Rethinking Value Function Learning for Generalization in Reinforcement Learning

Our work focuses on training RL agents on multiple visually diverse environments to improve observational generalization performance. In prior methods, policy and value networks are separately optimized using a disjoint network architecture to avoid interference and obtain a more accurate value function. We identify that a value network in the multi-environment setting is more challenging to optimize and prone to memorizing the training data than in the conventional single-environment setting. In addition, we find that appropriate regularization on the value network is necessary to improve both training and test performance. To this end, we propose Delayed-Critic Policy Gradient (DCPG), a policy gradient algorithm that implicitly penalizes value estimates by optimizing the value network less frequently with more training data than the policy network. This can be implemented using a single unified network architecture. Furthermore, we introduce a simple self-supervised task that learns the forward and inverse dynamics of environments using a single discriminator, which can be jointly optimized with the value network. Our proposed algorithms significantly improve observational generalization performance and sample efficiency on the Procgen Benchmark.

==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/appg_grad_avg.csv <==
num_train_envs,BigFish_policy_grad,BigFish_value_grad,BigFish_policy_grad_ratio,BigFish_value_grad_ratio,BigFish_value_loss,BossFight_policy_grad,BossFight_value_grad,BossFight_policy_grad_ratio,BossFight_value_grad_ratio,BossFight_value_loss,CaveFlyer_policy_grad,CaveFlyer_value_grad,CaveFlyer_policy_grad_ratio,CaveFlyer_value_grad_ratio,CaveFlyer_value_loss,Chaser_policy_grad,Chaser_value_grad,Chaser_policy_grad_ratio,Chaser_value_grad_ratio,Chaser_value_loss,Climber_policy_grad,Climber_value_grad,Climber_policy_grad_ratio,Climber_value_grad_ratio,Climber_value_loss,CoinRun_policy_grad,CoinRun_value_grad,CoinRun_policy_grad_ratio,CoinRun_value_grad_ratio,CoinRun_value_loss,Dodgeball_policy_grad,Dodgeball_value_grad,Dodgeball_policy_grad_ratio,Dodgeball_value_grad_ratio,Dodgeball_value_loss,FruitBot_policy_grad,FruitBot_value_grad,FruitBot_policy_grad_ratio,FruitBot_value_grad_ratio,FruitBot_value_loss,Heist_policy_grad,Heist_value_grad,Heist_policy_grad_ratio,Heist_value_grad_ratio,Heist_value_loss,Jumper_policy_grad,Jumper_value_grad,Jumper_policy_grad_ratio,Jumper_value_grad_ratio,Jumper_value_loss,Leaper_policy_grad,Leaper_value_grad,Leaper_policy_grad_ratio,Leaper_value_grad_ratio,Leaper_value_loss,Maze_policy_grad,Maze_value_grad,Maze_policy_grad_ratio,Maze_value_grad_ratio,Maze_value_loss,Miner_policy_grad,Miner_value_grad,Miner_policy_grad_ratio,Miner_value_grad_ratio,Miner_value_loss,Ninja_policy_grad,Ninja_value_grad,Ninja_policy_grad_ratio,Ninja_value_grad_ratio,Ninja_value_loss,Plunder_policy_grad,Plunder_value_grad,Plunder_policy_grad_ratio,Plunder_value_grad_ratio,Plunder_value_loss,StarPilot_policy_grad,StarPilot_value_grad,StarPilot_policy_grad_ratio,StarPilot_value_grad_ratio,StarPilot_value_loss
1,0.01550491540027512,0.5770900656982344,1.0,1.0,0.02803723098477468,0.045997215111796906,0.31583926796304934,1.0,1.0,0.0166379650318761,0.08388011271552161,0.6987658076140345,1.0,1.0,0.15333731486877167,0.04980221020095807,0.2918292271847628,1.0,1.0,0.00916759125662818,0.0928460432653676,0.4856455351929275,1.0,1.0,0.09526876166763742,0.03241605876127671,0.7752711131256453,1.0,1.0,0.00035150212242341007,0.052110010739035706,0.7238040402227518,1.0,1.0,0.17145216654687517,0.02651367226273425,0.3498996073494152,1.0,1.0,0.008245020840391897,0.056379755388717215,0.8009667232328531,1.0,1.0,0.0017168066955478816,0.026556098286646887,0.9504515139424071,1.0,1.0,0.016910164005187994,0.035247335666600495,0.3587736384753062,1.0,1.0,0.0011470237067358693,0.008933156043092225,0.9896170521269039,1.0,1.0,0.03374300062322518,0.1010481950123699,0.8335009551778132,1.0,1.0,0.2937992151126732,0.03947775197994643,0.312991134214158,1.0,1.0,0.00013317004534335876,0.018812387868077724,0.5979657982076917,1.0,1.0,0.02084610033261301,0.022802812474950803,0.6240517734264841,1.0,1.0,0.018232335735648437
2,0.028972903580157697,0.5004490784236363,1.8686270019663314,0.8671940623655192,0.02057764562748589,0.03538050726816357,0.2648920684444661,0.7691880298007332,0.8386926367732601,0.0684234067916716,0.1060136228001543,0.5769655373023481,1.2638707718443134,0.8256922863361351,0.13076386276305155,0.06259668348547144,0.2959469524877412,1.256905732353767,1.0141100510826198,0.008386503752454354,0.031840191963983994,0.3039695948970561,0.34293536745534814,0.6259083485165804,0.029655572442944738,0.07557135322416311,0.3856836277611402,2.3312936893623375,0.49748226295468057,0.06788414469700284,0.11656518056228449,0.2951176104192831,2.2369057098459835,0.407731366529068,0.03705184877418344,0.053347198140560326,0.47827632755649335,2.0120637236487755,1.3668958681593464,0.011228701724056586,0.02919617679198173,0.5826865008899144,0.5178485892796992,0.7274790375036824,0.13362263713539857,0.04852730144119379,0.7715253796504469,1.8273505737698903,0.8117461736161722,0.14488867234512884,0.05239760757861085,0.4510618724993297,1.4865693133300153,1.2572324834573252,0.0005028728017337671,0.09542654463261058,0.701593203964282,10.682287891567887,0.708954238870889,0.17174277288868578,0.05402367387195017,0.7442161164113453,0.5346327449524142,0.8928797403148501,0.42481545886551964,0.11203443773128849,0.5713168192578821,2.837913308442659,1.8253450555151187,0.1046269419752734,0.013253240009807763,0.5769339447118798,0.7044953624572486,0.9648276647947899,0.027053327220562435,0.021057477448971865,0.4821524784273031,0.9234596597285439,0.7726161497465925,0.03027438789682228
5,0.016603682779383854,0.42256801043237957,1.0708657448778622,0.7322392734678337,0.01809493148307391,0.015779139816152758,0.2170810329974914,0.3430455469489039,0.6873148940520218,0.12405172003296422,0.08050320276572384,0.2627886688830901,0.9597412325702218,0.37607545477989707,0.10627252685238277,0.059556045037295086,0.5016479400955901,1.1958514450860531,1.7189777217824278,0.013895704476021266,0.036570681221022854,0.23633135338218844,0.39388518815495976,0.486633431703029,0.1253408412348632,0.054839226056118365,0.5735031694782023,1.6917302149522175,0.7397453094389405,0.1275096199083182,0.04481871707402924,0.23080221061803852,0.860078830121128,0.3188738909871362,0.02187888974201808,0.02557442495029187,0.39106995946898754,0.964574982177685,1.1176633275797276,0.012087481209551,0.03641752366508752,0.3935154699245278,0.6459326297888734,0.4913006477175793,0.02802511387279987,0.06419796027167107,0.7084577384651923,2.4174470051555548,0.7453907201710466,0.1781048263926858,0.06146212680531396,0.34031342638998613,1.7437382327752493,0.9485463531719579,0.08002843889411258,0.05794009901773257,0.5051554642161544,6.485960699470387,0.5104554970333874,0.08555632474272822,0.04779656335939555,0.5382288752161727,0.47300759161056255,0.6457447611458954,0.22408556942543964,0.0830354826448827,0.518917055306386,2.103348809908486,1.6579289269942301,0.10268060494729213,0.012741487967420554,0.538305826941315,0.677292433941428,0.9002284554648475,0.023462489887416057,0.019040903352124917,0.4346684126221404,0.8350243362761329,0.6965262036441374,0.031006358943290718
10,0.011548410816004042,0.39152467433287175,0.7448225622565555,0.6784463944274576,0.02040704748417758,0.06824884322300853,0.30309488228997405,1.4837603332534093,0.9596491413013081,0.0009607057680446261,0.04804609525872732,0.17130420417809972,0.5727948342377063,0.24515252794498515,0.0995369783606015,0.029688283877105075,0.43249947075941125,0.5961238217603031,1.482029318761782,0.04746373621546992,0.018777039187142998,0.12442386712954966,0.20223844255242485,0.256203049576315,0.05953427262804945,0.05177544277845592,0.6166822476958742,1.5972158478533292,0.795440765501514,0.1456395766051124,0.03339569143266698,0.16641704806563806,0.6408690184293169,0.22992003196669497,0.03213383651167913,0.020664294031733716,0.3349175649333973,0.7793825701307319,0.9571818827419929,0.017705671048297907,0.02183617750296782,0.22993359729951743,0.3873052898583115,0.28707009995554117,0.05551533349599271,0.035270679285939806,0.5924552718595583,1.3281574313074012,0.6233408681754788,0.16123341140846514,0.05488773136950872,0.22534507155722502,1.5572164627898095,0.6280981861289543,0.11253988565857438,0.03874858301513045,0.3214961285797917,4.337614033406895,0.3248692288484986,0.08270570659520099,0.1355089561785666,0.6000522174397294,1.3410329215873489,0.719917852177768,0.2922986732667312,0.045247218096438675,0.42531876737365915,1.1461447480449993,1.3588843928168368,0.1290933863445392,0.013190781602597923,0.41391548149439755,0.7011752944442016,0.6922059467866625,0.0244399830583934,0.01457794285284312,0.40457697912138335,0.6393045975735312,0.6483067533002439,0.03804926808118199
20,0.011119454025233837,0.31562980066756813,0.7171567040627989,0.5469333461592004,0.02289995079275059,0.02435357990313545,0.21915891933806084,0.5294577039923768,0.6938938300848033,0.12087798195013962,0.032741275615990106,0.23077790180639346,0.3903341871634311,0.3302650176808084,0.11972470421576191,0.030130762521329547,0.387737156937317,0.6050085407805839,1.328644017865397,0.08010010383303603,0.017852617579759332,0.11433668677904164,0.19228194279355484,0.2354323853376316,0.09766585855063349,0.049119417280034716,0.42863546783218576,1.515280362790783,0.5528846110415033,0.1653761621748303,0.048515851438349564,0.14802078446563405,0.9310274695838098,0.20450394891423987,0.08264289040736207,0.015424632020674737,0.40604289240983066,0.581761434924068,1.16045541029816,0.027492018205694357,0.026145014731327444,0.2116292712031578,0.4637305456731303,0.26421730774155266,0.08270642377765246,0.03345369739572001,0.5544796158768692,1.2597369174726025,0.5833854833656124,0.1649915662299701,0.07348246631041469,0.27575805859298125,2.084766548186076,0.7686129331153778,0.15361826639497317,0.06712405666784968,0.24879877968710296,7.514036063408402,0.2514091477631472,0.1539890583277996,0.15727723741485752,0.4816925534788443,1.5564576625599724,0.5779148187971583,0.41564032593526123,0.03535072687937285,0.3026437812617847,0.895459470370299,0.96694042795061,0.1736426159234253,0.01572015104169136,0.36843379419677114,0.83562762749361,0.6161452633262527,0.024116288750151576,0.010818866670739844,0.3851868668381049,0.4744531703106586,0.6172354334050802,0.045708887583306
50,0.009280045621325122,0.33406449611089667,0.598522815620165,0.5788775720938887,0.04577953296951456,0.015564785452977688,0.20869783677008688,0.3383853873576313,0.6607722912861578,0.14664041071356934,0.02840530507418569,0.12584204979392943,0.3386417132094462,0.18009188260602282,0.19457865369348468,0.022859664899962245,0.4169137240672598,0.45900904413118765,1.4286222394143666,0.1571023979360942,0.01730532658153341,0.10822370830847289,0.18638733512931993,0.22284505975223254,0.1567769887758706,0.028137801319588766,0.321894642497812,0.8680204316880549,0.4152026781960645,0.16453605804518037,0.02478741326046229,0.10889011693700232,0.47567469107992316,0.15044143288215306,0.07144944678545233,0.016559479663110464,0.43577052652835846,0.6245637910515061,1.2454158775125208,0.04082339615741074,0.03792992730301857,0.22811758305345262,0.6727579259879009,0.28480282193588136,0.09411671463402826,0.04826834322694608,0.36910925683926565,1.8175992085108634,0.3883514849781511,0.1327005841686528,0.02500400462244841,0.248645724842743,0.7093870827275489,0.69304346300197,0.0851714760396865,0.032772514607985366,0.2539874795748263,3.6686378755610667,0.2566522868911278,0.1405817209452438,0.04344943542109456,0.32887813213224315,0.42998724930985316,0.3945743914139638,0.24838283598992017,0.030984601005911782,0.2080360412293551,0.7848623452939032,0.6646707158389048,0.20706712564819152,0.012062678436691619,0.37452976496852175,0.6412093202245994,0.6263397774439872,0.027921782011898794,0.009579754966710253,0.3358668031132951,0.420112868850443,0.5382034270476463,0.09389971003901684
100,0.01018415253647427,0.3464420538167564,0.656833802285278,0.6003257973217547,0.07374842225713135,0.016771413899045767,0.3096588475971806,0.3646180286846193,0.9804317543992288,0.20426697456092668,0.030177925390248352,0.116528502760493,0.3597744973542945,0.1667633153922979,0.2732909942774833,0.015004569465028341,0.33230904170445036,0.301283204188791,1.1387106250809451,0.15276471334460917,0.021284511635954236,0.11112689477752663,0.22924522023108707,0.22882305452140184,0.1791663126093531,0.028498031617123217,0.3202453841816406,0.8791331428349378,0.41307534713954913,0.1865465979751023,0.022548338322310995,0.09780005259173254,0.43270646086088776,0.13511951737881212,0.11787582631049603,0.017618196161121688,0.42048480437726393,0.6644947552544271,1.2017298549219613,0.051812402375834496,0.01829097710777905,0.27183993616882635,0.3244245559717249,0.3393898002049685,0.10527533994668545,0.025865534966697447,0.2475939572465663,0.9739960549740594,0.26050140760948837,0.15418935729909367,0.04379626338807291,0.18409613702370195,1.242541104449298,0.5131261533206906,0.1776039945461446,0.0324938758751567,0.19129420824500978,3.6374463536079573,0.19330124499560372,0.1954731261785812,0.046281223356419626,0.30456479547583326,0.4580113811113011,0.3654042548887776,0.29578543516904,0.03983231403921935,0.20003183368517427,1.0089813133091527,0.6390974434065166,0.2467583939946401,0.011930705950956504,0.30657261853315393,0.6341941296671554,0.5126925644444165,0.03449485034414672,0.010214999679247895,0.3359550791127341,0.44797104262771137,0.5383448832588102,0.09601555633164677
200,0.010783159772732377,0.30349012601132297,0.695467178914181,0.5258973322372538,0.08552888227422084,0.02091549407234601,0.31643284826862567,0.45471218249867074,1.0018793746243289,0.20686648860494616,0.019076136644093314,0.12017623912923187,0.22742144742687462,0.1719835713478579,0.3247500881635982,0.0198888568758812,0.342978585739525,0.3993569119849743,1.175271541675908,0.15764691645300954,0.021353281559232502,0.11293503862558575,0.22998590794226623,0.23254623061801893,0.24650518701547383,0.021787819500100194,0.19389476832382532,0.672130429567437,0.2500993072502129,0.22687550934114104,0.023118813046995437,0.08807359293711425,0.4436539681938137,0.1216815436813664,0.10861685078157274,0.017588042787143116,0.4009169905769582,0.6633574788454948,1.1458057744448857,0.06646182173278775,0.01858792794222122,0.1851600054271367,0.3296915322541654,0.23117065922513724,0.11351588164020959,0.02401381406020748,0.1655435921738342,0.9042674040818061,0.1741736319480105,0.21820592024817495,0.03882018669641439,0.201313566644581,1.1013651375981715,0.5611158264027168,0.2316357422406245,0.04605400653517972,0.22177950353646764,5.155401552712389,0.22410638848614714,0.30098111009949896,0.05445693223262011,0.18956910104167704,0.5389203857224141,0.22743717312385767,0.31242155986982956,0.024046709114799645,0.1688165078509827,0.6091205276079217,0.5393651429611209,0.35771857830573106,0.01042636817473229,0.2987162361339647,0.5542288542978925,0.49955404979568996,0.040835416391315875,0.01058477147159219,0.32240109358515057,0.4641871033768183,0.5166255546634237,0.10989485155821925


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/ppg_grad_avg.csv <==
num_train_envs,BigFish_policy_grad,BigFish_value_grad,BigFish_policy_grad_ratio,BigFish_value_grad_ratio,BigFish_value_loss,BossFight_policy_grad,BossFight_value_grad,BossFight_policy_grad_ratio,BossFight_value_grad_ratio,BossFight_value_loss,CaveFlyer_policy_grad,CaveFlyer_value_grad,CaveFlyer_policy_grad_ratio,CaveFlyer_value_grad_ratio,CaveFlyer_value_loss,Chaser_policy_grad,Chaser_value_grad,Chaser_policy_grad_ratio,Chaser_value_grad_ratio,Chaser_value_loss,Climber_policy_grad,Climber_value_grad,Climber_policy_grad_ratio,Climber_value_grad_ratio,Climber_value_loss,CoinRun_policy_grad,CoinRun_value_grad,CoinRun_policy_grad_ratio,CoinRun_value_grad_ratio,CoinRun_value_loss,Dodgeball_policy_grad,Dodgeball_value_grad,Dodgeball_policy_grad_ratio,Dodgeball_value_grad_ratio,Dodgeball_value_loss,FruitBot_policy_grad,FruitBot_value_grad,FruitBot_policy_grad_ratio,FruitBot_value_grad_ratio,FruitBot_value_loss,Heist_policy_grad,Heist_value_grad,Heist_policy_grad_ratio,Heist_value_grad_ratio,Heist_value_loss,Jumper_policy_grad,Jumper_value_grad,Jumper_policy_grad_ratio,Jumper_value_grad_ratio,Jumper_value_loss,Leaper_policy_grad,Leaper_value_grad,Leaper_policy_grad_ratio,Leaper_value_grad_ratio,Leaper_value_loss,Maze_policy_grad,Maze_value_grad,Maze_policy_grad_ratio,Maze_value_grad_ratio,Maze_value_loss,Miner_policy_grad,Miner_value_grad,Miner_policy_grad_ratio,Miner_value_grad_ratio,Miner_value_loss,Ninja_policy_grad,Ninja_value_grad,Ninja_policy_grad_ratio,Ninja_value_grad_ratio,Ninja_value_loss,Plunder_policy_grad,Plunder_value_grad,Plunder_policy_grad_ratio,Plunder_value_grad_ratio,Plunder_value_loss,StarPilot_policy_grad,StarPilot_value_grad,StarPilot_policy_grad_ratio,StarPilot_value_grad_ratio,StarPilot_value_loss
1,0.017567651118246833,0.30941127217849906,1.0,1.0,0.059074056965537386,0.02869428278954353,0.2625482538524939,1.0,1.0,0.06451036773126599,0.08437146468810278,0.5222665797538903,1.0,1.0,0.07140033351961901,0.037224157865406254,0.3075450150942316,1.0,1.0,0.02819361398854364,0.010079558995761385,0.15635779657287102,1.0,1.0,0.002244687870766439,0.0629158739798835,0.3908979680617245,1.0,1.0,0.08006183034383998,0.060464339958009636,0.332671974918672,1.0,1.0,0.039295860428307114,0.022775357094954436,0.22550307563981228,1.0,1.0,0.00802076642689815,0.1006696841451434,0.7014968947184329,1.0,1.0,0.027853854895802336,0.12300581038378328,0.7600292885790065,1.0,1.0,0.02804007454201841,0.011082713549234385,0.08568922799034279,1.0,1.0,0.010994729989992123,0.05824406354745122,0.7709489965773358,1.0,1.0,0.03912295953456995,0.10571111721575865,0.5485259545396786,1.0,1.0,0.060391813594725445,0.01595691556339052,0.09500226212608415,1.0,1.0,0.0020718298581906126,0.011914364451884561,0.4322313571310773,1.0,1.0,0.04055637148039932,0.02991202296879213,0.16069718518731543,1.0,1.0,0.04112533673235105
2,0.011520649097403654,0.17042999627182678,0.6557876758741871,0.5508202563916478,0.08218420246911198,0.05831407778421222,0.2111467290289548,2.0322542372608954,0.8042206563201225,0.09685033942870933,0.04074824958735578,0.1919366291591099,0.4829624534549736,0.36750701002073866,0.054237384433904155,0.017037566200050727,0.1758490638161192,0.45770185753172804,0.5717831705457465,0.13686902129372855,0.01630333175274482,0.14998144785664516,1.6174647878543722,0.9592195026024548,0.026955567017002746,0.01724810423139402,0.18187649124206937,0.2741455079668585,0.46527868165677,0.0014926796619111624,0.05483243711368766,0.18791321452174867,0.9068557955278577,0.5648603690397654,0.043909482425101926,0.08127994153040399,0.29312500600912134,3.568766943654659,1.2998714326953087,0.01107021192913907,0.08477751676905515,0.5846949701710623,0.8421355196349353,0.8334961630952727,0.01925125579933538,0.09831333601353116,0.7048837797982352,0.7992576586974992,0.9274429162014606,0.020342282448914766,0.06009725910820519,0.21815685042161115,5.422612326956409,2.5459075258117334,0.047255065909515004,0.06773339962700796,0.791364243824263,1.162923661255637,1.0264806716625374,0.06749603746191861,0.04802270707845379,0.4650087949572777,0.4542824666249475,0.8477425564074024,0.0555532949543629,0.028881035307992433,0.16830576379422327,1.8099384679488646,1.7715974338679739,0.0027505437367826863,0.012802061890917113,0.18743802622264746,1.0745064869064114,0.43365207806014294,0.05856292272385738,0.01711266809048088,0.13850577061577715,0.5720999916433236,0.8619053933914833,0.04704536870314987
5,0.00879344480986493,0.1048653496011179,0.5005475547457521,0.33891896976727204,0.11380625556565209,0.024858423974364954,0.1286934279285523,0.8663197528471979,0.49017057260969416,0.13714895427597645,0.037565464800109624,0.16982360955859935,0.4452389790668969,0.3251665263334023,0.10371815290117017,0.01579345083244292,0.12098803515641053,0.42427960061711273,0.3933994349391092,0.13838887128774643,0.028456002131712635,0.14480673521757123,2.8231395980398384,0.9261241741155108,0.06582162307729174,0.048388845809944396,0.37145787941253916,0.7691039279755706,0.9502681256042864,0.11947950918190321,0.0191958790683016,0.09341915225496093,0.3174743837712024,0.2808146140888454,0.061202085289773854,0.01518400676776555,0.11736151705286937,0.6666857825526413,0.520443088059369,0.01394039935485354,0.028865819825429653,0.18973581059550754,0.28673795960074266,0.270472773328047,0.030702825566912593,0.07494410709002793,0.3924927773068146,0.6092729022816009,0.5164179633664396,0.04567217191777716,0.01941920125058713,0.10331116554004194,1.7522063675397122,1.2056493909792856,0.02435504527164389,0.06301812180412966,0.810447700929885,1.081966435133583,1.0512338747801808,0.062490981580303334,0.042277457648698114,0.42520034450049304,0.39993388360856047,0.7751690525880767,0.11048833098910253,0.03560502872783306,0.18637316710106572,2.231322750715096,1.9617760980650845,0.10511037073271344,0.008660960990023201,0.15065628780546234,0.7269343677541481,0.34855473884504573,0.08853066684939534,0.011345129336553522,0.13704185978490477,0.37928325170083427,0.8527956455812402,0.07979838576581211
10,0.008981152530759526,0.11218525003641841,0.5112324049645518,0.3625764803154904,0.15538673950359222,0.011216621760430943,0.10942562985024888,0.3909009276411811,0.41678292749845103,0.15510965469150748,0.023872467356600886,0.10235961644473121,0.28294480183377857,0.1959911286932557,0.10458036094615279,0.014443596939043074,0.10347329194144324,0.3880167549059861,0.33644925738672465,0.18054688130315316,0.016144273821644593,0.07555939120297525,1.6016845408051599,0.48324671272634984,0.05471593729705587,0.027245568928821916,0.22543573839475914,0.43304761112486995,0.5767124846224881,0.14125650396083853,0.012984182115416094,0.0544296863051701,0.214741153619359,0.16361368076910138,0.077930247140288,0.013326528938297052,0.09562759682992279,0.5851293080822587,0.4240633816572206,0.014047139549881377,0.019923467170066933,0.1647211139907642,0.19790930446689098,0.2348137464769249,0.025337466580860037,0.0473093005961605,0.2912645553409749,0.3846102915671504,0.3832280672834852,0.05607812742450718,0.009074962327294756,0.10212938309818201,0.8188393832412706,1.1918578973507852,0.0108826472563772,0.0595587759791892,0.6617865276960085,1.0225724709380364,0.8584050704184594,0.07442048279391324,0.01669903237334618,0.3174637017809615,0.15796855442614513,0.5787578493844947,0.1214711374341277,0.02810867499484087,0.09775920079222744,1.7615356102610313,1.0290197159988081,0.16074602261361473,0.008481884878888984,0.14963244008166446,0.7119040980442191,0.3461859895469993,0.09147848672119478,0.009619918813434745,0.09649700701844932,0.3216070950290262,0.6004897155228222,0.12294987107779143
20,0.00902495367918159,0.11781282015144823,0.5137256892475354,0.38076447351757153,0.11340094481129195,0.014164544860547242,0.07427068556449848,0.49363648377052094,0.28288394409290407,0.15974669620793838,0.01941281352762355,0.061516193596988275,0.23008743061871903,0.1177869616431838,0.14072798485202445,0.011587020560946947,0.09973243129800774,0.31127690256534135,0.3242856375592685,0.24435237152692008,0.012437584895488511,0.07428667546078863,1.2339413758795115,0.4751069475845875,0.12182085191336818,0.0224624227979505,0.16607942158470346,0.35702313863004675,0.4248664233488131,0.13040817230536528,0.014397618322804218,0.05848954519142906,0.2381175141050553,0.17581747066529407,0.08953915349188808,0.010945684561619911,0.07641045756790098,0.4805933235639486,0.3388444142107781,0.030960182768170325,0.017241012913231893,0.135286967099017,0.17126320659131272,0.1928546913287742,0.05599590733185997,0.0335150272775517,0.20140337206575334,0.27246702552491964,0.26499422468614126,0.060608693841132,0.009285231035354741,0.07903686481318908,0.8378120569574934,0.9223664008514183,0.013283396462842899,0.031734516863159944,0.17619796241728627,0.5448541006639407,0.22854684706708922,0.06664133263077676,0.016175130049564963,0.24295506421096472,0.1530125730915432,0.44292355211313916,0.1654347234823722,0.019994413964830444,0.11753951123326405,1.2530249900364854,1.2372285522766726,0.2669400423783744,0.008574259838051284,0.1103448748436509,0.7196573407400716,0.255291230085808,0.0784958174965363,0.008884213228082728,0.07656008925060832,0.2970114471144871,0.4764245818081172,0.17091441485194528
50,0.008822938246238523,0.0524623925901121,0.5022264039086297,0.1695555311244336,0.13697202299307612,0.011472962511589278,0.06054614176403499,0.39983444073988617,0.23060957700389548,0.17434812357117022,0.010803214863550853,0.05540020003610724,0.12804346710688566,0.10607647929954409,0.17184506274987846,0.010847215493190607,0.10004525205918717,0.29140257604783354,0.3253027919458664,0.2807442242355675,0.010763659027918213,0.06857847019421806,1.0678700360248403,0.43859962021309795,0.15407959457334813,0.018306140759389567,0.11138814997536184,0.29096219445735916,0.28495453820771244,0.21913130004974604,0.012904855014034022,0.059744723939469835,0.2134291885596699,0.17959049286936649,0.11970327740383084,0.009192854128017668,0.11434399100894826,0.4036316133130671,0.5070617803527686,0.09985425382168314,0.011512891836084222,0.14460007755123833,0.11436304716606818,0.2061307450395457,0.04459368807117554,0.017066110343653285,0.12285420203543436,0.13874231054944727,0.16164403646223882,0.09524374629808684,0.02116564730638443,0.09822385028308749,1.909789259855642,1.1462800236006019,0.13004098691483384,0.017577672928419604,0.13285701645880327,0.3017933821547176,0.17232919045050737,0.08000697630840548,0.01211449511501249,0.2693370986653834,0.11460001023626064,0.49101978937607493,0.14630780924985903,0.020933937718521534,0.09471409669031898,1.3119037720892406,0.9969667518507852,0.3860733999813698,0.008777621677335366,0.09712848504435037,0.7367259674473833,0.2247141107231039,0.07791274516102,0.008806576857305261,0.06352517951507954,0.2944159566370137,0.39530984591318075,0.25606694471623215
100,0.008589477394707456,0.07595988288521763,0.48893715710154906,0.24549811113990846,0.1855971146374941,0.010785667444294158,0.09761225732461527,0.37588210597215405,0.3717878747708459,0.2219930107572249,0.00932043074269071,0.06633592830324656,0.11046899300783367,0.12701545699996022,0.17277099414519506,0.010600322857499072,0.10183461728904925,0.28476998447694457,0.3311210141313693,0.30801326775809335,0.01008967267425383,0.06773203923081861,1.0010033850187987,0.4331861967577158,0.14978763367980716,0.015602058179828533,0.09539986753418125,0.2479828569943585,0.24405311699936286,0.28108270287190623,0.011480769304064418,0.07316540550364518,0.18987669942378282,0.219932579296864,0.12553392481819095,0.008684925620957242,0.1459049695380488,0.3813299429180527,0.6470198649134942,0.13061686580031345,0.010019473056784037,0.15801116291965758,0.09952820595262993,0.22524855649301223,0.07548688174396445,0.0137290018325557,0.11021367893839365,0.11161262862071833,0.1450124101723176,0.17804491968602124,0.016890576175813115,0.11111955435908567,1.5240469854948069,1.296773899883996,0.13807228214359288,0.013501779955564662,0.1430833138981644,0.23181383875396697,0.18559374813819002,0.10578340414153617,0.012477669275688831,0.27357553766698256,0.11803554445670687,0.49874675100208593,0.16581060902728714,0.02151228278419189,0.0755965096914038,1.3481479361554614,0.7957337856973804,0.37221005710069927,0.008792662061750833,0.10483218159298503,0.7379883414897593,0.24253719648848593,0.07734528890981962,0.008607722552759255,0.07644669263034447,0.28776798418949734,0.47571892775368135,0.2848735870603396
200,0.008392881402479704,0.05328063944316636,0.4777463615361957,0.17220005938383787,0.2578535886405378,0.009928628042036123,0.08373414985455417,0.3460141560204533,0.31892861074443896,0.23944370794509137,0.009219798630065413,0.056824792024432344,0.10927626614221261,0.1088041897132497,0.22576293480411477,0.011972638312727166,0.11279967704749834,0.32163624375378463,0.3667745257159723,0.3475498816720685,0.009077443142554537,0.0728962078158344,0.9005793950282692,0.46621408982225526,0.20042445989591734,0.013999809881634207,0.09031532784657816,0.2225163380248116,0.23104578489985134,0.31270788531104216,0.012767692628715672,0.0836247582064599,0.2111607046001393,0.2513730176006066,0.12589043082327256,0.00863773289269629,0.12101094797253605,0.37925784683349095,0.5366265964630228,0.14785075565438943,0.00966245351283217,0.2296298613049546,0.09598176049605014,0.3273426625746127,0.07152251410535626,0.012047390472523966,0.09789213796659388,0.09794163734977725,0.12880048103095937,0.21274592028930783,0.01811015868217356,0.08683705118921943,1.6340906585485684,1.013395186603922,0.19894022389305566,0.011472746245182849,0.14842239858544598,0.1969770916796704,0.19251908912830054,0.15343549672267115,0.015766809627945882,0.3136492657418154,0.1491499668456392,0.5718038739024282,0.2059749836786365,0.01619331527273261,0.0719049167344156,1.0148148749927872,0.7568758377456902,0.4620728824781824,0.008356792491157396,0.07556235934702714,0.7014048063499985,0.17481924460217332,0.08668249481528689,0.009051593571749224,0.07539282248792595,0.30260720183295364,0.4691608157295654,0.3143385079670317


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/ppo_grad_avg.csv <==
num_train_envs,BigFish_policy_grad,BigFish_value_grad,BigFish_policy_grad_ratio,BigFish_value_grad_ratio,BigFish_value_loss,BossFight_policy_grad,BossFight_value_grad,BossFight_policy_grad_ratio,BossFight_value_grad_ratio,BossFight_value_loss,CaveFlyer_policy_grad,CaveFlyer_value_grad,CaveFlyer_policy_grad_ratio,CaveFlyer_value_grad_ratio,CaveFlyer_value_loss,Chaser_policy_grad,Chaser_value_grad,Chaser_policy_grad_ratio,Chaser_value_grad_ratio,Chaser_value_loss,Climber_policy_grad,Climber_value_grad,Climber_policy_grad_ratio,Climber_value_grad_ratio,Climber_value_loss,CoinRun_policy_grad,CoinRun_value_grad,CoinRun_policy_grad_ratio,CoinRun_value_grad_ratio,CoinRun_value_loss,Dodgeball_policy_grad,Dodgeball_value_grad,Dodgeball_policy_grad_ratio,Dodgeball_value_grad_ratio,Dodgeball_value_loss,FruitBot_policy_grad,FruitBot_value_grad,FruitBot_policy_grad_ratio,FruitBot_value_grad_ratio,FruitBot_value_loss,Heist_policy_grad,Heist_value_grad,Heist_policy_grad_ratio,Heist_value_grad_ratio,Heist_value_loss,Jumper_policy_grad,Jumper_value_grad,Jumper_policy_grad_ratio,Jumper_value_grad_ratio,Jumper_value_loss,Leaper_policy_grad,Leaper_value_grad,Leaper_policy_grad_ratio,Leaper_value_grad_ratio,Leaper_value_loss,Maze_policy_grad,Maze_value_grad,Maze_policy_grad_ratio,Maze_value_grad_ratio,Maze_value_loss,Miner_policy_grad,Miner_value_grad,Miner_policy_grad_ratio,Miner_value_grad_ratio,Miner_value_loss,Ninja_policy_grad,Ninja_value_grad,Ninja_policy_grad_ratio,Ninja_value_grad_ratio,Ninja_value_loss,Plunder_policy_grad,Plunder_value_grad,Plunder_policy_grad_ratio,Plunder_value_grad_ratio,Plunder_value_loss,StarPilot_policy_grad,StarPilot_value_grad,StarPilot_policy_grad_ratio,StarPilot_value_grad_ratio,StarPilot_value_loss
1,0.010941577476582308,0.4089486857458037,1.0,1.0,0.13220360479278007,0.01139510403938435,0.16164878254034076,1.0,1.0,0.10400278702580545,0.19352657034308934,0.5674617042650982,1.0,1.0,0.11245093535436881,0.020384631917944925,0.4761893522678589,1.0,1.0,0.06556358891446219,0.04525067511831918,0.4228955922382219,1.0,1.0,0.04382375943790055,0.0252086665595368,0.4110045515913136,1.0,1.0,0.1505935316095916,0.019577982208254328,0.45976097349609646,1.0,1.0,0.08153051686551194,0.012670422543068272,0.21464391736959926,1.0,1.0,0.04789341143559111,0.01903856129442546,0.4171709974809569,1.0,1.0,0.0009483009784912186,0.021328158604161655,0.9094028816539415,1.0,1.0,0.03995277384647562,0.017011940384245604,0.1417219456444418,1.0,1.0,0.0014754610748514065,0.005043535851128671,0.9537417108611185,1.0,1.0,0.055000927940326065,0.08246388909768082,0.3908264597459715,1.0,1.0,0.07233369628313055,0.04078848182926975,0.32211864025008924,1.0,1.0,0.12382570918355225,0.012004114136251819,0.5914088279312971,1.0,1.0,0.04955765368915032,0.016414004587093127,0.3698032440579667,1.0,1.0,0.051497648904483315
2,0.01100390938547795,0.3782565697875558,1.0056967936322756,0.9249487355552338,0.12798492763259564,0.011350055700358033,0.19935431084310523,0.9960466934860254,1.2332558755483034,0.1543687559465472,0.04417572265528898,0.24355971212593877,0.22826696394698165,0.42920907313272405,0.10616371871509149,0.018398728829865506,0.3007583247155559,0.9025784180909739,0.631593972614444,0.25476126038793273,0.015026368751969827,0.09487187672330405,0.3320694931662265,0.22433876934300523,0.025063193703379488,0.031154467534197792,0.34167371180896855,1.2358633670931558,0.8313136934520257,0.1287576099576796,0.013894469705315217,0.06926451805902982,0.7096987604502537,0.15065332216506172,0.0426298957291339,0.010463469680778794,0.11922765652440029,0.8258185269837859,0.5554672034758852,0.013098286418976743,0.0456512731937121,0.282458306575308,2.3978320886609703,0.6770804017558812,0.04274568632297277,0.06428057874305816,0.509208584622461,3.013883192453165,0.559937289506228,0.08521518695853061,0.01769936031528876,0.11360206563329815,1.0404080848813555,0.8015841520995484,0.0015377994736905081,0.14548415101456394,0.47215523053796926,28.84566607809612,0.49505565832039333,0.08944297458484998,0.0790715568071725,0.30537013755160936,0.9588628146498159,0.7813445838597856,0.06224479208979068,0.03716912877042678,0.30354527809790205,0.9112653156841516,0.9423399957923358,0.09825019533638532,0.009589719224949222,0.41091506243968495,0.7988693806224947,0.69480711655427,0.06499893141896174,0.014797330396820043,0.1349773079308928,0.9015064129113057,0.36499763076641667,0.09515579509450638
5,0.013031929379747183,0.19301243126392365,1.1910466665011281,0.47197224979932384,0.15664581284021994,0.011259807900962739,0.12750199478955898,0.9881268185043337,0.7887593880129584,0.18981360533077848,0.02410658899390571,0.11657168662973809,0.12456475072734907,0.20542652614894322,0.1512920773329948,0.013005943417701133,0.12834465404858392,0.6380268954599955,0.26952440964364405,0.10337895435319897,0.01845840904481552,0.09508240800731033,0.40791455589450115,0.2248366021127724,0.08937320846301612,0.021501269771204257,0.31326735308583903,0.8529316582621868,0.7621992308185908,0.1806598933057053,0.013152856512793423,0.055484714670752944,0.6718187999602947,0.12068165387948925,0.05310314101543983,0.012177967114792134,0.2880784789366381,0.9611334644442817,1.3421227233781359,0.05962246431625398,0.014553120017659855,0.13032759171055283,0.7644022987136664,0.3124080832500875,0.015268069398183023,0.04980552648859361,0.3043050309833215,2.335200493064381,0.3346207023556803,0.10358347590234333,0.03612183961941267,0.12651547880805264,2.123322725305594,0.892702102223887,0.09184856193586999,0.07882315578053188,0.3829437650131936,15.628550704738698,0.40151726683678296,0.14654220218176148,0.04706758274981863,0.2776238474310661,0.5707659833271475,0.7103506953227154,0.08380450117890798,0.03170099862071927,0.13929813446439038,0.7772046714906334,0.4324435691031134,0.09245785426485646,0.008736083150974282,0.1604104877582618,0.7277574214820027,0.2712345169404478,0.07281710537068137,0.012356903860155371,0.0900148082600564,0.7528268799115612,0.24341270582782276,0.15199840687481414
10,0.010444710145191225,0.13565945104524793,0.954589058803038,0.3317273187902401,0.16924338476086148,0.010345321965916985,0.09014606445419542,0.9078742879539271,0.5576662133641417,0.18220639234344585,0.016231046048734207,0.05903905782164355,0.0838698583866771,0.10404060287751607,0.09899053953470797,0.012894404120743228,0.1030157533075128,0.6325551608019016,0.2163335925444337,0.07734894114910766,0.015375858980554045,0.08840567147245208,0.3397929188978955,0.2090484580474231,0.10355508360508067,0.018424470462285084,0.3785321238849844,0.7308784230522832,0.9209925350446765,0.2833170017990169,0.013111249182601313,0.054184165612167184,0.6696935896219909,0.11785290343402152,0.08405246543238683,0.011111553368747792,0.10379294321245074,0.8769678620407727,0.48355874456823195,0.032544998366537695,0.013476015296669587,0.10197884718678432,0.7078273976834268,0.24445334839327962,0.016042511047850604,0.03332216481735203,0.28640298849465895,1.5623554492346117,0.3149352110846345,0.08806126322486386,0.019429696153621237,0.08690898580362598,1.1421211052217575,0.6132359064676337,0.06354879560770922,0.027157786026673004,0.19737750588327038,5.384671950055729,0.20695069077461373,0.04727331760657101,0.03205749523654879,0.22994160652160645,0.3887458569723261,0.5883470803667269,0.10314249799730961,0.020186582798784436,0.18869491849018602,0.49490890303984236,0.5857932293011215,0.21592206051367246,0.009375553407079053,0.11788094515094948,0.7810283458373122,0.19932226166337086,0.06661199948585707,0.01220972210701017,0.0810745998988954,0.7438600398961188,0.21923712461047784,0.13288074693813615
20,0.009590719931055643,0.09703143594824534,0.8765390503866709,0.2372704432862724,0.19697900931826048,0.010957370502684149,0.08745748732162978,0.961585823596934,0.5410339994351894,0.20998993850088216,0.012325469005320704,0.06414803649697981,0.06368876885210008,0.11304381602289076,0.15681698815865425,0.011901731393775114,0.09000589873413646,0.5838580476549015,0.18901283345686337,0.09469629662763958,0.013845842844825571,0.08558475416229692,0.3059809120774919,0.20237797634477606,0.11026766688600939,0.01723010140490163,0.23355725696500468,0.6834991198050194,0.5682595388803495,0.26763135674021515,0.011757796525727067,0.05257921046292291,0.6005622234537443,0.11436205657714296,0.11511838623658327,0.010277119370139325,0.15361710614999943,0.8111110213732948,0.7156834818919343,0.08497233998480241,0.015862735729588483,0.09473438355691575,0.8331898342672108,0.22708765501187606,0.03184004143006353,0.02296872284947605,0.16356471652279092,1.0769201071579746,0.17985946583467374,0.060046890081832185,0.02211105690470759,0.1161960805861317,1.299737502324201,0.8198877037551369,0.06649629598068957,0.028471115691473245,0.17732333163825834,5.645070548096098,0.18592385089056856,0.04999009012651498,0.02107715741636189,0.18206506678644488,0.2555925708451053,0.46584631681484184,0.14180400690497813,0.01980365044912509,0.08651326847623803,0.4855206558561839,0.2685757906126454,0.22413246847865753,0.009185424587708303,0.08608967605598115,0.7651897077493445,0.14556711362783722,0.053130000783764036,0.01153396177390699,0.05876252028558931,0.7026902979530373,0.1589021222225359,0.14548240534226298
50,0.009187000984211914,0.07747278088817787,0.8396413591983768,0.1894437703030883,0.18132468178032002,0.009842087543208325,0.07613979048114645,0.8637119511319591,0.4710198820219704,0.22762882431940237,0.011375416402838014,0.051802355415967,0.058779610379449995,0.09128784379036572,0.14298388612500962,0.01107426039988588,0.09729564383778033,0.5432651638971724,0.20432133430621321,0.09100139090398537,0.011854728094625176,0.05361964667634084,0.2619790326581434,0.12679168962852724,0.10493351467473265,0.01739235346832745,0.1816289960121622,0.6899354802147467,0.44191480437123426,0.362333393969326,0.010613991726874043,0.053669450994656975,0.5421392058676532,0.1167333768817867,0.0940217737292199,0.010041605272539365,0.10652297206831218,0.7925233147045219,0.49627761817675153,0.1877270075666788,0.014440928680860226,0.1338178383148446,0.7585094512939152,0.32077454838157377,0.04668840191736465,0.01601090271748141,0.11601336528452072,0.7506931570903306,0.1275709233222638,0.11226600696365219,0.02289943518687263,0.11582923387842516,1.346080145453561,0.8172992076260553,0.1352449923055444,0.019085245339998124,0.107776225145374,3.7841002628596603,0.11300357729774084,0.08127892895369647,0.014868621296268291,0.18410518096417794,0.18030463344574965,0.47106631696288476,0.1958295492816488,0.013169031077045526,0.07760394934792902,0.32286151595854323,0.24091728838690676,0.23550276706616083,0.008832340518354716,0.072874725625223,0.7357761195956555,0.1232222486095333,0.05515605679136653,0.009450387884387507,0.054580098056063314,0.5757515074547169,0.14759226408383772,0.24596955328166076
100,0.008685944544873635,0.07118992944609141,0.7938475565761621,0.17408034779782125,0.19105320177389445,0.010944980671819324,0.06640294547743938,0.9604985293675875,0.41078531142582525,0.23619312595902323,0.010503264657240684,0.053477444286857294,0.05427298504086649,0.09423974143966991,0.16873085517499614,0.011458069152597825,0.09066679264057652,0.5620935025327143,0.19040071393611505,0.13273132871519644,0.011273597500153904,0.054056997734064915,0.249136559193344,0.1278258717428627,0.1149839881354575,0.013505202100365092,0.11550576110579526,0.535736472552765,0.28103280282075693,0.42950112440426935,0.011396300114159019,0.056704754922158825,0.5820977868370006,0.12333529418768788,0.09540109040507042,0.008721134530342308,0.19306531369838179,0.6883065265343864,0.899467900438749,0.2358606818661119,0.014698478839911319,0.09496081080667823,0.7720372675541965,0.22763042344767273,0.06870840398870327,0.014564406791967957,0.12339744868935368,0.682872209564593,0.13569062862977663,0.15525898093327586,0.023128187797051263,0.12124353244292489,1.3595267367895192,0.8555028784822497,0.12871732211683248,0.01735008742698292,0.09819577854810925,3.4400642602947338,0.1029584607969487,0.10211201725891139,0.014155663625926337,0.1920349450439823,0.17165893800083273,0.49135604884275424,0.2010460302176676,0.012362464777745106,0.05598047626565909,0.30308715164960665,0.1737883787855198,0.3079341575123217,0.00918953777385909,0.08120397531560486,0.7655323557868506,0.13730599118658773,0.05558948122522453,0.00992929634200974,0.061936651679630146,0.6049283274733257,0.1674854200844208,0.35175713407648657
200,0.008696819674603735,0.05458880580809647,0.7948414836176126,0.13348571033684173,0.1554000443481162,0.011306557272161713,0.08411108329892154,0.9922294024770115,0.5203323030158359,0.3365926936832669,0.00999160247797864,0.052549364729499275,0.05162909909613572,0.09260424859428056,0.20382675463270367,0.012550030378814813,0.09059075019037233,0.615661368296124,0.19024102441378105,0.14914177522874197,0.012208464042264541,0.06078832018740318,0.26979628503536063,0.143743092392319,0.1723372394497804,0.01397447438188349,0.15612712259195285,0.5543519864043244,0.3798671376934029,0.46074917895377293,0.012906049539772174,0.05498904727247291,0.659212446026783,0.11960355585278877,0.10784051752630237,0.00874227149488058,0.14502169822855868,0.6899747396082934,0.6756385179964973,0.24179979586707695,0.014222890081606302,0.12511624152563053,0.747056978815453,0.2999159631928676,0.08905507388546882,0.01025217016968795,0.15573535889995338,0.48068707477107264,0.17125012691483416,0.22975629561606056,0.022506366236781546,0.1198637527318633,1.3229746712270525,0.8457670559546417,0.16901885328353478,0.016850446987593,0.12115506523725934,3.3409987526552647,0.12703131661073136,0.15560158635933127,0.014810455373811428,0.22744842375419577,0.17959928322405486,0.5819678225011484,0.20271572398756738,0.010687166549341355,0.050449453256263974,0.2620143253694787,0.1566176152274069,0.39225140818375714,0.009153991091844333,0.07556265486138204,0.7625711475201441,0.1277672082198949,0.057773997798105846,0.010073197226287104,0.07520788448045444,0.6136952851961545,0.2033727007237005,0.41223576158082403


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-bigfish-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.9070000000000003,1.0339685000305197,0.7800314999694808,0.868,0.9688761617033479,0.7671238382966521,0.0,2.7075293928384783,0.0,0.0,2.7077597061914274,2.707299079485529,16384,-0.06313825622200966,1.6306114554405213
0.9080000000000001,1.0293095214729662,0.7866904785270341,0.8190000000000002,0.9610176045425356,0.6769823954574647,0.0,2.7051510870456696,0.0,0.0,2.709534535761653,2.7007676383296864,180224,-0.05033388435840608,1.3706763625144958
0.9720000000000002,1.1387213243709398,0.8052786756290607,0.9570000000000001,1.0818238759212355,0.8321761240787645,0.0,2.6898235082626343,0.0,0.0,2.717736927360066,2.6619100891652026,344064,-0.04183543920516969,1.424554455280304
0.884,0.9876532681587995,0.7803467318412005,0.8270000000000002,1.0587347621743446,0.5952652378256557,0.0,2.697118216753006,0.0,0.0,2.706391006656485,2.6878454268495267,507904,-0.048444689437747,1.3088523030281067
0.889,1.0702429308966284,0.7077570691033717,0.9530000000000001,1.10984705926475,0.7961529407352501,0.08347992866955183,2.678413066267967,0.08884471605043381,0.07811514128866984,2.703297967855796,2.653528164680138,671744,0.03942896882072091,1.3173110127449035
1.198,1.3762582396412575,1.0197417603587424,1.166,1.391530485744167,0.9404695142558328,0.08347992866955183,2.6446828693151474,0.08884471605043381,0.07811514128866984,2.6813371321502255,2.6080286064800693,835584,0.057185826450586306,1.7174593448638915
1.6759999999999997,1.9790577502721218,1.3729422497278776,1.3139999999999998,1.5576883255307892,1.0703116744692105,0.08347992866955183,2.5917890548706053,0.08884471605043381,0.07811514128866984,2.629242765322114,2.5543353444190964,999424,0.08993978588841854,2.2607640504837034
2.082,2.472276824830786,1.6917231751692139,1.812,2.199938139398539,1.4240618606014614,0.07978350476596459,2.523766827583313,0.08574397382890318,0.073823035703026,2.5676091733383966,2.4799244818282298,1163264,0.22178097479045392,2.577224779129028
2.422,2.8866245796339234,1.957375420366077,2.4320000000000004,3.179566719430447,1.6844332805695539,0.07978350476596459,2.4317657738924026,0.08574397382890318,0.073823035703026,2.5076702074668575,2.3558613403179476,1327104,0.23601143173873423,2.7090864777565002
2.955,3.609801496638485,2.300198503361515,2.332,3.0374757260175573,1.6265242739824424,0.07978350476596459,2.3934497773647307,0.08574397382890318,0.073823035703026,2.466991635771262,2.3199079189581995,1490944,0.2203879963606596,2.858730745315552
3.91,5.054971615368696,2.7650283846313046,2.969,3.902375058591132,2.0356249414088676,0.08047056876206014,2.3580808252096177,0.08849860839943822,0.07244252912468206,2.43678176235362,2.2793798880656153,1654784,0.531155400746502,3.4065010786056518
4.434,5.809115995107322,3.058884004892678,3.3950000000000005,4.6750410149678805,2.1149589850321204,0.08047056876206014,2.3224710434675218,0.08849860839943822,0.07244252912468206,2.422837492255305,2.2221045946797386,1818624,0.4870060285553336,3.5242506504058837
4.695,5.999915706089861,3.3900842939101397,3.8770000000000002,5.177507977676416,2.5764920223235848,0.08047056876206014,2.2866949647665025,0.08849860839943822,0.07244252912468206,2.3997697336696726,2.1736201958633323,1982464,0.4903210526332259,3.4960110187530518
5.601000000000001,7.072641600390531,4.129358399609471,4.203,5.290869937078877,3.115130062921123,0.08962957233749569,2.25224007666111,0.1071662670487766,0.07209287762621477,2.3856770206430706,2.118803132679149,2146304,0.8418170511722565,3.8365352869033815
6.002000000000001,7.412190058112736,4.5918099418872655,4.635,6.028680379427076,3.241319620572923,0.08962957233749569,2.249190905690193,0.1071662670487766,0.07209287762621477,2.348634026243077,2.149747785137309,2310144,0.855756613612175,3.9142319679260256
7.008,8.423795182927249,5.592204817072752,5.6209999999999996,6.989009137396383,4.252990862603616,0.08962957233749569,2.2205455169081687,0.1071662670487766,0.07209287762621477,2.355978234646875,2.0851127991694622,2473984,0.897476214170456,4.244320797920227
6.857000000000001,8.823031790180414,4.890968209819588,5.543000000000001,7.786140878322181,3.2998591216778212,0.09278247999739804,2.2068450674414635,0.10560875610396306,0.07995620389083302,2.3355653746093235,2.0781247602736035,2637824,1.16851664185524,4.09095401763916
7.974999999999999,9.79380317791673,6.156196822083268,6.699000000000001,8.492345755842972,4.905654244157029,0.09278247999739804,2.189081482589245,0.10560875610396306,0.07995620389083302,2.3454295311480493,2.0327334340304404,2801664,1.1367581605911254,4.471201729774475
8.058000000000002,9.199584863249335,6.916415136750667,6.314,8.240002076842078,4.387997923157922,0.09278247999739804,2.1825770035386087,0.10560875610396306,0.07995620389083302,2.301631778931993,2.0635222281452243,2965504,1.1499135613441467,4.402746868133545
8.373,10.135441772087804,6.610558227912195,6.6209999999999996,7.980738577815603,5.261261422184396,0.09278247999739804,2.154553359746933,0.10560875610396306,0.07995620389083302,2.274808337759141,2.0342983817347253,3129344,1.1068997740745545,4.428134346008301
9.754999999999999,11.802883053301628,7.70711694669837,7.347000000000001,8.813758671356677,5.880241328643326,0.09149715149063312,2.1521092906594275,0.10554034062974167,0.07745396235152456,2.2526711729981876,2.0515474083206673,3293184,1.3718814730644227,4.940564680099487
10.483,12.90563513554972,8.060364864450282,8.545,10.53892702975811,6.551072970241889,0.09149715149063312,2.136303040385246,0.10554034062974167,0.07745396235152456,2.2199158194563817,2.0526902613141105,3457024,1.4000455856323242,5.116079783439636
12.187,13.693917715072724,10.680082284927275,8.35,10.014355731206523,6.685644268793476,0.09149715149063312,2.1181798085570334,0.10554034062974167,0.07745396235152456,2.2268859442212077,2.009473672892859,3620864,1.3289165318012237,5.6759693145751955
11.294,13.088732292014607,9.499267707985394,9.236,10.84728023633383,7.624719763666172,0.09016213950862943,2.1035968974232673,0.10079007124839652,0.07953420776886234,2.21925283640216,1.9879409584443746,3784704,1.656883418560028,5.279941415786743
12.215,13.845688504896016,10.584311495103984,9.184999999999999,10.251595049679118,8.11840495032088,0.09016213950862943,2.0950714588165282,0.10079007124839652,0.07953420776886234,2.179815185596478,2.0103277320365787,3948544,1.6478880643844604,5.561932229995728
12.036999999999999,14.102551016072951,9.971448983927047,8.498,10.69437337445162,6.301626625548378,0.09016213950862943,2.100859187543392,0.10079007124839652,0.07953420776886234,2.188536406621324,2.01318196846546,4112384,1.6204664826393127,5.42515721321106
12.865,14.949074134957776,10.780925865042224,9.171999999999999,10.9503126834165,7.393687316583497,0.09178567063354418,2.1090655088424684,0.10280673021852466,0.0807646110485637,2.1811047931058796,2.037026224579057,4276224,1.8911596059799194,5.68833179473877
13.366,14.703102838228983,12.028897161771017,10.129,12.191006062066744,8.066993937933255,0.09178567063354418,2.0936321333050727,0.10280673021852466,0.0807646110485637,2.167015164018059,2.0202491025920866,4440064,1.8541089057922364,5.758896017074585
14.021,15.465641478014529,12.576358521985473,10.423,12.796984203822763,8.049015796177237,0.09178567063354418,2.099447727203369,0.10280673021852466,0.0807646110485637,2.156641525524067,2.0422539288826713,4603904,1.7954691767692565,5.906027793884277
13.872,17.030033565369436,10.713966434630562,10.593,12.20388205651438,8.982117943485619,0.09496649434058775,2.08885717689991,0.10718790914635584,0.08274507953481966,2.148644371233903,2.0290699825659164,4767744,2.048118770122528,5.802241945266724
16.198,17.81667723774692,14.57932276225308,10.567,12.060861104654647,9.073138895345354,0.09496649434058775,2.084901455044746,0.10718790914635584,0.08274507953481966,2.1496864008784295,2.020116509211063,4931584,2.089151406288147,6.631246137619018
14.514000000000001,16.66932920919288,12.358670790807123,12.001000000000001,13.782872329882252,10.21912767011775,0.09496649434058775,2.0599463850259783,0.10718790914635584,0.08274507953481966,2.1346868077723085,1.9852059622796479,5095424,2.0316068053245546,6.007384157180786
15.627,18.01401927097374,13.23998072902626,11.361999999999998,13.841148240827884,8.882851759172112,0.09452146050977409,2.0821602791547775,0.10780360333992356,0.08123931767962461,2.153424275286075,2.01089628302348,5259264,2.1770110964775085,6.341697072982788
16.241999999999997,17.55719428222601,14.926805717773984,10.972,12.39531865722332,9.548681342776678,0.09452146050977409,2.06337670981884,0.10780360333992356,0.08123931767962461,2.1652177276212496,1.9615356920164304,5423104,2.1663894414901734,6.539633464813233
16.443,18.624857236392888,14.261142763607115,11.408999999999999,13.508073366988395,9.309926633011603,0.09452146050977409,2.0599409744143484,0.10780360333992356,0.08123931767962461,2.148204144979163,1.9716778038495335,5586944,2.1561092376708983,6.506810808181763
16.314,18.4084459887999,14.219554011200097,11.388000000000002,13.102414185662266,9.673585814337738,0.09452146050977409,2.054317016899586,0.10780360333992356,0.08123931767962461,2.140217955377077,1.9684160784220948,5750784,2.1199823021888733,6.47153959274292
17.746999999999996,20.684628465276027,14.809371534723967,12.603,14.701156571850632,10.504843428149368,0.09950535137165079,2.0411634340882303,0.11785199855659864,0.08115870418670293,2.138276710006719,1.9440501581697416,5914624,2.322210669517517,6.932488346099854
17.427,20.325468733659203,14.528531266340794,12.383000000000001,14.866405122004867,9.899594877995135,0.09950535137165079,2.051879331469536,0.11785199855659864,0.08115870418670293,2.1359215811394887,1.967837081799583,6078464,2.3139782667160036,6.788202476501465
17.424,19.931589280564104,14.916410719435897,11.662,13.917844852821222,9.40615514717878,0.09950535137165079,2.0451079800724985,0.11785199855659864,0.08115870418670293,2.1347220113087593,1.9554939488362377,6242304,2.2833555340766907,6.762933731079102
18.904000000000003,21.091488057110258,16.71651194288975,13.796000000000001,16.842391964275116,10.749608035724885,0.10118252428528644,2.0436411634087563,0.11152710304433053,0.09083794552624236,2.1525697186639783,1.9347126081535344,6406144,2.4460567474365233,7.116569328308105
19.816000000000003,22.626815540016814,17.00518445998319,13.718,17.505098625597174,9.930901374402826,0.10118252428528644,2.0301056876778603,0.11152710304433053,0.09083794552624236,2.1261365014288143,1.9340748739269065,6569984,2.51260187625885,7.479388618469239
19.506999999999998,22.090679740215492,16.923320259784504,14.074000000000002,16.3464577003764,11.801542299623602,0.10118252428528644,2.0418538391590118,0.11152710304433053,0.09083794552624236,2.151271312124934,1.93243636619309,6733824,2.4799490213394164,7.292109441757202
19.658,21.94805589451437,17.367944105485634,13.363,16.00307973364442,10.722920266355578,0.10214303734331524,2.0696379452943803,0.11306746911363899,0.0912186055729915,2.1709731911464565,1.9683026994423043,6897664,2.6570345878601076,7.368263626098633
20.298000000000002,22.18898281324818,18.407017186751823,14.641000000000002,17.65125397599605,11.630746024003956,0.10214303734331524,2.062331995368004,0.11306746911363899,0.0912186055729915,2.1698372229619833,1.9548267677740248,7061504,2.6349394798278807,7.4582525253295895
20.213,22.29750497720682,18.12849502279318,14.345000000000002,16.06532119094081,12.624678809059194,0.10214303734331524,2.0607771426439285,0.11306746911363899,0.0912186055729915,2.1395037435039277,1.9820505417839296,7225344,2.6272355794906614,7.411725759506226
20.392999999999997,22.731982898612127,18.054017101387867,14.934000000000001,17.354414014171958,12.513585985828046,0.1094974753454759,2.0710517838597298,0.12636644592257726,0.09262850476837452,2.138224794168896,2.0038787735505634,7389184,2.765026259422302,7.453219270706176
21.044,23.30104319852324,18.786956801476762,14.791,17.680347504195367,11.901652495804633,0.1094974753454759,2.068364146351814,0.12636644592257726,0.09262850476837452,2.119308518783384,2.017419773920244,7553024,2.908034563064575,7.74152979850769
21.597,24.98921476324834,18.20478523675166,14.461999999999998,16.085753675900378,12.838246324099616,0.1094974753454759,2.0383267506957052,0.12636644592257726,0.09262850476837452,2.121538855374298,1.955114646017112,7716864,2.7663177013397218,7.814203977584839
20.133000000000003,21.78427859551319,18.481721404486816,14.637,17.27530267406907,11.998697325930932,0.1124589454813758,2.055894818902016,0.1265965341747898,0.09832135678796182,2.150286455365477,1.961503182438555,7880704,2.9754533052444456,7.374878597259522
21.361,23.57507971852867,19.14692028147133,15.404000000000002,17.366321074646045,13.441678925353958,0.1124589454813758,2.047830379009247,0.1265965341747898,0.09832135678796182,2.1272210444587496,1.9684397135597442,8044544,2.9310734272003174,7.682348966598511
22.499,25.119150568192598,19.8788494318074,16.351999999999997,18.097381333691864,14.60661866630813,0.1124589454813758,2.0596769884228707,0.1265965341747898,0.09832135678796182,2.133145203777295,1.9862087730684466,8208384,2.98176589012146,8.015237998962402
21.698,24.2692362785244,19.1267637214756,15.536000000000001,17.515359492361103,13.5566405076389,0.1124589454813758,2.071675768494606,0.1265965341747898,0.09832135678796182,2.144889994652061,1.998461542337151,8372224,2.9728677034378053,7.739733266830444
22.753999999999998,24.684803977621755,20.82319602237824,16.830000000000002,19.798982990857308,13.861017009142696,0.11579799708888454,2.0685704171657564,0.1262610753330539,0.10533491884471519,2.151525673216435,1.9856151611150776,8536064,3.227734637260437,8.039951086044312
22.845,24.764876298098393,20.925123701901605,17.154,18.81098642118757,15.497013578812426,0.11579799708888454,2.073915350437164,0.1262610753330539,0.10533491884471519,2.12897180386258,2.0188588970117483,8699904,3.153445816040039,8.01228461265564
23.999000000000002,25.243230284151615,22.75476971584839,16.791,18.506257706585224,15.075742293414777,0.11579799708888454,2.073934930562973,0.1262610753330539,0.10533491884471519,2.1288624703910513,2.0190073907348944,8863744,3.2061208486557007,8.379272651672363
22.724,24.741286295992712,20.70671370400729,17.059,19.151827991020763,14.966172008979239,0.11688671430832372,2.0796110779047012,0.13086487736792998,0.10290855124871746,2.1345581583568256,2.024663997452577,9027584,3.3781927824020386,8.009046983718871
24.118999999999996,26.850407878732135,21.387592121267858,16.173000000000002,18.2367153388973,14.109284661102702,0.11688671430832372,2.0756873533129694,0.13086487736792998,0.10290855124871746,2.1435686386909047,2.007806067935034,9191424,3.344355249404907,8.398083209991455
23.265,24.6707044497333,21.8592955502667,16.682000000000002,18.645638459594842,14.718361540405162,0.11688671430832372,2.087503434717655,0.13086487736792998,0.10290855124871746,2.1555176957906466,2.0194891736446636,9355264,3.3248905658721926,8.173804664611817
24.271,26.159308502337478,22.382691497662524,17.794000000000004,20.049394422268534,15.538605577731474,0.1167255122113298,2.07654422223568,0.13186823258665933,0.10158279183600026,2.1445773633671528,2.008511081104207,9519104,3.5707897186279296,8.429182624816894
24.843,26.44067988032647,23.24532011967353,17.228,19.419856747143847,15.036143252856156,0.1167255122113298,2.0694064289331435,0.13186823258665933,0.10158279183600026,2.1282896068141595,2.0105232510521276,9682944,3.554566168785095,8.60490870475769
25.669,28.002360023656873,23.335639976343128,17.628999999999998,20.12799759903846,15.130002400961535,0.1167255122113298,2.0724900513887405,0.13186823258665933,0.10158279183600026,2.1326608909133395,2.0123192118641415,9846784,3.5665194988250732,8.765358686447144
23.849,26.695525777153616,21.002474222846384,16.356,18.261272683895932,14.450727316104071,0.1188350219084289,2.0836999669671057,0.1324740746906265,0.10519596912623132,2.1429122834504053,2.024487650483806,10010624,3.7172719717025755,8.201921606063843
26.005999999999993,27.474040871365638,24.53795912863435,17.854,20.78103331036734,14.926966689632657,0.1188350219084289,2.0669916450977324,0.1324740746906265,0.10519596912623132,2.1229641625023836,2.011019127693081,10174464,3.8019192934036257,8.903998565673827
25.569,27.798984080660667,23.33901591933933,18.619,21.227426537205908,16.010573462794092,0.1188350219084289,2.0648168221116068,0.1324740746906265,0.10519596912623132,2.1190384061516294,2.010595238071584,10338304,3.7204895496368406,8.75168981552124
25.549999999999997,27.678783690279495,23.4212163097205,16.782000000000004,19.989088399155847,13.574911600844159,0.11961667750031965,2.0904781937599184,0.13160036989812124,0.10763298510251805,2.137128733348292,2.0438276541715448,10502144,3.98547043800354,8.732456684112549
24.188,27.382757580787626,20.993242419212372,16.670000000000005,19.035066595256893,14.30493340474312,0.11961667750031965,2.084028434753418,0.13160036989812124,0.10763298510251805,2.146409161006968,2.0216477084998683,10665984,3.9553793907165526,8.288139629364014
26.639999999999997,28.74234155169896,24.537658448301034,19.190000000000005,21.43342595153039,16.94657404846962,0.11961667750031965,2.077620956301689,0.13160036989812124,0.10763298510251805,2.1329415522927135,2.0223003603106644,10829824,4.005810737609863,9.032187938690186
26.113,27.76700151148661,24.458998488513387,18.104999999999997,20.024271997399012,16.18572800260098,0.11961667750031965,2.065706269443035,0.13160036989812124,0.10763298510251805,2.1203975945775575,2.0110149443085126,10993664,3.9438536167144775,8.840733623504638
24.970000000000006,27.15890840374832,22.78109159625169,17.732000000000003,20.5793313821893,14.884668617810707,0.1239351425081622,2.08437274992466,0.13432171480387115,0.11354857021245326,2.1570256654163895,2.01171983443293,11157504,4.113476037979126,8.482916021347046
26.428999999999995,28.17383494921439,24.6841650507856,18.206000000000003,19.929805093390783,16.482194906609223,0.1239351425081622,2.075967678427696,0.13432171480387115,0.11354857021245326,2.1219098091462065,2.0300255477091858,11321344,4.1750550985336305,8.923042678833008
26.333,28.806564432150495,23.859435567849502,18.549,21.237651892677814,15.860348107322185,0.1239351425081622,2.091277015209198,0.13432171480387115,0.11354857021245326,2.153853790982033,2.0287002394363634,11485184,4.200472068786621,8.892697811126709
26.151999999999997,28.42257613834022,23.881423861659776,18.181,20.354377325730624,16.007622674269378,0.12549262972030795,2.1101008504629135,0.13813853938929657,0.11284672005131931,2.1766982415208425,2.0435034594049846,11649024,4.392052006721497,8.7722758769989
26.706,29.828035233625656,23.583964766374343,18.908,21.243237889380865,16.572762110619138,0.12549262972030795,2.100694927573204,0.13813853938929657,0.11284672005131931,2.1540643526158463,2.0473255025305614,11812864,4.3871781587600704,8.97869644165039
26.568,28.349054743684203,24.7869452563158,18.942,20.958391827001886,16.925608172998114,0.12549262972030795,2.1068513959646227,0.13813853938929657,0.11284672005131931,2.1586446323507213,2.055058159578524,11976704,4.374659991264343,8.82804799079895
27.080000000000002,29.90545925470533,24.254540745294673,18.520000000000003,21.540086091488124,15.499913908511882,0.13052618772453561,2.1029052078723907,0.14795191121831816,0.11310046423075308,2.164123025871201,2.04168738987358,12140544,4.6536907196044925,8.967116785049438
26.147000000000002,27.887201425122967,24.406798574877037,19.077,21.063766468410417,17.090233531589586,0.13052618772453561,2.0978291139006613,0.14795191121831816,0.11310046423075308,2.1417749801116,2.0538832476897224,12304384,4.6457359313964846,8.786521005630494
27.522000000000002,30.317341839560953,24.72665816043905,18.673,21.80115936294812,15.544840637051877,0.13052618772453561,2.1094763338565827,0.14795191121831816,0.11310046423075308,2.148848560310287,2.0701041074028783,12468224,4.640932941436768,9.162711381912231
25.857000000000006,27.758562778348384,23.95543722165163,19.543,22.022536448612925,17.063463551387073,0.13190622187721596,2.114797165989876,0.1478616733498296,0.1159507704046023,2.1601128374651464,2.0694814945146054,12632064,4.774529600143433,8.627858209609986
26.132000000000005,28.371824993163532,23.892175006836478,19.383,21.950637240733197,16.8153627592668,0.13190622187721596,2.1243420079350472,0.1478616733498296,0.1159507704046023,2.1875471663829273,2.061136849487167,12795904,4.671227741241455,8.688577318191529
27.847,30.016276607535335,25.677723392464667,19.598999999999997,21.58170749229431,17.616292507705683,0.13190622187721596,2.1060986146330833,0.1478616733498296,0.1159507704046023,2.1665708047808008,2.045626424485366,12959744,4.845364427566528,9.299163818359375
27.397000000000002,29.2275739537096,25.566426046290402,20.324,23.409178114793377,17.238821885206626,0.13162589968257327,2.12820103764534,0.14068893930267623,0.12256286006247032,2.1774183439186277,2.0789837313720523,13123584,5.077801513671875,9.061740398406982
27.420000000000005,30.15422018133142,24.68577981866859,20.834999999999997,23.629384547624035,18.04061545237596,0.13162589968257327,2.1071854025125503,0.14068893930267623,0.12256286006247032,2.14351475801964,2.0708560470054604,13287424,4.974054384231567,9.033174562454224
28.744,31.325562317667345,26.162437682332655,20.749000000000002,23.15383450574047,18.344165494259535,0.13162589968257327,2.1188302516937254,0.14068893930267623,0.12256286006247032,2.1552561727431296,2.082404330644321,13451264,5.024512195587159,9.411917781829834
28.093,30.280697648213756,25.905302351786244,20.766,22.744161772959934,18.787838227040062,0.13162589968257327,2.107638865709305,0.14068893930267623,0.12256286006247032,2.1432416522106736,2.072036079207936,13615104,4.9004381656646725,9.259914588928222
28.534,30.408108854896106,26.65989114510389,19.887999999999998,21.646100110915185,18.12989988908481,0.1298177240673491,2.13128881752491,0.14246077903139337,0.11717466910330482,2.1658580974382176,2.0967195376116026,13778944,5.141562509536743,9.36014165878296
28.873,30.948485726281923,26.79751427371808,20.842,23.23350914696139,18.45049085303861,0.1298177240673491,2.12695055603981,0.14246077903139337,0.11717466910330482,2.1569430531170672,2.096958058962553,13942784,5.1248680591583256,9.447770595550537
29.287,31.058175033699378,27.51582496630062,19.863999999999997,22.365260482236906,17.36273951776309,0.1298177240673491,2.116699331998825,0.14246077903139337,0.11717466910330482,2.1605746934803682,2.0728239705172817,14106624,5.102906370162964,9.565806198120118
29.028,31.364132701710243,26.691867298289754,19.934,22.36972248008676,17.49827751991324,0.12842265985709667,2.122403460741043,0.14156481002696386,0.11528050968722947,2.1825649885562215,2.0622419329258643,14270464,5.422000360488892,9.49120807647705
29.226999999999997,31.631242292282536,26.822757707717457,20.154000000000003,22.761194660933477,17.54680533906653,0.12842265985709667,2.1194575279951096,0.14156481002696386,0.11528050968722947,2.167875013403583,2.071040042586636,14434304,5.385714912414551,9.632523441314698
28.588,30.585782770973864,26.590217229026138,20.377,23.54164231786153,17.212357682138467,0.12842265985709667,2.12521733045578,0.14156481002696386,0.11528050968722947,2.159144936802616,2.0912897241089445,14598144,5.418660497665405,9.389284610748291
29.51,30.886517344605583,28.13348265539442,21.304,24.137821448150888,18.47017855184911,0.13238145148576824,2.1603134274482727,0.14419795064870983,0.12056495232282666,2.1909167069760134,2.129710147920532,14761984,5.682645273208618,9.57042875289917
29.191999999999997,30.68429889767432,27.699701102325673,20.849,22.78639748115868,18.91160251884132,0.13238145148576824,2.1430612176656725,0.14419795064870983,0.12056495232282666,2.184926857957962,2.101195577373383,14925824,5.666394424438477,9.538342475891113
29.005000000000006,30.527919892837446,27.482080107162567,20.35,21.941797725843333,18.75820227415667,0.13238145148576824,2.139921119809151,0.14419795064870983,0.12056495232282666,2.1886900151296094,2.091152224488692,15089664,5.646867799758911,9.483778095245361
28.731,30.560641768215845,26.901358231784158,19.839000000000002,21.219923241892904,18.4580767581071,0.13487184376329725,2.14746555685997,0.1436039755196948,0.1261397120068997,2.1786976191910394,2.1162334945289007,15253504,5.833454322814942,9.392102241516113
29.982,31.275288830849473,28.688711169150526,21.117,23.523283649115374,18.710716350884628,0.13487184376329725,2.1440963625907896,0.1436039755196948,0.1261397120068997,2.175822136338663,2.112370588842916,15417344,5.878935956954956,9.781168937683105
29.29,30.803532292354543,27.776467707645455,20.144,22.339314100533223,17.948685899466774,0.13487184376329725,2.1402721464633943,0.1436039755196948,0.1261397120068997,2.1635462005195927,2.116998092407196,15581184,5.858953952789307,9.576798725128175
28.24,29.820892153184396,26.6591078468156,20.941000000000003,23.144372188260533,18.737627811739472,0.14061855349949226,2.158948263525963,0.1511453438408093,0.13009176315817522,2.195249776260937,2.122646750790989,15745024,6.210729360580444,9.317065334320068
28.611999999999995,30.588809550766076,26.635190449233914,21.440999999999995,23.999704555043426,18.882295444956565,0.14061855349949226,2.1412868052721024,0.1511453438408093,0.13009176315817522,2.182932849813612,2.0996407607305927,15908864,6.070847797393799,9.272252941131592
29.926,31.575316221953813,28.276683778046184,21.055999999999994,23.45477135217177,18.65722864782822,0.14061855349949226,2.138844349980354,0.1511453438408093,0.13009176315817522,2.1903573489154686,2.08733135104524,16072704,6.092932796478271,9.719089031219482
30.135,32.311590223262066,27.958409776737938,21.331000000000003,23.20881495360965,19.453185046390356,0.14061855349949226,2.1398610562086104,0.1511453438408093,0.13009176315817522,2.1779131697801937,2.1018089426370272,16236544,6.1402966499328615,9.777917575836181
29.526999999999997,31.60098191891829,27.453018081081705,21.741,24.128016757377292,19.353983242622707,0.13640485913565498,2.1489832550287247,0.15064446596908643,0.12216525230222354,2.175372894465154,2.1225936155922955,16400384,6.241015815734864,9.610334491729736
30.155999999999995,31.415969840908897,28.896030159091094,21.84,23.88321315579163,19.79678684420837,0.13640485913565498,2.114228442311287,0.15064446596908643,0.12216525230222354,2.1433806209921937,2.08507626363038,16564224,6.208165407180786,9.825563335418702
30.603,32.127434649304455,29.078565350695545,21.984,24.492019936124912,19.47598006387509,0.13640485913565498,2.1238336741924284,0.15064446596908643,0.12216525230222354,2.166437230217359,2.0812301181674977,16728064,6.264403676986694,9.940753078460693
30.203000000000003,32.06939786755129,28.336602132448714,21.213,23.55698826788873,18.86901173211127,0.13315909213609597,2.1300906419754027,0.14574867734386124,0.12056950692833071,2.1703701293472744,2.089811154603531,16891904,6.5311483383178714,9.80595064163208
29.924999999999994,31.42066874674842,28.42933125325157,22.651999999999997,24.212722909423704,21.09127709057629,0.13315909213609597,2.128763163089752,0.14574867734386124,0.12056950692833071,2.17029045303271,2.087235873146794,17055744,6.486604404449463,9.711629581451415
31.301,32.53458380339562,30.06741619660438,22.691000000000003,24.732599617946676,20.64940038205333,0.13315909213609597,2.1402566134929657,0.14574867734386124,0.12056950692833071,2.19650991243821,2.0840033145477213,17219584,6.455897474288941,10.059364128112794
30.380000000000003,31.841861826575965,28.91813817342404,22.531,25.238661167871637,19.82333883212836,0.13160100275466288,2.1451867893338203,0.1487458508989259,0.11445615461039987,2.200681170320869,2.089692408346772,17383424,6.750368595123291,9.807211303710938
30.625999999999998,32.43005764874629,28.821942351253707,22.705000000000002,24.509567815295398,20.900432184704606,0.13160100275466288,2.134085553884506,0.1487458508989259,0.11445615461039987,2.1757636942454037,2.0924074135236084,17547264,6.831728839874268,9.902752780914307
30.471000000000004,33.21750851081878,27.724491489181222,22.594,24.118776704963715,21.069223295036288,0.13160100275466288,2.1417160749435427,0.1487458508989259,0.11445615461039987,2.1834914094290716,2.0999407404580137,17711104,6.760229063034058,9.875926971435547
29.96,31.98519134898409,27.93480865101591,22.471,25.18500239498789,19.75699760501211,0.1326513363885169,2.145592987537384,0.14693284493062708,0.1183698278464067,2.1804099472835934,2.1107760277911747,17874944,6.814248371124267,9.679169940948487
31.274,33.02007674516328,29.527923254836722,22.377999999999997,24.816593036978492,19.9394069630215,0.1326513363885169,2.144496113061905,0.14693284493062708,0.1183698278464067,2.1778637961197997,2.11112843000401,18038784,6.96918044090271,10.077712535858154
31.958999999999996,33.84382068112592,30.07417931887407,23.819,26.95200638365133,20.685993616348668,0.1326513363885169,2.1176129594445228,0.14693284493062708,0.1183698278464067,2.1759133169443743,2.0593126019446713,18202624,7.051762247085572,10.31292371749878
30.822999999999997,32.50239304512076,29.143606954879232,22.304999999999996,24.776437840610193,19.8335621593898,0.12579676146715424,2.137160140275955,0.1406155824810333,0.11097794045327516,2.197169716187245,2.077150564364665,18366464,7.2391680717468265,9.979153633117676
30.898000000000003,32.11724402807641,29.67875597192359,22.284,25.537251296779882,19.030748703220116,0.12579676146715424,2.1374584674835204,0.1406155824810333,0.11097794045327516,2.183499712540004,2.0914172224270366,18530304,7.247913217544555,10.00769853591919
31.956,34.647093458057526,29.264906541942477,22.961000000000002,25.548548840118773,20.37345115988123,0.12579676146715424,2.1431217014789583,0.1406155824810333,0.11097794045327516,2.182105738967241,2.1041376639906755,18694144,7.328836917877197,10.252126121520996
31.641999999999996,33.5604723088958,29.72352769110419,22.47,24.4822425301141,20.457757469885898,0.12579676146715424,2.15421002805233,0.1406155824810333,0.11097794045327516,2.185654437153283,2.1227656189513775,18857984,7.341074800491333,10.114946746826172
31.688,33.148416378982375,30.227583621017622,22.637000000000004,24.331066409560147,20.94293359043986,0.13278929060246197,2.143196997046471,0.14933707035395588,0.11624151085096808,2.195494089034489,2.0908999050584525,19021824,7.472138833999634,10.1877272605896
31.383000000000003,33.568699201628625,29.19730079837138,21.85,23.618620931686607,20.081379068313396,0.13278929060246197,2.155110517144203,0.14933707035395588,0.11624151085096808,2.2009537826107213,2.109267251677685,19185664,7.340487098693847,9.968033695220948
30.926000000000005,32.70384251271029,29.148157487289726,21.942,23.239927578873335,20.644072421126666,0.13278929060246197,2.1616134256124497,0.14933707035395588,0.11624151085096808,2.2019885113711197,2.1212383398537797,19349504,7.339807748794556,9.973144054412842
31.488000000000007,33.16409546267509,29.811904537324924,23.502,25.875793588330712,21.128206411669286,0.130694458902811,2.177636149525642,0.14644460162086212,0.1149443161847599,2.2188593027760337,2.1364129962752507,19513344,7.643973970413208,10.12925910949707
31.372999999999998,33.58813904755435,29.157860952445645,21.904,23.442403068119667,20.365596931880333,0.130694458902811,2.164582762122154,0.14644460162086212,0.1149443161847599,2.203865326941855,2.1253001973024532,19677184,7.593909883499146,10.069481372833252
31.631999999999998,32.657258991669906,30.606741008330086,22.253999999999998,23.498517577216166,21.00948242278383,0.130694458902811,2.1551014482975006,0.14644460162086212,0.1149443161847599,2.1902707981494216,2.1199320984455796,19841024,7.67667031288147,10.191808319091797
31.217000000000002,32.89065498236644,29.543345017633563,22.096999999999998,24.102263324354183,20.091736675645812,0.13782235640783252,2.1733530521392823,0.1555756767913346,0.12006903602433046,2.2063035750735014,2.1404025292050632,20004864,7.829103803634643,9.998793125152588
32.196999999999996,33.89992718575986,30.494072814240134,23.783,26.003347044945905,21.562652955054098,0.13782235640783252,2.1551726520061494,0.1555756767913346,0.12006903602433046,2.187711667340551,2.1226336366717478,20168704,7.885283946990967,10.315423107147216
31.42300000000001,32.63329789721375,30.212702102786267,22.296999999999997,24.077045224144598,20.516954775855396,0.13782235640783252,2.151534819602966,0.1555756767913346,0.12006903602433046,2.1910085341497787,2.1120611050561537,20332544,7.863365221023559,10.196797180175782
30.741000000000003,32.69919534265609,28.782804657343913,21.155,23.83277986399181,18.477220136008192,0.13533687129408153,2.144967809319496,0.14665562706270713,0.12401811552545594,2.1849724745594066,2.1049631440795857,20496384,8.058605670928955,9.9180269241333
31.020000000000003,33.13691757043112,28.903082429568883,22.412,24.525583686538102,20.298416313461896,0.13533687129408153,2.173162344098091,0.14665562706270713,0.12401811552545594,2.216898845346563,2.129425842849619,20660224,8.07903985977173,9.918912506103515
32.05,32.851373820385966,31.248626179614032,23.867,25.99615499670644,21.73784500329356,0.13533687129408153,2.158441758155823,0.14665562706270713,0.12401811552545594,2.2038271512661147,2.113056365045531,20824064,8.043560695648193,10.115319538116456
31.097,33.15773312197383,29.036266878026172,22.691000000000003,25.56388861601003,19.818111383989976,0.13529253036670824,2.1841935992240904,0.15282874485929993,0.11775631587411654,2.2326895025908793,2.1356976958573015,20987904,8.180957365036011,9.925835418701173
32.188,33.79980519914784,30.576194800852164,23.069,25.11236218032927,21.025637819670727,0.13529253036670824,2.157164767384529,0.15282874485929993,0.11775631587411654,2.1873471529650823,2.126982381803976,21151744,8.230843544006348,10.29447135925293
31.796999999999997,32.647729686798336,30.94627031320166,23.398999999999997,25.152473410120606,21.64552658987939,0.13529253036670824,2.153386777639389,0.15282874485929993,0.11775631587411654,2.1913585189753917,2.1154150363033866,21315584,8.14992151260376,10.207309341430664
31.893,33.35676944905952,30.429230550940485,22.957,25.240966068049175,20.673033931950826,0.13529253036670824,2.1513017237186434,0.15282874485929993,0.11775631587411654,2.1766493913830756,2.125954056054211,21479424,8.034823656082153,10.124616050720215
32.526,34.39223256857231,30.659767431427692,22.419999999999998,24.742679487144102,20.097320512855894,0.12946356990760247,2.1710378408432005,0.14664310107376147,0.11228403874144346,2.210448972890495,2.131626708795906,21643264,8.513540363311767,10.413774490356445
30.631000000000007,32.27155752718398,28.99044247281603,23.133,24.246122185566346,22.019877814433652,0.12946356990760247,2.1754796504974365,0.14664310107376147,0.11228403874144346,2.208000811204997,2.142958489789876,21807104,8.319098234176636,9.845279026031495
31.933999999999997,33.840143751137354,30.02785624886264,22.193000000000005,24.712389013233174,19.673610986766835,0.12946356990760247,2.1841122686862944,0.14664310107376147,0.11228403874144346,2.220204535748005,2.148020001624584,21970944,8.578867483139039,10.225821685791015
31.621999999999996,33.63726077717004,29.606739222829955,22.423,25.37492496517103,19.471075034828967,0.14029508746692346,2.190040960907936,0.15730469295960262,0.12328548197424431,2.222518399154268,2.1575635226616043,22134784,8.583051013946534,10.096888828277589
32.153000000000006,33.64587005462633,30.660129945373683,22.42,24.59464020012507,20.245359799874933,0.14029508746692346,2.1780871540307998,0.15730469295960262,0.12328548197424431,2.213082631255634,2.1430916768059656,22298624,8.663949775695801,10.331075668334961
31.933,33.296143792855325,30.569856207144674,21.066000000000003,23.232112647116953,18.899887352883052,0.14029508746692346,2.189935901761055,0.15730469295960262,0.12328548197424431,2.2217155868361163,2.1581562166859936,22462464,8.708363914489746,10.28744421005249
30.959999999999997,32.3461529497137,29.573847050286293,23.976,25.615702412024817,22.33629758797518,0.13826577826791125,2.1790185451507567,0.15592290509778237,0.12060865143804013,2.210209283283714,2.147827807017799,22626304,8.786883449554443,9.970804977416993
32.464,33.4495881492794,31.478411850720597,23.727,26.456567914524204,20.997432085475797,0.13826577826791125,2.179481330513954,0.15592290509778237,0.12060865143804013,2.206521984861226,2.152440676166682,22790144,8.780499362945557,10.376004695892334
31.901000000000003,33.25696054514872,30.54503945485129,23.344,25.392532157423943,21.29546784257606,0.13826577826791125,2.167400461435318,0.15592290509778237,0.12060865143804013,2.1985892029956244,2.136211719875012,22953984,8.736541271209717,10.170571231842041
31.398000000000003,32.89574363627425,29.90025636372576,22.038,23.8294061516027,20.2465938483973,0.132433293602844,2.167591267824173,0.14878273121546187,0.11608385599022612,2.2115599620606914,2.1236225735876544,23117824,8.943651676177979,10.06809730529785
31.845000000000006,34.25236889570336,29.43763110429665,23.508999999999997,26.164610852515853,20.85338914748414,0.132433293602844,2.150836396217346,0.14878273121546187,0.11608385599022612,2.1980024156593343,2.1036703767753577,23281664,8.996254920959473,10.224422836303711
32.150999999999996,33.82604298452308,30.475957015476915,23.964,26.477587873936375,21.450412126063622,0.132433293602844,2.1576142102479934,0.14878273121546187,0.11608385599022612,2.197857260389332,2.117371160106655,23445504,8.933769035339356,10.295682621002197
32.421,34.07973717025935,30.76226282974065,23.873,26.04822895346674,21.697771046533262,0.12809339196146535,2.1592374831438064,0.14250235670667197,0.11368442721625872,2.192609082468835,2.125865883818778,23609344,9.051286792755127,10.289495754241944
32.403000000000006,33.8004694987727,31.005530501227312,23.992,25.476606345129916,22.507393654870086,0.12809339196146535,2.1602899581193924,0.14250235670667197,0.11368442721625872,2.217368012721681,2.1032119035171037,23773184,9.089166450500489,10.308427143096925
32.556000000000004,34.64317608265331,30.468823917346697,21.722,24.595571993182006,18.848428006817997,0.12809339196146535,2.157642298936844,0.14250235670667197,0.11368442721625872,2.2067388475641256,2.108545750309562,23937024,9.063439750671387,10.40542287826538
33.171,34.920568232450506,31.42143176754949,23.565000000000005,25.26688865675755,21.86311134324246,0.12809339196146535,2.1838221073150637,0.14250235670667197,0.11368442721625872,2.2212797156660318,2.1463644989640955,24100864,9.035474586486817,10.57397289276123
31.72,33.52731845561318,29.91268154438682,23.467999999999996,25.214120270771744,21.72187972922825,0.13257808869481472,2.1916093617677688,0.15229699152096451,0.11285918586866492,2.231994466867615,2.1512242566679225,24264704,9.116709804534912,10.077715969085693
31.934999999999995,33.913172136089266,29.95682786391072,23.586,26.669128930161694,20.502871069838303,0.13257808869481472,2.2039802402257918,0.15229699152096451,0.11285918586866492,2.2336115066564424,2.174348973795141,24428544,9.118162918090821,10.114482498168945
32.384,34.44139738504743,30.32660261495257,23.689,25.297281380853487,22.080718619146513,0.13257808869481472,2.203316590189934,0.15229699152096451,0.11285918586866492,2.2399331728135374,2.1667000075663303,24592384,9.138366222381592,10.15842809677124
32.2,33.61648155653366,30.78351844346635,23.068,24.4204925138425,21.715507486157502,0.13499071208495173,2.2113969296216966,0.1509167695631854,0.11906465460671807,2.250642125582143,2.1721517336612504,24756224,9.393449020385741,10.230370330810548
32.515,33.978538520162694,31.05146147983731,23.424,24.887647498546013,21.960352501453986,0.13499071208495173,2.1996738255023955,0.1509167695631854,0.11906465460671807,2.231934469358686,2.167413181646105,24920064,9.336854076385498,10.362696266174316


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-bigfish-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.9200000000000002,1.0895877354056007,0.7504122645943996,0.907,1.055932870784122,0.7580671292158779,1.0739658791571856,2.7070381313562395,1.818317038820153,0.32961471949421806,2.7075641928124554,2.7065120699000236,16384,0.6051177248358727,1.512723982334137
0.9440000000000002,1.079661343056893,0.8083386569431072,0.7889999999999999,0.8945888251663024,0.6834111748336974,0.16925820941105485,2.7034597009420396,0.19914182290688517,0.13937459591522453,2.710130563482146,2.696788838401933,180224,1.256635808944702,1.4205563545227051
0.9640000000000001,1.0776837719289785,0.8503162280710216,0.9269999999999999,1.0680709041581573,0.7859290958418427,0.17613466922193766,2.7056330144405365,0.1907511453264361,0.1615181931174392,2.708643207464438,2.702622821416635,344064,1.470014750957489,1.4294591665267944
0.9639999999999999,1.0855894732285651,0.8424105267714346,0.8729999999999999,0.9852541758688735,0.7607458241311262,0.16042806459590792,2.7041460454463957,0.1797231781636616,0.14113295102815424,2.7098521806171676,2.698439910275624,507904,1.3993093371391296,1.440213716030121
1.036,1.197752897964766,0.874247102035234,0.8799999999999999,0.9927829774389734,0.7672170225610264,0.1292487386614084,2.699577420949936,0.14578107523641007,0.11271640208640674,2.7092962136303065,2.6898586282695653,671744,1.4181592464447021,1.5463778734207154
1.119,1.2828566446623388,0.955143355337661,0.9780000000000001,1.1769371760129315,0.7790628239870688,0.12530153598636387,2.6905355960130692,0.13893055714526795,0.1116725148274598,2.7007078317120388,2.6803633603140997,835584,1.495520579814911,1.6486462354660034
1.6170000000000002,1.938249124512426,1.2957508754875744,1.408,1.6731339284210907,1.1428660715789092,0.16507250191643832,2.637044554948807,0.18346144952488305,0.1466835543079936,2.6598763375358296,2.614212772361784,999424,1.9769464135169983,2.2635814428329466
2.1229999999999998,2.416327462062453,1.8296725379375465,1.689,2.0495676080848084,1.3284323919151917,0.16485368218272922,2.596344444155693,0.19865231058653293,0.1310550537789255,2.6201649550561594,2.5725239332552263,1163264,2.070835554599762,2.7126850366592405
2.7560000000000002,3.246310105953365,2.2656898940466355,1.9959999999999998,2.3191160782133875,1.672883921786612,0.198901174031198,2.5612077862024307,0.23999716573377877,0.15780518232861723,2.590031190137705,2.5323843822671566,1327104,2.626189351081848,3.101034665107727
2.9589999999999996,3.393014976700113,2.524985023299886,2.592,3.0881814184348304,2.0958185815651698,0.21431199358776212,2.522310209274292,0.2548675317777305,0.1737564553977937,2.5553815897225785,2.489238828826006,1490944,2.860240936279297,3.0445804834365844
3.7659999999999996,4.671364015189471,2.860635984810529,3.02,3.657400972700858,2.382599027299142,0.17737708110362288,2.4771008670330046,0.19940046418461674,0.15535369802262902,2.503645939631446,2.450555794434563,1654784,2.653054189682007,3.4780954122543335
4.202,4.8803627348255505,3.5236372651744494,3.493,4.136957296720831,2.849042703279169,0.20555645311251283,2.4525427252054213,0.2546903805695525,0.15642252565547315,2.479967616110537,2.4251178343003055,1818624,2.9334736347198485,3.6514977693557737
5.223,5.94476242628721,4.50123757371279,3.817,4.554103113546538,3.0798968864534624,0.2229388078674674,2.4137566566467283,0.28033716080111065,0.16554045493382413,2.461687425934926,2.3658258873585307,1982464,3.4212409257888794,4.141880488395691
5.864,7.699653562086267,4.028346437913733,4.42,5.576217972529402,3.263782027470598,0.19025773378089067,2.3950292110443114,0.2364214089776523,0.14409405858412905,2.452278015343143,2.33778040674548,2146304,3.138461637496948,4.272700810432434
6.1160000000000005,7.210040218639151,5.0219597813608505,4.568,5.5267783894101905,3.6092216105898087,0.23537276014685626,2.3812412440776827,0.2786447140670836,0.19210080622662895,2.436011842847871,2.326470645307494,2310144,3.3387303590774535,4.352798509597778
6.772999999999999,8.048539493704526,5.497460506295472,5.6930000000000005,6.713921642438832,4.672078357561169,0.2724799009039998,2.3923256188631057,0.3480854444591642,0.19687435734883546,2.4338069894608054,2.350844248265406,2473984,3.6446541786193847,4.502397036552429
7.0600000000000005,8.738892492091141,5.38110750790886,5.231,6.282565024142587,4.179434975857412,0.206124884262681,2.3839802384376525,0.24136256878845141,0.17088719973691058,2.4156016590849902,2.3523588177903147,2637824,3.4232715606689452,4.539506721496582
7.162999999999999,8.378228785044199,5.9477712149558,5.828,6.933321672636523,4.722678327363478,0.27336156703531744,2.374950039386749,0.3083201391317969,0.238402994938838,2.4159909738498833,2.333909104923615,2801664,3.650071930885315,4.516688656806946
7.9,9.39108014539796,6.408919854602041,5.93,7.271469343667606,4.588530656332393,0.2692547434940934,2.373466286063194,0.31596239597449827,0.22254709101368852,2.4005793149155554,2.3463532572108328,2965504,4.108913469314575,4.772349214553833
9.029,10.601103368102747,7.456896631897253,7.2379999999999995,8.41676036580808,6.059239634191918,0.3003986429423094,2.3533015578985212,0.35971888813879144,0.24107839774582737,2.388054100333729,2.3185490154633137,3129344,4.298387050628662,5.153047227859497
9.08,10.466167378060817,7.693832621939183,6.149,7.083681229082942,5.214318770917058,0.27790391966700556,2.346050462126732,0.3271455658679163,0.2286622734660948,2.377497357247287,2.314603567006177,3293184,3.9874423027038572,5.062147378921509
9.751,11.204020646790678,8.297979353209321,6.5489999999999995,7.653150804917516,5.444849195082483,0.25857225637882947,2.3391628831624987,0.279183360592759,0.2379611521648999,2.3893178358912444,2.289007930433753,3457024,4.348733139038086,5.241523313522339
9.520999999999999,11.23323508899917,7.808764911000828,7.183999999999999,8.24909342313245,6.118906576867549,0.27927246205508705,2.343540632724762,0.3259073691328165,0.2326375549773576,2.3932517647008997,2.293829500748624,3620864,4.512914562225342,5.124220514297486
9.3,10.806638642807227,7.793361357192775,7.522,8.573920149060754,6.470079850939246,0.25944872871041297,2.357387161254883,0.2943072461932841,0.22459021122754183,2.406192159026191,2.3085821634835746,3784704,4.182144212722778,5.04293270111084
10.282,12.100800703760585,8.463199296239415,7.109,8.482480615079805,5.735519384920195,0.2756117904558778,2.3329381734132766,0.34648046791308346,0.20474311299867215,2.3817410957847294,2.284135251041824,3948544,4.376504611968994,5.356298351287842
11.014999999999999,13.153360353167818,8.87663964683218,7.759,9.492611548184886,6.025388451815114,0.28860566280782224,2.3399254381656647,0.3221383405615616,0.2550729850540829,2.377184004849519,2.30266687148181,4112384,4.8579483985900875,5.60427770614624
10.591,11.97681708749748,9.205182912502519,8.142999999999999,10.192800234169173,6.093199765830825,0.2719372358173132,2.342571222782135,0.3064499753142294,0.23742449632039703,2.376050644489061,2.309091801075209,4276224,4.635006928443909,5.353608751296997
11.242999999999999,13.532659581684577,8.95334041831542,7.638,9.020908529151512,6.2550914708484875,0.27291620094329117,2.327844110131264,0.3103624441628373,0.23546995772374504,2.352015813612006,2.303672406650522,4440064,4.709529781341553,5.623284769058228
10.758000000000001,11.67011622066489,9.845883779335113,8.283999999999999,10.111042418774122,6.4569575812258755,0.2710602216422558,2.3220570743083955,0.30909106875869913,0.23302937452581246,2.343610993322247,2.300503155294544,4603904,4.870934700965881,5.367832469940185
12.642,15.098655449997008,10.185344550002991,8.737,11.377712214536071,6.096287785463929,0.2475542619824409,2.314374569058418,0.3072686873080509,0.1878398366568309,2.3472132774022096,2.2815358607146266,4767744,4.771578168869018,6.042358493804931
12.717,15.281687310375283,10.152312689624718,8.867,10.010136474792052,7.723863525207949,0.2598888473585248,2.3099263489246367,0.29095247380322037,0.22882522091382926,2.347588898663493,2.2722637991857804,4931584,5.149863529205322,6.077327060699463
12.146999999999998,13.765845576329006,10.52815442367099,8.948,10.902547517969312,6.993452482030688,0.27733413800597184,2.297548696398735,0.31891352983296295,0.23575474617898073,2.330186657832585,2.264910734964885,5095424,5.266979169845581,5.897409105300904
11.861,13.528629755071552,10.193370244928449,9.153,10.487706334741842,7.818293665258159,0.27562920469790697,2.311470106244087,0.31866590699380204,0.23259250240201187,2.340194884935629,2.2827453275525453,5259264,5.094142818450928,5.637187051773071
13.344,15.302786358947804,11.385213641052195,9.286,11.665294853522783,6.906705146477217,0.26709687169641255,2.2990857899188994,0.3089864902873731,0.22520725310545203,2.350346549805191,2.2478250300326077,5423104,5.297867488861084,6.139875364303589
14.318999999999997,16.32054165582433,12.317458344175666,9.733,11.00660158605429,8.459398413945712,0.2592051185667515,2.2822761118412016,0.3063469317627945,0.21206330537070847,2.3151017816313986,2.2494504420510046,5586944,5.5107814311981205,6.510512495040894
14.113,16.84133667277336,11.38466332722664,9.763,11.485341719868622,8.040658280131378,0.2885515607893467,2.2846692532300947,0.32945042658054047,0.24765269499815293,2.3122550153527253,2.257083491107464,5750784,5.865323543548584,6.449945449829102
14.931000000000001,16.45693217411522,13.405067825884782,10.908999999999999,12.437040902593905,9.380959097406093,0.2562365094199776,2.2904807686805726,0.3023630769325939,0.21010994190736135,2.3240549196595306,2.2569066177016146,5914624,5.7714073181152346,6.803173017501831
14.672,16.34568336312458,12.99831663687542,10.361,12.506863229565203,8.215136770434798,0.2627637224271894,2.2922535806894304,0.30073830131336254,0.2247891435410162,2.3282486897693304,2.2562584716095304,6078464,5.616443777084351,6.458109998703003
14.729999999999999,16.754257888708846,12.705742111291151,10.047,12.369059646090083,7.724940353909918,0.2862095294520259,2.2869479805231094,0.3219594535992993,0.2504596053047525,2.3203778775998827,2.253518083446336,6242304,6.069094944000244,6.659972858428955
14.938999999999998,17.33690929770081,12.541090702299186,10.649000000000001,12.933904593194212,8.36409540680579,0.24114375915378333,2.2835489332675936,0.27648583908157004,0.20580167922599663,2.330597091354905,2.236500775180282,6406144,5.896068668365478,6.621503019332886
14.919999999999998,16.60083907617594,13.239160923824054,10.581,12.02989233554464,9.13210766445536,0.26759389527142047,2.2872330278158186,0.30922462954291036,0.22596316099993058,2.31553258150546,2.2589334741261773,6569984,6.144865989685059,6.642212152481079
15.603999999999996,17.711900377152578,13.496099622847414,10.301,11.817854969995484,8.784145030004517,0.2850646112114191,2.27743704020977,0.3414955036231673,0.22863371879967095,2.3040371460960576,2.2508369343234826,6733824,6.262928485870361,6.858903312683106
15.067999999999998,17.67860835821844,12.457391641781555,10.649,13.160224601663497,8.137775398336501,0.26120284087955953,2.2702272683382034,0.32619593047906886,0.1962097512800502,2.3069582719892687,2.233496264687138,6897664,6.088779497146606,6.6232666015625
14.756000000000004,16.863857680205193,12.648142319794815,10.433999999999997,12.815962216325017,8.052037783674978,0.30141787268221376,2.2732347905635835,0.3745539023458906,0.22828184301853693,2.303328063742525,2.243141517384642,7061504,6.032437944412232,6.497555351257324
15.940999999999999,17.044126919261785,14.837873080738213,10.767,12.763557286931682,8.770442713068316,0.28565937951207154,2.2693360298871994,0.34016982685725616,0.2311489321668869,2.3099695662492556,2.228702493525143,7225344,6.403980255126953,6.932649850845337
16.756999999999998,19.085205532164203,14.428794467835795,11.248,13.79106429332803,8.704935706671968,0.3034929256886244,2.2901233822107314,0.3644343352868006,0.2425515160904482,2.3202679803718635,2.2599787840495993,7389184,6.314225339889527,7.147883319854737
15.569000000000003,18.02458323011052,13.113416769889486,10.947999999999999,13.158953640400448,8.73704635959955,0.27273597866296767,2.2723848044872286,0.32704297297251567,0.21842898435341968,2.2984346221592697,2.2463349868151874,7553024,6.3397022724151615,6.737760877609253
16.718,19.096771952079475,14.339228047920525,11.042,12.555306314002555,9.528693685997444,0.2733635729178786,2.2849981069564818,0.3372277062626806,0.2094994395730766,2.317533821296247,2.2524623926167164,7716864,6.498139095306397,7.1529004096984865
16.72,19.350710930528095,14.089289069471903,11.599,13.708404892380788,9.489595107619213,0.27101383022964,2.2798427253961564,0.3139957246602406,0.22803193579903938,2.3050927341860445,2.2545927166062683,7880704,6.555642747879029,7.1300445079803465
16.559000000000005,19.11360936348398,14.00439063651603,10.305000000000001,12.62971181009604,7.980288189903963,0.29090921469032766,2.2925850242376327,0.3413742753271752,0.2404441540534801,2.3082753936976097,2.2768946547776556,8044544,6.428852367401123,7.032224178314209
18.036,20.670996015177252,15.401003984822749,11.536999999999999,13.847199342048214,9.226800657951785,0.2357927853241563,2.280486598610878,0.2746734714966555,0.19691209915165708,2.2987513685609824,2.2622218286607736,8208384,6.77793927192688,7.598102474212647
17.869999999999997,20.27902469891863,15.460975301081366,11.992999999999999,14.639027399706963,9.346972600293034,0.27009556386619804,2.2794662028551103,0.3158901300527088,0.2243009976796873,2.2976573633785153,2.261275042331705,8372224,6.864232778549194,7.514305925369262
16.86,19.00593103337456,14.71406896662544,12.353999999999997,14.397908999931257,10.310091000068738,0.25155533365905286,2.3014243960380556,0.29346704950367947,0.20964361781442628,2.3229726931295893,2.279876098946522,8536064,6.656642055511474,7.0934349536895756
17.306,20.391836029344397,14.220163970655603,12.567,14.420575194050675,10.713424805949325,0.24514313824474812,2.295198252797127,0.3013809683332558,0.18890530815624046,2.3264496290133594,2.2639468765808943,8699904,6.856135511398316,7.234734106063843
17.34,19.57025559073394,15.109744409266058,12.352999999999998,13.935087544986052,10.770912455013944,0.2730996971949935,2.2780659288167953,0.33510691971638423,0.21109247467360276,2.314573004987111,2.2415588526464796,8863744,6.822918224334717,7.261491489410401
17.69,19.683479370347236,15.696520629652769,11.544999999999998,13.395752549640278,9.694247450359718,0.24967244369909167,2.296603184938431,0.29655906774656476,0.20278581965161857,2.322826224227675,2.2703801456491868,9027584,6.884635257720947,7.399616432189942
18.631,21.110134728085587,16.151865271914414,13.038,15.197207261936658,10.878792738063343,0.28226464688777925,2.295821750164032,0.32085746323869735,0.24367183053686117,2.3248307764203893,2.2668127239076745,9191424,6.691558742523194,7.642650461196899
18.021,19.959599752398624,16.082400247601377,13.317000000000002,14.975867384693547,11.658132615306457,0.30266612116247416,2.2940435498952865,0.37248644308205814,0.23284579924289014,2.321185339440001,2.266901760350572,9355264,7.0364631652832035,7.480086851119995
19.02,20.52668510313204,17.51331489686796,13.397,15.051509292811618,11.742490707188383,0.24325154088437553,2.2972235172986983,0.28407547121760474,0.20242761055114633,2.3245312804388982,2.2699157541584984,9519104,7.197113132476806,7.84173002243042
19.31,22.25399728260744,16.366002717392558,12.67,14.124908931857936,11.215091068142064,0.24222527947276826,2.281872680783272,0.32438494893550013,0.16006561001003639,2.3133785266081963,2.2503668349583474,9682944,7.1546101570129395,7.91138014793396
19.133,21.284325405418713,16.981674594581285,12.760000000000002,15.485828314476173,10.03417168552383,0.2465558247640729,2.2842954874038695,0.3203415580493088,0.17277009147883698,2.308488740323753,2.260102234483986,9846784,7.43273549079895,7.873613548278809
19.666999999999998,23.201309126264988,16.132690873735008,13.809000000000001,17.103196260091377,10.514803739908626,0.21661419924348588,2.2797525942325594,0.24341716670495336,0.1898112317820184,2.313855089572313,2.245650098892806,10010624,7.23857045173645,7.986337947845459
18.166999999999998,19.929504184392194,16.404495815607802,12.331999999999999,14.18575726566344,10.478242734336558,0.281741494871676,2.275855004787445,0.33969728562430923,0.22378570411904278,2.3122813101402233,2.239428699434667,10174464,7.037028503417969,7.47786922454834
19.552,22.044359524627215,17.059640475372785,13.665000000000001,15.41628095975489,11.913719040245113,0.27596511896699666,2.2689332604408263,0.32701719649201483,0.2249130414419785,2.3058976904993322,2.2319688303823204,10338304,7.07040491104126,7.885936689376831
18.42,21.459407837063004,15.380592162936999,13.507,15.265727096510428,11.748272903489571,0.2550856452435255,2.2887520849704743,0.31306139760474777,0.19710989288230324,2.3243702906252213,2.2531338793157274,10502144,7.271802139282227,7.523083162307739
19.133,21.496806464159025,16.769193535840973,13.556000000000001,15.989771558712938,11.122228441287064,0.24036295935511584,2.275562897324562,0.29478451148157536,0.1859414072286563,2.3059505695310407,2.2451752251180834,10665984,7.04383955001831,7.764220714569092
19.336999999999996,21.09998071458538,17.57401928541461,13.821000000000002,15.65578854367472,11.986211456325282,0.2528106030076742,2.2754109293222426,0.28417189864664905,0.2214493073686994,2.2981201903671127,2.2527016682773726,10829824,7.419628000259399,7.870305871963501
20.624000000000002,22.24641918134618,19.001580818653824,13.308000000000002,15.630338476622217,10.985661523377786,0.267430373840034,2.2844300359487533,0.29999331099170684,0.23486743668836113,2.3032116231049065,2.2656484487926,10993664,7.564601802825928,8.387063217163085
20.630000000000003,22.787484646527066,18.47251535347294,14.243000000000004,16.589887513282225,11.896112486717785,0.2519720230251551,2.278429901599884,0.3064375777832914,0.19750646826701876,2.3154607594995036,2.2413990437002647,11157504,7.636862182617188,8.289893674850465
20.468,22.25507470465003,18.68092529534997,13.537,15.366393615381885,11.707606384618117,0.2769058093428612,2.2733619153499602,0.3360260293957554,0.217785589289967,2.309060861268138,2.2376629694317827,11321344,7.737731695175171,8.26327567100525
20.915000000000003,23.09123643017022,18.738763569829786,13.777999999999997,16.051586593908397,11.504413406091597,0.27661211472004654,2.281669074296951,0.32308179193354175,0.2301424375065513,2.303653735108223,2.2596844134856795,11485184,7.682605218887329,8.327798080444335
20.095,22.354642670866347,17.83535732913365,13.562000000000001,15.648484124070922,11.47551587592908,0.24002107214182616,2.292714625597,0.3055970194445883,0.17444512483906405,2.331932029659052,2.253497221534948,11649024,7.480756425857544,8.070893335342408
21.462999999999997,23.236623691767786,19.68937630823221,14.170999999999998,16.24511402772364,12.096885972276354,0.2588521594181657,2.2877903878688812,0.3189109985632476,0.19879332027308377,2.3193251977343023,2.25625557800346,11812864,7.843116283416748,8.527591276168824
21.344,23.314275107694357,19.373724892305646,14.364,15.885822591500075,12.842177408499927,0.23948833979666234,2.2823919355869293,0.2988671857272199,0.1801094938661048,2.320837235427813,2.243946635746046,11976704,7.875339651107788,8.395625352859497
21.452000000000005,24.498239649141222,18.405760350858788,13.515,15.344006560950508,11.685993439049494,0.2740384565666318,2.3092902302742004,0.35643127134715435,0.19164564178610918,2.345335233127934,2.273245227420467,12140544,7.756842136383057,8.432119607925415
21.232999999999997,23.87530978501764,18.590690214982352,14.23,15.667845610627232,12.792154389372769,0.2435491591691971,2.301151788234711,0.2941642435271533,0.19293407481124086,2.3179376838287404,2.284365892640681,12304384,7.776933383941651,8.354427385330201
21.589,24.342523016065055,18.835476983934942,14.765,16.894451807390812,12.635548192609189,0.2433655360713601,2.297174635529518,0.29175268176536084,0.19497839037735937,2.3139808511837794,2.2803684198752565,12468224,8.00907826423645,8.516979837417603
21.599999999999998,23.92833846336824,19.271661536631754,13.935000000000002,17.12386264991141,10.746137350088595,0.22680533602833744,2.292971205711365,0.27597510470428716,0.17763556735238775,2.313056959240358,2.272885452182372,12632064,7.723391485214234,8.570245122909546
21.336,24.196843232335528,18.47515676766447,15.103,17.036618628375304,13.169381371624693,0.2315867818892002,2.2780452877283097,0.2726855822777589,0.19048798150064153,2.298670331606951,2.2574202438496687,12795904,7.764220285415649,8.446512365341187
21.402,23.7007857664428,19.103214233557203,14.252999999999997,16.882296674017596,11.6237033259824,0.2219728690572083,2.276133069396019,0.26894937349945164,0.17499636461496498,2.306866650879164,2.2453994879128736,12959744,7.869530725479126,8.504023265838622
22.405,25.63357321428522,19.17642678571478,14.994000000000003,17.576182023018518,12.411817976981487,0.269008176214993,2.2851881593465806,0.3042041465194756,0.2338122059105104,2.300029034942955,2.270347283750206,13123584,8.077786016464234,8.816012573242187
21.852,24.4370756275204,19.2669243724796,14.696000000000002,17.690669263875396,11.701330736124607,0.2550578982569277,2.2743742257356643,0.3271905480210059,0.18292524849284952,2.2974549875337966,2.251293463937532,13287424,8.031373977661133,8.662481784820557
22.934,26.339193680247867,19.528806319752135,14.591000000000003,17.05874978472292,12.123250215277086,0.23891171161085362,2.2718701511621475,0.3155286452833564,0.16229477793835084,2.2978866004724385,2.2458537018518565,13451264,8.285872554779052,8.952088689804077
23.02,25.403933723910963,20.636066276089036,15.544999999999998,18.385543081877124,12.704456918122872,0.2716127332299948,2.2644431203603745,0.32889336777819433,0.21433209868179523,2.2945370725370857,2.2343491681836634,13615104,8.440569400787354,9.061951160430908
21.775,25.21156878295779,18.338431217042206,15.024000000000001,16.992726491923143,13.055273508076858,0.22608446292579173,2.2709805250167845,0.2685352400149882,0.1836336858365953,2.295737485682696,2.246223564350873,13778944,8.197215032577514,8.572021770477296
22.185,23.84320535519579,20.52679464480421,14.854,16.391817934607346,13.316182065392654,0.2757850198075175,2.278745764493942,0.3306537354184437,0.2209163041965914,2.305496791585468,2.2519947374024163,13942784,8.155114269256591,8.704550647735596
22.621,24.71685042405225,20.525149575947747,15.11,16.97859840522248,13.241401594777518,0.24714034404605628,2.2700847148895265,0.30939502364169796,0.1848856644504146,2.29342558386385,2.2467438459152027,14106624,8.25502643585205,8.783929347991943
22.841,25.286961774026732,20.39503822597327,15.904000000000002,17.81945399318282,13.988546006817185,0.2218306992202997,2.2629166781902312,0.2854094671131141,0.15825193132748527,2.302454416790079,2.2233789395903836,14270464,8.599934434890747,8.91637020111084
22.599,25.89005590958282,19.30794409041718,15.735000000000003,18.311514117950843,13.158485882049161,0.2101092624478042,2.2670740664005278,0.25486447381293315,0.16535405108267523,2.318629233913603,2.2155188988874523,14434304,8.401149129867553,8.792684030532836
22.784999999999997,26.045976080869035,19.524023919130958,15.083000000000002,17.40093464101126,12.76506535898874,0.25734296925365924,2.25328648686409,0.31238652144785206,0.20229941705946644,2.293303120050874,2.213269853677306,14598144,8.57583236694336,8.934764385223389
23.629,25.208971202269208,22.049028797730795,14.913,16.86749251725352,12.95850748274648,0.2574251357465982,2.2535137861967085,0.33500185967597107,0.17984841181722533,2.2853967679186256,2.2216308044747914,14761984,8.71982307434082,9.180300569534301
22.526,25.261957602010675,19.790042397989325,14.665000000000001,16.178448049983878,13.151551950016124,0.24405181650072333,2.2486605256795884,0.30330431704952854,0.1847993159519181,2.2790469997013734,2.2182740516578034,14925824,8.70846176147461,8.817947053909302
23.459999999999997,25.4133202502406,21.506679749759396,15.233999999999998,17.26136873804446,13.206631261955534,0.24028289392590524,2.2483206659555437,0.3012525071485346,0.1793132807032759,2.2712787735126834,2.225362558398404,15089664,8.539538431167603,9.06489667892456
23.334,25.895773604360855,20.772226395639144,15.254999999999999,17.255021249887108,13.254978750112889,0.23477132562547917,2.2620762914419172,0.29095086946971793,0.1785917817812404,2.290411965270624,2.2337406176132104,15253504,8.705943918228149,9.031303691864014
23.362000000000002,25.929422053344563,20.79457794665544,15.886000000000001,17.409825449321545,14.362174550678459,0.24254661239683628,2.2582856565713882,0.2893292808980045,0.19576394389566804,2.289381605477469,2.2271897076653073,15417344,8.743102073669434,9.043287658691407
24.387999999999998,26.714799518652175,22.06120048134782,15.77,18.206706794015233,13.333293205984766,0.3015695154666901,2.2723878800868986,0.3785028471890812,0.22463618374429892,2.305818443746866,2.2389573164269314,15581184,8.996239471435548,9.42502737045288
22.198,24.258295124490665,20.137704875509336,15.935999999999996,18.49750424555572,13.374495754444272,0.23067960292100906,2.286231780052185,0.2712399679145334,0.19011923792748467,2.3223771249176552,2.2500864351867147,15745024,8.666160917282104,8.628661060333252
23.81,26.642850154879355,20.977149845120643,16.27,18.481013342338755,14.058986657661242,0.24838634487241507,2.2746172517538072,0.3072436028516187,0.1895290868932114,2.300297698447642,2.2489368050599725,15908864,8.812375020980834,9.117346620559692
24.103,26.525771347032155,21.68022865296785,15.85,18.604944645541902,13.095055354458097,0.22006995556876063,2.285190683603287,0.253931222094812,0.18620868904270924,2.318651865495911,2.251729501710663,16072704,8.854532384872437,9.203084945678711
24.357000000000003,26.758387307370473,21.955612692629533,16.894,19.94806024825968,13.839939751740316,0.216716865170747,2.279467359185219,0.26765915392840256,0.16577457641309146,2.311601427234727,2.2473332911357105,16236544,9.076209259033202,9.336866092681884
24.333000000000002,28.207137452388597,20.458862547611407,16.131999999999998,18.68094801830088,13.583051981699114,0.24561720443889495,2.287892606854439,0.30531733679175505,0.18591707208603486,2.3245973621147265,2.2511878515941515,16400384,8.90155668258667,9.279816341400146
24.587,26.986470983362793,22.187529016637207,16.192,19.196246328116256,13.187753671883746,0.23671035058796405,2.26767974793911,0.2875585910265631,0.185862110149365,2.293535118576402,2.241824377301818,16564224,8.663089895248413,9.342057418823241
25.544,27.814516240858012,23.27348375914199,15.855,18.31016700042991,13.39983299957009,0.234597297757864,2.2668037593364714,0.30167357926490335,0.16752101625082466,2.2994849062633307,2.234122612409612,16728064,8.91615195274353,9.755495262145995
24.500999999999998,27.610850317941363,21.391149682058632,16.561,19.822228142893408,13.29977185710659,0.23177683912217611,2.2710715502500536,0.28192089747439975,0.18163278076995248,2.2970921642109228,2.2450509362891844,16891904,9.050524997711182,9.386821937561034
24.412,26.669085731646007,22.15491426835399,16.659999999999997,18.954598004008542,14.365401995991451,0.2761253190226853,2.269504043459892,0.36075030184360074,0.19150033620176982,2.2939033032348,2.245104783684984,17055744,9.061659908294677,9.422915887832641
25.432000000000002,28.013099765603805,22.8509002343962,17.358,19.99514542640333,14.72085457359667,0.25736777754500506,2.2652596950531008,0.33194616685881495,0.18278938823119514,2.2931338764721034,2.237385513634098,17219584,9.194363212585449,9.701140308380127
24.072999999999997,26.592309627655954,21.55369037234404,16.232000000000003,18.503430386342494,13.960569613657512,0.2214796589687466,2.272653177380562,0.2670024042221692,0.17595691371532401,2.308376340876402,2.2369300138847215,17383424,9.05872392654419,9.238605451583862
25.448,28.14811407166438,22.74788592833562,17.044,19.876120053952516,14.211879946047485,0.2787544561550021,2.2577819377183914,0.37281461591462806,0.18469429639537616,2.2889719717064674,2.2265919037303155,17547264,9.172465419769287,9.64550552368164
25.091,27.754559460571514,22.42744053942849,16.726999999999997,18.36490750654608,15.089092493453915,0.26599449962377547,2.255970761179924,0.3294839291283642,0.20250507011918673,2.2937557239953237,2.2181857983645243,17711104,8.965351772308349,9.494583177566529
23.749000000000002,26.139403522420434,21.35859647757957,16.389999999999997,18.95427377633512,13.825726223664873,0.23787143491208554,2.2713251620531083,0.2747911059949111,0.20095176382926003,2.3047810099290507,2.237869314177166,17874944,8.927948570251464,9.07400827407837
24.857999999999997,26.308688112586573,23.40731188741342,15.731,17.78551916515763,13.676480834842371,0.24135651234537364,2.271790087223053,0.28444697957379395,0.1982660451169533,2.294454451512804,2.249125722933302,18038784,9.2353120803833,9.414126110076904
25.019000000000002,28.035811064684033,22.00218893531597,16.696999999999996,19.00360378045298,14.39039621954701,0.2156246359460056,2.26994149684906,0.25199397096603104,0.17925530092598013,2.29981687328818,2.24006612040994,18202624,9.148023319244384,9.470775890350343
24.458999999999996,27.622214978467316,21.295785021532676,16.654,19.96385256469227,13.344147435307729,0.2102196156047284,2.2809850573539734,0.27813363295942906,0.14230559825002775,2.312088790368478,2.249881324339469,18366464,9.063568782806396,9.197519016265868
25.688,28.224804288864238,23.15119571113576,16.147,18.031478973085132,14.262521026914865,0.20336562264710661,2.276041778922081,0.24429098021023732,0.1624402650839759,2.296301191868822,2.2557823659753398,18530304,9.220233726501466,9.691168594360352
25.159,27.099991756808873,23.218008243191125,16.296000000000003,18.33183987582521,14.260160124174794,0.23313884548842906,2.275911295413971,0.29349442770747225,0.17278326326938587,2.3020433768081023,2.2497792140198394,18694144,9.312318515777587,9.48785924911499
25.255000000000003,28.34208681445793,22.167913185542076,16.345,18.1876624758756,14.502337524124398,0.19415371334180237,2.2652410537004473,0.25707662700663203,0.1312307996769727,2.296939387243904,2.2335427201569904,18857984,9.267778682708741,9.491363525390625
25.464000000000002,28.421175003275934,22.50682499672407,16.567999999999998,19.519934281111283,13.616065718888713,0.2035140748135745,2.274171897768974,0.26913059528430777,0.13789755434284123,2.3123241540297172,2.236019641508231,19021824,9.50213451385498,9.674312782287597
26.619999999999997,28.7341996121464,24.505800387853593,15.798999999999998,18.665982560114376,12.93201743988562,0.22670165374875065,2.265884703397751,0.2922963208281739,0.16110698666932738,2.2888520984163216,2.2429173083791802,19185664,9.423794364929199,9.930887413024902
25.647000000000002,28.633007535154594,22.66099246484541,16.931,19.38806918909501,14.473930810904992,0.1966796801425516,2.2637507528066636,0.23633149954958402,0.1570278607355192,2.2934011124122726,2.2341003932010546,19349504,9.20595850944519,9.623280715942382
26.48,29.148760011690822,23.81123998830918,18.308999999999997,20.51151878539094,16.106481214609055,0.23741106968373055,2.2564577132463457,0.30084376778218425,0.17397837158527688,2.2899211630721936,2.2229942634204978,19513344,9.564813995361328,9.905724811553956
26.494999999999997,28.409524745204404,24.58047525479559,17.904,20.59158702184692,15.21641297815308,0.22572710644453758,2.2417129248380663,0.2839942664602468,0.1674599464288284,2.2743742258551607,2.209051623820972,19677184,9.291076850891113,9.86898593902588
25.971999999999998,28.2963011853028,23.647698814697197,17.142999999999997,19.057842291156113,15.228157708843883,0.2505331399850547,2.2418990194797517,0.321262029612342,0.17980425035776743,2.263403676774249,2.2203943621852544,19841024,9.411572170257568,9.681454849243163
25.803000000000004,28.16836699055348,23.43763300944653,17.177,19.58720351837765,14.76679648162235,0.18841761574149132,2.2638175159692766,0.24689061176436883,0.12994461971861382,2.289929906786639,2.237705125151914,20004864,9.192010402679443,9.650058269500732
25.49,28.39244035253095,22.587559647469046,17.833000000000006,19.984455553805383,15.681544446194629,0.2670668840408325,2.2542734920978544,0.34261865782571843,0.1915151102559466,2.2770720907561954,2.2314748934395134,20168704,9.46655340194702,9.581664896011352
25.865,29.173970383669214,22.556029616330783,17.938,20.290903737937445,15.585096262062553,0.24148274268954992,2.265082573890686,0.2779415271491004,0.20502395822999941,2.2845202302550907,2.2456449175262816,20332544,9.581829929351807,9.694956302642822
26.441000000000003,28.865472932412324,24.01652706758768,16.883000000000003,19.550182220996536,14.21581777900347,0.22957696914672848,2.283234935998917,0.2987080122125976,0.16044592608085942,2.317219260582667,2.2492506114151665,20496384,9.547774028778075,9.829265022277832
27.05,29.122684249952222,24.97731575004778,17.857999999999997,20.661215296761913,15.05478470323808,0.2274760788306594,2.2587467700243,0.2787127674464544,0.1762393902148644,2.2851860412109533,2.2323074988376463,20660224,9.649446296691895,10.051249694824218
26.169999999999998,28.496692932038947,23.84330706796105,17.159,19.209616736496606,15.108383263503391,0.23311610659584403,2.2524202197790144,0.2869745407075522,0.17925767248413588,2.2773848163565007,2.227455623201528,20824064,9.569843292236328,9.802186965942383
25.128000000000004,27.48544268223005,22.770557317769956,16.722,20.34230606440947,13.10169393559053,0.21905635185539718,2.2458066165447237,0.3253129605878589,0.11279974312293543,2.275807808443573,2.2158054246458745,20987904,9.576393985748291,9.482232475280762
26.033000000000005,28.80892885355515,23.257071146444858,16.598999999999997,18.608668878198593,14.5893311218014,0.23816048372536897,2.2461749732494356,0.28051049334911016,0.1958104741016278,2.2750414712614355,2.2173084752374357,21151744,9.4266357421875,9.708286666870118
26.115,27.707986189519545,24.522013810480452,17.765,19.66375353850888,15.86624646149112,0.21873988192528487,2.2461156874895094,0.2840568791640663,0.15342288468650345,2.273948089806542,2.2182832851724767,21315584,9.455999565124511,9.775097942352295
26.613,29.042852053109407,24.183147946890593,16.912,19.239865116367355,14.584134883632643,0.26142699327319857,2.250857004523277,0.3103739331206285,0.21248005342576864,2.281434591139388,2.2202794179071663,21479424,9.57715015411377,9.887035369873047
26.431,28.4514081270872,24.410591872912804,17.163000000000004,19.230196410600602,15.095803589399404,0.25979778468608855,2.256388819217682,0.3184480554943432,0.20114751387783392,2.281408110413544,2.23136952802182,21643264,9.634443378448486,9.869223403930665
26.339999999999996,28.455055554825922,24.22494444517407,16.274,18.709332420841147,13.838667579158853,0.20950182862579822,2.2613737732172012,0.2730056170760366,0.14599804017555984,2.2926912156068573,2.230056330827545,21807104,9.518970489501953,9.818926239013672
26.103999999999996,28.539344739456816,23.668655260543176,17.403,19.636831014199597,15.169168985800402,0.26102897031232714,2.253262859582901,0.3522327774306092,0.16982516319404506,2.2707408171721775,2.235784901993625,21970944,9.542563438415527,9.711775207519532
26.136000000000003,28.948988446474676,23.32301155352533,16.374,19.261421687249715,13.486578312750282,0.22068507792428133,2.261124458909035,0.269307498340792,0.17206265750777067,2.287297333384884,2.234951584433186,22134784,9.476200008392334,9.67562894821167
26.858999999999998,28.00887347130021,25.709126528699787,16.485000000000003,18.76860789103559,14.201392108964416,0.18495060782879588,2.262722995877266,0.23393182998915693,0.13596938566843483,2.2863991211114003,2.239046870643132,22298624,9.52964916229248,9.911195182800293
26.494000000000007,28.9618014506844,24.026198549315612,17.355999999999998,19.620509659948482,15.091490340051514,0.2392593242228031,2.261836388707161,0.29989103771490333,0.17862761073070288,2.2981864509006904,2.2254863265136313,22462464,9.707706069946289,9.792811298370362
26.385,29.603618492459148,23.166381507540855,17.081,20.20750427794366,13.95449572205634,0.21665785470977425,2.2541305303573607,0.2753951261268417,0.15792058329270678,2.2949225266650375,2.213338534049684,22626304,9.604968738555907,9.766285371780395
26.801,29.037400903237163,24.564599096762834,17.096000000000004,19.569087948294605,14.622912051705402,0.21235366929322477,2.2636438846588134,0.28255005639049724,0.1421572821959523,2.2886506496880648,2.238637119629562,22790144,9.484980392456055,9.80564775466919
27.102000000000004,29.774743160125944,24.429256839874064,17.142999999999997,18.895489942909798,15.390510057090195,0.21588731724768878,2.2536220282316206,0.252478329647584,0.17929630484779358,2.283015387686714,2.224228668776527,22953984,9.726453113555909,9.994964122772217
27.042999999999996,29.57786114018105,24.508138859818942,18.001,20.653449622518778,15.348550377481224,0.1984765757806599,2.2639685750007628,0.23636699381253426,0.1605861577487855,2.296471485177646,2.2314656648238795,23117824,9.65009355545044,9.93723373413086
27.101,29.277600330791117,24.92439966920888,16.699,18.83826365836472,14.559736341635283,0.21572893569245935,2.2569456696510315,0.2822864764206053,0.14917139496431342,2.292815744797198,2.221075594504865,23281664,9.91068983078003,10.00121488571167
27.737000000000002,29.838861317975095,25.63513868202491,18.714,20.35503747672014,17.07296252327986,0.2193445767275989,2.2487245082855223,0.29491688238965064,0.14377227106554719,2.2877080268097876,2.209740989761257,23445504,9.838776016235352,10.210567092895507
26.673000000000002,28.097738923452294,25.24826107654771,17.629,20.834964597433977,14.423035402566025,0.19725594194605944,2.2600803554058073,0.25065529301615114,0.14385659087596775,2.2911999279972135,2.228960782814401,23609344,9.835046863555908,9.84596815109253
27.223000000000003,29.35989517758827,25.086104822411734,17.658,20.321632106729457,14.994367893270546,0.23700288766995067,2.23437215089798,0.3032244409301529,0.17078133440974846,2.2850651768816075,2.1836791249143523,23773184,9.779804706573486,10.079854774475098
27.213,29.984184042967918,24.441815957032084,17.561,19.351991066421046,15.770008933578952,0.19755105599761008,2.234645760059357,0.24263617252041184,0.15246593947480833,2.2902719262186504,2.179019593900063,23937024,9.840143775939941,10.107491493225098
28.131999999999994,30.68878235288027,25.575217647119718,18.168,21.236986151809745,15.099013848190252,0.22669706698507067,2.239249977469444,0.31926438393895884,0.13412975003118252,2.2738437170101946,2.2046562379286936,24100864,9.949168300628662,10.330664825439452
26.375,29.23220580287805,23.51779419712195,17.666000000000004,19.87807233154796,15.45392766845205,0.2460811655037105,2.26658333837986,0.323464794477711,0.16869753652971003,2.3030723075864787,2.230094369173241,24264704,9.614166164398194,9.704519367218017
27.179000000000002,29.766320815051742,24.591679184948262,17.769000000000002,20.071122716103556,15.466877283896448,0.22298429431393743,2.2535443782806395,0.28445075646637275,0.16151783216150215,2.278087114248331,2.229001642312948,24428544,9.802677345275878,9.964359188079834
28.537999999999993,30.915417927079705,26.16058207292028,18.476,21.14662239936686,15.80537760063314,0.20562344295904036,2.257715994119644,0.24642602038948483,0.1648208655285959,2.294657588345251,2.220774399894037,24592384,9.831029033660888,10.42620210647583
27.585,30.140133068941815,25.029866931058187,18.142,22.061813260858226,14.222186739141772,0.20789015525951976,2.2532595187425613,0.267347454096145,0.1484328564228945,2.2840549931972194,2.222464044287903,24756224,9.781867218017577,10.106685447692872
28.066999999999997,30.24777532084348,25.886224679156513,17.544999999999998,19.955084023431546,15.13491597656845,0.18641257304698228,2.240024507045746,0.23505063786394106,0.1377745082300235,2.290785554304215,2.1892634597872767,24920064,9.622760772705078,10.249824333190919


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-bigfish-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.96,1.0584885780179611,0.8615114219820389,0.884,1.0024229707446997,0.7655770292553002,0.4834646177374654,2.707730233669281,0.5389345710406451,0.42799466443428574,2.7079063759945208,2.7075540913440412,16384
0.9410000000000001,1.1186766726388133,0.7633233273611868,0.9109999999999999,1.0992790482236405,0.7227209517763593,0.08722186638559729,2.7064550161361693,0.09967247013027655,0.07477126264091802,2.707584739520689,2.70532529275165,180224
0.952,1.1161828249239243,0.7878171750760756,0.9400000000000001,1.0743130671230465,0.8056869328769536,0.06792303335645958,2.7062073349952698,0.07734435589959535,0.0585017108133238,2.7078491218182776,2.704565548172262,344064
0.9209999999999999,1.0884186369553879,0.753581363044612,0.8710000000000001,0.9460266619276109,0.7959733380723893,0.06372693567536768,2.705750975012779,0.07018055813048865,0.0572733132202467,2.7080783915089004,2.7034235585166577,507904
1.012,1.1744068964052943,0.8495931035947057,0.8300000000000001,0.9851773179301666,0.6748226820698335,0.06023953033404211,2.6978874415159226,0.07122680838268688,0.049252252285397334,2.710512203576293,2.685262679455552,671744
0.9749999999999999,1.074121138007995,0.8758788619920048,0.9470000000000001,1.1457485849006226,0.7482514150993775,0.05003422265613654,2.690773236751556,0.06114626658683607,0.038922178725437004,2.7121750387522057,2.6693714347509068,835584
0.9129999999999999,1.0022244361147774,0.8237755638852224,0.8790000000000001,1.044677397372122,0.7133226026278782,0.04848995989240286,2.693749728798866,0.05816204847587145,0.03881787130893427,2.7041147201185267,2.6833847374792055,999424
0.982,1.1245342064207746,0.8394657935792254,0.9400000000000001,1.082126704035519,0.7978732959644811,0.043932148959073714,2.6914261281490326,0.05386147082950289,0.034002827088644536,2.702049398214184,2.680802858083881,1163264
1.0210000000000001,1.17281897114656,0.8691810288534402,1.0190000000000001,1.1516235273245288,0.8863764726754715,0.047397656632690764,2.6930480927228926,0.061655199198672433,0.033140114066709095,2.7086813211792737,2.6774148642665114,1327104
0.901,1.0518940025315784,0.7501059974684215,0.882,1.0128281315314103,0.7511718684685896,0.04510552263818675,2.687325489521027,0.05441880612036139,0.03579223915601211,2.702103491653839,2.6725474873882145,1490944
1.0199999999999998,1.1368760026694957,0.903123997330504,0.8539999999999999,0.9739333148045195,0.7340666851954802,0.04313037179203493,2.6858053684234617,0.05677623500814818,0.029484508575921685,2.697959644836176,2.6736510920107475,1654784
1.139,1.327703471086252,0.9502965289137478,0.9970000000000001,1.2701684462012406,0.7238315537987596,0.044718072998026964,2.682565635442734,0.0585689069062425,0.030867239089811427,2.7019755420567675,2.6631557288287,1818624
1.0739999999999998,1.2298974021592404,0.9181025978407592,0.9819999999999999,1.2299032069175384,0.7340967930824612,0.04570943362389998,2.6867247998714445,0.061793823097694406,0.029625044150105553,2.7031722655417973,2.6702773342010917,1982464
1.1949999999999998,1.4682123716086077,0.9217876283913919,1.0260000000000002,1.2856998267230846,0.7663001732769159,0.044283080155340285,2.669704931974411,0.05698057596243071,0.03158558434824986,2.692675293359489,2.6467345705893326,2146304
1.1880000000000002,1.474174771774173,0.9018252282258272,1.0630000000000002,1.2427247896090021,0.8832752103909982,0.053176683997217936,2.6652813404798508,0.0681853335489632,0.03816803444547268,2.68264305153202,2.6479196294276814,2310144
1.278,1.66462126170194,0.89137873829806,1.1820000000000002,1.6350298003443042,0.7289701996556961,0.056926399919514814,2.6527601212263106,0.07387134955446704,0.039981450284562584,2.6873922374817454,2.6181280049708757,2473984
1.427,1.8947830693815244,0.9592169306184757,1.212,1.5709373204335264,0.8530626795664735,0.05979997519558912,2.6467781871557237,0.08085796858719006,0.038741981803988176,2.679921129109956,2.6136352452014915,2637824
1.505,1.9319718960306402,1.0780281039693596,1.2970000000000002,1.7727110467500204,0.8212889532499799,0.06518267121088375,2.6442157536745072,0.08922147812199177,0.041143864299775734,2.678439006955136,2.6099925003938784,2801664
1.6469999999999998,2.2773499028317525,1.0166500971682473,1.459,2.2340928976580807,0.6839071023419193,0.0662038170266896,2.6239112079143525,0.08692958111000104,0.045478052943378144,2.6820388760878613,2.5657835397408437,2965504
1.7299999999999998,2.5802352615599986,0.8797647384400008,1.4920000000000002,2.231726976660984,0.7522730233390161,0.06600205953646862,2.610172766447067,0.09103709877386162,0.04096702029907561,2.6718852586232136,2.5484602742709206,3129344
2.146,3.194209902643549,1.0977900973564505,1.4520000000000002,1.801193356179639,1.1028066438203614,0.06390979353131515,2.5962531864643097,0.08281736592288232,0.045002221139747986,2.685792787083778,2.5067135858448415,3293184
2.128,2.905866312421357,1.3501336875786434,1.6620000000000001,2.293977847713035,1.0300221522869653,0.07014162569022216,2.5807109981775285,0.09720100379015584,0.043082247590288475,2.6514010233741665,2.5100209729808904,3457024
2.307,3.3448733063336777,1.2691266936663221,1.6,2.4070068153367727,0.7929931846632274,0.07883241032767621,2.56533465385437,0.11289714739164103,0.044767673263711394,2.659879113721744,2.4707901939869963,3620864
2.566,3.4563167975501754,1.6756832024498245,1.937,2.8357775030562347,1.0382224969437654,0.07457762514499737,2.5529753804206847,0.09623708905679507,0.05291816123319967,2.628386072408572,2.4775646884327975,3784704
2.7170000000000005,3.820313645342974,1.6136863546570273,1.9430000000000003,2.7132863104067217,1.1727136895932788,0.08217122105157207,2.531734198331833,0.1166390362042363,0.04770340589890785,2.6277962284945726,2.435672168169093,3948544
2.7209999999999996,3.759599537839296,1.6824004621607034,1.9569999999999996,2.868197563649069,1.0458024363509302,0.09327813271536592,2.5273951053619386,0.11624473173441403,0.0703115336963178,2.6255326705088864,2.4292575402149907,4112384
2.926,4.168692238649618,1.6833077613503817,2.006,2.7313302696013726,1.280669730398627,0.09265512699106085,2.5114472776651384,0.12079727693619124,0.06451297704593045,2.6048037053678628,2.418090849962414,4276224
2.9479999999999995,4.0506676743244086,1.845332325675591,2.2619999999999996,3.0556850760849663,1.4683149239150326,0.09011049434387432,2.4855574548244475,0.11531796337596853,0.0649030253117801,2.613543152978179,2.357571756670716,4440064
2.9509999999999996,3.7765355837273153,2.125464416272684,2.457,3.527981325700873,1.3860186742991265,0.09165556365624068,2.446655884385109,0.13316347842971726,0.0501476488827641,2.5845077231013835,2.3088040456688343,4603904
2.941,3.9050689809344554,1.976931019065544,2.2820000000000005,2.9350666122226743,1.6289333877773267,0.09694491410369258,2.446944946050644,0.13090542294445928,0.06298440526292587,2.5816783902391807,2.312211501862107,4767744
3.8890000000000002,5.106583262040013,2.671416737959987,2.678,3.5535204166665677,1.8024795833334324,0.08519292445077245,2.4511054158210754,0.11126687862742513,0.059118970274119775,2.5534182211022523,2.3487926105398986,4931584
3.482,4.605608472734164,2.3583915272658365,2.943,4.2967802628196345,1.5892197371803651,0.1039323394859416,2.4571967720985413,0.1272760313488417,0.08058864762304153,2.561297903317916,2.3530956408791663,5095424
3.783,4.9587640069333645,2.607235993066636,2.7039999999999997,3.84904323062494,1.5589567693750594,0.10713209807355364,2.429298061132431,0.13846051602926832,0.07580368011783897,2.5313396089545943,2.3272565133102674,5259264
4.161,5.801295400225215,2.520704599774784,2.764,3.4103157123264136,2.117684287673586,0.10211010076519514,2.4307181358337404,0.12388323008143265,0.08033697144895763,2.5036452083551684,2.3577910633123125,5423104
4.215999999999999,5.80833287977106,2.6236671202289386,3.0960000000000005,4.020988648578998,2.171011351421003,0.10034501370456479,2.4463665395975114,0.12446385078142891,0.07622617662770068,2.5145322776839247,2.378200801511098,5586944
4.537000000000001,6.046245175576189,3.0277548244238126,3.3039999999999994,4.302520906140677,2.3054790938593217,0.11181569263959919,2.414071577787399,0.16199443375556896,0.06163695152362941,2.4908200859779783,2.33732306959682,5750784
4.738,6.274813586613549,3.2011864133864516,3.129,4.347231915523477,1.910768084476523,0.1108764013741165,2.4134553968906403,0.14833069377758393,0.07342210897064907,2.494488069545174,2.3324227242361064,5914624
5.092999999999999,7.08721187440051,3.098788125599488,3.604,5.144358399853749,2.0636416001462514,0.10092918144849436,2.4166826009750366,0.13404522926559403,0.0678131336313947,2.490775880637429,2.3425893213126443,6078464
4.919,6.765036023483832,3.072963976516167,3.874,5.34232012858232,2.4056798714176804,0.12532387597279412,2.398189377784729,0.16158512368299502,0.08906262826259323,2.5003664128255587,2.2960123427438996,6242304
4.836,6.400865489427127,3.2711345105728737,3.7939999999999996,4.953648222522675,2.6343517774773244,0.12897981706385805,2.3998595774173737,0.16695425523040566,0.09100537889731045,2.4852873164758167,2.3144318383589306,6406144
5.379,7.067042949690558,3.690957050309441,3.9900000000000007,5.3271985641631545,2.652801435836847,0.12367840892014399,2.4079681873321532,0.15671803250749494,0.09063878533279304,2.484322989578806,2.3316133850855003,6569984
5.964,8.075374907495114,3.852625092504887,4.015000000000001,5.272769851761443,2.757230148238558,0.12866805375346702,2.3729628890752794,0.16821017387734832,0.08912593362958572,2.4590171043366933,2.2869086738138655,6733824
6.292,8.142171883907006,4.441828116092994,4.248,5.275003407978766,3.2209965920212342,0.13674069085779286,2.3754428058862684,0.1807189465336295,0.09276243518195623,2.4452989569339154,2.3055866548386215,6897664
5.917000000000001,7.813439031448151,4.02056096855185,4.446,6.200880052881107,2.691119947118892,0.1442803650214854,2.357186385989189,0.18177786517880093,0.10678286486416985,2.4293469758627126,2.2850257961156655,7061504
6.054,8.394338437064178,3.7136615629358225,4.502000000000001,6.523196675239697,2.4808033247603047,0.14166918197232814,2.3713905662298203,0.18293794907539945,0.10040041486925683,2.42929874818988,2.3134823842697605,7225344
6.363,8.081144638847382,4.644855361152619,4.411,5.883239450632946,2.9387605493670534,0.15356513285595502,2.350212609767914,0.20397635593100386,0.10315390978090619,2.410794311843058,2.2896309076927697,7389184
6.292,7.666356576729635,4.9176434232703645,4.218000000000001,5.272739778333975,3.163260221666027,0.13356653910337218,2.3590837597846983,0.17250183611488693,0.09463124209185744,2.424292233432808,2.2938752861365885,7553024
6.798,8.762524369917564,4.833475630082437,4.1259999999999994,5.20970844787701,3.0422915521229887,0.14603397237240434,2.3603875011205675,0.20334863416433863,0.08871931058047006,2.4410716292032655,2.2797033730378695,7716864
6.743,8.82648770094762,4.6595122990523805,4.8549999999999995,6.839838784385271,2.8701612156147283,0.16269075328277213,2.35449204146862,0.23718607305699901,0.08819543350854524,2.450996204648305,2.2579878782889353,7880704
6.878,9.02811999665135,4.72788000334865,4.938,6.488101932132206,3.387898067867793,0.16109720629950358,2.3735267579555512,0.24029007586338536,0.0819043367356218,2.439036616771268,2.3080168991398344,8044544
6.483000000000001,8.268295773814526,4.697704226185477,5.262,7.411501337519937,3.112498662480062,0.1484995810832414,2.3479875683784486,0.21271269750885907,0.08428646465762372,2.4271766310763057,2.2687985056805915,8208384
7.041000000000001,9.069785104440587,5.012214895559415,5.616,7.253865684358763,3.9781343156412365,0.1548754749095274,2.3469748884439467,0.21440662023682594,0.0953443295822289,2.446599440231478,2.2473503366564156,8372224
7.272,9.52218577010877,5.0218142298912305,5.077,6.9647025719111575,3.189297428088842,0.17940215182801084,2.345948392152786,0.25512102859870167,0.10368327505731999,2.468244553739667,2.2236522305659054,8536064
7.008,9.37001100759501,4.645988992404989,5.292999999999999,6.625028903590308,3.9609710964096907,0.16882451283228064,2.3620715498924256,0.2454013524822412,0.09224767318232006,2.4616137659591204,2.262529333825731,8699904
7.469999999999999,9.631642893726898,5.3083571062731,4.935,6.5765069296229,3.2934930703770995,0.15886109478564725,2.3622060298919676,0.21752104669588138,0.10020114287541312,2.4395570036347642,2.284855056149171,8863744
6.901999999999999,8.840405530326407,4.963594469673592,5.141,6.7586801290737295,3.52331987092627,0.1637465800158679,2.3478953510522844,0.2155412059389473,0.11195195409278849,2.440095855868333,2.255694846236236,9027584
8.272,10.745086330882932,5.798913669117068,5.715000000000001,7.2946787648126445,4.135321235187357,0.18250914077377978,2.374472123384476,0.2523364226542958,0.11268185889326376,2.4503015773131374,2.2986426694558144,9191424
7.911999999999999,10.17186194268588,5.652138057314119,6.284999999999999,8.401025755986915,4.168974244013083,0.17184556582942603,2.3597209423780443,0.25331848878772956,0.09037264287112251,2.4312264210324384,2.2882154637236503,9355264
8.112000000000002,10.450832187225071,5.773167812774933,5.964,7.400650270594761,4.527349729405239,0.1742640027362439,2.3389094531536103,0.23127089324901123,0.11725711222347657,2.4280028242178715,2.249816082089349,9519104
9.183000000000002,12.605835228286633,5.76016477171337,6.589,8.90434209135497,4.273657908645031,0.20078322709434562,2.353462293744087,0.29236143283837784,0.1092050213503134,2.440174585990481,2.2667500014976936,9682944
8.683000000000002,11.052151957979902,6.3138480420201,6.939,9.148517820702065,4.729482179297936,0.17088725783137806,2.322189861536026,0.2228300491624972,0.11894446650025893,2.423304511534949,2.221075211537103,9846784
9.600000000000001,12.482994970512436,6.717005029487566,6.688,8.809045968384467,4.566954031615532,0.19188315844577214,2.349044930934906,0.2811258463340896,0.10264047055745468,2.4381173249546553,2.259972536915157,10010624
9.706,11.817715889981415,7.5942841100185845,7.173,9.456322360070956,4.889677639929044,0.23208711171108815,2.3367065876722335,0.363722894078163,0.1004513293440133,2.38849688644189,2.284916288902577,10174464
9.565999999999999,11.245596380086596,7.886403619913402,7.043000000000001,8.841627532314572,5.244372467685431,0.1994496554446717,2.35464970767498,0.25261391262756855,0.14628539826177483,2.418418222687555,2.2908811926624053,10338304
9.446000000000002,10.96429641374799,7.927703586252014,7.215999999999999,9.841159804659519,4.590840195340481,0.22540719803008766,2.3660298615694044,0.3116574892249144,0.13915690683526094,2.424687300975412,2.3073724221633967,10502144
10.370000000000001,12.596885717768203,8.1431142822318,7.625,9.702408241054222,5.547591758945777,0.20637922551896834,2.3503034561872482,0.27181009903210573,0.14094835200583092,2.409358069565349,2.2912488428091473,10665984
10.268,13.378436625298772,7.157563374701231,6.809,9.082897315183779,4.535102684816221,0.2097928847186267,2.3373649388551714,0.28849082540026405,0.13109494403698935,2.4270749639644413,2.2476549137459014,10829824
9.761000000000001,12.786430382606747,6.735569617393255,7.5,10.174498083753285,4.825501916246714,0.24006810569100906,2.342730128765106,0.30178681903605487,0.17834939234596328,2.423170908824797,2.262289348705415,10993664
10.266000000000002,12.867888544884275,7.664111455115728,7.687,10.612330921451452,4.7616690785485485,0.26843634356434143,2.348327612876892,0.39327162488013123,0.14360106224855163,2.4269891956751857,2.2696660300785987,11157504
11.102,13.101093794697988,9.102906205302013,8.016,9.745249548214485,6.286750451785515,0.23697996542064675,2.3389934331178663,0.3149571313419766,0.1590027994993169,2.4396870555978385,2.238299810637894,11321344
10.477999999999998,13.072982851581102,7.883017148418894,7.6850000000000005,9.729476705663334,5.640523294336666,0.2766412334723604,2.3628920137882234,0.3957979424674658,0.15748452447725503,2.4490202889944936,2.2767637385819532,11485184
10.592,13.679914506588549,7.504085493411452,7.898000000000001,10.086848098886719,5.709151901113282,0.25531430723559523,2.37469220161438,0.32550182365726127,0.1851267908139292,2.4271440288944865,2.322240374334273,11649024
11.099,14.87280828871844,7.32519171128156,8.094,11.306077832182774,4.881922167817224,0.23681299256988692,2.3722023725509644,0.27701134936559435,0.19661463577417948,2.4574430536993814,2.2869616914025475,11812864
10.982000000000001,13.363242532796692,8.60075746720331,7.784999999999999,9.999498814630524,5.570501185369475,0.22571487083203262,2.3589325159788133,0.2941119033673255,0.1573178382967397,2.4420719488924996,2.275793083065127,11976704
12.323,15.135170158436363,9.510829841563638,8.538,10.379118138523436,6.696881861476564,0.266625471226871,2.3538256764411924,0.37561520194336934,0.1576357405103727,2.410974671475071,2.296676681407314,12140544
10.879,13.435131647626937,8.322868352373062,9.809,12.702915859177663,6.915084140822335,0.28155406776608694,2.3574821650981903,0.40143399602012064,0.16167413951205326,2.433157242115066,2.281807088081315,12304384
12.512,15.9027338438751,9.121266156124902,8.907,11.73511615744474,6.0788838425552605,0.24154296544277,2.3704910576343536,0.3256496303736997,0.15743630051184032,2.424786727196097,2.3161953880726105,12468224
11.434999999999999,14.123130391182688,8.74686960881731,8.148,10.426994515131618,5.8690054848683815,0.2595810979087319,2.3766854047775268,0.3391321447078084,0.1800300511096554,2.470592976817155,2.2827778327378985,12632064
11.533,14.001671910157363,9.064328089842636,8.747,10.51016788763861,6.983832112361389,0.2463089600515862,2.378480961918831,0.32249330410835214,0.17012461599482026,2.4537995864968263,2.3031623373408356,12795904
12.566999999999998,14.736004610414646,10.39799538958535,8.990999999999998,11.593950057146696,6.3880499428533,0.294287615093506,2.3990114867687224,0.4118434547804719,0.17673177540654003,2.4684062668178814,2.3296167067195634,12959744
12.322,15.281462113290182,9.362537886709816,8.526,10.846091377510808,6.205908622489192,0.2978184948468373,2.3836910635232926,0.40056292129460597,0.19507406839906866,2.4593437345624842,2.308038392484101,13123584
12.449,14.815543682250551,10.082456317749449,9.982000000000001,12.783937900810795,7.180062099189207,0.27552906796336163,2.383763241767883,0.3356234000885132,0.21543473583821002,2.468719331195149,2.298807152340617,13287424
11.785000000000002,13.085601783790874,10.48439821620913,9.347,12.129649995957092,6.564350004042908,0.28539988028092517,2.367498901486397,0.36299870383921984,0.2078010567226305,2.484764003112201,2.250233799860593,13451264
13.024000000000001,15.219883421313618,10.828116578686384,10.197000000000001,12.691858913846634,7.702141086153368,0.26472569456737904,2.4047423720359804,0.3365058968422664,0.19294549229249167,2.502447912003025,2.3070368320689356,13615104
12.815999999999999,14.851589349549657,10.78041065045034,9.434999999999999,11.457776557111535,7.412223442888463,0.3124868480178217,2.4050256311893463,0.4032081605563952,0.22176553547924815,2.4833163904419835,2.326734871936709,13778944
12.715,15.87027574072378,9.55972425927622,8.987,11.19618106998951,6.77781893001049,0.2938176991004083,2.389753183722496,0.36393033244210116,0.2237050657587154,2.4651679498819035,2.314338417563089,13942784
12.892000000000001,16.418096425227198,9.365903574772807,9.684999999999999,12.250331362611854,7.119668637388143,0.24431006698351765,2.3819175481796266,0.31079004574491176,0.17783008822212354,2.4484794900987037,2.3153556062605496,14106624
14.383,16.825331058640494,11.940668941359505,10.31,13.064683284880497,7.555316715119504,0.3121439641445047,2.3811797589063644,0.4005859638152897,0.22370196447371965,2.446692011074082,2.3156675067386465,14270464
13.053999999999998,16.261067819675784,9.846932180324213,10.485999999999999,12.684377583582947,8.28762241641705,0.2696834960952401,2.3962040573358534,0.3257509564101486,0.21361603578033161,2.4476471103369235,2.3447610043347833,14434304
13.125,16.15378936210493,10.096210637895068,9.429,12.194702261632658,6.663297738367342,0.2938359931732217,2.4134656876325606,0.3697209586567223,0.21795102768972108,2.4448511327477838,2.3820802425173375,14598144
13.528,16.60613514972946,10.44986485027054,10.364000000000003,13.469151204047883,7.258848795952122,0.32862992898250615,2.4205612659454347,0.5079192494197157,0.14934060854529663,2.4735566316855278,2.3675659002053417,14761984
14.362,17.69440093626202,11.029599063737978,11.148,13.825972367295824,8.470027632704175,0.2934702148247096,2.407847136259079,0.3763917518715058,0.21054867777791336,2.4378160998269873,2.3778781726911706,14925824
12.716,15.85787587278683,9.57412412721317,10.187000000000001,12.062718795555455,8.311281204444548,0.30404583012892133,2.4304529458284376,0.40807739854623715,0.2000142617116055,2.4683107727867575,2.3925951188701178,15089664
14.988999999999999,18.155469485089032,11.822530514910968,11.011,13.472602933049926,8.549397066950073,0.32150377324885787,2.4133168011903763,0.4152859436578761,0.22772160283983967,2.4567358037236,2.3698977986571528,15253504
14.806000000000001,16.68468145250865,12.927318547491353,10.822999999999999,13.121982601065087,8.52401739893491,0.3131660017184913,2.418770632147789,0.4316414243974382,0.1946905790395444,2.446816381325705,2.3907248829698733,15417344
14.385,16.14815767871169,12.621842321288309,11.441999999999998,13.629705647476367,9.25429435252363,0.29210885934945613,2.4230234563350677,0.39127103693430704,0.19294668176460522,2.4553257804090065,2.390721132261129,15581184
14.224,16.20547520802053,12.24252479197947,11.097,13.257463144790949,8.93653685520905,0.36934029143303626,2.428629148006439,0.48196502924750356,0.25671555361856896,2.463330278768967,2.393928017243911,15745024
14.568999999999999,16.290618134198173,12.847381865801825,10.995999999999999,13.322332736304073,8.669667263695924,0.3532411918354531,2.4222880244255065,0.4432090421325786,0.2632733415383276,2.4500065659752543,2.3945694828757587,15908864
14.498,15.91854074211196,13.077459257888039,11.399,13.50783593482281,9.290164065177189,0.37903346844638386,2.4182203084230425,0.49340852684185516,0.26465841005091256,2.4429211588291797,2.3935194580169052,16072704
15.610000000000003,18.102260018537393,13.117739981462611,12.190999999999999,14.74439166600034,9.637608333999658,0.37597437470944384,2.4266203165054323,0.5071383546681782,0.24481039475070937,2.4570281736997654,2.396212459311099,16236544
15.236999999999998,17.543534413356973,12.930465586643024,12.025,14.96864484950206,9.081355150497942,0.3563957814851569,2.423698106408119,0.48326089379940357,0.2295306691709102,2.455199770637069,2.392196442179169,16400384
15.393,17.830892737591217,12.955107262408784,11.312999999999999,14.417912398120114,8.208087601879884,0.38381043208969967,2.4242590963840485,0.47892788343353476,0.2886929807458646,2.4577972106856976,2.3907209820823994,16564224
15.415000000000001,18.62424679636827,12.205753203631732,11.142,14.118729077359912,8.165270922640087,0.3662589878775179,2.427054861187935,0.4985274278684442,0.2339905478865917,2.459931351585581,2.3941783707902884,16728064
14.992,17.924182804669588,12.059817195330414,11.874,14.149395350263335,9.598604649736666,0.3369706155732274,2.4301236033439637,0.47014801508846615,0.20379321605798859,2.4541441329404634,2.406103073747464,16891904
14.237,16.49916732360805,11.974832676391951,12.051,14.942765723567524,9.159234276432477,0.3481699688360095,2.4350709825754167,0.4529784730796229,0.24336146459239605,2.459042881909002,2.4110990832418313,17055744
16.476,18.93031945760938,14.02168054239062,12.270999999999999,14.911372890331968,9.63062710966803,0.413178142843147,2.4316792279481887,0.5436097514827217,0.2827465342035723,2.4617231722156503,2.401635283680727,17219584
14.030000000000001,16.40883584973827,11.651164150261732,10.666999999999998,12.470652128321865,8.863347871678132,0.3473616495107611,2.43788900077343,0.45612111078533024,0.23860218823619195,2.477892611721798,2.397885389825062,17383424
14.595000000000002,17.858891082741582,11.331108917258423,11.076000000000002,12.712253036666397,9.439746963333608,0.3254167672453655,2.4218026965856554,0.39599578365119426,0.25483775083953675,2.465909333103253,2.377696060068058,17547264
14.674000000000003,16.611788430144017,12.736211569855989,10.923000000000002,13.059820301288811,8.786179698711193,0.4002945749710003,2.431224450469017,0.5135768758740915,0.2870122740679091,2.463198903203684,2.39924999773435,17711104
14.937000000000001,18.16371365323916,11.710286346760842,11.48,14.262897770310653,8.697102229689348,0.2971072010282013,2.438993474841118,0.4144475634860111,0.17976683857039155,2.455326377817368,2.422660571864868,17874944
15.355,18.06246468121008,12.64753531878992,11.465,14.257730742481272,8.672269257518728,0.352180195827451,2.431728020310402,0.472024722305052,0.23233566934985006,2.458650468251335,2.404805572369469,18038784
16.770000000000003,19.683516775307808,13.856483224692198,12.430000000000001,14.490592147903122,10.36940785209688,0.32489204971740643,2.403946426510811,0.40857646209843246,0.24120763733638037,2.4468698956797645,2.3610229573418575,18202624
16.616000000000003,18.357443079747373,14.874556920252633,12.009,15.107410721644243,8.910589278355758,0.37021289203936847,2.40844387114048,0.48921447856574174,0.2512113055129952,2.4393039226001956,2.377583819680764,18366464
16.207,18.774076352584785,13.639923647415216,12.123,13.871222239876841,10.374777760123157,0.3848902645417385,2.4300868093967436,0.5535009747067403,0.21627955437673677,2.4577208771714933,2.402452741621994,18530304
14.585000000000003,17.7056481698519,11.464351830148104,12.055000000000001,14.794530069190701,9.315469930809302,0.36467463407251566,2.4210183054208754,0.4828672217444042,0.2464820464006271,2.448719343470169,2.393317267371582,18694144
17.378999999999998,20.017527809214826,14.74047219078517,13.444999999999999,15.794792544034472,11.095207455965525,0.3448568472224805,2.4209458261728285,0.4311252781614501,0.2585884162835109,2.4525911593121905,2.3893004930334665,18857984
15.780000000000001,18.240869764940843,13.31913023505916,12.482000000000001,15.60486663179842,9.359133368201583,0.3338539552357462,2.4439467072486876,0.4357458394901338,0.23196207098135857,2.474649711981073,2.413243702516302,19021824
17.092000000000002,19.273150155307977,14.910849844692027,12.854,15.432093093741962,10.275906906258037,0.4087770323476029,2.4307997465133666,0.5177210912811618,0.2998329734140439,2.456636248136106,2.4049632448906273,19185664
17.854999999999997,21.16043567476361,14.549564325236382,14.827000000000002,18.037205756645516,11.616794243354487,0.31562891276553273,2.408155605196953,0.4084278630793177,0.22282996245174774,2.443458651873164,2.3728525585207416,19349504
17.843,20.33744603068497,15.34855396931503,12.989999999999998,15.934343729933717,10.04565627006628,0.2864770697843697,2.415853661298752,0.3751955662050359,0.19775857336370348,2.4558133444201413,2.3758939781773627,19513344
16.812,19.146891003880054,14.477108996119949,14.574000000000002,16.92694793822558,12.221052061774422,0.31019382861753303,2.4289895802736283,0.37401850024954586,0.24636915698552023,2.4659788642510443,2.3920002962962124,19677184
17.069000000000003,19.437828613471225,14.70017138652878,12.838,15.027085653874694,10.648914346125304,0.3009452866183387,2.4235049933195114,0.33957173794277834,0.26231883529389904,2.460051209424641,2.3869587772143817,19841024
16.066,17.922179948173127,14.20982005182687,12.714,15.338904569693916,10.089095430306084,0.37749342779732403,2.4212528258562087,0.44762901469819216,0.3073578408964559,2.4488434038095948,2.3936622479028227,20004864
16.642,19.194574386771126,14.089425613228872,12.332,14.556669863148239,10.107330136851763,0.335513904877007,2.416237923502922,0.4448946011449766,0.2261332086090374,2.457251883030335,2.375223963975509,20168704
16.499000000000002,19.700916457373616,13.297083542626387,13.823999999999998,16.34329037627662,11.304709623723376,0.3680070487264958,2.423309397697449,0.5084169669228028,0.2275971305301888,2.455605190193436,2.391013605201462,20332544
17.747,20.6347432365084,14.8592567634916,13.404,16.166506832570736,10.641493167429264,0.3284502836979097,2.4367724508047104,0.3951399289597413,0.26176063843607805,2.47263772874514,2.400907172864281,20496384
17.524,19.90863078903213,15.139369210967871,13.128,14.979490210614141,11.276509789385859,0.38405721562190187,2.4364571809768676,0.4838111317384025,0.28430329950540123,2.46305325257224,2.4098611093814952,20660224
16.683,18.281580933202946,15.084419066797054,13.132,14.657141304928825,11.606858695071175,0.3593235105276108,2.4386037051677705,0.5105530511274786,0.20809396992774296,2.4732093371662267,2.4039980731693142,20824064
18.363,20.184285534999933,16.541714465000066,14.117,16.40767697417161,11.82632302582839,0.3301759711880651,2.430762308835983,0.42496878273319405,0.23538315964293607,2.461671769754531,2.399852847917435,20987904
19.191000000000003,22.367795397881334,16.01420460211867,15.041000000000002,17.757256431193493,12.324743568806511,0.2889119875513845,2.4153024703264236,0.3513526469076759,0.226471328195093,2.4460142241617935,2.384590716491054,21151744
17.634999999999998,19.863906682658563,15.406093317341435,13.719999999999999,16.648053961251396,10.791946038748602,0.3647088060776392,2.424753651022911,0.44059232314505065,0.2888252890102278,2.4565864152146073,2.392920886831215,21315584
18.975,21.221260225352353,16.72873977464765,14.272000000000002,17.20111863877174,11.342881361228264,0.33391633871942755,2.4278400599956513,0.455594137423219,0.21223854001563608,2.451441246108048,2.4042388738832545,21479424
17.791999999999998,19.453829112754978,16.13017088724502,13.689000000000002,16.54300227750435,10.834997722495654,0.3347317660641339,2.4022776663303373,0.3930656320983407,0.2763979000299271,2.4457990541189467,2.358756278541728,21643264
17.157,19.351470551180853,14.962529448819147,14.065999999999999,16.436629452276335,11.695370547723662,0.37151489866276577,2.414203721284866,0.4368865569933949,0.30614324033213663,2.4463102199729403,2.382097222596792,21807104
17.768,20.121626138536026,15.414373861463975,14.112,17.124619458212404,11.099380541787596,0.3404898279967407,2.430007329583168,0.42873842860959965,0.25224122738388177,2.457815658066632,2.4021990010997043,21970944
18.302,21.339755092169217,15.264244907830783,14.081,16.401583762763153,11.760416237236845,0.3335582787481447,2.4417932271957397,0.45112639434922025,0.21599016314706915,2.471829948239502,2.4117565061519772,22134784
17.500000000000004,19.075055554575776,15.924944445424229,13.884,17.245479436200675,10.522520563799326,0.3167773230053071,2.454133725166321,0.4380394496669611,0.19551519634365305,2.4886980449324247,2.419569405400217,22298624
17.470000000000006,19.589523531362655,15.350476468637355,14.626000000000001,16.47953284297851,12.77246715702149,0.33975310959956706,2.434576469659805,0.49272586734490104,0.18678035185423308,2.468126787258068,2.4010261520615424,22462464
19.433,22.138716356161524,16.727283643838476,14.522000000000002,16.89741912091319,12.14658087908681,0.3985047329838077,2.4311197280883787,0.5355085204223416,0.2615009455452737,2.4748348487977547,2.3874046073790027,22626304
18.749000000000002,21.215890552902582,16.282109447097422,14.919,17.235835989016056,12.602164010983945,0.3431056461400456,2.4256579518318175,0.4310749677416127,0.25513632453847845,2.4556326042197147,2.3956832994439203,22790144
19.725999999999996,22.48409789528943,16.96790210471056,15.252,17.984327945177885,12.519672054822117,0.3714175716042518,2.428740903735161,0.5532624011967062,0.18957274201179736,2.4651692360246136,2.392312571445708,22953984
18.302,20.488955875183585,16.115044124816414,14.99,16.729689627491066,13.250310372508935,0.34546993518662117,2.431502765417099,0.46988343421782697,0.22105643615541537,2.471539931775284,2.391465599058914,23117824
20.061,22.40139932490163,17.72060067509837,16.104,19.14790604322801,13.06009395677199,0.3983702016787396,2.4166960775852204,0.45503686429762275,0.34170353905985645,2.4556088122900963,2.3777833428803445,23281664
18.808,22.09446253591913,15.52153746408087,14.127999999999997,16.299325862232564,11.956674137767429,0.4253849056031969,2.440362748503685,0.4967800004581882,0.3539898107482056,2.4760387293481125,2.404686767659258,23445504
17.601000000000003,21.58414561621842,13.617854383781584,13.436000000000002,15.918962746397941,10.953037253602062,0.3492815927912791,2.428680735826492,0.4060990341498343,0.292464151432724,2.4712271963492323,2.386134275303752,23609344
18.580000000000002,19.893780803635067,17.266219196364936,14.746999999999996,16.676342115851927,12.817657884148066,0.36590765988868135,2.42699673473835,0.48255894607308236,0.24925637370428033,2.4488303177788024,2.4051631516978977,23773184
17.607999999999997,19.33909676217131,15.876903237828685,14.15,16.175087652423965,12.124912347576036,0.37852395296924646,2.432864451408386,0.5355921916216151,0.22145571431687777,2.452296705500992,2.4134321973157804,23937024
19.548000000000002,22.638698302972973,16.45730169702703,14.963000000000003,16.80278830303924,13.123211696960764,0.379433430524336,2.4315694630146027,0.5157387243001461,0.24312813674852585,2.4551830419041227,2.4079558841250828,24100864
18.413999999999998,20.568517115272,16.259482884727994,15.442999999999998,17.68507069469274,13.200929305307255,0.36992446413884555,2.4240185379981996,0.4903554179951801,0.24949351028251102,2.4462491579905548,2.4017879180058443,24264704
19.208000000000002,21.718282055865437,16.697717944134567,14.657,17.699656898173043,11.614343101826957,0.40326516338520574,2.4248279243707658,0.6363716704077841,0.1701586563626274,2.4594888903343044,2.390166958407227,24428544
18.518,21.07992037346987,15.95607962653013,14.906000000000002,17.370642773304077,12.441357226695928,0.3780931525398046,2.4220740109682084,0.5514635232027878,0.20472278187682139,2.4532977588479734,2.3908502630884434,24592384
18.977,22.182698207879213,15.771301792120788,13.963,16.026754103569512,11.899245896430488,0.3379979855898353,2.438680449128151,0.4353715676657675,0.24062440351390307,2.46643866013399,2.410922238122312,24756224
19.599,22.6167489955263,16.5812510044737,14.934000000000001,17.855164836156973,12.012835163843027,0.36208355769308076,2.4261426746845247,0.45751255537805835,0.26665456000810317,2.457067093245297,2.3952182561237523,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-bigfish-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.97,1.0574070935336486,0.8825929064663514,0.8489999999999999,0.9794952106400843,0.7185047893599155,0.6161731742322444,2.707434166471163,0.7823033747298135,0.4500429737346753,2.707665208777334,2.7072031241649923,16384
0.958,1.121878003404972,0.794121996595028,0.8300000000000001,1.0221457779916072,0.6378542220083929,0.12075053273389733,2.662914483745893,0.12919983936151314,0.11230122610628152,2.6757247047489585,2.6501042627428273,180224
1.061,1.2536888683863185,0.8683111316136813,0.982,1.0494981481227448,0.9145018518772552,0.12114178137853737,2.6287770370642347,0.14157310865586392,0.10071045410121081,2.6465654418989812,2.610988632229488,344064
1.1760000000000002,1.2988169369427525,1.0531830630572478,0.978,1.1468075827680735,0.8091924172319264,0.12538785096257918,2.5773394932349523,0.1500360602009719,0.10073964172418645,2.6083265098446025,2.546352476625302,507904
1.428,1.6257776529337933,1.2302223470662066,1.1640000000000001,1.3655539629975062,0.9624460370024942,0.12473986086746056,2.5372008432944613,0.14189886095708487,0.10758086077783625,2.5710536864571933,2.503348000131729,671744
1.533,1.766111561274854,1.299888438725146,1.124,1.2819366961791971,0.966063303820803,0.1220550976383189,2.5059441139300658,0.13527474571932932,0.10883544955730849,2.5554858273595458,2.456402400500586,835584
1.7280000000000002,2.0425727260904862,1.4134272739095142,1.2690000000000001,1.3999541904636885,1.1380458095363117,0.1147337830625474,2.4704238355159758,0.12668046289664084,0.10278710322845395,2.525331197819018,2.4155164732129335,999424
1.7990000000000002,2.0927839342101606,1.5052160657898395,1.0959999999999999,1.2996762136333055,0.8923237863666942,0.1251117585226893,2.456291396419207,0.1408481103044966,0.109375406740882,2.4973034429722327,2.4152793498661813,1163264
2.036,2.4399108812597157,1.6320891187402844,1.2730000000000001,1.4811369741300187,1.0648630258699816,0.13739350450535612,2.4313757260640463,0.15886531777340185,0.11592169123731039,2.484403504944561,2.3783479471835314,1327104
2.0780000000000003,2.501409966817032,1.6545900331829684,1.598,1.9634257790578,1.2325742209422001,0.1326926709463199,2.4063772002855934,0.14344171784410392,0.12194362404853587,2.464249512672145,2.348504887899042,1490944
2.332,2.5327386360419935,2.1312613639580062,1.6350000000000002,1.9527813713860525,1.317218628613948,0.13960401980827247,2.3833644320567453,0.15515477217619075,0.12405326744035419,2.4355128606704306,2.33121600344306,1654784
2.3419999999999996,2.734525158429367,1.9494748415706322,1.526,1.710889155982713,1.341110844017287,0.1467240168713033,2.3718041708072026,0.16315065479446045,0.13029737894814614,2.4286950809134584,2.314913260700947,1818624
2.5420000000000003,2.9885153972709118,2.0954846027290888,1.5939999999999999,1.9516366871561135,1.2363633128438862,0.13016700241714713,2.361212901274363,0.15034620586149938,0.10998779897279487,2.4230970187695124,2.299328783779213,1982464
2.705,3.0416080807110846,2.3683919192889156,1.5849999999999997,1.8732099928871304,1.296790007112869,0.13832978714878358,2.3434049626191458,0.16052297464146426,0.1161365996561029,2.421089419270188,2.2657205059681034,2146304
2.745,3.2210094536876346,2.2689905463123656,1.7189999999999999,2.228341732042447,1.2096582679575527,0.13476073844358322,2.3499337434768677,0.15828235364101673,0.11123912324614972,2.4191316426540372,2.280735844299698,2310144
2.928,3.4327335930963976,2.4232664069036023,1.9600000000000002,2.316510869399518,1.6034891306004824,0.15533726438879963,2.319880423943201,0.18663203329856337,0.12404249547903591,2.3904609331941,2.249299914692302,2473984
2.9520000000000004,3.811683662750433,2.0923163372495677,1.8920000000000001,2.4949394662816493,1.289060533718351,0.14132962084064876,2.3320761919021606,0.16040498223446945,0.12225425944682808,2.398766027647569,2.2653863561567524,2637824
3.343,4.413009813039114,2.272990186960886,1.9060000000000001,2.581532382643497,1.2304676173565032,0.15433245046685137,2.325550535321235,0.18330901164975577,0.12535588928394698,2.3859998244397853,2.265101246202685,2801664
3.2030000000000003,3.804482335567721,2.6015176644322797,1.876,2.3299206979198015,1.422079302080198,0.14867426467438533,2.3094576716423036,0.17509031096500047,0.12225821838377018,2.3631673551727697,2.2557479881118376,2965504
3.774,4.548986451494476,2.999013548505524,2.303,2.869481244173185,1.7365187558268147,0.16375937840590873,2.3106475104888284,0.19372849139737303,0.13379026541444444,2.378780683594807,2.24251433738285,3129344
3.382,4.18827290665134,2.5757270933486605,2.1399999999999997,2.6655092767972794,1.61449072320272,0.15739648630842565,2.3032392551501593,0.1910255090244723,0.12376746359237899,2.3882704056792896,2.218208104621029,3293184
3.8980000000000006,4.842031779126106,2.953968220873895,2.23,3.102421916276752,1.357578083723248,0.16452033681174116,2.2983134736617403,0.2005708822997491,0.12846979132373323,2.3589860216254164,2.2376409256980643,3457024
3.7700000000000005,4.641435597161374,2.898564402838627,2.059,2.395881284728018,1.7221187152719821,0.1615645677472154,2.2985183338324235,0.1958250659086312,0.1273040695857996,2.3710744215985593,2.225962246066288,3620864
4.259,5.474881984404737,3.0431180155952635,2.443,3.3586423974456405,1.5273576025543596,0.16952075011407336,2.2925855567057924,0.20971545525065372,0.129326044977493,2.373285906020033,2.211885207391552,3784704
4.271,5.276588882197888,3.265411117802111,2.2790000000000004,2.885340663323845,1.6726593366761557,0.16547925751656287,2.2960590650637944,0.2119724651253203,0.11898604990780542,2.3777757753274313,2.2143423548001575,3948544
4.372999999999999,5.471909004422113,3.274090995577886,2.4959999999999996,3.415936954361547,1.5760630456384521,0.18355762728800368,2.300248266259829,0.24031609826392597,0.12679915631208138,2.3799616174289375,2.2205349150907208,4112384
4.444000000000001,5.69413759242733,3.1938624075726714,2.511,3.496286252821991,1.5257137471780093,0.19402595500772196,2.2979807416598,0.2550419125998475,0.13300999741559644,2.376919650967331,2.219041832352269,4276224
4.4959999999999996,5.722623006469387,3.269376993530612,2.61,3.479471103602644,1.7405288963973555,0.20453390420104062,2.2906605849663415,0.2803889028145341,0.12867890558754713,2.3809788050576763,2.2003423648750067,4440064
4.537999999999999,5.6259411748803325,3.450058825119666,2.3880000000000003,3.3586162990595207,1.41738370094048,0.19507949249818918,2.296316783626874,0.25150211817736484,0.1386568668190135,2.3797349720825913,2.212898595171157,4603904
4.91,6.548792238204709,3.2712077617952913,2.4489999999999994,3.2492305917671476,1.6487694082328512,0.20657751898591714,2.2836613188187282,0.269314229540636,0.14384080843119829,2.380507693740532,2.1868149438969247,4767744
4.835999999999999,6.24646233554817,3.425537664451829,2.5999999999999996,3.7441590798486017,1.4558409201513975,0.18582511392111573,2.299407615264257,0.2546669150273739,0.11698331281485756,2.3813365497777523,2.2174786807507614,4931584
4.929,6.22191492372855,3.636085076271451,2.743,3.85217131228679,1.6338286877132098,0.2073346510219077,2.3002436319986983,0.2895623839038266,0.1251069181399888,2.404310584697565,2.1961766792998314,5095424
4.8549999999999995,6.339696938772354,3.370303061227645,2.777,3.8174619166504846,1.7365380833495156,0.23265361093605552,2.283570783336957,0.34558079358708094,0.11972642828503012,2.3790572793804747,2.1880842872934396,5259264
5.119,6.245973380342233,3.992026619657767,2.637,3.534563925300031,1.7394360746999689,0.2342854847200214,2.2927976379791897,0.3174436077270646,0.1511273617129782,2.384330220612079,2.2012650553463002,5423104
5.199,6.810976736804846,3.587023263195154,2.837,4.039181766622669,1.6348182333773318,0.25468298497920233,2.289384185274442,0.36382315258482023,0.14554281737358443,2.376877371188951,2.201890999359933,5586944
5.2490000000000006,6.784652629991562,3.7133473700084387,2.479,3.2327698587765368,1.7252301412234634,0.24995474309350046,2.3053874005874,0.34514292841613314,0.15476655777086779,2.4134353288842347,2.1973394722905657,5750784
5.567,7.882573579051204,3.2514264209487966,2.8169999999999997,3.710376180564492,1.9236238194355075,0.24360527554526926,2.317519041895866,0.33883998754572453,0.148370563544814,2.414721978844697,2.2203161049470355,5914624
5.549,6.767707922350553,4.330292077649448,2.961,4.1307474086314535,1.7912525913685466,0.24722639741376037,2.2967157254616413,0.3277887517660769,0.16666404306144383,2.4093574079234386,2.184074042999844,6078464
5.5200000000000005,7.072829675141482,3.967170324858519,2.7670000000000003,3.659435431838069,1.8745645681619316,0.24540024610857164,2.300197146336237,0.34410382947827495,0.14669666273886833,2.4098162020308127,2.1905780906416616,6242304
5.857,7.229443441457607,4.484556558542393,3.0840000000000005,4.197006738524077,1.9709932614759247,0.25391017471750577,2.2997125625610355,0.3724692759298798,0.13535107350513176,2.4161997271083457,2.1832253980137253,6406144
6.225,7.795294558355215,4.654705441644785,3.082,4.11012256078738,2.05387743921262,0.248240562962989,2.303885731101036,0.3372503600819601,0.1592307658440179,2.4215399963795825,2.1862314658224893,6569984
5.888,7.271631453819983,4.504368546180017,3.1639999999999997,4.153759566763565,2.1742404332364345,0.26344898433114095,2.304856782158216,0.3710438773943788,0.15585409126790312,2.416304052797225,2.193409511519207,6733824
5.978,7.389154137576757,4.566845862423243,2.991,4.109780139258827,1.872219860741173,0.2870888512892027,2.2827419688304267,0.3986179510807288,0.1755597514976766,2.3931964058062496,2.1722875318546038,6897664
6.027,7.557314020062549,4.4966859799374514,3.5520000000000005,4.986787789186959,2.117212210813042,0.2761162864665191,2.310373705625534,0.40432935621486354,0.14790321671817466,2.409192842608586,2.2115545686424816,7061504
6.289,8.532628534316677,4.045371465683322,3.1879999999999997,4.210856783719011,2.1651432162809887,0.2699881363039215,2.2927400519450507,0.3566222325507284,0.1833540400571146,2.4229776213680543,2.162502482522047,7225344
5.75,6.943959798318184,4.556040201681816,2.9530000000000003,4.185299070842789,1.7207009291572117,0.29910354282086093,2.294527797897657,0.41394885880844634,0.1842582268332755,2.3996276342667806,2.189427961528533,7389184
6.340000000000001,7.750212749906908,4.929787250093094,3.2299999999999995,4.700088432714168,1.7599115672858312,0.2644594681449234,2.322067606449127,0.3936345658689945,0.1352843704208523,2.4356899769645155,2.2084452359337385,7553024
6.443,8.102855716621177,4.783144283378823,2.828,3.681519771299997,1.9744802287000025,0.30861417595297097,2.306311915318171,0.4402173586684853,0.17701099323745662,2.4184415438677886,2.1941822867685534,7716864
6.5699999999999985,8.53775506605878,4.602244933941217,3.59,4.746157428726728,2.4338425712732716,0.3223650613799691,2.296790561079979,0.4811378273442644,0.16359229541567383,2.4186259242776984,2.1749551978822597,7880704
7.077,8.834896754647438,5.319103245352561,2.9519999999999995,3.767104901224376,2.1368950987756232,0.2795043822998801,2.3099753042062128,0.37977802440107095,0.1792307401986893,2.4362560711384247,2.183694537274001,8044544
6.199,7.905513697571748,4.492486302428252,3.195,4.360789432101698,2.0292105678983017,0.3007977372345825,2.3304159551858903,0.41950749939492754,0.1820879750742374,2.4459203423056293,2.2149115680661513,8208384
6.4879999999999995,8.722523662886566,4.253476337113433,3.2939999999999996,4.415928696486546,2.1720713035134533,0.2966241088385383,2.3056769996881483,0.429531556797256,0.16371666087982056,2.419268395982087,2.1920856033942098,8372224
6.485000000000001,8.59582093034914,4.374179069650863,3.525,4.883199175378928,2.166800824621072,0.32546309459333617,2.306723582744598,0.47665004947709766,0.17427613970957467,2.4358433208338344,2.177603844655362,8536064
7.256,9.369140790387616,5.142859209612384,3.239,4.452593424504269,2.0254065754957304,0.30538316546007993,2.3070682307084405,0.41745209150371837,0.1933142394164415,2.430420203522286,2.183716257894595,8699904
6.889999999999999,8.685499930381507,5.094500069618491,3.628,5.046596489492344,2.2094035105076566,0.32192614246159784,2.322680413722992,0.4609971635201011,0.18285512140309457,2.4446977905961984,2.2006630368497855,8863744
6.8629999999999995,8.755939777172005,4.970060222827994,3.7840000000000003,4.972547012111848,2.595452987888153,0.33061495668565233,2.3107964724302295,0.47944803473066866,0.18178187864063602,2.4291767142431726,2.1924162306172863,9027584
7.32,9.286519768525096,5.3534802314749035,3.4989999999999997,4.768909051861589,2.2290909481384107,0.344698462386926,2.311081025997798,0.5064941303322695,0.1829027944415824,2.4320718812331523,2.1900901707624434,9191424
7.256,9.577711437711415,4.934288562288587,3.492,4.7661334310032055,2.2178665689967945,0.2910761338969071,2.3086664388577143,0.3980615979709229,0.18409066982289135,2.4231767561003354,2.194156121615093,9355264
6.33,7.728356177803066,4.931643822196934,3.84,5.305578384120071,2.3744216158799283,0.32710435933743914,2.303423150877158,0.4696962011511505,0.1845125175237278,2.4422177016963467,2.164628600057969,9519104
7.444,9.059414497892105,5.828585502107895,3.84,5.485958687209372,2.1940413127906275,0.32829887376477324,2.306291106343269,0.47067186500593994,0.18592588252360653,2.430478205550353,2.1821040071361852,9682944
6.875,8.212237824771645,5.537762175228355,3.347,4.632286349417903,2.0617136505820968,0.37183301849290723,2.3044515803456305,0.574094187975463,0.16957184901035147,2.442906777597532,2.165996383093729,9846784
7.132000000000001,8.48878885608631,5.7752111439136895,4.178,6.000008781537565,2.355991218462435,0.3721349534889062,2.3064546068509424,0.5571097054358258,0.18716020154198654,2.455324821309741,2.1575843923921436,10010624
7.446,8.785389413128236,6.1066105868717635,3.3369999999999997,4.358332952567379,2.315667047432621,0.3680383390126129,2.3173805226882296,0.5323718091291765,0.20370486889604927,2.45203771664085,2.182723328735609,10174464
7.322999999999999,9.092429569098469,5.5535704309015275,3.95,5.18601779922459,2.7139822007754097,0.3916766573985417,2.331909536321958,0.5469667579652693,0.2363865568318141,2.4598516962378056,2.2039673764061103,10338304
7.833999999999999,9.95849617556728,5.709503824432718,3.8260000000000005,5.1226279342972685,2.5293720657027325,0.38276755784948663,2.3348041554292043,0.5891243131947517,0.1764108025042216,2.4505364153304248,2.219071895527984,10502144
7.483,9.721700739268202,5.244299260731797,3.2329999999999997,4.160189840323976,2.3058101596760237,0.3966958666530748,2.3265396465857826,0.6145212423589768,0.17887049094717283,2.4619373217416096,2.1911419714299556,10665984
7.894000000000001,10.18866424559237,5.599335754407631,3.7520000000000002,5.061357094149645,2.442642905850356,0.33406251600633063,2.3252485026915872,0.4485928625481222,0.21953216946453907,2.448452227994739,2.2020447773884353,10829824
8.302000000000001,10.629568688567538,5.974431311432465,4.513,6.180927156682809,2.8450728433171912,0.35737528890992204,2.3201317677895226,0.5129616643905855,0.20178891342925856,2.4504750788656215,2.1897884567134236,10993664
8.09,9.92037154698165,6.259628453018349,4.045,5.392458719219256,2.6975412807807433,0.3665820253392061,2.3386310686667757,0.4917969258929106,0.2413671247855016,2.4681016196973578,2.2091605176361937,11157504
8.159,9.761819078998002,6.5561809210019995,4.311999999999999,6.20136920690478,2.4226307930952187,0.3458548008774717,2.3266897877057398,0.47899715186962866,0.21271244988531482,2.442700723056019,2.2106788523554606,11321344
8.063,10.03082138417083,6.095178615829171,4.114,5.434615008244265,2.793384991755735,0.37025452780847745,2.32477380981048,0.5222596985221606,0.2182493570947943,2.463405338581787,2.186142281039173,11485184
8.482000000000001,10.445964358128732,6.51803564187127,4.287999999999999,5.610738069309264,2.965261930690735,0.36189328941206134,2.3269950861732167,0.5185362712697503,0.20525030755437235,2.489720808837776,2.1642693635086574,11649024
8.59,10.891356121942017,6.288643878057982,4.311999999999999,5.9871465607522225,2.6368534392477767,0.39273380391920604,2.3299892206986743,0.5430661521362317,0.24240145570218044,2.476145815480897,2.1838326259164518,11812864
8.458,10.793991438340475,6.122008561659525,4.3790000000000004,6.159154206803445,2.5988457931965563,0.3738622941076756,2.321510024368763,0.5146328407280698,0.23309174748728134,2.472096273892497,2.1709237748450287,11976704
7.92,10.390736732231908,5.449263267768093,3.8890000000000007,5.519260408646423,2.258739591353578,0.38389594846715525,2.3269184956947964,0.5187272470469513,0.2490646498873592,2.476237942414649,2.177599048974944,12140544
8.498000000000001,10.44755789860163,6.548442101398372,4.405,6.000181807820037,2.8098181921799634,0.4128299416353306,2.328871423999469,0.5756528252897646,0.25000705798089656,2.4926533619991016,2.165089485999836,12304384
7.835000000000001,10.07407235256032,5.595927647439682,4.433,5.772321096675476,3.0936789033245238,0.43423856273293493,2.3311745325724282,0.6388719887702217,0.22960513669564822,2.489714297699001,2.1726347674458553,12468224
8.4,10.112051401097526,6.687948598902475,4.276999999999999,6.032147002390397,2.521852997609601,0.3878211696011324,2.317468677957853,0.54237768558817,0.2332646536140948,2.47729010868023,2.1576472472354755,12632064
8.783,10.948059121594603,6.6179408784053955,4.4719999999999995,5.982243688945595,2.961756311054404,0.42058149799704553,2.3367140407363576,0.594487638904825,0.246675357089266,2.505642523521135,2.1677855579515803,12795904
8.952,11.482117783819561,6.42188221618044,3.971,5.286647749209491,2.655352250790509,0.43957085382814204,2.3158986190954844,0.6631747626325117,0.21596694502377228,2.471210902412952,2.160586335778017,12959744
8.344,10.19757600329741,6.490423996702589,4.567,6.410903739353007,2.7230962606469937,0.4654030728464325,2.34366007099549,0.684367252381008,0.246438893311857,2.47855980893302,2.2087603330579597,13123584
9.549999999999997,12.31797760106544,6.782022398934555,4.623,6.6515662424481,2.594433757551901,0.4452612608360747,2.32346192051967,0.6502152357619337,0.24030728591021566,2.4762987798678155,2.170625061171524,13287424
8.843999999999998,10.705092152473915,6.98290784752608,5.212999999999999,7.211249483923366,3.2147505160766325,0.44650683607906094,2.30653183956941,0.6235956851690787,0.26941798698904323,2.4775623658370196,2.1355013133018006,13451264
9.409,12.612767937913107,6.205232062086894,5.1,7.283194906553237,2.9168050934467624,0.4181801144964993,2.320730831225713,0.5844702640823133,0.25188996491068527,2.485570021047317,2.155891641404109,13615104
9.360999999999999,11.244939754875404,7.477060245124594,4.726,6.517743285183455,2.934256714816545,0.4543134273961186,2.31992662002643,0.6333747303772084,0.2752521244150288,2.4776963606294395,2.1621568794234203,13778944
9.325000000000001,11.877431193979577,6.772568806020425,4.912999999999999,6.577740520321409,3.2482594796785893,0.4356750383973121,2.3122778957088785,0.5777154322547826,0.2936346445398415,2.4734928642243483,2.1510629271934087,13942784
9.139,11.896257514270292,6.381742485729705,5.1979999999999995,7.369625197864493,3.026374802135506,0.44712408805886916,2.30615304261446,0.6451664929795864,0.24908168313815193,2.4479528203040157,2.1643532649249044,14106624
9.186,11.577377009172748,6.794622990827252,4.862999999999999,6.662589119771509,3.063410880228488,0.4647817096362511,2.317311486601829,0.6750898573108459,0.2544735619616563,2.46581130423939,2.1688116689642682,14270464
8.748999999999999,10.462601178804448,7.035398821195549,5.026000000000001,6.911689263903256,3.1403107360967457,0.4731056681523721,2.3295284301042556,0.671463218687604,0.27474811761714024,2.4647490455605436,2.1943078146479675,14434304
8.996,11.940215345384914,6.051784654615088,4.769,6.451631569892827,3.0863684301071728,0.4455922010665138,2.335368626316389,0.6241898536098033,0.26699454852322435,2.4849782513993808,2.185759001233397,14598144
8.937000000000001,11.113502010107045,6.760497989892958,5.328,7.146300305230135,3.509699694769866,0.49113788918281587,2.333456145723661,0.6984419098768666,0.28383386848876513,2.4656859722358715,2.2012263192114507,14761984
9.199000000000002,11.484784110540627,6.9132158894593765,5.6370000000000005,7.851669501302622,3.4223304986973795,0.44364551554123555,2.334495285650094,0.6232635576334746,0.26402747344899646,2.4859540952862273,2.1830364760139602,14925824
9.572,11.63902104488561,7.504978955114389,5.089,7.170102832634659,3.007897167365342,0.44319508668656143,2.3281497702002527,0.6277019625703946,0.2586882108027283,2.484840856099429,2.1714586843010766,15089664
10.347,12.980568111896861,7.713431888103138,5.66,7.734111858121446,3.5858881418785535,0.48044139668345454,2.3272636398673057,0.6619421939330097,0.29894059943389933,2.473886723018852,2.180640556715759,15253504
10.159,12.957669148005888,7.360330851994114,4.999,7.0573267476277906,2.940673252372209,0.5181113690758745,2.335293928782145,0.7454120406886582,0.29081069746309085,2.4607553800997595,2.2098324774645306,15417344
10.84,13.688824318907713,7.991175681092286,5.781999999999999,8.323187911194289,3.240812088805709,0.5311056612059474,2.3318635185559584,0.805638806936972,0.25657251547492277,2.4588674058503073,2.2048596312616096,15581184
10.921000000000001,14.088852427118411,7.753147572881591,5.046,6.90485018223632,3.1871498177636806,0.5364121269745131,2.340093725919723,0.784843841971593,0.2879804119774333,2.480155392665134,2.200032059174312,15745024
10.508999999999999,13.120824840987618,7.897175159012379,5.848999999999999,8.410587203278467,3.2874127967215316,0.5555993168304364,2.3333761692047115,0.824320407391159,0.2868782262697139,2.4691126035987736,2.1976397348106493,15908864
10.261999999999999,12.840611254144369,7.683388745855629,5.148,7.008090320387695,3.287909679612304,0.5187187778142591,2.331805350383123,0.8208831021495162,0.21655445347900198,2.478829317071738,2.1847813836945082,16072704
10.718,13.720025316348949,7.715974683651051,5.839,8.162219533320087,3.515780466679914,0.5996868590513865,2.322798040509224,0.9067329608023247,0.29264075730044836,2.466679908204805,2.178916172813643,16236544
10.395,13.197810196927362,7.592189803072637,5.562,7.692421554528586,3.431578445471414,0.6062069131061434,2.3240637481212616,0.9609848957223108,0.25142893048997594,2.459741546985476,2.188385949257047,16400384
10.018000000000002,12.363637653176639,7.672362346823366,5.248000000000001,7.360594613265878,3.1354053867341243,0.5858241448178887,2.3247878452142077,0.9210906040430874,0.25055768559269,2.461805350756868,2.1877703396715473,16564224
10.328,12.765534820264111,7.8904651797358865,5.732999999999999,8.14293381651862,3.323066183481379,0.5357494479355711,2.331429837147395,0.8126694136425694,0.25882948222857277,2.4668272292336244,2.1960324450611655,16728064
10.044999999999998,12.46742956553952,7.622570434460476,6.324000000000001,8.468249052698871,4.17975094730113,0.6389076082346341,2.323100007077058,0.9427083816298052,0.33510683483946296,2.5036512822400074,2.142548731914109,16891904
9.657999999999998,12.055618818744962,7.260381181255033,5.157000000000001,7.131543238321209,3.1824567616787935,0.6442551600746811,2.3521137297153474,0.9818036166341453,0.30670670351521684,2.5132200522510577,2.191007407179637,17055744
10.895,14.144902306223988,7.645097693776011,5.817000000000001,8.01258670974298,3.621413290257022,0.6014166204258798,2.340230608979861,0.8558897844862867,0.346943456365473,2.505580364135987,2.1748808538237347,17219584
9.988000000000001,13.368271586721992,6.607728413278011,5.619999999999999,7.660838063149548,3.5791619368504506,0.6406035302827757,2.341763578355313,0.9676703377423295,0.313536722823222,2.5047498234747416,2.178777333235884,17383424
11.297999999999998,14.58891415871031,8.007085841289687,5.586,7.871257972308597,3.3007420276914035,0.5508984156573812,2.3382340158025423,0.7784053559235687,0.3233914753911936,2.4983714816956017,2.178096549909483,17547264
9.870999999999999,12.248243992525797,7.4937560074742,5.731,7.9373383693350394,3.5246616306649603,0.5807171768198411,2.3272757023572925,0.8113335786261633,0.350100775013519,2.496897749017222,2.157653655697363,17711104
10.854000000000001,13.61279031461255,8.095209685387452,5.438,7.785742745702773,3.0902572542972258,0.5034576329092185,2.353769612809022,0.712938185376393,0.29397708044204407,2.4885893614943075,2.2189498641237364,17874944
11.501,14.144181605565535,8.857818394434464,5.476999999999999,7.671465994268309,3.28253400573169,0.535574814490974,2.3226826841632526,0.7963099007323401,0.2748397282496079,2.4924007915564736,2.1529645767700316,18038784
11.231,13.876325877845677,8.585674122154323,5.718000000000001,8.291304490339222,3.14469550966078,0.5425433396672209,2.3579675182700157,0.796157280657281,0.28892939867716083,2.502235773709304,2.2136992628307275,18202624
10.636999999999999,13.58898255414899,7.685017445851008,6.267999999999999,8.92572007555348,3.6102799244465182,0.5980085294072826,2.364285103480021,0.9903210107618603,0.20569604805270475,2.484528312977094,2.2440418939829483,18366464
10.793000000000001,13.469053250591251,8.11694674940875,6.028999999999999,8.20742810301373,3.8505718969862683,0.5295785777891676,2.34643536756436,0.7503832545841499,0.30877390099418534,2.5007751622925993,2.1920955728361204,18530304
12.004000000000001,14.894716866107784,9.11328313389222,6.074,8.664352099618892,3.4836479003811083,0.5618993322054545,2.3568954855203623,0.8322204798191959,0.2915781845917132,2.4878169739553764,2.2259739970853483,18694144
11.847,14.93830732862328,8.75569267137672,6.699999999999998,9.505348463203813,3.894651536796185,0.579414974246174,2.3474731529752413,0.862487414814741,0.29634253367760705,2.5080061201905246,2.186940185759958,18857984
11.404,13.551762556708725,9.256237443291274,5.962999999999999,8.714014540128785,3.211985459871213,0.6160740028445919,2.3383341615398727,0.943212051044424,0.2889359546447598,2.506027476435953,2.1706408466437925,19021824
11.244,14.22290986772007,8.26509013227993,5.802,8.261287701754311,3.3427122982456887,0.6362766928970813,2.3347260440389315,0.9107433050622699,0.3618100807318928,2.508381919930328,2.161070168147535,19185664
11.478,14.277749274488698,8.678250725511301,6.767999999999999,9.63530465768812,3.9006953423118764,0.6463209584355354,2.324403398235639,0.9556439027778714,0.33699801409319935,2.513942458518084,2.1348643379531937,19349504
10.745000000000001,12.929272189998308,8.560727810001694,5.824,8.033865154257155,3.6141348457428446,0.5410323853914936,2.346503154436747,0.7857018374306972,0.2963629333522899,2.5133851927010973,2.179621116172397,19513344
10.784,13.035453752578544,8.532546247421458,5.866,8.271710705799848,3.4602892942001526,0.5977327749133111,2.349727986752987,0.8578060641020508,0.3376594857245714,2.5005092538568374,2.1989467196491366,19677184
11.888,14.450938938016277,9.325061061983723,6.499,9.232512209594097,3.765487790405903,0.5016748907665411,2.359730448325475,0.7154503886783904,0.2878993928546919,2.4969026615481353,2.2225582351028144,19841024
10.819999999999999,13.273560677872059,8.366439322127938,6.642999999999999,9.14126359698091,4.144736403019088,0.6100535045688351,2.351799517373244,0.8879544830404635,0.3321525260972067,2.509991969434138,2.19360706531235,20004864
11.573000000000002,14.732848255850273,8.413151744149731,6.977000000000001,9.823963470085278,4.130036529914724,0.5351647524473567,2.3236111452182135,0.7485253432665995,0.321804161628114,2.5123815123776887,2.1348407780587384,20168704
11.187000000000001,13.69863313403849,8.675366865961513,6.353,9.038029050122176,3.6679709498778226,0.673635048419237,2.338929290076097,1.0538231730681038,0.2934469237703702,2.4962609907094193,2.181597589442775,20332544
11.071,13.795391491691309,8.346608508308691,6.717999999999999,10.162450028669308,3.27354997133069,0.586286124587059,2.353522092103958,0.8380092417236691,0.3345630074504488,2.5034376082166645,2.2036065759912518,20496384
11.954999999999998,14.92554961244548,8.984450387554517,6.191000000000001,8.90630642837968,3.475693571620323,0.5526426331450541,2.3416243125995004,0.7799049544030938,0.3253803118870144,2.502432890985439,2.180815734213562,20660224
11.892,15.28823850752564,8.495761492474358,5.78,8.20808978417191,3.351910215828089,0.5560688915352027,2.3351539472738905,0.8236856100952221,0.2884521729751833,2.4872614298384548,2.183046464709326,20824064
12.065999999999999,15.047111202219735,9.084888797780263,6.069,8.471130096393615,3.6668699036063845,0.5972529985010624,2.332903594772021,0.8621009560285808,0.3324050409735439,2.488430924478002,2.17737626506604,20987904
11.776000000000002,15.276194851718975,8.275805148281028,6.734,9.76920740642217,3.698792593577829,0.622776686027646,2.338364986081918,0.988254807486803,0.257298564568489,2.5040358692328577,2.172694102930978,21151744
11.586,14.442330513088429,8.729669486911572,6.659000000000001,9.452773254936773,3.8652267450632296,0.6407340702911217,2.342470022539298,0.9778857125512872,0.3035824280309562,2.5019885216367728,2.1829515234418233,21315584
11.544,14.669441408825321,8.41855859117468,6.465000000000001,8.981983313413103,3.948016686586898,0.546487341572841,2.3423274844884867,0.7422992384293137,0.35067544471636825,2.5068688490861444,2.177786119890829,21479424
12.225000000000001,16.031954819800205,8.418045180199798,6.875000000000002,9.868149678850026,3.881850321149978,0.5880781288569172,2.348671125372251,0.8750482959554556,0.30110796175837884,2.483065243245725,2.214277007498777,21643264
11.953,14.658195187042885,9.247804812957114,6.737,9.507740153821718,3.9662598461782816,0.5549794169763724,2.3400919223825136,0.7839189961397569,0.32603983781298795,2.503677778748779,2.1765060660162483,21807104
12.138,15.49319239388742,8.78280760611258,6.802000000000001,9.730756732813433,3.873243267186571,0.5738022043990593,2.338522744178772,0.8101819701018689,0.33742243869624966,2.5014406226043446,2.1756048657531997,21970944
11.674,15.067697688362944,8.280302311637055,6.801,9.60279388963571,3.99920611036429,0.564752806040148,2.350387824078401,0.8617393006949005,0.26776631138539553,2.508871928825453,2.191903719331349,22134784
12.064,14.677194213984103,9.450805786015897,6.584999999999999,9.31061277513883,3.8593872248611683,0.6478595187266668,2.3546055321892103,0.9273383743792654,0.3683806630740683,2.5082560531299096,2.200955011248511,22298624
12.469,15.272574325749185,9.665425674250814,7.1819999999999995,9.757883537740012,4.606116462259987,0.5594143357748786,2.346159856021404,0.7964521598778895,0.3223765116718678,2.50328433603884,2.189035376003968,22462464
12.520000000000001,15.945708685805027,9.094291314194976,6.470999999999999,9.557782953173092,3.384217046826907,0.5430253071089586,2.3450260927279793,0.8026167190423601,0.28343389517555706,2.5109085704621,2.179143614993859,22626304
11.56,14.939902365453772,8.180097634546229,7.206999999999999,10.46225436794116,3.951745632058839,0.6036776587367059,2.3643626789251964,0.8488461550476869,0.3585091624257248,2.5074774994997746,2.221247858350618,22790144
11.938999999999998,14.972003297063818,8.905996702936179,7.5200000000000005,10.985521605761534,4.054478394238466,0.580546025869747,2.346367850899697,0.8084768189394234,0.3526152328000707,2.5131711519175943,2.1795645498817993,22953984
12.562000000000001,16.169111864081845,8.954888135918157,7.135999999999998,10.164175027966513,4.107824972033484,0.5654504192993046,2.3432258536418282,0.7869022058667985,0.3439986327318107,2.5123691689799195,2.174082538303737,23117824
12.719,16.152984420465533,9.285015579534466,6.8,9.617690543689992,3.9823094563100083,0.5059524760271112,2.3469051639238994,0.7322085577133073,0.27969639434091526,2.5167488716690567,2.177061456178742,23281664
12.537999999999998,15.116556960782521,9.959443039217476,7.239,10.429136203988788,4.0488637960112115,0.5202903778602679,2.349954898158709,0.7240589931451186,0.3165217625754172,2.5122554546752918,2.1876543416421264,23445504
12.862,16.304867409587537,9.419132590412463,6.656000000000001,9.25176270101872,4.060237298981281,0.5052288737768929,2.3398337488373118,0.7195832362979789,0.29087451125580677,2.513448853133052,2.1662186445415714,23609344
12.083,14.400032800803649,9.765967199196352,6.645999999999999,8.925680679393498,4.3663193206065,0.6078207698340218,2.3361467520395913,0.8690829269323099,0.34655861273573363,2.514562972713291,2.1577305313658917,23773184
11.823000000000002,14.138219428045646,9.507780571954358,6.408000000000001,8.883951534259104,3.932048465740899,0.6043939820180337,2.330270393192768,0.8409684181125469,0.3678195459235206,2.473666952585824,2.1868738337997122,23937024
12.709999999999999,15.628989551197467,9.791010448802531,7.462000000000001,10.860160678955603,4.063839321044398,0.6282024625999233,2.3351310208439826,0.8801131736018915,0.37629175159795514,2.5005449749883764,2.169717066699589,24100864
12.934999999999999,16.141615817337648,9.72838418266235,7.003,10.242049397585657,3.763950602414344,0.57984846457839,2.34877867102623,0.8101431905761275,0.34955373858065253,2.4929619411400363,2.2045954009124236,24264704
13.004,15.814566490940928,10.193433509059071,7.109,9.994752761412522,4.2232472385874775,0.5056118278453747,2.3481070831418043,0.7224830821946568,0.2887405734960926,2.5253086991166174,2.170905467166991,24428544
13.291,16.39984045907795,10.18215954092205,8.022,11.778598993770828,4.2654010062291725,0.45342132430523635,2.349920118848483,0.5921562908024094,0.31468635780806326,2.509776995864433,2.190063241832533,24592384
11.864,14.628605577654795,9.099394422345206,7.955999999999999,10.880353603790073,5.031646396209923,0.48123813625425094,2.3526767089962957,0.6613311501186221,0.3011451223898797,2.5172097356671856,2.1881436823254057,24756224
12.139000000000001,15.997835186944373,8.28016481305563,7.17,10.638362726128857,3.7016372738711425,0.5995370043441652,2.3553479065497718,0.8043236970060897,0.39475031168224073,2.526484728403252,2.1842110846962917,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-bigfish-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.9549999999999998,1.1153277892319355,0.7946722107680642,0.8310000000000001,0.9485967686630887,0.7134032313369114,0.5374004546552896,2.707096528013547,0.6909284495074011,0.38387245980317825,2.7075526981661606,2.7066403578609335,16384
1.021,1.28919582397942,0.7528041760205799,1.016,1.2179504889818293,0.8140495110181706,0.10454812641255554,2.6614788730939227,0.14001496912282932,0.06908128370228175,2.6909219378722096,2.632035808315636,180224
0.9460000000000001,1.0732949331277566,0.8187050668722435,0.9540000000000001,1.163628242372062,0.7443717576279381,0.12257202846618984,2.6383306125799817,0.17806420742771578,0.06707984950466389,2.6704185541803445,2.606242670979619,344064
0.9849999999999998,1.1057683733433548,0.8642316266566447,0.9869999999999999,1.0381957029446807,0.9358042970553191,0.12981912624090905,2.6423104772965114,0.18325427988293855,0.07638397259887955,2.663085789483051,2.6215351651099716,507904
1.1039999999999999,1.3683179903071299,0.83968200969287,0.9969999999999999,1.138,0.8559999999999999,0.1136164015935113,2.6013260006904604,0.17308263975823304,0.054150163428789554,2.6314395607557675,2.5712124406251533,671744
1.1750000000000003,1.462723825916451,0.8872761740835495,1.0939999999999999,1.4042966322730557,0.7837033677269442,0.13626912835364535,2.5965226888656616,0.17835051166403476,0.09418774504325594,2.6293163987770005,2.5637289789543227,835584
1.3729999999999998,1.5915429019666387,1.1544570980333608,1.2119999999999997,1.5265091413615823,0.8974908586384172,0.1459435177966952,2.564496927460035,0.2082460931283549,0.08364094246503552,2.6157936845635517,2.5132001703565185,999424
1.408,1.6813056896590335,1.1346943103409664,1.2570000000000001,1.5078804496169442,1.006119550383056,0.14491582135669884,2.5179101675748825,0.20584416937583677,0.0839874733375609,2.578598073346547,2.457222261803218,1163264
1.563,1.8858637483521492,1.2401362516478507,1.4000000000000001,1.7942334333868706,1.0057665666131297,0.1357032914335529,2.509771393736204,0.17696957750955036,0.09443700535755542,2.550503214477848,2.46903957299456,1327104
1.9680000000000004,2.420477623756137,1.5155223762438637,1.605,1.9332148686455262,1.2767851313544738,0.1954495845517764,2.457198068499565,0.36120679571496833,0.029692373388584492,2.509779525355197,2.404616611643933,1490944
1.8679999999999999,2.274196996542318,1.4618030034576819,1.8059999999999998,2.3002104814752515,1.3117895185247483,0.1746067790314555,2.4384487171967826,0.2623279133997599,0.08688564466315107,2.5059499825678024,2.3709474518257627,1654784
2.182,2.832996159742897,1.5310038402571027,1.6320000000000001,2.0199896905846857,1.2440103094153145,0.17042054968575632,2.469185989101727,0.2784073238399604,0.062433775531552216,2.5118805265899415,2.4264914516135128,1818624
2.7800000000000002,3.6593747778962054,1.9006252221037951,1.9329999999999998,2.4881405227507716,1.377859477249228,0.1553076374965409,2.4634306013584135,0.19310092960484176,0.11751434538824003,2.5119510038430026,2.4149101988738244,1982464
2.738,3.584011820248393,1.8919881797516067,2.0740000000000003,2.6327700779390395,1.515229922060961,0.1424040792509913,2.4828757524490355,0.1941876302036258,0.09062052829835679,2.5256777179625707,2.4400737869355003,2146304
2.82,3.5589451941788375,2.081054805821162,2.193,2.6543686161844997,1.7316313838155004,0.19117659297771747,2.4221413652102153,0.36634735252128525,0.016005833434149658,2.481881280923992,2.3624014494964385,2310144
2.8689999999999998,3.5502701373170558,2.187729862682944,2.502,3.124716628973404,1.8792833710265957,0.24121612776070833,2.4248745858669283,0.32506410706805533,0.15736814845336133,2.4947930702553593,2.354956101478497,2473984
3.554,4.507207217765371,2.6007927822346284,2.822,3.735354257667856,1.9086457423321441,0.2092523289378732,2.4174818138281506,0.3779627962176594,0.04054186165808704,2.4693556357367807,2.3656079919195205,2637824
3.6379999999999995,4.646640669416021,2.629359330583978,3.0840000000000005,4.115941858827328,2.0520581411726733,0.24017366223658124,2.444629316528638,0.365208955427609,0.11513836904555344,2.486911879643247,2.402346753414029,2801664
3.688999999999999,4.92418783996605,2.453812160033948,2.774,3.408904717260787,2.139095282739213,0.2913442833349108,2.4294444948434832,0.4493158348665872,0.13337273180323442,2.504102052709858,2.3547869369771086,2965504
4.203,5.072736166892007,3.333263833107994,3.3870000000000005,4.196321320613761,2.5776786793862407,0.3670636806326607,2.408989938100179,0.659367397279129,0.0747599639861925,2.4625574351808277,2.35542244101953,3129344
4.2940000000000005,5.155454583829003,3.432545416170998,3.6700000000000004,4.636074531286278,2.7039254687137233,0.28117878902703525,2.426421571771304,0.3697249939744804,0.1926325840795901,2.486051816659984,2.366791326882624,3293184
4.816999999999999,6.225936123463374,3.408063876536625,3.9850000000000003,4.958152094998516,3.011847905001485,0.29452296653762455,2.426279325286547,0.4125376607714448,0.17650827230380428,2.465071418672011,2.3874872319010834,3457024
4.414,5.594637116136877,3.233362883863123,3.4159999999999995,4.228677057631135,2.603322942368864,0.28462376901879904,2.401724499464035,0.42290135815135055,0.1463461798862475,2.4477501965662665,2.355698802361804,3620864
5.1530000000000005,6.288183245119483,4.017816754880518,3.7840000000000003,4.776634877485171,2.7913651225148293,0.2558989866326252,2.402725871404012,0.41060970252332374,0.10118827074192668,2.472378685446542,2.3330730573614815,3784704
5.267,6.9567162483683465,3.577283751631654,4.517000000000001,5.6061101872629795,3.427889812737023,0.3597961698969205,2.4265130817890164,0.6009514013915616,0.11864093840227935,2.468129115686525,2.3848970478915077,3948544
5.306,6.519879730451086,4.092120269548914,4.439000000000001,5.328600472122178,3.5493995278778243,0.38467814649144805,2.3923350572586064,0.5614353115246902,0.2079209814582059,2.453668863480169,2.3310012510370437,4112384
4.970999999999999,6.138394106546713,3.8036058934532857,4.743,6.269656804917203,3.216343195082798,0.3914495768646399,2.3800801078478493,0.5936332636440029,0.18926589008527686,2.458701678285872,2.3014585374098266,4276224
4.8839999999999995,6.022544685113412,3.745455314886587,4.718,5.296027680998065,4.139972319001935,0.3567124284803867,2.375959531466166,0.5282401649117764,0.18518469204899704,2.438420407851739,2.3134986550805934,4440064
5.805000000000001,7.299986622013723,4.310013377986278,5.422,6.961654506699474,3.8823454933005257,0.287030024950703,2.388611644506455,0.4118002750849954,0.1622597748164106,2.4632411679803883,2.3139821210325215,4603904
6.111,7.773188015839363,4.448811984160637,5.433,6.989175118680414,3.876824881319586,0.31388417920097705,2.4010946015516916,0.45075992337401716,0.17700843502793698,2.445753643693229,2.3564355594101545,4767744
5.904999999999999,7.208412827925212,4.601587172074787,5.305999999999999,6.531815646824594,4.0801843531754045,0.3462044240596393,2.3713124563296635,0.4989111645789095,0.19349768354036914,2.4302239457752037,2.312400966884123,4931584
5.609,6.644494567827374,4.573505432172626,5.063,6.256222946477313,3.8697770535226867,0.24237420136729879,2.395231196284294,0.30455211114167224,0.18019629159292536,2.4573397650989595,2.3331226274696286,5095424
6.460000000000001,7.864549749919881,5.055450250080121,5.563000000000001,6.899316205095187,4.226683794904814,0.36835479407260807,2.3733464747667314,0.4970759844122517,0.23963360373296444,2.4224487908292285,2.3242441587042344,5259264
7.533999999999999,9.925506638084034,5.142493361915965,5.827,7.537029531908733,4.116970468091267,0.31126653794199227,2.395228761434555,0.4542916366365146,0.1682414392474699,2.449250224287367,2.3412072985817427,5423104
6.917999999999999,8.400725868122628,5.435274131877371,5.682,7.242754945531169,4.121245054468832,0.310088356770575,2.3873008042573924,0.43155147895048,0.18862523459067,2.442381331823799,2.332220276690986,5586944
7.352999999999999,8.52199144564877,6.184008554351229,5.635,6.678295260221189,4.591704739778811,0.42676800452172764,2.3749590605497355,0.7168690784546583,0.13666693058879692,2.440745705617185,2.309172415482286,5750784
7.050999999999999,8.828877667332597,5.273122332667401,6.247000000000001,7.808781354735675,4.685218645264326,0.4424787637156745,2.3744283755620317,0.6988843330053212,0.18607319442602782,2.4334339036707218,2.3154228474533416,5914624
7.558000000000002,9.663548859561327,5.452451140438676,5.390000000000001,6.823868892193426,3.9561311078065753,0.45760427266359327,2.336467814445496,0.6038227917220712,0.31138575360511533,2.4162003108518824,2.256735318039109,6078464
6.703,8.157352433215554,5.248647566784447,6.3389999999999995,9.028358473688474,3.6496415263115254,0.29474002957964934,2.3826112031936644,0.41521535205026106,0.17426470710903766,2.4439435480989506,2.321278858288378,6242304
7.629,8.633623810189665,6.624376189810334,6.8420000000000005,9.045618841814528,4.638381158185473,0.37262446486080686,2.4003586262464522,0.5060815058199198,0.2391674239016939,2.4627287418327537,2.337988510660151,6406144
7.536,9.40039373523942,5.6716062647605785,6.651999999999999,8.88505978424224,4.418940215757759,0.4329402344922225,2.3605158547560374,0.591848791968953,0.27403167701549197,2.4026089920113267,2.318422717500748,6569984
7.547999999999999,9.100551448422884,5.995448551577113,6.1240000000000006,7.851484876923674,4.396515123076327,0.4358292667195201,2.367308601737022,0.8456271158848347,0.02603141755420546,2.4290225338595164,2.3055946696145275,6733824
8.323,10.119496868909044,6.526503131090957,7.0550000000000015,8.409896675027289,5.700103324972714,0.5014811838666597,2.3824140499035518,0.8466400233277346,0.1563223444055849,2.4377956657182938,2.3270324340888098,6897664
8.94,11.935690237658093,5.9443097623419066,7.101000000000001,9.783798725212163,4.4182012747878385,0.4678563888495167,2.3770001351833345,0.817050592645692,0.11866218505334136,2.439584205754363,2.314416064612306,7061504
7.445,9.516980936205737,5.373019063794263,6.3629999999999995,7.8031600605488265,4.922839939451173,0.40467345888415973,2.3957703828811647,0.5653747066028108,0.2439722111655087,2.432901297296185,2.3586394684661443,7225344
8.541,9.693401405761032,7.388598594238969,6.4879999999999995,8.006201567645086,4.969798432354913,0.5788282338529827,2.377736251552899,0.8828772038967567,0.27477926380920864,2.407455385603185,2.348017117502613,7389184
7.969000000000001,10.156539485357923,5.781460514642079,6.732000000000001,9.131040641589884,4.332959358410118,0.46958460345243414,2.3929213444391886,0.7235087058104281,0.21566050109444013,2.458662374884897,2.3271803139934804,7553024
8.525,10.563230850517183,6.486769149482817,6.308,8.0918710715744,4.524128928425599,0.5575556004419923,2.3765719830989838,0.9474111277727304,0.16770007311125407,2.4684945705441255,2.284649395653842,7716864
8.526,10.237164515761123,6.814835484238876,7.043000000000001,8.79582086934176,5.290179130658242,0.6062675438200433,2.3711710810661315,0.9072493039799293,0.30528578366015735,2.420783830596849,2.321558331535414,7880704
7.952000000000001,9.106658391040398,6.797341608959603,6.541000000000001,8.65585909696131,4.426140903038693,0.6581997461616993,2.373349299033483,1.0355774834956317,0.2808220088277669,2.4400350398032185,2.3066635582637476,8044544
8.059999999999999,10.555728350602283,5.564271649397714,7.093999999999999,9.159997095835326,5.028002904164674,0.5101192583950859,2.3945412397384644,0.7548433201050283,0.26539519668514344,2.43486668990753,2.3542157895693987,8208384
8.632000000000001,10.536141801442321,6.727858198557683,6.228,7.559726698688586,4.896273301311414,0.5068018643185496,2.371765410900116,0.7026405831489213,0.31096314548817783,2.4255690480303587,2.3179617737698734,8372224
8.778,10.555001969610615,7.000998030389387,7.714000000000001,9.35036915150586,6.0776308484941435,0.6667123872165879,2.3795197178920113,1.0757898614257573,0.25763491300741853,2.4320982970401266,2.326941138743896,8536064
9.388,11.777969874287121,6.998030125712878,7.456,8.931697801041935,5.980302198958066,0.5628780565535029,2.3623588969310125,1.048799296080459,0.07695681702654666,2.404741752032293,2.319976041829732,8699904
9.102,11.223253403061502,6.9807465969384985,7.648000000000001,10.360547879761757,4.935452120238244,0.5078750203674038,2.385601555307706,0.6536452193518928,0.3621048213829149,2.430465468522371,2.340737642093041,8863744
9.210999999999997,11.027471579739135,7.394528420260859,7.943,9.949305310764043,5.936694689235957,0.6301716865350803,2.3777136097351717,0.845665653382699,0.4146777196874616,2.408301619147202,2.347125600323141,9027584
9.009000000000002,10.971480318372647,7.046519681627357,7.945000000000002,10.348976913366684,5.54102308663332,0.6157582951709628,2.3670893222093583,0.9445957593912166,0.286920830950709,2.4005979237364934,2.333580720682223,9191424
9.526000000000002,12.71346043112695,6.338539568873052,7.348000000000001,9.48462256844769,5.211377431552312,0.7312081169957916,2.3867729047934216,1.1913765171185966,0.2710397168729866,2.438496194615338,2.3350496149715054,9355264
9.120000000000001,11.631485616124449,6.608514383875553,7.712999999999999,10.148147018149006,5.277852981850993,0.5434075622508923,2.3874375770489373,0.7811448015201083,0.30567032298167623,2.424771159820792,2.3501039942770827,9519104
9.612,12.605552404752586,6.618447595247413,7.065,8.621446272763695,5.508553727236305,0.66537501377364,2.3711765418450037,1.1067387848417207,0.2240112427055591,2.4092979334724336,2.333055150217574,9682944
9.526,11.831602741150348,7.220397258849651,7.008,9.115115563987889,4.900884436012111,0.8615551683430871,2.383969604969025,1.5133395219927428,0.2097708146934314,2.414003980862008,2.353935229076042,9846784
9.866999999999999,12.04285868107283,7.691141318927167,7.938000000000001,10.77682299553882,5.099177004461181,0.6282703238228957,2.3755911807219188,1.015288856873792,0.24125179077199965,2.4178613461371365,2.333321015306701,10010624
10.543000000000001,13.02998632887276,8.056013671127243,8.011,9.93351111830335,6.088488881696649,0.8002014332140485,2.373106066385905,1.5740356015307913,0.026367264897305787,2.4115066907769713,2.334705441994839,10174464
9.226,11.058169206159738,7.393830793840264,7.057,8.641411878269032,5.472588121730968,0.5104516900144518,2.3869798620541887,0.7364327187271744,0.2844706613017291,2.432585311549572,2.3413744125588054,10338304
10.313,13.045976582409736,7.580023417590265,8.233,10.325654056455582,6.140345943544419,0.48186198780313133,2.3808226088682813,0.6897709557345939,0.27395301987166876,2.4365929469680303,2.3250522707685324,10502144
9.697999999999999,11.963311457614601,7.432688542385396,7.4609999999999985,9.123181999661888,5.798818000338108,0.8885577994088332,2.361303251981735,1.5523344388138465,0.22478116000381987,2.398605022322187,2.324001481641283,10665984
9.334,11.421286276484373,7.246713723515626,7.879,9.418158536343803,6.339841463656196,0.7965010932336251,2.374147218465805,1.2499959943606833,0.3430061921065668,2.4354711682732857,2.312823268658324,10829824
9.578000000000001,12.010499948612539,7.145500051387463,8.477,10.349725553838576,6.6042744461614244,0.6274508164574703,2.384589049220085,0.9593873378671864,0.295514295047754,2.45224124562799,2.31693685281218,10993664
10.391000000000002,11.890416219733535,8.891583780266469,9.075,10.503868433411558,7.646131566588441,0.5618665589640539,2.370402520895005,0.8320190523464641,0.29171406558164376,2.4411914780780766,2.299613563711933,11157504
9.331,10.872664360358634,7.789335639641364,7.063999999999998,8.029724598423378,6.098275401576617,0.7068183163180947,2.3884900420904165,0.9509689053310579,0.4626677273051314,2.4391474868697878,2.337832597311045,11321344
9.695,11.549563290912445,7.840436709087555,7.362000000000002,8.935822099222147,5.788177900777857,0.4986239240815243,2.3846545428037644,0.7211162132752977,0.2761316348877508,2.434206843166336,2.335102242441193,11485184
9.479000000000001,12.013420841139057,6.944579158860945,8.331999999999999,9.557657374636157,7.10634262536384,1.2524835341920455,2.39609127442042,2.2996794350480965,0.20528763333599476,2.430176149317559,2.3620063995232807,11649024
10.485999999999999,12.916980049280536,8.055019950719462,8.788,10.55483219350339,7.021167806496611,0.5908161088824272,2.389931502938271,0.8873950826380685,0.2942371351267858,2.4288431603741047,2.351019845502437,11812864
10.605,13.196950038098729,8.013049961901272,7.936000000000002,9.922017119765085,5.949982880234918,0.8108938896407683,2.3841768016417815,1.5745904405953937,0.04719733868614284,2.4254664148886427,2.3428871883949203,11976704
10.003,12.634030406513768,7.371969593486233,8.524000000000001,10.690144962831436,6.357855037168566,0.6383205000311136,2.3755671521027883,0.9048656325411126,0.37177536752111456,2.4386884126995625,2.312445891506014,12140544
10.668,13.982425440404414,7.353574559595584,8.794,11.13199144566442,6.456008554335581,0.7007460504149396,2.3735446403423945,1.0067708786189797,0.39472122221089956,2.4275780096500017,2.3195112710347874,12304384
10.398999999999997,13.05320967521407,7.7447903247859236,8.246999999999998,10.693131844361622,5.8008681556383745,0.5619882537052036,2.3936629652976986,0.8178127723733488,0.3061637350370583,2.434381472483816,2.352944458111581,12468224
10.375,12.580607626029616,8.169392373970384,8.396,10.327616939250637,6.4643830607493635,0.5608281071608264,2.3991377820571262,0.7911606025988152,0.33049561172283765,2.429422162927212,2.3688534011870406,12632064
10.419,13.14111847648114,7.6968815235188615,8.237,10.477995537701938,5.996004462298062,0.6433003852764766,2.382883056998253,1.0990480497190669,0.1875527208338863,2.4171883136249788,2.348577800371527,12795904
10.803,12.922570947149447,8.683429052850554,7.909000000000001,9.503969905672205,6.314030094327796,0.6184342508514722,2.368327354391416,1.0533131834725395,0.18355531823040472,2.404277055142939,2.332377653639893,12959744
10.534000000000002,14.051181257768786,7.016818742231219,9.049000000000001,11.245553891895213,6.85244610810479,0.70133479575937,2.3930132766564687,0.9734407502657463,0.4292288412529936,2.4234763833612387,2.3625501699516986,13123584
10.924000000000001,13.012780505462459,8.835219494537544,8.818000000000001,10.75309586325846,6.8829041367415424,0.6782813796152671,2.378918733199437,1.0204635308742114,0.33609922835632294,2.419372886333026,2.3384645800658475,13287424
10.559,13.99398893739121,7.124011062608789,8.378,12.020267974765174,4.735732025234826,0.8567415110146006,2.356141198674838,1.2730926882375506,0.4403903337916506,2.410656570961112,2.301625826388564,13451264
10.332999999999998,12.408398997783316,8.257601002216681,7.627000000000001,9.155411266642588,6.098588733357413,0.7712643555055063,2.3510121087233227,1.0988364034037588,0.4436923076072538,2.3915149367602124,2.310509280686433,13615104
10.162000000000003,13.527661302032636,6.79633869796737,8.063,10.083287355798674,6.042712644201326,0.6313977542643746,2.395769208669662,1.1225731021248735,0.14022240640387562,2.455786597123631,2.3357518202156933,13778944
9.105,10.5713236341272,7.6386763658728,8.626000000000001,10.587500446087128,6.664499553912874,0.8869924544046321,2.3640120516220735,1.3401178222713432,0.4338670865379211,2.4172390196850593,2.3107850835590877,13942784
10.899000000000001,13.31221963360155,8.485780366398451,8.753,11.282909286911291,6.223090713088709,0.7001734173546236,2.3794528881708783,0.9156179271870539,0.4847289075221933,2.4235315398384607,2.335374236503296,14106624
12.286,15.288179874691053,9.283820125308946,8.777000000000001,11.313446530088896,6.240553469911106,0.6232580978423357,2.38159889181455,0.7516951881205202,0.49482100756415115,2.4156233421025983,2.347574441526502,14270464
11.184,14.17930031883282,8.18869968116718,8.593,10.967801254842183,6.218198745157818,0.5353709289183219,2.3747735460599264,0.7816897582308784,0.2890520996057655,2.4267390114494765,2.3228080806703764,14434304
10.744,13.274972935453874,8.213027064546125,8.606,11.015303633832813,6.1966963661671866,0.6691509945938983,2.418969492117564,0.9095924475636505,0.428709541624146,2.4638171204214765,2.374121863813652,14598144
11.256000000000002,13.350054440553064,9.16194555944694,8.36,10.418188523920975,6.301811476079025,0.5635231731769939,2.4091859797636674,0.8549082825431611,0.2721380638108266,2.44472738145232,2.373644578075015,14761984
10.768,13.457564276978708,8.078435723021293,8.479000000000001,10.67819735358153,6.279802646418473,0.6602706658343475,2.378290703892708,1.2067662052468906,0.1137751264218042,2.4170945766950513,2.3394868310903645,14925824
10.797,13.202286053674282,8.39171394632572,8.870000000000001,10.665739402029148,7.074260597970853,0.7267839729475478,2.383847454190254,1.1243029834764475,0.32926496241864806,2.4174912881458432,2.350203620234665,15089664
12.322000000000001,14.424102756765237,10.219897243234765,8.942,10.745839238956732,7.1381607610432685,0.6496262940267722,2.3945627023776375,0.984279460770249,0.3149731272832954,2.440825214143346,2.348300190611929,15253504
12.218,14.489756148885704,9.946243851114296,9.138,11.514412422118687,6.761587577881313,0.4859727425190309,2.370727629462878,0.6777769335013004,0.29416855153676136,2.4198498199905187,2.321605438935237,15417344
12.097,14.179436313551989,10.01456368644801,10.872,12.931508679272802,8.812491320727197,0.6694515902549029,2.376507746179899,1.0389154042239073,0.29998777628589846,2.427614547809503,2.325400944550295,15581184
12.555999999999997,15.24642078493309,9.865579215066905,9.491,11.410471020880491,7.571528979119508,0.5893253800769647,2.371848630905151,1.024712072799812,0.1539386873541172,2.4142052830147644,2.329491978795538,15745024
10.940000000000001,13.006809134874336,8.873190865125666,8.619000000000002,10.843205251320121,6.394794748679882,0.9690578930079937,2.3752896775801977,1.8090704995825848,0.12904528643340252,2.4369934708991137,2.3135858842612818,15908864
12.567,15.415547173560585,9.718452826439416,9.465,11.068335585584004,7.861664414415997,0.7810626218716303,2.3769523094097775,1.2055013206839384,0.3566239230593221,2.419093875279944,2.3348107435396113,16072704
12.001999999999999,14.507157879256313,9.496842120743684,9.811,12.865008677132401,6.756991322867599,0.7501947472492854,2.3893849025170004,1.1961021763059319,0.3042873181926389,2.433539558951132,2.3452302460828687,16236544
11.993,15.111583171890723,8.874416828109277,9.187999999999999,11.642525616081445,6.733474383918553,0.7066954336439569,2.3756131400664646,1.1570021707879707,0.2563886964999432,2.3988989978589825,2.3523272822739467,16400384
10.882000000000001,13.349491843958154,8.41450815604185,9.359,11.073837893213234,7.644162106786767,0.6134842864858607,2.3790034582217534,1.1060078323571236,0.12096074061459777,2.422754808041265,2.335252108402242,16564224
10.99,12.209385090937232,9.770614909062768,8.94,10.599897587202294,7.280102412797705,1.2445073495308558,2.3981331656376517,2.0580590116402107,0.43095568742150125,2.429171166930102,2.3670951643452014,16728064
11.485999999999999,14.106622826734132,8.865377173265866,9.431000000000001,11.694318139369718,7.1676818606302835,0.6677337725957234,2.3831491927305857,0.8116767970783239,0.523790748113123,2.4183252759729195,2.347973109488252,16891904
11.909,13.89328047412658,9.92471952587342,8.907,11.317108088862406,6.496891911137594,0.6140751939887803,2.4044437110424037,0.9536640621918977,0.2744863257856629,2.430251737401804,2.3786356846830037,17055744
11.762999999999998,14.460914194336059,9.065085805663937,9.544999999999998,12.458565684861076,6.63143431513892,0.6240709102402131,2.389284239212672,0.9487188530890109,0.2994229673914152,2.4351229564476715,2.343445521977672,17219584
12.190999999999999,15.419960978395371,8.962039021604626,10.398999999999997,13.27491533255066,7.523084667449334,0.7589141830181083,2.3820242315530775,1.1095143264583307,0.40831403957788587,2.43098151977319,2.333066943332965,17383424
13.054000000000002,16.45973986088192,9.648260139118081,10.269000000000002,13.671230003982684,6.86676999601732,0.7641570397963127,2.3650087853272757,1.1439957359578807,0.38431834363474465,2.4195123620545904,2.310505208599961,17547264
12.120999999999999,15.3071903584061,8.934809641593898,9.353,11.507813449002024,7.198186550997976,0.6017557218670846,2.382334405183792,0.9268326143668346,0.2766788293673346,2.4064504309252372,2.358218379442347,17711104
11.279,13.679710103281943,8.878289896718057,8.929999999999998,11.338277392660569,6.521722607339427,0.7195731660972038,2.3667612383763,1.1882500403215261,0.25089629187288137,2.414214616380348,2.319307860372252,17874944
12.678999999999998,15.068190030114808,10.289809969885189,9.145,11.58674220588497,6.7032577941150295,0.9075555043915908,2.365472204486529,1.6972436187109798,0.11786739007220182,2.4201643307017133,2.310780078271345,18038784
12.852,15.020888194444334,10.683111805555667,9.831999999999999,11.783895489005493,7.880104510994504,0.8012404867758354,2.349351401130358,1.199477991733632,0.40300298181803884,2.407796923798926,2.2909058784617895,18202624
10.729,13.697930615558402,7.7600693844415956,9.314,12.026722617592887,6.601277382407114,0.6226814617713291,2.3799547553062435,0.8604809071458769,0.3848820163967813,2.4309555573170583,2.3289539532954286,18366464
11.922999999999998,14.732722584170897,9.1132774158291,8.977,10.363542822995381,7.59045717700462,0.6183119067301354,2.376384112238884,0.913639436889937,0.32298437657033374,2.3954429218688964,2.357325302608871,18530304
12.508999999999999,15.359317350752367,9.65868264924763,9.806,13.006278737860187,6.605721262139811,0.6476439055365821,2.3711758534113567,0.9491254632743791,0.34616234779878524,2.4177641058022066,2.324587601020507,18694144
12.446000000000002,15.410777226032337,9.481222773967666,9.999,12.502199752317022,7.495800247682979,0.514923110588764,2.36186086932818,0.8099332936155681,0.21991292756195996,2.423229489236318,2.300492249420042,18857984
11.493999999999998,14.274608566483241,8.713391433516755,8.347,9.764737987076597,6.929262012923402,0.5804064669956763,2.3607795904080073,0.8048505591634303,0.35596237482792237,2.4185372857017855,2.303021895114229,19021824
12.934999999999999,16.59459902175088,9.275400978249118,9.818000000000001,12.583291304727226,7.052708695272776,0.533565338080128,2.407164505124092,0.833882699303079,0.23324797685717696,2.4447301059083797,2.3695989043398047,19185664
12.616,15.719408448786591,9.512591551213408,9.526,12.229746289872628,6.822253710127372,0.6386985558085143,2.3896013617515566,0.9660616270889382,0.3113354845280905,2.4210801432309594,2.3581225802721537,19349504
12.413999999999998,15.187947367921748,9.640052632078248,9.758000000000001,11.571674722765911,7.944325277234091,0.6785447030017774,2.3787429004907605,1.0631257025944667,0.29396370340908806,2.4050650999018086,2.3524207010797125,19513344
11.465999999999998,13.159949231824848,9.772050768175147,8.575999999999999,10.457803390367866,6.694196609632131,0.8778250022480885,2.3811204483111696,1.2496765157415919,0.505973488754585,2.4322439101105555,2.3299969865117838,19677184
13.031,14.41990208438176,11.64209791561824,10.199000000000002,12.339240407057115,8.058759592942888,0.7098735931018988,2.3907861441373823,0.9955004018424755,0.4242467843613221,2.4252503529633995,2.356321935311365,19841024
13.607,16.409552586482544,10.804447413517455,10.622000000000002,13.265773061365142,7.9782269386348625,0.6551928516787788,2.3848925968011216,1.0866573918495308,0.2237283115080269,2.4155854516461965,2.3541997419560468,20004864
12.960000000000003,15.39676835173145,10.523231648268554,10.584999999999997,13.150498976807434,8.01950102319256,0.6936950100275376,2.3791968862215676,1.1837935165143179,0.20359650354075737,2.4109130167074078,2.3474807557357273,20168704
13.043000000000001,15.527013083701453,10.558986916298549,9.967,12.427548922496767,7.506451077503234,0.5235341507941483,2.383530591924985,0.7191924380487521,0.32787586353954457,2.4200483201778065,2.3470128636721634,20332544
12.639,16.167989798795116,9.110010201204883,9.546000000000001,11.942260419904315,7.149739580095687,0.6051027212291956,2.4040631045897802,0.8981682366557544,0.31203720580263683,2.432452998560136,2.3756732106194245,20496384
12.353,14.423140333407375,10.282859666592625,9.555,11.960794047710651,7.149205952289348,0.8943974342507621,2.3929687927166623,1.4126907718557238,0.37610409664580047,2.4411432953892604,2.344794290044064,20660224
12.311,15.16227147076528,9.45972852923472,10.304,12.849824817225254,7.758175182774746,0.7410424445445339,2.368124668796857,1.230952434759983,0.2511324543290848,2.4270742710857354,2.3091750665079784,20824064
13.416,15.55501940150154,11.276980598498461,10.848,13.744873487054623,7.95112651294538,0.9073400913427273,2.3615759342908857,1.2901246640093809,0.5245555186760739,2.402614679450511,2.3205371891312603,20987904
13.172999999999998,15.232267102636275,11.113732897363722,10.847999999999997,12.711479541073631,8.984520458926363,0.6061041165143252,2.3491442034641903,0.9011413497542975,0.3110668832743529,2.370813696863227,2.3274747100651534,21151744
12.894,16.004074597176086,9.783925402823913,10.283999999999999,12.55296099569825,8.015039004301748,0.5464629961798588,2.375129154324531,0.781053578529445,0.31187241383027264,2.3927960840558247,2.3574622245932377,21315584
12.625,15.450877739747423,9.799122260252577,10.091,12.82791596509648,7.354084034903519,0.9393272255857786,2.381287154555321,1.4235197512199005,0.45513469995165673,2.4189650800707496,2.343609229039892,21479424
12.645,15.751104473452237,9.538895526547762,10.328000000000001,12.566503071250965,8.089496928749037,0.7275142349302769,2.3733619203170138,1.0428456886163062,0.4121827812442476,2.399815579580116,2.3469082610539114,21643264
12.122,13.5196394384819,10.7243605615181,9.984,11.963056340784668,8.004943659215332,0.788988207715253,2.3568998346726096,1.4111383244513045,0.16683809097920155,2.3985277802705354,2.3152718890746837,21807104
13.796000000000001,17.03883887974719,10.553161120252813,11.576,13.981070477137832,9.170929522862169,0.5727658310284217,2.3633669137954714,0.8352018221852093,0.31032983987163404,2.4279682406044687,2.298765586986474,21970944
12.944000000000003,15.74958443109453,10.138415568905476,10.541,12.360474924256996,8.721525075743005,0.781985961459577,2.3571695913871133,1.4297638333516292,0.13420808956752484,2.3870594013345565,2.32727978143967,22134784
13.189000000000002,16.119452012915417,10.258547987084588,11.505999999999998,14.242019736770915,8.769980263229082,0.8629264679426948,2.3758059968551,1.7247099457614858,0.001142990123903842,2.4161130130348654,2.3354989806753346,22298624
14.965,18.959061216356105,10.970938783643895,11.015,14.745370625018378,7.284629374981623,0.46495286356657745,2.367228145400683,0.6705081144544037,0.25939761267875117,2.4008676087396505,2.3335886820617153,22462464
12.954000000000002,16.16033186055343,9.747668139446576,10.398,13.19509420649359,7.600905793506411,0.9371540999660889,2.3790699779987334,1.4246931027051435,0.4496150972270344,2.407135451636,2.351004504361467,22626304
13.113999999999999,15.411551740440244,10.816448259559754,10.056999999999999,13.128322353645085,6.985677646354912,0.6098806310445071,2.3872225095828377,1.0276768659228486,0.19208439616616546,2.4321801819710487,2.3422648371946266,22790144
14.155000000000001,16.409139525406538,11.900860474593467,11.613999999999999,14.788851807565196,8.439148192434802,0.6163557399685186,2.37517241537571,1.1420500250785295,0.09066145485850763,2.4187088111387154,2.3316360196127044,22953984
14.525,18.646878819179427,10.403121180820573,10.581999999999997,13.533249904701393,7.630750095298601,0.9430248054365318,2.3738471915324526,1.4471066742733918,0.43894293659967176,2.421875339861477,2.325819043203428,23117824
14.383999999999997,16.608365977082006,12.159634022917988,11.213999999999999,13.925808252808444,8.502191747191553,0.41828904819364354,2.3967680881420774,0.5934567365444544,0.2431213598428327,2.4341910898725634,2.3593450864115915,23281664
12.830000000000002,15.772237244003279,9.887762755996725,10.879,14.041645885963206,7.716354114036793,0.5739521211013198,2.39102019071579,0.8462843983004054,0.3016198439022341,2.430523262010696,2.351517119420884,23445504
13.912999999999997,16.754967804180755,11.071032195819239,11.307,13.4342237776031,9.179776222396901,0.5478180963856478,2.3811281661192574,0.8732444549150237,0.22239173785627198,2.4180056174262,2.344250714812315,23609344
14.275,17.333418709071733,11.216581290928268,11.253,13.799495827603101,8.7065041723969,0.625747622953107,2.3852137247721354,0.8894894262485231,0.362005819657691,2.4205284825311244,2.3498989670131465,23773184
13.508000000000001,16.234234766119748,10.781765233880252,9.892000000000001,12.176043782417493,7.60795621758251,0.6047803247968355,2.3771502494812013,0.8680487144796021,0.341511935114069,2.4113020850860614,2.3429984138763413,23937024
13.981,16.31519986290806,11.64680013709194,11.028,12.949508782181336,9.106491217818665,0.844229742946724,2.3644031484921775,1.42650715678915,0.2619523291042979,2.403016100880776,2.3257901961035787,24100864
13.308000000000002,16.65307339231892,9.962926607681084,10.050999999999998,12.435334078941118,7.666665921058878,0.5825136884426076,2.3738440215587615,0.7953815302818298,0.3696458466033855,2.427491324342968,2.320196718774555,24264704
14.144000000000002,16.71320298925562,11.574797010744385,10.647000000000002,13.596203451781516,7.697796548218488,0.8423876975973446,2.3826362450917555,1.4803542576346793,0.2044211375600098,2.413581309424016,2.351691180759495,24428544
13.353,14.920724784520548,11.785275215479452,10.834,13.355623286694506,8.312376713305493,0.6878069656590621,2.374670246243477,0.9316085806131886,0.4440053507049355,2.397230011002007,2.3521104814849467,24592384
13.893,16.111792689730162,11.674207310269841,10.709999999999999,13.157402704909838,8.26259729509016,0.8334338710332911,2.336039463678996,1.2455148017624809,0.42135294030410136,2.3890433458776386,2.2830355814803536,24756224
13.432000000000002,16.323666647454374,10.54033335254563,11.351,13.9376211550979,8.764378844902101,0.7851106100405256,2.3940995097160345,1.1754613130904192,0.39475990699063196,2.446041009644174,2.342158009787895,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-bigfish-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.9500000000000002,1.0339047078536123,0.866095292146388,0.8649999999999999,0.991431799797361,0.7385682002026388,0.8257926143705845,2.7055546641349792,1.1385656105893827,0.5130196181517863,2.707456632529996,2.7036526957399625,16384,0.5548608288168907,1.6416239380836486
0.8960000000000001,1.041134420452214,0.7508655795477862,0.9440000000000002,1.096656477098091,0.7913435229019091,0.15819944664835928,2.7041187435388565,0.1776826262083901,0.13871626708832846,2.711866018041595,2.696371469036118,180224,1.2768288373947143,1.3443049550056458
0.9960000000000001,1.1034430081485065,0.8885569918514937,0.8610000000000001,1.0032989810223532,0.718701018977647,0.18018487431108948,2.7038289457559586,0.21189733325668492,0.14847241536549405,2.7117545160517675,2.6959033754601496,344064,1.3798313915729523,1.4948707222938538
0.8800000000000001,1.0021474518768199,0.7578525481231804,0.8470000000000001,0.9875738240214017,0.7064261759785985,0.1709777371026575,2.702841493487358,0.2091673633439631,0.13278811086135192,2.7088357067927573,2.6968472801819585,507904,1.6047198593616485,1.3244418382644654
0.9540000000000003,1.1474011375354347,0.7605988624645659,0.9410000000000001,1.0416429331846007,0.8403570668153993,0.12156984554603692,2.6852028518915176,0.13458451796049883,0.108555173131575,2.708176600680893,2.6622291031021423,671744,1.4403932452201844,1.4269180774688721
1.197,1.461236636369751,0.932763363630249,1.101,1.3521354216354196,0.8498645783645804,0.15062742959707975,2.6752829551696777,0.1869576769281436,0.1142971822660159,2.690537617829986,2.6600282925093697,835584,1.6983828902244569,1.7472060918807983
1.7400000000000002,2.1983230301872254,1.2816769698127752,1.289,1.6321165982577934,0.9458834017422064,0.15825510062277315,2.6380399465560913,0.19345603208402629,0.12305416916152001,2.6726896277821797,2.603390265330003,999424,1.936835026741028,2.3112385272979736
2.133,2.709750379280326,1.556249620719674,1.6919999999999997,2.2195187200469757,1.1644812799530238,0.15476576657965777,2.5919373482465744,0.18097389991689736,0.12855763324241817,2.644961774716513,2.5389129217766357,1163264,1.903547966480255,2.6837742805480955
2.695,3.489496696028372,1.9005033039716275,2.2009999999999996,2.642869890352352,1.7591301096476473,0.191956583969295,2.547176110744476,0.22074555777254506,0.16316761016604492,2.60027757758198,2.494074643906972,1327104,2.446391773223877,3.009701633453369
3.527,4.117305852927108,2.9366941470728927,3.1260000000000003,4.12552188570336,2.1264781142966407,0.2123105013743043,2.5150620847940446,0.2536123233873795,0.1710086793612291,2.581774627441264,2.448349542146825,1490944,2.993399739265442,3.6430312633514403
3.6260000000000003,4.565129384057384,2.686870615942617,3.052,3.9975770724800808,2.1064229275199193,0.18056896543130274,2.4895482867956162,0.21373781418924537,0.14740011667336012,2.553014348288497,2.4260822253027357,1654784,2.5651246070861817,3.4395537614822396
4.454,5.714445952827807,3.193554047172192,3.085,3.6137012388863865,2.5562987611136134,0.20696641569957133,2.4435729026794433,0.2450282875979094,0.16890454380123326,2.499110161583284,2.3880356437756025,1818624,2.927026462554932,3.825262522697449
5.054,6.36163297602959,3.7463670239704108,3.682,4.293159553635546,3.070840446364454,0.24211370972916485,2.4354190468788146,0.2999306697401943,0.18429674971813542,2.4870515377051965,2.3837865560524327,1982464,3.3336647272109987,4.060745096206665
5.378,6.599169930845007,4.156830069154993,3.8920000000000003,4.918487213753781,2.86551278624622,0.20140487840399146,2.4321994572877883,0.2430121321144348,0.15979762469354813,2.4753230094326604,2.3890759051429162,2146304,3.0044761180877684,3.9968241691589355
6.1080000000000005,7.4732457654210105,4.742754234578991,4.3950000000000005,5.16729851741409,3.622701482585911,0.23737890031188721,2.3975616931915282,0.30298969486395333,0.17176810575982107,2.433142404599385,2.3619809817836717,2310144,3.333332347869873,4.383547520637512
6.0729999999999995,7.513777914877931,4.632222085122068,5.0,6.023415849007626,3.976584150992374,0.2724105004221201,2.38930758535862,0.342436159201652,0.20238484164258824,2.424493675555562,2.3541214951616776,2473984,3.5161707401275635,4.349130582809448
6.565,8.01237175597702,5.117628244022981,5.026999999999999,6.444342936624725,3.609657063375274,0.2249789588153362,2.3896366715431214,0.2680021426020578,0.18195577502861462,2.427259586853133,2.35201375623311,2637824,3.4001850366592405,4.462455320358276
6.944,8.145900162243104,5.742099837756896,5.084,6.255735465026129,3.91226453497387,0.26374378520995373,2.3721153914928435,0.3038458264091233,0.2236417440107842,2.4068928504479823,2.3373379325377046,2801664,3.6195399522781373,4.494213628768921
7.639,9.475292188079012,5.80270781192099,5.508,6.475995867759775,4.540004132240225,0.26210568957030767,2.368001189827919,0.29478866152501276,0.22942271761560257,2.399157370869089,2.3368450087867494,2965504,3.875552177429199,4.760737657546997
7.938999999999998,9.611629367194059,6.2663706328059385,6.194,7.131232095054369,5.256767904945631,0.3074981989338994,2.343227005004883,0.36363574174072055,0.25136065612707825,2.399930563210027,2.286523446799739,3129344,4.306924653053284,4.7924560546875
8.238999999999999,9.669226905074854,6.808773094925144,5.0649999999999995,5.698628440018281,4.431371559981718,0.25720504242926834,2.353078642487526,0.3105459728875844,0.20386411197095228,2.410853822413549,2.2953034625615025,3293184,3.9951700448989866,4.840953397750854
8.538,9.992371341851868,7.083628658148133,5.857,7.00622626144724,4.707773738552761,0.25181248430162667,2.3467329323291777,0.3017949323150518,0.20183003628820156,2.386622114253103,2.3068437504052524,3457024,4.213802719116211,4.952710723876953
8.873999999999999,10.350090783115997,7.397909216884001,6.914999999999999,8.070432819336546,5.759567180663453,0.2794046472758055,2.3429873794317246,0.33661632873377145,0.2221929658178395,2.373133643845183,2.312841115018266,3620864,4.368678545951843,5.033426833152771
9.36,11.225813495502699,7.4941865044973,6.465000000000001,7.833241572237886,5.096758427762116,0.24760100133717056,2.32577203810215,0.28233533955813217,0.21286666311620894,2.3702900414142163,2.281254034790084,3784704,4.2840317487716675,5.112179565429687
9.375,10.571522043257039,8.178477956742961,6.979000000000001,7.843701682662872,6.11429831733713,0.26356153972446916,2.3297167271375656,0.31580229071887733,0.211320788730061,2.38781000012729,2.271623454147841,3948544,4.388697600364685,5.175365829467774
9.161,9.929003255201435,8.392996744798564,6.919999999999999,8.155726506958558,5.684273493041441,0.2781065540388227,2.3114118814468383,0.3235347662614738,0.23267834181617153,2.3653849322801683,2.2574388306135083,4112384,4.4481172323226925,5.006736803054809
9.442,10.644271184051252,8.239728815948748,7.144999999999999,8.282736788541179,6.007263211458818,0.2716924661770463,2.322440394759178,0.29823899643420765,0.24514593591988493,2.370328821334129,2.2745519681842272,4276224,4.372281193733215,5.022650861740113
9.73,10.405455401932652,9.054544598067348,7.2,7.99170701651558,6.4082929834844204,0.2852469325996935,2.3097655892372133,0.34068437163857446,0.22980949356081257,2.3513611546110664,2.26817002386336,4440064,4.519805359840393,5.222005891799927
10.088,11.324897732231731,8.851102267768267,6.650999999999999,8.083239156007123,5.218760843992874,0.2870879270136356,2.3355779379606245,0.33544026299359564,0.2387355910336756,2.362485800305385,2.308670075615864,4603904,4.599760341644287,5.247839641571045
10.280999999999999,12.16870998831918,8.393290011680818,7.374999999999998,8.856770899970705,5.8932291000292905,0.2544900231063366,2.332944703102112,0.3096337757854168,0.19934627042725647,2.3691647430239042,2.2967246631803198,4767744,4.363357019424439,5.303145885467529
10.451,11.949015019951403,8.952984980048598,7.297,8.832864902913013,5.761135097086987,0.25641425251960753,2.3327757090330126,0.30598249795323595,0.2068460070859791,2.368934541072615,2.29661687699341,4931584,4.603679752349853,5.330034589767456
10.871,12.573336335745672,9.168663664254328,8.120999999999999,9.938396214368236,6.303603785631761,0.276397144421935,2.319215378165245,0.3305878448843512,0.22220644395951886,2.354784548194502,2.2836462081359885,5095424,4.576040649414063,5.443899059295655
10.829,12.67689853617562,8.98110146382438,7.522,8.756607629978044,6.287392370021958,0.25854462925344707,2.3359331399202348,0.3101007573707589,0.2069885011361353,2.383680636189265,2.2881856436512047,5259264,4.585860705375671,5.4840034484863285
10.879999999999999,12.319256752633107,9.44074324736689,8.354000000000001,9.546192937405689,7.161807062594314,0.2909483160823584,2.3265557169914244,0.33764926354221353,0.24424736862250324,2.369166293889501,2.2839451400933477,5423104,4.580420589447021,5.358138132095337
12.033999999999999,13.67465962344418,10.393340376555818,7.516,8.59497358633101,6.437026413668991,0.2877143068239093,2.325950002670288,0.3442402839934223,0.23118832965439626,2.3606122952923925,2.291287710048184,5586944,4.992710113525391,5.892717742919922
11.34,12.790358576352759,9.889641423647241,7.831999999999999,8.726469675282509,6.937530324717488,0.27407731004059316,2.3317095071077345,0.309686719719228,0.2384679003619583,2.387426328081479,2.27599268613399,5750784,5.108214092254639,5.539222049713135
11.666999999999998,13.338586372282329,9.995413627717667,7.893000000000001,9.101139478702688,6.684860521297314,0.25223586745560167,2.335557699203491,0.30488377104260234,0.19958796386860098,2.3770544362385366,2.294060962168446,5914624,4.96269268989563,5.667066192626953
13.346,15.852252980048103,10.839747019951897,8.867,10.000199452876677,7.733800547123324,0.24877353627234697,2.31448290348053,0.2923404201132896,0.20520665243140432,2.3570343673273606,2.271931439633699,6078464,5.182353687286377,6.302918720245361
13.362,15.282009374977113,11.441990625022887,8.136,9.49696436397137,6.775035636028628,0.2694276306778193,2.3154281467199325,0.3217083858453798,0.21714687551025877,2.3528742229386106,2.2779820705012543,6242304,5.324315786361694,6.164385843276977
13.735999999999999,15.084415366272573,12.387584633727425,8.381,9.656417186649136,7.105582813350863,0.26050123330205677,2.3266607582569123,0.31823133093604206,0.20277113566807148,2.370054298788986,2.2832672177248385,6406144,5.3415440082550045,6.467465734481811
13.408000000000001,14.613983416138051,12.202016583861951,8.953999999999999,10.193469241248042,7.714530758751955,0.2966048369184136,2.3359430491924287,0.3824180848168789,0.21079158901994832,2.3652672063721907,2.3066188920126667,6569984,5.336102390289307,6.262444162368775
12.940000000000001,14.619815466055723,11.26018453394428,8.595,10.015459432718867,7.174540567281135,0.27772158943116665,2.329548308253288,0.3249212265588187,0.23052195230351455,2.3625428556890467,2.2965537608175297,6733824,5.283875942230225,6.040014600753784
13.594,15.63888239270624,11.54911760729376,9.172,10.40913216755527,7.934867832444731,0.28865667134523393,2.345818755030632,0.3505481446673478,0.22676519802312006,2.379382201989568,2.3122553080716965,6897664,5.5284677028656,6.269837522506714
14.382000000000001,16.22484454037773,12.539155459622274,9.208000000000002,10.709604475219757,7.706395524780246,0.27836517691612245,2.333952894806862,0.3344744555146387,0.22225589831760617,2.3840764188357997,2.2838293707779243,7061504,5.612163114547729,6.4372505187988285
12.699000000000002,14.702149769737652,10.695850230262351,9.467000000000002,10.630838906378372,8.303161093621632,0.2563619714230299,2.325821912288666,0.3149292404946633,0.1977947023513965,2.3656518513448033,2.2859919732325285,7225344,5.521869659423828,5.935332918167115
13.537,15.984631712492712,11.08936828750729,9.131,11.159878754386275,7.102121245613725,0.2483100898563862,2.350164669752121,0.308789818604365,0.1878303611084074,2.382695222510193,2.3176341169940486,7389184,5.789849758148193,6.223208904266357
13.804000000000002,15.861844503357824,11.74615549664218,10.013000000000002,12.387523320584577,7.638476679415426,0.290075802616775,2.342696037888527,0.3482713911330058,0.2318802141005442,2.3750628212505367,2.3103292545265175,7553024,5.655657577514648,6.349498605728149
14.626999999999999,16.609846690997568,12.644153309002432,9.804000000000002,11.631589669482734,7.976410330517271,0.2578126773238182,2.330568125844002,0.3141172158372121,0.2015081388104243,2.3718851407792703,2.2892511109087335,7716864,5.789054489135742,6.5758120059967045
14.133,15.561867033701876,12.704132966298122,9.866,11.959939827215672,7.772060172784327,0.23835092466324567,2.3270704627037047,0.27327305468409674,0.2034287946423946,2.3531939244828406,2.3009470009245687,7880704,5.766665267944336,6.377691125869751
13.946000000000002,16.168099007695204,11.7239009923048,10.221,12.276273461123846,8.165726538876154,0.25505358045920723,2.3127067029476165,0.3210423973056185,0.18906476361279595,2.3535734550738554,2.2718399508213776,8044544,5.5462424755096436,6.234300661087036
15.184000000000001,17.193891539362262,13.17410846063774,10.727,13.007929854248044,8.446070145751957,0.258792682364583,2.3145814508199694,0.31075575659765287,0.20682960813151316,2.3389936302726166,2.290169271367322,8208384,5.814923524856567,6.769911003112793
14.687000000000001,16.336375942591623,13.03762405740838,10.673000000000002,12.353559728185822,8.992440271814182,0.26124780680984255,2.30853885114193,0.3170184703149891,0.205477143304696,2.345528863671405,2.2715488386124547,8372224,6.028254413604737,6.625924921035766
15.310000000000002,16.649320723351956,13.970679276648049,10.770999999999997,12.41077102060013,9.131228979399864,0.2644945366308093,2.3209315836429596,0.3643187273812336,0.16467034588038498,2.345346399714651,2.2965167675712683,8536064,6.093302202224732,6.807481098175049
15.076999999999998,17.86073508078624,12.293264919213753,10.527,12.123559112591826,8.930440887408173,0.2607671655714512,2.320101737976074,0.3117102311850181,0.20982409995788423,2.3437571985794756,2.296446277372673,8699904,6.007135915756225,6.665873098373413
14.498999999999999,16.389642483390233,12.608357516609763,10.123999999999999,11.784892531141011,8.463107468858986,0.27864587418735026,2.3229569882154464,0.35164717387031397,0.20564457450438658,2.357606569940683,2.2883074064902096,8863744,5.938953876495361,6.39742078781128
15.418000000000001,16.897809447192444,13.93819055280756,10.439000000000002,12.155469924001002,8.722530075999002,0.24746387396007777,2.3301426500082014,0.3046099047474014,0.19031784317275413,2.3666329939328334,2.2936523060835694,9027584,6.114321756362915,6.76699686050415
16.313,17.940089733235386,14.685910266764612,10.232,12.188894478504142,8.275105521495856,0.24057779014110564,2.3130241692066194,0.27910827709562175,0.20204730318658953,2.3559560997482656,2.270092238664973,9191424,6.298836326599121,7.105071067810059
16.276000000000003,18.039815183061993,14.512184816938014,10.454,12.267180630825292,8.640819369174709,0.29501065965741874,2.3135213583707808,0.3518694891809387,0.23815183013389876,2.3457815215332,2.2812611952083617,9355264,6.213644123077392,7.075663375854492
16.788999999999998,19.79443324663849,13.783566753361503,11.34,13.986684718662199,8.693315281337801,0.26127213686704637,2.3201092213392256,0.2931743727499043,0.2293699009841884,2.3452330104039065,2.2949854322745447,9519104,6.327964448928833,7.211426877975464
16.039,17.68780835757222,14.390191642427782,11.251,12.94974924576878,9.552250754231219,0.25263039842247964,2.3351752698421477,0.3071025076945511,0.19815828915040817,2.3657553237763107,2.3045952159079848,9682944,6.268947410583496,6.8750762939453125
16.185000000000002,18.383591594635078,13.986408405364928,10.999999999999998,12.39512723434101,9.604872765658987,0.2547036563977599,2.328421437740326,0.3044387403040789,0.20496857249144085,2.3679251871627924,2.2889176883178592,9846784,6.53230471611023,7.032476854324341
16.464000000000002,18.779444665717584,14.14855533428242,10.715,12.148675346792292,9.281324653207708,0.26070442534983157,2.3198410004377363,0.2981001827690955,0.22330866793056764,2.3559717683482635,2.283710232527209,10010624,6.628783369064331,7.091170883178711
16.427,18.32172979603953,14.532270203960469,10.787,12.312483857666152,9.26151614233385,0.2502023817971349,2.318335494399071,0.3100284741807903,0.19037628941347945,2.350369904393413,2.2863010844047285,10174464,6.488237905502319,7.055383491516113
16.313,18.084287949487603,14.541712050512395,11.333,13.309284645490118,9.356715354509882,0.2882277525961399,2.316327977180481,0.3418173101155728,0.23463819507670702,2.358407410991924,2.2742485433690374,10338304,6.590678739547729,6.99539361000061
16.779,18.046520808507694,15.511479191492306,11.313,13.300003019625285,9.325996980374716,0.24266455247998234,2.31922709941864,0.30447825148153596,0.18085085347842875,2.362546081294421,2.2759081175428593,10502144,6.564943790435791,7.107897329330444
17.019000000000002,19.644686386452122,14.39331361354788,11.078,12.769749390424007,9.386250609575992,0.2513252502307296,2.326214024424553,0.3044230077602744,0.19822749270118475,2.3556690338202,2.2967590150289054,10665984,6.488158416748047,7.287669229507446
16.399,18.671309177906917,14.126690822093085,11.438,13.014945148063179,9.861054851936823,0.29161456786096096,2.3107767760753632,0.3470053609482009,0.23622377477372103,2.3468259430343923,2.274727609116334,10829824,6.547664165496826,6.948003053665161
17.694,19.759004600479138,15.62899539952086,11.009,12.247042406381947,9.770957593618053,0.27019289918243883,2.299838733673096,0.343534293220039,0.19685150514483868,2.3339975543277567,2.265679913018435,10993664,6.7567057609558105,7.502517604827881
16.776,18.385796260400674,15.166203739599323,11.404,14.022080212674929,8.78591978732507,0.22834718190133568,2.315409243106842,0.290205002729312,0.1664893610733594,2.354649093581483,2.276169392632201,11157504,6.608485412597656,7.140545892715454
16.993000000000002,19.201053667826038,14.784946332173968,11.783999999999999,13.38408874753871,10.183911252461288,0.2618480620905757,2.314875829219818,0.3254630507865908,0.1982330733945606,2.3526196823241885,2.2771319761154474,11321344,6.813466596603393,7.22748498916626
17.848999999999997,19.495459534880826,16.202540465119167,12.210999999999999,13.470495533934121,10.951504466065876,0.2414206203073263,2.32112213075161,0.2899138576517181,0.1929273829629345,2.3504057856413603,2.2918384758618595,11485184,6.920949172973633,7.434207582473755
17.055,18.761582842993565,15.348417157006434,12.629,14.22578708662113,11.032212913378869,0.259063240326941,2.311910006403923,0.33008363347267783,0.18804284718120418,2.3609459563963813,2.2628740564114644,11649024,6.507982635498047,7.120249223709107
17.647,19.043811010838617,16.25018898916138,11.455000000000002,13.390056846710197,9.519943153289807,0.2703036703169346,2.3156835228204726,0.3312374630913654,0.20936987754250375,2.3627151628808494,2.268651882760096,11812864,6.537973690032959,7.356886386871338
18.461000000000002,20.056816092161,16.865183907839004,11.770999999999997,13.4952937684745,10.046706231525494,0.23273511715233325,2.328034609556198,0.2781084272141516,0.18736180709051492,2.3685793342051404,2.287489884907256,11976704,6.841709566116333,7.657987499237061
18.421,20.917611503618453,15.924388496381544,12.417,13.800336907625905,11.033663092374095,0.23033903734758496,2.324851855635643,0.28638239998851983,0.17429567470665008,2.359746348830378,2.289957362440908,12140544,6.831087112426758,7.578730869293213
17.051000000000002,18.69149047543715,15.410509524562853,11.559999999999999,13.688722621667745,9.431277378332252,0.2392261367291212,2.314201384782791,0.27284727331203856,0.20560500014620386,2.3497662416884837,2.2786365278770986,12304384,6.87697548866272,7.159259557723999
17.081,19.341563867710885,14.820436132289114,11.637,13.416146143519414,9.857853856480586,0.25640427228063345,2.3119458734989164,0.30209920111153726,0.21070934344972964,2.3563210156840575,2.2675707313137754,12468224,6.976395750045777,7.1750438690185545
17.421999999999997,19.984166270951203,14.859833729048793,10.948,13.004773200914482,8.89122679908552,0.2450935354456305,2.3279928296804426,0.29405456312901757,0.19613250776224347,2.3734698491800366,2.2825158101808487,12632064,6.934363317489624,7.276558113098145
18.419,20.08520196855003,16.75279803144997,11.984000000000002,13.463656716944847,10.504343283055157,0.24956487789750098,2.3193177223205566,0.29891777264268266,0.2002119831523193,2.3575965259358767,2.2810389187052365,12795904,7.109930324554443,7.663953399658203
17.961000000000002,19.907815091373603,16.0141849086264,12.143,13.980253656956492,10.30574634304351,0.2836543431505561,2.3078668236732485,0.3308156294467083,0.2364930568544039,2.3316870973702515,2.2840465499762455,12959744,7.131585121154785,7.456112575531006
17.747000000000003,20.450660666577818,15.043339333422187,11.855,13.061965202481,10.648034797519001,0.2726656704209745,2.313083881139755,0.35424496406339656,0.19108637677855242,2.349919710990265,2.276248051289245,13123584,7.244216346740723,7.41353588104248
18.218,20.312888063835395,16.123111936164605,12.453999999999999,15.096635805403384,9.811364194596614,0.27067344188690184,2.304519349336624,0.33578738880457376,0.20555949496922993,2.3317045327162065,2.2773341659570416,13287424,7.038270711898804,7.465469932556152
18.65,21.427912885603146,15.872087114396852,12.303999999999998,14.656216826740255,9.951783173259741,0.20974591942504048,2.311146414279938,0.24831035784968214,0.17118148100039882,2.3361425701921323,2.2861502583677433,13451264,7.1607764720916744,7.591094875335694
19.688,21.886066423018192,17.489933576981805,12.524,14.562157010634852,10.485842989365146,0.27685691602528095,2.304465115070343,0.3400232219102959,0.21369061014026605,2.3223015364821844,2.2866286936585016,13615104,7.561418151855468,8.012032747268677
18.907999999999998,21.42623271363073,16.389767286369267,12.414000000000001,14.388219845913824,10.43978015408618,0.275640082359314,2.3089574605226515,0.34708643970269637,0.20419372501593158,2.3434199151816433,2.2744950058636597,13778944,7.232642984390258,7.75955810546875
19.339,21.79567437809735,16.88232562190265,13.291999999999998,15.243203731033741,11.340796268966255,0.25003328286111354,2.314620864391327,0.3034975914158278,0.19656897430639925,2.3463524560171827,2.2828892727654715,13942784,7.230123043060303,7.845542669296265
18.701,21.13805744700448,16.26394255299552,13.713,16.349255109051473,11.076744890948525,0.2643959751352668,2.3052219986915587,0.3041552932131189,0.22463665705741473,2.334154009588027,2.2762899877950904,14106624,7.264866590499878,7.585977602005005
19.402,21.765416171561835,17.038583828438167,12.699000000000002,14.424105504019973,10.97389449598003,0.24463002756237984,2.3132847487926482,0.28799196707063063,0.20126808805412905,2.3493015158852097,2.2772679817000867,14270464,7.389306354522705,7.84347972869873
19.743000000000002,22.278369992722958,17.207630007277047,12.379999999999999,15.240919432630006,9.519080567369992,0.2793464923277497,2.311476480960846,0.3340237402126573,0.22466924444284211,2.3408689150718547,2.2820840468498376,14434304,7.386629438400268,7.965693998336792
19.493000000000002,22.039158086215387,16.946841913784617,12.265,14.48733773310899,10.04266226689101,0.26961655672639606,2.306834691762924,0.33055713585921187,0.20867597759358025,2.330949584853665,2.282719798672183,14598144,7.624484348297119,7.937621450424194
19.008,20.306805605161912,17.709194394838086,13.388,15.30170739665185,11.47429260334815,0.25123758632689713,2.3237598180770873,0.30121337816745164,0.20126179448634265,2.3554587085473244,2.29206092760685,14761984,7.359581661224365,7.719864320755005
18.988,20.8956781699228,17.0803218300772,12.439,14.527834363945594,10.350165636054406,0.2462651831097901,2.299971216917038,0.30229829372178785,0.19023207249779236,2.327061575675053,2.2728808581590227,14925824,7.4016930103302006,7.762080717086792
20.243000000000002,22.79742772455985,17.688572275440155,14.298999999999998,15.415185020505112,13.182814979494884,0.237917816452682,2.2943323343992232,0.2820046865373488,0.1938309463680152,2.3228944666220226,2.265770202176424,15089664,7.529711198806763,8.189963436126709
18.934999999999995,20.78782621958995,17.08217378041004,13.528,15.86280962821383,11.193190371786171,0.2419951854273677,2.3093646347522734,0.27861207523042636,0.20537829562430904,2.321845111220196,2.296884158284351,15253504,7.220001983642578,7.701584815979004
19.926,22.404024212956767,17.44797578704323,13.179999999999998,15.583996672210674,10.776003327789322,0.23744609365239736,2.298003986477852,0.3041783061539183,0.17071388115087643,2.325381048920578,2.270626924035126,15417344,7.488121366500854,8.016712141036987
19.422,21.951093908893064,16.892906091106937,13.214000000000002,15.548901282709831,10.879098717290173,0.24947906713932752,2.3031908720731735,0.3080212617857669,0.19093687249288815,2.3326196810365603,2.273762063109787,15581184,7.489099025726318,7.8549927234649655
20.047,22.482799868626323,17.61120013137368,13.241,15.73120661793354,10.75079338206646,0.23329942114651203,2.3199535638093947,0.29273371128374076,0.17386513100928333,2.345842670613407,2.2940644570053825,15745024,7.56807861328125,7.98504524230957
20.417,22.74001119239663,18.093988807603374,14.352,17.04851552934523,11.655484470654768,0.23701514545828103,2.306804284453392,0.28074498127286013,0.19328530964370194,2.3348586622641427,2.2787499066426413,15908864,7.566331195831299,8.172400569915771
21.551,24.50805072665316,18.593949273346837,14.186999999999998,16.013718642812844,12.360281357187153,0.2149666585028171,2.300357389450073,0.2670884306051707,0.16284488640046352,2.32035811328024,2.280356665619906,16072704,7.773536157608032,8.517914819717408
20.335,21.808670587343048,18.861329412656954,14.168000000000001,16.281692503653264,12.054307496346738,0.254999016597867,2.2812921047210692,0.32189649323253344,0.18810153996320056,2.304490469273785,2.2580937401683534,16236544,7.749881982803345,8.144797468185425
19.939999999999998,22.59981954275097,17.280180457249024,14.380999999999997,16.55542153227013,12.206578467729862,0.2876960700377822,2.30348559319973,0.356644183467347,0.2187479566082174,2.327428324132795,2.279542862266665,16400384,7.52567310333252,7.995728921890259
20.573999999999998,23.42060569802001,17.727394301979984,13.519,15.744917563612812,11.293082436387188,0.25778485350310804,2.289789339900017,0.3275035242035816,0.18806618280263449,2.3115631958143816,2.268015483985652,16564224,7.562500953674316,8.280842971801757
20.266,22.43462721554443,18.097372784455565,14.044,16.291608506835654,11.796391493164347,0.25905308183282616,2.288117316365242,0.3089575179451756,0.20914864572047667,2.305638621408779,2.270596011321705,16728064,7.714490938186645,8.146719598770142
19.717000000000002,21.471998860398493,17.96200113960151,14.05,16.21932708460481,11.880672915395191,0.2452128490433097,2.29806592464447,0.31454444372907003,0.17588125435754937,2.3171115428166016,2.2790203064723387,16891904,7.477560424804688,7.893366193771362
19.957,22.159112849061103,17.7548871509389,12.962,15.274270745392935,10.649729254607065,0.273458996694535,2.290028953552246,0.3498225157405357,0.1970954776485343,2.31479884054971,2.265259066554782,17055744,7.469743061065674,8.058937072753906
20.998,23.42354241356444,18.57245758643556,13.412,15.22640238095082,11.597597619049182,0.2460958944633603,2.2939647138118744,0.28128503872348787,0.21090675020323274,2.3190664727987484,2.2688629548250003,17219584,7.863251209259033,8.347518301010131
19.982999999999997,22.026981653538012,17.93901834646198,14.075,16.584618496903463,11.565381503096535,0.24077903274446727,2.308407536149025,0.28208999964598985,0.1994680658429447,2.348967334649491,2.2678477376485593,17383424,7.7968738079071045,8.003403902053833
21.679,24.89521034759855,18.462789652401447,14.524999999999997,17.142988731832126,11.907011268167867,0.2622463745996356,2.3110229939222338,0.3552081828783886,0.16928456632088265,2.363516510166487,2.2585294776779805,17547264,7.868154001235962,8.493540287017822
20.112000000000002,22.156811971795943,18.06718802820406,14.224,16.359660085313205,12.088339914686797,0.2242316476069391,2.30113999247551,0.26107217387119414,0.18739112134268404,2.3426465434838706,2.259633441467149,17711104,7.723251295089722,7.980636692047119
20.612000000000002,23.198850594835353,18.02514940516465,13.8,16.158130615551226,11.441869384448776,0.2300651096738875,2.297077539563179,0.2898476101948746,0.1702826091529004,2.3412430734843297,2.252912005642028,17874944,7.838759899139404,8.219758796691895
20.766,22.945344855684844,18.586655144315152,14.166,16.459705299291958,11.872294700708045,0.23382883397862314,2.2834853500127794,0.2871654954922151,0.1804921724650312,2.326963541556059,2.2400071584695,18038784,7.879414081573486,8.191140365600585
20.189999999999998,21.36459780350552,19.015402196494474,13.989999999999998,15.997032635509447,11.98296736449055,0.25334060974419115,2.294347661733627,0.305516768170186,0.20116445131819627,2.3352247407246995,2.2534705827425547,18202624,7.819399976730347,8.036676740646362
20.674,22.18025495849806,19.167745041501938,13.261000000000001,15.335798544437509,11.186201455562493,0.24885080270469184,2.314515510201454,0.29427332910664755,0.20342827630273613,2.3366987861638133,2.292332234239095,18366464,7.817699670791626,8.147826433181763
20.776,21.878254054199846,19.673745945800153,14.234,15.778326390372191,12.689673609627809,0.24512922260910272,2.308500862121582,0.31367194542310406,0.17658649979510138,2.352459317761158,2.2645424064820063,18530304,7.965131139755249,8.133615493774414
20.881,23.25054193885654,18.51145806114346,14.556999999999999,16.26631009474583,12.847689905254168,0.250599080324173,2.2851745218038557,0.31295252398059104,0.18824563666775493,2.308042176649981,2.2623068669577306,18694144,7.832207298278808,8.290299797058106
21.049000000000003,22.870403030633256,19.22759696936675,14.161000000000001,16.253660746513873,12.068339253486128,0.23333445377647877,2.2989455252885818,0.2741013032710389,0.19256760428191866,2.3399112318229167,2.257979818754247,18857984,7.980486679077148,8.33546495437622
20.128999999999998,22.06542169994038,18.192578300059616,15.220999999999998,17.33801889457794,13.103981105422058,0.2708084395155311,2.3003726571798326,0.31580588982440044,0.22581098920666173,2.3388477454344097,2.2618975689252556,19021824,7.875935506820679,8.026296997070313
20.584,22.941486797417962,18.226513202582037,14.074000000000002,16.35772152417934,11.790278475820664,0.25449978150427344,2.283844691514969,0.31577965430792826,0.19321990870061861,2.3069519732587707,2.2607374097711674,19185664,7.876580715179443,8.065721797943116
21.904,23.397654578542173,20.410345421457826,14.913,16.537758751322794,13.288241248677208,0.2249738522805273,2.2741480737924578,0.2878832602474568,0.1620644443135978,2.3049900076886365,2.243306139896279,19349504,8.092448520660401,8.54539532661438
20.839,22.964772565445323,18.713227434554675,14.597999999999999,16.50907195050317,12.686928049496826,0.223551501147449,2.283671125769615,0.2844625890847343,0.16264041321016368,2.3067681400944005,2.26057411144483,19513344,7.944650268554687,8.222295141220092
22.192,24.574287975875293,19.809712024124707,14.780000000000001,16.63090248257438,12.929097517425621,0.2596228716894984,2.2745991945266724,0.31755853852768023,0.20168720485131655,2.297251360711802,2.251947028341543,19677184,8.112353515625,8.702571392059326
21.668,23.375195360818438,19.96080463918156,14.540000000000001,16.447044834292054,12.63295516570795,0.25921793943271043,2.274145731329918,0.3478474941292192,0.17058838473620166,2.2994743705246576,2.248817092135178,19841024,8.27408127784729,8.534092473983765
21.939,24.65365448998579,19.22434551001421,15.747,17.965639447950025,13.528360552049973,0.24188176020979882,2.2832030177116396,0.3101600072634354,0.17360351315616224,2.3214782148635615,2.2449278205597176,20004864,8.195863914489745,8.593872022628783
21.923,24.038282723420203,19.807717276579794,15.239999999999998,17.33431134266135,13.145688657338646,0.2671969460323453,2.290996366739273,0.32331876281254474,0.21107512925214583,2.3084549123854736,2.2735378210930723,20168704,8.31558141708374,8.554546022415161
22.704000000000004,25.05466033275759,20.35333966724242,15.236,16.54545179369078,13.92654820630922,0.2403426924720406,2.2756022572517396,0.31193866984896906,0.16874671509511213,2.3064399905409174,2.2447645239625618,20332544,8.143390464782716,8.766534471511841
21.878999999999998,23.763990450904192,19.994009549095804,14.846,17.6393606999455,12.052639300054503,0.24495100714266296,2.295466363430023,0.30453166286585776,0.18537035141946817,2.323186892575898,2.2677458342841486,20496384,8.401674461364745,8.510250663757324
21.433,24.11663205376594,18.74936794623406,15.109,16.297464976345537,13.920535023654462,0.2659778770059347,2.3040037781000136,0.31397053213476733,0.21798522187710212,2.3472179487471965,2.2607896074528306,20660224,8.138341569900513,8.294628763198853
21.690000000000005,24.270790576548208,19.1092094234518,14.171000000000001,16.337072251795863,12.004927748204139,0.2672402780503035,2.300307720899582,0.3468084911910597,0.18767206490954727,2.3273429155754384,2.2732725262237254,20824064,8.124738597869873,8.45023946762085
22.076,23.97074642102842,20.18125357897158,14.904000000000002,18.17459688741979,11.633403112580215,0.24264177344739432,2.2973265439271926,0.27772920166552134,0.2075543452292673,2.3333668258722495,2.2612862619821357,20987904,8.41386432647705,8.609356451034547
23.273999999999997,25.329890074882407,21.218109925117588,14.790000000000001,16.61304141477916,12.96695858522084,0.27222525179386137,2.3067553371191023,0.3372015582758301,0.20724894531189264,2.3382735729856003,2.2752371012526043,21151744,8.44435386657715,9.066466045379638
22.591,25.334510342608535,19.847489657391467,14.789999999999997,16.855202169280282,12.724797830719712,0.2728775845840573,2.2885441809892653,0.36122649275934526,0.18452867640876938,2.316647188109879,2.2604411738686516,21315584,8.383621215820312,8.74719762802124
22.233999999999998,24.837932410797176,19.63006758920282,15.069000000000003,16.587745864191902,13.550254135808103,0.2555845258757472,2.2912589728832247,0.30864422799066643,0.20252482376082798,2.322065053548683,2.2604528922177662,21479424,8.408737325668335,8.67047052383423
22.356,24.350433252831493,20.36156674716851,14.551999999999998,16.973019619912236,12.13098038008776,0.22031283807009455,2.301179492473602,0.25516890347264665,0.18545677266754246,2.3478388552268203,2.254520129720384,21643264,8.2255229473114,8.620207834243775
21.709,24.51209275622481,18.90590724377519,14.646,15.929637020344927,13.362362979655074,0.207999478559941,2.300618666410446,0.2807061475621983,0.1352928095576837,2.330959129076394,2.270278203744498,21807104,7.913054466247559,8.373154401779175
22.965,24.817831616742332,21.112168383257668,16.006,18.43005527989772,13.581944720102282,0.21068443870171905,2.2856982588768004,0.2634115054963094,0.15795737190712872,2.310328745227327,2.261067772526274,21970944,8.250015115737915,8.843919038772583
22.913,24.903181147534063,20.922818852465937,15.300999999999998,17.271144410950626,13.33085558904937,0.22297666948288675,2.288684645295143,0.26744404032322805,0.17850929864254542,2.3161433983396935,2.2612258922505926,22134784,8.59744997024536,8.852652645111084
23.020999999999997,25.43516838683634,20.606831613163653,15.173000000000002,18.31746831753796,12.028531682462043,0.2353441914543509,2.2769189357757567,0.2982611056050065,0.1724272773036953,2.3127049991705646,2.2411328723809487,22298624,8.419051885604858,8.901689386367797
23.801,25.57546583511771,22.026534164882285,15.170000000000002,17.11565156181676,13.224348438183242,0.2490297227166593,2.2708830922842025,0.3266121878460103,0.17144725758730828,2.298124816513977,2.243641368054428,22462464,8.40625548362732,9.151607608795166
22.153999999999996,24.94925025713262,19.358749742867374,14.516,15.964359071501264,13.067640928498736,0.2146516279317438,2.283615046739578,0.28562729693078426,0.14367595893270338,2.305545768643839,2.261684324835317,22626304,8.3784019947052,8.559069395065308
23.267000000000003,25.023678968963882,21.510321031036124,15.860999999999999,17.694594557147244,14.027405442852755,0.23487292230129236,2.2827434808015825,0.2905509875952651,0.1791948570073196,2.3052200684763653,2.2602668931267997,22790144,8.367643022537232,8.946005964279175
23.193,25.279303189855206,21.106696810144797,15.760000000000002,18.36492226371537,13.155077736284634,0.2680880123749375,2.2843631237745283,0.32248395673712704,0.21369206801274798,2.311360808454566,2.2573654390944906,22953984,8.635708999633788,8.912564897537232
22.765,24.66895509400826,20.86104490599174,15.253,17.158555299643652,13.34744470035635,0.2303704401478171,2.288586738705635,0.28398890469762594,0.17675197559800826,2.31284254757682,2.2643309298344496,23117824,8.341979265213013,8.819991493225098
21.924,23.84255779167582,20.00544220832418,14.360999999999999,16.71190386872794,12.010096131272057,0.2559346607886254,2.286359763145447,0.327608020603248,0.18426130097400284,2.31478719624978,2.257932330041114,23281664,8.595361328125,8.51769142150879
23.377,25.77325979392886,20.980740206071136,15.839999999999998,18.11287483157344,13.567125168426557,0.26318578124046327,2.278716105222702,0.31475219117338993,0.2116193713075366,2.3162105715297785,2.241221638915625,23445504,8.580204439163207,8.994801664352417
22.990999999999996,25.004407311002915,20.977592688997078,16.154,17.56210653006085,14.745893469939153,0.26300627700984475,2.289999470114708,0.3307535273890049,0.19525902663068462,2.3209696144394143,2.2590293257900016,23609344,8.538392257690429,8.741557693481445
22.754,24.262053049464775,21.245946950535227,16.108,19.323679710418933,12.892320289581066,0.20510292528197166,2.288029670715332,0.25488468856765095,0.15532116199629237,2.3195336730519776,2.2565256683786865,23773184,8.462739324569702,8.749962902069091
22.875,24.858210780527376,20.891789219472624,15.523000000000001,17.848721608447583,13.19727839155242,0.23071032389998436,2.282682570815086,0.27808629880540825,0.18333434899456047,2.314076217962527,2.251288923667645,23937024,8.685557174682618,8.890737533569336
23.941000000000003,26.987517520054663,20.894482479945342,15.304999999999998,17.764553821326135,12.84544617867386,0.2181631101295352,2.290880498290062,0.24965993544999424,0.18666628480907618,2.3091835346764555,2.2725774619036687,24100864,8.627168607711791,9.173164463043213
22.615000000000002,24.8094304500257,20.420569549974303,15.803999999999998,18.03801521928567,13.569984780714329,0.2287354820407927,2.288262203335762,0.2993836484410131,0.15808731564057227,2.3266978724992584,2.2498265341722656,24264704,8.595929384231567,8.828600454330445
23.463999999999995,25.76312244128058,21.16487755871941,15.623,17.785586645663013,13.460413354336987,0.23003035569563507,2.271828517317772,0.2657453852577413,0.19431532613352887,2.3121686349725317,2.231488399663012,24428544,8.814355659484864,9.009850597381591
23.984,26.15207379948193,21.815926200518074,16.345000000000002,18.08008645317748,14.609913546822524,0.24120774371549486,2.2761362105607987,0.29625516838693655,0.18616031904405317,2.3017768418434255,2.250495579278172,24592384,8.718674373626708,9.180710601806641
23.137,25.875956188039524,20.398043811960477,15.885000000000002,18.5243645068463,13.245635493153705,0.23421706994995475,2.2821984499692918,0.2965328823413092,0.1719012575586003,2.314395047409662,2.2500018525289214,24756224,8.773605585098267,8.907457876205445
23.912,25.811167185900178,22.01283281409982,16.687,18.90533293263207,14.468667067367932,0.25318470597267145,2.271451872587204,0.2946072615018388,0.21176215044350413,2.3031801412917967,2.2397236038826116,24920064,8.684485387802123,9.155824661254883


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-bigfish-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.8869999999999999,0.9476712452484699,0.8263287547515299,0.923,1.0101837140755083,0.8358162859244916,1.0314049325883388,2.7059515684843065,1.7653057347011707,0.29750413047550694,2.7074741743488553,2.7044289626197577,16384,0.5503132827579975,1.561398708820343
0.8859999999999999,0.9825608616365864,0.7894391383634134,0.8240000000000001,0.8925857127979291,0.755414287202071,0.13147067064419388,2.7014786899089813,0.14419671376008894,0.11874462752829881,2.7139696280403425,2.68898775177762,180224,1.0100019514560699,1.349188470840454
0.97,1.1313071604114338,0.8086928395885662,0.915,1.071284996080878,0.7587150039191222,0.13692224854603408,2.7061146944761276,0.15511109660958566,0.11873340048248249,2.70947028627407,2.7027591026781854,344064,1.0113803386688232,1.464599335193634
1.016,1.1776292052817188,0.8543707947182813,0.7780000000000001,0.8792719112093774,0.6767280887906229,0.12291903281584378,2.707557570934296,0.1424478988944755,0.10339016673721205,2.7083826267445414,2.70673251512405,507904,0.9178287506103515,1.519252324104309
1.0139999999999998,1.1342663710269831,0.8937336289730166,0.9610000000000001,1.1141306631605832,0.8078693368394169,0.09738940247334536,2.6953765362501145,0.11729274426321706,0.07748606068347366,2.702989352653634,2.687763719846595,671744,1.0090296566486359,1.5224486708641052
1.479,1.8667744189603024,1.0912255810396978,1.224,1.625352712710404,0.822647287289596,0.12191833769902585,2.6658167958259584,0.14660051857138706,0.09723615682666466,2.687072193359463,2.644561398292454,835584,1.2247641623020171,2.0819145917892454
2.159,2.490163101809365,1.8278368981906346,1.81,2.2813173028862828,1.3386826971137173,0.13880172064527868,2.617031016945839,0.15604303251588064,0.12156040877467672,2.6547681134536876,2.57929392043799,999424,1.456645131111145,2.769767904281616
2.8379999999999996,3.510990341684039,2.1650096583159604,2.5609999999999995,3.332951423342168,1.7890485766578308,0.12161716399714348,2.5587818294763567,0.14121565150529783,0.10201867648898913,2.614713869250745,2.5028497897019686,1163264,1.4854464054107666,3.144061064720154
3.4299999999999997,4.1456116265125935,2.714388373487406,3.146,4.217328147674651,2.0746718523253485,0.13454977823421357,2.4984857827425,0.16332127283044134,0.10577828363798582,2.553866142412119,2.4431054230728813,1327104,1.7885730624198914,3.4443077087402343
4.334000000000001,5.234046665456854,3.4339533345431486,3.8950000000000005,5.040314367324536,2.7496856326754653,0.15828004535287615,2.4656203150749207,0.19399403714623523,0.12256605355951708,2.526694588123973,2.4045460420258684,1490944,2.011891222000122,3.8991341829299926
5.529,7.423246288105114,3.6347537118948865,4.385,5.652053668950136,3.117946331049864,0.12598483962938187,2.438536196947098,0.14967518206603417,0.10229449719272957,2.487843579414308,2.3892288144798877,1654784,1.8348502159118651,4.319440627098084
6.188999999999999,7.277599559066601,5.100400440933397,5.427000000000001,6.736778988990128,4.117221011009875,0.15623848624527453,2.402980923652649,0.18248264922627844,0.12999432326427063,2.444866567589811,2.361095279715487,1818624,2.0696937441825867,4.465104579925537
6.499,7.9155270911634545,5.082472908836545,5.662,7.021314533137934,4.302685466862066,0.15669066626578568,2.3773924201726913,0.1905382251491555,0.12284310738241586,2.44001242474355,2.3147724156018326,1982464,2.1479444980621336,4.3908501148223875
7.7780000000000005,9.382710565803068,6.173289434196933,5.995,7.177397987143077,4.812602012856924,0.13030761405825614,2.3500955373048784,0.15891024201971352,0.10170498609679876,2.4133374105631873,2.2868536640465695,2146304,2.034232199192047,4.903881216049195
8.087,9.229059980911686,6.944940019088314,6.919999999999999,8.242716900927782,5.597283099072215,0.1339081248268485,2.3120400249958037,0.15413995595366878,0.11367629370002821,2.380456522075986,2.2436235279156214,2310144,2.0050286769866945,4.847234153747559
8.881,10.236584375832061,7.525415624167938,7.667,9.275117222095455,6.058882777904546,0.12624496398493645,2.3127993434667586,0.1457408487304987,0.1067490792393742,2.3738934519823736,2.2517052349511437,2473984,2.075506639480591,5.081659173965454
8.624,10.158602228592153,7.089397771407849,6.906000000000001,8.18994080860451,5.622059191395492,0.10246178996749218,2.3243323087692263,0.12410563999984457,0.08081793993513979,2.3797407763232417,2.268923841215211,2637824,2.0243650555610655,4.864900922775268
9.744,10.644646434512456,8.843353565487543,8.106,9.94345584980973,6.268544150190269,0.1107806490268558,2.294355520606041,0.1346145012309472,0.0869467968227644,2.3514836419150846,2.237227399296997,2801664,2.107653295993805,5.328563594818116
9.915,11.635844269537484,8.194155730462514,7.901999999999999,9.530728338305686,6.273271661694314,0.11305287545546887,2.2782193422317505,0.1264422145594018,0.09966353635153594,2.3360071686693895,2.2204315157941115,2965504,2.1099189043045046,5.167255067825318
10.291,12.08026493287048,8.501735067129522,7.781999999999999,9.417627096865296,6.1463729031347025,0.10969793265685437,2.274874582886696,0.1311984947460764,0.08819737056763235,2.3138216424521327,2.235927523321259,3129344,2.164963436126709,5.29544723033905
10.431999999999999,12.584114309231737,8.27988569076826,8.261000000000001,10.038658291123467,6.4833417088765355,0.10573591967113312,2.2868202805519102,0.12755562806328488,0.08391621127898136,2.3230549899799637,2.2505855711238567,3293184,2.0501195073127745,5.236697101593018
11.22,12.93383779862623,9.50616220137377,8.286,9.833502504036746,6.738497495963253,0.10821353793144224,2.2716560423374177,0.12341991267188099,0.0930071631910035,2.3134384222443876,2.229873662430448,3457024,2.071439039707184,5.586491346359253
12.04,14.260621534615929,9.81937846538407,8.915,10.966624965728386,6.863375034271613,0.10367421219125386,2.2449368834495544,0.11978621197265606,0.08756221240985167,2.291361346749797,2.198512420149312,3620864,2.1733060836791993,5.836883068084717
12.308000000000002,14.75523027114328,9.860769728856724,8.988000000000001,10.802688954063479,7.173311045936523,0.10439494666643437,2.25182800590992,0.1258633189991783,0.08292657433369045,2.306666010826366,2.1969900009934737,3784704,2.1050621509552,5.809087753295898
12.302,14.230075724653988,10.373924275346011,9.524000000000001,11.382435901504275,7.665564098495728,0.10403939629904921,2.239053636789322,0.11922168570173641,0.088857106896362,2.3016112925815815,2.1764959809970623,3948544,2.1657407164573668,5.835298871994018
13.256,15.614686922844998,10.897313077155003,9.187999999999999,11.549740036498513,6.826259963501485,0.09687547474168234,2.227989250421524,0.11560843819598175,0.07814251128738293,2.2723288264056456,2.1836496744374023,4112384,2.1845849752426147,6.102083730697632
13.239,16.19209820358213,10.285901796417871,9.794999999999998,11.456362392736754,8.133637607263243,0.09830246204510328,2.227651223540306,0.11327484756711627,0.08333007652309028,2.2661438898708677,2.1891585572097445,4276224,2.1809717297554014,6.031003189086914
13.806999999999999,16.211263088765453,11.402736911234545,9.950000000000001,12.232932324883944,7.6670676751160585,0.09527637762948866,2.2192514717578886,0.11457330630143067,0.07597944895754666,2.264786370572547,2.1737165729432304,4440064,2.2111879110336305,6.126326322555542
12.991999999999999,15.23747901348465,10.746520986515348,10.48,12.21813118031983,8.741868819680171,0.09069748679175968,2.2183931201696394,0.11342300551138498,0.06797196807213438,2.2509185789727297,2.185867661366549,4603904,2.1612926840782167,5.782812261581421
14.508999999999997,16.06572380337682,12.952276196623174,10.998999999999999,11.98895403933718,10.009045960662817,0.08607666194438932,2.2068889170885084,0.09033825849362782,0.08181506539515081,2.2534766821905103,2.1603011519865065,4767744,2.236854887008667,6.384068775177002
14.616,16.45072722768263,12.781272772317367,9.67,11.106572309353066,8.233427690646934,0.08520109471864996,2.202396422624588,0.09500202455828928,0.07540016487901065,2.2467919052609373,2.1580009399882387,4931584,2.2139039635658264,6.359756326675415
15.034,16.857837712078574,13.21016228792143,10.812000000000001,12.155367410651309,9.468632589348694,0.09217444690875705,2.1729485780000686,0.10737322177300265,0.07697567204451145,2.2037685878825712,2.142128568117566,5095424,2.250924062728882,6.455168294906616
15.026000000000002,17.53351749744643,12.518482502553573,11.607999999999999,12.80933925266762,10.406660747332378,0.08517389972694214,2.1659233957529067,0.10774278350133414,0.06260501595255015,2.198901220801641,2.1329455707041722,5259264,2.1795028328895567,6.3851783752441404
15.511999999999997,18.006701585360457,13.017298414639535,11.947,13.52544258685579,10.368557413144208,0.09255127394571896,2.1551840394735335,0.10854073294730784,0.07656181494413009,2.197622635239915,2.1127454437071522,5423104,2.21768639087677,6.597950124740601
15.637,18.92735575584161,12.346644244158393,11.52,13.401318686453733,9.638681313546266,0.08962540547363455,2.1720212042331695,0.10618316665402971,0.07306764429323939,2.1962535684190985,2.1477888400472405,5586944,2.241302525997162,6.603112030029297
15.202000000000002,17.74192834544599,12.662071654554012,12.265,13.744298820387552,10.785701179612449,0.10007379977032538,2.15400288105011,0.12024071243045513,0.07990688711019563,2.182436619420578,2.125569142679642,5750784,2.2224950790405273,6.35132064819336
16.897,19.065266819374404,14.728733180625593,12.102,13.389429998096984,10.814570001903016,0.09059077710844574,2.1514043688774107,0.10931104143148385,0.07187051278540763,2.1887811267377213,2.1140276110171,5914624,2.2532944202423097,6.99848427772522
16.466999999999995,18.348829163340813,14.585170836659177,12.017,13.313734745427915,10.720265254572084,0.08324646432884035,2.1457231074571608,0.09767351030181318,0.06881941835586752,2.202061109639556,2.0893851052747654,6078464,2.2613819360733034,6.7682332515716555
16.55,19.31934288234592,13.780657117654082,13.297,14.80209833565784,11.791901664342161,0.08492616629227992,2.1355346024036406,0.1000006457782506,0.06985168680630924,2.175696646299775,2.0953725585075063,6242304,2.348332953453064,6.757010078430175
18.276999999999997,20.761476001091577,15.792523998908418,13.368,15.561886049912347,11.174113950087653,0.08154365704394874,2.1444555848836897,0.10058641801651372,0.06250089607138376,2.1933969662886743,2.095514203478705,6406144,2.2919605493545534,7.283234739303589
18.269,20.539504129042708,15.998495870957289,13.235999999999999,15.14363833050188,11.328361669498118,0.08168759495019909,2.1128204241394997,0.09005998702613492,0.07331520287426325,2.175189897705377,2.050450950573622,6569984,2.3673183917999268,7.261182737350464
17.919,19.980802366862548,15.857197633137453,12.082,13.472444533233887,10.691555466766115,0.07861501392908392,2.122493588924408,0.09042505853098534,0.0668049693271825,2.171366897860412,2.0736202799884036,6733824,2.3307780027389526,7.167641305923462
17.464,20.555592469909318,14.37240753009068,13.35,14.988633577100138,11.71136642289986,0.08649223595857616,2.1228751301765443,0.10065671511793094,0.07232775679922139,2.1994110530716653,2.0463392072814233,6897664,2.2451128721237184,6.96155686378479
18.425,19.766657556904892,17.08334244309511,13.158000000000001,15.846437464401955,10.469562535598048,0.0870522881392389,2.111946959793568,0.09858139670247679,0.07552317957600102,2.190369468315216,2.0335244512719197,7061504,2.296198010444641,7.248461151123047
18.738999999999997,21.18186491644544,16.296135083554553,13.715,15.66154180535636,11.768458194643639,0.09048566501587624,2.114179235696793,0.10974841339586443,0.07122291663588805,2.195768135880752,2.0325903355128334,7225344,2.299961566925049,7.2917369365692135
18.577,20.91815377538512,16.235846224614882,13.313999999999998,15.738579138737276,10.889420861262721,0.08525321772322055,2.1194618180394174,0.09885963968007679,0.0716467957663643,2.1917993427444524,2.0471242933343823,7389184,2.436737871170044,7.2089025497436525
18.68,22.342245212980693,15.017754787019307,13.642000000000001,16.42404888526424,10.859951114735761,0.08361742063425479,2.1049109190702437,0.09370111441317837,0.0735337268553312,2.1712319701989164,2.038589867941571,7553024,2.3750017881393433,7.2366796970367435
18.023,20.637938048979365,15.408061951020635,13.16,15.218999757163658,11.101000242836342,0.08697800617665048,2.1110047563910483,0.10415505585655782,0.06980095649674314,2.1854881585191253,2.0365213542629714,7716864,2.4039668321609495,7.03086485862732
18.497999999999998,21.958487826882212,15.037512173117781,13.907,16.577355968780193,11.236644031219807,0.08387427818961435,2.1015648275613783,0.09822362654834249,0.0695249298308862,2.164777150447611,2.0383525046751454,7880704,2.3596099376678468,7.098944997787475
21.002999999999997,22.429709851371324,19.57629014862867,13.85,15.434171707865028,12.265828292134971,0.0858740250114351,2.084848275780678,0.10457434658577006,0.06717370343710014,2.135639633112244,2.034056918449112,8044544,2.4965582132339477,7.981960964202881
20.952,23.862370423159227,18.041629576840776,15.105,17.740178362084812,12.469821637915187,0.08784316764213139,2.078327777981758,0.09945044516904719,0.07623589011521559,2.1407886175575093,2.0158669384060066,8208384,2.4695568799972536,7.833373975753784
22.087,24.23100116604446,19.94299883395554,15.431000000000001,17.92260370043071,12.939396299569292,0.07616417477838693,2.083295522630215,0.08571225387724413,0.06661609567952972,2.12910792784023,2.0374831174201997,8372224,2.490324354171753,8.216565895080567
21.340999999999998,22.96714544244972,19.714854557550275,15.055000000000001,17.12870320923704,12.981296790762961,0.08214710359461602,2.0784843996167184,0.10253491786626505,0.061759289322966995,2.1318265937680736,2.025142205465363,8536064,2.4121546030044554,7.882330751419067
20.866,23.116809632110186,18.615190367889813,14.861,16.646460444815286,13.075539555184715,0.07738625775091343,2.0690279349684717,0.09202870386072694,0.06274381164109992,2.1264198438461044,2.011636026090839,8699904,2.4162548303604128,7.757495927810669
21.04,24.051029724197356,18.028970275802642,14.496,16.83725265616507,12.154747343834929,0.08034869311377399,2.077620857954025,0.09845052525211245,0.062246860975435525,2.1353736961459315,2.019868019762119,8863744,2.419481134414673,7.770818758010864
21.298000000000002,24.2872300011876,18.308769998812405,15.082999999999998,17.37857857630707,12.787421423692926,0.0667408796027302,2.076478306949139,0.07454952270520564,0.058932236500254774,2.1130416427254506,2.039914971172827,9027584,2.5098955154418947,7.861991834640503
21.808,25.49262698247733,18.12337301752267,14.975,16.16038812209335,13.78961187790665,0.07881158799864348,2.0680078119039536,0.09302743885819245,0.0645957371390945,2.144896865704765,1.9911187581031422,9191424,2.5214479207992553,7.94675579071045
20.938000000000002,23.542756418554337,18.333243581445668,16.463000000000005,18.45087851741499,14.475121482585019,0.07202524980530137,2.035287407040596,0.088674610825324,0.05537588878527873,2.086747603708692,1.9838272103725005,9355264,2.471217131614685,7.745849084854126
21.906000000000002,24.33678259003145,19.475217409968554,15.434000000000001,18.61657505803084,12.251424941969162,0.0801972121931612,2.0432295113801957,0.09665832428056809,0.06373610010575431,2.117931133171333,1.9685278895890586,9519104,2.497865629196167,8.002666997909547
21.874000000000002,23.99666436348284,19.751335636517165,15.316000000000003,17.593920981948237,13.03807901805177,0.07688711583614344,2.0153556182980537,0.08844713966878096,0.06532709200350592,2.102292434928938,1.9284188016671693,9682944,2.4642273664474486,7.9217604637146
22.224000000000004,24.879677691287107,19.5683223087129,15.496,17.426835052509666,13.565164947490336,0.07590066199190912,2.012106315791607,0.08895151404199755,0.06284980994182068,2.068013715537743,1.9561989160454705,9846784,2.5363707304000855,8.023190546035767
21.606,23.115590672997158,20.096409327002846,14.513000000000002,16.07547911986049,12.950520880139516,0.07934723258949813,1.9990870147943496,0.1001011687078841,0.058593296471112166,2.056648134787359,1.9415258948013399,10010624,2.580594301223755,7.914457321166992
22.321999999999996,24.587165777597743,20.056834222402248,15.515,17.743269507936596,13.286730492063406,0.07868089578114446,2.013973279297352,0.09615073669590003,0.06121105486638888,2.066650695193636,1.9612958634010675,10174464,2.491349935531616,8.008377408981323
22.430999999999997,24.96661215488489,19.895387845115106,15.319999999999999,17.19087679979201,13.449123200207985,0.07063918374478811,2.015749731659889,0.0793215640602748,0.06195680342930143,2.0769652735731023,1.954534189746676,10338304,2.473137378692627,8.071427583694458
22.433,24.636098045934407,20.229901954065593,14.864,17.350122281787442,12.377877718212558,0.07612438378855582,2.0096777245402335,0.09118815974259768,0.06106060783451396,2.0790135259790365,1.9403419231014305,10502144,2.59075984954834,8.088561773300171
22.784,25.51513968884786,20.052860311152138,16.082,17.75647185703433,14.40752814296567,0.07108846516348416,1.978889535367489,0.09023524805299098,0.051941682273977344,2.0266792230729536,1.931099847662024,10665984,2.526202440261841,8.112463665008544
22.976999999999997,25.003405931692853,20.95059406830714,16.666000000000004,17.92621585452652,15.405784145473486,0.07016835599206382,1.9889171555638314,0.08674986019919519,0.05358685178493246,2.0395517582819775,1.9382825528456855,10829824,2.58778920173645,8.22408685684204
23.285000000000004,25.948029290113052,20.621970709886956,16.696999999999996,18.852690376654305,14.541309623345686,0.07187015498057005,1.9901854231953622,0.09182631903419192,0.05191399092694818,2.0431512676142267,1.9372195787764976,10993664,2.6116451025009155,8.331405735015869
23.116000000000003,25.684747554743364,20.547252445256643,16.357,18.475834821310997,14.238165178689004,0.08080383841879661,1.9846941992640494,0.09194381470898579,0.06966386212860744,2.047637978235517,1.921750420292582,11157504,2.5885684728622436,8.223127746582032
23.832,25.81115537540639,21.85284462459361,17.097,19.93232731796525,14.261672682034755,0.07228348120115693,1.9895198166370391,0.08356813038398961,0.06099883201832426,2.0314868228469187,1.9475528104271598,11321344,2.599376940727234,8.436666679382324
23.462,26.39310149943669,20.53089850056331,16.736,19.376383305506987,14.095616694493014,0.07314207609742876,1.978774155676365,0.08905999985440788,0.05722415234044964,2.0432747259568447,1.9142735853958852,11485184,2.533471155166626,8.203225660324097
23.418,25.815280959754197,21.0207190402458,15.922999999999998,18.082731696299334,13.763268303700665,0.0740852145478129,1.961092248558998,0.0906636262755592,0.05750680282006661,2.0292224124852516,1.8929620846327446,11649024,2.634597086906433,8.313668537139893
24.116000000000003,26.7330334350176,21.498966564982407,17.346,20.00527884961318,14.68672115038682,0.06141964637208726,1.967037206888199,0.07414655224802653,0.048692740496147975,2.045838743556468,1.8882356702199297,11812864,2.5706609010696413,8.450172901153564
23.733999999999998,25.750200386866343,21.717799613133653,15.475999999999999,17.355554202463978,13.59644579753602,0.0798147176392376,1.9668168306350708,0.09585254208062678,0.06377689319784842,2.0446120758350355,1.8890215854351062,11976704,2.6006036043167113,8.34595274925232
23.533,26.60031168941143,20.465688310588572,15.812000000000001,17.901755009564518,13.722244990435483,0.07144493144005533,1.9715096041560174,0.09234715821116002,0.050542704668950646,2.050596761833328,1.8924224464787065,12140544,2.576113533973694,8.234953880310059
23.660999999999998,25.714954478560806,21.60704552143919,16.35,18.157312922545515,14.54268707745449,0.06816868297755714,1.9566875115036964,0.0753913192082693,0.06094604674684498,2.0000809317712056,1.913294091236187,12304384,2.597887086868286,8.252974128723144
24.551000000000002,26.989296331457687,22.112703668542316,16.038,18.89662484422143,13.179375155778569,0.07457247460260985,1.980509102344513,0.08432575906428709,0.06481919014093261,2.018333555610183,1.9426846490788432,12468224,2.6991118669509886,8.484895849227906
22.79,25.576603667549442,20.003396332450556,16.605,18.842244957531474,14.367755042468527,0.06611116533167656,1.9644374996423721,0.07641168951060083,0.0558106411527523,2.017985285382814,1.9108897139019299,12632064,2.618455934524536,7.963038969039917
25.046,27.249307513716595,22.842692486283404,17.250000000000004,19.64426815540783,14.855731844592176,0.07415859992615875,1.9646991267800331,0.08300289858597991,0.0653143012663376,2.0127198730480833,1.9166783805119831,12795904,2.682590103149414,8.673568391799927
25.619999999999997,28.568494531112442,22.671505468887553,17.036,19.29575750911464,14.77624249088536,0.0729564517270773,1.952759012579918,0.08828888189339623,0.05762402156075838,1.990926261268082,1.9145917638917538,12959744,2.7316617727279664,8.852863550186157
24.442,26.784642951881487,22.099357048118513,17.449,19.383768461599477,15.514231538400526,0.059896075329743295,1.9630219757556915,0.07519587804975697,0.04459627260972962,2.037420732209056,1.888623219302327,13123584,2.6879651308059693,8.42944974899292
24.521,26.74806286395333,22.293937136046672,16.842999999999996,18.64876327352175,15.037236726478243,0.06981043717823918,1.936823733150959,0.08079981780087159,0.058821056555606765,1.9988330290206164,1.8748144372813016,13287424,2.6469841480255125,8.452754974365234
24.658,26.330344462124955,22.985655537875047,17.467,19.07361165189351,15.860388348106486,0.06345039997249838,1.9319828808307649,0.07579305935139502,0.051107740593601736,1.9811875751549781,1.8827781865065516,13451264,2.6811874389648436,8.481582021713256
25.918,27.854475148304257,23.98152485169574,17.089999999999996,19.209806594951527,14.970193405048466,0.07475004899315532,1.9350025042891503,0.09563202005052682,0.053868077935783826,1.9948164278134661,1.8751885807648345,13615104,2.758491778373718,8.868691444396973
26.201999999999998,29.100347115167537,23.30365288483246,18.538,20.201969951651773,16.874030048348228,0.06607447126880282,1.9427933886647224,0.08081272885372623,0.05133621368387942,2.007422524424081,1.8781642529053635,13778944,2.673654794692993,8.885482549667358
25.731999999999992,28.140002491693053,23.32399750830693,17.588,19.83750127806143,15.338498721938572,0.06494201375171538,1.9220806136727333,0.08514385992752002,0.04474016757591073,1.9567024492102603,1.8874587781352063,13942784,2.6926162242889404,8.812120246887208
26.193999999999996,28.817208722156888,23.570791277843103,17.927,19.89339289054858,15.96060710945142,0.07046729209832843,1.9049793243408204,0.08684300110837406,0.054091583088282796,1.9650982645441444,1.8448603841374964,14106624,2.7079448223114015,8.898206663131713
25.8,28.534238468019936,23.065761531980066,18.137999999999998,20.609605955649076,15.666394044350918,0.08145904382690786,1.9442354679107665,0.09256300594496968,0.07035508170884604,1.9964055793267526,1.8920653564947805,14270464,2.6965377807617186,8.756818580627442
26.562,29.140436735698593,23.98356326430141,18.799,21.463704298791892,16.134295701208107,0.06896967277862127,1.9350332170724869,0.08755824931842646,0.050381096238816085,1.9729185471644326,1.8971478869805412,14434304,2.714542770385742,8.969916009902954
26.658000000000005,28.8169988420562,24.49900115794381,18.538000000000004,21.0052446169766,16.070755383023407,0.07001071483828122,1.9515269249677658,0.0796906366616442,0.060330793014918234,2.0089831139259577,1.8940707360095737,14598144,2.767693829536438,9.04228162765503
25.171,28.126772149540624,22.215227850459375,17.819,19.93012031869337,15.707879681306629,0.06587236858904356,1.9346564993262292,0.07771715789013421,0.05402757928795292,1.985991991458709,1.8833210071937494,14761984,2.765318775177002,8.576200485229492
25.681,28.269371882091136,23.092628117908866,16.974,19.699785024538805,14.248214975461197,0.07012507871258997,1.9202420219779015,0.09366551045550056,0.04658464696967938,1.9899683103106878,1.8505157336451152,14925824,2.7819827795028687,8.723069286346435
25.852999999999998,28.62353803438971,23.082461965610285,18.569000000000003,20.108385916526462,17.029614083473543,0.06310516176745291,1.9288474664092063,0.07808402143426137,0.04812630210064446,1.9777977821741763,1.8798971506442363,15089664,2.70267972946167,8.698621988296509
26.720999999999997,28.877480697803712,24.56451930219628,17.777,19.35529686687898,16.198703133121022,0.05934017645195124,1.9220513701438904,0.07101390154343769,0.047666451360464795,1.9797025775730082,1.8644001627147726,15253504,2.7617335081100465,8.933667373657226
26.627,28.85133832858223,24.402661671417768,17.624000000000002,20.445461323498872,14.80253867650113,0.06106124904472375,1.8975220933556556,0.08129402883761352,0.04082846925183397,1.9541343490120173,1.8409098376992938,15417344,2.752781629562378,8.914240550994872
25.9,27.449761271938357,24.35023872806164,18.663999999999998,21.180546045674504,16.147453954325492,0.06767485099844632,1.8716556221246718,0.07706916905244288,0.05828053294444977,1.934865712313576,1.8084455319357677,15581184,2.7353671550750733,8.663341760635376
26.28,29.29622943424402,23.263770565755983,18.235999999999997,21.077479192251808,15.394520807748187,0.06657462925650173,1.8899101063609123,0.08369238940447593,0.04945686910852754,1.9274077629833595,1.852412449738465,15745024,2.7817166805267335,8.811971187591553
26.459000000000003,29.453776953297194,23.464223046702813,19.147000000000002,21.458571110738326,16.835428889261678,0.0658873701235279,1.8705718874931336,0.08530001307210967,0.04647472717494612,1.92306446541365,1.8180793095726173,15908864,2.7492105960845947,8.872514390945435
26.601,29.944903258170008,23.25709674182999,18.763,21.54915523616327,15.976844763836734,0.06476415893994267,1.8816100925207138,0.08582910620339822,0.04369921167648712,1.947802327618575,1.8154178574228526,16072704,2.730763006210327,8.844272661209107
27.373,29.725462752096195,25.020537247903807,18.815999999999995,20.556960654351496,17.075039345648495,0.06634447437245394,1.874347648024559,0.08787386849967227,0.04481508024523561,1.955625755584118,1.7930695404650001,16236544,2.795131301879883,9.095076847076417
27.931,30.099130300512403,25.7628696994876,18.224999999999998,20.234115477019675,16.21588452298032,0.07122029862366612,1.900235576927662,0.09629184500086936,0.04614875224646288,1.983312260747363,1.817158893107961,16400384,2.7553917169570923,9.27131814956665
27.165000000000003,29.12974044087254,25.200259559127467,19.665,21.606021638210144,17.723978361789854,0.05581935839727518,1.8695669919252396,0.0662820836100375,0.04535663318451286,1.929829856625947,1.809304127224532,16564224,2.8016945123672485,9.06112723350525
27.387,30.24141079734505,24.53258920265495,18.049000000000003,19.553203776088868,16.54479622391114,0.061347723612561786,1.8746028319001198,0.0727595164137224,0.049935930811401165,1.9248172411457936,1.824388422654446,16728064,2.7665706396102907,9.05743236541748
28.278000000000002,30.21041196435957,26.345588035640436,18.137,21.34848890703362,14.92551109296638,0.06269948813132936,1.8703227922320367,0.07071772201825563,0.0546812542444031,1.928939585551261,1.8117059989128124,16891904,2.8001197814941405,9.361162185668945
26.851,28.364614548027337,25.33738545197266,18.910000000000004,21.02742768471559,16.792572315284417,0.07464394220151004,1.8645520567893983,0.09556619511464699,0.05372168928837308,1.918620729402602,1.8104833841761945,17055744,2.792184019088745,8.940324974060058
27.123,29.716029309514262,24.52997069048574,18.225,19.315818500026474,17.13418149997353,0.061660147365182605,1.8845954611897469,0.07455263001376092,0.0487676647166043,1.933751348828535,1.8354395735509588,17219584,2.7210572004318236,8.902451944351196
27.318999999999996,29.646708959470658,24.991291040529333,18.516,20.767977797403873,16.264022202596124,0.06137651894241566,1.9035377979278565,0.07598338579524103,0.04676965208959029,1.9684359748920097,1.8386396209637033,17383424,2.751242756843567,8.971918487548828
26.649999999999995,29.398945252274036,23.901054747725954,18.05,20.574610861103153,15.525389138896848,0.07478504125028843,1.885926066339016,0.08555700266865135,0.0640130798319255,1.9492348129448371,1.822617319733195,17547264,2.835447144508362,8.853046035766601
27.406,29.414861369034707,25.39713863096529,18.653000000000002,21.145504964889742,16.160495035110262,0.057002842286601615,1.8792611807584763,0.06674124401599107,0.047264440557212156,1.9688001394196748,1.7897222220972777,17711104,2.730441927909851,8.986690187454224
28.205000000000002,29.74692898669167,26.663071013308333,19.293,21.017882894575745,17.568117105424253,0.06574494941160078,1.8875463232398033,0.08380455574548926,0.04768534307771231,1.948079834414073,1.8270128120655336,17874944,2.8410645484924317,9.266475486755372
27.202999999999996,28.501661233732644,25.904338766267347,18.608,20.988062184061587,16.227937815938414,0.056805919529870116,1.8732556968927383,0.06359906428685545,0.05001277477288478,1.9332466429700212,1.8132647508154554,18038784,2.8532050371170046,8.979440593719483
28.21,30.400347004472124,26.019652995527878,19.726,22.447037302206642,17.004962697793356,0.054298813641071274,1.8766571328043937,0.06431256908477036,0.04428505819737219,1.940425701285013,1.8128885643237744,18202624,2.8602675676345823,9.244844150543212
27.843,30.257970186151375,25.428029813848624,18.738,21.034087106361604,16.441912893638396,0.0668915142770856,1.8866563349962235,0.0793844477192038,0.05439858083496741,1.9447604935921727,1.8285521764002743,18366464,2.8314719200134277,9.109673118591308
27.270999999999997,28.926840873997254,25.61515912600274,18.793,20.921417487242575,16.664582512757423,0.060736555699258975,1.891795700788498,0.07752097155200995,0.043952139846508004,1.9444608143830475,1.8391305871939485,18530304,2.8253647565841673,8.982551956176758
27.266000000000002,30.004891016451733,24.52710898354827,18.670999999999996,20.967229300396628,16.374770699603364,0.060726431524380994,1.8833561792969704,0.07119410277424705,0.05025876027451493,1.9582791832202298,1.808433175373711,18694144,2.841350769996643,8.96865372657776
28.709999999999997,31.486097980979775,25.93390201902022,18.627,20.677102680355304,16.576897319644694,0.0672420631628483,1.8786222606897354,0.0823214537732723,0.052162672552424294,1.955456452596401,1.8017880687830696,18857984,2.893152618408203,9.367580986022949
28.630000000000003,30.720138751375135,26.53986124862487,19.144,20.463334680814537,17.82466531918546,0.05678446560632433,1.8647098258137702,0.07065261567293876,0.0429163155397099,1.9373425880942938,1.7920770635332466,19021824,2.803698921203613,9.271519660949707
27.262,29.48335003995318,25.04064996004682,19.291,22.940688890850836,15.641311109149164,0.06280427894089366,1.8351461827754973,0.0824387680888917,0.04316978979289562,1.9150772177774562,1.7552151477735385,19185664,2.87020800113678,8.936195278167725
27.629,29.7087425321419,25.5492574678581,19.493000000000002,22.02981710022619,16.956182899773815,0.0583219860680401,1.8412054792046546,0.06968351998679302,0.04696045214928718,1.9297570984150993,1.7526538599942099,19349504,2.885270690917969,8.980315923690796
27.921,29.523113916049667,26.318886083950332,19.097,21.140370010546306,17.053629989453697,0.055623630573973015,1.8571475118398666,0.06793232350766827,0.04331493764027776,1.9244889111274828,1.7898061125522504,19513344,2.8431312799453736,9.090656948089599
28.449999999999996,29.66461104885473,27.23538895114526,19.826,21.51615502247575,18.13584497752425,0.06169651569798584,1.8443087682127952,0.07701953637512307,0.046373495020848615,1.9043816357347398,1.7842359006908506,19677184,2.879300427436829,9.242925643920898
29.059999999999995,30.33076354999661,27.78923645000338,19.514999999999997,21.27986401742457,17.750135982575426,0.06862569907680151,1.836878065764904,0.08452901655986136,0.05272238159374165,1.87958257221422,1.7941735593155879,19841024,2.9283705711364747,9.411462020874023
29.345000000000006,31.22605954185401,27.463940458146002,20.543,22.90685299881359,18.179147001186408,0.053252825862728004,1.8266240954399109,0.06628725360759033,0.04021839811786567,1.9071809104570008,1.746067280422821,20004864,2.9232269525527954,9.49902572631836
28.32,30.37173585044469,26.26826414955531,20.104999999999997,22.064450177983606,18.145549822016388,0.05812487120274449,1.829005417227745,0.08310834990447927,0.033141392501009705,1.8846316773277771,1.7733791571277129,20168704,2.8988034248352053,9.190347385406493
27.684000000000005,29.923282027793736,25.444717972206274,18.886,20.7623006155731,17.0096993844269,0.04865862180013206,1.7947918623685837,0.06035907393728988,0.03695816966297424,1.851281298638741,1.7383024260984263,20332544,2.897436022758484,9.00328550338745
28.392000000000003,31.057305986186204,25.726694013813802,19.954,22.707387731504593,17.20061226849541,0.06407589274458583,1.808010172843933,0.07819104648092232,0.04996073900824935,1.8647210321531895,1.7512993135346766,20496384,2.8508191823959352,9.176028871536255
28.865999999999996,30.318144620896966,27.413855379103026,20.427000000000003,22.305286719326954,18.548713280673052,0.06548058046028013,1.817019522190094,0.07473853637180396,0.0562226245487563,1.8622071454922844,1.7718318988879036,20660224,2.921438455581665,9.292261981964112
29.027000000000005,30.62093883195059,27.43306116804942,20.069,22.642209863186444,17.495790136813554,0.062140145036391856,1.8140974149107933,0.07559742859243188,0.04868286148035183,1.863602632049263,1.7645921977723238,20824064,2.919015979766846,9.386603546142577
28.738,30.696386070211897,26.779613929788102,19.240000000000002,21.15182635194727,17.328173648052733,0.05809130480047312,1.8227925643324852,0.07282623892171051,0.043356370679235735,1.872114642689384,1.7734704859755863,20987904,2.9378894329071046,9.235003089904785
29.323,31.632077954509114,27.013922045490887,19.485,22.376519496735238,16.59348050326476,0.06176736757624891,1.832901069521904,0.0753478085492771,0.04818692660322072,1.871096446228317,1.7947056928154907,21151744,2.896422815322876,9.422527408599853
29.798000000000002,31.887597090350198,27.708402909649806,20.788000000000004,23.09238191279137,18.483618087208637,0.057444076426327186,1.8305733367800712,0.078748517931647,0.03613963492100737,1.8704464445634257,1.7907002289967167,21315584,2.8917444944381714,9.543891429901123
28.571999999999996,30.74722320693762,26.396776793062372,19.508000000000003,21.979966019183923,17.036033980816082,0.05184629941359157,1.8130935981869698,0.06357818449253831,0.04011441433464482,1.8807624372048497,1.74542475916909,21479424,2.921311783790588,9.229561519622802
29.092999999999996,30.610755250361528,27.575244749638465,18.797000000000004,20.23221461809724,17.361785381902767,0.0616907536517828,1.8116985365748406,0.0795625789427409,0.04381892836082471,1.8576632188436877,1.7657338543059935,21643264,2.910976219177246,9.37531213760376
28.796999999999997,31.38323684143583,26.210763158564163,20.475,21.794388115756696,19.155611884243307,0.06120039923116562,1.8263058498501779,0.07035247505075827,0.05204832341157297,1.891844679635255,1.7607670200651007,21807104,2.9544960021972657,9.261341285705566
29.694,32.365008049407564,27.022991950592434,20.083,22.676719529941508,17.48928047005849,0.05643106228671964,1.7965494245290756,0.06584785870777721,0.04701426586566206,1.8556434254947123,1.737455423563439,21970944,2.9369225978851317,9.503319931030273
30.405,32.77866067499127,28.031339325008734,22.107,24.439672501659846,19.774327498340153,0.05578916673548516,1.8043569937348365,0.07028344554053917,0.04129488793043115,1.8327299532860186,1.7759840341836544,22134784,2.9893662691116334,9.701158237457275
29.083,31.55506816249067,26.610931837509327,21.575000000000003,23.34854588325197,19.801454116748037,0.050838197278790145,1.8001585826277733,0.06296186539626625,0.03871452916131404,1.8596193422421015,1.7406978230134451,22298624,2.960423445701599,9.310472583770752
29.038,32.287636287340476,25.788363712659525,19.634999999999998,21.767192533520365,17.50280746647963,0.054905524034984374,1.8112970650196076,0.0679622510088661,0.04184879706110265,1.8739834074402322,1.748610722598983,22462464,2.9556259155273437,9.317283487319946
29.121999999999996,30.445380519729678,27.798619480270315,20.354999999999997,22.57258990798569,18.137410092014303,0.06261788567062464,1.825913368165493,0.07904821725133028,0.046187554089918995,1.8731719583212338,1.7786547780097524,22626304,2.910472774505615,9.310987091064453
29.349,31.448954523317113,27.249045476682888,20.256999999999998,23.235442713902685,17.27855728609731,0.05961170601658518,1.7929392248392104,0.07231031042664507,0.04691310160652529,1.8275920847289049,1.758286364949516,22790144,2.981200838088989,9.409944820404053
29.551,32.05472302781278,27.047276972187216,20.705,23.407003886007566,18.00299611399243,0.05730182691477235,1.7999894306063653,0.07103649045795626,0.043567163371588426,1.8598847292519014,1.7400941319608292,22953984,3.1230001211166383,9.521045875549316
30.118000000000002,32.836631273269695,27.39936872673031,21.232999999999997,24.03279302806475,18.433206971935245,0.06455954262055454,1.8130644261837006,0.08114011612059585,0.047978969120513214,1.8622047382957736,1.7639241140716275,23117824,3.021858286857605,9.595840978622437
29.219,31.059404575086685,27.378595424913318,20.591,23.339179215407903,17.8428207845921,0.055259947781451005,1.8087691098451615,0.06638490226201468,0.044134993300887326,1.8572867198383187,1.7602514998520042,23281664,2.974203014373779,9.357071018218994
30.949,32.66425187654758,29.23374812345242,20.567,22.79348624518545,18.340513754814552,0.05485327523201701,1.8045636981725692,0.07187833100395527,0.03782821946007874,1.8731382648071895,1.735989131537949,23445504,3.016745162010193,9.842308807373048
29.834999999999997,32.28715517453524,27.382844825464748,19.752,22.83233699455108,16.671663005448917,0.05334096460137512,1.8240269288420676,0.06651695101955983,0.04016497818319041,1.8805457307461022,1.767508126938033,23609344,2.9453252792358398,9.46356258392334
30.911,32.73514061957953,29.08685938042047,20.057000000000002,22.815202494379268,17.298797505620737,0.04996432678308334,1.79123475253582,0.06540290595852563,0.03452574760764105,1.8627448085961409,1.7197246964754993,23773184,2.980745625495911,9.76727466583252
29.983000000000004,33.28340618712304,26.68259381287697,18.884999999999998,22.126855178751818,15.643144821248177,0.05369991832412777,1.7921126723289489,0.0624541152438336,0.04494572140442195,1.851540944872086,1.7326843997858117,23937024,2.985962438583374,9.535596752166748
30.35,31.91297792690748,28.787022073092523,20.266000000000002,22.636646325372052,17.895353674627952,0.06215852259192611,1.7949028804898262,0.07773379268703796,0.04658325249681426,1.8794235545977946,1.7103822063818577,24100864,2.969842267036438,9.598286437988282
29.377999999999997,31.532584878810763,27.22341512118923,19.575,22.212799272120606,16.937200727879393,0.05544249669183041,1.7756937488913536,0.07127032189731734,0.03961467148634348,1.8434107345204545,1.7079767632622527,24264704,2.9198264598846437,9.258271598815918
30.880000000000003,32.74319081148443,29.016809188515573,20.249000000000002,21.43697685162633,19.061023148373675,0.06288624834269282,1.8031947031617164,0.08072346587162821,0.04504903081375744,1.863048284161026,1.7433411221624067,24428544,3.036743497848511,9.793530368804932
29.145000000000003,31.303472839764265,26.98652716023574,19.807000000000002,22.47310221109394,17.140897788906063,0.05337102431803938,1.8011048123240472,0.07040219464839448,0.036339853987684294,1.8573664070823492,1.7448432175657451,24592384,3.0088937520980834,9.285004806518554
30.033000000000005,31.431764097337364,28.634235902662645,21.534,23.60121164857399,19.466788351426008,0.05369475376792249,1.8094020545482636,0.06658680777515877,0.04080269976068621,1.8627548814031754,1.756049227693352,24756224,3.0179084300994874,9.501593017578125
30.632999999999992,32.33759408657896,28.92840591342102,20.919999999999998,23.028117643776074,18.811882356223922,0.05707719265483315,1.7935140445828437,0.07459314820945023,0.03956123710021607,1.838179824934627,1.7488482642310603,24920064,2.972511625289917,9.706353187561035


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-bigfish-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.881,1.0340653455227538,0.7279346544772463,0.9289999999999999,0.9923166644731068,0.865683335526893,0.998069460131228,2.7056271612644194,1.6602112329686791,0.33592768729377687,2.707490850753994,2.703763471774845,16384,0.4968857169151306,1.5582504868507385
0.9059999999999999,1.0166526095489843,0.7953473904510154,0.865,1.010275600153639,0.7197243998463609,0.14563198769465086,2.7025050818920135,0.1660558537090811,0.1252081216802206,2.7094221650592596,2.6955879987247675,180224,1.0212796926498413,1.3624552607536315
0.977,1.1329519156663361,0.8210480843336638,0.9480000000000001,1.1001052267346525,0.7958947732653477,0.1586480994708836,2.703229841589928,0.1829052953364268,0.1343909036053404,2.7116179689730124,2.6948417142068433,344064,1.1669238209724426,1.4506189346313476
0.9019999999999999,1.0567126368465096,0.7472873631534902,0.916,1.0500298474221321,0.781970152577868,0.13685357468202708,2.706497660279274,0.15724189944450273,0.11646524991955144,2.7082647638533675,2.7047305567051807,507904,1.1017280042171478,1.3611095428466797
1.03,1.22110206696946,0.8388979330305399,0.9390000000000001,1.0934312144613259,0.7845687855386743,0.1109406002797186,2.6927029103040696,0.1272874857404537,0.0945937148189835,2.7082275539184835,2.6771782666896558,671744,1.0499024927616118,1.536738431453705
1.3639999999999999,1.7494659518037876,0.9785340481962121,1.3030000000000002,1.550428777631059,1.0555712223689413,0.13298928132280705,2.660171753168106,0.16236063920180688,0.10361792344380721,2.6917336005105725,2.62860990582564,835584,1.2721666514873504,1.920538353919983
1.9389999999999996,2.4006156409828416,1.4773843590171576,1.5859999999999999,2.0917113801369314,1.0802886198630683,0.15012235548347233,2.622108006477356,0.16888739663494512,0.13135731433199954,2.6477512983756712,2.5964647145790405,999424,1.438980257511139,2.467648506164551
2.494,2.945778706890885,2.0422212931091153,1.8990000000000002,2.149017999352047,1.6489820006479536,0.12511180574074382,2.5816690325737,0.13959989687644567,0.11062371460504197,2.60410817743758,2.55922988770982,1163264,1.42505042552948,2.971985125541687
2.842,3.4906724905528215,2.1933275094471787,2.431,2.8713737049370684,1.9906262950629319,0.14844875903800128,2.5446921974420547,0.1801757898538795,0.11672172822212307,2.587019308136851,2.5023650867472584,1327104,1.7776365518569945,3.144077181816101
4.0760000000000005,5.081566506999911,3.0704334930000905,2.985,3.751880042770706,2.218119957229294,0.17439402360469103,2.4866109758615496,0.21660708139629026,0.1321809658130918,2.5418625419275904,2.4313594097955087,1490944,2.0824119806289674,3.793977236747742
3.965,4.526306511631568,3.4036934883684316,3.5119999999999996,4.22195492814685,2.802045071853149,0.1406907179392874,2.4571604996919634,0.1628044772726964,0.11857695860587839,2.502372475481848,2.411948523902079,1654784,1.8803727269172668,3.7374118089675905
5.108,5.982903423241674,4.233096576758325,3.7840000000000003,4.2995036372325615,3.268496362767439,0.17512318277731537,2.4094881385564806,0.21243888388482918,0.13780748166980156,2.4725431787915846,2.3464330983213766,1818624,2.1201019048690797,4.180949401855469
6.010999999999999,7.330844309000118,4.691155690999881,4.697,5.818258667747991,3.575741332252009,0.1857784301973879,2.355196309089661,0.23100351485148554,0.14055334554329027,2.4017324116952965,2.308660206484025,1982464,2.3215200424194338,4.564750242233276
6.597000000000001,7.539093944360117,5.654906055639886,5.113,5.976667181268341,4.24933281873166,0.14960487782955167,2.353331509232521,0.17498411965948452,0.12422563599961885,2.4359247072756416,2.2707383111894,2146304,2.1702829718589784,4.6856804370880125
7.4799999999999995,8.48889047968548,6.471109520314519,5.532000000000001,6.544934351278503,4.519065648721499,0.18580865953117606,2.3022621273994446,0.21061564504154875,0.16100167402080337,2.349127952454976,2.255396302343913,2310144,2.428684115409851,5.010631990432739
7.542999999999999,8.479526027401267,6.606473972598732,6.154999999999999,6.995455233787022,5.314544766212976,0.18720019711181518,2.2815806061029433,0.21829896685930447,0.1561014273643259,2.3227668745424888,2.240394337663398,2473984,2.455456495285034,4.8952634811401365
8.418,9.919850858108088,6.916149141891911,6.724000000000001,8.430107851221605,5.0178921487783965,0.1768842315301299,2.2868773132562636,0.21060337779182572,0.14316508526843405,2.3410331165466145,2.232721509965913,2637824,2.407805526256561,5.1893409252166744
8.483,10.819090965694617,6.146909034305385,6.285,8.236400778927795,4.333599221072206,0.16713247327134012,2.272940993309021,0.20393619061412124,0.130328755928559,2.338225579994792,2.20765640662325,2801664,2.4707069635391234,5.0696473836898805
8.387,9.752401406180615,7.021598593819386,6.711,8.783575450978805,4.638424549021195,0.17485994528979062,2.2469598412513734,0.21186266236961282,0.13785722820996843,2.3044829909305706,2.189436691572176,2965504,2.404337430000305,4.931314325332641
10.208000000000002,12.549665219453885,7.8663347805461195,7.558,9.572342572652428,5.543657427347572,0.18505072770640252,2.247843253612518,0.23972516879082245,0.13037628662198258,2.2925670888008227,2.2031194184242135,3129344,2.5367810249328615,5.559398031234741
9.836,11.820909065927204,7.851090934072797,7.772999999999999,10.220492798763665,5.325507201236333,0.16528402464464304,2.2220259428024294,0.19552272944359544,0.13504531984569063,2.30983348070645,2.1342184048984087,3293184,2.4635809540748594,5.359259939193725
10.684,14.11329497127325,7.2547050287267485,7.6240000000000006,10.857048715995477,4.390951284004524,0.16759714763611552,2.2163303822278975,0.21801245805946673,0.11718183721276433,2.2887821711394416,2.1438785933163533,3457024,2.572819232940674,5.659416437149048
10.786,13.46557907142148,8.106420928578519,7.339,9.661052755645315,5.016947244354686,0.1748587384819984,2.225220313668251,0.21549674051923398,0.13422073644476282,2.2850969225147733,2.165343704821729,3620864,2.623293912410736,5.595834350585937
10.604000000000001,13.272888158016368,7.935111841983634,8.209999999999999,10.873355027028877,5.546644972971121,0.1522495757788419,2.23440101146698,0.1919328577353244,0.11256629382235941,2.303411176574561,2.165390846359399,3784704,2.4851184844970704,5.54455246925354
11.78,14.532874860940831,9.027125139059168,8.75,11.347167688078688,6.152832311921312,0.16297866664826868,2.2165730714797975,0.19555815839531004,0.13039917490122732,2.2691089232156845,2.1640372197439106,3948544,2.5475306034088137,5.872629404067993
11.933,14.6985453350108,9.167454664989199,8.845,11.011422165691627,6.678577834308374,0.1629353337921202,2.221111702919006,0.19409535025598731,0.13177531732825307,2.2666763102119636,2.1755470956260488,4112384,2.6773231983184815,5.871864652633667
11.722,14.118500782390859,9.32549921760914,8.640999999999998,11.20250522154455,6.079494778455446,0.16591873485594988,2.2028764963150023,0.19143997589747233,0.14039749381442743,2.252156333179093,2.1535966594509115,4276224,2.571593999862671,5.703878355026245
12.148,14.338117805050677,9.957882194949322,9.85,13.250226463046248,6.449773536953751,0.15786642413586377,2.2158847600221634,0.1856542057083525,0.13007864256337504,2.2672790835812844,2.1644904364630424,4440064,2.5941887378692625,5.86388144493103
12.458,15.251599112256446,9.664400887743554,9.372,12.323795385862645,6.420204614137355,0.16023982763290404,2.198345297574997,0.18387841706560476,0.1366012382002033,2.259979008894832,2.1367115862551618,4603904,2.6233601331710816,5.92344217300415
13.16,15.943939654518395,10.376060345481605,8.905999999999999,11.219483088332394,6.5925169116676035,0.1526208377443254,2.229574728012085,0.17846519900099062,0.12677647648766016,2.2869528111519672,2.1721966448722023,4767744,2.6320246934890745,6.1201917171478275
13.823000000000002,16.602079164039775,11.043920835960229,10.439999999999998,12.801469881239223,8.078530118760773,0.1639613947831094,2.2013292759656906,0.19708295005543514,0.13083983951078365,2.2523478972015303,2.150310654729851,4931584,2.7571043252944945,6.428055477142334
13.818999999999999,16.16452105085416,11.47347894914584,10.207,12.757623649227773,7.656376350772229,0.15455740662291642,2.2014673054218292,0.19645447793400528,0.11266033531182758,2.2611068320271315,2.141827778816527,5095424,2.756230688095093,6.369587230682373
14.306000000000001,17.027132852324563,11.58486714767544,10.036999999999999,12.677337289059864,7.3966627109401335,0.15347268255427476,2.162321889400482,0.1886127526717441,0.11833261243680543,2.220186122539503,2.104457656261461,5259264,2.7477210760116577,6.535091209411621
15.190000000000003,17.480454103447613,12.899545896552393,10.323999999999998,11.97486765066131,8.673132349338687,0.15461064185947176,2.1684139877557755,0.177634853761829,0.13158642995711453,2.208151183392684,2.128676792118867,5423104,2.844028639793396,6.863878297805786
14.591,16.319441205248243,12.862558794751756,11.007,13.638672662015548,8.375327337984452,0.14583249930292366,2.1525938719511033,0.16982265482059358,0.12184234378525374,2.2108753114563147,2.094312432445892,5586944,2.9127525806427004,6.5633430004119875
14.633000000000001,17.36256058734735,11.903439412652652,10.349999999999998,12.277355701472873,8.422644298527123,0.1589406377635896,2.1612592369318007,0.19047181587632397,0.12740945965085523,2.2218368130021036,2.1006816608614978,5750784,2.7991365671157835,6.503748416900635
15.941999999999998,19.015030426142896,12.8689695738571,10.535,13.686133922891885,7.383866077108115,0.15255046198144553,2.1769240468740465,0.17729468263312367,0.1278062413297674,2.2274104733593125,2.1264376203887805,5914624,2.9187796831130983,6.991716814041138
15.469,18.18691997674692,12.751080023253076,12.261,15.417065430246971,9.104934569753027,0.13520282860845328,2.158169597387314,0.1536857432727533,0.11671991394415326,2.213790809754278,2.1025483850203495,6078464,2.860564184188843,6.690167665481567
15.734000000000004,18.747682796845087,12.72031720315492,11.378000000000002,14.228315070303633,8.52768492969637,0.14328204598277805,2.151928412914276,0.1611259166126493,0.1254381753529068,2.2141450879395297,2.089711737889022,6242304,2.8205209255218504,6.755321311950683
15.420999999999998,18.346643348051842,12.495356651948155,11.607,13.637679935391098,9.5763200646089,0.15962149668484926,2.158765634894371,0.1818581725252576,0.13738482084444092,2.2054056058191436,2.1121256639695987,6406144,2.874757266044617,6.656077718734741
16.57,20.055042323989767,13.084957676010232,11.753,14.885414563878797,8.620585436121203,0.15893481811508536,2.1553455233573913,0.17684255368750987,0.14102708254266086,2.200048658238541,2.1106423884762417,6569984,2.9534357309341432,7.110525226593017
17.814999999999998,20.765058473996742,14.864941526003253,11.831,14.946462886955965,8.715537113044034,0.15414787614718078,2.140683737397194,0.1686996803689283,0.13959607192543327,2.1843528173892466,2.0970146574051416,6733824,2.9153552293777465,7.483180713653565
17.166,20.138672871339864,14.193327128660135,12.314,14.633996551721575,9.994003448278425,0.14642791766673324,2.157239979505539,0.1641834605021973,0.1286723748312692,2.2036912990372786,2.1107886599737995,6897664,3.028012490272522,7.2393519401550295
17.102,20.714394773553966,13.489605226446034,12.285,15.150366468708672,9.419633531291328,0.1480380384251475,2.157820302248001,0.16884048370074634,0.1272355931495487,2.201055187623024,2.114585416872978,7061504,2.921299958229065,7.152644157409668
17.936,21.141539580164313,14.730460419835687,11.904,15.16516604913028,8.64283395086972,0.1503734300844371,2.1392163008451464,0.1680776755516089,0.1326691846172653,2.1892637972011983,2.0891688044890944,7225344,2.9969693422317505,7.363262605667114
18.197,21.822666973123702,14.571333026876296,12.470000000000002,15.512239306826473,9.427760693173532,0.13821369064971803,2.139882481098175,0.1545586174036663,0.12186876389576975,2.181425719040832,2.098339243155518,7389184,2.969059681892395,7.457279539108276
18.851,22.700699858430525,15.001300141569475,12.49,15.462275222788092,9.517724777211908,0.1445703734643757,2.1169585227966308,0.17537184858187957,0.11376889834687184,2.1455158639431793,2.0884011816500823,7553024,3.095361423492432,7.736670446395874
18.99,20.978984665602024,17.001015334397973,13.728000000000003,16.575844096856432,10.880155903143574,0.1388874039985239,2.1121080741286278,0.15037896848676352,0.12739583951028427,2.167603965406075,2.0566121828511807,7716864,3.0955443143844605,7.744961500167847
18.722,22.469019615641212,14.97498038435879,14.060000000000002,16.947909278353464,11.172090721646542,0.14038370950147508,2.118555250763893,0.16219781991955734,0.11856959908339282,2.1656790380085127,2.071431463519273,7880704,3.0771676778793333,7.599034643173217
17.971,20.529626389295633,15.412373610704368,12.800999999999998,15.6633118278762,9.938688172123797,0.15053832996636626,2.10924371778965,0.1619549921401578,0.13912166779257473,2.158914426993611,2.0595730085856894,8044544,3.02273805141449,7.334768915176392
18.410000000000004,22.898175575888274,13.921824424111733,13.857,17.01524017452758,10.698759825472418,0.1485203955322504,2.107289132475853,0.16970511020782608,0.12733568085667474,2.164784634972137,2.049793629979569,8208384,3.12984356880188,7.502456569671631
19.116999999999997,22.975178456214795,15.2588215437852,13.574000000000002,17.027381531195186,10.120618468804818,0.1434978797100484,2.110511529445648,0.1671852509652309,0.1198105084548659,2.181813701496348,2.039209357394948,8372224,3.1363566160202025,7.723379611968994
18.878,22.481053704845376,15.274946295154622,13.483999999999998,16.394041924096626,10.573958075903372,0.13952098386362194,2.1041907787323,0.15403468400513545,0.12500728372210843,2.1639097763902746,2.0444717810743254,8536064,3.073868680000305,7.587782573699951
20.436,23.90505520278937,16.96694479721063,14.316000000000003,18.20715201450676,10.424847985493244,0.139305751863867,2.1067455857992172,0.15653611291205444,0.12207539081567957,2.1477454730553744,2.06574569854306,8699904,3.1486099481582643,8.107996034622193
18.819,22.06047327615083,15.577526723849168,13.515,15.543202406072925,11.486797593927076,0.13811628250405192,2.1099865809082985,0.15517149494101043,0.1210610700670934,2.1596563039298506,2.0603168578867463,8863744,3.1145068168640138,7.518420600891114
20.143,22.84947021044016,17.43652978955984,13.657999999999998,15.890880650639435,11.42511934936056,0.14516820544376968,2.1272967383265495,0.17050034864264596,0.11983606224489342,2.1915114916464318,2.0630819850066673,9027584,3.0826307773590087,7.928020381927491
19.562,22.145299440637885,16.978700559362117,14.229000000000003,17.291102055778026,11.16689794422198,0.15205163909122343,2.115220256149769,0.1799922026676977,0.12411107551474918,2.1804051076042934,2.0500354046952443,9191424,3.1719079971313477,7.752798748016358
19.615999999999996,21.50112174673149,17.730878253268504,13.623999999999999,16.968587269006445,10.279412730993553,0.1441805806942284,2.123626333475113,0.17474059456748872,0.11362056682096809,2.1793901972774754,2.067862469672751,9355264,3.1438977479934693,7.716287422180176
20.014999999999997,22.403527789245917,17.626472210754077,13.567000000000002,15.854876963475093,11.279123036524911,0.1375458942726254,2.113603891432285,0.15916890738596692,0.11592288115928387,2.1813903772012915,2.045817405663279,9519104,3.1537726163864135,7.849174547195434
20.547,23.905041244535273,17.18895875546473,13.947999999999999,17.151278945081117,10.74472105491888,0.15215616226196288,2.118892157077789,0.17911781741387725,0.1251945071100485,2.1763219125382536,2.061462401617325,9682944,3.273833966255188,8.016546773910523
20.187,22.383884384759472,17.99011561524053,13.907,16.106872950876937,11.707127049123063,0.14321206398308275,2.1168641567230226,0.1724992952397932,0.1139248327263723,2.177181563278068,2.056546750167977,9846784,3.2498220443725585,7.887190866470337
21.772,25.755902107231048,17.78809789276895,14.551000000000002,18.87817332678043,10.223826673219573,0.1457447771914303,2.1170352950692175,0.1663444357371674,0.12514511864569322,2.1863802133576025,2.0476903767808325,10010624,3.2717633485794066,8.4142324924469
21.573,25.305047829275505,17.840952170724496,13.860999999999999,16.373024880450032,11.348975119549966,0.14011798920109866,2.1096862256526947,0.16337485307818056,0.11686112532401677,2.1656268172776505,2.053745634027739,10174464,3.2571159839630126,8.255860137939454
20.999,23.988319153252124,18.009680846747873,15.080999999999998,18.539605065629782,11.622394934370213,0.12929592411965124,2.1132613107562066,0.14759289791718427,0.11099895032211822,2.1626431666207155,2.0638794548916977,10338304,3.1581260442733763,8.069747591018677
21.792,25.460871216055423,18.12312878394458,14.162,17.192962883309526,11.131037116690475,0.12381113003939388,2.0911786586046217,0.14404397831358176,0.103578281765206,2.142851915408698,2.0395054018005454,10502144,3.203558421134949,8.358016395568848
21.311,25.112529823636795,17.509470176363205,14.963,17.871322712492546,12.054677287507452,0.138161632604897,2.0984210938215258,0.14719325322730656,0.12913001198248744,2.139783130785602,2.0570590568574496,10665984,3.3223807573318482,8.191768503189087
22.169999999999998,26.20116112305127,18.138838876948725,14.474,17.579573055009334,11.368426944990667,0.15008932249620555,2.0905080318450926,0.16431391126461983,0.13586473372779126,2.135117894172716,2.045898169517469,10829824,3.290941834449768,8.382869577407837
20.88,22.563347854722842,19.196652145277156,13.969,16.22522006905355,11.71277993094645,0.1470142202451825,2.0982510298490524,0.16830076289417953,0.12572767759618544,2.150012261585098,2.046489798113007,10993664,3.289527177810669,7.962105846405029
21.094,24.71341486983739,17.474585130162613,14.689999999999998,17.21342624223495,12.166573757765049,0.1355377370491624,2.0894870132207872,0.15823435810679784,0.11284111599152694,2.1359606453035203,2.043013381138054,11157504,3.2649911403656007,8.056327056884765
22.046,25.766898278641865,18.325101721358134,15.562999999999999,18.72967664910707,12.396323350892926,0.13684492679312824,2.080952785909176,0.15254356163114735,0.12114629195510912,2.1226647127940748,2.039240859024277,11321344,3.330419325828552,8.348693418502808
22.563,26.195767677680475,18.930232322319522,15.942000000000002,19.504057832208794,12.37994216779121,0.14415052914991971,2.0870452225208282,0.16887323990515268,0.11942781839468675,2.1548639123855016,2.019226532656155,11485184,3.33924343585968,8.475502347946167
22.976000000000003,26.557209851432894,19.39479014856711,14.623,17.428487658144302,11.817512341855696,0.12866532737389205,2.080027861893177,0.15074551009769452,0.10658514465008959,2.1323111784886164,2.027744545297738,11649024,3.29920015335083,8.6233060836792
23.316999999999997,26.898745524182306,19.735254475817687,15.923999999999998,19.1826936032711,12.665306396728894,0.15452356487512584,2.088067352771759,0.17547376656161331,0.13357336318863836,2.13669114868373,2.039443556859788,11812864,3.3461921215057373,8.703802299499511
22.587,25.471801726289,19.702198273710998,14.703,18.001405827062523,11.404594172937477,0.13430879423394798,2.092232051491737,0.15106277247809147,0.1175548159898045,2.1457281159152135,2.038735987068261,11976704,3.3906996965408327,8.452347946166991
23.046,26.74189826699816,19.35010173300184,15.767000000000001,18.9071179914137,12.626882008586303,0.14361757505685088,2.079047314822674,0.16657900123543745,0.12065614887826431,2.136762016828774,2.0213326128165736,12140544,3.4884286403656004,8.573452281951905
22.448,26.032954114071757,18.863045885928244,15.647,19.349429067517704,11.944570932482298,0.13296771151944994,2.0722665160894396,0.162336171231407,0.1035992518074929,2.1338007111378894,2.0107323210409898,12304384,3.4625006914138794,8.439890432357789
22.798,25.68551727267561,19.910482727324386,16.321999999999996,19.03936563605268,13.604634363947312,0.1349241240881383,2.062419871985912,0.1537071631166355,0.11614108505964114,2.134962408294242,1.989877335677582,12468224,3.409732961654663,8.520362901687623
22.322,24.52288982005006,20.121110179949937,14.869,18.221319942964872,11.516680057035128,0.13123473115265366,2.0709376648068427,0.14855439884548202,0.11391506345982529,2.1130542514533164,2.028821078160369,12632064,3.4386016130447388,8.316443061828613
22.645999999999997,25.827185942380606,19.46481405761939,16.277,20.069178925103614,12.484821074896388,0.14981249142438174,2.0847432374954225,0.17830011814438304,0.12132486470438045,2.1230966743330955,2.0463898006577494,12795904,3.3490572452545164,8.385983037948609
21.898999999999997,24.997555953988886,18.80044404601111,15.377999999999997,19.158338080119286,11.597661919880707,0.1402066807262599,2.081754755973816,0.16154067597774874,0.1188726854747711,2.136111204685377,2.027398307262255,12959744,3.4356845378875733,8.19338755607605
23.139000000000003,26.716967160274116,19.56103283972589,16.529000000000003,20.031714518769697,13.02628548123031,0.14153748946264383,2.0919623166322707,0.1591472709140373,0.12392770801125037,2.143238606482347,2.0406860267821942,13123584,3.3564149379730224,8.446243047714233
22.381,25.526464830513927,19.235535169486074,16.640000000000004,19.899450873997033,13.380549126002975,0.1467803245410323,2.077566958963871,0.16850382148650392,0.12505682759556067,2.127884707831738,2.027249210096004,13287424,3.323797369003296,8.254145574569701
22.85,25.957854565451868,19.742145434548135,15.800999999999998,19.621323153870623,11.980676846129374,0.1377061255276203,2.079690067470074,0.1498207852167591,0.1255914658384815,2.1363108896748284,2.023069245265319,13451264,3.387910079956055,8.429025077819825
23.665,27.555489043809274,19.774510956190724,15.213,18.312467857552324,12.113532142447674,0.13866083193570372,2.0672877967357635,0.15862690100623464,0.1186947628651728,2.1285987681944936,2.0059768252770334,13615104,3.4866644382476806,8.644028186798096
23.093999999999998,26.22691302145463,19.961086978545364,15.936000000000002,19.45204948770634,12.419950512293664,0.14496978214010595,2.0678853556513785,0.17107684449527585,0.11886271978493604,2.132642416284197,2.00312829501856,13778944,3.460386323928833,8.497855806350708
23.175,26.552292554695256,19.797707445304745,16.91,18.987084495151798,14.832915504848202,0.13257531197741623,2.0689875021576882,0.15820694589791257,0.1069436780569199,2.1273360159013235,2.010638988414053,13942784,3.390393018722534,8.484547758102417
23.587,27.149381366445766,20.024618633554233,16.717,19.857735741828655,13.576264258171342,0.13211810290813444,2.057570333778858,0.16286551560139637,0.10137069021487252,2.098599478120252,2.016541189437464,14106624,3.319072723388672,8.537017393112183
25.055,28.493349167842034,21.616650832157966,17.062999999999995,19.971996562390537,14.154003437609452,0.13768906518816942,2.0489727005362512,0.16358746000024071,0.11179067037609815,2.1070485521660336,1.990896848906469,14270464,3.510685896873474,9.106480598449707
24.076,27.31408647197693,20.837913528023073,16.102999999999998,19.49949539967302,12.706504600326976,0.1390338254161179,2.0408198937773703,0.15583935326706172,0.12222829756517406,2.0900653928836386,1.9915743946711022,14434304,3.5657119512557984,8.780129671096802
24.398999999999997,28.088066141993117,20.709933858006877,16.127999999999997,20.051411270820328,12.204588729179665,0.15677083628252142,2.0294937238097193,0.18030433640877264,0.1332373361562702,2.0965954073093607,1.9623920403100779,14598144,3.5577566146850588,8.903903198242187
23.724,27.669184913283534,19.778815086716467,16.738,20.334228023916168,13.141771976083831,0.1333540932275355,2.0585664942860604,0.15157583226664897,0.11513235418842202,2.1267126815842845,1.9904203069878363,14761984,3.5302742958068847,8.57446517944336
22.483999999999998,26.462937546632265,18.50506245336773,16.141000000000002,19.046630568396473,13.23536943160353,0.15018861880525944,2.045761454105377,0.183029490994754,0.11734774661576489,2.1120878761443294,1.9794350320664245,14925824,3.4372371196746827,8.210832405090333
24.153000000000002,26.931776889208635,21.37422311079137,16.397999999999996,18.85972216141464,13.936277838585351,0.1534397955983877,2.034644204378128,0.17633789269279135,0.13054169850398403,2.093804939255983,1.9754834695002728,15089664,3.5614214658737184,8.79383406639099
24.453000000000003,27.472731941745828,21.43326805825418,15.582999999999998,17.970488429291333,13.195511570708664,0.11736723808571692,2.061719013750553,0.13185966825089646,0.10287480792053738,2.1337981567315745,1.989639870769532,15253504,3.5352701425552366,8.77167444229126
25.547000000000004,29.088776531629293,22.005223468370716,17.014000000000003,20.43121875214333,13.596781247856676,0.14016462936997412,2.0680378124117853,0.15834256042891293,0.12198669831103533,2.1201160343388143,2.0159595904847563,15417344,3.5559126138687134,9.09827823638916
25.636000000000003,29.498686112021016,21.77331388797899,16.558,20.249977248033904,12.866022751966096,0.12974974866956468,2.041160885989666,0.15208215130312563,0.10741734603600372,2.1165373447395432,1.965784427239789,15581184,3.6484723567962645,9.18478708267212
24.607,27.27301594143771,21.94098405856229,17.262,20.05361172085231,14.47038827914769,0.14114091573283075,2.074321796000004,0.17691865101110116,0.10536318045456033,2.1283368675217167,2.0203067244782913,15745024,3.62430317401886,8.772463035583495
25.281,28.318724312705154,22.243275687294844,16.869,19.4320624260833,14.305937573916701,0.13488420248031613,2.0531315177679064,0.14974349301540785,0.12002491194522441,2.1313432504654686,1.974919785070344,15908864,3.615096998214722,8.988949966430663
25.144000000000002,26.937946487496216,23.350053512503788,17.014,19.4107611478827,14.6172388521173,0.1349344830960035,2.0624539747834207,0.15436316609612744,0.11550580009587957,2.1325567508941377,1.992351198672704,16072704,3.5115765571594237,8.975715255737304
24.605999999999998,27.450658854766242,21.761341145233754,17.178,19.574592581145158,14.781407418854846,0.12964231194928286,2.0619824305176735,0.14630322733934514,0.11298139655922058,2.1109924643116167,2.0129723967237303,16236544,3.5285423755645753,8.786381196975707
25.255,28.126739020175755,22.383260979824243,18.448,20.716126098787278,16.179873901212723,0.12497857958078382,2.054672895371914,0.1505346854825571,0.09942247367901051,2.1169691046171693,1.9923766861266585,16400384,3.580359673500061,8.918975210189819
24.815999999999995,28.699272331423586,20.932727668576405,17.191,19.96073807425901,14.42126192574099,0.1399644665420055,2.038925591111183,0.1662774859656235,0.11365144711838751,2.0925534702230593,1.985297711999307,16564224,3.4451992511749268,8.794542407989502
24.867,28.567600086472464,21.16639991352754,17.324,20.155180672440387,14.492819327559616,0.14440610809251667,2.0570468664169312,0.17678414758164923,0.1120280686033841,2.119627698457153,1.9944660343767093,16728064,3.5911673307418823,8.868216943740844
24.345000000000002,27.221554362427383,21.46844563757262,16.734,19.86708857200048,13.600911427999524,0.13882086509838698,2.050663743913174,0.1599893307637285,0.11765239943304545,2.0961274331692024,2.0052000546571453,16891904,3.495192527770996,8.645884609222412
25.169,29.225445365094913,21.112554634905088,17.782000000000004,20.595068786930035,14.968931213069972,0.13818688420578834,2.030679553747177,0.1572405944531081,0.11913317395846859,2.0739171143730624,1.9874419931212919,17055744,3.5728704929351807,8.937975215911866
25.683,29.319487453573846,22.046512546426154,16.810000000000002,19.940690019787972,13.679309980212032,0.13830977641046044,2.0208390280604362,0.17052436734790066,0.1060951854730202,2.079138343705394,1.9625397124154786,17219584,3.5746612787246703,9.056345558166504
24.345000000000006,26.92525289458224,21.764747105417772,17.133,19.96637978393296,14.299620216067037,0.13123422758653758,2.0295512586832047,0.15227128721059738,0.11019716796247778,2.0889991504793124,1.970103366887097,17383424,3.6128490447998045,8.710132789611816
25.426,27.398608425410373,23.453391574589624,16.473999999999997,20.128151611523524,12.819848388476467,0.13676267731934783,2.034859171509743,0.15563431238553904,0.11789104225315661,2.0851985878150923,1.9845197552043934,17547264,3.6724499464035034,9.03796558380127
27.161,29.43883427843204,24.883165721567963,18.808,22.088112193203152,15.527887806796846,0.12372509678825731,2.023619015514851,0.14239134086703095,0.10505885270948367,2.0835760255604,1.9636620054693015,17711104,3.6401217460632322,9.497022342681884
26.150000000000006,29.325021259771347,22.974978740228664,18.143000000000004,20.881152844528593,15.404847155471415,0.12016783859580753,2.0097331061959265,0.13819578408591382,0.10213989310570123,2.077177045480287,1.9422891669115663,17874944,3.61797513961792,9.135157489776612
25.561,28.219854828680948,22.902145171319052,18.139000000000003,20.041085434463977,16.23691456553603,0.13882256392389533,2.0093011990189553,0.1666139374528981,0.11103119039489258,2.0700764240608662,1.9485259739770442,18038784,3.75295467376709,9.037201929092408
26.953999999999997,29.915324703574395,23.9926752964256,18.083,20.943636467641422,15.222363532358575,0.12909226035699245,2.019650790095329,0.15820227123176742,0.09998224948221748,2.072947769755265,1.9663538104353933,18202624,3.653458070755005,9.374277591705322
24.562,27.56942015687865,21.554579843121353,17.113,20.354755851386713,13.871244148613286,0.13371133049950001,2.0178150475025176,0.16533152363810064,0.10209113736089939,2.0694993573887124,1.9661307376163226,18366464,3.610889720916748,8.65889868736267
26.133,29.41121918120189,22.85478081879811,17.708000000000002,20.39896190980103,15.017038090198973,0.1374470765702426,2.0235201552510262,0.16319639024809612,0.11169776289238909,2.0832599170343693,1.963780393467683,18530304,3.6167048454284667,9.138072490692139
26.82,29.508014136867587,24.131985863132414,18.752000000000002,22.45181567108417,15.052184328915834,0.12956000259146092,2.006535030901432,0.1457096975674893,0.11341030761543254,2.085298322261432,1.927771739541432,18694144,3.6341907262802122,9.348353862762451
27.177,29.94708682174404,24.40691317825596,19.726999999999997,22.33223338685807,17.121766613141922,0.12943910462781788,2.011177636682987,0.1596819599087299,0.09919624934690585,2.069267292083477,1.9530879812824977,18857984,3.7585375785827635,9.47561206817627
27.302000000000003,30.64642760423963,23.957572395760376,19.325,22.85239918353452,15.79760081646548,0.1306472643278539,2.013780389726162,0.15164388208367865,0.10965064657202912,2.0710833809313383,1.956477398520986,19021824,3.7237014293670656,9.51026964187622
27.241000000000003,30.75656382391218,23.725436176087825,18.642000000000003,22.23084884050583,15.053151159494178,0.11559471301734443,2.019263397157192,0.1402487319707601,0.09094069406392878,2.0803100715519074,1.9582167227624767,19185664,3.756039333343506,9.486271190643311
27.153999999999996,30.521147754405792,23.7868522455942,17.226,21.0193288810753,13.432671118924699,0.13033452983945606,2.0012129858136176,0.15464500875511691,0.10602405092379523,2.0658653413372376,1.9365606302899976,19349504,3.7651800870895387,9.391283130645752
26.727000000000004,28.48157145764999,24.972428542350016,18.175,21.764866989179403,14.585133010820597,0.15467613460496066,2.005112864077091,0.18398961781728201,0.1253626513926393,2.0459933816451326,1.9642323465090497,19513344,3.6717442989349367,9.237467765808105
26.166999999999994,28.628670367859996,23.705329632139993,17.825,20.26459115427155,15.385408845728449,0.133731999900192,2.014081817865372,0.16205868246814353,0.10540531733224044,2.0758165462405302,1.9523470894902133,19677184,3.7299249887466432,9.139763450622558
26.202000000000005,28.480740002720808,23.923259997279203,17.716,21.316214438057823,14.115785561942179,0.12307076547294853,1.994621504843235,0.14053108327063654,0.10561044767526052,2.0467349086771476,1.9425081010093221,19841024,3.660544013977051,9.125221920013427
27.052999999999997,29.56044112592898,24.545558874071016,17.595000000000002,21.821999526851172,13.368000473148834,0.13071701116859913,2.004629001021385,0.15412586597757155,0.10730815635962669,2.0567272961875043,1.9525307058552661,20004864,3.830074834823608,9.42500467300415
25.928999999999995,28.549047518653044,23.308952481346946,19.182,21.72269596764351,16.641304032356487,0.13237356310710308,2.0049955233931542,0.16129215813614134,0.10345496807806481,2.055396688903534,1.954594357882774,20168704,3.7011950254440307,9.02821912765503
27.262,29.95842281550947,24.565577184490532,19.409,23.076662607165495,15.741337392834502,0.14084665589034556,2.0056133791804314,0.1603133257128332,0.12137998606785792,2.0658220780466334,1.9454046803142295,20332544,3.7428259372711183,9.442747783660888
26.285000000000004,28.936302510088208,23.6336974899118,18.65,21.441372422304124,15.858627577695874,0.1294420637190342,1.9825097233057023,0.15415121897357975,0.10473290846448863,2.048356915388726,1.9166625312226784,20496384,3.739201068878174,9.101770401000977
26.471999999999998,29.007727903383955,23.93627209661604,19.576,23.08253447152598,16.06946552847402,0.115214374102652,1.9951138958334922,0.12919869929352784,0.10123004891177616,2.043525782980889,1.9467020086860953,20660224,3.8033191680908205,9.225849866867065
27.304999999999996,29.75404981574487,24.85595018425512,18.026,21.17767637932577,14.874323620674229,0.12843726361170407,2.0013479992747305,0.14392256621879437,0.11295196100461377,2.058938248693367,1.943757749856094,20824064,3.8013551950454714,9.419473934173585
26.782999999999998,29.447485128500436,24.11851487149956,17.954,20.693712393664708,15.214287606335294,0.13741853367537257,1.9816113427281379,0.17085588109519767,0.10398118625554746,2.0471842317043345,1.9160384537519413,20987904,3.8154065132141115,9.308535718917847
27.149,29.540779463077648,24.757220536922354,19.431000000000004,21.58604269099246,17.27595730900755,0.12723321849480268,1.9927325949072838,0.1434143453279895,0.11105209166161588,2.0427596743511596,1.9427055154634083,21151744,3.735496926307678,9.385176467895509
27.880000000000003,30.38620829142352,25.373791708576483,18.918,21.777499256862992,16.058500743137007,0.13468401869758959,1.977622213959694,0.16240796798644,0.10696006940873917,2.02976525830687,1.925479169612518,21315584,3.8017796754837034,9.65086259841919
27.213,31.083715825270566,23.342284174729436,17.901999999999997,21.119156508471413,14.68484349152858,0.12834236798807977,1.975720974802971,0.15262104736587023,0.1040636886102893,2.03305444385668,1.9183875057492614,21479424,3.8164312124252318,9.416150569915771
28.493000000000002,30.902556183200552,26.083443816799452,19.629,24.28177648291856,14.976223517081442,0.1287948032841086,2.0067746371030806,0.1605853998614949,0.09700420670672233,2.0755702539172396,1.9379790202889213,21643264,3.7724228620529177,9.762879943847656
26.875999999999998,28.80897283995404,24.943027160045954,19.387999999999998,23.25224843921816,15.523751560781836,0.14125189511105415,1.981188926100731,0.18118283085818157,0.10132095936392674,2.0593934192472565,1.9029844329542054,21807104,3.8069504737854003,9.312543201446534
27.137,30.597872866777976,23.676127133222025,18.898,23.0416476684197,14.754352331580302,0.1456920102238655,1.9917165592312813,0.18014043247000802,0.11124358797772296,2.068505312520667,1.9149278059418957,21970944,3.7701253652572633,9.283232593536377
26.514999999999997,29.552516255100535,23.47748374489946,18.669,22.015031828898223,15.322968171101776,0.12541875485330817,1.9789148598909378,0.1531893420208814,0.09764816768573492,2.051991047658609,1.9058386721232663,22134784,3.7319213151931763,9.076098775863647
27.190000000000005,29.966721087902066,24.413278912097944,19.261000000000003,22.41517326727623,16.106826732723775,0.14291637847200037,1.9846939221024513,0.16262120207094413,0.1232115548730566,2.0563301778225833,1.9130576663823196,22298624,3.8078365325927734,9.37643060684204
28.252999999999997,30.55482992421247,25.951170075787523,18.733999999999998,21.43982778461601,16.028172215383986,0.14002878097817298,1.989981797337532,0.16459176514572282,0.11546579681062313,2.0668721693976115,1.9130914252774527,22462464,3.771704649925232,9.604761219024658
27.762,30.462488104028605,25.061511895971396,18.973999999999997,21.32541319210384,16.622586807896152,0.12264982126653193,1.979402059316635,0.15095540488706843,0.09434423764599544,2.052546932277726,1.906257186355544,22626304,3.842879223823547,9.50134449005127
27.608000000000004,30.755738235622527,24.46026176437748,18.756,22.112108460702665,15.399891539297338,0.1333834768272936,1.9755873888731004,0.15528169764722388,0.11148525600736331,2.0328934316561806,1.91828134609002,22790144,3.844169759750366,9.450463962554931
27.801000000000005,29.649439612213506,25.952560387786505,19.032,21.79897958069806,16.26502041930194,0.12966413618996736,1.9588404133915902,0.15269861375541738,0.10662965862451733,2.008499057238557,1.9091817695446234,22953984,3.8314844369888306,9.537512302398682
28.131999999999998,31.195654027464588,25.068345972535408,19.580999999999996,22.16519987617057,16.996800123829424,0.12815706543624397,1.9529295653104781,0.14554046319668734,0.1107736676758006,1.999463625541648,1.9063955050793082,23117824,3.9445621490478517,9.644232273101807
27.565000000000005,29.617804179652804,25.512195820347205,18.703,20.984109598419153,16.421890401580846,0.11447523878887292,1.9626824900507926,0.13254881451456754,0.0964016630631783,2.017861847357858,1.907503132743727,23281664,3.8103142976760864,9.416078853607178
27.229000000000003,29.87879036906696,24.579209630933047,19.574,22.524044745423364,16.62395525457664,0.13203334081918,1.948133733868599,0.1587960020462397,0.1052706795921203,2.0160039880198037,1.8802634797173938,23445504,3.7894428968429565,9.346477508544922
27.189999999999998,29.854631306578828,24.525368693421168,19.059,22.985931244623465,15.132068755376537,0.1189731040969491,1.9361299872398376,0.1394605846584978,0.09848562353540037,2.014616465542251,1.8576435089374244,23609344,3.735722780227661,9.264825439453125
27.858999999999998,30.463175301319016,25.25482469868098,18.215,21.187649491615183,15.242350508384819,0.1213574116118252,1.9395046308636665,0.13589417947114393,0.10682064375250647,2.0181888662295853,1.860820395497748,23773184,3.807343626022339,9.489185523986816
28.034000000000002,30.652565256013304,25.4154347439867,17.867,20.17352574232329,15.560474257676713,0.12702757697552441,1.932200188934803,0.14198960570092758,0.11206554825012124,1.9991761709770757,1.8652242068925304,23937024,3.9078815460205076,9.593416690826416
26.879,29.504534040914344,24.25346595908566,20.208000000000006,24.13665574974444,16.279344250255573,0.1135039019398391,1.9352567493915558,0.13854967664815163,0.08845812723152657,1.9971180593300792,1.8733954394530323,24100864,3.8084795236587525,9.179418134689332
27.715999999999998,30.47180187967132,24.960198120328673,19.086,22.13083891199518,16.041161088004817,0.10954824639484281,1.9571378275752067,0.1238652303320524,0.09523126245763322,2.0170188232121924,1.8972568319382213,24264704,3.842889428138733,9.413909530639648
27.619999999999997,30.64754686173476,24.592453138265235,19.040000000000003,22.056027188206368,16.023972811793637,0.11405217247083779,1.9636965185403823,0.12646631366532626,0.10163803127634931,2.0284715629570846,1.8989214741236797,24428544,3.8090357065200804,9.325793313980103
28.128000000000004,31.765174177847417,24.49082582215259,19.841999999999995,24.551027075734428,15.132972924265562,0.11776230772957201,1.9337092742323876,0.14484231906270154,0.09068229639644249,1.997295356586155,1.87012319187862,24592384,3.827762508392334,9.493933582305909
28.032,31.318982811028985,24.745017188971016,20.573,24.245511538443413,16.900488461556588,0.12151892464607952,1.9347313359379767,0.1378735536473681,0.10516429564479093,2.0166606130289217,1.8528020588470318,24756224,3.866635799407959,9.471833896636962
28.407,32.661933724513226,24.152066275486774,19.462,22.852819370004838,16.071180629995162,0.12524284273385997,1.9427415698766708,0.14559974649799798,0.10488593896972195,2.0093524965786864,1.876130643174655,24920064,3.9679972171783446,9.597321510314941


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-bigfish-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.953,1.1122513736204493,0.7937486263795505,0.8710000000000001,1.0033215779833358,0.7386784220166644,1.1225489128381014,2.7062507420778275,1.7339696647098402,0.5111281609663627,2.7080808543357744,2.7044206298198805,16384,0.5384702630341053,1.5723490238189697
0.9219999999999999,1.0226777035892256,0.8213222964107741,0.9120000000000001,1.0651535177526132,0.758846482247387,0.1316380721516907,2.7031261205673216,0.14612432886107077,0.11715181544231065,2.714012834420456,2.692239406714187,180224,0.7884992897510529,1.3580745697021483
0.8230000000000001,0.9453968953854632,0.7006031046145369,0.946,1.1578584433059018,0.7341415566940982,0.12579176723957058,2.704806587100029,0.13626912538707,0.11531440909207116,2.708653601044172,2.700959573155886,344064,0.7828408181667328,1.236305344104767
0.9490000000000001,1.0516109155986828,0.8463890844013173,0.8720000000000001,1.080796551695664,0.6632034483043363,0.1247472498565912,2.7025758057832716,0.14071501687504867,0.10877948283813374,2.712185801013455,2.6929658105530883,507904,0.8119101107120514,1.429175114631653
1.072,1.326511296409413,0.8174887035905871,0.958,1.119975306760012,0.7960246932399879,0.10060543809086078,2.6898845553398134,0.11212315287237565,0.08908772330934592,2.7019536867013163,2.6778154239783105,671744,0.7916005671024322,1.5851687908172607
1.448,1.7642846818927531,1.1317153181072468,1.171,1.4421254322264883,0.8998745677735118,0.12357973060570653,2.6717270046472548,0.1469995530922191,0.10015990811919394,2.6820019788929845,2.661452030401525,835584,1.0592994451522828,2.04620099067688
1.9169999999999994,2.3314405868155283,1.5025594131844704,1.8,2.347247658743279,1.2527523412567212,0.13643239354714748,2.6301482737064363,0.16148767796000424,0.11137710913429073,2.658950990394985,2.6013455570178876,999424,1.2397940039634705,2.4473467111587524
2.876,3.7599140229682977,1.992085977031702,2.2800000000000002,3.033644478517557,1.5263555214824436,0.13869516449049113,2.580578479170799,0.16173008504155345,0.11566024393942882,2.6011357929029297,2.5600211654386684,1163264,1.189686906337738,3.281753921508789
3.0900000000000003,4.1318061239981265,2.048193876001874,2.7950000000000004,3.5571581200774554,2.0328418799225454,0.1543293359689414,2.5364145576953887,0.19346056946837015,0.11519810246951269,2.5763882242443192,2.496440891146458,1327104,1.499866795539856,3.2196497917175293
4.273,5.879256828779258,2.666743171220741,3.503,4.672607199020252,2.333392800979748,0.16000050203874705,2.4691881060600283,0.19737394176510306,0.12262706231239104,2.518784579556625,2.4195916325634315,1490944,1.624378216266632,3.8275052547454833
4.715999999999999,5.7539421949222405,3.678057805077758,4.219,5.0438933264368195,3.3941066735631815,0.150685959123075,2.42281194627285,0.18757285585519468,0.11379906239095533,2.484427855904299,2.361196036641401,1654784,1.5182711362838746,3.9699402332305906
5.985,7.7397036786876585,4.230296321312342,4.529999999999999,6.070441495156501,2.9895585048434974,0.1698056344874203,2.3907354950904844,0.21788104507374365,0.12173022390109697,2.463277399580331,2.3181935906006377,1818624,1.685059952735901,4.448720049858093
6.531000000000001,8.036154144930014,5.025845855069987,5.383,6.94065882015286,3.82534117984714,0.1774374992586672,2.3349400013685226,0.20315025169829268,0.15172474681904172,2.4150907552941043,2.254789247442941,1982464,1.7208319306373596,4.538473749160767
7.092000000000001,8.607630561845466,5.576369438154536,5.531999999999999,7.212058332320636,3.851941667679362,0.1617566186003387,2.333835873007774,0.20258915367491187,0.1209240835257655,2.4136890975166008,2.2539826484989476,2146304,1.6140578985214233,4.670590829849243
7.564,9.088927539262112,6.039072460737888,5.9,7.090008403331674,4.709991596668327,0.1642038619145751,2.3028648495674133,0.1901724372287199,0.13823528660043027,2.375394000355648,2.2303356987791787,2310144,1.6338077783584595,4.660016345977783
7.952,10.124734682376106,5.779265317623894,7.008,9.123092432968356,4.892907567031644,0.16595791196450588,2.255702406167984,0.18038834025730602,0.15152748367170574,2.3246585227508474,2.1867462895851206,2473984,1.6644193649291992,4.6519471406936646
8.878,10.55505575339641,7.200944246603591,7.501000000000002,9.531396266742039,5.470603733257965,0.1502868682146072,2.2180203050374985,0.17698070234707775,0.12359303408213668,2.2818338608439257,2.1542067492310712,2637824,1.6341853618621827,5.08124303817749
9.692,12.022183683746842,7.361816316253159,6.5200000000000005,8.104342134767615,4.935657865232386,0.16245410777628422,2.2124475687742233,0.1928561077805529,0.13205210777201554,2.2853164657739944,2.1395786717744523,2801664,1.6839231133461,5.255972242355346
9.917,11.425602333287337,8.408397666712663,7.791999999999999,9.430723893766121,6.153276106233877,0.15380824655294417,2.2005702018737794,0.17701491556452284,0.1306015775413655,2.2740809834735614,2.1270594202739974,2965504,1.6997637033462525,5.1985503196716305
9.936999999999998,11.78743265211139,8.086567347888606,7.2909999999999995,9.000370936923872,5.581629063076126,0.15696632834151386,2.171736653149128,0.18373590037682938,0.13019675630619834,2.258712276778638,2.0847610295196177,3129344,1.7058882117271423,5.193443346023559
10.713,12.505992191840221,8.920007808159777,7.948000000000002,9.91656191165023,5.979438088349774,0.14668564340099688,2.173834328353405,0.17076788075613428,0.12260340604585947,2.2718681379836134,2.075800518723197,3293184,1.7334827065467835,5.425354623794556
11.259000000000002,13.981346230735541,8.536653769264463,8.672999999999998,11.127995112011426,6.218004887988571,0.14978888602927326,2.15413960814476,0.17157712802470412,0.1280006440338424,2.2466030317422083,2.061676184547312,3457024,1.7059571385383605,5.4722826957702635
12.066,14.483586399697021,9.64841360030298,9.602,12.412408511231064,6.791591488768937,0.14189559882506725,2.139163091778755,0.16153491398868042,0.12225628366145408,2.235415908341946,2.0429102752155646,3620864,1.697752046585083,5.774996423721314
11.773999999999997,14.905466748985207,8.642533251014788,9.402,12.029595098183888,6.77440490181611,0.14032674720510838,2.139164423942566,0.16206872788317797,0.11858476652703878,2.2137254716323076,2.0646033762528244,3784704,1.736236536502838,5.548560094833374
11.952999999999998,14.917419167391817,8.988580832608179,8.813999999999998,10.94066499477468,6.687335005225316,0.13566316282376645,2.127304820716381,0.1584878842489894,0.11283844139854349,2.2132093854976325,2.04140025593513,3948544,1.6866894841194153,5.551877093315125
12.916000000000002,15.981247787700044,9.85075221229996,9.369000000000002,12.76633263016738,5.971667369832622,0.13768049580976366,2.1047275066375732,0.1532929268795253,0.12206806474000201,2.1644531713609996,2.045001841914147,4112384,1.7375486612319946,5.902781963348389
12.055,15.462744855472604,8.647255144527396,9.072,11.323931615302737,6.820068384697261,0.1377940143458545,2.1040467113256454,0.15455150575975088,0.12103652293195813,2.176473566594013,2.0316198560572776,4276224,1.6992087602615356,5.535922050476074
12.666,15.930037989974995,9.401962010025006,9.265,10.746575175277988,7.7834248247220135,0.1352365107275545,2.0830591171979904,0.15562615256620002,0.11484686888890898,2.1518824534201517,2.014235780975829,4440064,1.717607820034027,5.728216648101807
14.205000000000002,18.1952863305783,10.214713669421707,10.278,12.696358120709172,7.8596418792908285,0.13774182600900525,2.045244264602661,0.15239946025528328,0.12308419176272724,2.128476504338189,1.962012024867133,4603904,1.8324066996574402,6.3191205024719235
13.345000000000002,15.525922969753864,11.16407703024614,10.032999999999998,11.969920493980068,8.096079506019928,0.12822188483551142,2.08327693939209,0.15034911163940878,0.10609465803161407,2.148221757759613,2.018332121024567,4767744,1.7190759658813477,5.86866717338562
13.324000000000002,16.630267381806863,10.01773261819314,10.454999999999998,12.908056256998602,8.001943743001394,0.13253312194719907,2.0234958440065385,0.15598082961936244,0.10908541427503571,2.1166548970770003,1.930336790936077,4931584,1.7646568894386292,5.875314331054687
15.575,19.663433073929426,11.486566926070575,10.419,13.192771620014886,7.645228379985115,0.13013150636106724,2.036871924996376,0.1512350792527663,0.10902793346936818,2.1373151484616186,1.9364287015311334,5095424,1.789017641544342,6.56968674659729
14.584999999999999,18.862177223356543,10.307822776643455,10.572,14.203098456390297,6.940901543609702,0.12372057102620597,2.015749494731426,0.14253239689068395,0.104908745161728,2.0935914769355466,1.9379075125273055,5259264,1.7314277291297913,6.179013347625732
15.547,19.233963655909832,11.860036344090167,12.294,15.421446882042924,9.166553117957077,0.12688258383423087,2.018440543115139,0.14581703185754125,0.10794813581092051,2.099549138548128,1.93733194768215,5423104,1.763734257221222,6.442782831192017
15.937999999999999,19.23657181216356,12.639428187836437,11.949000000000002,15.330376790598766,8.567623209401237,0.12538926638662812,1.9948965772986411,0.13884655723295,0.11193197554030623,2.0922908783526917,1.8975022762445906,5586944,1.7953637719154358,6.605456399917602
16.805,20.526672339150775,13.083327660849225,11.717000000000002,14.770234514412547,8.663765485587458,0.12783581996336577,1.9890327766537665,0.13566826725022052,0.12000337267651101,2.08927708670354,1.8887884666039931,5750784,1.8108584403991699,6.818466234207153
15.909,19.98556828717489,11.832431712825112,11.603000000000002,14.000315373495946,9.205684626504057,0.12499197637662289,2.000022365152836,0.1398392124986117,0.11014474025463408,2.069324181467352,1.93072054883832,5914624,1.7415576696395874,6.480597734451294
16.086000000000002,19.485550558529763,12.686449441470243,10.989999999999998,12.657866901164477,9.32213309883552,0.12972175972536204,1.9698589995503426,0.14872676417427894,0.11071675527644513,2.0597243039558712,1.8799936951448142,6078464,1.823792541027069,6.568736457824707
16.442,19.575307517624147,13.308692482375852,11.884,14.823313525298042,8.944686474701959,0.12391396285966035,1.9869211435317993,0.13854083763824993,0.10928708808107077,2.0784929714506304,1.895349315612968,6242304,1.809680664539337,6.7174108028411865
16.547000000000004,20.3275450665215,12.766454933478512,12.222000000000001,14.752643396450793,9.69135660354921,0.12750586085021492,1.9760219022631644,0.15098726858338224,0.1040244531170476,2.0603085923276594,1.8917352121986697,6406144,1.8096747636795043,6.763865852355957
16.682000000000002,20.57816426758421,12.785835732415793,11.636,14.04972409359479,9.222275906405208,0.13348823823034758,1.966950958967209,0.1529320172160815,0.11404445924461368,2.0452854186671683,1.8886164992672496,6569984,1.817930006980896,6.6892928123474125
17.339,21.01196188382074,13.666038116179259,13.151,16.43360704318991,9.86839295681009,0.1309259437024593,1.9821226939558982,0.14512127255158716,0.11673061485333143,2.0506627351669935,1.913582652744803,6733824,1.8690588831901551,6.930140209197998
17.724,21.60580164356707,13.842198356432931,12.779,16.190593322774564,9.367406677225436,0.12309961132705212,1.966088816523552,0.13478303564035513,0.11141618701374911,2.0665840818988026,1.8655935511483013,6897664,1.8589889407157898,7.061206531524658
18.121000000000002,21.727581345263133,14.514418654736874,12.199000000000002,14.959737039270493,9.43826296072951,0.1321654922328889,1.9922670379281044,0.14607659995354946,0.11825438451222832,2.0628471579049834,1.9216869179512257,7061504,1.913699448108673,7.190303325653076
18.791000000000004,21.768940395642602,15.813059604357406,13.383,15.676674126810518,11.08932587318948,0.13457722570747135,1.9723081409931182,0.15137021331369194,0.11778423810125077,2.068304947281415,1.8763113347048217,7225344,1.918551504611969,7.3829399108886715
19.412999999999997,22.496151147770732,16.32984885222926,13.828,16.753706068626855,10.902293931373146,0.1365287655033171,1.9453844636678697,0.1478891928541059,0.1251683381525283,2.047614296512786,1.8431546308229534,7389184,1.868575966358185,7.541814184188842
17.895999999999997,21.062203404710438,14.729796595289555,13.396,16.47935920709865,10.312640792901352,0.1343513464555144,1.9345135360956192,0.1455034400332663,0.12319925287776248,2.0474979359229657,1.8215291362682728,7553024,1.912980604171753,7.056336498260498
19.397,22.556256399851076,16.23774360014892,14.538,17.74124148324787,11.334758516752132,0.13891032766550776,1.9332279190421104,0.15205372119858157,0.12576693413243395,2.0303489829397523,1.8361068551444684,7716864,1.90077406167984,7.518309307098389
18.311,22.580912059984374,14.041087940015625,13.141,15.669621956718718,10.612378043281282,0.13828484881669284,1.9702553778886795,0.15916212997102608,0.11740756766235962,2.070437729368835,1.8700730264085241,7880704,1.9431493163108826,7.105560255050659
19.193,22.87267675210745,15.513323247892556,14.011000000000001,17.162645443256586,10.859354556743416,0.13844373337924476,1.9413749277591705,0.1465819742701981,0.13030549248829143,2.016729086049316,1.866020769469025,8044544,1.8785009980201721,7.339900779724121
19.332,23.424255612739753,15.239744387260249,13.348000000000003,15.555536183168922,11.140463816831083,0.1362046331167221,1.9314277693629265,0.14482396572726564,0.12758530050617856,2.003392158438878,1.8594633802869749,8208384,1.9370079040527344,7.425173807144165
18.688000000000002,22.140024913003963,15.235975086996042,13.194999999999999,15.356051827235985,11.033948172764012,0.1405952751636505,1.903314708173275,0.1525753900251631,0.1286151603021379,2.0034703065293304,1.8031591098172197,8372224,1.9371037125587462,7.183174753189087
19.796,22.444842011143738,17.14715798885626,13.104999999999999,15.325820794211005,10.884179205788993,0.14218124831095333,1.9228783920407295,0.15663279016417972,0.12772970645772694,2.024621652484851,1.821135131596608,8536064,1.9095043301582337,7.549631595611572
19.45,22.401802838944363,16.498197161055636,13.093,16.073204858730353,10.112795141269647,0.13961180206388232,1.893163101375103,0.15479374672045235,0.1244298574073123,2.0103908331461295,1.7759353696040765,8699904,1.9498051524162292,7.444714641571045
19.377,22.53104200986607,16.222957990133928,13.838999999999999,16.37139984994471,11.306600150055287,0.13919506464153522,1.8890324413776398,0.14899162933675353,0.12939849994631691,1.9836327125044197,1.7944321702508599,8863744,1.892027747631073,7.357507181167603
20.668,23.834085279963254,17.501914720036744,14.172999999999998,17.094229364497075,11.25177063550292,0.13472224054858087,1.893478025496006,0.1474705782466834,0.12197390285047835,1.9956997440369375,1.7912563069550744,9027584,1.945310688018799,7.739391613006592
20.409999999999997,24.253324082093517,16.566675917906476,13.784,16.303238773915645,11.264761226084357,0.14063281016424295,1.8861846789717673,0.15966744912675046,0.12159817120173544,1.9794160292356764,1.7929533287078583,9191424,1.9807652950286865,7.666414833068847
21.150999999999996,25.00809592828594,17.293904071714053,15.159,18.052946958739916,12.265053041260085,0.13950102152302857,1.8555690050125122,0.15675655955776574,0.1222454834882914,1.9393737419834547,1.7717642680415697,9355264,1.9635192990303039,7.914371824264526
19.711999999999996,23.05572785973978,16.368272140260213,14.491,17.549125079194766,11.432874920805233,0.13711908496916292,1.9080180436372758,0.15617667976314742,0.11806149017517842,1.9847523701730565,1.831283717101495,9519104,1.9431913852691651,7.337974262237549
20.535999999999998,24.618732418368854,16.453267581631142,14.690999999999999,17.77297485388833,11.609025146111668,0.1347033425234258,1.8720188394188881,0.14734137361911254,0.12206531142773908,1.9824317634775501,1.7616059153602261,9682944,1.9343100666999817,7.6086033344268795
21.525,24.46053828113346,18.589461718866538,14.347,17.52833321109248,11.165666788907517,0.1292263924144208,1.8744695901870727,0.1380988539078102,0.1203539309210314,1.9948449046406564,1.754094275733489,9846784,1.9324312925338745,7.931729936599732
20.001,23.558157432557632,16.44384256744237,15.069999999999999,18.914369909360957,11.225630090639038,0.14307478396221993,1.8744768649339676,0.1641669252388977,0.12198264268554217,1.9962451619569206,1.7527085679110146,10010624,1.911492073535919,7.413097906112671
20.177,22.929144799969652,17.424855200030347,13.733999999999998,16.83560023213824,10.632399767861756,0.13423896059393878,1.8697848170995712,0.15091436405823533,0.11756355712964221,1.973059835345251,1.7665097988538914,10174464,1.9683398604393005,7.494918394088745
20.756,24.012759739372864,17.499240260627136,14.066000000000003,16.723123256456127,11.408876743543878,0.13848689049482343,1.8642218232154846,0.1534314163703748,0.12354236461927207,1.9797954735828331,1.748648172848136,10338304,2.051768732070923,7.668601846694946
21.302,23.827243750611018,18.77675624938898,14.416999999999998,16.643108937136724,12.190891062863273,0.1270285071805119,1.8959054097533226,0.1410233699881972,0.11303364437282659,1.987884455060854,1.803926364445791,10502144,2.0115534901618957,7.840654897689819
21.259000000000004,23.708218038476776,18.809781961523232,14.879,17.107072934174283,12.650927065825716,0.13161040516570205,1.893107683956623,0.14746402401615485,0.11575678631524924,1.9931241285039547,1.7930912394092913,10665984,1.9453593134880065,7.729342269897461
22.384999999999998,25.78778195011082,18.982218049889177,15.588999999999999,17.88015887707509,13.297841122924906,0.12874299548566337,1.8973993346095086,0.14176608862874368,0.11571990234258307,2.0159974761156034,1.778801193103414,10829824,1.998317503929138,8.067737150192261
22.371999999999996,26.389961672291058,18.354038327708935,15.947999999999999,18.95931134225606,12.936688657743938,0.1342746971175074,1.8727545753121375,0.1486749984434321,0.11987439579158268,1.9624071821816875,1.7831019684425875,10993664,1.9733399868011474,8.024457740783692
21.844,23.833287309565918,19.854712690434084,14.931000000000001,17.493000975799973,12.368999024200031,0.1296321733854711,1.8898769706487655,0.14311331648222392,0.11615103028871827,1.9833879165753387,1.7963660247221922,11157504,1.9868656754493714,7.896386814117432
22.948,26.058002572346204,19.837997427653796,16.113999999999997,19.230254803445952,12.99774519655404,0.1349615007638931,1.881685170531273,0.15108248011455078,0.11884052141323542,1.9853587213447212,1.7780116197178246,11321344,2.0349819898605346,8.228606700897217
22.853999999999996,26.550396082672954,19.157603917327037,15.882,18.902830349423812,12.861169650576185,0.1294660238549113,1.9002190575003624,0.14400886344992003,0.11492318425990254,1.9871423214451585,1.8132957935555662,11485184,2.0396875739097595,8.161607217788696
23.354999999999997,27.269356268915743,19.44064373108425,15.482,19.019857543768545,11.944142456231454,0.12567173885181543,1.888494148850441,0.1362297303601457,0.11511374734348513,1.9948777974963974,1.7821105002044846,11649024,2.0170164704322815,8.328396654129028
23.026999999999997,26.418813821541505,19.63518617845849,16.586999999999996,20.302688496093285,12.871311503906709,0.13142918888479468,1.8757285550236702,0.14725353533452107,0.11560484243506829,1.9636573861518916,1.7877997238954488,11812864,2.0397084236145018,8.218782329559327
24.282999999999998,27.24680178149619,21.319198218503807,16.173,18.865920533547172,13.480079466452825,0.13262317059561607,1.8776600867509843,0.14478949783755488,0.12045684335367726,1.942016249016396,1.8133039244855726,11976704,2.0257310271263123,8.552012825012207
22.726999999999997,24.781619429480795,20.6723805705192,15.482,17.745695209165756,13.218304790834242,0.13210690086707472,1.8749769195914268,0.14354072040952193,0.12067308132462749,1.966329690877946,1.7836241483049076,12140544,2.006247353553772,8.09109869003296
21.863,25.88579517251376,17.84020482748624,14.363000000000003,17.209292500780624,11.516707499219383,0.13521253820508713,1.8709267660975457,0.14854861438047856,0.12187646202969571,1.956316521576952,1.7855370106181394,12304384,2.031562352180481,7.81091890335083
24.728,27.84575816894127,21.610241831058733,16.871000000000002,19.093640096821797,14.648359903178207,0.12969553507864473,1.8587709680199622,0.14559471210963734,0.11379635804765212,1.9458887772565785,1.771653158783346,12468224,2.0538116216659548,8.683756685256958
23.43,27.027493571919205,19.832506428080794,15.784,18.013287778641423,13.55471222135858,0.12819039644673466,1.8500949501991273,0.1374384617702771,0.1189423311231922,1.919667197451721,1.7805227029465336,12632064,2.0162907361984255,8.244534492492676
23.399,26.75977208391167,20.03822791608833,15.803,18.378065241891942,13.22793475810806,0.1305369649082422,1.8500778749585152,0.1424643916694672,0.11860953814701722,1.9348290277592453,1.765326722157785,12795904,2.0088218450546265,8.205539798736572
22.583,26.032139167966406,19.13386083203359,15.52,18.44232783924049,12.597672160759508,0.13465291690081355,1.8404731646180152,0.14880407428665282,0.12050175951497426,1.921651812827379,1.7592945164086515,12959744,2.0306001543998717,7.968951606750489
23.958,27.168718922609077,20.74728107739092,16.386000000000003,19.488957299093887,13.28304270090612,0.13163664080202578,1.8539735063910485,0.1450911793068317,0.11818210229721984,1.9571421209363522,1.7508048918457448,13123584,2.016735243797302,8.366928195953369
23.546,27.303715263294972,19.788284736705027,15.883,19.339264023479686,12.426735976520312,0.14241561191156504,1.834893648326397,0.16641355956877343,0.11841766425435667,1.9209763484487048,1.748810948204089,13287424,2.045655167102814,8.192243576049805
23.259,26.71922961665841,19.79877038334159,16.478,19.10913587638495,13.84686412361505,0.1424602347426116,1.8356933489441871,0.15958431332411047,0.12533615616111274,1.9098690650445709,1.7615176328438034,13451264,2.0584280133247375,8.14287838935852
23.859,28.258941931435007,19.459058068564996,15.581,19.06672646660635,12.095273533393648,0.13367470204830165,1.8312134757637977,0.15270656326677093,0.11464284082983237,1.9134457488711967,1.7489812026563987,13615104,2.0449033260345457,8.327884483337403
22.939,26.647812343594644,19.230187656405356,16.613,19.702119777541814,13.523880222458184,0.1394168671220541,1.8180330783128738,0.15181932888004013,0.12701440536406805,1.897016115106182,1.7390500415195655,13778944,2.0673893451690675,8.061141157150269
24.401999999999997,28.014248053497983,20.78975194650201,16.71,19.77709960712071,13.642900392879293,0.12957660732790827,1.8293621495366097,0.1473881579807753,0.11176505667504123,1.9156961405775161,1.7430281584957033,13942784,2.0594303488731383,8.463928127288819
22.855999999999998,25.618271529013757,20.09372847098624,16.739,19.806058688711385,13.671941311288617,0.13518433263525362,1.8080717757344247,0.14971837115238473,0.1206502941181225,1.8776759479012401,1.7384676035676092,14106624,2.0222740292549135,7.91493854522705
24.026000000000003,27.188003162553766,20.86399683744624,16.483,20.08097456911524,12.88502543088476,0.13800820708274839,1.8159870266914369,0.1533553000632254,0.12266111410227137,1.9187621719244299,1.7132118814584438,14270464,2.082621967792511,8.329734897613525
24.361,28.505269416917777,20.216730583082224,17.249,20.358422615213314,14.139577384786685,0.13487486112862823,1.8077656790614127,0.14804206355442048,0.12170765870283597,1.9150785938820893,1.700452764240736,14434304,2.12023446559906,8.43686056137085
23.342000000000002,26.731972861248305,19.9520271387517,17.416999999999994,20.652645376118954,14.181354623881035,0.13452981254085897,1.8134626239538192,0.15070655252391502,0.11835307255780292,1.9027835386366714,1.724141709270967,14598144,2.0776177883148192,8.159051942825318
24.066999999999997,27.16612261777426,20.967877382225733,16.282999999999998,19.068965003369566,13.497034996630429,0.13295806944370267,1.7916541948914528,0.14598330567287435,0.11993283321453099,1.892516318867762,1.6907920709151436,14761984,2.027043545246124,8.283577013015748
25.128000000000004,28.002814080945065,22.253185919054943,17.922000000000004,21.354330986370638,14.48966901362937,0.1295465001836419,1.824442632496357,0.14261035222093243,0.11648264814635134,1.9058507161247562,1.7430345488679577,14925824,2.048941361904144,8.579916620254517
25.189,28.53920133723333,21.83879866276667,17.497999999999998,20.340072483241762,14.655927516758235,0.13015744769945736,1.8012214809656144,0.14360082724830772,0.11671406815060702,1.8866349852296114,1.7158079767016174,15089664,2.093100392818451,8.633867454528808
25.265,28.011729873868198,22.518270126131803,17.357,20.263358718396614,14.450641281603387,0.13140859212726355,1.7989962488412856,0.1438154225890865,0.11900176166544059,1.859613361825854,1.7383791358567173,15253504,2.101186418533325,8.626082611083984
24.793,28.19656298604859,21.389437013951408,16.383000000000003,19.223366349610558,13.542633650389446,0.1389340174384415,1.7887530684471131,0.15239717255917562,0.12547086231770738,1.8528984194195313,1.724607717474695,15417344,2.1902647018432617,8.538207626342773
24.883000000000003,27.707793974788252,22.058206025211753,16.67,19.601586601142802,13.738413398857201,0.13951456602662798,1.7921092495322228,0.15800995681444358,0.12101917523881238,1.879411576376818,1.7048069226876277,15581184,2.072866976261139,8.519961214065551
24.782,27.73152470747407,21.83247529252593,16.996,19.910739096385814,14.081260903614183,0.12048975499346848,1.834067839384079,0.13170309818475767,0.10927641180217929,1.9178185466193471,1.750317132148811,15745024,2.0792556405067444,8.41399130821228
25.776999999999997,29.291928306523474,22.26207169347652,17.407,20.78467390373908,14.02932609626092,0.13206823579967014,1.8019853591918946,0.14634377868093773,0.11779269291840254,1.8966454802364574,1.7073252381473318,15908864,2.1046362042427065,8.77048110961914
26.000999999999998,29.36074835367174,22.641251646328254,18.074999999999996,20.052990141532558,16.097009858467434,0.1316510456614196,1.7786638900637626,0.14138834043405105,0.12191375088878818,1.8839816250956232,1.673346155031902,16072704,2.127048945426941,8.829049587249756
25.493,28.635705999612433,22.350294000387564,16.891000000000002,19.25881946102316,14.523180538976844,0.14006566144526006,1.7881874576210977,0.16059775649929145,0.11953356639122867,1.8535595552939022,1.7228153599482932,16236544,2.116029453277588,8.62603988647461
24.639,28.500135713750552,20.777864286249446,17.537000000000003,20.566115547482468,14.507884452517537,0.12759038675576445,1.7616103887557983,0.1439568817139762,0.11122389179755272,1.858694043482256,1.6645267340293406,16400384,2.0448409795761107,8.35336856842041
24.15,28.28029781008585,20.019702189914145,17.790000000000003,20.531864329247533,15.048135670752472,0.14183301273733376,1.767024713754654,0.1549644406073867,0.1287015848672808,1.8443724619979744,1.6896769655113335,16564224,2.1111096024513243,8.190141630172729
25.707,29.273334392622207,22.140665607377795,17.218,20.247781510274297,14.188218489725703,0.13092872146517034,1.7757981941103935,0.1392062821573133,0.12265116077302739,1.8497229847984256,1.7018734034223615,16728064,2.0573318004608154,8.617454624176025
25.469,29.812211829970998,21.125788170029004,17.673000000000002,20.135754758395567,15.210245241604436,0.12953161792829632,1.7626582980155945,0.1482193324432999,0.11084390341329273,1.8498480611309,1.675468534900289,16891904,2.2044578194618225,8.604777669906616
25.106,28.4314509468642,21.780549053135804,17.128,19.943101419132176,14.312898580867822,0.13494618162512778,1.7729254707694053,0.14940917649655489,0.12048318675370068,1.8840486267506498,1.6618023147881609,17055744,2.123937153816223,8.490127611160279
25.043000000000003,27.764503444789298,22.321496555210707,17.728,20.808953748435705,14.6470462515643,0.12716903518885372,1.770000596344471,0.1388315956880856,0.11550647468962187,1.8442013961310855,1.6957997965578564,17219584,2.0769692778587343,8.484014749526978
26.082,28.473889629560695,23.690110370439307,17.473,19.785777767101717,15.160222232898283,0.12659451849758624,1.7684109821915626,0.1472773884500008,0.10591164854517168,1.867580610549528,1.669241353833597,17383424,2.132529842853546,8.781882572174073
26.225,28.908427845126454,23.54157215487355,17.772,20.29746550164519,15.246534498354807,0.13011184455826877,1.7717531442642211,0.1418364625378785,0.11838722657865905,1.863233748245706,1.6802725402827363,17547264,2.1613487243652343,8.740798950195312
26.665999999999997,29.692876938364027,23.639123061635967,17.955000000000002,20.01716512432928,15.89283487567072,0.12874600198119876,1.754963494837284,0.13834880472808642,0.11914319923431109,1.819936189364764,1.689990800309804,17711104,2.1694547057151796,8.92004361152649
26.677,29.000209202805465,24.353790797194534,18.156999999999996,21.881698779767294,14.432301220232699,0.13577111326158045,1.75544303804636,0.15295557326434844,0.11858665325881247,1.8423383333253598,1.66854774276736,17874944,2.14841206073761,8.919295644760131
25.927999999999997,29.240744481543963,22.61525551845603,18.448,20.772296882930405,16.123703117069596,0.1346220657229423,1.7360363230109215,0.15209858300850726,0.11714554843737733,1.8215611986657314,1.6505114473561115,18038784,2.146452212333679,8.68528609275818
27.048000000000002,30.776983239436724,23.31901676056328,17.255000000000003,20.597221566563178,13.912778433436829,0.13876069420948622,1.7303702279925346,0.1533237414216118,0.12419764699736066,1.8228409916942017,1.6378994642908675,18202624,2.1896920919418337,8.975778722763062
26.042,29.949666311239998,22.134333688760005,17.119999999999997,19.673722772737868,14.566277227262127,0.13558962838724253,1.7160723000764846,0.15353847544111898,0.11764078133336608,1.821757286814559,1.6103873133384101,18366464,2.1883949041366577,8.658416366577148
27.000999999999998,30.644716372057516,23.35728362794248,17.051,19.392159755334948,14.709840244665049,0.13123987698927517,1.7260381698608398,0.14122008473822026,0.12125966924033009,1.8286707176097248,1.6234056221119548,18530304,2.194946813583374,8.952439641952514
26.563,29.86359403744235,23.262405962557647,18.689,21.765713993857734,15.612286006142266,0.13826213693246242,1.7118305385112762,0.1505331560709721,0.12599111779395275,1.7981370569680803,1.625524020054472,18694144,2.1467541337013243,8.80931043624878
27.834000000000003,30.15237529317408,25.515624706825925,17.981,19.684187893334148,16.277812106665856,0.1301726090721786,1.7105687394738198,0.1466332392101518,0.11371197893420537,1.839155836016006,1.5819816429316336,18857984,2.1930678844451905,9.213009548187255
26.099,28.638111852597284,23.559888147402717,18.334000000000003,20.660839917140844,16.007160082859162,0.13520812038332222,1.7262245416641235,0.14647186491699904,0.1239443758496454,1.8156205418140732,1.636828541514174,19021824,2.102415907382965,8.603067874908447
27.002999999999997,30.326639721750837,23.679360278249156,18.410999999999998,20.640750882946342,16.181249117053653,0.12704837955534456,1.7085803046822547,0.14678691510342082,0.10730984400726831,1.8104897832826807,1.6066708260818288,19185664,2.2322851419448853,8.967307901382446
27.765000000000004,30.56480088577742,24.96519911422259,18.104,20.63242322406673,15.57557677593327,0.12962423339486118,1.728609201312065,0.14389343965774043,0.11535502713198192,1.8130210973356626,1.6441973052884675,19349504,2.2080139994621275,9.150983619689942
26.699,30.374754208322422,23.02324579167758,18.527,20.851457140925596,16.202542859074406,0.13393124863505357,1.6972816675901412,0.1497628095668666,0.11809968770324053,1.7836538530225825,1.6109094821577,19513344,2.128625583648682,8.709560918807984
26.54,29.503076104321316,23.576923895678682,18.231,20.6007318413694,15.861268158630603,0.12917795591056344,1.7231469199061393,0.1405346785091302,0.11782123331199668,1.8350859385666705,1.6112079012456082,19677184,2.104916501045227,8.722974491119384
27.313,30.142897701331268,24.48310229866873,19.515,20.913801272518725,18.116198727481276,0.13274018289521333,1.6965079978108406,0.14778463526636693,0.11769573052405975,1.8048155600845535,1.5882004355371278,19841024,2.1746834754943847,8.974137592315675
26.165999999999997,28.70162694416982,23.630373055830173,18.016,20.08473971296536,15.947260287034638,0.12605213113129138,1.7047289088368416,0.13334037623932446,0.11876388602325831,1.83297489106422,1.576482926609463,20004864,2.1144508004188536,8.57327709197998
26.25,28.63590444066815,23.86409555933185,17.068,19.39947935869053,14.736520641309472,0.12893199073150752,1.7120382979512214,0.14297538425545112,0.11488859720756393,1.7816066215081172,1.6424699743943256,20168704,2.174468493461609,8.68871054649353
27.308999999999997,30.310657708666994,24.307342291333,18.036,20.819512888419958,15.252487111580047,0.12341836588457225,1.7217635303735732,0.1341070525808225,0.112729679188322,1.8480825045111333,1.5954445562360131,20332544,2.1878816366195677,8.948841571807861
26.644,29.369909756393266,23.91809024360673,18.247999999999998,20.219642969708257,16.276357030291738,0.12949135191738603,1.720946128666401,0.139757450553724,0.11922525328104808,1.8176920997425174,1.6242001575902845,20496384,2.1741765975952148,8.716378211975098
27.756999999999998,29.77167640081478,25.742323599185216,19.242,20.736247636772433,17.74775236322757,0.12343348944559691,1.7490788415074348,0.1418516119547084,0.10501536693648542,1.852844180423076,1.6453135025917935,20660224,2.1710424423217773,9.048174476623535
28.357999999999997,30.812998167005425,25.90300183299457,19.415,21.855226423920534,16.974773576079464,0.12566787833347912,1.6840618625283241,0.13491329731213889,0.11642245935481936,1.8108986857623146,1.5572250392943336,20824064,2.1565916180610656,9.173556470870972
26.835,27.970299519950572,25.69970048004943,17.294999999999998,19.14305438231671,15.446945617683287,0.12818041201680894,1.706756867468357,0.14786957929198524,0.10849124474163263,1.818446745436002,1.5950669895007121,20987904,2.209985280036926,8.783400630950927
28.156,30.310141128152935,26.001858871847062,18.493000000000002,20.81650618677894,16.169493813221063,0.1241012030281126,1.6962294653058052,0.13383727431722095,0.11436513173900426,1.7927749540028588,1.5996839766087516,21151744,2.171958160400391,9.116345405578613
28.172000000000004,31.203794188265427,25.14020581173458,19.241999999999997,20.723558638731518,17.760441361268477,0.13144094850867985,1.7122533410787582,0.1393692760401569,0.1235126209772028,1.8034625143227543,1.621044167834762,21315584,2.2085984349250793,9.134703493118286
27.52,30.477360309465183,24.562639690534816,18.356,20.05725953340459,16.654740466595413,0.12503529097884888,1.6889451071619987,0.13830599159611237,0.11176459036158541,1.7911882371058605,1.586701977218137,21479424,2.1976113319396973,8.943183898925781
27.280999999999995,29.670734085625423,24.891265914374568,18.474,21.95976017534196,14.988239824658041,0.12285430049523709,1.6817098677158355,0.13563730270389934,0.11007129828657483,1.7884008371468976,1.5750188982847735,21643264,2.126542639732361,8.840147876739502
27.772000000000002,30.490627594945657,25.053372405054347,18.781,21.46439132442512,16.09760867557488,0.12079543350264425,1.6854982063174249,0.12984318754004134,0.11174767946524718,1.7883725631696181,1.5826238494652316,21807104,2.1760300397872925,9.01668095588684
27.528,30.30783740531708,24.748162594682917,18.574,21.272778242094006,15.875221757905997,0.1308880013413727,1.6839791372418405,0.14763341812157954,0.11414258456116588,1.7712564302522107,1.5967018442314702,21970944,2.207968258857727,8.915963268280029
28.209999999999997,29.713349593407997,26.706650406591997,19.567,22.48323061502344,16.65076938497656,0.12709664758294817,1.685460415482521,0.14034224780169285,0.11385104736420347,1.7706402678110569,1.6002805631539851,22134784,2.2014744758605955,9.136750793457031
27.482,30.19628001503161,24.767719984968387,18.344,20.004121682287177,16.683878317712825,0.11979406075552101,1.7036295473575591,0.13185161729555253,0.10773650421548948,1.7817437767854878,1.6255153179296304,22298624,2.2208223819732664,8.905621528625488
27.133,29.990376594010666,24.275623405989332,19.365,21.945776046076062,16.784223953923934,0.12305908687412737,1.6896879136562348,0.1345216720789051,0.11159650166934962,1.781900095143575,1.5974757321688946,22462464,2.202963614463806,8.742796039581298
28.851,32.250289484583504,25.451710515416494,18.55,20.981810025474854,16.118189974525148,0.1226880270056426,1.6799854412674904,0.13611449439188636,0.10926155961939886,1.7620244424468376,1.5979464400881431,22626304,2.2030536413192747,9.279391431808472
28.381,31.864849738435915,24.897150261564086,18.802000000000003,20.703882225586014,16.900117774413992,0.1296790943481028,1.6746036231517791,0.1446347555521754,0.11472343314403019,1.771282514111843,1.5779247321917154,22790144,2.245124113559723,9.165061235427856
27.996999999999996,30.791222789972192,25.2027772100278,19.099,22.30474624697589,15.89325375302411,0.12554102158173913,1.667666883766651,0.13267384899088053,0.11840819417259775,1.7443926183530862,1.590941149180216,22953984,2.210927140712738,9.06523003578186
28.369,30.923765938398272,25.814234061601727,19.374000000000002,22.48212226271748,16.265877737282526,0.13177694287151095,1.668261080980301,0.14812133242192743,0.11543255332109448,1.752923113229436,1.5835990487311657,23117824,2.2716996669769287,9.12066707611084
27.165,29.87686375026475,24.45313624973525,19.172000000000004,21.730729372168934,16.613270627831074,0.1255089603364467,1.661369302868843,0.13848362565293926,0.11253429501995417,1.7802192570009463,1.5425193487367397,23281664,2.1891752958297728,8.741337299346924
27.576,30.51148701240527,24.640512987594732,18.802,21.481588774420434,16.122411225579565,0.1256795512512326,1.6639883741736412,0.14214670159734735,0.10921240090511783,1.7615150361244898,1.5664617122227926,23445504,2.193894553184509,8.875002193450928
27.532999999999998,29.76372656325243,25.302273436747566,19.494999999999997,22.115401686764834,16.87459831323516,0.13084284663200377,1.6914577826857566,0.1482225729882899,0.11346312027571766,1.7824467553436243,1.600468810027889,23609344,2.2056518316268923,8.848153686523437
28.155,30.850831040699696,25.459168959300307,18.959999999999997,21.267284117745362,16.652715882254633,0.12797336308285592,1.666715295612812,0.14596314365219287,0.10998358251351899,1.7260901945479956,1.6073403966776283,23773184,2.2507696390151977,9.056608390808105
28.437,29.925529811592636,26.948470188407367,18.848000000000003,21.77902644136828,15.916973558631723,0.12497460655868049,1.6471363574266433,0.13561837752847966,0.11433083558888134,1.7097300519770264,1.5845426628762602,23937024,2.2056965589523316,9.090628147125244
28.165000000000003,30.44160822277352,25.888391777226484,18.970999999999997,21.27824272671949,16.663757273280503,0.11858093887567518,1.6563018053770064,0.12807238895926887,0.1090894887920815,1.7504807126217066,1.5621228981323063,24100864,2.1704879999160767,8.971561336517334
28.403999999999996,31.35035096348008,25.457649036519914,19.186,22.458501184109792,15.913498815890206,0.13034466663375494,1.6694032594561576,0.14993239383268403,0.11075693943482584,1.765895389116213,1.5729111297961023,24264704,2.220551943778992,9.085381317138673
29.088,31.7019693953832,26.474030604616804,19.814,22.22458996928138,17.40341003071862,0.12221463155001397,1.6484394550323487,0.13034316299730872,0.11408610010271922,1.7374830906638057,1.5593958194008917,24428544,2.1995914220809936,9.230229091644286
28.569,31.59067652140331,25.547323478596688,18.668,20.977024902420933,16.358975097579066,0.1174359383061528,1.6468187004327774,0.12759847859422038,0.1072733980180852,1.7229938498087536,1.5706435510568013,24592384,2.2241538047790526,9.115811634063721
27.742999999999995,29.671450414192694,25.814549585807296,19.734,21.596327575911396,17.871672424088608,0.12173488140106196,1.691100363433361,0.13316701539415737,0.11030274740796656,1.767003487816633,1.615197239050089,24756224,2.217459964752197,8.846446418762207
28.624000000000002,31.45192574159931,25.796074258400694,19.051000000000002,21.575101622359927,16.526898377640077,0.1254079684615135,1.6422106117010116,0.14253766505863877,0.10827827186438825,1.718714843840176,1.565706379561847,24920064,2.234554922580719,9.166949844360351


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-bigfish-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.9390000000000001,1.0527936729348342,0.825206327065166,0.868,1.0254674569553976,0.7105325430446023,0.5697940730800231,2.7073182781537377,0.7135018591431378,0.4260862870169083,2.707872256402673,2.7067642999048025,16384
0.984,1.123226434271657,0.8447735657283431,0.9279999999999999,1.2262213942694251,0.6297786057305748,0.12657670921956496,2.6586780716975533,0.14267441958765364,0.11047899885147629,2.6733463450094535,2.644009798385653,180224
1.216,1.3618218090684655,1.0701781909315344,1.1060000000000003,1.2660124995117572,0.9459875004882434,0.12928473840778065,2.61951610048612,0.14328082379154206,0.11528865302401925,2.6374294192922902,2.6016027816799494,344064
1.392,1.556912097797584,1.2270879022024157,1.0490000000000002,1.2040129026887763,0.8939870973112239,0.12479510931298132,2.5554497321446736,0.14627820545231313,0.1033120131736495,2.580648106262281,2.5302513580270665,507904
1.453,1.6386906028855526,1.2673093971144476,1.081,1.2390790941269592,0.9229209058730409,0.12063919731105362,2.4929279804229734,0.13632651253583186,0.10495188208627537,2.5194553691082184,2.4664005917377283,671744
1.5539999999999998,1.806950588060198,1.3010494119398017,1.159,1.3029756923928482,1.015024307607152,0.12743832462777688,2.4198977430661524,0.14134718710173547,0.11352946215381829,2.4710236809092763,2.3687718052230284,835584
1.6219999999999999,1.8514689521482153,1.3925310478517845,1.1629999999999998,1.3441656700371236,0.981834329962876,0.12194459441428378,2.3842838058869047,0.13974789657482534,0.1041412922537422,2.4321126931888086,2.3364549185850008,999424
1.8059999999999998,2.0879645367772337,1.524035463222766,1.1540000000000001,1.3038132170404202,1.00418678295958,0.12279910144085679,2.325897842645645,0.13618045768999432,0.10941774519171928,2.378172933154533,2.2736227521367574,1163264
2.012,2.4244996969695856,1.5995003030304142,1.226,1.4031552991022282,1.0488447008977717,0.12443351245795684,2.2885863751173017,0.13549138465808755,0.11337564025782612,2.3217494371514533,2.25542331308315,1327104
2.029,2.3032425933366296,1.7547574066633702,1.229,1.4089694418505543,1.049030558149446,0.11979164391135173,2.2687635143597924,0.13547869663613285,0.10410459118657062,2.299928715461673,2.237598313257912,1490944
2.125,2.3234061490982576,1.9265938509017424,1.322,1.5242275945562327,1.1197724054437674,0.11909205776949719,2.2381554951270424,0.13167929057519068,0.10650482496380372,2.293031746331555,2.18327924392253,1654784
2.225,2.6778851951653975,1.7721148048346027,1.396,1.6389897117163605,1.1530102882836393,0.12462331925829248,2.202544818321864,0.1508305044565015,0.09841613406008345,2.2452499325642403,2.159839704079488,1818624
2.234,2.5871911663674503,1.8808088336325497,1.3649999999999998,1.4520919054792119,1.2779080945207877,0.1237953731169303,2.1769599984089534,0.136701298075062,0.11088944815879859,2.2037275435351322,2.1501924532827745,1982464
2.4509999999999996,2.7688505938330144,2.133149406166985,1.4289999999999998,1.7422554867835516,1.115744513216448,0.12102276310324664,2.167912878592809,0.13603010976711186,0.10601541643938142,2.1851180897078795,2.1507076674777386,2146304
2.591,2.910607571875261,2.2713924281247393,1.6030000000000002,1.9298348206663423,1.2761651793336581,0.13303153486922378,2.173314462105433,0.15243042820635141,0.11363264153209617,2.203168872175452,2.143460052035414,2310144
2.548,2.8876115427955886,2.2083884572044115,1.505,1.8634201445231557,1.146579855476844,0.12705200370401137,2.161879606048266,0.14390230605366006,0.11020170135436269,2.2036039972380377,2.1201552148584946,2473984
2.714,3.1255385765636072,2.3024614234363927,1.491,1.7527422396175292,1.229257760382471,0.12735954693829016,2.1284153987963994,0.15554514141416664,0.09917395246241367,2.1994470691445343,2.0573837284482646,2637824
2.9910000000000005,3.4616049298509317,2.5203950701490694,1.6939999999999997,2.0049726676092288,1.3830273323907707,0.1303189780252675,2.130727841456731,0.14281457093559333,0.1178233851149417,2.162097567877052,2.0993581150364102,2801664
3.2090000000000005,3.8735968702905548,2.5444031297094463,1.8519999999999999,2.2376889938797837,1.466311006120216,0.13780199394871787,2.1028301214178406,0.14800367857557165,0.12760030932186409,2.1443919682394896,2.0612682745961917,2965504
3.2129999999999996,3.55860237267704,2.8673976273229593,1.65,1.8755216175890905,1.4244783824109093,0.13212771092851955,2.0789053320884707,0.15173599717439437,0.11251942468264471,2.1208706092120906,2.036940054964851,3129344
3.0709999999999997,3.6860195118855987,2.4559804881144007,1.7280000000000002,2.058205996311394,1.3977940036886067,0.14515803701554733,2.078154426813126,0.16987716071273465,0.12043891331836001,2.133102632728729,2.0232062208975226,3293184
3.2590000000000003,3.763171597772029,2.7548284022279717,1.6680000000000004,2.0302650963037983,1.3057349036962025,0.1289924350877603,2.0914258668820063,0.15176605561734943,0.10621881455817114,2.13686230890728,2.0459894248567325,3457024
3.2489999999999997,3.897435810238762,2.6005641897612373,1.823,2.1347707491090206,1.5112292508909793,0.13717911783605807,2.0571679289142293,0.1628438568745953,0.11151437879752087,2.1021419080403745,2.012193949788084,3620864
3.415,3.861346278129436,2.968653721870564,1.686,1.997839702411351,1.3741602975886489,0.12494732166330014,2.062275762359301,0.1424299910095748,0.10746465231702548,2.117059564600745,2.007491960117857,3784704
3.5909999999999997,3.965418215368857,3.2165817846311424,1.89,2.1377498738647507,1.642250126135249,0.1471705444467564,2.062237492700418,0.17010347691480604,0.12423761197870675,2.131132965085976,1.9933420203148597,3948544
3.442,3.8371657879928374,3.046834212007163,1.934,2.31639246854508,1.5516075314549198,0.13546708549062406,2.0547185897827154,0.15565396922523775,0.11528020175601036,2.1134122425331032,1.9960249370323275,4112384
3.8610000000000007,4.6862084585121515,3.03579154148785,1.9600000000000002,2.3940967634065013,1.5259032365934988,0.14503157843525205,2.0554352849721904,0.1660380300343144,0.12402512683618971,2.09854715589666,2.012323414047721,4276224
3.683,4.176863341421491,3.189136658578509,1.9619999999999997,2.2584388638488546,1.6655611361511449,0.1374792718638976,2.0539735133449235,0.1587073584662976,0.11625118526149761,2.1057650851835454,2.0021819415063016,4440064
3.8009999999999997,4.431927095629915,3.170072904370085,2.099,2.429286239495381,1.7687137605046195,0.1371860968569914,2.057974265019099,0.16101100785297945,0.11336118586100337,2.1005213888542675,2.01542714118393,4603904
3.79,4.462993313488329,3.117006686511671,2.0629999999999997,2.6419309112493474,1.484069088750652,0.1351848734232286,2.0493015294273698,0.15846994365357306,0.11189980319288413,2.0964177567642595,2.00218530209048,4767744
3.8009999999999997,4.279695101290999,3.3223048987090005,1.888,2.159543734967316,1.6164562650326837,0.14430762996586657,2.0312385732928915,0.1784270821826408,0.11018817774909233,2.0651261741759503,1.9973509724098328,4931584
4.156,5.4308270470930555,2.881172952906944,1.953,2.4284797577184545,1.4775202422815457,0.14624875842904048,2.037329983711243,0.17211613563550285,0.12038138122257812,2.0628852936231787,2.011774673799307,5095424
4.115,4.878901171618423,3.351098828381577,2.0460000000000003,2.4683553006652104,1.6236446993347902,0.15361371645703908,2.015791158378124,0.17984476098172208,0.12738267193235608,2.049130238946282,1.982452077809966,5259264
4.299,5.3038129179105935,3.2941870820894072,2.118,2.4495358200858544,1.7864641799141456,0.13380971249813833,2.02719577451547,0.1527342169116769,0.11488520808459976,2.0684740868481093,1.9859174621828302,5423104
4.4030000000000005,5.395099289385897,3.4109007106141043,2.1799999999999997,2.7446946077305854,1.615305392269414,0.16234865362445508,2.022263390322526,0.20097042675075633,0.12372688049815382,2.066857419371981,1.977669361273071,5586944
4.02,4.684740550891849,3.3552594491081495,2.0860000000000003,2.5138831616224224,1.658116838377578,0.15950428098440167,2.02270653595527,0.21300093721953778,0.10600762474926557,2.0716760891893777,1.9737369827211617,5750784
4.266,5.29052135165647,3.24147864834353,2.0999999999999996,2.4050573716532675,1.7949426283467318,0.14243895520145688,2.0264451459050177,0.1833935481670847,0.10148436223582907,2.0705326107968207,1.9823576810132149,5914624
4.728999999999999,5.6123170438749606,3.845682956125038,2.105,2.7511772202732003,1.4588227797267996,0.15765808426464595,1.9943275700012841,0.19375134086279355,0.12156482766649836,2.0383074049409835,1.9503477350615845,6078464
4.983,6.000752916969536,3.965247083030463,1.97,2.442525131606775,1.497474868393225,0.16061146333813664,2.0138195907076204,0.19025122572417197,0.1309717009521013,2.0788373255742316,1.9488018558410092,6242304
4.766,5.695432084662457,3.836567915337543,2.051,2.5850308979825045,1.5169691020174958,0.1593582265699903,1.996377627551556,0.19141762669858595,0.12729882644139465,2.040623959146996,1.9521312959561155,6406144
4.784000000000001,6.0716039763840435,3.4963960236159575,2.061,2.639765064598754,1.4822349354012458,0.1481027884719272,1.968879408140977,0.1800244123307567,0.11618116461309771,2.0407475606511727,1.8970112556307812,6569984
4.463000000000001,5.372055003836403,3.5539449961635996,2.098,2.600270843270839,1.5957291567291607,0.16497088605538007,1.9669805864493053,0.19919977966348446,0.1307419924472757,2.0329449603167857,1.9010162125818248,6733824
4.764,5.718528155687406,3.809471844312595,2.0469999999999997,2.5486981164006894,1.54530188359931,0.16369858228911952,1.9714136888583504,0.19098219932385502,0.136414965254384,2.0169927846291005,1.9258345930876004,6897664
4.692,5.725970986053284,3.6580290139467166,2.06,2.3820248437620926,1.7379751562379078,0.16370509810124828,1.975234432021777,0.19344730681416505,0.1339628893883315,2.0255855486857324,1.9248833153578218,7061504
4.872999999999999,5.919308271973417,3.8266917280265815,2.3150000000000004,2.8343698104433876,1.7956301895566131,0.15779997675369178,1.9804324130217232,0.19212613912311854,0.12347381438426501,2.0290633170483763,1.93180150899507,7225344
4.987,5.929115173426265,4.044884826573735,1.9989999999999999,2.4011305758084056,1.5968694241915942,0.1648390803486109,1.988308863838514,0.21321745716057497,0.11646070353664681,2.044040047956859,1.9325776797201693,7389184
4.8759999999999994,5.865729255907897,3.8862707440921023,2.3229999999999995,2.980328684905808,1.6656713150941909,0.16014606736910839,1.9944888353347778,0.20354221598604536,0.11674991875217142,2.0534194107200188,1.935558259949537,7553024
4.957,6.058680988308321,3.8553190116916785,2.074,2.5202555321785938,1.627744467821406,0.16178084304556245,1.9940914516647659,0.18881653292092124,0.13474515317020366,2.023332055063207,1.964850848266325,7716864
5.032,6.074763635729593,3.9892363642704067,2.543,3.177398139972053,1.9086018600279475,0.15013255312417942,1.991870140035947,0.1888452314200958,0.11141987482826306,2.019310928576572,1.9644293514953224,7880704
5.483,6.498293553609004,4.467706446390995,2.46,3.169253128297648,1.750746871702352,0.17474572925517953,1.9710875352223716,0.21078167363902933,0.13870978487132973,2.0151943555115714,1.9269807149331717,8044544
5.675000000000001,7.074744619564584,4.275255380435418,2.399,3.0180710783100757,1.7799289216899243,0.1640740306737522,1.9624682083725928,0.20234329447968208,0.12580476686782233,2.005911859209467,1.9190245575357188,8208384
5.523,6.646886560111829,4.39911343988817,2.226,2.8143740306981604,1.6376259693018393,0.1678096727778514,1.956441657245159,0.197729700178159,0.13788964537754378,1.985556396277729,1.9273269182125892,8372224
5.353000000000001,6.344161439927927,4.361838560072075,2.199,2.6209111280826805,1.7770888719173192,0.18939053264136113,1.9455009410778679,0.24645018125399665,0.13233088402872561,1.9825931822735583,1.9084086998821774,8536064
5.575,6.819710809786756,4.330289190213245,2.252,2.808377569641336,1.6956224303586636,0.17354962825775141,1.9668398852149647,0.22782041339640374,0.11927884311909909,2.004339776988006,1.9293399934419235,8699904
5.386999999999999,6.1545291525408,4.619470847459198,2.466,3.010723783214943,1.9212762167850574,0.1643738228206833,1.957269631822904,0.19844524493763643,0.13030240070373017,2.0044436189653596,1.9100956446804485,8863744
5.537000000000001,6.440692978837394,4.633307021162608,2.501,3.073965094922893,1.9280349050771068,0.17113656519601736,1.9300339564681053,0.19893242520623686,0.14334070518579786,1.9779690381308266,1.882098874805384,9027584
5.825,6.6801988072957075,4.969801192704293,2.2939999999999996,2.7454908636949362,1.8425091363050627,0.1566172814617554,1.9578821087876956,0.18069278283804965,0.13254178008546116,2.0236501096556228,1.8921141079197685,9191424
6.0649999999999995,7.9019934675986185,4.2280065324013805,2.547,3.3150891875296775,1.7789108124703228,0.1645222852627436,1.9565941527485848,0.1897400991629919,0.1393044713624953,2.016010475736126,1.8971778297610433,9355264
5.4430000000000005,6.611623549309186,4.274376450690815,2.4259999999999997,2.9178780336628174,1.934121966337182,0.18177572796121239,1.9721281285087269,0.2209828200709551,0.14256863585146967,2.034540586299119,1.9097156707183351,9519104
5.793,6.604098637651426,4.981901362348574,2.5789999999999997,3.273729443740511,1.8842705562594886,0.1703963949655493,1.9523565024137497,0.21041181163239253,0.1303809782987061,2.0078011214977973,1.896911883329702,9682944
6.4350000000000005,7.154725642172072,5.715274357827929,2.411,3.0324088831035487,1.7895911168964513,0.1701397335156798,1.9491810739040374,0.20235572039697597,0.13792374663438361,2.0204135045799316,1.8779486432281431,9846784
6.069,6.706047094020528,5.431952905979472,2.418,2.8496202034196267,1.9863797965803733,0.17587435565267995,1.9530226781964302,0.22825831518169976,0.12349039612366015,1.9961118685915098,1.9099334878013505,10010624
5.924999999999999,7.401693942562234,4.4483060574377635,2.336,2.8336384229538547,1.8383615770461448,0.18402940888578692,1.959166583418846,0.22743786744209596,0.14062095032947788,2.0128551695829775,1.9054779972547147,10174464
6.327,7.637916091899096,5.016083908100904,2.343,2.932780467631813,1.753219532368187,0.17350160864492253,1.9548293496171634,0.22027893512370444,0.12672428216614062,2.0144061696497375,1.895252529584589,10338304
6.749,8.242763368141018,5.255236631858981,2.7149999999999994,3.4664685622166767,1.9635314377833222,0.18536866021653015,1.9286200925707817,0.2207233962879208,0.1500139241451395,1.9925487306718888,1.8646914544696747,10502144
6.395999999999999,7.194801602401997,5.597198397598001,2.447,2.884059492517895,2.009940507482105,0.19590997509658337,1.9659639512499172,0.23754514321977488,0.15427480697339185,2.0280107374816594,1.903917165018175,10665984
5.877000000000001,6.548253305392235,5.205746694607766,2.376,2.8562332766479224,1.8957667233520774,0.19347944697365163,1.947707251707713,0.225752647597196,0.16120624635010727,2.008352292,1.8870622114154258,10829824
6.718999999999999,8.012850455037212,5.425149544962788,2.572,3.013787279128768,2.1302127208712323,0.17592273699119684,1.9138377328713734,0.19996534315230807,0.1518801308300856,1.9864550565797932,1.8412204091629536,10993664
6.587000000000001,7.912111693405504,5.261888306594497,2.5640000000000005,3.0362965170314093,2.0917034829685917,0.16986533214027683,1.942786350846291,0.19714798108148798,0.14258268319906567,1.9865727714096408,1.8989999302829412,11157504
6.4959999999999996,7.387282222418914,5.604717777581085,2.653,3.40983617778222,1.8961638222177801,0.19380410509183996,1.9290545766552287,0.23929207078368056,0.14831613939999935,2.0084004740346604,1.8497086792757973,11321344
6.453,7.7868594378719225,5.119140562128078,2.5039999999999996,3.031924236988604,1.9760757630113952,0.1833740756536523,1.9460105255246163,0.22751978839230358,0.139228362915001,2.016178085963765,1.8758429650854678,11485184
6.293000000000001,7.598235993987295,4.987764006012707,2.8,3.469462470942173,2.130537529057827,0.18319244667266804,1.9377675066391624,0.21833678110204247,0.14804811224329362,1.9865828584538374,1.8889521548244874,11649024
6.434,7.90259252347273,4.96540747652727,2.5959999999999996,3.2485978853781243,1.943402114621875,0.16699924385175102,1.9556615695357322,0.20054009516459056,0.13345839253891148,2.004366553542332,1.9069565855291322,11812864
6.593999999999999,7.633165049450759,5.55483495054924,2.4880000000000004,3.3003644502315455,1.6756355497684554,0.18402562253177163,1.9513461619615555,0.20921543786514793,0.15883580719839532,2.0041570370742745,1.8985352868488368,11976704
7.045,8.415308359457827,5.674691640542173,2.606,3.2443290687411936,1.9676709312588059,0.18609686701868966,1.9398280064264934,0.2246394938599595,0.14755424017741983,1.9830467516831134,1.8966092611698735,12140544
6.890000000000001,7.544965647954151,6.23503435204585,2.846,3.7347316805425583,1.9572683194574418,0.19298728940387563,1.9379702831308048,0.21741105554032295,0.16856352326742832,1.978044588945725,1.8978959773158846,12304384
7.178,8.354357088642729,6.00164291135727,2.594,3.173296124620215,2.0147038753797846,0.19188657843818263,1.9315541649858154,0.23667197438600365,0.1471011824903616,1.9893858950347558,1.873722434936875,12468224
7.675,8.799635496505424,6.550364503494577,2.987,3.699503333325536,2.274496666674464,0.18846816218768553,1.9201311911145846,0.21237489280451916,0.1645614315708519,1.9920026557918273,1.848259726437342,12632064
7.6930000000000005,9.115772293798273,6.2702277062017275,2.793,3.5897691008065014,1.9962308991934992,0.19243164587145048,1.924222588539124,0.23870190625763724,0.14616138548526372,1.995064783823244,1.853380393255004,12795904
7.799000000000001,9.21920737922319,6.378792620776812,2.546,3.224722329086055,1.8672776709139443,0.191488721097509,1.9198847060402238,0.23742086052265343,0.14555658167236457,1.9677143886174837,1.8720550234629638,12959744
6.757,8.179786350791995,5.334213649208005,2.788,3.652867619928044,1.9231323800719555,0.21844296467800933,1.9293848872184758,0.25245176653494217,0.1844341628210765,1.9942512429745063,1.8645185314624453,13123584
7.202,8.399721169554917,6.004278830445083,2.65,3.237775467334253,2.0622245326657467,0.20732652815058822,1.9362257828315097,0.2538798284071798,0.16077322789399662,1.980321223021044,1.8921303426419753,13287424
7.388000000000001,8.556792539332795,6.219207460667207,2.449,3.021371382932445,1.8766286170675543,0.20975993582978844,1.9587106729547183,0.25107006767989926,0.16844980397967763,1.9973894667223149,1.9200318791871218,13451264
7.259,8.460669255660642,6.0573307443393585,2.9010000000000002,3.50167378834106,2.3003262116589407,0.18920996322606998,1.950956037640572,0.21661478943172466,0.1618051370204153,1.9983532960461445,1.9035587792349993,13615104
7.798,8.84722638167366,6.74877361832634,2.8729999999999998,3.5213216794153963,2.2246783205846032,0.1937512279177705,1.9264629393815995,0.23990231902848722,0.14760013680705378,1.9636592167431066,1.8892666620200924,13778944
7.998999999999998,9.480063469267943,6.517936530732054,2.821,3.260873845551199,2.3811261544488014,0.19186832665776207,1.9262280583381657,0.22342213765893476,0.16031451565658938,1.9656448965505438,1.8868112201257876,13942784
7.768000000000001,9.393661711427074,6.142338288572928,2.8310000000000004,3.47555333371258,2.186446666287421,0.20751078414420282,1.8993245095014573,0.239445102246549,0.17557646604185664,1.9503029036341897,1.8483461153687248,14106624
7.808,8.897144618496553,6.718855381503448,2.572,3.1926899386972534,1.9513100613027468,0.20017085503786797,1.9013345003128053,0.2384268460575419,0.16191486401819402,1.9402461113164173,1.8624228893091932,14270464
7.656000000000001,9.001237525495034,6.310762474504967,2.9970000000000008,3.788871833063913,2.2051281669360887,0.268360527853171,1.9052147949735325,0.31737039238080467,0.21935066332553732,1.9735510240567724,1.8368785658902926,14434304
8.249,10.061293850345468,6.436706149654533,2.951,3.6673023104807076,2.2346976895192925,0.2216843056492507,1.9324289878209435,0.277496971495384,0.16587163980311742,1.9744469815413126,1.8904109941005744,14598144
8.411999999999999,9.601485603107493,7.222514396892504,2.9210000000000003,3.4598589796969152,2.3821410203030853,0.2311607987930377,1.9078094363212585,0.26331938525705095,0.19900221232902443,1.971897656548234,1.843721216094283,14761984
7.433000000000002,8.704739360089167,6.161260639910836,3.09,3.9409289041982296,2.23907109580177,0.21613167611261205,1.935154159367085,0.2535015205454004,0.1787618316798237,1.9989263753568436,1.8713819433773262,14925824
8.459,10.36191592037063,6.55608407962937,2.9520000000000004,3.9650922958941113,1.9389077041058898,0.20831276448443528,1.937586015462875,0.2487140985720092,0.16791143039686135,1.973618168238852,1.901553862686898,15089664
7.35,8.898831817854992,5.801168182145007,3.0669999999999997,4.1371126108966285,1.9968873891033707,0.222582170770814,1.9155665909250579,0.26857376581443426,0.17659057572719372,1.9759341136144417,1.855199068235674,15253504
8.185,9.424711660024219,6.945288339975783,3.29,4.58003100737928,1.9999689926207198,0.2384692021335164,1.92067565570275,0.3128736281976782,0.1640647760693546,1.956446008419041,1.884905302986459,15417344
7.967999999999998,9.784880843643851,6.151119156356145,3.122,4.098962640022636,2.1450373599773633,0.21499311209966737,1.9134519149859746,0.25541034341138413,0.17457588078795058,1.9731000276750845,1.8538038022968646,15581184
8.176,9.842782529306088,6.509217470693912,3.005,3.9399786093809848,2.070021390619015,0.22874225055178005,1.9233768040935195,0.2717629225543438,0.1857215785492163,1.9712499101556804,1.8755036980313586,15745024
8.181000000000001,9.45183004371159,6.910169956288412,2.8640000000000003,3.6712199204677747,2.056780079532226,0.2670245215296745,1.921136394143105,0.32971231855449784,0.20433672450485113,1.9517163330760645,1.8905564552101455,15908864
8.243,9.945674660644247,6.540325339355753,3.007,3.5773341126041824,2.436665887395818,0.2281222852567831,1.9225201159715652,0.2896060485526621,0.16663852196090412,1.9759238922496076,1.8691163396935229,16072704
8.725,10.75802361029084,6.6919763897091595,3.1439999999999997,3.7679743584475243,2.520025641552475,0.2019575620690981,1.906853814423084,0.2385673356740966,0.1653477884640996,1.949170066142317,1.864537562703851,16236544
8.113999999999999,10.1019195154734,6.126080484526598,3.261,4.19939703750598,2.32260296249402,0.22209571165343123,1.926539658010006,0.2682686037887732,0.17592281951808922,1.968907393346377,1.884171922673635,16400384
8.811,10.263208318389617,7.358791681610382,3.4189999999999996,4.3557224775780705,2.4822775224219287,0.2247154899562398,1.924400426447392,0.2769796144651523,0.1724513654473273,1.9719187184327682,1.8768821344620157,16564224
9.126,10.723324012215429,7.5286759877845695,2.802,3.8781765654389617,1.7258234345610384,0.25714757759124035,1.9357921853661537,0.29909763679568924,0.21519751838679146,1.9819319308030487,1.8896524399292587,16728064
8.501999999999999,10.247948452847332,6.756051547152665,3.253,4.2347336706052205,2.2712663293947792,0.19422634840011593,1.9155469015240665,0.2254286228216535,0.16302407397857838,1.9650751479947721,1.8660186550533608,16891904
8.212,10.15387435226896,6.270125647731038,3.278,4.34579024157369,2.2102097584263096,0.2086206366618474,1.9219734072685237,0.2376100885535659,0.1796311847701289,1.9826511959792663,1.8612956185577811,17055744
8.629000000000001,10.297355178012165,6.960644821987837,3.1260000000000003,3.892957625948136,2.3590423740518647,0.23359473704670863,1.936273030936718,0.2775196467503992,0.1896698273430181,1.9876428132554849,1.884903248617951,17219584
8.274000000000001,9.813819469937954,6.734180530062048,2.767,3.314449541053785,2.2195504589462147,0.22483385211477674,1.9478139281272888,0.27207795742315943,0.17758974680639406,1.9979894356429677,1.89763842061161,17383424
9.078,10.299743017168504,7.8562569828314945,3.2870000000000004,4.473373044198157,2.100626955801844,0.24389768044153842,1.9417954459786415,0.30694799771910786,0.180847363163969,2.0100104460579047,1.8735804458993786,17547264
8.776000000000002,9.481311278798236,8.070688721201767,2.941,3.9075655694260996,1.9744344305739001,0.20963055398315183,1.9212460473179818,0.24970996212049176,0.1695511458458119,1.9731248763844962,1.8693672182514673,17711104
9.026,11.4744125469373,6.5775874530627,3.012,3.797312676581755,2.226687323418245,0.25025953960915404,1.9428500677148501,0.29667257625488536,0.20384650296342272,1.9858099237465046,1.8998902116831957,17874944
8.838000000000001,10.563808795898318,7.112191204101683,3.3230000000000004,4.007003654960996,2.6389963450390055,0.21707916737844543,1.9140468190113704,0.2596867231021139,0.17447161165477698,1.9558118759482064,1.8722817620745345,18038784
8.987,10.495768040488663,7.478231959511337,3.4029999999999996,4.700929505019436,2.1050704949805628,0.23490633685141799,1.913944680988789,0.27581291329813457,0.1939997604047014,1.957024788873091,1.870864573104487,18202624
8.344000000000001,9.859204276657113,6.82879572334289,3.0189999999999997,3.7697789288465677,2.2682210711534316,0.2229871421741942,1.9168535540501275,0.26862292107382096,0.1773513632745674,1.9581145643312219,1.875592543769033,18366464
9.246000000000002,10.34315267852747,8.148847321472534,3.3329999999999997,4.197616099780706,2.4683839002192935,0.23601392215738692,1.9020795767505967,0.29785283911898325,0.1741750051957906,1.9525103287519607,1.8516488247492326,18530304
9.43,11.810987190221736,7.049012809778263,3.2689999999999997,4.289141656830069,2.24885834316993,0.21585026010870928,1.9157601674397786,0.2526459251298632,0.17905459508755533,1.962976106852022,1.8685442280275353,18694144
9.064,10.611108270290092,7.516891729709908,3.6989999999999994,4.78233235897392,2.6156676410260786,0.20921868551522485,1.9230993121862414,0.2508619209254641,0.16757545010498562,2.005235685054431,1.8409629393180522,18857984
9.369,10.71762485517656,8.02037514482344,3.0940000000000003,4.064259759033631,2.1237402409663693,0.23645145644744234,1.9159286797046662,0.27329643993737257,0.19960647295751213,1.9703599824436695,1.8614973769656629,19021824
9.460999999999999,10.97931123291636,7.942688767083638,3.166,3.8944531556661692,2.4375468443338306,0.24531340257575113,1.9182427714268369,0.2914088109425741,0.19921799420892816,1.965506807626845,1.8709787352268288,19185664
9.504,11.137218907556484,7.870781092443514,3.2,3.9278461375867844,2.472153862413216,0.24657920716951284,1.9199728856484097,0.2989211411913607,0.194237273147665,1.9717616428970117,1.8681841283998077,19349504
9.709999999999999,11.231584700238537,8.188415299761461,3.554,4.436566711359544,2.671433288640456,0.2133748232076565,1.925508984426657,0.256446667681295,0.17030297873401803,1.9672464573886945,1.8837715114646196,19513344
9.694999999999999,12.132179722548173,7.257820277451823,3.442,4.087752274483025,2.796247725516975,0.2307575087063014,1.9279149472713475,0.2876886064665369,0.17382641094606593,1.9674746169195705,1.8883552776231245,19677184
9.587,11.489235789801043,7.684764210198956,3.598999999999999,4.637917224806673,2.5600827751933255,0.2510444139440854,1.9226693699757256,0.2981416099283195,0.20394721795985127,1.9554603725446489,1.8898783674068023,19841024
9.751,11.626187723935926,7.875812276064073,3.2619999999999996,4.420074263594524,2.1039257364054755,0.23633916061371565,1.9086768314242364,0.27746951006462983,0.19520881116280148,1.962029895557881,1.8553237672905918,20004864
9.100999999999999,10.684795757034346,7.5172042429656525,3.4260000000000006,4.379951780752046,2.4720482192479545,0.25801437056312954,1.9071973035732905,0.3294590906143905,0.1865696505118686,1.943947717724208,1.8704468894223731,20168704
8.687000000000001,10.566925796407933,6.807074203592069,3.531,4.247400027917364,2.814599972082636,0.2633599059035381,1.8886209885279335,0.3231301434168883,0.20358966839018788,1.951007044984117,1.82623493207175,20332544
9.492,10.94551848973448,8.038481510265521,3.382,4.122780669294225,2.641219330705775,0.261873111128807,1.9099509383241338,0.321508389722456,0.202237832535158,1.9524169770993107,1.8674848995489568,20496384
10.118,12.210638525880665,8.025361474119336,3.682,4.649293130338472,2.714706869661528,0.2347334908942381,1.8986742476622265,0.29530942806314076,0.17415755372533542,1.946224582375176,1.851123912949277,20660224
8.677999999999999,9.97666700889797,7.37933299110203,3.1860000000000004,4.032406521714005,2.3395934782859955,0.23695061067119236,1.8995359882712364,0.29391981718082927,0.17998140416155547,1.9697511217198915,1.8293208548225812,20824064
10.003,11.369279985947244,8.636720014052756,3.2230000000000003,3.9255816678507918,2.520418332149209,0.24822529181838032,1.9269212901592252,0.2975699967899612,0.19888058684679943,1.999536800626886,1.8543057796915643,20987904
9.195,10.905568618910099,7.484431381089903,3.662,4.398638310163135,2.925361689836864,0.2464232406889399,1.9342628891269367,0.31355353168684363,0.17929294969103615,2.001708608134282,1.8668171701195917,21151744
9.894,11.663995480220217,8.124004519779783,3.8290000000000006,4.8965528089982255,2.7614471910017757,0.2771768806502223,1.9323089614510536,0.3243844721354156,0.22996928916502896,2.015532799829329,1.8490851230727785,21315584
9.293000000000001,10.946814076612,7.639185923388002,3.8049999999999997,4.852570999980431,2.757429000019569,0.24094083787252502,1.9189716195066768,0.2891245216298908,0.19275715411515923,2.0000851190301403,1.8378581199832134,21479424
10.095,11.809790074615549,8.380209925384452,3.5839999999999996,4.404563221208457,2.763436778791542,0.29146399945020673,1.9091551671425502,0.3857370405403001,0.19719095836011336,1.9902716664661568,1.8280386678189435,21643264
10.036,11.882348829446917,8.189651170553082,3.397,4.009634475033849,2.7843655249661508,0.2627746434882283,1.9280082081755001,0.31051709009316075,0.21503219688329586,1.9844836591430017,1.8715327572079985,21807104
10.283999999999999,11.881286448950219,8.68671355104978,3.5450000000000004,4.328661278869896,2.761338721130105,0.24278574138879772,1.9289081300298374,0.31036374236768904,0.1752077404099064,1.9874564588077859,1.870359801251889,21970944
9.943999999999999,11.102086352566163,8.785913647433835,3.6350000000000002,4.616307800845382,2.653692199154618,0.23758645830675956,1.92217316031456,0.3245956719046802,0.15057724470883893,1.9874760664817148,1.8568702541474051,22134784
9.654999999999998,11.56707348185157,7.742926518148424,3.5059999999999993,4.387149249559913,2.624850750440085,0.26658041657259063,1.9030478050311406,0.3496274368773365,0.18353339626784476,1.982578936514044,1.823516673548237,22298624
9.425999999999998,10.585268735022211,8.266731264977786,4.228,5.531739237731227,2.924260762268773,0.2740843087434769,1.9101871892809867,0.33505423059070116,0.21311438689625262,1.9610036045990393,1.8593707739629342,22462464
10.658999999999999,11.867200728356012,9.450799271643985,3.342999999999999,4.31398970128421,2.372010298715789,0.26344224344938993,1.9197570179899532,0.3349459760979369,0.19193851080084295,1.9949653663617901,1.8445486696181164,22626304
10.681000000000001,12.967409630840459,8.394590369159543,3.8819999999999992,5.135393792867987,2.6286062071320115,0.24981293069819607,1.9291435951987903,0.3167875064427675,0.18283835495362466,1.996217475297429,1.8620697151001515,22790144
10.681000000000001,12.58802621901221,8.773973780987792,3.554,4.622589724824266,2.4854102751757337,0.28193077569206554,1.9040578737854958,0.3377409786210261,0.226120572763105,1.9673882791676267,1.840727468403365,22953984
10.282,12.557415566440557,8.006584433559443,3.715,4.589691374142903,2.8403086258570966,0.2496203754097223,1.8724529544512432,0.2967464510530257,0.20249429976641886,1.9355049627744887,1.8094009461279976,23117824
10.385,11.955759370495684,8.814240629504315,3.5170000000000003,4.20918566873347,2.824814331266531,0.2974269224951664,1.8979350725809734,0.4074130812374783,0.18744076375285446,1.9637432840974147,1.832126861064532,23281664
10.399,12.053396868952548,8.74460313104745,3.8579999999999997,4.791389522118178,2.924610477881822,0.26508320209880665,1.8958024104436237,0.33558156246335813,0.19458484173425517,1.9552045931108528,1.8364002277763947,23445504
10.447,11.713065164199694,9.180934835800304,3.626,4.5691139909894245,2.6828860090105753,0.24357076647380987,1.9084150796135266,0.33078182400540723,0.1563597089422125,1.9617255870176333,1.85510457220942,23609344
11.056000000000001,12.75830549549721,9.353694504502792,3.3150000000000004,4.3420467370085944,2.2879532629914063,0.27203731679668025,1.909883949160576,0.3407283999017593,0.2033462336916012,1.9697530079239638,1.850014890397188,23773184
10.543,11.95368812995644,9.132311870043559,3.4859999999999998,4.411799114279118,2.5602008857208816,0.25323219231019417,1.9152725473046304,0.318444334426392,0.18802005019399637,1.9807660339102342,1.8497790606990265,23937024
10.509,11.998143713682463,9.019856286317538,3.781,4.837668822290125,2.724331177709875,0.265422276345392,1.9453030432264007,0.3635489868851726,0.1672955658056114,1.9969267318253243,1.893679354627477,24100864
11.374,13.186717297319138,9.561282702680863,3.7089999999999996,4.803599926913939,2.6144000730860606,0.29499540142714975,1.916313698887825,0.3557558931027019,0.2342349097515976,1.9963343175211912,1.836293080254459,24264704
10.851,12.46047475904408,9.241525240955921,3.7560000000000002,4.880643943655057,2.6313560563449427,0.2909443148722251,1.9276033163070676,0.33491317629747913,0.24697545344697105,1.9742086232752771,1.880998009338858,24428544
10.489,12.381577343201593,8.596422656798408,4.056,5.1197593712865705,2.9922406287134296,0.3023201262578368,1.9004452422261242,0.3808182419322461,0.22382201058342743,1.9572745079119467,1.8436159765403017,24592384
10.001,11.192842690962191,8.809157309037808,3.8379999999999996,5.36376407088383,2.312235929116169,0.30857230996092155,1.9258462642629943,0.4335552465327278,0.1835893733891153,1.9722785660979085,1.8794139624280801,24756224
10.917,12.845574862430805,8.988425137569195,3.4899999999999998,4.245314504031267,2.734685495968732,0.29313227186600366,1.9218415662646293,0.4157146360822883,0.170549907649719,1.9949373628591072,1.8487457696701515,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-bigfish-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.8800000000000001,0.9979830496300212,0.7620169503699791,0.89,0.9989036271204959,0.7810963728795042,0.0,2.7074425667524338,0.0,0.0,2.7076236418164106,2.707261491688457,16384
0.962,1.0478836422143356,0.8761163577856644,0.8119999999999999,0.9218908549425292,0.7021091450574707,0.0,2.7038414418697356,0.0,0.0,2.7110300477277742,2.696652836011697,180224
0.9109999999999999,1.0465322839769182,0.7754677160230817,0.798,0.9615726138447387,0.6344273861552614,0.0,2.6831664741039276,0.0,0.0,2.724080174651351,2.6422527735565042,344064
0.916,1.0316892389118366,0.8003107610881635,0.9170000000000001,1.1013936007566425,0.7326063992433578,0.0,2.682701924443245,0.0,0.0,2.7082496202349025,2.6571542286515872,507904
0.992,1.0817552226892675,0.9022447773107325,0.9120000000000001,1.079499253729681,0.7445007462703193,0.09104969871380789,2.6459667503833773,0.09523081514701785,0.08686858228059792,2.7052951828097833,2.586638317956971,671744
1.008,1.204153001506477,0.8118469984935229,0.97,1.2019913791501744,0.7380086208498255,0.09104969871380789,2.5923670411109923,0.09523081514701785,0.08686858228059792,2.7251053881288927,2.459628694093092,835584
1.323,1.5867441942488971,1.0592558057511028,1.234,1.5168144267890165,0.9511855732109835,0.09104969871380789,2.5591465920209884,0.09523081514701785,0.08686858228059792,2.693429748875694,2.4248634351662828,999424
1.8399999999999999,2.3780892119342294,1.3019107880657703,1.6260000000000001,2.1535831687990057,1.0984168312009945,0.08418865851917867,2.4868506103754044,0.09409266853679302,0.07428464850156433,2.630934718222639,2.34276650252817,1163264
2.1989999999999994,2.885053204933844,1.5129467950661546,1.9369999999999998,2.683512558501195,1.190487441498805,0.08418865851917867,2.412853090465069,0.09409266853679302,0.07428464850156433,2.5844206334250384,2.2412855475050995,1327104
2.7109999999999994,3.7803030440431744,1.6416969559568244,2.2269999999999994,3.1630026709363595,1.2909973290636394,0.08418865851917867,2.333710457384586,0.09409266853679302,0.07428464850156433,2.481293086120867,2.1861278286483055,1490944
3.097,4.491561221316583,1.702438778683417,2.696,3.6781425558441097,1.7138574441558905,0.10307580554723846,2.275807574391365,0.12700904912542135,0.07914256196905556,2.438340819084428,2.113274329698302,1654784
3.3630000000000004,4.309044924937501,2.4169550750625004,3.2379999999999995,4.528525474370808,1.9474745256291912,0.10307580554723846,2.2766600847244263,0.12700904912542135,0.07914256196905556,2.3981518147249097,2.155168354723943,1818624
4.731,7.129276255980533,2.332723744019467,4.104,6.455906460725001,1.7520935392749992,0.10307580554723846,2.227272765338421,0.12700904912542135,0.07914256196905556,2.3513165576165265,2.103228973060315,1982464
5.023000000000001,7.292762322358886,2.753237677641115,4.093999999999999,5.618435633275475,2.569564366724524,0.0998496264282645,2.2105037450790403,0.12729517039624721,0.07240408246028178,2.3158255267017323,2.1051819634563484,2146304
6.011,8.992729196288623,3.029270803711377,5.186000000000001,7.48472225377491,2.887277746225091,0.0998496264282645,2.1719435855746267,0.12729517039624721,0.07240408246028178,2.2884428456462715,2.055444325502982,2310144
6.483,9.002746217379837,3.963253782620162,5.653,8.23260481469546,3.0733951853045394,0.0998496264282645,2.1602201402187347,0.12729517039624721,0.07240408246028178,2.2825486679650795,2.03789161247239,2473984
6.417,8.781474783117806,4.052525216882193,5.5920000000000005,7.430574447771969,3.753425552228032,0.10962205529716203,2.1469573438167573,0.1324735630973557,0.08677054749696834,2.2849412274484298,2.008973460185085,2637824
7.476999999999999,10.574408755718236,4.379591244281762,6.697,9.232989156128236,4.161010843871765,0.10962205529716203,2.162216766178608,0.1324735630973557,0.08677054749696834,2.295765412815258,2.0286681195419582,2801664
8.357,10.519022432816088,6.19497756718391,6.633999999999999,8.391112403917289,4.876887596082708,0.10962205529716203,2.131620679795742,0.1324735630973557,0.08677054749696834,2.277250123125722,1.9859912364657626,2965504
9.029999999999998,11.687333249707304,6.37266675029269,6.654999999999999,9.126454025467599,4.1835459745324,0.10962205529716203,2.124764068424702,0.1324735630973557,0.08677054749696834,2.233651247714581,2.0158768891348227,3129344
9.521,11.964368371736036,7.077631628263966,7.514999999999999,10.159326946502643,4.870673053497354,0.11023225415368261,2.1251807004213332,0.1317701013517391,0.08869440695562611,2.239672699882137,2.0106887009605297,3293184
10.665,13.443788405042744,7.886211594957254,8.664,10.540018123579834,6.787981876420166,0.11023225415368261,2.1322259843349456,0.1317701013517391,0.08869440695562611,2.239420541345325,2.025031427324566,3457024
10.813,13.679489316219406,7.946510683780594,8.870999999999999,12.046507675947264,5.695492324052733,0.11023225415368261,2.134812258183956,0.1317701013517391,0.08869440695562611,2.2242709067302924,2.04535360963762,3620864
11.496999999999998,14.468531759884115,8.525468240115881,9.058,11.395001497646074,6.7209985023539245,0.10960266809985719,2.141180434823036,0.12463810984856905,0.09456722635114534,2.242200635846052,2.0401602338000204,3784704
13.014,16.35958275940082,9.66841724059918,10.543000000000001,14.021252578522727,7.064747421477274,0.10960266809985719,2.1126737371087074,0.12463810984856905,0.09456722635114534,2.204267289723405,2.02108018449401,3948544
12.635,15.920648337847494,9.349351662152506,10.989999999999998,14.507706639275082,7.472293360724915,0.10960266809985719,2.1164107829332353,0.12463810984856905,0.09456722635114534,2.2060363078882563,2.026785257978214,4112384
13.318999999999999,17.053095472801946,9.584904527198052,11.210999999999999,14.511658873619021,7.910341126380976,0.10603777570947082,2.110853299498558,0.11888820969805788,0.09318734172088375,2.2030282598924855,2.0186783391046306,4276224
15.12,19.188011799392918,11.05198820060708,10.452,13.435282755623408,7.468717244376592,0.10603777570947082,2.1193727612495423,0.11888820969805788,0.09318734172088375,2.2096284514290843,2.0291170710700004,4440064
14.424000000000001,18.043124756070174,10.804875243929827,11.475,14.349488650177626,8.600511349822373,0.10603777570947082,2.1323547810316086,0.11888820969805788,0.09318734172088375,2.204423323706625,2.0602862383565923,4603904
14.495,17.817743595283872,11.172256404716126,11.059999999999999,14.719696708745138,7.400303291254859,0.10789998281555499,2.125628823041916,0.12288104305859521,0.09291892257251477,2.1926001413731946,2.058657504710637,4767744
14.892000000000001,18.51622902146098,11.267770978539023,12.813999999999998,15.95440188510961,9.673598114890387,0.10789998281555499,2.1188173085451125,0.12288104305859521,0.09291892257251477,2.1923683219602825,2.0452662951299425,4931584
15.631,19.396247535023427,11.865752464976572,12.412,15.417441065800492,9.40655893419951,0.10789998281555499,2.1235699474811556,0.12288104305859521,0.09291892257251477,2.1789491545794384,2.0681907403828728,5095424
15.785,19.290693226738473,12.279306773261528,12.434000000000001,15.316787539864844,9.551212460135158,0.10806629934595544,2.1143999353051184,0.12230771404111408,0.09382488465079679,2.194741105895457,2.03405876471478,5259264
16.513,19.818858587417196,13.207141412582809,13.111999999999998,16.05911655690778,10.164883443092213,0.10806629934595544,2.0916645348072054,0.12230771404111408,0.09382488465079679,2.156811342441079,2.026517727173332,5423104
15.712,18.82241733534264,12.60158266465736,12.764000000000001,15.770510269398727,9.757489730601275,0.10806629934595544,2.086100812256336,0.12230771404111408,0.09382488465079679,2.1451597793455184,2.0270418451671537,5586944
17.008000000000003,20.593445021193325,13.422554978806678,14.070000000000002,16.858494217315148,11.281505782684858,0.10806629934595544,2.1092390775680543,0.12230771404111408,0.09382488465079679,2.1835230583530265,2.034955096783082,5750784
18.309,22.048797989196743,14.569202010803258,15.019,18.73082556163406,11.30717443836594,0.11188368659495604,2.109024631977081,0.12755846057661369,0.09620891261329839,2.192393200346068,2.025656063608094,5914624
19.191000000000003,23.056435163083197,15.325564836916808,14.497,18.083951491169067,10.910048508830933,0.11188368659495604,2.091751992702484,0.12755846057661369,0.09620891261329839,2.180675377438166,2.0028286079668023,6078464
18.357999999999997,22.620606714206694,14.095393285793302,14.385,16.939471569620615,11.830528430379387,0.11188368659495604,2.102989387512207,0.12755846057661369,0.09620891261329839,2.195803515900358,2.0101752591240563,6242304
19.241999999999997,23.584250107950943,14.899749892049051,15.213,18.391833276534015,12.034166723465981,0.11649309407936619,2.1227487444877626,0.13161732547065552,0.10136886268807686,2.213903155607044,2.0315943333684814,6406144
18.493000000000002,21.042058845927258,15.943941154072744,14.080000000000002,16.756621004176722,11.40337899582328,0.11649309407936619,2.109437367320061,0.13161732547065552,0.10136886268807686,2.1813267787584,2.0375479558817218,6569984
19.297,23.521869347092288,15.072130652907713,16.078,20.771693215368895,11.384306784631104,0.11649309407936619,2.104032941162586,0.13161732547065552,0.10136886268807686,2.172338875208901,2.0357270071162716,6733824
21.35,25.513813156230718,17.186186843769285,16.752,20.05455900779986,13.449440992200138,0.11786084431041668,2.1003433540463448,0.136374219622323,0.09934746899851038,2.1671553438598186,2.033531364232871,6897664
20.076,23.455778690979635,16.696221309020366,15.940999999999999,18.296005095535886,13.58599490446411,0.11786084431041668,2.099165749549866,0.136374219622323,0.09934746899851038,2.170358419142311,2.027973079957421,7061504
20.353,24.968144743125617,15.737855256874386,15.87,18.988198197677626,12.751801802322372,0.11786084431041668,2.0919747948646545,0.136374219622323,0.09934746899851038,2.1596906246736656,2.0242589650556435,7225344
19.426,23.214095035766658,15.63790496423334,16.571999999999996,20.13075483842312,13.01324516157687,0.11965208142125142,2.0806007951498033,0.13749880103806628,0.10180536180443657,2.1790368183594064,1.9821647719402002,7389184
19.654999999999994,22.678475648984122,16.631524351015866,17.413,20.983523911136853,13.842476088863148,0.11965208142125142,2.0929487600922583,0.13749880103806628,0.10180536180443657,2.1747205431514067,2.01117697703311,7553024
22.184,25.416989947401632,18.95101005259837,18.084,21.24758720442475,14.920412795575249,0.11965208142125142,2.091572862863541,0.13749880103806628,0.10180536180443657,2.1870819927291185,1.9960637329979631,7716864
21.939999999999998,25.18709716516152,18.692902834838474,16.566,18.835591152608767,14.29640884739123,0.12409747573437921,2.104624703526497,0.1405347693060828,0.1076601821626756,2.185081779320716,2.024167627732278,7880704
21.822000000000003,24.84956271611341,18.794437283886595,17.240000000000002,20.358156506655817,14.121843493344187,0.12409747573437921,2.0962062209844587,0.1405347693060828,0.1076601821626756,2.1918554637664918,2.0005569782024257,8044544
22.147000000000002,26.58976501741877,17.704234982581234,17.192,20.615538520303225,13.768461479696775,0.12409747573437921,2.0789733469486236,0.1405347693060828,0.1076601821626756,2.161604882701797,1.9963418111954503,8208384
23.456,26.97816183614552,19.933838163854478,17.765000000000004,20.142154811954832,15.387845188045175,0.12409747573437921,2.100827340781689,0.1405347693060828,0.1076601821626756,2.163939731059427,2.037714950503951,8372224
22.957,26.534130274395945,19.379869725604056,18.336,21.373193441320456,15.29880655867954,0.12778499016300573,2.1098101496696473,0.1483442639108739,0.10722571641513758,2.185291998399374,2.0343283009399205,8536064
23.185000000000002,27.032555717595265,19.33744428240474,17.804,21.28470739936582,14.323292600634174,0.12778499016300573,2.120858696103096,0.1483442639108739,0.10722571641513758,2.195117647037265,2.0465997451689275,8699904
22.393,26.17611525068957,18.60988474931043,18.829,22.19946421135131,15.458535788648692,0.12778499016300573,2.0996324509382247,0.1483442639108739,0.10722571641513758,2.168614188065818,2.0306507138106316,8863744
22.79,26.367764665262374,19.212235334737624,18.153,20.666615125670592,15.639384874329403,0.12397079351600641,2.113203875720501,0.14092549407881522,0.10701609295319761,2.195248181638944,2.0311595698020577,9027584
23.098,25.965503443764277,20.23049655623572,18.393,21.23727161150267,15.54872838849733,0.12397079351600641,2.0937954038381577,0.14092549407881522,0.10701609295319761,2.186240234448038,2.0013505732282773,9191424
24.196000000000005,26.327666953348956,22.064333046651054,18.595999999999997,21.051382658568716,16.140617341431277,0.12397079351600641,2.09342096298933,0.14092549407881522,0.10701609295319761,2.172122288307856,2.014719637670804,9355264
24.259,27.323566690414815,21.194433309585186,17.993,20.812244757022704,15.173755242977295,0.13402516861121208,2.1028987526893617,0.14950644586009196,0.11854389136233222,2.1879322022767425,2.017865303101981,9519104
24.474,27.358594252230287,21.589405747769714,17.701,21.447116522480314,13.954883477519687,0.13402516861121208,2.1161799848079683,0.14950644586009196,0.11854389136233222,2.184508726883332,2.0478512427326048,9682944
24.091,26.918042447505876,21.263957552494126,18.363,21.853690619347407,14.87230938065259,0.13402516861121208,2.1008786603808405,0.14950644586009196,0.11854389136233222,2.169803276457399,2.031954044304282,9846784
23.439,26.812506928998367,20.065493071001633,19.577,22.810963667081,16.343036332919002,0.1338063112542537,2.1100665137171744,0.1485210310758387,0.11909159143266873,2.188346073439888,2.0317869539944606,10010624
24.892999999999997,27.696647802417413,22.08935219758258,19.75,23.058573710830697,16.441426289169303,0.1338063112542537,2.0857613041996954,0.1485210310758387,0.11909159143266873,2.159335817772373,2.012186790627018,10174464
24.936999999999998,28.126871627511047,21.747128372488948,20.716,24.56788577193042,16.86411422806958,0.1338063112542537,2.0917488127946853,0.1485210310758387,0.11909159143266873,2.1570562996015488,2.026441325987822,10338304
25.334999999999997,27.860419767088235,22.80958023291176,19.567999999999994,22.95317591861929,16.182824081380698,0.1371119483854272,2.104748374223709,0.14942762418496036,0.12479627258589404,2.154311362764901,2.0551853856825173,10502144
26.109,28.76307780594315,23.454922194056852,19.579,23.197232855967123,15.960767144032879,0.1371119483854272,2.0955991387367248,0.14942762418496036,0.12479627258589404,2.1523548019754193,2.0388434754980302,10665984
25.200000000000003,28.110986087221995,22.28901391277801,19.868999999999996,22.834641414601567,16.903358585398426,0.1371119483854272,2.088355024158955,0.14942762418496036,0.12479627258589404,2.1462007510870724,2.030509297230837,10829824
24.939,27.78813829078197,22.08986170921803,20.27,23.274646401825013,17.265353598174986,0.1371119483854272,2.092201644182205,0.14942762418496036,0.12479627258589404,2.149397677792563,2.0350056105718473,10993664
25.125,27.931254621377043,22.318745378622957,20.142,23.843520768549055,16.440479231450944,0.14079945135654268,2.114495152235031,0.15918439254387845,0.1224145101692069,2.1596561036495903,2.069334200820472,11157504
26.014999999999997,29.163956176259045,22.86604382374095,20.235000000000003,23.443099904928154,17.026900095071852,0.14079945135654268,2.110432784259319,0.15918439254387845,0.1224145101692069,2.1767875478356564,2.044078020682982,11321344
27.107,30.322500116622606,23.891499883377392,20.551,23.102115246318753,17.999884753681243,0.14079945135654268,2.096828301250935,0.15918439254387845,0.1224145101692069,2.161952611578729,2.0317039909231407,11485184
27.006,30.15004580119311,23.86195419880689,20.6,24.11478022072505,17.085219779274954,0.1426927116732865,2.1108224898576737,0.1601568582435693,0.12522856510300373,2.1663825893799444,2.055262390335403,11649024
27.062,29.209076151420813,24.91492384857919,20.439999999999998,24.08255953966438,16.797440460335615,0.1426927116732865,2.108562168478966,0.1601568582435693,0.12522856510300373,2.1582586935252364,2.0588656434326955,11812864
25.951,29.389759805511282,22.51224019448872,21.349000000000004,24.344604947251895,18.353395052748112,0.1426927116732865,2.1242426306009294,0.1601568582435693,0.12522856510300373,2.1755480860911796,2.0729371751106793,11976704
27.113,30.212090350409294,24.013909649590705,20.374,23.36839877103902,17.37960122896098,0.13662993668234166,2.134107369184494,0.153064456689638,0.12019541667504532,2.1659200999488952,2.1022946384200925,12140544
28.262,31.355637987871237,25.168362012128764,20.824999999999996,23.443130057884822,18.20686994211517,0.13662993668234166,2.1155976444482802,0.153064456689638,0.12019541667504532,2.1621953689926783,2.068999919903882,12304384
28.078000000000003,30.450213312499535,25.70578668750047,19.606,22.97065510862555,16.241344891374453,0.13662993668234166,2.1227054834365844,0.153064456689638,0.12019541667504532,2.1482537674519055,2.097157199421263,12468224
27.127999999999997,29.387295465405085,24.868704534594908,22.278000000000002,24.570321094436817,19.985678905563187,0.13902053591567282,2.1227532237768174,0.1571219517584559,0.12091912007288973,2.1701422181460672,2.0753642294075676,12632064
27.195,29.28310560077789,25.10689439922211,21.744999999999997,23.142950285239067,20.347049714760928,0.13902053591567282,2.1195981830358503,0.1571219517584559,0.12091912007288973,2.1895060489244456,2.049690317147255,12795904
27.939,32.28221643485563,23.595783565144377,21.838,24.720324756164718,18.955675243835284,0.13902053591567282,2.1205703586339952,0.1571219517584559,0.12091912007288973,2.170747770121476,2.0703929471465146,12959744
27.532999999999998,31.122072442846477,23.94392755715352,21.194000000000003,25.18336135239715,17.204638647602856,0.13853007395312786,2.1381767272949217,0.15446747586498646,0.12259267204126924,2.190690041020388,2.0856634135694554,13123584
28.012,31.155853686162892,24.86814631383711,21.622,25.384982327888345,17.859017672111655,0.13853007395312786,2.1243453845381737,0.15446747586498646,0.12259267204126924,2.1671518825094407,2.0815388865669067,13287424
27.656000000000006,30.116894959156124,25.195105040843888,20.76,23.27396897355556,18.24603102644444,0.13853007395312786,2.1281394928693773,0.15446747586498646,0.12259267204126924,2.1793887962150498,2.076890189523705,13451264
27.819,29.44216018926044,26.195839810739557,22.040999999999997,24.360169894595906,19.721830105404088,0.13853007395312786,2.1373462468385696,0.15446747586498646,0.12259267204126924,2.1891045740648645,2.0855879196122746,13615104
26.705000000000002,29.90597563252206,23.504024367477943,22.115000000000002,24.926335092087033,19.30366490791297,0.14774550210016357,2.1430137023329734,0.16486822780368807,0.13062277639663908,2.2011452437493633,2.0848821609165835,13778944
29.250999999999998,32.00781501011584,26.494184989884157,21.915,23.801119031238485,20.028880968761513,0.14774550210016357,2.1272200018167498,0.16486822780368807,0.13062277639663908,2.160833314932854,2.0936066887006457,13942784
28.936,31.079199477416882,26.792800522583118,22.167,24.219540133590574,20.11445986640943,0.14774550210016357,2.144947475194931,0.16486822780368807,0.13062277639663908,2.19939593042324,2.090499019966622,14106624
27.566000000000003,30.13288994699812,24.999110053001885,21.298,23.850163004198592,18.745836995801405,0.14233767565092417,2.133616065979004,0.15721416745125336,0.127461183850595,2.1724918275580434,2.0947403043999646,14270464
28.191999999999997,31.466946717123804,24.91705328287619,21.481,24.51060541985256,18.451394580147443,0.14233767565092417,2.123859241604805,0.15721416745125336,0.127461183850595,2.167152332225277,2.080566150984333,14434304
27.95,29.745711558129532,26.154288441870467,23.228,25.336941914799933,21.11905808520007,0.14233767565092417,2.11980132907629,0.15721416745125336,0.127461183850595,2.168485021056836,2.0711176370957443,14598144
28.997000000000003,31.117665225819486,26.87633477418052,23.371,25.177983397820796,21.5640166021792,0.14265937366508294,2.130542479455471,0.15764822595913006,0.12767052137103582,2.194121047164243,2.066963911746699,14761984
29.948,32.525296257708845,27.37070374229116,24.177000000000003,27.654510747646945,20.69948925235306,0.14265937366508294,2.1049222975969313,0.15764822595913006,0.12767052137103582,2.1500381713367154,2.059806423857147,14925824
29.179999999999996,31.96684050494462,26.39315949505537,22.752,25.493502507750083,20.010497492249915,0.14265937366508294,2.1268362253904343,0.15764822595913006,0.12767052137103582,2.182485561916906,2.0711868888639624,15089664
29.436,32.08660823208561,26.78539176791439,22.093,24.36532942154081,19.82067057845919,0.13674556726206594,2.124879714846611,0.1549383845703262,0.11855274995380569,2.178684345925039,2.0710750837681835,15253504
30.049999999999994,32.981989085927836,27.118010914072148,22.534,25.543874415984824,19.524125584015174,0.13674556726206594,2.1231100648641585,0.1549383845703262,0.11855274995380569,2.1770269982150388,2.0691931315132783,15417344
29.709000000000003,32.52030734712518,26.897692652874827,23.637999999999998,26.196768453768335,21.07923154623166,0.13674556726206594,2.1270846635103227,0.1549383845703262,0.11855274995380569,2.173893389415768,2.080275937604877,15581184
28.278999999999996,31.18289548710004,25.375104512899952,21.442,24.583798211215992,18.30020178878401,0.14809081133062135,2.122023141384125,0.16747555528172223,0.12870606737952048,2.1705476626800375,2.073498620088212,15745024
29.712,31.852891403130947,27.571108596869053,22.240000000000002,24.638962275651707,19.841037724348297,0.14809081133062135,2.1265516102313997,0.16747555528172223,0.12870606737952048,2.187373142006717,2.0657300784560824,15908864
30.371,32.229523338567475,28.512476661432522,23.294999999999998,26.599863839857854,19.990136160142143,0.14809081133062135,2.1327868819236757,0.16747555528172223,0.12870606737952048,2.205105870379292,2.0604678934680596,16072704
28.910000000000004,31.638666340907225,26.181333659092783,22.788999999999998,25.88485351720652,19.693146482793477,0.14809081133062135,2.1194307833909987,0.16747555528172223,0.12870606737952048,2.1669823845210994,2.071879182260898,16236544
29.878999999999998,32.06267328142284,27.695326718577157,22.905,25.710923199234077,20.099076800765925,0.14501355969860008,2.119561216235161,0.15959763650081668,0.13042948289638348,2.1561583873566166,2.0829640451137053,16400384
29.735000000000003,31.60303238729954,27.866967612700467,22.430999999999997,24.49953788942818,20.362462110571816,0.14501355969860008,2.1091860830783844,0.15959763650081668,0.13042948289638348,2.153298174791113,2.0650739913656557,16564224
30.141,31.93425653491072,28.347743465089277,21.954,24.637695958934245,19.270304041065756,0.14501355969860008,2.1228483259677886,0.15959763650081668,0.13042948289638348,2.175906515536519,2.069790136399058,16728064
28.122999999999998,30.485071336772027,25.76092866322797,22.033,23.661128066215923,20.40487193378408,0.14442323585493183,2.139794018864632,0.15901043024900222,0.12983604146086145,2.184991772931492,2.094596264797772,16891904
28.421999999999997,31.004730338227354,25.83926966177264,22.355,24.49898344210024,20.21101655789976,0.14442323585493183,2.1517509818077087,0.15901043024900222,0.12983604146086145,2.198660405739096,2.1048415578763215,17055744
28.229000000000003,30.37432258646573,26.083677413534275,22.184,25.14028212456119,19.227717875438813,0.14442323585493183,2.1519009500741957,0.15901043024900222,0.12983604146086145,2.2122542516386017,2.0915476485097897,17219584
29.415000000000003,31.326152793473092,27.503847206526913,22.633,24.477679104885183,20.788320895114815,0.15904284029426582,2.1341789960861206,0.18445464551040724,0.1336310350781244,2.184354870199458,2.084003121972783,17383424
29.749000000000002,32.21771808840135,27.280281911598657,22.085,24.963347616254854,19.206652383745148,0.15904284029426582,2.147201332449913,0.18445464551040724,0.1336310350781244,2.2074967417299027,2.086905923169923,17547264
29.561,31.700866584626247,27.421133415373752,23.369000000000003,26.515052923903223,20.222947076096784,0.15904284029426582,2.143707862496376,0.18445464551040724,0.1336310350781244,2.1935913218144742,2.093824403178278,17711104
29.401,31.204188564737475,27.597811435262525,23.04,25.370866791560598,20.7091332084394,0.1539495915635901,2.1523526877164842,0.17548285514931575,0.13241632797786443,2.209065024397865,2.0956403510351036,17874944
30.243000000000002,32.73821161427243,27.747788385727578,22.694000000000003,24.373882138722834,21.01411786127717,0.1539495915635901,2.1477306306362154,0.17548285514931575,0.13241632797786443,2.1968300977380655,2.0986311635343653,18038784
30.409000000000002,31.75089753707204,29.067102462927966,23.932,25.675122485656125,22.188877514343872,0.1539495915635901,2.1439453661441803,0.17548285514931575,0.13241632797786443,2.196907354624319,2.0909833776640414,18202624
30.449,32.21486211239723,28.683137887602776,22.413999999999998,25.347173025922608,19.480826974077388,0.15203768034898527,2.1572067737579346,0.17180869691808034,0.1322666637798902,2.2054310565852044,2.1089824909306647,18366464
30.901,32.76701420144649,29.034985798553503,22.791,25.87333174723293,19.708668252767072,0.15203768034898527,2.1493194460868836,0.17180869691808034,0.1322666637798902,2.209841344017693,2.0887975481560743,18530304
29.561,32.232652859186615,26.88934714081339,24.391,28.37003116348691,20.411968836513086,0.15203768034898527,2.1584343016147614,0.17180869691808034,0.1322666637798902,2.2129246973793455,2.103943905850177,18694144
29.747000000000003,32.16574781653649,27.328252183463523,23.327,26.72033184348363,19.933668156516372,0.15203768034898527,2.150104600191116,0.17180869691808034,0.1322666637798902,2.1941385953317667,2.1060706050504656,18857984
29.826999999999998,32.49456836838346,27.15943163161654,23.821,26.558423788893492,21.08357621110651,0.1500527214764588,2.144273003935814,0.17076794287484873,0.12933750007806885,2.192923078679149,2.095622929192479,19021824
29.731,31.772913073566063,27.68908692643394,24.452999999999996,27.29487631680198,21.611123683198013,0.1500527214764588,2.1473298877477647,0.17076794287484873,0.12933750007806885,2.2030822887613333,2.091577486734196,19185664
30.738999999999997,33.07519113087949,28.402808869120506,24.056000000000004,26.57788104398285,21.53411895601716,0.1500527214764588,2.1487455159425735,0.17076794287484873,0.12933750007806885,2.198466857333613,2.099024174551534,19349504
30.721999999999998,32.75019525687247,28.693804743127522,23.207,25.44243754106439,20.97156245893561,0.1494909387857357,2.159763495624065,0.1675703948610671,0.1314114827104043,2.225635581174168,2.0938914100739625,19513344
30.774,32.991111634537155,28.55688836546285,22.532000000000004,25.17747462660295,19.886525373397056,0.1494909387857357,2.175421227514744,0.1675703948610671,0.1314114827104043,2.2381508206191105,2.1126916344103774,19677184
29.831,31.215416483577105,28.446583516422894,21.612000000000002,23.394671029663073,19.82932897033693,0.1494909387857357,2.174193173646927,0.1675703948610671,0.1314114827104043,2.2214517708224095,2.1269345764714442,19841024
29.601,32.48162649435847,26.720373505641522,22.557,25.807135535635396,19.3068644643646,0.1445835834658889,2.1627930879592894,0.15490628208186605,0.13426088484991175,2.2234623448105317,2.102123831108047,20004864
30.691000000000003,32.5924965159053,28.789503484094702,23.927,27.078228490604893,20.775771509395106,0.1445835834658889,2.166982093453407,0.15490628208186605,0.13426088484991175,2.2329551780341257,2.1010090088726887,20168704
31.282999999999998,33.14022938809399,29.425770611906003,23.561,26.45090466970798,20.67109533029202,0.1445835834658889,2.1746278017759324,0.15490628208186605,0.13426088484991175,2.2421645307848044,2.1070910727670604,20332544
29.859999999999996,32.52296075825386,27.197039241746133,23.648000000000003,26.065017997450582,21.230982002549425,0.15109298775666194,2.1710694283246994,0.16942758934687763,0.13275838616644625,2.226950679152679,2.11518817749672,20496384
29.389,31.58370020731762,27.19429979268238,22.573,25.585567177674218,19.560432822325783,0.15109298775666194,2.1486678540706636,0.16942758934687763,0.13275838616644625,2.2072814061680943,2.090054301973233,20660224
29.692,31.667195180229033,27.716804819770967,23.433,26.504498168646695,20.361501831353305,0.15109298775666194,2.15503134727478,0.16942758934687763,0.13275838616644625,2.2091257812581997,2.1009369132913607,20824064
30.792,33.3253921922987,28.258607807701303,22.730999999999998,25.044350168046332,20.417649831953664,0.15119078669552735,2.1615772157907487,0.1653322120467865,0.1370493613442682,2.19361553353838,2.1295388980431174,20987904
31.15,33.25507007009268,29.04492992990732,24.119000000000003,26.22847126076655,22.009528739233456,0.15119078669552735,2.1694099634885786,0.1653322120467865,0.1370493613442682,2.2010093110681215,2.1378106159090358,21151744
29.341,31.34441433557814,27.337585664421862,23.418,24.635495790547136,22.200504209452863,0.15119078669552735,2.178169971704483,0.1653322120467865,0.1370493613442682,2.231949728105523,2.124390215303443,21315584
30.815000000000005,32.306370175375655,29.323629824624355,22.101,24.655386227648435,19.546613772351563,0.15119078669552735,2.1618698120117186,0.1653322120467865,0.1370493613442682,2.2093778042573358,2.1143618197661014,21479424
30.865999999999996,32.29711285369114,29.434887146308856,22.973000000000003,25.172486530988543,20.773513469011462,0.1627754858931742,2.1884700298309325,0.187437334277192,0.1381136375091564,2.2370502381929134,2.1398898214689517,21643264
31.282999999999998,33.47443811229064,29.09156188770935,25.045,28.165350140609224,21.92464985939078,0.1627754858931742,2.1713534712791445,0.187437334277192,0.1381136375091564,2.212046328356106,2.130660614202183,21807104
31.4,33.27635284528257,29.523647154717427,23.225,25.886977648290834,20.56302235170917,0.1627754858931742,2.17812537252903,0.187437334277192,0.1381136375091564,2.225544003883687,2.130706741174373,21970944
31.130000000000003,33.068530371183286,29.19146962881672,23.415999999999997,26.549726854721065,20.28227314527893,0.1509196674167469,2.171206626296043,0.16109104466343657,0.14074829017005722,2.2237720304224124,2.118641222169674,22134784
32.5,34.44366149316181,30.556338506838188,24.778,27.969315716127127,21.58668428387287,0.1509196674167469,2.161243999004364,0.16109104466343657,0.14074829017005722,2.2010390114343426,2.1214489865743853,22298624
32.190999999999995,34.172849893407665,30.209150106592322,23.687,24.691609874528417,22.682390125471585,0.1509196674167469,2.1699382841587065,0.16109104466343657,0.14074829017005722,2.220578564137792,2.1192980041796208,22462464
30.849,32.64845241670904,29.049547583290963,23.618000000000002,25.366981417854404,21.8690185821456,0.13886560960381752,2.168283852934837,0.1518476790513682,0.12588354015626685,2.206859090442928,2.1297086154267464,22626304
31.243000000000002,32.98793008455927,29.498069915440738,23.399,25.968048267355055,20.829951732644947,0.13886560960381752,2.1701262950897218,0.1518476790513682,0.12588354015626685,2.210489167285625,2.1297634228938187,22790144
31.332000000000004,33.147173820877775,29.516826179122233,23.990000000000002,25.910760266144635,22.06923973385537,0.13886560960381752,2.164248937368393,0.1518476790513682,0.12588354015626685,2.2156566583488595,2.112841216387926,22953984
30.401999999999997,32.27320175288502,28.53079824711497,23.488,25.627438244025754,21.348561755974245,0.15844438100036007,2.2072313100099565,0.1769021576912664,0.13998660430945373,2.244486960256987,2.169975659762926,23117824
31.325000000000006,33.26448575658601,29.385514243413997,24.408,26.32222987125371,22.49377012874629,0.15844438100036007,2.1859632939100266,0.1769021576912664,0.13998660430945373,2.2363732699529115,2.1355533178671418,23281664
31.264,32.8698281352623,29.6581718647377,24.046999999999997,25.9053005677231,22.188699432276895,0.15844438100036007,2.1656296819448473,0.1769021576912664,0.13998660430945373,2.2079141614550166,2.123345202434678,23445504
30.201,33.17967235526165,27.22232764473835,22.153,25.008948353874768,19.29705164612523,0.15607166791463284,2.2017832905054093,0.17669460541105214,0.13544873041821354,2.2352800863380264,2.168286494672792,23609344
31.449000000000005,33.68906897215243,29.208931027847584,24.119,26.290112387694382,21.947887612305617,0.15607166791463284,2.1921698242425918,0.17669460541105214,0.13544873041821354,2.230541346999144,2.1537983014860393,23773184
31.448999999999995,33.37668488088691,29.52131511911308,23.659999999999997,25.76726362850024,21.552736371499755,0.15607166791463284,2.1889852732419968,0.17669460541105214,0.13544873041821354,2.2226807268306907,2.155289819653303,23937024
31.024,32.99927820825321,29.048721791746793,23.246000000000002,25.730669796975047,20.761330203024958,0.15607166791463284,2.1985711812973023,0.17669460541105214,0.13544873041821354,2.2477172245444907,2.149425138050114,24100864
30.349999999999994,31.96755989069956,28.732440109300427,23.67,25.80859767137253,21.531402328627472,0.15608606377415218,2.214851200580597,0.1779294239302224,0.13424270361808197,2.245337493063694,2.1843649080975,24264704
31.574,33.708372038797364,29.439627961202643,23.708,25.84650321486782,21.569496785132177,0.15608606377415218,2.2030331909656526,0.1779294239302224,0.13424270361808197,2.2377601265420433,2.168306255389262,24428544
31.986,33.63264628867283,30.33935371132717,24.168,27.429725923495106,20.906274076504893,0.15608606377415218,2.193299353122711,0.1779294239302224,0.13424270361808197,2.255516721534449,2.131081984710973,24592384
31.531,34.311030395517285,28.750969604482712,24.422000000000004,26.979365050203047,21.86463494979696,0.1549703350129372,2.196313628554344,0.174649876686101,0.1352907933397734,2.2438423516609856,2.1487849054477026,24756224
33.266000000000005,35.17386372678973,31.358136273210274,24.561,26.777020983655163,22.344979016344837,0.1549703350129372,2.1999448955059053,0.174649876686101,0.1352907933397734,2.239561721348736,2.1603280696630747,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-bigfish-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.893,0.9748596359630313,0.8111403640369688,0.9470000000000001,1.0923994497926317,0.8016005502073684,0.0,2.707463815808296,0.0,0.0,2.7077200185719112,2.707207613044681,16384
0.974,1.1003487237766967,0.8476512762233033,0.8939999999999999,1.050665248220529,0.7373347517794708,0.0,2.7040619254112244,0.0,0.0,2.707444896278723,2.7006789545437258,180224
0.9380000000000001,1.070196822957286,0.8058031770427141,0.8959999999999999,1.030178984941756,0.7618210150582438,0.0,2.6969862461090086,0.0,0.0,2.7132947122635502,2.680677779954467,344064
0.9119999999999999,1.042598621738516,0.7814013782614839,0.9269999999999999,1.2306461756716194,0.6233538243283805,0.0,2.68423045873642,0.0,0.0,2.7097550587616115,2.658705858711228,507904
0.876,1.0138549962823256,0.7381450037176744,1.0139999999999998,1.2401061697521762,0.7878938302478234,0.10429427990672284,2.660908353328705,0.11292189520081639,0.09566666461262929,2.6792909379212264,2.6425257687361836,671744
1.112,1.276365446490435,0.9476345535095653,0.9800000000000001,1.0951520733638784,0.8648479266361219,0.10429427990672284,2.6393735855817795,0.11292189520081639,0.09566666461262929,2.668579407379245,2.610167763784314,835584
1.397,1.661954713111505,1.132045286888495,1.28,1.5883180176376333,0.9716819823623667,0.10429427990672284,2.5888664752244948,0.11292189520081639,0.09566666461262929,2.6351760214735234,2.542556928975466,999424
1.627,1.8659999999999999,1.3880000000000001,1.435,1.926858719552678,0.943141280447322,0.0968905601262122,2.558810815215111,0.10742520371587982,0.08635591653654456,2.61710056978305,2.5005210606471717,1163264
2.1260000000000003,2.6042927973532533,1.6477072026467474,1.999,2.6417511182409568,1.3562488817590437,0.0968905601262122,2.4833245247602465,0.10742520371587982,0.08635591653654456,2.5837923216796668,2.382856727840826,1327104
2.367,3.075661414216973,1.658338585783027,2.1369999999999996,2.7930952674726433,1.4809047325273559,0.0968905601262122,2.4443971902132033,0.10742520371587982,0.08635591653654456,2.5425588519041993,2.3462355285222074,1490944
2.9419999999999997,4.007662235419835,1.8763377645801647,2.8000000000000003,4.00782449056144,1.592175509438561,0.11504281716746237,2.3990595817565916,0.12993233842233465,0.10015329591259009,2.5393591771680892,2.258759986345094,1654784
3.1719999999999997,4.202609528385993,2.141390471614006,2.958,3.9379469373389564,1.978053062661044,0.11504281716746237,2.39578058719635,0.12993233842233465,0.10015329591259009,2.4843630040698823,2.3071981703228177,1818624
3.464,4.300925325223225,2.6270746747767753,3.3009999999999997,4.459511545043898,2.1424884549561014,0.11504281716746237,2.3476943343877794,0.12993233842233465,0.10015329591259009,2.457084598932673,2.238304069842886,1982464
3.694,4.873238737491268,2.514761262508732,3.386,4.532553095150853,2.2394469048491477,0.11445906116823605,2.3061850488185884,0.1377970828114379,0.0911210395250342,2.4020740309855877,2.210296066651589,2146304
4.403999999999999,5.90112524526173,2.9068747547382676,3.8879999999999995,5.179989164041246,2.5960108359587526,0.11445906116823605,2.265361934900284,0.1377970828114379,0.0911210395250342,2.353564748169561,2.1771591216310067,2310144
4.9990000000000006,6.900307181914591,3.0976928180854104,4.229000000000001,5.669725164630647,2.7882748353693554,0.11445906116823605,2.272423669695854,0.1377970828114379,0.0911210395250342,2.3512044684282034,2.193642870963505,2473984
5.244999999999999,6.811998723675293,3.6780012763247054,4.628,6.06738042226508,3.18861957773492,0.12437444281610317,2.2640116572380067,0.1555594620685987,0.09318942356360765,2.320966703266811,2.2070566112092025,2637824
6.201,8.150022575549087,4.251977424450912,5.016,6.579682832290487,3.452317167709513,0.12437444281610317,2.24499069750309,0.1555594620685987,0.09318942356360765,2.3454741792386278,2.144507215767552,2801664
6.503,8.147275220271837,4.8587247797281625,5.929,7.789840938930569,4.068159061069432,0.12437444281610317,2.2285300552845,0.1555594620685987,0.09318942356360765,2.3338879864250965,2.123172124143904,2965504
7.138,9.497295657606312,4.778704342393688,6.523000000000001,8.19766444400065,4.848335555999353,0.12437444281610317,2.2256028205156326,0.1555594620685987,0.09318942356360765,2.3051132713856384,2.146092369645627,3129344
7.602000000000001,10.259238416100446,4.944761583899556,6.905999999999999,9.12707271380295,4.684927286197049,0.13303880764318204,2.2224796295166014,0.1580293235945601,0.108048291691804,2.30089404086984,2.144065218163363,3293184
8.269,11.51098534851717,5.02701465148283,7.092999999999999,9.160757480944028,5.025242519055969,0.13303880764318204,2.217063072323799,0.1580293235945601,0.108048291691804,2.3070822964559445,2.1270438481916534,3457024
8.951,12.930599100412,4.971400899588001,7.494,10.509822275930729,4.478177724069271,0.13303880764318204,2.2132910639047623,0.1580293235945601,0.108048291691804,2.2798996705606047,2.14668245724892,3620864
10.477999999999998,14.800170288176993,6.155829711823004,8.689,12.158606461833964,5.219393538166036,0.131621899519511,2.1990215331315994,0.15275321124949331,0.11049058778952868,2.278532005489231,2.119511060773968,3784704
10.902000000000001,14.584210748993057,7.2197892510069455,9.088999999999999,12.114575812965194,6.063424187034803,0.131621899519511,2.181311711668968,0.15275321124949331,0.11049058778952868,2.261209858563844,2.1014135647740924,3948544
11.264,15.077691649832218,7.45030835016778,9.686,12.879071248813593,6.4929287511864064,0.131621899519511,2.177164223790169,0.15275321124949331,0.11049058778952868,2.2793371663877195,2.0749912811926183,4112384
11.395,15.487659893028004,7.302340106971995,9.752,12.880574116111045,6.623425883888956,0.13274580695360777,2.1946762651205063,0.1524787078837438,0.11301290602347175,2.281306885703894,2.1080456445371185,4276224
13.541,17.553860451099688,9.528139548900311,11.41,14.05236636369751,8.76763363630249,0.13274580695360777,2.1745418339967726,0.1524787078837438,0.11301290602347175,2.2547087288337795,2.0943749391597657,4440064
12.716999999999997,15.973507485021335,9.46049251497866,11.533,14.375017065395632,8.690982934604367,0.13274580695360777,2.186153855919838,0.1524787078837438,0.11301290602347175,2.2766985378662508,2.0956091739734255,4603904
14.339000000000002,17.827559731465122,10.85044026853488,12.006,16.189477500835878,7.822522499164123,0.13875554387098715,2.1779578655958174,0.15701319572287398,0.12049789201910034,2.2752960116752003,2.0806197195164344,4767744
15.278,20.84696184221081,9.709038157789191,12.607,17.077015771784254,8.136984228215743,0.13875554387098715,2.1603091835975645,0.15701319572287398,0.12049789201910034,2.253837339537025,2.066781027658104,4931584
15.318000000000001,20.272395624089786,10.363604375910217,13.341,17.216008258055716,9.465991741944283,0.13875554387098715,2.147936922311783,0.15701319572287398,0.12049789201910034,2.2274556947517152,2.068418149871851,5095424
15.383000000000001,19.26247689772732,11.50352310227268,12.485000000000001,16.26129779016433,8.708702209835671,0.13100137562129624,2.1543381065130234,0.14720397375151426,0.11479877749107822,2.2567263072246564,2.0519499058013904,5259264
14.995000000000001,18.319837590018498,11.670162409981504,12.431999999999999,16.310050541186897,8.5539494588131,0.13100137562129624,2.141542376577854,0.14720397375151426,0.11479877749107822,2.2368946040810656,2.0461901490746426,5423104
16.761,20.836636023984475,12.685363976015521,13.581,17.1476803893817,10.0143196106183,0.13100137562129624,2.147540757060051,0.14720397375151426,0.11479877749107822,2.236750229797414,2.058331284322688,5586944
16.036,18.954904589053918,13.117095410946087,12.655000000000001,16.577308631405746,8.732691368594258,0.13100137562129624,2.1246202692389486,0.14720397375151426,0.11479877749107822,2.2233566138411627,2.0258839246367346,5750784
16.221,19.17040824573337,13.27159175426663,12.715,15.266733724352916,10.163266275647084,0.13214312322088512,2.1252246335148812,0.15116995070988154,0.11311629573188868,2.2378359520686697,2.0126133149610927,5914624
16.756999999999998,20.517843123556204,12.996156876443793,14.741999999999999,18.184847077637926,11.299152922362074,0.13214312322088512,2.138339306414127,0.15116995070988154,0.11311629573188868,2.239051247017114,2.03762736581114,6078464
17.776999999999994,21.782953194933754,13.771046805066234,14.279,17.6179143445138,10.940085655486202,0.13214312322088512,2.131925742328167,0.15116995070988154,0.11311629573188868,2.21614462083393,2.0477068638224036,6242304
17.568,20.510239963021373,14.62576003697863,14.637,17.60708770914261,11.66691229085739,0.13847419346857345,2.1594571352005003,0.15761709856432873,0.11933128837281816,2.2295751807436703,2.0893390896573303,6406144
17.723,21.18664850988087,14.259351490119125,14.572,17.480342483271183,11.663657516728815,0.13847419346857345,2.132329760491848,0.15761709856432873,0.11933128837281816,2.1980546755240753,2.066604845459621,6569984
19.044,22.34490654214869,15.743093457851312,15.271,17.908307149347607,12.633692850652395,0.13847419346857345,2.1505146279931067,0.15761709856432873,0.11933128837281816,2.213568814173402,2.0874604418128113,6733824
19.026999999999997,22.445689953768838,15.608310046231157,15.481,17.63681283974282,13.32518716025718,0.1414977848428558,2.1667857825756074,0.16270158389813888,0.12029398578757272,2.239026243556097,2.0945453215951177,6897664
20.15,24.701584339545956,15.598415660454041,16.298,18.825278378018535,13.770721621981462,0.1414977848428558,2.140602132678032,0.16270158389813888,0.12029398578757272,2.206694440786041,2.074509824570023,7061504
19.954,23.837931513299377,16.070068486700624,16.491999999999997,20.131749441925912,12.852250558074084,0.1414977848428558,2.141274783015251,0.16270158389813888,0.12029398578757272,2.220375058339314,2.062174507691188,7225344
19.971,25.198451482319086,14.743548517680914,17.143,21.503527605691772,12.782472394308229,0.13444224373864316,2.161134126782417,0.14769476723572594,0.1211897202415604,2.2377759172547953,2.084492336310039,7389184
19.977000000000004,21.895390210567186,18.058609789432822,17.031,20.956884486329162,13.105115513670835,0.13444224373864316,2.1335989981889725,0.14769476723572594,0.1211897202415604,2.2262410014865632,2.0409569948913817,7553024
20.621,23.06711303908875,18.17488696091125,16.671999999999997,19.520440977096065,13.823559022903929,0.13444224373864316,2.1388241946697235,0.14769476723572594,0.1211897202415604,2.2282945170848376,2.0493538722546094,7716864
20.504,24.270784304947657,16.737215695052345,16.641000000000002,20.250048212479296,13.031951787520706,0.14081258887993797,2.131520263850689,0.1574205330964255,0.12420464466345044,2.205260218387196,2.057780309314182,7880704
20.494999999999997,24.354529116356034,16.63547088364396,17.228,20.776601978244393,13.679398021755611,0.14081258887993797,2.134494479000568,0.1574205330964255,0.12420464466345044,2.2150531854582365,2.0539357725429,8044544
20.898000000000003,25.635292053483724,16.160707946516283,17.144,20.944734665824488,13.343265334175507,0.14081258887993797,2.126504461467266,0.1574205330964255,0.12420464466345044,2.2031974067996902,2.0498115161348416,8208384
22.815999999999995,26.004147424445733,19.627852575554257,18.634,20.900548918510253,16.367451081489747,0.14081258887993797,2.1122804924845697,0.1574205330964255,0.12420464466345044,2.1776482501682,2.0469127348009395,8372224
21.862000000000002,26.528113586272845,17.19588641372716,17.809,20.9173933148815,14.700606685118501,0.14233517920838493,2.1313521429896354,0.16010599214627902,0.12456436627049083,2.2097175515300265,2.0529867344492443,8536064
21.814,26.242740678793467,17.385259321206533,18.951,22.86513706964894,15.03686293035106,0.14233517920838493,2.1265236914157866,0.16010599214627902,0.12456436627049083,2.2175394635498176,2.0355079192817556,8699904
23.578,27.53206322660627,19.62393677339373,18.500999999999998,23.26568351519804,13.736316484801952,0.14233517920838493,2.1257270336151124,0.16010599214627902,0.12456436627049083,2.2068823804658484,2.0445716867643764,8863744
23.491000000000003,28.15886985679764,18.823130143202366,19.636000000000003,23.303541956133564,15.96845804386644,0.14235851437903566,2.1360449686646463,0.15634023937870117,0.12837678937937014,2.215063518865912,2.057026418463381,9027584
23.046,27.395524571720454,18.696475428279545,18.860999999999997,23.096399508901136,14.625600491098858,0.14235851437903566,2.1213721707463264,0.15634023937870117,0.12837678937937014,2.203989470677099,2.038754870815554,9191424
22.321,25.679885082880926,18.962114917119077,18.482999999999997,22.03577651985035,14.930223480149643,0.14235851437903566,2.104908253252506,0.15634023937870117,0.12837678937937014,2.1747975110157776,2.0350189954892346,9355264
23.933999999999997,27.945135001467786,19.92286499853221,19.149,22.996447075659393,15.30155292434061,0.14190870425215202,2.1239881247282026,0.15737714098026065,0.1264402675240434,2.188158581340379,2.0598176681160263,9519104
23.047999999999995,26.89755270128881,19.19844729871118,19.727999999999998,23.361521157224765,16.09447884277523,0.14190870425215202,2.1263092696666717,0.15737714098026065,0.1264402675240434,2.191011621477829,2.0616069178555145,9682944
23.130999999999997,26.60804314037085,19.653956859629144,18.095000000000002,21.20124934607639,14.988750653923612,0.14190870425215202,2.118142378330231,0.15737714098026065,0.1264402675240434,2.175890385083624,2.060394371576838,9846784
23.173,27.06367102181616,19.282328978183838,18.563,21.440009037177326,15.685990962822673,0.1520933522443253,2.121738129854202,0.17060908532580726,0.13357761916284333,2.1779989779675444,2.06547728174086,10010624
23.143000000000004,26.570640733799273,19.715359266200736,18.476,21.238904992937687,15.713095007062313,0.1520933522443253,2.1371573388576506,0.17060908532580726,0.13357761916284333,2.19633560772316,2.077979069992141,10174464
23.826,27.405304960463695,20.246695039536306,19.258,22.298930120867627,16.21706987913237,0.1520933522443253,2.1101156011223794,0.17060908532580726,0.13357761916284333,2.1695369609121338,2.050694241332625,10338304
22.458000000000002,26.544531047233093,18.37146895276691,19.082,23.44001284991222,14.723987150087783,0.15584854954686303,2.1172647058963774,0.1764046320920415,0.13529246700168457,2.17569802730914,2.058831384483615,10502144
24.401,27.768540497158128,21.033459502841872,20.244,23.119737122895625,17.368262877104375,0.15584854954686303,2.119954451918602,0.1764046320920415,0.13529246700168457,2.1647713595856315,2.0751375442515725,10665984
24.875000000000004,28.827743983614425,20.92225601638558,20.592000000000002,24.56388066285985,16.620119337140153,0.15584854954686303,2.132927018404007,0.1764046320920415,0.13529246700168457,2.182026766589083,2.0838272702189307,10829824
24.976,27.63259631860017,22.319403681399827,20.253000000000004,23.742555988947593,16.763444011052414,0.15584854954686303,2.129609841108322,0.1764046320920415,0.13529246700168457,2.1824496317331668,2.076770050483477,10993664
24.532000000000004,28.59288857271411,20.471111427285898,19.910999999999998,23.73408370298114,16.087916297018857,0.1562500372906773,2.14185491502285,0.1730132751840675,0.1394867993972871,2.180694487894347,2.1030153421513527,11157504
23.915,27.199388070858863,20.630611929141136,20.906,24.47080630609855,17.34119369390145,0.1562500372906773,2.138534387946129,0.1730132751840675,0.1394867993972871,2.1760620535431334,2.1010067223491244,11321344
25.322,28.8099271781389,21.8340728218611,20.476999999999997,23.66346842130908,17.290531578690914,0.1562500372906773,2.1350468039512633,0.1730132751840675,0.1394867993972871,2.183268847752339,2.0868247601501877,11485184
25.641000000000002,29.729893371072425,21.55210662892758,20.191000000000003,24.66798436450252,15.714015635497486,0.15951821446312045,2.134249261021614,0.18342808202196753,0.13560834690427337,2.171155077364122,2.0973434446791064,11649024
25.931000000000004,30.006515795577297,21.855484204422712,21.916000000000004,26.773005661927936,17.058994338072072,0.15951821446312045,2.1456698358058928,0.18342808202196753,0.13560834690427337,2.1930653609279966,2.098274310683789,11812864
26.469,30.067998332869855,22.870001667130147,21.448,25.20134997035981,17.69465002964019,0.15951821446312045,2.1195128738880156,0.18342808202196753,0.13560834690427337,2.1641163445074354,2.0749094032685957,11976704
26.220999999999997,29.535243352561785,22.906756647438208,20.529,24.53462716687412,16.52337283312588,0.15849020274702824,2.1244949221611025,0.17533952949893233,0.14164087599512415,2.1462066076639,2.102783236658305,12140544
26.114000000000004,28.59826729640754,23.62973270359247,20.758,24.397477435017286,17.11852256498271,0.15849020274702824,2.123813050985336,0.17533952949893233,0.14164087599512415,2.161230035232276,2.0863960667383963,12304384
26.971999999999998,30.438767370332194,23.505232629667802,21.121000000000002,24.729089383593486,17.51291061640652,0.15849020274702824,2.148235711455345,0.17533952949893233,0.14164087599512415,2.172711933333093,2.123759489577597,12468224
26.017999999999994,27.5796773034145,24.456322696585488,20.322,23.221633769978546,17.422366230021453,0.15582701072586733,2.157665196061134,0.17129364735567693,0.14036037409605773,2.200320625015304,2.1150097671069643,12632064
26.363,28.747990775663503,23.978009224336496,21.108999999999998,23.39035683311489,18.827643166885107,0.15582701072586733,2.152182233333588,0.17129364735567693,0.14036037409605773,2.1933977740550685,2.110966692612107,12795904
27.127000000000002,30.496000000000002,23.758000000000003,22.427999999999997,25.219335880900037,19.636664119099958,0.15582701072586733,2.12747540473938,0.17129364735567693,0.14036037409605773,2.1907320413091638,2.064218768169596,12959744
25.194,28.4344450311647,21.9535549688353,21.179999999999996,24.884804988120152,17.47519501187984,0.15349904833795636,2.1379540279507636,0.1739060487403602,0.13309204793555252,2.2113873161622535,2.0645207397392737,13123584
27.294999999999998,30.02715757232265,24.562842427677346,21.912,25.2534062907704,18.5705937092296,0.15349904833795636,2.1071055054664614,0.1739060487403602,0.13309204793555252,2.1846663029478597,2.029544707985063,13287424
28.01,30.79998924729111,25.220010752708895,21.550000000000004,24.463557962354624,18.636442037645384,0.15349904833795636,2.1116781651973726,0.1739060487403602,0.13309204793555252,2.147008885150854,2.0763474452438913,13451264
27.074,30.556160823396876,23.591839176603127,23.478,25.906817819433975,21.049182180566028,0.15349904833795636,2.1286804556846617,0.1739060487403602,0.13309204793555252,2.1883028898579666,2.0690580215113568,13615104
27.179999999999996,30.85857852981284,23.501421470187154,23.309,26.85718108331579,19.76081891668421,0.15639557464492096,2.1390357315540314,0.178260040089965,0.13453110919987693,2.198513973190997,2.079557489917066,13778944
27.584000000000003,31.334816444455797,23.83318355554421,22.853,26.564770601747906,19.141229398252097,0.15639557464492096,2.1254739433526995,0.178260040089965,0.13453110919987693,2.1761489554919735,2.0747989312134254,13942784
27.975,30.802508620676516,25.147491379323487,22.899,25.778359130084333,20.01964086991567,0.15639557464492096,2.11054115742445,0.178260040089965,0.13453110919987693,2.179088749292384,2.041993565556516,14106624
28.865,31.549344426484797,26.1806555735152,22.245,24.992832782394157,19.497167217605845,0.1542871345719807,2.143530178070068,0.17854610568917995,0.13002816345478146,2.2052941217452657,2.0817662343948706,14270464
28.241000000000003,30.431759913819864,26.050240086180143,23.438000000000002,26.027597652145985,20.84840234785402,0.1542871345719807,2.132659041881561,0.17854610568917995,0.13002816345478146,2.197307078438686,2.0680110053244363,14434304
28.046000000000003,30.692027966594463,25.399972033405543,22.388,25.99045693936791,18.785543060632094,0.1542871345719807,2.1165298134088517,0.17854610568917995,0.13002816345478146,2.173070750677001,2.0599888761407024,14598144
26.507000000000005,29.43470917271508,23.57929082728493,21.827,24.447252087109177,19.206747912890826,0.1548278963612271,2.1275293469429015,0.17651602655329007,0.13313976616916412,2.193097542197013,2.06196115168879,14761984
27.27,30.12439660874238,24.41560339125762,22.309000000000005,25.075139728936342,19.542860271063667,0.1548278963612271,2.147421672940254,0.17651602655329007,0.13313976616916412,2.1936755194822224,2.101167826398286,14925824
28.375999999999998,32.586539632873674,24.16546036712632,21.055999999999997,25.332644011371528,16.779355988628467,0.1548278963612271,2.1613991379737856,0.17651602655329007,0.13313976616916412,2.213076797497407,2.1097214784501643,15089664
26.825000000000006,30.46269226296014,23.187307737039873,23.254,27.29688065616585,19.211119343834152,0.16582748886454887,2.1670994848012923,0.18744089976923384,0.1442140779598639,2.219558916481592,2.1146400531209926,15253504
28.720000000000006,31.79751198210503,25.642488017894983,22.951,26.77909992032601,19.12290007967399,0.16582748886454887,2.1652733594179154,0.18744089976923384,0.1442140779598639,2.215222546031811,2.1153241728040197,15417344
29.151999999999997,32.50541855425176,25.798581445748233,23.033000000000005,26.620648394143444,19.445351605856565,0.16582748886454887,2.1540745854377747,0.18744089976923384,0.1442140779598639,2.201982662173464,2.1061665087020853,15581184
27.397000000000002,30.890133407128907,23.903866592871097,22.527,26.28071562588324,18.773284374116763,0.16311912304129988,2.175367060303688,0.1990886076352527,0.12714963844734706,2.2194727919763033,2.1312613286310724,15745024
28.598000000000003,31.531236437793588,25.664763562206417,22.782999999999998,26.938001925390644,18.62799807460935,0.16311912304129988,2.164314979314804,0.1990886076352527,0.12714963844734706,2.2074127427553916,2.1212172158742164,15908864
29.456,32.13325306984603,26.778746930153968,23.348000000000003,26.57475626597362,20.121243734026386,0.16311912304129988,2.1465284138917924,0.1990886076352527,0.12714963844734706,2.1694123331458965,2.1236444946376882,16072704
28.256999999999998,31.169576350930562,25.344423649069434,23.116999999999997,26.218941488809868,20.015058511190126,0.16311912304129988,2.139203679561615,0.1990886076352527,0.12714963844734706,2.1610186282092485,2.117388730913982,16236544
27.681,30.108762138266435,25.253237861733567,21.770000000000003,23.948150591671755,19.59184940832825,0.16158519290517379,2.1512279003858565,0.18849513602074813,0.13467524978959944,2.1974136545384306,2.1050421462332825,16400384
29.243000000000002,32.127444660588935,26.35855533941107,23.466,26.315137413323548,20.616862586676454,0.16158519290517379,2.14367690384388,0.18849513602074813,0.13467524978959944,2.199921255022781,2.087432552664979,16564224
30.019000000000005,32.609631004215004,27.428368995785007,24.808,27.701429798699117,21.914570201300883,0.16158519290517379,2.13440063893795,0.18849513602074813,0.13467524978959944,2.1845931206944744,2.0842081571814255,16728064
30.125999999999994,32.26571586898821,27.98628413101178,24.249000000000002,28.31759545789453,20.180404542105475,0.16233737896084974,2.1347464323043823,0.1876720055847718,0.13700275233692769,2.1831774348755855,2.086315429733179,16891904
28.989000000000004,31.84164947022939,26.136350529770617,23.729999999999997,26.981999384993788,20.478000615006206,0.16233737896084974,2.126276823878288,0.1876720055847718,0.13700275233692769,2.1605033370353945,2.0920503107211816,17055744
30.403,32.127824918651164,28.678175081348833,24.508,27.641987236732145,21.374012763267853,0.16233737896084974,2.1312891095876694,0.1876720055847718,0.13700275233692769,2.18039257041732,2.082185648758019,17219584
30.520999999999997,32.574769461258974,28.467230538741017,24.136000000000003,27.726914089754867,20.545085910245138,0.15770712234285983,2.1625902235507963,0.17802744211534868,0.13738680257037097,2.2073898150236113,2.1177906320779813,17383424
28.770999999999997,31.357493572387142,26.184506427612853,24.726,27.233549401307975,22.218450598692023,0.15770712234285983,2.172430154681206,0.17802744211534868,0.13738680257037097,2.2300239514863,2.114836357876112,17547264
30.556,32.7204223247786,28.3915776752214,25.707,28.036686888832918,23.377313111167084,0.15770712234285983,2.157737898826599,0.17802744211534868,0.13738680257037097,2.213527743650681,2.101948054002517,17711104
29.473000000000003,31.448469817537084,27.49753018246292,24.304000000000002,27.598933079745326,21.00906692025468,0.15455930552325295,2.151901423931122,0.18047619144698338,0.12864241959952252,2.192192047214749,2.1116108006474947,17874944
29.401999999999997,31.340539656545616,27.46346034345438,24.588,27.230808354762033,21.94519164523797,0.15455930552325295,2.1647543251514434,0.18047619144698338,0.12864241959952252,2.2102446314574395,2.1192640188454472,18038784
29.717000000000002,31.841909645137882,27.592090354862123,23.032,25.472585175731425,20.591414824268576,0.15455930552325295,2.1415222615003584,0.18047619144698338,0.12864241959952252,2.178370051682171,2.1046744713185457,18202624
30.041999999999994,32.462185116886715,27.62181488311327,22.667,25.487610040399062,19.84638995960094,0.15468400232815227,2.165299654006958,0.16449541757916417,0.14487258707714037,2.230672700780433,2.099926607233483,18366464
29.061999999999994,31.420524114780253,26.703475885219735,23.308000000000003,26.649202777444078,19.96679722255593,0.15468400232815227,2.159577402472496,0.16449541757916417,0.14487258707714037,2.2003463964925825,2.1188084084524093,18530304
30.364000000000004,32.93838225599852,27.78961774400149,23.529999999999994,26.96847640678251,20.091523593217477,0.15468400232815227,2.1532456517219543,0.16449541757916417,0.14487258707714037,2.197407229506939,2.1090840739369696,18694144
29.805,32.078993183806844,27.531006816193152,24.493,26.757659135499203,22.228340864500794,0.15468400232815227,2.1638578206300734,0.16449541757916417,0.14487258707714037,2.219490343022753,2.108225298237394,18857984
29.101,30.8353497340502,27.366650265949797,22.549000000000003,24.669704835661957,20.42829516433805,0.1611919132586384,2.171388676762581,0.17950171289163075,0.14288211362564607,2.2064296140738247,2.1363477394513373,19021824
30.093999999999994,32.20408625416118,27.983913745838805,23.900999999999996,26.54586464682032,21.256135353179673,0.1611919132586384,2.143973487615585,0.17950171289163075,0.14288211362564607,2.185056900115644,2.102890075115526,19185664
30.526999999999997,33.02746415691167,28.026535843088325,24.276,26.806739812782023,21.745260187217976,0.1611919132586384,2.152002972364426,0.17950171289163075,0.14288211362564607,2.1819161514519276,2.122089793276924,19349504
30.190000000000005,32.50625128170499,27.87374871829502,24.846999999999998,28.580973888500022,21.113026111499973,0.15452951153123035,2.1885402888059615,0.16820448917894776,0.14085453388351293,2.2225921155117487,2.1544884621001743,19513344
29.617,32.723583493164156,26.510416506835845,25.141999999999996,28.08682529193159,22.197174708068403,0.15452951153123035,2.1619925796985626,0.16820448917894776,0.14085453388351293,2.198631950120188,2.125353209276937,19677184
29.95,32.170144139464824,27.729855860535174,24.380000000000003,26.970000000000002,21.790000000000003,0.15452951153123035,2.159672549366951,0.16820448917894776,0.14085453388351293,2.204108576270509,2.1152365224633933,19841024
30.796000000000003,32.46742573870334,29.124574261296665,24.784000000000002,28.1958769028205,21.372123097179504,0.1602966282516718,2.1814329445362093,0.17623881403240818,0.1443544424709354,2.2321323383698615,2.130733550702557,20004864
29.609999999999996,31.84826718691044,27.37173281308955,24.617,28.128136710525524,21.105863289474478,0.1602966282516718,2.159708186984062,0.17623881403240818,0.1443544424709354,2.193327721181354,2.12608865278677,20168704
30.606,32.97110549447588,28.24089450552412,23.775,25.942700394427234,21.607299605572763,0.1602966282516718,2.166080018877983,0.17623881403240818,0.1443544424709354,2.2033893592338143,2.128770678522152,20332544
30.090000000000003,32.28571856120041,27.894281438799595,23.459,26.554139576820404,20.363860423179595,0.15547203597676945,2.167603060603142,0.1687452477523039,0.142198824201235,2.2089855640308294,2.126220557175454,20496384
29.243000000000002,32.69965748954102,25.786342510458987,22.68,25.11026747499118,20.24973252500882,0.15547203597676945,2.16645987033844,0.1687452477523039,0.142198824201235,2.2110856525982174,2.121834088078663,20660224
31.211000000000002,33.416214048567625,29.00578595143238,23.75,27.399723277181437,20.100276722818563,0.15547203597676945,2.171052461862564,0.1687452477523039,0.142198824201235,2.224179669893169,2.1179252538319595,20824064
30.564,32.819731366984996,28.308268633015004,23.923000000000002,27.279125891560092,20.56687410843991,0.17267400656431464,2.20319085419178,0.194429706044859,0.15091830708377027,2.2603825674448434,2.145999140938717,20987904
30.185999999999996,32.34604259217266,28.02595740782733,23.714,26.510391245873866,20.91760875412613,0.17267400656431464,2.200349932909012,0.194429706044859,0.15091830708377027,2.240827258924766,2.159872606893258,21151744
29.369,31.72323214658198,27.014767853418018,24.344,26.992962815896064,21.69503718410394,0.17267400656431464,2.202846014499664,0.194429706044859,0.15091830708377027,2.2498138168096675,2.155878212189661,21315584
31.258,33.14411664538543,29.371883354614567,25.038999999999994,27.330700023999647,22.747299976000342,0.17267400656431464,2.1943039387464522,0.194429706044859,0.15091830708377027,2.240786794763116,2.1478210827297883,21479424
30.282000000000004,31.686690713288876,28.87730928671113,23.994000000000003,26.17534453949852,21.812655460501485,0.1626674718416325,2.1818891167640686,0.18665197902315936,0.13868296466010563,2.230199273617554,2.133578959910583,21643264
30.656,32.699879644206085,28.612120355793913,23.842,26.522820023798687,21.16117997620131,0.1626674718416325,2.1815339058637617,0.18665197902315936,0.13868296466010563,2.2209710904312954,2.142096721296228,21807104
31.117999999999995,33.743809589440936,28.492190410559054,24.316,27.22738180251234,21.404618197487657,0.1626674718416325,2.176900455355644,0.18665197902315936,0.13868296466010563,2.2219053886929654,2.131895522018323,21970944
31.401,32.802730715936555,29.99926928406345,24.05,26.827329652742,21.272670347258,0.15889897120820626,2.1945865005254745,0.17173049401405552,0.146067448402357,2.2373391506338502,2.151833850417099,22134784
30.744999999999997,33.0853642878834,28.404635712116594,24.222,27.954068595296718,20.489931404703285,0.15889897120820626,2.18971172273159,0.17173049401405552,0.146067448402357,2.2258617234468754,2.153561722016305,22298624
30.683999999999997,33.49485823192846,27.873141768071534,24.715000000000003,27.97845905443902,21.451540945560986,0.15889897120820626,2.1815762281417848,0.17173049401405552,0.146067448402357,2.203930071897253,2.1592223843863163,22462464
31.163999999999998,33.266361529328385,29.06163847067161,24.923,27.89574637330533,21.950253626694668,0.15687036396290444,2.1890118956565856,0.18003660677363736,0.1337041211521715,2.220757226843283,2.157266564469888,22626304
31.555,33.83343476974874,29.276565230251258,25.856,29.38951722791895,22.322482772081052,0.15687036396290444,2.1925201803445815,0.18003660677363736,0.1337041211521715,2.246648945598367,2.138391415090796,22790144
31.133999999999997,33.813795514586886,28.454204485413108,23.949999999999996,27.417272703437092,20.4827272965629,0.15687036396290444,2.1926349282264708,0.18003660677363736,0.1337041211521715,2.2376488761529223,2.1476209803000192,22953984
30.836000000000002,33.13191898811783,28.540081011882172,24.808,28.320554056523545,21.295445943476455,0.1508283728817332,2.2050997108221053,0.1745121630378635,0.12714458272560292,2.2701730657492765,2.140026355894934,23117824
30.357999999999997,32.08970898247944,28.62629101752055,24.59,27.604896349793805,21.575103650206195,0.1508283728817332,2.201485428214073,0.1745121630378635,0.12714458272560292,2.254826870117708,2.148143986310438,23281664
30.762999999999998,32.781970282099266,28.74402971790073,23.555,26.03323021529478,21.07676978470522,0.1508283728817332,2.2010666847229006,0.1745121630378635,0.12714458272560292,2.256281280524644,2.145852088921157,23445504
29.618999999999993,31.91119305469674,27.326806945303247,23.978,26.22492144945034,21.731078550549665,0.15592506008979395,2.2111741095781325,0.17738939018366837,0.13446072999591954,2.2600931968584552,2.16225502229781,23609344
30.29,32.325892924492834,28.25410707550716,25.15,27.61675089946269,22.683249100537306,0.15592506008979395,2.1960655450820923,0.17738939018366837,0.13446072999591954,2.258703461285133,2.1334276288790517,23773184
30.972,33.16707084168143,28.776929158318577,24.455000000000002,27.027466715042202,21.882533284957802,0.15592506008979395,2.1816228836774827,0.17738939018366837,0.13446072999591954,2.247212985550486,2.1160327818044795,23937024
30.986,33.53707898740905,28.434921012590948,23.72,27.573987545387244,19.866012454612754,0.15592506008979395,2.1830994367599486,0.17738939018366837,0.13446072999591954,2.2265375986381337,2.1396612748817634,24100864
30.256,32.458740111769885,28.053259888230116,25.588,28.354003615326633,22.82199638467337,0.16131869003596266,2.1818014591932298,0.18589886441548648,0.13673851565643885,2.214623899695284,2.1489790186911755,24264704
31.453000000000003,33.751077674927465,29.15492232507254,25.103999999999996,27.000466187412783,23.207533812587208,0.16131869003596266,2.202242848277092,0.18589886441548648,0.13673851565643885,2.2337021485744986,2.1707835479796858,24428544
31.955000000000002,33.56107751992238,30.34892248007763,25.543,28.675618872445227,22.41038112755477,0.16131869003596266,2.1992663353681565,0.18589886441548648,0.13673851565643885,2.236994973892699,2.161537696843614,24592384
31.674,33.74935635494245,29.598643645057553,24.264000000000003,27.60434189866846,20.923658101331547,0.1582787631685884,2.1993182212114335,0.18637397705058475,0.13018354928659207,2.224716540445359,2.173919901977508,24756224
31.584999999999997,32.862530821545995,30.307469178453996,25.083,27.33166649372467,22.83433350627533,0.1582787631685884,2.1838508158922196,0.18637397705058475,0.13018354928659207,2.229362534963649,2.1383390968207903,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-bossfight-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.059,0.13455792479945436,-0.016557924799454365,0.034,0.07552107898405339,-0.007521078984053388,0.0,2.7075704663991926,0.0,0.0,2.707758727009907,2.707382205788478,16384,-0.09396931249648333,0.07639237791299817
0.037,0.09159853477887478,-0.01759853477887479,0.08,0.22191546779685434,-0.06191546779685432,0.0,2.604417249560356,0.0,0.0,2.706188878087061,2.5026456210336514,180224,-0.11067480631172658,0.056857505440711956
0.099,0.24066509803053113,-0.04266509803053112,0.08,0.2185640646055102,-0.05856406460551018,0.0,2.5716853499412538,0.0,0.0,2.6592626626251836,2.484108037257324,344064,-0.13436335580190645,0.2123790666460991
0.071,0.17154352291420866,-0.029543522914208656,0.097,0.21524127874815968,-0.021241278748159675,0.0,2.5492242515087127,0.0,0.0,2.6580070115381167,2.4404414914793087,507904,-0.15720611778087915,0.0998738631606102
0.11599999999999999,0.32667510531621907,-0.09467510531621909,0.147,0.33894009482127485,-0.044940094821274895,0.09181488050312223,2.4925864309072496,0.16074268109878406,0.02288707990746039,2.6480564783984213,2.337116383416078,671744,-0.06633909763768314,0.1799248605966568
0.10600000000000001,0.27148111674750086,-0.05948111674750084,0.14100000000000001,0.30570883400716553,-0.023708834007165502,0.09181488050312223,2.3780819892883303,0.16074268109878406,0.02288707990746039,2.6650017222405022,2.0911622563361583,835584,-0.06382019164739175,0.1776786461472511
0.159,0.35822098283062453,-0.04022098283062453,0.193,0.4215191458062103,-0.035519145806210295,0.09181488050312223,2.326186630129814,0.16074268109878406,0.02288707990746039,2.669502668371966,1.9828705918876621,999424,-0.03530802691821004,0.25421235859394076
0.15100000000000002,0.29861097520171054,0.0033890247982895083,0.31,0.6721325724096081,-0.05213257240960806,0.11228701904666231,2.267689387500286,0.1826340038665618,0.04194003422676283,2.766764000822564,1.7686147741780076,1163264,0.005630892887711519,0.2798430860042572
0.196,0.37065394355696635,0.02134605644303364,0.31399999999999995,0.6962878496630516,-0.06828784966305174,0.11228701904666231,2.3779197320342065,0.1826340038665618,0.04194003422676283,2.7129356097722885,2.0429038542961244,1327104,0.003249983844580141,0.31421868279576304
0.30699999999999994,0.5802050511978136,0.03379494880218625,0.309,0.5766733083443323,0.04132669165566766,0.11228701904666231,2.38375379294157,0.1826340038665618,0.04194003422676283,2.689052409798376,2.0784551760847645,1490944,0.0014229862717911803,0.4913318321108818
0.271,0.47107248686413633,0.0709275131358637,0.358,0.6932849534351341,0.022715046564865893,0.1570483222269527,2.3754627227783205,0.238243090958191,0.0758535534957144,2.5303239289902324,2.2206015165664086,1654784,0.027384850243106516,0.49966174736618996
0.364,0.5814948275247023,0.1465051724752977,0.4600000000000001,0.7305549851693738,0.18944501483062637,0.1570483222269527,2.3934108078479768,0.238243090958191,0.0758535534957144,2.533695905823098,2.2531257098728554,1818624,0.021633023186586817,0.6244300544261933
0.48100000000000004,0.8374673898128691,0.12453261018713097,0.6399999999999999,1.0706971093471604,0.2093028906528394,0.1570483222269527,2.293029287457466,0.238243090958191,0.0758535534957144,2.4451930877499946,2.1408654871649375,1982464,0.016414701566100122,0.7413085728883744
0.567,0.8970318166480316,0.2369681833519683,0.6549999999999999,0.8552123872291622,0.4547876127708377,0.25939760055376077,2.249992646276951,0.3397373722138053,0.17905782889371624,2.432239005232554,2.0677462873213477,2146304,0.051871072268113494,0.7782600969076157
0.7459999999999999,1.3098120254127255,0.18218797458727432,0.698,0.9605185707716694,0.43548142922833055,0.25939760055376077,2.160202383995056,0.3397373722138053,0.17905782889371624,2.342560173492356,1.9778445944977567,2310144,0.04859365886077285,1.0292342096567153
0.8460000000000001,1.3341024482626573,0.35789755173734283,0.845,1.3002856246357883,0.38971437536421155,0.25939760055376077,2.0956476017832757,0.3397373722138053,0.17905782889371624,2.286193527714448,1.905101675852103,2473984,0.043230793392285666,1.0679835259914399
1.022,1.7193779463103205,0.32462205368967967,0.9289999999999999,1.6322844374788907,0.22571556252110903,0.22033434992927892,2.1204228669404985,0.24737205073340804,0.1932966491251498,2.3276999794238327,1.9131457544571644,2637824,0.09692994151264427,1.2871357262134553
1.0930000000000002,1.9546037372249498,0.23139626277505054,1.082,1.7543362254110662,0.4096637745889339,0.22033434992927892,2.1265846997499467,0.24737205073340804,0.1932966491251498,2.3448118616065083,1.908357537893385,2801664,0.08541981456801291,1.2719576954841614
1.5699999999999998,2.6967741566081465,0.4432258433918532,1.0930000000000002,1.6853689728539134,0.5006310271460871,0.22033434992927892,2.0442359536886214,0.24737205073340804,0.1932966491251498,2.242486678575271,1.845985228801972,2965504,0.07545477640815075,1.7626874625682831
1.954,2.959695779050504,0.9483042209494961,1.719,2.4959871298805405,0.9420128701194594,0.22033434992927892,2.0434642508625984,0.24737205073340804,0.1932966491251498,2.2039888588740286,1.8829396428511684,3129344,0.08164441834087481,2.0808482587337496
2.1919999999999997,2.94311650228177,1.4408834977182299,2.1179999999999994,2.935970659620502,1.300029340379497,0.21638226739581415,1.9820978462696075,0.240372337746135,0.1923921970454933,2.1410813429507667,1.8231143495884483,3293184,0.16529014375992118,2.453544223308563
2.527,3.543120563712791,1.510879436287209,2.384,2.8461731277346183,1.9218268722653815,0.21638226739581415,1.9943865835666656,0.240372337746135,0.1923921970454933,2.156074390787271,1.8326987763460607,3457024,0.18995240703225133,2.7324435353279113
2.9389999999999996,3.847300060552678,2.030699939447321,2.6690000000000005,3.453301600151371,1.88469839984863,0.21638226739581415,1.9733561635017396,0.240372337746135,0.1923921970454933,2.110460171278154,1.836252155725325,3620864,0.1873299043625593,2.987191939353943
3.321,4.292899686181656,2.349100313818345,2.679,3.4973452816507224,1.8606547183492774,0.25652984469440215,1.9605438441038132,0.27088593390761484,0.24217375548118947,2.10055393398115,1.8205337542264763,3784704,0.3390101283788681,3.261510419845581
3.75,4.715328959474437,2.784671040525563,3.371,4.226201145930009,2.5157988540699914,0.25652984469440215,1.9721967190504075,0.27088593390761484,0.24217375548118947,2.0814208767361655,1.8629725613646495,3948544,0.34819422736763955,3.649296593666077
3.936,5.029601389904018,2.842398610095982,3.335,4.286727376931021,2.38327262306898,0.25652984469440215,1.992053672671318,0.27088593390761484,0.24217375548118947,2.0961703997758687,1.8879369455667676,4112384,0.34455692507326596,3.709592866897583
4.2490000000000006,5.208692138135976,3.289307861864025,3.8169999999999993,4.681338475367144,2.9526615246328545,0.27953850947924364,1.9977306857705117,0.2942794236999335,0.2647975952585538,2.1160093751499853,1.8794519963910383,4276224,0.6190026879310608,4.0083362579345705
4.498,5.344449053398963,3.6515509466010374,4.359,5.722689480783657,2.9953105192163427,0.27953850947924364,2.0076728105545043,0.2942794236999335,0.2647975952585538,2.1232465196306856,1.892099101478323,4440064,0.5975196123123169,4.1289077520370485
4.635,5.3652773445753335,3.9047226554246666,4.442,5.28609478140787,3.59790521859213,0.27953850947924364,2.020793302357197,0.2942794236999335,0.2647975952585538,2.1220388599970037,1.9195477447173903,4603904,0.5873526155948638,4.215643787384034
5.507,6.3659301484987,4.648069851501299,4.675,5.810836696008717,3.539163303991282,0.28850599492664813,2.037765972316265,0.2987100941683879,0.2783018956849084,2.145370689618785,1.9301612550137452,4767744,0.9034855246543885,4.805135726928711
5.435,6.4019151979362,4.4680848020637995,5.220000000000001,6.349220970403934,4.090779029596067,0.28850599492664813,2.0224344074726104,0.2987100941683879,0.2783018956849084,2.1069885914287125,1.9378802235165082,4931584,0.889586615562439,4.738473558425904
5.723,6.519116197549076,4.926883802450924,5.484,6.245185916842922,4.722814083157078,0.28850599492664813,2.021185202896595,0.2987100941683879,0.2783018956849084,2.08114358903695,1.9612268167562406,5095424,0.8804577887058258,4.9271636486053465
5.872000000000001,6.6808732904478925,5.063126709552109,5.447,6.395652201810548,4.498347798189452,0.2920020385793274,2.0327694028615952,0.3068853858449857,0.27711869131366906,2.103940622696795,1.9615981830263953,5259264,1.2767107129096984,5.041610193252564
5.960000000000001,6.872611637006674,5.047388362993328,5.629,6.574393568837867,4.683606431162132,0.2920020385793274,2.0524460136890412,0.3068853858449857,0.27711869131366906,2.110434135668031,1.9944578917100513,5423104,1.2655842363834382,5.03642725944519
6.355,7.1675053845975425,5.542494615402458,5.549000000000001,6.553783061162957,4.544216938837046,0.2920020385793274,2.0346669986844064,0.3068853858449857,0.27711869131366906,2.087230792507418,1.9821032048613951,5586944,1.256876689195633,5.325951099395752
6.2010000000000005,7.001892627010638,5.400107372989363,5.65,6.423045923603508,4.876954076396493,0.2920020385793274,2.0311005398631097,0.3068853858449857,0.27711869131366906,2.091818081656151,1.9703829980700682,5750784,1.2421536803245545,5.233426856994629
6.609999999999999,7.339397011235993,5.8806029887640054,5.975,6.385639744788543,5.564360255211456,0.28118396262228385,2.053705072402954,0.29017952235111,0.2721884028934577,2.117508032455793,1.9899021123501153,5914624,1.69417964220047,5.505168056488037
6.866000000000001,7.848325811530982,5.883674188469021,5.9670000000000005,6.828940253149835,5.105059746850166,0.28118396262228385,2.05035749822855,0.29017952235111,0.2721884028934577,2.1262351528027312,1.974479843654369,6078464,1.7096150875091554,5.675139760971069
6.936999999999999,8.077044297384973,5.796955702615025,6.141,6.842960825117755,5.439039174882245,0.28118396262228385,2.0523909449577333,0.29017952235111,0.2721884028934577,2.112944015697074,1.9918378742183924,6242304,1.6953571915626526,5.659088087081909
7.075,7.831296899372198,6.318703100627802,6.577,7.240868209812761,5.913131790187239,0.2656989935618185,2.0707236617803573,0.27541847947420367,0.2559795076494333,2.151025482564842,1.9904218409958727,6406144,2.0793156385421754,5.760225820541382
7.309,7.968597604604504,6.649402395395496,6.1770000000000005,6.886098723733163,5.467901276266838,0.2656989935618185,2.0748272359371187,0.27541847947420367,0.2559795076494333,2.148306980395336,2.0013474914789016,6569984,2.1472999691963195,5.885671615600586
7.4399999999999995,8.257557337438788,6.622442662561212,6.828,7.6545567131177386,6.001443286882262,0.2656989935618185,2.0770974084734917,0.27541847947420367,0.2559795076494333,2.1703502037276596,1.9838446132193235,6733824,2.088379466533661,5.989070892333984
7.417999999999999,8.08089969075268,6.755100309247318,6.776999999999999,7.85470172125686,5.6992982787431385,0.25793182898899725,2.0736866027116774,0.2721290114104101,0.24373464656758437,2.139256735093234,2.008116470330121,6897664,2.551010251045227,5.922775411605835
7.446000000000001,7.9908706268464105,6.901129373153591,6.715999999999998,7.277145257486864,6.154854742513133,0.25793182898899725,2.080777940154076,0.2721290114104101,0.24373464656758437,2.139477754243175,2.0220781260649767,7061504,2.5055965185165405,5.951131200790405
7.722999999999999,8.386566876810468,7.05943312318953,7.141,7.824204947288879,6.457795052711121,0.25793182898899725,2.0792555063962936,0.2721290114104101,0.24373464656758437,2.1405853938654826,2.0179256189271046,7225344,2.3609158515930178,6.104441547393799
7.334999999999999,8.118086840650511,6.551913159349487,6.986,7.790601764850164,6.181398235149835,0.2427612792876365,2.0831538155674933,0.25328579762691456,0.23223676094835843,2.1480341785752284,2.0182734525597583,7389184,2.7887915849685667,5.888359832763672
7.523999999999999,8.003378764652753,7.044621235347246,7.059,7.642771359352272,6.475228640647728,0.2427612792876365,2.051036487519741,0.25328579762691456,0.23223676094835843,2.135453719583551,1.9666192554559307,7553024,2.7401687860488892,6.0198822021484375
7.906000000000001,8.293716391193357,7.518283608806644,7.234,7.739157401212731,6.728842598787269,0.2427612792876365,2.0781152695417404,0.25328579762691456,0.23223676094835843,2.148010786980103,2.0082197521033778,7716864,2.758979058265686,6.234867954254151
8.078,8.743879869045461,7.412120130954539,7.140000000000001,7.846158622407176,6.433841377592825,0.23312344835418716,2.0850737243890762,0.2438394367358595,0.22240745997251482,2.139937871944233,2.0302095768339194,7880704,3.021214985847473,6.35093240737915
8.053999999999998,8.786600846300356,7.321399153699641,7.473000000000001,7.853684909078362,7.092315090921639,0.23312344835418716,2.0917890265583994,0.2438394367358595,0.22240745997251482,2.1540154051581366,2.029562647958662,8044544,3.0437174081802367,6.352427530288696
8.649,9.082161632649983,8.215838367350015,7.874,8.719307044806797,7.028692955193203,0.23312344835418716,2.0787296921014784,0.2438394367358595,0.22240745997251482,2.1441249151175112,2.0133344690854456,8208384,3.132537770271301,6.772229099273682
8.142000000000001,8.667162831891217,7.616837168108787,7.192,7.766400557102794,6.617599442897206,0.23312344835418716,2.0737004026770594,0.2438394367358595,0.22240745997251482,2.122485199717605,2.024915605636514,8372224,2.992637515068054,6.399079942703247
8.233,8.90216440431332,7.563835595686681,7.782000000000001,8.593896545133678,6.970103454866324,0.22108314414799674,2.082237106561661,0.23557208457964163,0.20659420371635184,2.1460818875755416,2.0183923255477803,8536064,3.3046838998794557,6.430108118057251
8.326,8.855324097316569,7.7966759026834325,7.681000000000002,8.290843422527457,7.071156577472547,0.22108314414799674,2.0942115023732186,0.23557208457964163,0.20659420371635184,2.14123292983649,2.047190074909947,8699904,3.2520285844802856,6.500639867782593
8.628,9.368713169857267,7.887286830142734,7.975999999999999,8.816014285592809,7.135985714407189,0.22108314414799674,2.0949948489665986,0.23557208457964163,0.20659420371635184,2.1511397643600003,2.038849933573197,8863744,3.3486244916915893,6.707406282424927
8.639,9.495848294623967,7.782151705376032,8.423000000000002,8.987819440175356,7.858180559824648,0.21255871813142826,2.0869424119591713,0.223247598585806,0.20186983767705052,2.140604888136629,2.0332799357817137,9027584,3.5346670627593992,6.667027425765991
8.822,9.255100450242203,8.388899549757795,7.970999999999999,8.49674613645751,7.445253863542488,0.21255871813142826,2.076369607448578,0.223247598585806,0.20186983767705052,2.146419025982381,2.0063201889147746,9191424,3.491425132751465,6.832547283172607
8.582,9.187702897467068,7.976297102532934,7.8469999999999995,8.70107318187612,6.9929268181238795,0.21255871813142826,2.073550319671631,0.223247598585806,0.20186983767705052,2.141239413025291,2.005861226317971,9355264,3.5133214950561524,6.648033666610718
8.708,9.488612579965247,7.927387420034752,8.142,8.836115264203286,7.447884735796712,0.20579488328815682,2.082781359553337,0.21743107485581242,0.1941586917205012,2.1337387414770475,2.0318239776296267,9519104,3.6758496284484865,6.674037790298462
8.671,9.135121751267919,8.20687824873208,7.834999999999999,8.498268422284672,7.171731577715326,0.20579488328815682,2.096014219522476,0.21743107485581242,0.1941586917205012,2.143973612712571,2.0480548263323812,9682944,3.663740944862366,6.652884674072266
8.927999999999997,9.479376459417699,8.376623540582296,8.538,9.2068916205186,7.869108379481399,0.20579488328815682,2.0730312541127205,0.21743107485581242,0.1941586917205012,2.1403631199756856,2.0056993882497554,9846784,3.717481994628906,6.858329582214355
8.547999999999998,9.345318004311954,7.750681995688042,8.068000000000001,8.514336196157114,7.621663803842889,0.19448592129786746,2.0909939020872117,0.20680193474282416,0.18216990785291076,2.1615121715468075,2.020475632627616,10010624,3.8952054023742675,6.609535884857178
8.557,9.225401825251847,7.888598174748154,8.532,9.10381815291227,7.96018184708773,0.19448592129786746,2.0853188276290893,0.20680193474282416,0.18216990785291076,2.1643648743917807,2.006272780866398,10174464,3.9111350536346436,6.587570142745972
8.838,9.563062755904618,8.11293724409538,8.624999999999998,9.1041502895752,8.145849710424796,0.19448592129786746,2.0560309901833533,0.20680193474282416,0.18216990785291076,2.1206213994026313,1.9914405809640752,10338304,3.7993656158447267,6.759304761886597
9.053,9.534644059446393,8.571355940553609,8.369,8.857844556070742,7.880155443929259,0.1866457926850974,2.0823157474398615,0.19463680432330652,0.17865478104688828,2.138022918840951,2.0266085760387718,10502144,4.138142061233521,6.974678039550781
9.044,9.382413947703105,8.705586052296896,8.489,9.127755821891277,7.850244178108724,0.1866457926850974,2.0744412735104563,0.19463680432330652,0.17865478104688828,2.119979840888457,2.0289027061324556,10665984,4.022722291946411,6.906185340881348
9.123,9.660643934216688,8.58535606578331,8.133999999999999,8.66757661118156,7.600423388818436,0.1866457926850974,2.0728694975376127,0.19463680432330652,0.17865478104688828,2.1032274500680352,2.0425115450071902,10829824,4.022423577308655,6.971762037277221
9.212,9.799040032706458,8.624959967293542,8.189000000000002,8.742289255272505,7.6357107447275,0.1866457926850974,2.0742652088403704,0.19463680432330652,0.17865478104688828,2.1094135311839515,2.0391168864967892,10993664,4.073127412796021,7.019349765777588
9.297999999999998,9.787812208912761,8.808187791087235,8.658,9.362113627193793,7.953886372806206,0.1826210887011257,2.0933062613010405,0.19317199029469678,0.17207018710755462,2.160592376708261,2.02602014589382,11157504,4.269723677635193,7.04901909828186
9.148,9.813594471130882,8.482405528869117,8.616,9.0878304780321,8.1441695219679,0.1826210887011257,2.1137728571891783,0.19317199029469678,0.17207018710755462,2.1678862803326626,2.059659434045694,11321344,4.256674790382386,6.937076997756958
9.382000000000001,10.058177491491696,8.705822508508307,8.915000000000001,9.440761352706721,8.389238647293281,0.1826210887011257,2.103227066993713,0.19317199029469678,0.17207018710755462,2.17350836604137,2.0329457679460563,11485184,4.328826975822449,7.096444511413575
9.419,10.209954486680493,8.628045513319508,8.513,9.274893037112166,7.7511069628878335,0.17730283049155934,2.0977110639214516,0.18560038887076694,0.16900527211235175,2.1722307734764117,2.0231913543664914,11649024,4.540795803070068,7.136148977279663
9.419,10.04392319528083,8.794076804719172,8.883,9.605164108773067,8.160835891226931,0.17730283049155934,2.0843012750148775,0.18560038887076694,0.16900527211235175,2.169943808744778,1.9986587412849766,11812864,4.458433604240417,7.091886901855469
9.581999999999999,10.254068448894902,8.909931551105096,9.044,9.379326706362617,8.708673293637384,0.17730283049155934,2.0800678327679636,0.18560038887076694,0.16900527211235175,2.162475499527936,1.9976601660079911,11976704,4.522237157821655,7.211294794082642
9.453,10.077500600480095,8.828499399519904,9.014999999999999,9.582578188446313,8.447421811553685,0.16895553602322855,2.0775601238012316,0.17699467654414422,0.16091639550231288,2.147341800443412,2.007778447159051,12140544,4.524194550514221,7.098307800292969
9.409,10.108692075130197,8.709307924869805,8.796000000000001,9.26958631736992,8.322413682630083,0.16895553602322855,2.062359596788883,0.17699467654414422,0.16091639550231288,2.1300315876738845,1.9946876059038818,12304384,4.629829025268554,7.112591314315796
9.608,10.269782441592401,8.9462175584076,9.025,9.663830963557654,8.386169036442347,0.16895553602322855,2.0711965382099153,0.17699467654414422,0.16091639550231288,2.1235690656512114,2.0188240107686193,12468224,4.572670364379883,7.187572908401489
9.645999999999999,10.187520082730085,9.104479917269913,8.834999999999999,9.465781261611344,8.204218738388654,0.16366753112949178,2.0826851040124894,0.17208014767942864,0.15525491457955493,2.145105184035383,2.020265023989596,12632064,4.8331925630569454,7.2861193180084225
9.442000000000002,9.943593460882418,8.940406539117586,8.85,9.38596641685837,8.31403358314163,0.16366753112949178,2.090759740769863,0.17208014767942864,0.15525491457955493,2.1425920686129065,2.0389274129268196,12795904,4.836045598983764,7.195197105407715
9.756,10.34916439542508,9.162835604574921,8.921,9.832004390768782,8.009995609231217,0.16366753112949178,2.1039446592330933,0.17208014767942864,0.15525491457955493,2.1403585079298724,2.067530810536314,12959744,4.747087621688843,7.267981958389282
9.543000000000001,10.323769492231863,8.76223050776814,9.161000000000001,9.46317379105409,8.858826208945914,0.15877525277992383,2.098031383752823,0.1665941149657782,0.15095639059406946,2.140066191539837,2.055996575965809,13123584,4.988894414901734,7.155605411529541
9.614,10.537083961511629,8.690916038488373,8.991,9.440253825804522,8.541746174195477,0.15877525277992383,2.0906927421689034,0.1665941149657782,0.15095639059406946,2.14209094581176,2.039294538526047,13287424,4.815302920341492,7.1588903903961185
9.730999999999998,10.334812056852128,9.127187943147868,9.182999999999998,9.807100152219174,8.558899847780822,0.15877525277992383,2.0868183001875877,0.1665941149657782,0.15095639059406946,2.1243401109423528,2.0492964894328227,13451264,4.999094009399414,7.332647752761841
9.898,10.546379518492063,9.249620481507936,8.997,9.36240525447782,8.63159474552218,0.15877525277992383,2.0818513154983522,0.1665941149657782,0.15095639059406946,2.1238863589814843,2.03981627201522,13615104,4.9343901634216305,7.424205160140991
10.002999999999998,10.479760946387179,9.526239053612818,9.26,9.825579348986507,8.694420651013493,0.15343442962839612,2.0800910159945487,0.15916757990551017,0.14770127935128208,2.115898946369388,2.0442830856197096,13778944,5.154974365234375,7.4801513671875
9.832,10.316784488200685,9.347215511799316,9.135000000000002,10.01549134010506,8.254508659894944,0.15343442962839612,2.0741423323750494,0.15916757990551017,0.14770127935128208,2.127882278283777,2.020402386466322,13942784,5.2286773204803465,7.343694972991943
9.703,10.365752593355921,9.040247406644077,9.12,9.584284395602522,8.655715604397477,0.15343442962839612,2.069691854715347,0.15916757990551017,0.14770127935128208,2.133116014230808,2.0062676951998863,14106624,5.245070171356201,7.300418567657471
9.783,10.21629089535784,9.349709104642159,9.039,9.661999999999999,8.416,0.1516599999863198,2.080374945700169,0.16066640762951206,0.14265359234312752,2.1308964508743315,2.029853440526006,14270464,5.252890968322754,7.354760265350341
9.892,10.34764898770874,9.43635101229126,9.097999999999999,9.590682453513416,8.605317546486582,0.1516599999863198,2.0887026697397233,0.16066640762951206,0.14265359234312752,2.1209074005826083,2.0564979388968383,14434304,5.280574464797974,7.338793039321899
9.979000000000003,10.725544707301582,9.232455292698424,9.213,9.632262447638707,8.793737552361291,0.1516599999863198,2.0990543484687807,0.16066640762951206,0.14265359234312752,2.1366139369139345,2.061494760023627,14598144,5.343386936187744,7.417820119857788
10.052,10.681838074428658,9.422161925571341,9.357,10.217070345960142,8.496929654039857,0.14706059781825992,2.10390315502882,0.15611714571256216,0.13800404992395768,2.1562561970596676,2.051550112997972,14761984,5.477375221252442,7.445419073104858
9.979,10.421887118801168,9.53611288119883,9.251999999999999,9.692358944498688,8.81164105550131,0.14706059781825992,2.1027123495936393,0.15611714571256216,0.13800404992395768,2.155961659081545,2.0494630401057337,14925824,5.3298646926879885,7.35758147239685
10.145,10.701511455407703,9.588488544592296,9.21,9.883854583719664,8.536145416280338,0.14706059781825992,2.1039104729890825,0.15611714571256216,0.13800404992395768,2.1472536046437307,2.0605673413344343,15089664,5.477452087402344,7.489349031448365
10.030000000000001,10.593187357812656,9.466812642187346,9.132,9.903463544180799,8.3605364558192,0.14514018081293517,2.117212474346161,0.15351489111137645,0.1367654705144939,2.1718186507077535,2.0626062979845683,15253504,5.692319107055664,7.3951726913452145
9.869000000000002,10.568992142813048,9.169007857186955,9.186000000000002,10.10229907781248,8.269700922187523,0.14514018081293517,2.116978406906128,0.15351489111137645,0.1367654705144939,2.1423315814882162,2.0916252323240396,15417344,5.562277936935425,7.351485633850098
10.267,11.005458529641306,9.528541470358693,9.632000000000001,10.166280825034926,9.097719174965077,0.14514018081293517,2.116046372056007,0.15351489111137645,0.1367654705144939,2.1456240899707213,2.086468654141293,15581184,5.6176307678222654,7.5332129955291744
9.928999999999998,10.781178971812846,9.076821028187151,9.383,9.988987623635994,8.777012376364004,0.14280429627821525,2.114534455537796,0.1508627915817984,0.1347458009746321,2.1418200573651416,2.08724885371045,15745024,5.746056270599365,7.385878467559815
10.043000000000001,10.621308741071758,9.464691258928244,9.772,10.278395102661944,9.265604897338056,0.14280429627821525,2.1003690361976624,0.1508627915817984,0.1347458009746321,2.131904607780444,2.0688334646148805,15908864,5.6646137714385985,7.402317714691162
10.041,10.773426788150188,9.308573211849813,9.422,9.80644245343094,9.037557546569062,0.14280429627821525,2.0949827253818514,0.1508627915817984,0.1347458009746321,2.136628549913833,2.0533369008498696,16072704,5.642718029022217,7.432554244995117
10.305000000000001,10.721683333000016,9.888316666999987,9.678,10.08804390008876,9.267956099911242,0.14280429627821525,2.0893136113882065,0.1508627915817984,0.1347458009746321,2.1250447351201,2.053582487656313,16236544,5.710651588439942,7.61886830329895
10.065999999999999,10.503314532116187,9.62868546788381,9.256,9.651150604200474,8.860849395799526,0.13975829260640843,2.117439278960228,0.1457204536246181,0.13379613158819875,2.1519549638193967,2.082923594101059,16400384,5.815644311904907,7.42498459815979
10.084000000000001,10.634675948267219,9.533324051732784,9.349999999999998,10.004675492133314,8.695324507866681,0.13975829260640843,2.0946917653083803,0.1457204536246181,0.13379613158819875,2.119575964607066,2.0698075660096946,16564224,5.79189453125,7.495416736602783
10.204,10.852308568507313,9.555691431492688,9.663,10.176965952179714,9.149034047820287,0.13975829260640843,2.092575216293335,0.1457204536246181,0.13379613158819875,2.1218716302635197,2.06327880232315,16728064,5.8316902160644535,7.578759574890137
10.143999999999998,10.716384486162926,9.57161551383707,9.712,10.327886353152918,9.096113646847082,0.13574127387416102,2.0957950830459593,0.14405408733065903,0.127428460417663,2.134819912531478,2.0567702535604404,16891904,5.88314118385315,7.543341732025146
9.831000000000001,10.374073659828943,9.28792634017106,9.745999999999999,10.423970500833184,9.068029499166814,0.13574127387416102,2.0872248500585555,0.14405408733065903,0.127428460417663,2.126413459094663,2.048036241022448,17055744,5.781056118011475,7.291486024856567
10.054999999999998,10.443258934217873,9.666741065782123,9.886,10.596185891158083,9.175814108841916,0.13574127387416102,2.0717698261141777,0.14405408733065903,0.127428460417663,2.118931696385402,2.0246079558429533,17219584,5.945950651168824,7.476679754257202
10.2,10.719595996905287,9.680404003094711,9.815999999999999,10.299346666482762,9.332653333517236,0.13431141004402886,2.0731614366173745,0.14197035601111868,0.12665246407693903,2.1197378834373217,2.0265849897974273,17383424,6.063816118240356,7.554468107223511
10.504999999999999,10.957487568890018,10.05251243110998,9.584000000000001,10.382826639515736,8.785173360484267,0.13431141004402886,2.0678550869226457,0.14197035601111868,0.12665246407693903,2.0987374605852156,2.036972713260076,17547264,6.086296129226684,7.774538564682007
10.123000000000001,10.666857518105617,9.579142481894385,9.486,9.99637633173963,8.975623668260372,0.13431141004402886,2.079117015004158,0.14197035601111868,0.12665246407693903,2.1087255805003937,2.0495084495079223,17711104,6.0450152397155765,7.510491418838501
10.223000000000003,10.717915144241921,9.728084855758084,9.553,10.19974647273874,8.906253527261262,0.13233510206364368,2.0806779310107233,0.142192836479758,0.12247736764752938,2.1287506402200496,2.032605221801397,17874944,6.111748456954956,7.559476661682129
10.176999999999998,10.74457466469179,9.609425335308206,9.59,10.154836259459323,9.025163740540677,0.13233510206364368,2.063649383187294,0.142192836479758,0.12247736764752938,2.10550663040606,2.0217921359685285,18038784,6.0409502506256105,7.545385789871216
10.149,10.663770822793987,9.634229177206011,9.712,10.394243358340702,9.029756641659297,0.13233510206364368,2.0801021292805673,0.142192836479758,0.12247736764752938,2.132478792305507,2.0277254662556277,18202624,6.086908006668091,7.556272315979004
10.471,10.83531991436099,10.10668008563901,9.626999999999999,10.218744032500538,9.03525596749946,0.13129439989646316,2.068870225548744,0.14193191294640717,0.12065688684651914,2.12408457810188,2.013655872995608,18366464,6.380208921432495,7.795705080032349
10.286,10.938092018046532,9.633907981953467,9.822999999999999,10.384570120287751,9.261429879712246,0.13129439989646316,2.0873560100793838,0.14193191294640717,0.12065688684651914,2.1371484783196952,2.0375635418390723,18530304,6.280379772186279,7.612985467910766
10.247,10.900728536932572,9.593271463067428,9.425,10.370370297819855,8.479629702180146,0.13129439989646316,2.1072320073843,0.14193191294640717,0.12065688684651914,2.1370897640697444,2.0773742506988557,18694144,6.271860980987549,7.55232253074646
10.341999999999999,10.698757620801574,9.985242379198423,9.514999999999999,10.099059072354843,8.930940927645155,0.13129439989646316,2.1076669096946716,0.14193191294640717,0.12065688684651914,2.1320673195037814,2.083266499885562,18857984,6.348486661911011,7.6177671432495115
10.277000000000001,10.919309115613348,9.634690884386654,9.85,10.243319208785943,9.456680791214056,0.13290617703733001,2.097991091012955,0.14295889208536716,0.12285346198929287,2.1274335794437103,2.0685486025821995,19021824,6.398653507232666,7.5904576778411865
10.52,11.131653496679288,9.908346503320711,10.122,10.721729939222648,9.522270060777352,0.13290617703733001,2.10453762114048,0.14295889208536716,0.12285346198929287,2.1440708379353084,2.0650044043456517,19185664,6.421956348419189,7.732799816131592
10.77,11.162759468377274,10.377240531622725,9.892999999999999,10.398213816121451,9.387786183878546,0.13290617703733001,2.063146713376045,0.14295889208536716,0.12285346198929287,2.1110339254501436,2.0152595013019465,19349504,6.452683353424073,7.9528961181640625
10.665,10.977577990268028,10.35242200973197,9.520999999999999,9.948234127850291,9.093765872149707,0.12513337481529252,2.082118219137192,0.13328247961131603,0.11698427001926899,2.127546195397207,2.0366902428771767,19513344,6.697965049743653,7.8741151809692385
10.73,11.368466913786454,10.091533086213547,9.778,10.405244768810391,9.15075523118961,0.12513337481529252,2.0803896844387055,0.13328247961131603,0.11698427001926899,2.1230678477881324,2.0377115210892787,19677184,6.631904983520508,7.858044576644898
11.004999999999999,11.469655786577547,10.54034421342245,10.277,10.770012170235177,9.783987829764822,0.12513337481529252,2.08645746409893,0.13328247961131603,0.11698427001926899,2.128240881267648,2.0446740469302123,19841024,6.587324810028076,8.046841526031494
10.669999999999998,11.049367895320623,10.290632104679373,9.530999999999999,9.991531215011532,9.070468784988465,0.1264847783021044,2.084109902381897,0.13608217030377592,0.11688738630043287,2.1217599902259603,2.0464598145378337,20004864,6.75421142578125,7.865730428695679
10.669,11.268774124150085,10.069225875849916,9.73,10.271183887417207,9.188816112582794,0.1264847783021044,2.0831629008054735,0.13608217030377592,0.11688738630043287,2.129109610467784,2.037216191143163,20168704,6.689155530929566,7.7992065906524655
10.558000000000002,11.080547605486812,10.035452394513191,9.844,10.337684109527538,9.35031589047246,0.1264847783021044,2.0824293330311776,0.13608217030377592,0.11688738630043287,2.132509448602625,2.03234921745973,20332544,6.803397989273071,7.779085350036621
10.620000000000001,11.178838080305916,10.061161919694086,9.974999999999998,10.363645082305178,9.586354917694818,0.12436895183218437,2.061763274669647,0.13402132377928141,0.11471657988508734,2.110179407337388,2.0133471420019062,20496384,6.836088943481445,7.86575140953064
10.759999999999998,11.10707347925187,10.412926520748126,9.675,10.306969144816422,9.043030855183579,0.12436895183218437,2.066406951844692,0.13402132377928141,0.11471657988508734,2.1148254872770615,2.0179884164123227,20660224,6.823243427276611,7.9305134296417235
10.620999999999999,11.189268422490638,10.052731577509359,10.162,10.704693283540529,9.619306716459473,0.12436895183218437,2.095249128341675,0.13402132377928141,0.11471657988508734,2.1347483176495965,2.0557499390337535,20824064,6.854949474334717,7.78326997756958
10.416,10.94773677698651,9.884263223013491,10.242,10.973393191108586,9.510606808891415,0.12574609617067833,2.1023413598537446,0.13459164441031365,0.11690054793104301,2.1481158768035704,2.056566842903919,20987904,6.8211101531982425,7.644482564926148
10.653,11.231930911249348,10.074069088750653,9.729,10.146934205348161,9.311065794651837,0.12574609617067833,2.099095273017883,0.13459164441031365,0.11690054793104301,2.1486093145662046,2.0495812314695616,21151744,6.9315680980682375,7.797723340988159
10.753,11.137994805159758,10.368005194840242,10.234,10.809433749444713,9.658566250555287,0.12574609617067833,2.100624479353428,0.13459164441031365,0.11690054793104301,2.1692553465267976,2.031993612180058,21315584,6.87958984375,7.905054092407227
10.888,11.18345896500191,10.59254103499809,9.78,10.488533697152082,9.071466302847917,0.12574609617067833,2.091556079685688,0.13459164441031365,0.11690054793104301,2.13944503686512,2.043667122506256,21479424,6.880264949798584,7.96637749671936
10.843999999999998,11.260394044145684,10.427605955854311,10.076,10.805865741078454,9.346134258921547,0.11809948847021583,2.0926092714071274,0.12434548933330075,0.1118534876071309,2.1282181434635774,2.0570003993506774,21643264,7.062196445465088,7.9612321853637695
10.972,11.275242477235627,10.668757522764372,9.879,10.76422821916159,8.99377178083841,0.11809948847021583,2.0933037891983988,0.12434548933330075,0.1118534876071309,2.1270341124280985,2.059573465968699,21807104,7.126482152938843,8.040134811401368
10.943999999999999,11.326340162682394,10.561659837317604,10.467,10.939272167293396,9.994727832706605,0.11809948847021583,2.0881962805986403,0.12434548933330075,0.1118534876071309,2.1302063717275983,2.0461861894696822,21970944,7.003472185134887,8.003268623352051
10.693999999999999,11.241981751520978,10.14601824847902,9.834,10.323514044742334,9.344485955257666,0.11801775664228745,2.0932172164320946,0.1234404726706995,0.11259504061387539,2.1470329871897245,2.0394014456744647,22134784,7.1699220657348635,7.904339218139649
10.514000000000001,10.992710768627573,10.03528923137243,9.802999999999999,10.232791810066221,9.373208189933777,0.11801775664228745,2.096107628941536,0.1234404726706995,0.11259504061387539,2.145612051170687,2.046603206712385,22298624,7.06777777671814,7.698568868637085
10.725999999999999,11.358411258596808,10.09358874140319,10.268,10.910149515299981,9.62585048470002,0.11801775664228745,2.1066320687532425,0.1234404726706995,0.11259504061387539,2.1526055252900735,2.0606586122164114,22462464,7.007028293609619,7.804024505615234
10.596,11.0971826014538,10.0948173985462,9.938,10.338544629223762,9.53745537077624,0.1197846472556496,2.1099987983703614,0.12821546308028198,0.11135383143101724,2.155992011457592,2.0640055852831307,22626304,7.064075899124146,7.759924077987671
10.804,11.257060702334687,10.350939297665313,9.977,10.595046114784326,9.358953885215675,0.1197846472556496,2.087115575373173,0.12821546308028198,0.11135383143101724,2.1353228476623105,2.0389083030840354,22790144,7.10161657333374,7.921468496322632
10.690000000000001,11.148628389875727,10.231371610124276,10.175999999999998,10.606306867247083,9.745693132752914,0.1197846472556496,2.08327010422945,0.12821546308028198,0.11135383143101724,2.1325780423894107,2.0339621660694895,22953984,6.965658473968506,7.820953845977783
10.675000000000002,11.01488968798715,10.335110312012855,10.282,11.157577523695075,9.406422476304925,0.11551075658280749,2.0862274885177614,0.1206104356443106,0.11041107752130437,2.124721317694465,2.0477336593410578,23117824,7.140371704101563,7.864561271667481
10.833000000000002,11.39513966236159,10.270860337638414,10.014999999999999,10.616734991503733,9.413265008496264,0.11551075658280749,2.081693688035011,0.1206104356443106,0.11041107752130437,2.14739366661842,2.0159937094516023,23281664,7.181783151626587,7.949928951263428
11.196,11.602551349770234,10.789448650229765,10.008999999999999,10.427269052166185,9.590730947833812,0.11551075658280749,2.1092815890908243,0.1206104356443106,0.11041107752130437,2.1690433499004254,2.0495198282812233,23445504,7.310765647888184,8.17210431098938
11.182999999999998,11.866740447830898,10.499259552169098,10.407999999999998,11.008379879742815,9.80762012025718,0.11143673938692393,2.09122107475996,0.12113209770758634,0.10174138106626152,2.1434896331813755,2.0389525163385445,23609344,7.293477725982666,8.2131507396698
11.017000000000001,11.51217774586506,10.521822254134943,10.212,10.695297010129382,9.728702989870618,0.11143673938692393,2.10792056620121,0.12113209770758634,0.10174138106626152,2.15320395362373,2.0626371787786897,23773184,7.215393686294556,8.009513711929321
11.01,11.375349148076193,10.644650851923807,10.255999999999998,10.72768209633184,9.784317903668157,0.11143673938692393,2.0950862586498262,0.12113209770758634,0.10174138106626152,2.1464450405026447,2.0437274767970077,23937024,7.273145008087158,8.04055380821228
10.923,11.368915911355494,10.477084088644506,10.371,10.826597410001419,9.915402589998582,0.11143673938692393,2.083067125082016,0.12113209770758634,0.10174138106626152,2.1246340975304614,2.0415001526335708,24100864,7.254240608215332,7.97635588645935
10.932,11.574289654283797,10.289710345716204,9.916,10.471665366925095,9.360334633074906,0.11044151297298106,2.1097178548574447,0.11761205001137688,0.10327097593458524,2.15246226800217,2.0669734417127192,24264704,7.317204189300537,7.974065494537354
10.867,11.29213644868442,10.441863551315581,10.184999999999999,10.855928461164078,9.51407153883592,0.11044151297298106,2.073733365535736,0.11761205001137688,0.10327097593458524,2.120088692723276,2.0273780383481963,24428544,7.3140710353851315,8.022727489471436
10.617999999999999,11.020909419100619,10.215090580899378,10.367,10.754402891057875,9.979597108942126,0.11044151297298106,2.0816712453961372,0.11761205001137688,0.10327097593458524,2.1299090530056515,2.033433437786623,24592384,7.169548845291137,7.78617262840271
10.498000000000001,10.909383033194128,10.086616966805874,10.091,10.604545518917261,9.577454481082738,0.11374862740940439,2.078950423002243,0.12171173990722062,0.10578551491158816,2.129418840259975,2.0284820057445105,24756224,7.291366624832153,7.763435745239258
10.959,11.523649448773307,10.394350551226692,10.407,11.0225818385885,9.7914181614115,0.11374862740940439,2.106562706828117,0.12171173990722062,0.10578551491158816,2.1487885688134645,2.06433684484277,24920064,7.396414947509766,7.9491818904876705


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-bossfight-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.014000000000000002,0.04631098884280703,-0.018310988842807022,0.03300000000000001,0.0754381903478459,-0.009438190347845876,0.2649600018048659,2.7072754085063933,0.4064894756691598,0.12343052794057194,2.7077632946392143,2.7067875223735722,16384,0.030350726726464904,0.034947495907545076
0.16699999999999998,0.3226309737809283,0.011369026219071654,0.077,0.15800000000000003,-0.004000000000000017,0.21733201774768532,2.6743829369544985,0.3389978208024753,0.09566621469289531,2.7086321770489574,2.6401336968600395,180224,0.18364389427006245,0.31181263253092767
0.30700000000000005,0.4458560405599987,0.16814395944000138,0.25999999999999995,0.4408867048735202,0.07911329512647972,0.2549642744474113,2.5852579534053803,0.3064902246885113,0.20343832420631136,2.677193940573341,2.4933219662374198,344064,0.3903078570961952,0.49661160707473756
0.44699999999999995,0.6908872690404319,0.20311273095956808,0.5,0.8223972704599094,0.17760272954009054,0.3123565435409546,2.444574722647667,0.36978201191853305,0.25493107516337615,2.5369188793132764,2.3522305659820573,507904,0.5578711166977882,0.6765541076660156
0.562,0.8009895395200384,0.3230104604799617,0.512,0.6852512626216618,0.33874873737833827,0.2577852290123701,2.3699690759181977,0.3145630437528022,0.20100741427193805,2.453987010016062,2.2859511418203335,671744,0.49486787915229796,0.7978564023971557
0.513,0.6941656700371238,0.3318343299628762,0.637,0.9109361239413305,0.36306387605866947,0.27303184680640696,2.329931381344795,0.3106620492679353,0.23540164434487865,2.3921607457497114,2.2677020169398787,835584,0.6191800445318222,0.6844341546297074
0.5930000000000001,0.7647003203258516,0.4212996796741486,0.7220000000000001,0.9490594635772753,0.49494053642272484,0.3087277926504612,2.2656029224395753,0.35417589443466596,0.2632796908662564,2.353000040683472,2.1782058041956787,999424,0.6752527058124542,0.7975105077028275
0.6239999999999999,0.8820775077375012,0.3659224922624987,0.76,0.9379887636902959,0.5820112363097041,0.2674056187272072,2.257062441110611,0.3121997494084564,0.222611488045958,2.346335294547304,2.167789587673918,1163264,0.6171423763036727,0.8801706194877624
0.777,1.1022706565308344,0.4517293434691657,0.977,1.0866403210502413,0.8673596789497586,0.2796043464913964,2.229745277762413,0.32464454977329765,0.2345641432094952,2.343763242312678,2.115727313212148,1327104,0.6372418344020844,0.9785647809505462
0.6479999999999999,0.8758508283943685,0.42014917160563137,0.772,1.0952584105634378,0.4487415894365624,0.3027689622715115,2.2578597396612166,0.34380097788520475,0.26173694665781827,2.345041610688883,2.17067786863355,1490944,0.7166017442941666,0.852376663684845
1.1229999999999998,1.5611335412862153,0.6848664587137842,0.8019999999999999,1.0441900080515296,0.5598099919484703,0.27287327591329813,2.2310457676649094,0.33185266926760776,0.21389388255898853,2.326633294865426,2.1354582404643927,1654784,0.8161294162273407,1.3196730971336366
1.174,1.6396865898863742,0.7083134101136258,1.1880000000000002,1.6874156585450641,0.6885843414549362,0.3098138215020299,2.1797534480690954,0.3837653177920571,0.23586232521200273,2.301812158206277,2.057694737931914,1818624,1.0742837488651276,1.4594927966594695
1.8869999999999998,2.702831477696221,1.0711685223037786,1.627,2.2320132229959935,1.0219867770040063,0.3032541684806347,2.165245372056961,0.3703508104852685,0.23615752647600086,2.277678134760304,2.0528126093536176,1982464,1.3408119320869445,1.961784952878952
2.556,3.3837825801501262,1.7282174198498739,2.1500000000000004,3.0310675343014295,1.2689324656985712,0.3045265432447195,2.097421830892563,0.3471887517577544,0.26186433473168463,2.2099372572997096,1.9849064044854166,2146304,1.3647054731845856,2.568165194988251
3.1870000000000003,4.610109623324922,1.763890376675079,2.5119999999999996,3.3681051337306647,1.6558948662693345,0.3279199946671724,2.0439924508333207,0.3531722673121487,0.30266772202219616,2.146615607721401,1.9413692939452405,2310144,2.1170966267585754,2.9844765186309816
3.5409999999999995,4.545374929993774,2.5366250700062247,3.5669999999999993,4.78730365073616,2.3466963492638393,0.3346487373113632,2.047963185608387,0.37890350969084413,0.29039396493188224,2.129697214743664,1.9662291564731103,2473984,2.688182735443115,3.3135931968688963
4.079,5.1977622625026285,2.9602377374973714,3.4549999999999996,4.684571063420085,2.225428936579914,0.3240101668983698,2.0647064477205275,0.3432659010924075,0.3047544327043321,2.1493676589805646,1.9800452364604901,2637824,2.304626166820526,3.6007680177688597
4.5840000000000005,5.878806549257456,3.2891934507425447,3.8289999999999997,4.996454067618936,2.6615459323810633,0.30946549624204633,2.0442709028720856,0.3672051415888786,0.25172585089521404,2.129259015729674,1.9592827900144976,2801664,3.1052053451538084,4.020194506645202
5.023,6.528829007556967,3.5171709924430328,4.077,5.257068218367057,2.8969317816329427,0.30663677118718624,2.0669353291392327,0.34629257807203473,0.26698096430233775,2.168005468797832,1.9658651894806332,2965504,3.554137814044952,4.321952533721924
5.325000000000001,6.649094029893648,4.000905970106354,4.656000000000001,6.235444206042113,3.076555793957888,0.2887967320159078,2.0530610874295236,0.3261028827573771,0.25149058127443846,2.1153305180066364,1.990791656852411,3129344,3.857145404815674,4.525751614570618
5.519,6.883767013083186,4.154232986916814,4.898999999999999,5.943532909965023,3.8544670900349756,0.2680244540795684,2.066196484863758,0.2997058768565682,0.23634303130256856,2.113654284801712,2.0187386849258044,3293184,3.8709496021270753,4.623683571815491
5.7379999999999995,6.776718441157178,4.699281558842821,5.604,6.740927438317855,4.467072561682145,0.29525780621916053,2.060225081443787,0.31538361125372216,0.2751320011845989,2.100066147220284,2.0203840156672896,3457024,4.098115158081055,4.734157061576843
6.526000000000001,7.996960230597688,5.055039769402313,5.898,7.218392365927643,4.577607634072356,0.28840092252939936,2.0545844450592994,0.3256638824488938,0.2511379626099049,2.0962629148007212,2.0129059753178775,3620864,4.5910837888717655,5.344609069824219
6.658999999999999,7.513592885530882,5.804407114469116,5.89,6.758032257465124,5.021967742534875,0.27181742638349526,2.061203344166279,0.3039395135090467,0.23969533925794384,2.109155736368203,2.0132509519643547,3784704,4.488851308822632,5.429085922241211
7.114999999999999,7.9595738570427095,6.270426142957289,6.203,7.211425009606565,5.194574990393436,0.25400028973817823,2.0649182364344596,0.29524317239801,0.21275740707834642,2.118572028713695,2.0112644441552243,3948544,4.749595141410827,5.6609128475189205
7.171000000000001,8.352900588036068,5.9890994119639345,6.249,7.340278607872435,5.157721392127565,0.23846998764202,2.0504163071513175,0.28149718936342844,0.19544278592061154,2.109174826236382,1.9916577880662532,4112384,4.927311944961548,5.759227466583252
7.249,8.22211304584822,6.27588695415178,6.816,7.612243681293609,6.01975631870639,0.22900399453938003,2.0653422087430955,0.2769377537714697,0.18107023530729038,2.10281603958834,2.027868377897851,4276224,4.969560337066651,5.815002679824829
8.018,8.769688765380993,7.266311234619009,6.853,7.497934880433676,6.2080651195663235,0.23663567239418626,2.0394300788640978,0.2884697621273302,0.1848015826610423,2.103369386096916,1.9754907716312795,4440064,5.337772035598755,6.334505701065064
7.750000000000002,8.6382567196481,6.861743280351904,7.177000000000001,7.894356954381849,6.4596430456181535,0.23604963477700944,2.0411028236150743,0.264512577518752,0.20758669203526686,2.103105695324088,1.9790999519060608,4603904,5.447966384887695,6.1226836204528805
7.714,8.708898989847714,6.719101010152287,7.095999999999999,7.623374629651446,6.568625370348553,0.23278853129595517,2.0405556127429008,0.26000778668824953,0.20556927590366084,2.127683804683302,1.9534274208024995,4767744,5.346373462677002,6.129790544509888
7.5969999999999995,8.36364268078421,6.830357319215789,7.034000000000001,7.695198911069885,6.3728010889301165,0.2294274958781898,2.066821950674057,0.2822880884760715,0.17656690328030814,2.1184466891569365,2.015197212191177,4931584,5.49220838546753,5.9579582691192625
7.763,8.603548035510165,6.9224519644898335,7.484999999999999,8.300257627992526,6.669742372007473,0.22293962184339758,2.05681980997324,0.26481235534891945,0.1810668883378757,2.1153178817185094,1.9983217382279705,5095424,5.700087308883667,6.104775619506836
7.8180000000000005,8.520094010799124,7.1159059892008765,7.341999999999999,8.119287591564408,6.5647124084355895,0.2079287664964795,2.076051431894302,0.24041693777255052,0.1754405952204085,2.1152733835661945,2.03682948022241,5259264,5.624159288406372,6.097186326980591
8.469000000000001,9.189700353822587,7.748299646177416,7.513000000000001,8.407204115400953,6.618795884599049,0.2187757290899753,2.061341029405594,0.2577326104128084,0.1798188477671422,2.0982692197041635,2.0244128391070246,5423104,5.8111591815948485,6.561910343170166
8.616999999999999,9.174333831738213,8.059666168261785,8.152999999999999,9.047304757898557,7.25869524210144,0.18390429103747008,2.045822761952877,0.21237490565842398,0.15543367641651618,2.0721414757711973,2.0195040481345568,5586944,6.0089775085449215,6.6883971214294435
8.745,9.377301352204785,8.112698647795213,8.227,8.792226503271035,7.661773496728967,0.20704603400081395,2.0383086308836935,0.23649706995253222,0.17759499804909568,2.063894053142152,2.012723208625235,5750784,6.1160131931304935,6.7497532844543455
8.52,9.129918027279075,7.910081972720923,7.93,8.615477935458173,7.244522064541826,0.18746256995946167,2.058659681677818,0.22029384525862766,0.15463129466029568,2.1185976422402732,1.9987217211153634,5914624,5.9785895347595215,6.542005205154419
8.873999999999999,9.710961169947566,8.037038830052431,8.163,8.641185110600487,7.684814889399513,0.18888140665367245,2.0573401734232903,0.23080123691595716,0.14696157639138774,2.1576915094591267,1.956988837387454,6078464,6.175017833709717,6.701470947265625
8.761,9.396443939305428,8.12555606069457,8.333000000000002,8.9033516459168,7.762648354083204,0.19658745853230356,2.072377449274063,0.24075888549620078,0.15241603156840633,2.1142516872001074,2.030503211348019,6242304,6.225450420379639,6.669545888900757
9.016,9.549745257590173,8.482254742409827,7.803,8.574751903139862,7.031248096860137,0.19235843596979976,2.082723878324032,0.2319620610601085,0.15275481087949103,2.1356915270224457,2.029756229625618,6406144,6.2943644523620605,6.90481481552124
9.041,10.022615505175017,8.059384494824984,8.3,9.306697571269545,7.293302428730456,0.1913137531839311,2.0824638977646828,0.24102849100778376,0.14159901536007843,2.1348930548845155,2.03003474064485,6569984,6.463150262832642,6.887149906158447
9.268,9.710601400811159,8.825398599188842,8.171,8.687225725821563,7.654774274178436,0.18833129759877917,2.078734667599201,0.2285863065979611,0.14807628859959726,2.1320073324052315,2.0254620027931707,6733824,6.609432220458984,7.021974229812622
9.047,9.568076769775818,8.525923230224183,8.102,9.012261500888618,7.191738499111382,0.1825505472719669,2.095261479914188,0.2147544714113909,0.1503466231325429,2.155217762661281,2.0353051971670952,6897664,6.352082967758179,6.878263807296753
9.185999999999998,9.743623528915341,8.628376471084655,8.625,9.668688171821449,7.58131182817855,0.1667421808466315,2.060666190087795,0.20902060371496667,0.12446375797829633,2.13115810122465,1.9901742789509402,7061504,6.482368040084839,7.015007400512696
9.175,9.84238669450327,8.507613305496731,8.297,8.793146147823402,7.8008538521765995,0.17774853631854054,2.087347884476185,0.20955206243538926,0.14594501020169182,2.1290586517613455,2.0456371171910246,7225344,6.5803779602050785,6.929854249954223
8.79,9.73385380223846,7.846146197761538,8.403,9.089149400640999,7.716850599359003,0.20918395714834329,2.0860030129551888,0.2652854997597603,0.15308241453692625,2.1421039109671924,2.029902114943185,7389184,6.475484466552734,6.683579397201538
9.184000000000001,9.846045315669556,8.521954684330446,8.193999999999999,8.962039061506639,7.425960938493359,0.1741772528737783,2.0776517048478125,0.2259725233987854,0.1223819823487712,2.1482991787426955,2.0070042309529295,7553024,6.664369726181031,6.95836911201477
8.975,9.611949762540187,8.338050237459813,8.678,9.396551320366195,7.959448679633807,0.1964533564634621,2.091314285993576,0.22752204995217015,0.16538466297475404,2.1240100607209023,2.05861851126625,7716864,6.641998147964477,6.7865519523620605
9.285,10.173608462710096,8.396391537289905,8.728,9.233149482826619,8.22285051717338,0.17097037835046647,2.0832060307264326,0.21567149382567893,0.126269262875254,2.112093867667853,2.0543181937850123,7880704,6.741825723648072,7.005821752548218
9.677999999999999,10.249870614737283,9.106129385262715,8.844,9.410430931358801,8.277569068641197,0.1847829196602106,2.083950127661228,0.21213155888866828,0.15743428043175292,2.1246468190871846,2.0432534362352714,8044544,6.667483901977539,7.221346521377564
9.015,9.641502194728798,8.388497805271204,8.766000000000002,9.603056748374925,7.928943251625078,0.18114991355687377,2.090863288938999,0.22329287201694373,0.1390069550968038,2.146741982185597,2.0349845956924013,8208384,6.624831962585449,6.741608667373657
9.635000000000002,10.38280010698047,8.887199893019533,8.831,9.520252493648009,8.14174750635199,0.19402172192931175,2.088114011287689,0.23168754778936604,0.15635589606925746,2.138266830401899,2.037961192173479,8372224,6.816486263275147,7.197725486755371
9.66,10.362765963888405,8.957234036111595,8.818000000000001,9.490871458749739,8.145128541250264,0.16723700007423756,2.088049453496933,0.20653170866270193,0.12794229148577319,2.158333211949601,2.0177656950442655,8536064,6.847156047821045,7.188045024871826
9.446000000000002,10.033982992951328,8.858017007048675,8.687,9.477443546371276,7.8965564536287225,0.1690854833461344,2.0916913002729416,0.22445574479281383,0.11371522189945499,2.1733697180903633,2.01001288245552,8699904,6.888308763504028,7.082885122299194
9.419,9.968116563217684,8.869883436782317,9.308000000000002,10.313274091976911,8.302725908023092,0.1705988719128072,2.0791405230760573,0.2097940184737576,0.13140372535185682,2.1279074743323823,2.0303735718197324,8863744,6.90185227394104,7.120570421218872
9.462000000000002,10.286448906846266,8.637551093153737,8.894,9.296745577256909,8.491254422743092,0.2009657887741923,2.0617062956094743,0.24024682877047518,0.16168474877790942,2.099942321912886,2.0234702693060624,9027584,6.8102888584136965,7.097658300399781
9.765,10.163954884667428,9.366045115332573,8.768999999999998,9.30226259947609,8.235737400523906,0.17416096329689024,2.0712525710463523,0.21713951620847313,0.13118241038530734,2.1326117960910853,2.0098933460016193,9191424,7.04470272064209,7.2783139705657955
9.807,10.571068714187408,9.042931285812593,9.170000000000002,10.062546917534313,8.27745308246569,0.1574657596647739,2.0848391860723496,0.1812818122893947,0.13364970704015314,2.144250110532967,2.025428261611732,9355264,7.012545442581176,7.360093688964843
9.416999999999998,10.093388202144299,8.740611797855697,9.039,9.708872375904544,8.369127624095455,0.16696732193231584,2.0748365998268126,0.21100818408337488,0.1229264597812568,2.11670735051484,2.032965849138785,9519104,6.962592220306396,7.0462846755981445
10.058000000000002,10.579973179387602,9.5360268206124,8.947000000000001,9.74228674074198,8.151713259258022,0.14849695628508924,2.0966353476047517,0.16006512479089624,0.13692878777928225,2.147462618285044,2.0458080769244593,9682944,7.085624885559082,7.471101856231689
9.950999999999999,10.408109396096819,9.493890603903179,9.153999999999998,9.585189053664397,8.7228109463356,0.16820134157314895,2.0710057809948923,0.20663339770044434,0.12976928544585356,2.1234511554152022,2.0185604065745824,9846784,7.11348443031311,7.454978084564209
9.786000000000001,10.421440005035882,9.150559994964121,8.706,9.25191574441483,8.160084255585168,0.16727796839550135,2.0942845731973647,0.20892466316365477,0.12563127362734794,2.150133352746872,2.0384357936478574,10010624,7.142051076889038,7.283900213241577
9.830000000000002,10.42786286052907,9.232137139470934,9.032999999999998,9.466867491291982,8.599132508708013,0.16607323912903665,2.0937567561864854,0.2129093363908112,0.11923714186726211,2.1318025195982835,2.0557109927746873,10174464,7.092242050170898,7.303198528289795
9.895,10.297374203944537,9.492625796055462,8.903,9.600094685103825,8.205905314896176,0.16799744693562385,2.108248472213745,0.2033352169371536,0.1326596769340941,2.1498726445805327,2.0666242998469575,10338304,7.191656112670898,7.419711542129517
9.706,10.216670147942876,9.195329852057123,9.251,9.872891469631156,8.629108530368843,0.1800612331368029,2.10913442671299,0.21634527526230735,0.14377719101129843,2.1538584774064113,2.0644103760195684,10502144,7.092337703704834,7.156586217880249
9.877999999999998,10.455577700400559,9.300422299599438,9.137,9.75527259360253,8.51872740639747,0.1597715016454458,2.108125591278076,0.1868477718143622,0.13269523147652937,2.1490036173507403,2.067247565205412,10665984,7.10867657661438,7.34759111404419
9.902,10.429120479586972,9.374879520413026,9.484,10.0014011982978,8.9665988017022,0.1610124837607145,2.1184139996767044,0.19409702474212726,0.12792794277930175,2.15490160406015,2.0819263952932587,10829824,7.178385591506958,7.331209754943847
9.813999999999998,10.528285657142852,9.099714342857144,9.046000000000001,9.794694864414069,8.297305135585933,0.18117597084492443,2.094988304376602,0.22482172399129363,0.13753021769855522,2.136907509635759,2.053069099117445,10993664,7.129441642761231,7.3432104110717775
9.906,10.53222998970027,9.279770010299732,9.098,9.547595373641679,8.648404626358323,0.1762426795437932,2.1125819385051727,0.2254766525100355,0.12700870657755087,2.1551434037149164,2.070020473295429,11157504,7.133767175674438,7.332214593887329
10.322999999999999,10.807727758643962,9.838272241356036,9.409999999999998,9.930442119740514,8.889557880259483,0.1502291561104357,2.1057665973901747,0.17279549436240943,0.12766281785846195,2.152564484040094,2.0589687107402552,11321344,7.261086130142212,7.609241199493408
10.187999999999999,10.820642078904019,9.555357921095979,9.206,10.036014457705406,8.375985542294593,0.13439111327752468,2.1133248835802076,0.16277156666432233,0.10601065989072703,2.1448376104017015,2.081812156758714,11485184,7.368232393264771,7.525768041610718
9.859,10.242964842140527,9.475035157859473,9.4,9.960553298090378,8.839446701909623,0.15177636467851696,2.1081159591674803,0.19896571969246224,0.10458700966457168,2.1420741500932516,2.074157768241709,11649024,7.29663987159729,7.299945259094239
10.206999999999999,10.77072067551226,9.643279324487738,9.318999999999999,9.953420207748774,8.684579792251224,0.15553220231086012,2.099672740697861,0.1877906956965513,0.12327370892516895,2.1472928582169524,2.0520526231787692,11812864,7.4311915874481205,7.571632242202758
10.359,11.1755959833357,9.5424040166643,9.634,10.252792372286537,9.015207627713464,0.14414441911503667,2.131045636534691,0.1865034756061459,0.10178536262392743,2.1554140492847957,2.1066772237845863,11976704,7.3500572681427006,7.589350938796997
9.966,10.520566497365284,9.411433502634715,9.211,9.89436593418168,8.52763406581832,0.15476017408072945,2.1220921009778975,0.19225550733558072,0.11726484082587817,2.153170464491209,2.091013737464586,12140544,7.397983884811401,7.362701463699341
10.356999999999998,10.988855204932266,9.72514479506773,9.295,9.798711226795671,8.791288773204329,0.14868385549634694,2.1099142760038374,0.18981648249040092,0.10755122850229296,2.1494450850261813,2.0703834669814936,12304384,7.3963113784790036,7.604580307006836
10.449,11.061249132298283,9.836750867701717,9.723,10.340479554317389,9.105520445682613,0.12599048716947434,2.103403151035309,0.1583608302446205,0.09362014409432817,2.1420291054854865,2.064777196585131,12468224,7.4473082542419435,7.784566831588745
9.986,10.36474001637007,9.607259983629932,9.3,10.160999419279712,8.43900058072029,0.1416045969352126,2.11989027261734,0.175904420350007,0.1073047735204182,2.1472988256721384,2.092481719562542,12632064,7.422774934768677,7.402591133117676
10.126,10.834592972022726,9.417407027977273,9.657999999999998,10.060983870644966,9.25501612935503,0.15373400999233125,2.1288104206323624,0.2002335621116078,0.10723445787305469,2.1836302582587375,2.0739905830059873,12795904,7.395355319976806,7.475781345367432
10.125000000000002,10.687267729822725,9.562732270177278,9.639,10.32912245290238,8.948877547097618,0.1593970057554543,2.121573084592819,0.2074668783634434,0.11132713314746516,2.1808826975827165,2.062263471602922,12959744,7.405227518081665,7.4688578128814695
10.221,10.766040365477641,9.675959634522359,9.138000000000002,9.876874820250361,8.399125179749642,0.15187020609155294,2.1082859933376312,0.18420244722510248,0.1195379649580034,2.136319214652224,2.0802527720230386,13123584,7.441157436370849,7.579984521865844
10.321,10.860600778353774,9.781399221646225,9.721,10.191456161613386,9.250543838386614,0.15201957831159232,2.1057062655687333,0.19358028738288857,0.11045886924029608,2.150292350226477,2.0611201809109896,13287424,7.464127397537231,7.638638305664062
10.706999999999999,11.236359046394787,10.177640953605211,9.727,10.482738711460515,8.971261288539486,0.14123901072889564,2.1219567209482193,0.17339227003660412,0.10908575142118715,2.1677147764576428,2.076198665438796,13451264,7.504988098144532,7.782180261611939
10.302,10.728140821794861,9.875859178205138,9.41,10.033618473106754,8.786381526893246,0.1497561027295887,2.1323631674051287,0.18601056891441498,0.11350163654476242,2.1607721609306427,2.1039541738796146,13615104,7.410358810424805,7.563518142700195
10.209,10.540314050411387,9.877685949588612,9.812999999999999,10.37531752595842,9.250682474041577,0.13074142881669099,2.12737053334713,0.17222265302791118,0.0892602046054708,2.1671686994778727,2.0875723672163873,13778944,7.506018209457397,7.52741961479187
10.577000000000002,11.448057403389697,9.705942596610306,9.741000000000001,10.526550125708093,8.95544987429191,0.12812806130386886,2.114724361896515,0.16751794295657346,0.08873817965116426,2.149611438288652,2.0798372855043774,13942784,7.577714824676514,7.786505842208863
10.671000000000001,11.198682669793126,10.143317330206877,9.792000000000002,10.26621092353509,9.317789076464914,0.17173801930621263,2.1045687198638916,0.21061124905110293,0.13286478956132233,2.1373876741758697,2.0717497655519135,14106624,7.544042253494263,7.7898664474487305
10.562000000000001,11.038797651000927,10.085202348999076,9.703999999999999,10.308221813575113,9.099778186424885,0.1487526244483888,2.1199920952320097,0.17295516079440407,0.12455008810237354,2.1433631503427306,2.096621040121289,14270464,7.67734169960022,7.814085149765015
10.669999999999998,11.019227719403828,10.320772280596168,9.788,10.406349415783666,9.169650584216335,0.14754361673258243,2.1217483222484588,0.17857781793955715,0.1165094155256077,2.1474773795335853,2.0960192649633322,14434304,7.661617088317871,7.835505247116089
10.665000000000001,11.180524005260668,10.149475994739333,9.624,10.325187564065422,8.92281243593458,0.13274562936276196,2.1350574254989625,0.16519997417083926,0.10029128455468468,2.1629386808110747,2.1071761701868503,14598144,7.6017992973327635,7.7908533096313475
10.517,11.035710902141068,9.998289097858931,9.452000000000002,10.317341551065244,8.58665844893476,0.13615033463574944,2.131020340323448,0.17229956947576086,0.10000109979573803,2.168886916982546,2.09315376366435,14761984,7.630640316009521,7.671891164779663
10.574,11.059946499112813,10.088053500887186,9.876999999999999,10.482740043252878,9.27125995674712,0.12950110835954545,2.118488585948944,0.1588729570012771,0.1001292597178138,2.1551608128458817,2.0818163590520067,14925824,7.520203685760498,7.6843218326568605
10.552000000000001,10.998604970863514,10.105395029136488,9.578,9.8889919613109,9.267008038689099,0.14819199279882012,2.1320252403616906,0.19039581485970092,0.10598817073793931,2.179550132600069,2.084500348123312,15089664,7.537791538238525,7.731936407089234
10.336000000000002,10.893103222033405,9.7788967779666,9.765999999999998,10.37526513112109,9.156734868878907,0.14299857988953588,2.1191231697797774,0.17780316251284772,0.10819399726622403,2.1783215666993123,2.0599247728602426,15253504,7.527476358413696,7.5946238994598385
10.574000000000002,11.050785066880247,10.097214933119757,9.641000000000002,10.304603043995431,8.977396956004572,0.13885697349905965,2.1082938611507416,0.16138739496134913,0.11632655203677017,2.1466882056739314,2.069899516627552,15417344,7.683375024795533,7.777437591552735
10.775000000000002,11.44492910072634,10.105070899273665,10.093,10.593540707635253,9.592459292364747,0.131350431824103,2.118922194838524,0.16364659580900034,0.09905426783920565,2.1562399261450307,2.0816044635320172,15581184,7.738795948028565,7.8499922275543215
10.565000000000001,11.051482271002758,10.078517728997245,9.85,10.332887150377807,9.367112849622192,0.11893328418955204,2.1087298542261124,0.15643558055268184,0.08143098782642225,2.140977988298403,2.0764817201538217,15745024,7.744045925140381,7.7497642993927
10.495999999999999,11.145556771960695,9.846443228039302,9.793,10.366115171671453,9.219884828328546,0.1488529237452894,2.1097052067518236,0.19388200115177326,0.10382384633880556,2.138081174444171,2.0813292390594764,15908864,7.6846168518066404,7.711935949325562
10.812999999999999,11.38175390108552,10.244246098914477,9.937000000000001,10.537483971476343,9.33651602852366,0.13129100827500223,2.1080389976501466,0.18474057986175194,0.07784143668825252,2.140273455510138,2.075804539790155,16072704,7.7091248512268065,7.867279005050659
10.730999999999998,11.234496772581512,10.227503227418484,10.002,10.600394518691473,9.403605481308528,0.13398817991837855,2.102504476904869,0.18525151624408326,0.08272484359267383,2.133306080141349,2.0717028736683893,16236544,7.6976597785949705,7.8833729267120365
10.724,11.172290084655016,10.275709915344985,10.097999999999999,10.630969042252923,9.565030957747075,0.13891066261567173,2.1063033252954484,0.17226990269626566,0.1055514225350778,2.129774661723772,2.0828319888671247,16400384,7.615932989120483,7.807655096054077
10.705000000000002,11.23638027814363,10.173619721856374,10.171,10.634776886013091,9.707223113986908,0.1294071472715586,2.0958838880062105,0.16588651934891996,0.09292777519419726,2.13294874259532,2.058819033417101,16564224,7.686056470870971,7.79542121887207
10.751999999999999,11.044533758735636,10.459466241264362,10.142,10.639529898599069,9.64447010140093,0.14633629703894255,2.093948146700859,0.17678421389279125,0.11588838018509384,2.130554246371892,2.0573420470298265,16728064,7.627619409561158,7.855718040466309
10.658000000000001,11.206940798265169,10.109059201734834,9.607,10.057067772674293,9.156932227325706,0.1460933563299477,2.109320107102394,0.17889277447176233,0.11329393818813305,2.152054622315931,2.066585591888857,16891904,7.738428449630737,7.843036079406739
10.781,11.464600029256875,10.097399970743126,10.121,10.639294317931425,9.602705682068576,0.13420628346502778,2.116120272874832,0.1736458450101977,0.09476672191985785,2.1514756005808375,2.0807649451688266,17055744,7.7218842029571535,7.82795934677124
10.9,11.22489998461065,10.575100015389351,10.222,10.950337833700818,9.493662166299181,0.15978142404928802,2.0965678960084917,0.19743656125776357,0.12212628684081248,2.1412976830012895,2.051838109015694,17219584,7.814861869812011,7.976032781600952
10.813,11.399174888578486,10.226825111421515,10.364999999999998,10.85324686378921,9.876753136210787,0.12178473286330697,2.123875418305397,0.14208249600982376,0.10148696971679018,2.1646178983209103,2.0831329382898836,17383424,7.731200361251831,7.901710033416748
11.013,11.314332042770097,10.711667957229903,10.391,10.939825108755057,9.842174891244943,0.1238281714264303,2.1055107027292252,0.1659198652457411,0.08173647760711951,2.1459185377377255,2.065102867720725,17547264,7.857802534103394,8.017731380462646
10.91,11.50821400852872,10.31178599147128,10.449000000000002,10.939315204740788,9.958684795259215,0.11436157391872252,2.115541824698448,0.15383965747226938,0.07488349036517566,2.1448712143271287,2.0862124350697675,17711104,7.811904716491699,7.932506132125854
10.815999999999999,11.043121113065252,10.588878886934745,9.931000000000001,10.639384782445248,9.222615217554754,0.1035995597019791,2.096126651763916,0.14213096056048344,0.06506815884347475,2.1283841515126745,2.0638691520151577,17874944,7.7718054294586185,7.905995035171509
10.775,11.161839760107464,10.388160239892537,10.107000000000001,10.494609339412767,9.719390660587235,0.13124769446440038,2.0818207383155825,0.1704603208705859,0.09203506805821485,2.1289513921841143,2.0346900844470506,18038784,7.855929136276245,7.924172830581665
10.720000000000002,11.160953512288996,10.279046487711009,10.201000000000002,10.781576437689305,9.6204235623107,0.12871320904232558,2.102118876576424,0.1683804738405878,0.08904594424406337,2.142382136562317,2.0618556165905306,18202624,7.898083639144898,7.836727619171143
10.878,11.397919224495498,10.358080775504503,9.991999999999999,10.442039998222379,9.54196000177762,0.11093370676971967,2.1156702905893328,0.1425845610171251,0.07928285252231423,2.15827632550985,2.0730642556688155,18366464,7.86957278251648,7.866856241226197
10.816999999999998,11.312863892615704,10.321136107384293,9.976,10.48000793644545,9.471992063554552,0.13035687003284688,2.106907844543457,0.1593256501019429,0.10138808996375086,2.148362962341272,2.065452726745642,18530304,7.792822265625,7.864389944076538
11.272,11.891173642849887,10.652826357150113,10.355999999999998,10.838290368968735,9.87370963103126,0.121393070789054,2.1104739874601366,0.16386983709486408,0.07891630448324392,2.154045909623385,2.066902065296888,18694144,7.917857837677002,8.099198150634766
10.979000000000001,11.443789199530283,10.51421080046972,10.294,11.1089748462376,9.4790251537624,0.11997473249211905,2.1171160727739333,0.14806538329068114,0.09188408169355695,2.1588289467598365,2.07540319878803,18857984,7.834895229339599,7.9191077709197994
11.158,11.601459130022148,10.714540869977851,10.482,11.047734920258595,9.916265079741404,0.1289239814970642,2.1101574122905733,0.16086045918855207,0.0969875038055763,2.159395198255762,2.0609196263253846,19021824,7.997816133499145,8.119833946228027
10.812,11.11728019916136,10.506719800838638,9.890000000000002,10.444003610096543,9.335996389903462,0.1343648857437074,2.1014077216386795,0.17385029043487069,0.0948794810525441,2.1231072572512923,2.0797081860260667,19185664,7.950592184066773,7.861642265319825
11.012,11.508322475815875,10.515677524184126,10.192,10.5933925759154,9.7906074240846,0.10444865548051889,2.0931176081299783,0.1336540743363907,0.07524323662464706,2.136364510248133,2.0498707060118235,19349504,7.900954341888427,7.993299388885498
11.014999999999999,11.373643276808584,10.656356723191413,10.515,10.921355755465578,10.108644244534423,0.11597133672330524,2.10760797560215,0.14238032894436203,0.08956234450224845,2.140021870428741,2.075194080775559,19513344,7.943796873092651,7.96999306678772
10.921999999999999,11.492347262639173,10.351652737360824,10.228,10.6785063817528,9.777493618247199,0.11373485671356316,2.110478848218918,0.16414435645120073,0.06332535697592559,2.142610414478896,2.0783472819589397,19677184,7.902094745635987,7.945886135101318
11.248000000000001,11.521159294185647,10.974840705814355,10.153,10.928758338659664,9.377241661340337,0.14546845527365798,2.1013104736804964,0.18942337073840837,0.10151353980890761,2.14433449200115,2.058286455359843,19841024,7.949298286437989,8.084901905059814
10.964,11.254730115399145,10.673269884600856,10.198999999999998,10.774716075856839,9.623283924143157,0.10611901599913831,2.1377174735069273,0.14793777525420063,0.064300256744076,2.166182507106132,2.109252439907723,20004864,7.898004198074341,7.9498162269592285
11.025,11.34259250620882,10.70740749379118,10.316999999999998,10.738403607008767,9.89559639299123,0.14287866065278645,2.1197627425193786,0.1640038441244182,0.1217534771811547,2.156189002026098,2.0833364830126593,20168704,7.795347499847412,8.01253833770752
10.949000000000002,11.663177148892348,10.234822851107655,10.136999999999997,10.479988337994163,9.79401166200583,0.1392525351606309,2.1275857955217363,0.1719538954053196,0.10655117491594221,2.156067647246222,2.0991039437972505,20332544,7.8693962574005125,7.951032066345215
11.143999999999998,11.6077714954587,10.680228504541297,9.934,10.345781495456023,9.522218504543975,0.1273829697165638,2.1151038885116575,0.1744825585084109,0.08028338092471668,2.1475468875318575,2.0826608894914576,20496384,7.827641105651855,8.025096654891968
11.091,11.466085323626505,10.715914676373494,10.208,10.467838411325193,9.948161588674807,0.10289164041168983,2.1280950903892517,0.1313478794745077,0.07443540134887196,2.154062359685415,2.1021278210930885,20660224,7.9229871273040775,8.023382663726807
11.178,11.470362788329844,10.885637211670158,9.903,10.481239569728672,9.32476043027133,0.11447907630354164,2.112668886780739,0.15000300217980994,0.07895515042727333,2.148427196263261,2.0769105772982166,20824064,8.029525804519654,8.131440925598145
11.182999999999998,11.730084088600645,10.635915911399351,10.147,10.712438767683999,9.581561232316002,0.11461181300692255,2.1297477543354035,0.15142584473304851,0.07779778128079659,2.145548612918757,2.11394689575205,20987904,7.951102066040039,8.11272029876709
11.122,11.525331129470564,10.718668870529436,10.254,10.640243446546345,9.867756553453654,0.1260056992061436,2.109858047962189,0.15807363842684044,0.09393775998544676,2.130584642560057,2.089131453364321,21151744,7.980949115753174,8.089717388153076
11.15,11.50835736353534,10.79164263646466,10.462,11.104958785615377,9.819041214384622,0.10797790731303392,2.1279247522354128,0.1300397552530889,0.08591605937297894,2.164749641997671,2.0910998624731545,21315584,7.9996413230896,8.134568357467652
11.477,11.892043371227635,11.061956628772366,10.599,10.94783950464361,10.25016049535639,0.12044707103632386,2.11870781481266,0.1646376493414126,0.07625649273123514,2.1570285202967656,2.0803871093285546,21479424,7.965195226669311,8.200867891311646
10.961,11.400691937610869,10.521308062389132,10.193999999999999,10.720254691190492,9.667745308809506,0.11753343387972562,2.127971297502518,0.16594345133133273,0.0691234164281185,2.167247064459242,2.0886955305457935,21643264,7.79064245223999,7.912656545639038
11.158,11.471362409998392,10.844637590001607,10.361,10.92424861295879,9.797751387041211,0.12587121357209977,2.0999708473682404,0.17367416890650544,0.0780682582376941,2.1411566155151562,2.0587850792213245,21807104,7.9720789909362795,8.126882457733155
11.226,11.710380016103061,10.74161998389694,10.542,10.982222670929156,10.101777329070844,0.12093205596320326,2.1105191841721536,0.1673728542132018,0.07449125771320472,2.1720488286110506,2.0489895397332565,21970944,7.925422859191895,8.096968603134155
11.147,11.572935441117547,10.721064558882453,10.208,10.8067954575646,9.6092045424354,0.1108893024269491,2.123834627866745,0.1517356113610391,0.07004299349285908,2.181429463300145,2.0662397924333447,22134784,7.919495439529419,8.023843002319335
11.076,11.608394590505952,10.543605409494049,10.392,10.845977973033934,9.938022026966065,0.13497541840188204,2.106784018874168,0.17465448623410953,0.09529635056965455,2.1610602900025566,2.05250774774578,22298624,7.857240056991577,8.031880426406861
10.915000000000001,11.31385461010248,10.516145389897522,10.167000000000002,10.742969617254245,9.591030382745759,0.136851433198899,2.1196335375308992,0.18029598751249504,0.09340687888530295,2.154920188818483,2.0843468862433157,22462464,7.87322678565979,7.92794451713562
11.167,11.660741835375532,10.673258164624468,10.399,10.805434496567404,9.992565503432594,0.11760659106075758,2.1211184948682784,0.14797509878287593,0.08723808333863922,2.1573735434744363,2.0848634462621205,22626304,7.974422597885132,8.08337435722351
11.133000000000001,11.550661346068798,10.715338653931203,10.406000000000002,10.914590208321004,9.897409791679001,0.12977862413972613,2.1063485771417616,0.17257617684157003,0.08698107143788222,2.1523666916886763,2.060330462594847,22790144,8.051579332351684,8.152142429351807
11.215,11.82359263879873,10.60640736120127,10.443000000000001,11.002804430136099,9.883195569863904,0.10408495170995588,2.126416692137718,0.14030596475685675,0.06786393866305501,2.1655832310292475,2.0872501532461887,22953984,7.969416761398316,8.101060152053833
10.912,11.471317441172722,10.35268255882728,10.189,10.461266413646634,9.916733586353367,0.12212382867000993,2.1189941287040712,0.16706356291222776,0.07718409442779209,2.1676607933708154,2.070327464037327,23117824,7.970917177200318,7.902252864837647
11.137,11.736567344007327,10.537432655992674,10.495000000000001,10.851349547495154,10.138650452504848,0.11526700155809518,2.114856243133545,0.15744239070613597,0.07309161241005438,2.159640139247167,2.0700723470199227,23281664,7.977739048004151,8.053499460220337
11.219,11.611541717528214,10.826458282471785,10.360000000000001,10.97846584384265,9.741534156157352,0.11394945783540604,2.1052099078893662,0.1391749718267325,0.08872394384407958,2.1466688143664054,2.063751001412327,23445504,8.055308866500855,8.141133785247803
11.066,11.631706637754942,10.50029336224506,10.406000000000002,11.039801230670944,9.77219876932906,0.1220634416211396,2.1186639726161958,0.16298675803465734,0.08114012520762189,2.161108346639619,2.0762195985927727,23609344,8.068640947341919,8.041057109832764
11.209,11.760660221513206,10.657339778486794,10.632,10.92857376822639,10.33542623177361,0.13022971912287173,2.1231211096048357,0.1778427950035203,0.08261664324222319,2.1530587772543477,2.0931834419553237,23773184,8.009785413742065,8.077109384536744
11.059999999999999,11.628541994930892,10.491458005069106,10.581999999999997,11.343692851482798,9.820307148517196,0.1313025129958987,2.121373876929283,0.1735219393979605,0.0890830865938369,2.1681619294539747,2.0745858244045916,23937024,8.043719291687012,8.040797662734985
11.072999999999999,11.505112253934088,10.640887746065909,10.628,10.927058522700825,10.328941477299175,0.08464072956703597,2.102081795036793,0.10942555323161171,0.059855905902460226,2.162395148909288,2.041768441164298,24100864,7.926601934432983,7.994614791870117
11.381000000000002,11.6969256241586,11.065074375841403,10.411000000000001,10.878256888659763,9.94374311134024,0.1239845021627843,2.1067446172237396,0.1651060457374513,0.08286295858811729,2.152659382457203,2.060829851990276,24264704,7.986982965469361,8.230711412429809
11.343,11.773163922243603,10.912836077756397,10.491000000000001,10.93273408290509,10.049265917094912,0.10344900870695706,2.1001805901527404,0.14111517674983812,0.065782840664076,2.142164324248324,2.058196856057157,24428544,8.003818798065186,8.180810976028443
11.087999999999997,11.396538490305502,10.779461509694492,10.316999999999998,10.765063611555322,9.868936388444675,0.111986577976495,2.1039567440748215,0.13830160544511638,0.08567155050787362,2.1540357767018268,2.053877711447816,24592384,7.989748477935791,8.07736587524414
11.456999999999999,11.923755824816359,10.990244175183639,10.236,10.782410102395628,9.689589897604373,0.11890424969606099,2.1018499612808226,0.16357666353469763,0.07423183585742434,2.1467241588508514,2.0569757637107937,24756224,8.034309482574463,8.296985101699828
11.255999999999998,11.695162839958027,10.81683716004197,10.76,11.120943208829312,10.399056791170688,0.09999540899880227,2.102358931303024,0.13795301498651127,0.062037803011093275,2.168314680190246,2.0364031824158024,24920064,8.073995780944824,8.171603012084962


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-bossfight-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.017999999999999995,0.04987475490101845,-0.013874754901018457,0.046,0.09702940328869229,-0.005029403288692294,0.09914281465575585,2.7078661650419233,0.14713460223546437,0.05115102707604732,2.7079406582469416,2.707791671836905,16384
0.06100000000000001,0.10842362280551751,0.013576377194482507,0.06600000000000002,0.17269582934679314,-0.04069582934679311,0.12339197997547062,2.6906015276908875,0.17883931909275755,0.06794464085818369,2.70947082213036,2.671732233251415,180224
0.11499999999999999,0.23086630226256466,-0.0008663022625646916,0.154,0.28600000000000003,0.021999999999999992,0.14210346897186044,2.663716334104538,0.20280953674790325,0.08139740119581762,2.713459358784414,2.6139733094246616,344064
0.152,0.31703332996700995,-0.013033329967009982,0.13899999999999998,0.2314608025057105,0.04653919749428949,0.15941788668796003,2.645339992642403,0.22279950724698983,0.09603626612893022,2.699409523746683,2.5912704615381226,507904
0.175,0.3049422948850758,0.045057705114924185,0.20699999999999993,0.3422072483264118,0.07179275167358809,0.1384477752933485,2.618597614765167,0.17704583063253224,0.09984971995416478,2.6731169838574314,2.5640782456729028,671744
0.18,0.28723805294763605,0.07276194705236391,0.32599999999999996,0.5561825362619849,0.09581746373801503,0.1574744265267832,2.596017849445343,0.215419382221124,0.0995294708324424,2.698328287520279,2.493707411370407,835584
0.30700000000000005,0.5182368339092404,0.09576316609075972,0.326,0.5035499929597296,0.14845000704027048,0.1921881577517423,2.585428860783577,0.2744507418193001,0.1099255736841845,2.649193943982185,2.521663777584969,999424
0.36,0.5468154169226941,0.17318458307730591,0.51,0.7694995183039846,0.25050048169601546,0.2041282251528981,2.5334567725658417,0.27518260025691077,0.13307385004888544,2.614531005609938,2.4523825395217456,1163264
0.358,0.5210828010551696,0.19491719894483045,0.46799999999999997,0.6955434024532463,0.2404565975467537,0.20889213282821903,2.52005178630352,0.27088447600308696,0.1468997896533511,2.622650676945568,2.417452895661472,1327104
0.506,0.8406699867033194,0.17133001329668063,0.513,0.8056106628269039,0.22038933717309617,0.20178732372199493,2.4985356390476228,0.24865722681117913,0.15491742063281072,2.5938022306351636,2.403269047460082,1490944
0.507,0.7999863478048082,0.21401365219519192,0.49800000000000005,0.6824342701343761,0.31356572986562403,0.19316042058376798,2.442855328321457,0.25003722313663573,0.13628361803090022,2.546491483859706,2.3392191727832077,1654784
0.5780000000000001,0.8604464551025557,0.2955535448974444,0.5249999999999999,0.7408355855738343,0.3091644144261655,0.19415061830853417,2.4414807945489883,0.26533730126062044,0.12296393535644791,2.5455921013388227,2.3373694877591538,1818624
0.47300000000000003,0.6925017084215975,0.25349829157840253,0.678,0.9165707442248525,0.4394292557751475,0.17306804336193532,2.4468236595392225,0.20976093484870112,0.13637515187516952,2.507934209182979,2.385713109895466,1982464
0.42000000000000004,0.553566462856512,0.28643353714348807,0.524,0.6757366139071252,0.3722633860928748,0.182592807813651,2.406550055742264,0.21012803546587533,0.15505758016142668,2.488582500411639,2.324517611072889,2146304
0.57,0.7289339485446705,0.4110660514553294,0.5770000000000001,0.8053878280469431,0.3486121719530571,0.16926210340526363,2.360542093217373,0.20792454773696012,0.13059965907356713,2.567900156644583,2.153184029790163,2310144
0.6319999999999999,0.8762457778550121,0.38775422214498767,0.6779999999999999,1.0737726620169714,0.28222733798302835,0.17672227964633036,2.296050511300564,0.22256632122010067,0.13087823807256005,2.5217748096786208,2.070326212922507,2473984
0.58,0.801675438422934,0.35832456157706594,0.635,0.9596921619010844,0.3103078380989156,0.15985106326018766,2.314765563607216,0.2002981929103175,0.11940393361005783,2.548290622987762,2.08124050422667,2637824
0.5850000000000001,0.8470400732712462,0.322959926728754,0.723,0.8788236182354908,0.5671763817645091,0.16445121506436,2.268314415216446,0.19972749482775057,0.12917493530096943,2.5255721792611654,2.0110566511717263,2801664
0.6839999999999999,0.8990906785520935,0.4689093214479064,0.678,0.9957672103915066,0.3602327896084935,0.1586418339051306,2.277598060667515,0.19554710534720746,0.12173656246305373,2.55946906478633,1.9957270565486995,2965504
0.5810000000000001,0.8519778588741155,0.31002214112588466,0.726,1.025305863624487,0.426694136375513,0.15462127237373752,2.2392433390021322,0.20722535232712133,0.1020171924203537,2.443945202813631,2.0345414751906334,3129344
0.7809999999999999,1.0636110401240546,0.49838895987594534,0.851,1.1237801312412616,0.5782198687587383,0.1541925812967949,2.2148589879274367,0.17769694718183,0.1306882154117598,2.4341715064880405,1.995546469366833,3293184
0.6729999999999999,0.9379547131115051,0.4080452868884948,0.756,1.1019826585249612,0.4100173414750387,0.15250257052895094,2.2318886071443558,0.18762580545989044,0.11737933559801143,2.4828494883667758,1.9809277259219358,3457024
0.6050000000000001,0.846132743525221,0.36386725647477913,0.794,1.10625630498038,0.48174369501962017,0.170459290045417,2.24909837692976,0.20118251181553187,0.1397360682753021,2.403983832129413,2.0942129217301066,3620864
0.7729999999999999,1.094342496411539,0.45165750358846085,0.6950000000000001,0.9892872746144489,0.40071272538555125,0.15251393121563722,2.22202273607254,0.1818487707985373,0.12317909163273714,2.4023112958632558,2.0417341762818246,3784704
0.777,1.0691660486778023,0.48483395132219764,0.7040000000000001,0.8752425180847327,0.5327574819152674,0.14602037150309316,2.124757544696331,0.17782044779253467,0.11422029521365165,2.3358870333833472,1.9136280560093144,3948544
0.9580000000000002,1.2152080869646211,0.7007919130353792,0.93,1.1342547429069887,0.7257452570930115,0.17649838620175914,2.088888570666313,0.21390511651773084,0.13909165588578745,2.3308345875850924,1.8469425537475337,4112384
1.026,1.4490650068251922,0.6029349931748078,0.748,1.0604355933628562,0.43556440663714385,0.15871956955848462,1.9952132388949395,0.1936133500573617,0.12382578905960755,2.2958120167263885,1.6946144610634906,4276224
0.8619999999999999,1.242914688611505,0.4810853113884947,1.083,1.4874762044916856,0.6785237955083143,0.17031714049064445,1.9554832011461258,0.2058470939379184,0.1347871870433705,2.2864384302316334,1.6245279720606183,4440064
1.156,1.6095901233492633,0.7024098766507365,0.8160000000000001,1.0504013651837378,0.5815986348162623,0.16865291409194466,1.8864437356591224,0.2157589826546896,0.12154684552919973,2.2633898370768124,1.5094976342414326,4603904
1.1840000000000002,1.5834045568092585,0.7845954431907419,0.9709999999999999,1.3571722413638763,0.5848277586361235,0.16661670826789404,1.8814641073346139,0.18930158645544806,0.14393183008034002,2.203737443170256,1.559190771498972,4767744
0.9960000000000001,1.3570041551007412,0.634995844899259,1.09,1.674858957356387,0.5051410426436131,0.16542477053072718,1.9685141175985337,0.20818570762122734,0.12266383344022704,2.2626817381971227,1.6743464969999444,4931584
1.085,1.7563456635742871,0.4136543364257128,1.219,1.7588416434474095,0.6791583565525906,0.1450152211408648,1.8888942152261734,0.18968854749941333,0.10034189478231625,2.213393944323109,1.5643944861292376,5095424
1.616,2.410420543541014,0.8215794564589861,1.1439999999999997,1.9025011535917395,0.3854988464082598,0.16895890485805765,1.9431770369410515,0.21714725412135738,0.12077055559475791,2.2007662083516255,1.6855878655304775,5259264
1.548,2.4978610424688448,0.5981389575311555,1.2689999999999997,2.1613166478330434,0.3766833521669559,0.1616310575666527,1.902424955368042,0.18696365720895733,0.13629845792434805,2.171327833267409,1.6335220774686745,5423104
1.7239999999999998,2.7817258624048105,0.6662741375951893,1.4789999999999999,2.4003951378209023,0.5576048621790973,0.18695297598217922,1.9189078837633133,0.2207875126083989,0.15311843935595953,2.235412253212342,1.6024035143142847,5586944
2.0460000000000003,3.086607514868118,1.0053924851318825,1.6189999999999998,2.5856690229856336,0.6523309770143658,0.16847571140776071,1.927144081890583,0.22552203800460732,0.1114293848109141,2.2571157688167816,1.5971723949643843,5750784
1.92,2.786567943095058,1.0534320569049418,1.433,2.5046627267942094,0.3613372732057907,0.1862345215864479,1.8826288267970086,0.21546884592501295,0.15700019724788286,2.1985256750238675,1.5667319785701497,5914624
1.943,3.099763156398059,0.7862368436019411,1.8009999999999997,3.1649534449533085,0.43704655504669065,0.18461350671326113,1.9462991967797278,0.23619739515946567,0.1330296182670566,2.163000874834719,1.7295975187247368,6078464
2.276,3.8496467202012017,0.7023532797987977,1.845,3.4057578287485857,0.28424217125141404,0.20378579820195833,1.9384281128644942,0.25880017815408063,0.148771418249836,2.2097369676607075,1.667119258068281,6242304
2.6990000000000003,4.783521287969975,0.6144787120300257,2.485,4.209779696077154,0.7602203039228457,0.1958698937979837,1.9135098829865456,0.2294571221188451,0.16228266547712228,2.1829942668005056,1.6440254991725856,6406144
2.821,4.475729282994654,1.1662707170053466,2.036,3.555705234576758,0.5162947654232419,0.18918825074409443,1.9228689968585968,0.22687425435499164,0.1515022471331972,2.218001861220422,1.6277361324967712,6569984
2.9270000000000005,4.878338258734247,0.9756617412657542,2.232,4.129349730545215,0.33465026945478527,0.20626702498023705,1.8569030731916427,0.28179015312415145,0.13074389683632268,2.171029408341917,1.5427767380413684,6733824
3.2019999999999995,5.532393958110945,0.8716060418890539,2.6990000000000003,4.947494829880647,0.4505051701193534,0.1780518622861968,1.8847376510500908,0.22008356985691382,0.13602015471547976,2.1533540579501205,1.6161212441500612,6897664
3.0950000000000006,4.852869449077491,1.3371305509225102,2.8019999999999996,4.502051763917793,1.1019482360822062,0.21177233884938884,1.9429947271943093,0.26989759144125447,0.1536470862575232,2.2442440774579624,1.6417453769306563,7061504
3.774,5.852457120077294,1.695542879922706,2.8329999999999997,4.730040062834731,0.9359599371652687,0.20539333829656234,1.8554876804351808,0.2756239775323317,0.13516269906079298,2.1408067090507057,1.5701686518196558,7225344
3.8929999999999993,6.1091229659023885,1.6768770340976107,3.3920000000000003,5.902070915332873,0.8819290846671284,0.19057036085675155,1.871065978705883,0.23774229161233495,0.14339843010116815,2.1658101730791985,1.5763217843325674,7389184
3.908,6.150265818318604,1.6657341816813958,3.275,5.519723813746359,1.0302761862536407,0.22804042652456294,1.8793185606598855,0.28586292272488434,0.17021793032424154,2.122458917392663,1.6361782039271078,7553024
4.579,6.582853537562064,2.575146462437935,3.6290000000000004,5.875951045305616,1.3820489546943846,0.21111197520254382,1.8858789846301078,0.24210020599392673,0.1801237444111609,2.081748563566729,1.6900094056934867,7716864
4.748,6.582190829766631,2.9138091702333697,4.01,5.947224819167873,2.072775180832126,0.23759468190578947,1.9076870024204253,0.32088637173439993,0.154302992077179,2.095690077521934,1.7196839273189166,7880704
5.023,6.984005099432431,3.0619949005675684,4.3919999999999995,6.626107428034739,2.15789257196526,0.2604588476527069,1.8658072978258133,0.3179181656315848,0.20299952967382895,2.1347215604700156,1.596893035181611,8044544
4.9399999999999995,6.753934949219514,3.1260650507804852,4.146,6.3298782017319555,1.9621217982680443,0.23586960650152627,1.8361248806118966,0.2802853685508196,0.19145384445223296,2.0673490823309018,1.6049006788928915,8208384
5.217999999999999,7.031503791007892,3.4044962089921063,4.602,6.5963911351587985,2.607608864841202,0.24002980001063806,1.839634282886982,0.3000432264541035,0.18001637356717265,2.117571811051583,1.5616967547223808,8372224
5.26,6.910278764330439,3.609721235669561,4.4670000000000005,6.470557086783405,2.4634429132165967,0.25304751962216365,1.831476552784443,0.36011926682618506,0.14597577241814225,2.2205262115736057,1.4424268939952805,8536064
5.555999999999999,7.4460433857454165,3.665956614254582,4.662999999999999,6.643661758100054,2.6823382418999446,0.2211601305235591,1.8403192400932311,0.2591610540520882,0.18315920699502997,2.1484792366077827,1.5321592435786795,8699904
5.805,7.613873959124847,3.9961260408751524,4.982000000000001,6.986224538318999,2.977775461681003,0.20982428485941554,1.8309597298502922,0.24044464170062577,0.1792039280182053,2.1349706515305997,1.5269488081699845,8863744
6.034999999999998,7.641083746259826,4.428916253740171,5.321,7.22406305728423,3.41793694271577,0.20062040954621296,1.7938239395618438,0.23277131713117766,0.16846950196124827,2.144164611063303,1.4434832680603848,9027584
5.901,7.641646144395811,4.160353855604189,5.336,7.157203997359989,3.514796002640012,0.22056314204302097,1.8333175495266913,0.2710429255927418,0.17008335849330014,2.175849109491218,1.490785989562165,9191424
6.095,7.246800764021278,4.943199235978722,5.622,7.14091276905555,4.10308723094445,0.2501363402129047,1.8586728267371655,0.3381475711666221,0.1621251092591873,2.215957854527635,1.5013877989466962,9355264
6.162000000000001,7.594067037537001,4.729932962463001,5.8020000000000005,7.409076849438135,4.194923150561866,0.21528495029649797,1.898927241563797,0.2721605875878102,0.15840931300518574,2.1700516130771934,1.6278028700504006,9519104
6.68,7.993034653008062,5.366965346991938,6.008,7.706916125063271,4.309083874936729,0.2240970641167627,1.8776876702904701,0.30612524573377176,0.14206888249975366,2.1689100030575,1.5864653375234403,9682944
7.187,8.494945335249145,5.879054664750854,6.475,8.066742755598403,4.883257244401596,0.22460068794898688,1.9044688105583192,0.28655721659292455,0.16264415930504925,2.1818852881169093,1.6270523329997288,9846784
7.313,8.503118061370383,6.122881938629616,6.641,8.285447931677984,4.996552068322016,0.22675350671634073,1.9288012593984605,0.268908454828786,0.18459855860389546,2.148092311566974,1.7095102072299468,10010624
7.0280000000000005,7.900385236005287,6.155614763994714,6.298,7.501135902548004,5.094864097451996,0.25143062755879425,1.968996247649193,0.30521680162170955,0.19764445349587895,2.225316538423584,1.712675956874802,10174464
7.406000000000001,8.461757547924712,6.350242452075289,6.902000000000001,7.988285413692001,5.815714586308001,0.19642007397487754,1.9672108262777328,0.2462738566976243,0.14656629125213078,2.256492005700766,1.6779296468546998,10338304
7.442,8.542170895815737,6.341829104184264,7.342999999999999,8.701175614565361,5.984824385434637,0.25299219838343556,1.9574291214346886,0.31286933236898995,0.19311506439788118,2.2183406196039646,1.6965176232654124,10502144
7.365999999999998,8.452694069184146,6.279305930815851,7.17,8.218045800525912,6.121954199474088,0.22688265419047732,1.9851523488759995,0.2728957495241513,0.18086955885680334,2.2227981663369327,1.747506531415066,10665984
7.661999999999999,8.303775661738586,7.0202243382614125,7.007000000000001,7.934276118532123,6.079723881467878,0.24463199011774525,2.050255174934864,0.29950465650381686,0.18975932373167362,2.1819818886395597,1.9185284612301683,10829824
7.625,8.409783409610576,6.840216590389425,7.587000000000001,8.500827664278118,6.673172335721883,0.1826651331554684,2.0768665969371796,0.22988815958315026,0.13544210672778653,2.1825501464104913,1.971183047463868,10993664
7.792,8.489822326957228,7.094177673042772,7.389999999999999,8.460840791154315,6.319159208845684,0.1948932429646245,2.083551949262619,0.26268906844734297,0.12709741748190603,2.2002736335469137,1.9668302649783247,11157504
8.120999999999999,9.024896564878967,7.21710343512103,7.828,8.463292058820194,7.1927079411798065,0.21018674038867977,2.10064677298069,0.2924011589175166,0.12797232185984292,2.1912046730795383,2.0100888728818416,11321344
8.308,9.151193927871875,7.464806072128125,7.752,8.648312445523322,6.855687554476677,0.2057176050057427,2.062181031703949,0.2842960812218543,0.12713912878963113,2.1465946900174693,1.977767373390429,11485184
8.045,8.959803257536832,7.130196742463168,7.8180000000000005,8.36581018610464,7.270189813895361,0.23079217769619484,2.1052957355976103,0.2962812343383367,0.16530312105405298,2.2022860661015127,2.008305405093708,11649024
8.331,9.134734408868999,7.527265591131,7.409000000000001,8.500067825572728,6.317932174427273,0.21282437963204245,2.119006131589413,0.2907304623548259,0.134918296909259,2.2079279490365553,2.0300843141422704,11812864
8.264000000000001,9.191816792260198,7.336183207739805,7.773999999999998,8.776987537310408,6.771012462689589,0.1910654855995542,2.1222087532281875,0.24574331795108412,0.13638765324802427,2.2001072211480674,2.0443102853083075,11976704
8.611999999999998,9.261519822638231,7.962480177361766,8.442,9.308080827636775,7.575919172363226,0.16433338601556083,2.1120499104261397,0.20445949958878004,0.12420727244234162,2.2085747041509642,2.015525116701315,12140544
8.458000000000002,9.173021677993054,7.74297832200695,8.185000000000002,8.99073258591173,7.379267414088274,0.24052960633610682,2.0948594018816946,0.3010414689743291,0.18001774369788454,2.1845144886013843,2.005204315162005,12304384
8.265,8.823126329785651,7.7068736702143505,7.484,8.260198428238553,6.707801571761447,0.21233616527169938,2.1249813377857207,0.2701571470627853,0.15451518348061344,2.1934650443721275,2.056497631199314,12468224
9.089000000000002,9.64100452896693,8.536995471033075,8.448999999999998,9.1087340373211,7.789265962678897,0.20710532983971963,2.1003448352217675,0.26196105316349816,0.1522496065159411,2.193450967307256,2.007238703136279,12632064
8.379999999999999,8.993090531650912,7.766909468349085,8.575,9.023045756591891,8.126954243408107,0.17564152691823737,2.089101645350456,0.22286680146548157,0.12841625237099316,2.131252590260434,2.0469507004404783,12795904
8.042,8.63583162596817,7.44816837403183,7.989,8.903018052338137,7.074981947661864,0.23610150352534318,2.1387443423271177,0.3345835603944354,0.137619446656251,2.20512740083296,2.0723612838212753,12959744
8.37,9.268565523487297,7.4714344765127025,8.084,8.979312236038355,7.188687763961644,0.22425105381343097,2.1259447619318963,0.2973840222999727,0.15111808532688925,2.1917269505006813,2.0601625733631113,13123584
8.510000000000002,9.146427529260011,7.873572470739992,8.016000000000002,9.177156320225663,6.85484367977434,0.2113214101331929,2.156182101368904,0.2790756183772961,0.14356720188908964,2.211639840591313,2.1007243621464955,13287424
8.751000000000001,9.576753595208645,7.925246404791358,7.76,8.655511027291121,6.8644889727088785,0.18451319321886528,2.166646513342857,0.23318741258826362,0.13583897384946694,2.229862286040356,2.1034307406453583,13451264
9.17,10.056126401818611,8.283873598181389,8.47,9.449499872383862,7.49050012761614,0.21911979068795007,2.1450535118579865,0.28102129233640766,0.15721828903949248,2.2139515142560575,2.0761555094599156,13615104
8.512,9.324770570333351,7.69922942966665,8.060999999999998,8.457596772553684,7.6644032274463125,0.19152445569634433,2.156770274043083,0.24430063516248698,0.13874827623020167,2.2279283580007556,2.0856121900854108,13778944
9.088,9.693735916055832,8.482264083944166,8.286,8.876816384336115,7.695183615663884,0.21394067733652058,2.164957505464554,0.2652470885250089,0.16263426614803228,2.1972900774346242,2.132624933494484,13942784
8.562999999999999,9.407642527937114,7.718357472062884,8.694000000000003,9.376747391060562,8.011252608939444,0.20245592117102604,2.151897978782654,0.2698521910636688,0.13505965127838326,2.1951757112174772,2.1086202463478307,14106624
8.963000000000001,9.47341257821492,8.452587421785083,8.641,9.633979858808829,7.6480201411911715,0.18389500027212002,2.1645537674427033,0.2527092891994446,0.11508071134479544,2.2075040589889787,2.121603475896428,14270464
8.874,9.859019796755375,7.888980203244626,8.540000000000001,9.147717039418842,7.932282960581161,0.16968601543663275,2.152478092908859,0.22712931391402533,0.11224271695924018,2.203318995392487,2.1016371904252313,14434304
8.972000000000001,9.729532837572076,8.214467162427926,8.814,9.678317071450056,7.949682928549945,0.2338322245515883,2.172199994325638,0.32046102114242536,0.14720342796075128,2.2068087598373105,2.137591228813965,14598144
9.198,10.108656905755401,8.2873430942446,8.59,9.514770241735752,7.665229758264248,0.16294308675763505,2.175690108537674,0.217295022958004,0.10859115055726609,2.2082092054356512,2.1431710116396965,14761984
9.158000000000001,9.790373307469569,8.525626692530434,8.948,9.636183115166306,8.259816884833695,0.18759329075304165,2.1658308833837507,0.2508404367514984,0.1243461447545849,2.2164219966556753,2.115239770111826,14925824
9.553999999999998,10.366369374115001,8.741630625884996,8.847999999999999,9.737053429215589,7.958946570784409,0.1826904841698706,2.143884244561195,0.22664494454050152,0.1387360237992397,2.199440906265124,2.0883275828572665,15089664
9.453,9.742691214916848,9.163308785083151,8.883,9.478416660835082,8.287583339164916,0.16900373054668305,2.1396118074655535,0.24362735297281798,0.09438010812054812,2.190577012961577,2.08864660196953,15253504
9.072,9.766100857224654,8.377899142775345,8.419999999999998,9.161484996476663,7.678515003523334,0.19670927878469224,2.170946344733238,0.2424792525680628,0.1509393050013217,2.218051811064527,2.1238408784019494,15417344
9.478,10.163897951593384,8.792102048406615,8.868,9.806773668143713,7.929226331856288,0.1759944496236534,2.154112848639488,0.2530405190002725,0.0989483802470343,2.2053611455929287,2.1028645516860474,15581184
9.414,10.180161862794018,8.647838137205982,9.040000000000001,9.885825041010257,8.194174958989745,0.1640225679510169,2.1461378812789915,0.2068303928880142,0.12121474301401963,2.187952575763419,2.104323186794564,15745024
9.713999999999999,10.151862992270413,9.276137007729584,9.221,9.95119791837556,8.490802081624441,0.1459668255359348,2.1482068598270416,0.20133929798171285,0.09059435309015673,2.2111089395888754,2.085304780065208,15908864
9.407,9.933897523243372,8.880102476756628,8.667,9.595095361479627,7.738904638520372,0.15954880480033654,2.185739389061928,0.22461649593917,0.0944811136615031,2.220324635215204,2.1511541429086516,16072704
9.715,10.355706641139298,9.074293358860702,8.697,9.449463288141022,7.9445367118589765,0.1643171884274731,2.180422803759575,0.2153457270974404,0.11328864975750577,2.2473096672525457,2.1135359402666043,16236544
9.201,9.811482595984522,8.590517404015479,8.736,9.576157128161157,7.895842871838846,0.22148300847297323,2.1624795466661455,0.3373937657336546,0.10557225121229184,2.217242708116747,2.107716385215544,16400384
9.225000000000001,10.209857857764257,8.240142142235745,8.663,9.532920111274594,7.793079888725408,0.15125279268249864,2.1794535011053084,0.20427273831252155,0.09823284705247573,2.2268558482015948,2.132051154009022,16564224
9.603000000000002,10.32889324283947,8.877106757160533,8.597000000000001,9.149522397736057,8.044477602263946,0.17300757882702675,2.1793759137392046,0.21118643265627562,0.13482872499777787,2.2150976937931612,2.143654133685248,16728064
9.392,9.818211215244272,8.965788784755727,8.981,9.58325326898241,8.37874673101759,0.198244298572859,2.181829312443733,0.2798730324487037,0.11661556469701427,2.208138622507002,2.1555200023804644,16891904
9.562999999999999,10.39647525458168,8.729524745418317,9.42,10.152352374202474,8.687647625797526,0.1662841448301656,2.152024653553963,0.21162439583693848,0.12094389382339273,2.2045384335354137,2.099510873572512,17055744
9.457999999999998,10.096996087624953,8.819003912375043,9.18,9.768353635154913,8.591646364845086,0.17097435828505286,2.172499957680702,0.21374843669933613,0.1282002798707696,2.211241847475618,2.133758067885786,17219584
9.375000000000002,10.324718379310417,8.425281620689587,9.268,9.786628961782892,8.74937103821711,0.17092674283517725,2.1432108893990516,0.25082284667000593,0.09103063900034856,2.228665059412993,2.05775671938511,17383424
9.517,10.212428644793986,8.821571355206013,8.989,9.571965693673308,8.406034306326694,0.18029913976271114,2.1862854301929473,0.2442505709612847,0.11634770856413759,2.212468683287696,2.1601021770981985,17547264
9.728,10.597020137856425,8.858979862143574,8.889,9.780374780886243,7.997625219113755,0.1763539469516318,2.182604658603668,0.2666107309616071,0.08609716294165655,2.2324083849012752,2.132800932306061,17711104
9.663,10.565574650652232,8.760425349347768,9.304999999999998,9.973584325272435,8.63641567472756,0.18994671370730631,2.1678267151117323,0.24648489715685917,0.13340853025775345,2.2367208219196186,2.098932608303846,17874944
9.839,10.250107042021904,9.427892957978097,9.282999999999998,9.947635990599363,8.618364009400633,0.1666508763330057,2.186697816848755,0.21744484338119738,0.11585690928481404,2.2193226541410933,2.1540729795564166,18038784
9.767,10.429888376727183,9.104111623272816,9.331,9.894585840844142,8.767414159155857,0.14695145217184385,2.16221259534359,0.2093501166890672,0.08455278765462051,2.207130646119821,2.1172945445673585,18202624
9.793,10.2360361159093,9.349963884090698,9.678,10.733659035863381,8.62234096413662,0.16943572492649156,2.150616481900215,0.23036029100695934,0.10851115884602378,2.2125383775543335,2.088694586246097,18366464
9.641,10.307279971183286,8.974720028816714,9.092,9.648215785464599,8.535784214535402,0.15200440628557566,2.16204728782177,0.2006859968280753,0.103322815743076,2.215966728475328,2.1081278471682117,18530304
9.643,10.500217008697332,8.78578299130267,9.04,10.137087052152197,7.942912947847802,0.18036650615330369,2.179089379310608,0.2410259371926304,0.11970707511397696,2.2372715854908036,2.1209071731304125,18694144
9.825999999999999,10.647939170498644,9.004060829501354,9.244,9.98343491938101,8.50456508061899,0.16011381251220075,2.1551303401589395,0.2383354804926257,0.0818921445317758,2.2194701965585457,2.090790483759333,18857984
9.626999999999999,10.409560540789016,8.844439459210982,9.487000000000002,10.31355973770805,8.660440262291953,0.16249229346867652,2.1648932218551638,0.22009749260909853,0.10488709432825452,2.2160592220970536,2.113727221613274,19021824
10.225000000000001,10.856304205593469,9.593695794406534,9.686,10.45415623410866,8.91784376589134,0.16609763169350716,2.1830088168382646,0.207806621826713,0.12438864156030133,2.23503932374745,2.130978309929079,19185664
9.943,10.36001438824098,9.525985611759019,9.693000000000001,10.272897404719146,9.113102595280857,0.15868431635511418,2.1813789755105972,0.1845763868682161,0.13279224584201227,2.2303506536674447,2.13240729735375,19349504
9.902999999999999,10.533429218866003,9.272570781133995,9.451,10.139337853092506,8.762662146907495,0.17642448700240085,2.1681921035051346,0.2514217432738183,0.10142723073098345,2.207245125123037,2.129139081887232,19513344
9.408,10.078444628586134,8.737555371413865,8.833,9.265805961141941,8.400194038858059,0.16048391433432696,2.1919028729200365,0.19928574519507558,0.12168208347357834,2.2399451359010567,2.1438606099390163,19677184
9.795000000000002,10.453881628215571,9.136118371784432,9.459,10.14570881747652,8.77229118252348,0.17519058708049767,2.174219533801079,0.22819402198015332,0.12218715218084204,2.2121858622623654,2.1362532053397922,19841024
9.759999999999998,10.605694980474636,8.91430501952536,9.228,10.048680205683066,8.407319794316933,0.13524301444283787,2.1532318383455276,0.18133908667550402,0.08914694221017172,2.223503412132057,2.082960264558998,20004864
10.101,10.573915425842719,9.628084574157283,9.824000000000002,10.374421656550686,9.273578343449318,0.14319031369199758,2.149787437915802,0.19420729116361393,0.09217333622038124,2.211602410117342,2.0879724657142624,20168704
9.947000000000001,10.4298053437981,9.464194656201903,9.414,10.291031356337959,8.536968643662041,0.1308113878411758,2.1807080626487734,0.19421362385620308,0.06740915182614851,2.219697149864867,2.1417189754326795,20332544
9.738,10.317789617016379,9.15821038298362,9.468,10.231436965308859,8.704563034691141,0.1730991499498486,2.168578004837036,0.2551081931066577,0.09109010679303947,2.2137011015267287,2.1234549081473437,20496384
10.174999999999999,10.738209552475807,9.611790447524191,9.511,10.03170048972514,8.990299510274859,0.16055109791147207,2.1774929404258727,0.22073179523263375,0.10037040059031037,2.224350126308625,2.1306357545431203,20660224
9.967,10.33613547648526,9.59786452351474,9.696,10.28474782377517,9.10725217622483,0.14811417480878944,2.1756745636463166,0.2088287918775503,0.08739955774002858,2.230454030396163,2.1208950968964704,20824064
10.172,10.785674180652894,9.558325819347107,9.485,10.210675547335033,8.759324452664966,0.16433795538161772,2.158755138516426,0.2298833664307683,0.09879254433246716,2.198353690189663,2.119156586843189,20987904
10.235000000000003,10.716461317241587,9.75353868275842,9.565,10.12039625493876,9.00960374506124,0.14526580861096988,2.181628456711769,0.21381382460167941,0.07671779262026035,2.2200661308926968,2.1431907825308416,21151744
9.843,10.544969372551252,9.141030627448748,9.692000000000002,10.516448906846266,8.867551093153738,0.13809935606809123,2.1628695756196974,0.18378721599284523,0.09241149614333724,2.1964937206502584,2.1292454305891364,21315584
10.007000000000001,10.9479043522059,9.066095647794103,9.99,10.653490768586874,9.326509231413127,0.1708628255666958,2.1440173238515854,0.22829176199575174,0.11343388913763985,2.2003815329255247,2.087653114777646,21479424
10.222,10.776270691990835,9.667729308009164,9.587,10.387425511837298,8.786574488162701,0.11534964357399276,2.1506668120622634,0.16187637030830615,0.06882291683967937,2.1829410515929197,2.118392572531607,21643264
10.203,10.932479951746448,9.473520048253551,9.268,9.750696592074153,8.785303407925849,0.16380088225317493,2.1573676735162737,0.21562442696377673,0.11197733754257314,2.2002614282670847,2.1144739187654626,21807104
10.224,10.639672948362051,9.80832705163795,9.599,10.10824355666027,9.08975644333973,0.17674110034066765,2.174458286166191,0.25893464894846774,0.09454755173286758,2.2396901248514425,2.10922644748094,21970944
9.806000000000001,10.661572323068016,8.950427676931985,9.639,10.236619444128117,9.041380555871882,0.20543800807661478,2.188846391439438,0.3016157935903763,0.10926022256285324,2.2421320950216845,2.1355606878571916,22134784
9.639,10.173760694142716,9.104239305857282,9.546,10.066465176548824,9.025534823451174,0.17544465975111553,2.2143541842699053,0.25074522913066655,0.10014409037156453,2.2733853633264682,2.1553230052133423,22298624
10.192000000000002,10.764220237321263,9.619779762678741,9.593,10.260863009905474,8.925136990094526,0.16274494958472335,2.200639542937279,0.2173524051001208,0.1081374940693259,2.250758732843036,2.150520353031522,22462464
10.019,11.16254230354631,8.87545769645369,9.5,10.222910782877113,8.777089217122887,0.12387669011433086,2.1927536517381667,0.18137610829001194,0.06637727193864978,2.2341765835977494,2.151330719878584,22626304
10.029,10.746418288030073,9.311581711969927,9.215,9.735773463225614,8.694226536774385,0.17651924313977357,2.200151500105858,0.2143940434415303,0.13864444283801686,2.2619812768438603,2.1383217233678558,22790144
10.190999999999999,10.93684783970995,9.445152160290048,9.786,10.276819722505117,9.295180277494882,0.17014135522767898,2.1625122487545014,0.22702169923979082,0.11326101121556714,2.223178569535439,2.1018459279735637,22953984
10.242999999999999,10.884732810443722,9.601267189556275,9.799999999999999,10.219332803391291,9.380667196608707,0.14368614466446966,2.1633497357368467,0.20448387548043676,0.08288841384850257,2.21007032024755,2.1166291512261437,23117824
10.089,10.950515525106773,9.227484474893227,9.755,10.92418989047973,8.585810109520272,0.17346215394015108,2.1612952947616577,0.2439904264321444,0.10293388144815775,2.1950944760646904,2.127496113458625,23281664
9.925,10.67101943674411,9.178980563255891,9.638000000000002,10.24966657584014,9.026333424159864,0.1465883003547787,2.190628117322922,0.196923034922069,0.09625356578748842,2.2353445456048036,2.14591168904104,23445504
10.347,10.894065809569561,9.799934190430438,10.012,10.767483950855345,9.256516049144656,0.13494426322480038,2.1694847643375397,0.1764741545678595,0.09341437188174126,2.2167370530392905,2.122232475635789,23609344
10.352,10.571990908903073,10.132009091096927,9.466000000000001,10.040424929821121,8.891575070178881,0.148353725987383,2.175371015071869,0.20011710891280862,0.09659034306195738,2.238343687370117,2.112398342773621,23773184
9.971,10.513668407040615,9.428331592959385,9.296,10.206046152675786,8.385953847324213,0.1662211854450611,2.2174181193113327,0.2324633203446952,0.09997905054542698,2.253050750846222,2.1817854877764433,23937024
10.366999999999999,10.967533929099762,9.766466070900236,9.834,10.345531035226601,9.322468964773398,0.14013528161061303,2.161296543478966,0.22285517272596245,0.057415390495263605,2.2056773181851406,2.1169157687727913,24100864
10.001000000000001,10.949656418309601,9.052343581690401,9.565,10.112507990809267,9.017492009190732,0.17073352801510025,2.1571546345949173,0.22591840486006798,0.11554865117013254,2.246403984495146,2.067905284694689,24264704
10.347,11.114333695337303,9.579666304662696,10.000000000000002,10.47394092458871,9.526059075411293,0.12923363832394688,2.1548780500888824,0.18318553716026922,0.07528173948762454,2.2033895995316377,2.106366500646127,24428544
10.370999999999999,10.805866646226173,9.936133353773824,9.958000000000002,10.474329352254937,9.441670647745067,0.1596406357673307,2.193153181672096,0.23532507941960368,0.08395619211505771,2.2605742590444384,2.125732104299754,24592384
10.388000000000002,10.974000000000002,9.802000000000001,10.163999999999998,10.614382060033476,9.71361793996652,0.17816657089473054,2.1869558811187746,0.2581871029985006,0.09814603879096045,2.224412039797192,2.1494997224403574,24756224
10.576999999999998,11.034253758869184,10.119746241130812,9.989,10.472827448580587,9.505172551419415,0.1322876883256766,2.1809268563985826,0.17461223419518404,0.08996314245616918,2.2255411664244065,2.136312546372759,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-bossfight-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.019,0.051078029864690885,-0.013078029864690883,0.047,0.09559012245302537,-0.0015901224530253666,0.14391567948429534,2.7075692325830456,0.2414175262772589,0.046413832691331786,2.7080948913491327,2.7070435738169585,16384
0.15499999999999997,0.3296568063374571,-0.019656806337457117,0.221,0.40959745491389854,0.032402545086101436,0.19548912694638904,2.639099207520485,0.2942354051963793,0.09674284869639875,2.686793045624953,2.5914053694160173,180224
0.284,0.4757915535157896,0.09220844648421034,0.376,0.5471841114122453,0.20481588858775474,0.23613076942662398,2.5908944725990297,0.3215948133443761,0.15066672550887183,2.638106820437855,2.5436821247602044,344064
0.34800000000000003,0.4568852607105296,0.23911473928947044,0.38699999999999996,0.533972786596703,0.24002721340329694,0.20286728792513403,2.5547704905271535,0.25293738568347185,0.15279719016679622,2.6165402574460583,2.4930007236082488,507904
0.32899999999999996,0.4675243660877031,0.1904756339122968,0.44200000000000006,0.5704367548640187,0.31356324513598144,0.2228296934626996,2.5265093266963956,0.2529604160889378,0.19269897083646134,2.5560558685793544,2.496962784813437,671744
0.30900000000000005,0.4370976190254917,0.1809023809745084,0.402,0.5600379701211073,0.24396202987889273,0.24304425778488312,2.4753132194280623,0.3090556848726133,0.17703283069715292,2.5134141387247775,2.437212300131347,835584
0.48,0.650293863659264,0.30970613634073596,0.505,0.7614078781940992,0.24859212180590085,0.21670777391021448,2.437188803156217,0.27335678392711604,0.16005876389331292,2.5012303027080884,2.3731473036043456,999424
0.6009999999999999,0.8649109698364202,0.3370890301635795,0.579,0.8488684864892527,0.3091315135107472,0.23258298430591823,2.3906937032938003,0.25914330691970816,0.20602266169212832,2.4714818029565664,2.309905603631034,1163264
0.703,0.8094941312937008,0.5965058687062991,0.6500000000000001,0.9037321422287687,0.3962678577712316,0.19690554443125924,2.3638372023900347,0.23430279801439324,0.15950829084812523,2.4411064040725057,2.2865680007075637,1327104
0.7939999999999999,1.0758226392609365,0.5121773607390634,0.5740000000000001,0.8933180232933933,0.2546819767066069,0.2080104798699418,2.336026575167974,0.26493394890280936,0.1510870108370743,2.3932089785826314,2.2788441717533168,1490944
0.7200000000000001,1.0360696125855822,0.40393038741441795,0.6589999999999999,1.0188735889169973,0.2991264110830026,0.21877712790543832,2.3229266107082367,0.30016506664458753,0.1373891891662891,2.3659815960404487,2.2798716253760247,1654784
1.168,1.6301861097004104,0.7058138902995894,0.825,1.270471660153595,0.379528339846405,0.23176856165130935,2.2885602275530497,0.2983183551477697,0.16521876815484898,2.340426058313996,2.236694396792103,1818624
1.282,1.85474427103202,0.7092557289679801,0.891,1.339808422380864,0.442191577619136,0.2619840316474437,2.25287388364474,0.30994787700731835,0.21402018628756908,2.327267602323433,2.1784801649660475,1982464
1.4180000000000004,2.08621852713016,0.7497814728698406,0.9120000000000001,1.5789002923975968,0.2450997076024034,0.2551183504983782,2.244371152917544,0.31705665282114764,0.19318004817560877,2.318700319470605,2.1700419863644833,2146304
1.6800000000000002,2.418457852554904,0.9415421474450963,1.6030000000000002,2.4558194416170402,0.7501805583829603,0.29277553210655843,2.194402303298314,0.3477652231192066,0.23778584109391027,2.239251492705842,2.1495531138907866,2310144
2.2540000000000004,3.2762348066858227,1.2317651933141784,1.7419999999999998,2.363028179714898,1.1209718202851016,0.2834605493893225,2.170649050672849,0.3321871177914662,0.23473398098717885,2.2411335897706723,2.100164511575026,2473984
2.5900000000000003,3.655335627865698,1.5246643721343027,1.9540000000000002,2.7509592210395715,1.157040778960429,0.28660871709386504,2.172835140923659,0.33192385131467456,0.24129358287305552,2.246332012995467,2.099338268851851,2637824
3.005,3.9685273737678655,2.0414726262321343,2.4539999999999997,3.6757954002205113,1.2322045997794882,0.2859458912163973,2.132646896441778,0.33275267731250746,0.23913910512028713,2.214959128067058,2.0503346648164977,2801664
3.498,4.637524462220974,2.358475537779026,2.6049999999999995,3.4956767090252217,1.7143232909747774,0.3000589057803154,2.130781365434329,0.3447616036486419,0.25535620791198893,2.181663607912663,2.079899122955995,2965504
3.5279999999999996,4.477776815888869,2.57822318411113,2.66,3.5123496934944014,1.8076503065055989,0.30097749307751653,2.134166771173477,0.353795497406545,0.2481594887484881,2.202342263983789,2.0659912783631653,3129344
4.113,5.155017754167366,3.070982245832635,3.199,4.147371762548843,2.2506282374511564,0.3080351322889327,2.082081410288811,0.34231739293494107,0.27375287164292433,2.1404893553545326,2.0236734652230894,3293184
4.0089999999999995,4.8482788571148445,3.1697211428851544,3.3839999999999995,4.19694772279649,2.571052277203509,0.32957847782721117,2.090417191882928,0.38561476336340156,0.2735421922910208,2.1409511660871,2.0398832176787565,3457024
4.571,5.531962538291686,3.6100374617083135,3.347,4.077644236273715,2.6163557637262853,0.305197402400275,2.086425629258156,0.35216111029198804,0.25823369450856193,2.1590304917053285,2.0138207668109835,3620864
4.707,5.6112571536902545,3.8027428463097457,3.9620000000000006,4.871832951700476,3.052167048299525,0.3492029255256056,2.0595080330967903,0.4180135148185773,0.28039233623263393,2.155510086937579,1.9635059792560017,3784704
4.508,5.214269070538983,3.801730929461016,3.6759999999999997,4.168893497623979,3.1831065023760203,0.3326666138445337,2.0749012673894565,0.4169472676396188,0.24838596004944863,2.1221619438600876,2.0276405909188253,3948544
4.774000000000001,5.649639195102641,3.8983608048973606,4.069,5.011681812702462,3.126318187297538,0.3956854764992992,2.0459712435801825,0.5038951441957075,0.2874758088028909,2.1107858313374086,1.9811566558229563,4112384
4.930999999999999,5.8755999153080625,3.986400084691936,4.042,5.124310491494931,2.9596895085050683,0.38103870712220667,2.045327889422576,0.48995466773331037,0.27212274651110296,2.1069106236855544,1.9837451551595977,4276224
5.112,6.104358806077721,4.119641193922279,4.128,5.3178638577585255,2.9381361422414747,0.4089075264831383,2.051810702681541,0.5388690971147729,0.27894595585150367,2.0922286273669894,2.0113927779960927,4440064
4.825,5.730430836673901,3.9195691633260994,4.402,5.224287054501042,3.579712945498958,0.4443133157367507,2.064946902791659,0.5682424473440167,0.3203841841294846,2.0987555874491566,2.0311382181341617,4603904
4.876,5.9035232357470075,3.848476764252993,4.209,5.192091552196437,3.2259084478035627,0.49509705180923136,2.050819198290507,0.6750709866886424,0.31512311692982026,2.118191654687975,1.983446741893039,4767744
5.218999999999999,6.206486202435253,4.231513797564745,4.492,5.525351827791484,3.458648172208516,0.4915985060234864,2.0217563812931383,0.6030744644041652,0.3801225476428076,2.1044007545466688,1.939112008039608,4931584
5.1339999999999995,6.137744987534184,4.130255012465815,4.428999999999999,5.515153304096618,3.3428466959033813,0.458583977073431,2.0668972303469975,0.6220984740633471,0.29506948008351497,2.13646570307229,1.9973287576217051,5095424
5.351999999999999,6.240153139948285,4.463846860051714,4.51,5.09740105549786,3.92259894450214,0.41503206497679146,2.092140849928061,0.5440250814465566,0.28603904850702633,2.150615720794392,2.03366597906173,5259264
5.690000000000001,6.974998054473237,4.405001945526766,4.741,5.949117957817034,3.532882042182966,0.45905852075666187,2.076953822374344,0.5964657916740482,0.3216512498392755,2.140543379980752,2.0133642647679357,5423104
5.514,6.407053189905282,4.620946810094718,4.503,5.34664743821101,3.65935256178899,0.4799310454477867,2.0868737732370692,0.6552903193433445,0.3045717715522289,2.1338251748347603,2.039922371639378,5586944
5.536999999999999,6.597094807080951,4.476905192919047,4.801,5.6867251266617656,3.9152748733382348,0.4857109944025675,2.0862629115581512,0.6178372159208452,0.35358477288428986,2.142920890248303,2.0296049328679997,5750784
5.802000000000001,6.582343514101323,5.02165648589868,5.061999999999999,6.113882122673448,4.010117877326551,0.4806936856980125,2.075697033603986,0.598184935236207,0.36320243615981807,2.1382275139314912,2.013166553276481,5914624
5.638,6.637767973081754,4.638232026918246,5.0920000000000005,6.295651112241417,3.8883488877585837,0.45929887406527997,2.086495526631673,0.5860318441721073,0.33256590395845265,2.1430189019479435,2.0299721513154028,6078464
5.541,6.135566228438852,4.946433771561149,4.742,5.466179535750632,4.017820464249368,0.470091862976551,2.080558835466703,0.5628105446718308,0.3773731812812712,2.158253046102608,2.0028646248307975,6242304
6.089999999999999,6.703351449007825,5.476648550992173,5.631000000000001,6.155393935891712,5.10660606410829,0.39506524043778574,2.0471819480260214,0.48666557578149283,0.30346490509407864,2.13836895006351,1.955994945988533,6406144
5.871,6.7632494045949265,4.978750595405074,4.755999999999999,5.437897352979171,4.074102647020828,0.5614444838215906,2.064088921745618,0.787453944647484,0.3354350229956973,2.10478372814429,2.023394115346946,6569984
6.438,7.328559374775202,5.547440625224797,5.425999999999999,6.07042532538689,4.7815746746131085,0.48185263145714996,2.0465738087892538,0.5814897783382333,0.3822154845760666,2.1056625778782605,1.9874850397002473,6733824
6.281000000000001,6.769558082524484,5.792441917475517,5.593,6.410875907457849,4.775124092542151,0.4186079361165563,2.059190084040165,0.4961007813872391,0.34111509084587344,2.1428201652994154,1.9755600027809148,6897664
6.354,7.094164846503804,5.613835153496196,5.613,6.390265077049008,4.8357349229509925,0.4218847443660099,2.09076989342769,0.5582801173428396,0.28548937138918024,2.156023396302926,2.025516390552454,7061504
6.506,6.996595556441353,6.015404443558648,5.619000000000001,6.367284036980611,4.87071596301939,0.41842031379540756,2.078225666781267,0.5430410562254749,0.2937995713653402,2.1384314450864643,2.0180198884760694,7225344
6.287000000000001,7.242175900030984,5.331824099969017,5.500000000000001,6.6455217152022925,4.354478284797709,0.45022728523860367,2.091748469074567,0.6174240385381828,0.2830305319390245,2.1500608391843428,2.0334360989647915,7389184
6.444,7.295718263277241,5.592281736722759,5.3660000000000005,6.054726360755852,4.677273639244149,0.3914858968307574,2.1207253550489744,0.48895684480584617,0.29401494885566865,2.1834429752359337,2.058007734862015,7553024
6.182,6.596748116330865,5.767251883669136,5.321999999999999,6.2989319321221915,4.345068067877807,0.47776853696753585,2.098358522852262,0.5771723134479775,0.3783647604870942,2.156332892245169,2.040384153459355,7716864
6.4319999999999995,6.974287746496267,5.889712253503732,5.949,6.841025223858608,5.0569747761413915,0.41100581604987385,2.0932717248797412,0.4918227449226487,0.330188887177099,2.1416839428120613,2.044859506947421,7880704
5.990000000000001,6.637224845011377,5.342775154988625,5.256,6.054325748050256,4.4576742519497445,0.45091742668300866,2.090434711178144,0.5680002032522011,0.33383465011381613,2.147403904507161,2.033465517849127,8044544
6.481,7.124513014631406,5.837486985368594,5.817000000000001,6.696727798810519,4.937272201189483,0.42782944943755863,2.089515020449956,0.5363791408418321,0.3192797580332852,2.1631462869007585,2.0158837539991534,8208384
6.486999999999999,7.250269939143419,5.723730060856579,6.138999999999999,6.992656254003917,5.285343745996082,0.4334194352229437,2.093001385033131,0.4934129821748147,0.37342588827107265,2.159820564263138,2.026182205803124,8372224
6.459999999999999,7.170352025407121,5.749647974592877,5.551,6.163265465300796,4.938734534699204,0.3738262435421348,2.1085522870222726,0.4844999646499145,0.26315252243435505,2.1609833404988072,2.056121233545738,8536064
6.617999999999999,7.386645562011516,5.849354437988483,5.682,6.313075272847859,5.050924727152141,0.37052741826822355,2.073557584981123,0.5033003433308518,0.23775449320559527,2.157612806606427,1.9895023633558195,8699904
6.35,7.145172937165243,5.5548270628347565,5.6209999999999996,6.3720186415795546,4.8699813584204446,0.41364685607453183,2.0845935687422754,0.504358963642678,0.3229347485063857,2.138863465554906,2.030323671929645,8863744
7.0550000000000015,7.902847273982763,6.20715272601724,6.225999999999999,7.093492939452535,5.358507060547463,0.40245279887070257,2.0529676948984465,0.5122084846755062,0.29269711306589896,2.119611085615122,1.986324304181771,9027584
6.894,7.483613432682804,6.304386567317196,6.2620000000000005,6.81346713410683,5.710532865893171,0.3370516170437138,2.0317083448171616,0.4264310188522335,0.24767221523519406,2.1242724936048845,1.9391441960294387,9191424
6.931,7.922397498483832,5.939602501516168,5.926,6.732129021931353,5.119870978068647,0.3478813771468897,2.0619230141242344,0.44463370949721254,0.2511290447965669,2.1499302393144837,1.9739157889339851,9355264
6.973999999999999,7.614424858980349,6.33357514101965,6.480000000000001,7.180257095644166,5.779742904355837,0.336047790478915,2.0558135186632476,0.45572948120958423,0.2163660997482457,2.1438582910182027,1.9677687463082922,9519104
7.106,7.51916340593039,6.69283659406961,6.170000000000001,6.918652122150203,5.421347877849799,0.35115310108910003,2.074879837036133,0.4493262738316416,0.25297992834655847,2.1554002107653663,1.9943594633069,9682944
7.289,8.043181012754896,6.534818987245104,6.534999999999999,7.449967212527311,5.620032787472687,0.34817359838634726,2.0934420277674994,0.45402373787783223,0.2423234588948623,2.165867770156603,2.021016285378396,9846784
6.984999999999999,7.87785217141473,6.092147828585269,6.148,6.936185257410972,5.359814742589028,0.38198709400991593,2.09857398668925,0.4748862522174691,0.28908793580236275,2.148681569171033,2.048466404207467,10010624
6.673,7.34152150301991,6.00447849698009,6.2010000000000005,6.929813419195888,5.472186580804113,0.3348645923659205,2.085916874806086,0.4244226097821563,0.24530657494968464,2.1439762979340116,2.0278574516781602,10174464
7.261,7.69289003229989,6.82910996770011,6.269000000000001,7.0583978717985,5.479602128201502,0.37511922270059583,2.099439003566901,0.4647799562109478,0.28545848919024386,2.1542688480571797,2.044609159076622,10338304
6.6739999999999995,7.311153042839787,6.036846957160212,6.749,7.557683498038633,5.940316501961366,0.3828144980284075,2.115163538356622,0.5078816472834442,0.2577473487733708,2.167370299402211,2.0629567773110327,10502144
6.812,7.710151434892802,5.913848565107198,5.958,6.7015832165938125,5.214416783406188,0.3805851226051648,2.113075864315033,0.4507705826955396,0.31039966251479,2.1602552804988724,2.065896448131194,10665984
7.195000000000002,7.809235296934328,6.580764703065676,6.398000000000001,7.126873102810085,5.6691268971899165,0.36023744462678825,2.1336717685063684,0.47375434131328276,0.24672054794029372,2.183794451629095,2.083549085383642,10829824
7.004,7.8926191535185355,6.115380846481464,6.264999999999999,7.111170786543708,5.41882921345629,0.3537771000216404,2.1169642994801205,0.42081060426404926,0.2867435957792316,2.1649817927491455,2.0689468062110956,10993664
7.359999999999999,8.0094151214747,6.710584878525299,6.587000000000001,7.38479759337817,5.789202406621831,0.3621972742800911,2.090328628321489,0.454850123849161,0.26954442471102114,2.160369945883651,2.020287310759327,11157504
7.047999999999999,7.585825250429914,6.510174749570084,6.281000000000001,7.203078630052774,5.358921369947227,0.3345538749359548,2.1178093438347174,0.43818900037475855,0.23091874949715102,2.1757536853458412,2.0598650023235936,11321344
7.156000000000001,7.634083674684673,6.677916325315328,6.253,7.029776029496277,5.476223970503724,0.35582130371282494,2.0917304148276648,0.47216804845833654,0.23947455896731334,2.1857089786780026,1.9977518509773269,11485184
7.225,8.082394308355262,6.367605691644736,6.587000000000001,7.399465999288586,5.774534000711415,0.3498130099227031,2.0726062561074894,0.4415408017656858,0.2580852180797204,2.1444342616216456,2.000778250593333,11649024
6.628000000000002,7.604368782786507,5.651631217213497,6.305000000000001,6.981405943202749,5.628594056797252,0.4135488948474328,2.1149199187755583,0.5159355817963355,0.31116220789853016,2.1717300026879935,2.058109834863123,11812864
6.686000000000002,7.656651327717633,5.715348672282371,6.292,6.906325646542613,5.677674353457387,0.381678092914323,2.1214538787802057,0.5082450105466689,0.25511117528197697,2.1874165175878835,2.055491239972528,11976704
7.311,8.36233676811952,6.259663231880479,6.497000000000002,7.390197066721562,5.603802933278441,0.31487199881424505,2.1369462162256245,0.34673418015777696,0.28300981747071313,2.1729600694940627,2.1009323629571863,12140544
7.159999999999999,7.91857761633204,6.401422383667959,6.564,7.4031805526821985,5.724819447317802,0.3302097658937176,2.1035654748479526,0.4179230142087315,0.24249651757870366,2.1562735043302124,2.050857445365693,12304384
7.3469999999999995,7.866673936233095,6.827326063766904,6.372,7.088530529705469,5.6554694702945305,0.25757981659844514,2.1170401905973755,0.32823017613908684,0.18692945705780345,2.160578999711452,2.073501381483299,12468224
7.51,8.562805775060149,6.457194224939851,6.551,7.108843167924462,5.993156832075538,0.3492491704722246,2.12201297134161,0.4241225064186468,0.2743758345258024,2.1897257401380865,2.0543002025451336,12632064
7.542,8.284587368597123,6.799412631402877,6.764,7.382566083777635,6.145433916222365,0.3220920752113064,2.1164870296915375,0.38802420940316346,0.25615994101944933,2.181766667659759,2.051207391723316,12795904
7.468999999999999,7.834115050360841,7.103884949639157,6.632000000000001,7.257520583194511,6.00647941680549,0.32775387316942217,2.1403128380576772,0.40923291600349965,0.2462748303353447,2.2137426033926535,2.066883072722701,12959744
7.343999999999999,7.904235664698348,6.783764335301651,6.695,7.364869390254548,6.025130609745452,0.3546944451828797,2.123996248841286,0.42909638376321624,0.2802925066025431,2.1862624095217402,2.0617300881608314,13123584
8.0,8.894248287669594,7.105751712330407,6.914,7.755619866685667,6.072380133314333,0.2820517030234138,2.1227042908469835,0.374585474380415,0.18951793166641262,2.1810114026401557,2.0643971790538114,13287424
7.269999999999999,7.810814200996977,6.72918579900302,6.616999999999999,7.545946177127608,5.68805382287239,0.3198442180640995,2.1249602968494097,0.4063845142992515,0.23330392182894755,2.1961108971771512,2.053809696521668,13451264
7.468999999999999,8.104601290118262,6.833398709881736,6.845999999999999,7.548227883240191,6.143772116759807,0.27953805957610406,2.1018228923281033,0.34119989377963034,0.2178762253725778,2.17699243077401,2.0266533538821965,13615104
7.507000000000001,8.118294528030475,6.895705471969526,6.673,7.491584754316864,5.854415245683136,0.3185263358056545,2.1186515609423315,0.40253354936635155,0.2345191222449574,2.1852126071259734,2.0520905147586896,13778944
7.3759999999999994,8.291742321835132,6.460257678164867,6.724000000000001,7.307235801370253,6.140764198629749,0.31192535188359516,2.151494971911113,0.4236732178764562,0.20017748589073417,2.2163857111837304,2.0866042326384955,13942784
7.394000000000001,8.173848703275194,6.614151296724808,7.0840000000000005,8.145171051244803,6.022828948755198,0.2680146771172682,2.1507467369238538,0.29503885617688125,0.2409904980576551,2.2263095665813557,2.075183907266352,14106624
7.392,7.849903920053105,6.934096079946896,7.013000000000001,7.647398139972053,6.378601860027948,0.2862892491122087,2.1415377135078115,0.35550487563172056,0.21707362259269686,2.212429931444309,2.070645495571314,14270464
7.648000000000001,8.391690795962946,6.904309204037054,6.860000000000001,7.684463461895069,6.0355365381049335,0.2702884424788256,2.136493543783824,0.33799288624351964,0.20258399871413155,2.1917648748193357,2.081222212748312,14434304
7.715999999999999,8.309720472950023,7.122279527049976,6.6930000000000005,7.2493461152915515,6.1366538847084495,0.271203353566428,2.1531867752472555,0.35828721671220043,0.18411949042065556,2.217993352117891,2.08838019837662,14598144
7.529999999999999,8.318733161468439,6.74126683853156,6.959999999999999,7.5255616677251025,6.394438332274896,0.3046668055156866,2.153852901856104,0.4024188966905284,0.2069147143408448,2.1917646580141685,2.1159411456980397,14761984
7.572,8.012585973448997,7.1314140265510035,7.019,7.6817284511774035,6.356271548822597,0.2521548313088715,2.142865166068077,0.33459054168448615,0.16971912093325686,2.202266789699687,2.0834635424364674,14925824
7.538999999999999,8.42690145849638,6.651098541503618,7.036999999999999,7.801683594697832,6.272316405302166,0.2996308869371811,2.1218868543704352,0.33375622896763646,0.26550554490672573,2.1692945413951072,2.074479167345763,15089664
7.6450000000000005,8.208174040594912,7.081825959405088,6.7299999999999995,7.539357770086875,5.920642229913124,0.2896681788687905,2.1331727812687555,0.3938616818531335,0.18547467588444744,2.1743792691132087,2.0919662934243024,15253504
8.025000000000002,8.713857750192304,7.3361422498077005,6.901999999999999,7.3964046925343645,6.407595307465634,0.28809278650830183,2.126767137646675,0.3811114828784816,0.19507409013812205,2.1771002880066543,2.0764339872866957,15417344
7.542,8.153617527544789,6.930382472455212,6.993,7.780807717657044,6.205192282342956,0.3037733488405744,2.1533967604239783,0.4155970404489998,0.19194965723214893,2.2063678039811716,2.100425716866785,15581184
7.861,8.505196398623898,7.216803601376102,7.265000000000001,8.101686918745596,6.428313081254404,0.25757847037166354,2.120264465113481,0.35315795268496586,0.16199898805836124,2.1805653630661985,2.059963567160764,15745024
7.647999999999999,8.395566719430445,6.900433280569552,7.044,7.872676052507854,6.215323947492145,0.2942242956409852,2.1294853667418163,0.3771566287156115,0.21129196256635888,2.1812300640894797,2.077740669394153,15908864
7.577,8.12995659865852,7.02404340134148,7.394,8.169167078764314,6.618832921235686,0.25920429226631914,2.1350860069195425,0.3340657814259103,0.18434280310672796,2.182115734513667,2.0880562793254183,16072704
7.6290000000000004,8.459619648214513,6.798380351785488,7.156999999999999,7.906307013179511,6.4076929868204875,0.2388121854824324,2.124293319880962,0.29882104862250397,0.17880332234236085,2.198118700465973,2.050467939295951,16236544
7.540000000000001,8.153041597283579,6.926958402716424,7.244,8.189824508035185,6.298175491964814,0.28053391035646197,2.145940739909808,0.3670107738978977,0.19405704681502622,2.220972958690777,2.070908521128839,16400384
7.648000000000001,8.532734988570024,6.763265011429977,6.522,7.255045701167397,5.7889542988326035,0.29580414152393736,2.1327288220326106,0.35084172433962557,0.24076655870824912,2.2017039410574513,2.06375370300777,16564224
7.410999999999999,8.438292071418832,6.383707928581164,7.183999999999999,8.177249213440414,6.190750786559586,0.28304514785607654,2.1448020925124487,0.33474517329949605,0.23134512241265706,2.228454140067824,2.061150044957073,16728064
7.667,8.51064743821101,6.823352561788989,6.946000000000001,7.788593614976995,6.103406385023006,0.25910386213411885,2.1327249392867094,0.3546600116187635,0.16354771264947424,2.1949625759966005,2.0704873025768182,16891904
7.484,8.067355809090817,6.900644190909184,7.108999999999999,7.624392083757598,6.593607916242401,0.29722643482188377,2.135991751154264,0.3567172068773451,0.2377356627664224,2.2006952157719617,2.071288286536566,17055744
7.443,8.352088004540814,6.533911995459185,6.514,7.813432183686398,5.214567816313602,0.2551182249250511,2.147506429751714,0.32422250593527113,0.18601394391483106,2.1980470994642767,2.0969657600391516,17219584
7.714999999999999,8.212679615817244,7.217320384182755,7.401000000000001,7.951789433449845,6.850210566550157,0.2258425458023945,2.1510274062554045,0.2836516944419794,0.16803339716280957,2.2105538434908834,2.0915009690199255,17383424
7.952,8.642895071628102,7.261104928371898,7.601000000000001,8.158986558977903,7.043013441022098,0.23930736435577268,2.1292636692523956,0.305380571527374,0.17323415718417134,2.193331719567248,2.065195618937543,17547264
7.9140000000000015,8.501455530231866,7.326544469768138,7.675,8.046247895616931,7.303752104383069,0.26601874359572925,2.1251410658160843,0.35446609793024136,0.17757138926121713,2.2003358157245176,2.049946315907651,17711104
7.767999999999999,8.433143593519473,7.102856406480525,7.267,8.362253851853533,6.171746148146468,0.2919478361184398,2.1548621336619065,0.36530188810719694,0.2185937841296826,2.21585056405994,2.093873703263873,17874944
7.711,8.412918086389004,7.009081913610997,7.4319999999999995,7.958380090808913,6.905619909191086,0.2729048894097408,2.1577431629101436,0.35756323368693227,0.1882465451325493,2.2037681059086065,2.1117182199116806,18038784
7.689,8.322379033438903,7.055620966561096,7.170000000000002,7.837577710832231,6.5024222891677725,0.2818517803524931,2.1601794550816216,0.3549737053483999,0.20872985535658625,2.19896200970262,2.1213969004606232,18202624
7.639,8.085485162127478,7.1925148378725225,7.339999999999999,8.07882338890969,6.601176611090309,0.2453978219379981,2.151472782591979,0.30774529306666754,0.18305035080932872,2.223391862487466,2.079553702696492,18366464
8.149,8.912209669750062,7.385790330249936,6.808,7.532483264126922,6.0835167358730775,0.2737084578101834,2.1646446585655217,0.3902363929424074,0.15718052267795934,2.2146784436397664,2.114610873491277,18530304
7.852000000000001,8.759951540557095,6.944048459442907,7.244,7.857093793803199,6.6309062061968005,0.25255299980441726,2.1398388281464578,0.35219502152458426,0.15291097808425028,2.2085529803197717,2.071124675973144,18694144
8.224999999999998,8.873401881551864,7.576598118448132,7.065,7.784336499838567,6.345663500161434,0.28613947990039984,2.142811045547327,0.35964733177609776,0.21263162802470192,2.2085597764538427,2.077062314640811,18857984
7.787000000000001,8.526852012229474,7.047147987770527,7.067,7.905236840039855,6.228763159960145,0.30106770883624756,2.1434301237265267,0.45020602484428984,0.15192939282820528,2.2042452209570884,2.082615026495965,19021824
7.600999999999999,8.42118839299273,6.7808116070072675,7.582000000000001,8.203688024655454,6.960311975344547,0.24821491244559488,2.1480617851018904,0.30233279665277607,0.19409702823841368,2.2101992062702105,2.0859243639335703,19185664
7.986,8.69046007693836,7.28153992306164,7.197,7.868491623179322,6.525508376820678,0.28455439743896316,2.143567865093549,0.38022107757757284,0.1888877173003535,2.204646594557002,2.0824891356300954,19349504
7.789,8.618185745174143,6.959814254825856,7.4319999999999995,8.241256448846716,6.622743551153282,0.25899223581266895,2.1460171113411586,0.350158383645557,0.16782608797978088,2.209116651231189,2.0829175714511283,19513344
7.557,8.43895294659069,6.67504705340931,7.013000000000001,8.137455868409251,5.888544131590751,0.2725946984874705,2.1697182267904283,0.3418016137553468,0.20338778321959416,2.2189437755064345,2.120492678074422,19677184
7.583,8.329673288661112,6.836326711338888,6.727000000000001,7.724246709696253,5.72975329030375,0.2763529303173224,2.170409336686134,0.35910588523567166,0.1935999753989731,2.2347871132857877,2.10603156008648,19841024
8.382,9.02483434880224,7.73916565119776,7.5059999999999985,8.138031644777378,6.873968355222619,0.2652384620470305,2.158112201094627,0.30559927942124315,0.22487764467281784,2.2289430915994592,2.087281310589795,20004864
8.004,9.112893141831078,6.895106858168921,7.213999999999999,8.173220516878157,6.254779483121841,0.23874919929852084,2.1674344241619115,0.2745852472168379,0.20291315138020377,2.217575396616542,2.117293451707281,20168704
7.945,8.49305565410823,7.39694434589177,7.154999999999999,8.231208622897995,6.078791377102004,0.2741877070007224,2.168996738394102,0.375525308472843,0.17285010552860186,2.2315593802638354,2.106434096524368,20332544
7.971000000000001,8.573701418614558,7.368298581385443,7.164,8.010170195646243,6.3178298043537575,0.2575839275494218,2.1750925491253534,0.3065478079356271,0.20862004716321647,2.245164757934994,2.105020340315713,20496384
8.100000000000001,9.08219142737045,7.117808572629553,7.3870000000000005,8.071573589908347,6.702426410091654,0.2542563079235454,2.1561418871084843,0.3118382395773416,0.19667437626974926,2.217119590529977,2.0951641836869914,20660224
8.017999999999999,8.5044524642758,7.531547535724197,7.749999999999998,8.449356847396233,7.050643152603763,0.2707511665920416,2.160961839556694,0.35528177915538883,0.18622055402869445,2.2085577639322067,2.113365915181181,20824064
8.084,8.97078294976843,7.197217050231568,6.978,8.019372171704237,5.936627828295762,0.2950229400768876,2.1614187161127725,0.353482109336671,0.23656377081710425,2.211954464023275,2.11088296820227,20987904
7.843000000000002,8.4159581136523,7.270041886347704,7.3870000000000005,8.240253186340373,6.5337468136596275,0.27350804340094326,2.1551083008448284,0.3572442248006771,0.18977186200120943,2.220791270938191,2.0894253307514656,21151744
8.3,8.928044584404644,7.671955415595359,7.775,8.39116961950424,7.15883038049576,0.25245679722477987,2.156684721509616,0.30191960188172706,0.20299399256783268,2.217498505364235,2.095870937654997,21315584
8.104,8.797054110441602,7.4109458895583975,7.802000000000001,8.75872148507285,6.845278514927151,0.2659222494189938,2.1557714581489558,0.33096661259447857,0.200877886243509,2.2019981722854647,2.109544744012447,21479424
8.153,9.101156632629863,7.204843367370138,7.33,8.053187389270581,6.606812610729419,0.2556401667495568,2.1592906673749286,0.31631233614018184,0.19496799735893175,2.2121211631694533,2.106460171580404,21643264
7.812,8.664370811325682,6.959629188674319,7.597999999999999,8.520331827489434,6.675668172510565,0.2376501912251115,2.1648590827981633,0.28392770497773506,0.19137267747248793,2.241215419888068,2.088502745708259,21807104
7.763000000000001,8.500984417179659,7.025015582820342,7.242000000000002,8.596383992817401,5.8876160071826025,0.2873712689305345,2.1569413890441256,0.37852396919399134,0.19621856866707765,2.2348418885489525,2.0790408895392987,21970944
7.779000000000002,8.43230620691985,7.125693793080153,6.867,7.496095382275216,6.237904617724784,0.26301227693135537,2.171698608001073,0.332219832650775,0.19380472121193576,2.252881280414669,2.090515935587477,22134784
8.007000000000001,8.533479819176387,7.480520180823616,6.886,7.432684552552932,6.339315447447068,0.23758741803467273,2.1697777032852175,0.29636946692793337,0.17880536914141207,2.228161756422903,2.111393650147532,22298624
8.032,8.663439624984052,7.4005603750159485,7.5280000000000005,8.362311692354842,6.693688307645159,0.25988793335855,2.1513293772935866,0.31499011506865693,0.20478575164844304,2.2304626572985993,2.072196097288574,22462464
7.915999999999999,8.696361454711852,7.1356385452881455,7.287000000000001,8.029967697817343,6.54403230218266,0.21307881309961277,2.1842970867951714,0.27935132298907817,0.14680630321014734,2.256377260558021,2.112216913032322,22626304
8.222999999999999,8.767592508211413,7.678407491788584,7.1049999999999995,7.986875841601298,6.223124158398701,0.25385449590782316,2.1578079735239344,0.30790419572900096,0.19980479608664536,2.230226330754147,2.085389616293722,22790144
7.983000000000001,8.514075324224352,7.45192467577565,7.496,7.978414759309871,7.01358524069013,0.2588672233590235,2.1539254456758496,0.34400524437796576,0.17372920234008127,2.2131001129811336,2.0947507783705657,22953984
8.16,8.617493169347915,7.702506830652085,7.635,8.192534752280071,7.077465247719929,0.25255708756546175,2.167475774884224,0.329716071464896,0.17539810366602746,2.218811173432476,2.116140376335972,23117824
7.855000000000001,8.458841866716776,7.251158133283226,7.381,8.178150550398104,6.583849449601896,0.28101147767156365,2.1554438134034477,0.3414170326870035,0.2206059226561238,2.196268767026795,2.1146188597801006,23281664
8.066999999999998,8.736029894698284,7.397970105301712,7.161999999999999,7.809329900437172,6.514670099562826,0.23386942294115814,2.153666387995084,0.29589382918092216,0.1718450167013941,2.2233817831277145,2.0839509928624533,23445504
8.267,8.939696811349659,7.59430318865034,7.497999999999999,8.361131507940707,6.634868492059292,0.23562764876211678,2.1709988047679265,0.29193555089213663,0.17931974663209693,2.2132656839740217,2.1287319255618313,23609344
8.145,9.214647138078721,7.075352861921278,7.433,8.333766895484064,6.532233104515935,0.27498548549289503,2.1786018520593644,0.34537030605366825,0.2046006649321218,2.2496339739478683,2.1075697301708605,23773184
8.103,8.538959860537641,7.667040139462358,7.353,8.307987434472308,6.398012565527692,0.1850492487040658,2.1862546751896543,0.2357098396201332,0.1343886577879984,2.2389028980480994,2.1336064523312093,23937024
8.226,9.133372029544663,7.3186279704553385,7.1209999999999996,8.29394032243759,5.948059677562409,0.25472015226259825,2.1857116013765334,0.31691723970509506,0.19252306482010145,2.2127915627396133,2.1586316400134535,24100864
8.214,8.682725932715485,7.745274067284517,7.869,8.35849872318526,7.379501276814739,0.1953706356696784,2.150136046608289,0.2737662990148803,0.11697497232447653,2.185268494257765,2.115003598958813,24264704
8.076,8.800488785282424,7.351511214717578,7.090999999999999,7.752308551282984,6.429691448717015,0.23848066019515196,2.160218457380931,0.31418149617968255,0.16277982421062137,2.207793441775063,2.112643472986799,24428544
8.19,8.667304933978269,7.71269506602173,7.331,8.21014105807885,6.4518589419211505,0.27624440933577715,2.165162025888761,0.373158583793046,0.1793302348785083,2.2210296367588955,2.1092944150186264,24592384
8.546,9.111971730742798,7.9800282692572,7.3889999999999985,8.28117094774488,6.4968290522551175,0.2913108874733249,2.166825083891551,0.36990341040983643,0.2127183645368134,2.2308089411173557,2.102841226665746,24756224
7.982000000000001,8.49739887465923,7.466601125340771,7.398000000000001,8.198184978614321,6.5978150213856805,0.2905923350714147,2.152581062912941,0.3742865486958757,0.2068981214469537,2.2312258722853873,2.073936253540495,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-bossfight-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.006,0.015165151389911681,-0.003165151389911681,0.028999999999999998,0.06107802986469087,-0.0030780298646908774,0.1443564629119161,2.7076839317878085,0.23878867828505607,0.0499242475387761,2.7079819015911504,2.7073859619844667,16384
0.24999999999999994,0.4543526363911168,0.045647363608883135,0.181,0.3089413928328123,0.05305860716718766,0.26062908081829234,2.5781203995148343,0.4337168277798747,0.08754133385670998,2.6345386789104013,2.5217021201192673,180224
0.34299999999999997,0.5315232081203797,0.15447679187962027,0.22599999999999998,0.4234943037153224,0.028505696284677612,0.9177489888129156,2.5038698802391686,1.31596351789937,0.5195344597264611,2.586411620976702,2.421328139501635,344064
0.317,0.495328348839998,0.13867165116000205,0.461,0.735934537663059,0.18606546233694105,0.7864027162161317,2.3799101134141285,1.314708780951484,0.2580966514807793,2.536683756903552,2.223136469924705,507904
0.34400000000000003,0.5604347476723643,0.12756525232763577,0.311,0.5113721537539586,0.11062784624604144,0.5850380158293774,2.3982401579618458,0.9424707684121,0.22760526324665487,2.506009182005303,2.2904711339183885,671744
0.434,0.7506764910756718,0.11732350892432825,0.321,0.4646975991448709,0.1773024008551291,0.6745431073286453,2.4166548997163773,1.0883289289430458,0.2607572857142447,2.4870986660124923,2.346211133420262,835584
0.607,0.9606679233405258,0.2533320766594742,0.40199999999999997,0.721148868085099,0.08285113191490084,0.5397126552416011,2.3367708762486776,0.8021818432005363,0.27724346728266586,2.4783782294781918,2.1951635230191635,999424
0.645,0.9485210042155238,0.34147899578447627,0.516,0.8477890896337612,0.18421091036623882,0.6760112715885043,2.338764855762323,0.9240019184817447,0.4280206246952638,2.5401363962181644,2.1373933153064817,1163264
0.513,0.8130349979585715,0.21296500204142854,0.5740000000000001,0.8324646977828888,0.31553530221711135,0.8959723719706136,2.3286660343408587,1.3265647681517998,0.4653799757894276,2.4835043999575808,2.1738276687241367,1327104
0.857,1.231941328743578,0.48205867125642177,0.6719999999999999,1.0651361087460676,0.27886389125393224,0.6244699011867245,2.347554697096348,1.0049886096090899,0.24395119276435917,2.496581468082406,2.1985279261102897,1490944
1.1800000000000002,1.7055853879247407,0.6544146120752596,0.984,1.4230034168431949,0.5449965831568051,0.8588189503798882,2.313098848859469,1.3728776485293999,0.34476025223037643,2.426741383562357,2.1994563141565813,1654784
1.1620000000000001,1.7149701619436621,0.609029838056338,0.984,1.4456752105105926,0.5223247894894074,0.7384452072282632,2.2878195573886235,1.090816159961369,0.38607425449515737,2.360365333049793,2.215273781727454,1818624
1.7610000000000003,2.729838995912118,0.7921610040878827,1.288,2.288337942897299,0.2876620571027011,0.5588508425280451,2.2829090068737665,0.775093623631635,0.3426080614244551,2.387105036744192,2.178712977003341,1982464
1.7060000000000002,2.504726486351868,0.9072735136481327,1.4899999999999998,2.227672013838128,0.7523279861618714,0.6232225872576237,2.255040935675303,0.9527871787978994,0.293657995717348,2.3467107456083367,2.1633711257422696,2146304
1.643,2.4551582358136868,0.8308417641863133,1.6019999999999996,2.2161465623122867,0.9878534376877125,0.5362376476638018,2.269125926991304,0.8179581449955603,0.25451715033204325,2.3898186893648035,2.1484331646178045,2310144
1.9620000000000002,2.720429957214244,1.2035700427857563,2.096,3.219291591707158,0.9727084082928423,0.5694126094381015,2.2702211856842043,0.7746326398934962,0.36419257898270674,2.3685161991720385,2.17192617219637,2473984
2.4339999999999997,3.332723539248861,1.5352764607511382,2.2920000000000003,3.1358104052451594,1.4481895947548409,0.5354934563705076,2.2421813741326333,0.9765712098695194,0.09441570287149587,2.337739692403661,2.1466230558616055,2637824
3.159,4.291885254560231,2.0261147454397683,2.7459999999999996,3.7807676067600875,1.7112323932399118,0.5378111682211358,2.186469556887945,0.857027551440396,0.21859478500187562,2.3002578763503987,2.072681237425491,2801664
3.425,4.390404060484521,2.4595959395154794,3.012,3.9539320569977434,2.0700679430022566,0.33574555277203516,2.2305488049983984,0.5290533213441451,0.1424377841999252,2.3261454798241363,2.1349521301726604,2965504
3.4479999999999995,4.781392665346559,2.1146073346534404,3.279,4.649725720193504,1.908274279806496,0.24143297035867958,2.256694233417511,0.3608543799448922,0.12201156077246694,2.3769351900354634,2.1364532767995588,3129344
3.4889999999999994,4.790179849213781,2.1878201507862176,4.0920000000000005,5.671973417497902,2.5120265825020986,0.41111902706325054,2.230572975675265,0.5050189993050782,0.3172190548214229,2.3105001635480886,2.1506457878024414,3293184
3.6,4.608989593603423,2.5910104063965775,3.5100000000000002,4.772711368444903,2.2472886315550973,0.3375674892216921,2.2531701614459356,0.4656852480800014,0.20944973036338282,2.351483633873409,2.1548566890184624,3457024
3.9829999999999997,5.437524320869198,2.528475679130802,3.6349999999999993,4.887846758386675,2.3821532416133238,0.4137859952946504,2.1799101253350575,0.5851749017993723,0.2423970887899285,2.2736224028249303,2.0861978478451846,3620864
4.643,6.114401033029405,3.1715989669705946,4.159999999999999,5.525115379739016,2.7948846202609827,0.4852152580395341,2.188190941015879,0.881410958221454,0.08901955785761423,2.2863283224185817,2.0900535596131764,3784704
4.907,5.929057239101607,3.884942760898393,4.422,5.548692504634694,3.2953074953653054,0.3709929735089342,2.1805170446634294,0.5684481189559707,0.17353782806189763,2.283987401929715,2.077046687397144,3948544
4.673000000000001,5.813438950579996,3.532561049420006,4.698,6.192408244088609,3.2035917559113916,0.4650580404791982,2.158725858231386,0.7487393531343648,0.18137672782403158,2.2698425924738794,2.0476091239888925,4112384
5.324000000000001,6.761499217391092,3.8865007826089095,4.908,6.324289518424817,3.4917104815751836,0.4509352482234438,2.1534747739632927,0.7081785226457555,0.19369197380113207,2.236849955221509,2.0700995927050765,4276224
5.409000000000001,6.814506670208292,4.003493329791709,5.178,6.782336623031464,3.573663376968536,0.3717612599643568,2.1239484330018357,0.5757009015977096,0.1678216183310041,2.2279344635660903,2.019962402437581,4440064
5.454000000000001,6.752516076142302,4.155483923857699,5.4670000000000005,6.755262783751824,4.178737216248177,0.398413812275976,2.125538389384747,0.7384288340715146,0.058398790480437335,2.2037227885435584,2.0473539902259352,4603904
6.075,7.338568359844452,4.811431640155548,5.679,7.159604268533628,4.1983957314663725,0.31595245491092394,2.1635281557838124,0.4758185884032109,0.156086321418637,2.267324804639232,2.059731506928393,4767744
5.86,7.292180156265266,4.427819843734735,5.594,6.808242150479055,4.379757849520946,0.5205137976755698,2.1460966592033706,0.7757701888153006,0.2652574065358391,2.2219111126249205,2.0702822057818207,4931584
5.776999999999999,7.235780655204886,4.3182193447951125,5.593999999999999,6.758956651554039,4.42904334844596,0.5742376355764767,2.1759081080555918,1.0951098663072707,0.05336540484568253,2.3053717806989895,2.046444435412194,5095424
5.992999999999999,7.574746186971854,4.411253813028145,5.917999999999999,7.369508181168814,4.466491818831185,0.46545604392886164,2.1135174741347633,0.6825249276624774,0.2483871601952459,2.173723256864113,2.0533116914054137,5259264
5.856,6.542705176913644,5.169294823086355,5.540000000000001,6.789087667059443,4.290912332940559,0.4851095387091239,2.1092249373594916,0.6375365778627594,0.33268249955548834,2.174503155720068,2.043946718998915,5423104
6.193,7.200045679202288,5.185954320797711,6.058999999999999,7.375992406963684,4.742007593036314,0.442412372926871,2.147694159547488,0.6536340126265351,0.23119073322720693,2.207485706929508,2.0879026121654682,5586944
6.367,7.636677518112375,5.097322481887625,6.351000000000001,7.423533915547663,5.278466084452338,0.526647864220043,2.121684051553408,0.8188060786441014,0.23448964979598447,2.2163469606126256,2.02702114249419,5750784
6.1659999999999995,7.621569991446649,4.71043000855335,6.088,7.282,4.894,0.3893810194917023,2.146329263349374,0.6106257470179677,0.1681362919654369,2.2279618870790685,2.0646966396196795,5914624
6.4030000000000005,8.043683089447807,4.762316910552194,6.18,7.70376507375645,4.65623492624355,0.4380182248850663,2.1369549393653866,0.586645065589275,0.28939138418085764,2.232032249320974,2.0418776294097993,6078464
6.517,8.052448143051402,4.981551856948598,6.503,7.80216935000792,5.203830649992081,0.4628407020742694,2.1217024505138395,0.6671164920990021,0.2585649120495367,2.1834637293896098,2.0599411716380693,6242304
6.2219999999999995,7.360795855278724,5.083204144721275,6.674000000000001,7.7729285691072025,5.5750714308928,0.616998468587796,2.115668606758118,0.9192699332826385,0.3147270038929534,2.178287581722118,2.0530496317941176,6406144
7.078999999999999,8.585030876177509,5.572969123822489,7.176,8.504165652319017,5.847834347680983,0.3308445108588785,2.1343437160054846,0.5178649120804037,0.1438241096373532,2.1989175003344443,2.069769931676525,6569984
6.9220000000000015,7.9398585363399,5.904141463660103,6.558,7.932647591202923,5.183352408797076,0.447979504801333,2.1122778207063675,0.6821553971657404,0.21380361243692558,2.1880251632862,2.036530478126535,6733824
6.389,7.534132743397026,5.243867256602974,6.865,7.93672057925562,5.793279420744381,0.5159238654499252,2.1182645723223685,0.7757285820012453,0.2561191488986051,2.1759564333598753,2.0605727112848617,6897664
6.692,7.805209773582679,5.578790226417321,6.8180000000000005,7.8544149748049765,5.7815850251950245,0.373103287567695,2.082179726163546,0.49613745629431627,0.25006911884107375,2.137742713672007,2.0266167386550853,7061504
7.210000000000001,7.99858100408265,6.421418995917351,6.639,7.4625587410743695,5.815441258925631,0.4456877186583976,2.1066578264037767,0.7121562803433281,0.17921915697346713,2.153840835242842,2.0594748175647113,7225344
6.678,7.422537440294308,5.933462559705692,6.558,7.717782738274717,5.398217261725283,0.4218912427003184,2.1556158761183424,0.6774663876129673,0.16631609778766954,2.21789913387484,2.0933326183618446,7389184
6.955999999999999,7.987602636677513,5.924397363322484,6.67,7.5032586633213,5.8367413366787,0.3898710343055427,2.138237464427948,0.5456995983634865,0.234042470247599,2.193424261288522,2.0830506675673734,7553024
7.225999999999999,8.688082077039452,5.763917922960546,7.034000000000001,7.871809047456519,6.196190952543482,0.33884874513993657,2.11204843322436,0.44928886923497424,0.22840862104489892,2.17872888613618,2.04536798031254,7716864
7.363000000000001,8.139994851977798,6.5860051480222035,7.214999999999999,8.235472929577261,6.194527070422737,0.30056544827142107,2.1308500548203786,0.48076478575136017,0.12036611079148196,2.1917618700652746,2.0699382395754826,7880704
6.99,8.08409323185915,5.895906768140851,7.200000000000001,8.083074175819904,6.316925824180099,0.37953841233005126,2.127162825067838,0.5557930933407658,0.20328373131933675,2.2067669573791773,2.0475586927564984,8044544
7.484000000000002,8.52895167352371,6.439048326476293,7.1259999999999994,8.09447509002555,6.157524909974448,0.3654788242497792,2.1494725396235785,0.61251770657422,0.11843994192533838,2.188716064489236,2.110229014757921,8208384
7.357999999999999,8.211812625814352,6.504187374185646,7.314,8.130151946637389,6.497848053362611,0.42424385339642556,2.126251479486624,0.7636610041794325,0.08482670261341857,2.1919173363170574,2.0605856226561907,8372224
7.2,8.231377719363765,6.168622280636236,7.269000000000001,8.417211217503121,6.12078878249688,0.36225841397730013,2.1531350508332254,0.6168930411403943,0.10762378681420592,2.2293171528928384,2.0769529487736125,8536064
7.857000000000001,8.614826497293413,7.0991735027065905,7.0649999999999995,7.934565983695314,6.195434016304685,0.41129498686641447,2.1584024995565416,0.5592266581106402,0.2633633156221888,2.229306461373636,2.0874985377394473,8699904
7.694000000000001,8.419964186444483,6.968035813555518,7.440000000000002,8.169520390393581,6.710479609606423,0.32704854154338436,2.155990797281265,0.4603497721852053,0.19374731090156344,2.230128022831303,2.081853571731227,8863744
7.992999999999999,8.65925895866397,7.326741041336028,7.42,8.111013748054262,6.728986251945737,0.3218345311159888,2.1499333480993905,0.5091526716051032,0.13451639062687434,2.208245135854523,2.091621560344258,9027584
8.351,9.083549657019919,7.618450342980083,7.877000000000001,8.641330425928473,7.1126695740715284,0.405176616522173,2.115142665306727,0.6532757030294799,0.1570775300148661,2.1641944862659623,2.066090844347492,9191424
7.758,8.485664757975814,7.030335242024186,7.431,8.050458634615742,6.811541365384257,0.41333966140324874,2.1416526764631274,0.5548572929122859,0.2718220298942115,2.2025866205239497,2.080718732402305,9355264
7.63,8.042140752656177,7.2178592473438234,7.206999999999999,7.87465335317064,6.539346646829358,0.33337103830029563,2.124959598481655,0.41563226318257945,0.2511098134180118,2.2118993625437167,2.0380198344195932,9519104
7.857000000000001,8.863042245633851,6.850957754366151,7.525,8.36795017646359,6.682049823536409,0.3116517305374146,2.137263432145119,0.4182653711052284,0.20503808996960077,2.193666896917427,2.0808599673728114,9682944
8.075,8.65645077177694,7.493549228223058,7.537999999999999,8.201563109282002,6.874436890717996,0.5014008861035109,2.1555864930152895,0.7490846289761891,0.2537171432308326,2.1972242817746586,2.1139487042559204,9846784
8.167,9.470672121355673,6.863327878644327,7.5969999999999995,8.462159522862692,6.731840477137308,0.4051875785924494,2.141113461057345,0.6245722436251872,0.18580291355971168,2.1901041411504534,2.0921227809642367,10010624
8.364,9.363491870902411,7.36450812909759,7.734999999999999,8.64179931627676,6.828200683723239,0.3561522758876284,2.034488700330257,0.5025941350337393,0.2097104167415175,2.341903369502156,1.7270740311583581,10174464
8.109,8.995751938255564,7.222248061744436,7.833,8.586326622388988,7.079673377611012,0.3827780374015371,2.1516564448674522,0.5342161038891069,0.23133997091396724,2.211078305978946,2.0922345837559586,10338304
7.984000000000002,8.390920139585154,7.577079860414849,7.840999999999999,8.154478866911312,7.527521133088688,0.3553683800933261,2.167887610197067,0.6008295853627299,0.10990717482392232,2.2472421076273656,2.0885331127667683,10502144
8.022,8.918267817117183,7.1257321828828175,7.768000000000001,8.312551191349353,7.223448808650648,0.3781023739526669,2.1574509327610336,0.5205822824098042,0.23562246549552956,2.2508903599582752,2.064011505563792,10665984
8.221,8.959463946310176,7.482536053689823,7.621,8.396363785587127,6.845636214412874,0.34284820181007186,2.1800501267115275,0.5305714122984584,0.1551249913216854,2.2386826968961078,2.1214175565269473,10829824
7.605999999999999,8.422127441028666,6.789872558971332,7.364,8.138353924249111,6.5896460757508875,0.2993402536337574,2.1635033945242563,0.41642084436463356,0.18225966290288118,2.22600231672734,2.1010044723211725,10993664
7.888,8.732686924250636,7.043313075749364,7.7010000000000005,8.451965378695983,6.9500346213040185,0.30204522839436926,2.1711564779281614,0.4146514398890656,0.1894390168996729,2.2234280346524766,2.118884921203846,11157504
8.157,8.943715323354008,7.370284676645992,7.991,8.685383899582932,7.296616100417067,0.4300413309130818,2.1442599887649214,0.6748750829755498,0.18520757885061376,2.2318732617790777,2.056646715750765,11321344
8.199,8.924140676007076,7.473859323992923,8.153,8.935228227565332,7.370771772434669,0.3336819659918547,2.140147210160891,0.4785953255946901,0.1887686063890193,2.210991266994339,2.0693031533274433,11485184
8.337,8.874178741202591,7.799821258797409,8.221,8.98660368337672,7.455396316623281,0.33783976724371306,2.159506395459175,0.5239548241417487,0.15172471034567742,2.2109511773225097,2.1080616135958405,11649024
8.312000000000001,8.834451911662692,7.789548088337311,8.006,8.55248330258115,7.4595166974188505,0.3183349353571733,2.177903606494268,0.5312495623339728,0.1054203083803738,2.2227651753286826,2.133042037659853,11812864
8.163999999999998,9.134836752497554,7.193163247502443,8.125,8.752905247628972,7.497094752371028,0.3602841794490814,2.1464377373456953,0.5940898192751585,0.1264785396230044,2.2159569840689683,2.0769184906224223,11976704
8.309999999999999,8.971513416341647,7.648486583658349,8.046000000000001,8.737175809761888,7.354824190238114,0.3334749529293427,2.1712293257315953,0.5158353690877427,0.1511145367709427,2.251933601441723,2.090525050021468,12140544
8.244,8.988489086555337,7.499510913444663,8.066,8.654560956911007,7.477439043088994,0.525991202238947,2.1572608803709343,0.8658337767299207,0.1861486277479733,2.221467804499256,2.0930539562426125,12304384
8.057,8.54632708897015,7.5676729110298515,8.045,9.195758445547979,6.894241554452021,0.5014732889598236,2.1565492932995163,0.8723147144028633,0.13063186351678374,2.246958774114454,2.0661398124845785,12468224
8.143999999999998,8.731234195189618,7.556765804810379,8.001000000000001,8.608921869980017,7.393078130019985,0.3453471334961553,2.171589814623197,0.5727881179683023,0.11790614902400826,2.2150097410468046,2.128169888199589,12632064
8.240999999999998,8.910797730662024,7.571202269337972,8.501000000000001,9.090990677892458,7.911009322107545,0.37921016390124956,2.15213796099027,0.6053337800960928,0.15308654770640626,2.2367532369307725,2.067522685049768,12795904
8.193000000000001,8.497796653524938,7.888203346475065,7.718999999999999,8.199550725730385,7.238449274269614,0.3527459079089264,2.121218984325727,0.53327234072054,0.1722194750973129,2.265569607423131,1.9768683612283229,12959744
8.199,8.882556142536954,7.515443857463047,8.113,8.50502168307378,7.720978316926218,0.4803519202085833,2.1373735750714937,0.7395512354404437,0.22115260497672296,2.192227135683716,2.0825200144592713,13123584
7.943,8.545230022499709,7.34076997750029,8.059000000000001,8.543818522748463,7.57418147725154,0.3921746782803287,2.1478097975254054,0.64476637787138,0.13958297868927738,2.1979017267519305,2.09771786829888,13287424
8.172,8.67633718879337,7.66766281120663,8.068999999999999,9.151242579092136,6.986757420907862,0.42167885359376667,2.157354740301768,0.689007387198038,0.15435031998949533,2.209539009006315,2.105170471597221,13451264
8.514999999999999,9.257081531908725,7.772918468091274,8.178999999999998,9.058084182544537,7.299915817455459,0.517262137743334,2.143789744873842,0.9032779319092699,0.13124634357739806,2.2175382310621314,2.0700412586855528,13615104
8.368,9.08820552622151,7.647794473778491,8.023,8.82524746805459,7.22075253194541,0.3143451445735991,2.1638862907886507,0.48371875919698315,0.14497152995021498,2.2060205962072184,2.121751985370083,13778944
8.869000000000002,9.53852893888166,8.199471061118343,8.309000000000001,9.09540256866315,7.522597431336851,0.3310837275659045,2.1585589349269867,0.525228650155511,0.1369388049762979,2.220113914679999,2.0970039551739745,13942784
8.412,9.092629120740511,7.73137087925949,8.036,8.93466790306542,7.137332096934579,0.4425855661431949,2.1485788573821383,0.7607930968804886,0.12437803540590125,2.1875990752221117,2.109558639542165,14106624
8.303999999999998,8.988049705796294,7.6199502942037025,7.775,8.514976350973463,7.035023649026539,0.34837912771229945,2.2054094900687535,0.5575795430336721,0.13917871239092688,2.2737317794332483,2.1370872007042587,14270464
7.854000000000001,8.830813185824189,6.877186814175813,7.656000000000001,8.421012418199862,6.890987581800139,0.2988298380436996,2.1372891108194985,0.5338697640252248,0.06378991206217446,2.2771599677975916,1.9974182538414051,14434304
8.201,9.05810501106924,7.343894988930762,8.139,9.027531935273009,7.25046806472699,0.44077728856354953,2.1733254005511604,0.6889258205897649,0.19262875653733413,2.232077463789975,2.1145733373123456,14598144
8.547,9.03614312833771,8.057856871662292,8.311000000000002,9.022146257811993,7.59985374218801,0.33304286915808917,2.1930642952521646,0.4599266388402835,0.2061590994758948,2.2351905098152502,2.150938080689079,14761984
8.547999999999998,9.144922105471055,7.951077894528941,8.02,9.163197270815497,6.876802729184503,0.4734472595155239,2.1225605914990107,0.8035680132965108,0.14332650573453698,2.193470144584386,2.0516510384136355,14925824
8.519,8.984025805735552,8.053974194264448,8.528,9.298996757451029,7.757003242548972,0.30068262439842025,2.1746299525101978,0.44896352592463484,0.15240172287220563,2.2138576183263923,2.1354022866940032,15089664
8.333000000000002,8.840544086755035,7.825455913244969,8.077000000000002,8.838183946231135,7.315816053768869,0.29149514756475886,2.149121398230394,0.410011454201596,0.1729788409279217,2.250221642132342,2.048021154328446,15253504
8.322999999999999,8.914980574005599,7.731019425994399,8.23,9.045720540381325,7.414279459618676,0.263707099823902,2.184847362836202,0.39887322591507746,0.12854097373272652,2.221244224980937,2.148450500691467,15417344
8.581999999999999,9.167880533897483,7.996119466102516,8.199000000000002,8.973667025243751,7.424332974756252,0.27658938555978235,2.182899872461955,0.408088704761726,0.14509006635783875,2.2435756959242705,2.1222240489996396,15581184
8.681999999999999,9.505222934568758,7.858777065431239,8.017,8.949556164528442,7.084443835471557,0.35357309581401447,2.1576841781536737,0.6107197104811433,0.09642648114688573,2.1953402654228538,2.1200280908844937,15745024
8.601,9.217967584237616,7.9840324157623845,8.571000000000002,9.547016905591292,7.59498309440871,0.37903308905661104,2.1631725067893663,0.6212535001169013,0.13681267799632077,2.232549082144703,2.0937959314340295,15908864
8.753,9.330858979336655,8.175141020663345,8.190999999999999,8.53983950464361,7.842160495356388,0.2711247457734619,2.133643770714601,0.46705805625378083,0.07519143529314301,2.209875362335476,2.0574121790937263,16072704
8.745000000000001,9.451827418823012,8.03817258117699,8.294,9.041839554984891,7.54616044501511,0.287741054687649,2.1434633255004885,0.41985117982936304,0.15563092954593497,2.2020260574563593,2.0849005935446177,16236544
9.03,9.645840888541837,8.414159111458162,8.472,9.384565614079339,7.559434385920661,0.4424584999059637,2.1325278659661615,0.6295200318508694,0.25539696796105804,2.191906754777861,2.073148977154462,16400384
8.353000000000002,9.239995490405674,7.466004509594328,8.242,9.10132298933521,7.382677010664792,0.40950110939641793,2.1503647734721505,0.654519411539707,0.16448280725312878,2.1925671395352966,2.1081624074090044,16564224
8.598000000000003,9.003457765988028,8.192542234011977,7.918000000000002,8.422773216405151,7.413226783594852,0.25912836212664836,2.1402778183420503,0.3758004822308405,0.14245624202245621,2.2196033170560225,2.060952319628078,16728064
9.010000000000002,9.753397605592056,8.266602394407947,8.239,9.073619074788015,7.404380925211987,0.3748106982869406,2.1602589835723243,0.6054001818864762,0.144221214687405,2.221142517772925,2.0993754493717236,16891904
8.556999999999999,9.230142629759843,7.883857370240153,8.466,9.15337471585737,7.778625284142629,0.39287247071042664,2.1352285529176394,0.5816261065942766,0.20411883482657664,2.2597153884687446,2.010741717366534,17055744
9.202,9.77812151496017,8.62587848503983,8.604000000000001,9.178424929821123,8.029575070178879,0.4595053198902558,2.1687334140141803,0.8592349204373643,0.05977571934314729,2.207216040332617,2.1302507876957435,17219584
8.387,9.422220266416767,7.351779733583234,8.251000000000001,8.522346641770266,7.979653358229737,0.3428048351158698,2.177700738112132,0.5076199307883702,0.17798973944336935,2.2168792418538867,2.1385222343703774,17383424
8.328,8.975422582244395,7.680577417755605,8.669,9.20491883713861,8.13308116286139,0.33003056393936275,2.1533502916495006,0.4662170477314215,0.19384408014730406,2.2079078262351466,2.0987927570638547,17547264
8.540000000000001,9.524510030421226,7.555489969578776,8.184,9.026830943902748,7.341169056097249,0.3724642691512902,2.1606627633174265,0.6097296076039957,0.13519893069858469,2.2121931685080787,2.1091323581267742,17711104
8.723000000000003,9.416282770592204,8.029717229407801,8.093,8.843773601027634,7.342226398972366,0.3199713128308455,2.1570114413897197,0.5733818101075684,0.06656081555412263,2.225482091101387,2.0885407916780525,17874944
8.531,9.232547575008281,7.829452424991719,8.128,8.830065524007553,7.425934475992447,0.4276757803047075,2.1485745022694274,0.6077249757308028,0.2476265848786122,2.203054262296766,2.094094742242089,18038784
8.945,9.668066386993615,8.221933613006385,8.652,9.263372227043394,8.040627772956604,0.2569450463944425,2.1748703519503274,0.37130658932306637,0.1425835034658186,2.225505165217478,2.124235538683177,18202624
8.725,9.529602386275357,7.920397613724642,8.398,8.90126533757055,7.89473466242945,0.2504773394359896,2.1626458565394087,0.3426332920649438,0.1583213868070354,2.201968077113207,2.1233236359656105,18366464
8.671,9.280449751825365,8.061550248174633,8.208,8.745843843508505,7.670156156491496,0.37603711507593596,2.1652302682399753,0.5703163222951112,0.1817579078567607,2.203062068200211,2.1273984682797398,18530304
9.224,9.713840790461555,8.734159209538445,8.546,9.398117362808668,7.693882637191331,0.3075935469940304,2.1632632076740266,0.4376985861014133,0.1774885078866475,2.2143413130611327,2.1121851022869205,18694144
9.104,9.850769040600907,8.357230959399091,8.880999999999998,9.50795215128429,8.254047848715707,0.34270106212546425,2.171687015891075,0.5026481451517012,0.18275397909922733,2.2130119676010103,2.13036206418114,18857984
8.642000000000001,9.33899067425612,7.945009325743881,8.383000000000001,8.99992868307447,7.76607131692553,0.3563577345261971,2.1822288940350214,0.5458393846747827,0.16687608437761162,2.214897646953129,2.149560141116914,19021824
8.883,9.837505631203923,7.928494368796076,8.589,9.610121442336807,7.567878557663194,0.31694975992043806,2.19065350095431,0.49239732198227226,0.14150219785860385,2.2323665187350348,2.1489404831735857,19185664
8.543000000000001,9.447478302669557,7.638521697330446,8.409,9.20419117198319,7.61380882801681,0.2922602345546087,2.1637456119060516,0.37384890425233475,0.21067156485688265,2.2086717132044136,2.1188195106076897,19349504
8.803,9.239967962212335,8.366032037787667,8.712,9.378165144690113,8.045834855309886,0.2894670925103128,2.175972912708918,0.4454168682020445,0.133517316818581,2.210427226429979,2.141518598987857,19513344
9.187999999999999,9.830989891055838,8.54501010894416,8.962000000000002,9.654557578833703,8.2694424211663,0.2015027352298299,2.1634335229794184,0.2865632514002992,0.1164422190593606,2.2215134777286702,2.1053535682301665,19677184
9.159,9.914002649001976,8.403997350998026,8.726,9.280025270181786,8.171974729818215,0.24677707906812424,2.1591076309482253,0.38236694405151694,0.1111872140847315,2.2168182604618942,2.1013970014345564,19841024
9.243,9.761826560615395,8.724173439384606,9.001000000000001,9.675439767510785,8.326560232489218,0.30569412788220984,2.149887999892235,0.4591004399776986,0.15228781578672107,2.1882778183978804,2.1114981813865894,20004864
8.915000000000001,9.236410951898034,8.593589048101968,8.879,9.659595285663448,8.098404714336551,0.3566508411740263,2.1462257335583366,0.5292707659816147,0.1840309163664378,2.2079462722191514,2.0845051948975217,20168704
9.066,9.728588861964944,8.403411138035057,9.166,9.809617899067451,8.52238210093255,0.2657991320826113,2.1653675486644106,0.3468947613947543,0.18470350277046832,2.224988551761485,2.105746545567336,20332544
8.766,9.27963800482441,8.25236199517559,8.812,9.772643534303958,7.851356465696041,0.29189200839027757,2.1418595294157665,0.44814127075934973,0.1356427460212054,2.1928784711386085,2.0908405876929246,20496384
8.781,9.514627289568757,8.047372710431244,8.434000000000001,9.211344196607913,7.6566558033920895,0.23095640867638084,2.1792597591876985,0.33438015933765464,0.12753265801510702,2.215930503333791,2.1425890150416063,20660224
8.829,9.716360693292193,7.941639306707808,8.857999999999999,9.622941827853595,8.093058172146403,0.26168720495576653,2.1822654411196707,0.4153481264037981,0.10802628350773497,2.2570602894559593,2.107470592783382,20824064
8.386,9.344083503667607,7.427916496332391,8.279,8.906589834207024,7.651410165792976,0.4865237055656809,2.1543148914972945,0.8171128103344063,0.15593460079695548,2.20711365131611,2.101516131678479,20987904
8.672999999999998,9.402891087765838,7.943108912234159,8.690000000000001,9.40984720600972,7.970152793990281,0.46109199865410727,2.1512931456168496,0.6152168669326041,0.3069671303756104,2.194822602844958,2.1077636883887414,21151744
9.172,9.673074844708852,8.67092515529115,8.784000000000002,9.15058423315795,8.417415766842055,0.33957879471903046,2.1524491687615717,0.507408659566908,0.17174892987115295,2.2136254505616035,2.09127288696154,21315584
8.908,9.44435436047449,8.371645639525509,8.520999999999999,9.061008333269033,7.980991666730965,0.330314887718608,2.135652623573939,0.5552270624939081,0.10540271294330791,2.207119956272436,2.064185290875442,21479424
8.956999999999999,9.588823551317928,8.32517644868207,8.573,9.588362496845338,7.557637503154662,0.26433022463073325,2.167405366897583,0.3694487774952826,0.15921167176618392,2.1908298377748916,2.1439808960202744,21643264
9.093000000000002,9.629806296535353,8.55619370346465,8.591,9.193784372723778,7.988215627276221,0.3494618665271749,2.1522874573866524,0.5318980122347418,0.16702572081960806,2.1858661039024354,2.1187088108708694,21807104
9.154,9.929695816670426,8.378304183329574,8.617,9.235935376271224,7.998064623728778,0.40485299881547687,2.1352412064870196,0.6084989135907527,0.20120708404020105,2.177562655954114,2.092919757019925,21970944
8.869,9.328248298853682,8.409751701146318,8.761,9.374538099876446,8.147461900123552,0.21288565457798542,2.1603571405013406,0.32981785910151407,0.09595345005445678,2.2182463907346706,2.1024678902680107,22134784
9.138,9.687996363624343,8.588003636375657,8.705000000000002,9.222363508570137,8.187636491429867,0.4185156501519184,2.1273428459962203,0.6618025855392475,0.1752287147645893,2.1535711630122223,2.101114528980218,22298624
8.876000000000001,9.614690733663284,8.137309266336718,9.034,9.542570545745622,8.525429454254379,0.4164875846045712,2.1156655247012774,0.7777963531888138,0.05517881602032859,2.1860085842941595,2.0453224651083954,22462464
9.291999999999998,10.09487981666,8.489120183339995,8.671000000000001,9.252488606939123,8.08951139306088,0.5100974627149603,2.138692784309387,0.7660384031290475,0.2541565223008731,2.194924399255093,2.082461169363681,22626304
9.203999999999999,9.563338280732793,8.844661719267204,8.806999999999999,9.58490809225769,8.029091907742307,0.27948401209432633,2.1254705379406613,0.5159522162640078,0.043015807924644905,2.235358997827,2.0155820780543228,22790144
9.407,10.163056214841198,8.650943785158802,8.96,9.509618049194167,8.410381950805835,0.3243745033939679,2.1371000528335573,0.44204599674580636,0.2067030100421294,2.173275506075537,2.1009245995915777,22953984
9.34,9.818873678541637,8.861126321458363,8.702,9.523569230193049,7.88043076980695,0.24722265358238166,2.1982547084490456,0.41669424393812926,0.07775106322663405,2.232961562323223,2.163547854574868,23117824
8.906,9.394491555710024,8.417508444289977,9.018,9.356638450268129,8.679361549731873,0.42224497863401966,2.107387186586857,0.5854158631946378,0.25907409407340154,2.171578844360653,2.043195528813061,23281664
8.700000000000001,9.270859001855976,8.129140998144026,8.821,9.582701385058474,8.059298614941525,0.23025619337956105,2.1698831011851634,0.34014645340268407,0.12036593335643804,2.223001977746663,2.1167642246236635,23445504
9.111,9.822146257811992,8.399853742188009,8.428999999999998,9.053731142172374,7.804268857827624,0.2765126977038259,2.1675625622272494,0.5069010971667274,0.04612429824092451,2.2138612593494558,2.121263865105043,23609344
8.967000000000002,9.770866282412694,8.16313371758731,8.754999999999999,9.259048608767051,8.250951391232947,0.34724377958724895,2.141104996204376,0.5472806505697781,0.14720690860471977,2.196134978618528,2.0860750137902246,23773184
9.1,9.70732199038072,8.49267800961928,8.894000000000002,9.621271613635512,8.166728386364491,0.2907970186943809,2.14873141447703,0.46849322273266714,0.11310081465609467,2.1880295203399283,2.109433308614132,23937024
9.341,9.96839859738447,8.713601402615529,9.1,9.676974869470065,8.523025130529934,0.3187856676056981,2.122712409496307,0.6089021031231088,0.028669232088287366,2.201307117718684,2.04411770127393,24100864
9.242999999999999,9.659606528993484,8.826393471006513,8.882000000000001,9.524133942413888,8.239866057586115,0.26500373498226204,2.1495491494735086,0.37627327171212743,0.15373419825239668,2.2121097253495,2.0869885735975173,24264704
9.053,9.627491949464918,8.478508050535083,8.881,9.58180596458649,8.18019403541351,0.22750794144036862,2.170724694927533,0.40080024451528395,0.05421563836545329,2.218064820507596,2.12338456934747,24428544
9.022,9.520774498145204,8.523225501854796,9.059000000000001,9.68021574352233,8.437784256477672,0.3981464171782136,2.158063158392906,0.7141690742884099,0.08212376006801725,2.200091771081157,2.116034545704655,24592384
9.190000000000001,9.60165519552169,8.778344804478312,9.046,9.585781437250299,8.5062185627497,0.3076498756495615,2.147833741704623,0.4562644071450648,0.1590353441540582,2.1851128426614,2.110554640747846,24756224
9.097999999999999,9.792115264203288,8.40388473579671,8.956,9.764668040669346,8.147331959330653,0.382595048410197,2.143279964725177,0.6132535569023537,0.15193653991804024,2.1960803034326073,2.0904796260177463,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-bossfight-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.019,0.05012876483254676,-0.012128764832546757,0.045,0.09464876634922564,-0.00464876634922564,0.24359173061675393,2.7049177169799803,0.38039150241029307,0.10679195882321482,2.706259193861789,2.7035762400981715,16384,0.06697677951306105,0.07106821723282335
0.07300000000000001,0.1579764673306675,-0.011976467330667484,0.149,0.2841628647225265,0.013837135277473489,0.20272121727466583,2.674382668733597,0.22725614063612437,0.17818629391320728,2.7041779372172208,2.644587400249973,180224,0.19148392491042612,0.1904280327260494
0.221,0.3263043208990021,0.11569567910099796,0.219,0.3744638221580828,0.06353617784191717,0.2455104924738407,2.612481305003166,0.30428708618443967,0.18673389876324176,2.6519698451726192,2.572992764833713,344064,0.4335228741168976,0.45420033633708956
0.418,0.5669160837518903,0.2690839162481097,0.524,0.8579520923725439,0.19004790762745621,0.26608884129673244,2.500420591235161,0.3095633984695064,0.22261428412395845,2.5661789715413024,2.4346622109290195,507904,0.5223668366670609,0.7276749223470688
0.631,0.8745754503228927,0.38742454967710727,0.568,0.8050569551816609,0.330943044818339,0.2823835050687194,2.3713948249816896,0.3294333713153136,0.23533363882212524,2.485551517033654,2.257238132929725,671744,0.48028837740421293,0.837687885761261
0.576,0.7934488445588984,0.3585511554411015,0.676,0.9241612379079377,0.4278387620920624,0.288192567974329,2.277333749830723,0.33037882226418613,0.2460063136844719,2.4167846086188844,2.1378828910425614,835584,0.6434395462274551,0.8244794249534607
0.545,0.7178149299105838,0.37218507008941626,0.722,0.9133008102439715,0.5306991897560285,0.3035722836852074,2.249492907524109,0.3538848431058444,0.2532597242645704,2.3570922951773494,2.141893519870868,999424,0.6927626878023148,0.7955101042985916
0.6679999999999999,0.8699306811754963,0.4660693188245035,0.7020000000000001,1.0619388837011083,0.34206111629889174,0.273759457282722,2.2177956655621527,0.3145633649924034,0.2329555495730406,2.3958438091434093,2.039747521980896,1163264,0.6511161684989929,0.8608998417854309
0.8790000000000001,1.1509724250728373,0.607027574927163,0.833,1.0571004239174928,0.6088995760825071,0.2822336941957474,2.1341816797852515,0.34900453283703103,0.21546285555446376,2.2891834533103435,1.9791799062601596,1327104,0.7346720278263092,1.04518980383873
0.952,1.4213357007516048,0.4826642992483951,0.9530000000000001,1.2787928789890903,0.6272071210109098,0.2964417764917016,2.11288875490427,0.36677752108403056,0.22610603189937267,2.2248273729170576,2.0009501368914826,1490944,0.886425119638443,1.1183850467205048
1.1370000000000002,2.044722975361977,0.22927702463802346,1.2180000000000002,1.954434654263364,0.48156534573663656,0.30211600922048093,2.153010702133179,0.3419946787318612,0.2622373397091007,2.249793775123731,2.0562276291426267,1654784,0.8827388942241668,1.2587053179740906
1.8750000000000004,2.940450608897476,0.8095493911025253,1.65,2.8358077415837695,0.46419225841623035,0.3030396670103073,2.0873323321342467,0.3469253986575833,0.25915393536303133,2.1988450745690757,1.9758195896994177,1818624,1.3110000491142273,2.0053092777729034
2.291,3.6360758342933677,0.945924165706632,2.143,3.3857634529547447,0.9002365470452551,0.3202173709869385,2.0318490609526636,0.3861791290819208,0.25425561289195614,2.116158489292147,1.9475396326131806,1982464,1.5948291778564454,2.353822374343872
3.311000000000001,4.807665961395529,1.814334038604473,2.647,4.117966009124616,1.1760339908753836,0.30525450259447096,2.0494110897183417,0.3661504826722142,0.24435852251672774,2.1426211731519107,1.9562010062847728,2146304,1.6525243937969207,3.0924002289772035
4.025,5.686861907620486,2.3631380923795144,3.5100000000000002,5.026172813369241,1.9938271866307589,0.322069663926959,1.970175288617611,0.3770024804547926,0.2671368473991254,2.0811943570872233,1.8591562201479988,2310144,2.5408135533332823,3.645964872837067
4.9399999999999995,6.825767748159883,3.0542322518401157,4.361,6.129911812386361,2.592088187613639,0.33560832031071186,1.9441017612814904,0.3870624588494684,0.28415418177195534,2.0581395910472633,1.8300639315157174,2473984,3.0431949973106383,4.275216484069825
5.484,7.484350969205154,3.4836490307948456,4.537999999999999,6.267709802250076,2.8082901977499226,0.31122022289782764,1.9033838555216789,0.35408991417917446,0.2683505316164808,2.0319053519911936,1.7748623590521642,2637824,2.865812432765961,4.660104417800904
5.727000000000001,6.834809099077997,4.619190900922005,5.195,6.927490981217507,3.4625090187824936,0.3178392566740513,1.9175165608525275,0.36139985425229215,0.2742786590958104,2.052491210863751,1.7825419108413039,2801664,3.813564896583557,4.837257170677185
6.157,7.574857891327618,4.739142108672382,5.8069999999999995,7.438613005586802,4.175386994413197,0.27118205577135085,1.9693450078368187,0.30979966754852123,0.23256444399418047,2.1133371886711148,1.8253528270025223,2965504,4.140154027938843,5.105152130126953
6.597999999999999,8.142874104903049,5.053125895096949,6.317,7.597234744099691,5.03676525590031,0.2894825154915452,1.9623363792896271,0.34392326350742164,0.2350417674756687,2.089404922595428,1.8352678359838261,3129344,4.621814894676208,5.314712023735046
7.275,8.616038776471434,5.933961223528566,6.6129999999999995,7.925623708455702,5.300376291544297,0.26852702684700486,1.9507949471473693,0.31411917192036815,0.22293488177364154,2.0655235413868662,1.8360663529078725,3293184,4.616053175926209,5.804212522506714
7.104000000000001,8.140370590088315,6.067629409911687,6.9030000000000005,8.287420817526232,5.518579182473768,0.2347878048196435,2.0018706545233727,0.2782233909331172,0.1913522187061698,2.1278184066591312,1.875922902387614,3457024,4.8940476179122925,5.576412582397461
7.519,8.804390602112836,6.233609397887164,6.973000000000001,8.351093247933536,5.594906752066466,0.23013262161985035,2.0219569236040114,0.2819127022970156,0.1783525409426851,2.1465055046126924,1.89740834259533,3620864,5.365690779685974,5.824927711486817
7.584999999999999,8.54339709932783,6.626602900672168,6.962999999999999,8.074323985163641,5.8516760148363565,0.21927090287208556,1.9992772966623307,0.25633212171047515,0.18220968403369595,2.1215740251683317,1.8769805681563294,3784704,5.077001404762268,5.952045869827271
7.898000000000001,8.985711358771251,6.81028864122875,7.498,8.513478212469376,6.482521787530624,0.22021638620644807,2.0115838631987573,0.26408780737093085,0.17634496504196526,2.1210812890308457,1.9020864373666688,3948544,5.508600759506225,6.150003480911255
7.703,8.786162499350858,6.619837500649141,7.391,8.460256283591544,6.321743716408456,0.21948733218014235,2.0278511598706244,0.25911833626355524,0.17985632809672947,2.1001649923228274,1.9555373274184213,4112384,5.588292121887207,5.877750492095947
8.048000000000002,9.350442321179715,6.745557678820289,7.445,8.478994680837383,6.4110053191626175,0.21555627807974814,2.00827526897192,0.2498549993734111,0.18125755678608518,2.1254669433718565,1.8910835945719837,4276224,5.466707515716553,6.185876131057739
7.992,8.826107906688337,7.157892093311663,7.531000000000001,8.264736328663098,6.7972636713369035,0.20816208589822055,1.9797809824347496,0.2544380139420145,0.16188615785442664,2.1018514826734216,1.8577104821960777,4440064,5.747171401977539,6.124144697189331
8.199,8.790446531818388,7.607553468181612,8.276,9.041900776863427,7.5100992231365735,0.1968041671440005,2.0276960909366606,0.2274083975530086,0.16619993673499242,2.109355181706798,1.946037000166523,4603904,5.612914180755615,6.267603254318237
8.296000000000001,9.340741116257995,7.251258883742007,7.928,8.617301095313216,7.238698904686784,0.20872906818985934,2.0091738283634184,0.24007094457014921,0.17738719180956947,2.124845123758039,1.8935025329687976,4767744,5.853540706634521,6.277729034423828
8.765,9.403455166789337,8.126544833210664,8.235999999999999,8.930164245694057,7.541835754305941,0.22238853555172677,1.9802319288253785,0.25909624789252944,0.18568082321092413,2.088227929183138,1.872235928467619,4931584,6.041355276107788,6.65203447341919
8.767,9.4696812933329,8.064318706667098,8.801,9.78533175301826,7.816668246981741,0.1971135139465332,1.9861361160874367,0.25379692581439534,0.14043010207867104,2.08938651924527,1.8828857129296033,5095424,6.11499924659729,6.651211357116699
8.809000000000001,9.418055826669445,8.199944173330557,8.271,8.963191447505675,7.578808552494327,0.16788836121559142,2.0032637119293213,0.2009968530309057,0.13477986940027714,2.086970419686713,1.9195570041719296,5259264,6.274673223495483,6.697890329360962
8.833,9.467145882270003,8.198854117729997,8.580000000000002,9.373586794244966,7.7864132057550375,0.17930173212662337,2.030588273704052,0.21081938426683666,0.14778407998641008,2.1086810490640913,1.9524954983440128,5423104,6.215318107604981,6.691107511520386
8.828999999999999,9.544310422124548,8.11368957787545,8.538,9.22027267276361,7.85572732723639,0.17915296144783494,2.055292584002018,0.21536903088050563,0.14293689201516424,2.10590402393387,2.0046811440701657,5586944,6.544193267822266,6.716833066940308
9.556999999999999,10.019364574767573,9.094635425232424,8.433,9.2997069862416,7.566293013758398,0.17267058268189428,2.0569301381707192,0.1967279420951521,0.14861322326863646,2.108940102604301,2.0049201737371374,5750784,6.677923393249512,7.072004604339599
9.373999999999999,10.141791638401982,8.606208361598016,8.666999999999998,9.529612891162657,7.804387108837339,0.1701660497114062,2.0238279074430467,0.20506724548100566,0.13526485394180673,2.0928921478371296,1.954763667048964,5914624,6.557848501205444,7.0058619499206545
9.448999999999998,9.953548312850215,8.944451687149781,8.764,9.78962371267439,7.738376287325609,0.16294518392533058,2.0521939367055895,0.2064922360132485,0.11939813183741267,2.0751132548240343,2.0292746185871446,6078464,6.729464340209961,7.056300115585327
9.166,9.930947056991528,8.401052943008473,8.821,9.232252963515158,8.409747036484841,0.15752573227509853,2.051565107703209,0.1840504798640458,0.13100098468615126,2.1029528314191026,2.0001773839873156,6242304,6.674961709976197,6.860543298721313
9.326,9.927468203648372,8.724531796351629,8.691999999999998,9.338355939092384,8.045644060907613,0.16994883390143511,2.0511386305093766,0.2176934355856796,0.12220423221719062,2.126708997601645,1.975568263417108,6406144,6.646417236328125,6.983061408996582
9.057000000000002,9.49495091049112,8.619049089508884,8.711000000000002,9.683609376882623,7.738390623117382,0.1929533251561224,2.0644311219453813,0.2369816019359971,0.1489250483762477,2.141087190101743,1.9877750537890195,6569984,6.6661491870880125,6.845374298095703
9.132000000000001,9.467195465363124,8.796804534636879,8.649999999999999,9.485775089363159,7.814224910636837,0.15702579561620947,2.061305318772793,0.18873870910739,0.12531288212502895,2.117251079259605,2.005359558285981,6733824,6.462935209274292,6.808039379119873
9.26,9.944295257911378,8.575704742088622,8.754,9.536677455916548,7.971322544083451,0.15687845246866344,2.057204656302929,0.18633162463927425,0.12742528029805264,2.112488181799379,2.001921130806479,6897664,6.726306772232055,6.893346643447876
9.190000000000001,9.99054981106737,8.389450188932633,9.022,9.611657527722661,8.43234247227734,0.1798108201473951,2.0558562353253365,0.23452173388285424,0.12509990641193597,2.14055063308241,1.9711618375682631,7061504,6.580933713912964,6.867409372329712
9.574,10.14636701512229,9.001632984877709,9.094,9.772471812236882,8.415528187763117,0.14826243463903663,2.0435102477669718,0.18532901342459812,0.11119585585347512,2.1294222433287606,1.957598252205183,7225344,6.789545297622681,7.14097900390625
9.604000000000001,10.211358213906752,8.99664178609325,9.129000000000001,9.923121527223637,8.334878472776365,0.13115083863958715,2.0530397310853004,0.1735919889241289,0.08870968835504542,2.10155019632458,2.0045292658460205,7389184,6.716833877563476,7.072309255599976
9.485,10.011160621863704,8.958839378136295,8.912,9.452496068440835,8.371503931559166,0.1784000463783741,2.0726489543914797,0.24036419868389539,0.11643589407285279,2.1158797742865527,2.0294181344964066,7553024,6.777497291564941,7.027935409545899
9.563999999999998,10.226181244071439,8.901818755928558,9.162,9.746051367603913,8.577948632396089,0.16249796133488412,2.090036544203758,0.19381308308838344,0.1311828395813848,2.13546704782502,2.044606040582496,7716864,6.84097261428833,7.089949655532837
9.142999999999999,9.853592006709897,8.4324079932901,8.948,9.552215193453458,8.343784806546543,0.18141335910186168,2.0999757051467896,0.22977023849282144,0.13305647971090193,2.159799524363504,2.040151885930075,7880704,6.6990762710571286,6.784731817245484
9.94,10.406669047612974,9.473330952387025,8.943,9.469061783443731,8.416938216556268,0.14972056550905105,2.068480433523655,0.18997344624375967,0.10946768477434242,2.1273018823191716,2.009658984728138,8044544,6.919310188293457,7.427311611175537
9.72,10.255742475448793,9.184257524551208,8.977,9.395594075447802,8.558405924552199,0.15642244610935446,2.0736198648810387,0.1769354005661776,0.13590949165253133,2.1332298770729583,2.014009852689119,8208384,6.96471152305603,7.221272611618042
9.562,10.135145705732842,8.988854294267156,9.081999999999999,9.671453984633235,8.492546015366763,0.13176642870530483,2.0959804534912108,0.15781198953065928,0.10572086787995039,2.132666092803482,2.0592948141789393,8372224,6.992959022521973,7.07092399597168
9.764,10.352832743654766,9.175167256345233,9.001999999999999,9.74834844409297,8.255651555907027,0.15590993016958235,2.1256571084260942,0.1933803520825395,0.11843950825662519,2.180501656903159,2.0708125599490295,8536064,6.92907395362854,7.14453010559082
9.67,10.508534435786629,8.83146556421337,9.261,9.763004980054978,8.75899501994502,0.1448536026291549,2.117620649933815,0.17693430720301362,0.11277289805529617,2.166507950008505,2.0687333498591247,8699904,7.05852165222168,7.108088111877441
9.779,10.20506220203158,9.35293779796842,9.178999999999998,10.099776302909667,8.25822369709033,0.15894240159541367,2.0872152492403986,0.19711123010552192,0.12077357308530542,2.1384738324068113,2.035956666073986,8863744,7.101546430587769,7.171219730377198
10.027,10.439166228602003,9.614833771397995,8.974,9.671799398108082,8.276200601891919,0.11805406156927345,2.0990028724074365,0.13779931528296377,0.09830880785558313,2.1521073935410797,2.0458983512737934,9027584,7.1132731437683105,7.406061410903931
9.631,10.082806374457023,9.179193625542977,8.812000000000001,9.290096224624293,8.33390377537571,0.17445473885163662,2.1193580090999604,0.2015642084213786,0.14734526928189465,2.1688907571951574,2.0698252610047634,9191424,6.998838233947754,7.068295526504516
9.926,10.224569924808243,9.627430075191757,9.247,9.683464202426729,8.810535797573271,0.14625126188620924,2.082157829403877,0.17079724485778666,0.1217052789146318,2.120669577144437,2.0436460816633173,9355264,6.998060798645019,7.31725115776062
9.722000000000001,10.42136828638422,9.022631713615782,9.129999999999999,9.711085191688792,8.548914808311206,0.13559721335768696,2.097491466999054,0.15549268725725932,0.1157017394581146,2.161859006978708,2.0331239270193997,9519104,7.046488952636719,7.190823268890381
10.133000000000001,10.55428493920386,9.711715060796141,9.399000000000001,9.935142704883692,8.86285729511631,0.13312552664428945,2.089331179857254,0.16389479674542248,0.10235625654315642,2.15696374656717,2.021698613147338,9682944,7.149260663986206,7.42110686302185
10.246999999999998,10.964607831618356,9.52939216838164,9.471999999999998,9.90190231448551,9.042097685514486,0.14463753877207633,2.0679018244147302,0.17694699594795105,0.1123280815962016,2.117008228773533,2.0187954200559277,9846784,7.1918998718261715,7.517984533309937
10.181999999999999,10.809722868788448,9.554277131211549,9.549000000000001,9.976889004299013,9.12111099570099,0.1466558154672384,2.10147026181221,0.17881119963079106,0.11450043130368577,2.145808301638108,2.057132221986312,10010624,7.168013429641723,7.447654438018799
10.531,10.963745883862574,10.098254116137428,9.192,9.704089835868668,8.679910164131332,0.13978100027889012,2.0747117534279824,0.17325405514497466,0.1063079454128056,2.1262654836504145,2.0231580232055504,10174464,7.3807604789733885,7.697656297683716
10.007,10.446955679586024,9.567044320413975,9.915,10.501962520098173,9.328037479901825,0.14083057390525935,2.0928943783044813,0.1765341213770696,0.1051270264334491,2.1427018621212985,2.043086894487664,10338304,7.195048236846924,7.304759502410889
10.397,10.89953457592488,9.89446542407512,9.977999999999998,10.5959449813697,9.360055018630296,0.11445540478453038,2.0964653924107552,0.1298626086860905,0.09904820088297024,2.168702190488678,2.0242285943328326,10502144,7.37890739440918,7.633972072601319
10.133,10.638747960944974,9.627252039055024,9.635,10.560832058204943,8.709167941795057,0.13977570771239695,2.0896504178643225,0.17820736914219648,0.10134404628259741,2.146523029974126,2.032777805754519,10665984,7.251538324356079,7.43448657989502
9.757,10.247816666383692,9.266183333616308,9.690999999999999,10.235801798822287,9.146198201177711,0.11794559010304509,2.1135355085134506,0.1532064426663476,0.08268473753974259,2.1592546881717767,2.0678163288551246,10829824,7.023882055282593,7.129365062713623
9.922,10.739493730862813,9.104506269137188,9.433,9.825837116372677,9.040162883627323,0.13004897320643066,2.095761188864708,0.1595811491760855,0.10051679723677581,2.15831412273927,2.0332082549901456,10993664,7.2530248165130615,7.286913251876831
10.298,10.858210674657311,9.737789325342689,9.425999999999998,10.009852721154914,8.842147278845083,0.11892453916370864,2.087987978756428,0.15725112887373835,0.08059794945367893,2.1539135821071387,2.022062375405717,11157504,7.336688899993897,7.570331287384033
10.611999999999998,10.942508698826519,10.281491301173478,9.708,10.510530996286125,8.905469003713876,0.12455609203316267,2.107577693462372,0.17179477293082704,0.07731741113549831,2.1569334328326044,2.0582219540921396,11321344,7.394820213317871,7.761695098876953
10.171,10.547309712869598,9.7946902871304,9.61,10.128960499460218,9.09103950053978,0.12214167830534275,2.1018672212958336,0.16066823338922526,0.08361512322146025,2.1635137687742407,2.0402206738174264,11485184,7.321783828735351,7.432755374908448
10.202,11.069834085525569,9.334165914474431,9.885,10.599846137291095,9.170153862708904,0.15186808872967955,2.116502422094345,0.18802014356698563,0.11571603389237348,2.1662574598556286,2.0667473843330613,11649024,7.29502649307251,7.433614444732666
10.458000000000002,11.068504709236548,9.847495290763456,9.767999999999999,10.311282615219739,9.22471738478026,0.12990892692469058,2.1030207127332687,0.16308951270491254,0.09672834114446863,2.1322990330984224,2.073742392368115,11812864,7.35668683052063,7.654039478302002
10.291,10.616743764330186,9.965256235669814,9.815999999999999,10.408489662357074,9.223510337642924,0.12045078095979984,2.081623490154743,0.15770976280963356,0.08319179910996612,2.1306548485968975,2.0325921317125886,11976704,7.426137542724609,7.569807386398315
10.41,10.934957141107729,9.885042858892271,9.64,10.124272650476982,9.15572734952302,0.12535009705461558,2.110957255959511,0.16100214979094027,0.0896980443182909,2.1549729257687926,2.066941586150229,12140544,7.418013000488282,7.630666494369507
10.231,11.08091117182915,9.38108882817085,9.298,9.794362770562016,8.801637229437985,0.15738914292305706,2.103796064853668,0.19746784802074885,0.11731043782536527,2.1487268078936665,2.05886532181367,12304384,7.3653199672698975,7.476691102981567
10.143999999999998,10.90995300116913,9.378046998830866,9.479000000000001,10.227577985249367,8.730422014750635,0.1030325476080179,2.125167664885521,0.1336804791544525,0.0723846160615833,2.1680284549547006,2.0823068748163416,12468224,7.285229444503784,7.422392654418945
10.416999999999998,11.068307147204756,9.76569285279524,9.499,9.880482633942885,9.117517366057116,0.1010436443611979,2.110751125216484,0.1307533250990532,0.07133396362334261,2.157367955893248,2.06413429453972,12632064,7.346885871887207,7.618692684173584
10.224,10.873372004324178,9.574627995675822,9.824,10.645854001632893,9.002145998367107,0.13501761164516207,2.1000890135765076,0.17554685980003898,0.09448836349028517,2.1422608529656517,2.0579171741873634,12795904,7.273267793655395,7.457034015655518
10.519,11.134393370130034,9.903606629869966,9.648,10.517641305366759,8.77835869463324,0.1444129282608628,2.0860513895750046,0.18166190025642975,0.10716395626529583,2.122012702935637,2.050090076214372,12959744,7.3778849124908445,7.678774404525757
10.419,11.000178974155123,9.837821025844878,9.568,10.030942761040714,9.105057238959285,0.15744367353618144,2.1213323384523393,0.19254977877576537,0.1223375682965975,2.175479290140582,2.0671853867640966,13123584,7.532864284515381,7.6211628913879395
10.66,11.044499674902333,10.275500325097667,9.715,10.383075594525051,9.046924405474948,0.12132531125098464,2.105316884815693,0.1516892718809993,0.09096135062097,2.165856351534439,2.0447774180969467,13287424,7.4626007080078125,7.660222148895263
10.742,11.287028439624944,10.196971560375058,9.866,10.465519807846245,9.266480192153754,0.13889974784106013,2.0961442649364472,0.16845796902845422,0.10934152665366605,2.138867285883127,2.0534212439897677,13451264,7.465961265563965,7.859692811965942
10.422,11.036325646542615,9.807674353457386,9.879000000000001,10.326134208040495,9.431865791959508,0.12203309787437318,2.102333763241768,0.16251314404290254,0.08155305170584382,2.1504943024064884,2.054173224077047,13615104,7.492410516738891,7.601355409622192
10.422999999999998,11.042048463369387,9.80395153663061,9.924,10.63922304213441,9.20877695786559,0.13608080781996248,2.083743743598461,0.17789935439546106,0.09426226124446391,2.146942031282015,2.0205454559149074,13778944,7.483604955673218,7.651953029632568
10.509,10.966787068406262,10.051212931593739,9.85,10.347734869182379,9.35226513081762,0.13846507845446465,2.0905791029334067,0.18085561736712447,0.09607453954180484,2.132328100393742,2.0488301054730713,13942784,7.549277114868164,7.753909921646118
10.669,11.10638884302186,10.231611156978142,10.145,10.84805405197609,9.441945948023909,0.13001855318434533,2.090338207781315,0.17486789400504718,0.08516921236364347,2.147407399793621,2.0332690157690085,14106624,7.5489737033844,7.73376841545105
10.333,10.955993579421168,9.710006420578832,9.934000000000001,10.210123160926425,9.657876839073577,0.1421583734452724,2.099644014239311,0.17316701795645162,0.1111497289340932,2.140006461764782,2.05928156671384,14270464,7.432572507858277,7.553208827972412
10.594999999999999,11.141703758904216,10.048296241095782,10.012,10.524655829967825,9.499344170032176,0.12941283010877666,2.1021124228835104,0.16975775936355086,0.08906790085400246,2.1573601230219115,2.0468647227451093,14434304,7.592753314971924,7.720905351638794
10.797999999999998,11.355472869294998,10.240527130704999,10.163,10.648593451356174,9.677406548643827,0.12265397412702439,2.1024939209222793,0.13861892700717002,0.10668902124687876,2.1357885254208795,2.069199316423679,14598144,7.596629333496094,7.8492615699768065
10.177000000000001,10.771408108962186,9.582591891037817,9.907,10.51943856834788,9.29456143165212,0.14050553510896857,2.128717750310898,0.18082953796764106,0.10018153225029608,2.167533754336201,2.0899017462855944,14761984,7.4841407299041744,7.356452894210816
10.592,10.799210038366871,10.38478996163313,9.88,10.347332857821918,9.412667142178083,0.13558531329035756,2.1026199489831923,0.1818121911316191,0.08935843544909602,2.1505427086477154,2.054697189318669,14925824,7.548078918457032,7.692896366119385
10.865,11.289010613074721,10.44098938692528,9.795,10.317288234598482,9.272711765401517,0.1415716924704611,2.101851350069046,0.1745164116750849,0.10862697326583734,2.146824321435058,2.056878378703034,15089664,7.716806411743164,7.885815572738648
10.81,11.17815757495942,10.441842425040582,10.292,10.92408860138433,9.65991139861567,0.0970424468629062,2.1045875936746596,0.12502971239429955,0.06905518133151285,2.1550579051182623,2.054117282231057,15253504,7.706169557571411,7.913020420074463
10.541,10.98855893466671,10.093441065333291,9.866999999999999,10.416873621844147,9.317126378155852,0.1328762639313936,2.117840039730072,0.17790871327750893,0.08784381458527826,2.14675737314388,2.088922706316264,15417344,7.579936552047729,7.672467041015625
10.583,11.03311220823257,10.13288779176743,10.099,10.735591705883763,9.462408294116237,0.11489007142372427,2.1144651055335997,0.14558283621094725,0.0841973066365013,2.1591575201596735,2.069772690907526,15581184,7.623823356628418,7.67680606842041
10.581999999999999,11.0942460346357,10.069753965364297,10.050999999999998,10.528837838602175,9.573162161397821,0.1379917812068015,2.1096144735813143,0.17218020632423917,0.10380335608936384,2.1557849542845373,2.063443992878091,15745024,7.620491886138916,7.664830493927002
10.522,11.204609698143821,9.839390301856179,10.302999999999999,10.895453373692815,9.710546626307183,0.12000501109287139,2.103354874253273,0.15856830534258237,0.0814417168431604,2.1287869803189756,2.07792276818757,15908864,7.553133964538574,7.644306278228759
10.919,11.399654761757334,10.438345238242666,10.205,10.698766138976742,9.711233861023258,0.12328866692259903,2.137343144416809,0.16475970186909797,0.08181763197610009,2.1907750469203027,2.0839112419133157,16072704,7.704727268218994,7.834934091567993
10.918999999999999,11.482106561851307,10.35589343814869,10.337,10.876092756397265,9.797907243602735,0.12904730229638514,2.115005540847778,0.17050847956231466,0.08758612503045562,2.1596698796366525,2.070341202058904,16236544,7.7299384593963625,7.8668036460876465
10.612,11.040854287608274,10.183145712391726,10.144,10.80880373043478,9.47919626956522,0.12528011184185742,2.087921068072319,0.15698360202025433,0.09357662166346051,2.151707204390087,2.024134931754551,16400384,7.601921081542969,7.7109791278839115
10.975999999999999,11.534394126043603,10.417605873956395,10.197,10.667213781167671,9.726786218832327,0.13064889116212722,2.1110104367136957,0.16779996600625324,0.09349781631800119,2.1564267101490375,2.065594163278354,16564224,7.724919223785401,7.9940966129302975
10.84,11.388069338678967,10.291930661321032,10.213000000000001,10.749135244131555,9.676864755868447,0.1397075018845498,2.0761157393455507,0.18250596925095097,0.09690903451814863,2.1455904242060293,2.006641054485072,16728064,7.72146315574646,7.876253986358643
10.706,11.259465446075904,10.152534553924095,10.137999999999998,10.62974790289334,9.646252097106656,0.12096082475036378,2.1063723653554915,0.1617392836742202,0.08018236582650735,2.142212071130895,2.070532659580088,16891904,7.630022048950195,7.792759847640991
10.859,11.259485954809904,10.458514045190096,10.353000000000002,11.033500551065172,9.67249944893483,0.11706039472483094,2.111785504221916,0.15372521032017206,0.08039557912948983,2.1716561497271276,2.0519148587167044,17055744,7.712458610534668,7.848644399642945
11.005,11.49291905066312,10.517080949336881,10.148999999999997,10.825999999999997,9.471999999999998,0.12491618641652165,2.0890964582562446,0.17958924176280971,0.07024313107023358,2.1630472569015295,2.0151456596109596,17219584,7.732645320892334,8.038123226165771
10.870999999999999,11.427245449419587,10.31475455058041,10.293000000000001,10.822453491819632,9.76354650818037,0.12346895858645435,2.0928797498345375,0.15307245146132656,0.09386546571158214,2.1444446454909514,2.0413148541781236,17383424,7.827229833602905,7.910940885543823
11.083,11.558332515193312,10.607667484806688,10.591000000000001,11.088221278707982,10.09377872129202,0.10084120719693598,2.1134122222661973,0.13310903475673144,0.06857337963714052,2.1757229884909055,2.051101456041489,17547264,7.774476432800293,8.02157015800476
11.11,11.448910017556281,10.771089982443717,10.245999999999999,10.727252532460868,9.764747467539129,0.11891674888320265,2.1111714109778403,0.1448884686310491,0.09294502913535621,2.182308016327058,2.040034805628623,17711104,7.897779512405395,8.01698923110962
10.903,11.59698919299943,10.20901080700057,10.097,10.983578253737367,9.210421746262632,0.09978912379592653,2.103671596944332,0.12714340388215142,0.07243484370970163,2.1758668179044416,2.0314763759842225,17874944,7.843733549118042,7.880918312072754
11.016,11.452009174215405,10.579990825784595,10.251999999999999,10.831703372424206,9.672296627575792,0.10507832253351805,2.116121044754982,0.13598982561369444,0.07416681945334166,2.1491123998204764,2.0831296896894878,18038784,7.765848302841187,7.936376333236694
10.87,11.373924597534193,10.366075402465805,9.889,10.507311410213331,9.270688589786667,0.11753082717768844,2.108379054069519,0.14515816268167894,0.08990349167369793,2.1526037790386003,2.0641543291004374,18202624,7.785857534408569,7.815498685836792
10.699000000000002,11.092533988366954,10.30546601163305,9.897,10.53882630048947,9.25517369951053,0.13781399829313154,2.118910974264145,0.19173553508934896,0.08389246149691412,2.1635544445667625,2.0742675039615275,18366464,7.748648643493652,7.772766923904419
11.097,11.583375369442162,10.610624630557837,10.039000000000001,10.679194501694603,9.3988054983054,0.12505549793131646,2.115157198905945,0.1767826388540935,0.0733283570085394,2.145318418095693,2.084995979716197,18530304,7.765697193145752,7.9502270221710205
10.916,11.439568524646011,10.39243147535399,10.736999999999998,11.527570047497372,9.946429952502625,0.13480149786919354,2.1359861701726914,0.19466949348563092,0.07493350225275616,2.1678805784530693,2.1040917618923136,18694144,7.76482572555542,7.889830875396728
10.876,11.48360513493551,10.268394865064488,10.184000000000001,10.848818772298136,9.519181227701866,0.12967535862699148,2.112131816148758,0.1679068791730169,0.09144383808096607,2.1449792583318232,2.079284373965693,18857984,7.638054370880127,7.8549586772918705
10.824000000000002,11.371050271912923,10.27694972808708,10.299999999999999,10.79368005833738,9.806319941662618,0.11077619288116689,2.108643017709255,0.13462257948640044,0.08692980627593332,2.1666951718178407,2.0505908636006698,19021824,7.815998840332031,7.886401748657226
10.872,11.218086694341173,10.525913305658827,10.549,11.103065880559342,9.994934119440657,0.12149389409460125,2.097137323021889,0.14263679377195768,0.10035099441724482,2.144009113748396,2.0502655322953816,19185664,7.865737104415894,7.94243803024292
10.786,11.140462974088972,10.431537025911027,10.466,10.853767971859462,10.078232028140537,0.11281954832375048,2.1085954129695894,0.15581747813293145,0.0698216185145695,2.152517275089265,2.0646735508499137,19349504,7.845790004730224,7.850061655044556
10.926,11.353719534274505,10.498280465725495,10.733,11.330060298462392,10.135939701537609,0.10940061258152126,2.13226677775383,0.14647822925771345,0.07232299590532906,2.175597033464088,2.0889365220435714,19513344,7.731063508987427,7.916164970397949
10.925,11.352252852535827,10.497747147464175,10.227999999999998,10.73160301825942,9.724396981740576,0.13424798152409492,2.1293869584798815,0.1785419849719156,0.08995397807627427,2.161835058673259,2.096938858286504,19677184,7.77403302192688,7.9263880252838135
11.164,11.680743650178693,10.647256349821307,10.52,11.0082007783689,10.031799221631099,0.11449662568047639,2.115011689066887,0.15432597371193574,0.07466727764901702,2.1441973920840516,2.0858259860497226,19841024,7.828609418869019,8.11089210510254
11.043,11.398613554297357,10.687386445702641,9.865,10.397245244224878,9.332754755775122,0.1177417872473597,2.1032096236944198,0.15987380227585152,0.0756097722188679,2.1560431753402467,2.050376072048593,20004864,7.863117980957031,8.005934000015259
10.95,11.30242020373412,10.597579796265878,10.442000000000002,10.984343064858399,9.899656935141605,0.1355464184656739,2.0887061282992363,0.18797089527344155,0.08312194165790623,2.150101239751409,2.0273110168470634,20168704,7.777334976196289,7.948218774795532
10.962,11.487124747083966,10.436875252916034,10.193999999999999,10.691015090314167,9.696984909685831,0.14944320777431128,2.1059100210666655,0.20538081058606755,0.09350560496255501,2.1459972594699965,2.0658227826633344,20332544,7.879784011840821,7.944306898117065
11.091,11.50044963060186,10.681550369398138,10.353,10.812065354824343,9.893934645175657,0.1100771750323474,2.0999523371458055,0.14248962085052128,0.07766472921417353,2.1416765131487407,2.0582281611428703,20496384,7.903462839126587,8.05627474784851
10.719999999999999,11.152087954009366,10.287912045990632,10.119,10.728974589634683,9.509025410365316,0.1096438018605113,2.101133131980896,0.13527623168300676,0.08401137203801584,2.149929223172889,2.052337040788903,20660224,7.782025480270386,7.780755615234375
11.179999999999998,11.441457453517774,10.918542546482222,10.237,10.91138935341537,9.56261064658463,0.09746985593810673,2.096156445145607,0.14513410157919718,0.04980561029701627,2.1345491556227043,2.05776373466851,20824064,7.908279275894165,8.115955543518066
10.690000000000001,11.084385598114334,10.295614401885668,10.267,10.757429403686197,9.776570596313801,0.13236908419057725,2.1107751399278643,0.16867034874880565,0.09606781963234885,2.1428961618208437,2.0786541180348848,20987904,7.71834807395935,7.786404180526733
10.995000000000001,11.459827925150803,10.5301720748492,10.737999999999998,11.379947038313908,10.096052961686087,0.12110749231651419,2.1104746371507646,0.15182360408742188,0.09039138054560651,2.1584250253106556,2.0625242489908735,21151744,7.978847074508667,7.994957637786865
11.116,11.576134762868445,10.655865237131554,10.419,11.009041523962509,9.828958476037492,0.119808264542371,2.121473976969719,0.15310755103300625,0.08650897805173577,2.163208193395879,2.079739760543559,21315584,7.920904302597046,7.989106941223144
10.873999999999999,11.280157604877711,10.467842395122286,10.532,11.078201428046468,9.985798571953532,0.101574395224452,2.107069379091263,0.14261639705170048,0.060532393397203496,2.1601660693074787,2.053972688875047,21479424,7.816564559936523,7.82390604019165
11.172,11.559577089106156,10.784422910893845,10.099,10.778403414769164,9.419596585230837,0.10959173347800968,2.0991833239793776,0.13139845934274036,0.08778500761327902,2.121090542825483,2.077276105133272,21643264,7.857580518722534,8.04078483581543
11.262999999999998,11.81526895621608,10.710731043783916,10.465,10.866926610216343,10.063073389783657,0.12074223384261126,2.101822531223297,0.15040102081964438,0.09108344686557815,2.1360560410829237,2.0675890213636707,21807104,7.961772775650024,8.081676912307739
11.193000000000001,11.514840022371365,10.871159977628638,10.614999999999998,11.208872882021058,10.021127117978939,0.11786224702373142,2.0809618070721627,0.14186007089462552,0.09386442315283733,2.1353806193677016,2.026542994776624,21970944,7.884945249557495,8.061419153213501
10.950999999999999,11.449165635105432,10.452834364894565,10.209999999999999,10.699060323477584,9.720939676522415,0.10589395114220676,2.103537008166313,0.14639197135370507,0.06539593093070845,2.16819284264747,2.0388811736851564,22134784,7.899596166610718,7.941728687286377
10.940999999999999,11.323372854685056,10.558627145314942,10.5,11.167008245826091,9.832991754173909,0.1229943603277206,2.1020730257034304,0.17010154209126102,0.07588717856418017,2.13594400723528,2.0682020441715805,22298624,7.929058837890625,7.950073099136352
11.229,11.542255486783551,10.915744513216447,10.439,11.056226862668824,9.821773137331176,0.12185700936242935,2.1054899960756304,0.148826406021554,0.0948876127033047,2.145929964528626,2.0650500276226347,22462464,7.833709764480591,8.045180416107177
11.121,11.58832108876018,10.65367891123982,10.566,11.190823174986333,9.941176825013669,0.11539118462242184,2.1065877258777617,0.14506788040884755,0.08571448883599614,2.1588248061055597,2.0543506456499636,22626304,7.903319644927978,8.002642822265624
11.341000000000001,11.7973430726986,10.884656927301402,10.178999999999998,10.705999999999998,9.652,0.12031962056644259,2.1119148254394533,0.14226473755253377,0.0983745035803514,2.1427152510869196,2.081114399791987,22790144,7.949416542053223,8.191858577728272
11.231,11.68085442089636,10.78114557910364,10.758999999999999,11.21213243097355,10.305867569026447,0.12051719855517144,2.063350163400173,0.14898328906434044,0.09205110804600243,2.112381660920725,2.0143186658796215,22953984,7.924597644805909,8.129114055633545
10.877,11.472752465374672,10.28124753462533,10.506,10.922033652484988,10.089966347515013,0.11282086218707262,2.0801158249378204,0.14583742351894657,0.07980430085519867,2.1154821758511457,2.044749474024495,23117824,7.943601179122925,7.892585515975952
11.006999999999998,11.491397563990569,10.522602436009427,10.383000000000001,10.950204548641846,9.815795451358156,0.10984476502053434,2.100401000678539,0.15920062477607816,0.06048890526499052,2.1497121305161953,2.051089870840883,23281664,7.997179317474365,8.011348676681518
11.122000000000002,11.518328146868225,10.725671853131779,10.486,10.913251682267022,10.058748317732979,0.12594997873529787,2.0984674453735352,0.1795849896825776,0.07231496778801813,2.1519411743746257,2.0449937163724448,23445504,7.86741271018982,7.963606119155884
11.210999999999999,11.759278214048305,10.662721785951693,10.663,11.170425856652969,10.155574143347032,0.1167877745814621,2.1098161369562147,0.1577095872312862,0.075865961931638,2.1506922265664166,2.068940047346013,23609344,8.029372835159302,8.039632177352905
11.136000000000001,11.605365529198727,10.666634470801275,10.600999999999999,11.166392783823776,10.035607216176222,0.11543352170847354,2.1037234514951706,0.176878181873736,0.0539888615432111,2.130787342661822,2.0766595603285194,23773184,7.962808752059937,8.020211601257325
11.161,11.712424518860015,10.609575481139984,10.741999999999999,11.22162068345725,10.262379316542749,0.10580699369311328,2.0680359482765196,0.14232163882896876,0.0692923485572578,2.1003170388182406,2.0357548577347986,23937024,7.91827392578125,8.072788763046265
11.234,11.775335385874598,10.692664614125402,10.914,11.379729535245511,10.448270464754488,0.1058799117803573,2.081005673110485,0.14584142052431218,0.06591840303640242,2.1312276085621726,2.030783737658797,24100864,8.022758340835571,8.132796478271484
11.158000000000001,11.722903531587475,10.593096468412527,10.731999999999998,11.294526443822864,10.169473556177131,0.11229282100684937,2.0893280655145645,0.15476555232334097,0.06982008969035777,2.120290000764462,2.058366130264667,24264704,7.976578664779663,8.016077089309693
11.129999999999999,11.866315149918837,10.393684850081161,10.208,10.679015923297717,9.736984076702283,0.09340301714837547,2.1335743337869646,0.12648028255470029,0.06032575174205064,2.1777321122307622,2.089416555343167,24428544,7.967343473434449,7.9083891868591305
11.299000000000001,11.853787346647346,10.744212653352657,10.259,10.64379734926322,9.87420265073678,0.11516642025671894,2.131099545955658,0.16010171894706188,0.07023112156637601,2.17514412246678,2.087054969444536,24592384,7.943068552017212,8.063948392868042
10.995999999999999,11.51282105220279,10.479178947797207,10.459,11.018579306264982,9.899420693735017,0.1178290361538529,2.115037792921066,0.16532098081951502,0.07033709148819077,2.146879189312745,2.0831963965293876,24756224,7.759375,7.931146192550659
11.011,11.363432972350772,10.658567027649227,10.562,11.327791094228706,9.796208905771293,0.11095172832719977,2.105238524079323,0.14716825608272738,0.07473520057167216,2.160250139178867,2.050226908979779,24920064,7.8168243885040285,7.924839639663697


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-bossfight-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.043,0.10300833275470998,-0.01700833275470999,0.05900000000000001,0.13281734213584234,-0.014817342135842307,0.28099708677036683,2.7056062072515488,0.46302013886202853,0.09897403467870511,2.70726725491807,2.7039451595850275,16384,0.12870261198841032,0.1109976604580879
0.14300000000000002,0.2527314904665019,0.03326850953349811,0.13499999999999998,0.2541007976463634,0.015899202353636593,0.17687166244722902,2.668855735659599,0.23086829212491222,0.12287503276954582,2.6984846571155696,2.639226814203629,180224,0.14384817564859986,0.30517039969563486
0.31799999999999995,0.6114552776829887,0.024544722317011214,0.265,0.5183870557072716,0.011612944292728355,0.22940888922312297,2.589347153902054,0.31487556640588277,0.14394221204036314,2.651849997479191,2.5268443103249165,344064,0.23266696110367774,0.4775335595011711
0.4459999999999999,0.6923412267567083,0.19965877324329154,0.567,0.8572774534820091,0.2767225465179908,0.2211414029821753,2.469947999715805,0.2651740768728065,0.17710872909154413,2.562499066711126,2.3773969327204845,507904,0.38799414336681365,0.5904278099536896
0.42000000000000004,0.6688372962399327,0.1711627037600674,0.551,0.8691650515062898,0.23283494849371034,0.2197732650674879,2.381720504164696,0.2723460434772211,0.16720048665775472,2.5177581062836567,2.245682902045735,671744,0.34019355773925775,0.6135351657867432
0.5739999999999998,0.7434225486763788,0.4045774513236209,0.584,0.8757944481994131,0.2922055518005868,0.21240392392501234,2.34479905962944,0.26925260680033913,0.15555524104968554,2.4641280878739975,2.2254700313848828,835584,0.35816772282123566,0.7084150522947311
0.62,0.7513773191993199,0.48862268080068005,0.5830000000000001,0.80584748147556,0.3601525185244402,0.2385782454162836,2.336370423436165,0.27580321407421493,0.2013532767583523,2.454812699572779,2.217928147299551,999424,0.43357475101947784,0.8409960031509399
0.471,0.7200963668944209,0.221903633105579,0.631,0.8408308842854169,0.42116911571458315,0.22693326221778984,2.290321299433708,0.26456498938852924,0.18930153504705044,2.3723739853546357,2.2082686135127805,1163264,0.3537545442581177,0.6827800154685975
0.756,0.9222648489609273,0.5897351510390727,0.777,1.0394899998095166,0.5145100001904834,0.22979339640587565,2.271686443686485,0.2659459657039226,0.19364082710782873,2.3661299024421965,2.177242984930774,1327104,0.4558293968439102,0.95405712723732
1.025,1.3855065880119253,0.6644934119880747,0.9389999999999998,1.3430655887352942,0.5349344112647054,0.23437559250742196,2.1543061584234238,0.2611499982141916,0.2076011868006523,2.3386322967485746,1.9699800200982729,1490944,0.5060306817293168,1.1557551145553588
1.4730000000000003,2.090754805727969,0.8552451942720318,1.2890000000000001,1.8352682491230845,0.7427317508769159,0.24030244983732701,2.0496480599045754,0.2811469562065218,0.19945794346813223,2.230293830256156,1.8690022895529947,1654784,0.6184900641441345,1.5879988700151444
2.12,2.763754611633967,1.476245388366033,1.97,2.7594428415027905,1.1805571584972094,0.2579770995303988,2.017145164310932,0.3138130653807957,0.20214113368000194,2.162377250470006,1.8719130781518587,1818624,0.8412453919649124,2.2264098167419433
2.73,3.9879189163058166,1.4720810836941833,2.291,3.079650112534069,1.5023498874659307,0.28211663402616977,1.995431949198246,0.32980514905106073,0.23442811900127883,2.1728537360623315,1.8180101623341605,1982464,1.130825364589691,2.7180646538734434
3.3369999999999997,4.45343226395514,2.2205677360448597,3.1800000000000006,4.307164584255556,2.052835415744445,0.30217776298522947,1.9684815376996994,0.3368859546488672,0.2674695713215917,2.1301972426933116,1.8067658327060874,2146304,1.213274848461151,3.1355145037174226
4.205,5.115134605429329,3.294865394570671,3.8019999999999996,5.209421756262137,2.394578243737862,0.2932846434414387,1.9721224009990692,0.3233884509064749,0.26318083597640246,2.149710944145829,1.7945338578523098,2310144,1.5912092328071594,3.850027656555176
4.763,5.750785907978039,3.7752140920219603,4.306,5.216584427716618,3.3954155722833823,0.2792024379596114,1.9699654594063758,0.31345285948884527,0.24495201643037753,2.0806626513351523,1.8592682674775995,2473984,1.8307338953018188,4.140703511238098
5.57,6.289249608967569,4.850750391032432,4.911,5.770144341772673,4.051855658227326,0.2659261437132954,1.9269278451800347,0.28680465956336476,0.24504762786322606,2.0260903669065704,1.827765323453499,2637824,1.7164924621582032,4.80293836593628
5.665000000000001,6.432987630108716,4.897012369891286,5.511999999999999,6.245100265993676,4.7788997340063215,0.28217318654060364,1.9256973937153816,0.31580666978174443,0.24853970329946284,2.0228626001212264,1.8285321873095368,2801664,2.070398688316345,4.92503855228424
6.42,7.289816072511885,5.550183927488115,6.326,6.869731551411172,5.782268448588828,0.2573628662154078,1.9411814674735068,0.27774260290485253,0.2369831295259631,2.0006518869647447,1.8817110479822687,2965504,2.395176887512207,5.411157941818237
6.301,7.054875984496124,5.547124015503877,6.284999999999999,6.921996860274836,5.648003139725162,0.26309560760855677,1.9314212754368782,0.28539362103157795,0.2407975941855356,1.9954092599711948,1.8674332909025617,3129344,2.463337230682373,5.263580989837647
6.843000000000001,7.761455769212651,5.924544230787351,6.208,6.651571865654259,5.764428134345741,0.26246227137744427,1.961726912856102,0.2929762478894621,0.23194829486542645,2.036585559613742,1.8868682660984617,3293184,2.463895845413208,5.649016809463501
7.011,7.660036978915685,6.361963021084315,6.5649999999999995,7.039705171659209,6.09029482834079,0.24214457776397463,1.971895594894886,0.2559770305819136,0.22831212494603564,2.017385386658443,1.926405803131329,3457024,2.5970837354660032,5.709210205078125
7.111,7.912803591910138,6.3091964080898615,6.935,7.519315839251341,6.350684160748658,0.25075265411287545,2.0330827072262765,0.28324184416763937,0.21826346405811153,2.098263757682597,1.967901656769956,3620864,2.751986050605774,5.780321550369263
7.449000000000001,8.02986917632114,6.868130823678861,7.062,7.73875401735047,6.385245982649531,0.2582156267017126,2.020719473063946,0.2743975985379212,0.24203365486550404,2.0877463352896712,1.9536926108382207,3784704,2.5817644596099854,5.988981437683106
7.531000000000001,8.248334649936835,6.813665350063166,6.971000000000001,7.833084102625725,6.108915897374277,0.24049779064953328,1.989786860346794,0.26549810112839983,0.21549748017066672,2.045998238990668,1.93357548170292,3948544,2.7104236841201783,6.07642560005188
7.398999999999999,8.097476198592336,6.700523801407663,7.079000000000001,7.91945761344639,6.238542386553611,0.23527409099042415,1.981567844748497,0.25577444210130124,0.2147737398795471,2.0494499659218826,1.9136857235751117,4112384,2.6996433258056642,5.8923478603363035
7.445,8.29410835586514,6.595891644134861,7.335000000000001,7.95698472650058,6.713015273499422,0.2386688655242324,1.9976191103458405,0.2615283544921954,0.21580937655626936,2.085573836319487,1.9096643843721939,4276224,2.661590552330017,5.9352844715118405
7.607000000000001,8.275267162144004,6.938732837855998,7.312,8.173786516487697,6.450213483512303,0.2510381728410721,1.9956213593482972,0.2690408156775586,0.23303553000458563,2.096039473468167,1.8952032452284273,4440064,2.786238193511963,6.014636516571045
7.698999999999998,8.441959622052233,6.9560403779477635,7.393999999999998,8.045079104256924,6.742920895743073,0.22476225029677152,1.99040637165308,0.261689784073343,0.1878347165202001,2.0853823946190255,1.8954303486871342,4603904,2.815607190132141,6.09434814453125
8.011999999999999,8.844499849849836,7.1795001501501625,7.425000000000002,7.852557013742029,6.997442986257974,0.23424556683748957,2.0081691846251486,0.2626574351237464,0.20583369855123274,2.1092215427710497,1.9071168264792477,4767744,2.818911004066467,6.309293985366821
7.711000000000001,8.277364723477726,7.144635276522276,7.808999999999999,8.28549658970448,7.332503410295519,0.24588346853852272,1.9802522569894792,0.27866472709720225,0.21310220997984317,2.078967373908297,1.8815371400706615,4931584,2.777147912979126,6.045901489257813
8.405,9.011403331125415,7.798596668874584,7.69,8.259280247329908,7.120719752670094,0.22470456399023533,1.993293708562851,0.26099767644443206,0.18841145153603864,2.0744737663674693,1.9121136507582328,5095424,2.9160575389862062,6.548276710510254
8.382,8.977244487584723,7.786755512415276,7.861999999999999,8.438104157249363,7.2858958427506355,0.24113254770636558,1.9594760343432427,0.25604970060048066,0.22621539481225048,2.0698279377028794,1.8491241309836062,5259264,2.8500177383422853,6.5178111553192135
8.044999999999998,8.617560040519768,7.472439959480229,7.808,8.444377246607703,7.171622753392298,0.23308779802173377,1.9948163405060768,0.25868748345369375,0.2074881125897738,2.0889391708682803,1.9006935101438736,5423104,2.838231325149536,6.277870225906372
8.372000000000002,8.93401067605518,7.809989323944822,7.752999999999998,8.257837597648985,7.248162402351012,0.22294565849006176,2.0038860931992533,0.25575252068180054,0.19013879629832295,2.0949260944386987,1.9128460919598078,5586944,2.899293637275696,6.449959754943848
8.741,9.41002092642906,8.071979073570938,8.069999999999999,8.76532726107927,7.3746727389207285,0.22578382734209299,1.983055254817009,0.24698462492530496,0.204583029758881,2.0773790254415503,1.8887314841924678,5750784,2.9833751678466798,6.7321477890014645
8.416,8.978853444512868,7.8531465554871325,7.497,7.906586376726571,7.087413623273429,0.2042462324723601,2.0270696923136713,0.22721243083369858,0.18128003411102162,2.0856969064595394,1.9684424781678032,5914624,2.942017698287964,6.518282699584961
8.511,8.804647748160955,8.217352251839044,8.02,8.838413098624404,7.201586901375594,0.23529181368649005,2.0027178838849067,0.26109469533231916,0.20948893204066094,2.063823374069259,1.9416123937005545,6078464,2.9969963788986207,6.570366239547729
8.722,9.384220507082045,8.059779492917954,8.007000000000001,8.527654395928817,7.486345604071186,0.23406734243035315,2.022156925499439,0.25207778480309034,0.21605690005761596,2.0939135677119514,1.950400283286927,6242304,2.9393959999084474,6.706338787078858
8.445,8.981194927241951,7.90880507275805,8.383,9.077450142198847,7.688549857801151,0.22837095279246564,2.0249989122152328,0.24576601877027898,0.2109758868146523,2.094799149542545,1.9551986748879204,6406144,2.8838010311126707,6.505157852172852
8.397,9.003235102909755,7.790764897090246,8.019,8.648594313824386,7.389405686175613,0.23005058262497186,2.021738538146019,0.24813785791863344,0.21196330733131027,2.119808421579218,1.92366865471282,6569984,3.006522369384766,6.465595006942749
8.657,9.22020600138848,8.09379399861152,8.725,9.375834080238581,8.074165919761418,0.22011769376695156,2.0180877327919005,0.2376351425127719,0.20260024502113122,2.0850361085741085,1.9511393570096922,6733824,2.94949893951416,6.654306030273437
8.849,9.453076981849168,8.244923018150832,8.212,8.78129429998903,7.6427057000109695,0.22475716471672058,2.0400337263941766,0.2449380740509251,0.20457625538251606,2.1419470307987707,1.9381204219895827,6897664,2.9185361862182617,6.718896150588989
8.693999999999999,9.451973614316486,7.936026385683511,7.946,8.586081244843184,7.305918755156815,0.22621454168111085,2.0613969668745993,0.24735387221980207,0.20507521114241964,2.1674377778347824,1.9553561559144161,7061504,2.9110209465026857,6.5757527351379395
8.614999999999998,9.250031495281926,7.979968504718071,8.312000000000001,8.810974949271005,7.813025050728998,0.21869655698537827,2.02517995685339,0.25457020826120247,0.18282290570955406,2.1032875687301775,1.9470723449766025,7225344,2.933756113052368,6.567324161529541
8.788,9.354282614954759,8.221717385045242,8.254,8.801799233296286,7.706200766703713,0.22953954134136434,2.0294317618012427,0.25663738015579673,0.20244170252693197,2.1071707034013323,1.9516928202011532,7389184,3.017808723449707,6.727501630783081
8.701,9.241619089563068,8.160380910436933,8.381,8.980740777336342,7.781259222663658,0.22866385281085963,2.023710934817791,0.2547535126975795,0.20257419292413975,2.1174665569358004,1.9299553126997817,7553024,3.054002571105957,6.671800184249878
8.922999999999998,9.4825364152582,8.363463584741796,8.47,9.107291142257603,7.832708857742398,0.20775586124509568,2.0089660465717314,0.22778095993662653,0.18773076255356483,2.0990563460013134,1.9188757471421491,7716864,3.014155387878418,6.84692792892456
8.964,9.220054681659994,8.707945318340007,8.009000000000002,8.552478610434672,7.465521389565332,0.2191070107743144,2.0379781827330588,0.23567224680471258,0.20254177474391624,2.1372774610094707,1.9386789044566466,7880704,3.017671751976013,6.790660858154297
8.72,9.073892639087054,8.366107360912947,8.291,8.951794219103043,7.630205780896958,0.23037297315895558,2.0452214390039445,0.25238987743016933,0.20835606888774183,2.1053611788271462,1.9850816991807425,8044544,2.982276701927185,6.6364470481872555
9.366000000000001,10.090916546921093,8.64108345307891,8.491,9.142942482125532,7.839057517874467,0.2178727718070149,2.0501647546887396,0.24375969566308509,0.1919858479509447,2.1214661976314084,1.978863311746071,8208384,3.050862765312195,7.0864931583404545
9.046000000000001,9.829520261384479,8.262479738615523,8.785,9.144172660429494,8.425827339570507,0.21775123886764045,2.0423736020922663,0.2498005298318522,0.1857019479034287,2.1042069549728635,1.980540249211669,8372224,3.0692444324493406,6.854562759399414
9.623000000000001,10.201827262661324,9.044172737338679,8.465999999999998,9.04019857192438,7.891801428075615,0.22396497707813973,2.0475179240107537,0.24270630906334323,0.20522364509293622,2.1298696966125283,1.9651661514089793,8536064,3.0458473205566405,7.255150175094604
8.809999999999999,9.45708577483978,8.162914225160218,8.177,9.122177761058733,7.231822238941267,0.2187874093651771,2.0714986637234687,0.2333035822298051,0.2042712365005491,2.1228059172755143,2.020191410171423,8699904,2.930223751068115,6.68218035697937
8.955000000000002,9.426513520484834,8.48348647951517,8.575,8.955979002046044,8.194020997953954,0.21788276601582762,2.0354001596570015,0.2480083575512128,0.18775717448044243,2.1299001538825935,1.9409001654314093,8863744,3.0412448406219483,6.8136146545410154
9.193000000000001,9.724018832057773,8.66198116794223,8.777999999999999,9.395378328093884,8.160621671906114,0.22418018840253354,2.0276734098792075,0.25158091371242414,0.19677946309264296,2.120163074481218,1.9351837452771972,9027584,3.034821057319641,6.949071645736694
8.946,9.650360703049225,8.241639296950774,8.383,8.982333796811092,7.783666203188907,0.196872173063457,2.069369897246361,0.20813493986696893,0.18560940625994507,2.1225660847705474,2.016173709722174,9191424,2.937317895889282,6.754145956039428
9.411000000000001,10.122455550262982,8.69954444973702,8.581,9.32078983502073,7.841210164979269,0.2202340794727206,2.0295025557279587,0.24572474107977668,0.19474341786566454,2.115130524720771,1.9438745867351461,9355264,3.0079927921295164,7.038461923599243
9.505999999999998,9.921865362827921,9.090134637172076,7.925,8.56707865561783,7.28292134438217,0.23489129934459924,2.044975903630257,0.2727829028076467,0.19699969588155175,2.1203795991719137,1.9695722080886,9519104,3.121901440620422,7.171630144119263
9.064000000000002,9.522327393900913,8.605672606099091,8.462,8.801140089048758,8.122859910951242,0.2208481078967452,2.0430716991424562,0.24346524035168624,0.19823097544180415,2.0914305446165744,1.994712853668338,9682944,2.9918089866638184,6.861515188217163
8.885,9.535003846142466,8.234996153857534,8.405999999999999,8.861372375095371,7.9506276249046275,0.21331671290099616,2.0189939990639685,0.24218166398312904,0.18445176181886327,2.0949031546544252,1.943084843473512,9846784,2.990247631072998,6.7661913394927975
9.16,9.9528934354628,8.3671065645372,8.608,9.484901362754101,7.731098637245899,0.2102745095267892,2.029188299179077,0.23179261740135523,0.18875640165222315,2.100995395977666,1.9573812023804882,10010624,2.9696030139923097,6.938482093811035
9.186,9.785236180483121,8.586763819516879,8.802,9.522941051681759,8.08105894831824,0.22013197988271713,2.0663298457860946,0.26059714643865567,0.17966681332677858,2.1387321029035613,1.9939275886686278,10174464,3.0646898984909057,6.880307865142822
9.687000000000001,10.12254678279147,9.251453217208532,8.690000000000001,9.188978957472157,8.191021042527845,0.21027256585657592,2.0649645179510117,0.2375982060976573,0.18294692561549453,2.1242939815906796,2.0056350543113437,10338304,3.0904545068740843,7.257235383987426
9.405999999999999,9.888870583075837,8.92312941692416,8.687,9.539397207879048,7.83460279212095,0.209874440357089,2.0608617916703222,0.23743076731207374,0.18231811340210424,2.1080556468714424,2.013667936469202,10502144,3.0724084854125975,7.07811393737793
9.16,9.905238216948112,8.414761783051889,8.684999999999999,9.332398640715285,8.037601359284713,0.20239746514707804,2.0287026554346084,0.23027759764196445,0.17451733265219163,2.078996718288132,1.9784085925810844,10665984,3.0927566289901733,6.945087099075318
9.268,9.817068301762177,8.718931698237824,8.873999999999999,9.15149594591633,8.596504054083667,0.2067605039104819,2.025169463455677,0.2302365935337512,0.1832844142872126,2.1045677204983972,1.9457712064129569,10829824,3.0523415327072145,6.9651580333709715
9.300999999999998,9.960339821336461,8.641660178663535,8.828,9.387406828703403,8.268593171296596,0.2121602963656187,2.0180803507566454,0.229577735999357,0.1947428567318804,2.0903796549537565,1.9457810465595344,10993664,3.157856273651123,7.023961973190308
9.085,9.76575325926506,8.404246740734942,8.73,9.135191312838764,8.324808687161237,0.22455783300101756,2.032775215804577,0.24861427994697183,0.2005013860550633,2.111688986146309,1.953861445462845,11157504,3.057999086380005,6.835723066329956
9.353000000000002,9.794407974554154,8.911592025445849,8.224,8.882789799556733,7.565210200443268,0.20874894680455328,2.0362474054098127,0.237368945497978,0.18012894811112856,2.118705043296645,1.9537897675229803,11321344,3.0970194578170775,7.050631999969482
9.242999999999999,9.799615666326414,8.686384333673583,8.845,9.478865127609968,8.211134872390033,0.20661403257399796,2.0397645741701127,0.2354003387820319,0.17782772636596403,2.111817728387,1.9677114199532253,11485184,3.039592814445496,6.940248107910156
9.098,9.731495067068403,8.464504932931598,9.056000000000001,9.801361657183948,8.310638342816054,0.20804401282221074,2.040515549480915,0.23902536461686474,0.17706266102755674,2.0976165462549687,1.9834145527068616,11649024,3.0264248132705687,6.899812269210815
9.459,9.974876923306324,8.943123076693675,8.86,9.738953923707038,7.9810460762929605,0.21240494567900892,2.008673664927483,0.22549402615481412,0.1993158652032037,2.079460968099236,1.9378863617557298,11812864,3.1242339611053467,7.1212273120880125
9.716,10.327247903881887,9.104752096118112,9.565999999999999,9.942887251044658,9.18911274895534,0.20027612196281552,2.0259678184986116,0.22842223127480332,0.17213001265082772,2.083106708683564,1.9688289283136589,11976704,3.2009408950805662,7.307359409332276
9.373999999999999,9.833830403518514,8.914169596481484,8.815,9.114173862494704,8.515826137505295,0.218338450230658,2.0263224452733994,0.24491091552668903,0.191765984934627,2.1067599278773055,1.9458849626694936,12140544,3.155501437187195,7.030027914047241
9.61,10.244460400655548,8.975539599344451,8.972,9.687608831695082,8.256391168304917,0.20730740986764432,1.9894599154591561,0.23080007107864947,0.18381474865663916,2.064921498182503,1.9139983327358094,12304384,3.1894649505615233,7.230595588684082
9.774000000000001,10.330133077599239,9.217866922400763,9.235000000000001,9.701374313186308,8.768625686813694,0.2107066053897142,2.032772472500801,0.2346862871902572,0.1867269235891712,2.0863980785502956,1.979146866451307,12468224,3.2477186918258667,7.358531284332275
9.45,9.811828688746484,9.088171311253515,8.591000000000001,8.959848207261471,8.222151792738531,0.20683875624090428,2.0351952627301215,0.23174714023525078,0.18193037224655778,2.0994858637638107,1.9709046616964323,12632064,3.124863600730896,7.072129154205323
9.523,9.871770698310508,9.174229301689492,8.863000000000001,9.325472701897096,8.400527298102906,0.2039994961582124,2.0253142222762106,0.23212389358581073,0.17587509873061405,2.083098893409435,1.9675295511429862,12795904,3.184781813621521,7.176136159896851
9.382,10.056341159947989,8.70765884005201,8.558,9.006236544694874,8.109763455305126,0.22498815823346377,2.013534444570541,0.24422854990172208,0.20574776656520546,2.062753041302124,1.9643158478389589,12959744,3.1876707553863524,7.068643522262573
9.431000000000001,10.059242787463575,8.802757212536427,8.509,9.21650901054333,7.8014909894566715,0.22318614963442082,2.0027593657374383,0.24829919945890294,0.1980730998099387,2.0678414508816063,1.9376772805932703,13123584,3.1994526386260986,7.0750566005706785
9.504000000000001,10.093918638457883,8.91408136154212,9.112,9.83139974979145,8.39260025020855,0.2187114374712109,2.0434468671679498,0.24157949182914656,0.19584338311327526,2.1206475985203106,1.9662461358155892,13287424,3.1596560001373293,7.099737358093262
9.544999999999998,10.04478495375511,9.045215046244886,9.0,9.6115063368437,8.3884936631563,0.2088089225813746,2.0165305152535438,0.2318756508172729,0.18574219434547629,2.0844063771165025,1.948654653390585,13451264,3.136818265914917,7.1503606796264645
9.623,9.838826319062342,9.407173680937657,9.162,9.348322301402705,8.975677698597297,0.20393133517354722,2.0183875054121017,0.22805983280854053,0.17980283753855392,2.075188820083984,1.9615861907402192,13615104,3.0820679664611816,7.189594507217407
9.745,10.101630060426768,9.38836993957323,8.797,9.432941035002461,8.16105896499754,0.21182367913424968,2.0034792840480806,0.231902838542416,0.19174451972608336,2.072200007677928,1.934758560418233,13778944,3.2847327709198,7.31154727935791
9.572999999999999,10.256930552029955,8.889069447970043,8.927000000000001,9.695466655099622,8.15853334490038,0.1993221826851368,2.0475871860980988,0.22125522627547364,0.17738913909479995,2.107904678572127,1.9872696936240704,13942784,3.1885306358337404,7.151543807983399
9.767,10.403554003993376,9.130445996006623,9.158,9.641462511473225,8.674537488526774,0.2230260644108057,2.0619584187865256,0.25305905881834073,0.19299307000327062,2.13401357560865,1.9899032619644013,14106624,3.183752012252808,7.225912857055664
9.645,10.313404817457204,8.976595182542795,9.168,9.752154089260701,8.583845910739297,0.20239432882517572,2.0285657316446306,0.22328638569721854,0.1815022719531329,2.115671045026211,1.9414604182630502,14270464,3.1488394021987913,7.190035104751587
9.838000000000001,10.3525638930201,9.323436106979901,9.503,10.333915759869797,8.672084240130204,0.2117604702711105,2.009211865067482,0.2337541322365111,0.1897668083057099,2.113746609489797,1.9046771206451674,14434304,3.1166267871856688,7.320067071914673
9.779,10.255580528347519,9.302419471652481,9.187999999999999,9.632877511232023,8.743122488767975,0.1978478519245982,2.0046742975711824,0.226651849330599,0.16904385451859738,2.0901395700932603,1.9192090250491045,14598144,3.155698561668396,7.314987087249756
9.586,10.151105299922058,9.020894700077942,9.245000000000001,9.929328137664967,8.560671862335035,0.209341337904334,2.0436025515198706,0.23603507729160544,0.18264759851706258,2.1107469524372457,1.9764581506024952,14761984,3.118448543548584,7.137841987609863
9.525,10.21915056003723,8.83084943996277,9.233,9.629939541996007,8.836060458003994,0.19949343409389259,2.0282291159033776,0.22388558852157991,0.17510127966620526,2.102044726832859,1.9544135049738962,14925824,3.078951930999756,7.149022912979126
10.031,10.76329024300478,9.29870975699522,9.48,10.147397932271295,8.812602067728706,0.19654805082827806,2.021930308640003,0.21125650069587132,0.1818396009606848,2.095380405818001,1.9484802114620052,15089664,3.21971275806427,7.468730688095093
9.649000000000001,10.22234893389628,9.075651066103722,8.75,9.405148838051323,8.094851161948677,0.2090845530852675,2.0279364332556726,0.2320976056506679,0.1860715005198671,2.0989003472970884,1.9569725192142569,15253504,3.118805193901062,7.190050649642944
9.839000000000002,10.42187991902278,9.256120080977224,9.185999999999998,9.711874509745432,8.660125490254565,0.21406012959778303,2.0258628740906715,0.2391565210368361,0.18896373815872997,2.089902269752746,1.961823478428597,15417344,3.216545295715332,7.330941867828369
9.974,10.494849306421733,9.453150693578268,9.587,9.964943117413188,9.209056882586811,0.1975014155730605,2.0088710740208624,0.2127910564234974,0.1822117747226236,2.0953744971892787,1.922367650852446,15581184,3.1881586074829102,7.426011276245117
9.656,10.156163973112818,9.155836026887183,8.912,9.218815905715465,8.605184094284537,0.2078041166067123,2.0228827595710754,0.23055365459200938,0.18505457862141522,2.1050198544009393,1.9407456647412118,15745024,3.179373574256897,7.257845640182495
9.815000000000001,10.34882113109168,9.281178868908322,8.959999999999999,9.474936889336934,8.445063110663064,0.21999534405767918,2.0132811933755876,0.23902927428934195,0.2009614138260164,2.0862311640444413,1.9403312227067337,15908864,3.098690700531006,7.294296169281006
9.415000000000001,9.944608345855691,8.88539165414431,9.407999999999998,9.826946297274482,8.989053702725514,0.20768787413835527,2.028759355843067,0.23304386847008424,0.1823318798066263,2.111811592137925,1.9457071195482092,16072704,3.2049214839935303,7.032106351852417
9.999,10.686203754355287,9.311796245644715,9.416,9.900648326108737,8.931351673891264,0.20284021608531475,2.023051697015762,0.23461332537290797,0.17106710679772152,2.082376957696764,1.9637264363347602,16236544,3.2173737287521362,7.488441085815429
9.784999999999998,10.152620728468891,9.417379271531106,9.126999999999999,10.04244579304293,8.211554206957068,0.2037045730277896,2.036554105579853,0.22120542902790552,0.1862037170276737,2.1196755437570007,1.9534326674027054,16400384,3.31561758518219,7.369763422012329
9.825,10.39077822510238,9.259221774897618,8.847,9.377604372390579,8.31639562760942,0.2161614004522562,2.0176593527197837,0.23569961151840185,0.19662318938611056,2.0843501778932363,1.9509685275463313,16564224,3.1182110786437987,7.316463327407837
9.937000000000001,10.30240525447782,9.571594745522182,8.941,9.569656503982898,8.312343496017103,0.21039517931640148,2.0143040791153908,0.22773321262411825,0.1930571460086847,2.082375109448442,1.9462330487823392,16728064,3.224587893486023,7.458708572387695
9.885000000000002,10.39733289958776,9.372667100412244,8.978,9.417540669335613,8.538459330664386,0.22142980359494685,2.0455305546522142,0.24508948292243843,0.19777012426745527,2.1110481260300844,1.980012983274344,16891904,3.1831738710403443,7.338217306137085
10.123,10.918638737116286,9.327361262883713,9.337,9.731183967203132,8.942816032796868,0.1994661424309015,2.003598655760288,0.22714300862393555,0.17178927623786744,2.072488035055122,1.9347092764654545,17055744,3.2140778303146362,7.555153560638428
9.562999999999999,10.230668330835003,8.895331669164994,9.154000000000002,9.84830828887462,8.459691711125384,0.2061704874038696,2.037362389266491,0.2212273309323294,0.19111364387540977,2.095250308140767,1.9794744703922147,17219584,3.238728666305542,7.166453647613525
9.931999999999999,10.264258935169543,9.599741064830454,9.453,10.024332652663928,8.881667347336071,0.19896098077297208,2.0361594676971437,0.23074666326826704,0.16717529827767713,2.0944460147895843,1.9778729206047032,17383424,3.212610602378845,7.397686338424682
10.038,10.351266659572959,9.724733340427042,9.283000000000001,9.624498169834043,8.94150183016596,0.21399604715406895,2.0277497082948686,0.2443841843376755,0.1836079099704624,2.059130758223822,1.996368658365915,17547264,3.2328838109970093,7.510878849029541
9.610000000000003,9.956727558754713,9.263272441245293,9.327000000000002,10.001107558183412,8.652892441816592,0.21290986295789477,2.0391394585371017,0.2451237753305417,0.18069595058524784,2.086543458786834,1.9917354582873694,17711104,3.1121886730194093,7.06100115776062
9.94,10.608251449680433,9.271748550319566,9.107999999999999,9.704503143327845,8.511496856672153,0.20619022529572245,2.069864158332348,0.23136072749540612,0.18101972309603878,2.131755105263131,2.007973211401565,17874944,3.1865639448165894,7.302526998519897
9.95,10.700959386385176,9.199040613614823,9.364,9.725281054028578,9.002718945971424,0.21425300370901817,2.0319743901491165,0.23874605957334133,0.18975994784469502,2.1089451716835876,1.9550036086146452,18038784,3.220805287361145,7.42327561378479
10.09,10.474213482324606,9.705786517675394,9.042,9.552564393588115,8.531435606411884,0.21915101408958435,2.0225422859191893,0.24985512872293175,0.18844689945623694,2.0799411278079973,1.9651434440303812,18202624,3.173420023918152,7.467431974411011
9.868,10.287113349823171,9.44888665017683,9.385,10.154002600775836,8.615997399224163,0.20297683719545598,2.0385439932346343,0.21950432949349494,0.18644934489741702,2.111221520302563,1.9658664661667058,18366464,3.1464312791824343,7.317704439163208
9.794,10.321734781874381,9.26626521812562,9.349,9.902126567794388,8.795873432205612,0.1969455651938915,2.0298513010144235,0.21578985707700113,0.17810127331078188,2.1142764787201926,1.9454261233086543,18530304,3.167049431800842,7.3058967113494875
10.099,10.48260005213764,9.71539994786236,9.481,9.960196201988287,9.001803798011712,0.19861026369035245,1.9917190328240395,0.21311812343533157,0.18410240394537333,2.058660334333898,1.9247777313141807,18694144,3.2756385803222656,7.543330955505371
9.713999999999999,10.223650860884192,9.204349139115806,9.530000000000001,10.153185365681834,8.906814634318168,0.20275987312197685,1.9855122148990632,0.2235964176982948,0.1819233285456589,2.0812968358876422,1.8897275939104843,18857984,3.2899693965911867,7.300093364715576
9.694,10.356090628237556,9.031909371762445,8.979000000000001,9.914483297552662,8.04351670244734,0.19125229120254514,1.9978164836764336,0.2120641070010205,0.17044047540406979,2.0651695727807886,1.9304633945720786,19021824,3.251314401626587,7.286393165588379
10.04,10.6600806399171,9.419919360082899,9.586,10.321937497346072,8.850062502653929,0.206004280410707,1.9728474080562592,0.2175669688676882,0.19444159195372582,2.042093047565732,1.9036017685467863,19185664,3.2207589864730837,7.49660005569458
9.802,10.091717103395709,9.51228289660429,9.617999999999999,10.092590349670111,9.143409650329886,0.19738868344575164,2.0390343710780146,0.21612847766589588,0.1786488892256074,2.1033710612220453,1.9746976809339838,19349504,3.1698225021362303,7.280617380142212
9.862,10.581316342091572,9.142683657908428,9.073000000000002,9.58013016080687,8.565869839193134,0.19978449903428552,2.0362391605973245,0.21552850160609593,0.1840404964624751,2.1191495369995117,1.9533287841951372,19513344,3.1789169311523438,7.314472961425781
9.891000000000002,10.582743449553375,9.199256550446629,9.364999999999998,10.041997045783804,8.688002954216193,0.2027965359389782,2.0152947694063186,0.23523002059480907,0.17036305128314733,2.1013126284044605,1.9292769104081766,19677184,3.162980842590332,7.353871154785156
9.886,10.411741381289318,9.36025861871068,9.492,10.131778086526884,8.852221913473118,0.20506717031821603,2.0073899373412134,0.23613091595987887,0.1740034246765532,2.08769627182662,1.927083602855807,19841024,3.219081974029541,7.3554590225219725
9.669,10.42496891470483,8.91303108529517,9.549,10.046060358507898,9.051939641492101,0.19956853352487086,2.033544656634331,0.22225794781793248,0.17687911923180924,2.11213436568621,1.954954947582452,20004864,3.2248199462890623,7.200802898406982
9.783000000000001,10.217305192232375,9.348694807767627,9.307000000000002,9.900010117957528,8.713989882042476,0.19995285309851168,2.0247752919793127,0.2256960596114969,0.17420964658552646,2.0986548519644375,1.9508957319941878,20168704,3.23894579410553,7.29082555770874
10.121,10.73689690695765,9.50510309304235,9.465,9.996154403163525,8.933845596836475,0.1781640380620956,2.0285126969218252,0.1969132258222656,0.15941485030192562,2.106381983157371,1.9506434106862798,20332544,3.146267056465149,7.475331544876099
10.317000000000002,10.840412838971305,9.793587161028698,9.924,10.312540860142148,9.535459139857851,0.20081189367920155,2.0288476288318633,0.22704808743508445,0.17457569992331864,2.068887133111472,1.9888081245522546,20496384,3.205195426940918,7.657849216461182
10.129999999999999,10.725919457645073,9.534080542354925,9.332000000000003,9.683619112108545,8.98038088789146,0.2075503520667553,2.0484676137566566,0.22860193950787858,0.186498764625632,2.100809312113079,1.9961259154002344,20660224,3.1993285179138184,7.466648530960083
10.028,10.472180143635441,9.58381985636456,9.235,9.840809375959138,8.629190624040861,0.19756446126848456,2.0489452943205833,0.2206404863128758,0.17448843622409332,2.105153792810538,1.9927367958306283,20824064,3.2308314085006713,7.4112834453582765
9.758999999999999,10.52264193179788,8.995358068202117,9.285,9.771687784929927,8.798312215070073,0.2121022218838334,2.051398105919361,0.23623524868744586,0.18796919508022095,2.0947554605863083,2.008040751252414,20987904,3.187875270843506,7.239880180358886
9.959999999999999,10.80453537522119,9.115464624778808,9.631,10.09042246353438,9.17157753646562,0.1943204367533326,2.0089774429798126,0.21000873433929307,0.17863213916737214,2.0578797743799835,1.9600751115796418,21151744,3.237993574142456,7.464359140396118
9.877999999999998,10.245499659863787,9.51050034013621,9.758,10.039311215560275,9.476688784439723,0.2119465222582221,1.9960708662867546,0.243077516766835,0.1808155277496092,2.066005693795259,1.92613603877825,21315584,3.21574444770813,7.39089183807373
10.033000000000001,10.69879351153342,9.367206488466582,9.322,10.255110925881805,8.388889074118193,0.2089431037195027,1.996661277115345,0.24432088094143478,0.17356532649757062,2.057670458758565,1.935652095472125,21479424,3.2915729761123655,7.503599214553833
10.184000000000001,10.692727825069557,9.675272174930445,9.526,9.840426461990717,9.211573538009283,0.19446811005473136,1.9844488590955733,0.2153807885265382,0.17355543158292452,2.0345162613089234,1.9343814568822235,21643264,3.2596423625946045,7.599496555328369
10.317,10.839839363476012,9.794160636523989,9.793000000000001,10.261893378072244,9.324106621927758,0.19662210308015343,2.01489068120718,0.216451083447884,0.17679312271242287,2.07727522909656,1.9525061333177995,21807104,3.35258686542511,7.637963962554932
10.178999999999998,10.538178228738879,9.819821771261118,9.604999999999999,9.95654658297301,9.253453417026988,0.2034455517306924,2.014248198270798,0.22212990982304298,0.18476119363834181,2.0642956145149474,1.964200782026648,21970944,3.2362924575805665,7.558898162841797
10.349,10.736542255760583,9.961457744239418,9.465,10.360926894339041,8.569073105660959,0.200912700779736,2.0378319516777994,0.21434844635453892,0.18747695520493307,2.1029139151819125,1.972749988173686,22134784,3.319477844238281,7.714956188201905
10.056999999999999,10.78036781791838,9.333632182081617,9.495000000000001,10.042781890901846,8.947218109098156,0.20267737582325934,2.0321424335241316,0.2279812717800073,0.1773734798665114,2.0942664545805156,1.9700184124677473,22298624,3.2882454872131346,7.5135163307189945
10.264,10.828857504154808,9.69914249584519,9.802000000000001,10.166027471490821,9.437972528509182,0.19963702894747254,2.0247169896960258,0.22201408001116119,0.1772599778837839,2.099739485910194,1.9496944934818576,22462464,3.257328486442566,7.603310585021973
10.006,10.707700790935851,9.30429920906415,9.335,9.752402683268807,8.917597316731195,0.20137813743203875,2.04654211550951,0.22123813993249225,0.18151813493158525,2.0972949590086873,1.995789272010333,22626304,3.168205213546753,7.40216326713562
10.135,10.610568081351134,9.659431918648865,9.664,10.218692707722033,9.109307292277967,0.21092375218868256,2.019501405954361,0.23480792592946745,0.18703957844789768,2.0669478146933353,1.9720549972153865,22790144,3.2351093769073485,7.484870195388794
10.201000000000002,10.866574188201438,9.535425811798566,9.993,10.513635188975929,9.472364811024072,0.20206997552886605,2.0313665375113485,0.22484490542947874,0.17929504562825335,2.0967032617127868,1.9660298133099106,22953984,3.2581891298294066,7.527448320388794
10.216,10.806968696294481,9.625031303705518,9.372,10.082701062332116,8.661298937667883,0.20370871117338538,2.0432932332158087,0.2333723287352767,0.17404509361149406,2.1178273926481843,1.968759073783433,23117824,3.2565685749053954,7.568858337402344
10.039,10.546689865961493,9.531310134038506,9.463,10.062367166267888,8.86363283373211,0.20883953236043448,2.0320918783545494,0.23801910117005676,0.1796599635508122,2.1051408849118696,1.9590428717972292,23281664,3.242086958885193,7.49431037902832
10.336,10.77973866182698,9.89226133817302,10.113,10.524194601131873,9.701805398868126,0.18611100297421215,2.037788462638855,0.2114826785657136,0.1607393273827107,2.0834570925817832,1.9921198326959269,23445504,3.205630898475647,7.599681234359741
10.067,10.589954108885282,9.544045891114719,9.665000000000003,10.072535274546881,9.257464725453124,0.20610644984990353,2.0104377940297127,0.22755512917707157,0.1846577705227355,2.0892550578801488,1.9316205301792766,23609344,3.215897822380066,7.481988096237183
10.035,10.611684489127287,9.458315510872714,9.326,9.91268901472586,8.739310985274141,0.19739230237901212,2.0340116739273073,0.22325490733165565,0.1715296974263686,2.0881074617920827,1.9799158860625319,23773184,3.3333772659301757,7.471273374557495
10.065000000000001,10.469159621931732,9.66084037806827,9.014999999999999,9.289781731561614,8.740218268438383,0.19156506294384598,2.05844574123621,0.21596820750417942,0.16716191838351255,2.1065930924897076,2.0102983899827125,23937024,3.311819005012512,7.443523836135864
10.139999999999999,10.838627225349827,9.441372774650171,9.679,10.249078064829721,9.10892193517028,0.20875409785658122,2.0393172547221186,0.2288551367936206,0.18865305891954184,2.1219612961601886,1.9566732132840485,24100864,3.176710772514343,7.4697346687316895
9.805,10.430095992628331,9.179904007371668,9.556000000000001,10.482759947343432,8.62924005265657,0.19759399984031914,2.049650986492634,0.2208423776289246,0.17434562205171367,2.1346250970556317,1.9646768759296362,24264704,3.1439286708831786,7.204351854324341
10.257,10.881324434889425,9.632675565110574,9.921,10.59272092419397,9.24927907580603,0.19826213419437405,2.041478271782398,0.22592605580134278,0.17059821258740532,2.1437600259291205,1.9391965176356754,24428544,3.199241375923157,7.5823259353637695
10.572,11.06894667722,10.075053322779999,9.791999999999998,9.990433868076998,9.593566131922998,0.21759840250015258,2.054275792837143,0.24885816911186834,0.18633863588843683,2.114671171266558,1.9938804144077285,24592384,3.2415231466293335,7.731822347640991
10.555,11.107725067280288,10.002274932719711,9.700000000000001,10.286719694573142,9.11328030542686,0.21206508427858348,2.05483833104372,0.23837497074883116,0.1857551978083358,2.1222145952290394,1.9874620668584007,24756224,3.2767365694046022,7.794933032989502
10.209000000000001,10.849662937901048,9.568337062098955,9.517000000000001,10.023538251270327,9.010461748729675,0.2048888143151998,2.0501578509807588,0.22817204066623525,0.18160558796416437,2.1102986297081303,1.990017072253387,24920064,3.1525936841964723,7.528296375274659


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-bossfight-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.018,0.050186953878862156,-0.014186953878862162,0.05800000000000001,0.10934199061197375,0.00665800938802627,0.3059179387288168,2.7061405420303344,0.5037138639792644,0.10812201347836908,2.707826155010098,2.704454929050571,16384,0.09132253583520647,0.06621476188302038
0.10200000000000001,0.20217983829094555,0.0018201617090544547,0.12400000000000003,0.22813452837555853,0.019865471624441536,0.17426427765749392,2.6787870436906815,0.235615580585859,0.11291297472912884,2.6976403326377856,2.6599337547435775,180224,0.13960126675665377,0.21091067269444466
0.227,0.40476670104381196,0.04923329895618808,0.28700000000000003,0.44378328992593574,0.13021671007406435,0.24379899837076663,2.594190776348114,0.29897157643230143,0.1886264203092318,2.6443584892930936,2.5440230634031344,344064,0.30994916185736654,0.4625916689634323
0.433,0.6253564399753748,0.2406435600246251,0.32799999999999996,0.5090966592734388,0.1469033407265611,0.22171803228557105,2.583496642112732,0.25017632579886895,0.19325973877227315,2.6239830783660274,2.543010205859437,507904,0.38044376075267794,0.6013298213481904
0.44800000000000006,0.6321629713053089,0.2638370286946913,0.43200000000000005,0.6219368316046154,0.24206316839538472,0.22211602777242662,2.4843600153923036,0.27283954367491436,0.1713925118699389,2.5441900834324205,2.4245299473521866,671744,0.3117984727025032,0.6409203410148621
0.3510000000000001,0.5378395033176872,0.164160496682313,0.663,0.7890991673247687,0.5369008326752314,0.23769962433725594,2.4054856956005097,0.28902095931618305,0.18637828935832884,2.4942161885849474,2.316755202616072,835584,0.4102781355381012,0.6023690193891525
0.6180000000000001,0.8512295007069218,0.3847704992930784,0.6119999999999999,0.8217045540754896,0.40229544592451016,0.2717427799478173,2.363465765118599,0.32716346771252575,0.21632209218310888,2.4599233537912415,2.267008176445956,999424,0.45639273524284363,0.778842169046402
0.5170000000000001,0.7732830466495981,0.2607169533504022,0.6760000000000002,0.78032641084596,0.5716735891540403,0.24985664431005716,2.283201816678047,0.29120634490273933,0.208506943717375,2.3857675310121076,2.1806361023439864,1163264,0.46534410715103147,0.7279659107327461
0.8379999999999999,1.1248030683238934,0.5511969316761063,0.742,1.0002169630369004,0.48378303696309954,0.2700430877506733,2.206542247533798,0.2959493146740243,0.24413686082732236,2.3395577782137136,2.0735267168538827,1327104,0.4979501783847809,1.04152352809906
0.857,1.3530856780839373,0.3609143219160626,1.099,1.5333834711404197,0.6646165288595801,0.29663201589137317,2.0478666171431543,0.33900774786886306,0.2542562839138833,2.2334905231311177,1.862242711155191,1490944,0.5836104333400727,1.0869924992322921
1.419,2.167390940618605,0.6706090593813953,1.5539999999999998,2.3782839316643263,0.7297160683356734,0.30911031849682324,1.9759840786457061,0.3575041388799652,0.2607164981136813,2.2092981636693496,1.7426699936220627,1654784,0.7611126333475113,1.6099858820438384
2.268,3.3466454468452547,1.1893545531547447,2.0789999999999997,2.887473252495096,1.2705267475049034,0.3151742186397314,1.9492783412337302,0.35711427448720423,0.27323416279225854,2.134007557200284,1.7645491252671766,1818624,1.0059501707553864,2.3308069348335265
2.848,3.994366433563021,1.7016335664369788,3.061,4.442611016169168,1.6793889838308322,0.34442189484834673,1.932076707482338,0.4217999514450461,0.26704383825164735,2.105838120775311,1.758315294189365,1982464,1.451440805196762,2.8068353056907656
3.18,4.331112505361661,2.0288874946383393,3.3129999999999997,4.7479289181001265,1.8780710818998732,0.319200368411839,1.8999798059463502,0.37108836007184837,0.2673123767518297,2.151725112505556,1.6482344993871443,2146304,1.390864270925522,3.012481915950775
4.308,5.6487818614524885,2.967218138547511,3.957,5.397805677390258,2.516194322609742,0.3093272369354963,1.853096917271614,0.33603232329407823,0.28262215057691437,2.095912438569531,1.6102813959736968,2310144,1.7905697762966155,3.8513071298599244
5.017,6.628508920235939,3.405491079764062,4.503,5.8332259206616,3.1727740793384003,0.3249164605513215,1.862798412144184,0.3542768132125752,0.2955561078900678,2.0839133264527905,1.6416834978355777,2473984,2.123201608657837,4.38606960773468
5.154,6.396241522410195,3.9117584775898044,4.6339999999999995,6.023512144603277,3.244487855396722,0.31072252374142406,1.8992045804858209,0.3448662091519874,0.2765788383308607,2.1377235802066834,1.6606855807649585,2637824,1.9646005153656005,4.412718892097473
5.569,6.485301806175236,4.652698193824764,5.371,6.771788706407929,3.9702112935920715,0.2990687474608421,1.8474489003419876,0.32202654366474376,0.27611095125694046,2.1601356375060456,1.5347621631779298,2801664,2.298648416996002,4.71065080165863
5.862,7.009377880212095,4.714622119787905,5.321,6.095899348302733,4.546100651697267,0.29105026479810475,1.8429301276803016,0.3205045679228382,0.2615959616733713,2.1503195640978294,1.535540691262774,2965504,2.5874966382980347,4.910314297676086
6.480000000000001,7.2227920301134105,5.737207969886592,5.743,7.294135390609085,4.191864609390915,0.29421355929225684,1.8663393259048462,0.3362818688407687,0.25214524974374497,2.1724484305855123,1.5602302212241799,3129344,2.714960813522339,5.336455917358398
6.600999999999999,7.691875336599008,5.51012466340099,6.07,7.272214623101882,4.8677853768981185,0.2975889440625906,1.8578925356268883,0.3329699560974175,0.26220793202776377,2.163637294170222,1.5521477770835546,3293184,2.8591208934783934,5.414590978622437
7.391000000000001,8.357441410536616,6.424558589463387,6.824,7.98696345600367,5.66103654399633,0.2651514828205109,1.8527020648121835,0.28761819145804723,0.24268477418297452,2.128052305936237,1.5773518236881299,3457024,3.063647246360779,5.959665584564209
7.210000000000001,7.77244110802821,6.647558891971792,6.581,7.550365256237297,5.611634743762703,0.2898658275604248,1.905721540749073,0.3112450554056604,0.2684865997151892,2.148031680106869,1.6634114013912769,3620864,3.1309609174728394,5.801691150665283
7.069,8.00810010116068,6.129899898839319,6.63,7.9635966406676335,5.296403359332366,0.2667238606140018,1.9179165974259376,0.2847943056949849,0.24865341553301867,2.2114896197746114,1.624343575077264,3784704,3.0588557958602904,5.697008657455444
7.298000000000002,8.047997333328595,6.548002666671409,7.212000000000001,7.96868751806806,6.455312481931942,0.2724903063848615,1.8990096881985665,0.3011616896726824,0.24381892309704056,2.15579978247251,1.6422195939246231,3948544,3.2279441595077514,5.856687259674072
7.894,8.387380177956107,7.400619822043893,6.914,7.752608371052901,6.075391628947099,0.27413610070943834,1.8686331510543823,0.2948774400982563,0.2533947613206204,2.1569601395548617,1.5803061625539032,4112384,3.342697358131409,6.250610256195069
7.436,7.986984573286766,6.885015426713234,7.183,7.755032341743017,6.610967658256983,0.2679558442905545,1.9080355897545815,0.2908354737850956,0.24507621479601344,2.177254409362277,1.6388167701468859,4276224,3.347017598152161,5.921479272842407
7.718999999999999,8.098168827832668,7.33983117216733,7.119,8.129746753643067,6.108253246356933,0.26835118029266597,1.9082602098584176,0.28596920570901463,0.2507331548763173,2.1198980236558644,1.6966223960609705,4440064,3.2449596166610717,6.041221046447754
8.024000000000001,8.594985113641329,7.453014886358673,7.446000000000001,8.156706690555254,6.735293309444748,0.2641541661694646,1.8633263111114502,0.27513909742801135,0.2531692349109178,2.094222778046403,1.632429844176497,4603904,3.3799525260925294,6.313266801834106
8.135,8.905379776473914,7.364620223526084,7.681,8.412907781076278,6.949092218923723,0.24208071492612357,1.9039192870259285,0.27366499890409535,0.21049643094815182,2.1547930788318816,1.6530454952199756,4767744,3.5116408586502077,6.372605419158935
8.042,8.741839981710104,7.342160018289895,7.712999999999999,8.674842502699896,6.751157497300103,0.25222142282873394,1.9017616763710976,0.2784312638515262,0.22601158180594166,2.112875119865815,1.69064823287638,4931584,3.458654356002808,6.290763425827026
8.628,9.146706082478314,8.109293917521686,8.053999999999998,8.794772569686538,7.313227430313458,0.24750416204333306,1.91768708974123,0.2709511173954461,0.22405720669122006,2.0885797180039627,1.7467944614784974,5095424,3.5958667993545532,6.715166759490967
8.225,9.121373248150567,7.3286267518494315,8.129000000000001,8.80566018059289,7.452339819407113,0.23786476012319321,1.965560406446457,0.2694688361210856,0.20626068412530085,2.158425033660277,1.7726957792326368,5259264,3.4809043645858764,6.369335174560547
8.407,9.04570259119562,7.768297408804379,7.836000000000001,8.300331777934701,7.371668222065301,0.24347856305539603,2.0010647043585776,0.2708308472993642,0.21612627881142787,2.1632160750327323,1.838913333684423,5423104,3.637043523788452,6.548823118209839
8.885,9.479512405253246,8.290487594746754,7.7090000000000005,8.33312258411309,7.084877415886911,0.25715450663119555,1.9877579674124717,0.28057453435297186,0.2337344789094192,2.1201773408467695,1.8553385939781741,5586944,3.627643918991089,6.7957006931304935
8.456,9.419817410093842,7.492182589906158,7.846000000000001,8.355179732511028,7.336820267488974,0.24068502634763717,1.9623540550470353,0.26932041271825724,0.2120496399770171,2.1167659436290203,1.8079421664650501,5750784,3.5866851091384886,6.524904060363769
8.223,8.942208592829648,7.503791407170354,7.9879999999999995,8.879244074314101,7.096755925685898,0.23362951353192324,2.006803362071514,0.25913916439434964,0.2081198626694968,2.1599190396665073,1.853687684476521,5914624,3.5288336753845213,6.3776627540588375
9.011,9.5197130821986,8.5022869178014,7.859999999999999,8.42338264084013,7.296617359159868,0.23987471871078014,1.9865969240665435,0.2612449911765408,0.21850444624501947,2.103661042255169,1.8695328058779181,6078464,3.670267939567566,6.905015087127685
8.767,9.422317480310117,8.111682519689882,8.216,8.922062320195604,7.509937679804395,0.2662517048418522,1.9513736486434936,0.3105312721803248,0.2219721375033796,2.058192355752272,1.8445549415347149,6242304,3.6871068477630615,6.727566146850586
8.749,9.213186384979139,8.284813615020862,8.51,9.039452547448777,7.980547452551223,0.2490154469385743,1.9682913079857827,0.2716329250651953,0.22639796881195326,2.0600280746833928,1.8765545412881723,6406144,3.72510986328125,6.746660232543945
8.608,9.197759272924133,8.018240727075868,8.182,8.82694650940989,7.537053490590112,0.22610451690852643,1.9894905894994737,0.265843992972249,0.18636504084480388,2.076968474683363,1.9020127043155841,6569984,3.665803003311157,6.619972038269043
8.823,9.490428647871816,8.155571352128185,8.394,9.40404158330239,7.3839584166976096,0.22810533512383696,1.9747614502906798,0.2556764294913776,0.20053424075629633,2.070634467583426,1.8788884329979338,6733824,3.7469001054763793,6.725785589218139
9.001,9.66186988129283,8.340130118707169,8.489,9.318463079347117,7.659536920652885,0.23623673338443035,2.0047608971595765,0.2660697727424067,0.206403694026454,2.0637912529099105,1.9457305414092425,6897664,3.577218174934387,6.850356817245483
9.210999999999999,9.786698705921768,8.635301294078229,8.364,8.954731749612293,7.773268250387709,0.23838012833148242,2.017049977183342,0.26141777141671,0.21534248524625485,2.0900268256042813,1.9440731287624025,7061504,3.595278263092041,6.934694766998291
9.022,9.847127868878516,8.196872131121484,8.395000000000001,9.14321454142512,7.6467854585748825,0.22011243607848882,1.9951485842466354,0.253219463047494,0.18700540910948366,2.0803486057145966,1.9099485627786745,7225344,3.6199663162231444,6.818871641159058
8.882,9.58373784278746,8.180262157212539,8.437,9.048834127848389,7.82516587215161,0.23727372232824565,2.0085110127925874,0.2695626739855788,0.20498477067091245,2.0759914144936205,1.941030611091554,7389184,3.5769063234329224,6.732801532745361
8.975999999999999,9.687817392313505,8.264182607686493,8.499,9.020103636525404,7.977896363474597,0.2491029616445303,2.005413855612278,0.27262071396032467,0.22558520932873594,2.0784106608352912,1.9324170503892641,7553024,3.657124710083008,6.788770580291748
8.871,9.447150154039726,8.294849845960275,8.719000000000001,9.636730352554606,7.801269647445396,0.23165896516293288,1.972960439324379,0.2631818866440272,0.20013604368183857,2.023562620899864,1.922358257748894,7716864,3.7436792135238646,6.771694469451904
8.843,9.341398434989518,8.344601565010482,8.693999999999999,9.307191650301926,8.080808349698072,0.2285797433927655,1.9857605263590812,0.2580146217184432,0.19914486506708778,2.069251943352077,1.9022691093660855,7880704,3.7198212862014772,6.737399101257324
8.958,9.85512652396415,8.06087347603585,9.027,9.541821328229512,8.512178671770487,0.22650182638317343,1.982901430130005,0.25099330885785376,0.20201034390849312,2.0647755961936105,1.9010272640663997,8044544,3.8348252534866334,6.867209482192993
9.304,10.03662814578748,8.57137185421252,9.107,9.693925037802954,8.520074962197045,0.21705826744437218,1.960817950963974,0.23927105863785053,0.19484547625089382,2.0149481960066145,1.9066877059213336,8208384,3.8404127597808837,7.073130893707275
9.335,10.169233180831355,8.500766819168646,8.875,9.205885176458542,8.544114823541458,0.21577170751988883,1.9713322535157203,0.24073242813712128,0.19081098690265638,2.015832027167665,1.9268324798637753,8372224,3.819269895553589,7.085776901245117
9.394,10.09541571125831,8.69258428874169,8.845000000000002,9.28704637765737,8.402953622342634,0.2282420365139842,2.0258322224020957,0.25713711929945693,0.19934695372851147,2.089458767715064,1.9622056770891272,8536064,3.8637970685958862,7.038894987106323
9.413,9.869465770896351,8.95653422910365,8.901,9.664248976415953,8.137751023584046,0.22755495198071002,2.029793430864811,0.25685196354903134,0.1982579404123887,2.1303709115603207,1.9292159501693018,8699904,3.7993719577789307,7.042697429656982
9.263,9.890694989624738,8.635305010375262,9.024000000000001,9.403531289882666,8.644468710117335,0.2264172224327922,2.012050874531269,0.2559094395959498,0.19692500526963458,2.0897318484497296,1.9343699006128086,8863744,3.738337182998657,6.938503217697144
9.428999999999998,10.10589659476171,8.752103405238287,9.038,9.681502913746318,8.394497086253683,0.22702600117772817,2.0182500764727593,0.2518756805744493,0.20217632178100703,2.0645713370883656,1.9719288158571529,9027584,3.9358967542648315,7.114721441268921
9.320000000000002,9.937268175107063,8.702731824892942,8.851000000000003,9.662029592555045,8.03997040744496,0.22686056159436702,2.025952886044979,0.2520606365146459,0.20166048667408812,2.10193601470658,1.9499697573833776,9191424,3.8617598533630373,7.055856561660766
9.613,10.040622497069553,9.185377502930447,8.638,9.160738940581243,8.115261059418756,0.22988423909991976,2.030638824403286,0.24895601791019087,0.21081246028964865,2.1025249751046937,1.9587526737018777,9355264,3.8636817932128906,7.161967039108276
9.253,10.091606582373403,8.414393417626597,8.872,9.30359703428082,8.44040296571918,0.22878819778561593,2.0184799820184707,0.26610538422136865,0.19147101134986322,2.0823955804095546,1.9545643836273865,9519104,3.7774072170257567,6.9734937191009525
9.454,10.13472314489813,8.773276855101871,8.735,9.566255075172476,7.903744924827523,0.21710499227046967,2.004504160583019,0.24781265607324793,0.18639732846769141,2.0850469828127665,1.923961338353272,9682944,3.852614402770996,7.132097434997559
9.286,9.856687304922756,8.715312695077243,9.27,9.879721247784591,8.660278752215408,0.21796205677092076,2.0258666798472404,0.24377273162911395,0.19215138191272757,2.1282059231931454,1.9235274365013353,9846784,3.8622828006744383,6.975068235397339
9.411,9.698800277970678,9.123199722029321,8.811000000000002,9.297054523690502,8.324945476309502,0.22855726759880782,2.043125441670418,0.2536235516654852,0.2034909835321304,2.127619051219438,1.9586318321213976,10010624,3.8407217979431154,7.050273036956787
9.527000000000001,10.089459776339607,8.964540223660395,8.998000000000001,9.769904139126098,8.226095860873905,0.21286150347441435,2.034552577137947,0.22872382845878675,0.19699917849004195,2.104400571719805,1.964704582556089,10174464,3.816208076477051,7.125578355789185
9.352,9.9902444672694,8.7137555327306,9.011,9.670006069774777,8.351993930225222,0.2193255614489317,1.992653878033161,0.2417703980803757,0.1968807248174877,2.0816115574660063,1.9036961986003156,10338304,3.7915205478668215,7.008361673355102
9.482000000000001,10.268,8.696000000000002,8.841000000000001,9.368018974990466,8.313981025009536,0.21929065864533187,2.024119606614113,0.2520181672262603,0.18656315006440344,2.1140092731674223,1.9342299400608038,10502144,3.8928102254867554,7.119142055511475
9.733,10.379050307638655,9.086949692361346,9.206999999999999,9.658332471688,8.755667528311998,0.23012507446110247,1.993964257836342,0.25458175016099094,0.205668398761214,2.098917536848703,1.8890109788239808,10665984,3.869743013381958,7.285466003417969
9.734,10.363161346555874,9.104838653444126,9.214,9.829519292955144,8.598480707044857,0.2189509198069572,2.0215161085128783,0.23225050192290225,0.20565133769101213,2.073308649713335,1.9697235673124216,10829824,3.808052110671997,7.255844974517823
9.567999999999998,9.963418765361482,9.172581234638514,9.141,9.98677124566871,8.29522875433129,0.230086825042963,2.011315128207207,0.2579638857322337,0.20220976435369226,2.072040932560997,1.9505893238534167,10993664,3.8797694206237794,7.1827921867370605
9.385,10.26399089870146,8.50600910129854,8.978,9.640944944923785,8.315055055076215,0.20941973496228455,2.0352912500500677,0.2260156486648962,0.1928238212596729,2.108453710279425,1.9621287898207103,11157504,3.9474855184555055,6.9981598377227785
9.569,9.993628072552912,9.14437192744709,9.294,9.97149833948136,8.61650166051864,0.22021932806819672,2.0355676516890524,0.23988148611000998,0.20055717002638346,2.104988052694881,1.9661472506832238,11321344,3.9150229930877685,7.195690107345581
9.880999999999998,10.591879033310168,9.17012096668983,9.172999999999998,9.682412406601959,8.663587593398038,0.2198513014242053,2.04752816259861,0.2454175426130654,0.19428506023534522,2.0745454948903315,2.0205108303068884,11485184,3.9641820669174193,7.358351945877075
9.974,10.50027369305334,9.447726306946661,9.387,9.914258001361762,8.859741998638238,0.2060173593461513,2.0423192143440247,0.23900229302127363,0.173032425671029,2.082132554704229,2.0025058739838206,11649024,4.0013246774673465,7.4568408012390135
9.654,10.066072809100527,9.241927190899473,9.190999999999999,9.598270180592685,8.783729819407313,0.21900426950305696,2.055747151374817,0.24649860663959344,0.19150993236652047,2.099894252554235,2.011600050195399,11812864,3.743049669265747,7.147821855545044
9.968,10.306667979000082,9.629332020999918,9.131,9.809799675898567,8.452200324101433,0.22902540937066074,2.05309134721756,0.2615721736260619,0.19647864511525956,2.1077952933676984,1.9983874010674212,11976704,3.881187629699707,7.395004463195801
9.684,10.160428378667769,9.20757162133223,9.236,9.947086492629413,8.524913507370588,0.213194159977138,2.054972122609615,0.2279913744288149,0.1983969455254611,2.1380495485719186,1.9718946966473117,12140544,3.950202703475952,7.230331182479858
9.978,10.587225738129964,9.368774261870035,9.434999999999999,9.943551865594847,8.92644813440515,0.2070913825184107,2.061484882235527,0.22220576841801423,0.19197699661880716,2.1030986891544643,2.0198710753165896,12304384,3.9585195779800415,7.441117954254151
9.686,10.226244389142543,9.145755610857456,9.252999999999998,9.924700081881786,8.58129991811821,0.2198919996619224,2.0476376846432687,0.25043248259788603,0.18935151672595876,2.1097480443123646,1.9855273249741727,12468224,3.8510836124420167,7.206239843368531
10.137,10.64605893568427,9.627941064315731,9.077000000000002,9.617278631818808,8.536721368181196,0.22208900433033701,2.0389261528849603,0.2547566188585382,0.18942138980213588,2.0906866606184487,1.9871656451514719,12632064,3.9372872352600097,7.51841630935669
9.642,10.240444650740567,9.043555349259432,9.205000000000002,10.03482227012777,8.375177729872235,0.21605602409690614,2.0267548456788065,0.24400750986016556,0.1881045383336467,2.0860662174944897,1.9674434738631232,12795904,3.9482599020004274,7.2178630352020265
10.124,10.370300629313041,9.87769937068696,9.392,9.83721455501814,8.94678544498186,0.21752173714339734,2.0657268837094307,0.24399277555081644,0.19105069873597824,2.1182619764685335,2.013191790950328,12959744,4.027255749702453,7.492002248764038
9.611,10.231668188326099,8.990331811673903,9.138,9.550742050196003,8.725257949803996,0.22912051640450953,2.072624649107456,0.26260964595157255,0.19563138685744652,2.1160460080625163,2.0292032901523958,13123584,3.9256799697875975,7.128381586074829
10.081999999999999,10.905708686369154,9.258291313630844,9.242,9.875368770938385,8.608631229061617,0.20998167973011728,2.053727474808693,0.22802563422290423,0.19193772523733033,2.1104818766947044,1.9969730729226818,13287424,3.8700811147689818,7.456303977966309
9.937000000000001,10.575765215082976,9.298234784917026,9.693999999999999,10.107042370707896,9.280957629292102,0.20354024209082122,2.0283480435609818,0.22713548857455904,0.1799449956070834,2.08941251971321,1.9672835674087537,13451264,3.9427799940109254,7.343558883666992
10.23,10.790196394133343,9.669803605866658,9.418999999999999,9.87922711784509,8.958772882154907,0.1966576442122459,2.072144740819931,0.20973006742603154,0.18358522099846028,2.1157758628320567,2.0285136188078052,13615104,4.089689111709594,7.555617141723633
10.045,10.664584538218959,9.425415461781041,9.328999999999999,9.926652909304387,8.73134709069561,0.2230135396122932,2.026412104070187,0.24623616484927496,0.19979091437531143,2.0978594083677393,1.9549647997726345,13778944,3.998287630081177,7.457581472396851
10.007,10.68319597750948,9.33080402249052,9.474,10.039759666289495,8.908240333710506,0.21516986694186926,2.0349220499396323,0.23401865154146234,0.1963210823422762,2.117772943649352,1.952071156229913,13942784,4.039113068580628,7.430664873123169
9.886999999999999,10.500873765525126,9.273126234474871,9.399999999999999,9.928242368615011,8.871757631384986,0.20628251042217016,2.0525742158293725,0.22060923858933673,0.1919557822550036,2.10472766238429,2.000420769274455,14106624,3.9302536249160767,7.2881590843200685
10.069999999999999,10.644386629370842,9.495613370629155,9.583,10.230673528870835,8.935326471129166,0.21239920072257518,2.0555571138858797,0.23323924028711293,0.19155916115803742,2.108273352325836,2.0028408754459233,14270464,3.9614667892456055,7.486060237884521
10.073000000000002,10.85460156089916,9.291398439100844,9.227,9.547750681994598,8.906249318005402,0.216802966594696,2.035468788444996,0.24052813232132966,0.19307780086806234,2.093884967091264,1.9770526097987275,14434304,3.9698567152023316,7.4610865116119385
10.025000000000002,10.715829211889599,9.334170788110406,9.206999999999999,9.943804587390712,8.470195412609286,0.21174408346414567,2.006886474788189,0.2335395348470517,0.18994863208123963,2.070185633498376,1.943587316078002,14598144,4.0299485445022585,7.485955476760864
9.559999999999999,10.128313293879351,8.991686706120646,8.972999999999999,9.846064144264325,8.099935855735673,0.21390744540840384,2.0506282642483713,0.23379233463594942,0.19402255618085826,2.13561932750822,1.965637200988523,14761984,3.8909353971481324,7.146450567245483
10.094999999999997,10.595724475135775,9.59427552486422,9.278000000000002,9.788858101629016,8.767141898370989,0.2197777062654495,2.0509455665946006,0.24455483193390282,0.1950005805969962,2.138847140785327,1.9630439924038743,14925824,3.9428519010543823,7.480781841278076
10.247,10.615240410601553,9.878759589398447,9.454,9.737450171987954,9.170549828012048,0.20853207148611547,2.037602204084396,0.2344842566214147,0.18257988635081623,2.099616448015759,1.9755879601530337,15089664,3.9623624086380005,7.571369552612305
9.930000000000001,10.512013745542149,9.347986254457854,9.036999999999999,9.617345586698132,8.456654413301866,0.2160847034305334,2.0358332261443137,0.23791178010040953,0.19425762676065728,2.084260410112062,1.9874060421765651,15253504,3.9199901103973387,7.395761489868164
10.247,10.631292857076474,9.862707142923526,9.295000000000002,9.682614499212814,8.90738550078719,0.21343619655817742,2.0307947233319283,0.2336933739445871,0.19317901917176772,2.0998906132780397,1.961698833385817,15417344,3.9114009618759153,7.555399417877197
9.866999999999999,10.287191622953147,9.446808377046851,9.386,9.9073098886459,8.864690111354099,0.21886403672397137,2.056470735371113,0.24515024324746484,0.1925778302004779,2.109763753055515,2.003177717686711,15581184,4.033757853507995,7.317408180236816
9.92,10.562635199782894,9.277364800217105,9.752,10.505867362339027,8.998132637660975,0.20473582837730642,2.0374913051724435,0.22690614475972723,0.1825655119948856,2.124523322189886,1.9504592881550011,15745024,3.948406291007996,7.369692802429199
9.931999999999999,10.475521848686874,9.388478151313123,9.212,9.739480805337976,8.684519194662023,0.22229666337370868,2.046512430906296,0.25289020014164626,0.19170312660577113,2.1227538667582047,1.970270995054387,15908864,3.9470615863800047,7.354783201217652
9.985000000000001,10.667337892836095,9.302662107163908,9.559000000000001,10.220489984807028,8.897510015192974,0.21092415992170568,2.0548812046647074,0.23302592142689713,0.18882239841651424,2.1333255180412998,1.976436891288115,16072704,3.9325429439544677,7.3656267642974855
10.221,11.00286251988441,9.43913748011559,9.136,9.772823366405472,8.499176633594526,0.2120772061869502,2.033469635248184,0.23368286160122978,0.1904715507726706,2.1282338079999232,1.9387054624964448,16236544,4.031071829795837,7.517279624938965
10.325,10.866410195692692,9.783589804307306,9.358,9.9601262326124,8.755873767387602,0.22125741112977262,2.0236564755439757,0.2453528669522808,0.19716195530726444,2.0703707957402933,1.976942155347658,16400384,3.9763261318206786,7.620930862426758
10.044,10.602179182700324,9.485820817299677,9.518,10.095179348209896,8.940820651790105,0.2200306160375476,2.0454337671399117,0.2511299868006092,0.18893124527448596,2.096258325231896,1.9946092090479273,16564224,4.0536643981933596,7.503081226348877
10.07,10.616863785599303,9.523136214400697,9.767000000000001,10.593596031928536,8.940403968071466,0.2048320135101676,2.023202720284462,0.22628384205268376,0.18338018496765146,2.079958432990475,1.9664470075784486,16728064,3.963913369178772,7.4049759864807125
10.026,10.620107734337806,9.431892265662194,9.379,10.082781926451652,8.675218073548347,0.21244854666292667,2.053286312520504,0.23236466572563583,0.19253242760021752,2.10812500056808,1.998447624472928,16891904,3.8344276905059815,7.331138563156128
10.099,10.897641972350565,9.300358027649436,9.367,9.930773890846321,8.80322610915368,0.20471119880676264,2.0396389335393907,0.22685631317672536,0.18256608443679992,2.0976875178334793,1.9815903492453022,17055744,3.9560415029525755,7.467848587036133
9.985,10.637981623018595,9.332018376981404,9.627,10.219824594631499,9.034175405368503,0.2367286596447229,2.0405108883976935,0.2533711824660051,0.2200861368234407,2.0949714719398447,1.9860503048555422,17219584,4.012067365646362,7.398388910293579
10.209999999999999,10.762449092677326,9.657550907322673,9.311000000000002,9.948862837920506,8.673137162079497,0.21734821572899815,2.029747596383095,0.2439424908591532,0.1907539405988431,2.083136059930197,1.9763591328359928,17383424,3.911639666557312,7.527392864227295
9.859999999999998,10.351467191173528,9.368532808826467,9.756,10.311179250332719,9.200820749667281,0.20221327431499958,2.041676554083824,0.21846109163574073,0.18596545699425843,2.100688037152905,1.9826650710147429,17547264,3.927787184715271,7.295999002456665
10.129000000000001,10.529411038808874,9.728588961191129,9.662,10.023961323900773,9.300038676099229,0.2143689768388867,2.034591345489025,0.23174785874428086,0.19699009493349254,2.1072452404486546,1.9619374505293958,17711104,3.9933327436447144,7.474806880950927
10.312000000000001,10.680884805867633,9.94311519413237,9.517,10.06120676217776,8.97279323782224,0.21564056426286693,2.0211006134748457,0.2344887600212954,0.19679236850443846,2.106329829123678,1.9358713978260136,17874944,4.0271929740905765,7.645788478851318
10.113,10.764245729352599,9.4617542706474,9.725,10.150517332196939,9.29948266780306,0.1950699103064835,2.023007106781006,0.21217498233788898,0.177964838275078,2.1141269472500466,1.9318872663119655,18038784,3.9721810817718506,7.460082340240478
10.235000000000001,10.884434369278376,9.585565630721627,9.604000000000001,10.315114618046909,8.892885381953093,0.21405546944588422,2.0218324646353723,0.238832598060333,0.18927834083143544,2.0881444920399117,1.9555204372308328,18202624,4.051168370246887,7.537013864517212
9.865,10.211417378316966,9.518582621683034,9.483,9.971979549674627,8.994020450325374,0.21658580899238586,2.0091741174459457,0.25404437494993964,0.17912724303483207,2.0519358568981234,1.966412377993768,18366464,3.9066421747207642,7.301813697814941
10.174999999999999,10.52176360824054,9.828236391759457,9.839,10.249401023390536,9.428598976609464,0.21285551302134986,2.0415538057684897,0.22676302116001754,0.1989480048826822,2.112602041799703,1.9705055697372764,18530304,3.9532429218292235,7.5210448741912845
10.538999999999998,11.05324605005775,10.024753949942246,9.393,9.814047503258244,8.971952496741757,0.22231258843094107,2.0166584104299545,0.23422537989821085,0.21039979696367128,2.0951021794717986,1.9382146413881103,18694144,4.041260695457458,7.784192848205566
10.187000000000001,10.588299140293124,9.785700859706878,9.596,9.948425878731967,9.243574121268033,0.20557254068553443,1.9997979804873467,0.22333471793691434,0.18781036343415453,2.0635740930771234,1.93602186789757,18857984,4.101829266548156,7.538070297241211
10.187000000000001,10.61255963154416,9.761440368455842,9.48,10.109110483142667,8.850889516857334,0.21834898963570595,2.023464910686016,0.23622796465798762,0.20047001461342429,2.0871200474242673,1.9598097739477651,19021824,4.013699150085449,7.539028644561768
10.370000000000001,11.007934165882343,9.732065834117659,9.579999999999998,10.131670191328114,9.028329808671883,0.2103737873956561,1.9929806411266326,0.23391734793243607,0.18683022685887613,2.060282733611703,1.9256785486415624,19185664,4.106273412704468,7.672447395324707
10.611,10.780673215328761,10.44132678467124,9.797,10.247223277941067,9.346776722058934,0.19100070651620626,2.014331082999706,0.20774661871221656,0.17425479432019597,2.058861796167495,1.969800369831917,19349504,4.097587609291077,7.8246244430542
10.485000000000001,11.086352641966426,9.883647358033576,9.713999999999999,10.075917117583568,9.352082882416429,0.21337237153202296,2.0704117357730865,0.23446093469897808,0.19228380836506784,2.1202641666478814,2.0205593048982915,19513344,4.094227433204651,7.689755773544311
10.479,11.04944631649262,9.908553683507378,10.112,10.699329549741881,9.52467045025812,0.21773502342402934,2.033284130692482,0.2312966348415166,0.20417341200654207,2.0803505164675085,1.9862177449174552,19677184,3.9831782579421997,7.657780408859253
10.328,10.713792690443974,9.942207309556025,9.71,10.357904313922976,9.062095686077026,0.21376492008566855,2.0080442622303964,0.23719596813080668,0.19033387204053043,2.0524264461742026,1.9636620782865903,19841024,4.039190506935119,7.647540140151977
10.232000000000001,10.923141085452169,9.540858914547833,9.616999999999999,10.181536092734556,9.052463907265443,0.21075017023831605,2.0397865802049635,0.23062011172489363,0.19088022875173846,2.0804308971329113,1.9991422632770155,20004864,3.9875663995742796,7.50722599029541
10.428999999999998,10.871254451645202,9.986745548354795,9.379000000000001,9.725452016879684,9.032547983120319,0.21906953454017639,2.026529438793659,0.2436335290288209,0.19450554005153187,2.0641943512482515,1.9888645263390667,20168704,4.1125901222229,7.729867362976075
10.365,10.881473619849068,9.848526380150933,9.959,10.277887127366409,9.64011287263359,0.19365501161664722,2.0376037105917932,0.21605723478714792,0.17125278844614653,2.087797887821105,1.9874095333624815,20332544,4.191267728805542,7.678646278381348
10.106999999999998,10.530368633698812,9.683631366301183,9.413,9.910193121432709,8.915806878567292,0.21363620217889542,2.019612656533718,0.22875798175557152,0.19851442260221933,2.067242459094627,1.971982853972809,20496384,4.040834426879883,7.464327383041382
10.638000000000002,11.281704901332903,9.9942950986671,9.672,10.009336627124895,9.334663372875106,0.20400735009461637,2.021704785525799,0.2230196592334759,0.18499504095575686,2.082529639784013,1.9608799312675846,20660224,4.174023938179016,7.832486486434936
10.43,11.117822651560706,9.742177348439293,9.953,10.604951685326451,9.301048314673547,0.208812527731061,1.9913666605949403,0.23077433922315718,0.1868507162389648,2.059422822932754,1.9233104982571265,20824064,4.070128917694092,7.691065311431885
10.338,10.695233816988257,9.980766183011742,9.873000000000001,10.311498574684116,9.434501425315887,0.2134485874325037,2.0298416197299955,0.23753178931779065,0.18936538554721674,2.0672735974250136,1.9924096420349775,20987904,4.058959174156189,7.628378105163574
10.255999999999998,10.752592388181695,9.759407611818302,9.617,10.193681021015951,9.04031897898405,0.21671028994023794,2.03290423899889,0.2475779050821366,0.1858426747983393,2.093682422575928,1.9721260554218516,21151744,3.9365997314453125,7.534755039215088
10.58,10.955552925697564,10.204447074302436,9.709999999999999,10.450283729390291,8.969716270609707,0.20719611477106809,2.0534619435667993,0.2423648807689665,0.17202734877316966,2.1192149502571325,1.9877089368764662,21315584,4.113589549064637,7.786708688735962
10.368999999999998,10.729706251678563,10.008293748321433,9.735,10.362618514704593,9.107381485295406,0.20262235794216393,2.037074702978134,0.22986181728783553,0.17538289859649234,2.0763964994051687,1.9977529065510993,21479424,3.985269331932068,7.672967386245728
10.295,11.039906034342588,9.550093965657412,9.578,10.159098958870173,8.996901041129826,0.21284717116504903,2.046916511654854,0.23219099210087749,0.19350335022922058,2.089711552316337,2.004121470993371,21643264,4.074298095703125,7.572643566131592
10.216,10.777911024985272,9.654088975014727,9.693999999999999,10.202806446500041,9.185193553499957,0.19137067925184964,2.039189437031746,0.20869883557695657,0.17404252292674272,2.092320974768781,1.9860578992947104,21807104,3.9989787101745606,7.589192819595337
10.306999999999999,10.56308787554275,10.050912124457247,9.614999999999998,10.190278193572464,9.039721806427533,0.22120206095278258,2.0340517207980158,0.24113019711655279,0.20127392478901238,2.0755859722400687,1.992517469355963,21970944,4.00260317325592,7.6092699527740475
10.213,10.8146485685182,9.611351431481799,9.754999999999999,10.298750862068282,9.211249137931716,0.21155559811741115,2.073474517464638,0.23105904221033358,0.19205215402448872,2.090170451605547,2.056778583323729,22134784,4.0344936609268185,7.520217084884644
10.284,10.760218437274325,9.807781562725676,9.894000000000002,10.475707830444117,9.312292169555887,0.20549170169979333,2.034172534942627,0.224783703212846,0.18619970018674067,2.080324717237059,1.9880203526481948,22298624,3.992090606689453,7.574789571762085
10.68,11.27628852076826,10.08371147923174,9.859,10.233845301424468,9.484154698575532,0.20386553127318616,2.0251275658607484,0.22922689646784636,0.17850416607852596,2.07064569544806,1.979609436273437,22462464,4.217455506324768,7.884643411636352
10.514,11.137477345217931,9.890522654782067,9.751999999999999,10.412769248679142,9.091230751320856,0.20573309026658532,2.0726270139217378,0.22091327053984447,0.19055290999332616,2.1007408741852704,2.044513153658205,22626304,4.015301012992859,7.684976816177368
10.728,11.331121878230263,10.124878121769736,9.776,10.11016163753489,9.44183836246511,0.21350686382502312,2.069328433275223,0.25228384092164013,0.17472988672840614,2.0947515384719426,2.043905328078503,22790144,4.131564950942993,7.893541240692139
10.372,11.04573288475478,9.69826711524522,9.824000000000002,10.38348547791699,9.264514522083013,0.1935707239434123,2.0536853283643723,0.21267223091262624,0.17446921697419834,2.104563587773691,2.002807068955054,22953984,4.018732690811158,7.638471174240112
10.292,10.739812460746684,9.844187539253316,9.655999999999999,10.237019793122402,9.074980206877596,0.1991522263735533,2.0501717761158944,0.22218418989058036,0.1761202628565262,2.116655534877741,1.9836880173540479,23117824,4.036736726760864,7.579072666168213
10.303,10.817452135771639,9.788547864228363,9.864999999999998,10.48405169412578,9.245948305874217,0.2036454295739531,2.051875875890255,0.2378535131175682,0.169437346030338,2.0999008887033437,2.003850863077166,23281664,4.05035240650177,7.544338321685791
10.492,11.221860260597877,9.762139739402125,10.312999999999999,10.558032650885549,10.067967349114449,0.2063385263085365,2.0369621992111204,0.22656439576819853,0.18611265684887446,2.075345615363662,1.998578783058579,23445504,4.106916522979736,7.717568826675415
10.133000000000001,10.914102426062037,9.351897573937965,9.683,10.318909584768148,9.047090415231851,0.21666513215750455,2.0649557217955588,0.23419472425708165,0.19913554005792744,2.1059831168530705,2.023928326738047,23609344,3.9717684507369997,7.453420352935791
10.497,11.041592508211414,9.952407491788586,10.143,10.849796293142516,9.436203706857485,0.2017228027805686,2.0557076275348662,0.22031158425903427,0.1831340213021029,2.105685467091313,2.0057297879784195,23773184,4.070156908035278,7.676485061645508
10.505999999999998,10.964349211846162,10.047650788153835,9.706,10.43683787531846,8.975162124681539,0.20902368370443583,2.0327890425920487,0.22614180555204616,0.1919055618568255,2.07085715734784,1.9947209278362577,23937024,4.052606797218322,7.743191862106324
10.750000000000002,11.31164045438341,10.188359545616594,9.66,10.175984495891107,9.144015504108893,0.20363540221005677,2.025406701862812,0.22658882642428405,0.1806819779958295,2.074564448797871,1.9762489549277533,24100864,4.1297852277755736,7.915411806106567
10.112,10.753354815995015,9.470645184004985,9.966000000000001,10.329791148875287,9.602208851124715,0.21588596906512975,2.0315026134252547,0.2361796358647524,0.19559230226550708,2.0998190886885797,1.96318613816193,24264704,4.103999137878418,7.521712827682495
10.512,11.027282446819218,9.996717553180783,9.830000000000002,10.500179080544896,9.159820919455107,0.2074890373274684,2.0426005154848097,0.22920314422555318,0.18577493042938362,2.1053965290683263,1.979804501901293,24428544,4.150410842895508,7.771073198318481
10.258999999999999,10.932608936995345,9.585391063004652,9.972,10.480306993853123,9.463693006146876,0.20242296941578383,2.0198457524180413,0.21890927375042205,0.18593666508114562,2.0721344978432223,1.9675570069928603,24592384,4.051706099510193,7.610149192810058
10.437000000000001,11.03620030040046,9.837799699599543,10.105000000000002,10.460253430666056,9.749746569333949,0.21681724097579713,2.025759670138359,0.2385555860695593,0.19507889588203497,2.0796435672420324,1.9718757730346854,24756224,4.062674140930175,7.676816511154175
10.526,11.038624618995225,10.013375381004774,9.883999999999999,10.599544547879445,9.168455452120552,0.2058818217366934,2.0238189548254013,0.2239152169259346,0.18784842654745218,2.0844783900823565,1.9631595195684464,24920064,4.0860473871231076,7.747353887557983


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-bossfight-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.042,0.1208416133777081,-0.03684161337770809,0.045,0.09301041553663122,-0.003010415536631221,0.2986252081813291,2.70635030567646,0.46870491744753684,0.12854549891512132,2.7074886510341662,2.705211960318754,16384,-0.002149861212819829,0.1024485111236572
0.12000000000000002,0.23738824472663356,0.0026117552733664895,0.15899999999999997,0.3234658019163862,-0.005465801916386265,0.1999883342999965,2.670314943790436,0.2547017010746729,0.1452749675253201,2.6979840286482744,2.6426458589325974,180224,0.10782143902033563,0.2019686721265316
0.21900000000000003,0.39240415219942115,0.045595847800578904,0.30100000000000005,0.535284015673285,0.06671598432671516,0.2055000777356326,2.6113220900297165,0.25986549090485245,0.15113466456641275,2.6554860266983575,2.5671581533610754,344064,0.19477712884545323,0.38568308874964713
0.35500000000000004,0.5584821859524809,0.15151781404751918,0.368,0.5675895788862735,0.16841042111372648,0.24257238376885654,2.5554029434919356,0.29310979117092895,0.19203497636678413,2.6200759964051947,2.4907298905786766,507904,0.33950926214456556,0.542973417043686
0.446,0.6267318455613178,0.26526815443868224,0.558,0.8146632034398387,0.3013367965601614,0.25808109138160945,2.419534868001938,0.32505627075869314,0.19110591200452576,2.51957001124985,2.319499724754026,671744,0.2667529836297035,0.668850040435791
0.528,0.6823243337908834,0.37367566620911663,0.619,0.8227866531449005,0.4152133468550995,0.23092591091990472,2.3680347383022307,0.2871113534147733,0.17474046842503616,2.438529593472609,2.2975398831318525,835584,0.3026811763644218,0.7178762197494507
0.55,0.7889142105442872,0.3110857894557128,0.76,0.9566723163030324,0.5633276836969676,0.21919043064117427,2.3354562669992447,0.24685947483105436,0.19152138645129418,2.413135053035792,2.2577774809626976,999424,0.3205662563443184,0.7288561373949051
0.5269999999999999,0.7301772625073977,0.32382273749260215,0.5850000000000001,0.8394110846641711,0.33058891533582907,0.2300677439197898,2.3285350471735002,0.2906934740881056,0.16944201375147402,2.4086493266581157,2.2484207676888848,1163264,0.30726506412029264,0.7791095823049545
0.718,0.9456312808029687,0.4903687191970313,0.6900000000000001,0.8541950060141904,0.5258049939858097,0.2485535204410553,2.2705858021974565,0.29730387600978797,0.19980316487232264,2.33852437273598,2.202647231658933,1327104,0.32845785915851594,0.9370295822620391
0.762,1.0658025674677554,0.4581974325322447,0.959,1.2308253115513712,0.6871746884486287,0.23951807264238592,2.23832685649395,0.266014995215788,0.21302115006898384,2.3239137439227773,2.1527399690651223,1490944,0.420131579041481,0.9285117447376251
0.7530000000000001,1.001356598462775,0.5046434015372252,1.024,1.4530268056893414,0.5949731943106585,0.2502928182482719,2.1676140427589417,0.2839370150647951,0.21664862143174868,2.27733010004987,2.0578979854680135,1654784,0.41094113886356354,1.0173514783382416
1.364,1.8479876031470228,0.8800123968529773,1.222,1.5380949224521014,0.9059050775478985,0.2668618651106954,2.0622869938611985,0.2988658536536655,0.23485787656772522,2.239129549355156,1.8854444383672408,1818624,0.5261875629425049,1.5157466232776642
1.9689999999999999,2.582391392179577,1.3556086078204226,1.4840000000000002,1.9678429497264585,1.000157050273542,0.3174556665122509,1.9740701824426652,0.3863889568208245,0.24852237620367723,2.1142449137397135,1.8338954511456167,1982464,0.763936772942543,2.1233293652534484
2.722,3.6019636356122904,1.8420363643877093,2.2559999999999993,3.052293915586449,1.4597060844135497,0.3353717776015401,1.9281178683042526,0.39035243950931,0.2803911156937702,2.025400153250026,1.8308355833584793,2146304,0.7791575342416763,2.742507219314575
3.064,3.919467123856902,2.208532876143098,2.815,3.71720008867213,1.9127999113278695,0.35652981325984,1.8872589394450188,0.3859272242789642,0.3271324022407158,2.0236869958488755,1.7508308830411619,2310144,1.1103279709815979,2.946364390850067
3.5879999999999996,4.439455224894416,2.736544775105584,3.226,4.067714916108773,2.384285083891226,0.33268555123358967,1.8691841974854468,0.3687626911145533,0.29660841135262606,1.9699662967523208,1.7684020982185729,2473984,1.2966683030128479,3.3909327745437623
4.526,5.322067836305425,3.729932163694575,4.161,4.869709390370975,3.452290609629024,0.3795759979635477,1.8449214205145836,0.4384195382768205,0.32073245765027486,2.001746961772098,1.6880958792570688,2637824,1.225517785549164,4.1202542066574095
4.59,5.217964967175718,3.962035032824282,4.305,5.069594663857916,3.5404053361420833,0.3528385773301125,1.8420054480433463,0.37739880729518066,0.3282783473650443,2.0098355720238135,1.674175324062879,2801664,1.484190332889557,4.080323600769043
5.790000000000001,6.528836923820136,5.051163076179866,4.967,5.646765400708214,4.287234599291785,0.3483229838311672,1.7960765555500984,0.3889336918121691,0.30771227585016536,1.9511865175078353,1.6409665935923614,2965504,1.7885494589805604,5.003005647659302
5.871,6.353295552540142,5.388704447459859,5.3340000000000005,5.994018181567751,4.67398181843225,0.3425106219947338,1.7908089235424995,0.3737903197231283,0.3112309242663393,1.9633793906991006,1.6182384563858985,3129344,1.9273955583572389,5.0328985214233395
5.968,6.726166208690416,5.209833791309584,5.351999999999999,5.806088097179391,4.897911902820608,0.3639242436736822,1.8190370857715608,0.3916373488756378,0.3362111384717266,1.9751135829933284,1.6629605885497931,3293184,1.8122852325439454,5.071200323104859
6.17,6.965839179734197,5.374160820265803,5.503000000000001,6.260971635353198,4.745028364646804,0.3525557953864336,1.8299108371138573,0.37186675045163214,0.3332448403212351,1.9626088395881731,1.6972128346395414,3457024,1.9575713872909546,5.175610208511353
6.568,7.073980236768196,6.062019763231803,6.436000000000002,7.162101921220432,5.709898078779571,0.3416576348245144,1.819285336136818,0.3707030412080881,0.31261222844094066,1.9173534548133304,1.7212172174603055,3620864,2.0839329600334167,5.51001558303833
6.664,6.973425273693019,6.35457472630698,6.271999999999999,7.072809590352163,5.471190409647836,0.34760290309786795,1.8095556035637856,0.3659595711451561,0.3292462350505798,1.9170542670978479,1.7020569400297234,3784704,2.012198770046234,5.542168474197387
7.2,7.952077123704743,6.447922876295257,6.268000000000001,7.255216288358332,5.28078371164167,0.33378723040223124,1.8387959524989128,0.3543198832867328,0.31325457751772967,1.9685788651896934,1.7090130398081322,3948544,2.1092204809188844,5.85702748298645
7.021000000000001,7.674948774752274,6.367051225247727,6.571000000000001,7.124993682274447,6.017006317725555,0.33982851207256315,1.8260938033461571,0.37102313444289703,0.30863388970222927,1.970384430412365,1.6818031762799492,4112384,2.0902023196220396,5.659882688522339
7.287000000000001,7.917889055222866,6.656110944777136,6.537999999999999,7.004107283787755,6.071892716212243,0.35414495281875136,1.82624344676733,0.3958859343147391,0.3124039713227636,1.9670981117717496,1.6853887817629105,4276224,2.1026236772537232,5.917967081069946
7.173,7.814374305690523,6.5316256943094775,6.688,7.297471902551709,6.078528097448291,0.3526586338877678,1.8412857562303544,0.38115287199051917,0.32416439578501643,1.9815512978826186,1.7010202145780902,4440064,2.19646680355072,5.8000202655792235
7.225999999999999,7.86983538268722,6.582164617312778,7.086,7.749599276672301,6.4224007233277,0.328789771348238,1.8532750502228736,0.36365908372998157,0.29392045896649444,1.9832390559826136,1.7233110444631337,4603904,2.1640004992485045,5.8262598514556885
7.078,7.644953260860188,6.511046739139813,6.840999999999999,7.506589212652969,6.17541078734703,0.32338071838021276,1.8340034186840057,0.34199778780457857,0.30476364895584696,1.997885375347042,1.6701214620209694,4767744,2.113528347015381,5.721216440200806
7.272,8.009045453143834,6.534954546856166,6.941,7.536910228138433,6.345089771861566,0.34334761537611486,1.850321778655052,0.3603063083150967,0.326388922437133,1.9976425972142364,1.7030009600958678,4931584,2.0968119144439696,5.83274211883545
7.4220000000000015,8.291974712276168,6.5520252877238345,7.107000000000001,7.819306815915727,6.394693184084275,0.32829805817455054,1.8414196103811264,0.3530756563749909,0.3035204599741102,1.9701043612987612,1.7127348594634917,5095424,2.1329694747924806,5.880706119537353
7.814000000000002,8.34742665850143,7.280573341498573,6.863000000000001,7.785594710585316,5.940405289414687,0.3360752759501338,1.8250495135784148,0.3677423600319685,0.30440819186829915,1.9603570643106452,1.6897419628461845,5259264,2.2196231842041017,6.205033779144287
7.436,8.043769693222687,6.8282303067773125,7.07,7.2988667734731285,6.841133226526872,0.3514354217797518,1.8130397111177445,0.3891181542854239,0.3137526892740797,1.9489472284613738,1.6771321937741153,5423104,2.175611662864685,5.962884426116943
7.706999999999999,8.449738850471684,6.964261149528314,7.340999999999999,8.14114311219931,6.540856887800688,0.31723533309996127,1.8600476145744325,0.3505638908092083,0.28390677539071424,1.980929011775171,1.739166217373694,5586944,2.178100919723511,6.098402070999145
7.996,8.966228838985938,7.025771161014063,7.329000000000001,8.143401006875607,6.514598993124395,0.3227299936115742,1.8482945308089256,0.3463378186938828,0.29912216852926554,2.0107333100144387,1.6858557516034125,5750784,2.3066461801528932,6.288091230392456
8.038,8.711317161521968,7.364682838478032,7.432,8.108,6.756,0.31550471428781746,1.8677706226706505,0.3397516057076457,0.29125782286798924,2.0279740930416343,1.7075671522996665,5914624,2.3559276819229127,6.327284812927246
8.253,9.140401262113144,7.365598737886857,7.467000000000001,7.90611388044561,7.027886119554393,0.3085241444408894,1.8718946859240533,0.32702262767028695,0.2900256612114918,2.0130450241625635,1.7307443476855433,6078464,2.2807931184768675,6.413288021087647
8.466,9.04645154836558,7.885548451634419,7.609,8.51714591338617,6.70085408661383,0.33508416675031183,1.8520989701151849,0.35774484944391627,0.3124234840567074,1.9618462887372197,1.74235165149315,6242304,2.365585970878601,6.615510654449463
8.064,8.575921869038625,7.552078130961374,7.325999999999999,7.7883678189493715,6.863632181050626,0.32971679195761683,1.882489098608494,0.35415216325466675,0.3052814206605669,1.9711028160558497,1.793875381161138,6406144,2.2940468788146973,6.3245625495910645
8.010000000000002,8.50733288650561,7.512667113494394,7.938999999999998,8.496323066093623,7.381676933906372,0.332205363176763,1.8802269756793977,0.3628539872810415,0.30155673907248454,1.9582361142650162,1.8022178370937791,6569984,2.300086998939514,6.23508939743042
8.652,9.163190766739776,8.140809233260223,7.65,8.293164053721911,7.00683594627809,0.33543362822383643,1.89970363676548,0.3716487089737913,0.29921854747388155,1.9862423359575436,1.8131649375734165,6733824,2.3462845206260683,6.709412431716919
8.03,8.765798885565886,7.294201114434113,7.526000000000001,8.13721518305749,6.914784816942511,0.3166551964357495,1.8783618226647376,0.35383249713105613,0.2794778957404429,1.9845076163636863,1.772216028965789,6897664,2.296597588062286,6.280594158172607
7.915000000000001,8.574533926344962,7.2554660736550405,7.450999999999999,8.36468977229692,6.5373102277030775,0.32020948156714435,1.8797676056623458,0.3399807879563314,0.3004381751779573,1.9869978009929672,1.7725374103317244,7061504,2.2874430537223818,6.1892311573028564
8.007000000000001,8.388472148393564,7.6255278516064395,7.394,8.236344347639372,6.551655652360628,0.3144467270001769,1.916462354362011,0.33245113060733866,0.29644232339301513,2.0474353020786697,1.7854894066453524,7225344,2.246385395526886,6.188116788864136
8.261,9.075585170500911,7.446414829499087,7.842999999999999,8.397744085141968,7.288255914858031,0.33715420197695495,1.9261326611042022,0.3767780961681496,0.2975303077857603,2.0688744017519514,1.7833909204564533,7389184,2.275192880630493,6.391457557678223
8.0,8.831600865800414,7.168399134199585,7.8469999999999995,8.461492473509644,7.232507526490356,0.3207250477746129,1.9662236139178275,0.33674706124142956,0.30470303430779627,2.115088260797656,1.8173589670379993,7553024,2.2992453575134277,6.196902847290039
8.349,8.816107054110725,7.881892945889275,7.853,8.270134270948816,7.4358657290511845,0.3154058339074254,1.9556571528315545,0.34156959109901397,0.2892420767158368,2.102793974372311,1.808520331290798,7716864,2.2913349151611326,6.4467121124267575
8.342000000000002,9.128457881898328,7.555542118101677,7.648000000000001,8.242891586761823,7.053108413238177,0.32198349572718143,1.9695221170783044,0.3527617960654832,0.2912051953888797,2.113725595128978,1.8253186390276308,7880704,2.2956463098526,6.396061086654663
8.376,8.9608281798956,7.7911718201044,7.888000000000001,8.476961798421597,7.299038201578405,0.32402845080941917,1.973994706571102,0.3516328884072133,0.29642401321162504,2.1246458541773947,1.8233435589648095,8044544,2.240261435508728,6.475685453414917
8.283,9.032973999549316,7.533026000450682,8.166,9.072390644258865,7.259609355741135,0.3099446455016732,1.9623299792408944,0.33099855326144184,0.2888907377419046,2.0861376403975287,1.83852231808426,8208384,2.250686800479889,6.3524031162261965
8.245,8.948580130475555,7.541419869524443,8.143,8.88278442805996,7.403215571940042,0.33393119387328624,1.9703525558114052,0.35411331505106014,0.31374907269551233,2.0925503834394528,1.848154728183358,8372224,2.2885679483413695,6.326128673553467
8.371,9.071177834553481,7.670822165446521,7.9030000000000005,8.467376647284418,7.338623352715583,0.31604754477739333,1.9256940081715583,0.35190399130492994,0.2801910982498567,2.0705414995427835,1.7808465168003331,8536064,2.3155876636505126,6.476062345504761
8.443000000000001,8.973019810950499,7.912980189049505,8.135,8.627265172442657,7.642734827557342,0.3221858125180006,1.9281709119677544,0.34501602345631227,0.29935560157968893,2.0513430781885234,1.8049987457469854,8699904,2.3153735876083372,6.485496950149536
8.537,9.104010581911838,7.969989418088164,7.962999999999999,8.501907227637558,7.42409277236244,0.32586843688040973,1.939582107961178,0.3624999732314479,0.28923690052937157,2.0642882551757915,1.8148759607465643,8863744,2.353649139404297,6.544856023788452
8.547999999999998,9.108228524800369,7.987771475199628,8.022,8.552147149384018,7.491852850615983,0.3260419776663184,1.9565795928239822,0.36810679776629557,0.2839771575663413,2.0486388562952422,1.8645203293527224,9027584,2.261051654815674,6.509647941589355
8.562000000000001,9.051281105296333,8.07271889470367,8.315999999999999,8.60666131493544,8.025338685064558,0.32403660342097285,1.9480113193392754,0.3479651847306108,0.3001080221113349,2.0509779733810403,1.8450446652975103,9191424,2.389477515220642,6.602296209335327
8.992,9.460162364997444,8.523837635002558,8.442000000000002,8.865976414438352,8.018023585561652,0.3168114462867379,1.9256962105631827,0.3458224360762871,0.2878004564971887,1.9890600275439037,1.8623323935824618,9355264,2.397264814376831,6.880817985534668
8.647000000000002,9.071877629441703,8.222122370558301,8.172999999999998,8.502425257076622,7.843574742923374,0.33010386638343336,1.956255841255188,0.3541809822285002,0.30602675053836653,2.04682751698972,1.8656841655206562,9519104,2.384446716308594,6.6046398162841795
8.584,9.139521376726405,8.028478623273594,8.284000000000002,8.997767469138237,7.570232530861769,0.311161607131362,1.943845310807228,0.339782036881308,0.282541177381416,2.046081202674853,1.8416094189396028,9682944,2.3548911809921265,6.614296388626099
9.333,9.968594996833676,8.697405003166324,8.281,8.84609202790342,7.715907972096581,0.3141752976924181,1.9302945390343667,0.3407100252290174,0.2876405701558188,2.0396103381909527,1.8209787398777804,9846784,2.4772732257843018,7.105530214309693
8.775,9.23984943799041,8.310150562009591,8.260000000000002,8.970197155725087,7.549802844274917,0.30124640427529814,1.9589077055454254,0.33344849884281563,0.26904430970778065,2.073295163763342,1.844520247327509,10010624,2.3528691291809083,6.694338989257813
9.056999999999999,9.3095885983175,8.804411401682497,8.437000000000001,8.810765969558494,8.063234030441508,0.3279330005869269,1.9559398740530014,0.3543522626290674,0.30151373854478647,2.0652231074750538,1.846656640630949,10174464,2.378855586051941,6.870130205154419
9.004999999999999,9.588922083843382,8.421077916156616,8.233,8.701487993442736,7.764512006557266,0.3099570408463478,1.987873487174511,0.3391392495301949,0.28077483216250065,2.1145686189425743,1.8611783554064478,10338304,2.3251075744628906,6.801189851760864
9.104,9.771640621891747,8.436359378108252,8.254999999999999,8.892514705712738,7.61748529428726,0.33060217313468454,1.9814146876335144,0.366164019634645,0.29504032663472407,2.0882494453099927,1.8745799299570363,10502144,2.3792953968048094,6.902770471572876
8.735000000000001,9.10869104886256,8.361308951137442,8.334,8.88313022135009,7.784869778649909,0.2942389875650406,1.9501311019062997,0.3305890004237936,0.2578889747062876,2.0555345612353313,1.8447276425772683,10665984,2.369534802436829,6.666859197616577
9.013000000000002,9.46878613405851,8.557213865941494,8.212,8.858355939092386,7.565644060907614,0.30809698682278397,1.9973198845982552,0.3350611561844781,0.2811328174610898,2.060984919850694,1.933654849345816,10829824,2.428331971168518,6.856355142593384
8.720000000000002,9.24051897179642,8.199481028203586,8.568,9.129476624624747,8.006523375375252,0.3331725349649787,2.008787214756012,0.3740959313747279,0.29224913855522944,2.0909021890872905,1.9266722404247334,10993664,2.3635127544403076,6.6335546493530275
8.925,9.513017856871713,8.336982143128289,8.623,9.160215971467714,8.085784028532284,0.3133675852790475,2.0302562013268473,0.34243152001596694,0.2843036505421281,2.0919784866753144,1.9685339159783801,11157504,2.34203941822052,6.7584058284759525
8.883999999999999,9.327445599820315,8.440554400179682,8.501000000000001,9.0456916558935,7.956308344106504,0.32113969810307025,2.019847844541073,0.3616854784602357,0.2805939177459048,2.1013129738541365,1.9383827152280095,11321344,2.341054546833038,6.7241534233093265
9.021999999999998,9.756558370723523,8.287441629276474,8.434999999999999,9.135432009548392,7.734567990451605,0.3285814065486192,2.019404500722885,0.35772645118260654,0.2994363619146319,2.0948645709732396,1.9439444304725306,11485184,2.454494524002075,6.856551837921143
9.086,9.725283974458925,8.446716025541075,8.348000000000003,8.965491700349084,7.730508299650921,0.30781464111059903,1.9853429839015007,0.3331154348549452,0.28251384736625285,2.055002865238075,1.9156831025649261,11649024,2.3383923768997192,6.87677149772644
9.117,9.641691337835876,8.592308662164125,8.420000000000002,9.030458843821599,7.809541156178406,0.3039915133267641,2.0043940991163254,0.33226310145676174,0.27571992519676647,2.085047611881262,1.9237405863513888,11812864,2.404142379760742,6.860634899139404
9.277,9.852292099719785,8.701707900280214,8.545,9.281549387346157,7.808450612653843,0.30891444422304626,1.9902718886733055,0.33106668872380285,0.28676219972228967,2.0819693162756083,1.8985744610710027,11976704,2.380035734176636,7.004888820648193
8.756000000000002,9.289464150623079,8.222535849376925,8.690999999999999,9.174103508577613,8.207896491422385,0.3256628017872572,1.9850646421313285,0.35689616242036387,0.29442944115415054,2.085941671044524,1.884187613218133,12140544,2.326932501792908,6.630222272872925
9.534,10.129133598446602,8.9388664015534,8.62,9.054764303962502,8.185235696037497,0.32237215507775546,2.038018614053726,0.35957480197157865,0.2851695081839323,2.1086743213294947,1.9673629067779577,12304384,2.4533743858337402,7.134755039215088
9.095,9.495555863769338,8.694444136230663,8.301,8.907456098988213,7.694543901011788,0.32411335706710814,2.04261469990015,0.341728546925532,0.3064981672086843,2.124847487407469,1.9603819123928312,12468224,2.3405519247055055,6.810485363006592
8.950000000000001,9.617967065056355,8.282032934943647,8.208000000000002,8.845554703535313,7.5704452964646896,0.31217211447656157,2.0239472925662993,0.34965969070051606,0.2746845382526071,2.1160400790853977,1.9318545060472012,12632064,2.3828564882278442,6.780221557617187
9.025,9.567074718097054,8.482925281902947,8.607000000000001,9.197695352952774,8.016304647047228,0.31558012682944536,2.040596640110016,0.344631148889339,0.28652910476955173,2.1381440190982963,1.9430492611217356,12795904,2.4224056720733644,6.80896577835083
9.222,9.718906429823562,8.725093570176437,8.721999999999998,9.23704951218305,8.206950487816945,0.30976405180990696,2.051917128264904,0.3349031896197199,0.28462491400009404,2.1398089213785263,1.9640253351512815,12959744,2.248246192932129,6.857144689559936
9.087,10.036610972977883,8.137389027022117,8.727,9.287482827569232,8.166517172430769,0.3126113565638661,1.996693667769432,0.34971231845344036,0.2755103946742919,2.101663247836639,1.8917240877022248,13123584,2.391197848320007,6.911647653579712
9.026,9.702316493958264,8.349683506041735,8.516,9.093290221638995,7.938709778361005,0.31000113002955915,2.0154690563678743,0.340777194537828,0.2792250655212903,2.1254338905546213,1.9055042221811274,13287424,2.355622148513794,6.773382234573364
9.245000000000001,9.956494905111766,8.533505094888236,8.668000000000001,9.283431555902036,8.052568444097966,0.3091551046818495,2.0008609116077425,0.32790710706295634,0.2904031023007426,2.112455291663779,1.8892665315517059,13451264,2.4277542829513554,6.94275918006897
9.424000000000001,9.890523311314666,8.957476688685336,8.622,9.41565987677342,7.82834012322658,0.317709694057703,1.99534010887146,0.34749516460218566,0.28792422351322033,2.0814226063575196,1.9092576113854003,13615104,2.4379225730895997,7.06536169052124
9.181000000000001,9.681908175217774,8.680091824782227,8.508999999999999,9.23958127542389,7.778418724576107,0.31029271055012936,2.040259934961796,0.3512712382133084,0.2693141828869503,2.0901776091631734,1.9903422607604182,13778944,2.3762022733688353,6.915680551528931
9.181999999999999,9.80924476881039,8.554755231189608,8.844999999999999,9.585395164760007,8.104604835239991,0.29777607433497905,2.0374062553048136,0.31803430074760125,0.27751784792235684,2.1075641228267017,1.9672483877829252,13942784,2.3995267391204833,6.9071173667907715
9.552,10.131755120719085,8.972244879280915,8.832999999999998,9.591143126329058,8.074856873670939,0.28674603458493947,2.009733298420906,0.3208898420624504,0.2526022271074285,2.124140223060788,1.895326373781024,14106624,2.364402937889099,7.163967037200928
9.277999999999999,9.980492704588452,8.575507295411546,8.700999999999999,9.594682829643714,7.807317170356282,0.3238762285560369,2.045856948196888,0.36085478090910417,0.2868976762029697,2.1390462090690137,1.952667687324762,14270464,2.3999955654144287,6.961543607711792
9.193000000000001,9.743164520848083,8.64283547915192,8.53,9.079581659082615,7.980418340917384,0.31505028028041127,2.0688713252544404,0.338666752107461,0.29143380845336153,2.157087207623426,1.9806554428854546,14434304,2.382582187652588,6.9017997741699215
9.247000000000002,9.904039572628623,8.58996042737138,8.792,9.442673497231906,8.141326502768093,0.32758683897554874,2.0695967093110084,0.36678914080356606,0.28838453714753143,2.1314169518206,2.007776466801417,14598144,2.392956590652466,6.969870710372925
9.421,9.919386396283043,8.922613603716956,8.688,9.354570326372244,8.021429673627757,0.3106052799150348,2.037356640398502,0.36474195358036654,0.256468606249703,2.1220269622441035,1.9526863185529009,14761984,2.353910040855408,7.052641344070435
9.229,9.880420754965636,8.577579245034363,8.559,9.200707877464504,7.917292122535494,0.31623429972678424,2.047346131503582,0.3500338488703768,0.2824347505831917,2.101545659921774,1.99314660308539,14925824,2.355117845535278,6.90404896736145
9.097000000000001,9.677724547440524,8.516275452559478,8.632000000000001,9.11620656748954,8.147793432510463,0.31822216548025606,2.028594133257866,0.3345093583430125,0.30193497261749963,2.07459627915039,1.9825919873653421,15089664,2.3905974626541138,6.870038604736328
8.981,9.488512561420897,8.473487438579102,8.578,9.192146562312287,7.963853437687712,0.3055548373609781,2.023482432961464,0.3361629013631338,0.2749467733588224,2.064602584293575,1.9823622816293531,15253504,2.3339891910552977,6.753770875930786
9.196000000000002,9.792442788538851,8.599557211461152,8.408,8.969654698190979,7.84634530180902,0.34039095100015404,2.044843164086342,0.37818036449354836,0.3026015375067597,2.1266375882258917,1.9630487399467926,15417344,2.4251968622207642,6.955228662490844
9.575,10.10670010344178,9.043299896558219,8.943000000000001,9.596315390910089,8.289684609089914,0.3312082380056381,2.03104844391346,0.36281521439379927,0.2996012616174769,2.093425425049245,1.9686714627776747,15581184,2.4220232725143434,7.153638219833374
9.596999999999998,10.127679752769971,9.066320247230024,8.672,9.37069592814042,7.973304071859583,0.31204532403498886,2.040704828500748,0.3484629590640064,0.27562768900597134,2.1199259303399502,1.9614837266615455,15745024,2.3776131868362427,7.199976205825806
9.458,9.9656376660572,8.9503623339428,8.745000000000001,9.381792744933547,8.108207255066455,0.3106203658506274,2.030143041908741,0.339814335264232,0.28142639643702283,2.0758942080188,1.9843918757986823,15908864,2.4562161207199096,7.1172943115234375
9.433,10.269588907409128,8.596411092590872,8.758,9.141557036175847,8.374442963824151,0.3206553844735026,2.0559307619929315,0.3453264649050837,0.29598430404192155,2.094152247557268,2.017709276428595,16072704,2.3997238636016847,7.029437494277954
9.498,10.155005327223455,8.840994672776544,8.76,9.369803246957574,8.150196753042426,0.31131581086665394,2.0720214918255806,0.3503444924962254,0.2722871292370825,2.1243766635139845,2.0196663201371767,16236544,2.505926513671875,7.180483865737915
9.279,9.798431419919897,8.759568580080103,8.989,9.614610901439546,8.363389098560456,0.30975776594132187,2.0729969322681425,0.34340388836088087,0.2761116435217629,2.128991451970521,2.017002412565764,16400384,2.3754746198654173,6.961412048339843
9.524000000000001,10.0159796743769,9.032020325623101,8.933000000000002,9.510166353835706,8.355833646164298,0.31650815233588214,2.069744622707367,0.3602258637709118,0.27279044090085247,2.143217420681749,1.9962718247329851,16564224,2.4382272720336915,7.093124532699585
9.541,10.158259264815037,8.923740735184964,8.624,9.130244999975309,8.117755000024692,0.296089599467814,2.070829892158508,0.31360118100307094,0.27857801793255704,2.1411528834335813,2.000506900883435,16728064,2.4936007499694823,7.156466627120972
9.784,10.220261389536136,9.347738610463866,8.754,9.435427912548349,8.07257208745165,0.29724106602370737,2.0604849368333817,0.32493035854400004,0.2695517735034147,2.113281782718047,2.0076880909487165,16891904,2.4859461545944215,7.32713737487793
9.225,9.806983676747038,8.643016323252962,9.203999999999999,9.819519292955142,8.588480707044855,0.3126400811597705,2.053514741361141,0.34473589052724496,0.280544271792296,2.099577850527035,2.0074516321952474,17055744,2.4372504234313963,6.9262375831604
9.583000000000002,10.12368567578585,9.042314324214153,9.251,9.78375604173017,8.718243958269829,0.3027996150776744,2.0530917972326277,0.3352404343645476,0.2703587957908012,2.0973431655017287,2.0088404289635267,17219584,2.4511379480361937,7.143522262573242
9.666,10.156493628908674,9.175506371091327,8.6,9.097513818903556,8.102486181096443,0.3153003104031086,2.040933294594288,0.3422980390414374,0.28830258176477974,2.132712592308028,1.949153996880548,17383424,2.454322075843811,7.215221738815307
9.602,10.091219787007844,9.112780212992156,9.027999999999999,9.527515765516965,8.528484234483033,0.29250617790967226,2.020784191787243,0.32021935277140456,0.26479300304793996,2.120493540980156,1.9210748425943298,17547264,2.442556142807007,7.214484643936157
9.431999999999999,10.243453017740396,8.6205469822596,8.878,9.575736339887783,8.180263660112217,0.3121347134932876,2.0647613525390627,0.3460775567242814,0.27819187026229375,2.116202700960786,2.013320004117339,17711104,2.449546980857849,7.05550332069397
9.363,10.021666076248048,8.704333923751951,8.765999999999998,9.339937278803179,8.192062721196818,0.3122723771259189,2.0590228006243705,0.3493536276751718,0.27519112657666595,2.115250363428647,2.002795237820094,17874944,2.411729264259338,7.006421136856079
9.642,10.235225083758264,9.048774916241735,8.767999999999999,9.43092986054333,8.105070139456668,0.3107576282694936,2.079973316192627,0.33613391909351903,0.2853813374454682,2.1331248882816802,2.026821744103574,18038784,2.342304730415344,7.179719877243042
9.334,10.270613047101095,8.397386952898904,8.875999999999998,9.609105722252934,8.142894277747061,0.3063644962385297,2.071312811970711,0.3277714838286213,0.28495750864843805,2.1435014054694626,1.9991242184719593,18202624,2.4599741458892823,6.963330793380737
9.516,10.206017391085181,8.825982608914819,8.728,9.439362073771155,8.016637926228844,0.302143588848412,2.0808120399713514,0.344410134684917,0.25987704301190706,2.1329267863535053,2.0286972935891976,18366464,2.4058894395828245,7.103146028518677
9.901,10.14482165613415,9.65717834386585,9.053999999999998,9.56841617392924,8.539583826070757,0.31274163741618394,2.0828866958618164,0.34942928716192034,0.27605398767044753,2.1267912865151297,2.038982105208503,18530304,2.5171605348587036,7.391071796417236
9.642999999999999,10.119949682880698,9.1660503171193,9.044,9.560046509531844,8.527953490468157,0.29269233625382185,2.0557927414774895,0.32266207000745833,0.26272260250018536,2.1207894517491095,1.9907960312058695,18694144,2.410943078994751,7.190231037139893
9.513,10.117765243710318,8.908234756289682,9.084999999999999,9.721777041043408,8.44822295895659,0.2791288049891591,2.07068994641304,0.30830843092493593,0.24994917905338226,2.1096814190805984,2.031698473745482,18857984,2.475935935974121,7.082255458831787
9.804,10.179291886403103,9.428708113596898,8.802,9.696961451683814,7.907038548316185,0.31752298306673765,2.0556858360767363,0.347436386049283,0.2876095800841923,2.116693694713008,1.9946779774404644,19021824,2.469339394569397,7.277796220779419
9.718,10.259752711114583,9.176247288885417,9.362000000000004,9.82203912877059,8.901960871229416,0.3168073382228613,2.0485241234302523,0.34113349245993707,0.2924811839857855,2.1058610296968285,1.9911872171636762,19185664,2.415909743309021,7.215173959732056
9.625,10.325574764033076,8.924425235966924,8.972000000000001,9.557334092634285,8.386665907365717,0.3048045067116618,2.0794313549995422,0.3497225965086447,0.25988641691467895,2.1236406537006784,2.035222056298406,19349504,2.4742668151855467,7.181615257263184
9.704,10.03282214037379,9.375177859626211,8.841000000000001,9.497253761893981,8.18474623810602,0.30735587030649186,2.0878502994775774,0.34604415528129406,0.26866758533168966,2.1369150606951988,2.038785538259956,19513344,2.34627103805542,7.104280614852906
9.529,10.111759813302188,8.946240186697812,8.647,9.15668715895145,8.137312841048551,0.30489579532295463,2.095573276281357,0.3463599801399096,0.26343161050599967,2.1512500258080336,2.03989652675468,19677184,2.3978053092956544,7.010769510269165
9.788,10.454600330032921,9.12139966996708,9.01,9.600338885725817,8.419661114274183,0.32417704313993456,2.0612296044826506,0.34917858379855127,0.29917550248131786,2.1072498502122134,2.0152093587530877,19841024,2.4555661201477053,7.2956335067749025
9.298000000000002,9.96345923992383,8.632540760076173,9.124999999999998,9.65780859602675,8.592191403973246,0.3038383712992072,2.072974245250225,0.3412325149007975,0.26644422769761694,2.1318058936959985,2.0141425968044513,20004864,2.434016704559326,6.933069705963135
9.355,9.883644493019649,8.826355506980352,8.827,9.344900569607718,8.309099430392282,0.2968083953484893,2.0814258605241776,0.3269978767082903,0.2666189139886883,2.1393488520306994,2.0235028690176557,20168704,2.418241786956787,6.958940649032593
9.746,10.4206139636859,9.0713860363141,8.959999999999999,9.680541463067879,8.23945853693212,0.2895254857838154,2.0533224806189536,0.3279661369819412,0.25108483458568953,2.125180574524783,1.9814643867131239,20332544,2.51153678894043,7.2680579662323
9.553,10.271318174627373,8.834681825372629,8.736,9.449851525178731,8.02214847482127,0.3054550886154175,2.055170604586601,0.3363762247187367,0.2745339525120983,2.1091573842978675,2.001183824875335,20496384,2.4407389402389525,7.102580785751343
9.971,10.438791620275524,9.503208379724477,8.964,9.463003006002971,8.46499699399703,0.3056409411132336,2.0718007296323777,0.33318469635059017,0.278097185875877,2.1228665479920323,2.020734911272723,20660224,2.5253196477890016,7.417469835281372
9.810999999999998,10.316696549325776,9.30530345067422,9.295,9.96333000830428,8.626669991695719,0.28426482789218427,2.075944672524929,0.30617211249194154,0.262357543292427,2.117596886049164,2.0342924590006937,20824064,2.5025787115097047,7.32408561706543
9.661999999999999,10.236539815852652,9.087460184147346,8.967,9.682053144878058,8.251946855121943,0.3250947276130319,2.062011206150055,0.3621202448382762,0.28806921038778754,2.1125985274444634,2.0114238848556463,20987904,2.4489883899688722,7.2137470722198485
9.831,10.334178894628938,9.327821105371061,9.035999999999998,9.819430915907713,8.252569084092283,0.30575493779033425,2.0486690565943717,0.3266622252187428,0.2848476503619257,2.120766645505179,1.9765714676835646,21151744,2.5255395412445067,7.362540864944458
9.688999999999998,10.08486487593622,9.293135124063777,8.809999999999999,9.494368321885224,8.125631678114773,0.29366592559963467,2.060326151549816,0.32889121220441314,0.2584406389948562,2.115199310542924,2.0054529925567084,21315584,2.535487937927246,7.261127042770386
9.652000000000001,10.371844427636972,8.93215557236303,9.139000000000001,9.522234914902075,8.755765085097927,0.33068975657224653,2.0243351072072984,0.36622595186058016,0.2951535612839129,2.0893583735653816,1.9593118408492152,21479424,2.4337476253509522,7.201102876663208
9.558000000000002,10.12428261495476,8.991717385045243,8.917,9.433527830808757,8.400472169191243,0.3107786187902093,2.068905858695507,0.3358067446248947,0.2857504929555239,2.1650962052982456,1.9727155120927686,21643264,2.4093073844909667,7.1168842792510985
9.565,9.892024463916693,9.237975536083306,8.889,9.592767717361346,8.185232282638653,0.3140808526426554,2.067204958200455,0.3542727022335807,0.2738890030517301,2.181254609914392,1.9531553064865177,21807104,2.4186398506164553,7.070597743988037
9.773000000000001,10.647208785130877,8.898791214869126,9.165000000000001,9.709339048755462,8.62066095124454,0.2975031340494752,2.0681242063641547,0.3246942893271666,0.2703119787717838,2.1399145767514574,1.9963338359768523,21970944,2.4538639783859253,7.286453914642334
10.012000000000002,10.53157290152586,9.492427098474144,9.428,9.837946337951688,9.018053662048313,0.298281042650342,2.0594050392508505,0.3284077989280523,0.2681542863726317,2.106574399580419,2.012235678921282,22134784,2.4569910049438475,7.428225421905518
9.910999999999998,10.594585400663295,9.2274145993367,9.458000000000002,10.104526101561262,8.811473898438742,0.29192132111638786,2.0406489327549933,0.31674499725635374,0.26709764497642197,2.0795454675511866,2.0017523979588,22298624,2.5531030654907227,7.419932842254639
9.379000000000001,9.894372680688452,8.86362731931155,9.196000000000002,9.687023421029997,8.704976578970006,0.3203572429716587,2.01264915317297,0.3569042654090534,0.28381022053426397,2.085003775765939,1.940294530580001,22462464,2.505225729942322,7.057357406616211
9.84,10.377810375504229,9.302189624495771,9.108,9.719862729703323,8.496137270296678,0.31439346391707657,2.034099820256233,0.34113834272400706,0.28764858511014607,2.090631286476535,1.977568354035931,22626304,2.4317671060562134,7.3411524295806885
9.488000000000001,10.229765461584726,8.746234538415276,8.982,9.730261986205365,8.233738013794634,0.3203039547428489,2.0403789967298507,0.34687353634529355,0.29373437314040424,2.0944591320776653,1.986298861382036,22790144,2.496791863441467,7.105918264389038
9.594,10.407587118875416,8.780412881124583,9.11,9.69331809503906,8.526681904960938,0.32318900879472495,2.0364576816558837,0.35384707349332095,0.29253094409612895,2.089268975105666,1.9836463882061013,22953984,2.5254698753356934,7.192347431182862
9.804000000000002,10.271636611056065,9.336363388943939,9.157999999999998,9.784159724032133,8.531840275967863,0.3004207232967019,2.054901634156704,0.32834465819867037,0.2724967883947334,2.11255103983681,1.9972522284765983,23117824,2.431250500679016,7.314918184280396
9.599,10.300604589494682,8.897395410505318,8.871,9.598453778600401,8.1435462213996,0.30564807951450346,2.0502280443906784,0.3301909444532609,0.281105214575746,2.102675425530005,1.997780663251352,23281664,2.443293333053589,7.151367330551148
9.66,10.411465235390168,8.908534764609833,9.553,9.919634695575857,9.186365304424145,0.3080362889915705,2.0386129900813104,0.3410550403856547,0.27501753759748626,2.0992402616078167,1.977985718554804,23445504,2.4358359813690185,7.173790454864502
9.412,9.978264955652389,8.845735044347613,9.370999999999999,9.92787431256972,8.814125687430277,0.3127617422491312,2.056966583430767,0.34305682077928346,0.282466663718979,2.1218063093992154,1.9921268574623183,23609344,2.4047924280166626,7.038694953918457
9.694999999999999,10.157866071342456,9.232133928657541,9.244,9.859438055371944,8.628561944628055,0.2700052347034215,2.017633520066738,0.28222549016976306,0.25778497923708,2.095126978449378,1.9401400616840985,23773184,2.4503195762634276,7.214473390579224
9.762,10.281515158585387,9.242484841414614,9.26,9.745860062157819,8.77413993784218,0.3038561509922147,2.0282549753785135,0.337234112169533,0.2704781898148964,2.1198332449097803,1.936676705847247,23937024,2.4898268222808837,7.283311605453491
9.623999999999999,10.109493563294096,9.138506436705901,9.244,9.838191888197743,8.649808111802257,0.31002991572022437,2.028464049100876,0.33444553644856756,0.2856142949918812,2.1041937958261703,1.9527343023755817,24100864,2.4792895793914793,7.186934900283814
9.73,10.236438545136526,9.223561454863475,9.349,9.82109003378593,8.87690996621407,0.3029406551271677,2.038296993076801,0.3243962628635673,0.28148504739076813,2.0874536679633118,1.9891403181902902,24264704,2.4730225086212156,7.2342077732086185
9.321,10.031907166935317,8.610092833064682,9.012,9.641504567100192,8.382495432899809,0.28973846286535265,2.061396527290344,0.3226462381443685,0.2568306875863368,2.1064688181950304,2.0163242363856577,24428544,2.4143994092941283,6.959864854812622
9.607999999999999,10.121591277184493,9.094408722815505,8.931000000000001,9.401009574370566,8.460990425629436,0.29893152993172406,2.061942322552204,0.32082902818402453,0.2770340316794236,2.115059836802907,2.0088248083015015,24592384,2.441103434562683,7.170287179946899
9.629,10.264994496831536,8.993005503168463,9.262,9.866546110731019,8.657453889268982,0.30662457011640065,2.0763807713985445,0.32405308562949037,0.28919605460331094,2.1146580109409614,2.0381035318561276,24756224,2.466327428817749,7.171406364440918
9.943000000000001,10.343850346139305,9.542149653860697,9.22,9.75795910625251,8.68204089374749,0.28980204463005066,2.0813026249408724,0.314027745978085,0.2655763432820163,2.1296026369505228,2.033002612931222,24920064,2.4356968879699705,7.314001941680909


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-bossfight-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.016,0.047999999999999994,-0.015999999999999993,0.03300000000000001,0.07590687590584988,-0.009906875905849863,0.1283935329605204,2.707704444726308,0.15663211750731873,0.10015494841372205,2.7079098169963607,2.707499072456255,16384
0.06100000000000001,0.11493514624064721,0.007064853759352813,0.196,0.31509659944767526,0.07690340055232475,0.12805454440652583,2.6459750473499297,0.21364589261540404,0.04246319619764763,2.6820020077103903,2.609948086989469,180224
0.223,0.40614202139323463,0.039857978606765404,0.199,0.30053324578678653,0.0974667542132135,0.22108628712594505,2.6244375775257747,0.28641066345716565,0.15576191079472446,2.650119634679887,2.5987555203716624,344064
0.22799999999999998,0.35620296408429875,0.09979703591570122,0.339,0.5283383215305344,0.1496616784694657,0.2419236051229139,2.5947658310333894,0.34377779985667273,0.14006941038915505,2.629997405116042,2.559534256950737,507904
0.4010000000000001,0.6741464808486466,0.12785351915135357,0.3350000000000001,0.49344557425185476,0.1765544257481454,0.21649470984314875,2.5452778190374374,0.2858554092673987,0.14713401041889881,2.583386343683701,2.507169294391174,671744
0.471,0.6847966323401751,0.2572033676598249,0.504,0.8224399472428043,0.18556005275719567,0.21570019265636792,2.496124568581581,0.26603224988264695,0.16536813543008888,2.545762447193575,2.446486689969587,835584
0.511,0.7537529608470307,0.2682470391529693,0.42800000000000005,0.7264225192575118,0.12957748074248826,0.21840500847126046,2.4481344908475875,0.265537782613645,0.17127223432887587,2.506335308698747,2.389933672996428,999424
0.728,1.0850098037869547,0.3709901962130452,0.651,0.9591704074047345,0.3428295925952656,0.23733133397375542,2.382130934794744,0.30037373268193795,0.17428893526557288,2.4413972892960776,2.3228645802934103,1163264
0.8450000000000001,1.2238205379859968,0.46617946201400334,0.79,1.1823773693780009,0.3976226306219993,0.25800411694993575,2.32574200630188,0.311545935954043,0.20446229794582846,2.3797555870292353,2.2717284255745245,1327104
1.011,1.5945143528654628,0.42748564713453696,0.8610000000000001,1.2932603382222339,0.4287396617777663,0.2580086002436776,2.2637115051349004,0.3163596115361419,0.1996575889512133,2.3280461933163985,2.1993768169534023,1490944
1.482,2.162026470073041,0.8019735299269592,1.085,1.5859441086588404,0.5840558913411595,0.2588761661201715,2.2114654769500097,0.2790219385202333,0.2387303937201097,2.2668532738396223,2.156077680060397,1654784
2.048,2.923257676344515,1.172742323655485,1.2279999999999998,1.7452388229821885,0.710761177017811,0.2845717639351884,2.1453193893035256,0.30964185617560464,0.2595016716947722,2.1912195499680163,2.099419228639035,1818624
1.8119999999999998,2.415337384885107,1.2086626151148927,1.439,2.099309775787092,0.7786902242129079,0.2919188617418209,2.116874165336291,0.3184076093824142,0.26543011410122763,2.1697090696322507,2.0640392610403313,1982464
2.59,3.3181620698718106,1.8618379301281889,1.7919999999999998,2.5190873400080624,1.0649126599919372,0.3052339528997739,2.0857472593585653,0.34588301882241385,0.26458488697713395,2.1366537974958844,2.0348407212212463,2146304
2.567,3.2831012498243526,1.8508987501756475,1.746,2.555397306642418,0.9366026933575823,0.3192483576014638,2.055886345605056,0.3525370306289614,0.2859596845739662,2.111055794446138,2.0007168967639735,2310144
2.5849999999999995,3.3651954883232786,1.8048045116767204,1.701,2.419824735244969,0.9821752647550309,0.31090919617563484,2.059960303703944,0.3503583246760222,0.2714600676752475,2.099644328011198,2.02027627939669,2473984
2.9899999999999998,3.950791340510519,2.0292086594894805,2.17,2.8633830110407956,1.4766169889592042,0.322953548344473,2.036635225017865,0.3562799749504252,0.2896271217385208,2.0784215209132677,1.9948489291224625,2637824
3.05,3.876631719691423,2.2233682803085766,2.367,2.9721950098935053,1.7618049901064947,0.31066562421619887,2.049367618560791,0.34860239921300323,0.2727288492193945,2.1131107692330477,1.9856244678885349,2801664
3.196,3.937730409245839,2.454269590754161,2.62,2.995393127267935,2.2446068727320654,0.3116054183493058,2.0425379966696102,0.36085632991755034,0.2623545067810612,2.0900626333571637,1.9950133599820565,2965504
3.4490000000000003,4.30059203847852,2.597407961521481,2.5020000000000002,3.314782873835319,1.6892171261646813,0.2977902128671606,2.0364471668998396,0.3261794193137807,0.26940100642054055,2.0718585689431825,2.0010357648564967,3129344
3.806,4.248723389940039,3.3632766100599607,2.795,3.510377522710911,2.0796224772890888,0.31838533344368136,2.042352871596813,0.36270065386147826,0.27407001302588446,2.072279394540861,2.0124263486527654,3293184
4.145999999999999,5.101868191750305,3.190131808249693,3.283,3.9237035195782837,2.642296480421716,0.302246365447839,2.0407708033919336,0.35305524440316977,0.25143748649250824,2.0830606277367845,1.998480979047083,3457024
4.115,4.7508655518267995,3.479134448173201,3.1170000000000004,3.912714144652463,2.3212858553475377,0.30117746250083044,2.048254457116127,0.34123324854018167,0.2611216764614792,2.0831804098799473,2.013328504352307,3620864
4.266,4.882233721894543,3.649766278105458,3.053,3.771986091659637,2.334013908340363,0.2968598877390225,2.0562667538722357,0.3336867980600192,0.2600329774180258,2.0998613311735297,2.0126721765709417,3784704
4.531000000000001,5.283654635274374,3.7783453647256273,3.1440000000000006,3.899661299789794,2.388338700210207,0.30952939676741753,2.0462840472658472,0.35374532803258474,0.2653134655022503,2.0989126820311266,1.993655412500568,3948544
4.468,5.008681052007558,3.9273189479924415,3.5379999999999994,4.099441003133899,2.9765589968660993,0.30706605060646935,2.0587482546766602,0.36770899105286636,0.24642311016007235,2.120129473168628,1.997367036184692,4112384
4.3870000000000005,5.2777867309294635,3.496213269070537,3.527,4.14331242077375,2.91068757922625,0.31929188923289376,2.0457225392262144,0.3941707514547847,0.24441302701100281,2.0997970278783926,1.9916480505740364,4276224
4.5920000000000005,5.776692365131135,3.4073076348688662,3.6099999999999994,4.5826458759486925,2.6373541240513063,0.29709742187211907,2.0536045670509337,0.36944217003219826,0.22475267371203986,2.0911835439593913,2.016025590142476,4440064
4.675,5.725192839434739,3.6248071605652603,3.7350000000000003,4.410755133165853,3.059244866834147,0.33754677747686695,2.0582442780335746,0.43340734400670144,0.24168621094703246,2.0978044282335757,2.0186841278335734,4603904
5.069999999999999,5.877217442824422,4.262782557175576,4.279999999999999,5.272693306112215,3.287306693887784,0.344802072023352,2.0555668304363888,0.3934603472387227,0.2961437968079813,2.126828810966123,1.9843048499066547,4767744
5.142,5.775352982151344,4.508647017848657,4.180999999999999,4.997020220337706,3.364979779662292,0.38980112659434474,2.0741924633582434,0.5328471217228979,0.24675513146579153,2.1346166385097876,2.013768288206699,4931584
4.824,5.466871682375262,4.181128317624737,4.289,4.937158159711038,3.640841840288961,0.3297058960422873,2.0813212782144546,0.38069548169260803,0.27871631039196654,2.1407501398570954,2.0218924165718137,5095424
5.284999999999999,5.906035425720626,4.6639645742793725,4.201,5.001043123837709,3.4009568761622906,0.38839800916612144,2.0774073595801985,0.5101394178124373,0.2666566005198055,2.1351251501607105,2.0196895689996865,5259264
5.354000000000001,6.153026908182698,4.554973091817304,4.4350000000000005,5.363172936472509,3.5068270635274916,0.35459996362527213,2.0792390068372093,0.4396168486375721,0.26958307861297215,2.144852263186227,2.013625750488192,5423104
5.061,5.646293943245614,4.475706056754386,4.482,5.215318484698156,3.7486815153018442,0.38727931187798575,2.0721926326553026,0.4435292202151351,0.33102940354083643,2.1338819690131934,2.010503296297412,5586944
5.276,6.118047504598167,4.433952495401833,4.371,4.945655549003053,3.7963444509969477,0.37234904021024706,2.0671697249015173,0.4976664978402939,0.24703158258020025,2.110387278609378,2.0239521711936566,5750784
5.427,6.286465531595072,4.5675344684049275,4.686,5.334678656963523,4.037321343036477,0.39506384550283347,2.0765608876943586,0.48363894727889895,0.306488743726768,2.108060299172979,2.0450614762157384,5914624
5.154999999999999,5.866480850058523,4.4435191499414755,4.515,5.341041766498522,3.688958233501477,0.4193697635705272,2.0630890786647798,0.543303709040998,0.29543581810005637,2.096013322950044,2.0301648343795153,6078464
5.737,6.335047656963892,5.138952343036109,4.554,5.147602560641378,3.9603974393586228,0.41444463978211077,2.0681435545285547,0.5091828381323995,0.319706441431822,2.0992552962032702,2.037031812853839,6242304
5.938000000000001,6.7544288088988536,5.121571191101148,5.023999999999999,5.761349306638311,4.286650693361687,0.4338549489776293,2.0754681065678597,0.5296568126057956,0.33805308534946293,2.1163929301210413,2.034543283014678,6406144
5.991,6.478964138026556,5.503035861973443,4.904999999999999,5.812273387684218,3.99772661231578,0.36484488683442273,2.072239425778389,0.4684901316029858,0.26119964206585966,2.1111007783744267,2.0333780731823516,6569984
6.1129999999999995,6.738124787542454,5.487875212457545,5.165000000000001,5.787402602822322,4.54259739717768,0.43120871217300494,2.0944270253181454,0.5488397713418474,0.3135776530041625,2.1309480833562193,2.0579059672800715,6733824
6.042,6.963398936400514,5.120601063599485,4.822,5.799290130923259,3.844709869076741,0.4720558064058423,2.100402219593525,0.6466104135983161,0.2975011992133686,2.1475854038177866,2.0532190353692634,6897664
5.656000000000001,6.737741189009645,4.574258810990356,5.101999999999999,5.889106091959654,4.314893908040345,0.44874817356467245,2.1019812822341923,0.5830729282460501,0.31442341888329484,2.129327311687005,2.0746352527813796,7061504
6.084999999999999,6.801997210594294,5.368002789405704,5.548,6.220008928512114,4.875991071487886,0.47414924291272953,2.077573155860106,0.6191376760132523,0.32916080981220674,2.122840518152966,2.0323057935672457,7225344
6.224,7.054074695434092,5.393925304565909,4.975,5.648576276304325,4.301423723695675,0.4465364094202716,2.0841794768969217,0.5759279030689072,0.31714491577163606,2.1368929827925283,2.031465971001315,7389184
6.343999999999999,7.529826294193208,5.1581737058067905,5.540000000000001,6.547908726026321,4.5320912739736805,0.4162222869073351,2.0940700590610506,0.5602384017006428,0.2722061721140275,2.1299627859782806,2.0581773321438206,7553024
6.284000000000001,6.805923366022255,5.762076633977746,5.492000000000001,6.486140835093299,4.497859164906703,0.40875307607154043,2.0821593751509986,0.533029305713387,0.28447684642969384,2.110148646386648,2.0541701039153493,7716864
5.876,6.5811269389266025,5.170873061073398,5.103,5.778100733224309,4.4278992667756905,0.39477389374126987,2.1073830912510556,0.4827236910616559,0.3068240964208838,2.124353653655828,2.0904125288462834,7880704
5.812,6.293119527768309,5.330880472231692,5.434,6.290681971328917,4.577318028671083,0.43892391479263704,2.0835258747140566,0.5453998702056302,0.3324479593796439,2.1213146199986506,2.0457371294294626,8044544
6.481999999999999,7.443028615598932,5.520971384401067,5.262,5.988881008143698,4.535118991856301,0.475230856363972,2.0811408067742985,0.5804460719113216,0.3700156408166224,2.1374283388582866,2.0248532746903103,8208384
6.055000000000001,6.947404056467697,5.162595943532304,5.476,6.351753389944909,4.600246610055091,0.4800568425407012,2.1077215651671093,0.6243704043472236,0.33574328073417886,2.1583700693140115,2.057073061020207,8372224
5.950000000000001,6.595724399415108,5.304275600584894,5.340000000000001,6.259206179265567,4.420793820734435,0.449508486688137,2.102270119388898,0.5517686605357282,0.34724831284054575,2.1689677208629425,2.035572517914854,8536064
6.667999999999999,7.428944150381616,5.9070558496183825,6.035,6.81560553418484,5.25439446581516,0.452125683054328,2.089261528352896,0.5405961304178486,0.3636552356908074,2.139461356470945,2.0390617002348472,8699904
6.047000000000001,6.917172971310878,5.176827028689123,5.816,6.514901995990854,5.117098004009145,0.38194576129317276,2.080085110664368,0.5022592670375162,0.2616322555488293,2.1367883003137753,2.0233819210149604,8863744
6.6370000000000005,7.337629003110777,5.936370996889224,5.893000000000001,6.617279642127267,5.1687203578727345,0.3725557430336872,2.091610379020373,0.4646903220152864,0.28042116405208806,2.1315211691322906,2.0516995889084555,9027584
6.766999999999999,7.721840824430961,5.812159175569036,5.708999999999999,6.577670823730139,4.840329176269859,0.3944097918768724,2.0981963480512302,0.5082552267207573,0.2805643570329876,2.147686241535202,2.0487064545672586,9191424
6.695,7.294937496744453,6.095062503255548,5.979,6.748849985386763,5.209150014613237,0.41444390416145327,2.096956832706929,0.46268669340008894,0.3662011149228176,2.1644719579813843,2.0294417074324733,9355264
6.909000000000001,7.466143608058102,6.351856391941899,5.598999999999999,6.492123171796589,4.70587682820341,0.42994786798954,2.1088272670904793,0.5215709356416817,0.3383248003373983,2.1486269083050895,2.069027625875869,9519104
6.672,7.22940111230603,6.114598887693969,5.718000000000001,6.221980158339592,5.214019841660409,0.41887272112071516,2.1027905985713007,0.5046995658158027,0.3330458764256277,2.1561502910077026,2.0494309061348988,9682944
6.507000000000001,7.203879473079815,5.810120526920186,5.579000000000001,6.342825241792912,4.815174758207089,0.43979490802933763,2.097129988670349,0.5864255505091882,0.29316426554948705,2.153223249537273,2.0410367278034247,9846784
6.805,7.5641080292026945,6.045891970797305,5.935999999999999,6.531150401159236,5.340849598840762,0.3719925939415892,2.104771948854129,0.455149102256497,0.28883608562668134,2.1337889952427647,2.0757549024654933,10010624
6.705,7.348027993169815,6.061972006830185,6.494,7.3151357987568195,5.67286420124318,0.42206843141466377,2.080023924012979,0.49369343521733755,0.35044342761199,2.127402763239963,2.0326450847859956,10174464
6.719999999999999,7.402934843158554,6.037065156841444,6.183000000000001,7.003268858362915,5.362731141637086,0.3496044947455326,2.0930764262874924,0.42610232430436934,0.2731066651866959,2.134689540594687,2.0514633119802976,10338304
7.0,7.637965516309463,6.362034483690537,6.095999999999999,6.863921871025951,5.328078128974047,0.39018044769763943,2.1049864272276557,0.4872002099738283,0.2931606854214506,2.1462694772767708,2.0637033771785407,10502144
7.261,7.702666163521726,6.8193338364782745,6.206,7.120157535657833,5.291842464342168,0.3793824163575967,2.118016987045606,0.45406660456379555,0.3046982281513978,2.169492817845585,2.066541156245627,10665984
6.7829999999999995,7.824768208384187,5.741231791615812,6.074,7.217050305104722,4.930949694895277,0.33153396497170134,2.104844549298287,0.43888548633737856,0.22418244360602413,2.143820321601915,2.0658687769946584,10829824
6.663000000000001,7.416724750820883,5.909275249179119,6.713000000000001,7.643645474925872,5.78235452507413,0.32853743722662326,2.1214245716730753,0.43398567842373925,0.2230891960295073,2.1592060057017513,2.0836431376443993,10993664
7.343999999999999,8.077596619403334,6.610403380596666,6.456,7.231115475268041,5.68088452473196,0.29577773368606963,2.1327053417762123,0.3730454355426038,0.2185100318295355,2.177828148600993,2.0875825349514314,11157504
7.161999999999999,7.785983974153182,6.538016025846816,6.572999999999999,7.108071023323071,6.037928976676926,0.33122697298725445,2.1259083996216455,0.4118754464535561,0.2505784995209528,2.1558449149245766,2.0959718843187143,11321344
7.303,8.113370902735284,6.492629097264715,6.598000000000001,7.41035214039233,5.785647859607671,0.33884226065129036,2.1067687680323917,0.4247614170660982,0.2529231042364825,2.1389880775965064,2.074549458468277,11485184
7.148000000000001,7.975572353332324,6.320427646667677,6.7010000000000005,7.6057922413460455,5.7962077586539555,0.34110300512984393,2.1047470619281134,0.4510191133027533,0.23118689695693456,2.120433272895075,2.0890608509611517,11649024
6.978,7.493844937941626,6.462155062058374,6.18,6.837343137181792,5.522656862818208,0.3440961679443717,2.11176406343778,0.4202704136848559,0.2679219222038875,2.1533286208691544,2.0701995060064053,11812864
7.568,8.160668541429356,6.975331458570644,6.382,7.0106938841757565,5.753306115824243,0.3330429970597227,2.1080385148525242,0.4164174372352872,0.24966855688415818,2.1614214816243527,2.054655548080696,11976704
6.8740000000000006,7.864708837146415,5.883291162853586,6.2219999999999995,6.952928177046144,5.491071822953855,0.31125240592906867,2.106545763214429,0.37304178197334076,0.2494630298847966,2.170806382237205,2.0422851441916534,12140544
6.788999999999999,7.6655437809944225,5.912456219005575,6.275,7.0983134275596385,5.451686572440362,0.30973339698587854,2.1182206879059473,0.39259100083182347,0.2268757931399336,2.177757396989735,2.0586839788221596,12304384
7.667,8.514974645847387,6.819025354152614,6.973000000000001,7.645637346569458,6.300362653430543,0.30964857048044603,2.121554464101792,0.40056752373891213,0.21872961722197992,2.1862439780382976,2.056864950165286,12468224
7.6530000000000005,8.61987175985236,6.6861282401476405,6.634,7.342536519877417,5.925463480122584,0.2958236149822672,2.1231788570682206,0.3765637091377164,0.215083520826818,2.185249224405404,2.0611084897310374,12632064
7.866,8.772931088892646,6.959068911107354,7.036,7.842761426941075,6.229238573058924,0.33293478010843197,2.105958911279837,0.4030968306477478,0.2627727295691161,2.1674887944740915,2.044429028085583,12795904
7.414999999999999,8.006324783854016,6.823675216145982,6.938000000000001,7.500544220484044,6.375455779515957,0.34681753919770314,2.1236805682380995,0.41953439698047945,0.27410068141492683,2.185432671594735,2.061928464881464,12959744
7.606,8.234397963077539,6.977602036922461,6.972999999999999,7.642970894890217,6.303029105109781,0.29845007564872506,2.1251907070477802,0.36988593167107997,0.22701421962637014,2.172819723382102,2.0775616907134586,13123584
7.206999999999999,8.10703388825088,6.306966111749118,6.741000000000001,7.347472588003779,6.134527411996224,0.40404311207433546,2.1189089000225065,0.4842207160491594,0.32386550809951153,2.176378453788808,2.061439346256205,13287424
7.736,8.313394146142823,7.158605853857177,6.753,7.556281395278143,5.949718604721857,0.31162790373588595,2.1250970900058745,0.4337861289986864,0.18946967847308552,2.183995719326079,2.06619846068567,13451264
7.678,8.368981910038173,6.987018089961828,6.682,7.578446317411144,5.785553682588857,0.32036339398473496,2.1215119252602253,0.4200048073241528,0.2207219806453171,2.172825806823777,2.0701980436966734,13615104
6.998,7.511435487671042,6.484564512328959,6.816,7.589397698470845,6.042602301529155,0.29376054427896936,2.130390476683776,0.36859565376731074,0.21892543479062798,2.2020490666165644,2.058731886750987,13778944
7.6240000000000006,8.469685520746335,6.778314479253666,7.078,7.785188800816303,6.370811199183698,0.2706636927401026,2.1264023557305336,0.32536858500278465,0.21595880047742055,2.2032534564676935,2.0495512549933737,13942784
7.352999999999999,8.294860393051962,6.411139606948035,6.626,8.002155514467752,5.2498444855322495,0.34814609841754035,2.148045660555363,0.4825177248096198,0.2137744720254609,2.211235009204557,2.084856311906169,14106624
7.282000000000001,7.988792756046637,6.575207243953365,6.7700000000000005,7.274301497122505,6.265698502877496,0.30365913659334176,2.1320959945519764,0.4049776833640589,0.20234058982262462,2.197295788604732,2.0668962004992206,14270464
7.775,8.169087553723788,7.380912446276212,6.892,7.332858253863983,6.451141746136018,0.3189713780457774,2.129085452357928,0.404021884263795,0.23392087182775984,2.18679191135377,2.0713789933620856,14434304
7.622000000000002,8.554564206904812,6.68943579309519,7.103999999999999,7.8083607030492255,6.399639296950773,0.29500986554970343,2.1425357908010483,0.3505008271736433,0.23951890392576358,2.1884389815717658,2.096632600030331,14598144
7.9959999999999996,8.592878547109878,7.39912145289012,6.645999999999999,7.426912287007958,5.8650877129920405,0.3120523476352294,2.1251651272177696,0.3629307633867341,0.2611739318837247,2.1724832843532833,2.077846970082256,14761984
7.33,8.261192783477192,6.398807216522808,6.9719999999999995,7.679951975772368,6.264048024227631,0.276698190656801,2.13706223766009,0.3254043419788524,0.22799203933474965,2.1710217985494022,2.103102676770778,14925824
7.872000000000002,8.31773086049768,7.426269139502324,7.321,8.113268262648454,6.528731737351546,0.30198958233619727,2.139608131845792,0.40391300929092533,0.20006615538146919,2.1774614149726728,2.1017548487189113,15089664
8.208,8.748366542265526,7.667633457734475,7.1549999999999985,7.728362886835203,6.581637113164794,0.29093360211700203,2.1168883800506597,0.36668839034585454,0.2151788138881495,2.1691567438359596,2.06462001626536,15253504
7.8050000000000015,8.48029623129409,7.129703768705912,6.945,7.805677059064548,6.0843229409354525,0.28072132803499694,2.1277459998925528,0.31448129551641885,0.24696136055357504,2.1805489045993567,2.074943095185749,15417344
7.6530000000000005,8.525204677813644,6.780795322186358,7.107000000000001,7.931039440803656,6.282960559196346,0.31590676509464777,2.0983023444811506,0.4161710434125754,0.21564248677672015,2.1413119036311103,2.055292785331191,15581184
7.894,8.53989782473701,7.248102175262991,7.4159999999999995,8.55677342185028,6.275226578149718,0.25760903727884094,2.1339614878098176,0.30477123126357564,0.21044684329410623,2.1768867201493203,2.091036255470315,15745024
8.077000000000002,8.448026953198822,7.705973046801181,6.978999999999999,7.9904094126514735,5.967590587348525,0.22927827558790645,2.142952223618826,0.28529091973790344,0.17326563143790946,2.1906856226442097,2.095218824593442,15908864
7.853,8.69433287110394,7.011667128896059,7.212999999999999,7.9024497806222,6.523550219377799,0.29491967937598623,2.149873640139898,0.34560402256281497,0.24423533618915752,2.2101732699925165,2.0895740102872793,16072704
7.549000000000001,8.462897696681637,6.635102303318365,7.139,7.923849667133777,6.354150332866223,0.24924225388094784,2.156517681479454,0.3084316183423341,0.19005288941956153,2.2031269392068955,2.109908423752013,16236544
7.576000000000002,8.291097196190842,6.860902803809163,6.7170000000000005,7.400930552029957,6.033069447970044,0.2778503194451332,2.1491545488437014,0.3524004380395539,0.20330020085071251,2.202928334420424,2.095380763266979,16400384
7.955,8.879653989338715,7.030346010661285,6.995,7.814258811365493,6.1757411886345075,0.28654046816130474,2.1292818605899813,0.36986701805969746,0.20321391826291202,2.197513964820013,2.0610497563599495,16564224
7.9239999999999995,8.454343285052238,7.3936567149477606,7.365,8.089061461479618,6.640938538520382,0.27414150002102045,2.1152534196774164,0.3904015641871781,0.1578814358548628,2.172356460332586,2.058150379022247,16728064
7.850999999999999,8.564518745373938,7.13748125462606,7.261000000000001,8.035408806768107,6.486591193231896,0.31473678418745593,2.102064052720865,0.3868952887554672,0.2425782796194447,2.1634438610285756,2.0406842444131543,16891904
7.526999999999999,8.362308924889469,6.691691075110531,6.994999999999999,7.757840088091861,6.232159911908138,0.31372665061304966,2.1209153006474177,0.3814100766269649,0.24604322459913439,2.1733780206919846,2.068452580602851,17055744
7.508,8.361707209762223,6.654292790237777,7.0600000000000005,7.941101583246791,6.17889841675321,0.28559040563801924,2.119825898607572,0.34316200105096384,0.22801881022507467,2.166622912471066,2.073028884744078,17219584
7.75,8.140307571025723,7.359692428974277,7.7189999999999985,8.739239677722836,6.6987603222771614,0.2685898935732742,2.0949762796362243,0.3517078975436996,0.1854718896028488,2.168269120672126,2.0216834386003226,17383424
8.018,8.887871254841773,7.148128745158228,7.004,7.538868208066249,6.4691317919337505,0.27093581507603326,2.114051489531994,0.3467507974203454,0.1951208327317211,2.174207100264522,2.053895878799466,17547264
7.369,7.985059250397232,6.752940749602767,7.206,8.31038399119147,6.101616008808531,0.28734192332873737,2.1114450762669246,0.3471925518474257,0.22749129481004904,2.180410888144429,2.0424792643894203,17711104
7.700999999999999,8.356369361505402,7.045630638494596,7.508,8.37387296989801,6.642127030101991,0.27878778272618854,2.1104488184054695,0.31413672267623693,0.24343884277614017,2.1712196084869477,2.0496780283239913,17874944
8.175999999999998,8.837425732792425,7.51457426720757,7.503000000000002,8.175339943778445,6.830660056221559,0.29869844863812123,2.117457036177317,0.3934581490539345,0.20393874822230795,2.165875922861908,2.069038149492726,18038784
8.041,9.045713391968079,7.036286608031923,7.522,8.14806389450279,6.895936105497211,0.28573575709015125,2.1174594839413965,0.37401015786718317,0.1974613563131193,2.153878316090312,2.081040651792481,18202624
7.999,8.80386582732776,7.194134172672239,7.536999999999999,8.14161640731955,6.9323835926804485,0.22757362478102242,2.1160634472966193,0.31887936640014203,0.1362678831619028,2.1707077668616934,2.0614191277315452,18366464
7.719999999999999,8.470772935047608,6.96922706495239,7.444,8.059210533069777,6.828789466930222,0.2362351352348923,2.125841550032298,0.321643313031929,0.15082695743785562,2.180746786067449,2.0709363139971466,18530304
7.866,8.801459245504581,6.930540754495419,7.520999999999999,8.314226953651978,6.727773046348019,0.2546869374190767,2.1333552757898966,0.3073467837893155,0.20202709104883793,2.1826191714601633,2.08409138011963,18694144
7.7780000000000005,8.640146159302471,6.9158538406975305,7.276999999999999,7.9950953975621895,6.558904602437809,0.27436462684224044,2.1424250076214477,0.3235988142029184,0.22513043948156247,2.186518824103408,2.0983311911394873,18857984
8.125000000000002,8.73824138803574,7.511758611964263,7.553999999999999,8.253102281501068,6.854897718498931,0.2670355002085368,2.147503643234571,0.3337343593424429,0.20033664107463067,2.186370382830862,2.10863690363828,19021824
7.578,8.418140464446273,6.737859535553727,7.127,7.752972044104207,6.501027955895792,0.2635184740647673,2.131974152723948,0.3654247936126317,0.16161215451690292,2.1800654662195553,2.083882839228341,19185664
7.638,8.335205851954786,6.940794148045213,7.340999999999999,8.281940486959723,6.400059513040277,0.24911325241749482,2.1365151186784113,0.3252031411797226,0.17302336365526708,2.198528363059073,2.0745018742977495,19349504
7.822,8.511663686154346,7.132336313845654,7.266,7.936704107636147,6.595295892363853,0.2285528693348169,2.1279536525408425,0.29758320939362515,0.15952252927600866,2.18887070492739,2.067036600154295,19513344
7.81,8.52956931563262,7.0904306843673774,8.118,9.026975247187734,7.209024752812267,0.22581195148328934,2.1307520657777785,0.27974151713065387,0.1718823858359248,2.192537662689098,2.068966468866459,19677184
7.706999999999999,8.367091660301808,7.046908339698189,7.179,7.96605082428011,6.3919491757198905,0.23939942757909488,2.1311158041159315,0.3532854114494085,0.12551344370878126,2.20968053083042,2.052551077401443,19841024
7.856,8.959169977836599,6.752830022163402,7.563,8.592184628723146,6.533815371276853,0.24843538325900832,2.127671259641647,0.3044607601225041,0.19241000639551253,2.1934020835591195,2.061940435724175,20004864
7.9140000000000015,8.677402908037427,7.150597091962575,7.571000000000001,8.15924229701714,6.982757702982862,0.26708275768905876,2.130793129404386,0.3550961643966255,0.17906935098149201,2.175719471451857,2.085866787356915,20168704
7.962000000000001,8.74500446997447,7.1789955300255315,7.621,8.525703818937448,6.716296181062553,0.29650567248463633,2.130626595020294,0.35789170756620037,0.23511963740307232,2.1840810218760236,2.077172168164564,20332544
8.178999999999998,9.13139120113533,7.226608798864667,7.545,8.289530053120759,6.800469946879241,0.26243806565180416,2.1282674963275596,0.3235765416873536,0.20129958961625474,2.1897124121986518,2.0668225804564675,20496384
8.120000000000001,9.013062147893416,7.226937852106586,7.24,8.091234397801216,6.3887656021987835,0.26712166226158535,2.1235734860102338,0.3459546173639035,0.1882887071592672,2.1954923792782832,2.0516545927421843,20660224
8.281,8.670960254384983,7.891039745615019,7.431,8.269992848598843,6.592007151401158,0.23052500300109383,2.1319363713264465,0.3073048222711643,0.15374518373102336,2.1811999585739485,2.0826727840789445,20824064
8.186,8.920686327625607,7.451313672374393,7.831,8.443363454167539,7.218636545832461,0.25542604389290013,2.141014118989309,0.35398274145054986,0.15686934633525043,2.184509186352069,2.0975190516265485,20987904
7.87,8.63440826787784,7.10559173212216,7.2509999999999994,7.797853728157722,6.704146271842277,0.25296114891146615,2.134248974919319,0.356161692789268,0.14976060503366428,2.173320083731934,2.0951778661067038,21151744
7.93,8.57120199625391,7.2887980037460895,7.676,8.251033912043455,7.100966087956545,0.19881873195990915,2.1323230057954783,0.2666480677144969,0.1309893962053214,2.172596258890808,2.0920497527001487,21315584
7.963000000000001,8.88494414147496,7.041055858525041,7.481,8.098890767045438,6.863109232954562,0.24552672185624633,2.124479702115059,0.3174314419842202,0.17362200172827247,2.1579499092087593,2.0910094950213587,21479424
8.34,8.9515063368437,7.7284936631563,7.477000000000001,7.921545835657023,7.03245416434298,0.2702820530161262,2.129336186250051,0.3540846604067033,0.18647944562554908,2.1768706323805267,2.081801740119575,21643264
8.248000000000001,9.165908492171198,7.330091507828804,7.706,8.627793903212645,6.784206096787357,0.21144399042241271,2.1202080180247624,0.2589458482324155,0.16394213261240992,2.162547560838614,2.0778684752109107,21807104
8.477,9.296476052121111,7.65752394787889,7.805,8.426083730265091,7.183916269734909,0.21825289557067054,2.120232807099819,0.29343649272302297,0.1430692984183181,2.182874670415935,2.057590943783703,21970944
7.928,8.79985778656843,7.056142213431571,7.6930000000000005,8.256933506718656,7.129066493281345,0.25354279416302833,2.1223232517639796,0.3564798066696083,0.15060578165644833,2.196722562678345,2.047923940849614,22134784
7.669,8.10086687763708,7.237133122362921,7.394000000000001,8.36272287058787,6.425277129412133,0.28932694656153524,2.129059985280037,0.38797233744668763,0.19068155567638284,2.1931470431997937,2.06497292736028,22298624
8.062000000000001,8.804883570958465,7.319116429041537,7.772,8.670340692610548,6.873659307389452,0.2745290254553158,2.135008583466212,0.34677848743901707,0.2022795634716146,2.1903876897299646,2.079629477202459,22462464
7.9940000000000015,8.454938173728323,7.53306182627168,7.822,8.815486789041506,6.828513210958495,0.23763106235613424,2.1295373111963274,0.33529643686934507,0.1399656878429234,2.2006551381823782,2.0584194842102765,22626304
8.690000000000001,9.410194418195532,7.9698055818044695,7.569,8.214251113908375,6.923748886091624,0.21814944972284134,2.1198788315057753,0.2675694898465329,0.16872940959914978,2.180098472409714,2.0596591906018364,22790144
8.148999999999997,9.048771637694808,7.249228362305187,7.6209999999999996,8.107568597424864,7.134431402575135,0.2531649642003079,2.1190966616074243,0.3106085270189528,0.19572140138166294,2.181995591537561,2.0561977316772877,22953984
8.118,8.694,7.542000000000001,7.359999999999999,7.898535049927114,6.821464950072885,0.22518931299758452,2.1167494987448054,0.28554604831124175,0.16483257768392728,2.1822948030844853,2.0512041944051256,23117824
8.561000000000002,9.346320953496086,7.7756790465039165,7.495,8.434513171807613,6.555486828192388,0.22977317885185275,2.10830485423406,0.26889446710054365,0.19065189060316182,2.1536577741418834,2.0629519343262364,23281664
8.200999999999997,8.853754931042268,7.548245068957726,7.525,8.20675142097395,6.84324857902605,0.29438667266319196,2.1092864726980527,0.36878008071269425,0.21999326461368968,2.168825232528763,2.0497477128673425,23445504
8.163,8.766490679298364,7.559509320701637,7.723000000000001,8.44490096273658,7.001099037263422,0.2662840172337989,2.130963437755903,0.3653615681485244,0.16720646631907346,2.194761564923759,2.067165310588047,23609344
8.049000000000001,8.724950441970417,7.373049558029586,7.619,8.401616764451159,6.836383235548841,0.26691130800172685,2.117398168643316,0.3358588861446195,0.1979637298588342,2.187043308584362,2.0477530287022696,23773184
7.860000000000001,8.556017241165764,7.163982758834238,7.4430000000000005,7.968319902535589,6.917680097464412,0.24116388565550242,2.1228938152392702,0.33427534280820426,0.14805242850280056,2.184431523235559,2.0613561072429816,23937024
8.127999999999998,8.752832777629342,7.503167222370656,7.471999999999999,8.53368545247639,6.410314547523607,0.2796634341590106,2.1207694003979367,0.36200588594080635,0.1973209823772149,2.17743673343463,2.0641020673612434,24100864
8.496,9.34183922822248,7.650160771777521,7.333999999999999,8.350604151083399,6.317395848916599,0.22052802306910352,2.116080308953921,0.2839802202204851,0.15707582591772196,2.1898343621624203,2.0423262557454214,24264704
7.794999999999999,8.867671897646247,6.722328102353752,7.315,8.414911360064984,6.215088639935018,0.2566262945532798,2.1080434009432794,0.33075785129496116,0.18249473781159842,2.186312050679329,2.0297747512072295,24428544
8.333,9.197465730957568,7.468534269042434,7.832000000000001,8.693751704378936,6.970248295621065,0.24789991530900196,2.1058530315756796,0.31817716763487297,0.17762266298313095,2.173233457167609,2.0384726059837504,24592384
8.512,9.223727475934433,7.800272524065567,7.733000000000001,8.250842640191015,7.2151573598089875,0.25364316444223123,2.109239780406157,0.31886700232358434,0.18841932656087815,2.1964444968107752,2.022035064001539,24756224
8.158000000000001,9.120671283460767,7.195328716539234,7.7909999999999995,8.892965970436473,6.689034029563525,0.2685269461634258,2.1168434222539263,0.35854557591385683,0.1785083164129948,2.203701337909906,2.0299855065979466,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-bossfight-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.059,0.11806775770248942,-6.77577024894363e-05,0.023,0.06276179070414209,-0.01676179070414209,0.0,2.70763675570488,0.0,0.0,2.7078882280668113,2.7073852833429486,16384
0.054000000000000006,0.14131551981177232,-0.03331551981177229,0.028999999999999998,0.07058124577258358,-0.012581245772583585,0.0,2.636815094947815,0.0,0.0,2.7152460130537515,2.5583841768418782,180224
0.062,0.1637644338656684,-0.039764433865668414,0.054000000000000006,0.15501485039339513,-0.04701485039339513,0.0,2.5745890140533447,0.0,0.0,2.6898949490143984,2.459283079092291,344064
0.09,0.2451773179301666,-0.0651773179301666,0.11200000000000002,0.2749601178202814,-0.0509601178202814,0.0,2.537313258647919,0.0,0.0,2.6441449100733583,2.4304816072224793,507904
0.084,0.17154427451295717,-0.003544274512957149,0.094,0.21334822998268557,-0.02534822998268557,0.08838961692849423,2.3715271025896074,0.15220204917706115,0.02457718467992731,2.673925942377747,2.0691282628014678,671744
0.084,0.2245133445620024,-0.05651334456200237,0.13,0.2827088733505686,-0.022708873350568592,0.08838961692849423,2.1942966103553774,0.15220204917706115,0.02457718467992731,2.742737033829624,1.6458561868811308,835584
0.11100000000000002,0.31261597158955445,-0.0906159715895544,0.18000000000000002,0.39688706738761537,-0.036887067387615324,0.08838961692849423,2.1545042000710963,0.15220204917706115,0.02457718467992731,2.776060691553387,1.5329477085888055,999424
0.219,0.46269858432087785,-0.02469858432087782,0.23300000000000004,0.4811954874690514,-0.015195487469051278,0.11120420384612398,2.149514962732792,0.2056578108500475,0.016750596842200455,2.7522457508531475,1.5467841746124367,1163264
0.289,0.5770433995077824,0.0009566004922175186,0.262,0.5681633550900564,-0.04416335509005642,0.11120420384612398,2.1437700375914575,0.2056578108500475,0.016750596842200455,2.7108897269194263,1.5766503482634886,1327104
0.291,0.6184278546489287,-0.036427854648928726,0.314,0.6006426346515814,0.02735736534841854,0.11120420384612398,2.160569468140602,0.2056578108500475,0.016750596842200455,2.643550295063677,1.6775886412175272,1490944
0.27399999999999997,0.5283698095293543,0.019630190470645625,0.281,0.4953105223734943,0.06668947762650573,0.17013278434931095,2.16857690513134,0.28893879847284976,0.05132677022577212,2.6304234633388477,1.7067303469238322,1654784
0.31300000000000006,0.5852517217576411,0.04074827824235905,0.341,0.6141830887884534,0.06781691121154665,0.17013278434931095,2.155393108725548,0.28893879847284976,0.05132677022577212,2.6065884113798963,1.7041978060711993,1818624
0.43599999999999994,0.8208688088167186,0.051131191183281244,0.465,0.8851011782892307,0.04489882171076931,0.17013278434931095,2.10507001131773,0.28893879847284976,0.05132677022577212,2.5717470385667056,1.638392984068754,1982464
0.49399999999999994,1.0146956884784046,-0.02669568847840481,0.44799999999999995,0.778417917189731,0.11758208281026888,0.17369232057072445,2.078324645757675,0.2721304317584702,0.07525420938297875,2.530954943849615,1.6256943476657353,2146304
0.8690000000000001,1.7258949760618276,0.012105023938172588,0.909,1.624659835396678,0.19334016460332226,0.17369232057072445,2.119857256114483,0.2721304317584702,0.07525420938297875,2.3730524541389606,1.8666620580900057,2310144
1.1829999999999998,2.382408604271288,-0.01640860427128832,1.1549999999999998,2.1952619862323144,0.11473801376768522,0.17369232057072445,2.1538500070571898,0.2721304317584702,0.07525420938297875,2.4492747646985733,1.8584252494158062,2473984
1.0899999999999999,2.118328741210708,0.06167125878929158,1.2290000000000003,2.197136870488879,0.26086312951112156,0.22518037188941137,2.142439343035221,0.3358782467244619,0.1144824970543608,2.394757920743854,1.8901207653265883,2637824
1.5210000000000001,2.89285604201024,0.14914395798976066,1.811,3.2803158271794395,0.3416841728205606,0.22518037188941137,2.177842582762241,0.3358782467244619,0.1144824970543608,2.410377994391836,1.9453071711326462,2801664
2.0100000000000002,3.423647763765784,0.5963522362342168,2.066,3.4560230213920917,0.675976978607908,0.22518037188941137,2.1260043010115623,0.3358782467244619,0.1144824970543608,2.3522852982485483,1.8997233037745762,2965504
2.588,4.441746476732997,0.7342535232670031,2.2620000000000005,3.8935440539562522,0.6304559460437489,0.22518037188941137,2.104307110607624,0.3358782467244619,0.1144824970543608,2.265220727342634,1.9433934938726138,3129344
2.95,4.860675273299993,1.0393247267000079,2.8840000000000003,4.515178714917529,1.2528212850824716,0.3094231080006522,2.0727793365716933,0.38144846847390557,0.23739774752739887,2.2112645215557536,1.9342941515876333,3293184
3.4299999999999997,5.8360590183950185,1.023940981604981,3.029,4.843979063240124,1.2140209367598755,0.3094231080006522,2.0748938232660294,0.38144846847390557,0.23739774752739887,2.176457006027374,1.9733306405046849,3457024
3.3729999999999998,5.401699337013742,1.344300662986257,3.5450000000000004,5.514351416075861,1.575648583924139,0.3094231080006522,2.0503602012991906,0.38144846847390557,0.23739774752739887,2.177488571456268,1.9232318311421133,3620864
4.492,6.991975199876991,1.9920248001230094,4.022,6.556311740887455,1.4876882591125455,0.3449567383672123,2.056694757938385,0.4180834479572834,0.2718300287771412,2.2242872538658207,1.8891022620109497,3784704
4.735000000000001,6.951069719119866,2.5189302808801357,4.253,6.348485862514945,2.1575141374850557,0.3449567383672123,2.0434658750891685,0.4180834479572834,0.2718300287771412,2.1905298793558448,1.8964018708224921,3948544
4.525,6.950552514376879,2.0994474856231213,4.369,6.382139091071454,2.3558609089285456,0.3449567383672123,2.0520245343446732,0.4180834479572834,0.2718300287771412,2.1644273342123985,1.939621734476948,4112384
4.4750000000000005,6.676573301073576,2.273426698926425,4.774,6.935065477952947,2.612934522047053,0.32220011674086585,2.096401223540306,0.3583947438947864,0.28600548958694527,2.2051816574098826,1.9876207896707292,4276224
5.05,6.859104750974913,3.2408952490250873,5.307999999999999,7.312578758742094,3.3034212412579036,0.32220011674086585,2.084962809085846,0.3583947438947864,0.28600548958694527,2.1818688595524214,1.9880567586192703,4440064
5.278999999999999,7.551278372031032,3.0067216279689664,4.967,7.068632936551956,2.8653670634480433,0.32220011674086585,2.1233010426163674,0.3583947438947864,0.28600548958694527,2.2128155560114857,2.033786529221249,4603904
5.862,8.209751264508231,3.5142487354917686,5.593,7.425283002158782,3.760716997841218,0.318056636021538,2.117088143527508,0.34874322158485027,0.2873700504582257,2.192606650594072,2.041569636460944,4767744
5.880999999999999,7.859031597320932,3.902968402679067,5.860999999999999,7.3466745942500316,4.375325405749966,0.318056636021538,2.1478550717234612,0.34874322158485027,0.2873700504582257,2.2220235786041553,2.073686564842767,4931584
6.890000000000001,8.692980865123088,5.087019134876913,5.872999999999999,7.456066960049384,4.289933039950615,0.318056636021538,2.1316048920154573,0.34874322158485027,0.2873700504582257,2.202632750069651,2.0605770339612635,5095424
6.485000000000001,8.118990514048354,4.851009485951648,5.861,7.203173237700708,4.518826762299292,0.30739258421235716,2.1601796984672545,0.32483562120099335,0.28994954722372096,2.2113678818085734,2.1089915151259357,5259264
7.002000000000001,8.171288672655303,5.832711327344698,6.674000000000001,8.101796904324983,5.246203095675019,0.30739258421235716,2.150918209552765,0.32483562120099335,0.28994954722372096,2.2018176542604415,2.100018764845088,5423104
7.084999999999999,8.640829360823352,5.529170639176647,6.734999999999999,7.939742711121341,5.530257288878658,0.30739258421235716,2.15738930106163,0.32483562120099335,0.28994954722372096,2.2081443501688893,2.106634251954371,5586944
7.4030000000000005,8.320082875208126,6.485917124791876,6.700999999999999,7.623436447675393,5.778563552324605,0.30739258421235716,2.165970802307129,0.32483562120099335,0.28994954722372096,2.22459158829938,2.1073500163148777,5750784
7.093999999999999,8.172092760387528,6.0159072396124715,6.739999999999999,7.742566706010128,5.737433293989871,0.2970776094641527,2.1610114693641664,0.3214272224628,0.2727279964655054,2.211207396028397,2.1108155426999358,5914624
7.669,8.626939977242833,6.711060022757167,7.187,8.11219241242025,6.261807587579751,0.2970776094641527,2.1435247391462324,0.3214272224628,0.2727279964655054,2.2115578808736363,2.0754915974188286,6078464
7.902000000000001,9.090939022826655,6.713060977173347,7.412999999999999,8.311143084369077,6.514856915630922,0.2970776094641527,2.1099114626646043,0.3214272224628,0.2727279964655054,2.199497341311051,2.0203255840181575,6242304
7.663000000000001,8.202445085249648,7.123554914750353,7.428999999999999,8.45656459650963,6.401435403490369,0.2860761114516208,2.135803386569023,0.31177422534367355,0.2603779975595681,2.2082027046586576,2.0634040684793886,6406144
8.256,8.852560139466258,7.659439860533743,7.298,8.052676089458252,6.543323910541748,0.2860761114516208,2.1600805431604386,0.31177422534367355,0.2603779975595681,2.2321085979772546,2.0880524883436227,6569984
8.3,8.710195075543332,7.889804924456668,7.581,8.50300271149276,6.6589972885072415,0.2860761114516208,2.1545703411102295,0.31177422534367355,0.2603779975595681,2.22187092582376,2.087269756396699,6733824
7.977000000000001,9.316209094951196,6.637790905048806,7.787000000000001,8.68165132873092,6.892348671269081,0.27113054556502897,2.150729736685753,0.29870351679309626,0.2435575743369617,2.2243874017880567,2.077072071583449,6897664
8.197,9.030187253863138,7.36381274613686,7.815,8.575200631412525,7.054799368587476,0.27113054556502897,2.1331750199198725,0.29870351679309626,0.2435575743369617,2.2023599931870157,2.0639900466527292,7061504
8.367,9.294836731327232,7.43916326867277,8.200000000000001,8.89726608981077,7.502733910189232,0.27113054556502897,2.1256978511810303,0.29870351679309626,0.2435575743369617,2.1867483901570077,2.064647312205053,7225344
8.424999999999999,9.446706905134734,7.403293094865263,7.947,8.74415807717165,7.149841922828352,0.2584853685611354,2.165970650315285,0.2791038698354901,0.2378668672867807,2.229945909264805,2.1019953913657647,7389184
8.544,9.663707104559045,7.4242928954409555,8.6,9.527577490024418,7.672422509975581,0.2584853685611354,2.1501653850078584,0.2791038698354901,0.2378668672867807,2.2137000247180016,2.086630745297715,7553024
8.968,9.867530988904774,8.068469011095226,8.529,9.092568097038859,7.965431902961142,0.2584853685611354,2.138072523474693,0.2791038698354901,0.2378668672867807,2.2142742345765765,2.06187081237281,7716864
8.365,9.16582769682373,7.56417230317627,8.572999999999999,9.327228745143008,7.818771254856989,0.24605063875994043,2.1541093304753303,0.2705209628547148,0.2215803146651661,2.228641528653627,2.0795771322970333,7880704
8.984,9.791900984032077,8.176099015967923,8.139999999999997,8.668147706612455,7.611852293387538,0.24605063875994043,2.1425512433052063,0.2705209628547148,0.2215803146651661,2.200265536815832,2.0848369497945805,8044544
8.945999999999998,9.908353365453666,7.98364663454633,8.432,9.196418733417753,7.667581266582248,0.24605063875994043,2.1339201241731645,0.2705209628547148,0.2215803146651661,2.1912495976071154,2.0765906507392136,8208384
9.006,9.843606112680657,8.168393887319343,8.378000000000002,9.22898531127159,7.527014688728415,0.24605063875994043,2.160863447189331,0.2705209628547148,0.2215803146651661,2.202008716830171,2.119718177548491,8372224
8.759,9.53355083758266,7.984449162417341,8.357,9.143956796781119,7.57004320321888,0.23259215248635884,2.1557173639535905,0.25743015320537493,0.20775415176734274,2.205563302230794,2.105871425676387,8536064
9.062999999999999,9.904772534595896,8.221227465404102,8.918,9.554330103012578,8.28166989698742,0.23259215248635884,2.160466140508652,0.25743015320537493,0.20775415176734274,2.207613506272549,2.1133187747447546,8699904
9.464000000000002,10.44206134776915,8.485938652230855,8.761,9.745890349226755,7.776109650773244,0.23259215248635884,2.1474763482809065,0.25743015320537493,0.20775415176734274,2.2071246966395917,2.0878279999222213,8863744
9.168000000000001,10.070106423876918,8.265893576123084,8.659,9.293057568364262,8.02494243163574,0.221024491783343,2.1750739187002184,0.24420702346907927,0.1978419600976067,2.2315282325344854,2.1186196048659514,9027584
9.149,9.747939896817702,8.550060103182297,8.501999999999999,9.1381414936946,7.865858506305396,0.221024491783343,2.1590875804424288,0.24420702346907927,0.1978419600976067,2.2198013605318274,2.09837380035303,9191424
9.247,9.891422997727425,8.602577002272575,8.839,9.550989466214213,8.127010533785787,0.221024491783343,2.152585831284523,0.24420702346907927,0.1978419600976067,2.2025709813037024,2.102600681265344,9355264
9.338,9.89712073830256,8.778879261697439,8.943000000000001,9.409648690129954,8.476351309870049,0.21183402303801505,2.1399511963129045,0.23275766935708375,0.19091037671894634,2.1783786851836173,2.1015237074421917,9519104
9.440999999999999,9.957516214653518,8.92448378534648,9.185999999999998,9.720980373471773,8.651019626528223,0.21183402303801505,2.1246337592601776,0.23275766935708375,0.19091037671894634,2.1902593371573635,2.0590081813629917,9682944
9.28,9.896603600378718,8.66339639962128,8.725,9.321577740114396,8.128422259885603,0.21183402303801505,2.142179603874683,0.23275766935708375,0.19091037671894634,2.1994208044623744,2.084938403286992,9846784
9.155,9.929173753107143,8.380826246892855,8.93,9.520338885725817,8.339661114274183,0.203915098724489,2.157696956396103,0.22035698123421102,0.187473216214767,2.205572835966091,2.1098210768261145,10010624
9.432999999999998,10.143169698029983,8.722830301970014,8.943000000000001,9.72621197641507,8.159788023584932,0.203915098724489,2.1509646594524385,0.22035698123421102,0.187473216214767,2.1993600342664497,2.1025692846384274,10174464
9.66,10.660909586326358,8.659090413673642,8.757,9.450297194570986,8.063702805429013,0.203915098724489,2.1497450143098833,0.22035698123421102,0.187473216214767,2.20011762062069,2.0993724079990765,10338304
9.639,10.45239350870289,8.825606491297108,8.97,9.821751137363492,8.11824886263651,0.19464455226619365,2.136977642774582,0.21163620429474278,0.17765290023764452,2.1803973800204615,2.0935579055287024,10502144
9.844000000000001,10.576095622169674,9.111904377830328,9.233,9.737342145770112,8.728657854229889,0.19464455226619365,2.1326343297958372,0.21163620429474278,0.17765290023764452,2.171576214192818,2.0936924453988563,10665984
9.586999999999998,10.386112632862226,8.78788736713777,8.961000000000002,9.561324079143926,8.360675920856078,0.19464455226619365,2.134499582648277,0.21163620429474278,0.17765290023764452,2.2094739610047216,2.0595252042918326,10829824
10.037,10.69994871596527,9.374051284034731,9.475,10.351244828800718,8.598755171199281,0.19464455226619365,2.1579493790864945,0.21163620429474278,0.17765290023764452,2.2052922038905662,2.110606554282423,10993664
9.568,10.110343064858398,9.025656935141601,8.845,9.580421647764057,8.109578352235944,0.18635947576646378,2.1635680347681046,0.20436109409575753,0.16835785743717002,2.239580356105173,2.087555713431036,11157504
9.970999999999998,11.016470707384954,8.925529292615042,9.075,10.138816243530808,8.01118375646919,0.18635947576646378,2.146917846798897,0.20436109409575753,0.16835785743717002,2.2160555095780783,2.0777801840197156,11321344
9.978,10.62083434880224,9.335165651197759,9.166,9.486599438552222,8.845400561447779,0.18635947576646378,2.1326739877462386,0.20436109409575753,0.16835785743717002,2.1854009702075827,2.0799470052848945,11485184
10.034000000000002,10.889782682694623,9.178217317305382,9.440000000000001,10.035113434565211,8.844886565434791,0.17918610132176882,2.1464051991701125,0.19849805582132127,0.15987414682221637,2.2080925147435266,2.0847178835966984,11649024
9.91,10.769988372014414,9.050011627985587,9.478,10.222873143562042,8.733126856437957,0.17918610132176882,2.1272464126348494,0.19849805582132127,0.15987414682221637,2.1859751057935983,2.0685177194761004,11812864
9.867999999999999,10.57133206950913,9.164667930490866,9.248,9.789309523285892,8.706690476714106,0.17918610132176882,2.1045495226979254,0.19849805582132127,0.15987414682221637,2.1866868665999837,2.022412178795867,11976704
10.227,10.721733261465207,9.732266738534793,9.806,10.335456324922085,9.276543675077914,0.17399281814675,2.121795025467873,0.19071300627763138,0.1572726300158686,2.1923204040126443,2.0512696469231013,12140544
9.776999999999997,10.247362626066312,9.306637373933683,9.34,9.948391321437116,8.731608678562884,0.17399281814675,2.13539597094059,0.19071300627763138,0.1572726300158686,2.1893309829223266,2.0814609589588535,12304384
10.281,10.915041796729522,9.64695820327048,9.762,10.039084824557392,9.484915175442609,0.17399281814675,2.1379574328660964,0.19071300627763138,0.1572726300158686,2.183875920144338,2.0920389455878547,12468224
10.020000000000001,10.590666277258435,9.449333722741567,9.497000000000002,9.994936742970431,8.999063257029572,0.16449932419988422,2.1434755265712737,0.17848028167653313,0.15051836672323532,2.1820306135909946,2.104920439551553,12632064
10.253,10.951112455124532,9.554887544875468,9.899000000000001,10.428819780680186,9.369180219319816,0.16449932419988422,2.152668631076813,0.17848028167653313,0.15051836672323532,2.1861856320765463,2.1191516300770794,12795904
10.258,10.77042170133592,9.745578298664078,9.327,9.916339460752459,8.73766053924754,0.16449932419988422,2.140985718369484,0.17848028167653313,0.15051836672323532,2.176120478443067,2.105850958295901,12959744
10.168,10.780842557268993,9.555157442731005,9.463,9.976304003491109,8.94969599650889,0.16026935650455315,2.1702516049146654,0.17501858854038657,0.14552012446871973,2.223267062163796,2.1172361476655346,13123584
10.074000000000002,10.920158377610246,9.227841622389757,9.483,10.310575374210712,8.655424625789289,0.16026935650455315,2.14340940117836,0.17501858854038657,0.14552012446871973,2.201981602886327,2.084837199470393,13287424
10.305,10.675330933085531,9.934669066914468,9.589000000000002,10.197710933038008,8.980289066961996,0.16026935650455315,2.141784316301346,0.17501858854038657,0.14552012446871973,2.173599591295604,2.109969041307088,13451264
10.465,10.877146818500398,10.052853181499602,9.596,10.326427272218117,8.865572727781883,0.16026935650455315,2.1491295129060743,0.17501858854038657,0.14552012446871973,2.198218710461536,2.1000403153506126,13615104
9.825,10.67232815366893,8.977671846331068,9.620000000000001,10.17272054421742,9.067279455782582,0.16023955120599565,2.151964795589447,0.1744585816383818,0.1460205207736095,2.1984247382339097,2.1055048529449847,13778944
10.468,11.155921507150342,9.780078492849658,9.702000000000002,10.42346794800601,8.980532051993993,0.16023955120599565,2.150562325119972,0.1744585816383818,0.1460205207736095,2.2405639719373043,2.06056067830264,13942784
10.343,10.76634501296224,9.91965498703776,9.635,10.186874079840683,9.083125920159317,0.16023955120599565,2.12068392932415,0.1744585816383818,0.1460205207736095,2.1899853385572,2.0513825200911002,14106624
10.219000000000001,11.127971396689688,9.310028603310315,9.349,9.986517842887555,8.711482157112446,0.16463041663185618,2.126007616519928,0.17567378440909867,0.1535870488546137,2.1879305732069523,2.0640846598329037,14270464
10.352000000000002,10.919693579318986,9.784306420681018,9.849,10.328321395307992,9.369678604692009,0.16463041663185618,2.1249541699886323,0.17567378440909867,0.1535870488546137,2.171983804590403,2.0779245353868614,14434304
10.426,11.009698552336735,9.842301447663266,9.682999999999998,10.163625633939763,9.202374366060234,0.16463041663185618,2.129509398341179,0.17567378440909867,0.1535870488546137,2.18168227152699,2.0773365251553675,14598144
10.475999999999999,11.039279681863281,9.912720318136717,9.892,10.653719108333249,9.13028089166675,0.1525074693448611,2.1129133462905885,0.16551437599225532,0.13950056269746686,2.1714703993112474,2.0543562932699295,14761984
10.797999999999998,11.219445132846493,10.376554867153503,9.902,10.608354018888544,9.195645981111454,0.1525074693448611,2.123576191067696,0.16551437599225532,0.13950056269746686,2.1749380369549667,2.072214345180425,14925824
10.460999999999999,10.965845520926946,9.956154479073051,9.867,10.312691597407895,9.421308402592107,0.1525074693448611,2.101327323913574,0.16551437599225532,0.13950056269746686,2.1530211662373215,2.0496334815898267,15089664
10.682999999999998,11.074460087365237,10.291539912634759,9.879999999999999,10.265512645706984,9.494487354293014,0.14657154682075385,2.1239395275712014,0.16073081018100518,0.13241228346050252,2.1745156368952534,2.0733634182471494,15253504
10.325999999999999,10.843594435827896,9.808405564172102,9.861999999999998,10.2561015097662,9.467898490233797,0.14657154682075385,2.1253846883773804,0.16073081018100518,0.13241228346050252,2.165025419832205,2.0857439569225558,15417344
10.415,10.819035889494979,10.01096411050502,9.845,10.28697850626473,9.403021493735272,0.14657154682075385,2.1455830901861193,0.16073081018100518,0.13241228346050252,2.1982313847668924,2.092934795605346,15581184
10.427000000000001,10.985122746356033,9.86887725364397,9.945000000000002,10.6592443559455,9.230755644054504,0.14796804426975235,2.1372530460357666,0.1580386124700564,0.1378974760694483,2.1893814049441387,2.0851246871273945,15745024
10.437999999999999,11.011250381596033,9.864749618403964,9.702,10.137219484857928,9.266780515142072,0.14796804426975235,2.1370021969079973,0.1580386124700564,0.1378974760694483,2.1926687010172343,2.0813356927987603,15908864
10.511,11.206678805196765,9.815321194803234,10.046000000000003,10.822069584509022,9.269930415490984,0.14796804426975235,2.1420730531215666,0.1580386124700564,0.1378974760694483,2.1846590316833128,2.0994870745598204,16072704
10.646,11.382209209396352,9.90979079060365,9.898,10.72670742726248,9.069292572737519,0.14796804426975235,2.1052008524537085,0.1580386124700564,0.1378974760694483,2.160843022875145,2.0495586820322718,16236544
10.816999999999998,11.217525904280858,10.416474095719138,9.67,10.643365296278843,8.696634703721157,0.14965522434740702,2.1148668214678765,0.16166725250825956,0.1376431961865545,2.174545290989453,2.0551883519463,16400384
10.733999999999998,11.32745092467701,10.140549075322987,9.873999999999999,10.336778564758566,9.411221435241432,0.14965522434740702,2.143160933256149,0.16166725250825956,0.1376431961865545,2.2052519846934837,2.0810698818188147,16564224
10.285,10.762980125109822,9.807019874890178,9.862,10.428476830947215,9.295523169052785,0.14965522434740702,2.15974081158638,0.16166725250825956,0.1376431961865545,2.2250087768536586,2.0944728463191016,16728064
10.446,10.82030468872297,10.071695311277029,9.719,10.350671591889329,9.08732840811067,0.14125157591467233,2.147348013520241,0.15691489802913483,0.12558825380020983,2.203151303677366,2.091544723363116,16891904
10.624,10.999025332477688,10.248974667522313,9.907999999999998,10.478575148424813,9.337424851575182,0.14125157591467233,2.150990682840347,0.15691489802913483,0.12558825380020983,2.1960360572555815,2.1059453084251127,17055744
10.794,11.139027535133067,10.448972464866934,10.087,10.663108496726094,9.510891503273905,0.14125157591467233,2.1181806057691572,0.15691489802913483,0.12558825380020983,2.1803078353605434,2.056053376177771,17219584
10.648,11.202883771613479,10.09311622838652,9.777000000000001,10.225264430888734,9.328735569111268,0.13621347784707416,2.1695733666419983,0.14692887586872364,0.12549807982542469,2.228496708060502,2.1106500252234945,17383424
10.611999999999998,11.237968050302888,9.986031949697109,10.091,10.39081494292313,9.791185057076868,0.13621347784707416,2.157275822758675,0.14692887586872364,0.12549807982542469,2.2289166737605055,2.085634971756844,17547264
10.89,11.762135310602662,10.017864689397339,10.056000000000001,10.541946499112814,9.570053500887187,0.13621347784707416,2.1101676553487776,0.14692887586872364,0.12549807982542469,2.195973632111571,2.024361678585984,17711104
10.706000000000001,11.438928373035184,9.973071626964819,10.023,10.811505548490306,9.234494451509693,0.137751952535685,2.148274739086628,0.15326135154440595,0.12224255352696407,2.2075837821647286,2.0889656960085277,17874944
11.006,11.35261794529424,10.65938205470576,9.999999999999998,10.656962708226272,9.343037291773724,0.137751952535685,2.155799126625061,0.15326135154440595,0.12224255352696407,2.2108067378441287,2.1007915154059935,18038784
10.772,11.225867822168526,10.318132177831474,10.189999999999998,10.801244631878266,9.57875536812173,0.137751952535685,2.138542565703392,0.15326135154440595,0.12224255352696407,2.2022242265924374,2.0748609048143463,18202624
10.669,11.041436571781022,10.29656342821898,10.046,10.479893996270977,9.612106003729021,0.13535808934466326,2.1492842197418214,0.14961995636320397,0.12109622232612255,2.184697141161574,2.113871298322069,18366464
10.437000000000001,11.175918804741091,9.698081195258911,9.953999999999999,10.567631811430925,9.340368188569073,0.13535808934466326,2.1833704084157946,0.14961995636320397,0.12109622232612255,2.212002878382737,2.1547379384488523,18530304
10.812999999999999,11.303674026212922,10.322325973787075,10.258999999999999,10.731407662935307,9.78659233706469,0.13535808934466326,2.1521085619926454,0.14961995636320397,0.12109622232612255,2.2079665357548226,2.0962505882304683,18694144
10.841,11.2998561866206,10.382143813379399,10.103000000000002,10.382644417072827,9.823355582927176,0.13535808934466326,2.138176640868187,0.14961995636320397,0.12109622232612255,2.1768304631278057,2.0995228186085684,18857984
10.855999999999998,11.279348556156743,10.432651443843254,10.434999999999999,11.153501913706567,9.71649808629343,0.13059450173083553,2.151960813999176,0.14118221042398119,0.12000679303768988,2.2013698127098498,2.102551815288502,19021824
10.918000000000001,11.462367522910764,10.373632477089238,10.029999999999998,10.582050722307287,9.477949277692709,0.13059450173083553,2.1493150919675825,0.14118221042398119,0.12000679303768988,2.182767029390142,2.115863154545023,19185664
11.095000000000002,11.608969843473332,10.581030156526673,9.683000000000002,10.406118939041153,8.95988106095885,0.13059450173083553,2.1507350504398346,0.14118221042398119,0.12000679303768988,2.176756959259371,2.124713141620298,19349504
11.037,11.42728323048781,10.646716769512192,10.080000000000002,10.527571223382381,9.632428776617623,0.12833532311151427,2.134220239520073,0.13794703550062357,0.11872361072240499,2.187927923129943,2.0805125559102033,19513344
11.207000000000003,11.515254764764475,10.89874523523553,10.432,11.061774562839751,9.80222543716025,0.12833532311151427,2.131574249267578,0.13794703550062357,0.11872361072240499,2.1938002919094703,2.069348206625686,19677184
10.913,11.505959526443416,10.320040473556585,10.179000000000002,10.803442951757807,9.554557048242197,0.12833532311151427,2.136819303035736,0.13794703550062357,0.11872361072240499,2.1845480058754836,2.0890906001959886,19841024
10.977,11.500068829122899,10.453931170877102,10.070999999999998,10.465244847778635,9.67675515222136,0.12943150214499227,2.1503843486309053,0.14028999018782567,0.11857301410215887,2.1873725779815887,2.113396119280222,20004864
10.891,11.535056674524844,10.246943325475156,10.456,10.827973117308227,10.084026882691772,0.12943150214499227,2.1300985276699067,0.14028999018782567,0.11857301410215887,2.174060927347171,2.0861361279926425,20168704
11.209,11.669031520659182,10.748968479340817,10.260000000000002,10.805637242130706,9.714362757869297,0.12943150214499227,2.1408104479312895,0.14028999018782567,0.11857301410215887,2.184545379894421,2.0970755159681578,20332544
10.607,11.05795565192156,10.156044348078439,9.814,10.296704878782057,9.331295121217943,0.1313930486572644,2.178277426958084,0.14067255017504546,0.12211354713948333,2.212775724998817,2.143779128917351,20496384
10.738,11.44327725044836,10.032722749551638,9.662,10.4317246260839,8.892275373916101,0.1313930486572644,2.184195598959923,0.14067255017504546,0.12211354713948333,2.2263222581882274,2.1420689397316184,20660224
10.905,11.601595291399532,10.208404708600467,10.126999999999999,10.67541681228788,9.578583187712118,0.1313930486572644,2.1682645618915557,0.14067255017504546,0.12211354713948333,2.196939011216197,2.1395901125669146,20824064
10.544999999999998,11.066598504599082,10.023401495400915,10.008000000000001,10.754777075170363,9.261222924829639,0.1330149168414209,2.166720825433731,0.14293178483777985,0.12309804884506192,2.2041007593676936,2.1293408914997682,20987904
10.997,11.357861469264869,10.636138530735131,10.141999999999998,10.637536073358941,9.646463926641054,0.1330149168414209,2.152440169453621,0.14293178483777985,0.12309804884506192,2.18023309423209,2.1246472446751516,21151744
11.045,11.351863161686117,10.738136838313883,10.556999999999999,11.138292525326104,9.975707474673893,0.1330149168414209,2.1514684706926346,0.14293178483777985,0.12309804884506192,2.2053575342212084,2.0975794071640608,21315584
10.943000000000001,11.45127256467372,10.434727435326282,9.852,10.494818792506878,9.209181207493122,0.1330149168414209,2.176711916923523,0.14293178483777985,0.12309804884506192,2.2117235392844488,2.141700294562597,21479424
11.09,11.344283306569661,10.835716693430339,10.313999999999998,10.737490259628245,9.890509740371751,0.12210031651450963,2.1548187911510466,0.13117212239416648,0.11302851063485278,2.206597889591796,2.103039692710297,21643264
11.36,11.863726116059114,10.856273883940885,10.075,10.775560489893627,9.374439510106372,0.12210031651450963,2.139686131477356,0.13117212239416648,0.11302851063485278,2.221136734290684,2.058235528664028,21807104
10.898000000000001,11.642389682894652,10.15361031710535,9.972000000000001,10.704076498734935,9.239923501265068,0.12210031651450963,2.149101269245148,0.13117212239416648,0.11302851063485278,2.2224970218169564,2.0757055166733394,21970944
10.929999999999998,11.32962482405376,10.530375175946237,10.238999999999999,10.786164509082962,9.691835490917036,0.1288672694244875,2.165703311562538,0.14098409558846642,0.1167504432605086,2.2123789352818637,2.1190276878432126,22134784
10.856000000000002,11.305959998222066,10.406040001777937,10.18,10.82233947411007,9.53766052588993,0.1288672694244875,2.160536590218544,0.14098409558846642,0.1167504432605086,2.2046131727020377,2.11646000773505,22298624
10.917999999999997,11.308123057508778,10.527876942491217,10.397000000000002,10.831489355450742,9.962510644549262,0.1288672694244875,2.144795095920563,0.14098409558846642,0.1167504432605086,2.2028059107184053,2.0867842811227204,22462464
11.163,11.58735951739062,10.73864048260938,10.367999999999999,10.85478126504622,9.881218734953777,0.12452024373060337,2.13735169172287,0.13461942692302398,0.11442106053818275,2.1858090125406195,2.08889437090512,22626304
11.233,11.819601227410923,10.646398772589079,10.208,10.692516253597338,9.723483746402662,0.12452024373060337,2.1457408234477042,0.13461942692302398,0.11442106053818275,2.2255305009136332,2.065951145981775,22790144
11.055000000000001,11.51589586676385,10.594104133236153,10.477999999999998,11.02511607543555,9.930883924564446,0.12452024373060337,2.1254056617617607,0.13461942692302398,0.11442106053818275,2.1935605222055132,2.057250801318008,22953984
10.956999999999999,11.321528462537563,10.592471537462435,10.111,10.568306243123796,9.653693756876205,0.12022244572860168,2.1617356687784195,0.13254849366475982,0.10789639779244355,2.1975847348800017,2.1258866026768373,23117824
11.235,11.60845013053954,10.86154986946046,10.266,10.77192884875247,9.76007115124753,0.12022244572860168,2.1314811587333677,0.13254849366475982,0.10789639779244355,2.170908895650152,2.0920534218165834,23281664
10.991,11.629238983453691,10.352761016546308,10.442,11.116874803204269,9.767125196795732,0.12022244572860168,2.1520174354314805,0.13254849366475982,0.10789639779244355,2.198179556374195,2.105855314488766,23445504
10.883,11.48434931612167,10.281650683878329,9.915,10.960248774215975,8.869751225784023,0.12564981131266295,2.158817595243454,0.13400789422517734,0.11729172840014856,2.214115882684524,2.103519307802384,23609344
10.898,11.357647691172271,10.438352308827728,10.425,11.116697188081606,9.733302811918396,0.12564981131266295,2.1616533160209657,0.13400789422517734,0.11729172840014856,2.2048589361256044,2.118447695916327,23773184
11.151,11.61872748476009,10.68327251523991,9.788,10.208780227672356,9.367219772327644,0.12564981131266295,2.1810279458761217,0.13400789422517734,0.11729172840014856,2.2201515655146102,2.141904326237633,23937024
11.038999999999998,11.596484528933313,10.481515471066682,10.154,10.490725407416786,9.817274592583214,0.12564981131266295,2.1807526677846907,0.13400789422517734,0.11729172840014856,2.2138475916181615,2.14765774395122,24100864
11.055000000000001,11.514896727537826,10.595103272462177,10.43,10.830424774458324,10.029575225541675,0.12585075143830785,2.181422805786133,0.13247267466702922,0.11922882820958648,2.2264695578516602,2.1363760537206056,24264704
11.228,11.59089943510565,10.86510056489435,10.607000000000001,11.023174242355292,10.19082575764471,0.12585075143830785,2.182562932372093,0.13247267466702922,0.11922882820958648,2.2061955153948243,2.158930349349362,24428544
11.236999999999998,11.67965223370045,10.794347766299547,10.616,11.071679712078561,10.160320287921438,0.12585075143830785,2.1601593494415283,0.13247267466702922,0.11922882820958648,2.1986949174771917,2.121623781405865,24592384
11.299999999999997,11.73160166820808,10.868398331791914,10.349999999999998,10.876554840448739,9.823445159551257,0.1230917782369336,2.168196105957031,0.13086981753752958,0.11531373893633762,2.216421646055976,2.1199705658580865,24756224
11.153000000000002,11.587420303392927,10.718579696607078,10.259,10.826511233368997,9.691488766631004,0.1230917782369336,2.1754209995269775,0.13086981753752958,0.11531373893633762,2.2425109343482426,2.1083310647057125,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-bossfight-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.034999999999999996,0.07629164564412516,-0.006291645644125161,0.043000000000000003,0.11243342134735981,-0.0264334213473598,0.0,2.707580107450485,0.0,0.0,2.7078590530080997,2.7073011618928704,16384
0.031000000000000007,0.08362128846769148,-0.02162128846769147,0.024,0.07676362383309168,-0.02876362383309168,0.0,2.6466400891542436,0.0,0.0,2.7119433170284877,2.5813368612799996,180224
0.078,0.19873110618229256,-0.04273110618229256,0.05700000000000001,0.1407914076740569,-0.026791407674056897,0.0,2.5781507343053818,0.0,0.0,2.680138256243437,2.4761632123673265,344064
0.12800000000000003,0.30473709288092304,-0.04873709288092298,0.076,0.21644215891248608,-0.0644421589124861,0.0,2.512382823228836,0.0,0.0,2.6520971995460036,2.372668446911668,507904
0.05500000000000001,0.14502777349240625,-0.035027773492406225,0.14499999999999996,0.36821514285549706,-0.07821514285549716,0.08704180992550237,2.3603630438447,0.1508158949652502,0.023267724885754543,2.6449565315703274,2.0757695561190723,671744
0.158,0.4461249728850313,-0.13012497288503125,0.165,0.42631398737916804,-0.09631398737916805,0.08704180992550237,2.197598670423031,0.1508158949652502,0.023267724885754543,2.648249303799186,1.746948037046876,835584
0.08,0.2291978552124661,-0.06919785521246609,0.11900000000000002,0.275808800773426,-0.037808800773425966,0.08704180992550237,2.21202572286129,0.1508158949652502,0.023267724885754543,2.6480984316969716,1.7759530140256086,999424
0.175,0.343062488378579,0.0069375116214209775,0.20700000000000002,0.40574858490062266,0.00825141509937738,0.1070165801695149,2.1655730456113815,0.19575458698959103,0.01827857334943879,2.6587454068950875,1.6724006843276755,1163264
0.252,0.5127220742476555,-0.008722074247655531,0.42000000000000004,0.7713972111443117,0.06860278885568832,0.1070165801695149,2.1688889801502227,0.19575458698959103,0.01827857334943879,2.59115308530179,1.7466248749986553,1327104
0.269,0.5084765124182328,0.029523487581767233,0.57,1.0289335463877096,0.11106645361229034,0.1070165801695149,2.110895624756813,0.19575458698959103,0.01827857334943879,2.533449409431281,1.6883418400823451,1490944
0.42300000000000004,0.6794390765854534,0.1665609234145467,0.40499999999999997,0.694110705439975,0.11588929456002495,0.21876589401294005,2.257303275167942,0.3679010763442017,0.06963071168167839,2.5665799566206573,1.9480265937152266,1654784
0.5800000000000001,1.0805596867507412,0.07944031324925904,0.587,0.9913278372805909,0.18267216271940906,0.21876589401294005,2.2596430480480194,0.3679010763442017,0.06963071168167839,2.5301934980083085,1.9890925980877303,1818624
0.8140000000000001,1.5011128000554201,0.12688719994457986,0.89,1.5741052550594827,0.2058947449405174,0.21876589401294005,2.1843050211668014,0.3679010763442017,0.06963071168167839,2.5150929518825316,1.8535170904510714,1982464
0.9530000000000001,1.646773017636172,0.25922698236382824,1.062,1.8893427343006042,0.23465726569939593,0.2621443386778527,2.1454274341464044,0.36338739586429036,0.16090128149141503,2.5184718911181365,1.7723829771746724,2146304
1.4250000000000003,2.4803790788148117,0.36962092118518886,1.203,2.0991701847305566,0.3068298152694434,0.2621443386778527,2.0761217042803763,0.36338739586429036,0.16090128149141503,2.366976184446656,1.7852672241140968,2310144
1.5979999999999999,2.7127717255115504,0.48322827448844907,1.554,2.488111342399823,0.6198886576001768,0.2621443386778527,2.0750483334064485,0.36338739586429036,0.16090128149141503,2.4120877613839378,1.738008905428959,2473984
1.8990000000000002,3.2904772725416684,0.5075227274583318,1.614,2.7542034906103385,0.47379650938966167,0.30412559175240306,2.0716498672962187,0.38010542731856145,0.2281457561862447,2.4620026037207423,1.681297130871695,2637824
2.43,3.891834463952742,0.9681655360472585,2.1450000000000005,3.469622587758491,0.82037741224151,0.30412559175240306,1.9819052383303641,0.38010542731856145,0.2281457561862447,2.363436459715856,1.6003740169448721,2801664
2.768,4.4781801074740635,1.0578198925259361,2.6839999999999997,4.381022097675808,0.9869779023241918,0.30412559175240306,1.951849114894867,0.38010542731856145,0.2281457561862447,2.330882471523025,1.5728157582667086,2965504
3.106,5.053342804952431,1.1586571950475695,2.6920000000000006,4.26141262897939,1.1225873710206107,0.30412559175240306,1.9546289652585984,0.38010542731856145,0.2281457561862447,2.2750773743396278,1.634180556177569,3129344
3.4120000000000004,4.967254320039009,1.8567456799609914,3.191,4.539750903614155,1.8422490963858449,0.3012394098469485,1.8975989148020744,0.34538825470946277,0.2570905649844343,2.1927410167224233,1.6024568128817256,3293184
3.877,5.519918439850256,2.2340815601497437,3.653000000000001,5.24197482673578,2.0640251732642216,0.3012394098469485,1.8977681517601013,0.34538825470946277,0.2570905649844343,2.199709502246389,1.5958268012738135,3457024
4.2509999999999994,6.028658291123465,2.4733417088765335,4.069,5.574805100270284,2.563194899729716,0.3012394098469485,1.8921146810054779,0.34538825470946277,0.2570905649844343,2.2111195795356156,1.5731097824753402,3620864
4.162999999999999,5.6425678423107195,2.6834321576892792,4.312,5.939899259782374,2.6841007402176267,0.31795561316763876,1.9406050384044646,0.34872108707408844,0.2871901392611891,2.2104602020354243,1.670749874773505,3784704
4.762999999999999,5.9556613098444995,3.5703386901554985,4.879000000000001,6.48679009824044,3.271209901759563,0.31795561316763876,1.9165300726890564,0.34872108707408844,0.2871901392611891,2.183362492040947,1.6496976533371661,3948544
5.417,6.682591166214429,4.15140883378557,5.3919999999999995,6.805674644322377,3.9783253556776224,0.31795561316763876,1.9447620213031769,0.34872108707408844,0.2871901392611891,2.206057138677332,1.6834669039290218,4112384
5.409,6.761903913809107,4.056096086190893,5.2829999999999995,6.475963117619316,4.090036882380683,0.3345139745919975,1.9507875755429267,0.3575859750072111,0.3114419741767839,2.1917461510103253,1.7098290000755283,4276224
6.109999999999999,7.134285116556908,5.0857148834430905,6.234,7.455754476153045,5.012245523846955,0.3345139745919975,1.9665540233254433,0.3575859750072111,0.3114419741767839,2.1807288589413183,1.7523791877095682,4440064
6.444,7.617943780595987,5.270056219404013,5.933000000000001,7.14938028593035,4.716619714069651,0.3345139745919975,1.9963520407676696,0.3575859750072111,0.3114419741767839,2.2340979801976983,1.7586061013376406,4603904
6.635,8.22478772167859,5.045212278321411,6.617,8.017657345677378,5.216342654322621,0.3443209554072383,2.0143158465623854,0.35988207080869644,0.3287598400057801,2.1947211952183077,1.8339104979064633,4767744
6.711,7.823892178065782,5.598107821934218,6.57,7.528665739452496,5.611334260547505,0.3443209554072383,2.057921351492405,0.35988207080869644,0.3287598400057801,2.235544863033259,1.8802978399515506,4931584
7.348999999999999,8.28508172720121,6.41291827279879,6.8950000000000005,8.361766852638823,5.428233147361177,0.3443209554072383,2.110888358950615,0.35988207080869644,0.3287598400057801,2.2622183440872417,1.9595583738139886,5095424
7.334999999999999,8.491176889580482,6.178823110419516,6.973000000000001,8.037772745706802,5.9082272542932,0.3292045491503813,2.12332860827446,0.35025776392136093,0.3081513343794016,2.233179165275195,2.013478051273725,5259264
7.863999999999999,9.186574761591947,6.54142523840805,6.989999999999999,8.025055554064611,5.9549444459353875,0.3292045491503813,2.1560786068439484,0.35025776392136093,0.3081513343794016,2.263825804511562,2.0483314091763347,5423104
7.958999999999999,8.744193606698373,7.173806393301625,7.5840000000000005,8.204357961180479,6.963642038819522,0.3292045491503813,2.152749539911747,0.35025776392136093,0.3081513343794016,2.248752628895738,2.056746450927756,5586944
7.781999999999999,8.341138623241141,7.222861376758857,7.153000000000001,7.7828261664935825,6.52317383350642,0.3292045491503813,2.1429170683026313,0.35025776392136093,0.3081513343794016,2.2197602715637896,2.066073865041473,5750784
8.041,9.087531891535084,6.9944681084649165,7.359999999999999,8.063391782721407,6.656608217278592,0.31185983672160844,2.1608282327651978,0.33219596616493013,0.29152370727828675,2.229244450586703,2.0924120149436924,5914624
7.914,8.770390098027761,7.057609901972238,7.958000000000001,8.802627728647362,7.11337227135264,0.31185983672160844,2.1191707223653795,0.33219596616493013,0.29152370727828675,2.189506722048373,2.048834722682386,6078464
8.181999999999999,8.978740861259165,7.385259138740831,7.789,8.492597185895452,7.0854028141045475,0.31185983672160844,2.116928815841675,0.33219596616493013,0.29152370727828675,2.189400923761675,2.0444567079216744,6242304
8.201,9.016689279076292,7.385310720923709,7.7,8.469688248578604,6.930311751421396,0.2919371235034001,2.130332587659359,0.30729176416371706,0.2765824828430832,2.2128486690196074,2.0478165062991107,6406144
8.274,9.008631880604156,7.539368119395842,7.357999999999999,8.341573078118753,6.374426921881245,0.2919371235034001,2.122155523300171,0.30729176416371706,0.2765824828430832,2.2089680020677633,2.0353430445325786,6569984
8.534,9.281625574736445,7.786374425263555,8.530000000000001,9.13281008617972,7.927189913820282,0.2919371235034001,2.127849791944027,0.30729176416371706,0.2765824828430832,2.2038118123532207,2.0518877715348336,6733824
8.446,9.466276433129767,7.425723566870232,8.014,8.631627719585188,7.396372280414811,0.2720801542499733,2.1012544199824332,0.2891910701815841,0.2549692383183625,2.1863659214816704,2.016142918483196,6897664
8.818000000000001,9.55836207358292,8.077637926417083,8.184999999999999,9.122008537847973,7.247991462152024,0.2720801542499733,2.128675663471222,0.2891910701815841,0.2549692383183625,2.1927161867342315,2.064635140208212,7061504
8.604,9.338781600205122,7.869218399794877,8.455,9.443860455271622,7.466139544728378,0.2720801542499733,2.124733257293701,0.2891910701815841,0.2549692383183625,2.1927236761002034,2.0567428384871986,7225344
8.278,9.11477715073967,7.441222849260331,8.355999999999998,9.296608313805484,7.415391686194512,0.26095853972365146,2.1752238422632217,0.2828331741850794,0.23908390526222348,2.24266535851824,2.1077823260082034,7389184
8.954,10.136439850478663,7.7715601495213384,8.654,9.338035086819382,7.969964913180617,0.26095853972365146,2.141766884922981,0.2828331741850794,0.23908390526222348,2.2165320107490842,2.067001759096878,7553024
8.979000000000001,9.60435509912369,8.353644900876311,8.447999999999999,9.098842530878244,7.797157469121753,0.26095853972365146,2.1505877137184144,0.2828331741850794,0.23908390526222348,2.2211878151580207,2.079987612278808,7716864
8.975,9.64882861322446,8.30117138677554,7.955,8.506221371138674,7.403778628861326,0.24822835762364165,2.151268355548382,0.26749810230615695,0.22895861294112635,2.2144891838867724,2.088047527209991,7880704
8.967,9.632643297870564,8.301356702129437,8.508,9.341400263978839,7.674599736021159,0.24822835762364165,2.1194188058376313,0.26749810230615695,0.22895861294112635,2.168575787544921,2.0702618241303417,8044544
9.071,9.73088559614527,8.411114403854729,8.766,9.382769000518023,8.149230999481977,0.24822835762364165,2.1336951524019243,0.26749810230615695,0.22895861294112635,2.1810430362802475,2.086347268523601,8208384
9.013000000000002,9.790676668031132,8.235323331968871,8.513,9.023138216564883,8.002861783435117,0.24822835762364165,2.134522967040539,0.26749810230615695,0.22895861294112635,2.226982564405407,2.0420633696756707,8372224
8.997,9.788934972077884,8.205065027922116,8.765,9.558867117343954,7.971132882656046,0.2342079621783341,2.156428810954094,0.2481778109526988,0.22023811340396937,2.2294318502102657,2.0834257716979225,8536064
9.113,9.778658320762236,8.447341679237763,8.433000000000002,9.285573164015853,7.5804268359841505,0.2342079621783341,2.1559457033872604,0.2481778109526988,0.22023811340396937,2.227678259577564,2.084213147196957,8699904
9.213999999999999,10.179973084511156,8.248026915488841,8.754000000000001,10.087290665983978,7.420709334016023,0.2342079621783341,2.09923989623785,0.2481778109526988,0.22023811340396937,2.1723708319428345,2.0261089605328655,8863744
9.516000000000002,10.285716831048926,8.746283168951077,8.844,9.436692162931145,8.251307837068854,0.22991860571237338,2.119107575714588,0.2468119805284853,0.21302523089626146,2.1904343973794216,2.0477807540497546,9027584
9.873,10.599251333905832,9.146748666094167,8.981,9.453703924248572,8.508296075751428,0.22991860571237338,2.119850355386734,0.2468119805284853,0.21302523089626146,2.1544196497541273,2.0852810610193404,9191424
9.456999999999999,9.807943015317301,9.106056984682697,8.888,9.515722868788448,8.260277131211552,0.22991860571237338,2.1172846108675003,0.2468119805284853,0.21302523089626146,2.1717631480510478,2.062806073683953,9355264
9.645,10.017108855041101,9.272891144958898,8.930000000000001,9.479981817881283,8.38001818211872,0.2141609772937348,2.1564313888549806,0.23122071311069597,0.1971012414767736,2.2136203310466187,2.0992424466633426,9519104
9.944,10.759146612579602,9.1288533874204,9.142999999999999,9.847883678347001,8.438116321652997,0.2141609772937348,2.095160286128521,0.23122071311069597,0.1971012414767736,2.1657358052672673,2.0245847669897743,9682944
9.650000000000002,10.468681867394169,8.831318132605835,9.376000000000001,10.10312034767293,8.648879652327073,0.2141609772937348,2.119227407872677,0.23122071311069597,0.1971012414767736,2.1983594311780688,2.040095384567285,9846784
9.719999999999999,10.360921212006591,9.079078787993407,8.979000000000001,9.580106479752132,8.37789352024787,0.20690430557036352,2.116455052793026,0.21634051741036453,0.1974680937303625,2.1894193320666075,2.0434907735194447,10010624
9.915,10.614774963827657,9.215225036172342,9.174000000000001,9.874616871050078,8.473383128949925,0.20690430557036352,2.111406850814819,0.21634051741036453,0.1974680937303625,2.2013746500001705,2.021439051629468,10174464
9.564000000000002,10.027728368767754,9.10027163123225,8.857,9.770488368836736,7.943511631163264,0.20690430557036352,2.1171595945954325,0.21634051741036453,0.1974680937303625,2.202774281621716,2.031544907569149,10338304
9.944999999999999,10.473114570902942,9.416885429097055,9.279000000000002,9.983534598156828,8.574465401843176,0.19701480152028428,2.1423656731843947,0.21083800727655344,0.1831915957640151,2.2034862481006017,2.081245098268188,10502144
9.824000000000002,10.355736776986511,9.292263223013492,9.223,10.089025981134515,8.356974018865486,0.19701480152028428,2.147949716448784,0.21083800727655344,0.1831915957640151,2.233940404973278,2.06195902792429,10665984
10.010000000000002,10.419316503454235,9.600683496545768,9.157,9.773052757481045,8.540947242518955,0.19701480152028428,2.1224543333053587,0.21083800727655344,0.1831915957640151,2.1901112425590976,2.05479742405162,10829824
9.708,10.40381319332131,9.01218680667869,9.66,10.1787099382121,9.1412900617879,0.19701480152028428,2.1507395833730696,0.21083800727655344,0.1831915957640151,2.2260949007401565,2.0753842660059827,10993664
9.942,10.606677365343518,9.277322634656482,9.741,10.236387726937194,9.245612273062806,0.1876140268105397,2.1515547335147858,0.20014864207518646,0.17507941154589296,2.226210629452419,2.0768988375771524,11157504
9.955000000000002,10.667899011080813,9.24210098891919,9.641,10.335686260120351,8.946313739879649,0.1876140268105397,2.1084235459566116,0.20014864207518646,0.17507941154589296,2.1933898047540112,2.023457287159212,11321344
10.251000000000001,10.814159835215547,9.687840164784456,9.707999999999998,10.490940610774532,8.925059389225465,0.1876140268105397,2.1212581947445868,0.20014864207518646,0.17507941154589296,2.200595192384827,2.0419211971043465,11485184
10.014999999999999,10.61508749362072,9.414912506379277,9.764,10.25230728030616,9.275692719693838,0.18265743566171294,2.113476651906967,0.1938550438989847,0.17145982742444119,2.19517822376636,2.031775080047574,11649024
10.506000000000002,11.087518701332986,9.924481298667018,9.552,10.278385572543948,8.82561442745605,0.18265743566171294,2.1163080513477324,0.1938550438989847,0.17145982742444119,2.1734083591059448,2.05920774358952,11812864
10.264,10.739756240106212,9.788243759893787,9.928,10.515823102642283,9.340176897357718,0.18265743566171294,2.120106002688408,0.1938550438989847,0.17145982742444119,2.1810524292436613,2.0591595761331547,11976704
10.033000000000001,10.596490017657812,9.46950998234219,9.562000000000001,10.014786925606295,9.109213074393708,0.17875000371817198,2.1274137765169145,0.18946115404952404,0.16803885338681993,2.1909644948252156,2.0638630582086135,12140544
10.349,10.903336540379579,9.794663459620422,9.323999999999998,10.096608568422585,8.55139143157741,0.17875000371817198,2.147512857615948,0.18946115404952404,0.16803885338681993,2.211694263655608,2.0833314515762877,12304384
10.282,10.548825785860362,10.015174214139638,9.61,10.370499835634433,8.849500164365566,0.17875000371817198,2.141784298419952,0.18946115404952404,0.16803885338681993,2.206556095965681,2.0770125008742233,12468224
10.09,10.588176675487723,9.591823324512276,9.407,9.78044477503374,9.03355522496626,0.17417238992711642,2.128750294446945,0.18626680774967486,0.162077972104558,2.191443662613777,2.066056926280113,12632064
10.349,10.90931152049552,9.788688479504481,9.622000000000002,10.482079066132878,8.761920933867126,0.17417238992711642,2.1327720046043397,0.18626680774967486,0.162077972104558,2.1757271839178416,2.089816825290838,12795904
10.242,10.866480584165753,9.617519415834249,9.529,9.90355173207449,9.15444826792551,0.17417238992711642,2.1396386682987214,0.18626680774967486,0.162077972104558,2.2004974564578466,2.0787798801395962,12959744
10.409000000000002,10.979901918020953,9.838098081979052,9.66,10.607501978889754,8.712498021110246,0.1689111013953758,2.1421236485242843,0.18505069188289688,0.1527715109078547,2.1949796824755277,2.089267614573041,13123584
10.3,10.927008771868465,9.672991228131536,9.614,10.353204978338216,8.874795021661786,0.1689111013953758,2.1280279487371443,0.18505069188289688,0.1527715109078547,2.1618894101691395,2.094166487305149,13287424
10.285,10.841008093466273,9.728991906533727,9.601,10.131555369400782,9.07044463059922,0.1689111013953758,2.1131043508648872,0.18505069188289688,0.1527715109078547,2.1661715991409194,2.060037102588855,13451264
10.347000000000001,10.936814377579932,9.75718562242007,9.312999999999999,10.062907327607883,8.563092672392115,0.1689111013953758,2.118067291378975,0.18505069188289688,0.1527715109078547,2.166020788291916,2.0701137944660344,13615104
10.203999999999999,10.578438245909789,9.829561754090209,9.596,10.179150066449452,9.012849933550548,0.16862103700356473,2.1433700263500213,0.18418643930617615,0.15305563470095332,2.1973265227016174,2.089413529998425,13778944
10.351,11.025128326062628,9.676871673937374,9.914,10.29487268213932,9.533127317860679,0.16862103700356473,2.1428771764039993,0.18418643930617615,0.15305563470095332,2.183365644049918,2.1023887087580806,13942784
10.088999999999999,10.95374794015366,9.224252059846338,9.561,10.87438075210504,8.24761924789496,0.16862103700356473,2.1326082408428193,0.18418643930617615,0.15305563470095332,2.185671541511205,2.0795449401744337,14106624
10.354000000000001,10.705232116982488,10.002767883017514,9.514000000000001,10.196688801724477,8.831311198275525,0.16142125349821673,2.1540465116500855,0.17085387235577754,0.15198863464065593,2.2211188358375153,2.0869741874626557,14270464
10.559,11.201891126085902,9.916108873914096,9.834999999999999,10.384968180897767,9.285031819102231,0.16142125349821673,2.1301938384771346,0.17085387235577754,0.15198863464065593,2.160128748136077,2.1002589288181923,14434304
10.298999999999998,10.734487083620166,9.863512916379829,9.684999999999999,10.371283469129192,8.998716530870805,0.16142125349821673,2.127775976061821,0.17085387235577754,0.15198863464065593,2.177559131786819,2.077992820336823,14598144
10.509,10.870675268714907,10.147324731285094,9.435,9.814005277008118,9.055994722991883,0.15504841342984338,2.1537851482629775,0.16262694919138068,0.14746987766830608,2.212380504001409,2.095189792524546,14761984
10.514,10.792323552722365,10.235676447277633,9.656,10.142810024547565,9.169189975452436,0.15504841342984338,2.1376919850707052,0.16262694919138068,0.14746987766830608,2.206133840909807,2.0692501292316035,14925824
10.466000000000001,10.911829563846993,10.020170436153009,9.896,10.372344413213801,9.4196555867862,0.15504841342984338,2.1463049918413164,0.16262694919138068,0.14746987766830608,2.1975901112347516,2.0950198724478812,15089664
10.825000000000001,11.39314170767512,10.256858292324882,9.833,10.330856405000478,9.335143594999522,0.15195761220226506,2.1319594264030455,0.1563893799928381,0.147525844411692,2.1916363582478393,2.0722824945582516,15253504
10.51,10.949704446190847,10.070295553809153,9.892,10.346726291300602,9.437273708699397,0.15195761220226506,2.1377707839012148,0.1563893799928381,0.147525844411692,2.205907064293913,2.0696345035085164,15417344
10.648,11.214723918676457,10.081276081323542,9.895000000000001,10.48347684746301,9.306523152536993,0.15195761220226506,2.1526643604040148,0.1563893799928381,0.147525844411692,2.200645019803809,2.1046837010042205,15581184
10.815999999999999,11.398515235852246,10.233484764147752,9.712000000000002,10.500134506286841,8.923865493713162,0.1466593279191632,2.128794825077057,0.15493555467991715,0.13838310115840924,2.1817924504549553,2.0757971996991587,15745024
10.3,10.777409677321272,9.82259032267873,9.794999999999998,10.612523699962269,8.977476300037727,0.1466593279191632,2.147021916508675,0.15493555467991715,0.13838310115840924,2.2049352521108863,2.0891085809064633,15908864
10.547,10.90018691935008,10.193813080649921,9.717,10.144599111318067,9.289400888681934,0.1466593279191632,2.16019811630249,0.15493555467991715,0.13838310115840924,2.2150024939728588,2.1053937386321215,16072704
10.639,11.248269234411191,10.029730765588807,9.886,10.521864765496563,9.250135234503436,0.1466593279191632,2.157183176279068,0.15493555467991715,0.13838310115840924,2.1944752133233267,2.1198911392348094,16236544
10.642,11.2351239330865,10.048876066913499,9.942,10.691770631593423,9.192229368406577,0.1425358951173621,2.122238835692406,0.1507697967185518,0.13430199351617236,2.1727680480966005,2.071709623288211,16400384
10.709,11.218243556660267,10.199756443339732,9.904,10.577159713589575,9.230840286410425,0.1425358951173621,2.1253554433584214,0.1507697967185518,0.13430199351617236,2.2037438809830125,2.0469670057338303,16564224
10.782,11.231817740868454,10.332182259131546,10.177,10.942010457444864,9.411989542555135,0.1425358951173621,2.1133120179176332,0.1507697967185518,0.13430199351617236,2.1652408312369587,2.061383204598308,16728064
10.624999999999998,11.20576242991433,10.044237570085667,9.93,10.301537346709587,9.558462653290412,0.14169663279711428,2.1241902232170107,0.15862356712897047,0.1247696984652581,2.1836664768152367,2.0647139696187846,16891904
10.546,11.386097613375968,9.70590238662403,9.698,10.382233878144016,9.013766121855985,0.14169663279711428,2.122063845396042,0.15862356712897047,0.1247696984652581,2.211468418580068,2.032659272212016,17055744
10.604000000000001,11.54332103138384,9.664678968616162,9.932000000000002,10.569382145968964,9.29461785403104,0.14169663279711428,2.126461550593376,0.15862356712897047,0.1247696984652581,2.2049982468723535,2.047924854314399,17219584
10.559000000000001,11.065407938326405,10.052592061673597,9.822000000000001,10.319730850962648,9.324269149037354,0.14662757691360936,2.1325696051120757,0.15960593526578012,0.1336492185614386,2.2020326847806055,2.063106525443546,17383424
10.859000000000002,11.261155442584085,10.456844557415918,9.794999999999998,10.277643760966614,9.312356239033383,0.14662757691360936,2.131328436732292,0.15960593526578012,0.1336492185614386,2.2003095163274766,2.0623473571371074,17547264
10.639999999999999,11.13501515128327,10.144984848716728,9.567,10.194981687631097,8.939018312368903,0.14662757691360936,2.1189834088087083,0.15960593526578012,0.1336492185614386,2.172279078425133,2.0656877391922834,17711104
10.967,11.406932949436616,10.527067050563385,10.285999999999998,10.822324528620497,9.749675471379499,0.1390090659088552,2.1477060496807097,0.14572353789620832,0.13229459392150208,2.2092182299664684,2.086193869394951,17874944
10.940000000000001,11.348949874679038,10.531050125320965,10.059,10.643969229960003,9.474030770039995,0.1390090659088552,2.114203602075577,0.14572353789620832,0.13229459392150208,2.1794368194521616,2.048970384698992,18038784
10.709,11.167136442558327,10.250863557441672,10.163,10.672471294578997,9.653528705421003,0.1390090659088552,2.1004702150821686,0.14572353789620832,0.13229459392150208,2.13917656209604,2.0617638680682973,18202624
10.777999999999999,11.513143523402062,10.042856476597935,9.843,10.33513920794832,9.35086079205168,0.1368086326594493,2.140324518084526,0.14673526208560247,0.1268820032332961,2.176453466141631,2.104195570027421,18366464
10.983,11.645405464953303,10.320594535046698,10.217,10.612627349914032,9.82137265008597,0.1368086326594493,2.1159744292497633,0.14673526208560247,0.1268820032332961,2.1830833524833784,2.0488655060161483,18530304
10.548,11.076957465208688,10.019042534791312,9.981,10.751538123651256,9.210461876348743,0.1368086326594493,2.1206655517220496,0.14673526208560247,0.1268820032332961,2.1880553306856316,2.0532757727584676,18694144
11.055,11.535421689768478,10.574578310231521,10.181000000000001,10.588171953847512,9.77382804615249,0.1368086326594493,2.1212141901254653,0.14673526208560247,0.1268820032332961,2.1805373087383826,2.061891071512548,18857984
10.987,11.265497755825788,10.708502244174213,10.041999999999998,10.542095990785766,9.54190400921423,0.1396326561930739,2.1262344241142275,0.15244633724589274,0.12681897514025509,2.193517930675192,2.058950917553263,19021824
10.988999999999999,11.410816310732526,10.567183689267472,10.411,10.938947914097593,9.883052085902406,0.1396326561930739,2.1172410160303117,0.15244633724589274,0.12681897514025509,2.190710626515271,2.0437714055453524,19185664
11.153,11.613218426402073,10.692781573597928,10.169999999999998,10.640935239709238,9.699064760290758,0.1396326561930739,2.090431433916092,0.15244633724589274,0.12681897514025509,2.1367583076577548,2.0441045601744294,19349504
10.669999999999998,10.989155134691577,10.350844865308419,10.331,10.8520652550305,9.8099347449695,0.13182943997574811,2.1320531159639358,0.1435784187471391,0.1200804612043571,2.195311120140476,2.0687951117873955,19513344
10.956,11.31006779011935,10.60193220988065,9.873000000000001,10.523446769536141,9.22255323046386,0.13182943997574811,2.1456859558820724,0.1435784187471391,0.1200804612043571,2.207428816798874,2.083943094965271,19677184
10.944999999999999,11.346876846807575,10.543123153192422,10.352,10.974604208145111,9.72939579185489,0.13182943997574811,2.1314882010221483,0.1435784187471391,0.1200804612043571,2.199026021052516,2.0639503809917805,19841024
10.769,11.401525888798238,10.136474111201762,10.133,10.691248152706303,9.574751847293696,0.13132504936929762,2.1501614809036256,0.14758431087069065,0.1150657878679046,2.2176583364629665,2.0826646253442846,20004864
10.955,11.49188453134729,10.41811546865271,10.614,11.273336029654077,9.954663970345925,0.13132504936929762,2.138320894539356,0.14758431087069065,0.1150657878679046,2.20482569184097,2.0718160972377424,20168704
10.641,11.0922083775818,10.1897916224182,10.219000000000001,10.71179711849807,9.726202881501932,0.13132504936929762,2.128997704386711,0.14758431087069065,0.1150657878679046,2.2071914865536564,2.050803922219766,20332544
10.937,11.489938513760798,10.384061486239201,10.07,10.32219040425837,9.81780959574163,0.1323240439662792,2.1406158983707426,0.14516233234017728,0.11948575559238112,2.216063733059291,2.065168063682194,20496384
11.262,11.696598665437437,10.827401334562564,10.495999999999999,11.022634598179799,9.969365401820198,0.1323240439662792,2.1234759241342545,0.14516233234017728,0.11948575559238112,2.1905985204965996,2.0563533277719093,20660224
11.174,11.777310865143335,10.570689134856664,10.468,10.985876433138253,9.950123566861746,0.1323240439662792,2.1114004015922547,0.14516233234017728,0.11948575559238112,2.177536705627323,2.0452640975571863,20824064
10.892999999999999,11.142521542156182,10.643478457843816,9.786,10.431138744767356,9.140861255232643,0.12672797173393818,2.1142158627510073,0.1349559544729231,0.11849998899495326,2.173613815267988,2.0548179102340267,20987904
11.098,11.527017482161275,10.668982517838726,10.468,11.130552639418182,9.805447360581818,0.12672797173393818,2.1018496856093405,0.1349559544729231,0.11849998899495326,2.1749319404604712,2.0287674307582098,21151744
10.971,11.514073659828941,10.427926340171059,10.393,10.744113941620096,10.041886058379905,0.12672797173393818,2.1411308735609054,0.1349559544729231,0.11849998899495326,2.1934688040806196,2.088792943041191,21315584
11.077,11.503756370778458,10.650243629221542,10.180000000000001,10.752939787412256,9.607060212587747,0.12672797173393818,2.1405035465955735,0.1349559544729231,0.11849998899495326,2.181500924723008,2.099506168468139,21479424
11.116,11.488214991637896,10.743785008362103,10.41,11.033393936447894,9.786606063552107,0.13167885611507396,2.1423234820365904,0.1494328136090981,0.11392489862104983,2.1838249413871327,2.100822022686048,21643264
11.091,11.583634753138671,10.598365246861327,10.320000000000002,10.86038874895764,9.779611251042365,0.13167885611507396,2.1350507885217667,0.1494328136090981,0.11392489862104983,2.1782870994629975,2.091814477580536,21807104
10.787,11.499236617985906,10.074763382014096,10.404999999999998,11.324067462159332,9.485932537840663,0.13167885611507396,2.1297061279416085,0.1494328136090981,0.11392489862104983,2.1865450608443284,2.0728671950388886,21970944
10.851999999999999,11.423905586613733,10.280094413386264,10.072999999999999,10.599080792274341,9.546919207725656,0.12713749694309318,2.1390398532152175,0.13814886840296908,0.11612612548321727,2.1811358089577664,2.0969438974726686,22134784
10.858,11.211434576689944,10.504565423310057,10.365,10.8591103115702,9.8708896884298,0.12713749694309318,2.1254789143800736,0.13814886840296908,0.11612612548321727,2.1720514046659063,2.078906424094241,22298624
10.981,11.466786990356885,10.495213009643114,10.25,10.903467673263185,9.596532326736815,0.12713749694309318,2.1184718295931817,0.13814886840296908,0.11612612548321727,2.1806850535825437,2.0562586056038197,22462464
10.861,11.500850763850448,10.221149236149554,9.934000000000001,10.584771849421902,9.2832281505781,0.12565087110127324,2.128653222322464,0.13877624662599153,0.11252549557655495,2.1855669516331595,2.0717394930117683,22626304
11.049000000000003,11.57906509034269,10.518934909657316,10.508,11.399322612750288,9.61667738724971,0.12565087110127324,2.119795358181,0.13877624662599153,0.11252549557655495,2.187107658153636,2.0524830582083635,22790144
11.288,11.767161768090903,10.808838231909098,10.306000000000001,11.015791518687003,9.596208481312999,0.12565087110127324,2.142162761092186,0.13877624662599153,0.11252549557655495,2.189338662602707,2.094986859581665,22953984
10.844999999999999,11.187118400557466,10.502881599442532,10.218,10.697224373336748,9.738775626663251,0.12700882431900024,2.1679593324661255,0.13457970363583913,0.11943794500216134,2.2219639431391704,2.1139547217930805,23117824
10.707,11.298524302121224,10.115475697878777,9.872,10.548990398750233,9.195009601249767,0.12700882431900024,2.1746334403753282,0.13457970363583913,0.11943794500216134,2.233737081960595,2.1155297987900616,23281664
10.95,11.457286901072756,10.442713098927243,10.047999999999998,10.548135981509027,9.54786401849097,0.12700882431900024,2.115067036449909,0.13457970363583913,0.11943794500216134,2.1816219429253594,2.048512129974459,23445504
11.011,11.503066052476697,10.518933947523301,10.109,10.724474613611317,9.493525386388683,0.132527385474835,2.1420503482222557,0.14547441251115661,0.11958035843851339,2.2006014684410746,2.083499228003437,23609344
11.206,11.647003401347426,10.764996598652573,10.303,10.785908894099084,9.820091105900918,0.132527385474835,2.139370432496071,0.14547441251115661,0.11958035843851339,2.220628803487615,2.0581120615045267,23773184
10.541,11.021342586077894,10.060657413922106,9.935,10.480183455361589,9.389816544638412,0.132527385474835,2.1513726472854615,0.14547441251115661,0.11958035843851339,2.1944983818918202,2.108246912679103,23937024
11.167000000000002,11.55316188315265,10.780838116847352,9.884,10.625042508902155,9.142957491097846,0.132527385474835,2.1442552268505097,0.14547441251115661,0.11958035843851339,2.1798073665994426,2.108703087101577,24100864
10.984,11.55032499503377,10.41767500496623,10.331000000000001,10.957840490077022,9.704159509922981,0.12857812062502486,2.1633782953023912,0.1407717801091504,0.11638446114089933,2.2147088951790725,2.11204769542571,24264704
11.257000000000001,11.662907624959178,10.851092375040825,10.306000000000001,10.690374817073128,9.921625182926874,0.12857812062502486,2.142212429642677,0.1407717801091504,0.11638446114089933,2.1884462011424115,2.095978658142943,24428544
10.896999999999998,11.558589752036712,10.235410247963285,10.017999999999999,10.601451797494873,9.434548202505125,0.12857812062502486,2.137046280503273,0.1407717801091504,0.11638446114089933,2.2022860378158544,2.0718065231906913,24592384
10.84,11.350509549371997,10.329490450628002,10.048999999999998,10.861138534980329,9.236861465019667,0.12758950250966633,2.1600781828165054,0.14192595001087338,0.11325305500845928,2.204662116035204,2.115494249597807,24756224
11.125000000000004,11.639008754789257,10.61099124521075,10.39,11.101097742929902,9.6789022570701,0.12758950250966633,2.152712333202362,0.14192595001087338,0.11325305500845928,2.2064330842437974,2.0989915821609264,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-caveflyer-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.502,2.96714083888646,2.0368591611135396,2.6849999999999996,3.239801766399495,2.1301982336005043,0.0,2.7073411911726,0.0,0.0,2.7075763925133742,2.7071059898318257,16384,-0.1358169361948967,1.795362150669098
2.8290000000000006,3.2762460173103842,2.381753982689617,2.972,3.351151684685694,2.592848315314306,0.0,2.6959182590246202,0.0,0.0,2.7175762299224764,2.674260288126764,180224,-0.2003181166946888,2.0626935601234435
3.353,3.906968410651727,2.7990315893482736,3.3289999999999997,3.8365716698161942,2.8214283301838052,0.0,2.6279920488595963,0.0,0.0,2.6954550917587863,2.5605290059604062,344064,-0.21376988077536224,2.457956910133362
3.6799999999999997,4.10614551505325,3.2538544849467494,3.4300000000000006,3.790693775937429,3.069306224062572,0.0,2.537036782503128,0.0,0.0,2.6604443154423234,2.413629249563933,507904,-0.23824056140147148,2.83179771900177
3.69,4.285734840344259,3.0942651596557407,3.5830000000000006,3.923295459858048,3.242704540141953,0.2916379455176818,2.493759909272194,0.36952790509633693,0.21374798593902664,2.582957683719832,2.404562134824556,671744,0.038621612451970544,2.938397431373596
3.7,4.160434577328854,3.2395654226711468,3.95,4.46234753829798,3.4376524617020205,0.2916379455176818,2.4012622773647307,0.36952790509633693,0.21374798593902664,2.525373581714085,2.2771509730153765,835584,-0.009985812939703445,3.0305692195892333
4.002999999999999,4.44309203582887,3.5629079641711283,3.85,4.258044115262064,3.441955884737937,0.2916379455176818,2.448796293139458,0.36952790509633693,0.21374798593902664,2.53164636105056,2.3659462252283556,999424,-0.04230269417166709,3.286331391334534
3.716,4.232453289272128,3.1995467107278723,3.59,3.996078810084939,3.183921189915061,0.3135291230921089,2.3816384047269823,0.3511462988775188,0.275911947306699,2.4616261204652132,2.3016506889887514,1163264,0.12601333390921352,3.078236389160156
3.6700000000000004,4.143392015141785,3.1966079848582156,3.85,4.431807528311555,3.2681924716884456,0.3135291230921089,2.3263306692242622,0.3511462988775188,0.275911947306699,2.4661694413734434,2.186491897075081,1327104,0.2344742904882878,3.097544479370117
3.9099999999999993,4.32097445176069,3.4990255482393087,4.14,4.498329457343378,3.7816705426566215,0.3135291230921089,2.2981346994638443,0.3511462988775188,0.275911947306699,2.3704520036638317,2.225817395263857,1490944,0.22713127993047239,3.3310843467712403
4.319999999999999,5.002348884369279,3.63765111563072,4.262999999999999,4.59814325295312,3.9278567470468775,0.3128068042135472,2.3385524839162826,0.35926521658751626,0.2663483918395781,2.4178751268316145,2.2592298410009506,1654784,0.6833904415369034,3.7429977655410767
4.49,4.996853035898968,3.983146964101033,4.223000000000001,4.7336476280176,3.712352371982402,0.3128068042135472,2.3325746804475784,0.35926521658751626,0.2663483918395781,2.414976180205111,2.250173180690046,1818624,0.5504212692379952,3.8893405199050903
4.64,5.169528091794948,4.110471908205051,4.4430000000000005,4.8193522286369515,4.06664777136305,0.3128068042135472,2.2564992651343347,0.35926521658751626,0.2663483918395781,2.3651611784990303,2.147837351769639,1982464,0.5967519015073777,4.063046860694885
4.640000000000001,4.943973683071414,4.336026316928587,4.71,5.341585306985525,4.078414693014475,0.29710771189802465,2.212528918683529,0.3398512299572767,0.2543641938387726,2.385888741620858,2.0391690957462,2146304,0.9141675718128681,4.077132701873779
4.870000000000001,5.432227711874825,4.307772288125177,4.83,5.303392015141785,4.356607984858215,0.29710771189802465,2.1220503404736517,0.3398512299572767,0.2543641938387726,2.348724593786762,1.8953760871605416,2310144,1.0649739652872086,4.416000652313232
4.9,5.552686754883229,4.247313245116771,4.19,4.46367864366808,3.9163213563319204,0.29710771189802465,2.087552161514759,0.3398512299572767,0.2543641938387726,2.310593289875065,1.864511033154453,2473984,0.9620879769325257,4.42703537940979
4.829999999999999,5.209605057922046,4.450394942077953,4.69,5.129203825119955,4.250796174880046,0.33249750614275697,2.0447937324643135,0.38206660846792967,0.2829284038175843,2.2188866618009855,1.8707008031276415,2637824,1.4588080644607544,4.393626689910889
5.08,5.616283507111677,4.543716492888323,4.83,5.087099202643649,4.572900797356351,0.33249750614275697,1.9189949989318849,0.38206660846792967,0.2829284038175843,2.1053534764104347,1.7326365214533348,2801664,1.5573982536792754,4.663292074203492
5.089999999999999,5.752495283002075,4.427504716997923,4.79,5.200974451760691,4.3790255482393095,0.33249750614275697,1.8663392275571824,0.38206660846792967,0.2829284038175843,1.984741134047355,1.7479373210670097,2965504,1.6419524908065797,4.681124448776245
5.069999999999999,5.579999999999999,4.56,4.76,5.258397431775085,4.261602568224915,0.33249750614275697,1.872715099155903,0.38206660846792967,0.2829284038175843,2.0655119916332776,1.6799182066785283,3129344,1.5600380539894103,4.716163969039917
5.16,5.589418211071678,4.730581788928323,4.97,5.5783584469702046,4.361641553029795,0.3733448082146026,1.7819909036159516,0.42810193446976025,0.3185876819594449,1.9336327821486405,1.6303490250832626,3293184,2.1504151821136475,4.8034404754638675
5.390000000000001,5.76536648758247,5.014633512417531,5.01,5.506890329952194,4.513109670047806,0.3733448082146026,1.7236812338232994,0.42810193446976025,0.3185876819594449,1.9103190274170316,1.5370434402295672,3457024,2.4558486104011537,5.053619384765625
5.45,5.948497743224581,4.951502256775419,5.2,5.685798312059645,4.714201687940355,0.3733448082146026,1.6589036300778388,0.42810193446976025,0.3185876819594449,1.8313549719996556,1.486452288156022,3620864,2.3422634482383726,5.108303260803223
5.62,6.101248376620639,5.1387516233793615,5.11,5.448969025133566,4.771030974866434,0.4027276740165158,1.5817362636327743,0.4778014634013746,0.32765388463165707,1.7317516896777365,1.431720837587812,3784704,3.153642010688782,5.283259630203247
5.910000000000001,6.408898787330658,5.411101212669344,5.4399999999999995,5.883170396123206,4.996829603876793,0.4027276740165158,1.5412588879466056,0.4778014634013746,0.32765388463165707,1.7634535907436475,1.3190641851495637,3948544,3.157497191429138,5.59069561958313
5.6899999999999995,6.258242905807014,5.121757094192985,5.040000000000001,5.575163526410387,4.504836473589615,0.4027276740165158,1.4603788182139397,0.4778014634013746,0.32765388463165707,1.6031035188382448,1.3176541175896346,4112384,3.017150807380676,5.36608920097351
6.140000000000001,6.726856030044849,5.553143969955152,5.32,5.9631174076325415,4.676882592367459,0.4351726782745421,1.469070129096508,0.4943908157787574,0.3759545407703268,1.664067001051662,1.274073257141354,4276224,3.8882346153259277,5.809716367721558
6.209999999999999,6.814069532421557,5.605930467578441,5.209999999999999,5.730480547186923,4.689519452813075,0.4351726782745421,1.4050691857934,0.4943908157787574,0.3759545407703268,1.606697974709827,1.203440396876973,4440064,3.8051562547683715,5.878552198410034
6.369999999999999,6.749605057922046,5.990394942077953,5.16,5.717135531087365,4.602864468912635,0.4351726782745421,1.341675078868866,0.4943908157787574,0.3759545407703268,1.5540892757389884,1.1292608819987437,4603904,3.8119795322418213,6.058552837371826
6.530000000000001,7.032095608425329,6.0279043915746735,5.130000000000001,5.464813380855665,4.795186619144337,0.4421241256405513,1.278745349496603,0.5057816427620623,0.37846660851904035,1.4927401238775406,1.0647505751156654,4767744,4.661255240440369,6.207654857635498
6.4799999999999995,6.84,6.119999999999999,5.21,5.603573373083089,4.816426626916911,0.4421241256405513,1.2803975984454155,0.5057816427620623,0.37846660851904035,1.4924125224669618,1.0683826744238691,4931584,4.474366950988769,6.169070720672607
6.730000000000001,7.259244744895971,6.200755255104031,5.449999999999999,5.703968501984005,5.196031498015993,0.4421241256405513,1.282005137950182,0.5057816427620623,0.37846660851904035,1.4639082332923636,1.1001020426080004,5095424,4.534160947799682,6.393551349639893
6.619999999999999,7.043792402008341,6.196207597991657,5.443,5.774422690834529,5.111577309165471,0.446715485447415,1.2593531847000121,0.49493787358033026,0.3984930973144998,1.4640597747270023,1.054646594673022,5259264,5.0581018924713135,6.291690921783447
6.909999999999999,7.4711595138639275,6.348840486136071,5.23,5.635092582010582,4.824907417989419,0.446715485447415,1.179398537427187,0.49493787358033026,0.3984930973144998,1.391740648848331,0.9670564260060428,5423104,5.148333024978638,6.584528636932373
6.760000000000001,7.260399840127873,6.259600159872129,5.42,5.903321838943783,4.936678161056217,0.446715485447415,1.209032378345728,0.49493787358033026,0.3984930973144998,1.44016842224532,0.977896334446136,5586944,5.019146728515625,6.440051937103272
7.18,7.683587132480566,6.676412867519433,5.3100000000000005,5.640000000000001,4.98,0.446715485447415,1.2772410914301873,0.49493787358033026,0.3984930973144998,1.54501631264647,1.0094658702139045,5750784,5.323991775512695,6.858900165557861
6.85,7.277200187265876,6.422799812734123,5.3,5.65213633723318,4.94786366276682,0.4197478528642932,1.2333776585757732,0.46464557631064907,0.3748501294179374,1.5138312966404242,0.9529240205111222,5914624,5.470448160171509,6.492389678955078
6.82,7.339230199429887,6.300769800570113,5.48,5.928998886412874,5.031001113587127,0.4197478528642932,1.2533801794052124,0.46464557631064907,0.3748501294179374,1.5289110466565896,0.9778493121538352,6078464,5.42934832572937,6.487600660324096
7.369999999999999,7.925067563455116,6.814932436544883,5.45,6.125647837264355,4.774352162735646,0.4197478528642932,1.244700526446104,0.46464557631064907,0.3748501294179374,1.5113286299671418,0.9780724229250661,6242304,5.770000886917114,6.998726797103882
7.220000000000001,7.580000000000001,6.86,5.45,5.7,5.2,0.40448061506725325,1.3026330165565014,0.4426295929531025,0.366331637181404,1.560330854289463,1.04493517882354,6406144,5.870326805114746,6.844143438339233
7.590000000000001,8.120000000000001,7.0600000000000005,5.300000000000001,5.714728827066555,4.885271172933447,0.40448061506725325,1.2676229543983937,0.4426295929531025,0.366331637181404,1.4927704413032046,1.0424754674935828,6569984,6.228381586074829,7.209028148651123
7.239999999999999,7.667083130081251,6.812916869918747,5.653,6.156270305104523,5.149729694895476,0.40448061506725325,1.2799725368618966,0.4426295929531025,0.366331637181404,1.5520562182808069,1.0078888554429863,6733824,5.759418535232544,6.884718132019043
7.5,8.084807660688538,6.915192339311462,5.6,6.183095189484529,5.01690481051547,0.37453329741723185,1.2865156717598438,0.4053783880449384,0.3436882067895253,1.5446389004706302,1.0283924430490574,6897664,6.352967309951782,7.120449686050415
7.65,8.148497743224581,7.151502256775419,5.44,5.82,5.0600000000000005,0.37453329741723185,1.308678299933672,0.4053783880449384,0.3436882067895253,1.5403902419288162,1.0769663579385276,7061504,6.394526433944702,7.265633678436279
7.489999999999999,8.168896162899747,6.811103837100252,5.430000000000001,5.7648133808556645,5.095186619144337,0.37453329741723185,1.2804788678884507,0.4053783880449384,0.3436882067895253,1.558172591189872,1.0027851445870293,7225344,6.4305352687835695,7.138124608993531
7.640000000000001,8.303626400921482,6.976373599078518,5.540000000000001,6.146959636219742,4.93304036378026,0.36535764190202824,1.3584440901875496,0.4004369441947337,0.3302783396093228,1.6085491106604408,1.1083390697146585,7389184,6.640074348449707,7.258049058914184
7.45,7.808468966578698,7.091531033421302,5.4799999999999995,5.858945906429928,5.101054093570071,0.36535764190202824,1.3429653517901898,0.4004369441947337,0.3302783396093228,1.5836649543763386,1.102265749204041,7553024,6.538182401657105,7.077590417861939
7.57,7.982431812546026,7.1575681874539745,5.2700000000000005,5.652230297072328,4.887769702927673,0.36535764190202824,1.3994196742773055,0.4004369441947337,0.3302783396093228,1.6794533901613595,1.1193859583932515,7716864,6.541668319702149,7.170942544937134
7.7,8.084707681233427,7.3152923187665735,5.3500000000000005,5.702845575287547,4.997154424712454,0.33243555794024354,1.425145611166954,0.37221384751933445,0.29265726836115263,1.6653501944387075,1.1849410278952006,7880704,6.878051996231079,7.285648059844971
7.75,8.085410196624968,7.414589803375032,5.890000000000001,6.18137604568667,5.598623954313331,0.33243555794024354,1.4275120809674262,0.37221384751933445,0.29265726836115263,1.6411891992977024,1.21383496263715,8044544,6.780508136749267,7.310943126678467
7.7299999999999995,8.32,7.14,5.279999999999999,5.991055553385246,4.568944446614752,0.33243555794024354,1.4469585865736008,0.37221384751933445,0.29265726836115263,1.6603672637299314,1.2335499094172702,8208384,6.823427629470825,7.342802333831787
7.93,8.359068759058498,7.500931240941501,5.42,5.846145515053251,4.993854484946749,0.33243555794024354,1.4421063557267189,0.37221384751933445,0.29265726836115263,1.6476209475838477,1.23659176386959,8372224,6.877666902542114,7.512056970596314
7.925999999999999,8.604884378963016,7.247115621036983,5.77,6.15742741255621,5.382572587443789,0.32305990014754876,1.4945246204733849,0.35393939618711673,0.2921804041079808,1.7278417305128302,1.2612075104339395,8536064,7.116913366317749,7.526203298568726
8.033,8.462884868307782,7.603115131692217,5.92,6.241869538788621,5.598130461211379,0.32305990014754876,1.4846478238701821,0.35393939618711673,0.2921804041079808,1.7161348153670861,1.2531608323732781,8699904,7.032693767547608,7.625216960906982
7.960000000000001,8.229072480941475,7.690927519058526,5.6,6.06475800154489,5.135241998455109,0.32305990014754876,1.4843275904655457,0.35393939618711673,0.2921804041079808,1.761337825858705,1.2073173550723866,8863744,6.867623710632325,7.53351411819458
7.950000000000001,8.219258240356726,7.6807417596432765,5.339999999999999,5.787660585711987,4.892339414288011,0.3022229272133169,1.491271509230137,0.3261597744840104,0.2782860799426234,1.7588195940547944,1.2237234244054795,9027584,7.1549945831298825,7.5249227523803714
7.909999999999999,8.384236228055174,7.435763771944824,5.6,6.264830805543786,4.935169194456213,0.3022229272133169,1.4682752668857575,0.3261597744840104,0.2782860799426234,1.6835220618699476,1.2530284719015674,9191424,7.1155375957489015,7.500649642944336
8.093,8.54977237219429,7.636227627805709,5.38,5.967877538267962,4.7921224617320375,0.3022229272133169,1.461823670566082,0.3261597744840104,0.2782860799426234,1.7136198962071019,1.2100274449250623,9355264,7.173272705078125,7.685163450241089
7.962999999999999,8.29724691472024,7.628753085279758,5.61,6.086340214552583,5.133659785447418,0.2855297457810592,1.4896446764469147,0.31227353031259636,0.2587859612495221,1.7080882681740377,1.2712010847197917,9519104,7.324967765808106,7.547703409194947
8.120000000000001,8.49094473981983,7.749055260180173,5.910000000000001,6.39672374094552,5.423276259054482,0.2855297457810592,1.4627301871776581,0.31227353031259636,0.2587859612495221,1.7470701806942186,1.1783901936610977,9682944,7.445796298980713,7.71396279335022
8.129999999999999,8.713180932472932,7.546819067527066,5.5200000000000005,6.001248376620639,5.038751623379362,0.2855297457810592,1.4870929375290871,0.31227353031259636,0.2587859612495221,1.7102684755983601,1.263917399459814,9846784,7.31420488357544,7.730893135070801
8.03,8.447252920900501,7.612747079099498,5.59,5.99853396431631,5.18146603568369,0.2773142409067835,1.5685447320342063,0.30399453490711015,0.2506339469064569,1.8240734040458009,1.3130160600226117,10010624,7.574642610549927,7.618951892852783
8.263000000000002,8.587839960595986,7.938160039404019,5.41,5.9437602458033005,4.8762397541967,0.2773142409067835,1.494646356999874,0.30399453490711015,0.2506339469064569,1.7491678401934734,1.2401248738062747,10174464,7.5894557476043705,7.8137054443359375
8.16,8.515527776692624,7.804472223307377,5.49,5.922319326424346,5.057680673575654,0.2773142409067835,1.5043947979807855,0.30399453490711015,0.2506339469064569,1.7398494558087727,1.2689401401527982,10338304,7.546232032775879,7.733381509780884
8.329999999999998,8.722555728527809,7.937444271472188,5.87,6.292018956920184,5.447981043079817,0.25887014085171056,1.5295443952083587,0.2849020962249334,0.23283818547848772,1.7850764563534804,1.274012334063237,10502144,7.791599607467651,7.881419944763183
8.333000000000002,8.89513966236159,7.770860337638414,5.35,5.862347538297979,4.83765246170202,0.25887014085171056,1.5355738624930382,0.2849020962249334,0.23283818547848772,1.7364726980107366,1.3346750269753398,10665984,7.699651479721069,7.877127313613892
8.153000000000002,8.37723425251286,7.9287657474871445,5.8100000000000005,6.111496268633627,5.508503731366374,0.25887014085171056,1.589023584127426,0.2849020962249334,0.23283818547848772,1.8478395070048963,1.3302076612499558,10829824,7.608374357223511,7.706876611709594
8.323,8.622934992956807,8.023065007043193,5.83,6.305499737118749,5.354500262881251,0.25887014085171056,1.5350802704691886,0.2849020962249334,0.23283818547848772,1.778101772452947,1.29205876848543,10993664,7.6874021053314205,7.864136266708374
8.110000000000001,8.518533964316312,7.7014660356836915,5.6,5.946410161513775,5.253589838486224,0.26562379410872833,1.5639195874333383,0.29064712619175015,0.24060046202570654,1.854151469428401,1.2736877054382756,11157504,7.609750890731812,7.669063377380371
8.2,8.367332005306814,8.032667994693185,5.4,5.819523539268061,4.98047646073194,0.26562379410872833,1.6052813217043878,0.29064712619175015,0.24060046202570654,1.8880620026477437,1.3225006407610318,11321344,7.7818686962127686,7.755255556106567
8.120000000000001,8.61152822909778,7.6284717709022205,5.85,6.32169905660283,5.37830094339717,0.26562379410872833,1.6133644044399262,0.29064712619175015,0.24060046202570654,1.8826454330659386,1.344083375813914,11485184,7.595714282989502,7.672738122940063
8.110000000000001,8.608898787330657,7.611101212669344,5.47,6.006749476012786,4.933250523987214,0.2570437975725402,1.577846947312355,0.28621326238403566,0.22787433276104474,1.8552761738172758,1.3004177208074343,11649024,7.622672128677368,7.669061517715454
8.34,8.675261092284803,8.004738907715197,5.78,6.408967407740656,5.1510325922593445,0.2570437975725402,1.6850351259112357,0.28621326238403566,0.22787433276104474,1.8966471323545853,1.4734231194678862,11812864,7.852816390991211,7.8905657768249515
8.273000000000001,8.595739833302307,7.950260166697696,5.79,6.229203825119955,5.350796174880045,0.2570437975725402,1.609771840274334,0.28621326238403566,0.22787433276104474,1.8904118155435385,1.3291318650051294,11976704,7.79294261932373,7.828552627563477
8.096,8.476189426470542,7.715810573529458,5.58,5.934400902933387,5.225599097066613,0.24299140179770876,1.6627025246620177,0.2777682547218235,0.20821454887359403,1.9368796852864167,1.3885253640376187,12140544,7.560700178146362,7.661675024032593
8.256,8.659762306314,7.852237693686001,5.663,6.2830975729673515,5.042902427032649,0.24299140179770876,1.622515368461609,0.2777682547218235,0.20821454887359403,1.9103569805120089,1.334673756411209,12304384,7.7426557540893555,7.801089429855347
8.276,8.607969878151618,7.944030121848382,5.4399999999999995,5.8011094017053555,5.0788905982946435,0.24299140179770876,1.6125906512141228,0.2777682547218235,0.20821454887359403,1.8869890972510783,1.3381922051771673,12468224,7.570359468460083,7.809855222702026
8.13,8.38709920264365,7.872900797356352,5.51,6.028555686498567,4.991444313501432,0.23316008530021765,1.6292087972164153,0.26188766258241974,0.20443250801801555,1.8869309659730962,1.3714866284597345,12632064,7.774544191360474,7.6920778274536135
8.27,8.665094925302768,7.8749050746972316,5.819999999999999,6.206781592116274,5.433218407883725,0.23316008530021765,1.620480728149414,0.26188766258241974,0.20443250801801555,1.894414846763841,1.346546609534987,12795904,7.86485104560852,7.827892637252807
8.383,8.680659201100855,8.085340798899143,5.6000000000000005,6.191607978309962,5.008392021690039,0.23316008530021765,1.6487187176942826,0.26188766258241974,0.20443250801801555,1.9072146049235486,1.3902228304650166,12959744,7.869829082489014,7.909691953659058
8.16,8.460665927567458,7.859334072432542,5.863,6.259637113745046,5.466362886254955,0.23854061706020574,1.659042553603649,0.2713778996871336,0.20570333443327787,1.95048898207763,1.367596125129668,13123584,7.82020206451416,7.717192792892456
8.363,8.763650720703207,7.962349279296792,5.889999999999999,6.374664832642104,5.405335167357894,0.23854061706020574,1.7068824499845505,0.2713778996871336,0.20570333443327787,1.9649203490864346,1.4488445508826664,13287424,7.793100309371948,7.899303531646728
8.336,8.861436961014356,7.810563038985646,5.920000000000001,6.262928563989646,5.577071436010356,0.23854061706020574,1.6552994400262833,0.2713778996871336,0.20570333443327787,1.9083773421495285,1.402221537903038,13451264,7.777635097503662,7.881183719635009
8.495999999999999,8.804778237575123,8.187221762424874,5.87,6.233455636907725,5.506544363092275,0.23854061706020574,1.667164209485054,0.2713778996871336,0.20570333443327787,1.9230777588952919,1.4112506600748163,13615104,7.902086210250855,8.055892324447631
8.428999999999998,8.723226103532639,8.134773896467358,5.75,6.122155881318568,5.377844118681432,0.23157377088724235,1.6658190339803696,0.26240936993565384,0.20073817183883086,1.9535539665781931,1.378084101382546,13778944,7.807112169265747,7.982499885559082
8.326,8.707161383143676,7.944838616856325,5.789999999999999,6.203400532171887,5.376599467828111,0.23157377088724235,1.6824117481708527,0.26240936993565384,0.20073817183883086,1.893579759083573,1.4712437372581324,13942784,7.76387128829956,7.857735347747803
8.643,8.908407234264631,8.37759276573537,5.513000000000001,6.186439678070725,4.839560321929277,0.23157377088724235,1.676445060968399,0.26240936993565384,0.20073817183883086,1.9217732452170129,1.431116876719785,14106624,7.948668098449707,8.188817167282105
8.27,8.808609320379809,7.7313906796201906,5.55,6.03425200051213,5.065747999487869,0.21777529696827663,1.7164217680692673,0.25572527283802865,0.17982532109852462,1.9264262468613191,1.5064172892772154,14270464,7.796063756942749,7.7958814144134525
8.403,8.675912073752702,8.130087926247299,5.6129999999999995,5.996824178498437,5.2291758215015625,0.21777529696827663,1.7218142777681351,0.25572527283802865,0.17982532109852462,1.9284530877327417,1.5151754678035285,14434304,7.79255313873291,7.949279260635376
8.472,8.827128145885396,8.116871854114603,5.660000000000001,6.094050688284215,5.225949311715787,0.21777529696827663,1.699725891649723,0.25572527283802865,0.17982532109852462,1.902595529602803,1.4968562536966432,14598144,7.908783292770385,7.998730945587158
8.280000000000001,8.706145515053251,7.85385448494675,5.77,6.243392015141785,5.296607984858214,0.21438233309199856,1.7547394588589669,0.25168118178533855,0.17708348439865856,1.945137077785662,1.5643418399322717,14761984,7.8743315696716305,7.814981508255005
8.523,8.815166048677803,8.230833951322197,5.619999999999999,6.12754310161798,5.1124568983820184,0.21438233309199856,1.6969819948077203,0.25168118178533855,0.17708348439865856,1.8845165830756812,1.5094474065397594,14925824,8.031282520294189,8.055752038955688
8.546000000000001,8.880759615246523,8.211240384753479,5.700000000000001,6.112310562561767,5.287689437438235,0.21438233309199856,1.7139872044324875,0.25168118178533855,0.17708348439865856,1.8763112365480592,1.5516631723169159,15089664,7.8947841167449955,8.089653873443604
8.369,8.849737974368574,7.888262025631425,5.870000000000001,6.267617907041422,5.47238209295858,0.2141739234367984,1.700195211172104,0.24535063642678204,0.18299721044681475,1.8958239654662425,1.5045664568779653,15253504,7.886732053756714,7.9220685958862305
8.489999999999998,8.843411940941444,8.136588059058553,5.583,6.171388477113548,4.994611522886452,0.2141739234367984,1.7934046655893325,0.24535063642678204,0.18299721044681475,1.9397058800579101,1.647103451120755,15417344,7.854139184951782,8.020944499969483
8.516000000000002,8.901128549967412,8.130871450032592,5.8,6.176828873628335,5.423171126371664,0.2141739234367984,1.7502943024039268,0.24535063642678204,0.18299721044681475,1.9071917809751038,1.5933968238327498,15581184,8.018167209625243,8.044287204742432
8.533,8.841546592915883,8.224453407084116,5.970000000000001,6.338917334913935,5.601082665086066,0.2090248458354229,1.7567629858851432,0.23526656600449763,0.1827831256663482,1.9136209209371635,1.599905050833123,15745024,8.004436492919922,8.078770446777344
8.639999999999999,8.877486841740756,8.402513158259241,6.0,6.426614580154031,5.573385419845969,0.2090248458354229,1.755921882390976,0.23526656600449763,0.1827831256663482,1.9196248685347483,1.5922188962472035,15908864,8.14572582244873,8.190060901641846
8.686,9.04006779011935,8.33193220988065,5.6899999999999995,6.037706773014274,5.342293226985725,0.2090248458354229,1.7667560413479806,0.23526656600449763,0.1827831256663482,1.896414238308004,1.6370978443879571,16072704,8.035519695281982,8.213531637191773
8.693,8.8493361762357,8.536663823764298,5.613000000000001,5.9278348773563705,5.298165122643632,0.2090248458354229,1.6906465351581574,0.23526656600449763,0.1827831256663482,1.8621087274338677,1.5191843428824472,16236544,8.127464532852173,8.246440315246582
8.495999999999999,8.76796323280914,8.224036767190857,5.85,6.334252000512129,5.36574799948787,0.2069030219004692,1.6964698627591133,0.23302305786553382,0.18078298593540457,1.839263450367289,1.5536762751509374,16400384,7.995886135101318,8.028255605697632
8.553,8.870302694599339,8.235697305400663,5.809999999999999,6.079999999999998,5.539999999999999,0.2069030219004692,1.7396067753434181,0.23302305786553382,0.18078298593540457,1.8692348974829238,1.6099786532039124,16564224,8.007936668395995,8.084722995758057
8.59,9.003400532171888,8.176599467828112,5.803,6.15010373089323,5.45589626910677,0.2069030219004692,1.6750696495175361,0.23302305786553382,0.18078298593540457,1.8354827571171501,1.514656541917922,16728064,8.021778345108032,8.147488212585449
8.733,8.985192386879541,8.48080761312046,5.81,6.094429253066558,5.525570746933441,0.20025275744513915,1.7514282822608949,0.22326601297829674,0.17723950191198157,1.9306516720685403,1.5722048924532495,16891904,8.264915704727173,8.235001182556152
8.643000000000002,9.005271997261728,8.280728002738277,5.629999999999999,6.179636243346451,5.080363756653547,0.20025275744513915,1.7209359794855117,0.22326601297829674,0.17723950191198157,1.8722038560673608,1.5696681029036625,17055744,8.166817235946656,8.170426416397095
8.715,8.992101064595573,8.437898935404426,5.8100000000000005,6.094429253066559,5.525570746933442,0.20025275744513915,1.6818995237350465,0.22326601297829674,0.17723950191198157,1.7951181596243269,1.568680887845766,17219584,8.100004386901855,8.227008390426636
8.793000000000001,9.100962660074238,8.485037339925764,5.75,6.456045324324154,5.043954675675846,0.2004193765245721,1.704860544204712,0.22554700018788384,0.17529175286126034,1.820299829010886,1.589421259398538,17383424,8.252369928359986,8.320183515548706
8.756,9.341358010110053,8.170641989889948,5.67,6.18,5.16,0.2004193765245721,1.7019438803195954,0.22554700018788384,0.17529175286126034,1.8785272506521271,1.5253605099870637,17547264,8.230636405944825,8.272349643707276
8.530000000000001,8.809463772249643,8.25053622775036,5.7,5.996647939483827,5.403352060516173,0.2004193765245721,1.744079451262951,0.22554700018788384,0.17529175286126034,1.8867821387716213,1.6013767637542806,17711104,8.085641765594483,8.067997407913207
8.842999999999998,9.181881985357734,8.504118014642263,5.98,6.437820925690384,5.522179074309617,0.19480536886536962,1.7202141284942627,0.21803772515383868,0.17157301257690055,1.830831929127428,1.6095963278610974,17874944,8.28719620704651,8.356960248947143
8.495000000000001,8.932269939511054,8.057730060488948,6.005999999999999,6.472844727934246,5.539155272065753,0.19480536886536962,1.7202325820922852,0.21803772515383868,0.17157301257690055,1.9020055875685025,1.538459576616068,18038784,8.041464900970459,8.058321905136108
8.726,9.022114842586454,8.429885157413548,5.89,6.614499827467198,5.165500172532801,0.19480536886536962,1.779115279018879,0.21803772515383868,0.17157301257690055,1.9041211379696739,1.654109420068084,18202624,8.254350852966308,8.262738943099976
8.873000000000001,9.151497755825789,8.594502244174214,5.970000000000001,6.510462764674867,5.429537235325134,0.18940636501739233,1.7810432940721512,0.2097879864588052,0.16902474357597946,1.8816610264445808,1.6804255616997217,18366464,8.39810266494751,8.406004762649536
8.798999999999998,9.108917731019053,8.489082268980942,5.76,6.43705243519243,5.0829475648075695,0.18940636501739233,1.7651399672031403,0.2097879864588052,0.16902474357597946,1.8833634099665133,1.6469165244397672,18530304,8.28231921195984,8.32240958213806
8.753,9.148576794061533,8.357423205938467,5.779999999999999,6.1140658617698005,5.445934138230198,0.18940636501739233,1.798685497045517,0.2097879864588052,0.16902474357597946,1.924285667413842,1.6730853266771921,18694144,8.289061880111694,8.286648845672607
8.816,9.113832167503782,8.51816783249622,5.67,6.06,5.28,0.18940636501739233,1.8111558750271797,0.2097879864588052,0.16902474357597946,1.9421174928693556,1.6801942571850037,18857984,8.138086366653443,8.329491758346558
8.811,9.208578922982595,8.413421077017405,5.6899999999999995,6.399154426059655,4.980845573940344,0.18022580498563906,1.7798465564846992,0.20569534568619088,0.15475626428508724,1.8981201702137995,1.661572942755599,19021824,8.261071681976318,8.312907409667968
8.506,9.074439970445429,7.937560029554572,5.64,6.1303060268852505,5.149693973114749,0.18022580498563906,1.7883318543434144,0.20569534568619088,0.15475626428508724,1.9465494184739331,1.6301142902128956,19185664,8.05880274772644,8.025481033325196
8.659,9.001241143055596,8.316758856944405,5.95,6.715832879941832,5.184167120058168,0.18022580498563906,1.7564790219068527,0.20569534568619088,0.15475626428508724,1.8823958706371393,1.630562173176566,19349504,8.314581441879273,8.199983549118041
8.746,9.121025332477688,8.370974667522313,5.54,5.884093010681705,5.195906989318295,0.18004138805594413,1.77884321808815,0.20268872948469602,0.15739404662719225,1.8689148655445285,1.6887715706317714,19513344,8.288721084594727,8.264387035369873
8.709,9.01946577911261,8.39853422088739,5.779999999999999,6.539999999999999,5.02,0.18004138805594413,1.7668928176164627,0.20268872948469602,0.15739404662719225,1.8871622796445284,1.646623355588397,19677184,8.2947416305542,8.243051862716674
8.774,9.09764177727852,8.450358222721478,6.023000000000001,6.6103338062805514,5.43566619371945,0.18004138805594413,1.7907310754060746,0.20268872948469602,0.15739404662719225,1.9260652643574339,1.6553968864547153,19841024,8.32888765335083,8.297942352294921
8.535,8.778731409547477,8.291268590452523,5.81,6.22097445176069,5.399025548239309,0.17940864529947848,1.7959388628602029,0.1987357920076407,0.16008149859131626,1.8964134924074707,1.695464233312935,20004864,8.173991155624389,8.061941242218017
8.657999999999998,8.870828569510767,8.445171430489228,5.76,6.302586398650021,5.217413601349978,0.17940864529947848,1.8225989684462547,0.1987357920076407,0.16008149859131626,1.9228177270948374,1.722380209797672,20168704,8.156854152679443,8.175431966781616
8.722,8.968609002268773,8.475390997731227,5.773,6.424583455898015,5.121416544101985,0.17940864529947848,1.793210904300213,0.1987357920076407,0.16008149859131626,1.8896929914974046,1.6967288171030213,20332544,8.240483856201172,8.20916748046875
8.879000000000001,9.240121863087797,8.517878136912206,5.843,6.181586768790512,5.5044132312094876,0.17461884573347863,1.832207489013672,0.19425647849160133,0.15498121297535594,1.9385166641104603,1.7258983139168835,20496384,8.392549514770508,8.39357008934021
8.838000000000003,9.11309271164464,8.562907288355365,5.839999999999999,6.166190128606001,5.513809871393997,0.17461884573347863,1.8202714756131173,0.19425647849160133,0.15498121297535594,1.935817709134232,1.7047252420920027,20660224,8.44435510635376,8.383332920074462
8.849,9.13477788577845,8.563222114221551,5.8629999999999995,6.363320897025099,5.3626791029749,0.17461884573347863,1.7927892208099365,0.19425647849160133,0.15498121297535594,1.9397113194740103,1.6458671221458627,20824064,8.368437767028809,8.355035591125489
8.889,9.08272403051764,8.695275969482358,5.633,6.17114589099983,5.09485410900017,0.1778851725080926,1.7964078351855277,0.19514649734952194,0.16062384766666327,1.9150394318137758,1.6777762385572796,20987904,8.47648491859436,8.395088195800781
8.773000000000001,9.250243124623081,8.295756875376922,6.0200000000000005,6.322654919008432,5.717345080991569,0.1778851725080926,1.828968983888626,0.19514649734952194,0.16062384766666327,1.9829769911874107,1.6749609765898414,21151744,8.313132333755494,8.257205438613891
8.836,9.118955826941239,8.553044173058762,5.813000000000001,6.3684466671067534,5.257553332893248,0.1778851725080926,1.79896060526371,0.19514649734952194,0.16062384766666327,1.9335206756502787,1.6644005348771411,21315584,8.343436765670777,8.345922136306763
8.772,8.995866031366976,8.548133968633024,5.796000000000001,6.252906992723903,5.339093007276099,0.1778851725080926,1.8176678106188775,0.19514649734952194,0.16062384766666327,1.942633495169696,1.692702126068059,21479424,8.380632686614991,8.29682469367981
8.786,9.150943831294626,8.421056168705373,5.73,6.585628424025289,4.8743715759747115,0.18338341736126335,1.818529163300991,0.20063127081429993,0.16613556390822676,1.9956767271798124,1.6413815994221697,21643264,8.371316242218018,8.290500116348266
8.554,8.912223393987606,8.195776606012394,6.139999999999999,6.440665927567457,5.839334072432541,0.18338341736126335,1.7921281293034554,0.20063127081429993,0.16613556390822676,1.9115233631128816,1.6727328954940293,21807104,8.146877479553222,8.073525667190552
8.835,9.338750930520233,8.33124906947977,6.123,6.8602658950473705,5.38573410495263,0.18338341736126335,1.8154111683368683,0.20063127081429993,0.16613556390822676,1.958080563476312,1.6727417731974246,21970944,8.299497652053834,8.309812259674072
8.795000000000002,9.158324923450072,8.431675076549931,5.92,6.257045990927054,5.582954009072946,0.18166518964584003,1.8072393119335175,0.19123524863671715,0.1720951306549629,1.9772020891456006,1.6372765347214344,22134784,8.399283838272094,8.302450561523438
8.767999999999999,9.138507759702815,8.397492240297183,5.953,6.753550435637881,5.1524495643621195,0.18166518964584003,1.7814725533127784,0.19123524863671715,0.1720951306549629,1.9302822902825374,1.6326628163430195,22298624,8.334273672103881,8.262776231765747
8.821,9.21254693205285,8.429453067947149,5.6000000000000005,6.160357029044876,5.039642970955125,0.18166518964584003,1.7177887558937073,0.19123524863671715,0.1720951306549629,1.8445378423546923,1.5910396694327222,22462464,8.31688814163208,8.324588298797607
9.017999999999999,9.354,8.681999999999999,5.949999999999999,6.4777309920783495,5.422269007921649,0.17393661699408464,1.7796688228845596,0.1889250980804538,0.15894813590771548,1.915690996516319,1.6436466492528004,22626304,8.555531311035157,8.527833175659179
8.995999999999999,9.201143851967345,8.790856148032653,5.793,6.226867491291984,5.359132508708016,0.17393661699408464,1.7349316149950027,0.1889250980804538,0.15894813590771548,1.8623862081947224,1.607477021795283,22790144,8.447944259643554,8.49861946105957
8.815000000000001,9.17744309898245,8.452556901017553,5.99,6.603921819126834,5.376078180873167,0.17393661699408464,1.7550202816724778,0.1889250980804538,0.15894813590771548,1.9011676156815827,1.608872947663373,22953984,8.275138711929321,8.316346836090087
8.805,9.031682597479383,8.578317402520616,5.962999999999999,6.676667289428344,5.249332710571655,0.18343503835201314,1.7865975588560103,0.20475682008928525,0.16211325661474102,1.9260908464875994,1.6471042712244213,23117824,8.37137508392334,8.292901802062989
8.795,9.206296729867866,8.383703270132134,6.180000000000001,6.704976189936268,5.655023810063733,0.18343503835201314,1.7427266255021094,0.20475682008928525,0.16211325661474102,1.8809900503372994,1.6044632006669195,23281664,8.314842176437377,8.290422916412354
8.895,9.161467634057122,8.628532365942878,5.9399999999999995,6.319999999999999,5.56,0.18343503835201314,1.773607824742794,0.20475682008928525,0.16211325661474102,1.9145208834648568,1.6326947660207312,23445504,8.436063385009765,8.409629201889038
8.982000000000001,9.302024999023516,8.661975000976486,6.01,6.720563156939621,5.299436843060379,0.18166097628613137,1.8356628507375716,0.19464783252605747,0.16867412004620527,1.972248669344363,1.6990770321307802,23609344,8.511207771301269,8.469450092315673
8.959,9.400779356692908,8.517220643307091,5.9799999999999995,6.25495454169735,5.705045458302649,0.18166097628613137,1.7447882503271104,0.19464783252605747,0.16867412004620527,1.9129061236931206,1.5766703769611001,23773184,8.486463737487792,8.440114974975586
8.849,9.198297867156386,8.499702132843614,5.91,6.349203825119955,5.4707961748800455,0.18166097628613137,1.7734494030475616,0.19464783252605747,0.16867412004620527,1.8929873924933878,1.6539114136017354,23937024,8.330426979064942,8.330283069610596
9.029,9.370773316688123,8.687226683311877,6.13,6.741637147334921,5.518362852665079,0.18166097628613137,1.7895458787679672,0.19464783252605747,0.16867412004620527,1.8982807050334756,1.6808110525024589,24100864,8.57753381729126,8.503756523132324
8.912,9.171221912654005,8.652778087345997,6.22,6.657721372564786,5.782278627435214,0.17854428531587313,1.78698018938303,0.1947161522349346,0.16237241839681166,1.9072759068302862,1.6666844719357736,24264704,8.514509582519532,8.408474731445313
8.892,9.198978826631414,8.585021173368585,5.85,6.32169905660283,5.37830094339717,0.17854428531587313,1.761235910654068,0.1947161522349346,0.16237241839681166,1.8803290892642084,1.6421427320439277,24428544,8.473633337020875,8.391116619110107
8.911,9.290247940007589,8.53175205999241,5.866,6.338888993316613,5.3931110066833865,0.17854428531587313,1.702309249341488,0.1947161522349346,0.16237241839681166,1.8326231505372064,1.5719953481457696,24592384,8.48189582824707,8.411831855773926
9.009,9.363244266008639,8.654755733991362,6.029999999999999,6.352645316098033,5.707354683901966,0.17584950312002542,1.7428637057542802,0.19113704925157426,0.16056195698847658,1.8648340099477618,1.6208934015607985,24756224,8.590029335021972,8.530930185317994
8.964000000000002,9.293460164511586,8.634539835488418,5.859999999999999,6.438273291792038,5.281726708207961,0.17584950312002542,1.7542168140411376,0.19113704925157426,0.16056195698847658,1.8751882406448768,1.6332453874373984,24920064,8.54330129623413,8.43763599395752


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-caveflyer-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.756,3.3605196440149814,2.151480355985018,2.1919999999999997,2.529780994136733,1.8542190058632664,0.8702288650907576,2.7071099251508715,1.3407571133265717,0.39970061685494357,2.707458903184862,2.706760947116881,16384,0.4054198630154133,1.8362118124961853
2.7119999999999997,3.2709239662064955,2.153076033793504,2.845,3.2407082258432345,2.449291774156766,0.21053040525875985,2.6999312967061995,0.28302665706158237,0.13803415345593736,2.713074708328453,2.686787885083946,180224,1.253092783689499,1.869015622138977
2.995,3.4065397915147453,2.583460208485255,2.8790000000000004,3.2990345223907203,2.4589654776092806,0.1902303284034133,2.696422591805458,0.2801600818550735,0.10030057495175308,2.7146329394432067,2.6782122441677094,344064,1.3628414750099183,2.171430230140686
3.0220000000000007,3.3826605051845857,2.6613394948154157,2.9829999999999997,3.558153023116457,2.407846976883542,0.25035734977573154,2.6624807357788085,0.33007600401954995,0.17063869553191313,2.708026284580454,2.616935186977163,507904,1.6844995737075805,2.202840876579285
3.253,3.8473744610933416,2.6586255389066586,3.3659999999999997,3.8229726468838146,2.9090273531161848,0.2470224809832871,2.5802280575037004,0.3319036627525293,0.1621412992140449,2.6896670649817342,2.4707890500256666,671744,1.7343873858451844,2.496076786518097
3.3830000000000005,3.7496074194557445,3.0163925805442564,3.489,4.268569753133098,2.7094302468669014,0.24878802141174675,2.589140605926514,0.3348251239846445,0.16275091883884898,2.686511402659587,2.491769809193441,835584,2.1928325295448303,2.632279562950134
3.5229999999999997,4.146025681653653,2.899974318346346,3.3259999999999996,3.8180203247834377,2.8339796752165616,0.23236641380935907,2.608834871649742,0.30950708558375045,0.1552257420349677,2.6665217385215563,2.551148004777928,999424,2.464022135734558,2.6829235315322877
3.6719999999999997,4.303170341508534,3.0408296584914654,3.7590000000000003,4.042176623328975,3.4758233766710256,0.2695751305669546,2.5147369891405105,0.3309050584692065,0.2082452026647027,2.6270918987750673,2.4023820795059536,1163264,2.395812213420868,2.91599303483963
3.832,4.28639630280186,3.3776036971981394,3.6830000000000007,4.1901498792270395,3.175850120772962,0.28100305125117303,2.526468703150749,0.33916464246888095,0.2228414600334651,2.586257184122594,2.4666802221789044,1327104,2.7676926851272583,3.0472025156021116
4.116,4.556368027903933,3.6756319720960655,3.94,4.489909083394701,3.390090916605299,0.24233029428869485,2.5571095943450928,0.31269994821759567,0.17196064035979403,2.630048370419008,2.4841708182711777,1490944,2.947775721549988,3.22608003616333
3.913000000000001,4.4437739631896065,3.3822260368103962,3.903,4.529642641383428,3.276357358616572,0.22340357974171637,2.51080159842968,0.2537611578477868,0.19304600163564595,2.6137576015352204,2.4078455953241393,1654784,2.806297254562378,3.1220693349838258
4.006,4.575687633708158,3.4363123662918427,4.136,4.624962166225568,3.6470378337744322,0.2444356746971607,2.5141403526067734,0.30454529551717063,0.1843260538771508,2.578711067499906,2.449569637713641,1818624,3.0109089612960815,3.2310784816741944
4.255999999999999,4.903629523724791,3.608370476275208,4.173,4.522515378774669,3.8234846212253313,0.25605818964540955,2.530370143055916,0.3151466321692025,0.1969697471216166,2.582201174164967,2.478539111946865,1982464,3.2249563217163084,3.4748934268951417
4.286,4.737202836870514,3.834797163129485,4.2059999999999995,4.651807133186538,3.760192866813461,0.21599383139982814,2.5058463126420976,0.26122689749137046,0.17076076530828582,2.5611468235529125,2.4505458017312827,2146304,3.285368824005127,3.5658313274383544
4.68,5.2125410782277735,4.147458921772226,4.5489999999999995,4.907955428988057,4.190044571011942,0.23790203304961324,2.5043534487485886,0.2985411846691663,0.1772628814300602,2.586324015705953,2.4223828817912243,2310144,3.6056204080581664,3.995922827720642
4.563000000000001,5.006306891442035,4.119693108557966,4.63,5.399480344128426,3.8605196558715744,0.2378386402502656,2.482626122236252,0.28598790354803355,0.18968937695249768,2.564239646309138,2.401012598163366,2473984,3.816376876831055,4.010541796684265
4.643000000000001,5.138420023818175,4.147579976181826,4.7,5.223450093132096,4.176549906867904,0.23369703302159905,2.4505913466215135,0.2828301161673085,0.1845639498758896,2.540280439675709,2.360902253567318,2637824,3.5741103410720827,4.075785160064697
5.0600000000000005,5.609909083394701,4.5100909166053,4.762999999999999,5.27066228932234,4.255337710677658,0.2480683883652091,2.4305367052555082,0.31377829013115643,0.1823584865992618,2.525717759110845,2.3353556514001714,2801664,4.045672941207886,4.399459457397461
5.4399999999999995,6.085290632196067,4.794709367803932,4.82,5.211918358845309,4.428081641154692,0.26242810999974603,2.4232733607292176,0.3285225614042997,0.19633365859519236,2.5065344865593806,2.3400122348990546,2965504,4.415554928779602,4.837807607650757
5.146,5.633918025901893,4.658081974098107,5.023,5.3555071427804215,4.690492857219578,0.28748169224709275,2.407667505741119,0.3707729760999379,0.20419040839424757,2.5068520632191698,2.3084829482630687,3129344,4.521177005767822,4.599185252189637
5.8100000000000005,6.3621775076911415,5.2578224923088595,4.963,5.317007062076451,4.608992937923549,0.2536760540679097,2.398110803961754,0.3047044607233272,0.20264764741249222,2.4987374775294384,2.2974841303940696,3293184,4.787999391555786,5.218155193328857
5.8999999999999995,6.465685424949237,5.334314575050762,5.140000000000001,5.648330601085554,4.631669398914447,0.26528471801429987,2.3806060671806337,0.32579911005853857,0.20477032597006117,2.4831278217981967,2.2780843125630708,3457024,5.042905378341675,5.326849174499512
5.363,5.862320538331842,4.863679461668159,4.993,5.775458305598452,4.210541694401549,0.25215641856193544,2.3932185798883436,0.29205250420539774,0.21226033291847313,2.498704255752568,2.287732904024119,3620864,4.6940514087677006,4.844234418869019
5.6530000000000005,6.231861814252763,5.074138185747238,5.2,5.509838667696593,4.890161332303407,0.2590349417179823,2.3754005163908003,0.33601057575350657,0.18205930768245807,2.440287443998181,2.3105135887834196,3784704,4.8375129222869875,5.050612068176269
5.88,6.401152568831815,5.358847431168185,5.26,5.817135531087365,4.702864468912635,0.26246439907699826,2.362393927574158,0.34017333882081496,0.18475545933318155,2.4598734913299096,2.264914363818406,3948544,5.179552602767944,5.3454896926879885
5.853,6.376527458687699,5.329472541312301,5.3839999999999995,5.8278062640387125,4.940193735961286,0.226365147344768,2.3903544187545775,0.2817899592792919,0.1709403354102441,2.486683417531197,2.294025419977958,4112384,5.259345388412475,5.357706737518311
6.122,6.605958675921818,5.6380413240781815,5.229,5.762112558471474,4.6958874415285266,0.2351826313883066,2.3967265516519545,0.27611727113894036,0.19424799163767287,2.4646254550682873,2.3288276482356216,4276224,5.342562818527222,5.59621295928955
5.771,6.1442144155843925,5.397785584415607,5.3790000000000004,6.019319451524003,4.7386805484759975,0.21584608871489758,2.397855317592621,0.256279083123314,0.17541309430648117,2.46998257031415,2.325728064871092,4440064,5.305654144287109,5.2521532535552975
5.981,6.4346176804314394,5.52738231956856,5.517,6.160600031075202,4.873399968924799,0.2318742537871003,2.387663760781288,0.27267540411360763,0.191073103460593,2.4583565228183426,2.3169709987442335,4603904,5.318102025985718,5.480693387985229
6.156999999999999,6.6717241979934485,5.64227580200655,5.415,6.083060625991385,4.746939374008615,0.21258215336129066,2.3690471082925795,0.24563542011596845,0.17952888660661287,2.449982033206393,2.288112183378766,4767744,5.289095687866211,5.623231744766235
6.107000000000001,6.63268146248465,5.581318537515352,5.427999999999999,5.869039680754463,4.986960319245535,0.25971683282405134,2.344464921951294,0.3050238648434914,0.21440980080461128,2.4044535938722205,2.2844762500303673,4931584,5.561426162719727,5.607455825805664
6.307,6.53993990641365,6.0740600935863505,5.8469999999999995,6.150679106953375,5.543320893046624,0.24694303907454013,2.3331810921430587,0.32531112177127064,0.1685749563778096,2.384678473126192,2.2816837111599253,5095424,5.879681396484375,5.8227334976196286
6.4570000000000025,7.027088589606916,5.886911410393089,5.264,5.826551330991226,4.701448669008775,0.21373505331575865,2.3353322714567186,0.2555775718121447,0.17189253481937264,2.3923991102649453,2.278265432648492,5259264,5.741902494430542,5.963931703567505
6.456,6.900481720659017,6.011518279340984,5.785,6.285184965787657,5.284815034212343,0.23112247623503207,2.343874055147171,0.2638940680420489,0.1983508844280152,2.4104038940354835,2.277344216258858,5423104,5.83936562538147,5.98616886138916
6.461999999999999,7.007413604524125,5.916586395475873,5.470999999999999,5.856887289243892,5.085112710756106,0.21171952001750466,2.33695467710495,0.2563796187833884,0.16705942125162093,2.3955516225929223,2.2783577316169774,5586944,5.90405158996582,5.990438795089721
6.532000000000001,7.069360214381378,5.994639785618624,5.926999999999999,6.464141508356968,5.38985849164303,0.2373331123031676,2.326834815740585,0.28777809180217084,0.18688813280416433,2.382732972719182,2.2709366587619884,5750784,5.856414413452148,6.047023725509644
6.525,6.999051684945851,6.05094831505415,5.747,6.098711529523841,5.395288470476158,0.20493803173303599,2.3073719471693037,0.2516295370655337,0.15824652640053827,2.339956228872498,2.274787665466109,5914624,5.914705514907837,6.0523285388946535
6.878,7.448732862204377,6.307267137795623,5.796,6.422948163726476,5.169051836273525,0.22362122815102334,2.2979660391807557,0.263873360684459,0.18336909561758766,2.3501567069705285,2.245775371390983,6078464,6.185363864898681,6.446387100219726
6.7219999999999995,7.425843732656617,6.018156267343382,5.744000000000001,6.243523773208043,5.244476226791958,0.24506951328366994,2.3014692962169647,0.31592113478311334,0.17421789178422653,2.3549804062573414,2.247958186176588,6242304,5.977649259567261,6.213840913772583
6.655000000000001,7.274229359769061,6.0357706402309415,5.84,6.267036298222997,5.412963701777003,0.22617287002503872,2.317239484190941,0.27599279415797573,0.17635294589210174,2.36317240077339,2.271306567608492,6406144,6.092228078842163,6.197255229949951
6.812,7.222969585249323,6.401030414750678,5.644,6.049294954323392,5.238705045676609,0.2338480518199503,2.310532885789871,0.2772104894418359,0.19048561419806473,2.369339246261364,2.2517265253183782,6569984,6.204775047302246,6.366315841674805
6.706,7.38197633094658,6.030023669053421,5.714,6.1791279393887235,5.248872060611277,0.2369571730494499,2.3166863948106764,0.28251275182703606,0.19140159427186376,2.364085890350164,2.2692868992711888,6733824,6.285571098327637,6.277128791809082
7.207000000000001,7.749329235796855,6.664670764203146,6.069,6.561614453705938,5.576385546294062,0.25904242414981127,2.270904693007469,0.30168021120823163,0.21640463709139093,2.3049494409826963,2.2368599450322417,6897664,6.489960050582885,6.742332983016968
6.944,7.357961350852951,6.530038649147049,5.772,6.26676863279719,5.277231367202811,0.26884407065808774,2.2628872096538544,0.3200751939101918,0.21761294740598366,2.318716906011214,2.207057513296495,7061504,6.407360458374024,6.503538751602173
7.025,7.501555348306994,6.548444651693007,5.864,6.5128482102926695,5.21515178970733,0.24026185907423497,2.2686051428318024,0.26902504424864404,0.21149867389982593,2.337307612418316,2.1999026732452887,7225344,6.492855453491211,6.53397569656372
6.855000000000001,7.483557873230462,6.22644212676954,6.244,6.6383399548612845,5.849660045138715,0.2287278682924807,2.257338914275169,0.2906915831775525,0.1667641534074089,2.327963507036082,2.1867143215142564,7389184,6.467910432815552,6.442244529724121
7.186999999999999,7.4909753279462,6.883024672053799,5.894,6.5659107083534245,5.222089291646576,0.23046335745602842,2.24926837682724,0.2724893310981242,0.18843738381393266,2.283373275011405,2.215163478643075,7553024,6.519800186157227,6.731122827529907
7.3199999999999985,7.792355798101387,6.84764420189861,5.9719999999999995,6.415639493282552,5.528360506717447,0.25038179252296683,2.234189248085022,0.3075286357548585,0.19323494929107518,2.281682097771261,2.1866963983987833,7716864,6.6525105953216555,6.843890190124512
7.391,7.931896478080603,6.850103521919397,6.039,6.473406491664202,5.604593508335798,0.2238120838999748,2.2368330299854278,0.25571259706337757,0.19191157073657206,2.2933057360172864,2.180360323953569,7880704,6.741028451919556,6.911211395263672
7.383,7.76835827485601,6.99764172514399,6.003,6.494081459637808,5.511918540362192,0.26102626044303173,2.2251206636428833,0.3234469778049628,0.19860554308110068,2.2884576173658355,2.161783709919931,8044544,6.916717958450318,6.917475795745849
7.3260000000000005,7.787891762212751,6.86410823778725,6.109999999999999,6.540093013195982,5.679906986804017,0.25082669854164125,2.1734415888786316,0.2777339380469256,0.22391945903635693,2.258579021028901,2.0883041567283622,8208384,6.586981010437012,6.899951934814453
7.493999999999998,7.854199944475285,7.133800055524711,6.188999999999999,6.924682676158681,5.4533173238413175,0.22716317418962717,2.2076068848371504,0.25829050179079466,0.1960358465884597,2.274583600654213,2.140630169020088,8372224,6.916250228881836,7.049288892745972
7.651999999999999,8.073445132846494,7.230554867153504,5.982,6.50114930415055,5.4628506958494505,0.26888249441981316,2.218667593598366,0.31096536337782726,0.22679962546179905,2.2984492413591413,2.1388859458375906,8536064,6.908958148956299,7.185721683502197
7.831999999999999,8.218905673258998,7.445094326740999,6.207000000000001,6.931900682852486,5.482099317147515,0.2469036707654595,2.208149954676628,0.29407228280522985,0.19973505872568917,2.268530068209784,2.147769841143472,8699904,7.2369630336761475,7.358701276779175
7.703,8.07445793839949,7.331542061600509,6.231,6.779077549257402,5.6829224507425975,0.23799793571233746,2.207434758543968,0.2733868962104445,0.20260897521423044,2.2572531645594154,2.157616352528521,8863744,7.187356758117676,7.263944482803344
7.716000000000001,8.263634914883996,7.168365085116006,6.1450000000000005,6.545930168483242,5.744069831516759,0.2429547168314457,2.205908086895943,0.31436130781331234,0.17154812584957907,2.2685564198488657,2.14325975394302,9027584,7.016254901885986,7.199998378753662
7.936000000000002,8.265490515796738,7.606509484203264,6.464,6.929321394307204,5.998678605692797,0.2563605409115553,2.199121567606926,0.2984233556060096,0.21429772621710103,2.230705096620187,2.1675380385936647,9191424,7.27188630104065,7.442833185195923
7.954999999999998,8.227882758707835,7.68211724129216,6.363999999999999,6.836529364166926,5.891470635833072,0.2462063107639551,2.2189421981573103,0.2945481116692524,0.19786450985865783,2.2564511611309626,2.181433235183658,9355264,7.239665937423706,7.424597311019897
7.864,8.3298798128273,7.3981201871727,6.214999999999999,6.76449522290917,5.665504777090828,0.2570065869018435,2.220404562354088,0.32757598258968457,0.18643719121400248,2.2658249597567326,2.1749841649514434,9519104,7.202856063842773,7.3789434909820555
7.994999999999999,8.610617576097368,7.37938242390263,5.992999999999999,6.710398773347153,5.275601226652846,0.23820875640958544,2.2025044441223143,0.2847215552780731,0.1916959575410978,2.279811439042347,2.1251974492022816,9682944,7.387451410293579,7.48585319519043
7.877,8.256817061228165,7.497182938771834,6.420999999999999,6.721946839159343,6.120053160840656,0.2393625359982252,2.1836768686771393,0.28790891122829537,0.19081616076815505,2.2328876400244257,2.134466097329853,9846784,7.394372463226318,7.404113292694092
8.066,8.476687228922449,7.6553127710775515,6.265,6.8445213542226035,5.685478645777396,0.23939485186710954,2.199238896369934,0.2934097602977544,0.18537994343646472,2.256913872209829,2.141563920530039,10010624,7.324026823043823,7.495384693145752
8.193000000000001,8.643223277941068,7.742776722058934,6.581,6.95733628578706,6.20466371421294,0.27653471305966376,2.1828420639038084,0.31559671928826666,0.23747270683106086,2.227895252680866,2.1377888751267506,10174464,7.5591428756713865,7.629554700851441
8.077,8.542597465628841,7.611402534371159,6.372999999999999,6.9134636898071875,5.832536310192811,0.2500017620623112,2.204199808835983,0.29180858598052484,0.2081949381440975,2.256944280873257,2.1514553367987093,10338304,7.483151149749756,7.563346433639526
8.196,8.484555020749942,7.907444979250057,6.640000000000001,7.254182383335765,6.025817616664236,0.23518030056729913,2.187454363703728,0.3025184013909902,0.16784219974360806,2.2391213288132508,2.135787398594205,10502144,7.534602117538452,7.655450677871704
8.184000000000001,8.720771832345925,7.647228167654077,6.611,7.0264142510795695,6.19558574892043,0.2627937406301498,2.1863047152757646,0.31031821916991553,0.21526926209038413,2.243515010153031,2.1290944203984985,10665984,7.583947372436524,7.662091064453125
8.392999999999999,8.699889230830928,8.08611076916907,6.614,7.209603895218962,6.018396104781038,0.26418242808431386,2.1514616042375563,0.30744717717926656,0.22091767898936118,2.201677789028521,2.1012454194465917,10829824,7.713676071166992,7.866701316833496
8.325999999999999,8.801146293261347,7.85085370673865,6.458,6.82753484274152,6.08846515725848,0.25452732034027575,2.1740246802568435,0.28913242021735125,0.21992222046320026,2.2107344806070857,2.1373148799066013,10993664,7.670370769500733,7.809122610092163
8.424,8.93359199365767,7.914408006342328,6.723000000000001,7.26185155655338,6.184148443446621,0.24528255518525838,2.1767336159944533,0.283578086483133,0.2069870238873838,2.2254598632816682,2.1280073687072383,11157504,7.773040819168091,7.888201093673706
8.235,8.736063868184486,7.733936131815513,6.9959999999999996,7.458475945320402,6.533524054679597,0.25356869101524354,2.1743905901908875,0.31134330768495394,0.19579407434553314,2.216602237221971,2.132178943159804,11321344,7.663471746444702,7.724000072479248
8.509,8.963938457376381,8.05406154262362,6.761,7.260488738611793,6.261511261388208,0.22994243688881397,2.1762927055358885,0.2699621770286872,0.18992269674894074,2.232854940354948,2.119730470716829,11485184,7.889817905426026,7.97184042930603
8.424,8.888568617106236,7.959431382893764,6.584999999999999,7.089504707609353,6.080495292390645,0.24898377005010844,2.1792432010173797,0.3043833300095228,0.19358421009069413,2.225016725997995,2.133469676036764,11649024,7.649334144592285,7.829239559173584
8.586,9.04192104579631,8.130078954203691,6.6659999999999995,7.038564088446538,6.293435911553461,0.26663130708038807,2.1616657257080076,0.3009452827078624,0.2323173314529137,2.218424584185391,2.1049068672306244,11812864,7.921642446517945,8.024241638183593
8.616000000000001,8.967431358873965,8.264568641126038,6.4719999999999995,6.976832645537112,5.967167354462887,0.2566940560936928,2.159762206673622,0.3248489253435294,0.1885391868438562,2.2070023081491508,2.112522105198093,11976704,7.9875969886779785,8.076528596878052
8.575999999999999,8.76867589366602,8.383324106333978,6.433999999999999,7.134059997428791,5.733940002571208,0.23308602962642908,2.1643281877040863,0.26739109702592395,0.19878096222693423,2.2047165392739383,2.1239398361342343,12140544,7.827047300338745,7.99200930595398
8.517,8.959290628433386,8.074709371566613,6.792,7.568566803307996,6.015433196692004,0.23021201360970736,2.1627022445201876,0.2767710662571727,0.18365296096224207,2.209824070589128,2.115580418451247,12304384,7.786906576156616,7.9677869319915775
8.614,8.946210776465787,8.281789223534215,6.767,7.216956664580047,6.317043335419954,0.20611842945218087,2.1322497859597207,0.24526144848732395,0.16697541041703778,2.2154996728658043,2.048999899053637,12468224,7.8813880443572994,8.017692947387696
8.742999999999999,9.163548451429795,8.322451548570202,6.656000000000001,7.275616010122399,6.036383989877602,0.23531870376318692,2.155030977725983,0.27119609391937,0.19944131360700385,2.206767576149288,2.1032943793026777,12632064,8.039917373657227,8.184811401367188
8.539,8.947716283013046,8.130283716986954,6.851999999999999,7.363425458889171,6.340574541110827,0.2675729926675558,2.1197034627199174,0.31302725350127986,0.22211873183383174,2.168813854425971,2.070593071013864,12795904,7.946128082275391,7.985765027999878
8.812999999999999,9.181837362532592,8.444162637467405,6.7170000000000005,7.404954213592736,6.029045786407265,0.24485338442027568,2.1327325999736786,0.2990632184100023,0.19064355043054906,2.1990261769668478,2.0664390229805094,12959744,8.098946857452393,8.232168912887573
8.554,8.975454623892063,8.132545376107938,6.327999999999999,7.057229730606205,5.5987702693937935,0.24933724496513604,2.114738717675209,0.3099518533088666,0.18872263662140548,2.1723250079800733,2.0571524273703448,13123584,8.053936433792114,8.003524351119996
8.681000000000001,9.026411348973946,8.335588651026056,6.944000000000001,7.309108203139838,6.578891796860164,0.2136082168668508,2.1306873202323913,0.23734051713311913,0.18987591660058248,2.2025083439237028,2.0588662965410798,13287424,8.002258443832398,8.064307975769044
8.741999999999999,9.123150888756669,8.36084911124333,6.641,7.1675064102173875,6.1144935897826125,0.2594397187232971,2.1265646129846574,0.3228360082344106,0.19604342921218357,2.1882998252078587,2.064829400761456,13451264,8.128632545471191,8.164947175979615
9.077000000000002,9.423700158638558,8.730299841361445,6.989,7.458711613652462,6.5192883863475375,0.25242306031286715,2.098564451932907,0.3034811987104254,0.20136492191530891,2.144380050798957,2.0527488530668574,13615104,8.365636348724365,8.498943519592284
8.746,9.309492679633019,8.182507320366982,6.850999999999999,7.399223494571328,6.30277650542867,0.2565778955817223,2.0793808311223985,0.3073543093129855,0.20580148185045907,2.1427035150732,2.016058147171597,13778944,8.195041513442993,8.176143169403076
8.962,9.259785157454163,8.664214842545837,6.868,7.307540669335615,6.428459330664386,0.2325418634340167,2.098180368542671,0.2616659415611002,0.20341778530693322,2.149749785840713,2.0466109512446296,13942784,8.274142694473266,8.391557502746583
9.096,9.485979486640003,8.706020513359997,6.969000000000001,7.668320384373287,6.269679615626716,0.2462147026322782,2.10739628970623,0.28481704170481315,0.20761236355974327,2.1562342981463414,2.058558281266119,14106624,8.317297744750977,8.474803352355957
8.977,9.317530468534022,8.636469531465979,7.009,7.386238651254084,6.631761348745917,0.22608381072059275,2.1103755474090575,0.2687416447476271,0.18342597669355842,2.1722924449119456,2.0484586499061694,14270464,8.192119693756103,8.383991384506226
9.136999999999999,9.612942223384309,8.661057776615689,6.986,7.685145192359927,6.286854807640072,0.1927267122082412,2.0731484323740004,0.23535276720307652,0.15010065721340587,2.158204392109245,1.9880924726387559,14434304,8.355644941329956,8.508979749679565
9.144,9.631118055506056,8.656881944493945,6.821,7.368621219457391,6.2733787805426084,0.25030929539352653,2.0578764632344244,0.3097962030828058,0.19082238770424723,2.110892733229331,2.004860193239518,14598144,8.49215784072876,8.55131950378418
8.98,9.394149731377434,8.565850268622567,6.9300000000000015,7.487637875327709,6.372362124672294,0.22958303699269886,2.0649319216609,0.27724390709157354,0.18192216689382418,2.1178733768099884,2.011990466511812,14761984,8.21848554611206,8.379178905487061
9.195000000000002,9.53427127788836,8.855728722111644,7.066999999999998,7.4511366944200965,6.6828633055799,0.22309075035154818,2.0656280517578125,0.28458312183818946,0.1615983788649069,2.1259093994070724,2.0053467041085526,14925824,8.44925560951233,8.562253093719482
9.196,9.558,8.834,7.06,7.755844810284592,6.364155189715407,0.22131513142958278,2.072851997613907,0.27574496706607854,0.16688529579308703,2.1531031027340855,1.9926008924937288,15089664,8.472324657440186,8.566789054870606
8.994,9.528119836740782,8.459880163259218,7.109999999999999,7.854204273032613,6.365795726967386,0.21386397909373045,2.0705815732479094,0.2687415689570024,0.1589863892304585,2.1127046433691867,2.028458503126632,15253504,8.27851161956787,8.28428931236267
9.184999999999999,9.62268139096836,8.747318609031637,7.337000000000001,7.710284074131218,6.963715925868783,0.20678284727036952,2.0664936780929564,0.24846535081445453,0.16510034372628452,2.120262363790186,2.012724992395727,15417344,8.481617069244384,8.561305522918701
9.197999999999999,9.663635050227105,8.732364949772892,6.93,7.550515914380928,6.309484085619071,0.22224505515769125,2.0566492080688477,0.27027694542133474,0.17421316489404773,2.1400707476343572,1.973227668503338,15581184,8.453615856170654,8.588627243041993
9.318999999999999,9.805095669596016,8.832904330403982,6.706999999999999,7.0641848261054765,6.349815173894521,0.22258076006546618,2.0792743116617203,0.2822585480110684,0.16290297211986393,2.1332885352871536,2.025260088036287,15745024,8.478189706802368,8.645125818252563
9.227,9.56247131024873,8.89152868975127,6.989999999999999,7.407492514902962,6.572507485097037,0.1993805213831365,2.0445453584194184,0.2439944070782003,0.1547666356880727,2.1226637740533003,1.9664269427855363,15908864,8.633230590820313,8.6097975730896
9.404999999999998,9.682317507561276,9.12768249243872,7.090000000000001,7.884606821012758,6.2953931789872435,0.22631472349166865,2.0617034256458284,0.26515858818927635,0.18747085879406095,2.1614641254976337,1.9619427257940232,16072704,8.655523109436036,8.714743041992188
9.372,9.769537419622354,8.974462580377645,7.065,7.611978061717287,6.518021938282714,0.20929882237687708,2.0163164734840393,0.24925209123190356,0.1693455535218506,2.0942606920692746,1.938372254898804,16236544,8.735144710540771,8.722413682937622
9.186,9.510629019035576,8.861370980964423,7.242999999999999,7.728449276443996,6.757550723556003,0.24110754616558547,2.0218716487288475,0.33453675441946484,0.1476783379117061,2.110670084981287,1.933073212476408,16400384,8.537386035919189,8.522132682800294
9.389,9.893786093310819,8.88421390668918,7.161,7.871513194810624,6.450486805189375,0.19597722329199313,2.0209881246089934,0.241511187067681,0.15044325951630527,2.0696368170332335,1.9723394321847532,16564224,8.645891380310058,8.717255687713623
9.564,9.882659693089666,9.245340306910334,7.156999999999999,8.019253443020089,6.294746556979909,0.20151135157793756,2.023274712264538,0.24770231119035074,0.15532039196552438,2.0952160354177916,1.951333389111284,16728064,8.811845684051514,8.861863327026366
9.347999999999999,9.714409606860954,8.981590393139044,7.287000000000001,7.77236687155182,6.801633128448182,0.208219301700592,2.0172608703374864,0.27322380934892854,0.14321479405225546,2.078038570621779,1.9564831700531937,16891904,8.559709882736206,8.615473651885987
9.392,9.859713587572566,8.924286412427433,7.333000000000001,7.792892378714848,6.873107621285154,0.23115892531350252,2.019306655228138,0.28865806853300024,0.1736597820940048,2.0780483397751524,1.960564970681123,17055744,8.708773517608643,8.723889064788818
9.499,9.786730776942614,9.211269223057387,7.334999999999999,7.880146769228251,6.789853230771747,0.204144820664078,2.001302206516266,0.2534555697493962,0.15483407157875975,2.063580996581395,1.9390234164511364,17219584,8.794583702087403,8.775894069671631
9.635000000000002,9.911161184817853,9.35883881518215,7.135,7.640989130318033,6.6290108696819665,0.20652769617736336,1.9894832447171211,0.25711095427510644,0.15594443807962027,2.074790603127508,1.9041758863067344,17383424,8.874475765228272,8.899835872650147
9.334000000000001,9.6438451226016,9.024154877398402,7.4,7.847012304081219,6.9529876959187815,0.21974198874086143,2.0129430279135705,0.2576063905460277,0.18187758693569517,2.0923487959838134,1.9335372598433276,17547264,8.792533779144287,8.690960597991943
9.399000000000001,9.71838847818918,9.079611521810822,7.396000000000001,8.221241782752184,6.5707582172478185,0.21155427722260356,2.0182059898972513,0.25749009961316927,0.16561845483203785,2.0776383574146315,1.958773622379871,17711104,8.706208515167237,8.7211669921875
9.632,10.107768851439436,9.156231148560563,7.0649999999999995,7.62307257592539,6.506927424074609,0.21016984470188613,2.0285993605852126,0.2427495051173852,0.17759018428638706,2.115839308518152,1.9413594126522733,17874944,8.857591533660889,8.928872966766358
9.565000000000001,9.902705492996487,9.227294507003515,7.248,7.670937347606002,6.825062652393998,0.18298796210438012,2.0184361949563026,0.2389878220580538,0.12698810215070644,2.104314156609052,1.9325582333035531,18038784,8.78437852859497,8.851969718933105
9.61,10.010299887584296,9.209700112415703,7.167,7.935557740186122,6.398442259813877,0.15320735648274417,1.9940176084637642,0.19463129782473831,0.11178341514075002,2.082512314151528,1.9055229027760003,18202624,8.73169002532959,8.875136375427246
9.537,9.818994680800898,9.255005319199103,7.3709999999999996,7.9372057929763695,6.80479420702363,0.17626034608110783,2.034668320417404,0.21499991657462428,0.13752077558759138,2.121783470683157,1.9475531701516509,18366464,8.662969303131103,8.777570247650146
9.572,9.992899037775093,9.151100962224906,7.383,7.859488195026907,6.906511804973093,0.21074436586350204,1.9985068455338477,0.24498720097966142,0.17650153074734265,2.086070110977907,1.9109435800897883,18530304,8.832766819000245,8.860555934906007
9.708,9.996991349351498,9.419008650648502,7.252,7.6456445096784655,6.858355490321534,0.16933857658877965,1.9889667361974717,0.21158543209899852,0.1270917210785608,2.0541204927321726,1.9238129796627708,18694144,8.817359256744385,8.930047130584716
9.535,9.920181775269807,9.149818224730193,7.287000000000001,7.74604357091675,6.827956429083252,0.168049543723464,2.0200534209609033,0.20714863555321644,0.12895045189371157,2.095744523339167,1.94436231858264,18857984,8.787635135650635,8.811268043518066
9.788,10.12471352809176,9.45128647190824,7.4719999999999995,7.805640525116479,7.13835947488352,0.188665291108191,2.0168165877461433,0.24143652975431312,0.13589405246206887,2.081776881050466,1.9518562944418205,19021824,8.96793098449707,9.043677425384521
9.65,10.039846123489768,9.260153876510232,7.32,7.903712257880542,6.736287742119458,0.18320338148623702,1.984553374350071,0.2217774473872775,0.14462931558519654,2.0531612684913627,1.9159454802087792,19185664,8.873233985900878,8.913253688812256
9.818000000000001,10.153553274458767,9.482446725541235,7.077000000000001,7.541156223700599,6.612843776299402,0.20096262311562896,1.991723784804344,0.25383318587309495,0.148092060358163,2.045460664135669,1.937986905473019,19349504,8.98273811340332,9.035860538482666
9.647,10.069185977976531,9.22481402202347,7.45,8.002268050859364,6.8977319491406375,0.1701914833858609,2.01074228733778,0.21442530126907558,0.12595766550264623,2.0699251374131147,1.951559437262445,19513344,8.907434558868408,8.915757846832275
9.767,10.177147534431208,9.35685246556879,7.566000000000001,8.018994481202586,7.113005518797415,0.17285372177138922,2.007445161044598,0.23169999383938095,0.11400744970339748,2.0841937483007618,1.9306965737884338,19677184,8.989608097076417,9.02848482131958
9.794999999999998,10.057573799149875,9.532426200850121,7.116,7.94264623630668,6.289353763693319,0.19717335971072314,2.0021741688251495,0.2443346850940765,0.1500120343273698,2.0502555681670134,1.9540927694832857,19841024,8.877268600463868,8.95443000793457
9.631,10.096197807389501,9.1658021926105,7.327000000000001,7.823549091228653,6.830450908771349,0.16189334793016313,2.014389930665493,0.19908374065568624,0.12470295520464005,2.1004602596043336,1.9283196017266528,20004864,8.972570705413819,8.895430755615234
9.873999999999999,10.317941437579327,9.43005856242067,7.2299999999999995,7.869906243132538,6.590093756867461,0.19609676934778691,2.0252441465854645,0.2503037256585795,0.1418898130369943,2.087199809422591,1.9632884837483375,20168704,8.964247989654542,9.087249660491944
9.983,10.410248171441378,9.555751828558623,7.144999999999999,7.761266987595473,6.528733012404524,0.19726216886192557,1.9930882528424263,0.24773911794051268,0.14678521978333847,2.0538309250754776,1.932345580609375,20332544,9.059661388397217,9.191792583465576
9.801000000000002,10.077277034876229,9.524722965123775,7.336,7.981727496704299,6.690272503295701,0.22793764593079682,1.9732396647334098,0.27949921253568455,0.1763760793259091,2.0450035409925125,1.9014757884743072,20496384,9.02253885269165,9.053825378417969
10.062000000000001,10.418224648220756,9.705775351779247,7.6,8.074742035214914,7.125257964785084,0.20975964609533543,1.9609522193670272,0.2418657936573097,0.17765349853336115,2.038444388695786,1.8834600500382683,20660224,9.077618408203126,9.324531173706054
9.955000000000002,10.376621868503047,9.533378131496956,7.672999999999999,8.171639148082058,7.174360851917942,0.19305444667115806,1.9389194712042808,0.23338231666361428,0.15272657667870185,2.0064152048936013,1.8714237375149603,20824064,9.006721878051758,9.183779907226562
9.906000000000002,10.36443647324357,9.447563526756435,7.611999999999999,8.208687522912955,7.0153124770870425,0.19833097308874129,1.988593901693821,0.23047398611679548,0.1661879600606871,2.0672453300257616,1.9099424733618804,20987904,9.035126304626464,9.145685958862305
10.015,10.402769261288206,9.627230738711795,7.24,8.07445790786594,6.405542092134061,0.1803279623389244,1.9817854925990104,0.22822540619309734,0.13243051848475146,2.0445253646230332,1.9190456205749873,21151744,9.117921257019043,9.2052396774292
9.995000000000001,10.398936876256675,9.591063123743327,7.586,8.094000000000001,7.078,0.18490205360576512,1.9834065854549408,0.21543220934574567,0.15437189786578456,2.049256847889608,1.9175563230202735,21315584,9.101963901519776,9.233524703979493
9.955000000000002,10.400404310711068,9.509595689288936,7.4940000000000015,8.0748648724101,6.913135127589904,0.18592755347490308,1.9801309138536454,0.2345631200022726,0.13729198694753356,2.06014697361228,1.9001148540950106,21479424,9.152649211883546,9.192248725891114
9.899999999999999,10.051986841535705,9.748013158464293,7.3180000000000005,7.950989731354309,6.685010268645692,0.18648976115509866,1.9900040864944457,0.22867235035494363,0.1443071719552537,2.02970797292919,1.9503002000597016,21643264,9.006779384613036,9.139713382720947
9.938,10.444592538436957,9.431407461563044,7.358,7.778518727288096,6.937481272711904,0.19672202449291942,1.9740954264998436,0.25860754992874607,0.13483649905709275,2.052489824808345,1.8957010281913422,21807104,9.049160766601563,9.101596546173095
9.937000000000001,10.240052800680015,9.633947199319987,7.504,7.884767645684346,7.123232354315653,0.1721111082471907,1.9659157365560531,0.20863887196409625,0.13558334453028514,2.040440749303869,1.8913907238082375,21970944,9.147817039489746,9.184744834899902
10.027000000000001,10.486174258860403,9.567825741139599,7.6739999999999995,8.448198940841435,6.899801059158564,0.1575064720585942,1.9939328297972678,0.21770475335579068,0.09730819076139771,2.0745187154944005,1.9133469441001352,22134784,9.155467796325684,9.266609382629394
10.013000000000002,10.324160730170117,9.701839269829886,7.502000000000001,8.091114589871953,6.912885410128047,0.19832161609083415,1.9508851334452628,0.22936069325082234,0.16728253893084596,2.016979683423156,1.8847905834673697,22298624,9.125703716278077,9.195429801940918
10.185,10.422707803826462,9.947292196173539,7.675,8.358158107614921,6.991841892385079,0.19174269884824752,1.9581167176365852,0.24628035131210899,0.13720504638438605,2.0341229212246477,1.882110514048523,22462464,9.289472389221192,9.385250091552734
10.11,10.628844870842913,9.591155129157086,7.648000000000001,8.274431161421589,7.021568838578412,0.20616293456405402,1.9636540472507478,0.260595510848014,0.15173035828009399,2.041680976954103,1.8856271175473927,22626304,9.103439998626708,9.266252708435058
9.934000000000001,10.368377715818848,9.499622284181154,7.437999999999998,8.004017667568776,6.8719823324312195,0.1745213285088539,1.9722024008631707,0.20794136879202027,0.14110128822568754,2.0430424743180335,1.9013623274083078,22790144,9.147472190856934,9.120703411102294
10.077000000000002,10.351155065610689,9.802844934389315,7.364,7.686899365127898,7.041100634872102,0.17477935049682852,1.9435906454920768,0.20894738074590033,0.14061132024775672,2.005014062373884,1.88216722861027,22953984,9.132060527801514,9.27427978515625
10.002999999999998,10.3238753652121,9.682124634787897,7.425,7.882061265040038,6.9679387349599615,0.17496442534029483,1.9504363670945168,0.21997526051202865,0.129953590168561,2.0253292200357302,1.8755435141533037,23117824,9.074553966522217,9.171245956420899
10.007,10.353353865288089,9.66064613471191,7.679,8.231837227400616,7.126162772599384,0.15491144312545654,1.9619136095046996,0.19396277611254023,0.11586011013837286,2.0106278923521748,1.9131993266572245,23281664,9.178114032745361,9.170340156555175
9.947999999999999,10.37157525895642,9.524424741043577,7.691000000000001,8.025796953391158,7.356203046608845,0.16775498325005173,1.9386741638183593,0.21651432666124085,0.1189956398388626,1.9861689253023753,1.8911794023343433,23445504,9.133045482635499,9.13945198059082
9.983,10.381021356210946,9.584978643789055,7.699000000000001,8.125203003274262,7.272796996725739,0.1677146045491099,1.9543535545468331,0.21874795986763151,0.11668124923058831,2.000983722430889,1.9077233866627772,23609344,9.191303539276124,9.190737438201904
10.083000000000002,10.304903132019358,9.861096867980645,7.669999999999999,8.208665016499122,7.131334983500876,0.20604990674182772,1.9379412814974786,0.26962321538637346,0.14247659809728197,1.9997852317237843,1.8760973312711728,23773184,9.175263595581054,9.242703628540038
10.187000000000001,10.377895259239198,9.996104740760805,7.696000000000001,8.131573185584237,7.260426814415764,0.15766455018892883,1.9374094113707543,0.20584292975404195,0.10948617062381573,2.0137659428288885,1.86105287991262,23937024,9.28696050643921,9.342868995666503
10.09,10.521393092202459,9.658606907797541,7.836,8.569678403661987,7.102321596338014,0.1895098472014069,1.9118992134928703,0.23037161981230364,0.14864807459051016,1.9796239008583703,1.8441745261273703,24100864,9.27951602935791,9.293436622619629
10.045000000000002,10.300391855782445,9.789608144217558,7.679,8.250567143912244,7.107432856087756,0.1716981475241482,1.9363533869385718,0.21273307761959753,0.13066321742869885,2.0094004432546955,1.863306330622448,24264704,9.241700172424316,9.207401657104493
10.231,10.68103222106867,9.78096777893133,7.888000000000001,8.305080327994501,7.4709196720055004,0.1874807865358889,1.929078832268715,0.2328510785909252,0.1421104944808526,2.0034466934569926,1.8547109710804373,24428544,9.310750770568848,9.40819330215454
10.14,10.601584228500066,9.678415771499935,7.964,8.532738955936729,7.395261044063272,0.16781884888187049,1.912985050678253,0.21748214200983618,0.11815555575390481,1.987868628445976,1.8381014729105303,24592384,9.345886611938477,9.335890579223634
10.200999999999999,10.57413402417898,9.827865975821018,7.475,7.973903798341924,6.976096201658075,0.17183717931620776,1.9242113798856735,0.24577502746076588,0.09789933117164965,1.9912177742603647,1.8572049855109822,24756224,9.322815036773681,9.35833911895752
9.975,10.188225233028364,9.761774766971635,7.531999999999999,8.357782053571036,6.7062179464289615,0.2075054387561977,1.9322913959622383,0.2629914222803461,0.15201945523204927,1.9937802866034071,1.8708025053210695,24920064,9.209017181396485,9.143127918243408


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-caveflyer-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.463,2.8118853679935576,2.1141146320064426,2.1759999999999997,2.506762754856105,1.8452372451438945,0.30302206317169794,2.707751300930977,0.41011729080904025,0.19592683553435564,2.707907745357737,2.707594856504217,16384
2.9489999999999994,3.403168470944428,2.494831529055571,2.883,3.2435565142942226,2.5224434857057774,0.2511606556984285,2.6962865769863127,0.3318214207569716,0.1704998906398854,2.7062760860051025,2.686297067967523,180224
3.0029999999999997,3.414923536593868,2.5910764634061314,2.8890000000000002,3.482236040712295,2.2957639592877053,0.30638367263600225,2.668084853887558,0.3833805011911495,0.22938684408085497,2.7197493681000067,2.616420339675109,344064
3.31,3.9157227088363125,2.7042772911636876,3.3600000000000003,4.026633332499959,2.693366667500042,0.2552021048652629,2.6418579459190368,0.3466101772520575,0.1637940324784683,2.701755492277752,2.5819603995603218,507904
3.7560000000000002,4.463279294197137,3.0487207058028636,3.4259999999999997,4.211814227410016,2.6401857725899838,0.33560017798509856,2.582564115524292,0.47294917888563137,0.19825117708456574,2.671596837315469,2.493531393733115,671744
3.8890000000000007,4.377189512382231,3.40081048761777,3.7,4.189897948556636,3.2101020514433647,0.27023708755150433,2.4899497509002684,0.36753670009914463,0.17293747500386403,2.640356312674597,2.3395431891259397,835584
3.7400000000000007,4.24239426748322,3.2376057325167817,3.63,3.982278299076171,3.277721700923829,0.31507225475377504,2.323016640543938,0.37373365430179295,0.2564108552057571,2.5659081178751073,2.0801251632127684,999424
3.8699999999999997,4.423263047744922,3.3167369522550776,3.683,3.950957086116415,3.4150429138835845,0.29426054042867483,2.2589808478951454,0.36541069887662736,0.2231103819807223,2.5352079070147915,1.9827537887754993,1163264
3.95,4.413141447076376,3.486858552923624,3.5800000000000005,4.10687759489278,3.0531224051072208,0.21663029106954731,2.219075334072113,0.2599966084707996,0.17326397366829505,2.5960533905902254,1.8420972775540012,1327104
4.17,4.715985347788748,3.624014652211252,3.9299999999999997,4.352018956920183,3.5079810430798157,0.26644161316669646,2.2061576366424562,0.3299863304425492,0.2028968958908437,2.3807218050379935,2.031593468246919,1490944
4.02,4.565527267879434,3.4744727321205655,3.933,4.28965249193017,3.57634750806983,0.23675842453829113,2.231841467320919,0.29179056459085523,0.18172628448572706,2.5346628836178597,1.9290200510239786,1654784
3.84,4.56,3.12,3.8299999999999996,4.263704968844029,3.3962950311559705,0.24568363458125125,2.192975048720837,0.30417352489583155,0.18719374426667099,2.47910794276161,1.9068421546800638,1818624
4.200000000000001,4.658257569495585,3.7417424305044173,3.8200000000000003,4.266766158073774,3.3732338419262264,0.22946864683181042,2.138264533877373,0.3084578510205208,0.15047944264310004,2.524008455058324,1.752520612696422,1982464
4.23,4.80974132162543,3.6502586783745707,4.1899999999999995,4.818410693734599,3.5615893062654007,0.1820127649336225,2.1579971089959145,0.21986251751420244,0.14416301235304257,2.6336418734010154,1.6823523445908133,2146304
4.000000000000001,4.611555394056827,3.3884446059431745,4.05,4.536312656631513,3.563687343368487,0.1975857609055108,2.1571491703391077,0.25055908250777137,0.1446124393032502,2.6015397896275068,1.7127585510507086,2310144
4.09,4.505812457725836,3.674187542274164,4.0,4.709929573971954,3.290070426028046,0.21391436568357874,2.1120496317744255,0.28168416137116287,0.14614456999599462,2.5215925507374006,1.7025067128114506,2473984
4.32,4.961560597293818,3.6784394027061826,4.180000000000001,4.606145515053251,3.7538544849467503,0.2230340433306992,2.132207082211971,0.30428966664809387,0.1417784200133045,2.4243505184991423,1.8400636459247999,2637824
4.21,4.632965719651132,3.787034280348868,3.9499999999999993,4.587573525171803,3.312426474828196,0.21410779914715222,2.1417726576328278,0.25116011927930676,0.17705547901499769,2.548444985288236,1.7351003299774195,2801664
4.17,4.683906606301184,3.656093393698816,3.8800000000000003,4.596658914686757,3.1633410853132435,0.19127471913687052,2.127391515672207,0.21925888863622947,0.16329054963751158,2.560193226497894,1.6945898048465198,2965504
4.380000000000001,4.685941170815568,4.074058829184434,4.119999999999999,4.562266887749919,3.6777331122500794,0.1974464296466774,2.0844500929117205,0.23571139272824432,0.1591814665651105,2.560698692970333,1.6082014928531079,3129344
4.47,4.928366665454633,4.011633334545366,4.180000000000001,4.613128156554155,3.7468718434458466,0.2029332805114487,2.124915973097086,0.26246134806085514,0.14340521296204228,2.5753308298832147,1.6745011163109573,3293184
4.39,5.106170370791755,3.6738296292082446,4.08,4.577594212184989,3.582405787815011,0.20528212381112904,2.1094003453850747,0.24201858347501115,0.16854566414724692,2.4693110316691835,1.7494896591009659,3457024
4.37,5.027343137181792,3.7126568628182084,4.0600000000000005,4.748767014308903,3.3712329856910976,0.19968428992562823,2.1534340903162956,0.2470715021586875,0.15229707769256895,2.630966053545777,1.6759021270868142,3620864
4.1899999999999995,4.7738664230798,3.6061335769201994,4.24,4.9627724399837065,3.517227560016294,0.18718387887088783,2.218337644636631,0.22325381741258257,0.1511139403291931,2.6200596701864765,1.8166156190867861,3784704
4.49,5.276701976608678,3.703298023391323,4.220000000000001,4.84417946137309,3.5958205386269113,0.1919743942717711,2.1762576729059218,0.24826079217944585,0.13568799636409634,2.5027425909504455,1.8497727548613982,3948544
4.17,4.818151216923952,3.521848783076048,3.81,4.363985559378582,3.2560144406214184,0.17451911718688073,2.2111479327082635,0.21194565363981943,0.13709258073394204,2.62286661615592,1.7994292492606068,4112384
4.589999999999999,5.158242905807014,4.021757094192984,4.250000000000001,4.866846820531646,3.6331531794683554,0.1906489463212589,2.2120470121502875,0.23313804499992577,0.14815984764259202,2.5450379229789073,1.8790561013216678,4276224
4.140000000000001,4.753514466007119,3.526485533992882,4.0200000000000005,4.401575680566779,3.638424319433222,0.18115637879818675,2.204948532581329,0.20955356573173128,0.1527591918646422,2.5225361594559645,1.8873609057066936,4440064
4.4799999999999995,4.889389789809174,4.070610210190825,4.220000000000001,4.721597448159379,3.7184025518406223,0.18900179357992272,2.197471667826176,0.2318639055396321,0.14613968162021335,2.5350441308298794,1.8598992048224725,4603904
4.540000000000001,4.853687742827163,4.226312257172839,4.130000000000001,4.768827050147379,3.4911729498526234,0.1773689925567143,2.2460725411772726,0.21610508988468025,0.13863289522874833,2.5407779326689846,1.9513671496855607,4767744
4.589999999999999,5.112398315464358,4.0676016845356395,4.55,5.150416522091123,3.949583477908877,0.14814851413377453,2.2866950958967207,0.17118793519965855,0.1251090930678905,2.5577310804951168,2.0156591112983246,4931584
4.619999999999999,5.131468474101776,4.108531525898222,4.33,4.832095608425328,3.8279043915746724,0.176472792484694,2.2564652994275094,0.2089466039892427,0.1439989809801453,2.5374766602977514,1.9754539385572674,5095424
4.5600000000000005,5.138273291792039,3.9817267082079617,4.133000000000001,4.742590846387969,3.5234091536120324,0.18007659709288007,2.3102067530155184,0.21492617231420263,0.1452270218715575,2.5328325486742713,2.0875809573567654,5259264
4.57,5.089711458407452,4.050288541592549,4.1899999999999995,4.794069532421558,3.585930467578441,0.17786273805217606,2.2982129022479056,0.2204683380795765,0.13525713802477562,2.50353505486355,2.0928907496322613,5423104
4.96,5.46438080851674,4.45561919148326,4.52,5.043067873224881,3.9969321267751186,0.18641514678796126,2.2556556880474092,0.2282550883346139,0.14457520524130862,2.421950124651543,2.0893612514432753,5586944
4.72,5.16226688774992,4.27773311225008,4.412999999999999,5.035190485301728,3.790809514698271,0.1816967148437268,2.3162979066371916,0.2083432925915793,0.15505013709587429,2.437082176794524,2.195513636479859,5750784
4.55,5.1300862004909265,3.9699137995090727,4.443,4.860182214385992,4.025817785614008,0.1842185110164185,2.382600858807564,0.243976757437507,0.12446026459533002,2.478805752185023,2.2863959654301045,5914624
4.78,5.473974062915899,4.086025937084101,4.19,4.758242905807015,3.6217570941929855,0.16307497138881846,2.3665294289588927,0.19983027980223286,0.12631966297540406,2.4914724724751984,2.241586385442587,6078464
4.81,5.417371385562408,4.202628614437591,4.630000000000001,5.177813836992095,4.082186163007907,0.15389857463952564,2.3215909034013746,0.18791535117281166,0.1198817981062396,2.4291125125147315,2.214069294288018,6242304
4.71,5.184236228055175,4.235763771944825,4.33,4.630166620396073,4.029833379603927,0.18427060177135796,2.324198195338249,0.2569776390717516,0.11156356447096434,2.4605231300819015,2.1878732605945967,6406144
4.61,5.128555686498567,4.091444313501434,4.273,4.8007887835109795,3.74521121648902,0.17125121103599664,2.298876577615738,0.21770918585480786,0.12479323621718542,2.4584177123393363,2.1393354428921394,6569984
5.04,5.586260011349906,4.493739988650094,4.54,4.957612260356422,4.122387739643578,0.17289548192380197,2.3147452130913733,0.22473146959580206,0.12105949425180187,2.47838890042054,2.1511015257622064,6733824
4.78,5.2486149805544,4.3113850194456,4.54,4.847245829914744,4.232754170085256,0.16457495740097422,2.2707112029194834,0.19641847626613437,0.13273143853581407,2.447795631534065,2.0936267743049015,6897664
4.960000000000001,5.42303347611161,4.496966523888392,4.720000000000001,5.384529909033446,4.055470090966555,0.19776636515226625,2.228485105931759,0.22999898964783677,0.16553374065669574,2.365162734164404,2.091807477699114,7061504
5.279999999999999,5.882992537267253,4.677007462732746,4.36,4.812106182218293,3.9078938177817077,0.16541683225789,2.3039075255393984,0.19397150421234394,0.13686216030343606,2.412600143160574,2.195214907918223,7225344
5.129999999999999,5.719999999999999,4.539999999999999,4.32,4.805386443980464,3.8346135560195367,0.17788285891421965,2.3049549251794814,0.22359370726667782,0.13217201056176148,2.3931155423251758,2.216794308033787,7389184
5.233,5.858300727650303,4.607699272349696,4.49,4.8732753579347365,4.106724642065264,0.16254972899332637,2.3239826649427413,0.21509561070100502,0.11000384728564772,2.4315418769591,2.2164234529263824,7553024
5.090000000000001,5.572597140480547,4.607402859519454,4.41,4.846921045499069,3.9730789545009304,0.16900318931374278,2.3233407393097876,0.1958702177482943,0.14213616087919126,2.4447935417240387,2.2018879368955364,7716864
5.1499999999999995,5.577200187265876,4.722799812734123,4.83,5.328096376216491,4.331903623783509,0.15080625103372663,2.3100792497396467,0.18273595134069212,0.11887655072676115,2.3942470105733062,2.2259114889059872,7880704
5.029999999999999,5.604543296888928,4.455456703111071,4.68,5.175580467734554,4.184419532265445,0.1681762392943104,2.288173732161522,0.2496872830779234,0.08666519551069737,2.3808069087549724,2.195540555568072,8044544
5.35,5.974899991998719,4.72510000800128,4.8199999999999985,5.456867333123625,4.183132666876372,0.15095305832930733,2.322850723564625,0.19962694459651326,0.10227917206210141,2.450534854525708,2.1951665926035417,8208384
5.203,5.821288767486521,4.58471123251348,4.380000000000001,4.711058907144938,4.048941092855063,0.14355373341176242,2.3702040702104568,0.16554297094172185,0.12156449588180299,2.4333308242814544,2.307077316139459,8372224
5.14,5.567083130081252,4.712916869918748,4.620000000000001,5.490402205879558,3.7495977941204433,0.17455929982372456,2.398972424864769,0.21490907803713089,0.13420952161031824,2.4696760085606884,2.3282688411688492,8536064
4.950000000000001,5.528359749636851,4.371640250363151,4.49,4.9557252408878005,4.0242747591122,0.16782028993798623,2.370114740729332,0.2336145559104909,0.10202602396548154,2.4707920668944032,2.269437414564261,8699904
5.06,5.475210789840533,4.644789210159466,4.659999999999999,5.416571212775109,3.90342878722489,0.14831321437118777,2.3609650999307634,0.1905024532987586,0.10612397544361696,2.457167756623241,2.264762443238286,8863744
4.9030000000000005,5.409834292446753,4.396165707553248,4.17,4.626179789118281,3.7138202108817184,0.17190320767565728,2.3526554226875307,0.2285195369488372,0.11528687840247737,2.4435393387513504,2.261771506623711,9027584
5.21,5.653734154646676,4.766265845353324,4.279999999999999,4.717721372564785,3.8422786274352134,0.1955404573948019,2.35413678586483,0.25018316820471337,0.14089774658489043,2.4285888334764363,2.279684738253224,9191424
5.33,5.9888626564011656,4.671137343598835,4.82,5.214461658466321,4.42553834153368,0.16001933450396688,2.346671798825264,0.20407159696998867,0.1159670720379451,2.397309465362742,2.2960341322877857,9355264
5.119999999999999,5.721331855134916,4.5186681448650825,4.73,5.112230297072328,4.347769702927673,0.17757140542897912,2.3431581377983095,0.23890165457175463,0.1162411562862036,2.427064009792601,2.259252265804018,9519104
5.07,5.438917334913935,4.701082665086066,4.563,5.081383062994925,4.044616937005075,0.17484604319454064,2.334337130188942,0.21507674269689767,0.13461534369218361,2.424984495992854,2.2436897643850298,9682944
5.43,5.852018956920183,5.007981043079816,4.5600000000000005,4.929323706252388,4.190676293747613,0.19578658003980914,2.32089526951313,0.24432548166007545,0.14724767841954284,2.3722001386677465,2.269590400358514,9846784
5.23,5.612230297072328,4.847769702927673,4.87,5.2077869150810905,4.53221308491891,0.16213906394938624,2.3540929526090624,0.2103277428868349,0.11395038501193758,2.422969956670479,2.2852159485476458,10010624
5.06,5.615337735076593,4.5046622649234065,4.83,5.361130868995581,4.29886913100442,0.2003054329194128,2.321743741631508,0.2769040457891872,0.12370682004963839,2.4210740043638084,2.2224134788992074,10174464
5.02,5.650555310817378,4.389444689182621,4.72,5.45729234364667,3.9827076563533295,0.19886285967917905,2.3205002665519716,0.23373545391708545,0.16399026544127265,2.3990675480874506,2.2419329850164926,10338304
5.750000000000001,6.373297681689897,5.126702318310104,4.42,5.002752091373338,3.8372479086266615,0.17174002910032865,2.335548922419548,0.2246027043021204,0.1188773538985369,2.408281673866783,2.262816170972313,10502144
5.45,6.073297681689898,4.826702318310103,4.48,4.933431361950186,4.026568638049815,0.1752036970522668,2.336952456831932,0.22380146180870653,0.12660593229582706,2.407066522512582,2.266838391151282,10665984
5.47,5.849605057922046,5.090394942077953,4.59,4.981024295920343,4.198975704079657,0.17247222131118173,2.3462309777736663,0.20456411326798576,0.1403803293543777,2.4508427333543965,2.241619222192936,10829824
5.5600000000000005,6.242934843158555,4.877065156841446,4.83,5.292709412050371,4.367290587949629,0.2001043235779636,2.337461879849434,0.24075907595908536,0.15944957119684183,2.392068984922266,2.282854774776602,10993664
5.390000000000001,5.940363516232681,4.83963648376732,4.83,5.305499737118749,4.354500262881251,0.16417281252021587,2.3215934932231903,0.20704118575641045,0.12130443928402128,2.4162808304267234,2.2269061560196572,11157504
5.49,6.102290780593665,4.877709219406335,4.95,5.362916456441252,4.537083543558748,0.19997292896732685,2.3577699691057203,0.26098094107873915,0.13896491685591456,2.4339232326362272,2.2816167055752135,11321344
5.5,5.940454310910905,5.059545689089095,4.8260000000000005,5.25367277210503,4.398327227894971,0.19064576001837844,2.350860595703125,0.25481649270563755,0.12647502733111932,2.4249442500147116,2.2767769413915384,11485184
5.540000000000001,6.098927544499286,4.9810724555007155,4.949999999999999,5.654627561198112,4.245372438801887,0.20834785213487012,2.342724972963333,0.2674867024447984,0.14920900182494184,2.4220234863978916,2.2634264595287745,11649024
5.529999999999999,6.111463670404264,4.9485363295957345,4.930000000000001,5.459244744895971,4.4007552551040305,0.16353345612684883,2.3568482756614686,0.2108795189857415,0.11618739326795616,2.445839766229769,2.2678567850931683,11812864
5.6129999999999995,6.538808295491026,4.687191704508973,4.71,5.196723740945519,4.223276259054481,0.18378409434937765,2.3122298270463943,0.24624955844368118,0.1213186302550741,2.3972217316199296,2.227237922472859,11976704
5.63,6.056731765867037,5.203268234132962,4.86,5.433061951275777,4.286938048724224,0.1810020470474329,2.343141978979111,0.22807611292784388,0.1339279811670219,2.4109041058515426,2.275379852106679,12140544
5.65,6.058044115262064,5.241955884737937,4.71,5.2285556864985665,4.191444313501433,0.15936164506193662,2.358471152186394,0.19618636214729515,0.12253692797657809,2.4183297598248625,2.2986125445479253,12304384
5.72,6.188614980554399,5.251385019445601,4.6,5.287022561492707,3.912977438507293,0.1990072950824267,2.3296715885400774,0.2456359354753167,0.1523786546895367,2.414238517069089,2.245104660011066,12468224
5.609999999999999,6.0946648326421045,5.125335167357894,4.930000000000001,5.282278299076172,4.57772170092383,0.18459015960494674,2.355458527803421,0.22890118459624156,0.1402791346136519,2.433432488825219,2.2774845667816233,12632064
5.603,6.0814150917352,5.1245849082648,4.8,5.30596442562694,4.294035574373059,0.17786132366293003,2.366024100780487,0.22087957102718522,0.13484307629867484,2.4416940103131455,2.2903541912478285,12795904
5.779999999999999,6.352363520850167,5.207636479149832,4.79,5.468896162899747,4.111103837100253,0.1638282342555208,2.3876060992479324,0.21232704022623594,0.11532942828480565,2.457673601683033,2.317538596812832,12959744
5.86,6.553108938046538,5.1668910619534625,4.47,4.928366665454633,4.011633334545366,0.19960743150570323,2.398209685087204,0.23891904273449246,0.160295820276914,2.45448881541039,2.341930554764018,13123584
5.9,6.630753036257804,5.1692469637421965,4.5,5.03103672189407,3.96896327810593,0.18811771447459852,2.34936680495739,0.23243621707545448,0.14379921187374256,2.426496380637883,2.2722372292768966,13287424
5.862999999999999,6.45925581758168,5.266744182418317,5.073,5.707792091948223,4.438207908051778,0.20594776292434994,2.3282158076763153,0.2607523196586363,0.15114320619006355,2.3876567390787375,2.268774876273893,13451264
5.8100000000000005,6.174554522671164,5.445445477328837,4.9300000000000015,5.397011777153426,4.462988222846577,0.14909446205322938,2.370917856693268,0.19128654599548184,0.10690237811097693,2.4509034843720405,2.290932229014495,13615104
6.069999999999999,6.5454997371187496,5.594500262881249,4.779,5.057942646434711,4.500057353565289,0.18588983150095575,2.392046159505844,0.25757030356565014,0.11420935943626136,2.477550435469376,2.3065418835423124,13778944
5.75,6.29817880294663,5.20182119705337,4.890000000000001,5.477281874401041,4.30271812559896,0.18038412169553336,2.373410385847092,0.23214058565938941,0.1286276577316773,2.453307699523831,2.2935130721703527,13942784
5.589999999999999,6.086890329952193,5.093109670047805,4.799999999999999,5.4131883886702346,4.186811611329763,0.1775091724366777,2.348648649454117,0.25551522158154305,0.09950312329181231,2.423484349014516,2.273812949893718,14106624
5.7,6.201996015920446,5.198003984079555,5.176,5.62965625753427,4.72234374246573,0.184469318917642,2.358949011564255,0.2330999531861036,0.13583868464918042,2.42281069265205,2.2950873304764596,14270464
5.72,6.671630180269625,4.768369819730374,4.833,5.425453373692816,4.240546626307184,0.20536596666400625,2.3493228644132613,0.2775724135447264,0.13315951978328613,2.436366762699221,2.2622789661273015,14434304
5.930000000000001,6.531747455333216,5.328252544666785,4.643000000000001,5.041799448344654,4.244200551655347,0.2057610970197452,2.3282355189323427,0.26446113253920883,0.1470610615002816,2.387754372061828,2.2687166658028572,14598144
5.643,6.19258256886477,5.093417431135229,4.936,5.3980432880153115,4.473956711984688,0.18876256435695618,2.3629169791936873,0.24606337228519357,0.1314617564287188,2.4121507575829595,2.313683200804415,14761984
6.04,6.672771680782255,5.4072283192177455,4.819999999999999,5.431228271597444,4.208771728402555,0.18641586894583367,2.3558643013238907,0.2333895816121799,0.13944215627948744,2.42454045361052,2.287188149037261,14925824
5.9,6.39598387070549,5.404016129294511,4.67,5.28,4.06,0.20363014825723233,2.342757335305214,0.2561876167535474,0.15107267976091726,2.417246215218529,2.2682684553918993,15089664
5.876,6.367939020611296,5.384060979388705,4.91,5.394664832642105,4.425335167357895,0.17224139553598225,2.3450581580400467,0.21204261109707162,0.13244017997489288,2.4199512073119376,2.270165108768156,15253504
5.83,6.552564875980005,5.107435124019995,4.853,5.425783554233185,4.280216445766815,0.17012170475597177,2.3576748967170715,0.2001930586054735,0.14005035090647003,2.405137774122474,2.310212019311669,15417344
6.1499999999999995,6.610977222864644,5.689022777135355,5.159999999999999,5.498230690505754,4.821769309494244,0.18518998112736473,2.290047734975815,0.22901776338098706,0.1413621988737424,2.3393809418826605,2.240714528068969,15581184
6.04,6.655142259969188,5.424857740030812,5.1000000000000005,5.6329165037789695,4.567083496221032,0.22448618763850794,2.2803287729620934,0.27729466300184125,0.17167771227517467,2.3967705265191817,2.163887019405005,15745024
5.9399999999999995,6.327814388593306,5.552185611406693,4.910000000000001,5.588896162899748,4.231103837100254,0.1852563940092093,2.3588206827640534,0.22866341844344293,0.14184936957497565,2.450804634736688,2.266836730791419,15908864
5.8999999999999995,6.662889244910426,5.137110755089573,4.62,5.231228271597445,4.0087717284025555,0.1930602226095895,2.3442876905202867,0.24908301628537727,0.13703742893380172,2.4138317369510536,2.27474364408952,16072704
6.050000000000001,6.532182538049648,5.567817461950353,4.590000000000001,5.0968530358989685,4.083146964101033,0.18054452220805814,2.36429625749588,0.23743120705339793,0.12365783736271835,2.4662433146807086,2.2623492003110517,16236544
5.89,6.547951365983839,5.23204863401616,4.883,5.341476826022864,4.424523173977136,0.17873767464318205,2.3407755315303804,0.230089107241711,0.1273862420446531,2.441183357737867,2.240367705322894,16400384
6.0600000000000005,6.7006246951218795,5.4193753048781215,5.0200000000000005,5.396297754444536,4.643702245555465,0.22475773664191362,2.352385029196739,0.28645211946240234,0.16306335382142492,2.4427253476117774,2.262044710781701,16564224
6.12,6.747375485654325,5.492624514345676,5.0200000000000005,5.607877538267963,4.432122461732038,0.19862229350126445,2.3297494471073152,0.24919563575894466,0.14804895124358425,2.4054573269533894,2.254041567261241,16728064
6.22,6.8739113089708725,5.566088691029127,4.869999999999999,5.451463670404265,4.2885363295957335,0.20457233541334668,2.3343246817588805,0.26135818998877175,0.14778648083792162,2.4233541698732735,2.2452951936444876,16891904
5.96,6.442078831727758,5.477921168272242,4.933,5.784117500701283,4.081882499298716,0.17873336527910494,2.352576968073845,0.21719977905032084,0.14026695150788904,2.4302804372913602,2.27487349885633,17055744
6.17,6.728659108938537,5.611340891061463,4.96,5.458397431775085,4.461602568224915,0.20018118003176313,2.2967239767313004,0.24375945779338226,0.156602902270144,2.3572509354064684,2.2361970180561324,17219584
6.45,7.488508545944616,5.411491454055384,4.65,5.219649014745045,4.080350985254956,0.20228150622505275,2.315294289588928,0.24855660645900035,0.15600640599110516,2.391698280268555,2.2388902989093014,17383424
6.119999999999999,6.665527267879433,5.574472732120565,4.63,5.3228924880528,3.9371075119471994,0.2022913977607256,2.3370601892471314,0.25553215451034195,0.14905064101110926,2.410395576685269,2.2637248018089937,17547264
6.000000000000001,6.635609943282829,5.3643900567171725,5.093,5.742954613800071,4.443045386199929,0.1842863092198968,2.3366646468639374,0.2566817322254131,0.11189088621438055,2.4229728745239982,2.2503564192038765,17711104
6.413000000000001,7.144246196571307,5.681753803428696,4.77,5.586149496109628,3.9538505038903713,0.18367972724760567,2.317549481987953,0.2218263706426096,0.14553308385260175,2.3802820703002334,2.254816893675673,17874944
6.17,6.970062497558784,5.369937502441216,5.023000000000001,5.648748351975457,4.397251648024544,0.2182024739682674,2.337938889861107,0.3121263444514374,0.12427860348509741,2.3897923909585024,2.2860853887637114,18038784
6.3100000000000005,7.046817480791546,5.573182519208455,5.11,5.571410879802373,4.648589120197627,0.20023669312294157,2.3399996638298033,0.24264465751528683,0.1578287287305963,2.396208143296663,2.2837911843629435,18202624
6.3100000000000005,6.767055795281058,5.852944204718943,4.97,5.36255572852781,4.5774442714721895,0.1996734862008856,2.353216230869293,0.25440074423250086,0.14494622816927033,2.399562345396357,2.3068701163422296,18366464
6.16,6.912595508889071,5.407404491110929,5.18,5.841513416341649,4.51848658365835,0.18712881318190028,2.367508253455162,0.2542467577785753,0.12001086858522522,2.4370831579098677,2.2979333490004565,18530304
6.45,6.981507290636733,5.918492709363267,5.26,5.829561234635925,4.690438765364075,0.19028777423211268,2.3458520621061325,0.239670831711487,0.14090471675273836,2.3953471128130293,2.2963570113992358,18694144
6.220000000000001,6.93805292284065,5.501947077159351,5.09,5.692411819273161,4.4875881807268385,0.20010265761779408,2.3175790131092073,0.24426482163219268,0.15594049360339549,2.383017303263655,2.25214072295476,18857984
6.200000000000001,6.776194411635519,5.623805588364483,5.05,5.5022167621838,4.597783237816199,0.22009781258594657,2.34558327794075,0.2590983430704983,0.18109728210139486,2.418407328482502,2.272759227398998,19021824
6.380000000000001,6.954108003776294,5.805891996223708,4.8,5.287852436706019,4.312147563293981,0.21072094666047225,2.380560818314552,0.28566038195472865,0.13578151136621588,2.429887132221214,2.3312345044078904,19185664
6.460000000000001,6.958397431775086,5.961602568224916,4.973,5.514628101191214,4.431371898808786,0.20531694088131186,2.3703745871782305,0.2729484454747331,0.1376854362878906,2.4382739597075216,2.3024752146489393,19349504
6.49,7.107170964968379,5.8728290350316215,5.199999999999999,5.691934955049953,4.708065044950046,0.16043875019790393,2.3623275101184844,0.20285477752156805,0.11802272287423982,2.4203362266499355,2.3043187935870333,19513344
6.4,7.084105255059483,5.715894744940518,4.880000000000001,5.357074417675063,4.402925582324938,0.17708615773460928,2.3304022282361982,0.22375279270227455,0.13041952276694402,2.3953374911039282,2.2654669653684683,19677184
6.789999999999999,7.510347138538079,6.069652861461919,4.97,5.586522505671934,4.353477494328065,0.19844658003292145,2.332757216691971,0.244887104491634,0.1520060555742089,2.3812911820837046,2.2842232513002374,19841024
6.5200000000000005,6.992863616701476,6.0471363832985245,4.6899999999999995,5.168434948556227,4.211565051443772,0.19173483650924428,2.3162423759698867,0.23603352000724892,0.14743615301123963,2.3885190213890755,2.243965730550698,20004864
6.6530000000000005,7.225958113652299,6.080041886347702,4.843,5.325121354017845,4.360878645982155,0.1971198165996207,2.3577329188585283,0.2563473342361172,0.13789229896312416,2.41467415964476,2.300791678072297,20168704
6.56,7.387284715197857,5.7327152848021425,4.9799999999999995,5.729399759807808,4.230600240192191,0.21192759128494393,2.350049835443497,0.2722494558786036,0.15160572669128425,2.4073226711363422,2.2927769997506515,20332544
6.51,7.27085478246509,5.74914521753491,4.9799999999999995,5.623117407632541,4.336882592367458,0.2085868587924374,2.343467688560486,0.2712199149318387,0.1459538026530361,2.397844254444543,2.289091122676429,20496384
6.6530000000000005,7.431897297466104,5.8741027025338965,4.85,5.515206734782503,4.184793265217496,0.18832221319898956,2.3328520536422728,0.23387024969525538,0.14277417670272374,2.397068263580794,2.2686358437037515,20660224
6.4399999999999995,7.074350061086148,5.805649938913851,5.1,5.6385164807134505,4.561483519286549,0.1850450257615496,2.3227702617645263,0.2428434659964247,0.1272465855266745,2.3913969825504435,2.254143540978609,20824064
6.65,7.175832673005397,6.124167326994604,5.073000000000001,5.619224312897185,4.526775687102818,0.20509044967798715,2.3524245858192443,0.2387224378307966,0.17145846152517769,2.4097709186924514,2.295078252946037,20987904
6.5200000000000005,7.126300255648966,5.913699744351035,5.12,5.717996655509042,4.522003344490958,0.19111687198488242,2.3632973343133927,0.23397026485336528,0.14826347911639956,2.4207350282318876,2.305859640394898,21151744
6.35,7.0,5.699999999999999,4.76,5.050516780926679,4.469483219073321,0.21133500207215547,2.36710347533226,0.25868576682758676,0.1639842373167242,2.41143985703387,2.3227670936306497,21315584
6.81,7.383498038357586,6.236501961642413,4.936,5.462387689825665,4.409612310174335,0.19422116102650758,2.327853313088417,0.23078867841577339,0.15765364363724177,2.3906590712949174,2.265047554881917,21479424
6.68,7.225527267879434,6.134472732120566,5.2,5.651663591625449,4.748336408374551,0.1836685841489169,2.3113752216100694,0.2234786684071112,0.1438584998907226,2.376451999177491,2.246298444042648,21643264
6.523000000000001,7.180997720360793,5.865002279639208,5.34,5.865737577123797,4.814262422876203,0.1950042447282208,2.341275456547737,0.2371608675134336,0.15284762194300802,2.40464698871747,2.2779039243780037,21807104
6.6,7.115751878329105,6.084248121670894,5.01,5.581751694356912,4.4382483056430875,0.21985289188515805,2.3199719220399855,0.28714837442926033,0.1525574093410558,2.4182650350368435,2.2216788090431274,21970944
6.700000000000001,7.260357029044878,6.139642970955125,5.320000000000001,5.899309934318411,4.740690065681592,0.20000313376593915,2.335560831427574,0.24968711824794612,0.15031914928393217,2.419829159126583,2.251292503728565,22134784
6.44,7.140285656000464,5.739714343999537,5.09,5.572597140480546,4.607402859519453,0.21785558571832048,2.3874764263629915,0.2764409033585826,0.15927026807805833,2.4381663843398127,2.3367864683861703,22298624
6.800000000000002,7.3477225575051675,6.252277442494836,5.17,5.7767124524847,4.5632875475153,0.22580167837440962,2.3615471720695496,0.28799026649437515,0.1636130902544441,2.4359555157658304,2.2871388283732688,22462464
6.730000000000001,7.537527089328898,5.922472910671105,5.175999999999999,5.44096037439587,4.911039625604128,0.23251939858827325,2.322825464606285,0.2801707562529462,0.18486804092360032,2.3957092567142704,2.2499416724982995,22626304
6.650000000000001,7.166236379965613,6.133763620034389,5.03,5.741407056473297,4.318592943526704,0.18920273026451465,2.362282982468605,0.23841698552164195,0.13998847500738734,2.405652968884585,2.3189129960526254,22790144
6.749999999999998,7.421192967781991,6.0788070322180054,5.18,5.757581163127746,4.602418836872253,0.18353586085140702,2.3597932010889053,0.22947641031088747,0.13759531139192657,2.422780750596099,2.2968056515817117,22953984
6.6530000000000005,7.200065809569562,6.105934190430439,5.35,5.8022167621838,4.897783237816199,0.20104436056895386,2.3722211867570877,0.24054089443631183,0.1615478267015959,2.4246872996790456,2.31975507383513,23117824
6.81,7.533118247591637,6.086881752408362,5.28,5.706145515053251,4.8538544849467495,0.23013285198766317,2.3887495696544647,0.2665832327263941,0.19368247124893223,2.4475015798151816,2.329997559493748,23281664
6.640000000000001,7.130306026885251,6.14969397311475,5.07,5.817060907824791,4.3229390921752096,0.19958912387179828,2.369998413324356,0.2507316094834838,0.14844663826011278,2.4042757808618345,2.3357210457868773,23445504
6.720000000000001,7.546801064343776,5.893198935656225,5.249999999999999,5.943181073024934,4.5568189269750645,0.18629318541950643,2.3579429745674134,0.22973392127919426,0.1428524495598186,2.4139721751313417,2.301913774003485,23609344
6.843000000000001,7.454261809701866,6.2317381902981355,5.0200000000000005,5.653719180710195,4.386280819289806,0.1928512672583262,2.371538904309273,0.24934175545773285,0.13636077905891952,2.432740591405316,2.3103372172132297,23773184
6.56,7.1099090833947,6.010090916605299,4.83,5.521447756522501,4.138552243477499,0.19636765566344055,2.341162085533142,0.24032091310851122,0.15241439821836988,2.404128632912522,2.278195538153762,23937024
6.51,7.203469537903432,5.816530462096567,5.002999999999999,5.565388655646608,4.440611344353391,0.21292407670989627,2.3558917850255967,0.2657713986659097,0.16007675475388286,2.3922941463497214,2.319489423701472,24100864
6.7,7.415541752799933,5.984458247200068,5.21,5.867951365983839,4.5520486340161606,0.18516629099225,2.3621111631393434,0.21756964980650015,0.15276293217799983,2.415007128081776,2.309215198196911,24264704
6.81,7.449452891149926,6.170547108850073,4.930000000000001,5.4741507144165125,4.385849285583489,0.20095258406880828,2.3690468609333037,0.2502258969795307,0.15167927115808588,2.4106236738987055,2.327470047967902,24428544
6.74,7.372771680782256,6.107228319217745,4.9799999999999995,5.364187454245971,4.595812545754028,0.20415884547142515,2.373825433850288,0.24788084751573736,0.16043684342711295,2.4255064743114545,2.322144393389122,24592384
6.583,7.37040142240156,5.79559857759844,5.223000000000001,5.878714114534681,4.567285885465321,0.21640832965365714,2.359830752015114,0.266779450653224,0.16603720865409027,2.4291898928778504,2.2904716111523773,24756224
7.06,7.69118935352238,6.428810646477619,5.31,5.808898787330657,4.811101212669342,0.20880482019856567,2.343237879872322,0.25330484191778213,0.1643047984793492,2.4137216388680827,2.272754120876561,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-caveflyer-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.6220000000000003,3.011712714701484,2.2322872852985167,2.7830000000000004,3.070403896981235,2.495596103018766,0.4834163844895859,2.7073802798986435,0.6950530107798041,0.2717797581993678,2.7078067705791686,2.7069537892181184,16384
3.4130000000000003,3.852910218112742,2.9730897818872584,3.253,3.784677533849231,2.7213224661507693,0.36623256526266534,2.6549178163210554,0.4738372903485212,0.2586278401768095,2.690776393839324,2.619059238802787,180224
3.7559999999999993,4.346460836973968,3.1655391630260303,3.6699999999999995,4.072616442783947,3.2673835572160517,0.3833766395536561,2.5968557904163996,0.4917965906944634,0.27495668841284876,2.651166273959293,2.542545306873506,344064
3.8329999999999993,4.312792663553747,3.3532073364462516,3.5789999999999997,3.8629524608099035,3.295047539190096,0.32779617303361497,2.5909435470898945,0.3860215555988443,0.2695707904683856,2.624970402597971,2.556916691581818,507904
3.63,4.04484937025383,3.215150629746169,3.8549999999999995,4.20887144558441,3.5011285544155895,0.30909196839978287,2.5838489502668383,0.37667310939009535,0.24151082740947039,2.640415912684252,2.5272819878494244,671744
3.822,4.503950144805322,3.140049855194678,3.5050000000000003,3.847935854060202,3.1620641459397985,0.2750398461706936,2.5766363541285195,0.34527391322932877,0.20480577911205847,2.6243352558375053,2.528937452419534,835584
4.162,4.590551047134411,3.733448952865589,3.9530000000000003,4.5250847839262995,3.3809152160737015,0.26380575827012454,2.553122040629387,0.31391851504729734,0.21369300149295173,2.604206264699956,2.502037816558818,999424
3.9330000000000007,4.472630429090133,3.3933695709098686,3.876,4.245058260983276,3.5069417390167237,0.2863534099111954,2.54650539457798,0.3466624770797607,0.22604434274263008,2.5868291863978317,2.506181602758128,1163264
4.215999999999999,4.851534420783013,3.580465579216986,3.656,4.027784884039145,3.2842151159608557,0.2728820368647576,2.527740611632665,0.31531177367270324,0.23045230005681194,2.5789856638184023,2.476495559446928,1327104
4.129,4.639263657338047,3.6187363426619523,4.135,4.520493190601338,3.749506809398661,0.2490384149054686,2.5400892227888106,0.3000297303745469,0.19804709943639032,2.575424163202477,2.5047542823751443,1490944
3.9480000000000004,4.69912981567769,3.196870184322311,3.882,4.253720324975646,3.510279675024354,0.224147788186868,2.5220563699801763,0.2820592698916523,0.1662363064820837,2.564104145211145,2.480008594749208,1654784
4.321000000000001,4.733709340819905,3.9082906591800963,3.839,4.242892312380416,3.4351076876195834,0.2369089255109429,2.51781550347805,0.28387730826317975,0.18994054275870606,2.5565003645361264,2.4791306424199737,1818624
4.377,4.911996261669182,3.842003738330818,3.772,4.257979423432721,3.2860205765672785,0.22078762914364533,2.510097232460976,0.28038160148816593,0.16119365679912473,2.541596818751791,2.4785976461701607,1982464
4.264,4.830395621452003,3.6976043785479975,3.779,4.156847852977888,3.4011521470221115,0.23251941641792656,2.5023524204889935,0.2992054287397954,0.1658334040960577,2.5399040746717136,2.4648007663062734,2146304
4.252999999999999,4.585477066878303,3.9205229331216955,3.6729999999999996,4.065123704970765,3.280876295029234,0.1974974464935561,2.5019614875316623,0.23665951624552728,0.15833537674158493,2.5290735853752673,2.4748493896880572,2310144
4.425,4.778220894059228,4.071779105940772,4.008,4.38588357995552,3.6301164200444798,0.19057451675956444,2.5000277449687323,0.2301109527266183,0.15103808079251058,2.5361414949774734,2.463913994959991,2473984
4.561999999999999,5.071407498963255,4.052592501036743,3.572,4.054033193877766,3.0899668061222343,0.208816658736517,2.49612026711305,0.2551232834040483,0.16251003406898576,2.55773453512326,2.4345059991028397,2637824
4.181,4.6094962076845025,3.752503792315498,3.8089999999999997,4.145138364368008,3.4728616356319915,0.1926309896633029,2.4925687948862714,0.2516343891954428,0.133627590131163,2.5658688337594384,2.4192687560131043,2801664
4.398,4.882206567489537,3.913793432510462,3.9910000000000005,4.595424519687943,3.386575480312058,0.19414718259746824,2.501784345507622,0.22299393736976436,0.16530042782517212,2.556281660577787,2.4472870304374568,2965504
4.183000000000001,4.765289446924809,3.6007105530751917,3.6799999999999997,4.376850055607374,2.983149944392626,0.19434706283112363,2.4913621316353476,0.21862021708790352,0.17007390857434374,2.5598825144832618,2.4228417487874334,3129344
4.518,5.1573402849813235,3.878659715018676,3.961,4.533598463148479,3.388401536851521,0.19546882295981044,2.4985838691393534,0.2598574769913504,0.13108016892827046,2.5349407142234632,2.4622270240552435,3293184
4.601,5.144588999152853,4.057411000847147,3.655,3.9950073528616694,3.31499264713833,0.18597524951522545,2.497088818748792,0.23604113718076947,0.13590936184968144,2.547009605010565,2.4471680324870193,3457024
4.514,5.04423013871337,3.9837698612866297,3.6849999999999996,4.092117919035751,3.277882080964249,0.17003433921684816,2.4980469405651093,0.20070189151995596,0.13936678691374035,2.556535640566719,2.4395582405634997,3620864
4.093,4.482924351637597,3.7030756483624034,3.944,4.237366664772942,3.6506333352270577,0.1580213262699544,2.513784365852674,0.18429950871217102,0.1317431438277378,2.555342609678609,2.4722261220267394,3784704
4.351000000000001,4.872257134243744,3.8297428657562573,3.6979999999999995,4.044577552648754,3.3514224473512453,0.16588996999586622,2.5071178287267686,0.19865792706587163,0.13312201292586082,2.567050356108847,2.4471853013446903,3948544
4.361,4.89112168414431,3.8308783158556894,3.7989999999999995,4.376225259322562,3.2217747406774366,0.16297472268342966,2.5149091819922136,0.21384714026705495,0.11210230509980437,2.568576074184138,2.461242289800289,4112384
4.179,4.428577643229517,3.9294223567704836,3.9539999999999997,4.4376775785582785,3.470322421441721,0.17126979023839034,2.515322347482045,0.20791275685912078,0.1346268236176599,2.565283403754121,2.4653612912099696,4276224
4.522,5.041226347559521,4.00277365244048,4.036,4.543369687703158,3.5286303122968414,0.15676196934655304,2.508953004082044,0.19695462010397508,0.116569318589131,2.567840019769298,2.45006598839479,4440064
4.348000000000001,4.8329701021712586,3.8630298978287434,3.8120000000000003,4.335388956704286,3.288611043295715,0.15769978243236737,2.510305497050285,0.2046178828068469,0.11078168205788787,2.557374674117403,2.4632363199831673,4603904
4.6049999999999995,4.993876587107015,4.216123412892984,3.6799999999999997,4.082517080382932,3.2774829196170674,0.1758720464694003,2.5082626104354864,0.20021276802018728,0.15153132491861332,2.559755104510009,2.4567701163609637,4767744
4.7219999999999995,5.140181778656124,4.303818221343875,3.7889999999999993,4.278376133459734,3.299623866540265,0.16914272196590896,2.5080171694358193,0.21470538985606258,0.12358005407575533,2.5680087922671353,2.4480255466045033,4931584
4.1450000000000005,4.755741352783648,3.534258647216353,3.6479999999999997,4.408773290803508,2.887226709196491,0.16888951730603968,2.51234938899676,0.2253724597039448,0.11240657490813458,2.5774439336982966,2.4472548442952236,5095424
4.466,4.95136996198776,3.9806300380122397,3.7049999999999996,4.329487790112825,3.0805122098871744,0.14119169997672237,2.5151559978723528,0.19102066847166332,0.09136273148178144,2.57256137713079,2.4577506186139155,5259264
4.353,4.820740312566706,3.8852596874332934,3.5829999999999997,4.274535248559319,2.89146475144068,0.15115744664023317,2.5070288350184757,0.20227595537481385,0.10003893790565249,2.56293466485474,2.4511230051822115,5423104
4.3629999999999995,5.020587256567522,3.7054127434324773,3.5829999999999997,4.113623218489353,3.052376781510646,0.14600333397587137,2.5068096369504933,0.18404174190621903,0.1079649260455237,2.5717398455795077,2.441879428321479,5586944
4.198,4.815637434098679,3.5803625659013214,3.7559999999999993,4.299234755883678,3.2127652441163206,0.14776403463135157,2.5123510390520094,0.188309727552838,0.10721834170986513,2.564997257295243,2.459704820808776,5750784
4.648000000000001,5.084137592968092,4.2118624070319095,3.8679999999999994,4.2369390193514365,3.4990609806485624,0.16538177300244566,2.4997370630502695,0.22814921111861,0.10261433488628133,2.5574044312133095,2.4420696948872296,5914624
4.356,4.846044895902406,3.865955104097594,3.867,4.349390920312562,3.3846090796874386,0.14401495071748888,2.513572263717651,0.1832405212930485,0.10478938014192926,2.5637774148589934,2.463367112576309,6078464
4.628,4.952616697044376,4.303383302955624,3.8909999999999996,4.145104309290495,3.636895690709504,0.15884954187398154,2.4952476054430006,0.19906695192973178,0.11863213181823129,2.556992624782839,2.4335025861031623,6242304
4.4399999999999995,4.921414582246944,3.958585417753055,4.051,4.658477571602442,3.443522428397558,0.15911946998288232,2.500284850597382,0.1879982692318424,0.13024067073392223,2.57202784145966,2.428541859735104,6406144
4.5,4.929627745845168,4.070372254154832,3.8239999999999994,4.312818984901363,3.335181015098635,0.166685920022428,2.502753083904584,0.2023902228857043,0.1309816171591517,2.5699465786869897,2.435559589122178,6569984
4.46,4.8131571887984155,4.1068428112015845,3.879,4.294269791822136,3.4637302081778643,0.14882131683019298,2.4993408401807153,0.18947509392949957,0.10816753973088639,2.571217824245042,2.427463856116389,6733824
4.494,4.9688936723099175,4.019106327690082,4.1819999999999995,4.619053772435383,3.744946227564616,0.15538971088826653,2.4896831383307774,0.1795624563825569,0.13121696539397615,2.551196421267723,2.428169855393832,6897664
4.674999999999999,5.290032519465433,4.0599674805345645,4.26,4.821658259086431,3.698341740913569,0.1384849551444252,2.485390940308571,0.16753605850812447,0.10943385178072591,2.5584509390940324,2.41233094152311,7061504
4.711999999999999,5.337792297811341,4.0862077021886565,3.936,4.5991621219581225,3.2728378780418774,0.17069498496130103,2.48931927382946,0.1985486795584553,0.14284129036414678,2.551967238712955,2.426671308945965,7225344
4.81,5.17611473611424,4.443885263885759,3.784,4.17793400462514,3.3900659953748598,0.15243343474964297,2.49243342379729,0.18128821767156914,0.1235786518277168,2.565995704149736,2.4188711434448438,7389184
4.483,4.901283396753923,4.064716603246076,3.7870000000000004,4.158188631291424,3.415811368708577,0.15366757232695819,2.498800150553385,0.19164072881236124,0.11569441584155513,2.56935422262292,2.42824607848385,7553024
4.8,5.409950817689426,4.190049182310574,4.008000000000001,4.591606031497277,3.4243939685027245,0.16581846590464305,2.4985224684079492,0.21382032078384933,0.11781661102543677,2.5601526006272364,2.436892336188662,7716864
4.6579999999999995,5.053898977013075,4.262101022986924,3.942999999999999,4.414678916213137,3.4713210837868615,0.14257358092193798,2.5062211851278944,0.17446799547924027,0.11067916636463568,2.569040466892591,2.4434019033631977,7880704
4.727,5.004310295517494,4.449689704482506,3.8899999999999997,4.329567969715719,3.4504320302842797,0.161297472876807,2.4979912390311556,0.2028219136833741,0.11977303207023991,2.5635552334779748,2.4324272445843365,8044544
4.766,5.278819656409541,4.253180343590459,3.8209999999999993,4.2501957595317075,3.391804240468291,0.16640904769301407,2.4955654988686247,0.19594875841836262,0.1368693369676655,2.5523178693840505,2.438813128353199,8208384
4.561,5.192956485843764,3.929043514156236,3.79,4.277954915950234,3.302045084049766,0.14790261955931783,2.48102835615476,0.18567697864396482,0.11012826047467082,2.543551253859502,2.418505458450018,8372224
4.699999999999999,5.2446833942759765,4.155316605724022,3.9739999999999993,4.4405233113146645,3.507476688685334,0.13247086827953652,2.4786001006762186,0.17052235733199672,0.09441937922707633,2.558944934907682,2.3982552664447554,8536064
4.944999999999999,5.584065724319494,4.305934275680505,3.936,4.387490863694937,3.4845091363050633,0.1666824154866238,2.470044281085332,0.19265697239659543,0.14070785857665216,2.531206455128538,2.408882107042126,8699904
4.664000000000001,5.069245604541247,4.258754395458754,4.045,4.710450974903486,3.379549025096514,0.16684690226490298,2.473189854621887,0.1929488178420301,0.14074498668777585,2.5326124074548773,2.413767301788897,8863744
4.639,4.933328048272672,4.344671951727329,3.9530000000000003,4.6105872565675226,3.295412743432478,0.13864340664198,2.499591815471649,0.17382157738994386,0.10346523589401613,2.5555163561426792,2.4436672748006187,9027584
4.711,5.139986013758024,4.282013986241976,4.075,4.6417847916096555,3.5082152083903453,0.15927706261475877,2.4924688716729477,0.19540084643404096,0.12315327879547658,2.544984589737537,2.4399531536083585,9191424
4.705,5.291434139524636,4.118565860475364,3.772,4.419762302083102,3.1242376979168975,0.14000319930103916,2.4786137243111925,0.18246221884547145,0.09754417975660687,2.5419509695093385,2.4152764791130465,9355264
4.444,4.861569155949048,4.026430844050952,4.029,4.515013374301572,3.5429866256984277,0.14748244113288816,2.4679937183856966,0.18588175825550635,0.10908312401026998,2.54836721438885,2.387620222382543,9519104
4.799,5.397254962369725,4.200745037630276,3.903,4.2702887147735415,3.5357112852264585,0.1600935845014949,2.467092172304789,0.19659551220751573,0.1235916567954741,2.5436377896175753,2.390546554992003,9682944
4.866,5.353035932965936,4.3789640670340635,4.085,4.751261960493018,3.418738039506982,0.14099731758857764,2.4914348463217424,0.17205737624067136,0.10993725893648393,2.546812101647533,2.4360575909959516,9846784
4.889,5.455294093205995,4.322705906794005,4.154000000000001,4.561583120357064,3.746416879642938,0.14750676887730754,2.4769856055577595,0.17957271265066177,0.11544082510395332,2.5328727443158394,2.4210984667996795,10010624
4.772,5.350840219749803,4.193159780250197,3.992,4.696851757463937,3.2871482425360634,0.14409106125434235,2.4687062352895737,0.18457894134073902,0.10360318116794567,2.539725769044268,2.3976867015348793,10174464
4.539,5.143937186821905,3.934062813178095,4.1530000000000005,4.606542721251262,3.6994572787487385,0.1382800288808842,2.4695322483778,0.1730435226325143,0.1035165351292541,2.5369097045358053,2.402154792219795,10338304
4.761999999999999,5.067771156259054,4.456228843740943,4.470000000000001,4.9258947246898135,4.014105275310188,0.16158007175351174,2.4688678532838826,0.20416523845652929,0.1189949050504942,2.533050396112434,2.404685310455331,10502144
4.761000000000001,5.427655083232702,4.0943449167673,4.312,4.732376022151597,3.891623977848403,0.1370243619040896,2.485511761903763,0.1737555074140979,0.10029321639408127,2.551773772597923,2.419249751209603,10665984
4.855,5.414575732139985,4.295424267860016,4.244,4.812580689084672,3.675419310915328,0.1445703723157445,2.4923702120780944,0.16842019229167665,0.12072055233981233,2.5604164440550568,2.424323980101132,10829824
4.917,5.30001566547597,4.53398433452403,4.095999999999999,4.661512157252166,3.530487842747832,0.14242684710770842,2.4765749245882036,0.1727040436476146,0.11214965056780223,2.54542331394,2.407726535236407,10993664
4.912999999999999,5.4086621833466815,4.417337816653317,4.106,4.753922834911689,3.458077165088311,0.13400810669797156,2.4801150997479757,0.16540832590531987,0.10260788749062325,2.5305316199852705,2.429698579510681,11157504
4.888000000000001,5.233160832076875,4.542839167923127,4.142999999999999,4.662558466392377,3.623441533607621,0.14344085631892084,2.49170572857062,0.1752305684180361,0.11165114421980557,2.5601023064386483,2.4233091507025915,11321344
4.8950000000000005,5.416924324016423,4.373075675983578,4.3100000000000005,4.8160632371552,3.8039367628448004,0.14243586605104303,2.4880346486965816,0.19167306235980014,0.0931986697422859,2.54845153141562,2.4276177659775433,11485184
5.135,5.626268765544889,4.64373123445511,4.072,4.58580541063714,3.55819458936286,0.13353211771075918,2.4677314778168995,0.15884419430573346,0.1082200411157849,2.5350947968795787,2.4003681587542203,11649024
5.284000000000001,5.728346711476523,4.839653288523478,4.219999999999999,4.6651965857910405,3.7748034142089577,0.15125594275693094,2.4585645467042925,0.1955463437515872,0.10696554176227469,2.5289519180187168,2.388177175389868,11812864
5.077,5.5524587258637705,4.601541274136229,4.218,4.909950865307646,3.526049134692354,0.15191229449895516,2.456612441937129,0.18689102040658973,0.11693356859132059,2.5296033347527245,2.3836215491215333,11976704
4.861000000000001,5.3444552719745655,4.377544728025436,4.042,4.301028955910338,3.7829710440896616,0.1618623601583143,2.4624050239721935,0.2226488482530955,0.10107587206353308,2.5288675583055276,2.3959424896388595,12140544
5.3420000000000005,6.15685949709137,4.527140502908631,3.9189999999999996,4.460192202456761,3.3778077975432383,0.1398649963550269,2.4554077903429663,0.17281912204127672,0.10691087066877705,2.513269178648994,2.3975464020369386,12304384
5.07,5.508520238985614,4.631479761014386,3.904,4.422945083799818,3.3850549162001817,0.1576289891886214,2.452792557080586,0.18993674227421878,0.125321236103024,2.5223086836543382,2.383276430506834,12468224
5.343,5.702389760566436,4.983610239433564,4.202,4.669071728966761,3.7349282710332385,0.15228755539283154,2.4735987901687624,0.19639068935471155,0.10818442143095153,2.538451540732694,2.408746039604831,12632064
4.923,5.482875879101789,4.3631241208982114,3.908,4.547183854614617,3.268816145385383,0.135800247422109,2.4564348518848425,0.17872289295344207,0.09287760189077594,2.52605726227894,2.386812441490745,12795904
4.972,5.352914688611506,4.591085311388495,4.1049999999999995,4.737206453620967,3.4727935463790325,0.14558030416568116,2.4744439522425337,0.1904771259426286,0.10068348238873372,2.5276468700687267,2.4212410344163406,12959744
4.933,5.548256856930502,4.317743143069498,4.134,4.768274388573274,3.499725611426727,0.14683865544696642,2.484019907315573,0.183202432709565,0.11047487818436785,2.5500816200071346,2.417958194624011,13123584
5.116,5.457092362857921,4.774907637142078,4.401999999999999,4.889356132617616,3.9146438673823827,0.15687173586338754,2.472626743714015,0.21348785770352063,0.10025561402325445,2.541046432955575,2.4042070544724545,13287424
5.3660000000000005,6.031239806385638,4.7007601936143635,4.037000000000001,4.54856719988678,3.5254328001132214,0.142167477387314,2.482450457413991,0.20088353938056314,0.08345141539406487,2.5471172783526255,2.417783636475357,13451264
4.8100000000000005,5.143646519538269,4.476353480461732,4.275,4.81605914648955,3.733940853510451,0.1464415663853287,2.4676820884148283,0.18442337025410632,0.1084597625165511,2.531903734727893,2.4034604421017636,13615104
4.968999999999999,5.672440829068088,4.265559170931911,4.123,4.51814680816122,3.72785319183878,0.13588286979744826,2.445553343494733,0.18194626868289548,0.08981947091200106,2.5321318483779773,2.3589748386114886,13778944
4.938000000000001,5.321009138272183,4.554990861727818,4.101999999999999,4.748433291221916,3.455566708778082,0.13723744521848852,2.446641172965368,0.1781880587587955,0.09628683167818153,2.542950458763468,2.350331887167268,13942784
5.275,5.877465766662306,4.672534233337695,4.138,4.6414242743452085,3.6345757256547913,0.15005426934609808,2.4498347063859307,0.19311848684483318,0.10699005184736297,2.5297799252247604,2.369889487547101,14106624
5.077,5.770643280079899,4.383356719920101,4.386,4.667147648042803,4.104852351957197,0.17558634026596937,2.458248669902484,0.19707654330744112,0.1540961372244976,2.5124332809958463,2.4040640588091216,14270464
5.286999999999999,5.738996681403746,4.835003318596252,4.188,4.657250466169187,3.7187495338308123,0.15383773228774464,2.461876925826073,0.18788251300939246,0.1197929515660968,2.523353207242027,2.400400644410119,14434304
5.304,5.972269406751499,4.635730593248502,4.441000000000001,5.02362251930388,3.8583774806961206,0.14966867198236283,2.454320784409841,0.18975754196373923,0.10957980200098644,2.5236061015324625,2.38503546728722,14598144
5.175,5.638405869621868,4.711594130378131,4.373,4.851916485412645,3.8940835145873556,0.15174706348528458,2.4416836440563205,0.18947858473817325,0.1140155422323959,2.5104768042501155,2.3728904838625255,14761984
5.266,5.8031443009099135,4.7288556990900865,4.059,4.7925727639437,3.3254272360562998,0.14938227469101545,2.453351741035779,0.2091200483230673,0.08964450105896361,2.5117102770649256,2.3949932050066325,14925824
5.329,5.828248435150276,4.829751564849723,4.257,4.642851007514558,3.871148992485441,0.1449252581223845,2.462562257051468,0.1899830292342393,0.09986748701052969,2.512237069510962,2.4128874445919735,15089664
5.244000000000001,5.671462279037579,4.8165377209624225,4.255,4.8608919045506385,3.6491080954493613,0.13500808992733557,2.455253290136655,0.16645770206727567,0.10355847778739546,2.529295015221992,2.381211565051318,15253504
5.329,6.130691337111734,4.527308662888266,4.221,4.570927135272473,3.8710728647275268,0.13686639784524832,2.470115025838216,0.16335456651796532,0.11037822917253133,2.5311489576039765,2.409081094072455,15417344
5.367,6.197096982285805,4.536903017714195,4.236,4.830175058379262,3.641824941620737,0.1682027372842033,2.4683214485645295,0.20826717564698802,0.12813829892141856,2.528241692333433,2.408401204795626,15581184
5.5520000000000005,6.0162800878779965,5.0877199121220045,4.284000000000001,4.830190442977539,3.737809557022462,0.12857177769765255,2.46941652794679,0.1764956597751577,0.08064789562014742,2.5391561670835094,2.399676888810071,15745024
5.103,5.454085459681827,4.751914540318173,4.252999999999999,5.093000595237884,3.412999404762115,0.14318350309816494,2.4665652652581533,0.18889305237443305,0.09747395382189683,2.531527426216827,2.40160310429948,15908864
5.248,5.966398218260597,4.529601781739403,4.287000000000001,4.928514614019043,3.645485385980959,0.13981139212846755,2.4473456015189488,0.18831167031318521,0.09131111394374988,2.504970190131104,2.3897210129067936,16072704
5.362,6.014637724928616,4.709362275071384,4.295,4.879726431761042,3.710273568238958,0.14505961621180172,2.457522480686506,0.18526145075888015,0.10485778166472329,2.5347142569852417,2.3803307043877706,16236544
5.168000000000001,5.809074098681269,4.526925901318733,4.18,4.6977451110343775,3.6622548889656223,0.15226163873448964,2.450474854310353,0.19344927950929808,0.1110739979596812,2.5278482133019127,2.373101495318793,16400384
5.223999999999999,5.7075121508297375,4.740487849170261,4.292,4.931152563946981,3.6528474360530185,0.15413852178802093,2.4450133919715884,0.20929900342283356,0.0989780401532083,2.519090817024022,2.3709359669191548,16564224
5.112,5.503938770728286,4.720061229271714,4.237,4.912441337201092,3.5615586627989075,0.14514269828796383,2.4437557240327203,0.18771067208307884,0.10257472449284884,2.5141484430721937,2.373363004993247,16728064
5.3709999999999996,5.930275424098002,4.811724575901997,4.287000000000001,4.66159444736942,3.9124055526305823,0.15480775671700633,2.455980931719144,0.19651097046933244,0.11310454296468023,2.531650909683007,2.3803109537552807,16891904
5.21,5.814102640285572,4.605897359714428,4.197,4.6735721351485,3.7204278648515,0.13095518064995604,2.470026780168215,0.15263677467566172,0.10927358662425034,2.5400604025542988,2.3999931577821316,17055744
5.6049999999999995,6.214922126176776,4.995077873823223,3.957,4.538378534175454,3.3756214658245454,0.1534479130214701,2.4523331463336944,0.21504813615976842,0.09184768988317177,2.5392904915659833,2.3653758011014054,17219584
5.525999999999999,6.034885055783719,5.017114944216279,4.207,4.898101295035684,3.5158987049643153,0.14901912698211767,2.4415224522352217,0.20745012930083445,0.09058812466340088,2.524856845851412,2.3581880586190316,17383424
5.135,5.644730320856039,4.625269679143961,4.236,4.737980079286021,3.734019920713979,0.15416259937919669,2.4323694974184034,0.19597261155219625,0.11235258720619712,2.536392031055827,2.3283469637809797,17547264
5.282000000000001,5.741778207400047,4.822221792599954,4.373,5.155790521148538,3.590209478851462,0.16313883609448865,2.453408776720365,0.22231267113653713,0.10396500105244016,2.527284429941349,2.379533123499381,17711104
5.472,5.838627876736072,5.105372123263929,4.377,4.93826731599123,3.8157326840087693,0.1359687568775067,2.444202121098836,0.16637394715263734,0.10556356660237606,2.532157958648211,2.3562462835494613,17874944
5.469,6.124811710782905,4.813188289217096,4.453,4.982132308595875,3.9238676914041255,0.15702075787509476,2.437733764449755,0.1973038419925892,0.1167376737576003,2.529140391707136,2.3463271371923744,18038784
5.489000000000001,6.363201921754923,4.614798078245078,4.266,4.684191343765028,3.847808656234972,0.17062421170994635,2.4325144280989965,0.22604270412925703,0.11520571929063565,2.507787429478553,2.35724142671944,18202624
5.090999999999999,5.805611083037479,4.37638891696252,4.299,4.962241283395418,3.6357587166045833,0.16204918061072626,2.4415967961152396,0.2220433379540258,0.10205502326742671,2.5376491555739675,2.3455444366565117,18366464
5.737,6.487746961365812,4.986253038634188,4.648000000000001,5.428638200448838,3.867361799551163,0.1501220438163727,2.4168587625026703,0.18968631162475683,0.11055777600798858,2.503226672055368,2.3304908529499726,18530304
5.503000000000001,6.01209822235007,4.993901777649932,4.6049999999999995,5.362987466914856,3.8470125330851435,0.1504496403193722,2.443353347977003,0.19804131883044246,0.10285796180830192,2.5093410849485087,2.377365611005497,18694144
5.3309999999999995,5.994196049445411,4.667803950554588,4.191000000000001,4.831491217738386,3.5505087822616153,0.14473367876683668,2.433902375896772,0.16897030188590179,0.12049705564777156,2.493512453423327,2.3742922983702175,18857984
5.544,6.2553958110644166,4.832604188935583,4.42,5.031228271597445,3.8087717284025553,0.1551874601282179,2.441840902964274,0.18365044537119812,0.1267244748852377,2.5309859741215446,2.3526958318070035,19021824
5.529000000000001,6.249644850116894,4.808355149883107,4.465999999999999,4.954716686844228,3.9772833131557705,0.1432150515882919,2.4226782331864043,0.1788398757612031,0.10759022741538068,2.536391548371618,2.3089649180011906,19185664
5.55,6.1863175307973215,4.913682469202678,4.556,5.342945995605797,3.7690540043942025,0.1647011432796716,2.4337414244810742,0.22957825798032494,0.0998240285790183,2.514586553008839,2.3528962959533093,19349504
5.2589999999999995,6.026208576594396,4.491791423405603,4.231,4.798687413987663,3.6633125860123372,0.14716071058064695,2.429954635103544,0.18745214820351044,0.10686927295778345,2.5483016616096954,2.3116076085973924,19513344
5.528,6.312395308502033,4.743604691497966,4.4559999999999995,5.188573545795915,3.723426454204084,0.15621165105452134,2.4363817214965815,0.2095652713747604,0.1028580307342823,2.5296964399376316,2.3430670030555314,19677184
5.723999999999999,6.402501289608207,5.045498710391792,4.541,5.413312444024502,3.6686875559754983,0.13615711449335016,2.434613205989202,0.17753567150270708,0.09477855748399325,2.540656410619047,2.3285700013593567,19841024
5.550999999999999,6.149923200418884,4.952076799581114,4.637,5.167792803266962,4.106207196733037,0.18106956329817567,2.4273485839366913,0.2292763403961361,0.13286278620021524,2.532192643869434,2.3225045240039486,20004864
5.615,6.163238086965873,5.066761913034127,4.433,4.933880225203591,3.932119774796409,0.15839913633341587,2.4455188224713007,0.19742779134283245,0.1193704813239993,2.529513142640485,2.3615245023021165,20168704
5.163,5.737074037037036,4.588925962962964,4.559,4.9745345954309945,4.143465404569006,0.15884897668535508,2.4436538378397623,0.2151557875257466,0.10254216584496356,2.530125546035449,2.357182129644076,20332544
5.714,6.200912723185583,5.227087276814418,4.639999999999999,5.242162768692983,4.037837231307015,0.16812209589406849,2.4473077048858007,0.23789855663353976,0.0983456351545972,2.5595796932261172,2.3350357165454843,20496384
5.607000000000001,5.99958247541122,5.214417524588782,4.313,4.93515833997464,3.6908416600253595,0.15331934431257338,2.421864353617032,0.21090666832057753,0.09573202030456923,2.517921157486027,2.3258075497480366,20660224
5.851000000000001,6.386657539851724,5.315342460148278,4.6240000000000006,5.5686925425766844,3.679307457423316,0.16792770201961194,2.446769952774048,0.23186798361057254,0.10398742042865132,2.5343454688650806,2.359194436683015,20824064
5.6290000000000004,6.202331492245106,5.055668507754895,4.583,5.178551005372336,3.9874489946276643,0.1799380731148024,2.4602342506249744,0.2454408240155789,0.11443532221402589,2.548777523184049,2.3716909780659,20987904
5.828,6.3576942514319,5.298305748568101,4.66,5.313238088295531,4.006761911704469,0.16267272778786718,2.433118146657944,0.20401009020508765,0.12133536537064671,2.512990693667113,2.353245599648775,21151744
5.601999999999999,6.250549150026425,4.953450849973573,4.903999999999999,5.491097947535161,4.316902052464837,0.16630682436128455,2.4312218606472014,0.22195121197948794,0.11066243674308116,2.519651016019204,2.342792705275199,21315584
5.624,6.163058438390496,5.0849415616095035,4.501,5.240194832233018,3.7618051677669824,0.16777532915584742,2.4076737036307647,0.22007079594762555,0.11547986236406929,2.5153457731892983,2.300001634072231,21479424
5.557,6.121288047011453,4.9927119529885475,5.029,5.5079665959124915,4.550033404087508,0.14916905142987763,2.436930400133133,0.17672355914718563,0.12161454371256962,2.5169812371877294,2.356879563078537,21643264
5.747999999999999,6.423585671843327,5.072414328156672,4.745,5.427293924932649,4.062706075067351,0.15795615864917634,2.4133854359388347,0.22202537586879267,0.09388694142956001,2.494629034410411,2.3321418374672582,21807104
5.87,6.512557390432948,5.227442609567052,4.2909999999999995,5.130457562953601,3.451542437046398,0.15798318460583682,2.4361721515655517,0.2090828687552513,0.10688350045642234,2.545083416608219,2.3272608865228843,21970944
5.7010000000000005,6.393552525083838,5.008447474916163,4.890000000000001,5.544293512118224,4.235706487881777,0.15802948242053386,2.4348000019788745,0.22850798539576053,0.08755097944530718,2.5233693082926445,2.3462306956651044,22134784
5.659000000000001,6.532664123104526,4.785335876895475,4.811,5.647270889126244,3.9747291108737555,0.16121038771234447,2.425394467512766,0.229932929011199,0.09248784641348996,2.5262116344767156,2.3245773005488166,22298624
5.742999999999999,6.359020291873571,5.126979708126428,4.307,4.5694519003550935,4.044548099644907,0.16449363023663557,2.428082626064618,0.22142824876029532,0.10755901171297583,2.5163425458199913,2.339822706309245,22462464
5.794,6.654595142909836,4.933404857090164,4.608,5.2602392199185815,3.955760780081418,0.1559955500376721,2.4424983948469166,0.18371486486883132,0.12827623520651288,2.5229290489200746,2.3620677407737585,22626304
5.62,6.608180145520036,4.631819854479964,4.432,4.970029738955014,3.893970261044987,0.1453256564214825,2.4325942277908323,0.17991519359452432,0.1107361192484407,2.5273416924420538,2.337846763139611,22790144
5.773000000000001,6.673289397916026,4.872710602083975,4.428,5.293976905003823,3.562023094996177,0.16528566991910335,2.4075091600418093,0.21169451761883773,0.11887682221936895,2.5074817984999576,2.307536521583661,22953984
5.937,6.628564169112311,5.24543583088769,4.8260000000000005,5.314040981885744,4.337959018114257,0.16389769058053688,2.442650247613589,0.2280341010182485,0.09976128014282527,2.5460938319968625,2.339206663230316,23117824
5.779,6.420598784288125,5.137401215711875,4.428,4.912619438322484,3.943380561677516,0.17673810661459957,2.424594850341479,0.2284655775027114,0.12501063572648774,2.522396469195409,2.326793231487549,23281664
6.027,6.832816976738515,5.221183023261485,4.5680000000000005,5.214742607224853,3.9212573927751477,0.16109522745634114,2.412936243414879,0.2458527583672602,0.07633769654542208,2.5108764011762146,2.3149960856535436,23445504
6.169,6.8509743396932175,5.487025660306782,4.519,5.106629985620203,3.931370014379797,0.1481486458952228,2.430397081375122,0.19340417641268476,0.10289311537776084,2.5150682646685834,2.3457258980816604,23609344
6.137,6.958620958836859,5.3153790411631405,4.832000000000001,5.4737444974442715,4.19025550255573,0.1615307573539515,2.4050571302572887,0.21273057416748442,0.11033094054041857,2.500950214948159,2.3091640455664186,23773184
5.839,6.620286759135211,5.05771324086479,4.85,5.6508120878208565,4.049187912179143,0.14915969183978933,2.4157669444878893,0.19219703299643678,0.10612235068314188,2.52897803059069,2.3025558583850887,23937024
5.813000000000001,6.563160649461167,5.062839350538834,4.746,5.482657315174431,4.00934268482557,0.16254579822222387,2.41701456507047,0.2026175496902279,0.12247404675421983,2.5183647601754506,2.3156643699654893,24100864
5.971000000000001,6.415239800108005,5.526760199891997,4.355,4.989480102130871,3.7205198978691296,0.13998741201745962,2.431502541899681,0.1765077921720203,0.10346703186289893,2.519471172245244,2.3435339115541183,24264704
5.921,6.57566709097067,5.26633290902933,4.6049999999999995,5.589675073310988,3.6203249266890114,0.13345054636398945,2.4204249968131384,0.16808378338283125,0.09881730934514765,2.5218695041749584,2.3189804894513184,24428544
5.673,6.45463994268461,4.89136005731539,4.793000000000001,5.347852232580893,4.238147767419109,0.16021225073685247,2.4240418801705044,0.20640308140730873,0.1140214200663962,2.50355690888789,2.344526851453119,24592384
6.0760000000000005,6.532885105907383,5.619114894092618,4.547,5.224702737193823,3.8692972628061764,0.1438117565742383,2.429090838630994,0.18821857744494902,0.0994049357035276,2.524014827855997,2.334166849405991,24756224
6.046000000000001,6.808878758388253,5.28312124161175,4.499,5.1637021889538195,3.83429781104618,0.16796082826331254,2.4104686707258223,0.23170262633367356,0.10421903019295153,2.5106240095148995,2.310313331936745,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-caveflyer-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.7220000000000004,3.081799944413559,2.3622000555864417,2.5770000000000004,2.924880726686605,2.2291192733133958,0.5224216554624339,2.707238290707271,0.7219631431354259,0.322880167789442,2.707730185360217,2.7067463960543248,16384
3.8259999999999996,4.2567017529567295,3.3952982470432698,3.38,3.9435601121442145,2.8164398878557853,1.4286512071887651,2.640710906187693,2.5776914218504015,0.27961099252712907,2.6729022407788547,2.6085195715965317,180224
3.8599999999999994,4.335815090134812,3.3841849098651866,3.9160000000000004,4.254679789771991,3.5773202102280095,2.442500880608956,2.5172354380289717,4.196140223261786,0.6888615379561256,2.5643888192226836,2.4700820568352597,344064
3.7999999999999994,4.283735464897912,3.3162645351020865,3.593,4.2772813748744,2.9087186251255996,0.908206996570031,2.4305825153986613,1.259787548298718,0.556626444841344,2.494880327043597,2.366284703753726,507904
3.846,4.472629076886798,3.2193709231132024,3.6100000000000003,4.204053869611166,3.0159461303888344,1.584384951243798,2.3952923466761904,2.427703352938546,0.74106654954905,2.4541766171268566,2.336408076225524,671744
3.8599999999999994,4.307660585711988,3.4123394142880117,4.11,4.477287353444139,3.7427126465558613,0.7390848978733022,2.4428873320420585,1.270727158026155,0.20744263772044946,2.5389295438446005,2.3468451202395166,835584
4.0329999999999995,4.579077833280201,3.4869221667197974,3.7700000000000005,4.314150714416512,3.2258492855834886,1.4476409178227188,2.339954793453217,2.3387122182757754,0.556569617369662,2.485489365568503,2.194420221337931,999424
4.129,4.539132905288029,3.7188670947119697,3.7399999999999998,4.228262224629348,3.2517377753706516,1.2164965435862543,2.3208682407935464,1.9132995072853958,0.5196935798871128,2.413282626284561,2.228453855302532,1163264
4.156,4.655823969013092,3.656176030986908,4.0329999999999995,4.534199561053279,3.53180043894672,0.8915916701468328,2.3778447588284815,1.44443607851924,0.3387472617744257,2.503227757705193,2.25246175995177,1327104
4.266,4.966731046836088,3.565268953163912,4.253,4.736405626777348,3.769594373222653,0.9607529801316559,2.3781807541847226,1.590575186047215,0.33093077421609673,2.487789633316654,2.2685718750527912,1490944
4.289,4.766837838602177,3.8111621613978226,4.5329999999999995,4.9658983714453075,4.100101628554691,0.761888204018275,2.3765399098396305,1.0012145609007175,0.5225618471358324,2.50411780505453,2.248962014624731,1654784
4.426,4.98805337824801,3.8639466217519907,4.569,5.182586994647051,3.9554130053529493,0.7711063446787497,2.3480503499507908,1.3962941354705054,0.14591855388699404,2.492038930608662,2.2040617692929194,1818624
4.604999999999999,5.065765667123755,4.144234332876242,4.500000000000001,4.917133072292285,4.082866927707717,0.8854641207804284,2.3112408588329956,1.3418464582762732,0.4290817832845835,2.4304175303844477,2.1920641872815434,1982464
4.718999999999999,5.226630771328925,4.2113692286710736,4.569000000000001,4.925495441766091,4.212504558233911,0.6401245628794034,2.3957118918498352,0.9571929216799067,0.3230562040789002,2.487088530082361,2.3043352536173094,2146304
4.818999999999999,5.412707840608492,4.225292159391506,4.449,4.880333977330792,4.017666022669208,0.6368896886085471,2.4409818371136986,0.9976379497572655,0.2761414274598287,2.5279199981388034,2.354043676088594,2310144
4.872999999999999,5.569965565863909,4.176034434136089,4.609,5.290270137317056,3.9277298626829444,0.6151965906222661,2.402064202229182,0.9161894432354424,0.31420373800908974,2.498971208512015,2.3051571959463493,2473984
4.651,5.154417321910957,4.147582678089043,4.652,5.166038909033158,4.137961090966842,0.7689414419854682,2.3639205525318783,1.2431416932506418,0.2947411907202946,2.480276124011005,2.2475649810527516,2637824
4.955,5.6360323046669665,4.273967695333034,4.464,4.730990636539936,4.197009363460065,0.49434231283764046,2.455178059140841,0.7236425443133756,0.2650420813619053,2.511042900401496,2.3993132178801866,2801664
4.95,5.140840247327445,4.759159752672556,4.224,4.779683363076492,3.6683166369235085,0.5479852960134546,2.352191696564357,0.829707121647161,0.26626347037974823,2.525713641714154,2.1786697514145597,2965504
5.197999999999999,5.406365064250223,4.989634935749774,4.713000000000001,5.196033125158101,4.229966874841901,0.7936455046137174,2.392154022057851,1.2438611373221018,0.343429871905333,2.486245986172775,2.2980620579429276,3129344
5.08,5.675365433998314,4.484634566001686,4.497,4.9562395888858015,4.037760411114198,0.7254122805471221,2.41179263095061,1.331281307499859,0.11954325359438511,2.549450465542267,2.274134796358953,3293184
4.897999999999999,5.549042241333079,4.246957758666919,4.689000000000001,5.223161960457688,4.154838039542314,0.513256403679649,2.4305704981088634,0.7310595474556344,0.29545325990366356,2.5191559703366493,2.3419850258810775,3457024
4.965999999999999,5.439607432374112,4.4923925676258865,5.036,5.4471739291346175,4.624826070865382,0.7516947070136667,2.4080145478248594,1.3574881262397485,0.14590128778758504,2.5406525476722006,2.275376547977518,3620864
4.7860000000000005,5.494832843482863,4.077167156517138,4.719,5.100456419529151,4.337543580470849,0.46254220483824604,2.3872188210487364,0.8456974739009606,0.07938693577553152,2.5065257226904953,2.2679119194069775,3784704
4.987,5.306438569994295,4.667561430005705,4.964,5.399642054902876,4.528357945097125,0.5695523129155239,2.4026277909676232,0.930183641220027,0.20892098461102082,2.4890497679681447,2.316205813967102,3948544
5.04,5.6144562646538025,4.4655437353461975,4.67,5.06370039370059,4.27629960629941,0.599986760225147,2.4231276233990986,1.0213700596298867,0.17860346082040718,2.506510480510042,2.339744766288155,4112384
5.0840000000000005,5.572818984901365,4.595181015098636,4.601,4.97890078062899,4.22309921937101,0.603964580676984,2.412759398420652,1.154609443243049,0.05331971811091907,2.504240627839825,2.321278169001479,4276224
5.252000000000001,5.706088097179391,4.79791190282061,5.135,5.882251630978481,4.387748369021518,0.6738598141819238,2.3941302875677746,1.1760325991625258,0.17168702920132173,2.49312661952919,2.2951339556063592,4440064
5.171,5.853062313868755,4.488937686131245,4.979000000000001,5.620816952097716,4.337183047902286,0.496808308797578,2.462038472294808,0.9792760947850595,0.014340522810096457,2.5176746300845716,2.406402314505044,4603904
5.449,6.148263183644041,4.749736816355958,5.142999999999999,5.545965259048468,4.74003474095153,0.5463986316385367,2.3877528707186384,0.8505955924699955,0.242201670807078,2.5497657008959567,2.22574004054132,4767744
5.627000000000001,6.278967023705954,4.975032976294047,5.258,5.706236544694875,4.809763455305125,0.5409587908846636,2.3607736816008886,0.7807308525973312,0.30118672917199596,2.4982548113573166,2.2232925518444606,4931584
5.212,5.95736970692402,4.46663029307598,4.731,5.351813176406558,4.110186823593442,0.4767475952704747,2.4577826668818785,0.9909827960339488,-0.03748760549299934,2.5578367917040876,2.3577285420596694,5095424
5.492999999999999,5.711359794834122,5.274640205165877,5.151,5.505554650230398,4.796445349769602,0.7135832700878383,2.382753399014473,1.2202560889856258,0.2069104511900508,2.5033627066406585,2.2621440913882878,5259264
5.051,5.700221841899978,4.401778158100022,5.040000000000001,5.42616058835671,4.6538394116432915,0.5359460889517018,2.4550335576136906,0.970872481857439,0.10101969604596467,2.551136887388814,2.358930227838567,5423104
5.382,5.730476685016372,5.033523314983627,4.531,4.999347093510785,4.062652906489214,0.4687906018768747,2.447793991367022,0.8689730889481542,0.0686081148055952,2.546947518826463,2.3486404639075813,5586944
5.295000000000001,5.936330647950027,4.653669352049975,4.944000000000001,5.384049997159415,4.503950002840587,0.4621775761557122,2.42887315650781,0.9197681373802553,0.004587014931169087,2.5451148334390945,2.3126314795765257,5750784
5.519,6.223037641039171,4.8149623589608295,4.869,5.239228307939844,4.4987716920601555,0.6840968005669614,2.382691043615341,1.0365709476752518,0.331622653458671,2.46508661023939,2.300295476991292,5914624
5.455,5.970853661419593,4.939146338580407,5.12,5.65342290914433,4.58657709085567,0.4965929061019172,2.417845140894254,0.7676486547495789,0.22553715745425545,2.535811733139093,2.299878548649415,6078464
5.286999999999999,5.828535779058041,4.745464220941957,5.123,5.646317303363839,4.599682696636162,0.524496168581148,2.3884365449349088,0.9464447514454546,0.10254758571684147,2.5186874847452856,2.258185605124532,6242304
5.445000000000001,5.83677161714448,5.053228382855522,5.056,5.654818837379052,4.457181162620948,0.8611311924178153,2.357551969091097,1.468032767036032,0.25422961779959863,2.469912297615878,2.245191640566316,6406144
5.663,6.031674653319157,5.294325346680844,5.103,5.559180885176045,4.646819114823955,0.4894174656054625,2.3756654649972915,0.9315767415114671,0.04725818969945794,2.5258893957158697,2.2254415342787133,6569984
5.432,5.905197633130175,4.958802366869826,5.162,5.49001829217286,4.83398170782714,0.5874175140013297,2.3823371291160584,1.1477158320020044,0.027119196000655044,2.4484647956956227,2.316209462536494,6733824
5.731,6.189092785361219,5.2729072146387805,4.86,5.37443172530473,4.345568274695271,0.42087495898207034,2.417162903149922,0.7265326403105046,0.11521727765363615,2.49060388843576,2.3437219178640842,6897664
5.644,5.993548279927109,5.2944517200728916,5.319999999999999,5.791402163762535,4.848597836237464,0.5936011507175863,2.3606995711723964,0.976579570057623,0.21062273137754972,2.472876469264915,2.248522673079878,7061504
5.691999999999999,6.237321923271015,5.146678076728984,5.263,5.905604855257101,4.620395144742899,0.5267193363358577,2.400998269518216,0.9133885041126644,0.14005016855905095,2.478979289134433,2.323017249901999,7225344
5.414,5.869964910930655,4.9580350890693445,5.2299999999999995,5.810689245638319,4.6493107543616805,0.4896872101662059,2.40960489710172,0.8771925095785916,0.10218191075382022,2.5130976566509373,2.3061121375525024,7389184
5.526,5.923597786714161,5.128402213285838,5.3309999999999995,5.941482595984521,4.720517404015478,0.48171690139764295,2.408332639932633,0.9459882624119997,0.017445540383286218,2.477034076864089,2.3396312030011766,7553024
5.5969999999999995,6.116962498647738,5.077037501352261,5.196,5.523817022132774,4.868182977867225,0.6130449832106629,2.3623691161473594,1.06188205996306,0.16420790645826588,2.4566405977277923,2.2680976345669266,7716864
5.764,6.209986546882303,5.318013453117698,5.079,5.6460352722714875,4.511964727728512,0.4718465000080566,2.349198644359906,0.8015009194759766,0.1421920805401367,2.479108034647935,2.2192892540718776,7880704
5.7170000000000005,6.2742620568457905,5.1597379431542105,5.361000000000001,5.872692290346455,4.849307709653546,0.3609700720757245,2.4048020700613657,0.539175949884265,0.18276419426718404,2.4849948673505295,2.324609272772202,8044544
5.486,5.977288102848013,4.994711897151986,5.379,5.8301418845551805,4.927858115444819,0.4999636977600555,2.4082013497749966,0.8941065184482919,0.10582087707181909,2.4902429884989,2.326159711051093,8208384
5.607,6.082016841806688,5.131983158193313,5.14,5.717217463353284,4.562782536646715,0.35328985039765637,2.4131652504205703,0.5700144853446057,0.13656521545070696,2.473017447985247,2.3533130528558934,8372224
5.8469999999999995,6.376056707735569,5.31794329226443,5.304,5.893630392703769,4.714369607296232,0.659799793921411,2.341189729173978,1.0173210609360068,0.30227852690681506,2.452409528145424,2.229969930202532,8536064
6.0409999999999995,6.4961362433381895,5.5858637566618095,5.2490000000000006,5.851751192450086,4.646248807549915,0.466652867787828,2.4103349357843404,0.8109615414425482,0.12234419413310776,2.459870662961492,2.360799208607189,8699904
5.544,6.161838166512882,4.926161833487117,5.486,5.7162694074339875,5.255730592566012,0.6480901969596744,2.358226990699768,1.117347637483816,0.17883275643553276,2.448825594513645,2.2676283868858915,8863744
5.9719999999999995,6.504950279106785,5.439049720893214,5.304,5.707861362350993,4.9001386376490075,0.5709952115081249,2.3663422803084053,0.91741173905951,0.22457868395673986,2.449124530255127,2.2835600303616834,9027584
6.249,6.789693073748869,5.70830692625113,5.430000000000001,5.856004694809811,5.00399530519019,0.8203090071057278,2.3190742919842404,1.4295046520477284,0.21111336216372734,2.4914521424677276,2.1466964415007532,9191424
5.887,6.464235653784483,5.309764346215516,5.16,5.672796255836565,4.647203744163435,0.5874648403221121,2.3078511680165925,1.010935165760271,0.16399451488395328,2.4797506687045816,2.1359516673286034,9355264
5.715000000000001,6.160202201252421,5.269797798747581,5.237,5.781390484854392,4.692609515145608,0.6803300964917676,2.372385984659195,1.1125863451003926,0.24807384788314252,2.444058113324447,2.3007138559939433,9519104
6.147,6.764333783297173,5.529666216702828,5.550000000000001,5.9934410896612995,5.106558910338702,0.458771766225497,2.3620978097120924,0.8553123184350921,0.06223121401590187,2.4436379809590565,2.2805576384651283,9682944
6.221000000000001,6.605355304373441,5.8366446956265605,5.39,5.962974694031071,4.8170253059689285,0.537668129429221,2.397148695588112,0.9478843099542517,0.12745194890419043,2.4666669372142476,2.3276304539619765,9846784
5.808999999999999,6.588467125669838,5.029532874330161,5.267,5.867883516165987,4.6661164838340135,0.5748115931948026,2.353757537404696,0.8105150193278896,0.3391081670617155,2.401781499744615,2.305733575064777,10010624
6.052999999999999,6.550896575605817,5.555103424394181,5.542,6.258125687292392,4.825874312707608,0.5762248006338874,2.3328932399551077,0.9297015986206025,0.22274800264717215,2.452342992588676,2.2134434873215394,10174464
6.2059999999999995,6.761647370190843,5.650352629809156,5.7490000000000006,6.299862051697156,5.198137948302845,0.4367864983466764,2.3699700564146045,0.6533910344246449,0.2201819622687079,2.4541431570902477,2.2857969557389612,10338304
6.098999999999999,6.510034061848893,5.687965938151105,5.282000000000001,5.78119535254247,4.782804647457532,0.5456258872213462,2.367576439181964,0.866107231180685,0.2251445432620074,2.417903513193345,2.3172493651705826,10502144
5.715,6.208158189630873,5.221841810369127,5.431,5.804803424275381,5.057196575724619,0.6850285681585471,2.352454258998235,1.142689266613704,0.22736786970339007,2.4270036063817413,2.277904911614729,10665984
6.1450000000000005,6.718223342162547,5.571776657837454,5.314,5.681265571487446,4.9467344285125545,0.6343146397576978,2.3228308369716015,1.1478442311428618,0.12078504837253357,2.4314428726566124,2.2142188012865907,10829824
6.099000000000001,6.5592922984365485,5.638707701563454,5.571000000000001,6.001986078661481,5.14001392133852,0.4312809661962091,2.3470841944217677,0.7343143661972649,0.12824756619515326,2.431424033999523,2.2627443548440125,10993664
6.095,6.452582158391606,5.737417841608393,5.99,6.5633062009083805,5.41669379909162,0.4529449302082261,2.319956447680792,0.7169153229521452,0.18897453746430704,2.432711201828067,2.207201693533517,11157504
6.190999999999999,6.748197451537602,5.633802548462396,5.4350000000000005,5.797525861146485,5.072474138853516,0.454077817313373,2.301198261976242,0.7411547645488754,0.16700087007787062,2.420249567673375,2.1821469562791087,11321344
5.829,6.437267211018315,5.220732788981684,5.625,6.054191099628126,5.195808900371874,0.5185863836435601,2.3443529625733692,1.0117684339644857,0.02540433332263453,2.4339781674056833,2.254727757741055,11485184
6.1259999999999994,6.747726628028749,5.50427337197125,5.784,6.35087211961782,5.217127880382179,0.49637560506040845,2.358811052640279,0.8405013748436824,0.15224983527713454,2.4421068363597263,2.275515268920832,11649024
6.15,6.821252560516532,5.4787474394834685,5.774000000000001,6.206185145510579,5.341814854489423,0.5969887549368044,2.3199121524890263,0.9791838611421682,0.21479364873144052,2.403305193186691,2.2365191117913614,11812864
6.372999999999999,6.823756031573621,5.922243968426377,5.738000000000001,6.336394518691475,5.139605481308528,0.6048845912329852,2.3144992242256803,1.0970847191558528,0.1126844633101175,2.4322279360555616,2.196770512395799,11976704
6.1240000000000006,6.570188301056852,5.677811698943149,5.497999999999999,5.744730622339424,5.2512693776605746,0.5237561486040552,2.3362329850594206,0.9711472167165305,0.0763650804915798,2.4183717714874473,2.254094198631394,12140544
6.505,7.1169681364254185,5.893031863574581,5.741999999999999,6.233381725341917,5.250618274658081,0.5807597382304569,2.305099808176359,1.0377925638633596,0.1237269125975543,2.400928996028906,2.209270620323812,12304384
6.555,6.9392199890687625,6.170780010931237,5.777,6.316519230426497,5.237480769573503,0.26115741780182966,2.408624831835429,0.42374999646992606,0.09856483913373329,2.477051207877005,2.3401984557938533,12468224
6.311000000000001,6.830623902452534,5.7913760975474675,5.5089999999999995,6.0335655345140395,4.984434465485959,0.4714963093089561,2.303088563680649,0.7504546878850582,0.19253793073285402,2.4376860605464357,2.1684910668148625,12632064
6.258,6.839133375396733,5.676866624603267,5.751,6.346289005441895,5.155710994558106,0.3555459073279052,2.3278682589530946,0.6296294254138661,0.08146238924194421,2.396474580174286,2.259261937731903,12795904
6.522,7.115932656115152,5.928067343884848,5.6129999999999995,5.979443720099008,5.246556279900991,0.40028233875830965,2.3638704866170888,0.710253596820862,0.09031108069575733,2.404603331985632,2.3231376412485454,12959744
6.446,6.929305286542574,5.9626947134574255,5.627999999999998,6.119483468694521,5.1365165313054755,0.5461538461657861,2.3118809103965763,0.9311931354115506,0.16111455692002163,2.432968348406164,2.1907934723869884,13123584
6.315,6.763045756591891,5.8669542434081094,5.708999999999999,6.270773085862965,5.147226914137033,0.37288801306858654,2.36180320084095,0.6886647818311435,0.057111244306029485,2.452569415063978,2.2710369866179225,13287424
6.378,7.019744497444271,5.736255502555729,5.718999999999999,6.098906567461,5.3390934325389985,0.2573421443463303,2.381610862414042,0.4206911079923588,0.09399318070030177,2.462914015975407,2.3003077088526775,13451264
6.202,6.799692228492223,5.604307771507777,5.893,6.4708416738173185,5.315158326182681,0.340988541704913,2.3777294715245563,0.5738552093866698,0.10812187402315623,2.4455442313878457,2.309914711661267,13615104
6.4879999999999995,6.994316106794955,5.9816838932050445,5.345000000000001,5.922810522576389,4.767189477423612,0.30466624414548277,2.335030011336009,0.49457775095554146,0.1147547373354241,2.442258607862086,2.2278014148099325,13778944
6.498,7.1108099215907,5.8851900784093,5.333,5.726727062823982,4.9392729371760185,0.376494588656351,2.3282263378302255,0.6581770024059944,0.09481217490670757,2.4282435886451745,2.2282090870152764,13942784
6.468999999999999,6.942570480498943,5.995429519501056,5.647,6.040650860535068,5.253349139464932,0.6291187865659595,2.2607595433791476,0.9448074990220554,0.31343007410986373,2.3589727917308894,2.162546295027406,14106624
6.605999999999999,7.091596540350113,6.120403459649885,5.755000000000001,6.302836654487449,5.207163345512552,0.2975489252867798,2.350129833817482,0.41074486398026666,0.1843529865932929,2.3974603263185257,2.3027993413164385,14270464
6.3790000000000004,6.761555878271397,5.9964441217286035,5.888000000000001,6.212585890019884,5.563414109980117,0.47232450566564993,2.33449922700723,0.9410966055027377,0.003552405828562255,2.426974330561397,2.242024123453063,14434304
6.732000000000001,7.31246188505362,6.151538114946383,5.675000000000001,6.15832701145291,5.191672988547092,0.41434429675961537,2.342666952808698,0.7490995472419144,0.07958904627731633,2.421872929551603,2.2634609760657933,14598144
6.632999999999998,7.315276336977912,5.950723663022084,5.516,6.017282355564207,5.014717644435793,0.37202062997967006,2.3310697187980014,0.7965398872322322,-0.05249862727289206,2.4645063153727613,2.1976331222232415,14761984
6.712000000000001,7.002681956784388,6.421318043215614,5.761000000000001,6.3935100789710795,5.1284899210289225,0.3693254513355593,2.361851002772649,0.5698453740907752,0.16880552858034342,2.4383264329496437,2.285375572595654,14925824
6.305999999999999,6.867430316245924,5.744569683754074,5.84,6.555136350635317,5.124863649364682,0.5648703678511083,2.3080105314652126,0.9438706040851155,0.1858701316171012,2.404020112397673,2.2120009505327523,15089664
6.671000000000001,7.327680287506791,6.0143197124932115,5.781,6.381390706123937,5.180609293876063,0.4025967115691552,2.3281318773825963,0.6854594562675649,0.1197339668707455,2.449014092957573,2.2072496618076194,15253504
6.6930000000000005,7.070916657478868,6.315083342521133,5.826,6.544083560597232,5.107916439402767,0.35585981272161005,2.3339330593744916,0.5938573965956033,0.11786222884761674,2.409227483798309,2.258638634950674,15417344
6.761999999999999,7.268434595974642,6.255565404025355,5.890000000000001,6.298044115262064,5.481955884737937,0.3129417750208328,2.3243661959966024,0.6207969587174864,0.005086591324179157,2.442623517753806,2.206108874239399,15581184
6.938,7.590407847898843,6.285592152101157,5.909000000000001,6.437913036330171,5.3800869636698305,0.30737752498437954,2.336962106823921,0.5201452807159583,0.09460976925280076,2.448072479966416,2.225851733681426,15745024
6.854000000000001,7.394447962342353,6.313552037657649,5.7780000000000005,6.492028010655044,5.063971989344957,0.33405961928268274,2.336721030871074,0.5994061195859279,0.06871311897943755,2.4110202042287603,2.2624218575133876,15908864
6.772,7.255317700896626,6.288682299103375,5.806,6.246413442120016,5.365586557879984,0.44327556599552426,2.2887742827335993,0.8330316813719967,0.05351945061905178,2.4467140013932966,2.130834564073902,16072704
6.622,7.2237607498001175,6.020239250199882,5.840000000000001,6.363106107783116,5.316893892216886,0.3581483383507778,2.3094597935676573,0.598964468649105,0.11733220805245059,2.4335160878954767,2.185403499239838,16236544
6.511,6.8972758081992716,6.124724191800729,5.764,6.395129146847141,5.132870853152859,0.5490579350230594,2.3011950502792997,1.0150160411670304,0.08309982887908862,2.391341416857596,2.2110486837010033,16400384
6.65,7.114585837063508,6.1854141629364925,5.665000000000001,6.250170915203414,5.079829084796588,0.4044824526955684,2.34299024840196,0.6755908634538781,0.13337404193725866,2.4064217911428236,2.279558705661096,16564224
6.494,7.28748850023173,5.70051149976827,5.832,6.290558611302852,5.373441388697148,0.3516495247371495,2.344134110212326,0.5878733796702202,0.11542566980407881,2.385649934050795,2.302618286373857,16728064
6.641000000000001,7.051059751743573,6.230940248256429,5.7700000000000005,6.315160526817561,5.22483947318244,0.44879273629436894,2.2248606408635774,0.6919721107400446,0.20561336184869325,2.361539420435866,2.0881818612912886,16891904
6.794,7.230513459128123,6.357486540871876,6.182,6.811298021608205,5.552701978391796,0.5714892174427708,2.293085155884425,1.042772858125845,0.10020557675969649,2.3703471345604203,2.2158231772084296,17055744
6.944,7.630195307474483,6.257804692525517,5.968999999999999,6.6120311034467925,5.325968896553206,0.2949821074570839,2.370166340470314,0.6637465863063641,-0.07378237139219623,2.466758851656021,2.273573829284607,17219584
6.742,7.334989038684528,6.149010961315472,5.885999999999998,6.219052548406402,5.552947451593595,0.2904312023582557,2.306027253468831,0.44161349217542956,0.13924891254108185,2.403887274858243,2.2081672320794192,17383424
6.664,7.145273311123731,6.182726688876269,5.834,6.365304056073356,5.3026959439266435,0.243143489335974,2.2868743330240244,0.3906274728949855,0.09565950577696247,2.361161511904225,2.212587154143824,17547264
6.712000000000001,7.21381271406771,6.2101872859322915,6.066,6.575690101924689,5.556309898075311,0.33648790603814027,2.3098877837260567,0.5219222614332342,0.15105355064304637,2.3840535138045937,2.2357220536475197,17711104
7.055,7.544923463410357,6.565076536589642,6.07,6.563193673925366,5.576806326074634,0.3111787378322332,2.321808913350105,0.5260211274701145,0.09633634819435194,2.3770580017275535,2.266559824972657,17874944
6.978,7.3771190298645255,6.578880970135474,6.172,6.691264864977402,5.652735135022597,0.3854646698726961,2.273835132519404,0.6943753192854476,0.07655402045994458,2.3924435710932146,2.1552266939455933,18038784
6.7459999999999996,7.25273859138613,6.239261408613869,6.433000000000002,6.806069698581916,6.059930301418087,0.47501937722166376,2.2459165349602697,0.7502638249902533,0.19977492945307412,2.3599986728629965,2.131834397057543,18202624
7.05,7.420648081068822,6.679351918931178,5.863,6.385284405281261,5.3407155947187395,0.412280424622198,2.3318532735109327,0.658849970607674,0.1657108786367219,2.381561740657099,2.2821448063647667,18366464
6.933,7.447413257993999,6.418586742006001,6.1530000000000005,6.621060893474343,5.684939106525658,0.4074418499444922,2.3189602226018904,0.7468962868169834,0.06798741307200096,2.426427297000055,2.2114931482037257,18530304
6.9399999999999995,7.448704236270939,6.43129576372906,6.186999999999999,6.6828235573265955,5.691176442673403,0.33166257782528796,2.326208618283272,0.6754324583318787,-0.012107302681302778,2.4588829815908486,2.1935342549756953,18694144
6.9590000000000005,7.582192586605458,6.3358074133945435,5.969,6.566502301250798,5.371497698749202,0.4627418946785231,2.235795929034551,0.7381745965889533,0.18730919276809288,2.323942831038773,2.147649027030329,18857984
6.853,7.4052327407896055,6.300767259210394,6.062,6.588057031128756,5.535942968871245,0.2538025500097622,2.2730515847603483,0.4651998010176027,0.04240529900192172,2.3652277259802226,2.180875443540474,19021824
6.784000000000001,7.180565253142532,6.387434746857469,6.1850000000000005,6.674515066162422,5.695484933837579,0.35988620063289994,2.2660756240288413,0.6658638158601358,0.05390858540566407,2.340417002669347,2.1917342453883357,19185664
7.064,7.4937254937748055,6.634274506225195,6.046,6.788026953688342,5.303973046311659,0.2999909727523724,2.325590230027835,0.51152963804508,0.08845230745966481,2.3991791826072912,2.252001277448379,19349504
7.106999999999999,7.536116534288763,6.677883465711235,6.031,6.592612855978208,5.469387144021791,0.3546867726991573,2.2919111132621763,0.5676208920118412,0.14175265338647344,2.394707291909388,2.1891149346149645,19513344
7.3340000000000005,7.9407322308893775,6.7272677691106235,6.217999999999999,6.710865093103578,5.72513490689642,0.46088815933714306,2.28461052775383,0.6987082540256242,0.22306806464866197,2.354947961549164,2.2142730939584956,19677184
7.091999999999999,7.76969904825077,6.414300951749228,6.491,6.957378601567439,6.0246213984325605,0.46476671226943533,2.2588980744282408,0.9175479997981175,0.011985424740753092,2.394223996927674,2.1235721519288075,19841024
7.200999999999999,7.780300440186263,6.6216995598137345,6.103,6.439334654771107,5.766665345228892,0.3139338129200041,2.305718431870143,0.5145476528673025,0.11331997297270574,2.4058937606827344,2.2055431030575514,20004864
6.890000000000001,7.274577690460589,6.505422309539412,6.207,6.554305341162499,5.8596946588375,0.3861313357638816,2.270973580082258,0.6395344062202529,0.13272826530751025,2.3388820968454467,2.203065063319069,20168704
7.006,7.603816025211771,6.40818397478823,6.021000000000001,6.612700092952503,5.429299907047499,0.5219424578361214,2.2327296033501627,0.9913748054953337,0.05251011017690893,2.3784771180920377,2.0869820886082877,20332544
7.003,7.409695217576996,6.5963047824230046,6.226000000000001,6.497963232809144,5.954036767190858,0.47808270320917173,2.261513101061185,0.822923371155182,0.13324203526316147,2.3942751427204416,2.1287510594019285,20496384
6.87,7.526094505387753,6.213905494612248,5.9879999999999995,6.504677849341347,5.4713221506586525,0.4672005879382293,2.214570291837057,0.6760323879454351,0.2583687879310235,2.332866174306745,2.0962744093673686,20660224
6.960000000000001,7.583907044358373,6.336092955641629,6.098,6.729677132718923,5.466322867281077,0.3145067846402525,2.291414580742518,0.5179947957058052,0.1110187735746998,2.3542857422990293,2.228543419186007,20824064
6.953,7.510136428534341,6.39586357146566,5.862,6.298412648762613,5.425587351237387,0.459731444173182,2.2933058788379035,0.7333470542964143,0.1861158340499497,2.3724208148571333,2.2141909428186737,20987904
7.197,7.69199595957947,6.7020040404205306,6.258,6.805317092735098,5.710682907264902,0.2674356683467825,2.2938411831855774,0.42115446852934063,0.11371686816422438,2.35514728851904,2.232535077852115,21151744
7.464,7.944337381431011,6.98366261856899,6.331999999999999,6.609841681538245,6.054158318461753,0.4244272934583326,2.2940133223930994,0.7620865501488412,0.08676803676782402,2.440644103411276,2.147382541374923,21315584
7.2170000000000005,7.649065967185568,6.784934032814433,6.175,6.8285327076742215,5.521467292325778,0.3685973842938741,2.3126010636488594,0.6230595066020637,0.11413526198568452,2.3905382295638047,2.234663897733914,21479424
7.667000000000002,8.317246876193959,7.016753123806044,6.146000000000002,6.79070458351093,5.501295416489073,0.43852997743524613,2.2202752788861595,0.711111392379103,0.16594856249138928,2.314908504786062,2.125642052986257,21643264
7.0840000000000005,7.460010638147381,6.70798936185262,6.103000000000001,6.381892452389806,5.824107547610195,0.35487029841169704,2.285759032766024,0.56195665160488,0.14778394521851407,2.368064241345425,2.2034538241866235,21807104
7.182,7.730339311010984,6.633660688989017,6.047000000000001,6.577114138653178,5.5168858613468235,0.31370999257390697,2.277810371418794,0.48442683040474127,0.14299315474307267,2.449273512877307,2.106347229960281,21970944
7.132000000000001,7.5792985580124315,6.68470144198757,6.263,6.956484678994425,5.569515321005575,0.27982056339581807,2.2960513561964033,0.4218839078990012,0.13775721889263495,2.407922074697275,2.1841806376955315,22134784
7.154999999999999,7.686643677663902,6.623356322336097,6.292000000000001,6.890210665234248,5.6937893347657536,0.2795522375342746,2.3192133029301965,0.3920019507247259,0.16710252434382336,2.3724024228365046,2.2660241830238883,22298624
7.322000000000001,7.8183627705620165,6.8256372294379855,6.292999999999999,6.98870180393614,5.597298196063859,0.33616597410291427,2.270365402102471,0.5927603337665839,0.07957161443924471,2.3514595699226346,2.189271234282307,22462464
7.129,7.567211136325858,6.6907888636741415,6.26,6.806424743217216,5.713575256782784,0.34172661801179244,2.23210394581159,0.5375119398214305,0.14594129620215432,2.378806639912021,2.0854012517111586,22626304
7.713999999999999,8.036031054403141,7.391968945596855,6.0520000000000005,6.396841992802501,5.7071580071975,0.27107790030228596,2.292006858189901,0.4527437159109653,0.08941208469360662,2.4007959542357797,2.1832177621440225,22790144
7.274000000000001,7.765389865585362,6.7826101344146394,6.218,6.693957981338689,5.742042018661311,0.5259605534917986,2.1974451040228207,0.8856988381545614,0.1662222688290358,2.3137853787742393,2.081104829271402,22953984
7.151000000000001,7.553155442584084,6.748844557415917,6.386,6.7221309268722536,6.049869073127747,0.25332764306416106,2.2283068736394247,0.37711924191766083,0.12953604421066128,2.317247132968098,2.1393666143107515,23117824
7.723000000000001,8.257547472166879,7.188452527833122,6.408000000000001,7.08709940362218,5.728900596377822,0.5935565924271942,2.1982850432395935,0.802286914530348,0.3848262703240403,2.2936931626192543,2.1028769238599327,23281664
7.616999999999999,7.958468885844669,7.27553111415533,6.396,7.108533507984011,5.683466492015989,0.4090140183456241,2.2522759964068735,0.6426014673932989,0.17542656929794925,2.3512768963659143,2.1532750964478327,23445504
7.4449999999999985,7.808600055005495,7.081399944994502,6.245,6.771749466065225,5.718250533934775,0.5386013398412615,2.216050265232722,0.9690338576353695,0.10816882204715339,2.311029214646319,2.1210713158191252,23609344
7.546000000000001,8.239573355889629,6.852426644110373,6.245,6.514898128930158,5.9751018710698425,0.4097675856202841,2.244575833280881,0.6450475391025567,0.17448763213801144,2.32050955096458,2.168642115597182,23773184
7.587999999999999,8.073320512651176,7.102679487348824,6.164,6.6106810942943515,5.717318905705648,0.3455224223434925,2.245015597343445,0.4678118189121616,0.2232330257748234,2.3007229284403694,2.1893082662465204,23937024
7.575,8.085436088065881,7.064563911934119,6.498,7.046211637964756,5.949788362035244,0.4694554178742691,2.231421212852001,0.9023465730978182,0.03656426265072005,2.3312990855801177,2.1315433401238844,24100864
7.5009999999999994,7.753327168572866,7.2486728314271325,6.24,6.62590154184714,5.85409845815286,0.35223090220242737,2.298695917924245,0.6181675013083945,0.08629430309646025,2.36414608615047,2.23324574969802,24264704
7.417,7.952967349751829,6.88103265024817,6.331,6.85037366124978,5.811626338750221,0.3556591696882,2.190142872432868,0.5767094231894597,0.1346089161869403,2.3178962665570713,2.0623894783086647,24428544
7.478999999999999,8.046193970348767,6.911806029651231,6.519,6.912940350814689,6.125059649185311,0.30984942493184164,2.2428969353437425,0.4906601274930996,0.12903872237058364,2.3629445165664085,2.1228493541210764,24592384
7.849000000000001,8.301646661315425,7.396353338684577,6.144,6.7547896528265685,5.533210347173432,0.26877091530089575,2.256454721589883,0.4433291489327899,0.0942126816690016,2.3725260188306065,2.1403834243491597,24756224
7.481999999999999,7.943471559253655,7.020528440746344,6.522,7.186918040062082,5.8570819599379185,0.34040176287914314,2.2652982582648593,0.5146157126261462,0.16618781313214,2.363282441718682,2.1673140748110367,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-caveflyer-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.709,3.1508019918470267,2.2671980081529735,2.5760000000000005,2.894439947242805,2.257560052757196,1.1130661180242896,2.7058607906103136,2.1859720179339037,0.040160218114675184,2.707210157919039,2.704511423301588,16384,0.44002657011151314,1.8469799518585206
3.308,3.954866292211922,2.6611337077880775,3.1119999999999997,3.8127110674165205,2.4112889325834788,0.210115759819746,2.6856837272644043,0.2800954598383261,0.1401360598011659,2.7072169847818466,2.664150469746962,180224,1.4365654706954956,2.335898149013519
2.931,3.364046186913128,2.497953813086872,3.275,3.673503450424209,2.876496549575791,0.26675293780863285,2.648661512136459,0.34470040990988143,0.18880546570738427,2.699315218343934,2.5980078059289844,344064,1.6950971126556396,2.1499908328056336
2.9720000000000004,3.297232224725657,2.646767775274344,3.078,3.575248428856241,2.5807515711437587,0.22793207820504904,2.661202681064606,0.3104488985328032,0.14541525787729487,2.709505923290418,2.612899438838794,507904,2.1105675220489504,2.218385028839111
3.335,3.7578061021319344,2.9121938978680655,3.229,3.56277986757742,2.89522013242258,0.24488670695573087,2.570365396142006,0.317301191924488,0.1724722219869737,2.7121019867645986,2.4286288055194136,671744,1.8486058473587037,2.534635543823242
3.682,4.251943856884167,3.112056143115833,3.521,3.880873588916997,3.1611264110830026,0.2210996224544942,2.5977059990167617,0.2859197105145857,0.15627953439440267,2.702672025011298,2.4927399730222253,835584,2.3551026225090026,2.7475392818450928
3.5060000000000002,4.105936663323721,2.9060633366762794,3.6320000000000006,4.497295325308071,2.7667046746919297,0.2868649849668145,2.5798430889844894,0.3565511905421811,0.2171787793914479,2.6626488102960297,2.497037367672949,999424,2.5903504967689512,2.6913570404052733
4.106,4.645929625043857,3.566070374956143,3.436,3.9516394088895845,2.9203605911104153,0.271662905625999,2.4909545540809632,0.3414375592139799,0.20188825203801805,2.586920404420106,2.3949887037418205,1163264,2.4148260235786436,3.2367420196533203
3.6020000000000003,4.140289884727551,3.0637101152724497,3.4160000000000004,4.04934350869019,2.782656491309811,0.24986200276762244,2.511379358172417,0.3249593065707211,0.1747646989645238,2.603796624097913,2.418962092246921,1327104,2.649504017829895,2.819093441963196
3.7359999999999998,3.9468648856495547,3.525135114350445,3.6990000000000003,4.241447232456762,3.1565527675432383,0.2375930527225137,2.5783853977918625,0.2787918422819934,0.19639426316303396,2.623892049840253,2.532878745743472,1490944,2.798382210731506,2.888397717475891
3.8,4.0898275349237885,3.510172465076211,3.825,4.152452286600659,3.4975477133993413,0.2628058813512325,2.5558151334524153,0.32542574895919,0.200186013743275,2.6122873447065285,2.499342922198302,1654784,2.653597617149353,2.9883529901504517
3.989,4.352798020885215,3.625201979114784,3.8659999999999997,4.273214930963981,3.4587850690360185,0.25576328076422217,2.5601333528757095,0.30247624378369165,0.2090503177447527,2.611375915648321,2.508890790103098,1818624,2.965685558319092,3.17572968006134
4.401999999999999,4.9396764826547646,3.864323517345234,4.036,4.525575326175655,3.5464246738243435,0.23558541107922787,2.5291794031858443,0.2851069554127518,0.18606386674570397,2.6068156951095434,2.4515431112621453,1982464,3.1640538215637206,3.540723991394043
4.263,4.721825674957276,3.8041743250427236,4.099,4.536571708409033,3.661428291590967,0.23910759631544348,2.515020453929901,0.2943632044478635,0.18385198818302345,2.5862821980328023,2.4437587098269997,2146304,2.996701741218567,3.513948154449463
4.232,4.711099154664251,3.7529008453357493,4.273,4.99643693574492,3.549563064255079,0.24622008558362724,2.4775959700345993,0.27379983771198285,0.21864033345527162,2.5345376405362474,2.420654299532951,2310144,3.291217803955078,3.5298452854156492
4.42,5.0473754856543245,3.792624514345675,4.673,5.035161566155217,4.310838433844783,0.26692717634141444,2.4819791108369826,0.2919603380041831,0.24189401467864582,2.5431141162002895,2.420844105473676,2473984,3.5668207883834837,3.7243746519088745
4.423,4.973782171098521,3.8722178289014795,4.4,5.198749021908634,3.601250978091366,0.23645575642585753,2.4932939231395723,0.2847693672681097,0.18814214558360537,2.5759028070511722,2.4106850392279724,2637824,3.2985543966293336,3.724943447113037
4.95,5.60916613990708,4.290833860092921,4.351999999999999,4.8989881168727525,3.805011883127247,0.2576614020392299,2.5070218563079836,0.2953505422750924,0.21997226180336737,2.5635759044560094,2.450467808159958,2801664,3.813417410850525,4.130184364318848
4.659000000000001,5.376306768405263,3.941693231594739,4.392,4.9739587614255845,3.8100412385744162,0.24873940069228412,2.4753505170345305,0.291103617997309,0.20637518338725921,2.5610198235893256,2.3896812104797354,2965504,3.8201984405517577,4.02147524356842
5.3100000000000005,5.756071743108662,4.863928256891339,4.757,5.412637857357245,4.1013621426427544,0.22841990645974874,2.4914142787456512,0.2646689563514768,0.19217085656802071,2.5448214029720906,2.438007154519212,3129344,4.206834673881531,4.630901908874511
5.3660000000000005,6.063885377408067,4.668114622591934,4.620000000000001,5.2835209115016655,3.956479088498336,0.22373492401093245,2.453232777118683,0.2676257956705337,0.17984405235133122,2.5093928801119065,2.3970726741254595,3293184,4.2689639806747435,4.744361472129822
5.255,5.943770643973739,4.566229356026261,4.845,5.181608080711085,4.508391919288915,0.23756627403199668,2.4515706270933153,0.27399739558269504,0.20113515248129832,2.529387503137929,2.3737537510487017,3457024,4.306242156028747,4.666833209991455
5.06,5.672829503206234,4.447170496793765,4.897999999999999,5.494419315582585,4.301580684417413,0.2348708719015121,2.451234918832779,0.2846965063742577,0.1850452374287665,2.5188967798510724,2.383573057814486,3620864,4.478611254692078,4.524686741828918
5.5280000000000005,6.229310202406896,4.826689797593105,5.019,5.635854115654585,4.4021458843454155,0.22200441798195242,2.4324198812246323,0.27114111314234,0.1728677228215648,2.5254641989654325,2.339375563483832,3784704,4.4612459421157835,4.908641409873963
5.52,6.139079962525035,4.900920037474964,5.157,5.5164175844334835,4.7975824155665165,0.21900410000234843,2.4420004963874815,0.2794133538370364,0.15859484616766042,2.505240030285985,2.378760962488978,3948544,4.8160905838012695,4.984767723083496
5.734999999999999,6.203001068374848,5.26699893162515,5.220000000000001,5.539874975576397,4.9001250244236045,0.2309204929508269,2.415091210603714,0.285161175205078,0.1766798106965758,2.476271754176092,2.353910667031336,4112384,4.974932909011841,5.199895572662354
5.753,6.249931584828334,5.256068415171666,5.181,5.7943424818158284,4.567657518184172,0.254757403768599,2.403164583444595,0.3443921226509127,0.16512268488628534,2.4712124088065575,2.335116758082633,4276224,4.944879150390625,5.250451707839966
5.614000000000001,6.14740791145239,5.080592088547611,5.298,5.599655432571668,4.996344567428332,0.26810389179736377,2.393429437279701,0.32698571678653354,0.209222066808194,2.490535294915715,2.2963235796436874,4440064,5.044056415557861,5.170396041870117
5.743999999999999,6.509874663375149,4.978125336624848,5.507,5.937698270254246,5.0763017297457536,0.23943059826269747,2.3791561663150786,0.3030425778997249,0.17581861862567003,2.443346654825495,2.314965677804662,4603904,5.043704223632813,5.228444957733155
5.909,6.7641777592992,5.0538222407008,5.419,5.843863507493877,4.994136492506122,0.26161218965426086,2.3491960942745207,0.3258871512131103,0.19733722809541143,2.4498942590113417,2.2484979295376997,4767744,5.226615142822266,5.437542057037353
5.986,6.717617386343435,5.254382613656564,5.0920000000000005,5.70027296504119,4.483727034958811,0.2237171014770865,2.349831622838974,0.27388512797145625,0.17354907498271677,2.4428544758424233,2.256808769835525,4931584,5.3753173828125,5.544488477706909
5.838,6.572762546677496,5.103237453322504,5.774000000000001,6.215320745036986,5.332679254963016,0.2101834366098046,2.356637489795685,0.26845225675506235,0.15191461646454685,2.424819055222796,2.288455924368574,5095424,5.172446584701538,5.367311334609985
5.920999999999999,6.501249084445637,5.340750915554362,5.581999999999999,5.977823192852565,5.186176807147433,0.2148851740173995,2.3432433158159256,0.2718879538700139,0.1578823941647851,2.4092705145191617,2.2772161171126895,5259264,5.282495450973511,5.50988507270813
5.85,6.314262856580192,5.385737143419807,5.516,5.956663136647485,5.075336863352515,0.2463538557291031,2.314988988637924,0.28116846045847577,0.21153925099973042,2.3870550983158765,2.2429228789599716,5423104,5.311826753616333,5.344380044937134
5.655,6.109868112753576,5.200131887246425,5.757,6.406631433968523,5.107368566031476,0.2489177744835615,2.3556205570697784,0.2930491892973216,0.20478635966980138,2.4131904997422335,2.298050614397323,5586944,5.3937914848327635,5.273934745788575
6.322999999999999,6.6940269531988195,5.951973046801178,5.494999999999999,5.9452055086291145,5.044794491370884,0.29652602281421425,2.3116013169288636,0.3867606680271984,0.20629137760123012,2.4040393776425377,2.2191632562151895,5750784,5.692547702789307,5.8540338516235355
6.164,6.65390203102253,5.6740979689774695,5.51,5.990811813498794,5.029188186501205,0.2465491307899356,2.3234237164258955,0.293805887409497,0.19929237417037424,2.4185022489766093,2.2283451838751818,5914624,5.662225151062012,5.778342056274414
6.325999999999999,6.888906741832072,5.763093258167926,5.375,5.873001004015052,4.876998995984948,0.252166217751801,2.322533044219017,0.30122609528884686,0.2031063402147551,2.3960493719810825,2.2490167164569512,6078464,5.833816242218018,5.938187217712402
6.4,6.968735439374056,5.831264560625945,5.558999999999999,6.107223494571328,5.01077650542867,0.2508410236798227,2.307511806488037,0.3138285790411147,0.18785346831853064,2.3708381662513016,2.2441854467247726,6242304,5.799636888504028,5.988126420974732
6.431,6.872643521406123,5.989356478593877,5.345999999999999,5.73092077106854,4.9610792289314585,0.263807131536305,2.2679667592048647,0.30829161118521214,0.21932265188739777,2.3392483451338495,2.19668517327588,6406144,5.894285058975219,6.075076913833618
6.592999999999999,7.123265028075583,6.0627349719244155,5.675,6.147276402120622,5.202723597879378,0.2500934097915887,2.259723263978958,0.27917766624505835,0.2210091533381191,2.3291553600936528,2.190291167864263,6569984,5.998859214782715,6.185175132751465
6.5969999999999995,7.236031298138048,5.957968701861951,5.959999999999999,6.436403190585453,5.4835968094145455,0.26576362596824765,2.269637441635132,0.3248769968760136,0.20665025506048168,2.3401047829747554,2.1991701002955084,6733824,6.090602016448974,6.248744106292724
6.589,6.967588166745872,6.2104118332541285,5.69,6.153465209050259,5.226534790949742,0.24903861107304687,2.275440162420273,0.3005023458472594,0.19757487629883436,2.322759089781358,2.228121235059188,6897664,6.089440822601318,6.2326291561126705
6.778999999999999,7.146136214503554,6.411863785496444,5.8740000000000006,6.207352666106033,5.540647333893968,0.2697536187246442,2.2569591403007507,0.3279933014435545,0.21151393600573393,2.3363213491679935,2.177596931433508,7061504,6.370944261550903,6.445220232009888
6.88,7.397513284853635,6.362486715146365,5.962000000000001,6.739609156324693,5.184390843675308,0.2647834204137325,2.220098355412483,0.301580883224708,0.22798595760275697,2.3047451722868386,2.1354515385381276,7225344,6.350392150878906,6.48950161933899
6.726000000000001,7.225983999743993,6.226016000256009,6.0169999999999995,6.57787520893689,5.456124791063109,0.23387372493743896,2.2543826192617415,0.2817371216201499,0.18601032825472802,2.3336977300191695,2.1750675085043136,7389184,6.286799669265747,6.3712023258209225
6.952,7.302764878515509,6.601235121484491,6.136,6.654675235576175,5.617324764423826,0.2517093254253268,2.2319198310375215,0.29307765610332903,0.2103409947473246,2.305084172596425,2.158755489478618,7553024,6.464311981201172,6.545557165145874
6.606,7.3323222425342625,5.879677757465737,6.051,6.659086342553424,5.442913657446576,0.25724635161459447,2.246588772535324,0.3187776457401497,0.19571505748903925,2.3439065505810874,2.149270994489561,7716864,6.231355428695679,6.2826090335845945
7.145999999999999,7.611665115721587,6.680334884278411,6.174,6.79269540163153,5.555304598368471,0.23846506215631963,2.2646269887685775,0.2821018982786427,0.19482822603399658,2.323756446981999,2.205497530555156,7880704,6.5439112186431885,6.654181957244873
6.914,7.563171780039767,6.264828219960233,5.871,6.548502029517256,5.193497970482745,0.25168618708848955,2.229570972919464,0.2921905777228917,0.2111817964540874,2.3372718844069045,2.1218700614320234,8044544,6.267061233520508,6.498689460754394
6.827,7.255626877365384,6.398373122634616,5.83,6.493219420704793,5.1667805792952075,0.2603997549042106,2.2178566709160803,0.3238300068411628,0.19696950296725832,2.332819485398557,2.1028938564336035,8208384,6.39100604057312,6.4369364261627195
7.044,7.540652796226901,6.547347203773098,5.943,6.6359220735407405,5.250077926459259,0.24415801521390676,2.241203320026398,0.29217264325634956,0.19614338717146396,2.3239927656609183,2.1584138743918775,8372224,6.526568508148193,6.621204471588134
7.231,7.767757859746832,6.694242140253167,5.997,6.588169180522801,5.405830819477199,0.252798224426806,2.2334375083446503,0.27847608942508245,0.22712035942852954,2.302445149320583,2.1644298673687175,8536064,6.665289974212646,6.795812273025513
7.4079999999999995,7.905871469357303,6.910128530642696,6.176,6.659243209988511,5.692756790011489,0.2389406729489565,2.2421150386333464,0.28639902403299367,0.1914823218649193,2.291068961712644,2.193161115554049,8699904,6.710836744308471,6.970417594909668
7.590999999999999,8.021335915303382,7.1606640846966165,6.058999999999999,6.6527078406084925,5.465292159391506,0.2391719495877623,2.2389669716358185,0.2853575818085923,0.19298631736693234,2.292601332802418,2.185332610469219,8863744,6.928167152404785,7.141711902618408
7.313,7.654556730280637,6.971443269719362,6.296999999999999,6.956834070050947,5.637165929949051,0.2619642788544297,2.2105856418609617,0.3151453430704757,0.20878321463838367,2.2931386848338016,2.128032598888122,9027584,6.749584817886353,6.8765336036682125
7.513000000000001,8.167920605875247,6.858079394124754,6.182,6.78633103511238,5.5776689648876205,0.23796652611345054,2.201623386144638,0.2833878078037756,0.19254524442312548,2.2635341685394144,2.139712603749862,9191424,6.8001340389251705,7.051901388168335
7.422,7.947885919187803,6.896114080812197,6.357,7.162891431893899,5.551108568106101,0.26572580374777316,2.2221779406070707,0.31361515621300884,0.21783645128253748,2.2762878812188427,2.1680679999952988,9355264,6.8075268268585205,6.9630796909332275
7.3889999999999985,7.936219334453743,6.841780665546254,5.93,6.71944284150279,5.140557158497209,0.25605652034282683,2.2174122512340544,0.3062180418619232,0.20589499882373047,2.2939760658309503,2.1408484366371585,9519104,6.885329532623291,6.980421113967895
7.455999999999999,7.909479878274658,7.00252012172534,6.436999999999999,6.823135986408933,6.050864013591066,0.25899519547820093,2.2193714916706084,0.30426084009753535,0.2137295508588665,2.2670640073583916,2.171678975982825,9682944,6.797509717941284,7.000812530517578
7.5569999999999995,8.17196422660184,6.942035773398159,6.524000000000001,7.1496548569299225,5.898345143070079,0.259493807144463,2.194395583868027,0.30383312250821115,0.21515449178071486,2.260079976301122,2.128711191434932,9846784,6.837874126434326,7.081753492355347
7.6800000000000015,8.344996240590879,7.015003759409124,6.2490000000000006,6.7978615490267105,5.700138450973291,0.25628325827419757,2.240937414765358,0.3057262374080645,0.20684027914033065,2.3033871409937774,2.178487688536938,10010624,6.892180967330932,7.124542331695556
7.619999999999999,8.16212544673719,7.077874553262808,6.49,7.178273201570423,5.801726798429577,0.23880844265222545,2.2284143209457397,0.2887415509517731,0.18887533435267778,2.2780375324113753,2.178791109480104,10174464,6.999483919143676,7.135306310653687
7.656000000000001,8.15243126412425,7.159568735875752,6.504999999999998,7.171111852469236,5.83888814753076,0.2702472947537899,2.199984923005104,0.3277545317513757,0.21274005775620408,2.2655418134399983,2.13442803257021,10338304,7.084253740310669,7.189814853668213
7.678999999999999,8.1753960112652,7.1826039887348,6.3260000000000005,6.855626283335713,5.796373716664288,0.22497349753975865,2.2246254801750185,0.2692039544446488,0.18074304063486848,2.2960427859792474,2.1532081743707896,10502144,6.8927937030792235,7.147828912734985
7.752,8.27378156349185,7.230218436508149,6.419,6.851352865146051,5.986647134853948,0.2689058905467391,2.212909850478172,0.31429463580464273,0.2235171452888354,2.2876364335656785,2.1381832673906658,10665984,7.143372917175293,7.294455099105835
7.859999999999999,8.387503554490394,7.332496445509606,6.374999999999999,7.144561563489237,5.605438436510761,0.2658979564905166,2.174714970588684,0.3161646308365751,0.21563128214445818,2.247731278887786,2.1016986622895817,10829824,7.212093782424927,7.410926437377929
7.647999999999999,8.236418218616656,7.059581781383342,6.553,7.233441768265294,5.872558231734706,0.2566444089636207,2.1822983801364897,0.29242807027645595,0.2208607476507854,2.251426767690281,2.1131699925826983,10993664,7.088852787017823,7.23372368812561
7.971999999999999,8.276952455310658,7.667047544689338,6.627,7.156698971114726,6.097301028885274,0.2647581385448575,2.153169623017311,0.29716877652686235,0.2323475005628527,2.2305876612889937,2.0757515847456287,11157504,7.3545036792755125,7.521625518798828
7.909999999999999,8.324391119595967,7.495608880404031,6.548,7.134017064597952,5.961982935402048,0.26259803455322983,2.167385759949684,0.30033258225693893,0.2248634868495207,2.2449718167829227,2.0897997031164453,11321344,7.3974987983703615,7.4362335205078125
8.009,8.253558786388878,7.764441213611124,6.775999999999999,7.243764898212765,6.308235101787233,0.23314180281013247,2.15474014878273,0.2597438113478981,0.20653979427236688,2.2350972100915225,2.0743830874739375,11485184,7.448236274719238,7.5231884002685545
8.086,8.345237342989007,7.826762657010994,6.6370000000000005,6.993371996655181,6.28062800334482,0.2696704717352986,2.159032091498375,0.30841453182888406,0.23092641164171315,2.244636804803665,2.073427378193085,11649024,7.41502742767334,7.569260740280152
8.269,8.903041796729521,7.634958203270479,6.558,7.114557274680693,6.001442725319307,0.2585495952516794,2.1459587931632997,0.3033360934754665,0.21376309702789237,2.190493131011676,2.1014244553149233,11812864,7.453387880325318,7.767260932922364
8.206,8.558936254867646,7.853063745132354,6.698,7.260970691954742,6.135029308045259,0.2787495629861951,2.1160689532756805,0.30802218927531383,0.24947693669707632,2.140912176933849,2.091225729617512,11976704,7.538381481170655,7.670764636993408
8.163,8.753170314400851,7.572829685599149,6.406999999999999,6.981839977732934,5.832160022267065,0.27159089501947165,2.136695322394371,0.3208614403361398,0.2223203497028035,2.2321014745315373,2.041289170257205,12140544,7.448579978942871,7.6049511432647705
8.382000000000001,8.871526301642723,7.892473698357281,6.787999999999999,7.453684610006871,6.122315389993128,0.27620271779596806,2.1441826790571215,0.3237742424901478,0.2286311931017883,2.20483090176405,2.083534456350193,12304384,7.677091836929321,7.847954940795899
8.017,8.573723450197672,7.460276549802328,6.7010000000000005,7.425395610146832,5.976604389853169,0.2799345625564456,2.1051298648118975,0.32834171014876024,0.231527414964131,2.1829375848097152,2.0273221448140797,12468224,7.4535808086395265,7.479139423370361
8.331,9.046743669200085,7.615256330799915,6.486999999999999,7.0026558930139355,5.971344106986063,0.24147113077342505,2.16259908080101,0.2854220172559461,0.19752024429090398,2.2318154095334917,2.0933827520685284,12632064,7.572292280197144,7.7443705081939695
8.275,8.987478069837943,7.562521930162058,6.819000000000001,7.6384687303369185,5.999531269663083,0.2831514123827219,2.1429981708526613,0.34237977825785415,0.22392304650758965,2.2171292360443027,2.06886710566102,12795904,7.63318510055542,7.7296185970306395
8.224,8.647088643194309,7.800911356805693,6.590000000000001,7.205207282141557,5.974792717858445,0.2500933913514018,2.161631666123867,0.29096910126651704,0.20921768143628652,2.217646400460087,2.105616931787647,12959744,7.529210996627808,7.624759149551392
8.379000000000001,8.937738758276174,7.820261241723828,6.621,7.155985046519994,6.0860149534800065,0.22994141355156894,2.165015885233879,0.26930487772551737,0.1905779493776205,2.2352033405765,2.094828429891258,13123584,7.5705688953399655,7.731291437149048
8.189,8.594818925137801,7.783181074862199,6.69,7.150651712251241,6.22934828774876,0.2510769128799438,2.1699976146221163,0.295983023194227,0.20617080256566067,2.268670983567028,2.0713242456772045,13287424,7.6712158203125,7.5991004467010494
8.503,9.130790570174481,7.875209429825519,6.968999999999999,7.402830612105692,6.535169387894307,0.23894396908581256,2.125264412164688,0.27137776655822743,0.2065101716133977,2.1842877335780626,2.066241090751314,13451264,7.754409980773926,7.918279409408569
8.48,8.973315314986268,7.986684685013733,6.737,7.372170055969266,6.101829944030734,0.24354187883436676,2.1306528598070145,0.2785055398331729,0.20857821783556066,2.1767121291810567,2.084593590432972,13615104,7.76994252204895,7.8537623405456545
8.521,8.9608738455512,8.081126154448802,6.867,7.265924804944491,6.468075195055509,0.24508075416088104,2.136690026521683,0.28745157188719334,0.20270993643456875,2.215619101929819,2.0577609511135466,13778944,7.770139741897583,7.884179878234863
8.384,8.722325287260649,8.045674712739352,6.789999999999999,7.6324844212209495,5.947515578779049,0.25581116043031216,2.136002016067505,0.2981995567405606,0.2134227641200637,2.185181695216205,2.086822336918805,13942784,7.857899761199951,7.824713468551636
8.489999999999998,8.941242728473267,8.03875727152673,6.779000000000001,7.430681670756513,6.127318329243488,0.2611263569444418,2.1336501225829125,0.3217451036072264,0.2005076102816572,2.215840571548852,2.0514596736169732,14106624,7.834308862686157,7.864090394973755
8.583,8.91281964768643,8.25318035231357,6.835000000000001,7.297563509153068,6.372436490846933,0.2450344026088714,2.1472315594553946,0.2952634744950515,0.1948053307226913,2.23853077794211,2.055932340968679,14270464,7.9464257717132565,7.989002466201782
8.584999999999999,9.110209482016462,8.059790517983537,6.927,7.672627923296868,6.1813720767031315,0.3028157655149698,2.1435048639774323,0.3665596039833616,0.23907192704657795,2.2217098183769397,2.065299909577925,14434304,7.750067329406738,7.901087474822998
8.501999999999999,8.930947549241163,8.073052450758835,6.808999999999999,7.264224120626312,6.3537758793736865,0.26217027343809607,2.140808627009392,0.3183133127246108,0.20602723415158136,2.224450946437992,2.0571663075807916,14598144,7.884943914413452,7.877154731750489
8.599999999999998,8.998722961465726,8.20127703853427,6.8709999999999996,7.409431982705336,6.332568017294663,0.26379897054284807,2.1272195518016814,0.3006292758058111,0.22696866527988505,2.2246377583749757,2.029801345228387,14761984,7.900202083587646,7.949761056900025
8.616,9.086557116618163,8.145442883381836,6.689,7.542421935504356,5.835578064495644,0.2523894841782749,2.0943659067153932,0.3243900364586897,0.18038893189786012,2.2069126990659322,1.9818191143648545,14925824,7.920995426177979,7.947598266601562
8.743,9.224872389746498,8.261127610253503,7.197,7.756250391148724,6.637749608851276,0.2483910477720201,2.0643474221229554,0.30465366836133057,0.19212842718270962,2.1485248614753334,1.9801699827705777,15089664,8.024869108200074,8.063007640838624
8.849,9.132741079154922,8.565258920845078,6.747999999999999,7.164744526058831,6.331255473941168,0.23882936201989652,2.1089693412184713,0.2785128677060694,0.19914585633372364,2.1737675114197867,2.044171171017156,15253504,7.936461305618286,8.177638339996339
8.721,9.204165603080352,8.237834396919649,7.212999999999999,7.9752866914750635,6.450713308524935,0.268343367613852,2.0957830756902696,0.3362877459249375,0.20039898930276653,2.150829192313346,2.040736959067193,15417344,7.947579050064087,8.100250148773194
8.642,9.107785358292851,8.176214641707148,6.656000000000001,7.330628786815387,5.981371213184614,0.21457758918404574,2.0742801085114477,0.24843758302718794,0.18071759534090354,2.1534489315534873,1.995111285469408,15581184,7.898645973205566,8.012967300415038
8.622000000000002,8.926328769589734,8.31767123041027,6.971000000000001,7.539760933960835,6.402239066039167,0.25333655178546904,2.0825704976916315,0.31423844206016754,0.19243466151077054,2.1534487638365616,2.0116922315467014,15745024,8.103492975234985,8.001603269577027
8.940000000000001,9.447740090991445,8.432259909008557,7.013,7.794179236795244,6.231820763204756,0.24930624067783355,2.1046659141778945,0.28857578586456906,0.21003669549109805,2.1939997313921196,2.0153320969636694,15908864,8.05880069732666,8.259709215164184
8.822,9.283037959391631,8.360962040608367,7.034999999999999,7.595236557179197,6.474763442820802,0.2355125391855836,2.0839777126908303,0.28658262773245974,0.18444245063870743,2.1461060717896228,2.021849353592038,16072704,8.005835819244385,8.163122320175171
9.18,9.614948272786547,8.745051727213452,7.041999999999999,7.535047665038583,6.548952334961415,0.26318085398524993,2.0712356120347977,0.3227066117382245,0.20365509623227535,2.1472488778316214,1.995222346237974,16236544,8.290321397781373,8.455735731124879
9.018000000000002,9.427921943789306,8.608078056210699,7.366999999999999,8.021340125622752,6.7126598743772465,0.2543687783181667,2.069865030050278,0.2824328794439072,0.22630467719242614,2.145138214116033,1.9945918459845229,16400384,8.218247079849244,8.328765296936036
9.037,9.440659509983353,8.633340490016648,7.178,7.763795186050551,6.592204813949449,0.2735525516793132,2.071475088596344,0.3300294433463531,0.2170756600122733,2.168683640136229,1.974266537056459,16564224,8.179918193817139,8.349062395095824
9.063,9.724846658977743,8.401153341022258,6.978,7.728410554296779,6.22758944570322,0.22199234198778867,2.078362315893173,0.2626410403540578,0.18134364362151953,2.172582816471928,1.9841418153144184,16728064,8.237508964538574,8.367923021316528
8.900000000000002,9.35565337703127,8.444346622968734,7.110000000000001,7.694071913380537,6.525928086619466,0.2404023899696767,2.0624144583940507,0.2993025066301149,0.18150227330923852,2.14946802980094,1.9753608869871613,16891904,8.214042234420777,8.226347255706788
8.939,9.34100621885737,8.53699378114263,7.181,7.713493192444749,6.648506807555251,0.24521819930523633,2.0558855280280115,0.29004011503361826,0.20039628357685438,2.1613175198967802,1.9504535361592428,17055744,8.198602962493897,8.258080101013183
9.110999999999999,9.533787180505747,8.68821281949425,7.202000000000001,7.814450814351652,6.58954918564835,0.2520301166921854,2.0471453741192818,0.2959529201881592,0.20810731319621156,2.1214390443123587,1.9728517039262048,17219584,8.363162803649903,8.404868888854981
8.929999999999998,9.559015103157307,8.300984896842689,7.209999999999999,7.826133102503022,6.5938668974969765,0.2240087976679206,2.0336816191673277,0.2725720116297923,0.1754455837060489,2.10583506832626,1.9615281700083953,17383424,8.217310762405395,8.251798868179321
9.023,9.543097106317656,8.502902893682343,7.1899999999999995,7.833723543145657,6.546276456854342,0.24163824822753663,2.060650482773781,0.2849046375894384,0.19837185886563488,2.1314439497861493,1.9898570157614126,17547264,8.244942903518677,8.273932409286498
9.12,9.719899991665276,8.520100008334722,7.464,8.211184046938905,6.716815953061095,0.2948816725984216,2.0717369645833967,0.36563048462348774,0.2241328605733554,2.142739260568904,2.0007346685978895,17711104,8.236735534667968,8.418967294692994
9.216,9.753683922021107,8.678316077978891,7.098000000000001,7.897234633884194,6.298765366115807,0.23159283539280295,2.08832975178957,0.2852100942298933,0.17797557655571258,2.1490922333953133,2.0275672701838268,17874944,8.396672677993774,8.431816911697387
9.185,9.65938908081869,8.710610919181311,7.2780000000000005,7.918684009477372,6.637315990522629,0.2230220463126898,2.062923675775528,0.270197134418535,0.17584695820684462,2.1458851554277194,1.9799621961233367,18038784,8.314821863174439,8.410052680969239
9.155,9.60174937045283,8.70825062954717,7.136,7.880193523218256,6.391806476781745,0.24625382674857973,2.079178291559219,0.304583458411459,0.18792419508570046,2.1511380931288513,2.007218489989587,18202624,8.475633525848389,8.418812704086303
9.107000000000001,9.573370024765744,8.640629975234258,6.931,7.683601488172858,6.178398511827142,0.22751081315800548,2.0673082783818244,0.2700492533292266,0.1849723729867844,2.1543956044110457,1.980220952352603,18366464,8.201741456985474,8.393019914627075
9.077000000000002,9.398529158864326,8.755470841135677,7.211,8.005662821579065,6.416337178420936,0.24236335642635817,2.0754227891564367,0.29702463711328086,0.18770207573943548,2.1348748330108225,2.015970745302051,18530304,8.351746702194214,8.393556261062622
9.137,9.766953172862873,8.507046827137128,7.25,8.090785347160617,6.409214652839383,0.23598954863846303,2.066736912727356,0.3047162743507141,0.16726282292621197,2.170309790185439,1.9631640352692732,18694144,8.295544958114624,8.392524099349975
9.443000000000001,9.840241740002233,9.04575825999777,7.081,7.702746733003078,6.459253266996923,0.23511974122375245,2.0085919857025147,0.27326157826627173,0.19697790418123315,2.0845230096772056,1.932660961727824,18857984,8.563826847076417,8.729726648330688
9.054,9.425435054888469,8.682564945111531,7.167999999999999,7.827754499795188,6.5082455002048105,0.2525921266525984,2.047894798219204,0.31969968719055875,0.18548456611463804,2.127529236438641,1.9682603599997668,19021824,8.366868877410889,8.346689987182618
9.315999999999999,9.839816761854753,8.792183238145245,7.5280000000000005,8.158155536355906,6.897844463644094,0.24637058367952705,2.0262931689620016,0.30904067420460807,0.18370049315444603,2.125537921048281,1.927048416875722,19185664,8.464513301849365,8.539088487625122
9.383999999999999,9.826203573029435,8.941796426970562,7.381,8.090400451085282,6.6715995489147195,0.19888096125796434,2.035848248004913,0.230847688345493,0.1669142341704357,2.1153540179457786,1.9563424780640477,19349504,8.437448406219483,8.595145320892334
9.32,9.906498081838295,8.733501918161705,7.472999999999999,7.983745533509593,6.962254466490405,0.23500309512019157,2.0664213240146636,0.28276410819146036,0.18724208204892281,2.1214542826760328,2.0113883653532945,19513344,8.457212829589844,8.57514910697937
9.381,9.96742049759537,8.79457950240463,7.497,8.288176971353439,6.705823028646561,0.2292866026982665,2.062518072128296,0.29293324761984024,0.16563995777669277,2.1287201590491747,1.9963159852074173,19677184,8.54345531463623,8.5756094455719
9.109,9.689834744139846,8.528165255860154,7.429,8.234002484468217,6.6239975155317845,0.24635846056044097,2.03836872279644,0.295742399041091,0.19697452207979094,2.0936548018192824,1.983082643773598,19841024,8.294431495666505,8.343271255493164
9.386999999999999,9.964530085796401,8.809469914203596,7.215999999999999,7.7669119711895895,6.665088028810409,0.2668923931196332,2.0543615579605103,0.34494257823133945,0.18884220800792692,2.107368320507988,2.001354795413033,20004864,8.499302339553832,8.594918346405029
9.226999999999999,9.659482369582852,8.794517630417145,7.381000000000002,8.184622423778732,6.577377576221272,0.24942773561924692,2.0551757976412772,0.2848677982881772,0.2139876729503166,2.1147597977736563,1.995591797508898,20168704,8.457032299041748,8.518849754333496
9.368,9.991246339740556,8.744753660259445,7.42,7.971271258093509,6.868728741906491,0.23990928931161762,2.023364321887493,0.3056442390360031,0.17417433958723216,2.0849892340862954,1.9617394096886904,20332544,8.533336162567139,8.589145183563232
9.440999999999999,9.858167831933383,9.023832168066615,7.357000000000001,8.178645300601179,6.535354699398823,0.23599651511758563,2.0613203227519987,0.2887756459743328,0.18321738426083845,2.1137044033725334,2.008936242131464,20496384,8.55945611000061,8.661894083023071
9.435,9.849783075836033,9.020216924163968,7.233999999999999,7.856642754715735,6.611357245284263,0.23367520794272423,2.0085717022418974,0.26746388794152504,0.19988652794392342,2.0798866373360956,1.9372567671476992,20660224,8.573340606689452,8.670408916473388
9.248,9.77644678066954,8.719553219330459,7.324,8.205330811897552,6.442669188102447,0.22810323778539893,2.022482155263424,0.28274728985577546,0.1734591857150224,2.0908845831068956,1.9540797274199524,20824064,8.605300903320312,8.520581674575805
9.529999999999998,10.060452636905499,8.999547363094496,7.538000000000001,8.285218843445481,6.790781156554521,0.2182300023734569,2.080652804672718,0.27176846052024956,0.16469154422666424,2.1644748708394066,1.9968307385060293,20987904,8.702783012390137,8.699328327178955
9.297,9.778581768757913,8.815418231242088,7.5649999999999995,8.321230784879853,6.8087692151201455,0.22244595270603895,2.0699320644140244,0.2751329827538247,0.16975892265825318,2.1434206546895016,1.9964434741385475,21151744,8.46750864982605,8.504499387741088
9.689,10.211023945810918,9.166976054189082,7.653000000000001,8.483193350973135,6.822806649026868,0.24189203679561616,1.9909954696893692,0.28003655820017753,0.2037475153910548,2.0536939793542963,1.9282969600244424,21315584,8.76116123199463,8.877423000335693
9.702,10.231769761311458,9.172230238688542,7.4159999999999995,8.075624135398334,6.756375864601665,0.23631707020103926,1.9879804328083992,0.29195173663769614,0.18068240376438238,2.047222351806839,1.9287385138099595,21479424,8.72571496963501,8.854328060150147
9.745,10.21139575469766,9.278604245302338,7.782000000000001,8.430549150026428,7.133450849973575,0.24405770916491742,2.015590411424637,0.30510468839375393,0.1830107299360809,2.0695165407475455,1.9616642821017287,21643264,8.787450742721557,8.905228900909425
9.460999999999999,10.008621219457389,8.913378780542608,7.659000000000001,8.492959831166946,6.8250401688330555,0.22306483890861267,1.9994669497013091,0.25773990048517414,0.1883897773320512,2.057663408053909,1.941270491348709,21807104,8.534447479248048,8.646485996246337
9.864,10.639734490660304,9.088265509339697,7.435,8.214900634696498,6.655099365303502,0.228378089889884,1.95644121915102,0.25869376188258364,0.19806241789718437,2.0010630640036493,1.911819374298391,21970944,8.832556343078613,8.969192743301392
9.68,10.144865571966777,9.215134428033222,7.598999999999999,8.336366259059904,6.861633740940094,0.2525332439690828,2.0039501950144767,0.3247617542755431,0.18030473366262248,2.061545202422135,1.9463551876068188,22134784,8.779385185241699,8.879673194885253
9.671,10.41576103550065,8.92623896449935,7.654999999999999,8.484834320813498,6.825165679186501,0.23156330902129413,1.9854568257927894,0.2807138239159009,0.18241279412668737,2.0565021455974066,1.9144115059881721,22298624,8.78831925392151,8.842326593399047
9.691999999999998,10.26798263862724,9.116017361372757,7.689,8.490129827181587,6.887870172818412,0.2087999289855361,1.9984064728021622,0.27975496864405397,0.13784488932701822,2.052176395906765,1.9446365496975593,22462464,8.862178134918214,8.898371076583862
9.597000000000001,10.264068961952212,8.92993103804779,7.385,8.143396334379327,6.626603665620673,0.24878180511295794,2.0194602832198143,0.30101389125869593,0.19654971896721996,2.0877922070047106,1.951128359434918,22626304,8.806109714508057,8.754767990112304
9.658999999999999,10.172038984873469,9.14596101512653,7.633,8.380997994649718,6.885002005350282,0.20313964411616325,2.020474058389664,0.25744934653400653,0.14882994169831998,2.0883517595436683,1.9525963572356593,22790144,8.630953741073608,8.775293493270874
9.655000000000001,10.299177770495072,9.01082222950493,7.564,8.405310881898005,6.722689118101995,0.23961444851011038,1.9899036481976509,0.30238173509766014,0.17684716192256061,2.0426336138502075,1.9371736825450943,22953984,8.612374544143677,8.790228223800659
9.984,10.4688958651092,9.4991041348908,7.6,8.287720873610798,6.912279126389201,0.21427883906289935,1.9939948469400406,0.25598697368443357,0.17257070444136516,2.0376161492897373,1.9503735445903438,23117824,9.004291439056397,9.160351276397705
9.638000000000002,10.14405928506451,9.131940714935494,7.724000000000001,8.283842835088564,7.164157164911438,0.23559459391981363,1.95523494631052,0.2733582689276164,0.1978309189120109,2.0289516959607163,1.8815181966603236,23281664,8.751398086547852,8.811427974700928
9.562999999999999,9.960015113062461,9.165984886937537,7.533000000000001,8.316811839665618,6.749188160334383,0.2359668238088488,1.9498443081974983,0.2998080442562344,0.17212560336146324,2.0167414841428832,1.8829471322521132,23445504,8.805426120758057,8.779950523376465
9.872000000000002,10.218433254754796,9.525566745245207,7.513,8.227381550713622,6.798618449286377,0.20452426718547936,2.0146883115172387,0.24622873210033153,0.1628198022706272,2.0629840707143288,1.9663925523201486,23609344,8.931293869018555,8.983568859100341
9.647000000000002,10.143569229815945,9.150430770184059,8.033,8.856978761862221,7.209021238137778,0.2396960463374853,1.9997703731060028,0.2720179943660814,0.20737409830888925,2.0777983438027667,1.9217424024092389,23773184,8.799020385742187,8.764659690856934
9.78,10.455751433590784,9.104248566409215,7.852000000000001,8.539761586598148,7.164238413401854,0.24967949390411376,1.9862758100032807,0.2913704309754999,0.2079885568327276,2.0391909354411166,1.9333606845654447,23937024,8.686412811279297,8.874855422973633
9.739,10.251180632199228,9.226819367800774,7.272,8.109505820875293,6.434494179124706,0.24367191977798938,1.9932000920176507,0.29984803087616535,0.1874958086798134,2.0799983986018997,1.9064017854334014,24100864,8.82860631942749,8.870644664764404
9.748999999999999,10.184601882456905,9.313398117543093,7.898999999999999,8.563972931779933,7.234027068220065,0.21726242117583752,1.9940371945500375,0.28820968527905355,0.1463151570726215,2.090675760553036,1.8973986285470386,24264704,8.97080726623535,8.946341609954834
9.940999999999999,10.473211424153972,9.408788575846026,7.663000000000001,8.397956461295498,6.928043538704504,0.2402882560156286,2.002625711262226,0.31116842613050555,0.16940808590075163,2.109776688102836,1.8954747344216158,24428544,8.86720609664917,9.071825408935547
10.020999999999999,10.607062283379504,9.434937716620494,7.879,8.6252633583394,7.1327366416606,0.22315359953790903,1.9998491927981377,0.2975377345473591,0.148769464528459,2.082872186402967,1.9168261991933084,24592384,8.973162841796874,9.157693767547608
9.979,10.525725708193788,9.43227429180621,7.828,8.294514737173436,7.361485262826564,0.1936154592782259,2.0039774999022484,0.23241420628446807,0.15481671227198374,2.065444345546219,1.9425106542582777,24756224,8.990235805511475,9.107545852661133
9.854,10.186361249245454,9.521638750754544,7.822,8.393695723265445,7.250304276734555,0.2126955958083272,1.9740118592977525,0.28411637550972885,0.14127481610692555,2.0572084799156487,1.8908152386798562,24920064,9.059901523590089,8.999278926849366


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-caveflyer-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.659,3.0288499695822617,2.289150030417738,2.455,2.79113241438457,2.11886758561543,0.7210146115161479,2.7050518095493317,1.0278862408440483,0.4141429821882474,2.707351544584848,2.7027520745138154,16384,0.48722461313009263,1.8796986937522888
2.8850000000000002,3.4833351903406653,2.286664809659335,2.685,3.0008559798389136,2.3691440201610865,0.18386677484959363,2.6930544078350067,0.2541947847151066,0.11353876498408064,2.713282404732924,2.6728264109370894,180224,0.8505380809307098,2.0451676845550537
3.189,3.7352133282884994,2.6427866717115007,2.9779999999999998,3.657894109402339,2.2981058905976606,0.21752092372626067,2.6682316064834595,0.31169707404903424,0.12334477340348708,2.7101080837442293,2.6263551292226897,344064,1.1619368851184846,2.3224172830581664
3.0089999999999995,3.5975482138278894,2.4204517861721095,3.378,3.7206309968464617,3.0353690031535385,0.23172057513147593,2.6382780373096466,0.29877445362398464,0.1646666966389672,2.6972678027464596,2.5792882718728336,507904,1.1500932693481445,2.276164638996124
3.3020000000000005,3.7412448064576296,2.8627551935423714,3.429,3.9756342470061674,2.8823657529938322,0.2617902312427759,2.573434296250343,0.33215179656397287,0.19142866592157892,2.6799106342106986,2.4669579582899877,671744,1.1364161968231201,2.5035964250564575
3.7129999999999996,3.9964095975791922,3.429590402420807,3.433,3.897328547474738,2.9686714525252618,0.2592255299910903,2.4964779734611513,0.3264115241882831,0.19203953579389743,2.626148904426907,2.3668070424953958,835584,1.4815734326839447,2.8990092515945434
3.4900000000000007,3.9153234063627353,3.064676593637266,3.566,4.102119389688529,3.0298806103114715,0.2615808302536607,2.531711208820343,0.3284434917136918,0.1947181687936296,2.633334768969609,2.4300876486710767,999424,1.3467178165912628,2.758690524101257
3.5500000000000007,4.2388396039717815,2.86116039602822,3.499,3.9639827953806464,3.034017204619354,0.2801061537116766,2.4140182197093965,0.36162230616087654,0.19859000126247664,2.5537193195312446,2.2743171198875483,1163264,1.5362194299697876,2.928054118156433
3.8900000000000006,4.492411819273162,3.2875881807268392,3.543,4.045236000302647,3.0407639996973534,0.275888242945075,2.3860272765159607,0.33059826595217606,0.221178219937974,2.4794927634229755,2.292561789608946,1327104,1.8340919137001037,3.2309656620025633
4.0329999999999995,4.7448995715689115,3.321100428431088,3.686,4.072993539997762,3.2990064600022375,0.23198551256209612,2.4081748008728026,0.2956182068513711,0.16835281827282117,2.5153398679742036,2.3010097337714015,1490944,1.8705373406410217,3.3149648189544676
3.95,4.438364617882992,3.461635382117009,3.95,4.279393381840013,3.620606618159988,0.2541446188464761,2.3824433594942094,0.3189848994578662,0.18930433823508602,2.5019802829371707,2.262906436051248,1654784,2.0005108594894407,3.3418567895889284
4.35,4.903624421426656,3.7963755785733433,4.52,4.921995024844835,4.118004975155164,0.2702283520251512,2.3670603811740873,0.3413172568469062,0.1991394472033962,2.4399092461414438,2.294211516206731,1818624,2.481522965431213,3.7432637214660645
4.183,4.861528555036558,3.5044714449634418,4.07,4.721229606206598,3.4187703937934026,0.2992902910336852,2.34217292368412,0.3692759548571999,0.22930462721017053,2.452478932270647,2.231866915097593,1982464,2.3836512088775637,3.635975217819214
4.679999999999999,5.099046536795138,4.26095346320486,4.6530000000000005,5.0227039356025305,4.2832960643974705,0.25875418577343223,2.2823432594537736,0.3049213466840822,0.21258702486278222,2.3891696678856795,2.1755168510218676,2146304,2.47251478433609,4.0845050573348995
5.08,6.044157663455516,4.1158423365444845,4.569999999999999,5.043392015141785,4.096607984858214,0.2873141815885901,2.240502253174782,0.3710975669461788,0.20353079623100145,2.3831892590406745,2.097815247308889,2310144,3.0821054339408875,4.585288238525391
5.143,5.820673225087136,4.465326774912864,4.873,5.41185155655338,4.334148443446621,0.3012913191691041,2.178034023940563,0.35268840754465475,0.2498942307935535,2.2966812710197666,2.0593867768613596,2473984,3.4594922780990602,4.69921338558197
5.303000000000001,5.707822183186644,4.898177816813358,4.999,5.402248062611589,4.59575193738841,0.26377575267106296,2.207765170931816,0.30733284325902777,0.22021866208309815,2.304419896712056,2.111110445151576,2637824,3.3471896171569826,4.820308780670166
5.283,6.00133209589994,4.564667904100061,4.9,5.282099463490856,4.517900536509145,0.3147751433774829,2.13004434555769,0.39357667999190593,0.2359736067630599,2.2977119364482874,1.9623767546670925,2801664,3.5360965967178344,4.851311135292053
5.386,5.923553718245907,4.848446281754093,5.16,5.681919534027996,4.6380804659720045,0.34650634303689004,2.07174673974514,0.3998024391408708,0.29321024693290926,2.2456929890246746,1.8978004904656054,2965504,3.7970938205718996,4.9897009372711185
5.666,6.200419311028336,5.131580688971665,5.359999999999999,5.831593044902063,4.888406955097936,0.35020045228302477,1.9917753994464875,0.4011129448648957,0.29928795970115385,2.1368288927503976,1.8467219061425775,3129344,3.9918644189834596,5.259580945968628
5.713,6.221056099264638,5.204943900735362,5.4,5.885798312059645,4.914201687940356,0.32266428209841247,1.9845064207911491,0.3719344052069882,0.27339415898983677,2.0944286423258753,1.874584199256423,3293184,4.107710957527161,5.324175119400024
5.8759999999999994,6.667696911702956,5.084303088297043,5.2090000000000005,5.8830393163607,4.534960683639301,0.3590506311506033,1.9674822703003882,0.4481169238456312,0.26998433845557546,2.0654811711893886,1.869483369411388,3457024,4.451658844947815,5.5024041652679445
6.239,6.587896832889036,5.890103167110964,5.309,6.039704454618966,4.578295545381034,0.3337751468643546,1.9783841595053673,0.40469336163125935,0.26285693209744987,2.0595934663437583,1.8971748526669763,3620864,4.550391721725464,5.849801063537598
5.945,6.501978455597701,5.388021544402299,5.622999999999999,6.201930911249347,5.044069088750652,0.33062267042696475,1.9556740939617157,0.3715108298217459,0.2897345110321836,2.0279599794399505,1.8833882084834808,3784704,4.452655982971192,5.582769298553467
6.222,6.985646515084041,5.45835348491596,5.348999999999999,5.855763258336671,4.842236741663328,0.3468048045411706,1.9232336938381196,0.4080987958453576,0.2855108132369836,1.9803017100916571,1.866165677584582,3948544,4.690790390968322,5.882503271102905
6.295000000000001,6.855557757951846,5.734442242048155,5.488000000000001,5.827552646875269,5.148447353124734,0.3638653511181474,1.88581785261631,0.42922770139199373,0.29850300084430104,1.94954891497675,1.8220867902558702,4112384,4.819554376602173,5.932382297515869
6.298,6.692,5.904,5.838,6.134978113671698,5.541021886328302,0.34657779494300484,1.9090857714414597,0.432590214671842,0.26056537521416767,2.0156609211669583,1.8025106217159612,4276224,4.811822032928466,5.973804092407226
6.6899999999999995,7.016955654485436,6.363044345514563,5.704000000000001,6.225674227847227,5.182325772152774,0.3668989004567266,1.8232342258095742,0.42030783895821167,0.3134899619552415,1.9640067064067237,1.6824617452124246,4440064,5.039008951187133,6.336824560165406
6.723000000000001,7.230307598996902,6.2156924010031,5.578,6.29267195271677,4.863328047283231,0.32279813606292007,1.8044960543513298,0.36563022011294466,0.2799660520128955,1.9128166208302475,1.696175487872412,4603904,5.155846071243286,6.37923755645752
6.629,7.328977856792627,5.929022143207372,5.961,6.429069439292933,5.492930560707068,0.3530807539820671,1.8248464673757554,0.4202072187568394,0.2859542892072948,1.9383451601138564,1.7113477746376544,4767744,5.198532915115356,6.320401620864868
6.931,7.331560856799563,6.530439143200437,5.664,6.102251069593675,5.225748930406325,0.33412834759801624,1.8028918370604514,0.366425112923917,0.3018315822721155,1.960649764280078,1.6451339098408249,4931584,5.308877944946289,6.562552499771118
6.976000000000001,7.545898236529998,6.406101763470004,5.7170000000000005,6.472513732502594,4.961486267497407,0.3373135795816779,1.7973932147026062,0.39288674115945565,0.28174041800390015,1.8853352618991317,1.7094511675060806,5095424,5.423665380477905,6.637668752670288
6.883,7.323001136362169,6.442998863637831,5.667,6.155058398145139,5.17894160185486,0.3364601392298937,1.7711333647370338,0.40038487362940944,0.27253540483037797,1.8603638808423069,1.6819028486317606,5259264,5.27515139579773,6.539722681045532
7.233,7.75030165281004,6.715698347189959,5.8069999999999995,6.023889372722593,5.590110627277406,0.3477130219340324,1.7171021670103073,0.39680257533316865,0.2986234685348962,1.834971648943694,1.5992326850769205,5423104,5.616788578033447,6.8842932224273685
7.336,7.735579779268171,6.936420220731829,5.8100000000000005,6.286340214552583,5.333659785447418,0.38867097087204455,1.7107962042093277,0.43337010484037775,0.34397183690371136,1.788886875869059,1.6327055325495963,5586944,5.767254114151001,6.994110870361328
7.507000000000001,7.977575179965965,7.0364248200340365,5.7940000000000005,6.429974842269724,5.158025157730277,0.338405142351985,1.6722283259034156,0.3845609151865643,0.29224936951740565,1.777711852674009,1.5667447991328223,5750784,5.939957857131958,7.16579008102417
7.498,8.030349509251206,6.965650490748795,6.1339999999999995,6.630390974938102,5.637609025061897,0.34396362733095887,1.6382067501544952,0.38659846302043277,0.30132879164148496,1.7372796551325238,1.5391338451764667,5914624,5.825535583496094,7.145221996307373
7.428999999999999,7.844703018993126,7.013296981006873,5.918,6.422099196587339,5.413900803412662,0.37553004287183284,1.6306686386466027,0.4338654334750764,0.3171946522685893,1.7142945533302132,1.5470427239629923,6078464,5.830967760086059,7.064071750640869
7.615999999999998,8.270754915980016,6.96124508401998,5.838,6.28943770334344,5.38656229665656,0.33290725369006396,1.683425235748291,0.38746127615284265,0.2783532312272853,1.8055999371973406,1.5612505342992415,6242304,5.8789698600769045,7.249292707443237
7.566,8.00645885165359,7.125541148346409,6.127,6.468995614006963,5.7850043859930365,0.3333742516115308,1.6052280992269516,0.3977746554007403,0.26897384782232125,1.7359406592995084,1.474515539154395,6406144,5.9504424095153805,7.216523838043213
7.903999999999999,8.262167558553255,7.545832441446743,5.705,6.204904990973285,5.205095009026715,0.30101454220712187,1.6299594566226006,0.34674118381011165,0.2552879006041321,1.7455134228419198,1.5144054904032813,6569984,6.300527572631836,7.531384086608886
7.953,8.315327200193417,7.590672799806584,5.898,6.399234476068835,5.3967655239311645,0.3194163478910923,1.5982269957661628,0.35852142554668287,0.28031127023550173,1.6873406624477008,1.5091133290846248,6733824,6.05996036529541,7.542023754119873
7.647,7.97417120900226,7.31982879099774,5.959,6.466906487456106,5.451093512543893,0.352754670009017,1.5939611032605172,0.38487907611256333,0.32063026390547067,1.7129737674289613,1.474948439092073,6897664,5.977873182296753,7.276436614990234
7.716999999999999,8.168,7.265999999999998,5.8759999999999994,6.402121658934509,5.34987834106549,0.3511737922206521,1.5976763278245927,0.41705276808475067,0.2852948163565535,1.7148643697543111,1.4804882858948742,7061504,6.212497138977051,7.364740800857544
8.114,8.397238415473609,7.830761584526393,6.143000000000001,6.685071028556222,5.600928971443779,0.3216248443350196,1.5412992775440215,0.37951102688220184,0.26373866178783734,1.675513093098848,1.407085461989195,7225344,6.359111499786377,7.741502380371093
7.962999999999999,8.368365267382394,7.557634732617605,5.945,6.603198298387348,5.286801701612653,0.30972562041133644,1.5851549983024598,0.3483149370925639,0.271136303730109,1.7506834980264074,1.419626498578512,7389184,6.31973123550415,7.577295732498169
7.885,8.306930088995795,7.463069911004204,5.9350000000000005,6.34975896614781,5.520241033852191,0.303343677520752,1.548550446331501,0.36325672544473786,0.2434306295967661,1.6533565343437857,1.4437443583192162,7553024,6.322550916671753,7.508378219604492
8.184,8.539392740499858,7.82860725950014,5.925000000000001,6.263563140344605,5.586436859655397,0.3113801937550306,1.5480397671461106,0.36008584894056966,0.2626745385694916,1.6622465375033852,1.433832996788836,7716864,6.542887258529663,7.8124548435211185
7.828000000000001,8.187243649909085,7.468756350090918,6.04,6.431637587573001,5.648362412426999,0.28866086807101965,1.5390868693590165,0.3545868553374126,0.22273488080462672,1.6568766705248459,1.4212970681931871,7880704,6.191086483001709,7.454505586624146
8.216,8.614050248084334,7.817949751915665,5.792,6.232654059325453,5.3513459406745465,0.28066710140556095,1.5235492050647736,0.3336456581932134,0.2276885446179085,1.662832668129513,1.3842657420000344,8044544,6.636342334747314,7.852716255187988
8.159,8.577292959539125,7.740707040460876,6.140000000000001,6.609467783772221,5.67053221622778,0.30738416593521833,1.5094335436820985,0.36622975730392665,0.24853857456651002,1.63718521422119,1.381681873143007,8208384,6.470650482177734,7.774491930007935
8.136999999999999,8.62432022326187,7.649679776738127,5.865,6.265381068483514,5.464618931516487,0.3270548675209284,1.4823638767004013,0.37649092164132125,0.2776188134005355,1.6121900054269236,1.352537747973879,8372224,6.447091102600098,7.74361743927002
8.251999999999999,8.701817740868453,7.802182259131545,6.061999999999999,6.4787205298518415,5.645279470148157,0.2937123103067279,1.4935880810022355,0.33840297759390126,0.24902164301955454,1.60760749910082,1.379568662903651,8536064,6.610201120376587,7.877207088470459
8.444999999999999,8.640460993551141,8.249539006448856,6.139000000000001,6.619300947323656,5.658699052676346,0.3082597078755498,1.4683241546154022,0.36604569544273347,0.2504737203083661,1.5971751623902308,1.3394731468405736,8699904,6.780532455444336,8.066232347488404
8.030999999999999,8.262276890328453,7.799723109671544,5.991,6.432507644327932,5.549492355672068,0.29328156914561987,1.4116123005747796,0.33494093382073425,0.2516222044705055,1.5879330026350513,1.2352915985145079,8863744,6.548025512695313,7.6759521484375
8.41,8.731309819333303,8.088690180666697,6.129,6.605622492125581,5.6523775078744185,0.3148887300863862,1.428868229687214,0.3375298088668203,0.29224765130595204,1.5583365939775287,1.2993998653968992,9027584,6.70176682472229,8.022149276733398
8.545,8.92734147041617,8.16265852958383,6.3340000000000005,6.874503468999044,5.793496531000957,0.30741028152406213,1.4025673896074295,0.36368861473305,0.2511319483150743,1.5498126537234151,1.255322125491444,9191424,6.793242406845093,8.146247863769531
8.524000000000001,8.761453153274495,8.286546846725507,6.217999999999999,6.507717103395708,5.92828289660429,0.274859095364809,1.3731237187981606,0.3184915372655981,0.23122665346401994,1.4873194340842704,1.258928003512051,9355264,6.931833744049072,8.147675037384033
8.562999999999999,8.826250830957852,8.299749169042146,6.188000000000001,6.444624238917528,5.9313757610824736,0.27904112339019777,1.4414413258433343,0.34404002601746686,0.21404222076292864,1.5679817658005337,1.3149008858861349,9519104,6.8160927295684814,8.153517961502075
8.623,8.988542063243068,8.25745793675693,6.364,6.692060969943088,6.035939030056912,0.2794008538126945,1.3495361343026162,0.310589709581954,0.24821199804343505,1.4734151516487186,1.2256571169565138,9682944,6.879743194580078,8.233346605300904
8.433,8.789540320300523,8.076459679699477,6.2,6.746241704742507,5.653758295257493,0.2722209198400378,1.3573175817728043,0.3044006391229744,0.24004120055710126,1.533101864145328,1.1815332994002805,9846784,6.85581603050232,8.05455560684204
8.700999999999999,8.942099564495665,8.459900435504332,6.135,6.5499518044303455,5.720048195569654,0.254875922575593,1.3472637362778186,0.28502977588346146,0.22472206926772453,1.5291177004966634,1.1654097720589738,10010624,6.922772836685181,8.302905702590943
8.74,9.124421643511393,8.355578356488607,6.239,6.782625790411014,5.695374209588985,0.2850130947306752,1.3137300707399846,0.34271552438625397,0.22731066507509645,1.4848831147384804,1.1425770267414888,10174464,6.947689819335937,8.328261518478394
8.849999999999998,9.248095465937505,8.451904534062491,6.078999999999999,6.475268848132173,5.6827311518678245,0.2755111722275615,1.2990174025297165,0.32133692385225093,0.22968542060287206,1.4487684688456697,1.1492663362137634,10338304,7.1212732791900635,8.460442686080933
8.714,8.971106981624382,8.456893018375618,6.229000000000001,6.838777828393261,5.619222171606741,0.270688296854496,1.2993120841681958,0.3321669523373063,0.20920964137168574,1.459006252053574,1.1396179162828175,10502144,7.205149841308594,8.349330520629882
8.609000000000002,9.053194777096717,8.164805222903286,6.322,6.594682966097994,6.049317033902006,0.2690668711438775,1.280650943517685,0.32246406455219506,0.21566967773555995,1.4426451113501562,1.1186567756852137,10665984,7.041978931427002,8.238812971115113
8.928999999999998,9.204152684886045,8.653847315113952,6.068,6.513618671063051,5.622381328936949,0.24602410849183798,1.289997735619545,0.29384556842590726,0.1982026485577687,1.434663128689861,1.1453323425492288,10829824,7.121645545959472,8.523034858703614
8.829999999999998,9.11962044126753,8.540379558732466,6.286999999999999,6.76795841816107,5.806041581838928,0.2606885747984052,1.2537844151258468,0.30918500041445796,0.2121921491823524,1.3612665115913474,1.1463023186603463,10993664,7.105749273300171,8.438435363769532
8.806999999999999,9.13554375659872,8.478456243401277,6.394000000000001,7.113711053131742,5.67428894686826,0.2735003350302577,1.2400489017367362,0.30485235021770396,0.2421483198428115,1.3990763948399865,1.081021408633486,11157504,7.09037823677063,8.412209796905518
8.907,9.100238194982255,8.713761805017745,6.174,6.739176078757763,5.608823921242238,0.2538466015830636,1.2402386620640755,0.3035064614005692,0.204186741765558,1.393764356411395,1.086712967716756,11321344,7.072155904769898,8.490628623962403
8.98,9.340693775937428,8.619306224062573,6.237999999999999,6.910276728736015,5.565723271263982,0.2670874385163188,1.1993450202047824,0.31533359053610954,0.218841286496528,1.322146477518979,1.0765435628905857,11485184,7.244823265075683,8.576012563705444
9.047999999999998,9.38235908840646,8.713640911593536,6.268000000000001,6.7315903363962635,5.804409663603738,0.26107900291681285,1.2104049690067769,0.30325398572282825,0.21890402011079743,1.3821934674125764,1.0386164706009773,11649024,7.304539537429809,8.658450603485107
8.965,9.294795391113945,8.635204608886054,5.957,6.441603962014344,5.472396037985655,0.24967950014397497,1.1908988550305366,0.30355436379979617,0.1958046364881538,1.3634508150358324,1.0183468950252408,11812864,7.326252698898315,8.580031681060792
8.982000000000001,9.392945251828028,8.571054748171974,6.367999999999999,7.179329772657209,5.5566702273427895,0.22651481889188285,1.1430827327072621,0.28406352788374933,0.16896610990001637,1.3077939953801645,0.9783714700343599,11976704,7.251503133773804,8.587524366378783
9.102,9.352031997952263,8.851968002047737,6.354999999999999,6.631088753845569,6.078911246154428,0.25235890801995986,1.185222400724888,0.29678715716511384,0.20793065887480588,1.2973453069759044,1.0730994944738714,12140544,7.197695016860962,8.662033843994141
9.129999999999999,9.438155804748181,8.821844195251817,6.0889999999999995,6.508200429389093,5.669799570610906,0.2312778417021036,1.175544587522745,0.2756117942037255,0.1869438892004817,1.3005186563950526,1.0505705186504375,12304384,7.314682292938232,8.698521614074707
9.061,9.29972368964977,8.82227631035023,6.431,6.958132810589514,5.903867189410486,0.221089993044734,1.1426239065825938,0.27504100521399505,0.16713898087547296,1.255852291134082,1.0293955220311057,12468224,7.331193113327027,8.652919101715089
9.148,9.491272486517635,8.804727513482364,6.064,6.5832340512716785,5.544765948728322,0.2509058319032192,1.1490233838558197,0.3135996969089097,0.18821196689752867,1.2775048692930826,1.0205418984185568,12632064,7.390688467025757,8.729158210754395
8.923,9.310583539382156,8.535416460617844,6.051,6.502695694024196,5.599304305975805,0.23742127604782576,1.1456863291561603,0.2751156315697136,0.19972692052593793,1.302581400355801,0.9887912579565197,12795904,7.237181901931763,8.495086669921875
9.2,9.599374510954316,8.800625489045682,6.307,6.8107271086610295,5.803272891338971,0.23987906947731968,1.118279506266117,0.31071346439494446,0.1690446745596949,1.2528487538688693,0.9837102586633648,12959744,7.383155632019043,8.763638782501221
9.099,9.304885890725906,8.893114109274094,6.4879999999999995,6.844252719287867,6.1317472807121325,0.2569091832265258,1.1359875060617923,0.31458466601685686,0.19923370043619473,1.2665745936380512,1.0054004184855334,13123584,7.362554550170898,8.672634410858155
9.153,9.51821363610906,8.787786363890941,6.0920000000000005,6.458955038117751,5.72504496188225,0.2414504259824753,1.089854507148266,0.2691510623023017,0.21374978966264888,1.2369324863816835,0.9427765279148483,13287424,7.394958782196045,8.730967044830322
9.056999999999999,9.39753046853402,8.716469531465977,6.220000000000001,6.658793801232425,5.781206198767577,0.18254664950072763,1.0928901478648185,0.21582429198816105,0.1492690070132942,1.2139679700032329,0.9718123257264042,13451264,7.290788078308106,8.603684043884277
9.159000000000002,9.48633621858878,8.831663781411224,6.353,6.983143634419963,5.722856365580037,0.2191824989393353,1.0632989279925824,0.25926605474345216,0.17909894313521846,1.1618119185943698,0.964785937390795,13615104,7.402274131774902,8.692899417877197
9.100999999999999,9.353604433848655,8.848395566151343,6.232,6.901265268783612,5.562734731216389,0.21845382861793042,1.066078969091177,0.2555597299582399,0.18134792727762095,1.1948602937112072,0.9372976444711467,13778944,7.353596210479736,8.61604347229004
9.247000000000002,9.56480654492946,8.929193455070543,6.265,6.7421844507106234,5.787815549289376,0.21969879548996682,1.080384685844183,0.2666530606687682,0.17274453031116543,1.2140992803633712,0.9466700913249948,13942784,7.3493987083435055,8.724748420715333
9.183000000000002,9.502250685198954,8.86374931480105,6.319000000000001,7.059073644984066,5.578926355015936,0.1965120106935501,1.0469494581222534,0.2503191226967219,0.1427048986903783,1.1640376651675648,0.9298612510769421,14106624,7.384383583068848,8.664749431610108
9.137,9.482110127350676,8.791889872649325,6.106,6.4611112501738015,5.750888749826198,0.25065840911120174,1.070148067176342,0.323631477127976,0.17768534109442746,1.1899725344675731,0.9503235998851107,14270464,7.374208164215088,8.606702136993409
9.424,9.796322440903042,9.051677559096957,6.392,7.120612379801496,5.663387620198504,0.16362846298143266,1.0366302035748958,0.1981331071393134,0.12912381882355192,1.1472880001065964,0.9259724070431953,14434304,7.433913087844848,8.838971424102784
9.058,9.48825108948148,8.62774891051852,6.077,6.5002268895049085,5.6537731104950915,0.19325319956988093,1.0146307848393916,0.21431699475289853,0.17218940438686334,1.1278390883754499,0.9014224813033335,14598144,7.245647859573364,8.48011817932129
9.331,9.604183088788453,9.057816911211546,6.141,6.486440298749292,5.795559701250708,0.18044399255886673,1.0787889309227467,0.20803912356658397,0.1528488615511495,1.230593431210302,0.9269844306351915,14761984,7.463272142410278,8.724220657348633
9.192,9.54968142249773,8.83431857750227,5.957,6.373606528993486,5.540393471006514,0.1892928020097315,0.980531832575798,0.22568403298373046,0.15290157103573254,1.1172392379885183,0.8438244271630778,14925824,7.304427909851074,8.557918071746826
9.318999999999999,9.698195200391565,8.939804799608433,6.1850000000000005,6.621560419644292,5.748439580355709,0.1970779011957347,1.0211154825985431,0.24615733838548184,0.14799846400598757,1.170728725315007,0.8715022398820793,15089664,7.425730466842651,8.668310451507569
9.353,9.73067843465043,8.975321565349569,6.358,7.097929726392986,5.618070273607013,0.17599606672301887,0.9873241186141968,0.21002844882050417,0.14196368462553358,1.1458171511851898,0.8288310860432038,15253504,7.336698579788208,8.647266387939453
9.204000000000002,9.544388013890034,8.863611986109971,6.246,6.723748888015452,5.768251111984549,0.16146278847008944,1.0019786410033702,0.19783760932550193,0.12508796761467694,1.1595568137535297,0.8444004682532108,15417344,7.292087030410767,8.50265064239502
9.370999999999999,9.73927842728023,9.002721572719768,6.497,6.989586033094727,6.004413966905273,0.1888369294814765,0.9911478631198406,0.23324986631537173,0.1444239926475813,1.1212874589227506,0.8610082673169305,15581184,7.2794708728790285,8.612278270721436
9.434000000000001,9.782861003839638,9.085138996160364,6.402999999999999,6.922327449688535,5.883672550311462,0.1966890200972557,1.0013833448290825,0.23750304909337755,0.15587499110113384,1.1588843545267888,0.8438823351313762,15745024,7.392786931991577,8.652015113830567
9.297,9.66202191715019,8.931978082849811,6.244000000000001,7.147639308573947,5.340360691426055,0.1741363533772528,0.9771394923329353,0.20920104411492463,0.13907166263958098,1.085426637352764,0.8688523473131068,15908864,7.2474730014801025,8.502080965042115
9.325999999999999,9.623966441063418,9.02803355893658,6.236999999999999,6.7194738334873705,5.754526166512628,0.19544413499534127,0.967375822365284,0.25235283992273333,0.13853543006794922,1.1069695503221988,0.8277820944083691,16072704,7.200772333145141,8.491056156158447
9.397000000000002,9.713166095589013,9.08083390441099,6.659000000000001,7.182611497199976,6.1353885028000255,0.20362023767083878,0.9457530841231346,0.25763272043307306,0.14960775490860448,1.0813630703712396,0.8101430978750296,16236544,7.281289052963257,8.54198579788208
9.254000000000001,9.56548675734291,8.942513242657093,6.33,6.771678616190551,5.8883213838094495,0.1900058848783374,0.9477635458111763,0.23731943671243202,0.14269233304424275,1.1052544766044545,0.790272615017898,16400384,7.191848945617676,8.398292970657348
9.231,9.538162823271307,8.923837176728693,6.426,7.03876749261037,5.81323250738963,0.16573669258505103,0.9793715439736843,0.21649288116538093,0.11498050400472112,1.132614776841376,0.8261283111059926,16564224,7.1808342933654785,8.349223279953003
9.338000000000001,9.834080638606267,8.841919361393735,6.478,7.203007586167207,5.752992413832793,0.17896586293354627,0.926931132376194,0.24357340803501837,0.11435831783207417,1.0464885030662607,0.8073737616861273,16728064,7.244178104400635,8.423222827911378
9.335,9.481099281312401,9.1889007186876,6.391,6.874558683098546,5.907441316901454,0.1799192926846444,0.9188047498464584,0.21911407253712675,0.14072451283216206,1.0207139397804013,0.8168955599125156,16891904,7.209289503097534,8.408087062835694
9.501999999999999,9.958306914258374,9.045693085741624,6.211,6.8027676909058155,5.619232309094185,0.15940141938626765,0.9167966708540917,0.1917465391871792,0.12705629958535608,1.0632291226467894,0.770364219061394,17055744,7.2356483936309814,8.506534385681153
9.486999999999998,9.841204743051245,9.132795256948752,6.352,6.750918538050064,5.953081461949937,0.16837343759834764,0.8939527854323387,0.22609626319798953,0.11065061199870574,1.0132483691214373,0.7746572017432399,17219584,7.224180698394775,8.45659704208374
9.278,9.66609277241402,8.889907227585981,6.392000000000001,6.8430609714883355,5.940939028511667,0.15109721804037685,0.9190032579004764,0.1950633183464489,0.10713111773430478,1.0450881204900722,0.7929183953108808,17383424,7.157025957107544,8.251868534088135
9.369,9.738010839949181,8.999989160050818,6.383,6.779157796843632,5.986842203156368,0.15929908119142053,0.9030503943562508,0.1990519993093965,0.11954616307344458,1.0097660496225216,0.7963347390899799,17547264,7.154571533203125,8.310975599288941
9.365,9.799516973201278,8.930483026798722,6.647,7.008636557886506,6.2853634421134945,0.15373090011999008,0.887829165905714,0.18271004119217057,0.12475175904780958,1.0182065450085753,0.7574517868028527,17711104,7.099895572662353,8.268076467514039
9.55,9.953385671535319,9.146614328464683,6.319999999999999,6.785811120519894,5.8541888794801045,0.14713049945421514,0.921185814589262,0.19674366581644115,0.09751733309198912,1.0658642251647508,0.7765074040137732,17874944,7.165067481994629,8.412457132339478
9.453999999999999,9.88844677464564,9.019553225354358,6.4350000000000005,6.891929972752938,5.978070027247063,0.15422923322767018,0.8536927983164787,0.1992188985165136,0.10923956793882678,0.9691205543677168,0.7382650422652406,18038784,7.140757989883423,8.318817710876464
9.538000000000002,9.774719242986288,9.301280757013716,6.308,6.778612367028321,5.837387632971678,0.13805173798464238,0.8356114879250527,0.1732150642510016,0.10288841171828314,0.9772075066295847,0.6940154692205207,18202624,7.0969400882720945,8.341758537292481
9.318,9.666247038752664,8.969752961247336,6.3309999999999995,6.7686402632299725,5.893359736770027,0.1267903804313391,0.8263021655380726,0.15833585954432344,0.0952449013183548,0.9387216564032015,0.7138826746729436,18366464,7.0523182392120365,8.13623867034912
9.415000000000001,9.693109690589884,9.136890309410118,6.302000000000001,6.859401112306032,5.744598887693971,0.13193050939589734,0.8674483321607113,0.17241962517443365,0.09144139361736102,0.9827976491388017,0.7520990151826208,18530304,7.060853719711304,8.189346170425415
9.443,9.677863790312598,9.208136209687401,6.555999999999999,6.923918469229257,6.1880815307707415,0.1570532154291868,0.8776911862194539,0.21025845334629492,0.10384797751207867,1.0244025626877422,0.7309798097511655,18694144,7.070100927352906,8.18957452774048
9.551999999999998,9.940144303062661,9.163855696937334,6.606999999999999,7.042018390415853,6.1719816095841455,0.16337040672078726,0.8528109833598136,0.19429628812403466,0.13244452531753986,0.9761337895339802,0.7294881771856471,18857984,6.98306188583374,8.241134595870971
9.437,9.77004804458216,9.10395195541784,6.569000000000001,7.0687089152696805,6.069291084730321,0.15381363993510602,0.8435427837073803,0.16951596364253801,0.13811131622767403,0.933331157937541,0.7537544094772197,19021824,6.892595863342285,8.123052215576172
9.485000000000001,9.925391870951316,9.044608129048687,6.303000000000001,6.755394739138289,5.8506052608617125,0.13890296560712156,0.8386245839297771,0.17176633216800077,0.10603959904624236,0.9863965186953941,0.6908526491641601,19185664,6.98182168006897,8.143556594848633
9.501,9.815243536130817,9.186756463869182,6.336,6.957581853016962,5.714418146983038,0.1438550928607583,0.8075592674314975,0.1764631147491992,0.11124707097231737,0.9124198195110107,0.7026987153519844,19349504,7.051801109313965,8.160797309875488
9.405000000000001,9.625918537022136,9.184081462977867,6.441999999999998,6.916484983956288,5.967515016043709,0.1268583030439913,0.7946022532880306,0.1730256926613102,0.08069091342667237,0.8838722673725589,0.7053322392035023,19513344,6.985279512405396,8.042684936523438
9.567,9.94978061601915,9.18421938398085,6.534000000000001,7.221898248289673,5.846101751710329,0.11597199016250666,0.8265854947268962,0.15789829563409757,0.07404568469091576,0.9323181885585573,0.7208528008952352,19677184,6.990599250793457,8.145251131057739
9.603,9.920680657264493,9.285319342735507,6.404000000000001,7.01660427683783,5.7913957231621715,0.13968716878443954,0.788484624773264,0.19045520432634713,0.08891913324253195,0.9047113535274668,0.6722578960190612,19841024,6.9176839828491214,8.142896699905396
9.528,9.841617601546853,9.214382398453148,6.132999999999999,6.65917582612659,5.606824173873409,0.1368634290527552,0.8348358273506165,0.18516986480418104,0.08855699330132935,0.9411541586500203,0.7285174960512126,20004864,6.878608703613281,8.072064304351807
9.553,9.885777703580032,9.22022229641997,6.292,6.87392439371451,5.71007560628549,0.15431038374081252,0.8039895415306091,0.19217913402214862,0.11644163345947642,0.915902003390056,0.6920770796711622,20168704,6.856283235549927,8.075923109054566
9.639999999999997,9.999805503015168,9.280194496984826,6.485999999999999,6.929107210503281,6.042892789496717,0.14048439199104906,0.7776199735701084,0.1751873761820312,0.10578140780006692,0.866394573690076,0.6888453734501407,20332544,7.013423776626587,8.138416957855224
9.575000000000001,9.822679228034973,9.327320771965029,6.411,7.053797790910951,5.768202209089048,0.10078022330999367,0.8133501581847667,0.1298517466120234,0.07170870000796396,0.9202507492918512,0.7064495670776823,20496384,6.99103102684021,8.062414121627807
9.495999999999999,9.97015609244214,9.021843907557857,6.525,7.035259737780672,6.014740262219329,0.1286529093049466,0.7866148069500923,0.15765595876402122,0.09964985984587199,0.8942245378285992,0.6790050760715854,20660224,6.863448667526245,7.962016773223877
9.647,10.008830070613264,9.285169929386736,6.211,6.8361471826698095,5.585852817330191,0.12059326046146449,0.7501594871282578,0.1595251019473754,0.08166141897555357,0.8582159186381746,0.6421030556183409,20824064,6.831101274490356,8.038803625106812
9.724,9.948552889092971,9.49944711090703,6.15,6.986946832242049,5.313053167757952,0.12423844616860147,0.794073260575533,0.16218239210213786,0.08629450023506507,0.8928182061717544,0.6953283149793115,20987904,6.895792531967163,8.104335165023803
9.654,9.99561967156474,9.31238032843526,6.506,6.96615649511878,6.04584350488122,0.12855026680044826,0.7329083785414696,0.17070654371288885,0.08639398988800766,0.8664887885525866,0.5993279685303526,21151744,6.88860502243042,8.028432893753052
9.599000000000002,9.818337639268778,9.379662360731226,6.2780000000000005,6.65817890525383,5.897821094746171,0.11493412749841807,0.7732414603233337,0.13938635545880507,0.09048189953803107,0.8755994502369787,0.6708834704096888,21315584,6.872671318054199,7.978670501708985
9.708000000000002,10.158972282962047,9.257027717037957,6.664,7.204947317213053,6.1230526827869465,0.10861560218036173,0.7433687202632427,0.13803380191639084,0.07919740244433263,0.8510784019565576,0.6356590385699279,21479424,6.82589693069458,8.037951374053955
9.612000000000002,10.027543018230364,9.19645698176964,6.1530000000000005,6.769620628912138,5.536379371087863,0.10737249553203579,0.7517161078751087,0.12803187241128955,0.08671311865278204,0.8636981218096167,0.6397340939406007,21643264,6.8194835662841795,7.9255575180053714
9.706999999999999,10.048117281884103,9.365882718115895,6.384,6.87322796322369,5.894772036776311,0.1152160541154444,0.7595421709120274,0.15081589357801903,0.07961621465286978,0.8901237519102922,0.6289605899137625,21807104,6.924807596206665,8.015653467178344
9.623000000000001,9.861455446572311,9.384544553427691,6.287999999999999,6.931798104998764,5.644201895001235,0.1016332027036696,0.751113773137331,0.12840358762777135,0.07486281777956787,0.8894144117558995,0.6128131345187624,21970944,6.761746025085449,7.904296064376831
9.575000000000001,9.846486647922141,9.30351335207786,6.45,6.9442064345999555,5.955793565400045,0.1268490719143301,0.753022400289774,0.16764222147206742,0.08605592235659276,0.8845928166717695,0.6214519839077784,22134784,6.8114248752594,7.862824726104736
9.647,9.978663986588836,9.315336013411164,6.438,6.978403552912081,5.897596447087919,0.10653819204308088,0.7414370454847813,0.13214039427328725,0.0809359898128745,0.878620629571566,0.6042534613979966,22298624,6.772343158721924,7.893388795852661
9.604000000000001,10.027277686631367,9.180722313368635,6.327,6.941752795845614,5.7122472041543855,0.1051179313100874,0.7650947712361813,0.13383422459604244,0.07640163802413236,0.908808964557088,0.6213805779152746,22462464,6.736745595932007,7.841850709915161
9.591,9.977301695569667,9.204698304430332,6.118,6.651175393280673,5.5848246067193275,0.11025239699520166,0.7409893833100796,0.14904872460940738,0.07145606938099594,0.8687851282186154,0.6131936384015437,22626304,6.825844860076904,7.826916885375977
9.701,10.009300178397613,9.392699821602388,6.562,6.972945251828027,6.1510547481719735,0.10306093860417602,0.73372106179595,0.126829691945868,0.07929218526248405,0.8328073663876715,0.6346347572042285,22790144,6.795991134643555,7.889878416061402
9.716,10.078579646422686,9.353420353577313,6.229000000000001,6.469767522726801,5.988232477273201,0.11248258552514015,0.7450965069234371,0.15356477409637248,0.07140039695390782,0.8630571009732345,0.6271359128736397,22953984,6.763401126861572,7.879853630065918
9.684,10.072772427005825,9.295227572994174,6.263,6.77859771139911,5.74740228860089,0.0992372781038284,0.7375767819583416,0.12412487143742892,0.07434968477022788,0.8429469034604196,0.6322066604562637,23117824,6.698900651931763,7.828942346572876
9.693000000000001,9.987620094358821,9.398379905641182,6.694,7.0889480978559085,6.299051902144091,0.10675896522589023,0.7143788620829582,0.1386530516497474,0.07486487880203307,0.8159698161073387,0.6127879080585777,23281664,6.775085210800171,7.839530563354492
9.696000000000002,10.085722978537321,9.306277021462682,6.2780000000000005,6.672507287638645,5.883492712361356,0.10501809827983374,0.7197481907904149,0.13839190767759108,0.07164428888207641,0.8510480438805527,0.588448337700277,23445504,6.6487884521484375,7.801731014251709
9.693999999999999,9.936206523446415,9.451793476553583,6.324,6.779723600442198,5.868276399557802,0.10364062776789065,0.7013659723103046,0.11459697954643053,0.09268427598935078,0.7874823403389395,0.6152496042816697,23609344,6.711731767654419,7.80383529663086
9.796,10.154753397196458,9.43724660280354,6.481999999999999,6.952548615979262,6.011451384020736,0.10487742316909132,0.6960762947797775,0.12830568013185123,0.08144916620633143,0.7836319783012572,0.6085206112582978,23773184,6.742597246170044,7.857547330856323
9.794,9.995106936727703,9.592893063272298,6.392,6.902760217714732,5.8812397822852684,0.10133940908126529,0.6851621977984905,0.13468351802141154,0.06799530014111904,0.7809655193960271,0.589358876200954,23937024,6.7470118522644045,7.8542827606201175
9.800999999999998,10.108845740590963,9.493154259409033,6.449,7.007649263849868,5.890350736150132,0.10087243695743378,0.6769418086856603,0.12578649317259294,0.07595838074227464,0.7545100606285269,0.5993735567427938,24100864,6.709091281890869,7.8350441455841064
9.692000000000002,10.000376393389638,9.383623606610366,6.626,7.345057716737676,5.906942283262325,0.09445540700107807,0.668332464993,0.12431105365504971,0.06459976034710643,0.7357601237768109,0.6009048062091892,24264704,6.665156745910645,7.715944528579712
9.658999999999999,9.960212549539357,9.357787450460641,6.596999999999999,7.177156013499816,6.016843986500182,0.08993506734259422,0.6803038574755191,0.11748825150264573,0.062381883182542716,0.7651722590403466,0.5954354559106917,24428544,6.580618476867675,7.673951435089111
9.796000000000001,10.093126235798861,9.498873764201141,6.626,7.207105842338554,6.044894157661447,0.09637471870519215,0.6568852320313454,0.13788101399945804,0.054868423410926265,0.732269351363745,0.5815011126989458,24592384,6.746551465988159,7.787282419204712
9.811,10.057716436420439,9.564283563579561,6.264000000000001,6.709739834432599,5.818260165567403,0.08243379392661151,0.6538660667836667,0.10195113746409784,0.06291645038912519,0.717643799497425,0.5900883340699083,24756224,6.707788324356079,7.7757996082305905
9.764,10.095517721999895,9.432482278000103,6.694000000000001,7.2246448906754885,6.163355109324513,0.08718266834039232,0.6447140909731388,0.11616832043338364,0.05819701624740099,0.7271593875611886,0.562268794385089,24920064,6.626766920089722,7.715565490722656


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-caveflyer-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.523,2.9453280715273378,2.1006719284726625,2.5450000000000004,2.9218355078810916,2.168164492118909,0.7575435208156704,2.7052030742168425,1.045296486071794,0.469790555559547,2.7064182019906577,2.703987946443027,16384,0.4111955717206001,1.7481499075889588
2.9059999999999997,3.3511336877837934,2.460866312216206,3.056,3.460034651979258,2.651965348020742,0.2419286493677646,2.6851565510034563,0.32912292501782414,0.15473437371770504,2.7121839331295576,2.658129168877355,180224,1.0706610023975371,2.0889822244644165
3.293,3.905405911140642,2.6805940888593582,3.271,3.8466292209400077,2.695370779059992,0.2813834188506007,2.661827489733696,0.3522327499241066,0.2105340877770948,2.6902071426625818,2.63344783680481,344064,1.3562700569629669,2.426024317741394
3.315,3.791450417147472,2.838549582852528,3.4019999999999997,3.9159416309270925,2.888058369072907,0.2808878691866994,2.6341745764017106,0.3539406474671833,0.2078350909062155,2.6791983352434356,2.5891508175599856,507904,1.4366409182548523,2.4920596361160277
3.5559999999999996,3.9044881633570925,3.2075118366429067,3.8699999999999997,4.244299345444258,3.4957006545557414,0.2702459704130888,2.5455055117607115,0.318963015420806,0.22152892540537156,2.629513008285813,2.46149801523561,671744,1.442427897453308,2.7729997873306274
3.696,4.176587140901627,3.2154128590983735,3.7129999999999996,4.202817312883079,3.2231826871169207,0.27103462647646664,2.5277549892663957,0.30169110728466114,0.24037814566827215,2.595139729891225,2.4603702486415666,835584,1.6005711436271668,2.9278762102127076
3.7030000000000003,4.253164520848083,3.1528354791519178,3.6059999999999994,4.024023922760408,3.1879760772395906,0.2857429433614015,2.503692573308945,0.3265413762381,0.24494451048470298,2.5753073077851227,2.432077838832767,999424,1.737713384628296,2.8463263750076293
3.8260000000000005,4.334236165576595,3.3177638344234057,3.853,4.182971210865433,3.5230287891345675,0.2556389141827822,2.4861378103494642,0.28926927775611416,0.22200855060945018,2.5478079422890425,2.424467678409886,1163264,1.8815604448318481,3.0896867990493773
3.663000000000001,4.128533027829391,3.1974669721706106,3.8200000000000003,4.1480243893371345,3.4919756106628657,0.2558152936398983,2.4382484197616576,0.2929267316931023,0.21870385558669428,2.5502641950464655,2.3262326444768497,1327104,1.958732581138611,2.9775336027145385
4.2459999999999996,4.895202587795212,3.5967974122047877,4.13,4.611767578817836,3.6482324211821635,0.2779271971434355,2.4236624360084535,0.34359351521922454,0.21226087906764646,2.5280125843136423,2.319312287703265,1490944,2.0833349347114565,3.4880728721618652
4.09,4.966869431557515,3.2131305684424847,3.900000000000001,4.445893762558248,3.3541062374417536,0.22943630246445532,2.40272051692009,0.28984262689983065,0.16902997802907999,2.5028829859597033,2.3025580478804764,1654784,2.1189037680625917,3.3718772172927856
3.9259999999999997,4.362925622961162,3.489074377038837,4.043000000000001,4.462333995759944,3.623666004240058,0.2628828210756183,2.410457095503807,0.33795780227704597,0.18780783987419059,2.517729388111044,2.3031848028965705,1818624,2.271953547000885,3.3282615900039674
4.26,4.735815090134812,3.784184909865187,4.183,4.673103050388385,3.6928969496116144,0.30007747989147904,2.311034914851189,0.3457592827815634,0.25439567700139465,2.4144074162275184,2.2076624134748593,1982464,2.4646400451660155,3.6186933279037476
4.45,5.0018151864528555,3.8981848135471444,4.343000000000001,4.796255998305594,3.8897440016944076,0.3003674859181046,2.29383058398962,0.4084488197396078,0.19228615209660138,2.4676464633230113,2.1200147046562288,2146304,2.5384742498397825,3.8891815900802613
4.543,5.141198127713553,3.944801872286447,4.55,5.230073525436772,3.869926474563228,0.3123191660270095,2.2536490216851233,0.4050794524548339,0.21955887959918505,2.4145349248597716,2.092763118510475,2310144,2.8390809535980224,4.033559894561767
4.6930000000000005,5.279038394646632,4.106961605353369,4.65,5.250416522091124,4.049583477908877,0.31416645720601083,2.2288512617349623,0.407721284180379,0.22061163023164265,2.4027857144739206,2.054916808996004,2473984,2.9725626945495605,4.148068070411682
5.113,5.609911460926392,4.616088539073609,4.513,5.310571940328896,3.715428059671104,0.2969594232738018,2.2164169624447823,0.3909255592026286,0.202993287344975,2.3785997712807383,2.054234153608826,2637824,3.1794198989868163,4.563763117790222
5.17,5.603704968844029,4.736295031155971,4.99,5.470520551069359,4.509479448930642,0.32141603231430055,2.149326655268669,0.41176851811613596,0.23106354651246513,2.3089420242506318,1.9897112862867061,2801664,3.489171266555786,4.698537826538086
5.1899999999999995,5.823166644731069,4.55683335526893,5.152999999999999,5.772904024829649,4.533095975170348,0.3056188007816672,2.1636699452996253,0.36594947794230115,0.24528812362103325,2.31806212175321,2.0092777688460406,2965504,3.525773763656616,4.721380996704101
5.1,5.549444101084885,4.650555898915115,5.09,5.86775317421403,4.312246825785969,0.30236320160329344,2.132764093577862,0.37456147384063054,0.23016492936595634,2.297010345274025,1.9685178418816984,3129344,3.697657513618469,4.673850393295288
5.44,6.1682856582413255,4.711714341758675,4.856,5.445783010945551,4.266216989054449,0.2903698429465294,2.0442454695701597,0.335780905942088,0.24495877995097085,2.224456977348032,1.8640339617922874,3293184,3.8795352458953856,5.007022857666016
5.503,6.088047861289997,4.917952138710003,5.12,5.761560597293818,4.478439402706182,0.3248051080852747,2.066767519712448,0.39909297043255065,0.2505172457379987,2.2189567307896905,1.9145783086352057,3457024,3.977770757675171,5.0639492750167845
5.7,6.407106781186548,4.992893218813452,5.1,5.6949789912257405,4.505021008774259,0.331800040602684,2.0527830839157106,0.37976222102184015,0.2838378601835278,2.2064599062157733,1.899106261615648,3620864,4.258112907409668,5.287400484085083
6.062999999999999,6.664598703456049,5.461401296543949,5.083,5.6849975083004916,4.481002491699509,0.3587920883670449,2.0056743651628492,0.4442075491133941,0.2733766276206957,2.12215868869064,1.8891900416350587,3784704,4.424835157394409,5.641769361495972
5.499999999999999,6.428439551074812,4.571560448925187,5.2700000000000005,5.6650949253027685,4.874905074697232,0.3588539553806186,1.9869050532579422,0.42942281181008,0.28828509895115717,2.1234306715189435,1.850379434996941,3948544,4.237460970878601,5.1298775434494015
5.8999999999999995,6.395983870705489,5.40401612929451,5.17,5.7304462507680825,4.609553749231917,0.37042217534035443,1.9143609195947646,0.43120389248439245,0.3096404581963164,2.0728276270809878,1.7558942121085415,4112384,4.518289518356323,5.5067637920379635
6.069999999999999,6.564064773081425,5.575935226918574,5.333,5.985534290286726,4.680465709713275,0.3309139730408788,1.9725872740149497,0.3950680841607009,0.26675986192105666,2.1112906247538645,1.8338839232760349,4276224,4.56704957485199,5.6878767013549805
5.67,6.374343666117613,4.965656333882387,5.603000000000001,6.496241848549429,4.709758151450572,0.35400269124656913,1.9085115894675255,0.4274968218419164,0.28050856065122187,2.067560619315553,1.749462559619498,4440064,4.236308550834655,5.290224981307984
6.300000000000001,6.777493455452534,5.822506544547467,5.685999999999999,6.411371628891011,4.960628371108987,0.3574238521978259,1.8669724091887474,0.4141493592767638,0.30069834511888804,1.981600442263856,1.7523443761136388,4603904,4.523798298835755,5.861504411697387
5.992999999999999,6.6135167201615115,5.372483279838487,5.459999999999999,5.870365690573663,5.049634309426335,0.3665718900039792,1.8629001379013062,0.445210265165183,0.28793351484277546,2.0196019852824834,1.706198290520129,4767744,4.584211659431458,5.613630914688111
6.519,7.148483121298737,5.889516878701263,5.5489999999999995,6.144322601620331,4.953677398379668,0.34435916021466256,1.8673967689275741,0.4087461874077562,0.2799721330215689,1.9892379362839852,1.745555601571163,4931584,5.050463104248047,6.152275419235229
6.465000000000001,6.921097577279249,6.008902422720753,5.196,5.613305643383839,4.77869435661616,0.3710410948842764,1.8395082667469977,0.40075618184997647,0.3413260079185763,1.9731581336788115,1.705858399815184,5095424,4.96957221031189,6.066066694259644
6.705,7.207160332961496,6.202839667038504,5.6899999999999995,6.359999999999999,5.02,0.340582981146872,1.8149050384759904,0.4077499466105753,0.27341601568316876,1.985816819464964,1.6439932574870169,5259264,5.014240455627442,6.3165840148925785
6.556,7.037896254395072,6.074103745604928,5.585000000000002,5.8195740821148,5.350425917885204,0.3862570866942406,1.7797874346375466,0.4182995933746538,0.3542145800138274,1.9014981639122859,1.6580767053628074,5423104,4.949367475509644,6.156387090682983
6.759,7.289027357784483,6.228972642215518,5.205,5.67746693005966,4.73253306994034,0.3693980943411589,1.8379380494356155,0.44172672069246005,0.2970694679898577,1.970566747353784,1.705309351517447,5586944,5.312065887451172,6.4059614658355715
6.748,7.202132139360341,6.29386786063966,5.5520000000000005,6.206168174095928,4.897831825904073,0.40035203099250793,1.7574939638376237,0.44382020940640643,0.35688385257860944,1.9283818112544089,1.5866061164208385,5750784,5.365590906143188,6.374846792221069
6.749999999999998,7.091320963317519,6.408679036682478,5.507,6.003025200972692,5.0109747990273075,0.3681629318743944,1.7806923702359199,0.4168973359983,0.31942852775048886,1.913083062760335,1.6483016777115047,5914624,5.143212842941284,6.370691013336182
6.917999999999999,7.494208295670931,6.341791704329068,5.787999999999999,6.274740177096569,5.30125982290343,0.3266765700653195,1.8017312809824944,0.3977264431030348,0.25562669702760427,1.9607322663301665,1.6427302956348222,6078464,5.4787757396698,6.546357822418213
6.903999999999999,7.445243013811725,6.362756986188273,6.005000000000001,6.329384031666173,5.680615968333829,0.36592315826565025,1.788016501069069,0.45249333471215025,0.27935298181915025,1.9787468130738564,1.5972861890642815,6242304,5.4701789855957035,6.546849203109741
7.106,7.6558399767205,6.556160023279499,5.630999999999999,6.0854986248604055,5.176501375139593,0.35221931915730237,1.7637655600905418,0.41183150929760465,0.2926071290170001,1.9300199700398442,1.5975111501412393,6406144,5.478686761856079,6.746385812759399
6.804,7.51363652668109,6.094363473318911,5.766,6.114717650829435,5.417282349170565,0.37976979911327363,1.7193159192800522,0.442015888691504,0.3175237095350433,1.822709698067566,1.6159221404925384,6569984,5.4025490283966064,6.43143219947815
6.982000000000001,7.377621030785777,6.586378969214225,5.5920000000000005,5.993716317816442,5.190283682183559,0.37767841275781394,1.636739033460617,0.45237108317025154,0.30298574234537634,1.7664725677200708,1.5070054992011634,6733824,5.5937810897827145,6.616133022308349
7.2299999999999995,7.7667494760127855,6.6932505239872135,5.729,6.163291376842783,5.294708623157217,0.4031784005463123,1.6688307762145995,0.4721482580302564,0.33420854306236825,1.7995046266826773,1.5381569257465217,6897664,5.550392007827758,6.838607215881348
7.333000000000001,7.83155892329794,6.8344410767020625,5.667,6.326849225202243,5.007150774797757,0.38037781696766615,1.6420337960124016,0.43769451373170387,0.3230611202036284,1.7846714905008876,1.4993961015239157,7061504,5.699085140228272,6.949631404876709
7.065,7.529483584209389,6.6005164157906115,5.79,6.221601668208083,5.358398331791917,0.4236021347343922,1.6300387218594552,0.4683446451837628,0.37885962428502157,1.759360147846775,1.5007172958721353,7225344,5.7149652481079105,6.712685871124267
7.210000000000001,7.679914885910205,6.740085114089797,5.6899999999999995,5.9786520396602105,5.4013479603397885,0.393027120642364,1.6541919067502022,0.5058161732366536,0.2802380680480744,1.7919244471994193,1.516459366300985,7389184,5.769494438171387,6.832782411575318
7.5329999999999995,8.00826939728958,7.0577306027104205,5.93,6.24,5.619999999999999,0.39752066545188425,1.6616389721632003,0.4957364769770437,0.2993048539267248,1.8134358926396013,1.5098420516867994,7553024,5.903009653091431,7.146909141540528
7.629,8.142818061185086,7.1151819388149145,5.8759999999999994,6.366310105953365,5.385689894046634,0.38025812059640884,1.6447050333023072,0.43566743237439687,0.3248488088184208,1.7773696399248249,1.5120404266797896,7716864,6.05421085357666,7.2427044868469235
7.382000000000001,7.89044468725713,6.873555312742871,5.483,5.859777122447741,5.106222877552258,0.3616501711308956,1.6223940715193748,0.3987464412373041,0.3245539010244871,1.7479545764115727,1.4968335666271768,7880704,5.764387559890747,7.025972509384156
7.561999999999999,8.158821581379225,6.9651784186207735,5.9159999999999995,6.325760905895132,5.506239094104867,0.40605979301035405,1.5959041193127632,0.4722285454281919,0.3398910405925162,1.7213403734486108,1.4704678651769156,8044544,5.905816745758057,7.180620002746582
7.886,8.164179797972462,7.607820202027538,5.745000000000001,6.461397236175574,5.028602763824428,0.39410974346101285,1.5867087215185165,0.4359239748880961,0.3522955120339296,1.716006901047298,1.457410541989735,8208384,6.047511243820191,7.479432201385498
7.787999999999999,8.29642501905394,7.279574980946059,5.3839999999999995,5.917426658501428,4.850573341498571,0.39794439990073444,1.597438496351242,0.4607587050095644,0.3351300947919045,1.696488406868488,1.498388585833996,8372224,6.214433813095093,7.401084756851196
7.68,8.14175751212081,7.2182424878791895,5.885000000000001,6.193066551251512,5.576933448748489,0.39489214327186345,1.5449120536446572,0.4559913000684926,0.3337929864752343,1.6670347338645142,1.4227893734248003,8536064,5.964913415908813,7.279567432403565
7.804,8.43840050441342,7.169599495586581,6.010000000000001,6.379350781777974,5.640649218222027,0.3577124750241637,1.5868542149662972,0.4238611736739,0.2915637763744274,1.7026706755859682,1.4710377543466262,8699904,6.136680746078492,7.405144357681275
7.964000000000001,8.22888488065573,7.699115119344272,5.824,6.152152403617587,5.495847596382412,0.38009847067296504,1.503751477599144,0.4153115057477891,0.344885435598141,1.6314137703612297,1.3760891848370584,8863744,6.313281011581421,7.594865942001343
7.667999999999999,8.059121464509428,7.276878535490571,5.827,6.5253702456433835,5.128629754356616,0.3749206498265266,1.552451241016388,0.4403621847444026,0.30947911490865065,1.6637593481276538,1.4411431339051222,9027584,6.144715929031372,7.275745487213134
7.8340000000000005,8.381159940054095,7.286840059945907,5.9559999999999995,6.684260942245292,5.227739057754707,0.3465147322043777,1.5714246556162834,0.40232502875311577,0.2907044356556396,1.6621646577007803,1.4806846535317866,9191424,6.260922193527222,7.430574083328247
7.761000000000001,8.097197858410789,7.424802141589214,5.869,6.213831843077172,5.524168156922827,0.3582866214215755,1.550174243748188,0.4213551156664601,0.29521812717669094,1.6467455287260688,1.4536029587703072,9355264,6.203523063659668,7.378823137283325
8.126000000000001,8.408531414182566,7.843468585817436,5.881,6.2801102604544266,5.481889739545574,0.3849660210311413,1.503699605166912,0.45419230779704517,0.31573973426523744,1.6313381278199646,1.3760610825138595,9519104,6.474930906295777,7.743779563903809
7.9399999999999995,8.431995934942556,7.448004065057443,6.139999999999999,6.626209831245728,5.65379016875427,0.37518089525401593,1.5218517526984214,0.445089492434602,0.30527229807342987,1.6501818752356632,1.3935216301611797,9682944,6.383862781524658,7.541902637481689
8.153,8.681281175133092,7.624718824866909,6.074,6.431105026567815,5.716894973432185,0.35952046494930984,1.4766385436058045,0.4135607372882936,0.30548019261032605,1.5948264208240863,1.3584506663875227,9846784,6.312513208389282,7.719406509399414
8.513000000000002,8.779835155105172,8.246164844894832,5.974,6.37460454315946,5.57339545684054,0.3446418421342969,1.517008513212204,0.41570461479959436,0.2735790694689994,1.6548652250011107,1.3791518014232973,10010624,6.734868955612183,8.112588453292847
8.48,8.835499648382386,8.124500351617614,5.909999999999999,6.321363586137616,5.498636413862383,0.37814945057034494,1.466832709312439,0.4427813201474505,0.3135175809932394,1.5773936772444195,1.3562717413804584,10174464,6.612304830551148,8.061619186401368
8.519000000000002,8.863077026260111,8.174922973739893,5.809000000000001,6.38025213347523,5.2377478665247725,0.35374282132834195,1.4154185339808465,0.41057777783138155,0.29690786482530235,1.5473084244119932,1.2835286435496998,10338304,6.746174097061157,8.104997777938843
8.498000000000001,8.960618633433631,8.035381366566371,6.275,6.640930321236161,5.9090696787638395,0.3485135845839977,1.4716427892446518,0.4169488470872737,0.28007832208072175,1.6236165198783934,1.31966905861091,10502144,6.688560914993286,8.076226329803466
8.435,8.81697513008048,8.05302486991952,6.148000000000001,6.575569877330011,5.72043012266999,0.3525589846074581,1.4468969270586967,0.4004758367584881,0.3046421324564281,1.5625765644601048,1.3312172896572885,10665984,6.697588491439819,8.029126834869384
8.398,8.783948183050523,8.012051816949477,6.037000000000001,6.729474548268744,5.344525451731258,0.3274269690737128,1.410268034040928,0.3689424801433621,0.28591145800406353,1.573126466820587,1.2474096012612688,10829824,6.594454526901245,7.968662881851197
8.385,8.711626698235156,8.058373301764844,6.032000000000001,6.497377266311968,5.566622733688034,0.3602641046047211,1.4041540667414665,0.42374739595610666,0.2967808132533355,1.5496329753342186,1.2586751581487143,10993664,6.8139256000518795,7.99105224609375
8.445999999999998,8.790940574592202,8.101059425407794,5.964,6.510684552552933,5.417315447447068,0.35538763254880906,1.4144412130117416,0.41950510114324835,0.2912701639543698,1.5168526945289758,1.3120297314945075,11157504,6.791780567169189,8.04511547088623
8.419,8.70207066255619,8.13592933744381,6.034999999999999,6.527894512040862,5.5421054879591365,0.34066841918975116,1.3766731038689612,0.4092366159649652,0.27210022241453713,1.5143044770658596,1.239041730672063,11321344,6.83003716468811,8.035499906539917
8.687999999999999,8.969453370916035,8.406546629083962,6.168,6.871843732656618,5.464156267343382,0.33707184754312036,1.3626474827528,0.39506337841995004,0.2790803166662907,1.5393950145253281,1.1858999509802717,11485184,6.937489557266235,8.273859453201293
8.657,8.906881972138848,8.407118027861152,5.924999999999999,6.463168189323746,5.386831810676252,0.35509390756487846,1.3865449622273445,0.4000705539913839,0.310117261138373,1.512953198434226,1.260136726020463,11649024,6.680667161941528,8.19649567604065
8.446,8.820384828752449,8.07161517124755,5.877999999999999,6.176221394269424,5.579778605730574,0.336109634116292,1.3662268966436386,0.38033162987293234,0.2918876383596517,1.490189650264772,1.2422641430225052,11812864,6.73284912109375,8.043171787261963
8.618,9.003585269428177,8.232414730571824,6.103,6.644203288977441,5.561796711022558,0.3435114298015833,1.3486332535743712,0.40865927080557257,0.278363588797594,1.4764019726350595,1.220864534513683,11976704,6.912323951721191,8.233834409713745
8.483,8.925019230350898,8.040980769649103,6.022,6.293691000955129,5.750308999044871,0.33942025788128377,1.3679429054260255,0.3952849298505614,0.28355558591200614,1.4983574463782392,1.2375283644738118,12140544,6.833070564270019,8.076259565353393
8.636,8.930217606543184,8.341782393456814,5.9159999999999995,6.405942853810523,5.426057146189476,0.3681468218564987,1.3542577430605889,0.4252896047116078,0.3110040390013896,1.5146937192248615,1.1938217668963162,12304384,6.894640779495239,8.206123876571656
8.879999999999999,9.073235607484747,8.68676439251525,6.117000000000001,6.632811011902616,5.601188988097386,0.30604827739298346,1.3669769540429115,0.3688792321207099,0.24321732266525703,1.5104724419388516,1.2234814661469715,12468224,7.11447925567627,8.454190444946288
8.536,8.85625614748198,8.215743852518019,6.319000000000001,6.752323205009841,5.885676794990161,0.34752134792506695,1.3308492839336394,0.3981265705786843,0.2969161252714496,1.466420102673753,1.195278465193526,12632064,6.779125785827636,8.105736112594604
8.831,9.207495683906203,8.454504316093796,5.808,6.319620953441119,5.29637904655888,0.33917138297110794,1.3408587336540223,0.39475912297164656,0.2835836429705693,1.5095577206123787,1.172159746695666,12795904,7.004118347167969,8.392951345443725
8.693000000000001,9.00438561302668,8.381614386973324,6.202,6.685007246322455,5.718992753677545,0.3475711839273572,1.3066182628273963,0.4041879264209103,0.2909544414338041,1.4408443038983174,1.1723922217564753,12959744,6.92893123626709,8.27676568031311
8.831,9.223388837761728,8.43861116223827,6.497,6.822086142429972,6.171913857570027,0.34634808003902434,1.297856406867504,0.39920219495869746,0.2934939651193512,1.3946960998091797,1.2010167139258283,13123584,6.946067667007446,8.378762865066529
8.911999999999999,9.340621044746987,8.483378955253011,6.191999999999999,6.694171285519193,5.6898287144808055,0.3347700469195843,1.2811258725821972,0.3761818685380952,0.29335822530107336,1.4196987249575082,1.1425530202068863,13287424,7.112265110015869,8.45299310684204
9.008000000000001,9.358422602010773,8.657577397989229,6.013,6.62473605419331,5.40126394580669,0.32294607553631066,1.2393619693815707,0.38202382464793955,0.2638683264246818,1.383194325411819,1.0955296133513224,13451264,7.190343856811523,8.575076007843018
8.881,9.244357950236402,8.517642049763598,6.167,6.690145295305234,5.643854704694766,0.3240308264270425,1.2500347256660462,0.3726586296352425,0.2754030232188425,1.4201027709775786,1.0799666803545138,13615104,7.137472629547119,8.453950214385987
8.873,9.357191077984714,8.388808922015285,6.274,6.843634970836588,5.704365029163412,0.33876861948519943,1.2999826595187187,0.4082297910028945,0.26930744796750433,1.4322685718808488,1.1676967471565887,13778944,7.07538685798645,8.433210515975953
9.011999999999999,9.274556660551584,8.749443339448414,6.2490000000000006,6.768989422969353,5.729010577030648,0.32654645554721357,1.3027562499046326,0.3922701985655634,0.26082271252886374,1.436060781009538,1.169451718799727,13942784,7.253219795227051,8.591119575500489
8.975,9.41720470372894,8.53279529627106,6.116999999999999,6.621857405610732,5.612142594389266,0.29718416593968866,1.2330628842115403,0.34691734144645076,0.24745099043292657,1.3352270856464796,1.130898682776601,14106624,7.197831344604492,8.51822075843811
8.899000000000001,9.254061966422764,8.543938033577238,6.082000000000001,6.554245698762838,5.609754301237164,0.3340266363695264,1.2586454346776008,0.38677275355264845,0.28128051918640434,1.3640437949186979,1.1532470744365038,14270464,7.280217933654785,8.469119310379028
9.064,9.445108908318868,8.682891091681132,6.144,6.6407131969255495,5.647286803074451,0.3220824344083667,1.226364180445671,0.39031639006637403,0.2538484787503594,1.3593484159500169,1.0933799449413253,14434304,7.309004878997802,8.647200393676759
8.870999999999999,9.135781041617408,8.60621895838259,6.116999999999999,6.782988738643529,5.451011261356469,0.32339217271655796,1.2075257107615471,0.3798115509814254,0.26697279445169053,1.3598136830807368,1.0552377384423575,14598144,7.1126491069793705,8.418991374969483
9.011999999999997,9.320797668384976,8.703202331615017,6.289,6.884725607977364,5.693274392022635,0.3070646930485964,1.2445743672549725,0.36038055132527064,0.25374883477192217,1.375251537017773,1.113897197492172,14761984,7.258576154708862,8.588457012176514
9.019000000000002,9.414131623639518,8.623868376360486,6.414,6.851451711620837,5.9765482883791625,0.28160677552223207,1.225338176637888,0.3168369247214154,0.24637662632304874,1.3844280563656761,1.0662482969100997,14925824,7.235633707046508,8.589746379852295
9.034,9.356403473926694,8.711596526073308,6.4590000000000005,7.113392084304204,5.804607915695797,0.2986235337331891,1.1954989597201346,0.3483235041884029,0.2489235632779753,1.3464259896639659,1.0445719297763034,15089664,7.16026496887207,8.568079948425293
9.280999999999999,9.482615971589553,9.079384028410445,6.337,7.001996992474401,5.672003007525598,0.3067970490083098,1.1239191122353076,0.3545133479638079,0.25908075005281167,1.2639307298002658,0.9839074946703494,15253504,7.441378211975097,8.84711446762085
9.244,9.540418622896741,8.947581377103258,6.003,6.6135743198006285,5.392425680199372,0.30963674038648603,1.1662878692150116,0.3618866745331906,0.25738680623978144,1.302683800236834,1.0298919381931892,15417344,7.407331085205078,8.801338005065919
9.039000000000001,9.314007272631109,8.763992727368894,6.087,6.798281238329818,5.375718761670181,0.3034115357324481,1.183324570208788,0.36810748129673565,0.23871559016816057,1.3217873178895119,1.0448618225280641,15581184,7.254474353790283,8.60064468383789
9.225,9.518334280301502,8.931665719698497,6.2379999999999995,6.686437286585314,5.789562713414685,0.31567678563296797,1.1818217001855373,0.3753552129525264,0.25599835831340956,1.326556748564457,1.0370866518066177,15745024,7.454343509674072,8.786552047729492
9.027000000000001,9.360947600680108,8.693052399319894,6.365,6.731803762248972,5.998196237751029,0.2794802214950323,1.1394007116556168,0.3261471570207038,0.23281328596936085,1.2980813504010609,0.9807200729101727,15908864,7.220087575912475,8.589562511444091
9.188,9.49051611527322,8.885483884726781,6.224,6.603373167211388,5.844626832788612,0.2874423457309604,1.1361323058605195,0.3443280759937294,0.2305566154681914,1.2767344831653522,0.9955301285556868,16072704,7.453945541381836,8.755136299133301
9.181000000000001,9.580360739182009,8.781639260817993,6.253,6.826045373421687,5.679954626578313,0.29415429849177593,1.1397495731711387,0.3620172705465512,0.22629132643700067,1.2884512365430194,0.9910479097992579,16236544,7.389989900588989,8.735205554962159
9.248999999999999,9.517903328354262,8.980096671645736,6.238,6.616121673539087,5.8598783264609136,0.2749804949387908,1.1866698540747165,0.32799375741706016,0.2219672324605214,1.319361985252346,1.053977722897087,16400384,7.4125604152679445,8.807905387878417
9.161,9.560285612062343,8.761714387937657,6.198000000000001,6.701404409992604,5.694595590007399,0.3008568914607167,1.1602055557072162,0.348462355845106,0.2532514270763274,1.290396875047164,1.0300142363672684,16564224,7.3821250915527346,8.732817268371582
9.193,9.396472356844855,8.989527643155144,6.2589999999999995,6.7477831830167645,5.770216816983234,0.2912209121510386,1.0962287604808807,0.3366005357558895,0.24584128854618778,1.2223781579155384,0.970079363046223,16728064,7.410934066772461,8.736476707458497
9.268,9.47052407264323,9.065475927356772,6.3790000000000004,6.8568378386021775,5.901162161397823,0.32764735333621503,1.1506040528416634,0.38768014852405763,0.26761455814837243,1.261203936687806,1.0400041689955208,16891904,7.363427829742432,8.806067085266113
9.254999999999999,9.540805878176078,8.96919412182392,6.093000000000001,6.606849199668542,5.57915080033146,0.28134987242519854,1.09735192283988,0.3324559615463684,0.23024378330402867,1.237288765668962,0.957415080010798,17055744,7.437726593017578,8.80383472442627
8.940000000000001,9.187507575641638,8.692492424358365,6.258000000000001,6.7288035683807,5.787196431619302,0.29095609616488216,1.0999244540929793,0.3481578862148085,0.23375430611495585,1.2241019065413268,0.9757470016446318,17219584,7.228050756454468,8.487173748016357
9.047999999999998,9.352394480896088,8.743605519103909,6.3950000000000005,7.098253154987591,5.69174684501241,0.28788596410304307,1.1415997199714183,0.35355340484172193,0.2222185233643642,1.2634726657577096,1.019726774185127,17383424,7.450363969802856,8.612045669555664
9.274000000000001,9.546220498860759,9.001779501139243,6.075000000000001,6.637765492900908,5.512234507099095,0.29482046496123077,1.0645549982786178,0.34887941727623273,0.24076151264622878,1.1834228860402356,0.945687110517,17547264,7.432676553726196,8.789844417572022
9.294999999999998,9.61425694980689,8.975743050193106,6.1770000000000005,7.062630284035048,5.291369715964953,0.2692473014816642,1.0584847643971442,0.3387820337530609,0.19971256921026753,1.1152501942980653,1.0017193344962232,17711104,7.518035984039306,8.825310516357423
9.27,9.706760804102199,8.8332391958978,6.207,6.767464985525412,5.646535014474588,0.2712288796901703,1.0943443089723588,0.3225761514401069,0.2198816079402337,1.2331202427192467,0.955568375225471,17874944,7.4943725109100345,8.788370609283447
9.216999999999999,9.602202544124514,8.831797455875483,6.343000000000002,6.7608767760955395,5.925123223904464,0.2795313455164432,1.0811670318245887,0.31950039468282826,0.23956229635005816,1.1861531556926899,0.9761809079564876,18038784,7.370807743072509,8.714613246917725
9.233,9.481638291499921,8.98436170850008,6.336000000000001,7.225361568767171,5.446638431232832,0.26565336585044863,1.056196889281273,0.3435740535471956,0.18773267815370165,1.1643943516179385,0.9479994269446075,18202624,7.4109907150268555,8.721366596221923
9.203,9.541232168783514,8.864767831216485,6.3149999999999995,6.664263510833869,5.96573648916613,0.2822107022628188,1.13882562443614,0.3283715951095719,0.2360498094160657,1.2755824930308515,1.0020687558414287,18366464,7.499219846725464,8.7185959815979
9.087000000000002,9.538110851121985,8.635889148878018,6.435,6.87632187799836,5.993678122001639,0.2524863908067346,1.0601782582700252,0.3136018474046204,0.19137093420884874,1.2061504633900804,0.91420605314997,18530304,7.426049375534058,8.580204486846924
9.423,9.791783134104584,9.054216865895416,6.552,6.891699867530147,6.212300132469852,0.2543879529461264,1.0975233249366283,0.28448414862892846,0.22429175726332443,1.1920605621324827,1.002986087740774,18694144,7.510719203948975,8.88263692855835
9.495000000000001,9.796604045065713,9.193395954934289,6.193,6.647643816630117,5.738356183369882,0.25595297291874886,1.0519061826169491,0.30010672596679633,0.21179921987070138,1.191719763766812,0.9120926014670864,18857984,7.636592245101928,8.957055568695068
9.248,9.754059285064507,8.741940714935492,6.468999999999999,6.955527491515125,5.982472508484874,0.2321286121383309,1.0608795426785946,0.28800122871563083,0.17625599556103094,1.1653058981603717,0.9564531871968176,19021824,7.454551029205322,8.709008312225341
9.168000000000001,9.532192256919338,8.803807743080664,6.243,6.6228697145074875,5.863130285492513,0.26652973927557466,1.0377703167498111,0.31254295147537114,0.22051652707577818,1.151891831217966,0.9236488022816561,19185664,7.352755451202393,8.62095890045166
9.338000000000001,9.75982460810152,8.916175391898483,6.436,7.016727130414965,5.8552728695850345,0.2659493960440159,1.1090675368905067,0.32214525947045863,0.20975353261757318,1.2652795997636623,0.9528554740173512,19349504,7.458451652526856,8.76083812713623
9.329,9.782264823254573,8.875735176745428,6.397,7.042058912038273,5.751941087961727,0.27286465410143135,1.0737426482141017,0.3160934078572648,0.22963590034559786,1.172547958149835,0.9749373382783684,19513344,7.416194868087769,8.724891662597656
9.331,9.584828682382428,9.077171317617571,6.34,6.847877938091427,5.8321220619085725,0.25377069339156144,1.0249119833111764,0.2934179418779137,0.21412344490520915,1.1163322678886065,0.9334916987337463,19677184,7.387739562988282,8.732082557678222
9.456,9.930977894222456,8.981022105777543,6.266,6.854781793196766,5.677218206803234,0.25746909230947496,0.9941914357244969,0.31252329572764576,0.20241488889130416,1.0834379697203802,0.9049449017286135,19841024,7.509878206253052,8.82900094985962
9.288999999999998,9.664831079076755,8.91316892092324,6.394,6.851650521686581,5.936349478313419,0.26882462576031685,1.017672313004732,0.3333568122500236,0.20429243927061008,1.1388820634252923,0.8964625625841717,20004864,7.377774286270141,8.650052547454834
9.436000000000002,9.73376500801807,9.138234991981934,6.196999999999999,6.914468466206006,5.479531533793993,0.27876282054930923,1.0101718969643116,0.3597163629118315,0.19780927818678695,1.0834436830067298,0.9369001109218935,20168704,7.377830600738525,8.766502952575683
9.512999999999998,9.826306559139764,9.199693440860232,6.507000000000001,7.069477555107758,5.944522444892243,0.23363316096365452,1.015454565733671,0.28909347386624823,0.17817284806106085,1.10686745551715,0.9240416759501923,20332544,7.529461145401001,8.852838802337647
9.403,9.778953454565855,9.027046545434146,6.665000000000001,7.012339891172898,6.317660108827104,0.2631780790165067,1.0103060498833656,0.30733631195420774,0.21901984607880565,1.1436950186225354,0.8769170811441958,20496384,7.4097654819488525,8.71224946975708
9.296,9.536049994792752,9.055950005207247,6.2780000000000005,6.762268520554455,5.793731479445546,0.28718434441834684,0.968498020619154,0.33951388794412435,0.23485480089256933,1.0764062561724657,0.8605897850658424,20660224,7.250044155120849,8.600140476226807
9.465,9.845637622943396,9.084362377056603,6.078,6.449612701612849,5.706387298387152,0.24178991243243217,1.054793981462717,0.27952818726039674,0.2040516376044676,1.170568628275049,0.939019334650385,20824064,7.445358800888061,8.753145790100097
9.423,9.651694118857481,9.194305881142519,6.140000000000001,6.846300219453457,5.433699780546545,0.26012153923511505,1.0066460154950618,0.30285331074292293,0.21738976772730717,1.1124874920715038,0.9008045389186198,20987904,7.400068569183349,8.69021921157837
9.308,9.674627876736071,8.941372123263928,6.273999999999999,6.686436661803967,5.8615633381960315,0.25181775148957963,0.9974115647375583,0.2829254457165505,0.22071005726260876,1.0571564934414777,0.937666636033639,21151744,7.342734670639038,8.579441118240357
9.487,9.766608655087785,9.207391344912216,6.402000000000001,7.01683005782086,5.787169942179142,0.22174488734453918,0.9401055134832859,0.28660286902405524,0.1568869056650231,1.0781619432415857,0.8020490837249861,21315584,7.427526664733887,8.72445592880249
9.478,9.7095512902145,9.246448709785499,6.344,6.829060820928675,5.858939179071325,0.20741572715342044,0.9918955005705357,0.23739301879399738,0.1774384355128435,1.1029068056443563,0.8808841954967149,21479424,7.443810367584229,8.718354892730712
9.475,9.847887382462856,9.102112617537143,6.1240000000000006,6.779838394728459,5.4681616052715425,0.2522005341947079,0.9711397968232631,0.31047439295559853,0.19392667543381728,1.090945121900088,0.8513344717464381,21643264,7.334477138519287,8.665564918518067
9.355999999999998,9.660932779477704,9.051067220522292,6.359,6.868204281207454,5.849795718792546,0.2430781176313758,0.917919909954071,0.308566927624983,0.1775893076377686,1.0255335580761111,0.8103062618320308,21807104,7.289570474624634,8.558011531829834
9.671000000000001,9.976203210992283,9.36579678900772,6.185,6.731575703814211,5.638424296185788,0.25088623370975255,0.9727794997394085,0.2886156330464993,0.21315683437300578,1.0664801941757924,0.8790788053030244,21970944,7.445980644226074,8.821175479888916
9.527999999999999,9.81768258490976,9.238317415090238,6.571999999999998,7.251349689040922,5.892650310959074,0.2448569288477301,0.9378366589546203,0.2868526950825345,0.20286116261292567,1.027389405326463,0.8482839125827777,22134784,7.307469034194947,8.660736656188964
9.594,9.920441418940673,9.267558581059326,6.421000000000001,7.206728324549905,5.635271675450097,0.2565701501443982,0.9128405928611756,0.2959375554241359,0.2172027448646605,1.0337222304538993,0.7919589552684518,22298624,7.392739915847779,8.71652431488037
9.571000000000002,9.938925264150209,9.203074735849794,6.433,7.0026850006802,5.863314999319799,0.2368261749856174,0.9053401306271553,0.28628954456031586,0.18736280541091893,1.0120312540502805,0.7986490072040302,22462464,7.370511770248413,8.687292671203613
9.521,9.896111983279662,9.14588801672034,6.409000000000001,6.730199315067764,6.087800684932238,0.2659296428784728,0.9231258563697338,0.3144408874950091,0.21741839826193657,1.0463043829122576,0.7999473298272098,22626304,7.277497243881226,8.602687454223632
9.692,9.99279228713516,9.39120771286484,6.154000000000001,6.701890500008899,5.606109499991103,0.2401442715898156,0.9222240693867206,0.29145214396014024,0.18883639921949097,1.0482707951494925,0.7961773436239488,22790144,7.420570039749146,8.766042613983155
9.589000000000002,9.859940952976846,9.318059047023159,6.522999999999999,6.953582164052343,6.092417835947654,0.2109337447211146,0.9153308719396591,0.25606588116505635,0.16580160827717286,1.0476323672746162,0.7830293766047022,22953984,7.399994516372681,8.650889778137207
9.556000000000001,9.942657471155027,9.169342528844975,6.223999999999999,6.802829854102222,5.645170145897777,0.20897026974707839,0.9171512216329575,0.23658494607334302,0.18135559342081375,1.0542666095128386,0.7800358337530764,23117824,7.340056037902832,8.612250709533692
9.681000000000001,10.090474052902014,9.271525947097988,6.406000000000001,7.029044139688354,5.782955860311647,0.21074896221980452,0.9225408151745796,0.2557333556797281,0.16576456875988094,1.0701772414378374,0.7749043889113219,23281664,7.387445449829102,8.696302223205567
9.508,9.86103824155465,9.154961758445348,6.318,6.907250371234503,5.728749628765496,0.21840697750449176,0.8850106820464134,0.24927342595048857,0.18754052905849494,1.0290457316665824,0.7409756324262443,23445504,7.273178005218506,8.516799259185792
9.614,9.936558521822011,9.29144147817799,6.371,6.792389368636657,5.949610631363344,0.24172915201634168,0.8570494465529919,0.30387962265194707,0.1795786813807363,0.9808318648322653,0.7332670282737185,23609344,7.3484838008880615,8.614302349090575
9.632000000000001,9.921855136231878,9.342144863768125,6.543000000000001,7.34664233337972,5.739357666620282,0.23179162424057723,0.8323198311030865,0.2730508741886787,0.19053237429247577,0.9441450756636451,0.7204945865425278,23773184,7.232619285583496,8.580711555480956
9.679,9.919060409064052,9.438939590935949,6.2490000000000006,6.995558102226478,5.502441897773523,0.20523318666964768,0.8722081445157528,0.23480755988124175,0.17565881345805362,1.0487890992428062,0.6956271897886993,23937024,7.350548982620239,8.631222438812255
9.575,9.847001838229081,9.302998161770917,6.278999999999999,6.724655696698695,5.8333443033013035,0.2145231557078659,0.861127420514822,0.2685209486027759,0.16052536281295587,1.0390885485604386,0.6831662924692055,24100864,7.332301187515259,8.52231855392456
9.648,10.113613573685303,9.182386426314697,6.614,7.080801885171858,6.147198114828142,0.21186636416241522,0.8848261140286923,0.2592378784183818,0.16449484990644864,1.0578941264832744,0.7117581015741102,24264704,7.236733102798462,8.543090915679931
9.674000000000001,9.965451539711152,9.38254846028885,6.4350000000000005,6.944926465286908,5.925073534713093,0.21736367195844647,0.8434795744717121,0.2711159173897105,0.1636114265271824,1.015654978707749,0.6713041702356752,24428544,7.29924430847168,8.580503749847413
9.655000000000001,9.919395537027388,9.390604462972615,6.395000000000001,7.024289281650341,5.765710718349662,0.21230663787573575,0.8359658129513263,0.2618066298710158,0.16280664588045574,0.9587346676267228,0.7131969582759299,24592384,7.299325895309448,8.534891605377197
9.586,9.812944927240068,9.359055072759933,6.284,6.888899991734171,5.679100008265829,0.22818866260349752,0.8200683660805226,0.2917078965566222,0.16466942865037282,0.9357921895192682,0.7043445426417769,24756224,7.175527477264405,8.456891536712646
9.709,10.212337858699303,9.205662141300696,6.261,6.983723321887429,5.538276678112571,0.19711811430752274,0.8327908262610435,0.22995977091306624,0.16427645770197924,0.9677999024212292,0.6977817501008579,24920064,7.247485017776489,8.535066986083985


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-caveflyer-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.722,2.940760142622005,2.503239857377995,2.726,3.018410670119953,2.433589329880047,0.6197240673471243,2.7045691430568697,0.9513796037164532,0.2880685309777952,2.7076945332249074,2.701443752888832,16384,0.3091446429491043,1.9435346364974975
2.852,3.5201736301291753,2.1838263698708245,2.929,3.4732508612763047,2.384749138723695,0.2587373428046703,2.697563427686691,0.33799229318690993,0.1794823924224307,2.711387937741369,2.683738917632013,180224,0.7128525912761688,2.0512192964553835
3.172,3.6462530969851437,2.6977469030148566,3.0629999999999997,3.5491285838129656,2.576871416187034,0.254482639580965,2.6875629127025604,0.34034212136144143,0.1686231578004886,2.703780949717493,2.6713448756876277,344064,1.0034538567066194,2.2292742133140564
3.383,3.8769645736285145,2.8890354263714855,3.479,3.8052039239494215,3.1527960760505787,0.25547829293645913,2.645812049508095,0.3659792664596092,0.14497731941330907,2.697793552772855,2.5938305462433346,507904,1.1302347362041474,2.5311586260795593
3.492,3.9685249206494873,3.0154750793505127,3.5199999999999996,4.1409669878504,2.899033012149599,0.2829370041377842,2.592450872063637,0.3540127380508591,0.21186127022470932,2.682534479020555,2.5023672651067184,671744,1.0678864538669586,2.6677868604660033
3.6459999999999995,4.088113107699828,3.2038868923001713,3.66,4.04262252939418,3.2773774706058205,0.2988204790279269,2.509296327829361,0.35512798381594685,0.24251297423990698,2.605883679677459,2.4127089759812628,835584,1.2333357691764832,2.8959080934524537
3.723,4.133074383496457,3.312925616503542,3.7129999999999987,4.201795458244038,3.22420454175596,0.29149856641888616,2.4387945145368577,0.33903464440995973,0.2439624884278126,2.532979869235003,2.344609159838712,999424,1.3406376242637634,2.9683415412902834
4.346,4.9592405726955775,3.7327594273044227,3.5759999999999996,4.236154527364616,2.9158454726353833,0.29972605463117363,2.4418660551309586,0.34379216842090277,0.2556599408414445,2.525800646816516,2.357931463445401,1163264,1.496092814207077,3.5273289680480957
3.8300000000000005,4.187910603363466,3.4720893966365347,3.8289999999999997,4.1819999999999995,3.4759999999999995,0.3197144722566009,2.393283861875534,0.3713211603544788,0.26810778415872294,2.4831042331812916,2.303463490569776,1327104,1.5926617503166198,3.1346695899963377
4.135999999999999,4.49051939298154,3.781480607018459,4.09,4.768896162899747,3.411103837100253,0.29876004103571174,2.387603408098221,0.3672658151899774,0.23025426688144607,2.492525390848643,2.282681425347799,1490944,1.7161027312278747,3.4196810722351074
4.333,4.817356273831567,3.848643726168433,4.473,5.059652367249975,3.8863476327500246,0.3006314544938505,2.387133964896202,0.37498447092141335,0.2262784380662876,2.4475278774123943,2.3267400523800097,1654784,1.8564674496650695,3.695354866981506
4.34,5.030217357069496,3.649782642930504,4.246,4.690594196993168,3.8014058030068325,0.317648334056139,2.3318741798400877,0.3891615812568641,0.2461350868554139,2.415114337452613,2.2486340222275625,1818624,2.059240090847015,3.7478548765182493
4.493,4.837443028670926,4.148556971329075,4.526,5.089279681863282,3.962720318136718,0.3220183065161109,2.279380762577057,0.36942530135305957,0.27461131167916225,2.380581927144716,2.1781795980093976,1982464,2.4700116157531737,4.002590942382812
4.723,5.341191717835171,4.104808282164829,4.826,5.268158342678276,4.383841657321724,0.30478226840496064,2.2850771278142927,0.38656169159197323,0.22300284521794805,2.400029934280033,2.1701243213485526,2146304,2.3606554746627806,4.218366909027099
4.76,5.24,4.279999999999999,4.9399999999999995,5.582183774320092,4.297816225679907,0.3579809879884124,2.159914216399193,0.4277521300834251,0.28820984589339965,2.2922816663152887,2.027546766483097,2310144,2.67853729724884,4.274009871482849
5.173,5.5176171789101645,4.828382821089836,4.933,5.38972858461016,4.4762714153898395,0.36860237307846544,2.1057862773537637,0.4637234854984901,0.2734812606584408,2.206466040288462,2.005106514419065,2473984,3.0615193128585814,4.708557224273681
4.95,5.452493781056045,4.447506218943955,4.840000000000001,5.426856030044849,4.253143969955152,0.3603439308702946,2.0411999717354776,0.41297541076873057,0.3077124509718586,2.17773443069714,1.9046655127738152,2637824,2.8419651865959166,4.506701278686523
5.169999999999999,5.681957029446807,4.658042970553191,5.056,5.5083538437992985,4.603646156200702,0.3996215395629406,1.9956547677516938,0.499254072354707,0.29998900677117424,2.109961223440527,1.8813483120628602,2801664,3.1725573539733887,4.760719919204712
5.313000000000001,5.932290723327906,4.693709276672095,5.179999999999999,5.657074417675061,4.702925582324936,0.3832825418561697,1.9364544287323953,0.43814163531666805,0.3284234483956714,2.0494803363164857,1.823428521148305,2965504,3.340986204147339,4.919952535629273
5.639999999999999,6.230254182534947,5.049745817465051,5.35,5.79328320518603,4.90671679481397,0.4100689835846424,1.8916084572672844,0.4909825156438397,0.32915545152544506,2.021252660346648,1.7619642541879208,3129344,3.5394729375839233,5.233438968658447
5.839999999999999,6.271740662898457,5.408259337101541,5.223000000000001,5.4755094057654095,4.970490594234592,0.40469051245599985,1.8797174245119095,0.4672093129976254,0.3421717119143743,1.9712088826203193,1.7882259664034996,3293184,3.758182740211487,5.483565425872802
5.8100000000000005,6.528957578720748,5.091042421279253,5.505999999999999,5.861730234869064,5.150269765130934,0.4060782857239246,1.8079238265752793,0.45379810057646014,0.3583584708713891,1.9450168522803541,1.6708308008702044,3457024,3.671230673789978,5.3995945930480955
5.78,6.277594212184989,5.282405787815011,5.49,5.953573079459971,5.02642692054003,0.43465465791523455,1.7423458039760589,0.49747735424220835,0.37183196158826076,1.8618908733249027,1.622800734627215,3620864,3.81589789390564,5.425146245956421
6.002999999999999,6.408069129902538,5.597930870097461,5.61,5.977287353444139,5.242712646555861,0.4147216411307454,1.7469703406095505,0.46891615009165843,0.36052713216983234,1.8272646921324731,1.6666759890866278,3784704,3.883472228050232,5.65584921836853
6.1899999999999995,6.698822169328341,5.681177830671658,5.41,5.808622628559895,5.011377371440105,0.4265220619738102,1.7368764460086823,0.495131744785654,0.3579123791619664,1.8455393328384233,1.6282135591789413,3948544,3.9359989166259766,5.802293348312378
6.38,6.897300686255102,5.862699313744898,5.509999999999999,6.262927619363241,4.757072380636757,0.4363491043448448,1.7024269923567772,0.48840007043419076,0.38429813825549886,1.81620356115053,1.5886504235630243,4112384,4.182085776329041,6.018212556838989
5.9799999999999995,6.461248376620638,5.498751623379361,5.290000000000001,5.940307619515565,4.639692380484437,0.41497404798865317,1.721957080066204,0.47910750961643184,0.3508405863608745,1.8208092768112132,1.623104883321195,4276224,4.131524062156677,5.6634931564331055
6.229999999999999,6.672831796509689,5.7871682034903085,5.4399999999999995,5.924148737476408,4.955851262523591,0.4416979096829891,1.672405168414116,0.5335351040633383,0.34986071530263996,1.8188911283900357,1.525919208438196,4440064,4.1896295070648195,5.872550010681152
6.360000000000001,6.745227205685166,5.974772794314837,5.4399999999999995,5.803868107973205,5.076131892026794,0.43745946474373343,1.654663299024105,0.4872819167727008,0.3876370127147661,1.7707686703343368,1.5385579277138732,4603904,4.318953156471252,6.03307147026062
6.63,7.25617888817813,6.003821111821869,5.58,5.914065861769801,5.245934138230199,0.45490063838660716,1.6753650918602943,0.5052737040402449,0.4045275727329694,1.773598576843131,1.5771316068774575,4767744,4.585590052604675,6.302366304397583
6.600000000000001,7.183095189484532,6.016904810515471,5.55,6.094518135602479,5.00548186439752,0.4769106009975076,1.5731679975986481,0.5828905106684695,0.3709306913265457,1.7584799391851182,1.387856056012178,4931584,4.444403743743896,6.258992338180542
6.7299999999999995,7.364113554499507,6.095886445500492,5.91,6.313608721412211,5.506391278587789,0.430001961812377,1.587892861664295,0.49780191395893447,0.3622020096658195,1.7081348399348937,1.4676508833936965,5095424,4.658818149566651,6.39656982421875
6.806,7.309908721893162,6.302091278106838,5.84,6.16,5.52,0.42001884058117867,1.5650693207979203,0.49360108198514485,0.3464365991772125,1.7008428712193184,1.4292957703765221,5259264,4.671613931655884,6.486631965637207
6.949000000000001,7.453032737032031,6.44496726296797,5.6499999999999995,6.273297681689896,5.026702318310103,0.46751649789512156,1.5183471485972404,0.556927579821923,0.37810541596832015,1.6209630224320408,1.41573127476244,5423104,4.8160165309906,6.615840864181519
6.839999999999999,7.397135531087364,6.282864468912634,5.62,6.339444229944198,4.900555770055802,0.4029878001660109,1.5607276096940041,0.47218913351165553,0.3337864668203662,1.658257231775947,1.4631979876120613,5586944,4.770313835144043,6.494315195083618
6.972999999999999,7.363334471959625,6.582665528040373,5.75,6.162916456441252,5.337083543558748,0.49330440945923326,1.4681508362293243,0.5471490944997317,0.4394597244187349,1.6146496617075088,1.3216520107511398,5750784,4.852246999740601,6.63729076385498
6.9399999999999995,7.5551422599691875,6.3248577400308115,5.470000000000001,5.852230297072328,5.087769702927673,0.4657738346606493,1.5155170738697052,0.5507684721483456,0.38077919717295305,1.6335547175783776,1.397479430161033,5914624,4.859276247024536,6.6040520668029785
7.43,7.8042993454442575,7.055700654555742,5.590000000000001,5.954554522671165,5.225445477328837,0.43302025385200976,1.5082192957401275,0.4805542205806823,0.3854862871233372,1.6487761856423375,1.3676624058379174,6078464,5.16790738105774,7.0731688976287845
7.18,7.59182520563948,6.76817479436052,5.8,6.325357021462548,5.274642978537452,0.4616142388433218,1.5114956483244897,0.4997468568916337,0.42348162079500995,1.661893506472183,1.3610977901767964,6242304,4.8315185546875,6.8060197830200195
7.322999999999999,7.760448282657503,6.885551717342494,5.983,6.619239734691256,5.346760265308744,0.47383402436971667,1.4704338505864143,0.5678278175494826,0.37984023118995075,1.6494905398011885,1.29137716137164,6406144,4.987483882904053,6.960993003845215
7.159999999999999,7.748557558782486,6.5714424412175125,5.8,6.26475800154489,5.33524199845511,0.5053247883915901,1.3776294469833374,0.5499874644244227,0.4606621123587576,1.5080624380359922,1.2471964559306827,6569984,5.0692541122436525,6.8321093082427975
7.359999999999999,7.860399840127871,6.8596001598721275,5.75,6.22169905660283,5.27830094339717,0.47539085857570174,1.4133658975362777,0.5566980497496997,0.39408366740170375,1.5384377825340056,1.2882940125385498,6733824,5.231284189224243,7.031215858459473
7.409999999999999,7.978242905807014,6.841757094192984,5.8100000000000005,6.249203825119955,5.370796174880046,0.478705795109272,1.4568957522511483,0.5328424477593503,0.42456914245919375,1.5881884347157813,1.3256030697865153,6897664,5.174062299728393,7.065199089050293
7.5,7.897492138287036,7.102507861712964,5.790000000000001,6.2359820624195565,5.344017937580445,0.4771347489207983,1.404345701634884,0.531769518117417,0.42249997972417963,1.5323237517923571,1.2763676514774107,7061504,5.195696067810059,7.143085479736328
7.540000000000001,7.88698703145795,7.193012968542051,5.83,6.326084670192499,5.3339153298075015,0.47399272210896015,1.408360281586647,0.5554736533885006,0.39251179082941967,1.5516108789669123,1.2651096842063816,7225344,5.284448719024658,7.2039648532867435
7.6899999999999995,8.081024295920342,7.298975704079656,5.92,6.555295206970744,5.284704793029256,0.4784060675650835,1.3533900544047355,0.5448193157936292,0.41199281933653786,1.460066001503331,1.2467141073061399,7389184,5.352847099304199,7.333738803863525
7.9159999999999995,8.420285633346817,7.411714366653182,5.82,6.309489530020817,5.330510469979184,0.48875830359756944,1.3127631828188897,0.5256119419236522,0.4519046652714866,1.448706308226881,1.1768200574108985,7553024,5.526807022094727,7.561255359649659
7.733,8.059498085752429,7.406501914247571,5.96,6.608382603097893,5.311617396902107,0.4412026133388281,1.3765415139496326,0.5095545188186146,0.3728507078590417,1.5773709674719791,1.1757120604272862,7716864,5.3959533214569095,7.382215261459351
7.609999999999999,8.243166644731069,6.97683335526893,5.526,6.150583060929449,4.90141693907055,0.4730177875608206,1.3633731231093407,0.548954398750072,0.3970811763715692,1.5812491588537052,1.1454970873649761,7880704,5.344889688491821,7.258294916152954
7.733000000000001,8.227773685638192,7.23822631436181,5.813,6.347902794907635,5.278097205092364,0.43822966776788236,1.3072535887360572,0.4896865475647654,0.38677278797099934,1.5011283913076063,1.1133787861645081,8044544,5.455780792236328,7.361242771148682
7.962999999999999,8.471056099264638,7.454943900735361,6.073,6.500037469082047,5.645962530917954,0.4493950687348843,1.2942241862416268,0.5150789725277414,0.38371116494202717,1.4218075526668057,1.166640819816448,8208384,5.614158201217651,7.600634336471558
7.980000000000001,8.442168800331656,7.517831199668348,5.940000000000001,6.150713075057056,5.729286924942946,0.4542339615523815,1.271706184744835,0.5070653260881458,0.4014025970166171,1.4322405909907858,1.1111717784988842,8372224,5.650726413726806,7.606804943084716
7.831999999999999,8.205464857784504,7.458535142215495,5.790000000000001,6.084788059459674,5.495211940540328,0.49669853821396825,1.1986622206866742,0.5440907928190098,0.44930628360892666,1.3386269028020505,1.0586975385712978,8536064,5.550234031677246,7.488886880874634
8.053,8.42270393560253,7.683296064397471,6.1259999999999994,6.386199923136037,5.8658000768639615,0.48259812481701375,1.1881150409579277,0.5406164961737082,0.42457975346031923,1.3382623405759737,1.0379677413398818,8699904,5.573361015319824,7.680961418151855
7.992999999999999,8.493840293906151,7.492159706093848,5.913000000000001,6.364354627759593,5.461645372240409,0.4617292057722807,1.2174168914556502,0.5032268918581866,0.4202315196863749,1.3463314157146653,1.0885023671966352,8863744,5.604439401626587,7.624631452560425
8.288,8.753398753758539,7.8226012462414625,6.109,6.790857023136082,5.427142976863918,0.4773754484951496,1.2005142010748386,0.5146422064208592,0.44010869056944,1.337125455898928,1.0639029462507492,9027584,5.784234666824341,7.902262353897095
8.172,8.485936299271048,7.858063700728954,5.529,6.172559632046634,4.885440367953366,0.48002905063331125,1.1836085706949233,0.5391353563571729,0.4209227449094496,1.2990714748638557,1.068145666525991,9191424,5.749173021316528,7.808752107620239
8.339,8.728267260375183,7.949732739624817,6.028999999999999,6.356366766792232,5.701633233207766,0.44970474764704704,1.1538038358092308,0.49821983769915956,0.4011896575949345,1.2923172321861869,1.0152904394322748,9355264,5.819549608230591,7.968489313125611
8.334,8.63136173257499,8.03663826742501,5.959,6.641150276698617,5.276849723301383,0.4392327729612589,1.1710571028292178,0.4995138599800459,0.3789516859424719,1.3775897038735812,0.9645245017848546,9519104,5.918617391586304,7.969870328903198
8.242,8.573626295700448,7.910373704299554,5.835999999999999,6.198855343077651,5.473144656922348,0.4893432050943375,1.1079938210546971,0.5202240132584459,0.458462396930229,1.2458282098560585,0.9701594322533358,9682944,5.802117538452149,7.8767961978912355
8.325,8.660834780807468,7.9891652191925315,5.986,6.305004702159701,5.666995297840298,0.4705774556845427,1.1306493178009986,0.5220594326702434,0.41909547869884206,1.263489669358755,0.9978089662432424,9846784,5.971219635009765,7.975277948379516
8.324,8.760330150230304,7.887669849769695,6.061000000000001,6.721673141576075,5.400326858423926,0.4762147147208452,1.1312164761126042,0.5133925535644062,0.4390368758772842,1.2868687498299307,0.9755642023952776,10010624,5.885339450836182,7.941426086425781
8.385000000000002,8.704632601591266,8.065367398408737,5.622999999999999,6.015123704970764,5.230876295029234,0.4575734943151474,1.1278447464108468,0.4983612674103835,0.41678572121991125,1.297235130428845,0.9584543623928485,10174464,5.929370641708374,8.017387056350708
8.508,8.949085025817018,8.06691497418298,5.9399999999999995,6.469528091794949,5.41047190820505,0.46198052726686,1.1268590703606605,0.5068637801945911,0.4170972743391289,1.2674998337974213,0.9862183069238997,10338304,5.976270341873169,8.119736671447754
8.469,8.85937033698784,8.078629663012158,6.045000000000001,6.494338402543118,5.595661597456884,0.42190260738134383,1.182792416214943,0.491320306688526,0.35248490807416166,1.3545805021545392,1.0110043302753469,10502144,5.895815467834472,8.083553981781005
8.494,9.008493926106032,7.979506073893966,5.925,6.31500641020373,5.53499358979627,0.4650989804416895,1.0828296557068824,0.5206840689458644,0.4095138919375146,1.22397740835885,0.9416819030549148,10665984,5.862020969390869,8.08626823425293
8.357999999999999,8.694238010938678,8.02176198906132,6.135,6.673112441781455,5.596887558218545,0.45230967476963996,1.1135813802480699,0.5188555770875176,0.3857637724517623,1.2475470889666944,0.9796156715294452,10829824,5.968108987808227,8.000034713745118
8.546000000000001,9.114668620551548,7.9773313794484535,6.071,6.492626612063328,5.649373387936672,0.4367537494748831,1.0558163151144981,0.49178809445269367,0.38171940449707253,1.1383752217941592,0.973257408434837,10993664,6.109558725357056,8.177404403686523
8.49,9.09965564050536,7.880344359494641,5.895999999999999,6.452905737086627,5.339094262913371,0.42612610161304476,1.0865521349012852,0.45936518893356776,0.39288701429252176,1.2460505638340689,0.9270537059685016,11157504,6.166855907440185,8.12621021270752
8.530999999999999,8.929232344241399,8.132767655758599,5.884,6.322912291921746,5.445087708078255,0.44809293784201143,1.0845294676721096,0.4825174546574973,0.41366842102652557,1.190497592664752,0.9785613426794671,11321344,5.999805498123169,8.131241607666016
8.600999999999999,8.930103327239333,8.271896672760665,5.995999999999999,6.420692830172584,5.5713071698274135,0.42636395022273066,1.0388011991977693,0.47080004282876925,0.38192785761669207,1.170516794758728,0.9070856036368106,11485184,5.971338510513306,8.189061880111694
8.514,9.057161117901494,7.970838882098506,6.106,6.777657650890689,5.43434234910931,0.44354150630533695,1.0576775535941123,0.48819070736075754,0.39889230524991637,1.2178742333352597,0.897480873852965,11649024,6.026928663253784,8.107181119918824
8.647,9.133622029916443,8.160377970083557,5.909000000000001,6.469168724582158,5.348831275417844,0.4385434478521347,1.051706288009882,0.4964525057355442,0.38063438996872523,1.190421910122497,0.9129906658972669,11812864,6.139418458938598,8.251009893417358
8.827000000000002,9.287044563058842,8.366955436941161,5.811000000000001,6.327303205490728,5.2946967945092736,0.45662001594901086,1.018441204726696,0.5273492117707528,0.38589082012726894,1.15629187305189,0.8805905364015018,11976704,6.261656761169434,8.38718671798706
8.523999999999997,8.949351619251647,8.098648380748347,5.825000000000001,6.398502397553838,5.251497602446164,0.4719059463590384,1.0209226220846177,0.5248755527455595,0.4189363399725173,1.1772291429274038,0.8646161012418316,12140544,6.035187816619873,8.1162260055542
8.834999999999999,9.147737909438558,8.52226209056144,6.036,6.6563740806964775,5.415625919303522,0.41244272589683534,1.0766755849123002,0.5081146284360603,0.3167708233576104,1.244033382127585,0.9093177876970153,12304384,6.212902164459228,8.406953954696656
8.921000000000001,9.307275808199272,8.53472419180073,6.091,6.478516451263685,5.703483548736315,0.4157066859304905,1.03259796500206,0.45967416056144983,0.37173921129953114,1.1271442738787916,0.9380516561253286,12468224,6.2902449607849125,8.489830446243285
8.701,9.016006349142364,8.385993650857637,5.802999999999999,6.198070879716538,5.40792912028346,0.4140466548502445,1.0346835926175117,0.4552615926719006,0.3728317170285884,1.156737155139726,0.9126300300952974,12632064,6.259495401382447,8.287505149841309
8.855,9.253227322015956,8.456772677984045,6.128000000000001,6.670969612409388,5.585030387590614,0.4116435173898935,1.0160052552819252,0.4579453991637751,0.36534163561601196,1.1311860319845475,0.9008244785793028,12795904,6.219606590270996,8.407255125045776
8.783,9.264623296778717,8.301376703221282,5.645999999999999,6.1708275907381385,5.12117240926186,0.40734121575951576,1.0158724769949914,0.459017963957828,0.3556644675612035,1.1440760237632683,0.8876689302267144,12959744,6.260856342315674,8.343161869049073
8.604,9.000085849280177,8.207914150719821,6.091999999999999,6.481661391467,5.7023386085329975,0.42953834775835276,1.0067714788019657,0.4994037294542525,0.359672966062453,1.1151043979182484,0.8984385596856829,13123584,6.1478228092193605,8.160334968566895
8.907,9.27764943005487,8.53635056994513,5.858,6.372835896184405,5.343164103815594,0.4277541719377041,1.0044986538589,0.5123518057613717,0.3431565381140365,1.2194855010955867,0.7895118066222133,13287424,6.1896857738494875,8.4230375289917
8.986,9.410433740411857,8.561566259588144,6.029999999999999,6.476766158073773,5.5832338419262255,0.42895409651100636,0.9321786545217037,0.474904223032147,0.3830039699898657,1.0383003194188012,0.826056989624606,13451264,6.306094217300415,8.522693538665772
8.877999999999998,9.277944996218228,8.478055003781769,5.925,6.301437245766143,5.548562754233856,0.39226786978542805,0.9736069425940513,0.42282988609354627,0.3617058534773098,1.1425673250907888,0.8046465600973138,13615104,6.313599586486816,8.413137054443359
9.05,9.378572670805106,8.721427329194896,6.043999999999999,6.47360912467032,5.614390875329677,0.4185012374073267,0.9239321194589138,0.4639175980612508,0.3730848767534026,1.1018778163547758,0.7459864225630518,13778944,6.3684228420257565,8.553173732757568
9.006000000000002,9.329950613520026,8.682049386479978,6.034,6.599989399194013,5.468010600805987,0.4356221605092287,0.9270011976361274,0.4915500889248262,0.3796942320936312,1.0632690980720296,0.7907332972002251,13942784,6.246662664413452,8.513920497894286
8.846999999999998,9.226843388780164,8.467156611219831,6.042,6.5615151585853875,5.522484841414612,0.42576952204108237,0.9305686302483082,0.5045958228991992,0.3469432211829655,1.1115766014988622,0.7495606589977541,14106624,6.292653226852417,8.366922330856323
8.929999999999998,9.209571100080103,8.650428899919893,6.098,6.461780153389379,5.734219846610621,0.418314341828227,0.9563435316085815,0.4799050006042136,0.35672368305224045,1.1701437126057825,0.7425433506113805,14270464,6.239963054656982,8.435084533691406
9.137,9.44596763584557,8.828032364154431,6.068,6.456041234922269,5.67995876507773,0.39248824752867223,0.9154702693223953,0.42291689658083104,0.3620595984765134,1.0681217775757177,0.762818761069073,14434304,6.465193605422973,8.634238338470459
8.935,9.150232432500308,8.719767567499693,6.049,6.5734511416709855,5.524548858329015,0.41546468287706373,0.9459774240851402,0.48734582287511863,0.34358354287900883,1.1294168481576725,0.762538000012608,14598144,6.284820318222046,8.430000638961792
8.895,9.252050416608075,8.537949583391924,6.041,6.4239477771185,5.6580522228815004,0.4350979167968035,0.943411186337471,0.49111233514424824,0.37908349844935874,1.0866961432684292,0.8001262294065128,14761984,6.2947845458984375,8.386887645721435
9.003,9.376953205628725,8.629046794371275,5.699,6.255820437843296,5.142179562156704,0.42059991993010043,0.9283882036805153,0.46220642419684294,0.3789934156633579,1.1135460732108369,0.7432303341501938,14925824,6.404375457763672,8.47304048538208
9.128,9.480811564436316,8.775188435563685,6.0409999999999995,6.57536785082937,5.506632149170629,0.395721235871315,0.935323066264391,0.44807935866505566,0.3433631130775744,1.1011372901465637,0.7695088423822183,15089664,6.407771301269531,8.578841161727905
9.094999999999999,9.38272382591645,8.807276174083547,5.622000000000001,5.98470649291128,5.259293507088722,0.431687967479229,0.849846514314413,0.4846640014467558,0.3787119335117022,0.9919114032213777,0.7077816254074484,15253504,6.3319872379302975,8.526875400543213
9.065,9.484863072917825,8.645136927082174,6.252000000000001,6.802577878233407,5.701422121766594,0.38600475825369357,0.8876660227775574,0.4336417813197204,0.3383677351876667,1.0139134085462138,0.761418637008901,15417344,6.352675867080689,8.49362235069275
9.113,9.401376490026493,8.824623509973506,5.805,6.231878202769829,5.37812179723017,0.3788137871772051,0.8813875392079353,0.41461604592687923,0.34301152842753097,1.0606406624288183,0.7021344159870524,15581184,6.328518009185791,8.523420524597167
9.021,9.305655932662575,8.736344067337427,6.018,6.501193543003215,5.534806456996785,0.40500055365264415,0.8685618296265603,0.4495436999313144,0.3604574073739739,0.9829400001411516,0.7541836591119689,15745024,6.30894021987915,8.43389344215393
9.037,9.385311642067848,8.688688357932154,5.912000000000001,6.332423595912505,5.491576404087497,0.4178616780787706,0.8137798748910428,0.48152526582651367,0.35419809033102756,0.9581481112341997,0.6694116385478858,15908864,6.2564368724823,8.42128038406372
9.272000000000002,9.58781006950381,8.956189930496194,5.8660000000000005,6.398469717448796,5.333530282551205,0.40102195329964163,0.8273354336619377,0.45950506628098003,0.34253884031830323,0.9984320421859996,0.6562388251378759,16072704,6.3950965881347654,8.620255327224731
9.082,9.452399784017217,8.711600215982784,5.872,6.281799951195702,5.462200048804298,0.39423418082296846,0.803571917116642,0.4745000952034043,0.3139682664425326,0.9509600871823352,0.6561837470509488,16236544,6.310379838943481,8.427081155776978
9.120999999999999,9.372692272428058,8.86930772757194,6.295,6.779917518759634,5.810082481240366,0.4125666245818138,0.8324296697974205,0.45253235926705915,0.3726008898965685,1.0121843136156903,0.6526750259791508,16400384,6.336463356018067,8.459810733795166
9.123,9.447839960595983,8.798160039404015,5.7940000000000005,6.225351364898733,5.362648635101268,0.39174994491040704,0.8618658870458603,0.44747234344276754,0.33602754637804655,1.0780149324138548,0.6457168416778658,16564224,6.30365743637085,8.433099555969239
9.189000000000002,9.474567855333897,8.903432144666107,5.884000000000001,6.351486898212133,5.41651310178787,0.38121092058718203,0.8313785560429097,0.43388506509459024,0.32853677607977383,1.0139316017116569,0.6488255103741625,16728064,6.346762609481812,8.491302108764648
9.152999999999999,9.582163139144077,8.72383686085592,6.29,6.750738537567675,5.829261462432325,0.40775293074548247,0.7810529604554176,0.47069409312023996,0.34481176837072497,0.9265104172889815,0.6355955036218537,16891904,6.238268899917602,8.437670993804932
9.147,9.4666576293474,8.8273423706526,5.966000000000001,6.507316912723038,5.424683087276964,0.3841590080410242,0.7788074620068073,0.44686283870390153,0.3214551773781469,0.928404319772235,0.6292106042413795,17055744,6.408532571792603,8.442774152755737
9.131,9.506351834949559,8.755648165050442,6.209000000000001,6.588379756971825,5.829620243028177,0.37262777537107467,0.7956579558551311,0.41216941976572835,0.333086130976421,0.9331622092412944,0.6581537024689678,17219584,6.316907548904419,8.395566320419311
9.172,9.427569951285358,8.916430048714643,5.888,6.4424871504372305,5.333512849562769,0.39471102841198447,0.7908147178590298,0.4631075907198399,0.326314466104129,0.9424573141265691,0.6391721215914905,17383424,6.340306806564331,8.421818208694457
9.095,9.473582883923719,8.716417116076283,6.3149999999999995,6.845381937852336,5.784618062147663,0.35654320046305654,0.8545106530189515,0.37908207812577305,0.33400432280034004,1.0373303160972633,0.6716909899406395,17547264,6.2705060005187985,8.333742475509643
9.209000000000001,9.378082819943366,9.039917180056637,5.715,6.113679068926373,5.316320931073626,0.3552886687219142,0.8031711243093014,0.4058691879855749,0.30470814945825353,0.9740551193998822,0.6322871292187205,17711104,6.310966110229492,8.400884246826172
9.245000000000001,9.615951479306931,8.874048520693071,5.992000000000001,6.34390339583471,5.640096604165292,0.36432309802621604,0.779928483068943,0.4207786642376707,0.3078675318147614,0.9773298540687214,0.5825271120691646,17874944,6.342714500427246,8.420284414291382
9.257000000000001,9.603093917889352,8.910906082110651,5.938000000000001,6.25579867841135,5.6202013215886515,0.37899285517632963,0.7573251657187938,0.4318277878375251,0.32615792251513415,0.9389297161165763,0.5757206153210114,18038784,6.265790891647339,8.40260362625122
9.225,9.411077940659284,9.038922059340715,6.175999999999999,6.856870031650681,5.4951299683493176,0.3852145928889513,0.7280495688319206,0.4612376937870275,0.30919149199087514,0.8751338768078508,0.5809652608559904,18202624,6.323867130279541,8.377795505523682
9.239999999999998,9.499961535616327,8.98003846438367,6.002,6.492016326258626,5.511983673741374,0.3799808219075203,0.7816687278449536,0.4387879763808279,0.3211736674342127,0.9228957036550132,0.640441752034894,18366464,6.229184103012085,8.322176837921143
9.311,9.670873588916997,8.951126411083003,6.072,6.517708424869892,5.626291575130108,0.37970912978053095,0.774851243942976,0.4408723300689535,0.3185459294921084,0.9509909801527212,0.5987115077332308,18530304,6.309204006195069,8.393171977996825
9.416999999999998,9.556574352944942,9.277425647055054,6.005,6.526636846858041,5.483363153141958,0.37901519723236554,0.755139596760273,0.43907981627742465,0.31895057818730643,0.9054033317396195,0.6048758617809264,18694144,6.258044147491455,8.460008430480958
9.218,9.403083764820149,9.03291623517985,6.223999999999999,6.756093976662017,5.691906023337982,0.36628917306661607,0.7052424676716328,0.42098989456244285,0.3115884515707893,0.818788330878624,0.5916966044646416,18857984,6.1571485042572025,8.252388143539429
9.367,9.655341811050706,9.078658188949296,6.1160000000000005,6.471983145668443,5.760016854331558,0.368686930462718,0.7297221630811691,0.41340582491900096,0.32396803600643503,0.8660677596367125,0.5933765665256258,19021824,6.27541823387146,8.37302007675171
9.379000000000001,9.687300178397614,9.070699821602389,5.791000000000001,6.110920302575502,5.471079697424501,0.3565289996564388,0.7582487102597952,0.4124941678612255,0.3005638314516521,0.9681575926361581,0.5483398278834324,19185664,6.172831058502197,8.342790460586547
9.270000000000001,9.697153368241432,8.84284663175857,5.9590000000000005,6.483889512183279,5.434110487816722,0.33434129394590856,0.7329450868070125,0.3698895816912017,0.29879300620061544,0.8773518363937055,0.5885383372203196,19349504,6.245658445358276,8.239108276367187
9.286000000000001,9.552653332999984,9.019346667000018,6.269,6.687388575369835,5.8506114246301655,0.338070267252624,0.765785300731659,0.38086032507092116,0.29528020943432687,0.91688033315684,0.6146902683064779,19513344,6.16772084236145,8.224793338775635
9.268,9.51570143318116,9.020298566818841,6.323,6.832039291214342,5.813960708785658,0.35890895053744315,0.7468206010758877,0.4114952726649851,0.3063226284099012,0.9289232739432538,0.5647179282085215,19677184,6.087853050231933,8.18748083114624
9.238,9.572508594807367,8.903491405192632,6.3580000000000005,6.716156390421839,5.999843609578162,0.3419696200639009,0.7183950707316399,0.3907597947647701,0.29317944536303175,0.8791985988663782,0.5575915425969016,19841024,6.1554179191589355,8.142225360870361
9.318999999999999,9.732508161950884,8.905491838049114,5.977,6.44893325799312,5.505066742006881,0.353403764590621,0.6515913594514131,0.39383837985268,0.312969149328562,0.7965329593910364,0.5066497595117898,20004864,6.12680721282959,8.19156494140625
9.476000000000003,9.676609072576493,9.275390927423512,5.958,6.411471057510841,5.504528942489159,0.3339996196329594,0.6719971098005771,0.3783862990430534,0.2896129402228654,0.7922519555647002,0.5517422640364541,20168704,6.253337049484253,8.318276119232177
9.399999999999999,9.650519460321947,9.14948053967805,5.877000000000001,6.383913207561216,5.370086792438785,0.3348022479563951,0.7151062302291393,0.3706547126242062,0.29894978328858407,0.8971569216743875,0.5330555387838911,20332544,6.143114280700684,8.212354707717896
9.222,9.478195238050983,8.965804761949016,6.168,6.590582536316871,5.745417463683129,0.345091849938035,0.7059161234647036,0.3906313971257272,0.2995523027503428,0.8858343981931275,0.5259978487362796,20496384,6.110657548904419,8.052136516571045
9.362,9.700756549752178,9.023243450247822,5.815,6.454769489738297,5.175230510261704,0.3432998854666948,0.7076827626675367,0.3793387975939111,0.30726097333947855,0.8542163930354362,0.5611491322996373,20660224,6.124306154251099,8.151618003845215
9.378,9.62529739181803,9.13070260818197,5.868,6.46834656657634,5.267653433423661,0.32856784854084253,0.6944404814392329,0.37237338023818234,0.2847623168435027,0.8566739929561822,0.5322069699222836,20824064,6.14726881980896,8.141446304321288
9.219999999999999,9.495862284482673,8.944137715517325,6.095000000000001,6.3695268657162725,5.820473134283729,0.3320104269310832,0.7187367305159569,0.37697663590352326,0.2870442179586431,0.9048812100861655,0.5325922509457482,20987904,6.010654163360596,7.973138856887817
9.425,9.686045972962619,9.163954027037382,6.121,6.616347352874728,5.625652647125273,0.3212659783661366,0.6876041412353515,0.3675074959207228,0.27502446081155035,0.8582315803271221,0.5169767021435809,21151744,6.154369640350342,8.151871967315675
9.391,9.577142418593935,9.204857581406065,6.165000000000001,6.769172988472674,5.560827011527328,0.32718787491321566,0.6928542718291283,0.3757523727903548,0.27862337703607654,0.8521272355065145,0.5335813081517421,21315584,6.100481605529785,8.093243217468261
9.495000000000001,9.81419429819469,9.175805701805311,6.031999999999999,6.672059372246043,5.391940627753955,0.3492094796150923,0.6772913992404938,0.38158730233972493,0.31683165689045967,0.8434192008992937,0.5111635975816938,21479424,6.14376425743103,8.175600290298462
9.386000000000001,9.65552550899683,9.116474491003173,6.069999999999999,6.62049069020284,5.519509309797159,0.3090838424861431,0.7186958476901054,0.3384452392668296,0.2797224457054566,0.9496546442869036,0.48773705109330723,21643264,6.089037990570068,8.055955505371093
9.399999999999999,9.7604441704342,9.039555829565797,5.98,6.287148172711478,5.672851827288523,0.3090284038335085,0.7233401343226433,0.3502000944693315,0.2678567131976855,0.8866414542862575,0.5600388143590291,21807104,6.055695581436157,8.05598030090332
9.440999999999999,9.746988561877727,9.135011438122271,6.335,6.683575673276263,5.986424326723737,0.29993327241390944,0.6888167556375265,0.33689614075701335,0.2629704040708055,0.8494313981931183,0.5282021130819348,21970944,6.0821997165679935,8.061016750335693
9.285999999999998,9.481611860581099,9.090388139418897,6.061999999999999,6.58601908362196,5.5379809163780385,0.338229320384562,0.7342404969036579,0.3913300639098569,0.28512857685926707,0.9232216440226714,0.5452593497846444,22134784,5.969089221954346,7.92846646308899
9.38,9.606671568574447,9.153328431425555,5.948,6.398683924718866,5.497316075281135,0.31883679497987033,0.6997226223349571,0.36775361134121587,0.2699199786185248,0.8835034251941856,0.5159418194757286,22298624,5.9231963634490965,7.9546009540557865
9.541,9.763326336721496,9.318673663278505,6.228,6.588022221536393,5.867977778463606,0.30370050817728045,0.6931595966219902,0.33229396465977346,0.27510705169478744,0.832906856040498,0.5534123372034825,22462464,6.029229736328125,8.096269369125366
9.312000000000001,9.6774257790578,8.946574220942201,6.1450000000000005,6.638178466683208,5.6518215333167925,0.31831464283168315,0.7399070121347904,0.3685142263889011,0.2681150592744652,0.9167089451059701,0.5631050791636106,22626304,5.956274175643921,7.891379022598267
9.309000000000001,9.508572042130155,9.109427957869848,6.037000000000001,6.2834163143949695,5.790583685605032,0.3087527047842741,0.7028807513415813,0.335202150602167,0.28230325896638114,0.8689361780339666,0.5368253246491961,22790144,5.97838830947876,7.875746059417724
9.501999999999999,9.914087369376931,9.089912630623067,6.098000000000001,6.590357593624797,5.605642406375204,0.32134626656770704,0.6742993623018265,0.3513769915395184,0.2913155415958957,0.835242794248187,0.513355930355466,22953984,6.017998361587525,8.019145154953003
9.443000000000001,9.67274115869822,9.213258841301784,6.233,6.776802353801452,5.689197646198547,0.30505819488316777,0.6806543949991465,0.3524770322850624,0.25763935748127315,0.8243270399144393,0.5369817500838536,23117824,6.046555423736573,7.977796649932861
9.489999999999998,9.786074314995407,9.19392568500459,6.264999999999999,6.773944987203921,5.756055012796077,0.30939105823636054,0.6650754749774933,0.32571940826456625,0.29306270820815483,0.8253619134297835,0.5047890365252031,23281664,5.9593147277832035,7.988203239440918
9.434000000000001,9.605125684805058,9.262874315194944,6.068,6.615518036232597,5.520481963767402,0.2910357117652893,0.7058855891227722,0.3258910320193824,0.2561803915111962,0.8773346972214058,0.5344364810241387,23445504,5.991646766662598,7.922399711608887
9.346,9.624395402260886,9.067604597739114,6.0680000000000005,6.361557490110541,5.77444250988946,0.30953575354069474,0.6883265227079391,0.3385747477144032,0.28049675936698626,0.8240402860133819,0.5526127594024964,23609344,5.873190402984619,7.822049570083618
9.53,9.77153674668671,9.288463253313289,6.124999999999999,6.763987480315537,5.486012519684461,0.29992723148316147,0.7000137604773045,0.3293514477980102,0.27050301516831277,0.8550727808812331,0.5449547400733759,23773184,5.9265586853027346,7.9645086288452145
9.458000000000002,9.767509289036695,9.148490710963308,6.208,6.487563946173322,5.928436053826679,0.3058179529383779,0.720716430619359,0.3552849217609201,0.2563509841158357,0.895697663040375,0.5457351981983429,23937024,5.923607015609742,7.898996114730835
9.338000000000001,9.66923405622007,9.006765943779932,6.287999999999999,6.8755338288132855,5.700466171186713,0.2987078994512558,0.6598950151354075,0.355482445844186,0.24193335305832564,0.8285329916498054,0.4912570386210095,24100864,5.860982656478882,7.770714235305786
9.6,9.850119971213815,9.349880028786185,6.070999999999999,6.448159117614833,5.693840882385165,0.3044913740828633,0.6509450282901525,0.34474271312177607,0.26424003504395055,0.8227119395499403,0.47917811703036484,24264704,5.978072738647461,7.97774748802185
9.401,9.73927355793795,9.062726442062049,6.135,6.584783281147709,5.68521671885229,0.3163601782172918,0.649176613241434,0.3746949397897697,0.2580254166448139,0.7561011550384392,0.5422520714444289,24428544,5.909124660491943,7.817838716506958
9.462,9.671513722700924,9.252486277299075,6.031000000000001,6.469484891415885,5.5925151085841165,0.292969355545938,0.6405684597790241,0.3282831190331942,0.2576555920586818,0.7847470316543956,0.49638988790365257,24592384,5.923510026931763,7.843530082702637
9.355,9.680215313292594,9.029784686707407,5.882000000000001,6.394226512394663,5.369773487605338,0.29460984412580726,0.6907277099788189,0.33811946576507607,0.25110022248653846,0.8925547611297534,0.48890065882788447,24756224,5.923421478271484,7.758208179473877
9.63,9.879639740426079,9.380360259573923,6.255,6.81108003021148,5.69891996978852,0.3108022563159466,0.5944837857037782,0.35922724797968064,0.26237726465221256,0.7365499554414981,0.45241761596605834,24920064,5.9696958541870115,7.9564961910247805


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-caveflyer-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.002,3.3094670714076546,2.694532928592345,2.416,2.9718093198211055,1.8601906801788943,0.35718782253873843,2.7074045340220136,0.519811065046502,0.19456458003097482,2.7079461937260905,2.706862874317937,16384
3.2459999999999996,3.4918942862288587,3.0001057137711404,3.47,4.089758017293847,2.8502419827061534,0.3344875524441401,2.6333608130613966,0.41970305629413723,0.24927204859414293,2.651657945877686,2.615063680245107,180224
3.683,3.992517366233302,3.373482633766698,3.4720000000000004,3.8291778268593957,3.114822173140605,0.30013144984841345,2.624224050839742,0.39115484307099235,0.20910805662583454,2.649475587025135,2.598972514654349,344064
3.7030000000000003,4.3010643778056,3.1049356221944,3.410000000000001,3.8209744517606916,2.9990255482393104,0.2990328963535527,2.600343994299571,0.36703658648402226,0.23102920622308312,2.6537894520918344,2.546898536507308,507904
3.819,4.2173829815642225,3.420617018435777,3.849999999999999,4.37773099207835,3.3222690079216486,0.3141770150512456,2.5587708175182344,0.4003801893003208,0.22797384080217042,2.6234952334941344,2.4940464015423345,671744
4.039,4.681766676174178,3.396233323825822,3.9829999999999997,4.348514705586519,3.61748529441348,0.2981641246626775,2.512219715118408,0.3407512103986804,0.2555770389266746,2.5850650299521947,2.4393744002846214,835584
4.076,4.373328101598217,3.778671898401782,3.8329999999999997,4.291694887697694,3.374305112302306,0.3259684765090545,2.4746641208728155,0.3764965104479841,0.27544044257012484,2.5411182505119116,2.4082099912337194,999424
4.103,4.67087410576641,3.5351258942335897,3.8389999999999995,4.142230935097327,3.5357690649026714,0.2853702150285244,2.4602794110775,0.3452028747884614,0.22553755526858738,2.5142556225066275,2.4063031996483724,1163264
4.438000000000001,4.77598816547329,4.100011834526711,4.019,4.330591078177794,3.707408921822206,0.29268900764485195,2.4456024378538133,0.33174357620556855,0.25363443908413535,2.491500150855444,2.3997047248521826,1327104
4.289,4.801395355170204,3.776604644829795,3.8240000000000003,4.362835782033822,3.2851642179661784,0.24289898785452047,2.4408831308285395,0.284720806872096,0.20107716883694493,2.4760285130554336,2.4057377486016454,1490944
4.551999999999999,4.959720492494551,4.144279507505447,4.055,4.4988299223801835,3.611170077619816,0.24815572698911031,2.4182510902484258,0.2847965514249851,0.21151490255323552,2.456976954909971,2.3795252255868804,1654784
4.767,5.547551727946329,3.9864482720536714,3.7449999999999997,4.097370543604314,3.3926294563956856,0.24856922148416433,2.4218790193398796,0.30575510671224077,0.19138333625608792,2.466804775406003,2.376953263273756,1818624
4.7490000000000006,5.193959548723252,4.304040451276749,3.918,4.481716240674331,3.3542837593256696,0.2410079558379948,2.418360125025113,0.2769579059103952,0.2050580057655944,2.4720750471025896,2.364645202947637,1982464
4.42,5.04393909959226,3.79606090040774,4.122999999999999,4.558133312905366,3.6878666870946324,0.21183386479193964,2.4066369672616323,0.24262339524209967,0.1810443343417796,2.457237896370591,2.3560360381526735,2146304
4.523,5.078536677457033,3.967463322542966,3.836,4.324204875026868,3.347795124973132,0.23352705830087261,2.3977111329634986,0.28396093623291446,0.18309318036883077,2.4559110660332357,2.3395111998937614,2310144
4.454,4.958245971724118,3.9497540282758816,3.91,4.323206969931535,3.4967930300684658,0.22610789711276685,2.4107113440831505,0.2551065324345,0.19710926179103375,2.452302758671541,2.36911992949476,2473984
4.5729999999999995,5.065646932396822,4.080353067603177,3.939000000000001,4.507303616036359,3.3706963839636432,0.2238556037656963,2.407138865192731,0.2880566729403639,0.15965453459102869,2.445064779965551,2.369212950419911,2637824
4.768,5.221647440199986,4.314352559800014,3.6970000000000005,4.209699717183461,3.1843002828165403,0.2211771509299675,2.4123335580031076,0.265690390510452,0.176663911349483,2.4585552399606194,2.3661118760455957,2801664
4.564,5.029665115721588,4.098334884278412,4.2,4.753949456178089,3.6460505438219117,0.2228284283230702,2.3905779083569847,0.26034915981028434,0.18530769683585605,2.4356546443326543,2.345501172381315,2965504
4.610999999999999,5.177858888966203,4.044141111033794,4.172000000000001,4.636473895929578,3.707526104070423,0.20762155726552006,2.3932429422934853,0.2356065162673622,0.17963659826367792,2.4357006748998136,2.350785209687157,3129344
4.531000000000001,4.790324121515914,4.271675878484087,3.8809999999999993,4.513889405820637,3.2481105941793613,0.2037279412771264,2.396175903081894,0.2468827163013663,0.1605731662528865,2.429856611550531,2.362495194613257,3293184
4.311,4.642464930271665,3.9795350697283345,3.975,4.543423257792994,3.4065767422070063,0.22176553246875597,2.393697138627371,0.2521592960187094,0.1913717689188025,2.4301702286024214,2.3572240486523204,3457024
4.686,5.190840568892794,4.181159431107206,3.9189999999999996,4.419588653487072,3.4184113465129276,0.1950566597593327,2.389642865459124,0.22014440426885037,0.16996891524981503,2.425763135123351,2.3535225957948973,3620864
4.744,5.213748869077936,4.274251130922064,4.151000000000001,4.57200950108044,3.729990498919562,0.20288272559021908,2.394684442877769,0.23332751581638222,0.17243793536405594,2.4306521786097424,2.3587167071457955,3784704
4.628,5.101387790294596,4.154612209705404,4.0920000000000005,4.579479230326791,3.60452076967321,0.20576287480071181,2.397060789664587,0.25409012047071144,0.15743562913071216,2.4446356185883484,2.349485960740825,3948544
4.59,4.999682804130219,4.1803171958697805,4.149,4.762244649385545,3.535755350614455,0.21255356554562846,2.3978119403123856,0.31643267093848937,0.10867446015276752,2.4505750932380193,2.345048787386752,4112384
4.755,5.293483983048707,4.216516016951293,3.997,4.279703024391321,3.7142969756086788,0.1842066921604176,2.407085195183754,0.2367293123334781,0.1316840719873571,2.456020843716371,2.358149546651137,4276224
4.715000000000001,5.145563584154536,4.284436415845465,4.223000000000001,4.488256479656955,3.9577435203430467,0.1956865802717705,2.405689454078674,0.22128690245733848,0.1700862580862025,2.446426033007476,2.364952875149872,4440064
4.639,5.108200383631557,4.169799616368444,4.038,4.606292178373062,3.469707821626938,0.17164097862939037,2.3873455305894216,0.20427531692343656,0.13900664033534418,2.420127937287267,2.3545631238915763,4603904
4.816000000000001,5.519707325526743,4.112292674473259,4.03,4.635706199406941,3.42429380059306,0.19327857429161668,2.375099690755208,0.2387199687700997,0.14783717981313366,2.416500970230207,2.3336984112802095,4767744
4.7909999999999995,5.207472087900257,4.374527912099742,3.8289999999999997,4.410385414333727,3.2476145856662724,0.20544507143398122,2.3824806282917654,0.2379240782353899,0.17296606463257252,2.431552639997138,2.333408616586393,4931584
5.039999999999999,5.627213760056761,4.452786239943237,4.23,4.420735418839817,4.039264581160184,0.21440704433868324,2.391326944033305,0.262480490883443,0.1663335977939235,2.4398567761305574,2.342797111936053,5095424
4.909999999999999,5.487806195882321,4.3321938041176775,4.429,4.816232488306444,4.041767511693557,0.16523700946321088,2.383089056611061,0.1979043128800715,0.13256970604635027,2.436250574695172,2.3299275385269502,5259264
5.089999999999999,5.425648625797871,4.754351374202127,4.037000000000001,4.487400932503476,3.5865990674965254,0.18806613798563676,2.3978625973065695,0.23495014213632717,0.14118213383494635,2.4398099742175057,2.3559152203956333,5423104
5.098000000000001,5.5159904305124705,4.680009569487531,4.148000000000001,4.563326377683865,3.732673622316136,0.20396033674478525,2.383506143093109,0.24559067468110102,0.1623299988084695,2.4325603011148744,2.3344519850713437,5586944
4.8660000000000005,5.646194847457993,4.085805152542008,4.159000000000001,4.711873403230794,3.6061265967692067,0.17846901432300605,2.3898461292187374,0.2083372467803761,0.148600781865636,2.4172265140091653,2.3624657444283095,5750784
4.981999999999999,5.563098958870174,4.400901041129825,4.196,4.8436449644674155,3.548355035532584,0.1854820479949315,2.37395614584287,0.2427682669170626,0.12819582907280042,2.41640688965462,2.33150540203112,5914624
5.213,5.8340644088981435,4.591935591101857,4.184,4.938429585846155,3.4295704141538454,0.1883681379258632,2.381048824389776,0.22704594055855318,0.14969033529317324,2.420826017348546,2.3412716314310056,6078464
5.2669999999999995,5.826411297705007,4.707588702294992,4.087999999999999,4.715483864334374,3.4605161356656247,0.18352013714611531,2.3749464044968285,0.2246696911899907,0.14237058310223993,2.416247311716655,2.333645497277002,6242304
4.816000000000001,5.368995479185862,4.26300452081414,4.506,5.000776717318025,4.011223282681976,0.21543685231978688,2.3659104764461523,0.26785372066463387,0.16301998397493986,2.407228798599683,2.3245921542926213,6406144
5.204999999999999,5.803635949471796,4.606364050528202,3.9839999999999995,4.3999134525355,3.568086547464499,0.21001662403965987,2.369943037629127,0.2665797370320836,0.15345351104723615,2.415959864568706,2.323926210689548,6569984
5.132000000000001,5.538639889828827,4.725360110171174,4.162,4.792996038022427,3.531003961977573,0.19754500684017934,2.3550296326478324,0.23541892519463198,0.1596710884857267,2.401354475955434,2.3087047893402306,6733824
5.094,5.618732312708109,4.569267687291892,4.455,4.839324081993309,4.070675918006691,0.18436880738784867,2.3726681888103487,0.2381083758739462,0.13062923890175113,2.407046982074807,2.3382893955458903,6897664
5.197,5.779546993812517,4.6144530061874836,4.039,4.643076981849168,3.4349230181508315,0.2007677108980715,2.3643791089455286,0.2461638009370318,0.1553716208591112,2.398027898306149,2.3307303195849083,7061504
5.215999999999999,5.7420646348121105,4.689935365187888,4.226000000000001,4.759539126962588,3.6924608730374135,0.17621811988453065,2.3713994890451433,0.22183391251464976,0.13060232725441154,2.4364476599909213,2.3063513180993653,7225344
5.138,5.463693107080884,4.812306892919116,4.246,4.832910555365977,3.659089444634023,0.18856414587547382,2.3355475564797716,0.22979437522908067,0.14733391652186698,2.425125180094828,2.2459699328647154,7389184
5.5120000000000005,6.086243850641869,4.937756149358132,4.221,4.838842212866683,3.6031577871333167,0.18724299043727416,2.3670513490835825,0.2640973868957781,0.11038859397877024,2.4451995476551285,2.2889031505120365,7553024
5.2410000000000005,5.545744154989067,4.936255845010934,4.3149999999999995,4.951667102966691,3.6783328970333082,0.18375825223823383,2.3580007990201315,0.23680720940467875,0.1307092950717889,2.444327519888094,2.271674078152169,7716864
5.404000000000001,6.223258201057519,4.584741798942483,4.204,4.970996740540662,3.4370032594593374,0.17962571804722144,2.335091879963875,0.2165304904460794,0.1427209456483635,2.42670637520858,2.24347738471917,7880704
4.971,5.553433687212545,4.3885663127874555,4.173,4.78473605419331,3.56126394580669,0.18496060209969672,2.3491847097873686,0.22055945287419582,0.14936175132519763,2.4305112161230444,2.2678582034516928,8044544
5.277,5.844151655203438,4.709848344796562,4.409000000000001,5.108834980548987,3.709165019451014,0.20620363258446256,2.3369950066010157,0.2561949217114652,0.15621234345745993,2.3995621735231207,2.2744278396789106,8208384
5.436999999999999,6.333214817998452,4.540785182001547,4.4910000000000005,5.057717742796183,3.924282257203818,0.15977960123370086,2.3403726160526275,0.20082099385927032,0.1187382086081314,2.411471645205442,2.269273586899813,8372224
5.507,6.072456452788364,4.941543547211635,4.546,5.251665643205053,3.840334356794948,0.20079183491567765,2.333884072303772,0.23838448760385078,0.1631991822275045,2.4058114178992365,2.261956726708308,8536064
5.402,5.893402075697692,4.910597924302309,4.454,4.972038608599783,3.935961391400216,0.19257118708143628,2.3295267929633456,0.25706277772712127,0.1280795964357513,2.3933305927227435,2.2657229932039478,8699904
5.303,6.102037546051498,4.5039624539485015,4.6,5.359934207678533,3.8400657923214663,0.18414216662446653,2.3267531305551534,0.20824096857045854,0.16004336467847452,2.3837771609811473,2.2697291001291595,8863744
5.605,6.220747513190269,4.989252486809732,4.275,4.769009109227755,3.7809908907722454,0.1864748042076826,2.3262937535842263,0.22977931725575038,0.1431702911596148,2.368496494353183,2.2840910128152694,9027584
5.378,5.82901662940517,4.92698337059483,4.518,5.144782258842734,3.8912177411572655,0.19005376122271017,2.3162195056676866,0.24434921410693702,0.13575830833848332,2.3967845880722494,2.235654423263124,9191424
5.3999999999999995,5.97159426169268,4.828405738307319,4.299,5.008329965530852,3.5896700344691483,0.19005418730278806,2.342404876152674,0.22916695349254632,0.1509414211130298,2.408489756888243,2.276319995417105,9355264
5.2909999999999995,5.854674551492259,4.72732544850774,4.648,5.403973544510652,3.892026455489347,0.20382995866239068,2.3301340460777284,0.24237757845010455,0.1652823388746768,2.405281342417934,2.254986749737523,9519104
5.113,5.7092055014841785,4.516794498515822,4.809,5.4277802517857205,4.19021974821428,0.19224140578880902,2.2866614083449046,0.2530692359579787,0.13141357561963934,2.3846950026898814,2.188627813999928,9682944
5.312,5.867928052898934,4.756071947101066,4.6,5.35304714327856,3.8469528567214395,0.19866249834497768,2.303221776088079,0.24608782816737793,0.15123716852257743,2.3517055427536984,2.2547380094224594,9846784
5.436,6.0037182399747255,4.868281760025274,4.498,5.221488769781536,3.7745112302184642,0.16701373734200992,2.311153256893158,0.21541429390041936,0.11861318078360047,2.3734901442763436,2.248816369509972,10010624
5.917000000000001,6.800618130189734,5.033381869810268,4.428,4.844840497072921,4.011159502927079,0.21601965458442765,2.3136061996221544,0.2642590779164274,0.1677802312524279,2.3687593570516166,2.2584530421926923,10174464
5.755,6.451221947370233,5.0587780526297665,4.6579999999999995,5.0788515177589355,4.237148482241063,0.19176477758834753,2.3167617688576385,0.2549030707311992,0.12862648444549582,2.3981968483568834,2.2353266893583936,10338304
5.443,6.253654673705148,4.6323453262948515,4.610999999999999,5.37423587441891,3.8477641255810875,0.19406285829221206,2.307699101169904,0.2585726689912099,0.12955304759321423,2.393319836607133,2.222078365732675,10502144
5.6240000000000006,6.423739957736264,4.824260042263737,4.6370000000000005,5.313979320215914,3.960020679784087,0.18866120247791204,2.289302834868431,0.24110383292541848,0.1362185720304056,2.3800580392136026,2.1985476305232594,10665984
5.458,6.09869961760563,4.817300382394371,4.632,5.389519636709174,3.874480363290825,0.1995979463992019,2.3117361595233286,0.25828845097967434,0.14090744181872944,2.395704919067661,2.227767399978996,10829824
5.856999999999999,6.772587789346275,4.9414122106537235,4.651000000000001,5.515111682596643,3.7868883174033585,0.21727710875372086,2.299373828371366,0.2696989832380424,0.16485523426939927,2.381977355818115,2.2167703009246167,10993664
5.711,6.241347998959174,5.180652001040826,4.649,5.3034684866362936,3.994531513363707,0.21874411397924018,2.2796653469403583,0.27902841325763295,0.15845981470084744,2.3666520961269075,2.192678597753809,11157504
5.896,6.625331200484389,5.166668799515611,4.582999999999999,4.95186447375696,4.214135526243038,0.18808682734767593,2.285402020812035,0.2222136109442304,0.15396004375112146,2.3808663507484265,2.189937690875644,11321344
5.795999999999999,6.62695366898522,4.965046331014778,4.582,5.149464536336853,4.0145354636631465,0.16969503061845895,2.2978445033232373,0.20304834556628892,0.13634171567062897,2.3714414265289854,2.2242475801174892,11485184
5.653999999999999,6.252033443880857,5.055966556119141,4.604000000000001,5.260722163475545,3.9472778365244565,0.1936769162304699,2.288667281468709,0.24213904635193778,0.14521478610900201,2.3457002489876597,2.2316343139497583,11649024
5.577,6.220833052894926,4.933166947105074,4.686,5.3191382155580245,4.052861784441975,0.2152920220357676,2.291617493828138,0.24979470742826457,0.18078933664327065,2.365603608161292,2.217631379494984,11812864
5.8229999999999995,6.470549998069647,5.175450001930352,5.082000000000001,5.733057601138333,4.430942398861668,0.22342863374700145,2.287447239955266,0.27752075865491616,0.16933650883908674,2.36393671123933,2.2109577686712023,11976704
5.927999999999999,6.784035046011551,5.071964953988447,4.703,5.399707255595922,4.006292744404079,0.20348420012742277,2.2727988262971244,0.2571689762997734,0.14979942395507212,2.367441547929278,2.178156104664971,12140544
5.952,6.611072074966009,5.292927925033991,4.962,5.788907491803043,4.135092508196957,0.23092311928048725,2.2740307152271275,0.29738988495727525,0.16445635360369923,2.350772347513287,2.197289082940968,12304384
5.7780000000000005,6.606852218432213,4.949147781567788,4.836,5.54853350798401,4.12346649201599,0.2034073287000258,2.2773472179969154,0.2444783161779419,0.16233634122210971,2.349966301004081,2.20472813498975,12468224
5.904,6.52559794079453,5.28240205920547,4.5520000000000005,5.012842706354348,4.091157293645653,0.19553479685758549,2.2716516822576525,0.2482382522929112,0.14283134142225978,2.3358737853624465,2.2074295791528584,12632064
5.790000000000001,6.493206939669967,5.086793060330034,4.511,5.144442183628467,3.8775578163715334,0.22440924678618704,2.277196077505747,0.2814469924511797,0.16737150112119437,2.3605514925252513,2.193840662486243,12795904
6.0920000000000005,6.619878773962356,5.564121226037645,4.768000000000001,5.215745463405271,4.320254536594731,0.2031978839077055,2.2617875436941786,0.24893948804724833,0.15745627976816265,2.3350389207380196,2.1885361666503376,12959744
6.0169999999999995,6.747151354172543,5.2868486458274555,5.066000000000001,5.578800156006217,4.553199843993784,0.2109936532564461,2.238350374499957,0.25593942908257783,0.16604787743031435,2.2977267645305783,2.1789739844693354,13123584
5.885000000000001,6.56900657891573,5.200993421084271,4.829,5.344838152912326,4.313161847087674,0.18435202181960145,2.242514083782832,0.22460570241708494,0.14409834122211795,2.329142428684218,2.1558857388814463,13287424
6.098999999999999,6.5760838500725,5.6219161499274986,5.146,5.995978823265615,4.296021176734385,0.20440898158897952,2.241414449612299,0.24940263870133947,0.15941532447661957,2.3174233025679363,2.165405596656662,13451264
6.260999999999999,6.913003834344552,5.608996165655446,5.0,5.571611756352159,4.428388243647841,0.21390534794578944,2.2482128063837687,0.280787292863671,0.1470234030279079,2.330475254016884,2.1659503587506537,13615104
6.0280000000000005,6.729082020879155,5.326917979120846,4.984,5.429066287197761,4.538933712802239,0.20176816700647274,2.242979634801547,0.2487337659765144,0.15480256803643108,2.3358732482373776,2.1500860213657162,13778944
6.181,6.975297803094028,5.386702196905972,4.893,5.378202019781451,4.4077979802185485,0.20424969329809145,2.2524318585793175,0.23959496829746513,0.16890441829871777,2.347544219136664,2.157319498021971,13942784
6.384,6.977888878494959,5.790111121505042,4.813000000000001,5.407475398986367,4.218524601013634,0.20524309476216632,2.2317308386166888,0.24089460586155217,0.16959158366278046,2.2978693188504127,2.165592358382965,14106624
6.086,6.547176755702193,5.624823244297808,5.208,5.857596798021666,4.558403201978335,0.21758673967172698,2.2534960597753524,0.27004631110756316,0.1651271682358908,2.2982529631159654,2.2087391564347394,14270464
6.040000000000001,6.683039656630912,5.39696034336909,4.987,5.548801566391551,4.4251984336084496,0.22076203863446908,2.238704325755437,0.26165524899062986,0.1798688282783083,2.3107255758848533,2.166683075626021,14434304
6.368,6.945110041499886,5.790889958500115,4.8549999999999995,5.494957029807471,4.2150429701925285,0.20277848072970905,2.236059393485387,0.2526715017906832,0.1528854596687349,2.3273402193860124,2.1447785675847615,14598144
6.228999999999999,6.682088291616545,5.775911708383453,5.048999999999999,5.720720924193968,4.37727907580603,0.19168229444573318,2.268918889760971,0.24836158348531057,0.13500300540615578,2.3546922296125694,2.1831455499093724,14761984
6.486,7.165752896279229,5.806247103720771,5.022,5.7550729840882155,4.288927015911785,0.2410110117246707,2.21820481022199,0.27585452605496474,0.20616749739437668,2.297069051265777,2.139340569178203,14925824
6.180999999999999,6.871093471929708,5.4909065280702904,5.247999999999999,6.021664009761343,4.4743359902386555,0.1994853790228565,2.2357720345258714,0.26016662218508685,0.13880413586062615,2.3296380528004867,2.141906016251256,15089664
6.139,6.689026363004539,5.588973636995462,5.007999999999999,5.509533647924044,4.506466352075954,0.21082589533179993,2.233959503968557,0.26280241899122975,0.1588493716723701,2.3118159948167363,2.156103013120378,15253504
6.372,6.936230449373303,5.807769550626697,5.16,5.621237465954361,4.698762534045639,0.21029136326784886,2.2247388382752735,0.2510045436626378,0.16957818287305995,2.284038413843717,2.16543926270683,15417344
6.281000000000001,7.022302232561053,5.539697767438948,4.922000000000001,5.312814534018376,4.5311854659816255,0.1870947717999418,2.23797478278478,0.24252018955150642,0.13166935404837718,2.294560439372729,2.181389126196831,15581184
6.622,7.083406545250498,6.160593454749502,5.465,6.0071300581963705,4.922869941803629,0.2118848766200244,2.2259330610434214,0.26059905724992327,0.1631706959901255,2.3101584387408143,2.1417076833460285,15745024
6.681,7.409744811302283,5.952255188697717,5.11,5.7739879516979205,4.44601204830208,0.1989036865532398,2.2193495084842043,0.22498599949701076,0.17282137360946886,2.287513731605694,2.1511852853627147,15908864
6.518000000000001,7.172198746559485,5.863801253440516,5.197,5.853856909836534,4.5401430901634665,0.20649735856180382,2.202382988234361,0.24636776828348667,0.16662694884012097,2.289291340347834,2.1154746361208883,16072704
6.3999999999999995,7.197458462868129,5.60254153713187,5.101999999999999,5.5798242354673935,4.624175764532605,0.2233250125000874,2.2001742462317146,0.25988382100124197,0.18676620399893284,2.3046926587846834,2.095655833678746,16236544
6.439,7.102015082784698,5.775984917215302,5.226999999999999,5.809907368284189,4.64409263171581,0.19991953646143273,2.2223839491605757,0.2364196394067507,0.16341943351611476,2.2898176310482916,2.1549502672728598,16400384
6.239,6.909901632133951,5.568098367866049,5.106000000000001,5.8051165854133355,4.406883414586666,0.20996162189791595,2.2385583947102226,0.256352970202228,0.16357027359360388,2.3180303756986573,2.159086413721788,16564224
6.509,7.150442904707816,5.8675570952921845,5.299,5.905010725977685,4.692989274022316,0.19717651012664034,2.220849997798602,0.24146277517510586,0.1528902450781748,2.282883403711327,2.1588165918858766,16728064
6.575999999999999,7.083152836923938,6.068847163076059,5.177999999999999,5.791087269481269,4.564912730518729,0.21631078285475563,2.237017983198166,0.2637152766553268,0.16890628905418448,2.3145514133252347,2.159484553071097,16891904
6.137000000000001,6.677667180435433,5.596332819564569,5.3580000000000005,6.099900262838611,4.61609973716139,0.20536667974665762,2.2190167178710305,0.2769119214647192,0.13382143802859603,2.292129307979428,2.145904127762633,17055744
6.4239999999999995,7.20971241558219,5.638287584417809,4.949,5.753803702774782,4.144196297225218,0.20780985734115043,2.234739790360133,0.24770569982891869,0.16791401485338217,2.300380161288076,2.1690994194321904,17219584
6.766,7.489591044720704,6.042408955279296,5.206999999999999,5.868468820126844,4.545531179873154,0.19767898966868713,2.2268314659595494,0.25211750916652825,0.14324047017084604,2.295107038891735,2.158555893027364,17383424
6.354,6.986616787636876,5.721383212363124,5.07,5.587378004944161,4.55262199505584,0.1864444369760652,2.215585488080978,0.2236751831892245,0.1492136907629059,2.2859943243794336,2.145176651782523,17547264
6.502999999999998,7.047831166509404,5.958168833490593,5.229000000000001,5.854786704876351,4.603213295123651,0.22692833412438626,2.207901846369108,0.2586691728792623,0.19518749536951027,2.278742147313888,2.1370615454243276,17711104
6.614,7.344632602612284,5.883367397387715,5.2330000000000005,5.814017211449024,4.651982788550977,0.21026179861898223,2.207307400306066,0.2606156381152418,0.15990795912272268,2.265541051832915,2.1490737487792173,17874944
6.537000000000001,7.240619925812225,5.833380074187777,5.018,5.916452002056871,4.119547997943129,0.21010455442592496,2.2245899935563402,0.26979696814235254,0.1504121407094974,2.301302729711905,2.1478772574007756,18038784
6.436,7.301981524052332,5.570018475947668,5.35,5.8288945604201405,4.871105439579859,0.18700804145385816,2.237364184856415,0.23513803184879886,0.13887805105891746,2.315946653515751,2.158781716197079,18202624
6.4430000000000005,7.116736595413965,5.769263404586036,5.273,5.709097466170121,4.836902533829878,0.2068080577999353,2.236570611596108,0.240307297060369,0.1733088185395016,2.31595102752091,2.1571901956713058,18366464
6.683,7.460779531744054,5.905220468255946,5.319000000000001,5.965907257649813,4.672092742350189,0.20522741933042798,2.229232441385587,0.24475728341586778,0.1656975552449882,2.2988036242405876,2.159661258530586,18530304
6.708,7.372090355298133,6.043909644701867,5.300999999999999,5.572088546419799,5.029911453580199,0.21629719507570067,2.2232423275709157,0.268744771571386,0.16384961858001532,2.2931902688876806,2.1532943862541507,18694144
6.8549999999999995,7.457449167980171,6.252550832019828,5.334999999999999,5.779055176751718,4.89094482324828,0.23421254660934204,2.214171461264292,0.26166627789236774,0.20675881532631635,2.2681379565710427,2.1602049659575413,18857984
6.8469999999999995,7.524215622973953,6.169784377026046,5.311000000000002,5.780157755984063,4.8418422440159405,0.21478437694410482,2.2155005236466723,0.2686361274998894,0.16093262638832023,2.2684413493615105,2.162559697931834,19021824
6.866,7.5973576416501025,6.134642358349897,5.091999999999999,5.535954952669749,4.648045047330249,0.2306408039915065,2.232574232419332,0.27540121492382125,0.18588039305919174,2.2996118357465125,2.165536629092151,19185664
6.900999999999999,7.50758799856245,6.294412001437548,5.0440000000000005,5.465762966605652,4.622237033394349,0.20822026369472338,2.225736008087794,0.25026606032328763,0.16617446706615913,2.2690214386619223,2.1824505775136656,19349504
6.83,7.479799969221299,6.1802000307787015,5.042999999999999,5.522375635592798,4.5636243644072,0.19915962095061937,2.2212142914533612,0.24277203397214242,0.15554720792909632,2.279745364490798,2.1626832184159244,19513344
6.541000000000001,7.291512491568263,5.790487508431739,5.072000000000001,5.583366795949836,4.560633204050166,0.22025870646660523,2.2053906997044885,0.2596842780615579,0.18083313487165253,2.271806352835133,2.138975046573844,19677184
6.515000000000001,7.316551620296535,5.7134483797034665,5.08,5.745296926191607,4.414703073808393,0.21540855138252174,2.226184839010238,0.2517490193557685,0.17906808340927496,2.286415742901505,2.165953935118971,19841024
6.9719999999999995,7.440461311102635,6.503538688897364,5.101,5.5117907009658325,4.6902092990341675,0.2193552713530759,2.2238745272159575,0.2756648370190461,0.1630457056871057,2.287412648123765,2.16033640630815,20004864
6.906999999999999,7.410111319689787,6.403888680310211,5.263,6.075047412408906,4.450952587591094,0.23432019591952358,2.196279323101044,0.29910652577174096,0.1695338660673062,2.265824934354294,2.1267337118477934,20168704
6.779999999999999,7.567476983790637,5.992523016209362,5.276,5.78741372683963,4.764586273160369,0.22209581925223265,2.181891590356827,0.2584049359907803,0.185786702513685,2.2478919745392663,2.1158912061743873,20332544
7.017,7.409989821751149,6.624010178248851,5.318,6.024566345080205,4.611433654919794,0.23466523407648002,2.187302738428116,0.26449963801242393,0.20483083014053607,2.268306630338508,2.1062988465177237,20496384
6.692,7.319993630540948,6.064006369459053,5.1049999999999995,5.7599694649371065,4.450030535062893,0.22725394970426951,2.1883985410133997,0.27391395315676115,0.18059394625177788,2.2717665441617516,2.105030537865048,20660224
6.974000000000001,7.566607796101267,6.381392203898735,5.056,5.667444192056806,4.444555807943194,0.24001157662520806,2.155702231327693,0.30151309800831266,0.17851005524210345,2.2285016654094787,2.082902797245907,20824064
6.991999999999999,7.523879685643284,6.460120314356714,5.3580000000000005,5.882095411160984,4.833904588839017,0.21256163356204824,2.1888208021720255,0.2755128603970605,0.14961040672703596,2.2789477378791947,2.0986938664648562,20987904
6.738000000000001,7.231453138605888,6.244546861394115,5.156000000000001,5.781526977835489,4.530473022164512,0.22454683805505432,2.1819925914208094,0.26490341155649316,0.18419026455361548,2.2743607270176174,2.0896244558240014,21151744
6.848000000000001,7.592147834774785,6.1038521652252165,5.3469999999999995,5.960482681092139,4.73351731890786,0.2318243969231844,2.18630572060744,0.27738164669764664,0.1862671471487222,2.244542849879572,2.1280685913353077,21315584
6.914,7.384429590906014,6.443570409093986,5.122999999999999,5.539150213264393,4.706849786735606,0.2231277696167429,2.1751248697439833,0.26199223156803647,0.18426330766544935,2.2469667886085105,2.103282950879456,21479424
7.100999999999999,7.781976504734193,6.420023495265805,5.081,5.620341264877814,4.541658735122187,0.21112242396920916,2.179520077506701,0.24743031138953828,0.17481453654888005,2.232684804648376,2.1263553503650265,21643264
6.9079999999999995,7.550211803068115,6.265788196931884,5.1,5.684243100087626,4.515756899912374,0.2099806066912909,2.1925350209077203,0.2525360789418838,0.16742513444069804,2.2748021554916877,2.110267886323753,21807104
6.804,7.690760396048448,5.917239603951552,5.087,5.715172746941476,4.458827253058524,0.22496830374002458,2.186084538698196,0.2656093659938783,0.18432724148617086,2.265004826329155,2.107164251067237,21970944
6.889999999999999,7.516530126969165,6.263469873030832,5.442000000000001,6.101996969690014,4.782003030309988,0.21610085026671486,2.2121967544158303,0.2596523154064521,0.17254938512697757,2.298344709695918,2.1260487991357424,22134784
6.978,7.65504948120503,6.30095051879497,5.317,5.8086512991948664,4.825348700805134,0.20732011332487063,2.2063267032305403,0.2533147265963487,0.16132550005339258,2.273845521662082,2.1388078847989984,22298624
6.760999999999998,7.320346940637024,6.201653059362973,5.066,5.614419547426968,4.517580452573032,0.20786384213715786,2.2006889532009763,0.25094824104606195,0.16477944322825377,2.2791182241690207,2.122259682232932,22462464
6.881,7.46112843405577,6.30087156594423,5.344,5.745950245677248,4.942049754322753,0.23037844688321152,2.197612545887629,0.2817818597193885,0.17897503404703452,2.2613077487818454,2.133917342993413,22626304
7.009,7.847062646823017,6.170937353176984,5.42,5.958479340365069,4.881520659634931,0.2163743946701288,2.192514789104462,0.2667974318300613,0.1659513575101963,2.234764645691379,2.150264932517545,22790144
7.017,7.748902315886485,6.2850976841135155,5.401,5.937459690936793,4.864540309063207,0.23650139750291896,2.1960820694764456,0.2784038008195249,0.194598994186313,2.242940271513872,2.149223867439019,22953984
6.858,7.541414954474951,6.174585045525048,5.181,5.5333762194019345,4.828623780598066,0.2378224833247562,2.1849918633699414,0.3204278968801772,0.1552170697693352,2.2431659366891306,2.1268177900507523,23117824
7.15,7.94626628711757,6.3537337128824305,4.928999999999999,5.486681808919745,4.371318191080253,0.22724919797231752,2.1985404431819915,0.25886992003206644,0.19562847591256857,2.254135557503086,2.142945328860897,23281664
6.974000000000001,7.684847381650943,6.263152618349059,4.969000000000001,5.465657829899017,4.472342170100985,0.2330142187575499,2.17566196123759,0.27250327771361077,0.19352515980148904,2.211138582226205,2.1401853402489746,23445504
7.149000000000001,7.684657539851724,6.613342460148278,5.119000000000001,5.503251219906978,4.734748780093024,0.22595281098037953,2.1912511537472406,0.2627231473733682,0.18918247458739085,2.25184873507855,2.1306535724159312,23609344
6.858,7.369386351010662,6.346613648989337,5.364000000000001,5.88760672264592,4.840393277354082,0.22889947742223735,2.185606865088145,0.27705261443049617,0.18074634041397855,2.238070557588633,2.133143172587657,23773184
7.1240000000000006,7.828672973797066,6.419327026202935,5.782,6.204156369133524,5.359843630866476,0.2098500792868435,2.2156864811976753,0.2591504925775221,0.16054966599616488,2.274848596906204,2.1565243654891466,23937024
7.085000000000001,7.461251245845114,6.708748754154888,5.167999999999999,5.714841841851919,4.62115815814808,0.205193824134767,2.1797787715991337,0.25927410527143285,0.15111354299810117,2.2423283363107203,2.117229206887547,24100864
7.236,7.803559688490999,6.668440311509,5.353,5.874,4.832,0.21784106312940515,2.1924406250317894,0.2698895560752537,0.16579257018355656,2.258991193470659,2.1258900565929197,24264704
7.275999999999999,8.06222134287998,6.489778657120018,5.1899999999999995,5.802715268293519,4.57728473170648,0.23970504555230338,2.1919081121683126,0.30225494991941954,0.17715514118518721,2.247101669283274,2.1367145550533513,24428544
7.244,7.592545549390607,6.895454450609392,5.681,6.274151751240776,5.087848248759224,0.2296322556833426,2.175945762793223,0.2716099764084185,0.18765453495826676,2.2426821646684534,2.1092093609179923,24592384
7.35,8.067161069774427,6.6328389302255735,5.476,5.937718528976259,5.014281471023741,0.22392085629204903,2.178101174036662,0.2800020704185009,0.16783964216559716,2.2346646871527875,2.121537660920536,24756224
7.362,8.047941688483796,6.676058311516204,5.421000000000001,5.827237615195837,5.014762384804166,0.221422472440948,2.1747490321596468,0.2987838493562026,0.1440610955256934,2.2545666066291297,2.094931457690164,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-caveflyer-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.664,3.1306519045284182,2.197348095471582,2.6819999999999995,3.049717282705069,2.31428271729493,0.0,2.7074181705713274,0.0,0.0,2.707925609538519,2.7069107316041356,16384
2.643,3.2041069416786785,2.081893058321321,2.9720000000000004,3.386193191638878,2.5578068083611227,0.0,2.6989934265613558,0.0,0.0,2.7087522859588082,2.6892345671639033,180224
3.5,4.0019960159204455,2.9980039840795545,3.3600000000000003,4.142559901860555,2.577440098139446,0.0,2.6252976566553117,0.0,0.0,2.6996580432422346,2.5509372700683888,344064
3.543,3.973396328980627,3.1126036710193734,3.6300000000000003,3.9707345007480166,3.289265499251984,0.0,2.606742936372757,0.0,0.0,2.6592179742963933,2.5542678984491203,507904
3.499999999999999,3.9732863826479683,3.02671361735203,3.6400000000000006,4.225149553533113,3.054850446466889,0.2793075175302163,2.518880370259285,0.33858234895937733,0.2200326861010553,2.5867473393637512,2.4510134011548184,671744
3.8729999999999998,4.288404622025321,3.4575953779746786,3.91,4.306106046406767,3.5138939535932328,0.2793075175302163,2.4543445825576784,0.33858234895937733,0.2200326861010553,2.499114718252224,2.409574446863133,835584
3.9,4.444058820349418,3.355941179650582,3.7,4.153872228716409,3.2461277712835916,0.2793075175302163,2.4299344539642336,0.33858234895937733,0.2200326861010553,2.524191361470358,2.335677546458109,999424
4.1530000000000005,4.686555058077421,3.6194449419225796,3.9899999999999998,4.472597140480546,3.5074028595194537,0.2952745660309442,2.3790662795305253,0.33575880447665185,0.25479032758523656,2.4878952775254293,2.2702372815356213,1163264
4.33,4.813838816136117,3.8461611838638823,4.213,4.725953214240831,3.7000467857591692,0.2952745660309442,2.3458895087242126,0.33575880447665185,0.25479032758523656,2.436287189242378,2.2554918282060474,1327104
4.140000000000001,4.883236167042482,3.3967638329575185,4.3500000000000005,4.966846820531646,3.733153179468355,0.2952745660309442,2.2958427503705026,0.33575880447665185,0.25479032758523656,2.4727810298509167,2.1189044708900884,1490944
4.46,4.770483493925201,4.149516506074799,4.38,5.015295206970744,3.744704793029256,0.34816891920711057,2.2206153154373167,0.39785972842610634,0.2984781099881148,2.3750604005065545,2.066170230368079,1654784
4.83,5.1736568055487915,4.486343194451209,4.57,5.106749476012786,4.033250523987214,0.34816891920711057,2.091932478547096,0.39785972842610634,0.2984781099881148,2.2534975828278254,1.930367374266367,1818624
4.9,5.554217089351845,4.245782910648155,4.54,5.065737577123796,4.014262422876204,0.34816891920711057,2.06736870855093,0.39785972842610634,0.2984781099881148,2.2902206097485327,1.8445168073533271,1982464
4.85,5.416127194188726,4.283872805811273,4.739999999999999,5.152795348811005,4.3272046511889934,0.3841606074523421,2.001856879889965,0.460696403437291,0.3076248114673932,2.197036454603849,1.806677305176081,2146304
4.84,5.404269439186635,4.275730560813365,4.86,5.372249938994628,4.347750061005373,0.3841606074523421,1.884169439971447,0.460696403437291,0.3076248114673932,2.1211694456317307,1.6471694343111634,2310144
4.880000000000001,5.3486149805544,4.411385019445602,5.19,5.523016516106934,4.8569834838930666,0.3841606074523421,1.9017734721302986,0.460696403437291,0.3076248114673932,2.142726841139309,1.6608201031212881,2473984
5.2,5.624264068711929,4.775735931288072,5.029999999999999,5.385105618091293,4.674894381908706,0.4188345564547034,1.7833816930651665,0.4854845410593774,0.35218457185002944,1.9672426047656502,1.5995207813646828,2637824
5.85,6.430086200490926,5.269913799509073,5.27,5.873406993661823,4.666593006338176,0.4188345564547034,1.6774329885840416,0.4854845410593774,0.35218457185002944,1.8628486499935692,1.4920173271745139,2801664
5.58,6.154108003776293,5.005891996223707,5.16,5.557994974842648,4.762005025157352,0.4188345564547034,1.6144286438822746,0.4854845410593774,0.35218457185002944,1.8063516483624764,1.4225056394020728,2965504
5.77,6.449779375974293,5.090220624025706,5.47,5.903704968844028,5.036295031155971,0.4188345564547034,1.493342435359955,0.4854845410593774,0.35218457185002944,1.699516941427393,1.2871679292925169,3129344
5.99,6.354554522671164,5.625445477328836,5.11,5.6068903299521935,4.613109670047807,0.45185457300616083,1.4582268849015236,0.5125958533271896,0.39111329268513206,1.6775757835245173,1.23887798627853,3293184
6.19,6.624626276242015,5.755373723757986,5.290000000000001,5.866974869470067,4.713025130529934,0.45185457300616083,1.4173347271978856,0.5125958533271896,0.39111329268513206,1.6162056052965945,1.2184638490991766,3457024
6.4,6.809878030638385,5.990121969361616,5.4,5.771483512420135,5.028516487579866,0.45185457300616083,1.4155775740742684,0.5125958533271896,0.39111329268513206,1.6609002204646908,1.170254927683846,3620864
6.4300000000000015,6.812230297072329,6.047769702927674,5.17,5.771747455333215,4.568252544666785,0.4557457656019929,1.39308108240366,0.5143224685045285,0.39716906269945734,1.615110407093018,1.1710517577143018,3784704
6.88,7.535438784326957,6.2245612156730425,5.73,6.213838816136119,5.246161183863882,0.4557457656019929,1.3788565181195735,0.5143224685045285,0.39716906269945734,1.6929149721868326,1.0647980640523145,3948544
6.803,7.386507497809582,6.219492502190418,5.390000000000001,5.914309069156734,4.865690930843267,0.4557457656019929,1.3709135495126248,0.5143224685045285,0.39716906269945734,1.7187496493149772,1.0230774497102724,4112384
6.839999999999999,7.512606868832009,6.167393131167989,5.27,5.677553677446296,4.862446322553703,0.42115804960003517,1.3451578140258789,0.4970325238431697,0.34528357535690063,1.7054862241678868,0.984829403883871,4276224
6.919999999999999,7.4235871324805665,6.416412867519432,5.49,6.0600000000000005,4.92,0.42115804960003517,1.3563471503555775,0.4970325238431697,0.34528357535690063,1.7112110270741012,1.0014832736370538,4440064
6.889999999999999,7.494069532421557,6.28593046757844,5.880000000000001,6.418144961882949,5.341855038117052,0.42115804960003517,1.3841910824179648,0.4970325238431697,0.34528357535690063,1.7622317809202008,1.0061503839157289,4603904
7.279999999999999,7.855847201955518,6.704152798044481,5.470000000000001,6.032227711874825,4.907772288125177,0.38491801590621433,1.343818236887455,0.48854508144696485,0.2812909503654638,1.6874526608160982,1.0001838129588116,4767744
7.25,7.677200187265877,6.822799812734123,5.8100000000000005,6.330480547186925,5.289519452813076,0.38491801590621433,1.3636363953351975,0.48854508144696485,0.2812909503654638,1.7117012566029686,1.0155715340674265,4931584
7.4399999999999995,8.086838465151848,6.79316153484815,5.590000000000001,6.0600000000000005,5.120000000000001,0.38491801590621433,1.3379746228456497,0.48854508144696485,0.2812909503654638,1.6943665835013066,0.9815826621899928,5095424
7.580000000000001,8.095363949069005,7.0646360509309964,5.3900000000000015,5.908555686498568,4.871444313501435,0.3597753516016496,1.351025678217411,0.4502909108287515,0.26925979237454767,1.6333994187340222,1.0686519377008,5259264
7.589999999999999,8.282026011071837,6.897973988928161,5.793,6.3267049746817055,5.259295025318295,0.3597753516016496,1.4073254376649857,0.4502909108287515,0.26925979237454767,1.7074903809354771,1.1071604943944944,5423104
7.35,7.862347538297979,6.83765246170202,5.75,6.162916456441251,5.337083543558749,0.3597753516016496,1.3951186127960682,0.4502909108287515,0.26925979237454767,1.655672684033731,1.1345645415584054,5586944
7.9,8.39799598391955,7.402004016080451,5.75,6.135356977359954,5.364643022640046,0.3597753516016496,1.3821237683296204,0.4502909108287515,0.26925979237454767,1.5978857769177035,1.1663617597415372,5750784
7.712999999999999,8.36147590548917,7.064524094510828,5.603,6.025470117286418,5.180529882713581,0.3380058810581128,1.3885622091591359,0.3993795551154718,0.2766322070007538,1.6390737469766354,1.1380506713416363,5914624
7.790000000000001,8.426317530797322,7.15368246920268,5.51,6.09728187440104,4.922718125598959,0.3380058810581128,1.406291276216507,0.3993795551154718,0.2766322070007538,1.5741164101458953,1.2384661422871186,6078464
7.88,8.430999092558237,7.329000907441763,5.85,6.163847096529504,5.536152903470495,0.3380058810581128,1.4159188166260719,0.3993795551154718,0.2766322070007538,1.6043145008672783,1.2275231323848654,6242304
7.95,8.615206734782504,7.2847932652174965,5.71,6.001376045686669,5.418623954313331,0.3136845060147758,1.4082394443452357,0.3599839811467037,0.26738503088284793,1.580648623926224,1.2358302647642474,6406144
7.763,8.392699134507902,7.133300865492099,6.03,6.486179789118282,5.573820210881719,0.3136845060147758,1.5006483495235443,0.3599839811467037,0.26738503088284793,1.6678934732998223,1.3334032257472663,6569984
8.080000000000002,8.647097875150315,7.512902124849689,5.642999999999999,6.001107525751693,5.284892474248305,0.3136845060147758,1.5094765037298203,0.3599839811467037,0.26738503088284793,1.7152807384414455,1.3036722690181952,6733824
8.03,8.488366665454633,7.571633334545366,5.75,6.1379432948254165,5.3620567051745835,0.28528536399753646,1.512058586627245,0.3170678885691713,0.2535028394259016,1.7643041491902811,1.2598130240642087,6897664
7.980000000000001,8.540000000000001,7.420000000000001,5.720000000000001,6.002134719593318,5.437865280406683,0.28528536399753646,1.5459014803171158,0.3170678885691713,0.2535028394259016,1.7377309102204395,1.3540720504137922,7061504
7.970000000000001,8.392018956920184,7.547981043079817,5.462999999999999,6.207930198072274,4.718069801927724,0.28528536399753646,1.5786620631814003,0.3170678885691713,0.2535028394259016,1.7950922386071142,1.3622318877556865,7225344
7.9030000000000005,8.414156531798236,7.391843468201765,5.869999999999999,6.372095608425327,5.367904391574672,0.2604868294596675,1.5744929671287538,0.2792940960166114,0.24167956290272355,1.833868319992357,1.3151176142651504,7389184
8.12,8.521995024844834,7.718004975155163,5.5,6.2,4.8,0.2604868294596675,1.6139354541897775,0.2792940960166114,0.24167956290272355,1.857990855252805,1.3698800531267499,7553024
8.073,8.59488217060942,7.551117829390581,5.589999999999999,6.003400532171887,5.176599467828111,0.2604868294596675,1.6236829906702042,0.2792940960166114,0.24167956290272355,1.8070812300426258,1.4402847512977826,7716864
8.19,8.758242905807014,7.621757094192985,5.83,6.283982378512647,5.376017621487353,0.2437965644212833,1.6374105945229531,0.269407220365482,0.2181859084770846,1.8998607086475707,1.3749604803983355,7880704
8.16,8.708087584241788,7.611912415758211,5.369999999999999,5.95489315263559,4.785106847364409,0.2437965644212833,1.6382146820425987,0.269407220365482,0.2181859084770846,1.9013198857672553,1.375109478317942,8044544
8.010000000000002,8.697677249878168,7.322322750121834,5.959999999999999,6.578384993349611,5.341615006650387,0.2437965644212833,1.6583390027284621,0.269407220365482,0.2181859084770846,1.9126546527500516,1.4040233527068726,8208384
7.880000000000001,8.440000000000001,7.320000000000001,5.779999999999999,6.224522215417856,5.335477784582142,0.2437965644212833,1.5933890461921691,0.269407220365482,0.2181859084770846,1.8427215790786604,1.3440565133056779,8372224
7.962999999999999,8.500513720755107,7.4254862792448915,5.49,6.131014820421494,4.848985179578507,0.23383626305376498,1.654166479408741,0.26570221073484496,0.20197031537268503,1.9742675090126207,1.3340654498048612,8536064
8.0,8.672309452558865,7.327690547441136,5.79,6.32,5.26,0.23383626305376498,1.6863668248057366,0.26570221073484496,0.20197031537268503,1.9380973057188586,1.4346363438926146,8699904
8.173,8.596037823368077,7.749962176631923,5.9,6.469209978830309,5.330790021169692,0.23383626305376498,1.609135527908802,0.26570221073484496,0.20197031537268503,1.8511900117119993,1.3670810441056047,8863744
8.290000000000001,8.717668095606863,7.862331904393139,5.880000000000001,6.296653333119994,5.463346666880008,0.23016785337212387,1.6238263726234436,0.2622528414321505,0.19808286531209723,1.7954177218849434,1.4522350233619439,9027584
8.492999999999999,9.145718162762458,7.840281837237539,5.656,6.359579419824088,4.952420580175912,0.23016785337212387,1.6451007664203643,0.2622528414321505,0.19808286531209723,1.878924655650916,1.4112768771898125,9191424
8.236,8.557968942601612,7.914031057398389,5.619999999999999,5.925941170815566,5.314058829184432,0.23016785337212387,1.6137294232845307,0.2622528414321505,0.19808286531209723,1.7702444217175823,1.4572144248514791,9355264
8.249999999999998,8.848748695196907,7.65125130480309,5.642999999999999,6.16953679833417,5.116463201665828,0.22793520359549188,1.694615088403225,0.26489770911165234,0.19097269807933145,1.895382474422791,1.493847702383659,9519104
8.233,8.846189204079785,7.619810795920216,5.74,6.023548937575157,5.4564510624248435,0.22793520359549188,1.7185105994343757,0.26489770911165234,0.19097269807933145,1.869185242168697,1.5678359567000544,9682944
8.196,8.645848863508624,7.746151136491377,5.8100000000000005,6.087308492477241,5.53269150752276,0.22793520359549188,1.6896858543157578,0.26489770911165234,0.19097269807933145,1.9162848448622138,1.4630868637693017,9846784
8.286,8.688472359299368,7.883527640700631,5.6,5.840831891575846,5.359168108424154,0.21976514964151192,1.6610823258757592,0.2486361994143396,0.19089409986868425,1.8639232648160573,1.4582413869354611,10010624
8.133000000000001,8.754128811117308,7.511871188882693,5.42,5.903321838943783,4.936678161056217,0.21976514964151192,1.6762270227074623,0.2486361994143396,0.19089409986868425,1.8587105771032426,1.493743468311682,10174464
8.229000000000001,8.708592535388116,7.7494074646118865,5.738999999999999,6.309200841809269,5.168799158190729,0.21976514964151192,1.720417994260788,0.2486361994143396,0.19089409986868425,1.9157212685011156,1.5251147200204604,10338304
8.225999999999999,8.61213987103121,7.839860128968788,5.529999999999999,5.846385840391127,5.213614159608872,0.2177290418638449,1.7435027688741684,0.24587958858378745,0.18957849514390235,1.9619780572674128,1.525027480480924,10502144
8.363000000000001,8.690903949351027,8.035096050648976,5.76,6.227332857821917,5.292667142178082,0.2177290418638449,1.733624666929245,0.24587958858378745,0.18957849514390235,1.9113391248460194,1.5559102090124706,10665984
8.425999999999998,8.964984229824953,7.887015770175044,5.8260000000000005,6.181392740499859,5.470607259500142,0.2177290418638449,1.7514919355511664,0.24587958858378745,0.18957849514390235,1.8847628819193152,1.6182209891830177,10829824
8.406,8.902934603343338,7.909065396656663,5.923,6.199334941692143,5.646665058307857,0.2177290418638449,1.636634460091591,0.24587958858378745,0.18957849514390235,1.7777526210552703,1.4955162991279116,10993664
8.472,8.832355380145765,8.111644619854234,5.64,5.868910462845191,5.411089537154808,0.2156593056024576,1.7279349163174629,0.2359881928789177,0.1953304183259975,1.8960126038173002,1.5598572288176256,11157504
8.329,8.632000000000001,8.026,5.559,5.970811850242317,5.1471881497576835,0.2156593056024576,1.7198918923735618,0.2359881928789177,0.1953304183259975,1.894123558577114,1.5456602261700096,11321344
8.359,8.837109820020464,7.880890179979537,5.655,6.225285016461068,5.084714983538933,0.2156593056024576,1.7100585982203484,0.2359881928789177,0.1953304183259975,1.8577293934904358,1.5623878029502611,11485184
8.334999999999999,8.672201720043061,7.997798279956936,5.696000000000001,6.293464643305359,5.098535356694642,0.223086894432087,1.7237670063972472,0.24280958253948448,0.20336420632468954,1.9153221415680672,1.5322118712264272,11649024
8.288999999999998,8.656598966266227,7.921401033733769,5.965999999999999,6.484096516104866,5.447903483895133,0.223086894432087,1.754320703446865,0.24280958253948448,0.20336420632468954,1.9356324626050536,1.5730089442886765,11812864
8.298999999999998,8.783612216106855,7.81438778389314,5.4750000000000005,5.917159473493445,5.032840526506556,0.223086894432087,1.7288453087210656,0.24280958253948448,0.20336420632468954,1.9065661083224372,1.551124509119694,11976704
8.401,8.8187188049394,7.9832811950606,6.029000000000001,6.513323239169876,5.544676760830126,0.2091453261531266,1.7735297828912735,0.22380990014952432,0.19448075215672886,1.9646417673878822,1.5824177983946648,12140544
8.411999999999999,8.719824625395693,8.104175374604305,5.615999999999999,6.297398561783043,4.934601438216955,0.2091453261531266,1.7845331668853759,0.22380990014952432,0.19448075215672886,1.945727695550998,1.6233386382197539,12304384
8.426,8.804634388295623,8.047365611704377,5.805999999999999,6.327290705844637,5.284709294155362,0.2091453261531266,1.7501746758818626,0.22380990014952432,0.19448075215672886,1.9594628564968744,1.5408864952668508,12468224
8.520999999999999,9.030165002725049,8.01183499727495,6.076,6.736896361012829,5.41510363898717,0.20432180192091587,1.773198601603508,0.22292473752068692,0.18571886632114482,1.979782546567188,1.5666146566398278,12632064
8.418000000000001,8.813342889148142,8.02265711085186,5.825000000000001,6.331857968271192,5.31814203172881,0.20432180192091587,1.7995750442147256,0.22292473752068692,0.18571886632114482,1.9786101434702832,1.620539944959168,12795904
8.775000000000002,9.172925872493863,8.377074127506141,5.593000000000001,6.088621831641828,5.097378168358174,0.20432180192091587,1.7091207683086396,0.22292473752068692,0.18571886632114482,1.9277115113070458,1.4905300253102334,12959744
8.560999999999998,9.1129320610365,8.009067938963497,6.005000000000001,6.428018912106777,5.581981087893225,0.19668878775948995,1.7692244887351989,0.21401858915537275,0.17935898636360714,1.9548580054319484,1.5835909720384493,13123584
8.565000000000001,8.961717783821195,8.168282216178808,5.9350000000000005,6.499433344160319,5.370566655839682,0.19668878775948995,1.740650826692581,0.21401858915537275,0.17935898636360714,1.9131491764244037,1.5681524769607584,13287424
8.408999999999999,8.781999999999998,8.036,5.995,6.461802956288839,5.528197043711161,0.19668878775948995,1.7218217864632606,0.21401858915537275,0.17935898636360714,1.944027365737654,1.4996162071888672,13451264
8.494000000000002,8.897117848773782,8.090882151226221,5.803,6.371050173840304,5.234949826159696,0.19668878775948995,1.7211679115891456,0.21401858915537275,0.17935898636360714,1.927057690140389,1.5152781330379022,13615104
8.654,9.139246329197862,8.168753670802138,5.923,6.5915514191144915,5.254448580885509,0.19042380172111276,1.6963928818702698,0.20175669158346407,0.17909091185876144,1.884476386837846,1.5083093769026936,13778944
8.678,9.18475043167224,8.171249568327761,5.893,6.253056939941448,5.532943060058551,0.19042380172111276,1.7066959753632545,0.20175669158346407,0.17909091185876144,1.9298063792267754,1.4835855714997335,13942784
8.603,8.994843080837214,8.211156919162786,5.909,6.359098878025707,5.458901121974293,0.19042380172111276,1.689470636844635,0.20175669158346407,0.17909091185876144,1.8520486508812977,1.5268926228079724,14106624
8.738000000000001,8.952420148307011,8.523579851692991,5.7219999999999995,6.109060718750947,5.334939281249052,0.19720010756836168,1.7680759236216546,0.21457281653419236,0.179827398602531,1.9392533798700184,1.5968984673732907,14270464
8.627,9.01251394267912,8.24148605732088,6.0440000000000005,6.380011904551015,5.707988095448986,0.19720010756836168,1.7567003712058067,0.21457281653419236,0.179827398602531,1.889658022488168,1.6237427199234453,14434304
8.658999999999999,9.041215907570576,8.276784092429422,5.826,6.41600338982077,5.235996610179229,0.19720010756836168,1.7054815411567688,0.21457281653419236,0.179827398602531,1.865940363581466,1.5450227187320715,14598144
8.41,9.023921819126834,7.796078180873167,5.615,6.053160929339895,5.1768390706601055,0.1889166751899817,1.7767123848199844,0.20772442209410008,0.17010892828586333,1.9880516655182343,1.5653731041217345,14761984
8.72,9.316322060635024,8.123677939364978,5.9879999999999995,6.557136187568494,5.418863812431505,0.1889166751899817,1.7407734096050262,0.20772442209410008,0.17010892828586333,1.9068601492594717,1.5746866699505808,14925824
8.553,9.037583326167956,8.068416673832045,6.059,6.44262612007005,5.675373879929951,0.1889166751899817,1.751210704445839,0.20772442209410008,0.17010892828586333,1.9114419339817352,1.5909794749099426,15089664
8.496,9.064228827146248,7.927771172853753,5.9719999999999995,6.14565483005088,5.798345169949119,0.19529547642015732,1.7737357184290885,0.20709143311562633,0.1834995197246883,1.9726568335661605,1.5748146032920165,15253504
8.667,9.22562420284123,8.10837579715877,5.989,6.289913608864737,5.688086391135263,0.19529547642015732,1.73596398383379,0.20709143311562633,0.1834995197246883,1.875800858614364,1.5961271090532159,15417344
8.630999999999998,9.164806144588088,8.09719385541191,6.305000000000001,6.683424364966106,5.926575635033895,0.19529547642015732,1.7422311827540398,0.20709143311562633,0.1834995197246883,1.8576436619901624,1.6268187035179171,15581184
8.487,8.969307992884215,8.004692007115786,5.593,6.079663127841015,5.106336872158985,0.1989773507367317,1.7277824208140373,0.21467314863567388,0.18328155283778952,1.9192914493251203,1.5362733923029543,15745024
8.434999999999999,8.905303093759757,7.96469690624024,5.909,6.414498763598884,5.403501236401116,0.1989773507367317,1.7703905433416367,0.21467314863567388,0.18328155283778952,1.9363168178952583,1.604464268788015,15908864
8.681000000000001,9.029323125847252,8.33267687415275,5.666,6.218452712908535,5.113547287091466,0.1989773507367317,1.7473460257053375,0.21467314863567388,0.18328155283778952,1.928763345838222,1.565928705572453,16072704
8.779999999999998,9.268733055972273,8.291266944027722,6.04,6.427814388593307,5.6521856114066935,0.1989773507367317,1.756423382461071,0.21467314863567388,0.18328155283778952,1.9023077189286552,1.610539045993487,16236544
8.801999999999998,8.941053946366148,8.662946053633847,6.106,6.460885897155691,5.7511141028443085,0.19245418562757088,1.7374244958162308,0.20647074977695296,0.1784376214781888,1.8910365174187858,1.5838124742136759,16400384
8.461000000000002,8.820567796110833,8.101432203889171,5.792,6.288060480183616,5.2959395198163834,0.19245418562757088,1.735624074935913,0.20647074977695296,0.1784376214781888,1.9014976542830868,1.5697504955887394,16564224
8.734,9.205130555154302,8.262869444845698,6.275,6.7386863163821,5.811313683617901,0.19245418562757088,1.7703295364975928,0.20647074977695296,0.1784376214781888,1.886697018912518,1.6539620540826676,16728064
8.687999999999999,9.087319421015305,8.288680578984692,6.133,6.43861577184432,5.82738422815568,0.19474274933251454,1.720764973759651,0.2114006433006653,0.17808485536436378,1.8679086340076807,1.5736213135116215,16891904
8.876,9.301022352353378,8.45097764764662,6.217999999999999,6.580954542608299,5.855045457391699,0.19474274933251454,1.7681172057986259,0.2114006433006653,0.17808485536436378,1.8697311905219085,1.6665032210753432,17055744
8.635,9.077995485304308,8.192004514695691,6.031000000000001,6.38314911614258,5.678850883857421,0.19474274933251454,1.778412827849388,0.2114006433006653,0.17808485536436378,1.9281912503584393,1.6286344053403368,17219584
8.826,9.153114658797188,8.498885341202813,5.919,6.419908175217773,5.418091824782226,0.18532315165346816,1.7333123609423637,0.20271504540995813,0.1679312578969782,1.8793808421760698,1.5872438797086577,17383424
8.681,9.05950891667172,8.302491083328277,6.022,6.431946337951689,5.612053662048312,0.18532315165346816,1.767282208800316,0.20271504540995813,0.1679312578969782,1.8850900047005144,1.6494744129001175,17547264
8.745999999999999,9.105616462359551,8.386383537640446,6.329,6.859875691664254,5.798124308335746,0.18532315165346816,1.7346455559134484,0.20271504540995813,0.1679312578969782,1.8986516662021047,1.570639445624792,17711104
8.671000000000001,9.145772577135624,8.196227422864379,5.804000000000001,6.235258623102195,5.372741376897808,0.1882465477057318,1.7571082651615142,0.20077575345261436,0.17571734195884922,1.8844830160532247,1.6297335142698037,17874944
8.718,9.127091676766957,8.308908323233043,6.107,6.474968748673036,5.739031251326964,0.1882465477057318,1.730556534230709,0.20077575345261436,0.17571734195884922,1.855555613197604,1.6055574552638139,18038784
8.854000000000001,9.150384884904748,8.557615115095254,5.718,6.389785680109363,5.046214319890637,0.1882465477057318,1.767301894724369,0.20077575345261436,0.17571734195884922,1.9100079022311218,1.6245958872176163,18202624
8.728,9.33292644180925,8.12307355819075,5.754,6.229335670868492,5.278664329131507,0.18556405784204338,1.7734565690159798,0.20063478998520504,0.17049332569888173,1.9263105963401073,1.6206025416918524,18366464
8.943999999999999,9.35000985209721,8.537990147902788,6.064,6.521781607319473,5.606218392680527,0.18556405784204338,1.7617156848311424,0.20063478998520504,0.17049332569888173,1.859649972978902,1.6637813966833828,18530304
8.925,9.227762282987825,8.622237717012176,6.0489999999999995,6.376213997255618,5.7217860027443805,0.18556405784204338,1.7558142423629761,0.20063478998520504,0.17049332569888173,1.8912099626986536,1.6204185220272986,18694144
8.928,9.37109818325062,8.484901816749382,6.28,6.639416193291288,5.920583806708713,0.18556405784204338,1.7435534611344337,0.20063478998520504,0.17049332569888173,1.863844791150533,1.6232621311183344,18857984
8.93,9.12,8.74,6.015,6.336535379079814,5.693464620920185,0.1854399772992565,1.7591363832354545,0.1992899781280626,0.17158997647045038,1.897842793312295,1.620429973158614,19021824
8.781000000000002,9.29674121417626,8.265258785823745,6.039,6.499574641073518,5.578425358926482,0.1854399772992565,1.7523985415697099,0.1992899781280626,0.17158997647045038,1.8770699769070545,1.6277271062323653,19185664
8.843,9.2396119009813,8.4463880990187,5.9510000000000005,6.478928972495354,5.423071027504647,0.1854399772992565,1.730827958881855,0.1992899781280626,0.17158997647045038,1.8398515671471756,1.6218043506165343,19349504
8.889999999999999,9.307396693805783,8.472603306194214,5.805000000000001,6.186791828094841,5.42320817190516,0.18274808702258266,1.7870494663715362,0.20130921281232306,0.16418696123284227,1.9070666890671726,1.6670322436758997,19513344
8.972,9.314747720634287,8.629252279365712,5.99,6.447668001940271,5.532331998059729,0.18274808702258266,1.7751726865768434,0.20130921281232306,0.16418696123284227,1.9019778676005556,1.648367505553131,19677184
8.822,9.335396532906096,8.308603467093903,6.2780000000000005,6.770134128058602,5.785865871941399,0.18274808702258266,1.7753154247999192,0.20130921281232306,0.16418696123284227,1.937752850162108,1.6128779994377305,19841024
8.991,9.239815192462196,8.742184807537804,6.087000000000001,6.922907291510249,5.251092708489752,0.18262194311060204,1.73761176019907,0.1942844176212081,0.17095946859999597,1.8502820774980864,1.6249414429000535,20004864
8.991,9.317050609568515,8.664949390431484,5.914,6.412842660565433,5.4151573394345665,0.18262194311060204,1.7986499428749085,0.1942844176212081,0.17095946859999597,1.9088945013356542,1.6884053844141629,20168704
8.928999999999998,9.275798212221458,8.582201787778539,5.978000000000001,6.626949921026269,5.329050078973732,0.18262194311060204,1.7054609581828117,0.1942844176212081,0.17095946859999597,1.8266535485754436,1.5842683677901799,20332544
8.799,9.334097187434207,8.263902812565792,6.045000000000001,6.405284609718485,5.684715390281517,0.1791946855635236,1.7787951678037643,0.1949545259421369,0.1634348451849103,1.934027725103356,1.6235626105041727,20496384
8.913,9.417976237064677,8.408023762935324,6.159000000000001,6.460975164541723,5.857024835458279,0.1791946855635236,1.7401106983423233,0.1949545259421369,0.1634348451849103,1.8781325665895454,1.6020888300951013,20660224
9.02,9.467950890165428,8.572049109834571,6.055000000000001,6.3026792280349735,5.807320771965028,0.1791946855635236,1.7179889976978302,0.1949545259421369,0.1634348451849103,1.8724093724433986,1.5635686229522618,20824064
8.99,9.322204756136934,8.657795243863067,6.177,6.687510528784666,5.666489471215333,0.1788971565799177,1.6996547371149062,0.19351504004479259,0.1642792731150428,1.8014883348243178,1.5978211394054946,20987904
8.915000000000001,9.286544075447315,8.543455924552687,6.022,6.666558763806684,5.377441236193317,0.1788971565799177,1.718718734383583,0.19351504004479259,0.1642792731150428,1.8916338689013394,1.5458035998658266,21151744
9.020999999999999,9.45982684512231,8.582173154877689,5.950999999999999,6.333032721111685,5.568967278888312,0.1788971565799177,1.716644713282585,0.19351504004479259,0.1642792731150428,1.8887282056413248,1.5445612209238453,21315584
9.169999999999998,9.473249072545983,8.866750927454014,6.086,6.644734283895306,5.5272657161046945,0.1788971565799177,1.726092617213726,0.19351504004479259,0.1642792731150428,1.8838736626787895,1.5683115717486626,21479424
9.020999999999997,9.312425805309,8.729574194690995,6.236,6.603700965459706,5.868299034540294,0.18065735298745644,1.7481670767068862,0.19730948940226162,0.16400521657265127,1.9235190915001925,1.57281506191358,21643264
8.995999999999999,9.331416159419906,8.660583840580092,6.064,6.547077633512462,5.580922366487538,0.18065735298745644,1.716185411810875,0.19730948940226162,0.16400521657265127,1.880816089633501,1.551554733988249,21807104
9.065999999999999,9.310466766657555,8.821533233342443,6.196000000000001,6.53022148345072,5.861778516549281,0.18065735298745644,1.7042709812521935,0.19730948940226162,0.16400521657265127,1.8718430227450966,1.5366989397592903,21970944
9.209999999999999,9.630666138404315,8.789333861595683,6.19,6.5638448876205215,5.816155112379479,0.17964513451202033,1.7378243952989578,0.2016575935143381,0.15763267550970256,1.9054570636306214,1.5701917269672943,22134784
9.080000000000002,9.448727541688983,8.71127245831102,5.9190000000000005,6.266575890993607,5.571424109006394,0.17964513451202033,1.6885555922985076,0.2016575935143381,0.15763267550970256,1.8366279062576556,1.5404832783393596,22298624
9.181999999999999,9.405999999999999,8.957999999999998,6.51,6.991518431630608,6.028481568369392,0.17964513451202033,1.6906503558158874,0.2016575935143381,0.15763267550970256,1.882143449223503,1.4991572624082719,22462464
9.116000000000001,9.416705836325137,8.815294163674865,6.125,6.521868996017577,5.728131003982423,0.17385533834892608,1.7578475281596184,0.1977069576910265,0.15000371900682566,1.9205320283057143,1.5951630280135225,22626304
9.079,9.437509414102337,8.720490585897664,6.0040000000000004,6.464243413858363,5.543756586141638,0.17385533834892608,1.7308563053607942,0.1977069576910265,0.15000371900682566,1.8879931335722069,1.5737194771493814,22790144
8.983,9.258610232030671,8.70738976796933,6.178,6.673152501760821,5.682847498239179,0.17385533834892608,1.7244647443294525,0.1977069576910265,0.15000371900682566,1.86922461852201,1.579704870136895,22953984
9.016000000000002,9.402321109959061,8.629678890040942,5.881,6.3897523955717555,5.372247604428245,0.17557704629662865,1.740560993552208,0.1951388819773196,0.1560152106159377,1.875962931950429,1.605159055153987,23117824
9.151,9.5009842853615,8.801015714638499,6.007,6.599655886666116,5.414344113333883,0.17557704629662865,1.7468917399644852,0.1951388819773196,0.1560152106159377,1.904123539402369,1.5896599405266014,23281664
9.139000000000001,9.480509882726695,8.797490117273307,6.225,6.851741573537291,5.598258426462708,0.17557704629662865,1.7194490686058999,0.1951388819773196,0.1560152106159377,1.8572717192457702,1.5816264179660295,23445504
9.026,9.349425416440948,8.702574583559052,6.077,6.562222629315658,5.591777370684342,0.17743665761513508,1.757448311150074,0.1945613352733013,0.16031197995696886,1.8983419411628346,1.6165546811373135,23609344
9.065,9.366968541407875,8.763031458592124,6.173,6.4590786605114054,5.886921339488595,0.17743665761513508,1.741440236568451,0.1945613352733013,0.16031197995696886,1.8466254234168655,1.6362550497200363,23773184
9.192,9.5368419928025,8.8471580071975,5.917,6.433585907666866,5.400414092333134,0.17743665761513508,1.709426300227642,0.1945613352733013,0.16031197995696886,1.9259098460372988,1.4929427544179852,23937024
9.141,9.389694591818962,8.892305408181038,6.186,6.586729335087912,5.785270664912088,0.17743665761513508,1.7135776460170746,0.1945613352733013,0.16031197995696886,1.8351025563192642,1.592052735714885,24100864
8.995000000000001,9.449824141839459,8.540175858160543,6.362,6.752199948744231,5.971800051255769,0.18052305935057117,1.6872340098023415,0.19449213667912332,0.16655398202201901,1.826666074856696,1.547801944747987,24264704
9.008999999999999,9.458787727711638,8.55921227228836,5.987,6.494544086755033,5.479455913244967,0.18052305935057117,1.7005834713578225,0.19449213667912332,0.16655398202201901,1.8089945606958713,1.5921723820197737,24428544
9.164000000000001,9.644628754861797,8.683371245138206,6.267999999999999,6.777780344854525,5.7582196551454725,0.18052305935057117,1.675858847796917,0.19449213667912332,0.16655398202201901,1.838883342141647,1.5128343534521869,24592384
9.065999999999999,9.204578497610559,8.92742150238944,5.962999999999999,6.346407094352725,5.5795929056472735,0.17926118832089438,1.6840360462665558,0.19836154307646248,0.1601608335653263,1.8807948846190996,1.487277207914012,24756224
9.203,9.43956077443228,8.966439225567719,6.119,6.585550104490396,5.652449895509603,0.17926118832089438,1.694143395125866,0.19836154307646248,0.1601608335653263,1.885838710142297,1.5024480801094349,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-caveflyer-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.622,3.0132492811494993,2.2307507188505005,3.189,3.6622325009971313,2.715767499002869,0.0,2.7071921467781066,0.0,0.0,2.707943789442005,2.7064405041142083,16384
2.9079999999999995,3.3857614467493162,2.4302385532506827,2.9290000000000003,3.428428673586129,2.4295713264138716,0.0,2.694277197122574,0.0,0.0,2.7065121171752464,2.6820422770699013,180224
3.1100000000000003,3.816328535456412,2.4036714645435886,3.3199999999999994,3.7508131845707595,2.8891868154292393,0.0,2.6299041867256165,0.0,0.0,2.687245232855235,2.572563140595998,344064
3.5300000000000002,3.9472529209005014,3.112747079099499,3.5729999999999995,3.994142493700172,3.151857506299827,0.0,2.570486840605736,0.0,0.0,2.6304260591253503,2.5105476220861216,507904
3.8129999999999997,4.47309166030181,3.1529083396981896,3.4,3.9385164807134503,2.8614835192865495,0.29782761761727744,2.4827212512493135,0.347615491723054,0.24803974351150088,2.583053165374167,2.38238933712446,671744
3.6999999999999993,4.2234500931320955,3.1765499068679035,3.65,4.022155881318568,3.277844118681432,0.29782761761727744,2.4202190339565277,0.347615491723054,0.24803974351150088,2.5545650433196028,2.2858730245934527,835584
3.97,4.367617907041421,3.5723820929585797,3.6799999999999997,4.245331761004103,3.114668238995897,0.29782761761727744,2.395212560892105,0.347615491723054,0.24803974351150088,2.495991850328326,2.294433271455884,999424
4.083,4.482,3.684,3.9099999999999993,4.504053869611165,3.3159461303888333,0.2986915050400132,2.324911117553711,0.35190055062687475,0.2454824594531516,2.4537217374170295,2.1961004976903924,1163264
4.290000000000001,4.882368128784797,3.697631871215205,4.08,4.782566722810012,3.377433277189988,0.2986915050400132,2.3147667020559313,0.35190055062687475,0.2454824594531516,2.41979038401305,2.2097430200988124,1327104
4.67,5.087252920900501,4.252747079099499,4.1000000000000005,4.787022561492707,3.4129774385072937,0.2986915050400132,2.2270344719290733,0.35190055062687475,0.2454824594531516,2.347777441416139,2.1062915024420077,1490944
4.44,4.911593044902064,3.9684069550979366,4.42,4.944976189936267,3.8950238100637327,0.36701696045881815,2.1690723106265066,0.4258447990445918,0.3081891218730445,2.370587652092932,1.9675569691600812,1654784
4.603,5.06156406313622,4.144435936863779,4.52,5.181513416341649,3.85848658365835,0.36701696045881815,2.139211666584015,0.4258447990445918,0.3081891218730445,2.3150204996996955,1.9634028334683344,1818624
4.85,5.2506245124802025,4.449375487519797,4.74,5.117359245282264,4.362640754717736,0.36701696045881815,2.092872127890587,0.4258447990445918,0.3081891218730445,2.312389995739891,1.8733542600412825,1982464
5.12,5.627543101617981,4.612456898382019,4.660000000000001,5.0752107898405345,4.2447892101594675,0.3859580635246364,2.0590094298124315,0.429494807661273,0.3424213193879998,2.296014428663025,1.822004430961838,2146304
4.91,5.46937465083788,4.3506253491621205,4.87,5.119198715887542,4.620801284112458,0.3859580635246364,1.927063275873661,0.429494807661273,0.3424213193879998,2.1185873876920813,1.7355391640552407,2310144
5.24,5.756139516022558,4.723860483977442,5.1,5.562601340248815,4.6373986597511845,0.3859580635246364,1.8947920352220535,0.429494807661273,0.3424213193879998,2.0583056904773898,1.731278379966717,2473984
5.58,6.024522215417857,5.135477784582143,4.98,5.39424630354416,4.5657536964558405,0.4296640046004995,1.7838014289736748,0.5010552527306118,0.35827275647038725,1.9199716159270543,1.6476312420202952,2637824
5.37,5.799068759058499,4.940931240941501,5.180000000000001,5.681597448159379,4.678402551840622,0.4296640046004995,1.7313134387135505,0.5010552527306118,0.35827275647038725,1.8715207844603554,1.5911060929667455,2801664
5.83,6.299148164229596,5.360851835770404,5.21,5.588021163428716,4.831978836571284,0.4296640046004995,1.6071499675512313,0.5010552527306118,0.35827275647038725,1.8414603481744243,1.3728395869280383,2965504
5.86,6.198230690505755,5.521769309494245,5.36,6.091026675299883,4.628973324700118,0.4296640046004995,1.485150607675314,0.5010552527306118,0.35827275647038725,1.7000892141763728,1.2702120011742553,3129344
5.95,6.548748695196908,5.3512513048030925,5.47,5.928366665454633,5.011633334545366,0.4731173187278273,1.4682358726859093,0.5538161603641754,0.3924184770914792,1.7272942861490903,1.2091774592227282,3293184
6.2,6.496647939483827,5.903352060516173,5.17,5.72145262715849,4.61854737284151,0.4731173187278273,1.514709362387657,0.5538161603641754,0.3924184770914792,1.8220404927492195,1.2073782320260946,3457024
6.18,6.691468474101777,5.6685315258982225,5.260000000000001,5.840000000000001,4.680000000000001,0.4731173187278273,1.4705956369638442,0.5538161603641754,0.3924184770914792,1.7306072704795157,1.2105840034481727,3620864
6.6,7.275277720645365,5.924722279354635,5.36,5.858397431775085,4.8616025682249155,0.47230276122850984,1.478941747546196,0.5348829527451048,0.4097225697119149,1.7314776424108163,1.2264058526815755,3784704
6.630000000000001,7.155452186216786,6.104547813783215,5.65,6.070119030752,5.229880969248001,0.47230276122850984,1.4066959895193576,0.5348829527451048,0.4097225697119149,1.6342601735892544,1.1791318054494608,3948544
6.5600000000000005,7.031593044902064,6.088406955097937,5.58,6.154108003776293,5.005891996223707,0.47230276122850984,1.4389497116208076,0.5348829527451048,0.4097225697119149,1.6913639520606492,1.1865354711809661,4112384
6.730000000000001,7.243906606301185,6.216093393698817,5.890000000000001,6.3337341546466766,5.446265845353325,0.42385860705678624,1.415511141717434,0.5060965856851161,0.3416206284284564,1.690037053142663,1.140985230292205,4276224
7.1,7.7480740698407855,6.451925930159214,5.459999999999999,5.898634243989226,5.0213657560107725,0.42385860705678624,1.4122872307896615,0.5060965856851161,0.3416206284284564,1.6764031160511572,1.1481713455281657,4440064
7.06,7.634804314527996,6.485195685472004,5.720000000000001,6.155430821141546,5.2845691788584555,0.42385860705678624,1.4309853479266166,0.5060965856851161,0.3416206284284564,1.6811747184832275,1.1807959773700056,4603904
7.330000000000001,7.997907179179863,6.662092820820139,5.530000000000001,5.961393092202461,5.098606907797541,0.41545194789414375,1.401483479887247,0.4894619246453463,0.34144197114294117,1.6165158511686302,1.186451108605864,4767744
7.260000000000001,7.827802782663136,6.692197217336865,5.55,6.058428952755446,5.041571047244553,0.41545194789414375,1.322569888830185,0.4894619246453463,0.34144197114294117,1.4916376499254962,1.1535021277348736,4931584
7.589999999999999,7.998533964316309,7.181466035683689,5.750000000000001,6.204422710700071,5.29557728929993,0.41545194789414375,1.3633004859089852,0.4894619246453463,0.34144197114294117,1.5343807225200001,1.1922202492979703,5095424
7.57,7.944299345444258,7.1957006545557425,5.78,6.303067873224881,5.256932126775119,0.4004056846047508,1.3630102097988128,0.4464824675924284,0.3543289016170732,1.550141492174383,1.1758789274232426,5259264
7.459999999999999,7.865462698654265,7.054537301345733,5.950000000000001,6.350624512480204,5.549375487519798,0.4004056846047508,1.4229310601949692,0.4464824675924284,0.3543289016170732,1.613434293981909,1.2324278264080293,5423104
7.580000000000001,8.006145515053252,7.15385448494675,5.849999999999999,6.205668384875573,5.494331615124424,0.4004056846047508,1.4267576158046722,0.4464824675924284,0.3543289016170732,1.6085263699965917,1.2449888616127527,5586944
7.389999999999999,7.783573373083088,6.99642662691691,5.470000000000001,5.949687398208459,4.990312601791542,0.4004056846047508,1.4589107647538184,0.4464824675924284,0.3543289016170732,1.612659470722492,1.305162058785145,5750784
7.67,8.195452186216786,7.144547813783214,5.6,6.024264068711928,5.175735931288071,0.36638481615739993,1.472165222465992,0.41765131579617465,0.3151183165186252,1.6585566016975843,1.2857738432343997,5914624
7.82,8.337300686255103,7.302699313744898,5.85,6.29328320518603,5.40671679481397,0.36638481615739993,1.4924538552761077,0.41765131579617465,0.3151183165186252,1.6517041159037982,1.3332035946484173,6078464
8.01,8.528555686498567,7.491444313501433,5.62,6.053128156554155,5.186871843445846,0.36638481615739993,1.5333304092288018,0.41765131579617465,0.3151183165186252,1.7002876375555078,1.3663731809020958,6242304
7.74,8.242394267483219,7.237605732516782,5.6400000000000015,6.045462698654267,5.2345373013457355,0.3288803399978254,1.6127535805106163,0.36492859023248997,0.29283208976316083,1.8072693620686582,1.4182377989525745,6406144
7.889999999999999,8.351410879802373,7.428589120197626,5.409999999999999,6.028789140176198,4.7912108598238,0.3288803399978254,1.6258621290326118,0.36492859023248997,0.29283208976316083,1.8067451087372033,1.4449791493280204,6569984
7.873,8.580644684852505,7.1653553151474965,5.409999999999999,5.877867502611583,4.942132497388416,0.3288803399978254,1.6193062335252761,0.36492859023248997,0.29283208976316083,1.7693396226020035,1.4692728444485488,6733824
8.000000000000002,8.517687164221794,7.4823128357782105,6.049999999999999,6.534252000512129,5.5657479994878685,0.3030738486340094,1.6044280499219894,0.3329299450474925,0.27321775222052624,1.7989522004217258,1.409903899422253,6897664
7.92,8.407442304278158,7.432557695721842,5.6899999999999995,5.924307490277199,5.4556925097228,0.3030738486340094,1.6341823115944862,0.3329299450474925,0.27321775222052624,1.8146053977435181,1.4537592254454543,7061504
8.139999999999997,8.578634243989223,7.7013657560107704,5.449999999999999,5.87953463189829,5.020465368101709,0.3030738486340094,1.6684008836746216,0.3329299450474925,0.27321775222052624,1.8513391782545616,1.4854625890946815,7225344
7.87,8.339148164229597,7.400851835770404,5.5200000000000005,6.0430678732248815,4.996932126775119,0.2762134670117689,1.6571665585041047,0.30197141413199924,0.2504555198915386,1.8645413894216776,1.4497917275865317,7389184
7.9,8.423450093132097,7.376549906867904,5.630000000000001,6.417464284904402,4.842535715095599,0.2762134670117689,1.6345687747001647,0.30197141413199924,0.2504555198915386,1.8389015470042052,1.4302360023961243,7553024
8.110000000000001,8.582122865364516,7.637877134635486,5.83,6.254381903478459,5.4056180965215415,0.2762134670117689,1.606688390672207,0.30197141413199924,0.2504555198915386,1.79119878243531,1.422177998909104,7716864
7.95,8.479622507074614,7.420377492925386,5.529999999999999,5.893455636907724,5.1665443630922745,0.26819009872048505,1.626714551448822,0.29266987820011675,0.24371031924085337,1.8680753445530032,1.3853537583446407,7880704
8.11,8.54,7.68,5.779999999999999,6.1140658617698005,5.445934138230198,0.26819009872048505,1.7134467646479608,0.29266987820011675,0.24371031924085337,1.9448506851397664,1.482042844156155,8044544
7.94,8.362374241638857,7.517625758361143,5.789999999999999,6.186106046406766,5.393893953593232,0.26819009872048505,1.6990810811519623,0.29266987820011675,0.24371031924085337,1.909817611090785,1.4883445512131397,8208384
8.16,8.662394267483219,7.657605732516782,5.4,5.949545266561364,4.850454733438637,0.26819009872048505,1.6865287557244302,0.29266987820011675,0.24371031924085337,1.8984630575175083,1.474594453931352,8372224
8.193000000000001,8.601706496155861,7.784293503844141,5.82,6.193630833845388,5.4463691661546125,0.2518599829397469,1.7002124339342117,0.28856114382078857,0.21515882205870518,1.9563035162707516,1.4441213515976719,8536064
8.253,8.637032550703713,7.868967449296287,5.56,6.042078831727758,5.077921168272241,0.2518599829397469,1.745984210073948,0.28856114382078857,0.21515882205870518,1.948104820835868,1.543863599312028,8699904
8.352999999999998,8.78274527338878,7.923254726611215,5.913,6.329078117665421,5.496921882334579,0.2518599829397469,1.6939023166894913,0.28856114382078857,0.21515882205870518,1.9149510181911809,1.4728536151878018,8863744
8.09,8.549238500128201,7.630761499871799,5.712999999999999,6.180889944324517,5.2451100556754815,0.2429131680501086,1.7436173215508461,0.26703108828942923,0.218795247810788,1.914924628780605,1.5723100143210873,9027584
8.422999999999998,8.700418456487666,8.14558154351233,5.413,5.87853302782939,4.94746697217061,0.2429131680501086,1.751365852355957,0.26703108828942923,0.218795247810788,1.9680241311790512,1.5347075735328628,9191424
8.409999999999998,8.788021163428715,8.031978836571282,5.6,6.051663591625449,5.148336408374551,0.2429131680501086,1.751690374314785,0.26703108828942923,0.218795247810788,1.8925864059582176,1.6107943426713522,9355264
8.299000000000001,8.650580716194732,7.94741928380527,5.883,6.396810276269363,5.369189723730637,0.23269329650903123,1.791624192893505,0.2556522241492812,0.20973436886878125,2.0052414111076424,1.5780069746793677,9519104
8.37,8.937538544946507,7.802461455053491,6.082999999999999,6.463264381713564,5.702735618286434,0.23269329650903123,1.7908926382660866,0.2556522241492812,0.20973436886878125,1.9630902276507618,1.6186950488814114,9682944
8.163,8.656478469641787,7.669521530358214,5.663,6.178287298504436,5.147712701495564,0.23269329650903123,1.7259090185165404,0.2556522241492812,0.20973436886878125,1.9048010073403467,1.5470170296927341,9846784
8.149000000000001,8.55869378809057,7.739306211909432,5.8100000000000005,6.318822169328342,5.301177830671659,0.21742908970878333,1.7452236428856849,0.2428146100692705,0.19204356934829617,1.9583626895346058,1.532084596236764,10010624
8.322999999999999,8.823560685631621,7.822439314368376,5.7700000000000005,6.030959767013998,5.509040232986003,0.21742908970878333,1.7830533787608147,0.2428146100692705,0.19204356934829617,1.9236227558226322,1.6424840016989972,10174464
8.331999999999999,8.663234056220068,8.00076594377993,5.616,6.046237143910193,5.185762856089807,0.21742908970878333,1.7642883837223053,0.2428146100692705,0.19204356934829617,1.9815421146125998,1.547034652832011,10338304
8.389000000000001,8.883518958180575,7.894481041819428,5.619999999999999,6.286033032213868,4.953966967786131,0.221122046795593,1.791504643857479,0.23529584346229448,0.2069482501288915,2.001538417268421,1.5814708704465372,10502144
8.224,8.538680790643472,7.909319209356529,5.709999999999999,5.92189620100417,5.498103798995828,0.221122046795593,1.8203538864850999,0.23529584346229448,0.2069482501288915,1.9563390233123048,1.684368749657895,10665984
8.319999999999999,8.84877216265609,7.791227837343907,5.633,6.14074107574629,5.12525892425371,0.221122046795593,1.7477247446775437,0.23529584346229448,0.2069482501288915,1.9768485401970874,1.518600949158,10829824
8.319,8.691409720603533,7.94659027939647,5.786,6.246178226342794,5.325821773657205,0.221122046795593,1.711214902997017,0.23529584346229448,0.2069482501288915,1.9722630885210704,1.4501667174729636,10993664
8.552000000000001,9.031203505830248,8.072796494169754,5.656,6.169073094207833,5.142926905792167,0.221018690019946,1.7284892424941063,0.24132444480877116,0.20071293523112085,1.9153505205748347,1.541627964413378,11157504
8.439,8.965810212505414,7.912189787494586,5.952000000000001,6.428650815587261,5.475349184412741,0.221018690019946,1.7835212752223015,0.24132444480877116,0.20071293523112085,1.9193181472348608,1.6477244032097422,11321344
8.555,9.047935087004364,8.062064912995636,5.725999999999999,6.17864113820995,5.273358861790048,0.221018690019946,1.731476378440857,0.24132444480877116,0.20071293523112085,1.93787165763941,1.5250810992423038,11485184
8.133999999999999,8.58604424562204,7.681955754377958,6.021000000000001,6.392818504111886,5.649181495888116,0.21665381511711526,1.7730630591511727,0.23364480735059642,0.1996628228836341,1.9922841819574386,1.5538419363449067,11649024
8.639,9.084116838594092,8.193883161405907,5.936000000000001,6.267758948635905,5.604241051364097,0.21665381511711526,1.7430092319846153,0.23364480735059642,0.1996628228836341,1.9355151379770477,1.550503325992183,11812864
8.57,8.781518320719506,8.358481679280494,5.8229999999999995,6.162942642220713,5.483057357779286,0.21665381511711526,1.7182970270514488,0.23364480735059642,0.1996628228836341,1.898790633891518,1.5378034202113797,11976704
8.392,8.725280662505341,8.058719337494658,6.211999999999999,6.707979838299904,5.716020161700094,0.2167598772290451,1.7236686125397682,0.23499645606405908,0.19852329839403113,1.8851540596394862,1.5621831654400502,12140544
8.333,8.724306785016564,7.941693214983435,5.599000000000001,5.848497494977406,5.349502505022596,0.2167598772290451,1.739888495206833,0.23499645606405908,0.19852329839403113,1.9584701103498603,1.5213068800638057,12304384
8.700999999999999,9.11790406570337,8.284095934296628,5.533,6.039360543486556,5.026639456513445,0.2167598772290451,1.776942889392376,0.23499645606405908,0.19852329839403113,1.9493376237710534,1.6045481550136986,12468224
8.572,8.863403500322146,8.280596499677852,5.589,5.953594295073305,5.224405704926696,0.21185690877465882,1.7599851354956626,0.2323818624125975,0.19133195513672013,1.902788324368951,1.6171819466223742,12632064
8.369,8.651646422231027,8.086353577768973,5.609,5.9975730304588835,5.2204269695411165,0.21185690877465882,1.7247587069869041,0.2323818624125975,0.19133195513672013,1.9016753617587943,1.547842052215014,12795904
8.392,8.923447081090863,7.860552918909135,5.875000000000001,6.2896866286727855,5.460313371327216,0.21185690877465882,1.776836782693863,0.2323818624125975,0.19133195513672013,1.9205180077013577,1.633155557686368,12959744
8.378,8.73295915257956,8.02304084742044,5.5729999999999995,6.03491016442594,5.111089835574059,0.20826199765483575,1.7286714375019074,0.2281478910090571,0.18837610430061438,1.9396058991521532,1.5177369758516617,13123584
8.605,8.932727020552166,8.277272979447835,5.872999999999999,6.303999999999999,5.441999999999999,0.20826199765483575,1.7432870760560035,0.2281478910090571,0.18837610430061438,1.9011553159826855,1.5854188361293216,13287424
8.622,8.96140536236188,8.28259463763812,5.763,6.126209306048179,5.399790693951821,0.20826199765483575,1.7706873908638954,0.2281478910090571,0.18837610430061438,1.9388715108980104,1.6025032708297804,13451264
8.711,9.226566678519859,8.195433321480142,5.781,6.131326990110668,5.430673009889332,0.20826199765483575,1.748616974055767,0.2281478910090571,0.18837610430061438,1.909735183050879,1.5874987650606551,13615104
8.51,8.870860083688955,8.149139916311045,5.682,6.014439468174283,5.349560531825718,0.20917751027601902,1.7711871087551116,0.22501105214070222,0.19334396841133583,1.9352340295356474,1.607140187974576,13778944
8.559999999999999,8.954841740447991,8.165158259552006,5.913000000000001,6.530835738687882,5.29516426131212,0.20917751027601902,1.7841683596372604,0.22501105214070222,0.19334396841133583,1.9817020400335064,1.5866346792410144,13942784
8.553999999999998,9.064513467011398,8.043486532988599,5.8950000000000005,6.29841665805963,5.491583341940371,0.20917751027601902,1.759461909532547,0.22501105214070222,0.19334396841133583,1.952838776773454,1.56608504229164,14106624
8.725000000000001,9.057753662639499,8.392246337360504,6.019,6.617739509302669,5.4202604906973315,0.20008117247942508,1.74727670699358,0.22210395409007117,0.178058390868779,1.9134409279645879,1.581112486022572,14270464
8.591,8.925677456665369,8.25632254333463,5.983,6.393853988662639,5.57214601133736,0.20008117247942508,1.7857427254319191,0.22210395409007117,0.178058390868779,1.976216326204945,1.5952691246588933,14434304
8.639,9.071144651708197,8.206855348291802,5.739,6.341452487753184,5.136547512246816,0.20008117247942508,1.808268664777279,0.22210395409007117,0.178058390868779,1.998513006288317,1.618024323266241,14598144
8.684,9.109163497962841,8.258836502037157,6.189,6.6619577148118,5.7160422851882,0.19714575516788194,1.7786243468523026,0.21819047602480446,0.17610103431095941,1.9044782108672724,1.6527704828373329,14761984
8.592,8.978051809994462,8.20594819000554,6.031000000000001,6.747288349758671,5.31471165024133,0.19714575516788194,1.778774705529213,0.21819047602480446,0.17610103431095941,1.903367157663268,1.6541822533951578,14925824
8.534,8.870576885718554,8.197423114281447,5.812,6.196910379179362,5.427089620820639,0.19714575516788194,1.801653338968754,0.21819047602480446,0.17610103431095941,1.9548213996520216,1.6484852782854862,15089664
8.705,8.995180978011998,8.414819021988002,5.872,6.179109101135085,5.564890898864915,0.19733660950273585,1.7926172196865082,0.20495824978115967,0.18971496922431202,2.000535010495386,1.5846994288776306,15253504
8.695,9.00339098560107,8.38660901439893,5.797999999999999,6.114442727835542,5.481557272164456,0.19733660950273585,1.7913912191987038,0.20495824978115967,0.18971496922431202,1.9431387943443188,1.6396436440530888,15417344
8.721,9.193365324722297,8.248634675277703,6.014999999999999,6.489325837373423,5.5406741626265745,0.19733660950273585,1.7435358554124831,0.20495824978115967,0.18971496922431202,1.9058669263943038,1.5812047844306625,15581184
8.706000000000001,9.084211580996671,8.327788419003332,5.872000000000001,6.266659346778966,5.477340653221035,0.197840344686809,1.772782990336418,0.21072834502155402,0.18495234435206398,1.9111813137357894,1.6343846669370468,15745024
8.606,9.133696882689295,8.078303117310705,6.090999999999999,6.577075097078629,5.604924902921369,0.197840344686809,1.7597733721137048,0.21072834502155402,0.18495234435206398,1.901476196154235,1.6180705480731745,15908864
8.735000000000001,9.156479536869824,8.313520463130178,5.891,6.241726389084141,5.540273610915859,0.197840344686809,1.7832681223750115,0.21072834502155402,0.18495234435206398,1.91711424905245,1.649421995697573,16072704
8.733,9.223001020407102,8.2429989795929,5.982000000000001,6.502207650847238,5.4617923491527645,0.197840344686809,1.7573770150542258,0.21072834502155402,0.18495234435206398,1.8874225682048216,1.62733146190363,16236544
8.885000000000002,9.279544040634251,8.490455959365752,6.179,6.6422591067642385,5.715740893235762,0.19832085545767766,1.7833245128393174,0.2115433165801593,0.18509839433519604,1.910086336122513,1.6565626895561216,16400384
8.84,9.227014211625361,8.452985788374638,5.439,5.922269076188411,4.955730923811589,0.19832085545767766,1.762222407758236,0.2115433165801593,0.18509839433519604,1.9239854760367272,1.6004593394797448,16564224
8.706,8.905459269025032,8.506540730974967,5.909000000000001,6.244810958725293,5.573189041274708,0.19832085545767766,1.7206470847129822,0.2115433165801593,0.18509839433519604,1.9041975800004365,1.537096589425528,16728064
8.746,9.085033921606675,8.406966078393326,5.732,6.339351627971804,5.124648372028196,0.18720932738863205,1.7707707330584526,0.20135570369323746,0.17306295108402664,1.9530355335265868,1.5885059325903184,16891904
8.763,9.247872148096794,8.278127851903205,5.911,6.4260233004437755,5.395976699556224,0.18720932738863205,1.7537962958216666,0.20135570369323746,0.17306295108402664,1.919716461695256,1.5878761299480773,17055744
8.892,9.190623508786565,8.593376491213434,5.918,6.271491159719731,5.564508840280269,0.18720932738863205,1.7544200867414474,0.20135570369323746,0.17306295108402664,1.905921257446587,1.602918916036308,17219584
8.634,9.002949861092263,8.265050138907737,5.872,6.235780153389379,5.508219846610621,0.18968165215499838,1.7660727381706238,0.200420689635559,0.17894261467443776,1.934906794392142,1.5972386819491056,17383424
8.783999999999999,9.165738130136353,8.402261869863645,5.909000000000001,6.263921117996662,5.554078882003339,0.18968165215499838,1.8031883642077446,0.200420689635559,0.17894261467443776,1.9631723283971478,1.6432044000183414,17547264
8.814,9.256271409883118,8.371728590116883,5.712000000000001,6.254213979900925,5.169786020099076,0.18968165215499838,1.8212879598140717,0.200420689635559,0.17894261467443776,1.9623871894836409,1.6801887301445024,17711104
8.803,9.063386251557183,8.542613748442818,5.932,6.433713065406912,5.430286934593089,0.18087973122120876,1.7818274334073068,0.19185238442820052,0.169907078014217,1.9193080315282007,1.6443468352864128,17874944
8.962,9.285289344086687,8.638710655913313,5.736,5.979483058958935,5.492516941041065,0.18087973122120876,1.7715699017047881,0.19185238442820052,0.169907078014217,1.9469973362797408,1.5961424671298354,18038784
8.725,9.045132784950244,8.404867215049755,6.002000000000001,6.463839799064568,5.540160200935433,0.18087973122120876,1.8035870373249054,0.19185238442820052,0.169907078014217,1.9145944000895199,1.692579674560291,18202624
8.818000000000001,9.1921871189659,8.443812881034102,5.977,6.394038367539487,5.559961632460514,0.1851554279761406,1.7669475585222245,0.20073073413272274,0.16958012181955845,1.9101215097420357,1.6237736073024134,18366464
8.913,9.313650720703208,8.512349279296792,5.972999999999999,6.70043453313683,5.245565466863168,0.1851554279761406,1.7959877148270607,0.20073073413272274,0.16958012181955845,1.9426839416473023,1.649291488006819,18530304
8.739999999999998,9.07211443810831,8.407885561891687,5.997999999999999,6.511727554254198,5.484272445745801,0.1851554279761406,1.7706179767847061,0.20073073413272274,0.16958012181955845,1.9093883947434882,1.631847558825924,18694144
9.044999999999998,9.304470614906581,8.785529385093415,5.641,6.088335444605052,5.193664555394948,0.1851554279761406,1.7787990421056747,0.20073073413272274,0.16958012181955845,1.911442482511942,1.6461556016994074,18857984
8.813,9.0836676929373,8.5423323070627,5.892999999999999,6.34753382712401,5.438466172875988,0.18881029469099148,1.8454281017184258,0.20513074648708216,0.1724898428949008,1.9895400917674375,1.701316111669414,19021824
8.843,9.196215231834643,8.489784768165357,6.013000000000001,6.3583708152117095,5.667629184788292,0.18881029469099148,1.7664210334420205,0.20513074648708216,0.1724898428949008,1.93515341593612,1.5976886509479211,19185664
8.724,8.930116471927889,8.517883528072112,5.958,6.480011494126327,5.435988505873674,0.18881029469099148,1.7799493089318275,0.20513074648708216,0.1724898428949008,1.9259565829825254,1.6339420348811295,19349504
8.652,8.97333471645622,8.330665283543778,6.223,6.617665681305076,5.828334318694924,0.1868690640981791,1.7690483823418617,0.20294563680896952,0.1707924913873887,1.905630264418869,1.6324665002648544,19513344
8.854000000000001,9.199172420682766,8.508827579317236,5.682,5.995298579632912,5.368701420367088,0.1868690640981791,1.8000425815582275,0.20294563680896952,0.1707924913873887,1.9353365732748644,1.6647485898415906,19677184
8.902000000000001,9.177092711644638,8.626907288355364,6.149000000000001,6.56127296782593,5.7367270321740715,0.1868690640981791,1.7722350835800171,0.20294563680896952,0.1707924913873887,1.9139928504390218,1.6304773167210125,19841024
8.924000000000001,9.136282830205367,8.711717169794635,5.557,6.0015908231171675,5.112409176882833,0.18628833847896348,1.7232744857668876,0.19664591278558619,0.17593076417234077,1.899557463429712,1.546991508104063,20004864
8.932000000000002,9.16930992393914,8.694690076060864,6.230000000000001,6.638436041504666,5.821563958495337,0.18628833847896348,1.793000301718712,0.19664591278558619,0.17593076417234077,1.9539688783254345,1.6320317251119894,20168704
8.782,9.120372575720905,8.443627424279095,5.816999999999999,6.355814439301694,5.278185560698304,0.18628833847896348,1.803171843290329,0.19664591278558619,0.17593076417234077,2.004587092452003,1.601756594128655,20332544
8.939,9.144253501797168,8.733746498202832,5.909,6.303346294517902,5.514653705482098,0.19145329283041213,1.8099402964115143,0.2049781484202912,0.17792843724053306,2.0136151584759063,1.6062654343471225,20496384
9.08,9.4405551275464,8.7194448724536,6.052,6.719724494084199,5.3842755059158005,0.19145329283041213,1.8141138061881066,0.2049781484202912,0.17792843724053306,1.9562192263216145,1.6720083860545987,20660224
8.950999999999999,9.175919985772717,8.72608001422728,5.997999999999999,6.7065732142834635,5.289426785716535,0.19145329283041213,1.7918504521250724,0.2049781484202912,0.17792843724053306,1.9656698526018155,1.6180310516483294,20824064
8.752,9.124875314280793,8.379124685719209,6.025,6.585397180578204,5.464602819421796,0.1845027657459013,1.8210519447922706,0.19787240648734417,0.17113312500445843,1.9791382468930627,1.6629656426914785,20987904
8.72,9.410159401877566,8.029840598122435,5.872,6.19683226440734,5.54716773559266,0.1845027657459013,1.7892809554934501,0.19787240648734417,0.17113312500445843,1.9795511153967387,1.5990107955901616,21151744
8.792,9.220924235734005,8.363075764265995,5.744999999999999,6.519432049956611,4.970567950043387,0.1845027657459013,1.8299326717853546,0.19787240648734417,0.17113312500445843,1.9762580604849413,1.6836072830857678,21315584
9.050999999999998,9.408280002239138,8.693719997760859,5.861000000000001,6.395536247601601,5.3264637523984,0.1845027657459013,1.8065309301018715,0.19787240648734417,0.17113312500445843,1.9397429362008891,1.6733189240028539,21479424
8.897,9.158421116209079,8.635578883790922,5.943,6.360014388240981,5.525985611759018,0.17626134494029574,1.8270904049277306,0.1964117218019994,0.1561109680785921,1.9687981274402682,1.685382682415193,21643264
8.855,9.121317479711715,8.588682520288286,6.157000000000002,6.751862168909742,5.562137831090261,0.17626134494029574,1.8126595869660378,0.1964117218019994,0.1561109680785921,1.9855722855937585,1.639746888338317,21807104
9.019,9.302529539907221,8.73547046009278,6.1530000000000005,6.478976993053191,5.82702300694681,0.17626134494029574,1.74654610902071,0.1964117218019994,0.1561109680785921,1.903746410571805,1.589345807469615,21970944
8.901,9.236989583171859,8.565010416828141,5.7829999999999995,6.219097466170121,5.346902533829878,0.17466983432488323,1.783591443300247,0.18896473386446588,0.16037493478530057,1.9248762800615569,1.6423066065389373,22134784
8.869,9.137121241232395,8.600878758767605,5.840000000000001,6.203978021314475,5.476021978685527,0.17466983432488323,1.7919910967350006,0.18896473386446588,0.16037493478530057,1.9202396856453123,1.6637425078246888,22298624
9.143,9.528202544124518,8.757797455875483,5.843999999999999,6.380902225735747,5.3070977742642516,0.17466983432488323,1.7667599126696587,0.18896473386446588,0.16037493478530057,1.9597024854289962,1.5738173399103212,22462464
9.062999999999999,9.373195099896822,8.752804900103175,5.9129999999999985,6.292527337618779,5.533472662381218,0.17700694677302325,1.793314738571644,0.1918869922243186,0.1621269013217279,1.9742637619742671,1.6123657151690207,22626304
8.876000000000001,9.27274172959244,8.479258270407563,6.039,6.489742720407107,5.588257279592892,0.17700694677302325,1.7877884969115256,0.1918869922243186,0.1621269013217279,1.9544431726113662,1.621133821211685,22790144
8.896,9.153650926643008,8.638349073356993,6.184,6.868502739220231,5.499497260779769,0.17700694677302325,1.7530444607138633,0.1918869922243186,0.1621269013217279,1.963654994821275,1.5424339266064517,22953984
9.0,9.2291724241701,8.7708275758299,6.133,6.595926560050295,5.670073439949705,0.17826618014338838,1.7849931329488755,0.19534686231039136,0.1611854979763854,1.9543912971565915,1.6155949687411595,23117824
9.120000000000001,9.43333687941256,8.806663120587443,6.056,6.712280427866015,5.399719572133985,0.17826618014338838,1.7330628424882888,0.19534686231039136,0.1611854979763854,1.9575094908793629,1.5086161940972147,23281664
8.984,9.395489975576563,8.572510024423437,6.223,6.591267565772496,5.854732434227504,0.17826618014338838,1.7437786415219307,0.19534686231039136,0.1611854979763854,1.9485666297866715,1.53899065325719,23445504
8.995999999999999,9.194705812698068,8.79729418730193,6.154999999999999,6.673155382100774,5.636844617899225,0.17741067282985717,1.7125056698918342,0.19341149277296746,0.1614098528867469,1.9210887642042502,1.503922575579418,23609344
8.986,9.359769982743398,8.612230017256604,6.194000000000001,6.697054668997318,5.690945331002684,0.17741067282985717,1.7178335547447205,0.19341149277296746,0.1614098528867469,1.9092847778181816,1.5263823316712595,23773184
9.033,9.253592384274706,8.812407615725293,5.883,6.26302763057441,5.50297236942559,0.17741067282985717,1.781045101583004,0.19341149277296746,0.1614098528867469,1.9192233249054549,1.642866878260553,23937024
9.146,9.526215728238588,8.765784271761413,5.972999999999999,6.431389572307223,5.514610427692775,0.17741067282985717,1.7513520196080208,0.19341149277296746,0.1614098528867469,1.8925779497115198,1.6101260895045217,24100864
9.091,9.326306183514161,8.855693816485838,6.229000000000001,6.667621704889306,5.790378295110696,0.17091539270686548,1.7446556031703948,0.18968462192691368,0.15214616348681728,1.8830547783320173,1.6062564280087723,24264704
8.938999999999998,9.454100960977552,8.423899039022444,6.07,6.624815284576768,5.515184715423232,0.17091539270686548,1.7348293632268905,0.18968462192691368,0.15214616348681728,1.849276312748134,1.620382413705647,24428544
9.002,9.299785157454163,8.704214842545838,6.1339999999999995,6.688151603805312,5.579848396194687,0.17091539270686548,1.6839248910546303,0.18968462192691368,0.15214616348681728,1.8033298905235575,1.564519891585703,24592384
9.044999999999998,9.24345654436173,8.846543455638267,6.146000000000001,6.459247505975707,5.8327524940242945,0.17790642482003322,1.6993270814418793,0.18880843573304856,0.16700441390701787,1.8372922773308042,1.5613618855529543,24756224
9.036000000000001,9.448679052048927,8.623320947951076,6.128,6.555265725281118,5.700734274718882,0.17790642482003322,1.7179203465580941,0.18880843573304856,0.16700441390701787,1.870167927861869,1.5656727652543192,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-chaser-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.659599974,0.6908875156484582,0.6283124323515419,0.6912400019999999,0.7241541647607778,0.658325839239222,0.0,2.7071447879076005,0.0,0.0,2.7078552823745974,2.7064342934406036,16384,-0.10783350928686555,4.571831512451172
0.6983599909999999,0.7204017187018156,0.6763182632981842,0.683279973,0.7174750992188251,0.6490848467811748,0.0,2.6703006237745286,0.0,0.0,2.6859056533881227,2.6546955941609345,180224,-0.09239859217777849,4.636439228057862
0.684679962,0.7138278635313637,0.6555320604686363,0.677839956,0.7112389526244874,0.6444409593755126,0.0,2.651062074303627,0.0,0.0,2.666907791386083,2.6352163572211706,344064,-0.07919409107416867,4.4558666229248045
0.7188799539999999,0.8147245778834722,0.6230353301165277,0.710559971,0.8017445230846741,0.6193754189153259,0.0,2.6332741349935533,0.0,0.0,2.6752046760307784,2.5913435939563283,507904,-0.08738535381853577,4.600501871109008
0.875479876,1.0148872478475723,0.7360725041524278,0.865919901,0.9989239728571057,0.7329158291428944,0.08993132305725637,2.574584662914276,0.09494192906262935,0.0849207170518834,2.654901599765164,2.4942677260633883,671744,1.0685738034546375,5.3128759384155275
1.2367197300000001,1.3822912614916076,1.0911481985083926,1.22183974,1.3602317085126647,1.0834477714873354,0.08993132305725637,2.449974071979523,0.09494192906262935,0.0849207170518834,2.519718141062218,2.3802300028968277,835584,1.1019839227199555,6.649280118942261
1.56023954,1.7111314218917386,1.4093476581082613,1.50519957,1.668105620618165,1.342293519381835,0.08993132305725637,2.2674428462982177,0.09494192906262935,0.0849207170518834,2.3573765688580446,2.177509123738391,999424,1.069095078110695,7.037854099273682
1.84027927,1.9854513202328947,1.695107219767105,1.7697593600000001,1.9463195337562083,1.593199186243792,0.11057974232110909,2.1284985885024073,0.13010115761712715,0.09105832702509103,2.2439080764555412,2.0130891005492733,1163264,1.9638930320739747,7.231302404403687
2.04503917,2.216046039798953,1.8740323002010468,1.9892792199999998,2.1869463158476083,1.7916121241523915,0.11057974232110909,2.0125691309571265,0.13010115761712715,0.09105832702509103,2.1195793309673725,1.9055589309468806,1327104,2.0263643980026247,7.1559436321258545
2.15303915,2.297805079859275,2.008273220140725,2.08991913,2.241855216947164,1.9379830430528364,0.11057974232110909,1.923747080564499,0.13010115761712715,0.09105832702509103,2.0426213450564052,1.8048728160725924,1490944,2.0762460827827454,6.992213773727417
2.2823990299999997,2.4076329683394775,2.157165091660522,2.25919916,2.4246673933743077,2.0937309266256925,0.07897668906255899,1.897628228366375,0.09266952504973962,0.06528385307537836,2.022535997584354,1.7727204591483958,1654784,2.742394137382507,6.872890424728394
2.4182789999999996,2.6167605575312676,2.2197974424687317,2.3511989900000003,2.552920803317343,2.1494771766826575,0.07897668906255899,1.8258115023374557,0.09266952504973962,0.06528385307537836,1.9622246521074438,1.6893983525674676,1818624,2.8096375703811645,6.921232748031616
2.42875899,2.5853125530997354,2.2722054269002645,2.3873589600000007,2.5622848483894223,2.212433071610579,0.07897668906255899,1.8063815996050834,0.09266952504973962,0.06528385307537836,1.94985497840352,1.6629082208066468,1982464,2.838931679725647,6.842787599563598
2.5167189700000003,2.727808536665968,2.3056294033340325,2.37627903,2.554614168991838,2.1979438910081623,0.08124190200860534,1.8079063460230826,0.09525140392153501,0.06723240009567567,1.987655843674114,1.6281568483720512,2146304,3.3968249320983888,6.711856412887573
2.6334389000000002,2.8689537579602105,2.39792404203979,2.57203886,2.8617817351621833,2.282295984837817,0.08124190200860534,1.8139062464237212,0.09525140392153501,0.06723240009567567,1.9827498863467765,1.645062606500666,2310144,3.3669939041137695,6.840307235717773
2.59227895,2.7898987253971157,2.394659174602884,2.44735892,2.5951319219781137,2.2995859180218865,0.08124190200860534,1.8084088668227196,0.09525140392153501,0.06723240009567567,1.9439380301025884,1.6728797035428509,2473984,3.3789885997772218,6.6809577465057375
2.74403893,3.0186219368260305,2.4694559231739692,2.62875889,2.869751721476828,2.3877660585231717,0.08893211287137694,1.7816611975431442,0.1066695347082137,0.07119469103454017,1.8978777811484537,1.6654446139378347,2637824,3.9208576917648315,6.811732196807862
2.88407883,3.096850593811033,2.671307066188967,2.79451903,2.9584057422887824,2.6306323177112176,0.08893211287137694,1.803226962685585,0.1066695347082137,0.07119469103454017,1.9202481696185407,1.6862057557526293,2801664,3.8675233840942385,6.926794528961182
2.80775895,2.987127124992206,2.6283907750077944,2.84211905,3.0864257531173083,2.5978123468826917,0.08893211287137694,1.7979267060756683,0.1066695347082137,0.07119469103454017,1.8719944271802755,1.723858984971061,2965504,3.8747636318206786,6.80434775352478
3.12391882,3.468215042522475,2.779622597477525,2.98567882,3.242977461933547,2.7283801780664527,0.08893211287137694,1.7841594964265823,0.1066695347082137,0.07119469103454017,1.8751736255523521,1.6931453673008126,3129344,3.897322726249695,7.070384216308594
3.04147908,3.3804959615785632,2.7024621984214363,3.0577988300000003,3.5012363072930706,2.61436135270693,0.10470666716570724,1.818827110528946,0.11864560015487216,0.09076773417654233,1.9052027974703785,1.7324514235875135,3293184,4.417102384567261,6.807416534423828
3.36283889,3.744149801116953,2.981527978883047,3.2140788899999997,3.6302142711941694,2.79794350880583,0.10470666716570724,1.8183008313179017,0.11864560015487216,0.09076773417654233,1.9164890827241885,1.7201125799116148,3457024,4.417036485671997,7.159097957611084
3.4614787600000008,3.8215424888015206,3.101415031198481,3.35135887,3.7790946047261578,2.923623135273842,0.10470666716570724,1.8056664705276488,0.11864560015487216,0.09076773417654233,1.900961812558331,1.7103711284969667,3620864,4.426043272018433,7.259402322769165
3.7824788099999997,4.2909872034552885,3.273970416544711,3.6979188400000007,4.329903818782304,3.0659338612176974,0.12267130900900151,1.809787382185459,0.14213890331239956,0.10320371470560347,1.898854674056621,1.7207200903142972,3784704,4.8289069652557375,7.467189788818359
3.8399988200000004,4.296233653707445,3.3837639862925557,3.6737187500000013,4.214781048220867,3.132656451779136,0.12267130900900151,1.8407305285334588,0.14213890331239956,0.10320371470560347,1.9220199825108333,1.7594410745560842,3948544,4.826331233978271,7.440450429916382
3.89271873,4.442803381300947,3.3426340786990534,3.6905588000000003,4.38735319848501,2.9937644015149907,0.12267130900900151,1.8658545777201652,0.14213890331239956,0.10320371470560347,1.930921924121918,1.8007872313184123,4112384,4.843755102157592,7.393999242782593
3.7567988,4.149270756654386,3.364326843345614,3.73091887,4.318803406023255,3.1430343339767446,0.16524085384617132,1.8885747954249381,0.19919462656329667,0.13128708112904597,1.984189140780703,1.7929604500691732,4276224,5.1499346733093265,7.215646982192993
4.027278770000001,4.340553019010072,3.7140045209899295,3.8690788299999994,4.358413531388851,3.379744128611148,0.16524085384617132,1.8868978500366211,0.19919462656329667,0.13128708112904597,1.9488687384581647,1.8249269616150776,4440064,5.144622802734375,7.407965517044067
4.559158829999999,5.093980608661299,4.0243370513387,3.8956787499999996,4.465061050406408,3.3262964495935905,0.16524085384617132,1.8918397068977355,0.19919462656329667,0.13128708112904597,1.9914244236184517,1.7922549901770193,4603904,5.116569471359253,7.770906782150268
4.461518740000001,5.023347701623097,3.8996897783769047,4.01791892,4.439140086328642,3.5966977536713576,0.1974430460020812,1.9188824027776719,0.22475605277173294,0.17013003923242948,2.01923670758156,1.8185280979737837,4767744,5.399278736114502,7.664034414291382
4.59171883,5.249970642242737,3.933467017757262,4.4255989300000005,5.244178386126313,3.6070194738736876,0.1974430460020812,1.8667618483304977,0.22475605277173294,0.17013003923242948,2.001614194645749,1.7319095020152466,4931584,5.389373350143432,7.727923965454101
4.635478709999999,5.157209973738872,4.113747446261127,4.35903864,4.9202960432553215,3.797781236744678,0.1974430460020812,1.8872669905424118,0.22475605277173294,0.17013003923242948,1.9744303601210211,1.8001036209638024,5095424,5.370535516738892,7.744605255126953
5.006638660000001,5.764219861690845,4.249057458309157,4.505558840000001,5.1697992198349745,3.8413184601650268,0.2414977864365937,1.8844853639602661,0.29056159799039405,0.19243397488279335,1.9981699867477127,1.7708007411728195,5259264,5.563010406494141,7.99084439277649
4.79803865,5.539755904605915,4.056321395394084,4.501758820000001,5.095149264852075,3.9083683751479277,0.2414977864365937,1.9234526067972184,0.29056159799039405,0.19243397488279335,2.009697860844119,1.8372073527503179,5423104,5.54987473487854,7.731178855895996
5.074918609999999,5.97425832391778,4.175578896082219,4.515478659999999,4.943292300154781,4.087665019845218,0.2414977864365937,1.883662687242031,0.29056159799039405,0.19243397488279335,1.9664119258746353,1.8009134486094267,5586944,5.572414112091065,7.9399808883667
5.08727875,6.13709459572155,4.037462904278451,4.66787856,5.392967470933393,3.942789649066607,0.2414977864365937,1.8434753358364104,0.29056159799039405,0.19243397488279335,1.9344730611013408,1.75247761057148,5750784,5.607968330383301,7.935279893875122
5.503478530000001,6.421591397492501,4.5853656625075,5.0767987,5.8170640382296135,4.336533361770387,0.2786289850553051,1.8659112304449081,0.3219509295555034,0.23530704055510676,1.9721747624286583,1.759647698461158,5914624,5.66074504852295,8.229558324813842
5.55763842,6.410945954957116,4.704330885042884,5.2742786399999995,6.236187999427267,4.312369280572732,0.2786289850553051,1.868571262061596,0.3219509295555034,0.23530704055510676,1.9803768296789488,1.7567656944442431,6078464,5.637052774429321,8.191501426696778
5.94139836,6.935155655363558,4.947641064636442,5.16511869,6.1318323524453335,4.198405027554666,0.2786289850553051,1.8655721157789231,0.3219509295555034,0.23530704055510676,1.9565776147309875,1.7745666168268588,6242304,5.627809238433838,8.461470651626588
6.354518189999999,7.420736322655161,5.288300057344838,5.645198679999999,6.519802777209806,4.770594582790192,0.30701744812928755,1.8207890585064888,0.351080885717006,0.2629540105415691,1.9257229549664623,1.7158551620465152,6406144,5.74731822013855,8.836548805236816
5.9177184700000005,7.166910523980238,4.668526416019763,5.52027867,6.457039006120705,4.583518333879295,0.30701744812928755,1.8267650052905082,0.351080885717006,0.2629540105415691,1.9211015165714118,1.7324284940096046,6569984,5.759635734558105,8.333672142028808
5.89395867,6.856750588913818,4.931166751086182,5.672958499999999,6.726205676455793,4.619711323544205,0.30701744812928755,1.8154214590787887,0.351080885717006,0.2629540105415691,1.921278908771704,1.7095640093858735,6733824,5.720707368850708,8.350255918502807
6.056918269999999,6.857682433518406,5.256154106481592,5.999118350000001,7.065136272941399,4.933100427058602,0.3342370632623593,1.8167233690619469,0.38180795156021763,0.286666174964501,1.9175135622357675,1.7159331758881262,6897664,5.780668115615844,8.41671862602234
6.23859856,7.482069710140736,4.995127409859264,5.709638600000001,6.661135167623919,4.758142032376083,0.3342370632623593,1.7847728163003922,0.38180795156021763,0.286666174964501,1.900048681248678,1.6694969513521063,7061504,5.756104516983032,8.541585779190063
6.430518459999999,7.552668223538679,5.3083686964613195,5.960198419999999,6.9918485817275045,4.928548258272494,0.3342370632623593,1.7293705016374588,0.38180795156021763,0.286666174964501,1.8403236065294721,1.6184173967454454,7225344,5.751672458648682,8.643553304672242
6.582798460000001,7.764821115444584,5.400775804555418,6.379878570000001,7.41240321420811,5.347353925791891,0.3519103104760385,1.7549498781561852,0.4020748006144298,0.3017458203376472,1.8493040841149369,1.6605956721974335,7389184,5.7246452331542965,8.790231370925904
6.794198399999999,7.798211712529325,5.7901850874706735,6.12463874,6.938294087284659,5.310983392715341,0.3519103104760385,1.746038568019867,0.4020748006144298,0.3017458203376472,1.8222955549921187,1.669781581047615,7553024,5.714220571517944,8.912828016281129
6.641438310000001,7.1629561198468235,6.119920500153178,6.3945583699999995,7.374285121465839,5.41483161853416,0.3519103104760385,1.7123340725898744,0.4020748006144298,0.3017458203376472,1.7833834637414725,1.6412846814382762,7716864,5.727211904525757,8.764277744293214
6.80991844,7.779355667178022,5.840481212821977,6.399798650000001,7.130568881804875,5.669028418195127,0.3686298507383375,1.7385808810591699,0.4087394802103411,0.32852022126633385,1.8012083993689432,1.6759533627493965,7880704,5.731319332122803,8.823981237411498
7.069558140000001,7.951447856345165,6.187668423654836,6.576798510000001,7.2327138570076075,5.920883162992394,0.3686298507383375,1.6851667642593384,0.4087394802103411,0.32852022126633385,1.751952802738031,1.618380725780646,8044544,5.767195034027099,9.057592868804932
7.4498782199999996,8.33869861810369,6.561057821896308,6.89007843,8.06576610996757,5.714390750032432,0.3686298507383375,1.6657038033008575,0.4087394802103411,0.32852022126633385,1.7197853081541967,1.6116222984475184,8208384,5.735442447662353,9.384441757202149
7.3341185300000005,8.101881705080082,6.566355354919919,7.07135839,8.030229315522124,6.112487464477877,0.3686298507383375,1.6684017926454544,0.4087394802103411,0.32852022126633385,1.739274908641037,1.5975286766498717,8372224,5.75236234664917,9.221701431274415
7.2968782700000006,8.581424531253727,6.012332008746275,6.86339856,7.772722518004117,5.954074601995884,0.38851640128899206,1.6562553182244302,0.4184064967184016,0.35862630585958255,1.7342719959119324,1.578238640536928,8536064,5.882326698303222,9.1602294921875
7.40923823,8.229984241814698,6.588492218185302,6.85911821,8.007314520348485,5.710921899651516,0.38851640128899206,1.6388226971030235,0.4184064967184016,0.35862630585958255,1.7308074503590056,1.5468379438470414,8699904,5.891190767288208,9.231336975097657
7.907558139999999,8.871221735009922,6.943894544990077,7.443718370000001,8.39424029001622,6.49319644998378,0.38851640128899206,1.6461342304944993,0.4184064967184016,0.35862630585958255,1.7211799480637022,1.5710885129252963,8863744,5.874060201644897,9.602673244476318
7.52043799,8.423796101993766,6.617079878006233,7.31975851,8.089048583902516,6.550468436097484,0.3933690739858624,1.6359478369355203,0.41534270184342426,0.37139544612830055,1.7106751496743111,1.5612205241967294,9027584,6.060280752182007,9.239296054840088
7.983838490000001,8.89146360488237,7.076213375117632,7.340598399999999,7.857751335175124,6.823445464824875,0.3933690739858624,1.6028908222913743,0.41534270184342426,0.37139544612830055,1.6607966807924082,1.5449849637903403,9191424,6.043718862533569,9.64627571105957
8.48939806,9.084920052252437,7.893876067747562,7.640638170000001,8.778327939699349,6.502948400300653,0.3933690739858624,1.59235210865736,0.41534270184342426,0.37139544612830055,1.6663121698568242,1.5183920474578958,9355264,6.077120733261109,10.021482467651367
8.12583802,9.05904273031742,7.192633309682579,7.2931580799999995,8.233917078710517,6.352399081289482,0.39315632356616936,1.6453184008598327,0.41288000507245654,0.3734326420598822,1.746627536950767,1.5440092647688985,9519104,6.199824285507202,9.653386974334717
8.438438259999998,9.132781455144409,7.744095064855586,7.568198559999999,8.417834632092212,6.718562487907786,0.39315632356616936,1.654279638826847,0.41288000507245654,0.3734326420598822,1.7399351055941927,1.5686241720595013,9682944,6.200235891342163,9.904313564300537
8.5961579,9.643131609064483,7.549184190935517,7.382518429999999,8.325436360367803,6.439600499632196,0.39315632356616936,1.6351252660155295,0.41288000507245654,0.3734326420598822,1.7254478109612936,1.5448027210697655,9846784,6.195408535003662,10.018951797485352
8.06031808,8.634039347931585,7.486596812068415,7.31279813,8.087794562348074,6.5378016976519255,0.3965606077026071,1.6660932257771492,0.40788076487634023,0.38524045052887396,1.7551609247361561,1.5770255268181423,10010624,6.463947677612305,9.512034797668457
8.352838300000002,9.225401770544416,7.480274829455588,8.025678500000001,8.834891887531533,7.2164651124684704,0.3965606077026071,1.6279935121536255,0.40788076487634023,0.38524045052887396,1.7367380701747885,1.5192489541324625,10174464,6.47397255897522,9.745023345947265
8.23719843,9.381167650145464,7.093229209854534,7.53503826,8.084378808035057,6.985697711964944,0.3965606077026071,1.6071931093931198,0.40788076487634023,0.38524045052887396,1.7303190178560486,1.484067200930191,10338304,6.487911748886108,9.621362590789795
8.13995825,8.946541106487889,7.33337539351211,7.609758199999999,8.673135850929418,6.54638054907058,0.4142014596289906,1.63459459990263,0.4394748487462899,0.38892807051169126,1.744169631150847,1.5250195686544128,10502144,6.855012512207031,9.496394824981689
8.43963814,9.150129825945069,7.729146454054931,7.6809982,8.527826482929115,6.834169917070886,0.4142014596289906,1.6288562282919883,0.4394748487462899,0.38892807051169126,1.709781783553832,1.5479306730301445,10665984,6.811397457122803,9.746749877929688
8.461838270000001,9.637685023456665,7.285991516543337,7.457118369999999,8.421509747026963,6.492726992973035,0.4142014596289906,1.6297359570860863,0.4394748487462899,0.38892807051169126,1.7189939106149748,1.5404780035571979,10829824,6.849679660797119,9.723500537872315
8.9037582,10.042890404204657,7.764625995795344,7.913958150000001,8.910523425873224,6.917392874126778,0.4142014596289906,1.5973529264330864,0.4394748487462899,0.38892807051169126,1.6644449599478686,1.5302608929183041,10993664,6.854385089874268,10.076381015777589
8.891078,9.680141592773484,8.102014407226516,8.12407831,9.01080307151654,7.23735354848346,0.4089092595699185,1.6111864730715753,0.43369169401392516,0.3841268251259119,1.6862164693241213,1.5361564768190292,11157504,7.255656480789185,10.073545169830322
8.457998319999998,9.454751511288656,7.46124512871134,7.743758270000001,8.644832250204624,6.842684289795377,0.4089092595699185,1.607222567498684,0.43369169401392516,0.3841268251259119,1.7047962153067349,1.509648919690633,11321344,7.263426876068115,9.61982889175415
8.608278010000001,9.219098708728247,7.997457311271757,7.887118490000001,8.973699690462677,6.800537289537324,0.4089092595699185,1.6324617952108382,0.43369169401392516,0.3841268251259119,1.733685290696373,1.5312382997253036,11485184,7.271790266036987,9.735025119781493
8.749398039999999,9.748958810010674,7.749837269989324,8.15323812,8.866304409399897,7.440171830600103,0.41402848658569075,1.6538612708449363,0.4354520709826119,0.3926049021887696,1.7410153020320427,1.5667072396578299,11649024,7.570924615859985,9.854687595367432
8.9109181,9.661791562559532,8.160044637440468,8.20519816,8.983191338674667,7.4272049813253345,0.41402848658569075,1.6259516283869744,0.4354520709826119,0.3926049021887696,1.71144887050713,1.5404543862668187,11812864,7.665100383758545,9.984097957611084
9.205598050000003,10.151751103580882,8.259444996419123,8.34675821,8.853194871691194,7.840321548308807,0.41402848658569075,1.6362476736307143,0.4354520709826119,0.3926049021887696,1.7266955284934247,1.545799818768004,11976704,7.64722752571106,10.215300464630127
9.04499768,10.082921501328103,8.007073858671896,8.13555818,8.778229000833303,7.492887359166697,0.4070903671575555,1.6409676238894462,0.4428200140685625,0.3713607202465485,1.7154738895437722,1.5664613582351201,12140544,8.04034128189087,10.035673236846923
9.443437900000001,10.379479740500889,8.507396059499113,8.657438099999998,9.562045073292115,7.752831126707883,0.4070903671575555,1.614131610095501,0.4428200140685625,0.3713607202465485,1.6906650611185516,1.5375981590724503,12304384,8.024747180938721,10.348219776153565
9.09891812,9.861885857527296,8.335950382472705,8.42407817,9.170811440187574,7.677344899812424,0.4070903671575555,1.6319436848163604,0.4428200140685625,0.3713607202465485,1.6970527891481983,1.5668345804845225,12468224,8.059427118301391,10.034366226196289
9.296838,10.250440828183935,8.343235171816064,8.30547834,9.12937601351161,7.481580666488392,0.39905827516813586,1.6494070738554,0.4268057659908885,0.3713107843453832,1.7430549126288422,1.555759235081958,12632064,8.391261053085326,10.173458194732666
8.95135773,9.804053671408681,8.098661788591318,8.196638409999998,9.239794871861484,7.153481948138512,0.39905827516813586,1.6919037729501725,0.4268057659908885,0.3713107843453832,1.7679066616756647,1.6159008842246803,12795904,8.4331844329834,9.845508003234864
9.281878199999998,9.963920144962593,8.599836255037403,8.666398079999999,9.559778677792691,7.773017482207306,0.39905827516813586,1.6807448089122772,0.4268057659908885,0.3713107843453832,1.7449457997320716,1.6165438180924827,12959744,8.491036796569825,10.13069772720337
9.3780783,10.000310286089281,8.75584631391072,8.6425183,9.426501236707434,7.858535363292568,0.3975660263627408,1.7055134177207947,0.42746774635182216,0.36766430637365943,1.7530846263715565,1.6579422090700329,13123584,8.714566946029663,10.17193374633789
9.30215763,10.176847740015354,8.427467519984646,8.51647822,9.335198435168321,7.6977580048316785,0.3975660263627408,1.654499876499176,0.42746774635182216,0.36766430637365943,1.7121996050777155,1.5968001479206366,13287424,8.692449903488159,10.09304313659668
9.32215777,10.167044569983316,8.477270970016685,8.36335806,9.36800070834678,7.358715411653219,0.3975660263627408,1.6761744871735573,0.42746774635182216,0.36766430637365943,1.7582380472067922,1.5941109271403224,13451264,8.69252872467041,10.098838233947754
9.378997900000002,9.713683219725993,9.04431258027401,8.75395802,9.733233533772163,7.774682506227838,0.3975660263627408,1.6860852226614953,0.42746774635182216,0.36766430637365943,1.774670727605817,1.5974997177171737,13615104,8.674625301361084,10.108265209197999
9.228038199999999,10.169106831282628,8.28696956871737,8.60663828,9.540189058197981,7.673087501802019,0.3887227399985325,1.7168606787919998,0.4223998232194984,0.3550456567775666,1.786535548104648,1.6471858094793514,13778944,8.86272211074829,9.94948377609253
9.91479765,10.725846018939981,9.10374928106002,8.380198239999999,9.284659433569052,7.475737046430944,0.3887227399985325,1.6816684886813165,0.4223998232194984,0.3550456567775666,1.7571630023788987,1.6061739749837343,13942784,8.885378551483154,10.540466785430908
9.593117929999998,10.790778877776582,8.395456982223415,8.79063805,9.710009209704568,7.871266890295432,0.3887227399985325,1.6827910020947456,0.4223998232194984,0.3550456567775666,1.776321496772425,1.5892605074170663,14106624,8.961621427536011,10.27119483947754
9.388358100000001,10.322108687217106,8.454607512782896,8.483078420000002,9.500234303418678,7.465922536581326,0.37742001771912326,1.7112967818975449,0.4091122502283737,0.3457277852098728,1.8012073139354694,1.6213862498596203,14270464,9.240135002136231,10.076893043518066
9.5611981,10.403443460664242,8.718952739335759,8.785398019999999,9.772850706169992,7.797945333830007,0.37742001771912326,1.7254321113228799,0.4091122502283737,0.3457277852098728,1.8003856024298617,1.650478620215898,14434304,9.211965465545655,10.210125350952149
9.5598381,10.259015555151509,8.860660644848492,8.50707835,9.364310584487367,7.649846115512634,0.37742001771912326,1.7386140689253806,0.4091122502283737,0.3457277852098728,1.7980426413177437,1.6791854965330175,14598144,9.175222873687744,10.152025508880616
9.456357950000001,10.427751759531555,8.484964140468447,8.6955183,9.573484716127723,7.817551883872276,0.37975056329257006,1.7717237755656243,0.42067780556652884,0.3388233210186113,1.8301893534249687,1.71325819770628,14761984,9.250054454803466,10.012594890594482
9.58667791,10.410342600938645,8.763013219061357,8.47559817,9.48448041422096,7.46671592577904,0.37975056329257006,1.743255178630352,0.42067780556652884,0.3388233210186113,1.8119621131110917,1.6745482441496125,14925824,9.37695837020874,10.154103755950928
9.563398350000002,10.276881831056293,8.84991486894371,8.25591819,9.013327958412358,7.4985084215876405,0.37975056329257006,1.7489027827978134,0.42067780556652884,0.3388233210186113,1.8293716113666776,1.6684339542289492,15089664,9.291977977752685,10.09594783782959
9.4099976,10.364607570239595,8.455387629760406,8.67499815,9.68575373474854,7.664242565251461,0.3841261870311427,1.763335406780243,0.42193433534738345,0.34631803871490197,1.8186185080168125,1.7080523055436734,15253504,9.463293170928955,9.98655014038086
9.75915805,10.794785254608502,8.723530845391497,8.672078099999998,9.678655431745696,7.6655007682543,0.3841261870311427,1.711486455798149,0.42193433534738345,0.34631803871490197,1.7800418491954444,1.6429310624008537,15417344,9.492436790466309,10.271538639068604
9.42887795,10.135001267451296,8.722754632548705,9.07879815,10.105926448432287,8.051669851567715,0.3841261870311427,1.739317487180233,0.42193433534738345,0.34631803871490197,1.8174476755777667,1.6611872987826994,15581184,9.52775535583496,9.97984800338745
9.568877959999998,10.510367763292091,8.627388156707905,8.795638,9.48867310572005,8.10260289427995,0.36991982545932844,1.758535023033619,0.4072213926665291,0.33261825825212776,1.8404957356554983,1.6765743104117397,15745024,9.693108749389648,10.074339389801025
9.670357899999999,10.27338584826798,9.067329951732019,8.945278199999999,9.591301040314766,8.299255359685231,0.36991982545932844,1.7350122556090355,0.4072213926665291,0.33261825825212776,1.8059109073005237,1.6641136039175473,15908864,9.687504863739013,10.171546173095702
9.7903177,10.720854784243803,8.859780615756195,9.001478129999999,9.98316992790782,8.019786332092178,0.36991982545932844,1.7220001563429832,0.4072213926665291,0.33261825825212776,1.7795322151944823,1.664468097491484,16072704,9.66941957473755,10.260272216796874
9.8913979,10.778727854481584,9.004067945518415,8.765918150000001,9.887490181224145,7.644346118775857,0.36991982545932844,1.7250155478715896,0.4072213926665291,0.33261825825212776,1.7953271864069293,1.65470390933625,16236544,9.731068992614746,10.31363468170166
9.687557700000001,10.731781687416786,8.643333712583216,8.77271815,9.73478985380622,7.81064644619378,0.35978919379340357,1.745979231595993,0.3958579952407003,0.32372039234610683,1.8004842370952248,1.6914742260967612,16400384,9.734763240814209,10.118653297424316
9.6070379,10.381370293516047,8.832705506483952,8.95779817,9.63788599920173,8.27771034079827,0.35978919379340357,1.7466434836387634,0.3958579952407003,0.32372039234610683,1.8031912363590883,1.6900957309184386,16564224,9.873192405700683,10.054452514648437
9.68587825,10.43622498551653,8.93553151448347,9.01975814,10.023846096419902,8.015670183580099,0.35978919379340357,1.759960201382637,0.3958579952407003,0.32372039234610683,1.8226805538300734,1.6972398489352005,16728064,9.800353622436523,10.09921932220459
9.8773579,10.58850416520308,9.16621163479692,8.5973581,9.368107377864396,7.826608822135602,0.35509002707470544,1.758103847503662,0.39311821489074017,0.3170618392586707,1.8246378196570305,1.6915698753502937,16891904,9.818933391571045,10.237486457824707
9.8747182,10.715366473722494,9.034069926277507,8.74171809,9.367361397429045,8.116074782570957,0.35509002707470544,1.7535579040646554,0.39311821489074017,0.3170618392586707,1.8226868488228658,1.684428959306445,17055744,9.822765636444093,10.247725772857667
9.532918049999997,10.197798549750157,8.868037550249838,8.89967803,9.676472502614095,8.122883557385906,0.35509002707470544,1.78155560195446,0.39311821489074017,0.3170618392586707,1.8470431779387384,1.7160680259701817,17219584,9.759249114990235,9.927258205413818
9.85007795,10.49549472171307,9.204661178286928,8.53535845,9.204581380432172,7.866135519567829,0.35406236579025674,1.789099669456482,0.38258567657887765,0.3255390550016358,1.8768617270718342,1.7013376118411299,17383424,9.898398303985596,10.177184867858887
9.968877800000001,10.373820396959323,9.56393520304068,8.69291798,9.066530655819804,8.319305304180197,0.35406236579025674,1.7693277880549432,0.38258567657887765,0.3255390550016358,1.8377226315811754,1.700932944528711,17547264,9.89211893081665,10.251139736175537
9.7607179,10.340975438395573,9.180460361604426,8.759158050000002,9.461974463328918,8.056341636671085,0.35406236579025674,1.7708340212702751,0.38258567657887765,0.3255390550016358,1.865543075092436,1.6761249674481142,17711104,9.940393924713135,10.08203067779541
10.133797549999999,10.89098197138017,9.376613128619828,8.66411827,9.285765935340613,8.042470604659385,0.3449340015062868,1.7661844611167907,0.3709588224063345,0.3189091806062391,1.8593270703824547,1.6730418518511267,17874944,9.97773790359497,10.400043296813966
10.2181981,10.800577132212261,9.63581906778774,9.34315805,10.064538362542713,8.621777737457286,0.3449340015062868,1.7470336750149726,0.3709588224063345,0.3189091806062391,1.8336151493362414,1.660452200693704,18038784,10.11888542175293,10.496915817260742
10.08191785,10.643586998286517,9.520248701713482,9.33699805,10.004604373891725,8.669391726108275,0.3449340015062868,1.7390845999121667,0.3709588224063345,0.3189091806062391,1.8237675071844999,1.6544016926398335,18202624,10.035801410675049,10.3271559715271
9.792397650000002,10.380475449819466,9.204319850180537,8.409878359999999,9.197773089038629,7.621983630961369,0.3389188856895392,1.7837726339697837,0.36238609437125757,0.31545167700782084,1.8573123482274843,1.7102329197120831,18366464,10.08260374069214,10.058000469207764
9.913037899999999,10.34518584740747,9.480889952592529,9.4043176,10.099703458021747,8.708931741978255,0.3389188856895392,1.76571154743433,0.36238609437125757,0.31545167700782084,1.8406893667023063,1.6907337281663535,18530304,10.112725734710693,10.179659748077393
10.3112374,10.874190745818852,9.748284054181147,8.953158059999998,9.678449759368544,8.227866360631452,0.3389188856895392,1.7575434148311615,0.36238609437125757,0.31545167700782084,1.8370054906013762,1.6780813390609468,18694144,10.062870216369628,10.514827537536622
10.371037900000001,10.951603519554665,9.790472280445337,9.010838,9.849331363981253,8.172344636018746,0.3389188856895392,1.7693692341446876,0.36238609437125757,0.31545167700782084,1.8341584170865035,1.7045800512028717,18857984,10.150370979309082,10.55870008468628
10.069118150000001,11.005989281663851,9.132247018336152,9.319238300000002,10.050531930750612,8.587944669249392,0.33308341314841516,1.746040965616703,0.35053386854333,0.3156329577535003,1.8095573024600384,1.6825246287733677,19021824,10.165073585510253,10.346146774291991
10.104078150000001,10.674397155133533,9.533759144866469,9.350477649999998,10.008846412120668,8.692108887879328,0.33308341314841516,1.7773802310228348,0.35053386854333,0.3156329577535003,1.839050375310463,1.7157100867352066,19185664,10.20397891998291,10.320852184295655
9.995678200000002,10.742780570206763,9.248575829793241,9.4992779,9.954180083877247,9.044375716122751,0.33308341314841516,1.7428138360381127,0.35053386854333,0.3156329577535003,1.8273581461537785,1.658269525922447,19349504,10.192894458770752,10.226350021362304
10.1861975,10.960493728558975,9.411901271441026,9.08959794,9.794523033178356,8.384672846821646,0.3317186607828868,1.7455647572875024,0.35284064617004773,0.3105966753957259,1.8240565339882622,1.6670729805867426,19513344,10.249070644378662,10.412291717529296
10.0635177,10.799411608462497,9.327623791537503,9.20479795,9.716463461834266,8.693132438165733,0.3317186607828868,1.7603805303573608,0.35284064617004773,0.3105966753957259,1.8388901598653289,1.6818709008493926,19677184,10.202742099761963,10.2726619720459
10.2736782,10.843761786966473,9.703594613033529,9.4870781,9.931974936159001,9.042181263840998,0.3317186607828868,1.7552544906735421,0.35284064617004773,0.3105966753957259,1.8379250418313107,1.6725839395157736,19841024,10.180286026000976,10.422249603271485
10.0459978,10.685424547016545,9.406571052983455,8.9404781,9.352737915436927,8.528218284563073,0.3225011643868128,1.7352043390274048,0.34599580034354976,0.29900652843007586,1.8161332619545671,1.6542754161002424,20004864,10.305933475494385,10.261967372894286
10.35015755,10.881045014369544,9.819270085630457,9.2685183,10.020578908015246,8.516457691984755,0.3225011643868128,1.724010019004345,0.34599580034354976,0.29900652843007586,1.8296166298628747,1.6184034081458154,20168704,10.327395725250245,10.498699760437011
10.3505181,10.905333194005598,9.795703005994403,9.5416779,9.963883484160773,9.119472315839227,0.3225011643868128,1.720113170146942,0.34599580034354976,0.29900652843007586,1.820588976329339,1.6196373639645452,20332544,10.25913209915161,10.502625751495362
10.195838400000001,10.858714718575488,9.532962081424515,9.405918000000002,9.781822088086578,9.030013911913425,0.3103985360227549,1.7444830343127251,0.33273220930123454,0.2880648627442753,1.8229766218210135,1.6659894468044367,20496384,10.37484359741211,10.3715651512146
10.6555577,11.01120268497295,10.299912715027048,9.4399975,10.094107511237139,8.785887488762862,0.3103985360227549,1.7199796244502068,0.33273220930123454,0.2880648627442753,1.8048366483511602,1.6351226005492534,20660224,10.337009048461914,10.754510593414306
10.4949178,11.138552905792373,9.851282694207626,9.385437999999999,9.869663468062347,8.90121253193765,0.3103985360227549,1.6949995458126068,0.33273220930123454,0.2880648627442753,1.7764181125236038,1.6135809791016098,20824064,10.272775363922118,10.597970485687256
10.328957800000001,10.838219894627866,9.819695705372137,9.4763579,9.878656673342014,9.074059126657986,0.3084765696389392,1.7220106989145278,0.3296605679810382,0.2872925712968402,1.8200318015877621,1.6239895962412936,20987904,10.354277420043946,10.463614463806152
10.224637999999999,10.747155174225306,9.702120825774692,9.1805179,9.809892482029248,8.551143317970752,0.3084765696389392,1.7698715090751649,0.3296605679810382,0.2872925712968402,1.848708346844888,1.6910346713054418,21151744,10.355015277862549,10.318350410461425
10.2851174,10.771907290429578,9.798327509570424,9.483517899999999,9.97247392271011,8.994561877289888,0.3084765696389392,1.774622693657875,0.3296605679810382,0.2872925712968402,1.8639276889350938,1.6853176983806564,21315584,10.386560249328614,10.379453372955322
10.3321581,10.907505380699483,9.756810819300515,9.504717750000001,10.0112071623281,8.998228337671902,0.3084765696389392,1.7451230853796005,0.3296605679810382,0.2872925712968402,1.8298289313892804,1.6604172393699206,21479424,10.34159984588623,10.434618186950683
10.2247978,10.824814981688125,9.624780618311874,9.210118,9.94207654948255,8.478159450517449,0.3164921441628394,1.7887375563383103,0.3372400753004105,0.29574421302526827,1.8646480984064475,1.7128270142701731,21643264,10.330715084075928,10.323320960998535
10.197118300000001,10.566023958791527,9.828212641208475,9.5668379,10.222879441678947,8.910796358321052,0.3164921441628394,1.7760850727558135,0.3372400753004105,0.29574421302526827,1.890725431651203,1.661444713860424,21807104,10.208133220672607,10.279642581939697
10.526118399999998,11.157022513273038,9.895214286726958,9.470678099999999,10.189233721969718,8.75212247803028,0.3164921441628394,1.7668289110064506,0.3372400753004105,0.29574421302526827,1.8646571881773446,1.6690006338355565,21970944,10.294733428955078,10.554016017913819
10.579957799999999,11.064194084704233,10.095721515295764,9.072158,9.678705874780054,8.465610125219946,0.3177966874308064,1.7844775035977363,0.3369662719669888,0.298627102894624,1.885797525218242,1.6831574819772306,22134784,10.388254261016845,10.586596393585205
10.336357300000001,10.94644958064647,9.726265019353532,9.168518000000002,9.760424465719545,8.57661153428046,0.3177966874308064,1.800561548769474,0.3369662719669888,0.298627102894624,1.8960461331861356,1.7050769643528123,22298624,10.291446304321289,10.382708930969239
10.1962781,10.914021218131335,9.478534981868666,9.537558049999998,10.103838719107042,8.971277380892953,0.3177966874308064,1.7646199658513069,0.3369662719669888,0.298627102894624,1.8715914001551708,1.657648531547443,22462464,10.240788459777832,10.28236255645752
10.04747765,10.539616320535655,9.555338979464343,9.28015805,9.838625452365012,8.72169064763499,0.31971245760457045,1.7633302047848702,0.3422486771470455,0.2971762380620954,1.8685527214679885,1.658107688101752,22626304,10.263580703735352,10.143931770324707
10.184438,10.719127632740527,9.649748367259473,9.342277900000001,9.814530467739013,8.870025332260989,0.31971245760457045,1.7709754645824431,0.3422486771470455,0.2971762380620954,1.8842701466698897,1.6576807824949966,22790144,10.25951795578003,10.213495540618897
10.201477950000001,10.593580618887401,9.809375281112601,9.582957799999999,10.216145524631612,8.949770075368386,0.31971245760457045,1.7606615796685219,0.3422486771470455,0.2971762380620954,1.8585970459966683,1.6627261133403755,22953984,10.284208583831788,10.293554210662842
10.1997179,10.66291704665799,9.73651875334201,9.6326781,10.226596360793932,9.038759839206067,0.31350012536198235,1.7656074732542038,0.3330454513366701,0.29395479938729463,1.8846945756481184,1.6465203708602891,23117824,10.316184616088867,10.265654373168946
10.415238,11.088716627783095,9.741759372216906,9.303158199999999,9.93560689238252,8.670709507617477,0.31350012536198235,1.7619933053851127,0.3330454513366701,0.29395479938729463,1.858724824317864,1.6652617864523613,23281664,10.291954898834229,10.428934478759766
10.181838149999999,10.82096041539904,9.542715884600957,9.5202379,10.166042729936018,8.874433070063981,0.31350012536198235,1.7581904545426368,0.3330454513366701,0.29395479938729463,1.8390336069725863,1.6773473021126872,23445504,10.324485111236573,10.202595901489257
10.313558099999998,10.9496110006368,9.677505199363196,9.355678100000002,9.717578473119858,8.993777726880147,0.3046522153897362,1.771089541912079,0.32753473479335654,0.28176969598611584,1.8661895450607955,1.6759895387633623,23609344,10.371850204467773,10.317311859130859
10.2694778,10.49978920196039,10.039166398039612,9.5823579,10.143992632252457,9.020723167747542,0.3046522153897362,1.752631613612175,0.32753473479335654,0.28176969598611584,1.83435626943934,1.6709069577850097,23773184,10.37272138595581,10.335190105438233
10.095198,10.644858530946692,9.545537469053308,9.37419845,9.775050214995893,8.973346685004106,0.3046522153897362,1.780986811220646,0.32753473479335654,0.28176969598611584,1.8727711330383363,1.6892024894029556,23937024,10.357781219482423,10.12179708480835
10.162118000000001,10.827596645908493,9.49663935409151,9.412838,9.916463681633095,8.909212318366906,0.3046522153897362,1.81733545511961,0.32753473479335654,0.28176969598611584,1.9074549081123844,1.7272160021268355,24100864,10.392146873474122,10.156907749176025
10.170277800000001,10.549312057280474,9.791243542719528,9.582038299999999,10.05235865445663,9.111717945543369,0.30044406096118703,1.798830047249794,0.3148390223108751,0.28604909961149894,1.873367950877033,1.7242921436225551,24264704,10.35174331665039,10.190613555908204
10.48491785,10.990248528265829,9.979587171734172,9.434557700000001,9.99423763626412,8.874877763735881,0.30044406096118703,1.7701862260699273,0.3148390223108751,0.28604909961149894,1.8300658584396365,1.710306593700218,24428544,10.399791717529297,10.450501728057862
10.587957700000002,11.02503255077091,10.150882849229095,9.3679582,9.815820115880957,8.920096284119044,0.30044406096118703,1.753426405787468,0.3148390223108751,0.28604909961149894,1.8221707855561082,1.6846820260188278,24592384,10.447274303436279,10.542867279052734
10.165038249999998,10.864344402754543,9.465732097245454,9.379838050000002,9.9236277126971,8.836048387302904,0.3036644825337741,1.7848405078053475,0.32012308188501865,0.28720588318252954,1.841129344815954,1.728551670794741,24756224,10.401095771789551,10.172863006591797
10.3424379,10.920564292485667,9.764311507514334,9.495517750000001,10.036113738627796,8.954921761372207,0.3036644825337741,1.7921186715364457,0.32012308188501865,0.28720588318252954,1.858992834462976,1.7252445086099153,24920064,10.365795803070068,10.313591289520264


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-chaser-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.658079976,0.699221192674308,0.616938759325692,0.6740000070000001,0.7098325148553277,0.6381674991446724,1.1036133151501417,2.70733285844326,2.4698234882946304,-0.26259685799434695,2.707625818818892,2.7070398980676282,16384,0.9727522883564234,4.579415798187256
0.6759199760000001,0.698926605917547,0.6529133460824532,0.672679989,0.7063883993060974,0.6389715786939026,0.3152068851515651,2.703432247042656,0.3820357854967419,0.24837798480638829,2.706213632291678,2.700650861793634,180224,2.5241430044174193,4.562310218811035
0.650639983,0.6816296267308279,0.6196503392691721,0.6700399690000001,0.7014007995515265,0.6386791384484737,0.2849992633797228,2.689611256122589,0.4184176144279107,0.15158091233153492,2.706975542458049,2.672246969787129,344064,3.8215571880340575,4.383704447746277
0.654679967,0.6858933076235462,0.6234666263764538,0.6973599320000001,0.7443105175827717,0.6504093464172286,0.21167061030864714,2.682812398672104,0.2440068974486746,0.1793343231686197,2.715818540203611,2.649806257140597,507904,4.117458081245422,4.374911260604859
0.707119978,0.736912757227203,0.6773271987727971,0.697279969,0.7412868299305927,0.6532731080694073,0.1731621965765953,2.6532384634017943,0.19385362657745522,0.15247076657573536,2.6834223271631283,2.62305459964046,671744,4.396709656715393,4.667778015136719
0.779399938,0.8601470361125917,0.6986528398874082,0.77135993,0.8434177052418407,0.6993021547581594,0.19577094372361897,2.6119061946868896,0.23062828047059253,0.16091360697664542,2.6537693526800914,2.5700430366936877,835584,4.176289534568786,5.004154777526855
0.879479909,0.9512827135786954,0.8076771044213045,0.878799896,0.9501004297091306,0.8074993622908694,0.2364153765141964,2.550846520066261,0.2749135571768331,0.1979171958515597,2.59251379952496,2.5091792406075624,999424,4.630985617637634,5.387085628509522
1.0451198179999999,1.1238097957486817,0.9664298402513182,1.0482398109999997,1.1401141619731006,0.956365460026899,0.2582927942276001,2.4666317969560625,0.29614734605869675,0.22043824239650348,2.525778847404375,2.40748474650775,1163264,5.356679821014405,5.9390833377838135
1.1887997000000001,1.2889236970037854,1.0886757029962149,1.1583997400000001,1.2613539940354814,1.0554454859645188,0.24712898377329112,2.4005689918994904,0.2840127600808312,0.21024520746575107,2.457764280739154,2.3433737030598265,1327104,5.959738826751709,6.182690286636353
1.4003195800000001,1.557790231071289,1.2428489289287112,1.38383958,1.5308105340066187,1.2368686259933814,0.21032743472605944,2.35794860124588,0.24065603788298492,0.17999883156913396,2.4261899969136946,2.2897072055780656,1490944,6.18126163482666,6.653273010253907
1.6234394900000002,1.7828913589662463,1.4639876210337541,1.56687952,1.745758285147861,1.3880007548521391,0.18109491448849438,2.3214153438806533,0.19576980658331006,0.1664200223936787,2.3892536294871114,2.253577058274195,1654784,6.200201892852784,7.109668827056884
1.85631934,1.9984948693938884,1.7141438106061115,1.80863926,1.9433776536197045,1.6739008663802957,0.17038219217211006,2.2493689715862275,0.19825168487422476,0.14251269946999537,2.337132817356124,2.161605125816331,1818624,6.972520017623902,7.43750491142273
2.0177992,2.1254012859649847,1.910197114035015,2.00923918,2.124533577026124,1.8939447829738754,0.1422876205295324,2.224530330300331,0.16684361579877466,0.11773162526029013,2.311033050765841,2.1380276098348214,1982464,7.230321788787842,7.49047622680664
2.1023191599999995,2.239834523336655,1.964803796663344,2.0834391000000005,2.2048045405175793,1.9620736594824215,0.13736141854897138,2.147333709895611,0.16335059076355524,0.11137224633438753,2.2170504617340256,2.077616958057196,2146304,6.688214683532715,7.295562648773194
2.2518390100000003,2.3718420692743574,2.1318359507256432,2.1766791199999997,2.371544417097291,1.9818138229027085,0.11327722482383248,2.1282602310180665,0.1292220616074114,0.09733238804025358,2.187613937387985,2.068906524648148,2310144,7.227926635742188,7.346292972564697
2.3143990299999997,2.4567334346954706,2.172064625304529,2.35187899,2.5610558480451164,2.1427021319548833,0.10813483879901464,2.096813774108887,0.1444067695387808,0.0718629080592485,2.1479683975335004,2.045659150684273,2473984,7.1429736614227295,7.241704273223877
2.45259902,2.6500959706398204,2.2551020693601798,2.4482789900000004,2.636452114195835,2.260105865804166,0.10271205757744606,2.117474192380905,0.12838736320295643,0.07703675195193568,2.200472421828514,2.0344759629332962,2637824,7.128765869140625,7.281978559494019
2.46027897,2.595919007130672,2.324638932869328,2.3713189100000003,2.4735659113918986,2.269071908608102,0.10416611344553525,2.118385821580887,0.14597411102803973,0.06235811586303078,2.20865896236722,2.0281126807945538,2801664,7.034321880340576,7.174021768569946
2.57751897,2.7869584343308946,2.368079505669105,2.5050789799999995,2.7815260549840435,2.2286319050159555,0.11811891025863583,2.092053972184658,0.1591070736968202,0.07713074682045146,2.156921911319343,2.027186033049973,2965504,7.087238550186157,7.14524130821228
2.61383893,2.939678162348752,2.287999697651248,2.53071895,2.6934000472178834,2.368037852782116,0.11444720444269474,2.096604236960411,0.15876610677298492,0.07012830211240456,2.1586204959692905,2.0345879779515315,3129344,7.005870056152344,7.097512054443359
2.75031885,3.0464065426048035,2.454231157395197,2.73443897,3.0618307773050577,2.407047162694942,0.12978817317634816,2.052086865901947,0.17002431462294534,0.08955203172975099,2.1005314317622514,2.003642300041643,3293184,6.912525367736817,7.22178373336792
2.91567896,3.4487469161242323,2.382611003875768,2.90907887,3.2922937865897386,2.5258639534102616,0.1380909713450819,2.017474766075611,0.22420024030863128,0.051981702381532505,2.075361172218382,1.9595883599328403,3457024,7.106045913696289,7.26645302772522
3.05319881,3.4995237835428963,2.606873836457104,3.01415892,3.4152009176531752,2.6131169223468245,0.14695358732715247,2.0413015335798264,0.2226468943927779,0.07126028026152705,2.1055323774759525,1.9770706896837003,3620864,7.022972488403321,7.312663125991821
3.1084788899999998,3.6736758749899012,2.5432819050100983,2.958759,3.4901379647022304,2.42738003529777,0.1568508313037455,2.0452276304364205,0.22593828538286403,0.08776337722462696,2.088362950029337,2.002092310843504,3784704,7.023114919662476,7.272612476348877
3.37339888,4.179320646133701,2.5674771138662993,3.11439879,3.7753681516682267,2.4534294283317735,0.19532981999218463,2.033971908688545,0.29645520565080363,0.0942044343335656,2.113211910473135,1.9547319069039553,3948544,6.834842920303345,7.532133769989014
3.49579884,4.083023097571189,2.9085745824288107,3.3938388099999997,4.1392782032248085,2.6483994167751908,0.22401757575571532,2.008745566010475,0.3530731874136783,0.09496196409775232,2.0709675271726207,1.9465236048483294,4112384,7.265294027328491,7.526719331741333
3.8010386899999995,4.661499192036493,2.940578187963506,3.6990787000000003,4.704900267046608,2.6932571329533923,0.23096326449885965,2.016600465774536,0.34019612422219003,0.12173040477552927,2.0905341459123217,1.942666785636751,4276224,6.939852142333985,7.706988716125489
3.9547587900000005,4.7906080738301124,3.1189095061698886,3.67771878,4.4078791125770005,2.947558447423,0.2701171119697392,2.001953525841236,0.3681623027837146,0.1720719211557638,2.063636519047045,1.940270532635427,4440064,7.345117473602295,7.7747327327728275
3.8626788299999992,4.617668741783793,3.1076889182162057,3.8892788699999996,4.736232733322467,3.0423250066775327,0.30295941354706885,2.0196478828787803,0.41843423674613656,0.18748459034800113,2.1293368723630692,1.9099588933944915,4603904,7.197819805145263,7.574086380004883
4.04123876,4.920205938833918,3.1622715811660806,4.1273990099999995,5.027544453587884,3.227253566412115,0.3262786729261279,2.0167445600032807,0.4292887215352711,0.2232686243169847,2.1048892391032985,1.9285998809032632,4767744,7.268695116043091,7.690587282180786
4.2564388,5.286389464193248,3.2264881358067514,4.33727872,5.409720190435025,3.264837249564974,0.3646593648940325,2.0168819293379783,0.49459409200495086,0.23472463778311412,2.096564374307971,1.9371994843679854,4931584,7.4835076332092285,7.813537740707398
4.56763868,5.783151282242271,3.3521260777577297,4.184678839999999,5.272225862380932,3.0971318176190668,0.3628678122535348,1.99397581666708,0.49035485331784157,0.23538077118922804,2.0844525691644034,1.9034990641697564,5095424,7.735197496414185,7.99459285736084
4.888678610000001,5.784979129845072,3.99237809015493,4.384678839999999,5.286924148320158,3.4824335316798405,0.33511891309171915,1.9832324594259263,0.4374029249671161,0.23283490121632222,2.0779628367440828,1.8885020821077698,5259264,7.605165004730225,8.224708080291748
5.32903858,6.640510606953571,4.017566553046429,4.95863846,5.760012496521862,4.157264423478138,0.4550117591395974,1.9279442802071571,0.5540094403511434,0.3560140779280514,1.9961798054698303,1.859708754944484,5423104,7.823296976089478,8.551906490325928
5.38779848,6.5147216396236125,4.260875320376387,5.07499854,5.89475514347701,4.2552419365229905,0.4682672332972288,1.9378354743123054,0.5782744567689927,0.3582600098254649,2.006897199981503,1.8687737486431077,5586944,8.057102251052857,8.516905403137207
5.5783985099999995,6.4240794173641325,4.732717602635867,5.320678539999999,6.126579436603204,4.514777643396795,0.5036482878029347,1.9214258164167404,0.5828267802150164,0.42446979539085294,1.9879234692567922,1.8549281635766885,5750784,8.249690580368043,8.602099943161011
5.650358590000001,6.762520365530632,4.538196814469369,5.20823873,6.226496344147688,4.189981115852311,0.48226856626570225,1.944322645664215,0.5601590861795539,0.4043780463518506,2.022036429546036,1.8666088617823942,5914624,8.210786628723145,8.575967168807983
6.331798389999999,7.876051499218879,4.78754528078112,5.61107886,6.580109367320902,4.642048352679098,0.5366028621792793,1.9149195924401283,0.6083297567126285,0.46487596764593025,1.9971265233943631,1.8327126614858935,6078464,8.347452116012573,9.056612825393676
6.05231865,7.118170690332082,4.986466609667918,5.767598529999999,6.889608439043656,4.645588620956342,0.5163322672247886,1.9197005420923232,0.5880615064273903,0.44460302802218704,1.971270211746578,1.8681308724380685,6242304,8.532119512557983,8.744942045211792
6.2913583299999996,7.734664836618332,4.848051823381667,6.06755847,7.201458968794311,4.9336579712056885,0.5070598497986794,1.927707204222679,0.5781468830967067,0.43597281650065195,1.9995423573329536,1.8558720511124045,6406144,8.395476865768433,8.928360748291016
6.887118400000001,8.161287765564955,5.612949034435047,6.238158489999999,7.221159698603165,5.2551572813968335,0.50620834864676,1.884911908209324,0.5588629793615006,0.4535537179320194,1.979944687505637,1.789879128913011,6569984,8.744345045089721,9.364004135131836
6.65331855,7.8634620961515225,5.443175003848477,6.21999862,7.496256103250219,4.943741136749781,0.5166884250938892,1.8709987208247185,0.5547577961529795,0.47861905403479893,1.9425235217555668,1.7994739198938703,6733824,8.927914571762084,9.115176773071289
6.557918389999999,7.567497223814605,5.548339556185393,6.391438190000001,7.482598340759364,5.300278039240637,0.49915583692491056,1.8853144466876983,0.5619310152116527,0.43638065863816844,1.96963009698604,1.8009987963893566,6897664,8.610448455810547,8.987101125717164
6.771798330000001,7.81829396602933,5.725302693970672,6.43243818,7.649345510947587,5.2155308490524135,0.5367488212883472,1.878726264834404,0.6095320238239988,0.4639656187526956,1.959641021158781,1.7978115085100272,7061504,8.774145269393921,9.09063777923584
7.04195848,8.012855272792383,6.071061687207616,6.536918389999999,7.726818793547533,5.347017986452466,0.5364519283175468,1.8561634793877602,0.6091774910224647,0.46372636561262903,1.9447484768877048,1.7675784818878155,7225344,9.122682476043702,9.228283166885376
7.23531887,8.640374847227749,5.830262892772252,6.622158429999999,7.778867536414669,5.465449323585329,0.5358148738741875,1.8271560087800025,0.6232848246619154,0.4483449230864596,1.9353733095431522,1.7189387080168528,7389184,8.920794820785522,9.34757857322693
7.2493580600000005,8.294987908658253,6.203728211341747,6.7526782800000005,8.04682675197511,5.45852980802489,0.5387460589408875,1.869938777387142,0.5943557213945878,0.4831363964871871,1.9552696496329047,1.7846079051413795,7553024,9.099587106704712,9.271851825714112
7.6293182900000005,8.898939083860403,6.359697496139598,7.271078300000001,8.267781230337983,6.274375369662019,0.5237779062241316,1.8321165189146995,0.6065668233639527,0.4409889890843104,1.9028803209000484,1.7613527169293506,7716864,9.195576190948486,9.599367332458495
7.512597970000002,8.760667074380164,6.264528865619839,7.104718129999999,7.904964101979347,6.304472158020651,0.49834099486470224,1.8497102797031402,0.5346533487011388,0.46202864102826574,1.9272964332631821,1.7721241261430982,7880704,9.065990257263184,9.402402877807617
7.597878369999999,8.702678639902647,6.493078100097351,7.1394785,8.217048917919993,6.0619080820800075,0.5304189898073673,1.814804545044899,0.5970036635369356,0.4638343160777991,1.8876758136763387,1.7419332764134594,8044544,9.29553918838501,9.469326496124268
7.82503849,8.83203740462761,6.818039575372391,7.338438480000001,8.13360545294205,6.543271507057952,0.5355074550956488,1.8074801772832871,0.582281632212797,0.48873327797850047,1.8743734696648768,1.7405868849016974,8208384,9.372984600067138,9.620840072631836
7.89471791,8.779418466374757,7.010017353625242,7.406918289999998,8.417564526952686,6.39627205304731,0.5401613105088472,1.8127515703439712,0.6156056704824703,0.46471695053522416,1.8798255414068974,1.745677599281045,8372224,9.644886207580566,9.636534881591796
8.147037939999999,9.56393259750332,6.7301432824966785,7.68615825,8.682158913317167,6.690157586682832,0.5263414263725281,1.8005471274256706,0.5863741837137666,0.4663086690312896,1.8808924826188522,1.720201772232489,8536064,9.365290260314941,9.7814040184021
8.197957859999999,9.265274596518871,7.130641123481126,7.490838429999999,8.604373614930443,6.377303245069555,0.5119383696466684,1.8113106310367584,0.6163744128401604,0.4075023264531764,1.8909214793439413,1.7316997827295755,8699904,9.550008010864257,9.77269697189331
8.481998180000001,9.504438175399292,7.459558184600711,7.7045984500000015,8.361833990034299,7.047362909965704,0.5072211656719446,1.8172762840986252,0.5764575382685394,0.4379847930753499,1.8905399383591857,1.7440126298380647,8863744,9.679214668273925,9.990378475189209
8.596038129999998,9.5654104204303,7.626665839569696,7.647918519999999,8.704138022116558,6.591699017883442,0.5390254572033882,1.8020238518714904,0.5902798351409552,0.48777107926582125,1.8585991646419007,1.74544853910108,9027584,9.658467102050782,10.066141986846924
8.312678109999998,9.16327418212028,7.462082037879719,7.842238130000001,8.87926919940237,6.805207060597634,0.5162778999656439,1.8338171869516373,0.5846466901514658,0.44790910977982207,1.8796955224730638,1.7879388514302108,9191424,9.805103302001953,9.773128414154053
8.34511792,9.255893003903521,7.434342836096479,7.745478140000001,8.746429656429207,6.7445266235707955,0.5210890349000692,1.8035733684897424,0.5925403772366764,0.44963769256346203,1.8432614044474949,1.7638853325319899,9355264,9.806139945983887,9.80141372680664
8.73707808,9.686516594674451,7.787639565325549,7.9194382,8.775413164250802,7.063463235749199,0.5175247453153133,1.77977274954319,0.583515194308263,0.45153429632236364,1.8216069124042071,1.737938586682173,9519104,9.617356395721435,10.106290721893311
8.78207811,9.65413887396925,7.910017346030751,8.205638070000001,9.077147276576007,7.334128863423995,0.5149940054863691,1.8015245273709297,0.5737933760878524,0.4561946348848858,1.878019357073619,1.7250296976682404,9682944,9.776591205596924,10.084629821777344
8.61379803,9.55080701359205,7.676789046407949,7.8784383899999995,8.892512955641585,6.8643638243584135,0.535776860639453,1.774118922650814,0.6118580652511717,0.4596956560277342,1.832203103519637,1.716034741781991,9846784,9.958541679382325,9.927629566192627
8.38747801,9.2827675533695,7.492188466630502,7.6484781,8.71560654718543,6.58134965281457,0.4750801850110292,1.8247336089611053,0.5536594248162789,0.3965009452057795,1.8837944313821167,1.7656727865400939,10010624,9.662054824829102,9.68299160003662
8.5982382,9.382470327666491,7.814006072333511,8.22911853,9.329617618136421,7.128619441863578,0.49079690538346765,1.7881980001926423,0.5759676722433203,0.40562613852361495,1.8555574273363482,1.7208385730489364,10174464,9.68227653503418,9.888936519622803
8.92767806,9.92902059630539,7.926335523694609,8.465838179999999,9.30720369275282,7.624472667247177,0.4666043549776077,1.7881543934345245,0.5344907363893292,0.3987179735658863,1.8405085936346144,1.7358001932344347,10338304,9.877249622344971,10.114196872711181
8.88931805,9.482782414750254,8.295853685249746,8.0878379,9.04971197189523,7.125963828104771,0.4810555141419172,1.8103324115276336,0.563325258870784,0.39878576941305044,1.8589873290540821,1.761677494001185,10502144,9.77939395904541,10.052809524536134
8.888917750000001,9.766221183357105,8.011614316642897,8.46423787,9.271081562475086,7.657394177524913,0.4950191717594862,1.8000865593552589,0.5852586732817431,0.40477967023722927,1.8752856976389531,1.7248874210715646,10665984,9.936280250549316,10.01976556777954
9.05831823,9.86562864168881,8.251007818311189,8.384998200000002,9.376170375840363,7.393826024159639,0.4936969634145498,1.765604355931282,0.5636115041593432,0.42378242266975635,1.820500516888113,1.710708194974451,10829824,9.99260654449463,10.122047233581544
9.107358000000001,9.848908284310108,8.365807715689895,8.72267786,9.87927173543538,7.56608398456462,0.4744662597775459,1.7304780691862107,0.5290886822416667,0.4198438373134251,1.8186956256250768,1.6422605127473446,10993664,10.22532615661621,10.16787929534912
9.324918100000001,9.857462531325961,8.792373668674042,8.52379822,9.607304402786468,7.44029203721353,0.45571996830403805,1.7765612944960594,0.5074340220261014,0.40400591458197466,1.834609481151651,1.7185131078404678,11157504,10.170835018157959,10.293593788146973
9.3757179,10.15818150918888,8.59325429081112,8.60691785,9.486703105773307,7.727132594226694,0.5403383687138558,1.7620335131883622,0.6778410603968571,0.40283567703085443,1.8266763945132136,1.6973906318635108,11321344,10.126776695251465,10.330427265167236
9.5395979,10.476644417223286,8.602551382776715,8.74939795,9.314916813116008,8.183879086883993,0.4464933369308709,1.7581580340862275,0.5077473780278827,0.3852392958338591,1.847838952479748,1.668477115692707,11485184,10.17191972732544,10.489762115478516
9.28759793,10.336200439697695,8.238995420302306,8.357877890000001,9.377640446224943,7.338115333775059,0.47821094281971455,1.7746644407510757,0.5475274951846552,0.4088943904547739,1.866262496659251,1.6830663848429004,11649024,10.197429656982422,10.186788845062257
9.34407802,10.097690074185024,8.590465965814975,8.39155824,9.322895997286475,7.460220482713526,0.4538384975865483,1.788076215982437,0.5477136812859809,0.35996331388711583,1.8822693542814941,1.69388307768338,11812864,10.134467220306396,10.247809982299804
9.456278,10.163892280919201,8.748663719080797,8.63579837,9.578146102394012,7.693450637605987,0.4397299513220787,1.7867607668042182,0.5165810140590965,0.3628788885850609,1.869383159777436,1.7041383738310005,11976704,10.271546363830566,10.310236167907714
8.922718230000001,9.92786966995567,7.917566790044331,8.456478090000001,9.367382846664512,7.54557333333549,0.44241585098207,1.8159351125359535,0.5036923727970226,0.38113932916711735,1.8825642883311384,1.7493059367407686,12140544,10.12661828994751,9.801564407348632
9.168597799999999,9.728400952831741,8.608794647168256,8.675838010000001,9.6406540475261,7.711021972473904,0.4750603012740612,1.7860978469252586,0.5571732053984564,0.39294739714966603,1.8438359082776374,1.7283597855728798,12304384,9.976109886169434,10.03082218170166
9.621917750000001,10.53919476979291,8.704640730207093,8.97027807,9.92816427635295,8.012391863647052,0.48748258091509344,1.7903929248452186,0.551973472674205,0.42299168915598184,1.8882081282958667,1.6925777213945705,12468224,10.20052080154419,10.3690767288208
9.29279785,10.396773268820773,8.188822431179226,8.7254379,9.639596012914986,7.811279787085012,0.4611051343381405,1.7745730429887772,0.5012848707472194,0.42092539792906164,1.8591370470081716,1.6900090389693827,12632064,10.08540678024292,10.09754991531372
9.919277499999998,10.454381833976512,9.384173166023484,8.59219803,9.13208982607437,8.05230623392563,0.4348807521164417,1.7339534685015678,0.49718005530276965,0.3725814489301138,1.8173664305751114,1.6505405064280243,12795904,10.204495239257813,10.638786792755127
9.7283978,10.227165326770297,9.229630273229702,9.030038200000002,9.80868478282443,8.251391617175573,0.42778578102588655,1.7339739367365836,0.47405965543512774,0.38151190661664536,1.8251663046803728,1.6427815687927945,12959744,10.256852340698241,10.449302196502686
9.6161978,10.295940714284775,8.936454885715225,8.648718500000001,9.405965616389526,7.891471383610477,0.4247803743928671,1.7756000772118568,0.47643414982850146,0.3731265989572327,1.851097561435471,1.7001025929882425,13123584,10.256022071838379,10.30132303237915
9.428638150000001,10.357847969108743,8.49942833089126,8.90935795,9.780430008544196,8.038285891455805,0.4295899773016572,1.7576148793101312,0.5215428425187908,0.3376371120845236,1.8226129484462013,1.692616810174061,13287424,10.18305196762085,10.141052341461181
9.661597949999999,10.540575832133715,8.782620067866283,8.54523838,9.285768499918056,7.804708260081945,0.4488242890685797,1.7818971961736678,0.4899848579306837,0.4076637202064757,1.8468799031514227,1.716914489195913,13451264,10.403122520446777,10.287561130523681
9.835598,10.512144207232106,9.159051792767892,8.9800782,10.01723590421299,7.94292049578701,0.4388153154402971,1.7498534381389619,0.5099705883568182,0.36766004252377604,1.8125334538569309,1.6871734224209929,13615104,10.218853282928468,10.465310382843018
9.37263794,10.304712101803187,8.440563778196815,9.176718,9.853544868911282,8.499891131088717,0.4179056851193309,1.7939345389604568,0.4898284762960905,0.3459828939425713,1.8345364848909247,1.753332593029989,13778944,10.213043022155762,10.043026542663574
9.90135775,10.448277826355278,9.354437673644723,8.992598050000002,9.636879055757754,8.348317044242249,0.4413277007639408,1.756670428812504,0.5375700202792998,0.3450853812485818,1.8064392229770083,1.7069016346479995,13942784,10.389356422424317,10.48608570098877
10.147037799999998,10.744564690120066,9.54951090987993,9.129957860000001,9.887684519901326,8.372231200098676,0.4186079863458872,1.7521291181445122,0.4796428965172806,0.3575730761744938,1.8024099607496102,1.7018482755394142,14106624,10.411814880371093,10.654447269439697
9.889078,10.7459494027673,9.0322065972327,8.88407808,9.78928518498942,7.9788709750105795,0.40914676915854215,1.7640929788351059,0.5004281039724368,0.3178654343446476,1.8380390715372814,1.6901468861329303,14270464,10.321637535095215,10.393828201293946
9.7578378,10.383335159975733,9.132340440024269,8.90751803,9.672779290755441,8.14225676924456,0.45012623704969884,1.773466917872429,0.539159309752301,0.3610931643470967,1.839036069832507,1.7078977659123509,14434304,10.341475105285644,10.316326427459718
9.89155805,10.699775951932716,9.083340148067284,8.9695584,9.72968546018944,8.20943133981056,0.43220250569283963,1.7697586596012116,0.5078020871278954,0.3566029242577838,1.8027913371514592,1.736725982050964,14598144,10.32833366394043,10.40711498260498
9.999877999999999,10.526091394888804,9.473664605111194,8.87011841,9.83435019465241,7.9058866253475895,0.4366048276424408,1.7985640585422515,0.5552589443869722,0.3179507108979093,1.8652240782249732,1.73190403885953,14761984,10.332734489440918,10.45777587890625
9.7513178,10.400510328151826,9.102125271848175,8.679558349999999,9.83102125703105,7.528095442968946,0.44747923240065574,1.80003379881382,0.5290708074050117,0.3658876573962998,1.8250008009691958,1.7750667966584441,14925824,10.119326114654541,10.254073143005371
9.8022778,10.484706097209722,9.119849502790279,9.00963835,9.584067870213186,8.435208829786813,0.4064285337924957,1.774154207110405,0.4918092485942137,0.3210478189907777,1.8388701181785438,1.7094382960422663,15089664,10.130734729766846,10.274880695343018
9.75299795,10.556309839803905,8.949686060196093,9.102838160000001,10.163205780027843,8.04247053997216,0.4434152193367481,1.7827214300632477,0.5238526843445491,0.3629777543289471,1.8384740502012373,1.726968809925258,15253504,10.302807235717774,10.2524263381958
9.733358249999998,10.475270009766861,8.991446490233136,9.07331801,10.036058134535152,8.110577885464847,0.42255326062440873,1.7790052428841592,0.49355817083763154,0.35154835041118593,1.8482663985976757,1.7097440871706426,15417344,10.2391037940979,10.200888061523438
9.9556381,10.780739236050781,9.130536963949218,8.972918,9.530209275869451,8.415626724130549,0.42775550168007614,1.7926098197698592,0.5064811737135922,0.34902982964656004,1.85962153941969,1.7255981001200285,15581184,10.302204990386963,10.37522029876709
9.775837999999998,10.242103253091413,9.309572746908584,9.334638270000003,10.390608728518032,8.278667811481974,0.3979722958058119,1.7917678639292718,0.4625819220619138,0.33336266954971,1.841536592172955,1.7419991356855886,15745024,10.38359546661377,10.217605781555175
9.880838100000002,10.660207817702897,9.101468382297107,8.750878259999999,9.67556089476212,7.826195625237878,0.4325880309566855,1.7727926701307297,0.5506291398480884,0.3145469220652827,1.8284357451178255,1.717149595143634,15908864,10.359225082397462,10.284339141845702
10.09311765,10.903570485509231,9.282664814490769,9.2898782,10.354133214650323,8.225623185349678,0.40549233425408604,1.7679327368736266,0.46997145609732544,0.34101321241084664,1.843298953704383,1.6925665200428703,16072704,10.324453639984132,10.464498138427734
10.24431792,11.16905613986315,9.31957970013685,9.510317950000001,10.307909976936468,8.712725923063534,0.41338698863983153,1.7607067808508874,0.48817129500500867,0.3386026822746544,1.8253264671408918,1.696087094560883,16236544,10.450013256072998,10.59769515991211
10.027318099999999,10.573642254743582,9.480993945256415,9.319557940000001,10.133700830973885,8.505415049026118,0.3964932458475232,1.7976130232214929,0.4570684884340376,0.33591800326100885,1.8433030617646735,1.7519229846783122,16400384,10.219182300567628,10.361863708496093
10.109517799999999,10.741529543980093,9.477506056019905,8.951118099999999,9.7435660277885,8.158670172211497,0.37778136041015387,1.7946241542696952,0.43139459209485,0.32416812872545775,1.8524484826146432,1.7367998259247472,16564224,10.260001277923584,10.416965579986572
10.06979784,11.115481925173047,9.024113754826953,9.34883787,10.246249155506614,8.451426584493387,0.4433875182643533,1.788326546549797,0.5421301191646948,0.3446449173640118,1.8447676452181565,1.7318854478814376,16728064,10.36356554031372,10.360089015960693
10.00331765,10.845879154867479,9.16075614513252,9.124478199999999,9.944412375729222,8.304544024270776,0.4048174183815717,1.7944971919059753,0.5051586774301419,0.30447615933300154,1.8310362042440653,1.7579581795678854,16891904,10.228319931030274,10.350747871398926
10.2912378,11.054206375353244,9.528269224646754,9.07315788,10.133417818682641,8.012897941317359,0.36733598820865154,1.7750236749649049,0.41944127459274627,0.3152307018245568,1.8207769587277014,1.7292703912021083,17055744,10.27504472732544,10.59349012374878
9.973318400000002,10.568485110816761,9.378151689183243,9.26979796,10.11196250316252,8.42763341683748,0.41516362950205804,1.7970776200294494,0.5024370075409096,0.3278902514632065,1.8545056964610132,1.7396495435978856,17219584,10.354065895080566,10.291416358947753
10.33751775,10.931904944007712,9.743130555992288,9.03991783,9.984981562224013,8.094854097775988,0.40554722361266615,1.7760244190692902,0.47185031059866905,0.33924413662666325,1.8235385519169718,1.7285102862216086,17383424,10.388765239715577,10.615035247802734
10.27795827,11.14858805339041,9.407328486609588,9.3254783,9.945406191155424,8.705550408844577,0.3808847960084677,1.7798123523592948,0.45934114776934015,0.30242844424759524,1.861220994856079,1.6984037098625107,17547264,10.457069873809814,10.533883476257325
10.313077799999999,11.148576765237275,9.477578834762722,9.387078129999999,10.030936502668625,8.743219757331373,0.3850121758878231,1.759719543159008,0.4644873836236259,0.3055369681520203,1.8238065146580755,1.6956325716599405,17711104,10.524268436431885,10.582544136047364
10.31447807,11.240320439459103,9.388635700540897,9.169598310000001,10.090755631026482,8.24844098897352,0.43467830680310726,1.7577171891927719,0.49439656682239846,0.37496004678381606,1.833998476082776,1.6814359023027676,17874944,10.590372467041016,10.53324384689331
10.113837450000002,10.642117961873403,9.5855569381266,9.31263815,10.375703494938119,8.24957280506188,0.3950937807559967,1.761791115999222,0.4633225589903955,0.32686500252159795,1.821602679185761,1.7019795528126829,18038784,10.412726974487304,10.369273281097412
10.1825175,10.86587324913836,9.499161750861639,9.32047795,10.209028731963656,8.431927168036346,0.4040558965876698,1.7680413275957108,0.46933641108466817,0.3387753820906715,1.8366873384487492,1.6993953167426723,18202624,10.404562091827392,10.43949098587036
10.452918199999997,11.350981645838965,9.55485475416103,9.200118,9.880273725815934,8.519962274184065,0.43722189255058763,1.7776770904660224,0.5259430772779262,0.348500707823249,1.8311258898145042,1.7242282911175406,18366464,10.392609977722168,10.619810676574707
10.434037550000001,10.995892407660431,9.872182692339571,9.24879827,10.143333822921418,8.354262717078582,0.38631701618433,1.7385431230068207,0.4675130302188573,0.3051210021498027,1.798482746272581,1.6786034997410604,18530304,10.422654628753662,10.654570960998536
10.2820377,10.934209908381046,9.629865491618954,9.39207795,10.009187221270917,8.774968678729081,0.37193006668239825,1.7602396368980409,0.4120334031984525,0.331826730166344,1.819334344619822,1.7011449291762597,18694144,10.525952243804932,10.508538055419923
10.428997550000002,11.022178784278973,9.835816315721031,9.61499822,10.518115457337814,8.711880982662187,0.3854173649102449,1.7438470855355264,0.446120739326369,0.32471399049412086,1.806915642130876,1.6807785289401767,18857984,10.49212713241577,10.605913829803466
10.396957650000001,10.901055258080422,9.89286004191958,9.123598300000001,10.033541462159134,8.213655137840869,0.38185735438019036,1.7691679537296294,0.4666174054161484,0.29709730334423234,1.8188682172675017,1.7194676901917572,19021824,10.386848068237304,10.5583927154541
10.1584376,10.983527482735473,9.333347717264525,9.606638100000001,10.103095122784543,9.11018107721546,0.354375609382987,1.7451973497867583,0.42075086326894817,0.28800035549702585,1.8134877385745591,1.6769069609989575,19185664,10.382087516784669,10.34749994277954
10.4874382,11.329941733467344,9.644934666532656,9.394397899999998,10.284378842492751,8.504416957507244,0.4292817734181881,1.7762707084417344,0.500228457793396,0.35833508904298017,1.8833627952637042,1.6691786216197646,19349504,10.527777862548827,10.615899753570556
10.220437700000002,10.998798621233982,9.44207677876602,9.395877749999999,9.957797306538355,8.833958193461642,0.3898421298712492,1.7632627069950104,0.4441402980450961,0.33554396169740236,1.8749880240563679,1.651537389933653,19513344,10.377577304840088,10.38209924697876
10.12119805,10.617232954860961,9.62516314513904,9.4457583,10.384887236954032,8.506629363045967,0.3754210276529193,1.7818427681922913,0.4441772628593612,0.3066647924464774,1.855947017505509,1.7077385188790735,19677184,10.449881553649902,10.280635833740234
10.2093979,11.032703075715963,9.386092724284039,9.383958349999999,10.052731259639963,8.715185440360035,0.3471027746796608,1.778250689804554,0.41356369493608697,0.2806418544232346,1.8601007878902656,1.6964005917188425,19841024,10.524185276031494,10.373233795166016
10.391757950000002,11.092135692376516,9.691380207623489,9.61187765,10.332097488796949,8.891657811203052,0.35576798729598524,1.7463529050350188,0.4356167951402026,0.2759191794517679,1.8249189116592965,1.6677868984107411,20004864,10.659876251220703,10.50868854522705
10.3803979,10.83119641503797,9.92959938496203,9.68255815,10.430411108750919,8.934705191249082,0.326151766628027,1.7277221098542213,0.39665603900232904,0.2556474942537249,1.8054192979884824,1.65002492171996,20168704,10.634763431549072,10.504457092285156
10.519517599999999,10.952301315516467,10.08673388448353,9.58507825,10.357483038890102,8.812673461109899,0.3768665848299861,1.7273778721690178,0.47388971704830957,0.2798434526116626,1.7873095645150874,1.6674461798229483,20332544,10.54437255859375,10.632191848754882
10.1211178,10.731409264243734,9.510826335756267,9.333357700000002,10.12104613755397,8.545669262446035,0.38832128755748274,1.7821008369326592,0.48278936395558036,0.2938532111593851,1.8455755040509942,1.7186261698143241,20496384,10.550420665740967,10.250901317596435
10.533598000000001,11.328037599315518,9.739158400684484,9.50687803,10.186613621367266,8.827142438632732,0.37068628892302513,1.779407587647438,0.436469450946815,0.30490312689923527,1.8371872090284718,1.7216279662664042,20660224,10.526665687561035,10.57702054977417
10.4802376,11.273231237372105,9.687243962627896,9.41107791,10.511151336499628,8.311004483500371,0.3581774396821856,1.7817841321229935,0.4337708540315989,0.2825840253327724,1.8354695123970088,1.728098751848978,20824064,10.331868839263915,10.551780319213867
10.13563825,10.830760093262432,9.440516406737567,9.0759182,9.780475803714777,8.371360596285223,0.33725769314914944,1.7939141675829888,0.393041190906015,0.28147419539228385,1.8428653290054002,1.7449630061605774,20987904,10.443211841583253,10.246655368804932
10.0137982,10.77520225966882,9.25239414033118,9.300277820000002,10.056083463782297,8.544472176217706,0.40097192097455264,1.7712078094482422,0.48746104852307737,0.3144827934260279,1.83165126791571,1.7107643509807744,21151744,10.339326477050781,10.137907123565673
10.472477900000001,11.256630886818447,9.688324913181555,9.58671775,10.355798602862924,8.817636897137076,0.35876683704555035,1.7884235054254531,0.4169132949556847,0.300620379135416,1.850924263211184,1.7259227476397223,21315584,10.420427513122558,10.521721363067627
10.1071177,10.988130868773464,9.226104531226536,9.5015578,10.223699946882704,8.779415653117297,0.393153590336442,1.7860058024525642,0.47396576970459187,0.3123414109682921,1.8325752554447465,1.739436349460382,21479424,10.545306777954101,10.198791217803954
10.349917700000002,10.96931052452464,9.730524875475364,9.139717880000001,9.890551191171854,8.388884568828148,0.3688178861513734,1.7702512100338936,0.43629516819267056,0.30134060411007624,1.8301587137642468,1.7103437063035405,21643264,10.445850658416749,10.397211360931397
10.579997899999999,11.12233903390014,10.037656766099857,9.5835179,10.174546642976761,8.99248915702324,0.36941093392670155,1.7612727105617523,0.42460918789144014,0.31421267996196295,1.8235118905705783,1.6990335305529263,21807104,10.582839584350586,10.605921268463135
10.532677999999999,11.137689049089683,9.927666950910314,9.686597449999999,10.574910047288094,8.798284852711904,0.33476975820958615,1.728957125544548,0.38017405219544664,0.28936546422372567,1.795961353975488,1.661952897113608,21970944,10.517154026031495,10.587225914001465
10.4822381,10.911261160676801,10.053215039323199,9.4992784,10.276106332155146,8.722450467844853,0.3801917782053351,1.7874845445156098,0.4489123112995149,0.3114712451111553,1.8428150778506462,1.7321540111805733,22134784,10.592660713195801,10.51519250869751
10.4951577,10.960453244333717,10.029862155666283,9.710157749999999,10.262141224716736,9.158174275283262,0.40470687076449396,1.779444234073162,0.463452037651674,0.34596170387731395,1.8268144193220082,1.7320740488243158,22298624,10.290061378479004,10.521940898895263
10.47323705,11.043067380113115,9.903406719886885,9.583678,10.47514224251349,8.692213757486511,0.3664016328752041,1.7731147661805153,0.45504363365603717,0.27775963209437105,1.8459759574532655,1.7002535749077652,22462464,10.422211933135987,10.488159084320069
10.45259785,11.02417319325787,9.88102250674213,9.438078,10.140562790440477,8.735593209559525,0.4110733989626169,1.7684940695762634,0.47136082859934203,0.3507859693258918,1.826598572440245,1.710389566712282,22626304,10.491011714935302,10.455278015136718
10.2465578,10.96546082332412,9.52765477667588,9.775678,10.404957899377534,9.146398100622465,0.3775790985673666,1.7595654547214508,0.4121950591804769,0.3429631379542563,1.8333690983740702,1.6857618110688313,22790144,10.51487455368042,10.279564666748048
10.370757900000003,10.967635160006187,9.773880639993818,9.258318200000001,10.200109955402711,8.316526444597292,0.37262961473315953,1.800655646622181,0.46312796868362704,0.282131260782692,1.885918982117611,1.715392311126751,22953984,10.555710887908935,10.348866653442382
10.203077750000002,10.977020556246215,9.42913494375379,9.2794782,9.890353629959586,8.668602770040414,0.36207577865570784,1.8055224850773812,0.4118162681525819,0.3123352891588338,1.8475300666827636,1.7635149034719988,23117824,10.452378463745116,10.238901710510254
10.47107785,10.910300831280695,10.031854868719305,9.21851795,9.845783033527072,8.59125286647293,0.4155955854803324,1.7702955216169358,0.48028283444974373,0.350908336510921,1.8338128763552148,1.7067781668786568,23281664,10.6007719039917,10.467887020111084
10.4704376,10.976262965390704,9.964612234609296,9.816437500000001,10.666683804431987,8.966191195568015,0.34928370751440524,1.7715026780962944,0.4268369422589616,0.27173047276984885,1.8638588511858027,1.679146505006786,23445504,10.428725242614746,10.461889553070069
10.849477850000001,11.41726391622953,10.281691783770473,9.43923835,10.278490342081284,8.599986357918716,0.38395116161555054,1.7806070789694786,0.4540200123800443,0.3138823108510568,1.8319463514563497,1.7292678064826075,23609344,10.529664039611816,10.750847148895264
10.48427775,10.826743003449986,10.141812496550015,9.685477800000001,10.550374414464505,8.820581185535497,0.4277845732867718,1.7959116593003273,0.4886377746059458,0.36693137196759773,1.8362956498192144,1.75552766878144,23773184,10.554433631896973,10.434066104888917
10.4541979,11.06360697443247,9.84478882556753,9.2261581,9.72998368050211,8.722332519497888,0.35698438473045824,1.7995385244488715,0.4003371173936369,0.31363165206727955,1.8452702240600396,1.7538068248377034,23937024,10.3222336769104,10.420193576812744
10.553198049999997,11.079042968622801,10.027353131377193,9.730317999999999,10.367405135327969,9.093230864672028,0.40698403418064116,1.7858414053916931,0.4809380505681276,0.3330300177931547,1.8223944070258413,1.749288403757545,24100864,10.574525165557862,10.515824794769287
10.68587775,11.57469557586808,9.797059924131919,9.75863805,10.275742175507352,9.241533924492648,0.3779293650761247,1.7746713533997536,0.4470177270812985,0.30884100307095086,1.8568978082210599,1.6924448985784473,24264704,10.42115650177002,10.6260817527771
10.832117349999999,11.294262477115824,10.369972222884174,9.816398199999998,10.555397785331655,9.077398614668342,0.4064199775457382,1.764754666388035,0.4726758203214875,0.3401641347699889,1.830717975709782,1.6987913570662878,24428544,10.54605836868286,10.713507747650146
10.585237799999998,11.117992758134232,10.052482841865764,9.819557900000001,10.53208085906342,9.107034940936583,0.31504238303750753,1.786245660483837,0.3563626790302007,0.2737220870448144,1.8449677543304033,1.7275235666372708,24592384,10.543343639373779,10.511446857452393
10.694718150000002,11.125091731838273,10.26434456816173,9.4977181,10.287407492087985,8.708028707912016,0.39833838269114497,1.8024359583854674,0.4745675282906001,0.3221092370916898,1.8593200983682465,1.7455518184026884,24756224,10.4925537109375,10.570819187164307
10.6475975,11.216692389593335,10.078502610406664,9.92839775,10.469818874154537,9.386976625845463,0.342194389924407,1.7810145810246467,0.4271196333398045,0.25726914650900945,1.8374486598753503,1.724580502173943,24920064,10.560170936584473,10.552520942687988


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-chaser-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.66903998,0.6928278521873458,0.6452521078126542,0.660920002,0.6902228650874462,0.6316171389125538,0.49718820328513785,2.7076114118099213,0.527650998897142,0.46672540767313375,2.707804893104514,2.7074179305153283,16384
0.671040013,0.6989451440006322,0.6431348819993679,0.670319966,0.7201699046334946,0.6204700273665054,0.08862053873534827,2.6991276115179064,0.10868690527305894,0.0685541721976376,2.7060305398819287,2.692224683153884,180224
0.697079963,0.7326628802711233,0.6614970457288767,0.704399978,0.7378692880377503,0.6709306679622496,0.08686561859212812,2.676839056611061,0.09772291138411973,0.0760083258001365,2.697269459902307,2.656408653319815,344064
0.751559965,0.7915217108828008,0.7115982191171992,0.7719599309999999,0.8350928802173764,0.7088269817826235,0.0879895140158219,2.6396470189094545,0.10604308523104229,0.06993594280060152,2.678667994985114,2.600626042833795,507904
0.8327998799999999,0.9097563550492517,0.7558434049507482,0.821479929,0.8879198974268707,0.7550399605731293,0.09418042361115413,2.6043929040431975,0.10546641948831817,0.08289442773399008,2.656902319629772,2.551883488456623,671744
0.9387598559999999,1.0345052108308375,0.8430145011691622,0.9261998510000001,0.9932124893453326,0.8591872126546677,0.09782602906020146,2.5513270139694213,0.10826442577909332,0.08738763234130961,2.5944720940186343,2.5081819339202083,835584
0.9307998500000002,1.0242100597631927,0.8373896402368077,0.948959873,1.0116081456645045,0.8863116003354953,0.10263984426856039,2.535605952143669,0.11612758443804665,0.08915210409907413,2.594534349302779,2.476677554984559,999424
0.9743198580000001,1.0314878525676363,0.9171518634323638,0.9497598169999998,1.006732266139582,0.8927873678604175,0.10428611960055093,2.5472821325063704,0.11550654434480434,0.09306569485629751,2.5995599601812858,2.495004304831455,1163264
0.9921598500000002,1.0684183299219898,0.9159013700780105,1.0050798549999997,1.0913293139270401,0.9188303960729594,0.11114036215779677,2.525519546866417,0.13090177596169258,0.09137894835390095,2.5541110176281356,2.4969280761046986,1327104
1.038879805,1.1047251045073168,0.9730345054926836,1.0249597950000002,1.1027580892281228,0.9471615007718776,0.09767988148766256,2.5037628650665282,0.11224467656429682,0.0831150864110283,2.532699538219913,2.4748261919131433,1490944
1.068559818,1.1446664868736671,0.9924531491263329,1.02143983,1.1262309862871709,0.9166486737128291,0.09272601074642602,2.514023891091347,0.11314645085174975,0.07230557064110228,2.554747759731622,2.4733000224510717,1654784
1.11531976,1.2249661210413423,1.0056733989586577,1.043719805,1.16868731161356,0.91875229838644,0.09308732351184715,2.5036153733730315,0.10753705214919404,0.07863759487450026,2.553456656517358,2.453774090228705,1818624
1.096559777,1.204315183242896,0.9888043707571039,1.097959801,1.2296520958941297,0.9662675061058703,0.0907496293385823,2.487382006645203,0.11109917031982214,0.07040008835734246,2.5299910368058653,2.4447729764845403,1982464
1.1360397799999997,1.240387993907127,1.0316915660928725,1.1201597399999998,1.2213607879946347,1.018958692005365,0.0863230313174426,2.4875849902629854,0.10686229308723447,0.06578376954765072,2.5409951448233223,2.4341748357026485,2146304
1.135759814,1.2886208152852585,0.9828988127147417,1.13319977,1.2824653631419565,0.9839341768580435,0.088210727336506,2.484156998991966,0.1005765330893004,0.07584492158371162,2.5264349424982067,2.4418790554857255,2310144
1.2132797,1.3859229362301517,1.0406364637698482,1.1856397300000001,1.3370160750398183,1.0342633849601819,0.07505504247318533,2.4821759551763534,0.092876441197992,0.05723364374837865,2.5368539377021095,2.427497972650597,2473984
1.228879665,1.4081265440178146,1.0496327859821855,1.165039724,1.3756235331965079,0.9544559148034923,0.0841392583524187,2.4989879369735717,0.0989134145736398,0.0693651021311976,2.5437436601635905,2.454232213783553,2637824
1.2093997499999998,1.3229715146073109,1.0958279853926887,1.160679737,1.2936954127171405,1.0276640612828594,0.08929937168852319,2.483516889810562,0.10870300611314039,0.06989573726390598,2.5467523691627107,2.420281410458413,2801664
1.26447969,1.4502072581249794,1.0787521218750205,1.171119701,1.344287582200244,0.9979518197997561,0.08570112580847405,2.477967399358749,0.09620167294918613,0.07520057866776197,2.529282576271633,2.4266522224458655,2965504
1.28883965,1.4206298603952205,1.1570494396047792,1.2305996540000002,1.4210006467181229,1.0401986612818774,0.08136628623017005,2.470806357264519,0.10513108194487387,0.05760149051546622,2.497716547886941,2.4438961666420966,3129344
1.3198796600000002,1.5358533838610717,1.1039059361389287,1.2872396840000002,1.4898115959357587,1.0846677720642417,0.0783310287011166,2.483092749118805,0.0909901835159494,0.06567187388628382,2.518592687163739,2.4475928110738705,3293184
1.2951197239999999,1.4731722812539085,1.1170671667460912,1.2756796400000001,1.4389199231215704,1.1124393568784299,0.08870161918198892,2.46649107336998,0.11033685541333105,0.06706638295064679,2.519480200987865,2.4135019457520945,3457024
1.1435597300000002,1.4216901984827253,0.8654292615172752,1.1374797209999998,1.410963724069028,0.8639957179309717,0.13211817611526278,2.3681975081562996,0.22301465508760004,0.04122169714292549,2.5457354371229197,2.1906595791896795,3620864
1.2501596899999998,1.478701664602498,1.0216177153975017,1.2075997360000001,1.4479392825453292,0.967260189454671,0.0867418234340018,2.385466529428959,0.11363900500816602,0.05984464185983758,2.545105864694603,2.225827194163315,3784704
1.32347966,1.4907105181764155,1.1562488018235846,1.2511196999999998,1.3772421073668353,1.1249972926331644,0.08176001410983084,2.3627170383930207,0.10600914225563338,0.05751088596402831,2.49310500208969,2.2323290746963513,3948544
1.3878796,1.5858491298373212,1.1899100701626788,1.34223961,1.4825986093809407,1.2018806106190594,0.075114336847845,2.4172658205032347,0.09021859945428574,0.060010074241404275,2.5257211235865813,2.308810517419888,4112384
1.4738795,1.648507274675256,1.299251725324744,1.4744795600000002,1.6535497081499206,1.2954094118500799,0.07758082785229711,2.4124814689159395,0.09541009324425151,0.05975156246034272,2.49826100840738,2.326701929424499,4276224
1.5000395100000001,1.676988143448306,1.3230908765516942,1.48575952,1.674528758239766,1.296990281760234,0.09220722803535557,2.4159509032964706,0.1166357371401899,0.06777871893052123,2.4841795548827443,2.3477222517101968,4440064
1.5685594999999999,1.7254795274281074,1.4116394725718924,1.53219945,1.7140087238339894,1.3503901761660106,0.08807905621102283,2.394826763868332,0.11536573796309807,0.06079237445894758,2.4879151832029023,2.3017383445337614,4603904
1.5231595400000002,1.7531103921124036,1.2932086878875968,1.53159948,1.7196033231097076,1.3435956368902922,0.09313905716666741,2.393369895219803,0.1239613843303973,0.06231673000293752,2.4519462827723495,2.3347935076672566,4767744
1.4758795200000001,1.6612687550402894,1.2904902849597109,1.44583955,1.6570940904578149,1.2345850095421853,0.10152142366601358,2.3503523647785185,0.15122821468593117,0.05181463264609598,2.4821259360708616,2.2185787934861754,4931584
1.5693595500000002,1.6707709899464702,1.46794811005353,1.5617594799999999,1.6770470865082867,1.446471873491713,0.08803867325704126,2.3185077637434004,0.11491682946815779,0.061160517045924734,2.429460107565348,2.207555419921453,5095424
1.6480394400000002,1.8130534637338285,1.483025416266172,1.63723939,1.8053280961072602,1.4691506838927397,0.0801539630629122,2.3283564791083338,0.09804457875522134,0.06226334737060306,2.4667315380566937,2.189981420159974,5259264
1.6628794300000003,1.853976429817423,1.4717824301825775,1.6695594100000002,1.8421833753142256,1.4969354446857748,0.09287735562668073,2.353727489709854,0.1254684004742286,0.06028631077913286,2.459217766249436,2.248237213170272,5423104
1.64919945,1.8870817192678555,1.4113171807321445,1.6034394500000002,1.8416395525189548,1.3652393474810456,0.09886767065876882,2.33036288022995,0.13992687794357841,0.05780846337395922,2.4030441483971385,2.257681612062761,5586944
1.6392794839999998,2.0483261741714363,1.2302327938285633,1.630399504,2.0312469838664042,1.229552024133596,0.10434603497075534,2.221819965541363,0.16578483502191732,0.04290723491959337,2.626354521610325,1.8172854094724011,5750784
1.7647193900000002,1.9756142515173518,1.5538245284826486,1.70811938,1.897537386442982,1.518701373557018,0.07775154448269551,2.2908442437648775,0.10391343497398155,0.05158965399140948,2.4916069884515393,2.0900814990782157,5914624
1.88531936,2.1336071729140462,1.6370315470859538,1.8803192800000001,2.108408583100399,1.6522299768996014,0.09789745802473684,2.3110034450888635,0.12657109775181846,0.06922381829765524,2.450881316658789,2.171125573518938,6078464
1.8929192799999999,2.0839236891135635,1.7019148708864362,1.8171593000000001,1.9916215747989607,1.6426970252010396,0.09110071901231999,2.3034990191459657,0.11278398809183648,0.0694174499328035,2.4163970938452684,2.190600944446663,6242304
1.7967193599999998,1.990155926764478,1.6032827932355216,1.7920393200000002,1.9305690650745495,1.653509574925451,0.10390582585500344,2.321992799639702,0.1341102488477836,0.07370140286222325,2.3935136719526606,2.250471927326743,6406144
1.8173192699999998,1.9087552839945092,1.7258832560054904,1.8145193799999997,1.9307982992795216,1.6982404607204777,0.08401453508478067,2.3104652732610704,0.10878043241530054,0.0592486377542608,2.3503164294071666,2.2706141171149743,6569984
1.89255931,2.0101219314952052,1.7749966885047948,1.8934392599999996,2.015677551526143,1.7712009684738563,0.08948376439511771,2.3059033930301664,0.10898470247785357,0.06998282631238185,2.3760241440338294,2.2357826420265035,6733824
1.92867927,2.0742085181421865,1.7831500218578133,1.8606793,1.9683174624890447,1.7530411375109551,0.07711429910527332,2.305905652046204,0.08752686588643324,0.06670173232411339,2.380277658966876,2.2315336451255314,6897664
1.92851927,2.2534917609945766,1.6035467790054234,1.8388393600000001,2.0199108254804075,1.6577678945195926,0.10522051982892053,2.3258346408605575,0.13870375167057541,0.07173728798726564,2.3883366055116877,2.2633326762094272,7061504
1.9994392399999998,2.261806237628944,1.7370722423710556,1.9306792299999997,2.0840243403859073,1.7773341196140924,0.08642522045928568,2.3190401196479797,0.11271461450050216,0.06013582641806919,2.3793618709994364,2.258718368296523,7225344
1.9910792000000002,2.1634219141947812,1.818736485805219,1.9951992500000002,2.132830138538978,1.8575683614610226,0.08065314284629288,2.2871941298246385,0.09284385611323545,0.06846242957935031,2.381896634573506,2.192491625075771,7389184
2.0447591199999997,2.2209633077868274,1.868554932213172,1.96363926,2.178646527159137,1.7486319928408633,0.07465569667983796,2.307120057940483,0.09844480515064855,0.05086658820902737,2.4015229859102227,2.212717129970743,7553024
1.9547192800000002,2.020048115752749,1.8893904442472516,1.96639921,2.101322162828764,1.831476257171236,0.08223068237097722,2.3046415507793427,0.1070863842530108,0.05737498048894364,2.364240879732261,2.2450422218264245,7716864
2.0284791699999998,2.089417598506305,1.9675407414936943,2.0435992599999997,2.1151731408785603,1.972025379121439,0.07415119405421941,2.3131239086389543,0.11091128966349151,0.03739109844494732,2.3775910655316705,2.248656751746238,7880704
2.00431915,2.169302250637661,1.8393360493623394,2.0038391300000002,2.152023036203137,1.8556552237968633,0.08326664032259332,2.308838391304016,0.12405914756234981,0.04247413308283681,2.3573373326185005,2.2603394499895315,8044544
2.12031915,2.2478203312651885,1.992817968734811,2.11631912,2.2786645316235368,1.9539737083764632,0.06392749702661397,2.2933624386787415,0.08698546690621417,0.04086952714701377,2.34195947108989,2.244765406267593,8208384
2.0791191499999995,2.2204371710165085,1.9378011289834904,2.04871916,2.185722948829435,1.9117153711705652,0.07928729297386271,2.2844212889671325,0.09807012262141544,0.060504463326309973,2.33634400595909,2.232498571975175,8372224
2.05391907,2.219088201629485,1.888749938370515,2.02475913,2.2123982819977273,1.8371199780022731,0.08049707601571243,2.307842272520065,0.10919400803543142,0.05180014399599344,2.3530048600248574,2.262679685015273,8536064
2.11531911,2.22863630466002,2.00200191533998,2.11099913,2.242707360525006,1.9792908994749943,0.07991078206234503,2.2922682017087936,0.09833967733735564,0.06148188678733442,2.335680625099452,2.248855778318135,8699904
2.09595917,2.2807933973001626,1.9111249426998376,2.0974391199999998,2.2703755712137896,1.9245026687862097,0.07187585316262099,2.2816600680351256,0.10572854536535845,0.038023160959883534,2.321416662320524,2.241903473749727,8863744
2.08863912,2.2359817030044375,1.9412965369955621,2.1017591799999993,2.2510129439271633,1.9525054160728352,0.07077270770031541,2.2618847727775573,0.09655337042964138,0.04499204497098943,2.30074034486071,2.2230292006944046,9027584
2.14199921,2.249180115351713,2.0348183046482866,2.12443913,2.2438330738565124,2.0050451861434873,0.08023710890103958,2.2507108360528947,0.09930871881885492,0.06116549898322424,2.283868943492252,2.2175527286135375,9191424
2.2778790000000004,2.419511819642935,2.136246180357066,2.1720390800000002,2.331746590911703,2.0123315690882975,0.07654350496207671,2.250369295477867,0.10183184948816486,0.05125516043598856,2.295857282026125,2.2048813089296093,9355264
2.1577190800000006,2.3692850076273753,1.9461531523726256,2.1113591,2.321895938505797,1.9008222614942032,0.07788842263269338,2.2523490607738497,0.11594659510609712,0.03983025015928964,2.3042580988728147,2.2004400226748846,9519104
2.2370791,2.527002450394617,1.9471557496053826,2.1995190399999998,2.445505521771715,1.9535325582282845,0.0820318662975397,2.234891477227211,0.11773424984715625,0.04632948274792315,2.2844245664606095,2.185358387993812,9682944
2.24131906,2.379140361755644,2.1034977582443557,2.27499902,2.455445489491696,2.094552550508304,0.07825008121888252,2.2401134997606276,0.10296678985243321,0.053533372585331834,2.3066998181311114,2.173527181390144,9846784
2.2763590000000002,2.406327152068136,2.1463908479318645,2.2365590699999998,2.4120236254681457,2.0610945145318538,0.06805524057708676,2.2651446133852007,0.09872974816484922,0.03738073298932429,2.3235254941677255,2.206763732602676,10010624
2.3047989900000005,2.4437124233317733,2.165885556668228,2.16843905,2.2404822354654588,2.096395864534541,0.06331402384158634,2.2511272341012956,0.0863314114663982,0.04029663621677449,2.3088752121802765,2.1933792560223146,10174464
2.28127908,2.4126546056781626,2.1499035543218374,2.2920792,2.485819041436959,2.0983393585630408,0.07636582112819366,2.240941971540451,0.10006486671036131,0.052666775546026015,2.2881939803660782,2.193689962714824,10338304
2.33731897,2.5034634342689253,2.171174505731075,2.4662390600000004,2.723795181238084,2.2086829387619167,0.0743051216937601,2.2630464166402815,0.09858392123243909,0.050026322155081134,2.3257708481104884,2.2003219851700746,10502144
2.37311893,2.4965851279200546,2.2496527320799453,2.2924789600000004,2.480352409828443,2.1046055101715577,0.07202040854737987,2.233158865571022,0.09279069617935164,0.05125012091540811,2.275979132206418,2.190338598935626,10665984
2.34243892,2.511391191456869,2.1734866485431312,2.37319897,2.51019898567889,2.2361989543211096,0.10185802898938867,2.2439157754182815,0.1581627340364184,0.04555332394235895,2.2889053881003045,2.1989261627362584,10829824
2.3164390299999997,2.431728403619775,2.2011496563802244,2.30119901,2.402965311141502,2.199432708858498,0.08455996521386416,2.2499676197767258,0.12457673957293589,0.04454319085479244,2.3051368100398753,2.1947984295135763,10993664
2.4333189600000003,2.6662811152476205,2.20035680475238,2.33243892,2.450879556769808,2.213998283230192,0.07849562556431107,2.2506742060184477,0.11436959191601538,0.04262165921260676,2.303341509292204,2.1980069027446913,11157504
2.47647884,2.596892847265045,2.3560648327349547,2.5358788,2.7229782256966706,2.348779374303329,0.06510673908956552,2.2366789400577547,0.09759191789828803,0.03262156028084301,2.2887120098001796,2.1846458703153298,11321344
2.4994789099999997,2.7927536626576654,2.206204157342334,2.47287895,2.748377971254172,2.1973799287458284,0.08035778275225307,2.283238860964775,0.11751867556198203,0.043196889942524096,2.3222022070611157,2.244275514868434,11485184
2.47859892,2.8192382758237944,2.1379595641762057,2.45495896,2.730142588475286,2.1797753315247137,0.0814398591846434,2.245150718092918,0.1103022265820038,0.05257749178728301,2.30631312116444,2.1839883150213963,11649024
2.53599889,2.6910764628724593,2.380921317127541,2.43343895,2.575855685477298,2.2910222145227026,0.0804287743159673,2.255737382173538,0.12128971184712187,0.03956783678481273,2.3047144659351826,2.2067602984118935,11812864
2.53535894,2.74672396046274,2.3239939195372603,2.40359899,2.587069610296561,2.220128369703439,0.08920607914268554,2.2686105340719225,0.1304523670125425,0.047959791272828574,2.311779808171932,2.225441259971913,11976704
2.43967899,2.560921621056922,2.318436358943078,2.37523903,2.549993507818487,2.200484552181513,0.08550326359303043,2.2847093522548674,0.1402052975469546,0.030801229639106247,2.3335419844713976,2.235876720038337,12140544
2.40119907,2.64581775468299,2.1565803853170102,2.3483190800000004,2.601625725812588,2.095012434187413,0.07516874955294439,2.297973111271858,0.11204991383711024,0.03828758526877854,2.3591590271502456,2.236787195393471,12304384
2.5249189499999996,2.691485146942898,2.358352753057101,2.4495588699999997,2.6879857756243863,2.211131964375613,0.07400010704942458,2.282964700460434,0.10089090327412609,0.04710931082472308,2.3288297691270676,2.2370996317938,12468224
2.4681990199999997,2.6311684986885737,2.3052295413114257,2.4405989700000004,2.6090571329604697,2.272140807039531,0.0832304734891901,2.2746966600418093,0.11082957131664378,0.05563137566173643,2.342676806772209,2.2067165133114095,12632064
2.52831893,2.7020786622189816,2.3545591977810187,2.4389989,2.5459981971193364,2.3319996028806638,0.08266678008043928,2.287974792718887,0.11295004706154642,0.05238351309933213,2.347439972428185,2.228509613009589,12795904
2.56143887,2.8467268485452624,2.2761508914547375,2.5065589399999997,2.7139269991297277,2.2991908808702717,0.08418704723525375,2.253602850437164,0.10636814260710142,0.06200595186340607,2.321111159401044,2.186094541473284,12959744
2.528479,2.7196063853324843,2.3373516146675155,2.48631897,2.6277600771902514,2.344877862809749,0.08065960521085391,2.2830506503582,0.11020398551688332,0.051115224904824515,2.3360659507874666,2.2300353499289334,13123584
2.5202789599999997,2.7272845519979176,2.313273368002082,2.53547905,2.81208149902032,2.2588766009796806,0.09192879185235747,2.2733023524284364,0.1371726785315217,0.04668490517319325,2.3282925194359323,2.2183121854209404,13287424
2.6412789,2.909826196720779,2.372731603279221,2.5319189699999995,2.8251247428409076,2.2387131971590915,0.09084684565508112,2.2903720319271086,0.12758285991157317,0.05411083139858907,2.3381669697422387,2.2425770941119785,13451264
2.70503898,3.018384978770802,2.391692981229198,2.7523189299999995,3.2010698430250475,2.3035680169749515,0.09060574477383242,2.26427418589592,0.1492802598130539,0.03193122973461094,2.3342638843396823,2.1942844874521574,13615104
2.6326389,2.9014872824761455,2.3637905175238543,2.55659889,2.7966102221742015,2.3165875578257986,0.09838347149133264,2.242962121963501,0.1499606069659327,0.04680633601673259,2.2968066408610697,2.1891176030659323,13778944
2.7552789100000004,3.161280747698318,2.3492770723016827,2.64227893,2.8930456984986153,2.3915121615013843,0.1105348627807365,2.2656268179416656,0.1526125086313896,0.06845721693008343,2.3063614526657616,2.2248921832175697,13942784
2.89735883,3.403204518192022,2.391513141807978,2.69139888,3.0453713990689972,2.3374263609310026,0.12126943865377038,2.2597797393798826,0.16639731225695778,0.07614156505058298,2.3266032764572584,2.192956202302507,14106624
2.76559897,3.2703141213477895,2.2608838186522107,2.9217588899999996,3.4115824606570544,2.4319353193429447,0.11535127127232647,2.2637347757816313,0.18201569388901623,0.048686848655636716,2.3328737557587162,2.1945957958045463,14270464
2.77803885,3.1630795556975673,2.392998144302433,2.6064789,2.924222657779793,2.2887351422202067,0.12694033410710587,2.273029291629791,0.1945069346013968,0.05937373361281492,2.32007817593345,2.2259804073261322,14434304
2.75519885,3.1297389369760786,2.3806587630239218,2.71879894,3.0645075079470794,2.373090372052921,0.15231032919190407,2.2640856862068177,0.23852727101259086,0.06609338737121727,2.318427942315252,2.2097434300983836,14598144
2.9800789100000005,3.4812594994070833,2.4788983205929176,2.8624788400000005,3.3170361407505577,2.4079215392494433,0.16227639023628496,2.2617225766181948,0.22216484988991303,0.1023879305826569,2.3132454048083213,2.210199748428068,14761984
2.86339902,3.461986248717787,2.2648117912822134,2.7994789100000004,3.376662969740414,2.222294850259587,0.14787712644319975,2.2760850369930266,0.2179869847488054,0.0777672681375941,2.3324203654857376,2.2197497085003155,14925824
2.7011589799999998,3.0929305017399185,2.309387458260081,2.7415990199999998,3.1239915314225817,2.359206508577418,0.12148120990540415,2.2922003090381624,0.1769975695306259,0.0659648502801824,2.35130830899294,2.2330923090833847,15089664
2.85627899,3.192475701116648,2.520082278883352,2.80407892,3.207345767401228,2.4008120725987716,0.15119221171415922,2.2556749254465105,0.24175412125718893,0.06063030217112951,2.300096776366117,2.211253074526904,15253504
2.86911894,3.479119160313431,2.259118719686569,2.7882789800000003,3.1693748905254555,2.407183069474545,0.15090423014221915,2.2449000775814056,0.21751170147945953,0.08429675880497876,2.3156091253798605,2.1741910297829508,15417344
2.9782788600000005,3.5246739106935827,2.4318838093064183,2.98495884,3.6499020051466493,2.3200156748533507,0.15800331468021284,2.298840644955635,0.24290255153002424,0.07310407783040143,2.352683660483876,2.244997629427394,15581184
2.9639189200000002,3.6612022766199797,2.266635563380021,3.00583899,3.795578924766396,2.216099055233604,0.1671251316580714,2.2907461166381835,0.24909059264091368,0.08515967067522914,2.3529567589715072,2.2285354743048598,15745024
2.98059897,3.535716809306236,2.425481130693764,2.9651188800000003,3.2999376107855607,2.63030014921444,0.15905111985695025,2.2755364894866945,0.25905019790084355,0.05905204181305697,2.3254776019004892,2.2255953770729,15908864
3.11671885,3.8542503873541962,2.3791873126458034,2.80059888,3.405627411525651,2.195570348474349,0.17067880361444415,2.2992668837308883,0.2466236256146883,0.0947339816142,2.3597482007163175,2.238785566745459,16072704
3.07707884,3.6109595305233286,2.5431981494766713,2.8853989500000004,3.383111411620214,2.387686488379787,0.1516381017113518,2.3063071995973585,0.20744161538062295,0.09583458804208067,2.3598215038081,2.252792895386617,16236544
2.97963898,3.4248232922860953,2.5344546677139044,2.95403907,3.4722191086761534,2.4358590313238464,0.15525904474262558,2.282128819823265,0.21260892350764318,0.09790916597760799,2.3556332000831914,2.2086244395633385,16400384
3.2259590700000005,3.9621713470707123,2.4897467929292887,3.3667189100000003,3.985424254810994,2.7480135651890065,0.16180206431179403,2.2921029299497606,0.21491088932213476,0.10869323930145332,2.3565174977724546,2.2276883621270667,16564224
2.95875901,3.5018869784870272,2.415631041512973,2.84543909,3.433794758646786,2.2570834213532143,0.1397224104342361,2.3194701999425886,0.20211540303394251,0.0773294178345297,2.389217434828297,2.2497229650568804,16728064
3.1630790199999996,3.785653644954192,2.540504395045807,3.1383189500000004,3.7919165301853317,2.484721369814669,0.1529107711847043,2.276298478245735,0.20507223186084306,0.10074931050856556,2.3276827217248712,2.224914234766599,16891904
3.3478789900000003,4.202676899514059,2.4930810804859416,3.2319990399999994,3.8426776346797578,2.621320445320241,0.2054533556051966,2.290008968114853,0.27197665252978287,0.13893005868061034,2.3378161739973953,2.2422017622323107,17055744
3.40247878,4.079547004954686,2.725410555045314,3.0753989000000006,3.754214127701999,2.3965836722980023,0.21661547727675895,2.303962159156799,0.26912398053162895,0.16410697402188895,2.36354596494051,2.2443783533730883,17219584
3.34539892,3.9777598456872627,2.7130379943127374,3.34075901,4.05861390386145,2.6229041161385505,0.19302381519228218,2.2738124638795854,0.26446228472716626,0.1215853456573981,2.3199342601625395,2.2276906675966313,17383424
3.4559589100000006,4.387702637487784,2.5242151825122168,3.3774388499999994,3.9779178194236193,2.7769598805763795,0.19253461830214488,2.273578605055809,0.27326555489331394,0.11180368171097581,2.327973633821302,2.219183576290316,17547264
3.4896389299999995,4.1048717947379485,2.87440606526205,3.52259885,4.353532525420651,2.6916651745793487,0.19997707646236645,2.2778782576322554,0.2716177204391532,0.1283364324855797,2.3444473863484085,2.211309128916102,17711104
3.4257988299999993,4.239066726090861,2.612530933909137,3.5281588100000008,4.255239218205977,2.8010784017940242,0.1951989064717458,2.2720974415540693,0.25735569951262793,0.13304211343086364,2.3273326369613336,2.216862246146805,17874944
3.8457186899999996,4.656360190385033,3.0350771896149658,3.5391990199999994,4.286580577059092,2.791817462940907,0.2310598474720286,2.2455546081066133,0.29371525829241324,0.16840443665164395,2.325747646702689,2.1653615695105377,18038784
3.74991873,4.751664589465844,2.748172870534156,3.9033987199999998,5.169745819504811,2.637051620495188,0.20351040617873267,2.254765710234642,0.28739914558639706,0.11962166677106828,2.332157599290781,2.177373821178503,18202624
3.9987188000000002,5.025973587285041,2.97146401271496,3.814958850000001,5.0520458526962795,2.5778718473037223,0.2255347602638519,2.215321087837219,0.300826753124239,0.15024276740346482,2.301196053519331,2.129446122155107,18366464
4.21567883,5.412163506132298,3.019194153867701,4.07011862,5.2272685765827145,2.9129686634172853,0.2475656563183292,2.218502992391586,0.33552667823965365,0.15960463439700473,2.3044165344688436,2.132589450314329,18530304
4.58823879,5.964668456587033,3.211809123412968,4.39495873,5.388088416745159,3.401829043254841,0.26434832622245363,2.1863291263580322,0.354670964855184,0.17402568758972323,2.2655508195188903,2.107107433197174,18694144
4.14427871,5.479393648160194,2.809163771839806,4.18443884,5.344094743476936,3.0247829365230645,0.254040923078234,2.1836060628294947,0.35836916346274533,0.14971268269372268,2.2843618069891285,2.082850318669861,18857984
4.745318770000001,6.085999375924936,3.404638164075066,4.63355879,5.829558798762245,3.4375587812377555,0.3097417718730866,2.1858469948172567,0.40737917648436445,0.21210436726180876,2.2852418600715967,2.086452129562917,19021824
5.034678399999999,6.230252246508978,3.83910455349102,4.65627865,5.691428790088076,3.621128509911924,0.28908956573448247,2.1833966702222822,0.37437871859726835,0.20380041287169656,2.2636841412563764,2.103109199188188,19185664
4.688478689999999,5.695720242797392,3.681237137202607,4.44051869,5.131937116513616,3.749100263486384,0.32963434801333474,2.196517291665077,0.4012983466951128,0.2579703493315567,2.25034983126265,2.142684752067504,19349504
4.53287889,5.396179393492115,3.6695783865078853,4.727198739999999,5.896697337847897,3.5577001421521004,0.29780761723717053,2.179630625247955,0.39691659409435154,0.19869864037998955,2.249567467939977,2.1096937825559334,19513344
4.91515852,5.667320256342547,4.162996783657453,4.67371886,5.316023600503785,4.031414119496215,0.31625895710248086,2.192624580860138,0.42853317873863944,0.2039847354663223,2.275727773228922,2.109521388491354,19677184
4.87511864,5.764486262135214,3.9857510178647866,4.7340389,5.851945436440345,3.6161323635596547,0.3050113431695435,2.2028688192367554,0.36645227305810707,0.24357041328097986,2.269236351725523,2.1365012867479876,19841024
5.20459832,6.1359709344269415,4.273225705573058,5.005278519999999,5.881349079859743,4.129207960140255,0.3387821368045277,2.1814691722393036,0.40862160488575455,0.2689426687233008,2.2506489701881622,2.112289374290445,20004864
4.9617986599999995,5.804569423014557,4.119027896985442,4.98683855,5.841680486919445,4.131996613080554,0.3040390558023419,2.154816049337387,0.3959128558772775,0.21216525572740635,2.2084653111721377,2.101166787502636,20168704
5.753718510000001,6.730720332711591,4.77671668728841,5.32239883,6.198083059146673,4.446714600853327,0.3212886927856339,2.12220341861248,0.40629451194335864,0.23628287362790915,2.1595529785107033,2.084853858714257,20332544
5.27711882,6.268511519325278,4.285726120674722,5.4300786,6.411617380128492,4.448539819871508,0.3462005807086824,2.1276803076267243,0.4082456723033657,0.2841554891139991,2.174621215320438,2.0807393999330106,20496384
5.699398500000001,6.966902012449646,4.431894987550356,5.2970384500000005,6.277720497658744,4.316356402341257,0.35149938950522075,2.1323527663946154,0.4148903638935314,0.2881084151169101,2.216513106967423,2.048192425821808,20660224
5.454238719999999,6.521593145644328,4.386884294355671,5.54203852,6.315027511082446,4.769049528917554,0.3489684129961662,2.1176657170057296,0.398844460686803,0.2990923653055294,2.1946417685184523,2.040689665493007,20824064
5.81371872,6.9836075409891905,4.643829899010809,5.7275984399999995,6.654404549941087,4.800792330058912,0.3710924284739627,2.0948752880096437,0.4232638734210886,0.31892098352683673,2.1523399555897327,2.037410620429555,20987904
6.08775881,7.14978555832082,5.0257320616791805,5.666918689999999,6.404077430626861,4.929759949373137,0.3858230234641168,2.1165364384651184,0.46867594843279703,0.30297009849543655,2.1830666737109534,2.0500062032192834,21151744
5.98439864,6.785604267054754,5.183193012945247,5.77155859,6.656376407758746,4.886740772241254,0.3867488343889514,2.113091880083084,0.4795920743058757,0.29390559447202713,2.166559422227592,2.059624337938576,21315584
5.98879848,6.6512481741264065,5.326348785873593,5.6582384900000005,6.486421789284114,4.830055190715887,0.444076712263955,2.1114945113658905,0.5339071217671194,0.35424630276079055,2.1698118894192437,2.0531771333125373,21479424
5.67763841,6.36916844359169,4.9861083764083105,5.35127861,6.033163926579321,4.669393293420678,0.4711721159724725,2.139223226904869,0.610830202486432,0.33151402945851294,2.175422064113867,2.103024389695871,21643264
5.93603839,7.135771267789469,4.7363055122105315,5.606078620000001,6.880317318723693,4.331839921276309,0.43284327151874696,2.123061402142048,0.5085425174153851,0.3571440256221088,2.214930888255531,2.0311919160285647,21807104
5.6258785499999995,6.596336198401093,4.655420901598906,5.554398580000001,6.521964572879151,4.586832587120851,0.4498589503475362,2.110755968093872,0.5650062714852103,0.3347116292098621,2.178969283103691,2.0425426530840527,21970944
6.1069583199999995,6.958610837832138,5.255305802167861,5.37419853,5.86468497370679,4.88371208629321,0.3855349633221825,2.082965761423111,0.44534127427016706,0.32572865237419796,2.127669896904148,2.038261625942074,22134784
6.3688384099999995,7.226170837110634,5.511505982889365,6.195638559999999,6.657776268934657,5.733500851065341,0.4070750018788708,2.0753065645694733,0.48173960284495343,0.3324104009127882,2.170096448348586,1.9805166807903607,22298624
6.780918299999999,7.7488931510866905,5.812943448913307,6.439238380000001,7.457871047751257,5.4206057122487445,0.4323276171253786,2.0406497314572336,0.5108628078291714,0.35379242642158576,2.153779622538688,1.9275198403757794,22462464
6.5055584699999995,7.226321771672494,5.784795168327505,6.0417982100000005,6.839062397182849,5.244534022817152,0.4939638579057323,2.0936978846788405,0.5483237711432581,0.4396039446682064,2.176741426222793,2.0106543431348882,22626304
6.2809583,7.011769358756136,5.550147241243864,6.23991855,7.013345164478862,5.466491935521137,0.45799416767226325,2.0997485399246214,0.5614148705973547,0.3545734647471718,2.155380368698392,2.044116711150851,22790144
6.3813584500000005,6.97288337535158,5.7898335246484205,6.779438310000001,7.461077899181418,6.0977987208185835,0.459738174205025,2.085376386344433,0.5291285479819712,0.3903478004280788,2.1437184789839585,2.0270342937049075,22953984
6.41711825,7.178997588478319,5.65523891152168,6.32183831,7.048397420544562,5.5952791994554385,0.47427147494422073,2.082709312438965,0.5575334232296661,0.3910095266587753,2.1556879724441496,2.00973065243378,23117824
6.119238350000001,6.982146868495738,5.256329831504264,5.6567585099999995,6.177942741228229,5.13557427877177,0.4641027104523447,2.123462450504303,0.5605838866897532,0.36762153421493615,2.1924095568259134,2.054515344182693,23281664
5.99823839,6.62446186799246,5.37201491200754,5.67695828,6.184159636952595,5.169756923047405,0.4921966452979379,2.1214277759194373,0.5768059595881139,0.4075873310077619,2.2093301097498887,2.033525442088986,23445504
6.06411842,6.812996110042544,5.315240729957456,5.89723858,6.534081168363662,5.260395991636337,0.40789863752822086,2.129068225622177,0.48504437035303255,0.3307529047034092,2.2005648326935594,2.057571618550795,23609344
6.26203853,7.41851273194907,5.10556432805093,5.986798449999999,6.633097471234148,5.340499428765851,0.48821472852594316,2.121528463065624,0.5871048837240255,0.3893245733278609,2.2093197407468814,2.033737185384367,23773184
6.480838359999998,7.183153065262072,5.778523654737924,6.2388385,7.151660525496866,5.326016474503134,0.4226546770996517,2.1077019169926645,0.4882528700441121,0.3570564841551913,2.1748336858341473,2.0405701481511818,23937024
6.78979831,7.294868175674371,6.284728444325629,6.47467843,7.049302361815811,5.900054498184189,0.43315384437640503,2.104790148139,0.5131424622797407,0.3531652264730693,2.171404355152528,2.038175941125472,24100864
6.676158140000001,7.206555182219743,6.145761097780259,6.053278320000001,6.74133908620392,5.365217553796082,0.4451691219376192,2.0890456631779672,0.5170745918521203,0.373263652023118,2.165702271444847,2.0123890549110874,24264704
6.61083833,7.186266727462103,6.035409932537897,6.46103837,7.243281207379041,5.678795532620959,0.4858015583621132,2.0861867114901544,0.6113169158238569,0.3602862009003695,2.152346330693448,2.020027092286861,24428544
6.9064783599999995,7.490169466513169,6.32278725348683,6.55367854,7.107538018952642,5.999819061047358,0.42101308428164985,2.0973568230867388,0.48701450164229265,0.35501166692100705,2.171766204934136,2.0229474412393413,24592384
6.38095841,7.190081238448794,5.5718355815512055,6.16503847,6.8053327991444785,5.524744140855521,0.4910070444560713,2.11510369181633,0.5482315237542925,0.43378256515785013,2.1664279724831377,2.0637794111495222,24756224
6.53019825,7.03914210748155,6.02125439251845,6.3995181699999995,7.357798697400737,5.441237642599262,0.4469532613125112,2.0969855919480325,0.5295589553479847,0.3643475672770376,2.192275819256059,2.001695364640006,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-chaser-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.6633999719999999,0.689096183829807,0.6377037601701928,0.6523199740000001,0.6907407609029721,0.6138991870970281,0.9491386001308759,2.707028182347616,1.164793869053509,0.7334833312082429,2.7078551580879533,2.7062012066072785,16384
0.6781599440000001,0.71379910969623,0.6425207783037703,0.676959964,0.7191606999974158,0.6347592280025842,0.242093248044451,2.61463929216067,0.2665861889788159,0.21760030711008607,2.643891551451259,2.5853870328700808,180224
0.8894398859999999,0.9444200208009367,0.8344597511990631,0.8328399430000001,0.8896361014313803,0.7760437845686199,0.21932338432719306,2.575055792927742,0.26797702853496597,0.17066974011942018,2.6099246755202934,2.5401869103351906,344064
0.9593598350000001,1.0375593745127336,0.8811602954872665,0.9305198809999998,1.0276068385657215,0.8334329234342781,0.18061147915820278,2.527226109306018,0.23990176223674822,0.12132119607965733,2.55998282457274,2.4944693940392964,507904
1.0010398340000002,1.0707560751127168,0.9313235928872836,0.961199854,1.0224920471472692,0.8999076608527309,0.16760005395238595,2.502876185377439,0.20362938008165668,0.1315707278231152,2.524309042615052,2.4814433281398256,671744
1.0844398700000002,1.178817210852591,0.9900625291474094,1.03715983,1.1081278244933497,0.9661918355066504,0.1647440485966702,2.4666771978139876,0.21267385627957114,0.11681424091376925,2.4944383556795344,2.438916039948441,835584
1.16147976,1.2493457874646032,1.0736137325353967,1.074119794,1.161304722632453,0.986934865367547,0.13920781854540104,2.4242856095234555,0.17328483626887387,0.1051308008219282,2.4438300596083438,2.4047411594385673,999424
1.2148397100000001,1.3056418625692585,1.1240375574307417,1.12679977,1.2159094110497322,1.037690128950268,0.1443679794048269,2.4004494627316793,0.18004928290147185,0.10868667590818196,2.4356202228781147,2.3652787025852438,1163264
1.26431961,1.4044186238781102,1.1242205961218898,1.23471967,1.3716585760684075,1.0977807639315926,0.1313777483689288,2.384869781136513,0.1557974012328356,0.106958095505022,2.421900992759082,2.347838569513944,1327104
1.3401996600000001,1.531361581229152,1.1490377387708484,1.258199707,1.4645676261803038,1.051831787819696,0.1242694507973889,2.364358831445376,0.16899529355318982,0.07954360804158798,2.418625658281535,2.3100920046092166,1490944
1.41487958,1.6213700002020752,1.2083891597979248,1.3042396299999999,1.522623025801114,1.0858562341988858,0.14811721739048758,2.3471345702807107,0.21265355428361066,0.08358088049736452,2.3853963868984778,2.3088727536629436,1654784
1.41495958,1.6690679198364202,1.16085124016358,1.3490396500000001,1.6094909030667122,1.0885883969332881,0.12670973115600642,2.3453349212805428,0.18863640965970174,0.0647830526523111,2.3894306040572744,2.301239238503811,1818624
1.4838395800000002,1.71495486145416,1.2527242985458402,1.4046395839999999,1.6512722975084164,1.1580068704915834,0.11759240912894406,2.333124981323878,0.1362468491873038,0.09893796907058433,2.370712541895019,2.295537420752737,1982464
1.58835949,1.8474821937201273,1.3292367862798726,1.46543949,1.723053348875688,1.207825631124312,0.11581248849009469,2.3236610968907674,0.1385113830733051,0.09311359390688428,2.3618363790710686,2.285485814710466,2146304
1.63675944,1.9182620059336597,1.3552568740663404,1.53011945,1.8082300009901313,1.2520088990098686,0.14544085990637537,2.3108305970827736,0.18847577576327404,0.1024059440494767,2.3521843529091053,2.269476841256442,2310144
1.70163947,2.0088936434565277,1.3943852965434722,1.57679951,1.9298848997855997,1.2237141202144004,0.12014329669376209,2.2915580312410992,0.1654271487358111,0.07485944465171307,2.3387280391525938,2.2443880233296047,2473984
1.8043993699999998,2.1472300607965242,1.4615686792034754,1.69007937,1.9634452804366347,1.4167134595633655,0.1380324229598045,2.263388817509015,0.1906078817488172,0.08545696417079178,2.3236664438959806,2.2031111911220496,2637824
1.8781993700000001,2.17207058989754,1.5843281501024604,1.77003928,2.1047885417970167,1.4352900182029833,0.12392662363126869,2.271680539846421,0.1524862716397612,0.09536697562277618,2.316853023468725,2.226508056224117,2801664
1.89399941,2.182989643371432,1.6050091766285677,1.7465993499999997,2.0337481490642904,1.4594505509357087,0.10254796401907998,2.2614290207624435,0.12834059140471216,0.0767553366334478,2.3231882535699304,2.1996697879549565,2965504
1.93323927,2.2093210463679562,1.657157493632044,1.8305594000000003,2.159138195116243,1.5019806048837572,0.09698020038194949,2.2465613891681033,0.11164867193750208,0.0823117288263969,2.297645167259055,2.1954776110771514,3129344
1.94695927,2.1981640711676094,1.6957544688323907,1.89083924,2.2073005758071385,1.5743779041928616,0.11837991078694658,2.239886100093524,0.14158455083748378,0.09517527073640937,2.286246600218407,2.1935255999686407,3293184
2.0163592400000003,2.276130821531242,1.756587658468759,1.89643929,2.176091891877513,1.6167866881224868,0.12114986817662914,2.2477162977059684,0.16194066431815687,0.0803590720351014,2.316700947991141,2.1787316474207956,3457024
2.06087914,2.3033893833829433,1.8183688966170566,1.9248792199999998,2.194665863281063,1.6550925767189366,0.11860208131062484,2.213445250193278,0.15646549365581428,0.08073866896543541,2.292575338821683,2.1343151615648734,3620864
2.01163916,2.2347015652125783,1.788576754787422,1.9799592400000001,2.274629859009155,1.6852886209908455,0.11967934607528145,2.2183343946933745,0.1651342549297526,0.07422443722081032,2.2911782841021138,2.145490505284635,3784704
2.10099917,2.380921960319142,1.8210763796808584,2.04503915,2.293242057299694,1.796836242700306,0.11976558514870699,2.200074158112208,0.15969382167199114,0.07983734862542283,2.2553318664958737,2.1448164497285425,3948544
2.10575913,2.260427974666352,1.951090285333648,2.0215991900000003,2.2462424821234395,1.796955897876561,0.124057006665195,2.212530038754146,0.1569445585310007,0.09116945479938929,2.2530778674998047,2.171982210008487,4112384
2.17351907,2.415472236962572,1.9315659030374286,2.1228791300000003,2.4280013589300213,1.8177569010699792,0.11897840690799055,2.206102037429809,0.14117077045427137,0.09678604336170973,2.2696801561673445,2.1425239186922735,4276224
2.1979190099999997,2.4132353744724635,1.9826026455275358,2.09835917,2.4048735351277215,1.7918448048722788,0.12212258755850292,2.1989583909511565,0.15206055818246578,0.09218461693454007,2.2570399225876074,2.1408768593147056,4440064
2.1962391299999995,2.4211545102336554,1.9713237497663434,2.03527913,2.312009290328133,1.7585489696718672,0.13959126177554324,2.1818070600430173,0.20176641902901843,0.07741610452206805,2.2428088270498123,2.1208052930362222,4603904
2.3013991099999997,2.6585789348110365,1.944219285188963,2.08531914,2.35788172884602,1.8127565511539805,0.12677111194158588,2.1813731422026956,0.16229710517586254,0.09124511870730924,2.223803968788757,2.1389423156166343,4767744
2.2554791499999998,2.524667085948152,1.9862912140518476,2.1239190499999996,2.4125794246967156,1.8352586753032836,0.11849957428251698,2.1947509090105695,0.15355593817196175,0.0834432103930722,2.231838115109267,2.1576637029118717,4931584
2.3248389699999996,2.6006672084137743,2.049010731586225,2.29275908,2.580145511980408,2.005372648019592,0.11160976875883835,2.1805726736783977,0.15089208495498374,0.07232745256269298,2.2150089936402777,2.1461363537165177,5095424
2.30807897,2.5236329106943147,2.092525029305685,2.2092390899999996,2.4969223672909937,1.9215558127090056,0.10440261783078308,2.1582180092732113,0.127986908939453,0.08081832672211317,2.211355314463667,2.1050807040827557,5259264
2.45143891,2.8004934192263424,2.102384400773657,2.28259908,2.5120558206201427,2.053142339379857,0.10071909191707766,2.1472845022877056,0.11714553616790996,0.08429264766624536,2.225608799302046,2.068960205273365,5423104
2.44763903,2.721590127660977,2.173687932339023,2.3946390200000005,2.7401513660231545,2.0491266739768466,0.1124120138275126,2.1564977755149206,0.1442770463700051,0.08054698128502012,2.2209261185503624,2.092069432479479,5586944
2.4290391,2.6999945289694374,2.158083671030562,2.3321590199999997,2.6255678601422585,2.038750179857741,0.12343139930938678,2.1489493379990265,0.1479484014627509,0.09891439715602265,2.204879138407809,2.0930195375902443,5750784
2.4632789399999995,2.733011016656893,2.193546863343106,2.2809990699999996,2.55622724251881,2.005770897481189,0.1284967499785125,2.138947572807471,0.18216338963930134,0.07483011031772363,2.2096311766903054,2.068263968924637,5914624
2.4749989299999995,2.8430797820475573,2.1069180779524417,2.42995891,2.859914856972299,2.0000029630277005,0.12721587146321928,2.131073743104935,0.1593554623084545,0.09507628061798407,2.2069315658867676,2.0552159203231026,6078464
2.4660789700000003,2.8172968081415277,2.114861131858473,2.4087190099999995,2.7698271917760664,2.0476108282239327,0.13139311404277876,2.156199940045674,0.17394453370336638,0.08884169438219114,2.2246507638040245,2.087749116287324,6242304
2.62499897,3.1752808919382334,2.0747170480617667,2.5327989700000004,2.9693245612223733,2.0962733787776275,0.12955985249330598,2.137507916490237,0.19040104185558854,0.06871866313102344,2.208613456210732,2.0664023767697417,6406144
2.73531884,3.218346882091184,2.2522907979088163,2.53915897,2.8136182530815237,2.264699686918476,0.1103258292501171,2.1214836408694593,0.1497106367125764,0.0709410217876578,2.1960484508137537,2.046918830925165,6569984
2.6151190300000002,3.1066494556674455,2.123588604332555,2.43651902,2.7803435346629506,2.0926945053370494,0.1344320825611551,2.140552990635236,0.18737855951242594,0.08148560560988427,2.2129303631531165,2.0681756181173556,6733824
2.7311589400000003,3.0476143477831923,2.4147035322168082,2.58231898,2.967327512233806,2.197310447766194,0.10123256250905488,2.112069687247276,0.1485223022104679,0.05394282280764187,2.1751925411942827,2.048946833300269,6897664
2.690639,3.053559636745862,2.327718363254138,2.62199897,3.083486625756951,2.160511314243049,0.10048130688567954,2.1130137339234354,0.13152762752728228,0.0694349862440768,2.171028585993752,2.054998881853119,7061504
2.8421189700000005,3.375606044946729,2.308631895053272,2.72203904,3.160332089350359,2.2837459906496407,0.14136229935102163,2.1230941290656724,0.23951046842833137,0.043214130273711876,2.1828305871778313,2.0633576709535135,7225344
2.73519883,3.114430353615899,2.355967306384101,2.73139902,3.1880655335523183,2.2747325064476818,0.12444642526097591,2.136738208929698,0.1887016088879182,0.060191241634033596,2.200940444617759,2.0725359732416364,7389184
2.8140788700000003,3.261214254916947,2.3669434850830537,2.7969190100000003,3.4801043555788023,2.1137336644211984,0.14681501430459318,2.118805998563766,0.21335976501945653,0.08027026358972982,2.2054466035284572,2.0321653935990747,7553024
3.00279895,3.640729221061058,2.364868678938942,2.88019889,3.608070854738345,2.152326925261655,0.17294966535021855,2.0983773375550907,0.27811187022291256,0.06778746047752454,2.181821485312113,2.0149331897980685,7716864
3.13023898,3.757514483141675,2.502963476858325,3.0039989400000002,3.7346323871511915,2.273365492848809,0.1666887680068612,2.0866966376701988,0.2528875615931486,0.08048997442057376,2.1651187929130726,2.008274482427325,7880704
3.3060388400000003,4.4031842694107555,2.208893410589245,2.96979899,3.953854320161903,1.9857436598380975,0.19487720415927465,2.102607480188211,0.30257809651442674,0.08717631180412255,2.1895806897388796,2.015634270637542,8044544
3.17315895,3.942372573017709,2.403945326982291,2.9782389,3.583829434622228,2.372648365377772,0.2108691481718173,2.0862784415483473,0.3412368439851601,0.08050145235847447,2.1661819612949307,2.006374921801764,8208384
3.20595897,3.8081771420719415,2.603740797928059,3.2576789400000004,4.076445496030237,2.4389123839697637,0.19719307542157666,2.078736375272274,0.309552316924485,0.08483383391866832,2.146969781973164,2.0105029685713838,8372224
3.6861587400000007,5.063529526027973,2.308787953972028,3.3619589999999997,4.383618603085111,2.340299396914888,0.23221252574585374,2.062807208299637,0.3693834937227287,0.09504155776897877,2.174830330751613,1.950784085847661,8536064
3.8734388199999996,5.573296112925059,2.173581527074941,3.38063894,4.566476340781758,2.1948015392182416,0.22772083122593653,2.05542083978653,0.38271621396067923,0.07272544849119383,2.1645157434086775,1.9463259361643823,8699904
3.61927883,4.96908555526523,2.2694721047347697,3.5576789599999996,4.772014490919884,2.3433434290801154,0.2616455194695542,2.051706385115783,0.4079566885630206,0.11533435037608789,2.146111440555626,1.9573013296759398,8863744
3.89663866,5.250304528374958,2.5429727916250418,3.59467887,4.666780127658445,2.522577612341555,0.24667476895265278,2.0267178033789,0.42400907726561354,0.06934046063969204,2.1512255517104615,1.9022100550473386,9027584
4.0093987900000005,5.5246608018633285,2.4941367781366726,3.7594387599999997,4.993987424364186,2.524890095635813,0.2477282739554842,2.0148507023851074,0.40240852238996316,0.09304802552100519,2.1138239962404506,1.9158774085297643,9191424
3.85031897,5.10144847573604,2.5991894642639597,3.57115878,4.483200464441311,2.659117095558689,0.24354426680753627,2.062953995168209,0.39787773966497425,0.08921079395009829,2.1448728975561466,1.9810350927802711,9355264
4.018558690000001,5.1471459008380815,2.88997147916192,3.48179877,4.42848868962738,2.5351088503726205,0.2709529001886646,2.0442000990112623,0.3949915300095828,0.14691427036774635,2.1313347428986287,1.9570654551238957,9519104
3.965878789999999,5.195920327431008,2.7358372525689907,3.6467188199999994,4.704919687379772,2.5885179526202267,0.30364789729937913,2.0455783645311993,0.4682133063242693,0.13908248827448896,2.127926280484424,1.9632304485779748,9682944
4.09943867,5.362274779172729,2.83660256082727,3.8774387700000004,4.896065055444503,2.8588124845554974,0.2905543975532055,2.0282019500931106,0.4301835868655686,0.15092520824084238,2.1349317383575066,1.9214721618287145,9846784
4.479158849999999,6.0856435021084785,2.87267419789152,4.19575883,5.473307374100972,2.918210285899028,0.2930613234949609,2.0293498133619625,0.44438302282391606,0.14173962416600575,2.115929015299582,1.9427706114243428,10010624
4.419518760000001,5.6911079086395215,3.1479296113604796,3.8696387999999997,4.917489927452808,2.821787672547192,0.3162625279277563,2.022645924488703,0.4522443880928001,0.18028066776271243,2.066425056847253,1.9788667921301535,10174464
4.16791881,4.99215760661276,3.3436800133872397,3.96175893,4.786822896115622,3.136694963884378,0.31874280885482825,2.0488762448231377,0.45093881311082346,0.18654680459883305,2.0819278844934375,2.015824605152838,10338304
4.45935857,5.722416396398251,3.196300743601749,4.3939989399999995,5.468763453392636,3.3192344266073626,0.3392432843024532,2.018418487409751,0.46650690474783435,0.21197966385707206,2.077554157320683,1.959282817498819,10502144
4.66747873,5.8595836836845905,3.4753737763154096,4.140878670000001,5.04282788659531,3.2389294534046917,0.3439288446058829,2.0011213675141333,0.4723895619233649,0.21546812728840092,2.080048901728703,1.9221938332995636,10665984
5.05995839,6.286262579473127,3.8336542005268734,4.37999883,5.390548582687206,3.3694490773127934,0.3898070879280567,2.0018062432607016,0.5680059948249443,0.2116081810311691,2.0894670173530634,1.9141454691683397,10829824
4.674038869999999,5.885632446837747,3.4624452931622507,4.35087858,5.404508420991309,3.2972487390086904,0.3496416183498999,2.0111992140611012,0.4968113275134537,0.20247190918634603,2.0904715028355922,1.9319269252866103,10993664
4.94023859,6.253730930529203,3.6267462494707963,4.43303884,5.454688127713222,3.411389552286778,0.38417921733732024,1.980761715273062,0.531179770487115,0.2371786641875255,2.043346863938335,1.918176566607789,11157504
5.13479858,6.328121589237705,3.9414755707622944,4.68135878,5.780661741552664,3.582055818447336,0.3781787229391435,1.983579295873642,0.5008463976195285,0.2555110482587585,2.047614757959438,1.9195438337878459,11321344
5.15963865,6.4908746710646845,3.828402628935315,4.46143892,5.373425024371422,3.549452815628577,0.41923031993210313,2.004454069336256,0.5398526303858293,0.298608009478377,2.0766996989889033,1.9322084396836083,11485184
5.09535869,6.2183214803769955,3.972395899623005,4.27503889,5.119063199913475,3.4310145800865257,0.45430869975437715,2.0103275527556734,0.633467813544219,0.2751495859645353,2.0956949000586222,1.9249602054527248,11649024
4.897919,5.965098480589936,3.8307395194100637,4.70595864,5.857624444606245,3.554292835393756,0.42638774054745826,2.0129626875122386,0.5691831082976125,0.283592372797304,2.0840834149467966,1.9418419600776806,11812864
5.24879883,6.311921044758115,4.185676615241885,4.7887188,5.810775679552289,3.766661920447711,0.4671977345831692,2.002188812196255,0.6275824246613478,0.3068130445049906,2.0626062724368643,1.9417713519556454,11976704
5.0821986500000005,5.979885772801763,4.184511527198238,4.78823849,5.692191827771895,3.884285152228106,0.44440068739155925,1.9965039158860844,0.5480964869683739,0.3407048878147447,2.051389674208495,1.9416181575636735,12140544
5.22691868,6.022991196765171,4.430846163234829,4.768958960000001,5.7655400510171715,3.7723778689828302,0.44824088991930083,1.991339032848676,0.583024910986904,0.31345686885169766,2.0506311367622434,1.9320469289351085,12304384
5.5467986,6.7225069639407184,4.371090236059281,4.90231861,5.764142780648399,4.040494439351601,0.4698970680435498,1.9981212476889296,0.5958557134724307,0.34393842261466895,2.0361040476280263,1.960138447749833,12468224
5.55459853,6.4317615718048256,4.677435488195174,5.30919875,6.3934961158661405,4.22490138413386,0.4899998383596539,1.9999325647950172,0.6428675487616518,0.33713212795765596,2.064851024798834,1.9350141047912006,12632064
5.907198429999999,6.815348076272085,4.999048783727914,5.05411878,6.103644855840454,4.0045927041595455,0.5045448232442141,1.9860895628730457,0.6603938465803202,0.34869579990810806,2.0640887627646167,1.9080903629814747,12795904
5.61131852,6.696459184203192,4.526177855796808,5.33091868,6.19117202642588,4.47066533357412,0.4880479689066609,1.9704586068789163,0.6153510110663487,0.3607449267469731,2.0626803564855787,1.8782368572722539,12959744
5.86451836,7.282711185152509,4.446325534847491,5.34103872,6.301657933344438,4.380419506655563,0.4925221047674616,1.9744180341561635,0.6310714154668856,0.3539727940680376,2.037490738545304,1.9113453297670226,13123584
6.023278629999999,7.29880460258204,4.7477526574179585,5.26307879,6.232851328022105,4.293306251977895,0.4896711429581046,1.983173123995463,0.6086115780027032,0.37073070791350604,2.036421253761514,1.9299249942294123,13287424
6.04203801,6.944830665680972,5.139245354319027,5.44939885,6.518995465935219,4.379802234064781,0.4902571763843298,1.9832544902960454,0.5623297293736458,0.41818462339501383,2.0351913280157423,1.9313176525763482,13451264
5.9167587,7.0724612427367965,4.761056157263203,5.460118660000001,6.443116364104039,4.477120955895963,0.4816905543829003,1.983303225537141,0.5748494127698446,0.388531695995956,2.038097236641361,1.928509214432921,13615104
6.0609984400000005,7.232328907787876,4.889667972212125,5.3906785699999995,6.391296270731376,4.390060869268623,0.5087854689608017,1.9861640547712647,0.603397297785712,0.4141736401358913,2.04744530955006,1.9248827999924696,13778944
6.05127858,7.058396264533185,5.044160895466815,5.5965985,6.25371741727454,4.939479582725459,0.5333203257371981,1.9734851683179535,0.6469100908579675,0.41973056061642877,2.0364491758003087,1.910521160835598,13942784
5.68643876,6.798021047834441,4.574856472165559,5.19115862,6.154270541239574,4.228046698760426,0.5325140262022614,2.037080583969752,0.6447651168955257,0.4202629355089971,2.0836659564930944,1.9904952114464098,14106624
6.254398329999999,7.589864816393545,4.918931843606453,5.03779866,5.846424568034169,4.229172751965831,0.5005081667254369,2.025339082876841,0.5961938661290606,0.4048224673218132,2.0760921548178537,1.9745860109358286,14270464
5.6319587900000005,6.809636356674096,4.454281223325905,5.10507889,5.931072671747613,4.279085108252386,0.532513601705432,2.044518793622653,0.6940142694367261,0.37101293397413804,2.085653026415039,2.003384560830267,14434304
5.96387856,6.879790461727775,5.047966658272226,5.34911891,6.560460392044462,4.1377774279555375,0.5156825228283802,2.035505849123001,0.6935927624752499,0.33777228318151054,2.077594213152556,1.9934174850934459,14598144
5.905158739999999,7.218909180110836,4.591408299889163,5.1064788,6.1669007185136655,4.046056881486334,0.4964896544193228,2.023721642792225,0.6145060333626492,0.3784732754759964,2.0921188919037617,1.955324393680688,14761984
5.92239847,7.2425668195737885,4.602230120426212,5.4707186299999995,6.747071188283534,4.194366071716465,0.49413547217845916,2.0181673571467402,0.590534250939464,0.3977366934174544,2.090922271905524,1.9454124423879564,14925824
6.08779829,6.935276946318936,5.2403196336810645,5.55955865,6.425824702685943,4.6932925973140565,0.5150329679250717,2.0150095318754513,0.6011929146952499,0.4288730211548934,2.0694029913119594,1.9606160724389432,15089664
6.273278199999999,7.391246315985623,5.155310084014375,5.608918699999999,6.509082301623668,4.708755098376331,0.5384074283142884,1.9762389421463016,0.6401866569542912,0.43662819967428573,2.0274403666628156,1.9250375176297874,15253504
6.42503856,7.179728693484815,5.670348426515185,5.723238520000001,6.543840671997273,4.902636368002728,0.5393968503922223,1.9878567998607957,0.6343186884409612,0.44447501234348347,2.023616210712278,1.9520973890093132,15417344
6.154438440000001,7.147834166560713,5.161042713439288,5.676758789999999,6.54771698850982,4.805800591490178,0.5627652087559303,2.009169276058674,0.7136976384849305,0.41183277902693,2.0726911702724338,1.9456473818449143,15581184
6.1869182799999995,6.798102566359605,5.5757339936403945,5.55715879,6.296760900007438,4.8175566799925615,0.5242249206950267,1.9924469749132794,0.6107551739809767,0.4376946674090767,2.0490278822597947,1.9358660675667638,15745024
6.216638500000001,6.932600075807093,5.500676924192909,5.77263857,6.461016400321786,5.084260739678213,0.5465038975079854,2.000015740096569,0.6429407414330132,0.45006705358295773,2.063765761760672,1.9362657184324654,15908864
6.4044783999999995,6.902895815337913,5.906060984662086,5.781238719999999,6.349994760895068,5.21248267910493,0.5080136537551879,1.9926877076427147,0.5761540434670289,0.4398732640433469,2.069334277242817,1.9160411380426126,16072704
6.583678569999999,7.199947931695816,5.967409208304182,5.90071858,6.653149153619348,5.148288006380652,0.510827188193798,1.9619248976310093,0.5899593628305092,0.43169501355708684,2.0259966641703415,1.897853131091677,16236544
6.11427876,6.972363240483433,5.256194279516568,6.1482383999999985,6.963957646314653,5.332519153685344,0.5868118102351825,2.0146284475922585,0.6569179721934101,0.5167056482769549,2.075284642764151,1.9539722524203658,16400384
6.2641984100000005,7.130672133518647,5.397724686481354,6.135478470000001,6.726493144492318,5.544463795507683,0.5534339357167483,2.015069616337617,0.640354813428848,0.46651305800464854,2.0794128193584367,1.9507264133167972,16564224
6.62727838,7.259668488837393,5.994888271162607,5.872518699999999,6.787107335608604,4.957930064391394,0.5263811322549979,2.0038467039664587,0.6046634404361305,0.44809882407386536,2.061877057708371,1.9458163502245465,16728064
6.63023851,7.30971734193177,5.95075967806823,5.839958820000001,6.629967509715355,5.049950130284648,0.5113526706894238,1.9876169910033543,0.5761190529129084,0.4465862884659392,2.047831592951001,1.9274023890557077,16891904
6.714958359999999,7.456946332180927,5.972970387819071,6.145718499999999,6.840654169368113,5.450782830631885,0.4940261537830034,1.996219108005365,0.5774041242152312,0.41064818335077563,2.058587283007363,1.9338509330033669,17055744
6.663038479999999,7.365992417462277,5.960084542537722,6.00135843,6.611303036329619,5.391413823670381,0.5178241779406865,1.9756391480565072,0.5912592848056653,0.4443890710757077,2.0235626111748766,1.9277156849381378,17219584
6.46563826,7.062821267798595,5.8684552522014055,6.005598410000001,6.550382747095243,5.460814072904759,0.559522478406628,1.9868515501419703,0.6437308581055448,0.4753140987077114,2.0453415937854857,1.9283615064984547,17383424
6.645358379999999,7.6285649139564145,5.662151846043584,6.10183863,6.564923100663752,5.638754159336247,0.5430685620754957,2.006097353498141,0.6247112935848594,0.46142583056613196,2.0558335068057376,1.9563612001905442,17547264
6.77195866,7.428907034852202,6.1150102851477985,6.13583841,6.847924740903318,5.4237520790966816,0.5374579192449649,2.0151594147086143,0.5952786835674667,0.47963715492246306,2.063258153091544,1.9670606763256844,17711104
6.768758549999999,7.394823941348721,6.142693158651277,5.84271856,6.618682347006684,5.066754772993316,0.5697813104838134,2.0416180267930026,0.6521443577129588,0.48741826325466814,2.0778149486905844,2.005421104895421,17874944
6.99895863,7.585116706261516,6.412800553738483,6.47587861,7.059677893742832,5.892079326257167,0.5615799008558193,2.0344461475809412,0.65573547425725,0.4674243274543886,2.0690358407406806,1.999856454421202,18038784
6.73643852,7.4439470952120805,6.02892994478792,5.8741587299999996,6.49011205180162,5.258205408198379,0.5538910290847223,2.0182540421684583,0.5981848045712153,0.5095972535982294,2.080149628227702,1.9563584561092149,18202624
7.2821582000000005,8.106677957483154,6.457638442516848,6.5907584,7.488070365497171,5.69344643450283,0.5556921179095904,1.9892771760622658,0.6267239109175264,0.48466032490165434,2.040439514640851,1.9381148374836807,18366464
7.425478090000001,7.919350027455257,6.931606152544745,6.629718570000001,7.520026915978783,5.73941022402122,0.5015325208504995,1.9747181117534638,0.5464725758284493,0.45659246587254965,2.0147569266815246,1.9346792968254032,18530304
6.80935837,7.559886976651193,6.058829763348807,6.088678600000001,6.924587607512305,5.252769592487696,0.4926449832816918,1.9903135041395827,0.5363616388339858,0.44892832772939784,2.0628299925325564,1.9177970157466089,18694144
7.10867848,7.650012137076164,6.567344822923836,6.4871985200000015,7.1933621360949,5.781034903905103,0.5367925153424343,1.9916122699777286,0.5933609391122424,0.48022409157262624,2.0329163925134535,1.9503081474420039,18857984
6.756758670000001,7.648513215402567,5.8650041245974345,6.233758400000001,6.8940342875138665,5.573482512486136,0.4969460648794969,1.9856080735723178,0.5445526582686551,0.44933947149033876,2.0305429061201976,1.940673241024438,19021824
6.6264384000000005,7.308316828630943,5.944559971369058,6.2995585,7.131964049837398,5.4671529501626015,0.5717895196129879,2.0035375530521073,0.6696765361135261,0.47390250311244964,2.0819178942481713,1.9251572118560434,19185664
6.99411837,7.795290954453149,6.192945785546851,6.06311867,7.086653600997244,5.039583739002755,0.5876407450685898,1.9922231564919155,0.7157287858054422,0.45955270433173734,2.081884796170532,1.9025615168132992,19349504
6.8596783299999995,7.608565844359345,6.110790815640654,6.43203868,7.074844277711822,5.7892330822881775,0.4904128986100355,2.000482277572155,0.5510007969529661,0.4298250002671049,2.061198918557962,1.939765636586348,19513344
7.30119821,7.98059814934069,6.62179827065931,6.3736383299999995,6.937240208234874,5.810036451765125,0.5307860327263673,2.003341870009899,0.6457623673333266,0.415809698119408,2.042239291480592,1.964444448539206,19677184
7.09051817,7.478446212450438,6.702590127549563,6.096718399999999,6.4997223435838976,5.693714456416101,0.5041543205579122,1.999743474523226,0.5866482961574946,0.4216603449583298,2.054959570030807,1.944527379015645,19841024
7.10583838,8.001452905037622,6.210223854962377,6.232478500000001,6.977674482957651,5.487282517042351,0.5784331294397513,2.000849494338036,0.6911651203486862,0.4657011385308165,2.071113911247164,1.9305850774289082,20004864
7.0115984099999995,7.786988349011547,6.236208470988452,6.2655986,7.010447407095937,5.520749792904063,0.5419828100750843,2.0130963941415154,0.6518266581794736,0.43213896197069496,2.076272753538434,1.9499200347445964,20168704
7.0744782499999985,8.270152615449115,5.878803884550882,6.6267586199999995,7.898821567270216,5.354695672729783,0.5024606934438148,1.994616052011649,0.5753354192565918,0.42958596763103785,2.067845974745411,1.9213861292778864,20332544
7.063558230000001,7.913027203862258,6.214089256137743,6.48359873,7.268140355098457,5.699057104901542,0.519141065950195,1.9995891203482945,0.5565457255136521,0.4817364063867379,2.050174370656795,1.9490038700397938,20496384
7.0051584700000005,7.786925640294199,6.223391299705802,6.6587585,7.581346405093225,5.736170594906776,0.5382165415833394,2.022853312889735,0.6347839619642732,0.4416491212024056,2.0664650695651794,1.9792415562142907,20660224
7.1273584,7.829154454671292,6.425562345328709,6.30415852,6.834714262075978,5.7736027779240215,0.5645962459345657,2.0222660919030506,0.673045855611791,0.4561466362573404,2.053604505518659,1.9909276782874423,20824064
6.99671821,7.64093959182589,6.35249682817411,6.325798730000001,7.247354128254618,5.404243331745383,0.5649843268096447,2.017252982656161,0.7022253052877466,0.4277433483315428,2.0635915160289264,1.9709144492833954,20987904
7.0222385,7.907877513264538,6.136599486735463,6.485438669999999,7.316138859954577,5.65473848004542,0.5597401494781177,2.0286156311631203,0.6610133451730283,0.458466953783207,2.0582941701848383,1.9989370921414022,21151744
7.015758329999999,7.554779133322572,6.476737526677426,6.2901186,7.10955833175346,5.470678868246539,0.5053662205735843,2.015200440088908,0.5787775808538399,0.43195486029332864,2.060194364764539,1.970206515413277,21315584
6.462358570000001,7.374777781703609,5.549939358296393,6.2371586400000005,6.904885882532064,5.5694313974679375,0.5730104415367047,2.0536036605636285,0.6449514565545261,0.5010694265188832,2.1178121564388626,1.9893951646883947,21479424
6.453318560000001,7.309544676103663,5.59709244389634,6.054958579999999,7.015323018816154,5.094594141183844,0.5298562786231439,2.0537102128068603,0.6354271487218204,0.42428540852446744,2.090174921722715,2.0172455038910058,21643264
6.67035853,7.602398164939725,5.738318895060274,6.42483821,7.133030823725516,5.716645596274484,0.5378169654558103,2.051786776383718,0.6207856388691302,0.45484829204249033,2.1003579886486072,2.003215564118829,21807104
6.86543843,7.512301228628847,6.218575631371153,6.40519868,7.280055171459139,5.53034218854086,0.5641356252133847,2.034431208173434,0.6482500719124716,0.48002117851429776,2.095234324062756,1.9736280922841123,21970944
7.3028783399999995,8.224447910557728,6.38130876944227,6.37639851,7.3972404494990736,5.355556570500926,0.500844495370984,2.0183344687024753,0.5507982714153258,0.4508907193266422,2.0600662315908105,1.97660270581414,22134784
6.766278410000001,7.469131829394517,6.063424990605485,6.37135873,7.25829014352335,5.4844273164766495,0.512803003937006,2.0148151859641077,0.5918176686713117,0.4337883392027002,2.0656538393317576,1.9639765325964578,22298624
7.51903826,8.188469975319382,6.8496065446806185,6.618078680000001,7.088415567189811,6.147741792810191,0.519974302748839,2.012016146381696,0.5841243447638442,0.4558242607338338,2.072523733396915,1.9515085593664772,22462464
6.98495836,7.762136862541747,6.207779857458253,6.218838490000001,6.821407974857216,5.616269005142787,0.593077043319742,2.0072392940521238,0.6803391246745258,0.5058149619649581,2.0345309258398543,1.9799476622643932,22626304
6.967078289999999,7.858958557523483,6.075198022476515,6.64871849,7.558279079959049,5.739157900040952,0.5050045713782311,1.9928964778780933,0.5496408386640517,0.4603683040924104,2.026586265868754,1.9592066898874323,22790144
7.556238210000001,8.295994650509531,6.81648176949047,6.82867832,7.443880135677555,6.213476504322445,0.5373009802152714,2.0040535926818848,0.6304169710334876,0.4441849893970552,2.0330417787786264,1.9750654065851432,22953984
7.419638449999999,8.119271671055257,6.720005228944741,7.012238549999999,7.895997530623212,6.128479569376786,0.522770960132281,1.9998008618752159,0.6083198959254976,0.4372220243390643,2.049813249125055,1.9497884746253769,23117824
7.2107181900000015,8.178311980694506,6.243124399305498,6.45923849,7.231010618971395,5.687466361028604,0.55374328730007,2.018934585154056,0.6446145020759064,0.46287207252423374,2.0703011994826683,1.9675679708254439,23281664
7.518078429999998,8.275642537309412,6.760514322690584,6.571798460000001,7.530487165793616,5.613109754206386,0.555503619958957,2.0305336922407156,0.6557980016850282,0.45520923823288584,2.085786682236805,1.9752807022446262,23445504
6.76543858,7.529930652247798,6.000946507752201,6.44191828,7.020800069118395,5.863036490881606,0.5388383415838083,2.058528932432334,0.6513251083478175,0.4263515748197991,2.107332836665574,2.0097250281990937,23609344
7.2930382499999995,8.27259192058688,6.313484579413119,6.1235585200000004,6.936177932828601,5.3109391071714,0.5060330647975206,2.040080930292606,0.5880117582998212,0.42405437129522006,2.081079487683777,1.9990823729014355,23773184
7.33579824,8.039497752252387,6.632098727747612,6.42723854,7.092041787396471,5.76243529260353,0.5070620054999987,2.0251192058126137,0.5880654582683533,0.42605855273164406,2.0652367622586283,1.985001649366599,23937024
7.422958009999999,8.313212200301477,6.532703819698522,6.694438309999998,7.610173156020114,5.778703463979882,0.4898382278780143,2.033088927964369,0.5730664249269996,0.40661003082902897,2.053154599248109,2.013023256680629,24100864
7.16159852,7.95425135696719,6.36894568303281,6.80147825,7.469076166992131,6.133880333007869,0.5063781479994456,2.0225715135534603,0.5702535752712399,0.4425027207276513,2.061197529284762,1.9839454978221585,24264704
7.178158289999999,8.25666438029494,6.099652199705059,6.68115835,7.220269901087682,6.142046798912317,0.5279102766265471,2.0051870589454968,0.6198436011293562,0.43597695212373794,2.052653519165483,1.9577205987255106,24428544
7.57751844,8.213447371367844,6.941589508632157,7.21399842,7.90152320272734,6.526473637272661,0.5086523813505968,1.9877158443133034,0.5829710478343116,0.4343337148668819,2.03911440224783,1.9363172863787768,24592384
7.49199852,8.129066039322836,6.854931000677163,6.969358269999999,7.612618298518607,6.326098241481391,0.47747468687593936,1.9890174339214965,0.5373658441337156,0.41758352961816314,2.0455019795261284,1.9325328883168649,24756224
7.191398449999999,7.77236167279146,6.610435227208539,6.673598319999999,7.150533671099269,6.196662968900729,0.5411953773349524,2.013825628658136,0.6463243650971742,0.43606638957273064,2.0530414039667857,1.9746098533494862,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-chaser-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.652000001,0.6895629545580171,0.6144370474419829,0.66552001,0.6985629256825181,0.632477094317482,0.9158638097345829,2.7070926745732624,1.1316341187456296,0.7000935007235363,2.7077099036895227,2.706475445457002,16384
0.695120022,0.7320514467805491,0.6581885972194509,0.68232,0.7335243141620198,0.6311156858379803,0.24054137670124565,2.626285539070765,0.3003312035457866,0.18075154985670472,2.6522218419093333,2.600349236232197,180224
0.841959914,0.8721520534194742,0.8117677745805258,0.8475599340000001,0.9101581775817636,0.7849616904182365,0.23473201878368846,2.5957228144009905,0.2847448106086257,0.1847192269587512,2.6305810864911536,2.5608645423108274,344064
0.946919896,0.9913566726716091,0.902483119328391,0.9034399120000002,0.9561128427694485,0.8507669812305518,0.2130581778163711,2.5513394524653754,0.24286140075739607,0.18325495487534613,2.60674279504479,2.4959361098859607,507904
0.971759828,1.0374317509248205,0.9060879050751796,0.95955987,1.042425768602547,0.8766939713974529,0.22466630659376582,2.521005509297053,0.29413820462300866,0.155194408564523,2.557168727591798,2.4848422910023085,671744
0.98219982,1.0175880794090977,0.9468115605909021,0.948239918,1.012886451792342,0.883593384207658,0.3351094176992774,2.464204594492912,0.47409029467432695,0.19612854072422783,2.4894810833246894,2.4389281056611343,835584
1.01003983,1.0674796940458313,0.9525999659541685,0.9889198410000001,1.0383239757719802,0.93951570622802,0.2593231497332453,2.429503366351127,0.38803442980641323,0.1306118696600773,2.47213875735785,2.3868679753444044,999424
1.0549597700000002,1.1366808399000332,0.973238700099967,1.0356798699999998,1.0965310411506886,0.974828698849311,0.23548999270424248,2.38646124402682,0.3102081290054667,0.16077185640301825,2.4377578246635956,2.335164663390044,1163264
1.1495997500000001,1.245760080906297,1.0534394190937033,1.07347978,1.1514854769919864,0.9954740830080135,0.208613573325177,2.384144362807274,0.2683277527854963,0.14889939386485768,2.4510048591473845,2.3172838664671636,1327104
1.11687979,1.1941557129877385,1.0396038670122616,1.1188397599999997,1.2052171846154998,1.0324623353844997,0.1986762906424701,2.3548316101233167,0.28697005890844246,0.11038252237649776,2.447316203941019,2.2623470163056143,1490944
1.173319763,1.2568894957367076,1.0897500302632925,1.1164797180000001,1.22810929311488,1.0048501428851202,0.21650012892981363,2.3493196278810506,0.30355460369219184,0.12944565416743542,2.400547593758195,2.2980916620039062,1654784
1.217759735,1.3614848452375818,1.0740346247624182,1.2381596700000002,1.3801454465327434,1.096173893467257,0.24034153626610832,2.303759848078092,0.35690006448669,0.12378300804552668,2.3511363748476013,2.256383321308583,1818624
1.31967965,1.4962424344139997,1.1431168655860005,1.25431967,1.371566104705752,1.1370732352942483,0.20681417187054948,2.301433916886648,0.2808919932975187,0.13273635044358031,2.384738442615877,2.2181293911574187,1982464
1.39787953,1.5577150008543699,1.23804405914563,1.3336397,1.4623264950335542,1.2049529049664458,0.20776644308740888,2.30180501639843,0.26736325249528803,0.1481696336795297,2.375565521559557,2.2280445112373033,2146304
1.40899951,1.572014502844293,1.245984517155707,1.3753595600000001,1.5425793944838748,1.2081397255161255,0.20218458088735738,2.2743280758460367,0.24664322589102147,0.1577259358836933,2.3391827443200617,2.2094734073720117,2310144
1.51699952,1.6658247904080512,1.3681742495919487,1.46287959,1.67801858948084,1.24774059051916,0.23109335011492171,2.2621551007032394,0.28560869959715796,0.17657800063268544,2.32172451460697,2.202585686799509,2473984
1.59075949,1.8632464230871828,1.318272556912817,1.55843949,1.7765814938801077,1.3402974861198924,0.24918991830199952,2.233422507842382,0.4176513320669586,0.08072850453704047,2.3159102924001873,2.1509347232845766,2637824
1.6295195,1.809495597257408,1.449543402742592,1.6066394799999997,1.7850367438848744,1.428242216115125,0.18376506616671878,2.228837451338768,0.2540737451375761,0.11345638719586151,2.3291013759822707,2.1285735266952654,2801664
1.6838394300000001,1.8377102734812072,1.529968586518793,1.66043941,1.8355221911271196,1.4853566288728803,0.23360446104779836,2.2275009418527283,0.3139822429236728,0.1532266791719239,2.3525966643851928,2.102405219320264,2965504
1.8271993700000002,2.013922560504121,1.6404761794958798,1.7544793600000002,1.9568428969488003,1.5521158230512,0.155660307003806,2.207733133435249,0.18469788131410372,0.1266227326935083,2.265534701140575,2.1499315657299225,3129344
1.7976393300000002,1.9580610199475073,1.6372176400524932,1.81395931,1.9833453701136379,1.644573249886362,0.17988040431713062,2.1826895276705423,0.2519096136713473,0.10785119496291395,2.23763703509221,2.1277420202488746,3293184
1.8735593899999998,2.0256525416644418,1.7214662383355581,1.8123592600000002,1.9418692898078278,1.6828492301921727,0.16304649980738756,2.1565735762317972,0.20853378262918312,0.11755921698559199,2.2359885647938595,2.077158587669735,3457024
1.8821993300000002,1.9991847382696648,1.7652139217303355,1.88839924,2.0322762211193384,1.7445222588806617,0.1700669434542457,2.1903248190879823,0.20876576779885508,0.1313681191096363,2.2339260562962617,2.146723581879703,3620864
1.9712392100000002,2.0974515014427078,1.845026918557293,2.00479918,2.1751241276501476,1.8344742323498522,0.12319630337879058,2.1535687208175656,0.14412803847240802,0.10226456828517312,2.225654624964203,2.081482816670928,3784704
1.9761592500000003,2.1030764922014935,1.849242007798507,1.9750792999999998,2.1513910698170995,1.7987675301829,0.1609184513955066,2.1670173923174536,0.2345176038713948,0.08731929891961837,2.2330325253797723,2.101002259255135,3948544
2.0499991100000003,2.2862278292533014,1.8137703907466993,1.9890792099999999,2.1459251916585647,1.8322332283414349,0.1697474179168542,2.1811500042676926,0.22625963724111547,0.1132351985925929,2.2269172571646054,2.1353827513707797,4112384
2.0767191699999996,2.295828754206734,1.857609585793265,2.02223913,2.202002686333385,1.842475573666615,0.1642127099136511,2.186391146977743,0.22676813966083387,0.10165728016646836,2.259384213855982,2.1133980800995036,4276224
2.12547913,2.2414461347522576,2.0095121252477424,2.0473991899999997,2.192810839753542,1.9019875402464572,0.14261115368766084,2.1671599139769873,0.20919892536257456,0.07602338201274712,2.228962814717483,2.1053570132364916,4440064
2.1691591499999996,2.315362333508494,2.022955966491505,2.17239915,2.4084033838095538,1.9363949161904463,0.15599776819969213,2.1585243354241053,0.20399198092314277,0.10800355547624149,2.2342671035197674,2.082781567328443,4603904
2.08815909,2.243929236623854,1.9323889433761463,2.1094792,2.2754903676966762,1.9434680323033235,0.15438799972956377,2.1750136211514475,0.21889663156116493,0.08987936789796261,2.253350554366752,2.096676687936143,4767744
2.18667909,2.404487694617942,1.9688704853820584,2.16843911,2.4343082802157867,1.9025699397842133,0.12129167484429967,2.149812174836794,0.16087999505284667,0.08170335463575268,2.2086285174661655,2.090995832207423,4931584
2.3143591099999994,2.470328861762381,2.158389358237618,2.30067912,2.470897021963535,2.130461218036465,0.12629021164805934,2.1306283315022787,0.17518850047403411,0.07739192282208458,2.1821776599439087,2.0790790030606487,5095424
2.2885590199999997,2.4174002608571477,2.1597177791428517,2.27115907,2.402002513051641,2.1403156269483588,0.14426579326391215,2.1303075591723126,0.18721662102311482,0.10131496550470949,2.176719252040959,2.083895866303666,5259264
2.37519897,2.5669514075021973,2.1834465324978027,2.3699589800000007,2.578813822295878,2.1611041377041236,0.16156234680674966,2.1031629383563994,0.2520553495207032,0.07106934409279617,2.1646165565831366,2.0417093201296623,5423104
2.388839,2.6338805573571715,2.1437974426428283,2.3298389599999996,2.507608723917299,2.1520691960827003,0.13637611359978713,2.1081116010745364,0.19662048405228522,0.07613174314728903,2.151626822622712,2.064596379526361,5586944
2.52831894,2.739996792139605,2.316641087860395,2.28975904,2.374782748994647,2.204735331005353,0.12161872175832582,2.126533768077691,0.16918519231102047,0.07405225120563115,2.178973112480221,2.074094423675161,5750784
2.462759,2.770579897640199,2.154938102359801,2.3268390400000003,2.5107387654290405,2.14293931457096,0.13134196035874385,2.07452252805233,0.18150432408989786,0.08117959662758983,2.126332142926593,2.022712913178067,5914624
2.3777589999999997,2.651894158051666,2.1036238419483335,2.4437990199999997,2.6092774732923774,2.278320566707622,0.16556010018878922,2.1037718678514166,0.22410740333928042,0.10701279703829801,2.1650933572753868,2.0424503784274464,6078464
2.3872790299999997,2.5833442504834094,2.19121380951659,2.4832789699999998,2.735333857524138,2.2312240824758613,0.14471319311608866,2.0700344453255335,0.21899018937629786,0.07043619685587946,2.130242515964324,2.009826374686743,6242304
2.52203895,2.757010432754862,2.2870674672451377,2.45735892,2.6957306373190217,2.218987202680978,0.10004122502480936,2.079165376226107,0.12495941214326732,0.0751230379063514,2.127803313579023,2.030527438873191,6406144
2.52343897,2.7509413412018273,2.2959365987981726,2.46819909,2.7161899688242603,2.22020821117574,0.12411456510114172,2.0817677095532416,0.19700479654025133,0.05122433366203212,2.126011661235967,2.0375237578705163,6569984
2.5060788999999994,2.668279395091753,2.3438784049082457,2.4397589600000003,2.655615969329798,2.2239019506702027,0.15406997241079803,2.0479625418782232,0.21385803658983632,0.09428190823175975,2.096041753450703,1.9998833303057433,6733824
2.7356789799999994,3.055135110226376,2.416222849773623,2.6067590000000003,2.943314689062093,2.2702033109379074,0.11882612675738831,2.058492223421733,0.17368565957256482,0.06396659394221178,2.1340320616421455,1.98295238520132,6897664
2.67211896,3.041840548465722,2.3023973715342785,2.56195901,2.8217481462486944,2.302169873751305,0.14439041856676338,2.0606888428330423,0.21532379038262214,0.07345704675090461,2.147479779047651,1.9738979066184337,7061504
2.81207885,3.165934270147919,2.4582234298520804,2.58587887,2.8132195466261116,2.3585381933738887,0.17840797964793936,2.0726863478620845,0.28130801583350484,0.0755079434623739,2.124487546509053,2.020885149215116,7225344
2.7909189499999996,3.1634716751759946,2.4183662248240045,2.6778388900000003,2.9852078249898835,2.370469955010117,0.17527333830172812,2.0707774852712957,0.2541978365792541,0.09634884002420212,2.152251406628476,1.9893035639141157,7389184
2.79711892,3.265359681723329,2.328878158276671,2.76171899,3.0504561489844697,2.47298183101553,0.18331592634009813,2.0424209753672278,0.2878076563184764,0.07882419636171992,2.0968040370166507,1.9880379137178048,7553024
2.8351190199999996,3.2740080176602526,2.3962300223397466,2.9474390999999995,3.532626602962961,2.362251597037038,0.17003700725423787,2.046521730720997,0.2469840700453909,0.09308994446308481,2.1344589642106193,1.9585844972313744,7716864
2.9359588899999998,3.6269853327699106,2.244932447230089,2.79595894,3.389698949185177,2.202218930814823,0.16784523172924912,2.028763059278329,0.2637135662696576,0.07197689718884065,2.1081964656392866,1.9493296529173714,7880704
3.08431895,3.814175804557151,2.354462095442849,2.7832789900000003,3.1867286128498167,2.379829367150184,0.17018902217969295,2.0196048115690552,0.2889488426555952,0.05142920170379073,2.0763666808743544,1.962842942263756,8044544
2.92875909,3.6096556499319874,2.247862530068012,2.949599,3.5630946578884743,2.336103342111526,0.19698172025382513,2.0378434037168818,0.30640185055105307,0.08756158995659719,2.101461022745888,1.9742257846878755,8208384
3.2903589099999997,4.164285076204451,2.416432743795548,3.06179879,3.935902753672598,2.187694826327402,0.22298303330317135,2.0194046000639596,0.32658974108923305,0.11937632551710962,2.0683994812630786,1.9704097188648408,8372224
3.3662789099999997,4.327893701152114,2.4046641188478852,2.91883896,3.4234663736699655,2.4142115463300344,0.22309607835486528,1.998956375817458,0.33418469493876357,0.11200746177096697,2.0928958336138033,1.9050169180211127,8536064
3.2449590299999995,4.153444895346539,2.3364731646534604,3.2890389199999994,4.274128628332402,2.303949211667596,0.2790618070556472,2.012861406803131,0.4295413358880437,0.1285822782232507,2.0885022570820984,1.937220556524164,8699904
3.2536788100000003,4.127057984584847,2.3802996354151533,3.2337589200000005,4.34814127598459,2.119376564015411,0.2595596007692317,2.0074839303890863,0.3972455105933723,0.12187369094509107,2.091047476962602,1.9239203838155707,8863744
3.5941987499999994,4.691438183201397,2.496959316798602,3.2663589200000005,4.231485269200808,2.301232570799194,0.2946303443983197,1.981088478863239,0.4221736832170212,0.1670870055796182,2.067592085480815,1.8945848722456629,9027584
3.59371904,4.713710844162218,2.4737272358377815,3.4166389099999996,4.293417992553442,2.539859827446557,0.31219062743087606,1.9852929328878723,0.42776482059336873,0.19661643426838335,2.0735300388649955,1.8970558269107491,9191424
3.8455188399999995,4.907353131146449,2.78368454885355,3.5401189399999993,4.48891867081702,2.591319209182979,0.3449279841656486,1.980050385495027,0.4809703306968497,0.20888563763444754,2.034568807123207,1.9255319638668469,9355264
3.61271882,4.765086735372186,2.460350904627814,3.5316788900000007,4.748296844134206,2.3150609358657954,0.3055822509030501,1.981384378671646,0.5317864297781936,0.07937807202790653,2.0314542434163947,1.9313145139268972,9519104
3.63499896,4.4756806887273815,2.7943172312726183,3.47927896,4.357608270419753,2.600949649580246,0.32912577260285614,1.9666569982965787,0.5083336077820131,0.1499179374236992,2.023891341676686,1.9094226549164717,9682944
3.73027892,4.9390861039614995,2.5214717360385004,3.6778388200000003,4.807744114848411,2.5479335251515898,0.3233012655749917,1.975729827582836,0.4910392424999192,0.15556328865006425,2.0388816553786766,1.9125779997869958,9846784
3.7338387399999995,4.703228019877227,2.764449460122772,3.5772387300000004,4.476880719134413,2.677596740865588,0.3521089989691972,1.971447249750296,0.5031419166707268,0.20107608126766752,2.070179121131423,1.8727153783691688,10010624
3.87363911,5.08111464939916,2.6661635706008404,3.8518788600000002,5.401068926812536,2.302688793187465,0.3415525624062866,1.9777770295739177,0.5343827968702379,0.14872232794233528,2.0789196594822603,1.8766343996655748,10174464
3.9303587900000005,4.984629376393892,2.8760882036061086,3.6439987800000004,4.612340528516612,2.6756570314833885,0.3692984438190857,1.972466610868772,0.5749138823572947,0.16368300528087673,2.091773160689193,1.8531600610483512,10338304
4.265158830000001,5.443485977144878,3.086831682855123,3.7221987800000003,4.741949081063962,2.702448478936039,0.3834215050252775,1.9516063630580902,0.5524634374945084,0.21437957255604656,2.0549425262444427,1.848270199871738,10502144
4.137518689999999,5.221713645855526,3.053323734144473,3.74539904,4.426755728374054,3.064042351625946,0.3557426806539297,1.9337422743439674,0.49733524709247473,0.2141501142153847,1.985016379655445,1.8824681690324898,10665984
4.449598760000001,5.680532929973403,3.2186645900265987,4.33535889,5.665803562841097,3.0049142171589036,0.42727447872360547,1.8936848764618237,0.5894607203723587,0.26508823707485213,2.0153355403967015,1.7720342125269457,10829824
4.54471873,6.020009731267517,3.0694277287324825,4.3019988,5.380353830167728,3.2236437698322717,0.3337593459524214,1.9984012429912883,0.48231795177468784,0.18520074013015497,2.0835997836371534,1.913202702345423,10993664
4.41255868,5.517977484796877,3.3071398752031227,4.225878880000001,5.5734018929549975,2.878355867045004,0.4428249693786105,1.909931510686874,0.617433498968654,0.268216439788567,2.02030451989892,1.799558501474828,11157504
4.48303884,5.638989605292757,3.327088074707243,4.17603888,5.220833695167935,3.1312440648320656,0.4375741951167583,1.9223875656723979,0.5775995413388728,0.2975488488946438,2.029023770143089,1.815751361201707,11321344
5.04031861,6.191266449746809,3.8893707702531906,4.405078820000001,5.305015431628232,3.50514220837177,0.43611467691759265,1.9255996182560922,0.5763590726504189,0.29587028118476644,2.064448832262446,1.7867504042497384,11485184
4.61371872,5.367998732888751,3.859438707111249,4.39583884,5.344370943632222,3.4473067363677776,0.5464512802660464,1.9183706879615783,0.6982016295437906,0.39470093098830217,2.0157853114723325,1.820956064450824,11649024
4.66751889,5.412852384375817,3.9221853956241826,4.56831878,5.503508001672807,3.6331295583271936,0.5123887423425912,1.9593526159723607,0.6796007743643964,0.3451767103207861,2.041414760339005,1.8772904716057162,11812864
4.87619881,5.780882813190116,3.971514806809884,4.625038859999999,5.549992829589436,3.7000848904105625,0.5273502937207619,1.9278316309054695,0.7012775974585348,0.35342298998298904,2.0250547042927467,1.8306085575181923,11976704
5.014718650000001,6.064431631297336,3.9650056687026654,4.374198900000001,5.139047653681493,3.6093501463185085,0.5794356090327104,1.927764828999837,0.7423702260744646,0.41650099199095625,2.0278866880492132,1.8276429699504606,12140544
4.96143878,5.886206774905663,4.036670785094337,4.9629588799999995,5.568520714740688,4.357397045259311,0.4909110830475886,1.9633461564779278,0.6201927439137693,0.361629422181408,2.059545168490222,1.8671471444656333,12304384
5.18927877,6.1122508089377146,4.266306731062285,5.107198689999999,6.279316459222914,3.9350809207770845,0.5304595522582531,1.913551150759061,0.6770578606015507,0.3838612439149556,1.994187915073483,1.832914386444639,12468224
5.4082388,6.675408381674169,4.141069218325832,5.15375882,6.038219478250989,4.2692981617490116,0.5415386365105708,1.9008362382650374,0.6745318692497289,0.40854540377141274,2.014751085179988,1.7869213913500872,12632064
5.36347864,6.271811339709626,4.455145940290374,5.035559009999999,5.731988935233635,4.3391290847663635,0.5688438901056845,1.9132689620057743,0.7131494354578758,0.42453834475349317,1.997591365095305,1.8289465589162437,12795904
5.459678679999999,6.369420277700853,4.549937082299144,5.288718609999999,5.89738821153585,4.680049008464149,0.510569853708148,1.8869197562336921,0.6013033348494374,0.4198363725668586,1.9706841677552038,1.8031553447121804,12959744
5.81859839,6.5853646008648745,5.0518321791351255,5.24311848,6.256923334033026,4.229313625966974,0.6318680328627428,1.9345009182890256,0.8454379620199932,0.4182981037054925,2.0122202527073623,1.8567815838706887,13123584
5.30247878,6.117007695442157,4.4879498645578435,5.434718869999999,6.530572340684506,4.338865399315493,0.6181332265337309,1.943466466665268,0.7653501157139924,0.47091633735346944,2.027464768150261,1.8594681651802751,13287424
5.34483876,6.351061941610979,4.338615578389021,5.15651888,5.984825243117461,4.328212516882539,0.5671043727546929,1.9404625137646991,0.720419482874603,0.4137892626347829,2.01849589304911,1.8624291344802884,13451264
5.74355853,6.997807650480705,4.4893094095192945,5.48147862,6.423364192679073,4.539593047320927,0.5708227803309759,1.943845613797506,0.6906600774405687,0.4509854832213831,2.0326132649904847,1.8550779626045275,13615104
5.90871888,6.941624953025478,4.875812806974523,5.4347188,6.515879734703181,4.3535578652968185,0.5462689651797215,1.8991008629401525,0.6297109716282475,0.46282695873119545,1.9783956448619553,1.8198060810183496,13778944
6.02615862,7.417636714965841,4.63468052503416,5.87391859,6.938034932014587,4.809802247985412,0.527277062088251,1.9001127084096272,0.6275493675510672,0.4270047566254348,1.9771529235823104,1.823072493236944,13942784
6.32043851,7.187346183981056,5.453530836018944,5.354798779999999,6.128009929366204,4.581587630633795,0.5894034589330355,1.9056940426429112,0.7281636033374906,0.4506433145285803,2.0029119211261466,1.8084761641596756,14106624
6.018278329999999,7.178511655857941,4.858045004142058,5.81543862,6.823802346284621,4.807074893715379,0.6055963611851135,1.8822740683952968,0.7185941692897789,0.4925985530804481,1.9665414690459067,1.7980066677446869,14270464
6.26595861,7.537273743156583,4.994643476843417,5.69559866,6.77707364537142,4.61412367462858,0.6231675898035368,1.903905942539374,0.7330811362440449,0.5132540433630287,1.9873483737710274,1.8204635113077208,14434304
6.007398610000001,7.061377026099842,4.95342019390016,5.853358680000001,6.771686877414567,4.935030482585436,0.6015032820403576,1.8917078723510108,0.6903966286786452,0.5126099354020701,1.9862365893202796,1.797179155381742,14598144
6.011598619999999,6.813102061459997,5.210095178540001,5.62339853,6.419510109162327,4.8272869508376735,0.6612695641815662,1.9367517625292145,0.7830903422238845,0.539448786139248,2.0402175742609896,1.8332859507974395,14761984
6.201838420000001,7.025153220288812,5.378523619711191,5.910838399999999,6.594065471530474,5.227611328469525,0.5817807340373595,1.8894304548700653,0.6572405288525249,0.5063209392221941,1.9730747301258382,1.8057861796142924,14925824
6.27983866,7.14373026195212,5.41594705804788,5.83451867,6.67837420097162,4.9906631390283795,0.6261792498330275,1.9355054194728532,0.7243911976714908,0.5279673019945642,2.0035290787892666,1.86748176015644,15089664
6.34003854,7.489691245478136,5.190385834521864,6.093878770000001,7.152414532914558,5.0353430070854435,0.6513039582719405,1.896847475071748,0.7285543156117898,0.5740536009320912,1.9609129902672628,1.832781959876233,15253504
6.02075856,7.001841552125025,5.039675567874975,5.7500388000000004,6.792325904093733,4.707751695906268,0.5270593818277121,1.959937709569931,0.6103268710502947,0.44379189260512947,2.06437496499478,1.8555004541450821,15417344
6.4165986,7.557109679251832,5.276087520748169,5.602518829999999,6.73337011640374,4.471667543596259,0.6132248157014449,1.9552130654454232,0.7052412240377453,0.5212084073651446,1.984103274437376,1.9263228564534702,15581184
6.27031841,7.285325894879877,5.255310925120122,5.8305587,6.539758824523506,5.121358575476494,0.6317222884545723,1.9581277181704837,0.7620163189074414,0.5014282580017033,2.0200284144865917,1.8962270218543757,15745024
6.53663847,7.3785332076430175,5.694743732356982,6.0605587199999995,6.967906949906175,5.153210490093824,0.6215950424472491,1.9753600344061852,0.7758339721268096,0.4673561127676885,2.040060501671655,1.9106595671407156,15908864
6.314118410000001,7.1174704301441905,5.510766389855811,5.83755849,6.5525632771387965,5.122553702861204,0.6082787601898115,1.9453969284892083,0.7250087813707301,0.49154873900889295,2.0186127686893376,1.872181088289079,16072704
6.606478,7.6503779378064545,5.562578062193546,5.892038639999999,6.753187017689261,5.030890262310737,0.6218041189014911,1.9548673282066982,0.7156966798231175,0.5279115579798648,2.021665584612224,1.8880690718011723,16236544
6.73587847,7.8500763863295155,5.621680553670485,5.991318640000001,6.7851152511635915,5.197522028836411,0.624306483194232,1.965446220338345,0.7982122347274955,0.4504007316609685,2.0125169645228858,1.9183754761538039,16400384
6.557358540000001,7.317420230130046,5.797296849869956,6.29767834,7.10437622459987,5.4909804554001305,0.6094084158539772,1.9716705113649369,0.7002910647481142,0.5185257669598402,2.0289655378600973,1.9143754848697763,16564224
6.54755851,7.310394181720281,5.784722838279719,6.44235868,7.380238854196348,5.504478505803652,0.5693868309259413,1.9407238870859147,0.6572907073900249,0.48148295446185774,2.0014039651823907,1.8800438089894387,16728064
6.614158290000001,7.412453789395668,5.815862790604333,5.74351871,6.655423288899519,4.831614131100481,0.6440541033943494,1.9474657873312633,0.7576540266003685,0.5304541801883303,2.010761533102136,1.8841700415603908,16891904
6.6254383599999995,7.357222548642766,5.893654171357233,6.045958570000001,6.973514749477039,5.118402390522962,0.5919229847689469,1.9773252174258231,0.7055671250506804,0.47827884448721336,2.039394925743685,1.9152555091079615,17055744
6.61367837,7.793493405878548,5.433863334121451,5.861518670000001,6.591136934115824,5.131900405884177,0.6215186722576618,1.9721402789155644,0.699599115184598,0.5434382293307255,2.0364439230370137,1.907836634794115,17219584
6.45375808,7.589366121629965,5.318150038370035,5.960958740000001,6.745032317314849,5.176885162685152,0.6216916336367527,1.9806491052110988,0.7689108521577017,0.47447241511580374,2.036062087298831,1.9252361231233663,17383424
6.7925983599999995,7.727872665722291,5.857324054277708,5.975998280000001,6.887119313913805,5.064877246086196,0.5706088993698358,1.9963205695152282,0.6689365696601542,0.4722812290795174,2.0677398658485626,1.9249012731818937,17547264
6.57639827,7.330307641704689,5.822488898295312,5.99727857,6.411806595423073,5.5827505445769265,0.6015970151871444,1.979217251638571,0.7356580338362648,0.4675359965380239,2.0370097690381725,1.9214247342389694,17711104
6.865918210000001,7.733180063722181,5.998656356277821,6.1340784899999985,6.936697358027551,5.331459621972446,0.5414801184087992,1.992341492076715,0.6356275833610977,0.4473326534565007,2.0455494069722535,1.9391335771811766,17874944
7.17215846,8.1805251308638,6.1637917891362015,6.136958550000001,7.0828348884798755,5.1910822115201265,0.5653187832484643,1.9724569524327915,0.6283867436077637,0.5022508228891649,2.0231396508321,1.921774254033483,18038784
6.83887838,7.94630575716727,5.7314510028327295,6.63687877,7.522925536466127,5.750832003533873,0.5701045773923397,1.9682613189021747,0.6818166430898611,0.4583925116948182,2.0391409055368555,1.897381732267494,18202624
7.1307584,7.840600047975189,6.420916752024811,6.53443853,7.358723096541017,5.710153963458983,0.5661165105799835,1.9462220390637714,0.7468894889000928,0.3853435322598742,2.000783557879816,1.891660520247727,18366464
6.9865584400000005,7.865360300873856,6.107756579126145,6.41331869,7.385641246193427,5.440996133806572,0.5831941726307075,1.9774775316317879,0.693106116652235,0.47328222860918,2.0322246546117553,1.9227304086518207,18530304
6.848878620000001,7.950386873897839,5.747370366102162,6.6486385299999995,7.4439730263483845,5.8533040336516144,0.6067283572008212,1.9620360612869263,0.6743134488915372,0.5391432655101052,2.0019266955569943,1.9221454270168585,18694144
6.83739815,7.790587020927612,5.8842092790723886,6.240958690000001,6.912337419710276,5.569579960289726,0.6427850135912497,1.967064334452152,0.7611889620732734,0.5243810651092261,1.9924079560226724,1.9417207128816314,18857984
7.09967834,7.990363297076155,6.208993382923844,6.5173982299999995,7.568344248893528,5.466452211106471,0.5545874327421189,1.9803336252768837,0.6512538977835567,0.4579209677006811,2.0378231081302216,1.922844142423546,19021824
7.119718069999999,7.579588943901904,6.659847196098094,6.72903843,7.489128663844493,5.968948196155507,0.5897944370905558,1.9618938813606899,0.7391617819054708,0.4404270922756408,1.9986490570750644,1.9251387056463154,19185664
7.43731844,8.448368262095181,6.426268617904818,6.79547848,7.4681724431447805,6.122784516855219,0.5938151811559995,1.9564950371781982,0.6809858659094332,0.5066444964025658,2.0077638392022683,1.905226235154128,19349504
7.678758010000001,8.881243251699434,6.476272768300569,6.53443838,7.522355553083763,5.546521206916237,0.5805651283512512,1.9464466045300166,0.7324760348362036,0.42865422186629876,2.0023202369358395,1.8905729721241937,19513344
7.29283822,8.170618080470051,6.415058359529949,6.92603828,7.924777676732658,5.927298883267342,0.5492026212314765,1.948892789085706,0.6808950776574771,0.41751016480547576,2.0080028488177395,1.8897827293536726,19677184
7.429398000000001,8.331174981751174,6.527621018248828,6.5405586200000005,7.413605092445677,5.667512147554324,0.6613623196880023,1.9544307892521224,0.8226621588644903,0.5000624805115143,1.9949478694698701,1.9139137090343747,19841024
7.228238299999999,8.377226694475919,6.079249905524079,6.8542382,7.733620901130862,5.974855498869139,0.5369666192680598,1.9644652798771858,0.6149541900978813,0.4589790484382382,2.0165042960156487,1.9124262637387228,20004864
7.41727846,8.35561642380975,6.478940496190252,6.97603865,7.848522891015393,6.103554408984606,0.6310209173709154,1.9411368027329445,0.7403045374967288,0.521737297245102,1.9880550589866266,1.8942185464792625,20168704
7.2678782,8.146154411282184,6.389601988717815,6.87707841,7.748376122184954,6.005780697815046,0.5728027352442344,1.9752454141775768,0.7052314118490077,0.4403740586394611,2.0250707401954884,1.9254200881596653,20332544
7.492518350000002,7.874681743605638,7.1103549563943655,6.709198580000001,7.297244279530356,6.121152880469645,0.6447419725358486,1.9687349071105327,0.8117477404693294,0.47773620460236793,2.0501877377280544,1.8872820764930107,20496384
7.581558280000001,8.228013017693684,6.935103542306319,6.98795839,7.392046928257911,6.583869851742089,0.611891415839394,1.964465134839217,0.7551460479706992,0.4686367837080888,2.008475031820285,1.9204552378581492,20660224
7.35439861,7.955574831958376,6.753222388041623,7.24287841,7.933524211688929,6.552232608311072,0.57602279993395,1.9877577582995098,0.6609929804277073,0.4910526194401927,2.0591164352323275,1.9163990813666925,20824064
7.1451182399999995,7.841844146857604,6.448392333142395,6.969198469999999,7.821831718992895,6.116565221007104,0.5830409511923791,1.9846875836451847,0.6485818389564662,0.517500063428292,2.033776980144241,1.9355981871461287,20987904
7.50431817,8.37674913274463,6.631887207255372,6.62691859,7.739671678379759,5.514165501620241,0.5289026882499457,1.9687322845061623,0.6374645088246844,0.42034086767520695,2.0202600053676285,1.9172045636446962,21151744
6.95263822,7.7001900608716145,6.205086379128385,6.91307845,7.51262312411549,6.313533775884511,0.6999447109798591,1.9847119549910228,0.9368647169355157,0.46302470502420257,2.023519593397668,1.9459043165843772,21315584
7.732478470000001,8.374045715396079,7.090911224603924,6.90871851,7.334660865416496,6.482776154583504,0.6245750543971856,1.9833593204617501,0.7601580331471365,0.4889920756472348,2.0173210213162878,1.9493976196072125,21479424
7.224398289999999,7.77719044307034,6.671606136929658,6.609598440000001,7.220548513777091,5.998648366222911,0.6109394170343876,1.981811384856701,0.7155544730005113,0.5063243610682638,2.0338997093817097,1.9297230603316924,21643264
7.243958190000001,7.693888118072496,6.794028261927505,6.7490787,7.528539867848914,5.969617532151086,0.6019944387177627,2.005408348143101,0.7091544155600176,0.49483446187550784,2.048248405078762,1.9625682912074398,21807104
7.254918420000001,7.843099005796026,6.666737834203976,6.904798430000001,7.517152716595737,6.292444143404266,0.5717553058018287,1.9940129846334458,0.676836830184283,0.46667378141937427,2.0263929635765403,1.9616330056903513,21970944
7.5678382200000005,8.080742550750415,7.054933889249585,7.17391834,7.70396165569285,6.6438750243071505,0.5810429055243731,1.9519547725717228,0.6865865652307978,0.4754992458179485,2.021485149293634,1.8824243958498115,22134784
7.1885182499999996,7.728571614204205,6.648464885795794,6.78135824,7.565228507763342,5.997487972236659,0.5474276850620905,1.970334447423617,0.639806580209771,0.45504878991441006,2.036184887567669,1.9044840072795652,22298624
8.05643823,8.949487068569322,7.163389391430677,7.49627821,8.275077468871443,6.717478951128557,0.5652731680621703,1.9203647007544835,0.6969706154733649,0.4335757206509757,1.9923618097771798,1.8483675917317872,22462464
7.9956782,8.817125412039891,7.174230987960109,7.220198379999999,7.864381664881162,6.576015095118836,0.4959312804043293,1.967107531428337,0.5900779469601047,0.4017846138485539,2.051496916056392,1.8827181468002825,22626304
7.994318250000001,8.670458380417035,7.318178119582968,7.2375180299999995,7.821641097386339,6.65339496261366,0.6472688066462675,1.941952759027481,0.7515687959373559,0.5429688173551791,1.984358367885201,1.899547150169761,22790144
7.655238389999999,8.713887917815955,6.596588862184043,7.10047854,8.167553189899415,6.033403890100585,0.5596094448119401,1.9836460784077645,0.6684160032993548,0.45080288632452536,2.044407292505861,1.922884864309668,22953984
7.718918070000001,8.61647054458377,6.821365595416233,7.0993584499999995,7.995098620031588,6.203618279968411,0.6253138004491726,1.9812415540218353,0.9233565062271574,0.3272710946711878,2.0277147454744235,1.9347683625692471,23117824
7.558038429999999,7.914806166800501,7.201270693199497,7.10207848,7.867575560038568,6.336581399961433,0.5544897772371769,1.9860688587029778,0.6477804361675703,0.4611991183067834,2.0354738575646634,1.9366638598412922,23281664
7.935918129999999,8.705321337098274,7.166514922901725,7.51807838,8.148193525315,6.887963234685002,0.5124921758969625,1.9700457945466046,0.6497698269648223,0.37521452482910267,2.0032366565954436,1.9368549324977657,23445504
7.946038339999999,8.482231563251656,7.409845116748343,6.884398419999999,7.551154429886851,6.2176424101131476,0.607993416239818,1.950218649705251,0.7494514309510073,0.4665354015286286,1.9985096465225938,1.901927652887908,23609344
7.64883825,8.113857740477798,7.183818759522202,7.119278289999999,7.984480884740502,6.254075695259496,0.6102143847693999,1.9961218550801274,0.780943578075119,0.4394851914636808,2.0613314936906764,1.9309122164695784,23773184
7.270478450000001,7.731889592293134,6.809067307706867,6.68263829,7.330950401789567,6.034326178210433,0.6056740663945674,1.9907614653309185,0.7118085631009948,0.49953956968814006,2.043993532470252,1.937529398191585,23937024
7.82531851,8.418398332680068,7.232238687319932,7.15863844,7.871677864776094,6.445599015223905,0.5520638177792231,1.9931708152095475,0.6911090838135341,0.41301855174491203,2.0443411356589425,1.9420004947601526,24100864
8.0748384,9.192811541344726,6.9568652586552755,7.287918360000001,7.9273587731504085,6.648477946849593,0.4788557130843401,1.9946838378906253,0.5799707678370942,0.377740658331586,2.0487457751684643,1.9406219006127863,24264704
7.706878290000001,8.260384504767142,7.153372075232859,7.15167849,7.9362911573523,6.3670658226477,0.6194703161716462,2.0051734517018,0.7221354978616661,0.5168051344816262,2.045558942467998,1.964787960935602,24428544
7.528198260000001,8.290216244596266,6.766180275403736,7.08427826,8.208548456188879,5.96000806381112,0.6710130511472622,2.0179055755337076,0.8171008700460107,0.5249252322485136,2.0566757110439005,1.979135440023515,24592384
7.993358099999999,8.726980246181629,7.25973595381837,7.548158099999999,8.49024836280077,6.6060678371992285,0.5958366058766842,1.9962230399250984,0.7102758528303535,0.4813973589230149,2.06113900381015,1.9313070760400468,24756224
7.974958490000001,8.800856831421925,7.1490601485780765,7.1957185,7.823634666022363,6.567802333977637,0.6599542660017809,1.981034582356612,0.9272054326156252,0.3927030993879365,2.0466629488680184,1.9154062158452057,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-chaser-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.6673599739999999,0.7129782785402227,0.6217416694597772,0.666919961,0.7041668206120785,0.6296731013879214,0.6662383247166872,2.7066483020782472,0.933463136708849,0.39901351272452545,2.707221209147661,2.7060753950088334,16384,0.9312288373708725,4.629739093780517
0.6503599689999999,0.683643448083813,0.6170764899161868,0.673799987,0.7097382724071154,0.6378617015928846,0.29846184477210047,2.696732595562935,0.36566393562313154,0.2312597539210694,2.706631569011715,2.686833622114155,180224,2.7873782873153687,4.385243892669678
0.6626799539999999,0.6778526210615875,0.6475072869384123,0.68727996,0.7208269546672089,0.6537329653327911,0.22547882087528706,2.6867016911506654,0.31111190412955164,0.13984573762102248,2.7033210910903107,2.67008229121102,344064,3.8746553659439087,4.428727006912231
0.663839958,0.6911949065863526,0.6364850094136473,0.6686799870000001,0.7032646445822457,0.6340953294177545,0.20132019687443967,2.690151607990265,0.24899072148736962,0.15364967226150972,2.7089524852397022,2.6713507307408277,507904,3.8517262935638428,4.421157884597778
0.765479962,0.8062156109046223,0.7247443130953777,0.775119916,0.8300761552250528,0.7201636767749471,0.17659715544432403,2.6491877108812334,0.1949833748500831,0.15821093603856495,2.677136910476326,2.621238511286141,671744,4.271313977241516,5.012144660949707
0.938879854,0.999779936227913,0.877979771772087,0.9301598819999999,0.9637461406568363,0.8965736233431635,0.2762497864663601,2.5419219225645064,0.32187327272294225,0.230626300209778,2.593001940505557,2.490841904623456,835584,5.121342706680298,5.680693817138672
0.97231987,1.0288164079046016,0.9158233320953982,0.9791998329999998,1.0363385082244398,0.9220611577755597,0.2485694220289588,2.4828717708587646,0.3069427231057599,0.1901961209521577,2.5360736295017574,2.429669912215772,999424,5.2603182077407835,5.4330878257751465
1.0404398550000002,1.1149625938090726,0.9659171161909278,0.992239855,1.0437169866761553,0.9407627233238448,0.20014070384204383,2.404823958873749,0.2219510348753691,0.17833037280871855,2.4720578735189744,2.337590044228523,1163264,5.459529066085816,5.467147588729858
1.10263979,1.1617855107649286,1.0434940692350714,1.0536798419999998,1.1177624562138813,0.9895972277861184,0.18963045161217448,2.3972419410943986,0.21663725193355415,0.1626236512907948,2.4634227409405236,2.3310611412482736,1327104,5.199246740341186,5.491169738769531
1.22483969,1.3086503575358746,1.1410290224641255,1.13603978,1.2387271993346372,1.0333523606653627,0.17756904270499943,2.3697178274393083,0.1947449166223426,0.16039316878765625,2.45465174683389,2.2847839080447265,1490944,5.628214550018311,5.797786855697632
1.3465196699999997,1.4966051872467285,1.196434152753271,1.31711965,1.4448408677518305,1.1893984322481694,0.16098854551091787,2.3700017064809797,0.18074640959632915,0.1412306814255066,2.4259110287617904,2.314092384200169,1654784,5.597891759872437,6.0874310493469235
1.55275947,1.6810482284694004,1.4244707115305997,1.4795995499999999,1.6232527025028967,1.335946397497103,0.16406174581497904,2.337104153633118,0.18137191565336203,0.14675157597659605,2.395131902787519,2.2790764044787166,1818624,6.095153141021728,6.64029598236084
1.81467933,2.0074541173951053,1.6219045426048944,1.74767938,1.8819545605927572,1.6134041994072426,0.15617079539224504,2.2950426071882246,0.17095279303981445,0.14138879774467564,2.367067582651132,2.2230176317253174,1982464,6.7509763717651365,7.2481677532196045
1.9931191599999998,2.1064335431012124,1.879804776898787,1.89555926,1.9964471034937847,1.7946714165062152,0.13837034767493603,2.232925373315811,0.15693923968658055,0.1198014556632915,2.281025975901345,2.184824770730277,2146304,6.166108083724976,7.4719886302948
2.1514391300000004,2.248915283440799,2.053962976559202,2.02599921,2.138237346691683,1.9137610733083172,0.12823704881593584,2.1785244673490523,0.14136576891573088,0.11510832871614081,2.266809372262504,2.0902395624356007,2310144,7.184736537933349,7.609694766998291
2.20399907,2.338901050593363,2.069097089406637,2.21259915,2.3713874834128377,2.0538108165871622,0.1316332421265542,2.1324417278170587,0.1489381545296103,0.1143283297234981,2.2256805652718326,2.0392028903622847,2473984,7.3587730884552,7.367481756210327
2.2513191299999997,2.4223808619941547,2.0802573980058447,2.1605191699999997,2.3428818059297045,1.978156534070295,0.1214163329452276,2.1364973738789557,0.1425857593425964,0.10024690654785881,2.2528004620798074,2.020194285678104,2637824,6.979624319076538,7.1846050262451175
2.3141590500000007,2.4242699541649313,2.20404814583507,2.3536790499999998,2.484456328974631,2.2229017710253687,0.11045989543199534,2.0963493540883062,0.13545486724967012,0.08546492361432056,2.1849331872286095,2.007765520948003,2801664,7.080654001235962,7.255797958374023
2.43779898,2.624267259533039,2.251330700466961,2.3129190399999997,2.444769604831586,2.1810684751684133,0.11739486316218968,2.092401419579983,0.1382788886361415,0.09651083768823787,2.223595110847506,1.9612077283124598,2965504,6.997359037399292,7.125470161437988
2.54603897,2.7068762903283496,2.3852016496716506,2.5163189700000004,2.652091911115755,2.380546028884246,0.11925858352333304,2.079406651854515,0.1503404554249118,0.08817671162175429,2.178943580505969,1.9798697232030609,3129344,7.176969718933106,7.299331283569336
2.5264789300000006,2.6909041627449235,2.3620536972550776,2.50083893,2.637079890528118,2.364597969471882,0.1305150946602225,2.0520895227789877,0.17195493939789494,0.08907524992255009,2.1943824381013424,1.9097966074566328,3293184,7.062880373001098,7.154582357406616
2.68799897,2.9285809879814906,2.44741695201851,2.55083897,2.7661396612075113,2.3355382787924888,0.11210359837859862,2.0119912296533586,0.14077946846312112,0.08342772829407612,2.1632591864014996,1.8607232729052177,3457024,7.088520097732544,7.306203889846802
2.8029589900000005,3.035653173827682,2.570264806172319,2.7773989400000003,2.9576731341155433,2.5971247458844573,0.14395477166399356,2.008708393573761,0.19243278874247793,0.0954767545855092,2.1146135632658205,1.9028032238817014,3620864,7.023069858551025,7.345216989517212
2.9776388000000003,3.275546229783183,2.6797313702168175,2.81875882,3.1326993075093648,2.5048183324906357,0.13003218816593284,2.0062801733613016,0.18518352200573407,0.07488085432613162,2.105637327727574,1.9069230189950288,3784704,7.0567834854125975,7.404960870742798
2.9371589199999995,3.236278438509958,2.638039401490041,3.03739891,3.3846762077147234,2.6901216122852762,0.17288735918700693,1.9888232678174973,0.21263867142885545,0.1331360469451584,2.0742046415789543,1.9034418940560403,3948544,7.011538791656494,7.3525866031646725
3.1953588999999996,3.431047430141061,2.959670369858938,3.11931888,3.475159963784337,2.7634777962156627,0.17705772593617436,2.0322272941470145,0.22957199465118477,0.12454345722116394,2.0850900613012096,1.9793645269928195,4112384,7.121575546264649,7.502523612976074
3.1500388099999994,3.502698750440176,2.797378869559823,3.05115895,3.434445409781799,2.667872490218201,0.2116266094148159,2.003900210559368,0.26418849081363505,0.15906472801599675,2.0616123648483398,1.9461880562703961,4276224,6.995513868331909,7.315535211563111
3.7778787699999996,4.209444241029407,3.346313298970592,3.49307891,3.7469970404012116,3.2391607795987882,0.2604281473904848,1.9782311528921128,0.3248700513864736,0.195986243394496,2.0401987263481733,1.916263579436052,4440064,7.036470174789429,7.8313079357147215
3.5226388300000004,3.9025868618170714,3.1426907981829295,3.7061189200000006,4.256616315295653,3.1556215247043484,0.2487143689766526,1.9762798190116881,0.29650438247691285,0.20092435547639237,2.0396278482622736,1.9129317897611027,4603904,7.28084545135498,7.5666149139404295
4.09639881,4.478665869936031,3.7141317500639692,3.69655892,4.053809866134053,3.3393079738659477,0.273602922167629,1.9502396568655969,0.3350374904512361,0.2121683538840219,2.03412009054754,1.8663592231836539,4767744,7.097512483596802,8.024645376205445
3.92127883,4.276334231146429,3.5662234288535704,3.859918809999999,4.174949016922537,3.544888603077461,0.317571528069675,1.9504340708255767,0.37417642772755416,0.2609666284117958,2.030198716709036,1.8706694249421176,4931584,7.24771409034729,7.796149349212646
4.231878830000001,4.555362853740368,3.9083948062596345,3.9525188199999994,4.239959695039169,3.6650779449608297,0.3732085769996047,1.9468807592988013,0.4254809012037586,0.3209362527954508,2.00844351602382,1.8853180025737828,5095424,7.639871740341187,8.005701923370362
4.49871867,5.194591044599923,3.8028462954000766,4.375558809999999,4.82349636972999,3.9276212502700085,0.3264017218723893,1.9088712751865387,0.38919864602270526,0.26360479772207335,1.969509090938962,1.8482334594341152,5259264,7.441086959838867,8.163581705093383
4.31267874,4.764508659436113,3.860848820563887,4.34723889,4.8230607631845634,3.8714170168154363,0.3855059124529362,1.9425382360816001,0.4309646366824901,0.3400471882233823,2.0271384606522482,1.857938011510952,5423104,7.582879257202149,7.861258459091187
4.760518500000001,5.171020292161925,4.350016707838076,4.50775874,4.8097658539878205,4.205751626012179,0.4325862281024456,1.925388014316559,0.4826980272483941,0.38247442895649714,1.9953605799438137,1.8554154486893042,5586944,7.7110453128814695,8.206043910980224
5.02411873,5.467928652711158,4.580308807288842,4.8377987,5.3005662939130955,4.375031106086904,0.4467960700392723,1.8952951461076737,0.5048894086240703,0.38870273145447426,1.9718021701623993,1.818788122052948,5750784,7.844498968124389,8.372308778762818
5.308518650000001,6.247809070905163,4.369228229094839,4.80679879,5.43929810101949,4.174299478980511,0.4541098948568106,1.927767786383629,0.5146408619211131,0.393578927792508,1.9760751727511876,1.8794604000160702,5914624,7.883758878707885,8.541509103775024
5.680758340000001,6.231030791583178,5.130485888416823,5.2559187000000005,6.199020038690643,4.312817361309358,0.49125066474080087,1.8706491604447364,0.5386402473463955,0.4438610821352062,1.9142608569833264,1.8270374639061464,6078464,8.202273845672607,8.796252965927124
5.83923827,6.346270617325687,5.332205922674313,5.3900785099999995,6.033628713423593,4.746528306576406,0.5090451784431934,1.8645988821983337,0.5489000615824421,0.46919029530394474,1.9366160754789457,1.7925816889177217,6242304,8.508839797973632,8.886784172058105
6.19487837,6.780165923844293,5.609590816155706,5.788678670000001,6.328348488634438,5.249008851365565,0.49637676365673544,1.834590631723404,0.5512069185746691,0.4415466087388018,1.897199047607655,1.771982215839153,6406144,8.183307647705078,9.091097211837768
6.175558409999999,6.939508601026221,5.411608218973777,5.8309986899999995,6.629489027652448,5.032508352347551,0.5321564927697182,1.8184100359678268,0.5906877282249308,0.4736252573145056,1.8981927282570221,1.7386273436786315,6569984,8.702061223983765,9.01320219039917
6.470918360000001,7.37914987170277,5.562686848297231,6.0049185199999995,6.968699228926765,5.041137811073234,0.5553961891680956,1.8107235118746758,0.6274945377285097,0.4832978406076815,1.9017438998676195,1.7197031238817322,6733824,8.884204196929932,9.148468780517579
6.708998320000001,7.606017534675093,5.811979105324909,5.979718490000001,6.637620766891167,5.321816213108835,0.5411219395697117,1.8059281051158904,0.605509959739825,0.47673391939959836,1.8629627652080012,1.7488934450237796,6897664,8.69976019859314,9.304559373855591
6.68691862,7.601941186267846,5.771896053732155,5.86999858,7.067455885937935,4.672541274062064,0.5275874670594931,1.844252172112465,0.56663726126862,0.4885376728503662,1.9239887413226064,1.7645156029023235,7061504,8.940731143951416,9.177646160125732
6.79383839,7.795445403480447,5.792231376519553,6.27843843,7.116657742398446,5.440219117601553,0.5544535428285599,1.8235587820410728,0.613889982420483,0.4950171032366368,1.8730998977966082,1.7740176662855374,7225344,9.107459449768067,9.194572114944458
6.593798319999999,7.462410187572726,5.725186452427273,6.43499853,7.356185974050391,5.513811085949608,0.5598199341446162,1.838776597380638,0.634153169065824,0.4854866992234083,1.9386907703140717,1.7388624244472044,7389184,9.05329351425171,8.965738821029664
7.060878430000001,8.073922917767112,6.04783394223289,6.2969181800000005,7.5157897864611085,5.078046573538892,0.5595935814082622,1.8261881589889526,0.6103149412161486,0.5088722216003758,1.875187087438942,1.7771892305389632,7553024,9.185917091369628,9.330529594421387
7.04211851,7.824401372625649,6.25983564737435,6.81131863,7.7761264739155225,5.846510786084477,0.5430493637919426,1.8305056735873222,0.5890423696369206,0.49705635794696457,1.87984635079671,1.7811649963779344,7716864,9.27072229385376,9.243061637878418
6.919358410000001,7.85393270466738,5.984784115332622,6.626918540000001,7.674918237797006,5.578918842202996,0.5289720710366964,1.8149877443909646,0.5939122644856417,0.46403187758775105,1.8981781131591942,1.731797375622735,7880704,9.13132815361023,9.088999891281128
7.3976382,8.584176596081749,6.211099803918253,6.9783983,7.966419902184983,5.990376697815018,0.5213922329246998,1.772313265502453,0.5561958266110456,0.48658863923835405,1.8782435559377284,1.6663829750671775,8044544,9.269568252563477,9.454060173034668
7.446198150000001,8.774073502091515,6.118322797908488,6.64487825,7.734986891895954,5.554769608104046,0.5102565363049507,1.757674266397953,0.5532631462237826,0.46724992638611884,1.8590614984564031,1.6562870343395029,8208384,9.253145885467529,9.42515606880188
7.373438350000001,8.598246531305344,6.148630168694657,7.159318429999999,8.14481542412282,6.173821435877178,0.5363533690571785,1.8124243021011353,0.5947336139114264,0.4779731242029305,1.894231329998284,1.7306172742039865,8372224,9.356237602233886,9.330198860168457
7.359998129999999,8.505279420813782,6.2147168391862175,7.04127848,8.211426797352752,5.871130162647248,0.5398822285234928,1.8050099208950996,0.5876871728192097,0.49207728422777586,1.8712456067286107,1.7387742350615885,8536064,9.353347396850586,9.293447780609132
7.56155816,9.019184128178772,6.103932191821228,6.818038369999999,7.541406897605894,6.094669842394104,0.5589849550276995,1.8233870655298232,0.6245524688198365,0.49341744123556247,1.9191156450723441,1.7276584859873023,8699904,9.375769901275635,9.400485181808472
7.7865983100000005,8.932453786990212,6.640742833009789,7.01923853,8.127757343912402,5.910719716087599,0.5554313756525516,1.806553615629673,0.6281810143526951,0.4826817369524081,1.9087791026576029,1.7043281286017433,8863744,9.382199621200561,9.53147382736206
7.652397949999999,8.99268888681951,6.312107013180489,6.989118619999999,8.530123156516145,5.448114083483853,0.5256796397268773,1.800028669834137,0.5974868850667533,0.4538723943870013,1.900906680335952,1.699150659332322,9027584,9.138432502746582,9.410253095626832
7.810278390000001,8.651488442416039,6.969068337583963,6.87535821,8.251125494037865,5.499590925962134,0.4871313594281673,1.8009189769625664,0.5351609116348691,0.4391018072214655,1.8587483296239562,1.7430896243011766,9191424,9.38165454864502,9.492235374450683
8.06291801,8.943673143969724,7.182162876030278,7.07947807,8.113607800334272,6.045348339665729,0.5143715914338827,1.7802077502012252,0.5702153048473158,0.45852787802044964,1.8572023362191352,1.7032131641833153,9355264,9.394165802001954,9.709165668487548
8.35639826,9.565398272833864,7.147398247166137,6.850038319999999,8.211389823874944,5.488686816125052,0.4997381027787924,1.7933175414800644,0.5257185890628123,0.47375761649477244,1.8868680584846764,1.6997670244754524,9519104,9.304957389831543,9.91110315322876
7.705758210000001,8.860429436501025,6.551086983498976,7.408518230000001,8.220308937343388,6.596727522656614,0.5054791763424873,1.766504307091236,0.581180437711302,0.4297779149736726,1.840208451251348,1.6928001629311242,9682944,9.3135329246521,9.342083263397218
8.288758309999999,9.529728803325833,7.047787816674164,7.349438250000001,8.596146668343424,6.1027298316565775,0.5063518296927214,1.7594152688980103,0.5686790968350895,0.4440245625503533,1.845860790247117,1.6729697475489036,9846784,9.698289585113525,9.820924854278564
8.07539808,9.35701454842755,6.793781611572449,7.335278420000002,8.348204455091013,6.3223523849089895,0.5140313722193242,1.800139570236206,0.5663961809049277,0.4616665635337206,1.8962725142677397,1.7040066262046722,10010624,9.43825831413269,9.58545904159546
8.27495818,9.364517385806987,7.1853989741930135,8.03051813,8.977047514343143,7.083988745656859,0.5333707366138697,1.7715709969401359,0.6212487891968762,0.4454926840308632,1.8213826357198077,1.721759358160464,10174464,9.491634464263916,9.711794185638428
8.148037769999998,9.054178987680041,7.241896552319955,7.613038489999999,8.527078002706595,6.698998977293404,0.5316686533391476,1.7656950786709786,0.6087569079637258,0.4545803987145693,1.8395720497145942,1.691818107627363,10338304,9.606537914276123,9.595722770690918
8.462238170000001,9.260158915888272,7.664317424111729,7.49067834,8.449055408937904,6.532301271062096,0.46591542661190033,1.795689804852009,0.5071737067810446,0.42465714644275615,1.8902198355419473,1.7011597741620705,10502144,9.550219535827637,9.872730827331543
8.381718240000001,9.276878283696412,7.486558196303592,7.55379856,8.914655944707256,6.192941175292742,0.4995521273463964,1.7648597553372383,0.538213453510246,0.4608908011825469,1.8318677399281418,1.6978517707463348,10665984,9.54491081237793,9.729621410369873
9.00351791,10.186604064331,7.820431755668999,8.161958349999999,9.27293279687284,7.050983903127157,0.5259012505412102,1.745472113788128,0.6090081672197972,0.4427943338626231,1.8267826257986772,1.6641616017775787,10829824,9.653156089782716,10.253547382354736
8.663158099999999,9.517817338134439,7.8084988618655595,7.8670782599999995,9.004718987090309,6.72943753290969,0.5043655224144459,1.7257010772824288,0.5684055366138597,0.440325508215032,1.7872559091102391,1.6641462454546185,10993664,9.899795150756836,9.927296257019043
8.82167801,9.807329346913303,7.836026673086697,7.841718119999999,8.703726025065517,6.979710214934479,0.48445580117404463,1.7535645246505738,0.5476974168650468,0.4212141854830425,1.845903456274679,1.6612255930264685,11157504,9.812080192565919,10.029838752746581
8.664158089999999,9.603295408634349,7.725020771365649,8.115478229999999,9.001216782350305,7.229739677649693,0.492125191912055,1.7397854343056678,0.560676309737032,0.42357407408707803,1.8078277394092268,1.6717431292021088,11321344,9.89398422241211,9.879050350189209
8.835678210000001,9.944995622310344,7.726360797689657,8.277918279999998,9.132716128287507,7.423120431712489,0.468223662301898,1.7139473766088487,0.5627929635913791,0.37365436101241684,1.7799592787409781,1.6479354744767192,11485184,9.881772804260255,10.010624122619628
9.261277969999998,10.522327196232428,8.000228743767568,8.088398399999999,9.074015900412933,7.102780899587065,0.4900071531534195,1.73809624761343,0.576086632964578,0.40392767334226093,1.796546827698306,1.679645667528554,11649024,9.798165225982666,10.317092800140381
8.640078010000002,9.616622929871413,7.66353309012859,8.10515816,9.127192218335137,7.083124101664863,0.5127913355827332,1.7379264041781426,0.5600023820681707,0.46558028909729565,1.7959013089951081,1.679951499361177,11812864,9.68494873046875,9.722988891601563
9.12347764,10.000747138310576,8.246208141689426,8.10691858,9.501462979535981,6.712374180464019,0.45173078700900077,1.7069315925240516,0.49054506286381383,0.4129165111541877,1.796940554151635,1.6169226308964681,11976704,10.043281936645508,10.19316644668579
8.577198079999999,9.422535240040002,7.7318609199599955,8.10211817,9.056019303665005,7.148217036334996,0.49250106029212476,1.7389306217432021,0.5553136889521676,0.429688431632082,1.7753186452400271,1.702542598246377,12140544,9.73032636642456,9.639735126495362
8.88775828,9.700771848638688,8.074744711361312,8.4064783,9.528820936873537,7.284135663126464,0.4611093133687973,1.6872773334383964,0.5136857473048911,0.40853287943270344,1.735189192142944,1.6393654747338486,12304384,9.930640506744385,9.897366333007813
9.2714782,10.045283134520556,8.497673265479445,8.39819837,9.39822835896448,7.398168381035517,0.48638060595840216,1.7159517869353293,0.5827098561333444,0.3900513557834599,1.7774528291879639,1.6544507446826948,12468224,9.98586597442627,10.224690341949463
8.65755783,9.807615750153232,7.507499909846769,7.8171582299999995,8.52326407345039,7.111052386549608,0.46214603781700136,1.7469978407025337,0.5505896941385868,0.37370238149541596,1.8205747311308285,1.673420950274239,12632064,10.002331447601318,9.669227981567383
9.0650382,9.801872154255747,8.328204245744253,7.875118380000001,9.018634121718055,6.731602638281947,0.4975414231419563,1.7600426524877548,0.5832580301105439,0.4118248161733688,1.8055341745322893,1.7145511304432204,12795904,9.877708625793456,10.009204292297364
8.722637899999999,9.728128418185182,7.717147381814815,8.14499822,9.095477156907139,7.194519283092861,0.46939177848398683,1.7561815679073334,0.5219707024982443,0.4168128544697294,1.8241514909348833,1.6882116448797835,12959744,9.703707122802735,9.692631149291993
9.171958159999999,10.025713177346844,8.318203142653154,8.143638110000001,9.144974309676856,7.142301910323146,0.4479551358148456,1.7564719825983048,0.5341638363197139,0.36174643530997724,1.8037286343103174,1.7092153308862923,13123584,9.812629985809327,10.05626106262207
8.77607773,9.56836619051147,7.98378926948853,8.1894781,9.190057588212827,7.188898611787174,0.4363173842430115,1.7518053203821182,0.514716082121594,0.3579186863644289,1.8243503342113454,1.679260306552891,13287424,9.675650024414063,9.703184127807617
9.1798784,10.563535630507701,7.796221169492299,8.32527829,9.5552061180882,7.0953504619118,0.5016898706555366,1.7499662533402442,0.5612299014775202,0.4421498398335531,1.8363207071891716,1.6636117994913169,13451264,10.005230617523193,10.027590656280518
9.141197960000001,9.846942528863648,8.435453391136354,8.2796783,9.676769753138345,6.882586846861656,0.46216566301882267,1.7347867265343666,0.5289262881350428,0.39540503790260256,1.802948528974751,1.666624924093982,13615104,9.7887131690979,9.999453449249268
8.664557929999999,9.754136910501533,7.574978949498465,7.968398359999999,9.554749383066524,6.382047336933475,0.44645530730485916,1.769429737329483,0.5139476333100838,0.3789629812996346,1.8420671056307247,1.6967923690282412,13778944,9.79078712463379,9.561792993545533
9.178717989999999,10.385678349023834,7.971757630976164,8.775277939999999,9.768327938150058,7.782227941849939,0.4760159634053707,1.7266004860401154,0.5711460666342792,0.3808858601764622,1.817327421709177,1.6358735503710538,13942784,9.816998624801636,10.006768703460693
9.51611789,10.701019367556185,8.331216412443815,8.44855816,9.642273693522593,7.254842626477405,0.4025888841599226,1.7582515895366668,0.4560906890678481,0.3490870792519971,1.8482300322417364,1.6682731468315972,14106624,9.991810035705566,10.273404407501221
9.06035793,10.11577217120904,8.004943688790961,8.404838309999999,9.181686592979034,7.627990027020964,0.4522680897265673,1.7655895411968232,0.5432185858522367,0.3613175936008979,1.8882880687139132,1.6428910136797332,14270464,9.743191146850586,9.852818489074707
9.2223978,10.162304541161355,8.282491058838644,8.34287826,9.532500724952143,7.153255795047858,0.4536207687109709,1.7474808111786841,0.5144206893112176,0.39282084811072415,1.8343829405698384,1.6605786817875299,14434304,9.976152229309083,10.02399435043335
9.38427845,10.299301792340632,8.469255107659368,8.415558029999998,9.193632038193591,7.637484021806404,0.4221978571265936,1.74400704652071,0.4928556155267785,0.3515400987264087,1.8296958577277904,1.6583182353136297,14598144,10.062100315093994,10.127983474731446
9.499678,10.256834513542742,8.742521486457257,8.51463838,9.623672772632627,7.405603987367372,0.43180071506649254,1.7710411086678506,0.511303528987487,0.3522979011454981,1.8500246081573197,1.6920576091783814,14761984,10.013872718811035,10.161425971984864
9.3984779,10.388589601100785,8.408366198899214,8.69091789,9.727384705115039,7.65445107488496,0.42695371620357037,1.7268627285957336,0.4763925214759994,0.3775149109311413,1.8286184980796567,1.6251069591118106,14925824,9.84609489440918,10.098249244689942
9.25031816,10.123763775201034,8.376872544798967,8.99787805,9.923636637825263,8.072119462174738,0.4374604284763336,1.7320496082305907,0.5055111788243545,0.3694096781283127,1.8104778397554835,1.653621376705698,15089664,9.99551830291748,9.98118486404419
9.209438129999999,10.138144566532928,8.28073169346707,8.353718090000001,9.47839677229231,7.229039407707691,0.4596273597329855,1.7564946502447127,0.5595919464678454,0.35966277299812566,1.8501083372896294,1.662880963199796,15253504,9.858588790893554,9.91320505142212
9.536958,10.418593813655843,8.655322186344158,8.38047829,9.284466620978801,7.4764899590211975,0.4505443871021271,1.7612563088536262,0.5099799192451165,0.3911088549591376,1.8382712608976675,1.6842413568095849,15417344,9.947072315216065,10.159738731384277
9.362118200000001,10.176476846170324,8.547759553829678,8.691438469999998,9.811100136114645,7.57177680388535,0.4535885415971279,1.7758415654301642,0.5335667953353733,0.37361028785888256,1.8443349562104885,1.70734817464984,15581184,9.958876419067384,9.983804321289062
9.1350382,10.015261773067838,8.254814626932163,8.709878200000002,9.474291600385003,7.945464799615001,0.4195847239345312,1.7790879696607589,0.51827399380705,0.3208954540620125,1.8757183739303114,1.6824575653912064,15745024,9.861245250701904,9.803610229492188
9.30483789,10.315796908960278,8.293878871039722,8.825198050000001,10.09842019883359,7.551975901166411,0.4543728679418564,1.743987898528576,0.5604523093738857,0.3482934265098271,1.8287628764999884,1.6592129205571635,15908864,9.87240686416626,9.952371311187743
9.56771816,10.49767162874234,8.63776469125766,8.59835835,9.827012643895705,7.369704056104295,0.44310521669685843,1.7492296904325486,0.5191174897692079,0.36709294362450895,1.8442433842192214,1.6542159966458758,16072704,10.17310972213745,10.14000415802002
9.871758150000002,10.87592807776756,8.867588222232444,8.946958,9.719619033054212,8.17429696694579,0.4145274667069316,1.73211527466774,0.4893624426302814,0.33969249078358177,1.8148508747190155,1.6493796746164644,16236544,10.16222095489502,10.407591247558594
9.374557999999999,10.348174877265567,8.40094112273443,8.625758159999998,9.861270034926788,7.390246285073209,0.412958518601954,1.7403537318110467,0.47967142872652185,0.3462456084773861,1.8519067324404326,1.6288007311816608,16400384,9.983281898498536,9.983684158325195
9.582677960000002,10.715925779114132,8.449430140885871,8.533798189999999,9.435090976486336,7.632505403513663,0.4358494754880667,1.7331139266490936,0.5105792549433105,0.3611196960328229,1.8521321983544443,1.6140956549437429,16564224,10.077060222625732,10.121928596496582
9.81019835,10.835533709216877,8.784862990783123,9.0507178,9.789441646080766,8.311993953919233,0.4595623448491096,1.707949160039425,0.5276903521189131,0.3914343375793061,1.7955109302125012,1.6203873898663488,16728064,10.14818983078003,10.336705017089844
9.712958449999999,10.66298985755257,8.762927042447426,9.0298383,10.04277236542391,8.01690423457609,0.4165835551917553,1.7047670215368271,0.4932528523132062,0.33991425807030434,1.790869684331494,1.6186643587421603,16891904,10.195016860961914,10.248358535766602
9.452398070000001,10.346245215881613,8.55855092411839,9.073198309999999,10.401885646473328,7.74451097352667,0.42648852337151766,1.7153705909848214,0.5195157844219619,0.3334612623210734,1.8286811688725388,1.6020600130971039,17055744,10.23480052947998,10.01000165939331
9.414478650000001,10.347380155871175,8.481577144128828,8.7626778,9.578623471397405,7.946732128602597,0.43569919764995574,1.7093399524688722,0.5006919423291223,0.3707064529707892,1.784921301712042,1.6337586032257023,17219584,10.234207439422608,9.978630542755127
9.539477999999999,10.457572803383941,8.621383196616057,8.497758299999997,9.436939686583207,7.558576913416788,0.4508508015424013,1.7573329538106919,0.5381729500497612,0.36352865303504145,1.8437126286199246,1.6709532790014592,17383424,10.13068208694458,10.020648860931397
9.498597749999998,10.211563112062043,8.785632387937953,8.595438269999999,9.712005372366344,7.478871167633654,0.43607319332659245,1.768978764116764,0.5156202598933961,0.35652612675978873,1.809828981751421,1.728128546482107,17547264,9.892917442321778,9.988795471191406
9.94903805,11.05739855473491,8.840677545265091,8.933318270000001,9.998056650628676,7.868579889371325,0.3963014896959066,1.7283797606825828,0.4415013822500364,0.35110159714177686,1.7758025926499368,1.6809569287152288,17711104,10.023053741455078,10.382907581329345
9.452357840000001,10.653173254346266,8.251542425653737,8.67103811,9.830688561039212,7.511387658960787,0.4432776261121035,1.7628398030996322,0.5135493130678369,0.37300593915637004,1.810937056406194,1.7147425497930704,17874944,10.043698501586913,9.939557933807373
9.42327808,10.40520037506996,8.441355784930039,8.77223835,9.464521327078307,8.079955372921694,0.4452574647963047,1.7377213329076766,0.5048331854350229,0.3856817441575865,1.8198331160207717,1.6556095497945815,18038784,10.133736515045166,9.953193664550781
9.620997650000001,10.417936101889733,8.82405919811027,8.626518050000001,9.639392791035645,7.613643308964358,0.39754177927970885,1.7478585869073868,0.4484862631455554,0.3465972954138623,1.8152254750022894,1.6804916988124843,18202624,10.07875337600708,10.063065147399902
9.43967816,10.431285153758369,8.44807116624163,8.584757999999999,9.331952152868315,7.837563847131683,0.40718238428235054,1.7906622752547263,0.45968538378338253,0.35467938478131855,1.8335263941634734,1.7477981563459792,18366464,9.999667644500732,9.896748065948486
9.543437649999998,10.437765011030734,8.649110288969261,8.66951797,9.497389713474615,7.841646226525385,0.4251425828784704,1.7268408834934235,0.5105290118674238,0.33975615388951697,1.7960590629974742,1.6576227039893727,18530304,9.980718803405761,9.976789188385009
9.8444777,10.57767306859449,9.11128233140551,8.96775822,9.79687152956021,8.13864491043979,0.4185065908357501,1.756248115003109,0.46121382086344287,0.3757993608080573,1.8042224685787087,1.7082737614275094,18694144,10.046965217590332,10.24546422958374
9.7377979,10.171773446822964,9.303822353177036,9.119918150000002,9.97723265701846,8.262603642981544,0.431889733672142,1.7179974645376206,0.47956283079431417,0.38421663654996985,1.7840508347595523,1.651944094315689,18857984,10.061669063568115,10.124964237213135
9.991877500000001,10.762015777324567,9.221739222675435,9.04227845,9.626505900560328,8.45805099943967,0.41718611530959604,1.73008643835783,0.47942163360886825,0.35495059701032383,1.7992554947520611,1.660917381963599,19021824,10.164589786529541,10.354798316955566
9.684478180000001,10.602595708922944,8.766360651077058,8.83059795,9.653060531775136,8.008135368224863,0.4169593770056963,1.7539834156632423,0.48424473338500873,0.34967402062638386,1.818419154580727,1.6895476767457578,19185664,10.045815658569335,10.072011566162109
9.9439982,10.686173114693402,9.201823285306597,9.003758029999998,9.81368748614208,8.193828573857918,0.425606494769454,1.7327389925718308,0.4965115353612687,0.3547014541776393,1.8153071448895288,1.6501708402541329,19349504,10.005641269683839,10.31376895904541
10.0224777,10.742808545520731,9.302146854479268,8.93335837,9.727991123411167,8.138725616588834,0.42271424904465676,1.736323429644108,0.49511380607604905,0.3503146920132645,1.7986506495603267,1.673996209727889,19513344,10.014542388916016,10.346617317199707
9.8623978,10.841408050569605,8.883387549430395,8.732038460000002,9.671194020564654,7.792882899435351,0.45359340831637385,1.744260011613369,0.549427089145307,0.35775972748744067,1.8476670896777982,1.64085293354894,19677184,10.08167896270752,10.192710685729981
9.87691757,10.67029693620999,9.08353820379001,9.303037949999998,10.162371374175052,8.443704525824945,0.4087867382913828,1.721542301774025,0.4780931270455132,0.33948034953725237,1.7773948977306941,1.6656897058173559,19841024,10.073505973815918,10.208907508850098
10.0085582,10.468915441733374,9.548200958266625,9.164757940000001,9.988746085135302,8.3407697948647,0.43071062564849855,1.7297891169786452,0.5150359507550286,0.3463853005419685,1.8047046697267035,1.654873564230587,20004864,10.28376874923706,10.340183544158936
9.91763825,10.711479386765008,9.12379711323499,9.53199805,10.21060268729636,8.85339341270364,0.36515271477401257,1.7032696634531022,0.4112625214702153,0.31904290807780983,1.7694754170676643,1.63706390983854,20168704,10.223268413543702,10.25620231628418
10.017478350000001,10.6917073951208,9.343249304879203,9.36483766,10.01021216785416,8.719463152145838,0.40045031514018775,1.7327611491084098,0.46758388601666845,0.33331674426370705,1.7873672311808644,1.6781550670359553,20332544,10.190155410766602,10.293096923828125
9.8967179,10.823245700718624,8.970190099281377,8.926758099999999,9.807374613000006,8.046141586999992,0.4102081943303347,1.7521813929080963,0.4870712247633938,0.33334516389727553,1.833714888752469,1.6706478970637235,20496384,10.101113414764404,10.20752763748169
9.7061982,10.31012728782419,9.102269112175808,8.875878449999998,9.70685882482736,8.044898075172636,0.4260666124522686,1.7336879253387452,0.49200780008197836,0.3601254248225589,1.8218197582389677,1.6455560924385226,20660224,10.099809837341308,10.044704627990722
9.92323768,11.041501069547602,8.804974290452398,9.092878,9.983040317603145,8.202715682396857,0.38583541102707386,1.7335667043924332,0.45079548087933285,0.32087534117481487,1.7895109388554766,1.6776224699293898,20824064,10.120174407958984,10.228888034820557
9.933317900000002,10.598596904106317,9.268038895893687,9.075758200000001,9.839352779771335,8.312163620228667,0.3760318199172616,1.753882847726345,0.45043650525323997,0.3016271345812832,1.8231257367363618,1.6846399587163283,20987904,10.043008613586426,10.211555767059327
10.0171179,10.601156487068774,9.433079312931227,9.202638449999998,10.214962310285935,8.190314589714061,0.4270753988996148,1.7455311000347138,0.5470290621922016,0.307121735607028,1.836653732901673,1.6544084671677546,21151744,10.131218528747558,10.294088172912598
10.09983765,10.876735521646333,9.322939778353666,9.3789579,10.31188732332863,8.44602847667137,0.4136258840560913,1.7605678126215936,0.47519619409736624,0.35205557401481635,1.816659396806673,1.704476228436514,21315584,10.068062877655029,10.352107048034668
9.9602378,10.678260142895372,9.242215457104628,8.960677749999999,9.897217262108358,8.02413823789164,0.396794718131423,1.7609381064772607,0.43894937001558065,0.3546400662472653,1.8296908762640105,1.6921853366905109,21479424,9.970489120483398,10.218777751922607
10.016077899999999,10.509475935602584,9.522679864397414,9.43779789,10.453497837116583,8.422097942883418,0.39244658350944517,1.7386961191892625,0.4516922386776902,0.33320092834120013,1.8265839125378305,1.6508083258406945,21643264,10.128879642486572,10.260250282287597
10.1483978,10.865811767079231,9.430983832920768,9.26955835,10.199624617138397,8.339492082861604,0.4175886228680611,1.7263368591666222,0.5137375947128193,0.3214396510233029,1.819173568226277,1.6335001501069673,21807104,10.229727363586425,10.369912242889404
9.9163983,10.76530989233492,9.067486707665081,9.2771983,10.298160920785115,8.256235679214885,0.4221943899989128,1.7507601544260978,0.5023295411258156,0.34205923887200995,1.8194686874132964,1.6820516214388992,21970944,10.174991035461426,10.156437969207763
9.81951785,10.503017472162663,9.136018227837338,9.00235794,10.002875062182344,8.001840817817655,0.43325002398341894,1.7818081587553025,0.5178419517612575,0.3486580962055804,1.8457940498605345,1.7178222676500705,22134784,10.038292407989502,10.035768604278564
10.087957999999999,11.045349160937052,9.130566839062945,9.15991834,9.964081264183154,8.355755415816848,0.40119458362460136,1.7341247886419295,0.4781001616031102,0.32428900564609253,1.7777657428881388,1.6904838343957203,22298624,10.068525886535644,10.265256118774413
10.229718199999999,11.112314993169088,9.34712140683091,9.1383581,9.815148987710739,8.46156721228926,0.39338377453386786,1.7282526701688767,0.47389345577461267,0.31287409329312305,1.7867716464950438,1.6697336938427096,22462464,10.176105403900147,10.388928031921386
9.790718049999999,10.673746425562626,8.907689674437371,9.11663793,10.084788920964924,8.148486939035076,0.38822515606880187,1.7649659603834151,0.4549325175104918,0.32151779462711194,1.8613082794889093,1.668623641277921,22626304,10.061111640930175,10.024614334106445
10.17343769,11.174736647609487,9.172138732390513,9.403998040000001,10.392790433320629,8.415205646679373,0.41631929129362105,1.756110382080078,0.5086349388201669,0.32400364376707524,1.8709290851769613,1.6412916789831948,22790144,10.27822904586792,10.343775939941406
9.9412778,10.618391226504718,9.264164373495282,9.355237890000001,10.363786042152109,8.346689737847894,0.39666623827069997,1.752521499991417,0.46833944483952705,0.3249930317018729,1.8314321502977173,1.6736108496851165,22953984,10.135544300079346,10.118977260589599
10.29587785,11.088573931587705,9.503181768412295,9.1725581,9.91761076375508,8.42750543624492,0.37844906840473413,1.7426457434892655,0.4393589982863877,0.3175391385230806,1.8039404597479018,1.6813510272306291,23117824,10.230512332916259,10.44501838684082
10.1685979,10.577069196764766,9.760126603235234,9.499677969999999,10.544950983269331,8.454404956730666,0.4067572459578514,1.7291805773973465,0.49928064255077725,0.31423384936492554,1.813719406044908,1.644641748749785,23281664,10.251013565063477,10.335417938232421
9.970797899999999,10.801209743605863,9.140386056394135,9.04395808,9.851840012333263,8.236076147666736,0.3946354197338223,1.7422375082969666,0.45533916934870416,0.3339316701189405,1.8558461739452023,1.6286288426487308,23445504,10.14791259765625,10.167583560943603
10.2594378,10.953595590460866,9.565280009539135,9.07935807,9.931240292776039,8.22747584722396,0.40802672430872916,1.750655721127987,0.4708218581043605,0.3452315905130978,1.857278790055659,1.6440326522003148,23609344,10.263339614868164,10.41168909072876
10.1276776,10.843022426544682,9.412332773455319,9.23695806,10.126239945827566,8.347676174172433,0.3736523028463125,1.7051166370511055,0.4602239920482871,0.2870806136443379,1.7884579940326542,1.6217752800695568,23773184,10.160680198669434,10.326505565643311
10.023078350000002,10.735730696803548,9.310426003196456,9.195957900000002,9.90311429734962,8.488801502650384,0.3863156775012612,1.7337051182985306,0.45388310811579896,0.3187482468867235,1.7996095151921634,1.6678007214048978,23937024,10.30675745010376,10.182468223571778
9.8393177,10.533253581470479,9.145381818529522,9.0079176,9.94672300489307,8.069112195106932,0.3946454798802733,1.7639954775571822,0.4885520908942372,0.30073886886630946,1.8433117636799188,1.6846791914344457,24100864,10.191105079650878,9.998970222473144
9.8853178,10.748081727739772,9.022553872260227,9.203998050000001,10.089973930507096,8.318022169492906,0.4555941950529814,1.7663523748517036,0.5292144245049648,0.38197396560099794,1.8426593161194749,1.6900454335839323,24264704,10.194441604614259,10.020887756347657
10.0079976,10.51644565264711,9.499549547352888,9.33899808,10.102481560628249,8.57551459937175,0.3945001982152462,1.7677854880690576,0.4216283533452615,0.36737204308523086,1.8357369968482233,1.6998339792898918,24428544,10.063496971130371,10.145467758178711
10.122597850000002,10.71157799355363,9.533617706446373,9.158478070000001,9.864434333804773,8.452521806195229,0.40876295529305934,1.7534333243966103,0.45638755340369863,0.36113835718242004,1.8069586389847014,1.699908009808519,24592384,10.107794761657715,10.250579452514648
10.016078199999999,10.835449855482638,9.19670654451736,9.276438109999999,10.234671344418242,8.318204875581756,0.43083142042160033,1.774930216372013,0.5194835172401833,0.34217932360301734,1.8274257583682338,1.7224346743757923,24756224,10.105971431732177,10.138601398468017
10.027797549999999,10.84895239716381,9.206642702836188,9.43983788,10.157676494738551,8.72199926526145,0.3553129773586988,1.7454990327358246,0.41152429682974817,0.2991016578876495,1.8122852878745848,1.6787127775970645,24920064,10.168282985687256,10.190869426727295


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-chaser-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.669439976,0.7043685594743135,0.6345113925256866,0.6660799479999999,0.7063044155530049,0.6258554804469949,1.1187438268214465,2.705974078178406,2.49802435461892,-0.2605367009760269,2.7069760544715136,2.704972101885298,16384,1.1707280457019806,4.67972354888916
0.6780000039999999,0.7215717551055372,0.6344282528944627,0.6855999629999999,0.7184316437489449,0.652768282251055,0.22665601205080743,2.691932961344719,0.2597609603251491,0.19355106377646575,2.7117638986493593,2.6721020240400786,180224,2.53530900478363,4.527285504341125
0.679959966,0.7224102758749821,0.6375096561250179,0.672679956,0.7093667594236241,0.6359931525763758,0.1733645631931722,2.6764005571603775,0.2163419089520235,0.1303872174343209,2.703157600714627,2.649643513606128,344064,3.203607702255249,4.508196115493774
0.674439985,0.7061564505849611,0.6427235194150389,0.684639946,0.7087876008162612,0.6604922911837388,0.15307522024959325,2.6438164949417113,0.1760372333803301,0.1301132071188564,2.7786126761664782,2.5090203137169445,507904,3.1006902694702148,4.457810401916504
0.819039925,0.8978470747873368,0.7402327752126632,0.8261199140000001,0.8910673741246755,0.7611724538753246,0.1627854414284229,2.595291417837143,0.17644981031430823,0.1491210725425376,2.662558276176859,2.5280245594974273,671744,3.666118121147156,5.260771799087524
1.013199835,1.0812945478168539,0.9451051221831461,0.933759878,0.9825914220575784,0.8849283339424217,0.19052032213658093,2.505623483657837,0.2188749963396835,0.16216564793347837,2.580580161901811,2.4306668054138627,835584,4.323096299171448,5.918715286254883
1.051199826,1.0908401686222287,1.0115594833777712,0.9817998539999999,1.0476316539329218,0.9159680540670782,0.17995227910578251,2.441791704297066,0.22291886563564328,0.13698569257592175,2.5112157591672513,2.3723676494268804,999424,4.717964315414429,5.658752393722534
1.14171976,1.2304535867494555,1.0529859332505445,1.0662797960000001,1.116418484270059,1.0161411077299412,0.1428827074356377,2.3618375033140184,0.15977686106248098,0.1259885538087944,2.4615830710353896,2.262091935592647,1163264,4.514569902420044,5.766263198852539
1.3296396400000001,1.4927056775578693,1.166573602442131,1.31319966,1.4609898123918572,1.1654095076081428,0.13203861834481356,2.33555089533329,0.14967314784502556,0.11440408884460157,2.4490820254065713,2.222019765260009,1327104,4.664551258087158,6.231014776229858
1.5373594699999997,1.7126420334728394,1.36207690652716,1.5195595299999998,1.6913569352493751,1.3477621247506244,0.11777285058051346,2.2883254438638687,0.1250704376459103,0.1104752635151166,2.3623213783306,2.2143295093971376,1490944,4.903597974777222,6.642594814300537
1.89639931,2.110459754155568,1.6823388658444325,1.8635593200000002,2.090293261423907,1.6368253785760933,0.1037484467029571,2.1684704571962357,0.11362544618757511,0.0938714472183391,2.28825959847566,2.048681315916811,1654784,4.91737470626831,7.472645950317383
2.04951916,2.257398080012642,1.8416402399873582,2.0611991499999998,2.249075940157865,1.8733223598421347,0.10327251572161908,2.088368421792984,0.11463624428721784,0.09190878715602031,2.170012761121093,2.006724082464875,1818624,5.468869161605835,7.403892612457275
2.2483991800000003,2.4096189557349565,2.087179404265044,2.18659911,2.3565643310424793,2.0166338889575206,0.10096493586897845,2.008173206448555,0.12851139877270445,0.07341847296525246,2.0967236444383253,1.9196227684587845,1982464,5.5954090595245365,7.54662184715271
2.32255908,2.521817419846561,2.123300740153439,2.28795906,2.48993035379405,2.08598776620595,0.09593650540336962,2.0212460279464723,0.1304235311612719,0.061449479645467354,2.1283092877495258,1.914182768143419,2146304,5.324044275283813,7.2958306789398195
2.48251897,2.7183210694122066,2.2467168705877936,2.52071892,2.699151379410371,2.342286460589629,0.10250302734784777,1.925304013490677,0.12398536385352471,0.08102069084217084,2.0179494831529947,1.8326585438283591,2310144,5.412201404571533,7.298080682754517
2.56991894,2.749663636251184,2.390174243748816,2.6617189399999996,2.844449902561084,2.478987977438915,0.11326728072017427,1.9367583334445952,0.15029482015839213,0.0762397412819564,1.9855921892395916,1.887924477649599,2473984,5.309361791610717,7.2882105827331545
2.81187897,2.9924439753162075,2.6313139646837924,2.6519189400000003,3.0186135792060194,2.285224300793981,0.09558673477731641,1.9056836500763894,0.10986250903479212,0.0813109605198407,1.9571906001079107,1.8541767000448681,2637824,5.383885908126831,7.407351636886597
2.86819896,3.0708446854225273,2.6655532345774726,2.9031990600000004,3.1583611544263754,2.6480369655736253,0.1164847046602517,1.8812514171004295,0.16516458765755945,0.06780482166294394,1.936294403493103,1.8262084307077562,2801664,5.314584016799927,7.31285285949707
3.0570788999999996,3.312000343539095,2.8021574564609044,3.00919879,3.2932262624460558,2.7251713175539445,0.10148749835789198,1.893389144539833,0.12427959787878187,0.07869539883700208,1.9752207259315708,1.8115575631480951,2965504,5.175377082824707,7.408425235748291
3.2424387599999998,3.5316389060360356,2.953238613963964,3.0877988899999997,3.448917927232928,2.7266798527670715,0.15479570450261232,1.8614870190620423,0.2096031059493743,0.09998830305585032,1.9605533448825114,1.7624206932415731,3129344,5.199953651428222,7.47060489654541
3.4094388300000005,3.6842701113085408,3.13460754869146,3.21807892,3.575694579921178,2.860463260078822,0.1475005118176341,1.8327079221606255,0.1806610853553925,0.11433993827987572,1.9470535030937546,1.7183623412274964,3293184,5.120720338821411,7.518119668960571
3.6675188800000003,4.163496118297168,3.1715416417028326,3.5300388199999992,3.9755154822287735,3.084562157771225,0.19814310269430277,1.831460601091385,0.2522565398360201,0.14402966555258545,1.9423640314232815,1.7205571707594884,3457024,5.192162036895752,7.650477743148803
3.78767899,4.263127078011352,3.3122309019886473,3.8106787300000002,4.2861269630005046,3.3352304969994955,0.20502791153267025,1.855305127799511,0.2530963464399056,0.1569594766254349,1.950639241884191,1.759971013714831,3620864,5.114956283569336,7.618856525421142
3.9734788200000004,4.454538003341162,3.4924196366588385,3.7865188099999996,4.351102559335416,3.221935060664583,0.20878366399556395,1.8721877574920653,0.24489542584641918,0.1726719021447087,2.01446047085118,1.7299150441329507,3784704,4.954498291015625,7.765984439849854
4.26467868,4.812254182055437,3.7171031779445634,4.23615851,5.0186654199636855,3.453651600036315,0.26464069383218886,1.844734261929989,0.32041744160555485,0.20886394605882289,1.9383836618787016,1.7510848619812762,3948544,5.0659952640533445,7.855029439926147
4.64123874,5.412346540513557,3.8701309394864443,4.5433986200000005,5.049396043756428,4.037401196243573,0.27982629407197235,1.8425021767616272,0.3352450709031647,0.22440751724078,1.9293936196778407,1.7556107338454137,4112384,5.187112283706665,8.195705652236938
4.81355853,5.18273032772364,4.44438673227636,4.36935888,4.712432047575775,4.026285712424225,0.2877945620566606,1.844492395222187,0.33622606666771676,0.23936305744560443,1.9362218462489595,1.7527629441954145,4276224,4.995848608016968,8.183864164352418
5.063838549999999,5.839332427231888,4.28834467276811,4.84895875,5.666362782179979,4.031554717820022,0.30156508423388007,1.7908489018678666,0.35411130479656083,0.24901886367119933,1.883491894229908,1.6982059095058253,4440064,5.2071946144104,8.3189293384552
5.3241187,6.156168783872455,4.492068616127544,5.20611864,5.8750179593526495,4.53721932064735,0.311408195644617,1.790160743892193,0.35262033565935325,0.2701960556298808,1.8996179716700365,1.6807035161143493,4603904,5.468613004684448,8.43508529663086
5.477718820000001,6.260735853492425,4.694701786507577,5.224078570000001,6.0790202574647,4.369136882535303,0.3069797672331333,1.7850446224212646,0.35328187040268305,0.26067766406358356,1.9070724455813057,1.6630167992612235,4767744,5.092661809921265,8.50796594619751
5.854038450000001,6.974507617513418,4.733569282486584,5.551318609999999,6.110896514286508,4.99174070571349,0.3411740096285939,1.7478657707571983,0.3844174734639452,0.2979305457932426,1.8852254718852854,1.6105060696291111,4931584,5.320973062515259,8.756265258789062
6.392598420000001,7.13640061144089,5.648796228559111,5.849278719999999,6.879664459111799,4.818892980888199,0.34455397110432384,1.7235324636101723,0.3842151864911443,0.3048927557175034,1.8243820153182055,1.622682911902139,5095424,5.365929985046387,9.170627403259278
6.311758419999999,7.112914158319207,5.510602681680792,5.99143866,6.626355330056383,5.356521989943617,0.31851825434714554,1.7392818108201027,0.34052975503149413,0.29650675366279694,1.8234502089667575,1.655113412673448,5259264,5.189421367645264,8.958076429367065
6.7221582799999995,7.562044168924495,5.882272391075504,5.82743829,6.750482266389513,4.904394313610487,0.3484531341120601,1.6821872383356093,0.3772904189175905,0.31961584930652964,1.8256463589998142,1.5387281176714045,5423104,5.367543792724609,9.302437114715577
6.700678600000001,7.708459504780446,5.692897695219555,5.89731873,6.753432736277769,5.041204723722232,0.3692039992660284,1.681800253689289,0.3983457372675695,0.34006226126448735,1.7993197437100867,1.5642807636684914,5586944,5.52965726852417,9.169312667846679
6.659558419999999,7.263613026917196,6.055503813082802,6.45707848,6.890289553786912,6.023867406213087,0.3734271887689829,1.6814569801092147,0.4074816295288204,0.3393727480091454,1.7840634212341466,1.5788505389842828,5750784,5.584589338302612,9.053475666046143
6.88403804,7.629079737773275,6.138996342226725,6.667838370000001,7.594760605568311,5.740916134431691,0.3516755845397711,1.6738068342208863,0.38205078907201473,0.3213003800075275,1.8386100665313065,1.509003601910466,5914624,5.403621625900269,9.174197578430176
7.009638010000001,8.023704632844524,5.995571387155477,6.660638280000001,7.384613500212483,5.936663059787518,0.38953069448471067,1.6302975431084632,0.436066075103482,0.34299531386593934,1.778817478381642,1.4817776078352844,6078464,5.52969970703125,9.237934494018555
7.320078190000001,8.071938957207527,6.5682174227924754,6.576918680000001,7.452132570313117,5.701704789686885,0.3813278550282121,1.6475966349244118,0.4281906010221107,0.3344651090343135,1.7425031374501756,1.552690132398648,6242304,5.571742820739746,9.448339653015136
7.2694380800000005,8.043334931277883,6.495541228722118,7.228558049999999,7.83331619621744,6.623799903782559,0.36150141414254905,1.6270774915814399,0.400569960752594,0.3224328675325041,1.7455540978571944,1.5086008853056854,6406144,5.462375974655151,9.320978355407714
7.61679822,8.339372617376602,6.894223822623396,7.04319816,7.957735814743702,6.128660505256298,0.3539109457284212,1.589655865728855,0.3799212497965272,0.3279006416603152,1.6991740202626642,1.480137711195046,6569984,5.623682975769043,9.537496948242188
7.953798020000001,8.871184195854177,7.0364118441458245,7.20927826,7.784128862169466,6.634427657830533,0.3725442921742797,1.5789582401514053,0.4246511935948372,0.3204373907537222,1.7062500365851678,1.4516664437176428,6733824,5.659578800201416,9.786914730072022
7.9240382600000006,8.835515566282158,7.012560953717844,7.661198229999999,8.55652580946592,6.765870650534078,0.3669029543176293,1.5750844225287437,0.3982560063387361,0.33554990229652254,1.6928687163455693,1.457300128711918,6897664,5.558573198318482,9.725973320007324
8.22767787,9.278549159719741,7.176806580280259,7.83795822,9.021459007559423,6.6544574324405765,0.3855736754834652,1.5938061773777008,0.4312703061564044,0.33987704481052605,1.7250641997007077,1.462548155054694,7061504,5.797942781448365,9.894235610961914
8.5363984,9.344031753051148,7.728765046948851,7.721598160000001,8.734386257003631,6.7088100629963705,0.36296488530933857,1.5562479346990585,0.392311776543217,0.33361799407546017,1.6867505935193305,1.4257452758787865,7225344,5.859023523330689,10.109682369232178
8.247317950000001,8.958959436236169,7.535676463763833,7.597518490000001,8.45356663603771,6.74147034396229,0.3667475437745452,1.577815793454647,0.3952298222648025,0.3382652652842879,1.6820177084047172,1.473613878504577,7389184,5.721738004684449,9.847313785552979
8.29979806,9.328373746366557,7.271222373633444,8.314757960000001,8.915296133012314,7.714219786987689,0.352790448628366,1.5789048925042153,0.3959458418072074,0.30963505544952463,1.6907124887058465,1.4670972963025841,7553024,5.778786849975586,9.819502639770509
8.406637980000001,9.078372643754918,7.734903316245084,7.853798,8.486702326570796,7.220893673429205,0.3453570822253823,1.5519605785608293,0.40873188952089173,0.2819822749298729,1.6854882538227742,1.4184329032988843,7716864,5.658305358886719,9.857595729827882
8.677677899999999,9.430181855508865,7.925173944491132,7.9734383499999995,8.691963843298762,7.254912856701236,0.3419576495885849,1.5578080266714096,0.3824603723861282,0.3014549267910416,1.6628912879664628,1.4527247653763564,7880704,5.81967568397522,10.058689785003661
8.845717920000002,9.833995318598037,7.857440521401968,8.14519808,9.326700481897003,6.963695678102997,0.3350485201925039,1.5304390266537666,0.3850331001069119,0.28506394027809595,1.67086306055701,1.3900149927505232,8044544,5.729938125610351,10.152390384674073
8.86347815,9.601641486475339,8.125314813524662,8.430918089999999,9.026731018314695,7.835105161685303,0.3426075056195259,1.4713467612862587,0.38026191788259783,0.304953093356454,1.6089347330144763,1.3337587895580412,8208384,5.712029314041137,10.132163143157959
9.206198050000001,10.253683924568351,8.158712175431651,8.01683813,8.731053473485241,7.302622786514759,0.3520997121930122,1.5165850818157196,0.38286148840087125,0.3213379359851532,1.6553217045685062,1.377848459062933,8372224,5.729653835296631,10.406135177612304
8.822638010000002,9.727283185035752,7.917992834964253,8.639198180000001,9.482224376133965,7.796171983866037,0.33643218167126177,1.5402735516428947,0.3731586687527668,0.2997056945897567,1.6587569554911208,1.4217901477946686,8536064,5.687834739685059,10.014049911499026
8.97939815,9.803787498075412,8.155008801924588,8.435558140000001,9.518463793439697,7.352652486560306,0.30647263340651987,1.514400202035904,0.35754970088982135,0.2553955659232184,1.64499712512214,1.383803278949668,8699904,5.726809692382813,10.13442153930664
9.4596781,9.967198155627646,8.952158044372354,8.301437949999999,9.02883910412647,7.5740367958735275,0.3230003682896495,1.4849895283579826,0.35526141490349317,0.29073932167580585,1.5898726109144399,1.3801064458015253,8863744,5.714611005783081,10.509477806091308
9.1990376,10.114315049931026,8.283760150068975,8.470798349999999,9.396334658893768,7.54526204110623,0.3046328606083989,1.506810587644577,0.3332246194709649,0.2760411017458329,1.610695075536722,1.402926099752432,9027584,5.804822492599487,10.261980533599854
9.4711578,10.404461069674097,8.537854530325903,9.0783975,9.949610716933861,8.207184283066137,0.30232988521456716,1.4800526365637778,0.3689519744914018,0.2357077959377325,1.5716458929313672,1.3884593801961884,9191424,5.868994617462159,10.476929855346679
9.37063815,10.475773253617925,8.265503046382074,8.8525182,9.723963064298546,7.9810733357014545,0.31364279203116896,1.4595696747303009,0.37683156938793716,0.25045401467440076,1.5411512261228504,1.3779881233377513,9355264,5.895535516738891,10.350562858581544
9.4433979,10.141048331635135,8.745747468364867,8.720318070000001,9.469626662009532,7.971009477990471,0.31387737691402434,1.4854210004210473,0.36963601261048196,0.2581187412175667,1.557128244718184,1.4137137561239106,9519104,5.797612953186035,10.389906883239746
9.5569181,10.30817806968845,8.805658130311551,8.89239815,10.059034695339006,7.7257616046609945,0.3034907180815935,1.478476670384407,0.3585114586050809,0.24846997755810613,1.571775111809343,1.385178228959471,9682944,5.857867908477783,10.427950477600097
9.703638,10.365505001443946,9.041770998556053,8.99707828,9.8030101864806,8.1911463735194,0.31209984999150037,1.4673713505268098,0.3650341350208845,0.25916556496211623,1.53226140027129,1.4024813007823296,9846784,5.9054571151733395,10.5386399269104
10.0005986,10.878658640453095,9.122538559546905,8.70383816,9.753138193715577,7.654538126284423,0.29922580141574145,1.468997986614704,0.3428272888780306,0.2556243139534523,1.5705231146741347,1.3674728585552733,10010624,5.830951976776123,10.756847190856934
9.72919806,10.834047744755548,8.624348375244452,8.59003794,9.645625879907028,7.534450000092972,0.2978078305721283,1.4394906729459762,0.36985054872529216,0.2257651124189644,1.5444839938780894,1.334497352013863,10174464,5.873549175262451,10.502710437774658
9.63819785,10.33505910435441,8.941336595645588,9.05343806,9.877507999101914,8.229368120898085,0.30051344241946937,1.4476353466510772,0.3700805854519352,0.23094629938700356,1.5318333243759568,1.3634373689261976,10338304,5.854631853103638,10.404241943359375
10.0049178,10.766364092293921,9.243471507706078,8.81007831,9.332694178361042,8.287462441638958,0.2768612994812429,1.4050532802939415,0.33190066748654323,0.2218219314759425,1.4903907933832896,1.3197157672045934,10502144,5.817394208908081,10.701457977294922
10.094318150000001,10.587253679074852,9.60138262092515,9.29499817,10.111153639873478,8.47884270012652,0.29645843617618084,1.4149272993206978,0.3342431591624384,0.25867371318992327,1.5099944880017566,1.319860110639639,10665984,5.950200510025025,10.75480785369873
10.0808778,10.613311250970316,9.548444349029683,9.597838,10.29403820568799,8.901637794312009,0.29267586804926393,1.4345379531383515,0.3351380148435705,0.2502137212549574,1.5411465341779107,1.3279293720987924,10829824,5.9975968360900875,10.712212562561035
9.95407825,11.05793902504401,8.85021747495599,9.37147783,10.175818561142828,8.567137098857172,0.28305468168109654,1.4278509110212325,0.33249059643389145,0.23361876692830166,1.5261259989937306,1.3295758230487345,10993664,5.888870525360107,10.571819972991943
9.7716379,10.46597138679744,9.07730441320256,9.16167795,9.747847131080276,8.575508768919724,0.30521237216889857,1.458822038769722,0.3481003258321639,0.26232441850563326,1.5298534431078195,1.3877906344316244,11157504,5.825311183929443,10.371871089935302
10.005197999999998,10.714184886536273,9.296211113463723,9.1951979,10.02130893244073,8.36908686755927,0.27444978412240745,1.4669600665569305,0.3300123493873317,0.21888721885748316,1.5632032487436043,1.3707168843702566,11321344,5.829898643493652,10.578755760192871
10.21699765,10.662864184044103,9.771131115955896,9.516518399999999,10.264168260606313,8.768868539393685,0.27175310514867307,1.4400986775755882,0.3070970939668435,0.23640911633050263,1.5075793201123222,1.3726180350388542,11485184,5.887741136550903,10.711471462249756
10.1406782,10.999415115130798,9.281941284869202,9.5741582,10.343905412386093,8.804410987613906,0.28296770676970484,1.439528116583824,0.33944822450141443,0.22648718903799525,1.5140298655680968,1.3650263675995513,11649024,5.776490879058838,10.653303527832032
10.219598099999999,10.898643649459157,9.540552550540841,9.155077850000001,10.050927462962134,8.259228237037869,0.2767619160935283,1.40866207331419,0.30845061430911563,0.24507321787794095,1.4639968756836677,1.3533272709447122,11812864,5.927774858474732,10.69417963027954
10.084998299999999,10.825728573905561,9.344268026094436,9.5165978,10.25048215841116,8.78271344158884,0.27292817886918785,1.4031318575143814,0.3083528968645206,0.2375034608738551,1.4638225434300551,1.3424411715987077,11976704,6.039690685272217,10.583673286437989
10.3592782,11.053769325392118,9.664787074607883,9.1476382,10.224995885443771,8.070280514556227,0.2708191741257906,1.390478603541851,0.3393497617881046,0.2022885864634766,1.4350853759970161,1.345871831086686,12140544,5.9150779247283936,10.793253231048585
10.17315735,10.948655026172084,9.397659673827917,9.277438409999998,10.365847267007279,8.189029552992718,0.29187521878629924,1.4422492370009423,0.34227185842353897,0.2414785791490595,1.5067340745515068,1.3777643994503779,12304384,5.968175220489502,10.608351230621338
10.357118,11.148243980309458,9.565992019690542,9.720997950000001,10.485842120207419,8.956153779792583,0.27555472664535047,1.3754861891269683,0.3330073798101708,0.21810207348053012,1.4559170855853556,1.295055292668581,12468224,5.9393150329589846,10.7715012550354
10.2919978,11.017694824660127,9.566300775339874,9.416037999999999,10.174383857930403,8.657692142069594,0.25840721866115923,1.410714401304722,0.3134930442451799,0.20332139307713856,1.5037968064982212,1.3176319961112226,12632064,5.8830344676971436,10.67172737121582
10.364478099999998,11.265485757450417,9.463470442549578,9.89079835,10.735077078264904,9.046519621735097,0.27728150356560943,1.3589120596647262,0.33219888134119824,0.22236412579002063,1.4750637062813938,1.2427604130480585,12795904,5.938113880157471,10.730607414245606
10.36207765,11.18622969367659,9.537925606323409,9.767878,10.783290137528894,8.752465862471105,0.2666628101840615,1.3696419507265092,0.31794061396398654,0.2153850064041365,1.463240235167424,1.2760436662855943,12959744,5.896106195449829,10.701923084259032
10.289318,11.073591774087085,9.505044225912915,9.65591805,10.736470241265383,8.575365858734617,0.2684482611715793,1.4297674372792244,0.33244859372392854,0.2044479286192301,1.5266850769989522,1.3328497975594966,13123584,5.832440710067749,10.630061817169189
10.159317999999999,11.028099998846775,9.290536001153223,9.486037800000002,10.166191041421456,8.805884558578548,0.2716778974980116,1.4136321738362312,0.33808059907310867,0.2052751959229145,1.487287447007824,1.3399769006646385,13287424,5.906623506546021,10.512942028045654
10.727477400000001,11.556955228381593,9.89799957161841,9.5686777,10.585335512957837,8.552019887042164,0.2454586371779442,1.3700254246592523,0.2881626943002944,0.202754580055594,1.4638950511058506,1.276155798212654,13451264,5.9286314964294435,10.993486309051514
10.50759775,11.343394065809338,9.671801434190662,9.693758200000001,10.536178263303434,8.851338136696569,0.255437421053648,1.3617952004075051,0.3037633778809995,0.20711146422629645,1.458067656116552,1.2655227446984583,13615104,5.932522964477539,10.7766676902771
10.698958100000002,11.37186422915045,10.026051970849554,9.6278781,10.468495223846933,8.787260976153068,0.25214538890868426,1.3667835578322411,0.292521180784679,0.21176959703268958,1.44402352766732,1.2895435879971624,13778944,5.885515594482422,10.93125638961792
10.757677699999999,11.397344411505928,10.118010988494069,9.79679795,10.737325916198253,8.856269983801747,0.2652133693918585,1.3723850518465042,0.31440475139078095,0.2160219873929361,1.4638222675466694,1.280947836146339,13942784,5.8954263687133786,10.965625762939453
10.517918000000002,11.116173238239,9.919662761761003,10.019558100000001,10.574440146356062,9.46467605364394,0.24585888609290124,1.3526717230677605,0.2975471463048438,0.19417062588095865,1.402698411357438,1.3026450347780831,14106624,5.951538228988648,10.745463466644287
10.71895795,11.432488503863338,10.005427396136662,9.730878599999999,10.494424065617103,8.967333134382894,0.26785507462918756,1.3829698652029037,0.31328900174127094,0.22242114751710415,1.4533688651328562,1.312570865272951,14270464,5.950957345962524,10.913457012176513
10.556237699999999,11.157320966698057,9.95515443330194,9.75839838,10.562863727087361,8.953933032912637,0.26000015921890735,1.3628651931881905,0.30734688674635946,0.21265343169145523,1.4315938519386728,1.2941365344377083,14434304,5.963866138458252,10.757400131225586
10.78195835,11.3265335628296,10.2373831371704,9.613998249999998,10.361719143328626,8.86627735667137,0.23766909763216967,1.353331445157528,0.28836163431784245,0.1869765609464969,1.4301054825525341,1.276557407762522,14598144,5.983909559249878,10.941158294677734
10.626638199999999,11.40531534371539,9.847961056284607,9.8683979,10.768254853298739,8.96854094670126,0.23371574934571981,1.367491601407528,0.29580091574132483,0.17163058295011477,1.4545740467924952,1.2804091560225608,14761984,5.988830995559693,10.794114112854004
10.695078249999998,11.418970876002476,9.97118562399752,9.9773982,10.96352579697757,8.991270603022429,0.2606668980792165,1.3529192477464675,0.3023651780629476,0.2189686180954854,1.4180226847277253,1.2878158107652098,14925824,5.970699071884155,10.842567443847656
10.6643178,11.493399364750061,9.835236235249937,9.95027785,10.40799839531592,9.492557304684082,0.2556855110451579,1.3577587649226188,0.3026584612935167,0.20871256079679915,1.431017295062512,1.2845002347827257,15089664,5.923990058898926,10.802241134643555
10.9689176,11.707147753012487,10.230687446987512,10.2133585,10.788099949627961,9.638617050372039,0.23603188190609217,1.3373538717627524,0.29690801513204074,0.17515574868014358,1.412071060923212,1.2626366826022928,15253504,5.9856101989746096,11.045994567871094
10.8534779,11.546033659875325,10.160922140124674,9.86747805,10.797512080050527,8.937444019949474,0.2318060776218772,1.3371796399354934,0.2895228252599408,0.1740893299838136,1.4232024734629436,1.2511568064080432,15417344,6.006734991073609,10.94368381500244
10.849317500000002,11.437021285797575,10.261613714202428,10.10571795,10.665994084359141,9.54544181564086,0.2418513379991054,1.3275498643517494,0.28763181899769463,0.19607085700051619,1.3999391382490567,1.255160590454442,15581184,6.067604494094849,10.912929821014405
10.8519178,11.544544991300313,10.159290608699688,10.0733581,10.562196967980329,9.584519232019671,0.2216149886138737,1.332552072405815,0.2957684215278202,0.1474615556999272,1.412642371062999,1.2524617737486312,15745024,6.069327688217163,10.909321880340576
10.937678199999999,11.456459683988161,10.418896716011837,9.93627825,10.612890892344986,9.259665607655016,0.24688061885535711,1.3335195645689963,0.31096551008401424,0.1827957276267,1.3995942238747117,1.267444905263281,15908864,6.005935907363892,10.950687599182128
10.955357849999999,11.800090712418173,10.110624987581824,9.804598299999999,10.532344281040231,9.076852318959766,0.24809158854186536,1.3868374302983284,0.30313498048457926,0.19304819659915143,1.4941004663825224,1.2795743942141344,16072704,5.902551937103271,10.97592248916626
11.1820381,12.040538154369532,10.323538045630468,9.991478099999998,10.790698206369008,9.192257993630989,0.22372633060440422,1.3326370239257812,0.2772318807717823,0.17022078043702615,1.3921247822221827,1.2731492656293797,16236544,5.973296785354615,11.17512559890747
11.1462776,11.974445863521513,10.318109336478486,10.106838,10.692537489021632,9.521138510978368,0.2243283220566809,1.2893610015511512,0.2554138621641949,0.1932427819491669,1.3454328708242014,1.233289132278101,16400384,5.974500942230224,11.111050796508788
10.863957500000001,11.454858421610597,10.273056578389406,9.9462381,10.898407861414656,8.994068338585345,0.23999347649514674,1.3113443315029145,0.2911869819119819,0.1887999710783116,1.3708363023905157,1.2518523606153134,16564224,5.984593391418457,10.867242240905762
10.97419735,11.536379568449146,10.412015131550856,10.12019785,10.629113663686608,9.611282036313392,0.2320370564237237,1.3272828489542008,0.2989032998109088,0.16517081303653855,1.3991222662111877,1.2554434316972138,16728064,6.0872549533844,10.961641788482666
10.98191805,11.465658878469412,10.49817722153059,10.0547581,10.797461421931638,9.312054778068363,0.25188776254653933,1.3179410487413405,0.29296756832265247,0.21080795677042616,1.3954395867539904,1.2404425107286907,16891904,5.949209451675415,10.9609299659729
10.928277900000001,11.737375974782589,10.119179825217413,10.176198,10.64648719137101,9.705908808628989,0.25444600619375707,1.3341553702950477,0.30778882105190936,0.20110319133560478,1.4352427666027416,1.2330679739873538,17055744,5.987819004058838,10.900016784667969
11.000718,11.611744469607498,10.389691530392504,9.7263979,10.350411805229916,9.102383994770085,0.21565118776634332,1.3173128247261048,0.27213721760970017,0.15916515792298647,1.4148891915183581,1.2197364579338514,17219584,6.005812358856201,10.942699813842774
11.06111725,11.507371147552126,10.614863352447875,9.964957600000002,10.623225090651363,9.30669010934864,0.21034155981615185,1.3269133895635605,0.2515199887250834,0.16916313090722027,1.424761655479767,1.229065123647354,17383424,6.034881496429444,10.990017127990722
11.126877899999998,11.679806595816096,10.5739492041839,10.2845977,10.874968796548952,9.69422660345105,0.21675290204584594,1.3197781935334205,0.27490306511667445,0.15860273897501742,1.3951942325486786,1.2443621545181625,17547264,6.0950981140136715,11.058090019226075
11.0274778,11.643731775657244,10.411223824342756,10.41867825,11.215281801699879,9.62207469830012,0.23173437342047692,1.3247812017798424,0.2800253834655769,0.18344336337537695,1.400750319748428,1.2488120838112569,17711104,6.0115193843841555,10.935736560821534
11.17619755,11.718271552900823,10.634123547099176,10.242118099999999,11.039778450410179,9.44445774958982,0.2040272755548358,1.3715527206659317,0.2745016094890637,0.13355294162060788,1.4318232870693821,1.3112821542624813,17874944,5.9984972953796385,11.046452808380128
10.93999745,11.311769404779838,10.568225495220162,10.305918199999999,10.786049246228588,9.82578715377141,0.21002597268670792,1.3495762914419174,0.2421186770133008,0.17793326836011503,1.4106610258955683,1.2884915569882665,18038784,6.040411424636841,10.83892650604248
11.286157900000001,11.932131285669325,10.640184514330677,10.5951581,11.08076132652191,10.109554873478091,0.23371687829494472,1.330411048233509,0.2688373466362505,0.19859640995363897,1.403026422982847,1.2577956734841709,18202624,6.031808710098266,11.157322406768799
10.972477950000002,11.725389178982823,10.21956672101718,10.1003182,10.773524834037692,9.427111565962308,0.1998672039248049,1.3735060691833496,0.24422671234733426,0.15550769550227553,1.4499353947286784,1.2970767436380208,18366464,6.005259084701538,10.854673385620117
11.373798299999999,11.93714363810178,10.810452961898218,10.12427775,10.652287440082068,9.59626805991793,0.20788936410099262,1.3620901256799698,0.2610306700210627,0.15474805818092252,1.4162486293149774,1.3079316220449622,18530304,6.041361618041992,11.199813652038575
11.375877400000002,11.77841899548653,10.973335804513473,10.002838100000002,10.626687971357278,9.378988228642726,0.2051034986972809,1.3671481922268867,0.24916068645017314,0.16104631094438865,1.4324345850806648,1.3018617993731085,18694144,6.0318718433380125,11.194555759429932
11.5028379,12.195352143267774,10.810323656732225,10.4011581,10.912979610146936,9.889336589853064,0.21176330763846632,1.3262818053364753,0.253197573426422,0.17032904185051062,1.3992752587822952,1.2532883518906555,18857984,6.044508028030395,11.28998851776123
11.1169176,11.620883146854784,10.612952053145218,10.243998049999998,10.547907755999367,9.94008834400063,0.2214204313233495,1.3170608118176461,0.24255655356367462,0.20028430908302436,1.3849034621426781,1.249218161492614,19021824,6.0532347679138185,10.967176151275634
10.95771815,11.518569620502666,10.396866679497334,10.337478050000001,11.085103206513827,9.589852893486176,0.2045471172779798,1.3027152463793754,0.23666734642679846,0.17242688812916115,1.371460591869069,1.2339699008896818,19185664,6.044086265563965,10.835375022888183
11.278678000000001,11.551491022270934,11.005864977729068,10.1092779,10.954705043032734,9.263850756967267,0.2581512859091163,1.3477887392044068,0.29452719697025287,0.22177537484797968,1.4008329724023845,1.294744506006429,19349504,6.085166692733765,11.08447198867798
11.284918,11.660513620955037,10.909322379044962,10.073718,10.75370903411751,9.39372696588249,0.20596014773473142,1.3332946375012398,0.25498158658282444,0.15693870888663844,1.3832762592750145,1.283313015727465,19513344,6.077511835098266,11.092639827728272
11.3431581,11.884207207872002,10.802108992127998,10.081317799999999,10.551512095890708,9.61112350410929,0.2059043233282864,1.328926956653595,0.25084228450393325,0.16096636215263957,1.3723933658415983,1.2854605474655918,19677184,6.034717178344726,11.11760654449463
11.107677900000002,11.65236817707303,10.562987622926975,10.311037900000002,10.829973096771516,9.792102703228489,0.19002212584018707,1.3152998059988021,0.23068774741396575,0.1493565042664084,1.3437448385331892,1.2868547734644151,19841024,6.100190305709839,10.914371490478516
11.0483978,11.589749944394534,10.507045655605467,10.243277899999999,11.120228671809278,9.36632712819072,0.2132522255182266,1.3226870894432068,0.24728068035719794,0.17922377067925524,1.3904866286901183,1.2548875501962953,20004864,6.0201154232025145,10.852732372283935
11.593477799999999,12.010443833955236,11.176511766044761,10.394158100000002,10.987440318483827,9.800875881516177,0.20889588119462127,1.338600441813469,0.2506543805690738,0.16713738182016874,1.4111324109057426,1.2660684727211953,20168704,6.070178747177124,11.312342739105224
11.157077600000001,11.665648133696596,10.648507066303406,10.232277999999999,10.728057235467762,9.736498764532236,0.21369445407763124,1.349579244852066,0.26084929193478856,0.16653961622047395,1.4339741446941514,1.2651843450099807,20332544,6.052135848999024,10.928273487091065
11.285077950000002,11.655048296958947,10.915107603041056,10.320037899999999,10.94941563838017,9.690660161619828,0.1976350207813084,1.3504251584410667,0.25981138361156975,0.13545865795104706,1.4619036727911179,1.2389466440910155,20496384,5.996427774429321,11.042909622192383
11.32715805,11.716457990514536,10.937858109485463,9.963118500000002,10.68874266453716,9.237494335462843,0.21716165058314796,1.3503803387284279,0.25508453228066386,0.17923876888563203,1.440707666947056,1.2600530105097998,20660224,6.047372436523437,11.059162521362305
11.563238250000001,12.076824590414992,11.04965190958501,10.398518399999999,11.111746260690564,9.685290539309433,0.2024083035998046,1.3176568061113358,0.26282664437501635,0.14198996282459286,1.4134148289791324,1.2218987832435393,20824064,6.1343165874481205,11.279130840301514
11.1800777,11.689311207821913,10.670844192178087,10.175718300000002,10.919487352171851,9.431949247828152,0.18029152369126675,1.325526337325573,0.21122056520873328,0.14936248217380022,1.413720495382457,1.237332179268689,20987904,6.027308130264283,10.922444534301757
11.502757699999998,11.85137182888265,11.154143571117347,10.65483815,11.5368300675073,9.7728462324927,0.1948671858757734,1.32343720048666,0.23539083771823005,0.15434353403331674,1.3866743587311485,1.2602000422421713,21151744,6.116184663772583,11.215629863739014
11.4467581,12.179869435288502,10.713646764711498,10.705077800000002,11.2710961091321,10.139059490867902,0.20771283758804202,1.3045153677463532,0.2565296932474373,0.15889598192864673,1.386787504532564,1.2222432309601425,21315584,6.13030972480774,11.163294792175293
11.3953979,11.820978991262864,10.969816808737137,10.4528379,11.055583776608783,9.850092023391218,0.18481219643726943,1.292924278974533,0.21955962020723996,0.1500647726672989,1.3836082790311846,1.2022402789178814,21479424,6.093317747116089,11.107566642761231
11.32927765,11.889735535070326,10.768819764929674,10.424998200000001,11.069923633891516,9.780072766108486,0.20479962220415474,1.318904983997345,0.24824351621906526,0.1613557281892442,1.3971186234422468,1.2406913445524432,21643264,6.128309440612793,11.043878746032714
11.5299977,12.009360670786657,11.050634729213341,10.5395181,11.321417277909973,9.757618922090028,0.19142446415498854,1.283315296471119,0.22157939151439884,0.16126953679557823,1.331288293076271,1.2353422998659669,21807104,6.058830499649048,11.222883987426759
11.390957799999999,11.921026818359458,10.86088878164054,10.6448379,11.103121567010827,10.186554232989174,0.20516923228278752,1.2980311289429665,0.24503554789429752,0.16530291667127753,1.3748160159593381,1.2212462419265948,21970944,6.105944585800171,11.091215324401855
11.45179795,11.840530517636186,11.063065382363813,10.54035835,11.427311522669394,9.653405177330606,0.1902082799002528,1.3292754232883452,0.22135774348728338,0.15905881631322222,1.4162266376146717,1.2423242089620188,22134784,6.090450477600098,11.124183940887452
11.4039984,11.737198389077191,11.07079841092281,10.664077700000002,10.943750707007489,10.384404692992515,0.22140825185924767,1.302931445837021,0.2860889944812028,0.15672750923729256,1.3764817492677,1.2293811424063419,22298624,6.127976560592652,11.071340656280517
11.7523576,12.171118415513153,11.333596784486847,10.6398778,11.20040173421937,10.079353865780632,0.20169039750471707,1.3226152151823043,0.25006869433438245,0.1533121006750517,1.4059044690142184,1.2393259613503902,22462464,6.071941661834717,11.379837703704833
11.603157300000001,12.000815001780076,11.205499598219927,10.474278100000003,11.159112233454731,9.789443966545274,0.22484153565019369,1.3684070900082588,0.2842057259342005,0.16547734536618683,1.4560976597689848,1.2807165202475328,22626304,6.040531349182129,11.233870029449463
11.2483982,11.648300735726846,10.848495664273155,10.54999765,11.150564583256237,9.949430716743763,0.19281583949923514,1.3492132887244224,0.2412303500230602,0.14440132897541008,1.4300445405772555,1.2683820368715892,22790144,5.999576187133789,10.922479438781739
11.54303755,11.730563286945952,11.355511813054047,10.3978377,11.001339707076042,9.794335692923958,0.2013937691226601,1.346818570792675,0.25654718265122334,0.14624035559409687,1.4091890724761622,1.2844480691091877,22953984,6.0688728332519535,11.165317249298095
11.691717549999998,11.897408235810325,11.486026864189672,10.323757749999999,10.724263732876986,9.923251767123011,0.2018798969686031,1.3478801757097245,0.23856469942688252,0.16519509451032366,1.409850822342983,1.285909529076466,23117824,6.0790198802947994,11.300143909454345
11.1865576,11.735196906474155,10.637918293525846,10.563797649999998,11.233293177558698,9.894302122441298,0.20542200542986394,1.3376949742436408,0.2565708704031491,0.1542731404565788,1.393973617461408,1.2814163310258737,23281664,6.081468152999878,10.861268901824952
11.63375805,11.983627541874647,11.283888558125355,10.49575815,10.990859778185975,10.000656521814026,0.17995187463238835,1.298069804906845,0.21524449458379571,0.14465925468098098,1.37828227259563,1.21785733721806,23445504,6.121454572677612,11.255380439758301
11.48771785,11.87854332813174,11.09689237186826,10.4810378,11.325878322759626,9.636197277240372,0.18570755850523707,1.3152150169014931,0.2325343756721976,0.13888074133827655,1.3880736528443356,1.2423563809586506,23609344,6.130335474014283,11.124332332611084
11.430958149999999,11.750231596488746,11.111684703511251,10.6321981,11.232996815744583,10.031399384255417,0.19235171657055616,1.3028571635484696,0.2471118485109836,0.13759158463012872,1.411425679607816,1.1942886474891232,23773184,6.082863903045654,11.06967191696167
11.6908779,12.224798936724618,11.156956863275383,10.3207579,11.07829948306481,9.56321631693519,0.20606629960238929,1.328533810377121,0.23320864673058586,0.1789239524741927,1.3921560812209557,1.2649115395332862,23937024,6.164209270477295,11.272667407989502
11.548917949999998,11.977907807984103,11.119928092015893,10.771718150000002,11.219755823331946,10.323680476668057,0.19768791012465953,1.3388127580285072,0.24424044477355064,0.1511353754757684,1.394178312359015,1.2834472036979994,24100864,6.077357816696167,11.146366119384766
11.463718300000002,11.807165390668725,11.120271209331278,10.7579975,11.622790121661662,9.893204878338338,0.19956289296969767,1.344947884976864,0.23571352767413264,0.1634122582652627,1.4120648150436002,1.2778309549101277,24264704,6.061471223831177,11.079376029968262
11.55923765,11.828277691906223,11.290197608093777,10.5050375,11.096977545748427,9.913097454251574,0.17083923863247033,1.32030199021101,0.20318031433221445,0.1384981629327262,1.4026226953371077,1.2379812850849123,24428544,6.035199069976807,11.156070041656495
11.61567785,12.046847073142438,11.184508626857564,10.45019805,11.120939009223619,9.77945709077638,0.20313899088650939,1.298986829817295,0.24593079935803583,0.16034718241498294,1.3816697297594707,1.2163039298751195,24592384,6.1041254043579105,11.200785636901855
11.648557700000001,12.008641617131286,11.288473782868717,10.5710386,11.199091484295773,9.942985715704227,0.19123943960294126,1.3304981678724288,0.22813847529880113,0.1543404039070814,1.4135617108978378,1.2474346248470198,24756224,6.158653306961059,11.211370754241944
11.5172778,12.14325001270098,10.891305587299021,10.4550777,11.258672861463912,9.651482538536088,0.19103016005828977,1.3552581295371056,0.24849618568130466,0.13356413443527487,1.4575533668545155,1.2529628922196956,24920064,6.114124202728272,11.109879112243652


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-chaser-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.654119973,0.6933306149034688,0.6149093310965312,0.673519967,0.7046865293564997,0.6423534046435004,1.1184571973979474,2.705361208319664,2.481910394633122,-0.24499599983722709,2.707001828051124,2.703720588588204,16384,1.1378561407327652,4.617786836624146
0.652679959,0.6798576157305154,0.6255023022694846,0.646679983,0.6792990043574914,0.6140609616425086,0.29228337937965987,2.6893553704023363,0.4052757208051868,0.17929103795413293,2.708528083082345,2.6701826577223278,180224,2.3160607695579527,4.3839599132537845
0.656799969,0.6776430009292,0.6359569370708,0.671639989,0.7036117066279471,0.6396682713720528,0.2177437512204051,2.6901282995939253,0.29290738073577266,0.14258012170503753,2.708750658700398,2.6715059404874526,344064,3.1976739406585692,4.392934036254883
0.6817999739999998,0.7019523916614295,0.6616475563385701,0.6801599629999999,0.6955474344961471,0.6647724915038528,0.18838049126788972,2.6814482301473617,0.23317656077145874,0.1435844217643207,2.718973992510228,2.6439224677844955,507904,3.2070409774780275,4.530636787414551
0.8125599299999999,0.8829508303664965,0.7421690296335034,0.7860399730000001,0.8548091191206414,0.7172708268793587,0.18945403918623924,2.6320820093154906,0.21866592264330215,0.16024215572917633,2.6897587324722707,2.5744052861587106,671744,3.676147127151489,5.226069736480713
0.9457598809999999,0.9881901001802451,0.9033296618197546,0.959919857,1.0134268521644192,0.906412861835581,0.24626303184777493,2.5246741116046905,0.2838425299263311,0.20868353376921878,2.5733161921629017,2.476032031046479,835584,4.4672352313995365,5.598789405822754
1.01331983,1.0715442013302607,0.9550954586697391,1.007159869,1.0699240900620641,0.944395647937936,0.22027269583195447,2.4832852303981783,0.24885250836482803,0.1916928832990809,2.540388976910128,2.4261814838862286,999424,4.394404816627502,5.529639101028442
1.10347978,1.1935557805506996,1.0134037794493005,1.09155973,1.1752401172983633,1.0078793427016366,0.17021474633365868,2.4623973667621613,0.18367118850549352,0.15675830416182385,2.510445639739667,2.4143490937846557,1163264,4.429332733154297,5.6504772186279295
1.2732397199999999,1.4092511128110787,1.137228327188921,1.2047597300000004,1.3581311652883816,1.051388294711619,0.16671678684651853,2.389254483580589,0.19319650553989376,0.1402370681531433,2.4316630718162817,2.3468458953448965,1327104,4.721041297912597,6.097439479827881
1.4301596099999998,1.6193692357932423,1.2409499842067573,1.43071962,1.6254799915626914,1.2359592484373088,0.15988089097663757,2.350616553425789,0.17656975507522055,0.1431920268780546,2.4025161423858745,2.298716964465703,1490944,4.855647420883178,6.390432119369507
1.7299994699999999,1.9679035888379386,1.4920953511620612,1.6097994199999999,1.8676053837169775,1.3519934562830223,0.1452790063805878,2.282560008764267,0.15768803778100443,0.13286997498017117,2.3784858599095124,2.186634157619021,1654784,5.075399351119995,7.160599660873413
1.9107592199999999,2.0911114257132475,1.7304070142867523,1.83283938,2.0225112623485115,1.6431674976514885,0.12886593546718356,2.1831112265586854,0.1535704770117454,0.10416139392262172,2.269059626852068,2.097162826265303,1818624,5.586406898498535,7.343368768692017
2.03655913,2.1878624681205587,1.8852557918794415,2.0185993,2.2180233107710956,1.8191752892289046,0.12399817015975712,2.1398137494921685,0.14229584359856742,0.10570049672094681,2.25143762791421,2.028189871070127,1982464,5.828167057037353,7.287877130508423
2.25027911,2.4654557563407193,2.035102463659281,2.1565990299999998,2.3418274211607883,1.9713706388392112,0.11911078942939635,2.087091273069382,0.14249033447097725,0.09573124438781543,2.202433039329956,1.971749506808808,2146304,5.4154026985168455,7.437782716751099
2.37495908,2.520203949480528,2.229714210519472,2.32343915,2.558527307489948,2.088350992510052,0.12200265582650896,2.014494386315346,0.14672992401382215,0.09727538763919577,2.0969299247846616,1.9320588478460303,2310144,5.689956140518189,7.4155192375183105
2.38923896,2.5851648198021415,2.1933131001978587,2.36167899,2.5442230660408756,2.1791349139591247,0.14113365178927778,1.9686326563358307,0.17900115525856108,0.10326614831999446,2.0964101191043434,1.840855193567318,2473984,5.586710405349732,7.189206123352051
2.6252390500000002,2.879533915909685,2.3709441840903156,2.56407893,2.786021647553904,2.342136212446096,0.10363175645470615,1.967236828804016,0.12184524935488612,0.08541826355452618,2.0876449412364004,1.8468287163716315,2637824,5.602893352508545,7.303018093109131
2.5719988799999998,2.8888186793182964,2.255179080681703,2.58539903,2.8368516293900803,2.33394643060992,0.12527731927111743,1.8851680710911751,0.1590830574770153,0.09147158106521958,2.0262541196146433,1.7440820225677067,2801664,5.534907293319702,7.112023735046387
2.88847887,3.1727123096034857,2.6042454303965146,2.7564789899999997,3.1592238406854194,2.35373413931458,0.14556918516755102,1.8788205295801164,0.19128251573703176,0.09985585459807028,2.0246896274062003,1.7329514317540324,2965504,5.432515239715576,7.386331462860108
3.06439887,3.475291408652208,2.6535063313477925,3.02215901,3.3312823688017783,2.713035651198222,0.1702021832577884,1.854632830619812,0.2385577319444992,0.10184663457107763,1.983556165661274,1.7257094955783503,3129344,5.509945631027222,7.365166521072387
3.0299589699999996,3.38249311376148,2.677424826238519,2.9795988299999996,3.230341486426971,2.7288561735730283,0.15980270858854054,1.8522302404046058,0.22034399078861144,0.09926142638846962,2.019905348723744,1.6845551320854675,3293184,5.45564603805542,7.247434759140015
3.11091886,3.561508274196173,2.6603294458038267,2.9409190300000003,3.5211526581541017,2.360685401845899,0.17438609292730686,1.8735768377780915,0.24802656645630997,0.10074561939830376,1.9602149057531781,1.7869387698030048,3457024,5.510925006866455,7.305246877670288
3.47275901,3.9619217411813796,2.98359627881862,3.3041188600000004,3.7345049691085825,2.8737327508914183,0.20882106348872181,1.8316977441310882,0.2562211642852056,0.16142096269223802,1.943601731740944,1.7197937565212325,3620864,5.479442739486695,7.522234678268433
3.72959885,4.33095409316336,3.1282436068366395,3.47503883,4.037503268600092,2.9125743913999083,0.23855196768417955,1.8513983711600304,0.3048933855024289,0.1722105498659302,1.9592120545971492,1.7435846877229115,3784704,5.34561972618103,7.694099807739258
3.6955587999999997,4.169285384063058,3.2218322159369412,3.8838387699999997,4.467869794414378,3.299807745585621,0.2681588286533952,1.8536794558167458,0.3425165123863948,0.19380114492039557,1.9741838019190405,1.733175109714451,3948544,5.563857364654541,7.548599147796631
4.30719883,5.199188925711901,3.415208734288099,3.91187891,4.724909373986705,3.098848446013295,0.2875354768708348,1.8281809121370316,0.37022485009904993,0.20484610364261968,1.9385854420031674,1.7177763822708958,4112384,5.549261951446534,8.003059005737304
4.4210387,5.071733990832904,3.7703434091670975,4.0797588,4.831553570325009,3.3279640296749897,0.3124411376193166,1.8545734316110611,0.3866739190648989,0.23820835617373426,1.941512961489141,1.7676339017329812,4276224,5.410900974273682,7.986921262741089
4.54163873,5.1003651792733935,3.982912280726606,4.33851874,5.118720690937418,3.558316789062581,0.32993940617889167,1.8271114826202393,0.40102959975411123,0.2588492126036721,1.9493341944255236,1.704888770814955,4440064,5.589010763168335,8.003638887405396
5.0670388,6.098287772677387,4.0357898273226125,4.63435871,5.433015957931111,3.8357014620688896,0.35372613072395326,1.841535322368145,0.4234032407907234,0.2840490206571831,1.9731123439267095,1.7099583008095804,4603904,5.629715776443481,8.39683814048767
4.9671187,5.810262090689966,4.123975309310035,5.00599863,5.796559417158241,4.215437842841759,0.3605433786287903,1.8066167131066322,0.43545881189149943,0.2856279453660812,1.947341257889443,1.6658921683238215,4767744,5.568752098083496,8.227297592163087
5.246158540000001,6.344192879755971,4.14812420024403,4.91335851,5.724447678773093,4.102269341226907,0.38568255603313445,1.8354383185505867,0.4597276543673952,0.3116374576988737,1.941588173589932,1.7292884635112413,4931584,5.714794492721557,8.370547533035278
5.31663847,6.155689288898741,4.477587651101259,4.93763871,5.801647796062905,4.073629623937094,0.40150592736899854,1.7919810652732848,0.46549105298571003,0.33752080175228705,1.8883269282573842,1.6956352022891854,5095424,5.9076320171356205,8.381746101379395
5.76531853,6.492001829558306,5.038635230441694,5.54827864,6.323179445715056,4.773377834284945,0.3864514069631696,1.742007164657116,0.4369217245445402,0.335981089381799,1.8724564692942467,1.6115578600199854,5259264,5.804177331924438,8.703166246414185
6.18727844,7.123611467460797,5.250945412539203,5.594198459999999,6.349271462441659,4.83912545755834,0.436749872379005,1.720177349448204,0.5090912848019578,0.36440845995605214,1.831586652922943,1.608768045973465,5423104,5.845881986618042,8.926915407180786
6.10699835,7.153045067773265,5.060951632226734,5.717998489999999,6.546904917867532,4.889092062132467,0.43952772598713635,1.7350623518228532,0.49860873181292165,0.38044672016135106,1.8695622440273483,1.600562459618358,5586944,6.082796478271485,8.863458442687989
6.47395839,7.316499885295954,5.631416894704046,6.28267857,6.990212926950161,5.575144213049839,0.46818828359246256,1.691422162950039,0.5080368960674141,0.42833967111751103,1.8399933685531515,1.5428509573469265,5750784,6.072340059280395,9.095395755767822
6.624758349999999,7.549352303783018,5.700164396216979,6.26111849,7.422610526042654,5.099626453957347,0.47955428399145605,1.6561378344893456,0.5486063255117094,0.41050224247120265,1.771649403555323,1.5406262654233682,5914624,6.0063403129577635,9.1663188457489
6.75355839,7.979361291291774,5.527755488708227,6.79539822,7.553813306711955,6.036983133288045,0.4601653069257736,1.633973629772663,0.4872416905505426,0.4330889233010046,1.7390841734326756,1.5288630861126504,6078464,6.3023913383483885,9.175586080551147
7.41351822,8.068678989224821,6.758357450775179,6.718078660000001,7.607364800361265,5.8287925196387365,0.4914645668119192,1.6199735254049301,0.5396443307431,0.44328480288073835,1.7326002405938055,1.5073468102160548,6242304,6.252078342437744,9.650754642486572
7.197118229999999,7.986882160782456,6.407354299217542,6.855038260000001,7.9987982087985054,5.711278311201496,0.4843581598252058,1.62868679612875,0.5134655913311881,0.4552507283192235,1.7521882210018553,1.5051853712556444,6406144,6.163996171951294,9.412434005737305
7.047158229999999,7.856654329643842,6.237662130356156,6.5707984999999995,7.565619582269672,5.575977417730327,0.4807034291327,1.6479176253080368,0.5128320979011735,0.44857476036422644,1.7549515564377511,1.5408836941783224,6569984,6.3320641040802,9.247564697265625
7.5103581099999985,8.548682533999056,6.472033686000942,6.936238090000001,7.986770916790893,5.8857052632091085,0.45690588355064393,1.637343555688858,0.4928527549645551,0.42095901213673276,1.7616057733057975,1.5130813380719186,6733824,6.348132991790772,9.584489250183106
7.3262380899999995,7.982578319951572,6.669897860048427,6.747318389999999,7.811382051822232,5.683254728177767,0.48415427207946776,1.666397351026535,0.5525275388864003,0.41578100527253525,1.791702280948818,1.5410924211042523,6897664,6.327957057952881,9.380530643463135
7.617157950000001,8.376311703004186,6.858004196995816,6.986878449999999,7.924472507937712,6.049284392062286,0.4701446685940027,1.6277543663978578,0.5085121845090902,0.4317771526789153,1.73132983407023,1.5241788987254856,7061504,6.285616874694824,9.537534427642822
7.84891834,8.867410800075577,6.830425879924423,7.03947819,7.727104027837454,6.351852352162545,0.46381145566701887,1.6279200062155723,0.5144444125264281,0.4131784988076096,1.7186071234639526,1.537232888967192,7225344,6.336932754516601,9.708700561523438
7.608238219999999,8.705173793352829,6.511302646647168,7.59235829,8.48793715548503,6.69677942451497,0.4592103686183691,1.6170892372727395,0.49544819219816094,0.4229725450385773,1.721353688611844,1.512824785933635,7389184,6.272443056106567,9.408371448516846
8.197758069999999,9.225960361704225,7.1695557782957735,7.603118239999999,8.43638064888615,6.769855831113847,0.4702590614557266,1.5971274852752686,0.5279381583290201,0.41257996458243307,1.6810293377120633,1.5132256328384739,7553024,6.409805488586426,9.943402099609376
7.76579824,8.500245459179348,7.031351020820651,7.598438160000001,8.664564757546296,6.532311562453705,0.446768219396472,1.5734031081199646,0.5044566758664395,0.3890797629265044,1.648637738030245,1.4981684782096842,7716864,6.46344690322876,9.489194774627686
8.25023836,9.141395338572991,7.359081381427011,7.75615816,8.602170306298804,6.910146013701195,0.45788032189011574,1.5680222630500793,0.49904026430800985,0.4167203794722216,1.6741379529262588,1.4619065731738998,7880704,6.314734363555909,9.885970401763917
8.15615803,8.940964351232633,7.371351708767367,7.6039582800000005,8.543232063459769,6.664684496540232,0.45987777076661585,1.5600848883390426,0.4964899699895299,0.4232655715437018,1.6612709600263311,1.458898816651754,8044544,6.368838262557984,9.722253131866456
8.275558250000001,9.258366590654559,7.292749909345445,7.892638359999999,8.76831057734381,7.01696614265619,0.4884321417659521,1.5639260813593865,0.5350184129729143,0.44184587055899,1.6443766616875817,1.4834755010311913,8208384,6.344724464416504,9.772420597076415
8.59879822,9.520312649899134,7.677283790100867,8.03123816,8.912211650431775,7.150264669568222,0.4461838863790035,1.5442368358373642,0.4935315770732732,0.39883619568473383,1.608268526640493,1.4802051450342353,8372224,6.54406967163086,10.026296424865723
8.556998069999999,9.549594756694244,7.564401383305754,8.23951793,9.25304219469478,7.22599366530522,0.44884347692132,1.5288644060492516,0.5125370660346926,0.3851498878079474,1.6126182844303623,1.4451105276681409,8536064,6.487512540817261,9.96429615020752
8.606997889999999,9.523784530446045,7.690211249553952,7.65275831,8.263255279225028,7.042261340774973,0.45250491574406626,1.491462853550911,0.5080280682614269,0.39698176322670564,1.582218578159977,1.400707128941845,8699904,6.427411508560181,9.975290393829345
8.79675801,9.714088631501845,7.879427388498154,8.387157850000001,9.344543416808143,7.42977228319186,0.47476594261825084,1.4974978536367416,0.5229242092314267,0.426607676005075,1.5829058549964283,1.4120898522770549,8863744,6.480990743637085,10.091300964355469
9.113878230000001,10.107311184150182,8.12044527584982,8.044078310000002,9.172084741573208,6.916071878426794,0.45332847312092783,1.5352760419249534,0.49834131529992703,0.40831563094192863,1.6161459865518295,1.4544060972980772,9027584,6.494585800170898,10.349154090881347
9.175878,10.212368314050547,8.139387685949455,8.35327829,9.311674028054881,7.394882551945119,0.4860112600028515,1.4938769966363907,0.5488209067442602,0.42320161326144273,1.569833912142062,1.4179200811307195,9191424,6.672871494293213,10.371770191192628
9.3205579,10.23546464389934,8.405651156100662,8.312118,9.239869408794592,7.384366591205408,0.45075458772480487,1.555569402873516,0.5121476336764004,0.3893615417732094,1.6280490711439581,1.483089734603074,9355264,6.684935522079468,10.443099021911621
8.83299817,9.864704625443927,7.801291714556072,8.12303806,9.15642604058601,7.089650079413991,0.4467891905456781,1.557757058739662,0.4868965969045191,0.40668178418683715,1.6401293942249258,1.4753847232543984,9519104,6.40551061630249,9.986951541900634
9.14803827,10.138537413072097,8.157539126927905,8.177318139999999,9.178605571435497,7.176030708564501,0.4233996506780386,1.5053854539990426,0.46904061316255935,0.3777586881935178,1.5792223090994755,1.4315485988986096,9682944,6.499839544296265,10.229834270477294
9.297077900000001,10.081247397376742,8.51290840262326,8.454118009999998,9.426082373917762,7.482153646082235,0.44045292772352695,1.4942094162106514,0.49961825988970165,0.38128759555735225,1.5924571795116067,1.395961652909696,9846784,6.536537170410156,10.317037010192871
9.28395793,10.24852060550593,8.319395254494069,8.59919773,9.850965034053004,7.347430425946997,0.46252710223197935,1.5451004803180695,0.5262375428409253,0.39881666162303336,1.6435790403049706,1.4466219203311683,10010624,6.474795627593994,10.302692985534668
9.2512781,10.0793523350202,8.4232038649798,8.15387798,9.230742945226112,7.07701301477389,0.4581006594002247,1.5167855307459832,0.5199747385321579,0.39622658026829144,1.596244282053115,1.4373267794388513,10174464,6.640218925476074,10.22644624710083
9.0905178,10.025247673946698,8.155787926053303,8.34719815,9.301287764063886,7.393108535936115,0.4436156261712313,1.5327092349529265,0.49243765318071275,0.39479359916174983,1.6163769656223599,1.4490415042834932,10338304,6.617876625061035,10.103214168548584
9.1408778,10.090285753912495,8.191469846087506,8.2240383,9.00448752325041,7.44358907674959,0.4348799467086792,1.5309668958187104,0.5040980125840998,0.36566188083325857,1.6390128337227636,1.4229209579146571,10502144,6.498522233963013,10.110484218597412
9.379117599999999,10.32942860265978,8.428806597340218,8.24775845,9.390094344934681,7.105422555065316,0.42204416207969186,1.4951449647545814,0.4767212028272966,0.36736712133208715,1.5704444414671346,1.4198454880420281,10665984,6.547490930557251,10.280556964874268
9.563038099999998,10.533303661067116,8.59277253893288,8.6870384,9.585000848061298,7.7890759519387025,0.4327154215425253,1.458116915822029,0.5025544062389465,0.36287643684610404,1.5441069304685744,1.3721269011754837,10829824,6.589713525772095,10.422970867156982
9.543198100000001,10.530751985355373,8.55564421464463,8.81243838,9.800401130379683,7.8244756296203155,0.42646499164402485,1.4498807162046432,0.46803201883141565,0.38489796445663405,1.5391925158253834,1.360568916583903,10993664,6.746520471572876,10.384054183959961
9.6756375,10.627056649796897,8.724218350203104,8.753358189999998,9.946044046931155,7.560672333068843,0.4378255866467953,1.4586712002754212,0.49663330861727745,0.3790178646763131,1.5352354128492025,1.3821069877016399,11157504,6.666861867904663,10.4421311378479
9.37703805,10.191985752602028,8.562090347397971,8.95159831,9.86974609315926,8.033450526840738,0.4212266728281975,1.4729209169745445,0.4798341504446552,0.36261919521173974,1.5491818572246239,1.3966599767244652,11321344,6.56773943901062,10.208936977386475
9.48747815,10.386493741030767,8.588462558969232,8.6986377,9.823765726575047,7.573509673424954,0.4309747852385044,1.4385087579488753,0.48617365693984604,0.3757759135371628,1.4902402760710476,1.386777239826703,11485184,6.7159477233886715,10.278958225250244
9.559078029999998,10.543543630532266,8.57461242946773,8.764158,9.569445108204645,7.958870891795355,0.423637605085969,1.5000175327062606,0.48453022929949574,0.3627449808724422,1.573216577107896,1.426818488304625,11649024,6.598200464248658,10.297115802764893
9.305877800000001,10.140580358683367,8.471175241316635,9.012957759999999,10.127903764833004,7.898011755166994,0.43083559684455397,1.4611718580126762,0.49517323546174663,0.3664979582273613,1.546732626188198,1.3756110898371545,11812864,6.54657564163208,10.045202350616455
9.8127579,10.478975442603232,9.146540357396766,9.235958100000001,10.352052213096334,8.119863986903669,0.40834884308278563,1.4403134882450104,0.4487787002557015,0.36791898590986977,1.5215461413754252,1.3590808351145955,11976704,6.702410554885864,10.503125762939453
9.6501975,10.58511323483403,8.715281765165972,8.992397999999998,9.834422659734022,8.150373340265974,0.4084534619003534,1.4513277918100358,0.46326789075009495,0.3536390330506119,1.5400636820275297,1.3625919015925418,12140544,6.817332172393799,10.30516004562378
9.7476778,10.841859286240998,8.653496313759002,9.36527765,9.99343491653168,8.73712038346832,0.40461410135030745,1.456318263709545,0.4757626088796444,0.3334655938209705,1.5721371182212704,1.3404994091978197,12304384,6.706786060333252,10.3773699760437
10.18491775,10.967237341458736,9.402598158541265,9.31591804,10.303010962567381,8.328825117432618,0.4043724240735173,1.4112720876932143,0.4663765489794972,0.3423682991675374,1.5177537880399283,1.3047903873465003,12468224,6.9027299880981445,10.755556201934814
9.79823845,10.596740854595266,8.999736045404733,8.896197959999999,9.90153393915941,7.890861980840586,0.4153193261474371,1.4809808522462844,0.4562073884438571,0.3744312638510171,1.5605773447063496,1.4013843597862192,12632064,6.721897888183594,10.380782222747802
9.6186779,10.392437037546362,8.844918762453638,9.06879799,9.92849283374407,8.20910314625593,0.4295328058302402,1.4822474226355553,0.4719548909648533,0.38711072069562713,1.5858819819814207,1.37861286328969,12795904,6.680297803878784,10.237360382080078
10.10151775,10.951613144035612,9.251422355964387,9.237637979999999,10.082735513988926,8.392540446011072,0.3803715681657195,1.4706212610006333,0.437988243072279,0.32275489325915996,1.5807594497205737,1.3604830722806929,12959744,6.682252740859985,10.587833213806153
10.09151795,10.80694452299846,9.37609137700154,9.123638150000001,10.147617472226873,8.09965882777313,0.3902270395308733,1.4896137312054634,0.44830852227708307,0.3321455567846635,1.5633571853453607,1.415870277065566,13123584,6.748454236984253,10.57410020828247
9.979278,10.578925253975536,9.379630746024466,9.342198,10.163577200418661,8.520818799581338,0.41013359017670153,1.4740722686052323,0.46918793305467255,0.3510792472987305,1.5525382730069726,1.395606264203492,13287424,6.643654108047485,10.475461387634278
10.001998250000002,10.650472158558212,9.35352434144179,9.636518149999999,10.560864979628576,8.712171320371422,0.388864166662097,1.474002094566822,0.4323801832512628,0.3453481500729312,1.5529906405184568,1.3950135486151871,13451264,6.716856193542481,10.475845432281494
10.450638049999998,11.323444792948873,9.577831307051124,9.3459178,10.305290797268611,8.38654480273139,0.38004978727549316,1.444111780822277,0.432372337432395,0.3277272371185913,1.5187355124961355,1.3694880491484185,13615104,6.844885587692261,10.840103435516358
10.139597900000002,11.017359027369226,9.261836772630778,9.59139805,10.487369919949233,8.695426180050768,0.40684323385357857,1.4562765076756476,0.44374437333044925,0.3699420943767079,1.5496015927733828,1.3629514225779125,13778944,6.742944192886353,10.586812686920165
10.3410779,11.089637926488384,9.592517873511616,9.3672778,10.18184274191216,8.55271285808784,0.3983653165400028,1.4434155747294426,0.4598075674729808,0.3369230656070248,1.5404594160431164,1.3463717334157688,13942784,6.857038068771362,10.733998775482178
10.1269984,11.241394202540748,9.012602597459251,9.47043796,10.31622571201556,8.62465020798444,0.394848845154047,1.4470788091421127,0.4568437018875895,0.3328539884205045,1.5339580875196932,1.3601995307645323,14106624,6.773849153518677,10.530960369110108
10.1149979,11.07930317886157,9.15069262113843,9.3636781,10.411363350437691,8.315992849562308,0.36805512718856337,1.458063530921936,0.4387424885865155,0.29736776579061125,1.5369151041984186,1.3792119576454536,14270464,6.746978521347046,10.524736785888672
10.2259979,11.00511917856996,9.44687662143004,9.66203775,10.515113438893174,8.808962061106826,0.39223213121294975,1.4184623196721078,0.457298467906869,0.3271657945190305,1.50460745519008,1.3323171841541355,14434304,6.865841245651245,10.601095199584961
10.2187575,10.805999407531003,9.631515592468999,9.62419795,10.444877857918136,8.803518042081862,0.4065689843147993,1.4161641240119933,0.452141041177445,0.3609969274521536,1.500121819618906,1.3322064284050807,14598144,6.857971572875977,10.59228343963623
10.19207755,11.13964049439603,9.244514605603971,9.39019885,10.410412924251332,8.36998477574867,0.39241757467389105,1.4580231592059136,0.45985898437537676,0.32497616497240533,1.536853861133744,1.3791924572780834,14761984,6.7761725902557375,10.548538780212402
10.468957999999999,11.316363917421043,9.621552082578955,9.66331815,10.444275559110576,8.882360740889425,0.38154332935810087,1.424365647137165,0.411012865994691,0.35207379272151074,1.493164059885221,1.3555672343891092,14925824,6.805300951004028,10.7450026512146
10.375077600000001,11.206748366724694,9.543406833275307,9.508958150000002,10.39418858354406,8.623727716455942,0.372262323461473,1.4255052909255028,0.41800367966927254,0.3265209672536734,1.5134912626779418,1.3375193191730639,15089664,6.829040241241455,10.666448593139648
10.250117600000001,10.90337220471109,9.596862995288912,9.4050778,10.031771713000886,8.778383886999116,0.3874917658045888,1.460049393773079,0.4430929504127726,0.33189058119640497,1.5803569670769944,1.3397418204691636,15253504,6.783067846298218,10.515269088745118
10.3483977,10.951354314161591,9.745441085838408,9.2853181,9.906013417894568,8.66462278210543,0.37794659603387115,1.4528100132942199,0.43986610341860366,0.31602708864913864,1.5646028496435767,1.341017176944863,15417344,6.804039764404297,10.609038352966309
10.3367979,11.075132766629155,9.598463033370846,9.48055801,10.416165706042129,8.54495031395787,0.3921498045325279,1.4601142510771752,0.4577181071862595,0.3265815018787963,1.55269116639524,1.3675373357591103,15581184,6.753634071350097,10.589521598815917
10.4271179,11.134850871271292,9.71938492872871,9.19939794,9.936291444126773,8.462504435873228,0.3822219518944621,1.4603663474321364,0.44604331305892503,0.3184005907299992,1.543071004575171,1.377661690289102,15745024,6.766865205764771,10.66982421875
10.18719775,11.021529177671919,9.35286632232808,9.59527853,10.743628010489145,8.446929049510855,0.3544575858861208,1.440773919224739,0.39995371414726244,0.3089614576249792,1.5264800367832698,1.3550678016662083,15908864,6.790897035598755,10.464782428741454
10.408517999999997,11.094060319160967,9.722975680839028,9.563478100000001,10.369946134545877,8.757010065454125,0.4007951360195875,1.4394547820091248,0.45932642489605513,0.34226384714311986,1.5470620637983503,1.3318475002198993,16072704,6.752765130996704,10.622050952911376
10.385277899999998,11.197356513618372,9.573199286381625,9.715717999999999,10.279264846890655,9.152171153109343,0.3834866212680936,1.452710895240307,0.4593862726436539,0.30758696989253326,1.5825714017321453,1.3228503887484686,16236544,6.8009217262268065,10.580474472045898
10.480637699999999,10.958874669863695,10.002400730136303,9.4446782,10.222644256411275,8.666712143588725,0.351804562471807,1.4453152641654015,0.4127029177924658,0.29090620715114823,1.5624077663840652,1.3282227619467377,16400384,6.81207504272461,10.677453708648681
10.704717899999997,11.46103332736155,9.948402472638444,9.356518040000001,10.019592951646048,8.693443128353953,0.34675749596208333,1.4314866617321969,0.3955414175474306,0.29797357437673605,1.5548013783567878,1.308171945107606,16564224,6.826593065261841,10.848180675506592
10.799517499999999,11.673466075329376,9.925568924670621,9.6003185,10.316072934034782,8.884564065965218,0.3607778277248144,1.399536408483982,0.4196399692937913,0.3019156861558375,1.5056530677140876,1.2934197492538766,16728064,6.859566164016724,10.94286289215088
10.7069978,11.350812772550778,10.063182827449221,9.726278100000002,10.548352618729472,8.904203581270531,0.3624737333506346,1.416124776005745,0.42043408322107595,0.30451338348019324,1.5100625757659702,1.3221869762455196,16891904,6.85060601234436,10.83025484085083
10.519998199999998,11.505786233646562,9.534210166353434,9.827078199999999,10.575031905872601,9.079124494127397,0.35025096368044617,1.4458720102906226,0.40041955282989483,0.3000823745309975,1.4961567110285139,1.3955873095527314,17055744,6.828119421005249,10.661273193359374
10.7136375,11.474636495978741,9.95263850402126,9.8231977,10.490773429636878,9.155621970363121,0.3321778517216444,1.4398622766137124,0.37322327073920797,0.2911324327040808,1.5212411384914832,1.3584834147359415,17219584,6.853885698318481,10.822881984710694
10.565878249999997,11.290982835574184,9.84077366442581,9.361118000000001,10.068691381070828,8.653544618929175,0.376080054230988,1.4842903822660447,0.4518101583649978,0.3003499500969782,1.5737919529935667,1.3947888115385227,17383424,6.749035120010376,10.659995365142823
10.739718,11.418193106102207,10.061242893897793,9.64047795,10.253681188810774,9.027274711189225,0.3612058814615011,1.4595515206456184,0.42390774477944265,0.2985040181435596,1.5403918250641375,1.3787112162270994,17547264,6.749223899841309,10.803831863403321
10.8509176,11.830201801167792,9.87163339883221,9.81135845,10.422216572526438,9.200500327473563,0.3643190847709775,1.4176044926047324,0.431883308496622,0.29675486104533305,1.5076116297831264,1.3275973554263385,17711104,6.841913414001465,10.924359035491943
10.87071785,11.67177242939906,10.069663270600941,10.05459845,10.587579171584489,9.521617728415512,0.3600898837670684,1.4280390575528146,0.4316225593302451,0.2885572082038917,1.5127786429131627,1.3432994721924665,17874944,6.857054376602173,10.885672283172607
10.696997699999999,11.413256283111998,9.980739116888,9.7594778,10.293086854226557,9.225868745773445,0.36322282925248145,1.440082110464573,0.40909942212343964,0.31734623638152326,1.4898018149296754,1.3903624059994704,18038784,6.794642066955566,10.76071081161499
11.036718400000002,11.695264596029133,10.37817220397087,10.1242379,10.843577740554304,9.404898059445697,0.3838590383529663,1.4439112842082977,0.462937632161549,0.30478044454438363,1.4761934741716074,1.411629094244988,18202624,6.83420467376709,11.036949062347412
10.675637499999999,11.211429002621168,10.13984599737883,9.64427805,10.193860473202037,9.094695626797964,0.3532445697113872,1.4682626113295556,0.38714441278413675,0.3193447266386376,1.5231853702127947,1.4133398524463165,18366464,6.795589399337769,10.73116855621338
10.60983825,11.322086433964243,9.897590066035756,9.8804385,10.647870380990522,9.113006619009479,0.3856888072565198,1.4433324292302132,0.46533699453148025,0.3060406199815593,1.4951591992264792,1.3915056592339472,18530304,6.903303527832032,10.65419282913208
10.855397949999999,11.534347378617936,10.176448521382062,9.4359983,10.19682893718574,8.675167662814259,0.35495694279670714,1.446633529663086,0.40496712690982634,0.30494675868358795,1.5205810969178046,1.3726859624083672,18694144,6.787683725357056,10.858683872222901
10.809837400000001,11.389629592193238,10.230045207806764,9.98847815,10.689479239996801,9.2874770600032,0.34190290942788126,1.4118069797754287,0.39297354878732865,0.2908322700684339,1.503913348504056,1.3197006110468015,18857984,6.833281517028809,10.82496910095215
10.8790779,11.549263131810498,10.208892668189502,9.732077649999999,10.701555184353634,8.762600115646364,0.3950969990342855,1.4409639790654183,0.4444125694550731,0.3457814286134979,1.5424534116395556,1.339474546491281,19021824,6.843161296844483,10.855536270141602
10.964277800000001,11.425767725992282,10.502787874007721,9.751517849999999,10.473661420861294,9.029374279138704,0.3531283464282751,1.43251630961895,0.41644490712132076,0.2898117857352295,1.5150709437834906,1.3499616754544093,19185664,6.792275714874267,10.941546630859374
10.8594373,11.286253429142995,10.432621170857004,9.7911581,10.491364294208742,9.09095190579126,0.34188139215111735,1.4425546675920486,0.3817008334997881,0.3020619508024466,1.48670294601708,1.3984063891670173,19349504,6.855589389801025,10.836603736877441
10.8265982,11.638702077296715,10.014494322703284,9.82799745,10.606274978135415,9.049719921864584,0.3846239849925041,1.4313084021210671,0.44297238433469593,0.3262755856503123,1.4827585706033257,1.3798582336388086,19513344,6.841838216781616,10.807216835021972
10.63695815,11.150657988497933,10.123258311502067,10.0408379,10.544816281211427,9.536859518788573,0.3353443253785372,1.4747414693236351,0.380428093874782,0.2902605568822924,1.5476568437803946,1.4018260948668757,19677184,6.799965763092041,10.59011344909668
10.72471745,11.366591448346032,10.082843451653968,9.92919795,10.333211751942734,9.525184148057267,0.37329208217561244,1.461006012558937,0.4297039878465049,0.31688017650472,1.5192626015279678,1.4027494235899063,19841024,6.861048460006714,10.702411460876466
10.874517800000001,11.522917316077212,10.22611828392279,9.719398000000002,10.392007130952146,9.046788869047857,0.3508642297238111,1.4622638791799545,0.4032615061478228,0.2984669532997994,1.5188347018443573,1.4056930565155517,20004864,6.824758815765381,10.807241058349609
10.830198399999999,11.204580916152182,10.455815883847816,9.9892784,10.531312048343384,9.447244751656616,0.36113912276923654,1.4343347236514092,0.4178130417732768,0.30446520376519626,1.5175581363715822,1.3511113109312363,20168704,6.8804113388061525,10.768860244750977
10.818838000000003,11.552043209802417,10.08563279019759,9.8268381,10.425240193439596,9.228436006560404,0.3546803241595625,1.4226581797003746,0.3975860247644592,0.31177462355466584,1.4798033723523651,1.365512987048384,20332544,6.93632140159607,10.755854511260987
10.91595765,11.523388498947188,10.30852680105281,10.0057577,10.6558855804177,9.355629819582301,0.35863271094858645,1.4395014464855194,0.4321027277223277,0.2851626941748452,1.5373552040557124,1.3416476889153264,20496384,6.871741247177124,10.821350479125977
11.3007576,11.984690565522529,10.616824634477473,10.1869576,10.878214483747598,9.4957007162524,0.3303734488785267,1.4292361721396447,0.36608156140480214,0.2946653363522513,1.4725223011749604,1.385950043104329,20660224,6.829391384124756,11.136877822875977
11.059797800000002,11.648382250695702,10.471213349304302,10.3071576,11.059214024299028,9.555101175700973,0.33383996654301884,1.4314688742160797,0.3958711891659376,0.27180874392010007,1.4983494591552355,1.3645882892769239,20824064,6.936666488647461,10.937661933898926
10.906718,11.321602547121968,10.491833452878032,9.857478,10.238362422155266,9.476593577844735,0.341369997151196,1.4595939874649049,0.4120890719593195,0.2706509223430725,1.5285004243848563,1.3906875505449534,20987904,6.7514057636260985,10.790919017791747
11.03503855,11.544029274607455,10.526047825392544,9.9122785,10.762257100648421,9.062299899351578,0.37039262279868124,1.4288601234555245,0.4108259423104571,0.32995930328690537,1.5078910041230913,1.3498292427879577,21151744,6.829670715332031,10.902041244506837
10.941837750000001,11.708972202257467,10.174703297742536,10.2547978,10.904609387585634,9.604986212414367,0.34894955065101385,1.4313030496239663,0.3970474887968261,0.3008516125052016,1.4932116498358918,1.3693944494120407,21315584,6.846201610565186,10.82017650604248
10.893637900000002,11.370288699148697,10.416987100851307,10.072518200000001,10.78520258705528,9.359833812944721,0.3387086696922779,1.403099474310875,0.3924944955848524,0.28492284379970345,1.487804543574724,1.3183944050470258,21479424,6.939265155792237,10.790334320068359
11.163477700000001,11.813095423410015,10.513859976589988,10.3316782,11.14362406280648,9.51973233719352,0.35647074654698374,1.4270322173833847,0.415148722573402,0.29779277052056546,1.5566283791870168,1.2974360555797526,21643264,6.911661911010742,10.99786729812622
11.1950777,11.656105163052919,10.734050236947082,10.147677700000001,10.536876964296338,9.758478435703664,0.3413924222812056,1.4056628152728081,0.40252512829398607,0.2802597162684251,1.5160893344836013,1.295236296062015,21807104,6.893867492675781,11.016173839569092
11.096038099999998,11.547633934250593,10.644442265749403,10.328158400000001,10.963762593466848,9.692554206533154,0.345931900292635,1.4129893630743027,0.40588255108423565,0.2859812495010343,1.5201322960159014,1.305846430132704,21970944,6.900985622406006,10.937417697906493
11.0173977,11.85568770950829,10.17910769049171,10.09635815,10.615214347623487,9.577501952376513,0.3497681085020304,1.4147350013256073,0.40328419929956016,0.2962520177045006,1.5256449493825246,1.30382505326869,22134784,6.864439678192139,10.851479816436768
11.1483578,11.60429832119192,10.69241727880808,9.9690783,10.406040120474694,9.532116479525305,0.3385133745148778,1.4097200110554695,0.3733871414533773,0.30363960757637826,1.495069534892443,1.324370487218496,22298624,6.886454057693482,10.972819232940674
11.045718100000002,11.447336233725174,10.64409996627483,10.0323585,10.676941169919267,9.387775830080734,0.34576204027980567,1.4101206630468368,0.4033163546598766,0.28820772589973476,1.518655885595481,1.3015854404981926,22462464,6.964674186706543,10.872866249084472
11.208597999999999,11.747586297016362,10.669609702983635,10.07267795,10.68383510434618,9.461520795653819,0.3183792384341359,1.40282601416111,0.38866195109388313,0.24809652577438868,1.4971384167056947,1.3085136116165252,22626304,6.927465486526489,10.997070503234863
11.1868379,11.680238645528714,10.693437154471287,10.1171582,10.571408636935795,9.662907763064206,0.34009817205369475,1.4092402145266534,0.41231878160847346,0.26787756249891603,1.493163714633796,1.3253167144195108,22790144,6.978738927841187,10.972867393493653
11.051278100000001,11.692958142875336,10.409598057124667,10.0342381,10.660260338544678,9.408215861455322,0.3578112870454788,1.4308760583400726,0.39925858136420095,0.3163639927267567,1.5113324593412885,1.3504196573388567,22953984,6.924060583114624,10.87003583908081
10.967997700000002,11.680976504734343,10.25501889526566,10.433918,11.084689766443812,9.783146233556188,0.3140024458989501,1.4210943460464478,0.3781494356605604,0.24985545613733978,1.5115525788376583,1.3306361132552373,23117824,6.859423732757568,10.77375955581665
11.119197250000001,11.413994226782943,10.824400273217059,10.376757750000001,11.039631364274369,9.713884135725634,0.31029893066734077,1.394833780825138,0.3425729644955856,0.2780248968390959,1.467022466818039,1.3226450948322372,23281664,6.910247850418091,10.912394332885743
11.3271178,11.691303320042135,10.962932279957865,10.210318650000001,10.723879594761966,9.696757705238037,0.31996749211102726,1.3666424453258514,0.3706123905530353,0.26932259366901923,1.4435098637903525,1.2897750268613504,23445504,6.993631505966187,11.073250770568848
11.22147785,11.791112673974713,10.651843026025286,10.211677900000002,10.688918821062403,9.7344369789376,0.3108115367591381,1.4074580550193787,0.3490624831155652,0.27256059040271097,1.4756249107200081,1.3392911993187493,23609344,6.919955825805664,10.979081058502198
11.2159986,12.116975247689075,10.315021952310927,10.13691785,10.87956559263193,9.394270107368069,0.32884024195373057,1.3755992159247399,0.3950133694823371,0.262667114425124,1.4704951179715116,1.2807033138779682,23773184,6.968144083023072,10.979807472229004
11.058358100000001,11.676334252556304,10.440381947443699,9.958278100000001,10.51181393994561,9.404742260054393,0.3278391001746058,1.393503376841545,0.3871733503556962,0.2685048499935154,1.4748942329396655,1.3121125207434245,23937024,6.835398817062378,10.831637573242187
11.332638,11.73978381201481,10.925492187985189,10.0128782,10.79436528575933,9.231391114240669,0.33293730299919844,1.3782152146100999,0.39026255372770174,0.27561205227069513,1.455749358016877,1.3006810712033228,24100864,6.993512487411499,11.070492935180663
11.1202371,11.662414761392178,10.578059438607823,9.972237699999999,10.523026305314605,9.421449094685393,0.3294250933453441,1.421954980492592,0.3602139786579973,0.29863620803269086,1.4958547817843488,1.348055179200835,24264704,6.939062118530273,10.880645656585694
11.278958450000001,11.837977366259928,10.719939533740074,10.020798199999998,10.516976635081734,9.524619764918262,0.34925900828093287,1.402717038989067,0.4250779366597214,0.27344007990214436,1.4721256084724597,1.3333084695056745,24428544,6.880653715133667,11.008017539978027
11.224597450000001,11.652347126073312,10.79684777392669,9.984957900000001,10.603645150064757,9.366270649935245,0.34167840629816054,1.384760470688343,0.4010180500677434,0.2823387625285777,1.4468115355649347,1.3227094058117512,24592384,6.947351884841919,10.972657108306885
11.024877700000001,11.532089035016293,10.51766636498371,10.025917699999999,10.647869504332466,9.403965895667532,0.33593081813305614,1.4267335310578346,0.38288689676749504,0.28897473949861724,1.4904006837167887,1.3630663783988806,24756224,6.8922998905181885,10.790417671203613
11.28563775,11.750690529693511,10.820584970306488,10.15751805,10.779020620138148,9.536015479861852,0.34088347647339107,1.4037084355950356,0.4130113032569177,0.26875564968986443,1.455021495190506,1.352395375999565,24920064,6.941559791564941,11.00490369796753


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-chaser-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.6597199899999999,0.6939371980450961,0.6255027819549037,0.6843999609999999,0.7184925291637717,0.6503073928362281,1.0506666291505098,2.7057451128959658,2.4405138801994255,-0.3391806218984059,2.7072009861368733,2.704289239655058,16384,0.9873101711273193,4.602356243133545
0.6678799889999999,0.6953685012435155,0.6403914767564843,0.664359973,0.6939780516588739,0.6347418943411262,0.26249972451478243,2.696990963816643,0.3051342612333735,0.21986518779619138,2.710582567236455,2.6833993603968307,180224,2.436878538131714,4.505974864959716
0.665039971,0.6912539708841098,0.6388259711158902,0.674759984,0.7023706831204964,0.6471492848795036,0.2146351207979023,2.6895243257284163,0.271532722569376,0.1577375190264286,2.7129295649628125,2.66611908649402,344064,2.6383596539497374,4.451437282562256
0.672679957,0.7045185610787058,0.6408413529212943,0.677799969,0.702299618262883,0.6533003197371169,0.1641584136523306,2.6842657893896105,0.1877910005427074,0.14052582676195383,2.711299062483274,2.657232516295947,507904,2.9175967454910277,4.482936239242553
0.8460399049999999,0.9189445459743592,0.7731352640256407,0.8298799169999999,0.8987793795993938,0.7609804544006059,0.19203836135566235,2.6232982367277144,0.2108876293934658,0.1731890933178589,2.6533256267412737,2.593270846714155,671744,3.4114024162292482,5.462898397445679
0.982559875,1.0430247805370483,0.9220949694629518,0.959759861,1.0195924606132736,0.8999272613867264,0.2157201755791902,2.5266118377447127,0.2550270105368009,0.17641334062157954,2.5511305095621095,2.502093165927316,835584,3.909922480583191,5.767866849899292
1.0443998220000001,1.1257702466419008,0.9630293973580994,1.020199799,1.114461199110583,0.9259383988894171,0.20672452747821804,2.4526740074157716,0.23742610968190175,0.17602294527453433,2.496209631289709,2.4091383835418343,999424,4.002298641204834,5.626070833206176
1.13615974,1.2298992525398484,1.0424202274601517,1.0885997539999999,1.1644535072203057,1.012746000779694,0.1669442970305681,2.404034060239792,0.1738933702008909,0.15999522386024528,2.4370700703905936,2.3709980500889904,1163264,3.8181100130081176,5.735076236724853
1.3545996800000002,1.5161503820350504,1.19304897796495,1.3210396199999999,1.4540667525948492,1.1880124874051505,0.16048292629420755,2.3449945241212844,0.1765914155161158,0.1443744370722993,2.4002792293139494,2.2897098189286194,1327104,4.121770429611206,6.32737102508545
1.60415954,1.7628252068445143,1.4454938731554856,1.5847594299999996,1.7231972851785096,1.4463215748214897,0.15862839650362728,2.2673014283180235,0.17523366216291153,0.14202313084434304,2.3577743354390446,2.1768285211970024,1490944,4.512965869903565,6.8601068496704105
1.85711932,2.0196763264045643,1.6945623135954355,1.79171936,1.9408374056203153,1.642601314379685,0.14000758063048122,2.226621887087822,0.1552922837388081,0.12472287752215433,2.2972008510954143,2.15604292308023,1654784,4.360202217102051,7.229990911483765
2.0343591500000002,2.174341602971851,1.8943766970281493,2.02155922,2.1664660245939307,1.8766524154060693,0.13431974723935128,2.146881838142872,0.1547505654707602,0.11388892900794235,2.2464666987428394,2.0472969775429046,1818624,4.778169631958008,7.36225471496582
2.2100390799999996,2.3085104703304484,2.1115676896695508,2.1926791900000002,2.3753761307889056,2.009982249211095,0.12093361876904962,2.0668686270713805,0.1459143443619093,0.09595289317618995,2.2061818273804055,1.9275554267623556,1982464,4.812245798110962,7.42027473449707
2.405439,2.6219698566463863,2.1889081433536135,2.2397190999999994,2.442772799754562,2.036665400245437,0.1307286673225462,1.9829654589295387,0.1599734088555371,0.10148392578955531,2.127763005180782,1.8381679126782955,2146304,4.569882822036743,7.393394804000854
2.48179893,2.683679587013063,2.279918272986937,2.4823190000000004,2.6468048351349567,2.317833164865044,0.12070695646107192,1.9285624578595162,0.15534348861773478,0.08607042430440906,2.040125857827758,1.8169990578912745,2310144,4.589821004867554,7.253531408309937
2.7601989099999993,2.9775723918878065,2.542825428112192,2.53335892,2.690715586619561,2.376002253380439,0.11762742307037113,1.8995943084359168,0.14548850980365527,0.089766336337087,1.9822213244045028,1.8169672924673308,2473984,4.607005310058594,7.489690256118775
2.6147989899999997,2.799664118869732,2.429933861130267,2.6197190400000006,2.784345987242596,2.455092092757405,0.11441748999059198,1.850367657840252,0.13406626132871463,0.09476871865246934,1.9746966514104425,1.7260386642700614,2637824,4.54149432182312,7.199758052825928
2.79883888,3.177202371761102,2.4204753882388976,2.7149190199999995,2.9120043055674656,2.5178337344325334,0.13091452918015417,1.7972113817930222,0.17649763842357274,0.08533141993673558,1.9000316648540068,1.6943910987320376,2801664,4.485788345336914,7.22726092338562
3.03847866,3.417685218401102,2.659272101598898,2.8199588700000002,3.043531995427973,2.5963857445720273,0.15863543143495912,1.7576648533344268,0.20565263462575453,0.1116182282441637,1.8803712150095249,1.6349584916593287,2965504,4.476471757888794,7.3908532619476315
3.1319988000000003,3.5525637404313875,2.711433859568613,3.041879,3.3422631008442725,2.741494899155728,0.1743750615045428,1.7570079445838929,0.22790542342833864,0.12084469958074694,1.8615211850376319,1.6524947041301539,3129344,4.452750587463379,7.342368316650391
3.28671882,3.6038823897416927,2.969555250258307,3.19731884,3.5976228957556624,2.7970147842443374,0.17440252574160692,1.7928885743021965,0.23559597213173913,0.1132090793514747,1.866391450967126,1.719385697637267,3293184,4.399076509475708,7.362378168106079
3.6021988499999997,4.254138777278617,2.9502589227213827,3.33387895,3.8085282968530683,2.8592296031469315,0.2219506250694394,1.738061675429344,0.29071344772663915,0.15318780241223967,1.8235582689830336,1.6525650818756545,3457024,4.4141340255737305,7.609382152557373
3.5703187900000004,4.102258708177299,3.038378871822702,3.65883874,4.106789181291061,3.210888298708939,0.23822376392781736,1.760821560025215,0.3034621043290737,0.172985423526561,1.8550009206772904,1.6666421993731397,3620864,4.540767765045166,7.480232810974121
3.77927873,4.166462691655527,3.392094768344474,3.5603188599999998,4.052049286751956,3.0685884332480438,0.2439671140164137,1.7970343306660652,0.28858099014608185,0.19935323788674553,1.8799144271787833,1.7141542341533471,3784704,4.351715421676635,7.593594408035278
4.07907873,4.635695095091121,3.522462364908879,4.07219883,4.5830405245513335,3.5613571354486657,0.2863117478787899,1.7708287045359612,0.3614434193737299,0.2111800763838498,1.8366184697974721,1.7050389392744503,3948544,4.400179433822632,7.686013031005859
4.47371866,5.411979352733985,3.535457967266016,4.0943987,4.7250249903368875,3.463772409663113,0.32171784732490777,1.7763136819005012,0.39529397258530813,0.2481417220645074,1.8463074600651836,1.7063199037358188,4112384,4.399420738220215,7.962930154800415
4.640078529999999,5.654632938514049,3.6255241214859497,4.62375858,5.517453356691993,3.7300638033080067,0.326402517221868,1.7867082372307777,0.4040294913847907,0.24877554305894534,1.85441679270428,1.7189996817572752,4276224,4.240489816665649,8.026504802703858
5.13047856,6.224380657282247,4.036576462717753,4.5807585799999995,5.42473348798632,3.7367836720136793,0.34503058400005104,1.7240650251507759,0.4276551844371936,0.2624059835629085,1.7859956670761974,1.6621343832253543,4440064,4.493156147003174,8.380416584014892
5.29767856,6.186199392862457,4.409157727137543,4.7693587,5.674659965025192,3.864057434974807,0.3882292963564396,1.718487946689129,0.4639418927309738,0.3125166999819054,1.7880192112959832,1.6489566820822747,4603904,4.543364667892456,8.367949295043946
5.331798569999998,6.528783117196918,4.134814022803079,5.06399858,5.784326993900287,4.343670166099713,0.39492673240602016,1.7246565848588944,0.48362730952703153,0.3062261552850088,1.8197288002434917,1.629584369474297,4767744,4.35307240486145,8.394418525695801
5.417558789999999,6.461619141213161,4.373498438786838,5.554118429999999,6.47678265063985,4.6314542093601485,0.4034658452495933,1.6991860702633859,0.47718327457557547,0.3297484159236111,1.7643977533986686,1.6339743871281032,4931584,4.367744731903076,8.340776300430297
5.777078530000001,6.820442680700722,4.733714379299279,5.405758700000001,6.58435545362531,4.227161946374691,0.429986659809947,1.6648687273263931,0.5040184909973491,0.3559548286225449,1.7401177686465903,1.589619686006196,5095424,4.66844367980957,8.62290391921997
6.07483847,7.126432634366908,5.023244305633093,5.87055836,6.883184695425367,4.857932024574634,0.39763058423995973,1.6678240105509758,0.4659080214919399,0.3293531469879796,1.7668731042281347,1.568774916873817,5259264,4.449583435058594,8.772385549545287
6.510958060000002,8.058189814427596,4.963726305572407,5.779918649999999,7.037753022340123,4.522084277659875,0.4513586539775133,1.655006578564644,0.5200610375359814,0.38265627041904515,1.7712249385672563,1.5387882185620316,5423104,4.548321008682251,9.076368236541748
6.42659833,7.560286287566858,5.292910372433142,6.249038539999999,7.4605863011869165,5.037490778813082,0.4605647884309292,1.611487004160881,0.5249733179714776,0.39615625889038075,1.7489430454236383,1.4740309628981239,5586944,4.599034833908081,8.9169837474823
6.755438409999999,8.034186324373863,5.476690495626134,6.51483831,7.436507105318265,5.593169514681735,0.45879754777997733,1.64925606995821,0.5287925277133996,0.3888025678465551,1.7793423435508997,1.5191697963655202,5750784,4.683449935913086,9.147646522521972
6.8249182500000005,8.077244295700645,5.572592204299356,6.4516785,7.7704328138371555,5.132924186162844,0.44973930418491365,1.6186084017157554,0.5088303798925456,0.3906482284772817,1.7441387902958827,1.493078013135628,5914624,4.548234510421753,9.125047588348389
7.061918029999999,8.256931972909847,5.866904087090151,6.879798489999999,8.100435459623728,5.659161520376269,0.46084086671471597,1.5975076705217361,0.520162189116052,0.4015195443133799,1.7374994732116735,1.4575158678317988,6078464,4.713403987884521,9.293287801742554
7.24599843,8.59789519248753,5.894101667512472,6.774798280000001,8.139597402057262,5.409999157942739,0.46546107567846773,1.5762703284621238,0.520429846529057,0.41049230482787846,1.7007181183382842,1.4518225385859633,6242304,4.704881620407105,9.366038465499878
7.28947817,8.608203104275958,5.970753235724042,6.827918220000001,8.247312380380945,5.408524059619056,0.4635658074170351,1.608310693502426,0.5454516860859884,0.3816799287480819,1.730748780658286,1.4858726063465661,6406144,4.585600805282593,9.372884559631348
7.353278239999999,8.733998455346311,5.9725580246536865,6.9958386500000005,8.378822077984685,5.612855222015316,0.4511075742542744,1.5829520359635354,0.4940188700736828,0.408196278434866,1.7195336732520425,1.4463703986750283,6569984,4.705188989639282,9.364991760253906
7.813238180000001,9.066928398560272,6.559547961439729,7.0151583,8.207108250016441,5.82320834998356,0.48506202958524225,1.5289604917168618,0.5316069159794914,0.4385171431909931,1.6494898942439566,1.408431089189767,6733824,4.754730987548828,9.689183235168457
7.73523808,9.00554167732228,6.46493448267772,7.3808383200000005,8.387302734889415,6.374373905110586,0.47065138183534144,1.5348267614841462,0.5226783993106172,0.4186243643600656,1.6519561497345532,1.4176973732337392,6897664,4.6040819644927975,9.578061962127686
7.540758160000001,8.922373164984075,6.1591431550159275,7.21915846,8.191727819840773,6.246589100159226,0.4922987066209316,1.5071981459856034,0.5200935556951573,0.46450385754670603,1.6476026814823175,1.3667936104888894,7061504,4.6997373580932615,9.386416149139404
7.81903827,9.038533922098349,6.599542617901652,7.03763831,8.241447461302371,5.833829158697628,0.47413958609104156,1.5393613874912262,0.5139535993608852,0.43432557282119794,1.6793667627465407,1.3993560122359117,7225344,4.659532260894776,9.553242015838624
7.917718389999999,9.248473903041592,6.586962876958406,7.291958360000001,8.6894466300377,5.8944700899623,0.4550778862088919,1.516716431081295,0.5004090851225563,0.40974668729522745,1.680408032993016,1.3530248291695741,7389184,4.5954694747924805,9.589510536193847
8.05519833,9.044650663800995,7.065745996199004,7.256358109999999,8.266470309289241,6.2462459107107575,0.48017432615160943,1.5048546478152276,0.5071107228474114,0.45323792945580743,1.6622143338606383,1.3474949617698169,7553024,4.5709343433380125,9.687964057922363
8.18491818,9.164437628127988,7.2053987318720125,7.69311833,9.142836765406464,6.243399894593535,0.49412632957100866,1.4751018226146697,0.5248688483212893,0.463383810820728,1.6291276638519208,1.3210759813774187,7716864,4.670683765411377,9.738399124145507
8.2575179,9.49364080587967,7.02139499412033,7.65315822,8.859449949896971,6.446866490103028,0.4583011981099844,1.4502848595380784,0.516657438491544,0.39994495772842475,1.6055536429085713,1.2950160761675855,7880704,4.694186496734619,9.755610084533691
8.54103852,9.6383364793887,7.443740560611301,7.505798459999999,8.827929166528072,6.1836677534719255,0.45485583022236825,1.4539026871323586,0.4949755755563865,0.41473608488835,1.6082153815087465,1.2995899927559706,8044544,4.629830408096313,9.969659423828125
8.26339795,9.364062891484151,7.162733008515849,7.598798739999999,8.428917688859851,6.768679791140147,0.4806870106607676,1.4377812266349792,0.5215774335180585,0.4397965878034766,1.554438250254641,1.3211242030153174,8208384,4.663382863998413,9.702090740203857
8.26831834,9.340586865021022,7.196049814978978,7.6539581100000005,8.965351366039197,6.342564853960804,0.45385559648275375,1.4616011366248132,0.5035704481604543,0.40414074480505324,1.5717759263979578,1.3514263468516685,8372224,4.673129224777222,9.631276321411132
8.49155798,9.700744578863398,7.282371381136601,7.802678349999999,9.023125000208193,6.582231699791805,0.47197079882025716,1.452764604985714,0.5064798447086332,0.4374617529318812,1.55613430169706,1.349394908274368,8536064,4.6377075672149655,9.81070556640625
8.5969983,10.05109011756051,7.142906482439489,8.08235797,9.609894080302393,6.554821859697609,0.4711779609322548,1.4127693802118302,0.5144250474423929,0.42793087442211664,1.5286089192062666,1.2969298412173937,8699904,4.665537929534912,9.887901020050048
8.82771813,10.019942570011589,7.63549368998841,8.066918359999999,9.182626485815051,6.951210234184947,0.47468445524573327,1.4104298278689384,0.5221540244110867,0.42721488608037983,1.5083346280087424,1.3125250277291345,8863744,4.6752238273620605,10.017583179473878
8.86515815,9.733633249500384,7.996683050499615,8.038038290000001,8.896444650307899,7.179631929692104,0.4755793776363134,1.425333136320114,0.5282822538962011,0.42287650137642574,1.5346346913818747,1.3160315812583534,9027584,4.660179615020752,10.045556926727295
8.740078,9.779335264850282,7.70082073514972,8.25647874,9.369148281429876,7.143809198570125,0.4831203158944845,1.4134587153792382,0.5237751457315872,0.44246548605738173,1.5168467812522635,1.3100706495062129,9191424,4.704286813735962,9.908620166778565
8.8054782,9.668843599242035,7.942112800757964,7.882198260000001,9.075305224049792,6.68909129595021,0.47272303737699983,1.4164905488491057,0.5260890724130471,0.4193570023409525,1.5446707634134162,1.2883103342847952,9355264,4.6494005680084225,9.933170986175536
8.790118269999999,10.215280970036819,7.36495556996318,8.13899818,9.050095816445339,7.227900543554662,0.4784439969807863,1.4341415539383888,0.5220944320830297,0.43479356187854296,1.548064750012983,1.3202183578637947,9519104,4.617159223556518,9.890015029907227
9.18763794,10.368977105451393,8.006298774548608,8.094358340000001,9.31225911807158,6.876457561928422,0.4506120037287474,1.3938031554222108,0.48882994420785303,0.41239406324964173,1.5065389991446305,1.281067311699791,9682944,4.711128377914429,10.202671813964844
9.095357759999999,9.850469789471758,8.34024573052824,8.62371825,9.403698810822037,7.843737689177961,0.4685447011142969,1.3860023885965347,0.4947451284454204,0.4423442737831734,1.5044310870461293,1.26757369014694,9846784,4.730979347229004,10.090290927886963
9.19383787,10.11302248607595,8.274653253924049,8.55963826,9.557175534076334,7.562100985923665,0.4597585372626781,1.3586753204464912,0.5040870508708368,0.41543002365451936,1.4781493680932773,1.239201272799705,10010624,4.667905664443969,10.167390727996827
9.264597779999999,10.350704609493482,8.178490950506516,8.51179843,9.450767501045581,7.57282935895442,0.45961757116019725,1.3543288990855218,0.493337219509752,0.4258979228106425,1.4615040170758686,1.247153781095175,10174464,4.7181014060974125,10.18950958251953
9.376798230000002,10.32171178195296,8.431884678047044,8.38503811,9.472052619626956,7.298023600373044,0.47317476458847524,1.3376716315746306,0.5440703395433425,0.402279189633608,1.4744819722003546,1.2008612909489067,10338304,4.743270349502564,10.280447959899902
9.1827181,10.160666581043987,8.204769618956014,8.49923801,9.523884314071772,7.474591705928227,0.436867605522275,1.3532507956027984,0.4681440606618787,0.4055911503826713,1.475834814159856,1.2306667770457407,10502144,4.690441608428955,10.045852279663086
9.310238199999997,10.233185324544172,8.387291075455822,8.32091827,9.169298370492399,7.472538169507602,0.46518050990998744,1.3516414627432822,0.5146884706497689,0.4156725491702061,1.4510530712844376,1.2522298542021268,10665984,4.6122783660888675,10.136792850494384
9.710358500000002,10.76285474058248,8.657862259417524,8.57867825,9.570752129497093,7.586604370502906,0.478362688049674,1.3603641524910928,0.5216192161256149,0.43510615997373314,1.479030604465705,1.2416977005164807,10829824,4.690677976608276,10.469189834594726
9.169958000000001,10.174062684223813,8.16585331577619,8.68223782,9.746239353054687,7.618236286945312,0.4770105589181185,1.394482508301735,0.5313729461036262,0.4226481717326108,1.5121398218584428,1.276825194745027,10993664,4.710844326019287,9.968736934661866
9.467238300000002,10.585830906938028,8.348645693061975,8.53171822,9.590270079337767,7.473166360662233,0.4828378804028034,1.3936732113361359,0.5302357974317116,0.4354399633738952,1.5127413619688452,1.2746050607034265,11157504,4.5879237174987795,10.213828754425048
9.3678379,10.335280052342293,8.400395747657706,8.596278000000002,9.56491248098878,7.627643519011223,0.4415623236447573,1.3745081007480622,0.4669295273282345,0.41619511996128006,1.495933404339973,1.2530827971561513,11321344,4.639961862564087,10.113113594055175
9.489797650000002,10.197299575184804,8.7822957248152,8.9869585,10.147965165717407,7.825951834282593,0.4669715166091919,1.3707534283399583,0.5109480150672556,0.42299501815112817,1.4718010526412812,1.2697058040386353,11485184,4.710173606872559,10.1839430809021
9.54671785,10.485390342116661,8.60804535788334,8.718198,9.913432197295387,7.52296380270461,0.463789389654994,1.338482916355133,0.5014652993172244,0.42611347999276356,1.4689353051655605,1.2080305275447056,11649024,4.6557433128356935,10.189854717254638
9.756918,10.595847828674842,8.91798817132516,8.5466782,9.41624521419046,7.677111185809541,0.45687379091978075,1.300614382326603,0.5027199532466522,0.41102762859290937,1.4206092197409335,1.1806195449122725,11812864,4.716095304489135,10.378597640991211
9.65259805,10.431280967868707,8.873915132131293,8.69399824,9.650183887301134,7.737812592698867,0.472439830750227,1.3155434638261796,0.5152550012667748,0.4296246602336792,1.406784709379991,1.2243022182723682,11976704,4.721275329589844,10.28280668258667
9.46239787,10.421407723309251,8.50338801669075,8.84755827,9.903279100415942,7.791837439584059,0.45612674169242384,1.3072858989238738,0.5218992086073602,0.3903542747774875,1.4115838130110352,1.2029879848367124,12140544,4.648653364181518,10.125527667999268
10.0319177,11.087341307710387,8.976494092289611,9.00423811,9.889041834338856,8.119434385661142,0.441032437607646,1.3050650849938392,0.47549175245427916,0.4065731227610128,1.3972620280921115,1.212868141895567,12304384,4.677606391906738,10.586455821990967
9.8655981,10.729266750861248,9.001929449138752,8.7770782,10.138459749767867,7.415696650232133,0.47586630657315254,1.321883988380432,0.5145286780765473,0.43720393506975774,1.471292311984392,1.1724756647764722,12468224,4.6824134349822994,10.381039237976074
9.74131798,10.72705806790409,8.755577892095909,8.51335816,9.62497627958139,7.40174004041861,0.4410558335483074,1.3126549541950225,0.4889787326852556,0.3931329344113592,1.4647154286032045,1.1605944797868406,12632064,4.643662929534912,10.280751991271973
9.5053983,10.197253222567015,8.813543377432984,8.892638110000002,9.709797016252297,8.075479203747706,0.45375323556363584,1.2958690315485,0.5068767701048275,0.4006297010224442,1.4010036940268564,1.1907343690701435,12795904,4.613036966323852,10.06316442489624
9.77355871,11.036034813590462,8.511082606409538,8.88851825,10.066389997271562,7.710646502728439,0.4236360151320696,1.2985093608498572,0.455748626345598,0.39152340391854124,1.391140906120234,1.2058778155794805,12959744,4.700142335891724,10.293549251556396
10.00451755,10.742890012533795,9.266145087466203,9.2389582,10.095610292845375,8.382306107154626,0.4466261673718691,1.3242771923542023,0.4853941440155858,0.40785819072815244,1.403364906528792,1.2451894781796125,13123584,4.721592950820923,10.470657062530517
9.87079755,10.645416637733076,9.096178462266925,9.074438169999999,9.916517038507527,8.23235930149247,0.45339633114635947,1.3167808890342712,0.49842167766853845,0.4083709846241805,1.3537020369884087,1.2798597410801336,13287424,4.6755694389343265,10.323128986358643
9.7173979,10.480095595368415,8.954700204631585,8.62891861,9.840049549863313,7.417787670136686,0.4667902048677206,1.3449543759226799,0.5176324881944718,0.4159479215409694,1.4048853954336447,1.285023356411715,13451264,4.657053470611572,10.177994728088379
10.03679755,11.035354874283799,9.0382402257162,9.09143795,10.262160252727774,7.920715647272225,0.4458146061748266,1.319112016260624,0.47887368245677026,0.41275552989288294,1.4292594680029067,1.2089645645183413,13615104,4.656033372879028,10.434192657470703
9.900478150000001,10.771036278981807,9.029920021018196,8.781158170000001,9.861629654557609,7.700686685442394,0.4301623124629259,1.29961838722229,0.48467085408554983,0.375653770840302,1.3906957481755633,1.2085410262690166,13778944,4.717523908615112,10.322418975830079
9.933478500000001,10.646136895783178,9.220820104216825,9.2041584,10.099110569823864,8.309206230176137,0.4480732072144747,1.2972023621201516,0.5075200497084557,0.3886263647204938,1.3619859700041377,1.2324187542361655,13942784,4.674166202545166,10.331583595275879
9.946398,10.925653250320671,8.96714274967933,9.17411792,10.240592275702625,8.107643564297376,0.46445935890078544,1.3232810169458389,0.500647040062973,0.4282716777385978,1.3669293468412356,1.2796326870504422,14106624,4.662699556350708,10.325199031829834
10.132197699999999,10.608651598085018,9.65574380191498,9.24603805,10.347306928828699,8.1447691711713,0.42318344973027705,1.2884701266884804,0.4969164849531026,0.3494504145074515,1.3500422206120433,1.2268980327649175,14270464,4.641345071792602,10.466781520843506
10.110837799999999,11.115980882280507,9.10569471771949,9.3318381,10.350011716095159,8.313664483904843,0.46254107877612116,1.2848083660006524,0.4961804362084177,0.42890172134382465,1.3904733890951952,1.1791433429061096,14434304,4.650476121902466,10.434700775146485
10.238477849999999,11.228144911483001,9.248810788516996,9.088798499999998,10.129394722980194,8.0482022770198,0.4334472071379423,1.313683719933033,0.4829260051072466,0.38396840916863806,1.4054126839636298,1.221954755902436,14598144,4.722872114181518,10.53576202392578
10.129518200000001,10.805387634278812,9.45364876572119,8.86583826,9.880161358537862,7.851515161462139,0.4607604008167982,1.2827065512537956,0.49772173773467226,0.42379906389892413,1.3791856029485745,1.1862274995590167,14761984,4.670144128799438,10.429897785186768
9.9781581,10.703773946222015,9.252542253777985,9.069358099999999,9.81041150723074,8.328304692769258,0.4464191239327192,1.2795884177088737,0.47675016552540006,0.41608808234003836,1.3789742138524201,1.1802026215653272,14925824,4.695780229568482,10.299209785461425
9.836997799999999,10.60045227864333,9.073543321356668,9.087598,10.140489258259963,8.034706741740036,0.4357479322701693,1.293371120095253,0.4843846212682522,0.38711124327208635,1.3981066713190695,1.1886355688714363,15089664,4.654244089126587,10.16514539718628
10.10227775,10.722578225657292,9.481977274342709,9.29123762,10.231640417872587,8.350834822127414,0.43150049783289435,1.2885472640395164,0.47728261425081786,0.38571838141497083,1.431399831660686,1.1456946964183468,15253504,4.694602155685425,10.373687076568604
10.42487755,11.106809117235688,9.742945982764311,9.31591805,10.25090984917715,8.380926250822851,0.4320290148258209,1.2869113981723785,0.470811614375311,0.3932464152763308,1.4194562564491424,1.1543665398956147,15417344,4.678770732879639,10.650192832946777
10.235278099999999,10.81254031908617,9.658015880913828,9.392078210000001,10.330079243474493,8.454077176525509,0.4469224292784929,1.2793523117899894,0.49901880844087754,0.3948260501161083,1.4123938329411956,1.1463107906387833,15581184,4.6956703662872314,10.47219877243042
10.249918000000001,10.807496872914676,9.692339127085326,9.2693582,10.107294900244451,8.431421499755547,0.3986783899366856,1.2876058265566825,0.4392124975843482,0.35814428228902295,1.3988256748885053,1.1763859782248598,15745024,4.698217487335205,10.467200565338135
10.263717799999998,10.913713623469935,9.613721976530062,9.2108782,10.189290299500184,8.232466100499815,0.4282131478190422,1.2930887281894683,0.47158444773390573,0.38484184790417864,1.398793106120706,1.1873843502582306,15908864,4.668754148483276,10.469856452941894
10.472318099999999,10.875296559295393,10.069339640704605,9.22935805,10.288641254673907,8.170074845326093,0.4152560006827116,1.3000398769974708,0.4578425421972908,0.37266945916813243,1.3869763892985336,1.213103364696408,16072704,4.705205869674683,10.610978031158448
10.422518050000003,11.35523381600223,9.489802283997776,9.502238099999998,10.531414933800821,8.473061266199174,0.42482292316854,1.2278636261820792,0.47800311599576584,0.3716427303413141,1.3174095731762603,1.1383176791878982,16236544,4.761052179336548,10.591899299621582
10.50855795,11.306229447056854,9.710886452943146,9.348838,10.332730149821412,8.36494585017859,0.45073613040149213,1.2538684442639352,0.5025888686925019,0.3988833921104824,1.3716906389539527,1.1360462495739176,16400384,4.758300495147705,10.662850856781006
10.3320382,10.959523305850617,9.704553094149382,9.4719978,10.555489484177023,8.388506115822977,0.42755553051829337,1.2337831303477287,0.46790189953499634,0.3872091615015904,1.3370791400976163,1.130487120597841,16564224,4.7136476039886475,10.486294555664063
10.317877699999999,11.220474237955031,9.415281162044966,9.524637700000003,10.451185049888075,8.598090350111931,0.41969352662563325,1.2078582994639873,0.4510414472755528,0.3883456059757137,1.3294378745484,1.0862787243795746,16728064,4.748223209381104,10.475713062286378
10.164997800000002,10.719789397341167,9.610206202658837,9.431398150000001,10.35878995920499,8.504006340795012,0.4076885964721441,1.2400700807571412,0.4315314610895729,0.3838457318547153,1.3443473071297654,1.135792854384517,16891904,4.762758016586304,10.334147357940674
10.49231775,11.117511865488032,9.867123634511968,9.5655582,10.43933298270797,8.69178341729203,0.43472056202590464,1.227194431424141,0.4851360857676426,0.3843050382841667,1.3387147077095713,1.1156741551387106,17055744,4.791825962066651,10.592291927337646
10.392517699999999,10.91027552871185,9.874759871288148,9.364157899999999,10.341817038571765,8.386498761428232,0.40431808307766914,1.2156739249825477,0.42990235092407814,0.37873381523126015,1.3385426575054296,1.0928051924596658,17219584,4.781946229934692,10.500192356109618
10.604238599999999,11.405019980573398,9.8034572194266,9.44959825,10.325958302923775,8.573238197076224,0.43119490928947923,1.2134943455457687,0.4811831579644289,0.38120666061452957,1.3262662961054772,1.1007223949860603,17383424,4.791312170028687,10.675546550750733
10.5787182,11.502818417786123,9.654617982213878,9.61771808,10.655697298152814,8.579738861847185,0.43368610069155694,1.2409812733530998,0.47171681868387855,0.39565538269923534,1.3591732341580909,1.1227893125481088,17547264,4.75063853263855,10.652499198913574
10.335558,11.140216243927819,9.530899756072182,9.77339796,11.01381166795417,8.53298425204583,0.4319087915122509,1.2230452448129654,0.4806438920346784,0.38317369098982346,1.294917627594323,1.1511728620316077,17711104,4.736541128158569,10.454842281341552
10.367357899999998,11.401284375158212,9.333431424841784,9.89923795,10.476938739028993,9.321537160971006,0.4290655840188265,1.2350754201412202,0.47084201196256786,0.38728915607508513,1.318919202077014,1.1512316382054264,17874944,4.7269515037536625,10.44088888168335
10.67939795,11.4262343891623,9.9325615108377,9.5343181,10.34648192658691,8.722154273413091,0.41775897033512593,1.242247849702835,0.4575652045583571,0.3779527361118948,1.3372834658492305,1.1472122335564396,18038784,4.734111070632935,10.704363059997558
10.5704776,11.188210634040304,9.952744565959696,9.4514776,10.308516953603084,8.594438246396917,0.43185066916048526,1.2489607691764832,0.47930806342634774,0.38439327489462277,1.3399376582518352,1.1579838801011313,18202624,4.7392607688903805,10.599282169342041
10.740797249999998,11.389227161618026,10.09236733838197,9.5958382,10.27354467904868,8.918131720951319,0.44408026784658433,1.2535386383533478,0.48621617345954427,0.4019443622336244,1.3373600345131076,1.169717242193588,18366464,4.763693046569824,10.726077842712403
10.763157900000001,11.64319852169453,9.883117278305473,9.932637999999999,10.859181022638667,9.00609497736133,0.4083727303892374,1.239005434513092,0.4607181553279389,0.35602730545053585,1.2989839744786023,1.179026894547582,18530304,4.776587247848511,10.75509786605835
10.94555785,11.427484352061054,10.463631347938946,9.455078050000001,10.59995408437762,8.310202015622382,0.41584760695695877,1.2396522551774978,0.46577361668622197,0.36592159722769557,1.3047461735036097,1.1745583368513859,18694144,4.794917011260987,10.910408306121827
10.48515835,11.252515865834832,9.71780083416517,9.712557899999998,10.65687364975338,8.768242150246618,0.4290236357599497,1.232074575126171,0.47881808840865786,0.3792291831112415,1.3239402961938245,1.1402088540585176,18857984,4.749628734588623,10.516648101806641
10.7607578,11.595470571140325,9.926045028859676,9.647198,10.257616232820908,9.036779767179091,0.3977336026728153,1.2124088302254676,0.4334575795100417,0.36200962583558893,1.302677917819057,1.1221397426318782,19021824,4.803634548187256,10.729079246520996
10.5471982,11.096966504870661,9.99742989512934,9.3322377,10.216223515398308,8.448251884601692,0.43556494936347007,1.2186356469988824,0.48320750900630083,0.3879223897206393,1.3084180600164748,1.12885323398129,19185664,4.769304275512695,10.555040454864502
10.871677700000001,11.537832359556331,10.205523040443671,9.91103765,10.724902059965569,9.097173240034433,0.4318341605365276,1.2291413247585297,0.4701572048991905,0.39351111617386475,1.3014436034866839,1.1568390460303755,19349504,4.767077255249023,10.823498916625976
10.805077999999998,11.409896837075365,10.200259162924631,9.625677499999998,10.338796252523203,8.912558747476794,0.41726863346993925,1.1958175167441367,0.4718298041211862,0.3627074628186923,1.2602699128173092,1.1313651206709643,19513344,4.802282667160034,10.7567626953125
10.7486778,11.430448219329381,10.066907380670617,9.497037899999999,10.122992765695834,8.871083034304164,0.4207603897899389,1.1858906865119934,0.46553170897756135,0.37598907060231646,1.2646737330700424,1.1071076399539443,19677184,4.785974311828613,10.702210521697998
10.944117899999998,11.520718262283175,10.367517537716822,9.764557849999997,10.527385946997153,9.001729753002842,0.41981112733483317,1.2076741635799408,0.4700224704218858,0.36959978424778056,1.255259961510751,1.1600883656491308,19841024,4.833095264434815,10.857494831085205
10.886118199999999,11.334773994605573,10.437462405394424,9.96767775,10.918373397828558,9.016982102171442,0.4370073564350605,1.2223521664738655,0.4633747257642559,0.4106399871058651,1.30636034338686,1.138343989560871,20004864,4.808526182174683,10.809524154663086
10.738238149999999,11.326114875622814,10.150361424377184,9.779398200000001,10.517586646455484,9.041209753544518,0.4199152380228043,1.219890359044075,0.46287325511946237,0.3769572209261462,1.3014966347153925,1.1382840833727577,20168704,4.749585294723511,10.655886268615722
10.7703577,11.37157450686472,10.16914089313528,9.79815793,10.851382494391956,8.744933365608045,0.41591409891843795,1.2193489104509354,0.4672072575643445,0.3646209402725314,1.3102731546821875,1.1284246662196833,20332544,4.8247185230255125,10.697162437438966
10.723877949999999,11.346574192729006,10.10118170727099,9.248838,9.994413697485003,8.503262302514996,0.420725142583251,1.1997765272855758,0.47202037178670825,0.36942991337979375,1.2925108668985472,1.1070421876726044,20496384,4.776301097869873,10.643830966949462
11.0426381,11.841391767179493,10.243884432820506,9.496838100000002,10.381020837533645,8.612655362466358,0.4121615424752235,1.201613998413086,0.46831786728736835,0.3560052176630787,1.3038840155226636,1.0993439813035084,20660224,4.801002788543701,10.912740993499757
10.791277599999999,11.376088488975563,10.206466711024435,9.9636381,10.793473473066665,9.133802726933336,0.42022210732102394,1.254040315747261,0.469671237558756,0.3707729770832919,1.3460064983812894,1.1620741331132327,20824064,4.728830862045288,10.673828315734863
11.12051775,11.836356436032238,10.40467906396776,9.80159815,10.809268794923877,8.793927505076123,0.41946400590240956,1.2283183738589287,0.451469910162633,0.38745810164218614,1.3256850834685894,1.130951664249268,20987904,4.803965616226196,10.948626708984374
10.939677750000001,11.463363564893829,10.415991935106174,9.6989181,10.435162455452923,8.962673744547077,0.4098074436187744,1.252602218091488,0.44474105013611726,0.3748738371014316,1.3665334983806767,1.1386709378022992,21151744,4.781387805938721,10.799092483520507
11.253717900000002,11.715247490150286,10.792188309849717,9.539637800000001,10.170465286478166,8.908810313521837,0.3865458510816097,1.2228772804141044,0.4195894433113182,0.35350225885190123,1.3240702851289383,1.1216842756992704,21315584,4.756394863128662,11.02171449661255
10.819638000000001,11.280009607465752,10.35926639253425,9.885078400000001,10.670504272617137,9.099652527382865,0.39613231271505356,1.2216871850192548,0.44374272483490884,0.3485219005951983,1.3375420455273612,1.1058323245111483,21479424,4.774219560623169,10.686687183380126
10.948358250000002,11.424724490135533,10.47199200986447,9.5084781,10.196223494389878,8.820732705610121,0.4129046075046062,1.2489975318312645,0.45999017890657024,0.3658190361026422,1.37588396374756,1.122111099914969,21643264,4.758192491531372,10.769771575927734
10.769557800000001,11.380915989268257,10.158199610731746,9.972317799999999,10.811757536376893,9.132878063623105,0.42455548644065855,1.2357886835932732,0.47136325169472215,0.37774772118659494,1.3587553621639796,1.1128220050225668,21807104,4.74808349609375,10.60476245880127
10.99815805,11.5192816928185,10.4770344071815,9.70879785,10.301884191100857,9.115711508899143,0.4075922518968582,1.2468235850334168,0.4624517072832148,0.35273279651050166,1.3425222782389956,1.151124891827838,21970944,4.694023132324219,10.79138879776001
10.87731775,11.502481302185236,10.252154197814763,9.662397649999999,10.379388723947438,8.94540657605256,0.429035022482276,1.2602494329214096,0.47199482931805953,0.38607521564649244,1.3843411001880495,1.1361577656547697,22134784,4.756698513031006,10.694430160522462
10.99743795,11.656756936427982,10.338118963572018,9.7709583,10.728666606690723,8.813249993309277,0.41910098381340505,1.224198254942894,0.4619995245969738,0.3762024430298363,1.3397166503828146,1.1086798595029734,22298624,4.818160200119019,10.823149013519288
11.09243825,11.650060118420225,10.534816381579777,9.6166379,10.400705275094825,8.832570524905176,0.40061502866446974,1.213283209502697,0.45046158774466843,0.35076846958427105,1.3254652100518283,1.101101208953566,22462464,4.80369291305542,10.902359104156494
11.0022773,11.348751609916926,10.655802990083073,9.70851816,10.50197582176773,8.915060498232272,0.4130224920809269,1.2006353050470353,0.44687668328045616,0.37916830088139764,1.2800888969098942,1.1211817131841764,22626304,4.8136239528656,10.818931388854981
11.198638050000001,11.884745467287136,10.512530632712867,9.941957949999999,10.765335168215517,9.118580731784482,0.406692673638463,1.210300599783659,0.4455318276986779,0.36785351957824813,1.3044301146823998,1.116171084884918,22790144,4.8130528926849365,10.971351146697998
11.206637600000002,11.763879896629431,10.649395303370573,10.06459815,10.879195386418282,9.250000913581719,0.4123655125498772,1.1584606990218163,0.45735321210648117,0.3673778129932732,1.237178373618878,1.0797430244247546,22953984,4.896543693542481,10.99123830795288
10.98347805,11.856380026382528,10.110576073617473,9.894558,10.622449042341504,9.166666957658496,0.4306509755551815,1.2090738832950592,0.4648449748870123,0.3964569762233507,1.2825855026979496,1.1355622638921687,23117824,4.793288993835449,10.775227451324463
10.8437582,11.645661425343532,10.041854974656468,10.1009175,10.983953280407935,9.217881719592064,0.41317096576094625,1.2096078917384148,0.4550269301804601,0.3713150013414324,1.2873659619347844,1.1318498215420452,23281664,4.754374074935913,10.631930732727051
11.100278200000002,11.686468863085622,10.514087536914381,9.886478100000001,10.396694988376199,9.376261211623804,0.41020618118345736,1.2139475747942925,0.4615648961273571,0.3588474662395576,1.3028169183374945,1.1250782312510905,23445504,4.8180832862854,10.84934206008911
11.21887825,11.674119522207125,10.763636977792874,9.935277899999999,10.862802609976338,9.00775319002366,0.3845424696803093,1.225572657585144,0.4320496893407393,0.33703525001987933,1.3073793003443233,1.1437660148259647,23609344,4.827674198150635,10.948870086669922
11.084597800000001,11.473590086609338,10.695605513390664,9.7924381,10.40674441941454,9.17813178058546,0.38795667998492717,1.2133219093084335,0.4260917661912037,0.34982159377865063,1.3128988686483831,1.113744949968484,23773184,4.7715705871582035,10.82264461517334
11.15531785,11.65508163740031,10.65555406259969,9.867957899999999,10.570302812185664,9.165612987814333,0.42584103271365165,1.2041560932993889,0.47202010240442804,0.37966196302287525,1.280484701200462,1.1278274853983157,23937024,4.798607015609742,10.897033882141113
11.161837600000002,11.574736283835747,10.748938916164256,9.760397639999999,10.628321776970855,8.892473503029143,0.4104557022452354,1.1941666781902314,0.45215898545360045,0.3687524190368704,1.2771731460765603,1.1111602103039024,24100864,4.8577803611755375,10.901373863220215
11.2267583,11.576976380893619,10.876540219106381,10.1609183,10.88190821272334,9.43992838727666,0.38769046440720556,1.180385458469391,0.4315881291485416,0.3437927996658695,1.2741800298980952,1.0865908870406866,24264704,4.823209476470947,10.953826427459717
11.224838099999998,11.768062245406423,10.681613954593573,9.78255755,10.479331825288792,9.085783274711208,0.3906322676688433,1.1756218060851098,0.4327838565959055,0.34848067874178107,1.2705566258143806,1.080686986355839,24428544,4.877019834518433,10.950622653961181
11.0939177,11.630432128242719,10.557403271757282,9.972797849999997,10.875614343691048,9.069981356308947,0.4182887878268957,1.2025571763515472,0.47588241644438783,0.3606951592094036,1.3033757528963426,1.101738599806752,24592384,4.825823783874512,10.828662872314453
11.078317649999999,11.470795113435674,10.685840186564324,9.8940378,10.513692457576427,9.274383142423572,0.40435528084635736,1.2021110877394676,0.43597938416968446,0.37273117752303025,1.277333961701449,1.1268882137774863,24756224,4.760794830322266,10.809458541870118
11.0020775,11.465031878228407,10.539123121771594,9.9623178,10.569463523635404,9.355172076364594,0.4001684471964836,1.2292122036218642,0.44255376178647204,0.35778313260649514,1.3095392541080013,1.1488851531357271,24920064,4.791822385787964,10.721809387207031


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-chaser-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.6588399930000001,0.6921960019543432,0.625483984045657,0.6736799920000001,0.70500322133041,0.6423567626695901,0.577899341781934,2.707284196217855,0.7011954186784919,0.45460326488537617,2.707814990273195,2.706753402162515,16384
0.709759976,0.7520977377982134,0.6674222142017865,0.71807994,0.7649993573195132,0.6711605226804868,0.22627681822826456,2.6337342460950217,0.2543527689832098,0.1982008674733193,2.656684393326719,2.6107840988633244,180224
0.9053198820000002,0.9610813683030409,0.8495583956969596,0.895039912,0.9461056961048752,0.8439741278951248,0.20739707611501212,2.566861592729887,0.24705510950262227,0.16773904272740198,2.594665326675483,2.5390578587842905,344064
0.9940398750000001,1.0620469930774807,0.9260327569225195,0.93727986,0.9929806792040772,0.8815790407959228,0.20278614417960245,2.5188813199599585,0.26427728263233896,0.1412950057268659,2.5534966771207843,2.4842659627991326,507904
1.001119801,1.0780905180667573,0.9241490839332427,0.9641598459999999,1.0315864049429435,0.8967332870570563,0.17885318882763382,2.4842684427897135,0.2495706856853594,0.10813569196990823,2.5335681168243225,2.4349687687551045,671744
1.02671981,1.0975350697792678,0.9559045502207318,0.9879198610000002,1.0479008711295643,0.9279388508704359,0.1417840680417915,2.445321164528529,0.1908477451343462,0.09272039094923681,2.48134573275803,2.409296596299028,835584
1.0601598060000001,1.1285050423437595,0.9918145696562408,0.9905998520000001,1.076385254436572,0.9048144495634283,0.13120412407442922,2.4114653885364534,0.15114975736299596,0.11125849078586247,2.455120090940511,2.3678106861323958,999424
1.094879755,1.175637058590494,1.014122451409506,1.0238797849999999,1.0744572299770327,0.973302340022967,0.13050898183137175,2.415202723940214,0.1566450040106765,0.10437295965206701,2.4570484386843034,2.3733570091961242,1163264
1.18331973,1.2729992903067393,1.0936401696932607,1.056679774,1.1481927076004834,0.9651668403995166,0.11359508369738854,2.3966052273909253,0.13583885242891025,0.0913513149658668,2.437197550717454,2.3560129040643965,1327104
1.15007979,1.2245270073395547,1.0756325726604452,1.10191976,1.2184461835854272,0.9853933364145727,0.10194771920020376,2.3692211369673415,0.11958952995616531,0.08430590844424221,2.4038552219161997,2.3345870520184833,1490944
1.23483972,1.3486971216145969,1.1209823183854033,1.097719755,1.238244276115769,0.9571952338842309,0.11643237890675662,2.348552647233009,0.13993267083302424,0.09293208698048899,2.396139860027848,2.3009654344381705,1654784
1.2783196799999998,1.405281218037382,1.1513581419626178,1.1501196999999999,1.2356175105919325,1.0646218894080672,0.10111749088391657,2.334151662389437,0.11623344301526066,0.08600153875257248,2.385399953873972,2.282903370904902,1818624
1.29283964,1.4664896797604918,1.119189600239508,1.146959694,1.3078763974770844,0.9860429905229156,0.11330290040932592,2.3032508373260496,0.14221994567006013,0.08438585514859169,2.3545968340717867,2.2519048405803126,1982464
1.3226396399999998,1.476895468300944,1.1683838116990555,1.184439723,1.3188084216338916,1.0500710243661087,0.10776098906062541,2.2949985027313233,0.1320582653351531,0.08346371278609772,2.3430279203783235,2.246969085084323,2146304
1.39015965,1.573429257256671,1.206890042743329,1.2508397,1.4326519324158307,1.0690274675841693,0.12087252434963977,2.2917553434769316,0.15585733696592752,0.08588771173335202,2.3368836049785577,2.2466270819753054,2310144
1.4548395399999998,1.6116100771197546,1.298069002880245,1.28619963,1.4993065025781318,1.0730927574218683,0.1089830934380491,2.2888484895229344,0.13762070780150487,0.08034547907459334,2.3441617700767443,2.2335352089691245,2473984
1.50827955,1.7089468214820243,1.3076122785179756,1.36663961,1.5760976901860384,1.1571815298139616,0.11052951378126936,2.290421292185783,0.13432991355716728,0.08672911400537145,2.330026317465988,2.250816266905578,2637824
1.53111949,1.717734469223081,1.3445045107769191,1.39279957,1.6250213382820156,1.1605778017179844,0.10122884670272465,2.287749416629474,0.11697616622369232,0.08548152718175699,2.328186264665433,2.2473125685935145,2801664
1.61879949,1.8626795285271842,1.3749194514728158,1.4864795499999999,1.718699521406467,1.2542595785935327,0.10664931947054959,2.263178427020709,0.14546368212483113,0.06783495681626804,2.295284831178713,2.231072022862705,2965504
1.6138395199999997,1.8270849209408773,1.4005941190591222,1.403279554,1.6604382394768795,1.1461208685231206,0.14691896705577764,2.2992660353581114,0.18673362491055193,0.10710430920100336,2.3250273531815737,2.273504717534649,3129344
1.6244794600000003,1.8662055877860309,1.3827533322139698,1.4413996,1.6882051364695574,1.1945940635304426,0.12955681933090085,2.2894589473803837,0.16613167984478638,0.09298195881701533,2.322159693928512,2.2567582008322553,3293184
1.65071946,1.8942992176680467,1.4071397023319532,1.48259956,1.752474242843768,1.2127248771562318,0.12306727940837536,2.2664292891820277,0.16658852731273566,0.07954603150401507,2.3212907977237727,2.2115677806402827,3457024
1.7140794200000002,1.963264668738443,1.4648941712615575,1.5201594699999998,1.7671842886592473,1.2731346513407524,0.1210127248583982,2.2327090551455817,0.15329779203920446,0.08872765767759193,2.2655796855705224,2.199838424720641,3620864
1.71919942,1.9249266167243118,1.5134722232756883,1.56551947,1.8902908634866524,1.2407480765133474,0.11959836694101489,2.23761319120725,0.15491896132996136,0.08427777255206842,2.2851610030327296,2.1900653793817706,3784704
1.73739938,1.9960000501152062,1.478798709884794,1.56747946,1.858239871126457,1.276719048873543,0.12147358842194074,2.2320252130428946,0.1490121312087548,0.09393504563512665,2.2855029364657726,2.1785474896200165,3948544
1.7927593800000001,2.008459169222066,1.5770595907779343,1.6207594399999998,1.89865157748364,1.3428673025163596,0.1095487111558516,2.227833062410355,0.1313980762506909,0.08769934606101232,2.2775863796296756,2.1780797451910345,4112384
1.84903933,2.129502939606751,1.568575720393249,1.7127993999999997,2.0309204958613716,1.3946783041386281,0.12017995722902315,2.189930065472921,0.15668303356949048,0.08367688088855581,2.257375260462361,2.1224848704834804,4276224
1.87259926,2.0965993722679506,1.6485991477320496,1.7178394500000003,2.0416848869727025,1.3939940130272979,0.11838879906572394,2.1748083879550295,0.15164428580280304,0.08513331232864485,2.2437789355880113,2.1058378403220477,4440064
1.9146792099999996,2.1545499394741037,1.6748084805258954,1.7492393400000001,2.0057822942919556,1.4926963857080446,0.10776248934368286,2.146571089824041,0.13232895398958144,0.08319602469778428,2.2140404501222055,2.0791017295258762,4603904
1.9758392600000003,2.2417427716640406,1.70993574833596,1.7655193900000001,2.0509471192317985,1.4800916607682015,0.11278736215705668,2.1364575063188873,0.140826648631296,0.08474807568281735,2.20117216312959,2.0717428495081847,4767744
1.97907923,2.1856518350550993,1.7725066249449006,1.8333193099999998,2.1080476199166243,1.5585910000833754,0.11485956176184113,2.1467055996259057,0.1388622817565881,0.09085684176709417,2.2008380416779265,2.092573157573885,4931584
1.96291917,2.1341329088623415,1.7917054311376583,1.8045192500000002,2.0891766314466063,1.5198618685533942,0.11487642331048845,2.1354207341869675,0.14477404171860395,0.08497880490237295,2.196300091625219,2.074541376748716,5095424
2.00775917,2.1571684612292743,1.8583498787707255,1.83611925,2.000931927704194,1.6713065722958063,0.11837179511785505,2.144888350864252,0.14408429697293784,0.09265929326277225,2.212091573686521,2.0776851280419826,5259264
2.0617192,2.27207319055882,1.8513652094411805,1.8624793500000003,2.1082406145801302,1.6167180854198706,0.11274852796147265,2.1463008840878803,0.1393463056568877,0.08615075026605762,2.1968934992396036,2.095708268936157,5423104
2.0332790800000007,2.1707325630523613,1.89582559694764,1.9085592200000001,2.1476215736436375,1.6694968663563625,0.1091422981427361,2.1346555029352503,0.13777743394624214,0.08050716233923005,2.197125176129612,2.0721858297408886,5586944
2.09699918,2.2437256738857863,1.9502726861142141,1.9716792300000001,2.2352440193995786,1.7081144406004218,0.11038142396137114,2.1242496291796362,0.14101629599897747,0.07974655192376481,2.1929030040624866,2.055596254296786,5750784
2.1224790899999997,2.2982576265328567,1.9467005534671429,1.9136792100000002,2.154092258128526,1.6732661618714744,0.11737533422807848,2.1140287593007088,0.15160690913497085,0.08314375932118612,2.180819973967572,2.0472375446338456,5914624
2.0845591900000002,2.2683446707410666,1.9007737092589336,1.9079591900000001,2.1001983477780994,1.715720032221901,0.12412963571647798,2.1115652327736223,0.13976408239059562,0.10849518904236033,2.1611679052952892,2.0619625602519553,6078464
2.07675917,2.263064560640271,1.8904537793597287,2.0515192,2.337426055447784,1.765612344552216,0.12059497501080227,2.1049837743242583,0.16656345766114694,0.0746264923604576,2.1793683309682277,2.030599217680289,6242304
2.18447899,2.409866566289477,1.9590914137105229,2.01287925,2.289132679386939,1.7366258206130611,0.12188528245314953,2.095225976407528,0.16600283854064765,0.07776772636565141,2.168485886576494,2.0219660662385617,6406144
2.1972791099999998,2.401050812977756,1.9935074070222436,2.05415914,2.2763007807142936,1.8320174992857061,0.11604832241622107,2.077829696238041,0.14251568459436026,0.08958096023808187,2.170736784944614,1.9849226075314679,6569984
2.3270389600000003,2.510996467906648,2.1430814520933525,2.10895911,2.375950212003072,1.8419680079969276,0.08778625697207944,2.0497362747788435,0.10774989514896367,0.0678226187951952,2.094142965271181,2.005329584286506,6733824
2.30099906,2.513302354444567,2.0886957655554332,2.12855908,2.318140966493556,1.938977193506444,0.11336169829592102,2.0464086309075356,0.1561899819620156,0.07053341462982644,2.0935362883132655,1.9992809735018056,6897664
2.2286389600000005,2.3563184769916323,2.1009594430083687,2.17763909,2.4048938710208114,1.9503843089791886,0.12114294301718471,2.059237367411454,0.1491510515692018,0.09313483446516761,2.125523388413394,1.9929513464095139,7061504
2.2435590299999997,2.430225534725422,2.0568925252745776,2.2035590800000002,2.459957762489637,1.9471603975103635,0.10703651712586479,2.065122540295124,0.1328209517270302,0.08125208252469937,2.122050404829798,2.00819467576045,7225344
2.3553189600000004,2.542226838297461,2.1684110817025397,2.14243906,2.3295188809193776,1.9553592390806225,0.10988827509184677,2.0710804844896,0.12454904560094676,0.09522750458274679,2.1408529193144528,2.001308049664747,7389184
2.32703897,2.5096419159959944,2.1444360240040052,2.2367990900000003,2.536224093645412,1.9373740863545885,0.10632499397421873,2.0197302982211114,0.13488478472931506,0.0777652032191224,2.087148964318042,1.952311632124181,7553024
2.41295896,2.5851035844203123,2.240814335579688,2.2548390300000003,2.509159682306525,2.0005183776934756,0.12241867670478915,2.008470329642296,0.16444314464620868,0.08039420876336961,2.069049255287796,1.9478914039967963,7716864
2.4401190500000003,2.763279399232406,2.1169587007675945,2.2727990499999997,2.604162405378989,1.9414356946210103,0.13014766229316585,2.009055495262146,0.1706796083868398,0.08961571619949191,2.0812117318765635,1.9368992586477283,7880704
2.4528390100000004,2.79051376165199,2.1151642583480106,2.32199912,2.5710372376447164,2.072961002355284,0.11347056456531084,2.0129841690262156,0.15212495356964678,0.07481617556097489,2.0902235525192236,1.9357447855332075,8044544
2.48151889,2.7946015174299976,2.168436262570002,2.24715911,2.5203120513366017,1.9740061686633985,0.13626203487316763,2.0226996486385667,0.1821583937632618,0.09036567598307346,2.093592896143877,1.9518064011332563,8208384
2.43447898,2.674890384827703,2.1940675751722973,2.25995912,2.5064428853266794,2.0134753546733206,0.12564881223564345,2.015984424451987,0.17191560321773797,0.07938202125354893,2.0743693498437503,1.9575994990602237,8372224
2.41503896,2.71589939285759,2.11417852714241,2.44575903,2.767250538476389,2.124267521523611,0.14029763851625224,2.008080441256364,0.18199606220065268,0.0985992148318518,2.072509785758705,1.943651096754023,8536064
2.5622389500000002,2.828897193105411,2.2955807068945893,2.3983589499999995,2.71906708412204,2.077650815877959,0.1236872802333285,1.9901713425914451,0.17246379012231633,0.07491077034434068,2.0669043777454723,1.9134383074374182,8699904
2.49783889,2.892308056831626,2.1033697231683743,2.30767902,2.5501420262439374,2.065216013756063,0.13626611465588206,1.9677595431605976,0.17310546553662715,0.09942676377513698,2.0244532697528284,1.911065816568367,8863744
2.59307895,2.8558551349103425,2.330302765089658,2.44891903,2.7623759155216008,2.135462144478399,0.10358152423674856,1.979749832053979,0.14501983810485958,0.062143210368637555,2.0612803564775213,1.898219307630437,9027584
2.5509590200000005,2.8463883274047763,2.2555297125952247,2.4453591199999996,2.702670473238969,2.1880477667610303,0.11507515242944155,1.9968152304490405,0.153558148469167,0.0765921563897161,2.0736102638194533,1.9200201970786277,9191424
2.5422389300000003,2.8191787703871323,2.2652990896128684,2.38559902,2.692214746602576,2.0789832933974237,0.13286134465597566,1.9837101712822918,0.18567374704919562,0.08004894226275569,2.062512643246736,1.904907699317847,9355264
2.530119,2.8670317577875704,2.1932062422124297,2.34995906,2.6335988035706226,2.066319316429378,0.12787832077592606,1.9979101240634916,0.16898531157248764,0.08677132997936449,2.0731660107280483,1.922654237398935,9519104
2.64199899,2.9639426910907694,2.3200552889092303,2.52967892,2.8644778550832193,2.1948799849167804,0.12397665021320178,1.9784808302919068,0.19203031944344437,0.0559229809829592,2.0498016259000966,1.9071600346837168,9682944
2.6395589700000004,2.976378620052684,2.302739319947317,2.50567904,2.8861882003123958,2.125169879687604,0.1422148797505845,1.9927018120884896,0.20610167650276318,0.07832808299840582,2.039036316422824,1.9463673077541557,9846784
2.56331901,2.8020516865351004,2.3245863334648993,2.60931902,3.038480742313649,2.180157297686351,0.1608135882609834,1.9954288139939305,0.24016794666730248,0.08145922985466433,2.0729899712531354,1.9178676567347253,10010624
2.8701188699999998,3.3230237558019153,2.417213984198084,2.67675891,3.1172991131879284,2.236218706812072,0.15703985996854797,1.9861983706553776,0.21905467753193028,0.09502504240516566,2.0426677145544736,1.9297290267562817,10174464
2.6949990600000002,3.1656356125626335,2.224362507437367,2.53511902,2.8831897562753257,2.187048283724674,0.13669821952159206,2.0011527672410017,0.17976596310941242,0.09363047593377169,2.0550327723385267,1.9472727621434764,10338304
2.82395903,3.3130901255423097,2.3348279344576905,2.6712789900000002,3.177845613071109,2.1647123669288915,0.1808060508066167,1.9879358972112335,0.2501072814307846,0.11150482018244884,2.0501297266036076,1.9257420678188595,10502144
2.71183905,3.06227775595587,2.3614003440441302,2.5696790700000003,2.9169100083519997,2.222448131648001,0.13375931329404311,1.9912536516785622,0.2105631236654488,0.05695550292263743,2.044598586911183,1.9379087164459414,10665984
2.81215889,3.361076832941603,2.263240947058397,2.63271906,3.1366233123670964,2.1288148076329034,0.1466501575894653,2.0002866074442864,0.20132514608093816,0.09197516909799246,2.0688975977539408,1.931675617134632,10829824
2.7843188300000006,3.2593834143807374,2.3092542456192637,2.6120390799999997,2.956898737115267,2.2671794228847326,0.1380173563957214,1.9790488332509995,0.1800672183615857,0.09596749442985711,2.0550140740518534,1.9030835924501455,10993664
2.70519894,3.055032006155871,2.3553658738441285,2.5368389000000002,2.794155422982913,2.2795223770170874,0.14132506881530085,1.9800578460097313,0.1887046441777918,0.09394549345280988,2.0539267730648403,1.9061889189546224,11157504
2.91135883,3.356118034773118,2.4665996252268823,2.7566389600000005,3.1627692493940156,2.3505086706059855,0.15628511871521672,1.9657877599199611,0.2092362857591957,0.10333395167123774,2.0594422595066972,1.8721332603332248,11321344
2.8052388500000003,3.185148078163824,2.4253296218361764,2.68099898,3.0233685520942903,2.3386294079057097,0.17126462416102486,1.9723389868934948,0.2331272134950385,0.10940203482701122,2.0429412425448144,1.9017367312421753,11485184
2.91739898,3.343690754136018,2.4911072058639823,2.64895906,3.016975169860436,2.2809429501395644,0.17508427379652855,1.9868456398447354,0.2147977279027127,0.1353708196903444,2.044780527934081,1.9289107517553894,11649024
2.9309189000000004,3.335051493904573,2.526786306095428,2.7858790100000004,3.280629614125413,2.2911284058745878,0.16675290996208783,1.9528681089480717,0.22305179954485693,0.11045402037931872,2.021972434334066,1.8837637835620775,11812864
2.9163589599999997,3.3369044160126147,2.4958135039873848,2.8377189599999997,3.28434494084041,2.3910929791595894,0.15236170679951705,1.9235197673241302,0.2075120626442263,0.09721135095480779,1.9822921881446018,1.8647473465036586,11976704
3.01531888,3.4220830307468817,2.6085547292531186,2.82355893,3.1952290923246855,2.4518887676753143,0.16871699256201583,1.932483897606532,0.22740445306175136,0.1100295320622803,1.9969896541803094,1.8679781410327545,12140544
3.00099895,3.449886685484077,2.5521112145159233,2.8223989300000003,3.247060782320234,2.3977370776797664,0.15919962385669345,1.9637034565210343,0.18872287583870945,0.12967637187467745,2.0162938733910516,1.9111130396510172,12304384
2.97375887,3.476383062129307,2.4711346778706935,2.90519905,3.27018071718894,2.5402173828110595,0.21618649366622167,1.9527223174770671,0.2820763504419493,0.15029663689049405,2.0018642583403308,1.9035803766138035,12468224
3.1640389700000005,3.684215807810438,2.643862132189563,2.9667189300000003,3.5102571228851294,2.4231807371148713,0.19379336883624393,1.9755871295928955,0.2389877675172419,0.14859897015524595,2.0214270433042443,1.9297472158815465,12632064
3.0515989899999996,3.6259486163496897,2.4772493636503095,3.05419896,3.6303687283495987,2.478029191650401,0.2275328009699782,1.9517736345529557,0.30282584556535086,0.15223975637460552,2.032091321824485,1.8714559472814263,12795904
3.1863189399999996,3.7040011682428093,2.66863671175719,3.1164789600000002,3.5334102696788015,2.699547650321199,0.2283523277379572,1.9198043763637542,0.3177588289043768,0.1389458265715376,2.005195212306834,1.8344135404206745,12959744
3.204079,3.7717165268356014,2.636441473164399,2.9023989699999997,3.485448455021683,2.3193494849783165,0.21139498579626276,1.931316251059373,0.3227114156463356,0.10007855594618993,2.018006314987174,1.8446261871315723,13123584
3.28299893,3.795126618120912,2.7708712418790884,3.1068788599999997,3.744921386775782,2.4688363332242176,0.24549729924959443,1.900073665380478,0.3509417093070174,0.14005288919217146,1.9736871726875342,1.8264601580734217,13287424
3.4464788900000003,4.235268012278975,2.657689767721026,3.3197589200000004,3.964847999164765,2.674669840835236,0.2360145514054844,1.8919497619072598,0.3434326951618579,0.12859640764911087,1.964481350980836,1.8194181728336836,13451264
3.64411887,4.504381252355104,2.7838564876448952,3.3317188800000004,4.083707809299401,2.5797299507005995,0.236741846272101,1.8884484812617306,0.33824367747167283,0.13524001507252914,1.9449091635993776,1.8319877989240836,13615104
3.7981588099999994,4.8257906647558055,2.7705269552441933,3.6122787799999996,4.484311867452127,2.740245692547872,0.24298567182073985,1.8875346769889194,0.3202685317107024,0.1657028119307773,1.9427024976682725,1.8323668563095663,13778944
3.5632388500000003,4.432929583318526,2.693548116681475,3.47679889,4.453175632922596,2.5004221470774044,0.2550535095234712,1.925802459816138,0.37411993613402583,0.1359870829129166,2.0241022011784278,1.8275027184538486,13942784
3.7656389000000003,4.951724998510608,2.5795528014893927,3.37539888,4.374965121450803,2.3758326385491975,0.2957032580549518,1.903322318693002,0.3740058243727516,0.21740069173715199,1.992969552894826,1.813675084491178,14106624
3.7723587699999994,4.630698173046164,2.914019366953835,3.4257190799999995,4.442281782997149,2.4091563770028497,0.2877583132435878,1.9280046328902245,0.364985345249385,0.21053128123779064,1.9894210993378965,1.8665881664425525,14270464
3.70015888,4.687075435884249,2.7132423241157513,3.38219894,4.063367545113325,2.701030334886675,0.2823957230895757,1.9284745747844378,0.4146702602419583,0.15012118593719315,1.9875924623633354,1.8693566872055403,14434304
3.7231189300000005,4.606179750254651,2.8400581097453497,3.3269989100000004,4.012698855419322,2.641298964580679,0.2831513723979393,1.93988238821427,0.3955066686706157,0.17079607612526293,2.019041179348842,1.8607235970796978,14598144
3.6921989600000003,4.584873484762554,2.799524435237447,3.5664790799999997,4.227285945408679,2.905672214591321,0.280681866624703,1.969708126286666,0.4011938762863595,0.16016985696304653,2.023267788347291,1.916148464226041,14761984
3.8575188399999996,4.549780766503571,3.165256913496428,3.3651989999999996,4.013950670055686,2.7164473299443133,0.3077998303808272,1.939850932856401,0.4440825809038296,0.17151707985782477,1.9882841562036286,1.8914177095091735,14925824
3.79399889,4.878968433694273,2.7090293463057273,3.4007989199999997,4.112179562407465,2.6894182775925346,0.29488379061222075,1.9175729592641193,0.38233449389820046,0.20743308732624105,1.99573865502858,1.8394072634996586,15089664
4.04899893,5.364875241888063,2.7331226181119366,3.41731907,4.025086588117923,2.809551551882077,0.30063274645557,1.9111871833602585,0.4188154921162569,0.18245000079488305,1.9593459409877132,1.8630284257328038,15253504
3.90727884,4.913243518991098,2.9013141610089024,3.4801990099999998,4.172255966352619,2.7881420536473804,0.3235778738744557,1.916120144724846,0.4903450628434441,0.1568106849054673,1.997467229507738,1.8347730599419538,15417344
4.32819865,5.518422158158067,3.137975141841933,3.95891897,4.962488707614305,2.9553492323856947,0.31881272097428637,1.9180567950010299,0.44036812327867464,0.1972573186698981,2.0229912375498342,1.8131223524522255,15581184
4.23267875,5.448716361992371,3.016641138007629,3.9803989700000004,5.005220091242162,2.9555778487578395,0.3187342732523879,1.9012649794419605,0.4158907619518659,0.2215777845529099,1.9729400884261303,1.8295898704577906,15745024
4.50199876,5.728548384525672,3.275449135474329,3.93099897,5.110060872905888,2.7519370670941123,0.3365720122431715,1.8795651227235795,0.4761113325138969,0.19703269197244613,1.945886857420661,1.813243388026498,15908864
4.34043869,5.3281728659243335,3.352704514075666,3.90363901,4.892895992341431,2.91438202765857,0.3104402494927247,1.9027807980775837,0.4148133221660084,0.206067176819441,1.9539269445471408,1.8516346516080266,16072704
3.9951188800000006,4.900511363483744,3.089726396516257,3.9268787000000005,4.807924492344563,3.045832907655438,0.30748047102242704,1.913067617515723,0.4295954712283142,0.18536547081653984,2.0081750329265855,1.8179602021048609,16236544
4.254638899999999,4.925370512005937,3.583907287994061,4.01007898,4.844710022468024,3.175447937531977,0.3664995949094494,1.9069376344482105,0.5069863705805717,0.226012819238327,1.9855295623134668,1.8283457065829543,16400384
4.1556388,5.036036242704182,3.2752413572958177,3.942998910000001,4.709217565943618,3.176780254056384,0.3385774119446675,1.9005696450670562,0.43812456900176905,0.23903025488756596,1.9682375448557445,1.8329017452783678,16564224
4.54999866,5.558182929950796,3.541814390049204,4.210798939999999,4.996456335545979,3.425141544454019,0.33535464983433483,1.888096792002519,0.44928429924524804,0.22142500042342164,1.9475281901777393,1.8286653938272985,16728064
4.599719,5.500846565353569,3.6985914346464317,4.0947188500000005,4.767274180446551,3.4221635195534503,0.33130888134861985,1.8654164562622708,0.44786688611410574,0.214750876583134,1.9197111924062455,1.811121720118296,16891904
4.55279858,5.675838934683766,3.4297582253162346,4.028718909999999,4.738113010974681,3.319324809025318,0.38695040922611945,1.89041530440251,0.5132921446925622,0.26060867375967667,1.9549886117387434,1.8258419970662767,17055744
4.53907889,5.6145070880559,3.4636506919440997,4.14523902,5.175922849339763,3.114555190660237,0.3625638803467154,1.9033279632528626,0.510373123049439,0.21475463764399172,1.9917317684419908,1.8149241580637343,17219584
4.61811882,5.887193949090239,3.349043690909762,4.111358920000001,5.403849084463069,2.8188687555369323,0.3555819535627961,1.8978304689129193,0.4608506976261054,0.25031320949948677,2.0039909480779197,1.7916699897479191,17383424
4.67563897,5.7979686788086315,3.5533092611913677,4.47947885,5.516822371502947,3.442135328497052,0.39608252570033076,1.8563376272718113,0.47849737538313764,0.3136676760175239,1.9268811540202782,1.7857941005233444,17547264
4.64307872,5.9438394264994585,3.3423180135005413,4.37715882,5.501414977409741,3.2529026625902584,0.3853315899148583,1.8831108972430228,0.507573279076585,0.2630899007531315,1.960410307624696,1.8058114868613497,17711104
5.05363873,6.217953503777992,3.8893239562220083,4.28839882,5.363602094909498,3.2131955450905023,0.38876985283568505,1.8658801933129632,0.5180229490110625,0.2595167566603076,1.9433762774819878,1.7883841091439385,17874944
4.710238650000001,5.82863131570564,3.5918459842943617,4.33139918,5.447369807513159,3.2154285524868413,0.417520112854739,1.875839428603649,0.5558360553956361,0.27920417031384187,1.9887212727153778,1.7629575844919203,18038784
4.6303988799999996,5.750975002290729,3.50982275770927,3.95147896,4.8123216700547715,3.090636249945229,0.4380520172417164,1.891802072028319,0.5870989218364674,0.2890051126469654,1.9951596384364567,1.7884445056201814,18202624
4.776678769999999,5.857281986849234,3.6960755531507647,4.1790388,5.142684781518178,3.215392818481821,0.414637808005015,1.9026800870895386,0.5358326285966588,0.29344298741337116,1.9934988660936397,1.8118613080854375,18366464
4.8837988800000005,5.772236837631344,3.995360922368657,4.019599080000001,4.882683966935309,3.1565141930646927,0.4248705228169759,1.8993256260951363,0.5547677091696525,0.29497333646429935,1.9692379013370882,1.8294133508531845,18530304
4.902478629999999,6.199318395073293,3.6056388649267053,4.5394387,5.606682213052258,3.4721951869477414,0.41803091162194816,1.8901391237974168,0.5321896240958937,0.3038721991480027,1.9563576733815375,1.823920574213296,18694144
5.07467852,6.446296947830808,3.703060092169192,4.521838890000001,5.486325740256101,3.5573520397439005,0.36982262252519527,1.8855245381593702,0.4666583009880183,0.2729869440623722,1.9852150508717614,1.785834025446979,18857984
5.34495886,6.523339331785323,4.166578388214678,4.837198900000001,6.0799643471959826,3.5944334528040187,0.4384298075611393,1.8757445360223453,0.5758104878646133,0.30104912725766525,1.9439305038713757,1.8075585681733148,19021824
5.10819883,6.43043780223616,3.7859598577638405,4.789478860000001,5.948569204805988,3.6303885151940136,0.44968342073261736,1.8696873769164086,0.5795871498564517,0.31977969160878306,1.9539336672611982,1.785441086571619,19185664
4.98335856,5.946698524862365,4.0200185951376355,4.61383861,5.789223723516144,3.4384534964838567,0.44183154472460345,1.8938495357831318,0.5319358657560033,0.35172722369320364,1.945841183577887,1.8418578879883765,19349504
5.52135856,6.393591708416727,4.649125411583274,4.61895901,5.340004207554795,3.8979138124452053,0.44272811599075795,1.8837476576368015,0.5669518051877968,0.3185044267937191,1.9386892522197796,1.8288060630538234,19513344
5.76783855,7.103630834508431,4.432046265491568,4.90323865,5.971317026290963,3.835160273709036,0.4321968811253706,1.863221724331379,0.5479523990507971,0.3164413631999441,1.967901294675125,1.7585421539876327,19677184
5.1769587800000005,6.430922521137126,3.922995038862875,5.333478810000001,6.624767277685894,4.0421903423141075,0.47166577025006207,1.8677913049856822,0.6284925817360019,0.31483895876412227,1.9510574706289292,1.7845251393424353,19841024
5.62047847,6.908760087329478,4.332196852670522,4.844118869999999,5.859798433543295,3.828439306456703,0.4512725059563915,1.8680820445219677,0.5658699978784142,0.3366750140343688,1.945244495501355,1.7909195935425803,20004864
5.81499857,7.277698298640323,4.352298841359677,4.862278900000001,6.085733196385509,3.6388246036144922,0.47857450669010476,1.8774219279487927,0.5952696029799387,0.3618794104002708,1.951749566856044,1.8030942890415413,20168704
5.184678809999999,6.325067193435454,4.044290426564545,4.90283889,5.923198594383134,3.882479185616866,0.48351952830950423,1.8885503356655442,0.5703293342170667,0.39670972240194174,1.9511705155040686,1.8259301558270198,20332544
5.495278839999999,7.024289887654577,3.966267792345422,5.24239856,6.625653736207311,3.8591433837926887,0.45913627228389187,1.8817821015914284,0.571011954767791,0.34726058979999275,1.9547656124753887,1.8087985907074682,20496384
5.7568386,7.040947556651392,4.472729643348608,4.82127876,5.824642750511169,3.817914769488832,0.49013706023494397,1.8841849461197853,0.5800353499026618,0.4002387705672261,1.9670224984888813,1.8013473937506892,20660224
5.69039858,6.734880597763949,4.645916562236051,4.6008789100000005,5.413192097615795,3.788565722384206,0.48610344131787614,1.876310353477796,0.6126568166163837,0.35955006601936856,1.933029848712025,1.8195908582435671,20824064
5.67307862,6.748990626106869,4.5971666138931315,5.18363867,6.257280149993537,4.109997190006462,0.47800531021008885,1.882613085707029,0.5876689333109535,0.3683416871092242,1.9479673680071738,1.817258803406884,20987904
5.60467873,6.746016426788886,4.463341033211114,5.16063864,6.374063296369303,3.9472139836306974,0.4948197677731514,1.8834743345777194,0.5805261726984523,0.4091133628478505,1.9784391042935712,1.7885095648618676,21151744
5.50343857,6.406409888843887,4.600467251156113,4.94251869,5.979229204889526,3.9058081751104736,0.5217046317333977,1.8788514475027722,0.6494240527068184,0.39398521075997694,1.9538068250403342,1.8038960699652102,21315584
5.678358579999999,6.547946812274624,4.808770347725375,4.64991885,5.386041010660975,3.9137966893390246,0.5023661483700077,1.906439735988776,0.6561337241844386,0.3485985725555768,1.9898933664729008,1.822986105504651,21479424
5.12099848,5.97660853551373,4.26538842448627,4.6144788299999995,5.379110378093115,3.849847281906884,0.5234483414019148,1.8964966456095378,0.6192963443979526,0.42760033840587697,1.9656259090263575,1.827367382192718,21643264
5.968798550000001,7.30742014928198,4.630176950718021,4.979318900000001,6.020267810535043,3.9383699894649586,0.4671681468064587,1.8841008444627128,0.5674659736978663,0.36687031991505104,1.9471253528514316,1.8210763360739939,21807104
5.477398549999999,6.417733936587359,4.53706316341264,5.08671872,6.044035867475946,4.1294015725240545,0.4932517697413762,1.8935559426744777,0.5699727866206146,0.41653075286213787,1.9523184297222846,1.8347934556266707,21970944
5.82039829,7.012299255600828,4.628497324399172,4.8509987,5.889004629601594,3.8129927703984063,0.4664606562505165,1.9131835823257763,0.5637459453228628,0.36917536717817023,1.983891206513308,1.8424759581382446,22134784
5.7023988,6.6112326804380865,4.793564919561914,5.000518510000001,6.045011801075555,3.9560252189244465,0.506246324069798,1.907594288885593,0.6132159128264377,0.39927673531315827,1.968591448185362,1.8465971295858241,22298624
5.5807986000000005,6.732079713709533,4.429517486290468,4.76523899,5.792380835714106,3.738097144285895,0.5268465482940277,1.9159509882330894,0.6458142788523097,0.40787881773574564,1.976220824893791,1.8556811515723879,22462464
5.60979836,6.45477643900105,4.764820280998951,4.834878830000001,5.591033133900532,4.07872452609947,0.546047234038512,1.9334874287247659,0.677068863130477,0.41502560494654694,1.9957956611920615,1.8711791962574702,22626304
5.728158779999999,6.886319233028214,4.569998326971785,5.41783869,6.2524802067944645,4.583197173205535,0.4931546940157811,1.9060566132267316,0.5771066226765269,0.40920276535503536,1.9829927254797433,1.82912050097372,22790144
5.73111864,6.999000014359048,4.463237265640952,5.14531876,6.118325291559632,4.172312228440369,0.5122460717956224,1.8935922453800837,0.6076783068625728,0.416813836728672,1.972177570217145,1.8150069205430226,22953984
6.02583857,7.273541731072602,4.778135408927398,4.99871878,5.843871675732463,4.153565884267537,0.5327637247741221,1.8942379658420883,0.6365825728710214,0.4289448766772229,1.9591886632566056,1.829287268427571,23117824
5.8512787799999995,6.823403088986982,4.879154471013017,5.24427878,5.951632086926093,4.536925473073907,0.5385114708294472,1.8833922545115154,0.6459200151867606,0.43110292647213383,1.9497570353322324,1.8170274736907983,23281664
5.75239872,6.60090877725101,4.903888662748991,5.064238659999999,5.778073414437829,4.350403905562169,0.513721480841438,1.8852867210904756,0.5783130772054335,0.4491298844774425,1.9224158397560134,1.8481576024249378,23445504
5.79919858,6.955301089212841,4.643096070787158,5.07647873,5.910852370434189,4.24210508956581,0.490185326586167,1.888360031445821,0.5563016708952627,0.42406898227707124,1.9317992078890855,1.8449208550025566,23609344
6.161478300000001,6.831848865481624,5.491107734518377,5.29623884,6.154963478787667,4.437514201212333,0.5154892977327108,1.870955774684747,0.5949563803373606,0.4360222151280609,1.9316612555871002,1.8102502937823937,23773184
6.05243851,7.01780563067036,5.08707138932964,5.33107868,6.151753291794092,4.510404068205908,0.4749831680208444,1.8563299566507339,0.5371738576716999,0.41279247836998895,1.925014058901382,1.7876458544000857,23937024
5.96703861,7.14533606706393,4.788741152936071,5.490558699999999,6.652269612804114,4.328847787195885,0.4992357660084962,1.8562994033098221,0.6189758331613623,0.37949569885563006,1.9313302354443442,1.7812685711753,24100864
6.4977985,7.548454280662859,5.447142719337141,5.406638599999999,6.667146690027292,4.146130509972706,0.5095374484856923,1.8535609443982437,0.6067924295053427,0.41228246746604175,1.9043086700853094,1.802813218711178,24264704
6.36019848,7.486185230465632,5.234211729534368,5.631238789999999,6.5361115532506755,4.726366026749323,0.5342615147431692,1.8707522655526798,0.6146862898098459,0.4538367396764926,1.911425825600912,1.8300787055044476,24428544
6.71095828,7.704952700394043,5.716963859605957,5.7477987299999995,6.853780282271182,4.641817177728817,0.523583661019802,1.852647262811661,0.5911115151710847,0.4560558068685194,1.9088224303795691,1.796472095243753,24592384
6.44755847,7.418672004383147,5.476444935616852,5.400958729999999,6.40175897103844,4.400158488961559,0.5432381325711806,1.8671303158005077,0.6266482105452603,0.45982805459710085,1.9323082244061918,1.8019524071948236,24756224
6.54835883,7.3693736545108415,5.727344005489158,5.41607877,6.074091525898404,4.758066014101597,0.5524684657653174,1.8638223086794212,0.640569727602864,0.4643672039277708,1.9374551497111312,1.7901894676477113,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-chaser-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.6585199600000001,0.6967215286589272,0.620318391341073,0.668120014,0.7099280008714303,0.6263120271285697,0.0,2.7072047740221024,0.0,0.0,2.7077551512944376,2.706654396749767,16384
0.693679946,0.7263297238467632,0.6610301681532369,0.69239998,0.7133822382198295,0.6714177217801706,0.0,2.6850586742162705,0.0,0.0,2.700589548414932,2.669527800017609,180224
0.675199977,0.706029034332396,0.644370919667604,0.7031599850000001,0.7428525891121341,0.663467380887866,0.0,2.650550901889801,0.0,0.0,2.674174665678346,2.626927138101256,344064
0.719559955,0.7851066145060513,0.6540132954939487,0.711039939,0.7776627464136907,0.6444171315863092,0.0,2.6432440340518952,0.0,0.0,2.677353709378682,2.6091343587251083,507904
1.068839808,1.253343396297287,0.8843362197027126,1.0125198000000002,1.2266982746663981,0.7983413253336022,0.09425041201648125,2.538731274008751,0.106639148402136,0.08186167563082651,2.5816628700439983,2.495799677973504,671744
1.433399605,1.7467765824409571,1.1200226275590428,1.365679583,1.6690521393731328,1.062307026626867,0.09425041201648125,2.384261277318001,0.106639148402136,0.08186167563082651,2.48454270725328,2.2839798473827218,835584
1.69739937,1.9905269751075507,1.4042717648924494,1.6682394299999999,1.9967535656131543,1.3397252943868454,0.09425041201648125,2.2682936429977416,0.106639148402136,0.08186167563082651,2.3659873865575936,2.1705998994378897,999424
2.02859922,2.2599338727955844,1.7972645672044154,1.99807916,2.325781592225421,1.6703767277745794,0.10800913647120369,2.1081455513834952,0.12355468203347325,0.09246359090893413,2.233242015126002,1.9830490876409885,1163264
2.16215905,2.288605968064548,2.035712131935452,2.12275913,2.2930858164188526,1.9524324435811475,0.10800913647120369,1.950956679880619,0.12355468203347325,0.09246359090893413,2.0510504553707256,1.8508629043905123,1327104
2.2882790600000003,2.4993664525141304,2.07719166748587,2.22483909,2.3830048675146474,2.066673312485353,0.10800913647120369,1.8643027737736702,0.12355468203347325,0.09246359090893413,1.973827281343166,1.7547782662041742,1490944
2.36983904,2.474173980862716,2.265504099137284,2.3745590799999996,2.5029616856683568,2.2461564743316424,0.08162188189883934,1.8151940822601318,0.09781812223505215,0.06542564156262654,1.9103545119757634,1.7200336525445001,1654784
2.51579893,2.7378850355627256,2.293712824437274,2.3901989700000006,2.5379275667577916,2.2424703732422095,0.08162188189883934,1.7854876771569252,0.09781812223505215,0.06542564156262654,1.9194257017307834,1.651549652583067,1818624
2.54123876,2.6990908245770795,2.383386695422921,2.564639,2.7341818920834315,2.3950961079165687,0.08162188189883934,1.7777746975421906,0.09781812223505215,0.06542564156262654,1.8913371860171868,1.6642122090671945,1982464
2.50979899,2.6794177596336435,2.340180220366357,2.56435898,2.704960857990373,2.4237571020096276,0.08509592572606073,1.773286871612072,0.09488220727241245,0.075309644179709,1.8912574292181648,1.6553163140059792,2146304
2.63799891,2.7983174334714467,2.477680386528553,2.63163884,2.7766782414218563,2.4865994385781436,0.08509592572606073,1.7308701679110527,0.09488220727241245,0.075309644179709,1.8689402604760679,1.5928000753460376,2310144
2.71231908,2.805703763609346,2.618934396390654,2.6813989699999996,2.8461846249946565,2.5166133150053427,0.08509592572606073,1.7162067010998725,0.09488220727241245,0.075309644179709,1.8630698837940887,1.5693435184056563,2473984
2.8354789000000005,3.0166417633468465,2.6543160366531544,2.7028789100000004,2.870527091566109,2.5352307284338917,0.09079405406455403,1.744945588707924,0.10240695987837371,0.07918114825073434,1.8841882278148931,1.6057029496009547,2637824
2.8543989399999994,3.128183909536405,2.580613970463594,2.89771894,3.220347854287657,2.575090025712343,0.09079405406455403,1.7386437997221946,0.10240695987837371,0.07918114825073434,1.858613988182624,1.6186736112617652,2801664
2.9058789700000003,3.087394970861897,2.7243629691381037,2.96855881,3.2838277139738823,2.653289906026118,0.09079405406455403,1.7506063550710678,0.10240695987837371,0.07918114825073434,1.8944143132442113,1.6067983968979243,2965504
3.0671588300000003,3.317168064810333,2.8171495951896675,3.1098388200000002,3.3332916282402048,2.8863860117597957,0.09079405406455403,1.7476941272616386,0.10240695987837371,0.07918114825073434,1.8942056499149273,1.60118260460835,3129344
3.316158969999999,3.8776572474769937,2.7546606925230046,3.15379884,3.449561492517258,2.8580361874827416,0.1188159675696018,1.7862524688243866,0.13422043880415876,0.10341149633504484,1.9056189813798268,1.6668859562689464,3293184
3.478478739999999,4.071885651555343,2.8850718284446546,3.3491987799999996,3.777364607594909,2.92103295240509,0.1188159675696018,1.7835313960909844,0.13422043880415876,0.10341149633504484,1.8913266150049908,1.675736177176978,3457024
3.7648787600000007,4.464415864341488,3.065341655658514,3.27855893,3.715983442461842,2.841134417538158,0.1188159675696018,1.8036127269268036,0.13422043880415876,0.10341149633504484,1.9407928620912547,1.6664325917623526,3620864
3.58491892,4.15237201077246,3.0174658292275396,3.65791885,4.083843366908866,3.2319943330911345,0.13295770056893155,1.8159654304385184,0.15983583778801116,0.10607956334985194,1.928787396043768,1.7031434648332688,3784704
3.9099588600000006,4.395457935250268,3.424459784749734,3.63635899,4.1598422815913505,3.11287569840865,0.13295770056893155,1.81557394862175,0.15983583778801116,0.10607956334985194,1.930989504976398,1.7001583922671017,3948544
3.9510388599999997,4.637820901840989,3.2642568181590104,3.9949590300000004,4.6542246218204895,3.335693438179511,0.13295770056893155,1.8334334835410118,0.15983583778801116,0.10607956334985194,1.9396576949296278,1.7272092721523957,4112384
4.151238920000001,4.709105749247293,3.5933720907527085,3.95523894,4.460424449203135,3.4500534307968653,0.16930790113177255,1.8759627014398574,0.22490143675329027,0.11371436551025482,1.9475727337915596,1.8043526690881553,4276224
4.24143875,4.997253597300602,3.485623902699399,4.08195875,4.651729096434481,3.5121884035655193,0.16930790113177255,1.9113158643245698,0.22490143675329027,0.11371436551025482,1.9599783440363376,1.862653384612802,4440064
4.23915875,4.911495822305309,3.5668216776946906,4.24299884,4.849941116629388,3.6360565633706123,0.16930790113177255,1.8748066991567611,0.22490143675329027,0.11371436551025482,1.9404619777525254,1.8091514205609969,4603904
4.353918610000001,4.899322365228894,3.8085148547711074,3.9469188,4.544923679725992,3.348913920274008,0.21797796245079248,1.939919064939022,0.2566431660847202,0.17931275881686476,2.018698698649385,1.861139431228659,4767744
4.44519881,5.317845278870441,3.572552341129559,4.28575878,4.829364025197724,3.7421535348022763,0.21797796245079248,1.9321764886379242,0.2566431660847202,0.17931275881686476,1.9931201669589993,1.8712328103168492,4931584
4.887278609999999,5.460842329576502,4.313714890423497,4.45659866,5.009763515796286,3.903433804203714,0.21797796245079248,1.9498127833008767,0.2566431660847202,0.17931275881686476,2.0008044882744738,1.8988210783272796,5095424
4.766398649999999,5.573931771733166,3.958865528266832,4.55463866,5.321289374635649,3.787987945364352,0.25439425273028365,1.9476111933588982,0.2948961179432181,0.2138923875173492,2.0196960522183787,1.8755263344994177,5259264
4.85095865,5.602525792033303,4.099391507966697,4.76523865,5.445361485996641,4.085115814003358,0.25439425273028365,1.923553965985775,0.2948961179432181,0.2138923875173492,2.0098332556258733,1.8372746763456766,5423104
5.2277184100000005,5.91324710003554,4.542189719964461,5.2120786699999995,5.996924381566871,4.427232958433128,0.25439425273028365,1.9023253634572028,0.2948961179432181,0.2138923875173492,1.9706059444564368,1.8340447824579689,5586944
5.33399823,6.052345473152165,4.615650986847834,5.174238609999999,5.932491472912698,4.4159857470873,0.25439425273028365,1.9022310212254525,0.2948961179432181,0.2138923875173492,1.9895441319689753,1.8149179104819297,5750784
5.14695849,5.8441890015837945,4.449727978416206,5.3144383799999995,6.042335462006733,4.586541297993266,0.2939631549861587,1.9161631777882575,0.3516722049280632,0.2362541050442542,1.9983578580136196,1.8339684975628954,5914624
5.8849184,6.812243981012537,4.957592818987464,5.427558809999999,6.215252464472901,4.639865155527097,0.2939631549861587,1.893154126405716,0.3516722049280632,0.2362541050442542,1.981117808427409,1.8051904443840228,6078464
5.771558569999999,6.560872581231159,4.982244558768839,5.53835863,6.476945601323754,4.5997716586762465,0.2939631549861587,1.8805649042129517,0.3516722049280632,0.2362541050442542,1.9884248507331403,1.7727049576927632,6242304
5.99819848,6.94028493711108,5.05611202288892,5.308718880000002,5.998929642405821,4.618508117594182,0.3248113770207661,1.8648136526346206,0.36894898599697856,0.2806737680445537,1.9619972327862287,1.7676300724830125,6406144
6.5252383300000005,7.470027364795706,5.5804492952042954,5.87675868,7.096019214917176,4.657498145082824,0.3248113770207661,1.8502314522862435,0.36894898599697856,0.2806737680445537,1.9592240352198202,1.7412388693526668,6569984
6.727078229999999,7.959385693182556,5.494770766817442,6.3005185699999995,7.352979020422521,5.248058119577478,0.3248113770207661,1.828552521765232,0.36894898599697856,0.2806737680445537,1.9792414673500098,1.6778635761804543,6733824
6.435798319999999,7.491217132017411,5.380379507982587,6.175438219999999,7.0297091082448935,5.321167331755105,0.3556816654519934,1.8299490123987199,0.3957674469742293,0.31559588392975757,1.964250086800654,1.6956479379967857,6897664
6.881318469999999,7.458441330139289,6.3041956098607095,5.93839862,6.586082071954803,5.290715168045197,0.3556816654519934,1.7856109336018562,0.3957674469742293,0.31559588392975757,1.8977503337216763,1.673471533482036,7061504
6.6179581800000005,7.586682157838298,5.649234202161703,6.21543829,6.913978202019981,5.516898377980018,0.3556816654519934,1.7809452652931212,0.3957674469742293,0.31559588392975757,1.8862743685417633,1.6756161620444792,7225344
7.10655781,8.25141248451769,5.96170313548231,6.6575984,7.693741783572035,5.621455016427966,0.3779816925992539,1.794409590959549,0.41554935628779127,0.34041402891071654,1.8909314019512482,1.6978877799678498,7389184
6.988878560000001,7.843817637286021,6.133939482713981,6.53883845,7.581679091849064,5.495997808150936,0.3779816925992539,1.8045801669359207,0.41554935628779127,0.34041402891071654,1.9138622009615354,1.695298132910306,7553024
7.20895838,7.895481521039355,6.522435238960646,6.88423825,7.937960445662764,5.830516054337236,0.3779816925992539,1.7595805495977401,0.41554935628779127,0.34041402891071654,1.8719069240534805,1.6472541751419998,7716864
7.06023799,8.052572966360849,6.0679030136391505,6.879478309999999,7.9349577241368285,5.823998895863169,0.3952568416537057,1.7541216865181923,0.4337694212458899,0.35674426206152154,1.8768285795467416,1.631414793489643,7880704
7.16003805,8.043683420775114,6.276392679224886,7.08567841,7.641307087876357,6.530049732123643,0.3952568416537057,1.7138705462217332,0.4337694212458899,0.35674426206152154,1.8407885357656046,1.5869525566778617,8044544
7.61063813,8.3933257432875,6.827950516712501,7.019878229999999,7.790065858085075,6.2496906019149225,0.3952568416537057,1.7014733999967575,0.4337694212458899,0.35674426206152154,1.7980811878931202,1.6048656121003948,8208384
7.5995181700000005,8.418529794989213,6.780506545010788,6.863998220000001,7.55515769156653,6.172838748433472,0.3952568416537057,1.6857022285461425,0.4337694212458899,0.35674426206152154,1.7928502628229657,1.5785541942693193,8372224
7.8545580600000005,8.92603963835272,6.783076481647282,7.11939849,7.694262407549283,6.544534572450717,0.4180727282126706,1.6937388986349107,0.4543777418940348,0.3817677145313064,1.7766836261982921,1.6107941710715292,8536064
7.8478381100000005,8.70728788284519,6.98838833715481,7.444638380000001,8.346803680247083,6.542473079752918,0.4180727282126706,1.698631003499031,0.4543777418940348,0.3817677145313064,1.8101839947028533,1.5870780122952088,8699904
8.00795795,8.799778959140527,7.216136940859473,7.13555837,7.849543352434489,6.421573387565511,0.4180727282126706,1.69722418487072,0.4543777418940348,0.3817677145313064,1.795767375463751,1.5986809942776887,8863744
8.21187814,9.223735674332632,7.200020605667367,7.40779845,7.9515424132954635,6.864054486704536,0.42283775346562225,1.6782413586974143,0.4455992803397187,0.4000762265915258,1.7521039585664215,1.604378758828407,9027584
8.008278149999999,8.853597280385797,7.1629590196142,7.728398459999999,8.431525272778778,7.0252716472212215,0.42283775346562225,1.6514283418655396,0.4455992803397187,0.4000762265915258,1.7516727461023194,1.5511839376287597,9191424
7.976838149999999,8.805831631627123,7.147844668372875,7.730597740000002,8.348240316907196,7.112955163092809,0.42283775346562225,1.6553611516952516,0.4455992803397187,0.4000762265915258,1.7417502155108084,1.5689720878796947,9355264
8.0303182,8.678090350213607,7.382546049786392,7.45303861,8.237311948460258,6.668765271539742,0.4314110004210912,1.6700865194201469,0.45316084955874925,0.40966115128343317,1.747756298618027,1.5924167402222666,9519104
8.611838100000002,8.94976105611913,8.273915143880874,7.939318349999999,8.582236133281931,7.2964005667180665,0.4314110004210912,1.6588574469089508,0.45316084955874925,0.40966115128343317,1.725636322364947,1.5920785714529546,9682944
8.41347793,9.231690893876426,7.595264966123576,7.872197900000001,8.776245883974473,6.968149916025528,0.4314110004210912,1.6668195873498917,0.45316084955874925,0.40966115128343317,1.7601795038895511,1.5734596708102322,9846784
8.414358009999999,9.178588967651693,7.650127052348306,7.8466783399999995,8.513760970169487,7.179595709830511,0.44151444333183465,1.6604978263378143,0.4649473971134247,0.4180814895502446,1.7473000384725164,1.5736956142031122,10010624
8.84187805,9.386663438324726,8.297092661675274,7.8149982399999995,8.689467533343175,6.9405289466568245,0.44151444333183465,1.664911000430584,0.4649473971134247,0.4180814895502446,1.7588738047422827,1.5709481961188854,10174464
8.67679795,9.554125686595864,7.799470213404135,7.859238559999999,8.819753601908152,6.898723518091845,0.44151444333183465,1.6702834606170653,0.4649473971134247,0.4180814895502446,1.7718242276255975,1.5687426936085331,10338304
8.804998300000001,9.640853683113976,7.969142916886026,8.091638239999998,8.852496729611147,7.330779750388849,0.4420698841052702,1.6968657061457635,0.47637851741286014,0.4077612507976803,1.7977870519818444,1.5959443603096826,10502144
8.87535791,10.047909488736234,7.702806331263766,8.46991813,9.351487139027252,7.588349120972747,0.4420698841052702,1.657072040438652,0.47637851741286014,0.4077612507976803,1.7518073589434864,1.5623367219338178,10665984
9.08687802,9.777573546550833,8.396182493449167,8.01931826,8.727726192255032,7.31091032774497,0.4420698841052702,1.6466122627258302,0.47637851741286014,0.4077612507976803,1.7316352046569554,1.561589320794705,10829824
9.133798,10.0801679445777,8.1874280554223,8.65107793,9.388124438252568,7.914031421747431,0.4420698841052702,1.6165179207921028,0.47637851741286014,0.4077612507976803,1.6703846967976885,1.562651144786517,10993664
8.991957619999999,9.907027345956404,8.076887894043594,8.48279818,9.058275971835828,7.907320388164171,0.42403750570798965,1.6437087461352349,0.46168582655621754,0.38638918485976176,1.7197710272857851,1.5676464649846846,11157504
9.21427783,9.954519684033924,8.474035975966077,8.55603808,9.468645286371922,7.643430873628079,0.42403750570798965,1.631995429098606,0.46168582655621754,0.38638918485976176,1.7172696343923037,1.5467212238049084,11321344
8.976957879999999,9.793313473151978,8.16060228684802,8.35463814,9.34808480806281,7.361191471937191,0.42403750570798965,1.648192647099495,0.46168582655621754,0.38638918485976176,1.7464664102764473,1.5499188839225426,11485184
9.254798300000001,10.042067765558306,8.467528834441696,8.49215822,9.313404226880994,7.670912213119006,0.4079746347870241,1.697613674402237,0.4429109370414455,0.3730383325326027,1.7326446708075636,1.6625826779969104,11649024
9.15023834,9.99648656311967,8.303990116880328,8.558918199999999,9.204047952537051,7.913788447462947,0.4079746347870241,1.6554222390055657,0.4429109370414455,0.3730383325326027,1.7149737778535437,1.5958707001575878,11812864
9.500958099999998,10.413080599343639,8.588835600656358,8.469237969999998,9.430883268406125,7.507592671593872,0.4079746347870241,1.6475079968571662,0.4429109370414455,0.3730383325326027,1.7208373185177934,1.574178675196539,11976704
9.561637700000002,10.201639122830146,8.921636277169858,8.5386382,9.484158301227023,7.593118098772976,0.41276252531521695,1.663618491590023,0.4386567329931372,0.38686831763729673,1.7406247675633513,1.5866122156166946,12140544
9.012158240000002,9.715788939696624,8.308527540303379,8.540558330000001,9.190217373922735,7.890899286077268,0.41276252531521695,1.6543730318546295,0.4386567329931372,0.38686831763729673,1.7340407492603318,1.5747053144489271,12304384
9.6509582,10.32716324974169,8.97475315025831,8.87615823,9.743988677646978,8.008327782353021,0.41276252531521695,1.6545607626438141,0.4386567329931372,0.38686831763729673,1.7600667468668965,1.5490547784207318,12468224
9.6194381,10.463724004722026,8.775152195277974,8.623638279999998,9.485330659129689,7.761945900870308,0.39685987409623824,1.6850433051586151,0.4305830197957749,0.3631367283967016,1.780941721370632,1.5891448889465982,12632064
9.579037949999998,10.37282360319891,8.785252296801087,8.52871806,9.45139655994351,7.606039560056489,0.39685987409623824,1.6811803981661797,0.4305830197957749,0.3631367283967016,1.7689764576660718,1.5933843386662876,12795904
9.657637869999999,10.461834451636038,8.853441288363959,9.34287806,10.364266819306971,8.32148930069303,0.39685987409623824,1.6685436949133874,0.4305830197957749,0.3631367283967016,1.7649841173290075,1.5721032724977673,12959744
9.513637899999999,10.525789595947147,8.501486204052851,8.62579783,9.457348972607859,7.794246687392141,0.38933383716163605,1.7062655150890351,0.423576420142344,0.35509125418092813,1.8139250963162485,1.5986059338618217,13123584
9.6001982,10.146842238767972,9.053554161232027,8.917398200000003,9.635306676729703,8.199489723270302,0.38933383716163605,1.7120455488562585,0.423576420142344,0.35509125418092813,1.8108526557431988,1.6132384419693182,13287424
9.393558500000001,10.35077964771888,8.436337352281122,8.55471813,9.32572115883276,7.783715101167238,0.38933383716163605,1.7325574547052383,0.423576420142344,0.35509125418092813,1.830331653788079,1.6347832556223976,13451264
9.8605178,10.674162365869128,9.046873234130873,9.0228385,9.932608583372964,8.113068416627037,0.38933383716163605,1.701634693145752,0.423576420142344,0.35509125418092813,1.775617747887589,1.627651638403915,13615104
9.5935981,10.208282146840398,8.9789140531596,8.746918119999998,9.89048812598102,7.603348114018976,0.3919122062014745,1.735867016017437,0.4198030711497866,0.3640213412531624,1.8072388954742735,1.6644951365606004,13778944
9.914158200000001,10.853296916919051,8.97501948308095,8.75095804,10.024035824726155,7.477880255273845,0.3919122062014745,1.7229596883058549,0.4198030711497866,0.3640213412531624,1.8107619919549596,1.6351573846567502,13942784
9.8220381,10.622754153387772,9.021322046612228,9.216638069999998,10.16242210335584,8.270854036644156,0.3919122062014745,1.7349906891584397,0.4198030711497866,0.3640213412531624,1.8300776869827495,1.6399036913341298,14106624
9.646918000000001,10.187311307286647,9.106524692713355,9.0417581,9.803151529002568,8.28036467099743,0.3766039891578354,1.7459476321935654,0.41045608700783226,0.3427518913078385,1.8361876359383522,1.6557076284487786,14270464
9.924077700000002,10.6248600107134,9.223295389286603,9.141998150000001,10.098846675567295,8.185149624432707,0.3766039891578354,1.71238115131855,0.41045608700783226,0.3427518913078385,1.8080997717271412,1.616662530909959,14434304
9.6779578,10.589791179419924,8.766124420580075,8.914758,9.972890758022453,7.856625241977549,0.3766039891578354,1.7399088695645333,0.41045608700783226,0.3427518913078385,1.8425865177218852,1.6372312214071814,14598144
9.79807778,10.724473821435511,8.871681738564488,9.22527806,10.296581661072373,8.153974458927628,0.3736597341829717,1.7705454424023628,0.410446146762847,0.3368733216030964,1.8393110563521902,1.7017798284525354,14761984
9.84847795,10.61989114869997,9.077064751300028,8.695318360000002,9.180237182280687,8.210399537719317,0.3736597341829717,1.7859025076031685,0.410446146762847,0.3368733216030964,1.8607630078817092,1.7110420073246277,14925824
10.1811179,10.697549827735195,9.664685972264806,9.225638000000002,10.175704772474653,8.27557122752535,0.3736597341829717,1.7486445546150207,0.410446146762847,0.3368733216030964,1.8293813651250492,1.667907744104992,15089664
10.145637700000002,11.026362588092084,9.26491281190792,9.09011794,10.08018753964576,8.100048340354242,0.3722168383018773,1.7583777084946632,0.4025153470780059,0.3419183295257487,1.8421684178630613,1.6745869991262652,15253504
10.180558100000002,10.944828436915312,9.416287763084693,9.5941179,10.721569175800552,8.46666662419945,0.3722168383018773,1.7253723010420798,0.4025153470780059,0.3419183295257487,1.79789348913131,1.6528511129528496,15417344
10.21763785,10.98360334609816,9.451672353901838,9.607638099999999,10.629123078192208,8.58615312180779,0.3722168383018773,1.725406052172184,0.4025153470780059,0.3419183295257487,1.7830497235486151,1.6677623807957527,15581184
9.957038350000001,10.74203978354812,9.172036916451882,9.084638199999999,10.02216634749444,8.147110052505557,0.3499264381262036,1.7517212077975273,0.3719052677019185,0.3279476085504887,1.7930687755028734,1.7103736400921812,15745024
10.28631815,11.049063106892408,9.523573193107591,8.91883817,9.702833365599266,8.134842974400735,0.3499264381262036,1.780473308265209,0.3719052677019185,0.3279476085504887,1.8358522992553072,1.725094317275111,15908864
9.976957899999999,10.758814388795923,9.195101411204075,9.25019832,10.319594779085424,8.180801860914578,0.3499264381262036,1.7623925492167474,0.3719052677019185,0.3279476085504887,1.832949171576921,1.6918359268565737,16072704
10.3150784,11.144661914407585,9.485494885592416,9.30115812,10.20335556205901,8.398960677940991,0.3499264381262036,1.7645932659506798,0.3719052677019185,0.3279476085504887,1.8254346704903863,1.7037518614109732,16236544
10.197238100000002,11.020803067973318,9.373673132026685,9.548638030000001,10.515426252390903,8.5818498076091,0.3431706336039497,1.7691022992134093,0.3692740645666861,0.31706720264121335,1.8606522337431033,1.6775523646837154,16400384
9.99143806,10.921841146738018,9.061034973261982,9.22267804,9.93663713238136,8.50871894761864,0.3431706336039497,1.7655758693814279,0.3692740645666861,0.31706720264121335,1.8203123350037629,1.7108394037590928,16564224
10.3622783,11.087790946997288,9.636765653002712,9.3719578,10.249918126065113,8.493997473934888,0.3431706336039497,1.740611259639263,0.3692740645666861,0.31706720264121335,1.7776627744425328,1.7035597448359934,16728064
10.07487825,10.867035954147452,9.282720545852547,9.126517799999998,10.05206777905481,8.200967820945188,0.3426437078391852,1.7703819677233696,0.36927758985977643,0.31600982581859394,1.8120959444201814,1.7286679910265579,16891904
10.311437999999999,10.929834909242315,9.693041090757683,9.427757969999998,10.225054747955326,8.63046119204467,0.3426437078391852,1.7648832261562348,0.36927758985977643,0.31600982581859394,1.8015395962058431,1.7282268561066265,17055744
10.1697576,10.933412550333093,9.406102649666908,9.557278299999998,10.146205949234274,8.968350650765723,0.3426437078391852,1.7321842655539512,0.36927758985977643,0.31600982581859394,1.7843841524381487,1.6799843786697537,17219584
10.473917799999999,11.10010070456444,9.847734895435558,9.2206778,9.85682848337019,8.584527116629811,0.334245860068889,1.7536789804697037,0.35536703095263894,0.3131246891851391,1.8182526409316337,1.6891053200077737,17383424
10.405318,11.297244893080677,9.513391106919322,9.3958379,9.864538060751295,8.927137739248705,0.334245860068889,1.7268343910574913,0.35536703095263894,0.3131246891851391,1.7828695794021734,1.6707992027128091,17547264
10.690278150000001,11.393757810798167,9.986798489201835,9.67715815,10.819900021943312,8.534416278056689,0.334245860068889,1.7384466797113418,0.35536703095263894,0.3131246891851391,1.7913167819775906,1.685576577445093,17711104
10.288837599999999,10.95454898000825,9.623126219991748,9.519918,10.271319447270633,8.768516552729368,0.3129986062328195,1.7407417505979539,0.3335328796957249,0.29246433276991407,1.7935275179486312,1.6879559832472766,17874944
10.286918199999999,10.777796788199321,9.796039611800676,9.16207804,10.040782961771818,8.283373118228184,0.3129986062328195,1.7799960419535636,0.3335328796957249,0.29246433276991407,1.8283528296698652,1.731639254237262,18038784
10.45495755,10.843484458906607,10.066430641093392,9.4220381,10.177681423316557,8.666394776683443,0.3129986062328195,1.727161520719528,0.3335328796957249,0.29246433276991407,1.7918531333513898,1.6624699080876664,18202624
10.2996382,10.95911209633276,9.640164303667241,9.538917999999999,10.17072423403113,8.907111765968867,0.3164622868903582,1.756627582013607,0.3372753185552075,0.29564925522550894,1.796765804537108,1.716489359490106,18366464
10.298517549999998,10.994618278737313,9.602416821262683,9.551598049999999,10.201710548818799,8.9014855511812,0.3164622868903582,1.7693402349948884,0.3372753185552075,0.29564925522550894,1.826136999290797,1.7125434706989797,18530304
10.654557700000002,11.307211359467571,10.001904040532432,9.484718,10.101476346064649,8.867959653935353,0.3164622868903582,1.777359265089035,0.3372753185552075,0.29564925522550894,1.8329847044023964,1.7217338257756738,18694144
10.2525578,10.589072463789202,9.916043136210797,9.52763815,10.330014307614558,8.725261992385441,0.3164622868903582,1.7542933151125908,0.3372753185552075,0.29564925522550894,1.8162777730047448,1.6923088572204368,18857984
10.410838100000001,11.114896932422754,9.706779267577248,9.685238249999998,10.504908516619668,8.865567983380327,0.32102761998624674,1.7623196929693221,0.34746382254008784,0.29459141743240563,1.8152832184789671,1.7093561674596771,19021824
10.4173174,11.359683452436652,9.474951347563348,9.57623805,10.306342992632306,8.846133107367695,0.32102761998624674,1.769289693236351,0.34746382254008784,0.29459141743240563,1.8314405974391206,1.7071387890335816,19185664
10.7355579,11.365910262978272,10.105205537021728,9.5345181,10.516936896265772,8.552099303734227,0.32102761998624674,1.7771594807505608,0.34746382254008784,0.29459141743240563,1.8375360765536164,1.7167828849475053,19349504
10.4198781,10.981085958698085,9.858670241301915,9.457998,10.05829723005148,8.85769876994852,0.3237116255406362,1.790999960899353,0.3569469357726472,0.2904763153086252,1.8413421123335696,1.7406578094651364,19513344
10.348798100000002,10.991109219007676,9.706486980992327,9.392557969999999,10.08403880544372,8.701077134556277,0.3237116255406362,1.7981291964650155,0.3569469357726472,0.2904763153086252,1.847895058466686,1.748363334463345,19677184
10.678277649999998,11.107817946731984,10.248737353268012,9.661038099999999,10.186283449786258,9.13579275021374,0.3237116255406362,1.7732981622219086,0.3569469357726472,0.2904763153086252,1.8463602918635522,1.700236032580265,19841024
10.812198200000001,11.44079761565401,10.183598784345993,9.79283806,10.793030446019591,8.792645673980408,0.32451231282363246,1.7663573518395423,0.35783470667176204,0.2911899189755029,1.829620980117682,1.7030937235614028,20004864
10.733677600000002,11.16211217431076,10.305243025689244,9.5994782,10.372716075254672,8.826240324745328,0.32451231282363246,1.7563351362943649,0.35783470667176204,0.2911899189755029,1.8243408447629783,1.6883294278257515,20168704
10.2241582,10.82253451572177,9.62578188427823,9.191238160000001,9.837830695338532,8.54464562466147,0.32451231282363246,1.7847110316157342,0.35783470667176204,0.2911899189755029,1.862032767569694,1.7073892956617744,20332544
10.51023845,11.116597653628114,9.903879246371885,9.3727579,10.234036676606094,8.511479123393906,0.3044434447447201,1.7881760105490685,0.33800841248516034,0.2708784770042799,1.8514980696828285,1.7248539514153085,20496384
10.58919755,11.171651419590221,10.006743680409778,9.323918329999998,9.941141851435628,8.706694808564368,0.3044434447447201,1.8033710047602654,0.33800841248516034,0.2708784770042799,1.8579203032721685,1.7488217062483622,20660224
10.4716378,11.143306313313197,9.799969286686803,9.562918,10.216052693429004,8.909783306570995,0.3044434447447201,1.8086007162928581,0.33800841248516034,0.2708784770042799,1.860627053895585,1.7565743786901313,20824064
10.740837899999999,11.144963389234332,10.336712410765665,9.722318300000001,10.000609755651464,9.444026844348539,0.29884485010473627,1.7925705209374427,0.3235868090763704,0.27410289113310216,1.8603385765860303,1.7248024652888552,20987904
10.41947845,10.975078076519603,9.863878823480396,9.496118249999999,10.220991266672963,8.771245233327035,0.29884485010473627,1.8098947152495384,0.3235868090763704,0.27410289113310216,1.893577793814618,1.7262116366844587,21151744
10.823757500000001,11.376388745009953,10.27112625499005,9.64583805,10.176763236722595,9.114912863277405,0.29884485010473627,1.7787558287382126,0.3235868090763704,0.27410289113310216,1.8628227461265676,1.6946889113498576,21315584
10.482437999999998,11.291526154183737,9.67334984581626,9.7794781,10.802093409558946,8.756862790441055,0.29884485010473627,1.7796913877129554,0.3235868090763704,0.27410289113310216,1.859014174712749,1.7003686007131618,21479424
10.4595576,10.994847102726366,9.924268097273634,9.347118049999999,9.849322430952936,8.844913669047061,0.30050759387177095,1.809480246901512,0.32122569712520654,0.27978949061833536,1.8926794710142705,1.7262810227887537,21643264
10.6441986,11.402314539787866,9.886082660212132,9.77131785,10.601286610229145,8.941349089770856,0.30050759387177095,1.7969329431653023,0.32122569712520654,0.27978949061833536,1.8627963105876235,1.731069575742981,21807104
10.5203186,10.729070238692106,10.311566961307893,9.532357799999998,10.090924816914317,8.97379078308568,0.30050759387177095,1.8067415744066238,0.32122569712520654,0.27978949061833536,1.8717352647556482,1.7417478840575993,21970944
10.33739795,10.948947161577467,9.725848738422533,9.453317899999998,10.019225139063513,8.887410660936483,0.3014603977979883,1.822533915936947,0.3230098784474392,0.27991091714853733,1.8980083341880232,1.7470594976858707,22134784
10.7923577,11.377344958986562,10.207370441013438,9.19755833,10.156820078831288,8.238296581168711,0.3014603977979883,1.8095563158392907,0.3230098784474392,0.27991091714853733,1.8706741339680653,1.748438497710516,22298624
10.746317900000001,11.38654631291565,10.106089487084352,9.290558330000001,10.118482789123453,8.46263387087655,0.3014603977979883,1.8110763639211656,0.3230098784474392,0.27991091714853733,1.868634668905592,1.7535180589367392,22462464
10.7375978,11.056031241209556,10.419164358790443,9.396438,10.2071557945997,8.5857202054003,0.30595401995706195,1.8239701449871064,0.32880129762490434,0.28310674228921956,1.8824699285146018,1.765470361459611,22626304
10.8389978,11.043401069840675,10.634594530159324,9.948637600000001,10.594957804753218,9.302317395246785,0.30595401995706195,1.790349219739437,0.32880129762490434,0.28310674228921956,1.861282854241197,1.7194155852376771,22790144
10.4949178,10.948678796350016,10.041156803649983,9.83975815,10.562309298163507,9.117207001836492,0.30595401995706195,1.8035677909851073,0.32880129762490434,0.28310674228921956,1.8535533168996774,1.7535822650705373,22953984
10.388757799999999,10.879037774896291,9.898477825103706,9.7465183,10.544228925132078,8.948807674867922,0.2906723989701884,1.8150433719158172,0.31539293628808585,0.2659518616522909,1.891262999124772,1.7388237447068624,23117824
10.507358200000002,11.348988328605413,9.665728071394591,9.578918100000001,10.129828100105545,9.028008099894457,0.2906723989701884,1.7974166870117188,0.31539293628808585,0.2659518616522909,1.8940228222411126,1.7008105517823249,23281664
10.7276775,11.302241376902169,10.153113623097832,9.7829983,10.569200863516782,8.996795736483216,0.2906723989701884,1.8286224871873855,0.31539293628808585,0.2659518616522909,1.9032925446113853,1.7539524297633857,23445504
10.207597649999999,10.826383325529905,9.588811974470092,9.40267794,10.183092532996513,8.622263347003488,0.3009504929010897,1.8451055034995079,0.32432182357438943,0.27757916222779,1.9184701323164959,1.7717408746825198,23609344
10.493918149999999,11.079808721886083,9.908027578113915,9.585078150000001,10.220901521067944,8.949254778932058,0.3009504929010897,1.8122949436306954,0.32432182357438943,0.27757916222779,1.8830790326462914,1.7415108546150995,23773184
10.581917900000002,11.105687179916876,10.058148620083129,9.698678600000001,10.21637140905228,9.180985790947721,0.3009504929010897,1.8051181182265281,0.32432182357438943,0.27757916222779,1.869139070555866,1.7410971658971903,23937024
10.603798000000001,11.114007890849297,10.093588109150705,9.844758070000001,10.776181827282498,8.913334312717504,0.3009504929010897,1.8112391650676727,0.32432182357438943,0.27757916222779,1.869818807707377,1.7526595224279684,24100864
10.3511977,11.038968052545389,9.663427347454611,10.0977579,10.982263503121025,9.213252296878974,0.2993944153777192,1.8236078277230263,0.3260494966840725,0.2727393340713659,1.885409692796466,1.7618059626495866,24264704
10.711997799999997,11.176906106745058,10.247089493254936,9.928997899999999,10.646324907131538,9.21167089286846,0.2993944153777192,1.760883840918541,0.3260494966840725,0.2727393340713659,1.8092429632852551,1.7125247185518269,24428544
10.571397999999999,11.172370602437747,9.97042539756225,10.1425181,10.574617539638945,9.710418660361055,0.2993944153777192,1.772155724465847,0.3260494966840725,0.2727393340713659,1.8286079918553022,1.7157034570763918,24592384
10.2955982,10.928190275195984,9.663006124804017,9.512198299999998,9.995796893422694,9.028599706577301,0.2849235127002733,1.8109059497714042,0.3040245041496646,0.26582252125088196,1.8475255637546788,1.7742863357881296,24756224
10.854398,11.300763574659157,10.408032425340842,9.604037850000001,10.099468481968092,9.10860721803191,0.2849235127002733,1.804352194070816,0.3040245041496646,0.26582252125088196,1.8403182464027021,1.76838614173893,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-chaser-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.6698799820000001,0.6984949705284216,0.6412649934715786,0.6791199889999999,0.7050626016950048,0.6531773763049951,0.0,2.7071055084466935,0.0,0.0,2.707865472052371,2.706345544841016,16384
0.669319985,0.7071803894511088,0.6314595805488912,0.672999986,0.6965165995487762,0.6494833724512238,0.0,2.68478444814682,0.0,0.0,2.707057460130398,2.6625114361632423,180224
0.6938799720000001,0.7123580726297152,0.675401871370285,0.6762799850000001,0.7141293660306347,0.6384306039693655,0.0,2.658845838904381,0.0,0.0,2.6806040968351064,2.6370875809736556,344064
0.713759963,0.7835140987099691,0.6440058272900309,0.7199999939999999,0.7830397944375049,0.6569601935624949,0.0,2.6418708682060243,0.0,0.0,2.6664418186238654,2.6172999177881833,507904
1.046119834,1.1732738614243978,0.9189658065756021,1.003279825,1.1296641643780017,0.876895485621998,0.09514288442066264,2.5431362092494965,0.101134366279967,0.08915140256135828,2.5932660581585525,2.4930063603404404,671744
1.52619951,1.6966408740289085,1.3557581459710917,1.43835958,1.6457232776484352,1.2309958823515648,0.09514288442066264,2.387660691142082,0.101134366279967,0.08915140256135828,2.458762678819879,2.316558703464285,835584
1.79767936,1.9615121924800325,1.6338465275199676,1.8158793199999999,2.0546950242341135,1.5770636157658864,0.09514288442066264,2.187742513418198,0.101134366279967,0.08915140256135828,2.3048591513685763,2.0706258754678193,999424
2.06535919,2.2232880242109285,1.9074303557890717,1.9960791599999996,2.1369408621564565,1.8552174578435425,0.09963073170201822,2.011433431506157,0.10987117757814292,0.08939028582589352,2.105848559945173,1.9170183030671406,1163264
2.1858391900000003,2.2803920436048646,2.091286336395136,2.1545190599999997,2.238425467154772,2.0706126528452273,0.09963073170201822,1.881955613195896,0.10987117757814292,0.08939028582589352,1.9885715452466297,1.7753396811451625,1327104
2.2765991,2.4244547304508486,2.128743469549151,2.2337590699999996,2.381105454609952,2.086412685390047,0.09963073170201822,1.7922325670719146,0.10987117757814292,0.08939028582589352,1.8921498764858375,1.6923152576579916,1490944
2.350999,2.53584390861262,2.1661540913873796,2.34039897,2.4608050714401184,2.2199928685598813,0.07643161765863624,1.736664003133774,0.0844369402389851,0.06842629507828737,1.8656486877331964,1.6076793185343514,1654784
2.55655887,2.7798652225331604,2.3332525174668395,2.4944789200000006,2.643448474946008,2.345509365053993,0.07643161765863624,1.7117734402418137,0.0844369402389851,0.06842629507828737,1.8307697111695513,1.592777169314076,1818624
2.51583896,2.7171132722687106,2.3145646477312893,2.3889590099999998,2.518669065110677,2.2592489548893226,0.07643161765863624,1.6561509385704993,0.0844369402389851,0.06842629507828737,1.779592657848992,1.5327092192920067,1982464
2.5969989499999997,2.79083389069969,2.4031640093003093,2.63763894,2.895345893536024,2.379931986463976,0.07563913471609943,1.658220887184143,0.08727156026778547,0.06400670916441338,1.798629957285869,1.517811817082417,2146304
2.60455895,2.7430649535667206,2.466052946433279,2.64283885,2.8289061950017773,2.4567715049982226,0.07563913471609943,1.6606911599636078,0.08727156026778547,0.06400670916441338,1.8002037654677063,1.5211785544595093,2310144
2.81191887,2.989362238124126,2.634475501875874,2.6737989100000004,2.967373199575935,2.3802246204240656,0.07563913471609943,1.649418866634369,0.08727156026778547,0.06400670916441338,1.811192731506621,1.487645001762117,2473984
2.76219887,2.9276550743200924,2.596742665679908,2.70311889,2.862078382822665,2.5441593971773346,0.0958894964368179,1.6719068184494972,0.10703743666706932,0.0847415562065665,1.8208751402223111,1.5229384966766832,2637824
2.85787885,3.079096638263129,2.6366610617368713,2.74859887,2.988768597826011,2.508429142173989,0.0958894964368179,1.667313887178898,0.10703743666706932,0.0847415562065665,1.8082527123902556,1.5263750619675402,2801664
3.0550789799999998,3.2909285182129495,2.81922944178705,2.78879897,3.053890032799243,2.5237079072007575,0.0958894964368179,1.668998020887375,0.10703743666706932,0.0847415562065665,1.8596180888832061,1.4783779528915437,2965504
3.0596788299999993,3.3814476844083434,2.737909975591655,2.8093188999999996,3.1120811660373775,2.5065566339626217,0.0958894964368179,1.709467588365078,0.10703743666706932,0.0847415562065665,1.8759834949654868,1.5429516817646693,3129344
2.90955889,3.1495240856081317,2.6695936943918683,3.0098786599999996,3.2410727939360586,2.7786845260639406,0.11870566870153802,1.7392580777406692,0.13824529047481185,0.0991660469282642,1.9043372494655013,1.574178906015837,3293184
3.01635889,3.304535996001224,2.7281817839987754,2.9742789800000002,3.305159499225961,2.6433984607740393,0.11870566870153802,1.7266299054026604,0.13824529047481185,0.0991660469282642,1.912620893907065,1.5406389168982557,3457024
3.04647887,3.3310052552875935,2.7619524847124066,3.07327881,3.4198141809716036,2.7267434390283967,0.11870566870153802,1.7402629852294922,0.13824529047481185,0.0991660469282642,1.900987034721115,1.5795389357378693,3620864
3.18547886,3.548651752918068,2.822305967081932,3.16755881,3.4550280702154725,2.8800895497845276,0.12563187535338322,1.7455398455262183,0.14729791036770606,0.10396584033906037,1.92373537663288,1.5673443144195567,3784704
3.1150787600000003,3.5360583128603076,2.694099207139693,3.2303590099999995,3.5670476856647073,2.8936703343352916,0.12563187535338322,1.7956727206707002,0.14729791036770606,0.10396584033906037,1.971956379905654,1.6193890614357462,3948544
3.41563881,3.752220913040668,3.079056706959332,3.4299589399999997,3.8780085097255586,2.981909370274441,0.12563187535338322,1.8073228254914284,0.14729791036770606,0.10396584033906037,1.9601824096383924,1.6544632413444644,4112384
3.48487865,3.9873251617244945,2.982432138275506,3.32479877,3.7251198592971093,2.924477680702891,0.14834164918223294,1.8481378272175788,0.17447689846968584,0.12220639989478006,1.9801692830535247,1.716106371381633,4276224
3.6159988100000007,4.08831316264244,3.143684457357561,3.58339886,4.227401340218861,2.939396379781139,0.14834164918223294,1.8463751673698425,0.17447689846968584,0.12220639989478006,1.976970091374547,1.7157802433651381,4440064
3.9019188899999997,4.259089415433495,3.5447483645665048,3.7236387100000004,4.241838439748435,3.2054389802515657,0.14834164918223294,1.8388486176729202,0.17447689846968584,0.12220639989478006,1.9254150185490015,1.7522822167968388,4603904
3.8097988899999997,4.447178090944071,3.1724196890559284,3.5342788999999994,4.127812301533581,2.940745498466418,0.17890527422235508,1.8945286720991135,0.21682717224285616,0.140983376201854,1.9792846002550593,1.8097727439431677,4767744
3.9455188399999996,4.678031460553702,3.213006219446297,3.9813987100000006,4.730859153436543,3.231938266563458,0.17890527422235508,1.8845660090446472,0.21682717224285616,0.140983376201854,1.9673785190248567,1.8017534990644377,4931584
4.1293587899999995,4.881711278220286,3.377006301779713,4.0931188800000005,4.659506090149419,3.526731669850582,0.17890527422235508,1.8947744727134705,0.21682717224285616,0.140983376201854,2.0054016346854358,1.7841473107415053,5095424
4.406438769999999,5.296078299532289,3.5167992404677095,4.1207989099999995,4.82953598181157,3.4120618381884293,0.22916733067701595,1.9207935526967048,0.27635953673388525,0.18197512462014667,1.997611160473402,1.8439759449200077,5259264
4.50059852,5.186413220845792,3.8147838191542074,4.25471882,4.7521694649440605,3.7572681750559394,0.22916733067701595,1.9087862327694893,0.27635953673388525,0.18197512462014667,1.9968537548630352,1.8207187106759435,5423104
4.525158670000001,5.22603524859973,3.8242820914002715,4.46303877,5.331328575398202,3.5947489646017976,0.22916733067701595,1.9336152747273445,0.27635953673388525,0.18197512462014667,2.036917760654178,1.830312788800511,5586944
4.63867863,5.362351854404016,3.9150054055959838,4.53239868,5.281667523078461,3.783129836921539,0.22916733067701595,1.929279400408268,0.27635953673388525,0.18197512462014667,1.9956976391403656,1.8628611616761706,5750784
5.25799881,6.355132179573694,4.160865440426306,4.72211873,5.7577467745570114,3.686490685442989,0.2635830356327763,1.9173798456788063,0.32014186275679857,0.20702420850875403,1.9957659507005652,1.8389937406570473,5914624
5.13907865,5.924832070139013,4.353325229860987,5.012438599999999,5.641988459560124,4.382888740439875,0.2635830356327763,1.8949826076626777,0.32014186275679857,0.20702420850875403,1.9567359154875383,1.833229299837817,6078464
5.65435858,6.428987227437297,4.879729932562704,4.8269188199999995,5.661918762794773,3.9919188772052254,0.2635830356327763,1.8862918213009834,0.32014186275679857,0.20702420850875403,1.9637988167450304,1.8087848258569363,6242304
5.633518629999999,6.285309786421259,4.98172747357874,5.28315862,6.201544850206997,4.364772389793003,0.31259534859976457,1.8979839593172074,0.3726064924925665,0.25258420470696263,1.966363076490927,1.8296048421434878,6406144
5.695278259999999,6.906619929874576,4.483936590125423,5.48215856,6.536740441071837,4.427576678928164,0.31259534859976457,1.8395795434713365,0.3726064924925665,0.25258420470696263,1.93357951081947,1.745579576123203,6569984
6.11799838,7.233710817094835,5.002285942905166,5.79843853,6.593068904741527,5.003808155258474,0.31259534859976457,1.8256498768925666,0.3726064924925665,0.25258420470696263,1.9361355977550234,1.7151641560301099,6733824
6.15275836,7.000186373724539,5.305330346275461,6.0092785399999995,7.109258628853318,4.909298451146681,0.3446939894418998,1.8296783775091172,0.3832832892457112,0.30610468963808835,1.9432688340084363,1.7160879210097981,6897664
6.1101585,7.141136199863649,5.079180800136351,6.07415868,7.069384897748823,5.078932462251177,0.3446939894418998,1.8272815123200417,0.3832832892457112,0.30610468963808835,1.9435993809492382,1.710963643690845,7061504
6.634398020000001,7.303156666502788,5.965639373497214,6.31983851,7.417077756729418,5.222599263270583,0.3446939894418998,1.7663031443953514,0.3832832892457112,0.30610468963808835,1.8628633421589942,1.6697429466317086,7225344
6.48803836,7.412064407015637,5.564012312984363,6.125478469999999,7.162870294946177,5.088086645053822,0.3809781720886045,1.7893541648983955,0.42363522570024903,0.33832111847696,1.8956689880831055,1.6830393417136855,7389184
6.76047832,7.8615658894280385,5.659390750571961,6.205158559999999,6.997458131180637,5.4128589888193614,0.3809781720886045,1.76873881816864,0.42363522570024903,0.33832111847696,1.8780321665384276,1.6594454697988525,7553024
6.981118360000001,7.913806096568744,6.0484306234312575,6.4271585,7.699027243693388,5.155289756306612,0.3809781720886045,1.7459985136985778,0.42363522570024903,0.33832111847696,1.8690023975857053,1.6229946298114504,7716864
7.295358409999999,8.339225667310618,6.251491152689378,6.14807853,7.052924874124436,5.243232185875565,0.40425970255540344,1.783958587050438,0.4448575422981884,0.3636618628126185,1.8984679802703714,1.6694491938305045,7880704
7.57307817,8.738705925452507,6.407450414547491,6.543998329999999,7.207866259998304,5.880130400001694,0.40425970255540344,1.7317527428269386,0.4448575422981884,0.3636618628126185,1.8340721327880523,1.629433352865825,8044544
7.52563828,8.55950253515245,6.491774024847549,7.245878330000001,8.06650557984691,6.425251080153092,0.40425970255540344,1.7199951589107514,0.4448575422981884,0.3636618628126185,1.827239132517951,1.6127511853035519,8208384
7.90531819,9.03729735315207,6.773339026847929,7.236878509999999,8.19170544187761,6.282051578122387,0.40425970255540344,1.7086776182055474,0.4448575422981884,0.3636618628126185,1.82591115984073,1.5914440765703648,8372224
7.596318040000002,8.467286035875308,6.725350044124696,6.862958520000001,7.741553292969847,5.984363747030155,0.4225025268129684,1.7216751873493195,0.45078521076088873,0.3942198428650481,1.8265471678351464,1.6168032068634925,8536064
7.83391793,8.628232819542475,7.039603040457525,6.81475844,7.546148037888435,6.0833688421115655,0.4225025268129684,1.7312221959233285,0.45078521076088873,0.3942198428650481,1.8324717510331643,1.6299726408134927,8699904
7.762718270000001,8.520037860072366,7.005398679927635,7.3965583,8.508377066587556,6.284739533412443,0.4225025268129684,1.6989496558904649,0.45078521076088873,0.3942198428650481,1.803925320493044,1.5939739912878856,8863744
8.0115583,8.707713697491242,7.31540290250876,7.463118079999999,8.352786421186279,6.573449738813719,0.43765200080536787,1.7011549428105355,0.46285866941185866,0.4124453321988771,1.8223239923415078,1.5799858932795632,9027584
8.141077910000002,9.033673034290267,7.248482785709737,7.23059834,7.788037462667359,6.673159217332642,0.43765200080536787,1.653770339488983,0.46285866941185866,0.4124453321988771,1.773370776088797,1.5341699028891693,9191424
8.212478149999999,8.97850057372417,7.446455726275827,7.966798130000001,8.765539573427196,7.168056686572805,0.43765200080536787,1.6493392661213875,0.46285866941185866,0.4124453321988771,1.7614791595634107,1.5371993726793642,9355264
8.426638020000002,9.06367324225916,7.789602797740845,7.9869986100000006,8.686549433254754,7.287447786745247,0.4415122521187489,1.6393102571368217,0.47790182442889584,0.40512267980860195,1.731232025390921,1.5473884888827223,9519104
8.42355796,9.021469249658436,7.825646670341564,7.843758489999999,8.532233124974624,7.155283855025374,0.4415122521187489,1.6607022002339362,0.47790182442889584,0.40512267980860195,1.7698212483570976,1.5515831521107748,9682944
8.595078099999998,9.62189522932747,7.568260970672528,8.115678350000001,8.600328531455041,7.631028168544962,0.4415122521187489,1.6721379920840262,0.47790182442889584,0.40512267980860195,1.7597887370602634,1.584487247107789,9846784
8.923437850000001,9.718093488822506,8.128782211177496,7.928678160000001,8.701897078132935,7.155459241867068,0.43917079761340566,1.666817493736744,0.4702165446769744,0.40812505054983694,1.7550232145422822,1.5786117729312057,10010624
8.814958050000001,9.516508705750692,8.113407394249311,8.024438270000001,8.532992511640444,7.515884028359558,0.43917079761340566,1.6601762637495994,0.4702165446769744,0.40812505054983694,1.7537435672861572,1.5666089602130415,10174464
8.85935795,9.450355613867144,8.268360286132856,8.247917890000002,8.611094796962474,7.884740983037529,0.43917079761340566,1.6371444791555405,0.4702165446769744,0.40812505054983694,1.7326672736265887,1.5416216846844923,10338304
8.61767785,9.080445141307631,8.154910558692368,7.9487583399999995,8.800213171203247,7.097303508796752,0.4409427279389395,1.7009403169155122,0.4816127502879453,0.4002727055899337,1.7842292109218072,1.6176514229092172,10502144
8.96743824,9.808230709079789,8.126645770920211,8.01143818,8.615090395609185,7.407785964390816,0.4409427279389395,1.674937953054905,0.4816127502879453,0.4002727055899337,1.7661040363792653,1.5837718697305445,10665984
8.74143825,9.459854524175608,8.023021975824392,8.360238019999999,9.089871685466754,7.6306043545332445,0.4409427279389395,1.6581968814134598,0.4816127502879453,0.4002727055899337,1.752556537453742,1.5638372253731776,10829824
9.130958179999999,9.955905871121443,8.306010488878554,8.433998,9.399063355548629,7.468932644451373,0.4409427279389395,1.6482569873332977,0.4816127502879453,0.4002727055899337,1.7702956085304034,1.526218366136192,10993664
9.1313579,10.027750728101992,8.234965071898007,8.483958390000002,9.18078516511668,7.787131614883323,0.44778396006186083,1.6561188310384751,0.48846399238632576,0.4071039277373959,1.7520612207737234,1.5601764413032269,11157504
9.1311582,9.974361103894763,8.287955296105237,8.60247833,9.616256356636875,7.588700303363126,0.44778396006186083,1.6670855015516282,0.48846399238632576,0.4071039277373959,1.7455579189406445,1.5886130841626118,11321344
9.4267982,10.129200784448948,8.724395615551053,8.64879823,9.233625240990735,8.063971219009266,0.44778396006186083,1.6612258315086366,0.48846399238632576,0.4071039277373959,1.7121995364779665,1.6102521265393066,11485184
9.218277819999999,10.02949013970258,8.407065500297419,8.56619804,9.58655197605167,7.54584410394833,0.4312048235270291,1.6842642650008202,0.467371512011719,0.3950381350423392,1.7367998674153258,1.6317286625863145,11649024
9.45383825,10.197558265597646,8.710118234402355,8.492358309999998,9.706144201053714,7.278572418946282,0.4312048235270291,1.6596462935209275,0.467371512011719,0.3950381350423392,1.7312417180393354,1.5880508690025197,11812864
9.30311806,10.162848178533782,8.443387941466217,8.7843981,9.400008335587454,8.168787864412547,0.4312048235270291,1.6315633207559586,0.467371512011719,0.3950381350423392,1.7168947567948731,1.546231884717044,11976704
9.21171805,9.990025495543483,8.433410604456517,8.665837909999999,9.419466117430847,7.912209702569151,0.42541285455178385,1.686451643705368,0.46562423493764005,0.38520147416592765,1.7460583516852868,1.6268449357254493,12140544
9.420398030000001,10.301433834244191,8.539362225755811,8.826918150000001,9.696466194816619,7.957370105183383,0.42541285455178385,1.6421099096536635,0.46562423493764005,0.38520147416592765,1.7125361374526389,1.5716836818546882,12304384
9.45227795,10.111134878952729,8.79342102104727,8.7339179,9.11936847559237,8.348467324407629,0.42541285455178385,1.6617707043886185,0.46562423493764005,0.38520147416592765,1.7534355720046937,1.5701058367725433,12468224
9.30895775,10.044532682852228,8.57338281714777,8.87091824,9.793097528966543,7.948738951033457,0.41125517626630115,1.6983201935887338,0.45549713094136285,0.36701322159123945,1.7755932043474938,1.6210471828299737,12632064
9.295997949999999,9.94588301900876,8.646112880991238,8.62323854,9.44206477383779,7.804412306162207,0.41125517626630115,1.707781621813774,0.45549713094136285,0.36701322159123945,1.7825989900228842,1.6329642536046638,12795904
9.762358299999999,10.494237324282434,9.030479275717564,8.81611848,9.471148524792628,8.161088435207372,0.41125517626630115,1.6898433491587639,0.45549713094136285,0.36701322159123945,1.7517863079150093,1.6279003904025184,12959744
9.550797900000001,10.340479122064126,8.761116677935876,8.52483827,9.525878098995245,7.5237984410047565,0.4064668408614428,1.7029108479619026,0.4538775794473499,0.3590561022755357,1.7701282796555564,1.6356934162682488,13123584
9.379077939999998,10.090539480303079,8.667616399696918,8.944477800000001,9.708179072718831,8.180776527281171,0.4064668408614428,1.7140464514493943,0.4538775794473499,0.3590561022755357,1.7607307601462494,1.6673621427525391,13287424
9.631438,10.246239790758777,9.016636209241222,8.601558359999999,9.531866585781652,7.6712501342183455,0.4064668408614428,1.7215854316949843,0.4538775794473499,0.3590561022755357,1.7835762834528146,1.659594579937154,13451264
9.57555825,10.140246925944775,9.010869574055226,9.272077999999999,10.149410585648566,8.394745414351432,0.4064668408614428,1.7178045228123664,0.4538775794473499,0.3590561022755357,1.7691308789883515,1.6664781666363813,13615104
9.549318199999998,10.163710999853773,8.934925400146223,8.92815805,9.551056453356537,8.305259646643464,0.39806002799559786,1.7349252998828888,0.43825616316638794,0.3578638928248078,1.7973076797839822,1.6725429199817954,13778944
9.71719775,10.45926929075612,8.97512620924388,8.83743797,9.514599644266038,8.160276295733961,0.39806002799559786,1.742967078089714,0.43825616316638794,0.3578638928248078,1.8073033358305939,1.678630820348834,13942784
9.851878199999998,10.39468662960326,9.309069770396736,9.39583801,10.113607972399976,8.678068047600025,0.39806002799559786,1.6978925675153733,0.43825616316638794,0.3578638928248078,1.765626012279165,1.6301591227515817,14106624
9.903678150000001,10.462272755824612,9.34508354417539,8.88427785,9.510508485280807,8.258047214719193,0.3868250600264824,1.733577485382557,0.4194866439876059,0.354163476065359,1.8086939397746304,1.6584610309904835,14270464
10.0051174,10.537757027801613,9.472477772198387,9.224837950000001,9.661601708666197,8.788074191333806,0.3868250600264824,1.731597548723221,0.4194866439876059,0.354163476065359,1.8107477969172323,1.6524473005292095,14434304
9.95851795,10.426851612821947,9.490184287178051,9.0885181,9.77939796346147,8.39763823653853,0.3868250600264824,1.7180685818195343,0.4194866439876059,0.354163476065359,1.777633315132554,1.6585038485065144,14598144
10.1258375,10.690890639306605,9.560784360693393,9.36271805,9.992732886371511,8.732703213628488,0.3789548643741,1.7461807891726493,0.416743789123105,0.34116593962509495,1.8053549102827517,1.6870066680625468,14761984
10.012517650000001,10.60354823723234,9.421487062767662,8.89255819,9.743736474959976,8.041379905040026,0.3789548643741,1.7615057691931724,0.416743789123105,0.34116593962509495,1.8316671575575767,1.691344380828768,14925824
10.093077749999999,10.713666875734702,9.472488624265296,9.1101581,9.8800624235677,8.340253776432299,0.3789548643741,1.7298219367861747,0.416743789123105,0.34116593962509495,1.8197435919403742,1.6399002816319752,15089664
9.859277700000002,10.534967359806343,9.18358804019366,8.86183815,9.649609258944853,8.074067041055148,0.3657576517290484,1.7758465111255646,0.40162313718892767,0.3298921662691691,1.8565015130479503,1.6951915092031788,15253504
9.9353181,10.666584165216136,9.204052034783864,8.985958100000001,9.727383220864198,8.244532979135805,0.3657576517290484,1.782625064253807,0.40162313718892767,0.3298921662691691,1.873582434601827,1.691667693905787,15417344
9.77323795,10.239256591735202,9.307219308264798,9.153638150000003,9.881102510438714,8.426173789561291,0.3657576517290484,1.7814965039491653,0.40162313718892767,0.3298921662691691,1.875106640389547,1.6878863675087834,15581184
9.80871785,10.483582545340113,9.133853154659889,9.22447796,10.023261596171105,8.425694323828894,0.36486473031351724,1.7866115406155587,0.40286247314027535,0.32686698748675913,1.860343326580547,1.7128797546505705,15745024
10.209117299999999,10.839651681083703,9.578582918916295,9.265758100000001,9.746198507509705,8.785317692490297,0.36486473031351724,1.7470588609576225,0.40286247314027535,0.32686698748675913,1.8221612712666737,1.6719564506485713,15908864
9.9024383,10.512438627127953,9.292437972872047,9.333918,10.14000400632935,8.52783199367065,0.36486473031351724,1.7251345112919807,0.40286247314027535,0.32686698748675913,1.8001742148906903,1.650094807693271,16072704
10.30395775,10.98875532369639,9.61916017630361,9.626238099999998,10.229514050881757,9.02296214911824,0.36486473031351724,1.7258066520094872,0.40286247314027535,0.32686698748675913,1.793784424558602,1.6578288794603724,16236544
10.29859755,10.813925035955021,9.783270064044979,9.43683807,10.079908580412898,8.793767559587103,0.3521254322519477,1.7548241451382638,0.3836324396428429,0.3206184248610525,1.8087187802553448,1.7009295100211828,16400384
10.17547805,10.60445918232673,9.746496917673271,9.705437750000002,10.152379493004851,9.258496006995152,0.3521254322519477,1.741137783229351,0.3836324396428429,0.3206184248610525,1.8178805705235888,1.6643949959351134,16564224
10.01967825,10.648255643134977,9.391100856865023,9.4056783,10.112985750966276,8.698370849033724,0.3521254322519477,1.7507216423749923,0.3836324396428429,0.3206184248610525,1.7908106819007312,1.7106326028492533,16728064
9.67039815,10.21141686302239,9.129379436977612,9.39719831,10.042199318861355,8.752197301138645,0.3470563047877173,1.7833455756306649,0.38125160134635727,0.31286100822907736,1.8387329614072445,1.7279581898540852,16891904
10.11683825,10.715742016176472,9.51793448382353,9.5431579,10.132713807707226,8.953601992292775,0.3470563047877173,1.762741282582283,0.38125160134635727,0.31286100822907736,1.8177385355374494,1.7077440296271167,17055744
10.31255795,10.874708170151449,9.750407729848552,9.4455181,10.01878204285363,8.872254157146369,0.3470563047877173,1.7783832639455794,0.38125160134635727,0.31286100822907736,1.8332056435360202,1.7235608843551387,17219584
10.3021178,10.760972409793515,9.843263190206484,9.6002379,10.145281006449654,9.055194793550346,0.34421052730170537,1.8154614359140395,0.3773310233986183,0.31109003120479245,1.848065487791496,1.7828573840365831,17383424
10.41743825,10.875834997720316,9.959041502279684,9.785358,10.455778288714624,9.114937711285377,0.34421052730170537,1.7812603771686555,0.3773310233986183,0.31109003120479245,1.8275288324483645,1.7349919218889465,17547264
10.4585577,10.942917191634685,9.974198208365316,9.2111582,9.68508459109482,8.73723180890518,0.34421052730170537,1.7669408559799193,0.3773310233986183,0.31109003120479245,1.8124427847781996,1.721438927181639,17711104
10.2613181,10.665124274614122,9.857511925385879,9.649117699999998,10.317706399300555,8.980529000699441,0.3504660593272395,1.7817845925688744,0.37147668520107857,0.32945543345340045,1.8438016058346802,1.7197675793030687,17874944
10.429837800000001,10.999103202792723,9.86057239720728,9.5637583,10.091850584193217,9.035666015806783,0.3504660593272395,1.7790153414011,0.37147668520107857,0.32945543345340045,1.8609066117433701,1.69712407105883,18038784
10.25459785,10.843252023467581,9.665943676532418,9.6654382,10.109966486866607,9.220909913133394,0.3504660593272395,1.783700904250145,0.37147668520107857,0.32945543345340045,1.8604785850446681,1.706923223455622,18202624
10.240437750000002,10.770991949663582,9.709883550336421,9.4503579,10.198913601542971,8.70180219845703,0.3359429148094932,1.8101984068751336,0.3671258823291044,0.3047599472898819,1.8741391154977676,1.7462576982524995,18366464
10.465077500000001,10.969095069575358,9.961059930424645,9.5001579,10.122642356249543,8.877673443750457,0.3359429148094932,1.7988369822502137,0.3671258823291044,0.3047599472898819,1.8573510154598545,1.740322949040573,18530304
10.375037899999999,10.851515785204223,9.898560014795775,9.733198000000002,10.149001126972852,9.317394873027151,0.3359429148094932,1.778397522866726,0.3671258823291044,0.3047599472898819,1.8311287314049234,1.7256663143285285,18694144
10.4312778,11.030592618665583,9.831962981334417,9.7677579,10.369256224613036,9.166259575386963,0.3359429148094932,1.7659301429986953,0.3671258823291044,0.3047599472898819,1.83000146378984,1.7018588222075506,18857984
10.6441179,11.218262784662826,10.069973015337172,9.7705579,10.281706965647478,9.259408834352522,0.3335154915387344,1.7703919127583503,0.35421035387838656,0.3128206291990822,1.8363990117941604,1.7043848137225401,19021824
10.59103785,11.127993170182416,10.054082529817583,9.6227579,10.17732561639944,9.06819018360056,0.3335154915387344,1.7732993885874748,0.35421035387838656,0.3128206291990822,1.8100976738757126,1.736501103299237,19185664
10.4321582,10.843040289578457,10.021276110421542,9.333877950000002,10.069241256718946,8.598514643281057,0.3335154915387344,1.7735055416822434,0.35421035387838656,0.3128206291990822,1.8361922291816666,1.7108188541828202,19349504
10.3667978,10.747723437152922,9.985872162847079,9.48299801,10.264931023532911,8.701064996467087,0.3209316159154696,1.7860460683703423,0.3426461790201765,0.29921705281076266,1.8470413745948349,1.7250507621458497,19513344
10.3031182,10.833140540541189,9.773095859458811,9.6377179,9.912979538490527,9.362456261509474,0.3209316159154696,1.788155233860016,0.3426461790201765,0.29921705281076266,1.8241781295135564,1.7521323382064755,19677184
10.385717499999998,10.901836682244031,9.869598317755965,9.69199815,10.092147498019589,9.29184880198041,0.3209316159154696,1.796131320297718,0.3426461790201765,0.29921705281076266,1.842394325777592,1.749868314817844,19841024
10.294118,10.934250985809198,9.6539850141908,9.721117549999999,10.14381666787029,9.298418432129708,0.3199166383354168,1.8003054976463317,0.334671400037573,0.30516187663326055,1.8612406275093798,1.7393703677832837,20004864
10.2591979,10.816733560994605,9.701662239005396,9.5203181,10.266192453665743,8.774443746334258,0.3199166383354168,1.801816438138485,0.334671400037573,0.30516187663326055,1.8689097615362726,1.7347231147406972,20168704
10.8131576,11.25042300303143,10.37589219696857,9.5351584,10.078918326762206,8.991398473237794,0.3199166383354168,1.7871994912624358,0.334671400037573,0.30516187663326055,1.8363845688189206,1.738014413705951,20332544
10.33055855,10.899623623874968,9.76149347612503,9.620917849999998,10.24182720840612,9.000008491593876,0.3228543963477326,1.8049590677022933,0.34662658415651615,0.29908220853894907,1.8656303969193515,1.744287738485235,20496384
10.5035179,11.053790759865258,9.953245040134743,9.4695179,10.104119282463268,8.834916517536731,0.3228543963477326,1.7899649485945701,0.34662658415651615,0.29908220853894907,1.8667533897253634,1.7131765074637768,20660224
10.83727815,11.263190085001359,10.41136621499864,9.427238,10.023913853776905,8.830562146223093,0.3228543963477326,1.801531346142292,0.34662658415651615,0.29908220853894907,1.8672924884750952,1.7357702038094887,20824064
10.4356779,11.25018035530415,9.621175444695849,9.20679795,9.840932136935402,8.572663763064599,0.31664389411877586,1.8081858143210412,0.3425414644233682,0.2907463238141835,1.876455079858324,1.7399165487837585,20987904
10.499918000000001,10.93006557449113,10.069770425508873,9.663918,10.354726676900052,8.97310932309995,0.31664389411877586,1.8004219472408294,0.3425414644233682,0.2907463238141835,1.8512689230607933,1.7495749714208655,21151744
10.61171795,11.221372024613155,10.002063875386844,9.262277899999999,9.698703513428324,8.825852286571674,0.31664389411877586,1.818331553041935,0.3425414644233682,0.2907463238141835,1.8777821819512424,1.7588809241326278,21315584
10.657557700000002,11.012203531410664,10.302911868589339,9.7929982,10.407007005930469,9.17898939406953,0.31664389411877586,1.8265264347195624,0.3425414644233682,0.2907463238141835,1.899675894778167,1.753376974660958,21479424
10.5215576,10.977042349875052,10.066072850124947,9.5773182,10.135197145822803,9.019439254177199,0.3186743396805468,1.8328283861279488,0.34050854167249117,0.29684013768860246,1.9104108248165113,1.7552459474393864,21643264
10.7362778,11.499468625175957,9.973086974824042,9.474237800000001,10.019495378705983,8.928980221294019,0.3186743396805468,1.8538972958922386,0.34050854167249117,0.29684013768860246,1.9203617097637335,1.7874328820207437,21807104
10.307357999999999,10.62064521378473,9.994070786215268,9.695038100000001,10.387155576121426,9.002920623878577,0.3186743396805468,1.8552134051918983,0.34050854167249117,0.29684013768860246,1.9230355931441394,1.787391217239657,21970944
10.4997176,11.124550341985117,9.874884858014884,9.578078,10.004398950834462,9.151757049165537,0.32307223858691336,1.833459061384201,0.3387993954445843,0.3073450817292424,1.9032244687827298,1.7636936539856722,22134784
10.4182377,11.104895895192055,9.731579504807947,9.91099805,10.655068759207278,9.166927340792721,0.32307223858691336,1.8243792414665223,0.3387993954445843,0.3073450817292424,1.9186598013516112,1.7300986815814334,22298624
10.404398250000002,11.034246981935109,9.774549518064894,9.676878150000002,10.33172535759602,9.022030942403983,0.32307223858691336,1.8055498167872428,0.3387993954445843,0.3073450817292424,1.9111670975234836,1.699932536051002,22462464
10.607957899999999,11.060484411215077,10.15543138878492,9.739478000000002,10.125961817928257,9.352994182071747,0.3164112244123923,1.827103392779827,0.34080229051893607,0.2920201583058485,1.938138906351785,1.716067879207869,22626304
10.466797799999998,10.892526452172435,10.041069147827562,9.550237899999999,9.835129878069038,9.26534592193096,0.3164112244123923,1.8155465617775917,0.34080229051893607,0.2920201583058485,1.9038815780808334,1.72721154547435,22790144
10.3641981,10.890845101055252,9.837551098944747,9.3995178,10.012080099173202,8.786955500826798,0.3164112244123923,1.8407237768173217,0.34080229051893607,0.2920201583058485,1.948517009307111,1.7329305443275325,22953984
10.82663805,11.380174043641626,10.273102056358374,9.508997999999998,10.109911216762951,8.908084783237046,0.3142783073785419,1.8206226974725723,0.343813327006074,0.2847432877510098,1.9126992428846143,1.7285461520605303,23117824
10.2757978,11.084368477875694,9.467227122124305,9.599357999999999,10.036004968935144,9.162711031064854,0.3142783073785419,1.8250691771507264,0.343813327006074,0.2847432877510098,1.8959842553602295,1.7541540989412232,23281664
10.385117900000001,10.898136311740641,9.87209948825936,9.772837999999998,10.272431448876583,9.273244551123414,0.3142783073785419,1.8180521592497825,0.343813327006074,0.2847432877510098,1.9144447009073782,1.7216596175921868,23445504
10.648998,11.25084179408664,10.047154205913362,9.434317600000002,10.016649963737791,8.851985236262212,0.30725090880011213,1.8535116627812385,0.3310089000545558,0.28349291754566847,1.910478033184222,1.796545292378255,23609344
10.382278150000001,11.028395813213447,9.736160486786556,9.642077950000001,10.339510619071664,8.944645280928338,0.30725090880011213,1.8228689953684807,0.3310089000545558,0.28349291754566847,1.8721408721132418,1.7735971186237196,23773184
10.869557750000002,11.595770276180227,10.143345223819777,9.801958,10.221894101139924,9.382021898860078,0.30725090880011213,1.840920765697956,0.3310089000545558,0.28349291754566847,1.887793962804052,1.79404756859186,23937024
10.581278099999999,11.151173077117967,10.01138312288203,9.5975582,10.379856744966409,8.815259655033591,0.30725090880011213,1.8115653187036513,0.3310089000545558,0.28349291754566847,1.895937314662303,1.7271933227449996,24100864
10.738877299999999,11.256100944038446,10.221653655961552,9.747797700000001,10.347640511576676,9.147954888423326,0.3145650018032635,1.8081129983067512,0.33934492444103137,0.2897850791654957,1.9130147847272565,1.703211211886246,24264704
10.3440378,11.015937983551218,9.672137616448783,9.7267981,10.24218448049573,9.21141171950427,0.3145650018032635,1.8411506742238999,0.33934492444103137,0.2897850791654957,1.9392982663926395,1.7430030820551603,24428544
10.62075815,11.061685245802359,10.179831054197642,9.8921178,10.474170059344777,9.310065540655222,0.3145650018032635,1.8439569503068924,0.33934492444103137,0.2897850791654957,1.9264471820712417,1.7614667185425432,24592384
10.483197950000001,11.12122302859811,9.845172871401893,9.4496779,9.827777787670295,9.071578012329704,0.31364713102308694,1.8472514852881432,0.3440245280422286,0.2832697340039453,1.9305407296755128,1.7639622409007736,24756224
10.5833177,11.132152167934194,10.034483232065806,9.629998100000002,10.384265253945134,8.875730946054869,0.31364713102308694,1.8399716466665268,0.3440245280422286,0.2832697340039453,1.9195816409211837,1.76036165241187,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-climber-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.165,2.3773793775299286,1.9526206224700713,2.2269999999999994,2.679991169891864,1.774008830108135,0.0,2.7075786501169206,0.0,0.0,2.7079375792067037,2.7072197210271374,16384,-0.10697565637528897,2.1375506639480593
2.317,2.5831597264801722,2.050840273519828,2.2079999999999997,2.6395043452851894,1.7764956547148103,0.0,2.705275002121925,0.0,0.0,2.7091987486094515,2.701351255634399,180224,-0.10640291199088099,2.2595322132110596
1.969,2.334032875231807,1.603967124768193,2.221,2.6003006722904667,1.8416993277095335,0.0,2.696542999148369,0.0,0.0,2.7095496421384726,2.6835363561582652,344064,-0.09168034531176088,2.0866661190986635
2.3579999999999997,2.574138844264514,2.1418611557354854,2.0740000000000003,2.387119785385721,1.7608802146142792,0.0,2.6960861653089525,0.0,0.0,2.7072718209687476,2.6849005096491574,507904,-0.10187700726091861,2.4569336652755736
2.586,2.9331656665052,2.2388343334947995,2.1899999999999995,2.622827910375474,1.7571720896245249,0.16042901927145242,2.6904372423887253,0.16816711374934096,0.1526909247935639,2.7005790786768036,2.680295406100647,671744,-0.06453655529767277,2.6032683134078978
2.274,2.59328670501604,1.9547132949839596,2.403,2.770615288039004,2.035384711960996,0.16042901927145242,2.6833279192447663,0.16816711374934096,0.1526909247935639,2.6993899610365877,2.667265877452945,835584,-0.06325545981526375,2.4020188808441163
2.597,2.98277324946139,2.21122675053861,2.428,3.0476902452031984,1.8083097547968017,0.16042901927145242,2.671217921376228,0.16816711374934096,0.1526909247935639,2.690094636377604,2.652341206374852,999424,-0.06819172175601122,2.698963665962219
2.597,2.863009398330209,2.3309906016697908,2.67,3.247477272280044,2.092522727719956,0.1483828069813853,2.6560056895017623,0.1607273337397081,0.13603828022306252,2.6851787712239115,2.626832607779613,1163264,0.014137525111436825,2.737487244606018
2.818,3.268395381859095,2.367604618140905,3.043,3.429808738267377,2.6561912617326233,0.1483828069813853,2.642578533291817,0.1607273337397081,0.13603828022306252,2.6672769837315373,2.6178800828520963,1327104,0.012034310400485984,3.0462502956390383
3.161,3.577376031971102,2.744623968028898,2.878,3.3356417813093557,2.4203582186906445,0.1483828069813853,2.638744431734085,0.1607273337397081,0.13603828022306252,2.6638404360362893,2.6136484274318805,1490944,0.028797483071684844,3.22686653137207
3.069,3.3397563480326915,2.7982436519673084,2.902,3.584990483096214,2.2190095169037862,0.17178902190280587,2.63950152695179,0.18777406648836534,0.1558039773172464,2.662713461868905,2.6162895920346747,1654784,0.12700325213372704,3.249768590927124
3.625,4.028019850627733,3.2219801493722673,3.5360000000000005,3.9139735440477286,3.1580264559522724,0.17178902190280587,2.60210502743721,0.18777406648836534,0.1558039773172464,2.6330889103972352,2.571121144477185,1818624,0.1326197695918381,3.7001073360443115
3.978,4.5125053788316825,3.443494621168318,3.379,3.7514365717810216,3.0065634282189784,0.17178902190280587,2.583553785085678,0.18777406648836534,0.1558039773172464,2.6309577046668653,2.5361498655044907,1982464,0.11034349884139372,4.191741681098938
4.009,4.485706408599675,3.5322935914003257,3.5490000000000004,3.954399802663988,3.1436001973360126,0.20180154610953305,2.5674792259931563,0.21988970022899437,0.18371339199007172,2.6066961948451763,2.528262257141136,2146304,0.3683043532073498,4.285220050811768
4.1290000000000004,4.637182053992465,3.620817946007536,3.5940000000000003,4.061165923414797,3.126834076585203,0.20180154610953305,2.5262105733156206,0.21988970022899437,0.18371339199007172,2.5714989543030007,2.4809221923282405,2310144,0.3277295470237732,4.478167247772217
4.601999999999999,5.218194774401731,3.9858052255982686,4.002,4.486020660716048,3.5179793392839516,0.20180154610953305,2.5212739199399947,0.21988970022899437,0.18371339199007172,2.5681890455083702,2.474358794371619,2473984,0.34052431434392927,4.887791800498962
4.593999999999999,5.133318087959229,4.0546819120407696,4.325,4.775538566606678,3.8744614333933223,0.21099278675879224,2.4979430943727494,0.23582517351887375,0.18616039999871073,2.5656111305868903,2.4302750581586086,2637824,0.812260964512825,4.862944865226746
4.912,5.763079314752744,4.060920685247256,4.534000000000001,5.104669781922961,3.9633302180770396,0.21099278675879224,2.4886947095394136,0.23582517351887375,0.18616039999871073,2.538054246836749,2.439335172242078,2801664,0.8604164242744445,5.196211409568787
5.353,6.12587838629373,4.58012161370627,4.58,5.298581936872894,3.861418063127106,0.21099278675879224,2.440858092904091,0.23582517351887375,0.18616039999871073,2.534574144594327,2.3471420412138553,2965504,0.7604983180761338,5.4709522247314455
5.302999999999999,6.171493523291912,4.434506476708086,4.532,5.57135364530077,3.4926463546992297,0.21099278675879224,2.409325298666954,0.23582517351887375,0.18616039999871073,2.489366822511611,2.3292837748222976,3129344,0.7698097266256809,5.6590007781982425
5.703,6.611383729488811,4.79461627051119,4.9750000000000005,5.669769746031014,4.280230253968987,0.20709441601225836,2.38436136841774,0.23867091483243158,0.17551791719208515,2.455241610514575,2.313481126320905,3293184,1.453830224275589,6.037867164611816
5.758000000000001,6.371690475728604,5.144309524271398,4.800000000000001,5.61193595806566,3.9880640419343414,0.20709441601225836,2.362673929333687,0.23867091483243158,0.17551791719208515,2.424847439545532,2.3005004191218417,3457024,1.5094253420829773,5.871873235702514
6.186,6.598800193798404,5.773199806201596,5.169,5.938473196414273,4.399526803585726,0.20709441601225836,2.3276552081108095,0.23867091483243158,0.17551791719208515,2.4150165170716256,2.2402938991499934,3620864,1.3958055317401885,6.357880306243897
5.955,6.655960055923303,5.254039944076697,5.433,6.284117500701283,4.581882499298716,0.22574332065245808,2.2850252866744993,0.253794762702949,0.1976918786019672,2.3698130143209424,2.2002375590280563,3784704,2.093930649757385,6.170702886581421
6.686,7.337094463192554,6.034905536807446,5.54,6.261941825911202,4.818058174088798,0.22574332065245808,2.2470428198575974,0.253794762702949,0.1976918786019672,2.348625743921988,2.1454598957932065,3948544,2.099977898597717,6.778750276565551
7.173,7.8953441008273,6.4506558991727,6.164,6.989484100392006,5.3385158996079936,0.22574332065245808,2.1815327391028405,0.253794762702949,0.1976918786019672,2.29674861204405,2.066316866161631,4112384,2.162436008453369,7.1799711227417
6.876,7.863767179045751,5.88823282095425,6.307,7.2574320070368,5.356567992963201,0.27010415026751766,2.1690938219428064,0.32406450874078124,0.21614379179425408,2.2724164545866676,2.065771189298945,4276224,2.6095093488693237,6.815256214141845
7.465999999999999,8.183177802222014,6.748822197777985,6.6259999999999994,7.333957625850586,5.918042374149413,0.27010415026751766,2.067589756846428,0.32406450874078124,0.21614379179425408,2.2083921397441,1.926787373948756,4440064,2.8710564851760862,7.390859460830688
7.726999999999999,8.541015356120509,6.91298464387949,6.214,6.977507694787683,5.450492305212318,0.27010415026751766,2.0271473824977875,0.32406450874078124,0.21614379179425408,2.1992947020930886,1.855000062902486,4603904,2.8583401918411253,7.515226554870606
7.686,8.163099570320494,7.208900429679506,7.087000000000001,7.7930318689691,6.380968131030901,0.2938660922205637,1.999389910697937,0.34500239212611655,0.24272979231501085,2.156666469592263,1.8421133518036108,4767744,3.464137077331543,7.470678234100342
7.962999999999999,8.801952322840815,7.124047677159184,6.8359999999999985,7.72018550089899,5.951814499101007,0.2938660922205637,1.9164145410060882,0.34500239212611655,0.24272979231501085,2.103476586286571,1.7293524957256055,4931584,3.4860344171524047,7.706349515914917
8.058,8.613460169589143,7.502539830410856,6.968999999999999,7.900755869313416,6.037244130686583,0.2938660922205637,1.8396634623408317,0.34500239212611655,0.24272979231501085,2.0144474394005205,1.6648794852811428,5095424,3.4690484046936034,7.767922496795654
8.309000000000001,9.011259923390195,7.606740076609808,7.2170000000000005,7.928210939173464,6.505789060826537,0.31409694020731915,1.81558568328619,0.3423395941754097,0.2858542862392286,1.9725800676638634,1.6585912989085168,5259264,4.245884847640991,7.9597374439239506
8.595,9.106786088126672,8.08321391187333,7.0219999999999985,7.673349368618714,6.370650631381283,0.31409694020731915,1.7789663553237915,0.3423395941754097,0.2858542862392286,1.96058825987991,1.597344450767673,5423104,4.095891666412354,8.123176717758179
8.593,9.267967406620498,7.918032593379502,7.202000000000001,7.737141102887828,6.666858897112173,0.31409694020731915,1.730669978260994,0.3423395941754097,0.2858542862392286,1.9167372655729893,1.5446026909489987,5586944,4.115916800498963,8.116098976135254
8.883,9.597311556675375,8.168688443324623,7.192,7.689690666981008,6.6943093330189924,0.31409694020731915,1.7261419951915742,0.3423395941754097,0.2858542862392286,1.8843073720419161,1.5679766183412323,5750784,4.1830085754394535,8.303615951538086
8.905,9.488168071828353,8.321831928171646,7.665000000000001,8.470223571438394,6.8597764285616085,0.319883311181555,1.659977561235428,0.34405918031097277,0.2957074420521372,1.8860779393816334,1.4338771830892225,5914624,4.939474129676819,8.308420419692993
8.745,9.511801799684898,7.9781982003151,7.176,7.541381991893416,6.810618008106585,0.319883311181555,1.6442907929420472,0.34405918031097277,0.2957074420521372,1.8066175147359995,1.4819640711480948,6078464,4.740956425666809,8.149802923202515
9.329999999999998,10.144346363656151,8.515653636343846,7.039,7.573161960457687,6.504838039542312,0.319883311181555,1.5820756375789642,0.34405918031097277,0.2957074420521372,1.7905174964009622,1.3736337787569661,6242304,5.020008015632629,8.595860290527344
8.841000000000001,9.343801153538854,8.338198846461149,7.45,8.038557558782486,6.8614424412175135,0.31495057952161004,1.591808944940567,0.341052016380105,0.28884914266311507,1.7819478513900122,1.4016700384911218,6406144,5.482754039764404,8.183789587020874
9.643,10.297828985308378,8.988171014691623,7.531000000000001,8.069914650014267,6.992085349985734,0.31495057952161004,1.5461446806788444,0.341052016380105,0.28884914266311507,1.7473370319024677,1.344952329455221,6569984,5.550410175323487,8.78811182975769
9.464000000000002,10.086337528998536,8.841662471001468,7.242,7.870073244136383,6.613926755863617,0.31495057952161004,1.5045601084828377,0.341052016380105,0.28884914266311507,1.6682525855189245,1.340867631446751,6733824,5.55706295967102,8.61514401435852
9.433,9.964244764680085,8.901755235319914,7.433,8.085580263262688,6.780419736737311,0.3020396024680697,1.542768159508705,0.3325024545983963,0.27157675033774314,1.7119695883790942,1.373566730638316,6897664,5.7611531734466555,8.553178071975708
9.741000000000001,10.175544589196553,9.30645541080345,7.728,8.39857885442355,7.05742114557645,0.3020396024680697,1.5578782215714455,0.3325024545983963,0.27157675033774314,1.6964951872044929,1.4192612559383981,7061504,6.205178546905517,8.804293823242187
9.891000000000002,10.330441691240148,9.451558308759855,7.543000000000001,8.006012958781934,7.079987041218068,0.3020396024680697,1.5039105981588363,0.3325024545983963,0.27157675033774314,1.6187694366337675,1.3890517596839052,7225344,6.179164695739746,8.887607669830322
9.698,10.277806864395378,9.118193135604622,7.621,8.28919832385303,6.9528016761469695,0.28643944582757586,1.5167474433779717,0.3142063424279216,0.2586725492272301,1.6368556547724427,1.3966392319835008,7389184,6.622216510772705,8.69627923965454
9.819999999999999,10.356619045506212,9.283380954493785,8.072,8.864714324331281,7.279285675668717,0.28643944582757586,1.5262836784124374,0.3142063424279216,0.2586725492272301,1.6558454749544276,1.3967218818704472,7553024,6.719648742675782,8.76013355255127
9.900000000000002,10.470105253440101,9.329894746559903,7.518000000000001,8.021106350586036,7.014893649413964,0.28643944582757586,1.5079064071178436,0.3142063424279216,0.2586725492272301,1.6606688587995262,1.355143955436161,7716864,6.653706693649292,8.853528213500976
9.709,10.39356482527223,9.024435174727769,7.946,8.559338405776126,7.3326615942238735,0.279365047572882,1.4865630865097046,0.30818609151938736,0.25054400362637663,1.6526475350801557,1.3204786379392535,7880704,6.879748201370239,8.618742418289184
9.852999999999998,10.44629672171688,9.259703278283116,7.7730000000000015,8.255577454923042,7.29042254507696,0.279365047572882,1.5130922377109528,0.30818609151938736,0.25054400362637663,1.64299323306223,1.3831912423596755,8044544,7.021974849700928,8.74562759399414
9.806999999999999,10.32759677294428,9.286403227055716,7.601000000000002,8.264783850360946,6.937216149639058,0.279365047572882,1.5142837435007095,0.30818609151938736,0.25054400362637663,1.6485563840382833,1.3800111029631357,8208384,6.932254505157471,8.657917308807374
10.021,10.372865030942265,9.669134969057737,7.455,7.857821300330556,7.052178699669444,0.279365047572882,1.5676319614052772,0.30818609151938736,0.25054400362637663,1.678842470060016,1.4564214527505384,8372224,7.001918745040894,8.804057598114014
10.442,10.991213983798666,9.892786016201335,7.563,8.191602418067255,6.934397581932744,0.27557535480584644,1.5920505598187447,0.3080647038769356,0.2430860057347573,1.7439838385860968,1.4401172810513925,8536064,7.491355609893799,9.13637056350708
10.315999999999999,10.877180897750447,9.75481910224955,7.834999999999999,8.490137390170947,7.179862609829051,0.27557535480584644,1.544021514058113,0.3080647038769356,0.2430860057347573,1.670170190802346,1.41787283731388,8699904,7.5591208934783936,9.043934440612793
10.049000000000001,10.614587305373805,9.483412694626198,7.726999999999999,8.34536963056088,7.108630369439119,0.27557535480584644,1.5334643125534058,0.3080647038769356,0.2430860057347573,1.6403031962420258,1.4266254288647857,8863744,7.424795246124267,8.780928611755371
10.272000000000002,10.860503186057647,9.683496813942357,8.172999999999998,8.529063196637898,7.816936803362098,0.2813025152351125,1.5614456817507745,0.32152597324340865,0.24107905722681638,1.655182256677091,1.4677091068244579,9027584,7.866888809204101,8.953263473510741
9.954,10.378056599995803,9.529943400004198,8.321,8.899211898874452,7.742788101125547,0.2813025152351125,1.6122472241520882,0.32152597324340865,0.24107905722681638,1.7218891720785197,1.5026052762256568,9191424,7.737150001525879,8.682316398620605
10.085999999999999,10.647572791363682,9.524427208636315,7.81,8.25409458452001,7.36590541547999,0.2813025152351125,1.6128617540001868,0.32152597324340865,0.24107905722681638,1.7179343104471916,1.507789197553182,9355264,7.755038738250732,8.75083818435669
10.147,10.682127087709079,9.611872912290922,7.591000000000001,8.139606416294962,7.04239358370504,0.26657788502137314,1.6295692965388298,0.2907984253691754,0.2423573446735709,1.7355789495677387,1.5235596435099208,9519104,7.906712388992309,8.82385082244873
10.211,10.707013104665593,9.714986895334407,7.968999999999999,8.719632400046788,7.218367599953212,0.26657788502137314,1.6931645363569259,0.2907984253691754,0.2423573446735709,1.7524248934410653,1.6339041792727864,9682944,7.9356285572052006,8.865379333496094
10.153000000000002,10.813682223160274,9.49231777683973,8.118,8.78451031499895,7.45148968500105,0.26657788502137314,1.6977974891662597,0.2907984253691754,0.2423573446735709,1.7998374310441168,1.5957575472884027,9846784,8.094250869750976,8.80303168296814
10.552000000000001,11.017076337819933,10.08692366218007,7.696,8.06791934609536,7.32408065390464,0.2560685125872624,1.674747957289219,0.28527168028533934,0.22686534488918542,1.7950704693915132,1.5544254451869248,10010624,8.420183801651001,9.133579921722411
10.258,10.902496702862008,9.61350329713799,7.881,8.688718391520213,7.073281608479787,0.2560685125872624,1.6656592264771461,0.28527168028533934,0.22686534488918542,1.7966930404061563,1.534625412548136,10174464,8.271002531051636,8.8659161567688
10.312,11.018538038607971,9.605461961392027,8.028,8.624419315582585,7.431580684417415,0.2560685125872624,1.6480768591165542,0.28527168028533934,0.22686534488918542,1.7807348849637072,1.5154188332694012,10338304,8.3008394241333,8.911128568649293
10.279,10.80919713314955,9.74880286685045,7.736,8.372147781572803,7.099852218427196,0.2592242518357883,1.7000740587711334,0.28414314602959895,0.23430535764197763,1.814227175913967,1.5859209416282998,10502144,8.429531669616699,8.834659957885743
10.614,11.104350894768228,10.123649105231774,7.964,8.496187936729122,7.431812063270878,0.2592242518357883,1.6870827943086624,0.28414314602959895,0.23430535764197763,1.8251636777092999,1.5490019109080249,10665984,8.709201049804687,9.188960075378418
10.468999999999998,11.044229519409424,9.893770480590572,7.754,8.271922774166187,7.236077225833812,0.2592242518357883,1.6895525127649307,0.28414314602959895,0.23430535764197763,1.8243866278174938,1.5547183977123675,10829824,8.64150128364563,9.017077350616455
10.483000000000002,11.087153126285052,9.878846873714952,7.773000000000001,8.234996753235345,7.311003246764656,0.2592242518357883,1.7029642790555954,0.28414314602959895,0.23430535764197763,1.846242809302039,1.5596857488091518,10993664,8.48523235321045,9.013766288757324
10.487999999999998,11.110266823798277,9.865733176201719,8.065000000000001,8.685616628845862,7.444383371154141,0.2529835913863129,1.7281499296426772,0.27770508210869527,0.22826210066393046,1.844188630648449,1.6121112286369055,11157504,8.664640808105469,8.963472461700439
10.758000000000001,11.199583514185031,10.31641648581497,7.981,8.431764905466252,7.530235094533747,0.2529835913863129,1.750827293097973,0.27770508210869527,0.22826210066393046,1.8682198644572525,1.6334347217386933,11321344,8.864480590820312,9.20724630355835
10.434000000000001,11.044936985293901,9.8230630147061,7.525999999999999,8.09172431448542,6.960275685514578,0.2529835913863129,1.7491647824645042,0.27770508210869527,0.22826210066393046,1.8447646101199566,1.6535649548090519,11485184,8.771220350265503,8.891488361358643
10.413,10.860974329621687,9.965025670378314,7.8870000000000005,8.311005896185419,7.462994103814582,0.25773531137683675,1.8148458436131478,0.27208614782774415,0.24338447492592932,1.9382534280577557,1.69143825916854,11649024,8.821049404144286,8.86029577255249
10.265999999999998,10.781154345803273,9.750845654196723,8.042,8.635191368784138,7.4488086312158615,0.25773531137683675,1.8019622638821602,0.27208614782774415,0.24338447492592932,1.924608441523991,1.6793160862403294,11812864,8.836811542510986,8.734267807006836
10.392,11.089908303432479,9.69409169656752,7.781000000000001,8.289791705907241,7.27220829409276,0.25773531137683675,1.807050348818302,0.27208614782774415,0.24338447492592932,1.9211689788231632,1.692931718813441,11976704,8.8971999168396,8.810667133331298
10.480999999999998,11.058259906801085,9.90374009319891,7.7360000000000015,8.552629659025438,6.919370340974566,0.2516346473656388,1.8233767598867416,0.2749681902402859,0.22830110449099167,1.9314869104621535,1.7152666093113298,12140544,8.845656394958496,8.925303554534912
10.428999999999998,10.971336611340226,9.886663388659771,7.926,8.628313320391975,7.223686679608026,0.2516346473656388,1.8164838194847106,0.2749681902402859,0.22830110449099167,1.9446070014636845,1.6883606375057367,12304384,8.715943527221679,8.815495014190674
10.389,11.100174380865901,9.677825619134097,7.814,8.276475945320403,7.351524054679597,0.2516346473656388,1.786141000688076,0.2749681902402859,0.22830110449099167,1.9292331947201093,1.6430488066560427,12468224,8.876043367385865,8.810284519195557
10.629000000000001,11.200847007511626,10.057152992488376,7.751,8.234082808636368,7.267917191363634,0.24797367621935482,1.8423588961362838,0.2713079130449921,0.22463943939371755,1.9216545454957412,1.7630632467768264,12632064,8.963929176330566,8.966835880279541
10.667999999999997,11.237083473666207,10.098916526333788,8.325,8.832015778847166,7.817984221152832,0.24797367621935482,1.8397912204265594,0.2713079130449921,0.22463943939371755,1.9363718675429753,1.7432105733101435,12795904,8.925794315338134,9.058735704421997
10.421,10.947183428093282,9.894816571906716,7.956,8.360232606304836,7.551767393695165,0.24797367621935482,1.8470137968659401,0.2713079130449921,0.22463943939371755,1.9191825693503493,1.774845024381531,12959744,8.903072452545166,8.854290771484376
10.311,10.718024569282985,9.903975430717015,7.931,8.458075895863205,7.403924104136795,0.24404729151316734,1.8183772459626197,0.2627171452050735,0.22537743782126118,1.9214667172474555,1.715287774677784,13123584,8.869390487670898,8.724239826202393
10.412,10.931264864977404,9.892735135022598,8.114,8.719197488428366,7.508802511571637,0.24404729151316734,1.8330152302980423,0.2627171452050735,0.22537743782126118,1.9356381335408293,1.7303923270552553,13287424,8.847517108917236,8.831678581237792
10.462,11.044542702297436,9.879457297702563,8.09,8.661489282489182,7.518510717510818,0.24404729151316734,1.810054512321949,0.2627171452050735,0.22537743782126118,1.9286170487928647,1.6914919758510332,13451264,8.928888893127441,8.897326183319091
10.466,10.894560380809985,10.037439619190014,8.178,8.901129310704524,7.454870689295477,0.24404729151316734,1.8504999846220016,0.2627171452050735,0.22537743782126118,1.9360825948151763,1.764917374428827,13615104,8.841158199310303,8.886554527282716
10.636,11.125289280487523,10.146710719512475,8.067000000000002,8.90269192888289,7.231308071117115,0.23148358302451766,1.8243257462978364,0.24623280237377093,0.21673436367526439,1.9120155121900164,1.7366359804056564,13778944,8.964789867401123,8.967914581298828
10.626000000000001,11.146465176548826,10.105534823451176,7.845000000000001,8.780481159617873,6.909518840382128,0.23148358302451766,1.8299135372042656,0.24623280237377093,0.21673436367526439,1.9344614518932457,1.7253656225152856,13942784,8.943652248382568,8.988875675201417
10.748999999999999,11.294865368016692,10.203134631983305,8.16,8.613541618817942,7.706458381182057,0.23148358302451766,1.8348974198102952,0.24623280237377093,0.21673436367526439,1.9180834465932926,1.7517113930272978,14106624,9.114903545379638,9.09558038711548
10.629999999999999,11.062087954009366,10.197912045990632,8.138000000000002,8.747570340485822,7.52842965951418,0.23125913974768078,1.8382557302713394,0.2514175762005565,0.21110070329480507,1.9036333961360252,1.7728780644066535,14270464,9.04174337387085,8.959261894226074
10.483,11.102145378727808,9.863854621272193,7.7879999999999985,8.747810397943258,6.828189602056738,0.23125913974768078,1.893123595416546,0.2514175762005565,0.21110070329480507,1.9717070862586141,1.8145401045744778,14434304,8.96530523300171,8.853852939605712
10.723,11.250466586619476,10.195533413380526,8.081,8.748089948957409,7.413910051042589,0.23125913974768078,1.8586857691407204,0.2514175762005565,0.21110070329480507,1.928329681072072,1.7890418572093687,14598144,9.194423866271972,9.046250104904175
10.392000000000001,10.724770190972691,10.059229809027311,7.976000000000001,8.604509347583631,7.347490652416371,0.2230133108595888,1.8433246716856957,0.24165285724244367,0.20437376447673394,1.9338521630068504,1.752797180364541,14761984,8.982240867614745,8.724503231048583
10.571,11.39419438773597,9.74780561226403,8.047999999999998,8.588329529083872,7.507670470916125,0.2230133108595888,1.8808206841349602,0.24165285724244367,0.20437376447673394,1.9933609267442962,1.7682804415256241,14925824,8.946001529693604,8.891394424438477
10.46,11.24444885110503,9.675551148894971,7.864,8.404891856104342,7.323108143895658,0.2230133108595888,1.8721320003271102,0.24165285724244367,0.20437376447673394,1.9600316370374273,1.7842323636167932,15089664,8.944341325759888,8.826945447921753
10.426999999999998,11.090054296419227,9.763945703580768,8.289000000000001,8.887823012249864,7.690176987750139,0.2266830144050497,1.8870437055826188,0.24657809340053607,0.20678793540956333,1.9346062020559536,1.839481209109284,15253504,9.113509368896484,8.766862487792968
10.46,11.221288381626833,9.698711618373169,7.925,8.7050160254764,7.1449839745235995,0.2266830144050497,1.8748372241854667,0.24657809340053607,0.20678793540956333,1.939607513829521,1.8100669345414124,15417344,8.874351310729981,8.707537078857422
10.657000000000002,11.160607982462551,10.153392017537453,8.375,8.846619550061275,7.903380449938725,0.2266830144050497,1.9045469537377357,0.24657809340053607,0.20678793540956333,1.9804463048065504,1.8286476026689211,15581184,8.95640058517456,8.953143310546874
10.599999999999998,10.936719467806657,10.263280532193338,8.086,8.585643873173684,7.586356126826317,0.21591507964948659,1.954394605755806,0.23838270266074732,0.19344745663822585,2.026896356428823,1.8818928550827885,15745024,9.236062240600585,8.911893272399903
10.615,11.157074718097054,10.072925281902947,8.309999999999999,9.023358255016369,7.596641744983629,0.21591507964948659,1.9335277393460273,0.23838270266074732,0.19344745663822585,2.0354195923699656,1.831635886322089,15908864,9.074299144744874,8.881997680664062
10.763,11.328863057638507,10.197136942361492,8.093999999999998,8.687602560641375,7.50039743935862,0.21591507964948659,1.8751650109887124,0.23838270266074732,0.19344745663822585,1.9459899178325193,1.8043401041449054,16072704,9.186789417266846,9.064961910247803
10.745,11.388867222337028,10.10113277766297,8.426,9.108630207359738,7.743369792640261,0.21591507964948659,1.9153292655944825,0.23838270266074732,0.19344745663822585,1.9712256620191828,1.8594328691697821,16236544,9.121567535400391,9.003558921813966
10.544999999999998,11.00282638630817,10.087173613691826,8.282,9.020509309352292,7.543490690647707,0.2068699272124377,1.8534524604678153,0.2245680624703525,0.18917179195452288,1.9423364460905876,1.764568474845043,16400384,9.182445621490478,8.893777799606323
10.716,11.191251512359507,10.240748487640492,8.175,8.974002503124991,7.37599749687501,0.2068699272124377,1.9086188167333602,0.2245680624703525,0.18917179195452288,2.0084298136223264,1.8088078198443938,16564224,9.131379890441895,9.003895950317382
10.788,11.275581788010996,10.300418211989005,7.673999999999998,8.488471607853826,6.85952839214617,0.2068699272124377,1.8661441072821616,0.2245680624703525,0.18917179195452288,1.9604892149733932,1.77179899959093,16728064,9.16375036239624,9.055451774597168
10.794999999999998,11.224726657306709,10.365273342693287,8.167,8.821554046660777,7.512445953339222,0.2056856704739099,1.9047638967633247,0.22288030978354906,0.18849103116427074,1.9915505594497342,1.8179772340769151,16891904,9.209084224700927,9.03716287612915
10.791,11.513792501344613,10.068207498655388,7.781000000000001,8.929341848057451,6.63265815194255,0.2056856704739099,1.9244641423225404,0.22288030978354906,0.18849103116427074,2.036884875971873,1.8120434086732076,17055744,9.245776748657226,9.074947404861451
10.841000000000001,11.808227480999172,9.87377251900083,8.280999999999999,8.762652364262856,7.799347635737142,0.2056856704739099,1.9008930668234825,0.22288030978354906,0.18849103116427074,2.023231083029415,1.77855505061755,17219584,9.11756248474121,9.077527523040771
10.63,11.004219187108305,10.255780812891697,8.044,8.459648890290833,7.628351109709168,0.1904867224050955,1.9120092928409576,0.2084946472581916,0.1724787975519994,2.024150178157869,1.799868407524046,17383424,9.1615460395813,8.926350784301757
10.629000000000001,11.363744173165056,9.894255826834947,8.098,8.855796806538535,7.340203193461467,0.1904867224050955,1.8959411844611167,0.2084946472581916,0.1724787975519994,1.9894264345867414,1.802455934335492,17547264,9.225787353515624,8.920138835906982
10.809999999999999,11.371604843283958,10.24839515671604,8.116,8.696882087862933,7.535117912137067,0.1904867224050955,1.9296071603894234,0.2084946472581916,0.1724787975519994,2.0570761638070683,1.8021381569717787,17711104,9.246752643585205,9.07233943939209
10.877,11.417149053502827,10.336850946497174,8.045999999999998,8.592410102395625,7.49958989760437,0.1931273626540663,1.9442806243896484,0.21961191873067426,0.16664280657745834,2.0624939321867792,1.8260673165925179,17874944,9.344166278839111,9.07689151763916
10.956999999999999,11.500544846355846,10.413455153644152,8.344,8.917780445815296,7.7702195541847034,0.1931273626540663,1.9445032358169556,0.21961191873067426,0.16664280657745834,2.035580599081435,1.8534258725524762,18038784,9.289306831359863,9.180001354217529
10.867999999999999,11.442539815852651,10.293460184147346,8.107,8.751112567801622,7.462887432198377,0.1931273626540663,1.937499713897705,0.21961191873067426,0.16664280657745834,2.0439626466825254,1.8310367811128847,18202624,9.36625394821167,9.074723625183106
10.828,11.332733593096398,10.3232664069036,8.026,8.49464058723077,7.557359412769231,0.18962228919232677,1.9632865265011787,0.2113429778067606,0.16790160057789294,2.0822396209092764,1.8443334320930813,18366464,9.287906837463378,9.039021015167236
10.852999999999998,11.45006029846239,10.255939701537606,8.331999999999999,8.86644924922765,7.797550750772348,0.18962228919232677,1.9242715775966643,0.2113429778067606,0.16790160057789294,2.0243657749856605,1.8241773802076682,18530304,9.240022659301758,9.083775234222411
10.946000000000002,11.37818514551058,10.513814854489423,8.251999999999999,9.041756924629343,7.462243075370655,0.18962228919232677,1.9365621268749238,0.2113429778067606,0.16790160057789294,2.0402042002121457,1.832920053537702,18694144,9.328125953674316,9.159277629852294
11.190999999999999,11.672590074648554,10.709409925351444,8.186,8.754703789331494,7.617296210668506,0.18962228919232677,1.9318323776125907,0.2113429778067606,0.16790160057789294,2.0181631791717476,1.845501576053434,18857984,9.412324810028077,9.356091022491455
10.945,11.535495554598,10.354504445402,8.267,8.690510330452517,7.843489669547483,0.18600653545856854,1.9484411790966987,0.21518418235069778,0.1568288885664393,2.0414062539000555,1.8554761042933419,19021824,9.326938247680664,9.119727182388306
11.019,11.525960550733487,10.512039449266513,8.318999999999999,9.030005625856784,7.607994374143213,0.18600653545856854,1.9243982598185538,0.21518418235069778,0.1568288885664393,2.029736798901685,1.8190597207354227,19185664,9.218622398376464,9.176340103149414
10.964,11.474591813487056,10.453408186512945,8.399,9.073988148044096,7.724011851955902,0.18600653545856854,1.9456142425537108,0.21518418235069778,0.1568288885664393,2.016218500664417,1.8750099844430048,19349504,9.248696517944335,9.163888740539551
11.115,11.516229360839906,10.713770639160094,7.997,8.573472896153843,7.420527103846156,0.18291264493260156,1.9234183594584464,0.2131073599668186,0.15271792989838454,2.0120899039939437,1.834746814922949,19513344,9.289223861694335,9.317839813232421
10.806000000000001,11.391016239090849,10.220983760909153,8.245999999999999,9.021076770391165,7.470923229608833,0.18291264493260156,1.9599759504199028,0.2131073599668186,0.15271792989838454,2.033004956439978,1.8869469443998277,19677184,9.283178520202636,9.090045070648193
10.991000000000001,11.616275139438633,10.36572486056137,8.337,8.74428491256122,7.9297150874387805,0.18291264493260156,1.9258260130882263,0.2131073599668186,0.15271792989838454,1.9900994502421707,1.861552575934282,19841024,9.326504707336426,9.252700996398925
11.010000000000002,11.78318820477294,10.236811795227062,8.309000000000001,9.095860216302745,7.522139783697257,0.17550771669802992,1.9436873272061348,0.19929749072581016,0.15171794267024968,2.0276209158080407,1.8597537386042287,20004864,9.338864421844482,9.21644926071167
11.058,11.580834581870786,10.535165418129214,8.373,8.953259424740347,7.792740575259651,0.17550771669802992,1.9344948038458825,0.19929749072581016,0.15171794267024968,2.0582639851923292,1.8107256224994357,20168704,9.302129650115967,9.257627582550048
10.894,11.372606310029443,10.415393689970557,8.267,8.993760620837424,7.540239379162574,0.17550771669802992,1.913032729923725,0.19929749072581016,0.15171794267024968,2.006016435493208,1.820049024354242,20332544,9.31706600189209,9.119418144226074
11.148999999999997,11.730161767496794,10.5678382325032,8.344,8.993479791833433,7.6945202081665665,0.1753880057542574,1.9347196534276008,0.20089645114636392,0.14987956036215086,2.012268477310686,1.857170829544516,20496384,9.384006214141845,9.327320575714111
10.949000000000002,11.371952716033366,10.526047283966637,8.322,9.124929635771403,7.519070364228595,0.1753880057542574,1.9207722410559653,0.20089645114636392,0.14987956036215086,2.0154292786363026,1.8261152034756278,20660224,9.324470329284669,9.22053575515747
11.019,11.617555761813383,10.420444238186617,8.565000000000001,9.404467092863086,7.725532907136916,0.1753880057542574,1.9024373546242714,0.20089645114636392,0.14987956036215086,1.990932584078002,1.8139421251705408,20824064,9.316209411621093,9.261282634735107
11.068000000000001,11.558933804091755,10.577066195908248,8.34,8.890763106970683,7.789236893029317,0.1628400507651652,1.9330244556069374,0.18803572209033637,0.13764437943999402,2.0229799762750598,1.843068934938815,20987904,9.330363368988037,9.263649272918702
10.833,11.340681987074586,10.325318012925415,8.584,9.121888464274889,8.04611153572511,0.1628400507651652,1.9524848639965058,0.18803572209033637,0.13764437943999402,2.056663562872479,1.8483061651205324,21151744,9.233596324920654,9.07337646484375
11.415,11.832330804039193,10.997669195960805,8.428,9.014255916814493,7.841744083185509,0.1628400507651652,1.9317322835326194,0.18803572209033637,0.13764437943999402,2.022878064896862,1.840586502168377,21315584,9.476279735565186,9.544761085510254
11.209,11.707687276757689,10.71031272324231,8.708,9.34960423938749,8.06639576061251,0.1628400507651652,1.9127085730433464,0.18803572209033637,0.13764437943999402,2.000793502183097,1.8246236439035957,21479424,9.427951526641845,9.435093116760253
11.105,11.757629297534212,10.452370702465789,8.370000000000001,9.091512300657447,7.648487699342556,0.15996261045092214,1.9377567008137704,0.17857272365546165,0.14135249724638263,2.048866706557077,1.8266466950704636,21643264,9.405233001708984,9.348540878295898
11.187999999999999,11.698231320089231,10.677768679910766,8.424999999999999,8.949847596926954,7.900152403073044,0.15996261045092214,1.9144940227270126,0.17857272365546165,0.14135249724638263,1.9968686014445396,1.8321194440094857,21807104,9.354965972900391,9.34141674041748
11.157,11.70432166045206,10.60967833954794,8.234,8.897041476832332,7.5709585231676675,0.15996261045092214,1.9396452233195305,0.17857272365546165,0.14135249724638263,2.0253552845085308,1.8539351621305302,21970944,9.394726276397705,9.327037048339843
10.86,11.319151391155465,10.400848608844534,8.516,9.244068678079204,7.787931321920795,0.16259911917859424,1.923240129649639,0.1774467569865721,0.14775148137061636,1.9816091119603312,1.864871147338947,22134784,9.36057710647583,9.146599769592285
11.244000000000002,11.700753762983954,10.78724623701605,8.533999999999999,9.308173107257026,7.759826892742972,0.16259911917859424,1.9393902391195297,0.1774467569865721,0.14775148137061636,2.024660221600541,1.8541202566385186,22298624,9.52282772064209,9.405349159240723
11.305,11.860216174115992,10.749783825884007,8.426,8.84930131112483,8.00269868887517,0.16259911917859424,1.9227776616811751,0.1774467569865721,0.14775148137061636,2.0217283787256712,1.8238269446366793,22462464,9.57542963027954,9.462770938873291
11.472000000000001,12.092012903091542,10.851987096908461,8.531,9.225455902127703,7.836544097872299,0.15920188661741574,1.8986975461244584,0.17148030420206403,0.14692346903276746,1.993263958379968,1.8041311338689487,22626304,9.633688735961915,9.57776756286621
11.157,11.536974999177577,10.777025000822423,8.347999999999999,8.883776072627361,7.812223927372638,0.15920188661741574,1.9258420214056968,0.17148030420206403,0.14692346903276746,2.0230508612604763,1.8286331815509176,22790144,9.538459396362304,9.373107814788819
11.126000000000001,11.739534025136342,10.51246597486366,8.623,9.140359642801794,8.105640357198205,0.15920188661741574,1.9198951721191406,0.17148030420206403,0.14692346903276746,2.0273523966537357,1.8124379475845456,22953984,9.416307544708252,9.309316539764405
11.179999999999998,11.787980262837534,10.572019737162462,8.206999999999999,8.815030426870234,7.598969573129764,0.15981897898157812,1.91413756608963,0.17256564724726547,0.14707231071589077,2.0263089857047456,1.8019661464745143,23117824,9.469270992279053,9.36800241470337
11.287999999999998,11.597186028144868,10.978813971855129,8.429999999999998,8.986848273769432,7.873151726230563,0.15981897898157812,1.910422210395336,0.17256564724726547,0.14707231071589077,2.0174491472406064,1.8033952735500658,23281664,9.488409328460694,9.47707462310791
11.384,11.891684941671507,10.876315058328494,8.498999999999999,9.20323646596864,7.794763534031358,0.15981897898157812,1.9352647319436074,0.17256564724726547,0.14707231071589077,2.036986458251985,1.8335430056352298,23445504,9.443932914733887,9.53069257736206
11.187999999999999,11.769683762881515,10.606316237118483,8.347,8.845137531210005,7.848862468789993,0.15587317621031307,1.930318033695221,0.17112186102740273,0.14062449139322342,2.0444978778092278,1.8161381895812145,23609344,9.546094036102295,9.37714376449585
11.228000000000002,11.864471523322138,10.591528476677865,8.483,8.946768261095992,8.01923173890401,0.15587317621031307,1.9406069278717042,0.17112186102740273,0.14062449139322342,2.025586573232469,1.8556272825109392,23773184,9.52286787033081,9.368291187286378
11.370000000000001,11.722533686333662,11.01746631366634,8.559000000000001,9.293539992103902,7.824460007896099,0.15587317621031307,1.9248510479927063,0.17112186102740273,0.14062449139322342,2.024144788590342,1.8255573073950704,23937024,9.560076999664307,9.530134963989259
11.314,11.879299920396244,10.748700079603756,8.551,8.938903338474935,8.163096661525065,0.15587317621031307,1.9222042113542557,0.17112186102740273,0.14062449139322342,2.014137878376709,1.8302705443318021,24100864,9.528930282592773,9.471411418914794
11.333000000000002,11.849431021531435,10.816568978468569,8.603,9.1947271330605,8.0112728669395,0.15830480047050816,1.8870638698339461,0.17857818893641225,0.13803141200460406,2.013106041712196,1.761021697955696,24264704,9.60546522140503,9.499778652191162
11.242,11.8121368256831,10.671863174316902,8.579,9.112075041621722,8.04592495837828,0.15830480047050816,1.86659627109766,0.17857818893641225,0.13803141200460406,1.9782317923434356,1.7549607498518844,24428544,9.48028860092163,9.385361385345458
11.198,11.774971403104175,10.621028596895826,8.703,9.318841700439325,8.087158299560674,0.15830480047050816,1.8843394249677659,0.17857818893641225,0.13803141200460406,1.9841548904654842,1.7845239594700475,24592384,9.490094947814942,9.385795497894287
11.494,12.031442089903647,10.956557910096352,8.995999999999999,9.331475781540187,8.66052421845981,0.15226498522728582,1.921760056912899,0.17003572042172824,0.1344942500328434,2.028856391638475,1.8146637221873227,24756224,9.57030897140503,9.576265144348145
11.334999999999999,11.760799248472797,10.909200751527202,8.515,9.077072059437223,7.952927940562779,0.15226498522728582,1.9240783721208572,0.17003572042172824,0.1344942500328434,2.0238157465794595,1.8243409976622547,24920064,9.588141632080077,9.472300720214843


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-climber-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.932,2.1854876722840775,1.6785123277159222,2.4080000000000004,2.8297297712991107,1.98627022870089,0.6809902112931013,2.7073853075504304,0.8819975582741156,0.47998286431208703,2.7078018501463186,2.706968764954542,16384,0.34720790162682535,2.0746151924133303
2.3320000000000003,2.7585395644017097,1.905460435598291,2.232,2.604687536684553,1.8593124633154472,0.1576270652003586,2.7061452001333235,0.19414330160336918,0.12111082879734802,2.708056253806245,2.704234146460402,180224,0.8663288593292237,2.197162592411041
2.29,2.720557777772043,1.859442222227957,2.159,2.6431993391156166,1.674800660884383,0.16515508634038265,2.705032417178154,0.22940860224861478,0.1009015704321505,2.70771036887791,2.7023544654783977,344064,1.2608219385147095,2.3325802445411683
2.265,2.6904233185898487,1.8395766814101513,2.3609999999999998,2.7252924649234456,1.996707535076554,0.1443316499702632,2.6942868739366532,0.18820103227402016,0.10046226766650626,2.7071038865027113,2.681469861370595,507904,1.4805516362190247,2.2823615670204163
2.074,2.3521797979724623,1.7958202020275373,2.079,2.4942938718546186,1.663706128145382,0.15490267858840523,2.6883402347564695,0.18599287260228053,0.12381248457452992,2.6994494144644547,2.6772310550484844,671744,1.2469556331634521,2.2125983238220215
2.0279999999999996,2.3404355933628556,1.7155644066371436,2.2590000000000003,2.628606547561052,1.8893934524389486,0.16427878458052872,2.685887023806572,0.18907918736193774,0.1394783817991197,2.696873960314532,2.674900087298612,835584,1.5175890803337098,2.30331711769104
2.05,2.4042033314354905,1.6957966685645092,2.071,2.6485023809474733,1.4934976190525273,0.14188963957130907,2.6716624796390533,0.16240299838830397,0.12137628075431416,2.689475788380649,2.6538491708974576,999424,1.6435768127441406,2.2119335651397707
2.932,3.5199591822567275,2.3440408177432723,2.2410000000000005,2.7575162146535197,1.7244837853464816,0.14496578527614473,2.680569037795067,0.17275612817031497,0.1171754423819745,2.688633894694306,2.6725041808958276,1163264,1.648920214176178,2.888967728614807
2.201,2.5337296199619144,1.8682703800380858,2.732,3.187517288365656,2.2764827116343445,0.1474195685237646,2.6749797582626345,0.17587227196470562,0.11896686508282356,2.6851368862439178,2.664822630281351,1327104,1.7801350951194763,2.4955186009407044
3.0529999999999995,3.54930736444264,2.556692635557359,3.033,3.5763424334616243,2.4896575665383756,0.1751322402618825,2.6446783781051635,0.2157821434900708,0.13448233703369422,2.672736233433578,2.616620522776749,1490944,2.0422405362129212,3.166998600959778
2.993,3.490916659693166,2.495083340306834,2.84,3.194823899984203,2.4851761000157966,0.1748006195761263,2.6332131147384645,0.22141037341954886,0.12819086573270375,2.6685984119757555,2.5978278175011735,1654784,2.0690611839294433,3.039420247077942
3.4819999999999993,3.9396636319394402,3.0243363680605584,3.2939999999999996,3.5739357069042814,3.0140642930957178,0.1593434073962271,2.615028440952301,0.19936781943596543,0.11931899535648877,2.653002933919438,2.577053947985164,1818624,2.523338794708252,3.561850881576538
3.7719999999999994,4.335095018624743,3.208904981375256,3.6449999999999996,4.342527777224678,2.9474722227753216,0.18740128800272943,2.589701437950134,0.21071107807731204,0.1640914979281468,2.6325698062534477,2.5468330696468207,1982464,2.6572491407394407,3.866140365600586
3.818,4.395456491867569,3.240543508132431,3.319,4.02633938106117,2.6116606189388296,0.2037689970806241,2.5815025717020035,0.24850008557072745,0.15903790859052075,2.619030776350703,2.543974367053304,2146304,2.65177161693573,3.9300565481185914
3.8900000000000006,4.4634282867107276,3.3165717132892736,4.0600000000000005,4.4617212964232795,3.6582787035767215,0.196365846414119,2.5740252315998076,0.24400088074527626,0.14873081208296174,2.6169450460622796,2.5311054171373355,2310144,3.078009581565857,4.075321698188782
4.647,5.290491258681888,4.003508741318113,3.9259999999999997,4.662426506855911,3.189573493144088,0.21737437043339009,2.5519359350204467,0.25564302089908597,0.1791057199676942,2.604477230272332,2.4993946397685614,2473984,3.664638710021973,4.820685529708863
4.525,5.16489452255821,3.88510547744179,3.9949999999999997,4.366920690470428,3.6230793095295715,0.21810359219089145,2.546064007282257,0.2559509186156289,0.18025626576615397,2.572893756733974,2.51923425783054,2637824,3.3349849700927736,4.592222833633423
4.783,5.6311750998467245,3.9348249001532762,4.399,4.804227096823498,3.993772903176503,0.20787910837680096,2.539592298865318,0.252098105741426,0.16366011101217592,2.5701916320198093,2.508992965710827,2801664,3.895603060722351,4.856573915481567
5.225,5.925303505631665,4.524696494368334,4.253,4.691658181275581,3.8143418187244196,0.20171865392476315,2.5263002634048464,0.24907702179648494,0.15436028605304136,2.5497105871876045,2.5028899396220883,2965504,4.313488245010376,5.231287240982056
5.373,6.323484613236848,4.422515386763153,4.7090000000000005,5.277549909858405,4.140450090141596,0.2379042375832796,2.5029753714799883,0.28853819463904057,0.18727028052751868,2.5442923443437695,2.461658398616207,3129344,4.702205109596252,5.342913341522217
5.664,6.402298042798435,4.925701957201564,4.9350000000000005,5.690026489601524,4.179973510398477,0.2176338005810976,2.482652622461319,0.25417255724172966,0.18109504392046555,2.515899379582731,2.4494058653399065,3293184,4.803397798538208,5.558294296264648
5.9559999999999995,6.952194760074555,4.959805239925444,4.934,5.8190107343981765,4.048989265601824,0.23368918821215628,2.4653257578611374,0.2787375222697727,0.18864085415453985,2.5180735141595605,2.4125780015627143,3457024,5.3468334674835205,5.944057035446167
6.204,6.951063584977878,5.456936415022121,5.1000000000000005,5.78471892043378,4.415281079566221,0.25067303720861667,2.436962440609932,0.2885039798240401,0.21284209459319328,2.507471243087613,2.366453638132251,3620864,5.714275264739991,6.13649582862854
6.741999999999999,7.305077259352568,6.1789227406474305,5.257000000000001,6.129903774765582,4.384096225234419,0.26134215146303175,2.418040430545807,0.29966395572328314,0.22302034720278036,2.4841626650069264,2.3519181960846876,3784704,5.496567964553833,6.482041692733764
6.437999999999998,7.188743631341616,5.68725636865838,5.572000000000001,6.156154089260703,4.987845910739299,0.2590189021080732,2.3830805897712706,0.3011033491381227,0.21693445507802372,2.4473502897118773,2.318810889830664,3948544,6.014823913574219,6.337091302871704
6.742,7.346661888992518,6.137338111007482,5.636000000000001,6.367521701660314,4.904478298339688,0.2537768460810184,2.326809823513031,0.2926216166171678,0.21493207554486904,2.398082577167864,2.255537069858198,4112384,6.205464267730713,6.562800455093384
6.866,7.871874743693269,5.8601252563067305,5.837,6.612784119455921,5.061215880544078,0.23669069409370422,2.3545943945646286,0.2651744704239441,0.20820691776346437,2.418285593437527,2.29090319569173,4276224,6.3281511783599855,6.634383964538574
6.9959999999999996,7.784114204922103,6.207885795077896,6.176,6.893303283137614,5.458696716862386,0.24982187580317258,2.3354160875082015,0.2948215315979578,0.20482222000838735,2.391735848360673,2.27909632665573,4440064,6.489481258392334,6.646431016921997
7.459999999999999,8.085539766921336,6.834460233078663,5.944,6.475021656808835,5.412978343191165,0.21295506767928601,2.3390005111694334,0.24783753007519227,0.17807260528337976,2.4159636852079043,2.2620373371309626,4603904,6.806238794326783,7.1201025485992435
7.569000000000001,8.096815308607093,7.041184691392909,6.191000000000001,6.835336092423823,5.546663907576178,0.22059449274092913,2.284523990750313,0.25103368219546585,0.19015530328639244,2.356136625291169,2.212911356209457,4767744,6.919243335723877,7.1859753131866455
7.689,8.267419398014969,7.11058060198503,6.202,6.86251192267816,5.54148807732184,0.22103526238352061,2.3299805760383605,0.2492969178302057,0.19277360693683554,2.395187241620482,2.264773910456239,4931584,7.04665732383728,7.197607564926147
7.676999999999998,8.268253752630795,7.085746247369201,6.19,6.733764654974927,5.646235345025074,0.2028459200635552,2.2989562511444093,0.2364053006165065,0.1692865395106039,2.3725382644578477,2.225374237830971,5095424,7.042706489562988,7.127621221542358
7.6290000000000004,8.34584656656777,6.9121534334322305,6.116,6.606167318372002,5.6258326816279975,0.18482654411345717,2.3036897987127305,0.2144876508771951,0.15516543734971924,2.3566622979253786,2.2507172995000824,5259264,7.08299765586853,7.127717161178589
7.840999999999999,8.426942829975758,7.255057170024241,6.239,6.795982046389289,5.6820179536107105,0.19602281069383026,2.269686084985733,0.2401437323154142,0.15190188907224633,2.3585070667690826,2.180865103202384,5423104,7.283769941329956,7.259797811508179
7.939,8.742286374837766,7.135713625162234,6.238999999999999,6.853401334633966,5.624598665366032,0.20729814236983657,2.251270070672035,0.25184303248280415,0.16275325225686899,2.3276967047203785,2.174843436623692,5586944,7.2392942905426025,7.277719116210937
7.873000000000002,8.371819606671592,7.374180393328412,6.563,7.0516112974543255,6.074388702545674,0.19578877994790672,2.2429105073213575,0.23523453777350167,0.15634302212231177,2.302439032327013,2.183381982315702,5750784,7.320045471191406,7.311375999450684
7.947,8.419039193288015,7.4749608067119855,6.431,7.114848667469639,5.747151332530361,0.17054351866245268,2.2357747852802277,0.19965466177916633,0.14143237554573904,2.290462539014221,2.1810870315462343,5914624,7.464180040359497,7.382490587234497
8.095,8.73141574461982,7.45858425538018,6.7620000000000005,7.525332168849185,5.998667831150816,0.18816517051309342,2.2198044925928118,0.24111868214518253,0.1352116588810043,2.30116647138807,2.1384425137975533,6078464,7.342508602142334,7.425982332229614
7.869,8.531803892565515,7.206196107434484,6.360000000000001,7.099743198684518,5.6202568013154846,0.1777979604899883,2.227746930718422,0.22011510817510443,0.13548081280487217,2.2888710385561764,2.166622822880668,6242304,7.443435382843018,7.227895593643188
8.116,8.493655928061509,7.73834407193849,6.511,6.955464846753936,6.066535153246064,0.20709268385544416,2.2286931723356247,0.26356556969892825,0.15061979801196007,2.3076398709088184,2.149746473762431,6406144,7.40601372718811,7.425154113769532
8.058,8.50943770334344,7.606562296656559,6.864999999999999,7.257511146338546,6.472488853661453,0.188544010091573,2.215043565630913,0.2220697785889938,0.15501824159415223,2.291025317153049,2.1390618141087767,6569984,7.4816004753112795,7.322313356399536
8.216000000000001,8.8647865596635,7.567213440336501,6.736999999999999,7.240131195614026,6.233868804385972,0.17879788475111125,2.233427792787552,0.2262609536630356,0.13133481583918688,2.3012185817474924,2.1656370038276114,6733824,7.535983896255493,7.448521375656128
8.296,8.867317774972912,7.724682225027086,6.718999999999999,6.982076034636376,6.455923965363623,0.18908953052014113,2.174609366059303,0.23165819446894104,0.14652086657134122,2.2444576100431406,2.1047611220754656,6897664,7.44926962852478,7.47747392654419
8.564000000000002,9.153715185492118,7.974284814507886,6.892999999999999,7.49189982467855,6.294100175321447,0.17407522760331628,2.200004431605339,0.2095596442815518,0.13859081092508077,2.2780915388814473,2.1219173243292304,7061504,7.795270872116089,7.713872289657592
8.187999999999999,8.763548434104376,7.612451565895622,6.357000000000001,6.862411713358526,5.851588286641476,0.18254009438678623,2.1978197515010836,0.22448575924836275,0.1405944295252097,2.3055985040788087,2.0900409989233584,7225344,7.571394729614258,7.406171464920044
8.373000000000001,9.048604174054603,7.697395825945399,6.7379999999999995,7.279364941605937,6.196635058394062,0.20063676061108704,2.181859853863716,0.24388217322368505,0.15739134799848903,2.246735847597337,2.116983860130095,7389184,7.531442260742187,7.506074619293213
8.7,9.379058171293151,8.020941828706848,6.948,7.936441197037032,5.9595588029629685,0.20470442529767746,2.1890121430158613,0.24960023755580402,0.1598086130395509,2.262901466537781,2.1151228194939415,7553024,7.944052028656006,7.8526135921478275
8.672,9.459715684749263,7.884284315250738,6.919,7.562963508282883,6.275036491717116,0.18933246303349732,2.181623896956444,0.22889601498313955,0.1497689110838551,2.257061202261453,2.1061865916514346,7716864,7.837846183776856,7.7937592506408695
8.488,9.026884032051424,7.9491159679485754,7.127,7.599801226732756,6.654198773267243,0.18970965920016167,2.1665436774492264,0.240569746938531,0.13884957146179233,2.2267873580428548,2.106299996855598,7880704,7.734290313720703,7.64402437210083
8.961,9.268553247422297,8.653446752577704,6.845999999999999,7.358741650346448,6.33325834965355,0.18737725559622048,2.163003760576248,0.22721458530007763,0.14753992589236334,2.2135148720306113,2.1124926491218847,8044544,7.974701166152954,8.010688924789429
8.736,9.466002739720887,8.005997260279115,7.178,7.75493673829979,6.60106326170021,0.23456069761887194,2.132461166381836,0.3049199361175208,0.1642014591202231,2.2185585701453325,2.0463637626183395,8208384,7.7872106552124025,7.826605319976807
8.866,9.102524840133125,8.629475159866875,6.965999999999999,7.616679644679315,6.315320355320684,0.22173031521961092,2.1383434534072876,0.26160613628005525,0.18185449415916657,2.1862892037795634,2.090397703035012,8372224,8.094901609420777,7.937070989608765
8.948,9.776671225517093,8.119328774482907,7.376,7.901151406739047,6.850848593260953,0.23950145859271288,2.117661513388157,0.2909684133870626,0.18803450379836315,2.1860605635889403,2.0492624631873735,8536064,8.010115385055542,7.990543460845947
8.987,9.58103787758021,8.39296212241979,7.337000000000001,7.810646492650374,6.863353507349627,0.205230444855988,2.131165637075901,0.2761186235520582,0.13434226615991782,2.2034276157440504,2.058903658407752,8699904,7.913122272491455,8.007389307022095
8.9,9.594334213473598,8.205665786526403,7.125,7.690513041405766,6.559486958594234,0.2046360692940652,2.1275444328784943,0.25690096866462914,0.15237116992350122,2.2233388371533693,2.031750028603619,8863744,8.050590467453002,7.900869369506836
8.981,9.483781264567407,8.478218735432593,7.238000000000001,7.774205184607536,6.701794815392467,0.23310807012021542,2.0895946606993676,0.30193187898391505,0.1642842612565158,2.1832648007268785,1.9959245206718566,9027584,7.823779106140137,7.940621185302734
9.172999999999998,9.939864394792194,8.406135605207803,7.445999999999998,8.02724349458725,6.864756505412746,0.1926534190773964,2.0920062378048896,0.22751785659951776,0.15778898155527502,2.1927468585004095,1.9912656171093697,9191424,8.117735195159913,8.160010766983032
9.399000000000001,10.220516281031607,8.577483718968395,7.676,8.137891762212751,7.21410823778725,0.208260702714324,2.116775745153427,0.2492604089657442,0.16726099646290382,2.2050657217793708,2.0284857685274833,9355264,8.221938133239746,8.26324110031128
9.185,9.94799737876352,8.422002621236482,7.441,8.21806434739988,6.663935652600121,0.22515583941712974,2.100091111660004,0.26127109767953993,0.18904058115471956,2.197431968187275,2.0027502551327325,9519104,8.03466854095459,8.067941093444825
8.97,9.559287705624342,8.380712294375659,7.389,8.054213499562358,6.723786500437642,0.21528218705207106,2.1044632270932198,0.25888019423217634,0.17168417987196577,2.192816262745082,2.0161101914413577,9682944,8.03184633255005,7.917403030395508
9.567,10.141422318507908,8.992577681492092,7.445,8.074464057750719,6.815535942249282,0.19870650060474868,2.085015943646431,0.22285757757478497,0.17455542363471238,2.17107506764797,1.9989568196448924,9846784,8.348382329940796,8.419122409820556
9.151,9.496324485086129,8.80567551491387,7.5390000000000015,8.32395159086405,6.754048409135954,0.222502198535949,2.067487496137619,0.2778811908578486,0.16712320621404933,2.1705642519160775,1.9644107403591602,10010624,8.102894353866578,8.021653699874879
9.471,10.003042291552092,8.938957708447909,7.391,8.22255817595644,6.559441824043561,0.22007457846775652,2.095562143623829,0.2768771666879971,0.1632719902475159,2.1492686061175648,2.041855681130093,10174464,8.36804404258728,8.337472534179687
9.689,10.464002580640864,8.913997419359136,7.5299999999999985,8.202785255486473,6.8572147445135245,0.23746751453727483,2.0798507899045946,0.2743584525759443,0.20057657649860533,2.1461390577001014,2.013562522109088,10338304,8.424098920822143,8.459671640396119
9.466,10.009474010418161,8.922525989581837,7.481,7.826845341156997,7.135154658843002,0.20238475715741516,2.0652045726776125,0.24871001746627605,0.15605949684855427,2.128959675375911,2.001449469979314,10502144,8.218338441848754,8.237035608291626
9.42,10.062557390432948,8.777442609567052,7.565,8.23577939741766,6.894220602582339,0.22925976524129504,2.0804523274302484,0.29395799812475754,0.16456153235783258,2.1617927866023794,1.9991118682581175,10665984,8.26679277420044,8.232652568817139
9.604000000000003,10.144910343772425,9.06308965622758,7.786,8.32032574334389,7.25167425665611,0.21877996399998662,2.0868848294019697,0.2632536025824572,0.17430632541751598,2.144558671504696,2.0292109872992437,10829824,8.409630870819091,8.370476627349854
9.349,9.702056652677726,8.995943347322275,7.401999999999998,7.997781839266688,6.806218160733309,0.21958473026752473,2.072913724184036,0.245349106625252,0.19382035390979746,2.150731959124396,1.9950954892436763,10993664,8.254864931106567,8.17582983970642
9.715,10.386360558865354,9.043639441134646,7.102000000000001,7.58199583331525,6.622004166684753,0.22013572547584773,2.06786112934351,0.27418994308079264,0.1660815078709028,2.1199861952508194,2.0157360634362003,11157504,8.485343551635742,8.481458282470703
9.776999999999997,10.268285049640225,9.28571495035977,7.719999999999999,8.367363885307173,7.072636114692824,0.23728037681430578,2.07587925195694,0.27933599415210386,0.19522475947650766,2.14392449522776,2.0078340086861197,11321344,8.622502040863036,8.508625936508178
9.946,10.488239799350804,9.403760200649195,7.715000000000001,8.459436028144797,6.970563971855205,0.21399401063099505,2.0374936178326606,0.2594738513516883,0.16851416991030177,2.0989696007435916,1.9760176349217293,11485184,8.604110145568848,8.656991481781006
10.174,10.679612499845485,9.668387500154514,7.393000000000001,8.047859526921615,6.738140473078387,0.2084587342105806,2.0514771714806557,0.2556000871317271,0.1613173812894341,2.125822911560698,1.9771314314006134,11649024,8.787988376617431,8.844318008422851
9.773,10.290842640191014,9.255157359808985,7.706,8.200291412023313,7.2117085879766885,0.22534655574709178,2.0597572550177574,0.2702645130969748,0.18042859839720876,2.1055782052657617,2.013936304769753,11812864,8.408313846588134,8.479400539398194
10.142999999999999,10.55040765824908,9.735592341750918,7.464,8.182626467645049,6.745373532354952,0.24806707687675952,2.051005908846855,0.2981795320719587,0.19795462168156033,2.102543544651537,1.9994682730421733,11976704,8.75256700515747,8.763986110687256
9.897000000000002,10.357131502942368,9.436868497057636,7.697,8.469127580131678,6.924872419868322,0.2032218424603343,2.0454860657453535,0.2503361614533674,0.15610752346730125,2.1121574962235368,1.9788146352671705,12140544,8.546294689178467,8.579478549957276
10.004000000000001,10.634304688226258,9.373695311773744,7.334000000000001,8.109050966066105,6.5589490339338985,0.21089086821302772,2.028736560046673,0.2634191495239449,0.15836258690211052,2.1072592385590494,1.9502138815342962,12304384,8.569327068328857,8.5986177444458
10.124,10.513440624485941,9.73455937551406,7.43,7.857621327812353,7.002378672187646,0.21362897213548418,2.051452751457691,0.24309718972485272,0.18416075454611563,2.115148636549969,1.9877568663654128,12468224,8.654720306396484,8.74533576965332
10.1,10.833416661932356,9.366583338067644,7.853,8.198399768384403,7.507600231615596,0.25430471170693636,2.035920213162899,0.32635430341494975,0.18225511999892297,2.1136522365331056,1.958188189792692,12632064,8.717380237579345,8.721940946578979
9.992999999999999,10.421626877365382,9.564373122634615,7.683,8.443329533820698,6.9226704661793015,0.2198169827461242,2.038258542120457,0.2673225985850105,0.17231136690723792,2.1181851906670213,1.9583318935738927,12795904,8.588737630844117,8.635963678359985
10.279,10.826566434325553,9.731433565674447,7.968999999999999,8.62438461989888,7.313615380101119,0.22054069936275478,2.003855048120022,0.26817149140714386,0.1729099073183657,2.0725491554713864,1.9351609407686576,12959744,8.7864333152771,8.889481163024902
10.080000000000002,10.797579263914448,9.362420736085555,7.4609999999999985,8.058703103555601,6.863296896444395,0.2341679014265537,2.0270254746079446,0.284280249852502,0.18405555300060536,2.089767278033976,1.9642836711819132,13123584,8.46567668914795,8.705797910690308
9.867999999999999,10.462168326318391,9.273831673681606,7.329000000000001,7.9586419617528685,6.699358038247133,0.21777132889255882,2.0334344446659087,0.2834031237700516,0.152139534015066,2.1271231054687494,1.939745783863068,13287424,8.421705198287963,8.475219821929931
10.494,10.889251818465139,10.09874818153486,7.984999999999999,8.70121574961739,7.268784250382609,0.19671318335458635,2.0314102560281753,0.23516740799425456,0.15825895871491813,2.116026636515996,1.9467938755403547,13451264,8.838675022125244,8.99888801574707
10.563,11.090902453110422,10.03509754688958,7.591000000000001,8.259183358068727,6.922816641931274,0.21579121882095934,1.9813085898756981,0.2539117616548935,0.17767067598702518,2.059019181937971,1.903597997813425,13615104,8.89255313873291,9.072463035583496
10.540000000000001,10.948876509474438,10.131123490525564,8.041999999999998,8.603921702730904,7.480078297269093,0.22265691813081503,1.9845952913165092,0.287612303764016,0.1577015324976141,2.068315244787924,1.9008753378450947,13778944,8.91624183654785,9.058350372314454
10.386999999999999,11.036277290531556,9.737722709468441,7.723999999999999,8.321180039853978,7.126819960146021,0.2330697938799858,1.9731418922543527,0.29894576084422314,0.16719382691574847,2.05987240326336,1.8864113812453454,13942784,8.861718082427979,8.878598308563232
10.737000000000002,11.233488670565604,10.2405113294344,8.043000000000001,8.925474362233828,7.160525637766174,0.21841478813439608,1.9903266251087188,0.2526040986475264,0.18422547762126573,2.072180827649321,1.9084724225681167,14106624,9.117467594146728,9.206185150146485
10.376000000000001,10.98413156471277,9.767868435287232,7.633,8.123837040167102,7.142162959832899,0.18828768972307441,1.9994379624724388,0.23117587969424205,0.14539949975190677,2.0725243348433287,1.926351590101549,14270464,8.908849143981934,8.907427501678466
10.246,10.935857956393924,9.556142043606076,8.021,8.464721759664771,7.577278240335231,0.2254923839122057,1.9829165875911712,0.27415748474995144,0.17682728307445994,2.062596805421596,1.9032363697607462,14434304,8.807931518554687,8.761076736450196
10.350999999999999,10.92642071565073,9.775579284349268,7.828,8.175125337594363,7.480874662405638,0.20396572342142463,1.992072804272175,0.2711293734220128,0.13680207342083645,2.042465182279579,1.941680426264771,14598144,8.819938850402831,8.846024322509766
10.785,11.146614435552566,10.423385564447434,7.8569999999999975,8.42052550962667,7.293474490373326,0.217402265034616,1.981368863582611,0.2602803993932406,0.17452413067599137,2.0583147318870973,1.9044229952781246,14761984,9.02144651412964,9.199025726318359
10.802,11.27284604702599,10.33115395297401,8.013,8.624081827581216,7.4019181724187835,0.21977300802245736,1.9714124009013176,0.2650722599202766,0.17447375612463814,2.0275093129814876,1.9153154888211477,14925824,9.07598066329956,9.19105920791626
10.474,10.936540809010404,10.011459190989596,8.102,8.650795043709397,7.553204956290602,0.2041575388982892,1.9898668438196183,0.24455048000161334,0.16376459779496505,2.0282157597579364,1.9515179278813,15089664,9.041298103332519,8.941075897216797
10.597999999999999,11.16639774806028,10.029602251939718,8.308,9.010649272396975,7.605350727603024,0.1996243169531226,2.003423884510994,0.2665192921012055,0.13272934180503967,2.0417697995278505,1.9650779694941374,15253504,8.911662578582764,9.037198543548584
10.531,11.154176539994888,9.907823460005114,7.992999999999999,8.815387378307813,7.170612621692185,0.2056036508642137,2.0119899049401284,0.25922337063588863,0.15198393109253877,2.070943263166872,1.9530365467133848,15417344,9.055302619934082,8.990379428863525
10.663,11.131295846661061,10.19470415333894,8.075,8.800496381796629,7.349503618203371,0.20474110739305615,2.0012572929263115,0.26206262404463654,0.14741959074147573,2.068739442451764,1.933775143400859,15581184,9.004244899749756,9.048728370666504
10.798000000000002,11.327203174593654,10.26879682540635,8.039,8.643589943680839,7.434410056319161,0.18131830021739007,1.9943527773022651,0.2119753492047566,0.15066125123002352,2.069317762238326,1.9193877923662044,15745024,9.057444953918457,9.162498283386231
10.483,10.956287439089609,10.009712560910392,7.9670000000000005,8.616785349173094,7.317214650826906,0.2441200478002429,1.978991536796093,0.2733322025789389,0.2149078930215469,2.0402573681215146,1.9177257054706716,15908864,9.047219944000243,8.929655170440673
10.969,11.30842451296275,10.629575487037249,8.194,9.21761320819927,7.170386791800732,0.19911276288330554,1.9844502046704293,0.25899504327240414,0.13923048249420694,2.057023135010174,1.9118772743306847,16072704,9.072947978973389,9.30983829498291
10.915,11.272610122899227,10.557389877100771,7.687,8.190429240310891,7.18357075968911,0.22341704722493888,1.976928548514843,0.27364612181527076,0.173187972634607,2.072969720643104,1.8808873763865819,16236544,9.151873779296874,9.257555294036866
10.561,11.23094701283012,9.89105298716988,7.898999999999999,8.409851250365504,7.388148749634494,0.21624325839802622,1.9463709399104119,0.2787206677038847,0.15376584909216773,2.0143056115988576,1.8784362682219662,16400384,8.942957878112793,8.943381977081298
10.943999999999999,11.453101168727787,10.43489883127221,8.402,9.346730649444591,7.457269350555407,0.17809007400646804,1.9459323048591615,0.2170127367330458,0.13916741127989027,2.023095500915182,1.8687691088031408,16564224,9.33657102584839,9.309451866149903
11.028,11.595975351577867,10.460024648422134,7.981,8.573105564912204,7.388894435087796,0.20954579515382643,1.9401575669646263,0.25044063688961427,0.16865095341803862,2.0244953108385784,1.8558198230906742,16728064,9.331195735931397,9.382302188873291
11.076,11.706986529174753,10.445013470825248,8.169,8.688585411650482,7.6494145883495195,0.23974299784749747,1.9476428404450417,0.3061450741612333,0.17334092153376163,2.0371500734242276,1.8581356074658557,16891904,9.239012622833252,9.389556503295898
11.084000000000001,11.619036447356628,10.548963552643375,8.087,8.72218579958938,7.45181420041062,0.21580744897946716,1.9520020633935928,0.26683968380306244,0.16477521415587187,2.0058703017807473,1.8981338250064381,17055744,9.319104957580567,9.38640375137329
11.136,11.730191888197743,10.541808111802256,8.039,8.51623055224912,7.56176944775088,0.18671996388584372,1.964221189916134,0.2324152570642271,0.14102467070746033,2.0239360689327985,1.9045063108994693,17219584,9.255681610107422,9.415122509002686
10.855,11.392349979063924,10.317650020936076,8.094,8.771454057482867,7.416545942517132,0.1952521582134068,1.9598303899168967,0.2377116065982901,0.1527927098285235,2.0134518769570966,1.9062089028766969,17383424,9.197519207000733,9.155851459503173
11.233,11.882985384451066,10.583014615548935,8.015000000000002,8.614587358105558,7.415412641894446,0.21730898628011341,1.9568148836493493,0.2762320103143653,0.15838596224586154,2.009511419815595,1.9041183474831036,17547264,9.307584285736084,9.466262054443359
11.16,11.777899668231017,10.542100331768983,8.148,8.748246615983797,7.547753384016203,0.20296793663874269,1.929124717414379,0.2629150968500146,0.14302077642747082,1.9984270657730652,1.859822369055693,17711104,9.402432346343994,9.468174362182618
11.238000000000001,11.666714357119051,10.809285642880951,8.28,8.914933067338596,7.645066932661402,0.19728628941811618,1.9288693770766259,0.2508805832112779,0.1436919956249545,2.0109457176724046,1.8467930364808474,17874944,9.62167148590088,9.515123271942139
11.217000000000002,11.59792125170434,10.836078748295664,8.142999999999999,8.743017499744798,7.5429825002552,0.16855663023889061,1.9235380962491035,0.20279728225988955,0.13431597821789168,2.008909235871795,1.8381669566264118,18038784,9.423864841461182,9.471418857574463
11.186,11.706772503114363,10.665227496885636,8.33,8.73892542107333,7.921074578926671,0.18301076032221314,1.942392797768116,0.22473430332845662,0.14128721731596966,2.02480650389116,1.8599790916450718,18202624,9.515919208526611,9.468821239471435
11.225,12.051562157372329,10.39843784262767,8.517999999999999,9.110128364461625,7.925871635538373,0.17459865314885975,1.9164530083537101,0.2325289960420256,0.11666831025569391,1.9858754024036283,1.847030614303792,18366464,9.42179365158081,9.437531185150146
11.245000000000001,11.629714179619105,10.860285820380897,8.175999999999998,9.002622041806289,7.349377958193708,0.2045184449292719,1.9298980712890625,0.25608206625242524,0.15295482360611856,2.007547978449026,1.8522481641290993,18530304,9.416258811950684,9.494430541992188
11.044,11.750925738674155,10.337074261325846,8.014000000000001,8.759200644122107,7.268799355877896,0.1718686856329441,1.9154400140047074,0.21574541057024754,0.12799196069564067,1.9775106028031728,1.853369425206242,18694144,9.353599452972412,9.301103210449218
11.203999999999999,11.832795674285375,10.575204325714623,7.935,8.645594821258921,7.224405178741077,0.17063187966123222,1.9006029799580575,0.2328385460759576,0.10842521324650684,1.985839351499103,1.815366608417012,18857984,9.37649393081665,9.462659645080567
11.408,11.89685171575847,10.91914828424153,8.104,8.819810030664561,7.388189969335438,0.15448769023641942,1.8946384444832802,0.20322224388778645,0.10575313658505239,1.984946075221564,1.8043308137449965,19021824,9.580001544952392,9.626396179199219
11.463999999999999,11.756273844194103,11.171726155805894,8.372,9.064961759406678,7.679038240593321,0.22622157167643303,1.9201222345232964,0.30614966849950526,0.1462934748533608,1.9942116099393916,1.8460328591072013,19185664,9.592642688751221,9.642578601837158
11.385000000000002,11.985637161687489,10.784362838312514,8.124,8.85361907869792,7.394380921302082,0.1739162156358361,1.9168638035655021,0.21111285850521072,0.13671957276646146,1.9844628504968571,1.8492647566341471,19349504,9.53054666519165,9.555589294433593
11.248999999999999,11.736923149686504,10.761076850313493,8.204,8.845142729819187,7.562857270180813,0.16402191980741915,1.890728148818016,0.2096507060758115,0.1183931335390268,1.978247344636429,1.8032089529996032,19513344,9.52716646194458,9.48690357208252
11.213,11.939499139710433,10.486500860289565,8.229999999999999,8.64458412897746,7.815415871022537,0.16410135533660647,1.9021699219942092,0.22641373229245926,0.10178897838075367,1.9585796222925855,1.8457602216958329,19677184,9.526033878326416,9.465527153015136
11.503,12.071138187415702,10.934861812584298,8.288,9.278098984950494,7.297901015049506,0.18572355192154644,1.9170839950442313,0.22532031261825608,0.1461267912248368,1.9758053678726615,1.8583626222158012,19841024,9.636306667327881,9.672738933563233
11.334999999999999,11.90502192940272,10.764978070597278,8.095,8.626210880912657,7.563789119087344,0.17366372738033534,1.8975754916667937,0.2219328883864097,0.12539456637426097,1.986958108749576,1.8081928745840115,20004864,9.536717700958253,9.535884189605714
11.501000000000001,11.80682511342269,11.195174886577313,8.094,8.746429306515273,7.441570693484726,0.1842398314736783,1.8804940804839134,0.22890047135512762,0.139579191592229,1.9339436156517076,1.8270445453161193,20168704,9.661777019500732,9.683093547821045
11.626999999999999,12.065430154072457,11.18856984592754,8.245999999999999,8.976098623474938,7.51590137652506,0.15242417659610508,1.8892601057887077,0.18676775856986674,0.11808059462234341,1.9693893103867777,1.8091309011906378,20332544,9.789461708068847,9.760619068145752
11.511,12.230672842338794,10.791327157661204,8.398,9.033307799416944,7.762692200583055,0.16973798060789702,1.9151414588093758,0.2153332217661022,0.12414273944969184,1.9903673327877534,1.8399155848309983,20496384,9.521260833740234,9.608581733703613
11.538,11.914,11.162,8.472999999999999,9.044437660641998,7.901562339358001,0.16446553282439708,1.915231715142727,0.21585592502420997,0.11307514062458417,1.977354980478336,1.853108449807118,20660224,9.646328258514405,9.701681804656982
11.418000000000003,12.11316616718595,10.722833832814056,8.304,8.926417866067483,7.681582133932516,0.17234385283663864,1.8825183987617493,0.22812655879774585,0.11656114687553143,1.9292493605734584,1.8357874369500402,20824064,9.62005157470703,9.614656066894531
11.757,12.25391146092639,11.260088539073609,8.582,9.104930205668023,8.059069794331979,0.13958084625191983,1.9076454535126686,0.16212283497475116,0.11703885752908848,1.9605408060348037,1.8547501009905334,20987904,9.616694355010987,9.827166080474854
11.521,11.95200928064254,11.089990719357461,8.381,9.002119151210136,7.759880848789864,0.1584450299851596,1.8962997153401375,0.19409274909315644,0.1227973108771628,1.9564883381445777,1.8361110925356974,21151744,9.674563598632812,9.656220817565918
11.587,12.118696341909553,11.055303658090446,8.544,8.920303069347035,8.167696930652966,0.18064666446298358,1.887506903707981,0.24864037744606227,0.11265295147990488,1.955894646028569,1.819119161387393,21315584,9.678911590576172,9.715784931182862
11.666,12.264868933907913,11.067131066092088,8.389,8.900046964573706,7.877953035426292,0.15327679901383814,1.8948823899030685,0.20686032498127097,0.09969327304640532,1.9593535032639047,1.8304112765422322,21479424,9.707679939270019,9.784772491455078
11.335999999999999,11.6868047890209,10.985195210979096,8.736,9.287728193950608,8.184271806049393,0.16077440977096555,1.9038021072745324,0.19780580414781912,0.12374301539411199,1.9706870510972194,1.8369171634518453,21643264,9.632315158843994,9.530541229248048
11.496,11.886875939397656,11.105124060602344,8.472000000000001,9.345301780600499,7.598698219399504,0.17066123420372606,1.864128042757511,0.224360526633818,0.11696194177363411,1.9435251515486993,1.7847309339663229,21807104,9.608950233459472,9.640343475341798
11.685,12.087026118554505,11.282973881445496,8.577,9.238816439807897,7.915183560192103,0.13969347788952285,1.8684085771441459,0.1849138033001905,0.09447315247885521,1.950141392487894,1.7866757618003977,21970944,9.726615238189698,9.80454044342041
11.450999999999999,11.968715172657706,10.933284827342291,8.355,8.631595372340175,8.078404627659825,0.142546062124893,1.8921084061264992,0.18844048883834547,0.09665163541144056,1.9566542866199672,1.8275625256330312,22134784,9.612583351135253,9.569472980499267
11.863999999999999,12.349514160452607,11.378485839547391,8.420000000000002,8.842232163625654,7.997767836374349,0.14081928678788241,1.8727970167994499,0.18670450538640027,0.09493406818936458,1.93175620093046,1.8138378326684397,22298624,9.835935592651367,9.902098464965821
11.858,12.255134737840951,11.46086526215905,8.477,9.38933820483415,7.56466179516585,0.15153634129092092,1.867292581498623,0.2308436708252627,0.07222901175657914,1.9665115450783195,1.7680736179189265,22462464,9.830692195892334,9.929174995422363
11.623000000000001,12.088447096886425,11.157552903113578,8.592000000000002,9.122863447602114,8.06113655239789,0.16184442890807987,1.8701483279466629,0.21817106387124002,0.10551779394491972,1.9715926173273055,1.7687040385660202,22626304,9.657869434356689,9.716307830810546
11.684000000000001,12.13752397952038,11.230476020479623,8.36,9.131712381655237,7.588287618344761,0.1421732406131923,1.8586446568369865,0.17538769435326254,0.10895878687312208,1.9271035297587167,1.7901857839152564,22790144,9.684240341186523,9.755226039886475
11.841,12.288536590682817,11.393463409317182,8.648999999999997,9.241190003292859,8.056809996707136,0.14397305366583166,1.8696167454123498,0.1991962017071185,0.08874990562454481,1.9504545641644493,1.7887789266602503,22953984,9.791542911529541,9.840317821502685
11.630999999999998,12.119721802255638,11.142278197744359,8.508000000000001,9.150476458712692,7.865523541287311,0.13716768547892566,1.88846864849329,0.1754953739111445,0.09883999704670682,1.9632764681237245,1.8136608288628555,23117824,9.68459701538086,9.72217845916748
11.669,12.088510428952608,11.249489571047393,8.733,9.456782425871202,8.0092175741288,0.1483570059761405,1.838899353146553,0.20580645326485075,0.09090755868743022,1.9384434854013652,1.7393552208917407,23281664,9.808571434020996,9.766604804992676
11.669,12.081733570236297,11.256266429763704,8.415000000000001,9.069297333022229,7.760702666977773,0.16882770094089208,1.8435869961977005,0.22906785529311408,0.10858754658867009,1.9140643554652954,1.7731096369301056,23445504,9.74039945602417,9.773672676086425
11.790000000000001,12.341869549803214,11.238130450196788,8.612,9.191323743687413,8.032676256312588,0.14803983853198585,1.8229404032230376,0.19925569634927037,0.09682398071470133,1.8945809499003576,1.7512998565457176,23609344,9.879629802703857,9.842362117767333
11.780999999999997,12.13255227207344,11.429447727926554,8.943999999999999,9.386610438195937,8.50138956180406,0.17148914113640784,1.8445065021514893,0.21795894915957822,0.12501933311323746,1.8925594489275768,1.7964535553754017,23773184,9.765782356262207,9.838957691192627
11.932,12.307600851969216,11.556399148030785,8.641000000000002,9.385787889267812,7.896212110732192,0.15555136874318123,1.8113747924566268,0.19847748510128632,0.11262525238507616,1.9023031733066054,1.7204464116066482,23937024,9.938337898254394,9.946075534820556
11.800999999999998,12.329269817422876,11.27273018257712,8.496,9.365300868514463,7.6266991314855375,0.12058643093332641,1.832439236342907,0.16238579169142822,0.0787870701752246,1.8958423749626983,1.7690360977231157,24100864,9.891524028778075,9.86433162689209
11.792,12.305552334236737,11.278447665763263,8.488,8.99126533757055,7.984734662429449,0.14441600460559129,1.8513944253325463,0.210975270294625,0.07785673891655756,1.9255899879678964,1.7771988626971962,24264704,9.868358039855957,9.859584617614747
11.862999999999998,12.342417354712987,11.383582645287008,8.68,9.17380157958435,8.18619842041565,0.12746128146536645,1.8317072629928588,0.16842742983695452,0.08649513309377839,1.9314029568225286,1.732011569163189,24428544,9.835972499847411,9.877170658111572
11.892,12.385777277727518,11.39822272227248,8.387,8.99169909872597,7.782300901274031,0.12684711171314117,1.8424527004361153,0.16233973684366163,0.09135448658262071,1.9539974457981075,1.730907955074123,24592384,9.92665958404541,9.920536613464357
11.747,12.27826358806152,11.21573641193848,8.53,9.16611319747353,7.893886802526469,0.12800148869864642,1.8412466406822205,0.17699838825591535,0.07900458914137748,1.9391665114599077,1.7433267699045334,24756224,9.814510250091553,9.794762420654298
11.852999999999998,12.151564900817224,11.554435099182772,8.556000000000001,9.179653750088942,7.932346249911059,0.10708848964422937,1.850525289773941,0.13555339028121563,0.07862358900724313,1.9415831614693673,1.7594674180785148,24920064,9.882054615020753,9.925673961639404


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-climber-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.2510000000000003,2.6075515390515096,1.894448460948491,2.4530000000000003,2.817528462537564,2.0884715374624365,0.25465556638729236,2.7078738033771517,0.29762451653106037,0.21168661624352436,2.707932025742433,2.7078155810118703,16384
2.218,2.608020512281085,1.827979487718915,2.444,2.727697021485951,2.160302978514049,0.16593372503605977,2.7021320134401323,0.20385950803763275,0.1280079420344868,2.708023680804511,2.696240346075754,180224
2.1769999999999996,2.614585420232438,1.7394145797675609,2.194,2.569425092395274,1.818574907604726,0.13217812597544654,2.6884129345417023,0.177227849477266,0.08712840247362708,2.6999391900349994,2.676886679048405,344064
2.4400000000000004,2.9129270556861813,1.9670729443138195,2.518,2.9389703077415317,2.097029692258468,0.1452321571711864,2.691561555862427,0.20382491344652376,0.08663940089584903,2.7030033620989147,2.680119749625939,507904
2.268,2.6884473807743365,1.8475526192256633,2.115,2.4910917441263503,1.7389082558736502,0.15934908861397862,2.6847699254751207,0.21147838437358743,0.1072197928543698,2.7091713909904493,2.660368459959792,671744
2.065,2.248806963959476,1.8811930360405242,2.162,2.521104441632236,1.802895558367764,0.1376382824926016,2.6747812926769257,0.20042938843234423,0.07484717655285897,2.7077279272993153,2.641834658054536,835584
2.2380000000000004,2.8325384764672514,1.6434615235327494,2.1580000000000004,2.4993151036798698,1.816684896320131,0.13428826040795278,2.670411375164986,0.16820419471807893,0.10037232609782662,2.6919581586463925,2.648864591683579,999424
2.275,2.74389764341485,1.8061023565851497,2.3289999999999997,2.627745711266287,2.0302542887337123,0.14562775278463955,2.6851501047611235,0.18894626079098412,0.10230924477829498,2.695168244959848,2.6751319645623988,1163264
2.5309999999999997,2.9131374098410148,2.1488625901589846,2.5149999999999997,2.889759923150808,2.1402400768491914,0.1335193983227428,2.6738057523965835,0.18452459533409335,0.08251420131139223,2.69913778555718,2.648473719235987,1327104
2.51,2.9485886455438624,2.071411354456137,2.761,3.3897837466092775,2.1322162533907227,0.11825082271049417,2.6644418001174928,0.16478653514231922,0.07171511027866911,2.6911877977813825,2.637695802453603,1490944
2.922,3.4370689274262234,2.406931072573777,2.535,3.1718555566217512,1.8981444433782493,0.13166631436389348,2.65746990442276,0.15915463539785127,0.10417799332993569,2.6938290475564353,2.621110761289085,1654784
2.6089999999999995,3.069683188319261,2.148316811680738,2.585,2.9212811323877688,2.248718867612231,0.13594560148711832,2.662579691410065,0.1772233514057972,0.09466785156843943,2.680671981029069,2.6444874017910607,1818624
2.8400000000000007,3.305252619552003,2.3747473804479986,2.491,2.9312147203354293,2.050785279664571,0.13955475523446992,2.664120337367058,0.16467574319480177,0.11443376727413808,2.695109438152554,2.6331312365815616,1982464
2.9359999999999995,3.23018361613115,2.641816383868849,2.7459999999999996,3.227771730179345,2.264228269820654,0.1841867146703104,2.676568168401718,0.22409936959619842,0.14427405974442237,2.6902166986932396,2.6629196381101963,2146304
2.717,3.1425361324259082,2.291463867574092,2.838,3.3413448122311387,2.3346551877688615,0.14181200963341523,2.668347489833832,0.17886719884888702,0.10475682041794343,2.6837785569934307,2.652916422674233,2310144
2.8239999999999994,3.3552287642814527,2.292771235718546,2.941,3.3878433730066946,2.494156626993305,0.14054870146533677,2.664888197183609,0.1902110805150289,0.09088632241564462,2.6837534977090995,2.6460228966581183,2473984
2.891,3.1902808045966196,2.5917191954033805,2.6399999999999997,3.008374809127877,2.2716251908721223,0.11570099013236654,2.6504454731941225,0.15300138361196744,0.07840059665276564,2.6724717899340575,2.6284191564541874,2637824
2.7359999999999998,3.1699170427627843,2.3020829572372152,2.9200000000000004,3.233432608386556,2.606567391613445,0.1235378813050273,2.6598517656326295,0.17686227344634373,0.07021348916371087,2.6817944152947564,2.6379091159705026,2801664
2.793,3.1662036977308774,2.419796302269123,3.225,3.4997089368768335,2.9502910631231667,0.1117414746123055,2.667424041032791,0.1393703294934836,0.08411261973112741,2.6801343881219193,2.6547136939436626,2965504
3.137,3.41053427573158,2.86346572426842,3.1,3.5931328421429667,2.6068671578570335,0.12133817046673759,2.6499605923891068,0.16165844618879116,0.08101789474468402,2.6752302593672717,2.624690925410942,3129344
2.874,3.366994928980005,2.3810050710199953,2.74,3.0612164379355455,2.418783562064455,0.11990184256186084,2.669627469778061,0.14581340201382542,0.09399028310989627,2.6862842258406014,2.6529707137155207,3293184
2.8980000000000006,3.348528578449803,2.447471421550198,3.069,3.432385470265392,2.705614529734608,0.11948037527812023,2.6653409212827683,0.1520710699205736,0.08688968063566688,2.6791128975529315,2.651568945012605,3457024
3.325,3.727523291251575,2.9224767087484254,2.811,3.4288907670454383,2.1931092329545616,0.13116089814963436,2.6522732824087143,0.1667873610624818,0.09553443523678692,2.672708876385959,2.6318376884314696,3620864
2.8689999999999993,3.1988924067025484,2.5391075932974503,2.982,3.2934418083687547,2.6705581916312457,0.11801827846922805,2.6614972710609437,0.1512254666641427,0.08481109027431341,2.6785396898782343,2.644454852243653,3784704
3.002,3.2750860670191724,2.728913932980827,3.0420000000000003,3.440040198974928,2.6439598010250727,0.10367899596070247,2.6643224000930785,0.12805694633581557,0.07930104558558938,2.684279683517517,2.64436511666864,3948544
3.306,3.767870111611479,2.844129888388521,3.101,3.7061024706609618,2.495897529339038,0.12326356887093018,2.6395102709531786,0.1632134295443421,0.08331370819751828,2.6726563136633232,2.606364228243034,4112384
3.2659999999999996,3.5580684851195,2.973931514880499,2.9460000000000006,3.466061534820641,2.4259384651793603,0.11225739803889556,2.639061173796654,0.13784206979848168,0.08667272627930943,2.6674372572693126,2.610685090323995,4276224
3.1630000000000003,3.7197593735178605,2.60624062648214,3.2,3.588664379638783,2.811335620361217,0.10961794721790483,2.643878448009491,0.1365616617426964,0.08267423269311323,2.663817016875834,2.6239398791431476,4440064
3.482,3.852048645450838,3.1119513545491624,3.246,3.63587690365037,2.85612309634963,0.11778411175538264,2.6238728374242783,0.16039620497488946,0.07517201853587582,2.6525330229534996,2.595212651895057,4603904
3.47,3.9305648705665686,3.009435129433432,3.034,3.603354019920822,2.464645980079178,0.1256534280436527,2.62593455016613,0.15403911175412174,0.09726774433318368,2.6470583784026114,2.6048107219296486,4767744
3.4120000000000004,3.9398408851159603,2.8841591148840404,3.032,3.538296355902351,2.525703644097649,0.11217006980441509,2.625394806265831,0.1477642175851696,0.07657592202366055,2.6662920713573945,2.5844975411742674,4931584
3.7270000000000003,4.32266853198738,3.1313314680126205,3.2060000000000004,3.7217751448063394,2.6902248551936614,0.11900484884778655,2.638269546627998,0.15305877942373347,0.08495091827183962,2.6726410280622224,2.603898065193774,5095424
3.348,3.8863456138950143,2.8096543861049854,3.2089999999999996,3.600700140413556,2.817299859586443,0.1215976826432678,2.629364588856697,0.15355450121476508,0.08964086407177052,2.653915939629426,2.604813238083968,5259264
3.4539999999999997,4.002237174952593,2.9057628250474066,3.1079999999999997,3.5948839697504935,2.621116030249506,0.12607650684399735,2.615976610779762,0.1541797306862785,0.0979732830017162,2.643363981162476,2.5885892403970483,5423104
3.34,3.9129746940310715,2.7670253059689283,3.1879999999999997,3.533826546118137,2.8421734538818626,0.11599506004713471,2.624721685051918,0.14544071819792062,0.0865494018963488,2.6621888225038606,2.5872545475999753,5586944
3.844,4.527771891788483,3.1602281082115176,3.224,3.717927120130086,2.7300728798699145,0.09802014772883715,2.611526960134506,0.11936364378436135,0.07667665167331295,2.6516744088951674,2.571379511373845,5750784
3.7089999999999996,4.286173284205012,3.131826715794987,3.4539999999999997,4.032657065972584,2.8753429340274153,0.1302236529222379,2.59532416164875,0.16567240927335894,0.09477489657111685,2.623066220959558,2.5675821023379424,5914624
4.055000000000001,4.501054929352877,3.6089450706471236,3.339,4.174313713523249,2.5036862864767513,0.09761030693641962,2.6349182397127153,0.13331735848942167,0.06190325538341756,2.6510589308507266,2.618777548574704,6078464
3.7730000000000006,4.767173526100953,2.7788264738990485,3.511,4.053797383928847,2.968202616071153,0.12295059213000865,2.6130267322063445,0.15890300023242449,0.08699818402759281,2.6541522482173394,2.5719012161953496,6242304
3.94,4.479666563722453,3.4003334362775472,3.6340000000000003,4.291756793959592,2.976243206040409,0.11123680054313605,2.589604967832565,0.13766886939135703,0.08480473169491506,2.6333583818919593,2.545851553773171,6406144
4.2379999999999995,4.839245374202579,3.63675462579742,3.4790000000000005,4.172447186164888,2.785552813835113,0.10545026056934141,2.587178626656532,0.14356077469052134,0.06733974644816149,2.6332329055291095,2.541124347783955,6569984
4.157000000000001,4.747644563168071,3.5663554368319312,3.3620000000000005,4.073193363298619,2.6508066367013825,0.1255815722772644,2.57452407181263,0.14446910538944593,0.1066940391650829,2.618931888062301,2.530116255562959,6733824
4.406000000000001,5.194976552249813,3.6170234477501886,3.6050000000000004,4.064200391985896,3.145799608014105,0.10942273117187946,2.5922677874565125,0.1294796776648928,0.08936578467886613,2.623455533609282,2.561080041303743,6897664
4.07,4.746623972380524,3.3933760276194764,3.54,4.170190447404592,2.9098095525954077,0.12243620403524898,2.5800072252750397,0.1451442924568197,0.09972811561367824,2.61723897550525,2.5427754750448295,7061504
4.127,4.932506672846352,3.3214933271536475,3.7729999999999997,4.262592687853894,3.2834073121461063,0.1301480260160234,2.575646159052849,0.16369296279913664,0.09660308923291017,2.6222621134210393,2.5290302046846587,7225344
4.749999999999999,5.084095794645786,4.415904205354212,3.9830000000000005,4.422432588686821,3.5435674113131803,0.12121050968352287,2.576139497756958,0.1529564213947796,0.08946459797226614,2.6165378278533025,2.535741167660613,7389184
4.5649999999999995,5.265603311439505,3.8643966885604946,4.356000000000001,4.9623530324819045,3.7496469675180975,0.14544428470027113,2.561592811346054,0.16230834000409086,0.1285802293964514,2.6084479037464,2.514737718945708,7553024
4.769,5.570516687287295,3.9674833127127047,3.9540000000000006,4.5114800444859,3.3965199555141012,0.12803560639731582,2.566368505358696,0.16347971374707854,0.09259149904755308,2.601986730036945,2.530750280680447,7716864
5.193,5.8100259313837626,4.575974068616237,4.049,4.735082356572446,3.362917643427555,0.13547243248257368,2.549384143948555,0.15771730099188416,0.1132275639732632,2.5838294169751115,2.514938870921999,7880704
4.905,5.401009072497671,4.408990927502329,4.292,4.959979041587384,3.6240209584126157,0.1430559758096933,2.5450915187597274,0.1644100358388482,0.12170191578053838,2.5763294863376207,2.513853551181834,8044544
4.987,5.538090736630548,4.435909263369452,4.404999999999999,4.927671024641695,3.8823289753583037,0.12521655614901744,2.547797346115112,0.1510795545505626,0.09935355774747229,2.584116387644901,2.5114783045853235,8208384
4.995,5.589024410272844,4.400975589727156,4.279999999999999,4.70097505864362,3.8590249413563784,0.1413846721872687,2.552921861410141,0.15472715244254198,0.1280421919319954,2.5777055198495518,2.52813820297073,8372224
5.142000000000001,5.640012048047034,4.643987951952968,4.3260000000000005,4.95880644750192,3.693193552498081,0.1452190326009359,2.5357963144779205,0.16501087291378447,0.12542719228808735,2.5750941267199217,2.4964985022359194,8536064
5.139,5.698936603554367,4.579063396445633,4.263,4.743916832726824,3.782083167273176,0.16148665336271123,2.5315221726894377,0.19365768319384297,0.1293156235315795,2.602220116306799,2.4608242290720765,8699904
5.6419999999999995,6.408091378361615,4.875908621638384,4.328,5.075713849009098,3.5802861509909025,0.14784602078919606,2.5208748281002045,0.1835416552859374,0.11215038629245472,2.5915303747740914,2.4502192814263175,8863744
5.206999999999999,5.98471524351783,4.429284756482168,4.776,5.401127187058762,4.1508728129412376,0.13457949243278963,2.517117214202881,0.1591021358485456,0.11005684901703365,2.5606651734496833,2.473569254956079,9027584
5.293000000000001,6.023521046924729,4.562478953075273,4.468000000000001,5.0424875977773596,3.893512402222642,0.14573138551786535,2.5079009026288985,0.17128998032485768,0.12017279071087303,2.5530221846209415,2.4627796206368555,9191424
5.604,6.265743152590187,4.942256847409813,4.386,4.811633645286648,3.960366354713352,0.14944650484248995,2.5292416512966156,0.18685071551278717,0.11204229417219272,2.5841508595150104,2.4743324430782208,9355264
5.325999999999999,5.822048384736811,4.8299516152631865,4.5920000000000005,4.9713098996862595,4.212690100313742,0.13398766249625219,2.5308774054050445,0.15869666176518465,0.1092786632273197,2.5560508183240653,2.5057039924860236,9519104
5.659,6.244789211235577,5.073210788764422,4.345,4.809031248947741,3.8809687510522592,0.1494090356553594,2.5328189760446547,0.17760509528234852,0.12121297602837026,2.57151976383742,2.4941181882518895,9682944
5.867,6.329061684193788,5.404938315806212,4.763,5.1427380676203,4.3832619323797,0.14189096938611728,2.51859932243824,0.17858193758212812,0.10520000119010645,2.5500282000846872,2.487170444791793,9846784
5.8340000000000005,6.45107698061101,5.216923019388991,4.971,5.657694255109215,4.284305744890785,0.14627907606255672,2.5075822919607162,0.17487250735207324,0.1176856447730402,2.5392295396641638,2.4759350442572687,10010624
5.7940000000000005,6.400336540215086,5.187663459784915,4.839,5.34649285709259,4.331507142907411,0.1551646899638904,2.4909680485725403,0.18470592742986428,0.12562345249791654,2.545540014784322,2.4363960823607584,10174464
5.758000000000001,6.311114816290434,5.2048851837095675,4.63,5.021943873532933,4.238056126467066,0.16909664417099618,2.5117724269628523,0.2116356881622729,0.12655760017971945,2.575783472864446,2.4477613810612584,10338304
5.880999999999999,6.369107570111343,5.392892429888656,4.728999999999999,5.096544555122232,4.361455444877766,0.16572544800324568,2.5132400512695314,0.20037812715516576,0.1310727688513256,2.555438602098603,2.47104150044046,10502144
5.686999999999999,6.275949064011481,5.0980509359885176,4.892,5.459869703365129,4.324130296634872,0.15890958911428843,2.481045588850975,0.17950617863276436,0.1383129995958125,2.5368294748407143,2.4252617028612358,10665984
5.771000000000001,6.034835175820057,5.507164824179944,4.834999999999999,5.314004175347145,4.355995824652853,0.1579215439243449,2.51178592145443,0.1825777314355666,0.1332653564131232,2.5589782904460856,2.464593552462774,10829824
6.259,6.935068783482865,5.582931216517136,4.901,5.470463782869464,4.331536217130536,0.1521998741663992,2.4752528607845306,0.1806233251466759,0.12377642318612254,2.5242165809115393,2.4262891406575218,10993664
6.4030000000000005,7.0930586931558794,5.7129413068441215,4.984999999999999,5.587565349153102,4.382434650846897,0.15371973455573124,2.477802205085754,0.1866524806367582,0.12078698847470427,2.5290096123449057,2.4265947978266027,11157504
6.012,6.892531657579669,5.13146834242033,5.321,5.885472319959092,4.756527680040907,0.15473990685616928,2.4994053900241853,0.18686991185836463,0.12260990185397394,2.5482517713788035,2.450559008669567,11321344
6.4079999999999995,7.057119403499849,5.75888059650015,5.106,5.804200544256448,4.407799455743552,0.15891788429063222,2.4953654617071153,0.20055773488480358,0.11727803369646086,2.531204521564546,2.4595264018496845,11485184
6.193,6.492834954600026,5.893165045399973,5.063999999999999,5.372194743628115,4.755805256371883,0.1658415285249551,2.4966976255178452,0.1943717506420879,0.1373113064078223,2.5375453402878585,2.455849910747832,11649024
6.164,7.050286635349986,5.277713364650014,5.109,5.656712515832895,4.561287484167105,0.16947898428059283,2.4937471479177473,0.20191230619249778,0.13704566236868787,2.541090199584367,2.4464040962511278,11812864
6.467999999999999,6.973090090973876,5.962909909026122,5.313000000000001,5.941252337838866,4.6847476621611355,0.15699198039559023,2.4804844886064528,0.18999872273469684,0.12398523805648362,2.522209014908419,2.4387599623044864,11976704
6.763,7.4486391179038725,6.077360882096127,4.838000000000001,5.326565246410345,4.349434753589657,0.15070806807941856,2.4919854283332823,0.18120555097132954,0.12021058518750757,2.540020475627702,2.4439503810388628,12140544
6.516,7.172234714107689,5.859765285892311,5.4030000000000005,5.870205522227638,4.935794477772363,0.14875713021804887,2.4717396795749664,0.19019305408352705,0.1073212063525707,2.5250209765146714,2.4184583826352615,12304384
6.517,7.291287414336563,5.742712585663438,5.5489999999999995,6.19737412039655,4.900625879603449,0.14606293656138908,2.481241825222969,0.17196399261016757,0.12016188051261059,2.5310254810940847,2.431458169351853,12468224
6.556,7.004446206361477,6.107553793638523,5.252,5.788111928611927,4.715888071388073,0.1569015206355187,2.462745589017868,0.18355467548381427,0.13024836578722315,2.528507485508266,2.3969836925274706,12632064
6.669999999999999,7.647844568425882,5.6921554315741165,5.425,6.0753883455290385,4.774611654470961,0.1517608909453782,2.4429377794265745,0.18947789249924504,0.11404388939151136,2.5279427531573977,2.3579328056957514,12795904
6.8069999999999995,7.3846166548845344,6.2293833451154645,5.2170000000000005,5.55570488629484,4.878295113705161,0.15736378936303982,2.4657984495162966,0.1813111220495459,0.13341645667653376,2.5136939115314596,2.4179029875011335,12959744
6.779999999999999,7.551945593937811,6.008054406062188,5.654,6.133691567572331,5.174308432427669,0.16334479523615703,2.4628166794776916,0.19630885844428897,0.13038073202802508,2.505136990957256,2.420496367998127,13123584
6.934,7.361204868886112,6.506795131113888,5.568,6.6763844098506615,4.459615590149338,0.1684782564847005,2.449283665418625,0.21318123100483816,0.12377528196456282,2.4648697832142434,2.4336975476230065,13287424
6.914999999999999,7.42729386098215,6.402706139017848,5.691999999999999,6.189409288212433,5.194590711787566,0.15673240232798785,2.447792699933052,0.19246012025561762,0.12100468440035808,2.488743409241866,2.406841990624238,13451264
7.003,7.581948184209952,6.424051815790048,5.5569999999999995,6.029547352124631,5.084452647875368,0.1643733873032033,2.437283343076706,0.20103323257415223,0.12771354203225438,2.4774437788290364,2.3971229073243756,13615104
7.0920000000000005,7.727984276535199,6.456015723464802,5.932,6.284811564436316,5.579188435563685,0.16082277132922573,2.4073057621717453,0.1979147004090169,0.12373084224943456,2.441564546619747,2.3730469777237437,13778944
6.773999999999999,7.320300283726816,6.227699716273182,5.676999999999999,6.302348702725126,5.051651297274871,0.1599600829184055,2.437467658519745,0.2026187123711115,0.11730145346569949,2.4978836631651933,2.3770516538742963,13942784
7.269,8.202600021422452,6.335399978577549,5.858,6.554746725862418,5.161253274137581,0.17499410183065467,2.4297920256853103,0.2227218020318616,0.12726640162944775,2.4879369950018577,2.371647056368763,14106624
7.427000000000001,8.18973258747742,6.664267412522581,5.643,6.2616121563629346,5.024387843637065,0.16055428222235701,2.436307829618454,0.2104991775893324,0.11060938685538163,2.4762749997462286,2.3963406594906798,14270464
7.204000000000001,7.873062030009177,6.534937969990824,5.762000000000001,6.430233492126818,5.093766507873185,0.16377299045109084,2.410524755716324,0.20960093455864973,0.11794504634353195,2.4507550553773365,2.370294456055311,14434304
7.508000000000001,8.188996328918153,6.827003671081849,5.712000000000001,6.467669239813294,4.956330760186708,0.1544766666885051,2.3934853225946426,0.1792047113168685,0.1297486220601417,2.443575513773814,2.343395131415471,14598144
7.474000000000001,8.081177074666034,6.866822925333969,6.1129999999999995,6.866923736196174,5.359076263803825,0.18716265431915716,2.3967338532209395,0.23178179918574393,0.14254350945257038,2.4729234636360973,2.3205442428057816,14761984
7.594000000000001,8.359913833273692,6.82808616672631,5.817,6.435094652945647,5.198905347054353,0.13923799086155159,2.4062832951545716,0.1755600364230364,0.10291594530006679,2.453997118595438,2.358569471713705,14925824
7.526000000000001,8.32150235700468,6.730497642995322,6.098000000000001,6.487610061471724,5.708389938528278,0.15339174703177474,2.4071434259414675,0.18249643407544688,0.1242870599881026,2.4593685240219503,2.3549183278609847,15089664
7.510999999999998,8.239264375072677,6.782735624927319,5.836,6.322501798557827,5.349498201442174,0.144425985092918,2.398211109638214,0.181556012053338,0.10729595813249804,2.4837519393079224,2.3126702799685055,15253504
7.667,8.186654693041447,7.147345306958553,5.941,6.554847700981277,5.327152299018723,0.16817326754745507,2.3750920087099074,0.20864142585986664,0.1277051092350435,2.4456891542389507,2.304494863180864,15417344
7.7,8.444137084145119,6.9558629158548815,5.819,6.668204922265527,4.969795077734473,0.17336728232395315,2.365714746713638,0.21913545939905837,0.12759910524884793,2.4306836349564978,2.3007458584707785,15581184
7.7010000000000005,8.519088626005765,6.882911373994236,6.292,7.01360654099031,5.57039345900969,0.1431977814994752,2.3767603546380998,0.18048702180485185,0.10590854119409857,2.4201421617607988,2.3333785475154007,15745024
7.462999999999999,8.173648295572429,6.75235170442757,5.937,6.650933470289774,5.223066529710226,0.15553331449627872,2.419463536143303,0.18598408185998697,0.12508254713257047,2.455987385108355,2.382939687178251,15908864
7.7170000000000005,8.073259736709048,7.360740263290953,6.2989999999999995,6.95741400349628,5.640585996503719,0.15938227250654663,2.4045981228351594,0.20116598627988957,0.11759855873320368,2.4658769869433352,2.3433192587269835,16072704
7.679,8.408567680205202,6.9494323197947985,6.127999999999999,6.5511264586385485,5.70487354136145,0.18669234946784044,2.4121825844049454,0.2389972639645665,0.13438743497111438,2.4600687331364393,2.3642964356734515,16236544
7.648999999999999,8.266129646022616,7.031870353977382,6.1049999999999995,6.775227573291341,5.434772426708658,0.16971225746286409,2.4229613572359083,0.20207977993627144,0.13734473498945673,2.46383395107015,2.3820887634016668,16400384
8.117999999999999,8.69158172913718,7.544418270862816,5.977,6.750654315569945,5.203345684430055,0.15748273676468266,2.4011574447155,0.190086308400212,0.12487916512915331,2.4522977946898448,2.350017094741155,16564224
8.0,8.46475800154489,7.53524199845511,6.273999999999999,6.8227294415283355,5.725270558471663,0.1584876613794929,2.3743462711572647,0.20407005970088948,0.11290526305809634,2.4259523206809677,2.3227402216335618,16728064
8.008999999999999,8.745402743069306,7.272597256930691,6.371,6.937858888966205,5.804141111033796,0.16784420115873216,2.350888541340828,0.19165699740865016,0.14403140490881416,2.4036163726531576,2.2981607100284984,16891904
7.854000000000001,8.207530762452153,7.500469237547849,6.513000000000001,7.337197185144429,5.688802814855572,0.16278748110764554,2.381891092658043,0.1881235738382733,0.13745138837701779,2.4472750675407786,2.3165071177753074,17055744
7.9799999999999995,8.586778377993152,7.373221622006848,6.141,6.82649908825614,5.45550091174386,0.1609649483217961,2.37843798995018,0.2185143073105537,0.10341558933303847,2.4538200020986194,2.3030559778017405,17219584
8.233,8.755514114641892,7.710485885358109,6.372000000000001,7.1437616212276955,5.600238378772306,0.16958648363749185,2.348107984662056,0.2301547079352854,0.1090182593396983,2.43779645526229,2.258419514061822,17383424
8.332,9.055350537429813,7.608649462570187,6.5920000000000005,7.145638871467675,6.038361128532326,0.1933494950644672,2.337641882896423,0.25116537628184793,0.13553361384708645,2.4604329885572116,2.2148507772356347,17547264
8.168000000000001,8.855019650373992,7.4809803496260106,6.442,6.925090053716696,5.958909946283304,0.17035507674639422,2.312735748291016,0.2276011958623784,0.11310895763041004,2.406189117318413,2.2192823792636185,17711104
8.227999999999998,9.056924604532883,7.399075395467113,6.725,7.229623622118505,6.220376377881494,0.15163129434610403,2.3351709455251695,0.1942752003499415,0.10898738834226657,2.411682684790636,2.258659206259703,17874944
8.286000000000001,9.183565596488636,7.388434403511366,6.6,7.055565582545477,6.144434417454522,0.1832424541521403,2.303389471769333,0.23366618463150673,0.13281872367277386,2.400458697681188,2.206320245857478,18038784
8.389999999999999,9.114899993102496,7.665100006897502,6.777000000000001,7.342863057638508,6.211136942361494,0.20432966859597296,2.3203747987747194,0.24387374310658766,0.16478559408535826,2.3812941252609927,2.259455472288446,18202624
8.232,8.826689835124158,7.6373101648758395,6.843000000000001,7.432560005427778,6.253439994572224,0.1956641967201398,2.333489426970482,0.24165952258363096,0.14966887085664862,2.35479702901651,2.3121818249244535,18366464
8.598,9.114503630190535,8.081496369809466,6.3999999999999995,7.021095805814207,5.778904194185792,0.18116878376652795,2.347983095049858,0.23221116386149004,0.13012640367156586,2.4175686725051677,2.278397517594548,18530304
8.222,8.944589786808532,7.499410213191467,6.563,7.172541631063867,5.953458368936133,0.16963088153344058,2.324480378627777,0.20550049320154082,0.13376126986534034,2.3768931074096757,2.2720676498458783,18694144
8.721,9.143124389250373,8.298875610749628,6.886999999999999,7.64786858260806,6.126131417391937,0.17783817865161428,2.311664143204689,0.24635993697757186,0.10931642032565668,2.370784447865852,2.252543838543526,18857984
8.806999999999999,9.467788165753593,8.146211834246404,6.877999999999998,7.4096352132806835,6.346364786719313,0.1826377566903829,2.3098399341106415,0.21111788740366036,0.15415762597710544,2.388366025315241,2.231313842906042,19021824
8.697,9.255570496893633,8.138429503106366,6.884,7.584459848956384,6.1835401510436165,0.2042070469612048,2.2786829262971877,0.2579062131202182,0.15050788080219143,2.34720686009754,2.2101589924968352,19185664
8.992999999999999,9.654242013184279,8.331757986815719,6.8340000000000005,7.112215743623542,6.555784256376459,0.21370957536208954,2.2880574643611906,0.28775051778513583,0.13966863293904327,2.3859953333882697,2.1901195953341115,19349504
8.517,8.875107525751693,8.158892474248306,6.936,7.903028438051333,5.968971561948667,0.20275662375821005,2.3031301885843276,0.24061017247478755,0.16490307504163254,2.360212222510027,2.246048154658628,19513344
8.525,8.756051942212135,8.293948057787865,6.4990000000000006,6.84333849625042,6.1546615037495815,0.1666252165308429,2.3233533054590225,0.20566158666874965,0.12758884639293613,2.378099995310593,2.2686066156074522,19677184
8.354,8.759837405865945,7.948162594134054,6.993,7.553750390102406,6.432249609897594,0.1846140854681531,2.338431903719902,0.2330552820794914,0.13617288885681483,2.394994953100791,2.281868854339013,19841024
8.664,9.24346872219301,8.08453127780699,6.786000000000001,7.444182345554788,6.127817654445215,0.1881191037698752,2.334030416607857,0.24527221175860653,0.13096599578114387,2.3735464958524184,2.2945143373632955,20004864
8.562000000000001,9.402842434704626,7.7211575652953774,6.797,7.379890212647287,6.2141097873527125,0.18805185322546297,2.3360773980617524,0.23056571009048044,0.1455379963604455,2.397324230378344,2.2748305657451606,20168704
8.740999999999998,9.476424367287349,8.005575632712647,6.8759999999999994,7.251238590765928,6.500761409234071,0.2058020373392436,2.3158291310071943,0.25650643570090764,0.15509763897757955,2.3685695568301552,2.2630887051842334,20332544
9.036000000000001,9.626647102761032,8.44535289723897,7.1659999999999995,7.771230534589919,6.56076946541008,0.23756274176864983,2.2908558368682863,0.3285514039540875,0.14657407958321217,2.3785283666967993,2.2031833070397733,20496384
8.913,9.400668945084675,8.425331054915326,6.947000000000001,7.638347235475778,6.255652764524224,0.18201462986568606,2.3082694113254547,0.23030072984477756,0.13372852988659456,2.363757397980732,2.2527814246701774,20660224
8.945,9.452764709289648,8.437235290710353,6.906999999999999,7.642881104527082,6.171118895472916,0.16288157049566504,2.329483225941658,0.20465859477985568,0.1211045462114744,2.3775084413802547,2.2814580105030613,20824064
8.91,9.405560288965933,8.414439711034067,7.1579999999999995,7.836745902381738,6.479254097618261,0.1982844573342138,2.334058493375778,0.26025798268755074,0.13631093198087688,2.383893975501394,2.2842230112501625,20987904
9.009,9.766132088872213,8.251867911127787,7.105000000000001,7.721753597476336,6.488246402523667,0.19733940073185494,2.3153953552246094,0.23707612784679655,0.15760267361691332,2.379190462406743,2.2516002480424757,21151744
8.879,9.315839787565189,8.44216021243481,7.112,7.736064099271862,6.4879359007281385,0.1920530616616209,2.3359964787960052,0.2481325261521704,0.13597359717107138,2.3838184882447493,2.288174469347261,21315584
9.027,9.582554677777084,8.471445322222914,7.1450000000000005,7.696058073164708,6.593941926835293,0.19656781040959884,2.3172048777341843,0.24687738265999493,0.14625823815920275,2.357130131259478,2.2772796242088904,21479424
8.964,9.357222583278224,8.570777416721777,7.138,7.5412567420391134,6.734743257960886,0.22031081092233454,2.326844346523285,0.2729363062833338,0.16768531556133526,2.37599793949328,2.27769075355329,21643264
9.042000000000002,9.474384088513906,8.609615911486097,7.150000000000001,7.975106053789452,6.32489394621055,0.1643613752702044,2.297113287448883,0.20795097542138874,0.12077177511902004,2.3235821410022304,2.2706444338955354,21807104
9.161999999999999,9.626,8.697999999999999,7.208000000000001,7.685782377238844,6.730217622761158,0.1991203922881848,2.2903264671564103,0.25836067689607956,0.13988010768029,2.3498085467799212,2.2308443875328994,21970944
8.931000000000001,9.295319914360991,8.56668008563901,7.4060000000000015,8.00641985310281,6.805580146897191,0.19888359220284552,2.2803574711084367,0.24859649592556476,0.14917068848012627,2.336313964300818,2.2244009779160554,22134784
9.354000000000001,9.805601594328452,8.90239840567155,7.42,7.852643039930149,6.987356960069851,0.18810989533344075,2.273190349340439,0.23859123352971257,0.13762855713716893,2.3146791213373814,2.2317015773434963,22298624
9.188,9.63772880717161,8.73827119282839,7.257000000000001,7.958883893532257,6.555116106467744,0.19277352533406678,2.293531674146652,0.24985196748160962,0.13569508318652393,2.366926802859885,2.220136545433419,22462464
9.374,10.006790644684322,8.741209355315679,7.016000000000001,7.622072602911566,6.409927397088436,0.19352524643763896,2.3098660856485367,0.23585878966758705,0.15119170320769088,2.3788571017164237,2.2408750695806496,22626304
9.244,9.929057661806654,8.558942338193345,7.583,8.112434604082507,7.053565395917494,0.18651781170111556,2.2920535117387772,0.2382320583409355,0.13480356506129562,2.3259827329538734,2.258124290523681,22790144
9.242,9.703276489754249,8.780723510245753,7.356,7.862462239461147,6.849537760538853,0.22198838732308807,2.296737867593765,0.2937907325634973,0.15018604208267883,2.3412651934032698,2.2522105417842604,22953984
9.299,9.910644504593968,8.687355495406031,7.121,7.642563994156039,6.599436005843962,0.211577168189817,2.3269995719194414,0.27856766791512033,0.14458666846451365,2.4047208088176677,2.249278335021215,23117824
9.443999999999999,9.972813766840462,8.915186233159536,6.955,7.371491296427669,6.538508703572331,0.16167187910113068,2.322801023721695,0.20384272360907457,0.11950103459318678,2.3620592666708204,2.2835427807725694,23281664
9.651999999999997,9.982417917189728,9.321582082810266,7.884,8.526202460288031,7.241797539711969,0.20194598376337022,2.2986550718545913,0.24128563570471628,0.16260633182202416,2.3550310982137845,2.242279045495398,23445504
9.539000000000001,9.901641696444301,9.176358303555702,7.653000000000001,8.437729889834714,6.868270110165289,0.19840181690847708,2.3166197568178175,0.2699484545617897,0.12685517925516449,2.366554436550535,2.2666850770851,23609344
9.577000000000002,10.106698971114728,9.047301028885276,7.358,7.96594407637545,6.750055923624549,0.2137858281843364,2.3007576197385786,0.2593775704054698,0.16819408596320293,2.3354303878884646,2.2660848515886927,23773184
9.693999999999999,10.309178023014475,9.078821976985523,7.636999999999999,8.540571247882532,6.733428752117464,0.21629137626538672,2.321137401461601,0.2595307476540596,0.17305200487671385,2.3763710700504954,2.2659037328727067,23937024
9.404,10.02975074910063,8.77824925089937,7.411000000000001,7.898102658584411,6.923897341415592,0.210439314506948,2.283088392019272,0.27405715094069316,0.14682147807320284,2.3258505482797256,2.2403262357588183,24100864
9.608,10.111801548231048,9.104198451768953,7.6450000000000005,8.047796474661833,7.2422035253381685,0.17195096933800308,2.288939446210861,0.22733124077550815,0.11657069790049801,2.319562243374867,2.2583166490468556,24264704
9.549000000000001,10.331731754817703,8.7662682451823,7.209999999999999,7.810716239167878,6.60928376083212,0.23951393591447007,2.32086618244648,0.3198519273880157,0.1591759444409244,2.3539258613218133,2.2878065035711463,24428544
9.699,10.270024517862412,9.127975482137588,7.508,8.029704897427655,6.986295102572345,0.23624666287667218,2.2999254167079926,0.2804129108416037,0.19208041491174066,2.340014697707862,2.259836135708123,24592384
9.273999999999997,9.884986088221325,8.66301391177867,7.167,7.762735679643246,6.571264320356754,0.18560463966698276,2.313208729028702,0.2538861069139027,0.11732317242006282,2.3753209644905984,2.251096493566805,24756224
9.422,9.99124160072855,8.852758399271451,7.325,7.99686680227557,6.65313319772443,0.20668032165202826,2.3162699162960054,0.26985370164102807,0.14350694166302846,2.3806090152846444,2.2519308173073664,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-climber-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.1740000000000004,2.4422610668732982,1.9057389331267025,2.4030000000000005,2.6760952214887697,2.1299047785112313,0.42620213863750295,2.7072849939266836,0.6433665287213353,0.20903774855367063,2.7078416137494536,2.7067283741039136,16384
2.1659999999999995,2.705688799216733,1.6263112007832659,1.987,2.460604265183497,1.5133957348165032,0.13141813229303803,2.67488155066967,0.18533392009396168,0.07750234449211438,2.6903565042359263,2.6594065971034135,180224
2.096,2.4371216791703514,1.7548783208296488,2.0439999999999996,2.627252946842105,1.460747053157894,0.1465368880735089,2.6623878856499994,0.17504178848178928,0.11803198766522852,2.6798323610629162,2.6449434102370826,344064
2.355,2.88752699462093,1.82247300537907,2.218,2.76258791760376,1.6734120823962397,0.14888348984532054,2.659943318367005,0.19776248706900443,0.10000449262163666,2.677870323537628,2.6420163131963816,507904
2.5269999999999997,2.9603370512661016,2.093662948733898,2.3080000000000003,2.818231320089232,1.7977686799107686,0.1312380058690905,2.6481651246547697,0.16843424897983333,0.09404176275834769,2.6643271859207647,2.6320030633887748,671744
2.6630000000000003,3.2146892241108214,2.111310775889179,2.9269999999999996,3.562390431152374,2.2916095688476252,0.15465141373376048,2.6404006948073704,0.21326518354936402,0.09603764391815695,2.6545972731567415,2.6262041164579992,835584
2.742,3.16618863728299,2.31781136271701,2.4979999999999993,3.085823102642282,1.9101768973577165,0.16966122939872239,2.641018442312876,0.24388418459906283,0.09543827419838194,2.6546080653864803,2.6274288192392716,999424
2.8489999999999998,3.1620958319748125,2.535904168025187,2.7540000000000004,3.3265591672482424,2.1814408327517585,0.1563175285079826,2.630983431140582,0.22492077819082112,0.08771427882514408,2.6535896836825508,2.608377178598613,1163264
3.0940000000000003,3.432118322484896,2.7558816775151045,2.7050000000000005,3.2153577176843715,2.1946422823156295,0.14698215844109647,2.6243312468131386,0.21147110113799777,0.08249321574419517,2.6578609979672976,2.5908014956589795,1327104
2.7399999999999998,3.245212826440501,2.2347871735594986,2.6529999999999996,3.18224568963762,2.1237543103623793,0.173446332445989,2.615394001205762,0.19687549032933357,0.15001717456264443,2.6397071975167385,2.5910808048947853,1490944
3.1670000000000003,3.8815355134631173,2.452464486536883,2.908,3.441737763325774,2.374262236674226,0.16893889154307543,2.605732671419779,0.2368396106723591,0.10103817241379175,2.6510382624401925,2.5604270803993656,1654784
2.7190000000000003,3.116276981462556,2.3217230185374444,2.931,3.293393432611575,2.568606567388425,0.19311458601926762,2.6033609827359516,0.23972578700526057,0.14650338503327467,2.6338988308081754,2.572823134663728,1818624
3.5189999999999997,4.082230858529608,2.955769141470391,2.693,3.210668813045561,2.175331186954439,0.176765368754665,2.572950506210327,0.21765358258318998,0.13587715492614003,2.612200126355922,2.5337008860647323,1982464
3.4210000000000003,4.056097630290021,2.785902369709979,2.8300000000000005,3.6457327993896045,2.0142672006103965,0.22643739879131317,2.5619712134202324,0.2778055481733306,0.17506924940929575,2.594642097736317,2.5293003291041476,2146304
3.3600000000000003,3.8543075965428817,2.865692403457119,2.8899999999999997,3.25477390257528,2.5252260974247194,0.19914002123599248,2.5596811473369603,0.2521023926167695,0.14617764985521547,2.6050828407889357,2.514279453884985,2310144
3.6699999999999995,4.170599640431353,3.1694003595686464,3.346,3.9516269478812847,2.7403730521187155,0.1735227100240687,2.5764358272155126,0.22377008943822968,0.12327533060990771,2.614636911239442,2.538234743191583,2473984
3.7590000000000003,4.38518607458167,3.132813925418331,3.341,3.763905426780031,2.9180945732199692,0.19476517569273705,2.5518705854813257,0.23914711808896216,0.15038323329651193,2.601339832712335,2.5024013382503165,2637824
4.026000000000001,4.7058705759186825,3.346129424081319,3.3820000000000006,3.8068952812164434,2.9571047187835577,0.1927424516218404,2.5287139604489015,0.23287124634987766,0.15261365689380313,2.587788434790499,2.469639486107304,2801664
4.071000000000001,4.759918717992189,3.3820812820078126,3.375,3.7610634662850138,2.9889365337149862,0.1927389047729472,2.521652039885521,0.22747516872978557,0.15800264081610882,2.5941819456912865,2.4491221340797558,2965504
4.059,4.652303463667624,3.4656965363323757,3.563,4.211876721727633,2.914123278272367,0.1747043137128154,2.518443976839383,0.21182219590394424,0.13758643152168654,2.5925802199257264,2.44430773375304,3129344
4.236,4.97665106494219,3.4953489350578097,3.558,4.169682924397927,2.9463170756020727,0.20672778428221736,2.468944662809372,0.2472386168061413,0.16621695175829343,2.558819387203492,2.3790699384152516,3293184
4.3759999999999994,5.181669907592433,3.5703300924075663,3.6439999999999997,4.042376706146331,3.2456232938536687,0.1904739707087477,2.473410356044769,0.2371460615350479,0.1438018798824475,2.564605781368927,2.382214930720611,3457024
4.734,5.44308673658446,4.02491326341554,3.85,4.580711981563187,3.1192880184368126,0.1802040691487491,2.4651159018278124,0.24073276521017956,0.11967537308731863,2.548728978889419,2.381502824766206,3620864
4.4300000000000015,5.084904573201319,3.775095426798684,3.5159999999999996,4.217315905993868,2.8146840940061315,0.15209550031771263,2.47366928756237,0.18831345316938075,0.11587754746604452,2.54336423749612,2.40397433762862,3784704
4.601,5.26570218895382,3.93629781104618,4.13,4.644742654148653,3.6152573458513464,0.17464460212116434,2.460100893179576,0.2085873520427329,0.14070185219959577,2.5275749998109576,2.392626786548194,3948544
5.058,5.602128661255773,4.513871338744226,4.0,4.535051399400095,3.464948600599905,0.20111494135732447,2.447610512375832,0.2443189441574649,0.15791093855718402,2.5398957652694674,2.3553252594821967,4112384
4.891,5.835091626909168,3.9469083730908316,4.089,4.658147608270474,3.5198523917295272,0.18464790995543195,2.4345292379458745,0.2305586801286809,0.13873713978218302,2.525782184991092,2.343276290900657,4276224
5.1850000000000005,6.164737209663898,4.205262790336103,3.9989999999999997,4.719478313344683,3.278521686655316,0.17268378175795077,2.428775142629941,0.20362688148842353,0.141740682027478,2.524864338136875,2.3326859471230073,4440064
5.697000000000001,6.383804921356859,5.010195078643143,4.183,4.78539604912383,3.58060395087617,0.17035313164815302,2.4061392406622564,0.19598474670620789,0.14472151659009816,2.511139377921125,2.3011391034033877,4603904
5.338000000000001,6.254916571995512,4.42108342800449,4.022,4.592399859747529,3.451600140252472,0.18614943089584507,2.406447531779607,0.21421373991602757,0.15808512187566257,2.4957707571537853,2.3171243064054288,4767744
5.559,6.281128104978611,4.836871895021389,3.9339999999999997,4.536664085540195,3.331335914459804,0.18500094488263125,2.3987079779307052,0.2255262745264709,0.1444756152387916,2.4784939381852538,2.3189220176761567,4931584
5.366999999999999,6.0061095367775374,4.727890463222461,4.202,4.431904327927945,3.9720956720720553,0.18236747443055107,2.406907924016317,0.22675870483877403,0.1379762440223281,2.4905925746928426,2.3232232733397917,5095424
5.3420000000000005,6.244826672180214,4.439173327819787,4.63,4.808437664185564,4.451562335814436,0.16415750002488488,2.3992282927036284,0.19733725085970621,0.13097774919006355,2.4776114097310007,2.320845175676256,5259264
5.47,6.240960439970819,4.69903956002918,4.222,4.674963574694479,3.769036425305522,0.16502919758980467,2.3855790515740716,0.20470530993138789,0.12535308524822145,2.4658555828664195,2.3053025202817237,5423104
5.5889999999999995,5.9734073360382185,5.2045926639617806,4.513,4.972740143994409,4.053259856005591,0.16173893858989075,2.3980656395355857,0.20089113256851068,0.12258674461127081,2.462350269684793,2.3337810093863784,5586944
5.593,6.371691851761658,4.814308148238342,4.734,5.495369818156722,3.972630181843278,0.17702455396453534,2.3865589092175163,0.19851088486694649,0.1555382230621242,2.454216373068609,2.3189014453664236,5750784
5.862,6.569386740051014,5.154613259948986,4.478999999999999,5.085027227111125,3.8729727728888736,0.16698104366660113,2.359343081712723,0.20132847970575998,0.13263360762744228,2.427266560199792,2.2914196032256537,5914624
5.864,6.472509654812477,5.255490345187523,4.629,5.33698940670041,3.9210105932995885,0.16029781475663182,2.355323192477226,0.19776067792143617,0.12283495159182747,2.436581559402433,2.274064825552019,6078464
5.951,6.46169462499619,5.440305375003809,4.8629999999999995,5.354895314065909,4.37110468593409,0.16258196098109085,2.3542270600795745,0.18738098170895715,0.13778294025322455,2.456637224427028,2.251816895732121,6242304
5.943,6.866396447903066,5.0196035520969335,4.488999999999999,5.274626501589654,3.703373498410344,0.16493678828701375,2.3596983621517813,0.19650766779994938,0.1333659087740781,2.453072660614065,2.2663240636894977,6406144
6.391000000000001,6.826831389415679,5.955168610584323,4.487,5.1492695825719315,3.8247304174280687,0.17838897481560703,2.310769852002462,0.2032401169381941,0.15353783269301996,2.4092702434130207,2.2122694605919033,6569984
6.025,6.733085446821216,5.316914553178785,4.774,5.341964787640924,4.206035212359076,0.16614815127104515,2.3208908001581827,0.19273483800576624,0.13956146453632406,2.4193656702946886,2.222415930021677,6733824
6.173,6.72474359987226,5.6212564001277405,4.662000000000001,5.675921101466974,3.6480788985330275,0.16700719436630604,2.3415088613828026,0.20691166343218,0.12710272530043207,2.450610433564637,2.2324072892009683,6897664
6.587000000000001,7.197066389829829,5.976933610170172,4.427,4.858046401214533,3.9959535987854666,0.17071383989726502,2.2994038899739584,0.21085682764703945,0.1305708521474906,2.383739854674107,2.21506792527381,7061504
6.328,6.834414849703284,5.821585150296716,4.415,4.968683122372354,3.861316877627645,0.17026686420043308,2.3378705302874248,0.19853848477635994,0.14199524362450622,2.418039014634801,2.2577020459400483,7225344
6.4030000000000005,7.363604497178731,5.44239550282127,5.008000000000001,5.569262861767997,4.446737138232005,0.15640401846418772,2.3267733295758566,0.18824610676178283,0.1245619301665926,2.416940152616802,2.236606506534911,7389184
6.672,7.434047242630008,5.909952757369991,4.472,5.028143866279221,3.9158561337207796,0.1522587949099639,2.3387871434291205,0.18328784543865279,0.12122974438127504,2.4144179049666104,2.2631563818916307,7553024
6.5040000000000004,7.249589699499665,5.758410300500336,4.7219999999999995,5.13399029114774,4.310009708852259,0.15666635887076455,2.2879045238097513,0.1799678484268632,0.1333648693146659,2.3694992244178485,2.206309823201654,7716864
6.811999999999999,7.563768581413189,6.06023141858681,4.848,5.442622569366485,4.253377430633515,0.1625245331476132,2.3110957473516467,0.19797223242116962,0.12707683387405677,2.395350284371983,2.2268412103313104,7880704
7.014,7.894570269768405,6.133429730231596,4.715999999999999,5.271935248028041,4.160064751971958,0.15942094254617886,2.2992052763700483,0.19344939107477194,0.1253924940175858,2.3872056653981275,2.211204887341969,8044544
6.889999999999999,7.856457448623579,5.923542551376419,4.8870000000000005,5.4181882905335925,4.355811709466408,0.13813647162169218,2.2741868615150453,0.16001847026726063,0.11625447297612373,2.35380045541808,2.194573267612011,8208384
6.614000000000002,7.151255991125275,6.076744008874728,4.424000000000001,5.174815556578313,3.6731844434216896,0.14441297032559908,2.2968927015860876,0.1727076827011811,0.11611825795001705,2.3854097693285516,2.2083756338436236,8372224
6.399000000000001,7.300004439500717,5.497995560499285,4.734,5.3490804825386675,4.1189195174613324,0.12088586833948886,2.2904951204856236,0.14512940797784862,0.0966423287011291,2.3903811482950084,2.190609092676239,8536064
6.6850000000000005,7.365444707525895,6.004555292474106,4.85,5.633211338018034,4.066788661981965,0.14852204201743002,2.286272385716438,0.17913357859556786,0.11791050543929218,2.380066117630491,2.1924786538023855,8699904
6.919,7.5177562108237375,6.320243789176262,5.072999999999999,5.826738018146887,4.31926198185311,0.1472323395311832,2.249853067596754,0.16983349108663356,0.12463118797573283,2.35285802643321,2.1468481087602975,8863744
6.711,7.151487230234885,6.270512769765116,5.2,5.806069302967903,4.593930697032097,0.14873693256328502,2.24001757701238,0.17954086956152338,0.11793299556504666,2.324652966590882,2.155382187433878,9027584
6.733999999999999,7.493344454118155,5.974655545881843,5.0440000000000005,5.8844784351784405,4.2035215648215605,0.14306704516833024,2.252696367104848,0.1709368443744493,0.11519724596221118,2.33726544184029,2.168127292369406,9191424
7.125,7.754082665474101,6.495917334525899,5.039999999999999,5.699651423101625,4.380348576898373,0.11743361768312748,2.265260414282481,0.14297319245216242,0.09189404291409252,2.352835676857943,2.177685151707019,9355264
6.706999999999999,7.333993620382216,6.080006379617782,4.6979999999999995,5.393425049879568,4.002574950120431,0.12105797079081335,2.276719539364179,0.14967888710583943,0.09243705447578726,2.376458858745503,2.176980219982855,9519104
6.926,7.759692989055324,6.092307010944676,4.9510000000000005,5.710690068383154,4.191309931616847,0.13535406102115907,2.283263802528381,0.1661245468449274,0.10458357519739075,2.3679431103314204,2.1985844947253415,9682944
7.169,7.998535412143447,6.339464587856552,5.204000000000001,5.863457352677185,4.5445426473228165,0.11783965071663256,2.2710591197013854,0.14624534788765575,0.08943395354560936,2.384087968322294,2.158030271080477,9846784
7.036,7.558153234213865,6.513846765786134,4.958,5.5211482930809614,4.394851706919039,0.14084039775965107,2.26131035387516,0.18210636562506374,0.0995744298942384,2.331467123482544,2.1911535842677763,10010624
6.976999999999999,7.44216771169117,6.511832288308828,5.008999999999999,5.632882200419276,4.385117799580721,0.12536888142737246,2.2453990270694097,0.15680572369018098,0.09393203916456395,2.3475152973156743,2.143282756823145,10174464
7.067,7.758752123234906,6.375247876765094,4.958,5.5327486407117465,4.383251359288254,0.10984559624145425,2.2459867005546887,0.13733675929937061,0.0823544331835379,2.3438915128712345,2.148081888238143,10338304
6.789,7.374071790466776,6.203928209533223,4.828,5.197778311965426,4.458221688034574,0.13381901926671458,2.256418583790461,0.1677941345083408,0.09984390402508835,2.336688061191357,2.176149106389565,10502144
7.244999999999999,7.734535494116615,6.755464505883383,5.074,5.579018811530818,4.5689811884691816,0.12346034954922891,2.280610372622808,0.14553650183984893,0.1013841972586089,2.3650137442211565,2.1962070010244594,10665984
7.300999999999999,7.9207652781497195,6.681234721850279,5.298,5.949825129923663,4.6461748700763374,0.11665425693305827,2.273156829675039,0.15517823098295846,0.07813028288315807,2.3595018983528986,2.1868117609971796,10829824
7.156999999999999,7.776774959158564,6.5372250408414345,4.756,5.49257586167346,4.01942413832654,0.12512201274124277,2.2851555049419403,0.16521578845151144,0.08502823703097409,2.362616338038277,2.2076946718456036,10993664
7.0920000000000005,8.020232729438044,6.163767270561957,5.207000000000001,5.727654395928816,4.686345604071185,0.11869171053792038,2.257592645287514,0.16316706719265617,0.07421635388318458,2.3455587053504092,2.1696265852246186,11157504
7.12,7.575982455802852,6.664017544197148,4.9430000000000005,5.40793117770268,4.478068822297321,0.12731113374854125,2.2133005196849505,0.14523209465638046,0.10939017284070204,2.33183556016087,2.094765479209031,11321344
7.196000000000001,7.743598392985225,6.648401607014776,4.960999999999999,5.60577050180665,4.316229498193349,0.12838201839476815,2.249840312202772,0.148554541799404,0.10820949499013229,2.3271841209335746,2.172496503471969,11485184
7.127,7.647846426502093,6.606153573497907,5.146,5.727398314411041,4.564601685588959,0.11122645833529529,2.251648821433385,0.14011300019382716,0.08233991647676342,2.340127195212673,2.1631704476540974,11649024
7.265000000000001,7.971643474462193,6.558356525537808,5.004,5.661513497960308,4.346486502039691,0.11928547940527394,2.2249094585577645,0.1417487858563502,0.09682217295419766,2.3268807905602995,2.1229381265552294,11812864
7.273999999999999,7.905018224776431,6.642981775223567,4.860000000000001,5.488251541979804,4.231748458020198,0.134615177490438,2.2254346971710524,0.1658464441502499,0.10338391083062608,2.333743201682334,2.1171261926597706,11976704
7.294999999999999,7.911364340305309,6.678635659694689,5.170999999999999,5.764893088021741,4.577106911978258,0.12656997361530856,2.2289490585525833,0.16106453785335906,0.09207540937725806,2.3525294676492043,2.1053686494559622,12140544
7.211,7.690571683901375,6.731428316098626,5.218999999999999,5.891881118772105,4.546118881227894,0.1096623437168697,2.2411290700236957,0.13396977951297878,0.0853549079207606,2.343275424340075,2.1389827157073165,12304384
7.581,8.15424427602899,7.007755723971011,5.153999999999999,5.785303413581772,4.522696586418226,0.11459907076011097,2.229467682043711,0.14441388827281998,0.08478425324740196,2.3253596963991794,2.1335756676882425,12468224
7.598999999999999,8.08392164315485,7.114078356845149,5.5680000000000005,6.484251057298163,4.651748942701838,0.12039810965458549,2.234257512291273,0.1546109795010741,0.08618523980809686,2.333467874828413,2.135047149754133,12632064
7.3279999999999985,8.106740007961578,6.54925999203842,5.401000000000001,6.070334744354423,4.731665255645578,0.10204174427005146,2.223991424838702,0.12084646867991794,0.08323701986018497,2.327547673726528,2.1204351759508757,12795904
7.508,8.066691328015748,6.949308671984252,5.326,5.819724619600845,4.832275380399154,0.10107698913974061,2.236588760217031,0.13238031635854225,0.06977366192093898,2.3473490057080793,2.1258285147259826,12959744
7.519000000000001,8.157630566133506,6.8803694338664965,5.452999999999999,5.976451048332124,4.929548951667875,0.15134132935975983,2.2187345017989477,0.18041105279862873,0.12227160592089091,2.2891355874225385,2.148333416175357,13123584
7.531000000000001,8.20295907613485,6.859040923865152,5.2909999999999995,6.078685851085316,4.503314148914683,0.14437610921449956,2.2058743273218475,0.19875200071386553,0.09000021771513358,2.287202081501892,2.124546573141803,13287424
7.42,8.083219420704792,6.756780579295208,5.212000000000001,5.699807339018183,4.724192660981818,0.11162471182954803,2.218668886522452,0.13637112392288192,0.08687829973621412,2.3264853936649756,2.1108523793799283,13451264
7.526999999999999,8.166641305733142,6.887358694266856,5.106,5.891190422763803,4.320809577236197,0.10745372128052014,2.199327046175798,0.1485100735259447,0.06639736903509556,2.3007742917288025,2.0978798006227937,13615104
7.709999999999999,8.341490300796456,7.078509699203542,5.288000000000001,5.866874770567867,4.709125229432135,0.1228973684056351,2.2229048172632853,0.15335639529677086,0.09243834151449933,2.312777558948535,2.1330320755780354,13778944
7.524000000000001,8.456439810389925,6.5915601896100755,5.471,6.2564228160678805,4.68557718393212,0.12072134548798201,2.2147013107935587,0.16025303190888374,0.08118965906708028,2.321198145893612,2.108204475693505,13942784
7.486,7.844864877077709,7.12713512292229,5.6370000000000005,6.299465848176342,4.974534151823659,0.13408601845925047,2.227036465207736,0.17034797133607477,0.09782406558242616,2.300021442774062,2.15405148764141,14106624
7.340000000000001,7.74241769344799,6.937582306552011,5.386,5.813181460271862,4.958818539728139,0.12354391478002066,2.1955599218606947,0.1480254559134537,0.09906237364658763,2.296643446983586,2.0944763967378033,14270464
7.522,8.191698439598003,6.8523015604019974,5.309,6.1203254587402025,4.497674541259798,0.12230731486342841,2.2281352072954177,0.16790799634327608,0.07670663338358073,2.323631385005287,2.1326390295855484,14434304
7.652000000000001,8.102151085747886,7.201848914252116,5.316,5.803097526169041,4.828902473830959,0.11285704515563941,2.2207776988546053,0.1462603963083664,0.07945369400291243,2.3188960109620074,2.1226593867472032,14598144
7.313,7.849359021551796,6.776640978448204,5.38,6.071664658631623,4.688335341368377,0.12235774006694551,2.1981911092996596,0.16009692271090797,0.08461855742298305,2.3032838990006566,2.0930983195986625,14761984
7.818,8.273012087751523,7.362987912248476,5.271999999999999,5.828287695351964,4.715712304648035,0.12634687594448524,2.2162105510632197,0.16419568494245879,0.08849806694651169,2.3173514129407193,2.11506968918572,14925824
7.65,8.042147931270842,7.257852068729159,5.5649999999999995,6.236717946760394,4.893282053239605,0.11545644893000521,2.1874171793460846,0.14414134797468175,0.08677154988532867,2.256872565039104,2.1179617936530652,15089664
7.854000000000001,8.307126913789062,7.4008730862109395,5.31,6.1074710026076175,4.512528997392382,0.12743494622409338,2.205530986189842,0.14474102820342,0.11012886424476676,2.274942744719,2.1361192276606835,15253504
7.572000000000001,8.260865734377898,6.883134265622103,5.379,5.803180386156644,4.954819613843355,0.10961753809824584,2.21793906390667,0.13875362856699736,0.08048144762949433,2.320791639473984,2.1150864883393563,15417344
7.659000000000001,8.261303079852661,7.05669692014734,5.308,6.0969841570019,4.519015842998099,0.12930807583034037,2.1977157821257913,0.18282644019411057,0.07578971146657018,2.2896370899860123,2.1057944742655703,15581184
7.764999999999998,8.204300580468542,7.325699419531454,5.507,6.148015600434186,4.865984399565813,0.11716606045762694,2.192330046494802,0.1371886589971982,0.09714346191805567,2.2888756944226896,2.0957843985669142,15745024
7.447,8.166444924924765,6.7275550750752355,5.536999999999999,6.116379840864349,4.957620159135649,0.13243658854626114,2.2088061879078547,0.1591241750407968,0.10574900205172548,2.2840340191177435,2.133578356697966,15908864
8.120999999999999,8.708119238315351,7.533880761684646,5.598000000000001,6.269204886752176,4.926795113247826,0.10603742379074292,2.202359982331594,0.12874542813377643,0.08332941944770943,2.3166830388512207,2.088036925811967,16072704
7.866000000000001,8.476920616774391,7.255079383225612,5.651,6.276914530906577,5.025085469093423,0.10717703779228024,2.199502880374591,0.13141786545911302,0.08293621012544745,2.2949280362371507,2.104077724512031,16236544
7.752000000000001,8.2542907524532,7.249709247546803,5.72,6.291261761366888,5.148738238633111,0.12876531079721945,2.171297696729501,0.17063137981266344,0.08689924178177547,2.310754557638025,2.0318408358209767,16400384
7.757000000000001,8.333871736177116,7.180128263822885,5.563999999999999,6.224563395897774,4.903436604102224,0.10927054403970635,2.1722158844272292,0.14967405118290128,0.0688670368965114,2.2867677324852407,2.057664036369218,16564224
7.795999999999999,8.379492930548434,7.212507069451565,5.633000000000001,5.978023187626572,5.287976812373429,0.11322700272624689,2.1732400834560393,0.14985121217362915,0.07660279327886463,2.2822636559725775,2.064216510939501,16728064
7.815,8.22930061549556,7.40069938450444,5.329,5.951245128546621,4.706754871453379,0.11447310694493351,2.1788327510158223,0.14579027475842418,0.08315593913144284,2.258043607983393,2.0996218940482514,16891904
7.43,7.896411835184314,6.963588164815685,5.382,6.026574278109202,4.737425721890797,0.12209159694612023,2.186794663468997,0.14264755076804694,0.10153564312419354,2.2675213322692858,2.106067994668708,17055744
7.882,8.429298821486032,7.334701178513967,5.695,6.12208898370246,5.267911016297541,0.11583215446832273,2.1857854386170703,0.15411925702172813,0.07754505191491734,2.290830526467007,2.0807403507671336,17219584
7.929,8.255387806144777,7.602612193855224,5.593000000000001,6.26048857668128,4.925511423318722,0.11003499010888236,2.189865724742413,0.14400970855467907,0.07606027166308565,2.2944027139479637,2.085328735536862,17383424
8.089,8.79445658973462,7.38354341026538,5.761000000000001,6.451585983060764,5.070414016939238,0.12159494919081526,2.209050973753134,0.15892662251712583,0.08426327586450469,2.314495906085924,2.103606041420344,17547264
8.203999999999999,8.695979674376899,7.712020325623099,5.773,6.300921395664165,5.245078604335834,0.13468093099072573,2.2097422326604526,0.1546470509688106,0.11471481101264086,2.3325966552955886,2.0868878100253165,17711104
8.03,8.450238027789013,7.609761972210985,5.319999999999999,5.958858356758366,4.681141643241633,0.1175320973154157,2.2024714479843777,0.15332785630650453,0.08173633832432686,2.308671456010376,2.0962714399583793,17874944
8.013,8.530340313526793,7.495659686473207,5.568,6.32282183328253,4.813178166717469,0.11723782320817307,2.1987825214862826,0.14374231948803567,0.09073332692831046,2.264636075608358,2.132928967364207,18038784
7.888,8.448246374374703,7.327753625625297,5.6499999999999995,6.441163699875063,4.858836300124936,0.12110133018965519,2.2114220793048545,0.16756579867985477,0.0746368616994556,2.3130863735116662,2.1097577850980427,18202624
8.2,8.753949456178088,7.646050543821911,5.769,6.432904360582155,5.105095639417845,0.12534692919192209,2.2087251683076223,0.1633555166930676,0.08733834169077656,2.295378022961373,2.1220723136538715,18366464
7.830999999999999,8.43689520546048,7.225104794539517,5.619,6.446278066915834,4.791721933084165,0.13483788125837837,2.2018154188990597,0.19326484752086776,0.07641091499588899,2.3114199980513503,2.092210839746769,18530304
8.319999999999999,8.899465270745363,7.740534729254633,5.663,6.096313973926528,5.229686026073472,0.12322333686364191,2.2240827510754264,0.16925210776832983,0.077194565958954,2.322219632098337,2.125945870052516,18694144
7.786,8.47016664636622,7.10183335363378,5.523999999999999,6.430324445218156,4.617675554781842,0.11978600580866135,2.2266350398461023,0.15452487154603464,0.08504714007128805,2.3454120372932694,2.1078580423989353,18857984
8.046000000000001,8.501964910930656,7.590035089069346,5.678000000000001,6.28632228300466,5.069677716995342,0.12492381160457924,2.1977378288904825,0.1533169532330798,0.09653066997607869,2.275034543877471,2.120441113903494,19021824
7.922999999999999,8.484961742470071,7.361038257529927,6.024000000000001,6.7257577929741865,5.322242207025815,0.10631193890391535,2.1969885125756266,0.14368617115185195,0.06893770665597874,2.3513338731379543,2.042643152013299,19185664
8.013,8.643635393868754,7.382364606131245,5.795,6.360689844349357,5.2293101556506425,0.1191071428979436,2.1842196772495903,0.16751629858372152,0.07069798721216565,2.3007998004467547,2.067639554052426,19349504
8.154,8.64363659993918,7.664363400060821,5.6739999999999995,6.1602756419974165,5.1877243580025825,0.09916346305981275,2.163748673597972,0.13234919668628684,0.06597772943333866,2.257756302971278,2.069741044224666,19513344
7.794,8.24998684191542,7.3380131580845775,5.694,6.5597158887302465,4.828284111269753,0.13064655545167622,2.2257474129398664,0.1716353181927423,0.08965779271061014,2.3390230419743885,2.1124717839053444,19677184
8.064000000000002,8.809589699499666,7.318410300500338,5.569,6.506896049677148,4.631103950322852,0.11466700442445768,2.2050102536877,0.1651793278538054,0.06415468099510996,2.322772407618578,2.0872480997568217,19841024
8.069,8.582116945734597,7.555883054265405,5.931,6.389921561925346,5.472078438074654,0.15563121481488146,2.1806264042854306,0.19277762936671283,0.11848480026305008,2.2944722607812342,2.066780547789627,20004864
8.027,8.634059305175366,7.419940694824632,5.819,6.273410607270561,5.364589392729439,0.10084889318483567,2.2222664843002953,0.12964847799719062,0.0720493083724807,2.3196839552174513,2.1248490133831393,20168704
8.26,8.836020832956587,7.683979167043413,5.892,6.182647552888374,5.601352447111626,0.10494497950809693,2.2057622094949085,0.1321517719556787,0.07773818706051516,2.2909275402778997,2.1205968787119174,20332544
8.321000000000002,8.656900282822152,7.985099717177852,5.832999999999999,6.473921992133207,5.192078007866791,0.10861275986147416,2.20066148241361,0.1442696134911749,0.07295590623177343,2.290648082154977,2.1106748826722432,20496384
7.970999999999999,8.530472072582716,7.411527927417283,5.853,6.491906096386629,5.214093903613371,0.12291659733746196,2.1820042823751766,0.1644212090364256,0.08141198563849834,2.2972158853206572,2.066792679429696,20660224
8.072000000000001,8.714896570219503,7.429103429780498,5.679,6.3399304048082525,5.018069595191748,0.12324773875686026,2.2008686607082684,0.1616015871860113,0.08489389032770923,2.295870778056244,2.1058665433602926,20824064
8.200999999999999,8.78384560562811,7.618154394371887,5.9239999999999995,6.610588668709293,5.237411331290706,0.08310683670764164,2.2047680805126824,0.1067288173465398,0.05948485606874349,2.2661228983832054,2.1434132626421594,20987904
8.19,8.609547375155655,7.770452624844345,5.734000000000001,6.5571306093202955,4.910869390679706,0.10086851525120433,2.2123800377051035,0.13569183733691764,0.06604519316549101,2.2916264979902605,2.1331335774199465,21151744
8.062000000000001,8.693550473042338,7.4304495269576645,5.893000000000001,6.839816244051612,4.94618375594839,0.1032864341512322,2.1710309172670046,0.14179879576339982,0.0647740725390646,2.2866294293574416,2.0554324051765676,21315584
8.176,8.851606394285904,7.5003936057140965,5.9030000000000005,6.500964045741883,5.305035954258118,0.09792995786604777,2.1682706261674562,0.12260754458511838,0.07325237114697716,2.274456327574478,2.0620849247604345,21479424
8.255,8.755604634417223,7.754395365582779,5.871999999999999,6.512356150903541,5.231643849096457,0.1137647182991107,2.1990063110987346,0.157789850142859,0.06973958645536239,2.284120274041257,2.113892348156212,21643264
8.148,8.914,7.382,6.035,6.773068425012207,5.296931574987793,0.1264224308853348,2.1872882857918743,0.16014545398389196,0.09269940778677765,2.3438733521251773,2.0307032194585712,21807104
8.154,8.824361096723251,7.4836389032767485,5.7700000000000005,6.548858138559264,4.991141861440737,0.10134175975496566,2.204489130775134,0.13897544154651578,0.06370807796341554,2.317252237630199,2.091726023920069,21970944
8.452,8.981769761311458,7.922230238688541,6.098999999999999,6.783681677862055,5.414318322137944,0.1410041575164844,2.1349191750089327,0.20813336465805998,0.07387495037490883,2.230209057491998,2.039629292525867,22134784
8.48,9.135591336123351,7.82440866387665,5.933999999999999,6.584756482872049,5.28324351712795,0.10641708884698645,2.178516825536887,0.15380531257056626,0.05902886512340663,2.295030002818887,2.062003648254887,22298624
8.015,8.554560005930758,7.475439994069243,5.881000000000001,6.925676504952611,4.836323495047392,0.11315393138987317,2.1882386937737466,0.15701125007618075,0.0692966127035656,2.2949997471789683,2.081477640368525,22462464
8.126999999999999,8.811748859071702,7.442251140928295,5.787,6.693488279019646,4.880511720980354,0.11648710031683243,2.2252139687538146,0.16191523747737765,0.07105896315628721,2.3336894004749973,2.116738537032632,22626304
8.09,8.93384832760396,7.24615167239604,5.809,6.295506937257836,5.322493062742164,0.14216315434314306,2.1935079400738076,0.19999025118188185,0.08433605750440426,2.2895391127409614,2.0974767674066537,22790144
8.556999999999999,9.188522762851822,7.925477237148176,5.983,6.69908728518247,5.266912714817529,0.12855322067625813,2.1613670433561003,0.17013861665913685,0.08696782469337941,2.244774644379129,2.0779594423330714,22953984
8.37,8.639851811185324,8.100148188814675,5.7490000000000006,6.48436997491059,5.0136300250894115,0.12595282422068216,2.1803791984915732,0.16940674950934487,0.08249889893201945,2.2922615419358183,2.068496855047328,23117824
8.344,8.89469410746802,7.793305892531979,5.87,6.492960672916036,5.247039327083964,0.11362551273778074,2.185581978162129,0.1453515974522136,0.08189942802334788,2.2917216019069353,2.079442354417323,23281664
7.941000000000001,8.737133782727502,7.144866217272499,5.796,6.419621680187596,5.172378319812404,0.11786380958122508,2.224791389207045,0.1601536976851332,0.07557392147731695,2.335125592492934,2.114457185921156,23445504
8.275,9.121005319132214,7.428994680867786,5.909999999999999,6.562717396734604,5.257282603265394,0.13698629716721672,2.2012638956308366,0.16103079317496743,0.112941801159466,2.311971975217116,2.090555816044557,23609344
8.154,8.737150066449452,7.570849933550548,6.078999999999999,6.611906183112937,5.546093816887061,0.12438268444190417,2.1604050914446513,0.15079277977411232,0.09797258910969603,2.283212445376187,2.037597737513116,23773184
8.401,8.903880701558531,7.898119298441469,5.920999999999999,6.551181719823734,5.290818280176265,0.1324325115419924,2.179998904466629,0.18428812585560012,0.0805768972283847,2.2788453478342303,2.0811524610990277,23937024
8.148,9.057854933492147,7.238145066507852,6.048,6.610686413555544,5.485313586444456,0.13888243402664854,2.185573005676269,0.1827024820549705,0.09506238599832659,2.266120463468694,2.105025547883844,24100864
8.452,8.746543714921911,8.157456285078089,5.9030000000000005,6.560115667139356,5.245884332860645,0.1325974870783587,2.1817121893167495,0.1722576741622365,0.09293729999448089,2.2949380621640163,2.0684863164694827,24264704
8.341,8.819507053239551,7.8624929467604465,6.014000000000001,6.531671710642953,5.4963282893570495,0.1298550516522179,2.1577019726236664,0.17730427451792263,0.08240582878651313,2.2923691687522174,2.0230347764951153,24428544
8.258,8.703596229786562,7.812403770213436,6.179,6.648732902828831,5.709267097171169,0.12784749232232567,2.189305712779363,0.16016036079060453,0.0955346238540468,2.3222476943896724,2.056363731169054,24592384
8.345,8.951106426298221,7.73889357370178,5.775,6.544587551874379,5.005412448125622,0.12497827783226964,2.1524192382891973,0.17239867036531628,0.077557885299223,2.248434539719189,2.0564039368592057,24756224
8.581999999999999,9.319750635377563,7.844249364622435,6.252,6.830926592928671,5.673073407071328,0.1470109499059617,2.1763479635119434,0.21056708257137458,0.0834548172405488,2.270775410321442,2.0819205167024446,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-climber-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.153,2.5270868883027044,1.7789131116972956,2.508,2.8283685377811,2.1876314622189,0.40132858610401545,2.707413330674172,0.549406904050219,0.25325026815781193,2.7079023700535245,2.7069242912948193,16384
2.1399999999999997,2.522387238280777,1.7576127617192223,2.0860000000000003,2.3162694074339885,1.8557305925660121,0.20732745618248974,2.6657034873962404,0.33704211004655227,0.07761280231842724,2.6890548427361955,2.6423521320562853,180224
2.255,2.668624225596132,1.841375774403868,2.4110000000000005,2.956773762652622,1.865226237347379,0.5378789038707813,2.6542331486940385,0.7419715621069187,0.3337862456346438,2.6717687456607386,2.6366975517273383,344064
2.745,3.3487093671627104,2.14129063283729,2.3609999999999998,2.742587473588953,1.9794125264110467,0.744325184263289,2.6133722205956778,1.0411625504452786,0.4474878180812994,2.6516481188532213,2.5750963223381342,507904
2.368,2.9248446821152196,1.8111553178847801,2.3289999999999997,2.8755793629474127,1.7824206370525868,0.9125747681905827,2.599314765135447,1.6857080901722372,0.13944144620892807,2.6515952178382682,2.547034312432626,671744
2.3329999999999993,2.8943563930338723,1.7716436069661263,2.21,2.804625932835089,1.6153740671649108,0.6468227927883466,2.602842711408933,1.0112614064176353,0.2823841791590579,2.6371035658257185,2.5685818569921475,835584
2.4250000000000003,2.8578567892502096,1.992143210749791,2.239,2.592679233204326,1.885320766795674,0.5606914044357836,2.607995235919952,0.7674258020134416,0.3539570068581256,2.6484500538685225,2.567540417971381,999424
2.4589999999999996,2.784927906138765,2.133072093861234,2.226,2.8944489509304354,1.5575510490695643,0.6556348068484414,2.576615384221077,1.110472422230413,0.2007971914664699,2.6465265227032706,2.5067042457388835,1163264
2.436,2.952724297861055,1.919275702138945,2.198,2.7131854035199368,1.6828145964800634,0.9028598180661598,2.5524208396673203,1.2038860053639582,0.6018336307683614,2.629565987225294,2.4752756921093466,1327104
2.507,3.1436325470787683,1.870367452921232,2.26,2.8021623373123585,1.717837662687641,0.709143171273172,2.555324441194534,1.0616480807474333,0.35663826179891056,2.632375076228249,2.4782738061608187,1490944
2.775,2.98063316853076,2.5693668314692397,2.621,3.072894899285221,2.169105100714779,0.8646523347124457,2.562726452946663,1.2655868965267267,0.4637177728981648,2.614396043375048,2.5110568625182776,1654784
3.2359999999999998,3.7576933965462853,2.714306603453714,2.438,2.77725801390682,2.0987419860931804,0.735300831993421,2.5891914596160253,1.0377998804173743,0.43280178356946775,2.618872426898508,2.5595104923335423,1818624
2.981,3.5594712611703367,2.402528738829663,2.455,2.8817844889402613,2.028215511059739,0.8342343326037127,2.5036115060249964,1.2730294754574696,0.3954391897499559,2.5623057367144355,2.4449172753355572,1982464
2.926,3.3354679474635347,2.5165320525364656,2.5789999999999997,3.251345893123472,1.9066541068765273,0.670264373968045,2.522169250249863,0.9613769688748177,0.3791517790612722,2.5704767962537147,2.473861704246011,2146304
3.275,3.8401946567334124,2.7098053432665874,2.6599999999999997,3.4469307466353056,1.8730692533646938,0.8879078996057311,2.5104188074668246,1.2272615556177544,0.5485542435937079,2.565781649757655,2.455055965175994,2310144
3.2559999999999993,3.7878684047769706,2.724131595223028,2.687,3.24846326683052,2.1255367331694797,0.6498283288131157,2.4987811257441837,1.0614665715472105,0.23819008607902087,2.5808411172377324,2.416721134250635,2473984
3.271,3.814018415893973,2.727981584106027,2.982,3.7078622458841624,2.256137754115838,0.6539156837388872,2.441211542487144,1.0635039835252798,0.2443273839524946,2.528521122124725,2.353901962849563,2637824
3.5540000000000007,4.103439714618447,3.004560285381554,3.0729999999999995,3.6037739631896044,2.5422260368103946,0.6562866034607092,2.4578085551659266,1.0583011043874784,0.25427210253394006,2.537024758207326,2.378592352124527,2801664
3.911,4.670848011118013,3.151151988881987,3.3059999999999996,3.9910576618066536,2.6209423381933457,0.7144726041083533,2.4654569486776987,0.9889684788773159,0.43997672933939086,2.5547366029491716,2.376177294406226,2965504
3.832,4.34580541063714,3.31819458936286,3.165,3.803408176639366,2.526591823360634,0.9193448908627033,2.4067232698202132,1.4428902190611186,0.39579956266428806,2.555169661674514,2.2582768779659124,3129344
3.8810000000000002,4.335916475850238,3.4260835241497625,3.1160000000000005,3.735680562870904,2.496319437129097,0.6440860446852943,2.523314533631007,1.1220868201416314,0.16608526922895728,2.577015488076885,2.469613579185129,3293184
4.188,4.652323163324855,3.7236768366751445,3.429,4.097871437572273,2.760128562427726,0.33325266401904324,2.507153969009717,0.5278061610944962,0.13869916694359036,2.5413447167611185,2.4729632212583157,3457024
4.289,4.7678413098303025,3.810158690169697,3.5800000000000005,4.231291025579195,2.9287089744208052,0.5515520367771386,2.445255925258001,0.8840005321555449,0.21910354139873228,2.5421826067500617,2.34832924376594,3620864
4.242999999999999,4.807288047011452,3.678711952988546,3.657,4.048460087365238,3.2655399126347615,0.4512090536144873,2.500609915455182,0.7701189997716921,0.13229910745728257,2.5381062245467,2.4631136063636645,3784704
4.101999999999999,4.4907878598927695,3.7132121401072298,3.936,4.8347012851888,3.0372987148112007,0.6348000716418027,2.466341067353884,0.9833380671042271,0.2862620761793784,2.535141019374963,2.3975411153328055,3948544
4.468,4.778444842121753,4.157555157878247,3.558,4.130936296633404,2.9850637033665954,0.5232643105089664,2.443245160579681,0.8184781442956569,0.22805047672227585,2.529792989605592,2.3566973315537703,4112384
4.809,5.221563934439258,4.396436065560742,4.1259999999999994,4.613548971899234,3.6384510281007656,0.48726127591604984,2.447973617911339,0.7827059670731785,0.19181658475892116,2.4995987984893433,2.396348437333335,4276224
4.69,5.151302503786832,4.228697496213169,3.5970000000000004,4.264922899742179,2.929077100257822,0.6395253038887556,2.3892029047012326,1.0927815125979574,0.18626909517955392,2.5175277368650937,2.2608780725373716,4440064
4.325,5.049737883651738,3.6002621163482624,3.87,4.360509938737229,3.3794900612627714,0.6460748527819912,2.3789158155520758,1.0052361964668355,0.2869135090971469,2.4626630114596457,2.295168619644506,4603904
4.662000000000001,5.448267130179051,3.8757328698209506,4.025,4.6343151893724635,3.4156848106275377,0.35391448562343913,2.4789922803640363,0.5618407744805779,0.14598819676630034,2.530258331611202,2.4277262291168706,4767744
5.007,5.501531091034729,4.51246890896527,3.7659999999999996,4.4664312957028685,3.0655687042971307,0.403266058738033,2.442585886518161,0.6154687512038604,0.1910633662722057,2.4908264651807626,2.394345307855559,4931584
5.061000000000001,5.734000000000001,4.388000000000001,3.9510000000000005,4.653772367128931,3.24822763287107,0.2480411753058433,2.423697110017141,0.39193581982836395,0.10414653078332264,2.5220289524315005,2.3253652676027814,5095424
4.686,5.207194781247855,4.164805218752145,4.099,4.722224678587105,3.4757753214128955,0.366681677630792,2.4487411429484682,0.6033491236958263,0.13001423156575775,2.553556452412778,2.3439258334841586,5259264
5.311000000000001,5.840649884357583,4.781350115642419,4.203,4.814752400894349,3.5912475991056514,0.31540449129727977,2.3908127437035245,0.48313590507619153,0.14767307751836797,2.5023939400717543,2.2792315473352946,5423104
5.053,5.559123502714505,4.546876497285495,4.248,5.063926467275085,3.432073532724915,0.2343959274701774,2.400382825732231,0.3483121887088959,0.12047966623145889,2.4487825719875733,2.351983079476889,5586944
5.3759999999999994,5.9773185511856415,4.774681448814357,4.5280000000000005,5.408667928336215,3.6473320716637856,0.5212412308746328,2.392801919579506,0.898341370380302,0.14414109136896353,2.4715000060177665,2.314103833141245,5750784
5.479,6.24083265879063,4.71716734120937,4.264,4.841151626524608,3.6868483734753927,0.4707799442733327,2.465016907453537,0.8767769655579648,0.06478292298870059,2.517649568997509,2.412384245909565,5914624
5.461,6.2204267574954155,4.701573242504585,4.652000000000001,5.222697818464379,4.081302181535623,0.3841591434242825,2.4560470720132193,0.7608468155979846,0.0074714712505803416,2.524144416063357,2.3879497279630817,6078464
5.587000000000001,6.104146981041175,5.069853018958827,4.528999999999999,5.4267689012212434,3.6312310987787546,0.3899783385607103,2.3804157912731165,0.5714836897630547,0.2084729873583658,2.4813872984898135,2.2794442840564195,6242304
5.442,6.233931815246742,4.650068184753258,4.534,5.4270979789474385,3.640902021052561,0.3654796740661065,2.4141601065794625,0.5170516697893017,0.21390767834291127,2.4760560271980716,2.3522641859608533,6406144
5.451,6.2485518791903125,4.653448120809687,4.305999999999999,5.238579219155134,3.373420780844865,0.41857693881417307,2.4269473910331727,0.6444058931519268,0.1927479844764194,2.5244897527455374,2.329405029320808,6569984
5.478,6.1874476724889576,4.768552327511042,4.5840000000000005,5.195983659912583,3.9720163400874178,0.374111440932999,2.3866060535113016,0.5506522641155096,0.1975706177504883,2.478749056885321,2.2944630501372822,6733824
5.756,6.5883604988224755,4.923639501177525,4.5969999999999995,5.106432036683992,4.087567963316007,0.29652343926330404,2.432951876521111,0.4134137384760521,0.179633140050556,2.4952278844852547,2.370675868556967,6897664
5.632,6.212754681427537,5.051245318572462,4.721,5.2980519907252726,4.143948009274728,0.28577653008202714,2.4145006696383158,0.45409942787510016,0.11745363228895411,2.457087444759962,2.3719138945166693,7061504
6.093999999999999,6.846345665236399,5.3416543347636,4.589,5.18407058404865,3.9939294159513516,0.3280943886376918,2.416386954983075,0.4793448667426524,0.17684391053273116,2.477118662126782,2.355655247839368,7225344
5.843000000000002,6.372264584116491,5.313735415883513,4.387,5.114723161648714,3.6592768383512855,0.22866334548840914,2.4296066254377364,0.3724789052687343,0.08484778570808396,2.513186526237017,2.3460267246384556,7389184
6.1,6.669315378327338,5.530684621672662,4.891,5.601752418216076,4.180247581783924,0.32059082444757225,2.3862355152765913,0.43845757449600287,0.2027240743991416,2.5026238036850526,2.26984722686813,7553024
6.1629999999999985,6.700104272930311,5.625895727069686,4.861,5.154,4.568,0.27352010020986195,2.398217378060023,0.4271190497032191,0.1199211507165048,2.5418702248428553,2.254564531277191,7716864
5.898000000000001,6.580184725715844,5.215815274284157,4.640000000000001,5.354478831037002,3.925521168962999,0.2890473602494846,2.3837695767482123,0.45723639041810926,0.12085833008085989,2.508230565087951,2.259308588408474,7880704
5.7059999999999995,6.197593327863591,5.214406672136408,4.813999999999999,5.727840248621169,3.90015975137883,0.3191097458203633,2.3894768665234247,0.5257093423468405,0.112510149293886,2.4589392211308287,2.3200145119160207,8044544
6.327,7.166988690400055,5.487011309599945,4.968999999999999,5.538885076133775,4.3991149238662235,0.6051150228517751,2.3298759112755456,1.0310641393680102,0.17916590633553992,2.4035589298204076,2.2561928927306836,8208384
6.441999999999998,7.310928075274356,5.573071924725641,4.8309999999999995,5.368465347720203,4.293534652279796,0.277696370643874,2.418558868765831,0.4163354542208977,0.13905728706685028,2.5087351852324216,2.32838255229924,8372224
6.276,6.707467264111659,5.8445327358883405,4.566,5.045774947240891,4.086225052759109,0.27644799953947463,2.434072292844454,0.45491196115599103,0.09798403792295823,2.5044849225623103,2.363659663126598,8536064
6.647,7.315551419114492,5.978448580885509,5.075,5.518829922380184,4.631170077619816,0.477642837477227,2.3894251674413685,0.8093815110427252,0.1459041639117289,2.4937928667874085,2.2850574680953284,8699904
6.405000000000001,7.208806568771369,5.601193431228634,4.9799999999999995,5.362753184180092,4.597246815819907,0.3218685840566952,2.4223835309346518,0.49359996551570395,0.1501372025976865,2.4981266992162703,2.346640362653033,8863744
6.293,6.712095454520805,5.873904545479196,4.91,5.540555310817378,4.279444689182622,0.3745238904841244,2.3314178615808485,0.631793178731579,0.11725460223666972,2.392317708060779,2.270518015100918,9027584
6.581999999999999,7.230333247643523,5.933666752356475,5.006,5.717943818008135,4.2940561819918655,0.519618430485328,2.3828479299942655,0.9378185891487405,0.10141827182191548,2.492304065513402,2.273391794475129,9191424
6.641,7.287226740393804,5.9947732596061964,4.938,5.757021367242638,4.118978632757361,0.3439802847802639,2.367698434988658,0.6004369773581582,0.0875235922023696,2.4479200603000764,2.2874768096772393,9355264
6.577,7.6017931498600095,5.55220685013999,5.395,6.121983493622792,4.668016506377207,0.37986799062540133,2.3636582295099897,0.5493371403290204,0.21039884092178232,2.4804698763003477,2.246846582719632,9519104
6.593000000000001,7.386461404228335,5.799538595771667,5.209,5.706261500621151,4.711738499378848,0.2693157258753975,2.3560920357704163,0.3733428156411963,0.16528863610959865,2.4453784880676617,2.266805583473171,9682944
6.507999999999998,7.040743840884152,5.975256159115845,5.232999999999999,5.859770292850577,4.606229707149421,0.426212791353464,2.356582616766294,0.7484431196786706,0.10398246302825742,2.488879307660051,2.224285925872537,9846784
6.595999999999999,7.211909084199932,5.980090915800067,5.217999999999999,6.0272688057746935,4.408731194225305,0.4253896648064255,2.313451288143794,0.6605972898589729,0.19018203975387807,2.4334739812692536,2.193428595018334,10010624
6.925,7.65121277873637,6.19878722126363,5.288,5.924864192744419,4.6511358072555815,0.30695143137127157,2.4025045971075696,0.5124727089670849,0.10143015377545828,2.450733890696431,2.3542753035187083,10174464
6.4959999999999996,7.179991228013927,5.812008771986072,4.736000000000001,5.234602045723842,4.237397954276159,0.18130385247059164,2.3777943929036462,0.27015212755858475,0.09245557738259849,2.4976764157508375,2.257912370056455,10338304
6.435,6.940692594369346,5.929307405630653,5.1819999999999995,6.179675297880026,4.184324702119973,0.2714638534157226,2.390008720755577,0.44728974326611914,0.09563796356532608,2.4606097104655804,2.3194077310455734,10502144
6.815,7.482461609382892,6.147538390617108,5.347,6.006637021398891,4.68736297860111,0.2959639794503649,2.4002657959858578,0.5392761408385951,0.05265181806213465,2.5015809941231586,2.298950597848557,10665984
6.7219999999999995,7.433193363298617,6.010806636701382,5.146000000000001,5.603847136061809,4.688152863938193,0.33470798719984785,2.384310800830523,0.6543856660268146,0.015030308372881163,2.502666773697954,2.2659548279630917,10829824
6.9,7.18792360097776,6.612076399022241,5.357000000000001,5.875363771882258,4.838636228117744,0.3317837027367204,2.3604013611872987,0.7213649940331714,-0.05779758855973055,2.455145675461868,2.2656570469127293,10993664
6.714,7.285860122757305,6.142139877242696,5.447,5.93952512626261,4.95447487373739,0.5827917200513185,2.3357782254616417,1.042388854466497,0.12319458563614005,2.4250082918366354,2.246548159086648,11157504
7.274000000000001,7.961185564458394,6.586814435541608,5.563999999999999,6.256072250563479,4.871927749436519,0.3229030179946373,2.3629951894283296,0.5672504303546196,0.07855560563465491,2.4203477726388494,2.30564260621781,11321344
6.749,7.3370042516853085,6.160995748314691,5.519,5.994866577939657,5.043133422060343,0.31872613979503506,2.3492700556914015,0.5424573390905627,0.09499494049950738,2.459481659388788,2.239058451994015,11485184
7.266000000000001,7.9797254374057305,6.552274562594271,5.687,6.163760946387181,5.21023905361282,0.20725318893479802,2.422136170665423,0.33904067393904413,0.07546570393055194,2.528848732240517,2.3154236090903293,11649024
7.141000000000001,7.7647860210039985,6.517213978996003,5.535,6.055293186578491,5.014706813421509,0.30589856455723446,2.3468265354633333,0.45728110214058443,0.1545160269738845,2.4472465670977224,2.2464065038289442,11812864
6.923,7.473836636399577,6.372163363600423,5.545,6.096293932489738,4.993706067510262,0.22490884164969124,2.3562104721864063,0.3002329983148402,0.14958468498454233,2.4570205012234583,2.2554004431493544,11976704
7.041999999999999,7.588109879053656,6.495890120946342,5.468999999999999,6.057667138542657,4.880332861457342,0.26340737931119895,2.35846892396609,0.4282092927047223,0.0986054659176756,2.4150236879597764,2.301914159972404,12140544
7.002000000000001,7.293643618136931,6.71035638186307,5.725,6.538772081113624,4.911227918886375,0.3571837851777673,2.360502581795057,0.5599840269672655,0.15438354338826912,2.450114509902443,2.2708906536876707,12304384
7.081999999999999,7.4998707934278235,6.6641292065721744,5.388,5.837928883269345,4.938071116730655,0.3051759353217979,2.2753862316409745,0.6025860050727654,0.007765865570830366,2.4525034883781465,2.0982689749038026,12468224
6.987,7.489912517243308,6.484087482756692,5.635,6.295821458489356,4.974178541510644,0.3041646973540385,2.306352406740188,0.5298207227555413,0.07850867195253575,2.4559512289061067,2.1567535845742696,12632064
7.045,7.436516283186281,6.653483716813719,5.431,6.023088675791051,4.838911324208949,0.38152419213826455,2.3493401596943535,0.8099587136443432,-0.04691032936781414,2.4195128482481443,2.2791674711405627,12795904
7.3420000000000005,7.925965752420465,6.758034247579536,5.660000000000001,6.416782663649215,4.903217336350787,0.5471316875424235,2.3478565464417143,1.04570739875721,0.04855597632763692,2.4292837098779922,2.2664293830054363,12959744
7.337000000000001,8.128695017036232,6.545304982963769,5.612,6.20286038960147,5.021139610398531,0.5435654678381978,2.2453959519664446,0.9953578662209497,0.09177306945544594,2.4276338714011136,2.0631580325317755,13123584
7.272000000000001,7.998495698541982,6.5455043014580205,5.777,6.232105482278559,5.321894517721441,0.2084715598301651,2.392611989378929,0.3380373467842359,0.0789057728760943,2.470918900622586,2.314305078135272,13287424
7.050999999999999,7.5886699731247775,6.513330026875221,5.659000000000001,6.387195715450181,4.93080428454982,0.27834908872221903,2.3726480404535932,0.402343097531602,0.154355079912836,2.461869983928143,2.2834260969790434,13451264
7.270999999999999,8.154667924052921,6.387332075947078,6.059,6.722783850360944,5.395216149639056,0.24767078318012253,2.382920307914416,0.41361657851328326,0.0817249878469618,2.470810266582837,2.2950303492459954,13615104
7.430999999999999,7.973078407612773,6.888921592387225,5.6530000000000005,6.134644059446393,5.171355940553608,0.4310074114551147,2.3873113383849462,0.8374665661592947,0.02454825675093464,2.469569983506563,2.3050526932633293,13778944
7.772999999999999,8.188645281460044,7.357354718539954,6.032,6.553724064999881,5.510275935000119,0.49644325152039537,2.248712003727754,0.8344101188096724,0.15847638423111826,2.355223232316442,2.1422007751390657,13942784
7.482000000000001,8.052066662768489,6.911933337231514,5.763000000000001,6.478793964769193,5.047206035230809,0.5087367224196593,2.316515878836314,0.7654232165919028,0.25205022824741574,2.3869886478290896,2.246043109843538,14106624
7.661,8.388508762833823,6.9334912371661765,5.664,6.131165923414796,5.196834076585203,0.30431235147019225,2.3441228340069453,0.4901404248386426,0.11848427810174189,2.4027779367555233,2.2854677312583673,14270464
7.607000000000001,8.303922520801274,6.910077479198728,5.956999999999999,6.458478813111779,5.455521186888219,0.3387339187785984,2.315323595205943,0.5577195085890252,0.11974832896817159,2.4086576900777716,2.2219895003341144,14434304
7.696000000000001,8.298647492320345,7.093352507679656,5.7700000000000005,6.200023255185113,5.339976744814888,0.4868891592447956,2.314025264978409,0.9857413525532162,-0.011963034063625033,2.433866074225552,2.194184455731266,14598144
7.654999999999999,8.438061300282422,6.8719386997175755,5.872,6.571811403165167,5.1721885968348325,0.3248901472737392,2.2513196229934693,0.47811636121818085,0.17166393332929758,2.3632972932486993,2.1393419527382393,14761984
7.912999999999999,8.456692008401815,7.369307991598184,5.66,6.310983870767933,5.009016129232068,0.3740151892028128,2.2809539159139,0.6813095083980243,0.06672087000760135,2.4268128961715862,2.135094935656214,14925824
7.415000000000001,7.953353972772563,6.876646027227439,5.800999999999999,6.528783621689853,5.073216378310145,0.3148108589773376,2.304886449376742,0.4390670455381779,0.1905546724164974,2.4248435824548173,2.1849293162986663,15089664
7.825,8.45433695267321,7.195663047326792,5.51,6.105751626099333,4.914248373900667,0.4425533258666595,2.338983479142189,1.0723721075197123,-0.18726545578639342,2.379514447770067,2.2984525105143105,15253504
7.809,8.4321444455341,7.185855554465901,5.795999999999999,6.395269555375542,5.196730444624457,0.3602190454800923,2.3088567227125165,0.6657488015526312,0.05468928940755341,2.448519717278696,2.169193728146337,15417344
7.3549999999999995,7.91868874390039,6.791311256099609,5.618,6.272764079650067,4.963235920349933,0.2408791557885706,2.33071731030941,0.3295597943372227,0.1521985172399185,2.4572716885286137,2.2041629320902065,15581184
7.802000000000001,8.32230375743406,7.281696242565943,5.826,6.339501703989383,5.312498296010617,0.3970621638620893,2.272003600001335,0.6488821690291113,0.14524215869506724,2.42179095062034,2.1222162493823302,15745024
7.439,8.075795885665102,6.8022041143348995,6.229999999999999,6.887343137181791,5.5726568628182065,0.27481640524541334,2.2784082238872845,0.41959185147371336,0.13004095901711332,2.4476737868361296,2.1091426609384394,15908864
7.791000000000001,8.49850901054333,7.083490989456672,6.238,6.826995755502534,5.649004244497467,0.37026712289080027,2.3109088748693467,0.6292768248934479,0.1112574208881526,2.4401249806689,2.1816927690697936,16072704
7.808,8.82158571418504,6.794414285814959,5.898000000000001,6.495156595877497,5.300843404122504,0.1856049719577034,2.365158694982529,0.25694778812372643,0.11426215579168035,2.447898238443024,2.282419151522034,16236544
7.787999999999999,8.200038833121345,7.375961166878653,6.119999999999999,6.88516664851521,5.354833351484788,0.332526440701137,2.2444733664393426,0.630704892575533,0.03434798882674106,2.4311705255850495,2.0577762072936356,16400384
7.603,8.137958876924198,7.068041123075801,6.070000000000002,6.601319113151411,5.538680886848593,0.496108815787981,2.2208360393842064,0.8361057979221783,0.15611183365378367,2.2848069076844637,2.156865171083949,16564224
7.653999999999999,8.300671477645333,7.007328522354665,5.849000000000001,6.5657768132410546,5.132223186758948,0.2157680781247715,2.33606325785319,0.31141788324491076,0.12011827300463225,2.3852988255335252,2.286827690172855,16728064
7.695,8.173105636862818,7.216894363137183,5.9990000000000006,6.348097407609968,5.649902592390033,0.29114462095312776,2.3023641556501393,0.3818238524174797,0.20046538948877585,2.425590264123216,2.1791380471770627,16891904
7.739999999999999,8.04162891108115,7.438371088918849,5.9959999999999996,6.552492587551711,5.439507412448288,0.2753861787418524,2.329219827055931,0.5562542281946375,-0.005481870710932757,2.4572995663195116,2.2011400877923504,17055744
7.552,7.995436579456409,7.10856342054359,5.843000000000001,6.185930022016155,5.500069977983847,0.2215235596522688,2.313846631844838,0.31048242621000977,0.1325646930945278,2.3862058311193746,2.2414874325703016,17219584
7.9590000000000005,8.635201892928437,7.282798107071565,6.004,6.561999999999999,5.446,0.34954273576537764,2.261443748076757,0.574403379938923,0.12468209159183233,2.3712490632352776,2.151638432918236,17383424
7.996,8.658709589488488,7.333290410511513,6.196,6.789248683100097,5.602751316899902,0.23713181978091594,2.294704008102417,0.3693338296959266,0.10492980986590528,2.3905264858395454,2.198881530365288,17547264
8.273,8.713886606736924,7.832113393263074,5.94,6.605957956630898,5.274042043369103,0.2702101270978649,2.3266612390677137,0.3952287480660929,0.14519150612963688,2.4477743222187676,2.20554815591666,17711104
7.944,8.702461600873768,7.185538399126231,5.856,6.314392844621292,5.397607155378708,0.3187173610863586,2.2964072912931446,0.5231910187493416,0.11424370342337567,2.4049984734045986,2.1878161091816906,17874944
7.9990000000000006,8.572087253391663,7.425912746608338,5.992,6.519423928164053,5.464576071835947,0.3590792013332248,2.2384232759475706,0.57684946407405,0.1413089385923996,2.314426315230448,2.162420236664693,18038784
8.283999999999999,8.939762152003299,7.628237847996698,5.893,6.506906344648758,5.279093655351241,0.3611054260283708,2.218152844409148,0.544911405902555,0.17729944615418658,2.335133574693865,2.101172114124431,18202624
7.981999999999999,8.635525821984103,7.328474178015894,6.0249999999999995,6.915890004433768,5.134109995566231,0.35110304706419504,2.1962203939755756,0.48811830626057506,0.214087787867815,2.3803131188189477,2.0121276691322034,18366464
7.939,8.689379237452636,7.188620762547363,6.191,6.747748596765183,5.634251403234817,0.3708439639148613,2.3086706817150118,0.6243402464085755,0.11734768142114704,2.3949688270319,2.2223725363981237,18530304
7.928,8.330189010292425,7.525810989707575,5.992000000000001,6.563993006950261,5.420006993049741,0.2558545482655366,2.316885428130627,0.45238838920836877,0.05932070732270442,2.438558652666446,2.1952122035948083,18694144
8.034,8.750619843431648,7.317380156568352,5.7219999999999995,6.384778997856751,5.059221002143248,0.47764707117651894,2.3350316350658735,1.0217612869316302,-0.06646714457859237,2.460677140768537,2.20938612936321,18857984
8.071,8.849671304209934,7.292328695790065,6.356000000000001,7.012387080921007,5.699612919078994,0.2739146969591578,2.369037770231565,0.43275052999623154,0.11507886392208408,2.480403001082328,2.2576725393808017,19021824
8.456999999999999,9.191670674520223,7.722329325479775,6.132,6.672773520061772,5.591226479938228,0.3103045851768304,2.3152816822131475,0.48440241886672136,0.13620675148693945,2.422033188483381,2.208530175942914,19185664
8.117999999999999,8.614262027562052,7.621737972437946,5.958,6.536788389655494,5.379211610344506,0.32303328885075944,2.268185432255268,0.5125366431246566,0.1335299345768622,2.3981607440664265,2.1382101204441093,19349504
7.779999999999999,8.345420197729087,7.2145798022709124,6.147,6.647760421758749,5.646239578241252,0.28738646243388455,2.358100653688113,0.5207697620497076,0.05400316281806153,2.4539207214644434,2.2622805859117823,19513344
8.006,8.64202201219769,7.369977987802309,6.2909999999999995,6.860393537019871,5.7216064629801275,0.21486880670612055,2.2964190085728964,0.30379404758824563,0.12594356582399546,2.402837421346768,2.1900005957990247,19677184
8.166999999999998,8.543883271053517,7.790116728946479,6.216000000000001,6.677436886258566,5.754563113741436,0.3943075627554208,2.2581732402245205,0.6801289507876737,0.1084861747231679,2.3857418473619845,2.1306046330870565,19841024
8.509,9.075488305263224,7.942511694736776,6.276,6.778995029796517,5.773004970203482,0.2505167473883678,2.280244424939155,0.3913955878563399,0.1096379069203958,2.3892342623543343,2.171254587523976,20004864
8.326,9.052941538227113,7.599058461772889,6.055,6.740058391671834,5.3699416083281655,0.18596996292471882,2.3378464549779894,0.260399137575811,0.11154078827362661,2.446464515424443,2.229228394531536,20168704
8.476,9.185171347418944,7.766828652581057,6.209999999999999,6.878909560404095,5.541090439595903,0.3437242457643151,2.2350147768855093,0.6077666856393694,0.07968180588926077,2.3730853076189695,2.096944246152049,20332544
8.464000000000002,9.126724678882567,7.801275321117436,6.3660000000000005,6.88552285801493,5.846477141985071,0.2701659156319996,2.205723737180233,0.3840708057688968,0.1562610254951024,2.3467579034403414,2.064689570920125,20496384
8.409,9.016773806609006,7.801226193390996,6.364,6.80268439680481,5.92531560319519,0.3025307263558109,2.2494705229997636,0.49394786181333417,0.11111359089828762,2.3766673338386304,2.1222737121608968,20660224
8.333000000000002,8.935860680422934,7.730139319577071,6.272,6.9318605913372915,5.612139408662709,0.23657340407371522,2.2435872957110408,0.37043280616458907,0.10271400198284136,2.391896256716783,2.0952783347052986,20824064
8.381,9.099295900030064,7.662704099969936,6.526999999999999,7.15004173214962,5.903958267850379,0.18376497306550538,2.30975832392772,0.2806611689303328,0.08686877720067791,2.4599688545560565,2.159547793299384,20987904
8.176,8.776952577163955,7.575047422836045,6.01,6.29060648602625,5.72939351397375,0.2020333201003571,2.332381674150626,0.3195716379184538,0.08449500228226041,2.484040237216225,2.1807231110850265,21151744
8.664,9.305111534758188,8.022888465241811,6.119,6.583638569212673,5.6543614307873264,0.29470784347504375,2.232700438797474,0.4034113400575989,0.18600434689248863,2.4055495010364667,2.059851376558481,21315584
8.190000000000001,8.73605860491343,7.643941395086573,6.318999999999999,6.644682360590806,5.9933176394091925,0.33597186651701727,2.176100619633993,0.5649693716580263,0.10697436137600824,2.4213189280676835,1.9308823112003024,21479424
8.504,8.84155592129305,8.166444078706949,5.944999999999999,6.281251394049154,5.6087486059508445,0.19148812233470378,2.3166122585535045,0.2882487653524758,0.09472747931693178,2.401899283133085,2.231325233973924,21643264
8.669,9.168868982834503,8.169131017165498,6.282,6.638421099263217,5.925578900736783,0.24988942219254867,2.2508975103497506,0.3832521731000065,0.11652667128509087,2.3859645242682466,2.1158304964312546,21807104
8.190999999999999,8.878698335027794,7.503301664972205,6.6370000000000005,7.353785183998665,5.9202148160013355,0.2866886728132764,2.244751619299253,0.4593299377712904,0.11404740785526246,2.332303327079101,2.157199911519405,21970944
8.566999999999998,8.962829508753451,8.171170491246546,6.095,6.752757554118537,5.437242445881463,0.4999881233088672,2.2657123118638993,1.1303224149500082,-0.13034616833227386,2.3734459063322197,2.157978717395579,22134784
8.552,9.006198194624329,8.09780180537567,6.325,7.072117795263907,5.577882204736094,0.24433049564249815,2.251739229261875,0.3875321453433729,0.10112884594162344,2.3977827790970196,2.1056956794267303,22298624
8.443000000000001,9.12114526467417,7.764854735325832,5.864,6.571123751545654,5.156876248454346,0.2403862364590168,2.2847278426090876,0.46217811731112923,0.018594355606904367,2.4342536729816,2.1352020122365754,22462464
8.6,9.256353563256877,7.943646436743122,6.252000000000001,6.810369053583739,5.693630946416262,0.378150869657596,2.1798250406980513,0.5894620144479673,0.16683972486722462,2.3182533612016467,2.041396720194456,22626304
8.545,8.989932579162282,8.100067420837718,6.4030000000000005,6.9264701519666625,5.8795298480333384,0.3759565844200552,2.244995687405269,0.6445605974656989,0.10735257137441145,2.3598400128538284,2.1301513619567096,22790144
8.558,9.224300232627904,7.891699767372095,6.127999999999999,6.796727149142308,5.45927285085769,0.38845492896313466,2.257370795806249,0.6989817398046212,0.07792811812164818,2.4017307924726867,2.1130107991398117,22953984
8.123000000000001,8.772923841692242,7.4730761583077605,6.265,6.813511622483972,5.716488377516027,0.2423340092102686,2.235927796860536,0.3865578005182646,0.09811021790227259,2.4493993136355905,2.0224562800854815,23117824
8.413999999999998,8.840455155907392,7.987544844092604,6.515000000000001,7.310565836370568,5.719434163629433,0.23812393411838756,2.3238706777493165,0.5050943528152461,-0.028846484578470943,2.4481419956100354,2.1995993598885977,23281664
8.629000000000001,9.027282563012745,8.230717436987257,6.645999999999999,7.316778652015699,5.975221347984299,0.2700447824473182,2.279204961160819,0.41417900538987396,0.1259105595047625,2.414618289842237,2.143791632479401,23445504
8.651,9.182722672076338,8.119277327923662,6.2700000000000005,6.869866651848559,5.670133348151442,0.34061243714143824,2.2463486855228743,0.6231308453466031,0.05809402893627341,2.4036867141649503,2.0890106568807982,23609344
8.576,9.230342418004518,7.921657581995482,6.284,7.005487352626503,5.562512647373497,0.27407796479140717,2.258336484432221,0.459651000735405,0.08850492884740932,2.4425486300023427,2.074124338862099,23773184
8.709999999999999,9.193280456877783,8.226719543122215,6.382,7.1701598822574,5.593840117742599,0.294618656579405,2.2904744694630303,0.4706059682553563,0.11863134490345373,2.446554557338935,2.134394381587126,23937024
8.506,9.037021656808836,7.974978343191165,6.313999999999998,6.864367150182492,5.763632849817505,0.26212353487499057,2.2007236366470657,0.473770063306737,0.05047700644324418,2.4158702404542085,1.985577032839923,24100864
8.482,8.929455025672972,8.034544974327027,6.203000000000001,6.73865007234201,5.667349927657992,0.237021740929534,2.2344306747118634,0.3930897692598282,0.08095371259923984,2.3045383735921314,2.1643229758315954,24264704
8.666999999999998,9.348953810752603,7.985046189247393,6.8149999999999995,7.538094046442093,6.091905953557906,0.24712085997064906,2.2514124939839046,0.3799439738951048,0.1142977460461933,2.3619591074281105,2.1408658805396987,24428544
8.934000000000001,9.358315920040718,8.509684079959284,6.276999999999999,7.008793003519437,5.5452069964805615,0.4078330481114486,2.2572985629240674,0.5464303975466777,0.26923569867621955,2.3881874352210035,2.1264096906271313,24592384
8.711000000000002,9.24146112015868,8.180538879841324,6.372,7.128462821293948,5.6155371787060515,0.1999248871812597,2.293781259655952,0.32940168782676404,0.07044808653575532,2.4681300474367696,2.1194324718751343,24756224
8.834,9.33131680044012,8.336683199559879,6.165,6.915416550990182,5.414583449009818,0.24604284440477692,2.2919696917136507,0.3727855953332521,0.11930009347630172,2.4215403331560488,2.1623990502712527,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-climber-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.144,2.5925799817200943,1.695420018279906,2.3210000000000006,2.731376656256177,1.9106233437438243,0.7439623411744833,2.706109580397606,1.2141633259269762,0.2737613564219904,2.7074332058988815,2.7047859548963307,16384,0.3150646224617958,2.323620331287384
2.077,2.2925945268321994,1.8614054731678005,2.1940000000000004,2.529356526699571,1.8586434733004296,0.16624994985759256,2.696182456612587,0.20745592530681053,0.1250439744083746,2.707346892318623,2.6850180209065515,180224,0.8915518462657929,2.15978684425354
1.9469999999999998,2.33623129370594,1.5577687062940595,2.1839999999999997,2.497375174511319,1.8706248254886801,0.1555306715890765,2.6962611973285675,0.21927580436981436,0.0917855388083386,2.709751203205278,2.682771191451857,344064,1.3059614062309266,2.125501787662506
2.363,2.750325444555351,1.9756745554446493,2.1350000000000002,2.7372001328462163,1.5327998671537844,0.14684235821478064,2.6890796214342116,0.20869169822799188,0.0849930182015694,2.710197807426933,2.6679614354414904,507904,1.659660243988037,2.417205607891083
2.443,3.219170728641579,1.666829271358421,2.378,2.866462895213137,1.8895371047868632,0.1783450818620622,2.689201018214226,0.2416466985077404,0.11504346521638399,2.699190154907202,2.67921188152125,671744,1.3009025931358338,2.5579190492630004
2.223,2.445218361077567,2.0007816389224327,2.335,2.7642842880889074,1.9057157119110926,0.13930243933573364,2.6804195076227186,0.16451174807464006,0.11409313059682721,2.698175998336564,2.662663016908873,835584,1.609782886505127,2.4102158069610597
2.5580000000000003,2.940591165606317,2.1754088343936835,2.48,2.938257569495584,2.021742430504416,0.12465588478371499,2.6778251618146895,0.16258234873355076,0.08672942083387923,2.7126837273322018,2.6429665962971773,999424,1.8439496159553528,2.5456576347351074
2.5100000000000002,2.8908936859544934,2.129106314045507,2.52,2.954580257259807,2.085419742740193,0.14502699207514522,2.6723277807235717,0.1806401651009964,0.10941381904929404,2.695725682855688,2.6489298785914555,1163264,1.6350842356681823,2.555649757385254
2.3429999999999995,2.7613551123148845,1.9246448876851145,2.33,2.89743281540637,1.7625671845936297,0.1394749416038394,2.6602339416742327,0.15723873541389416,0.12171114779378461,2.6882831742622666,2.6321847090861987,1327104,1.74790757894516,2.420959234237671
2.7680000000000002,3.2332698141938723,2.302730185806128,2.7190000000000003,3.209457949267825,2.228542050732176,0.153921247459948,2.6700896352529524,0.2062934343179358,0.10154906060196021,2.6944367275391388,2.645742542966766,1490944,1.8033867478370667,2.7583080530166626
2.5290000000000004,2.8755674537517915,2.1824325462482093,2.393,2.813524672284516,1.9724753277154834,0.13837895812466736,2.6391877263784407,0.1718496706765164,0.1049082455728183,2.7019135836146018,2.5764618691422796,1654784,1.8742286920547486,2.6304863929748534
2.504,2.9808899244060414,2.0271100755939586,2.572,2.8561056141648735,2.2878943858351266,0.16286508636549116,2.640653505921364,0.21340319219474602,0.1123269805362363,2.668242642111474,2.6130643697312537,1818624,1.9748465418815613,2.647222411632538
2.768,3.1680699938760712,2.3679300061239283,2.7339999999999995,3.0704580211556856,2.3975419788443135,0.14693156620487566,2.6406227856874467,0.19056495519282124,0.10329817721693008,2.6645771344907554,2.616668436884138,1982464,2.288575220108032,2.794892501831055
2.7199999999999998,3.0683102065687997,2.3716897934312,2.771,3.262252480909766,2.279747519090234,0.13278135340660807,2.638781175017357,0.15974606613131942,0.10581664068189671,2.6691152078515326,2.608447142183181,2146304,2.1206369519233705,2.881699824333191
3.3279999999999994,3.5832567335056997,3.072743266494299,3.067,3.531199310641453,2.6028006893585474,0.1611141353845596,2.622769808769226,0.1920844501792506,0.1301438205898686,2.658031937917661,2.587507679620791,2310144,2.538001608848572,3.250591540336609
2.934,3.233973332148043,2.6340266678519573,3.176,3.550571755475503,2.801428244524497,0.1582013079896569,2.6260971903800963,0.1857438800152754,0.1306587359640384,2.658556696193794,2.5936376845663984,2473984,2.6382209777832033,3.037191367149353
3.4269999999999996,3.8494464463100613,3.004553553689938,3.1499999999999995,3.7165509685809384,2.5834490314190606,0.16141763264313339,2.6221676260232925,0.2024912370971678,0.12034402818909898,2.6448657025797258,2.599469549466859,2637824,2.5677624464035036,3.5379018545150758
3.6319999999999992,4.061553256302405,3.202446743697594,3.317,3.786277103639204,2.8477228963607963,0.17604610705748197,2.600179961323738,0.20810750203610012,0.14398471207886382,2.6285776830288006,2.571782239618676,2801664,2.9134308815002443,3.605522608757019
3.8690000000000007,4.5063295850656875,3.2316704149343143,3.415,3.8629787941409726,2.9670212058590275,0.16536951409652828,2.5789657920598983,0.1972589248963887,0.13348010329666787,2.620790137584358,2.5371414465354385,2965504,3.107731032371521,3.909895348548889
4.186,4.626118165950918,3.7458818340490816,3.469,3.972973213573896,2.9650267864261037,0.1918034227564931,2.567347115278244,0.2469868543214891,0.1366199911914971,2.6139218072607395,2.5207724232957487,3129344,3.606799864768982,4.289056777954102
4.343,4.934963681318373,3.751036318681627,3.9659999999999997,4.474491887840897,3.4575081121591023,0.20009749606251717,2.533351993560791,0.24223502393331336,0.15795996819172098,2.6133427914257736,2.4533611956958086,3293184,3.4181434154510497,4.312062406539917
4.494,5.34410822840389,3.6438917715961097,3.964,4.444087492026193,3.4839125079738067,0.220462766289711,2.5388951003551483,0.25953563314652006,0.18138989943290193,2.6001117982135575,2.477678402496739,3457024,3.9034475564956663,4.569671082496643
4.914,5.74682891400335,4.081171085996649,3.947,4.702328405397282,3.1916715946027185,0.2110927235335111,2.543063598871231,0.2520849996292918,0.1701004474377304,2.602087831549753,2.4840393661927087,3620864,4.169235038757324,4.8463585615158085
5.194999999999999,6.166115338155051,4.223884661844948,4.609,5.122934820770105,4.095065179229895,0.23020463585853576,2.5128985553979875,0.27827969658625207,0.18212957513081945,2.5614659435852394,2.4643311672107355,3784704,4.20928852558136,5.163666033744812
5.492,6.155487754220076,4.828512245779924,4.213,4.591181173513436,3.8348188264865635,0.24702621754258872,2.5120451897382736,0.2907839312232916,0.20326850386188583,2.5472936263677264,2.476796753108821,3948544,4.724910044670105,5.3663565158844
5.180000000000001,5.731470760784287,4.628529239215714,4.204,4.868668338346276,3.5393316616537236,0.21943227481096977,2.505272549390793,0.2472340382641556,0.19163051135778394,2.556652244722859,2.453892854058727,4112384,4.805265545845032,5.120805883407593
5.545000000000001,6.227543038936008,4.862456961063994,4.379,5.195583737286017,3.562416262713982,0.20967270843684668,2.48951036632061,0.23865198990676234,0.18069342696693103,2.5292731443995926,2.4497475882416273,4276224,4.851518726348877,5.416177892684937
5.372,5.9559143772848895,4.78808562271511,4.796,5.24965625753427,4.34234374246573,0.22665098607540127,2.456753632426262,0.2551398995568898,0.19816207259391272,2.5131043390162917,2.4004029258362323,4440064,5.225389099121093,5.442297077178955
5.959,6.521715736406935,5.396284263593064,4.657000000000001,5.193862179707233,4.1201378202927685,0.22245466858148574,2.4557188004255295,0.2647523235005404,0.1801570136624311,2.4832857941911093,2.4281518066599497,4603904,5.333654117584229,5.753217506408691
5.959,6.640827690842781,5.277172309157218,4.899000000000001,5.638275997175616,4.159724002824386,0.22974994741380214,2.4661074072122573,0.26743108142347727,0.19206881340412704,2.508959701155629,2.4232551132688855,4767744,5.364160680770874,5.799033546447754
6.036,6.973850734392205,5.098149265607794,5.039000000000001,5.52135775105206,4.5566422489479415,0.23841408044099804,2.412132966518402,0.28016723669798543,0.19666092418401065,2.472078257521,2.352187675515804,4931584,5.6785181045532225,5.928691816329956
6.441000000000001,6.889763857724751,5.99223614227525,5.210999999999999,5.798647002885235,4.623352997114764,0.22973174341022967,2.412804386019707,0.25522054632573016,0.20424294049472919,2.458153073984592,2.3674556980548216,5095424,6.058789587020874,6.296211194992066
6.454000000000001,7.122643402719268,5.7853565972807335,4.779000000000001,5.260278505649277,4.297721494350725,0.23973995260894299,2.412100577354431,0.2946654041198443,0.18481450109804162,2.4545919343258444,2.3696092203830177,5259264,5.934719896316528,6.2814836502075195
6.413000000000001,6.9308040169793985,5.895195983020604,5.257,5.842457940419292,4.671542059580707,0.22828325219452378,2.3555180072784423,0.2512111010588542,0.20535540333019336,2.3914636206502955,2.319572393906589,5423104,6.196622753143311,6.28802523612976
6.651000000000001,7.377518409952564,5.924481590047438,5.217999999999999,5.955276067697846,4.480723932302152,0.22147292848676442,2.3506108671426773,0.25200929950943385,0.190936557464095,2.4007665790492974,2.3004551552360573,5586944,6.309314966201782,6.365478897094727
6.590000000000001,7.225861620165898,5.954138379834103,5.2299999999999995,5.997267880208731,4.462732119791268,0.2130143627524376,2.352270784974098,0.24639559590787127,0.17963312959700392,2.389851022545556,2.3146905474026402,5750784,6.424383449554443,6.392638921737671
6.706,7.472801147625642,5.939198852374359,5.362,5.970108542942787,4.753891457057213,0.21588945481926203,2.3446274966001512,0.24280052613287706,0.188978383505647,2.3995322275148308,2.2897227656854717,5914624,6.545645999908447,6.417855882644654
6.973000000000001,7.396179630889769,6.549820369110233,5.2299999999999995,5.567934904974315,4.892065095025684,0.19771367255598307,2.362498772144318,0.2187595804507047,0.17666776466126144,2.4195272299261776,2.305470314362458,6078464,6.537167406082153,6.4641131401062015
6.941,7.670595093185255,6.211404906814745,5.492,6.21418834108562,4.76981165891438,0.19741376368328928,2.3360240280628206,0.23566033470644665,0.1591671926601319,2.4182136869614808,2.2538343691641605,6242304,6.579518842697143,6.548676490783691
6.851999999999999,7.369238822982188,6.3347611770178105,5.401999999999999,5.896424918465887,4.9075750815341115,0.19515057057142254,2.34285486638546,0.23670818490156442,0.15359295624128066,2.4157385625556658,2.269971170215254,6406144,6.636495733261109,6.451899766921997
6.898000000000001,7.582920433335143,6.213079566664858,5.648999999999999,5.944311699734365,5.353688300265634,0.20237391032278534,2.305271753668785,0.24340323241112186,0.16134458823444883,2.386580862340743,2.223962644996827,6569984,6.75659499168396,6.5283119678497314
7.071000000000001,7.785191150883292,6.356808849116709,5.659000000000001,6.190797893940923,5.1272021060590784,0.2014160081744194,2.312323567271233,0.24012370625267465,0.16270831009616415,2.3742148893762574,2.250432245166208,6733824,6.913596200942993,6.620941114425659
7.052999999999999,7.626376839434589,6.479623160565409,5.755,6.4380117129303125,5.071988287069687,0.17791292862966654,2.318171241879463,0.2280950258364861,0.12773083142284697,2.392623737123649,2.243718746635277,6897664,6.744358825683594,6.566491556167603
7.337000000000001,7.705349019273841,6.96865098072616,5.516,6.194427593778437,4.837572406221563,0.18291758242994544,2.298528277873993,0.20938014351035597,0.1564550213495349,2.373064278368557,2.2239922773794287,7061504,7.137666463851929,6.769190120697021
7.4220000000000015,8.201728157757563,6.64227184224244,5.781,6.37548212756987,5.186517872430129,0.1595205259509384,2.3079889684915544,0.18666939865880353,0.1323716532430733,2.362325590599675,2.2536523463834337,7225344,7.227670383453369,6.9299064636230465
7.544999999999999,8.085541395269594,7.004458604730405,5.767999999999999,6.279073380249842,5.256926619750156,0.1725208207964897,2.315613421797752,0.2030037607638205,0.14203788082915889,2.3852185148501523,2.246008328745352,7389184,7.179049253463745,6.963189888000488
7.668000000000001,8.045910042205815,7.290089957794187,5.845000000000001,6.523560977363126,5.166439022636875,0.17815940380096434,2.289000228047371,0.20578678119751453,0.15053202640441415,2.3546581890928153,2.2233422670019265,7553024,7.269792461395264,7.017858028411865
7.779999999999999,8.380233287980598,7.179766712019401,6.07,6.572493781056044,5.567506218943956,0.18027361938729883,2.270514526963234,0.20302628811660162,0.15752095065799604,2.3269758296428975,2.21405322428357,7716864,7.360979509353638,7.207947206497193
7.469999999999999,8.082405094688147,6.85759490531185,6.174999999999999,6.750695231871863,5.5993047681281345,0.18326641619205472,2.2986305713653565,0.20401979754780109,0.16251303483630836,2.354636229035063,2.24262491369565,7880704,7.0143273830413815,6.861481142044068
7.929,8.452382269474235,7.4056177305257656,6.085999999999999,6.684367779881236,5.487632220118763,0.18202288663014768,2.265699717402458,0.22473840070766382,0.13930737255263154,2.2957989054477896,2.2356005293571264,8044544,7.342504835128784,7.298675298690796
7.876999999999998,8.472970636860573,7.281029363139423,6.094,6.752941575558866,5.435058424441134,0.1764154966920614,2.2367364317178726,0.1972139659785264,0.15561702740559644,2.301422601871451,2.1720502615642943,8208384,7.269909048080445,7.192894744873047
7.872999999999999,8.276882408629046,7.469117591370953,6.089999999999999,6.664786917039696,5.515213082960302,0.18086999375373122,2.224736100435257,0.22337112362144082,0.13836886388602163,2.2948049225487126,2.1546672783218015,8372224,7.507153844833374,7.270796108245849
8.077,8.844281565007266,7.3097184349927335,5.800999999999999,6.305151762865111,5.2968482371348875,0.17086084941402074,2.2293769150972365,0.21281763688038186,0.12890406194765963,2.2854766399810775,2.1732771902133954,8536064,7.501007413864135,7.363338661193848
8.208,8.86711759193637,7.548882408063629,6.072,6.626451079897947,5.517548920102053,0.1863574330694973,2.2417942464351652,0.2198355393113986,0.15287932682759603,2.3114916612039966,2.172096831666334,8699904,7.556830883026123,7.401156902313232
7.904999999999999,8.277726441240757,7.5322735587592415,6.207999999999999,6.578453775793958,5.837546224206041,0.17179664345458148,2.2209209322929384,0.20717276547157934,0.13642052143758363,2.298669819540709,2.143172045045168,8863744,7.4570746421813965,7.139624834060669
8.081,8.676876665091022,7.485123334908976,6.194999999999999,6.5561993909186445,5.833800609081354,0.18855080464854834,2.244385552406311,0.22435225823690058,0.1527493510601961,2.3057403660978775,2.183030738714745,9027584,7.4451251983642575,7.2642580509185795
8.092,8.59059402322932,7.59340597677068,6.353999999999999,6.678813792810588,6.029186207189411,0.19633511286228894,2.1919443905353546,0.24242418304819777,0.15024604267638011,2.2535588172877836,2.1303299637829256,9191424,7.33883843421936,7.2897216796875
8.234,8.739731153875258,7.728268846124742,6.635000000000001,7.446778910787907,5.823221089212094,0.20119146369397636,2.2106567114591598,0.2440648709065938,0.15831805648135894,2.272565125668519,2.1487482972498007,9355264,7.649734830856323,7.48363733291626
8.355,9.066438683232786,7.643561316767214,6.359,6.8959627547605145,5.8220372452394855,0.19348748968914148,2.1973667234182357,0.23356846032624437,0.1534065190520386,2.2612269040662722,2.133506542770199,9519104,7.654001522064209,7.528352403640747
8.525,9.014678465934535,8.035321534065465,6.387,6.932656485345863,5.841343514654136,0.19070577090606092,2.1515651017427446,0.23654200834154038,0.14486953347058146,2.224080626984705,2.0790495765007844,9682944,7.855973958969116,7.71582555770874
8.659,9.29103560026315,8.026964399736851,6.356,6.667004823113726,6.044995176886274,0.21167766908183694,2.131012624502182,0.2604248983162645,0.1629304398474094,2.2120566081540245,2.0499686408503397,9846784,7.692225599288941,7.769245386123657
8.094,8.62164002880752,7.56635997119248,6.514,7.12779475396911,5.9002052460308905,0.20553598422557115,2.1709356129169466,0.24156226670381084,0.16950970174733146,2.226388948727363,2.1154822771065303,10010624,7.47634334564209,7.302432727813721
8.585,9.223173173989633,7.94682682601037,6.486,7.134771146090823,5.837228853909177,0.19001773409545422,2.150765973329544,0.23958561735659772,0.14044985083431072,2.2109131251287653,2.0906188215303225,10174464,7.716265344619751,7.706285047531128
8.559,9.149719053357854,7.968280946642144,6.4670000000000005,7.072261100683003,5.861738899316998,0.1873148465529084,2.13926582634449,0.2144710414734766,0.1601586516323402,2.1982467738528504,2.08028487883613,10338304,7.809984636306763,7.663060665130615
8.402000000000001,8.87762169841167,7.926378301588333,6.1290000000000004,6.7344824522643085,5.523517547735692,0.18656558496877548,2.1693615674972535,0.22350565473704334,0.14962551520050762,2.22103058484659,2.117692550147917,10502144,7.61762752532959,7.531065940856934
8.512,9.078053001052021,7.945946998947979,6.436,6.93730230400428,5.93469769599572,0.20250576147809624,2.130822205543518,0.25029699768695696,0.15471452526923551,2.202050115137806,2.05959429594923,10665984,7.680659341812134,7.660656547546386
8.776,9.238713734397413,8.313286265602587,6.405999999999999,6.880177182074379,5.931822817925618,0.18877232223749157,2.1098808348178864,0.23772771656377775,0.1398169279112054,2.174218242914645,2.0455434267211277,10829824,8.023661613464355,7.893548202514649
8.331999999999999,9.215026613415473,7.448973386584526,6.915000000000001,7.569908390540235,6.260091609459767,0.20078086024150252,2.1101798117160797,0.24206586642527522,0.1594958540577298,2.1672130719412745,2.053146551490885,10993664,7.680580043792725,7.455163145065308
8.854000000000003,9.437167214441967,8.270832785558039,6.921000000000001,7.301800472688783,6.540199527311219,0.20263606030493975,2.1589999318122866,0.2447821469190915,0.160489973690788,2.231116674281324,2.086883189343249,11157504,7.807135963439942,7.795831203460693
8.565999999999999,9.202603487266602,7.929396512733396,6.7540000000000004,7.186393339449165,6.321606660550836,0.21879529682919382,2.11723443120718,0.27703798500891946,0.16055260864946821,2.18426475779654,2.05020410461782,11321344,7.746027326583862,7.685644626617432
8.949,9.510078425890713,8.387921574109287,6.787999999999999,7.221861729125766,6.354138270874233,0.22201334703713654,2.1168112456798553,0.2680860393873764,0.1759406546868967,2.1532143995510533,2.0804080918086574,11485184,7.805141448974609,7.965238237380982
9.193999999999999,9.587375139021265,8.800624860978733,6.733,7.1565339419692355,6.309466058030764,0.18207020275294777,2.151683634519577,0.2126767146643265,0.15146369084156905,2.2043853424781203,2.098981926561034,11649024,8.128009843826295,8.169943237304688
9.142,9.758178545553154,8.525821454446845,6.7540000000000004,7.292353044014799,6.215646955985202,0.20699925106018777,2.1279469460248945,0.24677321202642435,0.16722529009395118,2.183649386952371,2.072244505097418,11812864,8.149243259429932,8.154962348937989
9.006,9.222018517724754,8.789981482275246,6.4430000000000005,7.224128030478999,5.661871969521002,0.21948347156867384,2.1282440602779387,0.25866638932503744,0.18030055381231025,2.190972869011737,2.06551525154414,11976704,7.980423545837402,8.034461975097656
9.057,9.49263861169552,8.62136138830448,6.656000000000001,7.329857551712527,5.982142448287474,0.18262399514205752,2.127738019824028,0.22464686731832836,0.14060112296578667,2.1839904920485336,2.0714855475995226,12140544,7.9454656600952145,7.986030530929566
9.035,9.526289120579726,8.543710879420274,6.75,7.224447046571059,6.275552953428941,0.20815866598859425,2.1056752130389214,0.26130594248918476,0.15501138948800375,2.1884501562885315,2.0229002697893113,12304384,8.030973339080811,8.050529479980469
8.775000000000002,9.323420459136967,8.226579540863037,6.8709999999999996,7.655365348546199,6.0866346514538,0.2145151399075985,2.145467910170555,0.240334921597407,0.18869535821779,2.205600080319701,2.0853357400214088,12468224,7.943910598754883,7.775797367095947
8.898000000000001,9.520411439483563,8.27558856051644,6.7,7.4098309657939705,5.99016903420603,0.20440609846264124,2.1217566311359404,0.24299566321611177,0.1658165337091707,2.2058656658315643,2.0376475964403165,12632064,7.807166290283203,7.752651309967041
9.154,9.630071423212947,8.677928576787053,7.090999999999999,7.666577101698808,6.515422898301191,0.19657666580751534,2.0936856865882874,0.22979912179835368,0.163354209816677,2.1684938649954555,2.018877508181119,12795904,8.140079784393311,8.090654182434083
8.988000000000003,9.642702986093697,8.333297013906309,7.078,7.447967566146008,6.708032433853993,0.2147906461730599,2.0741679057478906,0.2529830691718654,0.1765982231742544,2.1298792585266133,2.018456552969168,12959744,7.922426223754883,7.96548752784729
9.21,9.714975246918105,8.705024753081897,7.031000000000001,7.5792234945713295,6.482776505428672,0.2196323070675134,2.0855051189661027,0.25113170115070915,0.18813291298431767,2.1307590301634165,2.040251207768789,13123584,8.013831853866577,8.111000776290894
8.968,9.63046207438615,8.30553792561385,6.856999999999999,7.080071737340255,6.633928262659744,0.22087013851851225,2.072544924914837,0.26231615256861385,0.17942412446841066,2.17232410194454,1.972765747885134,13287424,7.921214485168457,7.885321569442749
9.053999999999998,9.501709727390415,8.606290272609582,6.739999999999999,7.277103342011571,6.202896657988427,0.21786916162818665,2.0746706262230874,0.2509829655764291,0.18475535767994422,2.1422176046746557,2.007123647771519,13451264,8.100091934204102,8.006492042541504
9.103,9.496955581252505,8.709044418747494,7.233999999999999,7.792662688927764,6.6753373110722345,0.2521608300507069,2.070875258743763,0.3048113796151461,0.1995102804862677,2.1246549486351527,2.017095568852373,13615104,8.002106475830079,7.986944055557251
9.331999999999999,9.973697748164973,8.690302251835025,7.0680000000000005,7.71990183310066,6.416098166899341,0.2234137635678053,2.101758581399918,0.2738502300012501,0.1729772971343605,2.1753228377615454,2.02819432503829,13778944,8.096230840682983,8.189306354522705
9.506,9.919574660732497,9.092425339267503,6.939,7.553385058412068,6.3246149415879325,0.2350273534655571,2.056620790064335,0.2811360119987773,0.1889186949323369,2.1629449794901583,1.9502966006385116,13942784,8.365954256057739,8.309739017486573
9.206999999999999,9.70985286118307,8.704147138816928,7.044,7.635019458224515,6.452980541775484,0.24218067079782485,2.073743589222431,0.2898718814037175,0.1944894601919322,2.1306255018521467,2.0168616765927156,14106624,8.184623050689698,8.084264945983886
9.297,9.803577733423017,8.790422266576984,6.858,7.5082122730308924,6.207787726969107,0.21008236967027183,2.08399126380682,0.24830682194938478,0.17185791739115888,2.149799112674984,2.0181834149386564,14270464,8.191828298568726,8.178422880172729
9.463000000000001,9.950955940633989,8.975044059366013,7.1049999999999995,7.656130656015431,6.553869343984568,0.21579696023836728,2.05500648021698,0.26827547805592794,0.16331844242080662,2.148476490067529,1.9615364703664313,14434304,8.226981401443481,8.283456087112427
9.122000000000002,9.648038021439516,8.595961978560487,7.274000000000001,7.931848006761442,6.61615199323856,0.23652273919433356,2.0438317880034447,0.2892608993337171,0.18378457905495002,2.1010365921139855,1.9866269838929038,14598144,7.962038803100586,7.957951402664184
9.283,9.786071565485468,8.779928434514531,7.072,7.669792606177093,6.474207393822907,0.18445142144337295,2.0492008849978447,0.22602795173597853,0.14287489115076737,2.114521299859451,1.9838804701362385,14761984,8.146839046478272,8.102231502532959
9.748000000000001,10.246714347096614,9.249285652903389,6.793000000000001,7.2828989691762995,6.3031010308237025,0.20302544608712192,2.045867694914341,0.23836974446437054,0.1676811477098733,2.1365718850227218,1.9551635048059604,14925824,8.505849266052246,8.47908639907837
9.627,10.01432544455535,9.239674555444651,6.827,7.414521063452197,6.239478936547803,0.20335255023092028,2.0523744493722917,0.2461914100895132,0.16051369037232735,2.118655063388523,1.9860938353560607,15089664,8.437059688568116,8.362089347839355
9.568999999999999,9.984486461873308,9.15351353812669,7.294,7.8640035087611295,6.72399649123887,0.21511262608692044,2.0117418304085732,0.26377704070795593,0.16644821146588495,2.089228658915659,1.9342550019014875,15253504,8.29607172012329,8.305555486679078
9.306000000000001,9.738138866569534,8.873861133430468,7.274000000000001,8.0901029346841,6.457897065315901,0.2601261319592595,2.012368506193161,0.31112476278962453,0.20912750112889444,2.1066328869882818,1.9181041253980402,15417344,8.265637683868409,8.120845556259155
9.568999999999999,10.110487765328081,9.027512234671917,7.0550000000000015,7.568444252085854,6.541555747914149,0.2164174260571599,2.040076546370983,0.255306602478369,0.17752824963595082,2.1250842011449076,1.9550688915970587,15581184,8.251467609405518,8.28496699333191
9.575999999999997,10.286397072066036,8.865602927933958,7.1209999999999996,7.445759911319115,6.796240088680884,0.2010365026071667,1.998576931655407,0.2598952997689068,0.1421777054454266,2.068990095501063,1.928163767809751,15745024,8.350914907455444,8.346869325637817
9.695,10.210892430648096,9.179107569351904,7.502999999999998,8.358886090551772,6.647113909448224,0.19809255748987195,2.0282207682728766,0.23629146137719098,0.15989365360255292,2.1013041755573285,1.9551373609884246,15908864,8.35767650604248,8.42265682220459
9.777999999999999,10.335472869294998,9.220527130705,7.331,7.899655431698318,6.762344568301683,0.2312124788761139,2.0300281032919885,0.2693281122354482,0.19309684551677958,2.090316512735684,1.9697396938482927,16072704,8.457991886138917,8.513839292526246
9.604,9.948766587708263,9.259233412291735,7.005000000000001,7.550018348314991,6.459981651685011,0.2066909999586642,2.0282208546996117,0.24460395594729634,0.16877804397003204,2.099338884218327,1.9571028251808964,16236544,8.46547336578369,8.349198150634766
9.821,10.164174882530759,9.47782511746924,7.215000000000001,7.8029158102994005,6.627084189700601,0.24577379636466504,2.02050199508667,0.2885171516650593,0.2030304410642708,2.0898157935828094,1.9511881965905302,16400384,8.325658178329467,8.457480335235596
9.748000000000001,10.02952442167599,9.466475578324012,7.356,8.01051050411739,6.70148949588261,0.23261082461103794,2.0577556774020196,0.28192545962306564,0.18329618959901023,2.124140202752726,1.991371152051313,16564224,8.420751094818115,8.419322061538697
9.782,10.08322416901703,9.48077583098297,7.4510000000000005,8.15404267295805,6.74795732704195,0.2374891242012381,2.0376616448163984,0.2799127071773569,0.1950655412251193,2.1042342714119515,1.9710890182208456,16728064,8.391776609420777,8.417900848388673
9.709,10.539980745865991,8.878019254134008,7.75,8.408270461132808,7.091729538867192,0.22445663902908564,2.0359447419643404,0.2686021455908002,0.1803111324673711,2.105826026925511,1.9660634570031694,16891904,8.39973225593567,8.378502893447877
9.843,10.4334074864024,9.2525925135976,7.244,7.919917154686874,6.568082845313126,0.22288186084479095,2.0200163066387176,0.2767751870041596,0.16898853468542227,2.102714053997478,1.9373185592799573,17055744,8.303645277023316,8.474404001235962
9.732000000000001,10.350963649982777,9.113036350017225,7.303999999999999,7.781288172910244,6.826711827089754,0.265501965675503,2.039696942269802,0.31593220220471613,0.21507172914628986,2.1056602069952435,1.9737336775443604,17219584,8.491595983505249,8.44097318649292
9.986,10.497746030761354,9.474253969238648,7.573,8.243329023689114,6.902670976310887,0.2308710629120469,2.0138260811567306,0.2827828776563943,0.17895924816769948,2.0987679724845507,1.9288841898289104,17383424,8.582575416564941,8.634859657287597
9.786,10.157811780340538,9.414188219659462,7.480000000000001,8.281149174623554,6.678850825376449,0.2477887637913227,2.008258603513241,0.30411210769042396,0.19146541989222143,2.079906742135044,1.9366104648914377,17547264,8.592241477966308,8.466665267944336
9.859,10.493341390735305,9.224658609264695,7.505,7.8987321424522,7.1112678575478,0.24956270344555379,2.0120519056916235,0.29504486262967766,0.20408054426142988,2.0674404906458657,1.9566633207373814,17711104,8.519544076919555,8.477299118041993
9.855999999999998,10.361691605625403,9.350308394374593,7.401999999999999,7.8829116342947,6.921088365705298,0.21654207212850446,2.0251650527119636,0.27344314435163075,0.15964099990537817,2.066983755731514,1.9833463496924135,17874944,8.452822208404541,8.447077703475951
9.976,10.421492985354428,9.530507014645574,7.17,7.805735794178682,6.534264205821318,0.2515606377273798,2.0134422183036804,0.3036069319280099,0.1995143435267497,2.085378499054388,1.9415059375529728,18038784,8.705777263641357,8.580942058563233
9.927999999999999,10.362115192086154,9.493884807913844,7.506,8.091050425177182,6.92094957482282,0.24520366508513686,1.9706946447491647,0.29476478915315063,0.19564254101712306,2.051888358505398,1.8895009309929314,18202624,8.553688049316406,8.570011138916016
9.902000000000001,10.578147912811984,9.225852087188018,7.385999999999998,8.00679304119811,6.765206958801887,0.23007015455514193,1.982342828810215,0.2950998566143653,0.1650404524959186,2.0139734045400095,1.9507122530804206,18366464,8.527914333343507,8.55255093574524
10.209000000000001,10.738347711811434,9.679652288188569,7.930999999999999,8.886891730270746,6.975108269729254,0.21566482167690987,2.0035309165716173,0.2664842053154861,0.16484543803833362,2.0855542451147233,1.9215075880285113,18530304,8.709971618652343,8.75466456413269
10.424,10.931014792683605,9.916985207316394,7.6530000000000005,8.250947322094515,7.055052677905487,0.22793791648000475,1.9561195969581604,0.28261170783867284,0.17326412512133665,2.0043748224737024,1.9078643714426184,18694144,8.707378768920899,8.943270015716553
10.032,10.554471051829669,9.509528948170331,7.696000000000001,8.07993228569632,7.312067714303681,0.23008377142250538,1.9621463894844056,0.27739258904331804,0.18277495380169276,2.024729181262126,1.899563597706685,18857984,8.60241527557373,8.625266647338867
10.227,10.782446667106752,9.671553332893248,7.289999999999999,8.034298327285503,6.545701672714495,0.23246598774567243,2.0024496585130693,0.2893637886523435,0.17556818683900133,2.0486263062020837,1.9562730108240547,19021824,8.734665155410767,8.780733680725097
10.258999999999999,10.724756374084134,9.793243625915864,7.488000000000001,8.165861342753812,6.81013865724619,0.21992265041917564,1.9615968018770218,0.2436415471530776,0.19620375368527368,2.0267481958606286,1.896445407893415,19185664,8.717842149734498,8.777795028686523
10.479,10.955874197247029,10.00212580275297,7.389,8.23740379537105,6.540596204628952,0.2281288811005652,1.989098434150219,0.3022921296335185,0.15396563256761192,2.037392756918458,1.94080411138198,19349504,8.817600440979003,8.9584171295166
10.225,10.924002861224473,9.525997138775526,7.422,8.1712102508642,6.672789749135798,0.19321565814316272,1.9991272956132888,0.21536086518091319,0.17107045110541225,2.0658804834909534,1.9323741077356242,19513344,8.840103816986083,8.736198377609252
10.357000000000001,10.868449899794692,9.84555010020531,7.634,8.111078609874726,7.156921390125275,0.23590728361159563,1.9385779038071633,0.3085260134876717,0.16328855373551954,2.012189212707913,1.8649665949064136,19677184,8.892505264282226,8.869723415374756
10.409,11.087961707314927,9.730038292685075,7.556,8.17391908855448,6.938080911445519,0.23349852468818422,1.980578824877739,0.2732066455348455,0.19379040384152288,2.067465283599369,1.8936923661561085,19841024,8.969517469406128,8.913766193389893
10.552999999999999,11.08044762773189,10.025552372268107,7.379,7.842086385029834,6.915913614970165,0.22249609557911748,1.995663610100746,0.27134647666758094,0.17364571449065402,2.0582088345284024,1.93311838567309,20004864,8.894607543945312,8.999264430999755
10.256,10.890053625492355,9.621946374507646,7.5489999999999995,8.050127728229041,7.047872271770958,0.20387518415227532,1.9682412907481193,0.239308083547877,0.16844228475667364,2.037173057686158,1.8993095238100806,20168704,8.76025457382202,8.748441314697265
10.206000000000001,10.566199944475288,9.845800055524714,7.851000000000001,8.340273951891986,7.361726048108016,0.22186768073588609,1.966187347471714,0.26953403031525425,0.17420133115651792,2.0458322211482987,1.8865424737951293,20332544,8.850082111358642,8.749517250061036
10.294,10.844203598679616,9.743796401320385,8.118,8.786831817424979,7.449168182575022,0.2390298442915082,1.9719641894102096,0.2826344211677669,0.19542526741524952,2.0367192421135525,1.9072091367068664,20496384,8.820070457458495,8.806902933120728
10.358,10.840883008605605,9.875116991394396,7.57,8.019822187091744,7.120177812908256,0.22812908207997679,1.9566369295120238,0.2791187298267152,0.17713943433323834,2.0307988956595433,1.8824749633645042,20660224,8.844367980957031,8.857229042053223
10.707000000000003,11.403893822615759,10.010106177384246,7.574999999999998,8.35342469128362,6.796575308716378,0.2070949031971395,1.968119315803051,0.25986317887590865,0.15432662751837034,2.037546904216308,1.898691727389794,20824064,8.982551097869873,9.116124963760376
10.562000000000001,11.078000000000001,10.046000000000001,7.862,8.588509463117997,7.135490536882003,0.21617256170138716,1.9822399377822877,0.26714059810998636,0.16520452529278795,2.064668029831929,1.8998118457326463,20987904,8.891770267486573,8.972234535217286
10.701999999999998,11.200393418897159,10.203606581102838,7.631,8.043369979508693,7.218630020491307,0.2194608442485332,1.9806443974375725,0.271584299216608,0.1673373892804584,2.047202304510268,1.9140864903648769,21151744,9.196492099761963,9.090735721588135
10.504000000000001,11.194480991773128,9.813519008226875,7.643000000000001,8.307681126556187,6.978318873443815,0.22773306826129555,1.9849344566464424,0.2834202423722685,0.17204589415032265,2.05929183698374,1.9105770763091448,21315584,8.954415225982666,8.939741182327271
10.433000000000002,11.080827909247512,9.785172090752491,7.531999999999999,8.188563782126305,6.875436217873693,0.22531400294974446,1.9597447276115418,0.2795758028966525,0.17105220300283638,2.0170141102495496,1.902475344973534,21479424,8.853238582611084,8.84795913696289
10.394,11.201207532174967,9.586792467825033,7.660000000000001,8.545595844615365,6.774404155384637,0.2367744323797524,1.9617965564131736,0.2907020751614449,0.1828467895980599,2.026187699151753,1.8974054136745941,21643264,8.995833778381348,8.861906623840332
10.803,11.404332686621974,10.201667313378028,7.776000000000001,8.108030119115721,7.443969880884279,0.20546868341043592,1.9585615605115891,0.2460923022889021,0.16484506453196973,2.0074590700641357,1.9096640509590426,21807104,9.138974475860596,9.182604122161866
10.733,11.297907957104519,10.168092042895482,7.758,8.288618507027412,7.2273814929725875,0.2114475028589368,1.9486931517720223,0.2605776672535934,0.1623173384642802,2.015950736548216,1.8814355669958285,21970944,9.012934970855714,9.095254611968993
10.774000000000001,11.23746952434869,10.310530475651312,7.731,8.301165765370037,7.160834234629963,0.21472011972218752,1.9579611018300056,0.2673963164543847,0.16204392298999032,2.020526459827093,1.895395743832918,22134784,9.11478853225708,9.172421741485596
10.744,11.371298971782993,10.116701028217006,7.999,8.609072946458044,7.388927053541956,0.23707793839275837,1.9264011532068253,0.2967313571970202,0.17742451958849653,1.977839520008548,1.8749627864051026,22298624,8.965022563934326,9.110587692260742
10.685,11.360562728397593,10.009437271602408,7.661,8.114154499039786,7.207845500960213,0.23201515674591064,1.9320030689239502,0.2959174099670004,0.1681129035248209,1.996557019630605,1.8674491182172954,22462464,9.109454250335693,9.045071840286255
10.552,11.250180492422984,9.853819507577015,7.708999999999999,8.659446737066311,6.758553262933686,0.19352835370227692,1.9304365023970604,0.23027283401318696,0.15678387339136687,2.0026919664045435,1.8581810383895774,22626304,8.890275049209595,8.905534076690675
10.931000000000001,11.331411038808874,10.530588961191128,7.775,8.438373951855212,7.11162604814479,0.22498549129813905,1.9459122598171235,0.27752748697100715,0.17244349562527095,2.0158904340165065,1.8759340856177404,22790144,9.117259788513184,9.224815940856933
10.889999999999999,11.33734773946003,10.442652260539967,7.752,8.342420189356698,7.161579810643301,0.21182772610336542,1.927801574766636,0.27102637399782004,0.15262907820891078,2.003353999555702,1.85224914997757,22953984,9.167763614654541,9.253741836547851
10.902,11.485263233883295,10.318736766116704,8.102,9.048327638822833,7.155672361177166,0.21921593323349947,1.9501821205019951,0.26476852580171445,0.1736633406652845,2.0038495569675883,1.896514684036402,23117824,9.256144428253174,9.235907173156738
10.837,11.467762237297066,10.206237762702933,8.001999999999999,8.611110827354102,7.392889172645896,0.20766351930797095,1.9421762362122537,0.25343272284947516,0.16189431576646673,1.990325547246821,1.8940269251776862,23281664,9.097264003753661,9.164409160614014
11.067999999999998,11.617887261172685,10.51811273882731,7.736999999999999,8.528821318227793,6.945178681772206,0.20489786313846703,1.9100948244333267,0.23507420920239921,0.17472151707453484,1.97891720085012,1.8412724480165334,23445504,9.248286151885987,9.383028507232666
10.846000000000002,11.458783811796625,10.233216188203379,8.067,8.647862290048167,7.4861377099518345,0.1810012363363057,1.925740012526512,0.236479227310724,0.1255232453618874,2.0056761915881784,1.8458038334648457,23609344,9.1973219871521,9.164233112335205
10.813999999999998,11.667969554492428,9.960030445507568,7.868,8.411301021534104,7.324698978465897,0.20814054543152452,1.9161793068051338,0.25995925067042236,0.15632184019262668,2.001604386408391,1.8307542272018766,23773184,9.1861083984375,9.157643890380859
11.001999999999999,11.603411672650273,10.400588327349725,8.081,8.796981145003134,7.3650188549968645,0.19786269795149564,1.9355332657694817,0.25222339153071316,0.1435020043722781,1.9945728029998278,1.8764937285391357,23937024,9.39567584991455,9.31070261001587
10.938,11.449992187440396,10.426007812559606,7.729000000000001,8.114238886926023,7.343761113073979,0.2211496907286346,1.9253254234790802,0.2800817486656702,0.162217632791599,1.9788639230221143,1.871786923936046,24100864,9.265783977508544,9.276836776733399
10.960999999999999,11.663971549922184,10.258028450077813,7.955,8.503675678338306,7.406324321661694,0.20824210094287993,1.9424990102648736,0.2730544865797105,0.14342971530604937,2.0003246477513192,1.884673372778428,24264704,9.228985023498534,9.252061748504639
11.077000000000002,11.512431969428063,10.641568030571941,8.069999999999999,8.647961936462947,7.492038063537051,0.20689850235357882,1.9227210953831673,0.2544266739772217,0.15937033072993595,1.96914582417028,1.8762963665960546,24428544,9.318053340911865,9.376879978179932
11.068000000000001,11.643774261321225,10.492225738678778,8.071000000000002,8.378390630956769,7.763609369043233,0.19804239589720962,1.9310926392674446,0.24717185526859808,0.14891293652582116,1.9744109294331889,1.8877743491017003,24592384,9.29786558151245,9.3705584526062
11.026999999999997,11.502921211966852,10.551078788033143,8.16,8.443196045170126,7.8768039548298745,0.2444746198132634,1.9261028349399567,0.32297918753383414,0.16597005209269267,1.998645700495954,1.8535599693839595,24756224,9.227439403533936,9.29799222946167
10.983,11.620981974666996,10.345018025333005,8.329000000000002,8.75625753357899,7.901742466421014,0.1991897081956267,1.9107239693403244,0.23784502104389213,0.16053439534736128,1.9513097953860525,1.8701381432945963,24920064,9.35353488922119,9.306009292602539


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-climber-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.265,2.811465918424928,1.7185340815750723,2.164,2.5621758405528894,1.765824159447111,0.6364021937362849,2.7058305740356445,0.9005146402770572,0.37228974719551267,2.707313973613705,2.704347174457584,16384,0.3144265487790108,2.3864493131637574
2.34,2.9468772528279503,1.7331227471720494,2.12,2.563395985547907,1.6766040144520928,0.12280447222292419,2.6769874930381774,0.16039276956393092,0.08521617488191746,2.708721662393708,2.6452533236826468,180224,0.5272394269704819,2.322887420654297
2.3140000000000005,2.721534047657371,1.90646595234263,2.309,2.6961550077165475,1.9218449922834526,0.154370148666203,2.6997800678014756,0.2119063093636688,0.09683398796873718,2.712656248187011,2.6869038874159403,344064,0.6383574932813645,2.325660490989685
2.278,2.6293345983531937,1.926665401646806,2.504,2.9939224428417215,2.0140775571582785,0.14155390211381014,2.698177608847618,0.18258513471543109,0.10052266951218918,2.7067295503033173,2.6896256673919186,507904,0.7445062637329102,2.3128252148628237
2.157,2.743055458126618,1.570944541873382,2.3510000000000004,2.788800182731803,1.9131998172681977,0.13604696523398158,2.6731704771518707,0.16239637419867556,0.1096975562692876,2.6977072141262486,2.648633740177493,671744,0.6683420151472091,2.333948290348053
2.167,2.5967918100662226,1.7372081899337772,2.2060000000000004,2.5925022639002266,1.8194977360997744,0.1386499686632305,2.660339879989624,0.17971807606035833,0.09758186126610269,2.6956255449542694,2.6250542150249783,835584,0.7888990581035614,2.331174647808075
2.1700000000000004,2.49024990241997,1.849750097580031,2.2529999999999997,2.603572389101024,1.9024276108989753,0.14206085857003925,2.6714208900928496,0.17321182446283587,0.11090989267724263,2.6996587979665816,2.6431829822191175,999424,0.8429100573062897,2.2843370914459227
2.599,2.944063762223738,2.2539362377762626,2.568,3.0096967285366736,2.1263032714633265,0.11343631613999601,2.6552734851837156,0.15496253606735816,0.07191009621263386,2.6923044957244833,2.618242474642948,1163264,0.8976523280143738,2.6422064542770385
2.793,3.180351261776698,2.4056487382233023,2.588,3.092198373658623,2.0838016263413772,0.13145278990268705,2.6496991246938704,0.16813186783476178,0.09477371197061232,2.685357393236863,2.614040856150878,1327104,1.0161177575588227,2.9627728700637816
3.2349999999999994,3.560706923475691,2.9092930765243077,2.7270000000000003,3.0580302101017374,2.3959697898982633,0.1515494957566261,2.6452989667654037,0.19903142837821436,0.10406756313503786,2.6688395673682623,2.621758366162545,1490944,1.2097542941570283,3.1588051319122314
3.0010000000000003,3.7093847824452473,2.2926152175547534,3.279,3.919850216509287,2.6381497834907126,0.14813319286331533,2.6452309638261795,0.17316352568980786,0.1231028600368228,2.667326832621976,2.623135095030383,1654784,1.1365553438663483,2.9793767809867857
3.4810000000000003,3.9163492850574126,3.045650714942588,3.131,3.5856746089237883,2.6763253910762113,0.1549570254050195,2.6320412009954453,0.18362461456216353,0.12628943624787545,2.663579873930313,2.6005025280605776,1818624,1.4414833664894104,3.4633503675460817
3.3299999999999996,3.8930097690093834,2.766990230990616,3.223,3.722320538331841,2.7236794616681586,0.183752678707242,2.5984133213758467,0.22086098697711304,0.14664437043737094,2.6409501099923194,2.555876532759374,1982464,1.518100905418396,3.524600791931152
3.7969999999999997,4.4348095326976535,3.1591904673023454,3.5629999999999997,4.067797979393737,3.058202020606262,0.19029595665633675,2.5977306336164476,0.23150152741048116,0.14909038590219234,2.616601054831832,2.578860212401063,2146304,1.470841634273529,4.015497612953186
4.162,4.803058499670662,3.5209415003293376,3.905000000000001,4.785763873010242,3.02423612698976,0.20678133526816964,2.56748281121254,0.25201443530001355,0.16154823523632572,2.602964488998129,2.5320011334269505,2310144,1.8910823345184327,4.358706665039063
4.525999999999999,5.185472516485713,3.866527483514285,4.545999999999999,5.110024822148812,3.9819751778511865,0.20689304433763028,2.5255579352378845,0.24328727166298966,0.1704988170122709,2.5901335033231256,2.4609823671526434,2473984,2.280339789390564,4.5854967594146725
4.903,5.708146570507506,4.097853429492493,4.388,4.954229635395393,3.821770364604607,0.20800022333860396,2.5522787064313888,0.2537602549274765,0.16224019174973142,2.605296215620805,2.4992611972419727,2637824,2.1434210300445558,4.878966426849365
5.4270000000000005,5.980119336129194,4.873880663870807,4.944,5.717759652605381,4.170240347394619,0.2105181640014052,2.518837782740593,0.25704297043980406,0.16399335756300631,2.5626320451909175,2.475043520290268,2801664,2.8517507314682007,5.407678699493408
6.054,6.748063397680645,5.3599366023193555,5.109,5.74326256392759,4.47473743607241,0.23246243875473732,2.466358742117882,0.2750997837752461,0.18982509373422857,2.514438286433627,2.4182791978021365,2965504,3.1549384593963623,6.016614961624145
6.5699999999999985,7.3936382701161945,5.746361729883803,5.1450000000000005,5.971332257630065,4.318667742369936,0.255386770889163,2.4339498192071916,0.306201291501514,0.20457225027681206,2.4922447023243324,2.3756549360900507,3129344,3.6269856214523317,6.400554132461548
6.6659999999999995,7.458277729082422,5.873722270917577,5.536,6.346730534764788,4.725269465235211,0.2567387539893389,2.3964351534843447,0.29499688602120927,0.21848062195746848,2.4499440767246514,2.342926230244038,3293184,3.6704740047454836,6.695401620864868
6.867000000000002,7.531259738355414,6.20274026164459,5.811,6.441546588286702,5.180453411713298,0.2709214571863413,2.340135043859482,0.28652928717471654,0.2553136271979661,2.4005610403267714,2.2797090473921924,3457024,4.041443157196045,6.847941827774048
6.859999999999999,7.49799686519606,6.222003134803939,5.999999999999999,6.856200911001617,5.143799088998382,0.28614478968083856,2.3034739226102827,0.3223109044030415,0.24997867495863563,2.3594258944042155,2.24752195081635,3620864,4.556894540786743,6.814777994155884
7.173,8.047757680732213,6.298242319267787,6.363999999999999,6.968056288767858,5.75994371123214,0.28129565101116893,2.2408469915390015,0.32444706559163805,0.2381442364306998,2.2908918411372254,2.1908021419407775,3784704,4.336967420578003,6.914843511581421
7.641,8.243469086343856,7.038530913656144,6.115,6.91121919092672,5.318780809073281,0.27982844654470684,2.223676750063896,0.31634442389393663,0.24331246919547708,2.2898775746118973,2.157475925515895,3948544,4.853473854064942,7.26375093460083
7.76,8.517746659510948,7.002253340489053,6.630000000000001,7.210275796496805,6.049724203503197,0.2513589970767498,2.151175406575203,0.2754982140879588,0.22721978006554078,2.224297949523765,2.0780528636266413,4112384,4.987124180793762,7.47405309677124
7.794000000000001,8.397625711844684,7.1903742881553185,6.881,7.572887996716232,6.1891120032837685,0.2828941302374005,2.1018803358078,0.31755107350521417,0.24823718696958685,2.2014488953369424,2.002311776278658,4276224,4.761781692504883,7.435316324234009
7.974999999999999,8.619565745289027,7.330434254710971,6.413000000000001,7.011716126390463,5.814283873609539,0.2571731982752681,2.0712079420685767,0.3008513104573967,0.21349508609313947,2.173496159257303,1.9689197248798505,4440064,5.208144569396973,7.566627359390258
7.900999999999999,8.712818329430913,7.089181670569085,6.6530000000000005,7.099520996146878,6.206479003853123,0.26775661259889605,2.0204646989703177,0.31133295599464794,0.22418026920314416,2.1235775628917417,1.9173518350488934,4603904,5.33639657497406,7.536765432357788
7.976000000000001,8.556916517238063,7.3950834827619385,6.926,7.9057673193161735,5.946232680683827,0.22712950874119997,2.053663194179535,0.2597824039405468,0.19447661354185314,2.140435092551,1.96689129580807,4767744,5.18097288608551,7.4807267665863035
8.66,9.48386892161314,7.836131078386859,7.1290000000000004,7.8608941180252785,6.397105881974722,0.23781503532081838,1.9717366009950639,0.272159996821417,0.20347007382021978,2.0677797899050434,1.8756934120850843,4931584,5.578822660446167,8.001495599746704
8.601,9.01912557922232,8.182874420777681,7.249,7.727611533500813,6.7703884664991865,0.23437889255583283,1.92308479398489,0.25789189565624066,0.210865889455425,2.0124755904898843,1.833693997479896,5095424,5.763484811782837,8.075209379196167
9.09,9.733210696428472,8.446789303571528,7.049999999999999,7.622765222407924,6.4772347775920736,0.22542091254144908,1.8805571973323822,0.2682904929156719,0.18255133216722624,2.012140329761395,1.7489740649033694,5259264,5.784696054458618,8.40366497039795
8.931999999999999,9.585219718012246,8.278780281987752,7.602000000000001,8.172855498353131,7.031144501646872,0.22854213239625093,1.8098621875047685,0.26057998543121524,0.19650427936128662,1.934513676076121,1.685210698933416,5423104,5.95349531173706,8.245258140563966
8.592,9.01135188088287,8.172648119117131,7.159999999999999,7.963604380276762,6.356395619723236,0.24710268005728722,1.8104407504200934,0.2875459859590163,0.2066593741555581,1.9292287004648605,1.6916528003753264,5586944,6.003689432144165,7.910829973220825
8.982000000000001,9.752477773852045,8.211522226147958,7.645000000000001,8.098943829124266,7.191056170875736,0.24449308309704065,1.7757533609867096,0.2757224162358459,0.2132637499582354,1.8890066347560193,1.6625000872173998,5750784,6.078086853027344,8.236030101776123
9.104000000000001,9.655746318519663,8.55225368148034,7.586,8.151459105506314,7.020540894493687,0.22899978905916213,1.7421747282147408,0.2625374992607094,0.19546207885761485,1.8773014470112248,1.6070480094182569,5914624,5.970952367782592,8.324159574508666
9.215,9.633407695913926,8.796592304086074,7.625,8.117041664902475,7.132958335097524,0.22197845485061407,1.7437627539038658,0.26235296143929215,0.181603948261936,1.8721675371592674,1.6153579706484642,6078464,6.243385887145996,8.362746238708496
8.884999999999998,9.391166968499524,8.378833031500472,7.449000000000001,7.925118682683216,6.972881317316785,0.21082656728103752,1.7156978741288185,0.2435892397853673,0.17806389477670773,1.8311394160137073,1.6002563322439296,6242304,5.9088029861450195,8.034842586517334
9.373000000000001,9.927852232580893,8.81814776741911,7.929,8.66144044126468,7.19655955873532,0.20010853838175535,1.6706578433513641,0.21652295958411114,0.18369411717939957,1.8095452851766858,1.5317704015260425,6406144,6.197168445587158,8.474804782867432
9.443000000000001,10.04044539499439,8.845554605005614,7.593000000000001,8.027696445810177,7.158303554189824,0.23703388758003713,1.6565816700458527,0.2675367071233138,0.20653106803676047,1.7734600451554252,1.53970329493628,6569984,6.214952564239502,8.491268157958984
9.495999999999999,9.967173004320067,9.02482699567993,7.669999999999999,8.300777298259852,7.039222701740146,0.22550241295248266,1.6103639483451844,0.2687827566196653,0.18222206928530005,1.7224110487447537,1.498316847945615,6733824,6.363776922225952,8.511802196502686
9.576,10.11722453750731,9.034775462492691,8.014,8.70044300564577,7.327556994354229,0.22903524124994873,1.5967111229896545,0.26536816186493317,0.19270232063496429,1.681952811096948,1.511469434882361,6897664,6.368030214309693,8.593509292602539
9.671000000000001,10.2865071080012,9.055492891998803,7.827,8.299081560749835,7.354918439250165,0.23071414027363063,1.560956285893917,0.26184959077509407,0.19957868977216717,1.6552600850680086,1.4666524867198254,7061504,6.386368131637573,8.641989755630494
9.275,9.585104820988,8.964895179012,7.932,8.464762611300756,7.399237388699245,0.24865171145647763,1.4941464766860009,0.28738431586032276,0.20991910705263253,1.569949046629114,1.4183439067428878,7225344,6.327222776412964,8.27978777885437
9.871,10.384720741259295,9.357279258740705,7.869,8.530323672644492,7.207676327355507,0.21280254991725087,1.509976027905941,0.2516498393016612,0.17395526053284055,1.6390095373852638,1.3809425184266184,7389184,6.4807370662689205,8.752384281158447
9.872,10.491561134997992,9.252438865002008,7.676,8.234841659148636,7.117158340851365,0.21728258160874242,1.4805330395698548,0.2526358476826496,0.18192931553483524,1.5828980262758992,1.3781680528638105,7553024,6.5180323123931885,8.733450269699096
10.391,10.94785635490672,9.83414364509328,7.884,8.313120029828486,7.454879970171515,0.2249498636461794,1.4826505422592162,0.25084666720386584,0.19905306008849294,1.5837365503307341,1.3815645341876983,7716864,6.79086127281189,9.1667236328125
10.142999999999999,10.655621692869117,9.630378307130881,7.693,8.317052081159897,7.068947918840101,0.2468354759737849,1.450545959174633,0.28415880668231763,0.20951214526525222,1.5886753852902644,1.3124165330590016,7880704,6.553969430923462,8.903456687927246
10.178,10.768454062565413,9.587545937434589,8.26,8.894712533356637,7.625287466643362,0.22936769463121887,1.4660866469144822,0.2790011860288978,0.17973420323353992,1.5638433769181472,1.3683299169108172,8044544,6.660361337661743,8.94513750076294
10.184999999999999,10.67322638191724,9.696773618082757,8.007,8.617131952941328,7.39686804705867,0.23155468758195638,1.3743345260620117,0.2626369461320986,0.20047242903181417,1.4727430841713849,1.2759259679526385,8208384,6.611750793457031,8.915337371826173
10.129000000000001,10.73662570715861,9.521374292841392,8.002,8.518116265971148,7.485883734028853,0.21927192360162734,1.3826217666268348,0.26021523152518256,0.17832861567807212,1.5083801265185022,1.2568634067351674,8372224,6.718087911605835,8.858688735961914
10.408,11.008063329991092,9.807936670008907,8.208,8.565233816988258,7.850766183011743,0.2198528794571757,1.4281323343515395,0.2383546424267442,0.20135111648760717,1.541040858269198,1.3152238104338811,8536064,6.847904682159424,9.06898193359375
10.379,10.949341125993909,9.80865887400609,8.080000000000002,8.699354502688083,7.460645497311921,0.21293192747980355,1.3394288778305055,0.24831109684689534,0.17755275811271176,1.4411422657942836,1.2377154898667273,8699904,6.968453884124756,9.071022129058838
10.245000000000001,10.798303714066696,9.691696285933306,7.984999999999999,8.402522454485982,7.567477545514016,0.20412032511085268,1.3827604413032533,0.23745129771329668,0.17078935250840868,1.4893917157233483,1.2761291668831583,8863744,6.760972023010254,8.913314819335938
10.474,10.837736168121896,10.110263831878104,7.85,8.31108567533594,7.38891432466406,0.2194627914577722,1.4252896040678025,0.26541503066089117,0.17351055225465323,1.5189665185255294,1.3316126896100755,9027584,6.73098349571228,9.06904878616333
10.666999999999998,10.99411007321695,10.339889926783046,8.273,8.726674993800628,7.819325006199372,0.20309846140444274,1.331725510954857,0.24709035023422488,0.1591065725746606,1.413257521672971,1.2501935002367428,9191424,6.986008930206299,9.261003017425537
10.511,11.057981718158842,9.964018281841156,7.755,8.150531288269335,7.359468711730664,0.2085740493610501,1.3719633549451828,0.241120419145605,0.17602767957649518,1.4696239076367477,1.274302802253618,9355264,6.750781631469726,9.083521842956543
10.48,10.806128808908383,10.153871191091618,8.369,8.893184127955053,7.844815872044946,0.19267531819641587,1.3870560452342033,0.2286219150154295,0.15672872137740224,1.485043816735682,1.2890682737327246,9519104,6.818351554870605,9.037539672851562
10.739,11.137608830810358,10.340391169189644,8.091,8.519426189675654,7.662573810324345,0.21292241886258126,1.3267985105514526,0.2578698755014384,0.1679749622237241,1.413666518817178,1.2399305022857272,9682944,6.946315288543701,9.257267665863036
10.899,11.409890399205151,10.388109600794847,8.031,8.598652182238386,7.463347817761616,0.18322773594409225,1.3321301236748695,0.21295670849313905,0.15349876339504545,1.4378892822400475,1.2263709651096915,9846784,7.0888749122619625,9.408095264434815
10.882000000000001,11.375696262898558,10.388303737101445,8.425999999999998,9.05735093252485,7.794649067475147,0.19956044591963287,1.3205203503370284,0.2286163262439631,0.17050456559530264,1.402235928340785,1.2388047723332718,10010624,6.923738861083985,9.360354614257812
11.106,11.683549997835685,10.528450002164314,8.241,8.868366718913268,7.613633281086731,0.1791588590480387,1.295416498184204,0.21393628605034415,0.14438143204573323,1.3729552079612564,1.2178777884071517,10174464,7.099144744873047,9.52249231338501
11.09,11.57205808778611,10.60794191221389,8.371999999999998,8.817124701628654,7.926875298371343,0.19906193520873786,1.23982168212533,0.22537231463762658,0.17275155577984913,1.374728746237354,1.104914618013306,10338304,7.1765505313873295,9.518550491333007
10.821,11.225065588735294,10.416934411264705,8.349,9.017647141622545,7.680352858377455,0.17749921586364506,1.2811131678521632,0.19645638831161716,0.15854204341567296,1.4464878114273263,1.1157385242770002,10502144,6.985143995285034,9.288004207611085
10.964000000000002,11.548828179895601,10.379171820104403,8.495,9.01153170280245,7.978468297197548,0.18281859196722505,1.245499150454998,0.21244067894517343,0.15319650498927667,1.3736852608687173,1.1173130400412785,10665984,7.049977111816406,9.373624134063721
11.136,11.603101701987907,10.668898298012092,8.511000000000001,9.000008179890685,8.021991820109317,0.1922647495754063,1.2448837339878083,0.24340383006540553,0.14112566908540705,1.3210568875862332,1.1687105803893834,10829824,7.31284465789795,9.553959178924561
11.093,11.822630728519572,10.363369271480428,8.203999999999999,8.585685734603743,7.822314265396255,0.18926597032696008,1.2473072782158852,0.23792494527945135,0.1406069953744688,1.3912073168384544,1.1034072395933159,10993664,7.142937564849854,9.475129985809327
11.044,11.686109025010552,10.401890974989449,8.27,8.802954031788857,7.737045968211141,0.16862901346758005,1.2916720628738403,0.20100096997654515,0.13625705695861495,1.3958867648197095,1.187457360927971,11157504,7.046790552139282,9.390973567962646
11.049000000000001,11.460981795714327,10.637018204285676,8.139999999999999,8.64402380896144,7.635976191038557,0.17465905984863636,1.2207231029868126,0.22898066386380583,0.1203374558334669,1.3258297645884527,1.1156164413851726,11321344,7.196269226074219,9.425808811187744
11.314000000000002,11.759537877177689,10.868462122822315,8.705,9.371096839806345,8.038903160193655,0.1781029443256557,1.2217780947685242,0.20455084348122102,0.1516550451700904,1.3468608156793747,1.0966953738576737,11485184,7.3195031642913815,9.64895133972168
11.421,11.746958586326546,11.095041413673453,8.549999999999999,9.17777384462878,7.922226155371218,0.1592985151335597,1.2003606766462327,0.2013601020441216,0.11723692822299778,1.3043227668724608,1.0963985864200045,11649024,7.229866600036621,9.72647466659546
11.326,11.680519392981541,10.97148060701846,8.256999999999998,8.62349829467543,7.890501705324565,0.16116769770160314,1.2054334104061126,0.20661982037567353,0.11571557502753274,1.294558845642707,1.1163079751695182,11812864,7.221745347976684,9.640138912200928
11.379,11.922993566138423,10.835006433861576,8.476,8.948508200987032,8.00349179901297,0.1666947173886001,1.2096560180187226,0.19520106883637015,0.13818836594083003,1.3028400907732687,1.1164719452641765,11976704,7.3308125019073485,9.670407009124755
11.666,12.007356119031138,11.324643880968862,8.17,8.76514704065466,7.57485295934534,0.1791988391894847,1.1495879784226417,0.22614088434642274,0.13225679403254667,1.244092987316439,1.0550829695288444,12140544,7.316011381149292,9.90370216369629
11.376999999999999,11.769607946939436,10.984392053060562,8.018999999999998,8.434269791822134,7.603730208177862,0.16822277717292305,1.1843271493911742,0.19311138235649833,0.14333417198934778,1.2790677645720812,1.0895865342102673,12304384,7.24571270942688,9.63876132965088
11.553,11.88995845441241,11.216041545587592,8.548,9.00834335012032,8.08765664987968,0.16473980601876972,1.1370837546885013,0.20263195168500758,0.12684766035253187,1.2855088396488386,0.9886586697281642,12468224,7.390805959701538,9.802814865112305
11.429999999999998,11.877146508428723,10.982853491571273,8.363,8.867560204534602,7.858439795465397,0.13780617397278544,1.1139110438525677,0.17216790641287882,0.10344444153269206,1.2222322756730692,1.005589812032066,12632064,7.320586776733398,9.677098560333253
11.669,11.981936095712847,11.356063904287154,8.284,8.927462508620355,7.640537491379646,0.15123836481943725,1.128455451130867,0.1746524014255708,0.1278243282133037,1.2119453340243633,1.0449655682373709,12795904,7.422217559814453,9.87173089981079
11.654999999999998,12.084540452111321,11.225459547888674,8.904,9.320970022903326,8.487029977096674,0.13259399663656946,1.1085462890565396,0.16787611120492932,0.0973118820682096,1.18198177756043,1.0351108005526493,12959744,7.432651090621948,9.862475681304932
11.503,12.060531165048197,10.945468834951804,8.397000000000002,8.829320482975307,7.964679517024698,0.15202651675790543,1.076559380441904,0.1745466060023374,0.12950642751347347,1.1783085015108405,0.9748102593729675,13123584,7.284814691543579,9.730436420440673
11.563,11.9265670502122,11.199432949787802,8.587,8.877346344905527,8.296653655094472,0.15465077199041838,1.14938440695405,0.19222937688140784,0.1170721670994289,1.2834465610929966,1.0153222528151034,13287424,7.405424022674561,9.781463336944581
11.681000000000001,11.93718157623061,11.424818423769391,8.244,8.905561788497492,7.582438211502509,0.15486132944934067,1.1629087127745152,0.19049760793330456,0.11922505096537678,1.2759859779217015,1.049831447627329,13451264,7.458782577514649,9.858824634552002
11.772,12.100353468079751,11.44364653192025,8.646,9.16220151104002,8.129798488959981,0.14116202360019087,1.1213749051094055,0.1746729876984189,0.10765105950196283,1.2215638672217128,1.0211859429970982,13615104,7.50488247871399,9.941415405273437
11.700000000000001,11.990688837074973,11.409311162925029,8.791,9.497900983165252,8.084099016834749,0.135042636282742,1.1374119691550733,0.18360436967427768,0.0864809028912063,1.2162608680251215,1.058563070285025,13778944,7.432024908065796,9.837874603271484
11.839,12.3096686732724,11.368331326727601,8.392,8.950261587430122,7.833738412569877,0.11591988140717147,1.095341468602419,0.14691387651887672,0.0849258862954662,1.1810338070446496,1.0096491301601884,13942784,7.5207212448120115,9.972248458862305
11.531,11.874,11.188,8.547,9.121909558104578,7.972090441895423,0.13046217057853932,1.1216199308633805,0.16737037525022944,0.0935539659068492,1.2158268505824998,1.0274130111442612,14106624,7.44470705986023,9.724769496917725
11.822000000000001,12.275294606188956,11.368705393811046,8.373000000000001,9.075183024574079,7.6708169754259234,0.12088711052201684,1.1038463793694973,0.16032851108679688,0.0814457099572368,1.2243042019302115,0.983388556808783,14270464,7.487312936782837,9.909522914886475
11.881,12.180614752640787,11.581385247359213,8.654,9.272485246388303,8.035514753611697,0.11527448613196607,1.0678565233945847,0.14975831519172028,0.08079065707221186,1.1525881153118924,0.983124931477277,14434304,7.501251268386841,9.929285430908203
11.822,12.162611215317405,11.481388784682593,8.378,8.849716016264024,7.906283983735977,0.1520275647751987,1.0562071636319161,0.20337056145762655,0.10068456809277081,1.1545428067862575,0.9578715204775748,14598144,7.482458686828613,9.891318798065186
11.697,12.19581960667159,11.198180393328409,8.538,9.201924694524914,7.8740753054750865,0.13125198786146938,1.1217765085399152,0.17137733153287044,0.09112664419006833,1.2124306684177293,1.031122348662101,14761984,7.4882231712341305,9.770141983032227
11.847,12.119582097724704,11.574417902275295,8.488999999999999,9.167652341040682,7.810347658959316,0.13887215843424197,1.1203526198863982,0.18890497447295262,0.08883934239553133,1.2608293330495637,0.9798759067232329,14925824,7.443535327911377,9.84536771774292
11.751,12.099351833639497,11.402648166360501,8.836000000000002,9.182675640909483,8.48932435909052,0.12683764807879921,1.0885949738323688,0.16462931516933235,0.08904598098826608,1.206369684134715,0.9708202635300227,15089664,7.356444358825684,9.745700454711914
11.842,12.138607484733612,11.54539251526639,8.735,9.18284483920215,8.287155160797848,0.14158398448489604,1.0703070245683193,0.19664124510306358,0.0865267238667285,1.2025674331521545,0.938046615984484,15253504,7.464597558975219,9.790068054199219
11.968,12.37559784101489,11.56040215898511,8.727999999999998,9.180123876830232,8.275876123169764,0.11460163909941908,1.0389629125595092,0.14535443681393206,0.08384884138490609,1.1663516730345562,0.9115741520844624,15417344,7.4115208148956295,9.865709972381591
11.903999999999998,12.250271569725264,11.557728430274732,8.639999999999999,9.264611879489975,8.015388120510023,0.10157445226795965,1.0283953569829465,0.118258666724679,0.0848902378112403,1.1412342572433267,0.9155564567225664,15581184,7.521814203262329,9.81870470046997
11.975,12.242740546051582,11.707259453948417,8.594,9.062683261915762,8.125316738084237,0.09494988573715085,1.0166907995939254,0.11748672558083398,0.07241304589346773,1.1335905947278242,0.8997910044600266,15745024,7.480557775497436,9.840580081939697
11.942000000000002,12.30246636458899,11.581533635411015,8.598,8.840231294427454,8.355768705572547,0.09855176098644727,1.0512376055121422,0.1294261289747826,0.06767739299811196,1.1727732562330815,0.929701954791203,15908864,7.322541856765747,9.759319972991943
12.02,12.341807395813085,11.698192604186914,8.57,9.177799308982825,7.962200691017175,0.10341312261298292,1.0337578348815442,0.1462087955992996,0.06061744962666624,1.1263920972842227,0.9411235724788657,16072704,7.522498846054077,9.863779258728027
12.056000000000001,12.343861077605155,11.768138922394847,8.942,9.37466153052935,8.50933846947065,0.11215013633482154,1.0340530425310135,0.13556857499131733,0.08873169767832575,1.163612041993241,0.904494043068786,16236544,7.422952508926391,9.835592365264892
12.011000000000001,12.368475873311754,11.653524126688248,8.849,9.31975365107453,8.37824634892547,0.09562437734566623,1.0023823536932468,0.13528739631061226,0.05596135838072019,1.1151195979749886,0.889645109411505,16400384,7.349739694595337,9.768930149078368
12.114999999999998,12.46371908465124,11.766280915348757,8.626999999999999,9.149628931460935,8.104371068539063,0.10435011195950208,0.9893648236989975,0.13816401291169864,0.07053621100730553,1.1072099051009072,0.8715197422970877,16564224,7.44665904045105,9.835443496704102
12.089,12.265377436198625,11.912622563801376,8.417000000000002,8.93555665071427,7.898443349285733,0.08674598997458809,1.023076318204403,0.10918097916467205,0.06431100078450412,1.149736582127444,0.896416054281362,16728064,7.395624589920044,9.783033084869384
12.223999999999998,12.39247551750922,12.055524482490776,8.519,8.971138253192539,8.066861746807461,0.09606292396783828,1.0463970623910428,0.1311842357864369,0.06094161214923966,1.1462668217826348,0.9465273029994508,16891904,7.405427312850952,9.857213878631592
12.116,12.364241817589221,11.867758182410778,8.641000000000002,9.165756133837425,8.116243866162579,0.09287636610679326,1.0276037588715554,0.1165742088052355,0.06917852340835101,1.136692137561321,0.9185153801817898,17055744,7.388900852203369,9.763710880279541
12.183,12.458319814034516,11.907680185965484,8.666,9.024027931871244,8.307972068128757,0.08553448012098668,1.0342317998409272,0.120650762422466,0.050418197819507356,1.128730325315223,0.9397332743666313,17219584,7.315533590316773,9.746490097045898
11.994,12.267027471145305,11.720972528854695,8.77,9.336233167520236,8.203766832479763,0.07894475148059424,1.0040090285241603,0.10353102726449481,0.054358475696693664,1.0804435631382983,0.9275744939100223,17383424,7.370850038528443,9.618303966522216
12.037,12.292031370619382,11.78196862938062,8.573,8.99185677743114,8.15414322256886,0.08114444878883656,1.0426589965820312,0.1090960988034281,0.053192798774245015,1.127882567022904,0.9574354261411585,17547264,7.28143343925476,9.597532272338867
11.923,12.275336486898533,11.570663513101467,8.841,9.209956637018498,8.4720433629815,0.08216470801271494,1.0194575659930707,0.10777159682300241,0.05655781920242747,1.1264677751202312,0.9124473568659102,17711104,7.177373218536377,9.487093925476074
12.023000000000001,12.376498231961634,11.66950176803837,8.483,9.068287109032823,7.897712890967178,0.08569191140122706,1.0413314662873745,0.12359702244577343,0.04778680035668069,1.1349301859951426,0.9477327465796065,17874944,7.326340961456299,9.56223268508911
12.039999999999997,12.34103155980727,11.738968440192725,8.564,9.0155351592069,8.1124648407931,0.09612267352640624,1.0497680872678756,0.12350606651333221,0.06873928053948028,1.1478804123526114,0.9516557621831399,18038784,7.180630111694336,9.51922550201416
12.118,12.40097703087,11.835022969130002,8.471,9.1448167406647,7.797183259335299,0.08674423794727769,1.0172803439199924,0.13092474005242488,0.042563735842130496,1.123284170764459,0.9112765170755259,18202624,7.272910118103027,9.590013694763183
11.997000000000002,12.330588069331025,11.663411930668978,8.747,9.36467386216352,8.129326137836479,0.0787136227358132,1.0035443484783173,0.10297354669854042,0.05445369877308597,1.1104551299212024,0.8966335670354322,18366464,7.2333917140960695,9.465170574188232
12.198,12.382921605011422,12.013078394988579,8.857,9.565223834673755,8.148776165326243,0.08192626184318211,1.003750541806221,0.10859981481871064,0.05525270886765357,1.1058991554841524,0.9016019281282894,18530304,7.256423759460449,9.589165115356446
12.034000000000002,12.225739406487037,11.842260593512968,8.84,9.404570633313494,8.275429366686506,0.08087343000806865,0.9845713905990123,0.0949002117873717,0.06684664822876561,1.0780670694384533,0.8910757117595712,18694144,7.1907045364379885,9.44459924697876
11.991,12.295382982441529,11.68661701755847,8.670000000000002,9.202559855790879,8.137440144209124,0.07091028708964583,0.9525121428072453,0.0991475566995869,0.04267301747970477,1.0675000182355157,0.8375242673789748,18857984,7.238653469085693,9.406682109832763
12.099,12.370346641770265,11.827653358229735,8.572999999999999,9.017838172822431,8.128161827177566,0.06699007262941445,1.0293565697968006,0.10213846225640333,0.03184168300242556,1.1452990165822312,0.9134141230113699,19021824,7.247669887542725,9.463060665130616
12.102,12.412734613456564,11.791265386543436,8.889000000000001,9.368801000415798,8.409198999584204,0.08718724390491842,1.0055770874023438,0.11413290620851277,0.06024158160132406,1.1038431195800675,0.9073110552246201,19185664,7.135484933853149,9.40794334411621
12.128000000000002,12.333270553173126,11.922729446826878,8.989999999999998,9.397676342212788,8.582323657787208,0.06899573840200898,1.0111980065703392,0.08425926037791276,0.053732216426105206,1.101209125645849,0.9211868874948295,19349504,7.112728023529053,9.410478019714356
12.097,12.364733076029092,11.829266923970907,8.783000000000001,9.218454934522507,8.347545065477496,0.07001451720716427,1.0176247842609882,0.09892297677507736,0.04110605763925118,1.1177229387743095,0.9175266297476671,19513344,7.068193483352661,9.365270328521728
12.127,12.401264470903543,11.852735529096458,8.645999999999999,9.151632277450718,8.14036772254928,0.07298234310001131,1.0069476246833802,0.10426245911621262,0.041702227083809995,1.127328549921366,0.8865666994453942,19677184,7.160494947433472,9.38586893081665
12.084,12.325958674157386,11.842041325842613,8.688999999999998,9.063685201202288,8.314314798797708,0.06107950999867166,0.9907617919147015,0.08353855756205428,0.03862046243528905,1.0910402067357396,0.8904833770936634,19841024,7.061340427398681,9.318569660186768
12.081,12.261413414135424,11.900586585864575,8.341000000000001,8.84542938058761,7.836570619412391,0.07680310711730268,1.0320650719106197,0.10906110971244339,0.04454510452216197,1.1458751072685625,0.9182550365526769,20004864,7.106658554077148,9.325934791564942
12.131,12.419702268782219,11.842297731217782,8.522,8.879485664048225,8.164514335951775,0.05637720413506027,0.9882879234850407,0.07757030002392203,0.03518410824619851,1.0779556079679107,0.8986202390021706,20168704,7.1466912746429445,9.34991102218628
12.338999999999999,12.603818805978728,12.07418119402127,8.801999999999998,9.291873453046803,8.312126546953193,0.05482900217175478,0.9943131618201733,0.07555398641918887,0.03410401792432069,1.0861512024148732,0.9024751212254734,20332544,7.117366170883178,9.45408296585083
12.041,12.16823600119463,11.91376399880537,8.866,9.311694962951119,8.42030503704888,0.07192759031895542,0.9887804821133613,0.10132909926463138,0.042526081373279456,1.1225854222203056,0.854975542006417,20496384,7.1150298595428465,9.234304237365723
12.243,12.47641165352227,12.00958834647773,8.776,9.280622631280048,8.271377368719952,0.07801473091822114,0.9551557064056396,0.11056869934379498,0.0454607624926473,1.0423843944452014,0.8679270183660779,20660224,7.13423433303833,9.363580417633056
12.308000000000002,12.494965237410597,12.121034762589407,8.696000000000002,9.358015105567842,8.03398489443216,0.064915379777085,0.9689910054206848,0.08559413262111173,0.044236626933058264,1.0305425221198485,0.9074394887215211,20824064,7.039631414413452,9.375950145721436
12.113,12.26452887513606,11.96147112486394,8.768,9.257035786011617,8.278964213988385,0.06028177081607278,0.9755038246512413,0.08771393987034311,0.03284960176180245,1.0983472946964863,0.8526603546059963,20987904,7.174433708190918,9.254899024963379
12.177,12.442746119444855,11.911253880555144,8.745000000000001,9.211995717325117,8.278004282674885,0.05703738675219934,0.9769646570086479,0.07764571377205652,0.03642905973234216,1.0837079744505103,0.8702213395667854,21151744,7.086855745315551,9.258569049835206
12.249,12.471730779193178,12.026269220806823,8.607000000000001,8.968359931370372,8.24564006862963,0.057708466588519455,0.9762709468603135,0.06873407073158791,0.046682862445451,1.0724073511325405,0.8801345425880865,21315584,7.041372585296631,9.281244373321533
12.118,12.339621298615453,11.896378701384547,8.837,9.289217867846904,8.384782132153095,0.05579882021993395,1.0020238421857357,0.08129745182280877,0.03030018861705913,1.1114575856916893,0.8925900986797821,21479424,7.02914514541626,9.179084777832031
12.125,12.364802001659703,11.885197998340297,8.979999999999999,9.48793700396801,8.472062996031987,0.05828549906145776,1.0265545956790447,0.07968839421925118,0.03688260390366434,1.121935583842734,0.9311736075153554,21643264,7.0162323951721195,9.15757999420166
12.16,12.32607227342335,11.99392772657665,8.926,9.313019379359742,8.538980620640258,0.04592731457669284,1.0049102365970612,0.06099136622095757,0.030863262932428116,1.0822444069608135,0.927576066233309,21807104,7.0398805141448975,9.193605041503906
12.181999999999999,12.384178139273263,11.979821860726734,8.754999999999999,9.163344217542013,8.346655782457985,0.05932297272374849,0.9872019402682781,0.08311816266122439,0.035527782786272596,1.0429683594657906,0.9314355210707658,21970944,6.96556544303894,9.182778358459473
12.15,12.479939388373078,11.820060611626923,8.82,9.29604621624376,8.343953783756241,0.06556597733870143,0.9778386041522026,0.08097618110654983,0.05015577357085302,1.0394774350599414,0.9161997732444639,22134784,7.0188806533813475,9.157112121582031
12.047,12.328817316714215,11.765182683285786,8.557,9.111257160531103,8.002742839468898,0.049346280028112186,0.9782321818172932,0.06435046419501239,0.03434209586121197,1.050525398862935,0.9059389647716514,22298624,7.019355964660645,9.08027925491333
12.277999999999999,12.454227126175285,12.101772873824713,8.692000000000002,9.292113322631653,8.09188667736835,0.04564226979273368,0.9698238842189312,0.06898164041394689,0.022302899171520476,1.0652250709158726,0.8744226975219898,22462464,6.977797555923462,9.193724727630615
12.333000000000002,12.593347844239204,12.0726521557608,8.824,9.178885897155691,8.469114102844308,0.05526444637216622,1.004077535122633,0.07332749070837019,0.037201402035962255,1.115723124765662,0.8924319454796038,22626304,6.978750467300415,9.223909759521485
12.21,12.396386694804109,12.023613305195893,9.004000000000001,9.434771401093435,8.573228598906567,0.061006932100281075,0.9782566592097283,0.09553741204934779,0.02647645215121435,1.0829099732907632,0.8736033451286933,22790144,7.074543285369873,9.164017295837402
12.093000000000002,12.320378539004896,11.865621460995108,8.864,9.444778787491417,8.283221212508584,0.05419065346941347,0.9828764282166957,0.07116043724546364,0.03722086969336331,1.0826312231329225,0.883121633300469,22953984,7.014396047592163,9.051993083953857
12.149999999999999,12.323320512346346,11.976679487653652,8.681999999999999,9.173483468694522,8.190516531305475,0.04883335926569994,1.001784060150385,0.07151015155332739,0.026156566978072487,1.0914380177819307,0.9121301025188391,23117824,6.928180789947509,9.057048797607422
12.291,12.44076314633447,12.14123685366553,8.705000000000002,9.175388137605532,8.234611862394472,0.052293798676691906,1.0047608956694603,0.0754092228665127,0.029178374486871106,1.1122501294107003,0.8972716619282202,23281664,6.892873287200928,9.131838321685791
12.29,12.511720544830649,12.06827945516935,8.623999999999999,9.144542025200655,8.103457974799342,0.04494809119496489,0.9796278573572635,0.06061647611295472,0.029279706276975057,1.0582730373538876,0.9009826773606395,23445504,6.983097219467163,9.132608413696289
12.01,12.209849943707773,11.810150056292226,8.716000000000001,9.136932298594443,8.295067701405559,0.04831053601810705,1.0020080521702766,0.0715385323860519,0.025082539650162196,1.08992763254264,0.9140884717979131,23609344,6.932419681549073,8.933922386169433
12.382000000000001,12.594922521119774,12.16907747888023,8.715,9.161928405899648,8.268071594100352,0.046031848294660394,1.0039045453071593,0.06645627323971875,0.025607423349602036,1.1260853189589155,0.8817237716554032,23773184,7.005522155761719,9.183404636383056
12.267,12.478284168834298,12.055715831165701,8.903,9.433868156890203,8.372131843109798,0.04419563405681399,0.9928116090595722,0.05991586955957716,0.028475398554050815,1.0937759104629396,0.8918473076562048,23937024,6.882116651535034,9.073249816894531
12.198,12.349248140484438,12.046751859515563,8.633,8.981168062866196,8.284831937133802,0.04134775178972628,0.9877351269125938,0.05665853310970939,0.026036970469743168,1.083996372060805,0.8914738817643826,24100864,6.90830249786377,9.031211280822754
12.304999999999998,12.628365118712576,11.98163488128742,8.937,9.490986461928447,8.383013538071552,0.062398277479223864,0.9728116609156132,0.08705565640114912,0.0377408985572986,1.0625580006947506,0.883065321136476,24264704,6.850782442092895,9.06744909286499
12.169999999999998,12.321195238020248,12.018804761979748,9.011,9.512147682824134,8.509852317175865,0.044791479036211924,0.9653597913682461,0.06705498816600967,0.02252796990641417,1.0705233674977426,0.8601962152387497,24428544,6.901812744140625,8.99241018295288
12.299000000000001,12.589979380712794,12.008020619287208,8.846,9.147801259109368,8.544198740890632,0.04640366016537876,0.9469016276299953,0.07752486360503169,0.015282456725725826,1.0292214605183423,0.8645817947416482,24592384,6.875559902191162,9.053984260559082
12.219,12.500654043109627,11.937345956890372,8.743,9.07190880194972,8.414091198050281,0.04377882029511962,0.9614030070602894,0.0672261172471618,0.020331523343077435,1.0565697618367385,0.8662362522838402,24756224,6.914086961746216,9.000308609008789
12.191,12.437554253664382,11.944445746335619,8.898,9.223416655996585,8.572583344003414,0.03582123958040026,0.963560787588358,0.05055747936213969,0.021084999798660832,1.054157948683182,0.8729636264935338,24920064,6.882395935058594,8.967518329620361


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-climber-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.466,2.9590557777777278,1.9729442222222726,2.3299999999999996,2.706191440625647,1.9538085593743522,0.5795825798995793,2.705606183409691,0.7212220165570329,0.4379431432421257,2.7072366907602285,2.7039756760591533,16384,0.29661483839154246,2.395185422897339
2.1609999999999996,2.5353113677140993,1.7866886322859,2.343,2.786103825305086,1.8998961746949141,0.13364949878305193,2.700488531589508,0.16114494494914025,0.10615405261696362,2.709995329211968,2.690981733967048,180224,0.6249559134244919,2.270439636707306
2.375,2.8611121269830657,1.8888878730169345,2.377,2.691961902458059,2.0620380975419406,0.1447801887989044,2.7023742228746412,0.17807734510225337,0.11148303249555541,2.7079548586917683,2.696793587057514,344064,0.8237190663814544,2.4466791987419128
2.109,2.5133129975650053,1.7046870024349947,2.3579999999999997,2.778257064188099,1.9377429358119005,0.16118852449581025,2.697045683860779,0.198963336952327,0.1234137120392935,2.7094839064559793,2.6846074612655784,507904,0.8620584726333618,2.1996192216873167
2.099,2.4567555031023285,1.741244496897672,2.295,2.762851472157564,1.8271485278424358,0.1402879509143531,2.6918461114168166,0.1688947866132865,0.11168111521541968,2.702639328430778,2.681052894402855,671744,0.7654645562171936,2.1867318153381348
2.2569999999999992,2.8120144142272334,1.701985585772765,2.455,2.901346278129436,2.008653721870564,0.14585925135761496,2.6828053921461104,0.19513771494288773,0.09658078777234219,2.7109963970164976,2.654614387275723,835584,0.8811734974384308,2.3720788955688477
2.625,3.156944545982004,2.093055454017996,2.4530000000000003,2.910406821112235,1.9955931788877654,0.1267241286579519,2.6796072632074357,0.1633392259513513,0.0901090313645525,2.6999500233334874,2.659264503081384,999424,0.9181672513484955,2.7080272436141968
2.336,2.7764588516535906,1.895541148346409,2.463,2.803089694051437,2.122910305948563,0.12196528380736707,2.6626571834087374,0.14624021207300844,0.0976903555417257,2.709541934484709,2.615772432332766,1163264,0.9159121036529541,2.4125179290771483
2.9219999999999997,3.1991569952211196,2.64484300477888,2.8419999999999996,3.4745472314380956,2.2094527685619036,0.1541325503028929,2.650719779729843,0.19705397479022424,0.11121112581556157,2.6861395640369463,2.6152999954227396,1327104,1.1528142869472504,2.915058898925781
3.1350000000000002,3.7199316199351857,2.5500683800648147,2.789,3.1622947896770057,2.4157052103229946,0.16264582173898814,2.655819606781006,0.18960446978116396,0.13568717369681232,2.6850508340746817,2.6265883794873304,1490944,1.246325385570526,3.1197619676589965
3.2940000000000005,3.6574886518173577,2.9305113481826432,2.802,3.315279650872699,2.288720349127301,0.160565784946084,2.643219566345215,0.18879163068965188,0.13233993920251613,2.681918298818438,2.604520833871992,1654784,1.3373034417629241,3.174051284790039
3.418,4.082060238231443,2.7539397617685575,2.9269999999999996,3.3564659474277323,2.497534052572267,0.17283529052510854,2.636578705906868,0.21616745546558047,0.1295031255846366,2.6603944878816774,2.612762923932059,1818624,1.561208999156952,3.414730405807495
3.251,4.088907512796013,2.413092487203987,3.3649999999999998,3.973378993720197,2.7566210062798024,0.17423215769231318,2.6134754925966264,0.21936710090466763,0.12909721447995873,2.641190052192351,2.585760933000902,1982464,1.66272075176239,3.3770965814590452
3.5479999999999996,4.514951911937714,2.581048088062286,3.625,4.313494734910877,2.936505265089122,0.19024322051554915,2.602657416462898,0.2402683649356846,0.1402180760954137,2.633898435014036,2.57141639791176,2146304,1.5471262454986572,3.7545884370803835
4.136,4.845791518687001,3.4262084813129987,3.6960000000000006,4.346556684693963,3.045443315306038,0.21302557568997144,2.5892105251550674,0.2579669615920387,0.16808418978790418,2.6107764361510672,2.5676446141590676,2310144,2.1299675583839415,4.249995398521423
4.671000000000001,5.531040115343465,3.8109598846565365,3.6090000000000004,4.415429786156241,2.80257021384376,0.19463328998535873,2.5754987478256224,0.22850842420867878,0.16075815576203867,2.6222772475624923,2.5287202480887525,2473984,2.5593377232551573,4.580226802825928
4.747999999999999,5.747977999757994,3.7480220002420044,3.901,4.676505641501079,3.125494358498921,0.228613686747849,2.5356955945491793,0.29085080546036757,0.1663765680353304,2.628048590480873,2.4433425986174857,2637824,2.2727214455604554,4.864609551429749
5.296,6.14260734700332,4.44939265299668,4.9350000000000005,5.725180359158592,4.144819640841409,0.21877924725413322,2.5134891867637634,0.2583886179797127,0.1791698765285538,2.5872636185653732,2.4397147549621536,2801664,2.921299934387207,5.262516736984253
5.4719999999999995,5.911836333196792,5.032163666803207,4.6659999999999995,5.298901256121363,4.033098743878636,0.2629537777975201,2.4639852315187456,0.29856744772099697,0.22734010787404327,2.5404598559345426,2.3875106071029486,2965504,3.2154358863830566,5.4821264266967775
5.524,6.633803586225959,4.414196413774041,4.99,5.586925455982571,4.39307454401743,0.28299799431115386,2.4424314320087435,0.3415002951690444,0.22449569345326328,2.547735939757664,2.337126924259823,3129344,3.5215599060058596,5.642108058929443
5.747999999999999,6.278166011735946,5.2178339882640525,5.132,5.961997590357948,4.302002409642052,0.26161391120404004,2.4107462644577025,0.31159297606776043,0.21163484634031962,2.5242208997844906,2.2972716291309143,3293184,3.4525687456130982,5.765795040130615
6.180999999999999,6.907738605001825,5.4542613949981735,5.332,5.893084663843167,4.770915336156833,0.29671079535037276,2.3802328944206237,0.3432249484550087,0.2501966422457368,2.5050769133275717,2.2553888755136757,3457024,3.9621609687805175,6.162722158432007
6.718000000000001,7.4747271635140375,5.961272836485964,5.526000000000001,6.245627681513156,4.806372318486845,0.30077566746622325,2.351079586148262,0.34831734681812865,0.25323398811431785,2.4471874696611113,2.2549717026354124,3620864,4.184638214111328,6.532603931427002
6.774000000000001,7.78780668768755,5.760193312312452,5.917,6.538096610842468,5.295903389157532,0.30293800476938487,2.2558344066143037,0.36020198562176714,0.2456740239170026,2.3648700844732353,2.146798728755372,3784704,4.455593466758728,6.77770962715149
7.0550000000000015,7.885063250602027,6.224936749397976,5.786999999999999,6.5585056707503835,5.015494329249615,0.30203916393220426,2.2015018597245217,0.35650776024864733,0.24757056761576118,2.323580404450391,2.0794233149986523,3948544,4.78359637260437,6.849368333816528
7.615999999999998,8.284284370608798,6.9477156293911975,6.125,6.833621902004165,5.416378097995835,0.30944883096963166,2.1841979563236236,0.35916385582810134,0.259733806111162,2.315475661711258,2.052920250935989,4112384,5.068608331680298,7.281140995025635
7.325,8.189167229186573,6.460832770813426,6.183000000000001,6.847545709488821,5.518454290511181,0.2670508636161685,2.1617276668548584,0.30122808590295574,0.2328736413293812,2.330353739656932,1.993101594052785,4276224,4.9664655208587645,7.109349870681763
7.919999999999999,8.750457705124107,7.089542294875891,6.356,7.037853356668426,5.674146643331574,0.31513559594750407,2.1344094410538674,0.35293873639747103,0.2773324554975371,2.2837723784312978,1.985046503676437,4440064,5.295411777496338,7.446269989013672
7.81,8.760073681353187,6.859926318646811,6.639,7.438705570819661,5.839294429180339,0.3064420409500599,2.127604477107525,0.3496397013995721,0.26324438050054766,2.2866220342058674,1.9685869200091826,4603904,5.460553359985352,7.454497528076172
7.997999999999999,8.881173822075812,7.114826177924186,6.628,7.259629638316633,5.9963703616833675,0.28593006245791913,2.0608336865901946,0.32117515394460505,0.2506849709712332,2.245107920762839,1.8765594524175504,4767744,5.345883464813232,7.562734508514405
7.802,8.691458262089908,6.912541737910091,6.851000000000001,7.8127426890806095,5.889257310919392,0.30910580772906543,1.9901277810335158,0.34630869350067517,0.2719029219574557,2.1657858346279735,1.8144697274390584,4931584,5.684588527679443,7.447619390487671
8.399000000000001,9.1921387016153,7.605861298384704,6.8,7.2601956105831515,6.339804389416848,0.28891338799148797,1.9934971243143083,0.3223909716022365,0.25543580438073943,2.1437019692553774,1.8432922793732394,5095424,6.007659101486206,7.896316289901733
8.329,9.290056189824508,7.367943810175493,6.639,7.209551487597746,6.068448512402255,0.27847554646432393,1.9855060398578643,0.314898562637723,0.24205253029092486,2.1926768744739342,1.7783352052417944,5259264,5.674124717712402,7.755823230743408
8.422,9.11392196091756,7.730078039082442,6.747,7.2904160468738475,6.203583953126152,0.28883527908474205,1.9274944424629212,0.3396739398797687,0.2379966182897154,2.1064753822257365,1.7485135027001062,5423104,6.019001245498657,7.890262460708618
8.531,9.422038158554392,7.63996184144561,6.894999999999999,7.532216603675703,6.257783396324294,0.3058819271624088,1.8956946313381196,0.36062116312013565,0.25114269120468197,2.062665619697807,1.728723642978432,5586944,6.098325967788696,7.92747654914856
8.956999999999999,9.755023182620654,8.158976817379344,7.073,7.525284202686763,6.620715797313238,0.29140763115137813,1.853968821465969,0.31470356486678586,0.2681116974359704,2.013927924246607,1.6940097186853311,5750784,6.256316184997559,8.241605949401855
9.096,9.872172661203678,8.319827338796323,7.1290000000000004,7.9348715778584085,6.323128422141592,0.2688372699543834,1.8688672915101052,0.32130523245024123,0.21636930745852556,2.025721116356669,1.7120134666635412,5914624,6.238022422790527,8.380235528945922
8.953999999999999,9.58866841736453,8.319331582635467,7.051,7.9994877437268235,6.102512256273177,0.30278998501598836,1.764242447912693,0.3394278650136611,0.2661521050183156,1.9064360354545555,1.6220488603708305,6078464,6.325303363800049,8.161783266067506
9.132,9.829922631815304,8.434077368184695,7.216999999999999,8.142981101319027,6.291018898680971,0.2945049932226539,1.7937680259346962,0.33506059222923784,0.25394939421606993,1.9091599787625708,1.6783760731068216,6242304,6.385086393356323,8.334905338287353
9.493,10.29427460960647,8.69172539039353,7.142999999999999,7.919956240724018,6.36604375927598,0.2711550178006291,1.7600819438695907,0.31515333326268763,0.2271567023385706,1.898280566204966,1.6218833215342154,6406144,6.520477724075318,8.60951566696167
9.339,10.114209004075676,8.563790995924325,7.742999999999999,8.389158649249547,7.096841350750451,0.2864345021545887,1.7620009899139404,0.32412679970669755,0.24874220460247987,1.9207060412864176,1.6032959385414631,6569984,6.491652774810791,8.458348560333253
9.456,9.94743056478001,8.964569435219989,7.260999999999998,7.88981555324276,6.632184446757237,0.2901302583515644,1.7361496448516847,0.33019394635133853,0.2500665703517903,1.8558913671695836,1.6164079225337857,6733824,6.574217700958252,8.563659954071046
9.276,9.884756108798918,8.667243891201082,7.2909999999999995,7.753481350975366,6.828518649024633,0.2950326258316636,1.7131810292601586,0.3200410257365787,0.2700242259267485,1.8527514770800009,1.5736105814403163,6897664,6.39906678199768,8.368156099319458
9.531000000000002,10.348073436112081,8.713926563887924,7.322999999999999,8.09162279435364,6.554377205646357,0.2915938589721918,1.6687429204583168,0.32552857513294436,0.25765914281143926,1.8229319761756133,1.5145538647410204,7061504,6.711570453643799,8.545576238632203
9.427000000000001,10.185828702672746,8.668171297327257,7.931,8.595581823404764,7.266418176595237,0.30743954293429854,1.6468600377440452,0.3288346919267856,0.28604439394181147,1.7544544383434248,1.5392656371446656,7225344,6.660424709320068,8.476392698287963
9.703999999999999,10.37586605808003,9.032133941919968,7.585000000000001,8.591829181142462,6.578170818857539,0.2883834533393383,1.6498541042208672,0.33260876871304895,0.24415813796562766,1.788194558616702,1.5115136498250323,7389184,6.66423602104187,8.645998430252074
9.422,10.170328804737597,8.673671195262404,7.641000000000001,8.199631363244135,7.0823686367558665,0.2958214679732919,1.6162421271204948,0.3472082369810775,0.2444346989655063,1.7573843842741703,1.4750998699668192,7553024,6.592262125015258,8.419612932205201
9.843,10.431456455483326,9.254543544516673,7.753,8.568157040084916,6.937842959915085,0.3176711330190301,1.5796202570199966,0.3620313662560743,0.2733108997819859,1.7409213097348601,1.4183192043051331,7716864,6.871364879608154,8.744141578674316
9.838,10.58851715503378,9.087482844966217,7.437,8.154175710687415,6.719824289312585,0.2874632654711604,1.609550480544567,0.3406577524532289,0.23426877848909197,1.7591766816374526,1.4599242794516816,7880704,6.627399349212647,8.741497421264649
9.695,10.427041665480866,8.962958334519135,7.862,8.304985327070773,7.419014672929227,0.29006373733282087,1.5763310059905051,0.33217673428034517,0.24795074038529658,1.7174499522866395,1.4352120596943707,8044544,6.832833957672119,8.604937171936035
9.950999999999999,10.463258723693407,9.43874127630659,8.077,8.575197751901792,7.578802248098207,0.2969079127535224,1.5286067500710487,0.33286296303027607,0.26095286247676874,1.624912576496613,1.4323009236454844,8208384,6.899365234375,8.802907943725586
9.738999999999999,10.518659541081874,8.959340458918124,7.864999999999999,8.71770452092152,7.012295479078479,0.2734948737546801,1.528657576441765,0.2978683210770075,0.24912142643235277,1.6655921819492943,1.3917229709342356,8372224,6.755954790115356,8.611998367309571
9.933000000000002,10.768273009261046,9.097726990738957,7.510000000000001,8.094414236650683,6.925585763349318,0.28206279408186674,1.5616555571556092,0.30600021007365913,0.25812537809007435,1.682452414776286,1.4408586995349324,8536064,6.711406564712524,8.705247640609741
10.049,10.807398971518289,9.29060102848171,7.9670000000000005,8.52878376623039,7.405216233769612,0.29264365397393705,1.536356581747532,0.34965397407568655,0.23563333387218754,1.686738586592363,1.385974576902701,8699904,6.864034128189087,8.804797029495239
10.239,11.120220176800329,9.357779823199673,7.633,8.230395179090022,7.0356048209099775,0.28476605545729394,1.4744941383600234,0.320534446463656,0.2489976644509319,1.6521422058415094,1.2968460708785374,8863744,6.921764612197876,8.961446475982665
10.061,10.922457485892368,9.199542514107632,7.725999999999999,8.08775129578206,7.364248704217938,0.28089383393526074,1.48313060849905,0.32147577406915767,0.2403118938013638,1.5878588305896955,1.3784023864084047,9027584,6.727912712097168,8.789745616912843
10.278,10.80003065044114,9.75596934955886,7.948,8.436933533315113,7.459066466684888,0.28087436836212876,1.491278199851513,0.32675298953344506,0.23499574719081245,1.6162606244053797,1.3662957752976463,9191424,7.031029319763183,8.956117534637452
10.519,10.97983511150953,10.05816488849047,7.815999999999998,8.439862164263868,7.192137835736128,0.284193229675293,1.4878646641969682,0.34354959238614297,0.22483686696444297,1.5930943133545978,1.3826350150393385,9355264,7.091967487335205,9.170090389251708
10.541999999999998,11.195525821984102,9.888474178015894,8.089,8.55922228785969,7.618777712140312,0.287476540543139,1.4585634171962738,0.31171917769413915,0.2632339033921388,1.555995422490212,1.3611314119023357,9519104,6.995694160461426,9.166644763946532
10.456999999999999,11.091618783207682,9.822381216792316,8.375,9.406389839003662,7.343610160996338,0.30212900806218385,1.448761883378029,0.3453469438172602,0.25891107230710747,1.5940888721151907,1.3034348946408671,9682944,7.008682537078857,9.082012939453126
10.356000000000002,11.24917635436682,9.462823645633183,8.138,8.800990196005944,7.475009803994055,0.28939951620995996,1.4048860639333725,0.3509594547694962,0.22783957765042373,1.5452509836372808,1.2645211442294642,9846784,7.141817617416382,8.979079246520996
10.708000000000002,11.385064251013153,10.03093574898685,7.851000000000001,8.378815308607093,7.323184691392909,0.29343448486179113,1.407058170437813,0.33190084642126316,0.2549681233023191,1.5521936527823545,1.2619226880932712,10010624,7.111095714569092,9.274389743804932
10.184000000000001,10.800931114469032,9.56706888553097,8.040000000000001,8.549332897032972,7.530667102967029,0.2892770333215594,1.4700085267424583,0.3166072283637825,0.2619468382793363,1.602839525381171,1.3371775281037457,10174464,6.986676597595215,8.838715028762817
10.696,11.237557014542329,10.15444298545767,8.055,8.54882689274684,7.5611731072531585,0.29091258700937034,1.4017309993505478,0.33338087030453517,0.24844430371420553,1.5236244421100982,1.2798375565909974,10338304,7.116689395904541,9.231598281860352
10.764,11.337484088706914,10.190515911293085,8.431999999999999,8.974932776686027,7.889067223313971,0.3076888060197234,1.3880099669098853,0.3569899104041531,0.25838770163529373,1.522778786895555,1.2532411469242157,10502144,7.186297273635864,9.258655261993407
10.858,11.456043476680417,10.259956523319584,8.213999999999999,8.732501687557523,7.695498312442475,0.28214478902518747,1.3940392777323722,0.3369209741601333,0.22736860389024166,1.490294496095498,1.2977840593692465,10665984,7.217756986618042,9.353285694122315
10.734,11.456678351689048,10.011321648310952,8.425,9.081829506036385,7.768170493963617,0.273025538213551,1.3782681927084923,0.30307750072717277,0.2429735756999293,1.5058478073067059,1.2506885781102788,10829824,7.232079219818115,9.222342681884765
10.907,11.268857706840686,10.545142293159314,8.290000000000001,8.730386194152361,7.849613805847641,0.3003229105845094,1.3623376846313477,0.3346341205919284,0.2660117005770904,1.4724135869755104,1.252261782287185,10993664,7.347185039520264,9.389437294006347
10.849999999999998,11.403082272360992,10.296917727639004,8.262000000000002,8.730824060815998,7.793175939184007,0.2895369289442897,1.3366833090782166,0.34377116408648345,0.2353026938020959,1.4267426409994122,1.2466239771570211,11157504,7.385556173324585,9.338460350036621
10.973000000000003,11.805058291227246,10.14094170877276,8.214,8.69838001610306,7.729619983896941,0.278291342779994,1.295741817355156,0.3298255449973904,0.2267571405625976,1.3926582221662183,1.1988254125440938,11321344,7.266911792755127,9.415035247802734
10.984999999999998,11.58917298847267,10.380827011527325,8.506,9.09757755197438,7.91442244802562,0.2801645461469889,1.3011533722281456,0.312072511794966,0.24825658049901178,1.4134134583973774,1.1888932860589139,11485184,7.403855466842652,9.43789300918579
10.931000000000001,11.390531282939476,10.471468717060526,8.468,9.026207846594797,7.909792153405204,0.28739922232925885,1.338341797888279,0.3291291727294371,0.24566927192908064,1.4538806643270048,1.2228029314495532,11649024,7.429015350341797,9.400400829315185
11.083,11.637040612229827,10.528959387770174,8.315999999999999,8.82616075897701,7.805839241022988,0.2590708814561367,1.3730682283639908,0.29838621956356104,0.2197555433487124,1.5138997339853142,1.2322367227426674,11812864,7.43361349105835,9.496352863311767
11.193999999999999,11.659342884333691,10.728657115666307,8.574,9.31969698939985,7.82830301060015,0.3016253266483545,1.300947019457817,0.3520946936726583,0.25115595962405074,1.412886200614351,1.189007838301283,11976704,7.473723697662353,9.595040225982666
10.942,11.579413523546528,10.304586476453473,8.338000000000001,8.864778890996973,7.811221109003029,0.2817462807521224,1.333869881927967,0.3272282439576968,0.236264317546548,1.4748896615348537,1.1928501023210805,12140544,7.284140872955322,9.338254356384278
10.932999999999998,11.399498660233872,10.466501339766124,8.167,8.884454528175828,7.449545471824171,0.26877212822437285,1.3018149122595788,0.3167332485261875,0.2208110079225582,1.4065387375595193,1.1970910869596383,12304384,7.38149995803833,9.34088945388794
11.088999999999999,11.623648482650047,10.55435151734995,8.056000000000001,8.656935936685436,7.455064063314567,0.2792915792204439,1.3050685346126556,0.34543243916136335,0.21315071927952445,1.4065426532458765,1.2035944159794347,12468224,7.482843685150146,9.48415298461914
11.173,11.724054443771212,10.621945556228788,8.344,9.15183909288917,7.536160907110828,0.27098242435604336,1.3410891816020012,0.3088829671447403,0.23308188156734644,1.4908031742804055,1.1913751889235968,12632064,7.416248178482055,9.517078304290772
11.483999999999998,11.98580075727324,10.982199242726756,8.429999999999998,8.774180185368069,8.085819814631927,0.2884232133626938,1.297875666618347,0.35339657104805167,0.2234498556773359,1.4526916418090476,1.1430596914276465,12795904,7.470186424255371,9.770099544525147
11.197,11.6327304212469,10.7612695787531,8.256,9.246840047636347,7.2651599523636525,0.27446447145193814,1.2818280816078187,0.32680628687477503,0.22212265602910125,1.4147396603939915,1.148916502821646,12959744,7.425931024551391,9.528264331817628
11.209999999999999,11.683201859675128,10.73679814032487,8.504,8.930923880803125,8.077076119196875,0.26450821105390787,1.3036983788013459,0.3019679905112445,0.22704843159657123,1.4344824329633816,1.1729143246393101,13123584,7.472565174102783,9.516778659820556
11.449000000000002,11.881190930029774,11.016809069970229,8.32,9.04691127381545,7.5930887261845506,0.28279290460050105,1.2826800286769866,0.3336564983940656,0.23192931080693652,1.402959030902317,1.1624010264516562,13287424,7.482708072662353,9.70377311706543
11.34,11.772619925569778,10.907380074430222,8.402,8.951869075326117,7.852130924673881,0.25505425203591586,1.2317549660801888,0.30794956728832107,0.20215893678351068,1.347421331343938,1.1160886008164395,13451264,7.586040687561035,9.648201847076416
11.34,11.819749934861903,10.860250065138096,8.497,9.151156709053724,7.842843290946274,0.25157373081892725,1.2245664119720459,0.2995567187463711,0.20359074289148343,1.3692172206325872,1.0799156033115045,13615104,7.614650106430053,9.615292263031005
11.269000000000002,12.013747608253967,10.524252391746037,8.679999999999998,9.37752419312881,7.982475806871186,0.24615764822810887,1.2715446814894675,0.28964130446424535,0.2026739919919724,1.3576722683429723,1.1854170946359628,13778944,7.474430894851684,9.542849445343018
11.379000000000001,12.12212112067953,10.635878879320472,8.375,8.991931924931755,7.758068075068246,0.24412671104073524,1.2341714635491372,0.2907013248058073,0.1975520972756632,1.3275871005721542,1.1407558265261202,13942784,7.660940361022949,9.64121503829956
11.624,11.947549068921548,11.300450931078453,8.245,8.600478550689067,7.889521449310932,0.24118785904720424,1.2238869339227676,0.29058877455986376,0.19178694353454473,1.3055996227823843,1.142174245063151,14106624,7.689734029769897,9.847007560729981
11.395,11.870610134458886,10.919389865541113,8.552,9.1575708051087,7.946429194891299,0.2420103820040822,1.2289950609207154,0.2803847492527931,0.2036360147553713,1.3568086398495183,1.1011814819919126,14270464,7.564290523529053,9.646090602874756
11.541,11.929984575529673,11.152015424470328,8.07,8.670816111634833,7.469183888365167,0.2586370328441262,1.1994005024433136,0.3070911961605718,0.21018286952768062,1.2912199832419702,1.107581021644657,14434304,7.646278381347656,9.791294860839844
11.626000000000001,12.111019587233342,11.14098041276666,8.35,8.843213949518868,7.856786050481133,0.24034722931683064,1.2242665767669678,0.2605604065497237,0.22013405208393763,1.3284393415910407,1.120093811942895,14598144,7.701603078842163,9.830456161499024
11.598999999999998,12.052176566031385,11.145823433968612,8.576,9.091231986584685,8.060768013415316,0.2348524672910571,1.2385520339012146,0.27819371513729885,0.19151121944481533,1.2957383825700697,1.1813656852323595,14761984,7.6866233348846436,9.76829252243042
11.59,12.022134238402836,11.157865761597163,8.591000000000001,9.224505327522984,7.9574946724770195,0.24761661160737272,1.2229683071374893,0.28453637872946635,0.2106968444852791,1.3508175102687345,1.095119104006244,14925824,7.674741268157959,9.795522594451905
11.826999999999998,12.259574849014593,11.394425150985404,8.663,9.317095558767983,8.008904441232017,0.2511396335437894,1.2214763805270195,0.29310562456358646,0.2091736425239923,1.3323605083868164,1.1105922526672225,15089664,7.693063449859619,9.9444730758667
11.437999999999999,11.968316886399066,10.907683113600932,8.562999999999999,8.966188541503847,8.15981145849615,0.24679667316377163,1.263376696407795,0.3029128884282633,0.19068045789927998,1.3609633903590155,1.1657900024565746,15253504,7.659463596343994,9.655016231536866
11.711,12.174690629622813,11.247309370377188,8.505,9.11934924920602,7.890650750793981,0.22908517047762866,1.2330318138003349,0.28733140643324306,0.17083893452201426,1.3537574628531297,1.11230616474754,15417344,7.750457143783569,9.852879619598388
11.8,12.14117444218464,11.458825557815361,8.575999999999999,9.189615514797335,7.962384485202662,0.21142265275120736,1.2502541527152062,0.25261006999620633,0.17023523550620842,1.3712450264532678,1.1292632789771446,15581184,7.733420324325562,9.90456781387329
11.616,11.970801352872279,11.26119864712772,8.285999999999998,8.787999999999998,7.783999999999997,0.2252241825684905,1.2636810138821601,0.28564223041801673,0.16480613471896424,1.3789797282112046,1.1483822995531157,15745024,7.748610591888427,9.765428733825683
11.465,11.713646335183126,11.216353664816873,8.84,9.588010695110706,8.091989304889294,0.23443252369761466,1.2469198361039162,0.2832411588092688,0.18562388858596054,1.3694233709402144,1.124416301267618,15908864,7.612095737457276,9.615148162841797
11.752,12.169583524579217,11.334416475420785,8.395,8.84306807518501,7.946931924814989,0.22457687444984914,1.187353441119194,0.2620785019271231,0.1870752469725752,1.3025245942890393,1.0721822879493486,16072704,7.771119117736816,9.859608364105224
11.684,11.97307438489081,11.394925615109189,8.693999999999999,9.327248766283835,8.060751233716163,0.22156170476227993,1.19607355594635,0.2667973276318041,0.17632608189275575,1.3148688732186835,1.0772782386740165,16236544,7.703756332397461,9.750697040557862
11.834999999999999,12.15249803148996,11.517501968510038,8.843,9.29108592925911,8.39491407074089,0.21328048501163716,1.21708025932312,0.2392949879435622,0.18726598207971212,1.30955930340089,1.12460121524535,16400384,7.670214891433716,9.851209831237792
11.855999999999998,12.136827349095489,11.575172650904507,8.897,9.63608118633882,8.15791881366118,0.214206314086914,1.1790171653032302,0.24758996479050044,0.1808226633833276,1.3099113961257007,1.0481229344807597,16564224,7.7349982261657715,9.858261775970458
11.812,12.055137820998707,11.568862179001291,8.57,9.334146582796784,7.805853417203218,0.21393553400412202,1.1768798306584358,0.25071833035591484,0.1771527376523292,1.2947989020602482,1.0589607592566235,16728064,7.770123434066773,9.859105014801026
11.897,12.322700599012968,11.471299400987032,8.572000000000001,9.233283600280547,7.910716399719456,0.23287193160504102,1.144326552003622,0.2651783978300337,0.20056546538004832,1.2506059714489106,1.0380471325583336,16891904,7.72572078704834,9.861272239685059
11.844999999999999,12.359669797054382,11.330330202945616,8.724999999999998,9.472331920902619,7.977668079097378,0.20162748685106635,1.1573000118136405,0.2544552990950959,0.14879967460703677,1.2337110723520193,1.0808889512752617,17055744,7.749708604812622,9.821130561828614
11.759,12.030641307609871,11.48735869239013,8.41,8.868998910674089,7.951001089325912,0.20250259488821026,1.155276431143284,0.2386907093719182,0.16631448040450234,1.2367969288709928,1.073755933415575,17219584,7.74186635017395,9.731025695800781
11.953,12.457223164878409,11.44877683512159,8.481,8.926049435456331,8.035950564543668,0.20546345990151166,1.1948873206973076,0.24504610973676266,0.16588081006626065,1.3208639453412394,1.0689106960533759,17383424,7.72674593925476,9.886258602142334
12.038999999999998,12.30905369836386,11.768946301636136,8.642,9.263350142834135,8.020649857165864,0.19177446980029342,1.1661882035434246,0.22025504083626904,0.1632938987643178,1.2493183194490733,1.0830580876377758,17547264,7.7264317035675045,9.908088493347169
11.883,12.123958502651389,11.64204149734861,8.537,9.077574694191284,7.996425305808717,0.18117639897391197,1.1072701334953308,0.21047599076301274,0.1518768071848112,1.1997638145117138,1.0147764524789478,17711104,7.711284160614014,9.786228466033936
11.954,12.138238975246825,11.769761024753176,8.783999999999999,9.410469472520408,8.15753052747959,0.2099214986898005,1.1729771338403225,0.27147674536272687,0.14836625201687414,1.2733434590938741,1.072610808586771,17874944,7.762224578857422,9.852513408660888
12.074000000000002,12.286094318641496,11.861905681358508,8.822999999999999,9.350087279300116,8.295912720699882,0.20540847796946765,1.176950827240944,0.25306482245022055,0.15775213348871475,1.2804478473434453,1.0734538071384425,18038784,7.772757482528687,9.92684621810913
11.995,12.29693542355941,11.69306457644059,8.791,9.283492639538908,8.298507360461093,0.19808042226359246,1.1293930552899838,0.2527145072808614,0.1434463372463235,1.2718962009532382,0.9868899096267295,18202624,7.815751647949218,9.875179100036622
12.109,12.497186810698148,11.720813189301852,8.748000000000001,9.323079124990642,8.17292087500936,0.20765098659321662,1.1084256030619144,0.2525852018091698,0.16271677137726342,1.2478018564463,0.9690493496775288,18366464,7.808692455291748,9.936542797088624
12.056,12.26591426821443,11.846085731785568,8.447999999999999,8.992551191349351,7.903448808650645,0.19128724727779625,1.16703050583601,0.21425070607588442,0.16832378847970808,1.300381886746771,1.033679124925249,18530304,7.74932336807251,9.881482696533203
11.831,12.082890849377264,11.579109150622735,8.796999999999999,9.47417132248789,8.119828677512107,0.18490324551239606,1.1143302358686924,0.22678319389588003,0.1430232971289121,1.2387888272829595,0.9898716444544253,18694144,7.70090880393982,9.701162147521973
12.011000000000001,12.308605443498603,11.713394556501399,8.637,9.164352823070097,8.109647176929904,0.19341253489255902,1.103750578314066,0.23131336254355153,0.15551170724156652,1.2245364824787435,0.9829646741493885,18857984,7.800896883010864,9.8359206199646
11.790000000000001,12.016097324177002,11.563902675823,8.759,9.176143860077072,8.341856139922928,0.18072055522352454,1.1223636910319328,0.22033508660148834,0.14110602384556073,1.259455521476292,0.9852718605875735,19021824,7.6839752197265625,9.660239124298096
12.041,12.339377277955277,11.742622722044723,8.849,9.435625093223944,8.262374906776056,0.21356715727597475,1.1219618283212185,0.25877005581771495,0.16836425873423455,1.259915881538316,0.9840077751041209,19185664,7.711855077743531,9.790087223052979
11.917,12.2271306176436,11.6068693823564,8.699000000000002,9.163896762733406,8.234103237266597,0.1762564527802169,1.098283015191555,0.2111938245913001,0.1413190809691337,1.204995640123232,0.991570390259878,19349504,7.797130060195923,9.744088268280029
11.949000000000002,12.361951571010453,11.53604842898955,8.596,9.305960562284977,7.886039437715024,0.1863531676121056,1.1083907313644885,0.21757363198162413,0.15513270324258707,1.1901317511112353,1.0266497116177418,19513344,7.689312744140625,9.731351757049561
12.152,12.533072171642065,11.770927828357934,8.907,9.4917401132127,8.3222598867873,0.17900244574993845,1.1201476976275444,0.2231498618698893,0.1348550296299876,1.2385235227895401,1.0017718724655487,19677184,7.815120840072632,9.857814311981201
12.037999999999998,12.340879513998551,11.735120486001446,8.450999999999999,9.099728756877631,7.802271243122365,0.19756698803976175,1.1091906331479549,0.23876408756168918,0.15636988851783432,1.2073551445372204,1.0110261217586893,19841024,7.79636812210083,9.772688007354736
12.086,12.444362944512962,11.727637055487039,8.66,9.153051721424843,8.166948278575157,0.17763262400403618,1.1333977445960044,0.2170933179209423,0.13817193008713005,1.205686387337211,1.0611091018547978,20004864,7.757557916641235,9.782922554016114
12.053999999999998,12.291915951545917,11.81608404845408,8.666,9.218615598766448,8.113384401233553,0.19096537595614788,1.0993589729070663,0.23978632807887532,0.14214442383342044,1.1813435923881717,1.017374353425961,20168704,7.6197301864624025,9.706650638580323
12.107000000000003,12.439627419194512,11.774372580805494,8.783,9.268119572888994,8.297880427111005,0.196527352463454,1.087028182297945,0.2375639054333899,0.15549079949351813,1.177502145409408,0.9965542191864823,20332544,7.607413482666016,9.733356189727782
11.957999999999998,12.265467071407652,11.650532928592344,8.6,8.989152926238516,8.210847073761483,0.15822503184899686,1.0677010461688041,0.19472125389444622,0.1217288098035475,1.1474538673937267,0.9879482249438817,20496384,7.660842370986939,9.618585681915283
12.059999999999999,12.38382093817417,11.736179061825828,8.809,9.22508773113371,8.392912268866288,0.17035907115787266,1.0853238143026829,0.2037570811316954,0.1369610611840499,1.182009061343376,0.9886385672619898,20660224,7.663579893112183,9.69326410293579
12.12,12.479499652294685,11.760500347705314,8.636,9.03140359128364,8.240596408716359,0.18401159960776564,1.094247728586197,0.23180889373913527,0.136214305476396,1.174120137277872,1.0143753198945218,20824064,7.663528919219971,9.699010848999023
12.121999999999998,12.403950350239185,11.840049649760811,8.777000000000001,9.217568950335814,8.336431049664188,0.18602247526869176,1.0872108519077301,0.23946239773338637,0.13258255280399714,1.1941541634378465,0.9802675403776137,20987904,7.706040668487549,9.700287342071533
12.114,12.440472050871128,11.787527949128874,8.852999999999998,9.280716027289133,8.425283972710863,0.1774234385229647,1.1386551469564439,0.19836234374629186,0.15648453329963752,1.2431126733359146,1.0341976205769732,21151744,7.649935579299926,9.666269969940185
11.989999999999998,12.273054765019067,11.70694523498093,8.868,9.374039524148065,8.361960475851935,0.1726235616952181,1.1083506897091866,0.2000753656897946,0.14517175770064158,1.1519559454436388,1.0647454339747344,21315584,7.579084205627441,9.549596500396728
12.068999999999999,12.336074895862565,11.801925104137434,8.772,9.334046261441173,8.209953738558827,0.16535130385309454,1.0877420052886009,0.21249585401873972,0.11820675368744939,1.1744254230932982,1.0010585874839035,21479424,7.638609743118286,9.607907581329346
12.126000000000001,12.381507338446474,11.870492661553529,8.596999999999998,9.050366297821085,8.14363370217891,0.1769958874210715,1.1177011340856553,0.20849918115529992,0.14549259368684309,1.1970220760102597,1.038380192161051,21643264,7.641607141494751,9.635473537445069
12.132,12.38465787143883,11.87934212856117,8.706999999999999,9.484393722639949,7.929606277360048,0.17323990073055026,1.1168629586696626,0.2085460179658663,0.13793378349523422,1.21244513390985,1.021280783429475,21807104,7.535118913650512,9.588708686828614
12.102,12.530317639141794,11.673682360858207,8.572999999999999,9.120175474596586,8.025824525403412,0.16201846143230794,1.08840501755476,0.19364136294897605,0.13039555991563984,1.161391104933072,1.0154189301764478,21970944,7.521742677688598,9.536773300170898
12.104000000000001,12.414296632273057,11.793703367726945,8.659,9.157165635105434,8.160834364894567,0.17364230342209339,1.1379832558333873,0.21157704307795944,0.13570756376622733,1.268410038728346,1.0075564729384288,22134784,7.610982751846313,9.564658164978027
12.163,12.443786395681842,11.882213604318158,8.487,9.176101589027336,7.797898410972664,0.15358971254900095,1.0814071096479894,0.187497600818129,0.1196818242798729,1.1738728059947134,0.9889414133012654,22298624,7.555955600738526,9.57477617263794
12.146,12.465787429396467,11.826212570603534,8.753,9.117747858115713,8.388252141884287,0.16204983368515966,1.0912728413939476,0.17980459163757595,0.14429507573274336,1.1854435755768455,0.9971021072110497,22462464,7.567765378952027,9.544637298583984
12.190000000000001,12.34855598380383,12.031444016196172,9.025,9.321285335445411,8.72871466455459,0.167836554441601,1.0773579344153403,0.21441395436183106,0.12125915452137095,1.2224519332194754,0.9322639356112054,22626304,7.582216501235962,9.57734031677246
12.227,12.52869686773316,11.92530313226684,8.808,9.517052889423631,8.098947110576368,0.16317679500207302,1.0897922337055206,0.19497786729845817,0.13137572270568787,1.1644360772177484,1.0151483901932927,22790144,7.561758327484131,9.599165534973144
12.309999999999999,12.539390496751716,12.080609503248281,8.865,9.543089227167044,8.186910772832956,0.14525742484256624,1.0794462479650975,0.1867288329409,0.10378601674423246,1.1812603870335665,0.9776321088966284,22953984,7.514316463470459,9.593080806732178
12.135,12.381140203948886,11.888859796051113,9.036999999999999,9.716426964434,8.357573035565999,0.1533027070574462,1.1208548679947854,0.1867309607589857,0.11987445335590668,1.2110343471158684,1.0306753888737024,23117824,7.503423452377319,9.450860691070556
12.218,12.553821381094176,11.882178618905824,8.979000000000001,9.440918824037299,8.517081175962703,0.15293694995343682,1.0893990635871886,0.16805192556705292,0.1378219743398207,1.1515442585148958,1.0272538686594814,23281664,7.5057608127594,9.529932498931885
12.071000000000002,12.39763282137593,11.744367178624072,8.827,9.43539214327603,8.21860785672397,0.15139190861955282,1.0749237276613712,0.18669844078316178,0.11608537645594387,1.1609508896738916,0.988896565648851,23445504,7.4080953121185305,9.379333591461181
12.213000000000001,12.484552941431318,11.941447058568684,8.52,8.862286429763143,8.177713570236856,0.14319807440042495,1.0833583921194077,0.16702537877930274,0.11937077002154715,1.1482346818545812,1.018482102384234,23609344,7.485571241378784,9.468419647216797
12.083000000000002,12.307724275502228,11.858275724497776,8.855,9.336087310163135,8.373912689836866,0.14066402660682792,1.050238898396492,0.17003365238819762,0.11129440082545822,1.131598161225293,0.9688796355676913,23773184,7.51064395904541,9.411638164520264
12.172,12.3436275036234,12.0003724963766,8.800999999999998,9.39354451309585,8.208455486904146,0.13694385513663287,1.0528147742152214,0.1661056045298178,0.10778210574344796,1.1241914724984552,0.9814380759319876,23937024,7.536822080612183,9.451902389526367
12.300999999999998,12.592700188549818,12.009299811450179,8.754000000000001,9.232230070154525,8.275769929845477,0.16316294176504015,1.0647842206060887,0.20327013218256712,0.12305575134751318,1.1274700742238224,1.002098366988355,24100864,7.505167818069458,9.533540153503418
12.203999999999999,12.371821333566384,12.036178666433614,9.016000000000002,9.282127788853401,8.749872211146602,0.1521438528783619,1.0617280654609202,0.18112991611491203,0.12315778964181179,1.1624474568928271,0.9610086740290134,24264704,7.45458197593689,9.42469825744629
12.358,12.608471555271253,12.107528444728748,8.796000000000001,9.294160616668963,8.29783938333104,0.1492022817023098,1.1090677723288536,0.18815681834472245,0.11024774505989718,1.1661319444949334,1.0520036001627737,24428544,7.473348379135132,9.512269878387452
12.194,12.37589007669469,12.012109923305312,8.951000000000002,9.338748629913765,8.56325137008624,0.1357645130716264,1.0687448285520076,0.16143457209381618,0.11009445404943663,1.1567652647591544,0.9807243923448608,24592384,7.503768396377564,9.411416339874268
12.229000000000003,12.453919985772721,12.004080014227284,8.709,9.322847700981278,8.095152299018721,0.15926178991794585,1.1096988275647164,0.20543114721582023,0.11309243262007147,1.2545835094234978,0.9648141457059348,24756224,7.43178653717041,9.407831192016602
12.344999999999999,12.522665415880525,12.167334584119473,8.812000000000001,9.366198520387776,8.257801479612226,0.14239310761913654,1.069875679165125,0.1735177920548709,0.1112684231834022,1.1637472056215852,0.9760041527086646,24920064,7.44712815284729,9.474853706359863


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-climber-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.271,2.6942127124744717,1.8477872875255281,2.334,2.759092931016266,1.908907068983734,0.5800949297845364,2.705478212237358,0.7315582728624411,0.4286315867066316,2.7067857428827864,2.70417068159193,16384,0.17929732110351324,2.2895732641220095
2.114,2.5166710816535,1.7113289183464995,2.181,2.624112852442806,1.737887147557194,0.14054985069669781,2.6866494208574294,0.20279380783613996,0.07830589355725567,2.7071078660949577,2.666190975619901,180224,0.4434784471988678,2.1792342185974123
2.369,2.8327984476041292,1.9052015523958712,2.254,2.603233446279133,1.9047665537208671,0.17696270355954763,2.6778918355703354,0.21441194028936994,0.13951346682972532,2.7020460000849105,2.6537376710557603,344064,0.6015828281641007,2.4878302693367003
2.34,2.796070170039655,1.8839298299603446,2.3269999999999995,2.7333508336400945,1.9206491663599046,0.15090475003235038,2.6909865945577622,0.20803060775491874,0.09377889230978201,2.716804921927905,2.6651682671876196,507904,0.5815482199192047,2.3994028091430666
2.006,2.3633569643927483,1.6486430356072515,2.2190000000000003,2.641668901150771,1.7963310988492296,0.1464675123570487,2.677110809087753,0.2110731359216555,0.08186188879244188,2.7053587433240027,2.6488628748515035,671744,0.5414216905832291,2.2396868109703063
2.2239999999999993,2.6322695188230436,1.8157304811769552,2.4019999999999997,2.932222594765632,1.8717774052343672,0.14504661695100365,2.6762683570384977,0.1712413044581162,0.1188519294438911,2.7159567774594144,2.636579936617581,835584,0.5915153294801712,2.3605811953544618
2.5210000000000004,2.797204634284076,2.2447953657159245,2.3440000000000003,2.8018034512757635,1.8861965487242371,0.1520569216459989,2.6629433035850525,0.19646413071505545,0.10764971257694236,2.7061915030812966,2.6196951040888083,999424,0.7319872081279755,2.4975226163864135
2.5300000000000002,2.96515514474725,2.0948448552527505,2.8059999999999996,3.351017430913911,2.2609825690860883,0.17662834804505106,2.6639544039964678,0.21458785764100918,0.13866883844909295,2.7003833952598857,2.62752541273305,1163264,0.6535590708255767,2.6377475261688232
2.6990000000000003,3.253282418988732,2.1447175810112684,2.9970000000000003,3.3387908717329946,2.655209128267006,0.12875879947096106,2.662420231103897,0.16187764376911162,0.09563995517281049,2.685382880683831,2.639457581523963,1327104,0.8248722076416015,2.780150604248047
2.8460000000000005,3.384483054515182,2.307516945484819,2.9240000000000004,3.45793258001362,2.390067419986381,0.17055066395550966,2.6499149560928346,0.19845370507391355,0.14264762283710578,2.6712048960784434,2.6286250161072258,1490944,0.9225974380970001,2.8923064947128294
3.2439999999999998,3.6585165859166553,2.8294834140833443,2.897,3.28277324946139,2.5112267505386097,0.15008503086864947,2.649517184495926,0.17494586853274924,0.1252241932045497,2.6662577511379975,2.6327766178538545,1654784,0.9122203588485718,3.224171447753906
3.2350000000000003,4.145387280227487,2.3246127197725137,3.181,3.7856395620532948,2.5763604379467053,0.1881505561992526,2.623555302619934,0.2438669942847695,0.13243411811373573,2.6567345442231987,2.5903760610166695,1818624,1.0968168556690217,3.4030601024627685
3.7840000000000003,4.6280165875147246,2.939983412485276,3.271,3.7752509295975565,2.7667490704024433,0.22036750260740517,2.614946523308754,0.26971451491443377,0.1710204903003766,2.653953414614708,2.5759396320028,1982464,1.3129600048065186,3.8048189878463745
3.9809999999999994,4.664921779153142,3.297078220846857,3.622,4.520507651609044,2.7234923483909554,0.215732407849282,2.5827922493219377,0.2490852590238078,0.1823795566747562,2.620337065803483,2.5452474328403927,2146304,1.2628035724163056,4.078695845603943
4.225,4.66648046389393,3.783519536106069,4.242000000000001,4.854124170409894,3.6298758295901075,0.22745900340378283,2.569657975435257,0.27234582763303583,0.1825721791745298,2.610300337365535,2.5290156135049786,2310144,1.5806362986564637,4.433331418037414
4.994,5.503199371562848,4.484800628437151,4.324,4.8523597259443605,3.795640274055639,0.24494649432599544,2.5475663512945177,0.2865437779032258,0.20334921074876505,2.6024847486239877,2.4926479539650477,2473984,2.056186521053314,5.0593921661376955
5.446,5.873766291332077,5.018233708667922,4.484999999999999,4.997449997560737,3.9725500024392617,0.2555799411609769,2.5214328467845917,0.28290935016930796,0.2282505321526458,2.5819456077452085,2.460920085823975,2637824,1.8992151975631715,5.390071249008178
5.4959999999999996,5.949986783948607,5.042013216051392,5.075,5.9403005258290325,4.209699474170968,0.2888388883322477,2.4697570979595183,0.343320269787599,0.23435750687689638,2.5424776520808146,2.397036543838222,2801664,2.3395806908607484,5.558696460723877
6.232,7.309523085599562,5.154476914400439,5.137,5.963813763794483,4.310186236205516,0.2982318440452218,2.4212749361991883,0.39000043115968697,0.20646325693075665,2.5058582552869337,2.336691617111443,2965504,3.0688560009002686,6.242872667312622
6.095,6.953000582750385,5.236999417249614,5.192,5.763503280830478,4.620496719169522,0.3172721406444907,2.3487948328256607,0.4024111260376253,0.23213315525135614,2.450484596237672,2.2471050694136494,3129344,3.112050700187683,6.183955144882202
6.6659999999999995,7.160958584125985,6.171041415874014,5.515,6.055911268139239,4.9740887318607605,0.33068666867911817,2.301055544614792,0.3953489209053896,0.26602441645284675,2.4099169132410827,2.192194175988501,3293184,3.303694319725037,6.651676940917969
6.991,7.827533920412077,6.154466079587922,5.973000000000001,6.620534555062509,5.3254654449374925,0.35242765210568905,2.245008671283722,0.4246869298971662,0.2801683743142119,2.351204243712483,2.1388130988549605,3457024,3.7741782665252686,6.915311002731324
7.110000000000001,7.756219776856142,6.463780223143861,5.853,6.513939482857546,5.192060517142454,0.3703005097806454,2.164593642950058,0.43596539027447834,0.3046356292868124,2.276041073574232,2.0531462123258843,3620864,3.9072646856307984,6.949522209167481
7.5409999999999995,8.54291267084512,6.539087329154881,6.226000000000001,6.92066826615299,5.531331733847011,0.34136120062321423,2.1659045800566674,0.39074881409785717,0.2919735871485713,2.3008602799556526,2.0309488801576823,3784704,4.024197101593018,7.377118015289307
7.57,8.291082519549601,6.8489174804504,6.266,6.973533744778297,5.5584662552217035,0.370197494700551,2.0627941519021986,0.40621767368755735,0.3341773157135447,2.2099037845871226,1.9156845192172747,3948544,4.357770657539367,7.38633098602295
7.7700000000000005,8.569249648107524,6.970750351892477,6.647999999999999,7.308738980233494,5.987261019766503,0.3576333150267601,2.0141762390732767,0.3930575257963651,0.3222091042571551,2.1742696289479566,1.854082849198597,4112384,4.429590272903442,7.440903854370117
7.614,7.996130867635683,7.2318691323643165,6.733999999999999,7.271702519986655,6.196297480013343,0.3782607186585665,1.9613251730799675,0.43719076593058515,0.3193306713865478,2.1191274850665662,1.8035228610933685,4276224,4.1472132205963135,7.270888566970825
8.113000000000001,8.762939227928275,7.463060772071728,6.784999999999999,7.47949622029209,6.090503779707909,0.37667449079453946,1.8934186562895774,0.4143810523659659,0.33896792922311303,2.0198601250363937,1.7669771875427613,4440064,4.662435245513916,7.7168361186981205
8.157,8.67263649987176,7.641363500128239,7.0760000000000005,7.606267856842182,6.545732143157819,0.3796670539304614,1.8615969493985176,0.43708659435354824,0.32224751350737457,2.0069084832056188,1.7162854155914162,4603904,4.889380025863647,7.771435642242432
8.417000000000002,9.29486160640502,7.539138393594983,7.039,7.524478114851741,6.553521885148259,0.35842223316431043,1.8290229707956314,0.4144853555646164,0.30235911076400446,1.9855749092852366,1.6724710323060261,4767744,4.667302465438842,7.894436645507812
8.347999999999999,8.797550886997232,7.898449113002765,6.979000000000001,7.658300375386324,6.299699624613678,0.3702551268041134,1.7644733130931853,0.4072275770096569,0.33328267659856986,1.9181245777788078,1.6108220484075628,4931584,4.8996875286102295,7.798921298980713
8.918000000000001,9.380337539033984,8.455662460966018,6.971000000000001,7.501461120158679,6.440538879841323,0.36295688170939683,1.7418153524398803,0.4174015638190657,0.308512199599728,1.8712809190745114,1.6123497858052491,5095424,5.1034650802612305,8.26900601387024
8.804,9.520019552805648,8.087980447194353,7.226999999999999,7.840075036190513,6.6139249638094855,0.35073163732886314,1.6762592583894729,0.39195361281211716,0.30950966184560913,1.8393382961703248,1.513180220608621,5259264,4.878478240966797,8.126046991348266
8.884,9.366124465257677,8.401875534742324,7.311999999999999,8.10752246982722,6.5164775301727795,0.3632240826264024,1.614401823282242,0.4131969313874264,0.31325123386537834,1.8021700377582641,1.4266336088062197,5423104,5.058341693878174,8.225412273406983
9.232,9.80575604571978,8.658243954280218,7.331999999999999,7.902680295787404,6.761319704212594,0.37068262994289397,1.5754306122660637,0.4280598676046566,0.31330539228113136,1.7614756930363387,1.3893855314957888,5586944,5.285722541809082,8.473939228057862
9.31,9.846152963248363,8.773847036751638,7.3,7.746967560344149,6.853032439655851,0.37836669012904167,1.527760846912861,0.4352191503667428,0.32151422989134054,1.6989425867779495,1.3565791070477724,5750784,5.385331296920777,8.481570053100587
9.485999999999999,10.206599750208115,8.765400249791883,7.859,8.219789412261502,7.498210587738498,0.3797777220606804,1.511797021329403,0.41961450207769346,0.3399409420436673,1.6801254179363203,1.3434686247224856,5914624,5.394797992706299,8.594335031509399
9.28,9.734730689529528,8.825269310470471,7.672999999999999,8.0494319327581,7.296568067241898,0.38434497863054273,1.4435862958431245,0.4157869690891776,0.35290298817190785,1.5643406092251326,1.3228319824611163,6078464,5.340803146362305,8.44489164352417
9.68,10.053255944359899,9.3067440556401,7.828000000000001,8.502489436537001,7.1535105634630005,0.3949211873114109,1.424606478214264,0.4545976018696646,0.3352447727531572,1.5558023412599407,1.2934106151685874,6242304,5.569950103759766,8.732754898071288
9.450000000000001,9.865908643814961,9.03409135618504,7.517,8.069015398335953,6.964984601664048,0.36652407571673395,1.3940797328948975,0.39885591596782405,0.33419223546564386,1.5127757760072436,1.2753836897825515,6406144,5.4450935363769535,8.477725934982299
9.986,10.509167277264165,9.462832722735836,7.891999999999999,8.328779120380082,7.455220879619914,0.39475878290832045,1.3761871844530105,0.4299220489767384,0.3595955168399025,1.4958744250224396,1.2564999438835813,6569984,5.724180793762207,8.87764081954956
9.682,10.01317367045102,9.350826329548982,7.976000000000001,8.491716976645137,7.460283023354865,0.38543218895792963,1.3511043190956116,0.4083374613944463,0.36252691652141295,1.4991216329276669,1.2030870052635563,6733824,5.643979454040528,8.676939010620117
9.834,10.324738219420498,9.343261780579502,7.586999999999999,8.150312524270497,7.023687475729501,0.401336644589901,1.3492882519960403,0.4469337621474896,0.3557395270323124,1.4544169644914888,1.2441595395005918,6897664,5.523727941513061,8.692851257324218
9.894000000000002,10.30505230810689,9.482947691893115,7.936,8.620751049652354,7.251248950347646,0.4015174522995949,1.325537870824337,0.4486698143103224,0.3543650902888674,1.4560843827112502,1.194991358937424,7061504,5.673442697525024,8.758674144744873
9.927,10.385062222847507,9.468937777152492,7.888000000000001,8.418750412152455,7.357249587847546,0.4003830853849649,1.2799411237239837,0.4648498363860491,0.33591633438388074,1.3750018694370327,1.1848803780109347,7225344,5.6366111755371096,8.75558385848999
10.206,10.541088048130637,9.870911951869362,7.671000000000001,8.205816791060267,7.136183208939736,0.3851924866437912,1.3148487642407418,0.41790866579573893,0.35247630749184344,1.4115271741284878,1.2181703543529958,7389184,5.794768857955932,8.972501277923584
10.199000000000002,10.658487758270013,9.73951224172999,7.963999999999999,8.4664181525383,7.461581847461697,0.3896987546235323,1.2551491618156434,0.43625408932195475,0.3431434199251099,1.3552725350873829,1.155025788543904,7553024,5.87388162612915,8.975060939788818
10.017,10.33662634434602,9.69737365565398,7.852000000000001,8.551797113455036,7.152202886544965,0.3750787481665611,1.3053328216075897,0.4075156568457802,0.342641839487342,1.4140507466140693,1.19661489660111,7716864,5.756303071975708,8.819399452209472
10.478,10.949970338051026,10.006029661948974,8.229000000000001,8.588901375379423,7.8690986246205785,0.37013990543782704,1.2263784229755401,0.4021317455122309,0.3381480653634232,1.3064734822531543,1.146283363697926,7880704,5.84500036239624,9.182528018951416
10.553,10.967874679873333,10.138125320126669,7.769999999999999,8.373440137876159,7.1665598621238376,0.37156954742968085,1.2834183856844903,0.41548945883664057,0.3276496360227211,1.4132839929601189,1.1535527784088617,8044544,5.835293436050415,9.216993141174317
10.472000000000001,10.683130291526348,10.260869708473654,7.753,8.256369645489276,7.249630354510724,0.4026767652481794,1.1784632727503777,0.44579959496967303,0.3595539355266858,1.2901784322410075,1.0667481132597478,8208384,5.897304105758667,9.133354568481446
10.337000000000002,10.810097241589931,9.863902758410072,7.839999999999999,8.551308653117617,7.1286913468823805,0.38137841410934925,1.179976250231266,0.4244048955047609,0.3383519327139376,1.2270574055710126,1.1328950948915195,8372224,5.894035196304321,8.992684364318848
10.361,10.933860366930721,9.78813963306928,7.885,8.702584857981115,7.067415142018885,0.4052036639302969,1.161846973001957,0.4356183257773377,0.37478900208325605,1.226141003534511,1.0975529424694028,8536064,5.825612592697143,8.996263408660889
10.468,10.896340985664459,10.039659014335541,7.886,8.295687685926731,7.476312314073269,0.39885368309915065,1.1280079007148742,0.45160354214977566,0.34610382404852563,1.251726525914763,1.0042892755149855,8699904,5.944113922119141,9.095502567291259
10.421,10.776287207762959,10.06571279223704,8.193,8.539584765966422,7.846415234033577,0.3720635034143925,1.1187723122537137,0.4082249970046305,0.33590200982415447,1.213794655979029,1.0237499685283984,8863744,5.947931003570557,9.039530754089355
10.536,10.913629448004256,10.158370551995743,8.395999999999999,9.082690614469135,7.7093093855308625,0.38105836771428586,1.1325787857174874,0.4231527225441615,0.33896401288441025,1.2087464393533853,1.0564111320815894,9027584,5.889130163192749,9.099843215942382
10.736,11.040243323673668,10.431756676326334,8.203,8.823258816946604,7.582741183053396,0.38917291201651094,1.156044139713049,0.46144606174906205,0.31689976228395983,1.2524668578075655,1.0596214216185325,9191424,6.020607805252075,9.271626377105713
10.831,11.437851711705585,10.224148288294414,8.018,8.724821052318054,7.311178947681948,0.3906388621777296,1.107879126816988,0.44608573631527415,0.335191988040185,1.2353492849965673,0.980408968637409,9355264,6.062088298797607,9.355649471282959
10.626999999999999,11.167926057793483,10.086073942206514,8.126999999999999,8.52315779684363,7.730842203156367,0.3609374586492777,1.1475814223289489,0.38634705020412097,0.3355278670944344,1.2220894650011838,1.073073379656714,9519104,5.912086343765258,9.152307415008545
10.723,11.337508746886488,10.108491253113513,8.068999999999999,8.653917942962941,7.484082057037057,0.3931725945323706,1.0880639024078846,0.44420714080367707,0.3421380482610641,1.1925805955743014,0.983547209241468,9682944,5.999338054656983,9.225573921203614
10.987999999999998,11.428835570252671,10.547164429747324,8.011000000000001,8.527961313833057,7.494038686166944,0.37693547960370777,1.1019137613475323,0.4454122992665189,0.30845865994089666,1.1832849218961539,1.0205426007989107,9846784,6.192863082885742,9.45573377609253
10.724,11.073118890923995,10.374881109076005,8.372,8.706388995034226,8.037611004965774,0.3704837042838335,1.113094448298216,0.41434131957394604,0.3266260889937209,1.2511555369136653,0.9750333596827664,10010624,5.944990015029907,9.200702571868897
11.053999999999998,11.577893118870632,10.530106881129365,7.966999999999999,8.456306652315293,7.4776933476847045,0.37249380461871623,1.0906620167195797,0.4105252576720433,0.33446235156538917,1.1997359842390336,0.9815880492001259,10174464,6.105726480484009,9.492478942871093
11.216,11.416808366359572,11.015191633640427,8.453999999999999,8.96131055577427,7.946689444225727,0.37474057339131833,1.004520235210657,0.4114937474556665,0.33798739932697014,1.0797663439415275,0.9292741264797865,10338304,6.24048490524292,9.613149070739746
10.907999999999998,11.182947267671455,10.63305273232854,8.068,8.825163126413324,7.310836873586675,0.3796907663345337,1.0596546284854411,0.4163709864780383,0.3430105461910291,1.1426443622877385,0.9766648946831437,10502144,6.1527807235717775,9.344586753845215
11.09,11.386243143380568,10.793756856619432,8.029999999999998,8.656178888178129,7.403821111821867,0.4021130859851837,1.0020943067967891,0.46377215877202155,0.34045401319834584,1.0621911032711213,0.9419975103224568,10665984,6.0200718402862545,9.454906558990478
11.029999999999998,11.527674592479864,10.532325407520132,8.402,8.99947468565622,7.8045253143437785,0.3757219098508358,1.0616890214383603,0.42336102184322966,0.32808279785844197,1.1289857175180533,0.9943923253586672,10829824,6.112501859664917,9.416928768157959
11.1,11.443394816501355,10.756605183498644,8.105,8.595494648288847,7.614505351711153,0.35466121081262825,1.0180382274091244,0.3959151208089541,0.3134073008163024,1.0995771323718078,0.9364993224464412,10993664,6.269753265380859,9.486889362335205
11.398,11.7280545409474,11.067945459052599,8.507000000000001,8.91595109732094,8.098048902679063,0.37080861292779443,0.998494029790163,0.40280915920262766,0.3388080666529612,1.0823902152242864,0.9145978443560396,11157504,6.278258752822876,9.728127765655518
11.313,11.875210814552691,10.75078918544731,8.437,8.910709826792731,7.963290173207268,0.36106117703020574,1.024916236847639,0.3943539378263694,0.32776841623404207,1.0914378643966989,0.9583946092985791,11321344,6.23934154510498,9.642255401611328
11.191999999999998,11.654640249005638,10.729359750994359,8.331,8.969348650817091,7.692651349182909,0.387012829631567,0.9582708887755871,0.449716130661131,0.32430952860200307,1.0940210253214562,0.8225207522297181,11485184,6.129949331283569,9.500307941436768
11.407,11.701857592746057,11.112142407253943,8.513000000000002,9.150370378979131,7.875629621020871,0.37570455968379973,0.9631292603909969,0.434146673156358,0.31726244621124144,1.0541671902470489,0.872091330534945,11649024,6.253184127807617,9.682790946960449
11.305,11.712437111711733,10.897562888288267,8.404,8.896589078238646,7.911410921761353,0.37149545140564444,0.9655245497822762,0.40745361209779124,0.33553729071349764,1.0441404052105518,0.8869086943540004,11812864,6.222518634796143,9.590638637542725
11.535999999999998,11.924978148486517,11.147021851513479,8.203999999999999,8.810336540215085,7.597663459784913,0.37272258941084146,0.9448560297489166,0.4266496581646421,0.3187955206570408,1.0321664527590957,0.8575456067387375,11976704,6.3049415111541744,9.792793369293213
11.613,11.94903720032163,11.276962799678369,8.568999999999999,9.07830246416054,8.059697535839458,0.37375999614596367,0.9571777291595935,0.43395276926060844,0.3135672230313189,1.0613882070654976,0.8529672512536896,12140544,6.403464698791504,9.85679750442505
11.659,12.073594983085902,11.244405016914099,8.297,8.798518693569841,7.795481306430159,0.3708114046603441,0.9527065709233284,0.4261653073445981,0.3154575019760901,1.0797937988548425,0.8256193429918144,12304384,6.333182764053345,9.873692893981934
11.521999999999998,11.71382283492848,11.330177165071516,8.171,8.76566713378158,7.5763328662184195,0.3710779447108507,0.9537381365895271,0.40852364823063025,0.33363224119107115,1.065485190559511,0.841991082619543,12468224,6.3757575988769535,9.776814842224121
11.623000000000001,12.062910218112743,11.18308978188726,8.472,9.043100691647279,7.900899308352721,0.3780395362526178,0.9029862567782402,0.4263264090539227,0.32975266345131293,0.9798291212225907,0.8261433923338897,12632064,6.37377233505249,9.841199779510498
11.495,11.952542347766848,11.037457652233151,8.206999999999999,8.567056939941448,7.846943060058551,0.3785390194505453,0.916848910599947,0.41439187007217876,0.34268616882891184,0.9890799051316028,0.8446179160682912,12795904,6.363687038421631,9.744255828857423
11.700999999999999,12.066717103783784,11.335282896216214,8.511,8.850777868614186,8.171222131385813,0.3429281834512949,0.9029744677245617,0.3686299306888463,0.31722643621374347,0.9799503540112351,0.8259985814378883,12959744,6.472723865509034,9.90939302444458
11.267999999999999,11.74416803756657,10.791831962433427,8.311,8.883563533592561,7.738436466407439,0.3558219447731972,0.9225544758141041,0.3966167917646441,0.31502709778175025,1.023540723162781,0.8215682284654271,13123584,6.2393091201782225,9.529304695129394
11.549000000000003,12.07419424977812,11.023805750221886,8.395000000000001,8.634551664573639,8.155448335426364,0.3718853982165456,0.8927327074110508,0.4207362110332946,0.32303458539979657,0.9606133808157774,0.8248520340063242,13287424,6.39408655166626,9.747408199310303
11.584,11.804145406493072,11.363854593506927,8.453999999999999,8.988232159271602,7.919767840728396,0.3545250121504068,0.8699828393757343,0.3915007288387236,0.31754929546209004,0.9521176819570821,0.7878479967943864,13451264,6.401149797439575,9.771187591552735
11.706,12.105354479128506,11.306645520871493,8.397000000000002,8.920718435803058,7.873281564196946,0.334676706045866,0.9178398415446282,0.37209099973217247,0.2972624123595596,1.0453008123193253,0.7903788707699311,13615104,6.407546329498291,9.85522747039795
11.703999999999999,12.031817022132774,11.376182977867224,8.155999999999999,8.721476789974618,7.590523210025379,0.36258513685315846,0.8925072461366653,0.42815184444190585,0.2970184292644111,0.987972090759877,0.7970424015134536,13778944,6.358578205108643,9.837696933746338
11.674,12.222364842053171,11.125635157946828,8.296,8.637619671564739,7.954380328435261,0.34308262933045625,0.8898085914552212,0.3914456541753956,0.2947196044855169,0.9818880762764987,0.7977291066339437,13942784,6.439071369171143,9.817521286010741
11.666999999999998,12.161915144241917,11.17208485575808,8.597,9.280374714194195,7.913625285805803,0.33482729028910396,0.9162825383245945,0.3811482856808369,0.288506294897371,1.0172692099692984,0.8152958666798906,14106624,6.386073207855224,9.793786239624023
11.630999999999998,11.990623414143183,11.271376585856814,8.604000000000001,9.118688255160345,8.089311744839657,0.35456274524331094,0.8746728077530861,0.40272525866089565,0.30640023182572623,0.9291108834282201,0.8202347320779521,14270464,6.233611392974853,9.720755577087402
11.45,11.92197457558644,10.978025424413559,8.357000000000001,8.809107288151829,7.904892711848173,0.3612939976155758,0.8747059717774391,0.40578607484637536,0.3168019203847762,0.9598419379507668,0.7895700056041115,14434304,6.225552129745483,9.565214157104492
11.930000000000001,12.227254100055829,11.632745899944174,8.51,8.941138028942008,8.078861971057991,0.347102927044034,0.8931560225784778,0.39522553913509945,0.29898031495296856,0.9984807336183986,0.787831311538557,14598144,6.467612886428833,9.964973068237304
11.812999999999999,11.993113852882002,11.632886147117995,8.187999999999999,8.618669246638298,7.7573307533617,0.35748552847653625,0.8714807786047458,0.4223157071281094,0.2926553498249631,0.992002283096235,0.7509592741132567,14761984,6.320520353317261,9.809661388397217
11.886,12.152728326204773,11.619271673795225,8.312000000000001,8.862468891037452,7.761531108962551,0.32431300058960916,0.906141696125269,0.35500271074060746,0.29362329043861085,1.0091583301783316,0.8031250620722064,14925824,6.302891063690185,9.836030673980712
11.751,12.051880374900058,11.45011962509994,8.437999999999999,8.782812992794645,8.093187007205353,0.3394769947975874,0.8478390149772167,0.3697730436975382,0.3091809458976366,0.9426995219256522,0.7529785080287812,15089664,6.369064903259277,9.725336170196533
11.848000000000003,12.020383293854135,11.67561670614587,8.455000000000002,8.786398551596113,8.12360144840389,0.31010569129139187,0.9150169394910336,0.35313870194829955,0.2670726806344842,1.0572084945842282,0.772825384397839,15253504,6.35881290435791,9.793320274353027
11.720999999999998,12.071469684851627,11.37053031514837,8.601000000000003,9.014169456760785,8.18783054323922,0.3175952276214957,0.8563263900578022,0.3502040658490657,0.28498638939392573,0.9465187597643796,0.7661340203512248,15417344,6.205401802062989,9.62151346206665
11.683000000000002,11.892000000000001,11.474000000000002,8.135,8.720529674739035,7.549470325260965,0.3392480846494436,0.8611165389418602,0.38844126707813303,0.2900549022207542,0.9448457911400563,0.7773872867436642,15581184,6.265551567077637,9.618817806243896
11.809,12.227388575369835,11.390611424630164,8.315999999999999,8.841037141543337,7.79096285845666,0.32965416461229324,0.8405757315456868,0.38685849202129086,0.27244983720329563,0.9341213419261963,0.7470301211651772,15745024,6.294549179077149,9.660920143127441
11.684999999999999,12.00331588084794,11.366684119152058,8.531,8.940449630601861,8.12155036939814,0.3222191084176302,0.8353741757571698,0.3475807321778776,0.29685748465738276,0.9216830965554818,0.7490652549588578,15908864,6.222136640548706,9.546000766754151
11.870999999999999,12.32260713014743,11.419392869852567,8.27,8.651234835763994,7.888765164236005,0.32048855163156986,0.7973206162452697,0.3470920352032768,0.2938850680598629,0.8389076168699976,0.7557336156205419,16072704,6.235797262191772,9.65749568939209
11.86,12.238444183466994,11.481555816533005,8.617,9.242012799868931,7.991987200131071,0.32191760689020155,0.7934679612517357,0.36161697278031324,0.28221824100008985,0.945309506182223,0.6416264163212484,16236544,6.367868423461914,9.655223369598389
11.921,12.154257368586718,11.68774263141328,8.525,8.954936041755051,8.09506395824495,0.31814308278262615,0.8024952054023743,0.36770594974108817,0.26858021582416414,0.9002779448093567,0.7047124659953918,16400384,6.374134922027588,9.669590759277344
11.95,12.406333211589951,11.493666788410048,8.565999999999999,9.057552642145273,8.074447357854725,0.31200815103948115,0.8160363525152207,0.33962363407676843,0.28439266800219387,0.9206751071510328,0.7113975978794085,16564224,6.306538534164429,9.643003368377686
11.876000000000001,12.160436284605183,11.59156371539482,8.412,8.791257168686368,8.032742831313634,0.31279259994626046,0.7928789332509041,0.3338034733876975,0.2917817265048234,0.8840822419553196,0.7016756245464886,16728064,6.352173519134522,9.590051555633545
11.858,12.085763034753228,11.630236965246773,8.565999999999999,9.218383322901497,7.913616677098501,0.3021175818517804,0.7841209590435028,0.3335113251304121,0.2707238385731487,0.8750238945762567,0.6932180235107488,16891904,6.2326572895050045,9.52086763381958
11.947,12.237208545704636,11.656791454295362,8.599999999999998,9.2263864621781,7.973613537821895,0.3029162988066673,0.764771081507206,0.33840283564080487,0.26742976197252977,0.8828769043525853,0.6466652586618267,17055744,6.347274875640869,9.580259990692138
12.014000000000001,12.267464001388758,11.760535998611244,8.742,9.201081692076695,8.282918307923307,0.3063680974766612,0.763163848221302,0.3432891653878384,0.26944702956548405,0.8657708768757365,0.6605568195668675,17219584,6.332108783721924,9.61132345199585
11.883999999999999,12.211664462522256,11.556335537477741,8.554,8.955676486740263,8.152323513259738,0.28712042700499296,0.7812066406011582,0.3207621301678414,0.25347872384214454,0.9193961387298312,0.6430171424724852,17383424,6.2325176239013675,9.466593742370605
11.989,12.316824648249641,11.66117535175036,8.361,8.826154812938661,7.89584518706134,0.30399511232972143,0.7986490488052368,0.3543469281413587,0.25364329651808415,0.8979563839681229,0.6993417136423506,17547264,6.278631401062012,9.53776683807373
11.829,12.266823023606571,11.39117697639343,8.518,8.932940959655708,8.103059040344293,0.30258914045989516,0.7668357275426387,0.33072358837869353,0.2744546925410968,0.884972455825123,0.6486989992601545,17711104,6.259991216659546,9.392805004119873
11.942,12.244945539660185,11.639054460339816,8.419,8.659185345098322,8.178814654901679,0.29731899201869966,0.7756743334233761,0.34029118465528085,0.25434679938211846,0.9387889318364254,0.6125597350103268,17874944,6.225117111206055,9.450990200042725
11.895,12.141505578030193,11.648494421969806,8.721,9.32910278736411,8.11289721263589,0.3011352526023984,0.7751593507826329,0.3421707205770258,0.26009978462777095,0.8789582796450324,0.6713604219202334,18038784,6.235810565948486,9.400002384185791
12.022000000000002,12.249455490151373,11.794544509848631,8.335,8.63367206096319,8.036327939036811,0.2937544222921133,0.7906752094626427,0.32307185718036363,0.26443698740386296,0.897477993231561,0.6838724256937244,18202624,6.166291427612305,9.456017303466798
12.007000000000001,12.339507142780423,11.67449285721958,8.371,8.784846589934,7.957153410066001,0.2872257325798273,0.8368298374116421,0.3269715366222778,0.24747992853737683,0.9487143727315313,0.7249453020917529,18366464,6.176814222335816,9.41772108078003
12.052999999999997,12.273592384274703,11.832407615725291,8.428,8.932852453693156,7.923147546306845,0.30345929618924855,0.8094074822962284,0.34191579091177543,0.26500280146672167,0.9458930254050314,0.6729219391874254,18530304,6.124571371078491,9.424138164520263
12.105,12.327362316951412,11.88263768304859,8.687,8.97100880268048,8.402991197319519,0.28933528028428557,0.7420279566198588,0.3162478085167895,0.2624227520517816,0.8620606963038938,0.6219952169358237,18694144,6.196815013885498,9.453921031951904
12.166999999999998,12.506117973572618,11.827882026427378,8.551,9.167010551857677,7.934989448142323,0.2932176288217306,0.7927510768175126,0.33805697553110636,0.24837828211235477,0.9422059554629673,0.6432961981720579,18857984,6.197761869430542,9.495260429382324
12.098999999999998,12.342452254045838,11.855547745954159,8.855,9.391250874125163,8.318749125874838,0.292057984881103,0.7603418253362179,0.32739991824087644,0.2567160515213296,0.8478982590964472,0.6727853915759885,19021824,6.255814933776856,9.444906616210938
12.064000000000002,12.311798305078952,11.816201694921052,8.753,9.200192352349635,8.305807647650365,0.2894575590267777,0.7956775523722172,0.31355384542824927,0.2653612726253062,0.8896266288408599,0.7017284759035745,19185664,6.111400032043457,9.35551643371582
12.161,12.455565782126845,11.866434217873154,8.558,9.035824235467395,8.080175764532605,0.2846338614821434,0.7687710873782635,0.30627180854188724,0.2629959144223996,0.8690631603519079,0.6684790144046191,19349504,6.173504829406738,9.438817501068115
11.986,12.317698658423577,11.654301341576424,8.265999999999998,8.992046830445528,7.539953169554469,0.2861735051497817,0.738300234079361,0.3057166600157607,0.26663035028380266,0.8596752732545704,0.6169251949041515,19513344,6.140003252029419,9.28887872695923
12.173999999999998,12.38797196077991,11.960028039220086,8.251,8.844320318209313,7.657679681790687,0.2801075611263514,0.7352786760777235,0.3098281412602494,0.2503869809924534,0.8550039633582617,0.6155533887971852,19677184,6.050021934509277,9.377124786376953
12.029,12.332197955138223,11.725802044861776,8.752,9.215935340322336,8.288064659677666,0.2775306709110737,0.7702883452177047,0.2953767678674342,0.25968457395471317,0.8620468084763376,0.6785298819590718,19841024,5.985798454284668,9.245380878448486
12.018,12.282869779325615,11.753130220674386,8.658,8.994119026536731,8.321880973463267,0.2740980926901102,0.7677369907498359,0.3045348656028995,0.24366131977732092,0.8627352674711196,0.6727387140285522,20004864,6.080495738983155,9.244386386871337
12.066,12.447738130136354,11.684261869863647,8.495000000000001,9.113340521072331,7.876659478927672,0.28486834168434144,0.7806047461926937,0.3361701730562062,0.23356651031247663,0.8322484209876657,0.7289610713977217,20168704,6.122661495208741,9.270090484619141
12.22,12.457402611611583,11.982597388388418,8.59,9.062588616028782,8.117411383971218,0.2890164956450462,0.7470796667039394,0.3034318357245852,0.27460115556550724,0.826094640820904,0.6680646925869749,20332544,6.043187093734741,9.31562385559082
11.937999999999999,12.290811564436314,11.585188435563683,8.788,9.168178905253829,8.407821094746172,0.28363786078989506,0.7507890172302722,0.31189138837191627,0.25538433320787385,0.8618573132856644,0.6397207211748801,20496384,6.067376279830933,9.147403144836426
12.034,12.222106352896441,11.84589364710356,8.758000000000001,9.23013980980214,8.285860190197862,0.2842037746682763,0.736184225231409,0.316436817273261,0.25197073206329157,0.7973012397345686,0.6750672107282495,20660224,5.9429388523101805,9.154531383514405
12.075999999999999,12.266063147401066,11.885936852598931,8.435999999999998,9.017295105776746,7.854704894223251,0.27247070539742707,0.8045048817992211,0.3016649120462891,0.24327649874856505,0.9050055303088103,0.7040042332896319,20824064,6.076998472213745,9.221562004089355
11.972999999999999,12.202,11.743999999999998,8.811,9.523915843560795,8.098084156439205,0.28131075389683247,0.7185226246714592,0.30388987448039945,0.2587316333132655,0.787734037613977,0.6493112117289415,20987904,6.003761529922485,9.119143772125245
12.129999999999999,12.422267001216353,11.837732998783645,8.548000000000002,9.002176177270453,8.09382382272955,0.26094748117029665,0.6990495648235082,0.2837688657971756,0.23812609654341774,0.8219218050643168,0.5761773245826997,21151744,6.059052181243897,9.216864681243896
12.294,12.625909626253895,11.962090373746106,8.529,9.050237949500993,8.007762050499007,0.27747374679893255,0.6879164222627878,0.30591571686722063,0.24903177673064447,0.8032116949839057,0.57262114954167,21315584,6.080029582977295,9.311676406860352
12.178,12.474135104302075,11.881864895697927,8.555,9.146257135263498,7.9637428647365,0.2908017087727785,0.6929574344307184,0.315366196159017,0.26623722138654,0.8158411558503423,0.5700737130110946,21479424,5.966315889358521,9.195768928527832
12.088000000000001,12.379025772054643,11.796974227945359,8.718,9.145242320001191,8.290757679998809,0.2681790553033352,0.7399949453771114,0.29906552821976246,0.23729258238690792,0.8549087515686603,0.6250811391855625,21643264,5.980117273330689,9.127386951446534
12.346999999999998,12.660051114037307,12.033948885962689,8.735999999999999,9.328219553881834,8.143780446118164,0.25767747964709997,0.7216349363327026,0.2773757043020095,0.23797925499219044,0.845093090629652,0.5981767820357532,21807104,6.079315996170044,9.305632209777832
12.202000000000002,12.505605006546336,11.898394993453667,8.669,9.152682747263121,8.18531725273688,0.27953799795359374,0.7276428125798702,0.302599218705944,0.2564767772012435,0.855272204614753,0.6000134205449874,21970944,6.004230785369873,9.182078075408935
12.135,12.534831214389271,11.735168785610728,8.871,9.421517029709346,8.320482970290655,0.27164602670818566,0.6821380838751793,0.30159280300605795,0.24169925041031337,0.7379513756832278,0.6263247920671308,22134784,5.948733997344971,9.099595069885254
12.16,12.443054765019069,11.876945234980932,8.551,8.880710479057006,8.221289520942994,0.27228083219379184,0.6994722649455071,0.28671660719008557,0.2578450571974981,0.7689449885318244,0.6299995413591898,22298624,6.036621809005737,9.130585193634033
12.234,12.561084087047965,11.906915912952035,8.689,9.205458129958277,8.172541870041723,0.2693172805011272,0.6976640552282334,0.304228704303687,0.2344058566985674,0.7810397821927949,0.6142883282636719,22462464,5.973626899719238,9.153610610961914
12.094999999999999,12.430507078911905,11.759492921088093,8.656,9.086330105848987,8.225669894151014,0.27936545237898824,0.7349362201988697,0.30955565121362977,0.24917525354434672,0.812935829320049,0.6569366110776904,22626304,6.012963533401489,9.065639209747314
12.299000000000001,12.503325720358452,12.09467427964155,8.565999999999999,8.937811780340537,8.19418821965946,0.2695182261988521,0.7479851610958577,0.2919597284529959,0.24707672394470825,0.8246085319372147,0.6713617902545006,22790144,5.9794048309326175,9.173981761932373
12.245000000000001,12.507573799149878,11.982426200850124,8.868,9.36827592386602,8.36772407613398,0.25384592209011314,0.7191827364265919,0.27500540395215195,0.23268644022807433,0.8249734881871273,0.6133919846660565,22953984,6.03764500617981,9.150301265716553
12.191999999999998,12.372709711969224,12.011290288030773,8.613000000000001,9.010317253589623,8.21568274641038,0.2564917463809252,0.7320155128836632,0.28302842135378037,0.22995507140807006,0.8291166564304149,0.6349143693369115,23117824,5.915599012374878,9.068992137908936
12.091000000000001,12.336048974696897,11.845951025303105,8.584,8.800757929497399,8.3672420705026,0.2568816542625427,0.6733727432787419,0.27346155318384896,0.24030175534123646,0.7614345392276086,0.5853109473298751,23281664,5.941146421432495,8.992686557769776
12.072999999999999,12.406438150186807,11.73956184981319,8.916,9.458442623693973,8.373557376306028,0.27227194476872685,0.6674516875296831,0.2925436846458152,0.2520002048916385,0.7478292348776219,0.5870741401817443,23445504,5.868490743637085,8.956928825378418
12.162,12.473441808368754,11.850558191631247,8.98,9.511864644435029,8.448135355564972,0.24301503002643585,0.7458980903029442,0.2746560819997248,0.21137397805314692,0.8600129402501112,0.6317832403557772,23609344,5.935771799087524,8.999976921081544
12.238000000000001,12.48142555330121,11.994574446698792,8.753,9.19035683371819,8.315643166281811,0.2659510895609855,0.7053215898573398,0.29470055305164605,0.23720162607032497,0.8041870679321002,0.6064561117825795,23773184,5.947817850112915,9.060785961151122
12.18,12.488447726527527,11.871552273472473,8.668000000000001,9.293456633188907,8.042543366811095,0.247851256839931,0.7158067777752877,0.27730666581696084,0.2183958478629012,0.8409861225639369,0.5906274329866384,23937024,5.920407152175903,9.000263881683349
12.227999999999998,12.584364981444583,11.871635018555413,8.687000000000001,9.25745683447567,8.116543165524332,0.25829678811132906,0.6764480445533991,0.2784624438567278,0.2381311323659303,0.7472196612310144,0.6056764278757839,24100864,5.913175058364868,9.02442226409912
12.104,12.254079978678035,11.953920021321963,8.541,8.913275435665584,8.168724564334417,0.26725984178483486,0.6722556348890066,0.29305875179605834,0.24146093177361136,0.7717868325024164,0.5727244372755969,24264704,5.8586935043334964,8.92684030532837
12.295,12.54044856895081,12.04955143104919,8.775,9.26004123536046,8.289958764639541,0.2582159848883748,0.7238807961344719,0.2703801840313117,0.24605178574543798,0.8222308436746606,0.6255307485942831,24428544,5.897409582138062,9.046014595031739
12.213,12.414049745088125,12.011950254911874,9.245999999999999,9.94641701863961,8.545582981360388,0.26347607336938383,0.6527499310672283,0.27999616169497127,0.24695598504379643,0.7527762897434096,0.5527235723910471,24592384,5.940908145904541,8.988218879699707
12.411,12.573692962355475,12.248307037644524,8.706,9.199461244678849,8.21253875532115,0.23779910132288928,0.7106707111001015,0.2474991916312167,0.22809901101456187,0.8383675862617104,0.5829738359384926,24756224,5.836625337600708,9.067474746704102
12.406000000000002,12.582929364436774,12.22907063556323,8.804999999999998,9.210937187259308,8.399062812740688,0.24791678171604872,0.6629916999489069,0.27123261155288364,0.2246009518792138,0.7467433395867066,0.5792400603111073,24920064,5.975800800323486,9.099932098388672


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-climber-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.5319999999999996,2.887859522845743,2.1761404771542563,2.272,2.586636297969576,1.9573637020304235,0.3544554279806712,2.7075694769620897,0.47607222632629237,0.23283862963505003,2.7079215492925983,2.707217404631581,16384
1.982,2.2140689552697648,1.7499310447302354,2.2969999999999997,2.794796143014387,1.7992038569856128,0.14224212060992913,2.6759063502152767,0.18869249232884236,0.09579174889101591,2.6870735852316137,2.6647391151989397,180224
2.575,2.9075432302723967,2.2424567697276037,2.1329999999999996,2.3942680615766108,1.8717319384233881,0.14576545494298138,2.670725916822751,0.20191011799803282,0.08962079188792994,2.680888398332568,2.660563435312934,344064
2.5109999999999997,3.02985354388305,1.9921464561169497,2.5500000000000003,2.9153217759729086,2.184678224027092,0.15656871783236662,2.6612358917792633,0.2040254824804629,0.10911195318427033,2.6774585208688877,2.645013262689639,507904
2.824,3.331507635410542,2.3164923645894575,2.4580000000000006,2.798963341138018,2.1170366588619833,0.1537538019940257,2.654522620638212,0.21613786470827723,0.09136973927977417,2.6669685587205065,2.6420766825559174,671744
2.803,3.276794259146309,2.329205740853691,2.665,3.0932814495165535,2.2367185504834466,0.15768915330991146,2.639008793234825,0.21491393468551215,0.10046437193431076,2.6580198866954987,2.619997699774151,835584
2.587,3.0488668639337533,2.125133136066247,2.685,3.048902459458575,2.321097540541425,0.15214962274767455,2.6184863656759263,0.21137482684862657,0.09292441864672252,2.6457264812665042,2.5912462500853484,999424
3.032,3.461669640537937,2.602330359462063,2.9269999999999996,3.34659623449216,2.5074037655078394,0.15542890029028053,2.60885024368763,0.20467567382443663,0.10618212675612443,2.638735232957346,2.578965254417914,1163264
3.075,3.3235658866377285,2.826434113362272,2.92,3.681209563786478,2.158790436213522,0.16652245502918955,2.5884868264198304,0.21213347177492908,0.12091143828345002,2.6202719983118947,2.556701654527766,1327104
3.12,3.657438368559596,2.582561631440404,2.744,3.0991112501738014,2.388888749826199,0.15832918776820099,2.5754478494326274,0.2005404779890878,0.11611789754731416,2.5936081909175783,2.5572875079476765,1490944
3.0699999999999994,3.589730699497345,2.550269300502654,2.8729999999999998,3.0925928049823126,2.653407195017687,0.17137752892449495,2.547728327910105,0.21311054047286826,0.12964451737612165,2.5781105921267375,2.5173460636934726,1654784
3.1859999999999995,3.753471585191716,2.618528414808283,2.5669999999999997,3.0447457482804006,2.089254251719599,0.17362925050159292,2.531841070453326,0.231828726031867,0.11542977497131886,2.5651145453285302,2.4985675955781215,1818624
3.7800000000000002,4.365918083011611,3.1940819169883903,2.898,3.4575319472559185,2.3384680527440818,0.13386719748377798,2.5045589466889697,0.16313678895201053,0.10459760601554545,2.549431691886602,2.4596862014913374,1982464
3.5869999999999997,4.176916095728876,2.997083904271124,2.933,3.3326260752253285,2.533373924774671,0.1769156857083241,2.492793786525726,0.22684165084118701,0.1269897205754612,2.55847781922269,2.4271097538287623,2146304
3.6679999999999993,4.278439186160259,3.0575608138397397,3.1990000000000003,3.6142457103932566,2.783754289606744,0.1716341560085614,2.4652628451585774,0.20976790520123373,0.1335004068158891,2.5099948689540454,2.4205308213631094,2310144
3.8590000000000004,4.404370516254776,3.313629483745225,2.934,3.3500576883077633,2.517942311692237,0.16924040593827758,2.430247979362806,0.2240372202746389,0.11444359160191625,2.47719806783135,2.383297890894262,2473984
4.205,4.902542113423985,3.507457886576015,3.2060000000000004,3.8715103304983334,2.5404896695016674,0.20996908781429124,2.422958211104075,0.23549208908985209,0.1844460865387304,2.471561423156528,2.374354999051622,2637824
3.979,4.793351889541616,3.1646481104583843,3.3880000000000003,3.85176287044135,2.9242371295586507,0.16264775513360893,2.390422497193019,0.20314000412109923,0.12215550614611864,2.4335143068286578,2.34733068755738,2801664
4.604000000000001,5.062850738258097,4.145149261741905,3.4370000000000003,3.666871703347759,3.2071282966522414,0.17584689681728677,2.380093427499135,0.2163344990253307,0.13535929460924284,2.4336054326431245,2.326581422355146,2965504
4.609999999999999,5.367429864739964,3.8525701352600357,3.5,4.138513899613783,2.861486100386217,0.16638187520826855,2.362127844492594,0.2004495374147328,0.13231421300180432,2.411670532244465,2.3125851567407234,3129344
4.4110000000000005,4.877571537923179,3.944428462076822,3.407,4.023052757481046,2.7909472425189543,0.18257982050999993,2.302687539656957,0.22901276240439056,0.1361468786156093,2.3483958611375115,2.2569792181764026,3293184
5.026000000000001,5.704383372437739,4.347616627562262,3.752,4.1689844121786805,3.335015587821319,0.18498329970364766,2.2873886704444883,0.2202841809744307,0.14968241843286462,2.360870700877835,2.2139066400111416,3457024
4.737,5.209018008131046,4.264981991868954,3.3520000000000003,3.8768390229394156,2.827160977060585,0.17032864376281692,2.2721946527560553,0.2117115767056717,0.12894571081996214,2.297002467107485,2.2473868384046254,3620864
5.269999999999999,5.767533918441747,4.7724660815582505,3.596,4.139915434603579,3.0520845653964215,0.16811654403184847,2.2398925264676413,0.20351773170543794,0.132715356358259,2.2979899489178877,2.181795104017395,3784704
5.169,5.692363162631838,4.645636837368161,3.967,4.5980158476615305,3.3359841523384697,0.1858634452956418,2.2207759936650593,0.22226022464825193,0.14946666594303168,2.2638642788686876,2.177687708461431,3948544
5.493,6.134093596910779,4.851906403089222,3.786,4.355634970836587,3.2163650291634123,0.16318194257716337,2.218785931666692,0.19994755930723124,0.1264163258470955,2.2628195251315653,2.1747523382018183,4112384
5.606,6.072158771235724,5.139841228764276,3.8249999999999993,4.409024828239347,3.240975171760651,0.15644168124223748,2.243322733044624,0.18335838889271575,0.1295249735917592,2.3259731622199737,2.1606723038692746,4276224
5.714,6.444126016520436,4.9838739834795645,4.233,4.86384150148829,3.6021584985117094,0.18512047498176493,2.185846922794978,0.22473057356350085,0.145510376400029,2.2313933423285333,2.1403005032614226,4440064
5.552,6.337312676581755,4.766687323418244,4.016,4.868,3.1639999999999997,0.19054739211375513,2.187879796822866,0.21908535392761924,0.162009430299891,2.2438016455259118,2.1319579481198203,4603904
5.665,6.5531356878315385,4.7768643121684615,4.045,4.6938643926122,3.3961356073877993,0.16159681066249804,2.1897063394387564,0.19595956049394164,0.12723406083105443,2.2436293997076593,2.1357832791698534,4767744
5.63,6.410781659620665,4.849218340379335,4.261,4.996709861290441,3.525290138709559,0.1482995084486901,2.1966797629992167,0.1727263230378187,0.12387269385956151,2.252808340143598,2.1405511858548354,4931584
5.719,6.374872701063248,5.063127298936752,4.367999999999999,4.978390039237207,3.7576099607627915,0.1673667080700397,2.179534281293551,0.19711215798890416,0.13762125815117524,2.228081165198086,2.130987397389016,5095424
6.035,6.961954691449372,5.108045308550628,4.0,4.4838594837346895,3.516140516265311,0.1852104529117544,2.1617504864931107,0.2310163473870097,0.13940455843649907,2.2243829574591296,2.099118015527092,5259264
5.611000000000001,6.173644648068389,5.048355351931613,4.167,4.789399389459854,3.544600610540145,0.16560780592262742,2.1468013028303785,0.19241754706734165,0.13879806477791318,2.242484080558195,2.051118525102562,5423104
6.093999999999999,6.741953702049768,5.446046297950231,4.256,4.821211464851873,3.690788535148127,0.17808194154252602,2.119160881638527,0.21917045170076443,0.1369934313842876,2.2052395919280547,2.0330821713489993,5586944
6.138000000000001,6.799283600280546,5.4767163997194555,4.327,5.125662006107715,3.5283379938922845,0.16335762962698933,2.126971417665482,0.19701928579535832,0.12969597345862033,2.185001710900112,2.068941124430852,5750784
6.1160000000000005,6.591083150616816,5.640916849383185,4.063000000000001,4.606655221624883,3.5193447783751184,0.17556191127126414,2.110196314752102,0.2115356717220957,0.13958815082043258,2.1908507546190314,2.0295418748851723,5914624
6.367,6.822412999375293,5.911587000624707,4.364000000000001,4.965933551149959,3.762066448850042,0.18045721712211765,2.1098157276709872,0.2108275548909109,0.1500868793533244,2.1675317505849208,2.0520997047570537,6078464
6.394999999999999,7.257534057298607,5.53246594270139,4.4030000000000005,5.093507784170462,3.7124922158295393,0.14620064885045087,2.150038516521454,0.15887008130974697,0.13353121639115476,2.213893060641754,2.086183972401154,6242304
6.334,7.18218865825947,5.485811341740529,4.423,4.886423132784715,3.9595768672152847,0.1585163207414249,2.1009741703669227,0.1782161979280728,0.138816443554777,2.1537785573635415,2.048169783370304,6406144
6.4990000000000006,7.473786643322528,5.524213356677473,4.338,5.073401930919412,3.602598069080588,0.15443824424097935,2.1441831618547442,0.18883732539011605,0.12003916309184265,2.2304850256443003,2.057881298065188,6569984
6.627000000000001,7.237033605631691,6.0169663943683105,4.462999999999999,5.093016666446213,3.832983333553785,0.15075098552430666,2.0982868880033494,0.17498077743788437,0.12652119361072894,2.1441811230553633,2.0523926529513354,6733824
6.515000000000001,7.108316947339279,5.921683052660722,4.449,5.241949557033737,3.656050442966263,0.1464760888367891,2.131582835316658,0.17797068965431329,0.1149814880192649,2.1828051761651692,2.0803604944681466,6897664
6.491000000000001,7.307510257130921,5.674489742869082,4.432,5.079422582244395,3.7845774177556057,0.17660783346121506,2.0503846094012266,0.20865269511312137,0.14456297180930874,2.143539991427953,1.9572292273745,7061504
6.491000000000001,7.2082510020906225,5.77374899790938,4.6819999999999995,5.357970413553729,4.00602958644627,0.14537942232564088,2.0897152145703632,0.1858662458925574,0.10489259875872436,2.151466645963742,2.0279637831769843,7225344
6.508,7.077311865325148,5.938688134674852,4.519,5.265839340152888,3.772160659847113,0.16417824585611618,2.113543258110682,0.19987450333457157,0.12848198837766078,2.1566349351816516,2.0704515810397126,7389184
6.55,7.067725796150819,6.03227420384918,4.405,4.899959594310485,3.9100404056895153,0.13804539976020652,2.0749841247995695,0.17414498137042772,0.10194581814998534,2.112668622805635,2.037299626793504,7553024
6.752000000000001,7.401350444675293,6.102649555324708,4.504,5.1103695243001575,3.8976304756998417,0.1447333945892751,2.062568189203739,0.17573773711378074,0.11372905206476944,2.121673486411487,2.003462891995991,7716864
6.982000000000001,7.3031168011798835,6.660883198820119,4.415999999999999,4.81492856503389,4.017071434966107,0.15807086875041323,2.0430706962943077,0.20475572687445537,0.1113860106263711,2.104041667145563,1.9820997254430526,7880704
6.734,7.294842223802737,6.173157776197263,4.529,5.370955462004968,3.6870445379950314,0.1519003265847762,2.0817189489801726,0.19865092201973603,0.10514973114981638,2.1369346293074747,2.0265032686528706,8044544
6.962999999999999,7.493302743722865,6.432697256277133,4.865,5.335961781888934,4.394038218111066,0.16127982189257936,2.0790738801161446,0.19804965058304547,0.12450999320211324,2.132289974211939,2.02585778602035,8208384
6.83,7.158603104063245,6.501396895936755,4.523,5.32583310843537,3.7201668915646287,0.14966648292417326,2.0587729901075367,0.18180320111028042,0.11752976473806609,2.1277379184524703,1.989808061762603,8372224
7.138,7.690608360414498,6.5853916395855014,4.699,5.1002592678057415,4.297740732194258,0.13952298210933803,2.0712641755739845,0.16522550229126576,0.1138204619274103,2.1514597028309943,1.9910686483169746,8536064
6.897,7.787056739764382,6.0069432602356185,4.735999999999999,5.4298616576811245,4.042138342318873,0.14231546111404889,2.0622254744172093,0.18099365494787684,0.10363726728022093,2.1186141346885736,2.005836814145845,8699904
7.206999999999999,7.857938553167654,6.556061446832344,4.845999999999999,5.552784266944306,4.139215733055693,0.14728024170423543,2.0928428570429487,0.18584002415268586,0.108720459255785,2.1483664916839356,2.037319222401962,8863744
7.106,7.846164846503804,6.365835153496196,4.598000000000001,5.40136542121254,3.794634578787462,0.15694204053531086,2.069328371187051,0.18217559055186164,0.13170849051876007,2.1124826022619705,2.0261741401121314,9027584
7.205999999999999,7.850037266002518,6.561962733997479,4.787,5.4208777484657436,4.153122251534256,0.1438042705878615,2.0475938240687053,0.1815062657594228,0.10610227541630018,2.1188156141036956,1.976372034033715,9191424
6.988000000000001,7.5747674155915625,6.40123258440844,4.888,5.634696725585428,4.141303274414572,0.14680189021552598,2.0614995747804636,0.1824114316370134,0.11119234879403857,2.1272699318757056,1.995729217685222,9355264
7.031000000000001,7.302678118368043,6.7593218816319585,4.5329999999999995,5.322291454407052,3.743708545592947,0.13456617323681705,2.0452667300899825,0.16717334605570766,0.10195900041792644,2.1062346560230454,1.9842988041569196,9519104
7.245,7.833153891426385,6.656846108573615,4.875,5.563175123060984,4.186824876939016,0.13795480451857045,2.0425875142216685,0.18460155508430345,0.09130805395283745,2.100550610586538,1.9846244178567989,9682944
7.257000000000001,7.682794551397738,6.8312054486022635,4.932,5.483956520026714,4.380043479973287,0.14110534663001695,2.046579456826051,0.1789368750474377,0.10327381821259621,2.094334343724055,1.9988245699280474,9846784
7.414,8.155420258692734,6.672579741307266,4.607000000000001,5.176983333089662,4.03701666691034,0.13770381774132448,2.0348240236441297,0.19864027069022988,0.07676736479241908,2.156611436131144,1.9130366111571158,10010624
7.330000000000001,8.006742196113114,6.653257803886888,5.1530000000000005,5.944732909509262,4.361267090490739,0.14886842733249064,2.0590662454565365,0.19289203563174512,0.10484481903323616,2.1169648072129017,2.0011676837001713,10174464
7.237,7.889871350267416,6.584128649732584,4.712999999999999,5.132047729978339,4.293952270021659,0.12540083417358494,2.049242884417375,0.15284394275994997,0.09795772558721991,2.121443017158171,1.9770427516765785,10338304
7.8199999999999985,8.328291255089047,7.31170874491095,4.654999999999999,5.1367935242404155,4.173206475759583,0.13412140173216658,2.0099370593825974,0.16944749601335865,0.0987953074509745,2.0615199086131484,1.9583542101520464,10502144
7.208,7.848605963131784,6.567394036868216,5.023,5.547367237725623,4.498632762274377,0.14856980689801272,2.0387929896513617,0.18739744541399556,0.10974216838202988,2.1031285934862947,1.974457385816429,10665984
7.3709999999999996,8.055608647330722,6.686391352669278,5.151999999999999,5.417096208950636,4.886903791049362,0.13641707024847463,2.0610798438390097,0.15548997432451242,0.11734416617243683,2.1208400303335018,2.0013196573445176,10829824
7.344000000000001,7.932900670741681,6.7550993292583215,4.531000000000001,5.19324542278524,3.8687545772147613,0.13964997439955668,2.048316790163517,0.17888488151041804,0.10041506728869531,2.102268326693897,1.994365253633137,10993664
7.456999999999999,8.02272166301106,6.891278336988939,4.549000000000001,5.161592033901847,3.9364079660981557,0.1281271961983293,2.0507793659965197,0.15444505717330642,0.10180933522335216,2.097388541515699,2.0041701904773404,11157504
7.503,7.975631992146109,7.030368007853891,5.119999999999999,5.6989818650009685,4.54101813499903,0.12963222532222662,2.036999073624611,0.14989740553679726,0.10936704510765598,2.091794299153115,1.9822038480961073,11321344
7.325,7.827558454311536,6.822441545688465,4.921,5.575468486636293,4.266531513363708,0.13343191000943377,2.0004773293932283,0.16940678539244117,0.09745703462642638,2.085239849873946,1.9157148089125104,11485184
7.647999999999998,8.237097615001112,7.058902384998885,4.531000000000001,5.116516011736657,3.9454839882633443,0.12964711956058933,2.0399588316679003,0.15218727981639307,0.10710695930478559,2.079198775725254,2.0007188876105464,11649024
7.382000000000001,7.9653660943181395,6.798633905681862,4.961,5.660663490543847,4.261336509456154,0.1148049251486857,2.030373794833819,0.1450079746482139,0.08460187564915748,2.106352098463949,1.9543954912036894,11812864
7.791000000000001,8.204943232823053,7.377056767176948,5.301,5.94325306538778,4.65874693461222,0.13094717565303043,2.030576864381631,0.17131620961242194,0.09057814169363892,2.099577276461472,1.96157645230179,11976704
7.556,8.008486463885937,7.103513536114063,5.01,5.676438294217852,4.343561705782148,0.11924012876115733,2.019167822102706,0.1585153982126186,0.07996485930969607,2.0699527453077406,1.968382898897671,12140544
7.702000000000001,8.325887810427485,7.078112189572517,5.268,5.943792867674704,4.592207132325296,0.12238512022110319,2.0338901489973065,0.15001286760872695,0.09475737283347943,2.0833584968346384,1.9844218011599744,12304384
7.301,7.998602322243841,6.603397677756159,5.202,5.757208069105628,4.646791930894372,0.1470753563723216,1.9863145897785823,0.1882929606563945,0.10585775208824873,2.055862155723221,1.9167670238339436,12468224
7.523000000000001,8.032058935684269,7.013941064315732,5.203999999999999,5.794816384336114,4.613183615663884,0.10375295442839456,2.058338174720606,0.12440183831757201,0.08310407053921712,2.1044294283500453,2.0122469210911667,12632064
7.601999999999999,8.210864516949378,6.9931354830506205,5.366,5.952910555365977,4.779089444634022,0.1362777071849753,2.044751446942488,0.18050958818594381,0.09204582618400681,2.0962195780668114,1.9932833158181646,12795904
7.918000000000001,8.276491283018153,7.55950871698185,4.925000000000001,5.221116531115708,4.628883468884293,0.12392590829792116,2.0222908198833465,0.16204792344461177,0.08580389315123055,2.1260217610485275,1.9185598787181655,12959744
7.5409999999999995,7.883649967167662,7.198350032832337,5.122,5.727537777516812,4.516462222483188,0.11814005790899196,1.9868507807453473,0.14415263915327808,0.09212747666470583,2.0647628092784918,1.9089387522122028,13123584
7.708,8.337695164345416,7.078304835654585,5.114,5.757462508620355,4.470537491379645,0.11741020764845109,2.017660667995612,0.15229163041280425,0.08252878488409794,2.109120722514654,1.9262006134765697,13287424
7.667999999999999,8.132107746110748,7.20389225388925,5.535,6.140330488245883,4.929669511754117,0.1054086281607548,2.0127016762892405,0.14233378403412983,0.06848347228737979,2.0414561675110448,1.9839471850674362,13451264
7.831999999999999,8.432129985919715,7.231870014080282,5.107000000000001,5.860631872999014,4.353368127000988,0.09951866675789153,1.993327230215073,0.11884155586503276,0.08019577765075031,2.068208410850637,1.918446049579509,13615104
7.569,8.207755821891276,6.930244178108724,5.0280000000000005,5.688375650671647,4.367624349328354,0.11726007654021178,2.007204933464527,0.1475508775311682,0.08696927554925539,2.084152091325488,1.9302577756035662,13778944
7.593999999999999,8.217268802363794,6.970731197636204,5.072,5.895708686369156,4.248291313630844,0.10747710531577466,2.029971783856551,0.1429695304332736,0.07198468019827572,2.098756583399726,1.9611869843133758,13942784
7.641,8.115604045494768,7.166395954505232,5.190999999999999,5.817680939553772,4.564319060446226,0.12666901332947111,2.066048973302047,0.14963410047805611,0.1037039261808861,2.130857507207582,2.0012404393965117,14106624
7.924000000000001,8.565813056894296,7.282186943105706,5.305,5.995510680583581,4.6144893194164185,0.11931905689028399,2.009661432603995,0.17505697570024492,0.06358113808032305,2.0858622951619408,1.9334605700460497,14270464
7.779000000000001,8.294644257216156,7.263355742783846,5.243,5.8572157601364525,4.628784239863548,0.1275851186054448,2.0272231886784238,0.1609210655416703,0.09424917166921933,2.114385077639765,1.9400612997170827,14434304
7.845000000000001,8.520784729037288,7.169215270962713,5.199,6.009141345692219,4.38885865430778,0.10511875635323423,2.002224648992221,0.13283663056060016,0.0774008821458683,2.0564889546603284,1.947960343324113,14598144
7.756,8.301989010878424,7.210010989121576,5.284,6.216375460852547,4.351624539147452,0.12871132654448347,2.0382427468895914,0.1517493235700697,0.10567332951889724,2.082337235997531,1.9941482577816516,14761984
7.792,8.26860885430298,7.315391145697019,5.498,6.094033556102339,4.901966443897662,0.12159357337901984,2.036906637251377,0.16378238405084236,0.07940476270719732,2.119279150673533,1.9545341238292213,14925824
7.912999999999999,8.382085280093076,7.443914719906923,5.3759999999999994,5.861308149529759,4.8906918504702395,0.10434143627062435,2.0079772735635437,0.12391669280071173,0.08476617974053698,2.0435648763965233,1.972389670730564,15089664
8.098,8.746333247643525,7.449666752356476,5.309000000000001,5.835525402995906,4.7824745970040965,0.14490895603472984,2.0125149557987854,0.19047127146175427,0.0993466406077054,2.099873166113987,1.9251567454835834,15253504
8.145,8.84043152071214,7.449568479287859,5.136000000000001,5.645395720437462,4.62660427956254,0.12894960601503644,2.053100837270419,0.15989721723788222,0.09800199479219066,2.103097994105683,2.0031036804351547,15417344
7.864,8.449306757179516,7.278693242820484,5.221000000000001,5.831171287426737,4.610828712573265,0.12693322923344866,2.0231925239165625,0.1560990150264287,0.09776744344046862,2.102295192401198,1.9440898554319268,15581184
8.161999999999999,8.69883889575924,7.625161104240759,5.297,5.854979390300394,4.7390206096996055,0.11478074362191057,2.048462929824988,0.1509205671626775,0.07864092008114364,2.1174963486117804,1.9794295110381956,15745024
8.355,8.75886260039771,7.951137399602291,5.604000000000001,6.561739004113335,4.646260995886667,0.152099661823983,2.011170019209385,0.19655222116945473,0.10764710247851125,2.081740879154878,1.940599159263892,15908864
8.117,8.540935136548034,7.693064863451967,5.479999999999999,5.953434261540078,5.006565738459919,0.11089688941525913,2.016783882677555,0.13892436546355424,0.08286941336696403,2.070975528201639,1.9625922371534705,16072704
8.052,8.716511850910125,7.387488149089875,4.858,5.855274285239522,3.8607257147604774,0.1248542655492201,2.0867811113595964,0.16749903763429322,0.082209493464147,2.178028740494263,1.9955334822249298,16236544
7.731999999999999,8.632064442137338,6.83193555786266,5.4079999999999995,6.004218080906642,4.811781919093357,0.1407924494085212,2.041565135618051,0.15957128140633997,0.12201361741070245,2.1053369157646538,1.9777933554714482,16400384
8.135000000000002,8.710121726245847,7.559878273754157,5.12,5.888882305687938,4.351117694312062,0.13638662056376533,1.995982787013054,0.17564000961794834,0.09713323150958231,2.0529617333225034,1.9390038407036048,16564224
7.733999999999999,8.34045197666427,7.127548023335729,5.5360000000000005,5.978700801896721,5.09329919810328,0.1184796859355022,2.0251057689388596,0.1528889680769661,0.08407040379403832,2.0909413638783865,1.9592701739993328,16728064
7.764000000000001,8.477739448258257,7.0502605517417445,5.461,6.108957560338639,4.813042439661362,0.12259389011499777,2.010116734107336,0.1629012663581961,0.08228651387179944,2.0921549864705153,1.9280784817441565,16891904
8.051,8.537404152942797,7.564595847057203,5.606,6.329770681915204,4.8822293180847955,0.11964638902184861,2.021866234143575,0.15169177971581424,0.08760099832788298,2.1107031843673982,1.9330292839197514,17055744
7.761,8.42029431970858,7.10170568029142,5.6480000000000015,6.245742419441687,5.050257580558316,0.12035968888861437,2.006863332291444,0.1556176911829915,0.08510168659423722,2.094382176176093,1.9193444884067956,17219584
8.213,8.976400943148487,7.449599056851512,5.226,6.035249034599362,4.416750965400638,0.1067921784551193,2.064666453500589,0.14189132179918043,0.07169303511105818,2.1523431974619087,1.9769897095392692,17383424
7.995,8.528052530244441,7.46194746975556,5.46,6.201350119714026,4.718649880285974,0.12570065944455558,2.0342952956755957,0.1714935719182171,0.07990774697089406,2.108659671424079,1.9599309199271124,17547264
7.809999999999998,8.367530268236619,7.252469731763376,5.139,5.728668550967406,4.549331449032595,0.11929686761771634,2.011547343929609,0.15279752244628603,0.08579621278914663,2.0810528536368986,1.9420418342223194,17711104
7.742,8.233951217093727,7.250048782906273,5.325,5.913527824320992,4.736472175679008,0.11550948051735754,2.049701255063216,0.1516701821770473,0.07934877885766778,2.110723197221877,1.9886793129045552,17874944
7.978,8.446504002117377,7.509495997882622,5.287999999999999,5.880364752496297,4.695635247503701,0.12339943099456525,2.0121925552686055,0.15971186287926736,0.08708699910986314,2.077206636503277,1.9471784740339342,18038784
8.200999999999999,8.724286728285744,7.677713271714253,5.431,6.124677879134112,4.737322120865888,0.12946898350492117,2.040381504098574,0.1824453909737468,0.07649257603609555,2.090461480277863,1.9903015279192848,18202624
8.114,8.66892702222905,7.559072977770951,5.079000000000001,5.495279953877196,4.662720046122805,0.1177692708559334,2.016235965490341,0.14003942496244454,0.09549911674942227,2.1011210348832514,1.9313508960974306,18366464
8.021,8.924907628024014,7.117092371975986,5.209000000000001,5.716414032127612,4.701585967872391,0.1110350502344469,2.0498140623172123,0.14005167520756473,0.08201842526132906,2.12105103483717,1.9785770897972543,18530304
8.363,8.865753418685541,7.860246581314457,5.55,6.455417030986274,4.644582969013726,0.11473494203140336,2.0257075786590577,0.14758102387598587,0.08188886018682084,2.1429350293244713,1.9084801279936443,18694144
8.27,8.770879226959952,7.769120773040046,5.507,6.124835738687881,4.889164261312119,0.125209986558184,2.050021284818649,0.15505951526518622,0.09536045785118177,2.1131495101959574,1.986893059441341,18857984
8.306000000000001,8.861341336476947,7.750658663523056,5.631,6.3111242533537535,4.950875746646247,0.10221616229973729,2.0269570400317507,0.12609802685048405,0.07833429774899052,2.0920584519351713,1.9618556281283301,19021824
7.872,8.352870044814605,7.391129955185395,5.404999999999999,6.074794744679293,4.735205255320706,0.11030103475786741,2.0000258753697073,0.13919111442955637,0.08141095508617845,2.060494557371531,1.9395571933678835,19185664
8.252,9.081660171395495,7.422339828604507,5.531000000000001,6.077945152643298,4.9840548473567035,0.13529050534901516,2.0126407821973165,0.1664185103399683,0.10416250035806202,2.09908063965654,1.926200924738093,19349504
8.089,8.611100565025552,7.566899434974449,5.233,6.075401923074728,4.390598076925271,0.11701163703886168,1.9855907673637074,0.158512174994956,0.07551109908276735,2.0504070432656567,1.920774491461758,19513344
8.084,8.5919212537392,7.576078746260801,5.3919999999999995,6.15649722040044,4.627502779599559,0.10931993814495697,2.026910690466563,0.14735519906526653,0.0712846772246474,2.0979567920986084,1.9558645888345176,19677184
8.561000000000002,8.981629290468462,8.140370709531542,5.563000000000001,6.45685737117283,4.669142628827172,0.11833539347474768,2.0373897428313894,0.16298209184368662,0.07368869510580875,2.075197297352635,1.9995821883101437,19841024
8.209,8.712873992184553,7.705126007815446,5.709999999999999,6.486814006052928,4.93318599394707,0.11436828232059874,2.018083310127258,0.14490639722912338,0.08383016741207412,2.084322463658572,1.9518441565959437,20004864
8.203999999999999,8.763002683356707,7.644997316643291,5.345,5.971613916219549,4.718386083780451,0.14172747492169338,1.9835868765910465,0.1692435819569527,0.11421136788643407,2.060946126187956,1.9062276269941372,20168704
8.11,8.528234384047988,7.691765615952011,5.404999999999999,6.019251577124551,4.790748422875447,0.12246266282163558,2.004225809375445,0.14606924942662558,0.09885607621664556,2.0869651655042865,1.9214864532466034,20332544
7.9399999999999995,8.630521542024576,7.249478457975423,5.4350000000000005,6.046134191483344,4.823865808516657,0.12391810653110343,2.0002727081378304,0.1562725464300817,0.09156366663212515,2.0882156471894473,1.9123297690862135,20496384
8.145,8.598392765712026,7.691607234287973,5.936,6.483159940054094,5.388840059945906,0.10822345948157205,1.994293850163619,0.1411455905227353,0.07530132844040882,2.0648094401026316,1.9237782602246065,20660224
8.008999999999999,8.797193504159987,7.220806495840011,5.855000000000001,6.463789783094297,5.246210216905705,0.12267558292175329,1.9847800051172573,0.1529179337812545,0.09243323206225207,2.077153077969649,1.8924069322648656,20824064
8.065999999999999,8.598638714327075,7.533361285672924,5.703,6.444512643182839,4.961487356817162,0.1208190739775697,2.0100846419731777,0.14583501791862397,0.09580313003651546,2.0636538837797507,1.9565154001666047,20987904
8.273,8.793385434077473,7.752614565922526,5.292,5.916320430548288,4.667679569451711,0.13787957417468227,2.012825301786264,0.16910822850352308,0.10665091984584145,2.0745962012039096,1.951054402368618,21151744
8.136,8.530618803403993,7.741381196596005,5.557,5.816192978299954,5.297807021700047,0.13910299182559047,2.0247791344920794,0.17687650732357024,0.10132947632761069,2.0971167736715595,1.9524414953125993,21315584
8.404,8.864829686543738,7.943170313456262,5.348000000000001,6.09135455874031,4.6046454412596916,0.12738032809769112,2.0031707122921945,0.16139649521312288,0.09336416098225936,2.0746460679349115,1.9316953566494774,21479424
8.278,8.711215881518672,7.8447841184813285,5.6930000000000005,6.3006520385878755,5.0853479614121255,0.12963263442118958,2.017476637661457,0.16046726696014613,0.09879800188223305,2.0797012718080996,1.955252003514814,21643264
8.316,9.064988651449406,7.5670113485505945,5.561000000000001,6.359854805330731,4.76214519466927,0.14040231490507715,1.9509588306148846,0.18399811892256948,0.09680651088758482,1.996672690353641,1.9052449708761283,21807104
8.745999999999999,9.515534924483612,7.976465075516385,5.352,6.0659439753930275,4.638056024606973,0.12658686395734545,1.9586704288919765,0.15995430360386262,0.09321942431082827,2.017166345097468,1.900174512686485,21970944
8.407999999999998,8.931980915683003,7.884019084316993,5.647,6.4643255165477225,4.829674483452278,0.12207387617478767,1.9688615913192433,0.17470978028596054,0.0694379720636148,2.0743319680524253,1.8633912145860614,22134784
8.419,9.036291665260435,7.801708334739566,5.757,6.34385688204195,5.170143117958049,0.13868540421438708,1.9943572749694187,0.19348872012625917,0.08388208830251499,2.0406161607548814,1.9480983891839558,22298624
8.354000000000001,8.916124541360722,7.791875458639281,5.724000000000001,6.190566179657292,5.25743382034271,0.11780069804129498,1.9935910339156784,0.1521676228132013,0.08343377326938867,2.068478042895836,1.918704024935521,22462464
8.441,8.951244059250081,7.93075594074992,5.543,6.273671608864064,4.812328391135936,0.13998266325021777,1.9782373314102493,0.16897229099286357,0.11099303550757196,2.0106719300705485,1.94580273274995,22626304
8.433,8.868179273403502,7.997820726596498,5.864,6.758753597366336,4.969246402633663,0.12430549021810289,2.026898775001367,0.14876352855297595,0.09984745188322983,2.080187339210275,1.9736102107924594,22790144
8.235000000000001,9.09470052925423,7.375299470745773,5.797,6.174678434650431,5.419321565349568,0.10951683078892523,2.012389159202576,0.13878107722117652,0.08025258435667393,2.086574678460968,1.9382036399441844,22953984
8.463000000000001,9.036620954986828,7.8893790450131736,5.316000000000001,5.655033921606674,4.976966078393327,0.12778001617019372,2.009875238438447,0.17807481173807257,0.07748522060231486,2.076482219493758,1.9432682573831355,23117824
8.919,9.351745883862574,8.486254116137427,5.894,6.296049748165572,5.491950251834428,0.1198709021477649,1.9816005075971286,0.15160137868613616,0.08814042560939364,2.017903382628062,1.9452976325661948,23281664
8.585,9.204745915678354,7.965254084321648,5.639,6.629226741711211,4.64877325828879,0.11479341238737102,2.0179394195477167,0.14294426545833572,0.08664255931640633,2.09276495203735,1.9431138870580835,23445504
8.204,8.947050469349156,7.460949530650845,5.452,6.025006108169887,4.878993891830113,0.13167586188452937,2.0443519398570063,0.16866291503424174,0.09468880873481698,2.1128965277947405,1.9758073519192718,23609344
8.205,8.900086325574025,7.509913674425975,5.949999999999999,6.487084723297916,5.4129152767020825,0.12748674719283973,1.9911601131161052,0.17056934141289973,0.08440415297277973,2.0867060661329244,1.8956141600992857,23773184
8.203,8.968023529049923,7.437976470950075,5.657,6.3456661019681455,4.9683338980318545,0.1271971810453881,2.0212341636419295,0.16714959977423208,0.08724476231654413,2.1156807357509604,1.926787591532899,23937024
8.481,9.248899081911159,7.713100918088841,5.605,6.2872499541956754,4.922750045804325,0.10896706781350074,1.9979797318577766,0.14383586739543341,0.07409826823156805,2.0492682307762933,1.9466912329392598,24100864
8.588,9.39554937929516,7.780450620704838,5.929,6.697380764985694,5.160619235014306,0.1178338712546974,2.038681894044081,0.15685959025949026,0.07880815224990453,2.111036408548836,1.966327379539326,24264704
8.664000000000001,9.175139902570717,8.152860097429286,5.838,6.28945985425063,5.38654014574937,0.13459064778871832,1.9806914776563644,0.18164464444045306,0.08753665113698358,2.040219778517891,1.9211631767948378,24428544
8.634,9.183530708878038,8.084469291121962,5.593999999999999,6.382063449222205,4.805936550777794,0.12281838067186371,2.031024770438671,0.1601466438494747,0.08549011749425273,2.103186338695723,1.958863202181619,24592384
8.198,8.651977973033935,7.744022026966066,5.8759999999999994,6.432276909461465,5.319723090538534,0.11689773974940176,2.037756145497163,0.15538181987136068,0.07841365962744283,2.098597012345171,1.9769152786491553,24756224
8.429999999999998,8.881242728473266,7.97875727152673,5.487,6.230936153174451,4.7430638468255495,0.1351159728597849,1.989214385052522,0.174538224208039,0.09569372151153084,2.0715929546599057,1.9068358154451384,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-climber-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.104,2.623965383463169,1.5840346165368313,2.302,2.550427051667084,2.053572948332916,0.0,2.707544502615929,0.0,0.0,2.7079326616495836,2.707156343582274,16384
2.204,2.5098496362593883,1.898150363740612,2.384,2.8034567915769157,1.9645432084230843,0.0,2.7014483124017716,0.0,0.0,2.709190050276548,2.6937065745269955,180224
2.137,2.507676408744878,1.7663235912551218,2.234,2.761184977024194,1.706815022975806,0.0,2.69036979675293,0.0,0.0,2.7109068621691184,2.6698327313367414,344064
2.4520000000000004,3.007009909821438,1.896990090178563,2.369,2.740979838163307,1.9970201618366934,0.0,2.6915672957897185,0.0,0.0,2.704795813416481,2.678338778162956,507904
2.3409999999999997,2.8475856294842954,1.834414370515704,2.4370000000000003,2.9218927716516303,1.95210722834837,0.17285322446062704,2.683546024560928,0.18721831708656103,0.15848813183469304,2.698944623356935,2.6681474257649214,671744
2.4699999999999998,2.866887893491348,2.0731121065086513,2.3790000000000004,2.947655431698318,1.8103445683016828,0.17285322446062704,2.676910325884819,0.18721831708656103,0.15848813183469304,2.6919371753353545,2.6618834764342836,835584
2.1890000000000005,2.6628449113370327,1.7151550886629683,2.3839999999999995,2.84079754815454,1.9272024518454587,0.17285322446062704,2.6475272506475447,0.18721831708656103,0.15848813183469304,2.677085104271214,2.6179693970238755,999424
2.697,3.2312855042016393,2.162714495798361,2.502,2.9892124793147232,2.0147875206852763,0.15643935067922332,2.635972335934639,0.17244768872734817,0.14043101263109847,2.6674311748632196,2.6045134970060584,1163264
3.1470000000000002,3.709637538740529,2.5843624612594716,2.955,3.5464431502688996,2.3635568497311006,0.15643935067922332,2.620397484302521,0.17244768872734817,0.14043101263109847,2.6408650423012996,2.599929926303742,1327104
3.1,3.7725622647755372,2.427437735224463,3.0620000000000003,3.797061902155186,2.3269380978448146,0.15643935067922332,2.5942741721868514,0.17244768872734817,0.14043101263109847,2.6267812020178782,2.5617671423558246,1490944
3.725,4.36253039143244,3.0874696085675604,3.348,3.8638061651434574,2.8321938348565423,0.1789844339046766,2.5764401614665986,0.20901475044265697,0.14895411736669625,2.6046626203395356,2.5482177025936616,1654784
4.033,4.698538128133919,3.367461871866082,3.9659999999999997,4.633970059209243,3.2980299407907565,0.1789844339046766,2.5583919405937197,0.20901475044265697,0.14895411736669625,2.592154789525712,2.524629091661727,1818624
4.191,5.049305889528902,3.3326941104710976,3.841,4.454782534779216,3.2272174652207837,0.1789844339046766,2.550942760705948,0.20901475044265697,0.14895411736669625,2.5654236225138094,2.5364618988980867,1982464
4.275,4.699905871929301,3.850094128070699,3.8339999999999996,4.515706681792103,3.1522933182078963,0.20084981354411577,2.555493488907814,0.23382958393583006,0.16787004315240148,2.5994769924147167,2.5115099854009113,2146304
4.42,5.1594051663330465,3.6805948336669534,4.208,5.097222131978281,3.318777868021719,0.20084981354411577,2.5102337181568144,0.23382958393583006,0.16787004315240148,2.555571864239716,2.464895572073913,2310144
4.741999999999999,5.946489933540334,3.5375100664596646,4.252999999999999,5.14718174886317,3.3588182511368276,0.20084981354411577,2.486541321873665,0.23382958393583006,0.16787004315240148,2.5444523428871633,2.4286303008601666,2473984
4.702,5.765040921131449,3.6389590788685506,4.266,5.23994250343642,3.2920574965635803,0.19444644073665618,2.466567102074623,0.24450721232509,0.14438566914822235,2.517487897819454,2.415646306329792,2637824
5.469,6.456698840740436,4.481301159259565,4.893000000000001,5.847170320225903,3.938829679774099,0.19444644073665618,2.4376177191734314,0.24450721232509,0.14438566914822235,2.4964667183679627,2.3787687199789,2801664
6.019000000000001,7.153402485892905,4.884597514107097,4.96,6.048255484709358,3.871744515290642,0.19444644073665618,2.406324529647827,0.24450721232509,0.14438566914822235,2.461511498540082,2.3511375607555722,2965504
6.223,7.323154989081084,5.122845010918915,5.162999999999999,6.186865713851186,4.1391342861488125,0.19444644073665618,2.323713156580925,0.24450721232509,0.14438566914822235,2.425322360430954,2.2221039527308957,3129344
6.561,7.77336504403583,5.34863495596417,5.852,6.822420527400364,4.881579472599636,0.24921124268413636,2.282792243361473,0.3222520855448404,0.1761703998234323,2.3844088188796775,2.1811756678432683,3293184
7.095000000000001,8.265574645206362,5.924425354793639,6.3229999999999995,7.384310981757938,5.261689018242061,0.24921124268413636,2.1639248445630073,0.3222520855448404,0.1761703998234323,2.313916104586493,2.0139335845395214,3457024
7.219999999999999,8.571769211071178,5.868230788928819,6.548,7.674062165246662,5.421937834753338,0.24921124268413636,2.1501772880554197,0.3222520855448404,0.1761703998234323,2.2945365620112486,2.005818014099591,3620864
7.166000000000001,8.232988284846654,6.099011715153349,7.019000000000001,7.824561294998712,6.21343870500129,0.31588961827969225,2.0790519297122954,0.398093618957766,0.2336856176016185,2.2454606285603456,1.9126432308642451,3784704
7.686,8.627766425394322,6.744233574605677,7.029999999999999,8.44456707158056,5.615432928419439,0.31588961827969225,2.012307362258434,0.398093618957766,0.2336856176016185,2.1963222419879274,1.828292482528941,3948544
7.918000000000001,8.787652804284562,7.04834719571544,7.401999999999999,8.180071976105038,6.62392802389496,0.31588961827969225,1.9405990585684776,0.398093618957766,0.2336856176016185,2.1372125511259124,1.7439855660110426,4112384
7.9799999999999995,8.772477129007518,7.18752287099248,7.651999999999999,8.266943899880305,7.037056100119693,0.35271511220300905,1.890893316268921,0.4122691677399926,0.2931610566660255,2.100075395313385,1.6817112372244571,4276224
8.780999999999999,9.647122970483982,7.914877029516015,7.3469999999999995,8.262937224923192,6.431062775076807,0.35271511220300905,1.7849757239222526,0.4122691677399926,0.2931610566660255,1.9978086917122684,1.5721427561322368,4440064
8.712,9.669609523762164,7.754390476237835,7.5760000000000005,8.249486451237143,6.902513548762858,0.35271511220300905,1.7461143136024475,0.4122691677399926,0.2931610566660255,1.9738054206222675,1.5184232065826275,4603904
8.865000000000002,9.598242797441614,8.13175720255839,7.345999999999999,8.152699448369713,6.539300551630286,0.3634585473871387,1.710405272245407,0.40233487578969285,0.3245822189845845,1.9648303339926074,1.4559802104982067,4767744
9.173000000000002,10.069973243748109,8.276026756251895,8.203,9.002675559211358,7.40332444078864,0.3634585473871387,1.6510993823409081,0.40233487578969285,0.3245822189845845,1.871578524324332,1.4306202403574844,4931584
8.984,9.639868889336885,8.328131110663115,7.757000000000001,8.421395213709431,7.09260478629057,0.3634585473871387,1.5869439378380776,0.40233487578969285,0.3245822189845845,1.7964754833521275,1.3774123923240278,5095424
9.474,10.012928566695068,8.935071433304932,7.847000000000001,8.548299508056296,7.145700491943707,0.32648203446140844,1.5801656737923622,0.35868418573974037,0.2942798831830765,1.7824055404247297,1.3779258071599947,5259264
9.282999999999998,10.055360667046164,8.510639332953831,8.492,9.09540367914026,7.888596320859743,0.32648203446140844,1.5205653339624405,0.35868418573974037,0.2942798831830765,1.712179324224784,1.328951343700097,5423104
9.334,9.853137746653044,8.814862253346956,8.08,8.783292257884302,7.3767077421156975,0.32648203446140844,1.4968395441770554,0.35868418573974037,0.2942798831830765,1.653011733948655,1.340667354405456,5586944
9.708,10.295278468871455,9.120721531128545,7.943,8.797974268618653,7.0880257313813475,0.32648203446140844,1.477820235490799,0.35868418573974037,0.2942798831830765,1.651119684233758,1.3045207867478399,5750784
9.843999999999998,10.478747193770872,9.209252806229124,8.178999999999998,8.531489716162046,7.826510283837952,0.3122463051911533,1.4470567539334298,0.3454349844850973,0.27905762589720934,1.6205659436489708,1.2735475642178888,5914624
9.819999999999999,10.430442462481107,9.20955753751889,8.258,8.938937588916927,7.57706241108307,0.3122463051911533,1.424652461707592,0.3454349844850973,0.27905762589720934,1.6055282860490276,1.2437766373661563,6078464
10.096,10.73765722936783,9.45434277063217,8.402,8.923091162849648,7.88090883715035,0.3122463051911533,1.3502869620919227,0.3454349844850973,0.27905762589720934,1.539411052432317,1.1611628717515283,6242304
10.382000000000001,10.995413400570937,9.768586599429065,8.180000000000001,8.731416358117894,7.628583641882108,0.31231143146349793,1.3157972812652587,0.3408836835876915,0.28373917933930437,1.448257251573089,1.1833373109574286,6406144
10.434000000000001,11.151191745630136,9.716808254369866,8.167000000000002,8.711482322945384,7.622517677054619,0.31231143146349793,1.3621650785207748,0.3408836835876915,0.28373917933930437,1.5143625579253763,1.2099675991161734,6569984
10.397,11.023818155448613,9.770181844551388,8.448,9.294,7.602,0.31231143146349793,1.3520673662424088,0.3408836835876915,0.28373917933930437,1.5162985190006464,1.1878362134841711,6733824
10.269,10.752786109763395,9.785213890236605,8.039000000000001,8.5781558216323,7.4998441783677015,0.3022629988641559,1.3285807743668556,0.3268960053679347,0.2776299923603771,1.3974658284465509,1.2596957202871604,6897664
10.729999999999999,11.323616037519201,10.136383962480796,8.409,9.023710500967733,7.794289499032269,0.3022629988641559,1.3563588008284568,0.3268960053679347,0.2776299923603771,1.4923560626291357,1.220361539027778,7061504
10.485000000000001,11.157818697718785,9.812181302281218,8.458000000000002,9.001337832292213,7.91466216770779,0.3022629988641559,1.4016227096319198,0.3268960053679347,0.2776299923603771,1.550532790294461,1.2527126289693786,7225344
10.463999999999999,10.95829141202331,9.969708587976687,8.187999999999999,8.786778757138226,7.589221242861772,0.3000985370199184,1.3933528944849969,0.325118099895604,0.2750789741442328,1.4945482789937568,1.292157509976237,7389184
10.499999999999998,11.03639537656471,9.963604623435286,8.635,9.200123880224504,8.069876119775495,0.3000985370199184,1.4105675786733627,0.325118099895604,0.2750789741442328,1.5495603831409224,1.271574774205803,7553024
10.591000000000001,11.24335649762994,9.938643502370063,8.216,8.897985337085775,7.534014662914223,0.3000985370199184,1.3838994026184082,0.325118099895604,0.2750789741442328,1.483291816844826,1.2845069883919904,7716864
10.76,11.26799606297687,10.25200393702313,8.661000000000001,9.117430717634123,8.20456928236588,0.2963073893673178,1.4260886207222938,0.32396133832027724,0.2686534404143584,1.557315862253047,1.2948613791915407,7880704
10.834000000000001,11.315771730179346,10.352228269820657,8.265,8.866252858621063,7.663747141378938,0.2963073893673178,1.4414081171154975,0.32396133832027724,0.2686534404143584,1.5743140645220595,1.3085021697089356,8044544
10.642,11.134621558602543,10.149378441397456,8.46,9.009144789650236,7.910855210349767,0.2963073893673178,1.4354518875479698,0.32396133832027724,0.2686534404143584,1.5707914741545788,1.3001123009413609,8208384
10.758000000000001,11.258955087807282,10.25704491219272,8.273,8.992250304136189,7.553749695863811,0.2963073893673178,1.4602695792913436,0.32396133832027724,0.2686534404143584,1.5876291345343827,1.3329100240483045,8372224
10.952,11.476762803559856,10.427237196440144,8.547,9.0458797450288,8.0481202549712,0.278238488100942,1.4676179364323616,0.30649217971373277,0.2499847964881512,1.6548075252524739,1.2804283476122493,8536064
10.705,11.204484734501467,10.205515265498533,8.685,9.217376746299085,8.152623253700916,0.278238488100942,1.4938977122306825,0.30649217971373277,0.2499847964881512,1.6316934317294933,1.3561019927318716,8699904
11.001000000000001,11.456553509480502,10.5454464905195,8.232,8.854057875120956,7.609942124879042,0.278238488100942,1.4845151007175446,0.30649217971373277,0.2499847964881512,1.643287360578023,1.3257428408570662,8863744
10.792,11.230492873374242,10.353507126625757,8.478,9.181744271735123,7.774255728264876,0.2607113565128505,1.520378004014492,0.2879140331634882,0.23350867986221277,1.700433192177082,1.340322815851902,9027584
11.014999999999999,11.50969687688523,10.520303123114768,8.228,8.837603149598163,7.618396850401837,0.2607113565128505,1.4928290337324142,0.2879140331634882,0.23350867986221277,1.696012915372221,1.2896451520926073,9191424
10.831999999999999,11.365587855933772,10.298412144066226,8.441,9.019523119676302,7.862476880323699,0.2607113565128505,1.5448410511016846,0.2879140331634882,0.23350867986221277,1.7080849916459744,1.3815971105573948,9355264
10.889999999999999,11.473300951482164,10.306699048517833,8.434000000000001,9.100831313002022,7.767168686997979,0.2531245250281699,1.5551458448171616,0.28082452507982836,0.22542452497651144,1.709446743937309,1.400844945697014,9519104
11.013,11.701724182819218,10.324275817180782,8.628999999999998,8.99213771492369,8.265862285076306,0.2531245250281699,1.6109881460666657,0.28082452507982836,0.22542452497651144,1.7397553399832768,1.4822209521500547,9682944
10.976,11.46582037523974,10.486179624760261,8.245999999999999,8.582309381373758,7.90969061862624,0.2531245250281699,1.5762410670518876,0.28082452507982836,0.22542452497651144,1.7467210231881487,1.4057611109156265,9846784
11.02,11.677099688023057,10.362900311976942,8.437000000000001,8.908594105137036,7.965405894862967,0.2546523541695478,1.6307881712913512,0.27968134256661725,0.22962336577247833,1.7923756156667623,1.4692007269159402,10010624
11.266,11.674220528636177,10.857779471363823,8.59,9.256258208204597,7.923741791795402,0.2546523541695478,1.621475523710251,0.27968134256661725,0.22962336577247833,1.7903463296648812,1.4526047177556207,10174464
10.875000000000002,11.409326679101842,10.340673320898162,8.525000000000002,9.210758703918517,7.839241296081488,0.2546523541695478,1.6273813784122466,0.27968134256661725,0.22962336577247833,1.7721878519970715,1.4825749048274217,10338304
10.809999999999999,11.534058008725818,10.08594199127418,8.617,9.40262141009522,7.831378589904782,0.248465385584844,1.6209774434566497,0.276531527991894,0.220399243177794,1.7808467748262078,1.4611081120870917,10502144
10.891,11.663029144527588,10.118970855472412,8.351,8.919391590367065,7.782608409632937,0.248465385584844,1.661951796710491,0.276531527991894,0.220399243177794,1.8020218156801526,1.5218817777408296,10665984
10.978,11.409643371314791,10.546356628685208,8.589,9.191170241709104,7.986829758290897,0.248465385584844,1.6787556424736976,0.276531527991894,0.220399243177794,1.858721576034071,1.4987897089133242,10829824
11.081000000000001,11.720725722478003,10.441274277522,8.539,8.96438100568784,8.113618994312159,0.248465385584844,1.6390129983425141,0.276531527991894,0.220399243177794,1.7916120053396092,1.486413991345419,10993664
11.165,11.608176037258334,10.721823962741665,8.96,9.59229739838149,8.327702601618512,0.24720802261023583,1.6885140746831895,0.27710809056222213,0.2173079546582495,1.8272930267006713,1.5497351226657077,11157504
10.917999999999997,11.439321397987841,10.396678602012154,8.325999999999999,8.855172939595365,7.796827060404634,0.24720802261023583,1.6871066734194755,0.27710809056222213,0.2173079546582495,1.803127826530886,1.571085520308065,11321344
10.931,11.26439016182245,10.597609838177549,8.784,9.119982142382598,8.448017857617403,0.24720802261023583,1.6736954405903817,0.27710809056222213,0.2173079546582495,1.79096953435128,1.5564213468294834,11485184
10.858,11.256542344048912,10.45945765595109,8.495000000000001,8.793772488693321,8.196227511306681,0.23931363107923662,1.7247167393565177,0.2737219888412442,0.20490527331722905,1.8099104844998697,1.6395229942131657,11649024
11.072000000000001,11.532755900667588,10.611244099332414,8.78,9.211833301170717,8.348166698829282,0.23931363107923662,1.7254726588726044,0.2737219888412442,0.20490527331722905,1.8035588944456036,1.6473864232996052,11812864
10.989999999999998,11.264517758988374,10.715482241011623,8.620999999999999,9.02804913708298,8.213950862917017,0.23931363107923662,1.760650384426117,0.2737219888412442,0.20490527331722905,1.8797467531818097,1.6415540156704242,11976704
10.998999999999999,11.351688247606862,10.646311752393135,8.53,9.021060077790894,8.038939922209105,0.2396293967468258,1.7801244467496873,0.265025523752849,0.2142332697408026,1.9093477828854375,1.650901110613937,12140544
10.826000000000002,11.284000000000002,10.368000000000002,8.703,9.448601099784597,7.957398900215402,0.2396293967468258,1.8016695469617843,0.265025523752849,0.2142332697408026,1.894275193302303,1.7090639006212656,12304384
10.988999999999999,11.42451004580836,10.553489954191638,8.657,9.124526469838875,8.189473530161125,0.2396293967468258,1.795254646241665,0.265025523752849,0.2142332697408026,1.8687024162712764,1.7218068762120535,12468224
10.837,11.301070037817569,10.37292996218243,8.707999999999998,9.118409551545769,8.297590448454228,0.23450669833528076,1.8041347086429596,0.25684344380763235,0.21216995286292917,1.901985137471032,1.7062842798148872,12632064
10.873000000000001,11.358984567656218,10.387015432343784,8.687999999999999,9.199503665676014,8.176496334323984,0.23450669833528076,1.8025197997689246,0.25684344380763235,0.21216995286292917,1.9156959552271546,1.6893436443106946,12795904
11.085,11.477103302714987,10.692896697285015,8.315000000000001,8.789620901351807,7.840379098648197,0.23450669833528076,1.8436882346868515,0.25684344380763235,0.21216995286292917,1.9527400907329642,1.7346363786407388,12959744
10.940000000000001,11.274544466401704,10.605455533598299,8.781,9.43704039509774,8.12495960490226,0.22410186630830445,1.7918216407299041,0.24746704974138622,0.20073668287522267,1.8926066230916332,1.691036658368175,13123584
11.256000000000002,11.526155510771114,10.98584448922889,8.538,9.092757604724802,7.983242395275198,0.22410186630830445,1.7749948337674142,0.24746704974138622,0.20073668287522267,1.87308398263509,1.6769056848997383,13287424
11.08,11.405392071200268,10.754607928799732,8.470999999999998,8.96129480927295,7.980705190727047,0.22410186630830445,1.8212156295776367,0.24746704974138622,0.20073668287522267,1.8777647204800512,1.7646665386752223,13451264
11.271999999999998,11.52948009631814,11.014519903681856,8.678,9.351435965775515,8.004564034224487,0.22410186630830445,1.7747193261981011,0.24746704974138622,0.20073668287522267,1.8861894252453575,1.6632492271508448,13615104
11.236,11.638472359299369,10.833527640700632,9.001999999999999,9.60452468829086,8.399475311709137,0.20970336200577244,1.834568127989769,0.23508174317957642,0.18432498083196847,1.9468851112651608,1.7222511447143771,13778944
11.248,11.51493819509392,10.981061804906078,8.775,9.184298179815157,8.365701820184844,0.20970336200577244,1.8407655134797096,0.23508174317957642,0.18432498083196847,1.9538656723946075,1.7276653545648117,13942784
11.233,11.614419716323109,10.851580283676892,8.733,9.319907999604709,8.146092000395292,0.20970336200577244,1.8045862466096878,0.23508174317957642,0.18432498083196847,1.9165619948222328,1.6926104983971428,14106624
11.245999999999999,11.671445648702626,10.820554351297371,8.799999999999999,9.356722552084968,8.24327744791503,0.19446380278222924,1.8138733342289926,0.2158236478266311,0.17310395773782739,1.9015728815484532,1.726173786909532,14270464
11.281,11.781068995239657,10.780931004760344,8.617,9.066889986552269,8.167110013447733,0.19446380278222924,1.8186137855052948,0.2158236478266311,0.17310395773782739,1.9167400265360584,1.7204875444745313,14434304
11.211000000000002,11.705235773695108,10.716764226304896,8.681000000000001,9.38761800146897,7.974381998531031,0.19446380278222924,1.8305566176772117,0.2158236478266311,0.17310395773782739,1.9016180856713514,1.759495149683072,14598144
11.386,11.83587109264766,10.93612890735234,8.466999999999999,8.983411657498161,7.9505883425018355,0.18948577532203967,1.834852747619152,0.20897886162792487,0.16999268901615447,1.9234838876457179,1.7462216075925863,14761984
11.121999999999998,11.38694527736874,10.857054722631256,9.196000000000002,9.819541498218044,8.57245850178196,0.18948577532203967,1.8560042932629586,0.20897886162792487,0.16999268901615447,1.9373033420181418,1.7747052445077753,14925824
11.446000000000002,11.756457726590916,11.135542273409087,8.857000000000001,9.4209157738528,8.293084226147203,0.18948577532203967,1.8721939891576767,0.20897886162792487,0.16999268901615447,1.9783718563985406,1.7660161219168127,15089664
11.224,11.858920467460296,10.589079532539705,8.644,9.214231531923657,8.073768468076343,0.18300729293173387,1.854269777238369,0.1974195569133338,0.16859502895013395,1.9508841605447271,1.7576553939320108,15253504
11.25,11.78231569580466,10.71768430419534,8.838000000000001,9.530701956110997,8.145298043889005,0.18300729293173387,1.851654364168644,0.1974195569133338,0.16859502895013395,1.9492727239965537,1.7540360043407344,15417344
11.515,12.001070982470669,11.028929017529332,8.773,9.19926400270255,8.346735997297449,0.18300729293173387,1.8444360807538032,0.1974195569133338,0.16859502895013395,1.928902092892004,1.7599700686156023,15581184
11.160999999999998,11.489068590389264,10.832931409610731,8.760000000000002,9.272757252508438,8.247242747491565,0.18261019384488764,1.851267321407795,0.20206969305906344,0.16315069463071183,1.9610628436084665,1.7414717992071236,15745024
11.337,11.943927508027112,10.730072491972887,8.868,9.370947313344052,8.365052686655948,0.18261019384488764,1.8337761655449867,0.20206969305906344,0.16315069463071183,1.9398511778493805,1.7277011532405928,15908864
11.453,11.794175907707446,11.111824092292553,8.824,9.432427481299127,8.215572518700872,0.18261019384488764,1.822584143280983,0.20206969305906344,0.16315069463071183,1.9286009356590252,1.7165673509029409,16072704
11.341000000000001,11.758646980115984,10.923353019884019,9.308,9.991166158412431,8.624833841587568,0.18261019384488764,1.86289381980896,0.20206969305906344,0.16315069463071183,1.947005053358406,1.778782586259514,16236544
11.322,11.762449770121407,10.881550229878592,8.847999999999999,9.477980952092997,8.218019047907001,0.17449988864167754,1.8798469692468642,0.1938269578531171,0.15517281943023797,1.9634651729774653,1.7962287655162632,16400384
11.431999999999999,11.828706440582957,11.03529355941704,8.711,9.114669419203388,8.307330580796613,0.17449988864167754,1.875671987235546,0.1938269578531171,0.15517281943023797,1.9981691756899136,1.7531747987811785,16564224
11.264,11.674419297791903,10.853580702208095,8.806999999999999,9.333213834861835,8.280786165138162,0.17449988864167754,1.8789291471242904,0.1938269578531171,0.15517281943023797,1.9902574667066726,1.7676008275419082,16728064
11.443999999999999,11.980007462634616,10.907992537365383,8.901000000000002,9.394668917393025,8.407331082606978,0.17147838817430355,1.8680003851652145,0.18264228677099276,0.16031448957761435,1.9765290376646658,1.7594717326657632,16891904
11.408,11.801466644075454,11.014533355924545,8.965,9.551297705948096,8.378702294051903,0.17147838817430355,1.87163055986166,0.18264228677099276,0.16031448957761435,1.9953308525384694,1.7479302671848507,17055744
11.555000000000001,12.195597377453266,10.914402622546737,9.051,9.646272206641633,8.455727793358367,0.17147838817430355,1.8685413748025894,0.18264228677099276,0.16031448957761435,1.9644770954965625,1.7726056541086164,17219584
11.587,12.101432697250088,11.072567302749912,8.943999999999999,9.550732230889375,8.337267769110623,0.17486070669034837,1.855284459888935,0.19089528681262175,0.158826126568075,1.9754840155519486,1.7350849042259215,17383424
11.578,11.984123134036956,11.171876865963043,9.099,9.674716075856841,8.52328392414316,0.17486070669034837,1.8437686190009117,0.19089528681262175,0.158826126568075,1.9434604513026168,1.7440767866992066,17547264
11.471,11.780917731019056,11.161082268980945,8.613000000000001,9.352257059486078,7.873742940513925,0.17486070669034837,1.8476371467113495,0.19089528681262175,0.158826126568075,1.9348418124025437,1.7604324810201553,17711104
11.389999999999999,11.800609303352955,10.979390696647043,8.807,9.660499267720835,7.953500732279166,0.17548957754708375,1.877750425040722,0.19262205025568374,0.15835710483848375,1.9719376546121328,1.7835631954693112,17874944
11.513,12.124997549014699,10.9010024509853,8.899999999999999,9.414742654148652,8.385257345851345,0.17548957754708375,1.8661811634898187,0.19262205025568374,0.15835710483848375,1.9439314432038826,1.7884308837757548,18038784
11.596,12.017335970455882,11.174664029544118,8.860000000000001,9.29328974139714,8.426710258602862,0.17548957754708375,1.8328349858522415,0.19262205025568374,0.15835710483848375,1.9189263246610206,1.7467436470434623,18202624
11.53,11.869587985653203,11.190412014346796,9.272000000000002,9.92184305797631,8.622156942023693,0.16687492022366918,1.8594454735517503,0.1880901370943887,0.14565970335294964,1.9594853736772457,1.7594055734262548,18366464
11.729,12.142169456760781,11.315830543239217,8.933000000000002,9.274937128723982,8.591062871276021,0.16687492022366918,1.8834521993994713,0.1880901370943887,0.14565970335294964,1.9555121663989772,1.8113922323999654,18530304
11.722,12.054740138847118,11.389259861152881,9.398,9.762549036482062,9.033450963517938,0.16687492022366918,1.834125466644764,0.1880901370943887,0.14565970335294964,1.9605179705840556,1.7077329627054723,18694144
11.608,12.05254021190439,11.163459788095611,9.248999999999999,9.589307214146276,8.908692785853722,0.16687492022366918,1.8239430874586104,0.1880901370943887,0.14565970335294964,1.9312121705936756,1.7166740043235453,18857984
11.763,12.18111601260894,11.344883987391059,9.058,9.806969959344165,8.309030040655834,0.15908191181783113,1.8462114676833152,0.17307112394088173,0.14509269969478053,1.9545017062581698,1.7379212291084607,19021824
11.704,12.219445438431654,11.188554561568347,8.872,9.407794736816255,8.336205263183745,0.15908191181783113,1.8136128410696983,0.17307112394088173,0.14509269969478053,1.924074696833044,1.7031509853063527,19185664
11.748000000000001,12.039780739597392,11.45621926040261,9.299,9.751514088178478,8.84648591182152,0.15908191181783113,1.7909411251544953,0.17307112394088173,0.14509269969478053,1.928887708612707,1.6529945416962837,19349504
11.489,11.938164780453677,11.039835219546324,9.302,9.78874017709657,8.81525982290343,0.15045888905316734,1.81501042842865,0.16384299419778386,0.13707478390855082,1.9008119974299804,1.7292088594273194,19513344
11.807000000000002,12.226047729978342,11.387952270021662,9.047999999999998,9.638589535972319,8.457410464027678,0.15045888905316734,1.8115590170025826,0.16384299419778386,0.13707478390855082,1.9328259407758037,1.6902920932293615,19677184
11.798,12.126475265431052,11.469524734568948,9.08,9.542428372831944,8.617571627168056,0.15045888905316734,1.8127424284815787,0.16384299419778386,0.13707478390855082,1.906513534334507,1.7189713226286505,19841024
11.729,12.090896394013535,11.367103605986463,9.224999999999998,9.926915237047892,8.523084762952104,0.14914079265002628,1.839071625471115,0.1679616139824456,0.13031997131760695,1.9217645904400575,1.7563786605021725,20004864
11.88,12.290292578533904,11.469707421466097,9.431000000000001,10.17461885398368,8.687381146016321,0.14914079265002628,1.7991126090288163,0.1679616139824456,0.13031997131760695,1.9060086677739325,1.6922165502837,20168704
11.885,12.333045756591892,11.436954243408108,9.135000000000002,9.744823745028022,8.525176254971981,0.14914079265002628,1.7989490687847138,0.1679616139824456,0.13031997131760695,1.894347367933861,1.7035507696355667,20332544
11.795,12.141590536512467,11.448409463487533,9.218,9.799614992929172,8.636385007070828,0.13839294512795275,1.787614043056965,0.16285670472452252,0.11392918553138298,1.881881180025352,1.6933469060885777,20496384
11.955000000000002,12.25098141833568,11.659018581664323,9.258,9.692483601531748,8.82351639846825,0.13839294512795275,1.783547979593277,0.16285670472452252,0.11392918553138298,1.900638199209018,1.6664577599775359,20660224
12.038,12.306283432213023,11.769716567786977,9.309999999999999,9.880631229429303,8.739368770570694,0.13839294512795275,1.7633860662579537,0.16285670472452252,0.11392918553138298,1.8830594905318452,1.6437126419840622,20824064
11.775,12.09743604016921,11.45256395983079,9.019,9.561373487552627,8.476626512447373,0.13542674673297667,1.8094214081764222,0.15492761187726006,0.11592588158869327,1.9319512630621338,1.6868915532907105,20987904
11.794,12.116310409388218,11.471689590611783,9.216000000000001,9.923943500570491,8.508056499429511,0.13542674673297667,1.7758223846554757,0.15492761187726006,0.11592588158869327,1.9031787118460222,1.6484660574649292,21151744
11.954,12.295268222956665,11.612731777043336,9.28,9.825985347788746,8.734014652211252,0.13542674673297667,1.793575793504715,0.15492761187726006,0.11592588158869327,1.87648478362399,1.71066680338544,21315584
11.85,12.290658598009841,11.409341401990158,9.186,9.723832687738483,8.648167312261517,0.13542674673297667,1.7656649351119995,0.15492761187726006,0.11592588158869327,1.8563973314252433,1.6749325387987557,21479424
11.709,12.165080036835642,11.252919963164357,9.309,9.724847327753828,8.89315267224617,0.13172661549089448,1.7854443952441215,0.147147875672996,0.11630535530879298,1.8840337667436515,1.6868550237445914,21643264
11.898,12.249277667949444,11.546722332050555,9.132,9.695166050113109,8.56883394988689,0.13172661549089448,1.785793885588646,0.147147875672996,0.11630535530879298,1.8791795681281063,1.6924082030491856,21807104
12.088999999999999,12.44072290229668,11.737277097703318,9.526,10.066355438577238,8.985644561422761,0.13172661549089448,1.7728575423359871,0.147147875672996,0.11630535530879298,1.8720001059426372,1.673714978729337,21970944
11.956000000000001,12.286248391366257,11.625751608633745,9.282,9.686667764962815,8.877332235037185,0.12652601586542758,1.771671213209629,0.13908843475602936,0.1139635969748258,1.870815604701428,1.6725268217178302,22134784
11.796,12.076149959842938,11.51585004015706,9.397,9.886020449470163,8.907979550529838,0.12652601586542758,1.8216563135385513,0.13908843475602936,0.1139635969748258,1.9153712752181213,1.7279413518589812,22298624
11.894,12.241741283140211,11.54625871685979,9.110999999999999,9.62703197575344,8.594968024246558,0.12652601586542758,1.7939940974116326,0.13908843475602936,0.1139635969748258,1.889830743303725,1.6981574515195403,22462464
11.873000000000001,12.250757858952003,11.495242141048,9.54,9.967480993729545,9.112519006270453,0.12609005766790532,1.8140295177698136,0.13747036953574435,0.11470974580006628,1.9312201280248114,1.6968389075148158,22626304
11.841,12.21855661827069,11.46344338172931,9.233999999999998,9.51325615481131,8.954743845188686,0.12609005766790532,1.783157628774643,0.13747036953574435,0.11470974580006628,1.863385259078025,1.7029299984712607,22790144
12.049000000000003,12.33613933899764,11.761860661002366,9.547,9.989945820614667,9.104054179385335,0.12609005766790532,1.7565793514251709,0.13747036953574435,0.11470974580006628,1.851796744352997,1.6613619584973447,22953984
11.956999999999999,12.29876161282391,11.615238387176088,9.370000000000001,9.900886051803964,8.839113948196038,0.1147343460222979,1.763948492705822,0.12766727043768664,0.10180142160690916,1.8441949373430166,1.6837020480686273,23117824
11.950000000000001,12.098862352527428,11.801137647472574,9.250999999999998,9.720179070291929,8.781820929708067,0.1147343460222979,1.810408502817154,0.12766727043768664,0.10180142160690916,1.9049124953750274,1.7159045102592805,23281664
11.916,12.340598634006282,11.491401365993719,9.252999999999998,9.799480557751142,8.706519442248855,0.1147343460222979,1.8004171937704085,0.12766727043768664,0.10180142160690916,1.924227166051593,1.676607221489224,23445504
11.855,12.170475831086948,11.539524168913053,9.359,9.939007758568797,8.778992241431203,0.12196733767151875,1.8206025794148446,0.13454121108693515,0.10939346425610236,1.9083779931986298,1.7328271656310594,23609344
11.982000000000001,12.265788653754868,11.698211346245134,9.312,9.922144245240418,8.701855754759581,0.12196733767151875,1.7760723739862443,0.13454121108693515,0.10939346425610236,1.8749034575849435,1.677241290387545,23773184
11.827000000000002,12.211786954040805,11.442213045959198,9.135,9.686148800234564,8.583851199765435,0.12196733767151875,1.7930797308683395,0.13454121108693515,0.10939346425610236,1.8923603307882886,1.6937991309483904,23937024
12.120000000000001,12.408270706107993,11.831729293892009,9.252,10.034199463052744,8.469800536947258,0.12196733767151875,1.8357849061489104,0.13454121108693515,0.10939346425610236,1.9073469630103865,1.7642228492874343,24100864
12.093,12.448304095107275,11.737695904892725,9.274000000000001,9.723670990836634,8.824329009163367,0.1231128990908928,1.7982749402523042,0.13451858591652754,0.11170721226525805,1.8907836368228035,1.7057662436818049,24264704
11.904,12.157858228151069,11.650141771848931,9.136999999999999,9.75449574897322,8.519504251026778,0.1231128990908928,1.8229417219758033,0.13451858591652754,0.11170721226525805,1.8920520833729753,1.7538313605786313,24428544
12.066999999999998,12.478802136954142,11.655197863045855,9.374,9.771773805070168,8.976226194929833,0.1231128990908928,1.829935908317566,0.13451858591652754,0.11170721226525805,1.912293405987239,1.7475784106478929,24592384
11.999,12.325142606845533,11.672857393154468,9.57,10.07309044912421,9.06690955087579,0.1234061246195324,1.7900741964578628,0.13749529492178672,0.10931695431727809,1.8476509713512366,1.732497421564489,24756224
11.794,12.165354278284228,11.422645721715773,9.267,9.821437552840713,8.712562447159286,0.1234061246195324,1.823593831062317,0.13749529492178672,0.10931695431727809,1.896050741501725,1.751136920622909,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-climber-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.9279999999999997,2.3325441879449014,1.523455812055098,2.3699999999999997,2.8389562879416372,1.901043712058362,0.0,2.7075641065835954,0.0,0.0,2.7078913984132,2.707236814753991,16384
2.082,2.308044243456895,1.8559557565431049,2.4240000000000004,3.011676781913324,1.8363232180866769,0.0,2.7016400396823883,0.0,0.0,2.7076687008270723,2.6956113785377043,180224
2.2279999999999998,2.6468030563403278,1.8091969436596718,2.217,2.695185110600487,1.738814889399513,0.0,2.6909910529851913,0.0,0.0,2.7025901426768444,2.679391963293538,344064
2.098,2.488891289235255,1.7071087107647447,1.9020000000000004,2.3739067704536567,1.430093229546344,0.0,2.687950128316879,0.0,0.0,2.7044273724156924,2.671472884218066,507904
2.299,2.8093812300623915,1.7886187699376084,2.321,2.7463810056878426,1.895618994312158,0.17264264576566,2.6799868285655974,0.1800079451767052,0.16527734635461477,2.694719164092453,2.665254493038742,671744
2.2459999999999996,2.545138763786975,1.946861236213024,2.066,2.4704057368534724,1.6615942631465275,0.17264264576566,2.666118559241295,0.1800079451767052,0.16527734635461477,2.6901718003120987,2.6420653181704914,835584
2.2199999999999998,2.537993710629628,1.902006289370371,2.4389999999999996,2.931452028120506,1.9465479718794931,0.17264264576566,2.6656390756368635,0.1800079451767052,0.16527734635461477,2.6908681888849078,2.6404099623888193,999424
2.7399999999999998,3.202017315692821,2.2779826843071787,2.4970000000000003,2.9437448936473705,2.05025510635263,0.16295109603557206,2.645128259062767,0.17403889267727257,0.15186329939387155,2.6684432847317043,2.6218132333938295,1163264
2.8179999999999996,3.3688139431786377,2.2671860568213615,2.966,3.470682078144251,2.4613179218557493,0.16295109603557206,2.6327929228544233,0.17403889267727257,0.15186329939387155,2.666927510577579,2.5986583351312675,1327104
2.7529999999999997,3.365226265362733,2.1407737346372664,2.927,3.500760402955798,2.353239597044202,0.16295109603557206,2.619005647301674,0.17403889267727257,0.15186329939387155,2.64090048926483,2.5971108053385183,1490944
3.2990000000000004,3.992663463071251,2.60533653692875,3.146,3.6033663739279485,2.6886336260720514,0.18325170651796535,2.60025377869606,0.20517879335482553,0.16132461968110517,2.6425076502803773,2.5579999071117427,1654784
3.351,3.6159698096010184,3.0860301903989815,3.229,3.8303892250448124,2.627610774955188,0.18325170651796535,2.605327767133713,0.20517879335482553,0.16132461968110517,2.631152883999233,2.579502650268193,1818624
3.5839999999999996,4.124355438577238,3.0436445614227607,3.529,4.084057654663009,2.973942345336991,0.18325170651796535,2.5932863742113113,0.20517879335482553,0.16132461968110517,2.612926004384788,2.5736467440378346,1982464
3.732,4.293066840937869,3.1709331590621312,3.4979999999999998,4.021388956704285,2.974611043295715,0.19265534710060023,2.5941574335098267,0.21224004272942323,0.17307065147177722,2.6182429707074193,2.570071896312234,2146304
4.075000000000001,4.807560577699894,3.342439422300109,3.725,4.546099872122753,2.9039001278772476,0.19265534710060023,2.556900155544281,0.21224004272942323,0.17307065147177722,2.5905431103771304,2.523257200711432,2310144
4.508,5.423683351382999,3.5923166486170013,3.743,4.367308417370773,3.1186915826292263,0.19265534710060023,2.5519610404968263,0.21224004272942323,0.17307065147177722,2.597013819518242,2.5069082614754103,2473984
4.646,5.431585132242203,3.8604148677577967,4.215999999999999,5.0421864196414745,3.389813580358524,0.21035279877367347,2.5248717993497847,0.24034426223585034,0.1803613353114966,2.574913325467076,2.4748302732324934,2637824
5.103000000000001,6.205624596134152,4.000375403865849,4.561999999999999,5.084949328329237,4.039050671670762,0.21035279877367347,2.4963383197784426,0.24034426223585034,0.1803613353114966,2.5485875085585086,2.4440891309983765,2801664
5.526999999999999,6.695341131690569,4.35865886830943,4.671000000000001,5.421952062384811,3.920047937615191,0.21035279877367347,2.446759486198425,0.24034426223585034,0.1803613353114966,2.4993630872742725,2.394155885122578,2965504
5.581,6.552158586431691,4.60984141356831,5.0649999999999995,5.578385819827544,4.5516141801724554,0.21035279877367347,2.423522463440895,0.24034426223585034,0.1803613353114966,2.4947780977076386,2.3522668291741518,3129344
5.917,6.983086769451718,4.850913230548282,5.172,6.142410222534779,4.20158977746522,0.23861244123913816,2.370093140006065,0.280425370909027,0.19679951156924927,2.4532940558479845,2.286892224164146,3293184
6.428999999999999,7.5074104042524805,5.350589595747518,5.57,6.274400454287191,4.86559954571281,0.23861244123913816,2.3217341989278792,0.280425370909027,0.19679951156924927,2.3895190026456126,2.253949395210146,3457024
6.699,7.469031817524445,5.928968182475555,6.0280000000000005,6.807702507370601,5.2482974926294,0.23861244123913816,2.311885321140289,0.280425370909027,0.19679951156924927,2.38634190883732,2.2374287334432585,3620864
6.989,7.96355066569163,6.014449334308369,5.85,6.6446697427233525,5.055330257276647,0.28462639667185763,2.2715485423803328,0.33297950134387055,0.2362732919998447,2.37174536889955,2.1713517158611157,3784704
7.350999999999999,8.260213396293741,6.441786603706258,6.657000000000001,7.4279481175799065,5.886051882420095,0.28462639667185763,2.193909129500389,0.33297950134387055,0.2362732919998447,2.3216242110621654,2.066194047938613,3948544
7.367999999999998,8.414057359803943,6.321942640196053,6.646000000000001,7.505583620132446,5.786416379867555,0.28462639667185763,2.1080862775444986,0.33297950134387055,0.2362732919998447,2.242666301514158,1.9735062535748393,4112384
8.154,8.855116252842565,7.4528837471574345,6.674000000000001,7.106948033833162,6.24105196616684,0.32601302421687695,2.031359976530075,0.37086117987266065,0.28116486856109324,2.2207104906107538,1.8420094624493968,4276224
7.8180000000000005,8.48857885442355,7.147421145576451,7.372,7.975950329083444,6.768049670916556,0.32601302421687695,1.9619741067290306,0.37086117987266065,0.28116486856109324,2.0893806155284933,1.8345675979295681,4440064
8.544999999999998,9.243459018124899,7.846540981875098,7.409000000000001,8.154378427377665,6.663621572622336,0.32601302421687695,1.871873290836811,0.37086117987266065,0.28116486856109324,2.0013223657136017,1.7424242159600203,4603904
8.677,9.214588132309485,8.139411867690514,7.641,8.305461436051784,6.976538563948216,0.36198844928745366,1.8170960381627084,0.3899739456908783,0.33400295288402904,1.9433542607857053,1.6908378155397115,4767744
8.617,9.366240281885592,7.86775971811441,7.651000000000001,8.5089096689046,6.793090331095401,0.36198844928745366,1.7474174588918685,0.3899739456908783,0.33400295288402904,1.8389881928322989,1.6558467249514381,4931584
8.756999999999998,9.209858697608865,8.30414130239113,7.682999999999998,8.024175907707445,7.341824092292551,0.36198844928745366,1.6372473880648613,0.3899739456908783,0.33400295288402904,1.77398055245685,1.5005142236728726,5095424
9.245999999999999,9.819501525717238,8.67249847428276,7.890000000000001,8.377503846138675,7.4024961538613265,0.3633225311911701,1.6626618519425391,0.39487501103682365,0.3317700513455165,1.8123935743850315,1.5129301295000468,5259264
9.392,9.970909319323846,8.813090680676153,7.529999999999999,7.904459610639118,7.155540389360881,0.3633225311911701,1.5789443895220756,0.39487501103682365,0.3317700513455165,1.757712732244396,1.4001760467997553,5423104
9.48,10.284300938703916,8.675699061296084,7.74,8.33956651007207,7.140433489927931,0.3633225311911701,1.5371061474084855,0.39487501103682365,0.3317700513455165,1.700725825569433,1.373486469247538,5586944
9.821,10.413257545329731,9.228742454670268,8.065999999999999,8.459375139021265,7.6726248609787335,0.3633225311911701,1.4960326582193375,0.39487501103682365,0.3317700513455165,1.6631960031963746,1.3288693132423004,5750784
9.405000000000001,9.901130023280189,8.908869976719814,7.804,8.189336216828888,7.4186637831711115,0.3299927106720057,1.5171261742711066,0.3706488020463432,0.2893366192976682,1.676162584033018,1.3580897645091952,5914624
9.863999999999999,10.211971263181313,9.516028736818685,7.9959999999999996,8.743772692734897,7.248227307265101,0.3299927106720057,1.450229647755623,0.3706488020463432,0.2893366192976682,1.6272641076587013,1.2731951878525445,6078464
9.626999999999999,10.376373738531047,8.87762626146895,7.731,8.37898842582256,7.08301157417744,0.3299927106720057,1.3772566869854928,0.3706488020463432,0.2893366192976682,1.553930172501988,1.2005832014689974,6242304
9.806000000000001,10.413588676655516,9.198411323344486,8.093,8.796605713450367,7.389394286549633,0.3074971953308931,1.453988502919674,0.3318058625855385,0.28318852807624767,1.6278934182026763,1.2800835876366716,6406144
10.103,10.613921716117058,9.592078283882941,8.08,8.626461343555059,7.533538656444941,0.3074971953308931,1.4231765955686568,0.3318058625855385,0.28318852807624767,1.635187086057378,1.2111661050799356,6569984
10.370000000000001,11.111956872061983,9.62804312793802,8.070000000000002,8.620781263297875,7.51921873670213,0.3074971953308931,1.4204754397273063,0.3318058625855385,0.28318852807624767,1.5846693434068078,1.2562815360478048,6733824
9.892,10.416877128478657,9.367122871521342,7.828,8.295264379125994,7.360735620874007,0.2923319225142374,1.4416931837797164,0.3158206382650012,0.2688432067634736,1.6326362386690378,1.250750128890395,6897664
10.111999999999998,10.818934226077644,9.405065773922352,8.447000000000001,9.05539214327603,7.838607856723972,0.2923319225142374,1.4719991862773896,0.3158206382650012,0.2688432067634736,1.6565825364827387,1.2874158360720405,7061504
10.207999999999998,10.772070917527218,9.643929082472779,7.781999999999999,8.35601742133841,7.207982578661587,0.2923319225142374,1.476740537583828,0.3158206382650012,0.2688432067634736,1.6400236326843274,1.3134574424833287,7225344
10.017,10.63486810890351,9.39913189109649,8.178,8.672889886742496,7.683110113257506,0.28865338117849804,1.4469681054353714,0.3153985311353306,0.26190823122166546,1.619177272330382,1.2747589385403608,7389184
10.514,11.386882580877863,9.641117419122136,8.071,8.448106085869746,7.693893914130254,0.28865338117849804,1.4974355399608612,0.3153985311353306,0.26190823122166546,1.6304456485197631,1.3644254314019593,7553024
10.448,11.224257689172868,9.671742310827133,8.316,8.800545147535296,7.831454852464707,0.28865338117849804,1.4833902314305305,0.3153985311353306,0.26190823122166546,1.623741813598515,1.343038649262546,7716864
10.312999999999999,10.970328684905807,9.65567131509419,8.023,8.629400032981529,7.41659996701847,0.28725978677595465,1.5161515474319458,0.3228213512195325,0.2516982223323768,1.6640483371194101,1.3682547577444815,7880704
10.392,10.989842788699503,9.794157211300496,8.262,8.832171903902674,7.691828096097327,0.28725978677595465,1.5198166728019715,0.3228213512195325,0.2516982223323768,1.6510655881748661,1.388567757429077,8044544
10.596,11.121170448521239,10.070829551478761,8.223,8.736284521488814,7.709715478511187,0.28725978677595465,1.5469295099377631,0.3228213512195325,0.2516982223323768,1.6483606493938825,1.4454983704816438,8208384
10.373000000000001,10.961320490889108,9.784679509110894,8.383,8.913151865034916,7.8528481349650825,0.28725978677595465,1.4895087793469428,0.3228213512195325,0.2516982223323768,1.6162501931880615,1.3627673655058241,8372224
10.612,11.178335589557994,10.045664410442006,8.256,8.771910845011035,7.740089154988965,0.2783462880941291,1.549126835167408,0.3145375247839068,0.2421550514043514,1.6764651546732607,1.421788515661555,8536064
10.533000000000001,11.232957855874197,9.833042144125805,8.285,8.642777864044158,7.927222135955842,0.2783462880941291,1.5542679235339165,0.3145375247839068,0.2421550514043514,1.6909517518232748,1.4175840952445582,8699904
10.657,11.161381799830247,10.152618200169753,8.085,8.678788682950426,7.491211317049576,0.2783462880941291,1.5208380088210105,0.3145375247839068,0.2421550514043514,1.63973980456165,1.401936213080371,8863744
10.577000000000002,11.28373969748416,9.870260302515844,8.497,8.995799558941265,7.998200441058735,0.2705466973449196,1.5576003611087799,0.3028984850830295,0.23819490960680967,1.6918191447152062,1.4233815775023535,9027584
10.78,11.302111099288263,10.257888900711736,8.352,9.01851031499895,7.68548968500105,0.2705466973449196,1.5783782005310059,0.3028984850830295,0.23819490960680967,1.7012241926887621,1.4555322083732496,9191424
10.637,11.129809293743534,10.144190706256467,7.975,8.622244157949687,7.327755842050312,0.2705466973449196,1.5585779964923858,0.3028984850830295,0.23819490960680967,1.706335990112803,1.4108200028719686,9355264
10.826999999999998,11.420734789278848,10.233265210721148,8.547999999999998,8.896333173843662,8.199666826156335,0.2652359081339758,1.5734649181365967,0.3073418981039578,0.2231299181639938,1.6717890026746245,1.475140833598569,9519104
10.893,11.310685288225478,10.475314711774523,8.153,8.546574643492185,7.759425356507816,0.2652359081339758,1.5746936738491057,0.3073418981039578,0.2231299181639938,1.6732645915232833,1.4761227561749282,9682944
10.908999999999999,11.41546717563925,10.402532824360748,8.107,8.774548500110665,7.4394514998893335,0.2652359081339758,1.6236169725656509,0.3073418981039578,0.2231299181639938,1.7443322966433965,1.5029016484879052,9846784
10.448000000000002,10.8807308632395,10.015269136760505,8.603,9.16949889673326,8.03650110326674,0.2642567161098365,1.629219238460064,0.29500074367756507,0.23351268854210788,1.7901669904644706,1.4682714864556572,10010624
10.706,11.274211228329747,10.137788771670252,7.961,8.484573299548401,7.437426700451599,0.2642567161098365,1.6443079635500908,0.29500074367756507,0.23351268854210788,1.7770238565350105,1.511592070565171,10174464
10.577000000000002,11.015612585318754,10.13838741468125,7.934,8.488332030465497,7.379667969534504,0.2642567161098365,1.6672298341989518,0.29500074367756507,0.23351268854210788,1.811832538223482,1.5226271301744216,10338304
11.113,11.493264381713564,10.732735618286435,8.371,8.851571534737547,7.890428465262455,0.2554770103126429,1.667402344942093,0.2806483030750969,0.2303057175501889,1.8243793935072046,1.5104252963769813,10502144
10.752,11.179476315133366,10.324523684866636,8.244000000000002,8.843903325545043,7.6440966744549605,0.2554770103126429,1.6778715163469315,0.2806483030750969,0.2303057175501889,1.8335908717571514,1.5221521609367117,10665984
10.724999999999998,11.164004555785015,10.285995444214981,8.288,8.766702412778544,7.809297587221455,0.2554770103126429,1.6895839154720307,0.2806483030750969,0.2303057175501889,1.8373987230425908,1.5417691079014706,10829824
10.831999999999999,11.411289219647664,10.252710780352334,8.487999999999998,8.87482812720897,8.101171872791026,0.2554770103126429,1.6783855125308036,0.2806483030750969,0.2303057175501889,1.8056051706187608,1.5511658544428464,10993664
10.895,11.382242239548255,10.407757760451744,8.58,9.067360236375517,8.092639763624483,0.2505566344483213,1.7158276230096816,0.27793595853639336,0.2231773103602493,1.8656788144309462,1.565976431588417,11157504
10.781,11.302372227875633,10.259627772124368,8.233,8.697156223700599,7.768843776299402,0.2505566344483213,1.7321455031633377,0.27793595853639336,0.2231773103602493,1.8832755997829957,1.5810154065436797,11321344
10.83,11.409931030382062,10.250068969617939,8.126000000000001,8.734378171863522,7.51762182813648,0.2505566344483213,1.7838694095611571,0.27793595853639336,0.2231773103602493,1.9053485597358775,1.6623902593864368,11485184
10.761999999999999,11.266456142791421,10.257543857208576,8.392999999999999,9.26174679855525,7.524253201444747,0.2434325969793159,1.813756415247917,0.26639621576188105,0.2204689781967508,1.8965552192302526,1.7309576112655816,11649024
10.807,11.40027986650484,10.21372013349516,8.272,8.860910859128952,7.683089140871049,0.2434325969793159,1.7572566971182824,0.26639621576188105,0.2204689781967508,1.8772893687594465,1.6372240254771182,11812864
10.878,11.62077587467553,10.13522412532447,8.114,8.545907397482377,7.682092602517624,0.2434325969793159,1.7941314414143563,0.26639621576188105,0.2204689781967508,1.9049615672017755,1.6833013156269372,11976704
10.416,11.107595257357943,9.724404742642058,8.173,9.2066154991098,7.1393845008902,0.24567716009476795,1.8483794033527374,0.2876822909165414,0.2036720292729945,1.98168681841103,1.715071988294445,12140544
10.498,11.184451746301223,9.811548253698776,8.334999999999999,9.206725300768538,7.4632746992314605,0.24567716009476795,1.847330279648304,0.2876822909165414,0.2036720292729945,1.9838832531777493,1.7107773061188587,12304384
10.512,11.350532050669502,9.6734679493305,8.361999999999998,9.248067717502447,7.475932282497549,0.24567716009476795,1.842099441587925,0.2876822909165414,0.2036720292729945,1.9815174261699964,1.7026814570058537,12468224
10.402000000000003,11.670091479349974,9.133908520650031,8.216,9.032127441028667,7.399872558971333,0.2517909047992967,1.9005941495299339,0.294139852048764,0.20944195754982947,2.005364706913245,1.7958235921466228,12632064
10.471,11.317574863789376,9.624425136210624,8.562000000000001,9.232340212131124,7.8916597878688775,0.2517909047992967,1.8876480236649513,0.294139852048764,0.20944195754982947,1.9805507726189366,1.794745274710966,12795904
10.719,11.669373084635712,9.768626915364287,8.171,9.19541641923585,7.146583580764149,0.2517909047992967,1.847169291973114,0.294139852048764,0.20944195754982947,1.992656268129559,1.701682315816669,12959744
10.221,11.378043214404716,9.063956785595284,7.980000000000001,8.894964480184889,7.0650355198151145,0.2445875191035763,1.8919327720999717,0.28682709215631064,0.20234794605084197,2.073098026971387,1.7107675172285564,13123584
10.584,11.314482032633247,9.853517967366752,8.123999999999999,9.088149366021675,7.159850633978323,0.2445875191035763,1.887278600037098,0.28682709215631064,0.20234794605084197,2.053702227356378,1.720854972717818,13287424
10.558,12.159423117105533,8.956576882894467,8.217,9.303720295200195,7.130279704799805,0.2445875191035763,1.9160707652568818,0.28682709215631064,0.20234794605084197,2.069687664171736,1.7624538663420275,13451264
10.183000000000002,12.00634335768116,8.359656642318843,7.892999999999999,9.316165837139156,6.469834162860841,0.2445875191035763,1.893692395091057,0.28682709215631064,0.20234794605084197,2.0577090343426345,1.7296757558394793,13615104
10.221,11.50951426068942,8.93248573931058,8.043000000000001,9.290838531221087,6.795161468778914,0.24092865414409056,1.8883599564433098,0.27864516806011985,0.2032121402280613,2.0477110480490954,1.7290088648375241,13778944
10.325,11.632197383718312,9.017802616281687,8.003,9.41722805798782,6.588771942012181,0.24092865414409056,1.8977342545986176,0.27864516806011985,0.2032121402280613,2.055280616686149,1.740187892511086,13942784
10.487000000000002,12.297188111771815,8.676811888228189,7.956999999999999,9.277810735873992,6.636189264126005,0.24092865414409056,1.9189307391643524,0.27864516806011985,0.2032121402280613,2.1012101145118174,1.7366513638168877,14106624
10.496,12.056629360226188,8.935370639773813,7.743,9.13401437807091,6.35198562192909,0.24217334194672727,1.923678132891655,0.2786589543017636,0.20568772959169093,2.0872469859347356,1.7601092798485745,14270464
10.441999999999998,11.892412355159731,8.991587644840266,8.276999999999997,9.439695574946423,7.114304425053572,0.24217334194672727,1.9124333828687667,0.2786589543017636,0.20568772959169093,2.076314912908726,1.7485518528288075,14434304
10.324,12.07276070404158,8.57523929595842,7.963000000000001,9.23770820190348,6.688291798096523,0.24217334194672727,1.933183941245079,0.2786589543017636,0.20568772959169093,2.1097931127210843,1.756574769769074,14598144
10.317,12.194594471657817,8.439405528342183,7.914,9.016489909250874,6.811510090749126,0.23821123653295517,1.9408773645758628,0.27231702371023564,0.20410544935567468,2.113169327124336,1.7685854020273895,14761984
10.282,11.558062694384567,9.005937305615433,8.128,9.204696800403902,7.051303199596099,0.23821123653295517,1.9455515965819359,0.27231702371023564,0.20410544935567468,2.0919889474815645,1.7991142456823073,14925824
10.489,11.821917476815427,9.156082523184574,8.408000000000001,9.370421944886962,7.445578055113041,0.23821123653295517,1.9295319437980651,0.27231702371023564,0.20410544935567468,2.095850625167747,1.7632132624283834,15089664
10.531999999999998,12.004010869525084,9.059989130474912,8.273999999999997,9.356295708205476,7.191704291794518,0.2219348269656014,1.9191741988062858,0.24936767113759015,0.19450198279361267,2.1013735149492367,1.7369748826633349,15253504
10.642999999999999,11.711719327045225,9.574280672954773,8.175999999999998,9.119442632066198,7.232557367933798,0.2219348269656014,1.9299704357981682,0.24936767113759015,0.19450198279361267,2.118977450465854,1.7409634211304823,15417344
10.554,11.625048084821593,9.482951915178408,8.436,9.287906098111758,7.584093901888242,0.2219348269656014,1.9150631502270699,0.24936767113759015,0.19450198279361267,2.070299007959203,1.7598272924949367,15581184
10.459,11.489169403544873,9.428830596455127,8.492999999999999,9.08301779634177,7.902982203658227,0.21491464121014964,1.9217892289161682,0.2374852399031432,0.19234404251715606,2.0623811582731744,1.7811972995591618,15745024
10.549000000000003,11.51538967295807,9.582610327041936,8.416999999999998,9.273329959770178,7.560670040229817,0.21491464121014964,1.9896396905183793,0.2374852399031432,0.19234404251715606,2.1357694713735316,1.843509909663227,15908864
10.722999999999999,11.652451989077434,9.793548010922564,8.193,9.196404703995352,7.189595296004647,0.21491464121014964,1.9751925721764565,0.2374852399031432,0.19234404251715606,2.1323171058992005,1.8180680384537125,16072704
10.509,11.601762096707239,9.416237903292762,8.303,8.904914445747899,7.701085554252102,0.21491464121014964,1.96268400400877,0.2374852399031432,0.19234404251715606,2.1121244761865747,1.8132435318309656,16236544
10.469999999999999,11.472586654608966,9.467413345391032,8.262,9.395850078273138,7.1281499217268625,0.2043410809234804,1.9483256429433822,0.2330918752248728,0.17559028662208803,2.1251238727319803,1.7715274131547838,16400384
10.728,12.235393777352154,9.220606222647845,8.310999999999998,9.45474341528159,7.167256584718406,0.2043410809234804,1.9330759584903716,0.2330918752248728,0.17559028662208803,2.0880560812302558,1.7780958357504875,16564224
10.754999999999999,11.802246389346843,9.707753610653155,8.231999999999998,9.038979553644326,7.425020446355669,0.2043410809234804,1.981172601878643,0.2330918752248728,0.17559028662208803,2.1313703865115627,1.8309748172457234,16728064
10.515,11.599004151283564,9.430995848716437,8.062000000000001,8.933593942154259,7.190406057845743,0.2014001028963624,1.9734519302845002,0.22724640066757593,0.17555380512514887,2.1087531689504218,1.8381506916185788,16891904
10.704,11.94841311468499,9.45958688531501,8.325000000000001,9.163978545613654,7.486021454386348,0.2014001028963624,1.9514019891619683,0.22724640066757593,0.17555380512514887,2.1115416246014616,1.791262353722475,17055744
10.746,11.908378595811193,9.583621404188808,8.383,9.220974343282656,7.545025656717343,0.2014001028963624,1.971805788576603,0.22724640066757593,0.17555380512514887,2.146633087829814,1.796978489323392,17219584
10.859,11.92674013692471,9.79125986307529,8.330000000000002,9.184798221804423,7.475201778195581,0.19679439916244512,1.9808299288153648,0.22108105258653107,0.17250774573835917,2.1542264903875648,1.807433367243165,17383424
10.791000000000002,11.855992488236422,9.726007511763582,8.912,9.61355256396082,8.210447436039182,0.19679439916244512,1.9720995992422103,0.22108105258653107,0.17250774573835917,2.126009470700485,1.8181897277839356,17547264
10.674000000000001,11.634928717439541,9.713071282560461,8.519,9.5316643076558,7.506335692344201,0.19679439916244512,1.9707188621163367,0.22108105258653107,0.17250774573835917,2.1004198483922303,1.8410178758404432,17711104
10.803999999999998,11.805500873689084,9.802499126310913,8.205,9.11968300519907,7.290316994800931,0.1969945013570698,1.9865754410624503,0.22229818979340682,0.1716908129207328,2.1117622665770677,1.861388615547833,17874944
10.860000000000001,11.585685882458796,10.134314117541207,8.582,9.236779352148494,7.927220647851508,0.1969945013570698,1.9925950810313224,0.22229818979340682,0.1716908129207328,2.1118090428285443,1.8733811192341003,18038784
10.694999999999999,11.571233416390859,9.818766583609138,8.568,9.215700548093022,7.9202994519069785,0.1969945013570698,1.9677669525146484,0.22229818979340682,0.1716908129207328,2.0908477227117515,1.844686182317545,18202624
11.127999999999998,12.002640497576003,10.253359502423994,8.303,8.930965763397975,7.675034236602027,0.1982328889556356,1.9635962963104248,0.22287356337631328,0.1735922145349579,2.0744145558319658,1.852778036788884,18366464
10.916000000000002,11.573787199632223,10.258212800367781,8.661,9.241645330645136,8.080354669354863,0.1982328889556356,1.9612706556916237,0.22287356337631328,0.1735922145349579,2.099847017227488,1.8226942941557593,18530304
10.989999999999998,12.022279032045113,9.957720967954884,8.342999999999998,8.711484735097669,7.974515264902328,0.1982328889556356,1.9978833109140397,0.22287356337631328,0.1735922145349579,2.1356743863142453,1.860092235513834,18694144
11.225999999999999,11.976669034928175,10.475330965071823,8.727,9.324244506044217,8.129755493955784,0.1982328889556356,1.9839094594120978,0.22287356337631328,0.1735922145349579,2.1385341537503297,1.829284765073866,18857984
10.887000000000002,11.631016800885574,10.14298319911443,8.753,9.638968961081595,7.867031038918405,0.18468651207975495,1.9746743455529212,0.20432074277145904,0.16505228138805086,2.101186783612622,1.8481619074932203,19021824
10.715,11.522703534720506,9.907296465279494,8.579,9.13736278529286,8.020637214707142,0.18468651207975495,2.016733744740486,0.20432074277145904,0.16505228138805086,2.149332712488874,1.8841347769920982,19185664
11.226,11.692158771235725,10.759841228764277,8.619,9.331663314616376,7.906336685383623,0.18468651207975495,1.974536493420601,0.20432074277145904,0.16505228138805086,2.1061426054233348,1.842930381417867,19349504
11.189,11.80046463511801,10.57753536488199,8.765,9.313365753854123,8.216634246145878,0.18656113973790217,1.959153190255165,0.20374596989220564,0.1693763095835987,2.0658653364212456,1.8524410440890844,19513344
11.145,12.045569264410018,10.244430735589981,9.059000000000001,9.665769313660473,8.45223068633953,0.18656113973790217,1.9766026064753532,0.20374596989220564,0.1693763095835987,2.0825815892284525,1.8706236237222538,19677184
11.489,12.311501671730825,10.666498328269176,8.989,9.704911307355877,8.273088692644125,0.18656113973790217,1.9744182109832764,0.20374596989220564,0.1693763095835987,2.083134799721406,1.8657016222451468,19841024
11.228,11.948760709250996,10.507239290749004,9.001000000000001,9.4968114561,8.505188543900003,0.18089525630160397,1.9490327462553978,0.1956656577845112,0.16612485481869674,2.05385775407072,1.8442077384400757,20004864
11.344000000000001,11.94076125879618,10.747238741203823,8.704000000000002,9.286240500137188,8.121759499862817,0.18089525630160397,1.9422598689794541,0.1956656577845112,0.16612485481869674,2.0071956137337947,1.8773241242251133,20168704
11.39,12.145910047558571,10.63408995244143,8.854000000000001,9.371826225678076,8.336173774321926,0.18089525630160397,1.9200328856706619,0.1956656577845112,0.16612485481869674,2.002208920799293,1.8378568505420312,20332544
11.228999999999997,11.832348158197236,10.625651841802759,8.904,9.45552878438029,8.35247121561971,0.17249956574078168,1.9577879756689072,0.19133418410383923,0.15366494737772413,2.0779257475984205,1.8376502037393938,20496384
11.357,11.886982075168584,10.827017924831415,8.765,9.355783378236051,8.17421662176395,0.17249956574078168,1.976370507478714,0.19133418410383923,0.15366494737772413,2.0890863809070965,1.8636546340503313,20660224
11.423000000000002,12.099536030082657,10.746463969917347,9.203,9.741034385518248,8.664965614481751,0.17249956574078168,1.9449517533183098,0.19133418410383923,0.15366494737772413,2.038228559211151,1.8516749474254686,20824064
11.407999999999998,11.8463332065906,10.969666793409395,8.826,9.153053512441007,8.498946487558994,0.1631824165067276,1.916901160776615,0.1840869279089233,0.1422779051045319,2.0302476548527064,1.8035546667005238,20987904
11.322999999999999,11.883072316759183,10.762927683240815,9.081,9.57693245507831,8.585067544921689,0.1631824165067276,1.923413048684597,0.1840869279089233,0.1422779051045319,2.028411674537855,1.818414422831339,21151744
11.514,11.930970022903326,11.097029977096673,8.883999999999999,9.47041623442739,8.297583765572607,0.1631824165067276,1.9198623433709145,0.1840869279089233,0.1422779051045319,2.005092776932391,1.8346319098094381,21315584
11.59,12.041707870199314,11.138292129800686,9.223,9.92869185909999,8.517308140900012,0.1631824165067276,1.8916614964604377,0.1840869279089233,0.1422779051045319,1.963425796747646,1.8198971961732293,21479424
11.439000000000002,11.830700140413558,11.047299859586445,8.995000000000001,9.527958722604295,8.462041277395707,0.15674545839742673,1.9083955734968185,0.17210082527865,0.14139009151620346,2.0000551343841235,1.8167360126095138,21643264
11.567000000000002,12.06258147665142,11.071418523348584,9.026,9.45947894989261,8.59252105010739,0.15674545839742673,1.902188140153885,0.17210082527865,0.14139009151620346,1.9947783206239234,1.8095979596838465,21807104
11.535,12.008798480369029,11.061201519630972,9.207999999999998,9.580365411927584,8.835634588072413,0.15674545839742673,1.8775432795286178,0.17210082527865,0.14139009151620346,1.975865820066944,1.7792207389902917,21970944
11.506,11.904426906721923,11.107573093278077,9.065999999999999,9.431901626123743,8.700098373876255,0.15494066482395585,1.8769760310649872,0.17075342601575672,0.139127903632155,1.93077923458363,1.8231728275463444,22134784
11.660999999999998,12.042430203313788,11.279569796686207,9.124,9.68747493289409,8.56052506710591,0.15494066482395585,1.8578844115138053,0.17075342601575672,0.139127903632155,1.9651783758248296,1.7505904472027811,22298624
11.670999999999998,12.061677616456329,11.280322383543666,8.944999999999999,9.387995485304307,8.50200451469569,0.15494066482395585,1.8927038088440895,0.17075342601575672,0.139127903632155,1.9706977952977316,1.8147098223904474,22462464
11.534,11.947888873974646,11.120111126025355,9.163,9.484155725466634,8.841844274533367,0.15560238183240166,1.886669757962227,0.16723995595726832,0.143964807707535,1.9571708081560608,1.816168707768393,22626304
11.735000000000001,12.143099252633474,11.326900747366528,9.161999999999999,9.640806850410476,8.683193149589522,0.15560238183240166,1.877122348546982,0.16723995595726832,0.143964807707535,1.9556352471980225,1.7986094498959413,22790144
11.877,12.356,11.398000000000001,8.966000000000001,9.563682189796552,8.36831781020345,0.15560238183240166,1.8575840562582016,0.16723995595726832,0.143964807707535,1.9429411867813717,1.7722269257350314,22953984
11.694999999999999,12.045235634965945,11.344764365034052,9.207,9.724494927511373,8.689505072488629,0.14965916384530825,1.8793167054653168,0.16200543403675188,0.13731289365386462,1.9481644583077993,1.8104689526228344,23117824
11.585999999999999,11.886705836325136,11.28529416367486,9.286999999999997,9.654642489383365,8.91935751061663,0.14965916384530825,1.8468652710318565,0.16200543403675188,0.13731289365386462,1.9294518604709003,1.7642786815928126,23281664
11.870000000000001,12.193202722760809,11.546797277239193,9.254999999999999,9.91905195579864,8.590948044201358,0.14965916384530825,1.8673588618636132,0.16200543403675188,0.13731289365386462,1.9647421061314716,1.7699756175957548,23445504
11.669,11.887378112456354,11.450621887543647,9.261999999999999,9.65029885397719,8.873701146022807,0.14988013241433382,1.8776187032461167,0.16494553276427734,0.1348147320643903,1.9970261467024644,1.758211259789769,23609344
11.799000000000001,12.280236947874954,11.317763052125049,9.268,9.854238859169197,8.681761140830805,0.14988013241433382,1.855898416042328,0.16494553276427734,0.1348147320643903,1.9718273697913657,1.7399694622932902,23773184
11.570000000000002,11.849392197457268,11.290607802542736,9.420999999999998,9.945584597562679,8.896415402437317,0.14988013241433382,1.8879755064845085,0.16494553276427734,0.1348147320643903,1.956743237953723,1.819207775015294,23937024
11.794999999999998,12.133740313514643,11.456259686485353,8.972999999999999,9.351973613857217,8.594026386142781,0.14988013241433382,1.8413398250937463,0.16494553276427734,0.1348147320643903,1.9105812847690213,1.7720983654184712,24100864
11.701,12.06984820726147,11.33215179273853,9.149,9.633612216106858,8.66438778389314,0.13838329644459008,1.886990164220333,0.15607953516497491,0.12068705772420524,1.9540990271468943,1.8198813012937718,24264704
11.851,12.129224729310678,11.572775270689323,9.562999999999999,10.095879911424703,9.030120088575295,0.13838329644459008,1.8536042794585228,0.15607953516497491,0.12068705772420524,1.9615841916957748,1.7456243672212708,24428544
11.973,12.409349630457045,11.536650369542956,9.195,9.793218187620537,8.596781812379463,0.13838329644459008,1.851046021282673,0.15607953516497491,0.12068705772420524,1.9664691136146208,1.735622928950725,24592384
11.729,12.034104899993428,11.42389510000657,9.122,9.653785671111962,8.590214328888038,0.13495795284699547,1.8604166612029076,0.1550654984301805,0.11485040726381042,1.94710021417731,1.7737331082285053,24756224
11.594,12.117606722645919,11.07039327735408,9.233,9.871686934264355,8.594313065735646,0.13495795284699547,1.8319354340434075,0.1550654984301805,0.11485040726381042,1.966622697865932,1.697248170220883,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-coinrun-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.9900000000000007,3.2708914381037637,2.7091085618962376,2.7600000000000007,3.198634243989227,2.3213657560107746,0.0,2.707440343499184,0.0,0.0,2.708106910666073,2.7067737763322945,16384,-0.1025370517745614,1.9298011422157288
5.21,5.827170964968379,4.592829035031621,5.23,5.709687398208459,4.750312601791542,0.0,2.630353280901909,0.0,0.0,2.6822202837236913,2.5784862780801263,180224,-0.09154958622530103,4.434473609924316
5.65,6.037943294825417,5.262056705174584,5.359999999999999,5.90074023338383,4.8192597666161685,0.0,2.4419133961200714,0.0,0.0,2.557936504174875,2.325890288065268,344064,-0.06653654193505644,5.196000862121582
5.9,6.484807660688538,5.315192339311463,5.31,5.614795013082563,5.005204986917437,0.0,2.2305023998022078,0.0,0.0,2.3754238596973583,2.0855809399070573,507904,-0.05868162401020527,5.539783096313476
6.11,6.4853664875824695,5.734633512417531,6.000000000000001,6.554977477020465,5.445022522979537,0.534934816147173,1.8710223212838173,0.6359068176052965,0.4339628146890494,2.0098782802006605,1.7321663623669739,671744,0.08195197654422373,5.819646739959717
6.790000000000001,7.178458491991101,6.401541508008901,6.36,6.9569924622639725,5.763007537736028,0.534934816147173,1.7318408817052842,0.6359068176052965,0.4339628146890494,1.858509859952342,1.6051719034582264,835584,0.07852009683847425,6.50983943939209
6.890000000000001,7.472151183113116,6.307848816886885,6.45,6.832753184180093,6.0672468158199075,0.534934816147173,1.6004177749156951,0.6359068176052965,0.4339628146890494,1.692207247566758,1.5086283022646323,999424,0.056038728542625926,6.623776006698608
7.480000000000001,7.96124837662064,6.998751623379363,7.040000000000001,7.343973683071415,6.736026316928587,0.7759650532748007,1.4043370872735976,0.8281467374007601,0.7237833691488413,1.4777549624479542,1.330919212099241,1163264,1.7739620208740234,7.091610050201416
7.68,8.18950956811428,7.170490431885719,7.1,7.368328157299975,6.8316718427000245,0.7759650532748007,1.3756931886076926,0.8281467374007601,0.7237833691488413,1.4425757081791182,1.308810669036267,1327104,1.6178524374961853,7.0548258304595945
7.779999999999999,8.295363949069005,7.264636050930994,7.2299999999999995,7.543209195267316,6.916790804732683,0.7759650532748007,1.3505342915654182,0.8281467374007601,0.7237833691488413,1.4664930412732713,1.234575541857565,1490944,1.6794278621673584,6.90529580116272
7.9300000000000015,8.379555335859783,7.4804446641402205,7.49,7.974664832642105,7.005335167357895,0.6209643893365865,1.3332549244165421,0.6634369839674095,0.5784917947057635,1.4186245911530466,1.2478852576800377,1654784,3.730483627319336,6.846738052368164
8.120000000000001,8.607442304278159,7.632557695721843,7.38,7.769358446678636,6.990641553321364,0.6209643893365865,1.351875936985016,0.6634369839674095,0.5784917947057635,1.4141941857003189,1.289557688269713,1818624,3.756579303741455,6.84635100364685
8.36,8.862394267483218,7.857605732516781,7.33,7.77283179650969,6.88716820349031,0.6209643893365865,1.3839358597993852,0.6634369839674095,0.5784917947057635,1.45901919652628,1.3088525230724903,1982464,3.7612995147705077,6.936115789413452
8.41,8.66865034312755,8.15134965687245,7.7700000000000005,8.210567815438214,7.329432184561786,0.41848380052336626,1.3849654838442802,0.4499098590853075,0.387057741961425,1.4521984334513693,1.317732534237191,2146304,5.344049549102783,6.880907106399536
8.639999999999999,8.90153393661244,8.378466063387558,7.5,7.868781778291716,7.131218221708284,0.41848380052336626,1.4239907041192055,0.4499098590853075,0.387057741961425,1.500555724255869,1.347425683982542,2310144,5.111921310424805,6.968370151519776
8.740000000000002,9.043973683071416,8.436026316928588,7.610000000000001,8.174712316139821,7.045287683860181,0.41848380052336626,1.4758769020438194,0.4499098590853075,0.387057741961425,1.597999573851464,1.3537542302361747,2473984,5.182730722427368,6.995525312423706
8.719999999999999,8.955796522451031,8.484203477548967,7.44,8.07118935352238,6.80881064647762,0.3301398376971822,1.5384208336472511,0.383083924779364,0.2771957506150004,1.7004412264114726,1.3764004408830297,2637824,5.785920286178589,6.868324565887451
8.68,9.250613704707483,8.109386295292516,7.55,8.253206939669967,6.846793060330033,0.3301398376971822,1.576436746120453,0.383083924779364,0.2771957506150004,1.7852735213128479,1.367599970928058,2801664,5.795536375045776,6.819077396392823
8.62,9.68658333007787,7.553416669922129,7.55,8.344040301244213,6.755959698755787,0.3301398376971822,1.6405084118247033,0.383083924779364,0.2771957506150004,1.8887471447041597,1.392269678945247,2965504,5.778269100189209,6.7393059730529785
8.73,9.902220115848555,7.557779884151445,7.609999999999999,8.304910066123668,6.915089933876332,0.3301398376971822,1.720511144399643,0.383083924779364,0.2771957506150004,2.0006262532453287,1.4403960355539573,3129344,6.052641677856445,6.814838457107544
8.86,9.752412460692923,7.967587539307075,7.5200000000000005,8.156867333123627,6.883132666876374,0.26407026840749187,1.6844545423984527,0.3465031843545306,0.18163735246045315,1.9832982747545258,1.3856108100423796,3293184,6.348570823669434,6.973966264724732
8.98,9.832994724485445,8.127005275514556,7.5699999999999985,8.11415071441651,7.025849285583487,0.26407026840749187,1.6905346840620041,0.3465031843545306,0.18163735246045315,1.991146235657376,1.3899231324666323,3457024,6.245943546295166,7.067854642868042
9.17,9.668096376216491,8.671903623783509,7.459999999999999,7.75393876913398,7.166061230866018,0.26407026840749187,1.706470711529255,0.3465031843545306,0.18163735246045315,1.9492124288674488,1.4637289941910612,3620864,6.159153175354004,7.225666952133179
8.98,9.389389789809174,8.570610210190827,7.85,8.506124988092969,7.193875011907029,0.2136039437002788,1.6711193770170212,0.2860223238802916,0.14118556352026598,1.8841958911195045,1.4580428629145379,3784704,6.769105434417725,7.122722482681274
9.29,9.515610283453569,9.06438971654643,7.980000000000001,8.428998886412874,7.531001113587128,0.2136039437002788,1.6063066840171814,0.2860223238802916,0.14118556352026598,1.8149441298894233,1.3976692381449394,3948544,6.820378684997559,7.408043384552002
9.5,9.76457513110646,9.23542486889354,7.9399999999999995,8.306606055596466,7.5733939444035325,0.2136039437002788,1.5713276073336602,0.2860223238802916,0.14118556352026598,1.6953561863437392,1.4472990283235811,4112384,6.897814035415649,7.577021551132202
9.47,9.68,9.260000000000002,7.8,8.287852436706018,7.312147563293982,0.17927778571324776,1.5438173398375512,0.24233844156085366,0.11621712986564188,1.7320187970848844,1.355615882590218,4276224,7.173259830474853,7.551232242584229
9.419999999999998,9.84848570571257,8.991514294287427,7.8100000000000005,8.530347138538081,7.0896528614619205,0.17927778571324776,1.542760218679905,0.24233844156085366,0.11621712986564188,1.7736305890744968,1.3118898482853132,4440064,7.123724365234375,7.452753400802612
9.55,9.882415402771894,9.217584597228107,7.8,8.209878030638384,7.390121969361616,0.17927778571324776,1.5329990088939667,0.24233844156085366,0.11621712986564188,1.7350793710076977,1.3309186467802356,4603904,7.061986827850342,7.494526433944702
9.360000000000001,10.11657121277511,8.603428787224892,7.9,8.637563556583432,7.162436443416569,0.15090632391319708,1.546324075758457,0.19685854776470957,0.10495410006168461,1.7846419154798419,1.3080062360370723,4767744,7.300982999801636,7.343438529968262
9.58,9.768679622641132,9.391320377358868,8.07,8.427910603363467,7.712089396636535,0.15090632391319708,1.4500746816396712,0.19685854776470957,0.10495410006168461,1.571415841370534,1.3287335219088086,4931584,7.1700098514556885,7.548851203918457
9.66,9.87540659228538,9.44459340771462,8.16,8.616508488420534,7.703491511579467,0.15090632391319708,1.454137809574604,0.19685854776470957,0.10495410006168461,1.6099292564765642,1.298346362672644,5095424,7.193647003173828,7.5959385395050045
9.78,9.963303027798233,9.596696972201766,8.110000000000001,8.501024295920343,7.718975704079658,0.11826279978452778,1.4420278936624527,0.15071414382954604,0.08581145573950952,1.6101690613752604,1.273886725949645,5259264,7.430944013595581,7.6561203956604
9.739999999999998,9.882828568570856,9.59717143142914,8.07,8.581957029446809,7.558042970553192,0.11826279978452778,1.439068803191185,0.15071414382954604,0.08581145573950952,1.5995766900178352,1.2785609163645346,5423104,7.424467611312866,7.612480401992798
9.7,9.889736659610103,9.510263340389896,8.169999999999998,8.637011777153424,7.702988222846574,0.11826279978452778,1.48430635035038,0.15071414382954604,0.08581145573950952,1.6276707721890626,1.3409419285116972,5586944,7.331054544448852,7.539012765884399
9.81,9.940000000000001,9.68,8.09,8.426005952328229,7.753994047671771,0.11826279978452778,1.4639478370547294,0.15071414382954604,0.08581145573950952,1.6240584342362412,1.3038372398732176,5750784,7.50498480796814,7.604674911499023
9.73,9.87177446878758,9.588225531212421,8.05,8.458044115262064,7.641955884737937,0.09694642581901763,1.4677088513970376,0.11888780298802426,0.07500504865001101,1.5799304599374702,1.355487242856605,5914624,7.466394662857056,7.536593627929688
9.77,9.918660687473185,9.621339312526814,8.110000000000001,8.387308492477242,7.83269150752276,0.09694642581901763,1.4792483165860175,0.11888780298802426,0.07500504865001101,1.5852731485967675,1.3732234845752676,6078464,7.540439653396606,7.55193977355957
9.780000000000001,9.896619037896908,9.663380962103094,8.110000000000001,8.401376045686671,7.818623954313332,0.09694642581901763,1.4476921617984773,0.11888780298802426,0.07500504865001101,1.5368023660286203,1.3585819575683342,6242304,7.433794021606445,7.527614498138428
9.83,9.964536240470737,9.695463759529263,8.16,8.429072480941475,7.8909275190585255,0.08629770695115432,1.4429103508591652,0.1045260045921374,0.06806940931017125,1.550906361178696,1.3349143405396344,6406144,7.58886399269104,7.5726066589355465
9.76,9.8713552872566,9.6486447127434,8.209999999999999,8.649203825119955,7.7707961748800445,0.08629770695115432,1.4580321878194809,0.1045260045921374,0.06806940931017125,1.5596110554025577,1.356453320236404,6569984,7.577056264877319,7.517071533203125
9.8,9.926491106406736,9.673508893593265,8.139999999999999,8.340997512422417,7.939002487577581,0.08629770695115432,1.4607609167695046,0.1045260045921374,0.06806940931017125,1.5550162535338545,1.3665055800051547,6733824,7.546379280090332,7.522929668426514
9.650000000000002,9.830277563773201,9.469722436226803,8.280000000000001,8.611058907144939,7.948941092855064,0.08864760770006412,1.4775504931807517,0.11762397117281251,0.059671244227315734,1.5774861550575865,1.377614831303917,6897664,7.6022515296936035,7.416387748718262
9.760000000000002,9.871355287256602,9.648644712743401,8.350000000000001,8.68541019662497,8.014589803375033,0.08864760770006412,1.4796148762106895,0.11762397117281251,0.059671244227315734,1.5588448057284832,1.400384946692896,7061504,7.62439603805542,7.491167068481445
9.74,9.908522995463528,9.571477004536472,8.350000000000001,8.753112887414929,7.946887112585074,0.08864760770006412,1.4836455419659615,0.11762397117281251,0.059671244227315734,1.5964165826564738,1.3708745012754493,7225344,7.578378629684448,7.4552243709564205
9.830000000000002,9.956885775404498,9.703114224595506,8.169999999999998,8.659999999999998,7.679999999999998,0.08852787361946254,1.4787586271762847,0.11371470543638323,0.06334104180254185,1.5497275178462406,1.4077897365063288,7389184,7.56915054321289,7.515280151367188
9.779999999999998,9.904899959967965,9.65510004003203,8.27,8.696731765867037,7.843268234132962,0.08852787361946254,1.483281460404396,0.11371470543638323,0.06334104180254185,1.572808525379851,1.393754395428941,7553024,7.555029773712159,7.462795972824097
9.760000000000002,9.880000000000003,9.64,8.129999999999999,8.601274866717926,7.658725133282072,0.08852787361946254,1.5240641981363297,0.11371470543638323,0.06334104180254185,1.604951569731348,1.4431768265413114,7716864,7.556591749191284,7.424497413635254
9.83,9.948743420870379,9.711256579129621,8.04,8.440499687890014,7.639500312109983,0.08417179793307619,1.5390811905264854,0.1013530644796298,0.06699053138652258,1.6162793395359498,1.461883041517021,7880704,7.584761333465576,7.472578144073486
9.82,9.98,9.66,7.970000000000001,8.437011777153426,7.502988222846576,0.08417179793307619,1.482034905254841,0.1013530644796298,0.06699053138652258,1.585468739083214,1.3786010714264678,8044544,7.592842245101929,7.474003314971924
9.84,9.931651513899117,9.748348486100882,8.09,8.56,7.62,0.08417179793307619,1.4777834862470627,0.1013530644796298,0.06699053138652258,1.5581473808482882,1.3974195916458372,8208384,7.5964117527008055,7.4778101444244385
9.790000000000001,9.941327459504217,9.638672540495785,8.2,8.506594194335117,7.893405805664881,0.08417179793307619,1.5008520632982254,0.1013530644796298,0.06699053138652258,1.6152998423402916,1.3864042842561592,8372224,7.563423919677734,7.42684235572815
9.84,9.982828568570858,9.697171431429142,8.27,8.7173253849269,7.822674615073098,0.08079600289626868,1.4913484796881675,0.09733948314710705,0.0642525226454303,1.5837664200805643,1.3989305392957707,8536064,7.547668170928955,7.465528059005737
9.809999999999999,9.967797338380594,9.652202661619404,8.28,8.604961536185439,7.955038463814561,0.08079600289626868,1.4984405145049096,0.09733948314710705,0.0642525226454303,1.5707625199594877,1.4261185090503314,8699904,7.537924098968506,7.43244686126709
9.93,9.994031242374328,9.865968757625671,8.190000000000001,8.568021163428718,7.811978836571285,0.08079600289626868,1.4821538940072059,0.09733948314710705,0.0642525226454303,1.5538418678672357,1.410465920147176,8863744,7.558101654052734,7.518517541885376
9.78,9.946132477258361,9.613867522741637,8.34,8.689857113690717,7.990142886309282,0.083056593711755,1.5039437025785447,0.1018469936352421,0.0642661937882679,1.6216791217397244,1.386208283417365,9027584,7.474853134155273,7.388911962509155
9.89,9.984339811320567,9.795660188679435,8.26,8.698634243989225,7.821365756010773,0.083056593711755,1.4793270856142045,0.1018469936352421,0.0642661937882679,1.608893657285552,1.349760513942857,9191424,7.511367511749268,7.470415878295898
9.830000000000002,9.956885775404498,9.703114224595506,8.249999999999998,8.594238289561169,7.905761710438828,0.083056593711755,1.5063444197177887,0.1018469936352421,0.0642661937882679,1.6339100610635224,1.3787787783720549,9355264,7.505471420288086,7.409221601486206
9.760000000000002,9.880000000000003,9.64,8.23,8.711767578817836,7.7482324211821645,0.07343583590304277,1.5257269993424416,0.08809550151998782,0.05877617028609772,1.631032322352706,1.4204216763321773,9519104,7.473240661621094,7.337330532073975
9.89,9.984339811320567,9.795660188679435,8.34,8.780908153700972,7.899091846299028,0.07343583590304277,1.5010803073644639,0.08809550151998782,0.05877617028609772,1.5934034825336858,1.408757132195242,9682944,7.470142269134522,7.435978984832763
9.84,9.96,9.719999999999999,8.21,8.620974451760691,7.79902554823931,0.07343583590304277,1.5098105132579804,0.08809550151998782,0.05877617028609772,1.6174181644564316,1.4022028620595293,9846784,7.496322584152222,7.3998432636260985
9.900000000000002,9.97745966692415,9.822540333075855,8.33,8.661813200460742,7.998186799539258,0.06807385849133042,1.515197755396366,0.08254012032979326,0.05360759665286759,1.615526064475269,1.4148694463174631,10010624,7.469997549057007,7.432366466522216
9.780000000000001,9.963303027798235,9.596696972201768,8.11,8.379999999999999,7.84,0.06807385849133042,1.5308054387569427,0.08254012032979326,0.05360759665286759,1.624781534439549,1.4368293430743364,10174464,7.4505308151245115,7.336162090301514
9.82,9.96696938456699,9.67303061543301,8.469999999999999,8.810734500748016,8.129265499251982,0.06807385849133042,1.5145776599645615,0.08254012032979326,0.05360759665286759,1.5890046787654886,1.4401506411636344,10338304,7.472541570663452,7.374057960510254
9.89,9.973066238629182,9.80693376137082,8.45,8.835356977359954,8.064643022640045,0.06408484211528195,1.5327007681131364,0.07063281192355675,0.05753687230700716,1.6250904036688654,1.4403111325574074,10502144,7.4889881134033205,7.415536499023437
9.8,9.918321595661993,9.681678404338008,8.209999999999999,8.548969025133564,7.871030974866433,0.06408484211528195,1.5136653140187264,0.07063281192355675,0.05753687230700716,1.593892034554221,1.4334385934832319,10665984,7.47330002784729,7.337219667434693
9.84,9.931651513899117,9.748348486100882,8.29,8.670657326213485,7.909342673786513,0.06408484211528195,1.5360865369439125,0.07063281192355675,0.05753687230700716,1.6057103180982197,1.4664627557896053,10829824,7.447488832473755,7.339812755584717
9.870000000000001,10.004536240470738,9.735463759529264,8.2,8.576828873628335,7.823171126371664,0.06408484211528195,1.52172140032053,0.07063281192355675,0.05753687230700716,1.6088309616528653,1.4346118389881946,10993664,7.4559112071990965,7.370098304748535
9.76,9.895646599662506,9.624353400337494,8.360000000000001,8.726606055596468,7.993393944403534,0.06434798893565505,1.5575438484549522,0.0748477772294564,0.05384820064185369,1.6447116469348106,1.4703760499750937,11157504,7.446686220169068,7.284805727005005
9.84,9.941980390271855,9.738019609728145,8.169999999999998,8.522278299076168,7.817721700923827,0.06434798893565505,1.5556220278143882,0.0748477772294564,0.05384820064185369,1.6296399387098568,1.4816041169189196,11321344,7.437419509887695,7.330105447769165
9.850000000000001,9.986014705087356,9.713985294912646,8.2,8.675394572960188,7.724605427039811,0.06434798893565505,1.5492575287818908,0.0748477772294564,0.05384820064185369,1.6456364113488688,1.4528786462149128,11485184,7.45765061378479,7.332657194137573
9.9,10.054919333848297,9.745080666151704,8.280000000000001,8.642767142944342,7.9172328570556605,0.06616428484951482,1.5355646535754204,0.08104970951806925,0.051278860180960395,1.6408349960078676,1.4302943111429731,11649024,7.451149129867554,7.375143575668335
9.92,10.007177978870814,9.832822021129186,8.22,8.684327470649757,7.755672529350245,0.06616428484951482,1.5217712849378586,0.08104970951806925,0.051278860180960395,1.612578529947658,1.4309640399280592,11812864,7.464148902893067,7.3880438804626465
9.82,9.96,9.68,8.27,8.65742741255621,7.882572587443789,0.06616428484951482,1.5301282346248626,0.08104970951806925,0.051278860180960395,1.609447353513377,1.450809115736348,11976704,7.443048286437988,7.287377882003784
9.920000000000002,10.036619037896909,9.803380962103095,8.45,8.770156211871642,8.129843788128357,0.05695543371431876,1.5091569274663925,0.06996472385966762,0.04394614356896989,1.589511450044106,1.428802404888679,12140544,7.379774665832519,7.359107828140258
9.81,9.940000000000001,9.68,8.240000000000002,8.505329983228433,7.9746700167715705,0.05695543371431876,1.5079240828752518,0.06996472385966762,0.04394614356896989,1.5863355708846432,1.4295125948658605,12304384,7.3909632682800295,7.2750077724456785
9.91,9.98,9.84,8.250000000000002,8.573264597504894,7.92673540249511,0.05695543371431876,1.507108025252819,0.06996472385966762,0.04394614356896989,1.6009575575175976,1.4132584929880405,12468224,7.395308351516723,7.347206735610962
9.88,9.967177978870815,9.792822021129187,8.309999999999999,8.732965719651132,7.887034280348867,0.04911963193703926,1.5186687588691712,0.05950663458367716,0.03873262929040137,1.6086051806092354,1.428732337129107,12632064,7.363904762268066,7.3181194305419925
9.879999999999999,9.996619037896906,9.763380962103092,8.38,8.624131112314675,8.135868887685326,0.04911963193703926,1.5042469426989555,0.05950663458367716,0.03873262929040137,1.6022211305936196,1.4062727548042915,12795904,7.350289916992187,7.313824272155761
9.86,9.9713552872566,9.748644712743399,8.120000000000001,8.422654919008432,7.817345080991569,0.04911963193703926,1.5450461342930795,0.05950663458367716,0.03873262929040137,1.629994935953742,1.460097332632417,12959744,7.360162878036499,7.292748928070068
9.83,9.94,9.72,8.510000000000002,8.895875627631497,8.124124372368506,0.05193551793498533,1.538442012667656,0.0652600294106894,0.03861100645928126,1.6333735439016126,1.4435104814336992,13123584,7.356645965576172,7.27247576713562
9.900000000000002,9.97745966692415,9.822540333075855,8.209999999999999,8.48730849247724,7.932691507522758,0.05193551793498533,1.5482702240347863,0.0652600294106894,0.03861100645928126,1.6491410048068333,1.4473994432627393,13287424,7.362179279327393,7.321191024780274
9.889999999999999,9.97306623862918,9.806933761370818,8.47,8.939148164229596,8.000851835770405,0.05193551793498533,1.5560023695230485,0.0652600294106894,0.03861100645928126,1.6466218255509608,1.4653829134951362,13451264,7.35838885307312,7.291118860244751
9.83,9.956885775404496,9.703114224595504,8.4,8.66457513110646,8.13542486889354,0.05193551793498533,1.533860868215561,0.0652600294106894,0.03861100645928126,1.6551436802838637,1.4125780561472583,13615104,7.344867086410522,7.247871971130371
9.870000000000001,9.96,9.780000000000001,8.32,8.682767142944341,7.95723285705566,0.050934445634692294,1.5567589819431304,0.06207645576461055,0.039792435504774036,1.6675785119750182,1.4459394519112427,13778944,7.354809236526489,7.276269769668579
9.9,10.034164078649988,9.765835921350012,8.25,8.567017349682947,7.932982650317053,0.050934445634692294,1.5369879260659218,0.06207645576461055,0.039792435504774036,1.626365182895328,1.4476106692365156,13942784,7.3551897525787355,7.283821249008179
9.9,9.977459666924148,9.822540333075853,8.33,8.725094925302768,7.934905074697232,0.050934445634692294,1.525604985654354,0.06207645576461055,0.039792435504774036,1.6024728829312251,1.448737088377483,14106624,7.319499206542969,7.274346017837525
9.89,9.994403065089106,9.785596934910895,8.16,8.61869379764719,7.701306202352812,0.043856811842546944,1.5213581129908562,0.05110368473784345,0.03660993894725044,1.6033724213212612,1.4393438046604512,14270464,7.299846601486206,7.269325113296508
9.89,9.96,9.82,8.32,8.662928563989645,7.977071436010355,0.043856811842546944,1.5318166017532349,0.05110368473784345,0.03660993894725044,1.5979050593398687,1.465728144166601,14434304,7.320860528945923,7.281289768218994
9.900000000000002,9.944721359549998,9.855278640450006,8.190000000000001,8.50128764832547,7.878712351674534,0.043856811842546944,1.5309808626770973,0.05110368473784345,0.03660993894725044,1.622081693555751,1.4398800317984437,14598144,7.311683702468872,7.275625991821289
9.91,10.004339811320566,9.815660188679434,8.24,8.76,7.72,0.043854117495483964,1.5497244104743004,0.050428240540079064,0.037279994450888865,1.6357433045393501,1.4637055164092507,14761984,7.324165296554566,7.279219245910644
9.879999999999999,9.996619037896904,9.763380962103094,8.34,8.684093010681705,7.995906989318295,0.043854117495483964,1.5357007667422296,0.050428240540079064,0.037279994450888865,1.6333839156650007,1.4380176178194584,14925824,7.329695415496826,7.2601891040802
9.92,9.994833147735479,9.845166852264521,8.389999999999999,8.749026461420323,8.030973538579675,0.043854117495483964,1.5264863088726996,0.050428240540079064,0.037279994450888865,1.6083826918462587,1.4445899258991406,15089664,7.3040886402130125,7.274400901794434
9.92,9.98,9.86,8.5,8.732379000772445,8.267620999227555,0.042893094379208636,1.5218986809253692,0.04988366882367409,0.03590251993474318,1.5982968730845537,1.4455004887661846,15253504,7.315926361083984,7.276154804229736
9.910000000000002,9.980000000000002,9.840000000000002,8.389999999999999,8.624307490277198,8.1556925097228,0.042893094379208636,1.5319471046328546,0.04988366882367409,0.03590251993474318,1.6347456371679956,1.4291485720977135,15417344,7.300204229354859,7.258590030670166
9.89,9.973066238629182,9.80693376137082,8.46,8.725329983228432,8.19467001677157,0.042893094379208636,1.5483669102191926,0.04988366882367409,0.03590251993474318,1.6201144892577561,1.476619331180629,15581184,7.2912554264068605,7.232764434814453
9.870000000000001,9.98,9.760000000000002,8.389999999999999,8.59712315177208,8.182876848227918,0.03929711361969428,1.5152199417352676,0.04732582626113946,0.031268400978249095,1.5921825153603764,1.438257368110159,15745024,7.322381639480591,7.226126766204834
9.92,9.994833147735479,9.845166852264521,8.209999999999999,8.854127316607515,7.565872683392483,0.03929711361969428,1.4967039063572884,0.04732582626113946,0.031268400978249095,1.5761905441307547,1.4172172685838222,15908864,7.3169104099273685,7.253031826019287
9.88,9.977979589711328,9.782020410288673,8.32,8.797074417675063,7.842925582324938,0.03929711361969428,1.5323095515370369,0.04732582626113946,0.031268400978249095,1.6175600670374586,1.4470590360366151,16072704,7.334676074981689,7.233257246017456
9.930000000000001,9.99403124237433,9.865968757625673,8.500000000000002,8.944971909225742,8.055028090774261,0.03929711361969428,1.547323763370514,0.04732582626113946,0.031268400978249095,1.6291936418817698,1.465453884859258,16236544,7.3231236934661865,7.247629928588867
9.89,9.994403065089106,9.785596934910895,8.279999999999998,8.50715633383201,8.052843666167986,0.04055128291803001,1.5484523981809617,0.050349111409235266,0.03075345442682475,1.6331783989532185,1.463726397408705,16400384,7.301051282882691,7.225348567962646
9.95,10.0,9.899999999999999,8.41,8.626564078277077,8.193435921722923,0.04055128291803001,1.5298309728503228,0.050349111409235266,0.03075345442682475,1.6219335458792472,1.4377283998213983,16564224,7.306068181991577,7.271500921249389
9.89,9.96,9.82,8.639999999999999,8.93393876913398,8.346061230866017,0.04055128291803001,1.5508801743388176,0.050349111409235266,0.03075345442682475,1.6477740955580753,1.45398625311956,16728064,7.295349979400635,7.22095046043396
9.880000000000003,9.967177978870817,9.792822021129188,8.389999999999999,8.66367864366808,8.116321356331918,0.04029584853082322,1.538078011572361,0.04871542757467799,0.03187626948696845,1.619158424887723,1.4569975982569987,16891904,7.297888994216919,7.207407140731812
9.91,9.98,9.84,8.500000000000002,8.740831891575848,8.259168108424156,0.04029584853082322,1.5189406841993331,0.04871542757467799,0.03187626948696845,1.5824082766222602,1.455473091776406,17055744,7.305596017837525,7.228777599334717
9.85,9.986014705087355,9.713985294912645,8.530000000000001,8.826816441593119,8.233183558406884,0.04029584853082322,1.5102840557694435,0.04871542757467799,0.03187626948696845,1.598454417353804,1.422113694185083,17219584,7.289155960083008,7.176654863357544
9.860000000000003,9.971355287256603,9.748644712743403,8.420000000000002,8.985331761004105,7.854668238995899,0.038648938506580965,1.5331597790122031,0.043856689720915776,0.033441187292246155,1.6290696524839938,1.4372499055404124,17383424,7.284492063522339,7.176668787002564
9.870000000000001,9.96,9.780000000000001,8.41,8.73078029864691,8.089219701353091,0.038648938506580965,1.5341592937707902,0.043856689720915776,0.033441187292246155,1.6150168936850118,1.4533016938565686,17547264,7.259828186035156,7.162719297409057
9.940000000000001,10.00633249580711,9.873667504192893,8.34,8.747921561087423,7.932078438912577,0.038648938506580965,1.5132564797997474,0.043856689720915776,0.033441187292246155,1.5949473286420608,1.431565630957434,17711104,7.281409502029419,7.242727184295655
9.870000000000001,10.018660687473186,9.721339312526815,8.3,8.593257565972305,8.006742434027696,0.03668536864390998,1.5273551747202874,0.04391322782735099,0.02945750946046896,1.6107032532132763,1.4440070962272984,17874944,7.268987798690796,7.190315580368042
9.930000000000001,10.04874342087038,9.811256579129623,8.440000000000001,8.709072480941476,8.170927519058527,0.03668536864390998,1.5175017848610879,0.04391322782735099,0.02945750946046896,1.5990166736914389,1.435986896030737,18038784,7.269103860855102,7.218954467773438
9.920000000000002,9.99483314773548,9.845166852264523,8.16,8.421533936612441,7.898466063387559,0.03668536864390998,1.522231398522854,0.04391322782735099,0.02945750946046896,1.588809172843501,1.455653624202207,18202624,7.273844480514526,7.219752454757691
9.95,10.017082039324993,9.882917960675005,8.52,8.812574776766555,8.227425223233444,0.034437066538765715,1.506519015133381,0.04012116427904382,0.028752968798487613,1.571899508655109,1.4411385216116528,18366464,7.25625524520874,7.225945472717285
9.95,10.017082039324993,9.882917960675005,8.629999999999999,9.054381903478458,8.20561809652154,0.034437066538765715,1.5184922784566879,0.04012116427904382,0.028752968798487613,1.5721129414882025,1.4648716154251733,18530304,7.2369105339050295,7.219662380218506
9.91,9.993066238629181,9.82693376137082,8.51,8.874554522671163,8.145445477328837,0.034437066538765715,1.514374804496765,0.04012116427904382,0.028752968798487613,1.586783739493405,1.4419658695001252,18694144,7.23897123336792,7.183285903930664
9.89,9.984339811320567,9.795660188679435,8.360000000000001,8.676859590355098,8.043140409644904,0.034437066538765715,1.5280998021364212,0.04012116427904382,0.028752968798487613,1.5898955803254224,1.4663040239474199,18857984,7.231137371063232,7.1634126663208
9.889999999999999,10.027477270848674,9.752522729151323,8.33,8.704299345444259,7.955700654555742,0.0340495395176096,1.5398263067007065,0.03913043385786192,0.028968645177357272,1.6109705760859119,1.4686820373155012,19021824,7.245514726638794,7.164644384384156
9.89,9.984339811320567,9.795660188679435,8.57,8.92227829907617,8.21772170092383,0.0340495395176096,1.5458493903279305,0.03913043385786192,0.028968645177357272,1.5990480907590288,1.4926506898968321,19185664,7.234915685653687,7.162724924087525
9.88,9.996619037896908,9.763380962103094,8.299999999999999,8.60331501776206,7.996684982237937,0.0340495395176096,1.5471420496702195,0.03913043385786192,0.028968645177357272,1.6254377307974524,1.4688463685429867,19349504,7.241734457015991,7.165830469131469
9.89,9.994403065089106,9.785596934910895,8.3,8.418321595661993,8.181678404338008,0.035078367432233346,1.5297658324241639,0.045164989621174295,0.024991745243292396,1.601258059803778,1.4582736050445497,19513344,7.239145994186401,7.16881799697876
9.95,10.017082039324993,9.882917960675005,8.440000000000001,8.827814388593307,8.052185611406696,0.035078367432233346,1.5305882304906846,0.045164989621174295,0.024991745243292396,1.6024210332956972,1.458755427685672,19677184,7.2468421459198,7.2078783988952635
9.92,9.994833147735479,9.845166852264521,8.37,8.843392015141784,7.896607984858214,0.035078367432233346,1.5347723260521888,0.045164989621174295,0.024991745243292396,1.5941463632253605,1.4753982888790171,19841024,7.2293671607971195,7.167213821411133
9.97,10.015825756949559,9.924174243050443,8.16,8.498230690505755,7.821769309494245,0.03471658128584064,1.5259117186069489,0.043866073684395636,0.025567088887285642,1.6103864854043277,1.44143695180957,20004864,7.242332458496094,7.209095191955567
9.970000000000002,10.01582575694956,9.924174243050444,8.540000000000001,8.892703841770969,8.187296158229033,0.03471658128584064,1.5265269219875335,0.043866073684395636,0.025567088887285642,1.6203278755123125,1.4327259684627545,20168704,7.25666127204895,7.216526985168457
9.91,10.014403065089105,9.805596934910895,8.559999999999999,8.832763633939717,8.28723636606028,0.03471658128584064,1.525334219634533,0.043866073684395636,0.025567088887285642,1.6372488835209738,1.4134195557480922,20332544,7.221600580215454,7.157857894897461
9.93,9.994031242374328,9.865968757625671,8.220000000000002,8.538747549010187,7.901252450989817,0.031335858175032115,1.5403936147689818,0.039798635638977196,0.022873080711087034,1.646144797783933,1.4346424317540307,20496384,7.200619316101074,7.170800733566284
9.97,10.015825756949559,9.924174243050443,8.23,8.630124980474852,7.829875019525149,0.031335858175032115,1.5470051541924477,0.039798635638977196,0.022873080711087034,1.631145557387255,1.4628647509976402,20660224,7.211869621276856,7.21111912727356
9.94,10.02,9.86,8.16,8.562988833592197,7.7570111664078025,0.031335858175032115,1.5410123452544213,0.039798635638977196,0.022873080711087034,1.647506757624768,1.4345179328840747,20824064,7.185276174545288,7.169767379760742
9.97,10.015825756949559,9.924174243050443,8.459999999999999,8.916508488420533,8.003491511579465,0.03403199814997505,1.525570522248745,0.04265156695852709,0.025412429341423,1.6018093682245391,1.449331676272951,20987904,7.2108358383178714,7.2036364555358885
9.940000000000001,10.031651513899119,9.848348486100884,8.34,8.669241552663086,8.010758447336913,0.03403199814997505,1.519248403608799,0.04265156695852709,0.025412429341423,1.6142154164670524,1.4242813907505456,21151744,7.2112973690032955,7.174096155166626
9.91,10.014403065089105,9.805596934910895,8.4,8.619089023002067,8.180910976997934,0.03403199814997505,1.542982131242752,0.04265156695852709,0.025412429341423,1.6019467758836654,1.4840174866018387,21315584,7.209674930572509,7.140171670913697
9.88,9.996619037896908,9.763380962103094,8.55,8.902845575287548,8.197154424712453,0.03403199814997505,1.5455318853259086,0.04265156695852709,0.025412429341423,1.6265350094531925,1.4645287611986246,21479424,7.203525876998901,7.128084278106689
9.96,10.008989794855664,9.911010205144338,8.49,8.794795013082563,8.185204986917437,0.03241587853447729,1.5442318573594094,0.03853825195088249,0.02629350511807209,1.6091576825580567,1.479306032160762,21643264,7.200521421432495,7.185817909240723
9.91,9.98,9.84,8.34,8.717359245282264,7.962640754717736,0.03241587853447729,1.5267590969800948,0.03853825195088249,0.02629350511807209,1.6153932669958215,1.438124926964368,21807104,7.191046333312988,7.1433271884918215
9.940000000000001,10.031651513899119,9.848348486100884,8.239999999999998,8.566190128606001,7.913809871393997,0.03241587853447729,1.4975945949554443,0.03853825195088249,0.02629350511807209,1.5708835951915232,1.4243055947193655,21970944,7.191567039489746,7.16107964515686
9.959999999999999,10.008989794855662,9.911010205144336,8.059999999999999,8.363973683071412,7.756026316928586,0.0301732194125501,1.4962948501110076,0.03693640056340065,0.023410038261699552,1.5813259727589046,1.4112637274631106,22134784,7.179313325881958,7.173414468765259
9.97,10.03403124237433,9.905968757625672,8.64,8.927054001888147,8.352945998111855,0.0301732194125501,1.4958713814616202,0.03693640056340065,0.023410038261699552,1.5829887222452335,1.408754040678007,22298624,7.1714073657989506,7.171587038040161
9.950000000000001,10.0,9.900000000000002,8.330000000000002,8.682278299076172,7.977721700923831,0.0301732194125501,1.5255203336477279,0.03693640056340065,0.023410038261699552,1.6119745139377244,1.4390661533577314,22462464,7.174296140670776,7.160276126861572
9.950000000000001,10.017082039324995,9.882917960675007,8.6,9.060434577328854,8.139565422671145,0.023504124292535712,1.5033451274037362,0.028449731432622968,0.018558517152448457,1.5863481674333195,1.4203420873741528,22626304,7.171693944931031,7.15496244430542
9.93,10.02,9.84,8.2,8.51304951684997,7.886950483150029,0.023504124292535712,1.5036071106791495,0.028449731432622968,0.018558517152448457,1.5864864476387213,1.4207277737195778,22790144,7.1819925785064695,7.1421974182128904
9.93,10.008102496759067,9.851897503240933,8.489999999999998,8.794795013082561,8.185204986917435,0.023504124292535712,1.5016642227768897,0.028449731432622968,0.018558517152448457,1.5802176324267292,1.4231108131270502,22953984,7.18781042098999,7.13234133720398
9.940000000000001,10.00633249580711,9.873667504192893,8.6,8.828035085019827,8.371964914980172,0.026269579051949134,1.5191241815686225,0.03224103163168318,0.02029812647221509,1.569552361398929,1.468696001738316,23117824,7.193942975997925,7.151362562179566
9.95,10.0,9.899999999999999,8.47,8.813656805548792,8.12634319445121,0.026269579051949134,1.5372468262910843,0.03224103163168318,0.02029812647221509,1.6088422016447412,1.4656514509374274,23281664,7.198762512207031,7.156949615478515
9.97,10.03403124237433,9.905968757625672,8.16,8.309666295470958,8.010333704529042,0.026269579051949134,1.5017306610941887,0.03224103163168318,0.02029812647221509,1.5577784327326727,1.4456828894557048,23445504,7.182655239105225,7.165099000930786
9.91,9.98,9.84,8.129999999999999,8.542431812546024,7.717568187453973,0.02773146498396854,1.5018475577235222,0.03198672785523188,0.0234762021127052,1.5783370226803397,1.4253580927667047,23609344,7.169337749481201,7.122869205474854
9.91,10.004339811320566,9.815660188679434,8.32,8.68,7.96,0.02773146498396854,1.4859094247221947,0.03198672785523188,0.0234762021127052,1.5454829073275718,1.4263359421168176,23773184,7.171581125259399,7.116063117980957
9.92,10.017979589711327,9.822020410288673,8.21,8.675725240887802,7.7442747591122,0.02773146498396854,1.5168793007731438,0.03198672785523188,0.0234762021127052,1.5701845270920447,1.463574074454243,23937024,7.1675153255462645,7.113330221176147
9.89,10.041327459504217,9.738672540495784,8.58,8.950944739819828,8.209055260180172,0.02773146498396854,1.5258844494819641,0.03198672785523188,0.0234762021127052,1.5996119227587553,1.452156976205173,24100864,7.180669784545898,7.10028486251831
9.93,10.02,9.84,8.379999999999999,8.784474968323133,7.975525031676866,0.027297984224741327,1.521335718035698,0.03217555028988845,0.022420418159594203,1.5915200092217479,1.451151426849648,24264704,7.165431261062622,7.114707326889038
9.930000000000001,9.99403124237433,9.865968757625673,8.48,8.856297754444537,8.103702245555464,0.027297984224741327,1.4964618265628815,0.03217555028988845,0.022420418159594203,1.5657225711914566,1.4272010819343064,24428544,7.18375883102417,7.116627550125122
9.940000000000001,10.00633249580711,9.873667504192893,8.169999999999998,8.572616442783946,7.76738355721605,0.027297984224741327,1.5090126067399978,0.03217555028988845,0.022420418159594203,1.6025622921594755,1.41546292132052,24592384,7.197576522827148,7.1305389404296875
9.940000000000001,10.020000000000001,9.860000000000001,8.540000000000003,8.895527776692626,8.18447222330738,0.02484508260895376,1.5183898970484733,0.03159830685295861,0.018091858364948903,1.5922813126757196,1.444498481421227,24756224,7.176408910751343,7.1235040664672855
9.919999999999998,9.994833147735477,9.84516685226452,8.27,8.613656805548791,7.926343194451208,0.02484508260895376,1.51783244907856,0.03159830685295861,0.018091858364948903,1.567284578367915,1.468380319789205,24920064,7.168051528930664,7.099474668502808


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-coinrun-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.1599999999999997,3.401660919471891,2.918339080528108,2.7600000000000002,3.1823742416388576,2.337625758361143,0.4296829358674586,2.707466408610344,0.6229346276205947,0.23643124411432254,2.7077626041322764,2.7071702130884114,16384,0.46689723059535027,2.048330211639404
5.66,6.094050688284215,5.225949311715786,5.279999999999999,5.733431361950185,4.826568638049814,0.715202146396041,2.6260108262300492,0.8854635203734605,0.5449407724186214,2.6621564970576297,2.5898651554024688,180224,1.4793179392814637,4.9913914680480955
5.859999999999999,6.495924523823385,5.224075476176614,6.0600000000000005,6.40698703145795,5.713012968542051,1.3994239047169685,2.3232842653989794,1.5881692421239946,1.2106785673099425,2.472057912010801,2.1745106187871577,344064,4.223708653450013,5.4610395431518555
6.1899999999999995,6.92,5.459999999999999,5.55,5.902845575287547,5.197154424712453,1.1788646034896373,2.2622670024633407,1.4106770999842273,0.9470521069950473,2.460071687323823,2.0644623176028585,507904,5.216211986541748,5.741615247726441
6.55,7.019574275274955,6.080425724725044,6.15,6.522155881318568,5.777844118681433,1.1204936034977435,1.9414327055215836,1.1848626854703355,1.0561245215251516,2.124822300021426,1.7580431110217412,671744,5.999380874633789,6.1503559112548825
6.6899999999999995,7.184873721266344,6.195126278733655,6.5699999999999985,7.039148164229594,6.100851835770403,1.0407143026590346,2.004985696077347,1.1107334915558136,0.9706951137622558,2.109452129898996,1.9005192622556977,835584,6.353733777999878,6.264779329299927
6.82,7.275631429995781,6.36436857000422,6.62,7.08,6.16,0.9447232581675052,2.098063436150551,1.0268069824159851,0.8626395339190255,2.182357621183442,2.01376925111766,999424,6.408155345916748,6.378522109985352
6.95,7.211725046566048,6.688274953433952,6.550000000000002,7.1635959582657,5.936404041734304,0.8410092823207378,2.1192990481853484,0.8922299675022543,0.7897885971392213,2.264066601995895,1.974531494374802,1163264,6.460889053344727,6.491038370132446
7.1,7.653172667437572,6.546827332562427,6.7,7.124264068711929,6.275735931288072,0.8324665635824203,2.164602203667164,0.9170565422303832,0.7478765849344574,2.2943614759181297,2.034842931416198,1327104,6.633002805709839,6.6182976245880125
7.390000000000001,7.851410879802374,6.9285891201976275,6.74,7.33866518188383,6.14133481811617,0.7338604278862476,2.2049841463565825,0.8053242770363792,0.662396578736116,2.272773020809648,2.1371952719035168,1490944,6.842504644393921,6.879936933517456
7.67,8.132709412050371,7.207290587949629,7.539999999999999,7.8504834939252,7.229516506074798,0.7143546722829341,2.1234152749180795,0.7860639984016622,0.6426453461642061,2.220095287324562,2.026735262511597,1654784,6.844814157485962,7.137355661392212
8.02,8.550659966456864,7.489340033543136,7.910000000000001,8.28536648758247,7.534633512417532,0.6070751991122961,2.108455953001976,0.6768867618512929,0.5372636363732993,2.2135178120489645,2.003394093954988,1818624,7.4460680961608885,7.4633553981781
8.55,8.882415402771894,8.217584597228107,8.079999999999998,8.583587132480565,7.576412867519432,0.5616871427744627,2.1021374747157098,0.6486814295875788,0.47469285596134664,2.199212446980923,2.0050625024504964,1982464,7.864403772354126,7.955644273757935
8.690000000000001,9.12692104549907,8.253078954500932,7.9799999999999995,8.308024389337135,7.651975610662865,0.4834914397448301,2.049278472363949,0.560730740505814,0.4062521389838462,2.1417610232928777,1.9567959214350203,2146304,7.578297328948975,8.059839868545533
8.92,9.324474968323134,8.515525031676866,8.290000000000003,8.900655385630884,7.679344614369121,0.4808185763657093,2.000036971271038,0.5706401302549285,0.3909970224764901,2.1003147589156033,1.899759183626473,2310144,8.241295433044433,8.322008323669433
8.98,9.308024389337135,8.651975610662866,8.35,8.69132096331752,8.00867903668248,0.4034635340794921,1.9968993172049523,0.4913176446384173,0.31560942352056687,2.1029025001145416,1.8908961342953632,2473984,8.348030948638916,8.328125047683717
9.18,9.469136645896018,8.890863354103981,8.31,8.708622628559896,7.911377371440105,0.39279598612338307,1.967128299176693,0.4730017707575117,0.3125902014892544,2.063715035844005,1.8705415625093809,2637824,8.109910154342652,8.52837324142456
9.25,9.487697286480094,9.012302713519906,8.3,8.58284271247462,8.017157287525382,0.3471320105716586,1.9131727173924447,0.426139954045742,0.2681240670975752,2.0260632971604573,1.800282137624432,2801664,8.418523597717286,8.575675296783448
9.25,9.46095023109729,9.03904976890271,8.719999999999999,9.119499687108762,8.320500312891236,0.28366600871086123,1.9381605863571167,0.35324876321124365,0.21408325421047883,2.037364583403662,1.8389565893105715,2965504,8.627909660339355,8.550756072998047
9.25,9.4,9.1,8.64,9.030384425918863,8.249615574081139,0.271101588755846,1.906476803123951,0.33106639513264596,0.21113678237904604,2.0039495645248713,1.8090040417230306,3129344,8.638076400756836,8.544388389587402
9.350000000000001,9.647489495612872,9.052510504387131,8.65,8.94748949561287,8.35251050438713,0.2722536106593907,1.9215353190898896,0.3539836529319399,0.19052356838684145,2.021163299689509,1.8219073384902704,3293184,8.549113655090332,8.552516174316406
9.559999999999999,9.77540659228538,9.344593407714617,8.66,8.788062484748657,8.531937515251343,0.2453027768060565,1.8661008805036545,0.2948409350348262,0.19576461857728678,1.9555569941055522,1.7766447669017569,3457024,8.69811487197876,8.71592025756836
9.42,9.715972971738974,9.124027028261025,8.7,9.03466401061363,8.365335989386368,0.184947610553354,1.8499110221862793,0.2129004830149539,0.15699473809175413,1.9471967580325888,1.7526252863399698,3620864,8.626323127746582,8.539383220672608
9.57,9.80259406699226,9.33740593300774,8.74,9.040665927567458,8.439334072432542,0.19356110179796812,1.861303874850273,0.2346569181725882,0.15246528542334803,1.979127145788608,1.7434806039119382,3784704,8.609620189666748,8.614515018463134
9.639999999999999,9.835959179422654,9.444040820577344,8.75,9.019258240356725,8.480741759643275,0.17769069345667957,1.833534525334835,0.23045168980946223,0.12492969710389688,1.9262421263600291,1.7408269243096408,3948544,8.698305988311768,8.668559646606445
9.690000000000001,9.974429253066559,9.405570746933444,8.84,9.140665927567458,8.539334072432542,0.15667559271678327,1.810567706823349,0.19466724818783177,0.11868393724573478,1.9033275466800395,1.7178078669666585,4112384,8.65482120513916,8.645390701293945
9.6,9.799999999999999,9.4,8.78,9.075972971738974,8.484027028261025,0.1503157398663461,1.8200313404202462,0.17755061251824836,0.12308086721444385,1.8956726026364468,1.7443900782040456,4276224,8.60766954421997,8.518161582946778
9.690000000000001,9.865783958312472,9.514216041687531,8.959999999999997,9.19323807579381,8.726761924206185,0.15529488776810466,1.8199962928891182,0.2046821824665185,0.1059075930696908,1.882293502110942,1.7576990836672945,4440064,8.585644149780274,8.583681869506837
9.66,9.834355957741627,9.485644042258373,8.84,9.09377155080899,8.58622844919101,0.13709087255410846,1.8128563180565833,0.1885233253942718,0.0856584197139451,1.8942738133240982,1.7314388227890685,4603904,8.510478115081787,8.49832649230957
9.68,9.911516738055804,9.448483261944196,8.77,9.011039415863879,8.52896058413612,0.13518586135469374,1.80308129042387,0.17392827455055665,0.09644344815883081,1.8739644108681146,1.7321981699796254,4767744,8.599804973602295,8.4801851272583
9.69,9.91113344387496,9.46886655612504,8.760000000000002,8.970713075057056,8.549286924942948,0.12440729769878085,1.785082931816578,0.15911597695769564,0.08969861843986608,1.859175220722833,1.710990642910323,4931584,8.41793851852417,8.439252281188965
9.78,9.867177978870814,9.692822021129185,8.790000000000001,9.168021163428717,8.411978836571285,0.124819833622314,1.7609977379441262,0.17180962269139338,0.07783004455323461,1.8267804323807575,1.6952150435074949,5095424,8.557202625274659,8.511299800872802
9.74,9.902480768092719,9.577519231907281,8.68,9.02,8.34,0.10762164238840337,1.7680593207478523,0.13588690371605755,0.07935638106074919,1.82146545694377,1.7146531845519346,5259264,8.460212421417236,8.450471019744873
9.74,9.868062484748657,9.611937515251343,8.809999999999999,9.012237484161565,8.607762515838433,0.14154663938097653,1.7891440764069557,0.18062894408580557,0.10246433467614749,1.8365304374648974,1.741757715349014,5423104,8.471252918243408,8.404064083099366
9.84,9.975646599662506,9.704353400337494,8.76,9.050516780926678,8.469483219073322,0.10538081512786446,1.7915340811014175,0.13705329550731044,0.0737083347484185,1.848857863314791,1.7342102988880441,5586944,8.406024932861328,8.427585697174072
9.84,9.982828568570858,9.697171431429142,8.66,9.224269439186635,8.095730560813365,0.09521652366966006,1.7564255326986313,0.12684913199474,0.06358391534458013,1.817916032083294,1.6949350333139686,5750784,8.410405540466309,8.429936027526855
9.739999999999998,9.930787840283388,9.549212159716609,8.830000000000002,9.155729949498049,8.504270050501955,0.11378684295341371,1.788901647925377,0.14248215336554515,0.08509153254128227,1.8492814075637187,1.7285218882870352,5914624,8.404731845855713,8.3156005859375
9.820000000000002,9.927703296142692,9.712296703857312,8.58,9.02226688774992,8.13773311225008,0.09620440490543838,1.7622324466705321,0.1310213981113058,0.06138741169957097,1.816144695577612,1.7083201977634523,6078464,8.377839183807373,8.349776792526246
9.84,9.968062484748657,9.711937515251343,8.76,9.032763633939716,8.487236366060284,0.10079639586620029,1.779756534099579,0.14082816121919,0.06076463051321057,1.8232228964437893,1.7362901717553685,6242304,8.338469409942627,8.356875705718995
9.760000000000002,9.940000000000001,9.580000000000002,8.58,8.94,8.22,0.08387056915089482,1.73724624812603,0.12072391545695607,0.04701722284483357,1.7821082435792128,1.6923842526728472,6406144,8.350131702423095,8.26165246963501
9.679999999999998,9.787703296142688,9.572296703857308,8.91,9.201376045686668,8.618623954313332,0.10001226892927657,1.755540093779564,0.13694326205722335,0.06308127580132979,1.8239811751963024,1.6870990123628256,6569984,8.262440824508667,8.153164291381836
9.83,9.964536240470737,9.695463759529263,8.620000000000001,8.968711915483254,8.271288084516748,0.08149698739871378,1.7533752843737602,0.10868519676304142,0.05430877803438614,1.8290533001253695,1.677697268622151,6733824,8.28010663986206,8.284218692779541
9.790000000000001,9.93456832294801,9.645431677051992,8.870000000000001,9.183209195267317,8.556790804732685,0.09562598710181186,1.7853237062692642,0.1469016998654438,0.04435027433817992,1.8711761210448232,1.6994712914937051,6897664,8.267999839782714,8.213719654083253
9.830000000000002,9.940000000000001,9.720000000000002,8.940000000000001,9.253687742827164,8.626312257172838,0.09603429253911597,1.7600865736603737,0.14297274857989495,0.04909583649833697,1.8423061352318042,1.6778670120889432,7061504,8.24236993789673,8.210231304168701
9.88,9.95483314773548,9.805166852264522,8.92,9.251058907144937,8.588941092855062,0.0966477434150874,1.7734472706913949,0.12760127936320736,0.06569420746696744,1.8414873672163299,1.7054071741664598,7225344,8.193662357330322,8.22939224243164
9.84,9.906332495807108,9.773667504192892,8.72,9.116988664825584,8.323011335174417,0.08023820950184016,1.778096939623356,0.13226755935751372,0.028208859646166595,1.8631478746467167,1.693046004599995,7389184,8.215831565856934,8.186299562454224
9.790000000000001,9.93456832294801,9.645431677051992,8.790000000000001,9.120000000000001,8.46,0.0847429701359942,1.7674808993935585,0.12541486439854374,0.044071075873444665,1.8537614746013449,1.681200324185772,7553024,8.197170734405518,8.116341543197631
9.870000000000001,9.948102496759068,9.791897503240934,8.59,8.937706773014273,8.242293226985726,0.08323492482304568,1.7752660468220711,0.11354226189142044,0.05292758775467091,1.8390559082912856,1.7114761853528566,7716864,8.199112749099731,8.170567941665649
9.79,9.927477270848675,9.652522729151324,8.809999999999999,9.121287648325467,8.49871235167453,0.07830844081472604,1.75884770154953,0.10917844722232078,0.0474384344071313,1.8225785513074997,1.6951168517915605,7880704,8.161641931533813,8.09032654762268
9.799999999999999,9.926491106406734,9.673508893593263,8.82,9.177211421989835,8.462788578010166,0.07982962874229993,1.7572832196950912,0.11359521780180289,0.04606403968279697,1.8152387320696641,1.6993277073205182,8044544,8.121341323852539,8.072154808044434
9.9,10.0,9.8,8.870000000000001,9.149463772249643,8.59053622775036,0.06970158931799231,1.7588215544819832,0.12456046069031634,0.014842717945668278,1.817802944981874,1.6998401639820924,8208384,8.18182282447815,8.173435497283936
9.86,10.009666295470957,9.710333704529042,8.809999999999999,9.094429253066556,8.525570746933441,0.06347557731205593,1.7462823331356048,0.08513783853267139,0.04181331609144047,1.8117600369422426,1.680804629328967,8372224,8.145862674713134,8.0943528175354
9.92,10.007177978870812,9.832822021129187,8.85,9.087697286480093,8.612302713519906,0.0850471116136759,1.7677622005343436,0.11948998335871733,0.05060423986863446,1.8420866692060565,1.6934377318626308,8536064,8.154473924636841,8.14625096321106
9.870000000000001,9.96,9.780000000000001,8.920000000000002,9.241869538788624,8.59813046121138,0.07228700033156196,1.769572415947914,0.09831954064172967,0.04625446002139426,1.8365359780411687,1.7026088538546593,8699904,8.048483610153198,8.06454095840454
9.860000000000001,9.988062484748658,9.731937515251344,8.7,8.884390889145857,8.515609110854141,0.07327363106887784,1.7823256328701973,0.11363576362737442,0.03291149851038126,1.860252434622151,1.7043988311182436,8863744,8.096203088760376,8.061317300796508
9.840000000000002,9.951355287256602,9.728644712743401,8.85,9.103968501984006,8.596031498015993,0.0757310489774681,1.7715590849518776,0.12185278138679112,0.02960931656814509,1.8702433831328074,1.672874786770948,9027584,8.102540349960327,8.024728679656983
9.829999999999998,9.875825756949556,9.78417424305044,8.87,9.20778691508109,8.532213084918908,0.07399882775789589,1.7901531159877777,0.11843658708522092,0.02956106843057086,1.8987725334225702,1.6815336985529852,9191424,8.05720558166504,8.016141843795776
9.860000000000001,10.016204993518134,9.703795006481869,8.73,9.030166620396074,8.429833379603927,0.05509808882488863,1.7645091101527215,0.0876036331919616,0.02259254445781566,1.8662230548392604,1.6627951654661826,9355264,8.061561965942383,8.014019107818603
9.809999999999999,9.89306623862918,9.726933761370818,8.879999999999999,9.012664991614216,8.747335008385782,0.07315146882319819,1.762549063563347,0.1094439690120638,0.036858968634332585,1.838690344526998,1.686407782599696,9519104,8.037313270568848,7.968421506881714
9.95,10.017082039324993,9.882917960675005,8.919999999999998,9.248024389337132,8.591975610662864,0.08908876355271782,1.7488969072699547,0.12430240442425036,0.053875122681185265,1.8400074466832999,1.6577863678566096,9682944,8.087739515304566,8.077401542663575
9.940000000000001,10.00633249580711,9.873667504192893,8.510000000000002,8.833882694814035,8.186117305185968,0.06989213610650037,1.745743453502655,0.10958323681016469,0.030201035402836057,1.819826104472516,1.6716608025327941,9846784,8.016747856140137,8.048883533477783
9.92,10.052664991614217,9.787335008385783,8.959999999999999,9.394050688284214,8.525949311715785,0.06801570369279938,1.7485747903585434,0.0954224596585226,0.04060894772707617,1.837709942813632,1.6594396379034546,10010624,8.052801609039307,8.029974222183228
9.85,10.01881943016134,9.68118056983866,8.64,9.003868107973206,8.276131892026795,0.07173703779990315,1.7562622264027596,0.10356902360344819,0.039905051996358104,1.8397447456479357,1.6727797071575836,10174464,7.989460611343384,7.957192134857178
9.9,10.009544511501034,9.790455488498967,8.749999999999998,8.951246117974978,8.548753882025018,0.06085381805314678,1.7506954982876777,0.09455013760921273,0.027157498497080837,1.845144860833897,1.6562461357414584,10338304,7.997291231155396,7.993204116821289
9.870000000000001,9.93403124237433,9.805968757625672,8.73,9.070734500748017,8.389265499251984,0.05365828276262615,1.7242293938994409,0.08637814836951838,0.02093841715573392,1.8088936942385987,1.639565093560283,10502144,7.969035863876343,7.949318695068359
9.879999999999999,9.967177978870813,9.792822021129185,8.77,9.206004587131833,8.333995412868166,0.046088833530666264,1.7354823812842368,0.0706596952447772,0.02151797181655534,1.8124750832089005,1.6584896793595731,10665984,7.955777311325074,7.948168420791626
9.870000000000001,9.98,9.760000000000002,8.84,9.358073353879545,8.321926646120454,0.048436660406878176,1.75172116458416,0.08655152194757684,0.010321798866179503,1.817069234110931,1.686373095057389,10829824,7.9715344429016115,7.924177885055542
9.930000000000001,10.020000000000001,9.840000000000002,9.16,9.36591260281974,8.95408739718026,0.038307506617275014,1.7465700328350067,0.057667506075930214,0.018947507158619818,1.8177341454479286,1.6754059202220848,10993664,7.941751146316529,7.969742488861084
9.91,10.014403065089105,9.805596934910895,8.719999999999999,8.979999999999999,8.459999999999999,0.055945924425031955,1.7246144637465477,0.08335979185535813,0.028532056994705773,1.8074359305819527,1.6417929969111427,11157504,7.96490216255188,7.925288820266724
9.930000000000001,10.020000000000001,9.840000000000002,8.89,9.170891438103764,8.609108561896237,0.046310271605034314,1.7044033780694008,0.07377150816575724,0.018849035044311388,1.7875870073346571,1.6212197488041444,11321344,7.932163143157959,7.949326086044311
9.91,10.014403065089105,9.805596934910895,8.82,9.138747549010185,8.501252450989815,0.047402659815270407,1.7248291477560997,0.07475369080671927,0.02005162882382154,1.7973866153388343,1.6522716801733652,11485184,7.944127321243286,7.928883361816406
9.95,10.030622577482985,9.869377422517013,8.760000000000002,9.150384425918865,8.369615574081138,0.05590342993964437,1.7088021069765091,0.07852796452535482,0.03327889535393391,1.7963986770692737,1.6212055368837446,11649024,7.935875415802002,7.946738243103027
9.860000000000001,9.961980390271856,9.758019609728146,9.02,9.2427105745132,8.797289425486799,0.061202182108536306,1.7096334278583527,0.08421694635435108,0.038187417862721534,1.7774246116454178,1.6418422440712876,11812864,7.904614353179932,7.844364833831787
9.91,10.004339811320566,9.815660188679434,9.01,9.321287648325468,8.698712351674532,0.0534022291336441,1.7117669105529785,0.08448936789222658,0.022315090375061616,1.7770237182511646,1.6465101028547924,11976704,7.917689180374145,7.9052496433258055
9.91,9.963851648071344,9.856148351928656,8.66,9.012703841770968,8.307296158229033,0.04447155297966668,1.7099934548139573,0.07318943699395561,0.015753668965377752,1.754193892380154,1.6657930172477604,12140544,7.906300258636475,7.88734073638916
9.91,10.004339811320566,9.815660188679434,8.95,9.165638586528477,8.734361413471522,0.0511189508310053,1.6907617881894113,0.08100928932874324,0.02122861233326737,1.7732396612294012,1.6082839151494213,12304384,7.888415718078614,7.880632448196411
9.930000000000001,10.008102496759069,9.851897503240934,8.98,9.207156333832012,8.752843666167989,0.03909014857490543,1.7232620999217034,0.06639150987544176,0.011788787274369095,1.7917669331271924,1.6547572667162145,12468224,7.871267175674438,7.868602323532104
9.91,10.061327459504216,9.758672540495784,8.879999999999999,9.185941170815566,8.574058829184432,0.06220989777357314,1.71494549959898,0.0970820865336939,0.02733770901345238,1.779903089624182,1.6499879095737777,12632064,7.884514951705933,7.85085711479187
9.89,9.994403065089106,9.785596934910895,8.82,9.157045990927054,8.482954009072946,0.05785460007900832,1.7063324332237244,0.0890370138777286,0.026672186280288047,1.782762629489021,1.6299022369584277,12795904,7.879512453079224,7.839533758163452
9.86,9.995646599662505,9.724353400337494,8.989999999999998,9.408210473326529,8.571789526673468,0.06029860334238032,1.7002231732010842,0.09701602244911577,0.02358118423564487,1.7752188888752347,1.6252274575269336,12959744,7.83766884803772,7.788244342803955
9.870000000000001,10.065192212959433,9.674807787040569,8.639999999999999,8.940665927567457,8.33933407243254,0.03276753561658549,1.7227443426847457,0.05195856493424157,0.013576506298929408,1.7757837647928438,1.6697049205766477,13123584,7.828905344009399,7.799388122558594
9.89,10.003578166916006,9.776421833083996,8.72,9.116988664825584,8.323011335174417,0.051582592059276025,1.733029080927372,0.07988258914003524,0.023282594978516806,1.8062114768972435,1.6598466849575007,13287424,7.838468790054321,7.80209436416626
9.850000000000001,9.970415945787925,9.729584054212078,8.809999999999999,9.216078810084937,8.40392118991506,0.04046588432975108,1.7390405088663101,0.0634221015976339,0.017509667061868264,1.8108415389184702,1.66723947881415,13451264,7.833714199066162,7.761076259613037
9.91,9.98,9.84,8.84,9.050713075057054,8.629286924942946,0.03287944697076451,1.7054239526391028,0.060806137229815566,0.004952756711713451,1.775357942433511,1.6354899628446946,13615104,7.846224641799926,7.820388603210449
9.900000000000002,9.989442719099994,9.81055728090001,8.93,9.139999999999999,8.72,0.04795032705878832,1.70360818952322,0.06493992479624672,0.030960729321329934,1.781678967883824,1.625537411162616,13778944,7.845330142974854,7.798223400115967
9.930000000000001,10.008102496759069,9.851897503240934,8.7,9.060555127546397,8.339444872453601,0.04164350355276833,1.7215998977422715,0.05622575167372725,0.027061255431809407,1.7804625385992898,1.6627372568852532,13942784,7.826939916610717,7.81513352394104
9.950000000000001,10.042195444572931,9.857804555427071,8.8,9.14928498393146,8.450715016068541,0.051329738309141205,1.7192061439156532,0.08259152245042625,0.02006795416785616,1.7944152277513052,1.6439970600800011,14106624,7.767675542831421,7.8044017314910885
9.88,9.977979589711328,9.782020410288673,8.84,9.16310988842807,8.51689011157193,0.04036093440663531,1.723217360675335,0.059999245137165175,0.02072262367610545,1.7903794652330378,1.656055256117632,14270464,7.771953487396241,7.750780868530273
9.86,9.951651513899117,9.768348486100882,8.780000000000001,9.134400902933388,8.425599097066614,0.02560466837603594,1.7313377842307092,0.04645474880520964,0.004754587946862239,1.791966024929473,1.6707095435319452,14434304,7.760841369628906,7.733166313171386
9.92,10.02770329614269,9.81229670385731,8.879999999999999,9.04,8.719999999999999,0.04883044956077351,1.7020341068506242,0.08457521123213962,0.013085687889407394,1.786669972379983,1.6173982413212653,14598144,7.78993821144104,7.781419706344605
9.890000000000002,10.034568322948012,9.745431677051993,9.02,9.3540658617698,8.685934138230198,0.045438332814956045,1.7104899019002915,0.06111420483098619,0.029762460798925902,1.7892924416809848,1.6316873621195982,14761984,7.773369979858399,7.723677778244019
9.91,10.032065556157336,9.787934443842664,8.890000000000002,9.223016516106936,8.556983483893069,0.0364502933924086,1.703916145861149,0.049818953311830394,0.02308163347298681,1.7732086092234787,1.6346236824988192,14925824,7.777635335922241,7.742272567749024
9.900000000000002,10.018321595661995,9.78167840433801,8.85,9.260487515035475,8.439512484964524,0.04081359088886525,1.7058847486972808,0.06066546080421158,0.02096172097351892,1.7783845344618228,1.6333849629327388,15089664,7.776991510391236,7.741180324554444
9.940000000000001,10.00633249580711,9.873667504192893,8.85,9.087697286480093,8.612302713519906,0.030241960134298956,1.6976793006062507,0.048358842101932226,0.012125078166665682,1.7623897142718765,1.632968886940625,15253504,7.782223892211914,7.7516028881073
9.86,9.98,9.739999999999998,8.73,9.052645316098035,8.407354683901966,0.042010852554812995,1.6918928548693657,0.0714489350324603,0.012572770077165688,1.7827915879277723,1.6009941218109591,15417344,7.7638102054595945,7.685999059677124
9.870000000000001,9.98,9.760000000000002,8.979999999999999,9.224131112314673,8.735868887685324,0.040236615337198536,1.690793016552925,0.07122153616539414,0.009251694509002928,1.7651981742733416,1.6163878588325085,15581184,7.749282026290894,7.701552963256836
9.930000000000001,10.008102496759069,9.851897503240934,8.970000000000002,9.215153013442627,8.724846986557377,0.0385517857430386,1.6869868159294128,0.06019269334491488,0.016910878141162322,1.7671253315070508,1.6068483003517748,15745024,7.766161298751831,7.736142778396607
9.88,9.996619037896906,9.763380962103096,8.79,9.134818792991332,8.445181207008666,0.04944151738891374,1.6811718672513962,0.07772092465425236,0.021162110123575117,1.742448212704802,1.6198955217979905,15908864,7.747300434112549,7.697424507141113
9.92,10.06696938456699,9.77303061543301,8.809999999999999,9.157706773014272,8.462293226985725,0.02450695325387637,1.6817864969372749,0.039718741588266944,0.009295164919485795,1.765793666736955,1.5977793271375949,16072704,7.727553844451904,7.703230381011963
9.889999999999999,9.994403065089104,9.785596934910894,8.71,9.057706773014274,8.362293226985727,0.043005654250737234,1.6923405200242996,0.060841129806006464,0.025170178695468004,1.7562846901347637,1.6283963499138354,16236544,7.763117837905884,7.703792953491211
9.92,9.98,9.86,8.919999999999998,9.09204650534085,8.747953494659146,0.042772130895173115,1.6817816615104675,0.07722687242796618,0.008317389362380051,1.7658003498007175,1.5977629732202174,16400384,7.739610624313355,7.702484750747681
9.93,9.994031242374328,9.865968757625671,8.950000000000001,9.118819430161341,8.78118056983866,0.037031738334917394,1.697135554254055,0.058619508616525706,0.015443968053309078,1.7725004431852829,1.621770665322827,16564224,7.728289175033569,7.7060552597045895
9.940000000000001,9.988989794855664,9.891010205144338,8.799999999999999,9.140587727318527,8.45941227268147,0.031001457487582172,1.6907042309641838,0.06883152403707361,-0.006828609061909269,1.759905231143492,1.6215032307848756,16728064,7.7115192890167235,7.699127197265625
9.95,10.017082039324993,9.882917960675005,8.889999999999999,9.174429253066556,8.605570746933441,0.03602837701910171,1.6994449660181998,0.0584119785293101,0.01364477550889331,1.762530362235925,1.6363595698004747,16891904,7.701333093643188,7.700726413726807
9.91,9.98,9.84,8.850000000000001,9.079128784747793,8.62087121525221,0.019308166341215786,1.6852482467889787,0.03585699076329735,0.002759341919134222,1.732770119650832,1.6377263739271253,17055744,7.7091991901397705,7.6807801723480225
9.950000000000001,10.0,9.900000000000002,8.919999999999998,9.24186953878862,8.598130461211376,0.02594567558262493,1.6785601079463959,0.042656810088295305,0.009234541076954556,1.727208880834229,1.6299113350585628,17219584,7.718057775497437,7.705525588989258
9.959999999999999,10.008989794855662,9.911010205144336,8.84,9.097681974534503,8.582318025465497,0.02599834476131942,1.7001852855086326,0.034742609474253054,0.017254080048385786,1.7636836239263138,1.6366869470909513,17383424,7.702723026275635,7.699240350723267
9.92,9.994833147735479,9.845166852264521,8.860000000000001,9.24262252939418,8.477377470605822,0.013696702606102859,1.7047059893608094,0.024480345557867232,0.002913059654338487,1.7820464125678497,1.6273655661537691,17547264,7.6645430564880375,7.666891813278198
9.95,10.04219544457293,9.85780455542707,8.63,9.122036584005702,8.1379634159943,0.03177550557884382,1.68632875084877,0.049889479783952195,0.013661531373735446,1.7574889298359002,1.61516857186164,17711104,7.701103019714355,7.693509197235107
9.930000000000001,9.99403124237433,9.865968757625673,8.790000000000001,9.222319326424348,8.357680673575654,0.03606420143332793,1.6681637942790986,0.06190866584582493,0.010219737020830934,1.7408294921366283,1.5954980964215688,17874944,7.704003429412841,7.666969347000122
9.97,10.015825756949559,9.924174243050443,8.98,9.311058907144938,8.648941092855063,0.028256548459466974,1.6811609029769898,0.04905968561401035,0.007453411304923604,1.7491865704979945,1.6131352354559851,18038784,7.685067367553711,7.696158456802368
9.900000000000002,10.03416407864999,9.765835921350014,8.84,9.123548937575157,8.556451062424843,0.02682310352320194,1.6704115018248558,0.046248585547757404,0.007397621498646478,1.7266021663652091,1.6142208372845024,18202624,7.674152755737305,7.633310556411743
9.92,9.98,9.86,8.64,8.947245829914745,8.332754170085256,0.01932444421327084,1.671707457304001,0.03788991727818444,0.0007589711483572438,1.7286381366014092,1.6147767780065927,18366464,7.690087127685547,7.630305671691895
9.96,10.008989794855664,9.911010205144338,8.84,9.147245829914745,8.532754170085255,0.038984180989791575,1.6776989907026292,0.0713762126194684,0.006592149360114749,1.740994317581981,1.6144036638232773,18530304,7.666372013092041,7.671545171737671
9.920000000000002,10.007177978870816,9.832822021129187,8.91,9.16865034312755,8.65134965687245,0.02906270584353473,1.6803611621260643,0.04615597632670412,0.011969435360365339,1.761375759773074,1.5993465644790548,18694144,7.6612194061279295,7.632703065872192
9.950000000000001,10.017082039324995,9.882917960675007,8.739999999999998,9.066190128606,8.413809871393997,0.04259020357567345,1.6546607151627541,0.061562736469746346,0.023617670681600565,1.7155867802080225,1.5937346501174858,18857984,7.654678678512573,7.650547504425049
9.96,10.02633249580711,9.893667504192893,8.9,9.182842712474619,8.617157287525382,0.02666411437676284,1.6607048243284226,0.04981385291766291,0.0035143758358627646,1.7466070584123707,1.5748025902444744,19021824,7.633118295669556,7.647088098526001
9.940000000000001,9.988989794855664,9.891010205144338,8.77,9.03851443164195,8.50148556835805,0.030845249870617375,1.668238526582718,0.05019219618954622,0.01149830355168853,1.7696447217141753,1.5668323314512607,19185664,7.659400367736817,7.637846755981445
9.930000000000001,10.020000000000001,9.840000000000002,8.719999999999999,9.136653333119991,8.303346666880007,0.03309522976778675,1.6666685447096825,0.06505585688039993,0.0011346026551735666,1.7560445082145835,1.5772925812047816,19349504,7.636888456344605,7.620839071273804
9.95,10.017082039324993,9.882917960675005,8.98,9.23219040425837,8.72780959574163,0.034896171628497494,1.6694053038954735,0.06333805134258712,0.00645429191440787,1.7646040842997346,1.5742065234912124,19513344,7.6261971950531,7.6335502624511715
9.95,10.030622577482985,9.869377422517013,8.940000000000001,9.303868107973207,8.576131892026796,0.033206929451262066,1.6814582288265227,0.0539911092794647,0.012422749623059438,1.7638584097827246,1.599058047870321,19677184,7.6388765335083,7.630526399612426
9.92,9.994833147735479,9.845166852264521,8.77,9.12227829907617,8.41772170092383,0.04168088014703239,1.7205064594745636,0.07368402078913633,0.009677739504928444,1.7905288584308157,1.6504840605183115,19841024,7.646907997131348,7.597415828704834
9.940000000000001,10.031651513899119,9.848348486100884,8.8,9.08982753492379,8.510172465076211,0.03127175439149137,1.6801530063152312,0.04838681124004966,0.014156697542933083,1.7481709424891687,1.6121350701412938,20004864,7.633155965805054,7.622945261001587
9.959999999999999,10.026332495807107,9.89366750419289,8.76,9.029072480941474,8.490927519058525,0.014249611024570133,1.666040751338005,0.02854694510562863,-4.7723056488365584e-05,1.7406874922291182,1.591394010446892,20168704,7.626132440567017,7.623913860321045
9.96,10.008989794855664,9.911010205144338,8.73,9.114837628097877,8.345162371902124,0.0353328942757798,1.6530678987503051,0.06106611978681474,0.00959966876474486,1.7311994530226091,1.5749363444780011,20332544,7.6049925804138185,7.6157420635223385
9.95,10.04219544457293,9.85780455542707,8.85,9.188378486313772,8.511621513686228,0.0294529637401865,1.6587295845150947,0.04869306492556098,0.010212862554812019,1.7317072968583425,1.5857518721718469,20496384,7.599639272689819,7.588604068756103
9.91,10.040000000000001,9.78,8.760000000000002,9.134699879903906,8.385300120096097,0.018770953213970598,1.659952774643898,0.04157837761814732,-0.0040364711902061215,1.7150095091838535,1.6048960401039425,20660224,7.604345655441284,7.580265617370605
9.940000000000001,10.020000000000001,9.860000000000001,8.74,9.066190128606003,8.413809871393997,0.025215972216392345,1.6408064305782317,0.05006925470237503,0.00036268973040966615,1.7031512454741977,1.5784616156822657,20824064,7.610508012771606,7.58964467048645
9.96,10.008989794855664,9.911010205144338,8.8,9.122490309931942,8.477509690068059,0.030503292410867244,1.6444715470075608,0.048837503073377864,0.012169081748356628,1.7271846561490678,1.5617584378660538,20987904,7.6310049533844,7.6121354579925535
9.96,10.008989794855664,9.911010205144338,8.739999999999998,9.084093010681704,8.395906989318293,0.041186986165121155,1.6514486774802208,0.06512192894005854,0.01725204339018377,1.7300787565340199,1.5728185984264218,21151744,7.606436109542846,7.6026218891143795
9.97,10.03403124237433,9.905968757625672,8.809999999999999,9.146005952328228,8.47399404767177,0.017717042978620118,1.6303497523069381,0.036758983120338456,-0.0013248971630982175,1.718943027702464,1.5417564769114123,21315584,7.620403146743774,7.602960729598999
9.93,10.030498756211209,9.82950124378879,8.84,9.225227205685165,8.454772794314835,0.03249341263435778,1.6196113616228103,0.05199499423065429,0.012991831038061268,1.6932280780940716,1.545994645151549,21479424,7.570331382751465,7.553468656539917
9.97,10.03403124237433,9.905968757625672,8.959999999999999,9.304093010681704,8.615906989318294,0.02475698318594363,1.6483847886323928,0.03648934894013535,0.013024617431751906,1.7079420782632773,1.5888274990015083,21643264,7.561292123794556,7.579975652694702
9.920000000000002,10.017979589711329,9.822020410288674,8.78,9.283587132480566,8.276412867519433,0.02364824506948931,1.664379136264324,0.04294206204178705,0.004354428097191571,1.7164228111194384,1.6123354614092098,21807104,7.587395715713501,7.553609037399292
9.92,10.036619037896907,9.803380962103093,9.030000000000001,9.373656805548793,8.68634319445121,0.01849762859783362,1.6665242254734038,0.02743309210183112,0.009562165093836122,1.7381683832669124,1.5948800676798953,21970944,7.55904803276062,7.537300491333008
9.95,10.017082039324993,9.882917960675005,8.879999999999999,9.139999999999999,8.62,0.03966050057351816,1.6641853913664817,0.08164984457981514,-0.002328843432778817,1.7199669766556551,1.6084038060773083,22134784,7.564460897445679,7.552110195159912
9.92,10.007177978870812,9.832822021129187,8.930000000000001,9.258785644455473,8.60121435554453,0.03256032527497149,1.6574843749403954,0.056195420974139036,0.008925229575803946,1.7133585470016526,1.6016102028791381,22298624,7.585355138778686,7.539293050765991
9.96,10.02633249580711,9.893667504192893,8.85,9.115518360947034,8.584481639052965,0.022620347746124002,1.653975857794285,0.0363454311823745,0.008895264309873505,1.7251866448924003,1.5827650706961696,22462464,7.583984327316284,7.581740236282348
9.95,10.017082039324993,9.882917960675005,8.71,9.014795013082564,8.405204986917438,0.025003200784703906,1.6513627082109452,0.049814425824829714,0.0001919757445780941,1.7021561609108848,1.6005692555110056,22626304,7.557011508941651,7.554823493957519
9.940000000000001,10.031651513899119,9.848348486100884,8.759999999999998,9.079999999999998,8.439999999999998,0.032150608046504145,1.634501439332962,0.05170510525091118,0.012596110842097111,1.7034268317590358,1.5655760469068882,22790144,7.557477569580078,7.536206388473511
9.96,10.02633249580711,9.893667504192893,8.900000000000002,9.252136337233182,8.547863662766822,0.023635462553647762,1.642153063416481,0.0425898785178102,0.004681046589485323,1.7214329983785241,1.5628731284544377,22953984,7.553828287124634,7.549908399581909
9.959999999999999,10.026332495807107,9.89366750419289,8.7,9.019374388453425,8.380625611546574,0.02260226201178733,1.6459070429205895,0.04112784222606676,0.004076681797507899,1.7054578341120608,1.5863562517291183,23117824,7.5604900360107425,7.557133436203003
9.950000000000001,10.0,9.900000000000002,8.73,9.016530975637888,8.443469024362113,0.02105322120187334,1.6723661929368974,0.03425789836755694,0.007848544036189746,1.751162728807774,1.5935696570660207,23281664,7.567853593826294,7.548064851760865
9.93,10.02,9.84,8.88,9.093541565040626,8.666458434959376,0.02171461703546807,1.6392962336540222,0.03725266821743339,0.006176565853502746,1.730408199777139,1.5481842675309054,23445504,7.5408988952636715,7.5222522735595705
9.95,10.0,9.899999999999999,8.66,9.00698703145795,8.31301296854205,0.021929307469690622,1.6220029965043068,0.044418634046271804,-0.0005600191068905642,1.707295737074363,1.5367102559342505,23609344,7.570478105545044,7.548022222518921
9.970000000000002,10.01582575694956,9.924174243050444,8.78,9.261248376620639,8.29875162337936,0.028214344895968642,1.655218431353569,0.050897103154636865,0.005531586637300419,1.7282802934082409,1.582156569298897,23773184,7.528970575332641,7.526552486419678
9.970000000000002,10.01582575694956,9.924174243050444,9.000000000000002,9.189736659610105,8.810263340389898,0.01829336303489977,1.6557773053646088,0.028311757089196345,0.008274968980603195,1.7073865493677312,1.6041680613614864,23937024,7.534988069534302,7.532779741287231
9.98,10.02,9.940000000000001,8.839999999999998,9.07323807579381,8.606761924206186,0.019762377980805435,1.6422236457467079,0.03566791083212849,0.0038568451294823843,1.7174042086747434,1.5670430828186723,24100864,7.5316002368927,7.543903636932373
9.950000000000001,10.017082039324995,9.882917960675007,8.9,9.17928480087538,8.620715199124621,0.01945764053161834,1.6456586837768554,0.03592354029316179,0.0029917407700748924,1.7126646552482676,1.5786527123054432,24264704,7.50861005783081,7.508725500106811
9.96,10.008989794855664,9.911010205144338,8.9,9.331277173056957,8.468722826943043,0.027940811387088572,1.6620834231376649,0.05454400670824943,0.0013376160659277145,1.7107531196853787,1.613413726589951,24428544,7.525080156326294,7.507784032821656
9.940000000000001,10.031651513899119,9.848348486100884,8.870000000000001,9.123179778023443,8.616820221976559,0.02735255612060423,1.640515072643757,0.04851971910266423,0.0061853931385442325,1.6942307078848906,1.5867994374026233,24592384,7.514897012710572,7.492965745925903
9.96,10.008989794855664,9.911010205144338,8.77,9.223982378512646,8.316017621487353,0.0191580047452589,1.6225526079535484,0.03714394461032574,0.0011720648801920586,1.6838923024690748,1.561212913438022,24756224,7.534952783584595,7.519368696212768
9.950000000000001,10.0,9.900000000000002,8.73,9.070734500748017,8.389265499251984,0.02072075418691379,1.628699190914631,0.03648499565519579,0.004956512718631789,1.701257276121608,1.5561411057076537,24920064,7.512525033950806,7.502692556381225


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-coinrun-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.1599999999999997,3.5752107898405336,2.7447892101594658,2.82,3.2689988864128727,2.371001113587127,0.18820569029388323,2.7075394600629807,0.254786093912371,0.12162528667539545,2.7078582012421757,2.707220718883786,16384
5.439999999999999,7.2539459749397155,3.6260540250602817,4.53,6.026696361991971,3.0333036380080296,1.1791015743305455,2.5282495498657225,1.7138779633344192,0.6443251853266718,2.6177907459570426,2.4387083537744023,180224
5.76,7.745547783358537,3.7744522166414627,5.49,7.424140636044855,3.5558593639551446,1.2892367449944788,2.0574922442436216,1.7363597989455894,0.8421136910433681,2.253183449620732,1.8618010388665112,344064
5.959999999999999,8.001665986394443,3.9183340136055547,5.85,7.939617189822098,3.760382810177902,0.9535562988228371,1.9472409546375276,1.2745130974359973,0.6325995002096769,2.249759270410579,1.6447226388644762,507904
6.08,8.16365064250224,3.9963493574977598,5.82,7.742914454675507,3.8970855453244937,0.7880457142771371,1.803937940299511,1.0560589492540249,0.5200324793002493,2.1784322798954445,1.4294436007035776,671744
6.4300000000000015,8.300855419320266,4.559144580679737,5.93,7.608719750285913,4.251280249714086,0.7667741905458065,1.7903343722224236,1.0193259938850345,0.5142223872065785,2.218972466520928,1.3616962779239192,835584
6.589999999999999,7.455390085452796,5.724609914547202,6.3999999999999995,7.2136338242723195,5.5863661757276795,0.7506780133065251,1.7424807459115983,0.9195121598168573,0.5818438667961928,2.1830796253050053,1.3018818665181915,999424
6.74,7.248330601085554,6.2316693989144465,6.65,7.1131414470763765,6.186858552923624,0.8915343626091877,1.5469857648015022,1.2644485339433829,0.5186201912749926,1.9026707052850798,1.1913008243179246,1163264
7.039999999999999,7.489888875168079,6.590111124831919,6.640000000000001,7.083170396123207,6.196829603876794,0.8325210720300673,1.6343175038695335,0.9781119362454083,0.6869302078147264,1.979382913075851,1.289252094663216,1327104
7.2700000000000005,7.641618083521241,6.89838191647876,6.630000000000001,7.265688603012514,5.994311396987488,0.8347356002363895,1.6652890115976333,0.9425460431150792,0.7269251573576998,1.9979444758148752,1.3326335473803914,1490944
7.15,7.656458290484024,6.643541709515977,6.7700000000000005,7.217325384926902,6.322674615073099,0.7870209464596378,1.788415153324604,0.8582721253262806,0.715769767592995,2.0378475289696856,1.5389827776795224,1654784
7.039999999999999,7.6217215828899585,6.45827841711004,6.539999999999999,7.164819974072532,5.915180025927467,0.7766227988319266,1.7641084626317025,0.8885230110046962,0.6647225866591571,2.0972699925164933,1.4309469327469118,1818624
7.15,7.7403388857258175,6.559661114274183,6.489999999999999,6.922319326424345,6.057680673575653,0.7094238786233797,1.7791975431144238,0.7985814953889655,0.620266261857794,2.151403927435607,1.4069911587932404,1982464
6.7700000000000005,7.251767578817836,6.2882324211821645,6.69,7.243985559378582,6.136014440621419,0.7236626789801651,1.7672271147370338,0.8223861255080237,0.6249392324523065,2.105154712110063,1.4292995173640044,2146304
7.2,7.864830805543787,6.535169194456214,6.840000000000001,7.458384993349613,6.221615006650389,0.7045785107132461,1.8728471115231513,0.7876585496162458,0.6214984718102463,2.157430287287783,1.5882639357585195,2310144
7.350000000000001,7.626586333718788,7.073413666281215,6.840000000000001,7.255210789840534,6.424789210159467,0.6443442419585255,1.8558398894965649,0.759201128029744,0.5294873558873069,2.253456609862505,1.458223169130625,2473984
7.26,7.72518813398452,6.79481186601548,6.8,7.228952211790544,6.371047788209456,0.6840595733788278,1.8850471079349518,0.7773957603998104,0.5907233863578453,2.2448684365446563,1.5252257793252473,2637824
7.159999999999999,7.631593044902063,6.6884069550979355,7.159999999999999,7.86455659815234,6.455443401847658,0.6705941341403456,1.9502831041812896,0.7827211640027202,0.5584671042779711,2.2773293684962477,1.6232368398663315,2801664
7.26,7.97442284397967,6.54557715602033,7.06,7.593291665038935,6.526708334961064,0.6344584255168835,1.9685001105070115,0.7403912531276574,0.5285255979061095,2.2763336654257142,1.6606665555883084,2965504
7.670000000000002,8.467558775263617,6.872441224736385,7.459999999999999,7.9702940328869225,6.949705967113076,0.58207867100007,1.9983080059289933,0.6623662671382197,0.5017910748619204,2.2707960327850634,1.7258199790729234,3129344
7.85,8.678552955459095,7.021447044540905,7.24,7.9502112361825885,6.529788763817412,0.5399547636922863,1.9854036644101143,0.6608495345079031,0.4190599928766696,2.28052523765882,1.6902820911614087,3293184
7.760000000000001,8.248262224629348,7.271737775370653,7.409999999999999,8.169539334070329,6.6504606659296694,0.52973362163951,1.9807015404105186,0.6643585055234804,0.3951087377555395,2.3665405881242165,1.594862492696821,3457024
8.07,8.746830850360709,7.3931691496392915,7.619999999999999,8.432157620169878,6.807842379830121,0.5086076959553691,1.9891641095280648,0.6462069689630536,0.37100842294768466,2.3227201131363926,1.6556081059197372,3620864
8.29,8.816212884676915,7.763787115323084,7.57,8.242383818960569,6.897616181039431,0.4741901419849858,1.9324635401368142,0.6614429649339821,0.2869373190359895,2.293857393989467,1.5710696862841618,3784704
8.3,9.079743547584718,7.520256452415284,7.63,8.347007670809734,6.912992329190265,0.4069832931583127,1.9349294662475587,0.5041550380701841,0.3098115482464413,2.281443775867526,1.5884151566275913,3948544
8.48,8.90614551505325,8.05385448494675,8.03,8.490543157586778,7.569456842413221,0.40920921015656664,1.953506039083004,0.5073382061986553,0.31108021411447795,2.241270268857109,1.6657418093088987,4112384
8.71,9.03078029864691,8.389219701353092,8.1,8.440587727318528,7.759412272681471,0.3832302157249715,1.9425746455788613,0.4832545409882488,0.2832058904616942,2.2762836758675133,1.6088656152902092,4276224
8.510000000000002,8.890657326213487,8.129342673786516,7.859999999999999,8.374198405287297,7.345801594712702,0.395144181098375,1.9896754056215287,0.5095347750290721,0.28075358716767795,2.316314424514568,1.6630363867284892,4440064
8.749999999999998,9.015518360947032,8.484481639052964,8.28,8.818144961882947,7.741855038117051,0.35791810121801165,1.9380428791046143,0.43736773818649044,0.27846846424953287,2.2746924474691026,1.6013933107401257,4603904
8.82,9.115972971738975,8.524027028261026,8.09,8.690749531835024,7.489250468164976,0.3428477385598752,2.027756077051163,0.4413883677907623,0.24430710932898814,2.333892037971067,1.721620116131259,4767744
8.86,9.167245829914744,8.552754170085255,8.29,8.784873721266344,7.795126278733654,0.3074351172066397,2.029613530635834,0.3903993272714084,0.22447090714187096,2.3357930860470075,1.7234339752246604,4931584
8.940000000000001,9.256859590355099,8.623140409644904,8.58,8.908024389337134,8.251975610662866,0.3071969568315479,2.019974833726883,0.3785168527626018,0.23587706090049404,2.3173538670557607,1.7225958003980053,5095424
8.89,9.305812457725837,8.474187542274164,8.48,8.864187454245972,8.095812545754029,0.3127574603901141,2.0420854508876802,0.40956642265526066,0.21594849812496753,2.3388010907462693,1.745369811029091,5259264
9.059999999999999,9.404093010681704,8.715906989318293,8.33,8.759068759058499,7.900931240941501,0.31051498817072976,2.061189056932926,0.3977964586235506,0.2232335177179089,2.370444408002055,1.7519337058637976,5423104
9.169999999999998,9.459999999999997,8.879999999999999,8.47,8.88,8.06,0.25959847275581616,2.0455562070012094,0.3276982767369665,0.19149866877466584,2.3384236806403793,1.7526887333620396,5586944
9.1,9.425576411921993,8.774423588078006,8.59,8.874429253066557,8.305570746933443,0.285088876945277,2.047943650186062,0.33637641771691534,0.23380133617363869,2.278580825437058,1.8173064749350658,5750784
8.919999999999998,9.435363949069004,8.404636050930993,8.72,9.057045990927055,8.382954009072947,0.3094802802428603,2.07317046970129,0.36823724402267155,0.250723316463049,2.321478729341411,1.824862210061169,5914624
8.89,9.312965719651132,8.46703428034887,8.35,8.740512483795332,7.959487516204667,0.3144847848970029,2.094134521484375,0.4271821659806464,0.20178740381335936,2.2862956475039216,1.901973395464829,6078464
9.11,9.31712315177208,8.902876848227919,8.440000000000001,8.92826222462935,7.9517377753706535,0.3188013926769296,2.057859043776989,0.4007298997792513,0.2368728855746079,2.25654318064898,1.8591749069049976,6242304
9.07,9.407786915081092,8.732213084918909,8.760000000000002,9.134699879903906,8.385300120096097,0.27121644187718624,2.0284729689359664,0.3387121906375257,0.20372069311684676,2.2372210298387247,1.819724908033208,6406144
9.139999999999999,9.430516780926677,8.84948321907332,8.700000000000001,9.092428337406973,8.307571662593029,0.2750620905723836,2.0297406941652296,0.3660543516373359,0.18406982950743134,2.209224111417198,1.8502572769132615,6569984
9.190000000000001,9.581024295920344,8.798975704079659,8.760000000000002,9.137359245282266,8.382640754717738,0.2691391264398893,2.04871117323637,0.3132647139038471,0.2250135389759315,2.2479943916525293,1.8494279548202106,6733824
9.14,9.401533936612442,8.87846606338756,8.79,9.24265881191025,8.337341188089749,0.285094033792201,2.0657514095306397,0.3922253113308561,0.1779627562535459,2.2220916178289887,1.9094112012322908,6897664
9.33,9.667786915081091,8.992213084918909,8.580000000000002,9.083587132480568,8.076412867519435,0.2525461086072028,2.0932807311415673,0.3216941297261976,0.18339808748820796,2.2628531534125007,1.923708308870634,7061504
9.140000000000002,9.478230690505757,8.801769309494247,8.680000000000001,8.965657137141715,8.394342862858288,0.22567724770245454,2.055170439183712,0.27990057599499574,0.17145391940991336,2.1736373310991923,1.936703547268232,7225344
9.359999999999998,9.686190128605999,9.033809871393997,8.78,9.285568986390581,8.274431013609417,0.22414630803590016,2.066336438059807,0.33558345296761394,0.11270916310418641,2.1892681935221625,1.943404682597451,7389184
9.11,9.54,8.68,8.809999999999999,9.064754784057138,8.55524521594286,0.24137894649886418,2.075491701066494,0.3056309201730796,0.1771269728246488,2.2409538637319613,1.910029538401027,7553024
9.2,9.53466401061363,8.865335989386368,8.73,9.12255572852781,8.33744427147219,0.28980215476411914,2.069598227739334,0.4244452058463607,0.1551591036818776,2.2257258170922896,1.9134706383863787,7716864
9.280000000000001,9.715430821141545,8.844569178858457,8.709999999999999,9.226623654123578,8.19337634587642,0.21671303673129935,2.086683455109596,0.28558473563291176,0.14784133782968695,2.238486262425282,1.9348806477939104,7880704
9.29,9.58816103031751,8.991838969682489,8.809999999999999,9.151906419945574,8.468093580054424,0.2287942129704687,2.0979939863085746,0.2912134164702369,0.16637500947070052,2.223691881316274,1.9722960913008754,8044544
9.290000000000001,9.733734154646676,8.846265845353326,8.889999999999999,9.16367864366808,8.616321356331918,0.22488222860524223,2.103090025484562,0.2902249043254077,0.15953955288507676,2.205640298090803,2.000539752878321,8208384
9.359999999999998,9.609799919935934,9.110200080064061,8.690000000000001,9.078458491991102,8.301541508008901,0.22553034887338677,2.068875302374363,0.28746493296389675,0.1635957647828768,2.2104996546292814,1.927250950119445,8372224
9.440000000000001,9.677486841740759,9.202513158259244,9.099999999999998,9.416227766016835,8.78377223398316,0.1561748369677742,2.049100460112095,0.21454706464091472,0.0978026092946337,2.149948974519158,1.9482519457050314,8536064
9.4,9.743511280746354,9.056488719253647,8.93,9.202213151776323,8.657786848223676,0.2404586711018863,2.0585911720991135,0.350963653611981,0.12995368859179157,2.165401168142318,1.951781176055909,8699904
9.379999999999999,9.628193472919817,9.131806527080181,8.83,9.22,8.44,0.22207403928041453,2.0780550703406333,0.2855858117408615,0.15856226681996757,2.201253631545129,1.9548565091361374,8863744
9.53,9.74,9.319999999999999,8.9,9.297492138287037,8.502507861712964,0.20814184571564603,2.0453645154833793,0.26953057603887715,0.14675311539241495,2.1343274001862116,1.956401630780547,9027584
9.510000000000002,9.790891438103763,9.22910856189624,8.86,9.160665927567457,8.559334072432542,0.20504071406709645,2.0705664083361626,0.28762744809126584,0.12245398004292707,2.20664224337221,1.9344905733001154,9191424
9.49,9.682093727122986,9.297906272877015,8.870000000000001,9.115153013442626,8.624846986557376,0.20779509721323844,2.070943221449852,0.3099531974226619,0.10563699700381493,2.1761715218990347,1.9657149210006692,9355264
9.47,9.631554944214036,9.308445055785965,8.91,9.102093727122986,8.717906272877014,0.19184185882719848,2.0825285419821737,0.25822430577084143,0.1254594118835555,2.1715069917156433,1.9935500922487042,9519104
9.42,9.72265491900843,9.11734508099157,9.18,9.469136645896018,8.890863354103981,0.14661459018631523,2.042944298684597,0.19953324688640905,0.09369593348622142,2.1412923919891043,1.9445962053800898,9682944
9.459999999999999,9.709799919935934,9.210200080064064,8.93,9.261813200460741,8.598186799539258,0.176598879472456,2.0657416224479674,0.24440544746741164,0.10879231147750038,2.1486690572454994,1.9828141876504353,9846784
9.559999999999999,9.651651513899115,9.468348486100883,8.98,9.317045990927054,8.642954009072946,0.18021953025729287,2.0346472725272178,0.2303080278725252,0.13013103264206055,2.1143367915125864,1.9549577535418492,10010624
9.479999999999999,9.663303027798232,9.296696972201765,8.91,9.246005952328229,8.573994047671771,0.20176530945528706,2.046281298995018,0.26382504580577315,0.139705573104801,2.1238629578217005,1.9686996401683359,10174464
9.589999999999998,9.734568322948007,9.445431677051989,8.91,9.251906419945575,8.568093580054425,0.17811894621182645,2.0715738579630854,0.27132476177691467,0.08491313064673821,2.1847444507004967,1.9584032652256742,10338304
9.41,9.626564078277077,9.193435921722923,8.99,9.45357307945997,8.52642692054003,0.16442843088880177,2.044310139119625,0.22464194339309634,0.10421491838450718,2.1289133441863997,1.9597069340528503,10502144
9.53,9.6976305461424,9.362369453857598,8.9,9.203315017762062,8.596684982237939,0.1667970325125174,2.061869479715824,0.22637263081216205,0.10722143421287275,2.148935349247977,1.974803610183671,10665984
9.47,9.693830292855994,9.246169707144007,8.889999999999999,9.13677925358506,8.643220746414938,0.18646704365188874,2.061692063510418,0.25090475390322353,0.12202933340055394,2.14302829449888,1.9803558325219563,10829824
9.52,9.776124969497314,9.263875030502685,8.830000000000002,9.1130194339617,8.546980566038304,0.16706672181478802,2.030579899251461,0.24839613345278955,0.08573731017678647,2.088579168268809,1.9725806302341138,10993664
9.56,9.793238075793813,9.326761924206188,8.669999999999998,9.087252920900498,8.252747079099498,0.12391257091528836,2.0299729093909264,0.167032353013136,0.08079278881744073,2.085014042039887,1.9749317767419663,11157504
9.52,9.841869538788622,9.198130461211377,9.03,9.346385840391127,8.713614159608872,0.166540810050598,2.0613966792821885,0.24855703658513129,0.08452458351606475,2.13976211112426,1.9830312474401168,11321344
9.61,9.868650343127552,9.351349656872447,9.02,9.264131112314674,8.775868887685325,0.1576764117098517,2.0484538972377777,0.2214862559698889,0.09386656744981449,2.134916593490473,1.9619912009850828,11485184
9.649999999999999,9.770415945787922,9.529584054212075,9.05,9.291867732448956,8.808132267551045,0.1555947752876414,2.0807081297039987,0.2099498056418977,0.10123974493338511,2.171040429903042,1.990375829504955,11649024
9.54,9.76,9.319999999999999,9.16,9.460665927567458,8.859334072432542,0.1461497030065705,2.01305111348629,0.20604966012685666,0.08624974588628437,2.097165655971728,1.9289365710008524,11812864
9.6,9.868328157299974,9.331671842700025,9.16,9.473687742827163,8.846312257172837,0.15190948105106744,2.038130113482475,0.20205646492082777,0.10176249718130712,2.117086661060318,1.9591735659046323,11976704
9.72,9.892046505340854,9.547953494659147,9.0,9.219089023002066,8.780910976997934,0.1457334790482289,2.055644553899765,0.18811435546054295,0.10335260263591482,2.1343456659747195,1.976943441824811,12140544
9.680000000000001,9.840000000000002,9.520000000000001,9.06,9.360665927567458,8.759334072432543,0.13141076510073615,2.032426209747791,0.1933196130341321,0.06950191716734022,2.1058336680907206,1.9590187514048618,12304384
9.709999999999999,9.832065556157337,9.587934443842661,8.91,9.152693221990232,8.667306778009769,0.1301382465094017,2.010840731859207,0.20395509752596852,0.056321395492834866,2.081955705587047,1.939725758131367,12468224
9.62,9.792046505340853,9.447953494659146,9.09,9.37792360097776,8.80207639902224,0.1581373407091531,2.034318682551384,0.21427813604978316,0.10199654536852307,2.1107589404586014,1.9578784246441672,12632064
9.680000000000001,9.820000000000002,9.540000000000001,9.110000000000001,9.383678643668082,8.83632135633192,0.12399954546837959,2.0141464829444886,0.17693715669593132,0.07106193424082785,2.0746808013342384,1.9536121645547386,12795904
9.73,9.856885775404496,9.603114224595505,9.139999999999999,9.308522995463527,8.971477004536471,0.15003845741739494,2.0157940432429315,0.22700478487305423,0.07307212996173565,2.0900589061620343,1.9415291803238288,12959744
9.569999999999999,9.823179778023441,9.316820221976556,9.290000000000001,9.482093727122987,9.097906272877015,0.11896944543243279,2.0473706394433977,0.163948130921575,0.07399075994329057,2.110063064028099,1.9846782148586963,13123584
9.7,9.834164078649987,9.565835921350011,9.030000000000001,9.253830292855996,8.806169707144006,0.11082352655034303,2.0482126981019975,0.16762327289245205,0.05402378020823401,2.108565472714675,1.98785992348932,13287424
9.639999999999999,9.768062484748656,9.511937515251342,9.02,9.264131112314674,8.775868887685325,0.12360861193285218,2.025263859331608,0.20439458403951144,0.04282263982619293,2.0931608454351314,1.9573668732280844,13451264
9.56,9.926606055596467,9.193393944403534,9.010000000000002,9.280000000000001,8.740000000000002,0.12798230742207825,1.992387554049492,0.17551988684327194,0.08044472800088456,2.0607928590393008,1.9239822490596832,13615104
9.66,9.828522995463528,9.491477004536472,9.040000000000001,9.412021504754765,8.667978495245237,0.13918800951602556,1.994241788983345,0.19448617395234677,0.08388984507970434,2.0728746516625978,1.9156089263040923,13778944
9.61,9.761327459504216,9.458672540495783,9.120000000000001,9.429192496674807,8.810807503325195,0.1174854995243044,2.015029136836529,0.16157643315069442,0.07339456589791438,2.126100942571312,1.9039573311017455,13942784
9.66,9.834355957741627,9.485644042258373,9.129999999999999,9.48227829907617,8.777721700923829,0.10983912432178233,2.016725814342499,0.16030634894175255,0.05937189970181212,2.062091638574657,1.9713599901103411,14106624
9.709999999999999,9.861327459504215,9.558672540495783,9.06,9.309799919935937,8.810200080064064,0.1222183213827924,1.9720050185918807,0.14853111248121126,0.09590553028437356,2.038800847147334,1.9052091900364274,14270464
9.739999999999998,9.841980390271855,9.638019609728142,9.129999999999999,9.485105618091293,8.774894381908705,0.13688851581601832,2.0133397608995436,0.23083047772902168,0.04294655390301497,2.076150598728156,1.9505289230709313,14434304
9.71,9.861327459504217,9.558672540495785,9.190000000000001,9.520000000000001,8.860000000000001,0.083667134230038,1.9624357476830483,0.12479192288602753,0.042542345574048485,2.022544715997437,1.9023267793686596,14598144
9.77,9.88,9.659999999999998,9.040000000000001,9.401109401705357,8.678890598294645,0.1043768943714288,1.9814768373966216,0.14140138949509076,0.06735239924776684,2.0670585512367032,1.89589512355654,14761984
9.72,9.88,9.56,8.99,9.284788059459673,8.695211940540327,0.1025350729934871,2.0031306013464927,0.13931755988681974,0.06575258610015447,2.0592429576439666,1.9470182450490188,14925824
9.830000000000002,9.997630546142403,9.6623694538576,9.19,9.470891438103763,8.909108561896236,0.13456979810782482,2.0032495200634,0.19928092712083745,0.06985866909481218,2.0806204797429357,1.9258785603838646,15089664
9.780000000000001,9.920000000000002,9.64,8.940000000000001,9.380908153700974,8.499091846299029,0.1005141967928567,1.9981250643730164,0.14500742562267674,0.05602096796303665,2.0534695667594023,1.9427805619866303,15253504
9.780000000000001,9.946132477258363,9.61386752274164,9.15,9.32464249196573,8.975357508034271,0.10343544106387217,2.0086657121777534,0.14858646953757232,0.05828441259017203,2.075022566172441,1.9423088581830656,15417344
9.780000000000001,9.877979589711329,9.682020410288674,9.16,9.50117444218464,8.81882555781536,0.13965633299796734,1.9629776000976562,0.21315346398109658,0.06615920201483809,2.049634582955471,1.8763206172398414,15581184
9.77,9.86,9.68,9.209999999999999,9.548969025133564,8.871030974866434,0.1156142750043525,1.9644513234496117,0.18185803701377184,0.04937051299493317,2.0322593742995245,1.896643272599699,15745024
9.73,9.903493515728975,9.556506484271026,9.129999999999999,9.423428015022424,8.836571984977574,0.10235813024078697,1.9823843866586686,0.15214244885421752,0.052573811627356415,2.076231474709935,1.888537298607402,15908864
9.77,9.879999999999999,9.66,8.979999999999999,9.311058907144936,8.648941092855061,0.10566391993262284,1.9673002988100052,0.15321357895448817,0.05811426091075751,2.0463310647790998,1.8882695328409105,16072704
9.760000000000002,9.940000000000001,9.580000000000002,9.08,9.263303027798234,8.896696972201767,0.10768244243744343,2.0050519153475763,0.16629129654287925,0.04907358833200761,2.082018736294459,1.9280850944006935,16236544
9.790000000000001,9.954012194668568,9.625987805331434,9.290000000000001,9.528537208837532,9.05146279116247,0.09014549776394329,1.982304947078228,0.13915735307694987,0.0411336424509367,2.055356117866336,1.9092537762901198,16400384
9.820000000000002,9.94489995996797,9.695100040032035,9.120000000000001,9.457045990927055,8.782954009072947,0.06629052156608341,1.9893810898065567,0.11576570873612592,0.016815334396040896,2.0561872856223125,1.9225748939908012,16564224
9.870000000000001,9.98,9.760000000000002,9.129999999999999,9.430166620396072,8.829833379603926,0.09859082040428699,1.9525765657424927,0.1290333616559861,0.06814827915258788,2.017321089656712,1.8878320418282732,16728064
9.790000000000001,9.884339811320567,9.695660188679435,9.14,9.385764114548891,8.89423588545111,0.08280385159078929,1.9426545336842538,0.1516461964661563,0.01396150671542229,2.0055619194589216,1.879747147909586,16891904
9.77,9.931554944214035,9.608445055785964,9.29,9.544754784057139,9.03524521594286,0.10586704582803777,1.981302483379841,0.1576056410287752,0.05412845062730035,2.07379108442343,1.888813882336252,17055744
9.83,9.997630546142402,9.662369453857599,9.3,9.489736659610104,9.110263340389897,0.09839321663344482,1.9947952255606651,0.15088929580918353,0.045897137457706086,2.051434953522555,1.9381554975987751,17219584
9.77,9.88,9.659999999999998,9.150000000000002,9.52215588131857,8.777844118681434,0.0882965892498355,1.968075843155384,0.14532323194233115,0.03126994655733982,2.0224786381926947,1.9136730481180735,17383424
9.860000000000001,9.971355287256602,9.7486447127434,9.2,9.460768096208106,8.939231903791892,0.07862379691537673,1.9557216182351111,0.1387856364296936,0.01846195740105984,2.0354176619081277,1.8760255745620948,17547264
9.73,9.903493515728975,9.556506484271026,9.120000000000001,9.509358446678636,8.730641553321366,0.08194703540583655,1.9609509736299515,0.123865139856838,0.04002893095483508,2.05317189925265,1.868730048007253,17711104
9.870000000000001,9.996885775404497,9.743114224595505,9.34,9.577486841740757,9.102513158259242,0.08713411857283464,1.9568622812628746,0.13039874977786942,0.04386948736779985,2.0260425151475134,1.8876820473782359,17874944
9.81,9.974012194668568,9.645987805331433,9.169999999999998,9.470166620396071,8.869833379603925,0.08355165551959844,1.9450310871005059,0.11564947498295733,0.05145383605623955,2.0146583643901845,1.8754038098108272,18038784
9.780000000000001,9.952046505340855,9.607953494659148,9.23,9.505862284482674,8.954137715517327,0.07845565016945731,1.9222831398248672,0.1201004466512761,0.03681085368763852,1.9698340885899797,1.8747321910597547,18202624
9.84,10.068910462845192,9.611089537154808,9.149999999999999,9.494238289561169,8.805761710438828,0.05142395174350688,1.938606995344162,0.07855386880581347,0.024294034681200276,2.024553320605679,1.8526606700826451,18366464
9.84,9.9513552872566,9.7286447127434,9.17,9.519428104193123,8.820571895806877,0.06384296375844209,1.914297603070736,0.09179766128136711,0.035888266235517066,1.9925335259251606,1.8360616802163112,18530304
9.83,9.894031242374329,9.765968757625672,9.24,9.569241552663087,8.910758447336914,0.05659721708030292,1.9508835598826408,0.09999309819142171,0.013201335969184123,2.0118247022415328,1.8899424175237491,18694144
9.88,9.967177978870815,9.792822021129187,9.15,9.450832179129828,8.849167820870173,0.07575014734304401,1.9722098797559737,0.11697983650885309,0.03452045817723494,2.0384252939765326,1.9059944655354149,18857984
9.78,9.867177978870814,9.692822021129185,9.24,9.625227205685164,8.854772794314837,0.08242191088049565,1.9627148315310479,0.1170592201845515,0.047784601576439795,2.0093030358422155,1.9161266272198803,19021824
9.92,10.007177978870812,9.832822021129187,9.200000000000001,9.503315017762063,8.89668498223794,0.07384431229123337,1.961823646724224,0.12014514184132938,0.027543482741137347,2.0326393266145084,1.89100796683394,19185664
9.85,9.917082039324994,9.782917960675006,9.24,9.533938769133982,8.946061230866018,0.07137229117797683,1.9202255129814148,0.11711763569042395,0.025626946665529712,1.9949125663794283,1.8455384595834012,19349504
9.78,9.983960780543711,9.576039219456288,9.129999999999999,9.325192212959431,8.934807787040567,0.07186964871798406,1.9179587557911872,0.11366222417465188,0.03007707326131622,1.977238978305724,1.8586785332766504,19513344
9.89,9.994403065089106,9.785596934910895,9.200000000000001,9.419089023002067,8.980910976997935,0.044767345307627625,1.9064682632684709,0.06393065383100659,0.02560403678424866,1.9505248286445909,1.8624116978923508,19677184
9.830000000000002,9.940000000000003,9.72,9.03,9.379428104193122,8.680571895806876,0.09273025894201252,1.9364463269710541,0.1354614102418667,0.049999107642158355,1.9892499530809984,1.8836427008611099,19841024
9.870000000000001,10.025241746962601,9.7147582530374,9.100000000000001,9.393257565972306,8.806742434027697,0.05938827424672325,1.930897195637226,0.08575444143073721,0.0330221070627093,1.9823902906972253,1.8794041005772268,20004864
9.81,9.923578166916005,9.696421833083996,9.209999999999999,9.472488094968133,8.947511905031865,0.06981374693245412,1.9036790773272514,0.11672409172261866,0.022903402142289593,1.9643660536353507,1.8429921010191521,20168704
9.820000000000002,9.980000000000002,9.660000000000002,9.22,9.529192496674806,8.910807503325195,0.07396437199753962,1.94334384649992,0.10706688729567194,0.0408618566994073,2.019315940833795,1.8673717521660451,20332544
9.899999999999999,10.06124515496597,9.738754845034027,9.13,9.47655446902327,8.783445530976731,0.07249449500814074,1.955983743071556,0.10463540453237269,0.040353585483908806,2.030198299965064,1.8817691861780486,20496384
9.89,9.973066238629182,9.80693376137082,9.299999999999999,9.568328157299973,9.031671842700025,0.0742505203331044,1.9255676329135896,0.11793378843654043,0.030567252229668385,1.9886679188717644,1.8624673469554147,20660224
9.84,9.996204993518132,9.683795006481867,9.16,9.447054001888146,8.872945998111854,0.06825204138893035,1.926696228981018,0.10898746362893239,0.027516619148928306,1.9709331740350016,1.8824592839270347,20824064
9.77,10.00685438564654,9.53314561435346,9.25,9.491867732448956,9.008132267551044,0.058080428360780235,1.9281836703419686,0.08722367991573521,0.02893717680582527,1.9894035835955324,1.8669637570884048,20987904
9.770000000000001,9.96,9.580000000000002,9.2,9.348323969741912,9.051676030258086,0.06391186247136724,1.9456923291087151,0.09427213640936893,0.03355158853336554,2.0115640135059834,1.879820644711447,21151744
9.870000000000001,9.98,9.760000000000002,9.2,9.496647939483825,8.903352060516173,0.07134245494623119,1.9283292874693871,0.11516097238503652,0.027523937507425864,2.0064453813681022,1.8502131935706723,21315584
9.88,9.98770329614269,9.772296703857311,8.920000000000002,9.180000000000001,8.660000000000002,0.04203778975998926,1.9444376990199088,0.07900453193081962,0.005071047589158897,2.026364181325975,1.8625112167138427,21479424
9.86,9.961980390271854,9.758019609728144,9.140000000000002,9.517359245282266,8.762640754717738,0.04111580663076082,1.9073207452893257,0.0649277870731041,0.017303826188417543,1.9776325637709853,1.8370089268076661,21643264
9.77,9.904536240470737,9.635463759529262,9.260000000000002,9.536405499221706,8.983594500778297,0.05988818424068285,1.8706971034407616,0.08594442520742328,0.03383194327394243,1.9573415807894334,1.7840526260920897,21807104
9.850000000000001,9.952469507659597,9.747530492340406,9.379999999999999,9.546132477258361,9.213867522741637,0.0653784622270096,1.9199909761548042,0.09634737752590083,0.034409546928118366,1.988610547279218,1.8513714050303904,21970944
9.890000000000002,9.943851648071346,9.836148351928658,9.3,9.568328157299975,9.031671842700026,0.05546810100948071,1.894083322584629,0.09688886360642468,0.014047338412536726,1.9509208495135943,1.8372457956556636,22134784
9.879999999999999,9.987703296142689,9.77229670385731,9.23,9.483179778023443,8.976820221976558,0.05346694861121548,1.905663402378559,0.09525063524158153,0.011683261980849437,1.966583509443153,1.844743295313965,22298624
9.81,9.95456832294801,9.665431677051991,9.35,9.5,9.2,0.07807084478998953,1.894829621911049,0.123189786147263,0.03295190343271606,1.964010589921742,1.825648653900356,22462464
9.86,9.979999999999999,9.74,9.25,9.515518360947034,8.984481639052966,0.07997355096546618,1.8882467120885849,0.12938504313321586,0.03056205879771652,1.9665123000068976,1.8099811241702721,22626304
9.870000000000001,9.98874342087038,9.751256579129622,9.27,9.527099202643647,9.012900797356352,0.06287565436327387,1.9142904356122017,0.08782645208270874,0.037924856643839,1.965368819275626,1.8632120519487774,22790144
9.829999999999998,9.930498756211207,9.729501243788789,9.309999999999999,9.58367864366808,9.036321356331918,0.0744462203163291,1.8855664864182473,0.13894523452042518,0.009947206112233,1.955056015105353,1.8160769577311415,22953984
9.81,9.961327459504217,9.658672540495784,9.13,9.409463772249643,8.850536227750359,0.04834711040315996,1.8935432940721513,0.09616168321385783,0.0005325375924620929,1.9594483910920568,1.8276381970522457,23117824
9.85,10.0,9.7,9.11,9.408161030317512,8.811838969682487,0.051194032616977934,1.9002855941653252,0.07994943489700651,0.022438630336949365,1.9764344369560156,1.8241367513746347,23281664
9.76,9.916204993518132,9.603795006481867,9.05,9.360644491340182,8.73935550865982,0.05563724314043707,1.9207878932356834,0.08939548533780142,0.021879000943072713,1.9990703772553295,1.8425054092160373,23445504
9.870000000000001,9.96,9.780000000000001,9.27,9.60181320046074,8.93818679953926,0.05351674417906902,1.9316539615392685,0.07669458519024291,0.030338903167895125,1.9640302797158222,1.8992776433627148,23609344
9.9,9.989442719099992,9.810557280900008,9.17,9.411039415863879,8.92896058413612,0.0506426529251459,1.897571785748005,0.07365851856518196,0.027626787285109835,1.9647873038255967,1.8303562676704133,23773184
9.850000000000001,9.952469507659597,9.747530492340406,9.12,9.412574776766554,8.827425223233444,0.04019681344357694,1.8892375975847244,0.06756311596964426,0.012830510917509617,1.982490669223115,1.7959845259463338,23937024
9.92,10.017979589711327,9.822020410288673,9.079999999999998,9.458945906429927,8.70105409357007,0.04138249529472275,1.8898298159241675,0.07132312588665848,0.011441864702787023,1.9506945884009708,1.8289650434473643,24100864
9.889999999999999,10.003578166916004,9.776421833083994,9.2,9.506594194335117,8.893405805664882,0.07408798962779753,1.8709279596805573,0.11434020846084829,0.03383577079474677,1.9614516759741862,1.7804042433869283,24264704
9.860000000000001,9.951651513899119,9.768348486100884,9.09,9.28723082923316,8.89276917076684,0.04413519864546183,1.8718993008136748,0.08075506045144028,0.007515336839483383,1.8923975277009764,1.8514010739263733,24428544
9.9,9.977459666924148,9.822540333075853,9.090000000000002,9.437706773014275,8.742293226985728,0.049625420122174496,1.8431736811995507,0.09148783384696588,0.0077630063973831084,1.909098366759701,1.7772489956394004,24592384
9.959999999999999,10.008989794855662,9.911010205144336,9.200000000000001,9.5633180424917,8.836681957508302,0.05711527864914382,1.8773402601480484,0.09925949662974026,0.014971060668547385,1.9634705461971513,1.7912099740989456,24756224
9.920000000000002,9.980000000000002,9.860000000000001,9.27,9.489317121994613,9.050682878005386,0.0348275730822125,1.846392035484314,0.06163313660082333,0.00802200956360168,1.9067450800622021,1.7860389909064258,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-coinrun-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.2600000000000002,3.8519459434779497,2.6680540565220507,2.96,3.597495098020369,2.322504901979631,0.27639280790463083,2.7072095225254693,0.40316065879282936,0.14962495701643233,2.707916634575089,2.7065024104758497,16384
5.7,6.074165738677395,5.325834261322606,5.33,5.832095608425328,4.827904391574672,1.6273213575283687,2.4458922028541568,1.8666710090517513,1.387971706004986,2.499294262517942,2.3924901431903716,180224
6.33,6.744849370253831,5.91515062974617,6.02,6.473431361950185,5.566568638049814,1.4445541739463805,2.177864927053452,1.631250100345055,1.257858247547706,2.2401687436032254,2.1155611105036782,344064
6.62,7.253719180710195,5.986280819289806,6.39,6.6673084924772406,6.112691507522759,1.3170663915574552,2.100238658487797,1.4556072859877769,1.1785254971271335,2.169188244709242,2.0312890722663517,507904
7.019999999999999,7.513558507170122,6.526441492829876,6.4799999999999995,6.817045990927054,6.142954009072945,1.191522733370463,2.072917914390564,1.2929742732643852,1.0900711934765408,2.16439073727843,1.9814450915026982,671744
6.99,7.50662365412358,6.473376345876421,6.65,7.230086200490927,6.069913799509074,1.1440976326664287,2.084782911837101,1.220496477700102,1.0676987876327555,2.134695367874882,2.0348704557993202,835584
7.1800000000000015,7.671528229097782,6.688471770902221,7.0,7.49598387070549,6.50401612929451,1.0697793977955978,2.057801332573096,1.1368722518310168,1.0026865437601788,2.1314924558321953,1.9841102093139973,999424
7.380000000000001,7.828998886412873,6.931001113587128,7.110000000000001,7.641883445878889,6.578116554121113,0.9036543073753516,2.056630007922649,1.0063176172054558,0.8009909975452473,2.1358660051125997,1.9773940107326982,1163264
8.1,8.463318042491698,7.7366819575083,7.459999999999999,7.826606055596466,7.093393944403532,0.8967943303287027,2.052986864745617,1.0247246346087393,0.768864026048666,2.143241590872667,1.962732138618567,1327104
8.010000000000002,8.360570962859164,7.659429037140839,7.289999999999999,7.800783711564884,6.779216288435114,0.7847626355787118,2.074308270215988,0.8948865055739639,0.6746387655834598,2.1487639738503077,1.9998525665816684,1490944
8.120000000000001,8.667357287336161,7.572642712663841,7.590000000000001,8.031474801092884,7.148525198907119,0.7443293270965418,2.068663175900777,0.8549305346797135,0.63372811951337,2.1301922146784373,2.0071341371231166,1654784
8.180000000000001,8.699230199429888,7.660769800570114,7.75,8.401536645170477,7.098463354829523,0.6663734825948875,2.0718260933955515,0.7887453201174979,0.5440016450722771,2.133962700626081,2.009689486165022,1818624
8.34,8.844380808516739,7.835619191483261,7.74,8.40663333249996,7.073366667500042,0.6359404638409615,2.067031828065713,0.7364426136360707,0.5354383140458523,2.158054926823139,1.976008729308287,1982464
8.23,8.8300833275471,7.629916672452901,7.5699999999999985,8.023982378512645,7.116017621487352,0.5749697851637998,2.0722059731682143,0.6563414504261101,0.4935981199014895,2.150378262908747,1.9940336834276813,2146304
8.580000000000002,8.966781592116277,8.193218407883727,7.860000000000001,8.505290632196068,7.214709367803934,0.5188901746024688,2.072597216069698,0.5894697604341905,0.44831058877074703,2.17893441317575,1.9662600189636463,2310144
8.43,9.013180932472933,7.846819067527067,8.1,8.609901951359278,7.590098048640721,0.4743939097970724,2.1190586701035494,0.5682371203038731,0.38055069929027174,2.1918288107890493,2.0462885294180495,2473984
8.620000000000001,8.88,8.360000000000001,7.99,8.500783711564885,7.479216288435115,0.39828911777585746,2.1316263407468794,0.5006071895515142,0.29597104600020074,2.2066003166397006,2.0566523648540582,2637824
8.25,8.616742416417845,7.883257583582155,7.83,8.438358446970206,7.221641553029795,0.5040221578131119,2.1464334766070046,0.6086141019417622,0.3994302136844615,2.2057495956811257,2.0871173575328834,2801664
8.15,8.60880278987818,7.691197210121822,7.87,8.093830292855994,7.646169707144006,0.46009742549310123,2.1222792357206344,0.5813465013003062,0.33884834968589633,2.2442319241928113,2.0003265472484575,2965504
8.37,8.83270941205037,7.907290587949628,7.81,8.379999999999999,7.239999999999999,0.44223176824549837,2.1253191471099857,0.5662932643246202,0.31817027216637656,2.274892941730848,1.9757453524891235,3129344
8.379999999999999,8.891468474101776,7.868531525898222,7.83,8.459364759102384,7.2006352408976175,0.41925950851291416,2.1264657452702522,0.5134973565689895,0.3250216604568388,2.278731387157815,1.974200103382689,3293184
8.44,8.86,8.02,7.710000000000001,8.184236228055177,7.235763771944826,0.3847080805028478,2.168337621788184,0.4852087490091502,0.2842074119965455,2.2612856257482847,2.075389617828083,3457024
8.629999999999999,8.987910603363465,8.272089396636533,7.9799999999999995,8.47759421218499,7.4824057878150105,0.39343875180929894,2.1612142980098725,0.47183927132847914,0.31503823229011874,2.2478869212962285,2.0745416747235166,3620864
8.68,9.103792402008342,8.256207597991658,7.850000000000001,8.308802789878179,7.391197210121823,0.33610179486374053,2.161840742826462,0.4013141722640555,0.27088941746342554,2.2446681354925975,2.0790133501603263,3784704
8.440000000000001,9.021721582889962,7.858278417110042,7.779999999999999,8.145513337649941,7.414486662350058,0.3579119618982076,2.1675635476907096,0.42611250234631937,0.2897114214500959,2.2503086337368887,2.0848184616445304,3948544
8.69,9.046230262611138,8.333769737388861,8.330000000000002,8.747252920900504,7.912747079099501,0.39741753693670034,2.1220770811041194,0.4933652534034019,0.30146982046999876,2.198636564690819,2.04551759751742,4112384
8.56,8.926606055596467,8.193393944403534,8.160000000000002,8.681919534027998,7.638080465972006,0.3846521478146315,2.1500986993312834,0.48265444841165067,0.2866498472176123,2.2329728549570897,2.067224543705477,4276224
8.7,9.057770876399966,8.342229123600033,8.07,8.623263047744922,7.516736952255078,0.31652642873426284,2.1433226997653643,0.3825762254835613,0.2504766319849644,2.2553243621826033,2.031321037348125,4440064
8.73,9.067786915081092,8.39221308491891,7.840000000000001,8.311593044902065,7.368406955097937,0.34459060064206515,2.129722400009632,0.41581713779489243,0.27336406348923786,2.221385396167709,2.0380594038515554,4603904
8.7,8.944948974278317,8.455051025721682,8.21,8.511496268633627,7.908503731366374,0.3533217668533325,2.1397590855757396,0.3967591531387175,0.3098843805679475,2.231919773365462,2.0475983977860173,4767744
8.709999999999999,9.171410879802373,8.248589120197625,7.9399999999999995,8.465737577123797,7.414262422876202,0.3329562614361445,2.1673994551102322,0.3720781078895349,0.2938344149827541,2.2667102074311263,2.068088702789338,4931584
8.889999999999999,9.237706773014272,8.542293226985725,8.27,8.542213151776323,7.997786848223676,0.3445377146204312,2.1292755911747614,0.4007520232260703,0.2883234060147921,2.2433030133913294,2.0152481689581934,5095424
8.870000000000001,9.347598157450383,8.392401842549619,8.280000000000001,8.54381811916546,8.016181880834543,0.3236312158716222,2.144164550801118,0.4275437727680619,0.2197186589751825,2.229775150907485,2.0585539506947512,5259264
8.860000000000001,9.173687742827163,8.54631225717284,8.259999999999998,8.637359245282262,7.882640754717734,0.33629544917494053,2.1558753261963526,0.43118023508961195,0.2414106632602691,2.226722725193088,2.0850279271996173,5423104
8.879999999999999,9.179332590941915,8.580667409058083,8.1,8.49496835316263,7.705031646837369,0.32883039147903514,2.1227688004573184,0.39025962099872885,0.26740116195934144,2.1859295240409655,2.0596080768736713,5586944
8.96,9.347814388593306,8.572185611406695,8.15,8.54560080889705,7.754399191102951,0.29975984583919246,2.134964785973231,0.4204031580770238,0.17911653360136118,2.2083881140583657,2.0615414578880964,5750784
8.739999999999998,9.047245829914743,8.432754170085254,8.290000000000001,8.570891438103764,8.009108561896237,0.34147097164144113,2.142269482711951,0.4195792537086664,0.2633626895742159,2.2236760321540077,2.0608629332698944,5914624
9.009999999999998,9.330780298646907,8.689219701353089,8.350000000000001,8.691320963317521,8.008679036682482,0.3406026721000671,2.140155020356178,0.40815200895330095,0.2730533352468333,2.2196402802766295,2.0606697604357267,6078464
8.81,9.104788059459674,8.515211940540327,7.910000000000001,8.288021163428716,7.531978836571285,0.3192176467428605,2.1377877816557884,0.3925212115221618,0.2459140819635592,2.2194137220451937,2.056161841266383,6242304
8.95,9.250832179129826,8.649167820870172,8.239999999999998,8.489799919935935,7.990200080064063,0.29424077949176225,2.147984963655472,0.35809737392744145,0.23038418505608305,2.2035134499288676,2.0924564773820764,6406144
8.809999999999999,9.154818792991332,8.465181207008666,8.16,8.492264954516724,7.827735045483277,0.32316095003237316,2.132595623036226,0.37097457692926383,0.2753473231354825,2.1969867290464054,2.0682045170260466,6569984
8.959999999999999,9.398634243989225,8.521365756010773,8.149999999999999,8.558044115262062,7.741955884737935,0.3410929980377356,2.132134970029195,0.4365319817652429,0.24565401431022826,2.2179063054851706,2.0463636345732192,6733824
8.78,9.169358446678634,8.390641553321364,8.110000000000001,8.50357337308309,7.716426626916912,0.3173058409864704,2.144156809647878,0.3795473528735586,0.2550643290993822,2.2318893753973432,2.0564242438984124,6897664
8.879999999999999,9.294246303544158,8.46575369645584,8.239999999999998,8.477486841740758,8.002513158259239,0.30483751893043515,2.1255104511976244,0.3537898052852683,0.255885232575602,2.2042860398939084,2.0467348625013404,7061504
8.820000000000002,9.105657137141716,8.534342862858288,8.419999999999998,8.879999999999999,7.959999999999998,0.2588258574716747,2.141071142752965,0.3231713377805192,0.19448037716283015,2.203851098090662,2.0782911874152683,7225344
8.92,9.277211421989835,8.562788578010165,8.16,8.644148737476408,7.675851262523592,0.2663448758423328,2.114824041724205,0.3677281624093597,0.16496158927530588,2.18191703449125,2.04773104895716,7389184
9.08,9.34,8.82,8.07,8.532709412050371,7.607290587949629,0.2703737855578462,2.1220484832922617,0.3320846354519259,0.20866293566376645,2.213887214834292,2.0302097517502316,7553024
8.959999999999999,9.329323706252387,8.590676293747611,8.419999999999998,8.74186953878862,8.098130461211376,0.2576721836191912,2.121755775809288,0.30736256268409456,0.20798180455428783,2.2010684302399826,2.042443121378594,7716864
9.129999999999999,9.405862284482673,8.854137715517325,8.45,8.722946881279123,8.177053118720876,0.31205155433466036,2.1064933175841967,0.3841127717671234,0.23999033690219734,2.188324138722763,2.02466249644563,7880704
8.879999999999999,9.294246303544158,8.46575369645584,8.32,8.68823905279044,7.951760947209561,0.3009432828985154,2.1318859716256453,0.40500231607948345,0.19688424971754737,2.2068120589221363,2.0569598843291543,8044544
8.930000000000001,9.337553677446298,8.522446322553705,8.37,8.81283179650969,7.927168203490309,0.2551773572340607,2.136467311779658,0.3104655656677213,0.1998891488004001,2.216270271335267,2.0566643522240495,8208384
8.809999999999999,9.267055795281056,8.352944204718941,8.389999999999999,8.659999999999998,8.12,0.3000423688441515,2.1427171766757964,0.4150337595156709,0.18505097817263205,2.222778263558386,2.0626560897932067,8372224
9.129999999999999,9.504299345444258,8.75570065455574,8.3,8.819615242270665,7.780384757729338,0.26589145877708986,2.1440277223785715,0.3469811057500775,0.1848018118041022,2.2310028334527665,2.0570526113043766,8536064
8.98,9.258567765543683,8.701432234456318,8.55,8.795967477524977,8.304032522475024,0.29555805635948973,2.1373470425605774,0.3413806844570008,0.24973542826197864,2.216811278348849,2.0578828067723056,8699904
9.030000000000001,9.279198715887544,8.780801284112458,8.510000000000002,9.000815647672322,8.019184352327681,0.25910613220185036,2.1442651659250256,0.3422764348606799,0.17593582954302084,2.19518877783511,2.093341554014941,8863744
9.180000000000001,9.373907194296654,8.986092805703349,8.350000000000001,8.743064880140672,7.95693511985933,0.29017300189783174,2.131002675493559,0.35028402055137337,0.23006198324429009,2.1782111366058556,2.083794214381262,9027584
9.1,9.416227766016839,8.78377223398316,8.5,8.919523539268061,8.080476460731939,0.2547279666177928,2.1523077030976614,0.3176891311806009,0.1917668020549847,2.220447013750349,2.084168392444974,9191424
8.889999999999999,9.13677925358506,8.643220746414938,8.290000000000001,8.766340214552583,7.813659785447419,0.24667926238228874,2.1488442450761798,0.28670725560259025,0.20665126916198723,2.2030945536560242,2.0945939364963353,9355264
9.000000000000002,9.30659419433512,8.693405805664884,8.510000000000002,8.860570962859164,8.15942903714084,0.3010570365314682,2.121266305446625,0.36517905970060827,0.23693501336232817,2.1888901019166975,2.053642508976553,9519104
9.0,9.303315017762062,8.696684982237938,8.33,8.687910603363466,7.972089396636535,0.2867102433616916,2.1288590813676516,0.3539255096991202,0.21949497702426304,2.210782819529709,2.046935343205594,9682944
8.969999999999999,9.266816441593116,8.673183558406881,8.34,8.769418211071677,7.910581788928322,0.24282927274083094,2.141830961902936,0.32484575845574665,0.16081278702591523,2.196973375033755,2.086688548772117,9846784
9.1,9.422490309931941,8.777509690068058,8.3,8.724264068711928,7.875735931288072,0.3047624221071601,2.140676204363505,0.4126504084884928,0.19687443572582736,2.2027558334094275,2.078596575317582,10010624
8.94,9.325227205685165,8.554772794314834,8.239999999999998,8.642988833592195,7.837011166407801,0.2509232942946255,2.1406413704156875,0.3365472194937454,0.16529936909550563,2.2100368198797007,2.0712459209516743,10174464
9.159999999999998,9.476859590355096,8.843140409644901,8.23,8.694865571966778,7.765134428033222,0.27067790931711583,2.107617462178071,0.36619761057248196,0.1751582080617497,2.179412160567962,2.0358227637881803,10338304
9.080000000000002,9.466781592116275,8.693218407883728,8.08,8.579599839871872,7.580400160128129,0.3024253270278374,2.133750843008359,0.3827217496366057,0.22212890441906913,2.210168098587154,2.0573335874295644,10502144
8.92,9.34614551505325,8.49385448494675,8.19,8.6557252408878,7.724274759112198,0.249158613042285,2.127434670925141,0.3146534625149876,0.18366376356958242,2.1884339307465805,2.066435411103701,10665984
8.99,9.39853396431631,8.58146603568369,8.450000000000001,9.003624421426657,7.896375578573345,0.24764461629092693,2.136859444777171,0.3024807534595427,0.1928084791223112,2.1986959639494903,2.0750229256048516,10829824
8.86,9.136405499221704,8.583594500778295,8.23,8.856178888178132,7.603821111821869,0.2533185749935607,2.15356621046861,0.30638618051018135,0.20025096947694004,2.2610161909259605,2.04611623001126,10993664
9.07,9.407786915081092,8.732213084918909,8.41,8.69792360097776,8.12207639902224,0.2690822420020898,2.1136077016592028,0.33445357920893254,0.20371090479524706,2.1848405391086825,2.042374864209723,11157504
9.02,9.421995024844835,8.618004975155165,8.4,8.812310562561766,7.987689437438235,0.25985000934451813,2.1168291588624326,0.33777668610836237,0.1819233325806739,2.194454716839725,2.0392036008851404,11321344
9.09,9.443411940941445,8.736588059058555,8.42,8.81446165846632,8.02553834153368,0.2711009244434536,2.1243019501368208,0.3285072513760117,0.21369459751089542,2.193393764942273,2.0552101353313685,11485184
9.209999999999999,9.456779253585061,8.963220746414937,8.45,8.719258240356725,8.180741759643274,0.2717259947831432,2.0964107433954875,0.33271895620913283,0.21073303335715352,2.160383889700423,2.032437597090552,11649024
9.139999999999999,9.34591260281974,8.934087397180258,8.23,8.494764045897474,7.965235954102526,0.2769840080911915,2.0999748279651,0.33928574115727933,0.21468227502510367,2.158080857489564,2.0418687984406363,11812864
9.16,9.460665927567458,8.859334072432542,8.53,9.08145262715849,7.97854737284151,0.2749152961807946,2.077828469375769,0.36091343599020714,0.188917156371382,2.128762418605567,2.026894520145971,11976704
9.190000000000001,9.463678643668082,8.91632135633192,8.5,8.969041575982343,8.030958424017657,0.2899525604210794,2.1006689255436264,0.3837874439935648,0.19611767684859405,2.1509714653543868,2.050366385732866,12140544
9.459999999999999,9.68,9.239999999999998,8.500000000000002,8.894968353162632,8.105031646837372,0.25567022149140634,2.1034157221515977,0.2962607687508878,0.21507967423192487,2.1672618593599204,2.039569584943275,12304384
9.149999999999999,9.35615528128088,8.943844718719117,8.27,8.638917334913934,7.901082665086065,0.25633859035248563,2.1429417207837105,0.34214983519851394,0.17052734550645735,2.2424617659200052,2.0434216756474157,12468224
9.07,9.46,8.68,8.41,8.884236228055176,7.935763771944825,0.24136157346268497,2.1059651404619215,0.3222978760399946,0.16042527088537534,2.177493453353672,2.034436827570171,12632064
9.03,9.456731765867037,8.603268234132962,8.549999999999999,8.948120584747887,8.151879415252111,0.2904855764470994,2.116835661729177,0.3672522221525549,0.2137189307416439,2.1841451780308674,2.0495261454274862,12795904
9.090000000000002,9.352488094968136,8.827511905031868,8.27,8.774083326445142,7.765916673554857,0.24954787778357662,2.1040121763944626,0.32805800961877796,0.17103774594837529,2.1731344225484004,2.034889930240525,12959744
9.190000000000001,9.513882694814034,8.866117305185968,8.25,8.487697286480094,8.012302713519906,0.26176833609739936,2.1103795011838278,0.32701226691343743,0.1965244052813613,2.1673604765399683,2.0533985258276872,13123584
9.12,9.391293199325009,8.84870680067499,8.45,8.90442271070007,7.995577289299929,0.24059233252579962,2.0825144439935683,0.29052566599180624,0.190658999059793,2.155820500697046,2.0092083872900908,13287424
9.2,9.475680975041804,8.924319024958194,8.5,8.81304951684997,8.18695048315003,0.26260528685525053,2.073214575151602,0.30629979452597855,0.2189107791845225,2.120442629611718,2.025986520691486,13451264
9.290000000000001,9.43456832294801,9.145431677051992,8.610000000000001,8.840000000000002,8.38,0.24835893285150323,2.0936066021521884,0.3168496288947977,0.1798682368082088,2.1419616535433548,2.045251550761022,13615104
9.27,9.566816441593117,8.973183558406882,8.51,8.863411940941445,8.156588059058555,0.2173488935455679,2.094739806155364,0.251608542119198,0.18308924497193785,2.1524945674755767,2.036985044835151,13778944
9.1,9.482099463490856,8.717900536509143,8.65,9.002845575287548,8.297154424712453,0.2569607645273208,2.0863459755976996,0.31443247219963666,0.19948905685500495,2.152620625996633,2.0200713251987663,13942784
9.02,9.312574776766555,8.727425223233444,8.61,8.88730849247724,8.332691507522759,0.22614277265965935,2.1044516369700434,0.2925707839970877,0.15971476132223097,2.1906485542052154,2.0182547197348715,14106624
9.209999999999999,9.490891438103763,8.929108561896236,8.5,8.732379000772445,8.267620999227555,0.23827352492759624,2.0812913964192075,0.3156784321199541,0.16086861773523836,2.1273814591926747,2.03520133364574,14270464
9.190000000000001,9.52600595232823,8.853994047671772,8.57,8.913656805548792,8.226343194451209,0.23390359788512188,2.109135855237643,0.30204774995407224,0.16575944581617152,2.1824967634095898,2.0357749470656965,14434304
9.180000000000001,9.542767142944342,8.81723285705566,8.45,8.940407993409568,7.95959200659043,0.23694296153262254,2.097124660015106,0.3011225889330274,0.17276333413221767,2.136967808042299,2.057281511987913,14598144
9.190000000000001,9.452488094968135,8.927511905031867,8.26,8.712106182218292,7.807893817781707,0.23097824826836583,2.099327286084493,0.28536630442114724,0.17659019211558438,2.149011050477654,2.0496435216913325,14761984
9.16,9.660399840127873,8.659600159872127,8.4,8.784707681233428,8.015292318766573,0.24710636120289559,2.123118334511916,0.30950607596752167,0.1847066464382695,2.1982876516541627,2.047949017369669,14925824
9.23,9.57655446902327,8.883445530976731,8.399999999999999,8.835889894354066,7.964110105645931,0.24552653748542067,2.110644482076168,0.3285968191220322,0.16245625584880913,2.1687157209232137,2.0525732432291224,15089664
9.109999999999998,9.401376045686668,8.818623954313328,8.55,8.863847096529504,8.236152903470497,0.2649285559232036,2.0959723343451815,0.3707933800754681,0.15906373177093908,2.175876948272784,2.016067720417579,15253504
9.1,9.528952211790545,8.671047788209455,8.61,9.044626276242013,8.175373723757986,0.24032756971816216,2.0875804349780087,0.3185829470594148,0.16207219237690954,2.1565862167674976,2.01857465318852,15417344
9.27,9.706004587131833,8.833995412868166,8.479999999999999,8.975580467734554,7.984419532265444,0.26935853458320097,2.070687094330787,0.3605059621148921,0.17821110705150983,2.148033270576947,1.9933409180846273,15581184
9.27,9.502594066992259,9.03740593300774,8.559999999999999,8.942622529394178,8.177377470605819,0.2054740879684686,2.086767355104288,0.25609614198907377,0.15485203394786348,2.146579484972673,2.0269552252359024,15745024
9.15,9.562916456441252,8.737083543558748,8.52,8.798567765543682,8.241432234456317,0.2560590343549848,2.0974467664957044,0.3215961330189505,0.19052193569101905,2.156315105740552,2.0385784272508567,15908864
9.15,9.4,8.9,8.340000000000002,8.589799919935938,8.090200080064065,0.2360839074787994,2.0740489497780796,0.3114952524946127,0.1606725624629861,2.1402452644887826,2.0078526350673767,16072704
9.27,9.583209195267317,8.956790804732682,8.6,8.852982212813469,8.34701778718653,0.25526606049388645,2.054001052180926,0.3158203756656251,0.1947117453221478,2.1137856681242226,1.99421643623763,16236544
9.3,9.448323969741914,9.151676030258088,8.34,8.63732137494637,8.042678625053629,0.24727744966124493,2.049253371357918,0.32365351308633805,0.1709013862361518,2.0987889728153513,1.9997177699004844,16400384
9.349999999999998,9.565638586528475,9.13436141347152,8.65,9.014005494464026,8.285994505535974,0.21468995297327637,2.07399862408638,0.2631032461308402,0.16627665981571255,2.1444330177910733,2.0035642303816865,16564224
9.33,9.626816441593117,9.033183558406883,8.51,8.937668095606861,8.082331904393138,0.22168595142041642,2.0662700985868767,0.27004492479683534,0.1733269780439975,2.125053542156238,2.0074866550175154,16728064
9.31,9.572488094968135,9.047511905031866,8.629999999999999,9.03012498047485,8.229875019525148,0.2629812682978808,2.0755325411756833,0.3310837971731715,0.19487873942259018,2.1327821026191094,2.0182829797322572,16891904
9.130000000000003,9.41653097563789,8.843469024362115,8.7,8.968328157299974,8.431671842700025,0.22174638491123916,2.0716393321752546,0.27896443172958996,0.16452833809288836,2.1251708923674406,2.0181077719830687,17055744
9.27,9.65742741255621,8.88257258744379,8.41,8.808622628559895,8.011377371440105,0.2680352332070469,2.084456516802311,0.3581828838146333,0.17788758259946053,2.1563297166162485,2.0125833169883736,17219584
9.35,9.535741756210067,9.164258243789932,8.370000000000001,8.496885775404497,8.243114224595505,0.2409667575421432,2.0979291727145517,0.3174861786960812,0.1644473363882052,2.161134621173872,2.0347237242552314,17383424
9.469999999999999,9.670249843945006,9.269750156054991,8.559999999999999,8.906987031457948,8.21301296854205,0.2479156225919723,2.0766406526168186,0.29085788197934287,0.20497336320460174,2.127757327921173,2.0255239773124645,17547264
9.4,9.67928480087538,9.120715199124621,8.629999999999999,9.115901224530253,8.144098775469745,0.2555742463717857,2.0852516263723375,0.34991566203124935,0.16123283071232208,2.1367215389351,2.033781713809575,17711104
9.370000000000001,9.58,9.160000000000002,8.55,8.922155881318568,8.177844118681433,0.2444651450340946,2.075024974346161,0.3224682245981284,0.16646206547006084,2.138051653853214,2.011998294839108,17874944
9.31,9.590891438103764,9.029108561896237,8.47,8.827910603363467,8.112089396636534,0.23807968947415553,2.077624129255613,0.31284434816191076,0.16331503078640033,2.146079854482239,2.009168404028987,18038784
9.16,9.545227205685164,8.774772794314837,8.52,8.898945906429928,8.141054093570071,0.26327324612066144,2.0777496715386707,0.3358420146153249,0.19070447762599796,2.1446729402429727,2.0108264028343688,18202624
9.31,9.540000000000001,9.08,8.440000000000001,8.769241552663088,8.110758447336915,0.21753559177741408,2.0750694260001183,0.2765142508752203,0.15855693267960785,2.137296784780686,2.012842067219551,18366464
9.320000000000002,9.709358446678637,8.930641553321367,8.600000000000001,8.814476105895274,8.385523894104729,0.2527893270986775,2.0802788009246194,0.3279488854267135,0.17762976877064152,2.1300097883019715,2.030547813547267,18530304
9.29,9.50189620100417,9.078103798995828,8.490000000000002,8.676815416922697,8.303184583077307,0.21812235806137323,2.0869323859612146,0.27453165801701573,0.1617130581057307,2.1423325060609355,2.0315322658614936,18694144
9.379999999999999,9.784474968323133,8.975525031676865,8.620000000000001,9.050813184570762,8.18918681542924,0.20984048480167986,2.0758797302842145,0.2660926991037223,0.15358827049963739,2.130107402203759,2.02165205836467,18857984
9.350000000000001,9.660644491340182,9.03935550865982,8.53,8.79851443164195,8.261485568358049,0.2610940895353754,2.0595778733491894,0.3076253211070408,0.21456285796371002,2.1091871679881904,2.0099685787101884,19021824
9.31,9.621287648325469,8.998712351674532,8.359999999999998,8.775210789840532,7.944789210159463,0.23695357777178283,2.0770141437649725,0.2874591565728931,0.18644799897067255,2.1635566736705982,1.990471613859347,19185664
9.370000000000001,9.575182845286832,9.16481715471317,8.61,8.969026461420324,8.250973538579675,0.2153966237635662,2.049729923407237,0.2855687451667074,0.145224502360425,2.1127929554639913,1.9866668913504826,19349504
9.4,9.809878030638384,8.990121969361617,8.63,8.916530975637889,8.343469024362113,0.24892955077812076,2.0706178252895673,0.3342098342163238,0.16364926733991775,2.1310157196483357,2.010219930930799,19513344
9.44,9.697681974534502,9.182318025465497,8.5,8.756904651573302,8.243095348426698,0.2726823331477741,2.0718879943092667,0.3591212615201902,0.18624340477535806,2.142252572539543,2.0015234160789905,19677184
9.360000000000001,9.695261092284806,9.024738907715196,8.57,8.870166620396073,8.269833379603927,0.23506642412394285,2.098913696408272,0.286334035302373,0.18379881294551273,2.1661065623397233,2.0317208304768206,19841024
9.3,9.622490309931942,8.977509690068059,8.339999999999998,8.647245829914743,8.032754170085253,0.24388771935676531,2.0742914776007333,0.32406585595458526,0.16370958275894534,2.124511874855654,2.0240710803458124,20004864
9.379999999999999,9.675972971738974,9.084027028261024,8.620000000000001,9.160000000000002,8.08,0.20951035272640484,2.0729131082693737,0.30561406697615695,0.11340663847665272,2.1158151096317113,2.030011106907036,20168704
9.309999999999999,9.576270539113885,9.043729460886112,8.679999999999998,8.965657137141712,8.394342862858284,0.22558922717968616,2.0821389396985372,0.28406455220442767,0.16711390215494465,2.1244169639082053,2.039860915488869,20332544
9.45,9.744108823397054,9.155891176602944,8.65,8.930178514522439,8.369821485477562,0.24069128722573319,2.0464463874697687,0.3535404248518928,0.12784214959957357,2.076601896761465,2.0162908781780726,20496384
9.450000000000001,9.711725046566048,9.188274953433954,8.49,8.752488094968134,8.227511905031866,0.23537502307444808,2.0580268571774165,0.2780364003313958,0.19271364581750033,2.1123617543437425,2.0036919600110905,20660224
9.47,9.730959767014,9.209040232986002,8.49,8.85728735344414,8.122712646555861,0.24162167914522187,2.063311876356602,0.34866250506211177,0.13458085322833196,2.1070720370699427,2.0195517156432614,20824064
9.370000000000001,9.543493515728976,9.196506484271026,8.530000000000001,8.72,8.340000000000002,0.22155258192991217,2.045086880028248,0.28522651045159453,0.15787865340822982,2.0878061233495875,2.0023676367069085,20987904
9.500000000000002,9.752982212813473,9.24701778718653,8.419999999999998,8.853128156554153,7.986871843445844,0.26358859942605095,2.042958021660646,0.3323581812883286,0.1948190175637733,2.082004720385609,2.0039113229356835,21151744
9.35,9.512788205960996,9.187211794039003,8.67,9.234003546088143,8.105996453911857,0.22274051054070387,2.0598595092693968,0.31619501430094993,0.12928600678045782,2.0999143336349047,2.019804684903889,21315584
9.379999999999999,9.675972971738974,9.084027028261024,8.59,8.910780298646909,8.26921970135309,0.21256985828901329,2.0645246624946596,0.26334888467708867,0.16179083190093793,2.1240792737281264,2.0049700512611928,21479424
9.48,9.715796522451033,9.244203477548968,8.48,8.743818119165459,8.216181880834542,0.22523563448339695,2.05861876308918,0.3063178479727252,0.14415342099406872,2.1371164607546076,1.980121065423752,21643264
9.53,9.823428015022424,9.236571984977575,8.36,8.734699879903904,7.985300120096095,0.20362831833772352,2.0621750394503273,0.24862208800202756,0.15863454867341947,2.1252654262154724,1.999084652685182,21807104
9.319999999999999,9.64186953878862,8.998130461211376,8.65,9.019459064038223,8.280540935961778,0.22077148032064234,2.060537998378277,0.2832180171976815,0.15832494344360315,2.1026785369104246,2.0183974598461294,21970944
9.45,9.586014705087354,9.313985294912644,8.849999999999998,9.119258240356723,8.580741759643272,0.2123947972431779,2.0585143779714903,0.26817535165601075,0.15661424283034503,2.1189310839719937,1.9980976719709869,22134784
9.42,9.618997487421323,9.221002512578677,8.309999999999999,8.698458491991099,7.921541508008898,0.20837254578558104,2.066226434707642,0.27345756042744246,0.14328753114371962,2.1196956971723586,2.012757172242925,22298624
9.3,9.489736659610104,9.110263340389897,8.54,8.773238075793811,8.306761924206187,0.20816941360632582,2.0640111729502677,0.26072888218701273,0.1556099450256389,2.104592385137092,2.0234299607634436,22462464
9.529999999999998,9.775153013442623,9.284846986557373,8.499999999999998,8.909878030638382,8.090121969361615,0.21140277233595645,2.07076993137598,0.26891599343783634,0.15388955123407655,2.1209455703215805,2.02059429243038,22626304
9.369999999999997,9.692645316098032,9.047354683901963,8.270000000000001,8.772095608425328,7.767904391574674,0.2537312384073932,2.0663532892862957,0.2925434154422552,0.2149190613725312,2.114123910406845,2.018582668165746,22790144
9.469999999999999,9.631554944214034,9.308445055785963,8.440000000000001,8.809323706252389,8.070676293747614,0.22902104031915466,2.0600746427973116,0.29111966144104745,0.16692241919726186,2.1133803181584234,2.0067689674361997,22953984
9.360000000000003,9.570713075057057,9.149286924942949,8.760000000000002,9.025329983228433,8.49467001677157,0.18694629982734715,2.0550079166889192,0.24573944803654935,0.12815315161814494,2.1082786012982657,2.0017372320795728,23117824
9.4,9.652982212813471,9.14701778718653,8.809999999999999,9.193275357934734,8.426724642065263,0.24998369687236846,2.0589578593770663,0.33123743293319335,0.16872996081154357,2.0975009395618667,2.020414779192266,23281664
9.48,9.673907194296653,9.286092805703348,8.48,8.736124969497315,8.223875030502686,0.23485935754142692,2.049026451011499,0.31575584382698263,0.15396287125587121,2.117261071285447,1.9807918307375507,23445504
9.389999999999999,9.59712315177208,9.182876848227918,8.559999999999999,9.007660585711987,8.11233941428801,0.20240324980889754,2.057282382249832,0.26359530556122435,0.1412111940565707,2.1142937221758293,2.000271042323835,23609344
9.36,9.597486841740757,9.122513158259242,8.5,8.834664010613631,8.165335989386369,0.18984060877313214,2.0520320857564607,0.2554954945395358,0.12418572300672845,2.106477874739298,1.9975862967736235,23773184
9.42,9.62880613017821,9.21119386982179,8.49,9.1747627326308,7.8052372673692005,0.24975747115289168,2.0569495042165125,0.32212592932367684,0.17738901298210652,2.1313116307757713,1.9825873776572536,23937024
9.429999999999998,9.644709105535837,9.21529089446416,8.62,8.941869538788621,8.298130461211377,0.19041438934703664,2.0369238818685216,0.25515576242415106,0.1256730162699222,2.120624284287344,1.9532234794496992,24100864
9.56,9.825329983228432,9.294670016771569,8.57,8.819198715887543,8.320801284112457,0.23294017439087228,2.0416069785753885,0.3020334616992357,0.16384688708250889,2.130268384233969,1.952945572916808,24264704
9.47,9.68470910553584,9.255290894464162,8.63,8.94953090617341,8.310469093826592,0.2586506301537156,2.032563288509846,0.336045637210994,0.18125562309643717,2.114748076554132,1.9503785004655596,24428544
9.45,9.683452350598573,9.216547649401425,8.6,8.799999999999999,8.4,0.18434035743897154,2.035408194859823,0.23129918004662064,0.13738153483132243,2.122336113537535,1.9484802761821105,24592384
9.489999999999998,9.627477270848674,9.352522729151323,8.51,8.851906419945575,8.168093580054425,0.22797487179438272,2.047923723359903,0.31581409727496995,0.1401356463137955,2.106793739609505,1.9890537071103012,24756224
9.399999999999999,9.65298221281347,9.147017787186527,8.709999999999999,8.88578395831247,8.534216041687529,0.1732578746664027,2.029249500731627,0.23334904667647485,0.11316670265633053,2.0906509842595695,1.9678480172036843,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-coinrun-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.59,4.528562730988185,2.651437269011815,3.3199999999999994,3.9568673331236255,2.6831326668763733,0.2940758452517912,2.706757751107216,0.44758507872002185,0.14056661178356053,2.708238949840161,2.7052765523742712,16384
5.96,6.34262252939418,5.57737747060582,5.26,5.687083130081252,4.832916869918748,2.9920592372616133,2.3621398518482843,3.8151535103728444,2.168964964150382,2.4326441932600567,2.291635510436512,180224
6.409999999999999,6.867055795281057,5.952944204718942,5.74,6.095527776692624,5.384472223307377,2.420384535690148,1.9470243424177167,2.9955741025645595,1.8451949688157367,2.047661552346975,1.8463871324884586,344064
6.56,6.994050688284213,6.125949311715786,6.110000000000001,6.520974451760692,5.699025548239311,1.820427420983712,1.9304920484622319,2.6605727395406156,0.9802821024268082,2.0493156734369755,1.811668423487488,507904
6.849999999999999,7.442030404624626,6.257969595375371,6.1899999999999995,6.588622628559895,5.791377371440104,1.4222363817195096,1.9359622657299043,1.9546759571141665,0.8897968063248528,2.0769193833707575,1.7950051480890512,671744
7.06,7.786911273815449,6.33308872618455,6.76,7.283832034148352,6.236167965851648,1.6945270995299022,1.871728473901749,2.3305659622127117,1.0584882368470927,2.0661082502594645,1.6773486975440335,835584
7.01,7.385366487582469,6.634633512417531,6.510000000000001,7.0381098370604365,5.981890162939565,1.621288031960527,1.8679130499561627,2.268366359122694,0.9742097047983599,2.070935224325464,1.6648908755868612,999424
7.269999999999999,7.616554469023268,6.923445530976729,6.730000000000001,7.1400000000000015,6.320000000000001,1.191151917974154,1.9155496408541997,1.698752141195744,0.6835516947525642,2.093149960695984,1.7379493210124155,1163264
7.5,7.822490309931942,7.177509690068058,6.989999999999999,7.398533964316309,6.58146603568369,1.3182156031330428,1.9384230916698777,1.7411190684315208,0.8953121378345648,2.1027048387813525,1.7741413445584029,1327104
7.409999999999999,8.075507325278993,6.744492674721005,7.210000000000001,7.762177507691142,6.65782249230886,1.3754676741858323,1.8443653022249538,1.8281540909469909,0.9227812574246737,1.9914140450391626,1.6973165594107449,1490944
7.38,7.961033561853358,6.798966438146642,7.0,7.576194411635518,6.423805588364482,1.0447861152390638,1.875782819588979,1.4913035175860465,0.5982687128920812,2.2181375369264087,1.533428102251549,1654784
7.9399999999999995,8.411593044902064,7.468406955097936,7.45,8.095368112010503,6.804631887989498,1.042055957267682,1.9152603154381116,1.5306493878112584,0.5534625267241056,2.1319773015006644,1.698543329375559,1818624
8.03,8.602800139664787,7.457199860335212,7.4799999999999995,7.886939798987515,7.073060201012484,1.3857252739369872,1.9405869359771408,1.7771808820273836,0.9942696658465907,2.1541721823945092,1.7270016895597724,1982464
8.09,8.574664832642105,7.605335167357895,7.6,8.308519583356734,6.891480416643265,1.0550957094877957,1.9824845597147942,1.598464435754767,0.5117269832208244,2.216515739105794,1.7484533803237943,2146304
8.120000000000001,8.553128156554155,7.6868718434458465,7.610000000000002,8.064862616621769,7.155137383378236,1.0869095652053753,1.984783098101616,1.497728458494311,0.6760906719164396,2.2381431282509383,1.7314230679522933,2310144
8.27,8.694381903478458,7.845618096521541,7.8100000000000005,8.286340214552583,7.333659785447418,0.729275014748176,1.9565169721841813,1.1359642567988104,0.3225857726975416,2.2163456754014277,1.6966882689669347,2473984
8.109999999999998,8.590520551069357,7.629479448930639,7.779999999999999,8.244327470649756,7.315672529350244,0.6850078820561368,2.0639997700850166,1.0086266954009573,0.3613890687113163,2.21909678724612,1.9089027529239133,2637824
8.510000000000002,8.885366487582472,8.134633512417532,7.799999999999999,8.096647939483825,7.503352060516172,0.7702934749424457,2.0393024628361065,1.0265685127319022,0.5140184371529892,2.2209268199304666,1.8576781057417464,2801664
8.47,8.742213151776324,8.197786848223677,7.63,7.916530975637888,7.343469024362112,0.7474290764580169,2.120296917855739,1.058850351390291,0.4360078015257429,2.283152650326314,1.9574411853851643,2965504
8.28,8.543818119165458,8.01618188083454,8.03,8.358785644455471,7.701214355544527,0.8370478459944326,2.125666602452596,1.3561934576984425,0.31790223429042286,2.3091109712536553,1.942222233651537,3129344
8.080000000000002,8.499046536795142,7.660953463204862,7.6800000000000015,8.137820925690384,7.222179074309618,0.6284961180761457,2.13178159147501,0.8875520362527028,0.36944019989958854,2.370890646997551,1.8926725359524694,3293184
8.33,8.794865571966778,7.865134428033222,7.93,8.52,7.34,0.6931747414792577,2.2372591565052664,1.3530198200528183,0.033329662905697166,2.4635088068193736,2.0110095061911593,3457024
8.31,8.940000000000001,7.680000000000001,7.869999999999999,8.717407812095214,7.022592187904784,0.7497009792675574,2.241083287696044,1.182340795007406,0.31706116352770863,2.4087915377514078,2.0733750376406803,3620864
8.22,8.953212111192935,7.486787888807067,7.9799999999999995,8.433431361950184,7.526568638049814,0.800291706994176,2.2062251855929693,1.2736199961167576,0.32696341787159433,2.379821620554973,2.0326287506309657,3784704
8.129999999999999,8.863552997403731,7.3964470025962665,7.859999999999999,8.544397545290746,7.175602454709253,0.490696004157265,2.26043725113074,0.6451136825279372,0.3362783257865928,2.40561550936646,2.1152589928950194,3948544
7.74,8.99475097130865,6.48524902869135,7.400000000000001,8.529601699715435,6.270398300284566,0.481845293349276,2.3189753234386448,0.7398718705706526,0.2238187161278994,2.4440351792790316,2.193915467598258,4112384
8.139999999999999,9.270663522008205,7.009336477991793,7.679999999999998,8.66873656754466,6.691263432455337,0.45496415700763465,2.28509994049867,0.675635855742809,0.23429245827246029,2.4046752151896342,2.1655246658077054,4276224
8.059999999999999,8.686418390534632,7.4335816094653655,7.31,8.265458005356592,6.354541994643406,0.4728168684368332,2.2900878444314,0.817554288046868,0.1280794488267984,2.4665204396019673,2.113655249260833,4440064
8.12,8.88393717019137,7.356062829808628,7.7700000000000005,8.56504716841204,6.974952831587962,0.45674774196619783,2.315193756421407,0.7626343596579985,0.15086112427439718,2.4817596331868264,2.148627879655988,4603904
7.629999999999998,8.84741529479467,6.412584705205325,7.470000000000001,8.60758516164725,6.332414838352751,0.41188634798551604,2.3578799496094383,0.6223736091824683,0.20139908678856372,2.4513570861474516,2.264402813071425,4767744
7.359999999999999,8.569297316626479,6.150702683373521,6.82,8.352840500508778,5.2871594994912225,0.38733923053368924,2.3471771130959196,0.6253901088223257,0.1492883522450528,2.4832663383707705,2.2110878878210687,4931584
7.43,9.763259522642091,5.096740477357908,6.75,8.804385552908704,4.695614447091296,0.520979759702459,2.300149927039941,1.0220765006488794,0.019883018756038484,2.498458968130072,2.10184088594981,5095424
7.710000000000001,8.998759093081404,6.421240906918598,7.090000000000001,8.437182244538578,5.742817755461423,0.4621519000114252,2.2884098341067634,0.7776844769307174,0.14661932309213305,2.42839137939067,2.1484282888228567,5259264
8.08,8.942322445492405,7.217677554507596,7.789999999999999,8.754831591522581,6.825168408477417,0.6509265750646592,2.3459535757700603,1.1419575357106146,0.1598956144187038,2.4476850974083626,2.244222054131758,5423104
7.6,8.837739875741264,6.362260124258736,7.5,8.731259517729711,6.268740482270289,0.5037185107357799,2.3463341335455583,0.8478949953996189,0.15954202607194085,2.490109752018504,2.202558515072613,5586944
8.080000000000002,8.55916594202844,7.600834057971564,7.790000000000001,8.3385435260761,7.241456473923901,0.485934748655806,2.3156825502713527,0.9883892483749079,-0.01651975106329595,2.4608703232680678,2.1704947772746377,5750784
8.13,9.469440181568405,6.790559818431596,7.69,8.875284775908305,6.5047152240916954,0.5782102282469472,2.2063940058151883,0.9631515269348144,0.19326892955908004,2.3465582906087836,2.066229721021593,5914624
7.790000000000001,9.09034610777285,6.489653892227151,7.539999999999999,8.52812954616285,6.551870453837149,0.3804563526374598,2.2835218181212746,0.6074986286006915,0.15341407667422816,2.391536506998923,2.175507129243626,6078464
8.0,8.8,7.2,7.720000000000001,8.569470423263812,6.870529576736189,0.35302907653773824,2.3147466922799746,0.5468982346070375,0.15915991846843902,2.443971837991745,2.185521546568204,6242304
8.17,8.728659108938537,7.611340891061463,7.590000000000001,8.328173421358423,6.851826578641578,0.342789962006888,2.37165112098058,0.5114214509688894,0.17415847304488663,2.513166260499511,2.2301359814616495,6406144
7.970000000000001,9.117214016650774,6.8227859833492275,7.289999999999999,8.187162192694274,6.392837807305724,0.3937127338101466,2.3606550335884093,0.701991365253648,0.08543410236664517,2.470544016895507,2.2507660502813116,6569984
7.980000000000001,8.682566722810014,7.2774332771899894,7.950000000000001,8.744040301244214,7.1559596987557885,0.3096287595108151,2.380484985311826,0.47879587365309145,0.14046164536853872,2.493949316802779,2.267020653820873,6733824
8.430000000000001,9.331165911472468,7.528834088527535,7.659999999999999,8.663194896318755,6.6568051036812435,0.5566563576149444,2.2994791020949683,0.9617875857058429,0.1515251295240459,2.4137129441956255,2.185245259994311,6897664
8.23,8.8529767250869,7.607023274913099,7.800000000000002,8.421288982680364,7.178711017319639,0.44339149054139854,2.3286359598239263,0.6450134771593772,0.24176950392341984,2.4114388615259794,2.2458330581218733,7061504
8.350000000000001,9.144040301244214,7.555959698755789,7.629999999999998,8.44859635963031,6.811403640369686,0.46149252063284313,2.3823453913132355,0.7880503825581769,0.13493465870750931,2.528080630524163,2.236610152102308,7225344
8.280000000000001,8.67191835884531,7.888081641154693,7.830000000000001,8.324064773081426,7.3359352269185765,0.47536092658216755,2.3091385523478194,0.7017373915877081,0.24898446157662704,2.430373254733839,2.1879038499618,7389184
8.4,8.7286335345031,8.0713664654969,8.18,8.841513416341648,7.51848658365835,0.37041435561453306,2.3435886502265926,0.5654690773764858,0.17535963385258035,2.4588895172062397,2.2282877832469454,7553024
8.77,9.194381903478458,8.345618096521541,8.110000000000001,8.51607881008494,7.703921189915063,0.582326899950082,2.271412797768911,0.8521371380154582,0.31251666188470584,2.42509334039836,2.117732255139462,7716864
8.54,8.898329457343378,8.18167054265662,8.21,8.702848861214065,7.717151138785937,0.32679920018029707,2.240269341071447,0.5241389229315788,0.12945947742901534,2.3753215756258608,2.1052171065170335,7880704
8.579999999999998,8.989389789809172,8.170610210190825,8.330000000000002,8.781774279923063,7.878225720076941,0.4712312923899541,2.2964929779370626,0.9182527223567158,0.024209862423192396,2.446563286508493,2.146422669365632,8044544
8.66,9.037359245282264,8.282640754717736,8.2,8.695983870705488,7.7040161292945095,0.5370813829203447,2.246091272433599,0.7670261554693535,0.3071366103713359,2.3171106282766183,2.17507191659058,8208384
8.709999999999999,8.96079872407969,8.459201275920309,8.249999999999998,8.526586333718784,7.973413666281211,0.6185619697595637,2.2507707019646963,0.9232339981812094,0.31388994133791787,2.322312014350749,2.1792293895786434,8372224
8.790000000000001,9.04475478405714,8.535245215942862,8.330000000000002,8.770567815438216,7.889432184561788,0.5227934197833141,2.2945177127917606,0.812409844979098,0.23317699458753022,2.4099427607670605,2.179092664816461,8536064
8.319999999999999,9.568038460945814,7.071961539054183,7.69,8.68141313285633,6.698586867143672,0.44566068869705006,2.347621995210648,0.7289155282933935,0.16240584910070666,2.4765146173468717,2.218729373074424,8699904
8.22,9.557011593068662,6.882988406931339,7.76,9.051665591397402,6.468334408602598,0.43632079086576897,2.399605490763982,0.8377044292696614,0.03493715246187662,2.506610731667345,2.292600249860619,8863744
8.150000000000002,8.781268564083467,7.5187314359165365,7.7299999999999995,8.346522505671933,7.113477494328065,0.2431597412874301,2.441537690162659,0.47224161993343494,0.014077862641425215,2.561010321624014,2.3220650587013036,9027584
8.629999999999999,9.006961536499414,8.253038463500584,8.14,8.686260011349907,7.5937399886500945,0.3850396058211724,2.309924707810084,0.5994493286902366,0.17062988295210826,2.448006874107254,2.171842541512914,9191424
8.7,8.940831891575845,8.459168108424153,8.139999999999999,8.552795348811005,7.727204651188993,0.4553218537320694,2.222046248614788,0.683436901957428,0.22720680550671082,2.3727308690964417,2.0713616281331344,9355264
8.870000000000001,9.089317121994615,8.650682878005387,8.23,8.699148164229596,7.760851835770405,0.4086206478998065,2.2721222033103308,0.6055064961616623,0.21173479963795067,2.379608496606316,2.1646359100143457,9519104
8.77,9.177553677446296,8.362446322553703,8.14,8.397681974534503,7.882318025465498,0.3811650095895553,2.3345821678638456,0.6293245699929919,0.13300544918611862,2.4694007900046797,2.1997635457230116,9682944
8.470000000000002,8.827910603363469,8.112089396636536,8.14,8.35540659228538,7.92459340771462,0.3719685095207144,2.349762179454168,0.6107927165927148,0.133144302448714,2.439157308803959,2.260367050104377,9846784
8.640000000000002,8.947245829914747,8.332754170085257,8.190000000000001,8.593608721412213,7.78639127858779,0.46122999407040577,2.2847115809718774,0.6905250569363015,0.23193493120451006,2.4229367814663543,2.1464863804774006,10010624
8.73,9.186179789118283,8.273820210881718,8.309999999999999,8.72097445176069,7.899025548239308,0.6144324133172631,2.2830947736899057,1.0168106624316422,0.21205416420288387,2.4253104308873414,2.14087911649247,10174464
8.669999999999998,9.601718841711381,7.738281158288616,8.19,9.144410813015025,7.235589186984975,0.35768975357835486,2.3706174085537595,0.54203945064609,0.17334005651061968,2.5048733175251097,2.2363614995824093,10338304
8.629999999999999,9.268827050147376,7.991172949852622,7.93,8.3773253849269,7.482674615073099,0.34631036268547183,2.3212295333544413,0.497488577278454,0.19513214809248963,2.479430465129367,2.1630286015795157,10502144
8.639999999999999,8.927054001888145,8.352945998111853,8.22,8.538747549010186,7.901252450989816,0.36284822951226187,2.304904638727506,0.5407567025762219,0.18493975644830188,2.419467075903447,2.190342201551565,10665984
8.639999999999999,9.440249960949702,7.839750039050297,8.17,8.662036584005701,7.677963415994298,0.37919612503610556,2.3326520770788193,0.5737884751123904,0.18460377495982072,2.46017888127465,2.2051252728829884,10829824
8.72,9.124474968323135,8.315525031676867,8.36,8.82518813398452,7.894811866015479,0.5608780632416408,2.25108113437891,0.8115014773401175,0.3102546491431642,2.3923224529676297,2.10983981579019,10993664
8.75,9.082415402771893,8.417584597228107,8.379999999999999,8.728711915483252,8.031288084516746,0.42120246191819516,2.290448740621408,0.6204952523223113,0.22190967151407898,2.416983757554509,2.1639137236883066,11157504
8.35,9.152807573457052,7.5471924265429475,7.540000000000001,8.695162326255494,6.384837673744508,0.354659922576199,2.2965812901655833,0.6770258861183707,0.03229395903402732,2.442395842803864,2.1507667375273027,11321344
8.450000000000001,9.238986691902976,7.661013308097026,7.869999999999999,8.73145226217127,7.008547737828728,0.3384192834453036,2.314437695344289,0.575576390785369,0.10126217610523813,2.465815390203375,2.163060000485203,11485184
8.68,9.344529909033445,8.015470090966554,8.139999999999997,8.72514955353311,7.554850446466885,0.32498533222824333,2.280375298857689,0.4849140926415878,0.16505657181489888,2.4044883822046046,2.1562622155107736,11649024
8.52,9.898985134075055,7.141014865924944,7.710000000000001,9.218940025315785,6.201059974684217,0.3161967849203696,2.2576338216662406,0.542763890154234,0.08962967968650523,2.398067559505943,2.117200083826538,11812864
8.91,9.414876222454573,8.405123777545427,8.290000000000001,8.762122865364516,7.817877134635486,0.5662686072289943,2.2302548388640084,1.0350512685654758,0.09748594589251292,2.339902333028594,2.120607344699423,11976704
8.76,9.18,8.34,8.370000000000001,8.749605057922047,7.9903949420779545,0.4134568340765933,2.2694481720527007,0.6550135513345133,0.17190011681867323,2.4001142426008544,2.138782101504547,12140544
8.760000000000002,9.043548937575158,8.476451062424845,8.440000000000001,8.76310988842807,8.116890111571932,0.4619384780526161,2.26918185253938,0.6672523222138889,0.25662463389134343,2.373383497233214,2.164980207845546,12304384
8.75,9.085410196624968,8.414589803375032,8.57,8.863428015022425,8.276571984977576,0.454494247958064,2.280789302786191,0.7139709450021201,0.1950175509140078,2.3977446202858523,2.16383398528653,12468224
8.43,9.071950153828162,7.788049846171838,8.040000000000001,9.053114011353117,7.026885988646885,0.4150356691330671,2.3639588803052907,0.748912873680887,0.08115846458524728,2.497130387396019,2.230787373214562,12632064
8.479999999999999,9.403904756996086,7.556095243003911,8.120000000000001,9.111766101457397,7.1282338985426055,0.4168752892253299,2.276900386810303,0.7710828135787738,0.06266776487188597,2.4324428403714546,2.121357933249151,12795904
8.52,9.375336191213723,7.664663808786276,7.99,8.810304821392634,7.169695178607367,0.30315296555248394,2.314297377069791,0.50164373538994,0.10466219571502786,2.473104935072995,2.1554898190665877,12959744
8.930000000000001,9.356731765867039,8.503268234132964,8.260000000000002,8.824269439186637,7.695730560813367,0.34642437022800243,2.3450593084096907,0.5461347594188961,0.14671398103710878,2.4794773149789635,2.210641301840418,13123584
8.850000000000001,9.179393381840013,8.52060661815999,8.43,8.790693775937429,8.06930622406257,0.515397584438324,2.2576854854822157,0.870644904041826,0.1601502648348218,2.390625931286807,2.1247450396776246,13287424
8.889999999999999,9.257287353444138,8.52271264655586,8.49,8.76,8.22,0.3213251389563084,2.2715551992257432,0.4801143522900552,0.16253592562256153,2.389483864251078,2.1536265342004084,13451264
9.02,9.36,8.68,8.6,9.049444101084884,8.150555898915115,0.30862507571776704,2.3338948100805283,0.5089844958035843,0.10826565563194981,2.461173176022172,2.2066164441388847,13615104
8.89,9.41239831546436,8.367601684535641,8.41,8.724483703870328,8.095516296129672,0.5963031916879117,2.2500606576601667,0.9136079940322255,0.2789983893435979,2.360071272859972,2.1400500424603615,13778944
8.99,9.457867502611583,8.522132497388418,8.46,8.776859590355098,8.143140409644904,0.4640659203287214,2.2393879860639574,0.755208776550096,0.1729230641073468,2.4209623975043955,2.0578135746235193,13942784
8.78,9.174461658466319,8.38553834153368,8.34,9.022934843158554,7.657065156841445,0.29947041606840985,2.296982124447822,0.47240280211268826,0.12653803002413141,2.464678131840156,2.1292861170554884,14106624
8.8,9.264758001544891,8.33524199845511,8.15,8.64040799340957,7.659592006590431,0.2754485907653967,2.29566711684068,0.44742402253523694,0.1034731589955564,2.436364782051635,2.154969451629725,14270464
8.370000000000001,9.418856520216185,7.321143479783818,7.899999999999999,8.762554346113912,7.037445653886086,0.3406720410993633,2.4181781838337577,0.5783164004522146,0.10302768174651197,2.5035826795527854,2.33277368811473,14434304
8.35,9.360198000393982,7.339801999606017,7.9399999999999995,8.974601372510204,6.905398627489794,0.24862856222316623,2.3032923797766367,0.383904094619941,0.11335302982639145,2.4586589418110574,2.147925817742216,14598144
8.639999999999999,9.322934843158553,7.957065156841444,8.02,8.86829240241794,7.17170759758206,0.2976885478788366,2.3403427402178445,0.4579979307413079,0.1373791650163653,2.4545074277832732,2.2261780526524158,14761984
8.59,9.076723740945518,8.103276259054482,8.360000000000001,8.734699879903905,7.985300120096097,0.3436531868918488,2.226970796783765,0.5597997005000235,0.12750667328367415,2.3662731032174125,2.0876684903501173,14925824
8.809999999999999,9.284236228055173,8.335763771944825,8.37,8.76,7.9799999999999995,0.38845846767847736,2.2575674210985506,0.619044211773093,0.15787272358386178,2.3805070628345177,2.1346277793625834,15089664
9.02,9.587097875150313,8.452902124849686,8.43,8.98145262715849,7.87854737284151,0.33558798715627447,2.2370563169320423,0.5489832758549387,0.12219269845761022,2.385380073382634,2.088732560481451,15253504
9.020000000000001,9.439046536795141,8.600953463204862,8.71,9.101024295920343,8.318975704079659,0.3608308724748592,2.327440964182218,0.5675655230469465,0.15409622190277178,2.4309205778926644,2.2239613504717712,15417344
9.069999999999999,9.37347981810987,8.766520181890128,8.54,8.909323706252387,8.170676293747611,0.35322149318332463,2.224080014725526,0.5557471615195483,0.15069582484710098,2.350701691850717,2.097458337600335,15581184
8.879999999999999,9.222928563989644,8.537071436010354,8.53,8.879428104193122,8.180571895806876,0.3630760815615455,2.204257679979006,0.5051384884044621,0.22101367471862896,2.3448293745628326,2.0636859853951797,15745024
8.91,9.335323406362734,8.484676593637266,8.38,8.875580467734554,7.884419532265446,0.3520778899236271,2.3025435457626977,0.5157322939236526,0.18842348592360164,2.4221771752283456,2.18290991629705,15908864
9.069999999999999,9.433455636907723,8.706544363092274,8.499999999999998,8.876828873628334,8.123171126371663,0.23363146321886838,2.3191953718662264,0.36958927394596,0.09767365249177676,2.4353667115322826,2.20302403220017,16072704
9.0,9.409878030638383,8.590121969361617,8.540000000000001,8.86310988842807,8.216890111571931,0.3830209458402047,2.296556819478671,0.5735808114039604,0.19246108027644887,2.4033025247400417,2.1898111142173002,16236544
8.979999999999999,9.34276714294434,8.617232857055658,8.63,8.943209195267317,8.316790804732685,0.4919137049776813,2.2096171334385875,0.76158991192205,0.2222374980333126,2.32928486580091,2.089949401076265,16400384
9.14,9.39377155080899,8.88622844919101,8.59,8.931906419945575,8.248093580054425,0.4797949086874723,2.220313800374667,0.7111024975322148,0.24848731984272987,2.347687852445122,2.092939748304212,16564224
8.979999999999999,9.275972971738973,8.684027028261024,8.47,8.882431812546026,8.057568187453976,0.3767994755879044,2.2392078071832655,0.5091347520615679,0.24446419911424086,2.3612340345376004,2.1171815798289306,16728064
9.1,9.466060104354462,8.733939895645538,8.8,9.187298334620742,8.41270166537926,0.4462632479146123,2.2428072571754454,0.7448011444614728,0.14772535136775183,2.4356198386312293,2.0499946757196614,16891904
9.139999999999999,9.562374241638857,8.717625758361141,8.549999999999999,8.867017349682946,8.232982650317052,0.40588088883087037,2.2850342959165575,0.6218934791691748,0.18986829849256595,2.3896552830535924,2.1804133087795226,17055744
9.31,9.627647603485372,8.99235239651463,8.629999999999999,8.93347981810987,8.326520181890128,0.2949169971126442,2.3081848005453742,0.45496078635990156,0.13487320786538684,2.423181291425239,2.1931883096655094,17219584
9.040000000000001,9.47634848458543,8.603651515414573,8.370000000000001,9.114378935757857,7.625621064242144,0.27000125218958904,2.41289608279864,0.4652014508712904,0.07480105350788765,2.501999026812344,2.3237931387849358,17383424
8.940000000000001,9.347921561087423,8.53207843891258,8.250000000000002,8.941736944220851,7.558263055779151,0.2698935721147185,2.3863103687763214,0.44771173779366935,0.09207540643576759,2.510647940184372,2.2619727973682706,17547264
9.1,9.619615242270664,8.580384757729336,8.549999999999999,8.850832179129826,8.249167820870172,0.3896063896361738,2.313098855316639,0.7085437133464394,0.07066906592590816,2.496563709841955,2.129634000791323,17711104
9.219999999999999,9.52265491900843,8.917345080991568,8.350000000000001,8.786463056855906,7.913536943144098,0.40814213973159597,2.161503042777379,0.7680920253080721,0.04819225415511985,2.277422477295667,2.0455836082590912,17874944
9.05,9.414005494464027,8.685994505535975,8.530000000000001,9.001274866717928,8.058725133282074,0.44946230223868033,2.190613351265589,0.7616569942817069,0.13726761019565387,2.3490057253087486,2.0322209772224293,18038784
9.309999999999999,9.679999999999998,8.94,8.62,8.847156333832011,8.392843666167987,0.41086321519687774,2.1892223079999287,0.6339529602660986,0.18777347012765686,2.2749232164978004,2.103521399502057,18202624
9.32,9.625941170815567,9.014058829184433,8.5,8.935889894354068,8.064110105645932,0.43742925913053715,2.313645066817602,0.6800087311372165,0.19484978712385786,2.4338081787500547,2.193481954885149,18366464
9.250000000000002,9.500000000000002,9.000000000000002,8.760000000000002,8.970713075057056,8.549286924942948,0.36992710485743974,2.2817517230908075,0.7352141097725778,0.004640099942301634,2.412210363495653,2.151293082685962,18530304
8.98,9.23219040425837,8.72780959574163,8.56,8.932021504754765,8.187978495245236,0.37701892470940945,2.2577846169471742,0.51993465791572,0.23410319150309883,2.3517416432574394,2.163827590636909,18694144
9.309999999999999,9.636955654485435,8.983044345514562,8.650000000000002,8.954138126514913,8.345861873485092,0.4164975617080926,2.3018673638502753,0.7950473489115418,0.03794777450464337,2.441196146183584,2.1625385815169667,18857984
9.099999999999998,9.50249223594996,8.697507764050036,8.74,9.089857113690718,8.390142886309283,0.3159848678934698,2.295123901963234,0.5855626141900416,0.04640712159689797,2.472644377317052,2.117603426609416,19021824
9.100000000000001,9.538178046004134,8.661821953995869,8.610000000000001,8.933882694814034,8.286117305185968,0.3429130298881016,2.301198688149452,0.5435342435709717,0.14229181620523149,2.477300083049821,2.125097293249083,19185664
9.080000000000002,9.542168800331655,8.617831199668348,8.45,8.799999999999999,8.1,0.3439796393892417,2.1848640188574793,0.5276293098422488,0.16032996893623463,2.3062254041372583,2.0635026335777003,19349504
9.29,9.52,9.059999999999999,8.75,9.003968501984007,8.496031498015993,0.46255144261134173,2.247292055686315,0.7874723273374382,0.1376305578852452,2.361970846630068,2.1326132647425617,19513344
9.349999999999998,9.67015621187164,9.029843788128355,8.81,9.237668095606862,8.382331904393139,0.48491722966233886,2.1986859162648518,0.6680542550139826,0.3017802043106951,2.2954239863387875,2.101947846190916,19677184
9.190000000000001,9.387230829233161,8.992769170766842,8.720000000000002,8.983818119165461,8.456181880834544,0.4314029910291235,2.2469807018836336,0.7541728391504048,0.10863314290784215,2.3598496185662325,2.1341117852010347,19841024
9.250000000000002,9.446214168703488,9.053785831296516,8.709999999999999,8.95677925358506,8.463220746414938,0.31310832127928734,2.2574161003033324,0.5043159341117217,0.121900708446853,2.3740050510284774,2.1408271495781874,20004864
9.31,9.56475478405714,9.055245215942861,8.82,9.148024389337134,8.491975610662866,0.33615547671603657,2.2736258169015247,0.645617960014705,0.02669299341736825,2.4254544638091695,2.12179716999388,20168704
9.440000000000001,9.747245829914746,9.132754170085256,8.889999999999999,9.329203825119954,8.450796174880043,0.3172405244937787,2.2525597055753073,0.5066437360551335,0.12783731293242398,2.386460544577695,2.1186588665729196,20332544
9.23,9.475153013442625,8.984846986557375,8.78,9.179499687108763,8.380500312891236,0.24417157747472323,2.209558716416359,0.35227881406627415,0.1360643408831723,2.354025315525294,2.065092117307424,20496384
9.130000000000003,9.394764045897476,8.865235954102529,8.629999999999999,9.01742741255621,8.242572587443789,0.44127199314534665,2.2793553292751314,0.9021827776945923,-0.01963879140389907,2.3730712472974913,2.1856394112527715,20660224
9.420000000000002,9.715972971738976,9.124027028261027,8.549999999999999,8.87326459750489,8.226735402495107,0.32099885786107424,2.2786627034346267,0.5046604193057398,0.13733729641640866,2.362095695004316,2.1952297118649375,20824064
9.23,9.573656805548792,8.886343194451209,8.72,9.005657137141714,8.434342862858287,0.3420112959031637,2.301897544662158,0.5175382658688948,0.1664843259374326,2.4399664620779764,2.1638286272463394,20987904
9.31,9.517123151772081,9.10287684822792,8.84,9.140665927567458,8.539334072432542,0.290109060301135,2.211149553457896,0.4568681004658445,0.12335002013642546,2.3321584631094083,2.090140643806384,21151744
9.260000000000002,9.61270384177097,8.907296158229034,8.739999999999998,9.00153393661244,8.478466063387557,0.5111565893515946,2.1836377476652467,0.8184607572564065,0.20385242144678262,2.3258479327095305,2.041427562620963,21315584
9.370000000000001,9.707786915081092,9.03221308491891,8.620000000000001,9.20103356185336,8.038966438146643,0.3599326629812519,2.2088274394472442,0.5385926936634556,0.1812726322990482,2.3589456356485434,2.058709243245945,21479424
9.22,9.413907194296653,9.026092805703348,8.819999999999999,9.05579652245103,8.584203477548966,0.4060528526082635,2.1917247787117957,0.5944295524927757,0.21767615272375127,2.3211260725100726,2.062323484913519,21643264
9.34,9.53078784028339,9.14921215971661,8.9,9.37539457296019,8.424605427039811,0.33169631234680613,2.2279701044162112,0.46126651977710503,0.20212610491650723,2.3799884017913056,2.075951807041117,21807104
9.239999999999998,9.547245829914743,8.932754170085254,8.73,8.958254244210266,8.501745755789734,0.2891237286385148,2.222619784871737,0.43885656703415304,0.1393908902428766,2.3484899739313385,2.096749595812135,21970944
9.3,9.726614580154031,8.87338541984597,8.799999999999999,9.128633534503098,8.4713664654969,0.2658119334218402,2.298901219169299,0.4209715153802419,0.11065235146343844,2.4438497738803724,2.1539526644582256,22134784
9.27,9.470249843945007,9.069750156054992,8.760000000000002,8.940000000000001,8.580000000000002,0.2700206294578189,2.2052870427568756,0.48434340591418956,0.05569785300144825,2.354459961078299,2.056114124435452,22298624
9.42,9.698567765543682,9.141432234456317,8.81,9.127647603485372,8.49235239651463,0.3242769216187298,2.1492287387450535,0.5536928842624835,0.09486095897497601,2.304570812898176,1.993886664591931,22462464
9.39,9.592237484161567,9.187762515838434,8.72,8.987581763205194,8.452418236794808,0.27411969132566194,2.2737162361542387,0.5120470302557857,0.036192352395538196,2.4458463972562945,2.101586075052183,22626304
9.290000000000001,9.54079872407969,9.039201275920313,8.629999999999999,8.993455636907724,8.266544363092274,0.35370115585780393,2.1480056628584863,0.6170945237650429,0.09030778795056488,2.2772235228796536,2.018787802837319,22790144
9.51,9.696815416922693,9.323184583077307,8.790000000000001,9.178458491991101,8.4015415080089,0.30287198767376444,2.2470548103253045,0.4395236274806811,0.1662203478668478,2.375503890191606,2.118605730459003,22953984
9.499999999999998,9.709761769634028,9.290238230365969,8.77,8.98,8.559999999999999,0.41427194268132245,2.2271388610204057,0.6368622963502957,0.19168158901234922,2.3140685383172164,2.140209183723595,23117824
9.389999999999999,9.749026461420323,9.030973538579675,8.84,9.283170396123207,8.396829603876792,0.3705002388916909,2.179133814573288,0.5744157048232493,0.16658477296013252,2.2696932355595516,2.0885743935870247,23281664
9.49,9.72,9.26,8.98,9.262134719593318,8.697865280406683,0.5958784374097983,2.210249803463618,1.1323879213663632,0.05936895345323323,2.323162003998128,2.097337602929108,23445504
9.510000000000002,9.735610283453571,9.284389716546432,8.84,9.140665927567458,8.539334072432542,0.27257858438727756,2.2847917417685193,0.44906906693504445,0.09608810183951064,2.409336738222478,2.1602467453145606,23609344
9.48,9.724131112314675,9.235868887685326,8.76,9.05732137494637,8.462678625053629,0.33524211818973226,2.2185372466842335,0.5611278044976304,0.10935643188183414,2.3844461752861195,2.0526283180823475,23773184
9.469999999999999,9.723179778023443,9.216820221976555,8.71,9.164862616621768,8.255137383378234,0.4085713876100878,2.1882819692293802,0.7022226878511568,0.11492008736901882,2.256447014985926,2.1201169234728345,23937024
9.45,9.674722050542442,9.225277949457556,8.820000000000002,9.064131112314676,8.575868887685328,0.3057826620914663,2.2886168072621027,0.47347119925907194,0.1380941249238607,2.393898232297835,2.1833353822263706,24100864
9.4,9.67928480087538,9.120715199124621,8.830000000000002,9.066854385646542,8.593145614353462,0.2928421033546328,2.268085973461469,0.4159410591393863,0.1697431475698793,2.372710666505739,2.1634612804171987,24264704
9.39,9.72,9.06,8.719999999999999,9.032409987036266,8.407590012963732,0.32831952859026686,2.2291331470012663,0.5002841509805472,0.1563549061999865,2.3402725343396025,2.11799375966293,24428544
9.45,9.740688837074972,9.159311162925027,8.819999999999999,9.211918358845306,8.42808164115469,0.259212596155703,2.191505320866903,0.4247621948166507,0.09366299749475537,2.291783937619545,2.0912267041142614,24592384
9.3,9.56457513110646,9.035424868893541,8.9,9.152982212813471,8.64701778718653,0.2255034652460987,2.2057454198598863,0.3717103048204906,0.07929662567170681,2.327038658928749,2.0844521807910237,24756224
9.4,9.68982753492379,9.11017246507621,8.82,9.34687759489278,8.293122405107221,0.468673751790387,2.214015617469946,0.8257321695935707,0.11161533398720341,2.3000650128450544,2.127966222094838,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-coinrun-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.37,4.319789450352024,2.420210549647976,3.05,3.619649014745044,2.4803509852549555,0.4686794937122613,2.705585813522339,0.748839335698023,0.18851965172649965,2.7073479136234995,2.7038237134211784,16384,0.16425092190038412,2.2429590225219727
5.5600000000000005,6.08,5.040000000000001,5.390000000000001,6.010403094769845,4.769596905230157,1.105303393304348,2.520959994196892,1.2797854823580312,0.9308213042506644,2.58701678507873,2.454903203315054,180224,2.5926564216613768,5.042258358001709
6.23,6.884293512118224,5.575706487881777,5.619999999999999,6.190613704707483,5.049386295292515,1.3156584605574608,2.4050353884696962,1.4908378264061874,1.1404790947087342,2.543605123520992,2.2664656534184004,344064,4.690517783164978,5.741102790832519
5.79,6.5117340230306455,5.0682659769693545,5.76,6.304426303552647,5.215573696447352,1.131427789852023,2.3301450595259667,1.4573005739111882,0.805555005792858,2.565435849939448,2.0948542691124854,507904,6.07018084526062,5.260648226737976
6.7,7.23665631459995,6.163343685400051,6.05,6.701536645170477,5.398463354829523,1.0025927543640136,2.1170835971832274,1.1685798348982965,0.8366056738297308,2.3787908010963648,1.85537639327009,671744,5.856399726867676,6.263704395294189
6.56,6.9823742416388574,6.137625758361142,6.529999999999999,6.932616442783948,6.127383557216051,0.9965553618967533,2.1080187425017356,1.1261315416502675,0.866979182143239,2.2732831456312925,1.9427543393721785,835584,6.227084493637085,6.12984447479248
7.0299999999999985,7.379428104193122,6.680571895806875,6.220000000000001,6.616988664825585,5.823011335174416,0.9617302477359772,2.145841635763645,1.0164862310098874,0.9069742644620669,2.2457642721098368,2.0459189994174536,999424,6.491143465042114,6.569849586486816
7.519999999999999,8.04877216265609,6.991227837343907,7.0200000000000005,7.477820925690384,6.562179074309617,0.8281972773373127,2.074362778663635,0.9063104595139677,0.7500840951606578,2.1831798605421313,1.965545696785139,1163264,6.752608156204223,7.039093685150147
7.769999999999999,8.272095608425326,7.267904391574671,7.32,7.6418695387886215,6.998130461211379,0.7694385200738907,2.0617543905973434,0.8885464097819132,0.6503306303658681,2.228532356319069,1.8949764248756178,1327104,7.221361684799194,7.258627653121948
8.35,8.82169905660283,7.87830094339717,7.959999999999999,8.448262224629348,7.47173777537065,0.6303820054978132,2.078109931945801,0.729249121448619,0.5315148895470074,2.2680964514599182,1.8881234124316835,1490944,7.5892982006073,7.760030794143677
8.379999999999999,8.885568986390581,7.874431013609417,8.0,8.51185935568279,7.488140644317211,0.5970282774418593,1.972235868871212,0.6915089246011746,0.5025476302825439,2.174438411684544,1.7700333260578798,1654784,7.450566148757934,7.809629011154175
8.72,9.17122056690714,8.268779433092861,8.25,8.648120584747888,7.851879415252112,0.5225506667047739,1.9827787220478057,0.6195709778711931,0.4255303555383547,2.1819990299331438,1.7835584141624676,1818624,7.965431451797485,8.100876522064208
8.629999999999999,9.151632054229799,8.1083679457702,8.48,9.040000000000001,7.92,0.47835686765611174,1.9711334094405175,0.6023059021455982,0.3544078331666253,2.1529690071576217,1.7892978117234133,1982464,8.055713748931884,7.980359506607056
8.91,9.236955654485437,8.583044345514564,8.329999999999998,8.794865571966776,7.86513442803322,0.39544751662760974,1.9100861474871635,0.49596854338442375,0.2949264898707957,2.025928641951451,1.794243653022876,2146304,8.124884653091431,8.264640426635742
9.11,9.493275357934735,8.726724642065264,8.629999999999999,8.875153013442624,8.384846986557374,0.3619979426264763,1.8845603689551353,0.43961752330399945,0.2843783619489531,2.062351191343755,1.7067695465665158,2310144,8.353688669204711,8.39669942855835
9.260000000000002,9.589241552663088,8.930758447336915,8.62,8.868193472919817,8.371806527080182,0.32853870969265697,1.8509920179843902,0.4216016329148738,0.23547578647044015,2.0059937985229985,1.695990237445782,2473984,8.397984218597411,8.492214918136597
9.260000000000002,9.543548937575158,8.976451062424845,8.540000000000001,8.816405499221705,8.263594500778296,0.3424322437494993,1.857474336028099,0.3969401400008434,0.28792434749815526,2.022288385202719,1.6926602868534788,2637824,8.472869062423706,8.492409944534302
9.430000000000001,9.915901224530256,8.944098775469747,8.790000000000001,9.0243074902772,8.555692509722801,0.28213180527091025,1.8240785151720047,0.3493673835101187,0.2148962270317018,1.9681865490307437,1.6799704813132657,2801664,8.425190305709839,8.609013223648072
9.389999999999999,9.659999999999998,9.12,8.78,9.04,8.52,0.28297567851841443,1.839054201543331,0.34295763211136593,0.22299372492546293,1.9483731701159546,1.7297352329707076,2965504,8.53510503768921,8.550023651123047
9.48,9.762134719593318,9.197865280406683,8.85,9.163847096529503,8.536152903470496,0.2668630212545395,1.83589875549078,0.30101606800212855,0.23270997450695038,1.938122119051379,1.7336753919301808,3129344,8.50148286819458,8.586282920837402
9.44,9.68576411454889,9.194235885451109,8.82,9.038174242292715,8.601825757707285,0.2523681762628257,1.815510666370392,0.31571763037768585,0.18901872214796556,1.9385870117446593,1.6924343209961246,3293184,8.523026943206787,8.533351802825928
9.58,9.696619037896905,9.463380962103095,8.85,9.19423828956117,8.50576171043883,0.2485444894991815,1.8322813645005227,0.3264546882083845,0.17063429078997852,1.9191081181408272,1.7454546108602182,3457024,8.629691028594971,8.649602699279786
9.460000000000003,9.773687742827166,9.14631225717284,8.73,8.979198715887543,8.480801284112458,0.20172266354784368,1.823207786679268,0.27374219057224325,0.12970313652344412,1.9542546905055507,1.6921608828529853,3620864,8.498719882965087,8.480187225341798
9.510000000000002,9.760798724079692,9.259201275920312,8.760000000000002,9.212106182218294,8.307893817781709,0.18696833765134216,1.7661262556910515,0.24455580931818377,0.12938086598450055,1.9056354079264297,1.6266171034556733,3784704,8.48791961669922,8.513579702377319
9.39,9.698058436014987,9.081941563985014,8.879999999999999,9.179332590941915,8.580667409058083,0.1710517244879156,1.7790848001837731,0.23375057157564583,0.10835287740018541,1.9006699918999095,1.6574996084676368,3948544,8.492632484436035,8.378167581558227
9.629999999999999,9.7976305461424,9.462369453857598,8.959999999999999,9.229072480941474,8.690927519058524,0.19401052435860036,1.7718884736299514,0.2589332129256901,0.12908783579151062,1.9195291135601542,1.6242478336997486,4112384,8.535727262496948,8.532122993469239
9.53,9.870734500748016,9.189265499251983,8.83,9.26370496884403,8.39629503115597,0.1639956083614379,1.7841543659567833,0.22483328967167668,0.10315792705119911,1.947676927433501,1.6206318044800656,4276224,8.459372425079346,8.384358072280884
9.530000000000001,9.758254244210267,9.301745755789735,8.870000000000001,9.18953090617341,8.550469093826592,0.16452452805824574,1.7757022500038147,0.22239784251959294,0.10665121359689857,1.8971225236940579,1.6542819763135714,4440064,8.483450126647949,8.390347385406494
9.63,9.84,9.420000000000002,8.819999999999999,9.083818119165457,8.55618188083454,0.1811762084253132,1.770947989821434,0.23123546687980284,0.13111694997082357,1.8602054511344892,1.6816905285083787,4603904,8.454233264923095,8.457124805450439
9.540000000000001,9.735959179422656,9.344040820577346,8.639999999999999,8.855406592285378,8.42459340771462,0.16212068335153162,1.7652805969119072,0.20592627648652967,0.11831509021653357,1.838012456141162,1.6925487376826525,4767744,8.47615213394165,8.346898078918457
9.770000000000001,9.904536240470739,9.635463759529264,8.83,9.102213151776324,8.557786848223676,0.1739900529384613,1.7809500083327294,0.21668877093985883,0.13129133493706374,1.8827573237927395,1.6791426928727193,4931584,8.518871974945068,8.502069473266602
9.68,9.804899959967967,9.555100040032032,8.929999999999998,9.298917334913932,8.561082665086063,0.12823655144311483,1.7496081963181496,0.1974580355224188,0.05901506736381085,1.8711480910363583,1.6280683015999409,5095424,8.493950843811035,8.415122604370117
9.7,9.923606797749978,9.476393202250021,8.73,9.12255572852781,8.33744427147219,0.16757259094156324,1.7652435511350633,0.23242351989582644,0.10272166198730005,1.8922482450072717,1.6382388572628548,5259264,8.431437683105468,8.413912200927735
9.74,9.973238075793812,9.506761924206188,8.790000000000001,9.128969025133566,8.451030974866436,0.14807070908136666,1.7547814562916755,0.21778071235058583,0.0783607058121475,1.8954710564638306,1.6140918561195203,5423104,8.453918170928954,8.420954513549805
9.780000000000001,9.957763888346314,9.602236111653689,8.760000000000002,9.05051678092668,8.469483219073323,0.13733248475473372,1.7475126281380653,0.17255200726489753,0.10211296224456992,1.9071478338444803,1.5878774224316503,5586944,8.419482612609864,8.42916259765625
9.69,9.876815416922694,9.503184583077305,8.91,9.14,8.68,0.1316210835240781,1.7343651324510574,0.17698934725146626,0.08625281979668992,1.8832000197982557,1.585530245103859,5750784,8.401358318328857,8.34263916015625
9.72,9.97219040425837,9.467809595741631,9.010000000000002,9.314795013082565,8.705204986917439,0.13917703330516812,1.7799910575151443,0.19040643328199608,0.08794763332834017,1.8957030176601557,1.664279097370133,5914624,8.377467250823974,8.315356492996216
9.610000000000001,9.852693221990233,9.36730677800977,8.889999999999999,9.228969025133564,8.551030974866434,0.11692992972675709,1.7732851266860963,0.18833424526492937,0.04552561418858479,1.8595435031225824,1.6870267502496101,6078464,8.327727890014648,8.21407413482666
9.73,9.891554944214036,9.568445055785965,8.829999999999998,9.014661853126192,8.645338146873804,0.0976054914295673,1.7597153782844543,0.14303190040903838,0.052179082450096226,1.8382211031428497,1.681209653426059,6242304,8.244606208801269,8.264940404891968
9.74,9.896204993518133,9.583795006481868,8.889999999999999,9.223016516106933,8.556983483893065,0.10425764365354548,1.741890060901642,0.15151266065943947,0.05700262664765148,1.845175355067536,1.6386047667357477,6406144,8.341086864471436,8.280337524414062
9.77,9.993830292855993,9.546169707144006,9.02,9.264131112314674,8.775868887685325,0.11567004122771316,1.7765464067459107,0.16062256914451994,0.07071751331090637,1.8792221320319613,1.67387068145986,6569984,8.327534389495849,8.283861303329468
9.76,9.922480768092719,9.597519231907281,8.959999999999997,9.250516780926676,8.669483219073319,0.12054185364395376,1.788513357937336,0.1594670599694229,0.08161664731848463,1.8672124277923554,1.7098142880823166,6733824,8.301834106445312,8.250444507598877
9.7,9.873205080756888,9.52679491924311,9.05,9.330178514522439,8.769821485477562,0.13771495120599866,1.8129319936037063,0.16862766858660277,0.10680223382539455,1.8904829836477406,1.735381003559672,6897664,8.280746841430664,8.157296848297118
9.790000000000001,9.947797338380596,9.632202661619406,8.940000000000001,9.284093010681707,8.595906989318296,0.10403393278829749,1.758685375750065,0.1461548483001676,0.06191301727642739,1.8117034802785477,1.7056672712215821,7061504,8.29964656829834,8.250777626037598
9.830000000000002,9.940000000000001,9.720000000000002,9.0,9.41952353926806,8.58047646073194,0.09764346752781414,1.7623404487967491,0.11877160965431374,0.07651532540131453,1.85486577643855,1.6698151211549481,7225344,8.275867033004761,8.274117708206177
9.85,10.0,9.7,8.719999999999999,9.005657137141712,8.434342862858285,0.09090021534357215,1.762677113711834,0.14537706683763368,0.03642336384951061,1.858417319395002,1.666936908028666,7389184,8.234399318695068,8.252494668960571
9.82,9.96,9.68,9.1,9.403315017762061,8.796684982237938,0.09503320355433965,1.7575469359755516,0.1349558433297514,0.05511056377892789,1.8334016089476388,1.6816922630034643,7553024,8.244900512695313,8.221439838409424
9.74,9.92,9.56,9.01,9.26475478405714,8.75524521594286,0.11338879810646171,1.7282593235373498,0.16975868755900386,0.05701890865391958,1.8027443850913065,1.653774261983393,7716864,8.252270126342774,8.142173337936402
9.82,9.973622914957373,9.666377085042628,8.93,9.335092582010581,8.524907417989418,0.08051396937808017,1.7382873728871346,0.12904660368842347,0.03198133506773686,1.8073869115361776,1.6691878342380917,7880704,8.260180997848511,8.183421754837036
9.84,9.968062484748657,9.711937515251343,9.07,9.392645316098033,8.747354683901968,0.0750503033632412,1.721039207279682,0.10366968274055852,0.04643092398592388,1.8135328786956884,1.6285455358636758,8044544,8.218800687789917,8.18180046081543
9.870000000000001,10.054661853126195,9.685338146873807,8.91,9.323400532171888,8.496599467828112,0.08636426582233976,1.7183867141604423,0.13546771774044938,0.03726081390423014,1.8023939631902353,1.6343794651306494,8208384,8.174177265167236,8.19955072402954
9.85,9.96180339887499,9.73819660112501,9.040000000000001,9.309072480941476,8.770927519058526,0.09777337806299324,1.730780890583992,0.12500775038090578,0.07053900574508071,1.8262665393995916,1.6352952417683926,8372224,8.21881742477417,8.171449613571166
9.790000000000001,9.920000000000002,9.66,8.93,9.306961536499415,8.553038463500584,0.09030864096712318,1.7326158910989762,0.13074211036627043,0.04987517156797593,1.8331664345602547,1.6320653476376976,8536064,8.156881141662598,8.103869533538818
9.83,10.035182845286831,9.624817154713169,9.02,9.298567765543682,8.741432234456317,0.07149604253354477,1.7223502740263938,0.11749031922742449,0.025501765839665055,1.8010274438206006,1.643673104232187,8699904,8.118792915344239,8.120989131927491
9.790000000000001,10.01561028345357,9.564389716546431,8.929999999999998,9.119999999999997,8.739999999999998,0.06768357946421018,1.7193754598498345,0.11313495805371783,0.022232200874702526,1.8097617528537915,1.6289891668458776,8863744,8.101424741744996,8.084717035293579
9.89,9.973066238629182,9.80693376137082,8.99,9.281376045686669,8.698623954313332,0.07144192270934577,1.7309204280376433,0.09445657918190122,0.04842726623679032,1.8347947966349196,1.627046059440367,9027584,8.14757742881775,8.155818939208984
9.870000000000001,9.98874342087038,9.751256579129622,8.929999999999998,9.18317977802344,8.676820221976556,0.08665605806745587,1.7369543969631196,0.11994979970565874,0.053362316429253,1.835804828372697,1.638103965553542,9191424,8.085192966461182,8.103988027572631
9.9,9.989442719099992,9.810557280900008,8.91,9.274554522671163,8.545445477328837,0.05864643671084192,1.7083747893571855,0.08202082358446934,0.035272049837214506,1.808265440956158,1.6084841377582129,9355264,8.137811374664306,8.140381002426148
9.83,9.964536240470737,9.695463759529263,8.989999999999998,9.298058436014985,8.681941563985012,0.0728410270181484,1.7349397644400597,0.10117809956244635,0.04450395447385046,1.834912334694152,1.6349671941859674,9519104,8.111064577102661,8.07318730354309
9.79,9.927477270848675,9.652522729151324,8.84,9.025472369909913,8.654527630090087,0.05255482550710435,1.7151544362306594,0.08060600499634901,0.024503646017859693,1.8153055208522797,1.6150033516090392,9682944,8.074664115905762,8.024853610992432
9.82,9.96696938456699,9.67303061543301,8.920000000000002,9.265832329315813,8.57416767068419,0.057322331040631946,1.719856809079647,0.09462871309565872,0.020015948985605173,1.8189314457645773,1.620782172394717,9846784,8.065008163452148,8.013365411758423
9.930000000000001,9.99403124237433,9.865968757625673,8.9,9.140831891575846,8.659168108424154,0.07635331570636478,1.6793892189860344,0.10313367665728003,0.049572954755449525,1.7657380987663465,1.5930403392057224,10010624,8.067367553710938,8.104588937759399
9.89,9.994403065089106,9.785596934910895,8.84,9.105329983228431,8.574670016771568,0.058044509956380316,1.6935079038143157,0.0854045749349195,0.030684444977841133,1.7985152718733812,1.5885005357552502,10174464,8.084216976165772,8.058850288391113
9.850000000000001,9.942195444572931,9.757804555427072,9.17,9.415153013442625,8.924846986557375,0.06461291691812215,1.7219536796212196,0.09926665280091551,0.029959181035328804,1.8123947372761606,1.6315126219662786,10338304,8.06603422164917,8.017125463485717
9.98,10.02,9.940000000000001,8.99,9.44265881191025,8.53734118808975,0.05189713487634432,1.7082621827721596,0.08396744317050606,0.019826826582182593,1.8104133374573859,1.6061110280869333,10502144,8.135038948059082,8.113078546524047
9.9,9.989442719099992,9.810557280900008,8.83,9.209605057922046,8.450394942077954,0.05486376384506001,1.7234265938401223,0.08597113118648472,0.0237563965036353,1.819188050444541,1.6276651372357036,10665984,8.059049367904663,8.026654386520386
9.870000000000001,9.93403124237433,9.805968757625672,8.930000000000001,9.183179778023444,8.676820221976559,0.060383316158549805,1.69998746663332,0.07980802216550928,0.04095861015159033,1.780288064949172,1.6196868683174679,10829824,8.054817485809327,7.99199743270874
9.84,10.002480768092719,9.677519231907281,8.93,9.171039415863879,8.68896058413612,0.05505038475384931,1.7343106225132943,0.07885294176778809,0.03124782773991052,1.8166593579393084,1.65196188708728,10993664,8.028171634674072,7.966437101364136
9.900000000000002,9.96324555320337,9.836754446796634,8.819999999999999,9.064131112314673,8.575868887685324,0.06157846007263283,1.7314926236867905,0.08905910816475068,0.03409781198051498,1.794861729490065,1.6681235178835159,11157504,8.028845977783202,7.9975849151611325
9.9,9.977459666924148,9.822540333075853,8.9,9.302492235949963,8.497507764050038,0.0513786231691483,1.730554860830307,0.07092662615094565,0.031830620187350944,1.8167687333521712,1.6443409883084428,11321344,7.992575073242188,7.986226797103882
9.89,10.027477270848676,9.752522729151325,9.05,9.265638586528478,8.834361413471523,0.0716807647491805,1.6856934249401092,0.09821804865215968,0.04514348084620133,1.7498934351678823,1.621493414712336,11485184,8.047527408599853,7.9951471328735355
9.850000000000001,9.952469507659597,9.747530492340406,8.97,9.18470910553584,8.755290894464162,0.05570538646134078,1.7078093200922013,0.08542266136039722,0.025988111562284342,1.767355919176882,1.6482627210075207,11649024,8.003724145889283,7.944507884979248
9.850000000000001,9.986014705087356,9.713985294912646,9.100000000000001,9.28439088914586,8.915609110854144,0.03880930434970646,1.689610868692398,0.06192760391259562,0.015691004786817304,1.7849658314862336,1.5942559058985626,11812864,7.992432594299316,7.934926080703735
9.91,9.993066238629181,9.82693376137082,9.1,9.267332005306814,8.932667994693185,0.05128036839596458,1.6949420973658562,0.08884400387604577,0.0137167329158834,1.820980888786915,1.5689033059447974,11976704,7.995360231399536,7.966479396820068
9.790000000000003,9.976815416922697,9.603184583077308,8.96,9.292264954516723,8.627735045483279,0.052346977213164746,1.7197190880775453,0.07693022923121724,0.027763725195112245,1.8388707090038214,1.600567467151269,12140544,7.970002222061157,7.854965686798096
9.89,9.984339811320567,9.795660188679435,8.929999999999998,9.239999999999998,8.619999999999997,0.057108731134212554,1.7088973835110663,0.07981948592612004,0.03439797634230508,1.8225183150447901,1.5952764519773426,12304384,7.968976926803589,7.954757976531982
9.920000000000002,9.99483314773548,9.845166852264523,9.09,9.34865034312755,8.83134965687245,0.03859707235533273,1.7183770716190339,0.06295330990973264,0.014240834800932831,1.8094235155199612,1.6273306277181065,12468224,7.962593126296997,7.945120429992675
9.95,10.0,9.899999999999999,8.989999999999998,9.319999999999999,8.659999999999998,0.04440112749580288,1.6934630215167998,0.07004063597412896,0.01876161901747681,1.7582921222885057,1.628633920745094,12632064,7.967164611816406,7.985513210296631
9.950000000000001,10.0,9.900000000000002,8.879999999999999,9.261575680566777,8.498424319433221,0.062280805472982995,1.7032194182276725,0.09489787922321208,0.029663731722753918,1.77859008902593,1.627848747429415,12795904,7.955342197418213,7.962583112716675
9.85,9.986014705087355,9.713985294912645,9.05,9.241049731745429,8.858950268254572,0.05348843047977418,1.698838433623314,0.08823656738892356,0.018740293570624802,1.7509216548770437,1.6467552123695843,12959744,7.925773811340332,7.870145177841186
9.91,10.040000000000001,9.78,8.91,9.308622628559895,8.511377371440105,0.043627287651179326,1.6743939355015756,0.0705626682911484,0.01669190701121025,1.7602578831547502,1.588529987848401,13123584,7.9475452423095705,7.908077955245972
9.88,9.98770329614269,9.772296703857311,8.92,9.103303027798233,8.736696972201766,0.04742655329173427,1.6808458611369133,0.07857288565482243,0.016280220928646116,1.759692620738531,1.6019991015352955,13287424,7.935188817977905,7.879264974594117
9.89,10.003578166916006,9.776421833083996,8.89,9.237706773014274,8.542293226985727,0.05227176927728575,1.6842065081000328,0.07939839299157117,0.02514514556300034,1.7628552770263128,1.6055577391737528,13451264,7.9068583965301515,7.881908893585205
9.930000000000001,10.03049875621121,9.829501243788792,9.16,9.345472369909915,8.974527630090085,0.04093066073983204,1.6860868439078331,0.06694567121038134,0.014915650269282744,1.7520802877950699,1.6200934000205964,13615104,7.937135887145996,7.9126475811004635
9.93,10.02,9.84,8.9,9.16457513110646,8.63542486889354,0.04009091126354173,1.6633322566747666,0.06057841277271592,0.019603409754367546,1.7421085603509774,1.5845559529985558,13778944,7.917766904830932,7.8997186660766605
9.900000000000002,10.000000000000002,9.800000000000002,8.989999999999998,9.365366487582467,8.61463351241753,0.03611622262105808,1.6933580189943314,0.06793526512622264,0.0042971801158935355,1.7856803420830194,1.6010356959056433,13942784,7.883009386062622,7.858297204971313
9.9,10.009544511501034,9.790455488498967,8.73,9.090693775937428,8.369306224062573,0.0469155067490646,1.6574950098991394,0.07907195338601668,0.014759060112112518,1.7236740634659145,1.5913159563323644,14106624,7.9314916133880615,7.874294281005859
9.89,9.994403065089106,9.785596934910895,8.98,9.22,8.74,0.03841566077608145,1.6645036891102791,0.06092281647443171,0.015908505077731203,1.722975936390963,1.6060314418295953,14270464,7.8616057395935055,7.84670205116272
9.860000000000001,9.988062484748658,9.731937515251344,8.98,9.152046505340852,8.807953494659149,0.03873582695669025,1.6693441554903985,0.06022396051867333,0.017247693394707164,1.7464913242166424,1.5921969867641546,14434304,7.864000034332276,7.808057641983032
9.870000000000001,9.98874342087038,9.751256579129622,8.98,9.24,8.72,0.04391949427663344,1.676479882001877,0.06999306206946694,0.017845926483799943,1.7402008217466067,1.612758942257147,14598144,7.859876537322998,7.8075337409973145
9.940000000000001,10.041980390271856,9.838019609728146,8.93,9.135182845286831,8.724817154713168,0.04277096760779382,1.6615298688411713,0.07990358196786168,0.0056383532477259565,1.7575572772306411,1.5655024604517014,14761984,7.873989725112915,7.867849111557007
9.879999999999999,9.954833147735478,9.80516685226452,9.08,9.347581763205193,8.812418236794807,0.042015765621908896,1.6868031024932861,0.06771994603945902,0.016311585204358766,1.7885434985364699,1.5850627064501024,14925824,7.859662914276123,7.813156604766846
9.95,10.0,9.899999999999999,9.04,9.343973683071413,8.736026316928585,0.029333154170308212,1.6764109954237938,0.04682539978659589,0.011840908554020535,1.767558352085157,1.5852636387624306,15089664,7.877407693862915,7.868617725372315
9.950000000000001,10.0,9.900000000000002,8.999999999999998,9.440454310910903,8.559545689089093,0.047625955675903206,1.6811439588665962,0.0798075260268512,0.015444385324955213,1.7340418338622021,1.6282460838709902,15253504,7.8533933639526365,7.855292797088623
9.870000000000001,9.996885775404497,9.743114224595505,8.92,9.092046505340852,8.747953494659148,0.04234595820307726,1.6971435368061065,0.07387935202659171,0.010812564379562808,1.7861791984842375,1.6081078751279756,15417344,7.824644231796265,7.775820684432984
9.940000000000001,10.00633249580711,9.873667504192893,8.91,9.172488094968134,8.647511905031866,0.03630496043479067,1.6697989299893379,0.06501926822123641,0.007590652648344933,1.750399357588096,1.5891985023905797,15581184,7.859828138351441,7.844388103485107
9.879999999999999,9.996619037896904,9.763380962103094,9.02,9.255796522451032,8.784203477548967,0.036106525393552094,1.6709001511335373,0.05533500164095432,0.01687804914614987,1.757203925094512,1.5845963771725626,15745024,7.878539991378784,7.805028820037842
9.91,9.993066238629181,9.82693376137082,9.110000000000001,9.352693221990233,8.86730677800977,0.04444561085547316,1.6854810193181038,0.09265862184445817,-0.0037674001335118515,1.787504163621472,1.5834578750147357,15908864,7.841922855377197,7.805425024032592
9.94,10.006332495807108,9.873667504192891,9.129999999999999,9.512230297072326,8.747769702927672,0.060502605169312995,1.6894654124975204,0.09493696358583611,0.026068246752789875,1.792782496347512,1.5861483286475286,16072704,7.836486959457398,7.815520477294922
9.91,10.023578166916005,9.796421833083995,9.08,9.311516738055804,8.848483261944196,0.03378660786838731,1.6693687453866004,0.058428686901894275,0.009144528834880348,1.7696382205901655,1.5690992701830353,16236544,7.819796562194824,7.792354869842529
9.91,10.014403065089105,9.805596934910895,8.91,9.160798724079688,8.659201275920312,0.06629562180023636,1.6900466918945312,0.11093779133040002,0.02165345227007271,1.7630234703475867,1.6170699134414757,16400384,7.833251905441284,7.783366394042969
9.92,9.98,9.86,9.05,9.307875939164553,8.792124060835448,0.027265815495047658,1.661397598683834,0.04039107432536566,0.014140556664729657,1.7691542700169371,1.553640927350731,16564224,7.78978157043457,7.776094961166382
9.940000000000001,10.00633249580711,9.873667504192893,8.95,9.276343377441613,8.623656622558386,0.02829765863862115,1.649382720887661,0.05664102491374856,-4.570763650625989e-05,1.7353017853301116,1.5634636564452105,16728064,7.803537893295288,7.80291748046875
9.91,9.993066238629181,9.82693376137082,9.02,9.341869538788622,8.698130461211377,0.03671576345077478,1.6491829931735993,0.05353069395305446,0.0199008329484951,1.7183166335598252,1.5800493527873734,16891904,7.8149425983428955,7.765969324111938
9.92,10.017979589711327,9.822020410288673,9.040000000000003,9.268910462845195,8.81108953715481,0.04048808959778394,1.6338692516088487,0.07169284018749411,0.009283339008073765,1.709897969721462,1.5578405334962353,17055744,7.791221237182617,7.783169317245483
9.93,10.02,9.84,9.04,9.297681974534502,8.782318025465496,0.019876658909197382,1.647581647336483,0.04096554962342065,-0.0012122318050258908,1.7088675911859916,1.5862957034869745,17219584,7.824163722991943,7.787873935699463
9.950000000000001,10.042195444572931,9.857804555427071,8.920000000000002,9.222654919008432,8.617345080991571,0.032482228701701345,1.6573426961898803,0.04913754011321647,0.015826917290186218,1.7499073447409446,1.564778047638816,17383424,7.77680230140686,7.783694696426392
9.930000000000001,10.03049875621121,9.829501243788792,8.73,8.92,8.540000000000001,0.028470084276341318,1.6584298685193062,0.045665418480179264,0.011274750072503371,1.7338120773911705,1.5830476596474419,17547264,7.7831751823425295,7.777455568313599
9.919999999999998,10.00717797887081,9.832822021129186,9.08,9.428711915483253,8.731288084516747,0.02738566684274696,1.6613247081637383,0.04425242355347385,0.010518910132020064,1.7575952509995012,1.5650541653279755,17711104,7.799552154541016,7.763107395172119
9.91,9.993066238629181,9.82693376137082,9.09,9.297123151772078,8.882876848227921,0.030223918904084674,1.637843281030655,0.04646415625286186,0.013983681555307489,1.7340600399367465,1.5416265221245633,17874944,7.795141792297363,7.733870267868042
9.91,10.014403065089105,9.805596934910895,8.91,9.260570962859163,8.559429037140838,0.030543958817725016,1.6251875907182693,0.050229129466153814,0.010858788169296217,1.7354924103022684,1.5148827711342703,18038784,7.771886396408081,7.721736860275269
9.9,9.977459666924148,9.822540333075853,9.0,9.340587727318528,8.659412272681472,0.035830063377215934,1.644014921784401,0.06132409972610242,0.010336027028329448,1.750714931930934,1.5373149116378677,18202624,7.7317138671875,7.702141618728637
9.93,10.008102496759067,9.851897503240933,8.9,9.156904651573303,8.643095348426698,0.026580594923143457,1.6270695582032204,0.04403365855967718,0.009127531286609727,1.6931271189586634,1.5610119974477774,18366464,7.786520624160767,7.750061511993408
9.97,10.03403124237433,9.905968757625672,9.21,9.49792360097776,8.922076399022242,0.027880376008397368,1.6354121208190917,0.04693742056443686,0.008823331452357877,1.724542830651781,1.5462814109864025,18530304,7.757931041717529,7.763629341125489
9.959999999999999,10.026332495807107,9.89366750419289,9.02,9.390944739819828,8.649055260180171,0.025259516274672895,1.629792982339859,0.03744244396071983,0.013076588588625962,1.7252214005560906,1.5343645641236272,18694144,7.749687623977661,7.749719905853271
9.940000000000001,10.031651513899119,9.848348486100884,9.1,9.299999999999999,8.9,0.03279099552746627,1.6187300324440002,0.05630389184804932,0.009278099206883213,1.710343131464578,1.5271169334234223,18857984,7.766310596466065,7.726216602325439
9.91,10.014403065089105,9.805596934910895,8.98,9.254954541697352,8.70504545830265,0.045258438466407765,1.648891881108284,0.07589408096399841,0.014622795968817121,1.748150579328145,1.5496331828884229,19021824,7.731649875640869,7.704176664352417
9.940000000000001,9.988989794855664,9.891010205144338,9.02,9.203303027798233,8.836696972201766,0.04105367035663215,1.6517734110355378,0.07065051998499329,0.011456820728271006,1.7629860066844272,1.5405608153866484,19185664,7.729070091247559,7.720055723190308
9.940000000000001,10.031651513899119,9.848348486100884,8.639999999999999,8.93393876913398,8.346061230866017,0.02543665895063892,1.6576790377497672,0.04412503149902147,0.006748286402256363,1.7404464928070218,1.5749115826925126,19349504,7.723765087127686,7.702585220336914
9.93,10.02,9.84,9.03,9.249317121994613,8.810682878005386,0.040368643223337095,1.6607789024710655,0.07666656892459661,0.004070717522077577,1.7470874056672712,1.5744703992748599,19513344,7.743959665298462,7.724700164794922
9.97,10.015825756949559,9.924174243050443,9.06,9.280000000000001,8.84,0.0308604348392691,1.6327214613556862,0.05437171381211664,0.0073491558664215625,1.7227283526166746,1.5427145700946978,19677184,7.752058315277099,7.740391635894776
9.91,10.004339811320566,9.815660188679434,8.99,9.294795013082563,8.685204986917437,0.038141431295662144,1.636440734565258,0.06013240799725558,0.01615045459406871,1.727171830548341,1.5457096385821751,19841024,7.728290319442749,7.6823993682861325
9.95,10.0,9.899999999999999,8.989999999999998,9.171383571472168,8.808616428527829,0.037901548622176005,1.6491786405444144,0.05559208691921756,0.020211010325134452,1.7529638232608307,1.5453934578279982,20004864,7.728076457977295,7.71379599571228
9.920000000000002,9.96,9.880000000000003,9.040000000000001,9.297681974534504,8.782318025465498,0.0323752072952629,1.6276758715510369,0.06755218951258052,-0.002801774922054724,1.7157465372382175,1.5396052058638563,20168704,7.727158308029175,7.690600824356079
9.91,9.993066238629181,9.82693376137082,9.05,9.287697286480094,8.812302713519907,0.04292437347467053,1.6485563918948174,0.06278712607325938,0.02306162087608167,1.7160991641581447,1.5810136196314901,20332544,7.702757501602173,7.653663969039917
9.95,10.017082039324993,9.882917960675005,8.959999999999999,9.247054001888145,8.672945998111853,0.01365869777218901,1.6269108742475509,0.0242694033613451,0.00304799218303292,1.7106978486846558,1.543123899810446,20496384,7.699095964431763,7.689197397232055
9.919999999999998,10.027703296142688,9.812296703857308,8.799999999999999,9.157770876399965,8.442229123600033,0.0323863796977093,1.6133363649249077,0.059803158384661256,0.004969601010757347,1.6707801357067344,1.555892594143081,20660224,7.739204454421997,7.674602508544922
9.91,10.023578166916005,9.796421833083995,8.91,9.19792360097776,8.62207639902224,0.03623854339821261,1.6137824699282646,0.05211230064399031,0.0203647861524349,1.7111680857725626,1.5163968540839665,20824064,7.701027250289917,7.6549052715301515
9.92,10.007177978870812,9.832822021129187,8.84,9.050713075057054,8.629286924942946,0.018261468384298433,1.6271130189299583,0.03100922896761385,0.005513707800983016,1.707876488323476,1.5463495495364405,20987904,7.708411312103271,7.663330459594727
9.96,10.02633249580711,9.893667504192893,8.860000000000001,9.16066592756746,8.559334072432543,0.038945476111257406,1.6396615594625472,0.06104024688391646,0.016850705338598348,1.7440855911285493,1.535237527796545,21151744,7.692468643188477,7.678039121627807
9.92,10.017979589711327,9.822020410288673,9.05,9.241049731745429,8.858950268254572,0.02166570625413436,1.6265402480959892,0.03824685832151611,0.0050845541867526114,1.7294011168594436,1.5236793793325347,21315584,7.691711664199829,7.658185768127441
9.93,10.030498756211209,9.82950124378879,9.01,9.336955654485436,8.683044345514563,0.02081663264107188,1.6181256279349328,0.03755789303976465,0.0040753722423791106,1.7028412854038106,1.5334099704660549,21479424,7.679043817520141,7.660984945297241
9.95,10.017082039324993,9.882917960675005,8.929999999999998,9.322555728527808,8.537444271472188,0.01738432380225271,1.6115387111902237,0.031322410041260115,0.003446237563245306,1.7157890816406924,1.507288340739755,21643264,7.670347118377686,7.647726678848267
9.92,10.017979589711327,9.822020410288673,8.92,9.187581763205193,8.652418236794807,0.029083454375358954,1.6124265149235726,0.05527762405410085,0.0028892846966170546,1.6962653552301445,1.5285876746170006,21807104,7.688736248016357,7.645484066009521
9.959999999999999,10.008989794855662,9.911010205144336,9.010000000000002,9.235610283453571,8.784389716546432,0.02408996715821554,1.6408242270350457,0.0498744262346827,-0.0016944919182516165,1.7421366111213064,1.539511842948785,21970944,7.6664775848388675,7.658185195922852
9.93,10.04,9.82,9.02,9.3540658617698,8.685934138230198,0.02903301763581107,1.5998155519366264,0.03929121661409735,0.01877481865752479,1.6917102429379134,1.5079208609353394,22134784,7.660686492919922,7.640762710571289
9.940000000000001,10.020000000000001,9.860000000000001,9.059999999999999,9.429323706252386,8.690676293747611,0.02380737315106668,1.621219776570797,0.048948276226525506,-0.0013335299243921496,1.7165911295712601,1.5258484235703338,22298624,7.66613655090332,7.641917991638183
9.92,9.994833147735479,9.845166852264521,9.01,9.290891438103763,8.729108561896236,0.03938171243062238,1.6294537380337715,0.05907908542166869,0.019684339439576065,1.7251245589607451,1.5337829171067978,22462464,7.650758934020996,7.621156501770019
9.95,10.030622577482985,9.869377422517013,8.92,9.118997487421325,8.721002512578675,0.03372666974537418,1.6225369408726693,0.049794777671802196,0.017658561818946164,1.7079646133575397,1.537109268387799,22626304,7.68100152015686,7.642240571975708
9.959999999999999,10.008989794855662,9.911010205144336,8.870000000000001,9.173479818109872,8.56652018189013,0.03593659480684434,1.6082594066858291,0.05901127653673865,0.012861913076950025,1.6959808806465668,1.5205379327250914,22790144,7.656789922714234,7.641249132156372
9.959999999999999,10.008989794855662,9.911010205144336,9.04,9.268910462845191,8.811089537154807,0.02746207467498602,1.612945583462715,0.054674200863707244,0.0002499484862647991,1.6838587077827876,1.5420324591426426,22953984,7.66950249671936,7.650071144104004
9.98,10.02,9.940000000000001,9.05,9.344108823397056,8.755891176602946,0.02406384303903901,1.6124875232577325,0.04017912784064638,0.007948558237431642,1.6794327645240836,1.5455422819913813,23117824,7.656321477890015,7.665707635879516
9.959999999999999,10.008989794855662,9.911010205144336,9.02,9.33559467676119,8.70440532323881,0.03644037355697942,1.5807627469301224,0.05766966944313652,0.015211077670822321,1.6748142968308501,1.4867111970293947,23281664,7.666641426086426,7.639068555831909
9.950000000000001,10.0,9.900000000000002,8.91,9.168650343127553,8.651349656872448,0.0258024405688047,1.628320464491844,0.04672766968264326,0.004877211454966137,1.728825639495239,1.5278152894884491,23445504,7.617518377304077,7.614740800857544
9.93,9.994031242374328,9.865968757625671,8.879999999999999,9.204961536185438,8.55503846381456,0.03666565594903655,1.620911818742752,0.07628380130329435,-0.002952489405221255,1.7403398974309843,1.5014837400545198,23609344,7.64690580368042,7.598324346542358
9.959999999999999,10.026332495807107,9.89366750419289,9.030000000000001,9.20916472867169,8.850835271328313,0.034481081207923085,1.6126161187887191,0.0566705592695807,0.012291603146265467,1.7195873420739747,1.5056448955034636,23773184,7.635120964050293,7.6283894062042235
9.940000000000001,10.020000000000001,9.860000000000001,8.920000000000002,9.108679622641134,8.73132037735887,0.021004289596021353,1.6035145193338394,0.03809186733527416,0.003916711856768548,1.6937156447169222,1.5133133939507566,23937024,7.638367319107056,7.616982412338257
9.93,10.008102496759067,9.851897503240933,8.930000000000001,9.056885775404496,8.803114224595507,0.024460022138373415,1.5934491813182832,0.05026413980945255,-0.0013440955327057233,1.667874734493535,1.5190236281430314,24100864,7.639524316787719,7.602482461929322
9.970000000000002,10.01582575694956,9.924174243050444,8.84,9.089799919935937,8.590200080064063,0.03820048948400651,1.5829710260033607,0.05965045329546184,0.016750525672551187,1.6541392663549623,1.511802785651759,24264704,7.629817104339599,7.625817155838012
9.959999999999999,10.026332495807107,9.89366750419289,8.899999999999999,9.179284800875378,8.62071519912462,0.01990292627888261,1.5802947893738746,0.03743125952833076,0.002374593029434456,1.64791002885851,1.5126795498892391,24428544,7.6206968307495115,7.601823806762695
9.97,10.015825756949559,9.924174243050443,8.879999999999999,9.175972971738974,8.584027028261024,0.026582322812464497,1.6075545758008958,0.04118946888743701,0.011975176737491981,1.6863710031092463,1.5287381484925453,24592384,7.617010402679443,7.60990161895752
9.96,10.008989794855664,9.911010205144338,8.94,9.314699879903904,8.565300120096095,0.02681875544512871,1.6056306824088096,0.04910653319000452,0.004530977700252903,1.6832548805455232,1.528006484272096,24756224,7.5857682704925535,7.583428287506104
9.92,9.994833147735479,9.845166852264521,8.969999999999999,9.316554469023268,8.62344553097673,0.03487781667645319,1.6146578356623649,0.05355670425454931,0.016198929098357077,1.7167314244491034,1.5125842468756263,24920064,7.6230419158935545,7.577953577041626


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-coinrun-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.55,4.342779919019144,2.757220080980856,3.21,3.825548535860496,2.594451464139504,0.40775226408150045,2.7049375116825103,0.6805736876513453,0.1349308405116556,2.7066608975386575,2.703214125826363,16384,0.16761636883020398,2.3840319514274597
5.470000000000001,6.017813836992095,4.922186163007907,5.15,5.625920161371632,4.674079838628368,0.8275605164468288,2.529039606451988,1.071139720244006,0.5839813126496515,2.627371951100212,2.4307072618037644,180224,2.0195295214653015,4.956412839889526
6.15,6.7700806399171,5.529919360082901,5.76,6.293291665038935,5.226708334961065,1.0065403558313846,2.350730413198471,1.1191091442011663,0.8939715674616029,2.515222381909856,2.186238444487086,344064,3.809031438827515,5.710961246490479
6.7700000000000005,7.389758017293847,6.150241982706154,6.08,6.640000000000001,5.52,1.0178896926343441,2.195853289961815,1.1031085157609395,0.9326708695077488,2.3768370997752526,2.0148694801483775,507904,4.424375391006469,6.340447568893433
6.94,7.454198405287298,6.425801594712703,6.49,6.9269210454990695,6.053078954500931,0.8887265063822269,1.9414446607232094,0.92790073649992,0.8495522762645339,2.1393652651727386,1.7435240562736802,671744,4.932182168960571,6.5320806980133055
7.199999999999998,7.827694193059007,6.57230580694099,6.6,7.014728827066555,6.185271172933445,0.9003517828881741,1.8621300876140594,0.9539963684714016,0.8467071973049466,2.074899847301968,1.6493603279261508,835584,5.4634335994720455,6.799236917495728
7.45,8.031807528311555,6.868192471688446,6.889999999999999,7.436717477313465,6.343282522686533,0.9392450846731663,1.7350321829319,1.006768796604039,0.8717213727422933,1.9041061321159527,1.5659582337478473,999424,5.759721565246582,7.08115291595459
7.9300000000000015,8.420000000000002,7.440000000000002,7.44,7.928262224629348,6.951737775370653,0.7293880909681321,1.6200559914112092,0.8058849588741508,0.6528912230621133,1.7425126530957313,1.497599329726687,1163264,5.724958610534668,7.453502559661866
8.209999999999999,8.825548535860495,7.594451464139503,7.76,8.331314274283427,7.188685725716572,0.5978067751973868,1.5676213517785071,0.7040478897884891,0.4915656606062844,1.6926414627806794,1.442601240776335,1327104,6.4569800853729244,7.580841588973999
8.870000000000001,9.24429934544426,8.495700654555742,8.040000000000001,8.567636238330918,7.512363761669084,0.47558863908052446,1.5050140455365182,0.5751815318093194,0.3759957463517295,1.6565870654566615,1.353441025616375,1490944,6.457822465896607,7.9660964012146
8.780000000000001,9.215430821141545,8.344569178858457,8.08,8.57152822909778,7.58847177090222,0.3483999965712428,1.4889920562505723,0.4403431191685592,0.2564568739739264,1.664879873903143,1.3131042385980016,1654784,6.416893815994262,7.716582250595093
9.099999999999998,9.30976176963403,8.890238230365966,8.540000000000001,8.801533936612442,8.27846606338756,0.3091515347361565,1.4430500537157058,0.39101104367352557,0.22729202579878738,1.5800478312529056,1.306052276178506,1818624,6.458798599243164,7.8379052639007565
9.110000000000001,9.356779253585064,8.863220746414939,8.329999999999998,8.602213151776322,8.057786848223675,0.27416396196931603,1.4199726432561874,0.32549867083531003,0.222829253103322,1.5668099690235808,1.273135317488794,1982464,6.389660215377807,7.7275963306427
9.330000000000002,9.655729949498049,9.004270050501955,8.280000000000001,8.611058907144939,7.948941092855065,0.2026086026802659,1.3605614230036736,0.24117892496853013,0.16403828039200166,1.5222104740905114,1.1989123719168358,2146304,6.4341371059417725,7.801791143417359
9.469999999999999,9.6252417469626,9.314758253037398,8.41,8.61712315177208,8.20287684822792,0.1761727741919458,1.3531105041503906,0.2080864685521454,0.14425907983174618,1.4957225260905624,1.2104984822102187,2310144,6.438217496871948,7.821279144287109
9.419999999999998,9.683818119165457,9.15618188083454,8.580000000000002,8.945513337649944,8.21448666235006,0.16380058163776992,1.347638228535652,0.19179714765247452,0.13580401562306532,1.4781587416910715,1.2171177153802326,2473984,6.391703367233276,7.686420345306397
9.559999999999999,9.755959179422653,9.364040820577344,8.35,8.673264597504891,8.026735402495108,0.1444392854347825,1.3163927018642425,0.19181620633429097,0.097062364535274,1.4746443664671853,1.1581410372612997,2637824,6.467903327941895,7.748531818389893
9.52,9.703303027798233,9.336696972201766,8.44,8.677486841740757,8.202513158259242,0.13506587389856572,1.2904725164175033,0.16682343573084035,0.10330831206629108,1.4366791163563553,1.1442659164786513,2801664,6.367821884155274,7.634704542160034
9.71,9.85456832294801,9.565431677051992,8.65,9.088748219369606,8.211251780630395,0.10211673490703103,1.2695322662591935,0.13297342862682468,0.07126004118723739,1.3881141522557403,1.1509503802626466,2965504,6.38010573387146,7.722884607315064
9.669999999999998,9.825241746962599,9.514758253037398,8.36,8.617681974534502,8.102318025465497,0.11313815265893931,1.2721772611141204,0.14482252043405197,0.08145378488382667,1.3990843557914228,1.1452701664368181,3129344,6.293039560317993,7.641410160064697
9.76,9.909666295470958,9.610333704529042,8.610000000000001,8.88,8.340000000000002,0.0920201094821095,1.257808443903923,0.116621986853568,0.06741823211065098,1.3970719301014294,1.1185449577064166,3293184,6.302978134155273,7.6639392375946045
9.629999999999999,9.756885775404495,9.503114224595503,8.58,8.937211421989835,8.222788578010165,0.09872091612778602,1.201750250160694,0.12803918730066044,0.06940264495491161,1.3323743463007418,1.0711261540206463,3457024,6.264426040649414,7.522890377044678
9.739999999999998,9.925472369909913,9.554527630090083,8.7,9.043511280746353,8.356488719253646,0.08690286783967163,1.229041464626789,0.11241839223881836,0.061387343440524905,1.3796445371181583,1.07843839213542,3620864,6.2002726078033445,7.551563453674317
9.74,9.925472369909915,9.554527630090085,8.49,8.807647603485373,8.172352396514627,0.08065107881557192,1.2175486519932748,0.1059620432427241,0.05534011438841974,1.3467880718154535,1.088309232171096,3784704,6.291079187393189,7.536161422729492
9.650000000000002,9.830277563773201,9.469722436226803,8.53,8.92,8.139999999999999,0.066088002664037,1.195812676101923,0.08989196865903273,0.042284036669041264,1.3172380589839507,1.0743872932198952,3948544,6.230540609359741,7.429990148544311
9.75,9.92464249196573,9.57535750803427,8.319999999999999,8.638747549010183,8.001252450989814,0.06964419411960984,1.206666761636734,0.09247502304228944,0.04681336519693024,1.3200547545911978,1.09327876868227,4112384,6.180662393569946,7.462097930908203
9.75,9.92464249196573,9.57535750803427,8.48,8.79559467676119,8.16440532323881,0.05877136052586133,1.1943785399198532,0.081312318352085,0.03623040269963767,1.2948355054041432,1.0939215744355633,4276224,6.152879238128662,7.434488964080811
9.86,9.98,9.739999999999998,8.459999999999999,8.93370877129308,7.986291228706919,0.0518582745455205,1.192464069277048,0.07346135427247535,0.030255194818565645,1.320730978231527,1.064197160322569,4440064,6.229422760009766,7.497211885452271
9.8,9.934164078649989,9.665835921350013,8.73,9.109605057922046,8.350394942077955,0.06421932282391932,1.1635658860206604,0.08417611651114768,0.04426252913669096,1.2984584885041726,1.0286732835371482,4603904,6.135698890686035,7.419876480102539
9.89,9.984339811320567,9.795660188679435,8.55,8.897131099154196,8.202868900845806,0.0479116228409111,1.1880597598850726,0.06548496908209536,0.030338276599726835,1.3395831785850452,1.0365363411851,4767744,6.210430431365967,7.460832738876343
9.749999999999998,9.870415945787922,9.629584054212074,8.43,8.868292140016223,7.9917078599837765,0.05346097602741788,1.164933843165636,0.08055965562766419,0.026362296427171566,1.321358209127728,1.008509477203544,4931584,6.140640115737915,7.342056131362915
9.74,9.914355957741627,9.565644042258374,8.45,8.840512483795331,8.059487516204667,0.07455166662111873,1.1585253074765205,0.1069743400745833,0.04212899316765416,1.2811434822035368,1.0359071327495042,5095424,6.162994909286499,7.3142174243927
9.870000000000001,9.96,9.780000000000001,8.47,8.689317121994614,8.250682878005387,0.06236615900415924,1.1707437232136726,0.08082146793434294,0.04391085007397553,1.287711727495668,1.0537757189316772,5259264,6.220589208602905,7.3914559841156
9.88,9.977979589711328,9.782020410288673,8.469999999999999,8.930543157586778,8.00945684241322,0.051813559944275736,1.190253320336342,0.08386174888265399,0.01976537100589748,1.2975792061708127,1.0829274345018711,5423104,6.165432167053223,7.379235506057739
9.84,9.96,9.719999999999999,8.610000000000001,9.032965719651134,8.187034280348868,0.051848684577271306,1.1460491679608822,0.07198558959228223,0.031711779562260387,1.268658211654971,1.0234401242667934,5586944,6.105688619613647,7.320676374435425
9.850000000000001,10.012788205960998,9.687211794039005,8.42,8.66,8.18,0.0492820850340649,1.1204023942351342,0.07241234675531458,0.02615182331281522,1.245720625030508,0.9950841634397605,5750784,6.140243625640869,7.320027208328247
9.91,10.014403065089105,9.805596934910895,8.58,8.88265491900843,8.27734508099157,0.039638012467184985,1.1190630845725535,0.06178479804215176,0.017491226892218208,1.2532266515225012,0.9848995176226059,5914624,6.125946140289306,7.343304204940796
9.89,9.984339811320567,9.795660188679435,8.55,8.905668384875575,8.194331615124426,0.0316166662436444,1.1226885676383973,0.04790442013146327,0.015328912355825529,1.2404613655152354,1.0049157697615592,6078464,6.132057237625122,7.317777061462403
9.890000000000002,10.034568322948012,9.745431677051993,8.41,8.78,8.040000000000001,0.0366551175131462,1.101027325540781,0.0515410966130618,0.021769138413230603,1.2221567134606341,0.9798979376209279,6242304,6.115235614776611,7.306306314468384
9.93,10.008102496759067,9.851897503240933,8.59,8.916955654485436,8.263044345514563,0.04632344226120035,1.0954909712076186,0.06937764985599401,0.02326923466640669,1.2325201076273764,0.9584618347878608,6406144,6.096389579772949,7.310110664367675
9.879999999999999,9.977979589711326,9.782020410288672,8.5,8.819374388453426,8.180625611546574,0.045186692080460444,1.1125007361173629,0.06187976135714756,0.02849362280377333,1.2415150360591154,0.9834864361756104,6569984,6.046586751937866,7.252649879455566
9.84,9.931651513899117,9.748348486100882,8.75,8.965638586528478,8.534361413471522,0.038818937528412735,1.1142331965267658,0.046865763991819014,0.030772111065006456,1.2440025284136413,0.9844638646398902,6733824,6.065347337722779,7.2173255443572994
9.870000000000001,9.96,9.780000000000001,8.379999999999999,8.68265491900843,8.077345080991568,0.045956751034827874,1.1111750833690166,0.061821998717306315,0.030091503352349433,1.2324662515211156,0.9898839152169177,6897664,6.04196457862854,7.218691444396972
9.89,10.003578166916006,9.776421833083996,8.419999999999998,8.709136645896017,8.13086335410398,0.037608044629450846,1.0767033688724041,0.04904192014280791,0.026174169116093784,1.206104144712007,0.9473025930328011,7061504,6.066964054107666,7.229477405548096
9.870000000000001,10.043493515728976,9.696506484271026,8.52,8.992863616701475,8.047136383298524,0.04261589313973668,1.0903740271925926,0.06549362010660063,0.019738166172872728,1.2275504234833219,0.9531976309018633,7225344,6.0290087223052975,7.197446680068969
9.92,9.98,9.86,8.379999999999999,8.761575680566777,7.99842431943322,0.034843180852476466,1.072093064337969,0.04343581645271276,0.026250545252240177,1.1897723637776854,0.9544137648982526,7389184,6.021592092514038,7.21893539428711
9.88,9.98770329614269,9.772296703857311,8.59,8.940570962859162,8.239429037140837,0.0299729835882317,1.073701836913824,0.04480437421888471,0.01514159295757869,1.1954844748214701,0.9519191990061779,7553024,6.027903461456299,7.184561252593994
9.92,10.007177978870812,9.832822021129187,8.48,8.876988664825586,8.083011335174415,0.0328790060477331,1.048747255653143,0.04686596575887037,0.018892046336595823,1.173783281229329,0.923711230076957,7716864,5.976651382446289,7.187846899032593
9.879999999999999,10.033622914957371,9.726377085042627,8.4,8.862601340248816,7.937398659751185,0.027392314467579088,1.049475185573101,0.04134761888624727,0.013437010048910906,1.1823083708788555,0.9166420002673465,7880704,6.007233572006226,7.156934118270874
9.889999999999999,9.984339811320565,9.795660188679433,8.5,8.854964786985978,8.145035213014022,0.02927819590549912,1.0272994451224804,0.04104661674285458,0.017509775068143663,1.1388545483092323,0.9157443419357284,8044544,5.981467962265015,7.15601372718811
9.92,10.007177978870814,9.832822021129186,8.36,8.632763633939717,8.087236366060282,0.038333217467879856,1.0530620843172074,0.05999594608826282,0.016670488847496886,1.1458663941548097,0.960257774479605,8208384,6.036744785308838,7.17438702583313
9.879999999999999,10.004899959967966,9.755100040032032,8.66,8.893238075793812,8.426761924206188,0.029703770607011338,1.0425652675330639,0.04124115479822804,0.01816638641579463,1.1663556126585921,0.9187749224075358,8372224,5.972692441940308,7.125907707214355
9.89,9.973066238629182,9.80693376137082,8.64,9.032937654087771,8.24706234591223,0.04202145587187257,1.0357055209577084,0.06571040507510162,0.018332506668643535,1.155063730615611,0.9163473112998057,8536064,5.962150144577026,7.116777133941651
9.91,10.004339811320566,9.815660188679434,8.26,8.744148737476408,7.775851262523592,0.041528419300448115,1.0477287881076336,0.06268030978102568,0.020376528819870548,1.1729003706421648,0.9225572055731024,8699904,5.97445855140686,7.127212429046631
9.91,9.993066238629181,9.82693376137082,8.469999999999999,8.849605057922044,8.090394942077953,0.01817436480196188,1.0355465821921825,0.026397022254761624,0.009951707349162137,1.1736541446090856,0.8974390197752795,8863744,5.980363368988037,7.124360513687134
9.89,9.984339811320567,9.795660188679435,8.639999999999999,8.984093010681704,8.295906989318294,0.0362004417838761,1.0526616111397744,0.05510830079655603,0.017292582771196174,1.1764828441721422,0.9288403781074066,9027584,5.948712491989136,7.095708751678467
9.910000000000002,9.980000000000002,9.840000000000002,8.48,8.842767142944341,8.11723285705566,0.030368910223478394,1.049526932835579,0.04165007120150291,0.019087749245453877,1.1773438943786034,0.9217099712925545,9191424,5.989407920837403,7.109530448913574
9.930000000000001,10.008102496759069,9.851897503240934,8.5,8.924264068711928,8.075735931288072,0.02864251951687034,1.036383680999279,0.05036486869750759,0.006920170336233093,1.154801833337642,0.917965528660916,9355264,5.9174806594848635,7.101797342300415
9.940000000000001,10.031651513899119,9.848348486100884,8.440000000000001,8.806606055596468,8.073393944403534,0.032597919052932384,1.0264076061546803,0.04839080970200993,0.016805028403854838,1.1465550213192834,0.906260190990077,9519104,5.9803320407867435,7.113068294525147
9.89,9.994403065089106,9.785596934910895,8.45,8.858044115262063,8.041955884737936,0.02490835580101696,1.0245434246957301,0.03937395296905803,0.010442758632975889,1.1271777892364894,0.921909060154971,9682944,5.975014877319336,7.071053791046142
9.91,9.963851648071344,9.856148351928656,8.319999999999999,8.59495454169735,8.045045458302647,0.03127653974806885,1.040294846892357,0.04773215406030577,0.014820925435831921,1.1760646334383906,0.9045250603463233,9846784,5.917508459091186,7.062201309204101
9.959999999999999,10.008989794855662,9.911010205144336,8.5,8.907430975749268,8.092569024250732,0.02969763221626629,1.0356141567230224,0.044668412560390294,0.014726851872142285,1.1574796286062687,0.9137486848397759,10010624,5.866089916229248,7.081329441070556
9.92,10.007177978870814,9.832822021129186,8.3,8.697492138287037,7.902507861712965,0.030832161514263066,1.0162642128765582,0.04744581895075049,0.01421850407777564,1.1589952602161866,0.8735331655369298,10174464,5.942334747314453,7.066586112976074
9.95,10.0,9.899999999999999,8.51,8.82764760348537,8.192352396514629,0.027118042198708243,1.0093291111290454,0.04543906911521505,0.008797015282201434,1.1323842484277076,0.8862739738303834,10338304,5.956189155578613,7.081265687942505
9.9,10.0,9.8,8.36,8.65732137494637,8.062678625053628,0.026401296415133342,0.9976593673229217,0.040095726727593047,0.01270686610267364,1.137546434480245,0.8577723001655984,10502144,5.949909687042236,7.038571786880493
9.92,10.017979589711327,9.822020410288673,8.299999999999999,8.682099463490855,7.917900536509143,0.020543342310702394,0.9958741270005703,0.029348890751936987,0.011737793869467801,1.1383999569683145,0.8533482970328261,10665984,5.906789970397949,7.041120100021362
9.98,10.02,9.940000000000001,8.41,8.96036351623268,7.85963648376732,0.030248223652597484,1.0063058480620384,0.04196485315916097,0.018531594146033996,1.1406858337828485,0.8719258623412284,10829824,5.9257463932037355,7.080220174789429
9.91,10.032065556157338,9.787934443842662,8.569999999999999,8.97012498047485,8.169875019525147,0.0253594697307562,1.004691296815872,0.04621751085364971,0.004501428607862689,1.1322924199312525,0.8770901737004917,10993664,5.9234460353851315,7.0239335060119625
9.940000000000001,10.00633249580711,9.873667504192893,8.5,8.756904651573302,8.243095348426698,0.02123155973822573,1.0091662891209126,0.03171731724432804,0.010745802232123425,1.1339798057872024,0.8843527724546227,11157504,5.900934362411499,7.037047481536865
9.919999999999998,10.036619037896905,9.803380962103091,8.3,8.785798312059645,7.814201687940356,0.026470748509746,1.0160358622670174,0.03660343364987937,0.016338063369612632,1.1523045317938168,0.879767192740218,11321344,5.899714517593384,7.015649747848511
9.91,10.014403065089105,9.805596934910895,8.459999999999997,8.721533936612438,8.198466063387556,0.029550279426621223,1.0173906281590461,0.04503769344843077,0.014062865404811675,1.1347115513688915,0.9000697049492008,11485184,5.947841930389404,7.015582752227783
9.91,9.98,9.84,8.47,8.780000000000001,8.16,0.030067115451674863,1.0108891613781452,0.0434077247069113,0.016726506196438423,1.1326914593318411,0.8890868634244493,11649024,5.864869689941406,6.995536994934082
9.940000000000001,10.00633249580711,9.873667504192893,8.179999999999998,8.558945906429926,7.80105409357007,0.02932580955093721,0.9900987587869168,0.04623811620182783,0.012413502900046596,1.1045256309384668,0.8756718866353668,11812864,5.888295698165893,7.015341281890869
9.940000000000001,10.031651513899119,9.848348486100884,8.45,8.665638586528477,8.234361413471522,0.01853462608123658,0.9904925540089607,0.026863390492381907,0.010205861670091248,1.0907571497006134,0.890227958317308,11976704,5.823776006698608,6.992970943450928
9.91,10.023578166916005,9.796421833083995,8.15,8.535356977359955,7.764643022640047,0.028701486781937964,1.0029315017163754,0.04885668925743736,0.008546284306438567,1.1113081930014734,0.8945548104312774,12140544,5.875340318679809,6.981340837478638
9.96,10.02633249580711,9.893667504192893,8.41,8.621896201004171,8.19810379899583,0.024219880817690814,0.9731520928442479,0.03915045334081861,0.009289308294563016,1.0649709017340254,0.8813332839544704,12304384,5.904306840896607,7.019686889648438
9.889999999999999,9.97306623862918,9.806933761370818,8.41,8.648537208837531,8.171462791162469,0.01927687137504103,0.9895459897816181,0.02921425157084451,0.00933949117923755,1.0909989041819106,0.8880930753813256,12468224,5.89432578086853,6.964132833480835
9.98,10.040000000000001,9.92,8.299999999999999,8.552982212813468,8.04701778718653,0.02602294030366461,0.9770369403064251,0.04464152816613145,0.007404352441197769,1.073764103220837,0.8803097773920133,12632064,5.8557170867919925,7.009436750411988
9.98,10.02,9.940000000000001,8.110000000000001,8.602848861214065,7.617151138785937,0.021708191724610467,0.9731634475290776,0.03778966130766014,0.0056267221415607915,1.050174263386613,0.8961526316715422,12795904,5.891181373596192,7.012853336334229
9.930000000000001,9.99403124237433,9.865968757625673,8.49,8.92692104549907,8.053078954500931,0.02335401963791805,0.9662621200084687,0.033908596055748044,0.012799443220088054,1.0487933181446119,0.8837309218723256,12959744,5.868144893646241,6.973149251937866
9.96,10.008989794855664,9.911010205144338,8.34,8.764735211631907,7.915264788368094,0.013288724045560172,0.9660640470683575,0.025874580941237346,0.000702867149882996,1.0615051806006846,0.8706229135360303,13123584,5.880246591567993,6.986196374893188
9.98,10.02,9.940000000000001,8.530000000000001,8.893455636907726,8.166544363092276,0.015013157323119183,0.9256274409592151,0.02446580682763346,0.005560507818604907,1.0129948521846481,0.8382600297337821,13287424,5.7897735118865965,6.977460289001465
9.97,10.03403124237433,9.905968757625672,8.400000000000002,8.734664010613633,8.065335989386371,0.016674784765928,0.963116393238306,0.02579286416550764,0.0075567053663483565,1.0604704853821054,0.8657623010945066,13451264,5.943517827987671,7.002636480331421
9.9,9.989442719099992,9.810557280900008,8.49,8.804483703870329,8.175516296129672,0.02757068054634142,0.9647648371756077,0.046072550268775825,0.009068810823907012,1.060413248821213,0.8691164255300023,13615104,5.837698221206665,6.930366849899292
9.91,10.05456832294801,9.765431677051991,8.48,8.765657137141714,8.194342862858287,0.015921526063175363,0.957972738146782,0.025358755604212607,0.00648429652213812,1.047661724525478,0.8682837517680859,13778944,5.857446146011353,6.934244203567505
9.94,10.059999999999999,9.82,8.450000000000001,8.855585995813467,8.044414004186535,0.023602259461767923,0.9465620324015618,0.03650568466322732,0.010698834260308526,1.0374761761754268,0.8556478886276968,13942784,5.84727110862732,6.949171781539917
9.940000000000001,9.988989794855664,9.891010205144338,8.41,8.832965719651131,7.987034280348868,0.01792042134911748,0.9496816419064998,0.03200855732752252,0.003832285370712436,1.0595291464223333,0.8398341373906665,14106624,5.8315596103668215,6.942188501358032
9.93,10.008102496759067,9.851897503240933,8.500000000000002,8.819374388453427,8.180625611546576,0.015025154357135731,0.9532317444682121,0.026210599615753002,0.003839709098518461,1.0572948805399933,0.849168608396431,14270464,5.911772871017456,6.949055576324463
9.970000000000002,10.01582575694956,9.924174243050444,8.44,8.743973683071413,8.136026316928586,0.02310047246719474,0.9528983883559704,0.03795157319816922,0.00824937173622026,1.0665495576226258,0.839247219089315,14434304,5.841164779663086,6.956256771087647
9.97,10.015825756949559,9.924174243050443,8.52,8.909358446678635,8.130641553321365,0.017092402331763838,0.943965207785368,0.0326226022836694,0.0015622023798582737,1.0671921458892093,0.8207382696815266,14598144,5.879289531707764,6.959764575958252
9.98,10.02,9.940000000000001,8.459999999999999,8.729072480941474,8.190927519058524,0.02259583933191601,0.9223958112299442,0.0390806544576954,0.006111024206136625,1.0412590114063547,0.8035326110535337,14761984,5.837275600433349,6.955435800552368
9.959999999999999,10.008989794855662,9.911010205144336,8.3,8.622490309931942,7.977509690068059,0.01735785111377477,0.9324363939464092,0.029856112057438322,0.004859590170111222,1.0368569459229453,0.8280158419698731,14925824,5.789339780807495,6.92841157913208
9.97,10.03403124237433,9.905968757625672,8.3,8.637638860322683,7.962361139677318,0.01437802406435362,0.9054064646363258,0.0248634188915167,0.0038926292371905397,1.000128377044002,0.8106845522286498,15089664,5.886476278305054,6.952123355865479
9.97,10.015825756949559,9.924174243050443,8.43,8.82255572852781,8.03744427147219,0.013695099113101558,0.9180393144488335,0.02433095766430697,0.003059240561896147,1.0331140543241568,0.8029645745735101,15253504,5.832476329803467,6.940765905380249
9.92,9.959999999999999,9.88,8.34,8.737994974842648,7.942005025157352,0.025454167606949286,0.9056145057082177,0.05048701008866252,0.00042132512523605434,1.0238027494879796,0.7874262619284558,15417344,5.8400791645050045,6.9015637874603275
9.96,10.008989794855664,9.911010205144338,8.08,8.411058907144938,7.7489410928550635,0.02199781866074768,0.9137861713767051,0.03681777714299027,0.007177860178505097,1.0448414704315445,0.7827308723218658,15581184,5.801065158843994,6.9162873268127445
9.96,10.02633249580711,9.893667504192893,8.19,8.546230262611138,7.833769737388862,0.017563332614372432,0.912503945082426,0.028909091947433234,0.006217573281311631,1.0172423178015333,0.8077655723633188,15745024,5.82708773612976,6.919164419174194
9.99,10.02,9.96,8.349999999999998,8.660644491340179,8.039355508659817,0.0240045303071383,0.9186867125332355,0.03230138773490102,0.015707672879375578,1.0266529365592567,0.8107204885072143,15908864,5.855083417892456,6.9441810131073
9.98,10.02,9.940000000000001,8.46,8.907660585711989,8.012339414288013,0.01564133453066457,0.9176723755896091,0.031643354826441095,-0.0003606857651119559,1.0168195229531443,0.8185252282260739,16072704,5.792268085479736,6.920075750350952
9.91,10.05456832294801,9.765431677051991,8.419999999999998,8.839046536795138,8.000953463204858,0.01452119399618819,0.8928060904145241,0.030762698837748553,-0.0017203108453721742,1.0041428877255236,0.7814692931035245,16236544,5.8090849876403805,6.874525642395019
9.96,10.008989794855664,9.911010205144338,8.349999999999998,8.83010415536631,7.869895844633685,0.0123941053883754,0.9062273271381855,0.020914686847124588,0.003873523929626213,1.0136887536899584,0.7987659005864126,16400384,5.780950880050659,6.8974627494812015
9.98,10.02,9.940000000000001,8.49,8.828969025133565,8.151030974866435,0.0179261522222077,0.8964778624475003,0.030107860131340806,0.005744444313074595,0.993139740773772,0.7998159841212286,16564224,5.775684022903443,6.906680011749268
9.99,10.02,9.96,8.32,8.854415568635496,7.785584431364505,0.019909721112344382,0.8968577355146408,0.02988230522827731,0.009937136996411454,1.0019607444280814,0.7917547266012002,16728064,5.756000614166259,6.902500200271606
9.95,10.017082039324993,9.882917960675005,8.360000000000001,8.784735211631908,7.935264788368095,0.01443640411307564,0.8788168437778949,0.0252839381654357,0.0035888700607155846,0.997741516858597,0.7598921706971928,16891904,5.850647449493408,6.900453424453735
9.959999999999999,10.008989794855662,9.911010205144336,8.2,8.432379000772444,7.967620999227554,0.0156764255429152,0.8952409349381923,0.02660135965615141,0.004751491429678989,1.0062463525442655,0.7842355173321192,17055744,5.8476861953735355,6.904794692993164
9.95,10.030622577482985,9.869377422517013,8.17,8.60370496884403,7.736295031155971,0.01031961551925629,0.9024946719408036,0.01647856045526091,0.004160670583251669,1.0175505193713614,0.7874388245102457,17219584,5.806014966964722,6.884879446029663
9.96,10.008989794855664,9.911010205144338,8.309999999999999,8.651906419945574,7.968093580054423,0.0142574920522747,0.898232513666153,0.02284253558663525,0.005672448517914149,1.0110088009918134,0.7854562263404924,17383424,5.773254537582398,6.878319787979126
9.98,10.02,9.940000000000001,8.34,8.653687742827163,8.026312257172837,0.013594597324845328,0.8783620163798332,0.026724927380378325,0.00046426726931233023,0.9975357136926548,0.7591883190670117,17547264,5.7302600860595705,6.881611013412476
9.94,10.006332495807108,9.873667504192891,8.15,8.57485291572496,7.72514708427504,0.010768609661317841,0.880931805074215,0.019313723427751756,0.0022234958948839246,1.0164014031774917,0.7454622069709382,17711104,5.832556867599488,6.874584817886353
9.99,10.02,9.96,8.25,8.627491721763537,7.872508278236462,0.016811764388694393,0.8716057799756527,0.0357865656863693,-0.002163036908980516,1.0060712100922573,0.7371403498590481,17874944,5.835338973999024,6.902165174484253
9.91,9.98,9.84,8.36,8.701174442184639,8.01882555781536,0.01679198430138053,0.8908454738557339,0.025927573973799023,0.007656394628962039,1.0097614469016503,0.7719295008098174,18038784,5.771132230758667,6.834341382980346
9.95,10.0,9.899999999999999,8.330000000000002,8.558254244210268,8.101745755789736,0.01133107983769145,0.8922849304974079,0.01800151858968295,0.00466064108569995,0.9961073104474758,0.7884625505473399,18202624,5.831518268585205,6.873013925552368
9.93,10.008102496759067,9.851897503240933,8.42,8.86,7.98,0.00946432327473299,0.8642509058117867,0.021666870904897946,-0.002738224355431966,0.9716195739481412,0.7568822376754321,18366464,5.827994155883789,6.855024671554565
9.959999999999999,10.008989794855662,9.911010205144336,8.190000000000001,8.605812457725838,7.7741875422741655,0.01750987144332606,0.8776060342788696,0.027159554740850515,0.007860188145801604,1.0039622229668583,0.7512498455908809,18530304,5.82761583328247,6.876755285263061
9.950000000000001,10.017082039324995,9.882917960675007,8.38,8.803792402008343,7.956207597991659,0.013186687901907102,0.8769234821200371,0.023771248872079105,0.0026021269317351003,0.9996809709667352,0.754165993273339,18694144,5.817524814605713,6.863117742538452
9.96,10.008989794855664,9.911010205144338,8.18,8.352046505340851,8.007953494659148,0.009998118377552549,0.8635357581079006,0.01862989537431157,0.0013663413807935305,0.9645607818158293,0.762510734399972,18857984,5.828658199310302,6.8686822891235355
9.940000000000001,10.020000000000001,9.860000000000001,8.260000000000002,8.689418211071679,7.830581788928324,0.012603769720590139,0.885042255371809,0.02141491560506032,0.0037926238361199547,1.004207695551342,0.765876815192276,19021824,5.770458126068116,6.840567874908447
9.98,10.040000000000001,9.92,8.209999999999999,8.563411940941446,7.856588059058553,0.01305482933239542,0.8867287650704384,0.02276191339693001,0.00334774526786083,0.9977086314928965,0.7757488986479804,19185664,5.789763402938843,6.870051336288452
9.95,10.017082039324993,9.882917960675005,8.370000000000001,8.642213151776325,8.097786848223677,0.00982322373311029,0.8660838730633259,0.018451718016407957,0.001194729449812625,0.9805253974667569,0.7516423486598949,19349504,5.805922746658325,6.85276608467102
9.98,10.02,9.940000000000001,8.17,8.552230297072327,7.7877697029276725,0.01357855744863622,0.8823243997991085,0.02364866206421057,0.00350845283306187,1.0019349704239395,0.7627138291742774,19513344,5.752576875686645,6.855565166473388
10.0,10.0,10.0,8.35,8.560950231097289,8.13904976890271,0.01523897227889388,0.9051202438771725,0.02371044866891291,0.006767495888874851,1.0238646805753393,0.7863758071790056,19677184,5.754002237319947,6.869983386993408
9.94,10.031651513899115,9.848348486100884,8.46,8.743548937575158,8.176451062424844,0.01597359684528779,0.883670262992382,0.025998348829085555,0.005948844861490027,1.0061295110873496,0.7612110148974146,19841024,5.772215080261231,6.828075981140136
9.98,10.02,9.940000000000001,8.270000000000001,8.515153013442626,8.024846986557376,0.0102664553764043,0.880928348749876,0.019809294895254244,0.0007236158575543595,0.9880789725435577,0.7737777249561943,20004864,5.759330749511719,6.849171543121338
9.96,10.02633249580711,9.893667504192893,8.309999999999999,8.690657326213485,7.929342673786513,0.01047588875953801,0.8912523962557316,0.016239800298887733,0.004711977220188288,1.0252898752337016,0.7572149172777616,20168704,5.747377252578735,6.83673996925354
9.99,10.02,9.96,8.379999999999999,8.76418745424597,7.995812545754028,0.015046801619246208,0.8654773257672786,0.03056758841716368,-0.00047398517867126323,0.9960230485643763,0.734931602970181,20332544,5.761196851730347,6.853196859359741
9.96,10.051651513899118,9.868348486100883,8.260000000000002,8.525329983228433,7.99467001677157,0.012793632224202111,0.8709480307996273,0.023558514984733568,0.002028749463670654,1.0037989861919838,0.7380970754072709,20496384,5.836752939224243,6.851755285263062
9.920000000000002,10.007177978870816,9.832822021129187,8.249999999999998,8.681856457633781,7.818143542366214,0.010102332977839941,0.8632151380181312,0.016545798967738883,0.0036588669879409983,1.0034183541055643,0.723011921930698,20660224,5.798287963867187,6.813225269317627
9.98,10.02,9.940000000000001,8.51,8.848969025133567,8.171030974866433,0.014044060400192343,0.8700451768934727,0.02471739837107327,0.003370722429311414,1.0097302448181296,0.7303601089688158,20824064,5.7917872905731205,6.84843430519104
9.94,10.031651513899117,9.848348486100882,8.290000000000001,8.66536648758247,7.914633512417532,0.013538633009011342,0.8701881274580956,0.024363008197167184,0.002714257820855501,0.9905664617051385,0.7498097932110527,20987904,5.754236268997192,6.8132977962493895
9.97,10.015825756949559,9.924174243050443,8.27,8.65742741255621,7.882572587443789,0.00734345984383247,0.8686659328639508,0.0139233465156719,0.0007635731719930388,0.9863401506220718,0.7509917151058297,21151744,5.769490480422974,6.83094539642334
9.95,10.017082039324993,9.882917960675005,8.24,8.572264954516722,7.907735045483277,0.012651107544661453,0.8642793387174607,0.01903240902535574,0.006269806063967166,0.9737046974509901,0.7548539799839312,21315584,5.711888122558594,6.8023984909057615
9.970000000000002,10.01582575694956,9.924174243050444,8.17,8.687783738639984,7.6522162613600155,0.013948771556897499,0.8672567687928676,0.02083395355974275,0.007063589554052246,0.96551426069689,0.7689992768888453,21479424,5.751556348800659,6.8259681224822994
9.98,10.02,9.940000000000001,8.260000000000002,8.576859590355099,7.943140409644904,0.012953785799618289,0.8550497971475124,0.021933642473323724,0.003973929125912852,0.9531149281509661,0.7569846661440587,21643264,5.77048077583313,6.83355393409729
9.98,10.02,9.940000000000001,8.11,8.474554522671163,7.745445477328836,0.01673922921909247,0.8690028935670853,0.033313159656726425,0.00016529878145851717,0.9739828768780716,0.7640229102560989,21807104,5.751156377792358,6.83002667427063
10.0,10.0,10.0,8.320000000000002,8.615972971738977,8.024027028261028,0.01286333736061345,0.8731701001524925,0.022542096000347935,0.0031845787208789663,0.9826070622691626,0.7637331380358224,21970944,5.781224632263184,6.845617198944092
9.97,10.03403124237433,9.905968757625672,8.360000000000001,8.837912125813942,7.88208787418606,0.01023218735645053,0.869012413173914,0.022577495443176904,-0.002113120730275843,0.9707994399937183,0.7672253863541096,22134784,5.763123559951782,6.821093130111694
9.97,10.03403124237433,9.905968757625672,8.11,8.448969025133566,7.7710309748664335,0.0173411681076686,0.8563116274774074,0.03383947626900963,0.0008428599463275767,0.9598675945629818,0.7527556603918331,22298624,5.714903497695923,6.804968452453613
9.99,10.02,9.96,8.379999999999999,8.927357287336159,7.832642712663839,0.01393186634668377,0.8601754389703273,0.025138512094201145,0.002725220599166394,0.9629082700335962,0.7574426079070584,22462464,5.753150367736817,6.827476119995117
9.98,10.02,9.940000000000001,8.209999999999999,8.551906419945574,7.868093580054424,0.00993013580373368,0.8491051338613034,0.01881806980990823,0.0010422017975591277,0.9400243974243545,0.7581858702982522,22626304,5.788075733184814,6.828059148788452
9.959999999999999,10.008989794855662,9.911010205144336,8.239999999999998,8.732341345003645,7.747658654996352,0.00983720970834834,0.8490112610161304,0.017173003019143828,0.0025014163975528502,0.9413863157242074,0.7566362063080535,22790144,5.743620109558106,6.802127933502197
9.98,10.02,9.940000000000001,8.41,8.718058436014987,8.101941563985013,0.01221229987968395,0.8302022874355316,0.023185773474475264,0.001238826284892634,0.9413822813523025,0.7190222935187607,22953984,5.772276449203491,6.820873975753784
9.95,10.0,9.899999999999999,8.379999999999999,8.708024389337133,8.051975610662865,0.01106370769084602,0.8509294055402279,0.01998306769074413,0.0021443476909479113,0.9499570372281186,0.7519017738523371,23117824,5.737766885757447,6.7892035961151125
9.950000000000001,10.017082039324995,9.882917960675007,8.41,8.832965719651131,7.987034280348868,0.010249887040845302,0.8335667833685875,0.018337781869871325,0.0021619922118192806,0.9259650467327536,0.7411685200044213,23281664,5.720222663879395,6.7872411727905275
9.97,10.03403124237433,9.905968757625672,8.11,8.421287648325468,7.798712351674532,0.011960477646789449,0.8515750601887703,0.024057305171710834,-0.0001363498781319361,0.9469254694477031,0.7562246509298375,23445504,5.744230890274048,6.800908851623535
9.97,10.06,9.88,8.15,8.545600808897051,7.754399191102951,0.012061897703097162,0.8243388488888741,0.02186791229461811,0.002255883111576212,0.9119757035316214,0.7367019942461268,23609344,5.6515881538391115,6.781553506851196
10.0,10.0,10.0,8.389999999999999,8.66367864366808,8.116321356331918,0.008683716262021291,0.8267944872379303,0.017358601720911707,8.830803130877377e-06,0.9126346659312127,0.7409543085446478,23773184,5.74767837524414,6.817723751068115
9.96,10.02633249580711,9.893667504192893,8.3,8.731277173056958,7.868722826943044,0.007795432129932991,0.8254982270300388,0.014204435565629319,0.0013864286942366624,0.9131967691802193,0.7377996848798584,23937024,5.747871065139771,6.791092872619629
9.98,10.02,9.940000000000001,8.209999999999999,8.68,7.739999999999999,0.0168932475986366,0.8179280743002891,0.02599069403244311,0.007795801164830089,0.9048045094592374,0.7310516391413409,24100864,5.725708913803101,6.7964186668396
9.92,10.044899959967967,9.795100040032032,7.989999999999999,8.274429253066558,7.705570746933442,0.014758385760069308,0.8380814336240292,0.022718471552822424,0.006798299967316191,0.944898746422707,0.7312641208253514,24264704,5.713215732574463,6.75340895652771
9.98,10.02,9.940000000000001,8.02,8.482168800331653,7.557831199668346,0.01104380689212117,0.8261839210987091,0.021691859299769644,0.00039575448447269623,0.9058933184411019,0.7464745237563163,24428544,5.719688892364502,6.791728830337524
9.99,10.02,9.96,8.34,8.714699879903904,7.965300120096096,0.012065096553851578,0.840478677302599,0.021035131881366825,0.0030950612263363313,0.9192089630575166,0.7617483915476813,24592384,5.7122095108032225,6.798255395889282
9.99,10.02,9.96,8.040000000000001,8.478634243989227,7.601365756010774,0.009706614819879129,0.823234387487173,0.017373266790829213,0.0020399628489290427,0.8991805481364948,0.7472882268378512,24756224,5.789859342575073,6.814648771286011
9.97,10.015825756949559,9.924174243050443,8.1,8.517133072292284,7.682866927707716,0.00777029911259884,0.8244205139577389,0.014362301838225167,0.0011782963869725119,0.9075873590691865,0.7412536688462912,24920064,5.726127672195434,6.784639072418213


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-coinrun-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.18,3.8754135460285486,2.4845864539714517,2.6499999999999995,3.1564582904840233,2.1435417095159757,0.5073564402759075,2.705788865685463,0.7701304701073856,0.24458241044442952,2.7078240242358365,2.7037537071350894,16384,0.2727857120335102,2.051457703113556
5.8100000000000005,6.419015599143405,5.200984400856596,5.04,5.389857113690718,4.690142886309282,0.9409977179020643,2.558772361278534,1.1931803012610478,0.6888151345430809,2.6295157717628013,2.488028950794267,180224,1.841012680530548,5.22256236076355
6.05,6.566236379965612,5.533763620034388,5.71,6.28,5.14,1.1910342812538146,2.395612548291683,1.4202448518893156,0.9618237106183136,2.5097744100879495,2.2814506864954165,344064,3.892639684677124,5.6046874046325685
6.290000000000001,6.62600595232823,5.953994047671772,5.99,6.676221538571911,5.30377846142809,1.143457093089819,2.2395746797323226,1.3399246701665368,0.946989516013101,2.4198603818110143,2.059288977653631,507904,4.5332173824310305,5.860771322250367
6.5600000000000005,7.037912125813941,6.08208787418606,6.23,6.724064773081425,5.735935226918576,1.0242723912000655,2.0150471732020376,1.0686037070658558,0.9799410753342752,2.207710117081669,1.8223842293224064,671744,5.0180949687957765,6.1697288990020756
6.92,7.417594212184989,6.422405787815011,6.75,7.230104155366313,6.269895844633687,1.0054148763418198,2.004099150002003,1.0779587760883362,0.9328709765953033,2.1989578173308173,1.8092404826731887,835584,5.436126804351806,6.515245580673218
7.640000000000001,8.12620983124573,7.153790168754272,6.82,7.182767142944341,6.45723285705566,1.0541829489171506,1.876453723013401,1.1395495316169968,0.9688163662173044,2.054741414910141,1.6981660311166615,999424,5.657001066207886,7.236232423782349
7.8,8.293963561409138,7.306036438590861,7.4,7.962138772902208,6.837861227097792,0.9138707049190998,1.7488807380199431,0.9647410782129295,0.8630003316252701,1.9232324624416046,1.5745290135982817,1163264,6.056212711334228,7.430208587646485
8.29,8.649026461420323,7.930973538579674,7.750000000000002,8.11124783736377,7.388752162636233,0.7926921963691711,1.691108199954033,0.8590655291790813,0.7263188635592609,1.85715550650968,1.5250608933983858,1327104,6.473826503753662,7.808543872833252
8.71,8.85456832294801,8.565431677051992,8.16,8.498230690505755,7.821769309494245,0.6661356806755065,1.6259713664650917,0.7669681928664728,0.5653031684845403,1.784248102667331,1.4676946302628524,1490944,6.7539942264556885,8.086889553070069
8.89,9.181376045686669,8.598623954313332,8.26,8.532763633939718,7.987236366060283,0.5482096258550883,1.5927707463502885,0.6342394644056467,0.4621797873045298,1.7688515892095702,1.4166899034910068,1654784,6.6832122802734375,8.105580711364746
8.95,9.160950231097289,8.73904976890271,8.250000000000002,8.693283205186031,7.806716794813972,0.48291270062327385,1.5672772526741028,0.5811610380687632,0.3846643631777845,1.7548099090838383,1.3797445962643673,1818624,6.620642948150635,7.985565805435181
9.319999999999999,9.52396078054371,9.116039219456287,8.49,8.92,8.06,0.38614178746938704,1.516837413609028,0.45594391930849154,0.31633965563028255,1.6229862502968586,1.4106885769211972,1982464,6.802550029754639,8.19529299736023
9.16,9.50698703145795,8.81301296854205,8.27,8.73270941205037,7.807290587949629,0.36898342799395323,1.5224336802959442,0.43504814084796406,0.3029187151399424,1.659873677329252,1.3849936832626364,2146304,6.69577431678772,7.946995782852173
9.290000000000001,9.51561028345357,9.064389716546431,8.36,8.864380808516739,7.85561919148326,0.3170219611376524,1.5079705715179443,0.349307201465715,0.28473672080958984,1.6522746145353497,1.363666528500539,2310144,6.665216588973999,7.955313062667846
9.55,9.746214168703487,9.353785831296515,8.629999999999999,8.89851443164195,8.361485568358049,0.2789181577041745,1.4786045297980308,0.32884467400419576,0.22899164140415323,1.619597750277609,1.3376113093184525,2473984,6.745578241348267,8.096510410308838
9.37,9.589317121994613,9.150682878005385,8.620000000000001,8.922654919008432,8.31734508099157,0.2880977723747492,1.4501711562275887,0.32707466550794423,0.24912087924155418,1.5893679174047766,1.310974395050401,2637824,6.68005051612854,7.877783346176147
9.44,9.705329983228431,9.174670016771568,8.580000000000002,8.928711915483255,8.231288084516748,0.2494961481541395,1.4569453716278076,0.2772823815542931,0.22170991475398594,1.590646379294511,1.3232443639611042,2801664,6.653517484664917,7.860837173461914
9.469999999999999,9.6252417469626,9.314758253037398,8.860000000000001,9.173687742827164,8.546312257172838,0.2371797725558281,1.4593941956758498,0.2985577376421871,0.17580180746946902,1.5541537923560849,1.3646345989956148,2965504,6.552377843856812,7.804019403457642
9.579999999999998,9.862134719593316,9.29786528040668,8.62,8.912574776766554,8.327425223233444,0.20686836019158358,1.4619695663452148,0.24669569826445598,0.1670410221187112,1.6064339780652288,1.3175051546252008,3129344,6.562039518356324,7.841768026351929
9.610000000000001,9.831133443874961,9.388866556125041,8.599999999999998,8.909838667696592,8.290161332303404,0.20538029987365003,1.4269855692982674,0.25600649437023465,0.1547541053770654,1.5496584827277005,1.3043126558688343,3293184,6.535440397262573,7.830266094207763
9.489999999999998,9.719999999999999,9.259999999999998,8.53,8.816530975637887,8.243469024362112,0.20548806367442013,1.4287877276539802,0.25160187157324315,0.15937425577559708,1.540137959573941,1.3174374957340194,3457024,6.568447017669678,7.691572761535644
9.63,9.894764045897475,9.365235954102527,8.820000000000002,9.154065861769803,8.485934138230201,0.18906143577769396,1.4013899758458137,0.22365871796367737,0.15446415359171056,1.5133849312972425,1.289395020394385,3620864,6.443694114685059,7.748386526107788
9.649999999999997,9.818819430161339,9.481180569838655,8.809999999999999,9.08367864366808,8.536321356331918,0.1877937133423984,1.4212663888931274,0.2302639249861209,0.1453235016986759,1.537636594615692,1.3048961831705628,3784704,6.495507717132568,7.737939500808716
9.61,9.767797338380594,9.452202661619404,8.860000000000001,9.289418211071679,8.430581788928324,0.17531959060579538,1.416326779127121,0.2184369441555554,0.13220223705603537,1.5468923928788154,1.2857611653754266,3948544,6.500094699859619,7.67105712890625
9.66,9.802828568570858,9.517171431429142,8.89,9.305812457725837,8.474187542274164,0.17216450916603204,1.4249066546559335,0.20657497035271372,0.13775404797935037,1.5460945039547618,1.3037188053571052,4112384,6.44324140548706,7.665028619766235
9.78,9.998174242292713,9.561825757707286,8.620000000000001,8.909136645896021,8.33086335410398,0.1701945471577346,1.4088343650102615,0.19063505827706845,0.14975403603840076,1.5233707256361164,1.2942980043844066,4276224,6.4896008491516115,7.740039253234864
9.67,9.854661853126194,9.485338146873806,8.870000000000001,9.267617907041421,8.472382092958581,0.15086848223581906,1.4077202633023262,0.1780924256616062,0.12364453881003189,1.502777336670322,1.3126631899343304,4440064,6.45073356628418,7.629410886764527
9.790000000000001,9.912065556157339,9.667934443842663,8.690000000000001,8.940798724079691,8.439201275920311,0.16477524088695644,1.3782260820269585,0.2115137735208408,0.11803670825307208,1.502054370094132,1.254397793959785,4603904,6.455167293548584,7.69536452293396
9.73,9.90916472867169,9.55083527132831,8.55,8.847489495612871,8.25251050438713,0.144868635199964,1.385486014187336,0.19290313508149096,0.09683413531843707,1.5007618048297484,1.2702102235449235,4767744,6.416386556625366,7.622089433670044
9.78,9.877979589711327,9.682020410288672,8.709999999999999,8.926564078277076,8.493435921722922,0.14029820598661896,1.3726673483848573,0.17937465223546195,0.10122175973777597,1.4807463477557818,1.2645883490139327,4931584,6.340006256103516,7.616854572296143
9.71,9.874012194668568,9.545987805331434,8.739999999999998,9.00153393661244,8.478466063387557,0.1603964503854513,1.3752058461308478,0.19208507522034518,0.12870782555055743,1.4918949244936452,1.2585167677680504,5095424,6.399038076400757,7.561475610733032
9.810000000000002,9.893066238629183,9.726933761370821,8.620000000000001,9.019499687108764,8.220500312891238,0.13799558263272044,1.382617612183094,0.1590484559082716,0.11694270935716926,1.4919462974588618,1.2732889269073262,5259264,6.386421585083008,7.607405185699463
9.84,9.9513552872566,9.7286447127434,8.85,9.0,8.7,0.13345489893108606,1.3276892811059953,0.14800904622084626,0.11890075164132585,1.427053883981229,1.2283246782307615,5423104,6.359927940368652,7.599679565429687
9.83,9.92,9.74,8.620000000000001,9.001575680566779,8.238424319433223,0.12349234158173199,1.3440719068050384,0.15518850986662797,0.09179617329683602,1.4353227342100592,1.2528210794000176,5586944,6.3502137660980225,7.570789861679077
9.84,9.931651513899116,9.748348486100884,8.71,8.867797338380596,8.552202661619406,0.11833029696717853,1.3352461457252502,0.14277315044446667,0.09388744348989041,1.4340133188131687,1.2364789726373318,5750784,6.337960624694825,7.551890182495117
9.820000000000002,9.986132477258364,9.65386752274164,8.75,9.076343377441615,8.423656622558385,0.11971108485013242,1.3557887241244315,0.13996534255923523,0.0994568271410296,1.4505791412575866,1.2609983069912765,5914624,6.324357557296753,7.527116584777832
9.81,9.940000000000001,9.68,8.639999999999999,9.009323706252387,8.270676293747611,0.12425716863945122,1.3421356558799744,0.14882025647034486,0.09969408080855757,1.4567847363174131,1.2274865754425357,6078464,6.301778173446655,7.500459671020508
9.879999999999999,9.94,9.819999999999999,8.68,8.975972971738974,8.384027028261025,0.10731332991272209,1.3399225562810897,0.13147868936276122,0.08314797046268298,1.434361181413684,1.2454839311484953,6242304,6.373665428161621,7.550294256210327
9.870000000000001,9.98,9.760000000000002,8.75,9.070156211871643,8.429843788128357,0.12024525841698049,1.3356006294488907,0.13996135247688574,0.10052916435707523,1.4590714077114728,1.2121298511863086,6406144,6.323034572601318,7.517687797546387
9.790000000000001,9.894403065089106,9.685596934910896,8.540000000000001,8.777486841740759,8.302513158259243,0.11563866818323729,1.3050272271037102,0.13347244653406662,0.09780488983240795,1.434359843867121,1.1756946103402994,6569984,6.271173095703125,7.440873336791992
9.920000000000002,9.99483314773548,9.845166852264523,8.72,9.054065861769802,8.3859341382302,0.13009614166803654,1.311603197455406,0.14929768233186513,0.11089460100420795,1.4222428302073802,1.200963564703432,6733824,6.331735706329345,7.536046838760376
9.870000000000001,9.98874342087038,9.751256579129622,8.64,8.943973683071414,8.336026316928587,0.11659755203872915,1.2872441396117211,0.13880451237857677,0.09439059169888153,1.388870732291591,1.1856175469318513,6897664,6.2524675846099855,7.4644218444824215
9.820000000000002,9.952664991614219,9.687335008385785,8.51,8.78730849247724,8.232691507522759,0.11650107344612477,1.3196465745568275,0.14820615951379135,0.08479598737845821,1.3991640765853046,1.2401290725283505,7061504,6.234893083572388,7.412137794494629
9.870000000000001,9.948102496759068,9.791897503240934,8.719999999999999,9.062928563989644,8.377071436010354,0.11757594645023343,1.330262053012848,0.13956873701683048,0.09558315588363639,1.410215637314898,1.250308468710798,7225344,6.264220476150513,7.441022443771362
9.81,9.932065556157339,9.687934443842662,8.73,9.005862284482674,8.454137715517327,0.11711682835593815,1.3220209911465646,0.14514435846212076,0.08908929824975555,1.3998993882792712,1.244142594013858,7389184,6.298432111740112,7.3897802352905275
9.879999999999999,9.977979589711326,9.782020410288672,8.67,8.893830292855993,8.446169707144007,0.1047497415915131,1.3085357040166854,0.1298742041262696,0.07962527905675659,1.411350021793248,1.2057213862401228,7553024,6.2168128967285154,7.415872478485108
9.870000000000001,10.043493515728976,9.696506484271026,8.67,9.010734500748017,8.329265499251983,0.09313742471858853,1.307233953475952,0.11657574072526111,0.06969910871191595,1.393405158547949,1.2210627484039551,7716864,6.264199352264404,7.409416532516479
9.9,9.977459666924148,9.822540333075853,8.59,9.114309069156732,8.065690930843267,0.10156587762758132,1.3186832040548324,0.11514686579602613,0.0879848894591365,1.40343997858518,1.2339264295244847,7880704,6.244385719299316,7.4258012771606445
9.819999999999999,9.917979589711326,9.722020410288671,8.82,9.16,8.48,0.11018871692940588,1.3352549433708192,0.13155049858577528,0.08882693527303649,1.4220412671490374,1.248468619592601,8044544,6.198966360092163,7.34283037185669
9.89,9.994403065089106,9.785596934910895,8.790000000000001,9.081376045686671,8.49862395431333,0.11145562622696156,1.2961413517594338,0.1358049155972132,0.08710633685670993,1.3896212118474136,1.202661491671454,8208384,6.300461149215698,7.405812358856201
9.900000000000002,9.96324555320337,9.836754446796634,8.58,8.914065861769801,8.245934138230199,0.10319629199802868,1.292910671234131,0.11925422788820107,0.0871383561078563,1.378977008093243,1.2068443343750188,8372224,6.26026873588562,7.400633001327515
9.879999999999999,9.996619037896904,9.763380962103094,8.559999999999999,8.909857113690716,8.210142886309281,0.10107909562066197,1.3119950205087663,0.11874654976987774,0.08341164147144621,1.4005468238692982,1.2234432171482343,8536064,6.194483709335327,7.353289365768433
9.91,9.98,9.84,8.690000000000001,9.05728735344414,8.322712646555862,0.10034265406429765,1.314309024810791,0.11341521761389649,0.08727009051469882,1.412600199900434,1.2160178497211478,8699904,6.208778953552246,7.366632461547852
9.82,9.986132477258362,9.653867522741638,8.679999999999998,8.943818119165456,8.41618188083454,0.10077471509575839,1.2868006631731987,0.1293495349469191,0.0721998952445977,1.39034228408448,1.1832590422619176,8863744,6.157469415664673,7.279799890518189
9.86,9.979999999999999,9.74,8.530000000000001,8.96139309220246,8.098606907797542,0.09098932975903148,1.2607556775212287,0.11522863394701323,0.06675002557104974,1.349324574895619,1.1721867801468384,9027584,6.200542068481445,7.311000633239746
9.95,10.04219544457293,9.85780455542707,8.75,9.108468966578698,8.391531033421302,0.10543962894007557,1.27474397867918,0.12499549217781367,0.08588376570233747,1.3605868236369314,1.1889011337214288,9191424,6.224943017959594,7.375014019012451
9.899999999999999,10.018321595661991,9.781678404338006,8.7,8.960768096208106,8.439231903791892,0.0916321064345538,1.276525691151619,0.11568747197586372,0.06757674089324388,1.3588990291213605,1.1941523531818774,9355264,6.215056896209717,7.327012586593628
9.88,10.020000000000001,9.74,8.7,9.040587727318528,8.359412272681471,0.10655494895763691,1.2979557737708092,0.1255527537870931,0.08755714412818072,1.388864506890644,1.2070470406509743,9519104,6.191659927368164,7.304022693634034
9.9,10.0,9.8,8.719999999999999,8.979999999999999,8.459999999999999,0.09268747996538876,1.2847428381443025,0.10720671290409867,0.07816824702667885,1.3682140420103255,1.2012716342782794,9682944,6.125585412979126,7.296691179275513
9.870000000000001,10.018660687473186,9.721339312526815,8.72,8.976124969497315,8.463875030502686,0.09642815934494132,1.2701856255531312,0.11447228457724752,0.07838403411263513,1.3562853787283422,1.1840858723779202,9846784,6.137264013290405,7.268405437469482
9.91,10.014403065089105,9.805596934910895,8.709999999999999,9.051906419945574,8.368093580054424,0.1057370271533727,1.2613197058439254,0.13661856061782443,0.07485549368892096,1.3446756516231846,1.1779637600646662,10010624,6.213720655441284,7.309822416305542
9.91,10.004339811320566,9.815660188679434,8.65,8.940688837074973,8.359311162925028,0.09644687306135888,1.2730201423168181,0.11265141583913027,0.08024233028358749,1.3407280510237496,1.2053122336098867,10174464,6.1293299198150635,7.285499382019043
9.82,9.936619037896907,9.703380962103093,8.599999999999998,8.93763886032268,8.262361139677315,0.08656989391893145,1.2977795615792274,0.10290648585321584,0.07023330198464707,1.3819969573365047,1.21356216582195,10338304,6.143554306030273,7.214811992645264
9.920000000000002,9.99483314773548,9.845166852264523,8.66,8.986190128606001,8.333809871394,0.08603047863580283,1.2812849313020707,0.0988895255221446,0.07317143174946107,1.3479825439439965,1.2145873186601448,10502144,6.187928962707519,7.295262479782105
9.89,10.054012194668568,9.725987805331433,8.66,8.989241552663087,8.330758447336914,0.08515842291526494,1.2869451850652696,0.10307841260128087,0.06723843322924902,1.3487485715425178,1.2251417985880213,10665984,6.0727231979370115,7.232231569290161
9.870000000000001,9.996885775404497,9.743114224595505,8.819999999999999,9.144961536185436,8.495038463814561,0.08878806820139287,1.2969478785991668,0.10650841955610894,0.0710677168466768,1.3628963948609696,1.230999362337364,10829824,6.118939781188965,7.2289206981658936
9.94,10.006332495807108,9.873667504192891,8.790000000000001,9.063678643668082,8.51632135633192,0.0985584659967571,1.2663175210356712,0.12477023590267244,0.07234669609084177,1.322137924068048,1.2104971180032944,10993664,6.1210709571838375,7.273511028289795
9.96,10.008989794855664,9.911010205144338,8.74,9.12262252939418,8.35737747060582,0.09703642074018712,1.2746744617819785,0.11585091821120602,0.07822192326916821,1.3288805504199979,1.2204683731439592,11157504,6.084357786178589,7.270482587814331
9.94,10.006332495807108,9.873667504192891,8.8,9.11622776601684,8.483772233983162,0.08760502287186678,1.2449737280607223,0.10486021496891672,0.07034983077481684,1.3109766304590467,1.1789708256623979,11321344,6.146026992797852,7.270111703872681
9.890000000000002,10.076815416922697,9.703184583077308,8.56,8.991740662898458,8.128259337101543,0.09200572739355262,1.2272355929017067,0.1115807466268437,0.07243070816026154,1.274816267949284,1.1796549178541293,11485184,6.134291505813598,7.223573350906372
9.91,9.98,9.84,8.799999999999999,9.040831891575845,8.559168108424153,0.0856982985977083,1.2432616278529167,0.10155442390423337,0.06984217329118324,1.299436901301463,1.1870863544043704,11649024,6.127519130706787,7.226203107833863
9.890000000000002,9.984339811320568,9.795660188679436,8.76,9.029072480941474,8.490927519058525,0.08520394759252663,1.235580748319626,0.11571308352251096,0.054694811662542295,1.3007151636217846,1.1704463330174673,11812864,6.07723445892334,7.199123239517212
9.889999999999999,9.984339811320565,9.795660188679433,8.580000000000002,8.917045990927056,8.242954009072948,0.08526585306972259,1.2541226208209992,0.09939824341618714,0.07113346272325805,1.3216319557008074,1.186613285941191,11976704,6.135823583602905,7.2075118064880375
9.930000000000001,10.008102496759069,9.851897503240934,8.790000000000001,9.183573373083089,8.396426626916913,0.09032036527059965,1.2552447676658631,0.11701676779613825,0.06362396274506106,1.322875598747551,1.1876139365841754,12140544,6.112672424316406,7.222681713104248
9.93,10.008102496759067,9.851897503240933,8.57,8.95742741255621,8.18257258744379,0.08002554713748392,1.2447563633322716,0.09072846055231523,0.0693226337226526,1.3009874760171458,1.1885252506473973,12304384,6.108289384841919,7.218284320831299
9.910000000000002,9.963851648071346,9.856148351928658,8.59,8.881376045686668,8.298623954313332,0.08965231138281522,1.231211356818676,0.11411903803771416,0.06518558472791629,1.3012371029201633,1.1611856107171887,12468224,6.096704626083374,7.1938529968261715
9.91,9.993066238629181,9.82693376137082,8.75,9.050832179129827,8.449167820870173,0.08586897701025005,1.2292845845222473,0.10604580754373748,0.06569214647676262,1.3034773648709541,1.1550918041735405,12632064,6.075537014007568,7.184730768203735
9.91,9.993066238629181,9.82693376137082,8.55,8.902845575287548,8.197154424712453,0.08826176198199386,1.2381051808595658,0.10207767491509205,0.07444584904889566,1.3134800518654672,1.1627303098536643,12795904,6.1162866115570065,7.198767137527466
9.930000000000001,10.008102496759069,9.851897503240934,8.52,8.809136645896018,8.230863354103981,0.07944065788760774,1.2466140225529672,0.09927848968577765,0.059602826089437816,1.3186814190240277,1.1745466260819066,12959744,6.128813076019287,7.202038288116455
9.92,10.007177978870812,9.832822021129187,8.65,8.976343377441616,8.323656622558385,0.07602331996895369,1.2525539845228195,0.08644268927862303,0.06560395065928434,1.3164654376727334,1.1886425313729057,13123584,6.037149858474732,7.169916868209839
9.88,9.967177978870815,9.792822021129187,8.610000000000001,8.856779253585062,8.36322074641494,0.08644374543800945,1.2331422492861748,0.1089944730155475,0.0638930178604714,1.2863039634574163,1.1799805351149333,13287424,6.107880544662476,7.160710287094116
9.890000000000002,9.943851648071346,9.836148351928658,8.64,8.89377155080899,8.38622844919101,0.07275085994042454,1.2245743617415428,0.08409043779765414,0.061411282083194955,1.2899117366753303,1.1592369868077552,13451264,6.115611028671265,7.162018585205078
9.930000000000001,10.020000000000001,9.840000000000002,8.780000000000001,9.137211421989836,8.422788578010167,0.09177790763787921,1.2512819170951843,0.1096237167355114,0.07393209854024703,1.3141417008795964,1.1884221333107723,13615104,6.082538175582886,7.1815653324127195
9.91,10.023578166916005,9.796421833083995,8.77,9.110734500748016,8.429265499251983,0.07909613186493512,1.2483953312039375,0.09250084552772692,0.06569141820214333,1.343170940623923,1.1536197217839521,13778944,6.059283828735351,7.154063367843628
9.95,10.052469507659595,9.847530492340404,8.61,8.936955654485436,8.283044345514563,0.08496481897309417,1.2282045036554337,0.09209784996514406,0.07783178798104429,1.3031579981706398,1.1532510091402275,13942784,6.068528461456299,7.175997066497803
9.96,10.02633249580711,9.893667504192893,8.69,9.075875627631493,8.304124372368506,0.0846426529344171,1.2363446980714798,0.09847863934920396,0.07080666651963023,1.3290574645016424,1.1436319316413173,14106624,6.047240161895752,7.177239894866943
9.95,10.017082039324993,9.882917960675005,8.61,9.011123422402632,8.208876577597367,0.08346282932907338,1.2151877745985984,0.1063982422848298,0.06052741637331696,1.2952367449849906,1.1351388042122061,14270464,6.081692314147949,7.177083492279053
9.959999999999999,10.026332495807107,9.89366750419289,8.59,9.055725240887801,8.124274759112199,0.07748940032906829,1.2409930184483529,0.0948711801259694,0.06010762053216717,1.3341707179287001,1.1478153189680056,14434304,6.045357942581177,7.166095876693726
9.94,10.02,9.86,8.46,8.898634243989227,8.021365756010775,0.07879975624382493,1.2256845965981484,0.09135445532661411,0.06624505716103575,1.3063295673827913,1.1450396258135056,14598144,6.049603033065796,7.149802494049072
9.93,10.02,9.84,8.899999999999999,9.182842712474617,8.61715728752538,0.0860302620567381,1.2228374153375625,0.10644894817455114,0.06561157593892505,1.3118315867657229,1.1338432439094022,14761984,6.019175386428833,7.131411218643189
9.92,9.994833147735479,9.845166852264521,8.559999999999999,8.784499443206435,8.335500556793562,0.07176266885362562,1.2289776250720024,0.08003003146004066,0.06349530624721057,1.3286740897055715,1.1292811604384332,14925824,6.039035081863403,7.12951169013977
9.99,10.02,9.96,8.700000000000001,9.009838667696595,8.390161332303407,0.07918000379577274,1.2209241762757301,0.10019436970545084,0.058165637886094634,1.302405998975709,1.1394423535757512,15089664,6.060869646072388,7.177265930175781
9.93,10.008102496759067,9.851897503240933,8.58,8.892409987036267,8.267590012963733,0.07444242867641146,1.2078511357307433,0.0901222385287507,0.05876261882407222,1.3031280530028495,1.1125742184586371,15253504,6.106310129165649,7.145906400680542
9.89,10.03456832294801,9.745431677051991,8.649999999999999,9.070119030751998,8.229880969247999,0.08724902132526038,1.2195308819413184,0.11701228249056503,0.05748576015995573,1.3044302085627597,1.1346315553198771,15417344,6.027961683273316,7.089373350143433
9.940000000000001,10.00633249580711,9.873667504192893,8.629999999999999,8.964813380855663,8.295186619144335,0.07187271839939054,1.186642763018608,0.08988250444792352,0.053862932350857554,1.283424198024156,1.08986132801306,15581184,6.0269698143005375,7.12594780921936
9.91,9.98,9.84,8.719999999999999,8.968193472919817,8.471806527080181,0.08307794085703787,1.2032137989997864,0.10317937381207855,0.0629765079019972,1.2905731250582981,1.1158544729412747,15745024,6.007429313659668,7.095841646194458
9.940000000000001,10.00633249580711,9.873667504192893,8.48,8.751293199325012,8.208706800674989,0.07347249798476693,1.1907989963889123,0.0904422356008591,0.05650276036867476,1.2723790094294007,1.1092189833484238,15908864,6.060361719131469,7.123737525939942
9.940000000000001,10.00633249580711,9.873667504192893,8.659999999999998,8.943548937575155,8.376451062424842,0.08805779227986929,1.202122075855732,0.10178446068257865,0.07433112387715993,1.309601899974133,1.094642251737331,16072704,6.02085280418396,7.1104240894317625
9.98,10.02,9.940000000000001,8.69,9.004483703870328,8.375516296129671,0.08093877676874396,1.238735032081604,0.10448523937604076,0.057392314161447154,1.3354695508148746,1.1420005133483333,16236544,6.014545822143555,7.133530759811402
9.950000000000001,10.0,9.900000000000002,8.73,8.958254244210266,8.501745755789734,0.07388998158276079,1.2258441284298898,0.09001001962718216,0.05776994353833942,1.3013477072067674,1.1503405496530121,16400384,6.0254072666168215,7.11593542098999
9.91,10.014403065089105,9.805596934910895,8.59,8.874429253066557,8.305570746933443,0.08892740663141009,1.2241926327347756,0.11598624752319767,0.061868565739622516,1.3278207864320428,1.1205644790375084,16564224,6.074748229980469,7.0980785369873045
9.930000000000001,9.99403124237433,9.865968757625673,8.559999999999999,8.979999999999999,8.139999999999999,0.08284738394431765,1.2236729100346566,0.0920745507263353,0.0736202171623,1.3060948864199988,1.1412509336493144,16728064,5.999413633346558,7.083246469497681
9.94,10.006332495807108,9.873667504192891,8.89,9.246230262611139,8.533769737388862,0.07877605366520579,1.2092996537685394,0.09366484601141271,0.06388726131899887,1.2889768575614657,1.1296224499756131,16891904,6.043644285202026,7.104666376113892
9.98,10.02,9.940000000000001,8.6,9.038178046004132,8.161821953995867,0.0727532959543168,1.1956797659397125,0.08690329250717281,0.0586032994014608,1.2439691422038588,1.1473903896755662,17055744,6.004398202896118,7.120418834686279
9.95,10.017082039324993,9.882917960675005,8.500000000000004,8.86878177829172,8.131218221708288,0.08171859360300002,1.2161995872855187,0.09596513636495592,0.06747205084104411,1.2943340211894052,1.1380651533816322,17219584,5.959985208511353,7.080591201782227
9.95,10.04219544457293,9.85780455542707,8.620000000000001,8.965832329315813,8.27416767068419,0.08461488746106623,1.2171501785516738,0.10558313472608882,0.06364664019604363,1.289896279023443,1.1444040780799047,17383424,6.067345666885376,7.10589337348938
9.950000000000001,10.0,9.900000000000002,8.55,8.826586333718787,8.273413666281215,0.08238368714228268,1.2050457239151,0.09758321170265082,0.06718416258191455,1.272471257467975,1.137620190362225,17547264,6.007269096374512,7.087777042388916
9.95,10.017082039324993,9.882917960675005,8.76,9.115527776692623,8.404472223307376,0.07909002336673435,1.2146904468536377,0.09739027608203188,0.060789770651436814,1.276473142450661,1.1529077512566144,17711104,6.026909685134887,7.090672969818115
9.93,10.02,9.84,8.69,8.970891438103763,8.409108561896236,0.08358449814841147,1.2008205249905586,0.10246212411411858,0.06470687218270436,1.2728606450967304,1.1287804048843868,17874944,6.0090357780456545,7.069995021820068
9.96,10.008989794855664,9.911010205144338,8.600000000000001,8.971483512420136,8.228516487579867,0.08493090877309437,1.2132626175880432,0.10338027119861812,0.06648154634757061,1.2686139472880928,1.1579112878879936,18038784,5.975709581375122,7.074036884307861
9.940000000000001,9.988989794855664,9.891010205144338,8.54,8.878230690505754,8.201769309494244,0.06967416885308916,1.1979821473360062,0.0803312633490177,0.05901707435716062,1.2565837345173803,1.139380560154632,18202624,6.02657117843628,7.079827213287354
9.900000000000002,9.96324555320337,9.836754446796634,8.489999999999998,8.929203825119954,8.050796174880043,0.07751504341140383,1.2033120855689048,0.08854230426325846,0.06648778255954921,1.2768934321437928,1.1297307389940168,18366464,6.006110572814942,7.039157676696777
9.940000000000001,10.020000000000001,9.860000000000001,8.690000000000001,9.122319326424346,8.257680673575656,0.0851813489105552,1.204363426566124,0.10268011451047229,0.06768258331063812,1.2828028375303469,1.1259240156019013,18530304,5.981253671646118,7.062377500534057
9.970000000000002,10.01582575694956,9.924174243050444,8.6,8.88982753492379,8.31017246507621,0.07514238208532328,1.202766352891922,0.09181987716783754,0.058464887002809024,1.2797053912423182,1.1258273145415256,18694144,5.981952047348022,7.078138828277588
9.940000000000001,9.988989794855664,9.891010205144338,8.75,9.122155881318568,8.377844118681432,0.07344464147463435,1.1804553240537643,0.08931181248554956,0.05757747046371914,1.2423458012979556,1.118564846809573,18857984,5.979748821258545,7.054810094833374
9.930000000000001,10.020000000000001,9.840000000000002,8.66,8.917681974534503,8.402318025465497,0.07605506991967556,1.2086594730615616,0.08870296214324767,0.06340717769610345,1.2914640681028329,1.1258548780202904,19021824,5.995510149002075,7.044626188278198
9.930000000000001,10.008102496759069,9.851897503240934,8.55,8.7302775637732,8.369722436226802,0.07148001585155721,1.1830615296959877,0.0882196924862827,0.05474033921683172,1.2660310859709119,1.1000919734210635,19185664,6.034781122207642,7.063626289367676
9.940000000000001,10.00633249580711,9.873667504192893,8.59,8.931906419945575,8.248093580054425,0.07250258931890124,1.1799211546778678,0.09197192906761283,0.053033249570189664,1.2617838654383982,1.0980584439173375,19349504,6.039497423171997,7.066117000579834
9.930000000000001,10.008102496759069,9.851897503240934,8.79,9.052488094968133,8.527511905031865,0.08214260153472419,1.190571156144142,0.09801825934285047,0.06626694372659792,1.2854901616946637,1.0956521505936205,19513344,5.9792797565460205,7.03622875213623
9.899999999999999,10.018321595661991,9.781678404338006,8.510000000000002,8.814795013082565,8.205204986917439,0.07956156209111208,1.169623002409935,0.10068368696219639,0.05843943722002777,1.2463280479406436,1.0929179568792264,19677184,6.000403976440429,7.019862461090088
9.959999999999999,10.026332495807107,9.89366750419289,8.559999999999999,8.970365690573663,8.149634309426334,0.08131465041078623,1.1807256042957306,0.09871697455441515,0.0639123262671573,1.2749951556606314,1.0864560529308298,19841024,5.989850282669067,7.057793092727661
9.920000000000002,9.980000000000002,9.860000000000001,8.580000000000002,9.061248376620641,8.098751623379362,0.07237640046514567,1.1848451346158981,0.10001646509312677,0.04473633583716456,1.2777145304560424,1.0919757387757538,20004864,5.990174198150635,7.025414037704468
9.96,10.008989794855664,9.911010205144338,8.35,8.607875939164552,8.092124060835447,0.07382056526839731,1.2111686930060386,0.08879593516896551,0.0588451953678291,1.2878414525537285,1.1344959334583486,20168704,5.983155918121338,7.050507020950318
9.940000000000001,10.00633249580711,9.873667504192893,8.53,8.84,8.219999999999999,0.08058362887240941,1.2111892819404602,0.10158681111224291,0.05958044663257591,1.2820169294040846,1.1403616344768357,20332544,5.958003377914428,7.025706243515015
9.920000000000002,9.99483314773548,9.845166852264523,8.68,8.943818119165458,8.416181880834541,0.0685542143415659,1.2057023331522942,0.08344835932888908,0.053660069354242716,1.2652762613534367,1.1461284049511518,20496384,5.991891098022461,7.021905565261841
9.940000000000001,9.988989794855664,9.891010205144338,8.540000000000001,8.631651513899117,8.448348486100885,0.07652931180782611,1.1882943525910377,0.09439335745718035,0.05866526615847188,1.2553994606499344,1.121189244532141,20660224,6.0167125225067135,7.0381347179412845
9.95,10.030622577482985,9.869377422517013,8.5,8.868781778291716,8.131218221708284,0.07658340595662588,1.1918059974908828,0.09021798202002036,0.0629488298932314,1.2480281264512065,1.135583868530559,20824064,5.994026851654053,7.037922430038452
9.920000000000002,9.980000000000002,9.860000000000001,8.540000000000001,8.932937654087771,8.14706234591223,0.0745489499531686,1.1949923127889632,0.09376507960230827,0.05533282030402893,1.256548657394004,1.1334359681839226,20987904,5.9750182151794435,7.009508275985718
9.96,10.008989794855664,9.911010205144338,8.5,8.89496835316263,8.10503164683737,0.07682813107967375,1.1764006644487381,0.09911344625787596,0.054542815901471524,1.2508969204060596,1.1019044084914167,21151744,5.9831873893737795,7.034161615371704
9.96,10.008989794855664,9.911010205144338,8.7,9.016227766016836,8.383772233983162,0.07781641781330105,1.181200610101223,0.09809676963302469,0.057536065993577405,1.245643823899158,1.1167573963032877,21315584,5.965252351760864,7.025582551956177
9.920000000000002,9.980000000000002,9.860000000000001,8.6,8.957770876399966,8.242229123600033,0.07263786406256252,1.197732074558735,0.0893789685726646,0.05589675955246044,1.2620180376860197,1.1334461114314502,21479424,5.943763256072998,6.995855140686035
9.969999999999999,10.034031242374327,9.90596875762567,8.65,9.032753184180093,8.267246815819908,0.07104038172401485,1.1626663878560066,0.08302552569803348,0.059055237749996214,1.2240373646111589,1.1012954111008544,21643264,5.983036279678345,7.036702823638916
9.969999999999999,10.015825756949557,9.924174243050441,8.64,8.943973683071414,8.336026316928587,0.06980090308934445,1.1788443490862845,0.08559070289833384,0.05401110328035505,1.2300994713456086,1.1275892268269605,21807104,5.942765569686889,7.023368549346924
9.95,10.017082039324993,9.882917960675005,8.309999999999999,8.531133443874959,8.088866556125039,0.07395076835528014,1.1489134296774863,0.09503709891252354,0.052864437798036734,1.227696391913562,1.0701304674414107,21970944,5.998140048980713,7.020122051239014
9.98,10.02,9.940000000000001,8.41,8.751906419945575,8.068093580054425,0.07758256141096351,1.1533435180783271,0.09370233444929647,0.06146278837263054,1.2334250875713482,1.073261948585306,22134784,5.962581729888916,7.03211817741394
9.940000000000001,10.00633249580711,9.873667504192893,8.71,9.074554522671164,8.345445477328838,0.06510303462855516,1.1743267208337784,0.07739804333822678,0.052808025918883526,1.247057705460412,1.101595736207145,22298624,5.935261583328247,6.995013999938965
9.97,10.015825756949559,9.924174243050443,8.66,8.976859590355097,8.343140409644903,0.06605291450396175,1.1612004905939102,0.08020297986576491,0.0519028491421586,1.2439789602294236,1.0784220209583968,22462464,5.954932641983032,7.023503637313842
9.98,10.02,9.940000000000001,8.440000000000001,8.874050688284216,8.005949311715787,0.06400387459434564,1.1393757730722427,0.07391214189576652,0.05409560729292477,1.19859161788758,1.0801599282569054,22626304,5.951324224472046,7.022183656692505
9.95,10.017082039324993,9.882917960675005,8.6,8.804939015319192,8.395060984680807,0.06285979924723502,1.1582114763557911,0.07219522331166633,0.0535243751828037,1.255360465659954,1.0610624870516283,22790144,5.947479248046875,7.001101922988892
9.959999999999999,10.008989794855662,9.911010205144336,8.600000000000001,9.042718872423574,8.157281127576429,0.07949786498211317,1.1691809386014937,0.09335455762191217,0.06564117234231417,1.2430801807708944,1.095281696432093,22953984,5.938943767547608,7.006049394607544
9.96,10.02633249580711,9.893667504192893,8.590000000000002,9.035982062419556,8.144017937580447,0.07013783273287114,1.1591913029551506,0.08488355215912588,0.055392113306616385,1.2308880141558205,1.0874945917544807,23117824,5.917217254638672,6.991391897201538
9.97,10.015825756949559,9.924174243050443,8.75,8.995967477524976,8.504032522475024,0.07940917829982931,1.162644885480404,0.09362998031774938,0.06518837628190924,1.2419093540884796,1.0833804168723282,23281664,5.9237878799438475,6.998691034317017
9.930000000000001,10.008102496759069,9.851897503240934,8.540000000000001,8.89832945734338,8.181670542656622,0.07669238671660421,1.1801339656114578,0.09144083214998876,0.06194394128321966,1.261318074967136,1.0989498562557796,23445504,5.942488670349121,6.980587387084961
9.940000000000001,9.988989794855664,9.891010205144338,8.54,8.935474398665702,8.144525601334296,0.07275682128965852,1.1817101672291757,0.08028337263330756,0.06523026994600947,1.2649579046335493,1.098462429824802,23609344,5.9523674011230465,6.9862771987915036
9.920000000000002,9.980000000000002,9.860000000000001,8.779999999999998,9.108024389337132,8.451975610662863,0.07098085340112444,1.1606933027505875,0.08535700983867352,0.056604696963575354,1.2306295094557902,1.0907570960453847,23773184,5.930708980560302,6.964671325683594
9.91,9.993066238629181,9.82693376137082,8.65,8.99132096331752,8.30867903668248,0.07328050970099861,1.1713474601507188,0.08470395335880262,0.061857066043194596,1.2459973000457898,1.0966976202556478,23937024,5.975599479675293,6.971238279342652
9.98,10.02,9.940000000000001,8.53,8.861813200460741,8.198186799539258,0.07081732670776539,1.1614692248404026,0.08209606962109917,0.05953858379443161,1.2494578451448124,1.0734806045359928,24100864,5.96709794998169,7.011397743225098
9.940000000000001,10.00633249580711,9.873667504192893,8.45,8.744108823397054,8.155891176602944,0.06512322351336475,1.1657132253050804,0.07331282796581656,0.05693361906091293,1.2393603013920795,1.0920661492180812,24264704,5.9634675025939945,6.988061952590942
9.99,10.02,9.96,8.4,8.860434577328855,7.939565422671147,0.06324958438053722,1.1863657355308532,0.07446353871159878,0.05203563004947568,1.2708313925852415,1.101900078476465,24428544,5.957626438140869,7.01080093383789
9.91,10.014403065089105,9.805596934910895,8.47,8.798785644455473,8.141214355544529,0.07403754759579893,1.1442553639411925,0.08702333583060047,0.061051759360997396,1.2113561240085753,1.0771546038738098,24592384,5.918797779083252,6.941273927688599
9.96,10.02633249580711,9.893667504192893,8.719999999999999,9.126939798987515,8.313060201012483,0.07203146484680471,1.1489440679550171,0.08704677966092032,0.0570161500326891,1.2165694539038476,1.0813186820061866,24756224,5.8959047317504885,6.969917249679566
9.95,10.017082039324993,9.882917960675005,8.530000000000001,8.840000000000002,8.22,0.07955041779205199,1.1412399545311929,0.11512958185561178,0.04397125372849219,1.1872670119856141,1.0952128970767716,24920064,5.924973678588867,6.9724719524383545


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-coinrun-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.3,3.8347896782848374,2.7652103217151622,3.1399999999999997,3.933977329651168,2.346022670348831,0.5010309084318578,2.705828121304512,0.8130089334219106,0.18905288344180504,2.706774390877065,2.704881851731959,16384,0.30511713288724424,2.2279616832733153
5.22,5.557045990927054,4.882954009072946,5.0600000000000005,5.4604996878900165,4.6595003121099845,0.7964694444090128,2.588894936442375,0.9689252795024614,0.6240136093155642,2.652881787390033,2.524908085494717,180224,1.7508105993270875,4.641648840904236
6.04,6.445462698654266,5.634537301345734,5.57,6.119636243346452,5.020363756653548,1.290210697799921,2.282204931974411,1.4646418458004393,1.1157795497994027,2.4398452358090736,2.1245646281397486,344064,3.1354435443878175,5.6450591564178465
6.17,6.6760632371552,5.6639367628448,6.02,6.794338427304237,5.245661572695762,1.1756464526057244,2.2262586310505865,1.3391172773313575,1.0121756278800913,2.3911505594260443,2.061366702675129,507904,3.7871942281723023,5.772698020935058
6.859999999999999,7.1505167809266785,6.56948321907332,6.3100000000000005,6.775725240887802,5.844274759112199,1.0609951458871365,1.9931388095021247,1.101042400610784,1.020947891163489,2.248126462252292,1.7381511567519574,671744,4.154974269866943,6.443484973907471
7.160000000000001,7.467245829914745,6.852754170085257,6.75,7.044108823397055,6.455891176602945,1.100370855629444,1.7627114087343216,1.1980763149333509,1.0026653963255372,1.9664143925866804,1.559008424881963,835584,4.865140008926391,6.7951695919036865
7.159999999999999,7.529323706252387,6.7906762937476115,6.88,7.367442304278158,6.392557695721842,1.148402700573206,1.68263730853796,1.2446178722769896,1.0521875288694225,1.8825761813188078,1.4826984357571122,999424,5.112366819381714,6.825961875915527
7.83,8.288366665454634,7.371633334545367,7.399999999999999,7.679284800875378,7.12071519912462,0.9615641869604588,1.5560735896229745,1.0143891502637974,0.9087392236571202,1.7615771740450326,1.3505700052009164,1163264,5.33538703918457,7.409384298324585
8.47,8.825105618091294,8.114894381908707,7.65,8.065331193145903,7.2346688068540965,0.8305628687143326,1.4942796856164933,0.9086785555848865,0.7524471818437787,1.7182266967897348,1.2703326744432517,1327104,5.640810918807984,7.8415971279144285
8.629999999999999,8.96181320046074,8.298186799539257,8.02,8.32265491900843,7.717345080991568,0.7127004891633988,1.4337974071502686,0.8037514740033108,0.6216495043234868,1.6129228115684802,1.254672002732057,1490944,5.6327415943145756,7.77729024887085
8.8,9.122490309931942,8.477509690068059,7.74,8.224148737476408,7.255851262523592,0.6034620314836502,1.390028217434883,0.6542006100876083,0.552723452879692,1.5356441750240677,1.2444122598456984,1654784,5.492105293273926,7.742778635025024
8.92,9.1427105745132,8.6972894254868,8.22,8.505657137141714,7.934342862858287,0.5261908244341612,1.3676199346780777,0.5951386981301443,0.4572429507381781,1.556383510040252,1.1788563593159034,1818624,5.625331544876099,7.7052490234375
9.069999999999999,9.383209195267316,8.756790804732681,8.33,8.84,7.82,0.4839043412357569,1.3318591177463532,0.5623392261796031,0.4054694562919107,1.5212932922171833,1.1424249432755231,1982464,5.583972835540772,7.693228673934937
9.100000000000001,9.28439088914586,8.915609110854144,8.440000000000001,8.756859590355099,8.123140409644904,0.43826120123267176,1.3114898353815079,0.47382679120229537,0.40269561126304815,1.5169595237826268,1.106020146980389,2146304,5.46079912185669,7.602206802368164
9.450000000000001,9.707875939164554,9.192124060835448,8.56,8.91832945734338,8.201670542656622,0.40213421136140826,1.2748851247131825,0.4261683046769424,0.3781001180458741,1.4163660828386873,1.1334041665876777,2310144,5.639683866500855,7.813912057876587
9.4,9.693257565972305,9.106742434027696,8.450000000000001,8.824833296279827,8.075166703720175,0.38341127187013624,1.2312831550836563,0.42950887473408567,0.3373136690061868,1.3871141643867722,1.0754521457805404,2473984,5.513255453109741,7.676616907119751
9.389999999999999,9.719999999999999,9.059999999999999,8.43,8.743209195267315,8.116790804732684,0.3912734601646662,1.1929770797491073,0.45061064745900026,0.3319362728703321,1.3722211351716278,1.0137330243265867,2637824,5.65533676147461,7.616093635559082
9.639999999999999,9.855406592285378,9.42459340771462,8.610000000000001,9.013608721412213,8.20639127858779,0.3361478164792061,1.1747349053621292,0.36874015849079145,0.30355547446762077,1.320717096591803,1.0287527141324555,2801664,5.581681585311889,7.748125886917114
9.629999999999999,9.825192212959431,9.434807787040567,8.56,8.832763633939718,8.287236366060283,0.3351476531475782,1.1234500996768475,0.37773284091415055,0.2925624653810059,1.284587667447249,0.9623125319064461,2965504,5.610725259780883,7.685739612579345
9.52,9.718997487421323,9.321002512578676,8.379999999999999,8.90306787322488,7.856932126775118,0.31703996788710354,1.1158886589109898,0.3515398798261327,0.28254005594807435,1.2924885053202833,0.9392888125016963,3129344,5.5346925258636475,7.540258169174194
9.67,9.837630546142401,9.502369453857598,8.49,8.986890329952194,7.993109670047806,0.3034533614292741,1.0878152891993522,0.3387894686652692,0.268117254193279,1.2787580423853704,0.896872536013334,3293184,5.494545269012451,7.593544912338257
9.61,9.723578166916004,9.496421833083994,8.309999999999999,8.663411940941444,7.956588059058553,0.2979259701445699,1.0821280293166637,0.3331789834962484,0.2626729567928914,1.2392612566412033,0.9249948019921241,3457024,5.509822511672974,7.510211706161499
9.7,9.799999999999999,9.6,8.41,8.90081564767232,7.919184352327679,0.27926667165011165,1.0659427009522915,0.3046463284494222,0.2538870148508011,1.2225567866327942,0.9093286152717887,3620864,5.4848377227783205,7.52343168258667
9.680000000000001,9.846132477258363,9.51386752274164,8.34,8.826209831245729,7.853790168754271,0.2879570314660668,1.0561223924160004,0.33388082461381063,0.24203323831832302,1.2012689737507802,0.9109758110812205,3784704,5.442201566696167,7.4702869892120365
9.66,9.822480768092719,9.497519231907281,8.54,8.922622529394179,8.15737747060582,0.2771339435130358,1.0351147383451462,0.308922094081087,0.24534579294498454,1.1864041543841928,0.8838253223060997,3948544,5.408138656616211,7.420671272277832
9.76,9.902828568570857,9.617171431429142,8.719999999999999,9.192863616701475,8.247136383298523,0.2592561863362789,0.9930710300803185,0.28554118459581534,0.23297118807674244,1.1493143857439003,0.8368276744167368,4112384,5.478794097900391,7.469029903411865
9.79,9.941327459504215,9.638672540495783,8.36,8.660665927567457,8.059334072432542,0.2602618128061295,1.0019798524677754,0.2826846769763999,0.23783894863585905,1.1796887682240789,0.824270936711472,4276224,5.412718057632446,7.451723289489746
9.74,9.902480768092719,9.577519231907281,8.299999999999999,8.660555127546399,7.9394448724536,0.2586078450083732,0.989884901791811,0.2807912215715652,0.23642446844518117,1.1270709890031296,0.8526988145804923,4440064,5.429836225509644,7.383738422393799
9.77,9.904536240470737,9.635463759529262,8.45,8.899999999999999,7.999999999999999,0.2621744925156236,0.9530928812921047,0.2992962288801604,0.22505275615108677,1.0978437985673561,0.8083419640168532,4603904,5.428512048721314,7.386931562423706
9.69,9.87138357147217,9.508616428527828,8.459999999999999,8.850384425918861,8.069615574081137,0.25864740666002034,0.9716393828392029,0.288719123159108,0.22857569016093268,1.1138339453457204,0.8294448203326854,4767744,5.4635378360748295,7.30480170249939
9.760000000000002,9.90966629547096,9.610333704529044,8.29,8.616955654485436,7.963044345514563,0.24950115494430064,0.9759157486259937,0.2735095431582956,0.22549276673030566,1.1088808181358591,0.8429506791161283,4931584,5.302988767623901,7.305292415618896
9.870000000000001,9.98,9.760000000000002,8.469999999999999,8.941274866717926,7.998725133282072,0.24631054047495127,0.95807363986969,0.2734915304320214,0.21912955051788113,1.080919237339045,0.8352280424003348,5095424,5.342405509948731,7.3735593318939205
9.830000000000002,9.920000000000002,9.740000000000002,8.47,8.919555335859782,8.02044466414022,0.23649042081087823,0.9391458332538605,0.2555369940282634,0.21744384759349303,1.0697670561975914,0.8085246103101297,5259264,5.39389328956604,7.343279695510864
9.749999999999998,9.946214168703484,9.553785831296512,8.2,8.656070170039655,7.7439298299603445,0.23411799985915419,0.9298131421208382,0.25071728574364,0.2175187139746684,1.061785681203932,0.7978406030377446,5423104,5.285917472839356,7.243644762039184
9.83,9.97177446878758,9.68822553121242,8.59,8.954554522671163,8.225445477328837,0.22670022994279856,0.9158152587711811,0.24037408570405,0.21302637418154713,1.0750734635440709,0.7565570539982914,5586944,5.278775024414062,7.27258710861206
9.830000000000002,9.956885775404498,9.703114224595506,8.379999999999999,8.7140658617698,8.045934138230198,0.23594644516706462,0.895442970842123,0.25624080591236154,0.21565208442176767,1.0475776166250033,0.7433083250592427,5750784,5.308047819137573,7.267891073226929
9.83,9.956885775404496,9.703114224595504,8.510000000000002,8.90610604640677,8.113893953593234,0.2340745477005839,0.8956480644643307,0.25480247341100826,0.21334662199015952,1.0538135162002498,0.7374826127284116,5914624,5.304421329498291,7.242224931716919
9.82,9.973622914957373,9.666377085042628,8.66,9.154368283772332,8.165631716227669,0.2228052176535129,0.8839375130832196,0.24774788048051222,0.1978625548265136,1.028147963944967,0.739727062221472,6078464,5.221513462066651,7.207692241668701
9.82,9.96,9.68,8.510000000000002,8.969238500128203,8.0507614998718,0.22574081830680365,0.882209051400423,0.2480132843626539,0.2034683522509534,1.0200990665718646,0.7443190362289815,6242304,5.238224172592163,7.197527647018433
9.77,9.970249843945007,9.569750156054992,8.629999999999999,8.862594066992258,8.39740593300774,0.23427151311188937,0.9135898187756538,0.2619796484060565,0.20656337781772227,1.0648620639593733,0.7623175735919343,6406144,5.266247415542603,7.159170436859131
9.84,9.96,9.719999999999999,8.34,8.828262224629349,7.851737775370652,0.22325355429202318,0.9163159020245075,0.2415497588594514,0.20495734972459495,1.0777133579263247,0.7549184461226904,6569984,5.297845983505249,7.197173976898194
9.850000000000001,9.930622577482987,9.769377422517016,8.24,8.603868107973206,7.876131892026795,0.21793044432997705,0.898596714437008,0.2399321940026573,0.1959286946572968,1.0317551987389069,0.765438230135109,6733824,5.2750897884368895,7.192484045028687
9.84,9.941980390271855,9.738019609728145,8.379999999999999,8.748239052790439,8.01176094720956,0.22499617189168925,0.9006719805300236,0.23693204111933294,0.21306030266404555,1.052519868765345,0.7488240922947024,6897664,5.213449859619141,7.158778238296509
9.85,9.952469507659595,9.747530492340404,8.41,8.81853396431631,8.00146603568369,0.22092199418693775,0.8981232650578022,0.24237442092886724,0.19946956744500827,1.0674300693284997,0.7288164607871047,7061504,5.235215187072754,7.158773279190063
9.88,9.996619037896906,9.763380962103096,8.419999999999998,8.864522215417855,7.975477784582141,0.2034636406227946,0.8780886046588421,0.21626109188806528,0.1906661893575239,1.0215352367783685,0.7346419725393156,7225344,5.238543605804443,7.1685301780700685
9.870000000000001,9.98,9.760000000000002,8.459999999999999,8.753938769133981,8.166061230866017,0.21658769883215429,0.8865589022636413,0.23478890869114885,0.19838648897315972,1.0286337610060547,0.7444840435212278,7389184,5.255146503448486,7.151843309402466
9.89,10.012065556157337,9.767934443842664,8.48,8.84,8.120000000000001,0.2216556401923299,0.8822896592319012,0.24404658990165023,0.19926469048300954,1.0287948099801476,0.7357845084836547,7553024,5.216138887405395,7.146250677108765
9.85,9.952469507659595,9.747530492340404,8.389999999999999,8.674429253066556,8.105570746933441,0.21395676080137488,0.8940654471516609,0.23744927293952373,0.19046424866322603,1.0235881969795348,0.7645426973237871,7716864,5.212961673736572,7.1024744510650635
9.83,9.964536240470737,9.695463759529263,8.41,8.714795013082563,8.105204986917437,0.21653976682573553,0.8880596444010734,0.23244148544613671,0.20063804820533435,1.021636846793771,0.7544824420083757,7880704,5.2680370807647705,7.089771366119384
9.900000000000002,10.018321595661995,9.78167840433801,8.530000000000001,9.020000000000001,8.040000000000001,0.20769673641771078,0.8777395971119404,0.22695279924987508,0.18844067358554648,1.0113755138662908,0.7441036803575899,8044544,5.219651126861573,7.125094652175903
9.840000000000002,9.93165151389912,9.748348486100884,8.389999999999999,8.840444225182207,7.939555774817791,0.21106189973652362,0.8593572832643985,0.22664664044661859,0.19547715902642865,0.9835709842346513,0.7351435822941458,8208384,5.166997766494751,7.063239049911499
9.870000000000001,9.948102496759068,9.791897503240934,8.169999999999998,8.486385840391126,7.85361415960887,0.20198354739695784,0.8557036027312279,0.21357158521987088,0.1903955095740448,1.0117325462916142,0.6996746591708416,8372224,5.217846012115478,7.084575653076172
9.88,10.020000000000001,9.74,8.47,8.773479818109871,8.16652018189013,0.20434947013854982,0.853675826638937,0.21828104840111795,0.19041789187598168,0.9905985891462831,0.716753064131591,8536064,5.219545984268189,7.086826467514038
9.860000000000001,9.98,9.740000000000002,8.509999999999998,8.843016516106932,8.176983483893064,0.19899676647037268,0.8520896129310132,0.21135947785786155,0.1866340550828838,0.9867686767667794,0.7174105490952469,8699904,5.229288482666016,7.067300844192505
9.930000000000001,9.99403124237433,9.865968757625673,8.140000000000002,8.638397431775086,7.641602568224918,0.21545943096280099,0.8388876877725124,0.23851576984245176,0.1924030920831502,0.9862469415684344,0.6915284339765905,8863744,5.242305183410645,7.112122678756714
9.92,9.994833147735479,9.845166852264521,8.44,8.869418211071677,8.010581788928322,0.20356797184795142,0.8727371916174889,0.2223078322510414,0.18482811144486144,0.9984269653921153,0.7470474178428624,9027584,5.187530088424682,7.079535007476807
9.89,9.96,9.82,8.169999999999998,8.530693775937428,7.80930622406257,0.1939210696145892,0.8393038116395474,0.21220641135044535,0.17563572787873302,0.9645760144753021,0.7140316088037927,9191424,5.168249893188476,7.051331424713135
9.870000000000001,9.97049875621121,9.769501243788792,8.41,8.7984584919911,8.0215415080089,0.20045822020620108,0.8319607533514499,0.2188899442804693,0.18202649613193286,0.9473226300644236,0.7165988766384762,9355264,5.213969564437866,7.038693952560425
9.910000000000002,10.004339811320568,9.815660188679436,8.46,8.721533936612442,8.19846606338756,0.19321384206414222,0.8389417603611946,0.21433698368897616,0.17209070043930827,0.9702213330101306,0.7076621877122586,9519104,5.159339809417725,7.047300481796265
9.879999999999999,9.977979589711326,9.782020410288672,8.510000000000002,8.984236228055178,8.035763771944826,0.1928990738466382,0.8451213777065277,0.2105773096997742,0.17522083799350222,0.9623765837030441,0.7278661717100113,9682944,5.186464929580689,7.027457571029663
9.88,10.040000000000001,9.72,8.470000000000002,8.783209195267318,8.156790804732687,0.19770914670079942,0.8317689143121243,0.2103468179449673,0.18507147545663155,0.945012231086954,0.7185255975372946,9846784,5.172424268722534,7.017289304733277
9.860000000000001,9.940000000000001,9.780000000000001,8.34,8.703868107973205,7.976131892026795,0.19438064768910407,0.8220900274813175,0.2125520841612021,0.17620921121700603,0.9582920081000328,0.6858880468626023,10010624,5.166083192825317,6.996948146820069
9.94,10.02,9.86,8.36,8.597486841740757,8.122513158259242,0.19679355192929504,0.8102696672081947,0.21045452800229478,0.1831325758562953,0.9318407665687533,0.6886985678476362,10174464,5.1125648498535154,7.033316802978516
9.88,9.967177978870815,9.792822021129187,8.59,8.9784584919911,8.2015415080089,0.1964730491861701,0.8155285216867924,0.2156141319071666,0.17733196646517357,0.9214028001752061,0.7096542431983786,10338304,5.161576938629151,7.001032018661499
9.870000000000001,9.98,9.760000000000002,8.47,8.786385840391128,8.153614159608873,0.19147228784859177,0.8327162995934486,0.21016083310158787,0.17278374259559567,0.9657620144990118,0.6996705846878855,10502144,5.197623252868652,6.994600439071656
9.940000000000001,10.00633249580711,9.873667504192893,8.129999999999999,8.695773806392625,7.564226193607373,0.1915004253387451,0.852733737975359,0.20374222371909667,0.1792586269583935,0.9782738160258644,0.7271936599248536,10665984,5.110850715637207,7.0128882884979244
9.870000000000001,9.97049875621121,9.769501243788792,8.4,8.797492138287037,8.002507861712964,0.20310195088386535,0.8365548796951771,0.21601319564070143,0.19019070612702926,0.9554594415328491,0.717650317857505,10829824,5.153653287887574,6.976152515411377
9.92,10.017979589711327,9.822020410288673,8.389999999999999,8.754554522671162,8.025445477328836,0.19501795638352631,0.8262444041669369,0.2069417732216928,0.18309413954535983,0.9614820049321644,0.6910068034017094,10993664,5.143638181686401,6.997790336608887
9.88,9.977979589711328,9.782020410288673,8.450000000000001,8.862916456441253,8.037083543558749,0.19485511630773542,0.8306588247418404,0.21292100805676215,0.17678922455870869,0.9641655412291226,0.6971521082545582,11157504,5.184011459350586,6.976695346832275
9.88,9.98770329614269,9.772296703857311,8.27,8.757954915950235,7.7820450840497655,0.18925449419766663,0.8104648493230343,0.2055629750105594,0.17294601338477386,0.9566768295387338,0.6642528691073348,11321344,5.101936006546021,6.953603219985962
9.900000000000002,9.989442719099994,9.81055728090001,8.3,8.671483512420135,7.928516487579866,0.19136601686477658,0.8005808055400848,0.20442935910988186,0.1783026746196713,0.9426056685331166,0.6585559425470531,11485184,5.161745405197143,6.974298906326294
9.93,10.030498756211209,9.82950124378879,8.35,8.670156211871642,8.029843788128357,0.19294436294585465,0.7817570425570011,0.20527973962931778,0.18060898626239152,0.8985191640014021,0.6649949211126001,11649024,5.179024934768677,6.991988611221314
9.92,10.073622914957372,9.766377085042627,8.42,8.738747549010185,8.101252450989815,0.18956786859780547,0.8013143323361873,0.20108976015779945,0.1780459770378115,0.9156563222087025,0.6869723424636721,11812864,5.122083568572998,6.966906404495239
9.95,10.030622577482985,9.869377422517013,8.48,8.837211421989835,8.122788578010166,0.19518901910632844,0.8130227401852608,0.2056738662114419,0.18470417200121497,0.9462006321206748,0.6798448482498467,11976704,5.112119102478028,6.982288455963134
9.970000000000002,10.01582575694956,9.924174243050444,8.239999999999998,8.678634243989224,7.801365756010772,0.18253438118845222,0.8162706978619099,0.1974673944884741,0.16760136788843033,0.9394018935432115,0.6931395021806083,12140544,5.203769254684448,7.0111957550048825
9.930000000000001,9.99403124237433,9.865968757625673,8.279999999999998,8.671918358845307,7.888081641154689,0.19129341579973697,0.8223894000053406,0.20986897068529953,0.1727178609141744,0.9314963055101593,0.7132824945005218,12304384,5.150000810623169,6.9738929748535154
9.95,10.017082039324993,9.882917960675005,8.51,8.84,8.18,0.19160034675151108,0.8212933570146561,0.20513863535014118,0.17806205815288098,0.9435454330604524,0.6990412809688599,12468224,5.149141836166382,6.976434707641602
9.920000000000002,9.99483314773548,9.845166852264523,8.399999999999999,8.873286382647967,7.926713617352029,0.19049279671162364,0.8232392184436321,0.2080388177761532,0.17294677564709407,0.9239328497004874,0.7225455871867769,12632064,5.133780288696289,6.950923204421997
9.95,10.017082039324993,9.882917960675005,8.389999999999999,8.847055795281056,7.932944204718941,0.1934274151921272,0.8211790271103382,0.2077831258060012,0.1790717045782532,0.9459181910936166,0.6964398631270597,12795904,5.156954574584961,6.970986604690552
9.879999999999999,9.987703296142689,9.77229670385731,8.53,8.861813200460741,8.198186799539258,0.18447346184402702,0.8312703222036362,0.19147127940706832,0.17747564428098572,0.9582831201335176,0.7042575242737548,12959744,5.11648964881897,6.912039947509766
9.91,9.98,9.84,8.4,8.877493455452534,7.922506544547468,0.19170969445258373,0.8238265939056874,0.2043178434090055,0.17910154549616197,0.9534182055062008,0.6942349823051739,13123584,5.10655632019043,6.928006553649903
9.91,9.993066238629181,9.82693376137082,8.379999999999999,8.781995024844834,7.978004975155163,0.18080117870122195,0.8285109460353851,0.19511995023780762,0.16648240716463628,0.9453045446997735,0.7117173473709967,13287424,5.065029239654541,6.914390516281128
9.91,9.993066238629181,9.82693376137082,8.379999999999999,8.83563142999578,7.924368570004218,0.19504710938781497,0.8090498432517051,0.21456567361243398,0.17552854516319596,0.8931627820914786,0.7249369044119317,13451264,5.07799186706543,6.908533811569214
9.92,10.044899959967967,9.795100040032032,8.290000000000001,8.640570962859163,7.9394290371408385,0.19676445983350271,0.7966994144022465,0.21696931651345383,0.1765596031535516,0.8931113442993684,0.7002874845051245,13615104,5.119568634033203,6.929008150100708
9.900000000000002,9.989442719099994,9.81055728090001,8.41,8.704788059459673,8.115211940540327,0.1874172046780586,0.8098425887525081,0.20646726293620105,0.16836714641991618,0.9207521602019165,0.6989330173030998,13778944,5.1051699161529545,6.901421070098877
9.91,10.061327459504216,9.758672540495784,8.309999999999999,8.654818792991332,7.965181207008666,0.18997987844049927,0.8081859171390533,0.20683090383515992,0.1731288530458386,0.9080276979344781,0.7083441363436285,13942784,5.125688934326172,6.914713048934937
9.93,10.02,9.84,8.5,8.879473319220205,8.120526680779795,0.19210755359381437,0.8053009144961834,0.20989981961033471,0.17431528757729403,0.8973603468816165,0.7132414821107502,14106624,5.137871122360229,6.923717784881592
9.91,9.98,9.84,8.19,8.52,7.859999999999999,0.1904640866443515,0.792105071991682,0.20244457295309853,0.17848360033560445,0.8854985619371454,0.6987115820462186,14270464,5.129234075546265,6.9067604541778564
9.910000000000002,9.980000000000002,9.840000000000002,8.190000000000001,8.467308492477242,7.91269150752276,0.18355896081775425,0.8010610483586789,0.2001315811867491,0.1669863404487594,0.887633956508874,0.7144881402084837,14434304,5.109597063064575,6.898471832275391
9.92,9.994833147735479,9.845166852264521,8.33,8.80549973711875,7.854500262881251,0.1963313231244683,0.782253859192133,0.2123794016581418,0.1802832445907948,0.8779914202621231,0.6865162981221429,14598144,5.137825202941895,6.907827138900757
9.91,9.993066238629181,9.82693376137082,8.36,8.723868107973205,7.996131892026795,0.1779574492946267,0.8004606537520885,0.18593368881061667,0.16998120977863673,0.9050362474958047,0.6958850600083724,14761984,5.07562952041626,6.887586879730224
9.95,10.030622577482985,9.869377422517013,8.360000000000001,8.887636238330918,7.832363761669084,0.1878870230168104,0.8001463666558266,0.2185651316993252,0.1572089143342956,0.9097379761118287,0.6905547571998245,14925824,5.09759202003479,6.912434911727905
9.870000000000001,9.96,9.780000000000001,8.36,8.820868744872117,7.899131255127883,0.18073320165276524,0.7923299342393875,0.1917332650876168,0.1697331382179137,0.8864610540446223,0.6981988144341527,15089664,5.08602123260498,6.8499504089355465
9.92,10.044899959967967,9.795100040032032,8.41,8.855982062419555,7.9640179375804445,0.18731550108641387,0.807013301551342,0.20988334548134913,0.16474765669147862,0.9071753339099112,0.7068512691927727,15253504,5.048616409301758,6.878610229492187
9.95,10.04219544457293,9.85780455542707,8.290000000000001,8.717668095606863,7.862331904393139,0.17594936713576315,0.7789245687425137,0.18361806525785448,0.1682806690136718,0.875973253024871,0.6818758844601565,15417344,5.0389995098114015,6.891233015060425
9.93,10.030498756211209,9.82950124378879,8.489999999999998,8.748650343127549,8.231349656872448,0.18367726635187862,0.790611756592989,0.1912171194518275,0.17613741325192972,0.9033844770759593,0.6778390361100187,15581184,5.091721725463867,6.884392118453979
9.900000000000002,9.989442719099994,9.81055728090001,8.39,8.75728735344414,8.022712646555862,0.17744494136422873,0.7890063345432281,0.1865298551906295,0.16836002753782794,0.8974638147289078,0.6805488543575484,15745024,5.069216728210449,6.857783269882202
9.870000000000001,10.025241746962601,9.7147582530374,8.14,8.296204993518133,7.983795006481867,0.18668558876961466,0.7692796982824802,0.1982263286972402,0.17514484884198914,0.8560122556773809,0.6825471408875795,15908864,5.030507278442383,6.827562999725342
9.91,10.05456832294801,9.765431677051991,8.290000000000001,8.740444225182209,7.839555774817793,0.18314489535987374,0.776756314188242,0.19824993662076718,0.1680398540989803,0.8903641561920491,0.6631484721844348,16072704,5.062640142440796,6.858757734298706
9.84,10.002480768092719,9.677519231907281,8.52,8.957721372564786,8.082278627435214,0.17746516298502682,0.773273004218936,0.19313875890043647,0.16179156706961717,0.895076794207365,0.651469214230507,16236544,5.0152099609375,6.7996681213378904
9.959999999999999,10.026332495807107,9.89366750419289,8.330000000000002,8.62681644159312,8.033183558406884,0.19101462066173552,0.7729305930435657,0.2083840542970767,0.17364518702639434,0.8989934935092735,0.6468676925778579,16400384,5.07859525680542,6.889326429367065
9.88,9.996619037896908,9.763380962103094,8.389999999999999,8.775875627631494,8.004124372368503,0.18064392749220132,0.7745690383017063,0.1941004129836559,0.16718744200074673,0.882614960718011,0.6665231158854016,16564224,5.009231281280518,6.821266031265258
9.93,10.056885775404496,9.803114224595504,8.2,8.765685424949238,7.6343145750507615,0.17337950225919482,0.7687804065644741,0.18581380034757125,0.1609452041708184,0.8685470477629538,0.6690137653659944,16728064,5.038597345352173,6.856491136550903
9.89,9.994403065089106,9.785596934910895,8.370000000000001,8.7990687590585,7.940931240941502,0.185482551343739,0.7988706827163696,0.20678410989862858,0.16418099278884943,0.9070681607546642,0.690673204678075,16891904,5.07457914352417,6.833552742004395
9.930000000000001,9.99403124237433,9.865968757625673,8.29,8.601287648325467,7.978712351674531,0.1784447534009814,0.7921084299683571,0.19513882179385342,0.16175068500810938,0.8984575500331266,0.6857593099035876,17055744,5.008282089233399,6.842477893829345
9.940000000000001,10.00633249580711,9.873667504192893,8.440000000000001,8.827814388593307,8.052185611406696,0.18287000972777606,0.7935475163161755,0.19523135747881668,0.17050866197673545,0.912172387750809,0.674922644881542,17219584,5.076190710067749,6.861874341964722
9.930000000000001,10.03049875621121,9.829501243788792,8.43,8.770734500748016,8.089265499251983,0.17908318378031252,0.7849564954638482,0.19337733040297164,0.1647890371576534,0.8942776993417844,0.675635291585912,17383424,5.082023763656617,6.85273289680481
9.940000000000001,10.00633249580711,9.873667504192893,8.45,8.919574275274956,7.980425724725043,0.174242989718914,0.7803111374378204,0.18334801561235156,0.16513796382547644,0.8866246240085649,0.673997650867076,17547264,5.026740789413452,6.844593048095703
9.94,10.006332495807108,9.873667504192891,8.340000000000002,8.678230690505757,8.001769309494247,0.17312560249119996,0.7910934619605541,0.18555768529449598,0.16069351968790394,0.9061949238677739,0.6759920000533343,17711104,5.026712703704834,6.844820022583008
9.99,10.02,9.96,8.379999999999999,8.672574776766554,8.087425223233444,0.1774058202281594,0.7737532526254653,0.19273003704230082,0.16208160341401798,0.8912241523417297,0.656282352909201,17874944,5.082376956939697,6.887114572525024
9.95,10.052469507659595,9.847530492340404,8.19,8.640444225182208,7.7395557748177914,0.1790254423394799,0.7842671990394592,0.18955484786252363,0.16849603681643616,0.894211915770322,0.6743224823085964,18038784,5.088682985305786,6.8638123035430905
9.93,10.02,9.84,8.439999999999998,8.693771550808988,8.186228449191008,0.17843727525323627,0.771478234231472,0.1902803572403673,0.16659419326610525,0.8656486032748132,0.6773078651881308,18202624,5.101771831512451,6.847933912277222
9.930000000000001,10.020000000000001,9.840000000000002,8.49,8.701896201004171,8.27810379899583,0.17510330006480215,0.7806962005794048,0.18930849845895936,0.16089810167064494,0.9023145348049201,0.6590778663538895,18366464,5.055583095550537,6.831147480010986
9.97,10.03403124237433,9.905968757625672,8.239999999999998,8.740399840127871,7.7396001598721265,0.17593847215175626,0.7853274516761303,0.18750056604766582,0.1643763782558467,0.9003368379103506,0.67031806544191,18530304,5.07430329322815,6.861277723312378
9.940000000000001,10.041980390271856,9.838019609728146,8.379999999999999,8.776988664825584,7.983011335174415,0.1716251369565725,0.7753518588840962,0.1807815362614565,0.1624687376516885,0.8801703300737586,0.6705333876944338,18694144,5.058293390274048,6.8384020805358885
9.97,10.015825756949559,9.924174243050443,8.41,8.801024295920342,8.018975704079658,0.17186589892953633,0.7769704528152943,0.1780252063930414,0.16570659146603126,0.8981195644949893,0.6558213411355993,18857984,5.11679253578186,6.8691528797149655
9.940000000000001,10.00633249580711,9.873667504192893,8.29,8.601287648325467,7.978712351674531,0.1780612105503678,0.7687495812773705,0.19112114393220636,0.16500127716852925,0.8789857377776513,0.6585134247770896,19021824,5.064878368377686,6.834238433837891
9.95,10.017082039324993,9.882917960675005,8.43,8.716530975637887,8.143469024362112,0.17984313406050206,0.7771378278732299,0.19396994075026544,0.1657163273707387,0.9141200841200036,0.6401555716264563,19185664,5.073103046417236,6.842211818695068
9.93,10.008102496759067,9.851897503240933,8.559999999999999,8.906987031457948,8.21301296854205,0.17871453426778314,0.7572484068572521,0.198887807917593,0.15854126061797327,0.8844472847726174,0.6300495289418869,19349504,5.030535078048706,6.817143726348877
9.97,10.03403124237433,9.905968757625672,8.23,8.654381903478459,7.805618096521542,0.16881138402968646,0.7459611289203167,0.17566753576405864,0.16195523229531428,0.8611453637808194,0.6307768940598141,19513344,5.0592762470245365,6.844365024566651
9.9,10.018321595661993,9.781678404338008,8.26,8.583109888428071,7.9368901115719295,0.17505100574344395,0.7558533549308777,0.18551342436366508,0.16458858712322283,0.8745110183314323,0.6371956915303231,19677184,5.0276025295257565,6.794681644439697
9.969999999999999,10.034031242374327,9.90596875762567,8.399999999999999,8.776828873628334,8.023171126371663,0.18819928932934998,0.7610256806015968,0.20259210729551885,0.17380647136318111,0.8807423827168186,0.641308978486375,19841024,5.016506958007812,6.836358213424683
9.940000000000001,10.020000000000001,9.860000000000001,8.179999999999998,8.60848570571257,7.751514294287427,0.17706011105328795,0.7515305422246457,0.19014622414367968,0.16397399796289622,0.8762212310477018,0.6268398534015895,20004864,5.028854131698608,6.814141702651978
9.959999999999999,10.008989794855662,9.911010205144336,8.42,8.72265491900843,8.11734508099157,0.17198896855115892,0.7535350855439902,0.18168372140911354,0.1622942156932043,0.8690738051603832,0.6379963659275971,20168704,5.089544820785522,6.839116716384888
9.95,10.017082039324993,9.882917960675005,8.320000000000002,8.786476151587626,7.853523848412378,0.16767224706709383,0.7529749624431133,0.17624170737603362,0.15910278675815404,0.8620944842190489,0.6438554406671778,20332544,5.037226390838623,6.822342491149902
9.96,10.008989794855664,9.911010205144338,8.22,8.438174242292716,8.001825757707286,0.1726015523076057,0.7581203371286392,0.188194241344448,0.1570088632707634,0.8729151347968305,0.643325539460448,20496384,5.048579549789428,6.826020812988281
9.940000000000001,9.988989794855664,9.891010205144338,8.49,8.996853035898967,7.983146964101032,0.1762482963502407,0.7582133643329143,0.1868473653369337,0.1656492273635477,0.8707884714351631,0.6456382572306655,20660224,5.086384916305542,6.822056770324707
9.98,10.02,9.940000000000001,8.370000000000001,8.733455636907726,8.006544363092276,0.17165564987808463,0.7347013182938099,0.18504329492896582,0.15826800482720343,0.8496537004116359,0.6197489361759839,20824064,5.049902677536011,6.835444641113281
9.95,10.0,9.899999999999999,8.35,8.705668384875574,7.994331615124425,0.182417275570333,0.7476105786859989,0.1964232598811555,0.1684112912595105,0.8692647656300233,0.6259563917419745,20987904,5.001819896697998,6.8011597156524655
9.93,9.994031242374328,9.865968757625671,8.09,8.431906419945575,7.748093580054425,0.16770585291087628,0.744887312501669,0.17568409944228858,0.15972760637946398,0.8686919159221553,0.6210827090811826,21151744,4.993861055374145,6.789327192306518
9.92,10.036619037896905,9.803380962103095,8.22,8.682168800331654,7.757831199668347,0.1899258982390165,0.7610140893608331,0.20374150667487612,0.1761102898031569,0.892843018985999,0.6291851597356672,21315584,5.023986768722534,6.788130283355713
9.91,9.993066238629181,9.82693376137082,8.25,8.684165866921848,7.815834133078152,0.17248857989907262,0.7519796028733253,0.18323317882346898,0.16174398097467627,0.8683487398228126,0.6356104659238381,21479424,5.007721948623657,6.7751484394073485
9.93,10.030498756211209,9.82950124378879,8.14,8.571740662898458,7.708259337101543,0.1799251800402999,0.754680372402072,0.19267157264430818,0.1671787874362916,0.8901500605898564,0.6192106842142876,21643264,5.0565722465515135,6.799120855331421
9.959999999999999,10.026332495807107,9.89366750419289,8.23,8.585105618091294,7.874894381908707,0.17380213532596825,0.7548247177153826,0.18435098221343152,0.16325328843850498,0.891196008927363,0.6184534265034023,21807104,5.041085195541382,6.813094520568848
9.96,10.008989794855664,9.911010205144338,8.23,8.745848815061157,7.714151184938843,0.17148874830454586,0.7522480078041553,0.18280219365536204,0.16017530295372967,0.8759332098566297,0.628562805751681,21970944,5.012922048568726,6.8043712139129635
9.94,10.041980390271855,9.838019609728144,8.15,8.524833296279827,7.775166703720174,0.17493911739438772,0.7740305565297604,0.18730980635222133,0.1625684284365541,0.9070947450353577,0.6409663680241631,22134784,4.999830484390259,6.786211109161377
9.93,9.994031242374328,9.865968757625671,8.260000000000002,8.80808758424179,7.711912415758213,0.17619382180273532,0.7738839745521545,0.18299090470961632,0.16939673889585433,0.9114516424216104,0.6363163066826987,22298624,5.047847080230713,6.7895208358764645
9.930000000000001,9.97582575694956,9.884174243050444,8.05,8.44560080889705,7.654399191102951,0.1757064094766974,0.7582895267754793,0.18975039063792165,0.16166242831547317,0.9040372408270011,0.6125418127239576,22462464,5.006363487243652,6.777787780761718
9.959999999999999,10.026332495807107,9.89366750419289,8.27,8.68,7.859999999999999,0.17451583705842494,0.7612896762788296,0.18656844343433795,0.16246323068251192,0.8846158119885548,0.6379635405691044,22626304,5.007820129394531,6.795506620407105
9.940000000000001,10.00633249580711,9.873667504192893,8.489999999999998,8.875875627631492,8.104124372368505,0.17233424056321384,0.7580891564488411,0.1815423317366124,0.16312614938981526,0.8875418186485227,0.6286364942491596,22790144,5.035704803466797,6.790856122970581
9.940000000000001,10.00633249580711,9.873667504192893,8.180000000000001,8.574461658466323,7.785538341533681,0.17434127554297446,0.7513219013810157,0.18390653649865824,0.1647760145872907,0.8879971223778308,0.6146466803842007,22953984,5.052411079406738,6.7937828540802006
9.96,10.02633249580711,9.893667504192893,8.26,8.51377155080899,8.00622844919101,0.17001354806125163,0.7467383444309235,0.187044196376473,0.15298289974603027,0.8675671041276319,0.625909584734215,23117824,5.019482374191284,6.793792057037353
9.970000000000002,10.01582575694956,9.924174243050444,8.2,8.566060104354461,7.833939895645537,0.17172475121915337,0.7550527073442936,0.18176740914360728,0.16168209329469946,0.8696096573477974,0.6404957573407899,23281664,5.052284097671508,6.806376028060913
9.95,10.0,9.899999999999999,8.259999999999998,8.570483493925199,7.949516506074797,0.1722790755331516,0.7500014558434487,0.1847462525276584,0.15981189853864483,0.8742341499897082,0.6257687616971892,23445504,5.034576082229615,6.789095783233643
9.98,10.02,9.940000000000001,8.169999999999998,8.538917334913933,7.801082665086064,0.17140668481588361,0.7432341024279594,0.18592695515298507,0.15688641447878215,0.8639544379136994,0.6225137669422194,23609344,5.0392601013183596,6.807858562469482
9.98,10.02,9.940000000000001,8.4,8.87539457296019,7.924605427039812,0.1786404117941856,0.7658145755529404,0.1854828264249536,0.17179799716341762,0.8726402800426655,0.6589888710632154,23773184,4.997047376632691,6.7955080509185795
9.95,10.04219544457293,9.85780455542707,8.3,8.756070170039656,7.843929829960345,0.16819187011569736,0.7530172828584909,0.17798098053398884,0.1584027596974059,0.8539753216227345,0.6520592440942473,23937024,5.056601333618164,6.789767122268676
9.930000000000001,10.020000000000001,9.840000000000002,8.290000000000003,8.753573079459972,7.826426920540032,0.166919731721282,0.7722087413072586,0.17470174526728857,0.15913771817527542,0.8782031994260353,0.6662142831884819,24100864,4.986871147155762,6.758034658432007
9.940000000000001,9.988989794855664,9.891010205144338,8.4,8.835889894354068,7.964110105645933,0.1667908936738968,0.7537371031939983,0.17538689725815768,0.15819489008963591,0.8444333753229488,0.6630408310650479,24264704,5.024978828430176,6.77221155166626
9.9,9.977459666924148,9.822540333075853,8.45,8.9022167621838,7.997783237816199,0.1672188004478812,0.7488383941352368,0.17674479600213752,0.1576928048936249,0.8528791716759645,0.6447976165945091,24428544,4.978196811676026,6.735770559310913
9.959999999999999,10.026332495807107,9.89366750419289,8.16,8.523868107973206,7.7961318920267955,0.1721784995868802,0.7447070784866809,0.18545767952942505,0.15889931964433535,0.8491772141602245,0.6402369428131374,24592384,5.075147581100464,6.796146297454834
9.97,10.03403124237433,9.905968757625672,8.42,8.917594212184989,7.922405787815011,0.17645998299121857,0.7323364973068237,0.1880756547322984,0.16484431125013874,0.8364779175858059,0.6281950770278415,24756224,4.9688245296478275,6.776398372650147
9.959999999999999,10.026332495807107,9.89366750419289,8.2,8.779655069847577,7.620344930152422,0.17114024441689252,0.7251670628786087,0.1857869606480883,0.15649352818569673,0.8338670169945068,0.6164671087627105,24920064,5.045652103424072,6.7867292881011965


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-coinrun-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.78,4.28950956811428,3.2704904318857198,3.03,3.553545604508337,2.5064543954916627,0.262487806515613,2.7074132869640986,0.3637118674834202,0.16126374554780576,2.7077653617308806,2.7070612121973165,16384
5.9399999999999995,6.4862600113499065,5.3937399886500925,5.180000000000001,5.7453317610041035,4.614668238995898,1.573944922288259,2.468726433316866,1.7892158742130209,1.3586739703634974,2.492051490665686,2.4454013759680464,180224
6.45,7.036941223633168,5.863058776366833,5.74,6.187660585711988,5.292339414288012,1.4440674046675364,2.2125138133764266,1.596680520399718,1.2914542889353546,2.28633401657442,2.138693610178433,344064
6.85,7.37773099207835,6.3222690079216495,6.290000000000001,6.957008245826093,5.622991754173909,1.3213027139504752,2.1435940821965533,1.4259239068494431,1.2166815210515072,2.1974718785803438,2.089716285812763,507904
7.08,7.5694895300208165,6.590510469979184,6.6899999999999995,7.1337341546466755,6.2462658453533235,1.2250451703866325,2.078845415016015,1.2986540124664538,1.1514363283068112,2.14743425196961,2.01025657806242,671744
7.459999999999999,7.891740662898457,7.028259337101541,7.019999999999999,7.40418745424597,6.635812545754027,1.12560064047575,2.0358145634333296,1.2453565968223326,1.0058446841291673,2.07938882820999,1.9922402986566687,835584
7.769999999999999,8.18484937025383,7.355150629746168,7.040000000000001,7.50303347611161,6.576966523888392,0.9562588398655254,2.0486980850497885,1.0415946349893261,0.8709230447417247,2.10293800079745,1.9944581693021268,999424
7.94,8.367083130081253,7.512916869918747,7.45,7.886463056855904,7.013536943144096,0.8761899938186009,2.0538313895463944,0.954466839887281,0.7979131477499207,2.10399601527939,2.0036667638133987,1163264
8.07,8.366816441593118,7.773183558406884,7.850000000000001,8.3,7.400000000000001,0.7718304832776386,2.050022685527801,0.869728659456014,0.6739323070992632,2.0958527853293645,2.0041925857262375,1327104
8.41,8.844626276242014,7.975373723757985,7.589999999999999,7.943411940941445,7.236588059058553,0.7058817017823457,2.0583707888921103,0.7909131573212269,0.6208502462434644,2.115077868904407,2.0016637088798137,1490944
8.43,8.749530906173408,8.110469093826591,7.8100000000000005,8.169026461420325,7.450973538579675,0.6138743270188571,2.0733003372947376,0.718257040149834,0.5094916138878802,2.135924202032617,2.010676472556858,1654784
8.78,9.145513337649941,8.414486662350058,8.04,8.395527776692623,7.684472223307376,0.6415394646426041,2.0473274151484175,0.7400451525158602,0.543033776769348,2.1044886324936702,1.990166197803165,1818624
8.770000000000001,9.154837628097878,8.385162371902124,7.989999999999999,8.375875627631494,7.604124372368505,0.5683790838966767,2.0887491032481194,0.6625045749073871,0.47425359288596625,2.1543096126878387,2.0231885938084,1982464
8.809999999999999,9.127647603485372,8.492352396514626,8.08,8.450944739819828,7.709055260180172,0.5126761662463347,2.073800786832969,0.6056845440787757,0.41966778841389374,2.1487507804232884,1.9988507932426494,2146304
8.749999999999998,9.124833296279824,8.375166703720172,8.33,8.797011777153426,7.8629882228465755,0.47847898813585443,2.0848584751288097,0.5810356120749425,0.3759223641967664,2.199744212876856,1.9699727373807634,2310144
8.709999999999999,9.063411940941444,8.356588059058554,8.0,8.456070170039656,7.543929829960344,0.3724425079921881,2.1245682661732035,0.4484891158252973,0.29639590015907885,2.2241087344077135,2.0250277979386935,2473984
8.49,8.953573079459971,8.026426920540029,8.209999999999999,8.630594816896261,7.789405183103737,0.3530578403423229,2.18503346145153,0.4159747472864376,0.29014093339820823,2.2417406933389517,2.1283262295641086,2637824
8.440000000000001,9.15442284397967,7.725577156020331,7.590000000000001,8.163498038357588,7.0165019616424145,0.3777170235912005,2.1990710725386937,0.45574036988260946,0.29969367729979157,2.265162362631455,2.1329797824459322,2801664
8.749999999999998,9.16291645644125,8.337083543558746,7.9,8.407937003968012,7.392062996031989,0.3421187831709782,2.1870502362648643,0.4146703911887523,0.2695671751532041,2.2340257113907294,2.140074761138999,2965504
8.52,9.176962708226274,7.8630372917737255,7.5200000000000005,8.272063827078528,6.767936172921474,0.34279999307667214,2.19517603913943,0.44659379140430117,0.2390061947490431,2.246385210255454,2.143966868023406,3129344
8.26,9.660856880626996,6.8591431193730035,7.85,8.781933474020544,6.918066525979456,0.37781287968779603,2.2028906365235645,0.4678325121458004,0.28779324722979166,2.252744772066602,2.153036500980527,3293184
8.139999999999999,9.567725463805978,6.712274536194019,7.2200000000000015,8.709160837518905,5.730839162481098,0.3393108516931534,2.206958417097727,0.42225742338151767,0.2563642800047891,2.2635771885067544,2.1503396456887,3457024
8.219999999999999,9.713184516394406,6.726815483605591,7.409999999999999,8.79596536753268,6.024034632467318,0.32149288582925994,2.2143140027920407,0.40620218126744656,0.23678359039107333,2.2715848698226,2.1570431357614814,3620864
8.469999999999999,8.79878564445547,8.141214355544527,7.970000000000001,8.365094925302769,7.574905074697233,0.2916121598022679,2.229103609919548,0.38178100089323574,0.20144331871130006,2.3009956751829423,2.1572115446561537,3784704
8.49,9.070430874437259,7.909569125562742,7.83,8.347783738639984,7.312216261360015,0.2925123372425636,2.203076884150505,0.35688968279090527,0.22813499169422194,2.2679363780280926,2.1382173902729176,3948544
8.540000000000001,9.075163526410387,8.004836473589615,7.7,8.23103672189407,7.16896327810593,0.3102996908749143,2.1978830218315126,0.35138821264733466,0.269211169102494,2.263285970289234,2.132480073373791,4112384
8.65,9.26522353661088,8.03477646338912,8.120000000000001,8.643067873224881,7.59693212677512,0.32865396973987415,2.1615341385205586,0.4116938234692184,0.2456141160105299,2.236299766930019,2.0867685101110984,4276224
8.379999999999999,9.007375485654324,7.752624514345674,8.03,8.549711458407451,7.510288541592548,0.33683928605169056,2.17535268565019,0.3968079823418552,0.2768705897615259,2.2286001103983257,2.1221052609020545,4440064
8.370000000000001,9.198311535595154,7.5416884644048485,7.69,8.541410594249331,6.838589405750668,0.29473622310906655,2.145747561256091,0.35535647472530324,0.23411597149282987,2.2038160557572053,2.0876790667549767,4603904
8.100000000000001,9.271324037147707,6.928675962852296,7.68,8.721921302210488,6.638078697789512,0.3114659918782612,2.1638187338908517,0.3969550334194914,0.22597695033703097,2.237495812231675,2.0901416555500285,4767744
8.09,9.424503653048578,6.755496346951421,7.5,8.663615056623108,6.336384943376892,0.2755470856403311,2.180956144134204,0.32924577795806814,0.22184839332259404,2.255271331092053,2.1066409571763547,4931584
8.31,9.13879430499974,7.481205695000262,7.479999999999999,8.42741754258616,6.532582457413838,0.33160574423770106,2.169492944081624,0.40768669597267465,0.25552479250272747,2.242533845698261,2.096452042464987,5095424
8.59,8.99853396431631,8.18146603568369,7.94,8.396508488420533,7.483491511579468,0.34676753642658387,2.161558968822162,0.4215245799223192,0.27201049293084856,2.234993266609991,2.0881246710343326,5259264
8.77,9.187252920900502,8.352747079099498,8.03,8.370734500748016,7.689265499251983,0.304853482482334,2.1310653795798618,0.3724669891051784,0.23723997585948964,2.176805294403549,2.0853254647561745,5423104
8.700000000000001,9.126614580154031,8.27338541984597,8.01,8.508898787330656,7.511101212669343,0.34345457001278795,2.1178082297245657,0.4142286106397003,0.2726805293858756,2.163925122150666,2.0716913372984656,5586944
8.739999999999998,8.959999999999999,8.519999999999998,8.05,8.513141447076377,7.5868585529236245,0.3067685017983118,2.1427628154555958,0.37058022222899367,0.24295678136762988,2.2132188877559256,2.072306743155266,5750784
8.65,9.290702739185654,8.009297260814346,8.04,8.437994974842647,7.642005025157351,0.2752516334876418,2.1355707367261254,0.3129863713764977,0.23751689559878594,2.198757768486237,2.072383704966014,5914624
8.809999999999999,9.157706773014272,8.462293226985725,8.15,8.628016736108686,7.671983263891316,0.28394715910156565,2.1342841843763987,0.3483385596135017,0.2195557585896296,2.205170943289172,2.0633974254636254,6078464
8.59,9.022319326424345,8.157680673575655,8.010000000000002,8.437668095606863,7.58233190439314,0.2745829237004121,2.141421010096868,0.3389866426344919,0.21017920476633228,2.1969849947548625,2.0858570254388735,6242304
8.65,9.10442271070007,8.19557728929993,7.959999999999999,8.289241552663086,7.6307584473369126,0.27027240094418326,2.156708428263664,0.3251737903834484,0.2153710115049181,2.2044696736424507,2.1089471828848776,6406144
8.67,9.101393092202459,8.238606907797541,8.03,8.532095608425326,7.527904391574672,0.263026523652176,2.133780272801717,0.29786335824337223,0.22818968906097975,2.184393949635958,2.083166595967476,6569984
8.790000000000001,9.186106046406769,8.393893953593233,8.24,8.501533936612441,7.97846606338756,0.25000107055529946,2.124676699439685,0.29380311090314076,0.20619903020745817,2.170237074886935,2.0791163239924346,6733824
8.729999999999999,9.132616442783947,8.32738355721605,8.02,8.406781592116275,7.633218407883725,0.22295240393529334,2.1329634994268423,0.2565613199308686,0.18934348793971806,2.1655408175104527,2.100386181343232,6897664
8.77,9.070166620396073,8.469833379603926,8.3,8.954217089351845,7.645782910648156,0.25552614526823164,2.1227263907591505,0.32436781553572935,0.18668447500073396,2.17015851933858,2.075294262179721,7061504
8.77,9.304883164812653,8.235116835187346,8.0,8.334664010613631,7.66533598938637,0.2677618743230899,2.107395689686139,0.2862458947871829,0.24927785385899692,2.144014803686787,2.0707765756854912,7225344
8.879999999999999,9.172574776766556,8.587425223233442,8.11,8.654885309033011,7.565114690966988,0.24302898415674767,2.11600458920002,0.28092686705005243,0.2051311012634429,2.1610915023708324,2.070917676029208,7389184
8.84,9.03078784028339,8.64921215971661,8.07,8.543392015141785,7.596607984858216,0.24924088899667057,2.095925513406595,0.3093560841681967,0.18912569382514444,2.1598290779492557,2.032021948863934,7553024
8.81,9.267055795281058,8.352944204718943,7.95,8.452493781056045,7.447506218943956,0.26379985796908534,2.079803128540516,0.32590841285888816,0.20169130307928254,2.127255003171114,2.032351253909918,7716864
8.89,9.167308492477241,8.61269150752276,7.979999999999999,8.275972971738973,7.684027028261024,0.2617484723217785,2.0876801177859305,0.3189338145709866,0.20456313007257043,2.1399596395444274,2.0354005960274337,7880704
8.85,9.3022167621838,8.3977832378162,8.139999999999999,8.688087584241787,7.59191241575821,0.24606313109397887,2.0870589246352518,0.2986478255117755,0.19347843667618222,2.1177451961040745,2.056372653166429,8044544
8.92,9.18,8.66,8.31,8.633882694814034,7.986117305185967,0.23068085806444277,2.0691665207346284,0.28727632449553814,0.1740853916333474,2.103477015815355,2.0348560256539017,8208384
8.87,9.16,8.579999999999998,8.180000000000001,8.528711915483255,7.831288084516747,0.22495676766460132,2.08274687230587,0.29455152702683773,0.1553620083023649,2.1236641490309958,2.041829595580744,8372224
9.06,9.373687742827164,8.746312257172837,8.51,8.797923600977759,8.22207639902224,0.22026380986596145,2.0601961910724635,0.2783817634180553,0.16214585631386758,2.1202239318718474,2.0001684502730797,8536064
8.94,9.442394267483218,8.437605732516781,8.34,8.730384425918862,7.949615574081137,0.23601818659032384,2.0477599913875264,0.28887280958836836,0.1831635635922793,2.0918007139129884,2.0037192688620644,8699904
8.96,9.205764114548892,8.71423588545111,8.2,8.475680975041804,7.924319024958195,0.21001292942091823,2.051538115739823,0.26270191430307305,0.15732394453876342,2.0770793918771506,2.025996839602495,8863744
8.93,9.149317121994613,8.710682878005386,8.239999999999998,8.586987031457948,7.893012968542049,0.2666392424454292,2.04118769466877,0.32979613188922696,0.2034823530016314,2.081515632669434,2.0008597566681057,9027584
8.97,9.223179778023443,8.716820221976558,8.07,8.510567815438215,7.629432184561787,0.2744354881967107,2.054381143550078,0.3267982977012552,0.2220726786921662,2.093910018968058,2.0148522681320977,9191424
8.969999999999999,9.394381903478457,8.54561809652154,8.159999999999998,8.523868107973204,7.796131892026794,0.2665833806308607,2.037634347379208,0.3346443556664524,0.19852240559526896,2.095149586466335,1.9801191082920804,9355264
8.879999999999999,9.317721372564785,8.442278627435213,8.14,8.555210789840535,7.724789210159467,0.2742189431563019,2.0476696426669756,0.3576702227766414,0.19076766353596242,2.086210367018873,2.0091289183150782,9519104
8.959999999999999,9.155959179422654,8.764040820577344,8.36,8.632763633939717,8.087236366060282,0.23756306742628416,2.0367070575555166,0.32184402861047606,0.15328210624209226,2.0816390326489453,1.991775082462088,9682944
9.24,9.425472369909915,9.054527630090085,8.36,8.657321374946369,8.06267862505363,0.2788966283202171,2.0387184763948123,0.3737628439584757,0.18403041268195852,2.0848959919912065,1.9925409607984181,9846784
9.15,9.467017349682948,8.832982650317053,8.149999999999999,8.535356977359953,7.764643022640045,0.24366303902740277,2.0468460535009703,0.3034408365831317,0.18388524147167382,2.0966962234670627,1.996995883534878,10010624
9.120000000000001,9.398567765543683,8.841432234456319,8.419999999999998,8.65579652245103,8.184203477548966,0.21748948050662875,2.0446333458026253,0.2737386689867926,0.1612402920264649,2.0887834378931247,2.000483253712126,10174464
9.099999999999998,9.551663591625447,8.648336408374549,8.37,8.615153013442624,8.124846986557374,0.24645397188141938,2.0400418286522233,0.300841078507445,0.19206686525539376,2.091970386800007,1.9881132705044398,10338304
9.2,9.537638860322682,8.862361139677317,8.35,8.607875939164552,8.092124060835447,0.25440573170781133,2.053445686896642,0.31254516244341346,0.1962663009722092,2.1213883747602966,1.9855029990329878,10502144
9.209999999999999,9.504788059459672,8.915211940540326,8.37,8.872095608425326,7.867904391574672,0.22226197635754938,2.055285435418288,0.2593687160227746,0.18515523669232414,2.0929529782330585,2.0176178926035178,10665984
9.139999999999999,9.525227205685162,8.754772794314835,8.32,8.743792402008342,7.896207597991658,0.2403520880267024,2.0603026707967116,0.29994233705534024,0.18076183899806458,2.1194667297522427,2.0011386118411805,10829824
9.139999999999999,9.459999999999999,8.819999999999999,8.23,8.573656805548792,7.886343194451209,0.25319831060866516,2.069710757831733,0.3020697938609701,0.2043268273563602,2.113329660295153,2.026091855368313,10993664
9.149999999999999,9.527491721763536,8.772508278236462,8.65,8.976343377441616,8.323656622558385,0.22232292837773754,2.0624977742632224,0.27789047473258693,0.16675538202288817,2.113791655023329,2.011203893503116,11157504
9.14,9.456859590355098,8.823140409644903,8.5,8.704939015319193,8.295060984680807,0.2722993774339556,2.0518804679314298,0.3687273729604492,0.17587138190746202,2.108374914455925,1.9953860214069346,11321344
9.32,9.523960780543712,9.116039219456288,8.549999999999999,8.984165866921847,8.11583413307815,0.26790661906513075,2.0378577709197994,0.36815635401030433,0.16765688411995716,2.085746716562265,1.989968825277334,11485184
9.09,9.31113344387496,8.86886655612504,8.52,8.733541565040627,8.306458434959373,0.2502833959336082,2.052299615244071,0.3322195649036442,0.16834722696357224,2.0870993335503583,2.0174998969377835,11649024
9.25,9.54748949561287,8.95251050438713,8.42,8.741869538788622,8.098130461211378,0.2491146361765762,2.0417162656784056,0.31013138304505994,0.1880978893080925,2.089350902256327,1.9940816291004841,11812864
9.219999999999999,9.579999999999998,8.86,8.43,8.709463772249642,8.150536227750358,0.2198954850124816,2.0340211013952887,0.25496574031914426,0.18482522970581894,2.058721717165948,2.009320485624629,11976704
9.389999999999999,9.656270539113885,9.123729460886112,8.52,8.926939798987515,8.113060201012484,0.2882546654591957,2.0494676599899924,0.35664848442407215,0.21986084649431925,2.0964954483714564,2.0024398716085283,12140544
9.279999999999998,9.554954541697349,9.005045458302646,8.370000000000001,8.789642705167147,7.950357294832855,0.2897301955148578,2.0493069837490716,0.3579890068454444,0.2214713841842712,2.0725977817868615,2.0260161857112817,12304384
9.1,9.52190046219458,8.67809953780542,8.629999999999999,9.009605057922045,8.250394942077953,0.20823929946248726,2.039632359643777,0.25422062454815053,0.16225797437682402,2.0800409851020674,1.9992237341854866,12468224
9.3,9.519089023002067,9.080910976997934,8.45,8.711725046566047,8.188274953433952,0.23086724039167167,2.0443466886878014,0.30005568437626634,0.161678796407077,2.100485691337823,1.98820768603778,12632064
9.200000000000001,9.419089023002067,8.980910976997935,8.43,8.793455636907725,8.066544363092275,0.21481700767762954,2.061545218527317,0.28245413381640294,0.14717988153885614,2.1028196524744405,2.0202707845801933,12795904
9.28,9.48880613017821,9.071193869821789,8.4,8.696647939483826,8.103352060516174,0.2362726634989182,2.054570160806179,0.26976061860502587,0.20278470839281051,2.0911395908038792,2.018000730808479,12959744
9.32,9.57219040425837,9.06780959574163,8.45,8.67912878474779,8.220871215252208,0.26363953842471044,2.0432535509268446,0.32760222756223933,0.19967684928718152,2.072447615691582,2.014059486162107,13123584
9.120000000000001,9.376124969497315,8.863875030502687,8.569999999999999,9.026179789118281,8.113820210881716,0.25160707936932647,2.056586501499017,0.31144443217892154,0.1917697265597314,2.0858911813905645,2.027281821607469,13287424
9.16,9.401660919471892,8.918339080528108,8.610000000000001,8.969026461420325,8.250973538579677,0.2416683429852128,2.041424063841502,0.32664814130855285,0.15668854466187276,2.1013056939913892,1.9815424336916145,13451264
9.41,9.66475478405714,9.15524521594286,8.52,8.868711915483253,8.171288084516746,0.24281301945447922,2.056691856185595,0.29426915132211456,0.19135688758684388,2.100135922789774,2.0132477895814165,13615104
9.29,9.628969025133564,8.951030974866434,8.29,8.757867502611582,7.822132497388416,0.21752447557325158,2.0526050786177317,0.2664518929513477,0.16859705819515547,2.0735559790530815,2.031654178182382,13778944
9.110000000000001,9.493275357934737,8.726724642065266,8.700000000000001,8.98284271247462,8.417157287525383,0.24980695952350898,2.036994468669097,0.3238249445371769,0.17578897450984107,2.072231713287006,2.001757224051188,13942784
9.36,9.805421149026401,8.914578850973598,8.529999999999998,8.839999999999998,8.219999999999997,0.2417038532594839,2.0502556681632997,0.31520794118842876,0.16819976533053904,2.09741001900976,2.0031013173168395,14106624
9.23,9.430249843945008,9.029750156054993,8.21,8.533882694814034,7.886117305185968,0.21315605666022744,2.03830963075161,0.29705012611904247,0.1292619872014124,2.0703031669988228,2.006316094504397,14270464
9.2,9.549284983931459,8.85071501606854,8.53,8.92,8.139999999999999,0.27696151814113057,2.0396646822492284,0.3444717239471823,0.20945131233507883,2.07464518067322,2.004684183825237,14434304
9.129999999999999,9.366854385646539,8.89314561435346,8.420000000000002,8.680000000000001,8.160000000000002,0.24259913759306068,2.0341353957851736,0.298330874130766,0.18686740105535535,2.0868555833885662,1.9814152081817809,14598144
9.209999999999999,9.379999999999999,9.04,8.61,8.933882694814033,8.286117305185966,0.2565961769471566,2.044142708182335,0.33623959630893385,0.17695275758537932,2.0782307930488195,2.0100546233158503,14761984
9.32,9.598567765543683,9.041432234456318,8.529999999999998,8.80946377224964,8.250536227750356,0.22255702034259833,2.0356038620074592,0.3017053230909227,0.143408717594274,2.079143245082293,1.9920644789326256,14925824
9.330000000000002,9.6130194339617,9.046980566038304,8.63,9.155452186216786,8.104547813783215,0.24736521914601325,2.033679362634818,0.3243563806603198,0.1703740576317067,2.0654181571220986,2.0019405681475373,15089664
9.22,9.433541565040628,9.006458434959374,8.36,8.78,7.9399999999999995,0.19040698185563085,2.032755635678768,0.23453458042908254,0.14627938328217915,2.083941380988323,1.9815698903692132,15253504
9.36,9.588910462845192,9.131089537154807,8.59,8.891496268633627,8.288503731366372,0.2605387354269623,2.050422206024329,0.33156228061351606,0.18951519024040858,2.08684398878545,2.014000423263208,15417344
9.249999999999998,9.582415402771892,8.917584597228105,8.629999999999999,9.070567815438213,8.189432184561785,0.22981754078840214,2.022353421648343,0.309876264329406,0.14975881724739826,2.0802832773318642,1.9644235659648221,15581184
9.32,9.508679622641132,9.131320377358868,8.59,8.996078810084938,8.183921189915061,0.24422985650598994,1.9985549936691918,0.3276041834318443,0.1608555295801356,2.0305679435786015,1.966542043759782,15745024
9.280000000000001,9.478997487421324,9.081002512578678,8.52,8.78,8.26,0.23689283897789815,2.0099327857295672,0.3056061408220403,0.16817953713375597,2.0522247243576013,1.9676408471015332,15908864
9.21,9.536955654485437,8.883044345514564,8.52,8.890944739819828,8.149055260180171,0.21696354839950796,2.017693506677946,0.2701185726880342,0.1638085241109817,2.060199621120814,1.9751873922350778,16072704
9.3,9.50976176963403,9.090238230365971,8.64,9.014699879903905,8.265300120096096,0.2222931980465849,2.016602196296056,0.2847146046982712,0.1598717913948986,2.035328139760216,1.9978762528318958,16236544
9.360000000000001,9.570713075057055,9.149286924942947,8.569999999999999,8.866816441593116,8.273183558406881,0.19674311719524362,2.0261363421877223,0.28449222861093676,0.1089940057795505,2.073572584437412,1.9787000999380324,16400384
9.280000000000001,9.565657137141715,8.994342862858288,8.459999999999999,8.792264954516721,8.127735045483277,0.22690569870173927,2.005117196838061,0.2691646644609403,0.18464673294253825,2.041798327598192,1.9684360660779294,16564224
9.29,9.552488094968133,9.027511905031865,8.43,8.730166620396073,8.129833379603927,0.24824060387909408,2.0072140241662666,0.33818453297443923,0.15829667478374893,2.046569363689264,1.9678586846432693,16728064
9.389999999999999,9.582093727122984,9.197906272877013,8.5,8.876828873628336,8.123171126371664,0.2143098139514525,2.0147285824020704,0.2600505764202941,0.16856905148261087,2.048599555728941,1.9808576090752001,16891904
9.35,9.630178514522438,9.069821485477561,8.59,8.874429253066557,8.305570746933443,0.20463636874531704,2.004325991372267,0.23850589796847466,0.17076683952215943,2.039209408028912,1.9694425747156221,17055744
9.26,9.525329983228431,8.994670016771568,8.620000000000001,9.001575680566779,8.238424319433223,0.2034344300006826,2.0111471543709434,0.2403263015619186,0.1665425584394466,2.055585660920843,1.9667086478210438,17219584
9.330000000000002,9.579198715887545,9.080801284112459,8.469999999999999,8.79878564445547,8.141214355544527,0.23923192881047725,2.0077542915940283,0.2784148968797374,0.20004896074121709,2.0389372919088897,1.9765712912791666,17383424
9.549999999999999,9.765638586528476,9.334361413471521,8.569999999999999,8.866816441593116,8.273183558406881,0.18910449668765064,1.9908881396055222,0.23067008914181666,0.14753890423348462,2.0255031527595637,1.956273126451481,17547264
9.35,9.603968501984006,9.096031498015993,8.54,8.847245829914744,8.232754170085254,0.1994847294874489,2.0049272467692694,0.25407449840814167,0.1448949605667561,2.042224961436342,1.9676295321021966,17711104
9.379999999999999,9.563303027798232,9.196696972201766,8.419999999999998,8.798945906429926,8.04105409357007,0.18380028152217467,1.9910920853416123,0.23525023513052798,0.13235032791382137,2.0121548766733492,1.9700292940098754,17874944
9.47,9.70259406699226,9.237405933007741,8.739999999999998,8.930787840283388,8.549212159716609,0.18691873153050736,1.9973419745763141,0.23205054591838825,0.14178691714262648,2.0275492905914487,1.9671346585611795,18038784
9.41,9.602093727122986,9.217906272877014,8.599999999999998,8.882842712474616,8.31715728752538,0.2548920850890378,1.9931743000944455,0.33170154603828333,0.1780826241397923,2.028060343163505,1.958288257025386,18202624
9.38,9.65129319932501,9.108706800674991,8.530000000000001,8.855729949498048,8.204270050501954,0.200580995157361,2.018741857012113,0.2636439435734617,0.13751804674126028,2.0560873214200925,1.9813963926041338,18366464
9.49,9.72,9.26,8.549999999999999,8.962916456441251,8.137083543558747,0.2020853930152952,2.005267552534739,0.2704173755946448,0.13375341043594563,2.0327136728129735,1.9778214322565046,18530304
9.43,9.79619666847201,9.06380333152799,8.59,8.973275357934735,8.206724642065264,0.20823264837575448,2.011941048502922,0.2838704874791172,0.13259480927239176,2.0399578383538066,1.9839242586520371,18694144
9.45,9.763847096529503,9.136152903470496,8.48,8.869358446678635,8.090641553321365,0.19438577767771975,2.0010092655817666,0.25642212089687894,0.13234943445856057,2.0376492413292735,1.9643692898342595,18857984
9.360000000000001,9.673687742827164,9.046312257172838,8.830000000000002,9.158785644455474,8.50121435554453,0.23464163209622102,2.003572416305542,0.33835231861000004,0.130930945582442,2.0280541031157244,1.97909072949536,19021824
9.45,9.7,9.2,8.860000000000001,9.282374241638859,8.437625758361143,0.22334149035935594,2.010025863349438,0.2802162482832367,0.16646673243547516,2.0370220312732696,1.983029695425606,19185664
9.52,9.723960780543711,9.316039219456288,8.62,8.879999999999999,8.36,0.2161200307620068,2.0102603678901994,0.2747247389559193,0.15751532256809428,2.044518527858861,1.9760022079215376,19349504
9.62,9.773622914957372,9.466377085042627,8.42,8.748024389337134,8.091975610662866,0.22437797291204326,2.005623270571232,0.2746888239788578,0.1740671218452287,2.0284897628864345,1.9827567782560294,19513344
9.479999999999999,9.78265491900843,9.177345080991568,8.48,8.728193472919818,8.231806527080183,0.2401317470706999,2.005867565671603,0.29955387581393855,0.18070961832746124,2.0408188757599026,1.9709162555833035,19677184
9.309999999999999,9.55269322199023,9.067306778009767,8.459999999999997,8.927332857821915,7.99266714217808,0.21674698058826225,2.0010783021648724,0.276388202320035,0.15710575885648945,2.027063576616635,1.9750930277131098,19841024
9.47,9.786385840391128,9.153614159608873,8.41,8.721287648325468,8.098712351674532,0.23763022295509773,2.017718237141769,0.3146227613354724,0.16063768457472305,2.052566916855802,1.9828695574277357,20004864
9.34,9.643973683071414,9.036026316928586,8.53,8.771039415863878,8.28896058413612,0.20841111972307164,1.999948397775491,0.27070954644997347,0.14611269299616977,2.031933802578721,1.967962992972261,20168704
9.44,9.668910462845192,9.211089537154807,8.510000000000002,8.801376045686672,8.218623954313331,0.18645259070520598,1.9886742571989697,0.2602444197554057,0.1126607616550063,2.0395931122996864,1.937755402098253,20332544
9.399999999999999,9.623606797749977,9.17639320225002,8.549999999999999,8.945600808897048,8.15439919110295,0.18156556668691332,1.9941373442610104,0.2341667563288269,0.12896437704499972,2.0217914406254818,1.9664832478965393,20496384
9.48,9.693541565040627,9.266458434959373,8.76,9.203170396123207,8.316829603876792,0.22238063861926394,1.995628150800864,0.29310871386196785,0.15165256337656002,2.036343576291655,1.954912725310073,20660224
9.52,9.69776388834631,9.342236111653689,8.570000000000002,8.849463772249644,8.29053622775036,0.20470493470008172,1.9853092476725578,0.25662284856345197,0.15278702083671145,2.037394732381382,1.9332237629637334,20824064
9.53,9.783179778023444,9.276820221976555,8.47,8.83069377593743,8.109306224062571,0.21322384647404147,1.9675769656896591,0.2573380794970906,0.16910961345099235,2.0189868820065624,1.916167049372756,20987904
9.52,9.768193472919817,9.271806527080182,8.47,8.819428104193124,8.120571895806878,0.18354613956374427,1.9514582390586537,0.23342606417554468,0.13366621495194386,2.010443349961164,1.8924731281561433,21151744
9.53,9.771039415863878,9.28896058413612,8.599999999999998,8.974165738677392,8.225834261322603,0.20316893675674988,1.9703828603029252,0.25735163801227884,0.14898623550122092,2.023033606900517,1.9177321137053336,21315584
9.510000000000002,9.79792360097776,9.222076399022242,8.59,8.870891438103763,8.309108561896236,0.2207695406240721,1.9663157373666764,0.28603637938578547,0.15550270186235876,2.0138886990244758,1.9187427757088773,21479424
9.5,9.760768096208107,9.239231903791893,8.639999999999999,8.90153393661244,8.378466063387558,0.19613205147907134,1.9759188666939735,0.26706289909948694,0.12520120385865574,2.0607326772967887,1.8911050560911584,21643264
9.45,9.733725219182222,9.166274780817776,8.7,8.914476105895272,8.485523894104727,0.1760459700909753,1.9845079054435093,0.22436665262952346,0.12772528755242715,2.030919912310272,1.9380958985767465,21807104
9.47,9.770166620396074,9.169833379603928,8.68,9.001869538788622,8.358130461211378,0.2326862620655447,1.9716483955581983,0.3255765423555008,0.13979598177558858,2.015823838271137,1.9274729528452594,21970944
9.43,9.770734500748016,9.089265499251983,8.63,8.797630546142402,8.4623694538576,0.18196657835505897,1.9721359993020695,0.24658978842031842,0.11734336828979952,2.016361635038366,1.927910363565773,22134784
9.620000000000001,9.851516738055805,9.388483261944197,8.66,9.00698703145795,8.31301296854205,0.2107639838630954,1.9778627172112464,0.26965060528024304,0.1518773624459477,2.020083435118792,1.9356419993037006,22298624
9.459999999999999,9.795261092284802,9.124738907715196,8.750000000000002,9.000000000000002,8.500000000000002,0.21377580010642605,1.9908180127541226,0.2771215681913509,0.15043003202150118,2.0428264999385486,1.9388095255696967,22462464
9.52,9.652664991614216,9.387335008385783,8.79,9.110780298646908,8.46921970135309,0.1884174389609446,1.9769988914330798,0.26896386154610374,0.10787101637578547,2.021386950501368,1.932610832364792,22626304
9.55,9.7302775637732,9.369722436226802,8.680000000000001,9.025832329315813,8.33416767068419,0.23251779669274888,1.9943527027964592,0.2887402591044056,0.17629533428109215,2.0191850538540597,1.9695203517388589,22790144
9.57,9.718660687473186,9.421339312526815,8.72,9.019332590941916,8.420667409058085,0.23596224502349888,1.9969256818294525,0.31051120081307504,0.16141328923392273,2.0349643388081518,1.9588870248507533,22953984
9.54,9.80532998322843,9.274670016771568,8.62,8.977211421989834,8.262788578010165,0.19905067455644404,1.9898160989085831,0.2926713666311238,0.1054299824817643,2.022278373758807,1.957353824058359,23117824
9.52,9.68,9.36,8.599999999999998,9.047213595499956,8.15278640450004,0.19757639528252186,1.9794350946942967,0.2788130806544068,0.11633970991063691,2.0139195396879734,1.9449506497006197,23281664
9.45,9.624642491965728,9.27535750803427,8.739999999999998,9.009072480941473,8.470927519058524,0.1681139621417969,1.985470454394817,0.20715508503144703,0.1290728392521468,2.0466533187833265,1.9242875900063072,23445504
9.53,9.802213151776323,9.257786848223676,8.73,8.96685438564654,8.49314561435346,0.19034718866460024,1.981082780162493,0.25240379991396067,0.1282905774152398,2.026218390367819,1.935947169957167,23609344
9.5,9.748997991959774,9.251002008040226,8.510000000000002,8.836955654485438,8.183044345514565,0.23402411931504802,1.9728952676057812,0.3346404191925301,0.1334078194375659,2.022180227523561,1.9236103076880013,23773184
9.590000000000002,9.84079872407969,9.339201275920313,8.52,8.911918358845307,8.128081641154692,0.18321859380230301,1.9627586076656975,0.23997327067515462,0.12646391692945141,2.008383219048268,1.9171339962831266,23937024
9.58,9.704899959967968,9.455100040032033,8.77,9.113656805548791,8.426343194451208,0.22379449770475426,1.964657394091288,0.29681473449689044,0.15077426091261809,2.0036292642673645,1.925685523915211,24100864
9.59,9.806564078277077,9.373435921722923,8.610000000000001,8.852693221990233,8.36730677800977,0.19803515756502746,1.95049956291914,0.24270774494601305,0.15336257018404187,1.9825282929752321,1.9184708328630478,24264704
9.569999999999999,9.830959767013997,9.309040232986,8.559999999999999,8.94,8.179999999999998,0.20226378034955506,1.9609201565384864,0.27017697156845055,0.1343505891306596,1.997689147293196,1.9241511657837769,24428544
9.64,9.825472369909916,9.454527630090086,8.57,9.023982378512647,8.116017621487353,0.2054030270160486,1.9720366741220157,0.2699896751445373,0.14081637888755988,2.013045365602726,1.9310279826413053,24592384
9.440000000000001,9.668910462845194,9.211089537154809,8.620000000000001,8.868193472919819,8.371806527080183,0.22350168221940597,1.9537722408771514,0.2892210669455595,0.15778229749325245,2.0026663679119756,1.9048781138423272,24756224
9.53,9.664536240470737,9.395463759529262,8.52,8.79129319932501,8.24870680067499,0.21224369813377658,1.9619980519016587,0.2577495678822702,0.16673782838528295,2.0230899248535,1.900906178949817,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-coinrun-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.1500000000000004,3.7196490147450447,2.580350985254956,3.01,3.382692903071684,2.6373070969283154,0.0,2.707502481341362,0.0,0.0,2.707872688918417,2.7071322737643073,16384
5.22,5.668998886412872,4.771001113587127,4.71,5.063411940941446,4.356588059058554,0.0,2.6520163863897324,0.0,0.0,2.6887024976297718,2.615330275149693,180224
5.96,6.30117444218464,5.61882555781536,5.49,6.031202365109393,4.9487976348906075,0.0,2.4278537958860396,0.0,0.0,2.5637450842378606,2.2919625075342185,344064
6.04,6.5989275444992845,5.4810724555007155,5.47,5.8251056180912935,5.114894381908706,0.0,2.243446008861065,0.0,0.0,2.4262390869077732,2.0606529308143564,507904
6.17,6.56,5.78,5.92,6.293630833845388,5.546369166154612,0.5314660030337564,1.8807661041617394,0.6587867254438935,0.4041452806236192,2.069984719041935,1.6915474892815439,671744
6.76,7.1703656905736635,6.349634309426336,6.459999999999999,6.847814388593306,6.0721856114066926,0.5314660030337564,1.717947481572628,0.6587867254438935,0.4041452806236192,1.8694607762574909,1.5664341868877654,835584
6.93,7.549758017293847,6.310241982706152,6.35,6.87773099207835,5.8222690079216495,0.5314660030337564,1.5640180543065072,0.6587867254438935,0.4041452806236192,1.6696821623724611,1.4583539462405533,999424
7.460000000000001,7.983832034148353,6.936167965851649,6.87,7.406749476012786,6.333250523987214,0.7540439861938163,1.398621217906475,0.8202469434256434,0.6878410289619892,1.4814537215854968,1.3157887142274531,1163264
7.410000000000001,7.886340214552583,6.933659785447419,6.959999999999999,7.5099090833946995,6.410090916605299,0.7540439861938163,1.4054829686880113,0.8202469434256434,0.6878410289619892,1.459226436271901,1.3517395011041216,1327104
7.719999999999999,8.18,7.259999999999999,6.9399999999999995,7.530254182534947,6.349745817465052,0.7540439861938163,1.428273941576481,0.8202469434256434,0.6878410289619892,1.5188356578355544,1.3377122253174074,1490944
7.829999999999998,8.28617978911828,7.373820210881717,7.359999999999999,7.814312667664021,6.905687332335978,0.5963596316689898,1.401233996450901,0.658140835892301,0.5345784274456785,1.4962896480110597,1.3061783448907425,1654784
8.35,8.708468966578698,7.9915310334213014,7.43,7.649317121994613,7.210682878005387,0.5963596316689898,1.3942969992756844,0.658140835892301,0.5345784274456785,1.490020793509586,1.2985732050417829,1818624
8.520000000000001,8.9886149805544,8.051385019445602,7.399999999999999,7.752136337233178,7.047863662766819,0.5963596316689898,1.3986022129654885,0.658140835892301,0.5345784274456785,1.4756256621335269,1.32157876379745,1982464
8.66,8.967245829914745,8.352754170085255,7.5699999999999985,7.823179778023442,7.316820221976555,0.4232511009894854,1.4435686364769935,0.4744885523287316,0.37201364965023914,1.5187115161515012,1.3684257568024858,2146304
8.65,8.895967477524977,8.404032522475024,7.720000000000001,8.258144961882948,7.181855038117052,0.4232511009894854,1.441222444176674,0.4744885523287316,0.37201364965023914,1.5204480690770372,1.3619968192763106,2310144
8.959999999999999,9.2704834939252,8.649516506074798,7.780000000000001,8.134400902933388,7.425599097066614,0.4232511009894854,1.469432869553566,0.4744885523287316,0.37201364965023914,1.5379323947280639,1.400933344379068,2473984
8.969999999999999,9.159999999999998,8.78,7.92,8.373431361950185,7.466568638049814,0.31274937884857834,1.4660292834043502,0.3592347823596391,0.26626397533751756,1.5431012840451532,1.3889572827635472,2637824
9.110000000000001,9.39792360097776,8.822076399022242,7.950000000000001,8.517890834580028,7.3821091654199735,0.31274937884857834,1.4884791851043702,0.3592347823596391,0.26626397533751756,1.5878328395746673,1.389125530634073,2801664
9.2,9.419089023002066,8.980910976997933,7.7700000000000005,8.170124980474851,7.369875019525149,0.31274937884857834,1.4763933792710304,0.3592347823596391,0.26626397533751756,1.6045726096582276,1.3482141488838333,2965504
9.15,9.419258240356726,8.880741759643275,7.8,8.22190046219458,7.37809953780542,0.31274937884857834,1.5021981611847877,0.3592347823596391,0.26626397533751756,1.664241008673418,1.3401553136961573,3129344
9.27,9.60778691508109,8.932213084918908,7.760000000000001,8.242078831727758,7.2779211682722424,0.23261508240854406,1.573122066259384,0.2766648643430115,0.18856530047407663,1.7656672221712448,1.3805769103475234,3293184
9.36,9.60576411454889,9.114235885451109,8.0,8.303315017762062,7.696684982237938,0.23261508240854406,1.5163384616374969,0.2766648643430115,0.18856530047407663,1.64666945644211,1.3860074668328837,3457024
9.289999999999997,9.524307490277197,9.055692509722798,8.09,8.426005952328229,7.753994047671771,0.23261508240854406,1.5342046409845351,0.2766648643430115,0.18856530047407663,1.68065907857453,1.3877502033945404,3620864
9.5,9.728035085019828,9.271964914980172,7.83,8.214837628097877,7.445162371902123,0.17953000669570732,1.5001703172922134,0.22341909277982347,0.13564092061159116,1.5981014465032475,1.4022391880811793,3784704
9.479999999999999,9.65776388834631,9.302236111653688,7.660000000000001,8.172249938994629,7.1477500610053735,0.17953000669570732,1.5410971507430076,0.22341909277982347,0.13564092061159116,1.662616107986345,1.41957819349967,3948544
9.47,9.625241746962601,9.3147582530374,8.010000000000002,8.440000000000001,7.580000000000002,0.17953000669570732,1.5350629284977912,0.22341909277982347,0.13564092061159116,1.633984776270656,1.4361410807249264,4112384
9.490000000000002,9.603578166916007,9.376421833083997,7.960000000000001,8.418693797647189,7.501306202352812,0.13863822377064325,1.503714418411255,0.17003622643575778,0.10724022110552871,1.6085015379547976,1.3989272988677124,4276224
9.510000000000002,9.667797338380597,9.352202661619406,7.88,8.447097875150313,7.312902124849687,0.13863822377064325,1.4798985585570335,0.17003622643575778,0.10724022110552871,1.589802715761091,1.369994401352976,4440064
9.53,9.6852417469626,9.374758253037399,7.949999999999998,8.406618002273234,7.493381997726763,0.13863822377064325,1.5006632298231124,0.17003622643575778,0.10724022110552871,1.6328274312720663,1.3684990283741585,4603904
9.66,9.860997512422419,9.459002487577582,8.09,8.510594816896262,7.669405183103738,0.1195627189335482,1.49899832457304,0.15458682484768793,0.08453861301940846,1.6142972933770752,1.383699355769005,4767744
9.600000000000003,9.809761769634033,9.390238230365973,8.290000000000001,8.698533964316312,7.881466035683691,0.1195627189335482,1.4457845404744147,0.15458682484768793,0.08453861301940846,1.5727097998020532,1.3188592811467763,4931584
9.59,9.754012194668567,9.425987805331433,7.960000000000001,8.340000000000002,7.580000000000001,0.1195627189335482,1.4207666665315628,0.15458682484768793,0.08453861301940846,1.5857814828401249,1.2557518502230007,5095424
9.69,9.82,9.559999999999999,8.05,8.502216762183801,7.5977832378162,0.11095000569703943,1.4593004912137986,0.1408580429341332,0.08104196845994566,1.6190132546649234,1.2995877277626737,5259264
9.66,9.816204993518133,9.503795006481868,8.229999999999999,8.854579858785087,7.6054201412149105,0.11095000569703943,1.475782334804535,0.1408580429341332,0.08104196845994566,1.6285033721410436,1.3230612974680263,5423104
9.7,9.899999999999999,9.5,8.35,8.670156211871642,8.029843788128357,0.11095000569703943,1.4433385491371156,0.1408580429341332,0.08104196845994566,1.6342247698962795,1.2524523283779516,5586944
9.75,9.941049731745428,9.558950268254572,8.15,8.524833296279827,7.775166703720174,0.11095000569703943,1.4638627409934997,0.1408580429341332,0.08104196845994566,1.621315876807864,1.3064096051791354,5750784
9.71,9.902093727122987,9.517906272877015,8.209999999999999,8.686340214552581,7.733659785447417,0.10073144931840634,1.4331291049718857,0.12348636428894977,0.07797653434786292,1.6024150725251534,1.263843137418618,5914624
9.690000000000001,9.932693221990233,9.44730677800977,8.09,8.4784584919911,7.701541508008899,0.10073144931840634,1.450230598449707,0.12348636428894977,0.07797653434786292,1.6086424570719222,1.2918187398274918,6078464
9.690000000000001,9.876815416922696,9.503184583077307,8.15,8.558044115262064,7.741955884737937,0.10073144931840634,1.4592869475483894,0.12348636428894977,0.07797653434786292,1.622105963534933,1.2964679315618457,6242304
9.700000000000001,9.826491106406737,9.573508893593266,8.23,8.632616442783949,7.827383557216052,0.09791772356463749,1.4464213684201241,0.12283979925222649,0.07299564787704849,1.5999319023764873,1.292910834463761,6406144
9.790000000000001,9.954012194668568,9.625987805331434,8.27,8.630693775937427,7.909306224062571,0.09791772356463749,1.425272637605667,0.12283979925222649,0.07299564787704849,1.591043076079616,1.2595021991317181,6569984
9.74,9.94591260281974,9.53408739718026,8.120000000000001,8.38381811916546,7.8561818808345425,0.09791772356463749,1.4304220050573349,0.12283979925222649,0.07299564787704849,1.6119913461795279,1.2488526639351418,6733824
9.71,9.763851648071347,9.656148351928655,8.16,8.534699879903904,7.785300120096096,0.08599580470636659,1.4632028728723525,0.10511800657498122,0.06687360283775196,1.6126448832178608,1.3137608625268442,6897664
9.8,9.87745966692415,9.722540333075852,8.389999999999999,8.908555686498566,7.871444313501432,0.08599580470636659,1.4409266859292984,0.10511800657498122,0.06687360283775196,1.5812422984960568,1.30061107336254,7061504
9.78,9.896619037896906,9.663380962103092,8.26,8.60117444218464,7.91882555781536,0.08599580470636659,1.453781595826149,0.10511800657498122,0.06687360283775196,1.5892919783468191,1.318271213305479,7225344
9.760000000000002,9.888062484748659,9.631937515251344,8.029999999999998,8.33016662039607,7.729833379603925,0.08317750582101928,1.475853757560253,0.10211056746327297,0.06424444417876558,1.6139849682707317,1.3377225468497744,7389184
9.84,9.975646599662506,9.704353400337494,8.330000000000002,8.693455636907727,7.966544363092277,0.08317750582101928,1.4415514275431633,0.10211056746327297,0.06424444417876558,1.5724855443878951,1.3106173106984316,7553024
9.8,9.978885438199985,9.621114561800017,8.209999999999999,8.623400532171887,7.796599467828111,0.08317750582101928,1.4751586347818375,0.10211056746327297,0.06424444417876558,1.5937258669367464,1.3565914026269286,7716864
9.7,9.848323969741912,9.551676030258086,8.129999999999999,8.597011777153424,7.662988222846574,0.0824687562811315,1.4554023176431656,0.09622936457360165,0.06870814798866134,1.5977134253989154,1.313091209887416,7880704
9.77,9.88,9.659999999999998,8.22,8.582767142944341,7.857232857055659,0.0824687562811315,1.460663565993309,0.09622936457360165,0.06870814798866134,1.6162250368589413,1.3051020951276766,8044544
9.810000000000002,9.914403065089108,9.705596934910897,8.19,8.666340214552582,7.713659785447417,0.0824687562811315,1.445038440823555,0.09622936457360165,0.06870814798866134,1.5702705810915587,1.3198063005555514,8208384
9.709999999999999,9.84,9.579999999999998,8.41,8.70137604568667,8.11862395431333,0.0824687562811315,1.4689356610178947,0.09622936457360165,0.06870814798866134,1.6141783581839282,1.3236929638518613,8372224
9.8,9.954919333848297,9.645080666151705,8.21,8.569026461420325,7.850973538579676,0.07289040130536455,1.5183981865644456,0.09069247595838585,0.05508832665234324,1.648638226088129,1.3881581470407622,8536064
9.81,9.947477270848676,9.672522729151325,8.459999999999999,8.829323706252387,8.090676293747611,0.07289040130536455,1.5205764099955559,0.09069247595838585,0.05508832665234324,1.63621060472487,1.4049422152662419,8699904
9.720000000000002,9.852664991614219,9.587335008385786,8.13,8.577325384926901,7.6826746150731005,0.07289040130536455,1.5125996142625808,0.09069247595838585,0.05508832665234324,1.6306127904530001,1.3945864380721615,8863744
9.760000000000002,9.90282856857086,9.617171431429144,8.219999999999999,8.664522215417856,7.775477784582142,0.0756994224385607,1.503322759270668,0.0965547829791796,0.054844061897941804,1.6063877715244892,1.4002577470168467,9027584
9.8,9.918321595661993,9.681678404338008,8.350000000000001,8.61172504656605,8.088274953433952,0.0756994224385607,1.507071790099144,0.0965547829791796,0.054844061897941804,1.628509055186649,1.3856345250116389,9191424
9.82,9.98,9.66,8.370000000000001,8.68953090617341,8.050469093826592,0.0756994224385607,1.514716175198555,0.0965547829791796,0.054844061897941804,1.6568043798226768,1.372627970574433,9355264
9.870000000000001,9.97049875621121,9.769501243788792,8.19,8.557287353444138,7.8227126465558605,0.06925310600360789,1.5228868171572685,0.08733185407222797,0.0511743579349878,1.673233556110231,1.372540078204306,9519104
9.8,9.948323969741914,9.651676030258088,8.28,8.666781592116275,7.893218407883725,0.06925310600360789,1.5148813277482986,0.08733185407222797,0.0511743579349878,1.6384201064044746,1.3913425490921227,9682944
9.73,9.979198715887543,9.480801284112458,8.52,8.652664991614216,8.387335008385783,0.06925310600360789,1.5535731598734857,0.08733185407222797,0.0511743579349878,1.674685648900838,1.4324606708461334,9846784
9.83,9.94,9.72,8.2,8.5,7.8999999999999995,0.06685487077753573,1.5370323851704597,0.08221856788022815,0.05149117367484331,1.6619392453045936,1.4121255250363258,10010624
9.84,9.975646599662506,9.704353400337494,8.03,8.343209195267315,7.716790804732683,0.06685487077753573,1.5376948952674865,0.08221856788022815,0.05149117367484331,1.663449212636391,1.411940577898582,10174464
9.76,9.916204993518132,9.603795006481867,8.419999999999998,8.659999999999998,8.179999999999998,0.06685487077753573,1.5355703964829446,0.08221856788022815,0.05149117367484331,1.6612025115030233,1.4099382814628658,10338304
9.820000000000002,9.952664991614219,9.687335008385785,8.35,8.676343377441613,8.023656622558386,0.06574693609315238,1.529508040845394,0.07839762820478802,0.053096243981516744,1.6773101705671842,1.3817059111236039,10502144
9.870000000000001,9.96,9.780000000000001,8.24,8.825149553533112,7.654850446466889,0.06574693609315238,1.5236557021737098,0.07839762820478802,0.053096243981516744,1.6837179763880807,1.363593427959339,10665984
9.79,9.934568322948008,9.64543167705199,8.35,8.682415402771893,8.017584597228106,0.06574693609315238,1.5353969976305961,0.07839762820478802,0.053096243981516744,1.6794820973203088,1.3913118979408834,10829824
9.790000000000001,9.894403065089106,9.685596934910896,8.459999999999999,8.792264954516723,8.127735045483275,0.06574693609315238,1.5150358155369759,0.07839762820478802,0.053096243981516744,1.6499312826558576,1.380140348418094,10993664
9.79,9.934568322948008,9.64543167705199,8.389999999999999,8.768021163428715,8.011978836571283,0.06350075674095398,1.5333124697208405,0.0764932692953944,0.05050824418651356,1.6646659545720943,1.4019589848695866,11157504
9.870000000000001,9.948102496759068,9.791897503240934,8.53,8.830166620396072,8.229833379603926,0.06350075674095398,1.5274788707494735,0.0764932692953944,0.05050824418651356,1.676129445243704,1.378828296255243,11321344
9.89,9.984339811320567,9.795660188679435,8.18,8.608485705712571,7.751514294287428,0.06350075674095398,1.5361654072999955,0.0764932692953944,0.05050824418651356,1.6717278261494177,1.4006029884505733,11485184
9.73,9.878660687473186,9.581339312526815,8.33,8.742431812546025,7.917568187453974,0.06123780852642916,1.5492523342370987,0.07286606852668301,0.049609548526175315,1.670708764733348,1.4277959037408494,11649024
9.9,9.963245553203368,9.836754446796633,8.19,8.672597140480546,7.707402859519453,0.06123780852642916,1.5441274389624595,0.07286606852668301,0.049609548526175315,1.685051689968649,1.40320318795627,11812864
9.88,9.98770329614269,9.772296703857311,8.43,8.859068759058498,8.000931240941501,0.06123780852642916,1.5293169990181923,0.07286606852668301,0.049609548526175315,1.6632277511268176,1.395406246909567,11976704
9.889999999999999,10.012065556157335,9.767934443842663,8.209999999999999,8.58,7.839999999999999,0.06090447571532796,1.5160147413611411,0.07072740093369663,0.0510815504969593,1.6749296507943483,1.357099831927934,12140544
9.92,9.994833147735479,9.845166852264521,8.360000000000001,8.629072480941476,8.090927519058527,0.06090447571532796,1.517164096236229,0.07072740093369663,0.0510815504969593,1.6846651142240587,1.3496630782483992,12304384
9.889999999999999,9.984339811320565,9.795660188679433,8.120000000000001,8.493630833845389,7.746369166154613,0.06090447571532796,1.5578107252717017,0.07072740093369663,0.0510815504969593,1.7022437296723578,1.4133777208710456,12468224
9.89,9.973066238629182,9.80693376137082,8.42,8.719332590941915,8.120667409058084,0.057596472273246435,1.5488485276699067,0.07333879529949461,0.04185414924699826,1.6759648146636712,1.4217322406761421,12632064
9.8,9.989736659610104,9.610263340389897,8.41,8.904873721266345,7.915126278733656,0.057596472273246435,1.549355000257492,0.07333879529949461,0.04185414924699826,1.667832995942644,1.4308770045723402,12795904
9.8,9.984390889145859,9.615609110854143,8.479999999999999,8.891825205639478,8.06817479436052,0.057596472273246435,1.5215386658906938,0.07333879529949461,0.04185414924699826,1.6440487149498422,1.3990286168315453,12959744
9.830000000000002,9.971774468787581,9.688225531212423,8.37,8.663428015022424,8.076571984977575,0.05380282000954438,1.530631184577942,0.061398716477850473,0.04620692354123829,1.6552109211684514,1.4060514479874324,13123584
9.84,9.968062484748657,9.711937515251343,8.370000000000001,8.698785644455473,8.041214355544529,0.05380282000954438,1.5449154451489449,0.061398716477850473,0.04620692354123829,1.6812093698175694,1.4086215204803203,13287424
9.930000000000001,10.008102496759069,9.851897503240934,8.430000000000001,8.822555728527812,8.037444271472191,0.05380282000954438,1.5446865051984786,0.061398716477850473,0.04620692354123829,1.7057615200481109,1.3836114903488463,13451264
9.759999999999998,9.955959179422653,9.564040820577343,8.440000000000001,8.874050688284216,8.005949311715787,0.05380282000954438,1.5592720597982406,0.061398716477850473,0.04620692354123829,1.722441157948379,1.3961029616481022,13615104
9.910000000000002,9.993066238629183,9.826933761370821,8.5,8.92190046219458,8.07809953780542,0.050528242178319215,1.5558872535824775,0.05917095597054359,0.04188552838609484,1.7283265972400261,1.3834479099249288,13778944
9.85,10.006524758424986,9.693475241575014,8.36,8.827332857821917,7.892667142178082,0.050528242178319215,1.5312469467520713,0.05917095597054359,0.04188552838609484,1.6932959348769792,1.3691979586271634,13942784
9.84,9.931651513899117,9.748348486100882,8.32,8.564131112314675,8.075868887685326,0.050528242178319215,1.5449962139129638,0.05917095597054359,0.04188552838609484,1.6846365675992088,1.4053558602267189,14106624
9.930000000000001,9.99403124237433,9.865968757625673,8.27,8.73270941205037,7.807290587949629,0.05260499379156154,1.5385668143630027,0.06781463178526331,0.037395355797859776,1.6887522438381195,1.3883813848878859,14270464
9.89,10.003578166916006,9.776421833083996,8.5,8.88987177379236,8.11012822620764,0.05260499379156154,1.5424130871891975,0.06781463178526331,0.037395355797859776,1.6687392045008902,1.4160869698775047,14434304
9.86,9.9713552872566,9.748644712743399,8.260000000000002,8.480000000000002,8.040000000000001,0.05260499379156154,1.5560994774103165,0.06781463178526331,0.037395355797859776,1.6847916431302676,1.4274073116903654,14598144
9.94,10.02,9.86,8.28,8.558567765543682,8.001432234456317,0.04952688973833304,1.5504252746701241,0.0636650566574771,0.03538872281918898,1.701428717955285,1.3994218313849633,14761984
9.91,9.993066238629181,9.82693376137082,8.349999999999998,8.85645829048402,7.843541709515974,0.04952688973833304,1.5422650262713433,0.0636650566574771,0.03538872281918898,1.6716132461493722,1.4129168063933144,14925824
9.870000000000001,9.96,9.780000000000001,8.379999999999999,8.865386443980462,7.894613556019535,0.04952688973833304,1.5512198328971862,0.0636650566574771,0.03538872281918898,1.697370681978051,1.4050689838163215,15089664
9.860000000000001,9.961980390271858,9.758019609728144,8.16,8.731314274283427,7.588685725716572,0.047339238258397594,1.5710365146398544,0.05807532173392498,0.036603154782870205,1.6979552330507015,1.4441177962290073,15253504
9.84,9.941980390271855,9.738019609728145,8.36,8.709857113690717,8.010142886309282,0.047339238258397594,1.5554571613669395,0.05807532173392498,0.036603154782870205,1.6883853576876624,1.4225289650462165,15417344
9.860000000000001,10.028522995463529,9.691477004536473,8.32,8.668711915483254,7.971288084516746,0.047339238258397594,1.557502306997776,0.05807532173392498,0.036603154782870205,1.6824481984640636,1.4325564155314885,15581184
9.85,9.970415945787922,9.729584054212078,8.42,8.729192496674806,8.110807503325194,0.050937221404675825,1.5489891692996025,0.06165270875544464,0.04022173405390701,1.675011236957256,1.422967101641949,15745024
9.870000000000001,9.96,9.780000000000001,8.49,8.984873721266345,7.995126278733656,0.050937221404675825,1.5318607792258263,0.06165270875544464,0.04022173405390701,1.6765840644034833,1.3871374940481693,15908864
9.88,9.977979589711328,9.782020410288673,8.45,8.867731971484108,8.03226802851589,0.050937221404675825,1.5251212164759635,0.06165270875544464,0.04022173405390701,1.6420971709106935,1.4081452620412336,16072704
9.840000000000002,9.996204993518134,9.68379500648187,8.440000000000001,8.82,8.060000000000002,0.050937221404675825,1.5325972318649292,0.06165270875544464,0.04022173405390701,1.6563873404087084,1.40880712332115,16236544
9.879999999999999,10.012664991614216,9.747335008385782,8.38,8.745513337649943,8.014486662350059,0.0452807666529641,1.5502141058444976,0.05252140203841586,0.03804013126751234,1.6687687937957938,1.4316594178932014,16400384
9.900000000000002,10.009544511501035,9.790455488498969,8.45,8.853112887414927,8.046887112585072,0.0452807666529641,1.5366171315312385,0.05252140203841586,0.03804013126751234,1.6536916740707261,1.4195425889917508,16564224
9.860000000000001,9.940000000000001,9.780000000000001,8.26,8.586190128606003,7.933809871393998,0.0452807666529641,1.54591074436903,0.05252140203841586,0.03804013126751234,1.6499044919196757,1.4419169968183845,16728064
9.870000000000001,9.948102496759068,9.791897503240934,8.5,8.840587727318528,8.159412272681472,0.043886600065964815,1.541218416392803,0.052860714134627944,0.034912485997301686,1.6647666587892138,1.4176701739963924,16891904
9.9,10.026491106406736,9.773508893593265,8.41,8.78,8.040000000000001,0.043886600065964815,1.5401602014899254,0.052860714134627944,0.034912485997301686,1.6522107897691398,1.428109613210711,17055744
9.84,9.96,9.719999999999999,8.499999999999998,8.744948974278316,8.25505102572168,0.043886600065964815,1.5654197737574578,0.052860714134627944,0.034912485997301686,1.6953927419750023,1.4354468055399132,17219584
9.92,10.017979589711327,9.822020410288673,8.349999999999998,8.758044115262061,7.941955884737935,0.04737397091038052,1.5540546670556068,0.05660631536768968,0.03814162645307136,1.6944977567665265,1.4136115773446871,17383424
9.91,9.98,9.84,8.350000000000001,8.758044115262065,7.941955884737938,0.04737397091038052,1.5800149902701377,0.05660631536768968,0.03814162645307136,1.7153329368210033,1.444697043719272,17547264
9.85,9.917082039324994,9.782917960675006,8.489999999999998,8.922319326424343,8.057680673575653,0.04737397091038052,1.5556064754724503,0.05660631536768968,0.03814162645307136,1.6941372753358406,1.4170756756090601,17711104
9.84,9.989666295470958,9.690333704529042,8.48,8.782654919008431,8.17734508099157,0.04503273431760511,1.5753590255975722,0.05355037700460218,0.03651509163060803,1.7099117041567105,1.440806347038434,17874944
9.89,9.96,9.82,8.500000000000002,8.752982212813473,8.24701778718653,0.04503273431760511,1.5701446011662483,0.05355037700460218,0.03651509163060803,1.7058469375381058,1.4344422647943909,18038784
9.9,9.989442719099992,9.810557280900008,8.469999999999999,8.783209195267315,8.156790804732683,0.04503273431760511,1.5527932360768317,0.05355037700460218,0.03651509163060803,1.698636542025108,1.4069499301285555,18202624
9.89,9.984339811320567,9.795660188679435,8.2,8.662601340248814,7.737398659751184,0.04330569034611353,1.542010024189949,0.05183411609935161,0.034777264592875445,1.682907954470801,1.401112093909097,18366464
9.860000000000001,9.940000000000001,9.780000000000001,8.52,8.83559467676119,8.20440532323881,0.04330569034611353,1.5420186311006545,0.05183411609935161,0.034777264592875445,1.674108872966141,1.409928389235168,18530304
9.89,9.994403065089106,9.785596934910895,8.229999999999999,8.808013840664735,7.651986159335261,0.04330569034611353,1.5490320697426796,0.05183411609935161,0.034777264592875445,1.6736385476139053,1.424425591871454,18694144
9.870000000000001,9.97049875621121,9.769501243788792,8.4,8.754964786985978,8.045035213014023,0.04330569034611353,1.5349603101611138,0.05183411609935161,0.034777264592875445,1.6780284998943722,1.3918921204278554,18857984
9.9,10.018321595661993,9.781678404338008,8.56,8.809799919935937,8.310200080064064,0.044770125970885914,1.5460764646530152,0.05065849813657161,0.03888175380520022,1.6821792553528792,1.4099736739531512,19021824
9.91,9.993066238629181,9.82693376137082,8.629999999999999,9.009605057922045,8.250394942077953,0.044770125970885914,1.5473568886518478,0.05065849813657161,0.03888175380520022,1.6804956419063009,1.4142181353973948,19185664
9.93,10.02,9.84,8.12,8.459999999999999,7.779999999999999,0.044770125970885914,1.542030081152916,0.05065849813657161,0.03888175380520022,1.6678987912522594,1.4161613710535725,19349504
9.919999999999998,10.027703296142688,9.812296703857308,8.27,8.675092582010581,7.864907417989418,0.03951702332921434,1.5217064812779426,0.04444423781466609,0.034589808843762594,1.6584137856824825,1.3849991768734027,19513344
9.92,9.994833147735479,9.845166852264521,8.430000000000001,8.683179778023446,8.176820221976557,0.03951702332921434,1.5411827325820924,0.04444423781466609,0.034589808843762594,1.6560144524045548,1.42635101275963,19677184
9.870000000000001,9.97049875621121,9.769501243788792,8.28,8.696653333119993,7.863346666880006,0.03951702332921434,1.5411700770258903,0.04444423781466609,0.034589808843762594,1.6912168202722866,1.391123333779494,19841024
9.86,10.028522995463527,9.691477004536472,8.56,9.016508488420534,8.103491511579467,0.03758257795778939,1.5532193616032601,0.043984457209498284,0.031180698706080496,1.710857002165654,1.3955817210408663,20004864
9.98,10.040000000000001,9.92,8.44,8.852795348811005,8.027204651188994,0.03758257795778939,1.5367890104651452,0.043984457209498284,0.031180698706080496,1.6962530486412781,1.3773249722890122,20168704
9.860000000000001,9.971355287256602,9.7486447127434,8.620000000000001,8.962928563989646,8.277071436010356,0.03758257795778939,1.5439720153808594,0.043984457209498284,0.031180698706080496,1.6823920384523592,1.4055519923093596,20332544
9.89,10.012065556157337,9.767934443842664,8.42,8.725941170815567,8.114058829184433,0.035201649326969155,1.5355507358908653,0.041139862318282566,0.02926343633565574,1.6860835731759714,1.3850178986057593,20496384
9.86,9.94,9.78,8.42,8.84614551505325,7.99385448494675,0.035201649326969155,1.5258802577853203,0.041139862318282566,0.02926343633565574,1.6584082070424897,1.393352308528151,20660224
9.95,10.0,9.899999999999999,8.459999999999999,8.78310988842807,8.136890111571928,0.035201649326969155,1.5416045412421227,0.041139862318282566,0.02926343633565574,1.6663280471442858,1.4168810353399595,20824064
9.89,9.96,9.82,8.379999999999999,8.753630833845387,8.006369166154611,0.03535813438249794,1.5421707525849342,0.040682122230864516,0.03003414653413137,1.6711898613923526,1.4131516437775158,20987904
9.92,10.044899959967967,9.795100040032032,8.22,8.541869538788623,7.898130461211379,0.03535813438249794,1.5540882408618928,0.040682122230864516,0.03003414653413137,1.6697790123510459,1.4383974693727397,21151744
9.92,9.994833147735479,9.845166852264521,8.51,8.78,8.24,0.03535813438249794,1.5471005991101265,0.040682122230864516,0.03003414653413137,1.6526301658778937,1.4415710323423594,21315584
9.879999999999999,10.033622914957371,9.726377085042627,8.66,8.989241552663087,8.330758447336914,0.03535813438249794,1.5517794251441956,0.040682122230864516,0.03003414653413137,1.6511667111455637,1.4523921391428276,21479424
9.96,10.008989794855664,9.911010205144338,8.489999999999998,8.719999999999999,8.259999999999998,0.037564803456734776,1.532698208093643,0.04191174391735039,0.03321786299611916,1.652060578911271,1.4133358372760152,21643264
9.91,9.993066238629181,9.82693376137082,8.309999999999999,8.73296571965113,7.887034280348867,0.037564803456734776,1.5278268188238144,0.04191174391735039,0.03321786299611916,1.624701667592678,1.430951970054951,21807104
9.870000000000001,9.97049875621121,9.769501243788792,8.49,8.922319326424345,8.057680673575655,0.037564803456734776,1.5188411802053452,0.04191174391735039,0.03321786299611916,1.6526603723976359,1.3850219880130545,21970944
9.950000000000001,10.0,9.900000000000002,8.32,8.799165942028438,7.840834057971563,0.03381679642021704,1.5314899042248726,0.0403874984164126,0.027246094424021476,1.6474745801572748,1.4155052282924705,22134784
9.93,10.02,9.84,8.34,8.747921561087423,7.932078438912577,0.03381679642021704,1.5462782502174377,0.0403874984164126,0.027246094424021476,1.6600905441590104,1.432465956275865,22298624
9.940000000000001,10.031651513899119,9.848348486100884,8.32,8.835363949069006,7.804636050930995,0.03381679642021704,1.5242624595761298,0.0403874984164126,0.027246094424021476,1.6472357553012984,1.4012891638509613,22462464
9.879999999999999,9.919999999999998,9.84,8.610000000000001,9.077867502611584,8.142132497388419,0.03178735957272917,1.5425472900271415,0.03961399059434487,0.02396072855111348,1.6413174546683287,1.4437771253859544,22626304
9.959999999999999,10.026332495807107,9.89366750419289,8.48,8.817045990927054,8.142954009072946,0.03178735957272917,1.5224199935793876,0.03961399059434487,0.02396072855111348,1.6384089504653148,1.4064310366934605,22790144
9.849999999999998,9.942195444572926,9.75780455542707,8.45,8.87249260348555,8.027507396514448,0.03178735957272917,1.5043337970972062,0.03961399059434487,0.02396072855111348,1.6472404699882859,1.3614271242061264,22953984
9.95,10.017082039324993,9.882917960675005,8.34,8.666190128606,8.013809871393999,0.030453640408306077,1.5273370370268822,0.039044259060194465,0.02186302175641769,1.6724665583612217,1.3822075156925426,23117824
9.91,10.014403065089105,9.805596934910895,8.419999999999998,8.963691088762726,7.87630891123727,0.030453640408306077,1.5192802369594574,0.039044259060194465,0.02186302175641769,1.655211448574364,1.3833490253445506,23281664
9.920000000000002,10.007177978870816,9.832822021129187,8.379999999999999,8.901152568831813,7.858847431168184,0.030453640408306077,1.539224299788475,0.039044259060194465,0.02186302175641769,1.6646499451819032,1.413798654395047,23445504
9.940000000000001,9.988989794855664,9.891010205144338,8.690000000000001,9.172597140480548,8.207402859519455,0.03427963714803275,1.5427088275551797,0.041403383642039666,0.027155890654025832,1.6633744022576427,1.4220432528527167,23609344
9.91,9.98,9.84,8.42,8.785513337649942,8.054486662350058,0.03427963714803275,1.532866421341896,0.041403383642039666,0.027155890654025832,1.6408722050256725,1.4248606376581197,23773184
9.96,10.008989794855664,9.911010205144338,8.3,8.682099463490857,7.917900536509144,0.03427963714803275,1.5467753514647484,0.041403383642039666,0.027155890654025832,1.6811552698245154,1.4123954331049815,23937024
9.94,10.041980390271855,9.838019609728144,8.379999999999999,8.69559467676119,8.064405323238809,0.03427963714803275,1.5578963339328766,0.041403383642039666,0.027155890654025832,1.6784331008868334,1.4373595669789199,24100864
9.96,10.02633249580711,9.893667504192893,8.17,8.56761790704142,7.772382092958579,0.03299423209104472,1.5350647881627082,0.03987697615236458,0.026111488029724857,1.6701560964474584,1.399973479877958,24264704
9.930000000000001,9.99403124237433,9.865968757625673,8.62,8.959999999999999,8.28,0.03299423209104472,1.5318198308348656,0.03987697615236458,0.026111488029724857,1.6665127448543042,1.397126916815427,24428544
9.89,10.027477270848676,9.752522729151325,8.440000000000001,8.72,8.160000000000002,0.03299423209104472,1.5478863775730134,0.03987697615236458,0.026111488029724857,1.6685552929666612,1.4272174621793656,24592384
9.870000000000001,9.98,9.760000000000002,8.370000000000001,8.619198715887544,8.120801284112458,0.03738594430830436,1.5550693824887276,0.044473047198748415,0.030298841417860302,1.6532091700964893,1.456929594880966,24756224
9.91,9.993066238629181,9.82693376137082,8.309999999999999,8.576270539113885,8.043729460886112,0.03738594430830436,1.524420014023781,0.044473047198748415,0.030298841417860302,1.6533919509559354,1.3954480770916264,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-coinrun-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.16,3.4672458299147446,2.8527541700852557,3.0000000000000004,3.4472135954999583,2.5527864045000426,0.0,2.7075204819440843,0.0,0.0,2.707843021175092,2.707197942713077,16384
5.3100000000000005,5.886974869470067,4.733025130529934,4.8100000000000005,5.383498038357588,4.236501961642413,0.0,2.6316392004489897,0.0,0.0,2.6988592498116986,2.564419151086281,180224
5.84,6.450245852095694,5.2297541479043055,5.450000000000001,5.822155881318569,5.077844118681433,0.0,2.3890159726142883,0.0,0.0,2.6113458340358893,2.1666861111926874,344064
5.85,6.4054277630799525,5.294572236920047,5.299999999999999,5.8019960159204444,4.798003984079553,0.0,2.1613769739866258,0.0,0.0,2.3489231960679,1.9738307519053515,507904
6.040000000000001,6.700605782596551,5.379394217403451,6.0600000000000005,6.633061951275777,5.486938048724224,0.5457158924060802,1.8672711312770844,0.6782720575534296,0.41315972725873085,2.008485306662383,1.726056955891786,671744
6.779999999999999,7.332810998443409,6.22718900155659,6.35,6.817439835700809,5.88256016429919,0.5457158924060802,1.6127518221735955,0.6782720575534296,0.41315972725873085,1.7332777611606371,1.4922258831865538,835584
7.1,7.509878030638384,6.690121969361615,6.6,7.2308724118234995,5.9691275881765,0.5457158924060802,1.521734292805195,0.6782720575534296,0.41315972725873085,1.596081824926549,1.4473867606838409,999424
7.400000000000001,7.847213595499959,6.952786404500044,7.1,7.440587727318528,6.759412272681471,0.8016027530194455,1.389655378460884,0.8388614753074745,0.7643440307314165,1.5004966720666093,1.2788140848551588,1163264
7.56,7.932021504754765,7.187978495245234,7.169999999999999,7.681957029446807,6.658042970553191,0.8016027530194455,1.3517255619168282,0.8388614753074745,0.7643440307314165,1.444744380586492,1.2587067432471646,1327104
7.7,8.201996015920445,7.198003984079555,7.3,7.606594194335118,6.993405805664882,0.8016027530194455,1.3863500222563743,0.8388614753074745,0.7643440307314165,1.5037998865674225,1.268900157945326,1490944
8.03,8.449642705167145,7.610357294832854,7.449999999999998,7.86291645644125,7.037083543558746,0.594322566894698,1.366079856455326,0.6351738378126032,0.5534712959767928,1.4809988972081323,1.2511608157025198,1654784
8.33,8.809687398208458,7.850312601791542,7.4399999999999995,7.8404996878900155,7.0395003121099835,0.594322566894698,1.37533910125494,0.6351738378126032,0.5534712959767928,1.463149991459042,1.2875282110508381,1818624
8.06,8.434699879903905,7.685300120096097,7.589999999999999,8.02,7.159999999999999,0.594322566894698,1.3845950812101364,0.6351738378126032,0.5534712959767928,1.486089639641321,1.2831005227789518,1982464
8.54,8.833938769133981,8.246061230866017,7.76,8.363655530911462,7.156344469088538,0.41450573424299364,1.414689275622368,0.45556532862855753,0.37344613985742975,1.5705577425191775,1.2588208087255583,2146304
8.560000000000002,8.904093010681708,8.215906989318297,7.470000000000001,7.844299345444258,7.095700654555743,0.41450573424299364,1.434322527050972,0.45556532862855753,0.37344613985742975,1.535721153760542,1.3329239003414022,2310144
8.7,9.025576411921993,8.374423588078006,7.749999999999998,7.999999999999998,7.499999999999998,0.41450573424299364,1.4380720540881158,0.45556532862855753,0.37344613985742975,1.517223922612144,1.3589201855640876,2473984
8.900000000000002,9.246410161513777,8.553589838486227,7.95,8.24748949561287,7.65251050438713,0.31532498401441744,1.4531166434288025,0.35171910359573927,0.2789308644330956,1.5252396590148605,1.3809936278427446,2637824
9.149999999999999,9.403968501984005,8.896031498015992,7.8199999999999985,8.09495454169735,7.545045458302648,0.31532498401441744,1.4793812662363053,0.35171910359573927,0.2789308644330956,1.578397326053966,1.3803652064186445,2801664
9.19,9.668434948556227,8.711565051443772,8.12,8.438747549010184,7.801252450989814,0.31532498401441744,1.528984797000885,0.35171910359573927,0.2789308644330956,1.6288892470360534,1.4290803469657165,2965504
9.170000000000002,9.393830292855997,8.946169707144007,7.630000000000001,7.905862284482676,7.354137715517326,0.31532498401441744,1.5143356561660766,0.35171910359573927,0.2789308644330956,1.63643848457212,1.392232827760033,3129344
9.379999999999999,9.496619037896904,9.263380962103094,8.249999999999998,8.677200187265875,7.822799812734122,0.23831235672602508,1.5565243408083915,0.26954652997355555,0.20707818347849463,1.6966662478014707,1.4163824338153124,3293184
9.48,9.72,9.24,7.970000000000001,8.406004587131834,7.533995412868168,0.23831235672602508,1.5877840250730515,0.26954652997355555,0.20707818347849463,1.7958988803806002,1.3796691697655028,3457024
9.280000000000001,9.94603303221387,8.613966967786132,7.87,8.564334213473598,7.175665786526402,0.23831235672602508,1.6095385745167732,0.26954652997355555,0.20707818347849463,1.8061106880789135,1.4129664609546329,3620864
9.25,10.003989389845772,8.496010610154228,7.789999999999999,8.572879301041992,7.007120698958006,0.17625452053610685,1.5995043903589248,0.20991518715827043,0.14259385391394327,1.8141205510663125,1.384888229651537,3784704
9.4,10.085565460040105,8.714434539959896,7.959999999999999,8.70592224795886,7.214077752041138,0.17625452053610685,1.5498084336519242,0.20991518715827043,0.14259385391394327,1.7575448961928462,1.3420719711110023,3948544
9.55,10.019574275274957,9.080425724725044,7.99,8.370657326213486,7.609342673786514,0.17625452053610685,1.5668211549520492,0.20991518715827043,0.14259385391394327,1.7944983086508794,1.339144001253219,4112384
9.569999999999999,9.886385840391126,9.25361415960887,7.9799999999999995,8.275972971738975,7.684027028261025,0.15392482400522262,1.5030954375863075,0.20495014898770386,0.10289949902274137,1.6113252065166748,1.3948656686559402,4276224
9.620000000000001,9.813907194296654,9.426092805703348,7.9399999999999995,8.335474398665703,7.544525601334295,0.15392482400522262,1.4595641225576401,0.20495014898770386,0.10289949902274137,1.5948403091296726,1.3242879359856077,4440064
9.690000000000001,9.901896201004172,9.47810379899583,8.110000000000001,8.368650343127552,7.85134965687245,0.15392482400522262,1.4256178095936776,0.20495014898770386,0.10289949902274137,1.5288546336730762,1.322380985514279,4603904
9.73,9.878660687473186,9.581339312526815,8.05,8.481856457633784,7.618143542366217,0.11983738457811335,1.4690482184290885,0.14490584415674146,0.09476892499948526,1.5649658389979206,1.3731305978602564,4767744
9.709999999999999,9.854568322948008,9.56543167705199,8.16,8.550384425918864,7.769615574081137,0.11983738457811335,1.4415687218308448,0.14490584415674146,0.09476892499948526,1.5583661566518539,1.3247712870098358,4931584
9.76,9.916204993518132,9.603795006481867,7.960000000000001,8.444148737476409,7.475851262523593,0.11983738457811335,1.439641720056534,0.14490584415674146,0.09476892499948526,1.5466015588320086,1.3326818812810592,5095424
9.700000000000003,9.826491106406738,9.573508893593267,8.23,8.475153013442625,7.9848469865573755,0.10186276224994792,1.4734506726264953,0.12079415625611144,0.0829313682437844,1.6021719691471057,1.344729376105885,5259264
9.830000000000002,9.920000000000002,9.740000000000002,8.22,8.598945906429929,7.841054093570072,0.10186276224994792,1.428467258810997,0.12079415625611144,0.0829313682437844,1.5013021717682862,1.3556323458537078,5423104
9.820000000000002,9.960000000000003,9.680000000000001,8.150000000000002,8.532753184180095,7.7672468158199095,0.10186276224994792,1.4270135313272476,0.12079415625611144,0.0829313682437844,1.529917838628851,1.3241092240256442,5586944
9.8,9.926491106406736,9.673508893593265,7.94,8.295527776692625,7.584472223307377,0.10186276224994792,1.4203158244490623,0.12079415625611144,0.0829313682437844,1.544079100687196,1.2965525482109288,5750784
9.77,9.94916472867169,9.59083527132831,8.099999999999998,8.389827534923787,7.810172465076209,0.08744519257880176,1.4092026814818381,0.10204320180871898,0.07284718334888454,1.5143541179541016,1.3040512450095747,5914624
9.790000000000001,9.954012194668568,9.625987805331434,8.190000000000001,8.672597140480548,7.707402859519455,0.08744519257880176,1.4016887903213502,0.10204320180871898,0.07284718334888454,1.5120776124241901,1.2912999682185102,6078464
9.799999999999999,9.926491106406734,9.673508893593263,8.25,8.614005494464026,7.885994505535974,0.08744519257880176,1.44349105656147,0.10204320180871898,0.07284718334888454,1.5269310128896554,1.3600511002332847,6242304
9.85,9.96180339887499,9.73819660112501,8.42,8.709136645896018,8.130863354103981,0.08333013512102143,1.4356226727366448,0.09994620619911154,0.06671406404293131,1.5374227181084774,1.3338226273648122,6406144
9.83,9.948743420870379,9.711256579129621,8.150000000000002,8.634252000512133,7.6657479994878726,0.08333013512102143,1.4401963084936142,0.09994620619911154,0.06671406404293131,1.5427211388284914,1.337671478158737,6569984
9.739999999999998,9.919999999999998,9.559999999999999,8.180000000000001,8.482654919008432,7.877345080991571,0.08333013512102143,1.4493295431137085,0.09994620619911154,0.06671406404293131,1.5570816654881616,1.3415774207392555,6733824
9.77,9.896885775404495,9.643114224595504,8.280000000000001,8.795363949069007,7.764636050930996,0.0754599110131266,1.4679463133215904,0.08835596186565822,0.06256386016059498,1.559022318103954,1.3768703085392269,6897664
9.72,9.852664991614217,9.587335008385784,8.180000000000001,8.534400902933388,7.825599097066615,0.0754599110131266,1.452394352853298,0.08835596186565822,0.06256386016059498,1.5546395807967814,1.3501491249098148,7061504
9.830000000000002,9.96453624047074,9.695463759529265,8.22,8.58,7.86,0.0754599110131266,1.4662952482700349,0.08835596186565822,0.06256386016059498,1.5703863700041274,1.3622041265359424,7225344
9.73,9.92,9.540000000000001,8.46,8.815527776692624,8.104472223307377,0.07455856992260117,1.4602171346545219,0.09232693439384604,0.05679020545135629,1.5522535883962159,1.3681806809128279,7389184
9.75,9.886014705087355,9.613985294912645,8.41,8.795875627631494,8.024124372368506,0.07455856992260117,1.477514337003231,0.09232693439384604,0.05679020545135629,1.580775197939396,1.3742534760670662,7553024
9.75,9.924642491965729,9.575357508034271,8.370000000000001,8.695729949498048,8.044270050501954,0.07455856992260117,1.4882672384381295,0.09232693439384604,0.05679020545135629,1.5991703505942336,1.3773641262820253,7716864
9.77,9.970249843945007,9.569750156054992,8.149999999999999,8.553112887414926,7.746887112585071,0.07458567640007152,1.4928288549184798,0.09020127411548273,0.05897007868466032,1.5690592393986293,1.4165984704383303,7880704
9.830000000000002,9.96453624047074,9.695463759529265,8.38,8.80142615011411,7.958573849885891,0.07458567640007152,1.4957928478717804,0.09020127411548273,0.05897007868466032,1.5981901751384098,1.393395520605151,8044544
9.76,9.916204993518132,9.603795006481867,8.22,8.49129319932501,7.94870680067499,0.07458567640007152,1.5075483858585357,0.09020127411548273,0.05897007868466032,1.5844145038103137,1.4306822679067577,8208384
9.830000000000002,9.956885775404498,9.703114224595506,8.25,8.537228132326902,7.962771867673099,0.07458567640007152,1.5178865879774093,0.09020127411548273,0.05897007868466032,1.6129084045466846,1.422864771408134,8372224
9.790000000000001,9.954012194668568,9.625987805331434,8.18,8.462134719593317,7.897865280406682,0.07584320708590438,1.4910155206918716,0.09294947546551004,0.058736938706298716,1.5799692847962512,1.402061756587492,8536064
9.83,9.971774468787578,9.688225531212423,8.34,8.58576411454889,8.09423588545111,0.07584320708590438,1.4693135485053062,0.09294947546551004,0.058736938706298716,1.5482286100275748,1.3903984869830375,8699904
9.809999999999999,9.947477270848674,9.672522729151323,8.379999999999999,8.69559467676119,8.064405323238809,0.07584320708590438,1.50083749294281,0.09294947546551004,0.058736938706298716,1.6077940186403408,1.3938809672452794,8863744
9.74,9.860000000000001,9.62,8.25,8.487697286480094,8.012302713519906,0.0724028802066186,1.4980401560664176,0.08910514579878416,0.05570061461445304,1.594982706859634,1.4010976052732012,9027584
9.690000000000001,9.876815416922696,9.503184583077307,8.250000000000002,8.600000000000001,7.900000000000002,0.0724028802066186,1.5112554162740708,0.08910514579878416,0.05570061461445304,1.5905584884529853,1.4319523440951563,9191424
9.790000000000001,9.927477270848676,9.652522729151325,8.379999999999999,8.784474968323133,7.975525031676865,0.0724028802066186,1.4994710952043533,0.08910514579878416,0.05570061461445304,1.5800000385880233,1.4189421518206833,9355264
9.819999999999999,9.966969384566989,9.673030615433008,8.399999999999999,8.792428337406971,8.007571662593026,0.07524392216029503,1.4997449815273285,0.08732855073001558,0.06315929359057448,1.5904089526186893,1.4090810104359677,9519104
9.850000000000001,10.000000000000002,9.700000000000001,8.42,8.768711915483253,8.071288084516747,0.07524392216029503,1.5000639602541923,0.08732855073001558,0.06315929359057448,1.5909474139728406,1.409180506535544,9682944
9.8,9.934164078649989,9.665835921350013,8.620000000000001,8.912574776766556,8.327425223233446,0.07524392216029503,1.4870933458209037,0.08732855073001558,0.06315929359057448,1.5907424057798367,1.3834442858619707,9846784
9.870000000000001,9.97049875621121,9.769501243788792,8.36,8.747814388593305,7.972185611406693,0.0655276567383945,1.5209029242396355,0.07357395769304005,0.057481355783748946,1.6277699727338673,1.4140358757454037,10010624
9.870000000000001,9.97049875621121,9.769501243788792,8.370000000000001,8.79438190347846,7.945618096521542,0.0655276567383945,1.4968520626425743,0.07357395769304005,0.057481355783748946,1.5892277259110308,1.4044763993741178,10174464
9.84,9.941980390271855,9.738019609728145,8.290000000000001,8.681024295920343,7.898975704079658,0.0655276567383945,1.5180111035704613,0.07357395769304005,0.057481355783748946,1.6251291247566808,1.4108930823842418,10338304
9.78,9.877979589711327,9.682020410288672,8.31,8.627647603485373,7.992352396514629,0.0651820685141122,1.5410742610692978,0.07537722353923236,0.054986913488992054,1.6787070989652813,1.4034414231733143,10502144
9.870000000000001,9.948102496759068,9.791897503240934,8.370000000000001,8.638514431641951,8.10148556835805,0.0651820685141122,1.5175132870674133,0.07537722353923236,0.054986913488992054,1.644830892283844,1.3901956818509826,10665984
9.849999999999998,9.930622577482984,9.769377422517012,8.43,8.790693775937429,8.06930622406257,0.0651820685141122,1.499885728955269,0.07537722353923236,0.054986913488992054,1.6239201145896476,1.3758513433208903,10829824
9.83,9.964536240470737,9.695463759529263,8.33,8.616530975637888,8.043469024362112,0.0651820685141122,1.5271921187639237,0.07537722353923236,0.054986913488992054,1.643181688044485,1.4112025494833624,10993664
9.860000000000001,9.971355287256602,9.7486447127434,8.36,8.62153393661244,8.098466063387558,0.06291766273361261,1.5076918065547944,0.07460207715580647,0.05123324831141876,1.6113626862306145,1.4040209268789743,11157504
9.860000000000001,9.971355287256602,9.7486447127434,8.040000000000001,8.464735211631908,7.615264788368095,0.06291766273361261,1.500243289768696,0.07460207715580647,0.05123324831141876,1.6068407563270213,1.3936458232103706,11321344
9.799999999999999,9.889442719099991,9.710557280900007,8.55,8.837228132326903,8.262771867673099,0.06291766273361261,1.5056086495518683,0.07460207715580647,0.05123324831141876,1.603915068846985,1.4073022302567517,11485184
9.81,9.904339811320567,9.715660188679434,8.499999999999998,8.924264068711926,8.07573593128807,0.05881762309184443,1.5159504860639572,0.06725335036447462,0.050381895819214234,1.622734090335475,1.4091668817924394,11649024
9.77,9.88,9.659999999999998,8.350000000000001,8.579128784747793,8.12087121525221,0.05881762309184443,1.5278755217790603,0.06725335036447462,0.050381895819214234,1.610395991456372,1.4453550521017486,11812864
9.850000000000001,9.942195444572931,9.757804555427072,8.309999999999999,8.810899191454727,7.809100808545271,0.05881762309184443,1.5366217643022537,0.06725335036447462,0.050381895819214234,1.6292290518240096,1.4440144767804979,11976704
9.809999999999999,9.904339811320565,9.715660188679433,8.48,8.754954541697352,8.20504545830265,0.05808806445879018,1.5275560110807418,0.06773077637190639,0.04844535254567398,1.6231736334137605,1.431938388747723,12140544
9.78,9.896619037896906,9.663380962103092,8.260000000000002,8.705421149026403,7.8145788509736,0.05808806445879018,1.542787328362465,0.06773077637190639,0.04844535254567398,1.6457415107235358,1.439833146001394,12304384
9.829999999999998,9.978660687473184,9.681339312526813,8.419999999999998,8.779999999999998,8.059999999999999,0.05808806445879018,1.544500434398651,0.06773077637190639,0.04844535254567398,1.6353135197929611,1.453687349004341,12468224
9.860000000000001,10.034355957741628,9.685644042258374,8.530000000000001,8.956731765867039,8.103268234132964,0.05921674920679526,1.5622991606593133,0.06654586880462766,0.051887629608962864,1.6588065625728226,1.465791758745804,12632064
9.79,9.982093727122985,9.597906272877013,8.53,8.885105618091293,8.174894381908706,0.05921674920679526,1.5637943416833877,0.06654586880462766,0.051887629608962864,1.652313967605691,1.4752747157610844,12795904
9.89,10.003578166916006,9.776421833083996,8.46,8.776859590355098,8.143140409644904,0.05921674920679526,1.5263240188360214,0.06654586880462766,0.051887629608962864,1.6119920062752775,1.4406560313967653,12959744
9.86,9.988062484748657,9.731937515251342,8.569999999999999,8.982431812546023,8.157568187453974,0.06004086578412092,1.5408105626702309,0.0738094526061196,0.04627227896212224,1.6144018862892948,1.467219239051167,13123584
9.870000000000001,9.98,9.760000000000002,8.649999999999999,8.851246117974979,8.448753882025018,0.06004086578412092,1.534615370631218,0.0738094526061196,0.04627227896212224,1.6133029846543432,1.4559277566080928,13287424
9.84,9.931651513899117,9.748348486100882,8.35,8.830104155366312,7.869895844633687,0.06004086578412092,1.5161543250083924,0.0738094526061196,0.04627227896212224,1.5885075911735425,1.4438010588432424,13451264
9.84,9.941980390271855,9.738019609728145,8.280000000000001,8.551293199325011,8.008706800674991,0.06004086578412092,1.5212953984737396,0.0738094526061196,0.04627227896212224,1.5960270493148563,1.446563747632623,13615104
9.879999999999999,9.977979589711326,9.782020410288672,8.47,8.838917334913935,8.101082665086066,0.05379635122665146,1.5222028955817222,0.0637738632544413,0.04381883919886162,1.611085499837693,1.4333202913257514,13778944
9.859999999999998,9.939999999999998,9.779999999999998,8.469999999999999,8.770166620396072,8.169833379603926,0.05379635122665146,1.5189263954758645,0.0637738632544413,0.04381883919886162,1.6119052468035957,1.4259475441481333,13942784
9.91,9.993066238629181,9.82693376137082,8.569999999999999,8.904813380855662,8.235186619144335,0.05379635122665146,1.5264259576797485,0.0637738632544413,0.04381883919886162,1.6307850446118812,1.4220668707476158,14106624
9.85,9.942195444572928,9.757804555427072,8.21,8.595875627631495,7.824124372368506,0.05129093170603101,1.5273050472140313,0.06371460578062711,0.03886725763143491,1.5910018780953024,1.4636082163327602,14270464
9.850000000000001,9.986014705087356,9.713985294912646,8.429999999999998,8.726816441593115,8.13318355840688,0.05129093170603101,1.5222403943538665,0.06371460578062711,0.03886725763143491,1.5932958957201049,1.451184892987628,14434304
9.86,9.988062484748657,9.731937515251342,8.41,8.851474801092882,7.968525198907118,0.05129093170603101,1.5446050211787223,0.06371460578062711,0.03886725763143491,1.6553199050696186,1.433890137287826,14598144
9.81,9.947477270848676,9.672522729151325,8.379999999999999,8.615796522451031,8.144203477548967,0.04935131458829189,1.5227791994810105,0.05461070899120522,0.04409192018537855,1.6068380770884252,1.4387203218735958,14761984
9.9,10.0,9.8,8.57,8.95742741255621,8.18257258744379,0.04935131458829189,1.540408656001091,0.05461070899120522,0.04409192018537855,1.612162487500271,1.468654824501911,14925824
9.790000000000001,9.965783958312471,9.61421604168753,8.28,8.696653333119993,7.863346666880006,0.04935131458829189,1.5367270812392235,0.05461070899120522,0.04409192018537855,1.6186519576040248,1.4548022048744222,15089664
9.910000000000002,9.963851648071346,9.856148351928658,8.389999999999999,8.652488094968133,8.127511905031865,0.0501447720705717,1.535804446041584,0.059682470416571376,0.04060707372457202,1.6187541754290797,1.4528547166540884,15253504
9.850000000000001,10.006524758424987,9.693475241575015,8.59,8.975875627631494,8.204124372368506,0.0501447720705717,1.5394709259271622,0.059682470416571376,0.04060707372457202,1.642417312844011,1.4365245390103134,15417344
9.87,9.948102496759066,9.791897503240932,8.43,8.899148164229596,7.960851835770404,0.0501447720705717,1.5332518339157104,0.059682470416571376,0.04060707372457202,1.6140409663618636,1.4524627014695572,15581184
9.84,9.96,9.719999999999999,8.43,8.73347981810987,8.126520181890129,0.04537865307389281,1.540657602250576,0.05653334442305694,0.034223961724728684,1.633561371571278,1.447753832929874,15745024
9.850000000000001,9.952469507659597,9.747530492340406,8.35,8.745600808897048,7.95439919110295,0.04537865307389281,1.5383531600236893,0.05653334442305694,0.034223961724728684,1.6176801020374774,1.4590262180099012,15908864
9.92,10.036619037896905,9.803380962103095,8.5,8.81304951684997,8.18695048315003,0.04537865307389281,1.5240417003631592,0.05653334442305694,0.034223961724728684,1.6037640178252404,1.444319382901078,16072704
9.84,9.968062484748657,9.711937515251343,8.459999999999999,8.78310988842807,8.136890111571928,0.04537865307389281,1.5431591644883156,0.05653334442305694,0.034223961724728684,1.6429578137592034,1.4433605152174278,16236544
9.840000000000002,9.93165151389912,9.748348486100884,8.28,8.611058907144937,7.948941092855063,0.049316734237773545,1.5330511674284935,0.057508760470600474,0.041124708004946615,1.6403572543330784,1.4257450805239085,16400384
9.93,10.008102496759067,9.851897503240933,8.44,8.740665927567457,8.139334072432542,0.049316734237773545,1.5369635209441186,0.057508760470600474,0.041124708004946615,1.6240860753195,1.449840966568737,16564224
9.89,9.96,9.82,8.45,8.913141447076375,7.986858552923623,0.049316734237773545,1.5306626856327057,0.057508760470600474,0.041124708004946615,1.5966278073683273,1.464697563897084,16728064
9.910000000000002,9.980000000000002,9.840000000000002,8.559999999999999,8.942622529394178,8.177377470605819,0.044800018023374785,1.5544015422463417,0.054799751550792905,0.034800284495956665,1.619666267454415,1.4891368170382684,16891904
9.77,9.918660687473185,9.621339312526814,8.460000000000003,8.770483493925203,8.149516506074802,0.044800018023374785,1.5681390181183814,0.054799751550792905,0.034800284495956665,1.6378071745299458,1.498470861706817,17055744
9.85,9.942195444572928,9.757804555427072,8.65,8.85124611797498,8.44875388202502,0.044800018023374785,1.5390980169177055,0.054799751550792905,0.034800284495956665,1.621464309938703,1.4567317238967081,17219584
9.860000000000003,10.02852299546353,9.691477004536475,8.41,8.928555686498568,7.891444313501433,0.04589952322045666,1.5475098818540574,0.05302744451049943,0.03877160193041389,1.6145771171574472,1.4804426465506675,17383424
9.92,10.017979589711327,9.822020410288673,8.4,8.734664010613631,8.06533598938637,0.04589952322045666,1.5443436816334724,0.05302744451049943,0.03877160193041389,1.6062150344582165,1.4824723288087283,17547264
9.92,9.994833147735479,9.845166852264521,8.45,8.822155881318567,8.077844118681432,0.04589952322045666,1.5441942155361175,0.05302744451049943,0.03877160193041389,1.6248906312157236,1.4634977998565113,17711104
9.790000000000001,9.920000000000002,9.66,8.459999999999999,8.834699879903903,8.085300120096095,0.045961190678432656,1.5598324179649352,0.052647133289431276,0.039275248067434036,1.6335499399305484,1.486114895999322,17874944
9.920000000000002,9.980000000000002,9.860000000000001,8.249999999999998,8.645600808897047,7.8543991911029485,0.045961190678432656,1.566317667067051,0.052647133289431276,0.039275248067434036,1.6538239422098457,1.478811391924256,18038784
9.86,10.034355957741626,9.685644042258373,8.58,8.847581763205193,8.312418236794807,0.045961190678432656,1.5550533831119537,0.052647133289431276,0.039275248067434036,1.6303035434512598,1.4798032227726476,18202624
9.84,9.989666295470958,9.690333704529042,8.489999999999998,8.816955654485435,8.163044345514562,0.04318757404167659,1.5505265533924102,0.05259248987356273,0.033782658209790456,1.626342607908665,1.4747104988761555,18366464
9.88,9.977979589711328,9.782020410288673,8.499999999999998,8.775680975041803,8.224319024958193,0.04318757404167659,1.561833928525448,0.05259248987356273,0.033782658209790456,1.6547082708763612,1.4689595861745346,18530304
9.900000000000002,10.000000000000002,9.800000000000002,8.499999999999998,8.868781778291714,8.131218221708282,0.04318757404167659,1.5405105620622634,0.05259248987356273,0.033782658209790456,1.6317092658175243,1.4493118583070026,18694144
9.81,9.996815416922695,9.623184583077306,8.360000000000001,8.818693797647189,7.901306202352813,0.04318757404167659,1.5555981263518333,0.05259248987356273,0.033782658209790456,1.6375682370783007,1.4736280156253658,18857984
9.91,10.014403065089105,9.805596934910895,8.48,8.845513337649942,8.114486662350059,0.048303156335945556,1.5488262072205543,0.05829048454825093,0.038315828123640185,1.6315320020015678,1.4661204124395408,19021824
9.860000000000001,9.951651513899119,9.768348486100884,8.59,8.943411940941445,8.236588059058555,0.048303156335945556,1.5598668605089188,0.05829048454825093,0.038315828123640185,1.6396369111362725,1.480096809881565,19185664
9.88,9.977979589711328,9.782020410288673,8.260000000000002,8.694050688284216,7.825949311715787,0.048303156335945556,1.5483382403850556,0.05829048454825093,0.038315828123640185,1.631716320393836,1.4649601603762752,19349504
9.880000000000003,9.954833147735481,9.805166852264524,8.3,8.640587727318529,7.9594122726814724,0.04401304672334915,1.5646567672491074,0.05277828584366081,0.035247807603037494,1.6453326120467398,1.483980922451475,19513344
9.940000000000001,9.988989794855664,9.891010205144338,8.389999999999999,8.783573373083087,7.99642662691691,0.04401304672334915,1.5415954142808914,0.05277828584366081,0.035247807603037494,1.6312118329928869,1.451978995568896,19677184
9.89,9.96,9.82,8.48,8.926766158073773,8.033233841926227,0.04401304672334915,1.5704509049654007,0.05277828584366081,0.035247807603037494,1.631869554672333,1.5090322552584685,19841024
9.89,9.973066238629182,9.80693376137082,8.58,8.83219040425837,8.32780959574163,0.04462206635242669,1.5476058080792428,0.05103226458242708,0.038211868122426294,1.6261043738102134,1.469107242348272,20004864
9.879999999999999,10.004899959967966,9.755100040032032,8.43,8.746385840391127,8.113614159608872,0.04462206635242669,1.547190546989441,0.05103226458242708,0.038211868122426294,1.6288163882633755,1.4655647057155063,20168704
9.84,9.968062484748657,9.711937515251343,8.309999999999999,8.735323406362733,7.884676593637264,0.04462206635242669,1.5600818410515784,0.05103226458242708,0.038211868122426294,1.6570053978022012,1.4631582843009556,20332544
9.84,9.968062484748657,9.711937515251343,8.319999999999999,8.602134719593316,8.037865280406681,0.04260407967863856,1.5478453531861305,0.049522872941700054,0.03568528641557706,1.6272742085476646,1.4684164978245964,20496384
9.9,9.977459666924148,9.822540333075853,8.440000000000001,8.747245829914746,8.132754170085256,0.04260407967863856,1.5681634724140168,0.049522872941700054,0.03568528641557706,1.6551244125709732,1.4812025322570603,20660224
9.93,9.994031242374328,9.865968757625671,8.31,8.548537208837532,8.07146279116247,0.04260407967863856,1.5405586510896683,0.049522872941700054,0.03568528641557706,1.6186033517150074,1.4625139504643292,20824064
9.900000000000002,10.048323969741915,9.75167603025809,8.42,8.816988664825583,8.023011335174417,0.042103211656395426,1.5557262107729912,0.04897021544723971,0.03523620786555114,1.6313577988735397,1.4800946226724427,20987904
9.850000000000001,9.961803398874991,9.738196601125011,8.299999999999999,8.560768096208106,8.039231903791892,0.042103211656395426,1.5342167347669602,0.04897021544723971,0.03523620786555114,1.6319773172750596,1.4364561522588608,21151744
9.91,10.032065556157338,9.787934443842662,8.43,8.804299345444258,8.055700654555741,0.042103211656395426,1.5463313281536102,0.04897021544723971,0.03523620786555114,1.6342297468466995,1.4584329094605208,21315584
9.95,10.0,9.899999999999999,8.63,8.830249843945008,8.429750156054993,0.042103211656395426,1.556780631840229,0.04897021544723971,0.03523620786555114,1.6365843581079802,1.476976905572478,21479424
9.92,9.98,9.86,8.4,8.792428337406973,8.007571662593028,0.03795263897341097,1.5735719501972198,0.04462717802755772,0.03127809991926421,1.6384564847187708,1.5086874156756689,21643264
9.9,10.018321595661993,9.781678404338008,8.6,9.024264068711927,8.175735931288072,0.03795263897341097,1.5621027037501336,0.04462717802755772,0.03127809991926421,1.6520481592822684,1.4721572482179988,21807104
9.88,10.020000000000001,9.74,8.39,8.894876222454574,7.885123777545427,0.03795263897341097,1.560888096690178,0.04462717802755772,0.03127809991926421,1.6384537132950716,1.4833224800852842,21970944
9.940000000000001,10.00633249580711,9.873667504192893,8.56,8.81377155080899,8.30622844919101,0.04116340790457869,1.540411113202572,0.04855677053313493,0.033770045276022446,1.6113789697023142,1.4694432567028297,22134784
9.84,9.9513552872566,9.7286447127434,8.23,8.630124980474852,7.829875019525149,0.04116340790457869,1.5310141012072562,0.04855677053313493,0.033770045276022446,1.6116494019224796,1.4503788004920328,22298624
9.879999999999999,9.967177978870811,9.792822021129187,8.47,8.937011777153424,8.002988222846577,0.04116340790457869,1.5398992329835892,0.04855677053313493,0.033770045276022446,1.6018096409271685,1.47798882504001,22462464
9.910000000000002,9.980000000000002,9.840000000000002,8.3,8.622490309931942,7.977509690068059,0.03867945056028167,1.532513725757599,0.04764626855628771,0.029712632564275636,1.6048136889745213,1.4602137625406766,22626304
9.940000000000001,10.00633249580711,9.873667504192893,8.370000000000001,8.638514431641951,8.10148556835805,0.03867945056028167,1.529539805650711,0.04764626855628771,0.029712632564275636,1.5992839130574288,1.4597956982439932,22790144
9.95,10.017082039324993,9.882917960675005,8.389999999999997,8.656270539113883,8.12372946088611,0.03867945056028167,1.5485521107912064,0.04764626855628771,0.029712632564275636,1.635858981930235,1.4612452396521778,22953984
9.95,10.04219544457293,9.85780455542707,8.359999999999998,8.689241552663084,8.030758447336911,0.041031313033482716,1.5608782336115836,0.04929927990447541,0.03276334616249002,1.6490676868636485,1.4726887803595188,23117824
9.870000000000001,9.98,9.760000000000002,8.31,8.594429253066558,8.025570746933443,0.041031313033482716,1.530464881658554,0.04929927990447541,0.03276334616249002,1.5923098526183026,1.4686199106988054,23281664
9.91,9.993066238629181,9.82693376137082,8.489999999999998,8.947055795281056,8.032944204718941,0.041031313033482716,1.5307207003235817,0.04929927990447541,0.03276334616249002,1.6079404836038806,1.4535009170432827,23445504
9.790000000000001,9.860000000000001,9.72,8.43,8.644709105535838,8.215290894464161,0.037076050506114636,1.5273710519075394,0.04359726846096547,0.030554832551263806,1.5935538599998809,1.461188243815198,23609344
9.86,9.98,9.739999999999998,8.54,8.884093010681704,8.195906989318294,0.037076050506114636,1.537863700091839,0.04359726846096547,0.030554832551263806,1.6023126154126017,1.4734147847710761,23773184
9.9,10.009544511501034,9.790455488498967,8.48,8.758567765543683,8.201432234456318,0.037076050506114636,1.521405477821827,0.04359726846096547,0.030554832551263806,1.5930789645672727,1.449731991076381,23937024
9.920000000000002,10.007177978870814,9.83282202112919,8.419999999999998,8.732409987036265,8.107590012963731,0.037076050506114636,1.5284993648529053,0.04359726846096547,0.030554832551263806,1.5849067726682107,1.4720919570375999,24100864
9.9,9.989442719099992,9.810557280900008,8.319999999999999,8.671567916624937,7.96843208337506,0.03681190808554784,1.524469320476055,0.0429602740109818,0.030663542160113876,1.5837837364113863,1.465154904540724,24264704
9.900000000000002,9.989442719099994,9.81055728090001,8.47,8.89438190347846,8.045618096521542,0.03681190808554784,1.5500610634684562,0.0429602740109818,0.030663542160113876,1.608886294154113,1.4912358327827993,24428544
9.86,9.951651513899117,9.768348486100882,8.55,8.922155881318568,8.177844118681433,0.03681190808554784,1.5486880183219909,0.0429602740109818,0.030663542160113876,1.623033271325725,1.4743427653182568,24592384
9.850000000000001,9.986014705087356,9.713985294912646,8.389999999999999,8.737706773014272,8.042293226985725,0.03863198613634604,1.5168162763118744,0.04405465868852269,0.03320931358416939,1.581531055964349,1.4521014966594,24756224
9.870000000000001,9.98,9.760000000000002,8.540000000000001,8.974050688284215,8.105949311715786,0.03863198613634604,1.545613595843315,0.04405465868852269,0.03320931358416939,1.608851714267355,1.482375477419275,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-dodgeball-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.5879999999999999,0.709391927243948,0.46660807275605176,0.622,0.7046801064343775,0.5393198935656225,0.0,2.707678145170212,0.0,0.0,2.707943022365003,2.707413267975421,16384,-0.19589787013828752,0.7900784760713577
1.0320000000000003,1.1656263447079207,0.8983736552920797,1.0900000000000003,1.3191287847477924,0.8608712152522082,0.0,2.619109958410263,0.0,0.0,2.6741305165816764,2.5640894002388497,180224,-0.20808495990931988,1.2285197854042054
1.092,1.2735929514050588,0.9104070485949414,1.106,1.3142402458700047,0.8977597541299954,0.0,2.563391050696373,0.0,0.0,2.622253046516178,2.504529054876568,344064,-0.2018693458288908,1.2316600918769836
1.194,1.3915955465085181,0.9964044534914818,1.2860000000000003,1.6232891934230924,0.9487108065769082,0.0,2.476053449511528,0.0,0.0,2.630955323110482,2.3211515759125736,507904,-0.21246520560234786,1.2937848806381225
1.318,1.5638373446000424,1.0721626553999577,1.4740000000000002,1.7467709661969177,1.2012290338030827,0.16503555775530754,2.429517623782158,0.17241011259388989,0.1576610029167252,2.509027778153305,2.350007469411011,671744,0.15438831821084023,1.3962073862552642
1.6219999999999999,1.8431696181666912,1.4008303818333085,1.544,1.818197009465822,1.269802990534178,0.16503555775530754,2.3572220355272293,0.17241011259388989,0.1576610029167252,2.440009036029449,2.2744350350250095,835584,0.1730329580372199,1.6969569325447083
1.456,1.7131847584908562,1.1988152415091438,1.458,1.7064270516670839,1.209572948332916,0.16503555775530754,2.3075031995773316,0.17241011259388989,0.1576610029167252,2.453166000944537,2.1618403982101264,999424,0.16570534221827984,1.4780250310897827
1.626,1.7696802004452943,1.4823197995547055,1.5999999999999999,1.846576560118759,1.3534234398812408,0.14190804630867052,2.225662438571453,0.15516598675095655,0.12865010586638448,2.381631888200664,2.069692988942242,1163264,0.506413146853447,1.6029266595840455
1.704,1.8866033953682133,1.5213966046317866,1.564,1.8016215478444664,1.3263784521555337,0.14190804630867052,2.2097975090146065,0.15516598675095655,0.12865010586638448,2.4055654417498973,2.0140295762793157,1327104,0.513563372194767,1.6586546540260314
1.6740000000000002,1.9397893903074388,1.4082106096925615,1.6320000000000001,1.8340297007867905,1.4299702992132097,0.14190804630867052,2.2038504645228385,0.15516598675095655,0.12865010586638448,2.393475473849196,2.014225455196481,1490944,0.48908395022153855,1.5933318972587585
1.8200000000000003,2.1950199994666955,1.444980000533305,1.764,1.8992922762023021,1.628707723797698,0.1376343382236958,2.1727003768086433,0.15080474958040252,0.1244639268669891,2.3765884920528633,1.9688122615644232,1654784,0.7784345179796219,1.7116778135299682
1.94,2.372851013629401,1.507148986370599,1.7660000000000005,1.974624063808565,1.5573759361914359,0.1376343382236958,2.1813425958156585,0.15080474958040252,0.1244639268669891,2.3688626245809665,1.9938225670503504,1818624,0.7882645428180695,1.7602979302406312
2.012,2.403938770728286,1.6200612292717138,1.7740000000000002,1.9916327181285023,1.5563672818714982,0.1376343382236958,2.1930563688278197,0.15080474958040252,0.1244639268669891,2.385857836933861,2.0002549007217785,1982464,0.7669283241033554,1.8183212637901307
1.9199999999999995,2.381475893194866,1.458524106805133,1.7080000000000002,1.9448459414893997,1.4711540585106007,0.12844407599194863,2.248989534378052,0.14016996610175014,0.11671818588214712,2.3913312182719686,2.1066478504841353,2146304,1.1151067316532135,1.7273454666137695
2.1559999999999997,2.628677479895118,1.6833225201048814,1.8259999999999998,2.1654171474749027,1.486582852525097,0.12844407599194863,2.175642427802086,0.14016996610175014,0.11671818588214712,2.3130593813311613,2.038225474273011,2310144,1.0879563570022583,1.894585657119751
2.3819999999999997,3.2364682557005846,1.5275317442994147,1.716,1.9683172606065626,1.4636827393934373,0.12844407599194863,2.201031859219074,0.14016996610175014,0.11671818588214712,2.3776700557166364,2.0243936627215118,2473984,1.031656986474991,2.0350947737693788
2.4659999999999997,3.334978710901481,1.5970212890985187,1.8219999999999998,2.287570617629592,1.3564293823704077,0.13183175492466903,2.173653022944927,0.1501170600977505,0.11354644975158756,2.3249626143971382,2.022343431492716,2637824,1.3104506373405456,2.1076056718826295
2.71,3.7294214045231735,1.6905785954768262,1.754,2.146025509374071,1.3619744906259288,0.13183175492466903,2.1498653545975683,0.1501170600977505,0.11354644975158756,2.3023741375405566,1.9973565716545798,2801664,1.3378099203109741,2.2555860042572022
2.814,3.8041535234497728,1.8238464765502274,1.9159999999999997,2.364535394367044,1.4674646056329554,0.13183175492466903,2.1165386363863945,0.1501170600977505,0.11354644975158756,2.310141051692989,1.9229362210798002,2965504,1.3421374201774596,2.316769015789032
2.8020000000000005,3.667121956720554,1.9368780432794466,2.0759999999999996,2.4207665877082634,1.7312334122917357,0.13183175492466903,2.1746570780873298,0.1501170600977505,0.11354644975158756,2.3298597574751105,2.019454398699549,3129344,1.2988874554634093,2.303061866760254
3.056,4.082676190432018,2.0293238095679826,2.0100000000000002,2.4607105501316786,1.559289449868322,0.1403697253950516,2.173854577541351,0.16880727640412355,0.11193217438597965,2.3165032125627696,2.0312059425199327,3293184,1.5888506531715394,2.456772971153259
3.31,4.4052351345715675,2.2147648654284326,1.9780000000000002,2.438821006465634,1.517178993534366,0.1403697253950516,2.1431046053767204,0.16880727640412355,0.11193217438597965,2.327241103903636,1.9589681068498048,3457024,1.5497328639030457,2.638722324371338
3.482,4.390116732584529,2.573883267415472,2.194,2.7455831759580778,1.6424168240419221,0.1403697253950516,2.1369047075510026,0.16880727640412355,0.11193217438597965,2.3015847761232395,1.9722246389787654,3620864,1.5004186153411865,2.754586958885193
3.6760000000000006,4.6322761107546295,2.7197238892453712,2.346,2.85809764693855,1.83390235306145,0.13578505773442273,2.130700892210007,0.16322646375406524,0.10834365171478023,2.3030515572602033,1.9583502271598106,3784704,1.8661337018013,2.8753853321075438
3.8980000000000006,4.745700418780126,3.050299581219875,2.4539999999999997,2.874004761877767,2.0339952381222326,0.13578505773442273,2.1168160274624825,0.16322646375406524,0.10834365171478023,2.3019011495994866,1.9317309053254783,3948544,1.8692813515663147,3.0037073373794554
3.908,4.935548538999496,2.8804514610005034,2.518,3.2918966339247118,1.7441033660752878,0.13578505773442273,2.152239291369915,0.16322646375406524,0.10834365171478023,2.3302519221936486,1.9742266605461816,4112384,1.7559624552726745,2.980380964279175
4.132,5.260226927528323,3.0037730724716765,2.534,3.052463113442027,2.015536886557973,0.13214741391846394,2.1197696954011915,0.17541095959847836,0.0888838682384495,2.3357690075095183,1.903770383292865,4276224,2.118938624858856,3.1185754537582397
4.254,5.1595407224415695,3.3484592775584296,2.506,2.983748888015451,2.0282511119845488,0.13214741391846394,2.1729289412498476,0.17541095959847836,0.0888838682384495,2.338326589185703,2.0075312933139924,4440064,2.126296281814575,3.206847977638245
4.545999999999999,5.995939309074693,3.096060690925306,2.7459999999999996,3.298452712908534,2.193547287091465,0.13214741391846394,2.15121012032032,0.17541095959847836,0.0888838682384495,2.357067022284001,1.9453532183566393,4603904,2.1211140751838684,3.3572099924087526
4.734,5.932033388516364,3.5359666114836363,2.658,3.2580299992500374,2.0579700007499624,0.12868712579848415,2.167682808637619,0.16787414308461499,0.08950010851235332,2.3130150106851097,2.0223506065901287,4767744,2.4869144916534425,3.4778371810913087
4.922000000000001,6.054870689884773,3.789129310115228,2.878,3.586601439456625,2.1693985605433754,0.12868712579848415,2.149332982301712,0.16787414308461499,0.08950010851235332,2.3310558512298356,1.967610113373589,4931584,2.4191988468170167,3.5897067308425905
5.244,6.849933996153017,3.6380660038469825,2.87,3.752915624507801,1.9870843754921994,0.12868712579848415,2.1463868111371993,0.16787414308461499,0.08950010851235332,2.309768211434863,1.9830054108395356,5095424,2.5157472848892213,3.775688314437866
5.120000000000001,6.470170359621334,3.769829640378668,3.06,3.644876055245896,2.4751239447541042,0.13098575593236506,2.142693503201008,0.17221900026609432,0.08975251159863579,2.310275721712446,1.9751112846895698,5259264,2.6854090452194215,3.701626706123352
5.516,7.01708760570461,4.01491239429539,3.054,3.964738162151998,2.1432618378480015,0.13098575593236506,2.0912890151143073,0.17221900026609432,0.08975251159863579,2.3003377186735876,1.8822403115550272,5423104,2.5617501497268678,3.924862027168274
5.561999999999999,6.937396670055588,4.186603329944411,3.0479999999999996,3.8147698481291497,2.2812301518708495,0.13098575593236506,2.069836524128914,0.17221900026609432,0.08975251159863579,2.326181067713844,1.8134919805439842,5586944,2.5965810298919676,3.9438134670257567
5.556,6.667496288792725,4.444503711207275,3.214,3.7493167286756504,2.6786832713243496,0.13098575593236506,2.071379080414772,0.17221900026609432,0.08975251159863579,2.3243937293506014,1.8183644314789429,5750784,2.5539173007011415,3.907097101211548
5.872,7.367893044304973,4.376106955695027,3.364,4.399173415423715,2.3288265845762846,0.12652420773598008,2.1158247217535973,0.1636734364497514,0.08937497902220876,2.3191066278029977,1.912542815704197,5914624,2.9047521591186523,4.106106257438659
5.654000000000001,7.0059186366050294,4.302081363394972,3.2319999999999993,4.079027744527886,2.3849722554721122,0.12652420773598008,2.0964221596717834,0.1636734364497514,0.08937497902220876,2.267637035501076,1.9252072838424907,6078464,2.7236579418182374,3.936919116973877
6.16,7.623365982931133,4.696634017068868,3.474,4.3900807824640795,2.557919217535921,0.12652420773598008,2.07527344673872,0.1636734364497514,0.08937497902220876,2.2521936010715327,1.898353292405907,6242304,2.853674817085266,4.2330890655517575
6.311999999999999,7.84212940629216,4.781870593707839,3.248,3.8237221552103065,2.672277844789694,0.12398333166732411,2.065821202099323,0.1625283557569559,0.08543830757769233,2.266431112455316,1.8652112917433303,6406144,3.1794450998306276,4.33915867805481
6.321999999999998,7.794805486138612,4.849194513861384,3.6599999999999993,4.7174308488028895,2.6025691511971094,0.12398333166732411,2.057163488864899,0.1625283557569559,0.08543830757769233,2.2277454322951473,1.8865815454346504,6569984,3.035378575325012,4.307473134994507
6.511999999999999,8.300478683127086,4.723521316872912,3.184,3.9381776978935403,2.42982230210646,0.12398333166732411,2.0815724700689318,0.1625283557569559,0.08543830757769233,2.211145383793661,1.9519995563442023,6733824,2.9942362308502197,4.386295509338379
6.358,7.825990463184281,4.890009536815718,3.5479999999999996,4.572819984192345,2.523180015807654,0.11632952394534372,2.120510344207287,0.14133316519207942,0.09132588269860802,2.2328238972162833,2.0081967911982908,6897664,3.3233629703521728,4.288512063026428
6.562,8.141479661154268,4.982520338845733,3.6120000000000005,4.410809113618517,2.8131908863814843,0.11632952394534372,2.069411699473858,0.14133316519207942,0.09132588269860802,2.213669564717423,1.9251538342302932,7061504,3.3542797565460205,4.4079710960388185
6.733999999999999,8.200534691031889,5.267465308968109,3.782000000000001,4.731587278769046,2.832412721230956,0.11632952394534372,2.0590472504496575,0.14133316519207942,0.09132588269860802,2.2368676200807402,1.8812268808185748,7225344,3.388634514808655,4.529900312423706
6.63,8.152110377075196,5.1078896229248025,3.7239999999999993,4.512304509691527,2.9356954903084715,0.1152952549338484,2.1375649854540826,0.13540075292780387,0.09518975693989291,2.285990008837686,1.989139962070479,7389184,3.5698505640029907,4.42048032283783
7.202,8.765878511905576,5.6381214880944235,3.7080000000000006,4.474039163489701,2.9419608365103,0.1152952549338484,2.1092386841773987,0.13540075292780387,0.09518975693989291,2.276772962611569,1.9417044057432284,7553024,3.6737982511520384,4.79504280090332
7.398000000000001,9.050257849126462,5.745742150873539,3.474,4.24003133095194,2.7079686690480607,0.1152952549338484,2.114293594658375,0.13540075292780387,0.09518975693989291,2.262427052071568,1.9661601372451818,7716864,3.5636359453201294,4.8807727813720705
7.033999999999999,8.298153471695583,5.769846528304415,3.5100000000000002,4.524780764500393,2.495219235499608,0.11541917285946963,2.1275228947401046,0.1341078410354704,0.09673050468346886,2.2525734458937534,2.0024723435864558,7880704,3.709242558479309,4.6516234397888185
7.3,8.650081479022655,5.949918520977345,3.8239999999999994,4.829019402797776,2.8189805972022226,0.11541917285946963,2.1197329714894293,0.1341078410354704,0.09673050468346886,2.2479518409141743,1.9915141020646845,8044544,3.8820651054382322,4.841062545776367
7.5840000000000005,8.91560955238388,6.252390447616119,4.008000000000001,5.222123552197223,2.793876447802779,0.11541917285946963,2.138489197194576,0.1341078410354704,0.09673050468346886,2.2439367611633854,2.033041633225767,8208384,3.8703747987747192,5.003988909721374
7.605999999999999,9.296089938435228,5.9159100615647695,3.817999999999999,4.782134845340629,2.8538651546593696,0.11541917285946963,2.104934737086296,0.1341078410354704,0.09673050468346886,2.2564664960709147,1.9534029781016775,8372224,3.8579734802246093,4.964183974266052
7.592000000000001,8.93054249092063,6.253457509079373,4.188000000000001,5.196452279485748,3.179547720514253,0.10942352177820562,2.1079253420233726,0.12692825836975458,0.09191878518665667,2.217104547833091,1.9987461362136543,8536064,3.8178149700164794,4.9789801120758055
7.841999999999999,9.16688339109523,6.517116608904767,3.95,4.778842566474479,3.121157433525522,0.10942352177820562,2.1228796929121017,0.12692825836975458,0.09191878518665667,2.249581724177713,1.9961776616464904,8699904,3.9166682958602905,5.101361894607544
7.692,8.889303637345181,6.494696362654819,4.113999999999999,4.875895005889918,3.35210499411008,0.10942352177820562,2.1130989477038384,0.12692825836975458,0.09191878518665667,2.2124516926631412,2.0137462027445356,8863744,3.803461790084839,5.005292367935181
7.802,9.08650613077556,6.51749386922444,4.144,5.338112222531869,2.949887777468131,0.10996913985320393,2.1026129320263864,0.12775150471547408,0.09218677499093379,2.2403914278025234,1.9648344362502494,9027584,4.171593976020813,5.036750030517578
7.848000000000001,9.225917268924373,6.470082731075629,4.274,4.992835168866966,3.555164831133034,0.10996913985320393,2.129367733001709,0.12775150471547408,0.09218677499093379,2.205855587501453,2.052879878501965,9191424,4.177687954902649,5.0650698184967045
7.684,9.146923101191584,6.221076898808416,4.430000000000001,5.5954784425290764,3.2645215574709248,0.10996913985320393,2.1243991762399674,0.12775150471547408,0.09218677499093379,2.2194332615023566,2.0293650909775782,9355264,4.090214395523072,4.938687133789062
8.338,9.572291699720937,7.103708300279062,4.295999999999999,5.076246115017563,3.5157538849824364,0.10896553355848555,2.1116331070661545,0.128254762775193,0.08967630434177813,2.210018729529323,2.013247484602986,9519104,4.469032883644104,5.390592813491821
7.991999999999999,9.45932954717064,6.5246704528293575,4.587999999999999,5.747937929373808,3.42806207062619,0.10896553355848555,2.123981234431267,0.128254762775193,0.08967630434177813,2.209121730419748,2.038840738442786,9682944,4.2025322914123535,5.094772672653198
8.623999999999999,10.177906046065848,7.07009395393415,4.356,5.349329753908539,3.36267024609146,0.10896553355848555,2.091292640566826,0.128254762775193,0.08967630434177813,2.201603436165488,1.9809818449681635,9846784,4.492562198638916,5.485703420639038
8.001999999999999,9.43015825453624,6.573841745463759,4.508,5.284927281024421,3.731072718975579,0.1018472392972474,2.089123357832432,0.12279092002655445,0.08090355856794035,2.24213394530319,1.936112770361674,10010624,4.469979739189148,5.06468620300293
8.33,9.769506860004494,6.890493139995506,4.47,5.441524575088041,3.498475424911958,0.1018472392972474,2.100001558661461,0.12279092002655445,0.08090355856794035,2.2089502567818036,1.9910528605411182,10174464,4.620386147499085,5.322212409973145
8.501999999999999,9.792378239122156,7.211621760877842,4.329999999999999,5.579583930754552,3.0804160692454463,0.1018472392972474,2.1465284675359726,0.12279092002655445,0.08090355856794035,2.2178616054686047,2.0751953296033405,10338304,4.54659366607666,5.372486925125122
8.216,9.42303935312814,7.008960646871859,4.51,5.366235948789818,3.6537640512101817,0.10503340333317127,2.1502575039863587,0.12643391610656363,0.0836328905597789,2.241330608469382,2.0591843995033354,10502144,4.664154028892517,5.208343029022217
8.772,10.0524436731071,7.491556326892901,4.267999999999999,4.982378051174585,3.5536219488254126,0.10503340333317127,2.1559929683804513,0.12643391610656363,0.0836328905597789,2.2795677174727236,2.032418219288179,10665984,4.774787425994873,5.52571325302124
8.568000000000001,9.7721993190498,7.363800680950202,4.552,5.514629731516744,3.589370268483255,0.10503340333317127,2.1112664565443993,0.12643391610656363,0.0836328905597789,2.2348527450567386,1.98768016803206,10829824,4.727579259872437,5.402249574661255
8.824000000000002,10.257340155022527,7.390659844977475,4.322,5.158920545810652,3.4850794541893477,0.10503340333317127,2.107283678650856,0.12643391610656363,0.0836328905597789,2.192271555703481,2.0222958015982315,10993664,4.777740836143494,5.537739086151123
8.703999999999999,10.104394230208051,7.303605769791948,4.426,5.200650889110701,3.651349110889299,0.09736906557284516,2.116372196376324,0.1218689838393024,0.07286914730638792,2.20597062771599,2.0267737650366575,11157504,4.925806617736816,5.459049367904663
8.876,10.234287156679322,7.517712843320677,4.508,5.48510593079768,3.5308940692023203,0.09736906557284516,2.156383213400841,0.1218689838393024,0.07286914730638792,2.1934794957240014,2.1192869310776805,11321344,4.8734907627105715,5.593436241149902
8.896,10.162169025051554,7.629830974948447,4.506,5.925691515787849,3.086308484212151,0.09736906557284516,2.13497531414032,0.1218689838393024,0.07286914730638792,2.2447738171510716,2.025176811129568,11485184,4.857946753501892,5.59515414237976
9.12,10.642944516389221,7.597055483610777,4.776000000000001,5.449248839583108,4.102751160416894,0.10024815422180304,2.1151919320225714,0.12160819158290564,0.07888811686070044,2.238887375301612,1.991496488743531,11649024,5.050656390190125,5.690681600570679
8.959999999999999,10.313632150918409,7.60636784908159,4.484,5.496790205323887,3.4712097946761133,0.10024815422180304,2.1264661356806753,0.12160819158290564,0.07888811686070044,2.202165822555504,2.0507664488058466,11812864,4.926432514190674,5.561719655990601
8.932,10.403168243267913,7.4608317567320865,4.612,5.536995135122342,3.6870048648776583,0.10024815422180304,2.1208898589015006,0.12160819158290564,0.07888811686070044,2.1860986876254014,2.0556810301776,11976704,5.062659645080567,5.525974082946777
8.852,10.335622593518986,7.368377406481015,4.864,5.980379863666485,3.7476201363335147,0.09891113103702381,2.12093672901392,0.11989663216149324,0.07792562991255439,2.2003895772498465,2.041483880777993,12140544,5.030210781097412,5.474814224243164
9.113999999999999,10.305974831949063,7.922025168050935,4.846,5.657667419575284,4.034332580424716,0.09891113103702381,2.1649809569120406,0.11989663216149324,0.07792562991255439,2.2467995194692905,2.083162394354791,12304384,5.196208572387695,5.67796106338501
8.799999999999999,9.979932201442098,7.6200677985578995,4.9239999999999995,6.393171194925901,3.454828805074098,0.09891113103702381,2.1101373359560966,0.11989663216149324,0.07792562991255439,2.181056621432134,2.039218050480059,12468224,5.01435489654541,5.47540283203125
9.373999999999999,10.672400554528531,8.075599445471466,4.9319999999999995,6.041818003097805,3.822181996902194,0.09822953931897205,2.1531161576509477,0.11921371571083904,0.07724536292710506,2.2148408109846964,2.091391504317199,12632064,5.291397738456726,5.786107397079467
9.361999999999998,10.75390373230335,7.970096267696647,4.908,6.1056710733753246,3.7103289266246766,0.09822953931897205,2.1768686026334763,0.11921371571083904,0.07724536292710506,2.244493321731913,2.1092438835350396,12795904,5.345109939575195,5.797685432434082
9.186,10.761437716953608,7.610562283046391,5.061999999999999,6.303884052558852,3.8201159474411464,0.09822953931897205,2.191889750957489,0.11921371571083904,0.07724536292710506,2.2718835454935333,2.1118959564214443,12959744,5.227197980880737,5.654113292694092
8.988,10.50410553722358,7.47189446277642,4.592,5.766877014840277,3.4171229851597227,0.09346682911066558,2.1826652944087983,0.1136576592026905,0.07327599901864065,2.298573638216767,2.0667569506008294,13123584,5.352347278594971,5.55412220954895
9.022000000000002,10.549126713799483,7.494873286200521,5.172,6.264783601633919,4.07921639836608,0.09346682911066558,2.1624770835042,0.1136576592026905,0.07327599901864065,2.2405038741996757,2.0844502928087243,13287424,5.325190687179566,5.570359182357788
9.394,10.89937835775595,7.8886216422440505,4.824,6.170574914366074,3.477425085633926,0.09346682911066558,2.1504358157515524,0.1136576592026905,0.07327599901864065,2.215710317167641,2.0851613143354637,13451264,5.197915363311767,5.755444002151489
9.440000000000001,10.566765281680263,8.31323471831974,4.884,5.984210888875402,3.783789111124599,0.09346682911066558,2.166479858756065,0.1136576592026905,0.07327599901864065,2.2724978715567996,2.0604618459553308,13615104,5.2364335536956785,5.790196752548217
9.280000000000001,10.165302208288221,8.394697791711781,4.640000000000001,5.5557292176183966,3.7242707823816046,0.09343948583299755,2.1578759789466857,0.108594919516893,0.0782840521491021,2.237971844923165,2.0777801129702063,13778944,5.298017787933349,5.662567663192749
9.331999999999999,10.40087604519888,8.263123954801118,5.192,6.376911811064436,4.0070881889355645,0.09343948583299755,2.1800195187330247,0.108594919516893,0.0782840521491021,2.21370027830448,2.1463387591615692,13942784,5.286134672164917,5.71720666885376
9.786,10.903320007875989,8.66867999212401,4.978,6.136980586550093,3.819019413449906,0.09343948583299755,2.1600926756858825,0.108594919516893,0.0782840521491021,2.2050667371840706,2.1151186141876943,14106624,5.524264287948609,5.981231546401977
9.396,10.484661563572445,8.307338436427557,4.895999999999999,5.9684476677209,3.823552332279098,0.09248517101966815,2.168714103102684,0.11402067053090861,0.07094967150842768,2.2666337587013508,2.0707944475040176,14270464,5.499614000320435,5.771828460693359
9.74,11.511440092128435,7.968559907871565,5.206,6.485157535255139,3.926842464744862,0.09248517101966815,2.166860318183899,0.11402067053090861,0.07094967150842768,2.2426620555844776,2.0910585807833204,14434304,5.578047132492065,5.925891780853272
9.295999999999998,10.610893151552624,7.981106848447371,5.208,6.4042675286072095,4.011732471392791,0.09248517101966815,2.1425511300563813,0.11402067053090861,0.07094967150842768,2.2269730017828335,2.058129258329929,14598144,5.372784280776978,5.660683679580688
9.386,10.875565037183673,7.8964349628163255,4.890000000000001,5.748102557973114,4.031897442026887,0.09526181628090359,2.171108055114746,0.11889826694355449,0.0716253656182527,2.234009213691015,2.108206896538477,14761984,5.657221126556396,5.723777532577515
9.565999999999999,11.073396430936466,8.058603569063532,5.322000000000001,6.474369732334202,4.1696302676657995,0.09526181628090359,2.151789742708206,0.11889826694355449,0.0716253656182527,2.221210084975753,2.082369400440659,14925824,5.600657510757446,5.802389073371887
9.596,11.37313927422698,7.818860725773019,5.01,6.036031188609781,3.983968811390219,0.09526181628090359,2.1409908890724183,0.11889826694355449,0.0716253656182527,2.2122658079345143,2.0697159702103223,15089664,5.583301782608032,5.851974534988403
9.578,11.300357686428692,7.855642313571306,5.372,6.499907797650145,4.244092202349854,0.091425395446303,2.182021287083626,0.11058793418291077,0.07226285670969523,2.2590939530270253,2.1049486211402266,15253504,5.673879861831665,5.790437412261963
9.233999999999998,10.827462895708587,7.64053710429141,5.51,6.508128248272736,4.511871751727264,0.091425395446303,2.20645073056221,0.11058793418291077,0.07226285670969523,2.278833894175748,2.134067566948672,15417344,5.58061466217041,5.590406036376953
9.376000000000001,11.05420856868269,7.697791431317312,5.242,6.385903842112614,4.098096157887386,0.091425395446303,2.206025260686874,0.11058793418291077,0.07226285670969523,2.279700876477272,2.1323496448964763,15581184,5.539260530471802,5.660779428482056
9.718,11.045145809623042,8.390854190376958,5.337999999999999,6.204184737801353,4.471815262198645,0.08874996230944697,2.2173913329839707,0.10814659092450246,0.06935333369439148,2.3088086456055477,2.125974020362394,15745024,5.793682718276978,5.872317314147949
9.724,11.006865542447844,8.441134457552156,5.433999999999999,6.27285874853875,4.595141251461248,0.08874996230944697,2.1698293894529344,0.10814659092450246,0.06935333369439148,2.2612552321957886,2.07840354671008,15908864,5.733837890625,5.852483463287354
9.652000000000001,10.485028210806814,8.818971789193188,5.468000000000001,6.61206992793273,4.323930072067272,0.08874996230944697,2.159205308556557,0.10814659092450246,0.06935333369439148,2.2622706797652397,2.056139937347874,16072704,5.526041746139526,5.8131751537323
10.193999999999999,11.759223306752105,8.628776693247893,5.138,5.91184494570941,4.36415505429059,0.08874996230944697,2.16511826813221,0.10814659092450246,0.06935333369439148,2.2244279176085184,2.1058086186559013,16236544,5.862712001800537,6.147853708267212
10.076,11.174828467050249,8.977171532949752,5.328,6.450539977016409,4.2054600229835915,0.09021885097976863,2.168545752763748,0.10806030555659954,0.07237739640293772,2.249473330655756,2.08761817487174,16400384,5.786465835571289,6.07081413269043
9.992,11.365992721960346,8.618007278039656,5.343999999999999,6.640419685132866,4.047580314867133,0.09021885097976863,2.172133231163025,0.10806030555659954,0.07237739640293772,2.2425345816130866,2.101731880712963,16564224,5.76835560798645,5.973838043212891
9.526000000000002,10.70342260892171,8.348577391078294,5.532,6.878200579408581,4.185799420591419,0.09021885097976863,2.2010326743125916,0.10806030555659954,0.07237739640293772,2.2861869944486086,2.1158783541765747,16728064,5.588628578186035,5.705732297897339
10.256000000000002,12.095104129732738,8.416895870267266,5.677999999999999,6.949926098482139,4.406073901517859,0.08748660325250054,2.1464435517787934,0.10644411625239279,0.0685290902526083,2.214151816127612,2.078735287429975,16891904,5.789176368713379,6.136848735809326
9.575999999999997,11.07116019208645,8.080839807913543,5.641999999999999,6.983415670103788,4.300584329896209,0.08748660325250054,2.1603227078914644,0.10644411625239279,0.0685290902526083,2.2596267847948046,2.061018630988124,17055744,5.576747751235962,5.712002944946289
10.290000000000001,11.769141642980822,8.81085835701918,5.63,7.014983754417358,4.245016245582642,0.08748660325250054,2.1937970906496047,0.10644411625239279,0.0685290902526083,2.2877812765568106,2.099812904742399,17219584,5.750439071655274,6.156305503845215
9.930000000000001,11.049544550252469,8.810455449747534,5.462,6.418846905204798,4.505153094795202,0.08875532698878028,2.164628940820694,0.11014089534644196,0.06736975863111859,2.2446044869854362,2.0846533946559513,17383424,5.77406792640686,5.928442430496216
10.524000000000001,11.78126051397473,9.266739486025271,5.901999999999999,7.159694716534978,4.6443052834650205,0.08875532698878028,2.1604170143604278,0.11014089534644196,0.06736975863111859,2.240485610749131,2.0803484179717247,17547264,6.065386962890625,6.279243326187133
10.110000000000001,11.49691744527207,8.723082554727933,5.8759999999999994,7.2821237498883225,4.469876250111676,0.08875532698878028,2.188655513525009,0.11014089534644196,0.06736975863111859,2.2514957982932793,2.1258152287567387,17711104,5.829494619369507,6.04549503326416
10.172,11.23227166330144,9.111728336698562,5.693999999999999,6.927792527129257,4.460207472870741,0.0836475421034189,2.1849304884672165,0.10445533962707582,0.06283974457976199,2.2611730602358318,2.1086879166986012,17874944,6.009180927276612,6.074126052856445
10.400000000000002,11.774248885755418,9.025751114244587,5.632000000000001,6.925806786193364,4.338193213806637,0.0836475421034189,2.1809058398008347,0.10445533962707582,0.06283974457976199,2.2678361504756204,2.093975529126049,18038784,5.971723937988282,6.181335306167602
10.356,11.660846351108052,9.051153648891948,5.659999999999999,6.8795080975540905,4.440491902445908,0.0836475421034189,2.1463453441858293,0.10445533962707582,0.06283974457976199,2.226516242029464,2.0661744463421945,18202624,5.796273469924927,6.095038318634034
9.969999999999999,11.118503373961087,8.821496626038911,5.909999999999999,7.117087403629082,4.702912596370917,0.08350264610174726,2.1892262011766435,0.10108855415089955,0.06591673805259497,2.2402710483688733,2.1381813539844137,18366464,5.918116712570191,5.910303401947021
10.665999999999999,12.109580271408554,9.222419728591444,5.65,6.770473114358396,4.529526885641605,0.08350264610174726,2.148678521811962,0.10108855415089955,0.06591673805259497,2.265063804690386,2.032293238933538,18530304,6.087248134613037,6.331714677810669
10.657999999999998,11.798261373545554,9.517738626454442,5.47,6.671141124098247,4.268858875901753,0.08350264610174726,2.167777141928673,0.10108855415089955,0.06591673805259497,2.2342540717498345,2.1013002121075113,18694144,6.018071699142456,6.323501873016357
10.363999999999999,11.58507493627541,9.142925063724588,5.99,7.206330547178686,4.773669452821315,0.08350264610174726,2.136051259934902,0.10108855415089955,0.06591673805259497,2.219091577435827,2.0530109424339775,18857984,5.799806022644043,6.123788833618164
10.760000000000002,11.993401799901397,9.526598200098606,5.919999999999999,6.945241434980073,4.8947585650199255,0.08406349225165091,2.1597228318452837,0.10135423082463024,0.06677275367867158,2.2396246854027098,2.0798209782878576,19021824,6.099692726135254,6.369212245941162
10.620000000000001,11.844777530819375,9.395222469180627,6.036000000000001,7.257009418473094,4.814990581526908,0.08406349225165091,2.1867342978715896,0.10135423082463024,0.06677275367867158,2.262931272680144,2.1105373230630353,19185664,6.022151708602905,6.2801896095275875
10.303999999999998,11.573355742099116,9.034644257900881,5.904,6.911086888009173,4.896913111990827,0.08406349225165091,2.1530225366353988,0.10135423082463024,0.06677275367867158,2.257823148570267,2.0482219247005307,19349504,5.9515398979187015,6.074803304672241
10.152,11.221175383180888,9.08282461681911,5.826000000000001,6.869035953359233,4.78296404664077,0.07657606502161222,2.1824476063251494,0.09157890578639864,0.061573224256825806,2.2446946781125066,2.1202005345377923,19513344,5.946019887924194,6.013278961181641
10.725999999999999,11.953486863473495,9.498513136526503,6.07,7.342548623825432,4.7974513761745685,0.07657606502161222,2.175098779797554,0.09157890578639864,0.061573224256825806,2.2292807278145075,2.1209168317806,19677184,6.164653348922729,6.336376333236695
10.346,12.016138916377916,8.675861083622085,6.162000000000001,7.362881343014372,4.961118656985629,0.07657606502161222,2.1119521856307983,0.09157890578639864,0.061573224256825806,2.196347609912823,2.0275567613487735,19841024,5.84767336845398,6.068547058105469
10.534,11.641720181273232,9.42627981872677,5.9940000000000015,7.291445181886312,4.696554818113691,0.07775268257100829,2.109712988138199,0.09144235659003483,0.06406300855198174,2.188839969048768,2.0305860072276296,20004864,6.085739088058472,6.20703649520874
10.622,11.829922182924049,9.41407781707595,5.664,6.79899955947128,4.529000440528719,0.07775268257100829,2.161268937587738,0.09144235659003483,0.06406300855198174,2.2108551746634206,2.111682700512055,20168704,6.087765407562256,6.262796831130982
10.776,12.006375552422918,9.545624447577081,5.816,6.760745468367009,4.8712545316329905,0.07775268257100829,2.112824332714081,0.09144235659003483,0.06406300855198174,2.2229042559604424,2.0027444094677196,20332544,6.228093385696411,6.346784591674805
10.706,11.920843199758718,9.491156800241281,5.61,7.178751095617148,4.041248904382853,0.08304181327804748,2.154769319295883,0.09686612331279482,0.06921750324330014,2.2438810790417874,2.0656575595499787,20496384,6.1440526962280275,6.266717147827149
10.948,12.023256248528694,9.872743751471306,6.534000000000001,7.6904099619079735,5.377590038092028,0.08304181327804748,2.128610481321812,0.09686612331279482,0.06921750324330014,2.2131987639543955,2.044022198689228,20660224,6.318683671951294,6.428663444519043
11.426,12.717388400133748,10.134611599866252,6.186,7.601571969205381,4.770428030794619,0.08304181327804748,2.1527019664645195,0.09686612331279482,0.06921750324330014,2.2539396886180283,2.0514642443110107,20824064,6.451705360412598,6.662976789474487
11.079999999999998,12.159407244741296,10.000592755258701,5.762,6.763696560840657,4.760303439159342,0.08053910826721444,2.1853894710540773,0.09527329626732953,0.06580492026709936,2.261811312647924,2.108967629460231,20987904,6.292660713195801,6.420879602432251
11.544,13.302108074038681,9.78589192596132,5.741999999999999,6.8069863848894965,4.677013615110502,0.08053910826721444,2.1583457767963408,0.09527329626732953,0.06580492026709936,2.234691816936029,2.0819997366566527,21151744,6.38162636756897,6.715467166900635
11.225999999999999,12.52467778913786,9.927322210862139,6.297999999999999,7.451271867340914,5.144728132659084,0.08053910826721444,2.112615929543972,0.09527329626732953,0.06580492026709936,2.1974291452927983,2.0278027137951455,21315584,6.260021924972534,6.529597425460816
10.77,11.865600292077362,9.674399707922637,6.510000000000001,7.9556901466081875,5.064309853391814,0.08053910826721444,2.1471930652856828,0.09527329626732953,0.06580492026709936,2.197965692173913,2.0964204383974527,21479424,6.096813726425171,6.307701349258423
11.258000000000001,12.88070021877117,9.635299781228833,6.176,7.4915318316179205,4.86046816838208,0.07923299078013309,2.1650084480643272,0.09399117558696089,0.06447480597330528,2.2657817849187554,2.064235111209899,21643264,6.407104539871216,6.540685606002808
11.424000000000001,13.262669083875618,9.585330916124384,6.34,7.485705023118952,5.194294976881047,0.07923299078013309,2.1475207462906836,0.09399117558696089,0.06447480597330528,2.2638300313228594,2.0312114612585077,21807104,6.416802167892456,6.6157989501953125
11.516,12.780430306501707,10.251569693498293,6.564,7.9167394427605045,5.211260557239496,0.07923299078013309,2.1432582825422286,0.09399117558696089,0.06447480597330528,2.210647661633141,2.0758689034513162,21970944,6.586775827407837,6.7080726146698
11.378,13.057486826384775,9.698513173615225,6.409999999999999,7.9618054001710385,4.85819459982896,0.08055723657178451,2.1744907945394516,0.09569008380104328,0.06542438934252574,2.2402507519548007,2.1087308371241025,22134784,6.591521692276001,6.614307451248169
11.146,12.279209601088873,10.012790398911129,6.676,8.184530410697777,5.167469589302224,0.08055723657178451,2.1422537907958032,0.09569008380104328,0.06542438934252574,2.226941324653484,2.0575662569381223,22298624,6.281499624252319,6.463228940963745
11.12,12.562109565879098,9.6778904341209,6.462000000000001,7.33453424001583,5.589465759984171,0.08055723657178451,2.152973987162113,0.09569008380104328,0.06542438934252574,2.238670303489209,2.0672776708350176,22462464,6.326364898681641,6.433982181549072
11.09,12.443639538429636,9.736360461570364,6.024,7.476330540889367,4.571669459110633,0.08039097624627892,2.2003829389810563,0.09474337490968983,0.066038577582868,2.2700604857705136,2.130705392191599,22626304,6.397441005706787,6.425935554504394
11.488000000000001,13.10995437667032,9.866045623329683,6.116,7.662500565793624,4.569499434206375,0.08039097624627892,2.1460721999406815,0.09474337490968983,0.066038577582868,2.2225611656585915,2.0695832342227716,22790144,6.215941905975342,6.583798360824585
11.681999999999999,13.231850315353066,10.132149684646931,6.418000000000001,7.702817496767539,5.133182503232463,0.08039097624627892,2.103374534845352,0.09474337490968983,0.066038577582868,2.2110836941538983,1.9956653755368061,22953984,6.492327547073364,6.7285419464111325
11.3,13.075184497453716,9.524815502546286,6.494,7.783032195098322,5.204967804901678,0.07502750180906329,2.1198920741677285,0.0907039199837463,0.05935108363438027,2.223794816571631,2.015989331763826,23117824,6.45550947189331,6.4928460121154785
11.453999999999999,12.24959034684943,10.658409653150567,6.4879999999999995,7.701299633231626,5.274700366768373,0.07502750180906329,2.1302987068891523,0.0907039199837463,0.05935108363438027,2.231986822139185,2.0286105916391195,23281664,6.603236341476441,6.606396818161011
11.575999999999999,13.045252871360134,10.106747128639864,6.344,7.664357527338713,5.023642472661288,0.07502750180906329,2.1425507768988608,0.0907039199837463,0.05935108363438027,2.24980415979692,2.0352973940008017,23445504,6.403328990936279,6.674145364761353
11.208,12.331644071759381,10.084355928240619,6.2219999999999995,7.549989457789481,4.894010542210518,0.07688721711235944,2.134388318657875,0.0915441200889878,0.062230314135731074,2.278012238276877,1.9907643990388735,23609344,6.542062091827392,6.482607650756836
11.245999999999999,12.364286188772802,10.127713811227196,6.590000000000001,8.041516448408355,5.138483551591647,0.07688721711235944,2.1626279547810556,0.0915441200889878,0.062230314135731074,2.2437878515427547,2.0814680580193565,23773184,6.419012212753296,6.491358900070191
11.848,13.113960504913168,10.582039495086834,6.700000000000001,8.105816488735284,5.294183511264718,0.07688721711235944,2.141943483054638,0.0915441200889878,0.062230314135731074,2.262595087037074,2.021291879072202,23937024,6.704141664505005,6.814976358413697
11.498,12.70433162936234,10.291668370637659,6.179999999999999,7.436184699795375,4.923815300204622,0.07688721711235944,2.128532700240612,0.0915441200889878,0.062230314135731074,2.254763976653313,2.002301423827911,24100864,6.601499700546265,6.6315162658691404
11.22,12.7709738875945,9.6690261124055,6.632,8.061802783603389,5.202197216396611,0.0790955022327845,2.110328897833824,0.09558940539914967,0.06260159906641932,2.2286298124458765,1.9920279832217718,24264704,6.406282663345337,6.393114280700684
11.696000000000002,12.969100153169421,10.422899846830582,6.711999999999999,8.13242810448118,5.2915718955188185,0.0790955022327845,2.1399142742156982,0.09558940539914967,0.06260159906641932,2.271914660135737,2.0079138882956595,24428544,6.5766880989074705,6.719695043563843
11.422,12.77688597306194,10.06711402693806,6.811999999999999,8.330662569499887,5.293337430500112,0.0790955022327845,2.098636318743229,0.09558940539914967,0.06260159906641932,2.210887040703561,1.986385596782897,24592384,6.552663707733155,6.581583261489868
11.834,12.992207235342622,10.675792764657377,6.6,8.017293194790689,5.18270680520931,0.07742370610032476,2.100115306675434,0.09062360067270145,0.06422381152794807,2.212191188841488,1.9880394245093804,24756224,6.748257780075074,6.785087013244629
12.028,13.289370683027,10.766629316973,6.854000000000001,8.077177828445237,5.630822171554766,0.07742370610032476,2.1041552305221556,0.09062360067270145,0.06422381152794807,2.2123260604583685,1.9959844005859426,24920064,6.709657859802246,6.844024658203125


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-dodgeball-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.624,0.7286135746449762,0.5193864253550238,0.6559999999999999,0.768356575241505,0.5436434247584948,0.7342621624469757,2.7074393957853315,1.0168160908713166,0.4517082340226349,2.7078859037275325,2.7069928878431306,16384,0.34574310639873146,0.8074161946773529
1.0879999999999999,1.2852206885699367,0.8907793114300631,1.212,1.4283700533807764,0.9956299466192237,0.21573458854109048,2.6103987276554106,0.2544272322037562,0.17704194487842478,2.6596149534286306,2.5611825018821905,180224,1.1545120477676392,1.2692810416221618
1.684,1.8491181395244023,1.5188818604755976,1.6059999999999999,1.9037314225942568,1.308268577405743,0.21400314476341004,2.4330523788928984,0.24829274001435164,0.17971354951246843,2.517029492196942,2.349075265588855,344064,1.4823199152946471,1.798924207687378
1.582,1.8234042253151341,1.340595774684866,1.6239999999999999,1.8335328136593407,1.414467186340659,0.1795572310686111,2.3381474137306215,0.21347226057057955,0.14564220156664265,2.4880876807001755,2.1882071467610675,507904,1.4272325932979584,1.6751710772514343
1.6760000000000002,1.9074821807396847,1.4445178192603156,1.7120000000000002,1.8617197381777033,1.562280261822297,0.1595691969618201,2.244583198428154,0.18662503599253763,0.13251335793110255,2.323707397905498,2.1654589989508097,671744,1.4613035798072815,1.7518582940101624
1.616,1.7693101431738945,1.4626898568261057,1.7900000000000003,2.017727907819837,1.5622720921801636,0.1499831054359674,2.1199343532323836,0.17551375630199859,0.12445245456993623,2.218555907298273,2.0213127991664943,835584,1.4846396684646606,1.6893834948539734
1.626,1.842157350094786,1.4098426499052137,1.6440000000000001,1.8521922188747697,1.4358077811252306,0.1576158948242664,2.166921301186085,0.18086809047015473,0.1343636991783781,2.2586574580539995,2.07518514431817,999424,1.521606457233429,1.6995725870132445
1.7759999999999998,2.0236772092866033,1.5283227907133963,1.544,1.688996551683135,1.3990034483168652,0.13982164254412052,2.229532703757286,0.15489972285981277,0.12474356222842826,2.306726260046848,2.1523391474677243,1163264,1.612954032421112,1.8433834314346313
1.7659999999999996,1.9574262259984243,1.5745737740015748,1.6760000000000002,1.94990509305232,1.4020949069476802,0.13937816796824334,2.2384510904550554,0.1544201246600201,0.12433621127646659,2.329246177663768,2.1476560032463428,1327104,1.680345106124878,1.8384214162826538
1.722,1.8762595215861892,1.5677404784138107,1.7900000000000003,1.8970513895285812,1.6829486104714193,0.13177799042314287,2.1977791994810105,0.14626528602731062,0.1172906948189751,2.273184721502453,2.122373677459568,1490944,1.5320667147636413,1.7766462564468384
1.844,2.0672129028528596,1.6207870971471408,1.7600000000000002,1.9735415650406265,1.546458434959374,0.12407944072037932,2.1949202835559847,0.14146573814180852,0.10669314329895015,2.266999712713287,2.1228408543986825,1654784,1.6848536849021911,1.9026309490203857
1.8880000000000003,2.002262854856686,1.7737371451433148,1.7939999999999998,2.089032201632296,1.4989677983677034,0.1311280741356313,2.174657242000103,0.14791478068837066,0.11434136758289193,2.239319055102638,2.1099954288975677,1818624,1.6608806490898131,1.9494258403778075
1.6740000000000002,1.928566297847928,1.4194337021520722,1.8059999999999998,2.105071897710233,1.506928102289767,0.12784860637038942,2.2345961958169935,0.14444126726697698,0.11125594547380184,2.320512313045729,2.1486800785882583,1982464,1.6610204696655273,1.7423594832420348
1.6199999999999999,1.834102779057162,1.4058972209428378,1.6219999999999999,1.8291617725353786,1.4148382274646212,0.11809257790446279,2.2237755358219147,0.14268512233385794,0.09350003347506762,2.329036467629371,2.1185146040144582,2146304,1.68092120885849,1.662870740890503
1.718,1.954550206087418,1.481449793912582,1.6380000000000003,1.8848116690920431,1.3911883309079576,0.1396559049375355,2.251476988196373,0.16249716750959903,0.11681464236547194,2.3323160951096487,2.1706378812830973,2310144,1.7080454349517822,1.758026385307312
1.818,1.9823045951883271,1.653695404811673,1.61,1.7652417469626003,1.4547582530374,0.12924877097830173,2.2409163653850555,0.15307831826979165,0.10541922368681181,2.325086142790842,2.156746587979269,2473984,1.67251718044281,1.8568368792533874
1.766,1.9042895513045002,1.6277104486954999,1.7220000000000002,1.9588881592650846,1.4851118407349158,0.11441270476207133,2.226454848051071,0.13212424331132172,0.09670116621282095,2.3331507580845257,2.1197589380176165,2637824,1.7450403332710267,1.8177433133125305
1.78,1.9757549488518746,1.5842450511481254,1.7939999999999998,1.9753394606807904,1.6126605393192093,0.11098086806014176,2.268891716003418,0.12332658375481356,0.09863515236546996,2.3177098527534437,2.220073579253392,2801664,1.73605318069458,1.8058697819709777
1.8880000000000003,2.204,1.5720000000000003,1.65,1.8895412281842103,1.4104587718157895,0.12252524374052878,2.243831014633179,0.1534809293254716,0.09156955815558596,2.3074883009537404,2.1801737283126172,2965504,1.758660113811493,1.914211595058441
1.814,1.9796623071190307,1.6483376928809694,1.614,1.8409889865169675,1.3870110134830327,0.13290455462411047,2.26980342566967,0.15454949838771231,0.11125961086050862,2.338064610418754,2.2015422409205865,3129344,1.7343645691871643,1.8516668200492858
1.9040000000000004,2.174673234731475,1.6333267652685257,1.77,1.9364331697709325,1.6035668302290675,0.12334994887933133,2.2940770983695984,0.14526707793948024,0.10143281981918242,2.345986171997749,2.242168024741448,3293184,1.78783221244812,1.9488231420516968
2.062,2.337455985594795,1.7865440144052047,1.656,1.8473739794224908,1.464626020577509,0.11784651605412362,2.2842085272073747,0.13377516859023644,0.10191786351801081,2.3577500278556194,2.21066702655913,3457024,1.9628550171852113,2.083340311050415
2.0260000000000002,2.3151435629579193,1.7368564370420814,1.6580000000000001,1.972509141361583,1.3434908586384173,0.1108086990192532,2.27697140276432,0.1314776141207339,0.09013978391777253,2.3658763304530743,2.188066475075566,3620864,1.881782877445221,2.035112404823303
2.046,2.2898114025225236,1.8021885974774763,1.7700000000000002,1.9392926460304762,1.6007073539695242,0.12004333445802326,2.2564402639865877,0.14001919206492947,0.10006747685111707,2.339651834623366,2.1732286933498095,3784704,1.9577033758163451,2.057206356525421
2.064,2.387579974658507,1.7404200253414932,1.812,2.052698982133286,1.571301017866714,0.11487878561019896,2.2727757722139357,0.13724810776662488,0.09250946345377305,2.3252853795707646,2.2202661648571067,3948544,1.9580544829368591,2.0657674431800843
2.146,2.3811254984045753,1.9108745015954245,1.7720000000000002,2.0300232547659225,1.513976745234078,0.10798941571265455,2.3016920030117034,0.12634803268483344,0.08963079874047566,2.376453885797456,2.226930120225951,4112384,2.0365848422050474,2.146212935447693
2.2359999999999998,2.6173449881668827,1.8546550118331169,1.8399999999999999,2.1222764602300375,1.5577235397699623,0.11283711614087219,2.3248830825090407,0.13723868144136284,0.08843555084038154,2.4076701355710197,2.2420960294470618,4276224,2.157198762893677,2.233383500576019
2.3979999999999997,2.625059463577275,2.1709405364227243,1.9040000000000004,2.130944927240069,1.6770550727599318,0.1245702605694532,2.2912233620882034,0.1576524569062086,0.0914880642326978,2.3486179883165934,2.2338287358598135,4440064,2.1966161370277404,2.3563451528549195
2.568,2.8615574901105405,2.2744425098894596,1.864,2.1531089759934825,1.5748910240065177,0.11725209956057367,2.30155009329319,0.1415106405287256,0.09299355859242173,2.3637844881519237,2.239315698434456,4603904,2.305372428894043,2.508610248565674
2.516,2.766247877113873,2.265752122886127,1.8920000000000001,2.1681448895054913,1.615855110494509,0.11864455505274232,2.243393310904503,0.1455558297814247,0.09173328032405996,2.3080353095289086,2.178751312280097,4767744,2.273655080795288,2.4670550346374513
2.762,3.090809975517775,2.433190024482225,1.9459999999999997,2.2119398428216424,1.680060157178357,0.11332091037183996,2.2437819957733156,0.13017899971532176,0.09646282102835817,2.290810573410571,2.19675341813606,4931584,2.431597113609314,2.6732879400253298
2.842,3.442096658880884,2.2419033411191163,2.1839999999999997,2.4371086723129016,1.9308913276870978,0.10356493066065009,2.270305699110031,0.12278064601568242,0.08434921530561776,2.3364857545936157,2.2041256436264467,5095424,2.495762586593628,2.704233455657959
2.872,3.227775209928966,2.5162247900710337,2.1420000000000003,2.3910702712087497,1.892929728791251,0.11258849874138828,2.2831830233335495,0.135094118761792,0.09008287872098455,2.37459966383545,2.191766382831649,5259264,2.5333192110061646,2.730497217178345
3.076,3.5630975261690416,2.5889024738309585,2.138,2.384,1.892,0.10711121149361129,2.262037178874016,0.1239276755890691,0.09029474739815348,2.33173803717001,2.192336320578022,5423104,2.731333041191101,2.918716478347778
3.2380000000000004,3.636843327636304,2.8391566723636967,2.1660000000000004,2.5988556341322133,1.7331443658677876,0.11614694735035298,2.2775393784046174,0.1374668971041905,0.09482699759651547,2.346530845476069,2.2085479113331656,5586944,2.7268181085586547,3.0406866550445555
3.418,3.656235177922993,3.1797648220770074,2.2960000000000003,2.6372682229566653,1.9547317770433352,0.09086896935477848,2.292314979434013,0.10069684137061093,0.08104109733894603,2.359715667353713,2.224914291514313,5750784,2.902793765068054,3.179724097251892
3.252,3.637247972090704,2.8667520279092957,2.16,2.4691924966748062,1.850807503325194,0.10202195001766082,2.2847965478897097,0.1251100061038785,0.07893389393144312,2.3441061102167393,2.22548698556268,5914624,2.9081255435943603,3.0654162406921386
3.1140000000000003,3.4537705107863252,2.7742294892136754,2.16,2.4379928056623053,1.8820071943376953,0.09409795589745044,2.292440465092659,0.11321897601429337,0.07497693578060752,2.3690025696419865,2.2158783605433316,6078464,2.8067179679870606,2.917510747909546
3.664,3.9271805463935356,3.4008194536064646,2.332,2.6162815505797026,2.047718449420297,0.10639966214075677,2.276530918478966,0.12669454366910418,0.08610478061240938,2.3525615622055183,2.2005002747524136,6242304,3.0216171026229857,3.3858129262924193
3.5159999999999996,3.9623899640448914,3.0696100359551077,2.22,2.6401904330181734,1.7998095669818268,0.11686242977157232,2.2721138536930083,0.13529993959142864,0.09842491995171601,2.3230396261627844,2.2211880812232323,6406144,3.1228749990463256,3.2593247175216673
3.914,4.27984696254035,3.5481530374596506,2.178,2.4506829660979945,1.9053170339020054,0.09406982222571963,2.2671994805335998,0.11204162093907556,0.07609802351236371,2.346047752960446,2.1883512081067535,6569984,3.193139839172363,3.561859893798828
3.871999999999999,4.324212339504352,3.419787660495646,2.45,2.8487229614657275,2.051277038534273,0.10638708230108021,2.2692936629056932,0.14090912605378758,0.07186503854837284,2.358904018089016,2.1796833077223705,6733824,3.1457990407943726,3.515461492538452
3.85,4.246005050472845,3.453994949527156,2.384,2.5747459042810616,2.193254095718938,0.09122165502049026,2.2609486043453217,0.1065723008085946,0.07587100923238592,2.320326078052685,2.2015711306379586,6897664,3.177384686470032,3.5130695581436155
3.914,4.371563110401177,3.456436889598823,2.652,2.9255251359564602,2.37847486404354,0.1185965626966208,2.270108065009117,0.1415663011060914,0.09562682428715022,2.348860886903554,2.1913552431146806,7061504,3.38230721950531,3.5334598064422607
3.7979999999999996,4.154589399730278,3.4414106002697213,2.3979999999999997,2.677778483804598,2.118221516195401,0.10945873977616427,2.297076463699341,0.1431263415799826,0.07579113797234595,2.3444671105245702,2.2496858168741114,7225344,3.2431850910186766,3.4398770570755004
4.0600000000000005,4.48783174262787,3.6321682573721303,2.534,2.8332056149205758,2.234794385079424,0.11402363874949513,2.2887773722410203,0.1555745651393613,0.07247271235962896,2.341165378714264,2.2363893657677765,7389184,3.2516703844070434,3.6443992137908934
4.218,4.609351504404928,3.826648495595072,2.3039999999999994,2.6646438686571554,1.9433561313428434,0.11160212829709051,2.288581481575966,0.14032503225896162,0.08287922433521941,2.365988823762727,2.211174139389205,7553024,3.600006651878357,3.771822214126587
4.31,4.8559120808335345,3.7640879191664647,2.7159999999999997,2.9649658611135266,2.467034138886473,0.09727185685187574,2.2864387691020966,0.13123358203392063,0.06331013166983085,2.348843361670305,2.2240341765338885,7716864,3.5882286071777343,3.8072590112686155
4.308,4.854640649787409,3.7613593502125915,2.4720000000000004,2.75501236722094,2.1889876327790607,0.12298664087429641,2.3068286418914794,0.15434093480470473,0.09163234694388808,2.374566090110073,2.239091193672886,7880704,3.62103157043457,3.8377633810043337
4.63,5.121873967597391,4.138126032402608,2.466,2.853819545665249,2.0781804543347513,0.1148271852638572,2.2768072575330733,0.1458051378016639,0.0838492327260505,2.350666658807253,2.2029478562588936,8044544,3.6921133518218996,4.059368586540222
4.39,4.844158562618828,3.9358414373811716,2.52,2.7683545852204063,2.2716454147795937,0.11046411618590349,2.30878803730011,0.1493873182531029,0.07154091411870409,2.373856864644245,2.243719209955975,8208384,3.5951308965682984,3.8683237552642824
4.606,5.006204947495655,4.205795052504345,2.5499999999999994,2.8111130023572164,2.2888869976427824,0.1003761617466807,2.2969422787427902,0.1298646992082867,0.0708876242850747,2.379710630950645,2.2141739265349356,8372224,3.7612060785293577,4.016383790969849
4.622000000000001,4.975208153926266,4.268791846073736,2.5520000000000005,3.0382262847687285,2.0657737152312725,0.12034189668484027,2.2742307990789414,0.1522864636281754,0.08839732974150513,2.3348141618860656,2.2136474362718173,8536064,3.666497731208801,4.033608794212341
5.0200000000000005,5.4521110968258055,4.587888903174195,2.644,2.9824434960226007,2.3055565039773995,0.10092425271868702,2.282759663462639,0.12613286074712513,0.07571564469024891,2.3521207807254245,2.2133985461998535,8699904,3.9796701192855837,4.350455498695373
4.772,5.385983713139038,4.1580162868609625,2.758,3.1174940889639218,2.3985059110360782,0.10166313792578871,2.312401330471039,0.13334986881809258,0.06997640703348484,2.3800488256216337,2.244753835320444,8863744,3.8501884937286377,4.130306148529053
4.764,5.058726992316618,4.469273007683382,2.878,3.2449822884009527,2.5110177115990475,0.11805315464735029,2.267638400197029,0.13635076208086863,0.09975554721383195,2.3282992253751953,2.206977575018863,9027584,3.8674750566482543,4.088465166091919
5.15,5.513455636907725,4.7865443630922755,2.556,2.913300993561451,2.198699006438549,0.12007340611889956,2.2797489941120146,0.1682483475522999,0.07189846468549922,2.3205298263416836,2.2389681618823456,9191424,4.106466150283813,4.380598664283752
4.948,5.241011945148999,4.654988054851001,2.726,3.1273028781357044,2.3246971218642956,0.12046488369815049,2.2534217178821563,0.15215789330837418,0.0887718740879268,2.3096756694627594,2.197167766301553,9355264,4.052183699607849,4.238749289512635
4.8759999999999994,5.367756037075296,4.384243962924703,2.884,3.3571849532688036,2.410815046731196,0.12151976372115311,2.244456338882446,0.16137412399299858,0.08166540344930764,2.316134408993646,2.1727782687712462,9519104,4.010335063934326,4.149839782714844
5.255999999999999,5.678639326139913,4.833360673860086,2.95,3.360487515035476,2.5395124849645243,0.11657491158694025,2.288894221186638,0.14511649980381264,0.08803332337006786,2.3374287753676515,2.2403596670056243,9682944,4.227328896522522,4.479873943328857
5.15,5.8577428911688205,4.44225710883118,2.7439999999999998,3.1051980066390175,2.382801993360982,0.13579840520396824,2.2533921867609026,0.16820748875146796,0.10338932165646852,2.3245760595967258,2.1822083139250794,9846784,4.288375425338745,4.348930859565735
5.236000000000001,5.690295058304622,4.781704941695379,2.8160000000000003,3.156446765295252,2.4755532347047486,0.11839566822163756,2.297731626033783,0.15508583797812886,0.08170549846514627,2.3748682593244945,2.220594992743071,10010624,4.182947754859924,4.411866521835327
5.129999999999999,5.713660860431808,4.54633913956819,2.972,3.4921692032406377,2.451830796759362,0.12382629476487635,2.2606850147247313,0.1620275771960808,0.08562501233367188,2.3217769690233174,2.199593060426145,10174464,4.192093849182129,4.294078397750854
5.694000000000001,6.269781208446403,5.118218791553598,2.912,3.2963123729467996,2.5276876270532003,0.13790454077534375,2.2842252254486084,0.18368843091252796,0.09212065063815955,2.339404070582448,2.229046380314769,10338304,4.3075238227844235,4.678853225708008
5.612,5.955418112510101,5.2685818874898995,3.0300000000000002,3.5092702786528704,2.55072972134713,0.1263765221927315,2.27065409719944,0.15890710348138973,0.09384594090407325,2.329624009122442,2.211684185276438,10502144,4.3009348154068,4.6210719585418705
5.984,6.683702794049016,5.284297205950984,2.9799999999999995,3.5100566007512777,2.4499433992487214,0.13255119612440464,2.260183501243591,0.17216005482250926,0.09294233742630001,2.3183988650907907,2.2019681373963915,10665984,4.378475141525269,4.913816595077515
5.884,6.2854772720839875,5.482522727916013,3.158,3.5323207181014697,2.78367928189853,0.14794523958116765,2.2617786824703217,0.19243067915244644,0.10345980000988886,2.3024242414936027,2.2211331234470406,10829824,4.629408597946167,4.888059949874878
6.086,6.712038337484215,5.459961662515785,2.834,3.1888577179659476,2.4791422820340525,0.12516008038073773,2.261253294348717,0.16788067023520664,0.08243949052626881,2.3400031783651154,2.1825034103323184,10993664,4.515827465057373,4.934732675552368
6.072,6.607925367938485,5.536074632061515,3.056,3.3511338679311473,2.760866132068853,0.1381311742123216,2.2415824949741365,0.19729614893093303,0.07896619949371017,2.328398552610409,2.154766437337864,11157504,4.611735391616821,4.971480989456177
5.918000000000001,6.689930048644307,5.146069951355695,3.024,3.2604402672981063,2.7875597327018937,0.12951463116332887,2.229367363452911,0.15309170840359992,0.10593755392305781,2.292029400066853,2.1667053268389695,11321344,4.659769773483276,4.863944673538208
6.16,6.785267942565425,5.534732057434575,3.322,3.7957467677990007,2.8482532322009995,0.14330593943595885,2.2327918887138365,0.16974015161406583,0.11687172725785186,2.299929476920771,2.165654300506902,11485184,4.663385534286499,4.998060894012451
6.298,6.666830584415122,5.929169415584878,3.162,3.582803992376498,2.741196007623502,0.14148987624794243,2.2284498035907747,0.17059088794686145,0.11238886454902343,2.2946787699469886,2.162220837234561,11649024,4.622336578369141,5.110175037384034
6.094,6.630510950494023,5.557489049505977,3.364,3.8842153400275694,2.8437846599724304,0.127434535510838,2.2472028374671935,0.14920996466701425,0.10565910635466175,2.329219903653461,2.165185771280926,11812864,4.57435667514801,4.921958637237549
6.215999999999999,6.800520316156761,5.631479683843238,3.126,3.5539299008015215,2.6980700991984783,0.14550190456211562,2.2304009824991224,0.18921280849282404,0.1017910006314072,2.273048380234851,2.187753584763394,11976704,4.668760108947754,5.0192197322845455
6.098,6.623695729486173,5.572304270513826,3.4,3.8413615298142783,2.9586384701857216,0.15770756052806972,2.231056135892868,0.18991529158019185,0.1254998294759476,2.2908521871769865,2.17126008460875,12140544,4.7120436668396,4.916863346099854
6.464,6.865676486740263,6.062323513259738,3.3300000000000005,3.88210506246547,2.777894937534531,0.10852592294104395,2.2755099534988403,0.13470351728296642,0.08234832859912146,2.3203859921516443,2.2306339148460363,12304384,4.809418106079102,5.15573034286499
6.6,7.239749951152792,5.960250048847207,3.196,3.5385551050561066,2.8534448949438938,0.14301943201571704,2.227903938293457,0.16772507705838494,0.11831378697304915,2.294212837041976,2.161595039544938,12468224,4.887682580947876,5.219294738769531
6.578,7.443353107118707,5.712646892881294,3.3840000000000003,3.7802625392337763,2.9877374607662244,0.13601933717727657,2.2503782212734222,0.16899988809244956,0.10303878626210358,2.2943808997869564,2.206375542759888,12632064,4.828624725341797,5.20915117263794
6.638,7.450524461170247,5.825475538829753,3.246,3.5348667512885483,2.9571332487114517,0.15271118693053717,2.2602389842271804,0.19597939908334405,0.1094429747777303,2.3377667716719945,2.1827111967823662,12795904,4.997282075881958,5.259315490722656
6.748,7.451488450509317,6.044511549490683,3.284,3.8408339070135726,2.727166092986427,0.13568613426759837,2.2669794470071793,0.16625107729485974,0.105121191240337,2.3071966530036736,2.226762241010685,12959744,5.054256820678711,5.317724752426147
6.456,6.9174585571858005,5.9945414428142,3.5860000000000007,4.223184431699332,2.9488155683006694,0.1334046254865825,2.2468755722045897,0.1710633484847761,0.09574590248838888,2.3178265955399695,2.17592454886921,13123584,5.0680217266082765,5.115532445907593
6.548,6.971622473435959,6.124377526564041,3.3939999999999997,3.88496232034648,2.9030376796535196,0.10844729985110457,2.256483295559883,0.13846384534961476,0.07843075435259439,2.3310189012416096,2.1819476898781565,13287424,5.073503255844116,5.132554960250855
6.980000000000001,7.7102602275901395,6.249739772409863,3.438,3.878404359651446,2.997595640348554,0.13203923422843217,2.275577884912491,0.15988029883916866,0.10419816961769568,2.3143533036848507,2.2368024661401313,13451264,5.206855297088623,5.486712646484375
7.07,7.682225448670668,6.457774551329333,3.8579999999999997,4.5544165420206495,3.16158345797935,0.12496186071075496,2.2414365977048876,0.1550796757932917,0.0948440456282182,2.302116565752391,2.180756629657384,13615104,5.17642822265625,5.506386423110962
7.284000000000001,8.23233749266809,6.335662507331911,3.6979999999999995,4.327695164345415,3.068304835654584,0.1421440371312201,2.239655873179436,0.1724302685295203,0.1118578057329199,2.311575323051113,2.1677364233077587,13778944,5.202723121643066,5.645727825164795
6.864,7.53997633094658,6.18802366905342,3.528,3.862209515124869,3.193790484875131,0.13627265738323327,2.2304175406694413,0.16436737699614493,0.10817793777032161,2.2884651251686376,2.172369956170245,13942784,5.064651250839233,5.3058997631073
6.9,7.6732011381264265,6.126798861873574,3.536,4.077612407538823,2.994387592461177,0.13000976154580707,2.242292195558548,0.15312204661645873,0.10689747647515542,2.3007611152568126,2.1838232758602834,14106624,5.344367265701294,5.362340354919434
7.06,8.005134911004772,6.114865088995226,3.7340000000000004,4.4224794840806805,3.04552051591932,0.1280040168203413,2.2240093678236006,0.16858088639901808,0.08742714724166452,2.2910086850060383,2.157010050641163,14270464,5.2574913024902346,5.409715557098389
7.562,8.232071637961196,6.891928362038804,3.652,3.9686322788346127,3.3353677211653876,0.14291708553209898,2.2339143574237825,0.1915386498099449,0.09429552125425304,2.2716817798112983,2.196146935036267,14434304,5.540334844589234,5.827985048294067
7.5120000000000005,8.20002325542092,6.823976744579081,3.5620000000000003,3.910992836602702,3.2130071633972985,0.13979479214176532,2.2498795658349993,0.17571954270121534,0.1038700415823153,2.2999939222318795,2.199765209438119,14598144,5.360612106323242,5.760300540924073
7.244,7.945472736462365,6.542527263537634,3.947999999999999,4.696769657504896,3.1992303424951025,0.14471991970203815,2.2767249643802643,0.18088782496505273,0.10855201443902356,2.327810894384853,2.225639034375676,14761984,5.294602727890014,5.546461296081543
7.62,8.464227457501828,6.7757725424981725,3.7199999999999998,4.052505639049926,3.3874943609500736,0.14546989435330032,2.268590533733368,0.19150785145640326,0.0994319372501974,2.31996303685949,2.2172180306072455,14925824,5.466238164901734,5.792876577377319
7.337999999999999,8.027605684431327,6.648394315568671,3.6439999999999997,4.352395369832411,2.9356046301675875,0.14726583617739378,2.243362843990326,0.20024239864363647,0.09428927371115108,2.282170707085447,2.204554980895205,15089664,5.240558195114136,5.61819314956665
7.394,7.874836770640516,6.913163229359484,3.7359999999999998,4.088340744166779,3.38365925583322,0.1240729037672281,2.238049215078354,0.1525042336242965,0.09564157391015972,2.300370029594291,2.175728400562417,15253504,5.2099268436431885,5.552581548690796
7.4,8.004450163371638,6.795549836628362,3.6419999999999995,4.25207868344993,3.0319213165500694,0.13377128136344252,2.263779404759407,0.1769499847416287,0.09059257798525633,2.3076275248133564,2.2199312847054573,15417344,5.27339653968811,5.619941377639771
7.5040000000000004,8.327980582295481,6.68001941770452,3.7459999999999996,4.423409772589678,3.068590227410321,0.14815672133117913,2.2472590833902357,0.17904259493038424,0.11727084773197402,2.3048634680182385,2.189654698762233,15581184,5.475489902496338,5.663917875289917
7.7219999999999995,8.176704299517828,7.26729570048217,3.778,4.388144245240419,3.1678557547595814,0.11550321327522392,2.2670948058366776,0.14782235177435252,0.08318407477609532,2.322834967364436,2.211354644308919,15745024,5.4844895362854,5.794169855117798
7.616000000000001,8.380136113529522,6.851863886470481,4.088,4.6381417999025345,3.5378582000974657,0.12701328424736855,2.267877870798111,0.14950866952979028,0.10451789896494681,2.3203096966965506,2.215446044899671,15908864,5.431331157684326,5.712853908538818
7.662000000000001,8.071433755325574,7.252566244674429,3.920000000000001,4.264209238690655,3.5757907613093463,0.153544440632686,2.2224694758653643,0.19491765169871517,0.11217122956665682,2.2699423259912583,2.17499662573947,16072704,5.650489330291748,5.772776794433594
7.944,8.774845352637902,7.113154647362098,4.034000000000001,4.437787072601391,3.630212927398611,0.13201844184659417,2.220936158299446,0.1760387820379934,0.08799810165519494,2.277144129669073,2.164728186929819,16236544,5.644628524780273,5.888673400878906
8.186,9.03730723008794,7.334692769912061,3.9379999999999997,4.632864015473531,3.2431359845264685,0.1255825585220009,2.2531240701675417,0.1517246224633958,0.099440494580606,2.3125816874176177,2.1936664529174656,16400384,5.77730164527893,6.0630096912384035
8.113999999999999,8.816170919363653,7.411829080636345,4.244,5.004568208644037,3.4834317913559625,0.1520287556573748,2.229236915707588,0.1885864009798489,0.11547111033490072,2.2751223891315635,2.183351442283613,16564224,5.6949155807495115,6.019133424758911
8.354,9.238219429779734,7.469780570220264,4.204,5.059887843119646,3.3481121568803536,0.12355430750176306,2.2219487518072127,0.15247339493989226,0.09463522006363387,2.266094092601253,2.1778034110131723,16728064,5.820067501068115,6.194890928268433
7.967999999999999,8.718263953552347,7.217736046447651,4.15,4.720561127312403,3.5794388726875974,0.13164806868880985,2.23088276386261,0.1588295171652524,0.10446662021236731,2.2882995241938366,2.173466003531383,16891904,5.751254987716675,5.870196771621704
8.116,9.017944565924093,7.214055434075907,4.064,4.6943522824579915,3.433647717542008,0.13433689633384346,2.2124108731746674,0.16987686314929334,0.09879692951839357,2.2749257863194976,2.1498959600298373,17055744,5.7541297435760494,5.972881317138672
8.052000000000001,9.032416238135621,7.071583761864382,4.086,4.994363363417967,3.177636636582034,0.17093300521373747,2.178639766573906,0.2020469740360473,0.13981903639142765,2.231125317841322,2.12615421530649,17219584,5.971514654159546,5.970719194412231
8.282,9.075143114450348,7.488856885549651,3.964,4.4682063069815765,3.459793693018423,0.13545767813920975,2.209418460726738,0.1697687529544975,0.101146603323922,2.2769573866602513,2.1418795347932247,17383424,6.0004353523254395,6.114386558532715
8.258,9.240789906338073,7.275210093661926,4.029999999999999,4.577813836992092,3.482186163007906,0.15405576610937713,2.2061926901340483,0.2015259431557469,0.10658558906300736,2.2626716878298603,2.1497136924382363,17547264,5.818013381958008,6.06129937171936
8.748000000000001,9.654695097593454,7.841304902406549,4.3100000000000005,4.990661443009666,3.629338556990335,0.1274079575203359,2.2062225550413133,0.16326412573116017,0.09155178930951163,2.2743580300756645,2.138087080006962,17711104,6.084956073760987,6.421154260635376
8.587999999999997,9.541570133760487,7.634429866239507,4.188000000000001,4.835777739660758,3.5402222603392435,0.13405462075024843,2.2437804996967317,0.17509151859118052,0.09301772290931634,2.2749977239950367,2.2125632753984266,17874944,6.027198219299317,6.2481958866119385
8.764000000000001,9.570463886358219,7.957536113641783,4.313999999999999,5.194229515524217,3.433770484475781,0.13969963807612656,2.19476774930954,0.17803812076547515,0.10136115538677799,2.25296905665168,2.1365664419673998,18038784,6.0732200145721436,6.3950042724609375
9.565999999999999,10.390429499714802,8.741570500285196,4.6160000000000005,5.2067825319015455,4.025217468098456,0.13738859510049223,2.188117042183876,0.16754586727742984,0.10723132292355461,2.240443133098091,2.135790951269661,18202624,6.499372386932373,6.939078521728516
8.486,9.42327477294548,7.548725227054521,4.678,5.234521338315073,4.121478661684927,0.13011756460182367,2.2336142361164093,0.16778482283197624,0.09245030637167109,2.281290821986019,2.1859376502467995,18366464,5.841748428344727,6.0998804569244385
8.81,9.443924285699799,8.176075714300202,4.37,5.073206939669967,3.6667930603300336,0.13787861731834708,2.2032710731029512,0.16561639733134598,0.11014083730534818,2.228593670629892,2.1779484755760103,18530304,6.173965740203857,6.355520153045655
9.084,9.968027148904376,8.199972851095623,4.403999999999999,5.142149036441827,3.6658509635581704,0.12535996120423076,2.2104197263717653,0.14724387984495832,0.1034760425635032,2.254937538336918,2.1659019144066125,18694144,6.349508333206177,6.549144268035889
9.258,10.015546038204938,8.50045396179506,4.702,5.233597592169114,4.170402407830886,0.1208471942692995,2.213173061609268,0.16245284833485285,0.07924154020374616,2.278505306253297,2.1478408169652394,18857984,6.282616138458252,6.627833986282349
8.604000000000001,9.598014084407259,7.609985915592743,4.311999999999999,5.004427613545271,3.6195723864547276,0.1242674642242491,2.2271608978509905,0.15442028940758962,0.09411463904090858,2.2911664769032978,2.163155318798683,19021824,6.1568371772766115,6.19056978225708
9.078,9.860020460090398,8.2959795399096,4.319999999999999,5.0235339366370315,3.616466063362967,0.14430932141840455,2.2216883689165114,0.17655842079523693,0.11206022204157216,2.264700289956423,2.1786764478766,19185664,6.33326907157898,6.495163440704346
9.422,10.167302623100175,8.676697376899826,4.7299999999999995,5.355155980536058,4.1048440194639415,0.1289914086926728,2.1987636595964433,0.1665483589382183,0.09143445844712733,2.248923663486119,2.1486036557067676,19349504,6.355973958969116,6.754265308380127
9.18,10.308928695711115,8.051071304288884,4.502,5.237578683758576,3.766421316241423,0.13143008258193728,2.2223073333501815,0.1597589792691524,0.10310118589472216,2.2475257776563353,2.1970888890440277,19513344,6.151640224456787,6.529133367538452
9.127999999999998,10.114517105781747,8.14148289421825,4.56,5.166102301596026,3.9538976984039738,0.1500007905066013,2.1740430504083634,0.1880145420461381,0.11198703896706452,2.2152308210466107,2.132855279770116,19677184,6.290860033035278,6.476439809799194
9.234,9.903151701783685,8.564848298216315,4.788,5.3996992725187765,4.176300727481224,0.1372203135397285,2.2165841370821,0.1756953399758445,0.0987452871036125,2.2843737706910927,2.1487945034731073,19841024,6.315220212936401,6.555839157104492
9.134,10.08015220762835,8.18784779237165,4.7299999999999995,5.365688603012512,4.094311396987487,0.136464452650398,2.202301946282387,0.18241110035750444,0.09051780494329156,2.2795648397997645,2.1250390527650094,20004864,6.225458669662475,6.491693210601807
9.107999999999999,9.970749094464896,8.245250905535102,4.766,5.35835462351534,4.17364537648466,0.1278725563548505,2.1945875555276873,0.14481878255678549,0.11092633015291553,2.2697229518187148,2.1194521592366597,20168704,6.121253871917725,6.429806470870972
9.356,10.156589782597804,8.555410217402196,4.388,4.9189011207371856,3.8570988792628143,0.13101569358259438,2.2481009006500243,0.1620833609179575,0.09994802624723126,2.292993121983963,2.2032086793160857,20332544,6.375947570800781,6.640775442123413
9.136000000000001,10.03922976036001,8.232770239639992,4.542,5.2465253721478025,3.837474627852197,0.12881882609799503,2.2333769708871842,0.15422831166562234,0.10340934053036772,2.3006882794720833,2.166065662302285,20496384,6.4809496879577635,6.455026388168335
9.276,9.992815178410725,8.559184821589275,4.414,5.0533152586948,3.774684741305199,0.13542991089634596,2.227681651711464,0.17958488923619312,0.0912749325564988,2.290535266095737,2.1648280373271906,20660224,6.368978548049927,6.580362129211426
9.831999999999997,10.694795456640794,8.9692045433592,4.906000000000001,5.682456051557331,4.12954394844267,0.13853523405268786,2.186914238333702,0.16525279028941445,0.11181767781596129,2.25552727501951,2.1183012016478937,20824064,6.517919969558716,6.880162858963013
9.286000000000001,9.978534475676122,8.59346552432388,4.946,5.648341797132991,4.2436582028670085,0.13783913869410752,2.1969864696264265,0.167963763681449,0.10771451370676605,2.260208811291065,2.133764127961788,20987904,6.310683155059815,6.4960390567779545
9.424000000000001,10.144988210721925,8.703011789278078,4.85,5.440880698618596,4.2591193013814035,0.12533690216951068,2.2128813922405244,0.15999423800097345,0.09067956633804791,2.3113817149505747,2.114381069530474,21151744,6.422619390487671,6.554234409332276
9.558000000000002,10.458153320273832,8.657846679726172,4.7780000000000005,5.43905672978951,4.116943270210491,0.13497294122353193,2.2004075676202772,0.16226778041209183,0.10767810203497201,2.2489571229088714,2.151858012331683,21315584,6.641675806045532,6.664856004714966
9.172,9.976596793431344,8.367403206568657,4.954000000000001,5.847131569255057,4.060868430744944,0.13030181899666785,2.1961721539497376,0.1717538427033156,0.0888497952900201,2.2831463288413243,2.109197979058151,21479424,6.288849639892578,6.402734708786011
9.768,10.593503482730389,8.942496517269612,4.84,5.802995327091466,3.8770046729085337,0.12140166475437578,2.2024486303329467,0.15085435281828283,0.09194897669046874,2.2598639195968087,2.1450333410690847,21643264,6.609427881240845,6.7708563804626465
9.36,10.249134410536449,8.47086558946355,4.767999999999999,5.619314278043073,3.916685721956925,0.1162041221745312,2.1960957467556,0.14356327226373042,0.088844972085332,2.2592803245550632,2.132911168956137,21807104,6.316185569763183,6.498425626754761
9.06,9.902947210684038,8.217052789315963,4.812,5.454258514929931,4.16974148507007,0.12037748689763246,2.200029046833515,0.15655829579956915,0.08419667799569577,2.2941486703598173,2.105909423307213,21970944,6.240338897705078,6.257169532775879
9.65,10.556917857360853,8.743082142639148,4.8740000000000006,5.7700825854797095,3.9779174145202916,0.13376095909625288,2.1930231988430022,0.157981625132233,0.10954029306027277,2.2652444896671895,2.120801908018815,22134784,6.442109632492065,6.70809645652771
9.748,10.630822745515768,8.86517725448423,4.959999999999999,5.8913645902652725,4.028635409734726,0.13356178132817148,2.1765560120344163,0.16359674495522955,0.10352681770111341,2.2570876117121177,2.096024412356715,22298624,6.491649198532104,6.753278684616089
10.03,10.930588696353668,9.12941130364633,5.104,5.550569143582492,4.657430856417508,0.10869241259060798,2.206983333826065,0.1356395080477911,0.08174531713342487,2.262565826522721,2.1514008411294094,22462464,6.733535385131836,6.884530782699585
10.214000000000002,11.115423318979492,9.312576681020513,4.986,5.828902129550044,4.143097870449956,0.11543915895745153,2.2008856564760206,0.1393288852870022,0.09154943262790086,2.2493854022334916,2.1523859107185497,22626304,6.696172904968262,7.025646924972534
9.954,10.897273025162917,9.010726974837084,4.992,5.911182245259339,4.072817754740661,0.11877786889672275,2.1803776234388352,0.14132522327369199,0.09623051451975351,2.241217569991986,2.1195376768856846,22790144,6.638047170639038,6.840355253219604
9.868,11.071966776950262,8.664033223049739,5.215999999999999,5.787860122757304,4.6441398772426945,0.153658205922693,2.180526298284531,0.19671221035351877,0.11060420149186721,2.255807744997569,2.1052448515714928,22953984,6.342363023757935,6.757136344909668
9.876,10.595988888803154,9.156011111196845,4.968,5.680752411430505,4.255247588569495,0.11767861726693807,2.197721067070961,0.1504313352251266,0.08492589930874953,2.2427475155047554,2.1526946186371663,23117824,6.715755844116211,6.817684125900269
9.698,10.66068167116654,8.735318328833461,5.380000000000001,6.031521296658828,4.728478703341174,0.11821129107847805,2.190241549909115,0.14000695034751717,0.09641563180943893,2.2666391126888406,2.1138439871293895,23281664,6.6448358535766605,6.664341688156128
9.930000000000001,10.755990314713195,9.104009685286808,5.026,5.760795209565223,4.291204790434777,0.13429676955565809,2.175193578004837,0.16691804846439162,0.10167549064692455,2.243997190321092,2.106389965688582,23445504,6.595855855941773,6.809471178054809
9.791999999999998,10.896181144559169,8.687818855440828,5.012,5.60165752772266,4.4223424722773395,0.12237593936733897,2.202762296795845,0.16955304280428293,0.075198835930395,2.250604513143594,2.1549200804480964,23609344,6.596415901184082,6.722961664199829
9.878,10.474955609739954,9.281044390260046,5.014,5.5445883526803055,4.483411647319695,0.13246290683746337,2.1930034339427946,0.1555343146566885,0.10939149901823825,2.257824953951645,2.128181913933944,23773184,6.759966278076172,6.7384919166564945
10.112,10.810581419735739,9.413418580264262,4.87,5.876151082094533,3.863848917905467,0.1112513956148177,2.198193687200546,0.14000686097233736,0.08249593025729804,2.2416426862744836,2.1547446881266086,23937024,6.685868215560913,6.898590230941773
9.953999999999999,10.759434044475398,9.1485659555246,5.3100000000000005,6.059519846301618,4.560480153698383,0.1303968500345945,2.200971245765686,0.162063619879299,0.09873008018989002,2.2329031625990834,2.1690393289322887,24100864,6.651501560211182,6.775484085083008
9.822,10.562402593188327,9.081597406811671,5.324000000000001,6.18705503880112,4.460944961198882,0.11503188228234644,2.201192873716354,0.13821361956873704,0.09185014499595583,2.270832790657584,2.1315529567751246,24264704,6.605624628067017,6.675740909576416
10.172,10.8783257039072,9.465674296092802,5.425999999999999,6.012654924124906,4.839345075875093,0.11859718048945064,2.201389566063881,0.14032871633444283,0.09686564464445846,2.2845467294747164,2.1182324026530455,24428544,6.741416883468628,6.906970262527466
10.562,11.43347920227622,9.690520797723778,5.090000000000001,5.766298750553334,4.413701249446667,0.12119325161911543,2.178578847646713,0.15413434849534755,0.08825215474288331,2.2201628112473326,2.1369948840460937,24592384,6.817955780029297,7.108348655700683
10.012,11.051623008594943,8.972376991405058,5.05,5.531601495014291,4.5683985049857085,0.11785320374183354,2.1980308920145033,0.1510518034114095,0.08465460407225757,2.2414485446668224,2.154613239362184,24756224,6.632819890975952,6.786295461654663
9.85,10.40376890486917,9.29623109513083,5.267999999999999,6.015539965486795,4.520460034513203,0.11604601196013387,2.185075545310974,0.14287072193222286,0.08922130198804487,2.2226735089958023,2.1474775816261458,24920064,6.679230785369873,6.6829558372497555


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-dodgeball-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.626,0.7619558751948587,0.49004412480514126,0.5820000000000001,0.6994563748802083,0.46454362511979186,0.4115470700586835,2.707867959141731,0.44654688093000977,0.37654725918735726,2.707971191625644,2.7077647266578184,16384
1.012,1.1968675201326615,0.8271324798673385,1.08,1.3265765601187591,0.833423439881241,0.1610692801367905,2.6579930245876313,0.17504536138476942,0.1470931988888116,2.6781239877857557,2.637862061389507,180224
1.2559999999999998,1.5185718949164206,0.9934281050835789,1.3800000000000001,1.6530567706540162,1.106943229345984,0.12952074538916344,2.4958739802241325,0.14799218682844903,0.11104930394987786,2.6963216589079146,2.2954263015403504,344064
1.262,1.3974843164355195,1.1265156835644805,1.3900000000000001,1.5978942038634074,1.1821057961365928,0.11991830140145285,2.4692721858620645,0.1341621729148955,0.10567442988801021,2.6581374503562785,2.2804069213678506,507904
1.4380000000000002,1.5955944161447355,1.2804055838552648,1.528,1.8041448895054912,1.2518551104945088,0.11095180789836574,2.428972578048706,0.12981650311698653,0.09208711267974494,2.5454527046225293,2.312492451474883,671744
1.3439999999999999,1.5795928691620353,1.1084071308379644,1.472,1.690577217477028,1.253422782522972,0.10709103430724802,2.474906885623932,0.13399870819963988,0.08018336041485617,2.5657226634005474,2.384091107847316,835584
1.366,1.6513839518963882,1.080616048103612,1.328,1.620054789380349,1.0359452106196512,0.10411171246216525,2.394353124499321,0.12858785000157646,0.07963557492275404,2.5555364611275326,2.233169787871109,999424
1.4140000000000001,1.5694477404145846,1.2585522595854157,1.48,1.6961480973777008,1.2638519026222992,0.0923696905167566,2.4823758363723756,0.11386274493975254,0.07087663609376066,2.5386344006973394,2.426117272047412,1163264
1.342,1.5775334371166863,1.106466562883314,1.5499999999999998,1.7983948469674842,1.3016051530325154,0.09406197547602152,2.44337403178215,0.11568866029109828,0.07243529066094476,2.5133686586865447,2.3733794048777557,1327104
1.5820000000000003,1.740354033734541,1.4236459662654597,1.6059999999999999,1.8052084335564134,1.4067915664435864,0.08213601562504962,2.372391465306282,0.09858085234989666,0.06569117890020257,2.470240139694238,2.274542790918326,1490944
1.5799999999999996,1.7686796226411317,1.3913203773588676,1.496,1.7139541236132043,1.2780458763867957,0.09489092022284033,2.2985919773578645,0.11464846842316735,0.07513337202251331,2.3793950858080763,2.2177888689076526,1654784
1.6200000000000003,1.815754948851875,1.4242450511481257,1.69,1.987758291236365,1.392241708763635,0.07551536127510995,2.274021661281586,0.08839916671219612,0.06263155583802378,2.4514635609929787,2.096579761570193,1818624
1.65,1.8912053067409587,1.4087946932590412,1.5319999999999998,1.81698421008891,1.2470157899110896,0.08827694894538982,2.3318215921521186,0.10998032348176688,0.06657357440901275,2.5119579847316547,2.1516851995725825,1982464
1.6839999999999997,1.8550672382427444,1.512932761757255,1.612,1.9318999843701152,1.292100015629885,0.08635104126296933,2.340648514032364,0.10417967850968653,0.06852240401625213,2.432839801705029,2.248457226359699,2146304
1.5100000000000002,1.62216059914248,1.3978394008575206,1.6260000000000001,1.8272063617284504,1.4247936382715498,0.07769915649098233,2.27431378364563,0.09617206832751726,0.0592262446544474,2.3776273936736243,2.1710001736176356,2310144
1.524,1.696,1.352,1.616,1.9139664410634192,1.318033558936581,0.07836101516667333,2.2667913496494294,0.09457939950067698,0.06214263083266969,2.3592439574551958,2.174338741843663,2473984
1.53,1.7055562587890276,1.3544437412109724,1.6139999999999997,1.7860581297120246,1.4419418702879747,0.076840640982199,2.2615947246551515,0.09240911334367403,0.061272168620723974,2.4196696735751084,2.1035197757351947,2637824
1.6179999999999999,1.7683196593929082,1.4676803406070915,1.484,1.642442418562707,1.325557581437293,0.07921138171934415,2.3272538065910338,0.10294610175765682,0.05547666168103148,2.4845979399797704,2.169909673202297,2801664
1.686,1.8494747686953554,1.5225252313046445,1.7280000000000002,1.9527131504830104,1.50328684951699,0.07907424473928078,2.3389095097780226,0.09585112767999872,0.062297361798562836,2.4302041262406835,2.2476148933153617,2965504
1.5859999999999999,1.8176980794050739,1.3543019205949258,1.674,1.8075814358359723,1.5404185641640276,0.08077166100653504,2.368365377187729,0.1020401438238517,0.059503178189218395,2.441881030741283,2.294849723634175,3129344
1.6580000000000001,1.844,1.4720000000000002,1.6780000000000002,1.8301709564930182,1.5258290435069821,0.09053034031660187,2.329960736632347,0.12135629784555854,0.059704382787645206,2.4558189825062113,2.2041024907584825,3293184
1.6060000000000003,1.7757174121886146,1.436282587811386,1.6920000000000002,1.920245481882994,1.4637545181170064,0.07341862968169151,2.357566606998444,0.0837912151537896,0.06304604420959342,2.4550750948699496,2.260058119126938,3457024
1.634,1.835405064484486,1.4325949355155139,1.6220000000000003,1.8592256309929434,1.3847743690070573,0.08217197743037503,2.355391526222229,0.10691434170063185,0.057429613160118215,2.4512283797048697,2.259554672739588,3620864
1.614,1.7725055204085967,1.4554944795914035,1.682,1.9069355463238302,1.4570644536761697,0.08286564378067847,2.304137408733368,0.10015252925611419,0.06557875830524275,2.469837078101121,2.1384377393656147,3784704
1.566,1.7744322431870847,1.3575677568129154,1.6760000000000002,1.9002855323020191,1.4517144676979812,0.07560362946242091,2.304198941588402,0.09322869614191888,0.057978562782922946,2.36995009678934,2.238447786387464,3948544
1.5699999999999998,1.770449494885869,1.3695505051141308,1.616,1.85579991659715,1.3762000834028503,0.09066751546019476,2.2801752537488937,0.1141959409838959,0.06713908993649362,2.397126485556033,2.1632240219417547,4112384
1.6939999999999997,1.8205069168069474,1.567493083193052,1.6,1.8465765601187591,1.353423439881241,0.0743239322625514,2.3512059271335604,0.09369859428189367,0.05494927024320915,2.4464489179701667,2.255962936296954,4276224
1.546,1.7161881311960385,1.3758118688039616,1.634,1.7623900307656322,1.5056099692343676,0.07114344164729114,2.3064926654100417,0.08330519149000497,0.05898169180457731,2.386190739580872,2.2267945912392113,4440064
1.5960000000000003,1.7888315326911035,1.403168467308897,1.6799999999999997,2.0338361202590822,1.326163879740917,0.07134752647123398,2.346361866593361,0.08993763645069619,0.05275741649177176,2.4198951965861824,2.2728285366005396,4603904
1.5799999999999996,1.768891503249881,1.3911084967501182,1.6039999999999999,1.907420500296206,1.3005794997037938,0.07671562306996843,2.3325614750385286,0.08982708037635834,0.06360416576357852,2.413999732172181,2.251123217904876,4767744
1.702,1.8951734971469947,1.5088265028530052,1.654,1.8899745749016195,1.4180254250983804,0.07193621634505684,2.3407547146081926,0.0885343433554937,0.055338089334619985,2.456448693492653,2.225060735723732,4931584
1.6179999999999999,1.83552241263833,1.4004775873616697,1.67,1.9441167634421506,1.3958832365578493,0.07897552620205608,2.345988875627518,0.09814028596260276,0.059810766441509414,2.4693766810911577,2.222601070163878,5095424
1.6260000000000001,1.920353528940966,1.3316464710590343,1.6800000000000002,1.9137520053389918,1.4462479946610085,0.07036017453194487,2.345102828741074,0.08074619268678272,0.05997415637710703,2.4059329494552895,2.284272708026858,5259264
1.7419999999999998,1.9664014260204241,1.5175985739795754,1.6320000000000001,1.8511255347968374,1.4128744652031628,0.07867844497474527,2.3308152347803115,0.10274848102434794,0.05460840892514259,2.407227307107875,2.254403162452748,5423104
1.554,1.8061983346495374,1.3018016653504627,1.6300000000000001,1.7775804865149862,1.482419513485014,0.07591317346216071,2.3367198020219804,0.09523539727546007,0.056590949648861355,2.410591584072033,2.2628480199719276,5586944
1.7260000000000002,1.88700931650063,1.5649906834993703,1.73,1.9484032966784155,1.5115967033215845,0.07911877371370787,2.3454970717430115,0.099246227669991,0.05899131975742474,2.4207837019338267,2.270210441552196,5750784
1.6260000000000001,1.7366526095489845,1.5153473904510157,1.636,1.863121113065254,1.4088788869347457,0.07455613001042764,2.3301523327827454,0.08519179983045215,0.06392046019040314,2.4092517916681024,2.2510528738973883,5914624
1.754,1.9645326577992117,1.5434673422007883,1.528,1.7093725447800743,1.3466274552199258,0.07834923153018782,2.3621366739273073,0.10120685066363153,0.0554916123967441,2.453563154197958,2.2707101936566567,6078464
1.7400000000000002,1.9037070554374491,1.5762929445625513,1.5160000000000002,1.8163731013256683,1.2156268986743322,0.08259879866511453,2.336979678273201,0.10950455034257037,0.0556930469876587,2.4117199882963147,2.2622393682500874,6242304
1.6560000000000001,1.8363995565404752,1.4756004434595251,1.634,1.865179583873663,1.402820416126337,0.09330781666665437,2.3693788290023803,0.11854860822904635,0.0680670251042624,2.4349115499379734,2.303846108066787,6406144
1.6219999999999999,1.8149663183045164,1.4290336816954834,1.612,1.7953466661818536,1.4286533338181466,0.07711647921759218,2.349329400062561,0.09416147265300852,0.060071485782175846,2.4712109082612943,2.2274478918638274,6569984
1.55,1.744164878389476,1.355835121610524,1.6379999999999995,1.8231377865266833,1.4528622134733156,0.07532605034713111,2.358876895904541,0.0905751800798875,0.06007692061437472,2.461724007819274,2.2560297839898085,6733824
1.764,1.9437331355092877,1.5842668644907123,1.534,1.765179583873663,1.302820416126337,0.09366324588966865,2.346233907341957,0.116484520853424,0.0708419709259133,2.426713238121408,2.265754576562506,6897664
1.766,1.879154761278525,1.652845238721475,1.5539999999999998,1.7844864421175353,1.3235135578824644,0.08701781616546209,2.302047085762024,0.10824635776881036,0.06578927456211381,2.3599068385646054,2.244187332959443,7061504
1.794,2.0026240638085646,1.5853759361914355,1.548,1.7117559159236697,1.3842440840763304,0.0735282291606482,2.292721596360207,0.09036110529375374,0.056695353027542666,2.38754178129262,2.1979014114277935,7225344
1.6919999999999997,1.8749098138427787,1.5090901861572208,1.7879999999999998,2.0629836358767553,1.5130163641232444,0.0828560445664657,2.3016125321388246,0.10564744935645853,0.06006463977647287,2.3749567424783544,2.2282683217992947,7389184
1.828,2.0916967955815924,1.564303204418408,1.764,1.9568315326911032,1.5711684673088968,0.08598862134644553,2.273529627919197,0.09926754303234409,0.07270969966054697,2.395823494832759,2.151235761005635,7553024
1.6720000000000002,1.8431607431626775,1.5008392568373228,1.6000000000000003,1.7584929020492719,1.4415070979507287,0.08649826965087812,2.3307153195142747,0.10106338632684585,0.07193315297491039,2.451355135521244,2.2100755035073054,7716864
1.9420000000000002,2.2109907061591536,1.6730092938408467,1.6599999999999997,1.8224807680927189,1.4975192319072805,0.08310064498542079,2.286446052789688,0.09196832907401037,0.07423296089683121,2.3775370804582616,2.1953550251211142,7880704
1.716,1.9668864284890675,1.4651135715109325,1.642,1.9019153708421261,1.3820846291578737,0.09482348520929611,2.2337583780288695,0.12756337562660397,0.06208359479198826,2.374035561405946,2.093481194651793,8044544
1.8240000000000003,2.176227199404021,1.4717728005959791,1.718,2.012815196351884,1.4231848036481158,0.08483277484774585,2.2616846412420273,0.1092058876756091,0.06045966201988259,2.394030073204307,2.1293392092797476,8208384
2.04,2.258357505023299,1.8216424949767012,1.6280000000000001,1.9401794355815258,1.3158205644184744,0.08062011967930525,2.2827355399727822,0.10426259705869421,0.056977642299916295,2.4270888779814643,2.1383822019641,8372224
1.972,2.325519447838446,1.6184805521615535,1.566,1.8445749450327507,1.2874250549672495,0.08572364350159958,2.244189587235451,0.10389418530183069,0.06755310170136848,2.4127592177180825,2.0756199567528193,8536064
1.9080000000000001,2.1751628716719447,1.6408371283280554,1.7,1.999599732977184,1.400400267022816,0.07559999000901974,2.2313667610287666,0.09731554865349046,0.053884431364549006,2.368281529438203,2.09445199261933,8699904
2.1820000000000004,2.480857825729895,1.8831421742701058,1.714,1.915405064484486,1.512594935515514,0.0905743690880222,2.196295419335365,0.12584195145893526,0.05530678671710914,2.349130313212599,2.0434605254581313,8863744
2.1340000000000003,2.458104921283217,1.8098950787167838,1.652,1.8956719105682884,1.4083280894317114,0.11032880089866612,2.2496492594480513,0.153491531397344,0.06716607039998822,2.3606238812205995,2.138674637675503,9027584
2.196,2.444,1.9480000000000002,1.6599999999999997,1.7738419957660614,1.546158004233938,0.08925849693930807,2.205164796113968,0.12428393105436036,0.05423306282425577,2.3113666235309034,2.0989629686970326,9191424
2.064,2.309894286228859,1.8181057137711412,1.7959999999999998,2.0425441136997593,1.5494558863002401,0.09373771575176051,2.202810251712799,0.12011473275373266,0.06736069874978837,2.337458473361051,2.068162030064547,9355264
2.3020000000000005,2.654073855888222,1.9499261441117792,1.766,1.9601236719207629,1.5718763280792372,0.08746643677974737,2.186975446343422,0.11027338975526135,0.06465948380423339,2.3405524625371226,2.0333984301497217,9519104
2.192,2.5136457678875943,1.8703542321124063,1.8200000000000003,2.031849002829846,1.6081509971701544,0.11064476182477341,2.1485257372260094,0.15116093140746245,0.07012859224208437,2.2631079870672304,2.0339434873847884,9682944
2.3180000000000005,2.637430743667544,1.9985692563324569,1.6780000000000002,1.8589861873182594,1.497013812681741,0.09683975898660714,2.195000295341015,0.13525770914371152,0.05842180882950276,2.315598407776398,2.074402182905632,9846784
2.296,2.6598461213205384,1.9321538786794614,1.8240000000000003,2.078998039208148,1.5690019607918526,0.10114891115938207,2.176974442601204,0.1451731191727601,0.05712470314600405,2.290388424459139,2.063560460743269,10010624
2.3240000000000003,2.672,1.9760000000000002,1.932,2.2214408402420087,1.6425591597579912,0.11132763589007984,2.197039598226547,0.15586026632940103,0.06679500545075863,2.2759050042322415,2.118174192220853,10174464
2.502,2.9427675124144246,2.061232487585575,1.8780000000000001,2.2101987356989787,1.5458012643010213,0.10854963440861964,2.219348019361496,0.13501138983821628,0.08208787897902302,2.3047402992553665,2.1339557394676256,10338304
2.532,2.8696625534464846,2.1943374465535155,1.8020000000000003,2.0171185719550966,1.586881428044904,0.10290742275408568,2.2167707562446592,0.13712195824109097,0.0686928872670804,2.313339151748412,2.1202023607409064,10502144
2.4579999999999997,2.863901465875648,2.0520985341243514,1.8659999999999997,2.166805585054533,1.5651944149454664,0.11586242879533928,2.1957144767045973,0.14627437870565346,0.0854504788850251,2.287000757092952,2.104428196316243,10665984
2.5759999999999996,2.9736732326923696,2.1783267673076296,1.7920000000000003,1.9409160837518906,1.64308391624811,0.09273829306993216,2.189642031490803,0.12239356178665238,0.06308302435321193,2.275905567770937,2.1033784952106687,10829824
2.5719999999999996,2.9388460167427195,2.2051539832572797,1.6880000000000002,1.8398420231688186,1.5361579768311817,0.1348472787119034,2.1911592543125153,0.17434858313890705,0.09534597428489977,2.287020472157104,2.0952980364679266,10993664
2.502,2.7787598236738846,2.225240176326115,1.7740000000000002,1.9564390309116997,1.5915609690883008,0.10599569025863373,2.2179159283638,0.15388204033344552,0.05810934018382194,2.2874001724991215,2.1484316842284787,11157504
2.602,2.8566291420870753,2.3473708579129244,1.8880000000000003,2.1466426105652356,1.629357389434765,0.10937530380259781,2.1485644415020944,0.13882175335015212,0.07992885425504352,2.255706620471888,2.0414222625323006,11321344
2.588,2.990512111619017,2.185487888380983,1.8159999999999996,2.1209983606513316,1.5110016393486676,0.11242350312467246,2.187677171826363,0.13350017052881522,0.0913468357205297,2.2668878200056812,2.1084665236470443,11485184
2.688,3.0926924758381356,2.2833075241618648,1.8219999999999998,2.0472909230306446,1.5967090769693548,0.09781545469433894,2.1637515276670456,0.13490209524291608,0.06072881414576182,2.253903354585477,2.073599700748614,11649024
2.872,3.483503066222893,2.2604969337771066,1.8920000000000001,2.1266401500169994,1.6573598499830007,0.11952720495044356,2.208084025979042,0.14977773932796293,0.0892766705729242,2.262755941002595,2.153412110955489,11812864
2.7440000000000007,3.2823530440147994,2.205646955985202,1.8359999999999999,2.0839999999999996,1.5879999999999999,0.1469598616369896,2.188602167367935,0.20945461634296672,0.08446510693101247,2.246234245067249,2.130970089668621,11976704
2.7199999999999998,3.2049742261192855,2.235025773880714,1.9,2.305462698654266,1.4945373013457341,0.12423218702897428,2.245176574587822,0.15536621493699812,0.09309815912095043,2.3035077137505926,2.1868454354250515,12140544
2.7359999999999998,3.076329252342492,2.3956707476575074,1.89,2.0340138882191576,1.7459861117808424,0.13812249666079873,2.188159814476967,0.17449886689362815,0.10174612642796933,2.2759177837326474,2.1004018452212865,12304384
2.9259999999999997,3.3813723750953715,2.470627624904628,1.8559999999999999,2.095633052812002,1.6163669471879973,0.10481080572741723,2.1897439479827883,0.13319097486552542,0.07643063658930904,2.26695171712389,2.1125361788416863,12468224
3.1540000000000004,3.594458851653591,2.7135411483464096,1.8339999999999996,2.1063306813416363,1.561669318658363,0.12918974808417258,2.177296294271946,0.18697070024679135,0.0714087959215538,2.2797439291490864,2.0748486593948057,12632064
3.0100000000000002,3.5073730993932024,2.512626900606798,1.932,2.306827960536564,1.5571720394634359,0.12468818010141447,2.198240466415882,0.16736742982359898,0.08200893037922997,2.2821136697177735,2.1143672631139907,12795904
3.088,3.512471436023674,2.663528563976326,1.9220000000000002,2.0998651174345326,1.7441348825654677,0.11866578394029699,2.1859159976243974,0.16422471165316255,0.07310685622743143,2.2627182037631943,2.1091137914856004,12959744
3.024,3.368302192848085,2.679697807151915,1.984,2.2156549157691243,1.7523450842308759,0.12376853376626962,2.1529674366116525,0.16895396266829157,0.07858310486424766,2.277566852083792,2.0283680211395128,13123584
3.2620000000000005,3.7367588861727605,2.7872411138272404,1.9040000000000004,2.1507063031217486,1.6572936968782521,0.13917341009817183,2.1702392429113386,0.1730182841920742,0.10532853600426945,2.2306217807864694,2.109856705036208,13287424
3.444,3.750045748214217,3.137954251785783,1.966,2.0909159717570174,1.8410840282429823,0.1453681500835551,2.1831343293190004,0.18343515565672217,0.10730114451038805,2.260600304536908,2.105668354101093,13451264
3.3620000000000005,3.7106488204483137,3.0133511795516874,2.058,2.373398161059953,1.7426018389400468,0.1592709317234241,2.2226434379816054,0.20773258813344356,0.11080927531340465,2.271886787064985,2.1734000888982257,13615104
3.2600000000000002,3.5748332892182786,2.945166710781722,2.242,2.6087642294444757,1.8752357705555243,0.14937056280258626,2.2086787641048433,0.18211276901185097,0.11662835659332153,2.2473018320249825,2.170055696184704,13778944
3.2940000000000005,3.8098333064081853,2.7781666935918157,2.054,2.2714488445588983,1.8365511554411014,0.13034956706687803,2.1916570365428925,0.16721454110166883,0.09348459303208721,2.259590569758767,2.123723503327018,13942784
3.2760000000000007,3.6778756026434056,2.8741243973565958,2.118,2.284,1.952,0.16071701450273393,2.192498078942299,0.2088100201662093,0.11262400883925855,2.2452552060836646,2.1397409518009334,14106624
3.5739999999999994,3.864936419170924,3.283063580829075,2.0580000000000003,2.264581702965195,1.8514182970348054,0.1176222463293621,2.194095292687416,0.1528597341385461,0.08238475852017813,2.253411786384375,2.134778798990457,14270464
3.396,4.032477807939915,2.7595221920600843,2.1,2.436214217426926,1.7637857825730745,0.15547642380826998,2.165859654545784,0.2092657110576572,0.10168713655888276,2.226776789300094,2.104942519791474,14434304
3.6159999999999997,4.135060690093171,3.0969393099068276,2.136,2.4332944668169927,1.8387055331830073,0.14145252397283908,2.217519909143448,0.18321314791344762,0.09969190003223057,2.28232786434708,2.1527119539398156,14598144
3.5460000000000003,4.07219768148482,3.0198023185151803,2.18,2.506067477679084,1.8539325223209162,0.14066270100884135,2.205240014195442,0.17293027039315093,0.10839513162453177,2.255605714944657,2.154874313446227,14761984
3.568,4.183220285751372,2.952779714248628,2.136,2.551769166725961,1.720230833274039,0.13959452308610903,2.2089715868234636,0.17776323193140653,0.10142581424081154,2.2565268428000977,2.1614163308468295,14925824
3.8739999999999997,4.300806747837941,3.4471932521620583,1.9119999999999997,2.185232501727009,1.6387674982729907,0.1427174161498745,2.2350418001413344,0.19358432237142575,0.09185050992832323,2.283341659454944,2.1867419408277247,15089664
3.5780000000000003,3.915455182209431,3.24054481779057,2.128,2.2963330033000067,1.9596669966999936,0.15590951039662784,2.2114528477191926,0.19164004909121254,0.12017897170204314,2.2770515524433748,2.1458541429950104,15253504
3.8540000000000005,4.500160970656694,3.2078390293433072,2.092,2.3023711006768752,1.881628899323125,0.14844054810495838,2.203676201403141,0.19270078507386146,0.10418031113605532,2.2836779456837433,2.1236744571225388,15417344
3.9820000000000007,4.602415989478028,3.361584010521973,2.2800000000000002,2.5553906316489363,2.004609368351064,0.15387031054124234,2.166169311106205,0.1789798548967341,0.12876076618575058,2.235259872800881,2.0970787494115286,15581184
3.8280000000000007,4.517997101443188,3.138002898556813,2.354,2.627064095039974,2.0809359049600262,0.15314157921303473,2.16668301820755,0.17949081710188103,0.12679234132418843,2.2485474402214,2.0848185961937,15745024
3.734000000000001,4.178256682560883,3.289743317439119,2.3720000000000003,2.729905015332281,2.01409498466772,0.1492880817709697,2.191287115216255,0.19125811944103857,0.10731804410090082,2.2564966672129403,2.12607756321957,15908864
3.8660000000000005,4.546296993966607,3.185703006033395,2.2939999999999996,2.5861711826994576,2.0018288173005416,0.15693997405469412,2.1871068090200425,0.2057234991549476,0.10815644895444067,2.2360468069362915,2.1381668111037935,16072704
3.7279999999999993,4.218648550390195,3.237351449609804,2.228,2.5167490259723833,1.9392509740276171,0.13042652686126527,2.179973801970482,0.16075691804361206,0.10009613567891848,2.2251394463862897,2.1348081575546742,16236544
3.836,4.369801461219431,3.3021985387805683,2.3560000000000003,2.6705536520214004,2.0414463479786003,0.18431328762736582,2.213902422785759,0.2375853609480143,0.13104121430671734,2.265246338503028,2.1625585070684896,16400384
4.154,4.781059805760184,3.5269401942398155,2.4400000000000004,3.0050486704700763,1.8749513295299247,0.13915159180760378,2.1870201408863066,0.19347649187451374,0.08482669174069382,2.239964278513476,2.1340760032591373,16564224
4.144,4.7804149589693825,3.507585041030618,2.0060000000000002,2.280961815530812,1.7310381844691887,0.17307379530328842,2.208776405453682,0.22836492304566997,0.11778266756090688,2.251301697593764,2.1662511133136,16728064
4.022,4.553973683559629,3.4900263164403715,2.316,2.6173038333642635,2.014696166635736,0.13304548231988314,2.177116110920906,0.15805604412164137,0.10803492051812492,2.2250504269774396,2.1291817948643725,16891904
4.144,4.809059395843709,3.478940604156291,2.268,2.5214876722840778,2.014512327715922,0.15537021782042246,2.2091638147830963,0.18711080989045886,0.12362962575038604,2.266695459897043,2.1516321696691496,17055744
4.424,5.108268952970979,3.7397310470290215,2.3,2.6826225293941794,1.9173774706058202,0.16179024688899513,2.208056652545929,0.1949533450079738,0.12862714877001646,2.2572946883600853,2.1588186167317724,17219584
4.266,4.816494323313147,3.7155056766868526,2.22,2.6747526800360832,1.7652473199639174,0.1474069287586543,2.2187815487384794,0.18259611498780637,0.11221774252950222,2.2727148828326564,2.1648482146443024,17383424
4.264,5.0045295402615615,3.5234704597384385,2.4,2.8500666617291266,1.9499333382708735,0.145342553122383,2.257348266243935,0.20257277894790676,0.08811232729685924,2.3172202705580878,2.197476261929782,17547264
4.306,5.131593120126373,3.4804068798736267,2.3560000000000003,2.7068617961534143,2.0051382038465864,0.14789716067413483,2.18391338288784,0.1788949779892584,0.11689934335901127,2.2580750473164946,2.1097517184591856,17711104
4.575999999999999,5.3915390855133785,3.760460914486619,2.4699999999999998,2.897574554902417,2.0424254450975825,0.15500411349866122,2.1948624938726424,0.19089341844739527,0.11911480854992719,2.272687788532062,2.1170371992132226,17874944
4.588,5.126234149789847,4.049765850210153,2.396,2.7106807906434707,2.081319209356529,0.1443439413172503,2.2025004982948304,0.18900005705521727,0.09968782557928337,2.256032622275066,2.148968374314595,18038784
4.528,5.219676224833556,3.8363237751664436,2.392,2.6920266654815865,2.0919733345184133,0.1639654253557738,2.184930291771889,0.21793051803137153,0.11000033268017606,2.2466642260729617,2.123196357470816,18202624
4.6819999999999995,5.614242457732965,3.7497575422670337,2.206,2.5202037555472563,1.8917962444527436,0.13502365949874118,2.2503634691238403,0.17085422482566145,0.0991930941718209,2.316067970709324,2.1846589675383568,18366464
4.710000000000001,5.314400529450464,4.105599470549538,2.582,2.846491965851517,2.317508034148483,0.14143283627927297,2.2058450877666473,0.18105088455395357,0.10181478800459237,2.291835562929039,2.119854612604256,18530304
4.502,5.263443366245974,3.740556633754026,2.652,3.0131315549768534,2.290868445023147,0.15580403387753497,2.2450052589178084,0.18586653710169462,0.12574153065337532,2.2850251803407584,2.2049853374948585,18694144
4.9719999999999995,5.725986737283885,4.218013262716114,2.738,3.1800361976128197,2.2959638023871802,0.1332720296250449,2.239572611451149,0.15941533756037948,0.1071287216897103,2.289839825883363,2.189305397018935,18857984
4.628000000000001,4.981519447838448,4.274480552161554,2.322,2.679821184392428,1.9641788156075721,0.1545495389650265,2.2416369676589967,0.1910995443430233,0.11799953358702969,2.2947184188952456,2.1885555164227477,19021824
4.793999999999999,5.386489662357073,4.201510337642924,2.484,2.7128755120147194,2.2551244879852805,0.16808774445412883,2.2660058081150054,0.19279975847135578,0.14337573043690188,2.3108372766290994,2.2211743396009114,19185664
4.946,5.520877378229479,4.37112262177052,2.818,3.2033777367726373,2.432622263227363,0.13885615262099435,2.2423740684986115,0.1830853414883704,0.09462696375361829,2.3006011116176563,2.1841470253795667,19349504
4.672,5.21768855586314,4.126311444136859,2.632,3.042190199785417,2.2218098002145834,0.14424677946501308,2.2582480132579805,0.1766163119055013,0.11187724702452484,2.3268563964604563,2.1896396300555048,19513344
4.898,5.833754241240722,3.9622457587592774,2.86,3.3090879646572593,2.4109120353427405,0.1443447166639897,2.233919247984886,0.18585987631212522,0.1028295570158542,2.274048535520059,2.1937899604497133,19677184
4.906000000000001,5.575032136746809,4.236967863253192,2.5140000000000002,2.867615610515147,2.1603843894848533,0.150573341253524,2.2456975132226944,0.19265646715344004,0.10849021535360798,2.294296898360655,2.197098128084734,19841024
5.046,5.6571006463750475,4.434899353624953,2.7539999999999996,3.176662986314155,2.331337013685844,0.15341019046803311,2.2444921165704725,0.1975285751443216,0.10929180579174463,2.328052613235029,2.160931619905916,20004864
5.17,5.893505355888952,4.446494644111048,2.968,3.5501477475692917,2.385852252430708,0.15351600165789323,2.2393791735172273,0.19686555183253945,0.110166451483247,2.281190420296798,2.1975679267376567,20168704
5.256,5.924419030249738,4.587580969750262,2.9299999999999997,3.3434005321718874,2.516599467828112,0.1545957755607863,2.2495676636695863,0.18832201948539418,0.1208695316361784,2.30760717317006,2.1915281541691125,20332544
5.176,5.931025827372813,4.420974172627187,2.884,3.196640368474706,2.571359631525294,0.15992329431076843,2.282368767261505,0.21640939512718335,0.10343719349435351,2.32670770922023,2.23802982530278,20496384
5.0280000000000005,5.948573734146266,4.107426265853735,2.7720000000000002,3.159009043821976,2.3849909561780245,0.1499807324312213,2.2731027364730836,0.20139884376570572,0.09856262109673686,2.3036392998326276,2.2425661731135396,20660224
4.981999999999999,5.444899557139558,4.519100442860441,2.724,3.056361249245456,2.3916387507545442,0.1515398814342916,2.2822585999965668,0.1948979355557971,0.1081818273127861,2.335300113198346,2.2292170867947876,20824064
5.369999999999999,6.054470598345903,4.685529401654096,2.624,3.157951308641528,2.090048691358472,0.13548426466683544,2.268989536166191,0.16499696012538417,0.10597156920828671,2.3214322066556425,2.2165468656767393,20987904
5.484,6.134402952022821,4.833597047977179,2.838,3.399031193428672,2.276968806571328,0.1416822971258726,2.284358835220337,0.173249716812992,0.11011487743875319,2.3413970560338377,2.2273206144068363,21151744
5.266,5.9324563001427775,4.599543699857223,2.636,2.9253855559629747,2.3466144440370256,0.14307529296105104,2.278349053859711,0.19683426687224367,0.0893163190498584,2.316490501635384,2.240207606084038,21315584
5.452,6.065201435092907,4.838798564907093,2.6739999999999995,3.055580921954963,2.292419078045036,0.14658829315255084,2.255789139866829,0.1817012499228035,0.11147533638229817,2.316743311920252,2.1948349678134056,21479424
5.308,6.059648854186581,4.5563511458134185,2.6800000000000006,2.965096474899288,2.3949035251007134,0.16185460871913365,2.2657775074243545,0.20291184137142088,0.12079737606684643,2.3205345432546394,2.2110204715940696,21643264
5.489999999999999,6.422148056909415,4.557851943090584,3.0380000000000003,3.4144518561516204,2.66154814384838,0.15893068312563827,2.2364787071943284,0.17957173235066537,0.13828963390061116,2.317208595625414,2.155748818763243,21807104
5.554,6.365470270558324,4.742529729441676,3.0380000000000003,3.3280275848949548,2.7479724151050458,0.171870156046417,2.2590732663869857,0.22597882740256667,0.11776148469026734,2.3178578886568046,2.2002886441171667,21970944
5.741999999999999,6.78386179505729,4.700138204942708,3.0940000000000003,3.5644083332595207,2.62359166674048,0.14411863196227281,2.2566134929656982,0.17969564265564122,0.1085416212689044,2.2942454786678574,2.218981507263539,22134784
5.3759999999999994,6.085467405875702,4.6665325941242966,2.794,3.2959203124002854,2.2920796875997147,0.1598051226439161,2.2435156226158144,0.19559872064944228,0.12401152463838992,2.2804648220102384,2.2065664232213904,22298624
5.7940000000000005,6.61823540326778,4.969764596732221,3.0060000000000002,3.509352759007041,2.5026472409929594,0.16776012418170766,2.262532648444176,0.22941389561016207,0.10610635275325325,2.32720618213593,2.197859114752422,22462464
5.864,6.565187564065422,5.162812435934578,2.82,3.1985234470940997,2.4414765529059,0.16493934017295636,2.298196789622307,0.1957183339664455,0.13416034637946722,2.3603630502048567,2.2360305290397573,22626304
6.3839999999999995,6.932218934368377,5.835781065631622,3.028,3.496034186785538,2.559965813214462,0.16248260840980536,2.286519116163254,0.2094865470172682,0.1154786698023425,2.3275367304290757,2.245501501897432,22790144
6.0920000000000005,6.757323981230198,5.426676018769803,3.044,3.4076261816756324,2.6803738183243677,0.1773274057234327,2.2567442089319227,0.2126858134737482,0.14196899797311718,2.33957070550088,2.1739177123629654,22953984
5.924,6.628204515748089,5.219795484251912,2.934,3.4742999167129307,2.3937000832870696,0.14726849540343712,2.2653677344322203,0.181528843809685,0.11300814699718922,2.3088505661477803,2.2218849027166603,23117824
6.118,6.740796917140733,5.495203082859268,3.0700000000000003,3.642520741982332,2.4974792580176683,0.1373125502425763,2.2741554379463196,0.17387933877292844,0.10074576171222414,2.3384540565889904,2.2098568193036487,23281664
5.694000000000001,6.4980422874451325,4.889957712554869,3.0820000000000003,3.592721058896146,2.571278941103855,0.15269850456259312,2.2614156901836395,0.18995785652772745,0.1154391525974588,2.351039356924322,2.171792023442957,23445504
6.004,6.553166641375821,5.454833358624178,3.184,3.694748470384396,2.6732515296156043,0.15175383413831392,2.268629488348961,0.1892189921806693,0.11428867609595857,2.322806867399189,2.2144521092987333,23609344
5.706000000000001,6.2709814156235595,5.141018584376443,3.268,3.78345707871752,2.7525429212824797,0.14737593765474022,2.2885744661092757,0.1816994694745973,0.11305240583488313,2.355696776579498,2.2214521556390534,23773184
5.8740000000000006,6.609176169363508,5.138823830636493,3.004,3.4566190451141003,2.5513809548858997,0.15293251714772643,2.2649066656827928,0.18934992548772922,0.11651510880772364,2.3106041246314475,2.219209206734138,23937024
6.232,7.023009481611947,5.440990518388054,3.342,3.7348816615725404,2.9491183384274597,0.1614212683195041,2.264507755637169,0.19986257315038436,0.12297996348862383,2.3245985883610354,2.2044169229133024,24100864
6.266,7.174451429631766,5.357548570368234,2.9599999999999995,3.552418770803221,2.367581229196778,0.1492533167513708,2.2956492364406587,0.1866091471988999,0.11189748630384169,2.328703890866152,2.2625945820151654,24264704
6.198,7.124388687322984,5.271611312677017,3.1500000000000004,3.688312177086865,2.6116878229131357,0.13064436724202497,2.297713854908943,0.16934628079488376,0.09194245368916618,2.3636900305741175,2.2317376792437686,24428544
5.999999999999999,6.936162379077475,5.0638376209225235,3.042,3.652471948577492,2.4315280514225077,0.16454249568697477,2.2898989468812943,0.21624044683519023,0.11284454453875932,2.3476002724988185,2.23219762126377,24592384
6.306,7.081321868645532,5.530678131354468,3.55,4.014262856580192,3.0857371434198075,0.14566366430371996,2.276168939471245,0.18400100392038407,0.10732632468705586,2.3385714353983493,2.2137664435441406,24756224
6.696000000000001,7.346279939718273,6.045720060281728,3.2639999999999993,3.703890895563888,2.824109104436111,0.14051559340312242,2.2881919115781786,0.19621608553340109,0.08481510127284375,2.3402580433154263,2.236125779840931,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-dodgeball-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.7060000000000001,0.8598960688256851,0.552103931174315,0.662,0.7752960723061484,0.5487039276938517,0.5623558279126882,2.7071442534526193,0.7055230240058189,0.41918863181955757,2.707618775747184,2.7066697311580548,16384
1.2320000000000002,1.3776571316482653,1.086342868351735,1.342,1.4618165264060015,1.2221834735939987,0.17327994468311464,2.5104325413703923,0.19885858852901236,0.14770130083721691,2.539533118611105,2.4813319641296796,180224
1.5759999999999998,1.728787434038274,1.4232125659617256,1.4279999999999997,1.6688651074771932,1.1871348925228062,0.1496829577100773,2.4245738406976063,0.16202411540792275,0.13734180001223187,2.4922717055228385,2.356875975872374,344064
1.65,1.8794776677587604,1.4205223322412395,1.4519999999999997,1.5807478155154484,1.323252184484551,0.1393476154655218,2.3799958129723864,0.16244783490062528,0.11624739603041831,2.44289184606327,2.3170997798815027,507904
1.7400000000000002,2.0156809750418048,1.4643190249581957,1.53,1.763452350598575,1.296547649401425,0.13063149560863768,2.37539055844148,0.16855293048463416,0.09271006073264121,2.4482875952428804,2.3024935216400797,671744
1.596,1.7398888459888397,1.4521111540111604,1.4580000000000002,1.6746010156947564,1.241398984305244,0.11540383153284586,2.3900387326876325,0.13297035668679774,0.09783730637889398,2.442940168549273,2.337137296825992,835584
1.8399999999999999,2.0644994432064365,1.6155005567935634,1.518,1.7176897593768894,1.3183102406231106,0.1157496851868927,2.3801364938418073,0.13064186272389586,0.10085750764988954,2.4395918590006556,2.320681128682959,999424
2.012,2.1803330033000066,1.8436669966999935,1.5079999999999998,1.6457534028617804,1.3702465971382192,0.11671604489286738,2.352965401609739,0.1427476755745204,0.09068441421121438,2.3952540121537957,2.3106767910656822,1163264
1.8980000000000001,2.134550206087418,1.6614497939125819,1.364,1.5784388024588836,1.1495611975411166,0.1144111018007,2.353100296854973,0.13582968898631498,0.092992514615085,2.415250785411568,2.290949808298378,1327104
1.9380000000000002,2.1280421005987886,1.7479578994012117,1.342,1.4614822162499508,1.2225177837500494,0.11015040337418511,2.3772672116756435,0.1259832677069423,0.09431753904142794,2.4378146961979086,2.3167197271533784,1490944
1.8720000000000003,2.0812271492899526,1.6627728507100479,1.3780000000000001,1.5921868343292838,1.1638131656707165,0.11485629646728432,2.3647504260142647,0.1359980413660197,0.09371455156854894,2.402920205220288,2.3265806468082415,1654784
2.0660000000000003,2.295791209579479,1.8362087904205213,1.4080000000000001,1.6210164312911097,1.1949835687088906,0.09424962412255501,2.370593918363253,0.11125801191505183,0.0772412363300582,2.428538070376117,2.312649766350389,1818624
2.13,2.4314962686336266,1.8285037313663732,1.4400000000000002,1.6193320941716793,1.260667905828321,0.10114629354017472,2.3387423445781073,0.1263479044843786,0.07594468259597084,2.372867667073074,2.3046170220831406,1982464
2.0699999999999994,2.307023205614977,1.8329767943850217,1.4780000000000002,1.7722719830361024,1.183728016963898,0.0927147673287739,2.355138581991196,0.11273569050775997,0.07269384414978783,2.399703720806065,2.3105734431763265,2146304
2.1659999999999995,2.5231050265678148,1.8088949734321842,1.532,1.7934115529199122,1.270588447080088,0.10017831219981113,2.356837585568428,0.1173177886393425,0.08303883576027976,2.3986834570915145,2.3149917140453415,2310144
2.25,2.4669331694324312,2.0330668305675688,1.4300000000000002,1.733347984994132,1.1266520150058683,0.11066814529088634,2.3795638422171272,0.13304298469404996,0.08829330588772272,2.4321911494899093,2.326936534944345,2473984
2.114,2.3767622499523093,1.8512377500476904,1.3699999999999999,1.5798094373473224,1.1601905626526774,0.10369564748058713,2.3807226916154223,0.13378909668139796,0.07360219827977629,2.4180245872994353,2.3434207959314093,2637824
2.232,2.472865107477194,1.9911348925228067,1.418,1.676681271065379,1.159318728934621,0.10020303772762411,2.390461060404778,0.12617070534119368,0.07423537011405452,2.4333013602528704,2.3476207605566852,2801664
2.396,2.7612725010180754,2.0307274989819244,1.3559999999999999,1.5201462762294655,1.1918537237705342,0.1072456946286062,2.364935829242071,0.1383021574800723,0.0761892317771401,2.4014455419110083,2.3284261165731337,2965504
2.4839999999999995,2.750202930111597,2.217797069888402,1.432,1.728,1.136,0.12237938962255912,2.3807918399572374,0.15273653701442247,0.09202224223069577,2.4081471350123036,2.3534365449021712,3129344
2.4360000000000004,2.7212086955196146,2.150791304480386,1.434,1.6979772717489139,1.170022728251086,0.098026813690861,2.392764456073443,0.1176830140987967,0.0783706132829253,2.428962304085147,2.356566608061739,3293184
2.3259999999999996,2.588762249952309,2.06323775004769,1.4300000000000002,1.6897306296916097,1.1702693703083906,0.09244283998074627,2.3693910241127014,0.11914083108720129,0.06574484887429126,2.413525073662246,2.325256974563157,3457024
2.538,2.749366979445702,2.3266330205542975,1.436,1.5598709005376161,1.3121290994623838,0.09526871259634691,2.3768500000238424,0.11783629318435176,0.07270113200834205,2.44160929499818,2.312090705049505,3620864
2.55,2.8927243790569905,2.207275620943009,1.416,1.6542939361377036,1.1777060638622963,0.09580035218968984,2.389354335268339,0.12390300273429392,0.06769770164508576,2.4378573180826226,2.340851352454055,3784704
2.432,2.710452868543314,2.153547131456686,1.448,1.6928182999695895,1.2031817000304104,0.07933310807372129,2.420911772052447,0.09514669020267547,0.06351952594476712,2.4630845468325964,2.378738997272298,3948544
2.468,2.7995659813672082,2.1364340186327917,1.476,1.772216137305178,1.179783862694822,0.10108651852545636,2.4173933009306587,0.12674934504312696,0.07542369200778576,2.4556138906764002,2.3791727111849172,4112384
2.62,2.9166479394838265,2.3233520605161737,1.36,1.694185577187287,1.0258144228127133,0.10128199234604829,2.409996325771014,0.12034529880845761,0.08221868588363897,2.439865276355718,2.3801273751863103,4276224
2.438,2.8157247675225974,2.060275232477403,1.49,1.71507776433935,1.26492223566065,0.11520216342372196,2.4142057836055764,0.144601929805852,0.08580239704159193,2.457199309130852,2.3712122580803006,4440064
2.55,2.709311016568221,2.3906889834317786,1.3800000000000001,1.5588854381999833,1.201114561800017,0.09921329915523526,2.4254272858301795,0.1197228215169186,0.07870377679355192,2.4461573445526286,2.4046972271077305,4603904
2.568,2.8626455497712464,2.2733544502287537,1.4460000000000002,1.7518169387068023,1.140183061293198,0.08163143528314923,2.423920768499374,0.10350881652376662,0.05975405404253183,2.450932713792226,2.3969088232065223,4767744
2.7620000000000005,3.0993366271248948,2.424663372875106,1.5219999999999998,1.7679999999999998,1.2759999999999998,0.08601560629904266,2.429073506593704,0.10177292009710504,0.07025829250098029,2.4543773158481086,2.4037696973392997,4931584
2.646,3.0205984516785938,2.271401548321406,1.342,1.6641738661033822,1.019826133896618,0.1009537912284334,2.420896375179291,0.1351232835093499,0.06678429894751689,2.4449629572559477,2.3968297931026346,5095424
2.9240000000000004,3.389600687284717,2.458399312715284,1.538,1.7841625479231153,1.2918374520768847,0.09270750600844617,2.4177128603061044,0.11396975565631566,0.07144525636057668,2.438745626070014,2.396680094542195,5259264
2.952,3.501195775657461,2.402804224342539,1.5799999999999998,1.9119036004625438,1.2480963995374559,0.11011852240189904,2.3962078074614204,0.14041427160330947,0.07982277320048861,2.431153046068219,2.3612625688546216,5423104
2.71,2.9829468812791236,2.4370531187208764,1.53,1.6575147050343606,1.4024852949656395,0.10209878130505476,2.4210260113080344,0.11221668053202043,0.09198088207808909,2.4536221911064664,2.3884298315096024,5586944
2.9699999999999998,3.3455795521590597,2.59442044784094,1.434,1.7189631555131295,1.1490368444868704,0.09376600945057964,2.424708832303683,0.12498717553140226,0.06254484336975702,2.462208292955727,2.387209371651639,5750784
2.844,3.333963263929042,2.3540367360709578,1.528,1.8359220680626838,1.2200779319373163,0.08704355202304817,2.428491686781247,0.10242530301181252,0.07166180103428382,2.462147614249651,2.3948357593128433,5914624
3.034,3.332804283771167,2.7351957162288327,1.524,1.8053965173913848,1.2426034826086152,0.09874893045052884,2.429386069377263,0.1236454283578655,0.07385243254319217,2.4659299866392526,2.3928421521152736,6078464
2.876,3.116133296316858,2.6358667036831416,1.5879999999999999,1.8771643131508449,1.2988356868491548,0.10040954422826562,2.423194975654284,0.1411309581334443,0.05968813032308693,2.4700771828553774,2.376312768453191,6242304
2.946,3.432789482219984,2.4592105177800163,1.4899999999999998,1.6918415219918832,1.2881584780081163,0.10722096636891361,2.417559248209,0.13587986394255977,0.07856206879526746,2.456462200270044,2.378656296147956,6406144
3.0060000000000007,3.5559127203475116,2.4560872796524897,1.548,1.8875526468752675,1.2084473531247326,0.1071713904229303,2.4285274515549338,0.12856178630462828,0.0857809945412323,2.478652144824737,2.3784027582851306,6569984
3.22,3.633763217311544,2.8062367826884564,1.6260000000000001,2.0702566825608817,1.1817433174391183,0.10105292649629209,2.416263234615326,0.1279379035791756,0.07416794941340861,2.4572692697385965,2.3752571994920557,6733824
3.1960000000000006,3.561819627685558,2.830180372314443,1.5,1.867260125796417,1.132739874203583,0.11192091888127223,2.423456186056137,0.1541744750017262,0.06966736276081824,2.4540540663734975,2.3928583057387764,6897664
3.254,3.711825294189825,2.796174705810175,1.5220000000000002,1.9426138371475672,1.1013861628524333,0.11147825131192798,2.4290130694707233,0.14837155019025478,0.07458495243360119,2.4606590454472483,2.397367093494198,7061504
3.4379999999999997,4.223898212238709,2.65210178776129,1.67,2.1037049688440286,1.236295031155971,0.10491947759874162,2.4267602801322936,0.15010776742923782,0.05973118776824542,2.462463019963652,2.391057540300935,7225344
3.464,4.072657539179463,2.8553424608205367,1.7239999999999998,2.1597797608884557,1.2882202391115436,0.0920028800455232,2.4370426028966903,0.12597014730943312,0.05803561278161329,2.4685251373396855,2.405560068453695,7389184
3.464,4.1789153796079646,2.7490846203920354,1.54,1.981633332075377,1.0983666679246231,0.10674433160262797,2.439147601524989,0.138540548852021,0.07494811435323495,2.4563283691731677,2.4219668338768106,7553024
3.2079999999999997,3.7828878151430936,2.633112184856906,1.5260000000000002,1.9773136381719483,1.0746863618280522,0.1151674837029228,2.4383136312166847,0.15780699804049206,0.07252796936535355,2.469246734315871,2.4073805281174985,7716864
3.3940000000000006,4.012194144262141,2.77580585573786,1.5719999999999998,1.9221085545941428,1.221891445405857,0.09181280744572479,2.4546655803918838,0.13211585764922368,0.05150975724222588,2.5119704148086135,2.397360745975154,7880704
3.382,4.005117966359501,2.758882033640499,1.6620000000000001,2.075710043387878,1.248289956612122,0.10075666472936666,2.4550144155820215,0.1436578952158203,0.057855434242913,2.507725714821405,2.402303116342638,8044544
3.562,4.169582093218686,2.954417906781314,1.7079999999999997,2.0790741165858915,1.336925883414108,0.10608650293822083,2.426357405384381,0.13742518173736457,0.0747478241390771,2.478923837875601,2.373790972893161,8208384
3.7,4.082831555648173,3.3171684443518274,1.7260000000000002,2.1229937027208368,1.3290062972791636,0.10940068565929925,2.4159289131561916,0.13590611742415915,0.08289525389443936,2.4739607167712605,2.3578971095411227,8372224
3.9299999999999997,4.548012944848245,3.3119870551517545,1.754,2.1794926556357934,1.3285073443642064,0.12090270612388845,2.416739607850711,0.16540135812565124,0.07640405412212567,2.4549299151802844,2.3785493005211373,8536064
3.818,4.556834216857882,3.079165783142118,1.858,2.3246861900678013,1.3913138099321987,0.12088649962097402,2.4061893433332444,0.1618041931878557,0.07996880605409235,2.446737765584018,2.3656409210824707,8699904
3.8440000000000003,4.402483661354565,3.2855163386454356,1.7799999999999998,2.2518474329695986,1.308152567030401,0.12886305741655327,2.424925089875857,0.16875468926663445,0.08897142556647208,2.478142611532554,2.37170756821916,8863744
3.636,4.070216535843581,3.201783464156419,1.8380000000000003,2.235839163481928,1.4401608365180727,0.1416103770025074,2.4151395946741103,0.18907575052220257,0.09414500348281221,2.4673199511320045,2.362959238216216,9027584
4.156,4.831561988273466,3.4804380117265326,1.9020000000000004,2.389150900645786,1.4148490993542149,0.13067926547179615,2.418736983338992,0.19025043710795947,0.07110809383563282,2.471113114119896,2.366360852558088,9191424
4.102,4.814429645649309,3.3895703543506914,2.0060000000000002,2.529988549493212,1.4820114505067885,0.12974592084065079,2.403253734111786,0.16520233675969193,0.09428950492160965,2.4521365451849975,2.3543709230385743,9355264
4.122,4.639567386916911,3.6044326130830884,1.8380000000000003,2.4078034748928796,1.268196525107121,0.12575501854686685,2.4031412353118258,0.1782373418422037,0.07327269525153,2.465016694812766,2.3412657758108857,9519104
4.13,4.9504510954347,3.3095489045652995,2.0839999999999996,2.595843726150863,1.5721562738491364,0.13365806550718842,2.413301421205203,0.18278155158089016,0.08453457943348669,2.4789162953887725,2.3476865470216333,9682944
4.274000000000001,5.179761558027278,3.368238441972724,2.1120000000000005,2.863914888800588,1.360085111199413,0.1561104204195241,2.4033996790647505,0.20130131974841592,0.1109195210906323,2.4607734824196683,2.3460258757098327,9846784
4.366,5.231796742890616,3.5002032571093835,1.9,2.4610704055642216,1.3389295944357782,0.11706897141411896,2.4086263358592985,0.13868213519807288,0.09545580763016505,2.444182256387878,2.373070415330719,10010624
4.178,4.8702109505056965,3.4857890494943033,2.0300000000000002,2.440195075543332,1.6198049244566681,0.12544486854846276,2.403095158934593,0.16522121976392642,0.0856685173329991,2.470517596185019,2.335672721684167,10174464
4.482,5.647759838045555,3.3162401619544446,2.092,2.753465040648408,1.4305349593515921,0.11361404010094697,2.417320861419042,0.14994066911533888,0.07728741108655507,2.4770319763556907,2.3576097464823933,10338304
4.502,5.453312777166374,3.5506872228336253,2.1079999999999997,2.812681488333559,1.4033185116664404,0.12385571423607564,2.38840423921744,0.1760605727683974,0.07165085570375387,2.452770119786857,2.324038358648023,10502144
4.5280000000000005,5.248288830956027,3.8077111690439738,2.122,2.709022997845911,1.5349770021540892,0.15080007696524259,2.3958755811055505,0.19343690292958468,0.10816325100090049,2.46126076404151,2.3304903981695912,10665984
4.428,5.066636046586787,3.7893639534132135,2.022,2.5714324344266544,1.4725675655733452,0.14568172098758314,2.4012382159630454,0.19259015323328135,0.09877328874188493,2.4601384347312374,2.3423379971948535,10829824
4.6419999999999995,5.515313231320812,3.7686867686791863,2.006,2.520979611246892,1.4910203887531077,0.13995968631158268,2.4111798455317817,0.18371048055351713,0.09620889206964821,2.483329377791955,2.3390303132716084,10993664
4.264,5.155461720995355,3.372538279004645,1.9720000000000002,2.465817780157823,1.4781822198421772,0.12969243495414648,2.4017988284428915,0.18008654450364686,0.07929832540464611,2.4656974613361546,2.3379001955496284,11157504
4.77,5.58590440616533,3.954095593834669,2.1580000000000004,2.7025328272932683,1.6134671727067325,0.13463564015304047,2.39035941362381,0.18259828312910126,0.0866729971769797,2.4429066994541078,2.337812127793512,11321344
4.662000000000001,5.404560435250897,3.919439564749105,2.45,3.0577664024935896,1.8422335975064106,0.1295017915467421,2.3750133484601976,0.1837149959242604,0.07528858716922379,2.453938261330801,2.2960884355895943,11485184
4.7379999999999995,5.595645614458559,3.88035438554144,2.364,3.177181406575433,1.5508185934245668,0.15669642961584024,2.386368886629741,0.20731066077668348,0.10608219845499699,2.452357552073247,2.3203802211862348,11649024
4.596,5.0912413553006255,4.100758644699375,2.318,2.9966722331140416,1.6393277668859585,0.1323712200392037,2.3902800430854163,0.1778829257772228,0.0868595143011846,2.4614700716149014,2.3190900145559312,11812864
4.986,5.815267146340671,4.156732853659329,2.4560000000000004,3.240132641840652,1.6718673581593486,0.15248727314174174,2.3831136882305146,0.1855821773325381,0.11939236895094538,2.4458655229351045,2.3203618535259247,11976704
4.737999999999999,5.494066134673415,3.9819338653265826,2.3419999999999996,2.995265642751859,1.6887343572481401,0.13854931194024775,2.37676659822464,0.17179731059467285,0.10530131328582266,2.4372054066465694,2.3163277898027106,12140544
4.926,5.764954110783182,4.087045889216818,2.43,3.0031491952362845,1.856850804763716,0.15185336318487921,2.3784704585870107,0.20273288625929237,0.10097384011046606,2.4322081352535583,2.324732781920463,12304384
5.026,6.077705281911239,3.9742947180887604,2.302,2.9774228305291435,1.6265771694708566,0.1382034156005829,2.4054140090942386,0.167464500402394,0.10894233079877182,2.442484991576355,2.368343026612122,12468224
5.056,5.74736386946383,4.36463613053617,2.41,3.153195801925711,1.6668041980742896,0.12625195089106753,2.382342207431793,0.15707131609618338,0.09543258568595167,2.45313311331702,2.311551301546566,12632064
5.120000000000001,6.31022686913042,3.929773130869582,2.6399999999999997,3.0926367196770492,2.18736328032295,0.14043022318122284,2.386181553204854,0.1960339650128311,0.08482648134961458,2.455451386187942,2.316911720221766,12795904
5.266,6.563352689132758,3.9686473108672415,2.6539999999999995,3.396485016683838,1.9115149833161609,0.1501580484366665,2.373816705743472,0.19677949276430795,0.10353660410902504,2.438980821331105,2.308652590155839,12959744
5.316,6.476751480722726,4.155248519277274,2.794,3.615269748621,1.9727302513790002,0.13706906762284535,2.3622714688380557,0.1846234493881174,0.0895146858575733,2.42991703004464,2.2946259076314712,13123584
4.88,5.801780885026371,3.9582191149736285,2.6959999999999997,3.6836760602545753,1.7083239397454242,0.15415804072593645,2.3737917135159172,0.1893883819925626,0.11892769945931028,2.4260363633561925,2.321547063675642,13287424
5.224000000000001,6.424793071265821,4.023206928734181,2.636,3.6304566355553165,1.6415433644446835,0.13988627066525314,2.3906522184610366,0.18376211601189726,0.09601042531860901,2.4350740236830832,2.34623041323899,13451264
5.032,5.810367522446819,4.253632477553181,2.8120000000000003,3.49891775344651,2.1250822465534904,0.1509901285016288,2.3804164489110313,0.20443544711527287,0.09754480988798472,2.412790679344661,2.3480422184774015,13615104
5.894,7.081200067385443,4.706799932614557,2.6260000000000003,3.313898248289673,1.9381017517103278,0.14244700682659941,2.382604810595512,0.18307133715908447,0.10182267649411435,2.435678362374641,2.3295312588163832,13778944
5.516,6.528790205323887,4.503209794676113,2.688,3.5307194076322204,1.84528059236778,0.14564247957120335,2.3901557832956315,0.18933921204227644,0.10194574710013028,2.4220858418927205,2.3582257246985425,13942784
5.537999999999999,6.462703195625493,4.613296804374506,2.6919999999999997,3.5561851653436314,1.827814834656368,0.14285471937619146,2.376429440577825,0.18529690056199277,0.10041253819039014,2.432102880945368,2.3207560002102814,14106624
5.746,6.506370962096792,4.985629037903209,2.788,3.4778231657461207,2.098176834253879,0.15228214335317408,2.3844442476828895,0.18951993171976933,0.11504435498657885,2.4340836374117867,2.3348048579539924,14270464
5.454,6.314513800005555,4.5934861999944445,2.7260000000000004,3.8446080636219286,1.6073919363780722,0.14670644234865898,2.3799195537964506,0.18384783067850038,0.10956505401881758,2.429471001377604,2.330368106215297,14434304
5.331999999999999,6.213916095782358,4.45008390421764,3.3239999999999994,4.245294741111659,2.4027052588883397,0.14076405387992655,2.3778030425310135,0.17680577625075952,0.10472233150909357,2.4287807268060106,2.3268253582560163,14598144
5.572000000000001,6.316644881806087,4.827355118193915,2.854,3.655451183791003,2.052548816208997,0.14911371221144992,2.3660819341739017,0.18489279428378014,0.11333463013911971,2.41342923295785,2.318734635389953,14761984
5.465999999999999,6.314436208562553,4.617563791437446,2.8979999999999997,3.7874245330549408,2.0085754669450586,0.1444544982009877,2.379180470108986,0.18899834462482099,0.09991065177715444,2.435997541974759,2.322363398243213,14925824
5.646000000000001,6.924876069054387,4.367123930945614,2.798,3.7032049491689714,1.8927950508310287,0.1527737763089438,2.3614212880531946,0.19160785311441733,0.11393969950347024,2.3998847817925135,2.3229577943138757,15089664
5.818,7.104839539336587,4.531160460663412,2.8660000000000005,3.786480309403738,1.9455196905962633,0.14123430618395402,2.3795877923568094,0.17787272035170026,0.10459589201620778,2.4370974833162697,2.322078101397349,15253504
5.717999999999999,6.791627495922119,4.64437250407788,3.072,4.059449239201692,2.084550760798308,0.14568899680549893,2.3802760074536002,0.19395304161749932,0.09742495199349854,2.4238036672703998,2.3367483476368007,15417344
5.958,6.995784177948383,4.920215822051618,2.974,3.912554207278408,2.0354457927215925,0.16591758925157288,2.3496369312206906,0.2101550983359427,0.12168008016720305,2.421563275369974,2.2777105870714074,15581184
6.162000000000001,7.4168928241088965,4.907107175891105,3.146,4.152898207367557,2.1391017926324425,0.15937925082010523,2.3555484811464944,0.20610074051732485,0.11265776112288561,2.4117687227062254,2.2993282395867634,15745024
5.902000000000002,6.923780798410307,4.880219201589697,3.1139999999999994,4.139126333677952,2.0888736663220473,0.14262633683780823,2.356693332393964,0.17093315496988135,0.11431951870573512,2.419099483922704,2.294287180865224,15908864
5.864,6.792775538006897,4.935224461993103,3.2159999999999997,4.086944315097124,2.3450556849028747,0.13970727409857006,2.3730180193980535,0.18989155439973782,0.0895229937974023,2.44067491269826,2.305361126097847,16072704
5.926,7.098963767556356,4.753036232443645,3.1499999999999995,4.16863634335321,2.131363656646789,0.14509897334501146,2.3645106683174766,0.184949260432801,0.10524868625722192,2.42600754000512,2.303013796629833,16236544
5.959999999999999,7.491979112129143,4.428020887870855,3.0119999999999996,3.957608798605427,2.066391201394572,0.17722327755764125,2.387335367997488,0.2279651712788191,0.1264813838364634,2.4231788243197263,2.3514919116752493,16400384
6.145999999999999,7.443753443455265,4.8482465565447335,3.1,4.164218022775408,2.0357819772245915,0.1599788774425784,2.372030877073606,0.20767792697455584,0.11227982791060097,2.4084615457884024,2.335600208358809,16564224
6.338,7.473656638249432,5.202343361750568,3.396,4.500709916674961,2.2912900833250385,0.15957740048567454,2.3568844199180603,0.207773249879627,0.11138155109172207,2.4071801219402262,2.3065887178958944,16728064
6.242000000000001,7.1570497254248,5.326950274575202,2.966,3.762143203199023,2.1698567968009774,0.14307572819913422,2.369768237074216,0.17819994094723154,0.1079515154510369,2.4369904880950397,2.302545986053392,16891904
6.436,7.674799418792244,5.197200581207756,3.2039999999999997,4.114156030579372,2.293843969420627,0.15531663916384178,2.3458947777748107,0.18521338921545152,0.12541988911223204,2.401814558345668,2.2899749972039536,17055744
6.87,8.366295425375618,5.373704574624383,3.382,4.503515046711367,2.260484953288633,0.14725996550793446,2.3525302579005563,0.1808479799633139,0.11367195105255504,2.3957161964122804,2.309344319388832,17219584
6.581999999999999,7.656297910265117,5.507702089734881,3.3120000000000003,4.186674796710183,2.4373252032898174,0.14815935303146638,2.3616420894861223,0.18973781510051896,0.10658089096241379,2.4386771869708626,2.284606992001382,17383424
6.684,7.8406780018656885,5.527321998134312,3.1540000000000004,4.004225852347481,2.3037741476525198,0.15871453369036312,2.3454979052146276,0.2086312501782112,0.10879781720251502,2.42921940693536,2.2617764034938954,17547264
6.343999999999999,7.511623226901555,5.176376773098444,3.4760000000000004,4.395556414800093,2.556443585199908,0.1475525937664012,2.357467786471049,0.19696148917874076,0.09814369835406164,2.4040911630317185,2.3108444099103793,17711104
6.476000000000001,7.425981052442627,5.526018947557374,3.368,4.458511806446863,2.277488193553137,0.14626307912791764,2.363548035422961,0.1876781579368364,0.10484800031899888,2.427028447787481,2.3000676230584416,17874944
6.6819999999999995,7.972471231759933,5.391528768240066,3.69,4.727121015118294,2.6528789848817063,0.1400377053767442,2.378620172540347,0.16751937370966977,0.11255603704381863,2.4201524391972953,2.337087905883399,18038784
6.572,7.735553178844869,5.408446821155131,3.592,4.651025967575866,2.532974032424134,0.1642890995989243,2.3395611693461733,0.21279727374967425,0.11578092544817434,2.39569612957345,2.283426209118897,18202624
6.590000000000001,7.745032467076143,5.434967532923858,3.6019999999999994,4.783471963272933,2.420528036727066,0.16226777502646045,2.3328662673632308,0.1936171282152349,0.13091842183768598,2.390954359410836,2.2747781753156255,18366464
6.982000000000001,8.402435144594783,5.561564855405218,3.5759999999999996,4.623083568775673,2.528916431224326,0.14781251372769472,2.37195471227169,0.19476538283668843,0.100859644618701,2.403737865103143,2.3401715594402375,18530304
6.544000000000001,7.689453621933251,5.398546378066752,3.4619999999999997,4.4006138716213385,2.5233861283786605,0.1481690614173809,2.3704134861628217,0.20160948653624472,0.09472863629851708,2.4452376427793974,2.295589329546246,18694144
7.0760000000000005,8.428946414312112,5.723053585687889,3.582,4.739322772609267,2.4246772273907333,0.15788440040002258,2.3375111589829127,0.20095102546197413,0.11481777533807103,2.3925271632905565,2.282495154675269,18857984
6.966000000000001,8.306389495631775,5.625610504368228,3.656,4.615074553932071,2.6969254460679295,0.1793281980945418,2.327410989006361,0.23347273831049342,0.1251836578785902,2.4049713441799563,2.2498506338327653,19021824
6.786,8.178179586116675,5.393820413883324,3.934,5.104198273798078,2.7638017262019225,0.16441606165220335,2.3542154252529146,0.2152949470885765,0.11353717621583022,2.400043723587277,2.3083871269185523,19185664
7.404000000000001,8.851889498546074,5.956110501453927,3.944,5.170728983924322,2.717271016075678,0.12886617861998576,2.35098581413428,0.16480876369267977,0.09292359354729174,2.39496311006448,2.3070085182040803,19349504
6.574000000000001,7.677305941251111,5.47069405874889,3.4379999999999997,4.5853255858735125,2.2906744141264865,0.15936804496062296,2.360828280448914,0.2128511844004161,0.10588490552082983,2.4037747851300106,2.3178817757678174,19513344
6.5200000000000005,7.708646288851314,5.331353711148687,3.6160000000000005,4.715337982605896,2.516662017394105,0.13736349811467027,2.3710736324389776,0.17807911285114972,0.09664788337819083,2.410641609609161,2.3315056552687943,19677184
7.140000000000001,8.444239241857108,5.835760758142894,3.876,4.946394319865347,2.8056056801346525,0.16035059221709763,2.3500292479991916,0.20813663284425282,0.11256455158994243,2.3937358513800184,2.3063226446183647,19841024
6.7360000000000015,7.977283207007975,5.494716792992028,3.750000000000001,4.8517894535708725,2.6482105464291292,0.16336306892335414,2.342493852972984,0.21418578820345152,0.11254034964325677,2.3960952764372148,2.288892429508753,20004864
7.113999999999999,8.5212966993495,5.7067033006504975,3.9799999999999995,5.20595269076747,2.7540473092325293,0.15024899554749327,2.3435437003771464,0.1890234166387499,0.11147457445623662,2.3907475976873243,2.2963398030669686,20168704
6.959999999999999,8.090628143997838,5.829371856002159,3.868,5.07604635672643,2.65995364327357,0.17358621008073286,2.340912190079689,0.2097020017173426,0.1374704184441231,2.3699351288331503,2.311889251326228,20332544
7.126,8.406095308951642,5.845904691048358,4.25,5.435386013077597,3.0646139869224034,0.14802326752493775,2.3480467051267624,0.18509198046470934,0.11095455458516615,2.40175263909339,2.294340771160135,20496384
7.428,8.929311426719986,5.926688573280014,4.1259999999999994,5.595341349040446,2.6566586509595527,0.14516349987437327,2.3546357760826746,0.18246098167245822,0.10786601807628832,2.39417357557819,2.3150979765871593,20660224
6.892000000000001,8.462228008920999,5.321771991079004,3.7360000000000007,4.842193473132074,2.629806526867927,0.16160053278629974,2.329212603966395,0.1979356161910423,0.12526544938155718,2.380782053097003,2.277643154835787,20824064
6.905999999999999,8.196117824076545,5.615882175923454,4.058,5.400101337455559,2.715898662544441,0.1593464087694883,2.324223512411118,0.19041170627989307,0.12828111125908354,2.379847952897528,2.268599071924708,20987904
7.118,8.476129596172619,5.759870403827382,4.1,5.445065054188829,2.75493494581117,0.1812277090114851,2.321727376182874,0.23002403316189005,0.13243138486108016,2.371739444761039,2.2717153076047087,21151744
7.572,8.908748293434481,6.235251706565518,3.9659999999999997,5.1864277938493535,2.745572206150646,0.15361529487806055,2.3477807690699892,0.2033282551938311,0.10390233456229,2.3955587227546915,2.300002815385287,21315584
7.6899999999999995,9.092975409620568,6.287024590379431,4.356,5.650598007104908,3.0614019928950915,0.15964247677475213,2.3332215825716656,0.191482393979485,0.12780255957001926,2.383455607502582,2.282987557640749,21479424
7.438,8.952105676628946,5.923894323371053,4.318,5.647494640831621,2.988505359168379,0.16099794125184413,2.3241581310828527,0.20965899932737408,0.11233688317631418,2.391466625766722,2.2568496363989836,21643264
7.3199999999999985,8.941160078462332,5.698839921537665,4.034000000000001,5.26308258469478,2.804917415305221,0.1672496619013448,2.3318432132403055,0.19862794039779597,0.13587138340489363,2.372560574204521,2.2911258522760902,21807104
7.548,8.652977827831853,6.443022172168147,4.209999999999999,5.620453827673915,2.7995461723260835,0.1676990289241075,2.3403616815805437,0.21233987062757081,0.1230581872206442,2.3943787848410123,2.286344578320075,21970944
7.856,9.41550761460148,6.296492385398519,4.33,5.8039131589072674,2.8560868410927327,0.16172423313061393,2.3331098039944966,0.2194298641904991,0.10401860207072877,2.3703548775328,2.295864730456193,22134784
7.062,8.061137628157402,6.062862371842598,3.946,5.121960883703196,2.7700391162968048,0.18442258047871285,2.3408899615208307,0.23782596562103886,0.13101919533638684,2.388878410422048,2.2929015126196135,22298624
7.473999999999999,8.857590980022636,6.090409019977363,4.1739999999999995,5.380185723676084,2.9678142763239146,0.15451897718012328,2.3309572935104375,0.197926361452903,0.11111159290734356,2.3773719747134785,2.2845426123073964,22462464
7.730000000000001,9.286669521767546,6.173330478232455,4.089999999999999,5.352861829338426,2.8271381706615712,0.14676696097788708,2.346846496065458,0.19292454123404718,0.10060938072172698,2.3840540229327423,2.3096389691981734,22626304
7.542,8.738209011836977,6.345790988163022,4.228,5.714719879466203,2.741280120533797,0.14684846845145025,2.3419788738091785,0.19503586061731243,0.09866107628558805,2.3898174458813823,2.2941403017369746,22790144
7.473999999999999,8.7721232607114,6.175876739288599,4.368,5.752231194562527,2.9837688054374736,0.17059260727837677,2.334448387225469,0.2176208885125614,0.12356432604419217,2.374787337588826,2.294109436862112,22953984
8.191999999999998,9.7072346352958,6.676765364704197,4.811999999999999,6.373670900029836,3.2503290999701626,0.13923405422829088,2.351570158203443,0.17264311884280134,0.10582498961378042,2.403193417646858,2.299946898760028,23117824
7.860000000000001,9.265048041883267,6.454951958116736,4.1579999999999995,5.358648158287847,2.957351841712152,0.14756257897242897,2.3457984844843542,0.2035702965955292,0.09155486134932875,2.397906652538772,2.2936903164299363,23281664
7.344000000000001,8.812789978179318,5.875210021820684,4.544,5.99219335725586,3.0958066427441393,0.1563874001614749,2.332870815197627,0.19824942023711908,0.11452538008583071,2.3626798224266095,2.3030618079686445,23445504
7.648000000000001,9.04857702394406,6.24742297605594,4.618,6.202132570209956,3.0338674297900443,0.1492103464901447,2.3407669574022294,0.18906410058339876,0.10935659239689063,2.389452578526492,2.292081336277967,23609344
7.744,9.256211625401683,6.231788374598317,4.454,5.8784170737533294,3.0295829262466696,0.17942582769319412,2.312249423066775,0.24299040310481468,0.11586125228157355,2.361760491535022,2.262738354598528,23773184
7.874,9.55792517648499,6.190074823515011,4.35,5.919108026873866,2.780891973126133,0.15220912350341675,2.339832898974419,0.20625099559136212,0.09816725141547139,2.3857449617190034,2.2939208362298342,23937024
7.4060000000000015,8.836581699868974,5.975418300131029,4.4,5.711335197422841,3.08866480257716,0.1575079660552243,2.317217475175858,0.20412699715482718,0.11088893495562141,2.359181907728643,2.2752530426230733,24100864
7.715999999999999,9.039987915352704,6.392012084647295,4.464,5.8116438698706725,3.1163561301293283,0.15911892401054495,2.329664182662964,0.19995927941061037,0.11827856861047954,2.3688011646509644,2.2905272006749637,24264704
7.840000000000001,9.087204874910293,6.592795125089707,4.43,5.738411250333778,3.1215887496662216,0.1637307568763693,2.2992386668920517,0.21146932254326384,0.11599219120947474,2.349041097515292,2.2494362362688114,24428544
7.662000000000001,9.305519394470295,6.0184806055297075,4.6080000000000005,5.9762748261953815,3.2397251738046196,0.15445740867095686,2.3249845534563067,0.19805435178049013,0.1108604655614236,2.3689588723848787,2.2810102345277348,24592384
7.832000000000001,9.40370480688964,6.260295193110361,4.5600000000000005,6.008778796090004,3.111221203909997,0.15807547701212263,2.334569577376048,0.20189741121500251,0.11425354280924274,2.353620105652179,2.315519049099917,24756224
7.772,8.999752418038751,6.544247581961249,4.946,6.591868767551047,3.3001312324489533,0.1584430992913743,2.321080315113068,0.20785108397628277,0.10903511460646581,2.357765179374399,2.284395450851737,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-dodgeball-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.5740000000000001,0.7036302433847905,0.4443697566152096,0.69,0.7799999999999999,0.6,0.551660673568646,2.707354722420375,0.7057125392813659,0.3976088078559261,2.707652282454895,2.7070571623858553,16384
1.2680000000000002,1.4830720809403213,1.0529279190596792,1.344,1.5463462379190678,1.1416537620809324,0.25583132281899446,2.518914691607157,0.3339850559397751,0.17767758969821382,2.568598325238259,2.469231057976055,180224
1.4259999999999997,1.683223638105054,1.1687763618949454,1.514,1.6647448174896902,1.3632551825103099,0.2252011719470223,2.388770005106926,0.29115328101137616,0.15924906288266844,2.4598082199442963,2.317731790269556,344064
1.474,1.6814704798278541,1.2665295201721458,1.534,1.7514488445588985,1.3165511554411016,0.19487564225370685,2.343946156402429,0.2900842331964127,0.09966705131100101,2.4328683756112426,2.2550239371936156,507904
1.514,1.685359271707136,1.342640728292864,1.534,1.7220531839666642,1.3459468160333359,0.15609651484216253,2.331329358617465,0.2151672426900504,0.09702578699427465,2.4365763949966657,2.226082322238264,671744
1.502,1.714122606056026,1.289877393943974,1.574,1.762902091041894,1.3850979089581061,0.13573338875236607,2.312393692135811,0.18557842644926553,0.0858883510554666,2.481472257993598,2.143315126278024,835584
1.478,1.6475759416898517,1.3084240583101483,1.4739999999999998,1.735235525914834,1.2127644740851655,0.16930066272616387,2.3358816266059876,0.2374600768604092,0.10114124859191852,2.418931842785632,2.252831410426343,999424
1.48,1.6356920036482285,1.3243079963517714,1.4,1.6699629604223512,1.1300370395776487,0.16290608998388048,2.390238623817762,0.2344055332206762,0.09140664674708478,2.482180908295144,2.29829633934038,1163264
1.5060000000000002,1.7331651381704511,1.2788348618295493,1.488,1.7383118055545923,1.2376881944454077,0.2056210397432247,2.3329276998837787,0.2929947744605744,0.11824730502587502,2.4570080191832497,2.2088473805843076,1327104
1.5400000000000003,1.732665513260677,1.3473344867393235,1.5219999999999998,1.7440720603768063,1.2999279396231933,0.18522480561708407,2.3622751047213875,0.26743300999236075,0.10301660124180738,2.465124582363094,2.259425627079681,1490944
1.5539999999999998,1.7906516427156167,1.317348357284383,1.5179999999999998,1.7154740489279539,1.3205259510720457,0.1504570868487159,2.3187562078237534,0.2230672708159852,0.07784690288144659,2.4600087372356243,2.1775036784118824,1654784
1.556,1.831506805723561,1.280493194276439,1.416,1.6228429355815661,1.2091570644184337,0.2008176277391612,2.3546919683615366,0.2970792158007979,0.10455603967752454,2.4564493338624622,2.252934602860611,1818624
1.5819999999999996,1.7883879841463641,1.3756120158536351,1.426,1.616588562091223,1.2354114379087768,0.15998480354125294,2.4077106297016146,0.24449762008491405,0.07547198699759182,2.4963998615387517,2.3190213978644776,1982464
1.638,1.9947015559259589,1.281298444074041,1.438,1.6604320120845917,1.2155679879154082,0.15384359654660024,2.3915503362814587,0.23615968477704768,0.07152750831615279,2.4755678597950683,2.307532812767849,2146304
1.418,1.6823406892629282,1.1536593107370716,1.3640000000000003,1.602629419812395,1.1253705801876057,0.1387970239855349,2.3850767900546392,0.17824263189662845,0.09935141607444134,2.478876774191235,2.2912768059180433,2310144
1.546,1.8033790978304183,1.2886209021695818,1.278,1.3961355154049788,1.1598644845950212,0.20984683837741613,2.35606968998909,0.27859386025302413,0.14109981650180814,2.4417468510392135,2.2703925289389666,2473984
1.702,1.939225630992943,1.464774369007057,1.4100000000000001,1.6090477329687531,1.2109522670312471,0.22829161337576798,2.3223903586467105,0.36647270344602767,0.09011052330550831,2.4321319350219883,2.2126487822714327,2637824
1.5879999999999999,1.7798749592833831,1.3961250407166166,1.4380000000000002,1.6101510964240426,1.2658489035759577,0.1748332015704363,2.327841263512771,0.28741077035905116,0.06225563278182146,2.4619976509539256,2.1936848760716163,2801664
1.56,1.69145341380124,1.42854658619876,1.392,1.612762315624746,1.1712376843752539,0.19060942152670265,2.3663626253604884,0.28390586744589585,0.09731297560750948,2.4444049521647147,2.288320298556262,2965504
1.73,1.9861640099623676,1.4738359900376323,1.27,1.56735500668393,0.9726449933160701,0.22080868695241707,2.2896462226907413,0.37472738248340065,0.06688999142143348,2.5777420866044,2.0015503587770826,3129344
1.5799999999999998,1.8850245891727417,1.274975410827258,1.3900000000000001,1.512065556157337,1.2679344438426632,0.19678015106668073,2.312759051720301,0.2582678371217932,0.13529246501156827,2.522921124264777,2.1025969791758254,3293184
1.7760000000000002,2.047263709330976,1.5047362906690247,1.2340000000000002,1.4097384420097097,1.0582615579902908,0.17258773056479787,2.2754389057556788,0.2671352808620816,0.07804018026751416,2.440826295911772,2.1100515155995856,3457024
1.8359999999999996,2.0209972972775545,1.6510027027224448,1.348,1.5450177656963962,1.150982234303604,0.17686077890296775,2.310473305483659,0.25606570086875985,0.09765585693717564,2.5141243671062563,2.1068222438610613,3620864
1.746,2.096890296246562,1.3951097037534381,1.246,1.420137876408322,1.071862123591678,0.13483700437160823,2.385203900933266,0.2032093075680127,0.06646470117520376,2.4918429858458806,2.2785648160206513,3784704
1.722,1.9686495489555982,1.4753504510444018,1.1480000000000001,1.3398749592833834,0.9561250407166169,0.30775003517046573,2.282692464192708,0.5448762602460713,0.07062381009486018,2.4460520469395584,2.119332881445858,3948544
1.818,2.0482086010556513,1.5877913989443488,1.206,1.392558301879064,1.019441698120936,0.19385539585103584,2.3131312782565754,0.3541772330950381,0.03353355860703358,2.4569104365740073,2.1693521199391435,4112384
1.8880000000000003,2.151089338438486,1.6249106615615148,1.2819999999999998,1.5017180010832065,1.062281998916793,0.17850811090320345,2.3442648818095524,0.26905854559872816,0.08795767620767873,2.431354044047044,2.2571757195720608,4276224
1.8679999999999999,2.080075458268985,1.6559245417310149,1.2100000000000004,1.437024227781971,0.9829757722180299,0.14692654966687163,2.2981464182337126,0.20953762639687026,0.084315472936873,2.4767246893842105,2.1195681470832146,4440064
1.9260000000000002,2.093104757562435,1.7588952424375657,1.2420000000000002,1.4297125461976372,1.0542874538023632,0.26219680781165755,2.276923642555872,0.47359492671741615,0.05079868890589895,2.4353132899719214,2.1185339951398228,4603904
1.8500000000000003,2.1719006057776222,1.5280993942223784,1.27,1.5153161225847172,1.0246838774152829,0.19167404230684043,2.2693897018829983,0.29829174915242607,0.08505633546125478,2.3976164957566977,2.141162908009299,4767744
1.964,2.4251984388525183,1.5028015611474819,1.338,1.584487322189195,1.091512677810805,0.20075161003818107,2.3105485439300537,0.3447098300414789,0.05679339003488318,2.4320602659342745,2.189036821925833,4931584
2.0220000000000002,2.3124410439314667,1.7315589560685338,1.3519999999999999,1.5635088650624365,1.1404911349375633,0.18129450057943658,2.2866648942232137,0.23573517893899087,0.12685382221988228,2.372776709831401,2.2005530786150262,5095424
2.0260000000000002,2.2846194114910947,1.7673805885089058,1.478,1.5503602100605023,1.4056397899394977,0.1611133754253387,2.302892097334067,0.2608499044490144,0.06137684640166302,2.4582172336738632,2.1475669609942707,5259264
2.002,2.3695268697660077,1.634473130233992,1.2360000000000002,1.4371566553708828,1.0348433446291176,0.2507826155982912,2.230020513633887,0.39309655113227626,0.10846868006430613,2.4771246364415163,1.9829163908262577,5423104
2.04,2.316260746397312,1.763739253602688,1.16,1.417837157911733,0.9021628420882668,0.12584480503574008,2.3301701684792837,0.17456147199442873,0.07712813807705143,2.3987406582713375,2.26159967868723,5586944
2.2380000000000004,2.531591553012004,1.944408446987997,1.2660000000000002,1.4928126980572298,1.0391873019427706,0.21073453695668526,2.2943603451053303,0.401135481072881,0.020333592840489495,2.4238774622284858,2.1648432279821748,5750784
2.156,2.5150877330124217,1.7969122669875788,1.288,1.501204127539783,1.0747958724602171,0.1814320676339169,2.2661256670951846,0.29093438242499803,0.07192975284283573,2.3462075194777317,2.1860438147126375,5914624
2.1919999999999997,2.635368920877411,1.7486310791225887,1.228,1.4130837648201484,1.0429162351798515,0.18969736600605147,2.171186337868373,0.3088638254155223,0.07053090659658061,2.4708170351224132,1.8715556406143325,6078464
2.136,2.528102027538752,1.7438979724612484,1.282,1.521407602218476,1.0425923977815241,0.1667206479546924,2.2667148292064665,0.2272031961160846,0.1062380997933002,2.343694651908245,2.189735006504688,6242304
2.2220000000000004,2.469620677650313,1.9743793223496877,1.1400000000000001,1.346106768447812,0.9338932315521882,0.15641849616852896,2.2640323092540102,0.2873156183090728,0.025521374027985128,2.3726149708216604,2.15544964768636,6406144
2.2239999999999998,2.4850440575841555,1.962955942415844,1.272,1.487629311551097,1.056370688448903,0.1343559276933471,2.2814940154552463,0.22583009399694898,0.04288176138974521,2.4048408725599923,2.1581471583505003,6569984
2.322,2.6829376677488788,1.9610623322511214,1.2579999999999998,1.4398680840609477,1.0761319159390519,0.14056391933312015,2.252657993137837,0.2171985371086982,0.06392930155754212,2.3633881540804995,2.1419278321951745,6733824
2.3160000000000003,2.6730770225035494,1.9589229774964514,1.214,1.4676217656274793,0.9603782343725207,0.16857979414053256,2.2275136003891625,0.26906323627530687,0.06809635200575827,2.33881835888913,2.116208841889195,6897664
2.342,2.7000446899480566,1.9839553100519434,1.234,1.5984228313374451,0.8695771686625549,0.21192543464712793,2.201740674674511,0.3770638040652299,0.04678706522902598,2.3533434963855044,2.0501378529635175,7061504
2.568,2.9135083211733113,2.222491678826689,1.242,1.5695912086732489,0.9144087913267512,0.17497441192778443,2.268557661771774,0.2589543854628332,0.09099443839273562,2.355532167473252,2.1815831560702965,7225344
2.4560000000000004,2.769662238721846,2.1423377612781547,1.274,1.5058706535980784,1.0421293464019217,0.29129058613131437,2.171957391997178,0.5405513660458718,0.04202980621675689,2.4509406650863803,1.892974118907976,7389184
2.186,2.5252992779243715,1.8467007220756284,1.15,1.3218720454291504,0.9781279545708493,0.2002908487493793,2.2084102258086205,0.3333167361978424,0.06726496130091617,2.3595334715377887,2.057286980079452,7553024
2.4419999999999997,2.7023766502588122,2.181623349741187,1.2959999999999998,1.5449658611135269,1.0470341388864728,0.18855829256741946,2.2783641318480172,0.3083192908071445,0.06879729432769441,2.380471666939924,2.1762565967561103,7716864
2.362,2.8169681307520342,1.907031869247966,1.27,1.5535842026629834,0.9864157973370167,0.16422358988784247,2.199632673462232,0.2617645011832941,0.06668267859239085,2.410454718093719,1.9888106288307452,7880704
2.3519999999999994,2.9220666627684864,1.7819333372315123,1.276,1.5045257097133713,1.0474742902866288,0.24516659686341877,2.2105738162994384,0.34227243462423645,0.14806075910260108,2.279465579306985,2.1416820532918917,8044544
2.5300000000000002,2.891911591414257,2.1680884085857435,1.302,1.5863167247982433,1.0176832752017568,0.1503670134892066,2.27256173491478,0.20202300916158916,0.09871101781682406,2.3686680105738604,2.1764554592557,8208384
2.482,3.0648516106180033,1.8991483893819974,1.26,1.5974018375765016,0.9225981624234983,0.2595866672849903,2.2034558087587355,0.5653621981582138,-0.04618886358823321,2.398577666686096,2.008333950831375,8372224
2.372,2.6993163607276607,2.044683639272339,1.292,1.5590131082924583,1.0249868917075418,0.18392669837921855,2.1971768602728843,0.3108975610314314,0.056955835727005716,2.457120463123265,1.9372332574225037,8536064
2.5740000000000003,2.908071848559558,2.2399281514404428,1.488,1.7533601326499517,1.2226398673500483,0.21664077412957944,2.1689568410317106,0.4039300116713189,0.029351536587839983,2.344840440238673,1.993073241824748,8699904
2.65,2.9952824930401194,2.3047175069598804,1.2679999999999998,1.546309180588783,0.9896908194112165,0.17938262123304108,2.2713607688744863,0.30392862144532135,0.0548366210207608,2.389713718144946,2.1530078196040265,8863744
2.418,2.888867284911577,1.9471327150884234,1.308,1.6238733923583941,0.992126607641606,0.24804890396383902,2.131539172927538,0.4226947047638666,0.0734031031638114,2.400932166630255,1.8621461792248213,9027584
2.558,3.0978110780634274,2.0181889219365723,1.26,1.5963331681532464,0.9236668318467535,0.17485491900394354,2.224605365594228,0.30389643130732835,0.04581340670055875,2.3921910859816147,2.0570196452068417,9191424
2.562,2.9035786878597665,2.220421312140233,1.266,1.5664063914100366,0.9655936085899636,0.1925921639272322,2.15875329275926,0.32532691050743046,0.059857417347033925,2.2556963948033317,2.061810190715188,9355264
2.814,3.2570846420267805,2.3709153579732196,1.338,1.642821259101133,1.033178740898867,0.17261790027841922,2.2387592112024626,0.28239683819462835,0.0628389623622101,2.387989787516917,2.089528634888008,9519104
2.604,2.882539045736859,2.325460954263141,1.29,1.5614774392099646,1.0185225607900354,0.17581562430132178,2.2148497422536213,0.3655749743252299,-0.013943725722586342,2.356590759602182,2.073108724905061,9682944
2.6799999999999997,3.240571137323355,2.1194288626766444,1.3400000000000003,1.6074322344071488,1.0725677655928518,0.19637600247903414,2.1664056479930878,0.33146389435399204,0.06128811060407624,2.4071696349261025,1.925641661060073,9846784
3.022,3.568292961697293,2.4757070383027067,1.316,1.6992283914325765,0.9327716085674236,0.20935511755136144,2.183765298128128,0.3707998322084278,0.04791040289429507,2.3167538111835335,2.0507767850727228,10010624
2.7540000000000004,3.2573527590070412,2.2506472409929597,1.3239999999999998,1.674633712012978,0.9733662879870217,0.16551729858232037,2.1728222861886026,0.2459525469334894,0.08508205023115133,2.2860017126926016,2.0596428596846037,10174464
2.8280000000000003,3.2451522503834784,2.410847749616522,1.396,1.6645963514271926,1.1274036485728072,0.21534376395866275,2.1949632694323857,0.340645233074872,0.09004229484245352,2.338379023649833,2.0515475152149385,10338304
2.958,3.395945202051581,2.5200547979484194,1.394,1.6474640013887574,1.1405359986112424,0.1897248943491528,2.1811966970562935,0.33119702947924196,0.048252759219063635,2.3241522893859847,2.0382411047266022,10502144
2.566,2.8577601754866486,2.274239824513351,1.324,1.5537476876923901,1.09425231230761,0.15828186894456542,2.1937168503801026,0.3233792475187665,-0.006815509629635674,2.393051030312803,1.994382670447402,10665984
3.098,3.682427925410824,2.5135720745891756,1.248,1.4949331893448103,1.0010668106551897,0.11396789232579366,2.2599315429727236,0.1560386802823856,0.07189710436920171,2.391233863347674,2.128629222597773,10829824
2.7640000000000002,3.178613072635198,2.3493869273648023,1.24,1.5455486867914834,0.9344513132085166,0.1369038279633969,2.1856405725081762,0.2010557298913992,0.07275192603539461,2.3313439760095833,2.039937169006769,10993664
2.944,3.1908683859873515,2.6971316140126484,1.426,1.633470479827854,1.2185295201721458,0.20214276799621675,2.235404623051484,0.33502999572695646,0.069255540265477,2.364568860912527,2.1062403851904414,11157504
2.7720000000000002,3.020708664907357,2.5232913350926434,1.4540000000000002,1.7665443968462724,1.141455603153728,0.18950370845850553,2.1305533533294994,0.3287124638081005,0.05029495310891055,2.370439819542717,1.8906668871162815,11321344
2.978,3.4064343590329798,2.5495656409670207,1.334,1.5406978471102204,1.1273021528897798,0.15149356817516182,2.229096004366875,0.20630745874065284,0.0966796776096708,2.3189839741887357,2.1392080345450144,11485184
3.2120000000000006,3.63853956440171,2.7854604355982913,1.448,1.7829268576868686,1.1130731423131313,0.19786276364854224,2.01869842261076,0.29139526964505474,0.10433025765202975,2.2975147545407353,1.7398820906807846,11649024
2.894,3.283979486640003,2.5040205133599973,1.4020000000000001,1.6518719672152122,1.152128032784788,0.20636587056020894,2.190235061446826,0.3398725858769559,0.07285915524346198,2.2899289707254913,2.0905411521681603,11812864
3.134,3.810050293987067,2.4579497060129327,1.3800000000000001,1.6305992817228334,1.1294007182771668,0.21510095396855217,2.1213894580801327,0.3292896342519539,0.10091227368515042,2.2765357319877215,1.9662431841725438,11976704
3.1420000000000003,3.5844884179275205,2.69951158207248,1.4120000000000001,1.662631203165129,1.1613687968348714,0.2122125412337482,2.184275652964909,0.37145450937834623,0.05297057308915018,2.30309465447515,2.0654566514546686,12140544
3.074,3.4958103839404617,2.652189616059538,1.412,1.7259681512510463,1.0980318487489535,0.25811522537842385,2.076579666137696,0.44472437288984773,0.07150607786699997,2.2269958974230675,1.9261634348523242,12304384
3.104,3.61160614653489,2.59639385346511,1.418,1.6188880285133984,1.2171119714866014,0.2751112626865507,2.0357278600335125,0.44297498074083874,0.1072475446322626,2.248338752054952,1.8231169680120731,12468224
3.184,3.5380395458137412,2.829960454186259,1.334,1.6098332829808615,1.0581667170191387,0.1795202429949616,2.1652800972263018,0.2919495873754863,0.0670908986144369,2.3017453233200555,2.028814871132548,12632064
3.2760000000000007,3.5655237468671617,2.9864762531328397,1.396,1.5965592181875468,1.195440781812453,0.2079299657295147,2.110255944728851,0.3247645669735637,0.0910953644854657,2.232535642547038,1.9879762469106643,12795904
3.2439999999999998,3.579356526699571,2.9086434733004287,1.458,1.8932884101374627,1.0227115898625372,0.1380032444838434,2.165033742785454,0.21171884206727298,0.06428764690041382,2.291359586635157,2.0387078989357508,12959744
3.4159999999999995,3.6717811564599705,3.1602188435400285,1.338,1.6112690981432038,1.0647309018567963,0.2199793850071728,2.0413523077964784,0.3483580755096862,0.09160069450465938,2.2621410932534682,1.8205635223394887,13123584
3.396,3.770571755475503,3.021428244524497,1.456,1.7396617704238624,1.1723382295761375,0.16193287114923197,2.0598941917220754,0.2555764177885279,0.06828932450993602,2.2571395420692664,1.8626488413748845,13287424
3.258,3.8493679057913104,2.6666320942086896,1.47,1.7576456152977131,1.1823543847022868,0.24850848202283177,2.0995022386312483,0.4368840498452413,0.060132914200422244,2.235238885149885,1.963765592112612,13451264
3.396,3.987729668007275,2.8042703319927247,1.4799999999999998,1.690142808585019,1.2698571914149805,0.1595028675161302,2.0727591037750246,0.2346852213580543,0.08432051367420605,2.196436465774202,1.949081741775847,13615104
3.0319999999999996,3.4445239386993194,2.61947606130068,1.3900000000000001,1.6772281323269016,1.1027718676730986,0.17889980211233095,2.1792738551894826,0.29993390427884725,0.05786569994581463,2.326802991989595,2.03174471838937,13778944
3.242,3.7901933965308228,2.693806603469177,1.4100000000000001,1.5957417562100673,1.224258243789933,0.2263172964875896,2.050409682095051,0.3470095223569408,0.10562507061823838,2.1986118391631697,1.902207525026932,13942784
3.322,3.993443221724667,2.650556778275333,1.6780000000000002,2.089188521240562,1.2668114787594382,0.2055313198827206,2.136768519878388,0.33472798406839277,0.07633465569704845,2.2579322741132186,2.015604765643557,14106624
3.378,3.82453779235357,2.93146220764643,1.48,1.7435147054720095,1.2164852945279905,0.23388569916908936,2.020454877614975,0.34373381678430354,0.12403758155387518,2.211070503209691,1.8298392520202587,14270464
3.594,4.379164950822437,2.8088350491775627,1.7,2.0696484816687333,1.3303515183312664,0.1504354218098645,2.0821183820565543,0.22150999936788998,0.07936084425183901,2.2598307061823792,1.9044060579307294,14434304
3.768,4.4473644088410875,3.0886355911589125,1.5579999999999996,1.8338912829358691,1.28210871706413,0.1609988488256931,2.129704111814499,0.2447191031606631,0.07727859449072312,2.2568247331727265,2.002583490456271,14598144
3.7600000000000002,4.542559901860554,2.9774400981394464,1.6219999999999999,2.057104585128679,1.1868954148713207,0.16573815789694585,2.154524936278661,0.2585932081609822,0.07288310763290949,2.290875306056263,2.018174566501059,14761984
3.614,4.089903351532641,3.1380966484673594,1.6360000000000003,1.9784383156131922,1.2935616843868085,0.1234342674259096,2.088002376258373,0.19495511334741328,0.05191342150440592,2.336060122222344,1.8399446302944016,14925824
3.682,3.926859143182361,3.437140856817639,1.716,2.04606665993402,1.38593334006598,0.22835765779018397,2.035447487731775,0.3679151646052533,0.08880015097511462,2.2467491984048413,1.8241457770587088,15089664
3.904000000000001,4.545548127578907,3.262451872421095,1.6280000000000001,1.886178233009679,1.3698217669903212,0.2137141517208268,2.077115924656391,0.3210290349309438,0.10639926851070981,2.284850793990603,1.8693810553221788,15253504
3.7939999999999996,4.750119239425711,2.8378807605742886,1.5699999999999998,1.8006946033178928,1.339305396682107,0.14251169318643706,2.0901211649179463,0.2331660841581239,0.051857302214750225,2.40539985391553,1.7748424759203627,15417344
3.5380000000000003,4.107592837033613,2.968407162966387,1.672,2.0409119136054024,1.3030880863945975,0.22738760580929612,2.0077980662385624,0.4211199720986042,0.033655239519988056,2.328603933903803,1.6869921985733218,15581184
3.8619999999999997,4.216225916612548,3.5077740833874516,1.574,1.8774534560686367,1.2705465439313635,0.27224678083633386,2.0402376661698027,0.42622473656388005,0.1182688251087877,2.2774492814633955,1.8030260508762097,15745024
3.684,4.207434809694579,3.1605651903054213,1.6179999999999999,1.8800610615867988,1.355938938413201,0.2097332552385826,2.0173823739091556,0.2589577806281571,0.16050872984900807,2.14350711000221,1.8912576378161015,15908864
3.9,4.467450438364445,3.3325495616355556,1.752,2.0344464551025556,1.4695535448974444,0.18138411035761234,2.0946445668737095,0.2463394457660547,0.11642877494916996,2.274781917506603,1.9145072162408159,16072704
3.628000000000001,4.189298494564168,3.066701505435834,1.5699999999999998,1.8175883680627987,1.322411631937201,0.13273255719492827,2.1299634878834093,0.19637530858135305,0.0690898058085035,2.21681471995946,2.0431122558073587,16236544
4.014,4.8823340371078405,3.14566596289216,1.674,1.974139967348569,1.373860032651431,0.23280125961949424,2.0611155261596044,0.3267924078989584,0.13881011134003007,2.2363145427896303,1.8859165095295782,16400384
3.94,4.809344580704337,3.0706554192956625,1.75,2.091086499293068,1.408913500706932,0.20202918248251076,2.040197539826234,0.30158761853492616,0.10247074643009534,2.2529831164174787,1.827411963234989,16564224
3.9699999999999998,4.917512532898642,3.022487467101358,1.5199999999999998,1.9208989897717377,1.119101010228262,0.2005543837789446,1.999776330590248,0.3361434034563167,0.0649653641015725,2.1657330014066187,1.8338196597738774,16728064
3.7980000000000005,4.503206352779101,3.0927936472209008,1.674,1.9121680079271772,1.4358319920728226,0.1726152826566249,2.1319781417647996,0.270616281263521,0.07461428404972884,2.2400207258288725,2.0239355577007268,16891904
4.1080000000000005,4.898807182567281,3.31719281743272,1.7020000000000004,2.0638231612265865,1.3401768387734145,0.17498384635740266,2.0772658238808317,0.3014655912747025,0.04850210144010278,2.2273953838862672,1.9271362638753964,17055744
3.9480000000000004,4.684760476681533,3.211239523318467,1.6720000000000002,2.131843451622397,1.2121565483776031,0.11469781433697786,2.1210486019651094,0.20085011319862905,0.028545515475326647,2.273976236946681,1.9681209669835376,17219584
3.845999999999999,4.477825925394011,3.214174074605987,1.612,1.9137548674006768,1.3102451325993234,0.1521778189266721,2.000852547089259,0.23294124184514453,0.07141439600819967,2.1843716188727305,1.8173334753057873,17383424
3.9120000000000004,4.398719631821032,3.4252803681789694,1.698,2.0489358915813543,1.3470641084186457,0.1565035055624321,2.099651221434275,0.22766444616261677,0.08534256496224742,2.1649204675120557,2.0343819753564945,17547264
3.972,4.556547688388211,3.38745231161179,1.652,2.1139264010640657,1.1900735989359343,0.20070731798186894,1.9823182269930837,0.28509693000152425,0.11631770596221366,2.2802257601868603,1.684410693799307,17711104
4.066000000000001,4.7492305613773445,3.382769438622657,1.8060000000000003,2.2395020184497416,1.372497981550259,0.24601205888514716,2.017218706011772,0.5139021263354535,-0.021878008565159257,2.1989144499721234,1.8355229620514204,17874944
4.186000000000001,4.998603224212162,3.3733967757878394,1.658,2.0756553603151766,1.2403446396848232,0.17944280991020295,2.1065724894404414,0.2605288293421893,0.09835679047821659,2.246497500995977,1.966647477884906,18038784
4.164,4.754714821212402,3.573285178787598,1.798,2.182858415524463,1.4131415844755373,0.29915453549474474,2.043810891111692,0.5040222764143922,0.09428679457509725,2.149038361711401,1.9385834205119832,18202624
4.380000000000001,5.174480962641649,3.5855190373583525,1.598,1.9733877994820823,1.2226122005179179,0.1389819652618219,2.1190176516771317,0.20502577328228958,0.07293815724135425,2.2805497761324336,1.95748552722183,18366464
4.182,4.945017693110717,3.4189823068892835,1.9,2.288020618008889,1.5119793819911111,0.16743736274850865,2.050661380589008,0.2517963188192195,0.08307840667779783,2.2795768494497737,1.8217459117282426,18530304
4.098000000000001,4.758390793394336,3.437609206605665,1.5659999999999998,1.8012955588191157,1.330704441180884,0.22785935907935104,1.9375560383001964,0.3386282781298656,0.11709044002883642,2.093475867255321,1.7816362093450717,18694144
4.078,4.672067336250699,3.483932663749302,1.5779999999999998,1.9382721193764512,1.2177278806235485,0.17803860337007785,2.037399926284949,0.2507711099224783,0.10530609681767739,2.218708147016353,1.8560917055535446,18857984
4.34,5.130240469730575,3.5497595302694247,1.7900000000000003,2.170341951406889,1.4096580485931116,0.20454012867994603,2.082456306616465,0.3302890674504706,0.0787911899094215,2.238270728277333,1.9266418849555975,19021824
4.446,5.205001976282012,3.6869980237179876,1.778,2.0785927477501747,1.4774072522498256,0.15796743257281676,2.1051708738009136,0.2498751481218426,0.0660597170237909,2.2898041346990605,1.9205376129027665,19185664
4.2299999999999995,5.233882463239596,3.2261175367604027,1.738,2.1212962300884266,1.3547037699115734,0.21527678434116146,1.9558602705597878,0.3038320867301078,0.1267214819522151,2.232743919667905,1.6789766214516706,19349504
4.166,4.914441046442537,3.4175589535574633,1.886,2.25413584449222,1.5178641555077799,0.1980110014788806,2.130662055313587,0.37267950876023875,0.023342494197522434,2.2955003257136735,1.965823784913501,19513344
4.4079999999999995,4.964071937792224,3.8519280622077745,1.6600000000000001,1.976227766016838,1.3437722339831624,0.27664322225997845,1.9448987245559692,0.4739983696085974,0.0792880749113595,2.1592533574197907,1.730544091692148,19677184
4.444,5.23892389572839,3.64907610427161,1.7120000000000002,1.9875648743943977,1.4364351256056027,0.21137811467051507,2.0890563507874806,0.3061869821938429,0.11656924714718725,2.2401880167354933,1.937924684839468,19841024
4.4479999999999995,5.09025851492993,3.805741485070069,1.906,2.327810383940462,1.4841896160595378,0.17604067128462092,2.0004353846112886,0.3162284595577585,0.035852883011483316,2.2676330528903867,1.7332377163321904,20004864
4.496,5.252454889600167,3.7395451103998343,1.7819999999999996,2.1566411616467143,1.4073588383532847,0.20680430922657247,2.01465057382981,0.30536316991301715,0.10824544854012777,2.1621286037224605,1.8671725439371596,20168704
4.34,5.001755241762391,3.6782447582376094,1.8960000000000001,2.4514673707788783,1.340532629221122,0.15136535577476024,2.0991270477573076,0.2808602546181467,0.021870456931373794,2.2395427109689217,1.9587113845456934,20332544
4.488,5.189780592493125,3.7862194075068767,1.8,2.1778888725538237,1.4221111274461764,0.21545385190596184,2.028631049394608,0.30516818262029727,0.1257395211916264,2.1440675273315017,1.9131945714577139,20496384
4.366,5.166452372099677,3.5655476279003224,1.956,2.3418289776571997,1.5701710223428,0.12300148690119381,2.092884138226509,0.1624760465442821,0.08352692725810551,2.2416625559587833,1.944105720494235,20660224
4.800000000000001,5.562627038597506,4.037372961402496,1.9620000000000002,2.301464283835575,1.622535716164425,0.19264820956935483,2.0894506916403772,0.31284885972637666,0.07244755941233302,2.2579381926017077,1.9209631906790468,20824064
4.866,5.789300601104537,3.9426993988954626,2.0940000000000003,2.72917241753716,1.4588275824628405,0.2126431262431045,1.9634661674499512,0.2757369154705971,0.1495493370156119,2.1284527954137884,1.7984795394861137,20987904
4.74,5.5432932216818465,3.936706778318154,1.8679999999999999,2.1984784410517575,1.5375215589482423,0.18598441227028767,1.9466694101691246,0.3065652955456245,0.0654035289949508,2.276276649570702,1.6170621707675474,21151744
4.497999999999999,5.161894569943149,3.8341054300568493,2.156,2.68972652173187,1.6222734782681303,0.1559536375182991,2.039027390877406,0.2586140786938837,0.053293196342714524,2.203840833527903,1.8742139482269085,21315584
4.566,5.372277867735435,3.7597221322645646,2.13,2.536571027005122,1.7234289729948775,0.1691152173715333,2.053008969624837,0.2688960558202455,0.06933437892282106,2.2137384937282727,1.8922794455214014,21479424
4.702,5.333724623550483,4.0702753764495165,1.8739999999999999,2.309435414269441,1.4385645857305585,0.2332586197337756,1.9829880724350613,0.36646326872353774,0.10005397074401343,2.1811645541601017,1.784811590710021,21643264
4.5680000000000005,4.950747958844983,4.185252041155018,2.102,2.5535263004521442,1.6504736995478557,0.2176434197928756,1.857308269540469,0.386915453088067,0.04837138649768419,2.1769659732405775,1.5376505658403605,21807104
4.81,5.322035155043088,4.297964844956911,1.8960000000000001,2.310709536905049,1.4812904630949513,0.12355216943348443,2.0974946419397993,0.17484779982061543,0.07225653904635343,2.3441906813244127,1.850798602555186,21970944
4.686000000000001,5.560439248890397,3.811560751109605,2.098,2.5725060589707995,1.6234939410292002,0.12485915313785272,2.0857543026407557,0.1930740192005665,0.05664428707513895,2.21892702658304,1.9525815786984713,22134784
4.9559999999999995,5.552845038515024,4.359154961484975,1.95,2.3815784980742203,1.5184215019257794,0.17204911836112538,2.0565915157397585,0.23672486405843274,0.10737337266381804,2.169608379468973,1.943574652010544,22298624
4.608,5.386007712044038,3.8299922879559607,2.136,2.6196362269309446,1.6523637730690557,0.23553557111105566,2.0023803894718486,0.3966270153009186,0.07444412692119276,2.1469987099481322,1.857762068995565,22462464
4.9,5.951931556708896,3.8480684432911048,2.026,2.6300562887678596,1.42194371123214,0.16597930494075017,2.0622621620694797,0.2579343937003815,0.07402421618111883,2.214914459969099,1.9096098641698602,22626304
4.718,5.972095690128947,3.4639043098710527,2.0460000000000003,2.4852766781881326,1.606723321811868,0.17269672611728307,2.1042916610836984,0.24015167030631218,0.10524178192825397,2.2411378658835197,1.9674454562838772,22790144
4.992,5.820019323446017,4.163980676553983,2.024,2.785566805999316,1.262433194000684,0.2032124315854162,1.9453312988082565,0.31697378722450864,0.08945107594632373,2.245514661472707,1.6451479361438062,22953984
4.95,5.628011799307357,4.271988200692643,2.128,2.6727347978603904,1.58326520213961,0.2007227052779247,2.0224532430370648,0.36745368427207464,0.03399172628377478,2.251954478912461,1.7929520071616687,23117824
4.918,5.739289230417641,4.0967107695823595,2.0740000000000003,2.472401807224817,1.6755981927751837,0.2080501980458696,2.0040972262620924,0.3348186353133801,0.08128176077835916,2.2011762270001616,1.8070182255240232,23281664
5.185999999999999,5.903386924887817,4.468613075112181,2.216,2.7017818440411294,1.730218155958871,0.1521379604625205,2.042160588999589,0.2115044340322104,0.09277148689283063,2.1625734920618953,1.9217476859372828,23445504
4.822000000000001,5.805888205031446,3.8381117949685555,1.9620000000000002,2.2547729495701407,1.6692270504298596,0.1577612817442665,2.025945730507374,0.2594551467165964,0.05606741677193662,2.2321856831015734,1.8197057779131742,23609344
4.892000000000001,5.687296171246915,4.096703828753087,2.1599999999999997,2.607749930206583,1.7122500697934167,0.22917539641105877,1.9444275548060734,0.39476685514301857,0.06358393767909898,2.1987207766213106,1.6901343329908363,23773184
5.1,5.5862098312457285,4.613790168754271,2.02,2.424672707258594,1.6153272927414057,0.1552010226529091,2.0414560511708255,0.20507954104100676,0.10532250426481146,2.158108403707732,1.9248036986339192,23937024
5.52,6.387686579359159,4.65231342064084,2.144,2.6347789726546975,1.653221027345303,0.10353837790898976,2.0584209784865375,0.16717880748160294,0.03989794833637658,2.3156523755437135,1.8011895814293615,24100864
5.074,5.786800112233436,4.361199887766563,2.07,2.7771774883294857,1.362822511670514,0.12760135466232894,2.115115126470725,0.20933216670007102,0.04587054262458687,2.286588929069133,1.9436413238723167,24264704
5.3740000000000006,6.04791690882482,4.700083091175181,2.298,2.9790256970188422,1.6169743029811579,0.18634982813770568,1.9469133913516994,0.2809473794508147,0.09175227682459661,2.146862837729115,1.746963944974284,24428544
5.17,6.13009374542281,4.20990625457719,2.104,2.4117401501266937,1.7962598498733064,0.1619541678577661,2.024795610209306,0.2591776259078694,0.0647307098076628,2.199851870324349,1.849739350094263,24592384
5.338,6.23961854461851,4.43638145538149,2.324,2.7317057762651884,1.9162942237348113,0.18385851220227772,2.0059608409802117,0.30107487104785297,0.06664215335670248,2.1559453802943316,1.855976301666092,24756224
5.214,6.193307918889662,4.234692081110339,2.178,2.7036957294861734,1.6523042705138264,0.18548733839609968,1.9691012144088744,0.28408169384522475,0.08689298294697459,2.240548657772136,1.6976537710456128,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-dodgeball-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.692,0.8629268849537719,0.521073115046228,0.6880000000000001,0.8794575671003891,0.496542432899611,0.7292981587350369,2.7055366933345795,0.9795721716534708,0.479024145816603,2.7070895107168695,2.7039838759522894,16384,0.5525041028857232,0.9060431122779846
0.9279999999999999,1.1327828117787233,0.7232171882212767,0.9979999999999999,1.2483517525403007,0.747648247459699,0.19217802267521616,2.65159986615181,0.20720587800954465,0.17715016734088768,2.6781716967366007,2.625028035567019,180224,1.0455109477043152,1.0998304307460784
1.276,1.5416012048165446,1.0103987951834554,1.326,1.4834928569808803,1.1685071430191198,0.2148297054693103,2.5103568136692047,0.2419001477409899,0.1877592631976307,2.6050520893717386,2.415661537966671,344064,1.361319786310196,1.4473042130470275
1.44,1.6696083622170586,1.2103916377829413,1.5079999999999998,1.7357191252398443,1.2802808747601553,0.1832676521502435,2.3765502512454986,0.22425344180258885,0.14228186249789812,2.5151156026732324,2.2379848998177647,507904,1.361057162284851,1.575435721874237
1.5559999999999998,1.762842935581566,1.3491570644184336,1.732,1.9155647024893403,1.5484352975106597,0.16082419669255615,2.224867528676987,0.1877667738475629,0.1338816195375494,2.3352333458587027,2.114501711495271,671744,1.4351919531822204,1.6814532995223999
1.6320000000000001,1.8217788186284234,1.4422211813715768,1.6919999999999997,1.8532947612292474,1.530705238770752,0.1483371303416788,2.1779661625623703,0.17224309670603893,0.1244311639773187,2.2665685066151386,2.089363818509602,835584,1.527717936038971,1.7431083559989928
1.608,1.7758570820668584,1.4401429179331418,1.65,1.8506489471689298,1.44935105283107,0.1409865722991526,2.1802979737520216,0.15611015066782444,0.12586299393048075,2.244352619498894,2.116243328005149,999424,1.482564675807953,1.6919341683387756
1.564,1.7286329250180534,1.3993670749819467,1.7619999999999998,1.9580510137693756,1.565948986230624,0.1186098200269043,2.1603342190384867,0.1350644621356641,0.1021551779181445,2.27198175541179,2.0486866826651835,1163264,1.5264034748077393,1.6597805142402648
1.6580000000000001,1.7691575458527222,1.546842454147278,1.6560000000000001,1.817691063451262,1.4943089365487383,0.12794992290437218,2.1680770471692083,0.1497426638735757,0.10615718193516865,2.281728361182555,2.0544257331558615,1327104,1.5215194582939149,1.760732078552246
1.7240000000000002,2.0006658634526495,1.4473341365473509,1.734,1.8566539848516956,1.6113460151483043,0.1243566858582198,2.1349746704101564,0.14377586859510416,0.10493750312133543,2.234205689401337,2.0357436514189757,1490944,1.5666888236999512,1.8225157380104064
1.5640000000000003,1.6920000000000002,1.4360000000000004,1.586,1.8045497654997598,1.3674502345002404,0.12298469115048645,2.1999505668878556,0.14672418844281226,0.09924519385816062,2.293031934044901,2.10686919973081,1654784,1.6477980852127074,1.6682509779930115
1.666,1.9045036687348855,1.4274963312651143,1.714,1.948444023169711,1.4795559768302888,0.11569405896589155,2.217546874284744,0.1327311867299744,0.09865693120180871,2.306356616882086,2.1287371316874024,1818624,1.5864233493804931,1.7604931592941284
1.6740000000000002,1.8835805334471694,1.464419466552831,1.704,1.9586841180757055,1.4493158819242944,0.11452004746533924,2.1814901888370515,0.13819029784604359,0.09084979708463488,2.26897249405142,2.094007883622683,1982464,1.5616715788841247,1.7742687940597535
1.6300000000000001,1.9172281323269016,1.3427718676730986,1.8059999999999998,1.9572745847788053,1.6547254152211943,0.11594057669863103,2.1298491030931475,0.1366735247971316,0.09520762860013046,2.2152395393287674,2.0444586668575275,2146304,1.6509453892707824,1.731820523738861
1.594,1.7146813987323648,1.4733186012676354,1.7400000000000002,1.931624633072056,1.5483753669279445,0.11989885559305544,2.19003840982914,0.13882545996205303,0.10097225122405784,2.2762048665783237,2.103871953079956,2310144,1.5586063385009765,1.6822830796241761
1.596,1.7365133445620025,1.4554866554379977,1.7079999999999997,1.9119999999999997,1.5039999999999998,0.11111737322062247,2.2233226388692855,0.12929252215493772,0.09294222428630722,2.3295357609971825,2.1171095167413885,2473984,1.561306607723236,1.6772799611091613
1.6700000000000004,1.8267801007781284,1.5132198992218724,1.5660000000000003,1.7676035713969376,1.364396428603063,0.11890218313783404,2.202706070244312,0.15144701447847367,0.08635735179719442,2.2832399809774953,2.122172159511129,2637824,1.72048659324646,1.7493784785270692
1.7080000000000002,1.936945408340067,1.4790545916599334,1.7259999999999998,1.9395509306933592,1.5124490693066404,0.1100065181963145,2.232325902581215,0.1303362889259803,0.08967674746664872,2.3166423363874937,2.1480094687749363,2801664,1.697611916065216,1.778055226802826
1.7880000000000003,1.9728675201326618,1.6031324798673388,1.6099999999999999,1.8571032172999775,1.3628967827000222,0.11648338176310058,2.189783188700676,0.12585564858840728,0.10711111493779389,2.257122181842932,2.1224441955584195,2965504,1.7011173248291016,1.8911007523536683
1.7879999999999998,1.9472984620139189,1.6287015379860807,1.738,1.9352713866732831,1.5407286133267168,0.11306731747463342,2.202818548679352,0.13054437488027984,0.09559026006898699,2.2753583693726993,2.1302787279860045,3129344,1.6779971718788147,1.8698110818862914
1.668,1.8882180737360128,1.447781926263987,1.656,1.9097400244344593,1.4022599755655405,0.11676722131669519,2.260613778233528,0.13107779849791976,0.10245664413547062,2.3233644472114734,2.1978631092555827,3293184,1.7197563290596007,1.7649380207061767
1.78,2.02265201420965,1.5373479857903505,1.7960000000000005,1.9404437606821427,1.6515562393178582,0.12724748821929094,2.2276748448610304,0.1481646875890722,0.10633028884950968,2.2825405394602596,2.172809150261801,3457024,1.796180748939514,1.883344340324402
1.8960000000000001,2.072363261480389,1.7196367385196112,1.6040000000000003,1.832175371151227,1.3758246288487737,0.10711194090545173,2.2038851410150526,0.12269436594569791,0.09152951586520555,2.288791863439062,2.1189784185910434,3620864,1.8044554114341735,1.9770944952964782
1.846,2.061044181506964,1.6309558184930362,1.6260000000000001,1.7340925529349733,1.517907447065027,0.11461167875677343,2.2490917474031447,0.13513738303492667,0.09408597447862017,2.307541896331495,2.1906415984747944,3784704,1.8575608372688293,1.9397165656089783
2.048,2.292491308638978,1.803508691361022,1.6440000000000001,1.8235104453785351,1.4644895546214651,0.11788365151733157,2.2123707830905914,0.14167956917976504,0.0940877338548981,2.287240600333581,2.137500965847602,3948544,1.9803830742836,2.1305708408355715
1.98,2.3102120530810466,1.6497879469189534,1.6920000000000002,1.8914392137970868,1.4925607862029135,0.12447654530405997,2.2010028570890428,0.15355824219685213,0.09539484841126779,2.254248016919018,2.1477576972590673,4112384,1.9864013552665711,2.0496989727020263
2.04,2.332574776766556,1.7474252232334442,1.72,1.9128730152198592,1.5271269847801408,0.10443324767984448,2.2063240706920624,0.1257942264269905,0.08307226893269845,2.314335129785536,2.098313011598589,4276224,1.9904498338699341,2.1100170612335205
2.212,2.576,1.8480000000000003,1.7700000000000002,1.979045449603669,1.5609545503963316,0.10625922167673704,2.1849762082099913,0.11753354485105631,0.09498489850241777,2.259633208625228,2.1103192077947543,4440064,2.050997996330261,2.2706417202949525
2.1639999999999997,2.4891830253872422,1.8388169746127572,1.732,1.967660773146487,1.496339226853513,0.10495090587064622,2.1757988944649695,0.11505067108433041,0.09485114065696203,2.2583519659283904,2.0932458230015487,4603904,2.0641688227653505,2.235594928264618
2.2359999999999998,2.4498784701647174,2.022121529835282,1.7079999999999997,1.9828381341808299,1.4331618658191696,0.10690601924434302,2.189116734266281,0.12756451374527994,0.0862475247434061,2.2480288885722235,2.1302045799603384,4767744,2.1141301512718202,2.279644083976746
2.322,2.6164078803293145,2.0275921196706856,1.8039999999999998,1.9671686244349689,1.6408313755650308,0.11032102024182673,2.199902394413948,0.13333475572795062,0.08730728475570285,2.2827905267126973,2.1170142621151986,4931584,2.2587010622024537,2.356394720077515
2.4539999999999997,2.7826396202529446,2.125360379747055,1.7599999999999998,1.923707055437449,1.5962929445625507,0.10359615907073016,2.1817288130521773,0.12832816966469268,0.07886414847676765,2.266646100195977,2.0968115259083775,5095424,2.295999026298523,2.4987688064575195
2.694,3.079647507446891,2.3083524925531087,1.906,2.0431276777313756,1.7688723222686242,0.10372847309336061,2.20459668636322,0.12068684329406879,0.08677010289265244,2.246561132241285,2.1626322404851552,5259264,2.4155097007751465,2.6793959736824036
2.466,2.736414496652824,2.1955855033471763,1.7839999999999996,1.9204697768738554,1.6475302231261437,0.09816479263827202,2.224943217635155,0.11444088808625598,0.08188869719028806,2.2887282949112007,2.161158140359109,5423104,2.4065152406692505,2.4586443066596986
2.7460000000000004,3.1334067629765907,2.35859323702341,1.8379999999999999,2.147509289036694,1.5284907109633057,0.10470849871635435,2.222916916012764,0.12049521214010274,0.08892178529260596,2.2854899477721693,2.1603438842533587,5586944,2.473659896850586,2.7019021034240724
2.8779999999999997,3.1923819333231473,2.563618066676852,1.89,2.1773673607075095,1.6026326392924901,0.0986815210431814,2.2004916787147524,0.11986130517140474,0.07750173691495806,2.2655054003172914,2.1354779571122133,5750784,2.524818229675293,2.829105019569397
2.724,3.1004890436652843,2.347510956334716,1.932,2.088767343538123,1.7752326564618766,0.08264236445538697,2.2242842853069305,0.0958953908795322,0.06938933803124175,2.2975275630105387,2.151041007603322,5914624,2.6480607986450195,2.679635167121887
2.812,3.332322976621252,2.291677023378748,1.8360000000000003,2.070571950582332,1.6014280494176683,0.10948603958822785,2.205646499991417,0.1355930286241057,0.08337905055235002,2.2557913388174535,2.1555016611653803,6078464,2.599534249305725,2.759044575691223
3.0100000000000002,3.2808874304946616,2.739112569505339,1.8999999999999997,2.1584569596664016,1.641543040333598,0.08477341611869628,2.2250825494527815,0.09552954104419348,0.07401729119319908,2.289769810927784,2.160395287977779,6242304,2.6791468620300294,2.9195229530334474
3.024,3.3856407056734628,2.6623592943265373,1.8080000000000003,1.9566472334084966,1.659352766591504,0.09282609950751061,2.226742073893547,0.11120830917186048,0.07444388984316075,2.273100953655778,2.1803831941313163,6406144,2.736132287979126,2.919520115852356
3.3259999999999996,3.633382497875204,3.0186175021247954,2.024,2.2502388118780683,1.7977611881219318,0.0950527990702539,2.2358703702688216,0.11682027813551463,0.07328532000499316,2.306356230520453,2.1653845100171902,6569984,2.7539255142211916,3.1862783193588258
3.2060000000000004,3.6018838213415654,2.8101161786584354,1.9620000000000002,2.2243661563540544,1.699633843645946,0.09068629075773056,2.2551528185606005,0.12146309090414979,0.05990949061131133,2.3196398506933593,2.1906657864278416,6733824,2.8604570865631103,3.068654203414917
3.2300000000000004,3.4426499470961613,3.0173500529038395,1.9460000000000002,2.1546240638085647,1.7373759361914356,0.09228030731901522,2.248567035794258,0.11438311454184345,0.07017750009618699,2.3099946609820194,2.187139410606497,6897664,2.8313297033309937,3.081767439842224
3.3280000000000003,3.5381808744867147,3.117819125513286,2.1399999999999997,2.394558441227157,1.8854415587728426,0.1078088842798024,2.243784761428833,0.14196451762936294,0.07365325093024186,2.295279257442469,2.1922902654151972,7061504,2.9219714879989622,3.1660881280899047
3.466,3.8162056538664104,3.11579434613359,2.0420000000000003,2.2454600697925766,1.8385399302074241,0.08752734889276323,2.2558028936386108,0.11368654933566916,0.0613681484498573,2.3407032319986,2.1709025552786216,7225344,3.0005879402160645,3.2346325397491453
3.4220000000000006,3.9241115413929464,2.919888458607055,2.018,2.354505572019246,1.6814944279807538,0.10658361194655297,2.2383851751685144,0.14676003190795076,0.06640719198515518,2.346415241704859,2.1303551086321697,7389184,3.1325668334960937,3.1948235750198366
3.5919999999999996,3.8698776709273344,3.314122329072665,2.0639999999999996,2.2866746505554683,1.8413253494445312,0.09948658715002234,2.2378656595945357,0.12714835373040748,0.07182482056963721,2.2753831186561544,2.200348200532917,7553024,3.050963878631592,3.3316532135009767
3.6659999999999995,3.914684539125374,3.417315460874625,1.986,2.276798899585263,1.6952011004147367,0.09501467668451366,2.2362113028764723,0.12290616658764365,0.06712318678138367,2.2952716792344163,2.1771509265185283,7716864,3.2264273881912233,3.4375897884368896
3.5140000000000002,3.854828402572321,3.1731715974276793,1.8699999999999999,2.1017326045251292,1.6382673954748705,0.08970038346014911,2.2544700384140013,0.11283037714941005,0.06657038977088817,2.3141342607063042,2.1948058161216983,7880704,3.0672566175460814,3.2549320936203
3.4259999999999997,3.9764216565506847,2.8755783434493147,2.03,2.190312195418814,1.8696878045811858,0.09215402244590218,2.2653012722730637,0.11900892760007366,0.0652991172917307,2.323559146970248,2.2070433975758794,8044544,3.0593655824661257,3.201966667175293
3.6699999999999995,4.061331061890057,3.278668938109942,2.19,2.376815416922694,2.003184583077306,0.10579898236319421,2.2466784745454786,0.12784664218160172,0.0837513225447867,2.2974873340844204,2.195869615006537,8208384,3.1615520238876345,3.377827501296997
3.7679999999999993,4.190393181763152,3.3456068182368464,2.2359999999999998,2.4958153190248793,1.9761846809751202,0.1260574855841696,2.2329471826553347,0.15897375537946185,0.09314121578887735,2.291802517756597,2.1740918475540725,8372224,3.2482795238494875,3.4647526264190676
4.01,4.549425620451976,3.470574379548023,2.078,2.3956727876290316,1.760327212370968,0.11912258700467644,2.2306903839111327,0.1477387424403631,0.09050643156898977,2.2973877239592455,2.16399304386302,8536064,3.247746777534485,3.6635309934616087
4.002,4.561531947255919,3.442468052744081,2.334,2.669386344385099,1.9986136556149012,0.11754720718599851,2.2440352886915207,0.1569466123037119,0.07814780206828512,2.315348313878552,2.1727222635044896,8699904,3.3291852951049803,3.617784333229065
4.1480000000000015,4.594156923066315,3.7018430769336885,2.1420000000000003,2.4093499579203264,1.8746500420796746,0.10349863790906963,2.256046023964882,0.1254089125847327,0.08158836323340657,2.3134251962162753,2.198666851713489,8863744,3.38955135345459,3.7165534257888795
3.906,4.459393169455497,3.3526068305445036,2.168,2.4002412538719167,1.9357587461280836,0.10627747969701884,2.2357832700014115,0.1302983627484657,0.08225659664557199,2.2899936223608424,2.1815729176419807,9027584,3.3871225118637085,3.5350850582122804
4.4,4.94207010616709,3.8579298938329103,2.3039999999999994,2.7303144379445756,1.8776855620554231,0.10511312219314273,2.250907266139984,0.1262419009189373,0.08398434346734815,2.3289400601837893,2.172874472096179,9191424,3.6129391193389893,3.9267629861831663
4.074,4.309465496410833,3.838534503589167,2.174,2.50288295790448,1.8451170420955199,0.10015836800448592,2.272987422347069,0.12037291984365828,0.07994381616531357,2.3350972488486903,2.2108775958454476,9355264,3.4814040899276733,3.671126675605774
4.284000000000001,4.639617772334287,3.9283822276657148,2.1580000000000004,2.4030224479512032,1.9129775520487973,0.09765896177850661,2.25572407245636,0.11946016272389912,0.0758577608331141,2.302200911006077,2.209247233906643,9519104,3.541760063171387,3.835573148727417
4.342,4.753383033194126,3.930616966805873,2.268,2.4285490579231155,2.107450942076884,0.10232066242024299,2.256282863020897,0.13790934528518045,0.06673197955530553,2.327400573036434,2.18516515300536,9682944,3.494846224784851,3.8388806104660036
4.2,4.796992462263972,3.603007537736028,2.3040000000000007,2.530061938415117,2.0779380615848844,0.10040143351070581,2.271693727374077,0.12367672826237293,0.07712613875903869,2.319947263317495,2.223440191430659,9846784,3.5603995084762574,3.7646475553512575
4.452,5.046925205382996,3.857074794617004,2.216,2.5359749990233613,1.8960250009766388,0.10719940792769189,2.257040321826935,0.13010504933137168,0.08429376652401209,2.326798598422442,2.1872820452314277,10010624,3.7828734874725343,3.9277675628662108
4.3519999999999985,4.948737798367087,3.75526220163291,2.4699999999999998,2.9853057344916705,1.9546942655083293,0.11201312760822472,2.2435958206653597,0.16297381994033008,0.06105243527611936,2.3274840415557914,2.159707599774928,10174464,3.739073324203491,3.865206718444824
4.596,5.106278355410065,4.085721644589936,2.35,2.865538553359494,1.834461446640506,0.10680337892845268,2.258799412846565,0.14085073183809294,0.07275602601881243,2.309691661479988,2.2079071642131423,10338304,3.7947155952453615,4.01549003124237
4.273999999999999,4.65694124875756,3.8910587512424386,2.298,2.5690645679538364,2.0269354320461637,0.11462547108530996,2.2646266520023346,0.1334204439003071,0.09583049827031281,2.3248034894339384,2.2044498145707307,10502144,3.649757480621338,3.7515610694885253
4.6659999999999995,5.024892741637386,4.307107258362613,2.3199999999999994,2.601424945589405,2.0385750544105936,0.11063739028759298,2.2683394640684127,0.1385142993572705,0.08276048121791545,2.3345782879554746,2.2021006401813508,10665984,3.8296374797821047,4.068572187423706
4.616,5.271243466201685,3.9607565337983135,2.254,2.571622417344872,1.936377582655128,0.11456673094071443,2.2414968252182006,0.142127726475286,0.08700573540614287,2.272159274741438,2.2108343756949633,10829824,3.699532389640808,4.023303413391114
4.486000000000001,4.9338437227426555,4.038156277257346,2.4059999999999997,2.7815582511408845,2.030441748859115,0.132301224861294,2.2413415044546126,0.16210782720412792,0.10249462251846009,2.3217992637001985,2.1608837452090266,10993664,3.7340298891067505,3.913305234909058
4.744000000000001,5.478836036133233,4.009163963866769,2.29,2.610405992453325,1.9695940075466754,0.13731517787091432,2.2292388409376143,0.18424424552689034,0.09038611021493831,2.3069746717510444,2.151503010124184,11157504,3.852260875701904,4.082739973068238
4.754,5.346827124885492,4.161172875114507,2.424,2.784643868657156,2.063356131342844,0.11594581683166323,2.239787980914116,0.16355544150870527,0.0683361921546212,2.3160759920433547,2.163499969784877,11321344,3.820103311538696,4.088412785530091
5.048,5.782531142974891,4.313468857025109,2.646,3.19306855146316,2.09893144853684,0.11417495189234612,2.268313604593277,0.14614841119635577,0.08220149258833648,2.3258715408429205,2.210755668343633,11485184,4.142398977279663,4.316968822479248
4.724,5.389059395843709,4.058940604156291,2.5140000000000002,3.0694133595800523,1.9585866404199481,0.14008782412856818,2.249917271733284,0.18631030471099008,0.09386534354614628,2.3095109782524963,2.1903235652140713,11649024,3.856175947189331,4.022063660621643
5.046,5.608711293648883,4.483288706351117,2.242,2.641444614433591,1.8425553855664092,0.13195160785689947,2.2614536613225935,0.1803663115896734,0.08353690412412554,2.3113672036088095,2.2115401190363775,11812864,4.041500043869019,4.291662430763244
5.127999999999998,5.842769893042508,4.413230106957489,2.434,2.883893320688361,1.9841066793116398,0.12051961263641711,2.2254380971193313,0.1583781142278624,0.08266111104497183,2.2974826296780844,2.153393564560578,11976704,4.03129506111145,4.375129246711731
5.11,5.820056335793154,4.399943664206846,2.444,2.751610142875686,2.136389857124314,0.1345414553303271,2.2284587204456328,0.16721144837344207,0.10187146228721214,2.2676718473725566,2.189245593518709,12140544,4.039368581771851,4.315523028373718
4.968,5.517923631061623,4.418076368938377,2.482,2.9102475919371877,2.0537524080628127,0.13369313618168235,2.2179685533046722,0.15777014592721095,0.10961612643615377,2.2825023150643675,2.153434791544977,12304384,4.011907577514648,4.178955006599426
5.098000000000001,5.6468497062038026,4.549150293796199,2.4619999999999997,2.810763530203489,2.1132364697965107,0.12818669490516182,2.231008547544479,0.1526128894552463,0.10376050035507736,2.298264906091212,2.1637521889977465,12468224,4.107597160339355,4.270171570777893
5.258,5.87193484996374,4.64406515003626,2.364,2.7386785288750874,1.989321471124912,0.1214748355094343,2.212394970655441,0.1563348878940387,0.0866147831248299,2.2727140268535924,2.15207591445729,12632064,4.103098964691162,4.402108144760132
5.282000000000001,5.909914006851258,4.654085993148744,2.5999999999999996,2.9591100109994146,2.2408899890005847,0.1134189995937049,2.229372778534889,0.15222698230122095,0.07461101688618886,2.2936180153614742,2.165127541708304,12795904,4.0287833452224735,4.422932386398315
5.136000000000001,5.714051900784005,4.557948099215997,2.5520000000000005,3.0105368033211732,2.0934631966788277,0.11974214445799587,2.24259929060936,0.15090083151908987,0.08858345739690188,2.3039272223787197,2.18127135884,12959744,4.007618951797485,4.299826169013977
5.494000000000001,6.057847497112474,4.930152502887528,2.55,2.934005208298012,2.1659947917019875,0.12867438816465432,2.1980203866958616,0.1675147535180438,0.08983402281126485,2.265809766304912,2.1302310070868113,13123584,4.416138315200806,4.598562860488892
5.353999999999999,6.210460156691482,4.497539843308516,2.76,3.216946386351834,2.3030536136481654,0.12668715110048648,2.210771843791008,0.1652183605053434,0.08815594169562956,2.2466101803265266,2.1749335072554894,13287424,4.341769599914551,4.4727681398391725
5.646000000000001,6.096159971565665,5.195840028434336,2.7359999999999998,3.1779773749865483,2.294022625013451,0.1331211233977228,2.2065898776054382,0.16702824985066272,0.09921399694478289,2.25713646814684,2.1560432870640365,13451264,4.370172548294067,4.683090925216675
5.574,6.403797565674906,4.744202434325094,2.7540000000000004,3.1435689926059314,2.3644310073940695,0.1200225925073027,2.23149117231369,0.15947347430004744,0.08057171071455796,2.291812970995279,2.171169373632101,13615104,4.319907855987549,4.609411597251892
5.467999999999999,6.072397220377459,4.863602779622539,2.516,3.025886261827086,2.006113738172914,0.12263788259588175,2.22665059864521,0.1669157825189459,0.07835998267281762,2.2786269210114023,2.174674276279018,13778944,4.405205917358399,4.54810049533844
5.796000000000001,6.267406406405345,5.324593593594657,2.636,2.960690621977291,2.311309378022709,0.12127120355144141,2.2126690328121184,0.15110712213847352,0.09143528496440931,2.2572937209111736,2.168044344713063,13942784,4.373593044281006,4.7750544309616085
5.5600000000000005,6.3254018552368425,4.7945981447631585,2.6380000000000003,3.022858415524463,2.2531415844755376,0.12625337941572065,2.2413315147161486,0.15126019901774462,0.10124655981369667,2.27820343856603,2.204459590866267,14106624,4.458838319778442,4.53940110206604
5.434,5.801047680826347,5.066952319173653,2.6740000000000004,2.9829401236485804,2.3650598763514203,0.1284280697349459,2.2659392207860947,0.1697133711639135,0.08714276830597827,2.316114130515851,2.2157643110563385,14270464,4.269806313514709,4.465290355682373
5.8759999999999994,6.553690194705515,5.198309805294484,2.642,3.017813783674841,2.266186216325159,0.15973615683615208,2.22022902071476,0.19053732075645383,0.12893499291585034,2.266075230175839,2.1743828112536807,14434304,4.520596027374268,4.7693212032318115
5.747999999999999,6.428540961294763,5.067459038705236,2.586,3.088796181369747,2.0832038186302526,0.1401228093076497,2.243951231241226,0.1882080856978735,0.09203753291742589,2.2967636512696274,2.191138811212825,14598144,4.4254192352294925,4.688876676559448
5.715999999999999,6.788410369215068,4.6435896307849305,2.836,3.361950568019467,2.310049431980533,0.13224751176312563,2.2417911112308504,0.16198043172309737,0.10251459180315389,2.2972766474349333,2.1863055750267675,14761984,4.370579981803894,4.631462025642395
6.164,7.119187939622355,5.208812060377644,2.546,2.9293588397311323,2.1626411602688673,0.12610732601024205,2.25210018157959,0.1638549469911335,0.08835970502935057,2.3022855131339344,2.2019148500252457,14925824,4.643130493164063,4.990061593055725
5.984,6.646588861964944,5.321411138035056,2.78,3.310433784746032,2.2495662152539677,0.11110325069166718,2.2360193699598314,0.1371571648326993,0.08504933655063507,2.300724302453866,2.1713144374657967,15089664,4.565502166748047,4.818174982070923
5.901999999999999,6.85495120546647,4.949048794533528,2.778,3.3470307548806124,2.2089692451193876,0.13694426626898343,2.2386502265930175,0.1648879292007555,0.10900060333721136,2.2947420287346842,2.1825584244513507,15253504,4.3858401536941525,4.759885835647583
5.874,6.534427134512203,5.213572865487796,2.628,2.9700175434096914,2.285982456590309,0.1317612308077514,2.240809366106987,0.15896393898839814,0.10455852262710467,2.2945427021715123,2.1870760300424616,15417344,4.566157341003418,4.737071394920349
6.325999999999999,7.183766868094121,5.468233131905876,2.976,3.3570301825315156,2.5949698174684843,0.14038251871243118,2.2310843765735626,0.17985672603735364,0.1009083113875087,2.314706450037372,2.1474623031097533,15581184,4.786664271354676,5.0378025531768795
6.026,6.945784757429693,5.106215242570307,2.8219999999999996,3.1935319636316635,2.4504680363683358,0.12392166242934759,2.2441142052412033,0.16389154611971557,0.0839517787389796,2.311616258099361,2.1766121523830457,15745024,4.660618448257447,4.792522430419922
6.196,7.148420075386906,5.243579924613093,2.8819999999999997,3.310900920959608,2.4530990790403915,0.1324500411748886,2.2379817217588425,0.1631127459204631,0.10178733642931409,2.294701554585484,2.181261888932201,15908864,4.782815313339233,4.973292636871338
5.913999999999999,6.792546526940946,5.035453473059052,2.8600000000000003,3.333624323699702,2.3863756763002986,0.12241842700168488,2.2678931266069413,0.15056473306766854,0.09427212093570121,2.328198219100614,2.2075880341132685,16072704,4.597828650474549,4.734731864929199
6.161999999999999,7.0654799389029055,5.258520061097093,2.734,3.1435900389413787,2.3244099610586213,0.13510838355869054,2.2458185881376265,0.1630335283967155,0.10718323872066557,2.2986690824295963,2.1929680938456566,16236544,4.697121047973633,4.933109378814697
6.268,7.013611158714782,5.522388841285218,2.868,3.4229198140272157,2.313080185972784,0.13640938471071418,2.238259646296501,0.17091710184253384,0.10190166757889453,2.2752870457200896,2.2012322468729124,16400384,4.766030168533325,4.942295122146606
6.377999999999999,7.423655775100007,5.332344224899991,2.8900000000000006,3.249916657019372,2.530083342980629,0.14635645262897015,2.2189216017723083,0.17532465202893488,0.11738825322900541,2.2816433668624896,2.156199836682127,16564224,4.793995475769043,5.073651742935181
6.364,6.880124016104657,5.847875983895343,2.732,3.2250882273995196,2.238911772600481,0.11591291576623912,2.2303857088088987,0.14243913989207893,0.08938669164039931,2.2933004345059285,2.167470983111869,16728064,4.877606391906738,5.0547205924987795
6.396,6.925437437286031,5.866562562713969,2.8620000000000005,3.17777840331473,2.546221596685271,0.1371847471222281,2.23287196457386,0.16946973819074312,0.10489975605371311,2.2818449415318174,2.183898987615903,16891904,4.964581441879273,5.047298765182495
6.536,7.665630027929499,5.4063699720705,2.724,3.0513896760742467,2.3966103239257537,0.1329184687696397,2.216282907128334,0.17469186680787135,0.09114507073140804,2.297455271814939,2.135110542441729,17055744,4.795122385025024,5.127659344673157
6.6659999999999995,7.601822632767556,5.730177367232443,2.904,3.3838166316417135,2.4241833683582863,0.12763047907501457,2.204966816306114,0.16412707476620478,0.09113388338382436,2.2310052259657507,2.1789284066464774,17219584,5.106782531738281,5.2666126728057865
5.9239999999999995,6.860538306744576,4.9874616932554225,2.8760000000000003,3.2918653628279233,2.4601346371720774,0.13573513352312144,2.186944770812988,0.184092458482382,0.08737780856386088,2.250140001341211,2.123749540284765,17383424,4.775973010063171,4.680562114715576
6.952000000000001,7.936040649566877,5.967959350433125,2.7479999999999998,3.2319173483147714,2.264082651685228,0.1297262788750231,2.2287296652793884,0.159228415257204,0.10022414249284224,2.2851660126975317,2.172293317861245,17547264,5.28570704460144,5.428701782226563
6.527999999999999,7.64443002467687,5.411569975323127,3.018,3.5843532466579493,2.4516467533420503,0.14120271373540164,2.228615126013756,0.1630264978296146,0.1193789296411887,2.2706094125992964,2.1866208394282154,17711104,4.90764696598053,5.1303798913955685
6.552,6.977130568178765,6.126869431821234,2.9879999999999995,3.5025250236868946,2.4734749763131045,0.1525628561619669,2.2194715082645415,0.19976237342723438,0.10536333889669944,2.294933953188126,2.144009063340957,17874944,5.040262985229492,5.121164274215698
6.464,7.500447779678263,5.427552220321738,3.218,3.8183632233906404,2.6176367766093596,0.14239649279043073,2.226051777601242,0.18262635318290532,0.10216663239795615,2.2808502789911005,2.1712532762113836,18038784,4.957074403762817,5.038645243644714
6.531999999999999,7.370484346902194,5.693515653097804,2.916,3.478551330991226,2.353448669008774,0.15128981824964283,2.234033000469208,0.17942220095368644,0.1231574355455992,2.2875010573621157,2.1805649435763,18202624,4.895598983764648,5.079651546478272
6.390000000000001,7.2928510397623745,5.487148960237627,3.0200000000000005,3.655106290316826,2.384893709683175,0.1526359228417277,2.2351171672344208,0.18076051111282584,0.12451133457062954,2.289415795696532,2.1808185387723094,18366464,5.106010913848877,4.97592601776123
6.672,7.876697472397116,5.467302527602883,2.8620000000000005,3.2292002178648596,2.4947997821351415,0.14175673872232436,2.214353138208389,0.1732683833841387,0.11024509406051003,2.251253670851377,2.1774526055654015,18530304,5.035431718826294,5.162672662734986
6.889999999999999,7.787518802031466,5.992481197968532,3.218000000000001,3.8209560514664407,2.615043948533561,0.14453312642872332,2.2272644996643067,0.1748321448679481,0.11423410798949854,2.2727417621707304,2.181787237157883,18694144,5.01739239692688,5.322554969787598
6.337999999999999,7.25784563922432,5.418154360775678,3.172,3.6727354590999126,2.6712645409000877,0.14955136654898524,2.2330641478300093,0.19309352672718316,0.10600920637078731,2.2711778926242903,2.1949504030357283,18857984,4.9125854730606076,4.918454480171204
6.906000000000001,7.987038389697609,5.824961610302392,3.062,3.7110269640007263,2.4129730359992734,0.13668050207197663,2.2028863787651063,0.15773041431027154,0.11563058983368171,2.2635773438675377,2.142195413662675,19021824,5.085036516189575,5.366271066665649
6.836,7.7410436453564,5.930956354643601,3.2619999999999996,3.9021531066862045,2.6218468933137946,0.12669880739413197,2.190215453505516,0.14712716135995202,0.10627045342831191,2.2225977187306682,2.157833188280364,19185664,5.2147012710571286,5.2965583324432375
6.790000000000001,7.684751362111285,5.895248637888717,2.976,3.6156123826193483,2.3363876173806517,0.14307362604886292,2.1922835797071456,0.20114272221358037,0.08500452988414547,2.2412806019743954,2.143286557439896,19349504,5.295980167388916,5.254009056091308
6.794,8.028343550232268,5.559656449767731,3.098,3.5128686539135003,2.6831313460864994,0.13976869825273747,2.21777620613575,0.16948450915797178,0.11005288734750317,2.26286569546626,2.17268671680524,19513344,5.160219335556031,5.203285598754883
7.248,8.395142536915095,6.100857463084905,3.282,3.8102764427835107,2.7537235572164893,0.14253106312826272,2.2093006789684297,0.16187388819829346,0.123188238058232,2.2577647791898765,2.160836578746983,19677184,5.3362781524658205,5.514033317565918
7.0840000000000005,7.939700882318116,6.228299117681885,2.9419999999999997,3.5597021936176034,2.324297806382396,0.14521114397794005,2.21523577272892,0.16404540171457077,0.12637688624130933,2.2582941456450056,2.172177399812834,19841024,5.1582293033599855,5.414150094985962
7.045999999999999,7.977151974706599,6.1148480252934,3.086,3.726315547210904,2.4456844527890955,0.13731950153596698,2.220857524871826,0.1717662385441104,0.10287276452782354,2.2827578768773633,2.158957172866289,20004864,5.204064846038818,5.408748197555542
7.3340000000000005,8.4225972625356,6.245402737464401,3.5199999999999996,4.28005262975665,2.7599473702433492,0.12595872320234772,2.2126776039600373,0.15438402544379848,0.09753342096089695,2.286435786138207,2.1389194217818677,20168704,5.348178100585938,5.563965797424316
7.176,8.221286563579577,6.130713436420423,3.0979999999999994,3.8028659447015434,2.3931340552984555,0.1371606568805873,2.1913986086845396,0.16373463154352577,0.11058668221764881,2.239461321928932,2.1433358954401474,20332544,5.368678045272827,5.4638392448425295
6.966000000000001,8.129685524529716,5.802314475470285,3.1679999999999997,3.6096514462786233,2.726348553721376,0.13204295458272097,2.2111661583185196,0.15402215632491403,0.11006375284052791,2.2709362177625256,2.1513960988745136,20496384,5.053381633758545,5.247536134719849
7.448,8.299971830520235,6.596028169479766,3.168,3.816333247643525,2.5196667523564753,0.14731926941312845,2.21494936645031,0.18614624392239548,0.10849229490386142,2.270642344555037,2.159256388345583,20660224,5.33369197845459,5.608941507339478
7.289999999999999,8.230478601564117,6.34952139843588,3.184,3.737953066604022,2.6300469333959784,0.1338731812313199,2.2165509700775146,0.18082334124715693,0.08692302121548284,2.275981093318381,2.1571208468366483,20824064,5.385826969146729,5.5124870300292965
7.298,8.128154202543119,6.467845797456882,3.1800000000000006,3.6167150100465983,2.743284989953403,0.12690352564677593,2.228987553715706,0.15767479426590603,0.09613225702764581,2.2525574250569886,2.205417682374423,20987904,5.366441345214843,5.515132284164428
7.19,8.106438759546977,6.2735612404530245,3.038,3.588087265804254,2.4879127341957457,0.13067456497810778,2.214857295155525,0.1735768731563764,0.08777225679983916,2.2605620058435547,2.1691525844674957,21151744,5.216292238235473,5.414503192901611
6.99,8.067636302283846,5.912363697716154,3.4539999999999997,3.863687685926731,3.0443123140732684,0.13475765623152253,2.2188270509243013,0.1709298112492983,0.09858550121374676,2.2701083825665407,2.167545719282062,21315584,5.225424098968506,5.263729763031006
7.386,8.446530056151168,6.325469943848832,3.31,3.7975448697299563,2.822455130270044,0.11817223583348091,2.1916703313589094,0.15514727444922474,0.08119719721773708,2.231439204736027,2.1519014579817917,21479424,5.466704320907593,5.552483987808228
6.992,7.860617292022212,6.123382707977788,3.226,3.560430859820083,2.891569140179917,0.13805699367076157,2.195615768432617,0.1776913023154904,0.09842268502603276,2.2543266594816433,2.136904877383591,21643264,5.13031907081604,5.28431658744812
7.598000000000001,8.422448906846265,6.773551093153737,3.006,3.630567050043468,2.3814329499565314,0.11654623029753564,2.264692947268486,0.13964180690093342,0.09345065369413784,2.3120451694938198,2.2173407250431523,21807104,5.365774297714234,5.706770515441894
7.362,8.402709373456394,6.321290626543606,3.434,3.954234562481195,2.9137654375188053,0.1227033519186079,2.228117656707764,0.15144183537322212,0.09396486846399367,2.29575091153132,2.1604844018842075,21970944,5.240292644500732,5.503929662704468
7.290000000000001,8.123990407618697,6.456009592381304,3.368,3.955142231490803,2.780857768509197,0.1201443191617727,2.2466056823730467,0.15262578316737518,0.08766285515617023,2.3142258540098646,2.178985510736229,22134784,5.49604983329773,5.486007356643677
6.797999999999999,7.485165191202231,6.110834808797767,3.3279999999999994,3.7423621604345643,2.9136378395654345,0.14992740768939253,2.241964641213417,0.1818827147819438,0.11797210059684127,2.3013689018014327,2.182560380625401,22298624,5.2342689037323,5.12124719619751
7.572,8.629060073978769,6.514939926021231,3.072,3.563707229965149,2.580292770034851,0.11662421091459689,2.249732494354248,0.14432305522538566,0.08892536660380812,2.282579017242218,2.216885971466278,22462464,5.453532791137695,5.614909315109253
7.162000000000001,8.158491846429262,6.165508153570738,3.3760000000000003,3.98478896179218,2.7672110382078206,0.14537659594789146,2.209078326821327,0.17422712737619608,0.11652606451958683,2.285795693115359,2.1323609605272953,22626304,5.201794052124024,5.337696313858032
7.6739999999999995,8.68833919376114,6.659660806238859,3.41,3.9705889759886475,2.849411024011353,0.11744478964246807,2.2202453315258026,0.15238106112709732,0.08250851815783883,2.2824904648800164,2.158000198171589,22790144,5.542872714996338,5.693889522552491
7.506,8.147189519565003,6.864810480434997,3.4140000000000006,4.052564014018955,2.775435985981046,0.1513477672357112,2.2144583255052566,0.20674048036544151,0.09595505410598087,2.257296944292567,2.171619706717946,22953984,5.498812627792359,5.583816289901733
7.444,8.211739539166768,6.676260460833232,3.4339999999999997,4.027568867108106,2.840431132891894,0.13040304901078342,2.206680750846863,0.16171949073547554,0.09908660728609131,2.253521422446108,2.159840079247618,23117824,5.432603788375855,5.545347023010254
7.463999999999999,8.359490926810539,6.568509073189459,3.2879999999999994,4.068061536034176,2.5079384639658224,0.13434798847883936,2.2144132822752,0.1524905211540076,0.11620545580367111,2.2600660936820387,2.1687604708683614,23281664,5.233722352981568,5.487273120880127
7.797999999999999,8.755348421422418,6.840651578577579,3.434,3.917077633512462,2.9509223664875384,0.12168545452877877,2.2445804089307786,0.15111961808754892,0.09225129097000861,2.275655938841488,2.213504879020069,23445504,5.511781024932861,5.7144392967224125
7.324000000000001,8.133434370409363,6.5145656295906385,3.216,3.566291307342903,2.8657086926570976,0.1492674224078655,2.2520099192857743,0.1961150407743284,0.10241980404140259,2.299962603309151,2.2040572352623977,23609344,5.437998723983765,5.436888980865478
7.4079999999999995,8.49979485252496,6.316205147475039,3.560000000000001,4.3915768154536305,2.7284231845463713,0.14413223410956558,2.2455931067466737,0.19051539163704845,0.0977490765820827,2.279541063818281,2.2116451496750664,23773184,5.441836977005005,5.465135097503662
7.714,8.93773363114691,6.490266368853091,3.8879999999999995,4.503805163992638,3.2721948360073614,0.12777757886797186,2.2232835441827774,0.1549107863792769,0.1006443713566668,2.2993550901973765,2.1472119981681783,23937024,5.58144998550415,5.665563011169434
7.434,8.008250816281528,6.859749183718473,3.6699999999999995,4.384548808689791,2.955451191310208,0.14751023291610177,2.2188871830701826,0.19650156597221566,0.09851889985998788,2.2825228529753367,2.1552515131650285,24100864,5.384838676452636,5.488099241256714
7.672,8.462301208400948,6.881698791599051,3.284,3.72352701850967,2.8444729814903296,0.12077978728339071,2.2586202174425125,0.15242142204158413,0.0891381525251973,2.307288510915345,2.20995192396968,24264704,5.459732151031494,5.607055377960205
7.967999999999999,8.861317412793458,7.0746825872065395,3.4799999999999995,4.2013875518748565,2.758612448125142,0.13105340832844375,2.2303515553474424,0.1610933760030911,0.10101344065379642,2.28653095981339,2.174172150881495,24428544,5.59131441116333,5.814047765731812
8.053999999999998,9.55714470361306,6.550855296386937,3.19,3.919561512142739,2.4604384878572607,0.11942965015769003,2.2160411357879637,0.14038681460169905,0.09847248571368099,2.256756510028509,2.1753257615474184,24592384,5.611747694015503,5.892087411880493
7.632000000000001,8.216136970239003,7.047863029760999,3.3340000000000005,3.7996221644208967,2.8683778355791043,0.13753794152289625,2.2355827033519744,0.17261390763378082,0.10246197541201167,2.2887876592577143,2.1823777474462345,24756224,5.536609554290772,5.611634540557861
8.022000000000002,9.013017658773043,7.03098234122696,3.3800000000000003,4.152372966901354,2.6076270330986464,0.11277015036903318,2.2113765090703965,0.1392334137384482,0.08630688699961817,2.2556254810798673,2.1671275370609258,24920064,5.528909397125244,5.856599807739258


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-dodgeball-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.5360000000000001,0.7139438113562819,0.35805618864371835,0.608,0.7197855088998569,0.49621449110014304,0.666857424005866,2.7052708685398104,0.8603737074664681,0.4733411405452639,2.7071120946792746,2.703429642400346,16384,0.5481090659275651,0.7392176717519761
0.952,1.1610358820872626,0.7429641179127372,1.062,1.3528539152220578,0.7711460847779422,0.17142959889024495,2.636744478344917,0.19727094405271117,0.14558825372777873,2.6786060786913475,2.594882877998487,180224,0.8655893385410309,1.1351714074611663
1.168,1.4410860670191725,0.8949139329808273,1.242,1.458785608378416,1.025214391621584,0.18083391934633256,2.5483351409435273,0.2011080503495995,0.1605597883430656,2.6089311971220734,2.487739084764981,344064,0.9610817432403564,1.313601589202881
1.316,1.6409369169546606,0.9910630830453394,1.4620000000000002,1.7009058391919294,1.223094160808071,0.1656667975708842,2.3625917732715607,0.18332265889718025,0.14801093624458816,2.485544934736057,2.2396386118070644,507904,1.1088970065116883,1.4349242568016052
1.6800000000000002,1.9530567706540163,1.406943229345984,1.5659999999999998,1.7750071769102678,1.356992823089732,0.14113126611337062,2.3009135872125626,0.15554507596190434,0.1267174562648369,2.4508041215482885,2.1510230528768366,671744,1.1144207954406737,1.790005886554718
1.638,1.7695902731967679,1.506409726803232,1.766,1.9297192719260625,1.6022807280739375,0.13361382586881515,2.208927072584629,0.15229003445837264,0.11493761727925768,2.2874128941083027,2.1304412510609554,835584,1.1364410638809204,1.7331348657608032
1.674,1.818512975196001,1.529487024803999,1.598,1.743725769855575,1.4522742301444251,0.12462711576372383,2.2206964254379273,0.14211628437165083,0.10713794715579683,2.313359901777253,2.1280329490986016,999424,1.1844590783119202,1.7260895371437073
1.5319999999999998,1.7595434024532461,1.3044565975467535,1.6919999999999997,2.009893063780888,1.3741069362191114,0.10959157580509775,2.2496094793081283,0.12032776378496207,0.09885538782523343,2.3188409955809117,2.180377963035345,1163264,1.213880032300949,1.5964672684669494
1.7440000000000002,1.9775465692319203,1.5104534307680801,1.7600000000000002,1.9853885533916933,1.5346114466083072,0.11526041207835074,2.2481761038303376,0.1370880593952744,0.09343276476142708,2.3289310457062196,2.1674211619544557,1327104,1.2674997806549073,1.8059285879135132
1.7779999999999998,1.95854362353736,1.5974563764626397,1.7619999999999998,1.9885303511673433,1.5354696488326562,0.11436801133677361,2.2552524507045746,0.12446092492311385,0.10427509775043338,2.3437764204231524,2.166728480985997,1490944,1.2887647032737732,1.8083981633186341
1.766,1.984,1.548,1.6600000000000001,1.907547975148253,1.4124520248517474,0.10717656128108496,2.2501743376255035,0.12156510917370579,0.09278801338846414,2.3594626559557854,2.1408860192952215,1654784,1.2734734296798706,1.8035869359970094
1.778,1.9711734971469947,1.5848265028530053,1.7399999999999998,1.9796664348631237,1.5003335651368759,0.1074869049713015,2.263642427325249,0.12889615051225212,0.08607765943035088,2.3540426198971884,2.1732422347533094,1818624,1.312616801261902,1.8027399182319641
1.8020000000000003,2.05959658382828,1.5444034161717204,1.762,2.0639205193424255,1.4600794806575743,0.10873225126415484,2.2328363180160524,0.1198345216584186,0.09762998086989108,2.341845179221067,2.123827456811038,1982464,1.3751256823539735,1.8380117058753966
1.598,1.783569394028218,1.4124306059717822,1.5699999999999998,1.8247547840571396,1.31524521594286,0.10757352178916331,2.2848542660474775,0.12033441813389129,0.09481262544443533,2.398227749270204,2.171480782824751,2146304,1.3121660947799683,1.623854672908783
1.816,2.045573517636508,1.5864264823634922,1.7899999999999998,1.9833390803743516,1.596660919625648,0.10469305375590918,2.244499960541725,0.12260743902854744,0.08677866848327091,2.3239661465714074,2.1650337745120427,2310144,1.3212141275405884,1.8334829926490783
1.7579999999999998,1.9329171232326896,1.58308287676731,1.67,1.8262689988449403,1.5137310011550595,0.10280233649536963,2.279040330648422,0.12297428857745571,0.08263038441328355,2.3412850346699354,2.216795626626909,2473984,1.3957980751991272,1.7887455105781556
1.7599999999999998,1.9676535576386784,1.5523464423613211,1.652,1.8804206645643078,1.423579335435692,0.10041694967076178,2.3000016152858733,0.12111481295933316,0.07971908638219041,2.357237950589348,2.2427652799823985,2637824,1.3212446451187134,1.761475718021393
1.798,2.0028316381812146,1.5931683618187855,1.6880000000000002,1.9028860162970127,1.4731139837029876,0.10336902085691684,2.2803414672613145,0.11768480115051946,0.0890532405633142,2.337395253776773,2.223287680745856,2801664,1.3345077514648438,1.8028206467628478
1.7879999999999998,2.0481845498871905,1.5278154501128092,1.7740000000000002,1.9740099997500127,1.5739900002499878,0.102796674426645,2.301882192492485,0.11782326037923375,0.08777008847405625,2.3455765873204766,2.2581877976644935,2965504,1.4386868000030517,1.8013157486915587
1.762,1.8745877435603004,1.6494122564396996,1.748,1.9570358820872626,1.5389641179127374,0.10137922996655105,2.3074344247579575,0.11770396846523204,0.08505449146787006,2.377291320885908,2.237577528630007,3129344,1.440657615661621,1.770466184616089
2.05,2.2309419796509364,1.869058020349063,1.8239999999999998,2.019099974372115,1.6289000256278847,0.09610583139583463,2.257386413216591,0.10651192863878466,0.08569973415288461,2.319943945539619,2.194828880893563,3293184,1.4629336953163148,2.0476173400878905
2.0800000000000005,2.2684675038302364,1.8915324961697646,1.7459999999999998,1.902984075625523,1.5890159243744766,0.10765655301511286,2.252929410338402,0.12213517201488021,0.0931779340153455,2.3280478816558228,2.177810939020981,3457024,1.5304684281349181,2.046654450893402
2.012,2.199872297053078,1.824127702946922,1.7079999999999997,1.9928438168540785,1.423156183145921,0.1087468823418021,2.266702279448509,0.12668876344507515,0.09080500123852907,2.34919948977853,2.184205069118488,3620864,1.5887267351150514,1.9995747327804565
2.142,2.2601355154049787,2.023864484595021,1.782,2.0397518186162804,1.5242481813837194,0.1087133389897644,2.213255228102207,0.13761676613226206,0.07980991184726674,2.321524769827344,2.1049856863770704,3784704,1.5935228943824769,2.11013126373291
2.338,2.653017459833578,2.022982540166422,1.6600000000000001,1.9064142853001833,1.413585714699817,0.10366568714380257,2.255566638708115,0.11992449825412592,0.08740687603347923,2.3146091691683655,2.196524108247864,3948544,1.7544693231582642,2.2700885415077208
2.4360000000000004,2.7956442686878247,2.076355731312176,1.8059999999999998,1.9095567477279967,1.702443252272003,0.11074687745422121,2.1935107946395873,0.13630833022351282,0.0851854246849296,2.2507194489900404,2.1363021402891342,4112384,1.7824841380119323,2.3407790899276733
2.604,2.913295974755573,2.2947040252444273,1.8960000000000001,2.1117405849625888,1.6802594150374113,0.11593614164739843,2.2140714913606643,0.14167402536063864,0.09019825793415823,2.290528422846282,2.1376145598750464,4276224,1.8719490885734558,2.467465376853943
2.742,2.998507309837361,2.485492690162639,1.904,2.149242736895509,1.6587572631044907,0.09929274972528218,2.179321789741516,0.11612296044687895,0.08246253900368541,2.243889960235078,2.114753619247954,4440064,2.0020913243293763,2.586693358421326
2.726,2.9276035713969373,2.5243964286030627,1.848,2.1069517329542324,1.589048267045768,0.12200899650342759,2.178383669257164,0.14766548315419464,0.09635250985266053,2.248954009329478,2.10781332918485,4603904,2.01375652551651,2.552929329872131
3.0220000000000002,3.382605047108329,2.6613949528916714,2.038,2.3654690825100895,1.7105309174899102,0.09954766496084624,2.212118309736252,0.13362124115841678,0.0654740887632757,2.264397935427426,2.159838684045078,4767744,2.0248077154159545,2.7807252645492553
3.1420000000000003,3.5220473654690956,2.761952634530905,2.022,2.332412628609082,1.7115873713909175,0.11332250214181838,2.2022882968187334,0.15110671597040617,0.07553828831323059,2.2777382205267696,2.1268383731106972,4931584,2.21046667098999,2.858366918563843
3.346,3.7424895963326152,2.949510403667385,2.094,2.287711125132244,1.9002888748677556,0.12131877504289149,2.2386582255363465,0.15357578023715285,0.08906176984863011,2.3008482673861406,2.1764681836865525,5095424,2.252418279647827,3.0245893478393553
3.2960000000000003,3.680478868079899,2.9115211319201015,1.9779999999999998,2.188608641798004,1.7673913582019956,0.11959887938573951,2.2034279257059097,0.15735466944422039,0.08184308932725864,2.2940194867429007,2.1128363646689188,5259264,2.241756522655487,2.950236368179321
3.428,3.9626550289672773,2.8933449710327226,2.208,2.459586963096262,1.956413036903738,0.11790990428999064,2.1725595384836196,0.14500542134067154,0.09081438723930974,2.223029149320816,2.122089927646423,5423104,2.3058552384376525,3.022976875305176
3.6419999999999995,4.037013923805224,3.2469860761947746,2.274,2.585004823113726,1.962995176886274,0.11416875775903461,2.1807486027479173,0.1386977217109123,0.08963979380715692,2.2661597334370973,2.095337472058737,5586944,2.428230619430542,3.1768789768218992
3.748,4.0840000000000005,3.412,2.3459999999999996,2.7344378972242533,1.957562102775746,0.13339936137199399,2.1792258650064467,0.17642015109251033,0.09037857165147764,2.2334978434445945,2.124953886568299,5750784,2.4574527502059937,3.249956655502319
3.8200000000000003,4.45718129288296,3.1828187071170406,2.228,2.6334824287191743,1.8225175712808261,0.14440250596962864,2.1348050385713577,0.18579796787701222,0.10300704406224506,2.2234028815860674,2.046207195556648,5914624,2.5478845834732056,3.2740737199783325
4.1259999999999994,4.607252532460869,3.6447474675391303,2.416,2.7198157336281317,2.112184266371868,0.1281817712821066,2.1646622866392136,0.15674332698469529,0.09962021557951789,2.24260154406009,2.086723029218337,6078464,2.623449611663818,3.5047553300857546
4.138,4.718651358389868,3.557348641610131,2.3899999999999997,2.8054274906647363,1.9745725093352628,0.15635237284004685,2.1134457752108573,0.2066166660292875,0.10608807965080622,2.2356581622326983,1.9912333881890163,6242304,2.6341596603393556,3.4689720630645753
4.05,4.4719241638019795,3.62807583619802,2.464,2.942648096204299,1.9853519037957008,0.15459515494294465,2.1497441321611404,0.20812829627134322,0.10106201361454609,2.2283577674209583,2.0711304969013224,6406144,2.509270691871643,3.3651774644851686
4.462000000000001,5.228522015339417,3.6954779846605845,2.3899999999999997,2.7783555072353163,2.001644492764683,0.14812075868248936,2.137124887108803,0.18787348537347554,0.1083680319915032,2.2495941533915604,2.0246556208260453,6569984,2.7040138959884645,3.65971155166626
4.76,5.384243542217298,4.135756457782701,2.6340000000000003,2.902484636431957,2.3655153635680435,0.12803083937615153,2.1692737609148027,0.164694566469451,0.09136711228285208,2.238495262803664,2.1000522590259414,6733824,2.9262416839599608,3.8868849754333494
4.994000000000001,5.611611528389813,4.376388471610189,2.482,2.9350298003443043,2.028970199655696,0.1360079825855791,2.1336395263671877,0.17550849379240888,0.09650747137874935,2.221540541742464,2.0457385109919115,6897664,2.9714515924453737,4.0496536016464235
5.006,5.559826687692098,4.452173312307902,2.574,3.0030501136231056,2.144949886376894,0.1461481319274753,2.1418182626366615,0.18553366425979273,0.10676259959515788,2.223296200568277,2.060340324705046,7061504,2.9984848260879517,3.9963861227035524
5.229999999999999,6.078964074622712,4.381035925377286,2.81,3.1943175770115126,2.4256824229884875,0.13309466671198603,2.1278642058372497,0.1724721836797346,0.09371714974423745,2.2344452520404223,2.021283159634077,7225344,2.990032505989075,4.110683631896973
5.164,5.694870982443003,4.633129017556996,2.532,2.9774391091945116,2.0865608908054885,0.12901930762454866,2.141460929811001,0.1554124453530637,0.10262616989603363,2.2308947069092944,2.0520271527127076,7389184,3.0272809505462646,4.086002588272095
5.208,5.775111981887176,4.6408880181128245,2.374,2.7499840422145603,1.9980159577854402,0.14358907900750636,2.1404577076435087,0.18289739035101407,0.10428076766399866,2.228963513822996,2.0519519014640215,7553024,2.996658372879028,4.065928936004639
5.537999999999999,6.280452692095597,4.7955473079044015,3.128,3.695816871887407,2.5601831281125933,0.136547667812556,2.142741087079048,0.16339350046463408,0.10970183516047795,2.180749203788016,2.10473297037008,7716864,3.219651794433594,4.303695917129517
5.603999999999999,6.17690836963689,5.031091630363108,2.7660000000000005,3.324644788752209,2.207355211247792,0.1521507469937205,2.0860632181167604,0.18511106625329155,0.11919042773414945,2.158205745058621,2.0139206911748997,7880704,3.2189727306365965,4.346700692176819
5.854,6.691474775739544,5.016525224260456,2.9699999999999998,3.501733015713713,2.4382669842862863,0.1474886263720691,2.0960745096206663,0.18298256951366598,0.11199468323047224,2.1904225531714907,2.001726466069842,8044544,3.3302014112472533,4.477635097503662
6.1,6.957391392539019,5.24260860746098,2.9220000000000006,3.4391034712704998,2.4048965287295014,0.13731269771233198,2.053773871064186,0.162866146560339,0.11175924886432498,2.151934124485555,1.9556136176428174,8208384,3.3761918783187865,4.641565561294556
6.336,6.936519774861745,5.7354802251382555,3.0660000000000003,3.538783248434206,2.5932167515657945,0.14003756064921613,2.050460694730282,0.15833249494986795,0.12174262634856431,2.1505574801619156,1.9503639092986482,8372224,3.4858143091201783,4.770917272567749
6.7700000000000005,7.979867761368986,5.560132238631015,2.9440000000000004,3.3419748735787227,2.546025126421278,0.15787048870697615,2.0257607847452164,0.18310764461867704,0.13263333279527525,2.100715344263969,1.9508062252264635,8536064,3.6476029634475706,5.092497158050537
6.292,7.0861385269586155,5.497861473041384,2.93,3.382835510975012,2.477164489024988,0.13777218535542485,2.0517745479941367,0.16927942462133277,0.10626494608951692,2.1130381887340217,1.990510907254252,8699904,3.4879255056381226,4.681039142608642
6.540000000000001,7.3316564911626765,5.748343508837325,3.414,4.049361314528985,2.778638685471015,0.12181127429939805,2.0944660499691965,0.1503666116474025,0.09325593695139359,2.1848677918216937,2.0040643081166993,8863744,3.588917088508606,4.845734405517578
6.114000000000001,6.82982400071526,5.398175999284741,3.2600000000000002,3.9476045375068436,2.572395462493157,0.13711170218884944,2.0572055160999296,0.16037337726674103,0.11385002711095785,2.1194717074366296,1.9949393247632299,9027584,3.408698081970215,4.470249319076538
6.723999999999999,7.795589473632509,5.65241052636749,3.1999999999999997,3.694449188491598,2.7055508115084015,0.12992639476433393,2.057947415113449,0.15790826006380504,0.10194452946486282,2.1348510387637774,1.9810437914631207,9191424,3.564215326309204,4.914772653579712
6.464,7.1816517261179,5.746348273882101,3.2040000000000006,3.5597302348690656,2.8482697651309357,0.12991809761151668,2.0828692838549614,0.16119288945150867,0.09864330577152469,2.154218571406249,2.0115199963036736,9355264,3.5372150182724,4.718769073486328
6.432,6.99393949852275,5.8700605014772504,3.4619999999999997,3.9948001501501285,2.929199849849871,0.13295550430193542,2.0787128642201425,0.15384582840645045,0.1120651801974204,2.172678748874038,1.9847469795662471,9519104,3.560697150230408,4.680229735374451
6.911999999999999,7.778034641339478,6.04596535866052,3.2939999999999996,3.777491468383879,2.81050853161612,0.13346910774707793,2.0486351922154427,0.16809149109059254,0.09884672440356332,2.1132482248694715,1.984022159561414,9682944,3.6821171760559084,4.977362012863159
7.095999999999999,8.259711304405005,5.932288695594993,3.528,4.063103728262101,2.9928962717378993,0.10613787025213235,2.0987795770168303,0.1290137249099485,0.08326201559431622,2.1730764626964314,2.024482691337229,9846784,3.658903384208679,5.06098051071167
6.797999999999999,7.687469504817337,5.908530495182661,3.3200000000000003,3.919332962550868,2.7206670374491324,0.12125313784927128,2.1073367834091186,0.1456436602221364,0.09686261547640615,2.165455898943142,2.0492176678750953,10010624,3.6768198251724242,4.869687223434449
7.286,8.00053761272588,6.571462387274119,3.314,3.8409573037732754,2.7870426962267247,0.11410057898610826,2.111156402528286,0.13418612470239552,0.094015033269821,2.1760959921715206,2.0462168128850515,10174464,3.795456886291504,5.178075170516967
7.348000000000002,8.442539172437424,6.253460827562578,3.402,3.933522341957514,2.8704776580424864,0.11731348675675687,2.0793754041194914,0.14286565163946693,0.09176132187404683,2.1380200894759613,2.0207307187630215,10338304,3.7773513317108156,5.197095251083374
7.556,8.39594285519909,6.71605714480091,3.598,4.120949328329237,3.075050671670763,0.11267107794992622,2.1133387476205825,0.13818436849227156,0.08715778740758089,2.1937525062290337,2.0329249890121313,10502144,4.024629545211792,5.346435832977295
7.5,8.449357677590486,6.550642322409515,3.7300000000000004,4.467577114612432,2.992422885387569,0.11824462553486226,2.085229182243347,0.1445339563487969,0.09195529472092762,2.1723611378172176,1.9980972266694765,10665984,3.8866092920303346,5.271664333343506
7.312,7.8242655561327545,6.799734443867246,3.8,4.262428372831945,3.3375716271680553,0.11838298919610676,2.102098134160042,0.15334396102044912,0.08342201737176441,2.199020092715805,2.005176175604279,10829824,3.803781819343567,5.113138818740845
7.468000000000001,7.970489800891522,6.96551019910848,3.592,4.121014177503779,3.0629858224962208,0.11419553481973706,2.0847812429070474,0.14947410680572873,0.07891696283374539,2.1692369411403414,2.0003255446737533,10993664,3.9401770353317263,5.234605598449707
7.5920000000000005,8.592807673831492,6.5911923261685095,3.786,4.26949146838388,3.3025085316161205,0.10255982005037363,2.101578193902969,0.12901733884424796,0.0761023012564993,2.1809539517419556,2.0222024360639828,11157504,3.973091411590576,5.275393104553222
7.794,8.578706314489695,7.009293685510305,3.476,4.013609523725166,2.938390476274834,0.11727283047512169,2.0663769826292993,0.14912099954568864,0.08542466140455474,2.155069130327696,1.9776848349309026,11321344,3.877561068534851,5.369473123550415
8.190000000000001,9.235533356713216,7.144466643286788,3.812,4.319006903306059,3.30499309669394,0.11479490105994039,2.0595314756035803,0.16132633009389544,0.06826347202598534,2.105869125692046,2.0131938255151147,11485184,4.15532419681549,5.637199068069458
7.952,8.955282612228478,6.948717387771521,3.808,4.371787193895001,3.2442128061049984,0.10100479959510263,2.074751575291157,0.12773867823042623,0.07427092095977904,2.1300192704958882,2.0194838800864257,11649024,3.9761818170547487,5.452211523056031
8.084,8.885488615015834,7.282511384984166,4.116,4.5629272871508295,3.6690727128491702,0.12169944476336234,2.0693357035517694,0.1399832137988827,0.10341567572784198,2.1184064230548167,2.020264984048722,11812864,3.997385597229004,5.52092227935791
8.232,9.005470102848196,7.458529897151802,3.682,4.417578683758577,2.9464213162414232,0.12220949921756978,2.0767045304179192,0.14340628265718355,0.10101271577795601,2.118470975715536,2.0349380851203023,11976704,4.007541489601135,5.588933324813842
8.091999999999997,8.99887154547929,7.185128454520704,3.8220000000000005,4.616654641967189,3.0273453580328122,0.09945312985219054,2.084581470489502,0.12382760936778514,0.07507865033659594,2.178635372413839,1.9905275685651649,12140544,4.153314161300659,5.499612712860108
8.370000000000001,9.211629372111027,7.528370627888975,4.2,4.710842441463119,3.689157558536881,0.09110623565502465,2.1067438066005706,0.10395741301690134,0.07825505829314797,2.1631345146737426,2.0503530985273986,12304384,4.192388129234314,5.6897303581237795
8.448,9.114525318348823,7.7814746816511775,3.978,4.497187827284115,3.458812172715885,0.1165234449319541,2.0682023048400877,0.14444743100659305,0.08859945885731516,2.111694602346912,2.0247100073332636,12468224,4.187494874000549,5.695958042144776
8.587999999999997,9.37378368524677,7.802216314753224,4.212000000000001,4.840598440978023,3.5834015590219783,0.11266364250332114,2.0417439892888067,0.13244609411537675,0.09288119089126554,2.1244063332811614,1.959081645296452,12632064,4.256795644760132,5.800105094909668
8.604,9.560150615750468,7.647849384249531,4.004,4.3659723746365176,3.642027625363481,0.10415419177152212,2.067437808215618,0.13285243106097286,0.07545595248207136,2.113078424680979,2.021797191750257,12795904,4.305793642997742,5.790605926513672
9.022,9.67526564275186,8.36873435724814,4.182,4.529154144437309,3.8348458555626914,0.11745265112258492,2.0369718328118323,0.14352264281740099,0.09138265942776885,2.0992021842041018,1.9747414814195627,12959744,4.364205002784729,6.012518644332886
8.41,9.231376892784306,7.588623107215695,3.9559999999999995,4.45590399078223,3.4560960092177693,0.11388410748913882,2.0380943074822424,0.14738185524014236,0.08038635973813531,2.123620567467674,1.9525680474968108,13123584,4.208948159217835,5.5984804153442385
9.102,10.067047149107234,8.136952850892767,4.33,4.877010054752196,3.7829899452478046,0.10496991937980053,2.0389880016446114,0.1302498192559063,0.07969001950369474,2.1105068023108817,1.967469200978341,13287424,4.388805627822876,6.034440565109253
9.038,9.809204253100306,8.266795746899694,4.314,4.8482695948676096,3.77973040513239,0.09435252654366191,2.0392237931489943,0.11588384296957784,0.07282121011774599,2.1372073934672446,1.941240192830744,13451264,4.51191520690918,6.015606355667114
9.108,9.747762455916257,8.468237544083744,4.418000000000001,5.032325646542614,3.803674353457388,0.08782755620777602,2.0375162094831465,0.11022952243711336,0.06542558997843868,2.131085141361224,1.9439472776050688,13615104,4.4743751049041744,6.009172153472901
8.895999999999999,9.754827107164182,8.037172892835816,4.274,4.798217512107332,3.7497824878926687,0.09820620971731839,2.049518445134163,0.11524544931876327,0.08116697011587351,2.1128597632430526,1.9861771270252728,13778944,4.379900741577148,5.856408405303955
8.581999999999997,9.416095917745672,7.747904082254323,4.256,4.869827337286309,3.6421726627136914,0.11578428386710582,2.0093741327524186,0.15276870241656576,0.07879986531764589,2.106250757445775,1.9124975080590623,13942784,4.342965793609619,5.636956024169922
9.566,10.414058960214442,8.71794103978556,4.3,4.854256258422041,3.745743741577959,0.09688288588076827,2.050250707566738,0.10925701486262326,0.08450875689891327,2.094275592088608,2.0062258230448684,14106624,4.544619035720825,6.222394752502441
9.018,10.037233044990202,7.998766955009798,4.402,5.038769974166496,3.765230025833504,0.09503009235486384,2.060581311583519,0.1174738417297826,0.07258634297994508,2.132554699372209,1.9886079237948289,14270464,4.351422929763794,5.851713943481445
8.834,9.881475059368956,7.786524940631042,4.508000000000001,5.113323054244592,3.90267694575541,0.10069881114177401,2.0550666481256483,0.12196010305779373,0.07943751922575429,2.156377432279808,1.953755863971489,14434304,4.357276487350464,5.735012149810791
9.284,10.29671121253791,8.271288787462092,4.566000000000001,5.201550155377214,3.9304498446227876,0.10051060952246187,2.0507390201091766,0.12464747425888253,0.0763737447860412,2.1091323855029174,1.992345654715436,14598144,4.432707500457764,6.014295768737793
9.266,10.131057223540733,8.400942776459267,3.9639999999999995,4.6554217236969055,3.272578276303094,0.09787097820080815,2.038643427193165,0.12116311214705927,0.07457884425455702,2.118685225813496,1.9586016285728336,14761984,4.458830046653747,5.9909953594207765
9.3,9.848744020468562,8.75125597953144,4.5280000000000005,5.437602110815493,3.6183978891845077,0.09265635800547892,2.050760751962662,0.11314903605400878,0.07216367995694906,2.123777839151788,1.9777436647735356,14925824,4.450000381469726,5.998467826843262
9.428,10.308736055807868,8.547263944192133,4.644,5.19105027191292,4.09694972808708,0.10211555943824349,2.010944490134716,0.12130192106518392,0.08292919781130306,2.104152788031331,1.9177361922381013,15089664,4.50332989692688,6.083830738067627
9.494000000000002,10.429480625133413,8.55851937486659,4.502,4.992994908323905,4.011005091676094,0.08896012888289985,2.0336892306804657,0.10884309501502766,0.06907716275077204,2.1077244253288496,1.9596540360320818,15253504,4.408747243881225,6.062069368362427
9.592000000000002,10.344606138694074,8.83939386130593,4.796,5.512703564941601,4.079296435058399,0.09491722523234782,2.0350529447197916,0.10868547638815962,0.08114897407653601,2.1269056130302704,1.9432002764093128,15417344,4.555583047866821,6.147932243347168
9.690000000000001,10.673351412263186,8.706648587736817,4.354000000000001,5.173319229604678,3.5346807703953247,0.08343627112917598,1.9995810270309449,0.10607857980615393,0.06079396245219803,2.1019597919370194,1.89720226212487,15581184,4.555093789100647,6.181178426742553
9.654,10.914192048856046,8.393807951143954,4.366,4.840219358525145,3.891780641474855,0.09483157312497492,1.9612075120210648,0.11649622797408532,0.07316691827586452,2.042322917415789,1.8800921066263407,15745024,4.377430486679077,6.094208097457885
9.706,10.655949472340502,8.756050527659497,4.515999999999999,5.11705241036036,3.914947589639638,0.09095481028780336,2.023506315052509,0.1050795682458601,0.07683005232974663,2.1141252277224427,1.9328874023825755,15908864,4.49792001247406,6.1462091445922855
9.878000000000002,10.488930437938725,9.267069562061279,4.4959999999999996,5.10037074714119,3.8916292528588095,0.08157591810449953,1.999487316608429,0.10503897465484294,0.05811286155415613,2.067967517476685,1.9310071157401734,16072704,4.660673141479492,6.263426923751831
9.98,10.898651185162247,9.061348814837753,4.388,4.871338390778138,3.904661609221862,0.08478458416648205,1.971030157804489,0.10354598101189696,0.06602318732106713,2.0495798763399073,1.8924804392690708,16236544,4.720086622238159,6.305573415756226
9.732,10.481090114739207,8.982909885260792,4.779999999999999,5.312465961353399,4.2475340386466,0.08748058453202245,1.9848279163241387,0.10744669643664204,0.06751447262740287,2.095980834828487,1.8736749978197902,16400384,4.5577977180480955,6.174892997741699
10.052,11.019189743535362,9.084810256464637,4.796000000000001,5.335318087959232,4.25668191204077,0.09309651949442918,1.9712451085448266,0.11141935976781833,0.07477367922104003,2.0791205429177038,1.8633696741719494,16564224,4.817525434494018,6.365788745880127
9.780000000000001,10.683105752390052,8.87689424760995,4.834,5.542014124152901,4.125985875847098,0.07836159826256331,1.9868067741394042,0.09096375552203831,0.06575944100308831,2.1111944995156624,1.8624190487631458,16728064,4.644201850891113,6.151578664779663
10.05,10.8,9.3,4.772,5.61043664042073,3.9335633595792707,0.09272537906654177,1.9860489249229432,0.11209920037711596,0.07335155775596758,2.0938742153266587,1.8782236345192274,16891904,4.598610925674438,6.265002489089966
9.936000000000002,10.730923895728392,9.141076104271612,5.268000000000001,6.185047436068604,4.350952563931397,0.08312599207274611,1.9271830275654793,0.10284826449702814,0.06340371964846409,2.0080981360985484,1.8462679190324103,17055744,4.681702089309693,6.224548435211181
9.958,10.829570995387066,9.086429004612935,4.82,5.284844059873847,4.355155940126154,0.0887425650376826,1.9723259314894677,0.11812602834861463,0.05935910172675057,2.064417673249967,1.880234189728968,17219584,4.690691566467285,6.2440859317779545
9.924,10.654249272509052,9.193750727490947,5.103999999999999,6.1625575090659925,4.045442490934006,0.08602450140751894,1.960249127447605,0.10681459646282895,0.06523440635220892,2.0568607312058416,1.8636375236893685,17383424,4.713987064361572,6.180748796463012
10.22,10.959296963337467,9.480703036662534,4.380000000000001,4.972553795026242,3.7874462049737603,0.07712835790589448,1.9920574501156807,0.09659581749891136,0.05766089831287761,2.1036575316256365,1.8804573686057249,17547264,4.798069477081299,6.372145318984986
10.458000000000002,11.318532393347283,9.597467606652721,4.696,5.188406336271173,4.203593663728826,0.0923191233538091,1.9281972885131835,0.11342812314560252,0.07121012356201567,2.020061538883531,1.8363330381428362,17711104,4.798290777206421,6.471065378189087
10.486,11.320316486712327,9.651683513287674,4.884,5.5751324041021375,4.192867595897863,0.09055694653652605,1.992660178244114,0.11047955922447897,0.07063433384857312,2.0784833674058607,1.9068369890823673,17874944,4.774073934555053,6.47127046585083
10.305999999999997,10.887449911858276,9.724550088141719,4.914000000000001,5.543288487102696,4.284711512897305,0.08656038385815916,1.9477700963616371,0.11019794182080381,0.06292282589551451,2.0994556125748844,1.7960845801483898,18038784,4.864489221572876,6.381280326843262
10.47,11.76455011490479,9.175449885095212,4.872,5.598426871749662,4.145573128250338,0.08389999424107371,1.985153353214264,0.10634465181357441,0.061455336668573,2.0989603424012584,1.8713463640272696,18202624,4.733961582183838,6.420418071746826
9.952000000000002,10.895194571655288,9.008805428344715,4.804,5.4635634920157425,4.144436507984258,0.08795818155631421,1.9698850989341736,0.11012442934159278,0.06579193377103565,2.0529229413873504,1.8868472564809968,18366464,4.65692253112793,6.148542594909668
10.870000000000001,12.04235660103912,9.697643398960881,4.708,5.076152142462869,4.339847857537132,0.08694238839671013,1.9495394825935364,0.1043246186884081,0.06956015810501216,2.056276948013828,1.8428020171732447,18530304,4.9099531173706055,6.670456981658935
10.423999999999998,11.234323392233,9.613676607766996,5.078000000000001,5.908298741417812,4.2477012585821905,0.09056193581782276,1.9277083918452262,0.11334891694630245,0.06777495468934308,2.0375672125988546,1.8178495710915978,18694144,4.875839138031006,6.412802696228027
10.518,11.212864015473532,9.82313598452647,5.17,5.981184319375073,4.358815680624927,0.08718730364926154,1.9377656131982803,0.10936473491156425,0.06500987238695884,1.9995555986033384,1.8759756277932222,18857984,4.883001089096069,6.433968448638916
10.52,11.373932081608368,9.666067918391631,5.01,5.884951427223248,4.135048572776752,0.07412514553871002,1.91692708581686,0.09323921106460166,0.05501108001281839,2.0509518643100035,1.7829023073237167,19021824,4.758028364181518,6.381868648529053
11.373999999999999,12.387115985462671,10.360884014537326,5.466,6.411729348175259,4.520270651824742,0.08014523447491224,1.9576092436909676,0.09730393665133176,0.06298653229849273,2.047421351391359,1.8677971359905763,19185664,5.182841444015503,6.935785388946533
10.608,11.337065154838715,9.878934845161286,4.965999999999999,6.030520549355436,3.9014794506445627,0.09142434154637155,1.9090832263231277,0.11057588029291046,0.07227280279983264,2.002826039996879,1.8153404126493764,19349504,4.808718729019165,6.457358026504517
10.592000000000002,11.390708958257013,9.793291041742991,5.16,5.901134265838519,4.418865734161481,0.09470320716500277,1.9066189497709274,0.11508419259238263,0.07432222173762291,1.9977587789773035,1.8154791205645513,19513344,4.859837770462036,6.435976028442383
10.934,12.167760106341584,9.700239893658415,5.301999999999999,5.90542025156602,4.6985797484339775,0.09234156543388959,1.902568992972374,0.11536237011171872,0.06932076075606046,1.9972552931590597,1.8078826927856881,19677184,4.886583280563355,6.588453578948974
10.526,11.44882392686796,9.60317607313204,5.194000000000001,5.677656903186547,4.710343096813455,0.0783108804840594,1.8908096641302108,0.09612422205996402,0.06049753890815479,2.0061369224440435,1.7754824058163778,19841024,4.757922792434693,6.33371524810791
10.995999999999999,12.095301596469321,9.896698403530676,5.004,5.414053655025778,4.5939463449742215,0.08509088968858117,1.9012319818139076,0.10357816472761242,0.06660361464954992,2.009460299427978,1.7930036641998373,20004864,4.888309621810913,6.63558783531189
11.274,12.056204576821179,10.49179542317882,5.274,6.116902129550044,4.431097870449956,0.08973767464049155,1.8947667956352234,0.11286215320809512,0.06661319607288799,2.040171990407364,1.7493616008630828,20168704,5.047013139724731,6.789820194244385
10.294000000000002,10.832074344305694,9.75592565569431,5.127999999999999,5.986146840581493,4.269853159418505,0.09155517262406643,1.888934923708439,0.10841071337004152,0.07469963187809134,1.9861846709240365,1.7916851764928414,20332544,4.680652093887329,6.184947204589844
11.07,12.14793320757828,9.99206679242172,5.211999999999999,6.146117765594894,4.277882234405103,0.08711844598874445,1.9151216804981233,0.11129086472915822,0.06294602724833068,2.011701461014687,1.8185418999815595,20496384,4.964520359039307,6.652911901473999
11.492,12.792221519588105,10.191778480411896,5.151999999999999,5.854407289256026,4.449592710743972,0.10263630044646559,1.8819922089576722,0.13642182954039395,0.06885077135253721,2.0042046031622354,1.7597798147531087,20660224,5.0170197010040285,6.8424938201904295
11.361999999999998,12.511798243171382,10.212201756828614,5.529999999999999,6.328360820681977,4.731639179318022,0.07983631137758489,1.900984738767147,0.09502414983558169,0.06464847291958808,2.014426711966177,1.7875427655681169,20824064,5.0608573913574215,6.750380945205689
10.918000000000001,11.930341839498892,9.90565816050111,5.505999999999999,6.300886155370692,4.711113844629307,0.08234307081438597,1.8629092305898667,0.10168738206821683,0.0629987595605551,1.956117453130134,1.7697010080495994,20987904,4.866673994064331,6.4822609424591064
11.179999999999998,11.887446111021891,10.472553888978105,5.352,6.194529524705218,4.5094704752947825,0.07269149799831208,1.9263912707567215,0.08770090952524305,0.05768208647138111,1.9972213880959386,1.8555611534175043,21151744,5.0167951583862305,6.648845291137695
11.048,12.269808495632601,9.826191504367399,5.252000000000001,6.1999324870474695,4.304067512952532,0.07638680129311974,1.854159514605999,0.10208144470770386,0.05069215787853563,1.9641356255498839,1.7441834036621142,21315584,4.969723892211914,6.523046779632568
11.569999999999999,12.859503780529547,10.28049621947045,5.33,6.161781221235488,4.498218778764512,0.06957835901994254,1.8754989787936212,0.09066485229331,0.048491865746575075,1.975323313958334,1.7756746436289084,21479424,5.110058975219727,6.8284996509552
11.797999999999998,12.847016682422161,10.748983317577835,5.388,6.1072885373756485,4.668711462624351,0.07768149632029234,1.8774582356214524,0.09184838933598297,0.06351460330460171,1.9882724270827576,1.7666440441601472,21643264,5.255702257156372,6.979635906219483
11.373999999999999,12.2333043698248,10.514695630175197,5.082,5.854448056506067,4.309551943493933,0.08459145948290821,1.8499480694532395,0.11053403213216528,0.05864888683365114,1.9421847102651741,1.757711428641305,21807104,4.951639938354492,6.671243000030517
11.474,12.29760427390829,10.65039572609171,5.862,6.872799683419025,4.851200316580975,0.07937395488843317,1.9001355111598968,0.10232674016545518,0.05642116961141117,1.989263732355367,1.8110072899644265,21970944,5.058796834945679,6.733318519592285
11.338,12.363337017765378,10.31266298223462,5.31,5.862177507691141,4.757822492308859,0.0898137686308473,1.8594229802489282,0.11601073175449268,0.0636168055072019,1.9555021073067569,1.7633438531910994,22134784,4.922896003723144,6.660583543777466
11.548,12.486006396566676,10.609993603433324,5.518000000000001,6.048919956302266,4.987080043697735,0.07241729819215831,1.8960852473974228,0.0933290536324015,0.051505542751915115,1.9933241255318528,1.7988463692629928,22298624,5.061688947677612,6.749441051483155
11.464,12.701119234350514,10.226880765649486,5.558,6.531260499558058,4.584739500441942,0.08286496317014094,1.8792041063308715,0.09733693780115218,0.0683929885391297,1.996870422873285,1.761537789788458,22462464,4.9730161190032955,6.680494928359986
11.498,12.308700931293409,10.68729906870659,5.764,6.593062120712315,4.934937879287686,0.08161954251118002,1.8849213361740111,0.10596484122498097,0.05727424379737907,1.9899684993403581,1.7798741730076642,22626304,5.0739634990692135,6.729634571075439
11.762,12.512330593805158,11.011669406194843,5.956,6.808234709455089,5.103765290544912,0.0908959229011088,1.854558140039444,0.1154266619976844,0.06636518380453321,1.9706109804791867,1.7385052995997012,22790144,5.202371215820312,6.863617467880249
11.678,12.180191198648483,11.175808801351518,5.582,6.369626815185973,4.7943731848140265,0.07633100640960035,1.8853353992104531,0.10093923970059482,0.05172277311860588,2.00934666111711,1.7613241373037964,22953984,5.081391382217407,6.791894340515137
11.783999999999999,12.48530164693946,11.082698353060538,5.191999999999999,5.753155949803617,4.630844050196382,0.07715863641351459,1.8500416845083236,0.09263906277089025,0.06167821005613893,1.987478961228953,1.7126044077876943,23117824,5.185352087020874,6.856872415542602
12.294,13.066945017449495,11.521054982550506,5.944000000000001,6.742288168520617,5.145711831479384,0.0776310665067285,1.827691401541233,0.0944393408728002,0.060822792140656806,1.9213933259272584,1.7339894771552078,23281664,5.230071544647217,7.099482536315918
12.044,13.200850897912087,10.887149102087914,5.897999999999999,6.816888458954621,4.979111541045377,0.08195038749836382,1.834162174165249,0.1058741316393861,0.05802664335734155,1.9308344091373133,1.7374899391931846,23445504,5.141634798049926,6.9557887554168705
12.1,12.90214711867587,11.297852881324129,5.534000000000001,6.59226461719175,4.475735382808251,0.10053496072068806,1.8490404650568961,0.13771814136756988,0.06335178007380622,1.9681806687984191,1.7299002613153731,23609344,5.175135803222656,6.9637534618377686
11.796000000000001,12.681925504768884,10.910074495231118,5.572000000000001,6.346090433993343,4.797909566006659,0.08113755835220213,1.8815767928957938,0.10359630773691492,0.05867880896748933,2.012168364154384,1.7509852216372037,23773184,5.022400808334351,6.768993711471557
12.000000000000002,13.29454239019045,10.705457609809553,6.036,6.838635658315776,5.233364341684223,0.06994989272207018,1.8374239385128022,0.09121671560839398,0.04868306983574639,1.9364073247908642,1.7384405522347401,23937024,5.124188041687011,6.901303386688232
11.758000000000001,12.897348936893348,10.618651063106654,5.858,6.848533189751862,4.867466810248137,0.07426739647053178,1.8596919193863868,0.09447162850356873,0.05406316443749483,1.9526629948846734,1.7667208438881001,24100864,5.125712776184082,6.759931325912476
11.907999999999998,12.939666612816367,10.876333387183628,5.962,6.905798707352368,5.018201292647632,0.08560722661204631,1.82600077688694,0.10398151980275033,0.06723293342134229,1.9443239559215806,1.7076775978522993,24264704,5.234149169921875,6.847075366973877
12.558000000000002,13.6601234050686,11.455876594931404,6.494,7.836178825641352,5.1518211743586475,0.08458885364234445,1.7956892266869544,0.10864449033220214,0.06053321695248675,1.9260033317111929,1.665375121662716,24428544,5.224688768386841,7.149972677230835
12.081999999999999,13.155552979596255,11.008447020403743,5.38,6.326953008337795,4.433046991662205,0.07454992556013162,1.8385839641094208,0.09090328409669611,0.05819656702356714,1.9655251137686751,1.7116428144501665,24592384,5.068875312805176,6.852203369140625
12.357999999999999,13.34748269312808,11.368517306871917,5.45,6.346046873773911,4.553953126226089,0.06436629602685569,1.8667263075709344,0.08317808705173375,0.04555450500197762,1.9862396215596456,1.7472129935822232,24756224,5.172303056716919,7.036853694915772
12.258,13.66351627525262,10.852483724747378,6.071999999999999,7.238677333284571,4.905322666715428,0.07871838510036464,1.837603659927845,0.0908728539870858,0.06656391621364346,1.9831680295068121,1.6920392903488777,24920064,5.2673179626464846,6.96313362121582


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-dodgeball-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.6180000000000001,0.7209368738596622,0.515063126140338,0.5619999999999999,0.6376042326857432,0.4863957673142567,0.620717678591609,2.704922243952751,0.7796846259182768,0.4617507312649411,2.7060752991499832,2.703769188755519,16384,0.37797964438796045,0.8240251481533051
0.884,1.0831582285520736,0.6848417714479264,0.962,1.1784162655624573,0.7455837344375428,0.17846155725419519,2.643366274237633,0.19807922103052583,0.15884389347786454,2.6816075570311226,2.6051249914441432,180224,0.9219916999340058,1.0396958768367768
1.2280000000000002,1.6312071427938748,0.8247928572061256,1.3039999999999998,1.5627353860607396,1.04526461393926,0.19642445184290408,2.527920165657997,0.21712274662294523,0.17572615706286293,2.6212526343359475,2.4345876969800466,344064,1.0678662061691284,1.393009603023529
1.4040000000000001,1.7618603079415207,1.0461396920584796,1.552,1.9283190136041495,1.1756809863958506,0.16681746840476988,2.3754444241523744,0.1940919003637553,0.13954303644578447,2.5658147827688196,2.1850740655359293,507904,1.0983361721038818,1.544253122806549
1.5799999999999996,1.8545177589883755,1.3054822410116238,1.6959999999999997,1.9224155471693583,1.4695844528306412,0.15808627512305973,2.257293623685837,0.1829375213185504,0.13323502892756905,2.3844338044772635,2.1301534428944104,671744,1.1550601124763489,1.7241399884223938
1.668,1.9297174048472894,1.4062825951527105,1.6760000000000002,1.7932348071180229,1.5587651928819775,0.14936398034915327,2.1956942960619927,0.17818008915900185,0.12054787153930467,2.3549522061538353,2.03643638597015,835584,1.2258309841156005,1.7789108395576476
1.634,1.8128966181905068,1.455103381809493,1.7720000000000002,2.0246974475533936,1.5193025524466068,0.1333227823488414,2.2240690916776655,0.14871047165226248,0.11793509304542033,2.345275198417632,2.102862984937699,999424,1.2053086161613464,1.7265809774398804
1.61,1.8163492185592183,1.403650781440782,1.576,1.7420843159362136,1.4099156840637865,0.13942027054727074,2.2477762579917906,0.16402306457345023,0.11481747652109124,2.3505546773117154,2.1449978386718658,1163264,1.3012826323509217,1.6974121928215027
1.566,1.7508350616089925,1.3811649383910076,1.7279999999999998,1.912217263034711,1.5437827369652886,0.13452778914943334,2.255414280295372,0.16277016596437346,0.1062854123344932,2.32787696528015,2.182951595310594,1327104,1.2371227383613586,1.64564448595047
1.6380000000000003,1.8453547684525247,1.430645231547476,1.6700000000000004,1.8887692848642152,1.4512307151357855,0.1342816442251205,2.2446450173854826,0.15552077231377076,0.11304251613647028,2.3638941731764564,2.1253958615945088,1490944,1.3256574153900147,1.6866224527359008
1.636,1.8225046916299963,1.4494953083700035,1.6219999999999999,1.9117516177694267,1.332248382230573,0.1179640575312078,2.291588616371155,0.1341928193084182,0.10173529575399741,2.354964117596755,2.228213115145555,1654784,1.3004878044128418,1.7066494464874267
1.608,1.798829767070025,1.4171702329299751,1.65,1.8122960258293468,1.487703974170653,0.12038380419835444,2.229469457268715,0.13530778889348005,0.10545981950322883,2.317500308267613,2.1414386062698165,1818624,1.3114011645317079,1.6654204726219177
1.6440000000000001,1.816,1.4720000000000002,1.7600000000000002,1.9647437422731158,1.5552562577268847,0.1136802573688328,2.2026954144239426,0.12878710415014674,0.09857341058751887,2.288223006149954,2.117167822697931,1982464,1.3608615517616272,1.6884129285812377
1.666,1.8214477404145843,1.5105522595854155,1.566,1.7201557653803452,1.411844234619655,0.1090750068426132,2.2295090064406393,0.12475087741139831,0.09339913627382809,2.3369709988816045,2.122047013999674,2146304,1.3073270678520204,1.7290928483009338
1.6279999999999997,1.784767343538123,1.4712326564618763,1.7619999999999998,1.9362297333981773,1.5877702666018223,0.10913853086531158,2.252701634168625,0.12523027460418706,0.0930467871264361,2.296828089447543,2.208575178889707,2310144,1.3630052924156189,1.683815562725067
1.7739999999999998,1.9916327181285018,1.5563672818714978,1.636,1.8100804411759115,1.4619195588240883,0.1151944783516228,2.2182686656713484,0.1294118881722185,0.1009770685310271,2.279685829847151,2.1568515014955456,2473984,1.3886357188224792,1.8169001579284667
1.7699999999999996,1.888406080924925,1.6515939190750741,1.7200000000000002,1.8779873412650523,1.562012658734948,0.11797020072117445,2.2475080728530883,0.14366970234296544,0.09227069909938346,2.312887201461727,2.1821289442444494,2637824,1.3347808718681335,1.818161916732788
1.6639999999999997,1.8383100685560072,1.4896899314439922,1.6759999999999997,1.8579450466487062,1.4940549533512932,0.11137796081602572,2.2530902951955794,0.13245101879638674,0.09030490283566471,2.3067653752321995,2.199415215158959,2801664,1.3006813287734986,1.704738187789917
1.9459999999999993,2.124448872229554,1.7675511277704443,1.624,1.8028407112488654,1.4451592887511349,0.11119675589725371,2.254477787017822,0.12296504127640755,0.09942847051809987,2.318179777753513,2.1907757962821313,2965504,1.4602919340133667,1.9965089440345765
1.6900000000000002,1.9409581638440958,1.4390418361559045,1.6440000000000001,1.813658480483588,1.4743415195164122,0.12410819940268988,2.2842284440994263,0.14389067527585478,0.10432572352952499,2.3151058586451683,2.2533510295536843,3129344,1.3776650309562684,1.7204798340797425
1.8980000000000001,2.139404225315134,1.656595774684866,1.704,1.9848273490954895,1.4231726509045104,0.12797736357897518,2.2527607053518297,0.15959145599422186,0.09636327116372849,2.34045711376201,2.1650642969416496,3293184,1.4698494791984558,1.9349507689476013
1.714,1.8872166273773971,1.5407833726226028,1.77,2.0269435735720975,1.5130564264279023,0.11884767552837724,2.257778376340866,0.14159468070062348,0.09610067035613101,2.2976038629672155,2.2179528897145167,3457024,1.437834048271179,1.7506735801696778
1.904,2.179942022896115,1.628057977103885,1.746,1.9485931884343597,1.5434068115656403,0.11974672945216294,2.215869154036045,0.14037145097676323,0.09912200792756265,2.329973745092315,2.101764562979775,3620864,1.4634583234786986,1.900653064250946
2.056,2.259135422809514,1.8528645771904861,1.6960000000000002,1.864237926758505,1.5277620732414954,0.12267935397103424,2.2809573978185655,0.1463025906064444,0.09905611733562408,2.348843621738379,2.213071173898752,3784704,1.6031509280204772,2.058026933670044
2.148,2.3472385504865967,1.9487614495134038,1.7280000000000002,1.9113466661818537,1.5446533338181467,0.11500185374170538,2.248092859983444,0.14131374601465777,0.08868996146875299,2.3197026013724913,2.176483118594397,3948544,1.5692798733711242,2.1372979640960694
2.186,2.592649726423122,1.779350273576878,1.7420000000000002,2.0012990551467555,1.4827009448532449,0.12359189763665195,2.2932433485984802,0.13418602908682803,0.11299776618647586,2.376480674093317,2.2100060231036434,4112384,1.65284765958786,2.1714726209640505
2.248,2.3914433686163292,2.104556631383671,1.8719999999999999,2.0898439808670415,1.6541560191329583,0.12449458846822381,2.2794095993041994,0.14611360620453553,0.10287557073191207,2.335282093990158,2.2235371046182406,4276224,1.7608560800552369,2.2465943336486816
2.2359999999999998,2.513387815161373,1.9586121848386269,1.8779999999999997,2.067198308660516,1.6888016913394834,0.1160171370953321,2.2507568508386613,0.13250833362054062,0.09952594057012357,2.32848823298072,2.1730254686966024,4440064,1.8084717631340026,2.2078962922096252
2.48,2.921633332075377,2.038366667924623,1.8660000000000003,2.1216638417923037,1.610336158207697,0.10415977798402307,2.2306214332580567,0.11921764024955636,0.08910191571848977,2.2889926937909486,2.172250172725165,4603904,1.8921162605285644,2.4168666005134583
2.622,2.840073382144635,2.403926617855365,1.7920000000000003,2.0200701646423753,1.5639298353576254,0.11541860541328783,2.2461991220712663,0.1337269309197253,0.09711027990685037,2.301116545021431,2.1912816991211015,4767744,1.9105986118316651,2.523848056793213
2.8240000000000003,3.2069151342007784,2.441084865799222,2.012,2.237955747879978,1.7860442521200224,0.1195019331295043,2.1919244170188903,0.14990747580132766,0.08909639045768095,2.269609386367395,2.1142394476703856,4931584,1.9910413861274718,2.711001181602478
2.7159999999999997,3.015839957310562,2.4161600426894374,1.8879999999999995,2.104185105869946,1.671814894130053,0.12943217894062395,2.2014107406139374,0.1573462646237129,0.101518093257535,2.2620768713922534,2.1407446098356213,5095424,2.0568906664848328,2.589493465423584
2.7439999999999998,2.90765818036383,2.5803418196361694,2.01,2.3209019137927585,1.6990980862072411,0.12573435353115198,2.1979103446006776,0.15486243455880772,0.09660627250349624,2.2763541675282526,2.1194665216731026,5259264,2.0542256951332094,2.5940612316131593
2.992,3.307873392358394,2.676126607641606,1.85,2.0547925779905123,1.6452074220094879,0.14038724247366186,2.1843109846115114,0.17713269557862857,0.10364178936869514,2.242359048417955,2.126262920805068,5423104,2.115408408641815,2.789371633529663
3.12,3.5171901307938054,2.722809869206195,2.0479999999999996,2.298790749430675,1.7972092505693238,0.11598716359585519,2.203927257657051,0.15786202112705988,0.07411230606465051,2.2669388161586013,2.1409156991555007,5586944,2.1873663783073427,2.886954593658447
3.214,3.5364965116090405,2.8915034883909594,2.068,2.3455896251663595,1.7904103748336406,0.1274897637311369,2.1487105444073675,0.15553083754580932,0.0994486899164645,2.25404053216712,2.043380556647615,5750784,2.2006287932395936,2.951817774772644
3.304,3.6587167884383254,2.9492832115616743,1.85,2.1760981447355996,1.5239018552644006,0.11921512475237248,2.213563495874405,0.1466925382412065,0.09173771126353843,2.2608274535287425,2.166299538220067,5914624,2.2501253128051757,3.0042595148086546
3.372,3.7219942856676376,3.022005714332362,2.052,2.3565258609707884,1.7474741390292117,0.1347535627894103,2.191899785399437,0.16663973862981185,0.10286738694900877,2.277889264880041,2.1059103059188327,6078464,2.4072410583496096,3.072288656234741
3.724,4.159596143233616,3.288403856766385,2.114,2.4550630440255876,1.7729369559744121,0.11370897837914525,2.1727254882454874,0.13749391151779222,0.08992404524049827,2.2654901185891685,2.0799608579018063,6242304,2.5364506483078,3.3329500436782835
3.6759999999999997,4.033524824312941,3.3184751756870576,2.0780000000000003,2.3721360229553667,1.7838639770446336,0.13425940880551934,2.18868098706007,0.16310652159802275,0.10541229601301594,2.280810548316395,2.0965514258037445,6406144,2.414987015724182,3.2719807624816895
3.750000000000001,4.118266208061506,3.3817337919384953,2.258,2.4308467529345,2.0851532470655,0.13030223436653615,2.1783789813518526,0.17598165230651502,0.08462281642655729,2.2583496924103224,2.098408270293383,6569984,2.5631766319274902,3.2862836360931396
4.004,4.6567970588169025,3.351202941183096,2.3200000000000003,2.617590322423294,2.0224096775767064,0.1267512458376586,2.1865559995174406,0.1695109817866109,0.08399150988870628,2.2420892114257147,2.1310227876091665,6733824,2.5859079599380492,3.4953962564468384
4.064000000000001,4.302126017058196,3.8258739829418054,2.346,2.721345174472778,1.9706548255272223,0.12347940178588031,2.131032332777977,0.14616546703094313,0.1007933365408175,2.2291645077944855,2.0329001577614685,6897664,2.622834491729736,3.5072829961776733
4.0,4.459739056422228,3.5402609435777728,2.298,2.533533437116686,2.062466562883314,0.13989992542192337,2.1651906251907347,0.16359744818583674,0.11620240265800999,2.2343815886488785,2.095999661732591,7061504,2.5716942310333253,3.469305396080017
4.242,4.792596040668656,3.6914039593313444,2.316,2.621522503262853,2.010477496737147,0.14923873394727705,2.1761462569236754,0.17987243167144165,0.11860503622311244,2.2493516943853336,2.102940819462017,7225344,2.7155726194381713,3.6169517040252686
4.263999999999999,4.778105047631318,3.749894952368681,2.278,2.5834766766874355,1.9725233233125645,0.1248766856268048,2.182104566693306,0.15980158146939513,0.08995178978421448,2.262158590264698,2.102050543121914,7389184,2.770830202102661,3.62572705745697
4.443999999999999,5.042518170150246,3.845481829849752,2.416,2.8491096858764533,1.9828903141235468,0.14718345599249,2.162323957681656,0.1872832697330666,0.10708364225191339,2.2178009435105333,2.1068469718527787,7553024,2.8374014616012575,3.743645977973938
4.613999999999999,5.263063941380199,3.9649360586197986,2.252,2.485786227139239,2.0182137728607605,0.15157398022711271,2.118747551739216,0.1939387944983845,0.10920916595584093,2.230481582773837,2.007013520704595,7716864,2.8583135843276977,3.839323949813843
4.708,5.1887660553741295,4.227233944625871,2.332,2.6416062014882775,2.022393798511722,0.14456823123618956,2.155159370601177,0.18935778367614708,0.09977867879623203,2.248340216422939,2.0619785247794153,7880704,2.9515825271606446,3.913773608207703
4.868,5.509760079780599,4.226239920219402,2.6239999999999997,2.9588790826552174,2.289120917344782,0.1656149938702583,2.162053607404232,0.20013446488194964,0.13109552285856696,2.231848535685406,2.092258679123058,8044544,3.1629281997680665,4.01078884601593
4.816000000000001,5.260684157577039,4.371315842422963,2.464,3.06418663763866,1.86381336236134,0.15593590419739484,2.13988256752491,0.19464274982787955,0.11722905856691013,2.221014234534181,2.058750900515639,8208384,3.029072380065918,3.9307825326919557
5.178000000000001,5.665150900645786,4.690849099354216,2.5680000000000005,2.899445319773866,2.236554680226135,0.15654559843242166,2.1486764192581176,0.19226947958746066,0.12082171727738265,2.2226509085723003,2.074701929943935,8372224,3.2435713052749633,4.211222386360168
5.214,5.655003401347428,4.772996598652573,2.4039999999999995,2.700486087363302,2.107513912636697,0.1685068250633776,2.126110503077507,0.21104538066475412,0.1259682694620011,2.195007254917033,2.0572137512379807,8536064,3.154651141166687,4.19695212841034
5.555999999999999,6.122519196497346,4.989480803502652,2.7019999999999995,3.198423206548606,2.2055767934513932,0.18767746062949298,2.138789787888527,0.22932790817559268,0.14602701308339328,2.210702468132751,2.0668771076443027,8699904,3.2029756784439085,4.445355868339538
5.308,6.136502263123041,4.479497736876959,2.8899999999999997,3.374169391845457,2.405830608154542,0.1798082643188536,2.1248030975461005,0.23376248501381022,0.125854043623897,2.1958039928253035,2.0538022022668976,8863744,3.073824977874756,4.21085946559906
5.406000000000001,5.788627756442212,5.023372243557789,2.448,2.7074147258734556,2.1885852741265444,0.16169727323576805,2.15730819106102,0.19495242982894698,0.12844211664258912,2.2238645680944438,2.090751814027596,9027584,3.106431317329407,4.267439699172973
5.840000000000001,6.556882138151036,5.123117861848965,2.71,3.0722430123549658,2.347756987645034,0.16963177220895884,2.144859975576401,0.2154949041770472,0.12376864024087048,2.20298370506025,2.086736246092552,9191424,3.4383463621139527,4.569236946105957
5.8759999999999994,6.395830741684252,5.356169258315747,2.8999999999999995,3.2970894105865827,2.5029105894134163,0.15436631906777618,2.160333514213562,0.18539009332099343,0.1233425448145589,2.211344385740527,2.109322642686597,9355264,3.3648263216018677,4.572388792037964
5.672000000000001,6.407347536883072,4.936652463116929,2.768,3.1044758535170094,2.43152414648299,0.16153920656070112,2.162134924530983,0.18337607701627326,0.13970233610512897,2.2224149364805292,2.1018549125814365,9519104,3.3143738985061644,4.392647314071655
5.766,6.680332543443576,4.851667456556424,2.812,3.05893318934481,2.5650668106551895,0.15715880664065476,2.1489921301603316,0.20064703997557187,0.11367057330573765,2.210723047082749,2.0872612132379142,9682944,3.3917096138000487,4.449443984031677
6.052,6.29893318934481,5.805066810655189,2.7920000000000003,3.093356931229398,2.4906430687706025,0.14803856424987313,2.0590182945132254,0.1895204402293545,0.10655668827039179,2.1305898312087725,1.9874467578176784,9846784,3.4236042737960815,4.605178737640381
6.172,6.821134808803225,5.522865191196774,2.908,3.409134712427706,2.406865287572294,0.15951557941734787,2.093549755215645,0.19825612389769165,0.12077503493700409,2.1617274472429706,2.0253720631883194,10010624,3.5326504945755004,4.713349461555481
6.164,6.81967064903044,5.508329350969559,2.918,3.3076100614717237,2.5283899385282766,0.16736531145870684,2.094806784391403,0.20650900848936948,0.1282216144280442,2.1617455290620176,2.0278680397207887,10174464,3.5797492265701294,4.716193819046021
6.005999999999999,6.569563661000245,5.442436338999753,2.6740000000000004,2.994505850180617,2.3534941498193835,0.16772548751905558,2.10515134036541,0.20172971267136053,0.13372126236675064,2.1459272331196324,2.0643754476111873,10338304,3.3835681915283202,4.514410305023193
6.34,6.975547008489538,5.704452991510462,2.7800000000000002,3.1637707649105127,2.396229235089488,0.15249690655618903,2.1182129085063934,0.1756737983040785,0.12932001480829955,2.1892555982048156,2.0471702188079712,10502144,3.6245673418045046,4.798273754119873
6.622,7.324307624905212,5.919692375094788,3.2620000000000005,3.7497253325387154,2.7742746674612855,0.156666606105864,2.1028809025883675,0.1865280366546077,0.1268051755571203,2.1773949543677467,2.0283668508089883,10665984,3.6726323127746583,4.973505640029908
6.554,7.22892518103861,5.87907481896139,2.946,3.4443211815686747,2.4476788184313256,0.14873376488685605,2.092406779527664,0.18355679302444752,0.11391073674926458,2.1825403535918912,2.002273205463437,10829824,3.5586291790008544,4.910995292663574
6.775999999999999,7.374852235530601,6.177147764469397,3.186,3.5270630440255877,2.844936955974412,0.16582829933613535,2.093999221920967,0.20367562192198957,0.12798097675028114,2.187330007536957,2.000668436304977,10993664,3.7789727210998536,5.0376012325286865
6.828,7.517301095313217,6.138698904686784,3.106,3.3602518436511324,2.8517481563488674,0.1359395312145352,2.1379617363214494,0.16070331172224694,0.11117575070682345,2.1854652009353304,2.0904582717075684,11157504,3.821212959289551,5.085359668731689
6.418000000000001,6.8167430250173675,6.019256974982635,3.342,3.778206373176734,2.9057936268232663,0.14378583645448087,2.0833774745464324,0.16953339967669026,0.11803827323227147,2.1653212356322653,2.0014337134605995,11321344,3.5557619094848634,4.739061975479126
7.242000000000002,7.936288124628387,6.547711875371617,3.322,3.6293044093403153,3.014695590659685,0.12834399389103052,2.0971206545829775,0.15951354366408366,0.09717444411797736,2.170120264061083,2.024121045104872,11485184,4.043690323829651,5.314707946777344
6.888,7.716115933912638,6.059884066087362,3.338,3.6932407634267217,2.9827592365732785,0.1459575579501688,2.0800931796431543,0.17116563157505468,0.1207494843252829,2.1801718308811413,1.9800145284051673,11649024,3.7077199935913088,5.070506143569946
7.104000000000001,7.78978713898702,6.418212861012982,3.3939999999999997,3.985137885776237,2.802862114223762,0.1544509148225188,2.09262053668499,0.1997226806636872,0.1091791489813504,2.180608124939664,2.004632948430316,11812864,3.856084942817688,5.207262802124023
7.114,7.830661705409184,6.397338294590816,3.3019999999999996,3.832090558301126,2.771909441698873,0.15057333242148158,2.0832897141575812,0.1763141609620682,0.12483250388089495,2.169511124081274,1.9970683042338884,11976704,3.9782596826553345,5.163943815231323
7.3260000000000005,8.227911303843122,6.424088696156879,3.246,3.7864479623423515,2.7055520376576485,0.1325326229445636,2.1197041615843775,0.15466970014112613,0.1103955457480011,2.2150701311257737,2.0243381920429813,12140544,3.9675883054733276,5.306098937988281
7.3,8.10820789404707,6.491792105952929,3.56,4.1144727225031,3.0055272774969,0.148878188803792,2.0534468084573745,0.18484931377216912,0.11290706383541488,2.148021567849356,1.9588720490653928,12304384,4.002719926834106,5.254581117630005
7.2639999999999985,8.002799025446025,6.525200974553971,3.468,3.983379471845746,2.952620528154254,0.15009260736405847,2.0266744405031205,0.18107094311287564,0.11911427161524131,2.128689911174006,1.9246589698322347,12468224,4.128539562225342,5.262268924713135
7.659999999999999,8.398105683489836,6.921894316510162,3.3299999999999996,3.9065587567629163,2.753441243237083,0.13766009835526344,2.101404871046543,0.1563540270474092,0.11896616966311767,2.1611953594624964,2.0416143826305895,12632064,4.15940911769867,5.493159580230713
7.314,8.06681073318597,6.561189266814028,3.5980000000000003,4.055947595255178,3.140052404744823,0.1412356282584369,2.1084295138716698,0.18041934854785288,0.10205190796902094,2.171453654934,2.0454053728093395,12795904,4.021211099624634,5.232041931152343
7.663999999999999,8.673269042426249,6.654730957573749,3.1080000000000005,3.657632604564177,2.558367395435824,0.12516967314295468,2.099380213022232,0.15030938338338645,0.1000299629025229,2.1528250588598774,2.0459353671845864,12959744,4.1486693859100345,5.443746614456177
7.8,8.518832386582574,7.081167613417425,3.6079999999999997,4.088516388898443,3.1274836111015563,0.14212317564524707,2.0587638571858404,0.17498421626293975,0.10926213502755439,2.1325305401046233,1.9849971742670576,13123584,4.282020568847656,5.553217554092408
7.797999999999999,8.645700418780125,6.950299581219874,3.3679999999999994,3.9995188041539214,2.7364811958460775,0.13744458407163615,2.095669926702976,0.16886033962279118,0.10602882852048112,2.175935804498422,2.01540404890753,13287424,4.181074404716492,5.535085582733155
7.714,8.435667513471405,6.992332486528595,3.636,4.100137910539529,3.171862089460471,0.1321492616087198,2.113193206489086,0.1644438514961639,0.09985467172127568,2.191368121354749,2.035018291623423,13451264,4.09865710735321,5.450108480453491
7.959999999999999,8.897443331620636,7.022556668379362,3.4819999999999993,3.9856228747783398,2.978377125221659,0.13573421481996772,2.10318686068058,0.16955715868846277,0.10191127095147268,2.1507831840094136,2.0555905373517467,13615104,4.300942993164062,5.609556102752686
8.044,8.872676052507854,7.215323947492147,3.694,4.350356610387981,3.0376433896120187,0.16106768338941033,2.109323726594448,0.2085205162729683,0.11361485050585234,2.200266786588039,2.018380666600857,13778944,4.1302484512329105,5.630783224105835
7.7780000000000005,8.91636549490926,6.639634505090743,3.5139999999999993,4.082791701767879,2.94520829823212,0.14133219188079232,2.065718023478985,0.17687341340107188,0.10579097036051277,2.1376833438395635,1.9937527031184061,13942784,4.121365928649903,5.43398699760437
8.028,8.771946234616454,7.284053765383546,3.6380000000000003,4.055655360315177,3.2203446396848237,0.1309529565274715,2.072215251624584,0.1609554049848997,0.10095050807004327,2.163123700370684,1.9813068028784846,14106624,4.244111561775208,5.604541349411011
8.476,9.318510534058774,7.633489465941227,3.5479999999999996,3.9846417295678456,3.1113582704321536,0.13853149926289912,2.0495013773441313,0.16733937993442424,0.10972361859137399,2.147144579827433,1.9518581748608292,14270464,4.415434741973877,5.890574264526367
8.431999999999999,9.591696512023727,7.272303487976271,3.6060000000000008,4.1071227394561145,3.104877260543887,0.1342470897361636,2.0660714149475097,0.14991832040555464,0.11857585906677254,2.172766308825551,1.959376521069468,14434304,4.101734519004822,5.8151415348052975
8.622,9.605603578684015,7.638396421315986,3.592,3.924168631872427,3.259831368127573,0.11859762258827682,2.0934085443615915,0.14649904847866904,0.09069619669788459,2.2252298565625894,1.9615872321605936,14598144,4.361314725875855,5.909141635894775
8.622,9.466722439621442,7.777277560378558,3.646000000000001,4.01543741012518,3.276562589874821,0.13557603796944023,2.0878502786159516,0.156951319964881,0.11420075597399947,2.187943619258363,1.9877569379735405,14761984,4.477502608299256,5.934986686706543
8.992,10.290097068789542,7.693902931210459,3.838,4.415404537564436,3.260595462435564,0.12092092102393504,2.0649503439664842,0.16870287287807662,0.07313896916979346,2.161302993294585,1.9685976946383836,14925824,4.431685447692871,6.122957515716553
8.352,9.17924603353537,7.524753966464632,3.776,4.422393069269775,3.129606930730225,0.12685546986758706,2.101505842804909,0.16498260180211338,0.08872833793306073,2.2217408280326496,1.9812708575771683,15089664,4.376759314537049,5.744214248657227
8.290000000000001,9.239157521173384,7.340842478826619,3.9279999999999995,4.5835730317821195,3.27242696821788,0.13351916009560225,2.064633938670158,0.177681956560612,0.08935636363059249,2.135645418123322,1.9936224592169944,15253504,4.33849618434906,5.641014909744262
8.559999999999999,9.479478112844454,7.640521887155544,3.536,3.9230710529088944,3.1489289470911057,0.13626528521999712,2.0440493389964103,0.16429965471847197,0.10823091572152227,2.137371981684748,1.9507266963080723,15417344,4.531749033927918,5.851202535629272
8.628,9.459923073366763,7.796076926633238,3.812,4.4330442818350395,3.19095571816496,0.13303882442414758,2.0632378205657007,0.16925411757428008,0.09682353127401508,2.158065074952219,1.9684105661791822,15581184,4.505731129646302,5.879349088668823
8.83,9.726270048590267,7.933729951409733,3.688000000000001,4.009770104267007,3.366229895732995,0.11531134704127906,2.0604529559612272,0.1358127839387179,0.0948099101438402,2.1620248789369647,1.9588810329854895,15745024,4.527356553077698,6.016662359237671
8.508,9.421813985447804,7.594186014552195,3.9540000000000006,4.411825294189826,3.4961747058101755,0.14206095477566122,2.042114233970642,0.17169510515125813,0.11242680440006429,2.1015293794386234,1.9826990885026612,15908864,4.403644108772278,5.795991086959839
8.742,9.803713709057202,7.680286290942799,3.7580000000000005,4.560618215591947,2.955381784408054,0.1349370561540127,2.058427868783474,0.16700574648037314,0.10286836582765223,2.1415434859080817,1.9753122516588664,16072704,4.562078285217285,5.9238447666168215
8.975999999999999,9.901280498011278,8.05071950198872,3.7699999999999996,4.150131556174964,3.3898684438250353,0.1297656225040555,2.0573740646243097,0.16589151218725606,0.0936397328208549,2.1703974064356144,1.9443507228130048,16236544,4.659388589859009,6.061465930938721
9.144,10.165089614088792,8.122910385911208,3.960000000000001,4.531244255988628,3.388755744011374,0.12892555566504596,2.003451682627201,0.15665917845169752,0.1011919328783944,2.083327424167665,1.923575941086737,16400384,4.618748331069947,6.150524616241455
9.133999999999999,9.820909018720819,8.447090981279178,4.307999999999999,4.862919814027215,3.753080185972783,0.12403461840003727,2.0273063719272613,0.14370437005680095,0.10436486674327358,2.1323985963563015,1.9222141474982208,16564224,4.647370958328247,6.087922477722168
9.108,9.85789065869632,8.358109341303681,4.26,4.840482557877495,3.679517442122504,0.13278011800721284,2.0082584217190744,0.15482295343299,0.11073728258143571,2.1246577317525586,1.8918591116855903,16728064,4.599883890151977,6.13869571685791
9.28,10.246395364227292,8.313604635772707,4.112,4.586906306548987,3.6370936934510136,0.13827911084517835,1.987382858991623,0.15582724176722426,0.12073097992313245,2.0623290330557413,1.9124366849275047,16891904,4.616359043121338,6.200165510177612
8.978000000000002,9.761910709200992,8.194089290799011,4.2,4.651840679886174,3.7481593201138264,0.1079712303355336,2.0274902269244195,0.11858124079924996,0.09736121987181724,2.1435936535128763,1.9113868003359626,17055744,4.595189142227173,6.029669952392578
8.758000000000001,9.707545154271244,7.808454845728757,3.8440000000000003,4.326808450630268,3.361191549369732,0.1368633792735636,2.014875039458275,0.1648011615448607,0.10892559700226646,2.093983310309518,1.9357667686070317,17219584,4.438081693649292,5.849454593658447
8.929999999999998,9.572946343017827,8.287053656982168,3.9200000000000004,4.336269143703927,3.503730856296074,0.12055917996913193,2.048732188344002,0.1387432387813681,0.10237512115689576,2.1140897652982806,1.9833746113897233,17383424,4.399273777008057,5.92276439666748
9.001999999999999,9.4168686539135,8.587131346086498,3.7979999999999996,4.5583393979007,3.037660602099299,0.12749349661171433,2.020384946465492,0.15124339466648698,0.1037435985569417,2.1057598616418227,1.9350100312891618,17547264,4.599224328994751,5.969650793075561
9.237999999999998,10.042460067374382,8.433539932625614,4.327999999999999,4.922387079267374,3.733612920732625,0.12360603213310237,1.9768052741885185,0.15015907336105783,0.09705299090514691,2.0143308032806138,1.939279745096423,17711104,4.7292094230651855,6.103015565872193
9.442,10.476348103879927,8.407651896120074,4.532,5.202593766747052,3.8614062332529477,0.11047171787358816,1.9989696964621544,0.13527795636021545,0.08566547938696088,2.0612748917232704,1.9366645012010382,17874944,4.666180086135864,6.2122081279754635
9.431999999999999,10.636,8.227999999999998,4.342,5.033227892955717,3.6507721070442827,0.12242149650119243,2.0438448175787927,0.1524776881242186,0.09236530487816624,2.100317216360616,1.9873724187969695,18038784,4.6553691864013675,6.1556414604187015
9.582,10.699477516552347,8.464522483447654,4.22,4.722712641575682,3.7172873584243176,0.1026533865369856,2.0475990742444994,0.12293272773498178,0.08237404533898941,2.1335487051766444,1.9616494433123544,18202624,4.894234943389892,6.298161935806275
9.235999999999999,9.701600687284715,8.770399312715282,4.224,4.925643784266632,3.5223562157333683,0.11079896604642267,2.0538758054375648,0.14047020051062686,0.08112773158221849,2.1129372976029477,1.9948143132721818,18366464,4.654996919631958,6.068088388442993
9.312,10.133082212692491,8.490917787307508,4.2,4.847332990044537,3.5526670099554636,0.13448890494182703,2.0009859770536425,0.1676846154766912,0.10129319440696286,2.0694970593491298,1.9324748947581551,18530304,4.737696552276612,6.102414321899414
10.04,10.982082798908884,9.097917201091114,4.074,4.778786492492585,3.3692135075074154,0.1185675969347357,2.0246192634105684,0.13471300433453184,0.10242218953493956,2.1229902410497585,1.9262482857713785,18694144,4.907191514968872,6.547088766098023
10.026,10.737283347197163,9.314716652802836,4.396,5.0699020700368855,3.722097929963114,0.131777029344812,2.008078598976135,0.16726421432680857,0.09628984436281543,2.082306924603693,1.9338502733485772,18857984,5.008896017074585,6.572545671463013
10.032,10.738948371523692,9.325051628476308,4.358,4.8442468508895455,3.871753149110454,0.12009078403934834,2.029976612329483,0.13883472269223776,0.10134684538645891,2.0859916963140726,1.9739615283448937,19021824,4.953685998916626,6.509356737136841
9.634,10.611959099349253,8.656040900650748,4.256,5.014250618199551,3.49774938180045,0.10965740084648128,2.028875358402729,0.12395134178654321,0.09536345990641934,2.1200870542579926,1.9376636625474657,19185664,4.778155040740967,6.277653789520263
10.09,10.936274187246664,9.243725812753336,3.988000000000001,4.571794484386416,3.4042055156135858,0.12776597361080344,2.0218080788850785,0.15383115816245063,0.10170078905915625,2.087620644537203,1.955995513232954,19349504,4.921005773544311,6.520056056976318
9.708,10.566426467439117,8.849573532560884,4.302,4.754322893517451,3.849677106482548,0.11114588747732339,2.038229513168335,0.14296943432522474,0.07932234062942203,2.101488395630994,1.9749706307056756,19513344,4.764677429199219,6.296807050704956
9.975999999999999,10.901669487452189,9.05033051254781,4.566000000000001,5.260898553747237,3.871101446252765,0.12552258148789402,1.980107234418392,0.1541768675358245,0.09686829543996356,2.0707857649639765,1.8894287038728075,19677184,4.76387391090393,6.423534154891968
10.318000000000001,11.530945176007556,9.105054823992447,4.566000000000001,5.2555244738223585,3.8764755261776425,0.11822615996934471,2.0062374383211137,0.15297744401035568,0.08347487592833373,2.074022621687814,1.9384522549544132,19841024,5.06720986366272,6.663027620315551
9.856,10.542661488653616,9.169338511346384,4.382000000000001,5.029484362745542,3.734515637254459,0.11055593648925419,2.029914966225624,0.13634347644269235,0.08476839653581603,2.1019807097747747,1.9578492226764737,20004864,4.808332777023315,6.346596622467041
9.889999999999999,10.469603312619931,9.310396687380067,4.337999999999999,4.742816007588632,3.933183992411366,0.10752160274423654,2.017279089987278,0.13381400307392166,0.08122920241455142,2.1260710769687687,1.908487103005787,20168704,4.804740381240845,6.3556500434875485
10.563999999999998,11.474639335851466,9.653360664148531,4.664,5.238720801781177,4.089279198218822,0.12635898604057727,1.9746049106121064,0.15811875177568566,0.09459922030546888,2.0646671228375455,1.8845426983866675,20332544,4.984874963760376,6.745126581192016
9.978000000000002,10.989076653869528,8.966923346130475,4.586,5.273025472599088,3.898974527400912,0.1043238981161266,2.0226815804839133,0.12583842111979557,0.08280937511245763,2.1166340116550395,1.9287291493127872,20496384,4.8887135028839115,6.416703367233277
9.947999999999999,10.769130927440926,9.12686907255907,4.174,4.977992537278799,3.370007462721202,0.11126054823398587,1.9471915274858476,0.12828811883702734,0.09423297763094442,2.0337318067405667,1.8606512482311284,20660224,4.8858561515808105,6.383647394180298
10.536000000000001,11.288903712303242,9.783096287696761,4.182,4.63670429951783,3.7272957004821707,0.12394931893795727,1.9668522760272027,0.1500381853599948,0.09786045251591975,2.031515079761081,1.9021894722933244,20824064,4.992455244064331,6.673819828033447
10.362,11.233203764913812,9.490796235086188,4.177999999999999,4.630322893517451,3.7256771064825474,0.12650464670732614,2.0002035543322565,0.14516274113294392,0.10784655228170838,2.095837919682236,1.9045691889822771,20987904,5.094501304626465,6.595540761947632
10.398,11.0991105476314,9.6968894523686,4.3020000000000005,4.961542265514501,3.6424577344855,0.11579188844189045,1.9513827666640282,0.13137815521351828,0.10020562167026262,2.0081726190842257,1.894592914243831,21151744,4.989803886413574,6.584140920639038
10.361999999999998,11.437674672008223,9.286325327991774,4.843999999999999,5.320554299109765,4.367445700890234,0.12266128342598673,1.9708632797002792,0.14164380006868105,0.10367876678329241,2.060164150114248,1.8815624092863104,21315584,5.015009641647339,6.58931303024292
10.414,11.229109808553424,9.598890191446575,4.9719999999999995,5.660604385696169,4.28339561430383,0.11081108935177322,2.004458525776863,0.14240450697656568,0.07921767172698077,2.1042601241002568,1.9046569274534693,21479424,4.954979610443115,6.595556545257568
10.404,11.282944821931387,9.525055178068612,4.824,5.451936302502093,4.196063697497907,0.11183890677057202,2.0278753310441973,0.1554448989952706,0.06823291454587346,2.133521709741424,1.9222289523469709,21643264,4.883387279510498,6.592492151260376
10.739999999999998,11.717997955008085,9.762002044991911,4.71,5.466901578806651,3.9530984211933493,0.1076145225204527,1.9712927907705307,0.1348311959760659,0.08039784906483949,2.050048620699219,1.8925369608418423,21807104,5.070041370391846,6.783850908279419
10.443999999999999,11.387559219127235,9.500440780872763,4.5920000000000005,4.841671784549236,4.342328215450765,0.11575720431283112,1.9359415099024773,0.14032767711453886,0.09118673151112339,2.0188427177561077,1.8530403020488466,21970944,5.005469417572021,6.592336940765381
10.324000000000002,11.395589473632512,9.252410526367491,4.736,5.437472736462365,4.034527263537634,0.11561261527240274,1.9272038981318473,0.14425348889062928,0.08697174165417622,1.992967579522902,1.8614402167407926,22134784,4.899085950851441,6.503348684310913
10.644,11.648541686541678,9.639458313458322,4.974,5.603415601967413,4.344584398032588,0.1239257409702986,1.9536770209670067,0.151724933945166,0.0961265479954312,2.072820216089417,1.8345338258445962,22298624,5.029725503921509,6.694276762008667
10.53,11.57373368250718,9.486266317492818,5.025999999999999,5.578597502708797,4.473402497291201,0.10397795843891795,1.985718473792076,0.11770300386221808,0.09025291301561783,2.0789889335678855,1.8924480140162667,22462464,5.024435234069824,6.590743112564087
10.636000000000001,11.679678111296774,9.592321888703228,4.576,5.178514730110393,3.9734852698896064,0.13536498285830018,1.9545437917113304,0.16335125969913583,0.1073787060174645,2.0637866504893085,1.8453009329333523,22626304,4.97195200920105,6.63813533782959
10.35,11.282920146636355,9.417079853363644,4.782,5.653938071195427,3.9100619288045735,0.10394032150506968,1.9980880096554756,0.11919935588572803,0.08868128712441134,2.087910112722779,1.908265906588172,22790144,5.027568387985229,6.478230905532837
10.938,11.673741802536734,10.202258197463268,4.912000000000001,5.594887984958003,4.2291120150419985,0.12121653468348081,1.9694280445575714,0.1513711661234853,0.09106190324347632,2.035388440919799,1.9034676481953439,22953984,5.233106088638306,6.8353455543518065
10.422,11.1897734040718,9.6542265959282,4.71,5.173831866089427,4.246168133910573,0.10834153322502968,1.9679209873080254,0.12989694701598917,0.0867861194340702,2.050569815501751,1.8852721591143002,23117824,5.005402612686157,6.538967847824097
10.851999999999999,11.320461311102633,10.383538688897364,5.223999999999999,5.781192964779707,4.666807035220292,0.11420105341821903,1.9652218401432038,0.13737804691271763,0.09102405992372044,2.0457018181141664,1.884741862172241,23281664,5.071651268005371,6.747579574584961
10.928,11.755149321464994,10.100850678535007,4.64,5.2881975007665485,3.991802499233451,0.10993137182667848,1.9357005596160888,0.13489934729285502,0.08496339636050194,2.0409502147111196,1.8304509045210582,23445504,5.087749910354614,6.764073753356934
10.299999999999999,11.364931922706798,9.2350680772932,4.575999999999999,5.179178248944703,3.972821751055294,0.10556949228048321,1.974454127252102,0.12910858636739797,0.08203039819356846,2.015278095284722,1.933630159219482,23609344,4.960052442550659,6.3623333930969235
10.974,11.784533157865859,10.163466842134142,5.14,5.7905997233322495,4.48940027666775,0.10391625561751423,1.986434656381607,0.12875550193177768,0.07907700930325079,2.07893041734962,1.8939388954135943,23773184,5.318929862976074,6.832715320587158
11.068000000000001,11.858857762179776,10.277142237820227,4.672000000000001,5.31866529209476,4.025334707905241,0.1056417636107653,1.9799437001347542,0.12316333209209465,0.08812019512943595,2.059853257933229,1.9000341423362797,23937024,5.184272384643554,6.840364408493042
11.139999999999999,12.251539472983302,10.028460527016696,4.862,5.522451360813195,4.2015486391868055,0.10708996728062628,1.9499256029725074,0.12787899057432503,0.08630094398692753,2.033466862268171,1.866384343676844,24100864,5.2853748321533205,6.902784061431885
11.183999999999997,11.950331520948993,10.417668479051002,4.446,5.023861575119855,3.8681384248801445,0.10953478850424285,1.939311544597149,0.1315147703449333,0.08755480666355239,2.0026341492399693,1.8759889399543284,24264704,5.183627653121948,6.868248224258423
11.168000000000001,12.106432736001894,10.229567263998108,4.8100000000000005,5.614400397811936,4.005599602188065,0.11203569583594794,1.911936841905117,0.13681053603161994,0.08726085564027594,1.9852928469528317,1.8385808368574024,24428544,5.2443657398223875,6.8709930896759035
10.896000000000003,11.67747552744792,10.114524472552086,5.144,5.904673385889108,4.383326614110892,0.09924135301262137,1.9507030725479126,0.11356056637518412,0.08492213965005861,2.0091140816294155,1.8922920634664098,24592384,5.202408790588379,6.747117280960083
11.288,11.933550927503013,10.642449072496987,4.622,5.506870612010593,3.7371293879894076,0.11588072702288625,1.9445536002516746,0.14326903559219895,0.08849241845357357,2.0155046462067183,1.873602554296631,24756224,5.318828821182251,6.9505658626556395
11.258,12.13341761462744,10.382582385372558,4.936,5.919211065844969,3.952788934155031,0.10306307272985574,1.9180063351988792,0.13040678895907978,0.07571935650063169,1.9661638579306662,1.8698488124670922,24920064,5.321725702285766,6.913048267364502


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-dodgeball-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.7,0.8439444337235726,0.5560555662764273,0.7420000000000001,0.8975506348428062,0.586449365157194,0.5937179666012525,2.704881164431572,0.7262650555327005,0.4611708776698046,2.706079757828518,2.7036825710346255,16384,0.34857762008905413,0.9537183046340942
0.966,1.2438560778532657,0.6881439221467343,1.048,1.2184582060213,0.8775417939786999,0.1867580317892134,2.611683338880539,0.22232425742163225,0.15119180615679456,2.6717808577999675,2.5515858199611103,180224,0.7986548691987991,1.1292088210582734
1.232,1.4190187156409753,1.0449812843590247,1.3019999999999998,1.5206229631122952,1.0833770368877045,0.1723278762772679,2.518975782394409,0.1989917119905365,0.1456640405639993,2.602964684933369,2.434986879855449,344064,0.8603922724723816,1.3827585458755494
1.3780000000000001,1.611143732491354,1.1448562675086462,1.4740000000000002,1.7676732878557397,1.1803267121442607,0.17802430232986804,2.4523086309432984,0.20074400894648273,0.15530459571325336,2.5719233065655067,2.33269395532109,507904,0.887363612651825,1.4883550882339478
1.5099999999999998,1.7678759391645522,1.2521240608354474,1.7100000000000002,2.0082951558440065,1.4117048441559938,0.1455765296705067,2.3329932942986487,0.1601491220454664,0.13100393729554696,2.4808235254986357,2.1851630630986616,671744,0.9422153830528259,1.5725849151611329
1.4999999999999998,1.7914789872357866,1.208521012764213,1.6759999999999997,1.8644250514130218,1.4875749485869776,0.1477549051865935,2.3166584253311155,0.1645832902365048,0.1309265201366822,2.389041502887287,2.244275347774944,835584,1.0253453075885772,1.572572934627533
1.6220000000000003,1.8546284591360227,1.389371540863978,1.698,1.8613278910657944,1.5346721089342055,0.1321966646239161,2.273175799846649,0.14249491396321415,0.12189841528461805,2.3520632654134994,2.1942883342797987,999424,1.0405203580856324,1.6896072268486022
1.6300000000000001,1.8060113632695345,1.4539886367304657,1.7400000000000002,1.9407984063681785,1.539201593631822,0.13225191207602616,2.262205907702446,0.15803043540793682,0.1064733887441155,2.33880713612296,2.1856046792819317,1163264,0.9934936761856079,1.6835102438926697
1.6039999999999999,1.826315091705444,1.3816849082945557,1.7440000000000002,2.0457018395701296,1.442298160429871,0.13346801344305276,2.2676120668649675,0.15708883751152233,0.10984718937458318,2.4001918405166607,2.1350322932132744,1327104,1.071087622642517,1.6532793045043945
1.5859999999999999,1.7523850954863445,1.4196149045136552,1.5719999999999998,1.7636663768113747,1.380333623188625,0.12801548969000576,2.2404944568872454,0.1512045269089185,0.104826452471093,2.3625674128251535,2.1184215009493372,1490944,1.0612054347991944,1.6220129489898683
1.706,1.9276393466873605,1.4843606533126394,1.6399999999999995,1.8880322559668394,1.3919677440331595,0.12470345841720695,2.2930224269628523,0.1426524417262979,0.10675447510811602,2.3802524776719443,2.2057923762537603,1654784,1.0755569279193877,1.746313202381134
1.72,1.9223857702507763,1.5176142297492237,1.558,1.682080618953969,1.4339193810460311,0.1357566541060805,2.3086514681577683,0.17161007572360554,0.09990323248855548,2.367970287218857,2.24933264909668,1818624,1.1692241787910462,1.7458479046821593
1.718,1.9050721785835618,1.5309278214164381,1.6199999999999999,1.8425308967312177,1.397469103268782,0.13033679677173493,2.3324251592159273,0.1548638820734676,0.10580971147000226,2.3884771464036127,2.276373172028242,1982464,1.1666532039642334,1.7344818234443664
1.7239999999999998,1.896,1.5519999999999996,1.716,1.8972843070979946,1.5347156929020054,0.1090733936987817,2.27731012403965,0.12214513576559052,0.09600165163197288,2.3573034072502375,2.1973168408290626,2146304,1.108638697862625,1.7414323091506958
1.77,1.9404699386988802,1.5995300613011199,1.6300000000000001,1.8617326045251295,1.3982673954748708,0.1152510528452694,2.3083956629037856,0.12515652611390607,0.10534557957663272,2.3826078833177466,2.2341834424898246,2310144,1.11541246175766,1.7877512097358703
1.8,2.1023904760404997,1.4976095239595004,1.6620000000000001,1.7784302366226232,1.545569763377377,0.11245268918573852,2.3061130553483964,0.1351408677965099,0.08976451057496711,2.40066357325881,2.211562537437983,2473984,1.1431921482086183,1.7961817502975463
1.7760000000000002,2.0677258987474376,1.484274101252563,1.766,1.9457887649437529,1.5862112350562472,0.11369234258309005,2.297927224636078,0.1298753620139985,0.09750932315218161,2.3769243232327675,2.218930126039388,2637824,1.1427564561367034,1.779202437400818
1.682,1.9074684013337568,1.456531598666243,1.6580000000000001,1.8263923988783344,1.489607601121666,0.11517671616747975,2.3025017768144607,0.13488295566766864,0.09547047666729086,2.3821286956674177,2.2228748579615036,2801664,1.1775290250778199,1.6811180710792542
1.7439999999999998,1.911761735804086,1.5762382641959136,1.684,1.8877253052519494,1.4802746947480505,0.11762503115460272,2.240785966813564,0.13877049755978899,0.09647956474941645,2.3738145205998697,2.1077574130272585,2965504,1.0860914409160614,1.753365421295166
1.888,2.0998867622103843,1.6761132377896155,1.83,2.0437755832643196,1.6162244167356805,0.11410082476213572,2.2391245305538177,0.1284890032043447,0.09971264631992674,2.3261079760124623,2.152141085095173,3129344,1.2139545023441314,1.869788134098053
1.9140000000000001,2.095559907468582,1.7324400925314183,1.568,1.8561943788487207,1.2798056211512794,0.12619389994069932,2.2757673650979995,0.1525650978007455,0.09982270208065314,2.3675081596810603,2.1840265705149386,3293184,1.2422760725021362,1.8915024042129516
2.1720000000000006,2.4547295527531574,1.8892704472468438,1.752,1.9864696142360456,1.5175303857639544,0.1276493328623473,2.250324933230877,0.14704072084739606,0.10825794487729856,2.3626169267425006,2.1380329397192535,3457024,1.3430083632469176,2.136816418170929
2.0300000000000002,2.232435174809123,1.8275648251908776,1.9240000000000002,2.1572037735543748,1.6907962264456255,0.12180391894653435,2.199310991168022,0.13483699047919878,0.10877084741386993,2.288552219935694,2.11006976240035,3620864,1.3756179451942443,1.99090678691864
2.186,2.590282079741361,1.781717920258639,1.6699999999999995,1.812618371888056,1.527381628111943,0.13392989179119463,2.2413933902978895,0.16334634626143588,0.10451343732095339,2.3304965330608614,2.1522902475349177,3784704,1.3832725048065186,2.116109240055084
2.166,2.410466766657556,1.9215332333424437,1.766,1.9703624231604235,1.5616375768395765,0.14508588109165427,2.2348546594381333,0.17650559286374293,0.11366616931956561,2.321816859652679,2.1478924592235877,3948544,1.477140760421753,2.096283519268036
2.57,2.8196797949374357,2.320320205062564,1.86,2.0678460969082653,1.6521539030917347,0.12992017101496459,2.2168235421180724,0.15338144672125967,0.1064588953086695,2.2930018530622838,2.140645231173861,4112384,1.5811847448349,2.4491872072219847
2.7199999999999998,3.1647920862605354,2.275207913739464,1.8799999999999997,2.1621347195933174,1.597865280406682,0.12815949674695729,2.2113079369068145,0.1532813974870705,0.10303759600684406,2.2623508149537734,2.1602650588598555,4276224,1.5898561596870422,2.5594554901123048
2.762,3.09886198954468,2.42513801045532,2.0100000000000002,2.2490397456491285,1.7709602543508718,0.12606812939047807,2.202200162410736,0.15806356151383416,0.09407269726712199,2.2625350729638045,2.1418652518576673,4440064,1.7643011331558227,2.558164048194885
2.9719999999999995,3.38189754817515,2.562102451824849,2.13,2.5091833329670488,1.7508166670329508,0.13323197197169062,2.168627715110779,0.17334468416906595,0.0931192597743153,2.239080930736259,2.0981744994852987,4603904,1.7741193890571594,2.7158220529556276
3.088,3.5111500915750815,2.6648499084249186,2.102,2.2741510964240423,1.9298489035759574,0.13288224469870327,2.1575984746217727,0.15378773740678728,0.11197675199061927,2.2211060758239243,2.094090873419621,4767744,1.848715078830719,2.820081114768982
3.176,3.694829451746911,2.6571705482530894,2.1659999999999995,2.425237342989006,1.9067626570109926,0.1471707093529403,2.1224199756979942,0.17758829683109392,0.11675312187478668,2.2181539293271912,2.026686022068797,4931584,1.8409083843231202,2.8585487842559814
3.304,3.7956746892000846,2.812325310799915,2.09,2.333844212562037,1.8461557874379626,0.14471527682617308,2.168793511390686,0.20015175549987513,0.08927879815247104,2.2684889904185064,2.069098032362866,5095424,1.8943800330162048,2.925961208343506
3.5660000000000003,3.957719287245344,3.1742807127546566,2.208,2.535438543852125,1.8805614561478752,0.15315589411184188,2.1279193058609964,0.18908891627677504,0.11722287194690872,2.206778718863801,2.049059892858192,5259264,1.9968071818351745,3.125347304344177
3.594,4.012764850482941,3.1752351495170585,2.234,2.4630938672247686,2.0049061327752313,0.15113213285803792,2.1589774042367935,0.17276409405074405,0.1295001716653318,2.21974341114598,2.098211397327607,5423104,2.0144626975059508,3.128813862800598
3.996,4.386056406177363,3.605943593822637,2.272,2.540208873827843,2.0037911261721564,0.15121033452451227,2.134748822450638,0.20282912227549788,0.09959154677352666,2.2313948179893863,2.0381028269118895,5586944,2.1442153334617613,3.413896417617798
3.94,4.51026309717533,3.3697369028246698,2.32,2.802576418818823,1.8374235811811768,0.18279878264293073,2.0970331490039826,0.220305539082352,0.14529202620350945,2.2088831477077235,1.9851831503002415,5750784,2.1571674227714537,3.314956474304199
4.108,4.557283874627166,3.6587161253728326,2.4,2.7650753346913484,2.0349246653086515,0.16500969557091588,2.1081531271338463,0.2046306175846744,0.12538877355715736,2.1694585574960916,2.046847696771601,5914624,2.1789102792739867,3.4216388702392577
4.352,5.0056788202167795,3.698321179783221,2.6239999999999997,3.0184413771398733,2.229558622860126,0.16959444126114248,2.081546242535114,0.20516866137524353,0.13402022114704143,2.141066326580568,2.0220261584896604,6078464,2.3625002264976502,3.619963026046753
4.694,5.221033205784987,4.166966794215013,2.4099999999999997,2.8160788100849388,2.0039211899150606,0.17627349514514207,2.0832732662558557,0.204993201556949,0.14755378873333513,2.137462941498469,2.0290835910132423,6242304,2.4526761531829835,3.8527560472488402
4.5200000000000005,4.912020407632053,4.127979592367948,2.586,2.9580268807492276,2.213973119250772,0.17639235826209185,2.0628165289759637,0.2120053082646787,0.140779408259505,2.1212141046734945,2.004418953278433,6406144,2.426277017593384,3.6708186864852905
4.872,5.699681098008163,4.044318901991836,2.6979999999999995,3.235211317825676,2.160788682174323,0.19237462133169173,2.053122894465923,0.2326164709223425,0.15213277174104095,2.115302359943261,1.9909434289885852,6569984,2.5672810316085815,3.9110570669174196
5.046,5.906048835822711,4.18595116417729,2.8,3.2670760109446855,2.332923989055314,0.2071385176852345,2.019990733265877,0.2583652408207933,0.1559117945496757,2.093377994127531,1.9466034724042227,6733824,2.618693447113037,4.002130818367005
5.1659999999999995,5.8186898191331,4.513310180866899,2.898,3.276359617295504,2.5196403827044964,0.2004088994115591,2.01946629434824,0.22835259073157851,0.17246520809153967,2.128814248853495,1.9101183398429853,6897664,2.5815639019012453,4.063723516464234
5.336,6.131628053804038,4.540371946195963,2.7060000000000004,3.094128844586434,2.3178711554135667,0.16857178797945377,2.0039726480841638,0.2073798118028954,0.12976376415601215,2.062573705399062,1.945371590769266,7061504,2.710286784172058,4.162370944023133
5.774,6.373803301091282,5.174196698908718,2.9,3.341723895663343,2.4582761043366568,0.17139768004417416,2.020942632853985,0.208894075318577,0.1339012847697713,2.1133737056189985,1.9285115600889713,7225344,2.705118989944458,4.465886425971985
5.6499999999999995,6.35661163307718,4.943388366922819,2.96,3.339367895320624,2.580632104679376,0.18325884537771342,2.034077714383602,0.21132297520275733,0.1551947155526695,2.1247231406301235,1.9434322881370802,7389184,2.7570719718933105,4.323550724983216
5.944000000000001,6.616416537571765,5.271583462428237,3.16,3.469451126997463,2.8505488730025372,0.17388468207791447,2.0041012510657312,0.21263586450533634,0.1351334996504926,2.0766130588389315,1.931589443292531,7553024,2.8435665369033813,4.4976481914520265
6.142,7.1160000000000005,5.168,3.04,3.332711462023611,2.747288537976389,0.19221229273825882,1.9987670078873634,0.23709621928983154,0.1473283661866861,2.0942343919451334,1.9032996238295934,7716864,2.9446973323822023,4.627062439918518
5.941999999999999,6.408257439618929,5.47574256038107,3.1380000000000003,3.5489939172299274,2.7270060827700733,0.1959847927093506,2.0129918649792673,0.2230238839354571,0.1689457014832441,2.074507990114573,1.9514757398439615,7880704,2.86365647315979,4.444196653366089
6.494,7.112323539904474,5.875676460095526,3.0279999999999996,3.4460143538205354,2.6099856461794637,0.1924219727516174,1.9965615078806878,0.22840152873270778,0.15644241677052703,2.0876679505228495,1.905455065238526,8044544,3.040566658973694,4.821358060836792
6.247999999999999,6.863285299678124,5.632714700321874,3.2339999999999995,3.6224378972242532,2.845562102775746,0.18550228709354993,1.9905649721622467,0.2230548050363065,0.14794976915079336,2.068713252234428,1.9124166920900654,8208384,3.106841039657593,4.624113774299621
6.4799999999999995,7.11667888295435,5.843321117045649,3.3979999999999997,4.024574815963744,2.7714251840362554,0.19167603710666298,1.9907856374979018,0.24790136667300852,0.13545070754031743,2.045054230955641,1.9365170440401624,8372224,3.021516942977905,4.739510917663575
6.845999999999999,7.342552112068813,6.349447887931185,3.468,3.873482428719174,3.062517571280826,0.19146813144907354,1.9835593789815902,0.22133407544216158,0.1616021874559855,2.0668382173265027,1.9002805406366776,8536064,3.1419220685958864,4.994177579879761
6.946,7.76692874234004,6.125071257659959,3.4299999999999997,3.8956393454166,2.9643606545833996,0.15973963495343918,2.0197063624858855,0.19638209370574902,0.12309717620112934,2.096618044995655,1.9427946799761158,8699904,3.1072893142700195,4.997279024124145
7.336,7.898551330991227,6.773448669008774,3.1919999999999997,3.886676903315491,2.4973230966845086,0.1768423114903271,2.031799653172493,0.20552573951842046,0.14815888346223371,2.0976341984530027,1.965965107891983,8863744,3.20792977809906,5.288581800460816
6.8420000000000005,7.674800096061475,6.009199903938526,3.518,4.04989848655547,2.9861015134445292,0.18240654468536371,1.9871715515851975,0.20910536525705986,0.15570772411366757,2.07252697859656,1.901816124573835,9027584,3.0977293729782103,4.877904891967773
7.492,8.282857762179773,6.701142237820226,3.4579999999999997,4.140785471433011,2.775214528566988,0.18993849903345106,1.9359817951917648,0.22713079856531646,0.15274619950158566,2.03979584768616,1.8321677426973693,9191424,3.411081004142761,5.319811058044434
7.828,8.845927305852436,6.810072694147564,3.5799999999999996,4.127649522961537,3.0323504770384617,0.16275530904531477,1.97952598631382,0.19675686462774689,0.12875375346288265,2.0557640186409216,1.9032879539867185,9355264,3.39218533039093,5.487437105178833
7.324000000000001,8.255484836162136,6.392515163837865,3.7039999999999997,4.405415711258309,3.0025842887416903,0.18088355669751763,1.971133142709732,0.21654411634182655,0.1452229970532087,2.08537059892362,1.856895686495844,9519104,3.2159899711608886,5.119851016998291
7.697999999999999,8.73578417794838,6.660215822051616,3.554,3.9708500929590875,3.137149907040912,0.15993792861700057,1.955163311958313,0.1885502556045472,0.13132560162945395,2.04638843295066,1.863938190965966,9682944,3.366521692276001,5.3258970260620115
7.795999999999999,8.63941211753211,6.952587882467888,3.5,4.170462526917053,2.8295374730829472,0.15791252758353946,1.9376890540122986,0.20513812906214593,0.110686926104933,2.070264402663404,1.8051137053611932,9846784,3.451126146316528,5.4163237571716305
7.712000000000001,8.754274436029206,6.669725563970794,3.566,3.9084675167077894,3.2235324832922103,0.18470875257626174,1.9359817966818809,0.2081636994481738,0.16125380570434966,2.053089854407947,1.8188737389558147,10010624,3.342004108428955,5.348947596549988
7.999999999999998,8.55468910211036,7.445310897889636,3.8579999999999997,4.5416636599966385,3.174336340003361,0.18093179604038592,1.9738578587770461,0.21605792587777034,0.1458056662030015,2.1063753241580065,1.8413403933960857,10174464,3.4058632373809816,5.479852199554443
7.970000000000001,8.522249943413307,7.417750056586694,3.8520000000000003,4.396147038951789,3.3078529610482112,0.1765402025543153,1.9663994550704955,0.21911592122036752,0.13396448388826307,2.027448819445134,1.9053500906958571,10338304,3.5073282957077025,5.446160078048706
8.136,8.833871048260349,7.438128951739649,3.7660000000000005,4.335354019920823,3.196645980079178,0.17018158882856366,1.965631465613842,0.2028739683892758,0.13748920926785152,2.073609080710926,1.8576538505167577,10502144,3.5306416749954224,5.534351253509522
8.404,9.438786934590885,7.369213065409115,3.9899999999999998,4.5726319593019245,3.407368040698075,0.15582188777625558,1.9962108954787254,0.1912029958838664,0.12044077966864475,2.0717039297711617,1.9207178611862892,10665984,3.5748335838317873,5.682788133621216
8.172,9.050097944423058,7.293902055576942,3.9659999999999997,4.638907125835356,3.2930928741646435,0.16812593601644038,1.9571244269609451,0.1966479107564853,0.13960396127639546,2.0256832423473177,1.8885656115745724,10829824,3.480314517021179,5.500405502319336
8.425999999999998,9.135425119374833,7.716574880625163,3.776,4.2922789943431745,3.259721005656825,0.1561299263499677,1.9136168256402015,0.184798160996037,0.1274616917038984,2.0682377778400074,1.7589958734403959,10993664,3.6756824016571046,5.6852668762207035
8.55,9.366590472636071,7.73340952736393,3.9460000000000006,4.502204998179629,3.3897950018203726,0.16139473123475906,1.9254265695810318,0.20184560238781843,0.12094386008169969,2.0595747197487375,1.791278419413326,11157504,3.6198620080947874,5.736019945144653
8.661999999999999,9.774059350934111,7.549940649065887,3.8600000000000003,4.6428665275767,3.0771334724233004,0.15773122906684872,1.9212358742952347,0.17144471101434672,0.14401774711935073,2.016580765794264,1.8258909827962055,11321344,3.728426766395569,5.774197101593018
9.036,9.84809851619123,8.223901483808769,4.210000000000001,5.014599279144595,3.4054007208554067,0.1592674434185028,1.9352257415652274,0.18453244459953058,0.134002442237475,2.031288906237208,1.8391625768932467,11485184,3.779899549484253,6.023503971099854
8.748,9.79230646842773,7.703693531572268,4.1659999999999995,4.697868404776971,3.634131595223028,0.14850260522216557,1.9546074658632278,0.1958748584031884,0.10113035204114272,2.0221961403990374,1.8870187913274183,11649024,3.7605725288391114,5.805391025543213
9.044,10.049894626688104,8.038105373311897,4.1240000000000006,4.772,3.4760000000000004,0.1449873564764857,1.9075194045901298,0.1735921708536628,0.1163825420993086,1.9889196998795498,1.8261191093007099,11812864,3.7740033626556397,5.95351996421814
9.124,10.110054765213373,8.137945234786628,4.3020000000000005,4.858808764298839,3.7451912357011614,0.15073677683249115,1.8952582955360413,0.17880250811014148,0.12267104555484082,1.9876905583487732,1.8028260327233094,11976704,3.920604634284973,6.00116810798645
9.008000000000001,10.213925370825244,7.802074629174758,3.9480000000000004,4.705427224226856,3.1905727757731444,0.137777001876384,1.9136429145932197,0.16689771264263992,0.10865629111012809,2.010961377284321,1.816324451902118,12140544,3.769334650039673,5.8853518009185795
8.804,9.76444989458066,7.84355010541934,4.286,4.801057278368144,3.7709427216318554,0.14092624681070445,1.9275018274784088,0.17586045477624074,0.10599203884516817,2.0158264423138683,1.8391772126429493,12304384,3.6947845935821535,5.769586420059204
9.229999999999999,10.241820142120128,8.21817985787987,4.564,5.137187578372037,3.9908124216279632,0.13968574106693266,1.90142230540514,0.16690901020390544,0.11246247192995987,2.0129082171648265,1.7899363936454535,12468224,3.7683492422103884,5.992766237258911
9.306,10.16390675483994,8.448093245160058,4.1899999999999995,4.864818494115269,3.5151815058847298,0.14620455531403423,1.9113705679774284,0.17494086115568963,0.11746824947237883,2.0117334560653055,1.8110076798895516,12632064,3.805072283744812,6.02717957496643
9.274000000000001,10.442145538877755,8.105854461122247,4.454,5.160939884290029,3.7470601157099703,0.14693154422566293,1.893424990773201,0.16892062748729908,0.12494246096402677,2.0047553964254847,1.7820945851209171,12795904,3.792489171028137,5.973609256744385
9.646,10.524774146183194,8.767225853816807,4.452,5.149893974755479,3.7541060252445217,0.15625035571865736,1.8489473894238473,0.2002663858078946,0.11223432562942012,1.9728983638872228,1.7249964149604717,12959744,4.052314949035645,6.205070924758911
9.59,10.50988042701212,8.670119572987879,4.546,5.24474458853003,3.847255411469971,0.14224231177940963,1.8539343520998954,0.16911493008718653,0.11536969347163274,2.0107729104818444,1.6970957937179467,13123584,3.9637678146362303,6.155751466751099
9.732,10.322674191073217,9.141325808926782,4.7219999999999995,5.720697151292622,3.7233028487073767,0.15281481631100174,1.867023578286171,0.16375022917759743,0.14187940344440605,1.9755984655283425,1.7584486910439996,13287424,3.8426154375076296,6.192453813552857
9.536000000000001,10.511245610090096,8.560754389909906,4.523999999999999,5.403990909043951,3.6440090909560476,0.13152624769136306,1.897696752846241,0.1524167559729232,0.11063573940980291,2.05079880042791,1.744594705264572,13451264,3.9558702945709228,6.094514608383179
9.719999999999999,10.416275807421167,9.02372419257883,4.499999999999999,5.606634537686222,3.3933654623137763,0.1347566778771579,1.8502431079745292,0.16528380331488549,0.1042295524394303,1.9385483718365317,1.7619378441125266,13615104,3.9876530170440674,6.186536407470703
9.430000000000001,10.540180165558727,8.319819834441276,4.462000000000001,5.166014204402156,3.757985795597845,0.130361246317625,1.8807861715555192,0.1571938427920872,0.10352864984316279,1.9953248276661972,1.7662475154448412,13778944,3.913771629333496,5.970514345169067
9.77,10.938392057487555,8.601607942512445,4.702,5.277531059109759,4.126468940890241,0.14417601730674504,1.838203740119934,0.1657582258995515,0.12259380871393857,1.9354395972836538,1.7409678829562143,13942784,4.0361772060394285,6.149648189544678
10.099999999999998,11.325169376045611,8.874830623954384,5.069999999999999,5.7002539170842175,4.439746082915781,0.13729508644901212,1.8394509464502335,0.18640831899219415,0.08818185390583008,1.9669378580708334,1.7119640348296337,14106624,4.068092179298401,6.339043474197387
9.372,10.31553378317896,8.42846621682104,4.682,5.3868091940376495,3.9771908059623513,0.1300870328210294,1.884793871641159,0.15268761222975158,0.10748645341230723,1.9927096830299655,1.7768780602523524,14270464,3.972163510322571,5.906750297546386
10.141999999999998,10.996421441678518,9.287578558321478,4.836,5.64745794715438,4.024542052845621,0.1451758773997426,1.8394041001796722,0.17233800014866776,0.11801375465081745,1.9196955171497656,1.7591126832095787,14434304,4.025515556335449,6.348039007186889
10.056000000000001,11.086720136603532,9.02527986339647,4.42,5.195267695702587,3.6447323042974125,0.14516081688925622,1.7881885305047036,0.1650109346256412,0.12531069915287124,1.9254810675354859,1.6508959934739214,14598144,4.03854730129242,6.264087057113647
9.878,11.126597613324645,8.629402386675356,5.036,5.916172710324513,4.155827289675486,0.1322384569793939,1.862731823325157,0.16179270255630193,0.10268421140248588,1.9579164757410255,1.7675471709092887,14761984,3.9707308769226075,6.106160068511963
10.314000000000002,11.48043216690899,9.147567833091014,4.731999999999999,5.617898414040797,3.846101585959202,0.13365663159638638,1.833394630253315,0.15783984089986816,0.1094734222929046,1.9521224757219573,1.7146667847846728,14925824,4.108869481086731,6.381387853622437
10.120000000000001,11.200703474594212,9.03929652540579,4.9879999999999995,5.525862435944359,4.45013756405564,0.14188670907169576,1.8021307021379471,0.17374586629088945,0.11002755185250207,1.9184603865054142,1.68580101777048,15089664,4.027663826942444,6.240945529937744
9.958000000000002,11.022046991443519,8.893953008556485,4.838000000000001,5.57861866031042,4.097381339689582,0.12941618850454686,1.882447537779808,0.14798367949364719,0.11084869751544654,1.9627949824814603,1.8021000930781557,15253504,4.071779584884643,6.138782739639282
9.97,11.016489369272332,8.92351063072767,4.814000000000001,5.7209090362324115,3.9070909637675904,0.12030137870460747,1.9119649425148963,0.15378743134735273,0.08681532606186221,1.9763044549923792,1.8476254300374135,15417344,3.9605475187301638,6.114699602127075
10.758,11.856997725202376,9.659002274797622,4.772,5.701352462739514,3.8426475372604862,0.13212712956592437,1.8370574951171874,0.1537695053191045,0.11048475381274425,1.933282001974131,1.7408329882602438,15581184,4.205769801139832,6.570995044708252
10.618,11.5907671869466,9.6452328130534,5.026,5.7991519902321915,4.252848009767808,0.12471342114731668,1.8348168954253197,0.14476444723015924,0.1046623950644741,1.9491058366338396,1.7205279542167997,15745024,4.199253439903259,6.467384338378906
10.422,11.389158725339332,9.45484127466067,4.984,5.5683834357679896,4.39961656423201,0.12983657531440254,1.8541349992156029,0.15620461339566,0.10346853723314507,1.9573856661900033,1.7508843322412024,15908864,4.045663213729858,6.304655075073242
10.662,11.455798463087453,9.868201536912549,5.101999999999999,5.661531947255918,4.542468052744081,0.13106861375272272,1.845538115501404,0.14591578358453866,0.11622144392090679,1.9376258978858774,1.7534503331169304,16072704,4.142757058143616,6.484159374237061
10.870000000000001,12.073004571894888,9.666995428105114,4.664,5.400141290785946,3.927858709214053,0.12501162565313279,1.8095615848898887,0.15182518023365835,0.09819807107260722,1.9239016582062094,1.695221511573568,16236544,4.241090846061707,6.582178354263306
10.872,11.562576570700164,10.181423429299835,5.124,5.987842578251384,4.260157421748615,0.13063505981117485,1.8202697306871414,0.14353085689743164,0.11773926272491807,1.9037920072808112,1.7367474540934715,16400384,4.271160507202149,6.573699235916138
10.937999999999999,12.030792752538192,9.845207247461806,4.958,5.720965267885767,4.195034732114233,0.13281735926866528,1.8292856439948082,0.15869243250515297,0.10694228603217759,1.9359199360333088,1.7226513519563076,16564224,4.290963077545166,6.60916223526001
10.858,11.864079519719988,9.851920480280013,5.273999999999999,6.138918493269741,4.409081506730257,0.12856399128213522,1.8444154515862465,0.1458925230245938,0.11123545953967666,1.9162690334215269,1.7725618697509662,16728064,4.23987078666687,6.520707368850708
10.920000000000003,12.037389815597049,9.802610184402958,4.909999999999999,5.696803660388028,4.123196339611971,0.13162782611325377,1.808608315885067,0.1557643792300521,0.10749127299645544,1.8943026558697285,1.7229139759004055,16891904,4.177272796630859,6.509977149963379
11.336,12.199240406839253,10.472759593160747,5.044,5.729261993692923,4.358738006307076,0.1302240698598325,1.823761549592018,0.14623631887516023,0.11421182084450479,1.9015269684126312,1.745996130771405,17055744,4.217152333259582,6.750621891021728
10.928,11.507737871800696,10.348262128199305,5.45,6.241365907782235,4.658634092217765,0.12202128423377867,1.8444532811641694,0.1571107811221293,0.08693178734542803,1.9212080981955688,1.76769846413277,17219584,4.189858150482178,6.519924545288086
11.182,12.316211620465952,10.04778837953405,5.372,6.2700512234833825,4.473948776516617,0.11800996921956537,1.8136111557483674,0.13887628924441572,0.09714364919471502,1.8981572599100678,1.729065051586667,17383424,4.327253842353821,6.657082843780517
10.976000000000003,12.041637837166082,9.910362162833923,4.988,5.608657715653322,4.3673422843466785,0.13384919501841067,1.7808653935790062,0.15259765307986706,0.11510073695695427,1.8724150424898494,1.689315744668163,17547264,4.200968194007873,6.509507322311402
10.654,11.365283347197163,9.942716652802837,5.238,5.8988146487480435,4.577185351251957,0.12082536332309246,1.8413713678717614,0.14951130793404865,0.09213941871213627,1.9921925734881993,1.6905501622553234,17711104,4.149367094039917,6.31009840965271
11.012,11.872939022230959,10.151060977769042,5.382,5.905408062605076,4.858591937394923,0.1295149011071771,1.8088309615850449,0.1646309023335517,0.09439889988080247,1.910653069784558,1.7070088533855317,17874944,4.266570258140564,6.50808367729187
11.538,12.995736601722,10.080263398278001,5.454000000000001,6.1893937720704475,4.718606227929554,0.13795829247683283,1.798056350648403,0.16497056222696524,0.11094602272670043,1.912012354191832,1.6841003471049742,18038784,4.478276300430298,6.801450300216675
10.906,11.787228687685552,10.02477131231445,5.214,6.022210368654103,4.405789631345898,0.12232155166566368,1.790231466293335,0.14649196330467965,0.09815114002664771,1.9247486231402955,1.6557143094463744,18202624,4.2167661666870115,6.431042909622192
11.623999999999999,12.291101191724312,10.956898808275685,5.366,6.004814527073391,4.7271854729266085,0.11202009371481832,1.8882438257336616,0.13890106593244003,0.0851391214971966,2.00431926685995,1.7721683846073735,18366464,4.459167194366455,6.832274436950684
10.82,12.148999623777224,9.491000376222777,5.328,6.071623560681075,4.584376439318926,0.11401991089805959,1.8233947232365608,0.1382615469984839,0.08977827479763528,1.9401429158883516,1.70664653058477,18530304,4.196140646934509,6.339219808578491
11.218,12.357875431790685,10.078124568209315,5.434000000000001,6.264231293074407,4.603768706925595,0.12215947639197108,1.7811839908361435,0.14781659951718545,0.09650235326675673,1.8986216313653632,1.6637463503069239,18694144,4.227554607391357,6.555110836029053
11.122,12.29118604165462,9.952813958345379,5.529999999999999,6.159682459657246,4.900317540342753,0.12443062392994757,1.7999611020088195,0.14605084061043094,0.10281040724946419,1.9121348523065271,1.687787351711112,18857984,4.232576823234558,6.507226514816284
11.266000000000002,12.334084266338571,10.197915733661432,5.224,6.090754867306783,4.357245132693217,0.12579784365370866,1.7823106408119203,0.14941505042578454,0.10218063688163279,1.8881435695327766,1.6764777120910639,19021824,4.296245837211609,6.5662829875946045
11.739999999999998,12.73707572430583,10.742924275694167,4.936,5.745434370409362,4.126565629590638,0.11554516274482007,1.786032599210739,0.13813171110244446,0.09295861438719569,1.9343623882399816,1.6377028101814965,19185664,4.398521065711975,6.781215381622315
12.032,13.234404258142826,10.829595741857174,5.332,6.146969938095879,4.517030061904121,0.1237252704799175,1.7823410347104072,0.13609736072208548,0.11135318023774954,1.8988385039033395,1.6658435655174748,19349504,4.396557331085205,6.955357074737549
11.998000000000001,13.502033244313438,10.493966755686564,5.4719999999999995,6.455308700256435,4.488691299743564,0.1296625455841422,1.78118646889925,0.15355440548386334,0.10577068568442106,1.9119775340812961,1.650395403717204,19513344,4.496393203735352,6.924112606048584
11.48,12.335055553750749,10.624944446249252,5.55,6.310644463596495,4.789355536403504,0.12247699191793796,1.7729081407189369,0.14364784790590415,0.10130613592997174,1.8972609546265857,1.648555326811288,19677184,4.217436814308167,6.61226372718811
12.254,13.095287109136946,11.412712890863054,5.3740000000000006,6.000868407243498,4.747131592756503,0.12040120000019665,1.8128665506839752,0.14518325966639797,0.09561914033399532,1.9265777406972742,1.6991553606706762,19841024,4.5171928882598875,7.006730365753174
11.703999999999999,12.679409657528568,10.72859034247143,5.418,6.228355477552907,4.607644522447093,0.11745105432346462,1.7728765800595283,0.13342294411573047,0.10147916453119878,1.8538652998862344,1.6918878602328222,20004864,4.278776407241821,6.7209388256073
12.234,12.861824816330161,11.606175183669839,5.635999999999999,6.6436427938510745,4.628357206148924,0.11991890594363211,1.75492634922266,0.14729244661434762,0.0925453652729166,1.9100915163436851,1.599761182101635,20168704,4.514877033233643,7.025974321365356
11.708000000000002,12.738231042048337,10.677768957951667,5.702,7.10905223783625,4.2949477621637495,0.12141204793006177,1.758400709927082,0.15427886885792436,0.0885452270021992,1.8709120070041634,1.6458894128500006,20332544,4.42275071144104,6.699540710449218
11.754000000000001,12.399169745105892,11.10883025489411,5.4719999999999995,6.319688622077706,4.624311377922293,0.12159277955070133,1.7491216018795968,0.15076505628871906,0.0924205028126836,1.86468759103783,1.6335556127213635,20496384,4.31938316822052,6.72320032119751
11.638,12.399075554725021,10.876924445274978,5.684,6.633054266098625,4.734945733901375,0.1178874926641583,1.7664091750979423,0.14601347114147536,0.08976151418684122,1.9246335416415408,1.6081848085543438,20660224,4.371600794792175,6.664132928848266
11.996,13.10915048398678,10.882849516013222,5.348000000000001,5.891558644490179,4.804441355509822,0.11346698617562652,1.7924336180090905,0.138005240525376,0.08892873182587704,1.9134760701375348,1.6713911658806462,20824064,4.450923657417297,6.821786737442016
11.975999999999999,13.187669922049729,10.76433007795027,5.578,6.539351132521308,4.616648867478693,0.12002054210752244,1.754135513305664,0.14107000846815984,0.09897107574688506,1.8965189205552302,1.6117521060560978,20987904,4.382690954208374,6.786829566955566
11.952,13.169052176367144,10.734947823632856,5.668000000000001,6.562883232606357,4.773116767393645,0.12301515629515047,1.7878053098917008,0.14095829228371384,0.1050720203065871,1.9055553233088152,1.6700552964745865,21151744,4.407450556755066,6.7657248973846436
12.128,13.251750862068635,11.004249137931366,5.404,6.476074624268292,4.331925375731708,0.11692872978746889,1.7620288521051406,0.13310897356801624,0.10074848600692153,1.8830263669146035,1.6410313372956777,21315584,4.382682633399964,6.86534013748169
12.136000000000001,13.02038905465864,11.251610945341362,5.93,7.0748056603633644,4.785194339636635,0.13143051946535703,1.730502188205719,0.1467392459442951,0.11612179298641895,1.860631004958894,1.6003733714525439,21479424,4.404617166519165,6.875995254516601
12.190000000000001,13.29255158609473,11.087448413905273,5.691999999999999,6.59458296017596,4.7894170398240385,0.10875769443809982,1.786694125831127,0.12857892311039296,0.08893646576580669,1.9233417125584091,1.650046539103845,21643264,4.450689435005188,6.8742979049682615
12.418,13.6549462397372,11.181053760262799,5.985999999999999,7.122909846909595,4.849090153090403,0.11785364542156458,1.7451521947979927,0.14063512887846333,0.09507216196466584,1.8543398273281326,1.6359645622678527,21807104,4.439518594741822,6.986601400375366
11.830000000000002,12.712462463790954,10.94753753620905,6.004,6.969144548759407,5.038855451240592,0.12019662698730824,1.7594035774469376,0.1467255981835829,0.09366765579103356,1.8827926570404858,1.6360144978533895,21970944,4.430152320861817,6.687884187698364
12.384,13.260894520452718,11.507105479547283,6.006,6.451425639136321,5.560574360863679,0.12556472234427923,1.7288823321461677,0.1569853776219946,0.09414406706656386,1.8397767363586326,1.6179879279337028,22134784,4.467427444458008,6.955517673492432
12.105999999999998,13.382998042285106,10.82900195771489,5.802,6.48167345100423,5.122326548995769,0.11857675630599258,1.7305414527654648,0.1457768060977514,0.09137670651423378,1.8589220221808227,1.6021608833501069,22298624,4.438389635086059,6.785770416259766
12.896,13.608898309718855,12.183101690281147,6.138,7.233717116777866,5.042282883222134,0.12249185973778365,1.7200970232486725,0.15134195433522737,0.09364176514033992,1.8798937680386691,1.560300278458676,22462464,4.66276535987854,7.214380550384521
12.398,13.986419340098829,10.80958065990117,5.984,7.063548053585388,4.904451946414612,0.11481081601232286,1.7860643982887268,0.1405775291254298,0.08904410289921591,1.9558662378929543,1.6162625586844992,22626304,4.438595008850098,6.9425966262817385
12.662,13.491961444887654,11.832038555112348,6.036,6.861532555384704,5.210467444615295,0.11135970470495515,1.7351280465722083,0.13475723148166557,0.08796217792824475,1.90101650404181,1.5692395891026065,22790144,4.551175308227539,7.0353882789611815
12.564,13.816543013233478,11.311456986766522,5.6259999999999994,6.545088679072917,4.706911320927082,0.11234126910567281,1.78488038033247,0.1258940259632222,0.09878851224812342,1.9174423347173994,1.6523184259475405,22953984,4.509173011779785,6.99517035484314
12.518,13.696522804191757,11.339477195808245,5.98,6.875767827062348,5.084232172937653,0.11180538437329228,1.7778624430298806,0.1356903862784562,0.08792038246812836,1.907094536941748,1.6486303491180132,23117824,4.599621534347534,6.966724967956543
12.888,14.234260004605352,11.541739995394648,6.058,7.09990018715806,5.01609981284194,0.11782379401847717,1.7200916290283204,0.14330791777438628,0.09233967026256806,1.8732662053859648,1.566917052670676,23281664,4.542262411117553,7.13728346824646
12.856,13.706919502655804,12.005080497344196,5.5040000000000004,6.369969976384864,4.638030023615137,0.12559473095461723,1.7152392074465752,0.1485999167635641,0.10258954514567035,1.803748960425113,1.6267294544680375,23445504,4.546498584747314,7.0957465171813965
12.547999999999998,14.005235739336637,11.09076426066336,5.696,6.76429958345026,4.6277004165497395,0.10327623225748535,1.746191217005253,0.11898680882792437,0.08756565568704633,1.893436914648054,1.5989455193624518,23609344,4.5425996541976925,6.9122387886047365
12.542,13.507420115804512,11.576579884195487,5.869999999999999,6.847271712473046,4.892728287526952,0.11233311714604492,1.750897316634655,0.13120327419186154,0.09346296010022831,1.873338867141377,1.628455766127933,23773184,4.40891044139862,6.926729345321656
13.123999999999999,14.356811421102188,11.89118857889781,6.093999999999999,7.03033540998939,5.157664590010609,0.11461399402469394,1.6961351856589317,0.1339609493210929,0.09526703872829496,1.8492703095993275,1.543000061718536,23937024,4.58523530960083,7.19659571647644
12.446000000000002,13.607724580096335,11.284275419903668,5.872000000000001,6.779532919513117,4.964467080486885,0.11237266738899046,1.7064161881804467,0.14365652714857385,0.08108880762940707,1.8992458430052648,1.5135865333556286,24100864,4.475184631347656,6.878113651275635
12.794,13.840519947253755,11.747480052746246,6.156,7.3634369548759055,4.948563045124094,0.12600730676203964,1.664585329592228,0.14442387503343457,0.10759073849064471,1.8438305019927432,1.4853401571917126,24264704,4.509246826171875,6.985821914672852
13.157999999999998,14.047919097446501,12.268080902553494,6.335999999999999,7.430743805645868,5.241256194354131,0.11187652498483655,1.7202551722526551,0.13491619091827134,0.08883685905140176,1.8453661241037829,1.5951442204015274,24428544,4.691116285324097,7.2226580619812015
13.026000000000002,13.970629027714056,12.081370972285947,5.792,6.730219590501072,4.853780409498928,0.10210552993230518,1.7412405818700791,0.1256797136620033,0.07853134620260706,1.929494250282374,1.5529869134577843,24592384,4.5838573455810545,7.10879168510437
12.95,13.965293061140477,11.934706938859522,5.9620000000000015,7.0088027512382665,4.915197248761737,0.12066181777045129,1.6952167883515359,0.13722191636385087,0.10410171917705172,1.8439210439591731,1.5465125327438987,24756224,4.553141975402832,7.038052749633789
13.256,14.16992778708167,12.34207221291833,5.852,6.88537118210254,4.81862881789746,0.1249907942488789,1.6261234164237977,0.14838770497193352,0.10159388352582431,1.7518207962976042,1.500426036549991,24920064,4.5871752262115475,7.204276752471924


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-dodgeball-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.682,0.8309832205317096,0.5330167794682905,0.684,0.8486329250180534,0.5193670749819467,0.4951494136204321,2.707342161734899,0.6102930226606447,0.3800058045802195,2.707761461663046,2.706922861806752,16384
1.4419999999999997,1.6474166497633527,1.2365833502366468,1.3599999999999999,1.56899760764181,1.1510023923581898,0.18062989345441258,2.5262048314015066,0.20190760431954202,0.15935218258928313,2.5655246053489162,2.486885057454097,180224
1.5420000000000003,1.7065478653766135,1.377452134623387,1.4900000000000002,1.6397330958739587,1.3402669041260418,0.1343961231100062,2.4761110395193096,0.15753079309267523,0.11126145312733718,2.5283663364100564,2.4238557426285627,344064
1.574,1.78997222043587,1.3580277795641302,1.4979999999999998,1.72364574004399,1.2723542599560096,0.12293421309441326,2.4182437280813853,0.13859296733619292,0.10727545885263359,2.472539718719858,2.3639477374429125,507904
1.6959999999999997,1.8965592181875466,1.4954407818124529,1.404,1.5470524379379813,1.2609475620620185,0.13091028401007251,2.386985489726067,0.15375553859576258,0.10806502942438244,2.446384952737986,2.327586026714148,671744
1.654,1.8424781154404934,1.4655218845595064,1.4999999999999998,1.8202499024199694,1.1797500975800301,0.11578883863985534,2.3712634762128197,0.12880179680650658,0.1027758804732041,2.4371570790401744,2.305369873385465,835584
1.92,2.1726657871576602,1.6673342128423398,1.412,1.587316856006489,1.2366831439935109,0.12188684971382217,2.3557830353577933,0.13900306108253346,0.10477063834511087,2.42903843598225,2.2825276347333365,999424
1.8259999999999998,1.9694015341619466,1.682598465838053,1.332,1.5306353442869622,1.133364655713038,0.11383103358869746,2.366304299235344,0.13229836302550732,0.0953637041518876,2.4002799217295516,2.3323286767411364,1163264
1.8299999999999996,1.9890597372058683,1.670940262794131,1.3499999999999999,1.5764950330581224,1.1235049669418773,0.10404015084107714,2.36547469496727,0.11842086769784434,0.08965943398430994,2.400296334127443,2.3306530558070966,1327104
1.9760000000000002,2.162933143128767,1.7890668568712336,1.13,1.2694991039397743,0.9905008960602254,0.10743703128149107,2.357026133934657,0.12724953668683336,0.08762452587614876,2.38506835491539,2.328983912953924,1490944
2.038,2.36153670580013,1.7144632941998696,1.1840000000000002,1.31630268326833,1.0516973167316703,0.1017572049517184,2.329352617263794,0.12116321106558306,0.08235119883785375,2.378334032560165,2.280371201967423,1654784
2.0900000000000007,2.3321982658897467,1.847801734110255,1.198,1.389509790872425,1.006490209127575,0.11443094244847689,2.2989438047011697,0.13893965425714622,0.08992223063980756,2.3458307924071504,2.252056816995189,1818624
2.128,2.4229169374586683,1.833083062541332,1.3099999999999998,1.5558048006040563,1.0641951993959433,0.10655332265111302,2.3213536351919175,0.14120596443833916,0.07190068086388686,2.3613699408897357,2.2813373294940993,1982464
2.318,2.6906070316030015,1.9453929683969988,1.3279999999999998,1.543072080940321,1.1129279190596788,0.10224654059857126,2.2985135436058046,0.12402160663056924,0.08047147456657328,2.3560373111863577,2.2409897760252515,2146304
2.0919999999999996,2.38745896500191,1.7965410349980895,1.162,1.278430236622623,1.0455697633773768,0.1105442728536824,2.325845594207446,0.13079126346775244,0.09029728223961236,2.3838973760693243,2.267793812345568,2310144
2.164,2.5089985507215937,1.8190014492784066,1.238,1.461508389104302,1.014491610895698,0.09437347666049992,2.326102105776469,0.10756266968411371,0.08118428363688612,2.3752258312421004,2.2769783803108377,2473984
2.1220000000000003,2.396145946532135,1.8478540534678656,1.222,1.4409885841773493,1.0030114158226506,0.10494600020659464,2.324105014403661,0.12864849692209904,0.08124350349109023,2.353092736592417,2.2951172922149046,2637824
2.3240000000000003,2.666671854694838,1.9813281453051625,1.2120000000000002,1.3366434916070633,1.087356508392937,0.11158605765861765,2.287544314066569,0.14002064394700842,0.08315147137022687,2.345919705428798,2.2291689227043405,2801664
2.168,2.3556592656918385,1.9803407343081618,1.13,1.2624386650491464,0.9975613349508534,0.10976042081601915,2.3215132385492323,0.13277949779002785,0.08674134384201046,2.365567582800998,2.2774588942974665,2965504
2.258,2.5101031534907885,2.0058968465092115,1.0699999999999998,1.2270350279396287,0.912964972060371,0.0938618643054117,2.3396128624677663,0.1140591848489132,0.0736645437619102,2.371708074080831,2.3075176508547015,3129344
2.342,2.564252109101354,2.1197478908986462,1.168,1.3714109141614579,0.964589085838542,0.10282166361187887,2.327495741844177,0.13961869797821622,0.06602462924554153,2.3668048851185417,2.2881865985698124,3293184
2.29,2.387672923576598,2.192327076423402,1.092,1.2163221621433604,0.9676778378566396,0.09589683793795603,2.32657673060894,0.12520728579440185,0.06658639008151021,2.352822219100774,2.3003312421171063,3457024
2.45,2.7513635678047366,2.148636432195264,1.0779999999999998,1.2764842563026093,0.8795157436973903,0.095165664392213,2.3473282565673195,0.12292531658137433,0.06740601220305166,2.374966504645156,2.319690008489483,3620864
2.26,2.44088670487352,2.0791132951264797,1.072,1.261356806056714,0.882643193943286,0.1175610361465563,2.316601311167081,0.1526589994067496,0.08246307288636301,2.3631739462433243,2.2700286760908375,3784704
2.468,2.843574227017776,2.092425772982224,1.13,1.3011724276862369,0.958827572313763,0.09083804744295772,2.331236204504967,0.1147910448785941,0.06688505000732134,2.3657033407186874,2.2967690682912463,3948544
2.494,2.715639346687361,2.2723606533126395,0.9520000000000002,1.1313766985982294,0.7726233014017708,0.09089731572506324,2.313187085588773,0.11424586086132527,0.06754877058880121,2.354007658739152,2.2723665124383943,4112384
2.3579999999999997,2.5069832205317093,2.20901677946829,1.008,1.1108396810574594,0.9051603189425405,0.09080137950368224,2.317245734731356,0.11723838491017206,0.06436437409719241,2.3582505443062693,2.2762409251564426,4276224
2.4099999999999997,2.7513209633175197,2.0686790366824797,0.9960000000000001,1.1243121194587635,0.8676878805412366,0.1046287978844096,2.3319776058197026,0.12399148754766406,0.08526610822115513,2.379555619192025,2.28439959244738,4440064
2.3160000000000003,2.5492037735543747,2.082796226445626,1.006,1.2078018830437416,0.8041981169562583,0.09867611217002069,2.347472091515859,0.13170989341120243,0.06564233092883895,2.39101195720053,2.303932225831188,4603904
2.434,2.7790275351330673,2.088972464866933,0.9440000000000002,1.158625254804741,0.7293747451952591,0.10918728158188355,2.311267326275508,0.1364991292940923,0.0818754338696748,2.3541517345815577,2.268382917969458,4767744
2.47,2.731113002357217,2.208886997642783,1.1,1.31559220765139,0.8844077923486102,0.08396203604837255,2.3275970727205273,0.1025845053652793,0.06533956673146579,2.3765626347964104,2.278631510644644,4931584
2.6100000000000003,2.934746054633463,2.2852539453665375,0.9960000000000001,1.2762570248896539,0.7157429751103463,0.0934048573641727,2.3215716520945224,0.12213378059852802,0.06467593412981738,2.36425604430952,2.2788872598795247,5095424
2.5439999999999996,2.878879082655217,2.2091209173447823,1.208,1.4802058044935853,0.9357941955064146,0.08468125066719948,2.3241861959298453,0.11224176307023576,0.057120738264163196,2.357263610143136,2.2911087817165545,5259264
2.79,3.1578314831549905,2.4221685168450096,1.0759999999999998,1.261860162487823,0.8901398375121767,0.08900098912417885,2.2961951047182083,0.1088901882243215,0.0691117900240362,2.336366681634301,2.2560235278021157,5423104
2.832,3.183818134836736,2.4801818651632637,1.094,1.252,0.936,0.08962020763816927,2.310249484578768,0.11727274293530732,0.06196767234103123,2.354468228348059,2.266030740809477,5586944
2.9940000000000007,3.357543670004032,2.6304563299959693,1.248,1.5251569952211201,0.9708430047788799,0.102562364609912,2.2987490266561506,0.1348101819091885,0.0703145473106355,2.337742767664685,2.259755285647616,5750784
2.812,3.2530170064748067,2.370982993525193,1.1880000000000002,1.4444683216305672,0.9315316783694331,0.09046669405264154,2.2966245740652083,0.11170273935337499,0.0692306487519081,2.3448279803767216,2.248421167753695,5914624
2.9040000000000004,3.247255007246799,2.5607449927532016,1.136,1.3457236276626932,0.9262763723373066,0.0948776888195425,2.2902269840240477,0.11862765646126847,0.07112772117781654,2.345105131799495,2.2353488362486003,6078464
2.902,3.33443034121116,2.4695696587888403,1.204,1.496,0.9119999999999999,0.07687415901261066,2.3242070545752846,0.10299668490084932,0.050751633124371996,2.369385048919952,2.2790290602306174,6242304
2.9419999999999997,3.3670599957653033,2.516940004234696,1.0500000000000003,1.220938585462733,0.8790614145372675,0.10036459580684698,2.31781057814757,0.12235954406734485,0.0783696475463491,2.35420178050924,2.2814193757859,6406144
2.824,3.2276632259693714,2.4203367740306283,1.116,1.3304388024588836,0.9015611975411167,0.1002576787335177,2.30339979827404,0.14187394094425426,0.05864141652278113,2.3347642247467704,2.2720353718013095,6569984
2.7800000000000002,3.127217511079151,2.4327824889208496,1.144,1.369530485744167,0.9184695142558328,0.09964392810749506,2.323763469854991,0.1307650842288905,0.06852277198609964,2.36366969126229,2.283857248447692,6733824
3.0519999999999996,3.508876350887195,2.595123649112804,1.214,1.5148055850545332,0.9131944149454667,0.09679598519578572,2.3107378850380584,0.12038969170324786,0.07320227868832359,2.3414028469252313,2.2800729231508856,6897664
3.02,3.3732704346531137,2.6667295653468863,1.308,1.5491970149069014,1.0668029850930987,0.07783394230064002,2.331098459164301,0.09977796966114148,0.05588991494013855,2.373637692781095,2.288559225547507,7061504
3.05,3.448622628559895,2.6513773714401045,1.1280000000000001,1.3673658288060349,0.8886341711939653,0.09337771966432527,2.313783998290698,0.13220390327519785,0.05455153605345269,2.3699247297169554,2.2576432668644406,7225344
3.228,3.5823105982044567,2.8736894017955437,1.152,1.3600769088582392,0.9439230911417607,0.09506084580595289,2.3058570802211764,0.12150187440687751,0.06861981720502827,2.3518686350283042,2.2598455254140486,7389184
3.028,3.4625296307503093,2.5934703692496908,1.11,1.2652417469626003,0.9547582530373999,0.08588811486649012,2.3122170199950536,0.1127730385786424,0.059003191154337824,2.3488250863322433,2.275608953657864,7553024
3.2360000000000007,3.411225568910477,3.0607744310895244,1.142,1.3468316381812144,0.9371683618187854,0.0764590810363491,2.3245922088623043,0.09684356927290828,0.05607459279978992,2.3569507205799636,2.292233697144645,7716864
3.112,3.5198431070889886,2.7041568929110116,1.164,1.3281462762294654,0.9998537237705344,0.08358330909783636,2.3034929345051447,0.1114181381075686,0.05574848008810411,2.339869276451632,2.2671165925586574,7880704
3.0420000000000003,3.326457378178173,2.7575426218218273,1.122,1.305401199559872,0.9385988004401281,0.09993771732163922,2.3076810767253244,0.12974389917991982,0.07013153546335862,2.3475514733199474,2.2678106801307014,8044544
3.126,3.57500334074481,2.67699665925519,1.2740000000000002,1.5569911659398579,0.9910088340601426,0.08473674068227408,2.3063691407442093,0.11179061331690185,0.0576828680476463,2.341545503144997,2.2711927783434214,8208384
3.2459999999999996,3.603776466526237,2.888223533473762,1.1780000000000002,1.435130317154551,0.9208696828454491,0.08689771681092673,2.3302191257476808,0.11307358449341402,0.060721849128439434,2.353270198918733,2.3071680525766287,8372224
3.268,3.6111850812608264,2.924814918739173,1.2760000000000002,1.475158228552074,1.0768417714479266,0.08369104986389472,2.30502970914046,0.10940378318800578,0.05797831653978367,2.349313454613817,2.260745963667103,8536064
3.2120000000000006,3.5668746257483064,2.857125374251695,1.2520000000000002,1.424092998114392,1.0799070018856085,0.08934677331708367,2.311884556214015,0.12216364981699278,0.05652989681717456,2.3606787093100254,2.2630904031180044,8699904
3.4339999999999997,3.826025509374071,3.0419744906259285,1.204,1.426135094030637,0.9818649059693628,0.10394401303492481,2.282212735215823,0.13302561312472166,0.07486241294512797,2.337769597388392,2.2266558730432537,8863744
3.314,3.7886409169045585,2.8393590830954416,1.15,1.4009581638440958,0.8990418361559042,0.08683136845938862,2.3245251009861625,0.10090969729425393,0.0727530396245233,2.3573531064640663,2.2916970955082587,9027584
3.38,3.752987935461725,3.0070120645382747,1.2440000000000002,1.5433058636244872,0.9446941363755132,0.08067861343733959,2.2969776203234993,0.09725604638504912,0.06410118048963007,2.339586722350714,2.2543685182962845,9191424
3.472,3.8832614740040694,3.0607385259959305,1.3960000000000001,1.6707799119295297,1.1212200880704706,0.08660364892954624,2.31045170724392,0.1148738938522033,0.058333404006889175,2.3631878064862164,2.2577156080016234,9355264
3.646,3.9161184925176356,3.3758815074823643,1.242,1.3944335920983297,1.0895664079016703,0.09855799108433223,2.3042507578929268,0.13357257765619196,0.0635434045124725,2.343309187763331,2.2651923280225224,9519104
3.6119999999999997,4.086147656326592,3.1378523436734076,1.298,1.6306800264518446,0.9653199735481555,0.09828879795192427,2.2855359435081484,0.13626907096257324,0.06030852494127532,2.326264029722506,2.244807857293791,9682944
3.5199999999999996,3.8905131576611005,3.1494868423388986,1.182,1.498158188253918,0.8658418117460818,0.0962614851693312,2.3041675070921577,0.12798828536033705,0.06453468497832535,2.3446517270152074,2.263683287169108,9846784
3.725999999999999,4.28162937287368,3.170370627126318,1.0779999999999998,1.2267144915601702,0.9292855084398295,0.09259857207847134,2.298575294017792,0.11616826545288692,0.06902887870405577,2.321591260907497,2.2755593271280867,10010624
3.504,3.9117057762651886,3.0962942237348114,1.4,1.7490558694535876,1.0509441305464122,0.08975960194754097,2.305720869700114,0.11058307530280216,0.06893612859227978,2.3539419708159186,2.2574997685843097,10174464
3.3939999999999997,3.9195130826154565,2.868486917384543,1.298,1.5002770377477384,1.0957229622522617,0.08593996382939315,2.2955023735761637,0.10804622903845998,0.06383369862032631,2.3435069486014135,2.247497798550914,10338304
3.8200000000000003,4.5282372483850315,3.111762751614969,1.23,1.390312195418814,1.069687804581186,0.08763207423811155,2.2923337707916898,0.10597662196516758,0.06928752651105552,2.3343052728152047,2.250362268768175,10502144
3.71,4.123497279313903,3.296502720686097,1.38,1.7061901286060017,1.053809871393998,0.08449133752534782,2.3208420256773628,0.1081914948927323,0.06079118015796334,2.3766783228783472,2.2650057284763783,10665984
3.5559999999999996,3.918082863444267,3.1939171365557324,1.3020000000000003,1.5958639140826927,1.0081360859173079,0.10675668174711364,2.302717230717341,0.13136752650571726,0.08214583698851004,2.3354415285582055,2.2699929328764767,10829824
3.5839999999999996,4.123392250593202,3.044607749406797,1.3300000000000003,1.5334207462379394,1.1265792537620611,0.0889409346505999,2.3092606693506244,0.11775212282164058,0.06012974647955924,2.3466385080865386,2.27188283061471,10993664
3.932,4.614301985927053,3.2496980140729472,1.434,1.6307841457028487,1.2372158542971512,0.08224186408333477,2.3189448058605193,0.1055753775893369,0.05890835057733264,2.363663026488224,2.2742265852328147,11157504
3.878,4.338560528052502,3.4174394719474974,1.2880000000000003,1.5607929617860405,1.01520703821396,0.08222076632082456,2.302629447976748,0.11660194350223164,0.04783958913941748,2.331969348624654,2.2732895473288424,11321344
4.014,4.858466695613274,3.1695333043867273,1.3940000000000001,1.6570665315086663,1.130933468491334,0.0921461117143432,2.3032985657453535,0.1076906448150668,0.0766015786136196,2.3316655846821206,2.2749315468085864,11485184
3.656,4.068194129021752,3.243805870978249,1.3780000000000001,1.6607649200307564,1.0952350799692439,0.08689376905870931,2.3044812361399334,0.12215148101089013,0.0516360571065285,2.3558527681644996,2.253109704115367,11649024
3.714,4.131617049460388,3.2963829505396123,1.418,1.6922918154083346,1.1437081845916652,0.08134762607514855,2.320099329948425,0.10442823720855796,0.058267014941739144,2.3629925513704126,2.2772061085264372,11812864
3.936,4.428081294096819,3.4439187059031813,1.332,1.562165158093053,1.1018348419069472,0.08748443258615829,2.2827011873324716,0.10758674008148776,0.06738212509082882,2.3251066062606154,2.240295768404328,11976704
3.97,4.327239415518501,3.6127605844814994,1.36,1.6054383833062793,1.114561616693721,0.0884740956438084,2.310650615890821,0.11174651201806028,0.06520167926955651,2.356438598431527,2.264862633350115,12140544
3.91,4.281940855513346,3.538059144486654,1.6500000000000004,2.0252599099291055,1.2747400900708954,0.08212746279314154,2.2913132280111315,0.10315771324177905,0.061097212344504014,2.3211461681176,2.261480287904663,12304384
3.8240000000000003,4.270748251255672,3.3772517487443294,1.394,1.7096010139400695,1.0783989860599303,0.07578828651458022,2.3281171828508382,0.10390935985764131,0.04766721317151913,2.3682369222397335,2.287997443461943,12468224
3.864,4.3948709824430034,3.3331290175569963,1.358,1.5857630347532279,1.1302369652467723,0.08678770738964277,2.2944337656100595,0.10683834518156088,0.06673706959772466,2.3388213495840167,2.2500461816361024,12632064
3.7399999999999998,4.07466401061363,3.4053359893863697,1.3940000000000001,1.6482518436511329,1.1397481563488674,0.08873731133838489,2.3041605889797214,0.11603218856592964,0.06144243411084013,2.338371792428246,2.2699493855311967,12795904
3.914,4.219686113521697,3.6083138864783026,1.3639999999999999,1.6119999999999999,1.1159999999999999,0.10239375925933317,2.304702922701836,0.13294003093280732,0.071847487585859,2.3430117025373334,2.266394142866339,12959744
4.002000000000001,4.576417966292839,3.4275820337071625,1.488,1.762109467184189,1.213890532815811,0.08880429573667542,2.3033718377351757,0.11377517079381469,0.06383342067953615,2.3494402263397482,2.257303449130603,13123584
3.9560000000000004,4.5035618686504755,3.4084381313495253,1.4039999999999997,1.7875413928117796,1.0204586071882198,0.08683343413285907,2.3310673236846924,0.11478109841636311,0.058885769849355035,2.3777646234209424,2.2843700239484424,13287424
3.718,4.184,3.252,1.3539999999999999,1.5790422182613741,1.1289577817386256,0.08910635313950474,2.322475238641103,0.11524927577619291,0.06296343050281657,2.359960529542186,2.28498994774002,13451264
3.95,4.220444079247448,3.679555920752552,1.3820000000000001,1.722523126967905,1.0414768730320951,0.10309228041830158,2.3098311364650725,0.13533565330320907,0.0708489075333941,2.347343947177279,2.2723183257528663,13615104
4.029999999999999,4.432019900004962,3.627980099995037,1.3900000000000001,1.6442833065696607,1.1357166934303395,0.07974550831131635,2.290718604127566,0.10187997345461133,0.057611043168021375,2.3357054812131315,2.245731727042,13778944
4.146,4.428849783454044,3.863150216545955,1.5240000000000002,1.7990708999512672,1.2489291000487333,0.08334666923619803,2.3078613072633742,0.10922578931887786,0.057467549153518205,2.3390871853379016,2.276635429188847,13942784
4.022,4.418227207546377,3.6257727924536227,1.4739999999999998,1.7679455731934057,1.1800544268065938,0.09129390089462194,2.303149415055911,0.11837237434466229,0.0642154274445816,2.355714111973181,2.250584718138641,14106624
4.006,4.476408333259521,3.53559166674048,1.366,1.6450053762922858,1.0869946237077144,0.11149376259806251,2.317508240540823,0.13419352172919963,0.0887940034669254,2.3447231386898344,2.2902933423918115,14270464
4.132,4.436263044091786,3.8277369559082137,1.5879999999999999,1.8226401500169993,1.3533598499830004,0.08681355610800283,2.3175623108943304,0.12497702273056083,0.04865008948544483,2.363719932000432,2.2714046897882287,14434304
4.148,4.594963085724089,3.70103691427591,1.502,1.6949663183045165,1.3090336816954835,0.08112529790960246,2.326583389441172,0.09732416379973635,0.06492643201946857,2.375934963188517,2.277231815693827,14598144
4.1499999999999995,4.834470598345904,3.4655294016540954,1.4500000000000002,1.65712315177208,1.2428768482279204,0.08243553328017389,2.3466314842303593,0.11444941417375443,0.050421652386593345,2.3971970499860085,2.29606591847471,14761984
4.188,4.5126166970443755,3.863383302955624,1.6219999999999999,1.774957510439991,1.4690424895600087,0.09597115592720604,2.334732469916344,0.14086153779743335,0.05108077405697873,2.3867127071518355,2.2827522326808523,14925824
4.18,4.6923280199247355,3.6676719800752644,1.4639999999999997,1.7641066477104428,1.1638933522895567,0.08578850148866568,2.3288836439450584,0.10752624852708646,0.0640507544502449,2.3665864885446277,2.291180799345489,15089664
4.104000000000001,4.635096977961654,3.5729030220383486,1.566,1.8260076921939041,1.305992307806096,0.09823360567291572,2.297706064581871,0.1225700022420946,0.07389720910373684,2.325542301749602,2.2698698274141402,15253504
4.3,4.724829377515256,3.8751706224847435,1.4979999999999998,1.6839999999999997,1.3119999999999998,0.08978065567401543,2.319623899459839,0.11572289670375639,0.06383841464427446,2.3690907919400566,2.2701570069796215,15417344
4.29,4.737146508428725,3.8428534915712746,1.506,1.8535686982453972,1.1584313017546028,0.09509533791181937,2.319495585560799,0.12481432700094451,0.06537634882269423,2.3741119413465204,2.2648792297750773,15581184
4.1899999999999995,4.585196153827438,3.7948038461725613,1.504,1.7583698095293543,1.2496301904706457,0.08549834859247005,2.3125963340202973,0.10572594902274095,0.06527074816219915,2.348725519236664,2.2764671488039308,15745024
4.258000000000001,4.503348731400838,4.012651268599164,1.542,1.8565091413615826,1.2274908586384174,0.08554440904408689,2.3175686687231063,0.10430356501096069,0.06678525307721309,2.369975312893518,2.2651620245526947,15908864
4.258,4.59969577111811,3.9163042288818897,1.56,1.796135554290327,1.323864445709673,0.08965433547273274,2.298591195543607,0.10601354681345695,0.07329512413200853,2.3385551815510746,2.2586272095361397,16072704
4.188,4.4661654184114195,3.9098345815885804,1.4040000000000004,1.6760000000000004,1.1320000000000003,0.08692369863080476,2.2814632525046665,0.09944157107868315,0.07440582618292638,2.3241846682065694,2.2387418368027636,16236544
4.333999999999999,4.657487248589491,4.010512751410507,1.532,1.7356074654819906,1.3283925345180094,0.08884446547987557,2.290313435594241,0.11055452414786188,0.06713440681188926,2.3305681420083313,2.2500587291801506,16400384
4.2459999999999996,4.610971231742996,3.881028768257003,1.486,1.7769364191709247,1.1950635808290753,0.08252572393976146,2.2972576210896176,0.11121444820833601,0.053836999671186915,2.337154904024237,2.257360338154998,16564224
4.446,4.726007142766037,4.165992857233962,1.4760000000000002,1.7484408192617253,1.203559180738275,0.09747676383703945,2.292136165499687,0.12637841594873236,0.06857511172534653,2.3235185087983052,2.260753822201069,16728064
4.382,4.7563207181014695,4.00767928189853,1.536,1.7769647277092646,1.2950352722907355,0.08191238807824747,2.304894227782885,0.0970805398466021,0.06674423630989283,2.3276023828663974,2.2821860726993726,16891904
4.459999999999999,4.851101009970569,4.068898990029429,1.5239999999999998,1.8216978333814338,1.2263021666185658,0.1000532674292723,2.300451364119848,0.1307148077755962,0.06939172708294843,2.3233295687784996,2.277573159461196,17055744
4.242,4.689879448066106,3.7941205519338936,1.4760000000000002,1.643284189330612,1.3087158106693884,0.08869300101262824,2.321653774380684,0.10742715250113147,0.06995884952412501,2.3575437383142055,2.2857638104471625,17219584
3.9859999999999998,4.337004273478258,3.6349957265217414,1.4979999999999998,1.7957851574541617,1.2002148425458379,0.11158840552282825,2.2998412609100343,0.13362970398482307,0.08954710706083342,2.321654278835143,2.2780282429849255,17383424
4.302,4.66514735301252,3.9388526469874794,1.5820000000000003,1.8195626233227782,1.3444373766772224,0.09462369990845518,2.2991721918185553,0.11688493456432826,0.0723624652525821,2.3289257634230074,2.269418620214103,17547264
4.377999999999999,4.989257719787651,3.766742280212347,1.524,1.7873324894501246,1.2606675105498755,0.08322202124012007,2.326191079616547,0.11094132477542618,0.055502717704813964,2.3610961614179415,2.291285997815152,17711104
4.63,5.004085551712439,4.255914448287561,1.6840000000000004,1.970607745882766,1.3973922541172348,0.10822534157584107,2.3046947747468947,0.13557605777386936,0.08087462537781279,2.3412461734987176,2.2681433759950718,17874944
4.484,5.155821404839114,3.812178595160886,1.5799999999999998,1.7926029162546928,1.3673970837453069,0.08301568821383017,2.2923391222953797,0.1028198457406847,0.06321153068697563,2.3392057396157204,2.245472504975039,18038784
4.561999999999999,5.007641111209457,4.116358888790542,1.6800000000000002,1.9533495930123184,1.406650406987682,0.09719519792124624,2.277813349167506,0.12079685168389863,0.07359354415859386,2.3266146590289023,2.22901203930611,18202624
4.558,5.129695723265445,3.986304276734555,1.5479999999999998,1.8144132128855472,1.2815867871144524,0.08497609303643301,2.309082387884458,0.11901499060281354,0.05093719547005248,2.35205604535634,2.2661087304125758,18366464
4.664,5.1154687143091975,4.212531285690802,1.6199999999999999,1.8772158626523643,1.3627841373476355,0.09677491953286027,2.2850924879312515,0.12532821442788822,0.06822162463783234,2.335398768942507,2.234786206919996,18530304
4.584,5.226607189502265,3.9413928104977347,1.658,1.933310733535763,1.3826892664642367,0.10028252612488961,2.302900255719821,0.12417477881789625,0.07639027343188297,2.349335163302913,2.256465348136729,18694144
4.516,5.079190909017537,3.9528090909824627,1.6179999999999997,1.9422776588049195,1.2937223411950798,0.10813953171794607,2.296738385160764,0.13932369156100935,0.0769553718748828,2.3431266638037624,2.250350106517766,18857984
4.61,5.02398067587751,4.19601932412249,1.666,1.9759741924741476,1.3560258075258522,0.08112858116316293,2.3278552939494452,0.10184867091033672,0.060408491415989134,2.367525412545437,2.2881851753534534,19021824
4.3919999999999995,4.820411017598754,3.9635889824012454,1.464,1.7635730294936445,1.1644269705063555,0.08483823112522558,2.316537098089854,0.11090761863892103,0.05876884361153013,2.349901063090518,2.2831731330891896,19185664
4.508,4.9933205126511755,4.0226794873488245,1.634,1.803952934661335,1.4640470653386648,0.10072220975222682,2.302144171794256,0.12348119374880076,0.07796322575565287,2.33392986874064,2.270358474847872,19349504
4.5,4.888329756778952,4.111670243221048,1.736,2.147027979582899,1.324972020417101,0.09836935349740084,2.2887022256851193,0.12932237134234933,0.06741633565245234,2.3518055273501273,2.2255989240201113,19513344
4.518,4.907096389086303,4.128903610913697,1.7120000000000002,2.0190114004397883,1.404988599560212,0.08626151873419678,2.3023769726355874,0.1196715084285815,0.052851529039812065,2.345289851106083,2.2594640941650916,19677184
4.8420000000000005,5.441963332212895,4.242036667787106,1.634,1.9109909745822053,1.3570090254177944,0.0947565664692471,2.316440627972285,0.11295681182005707,0.07655632111843713,2.3760227323407097,2.25685852360386,19841024
4.752000000000001,5.3591704867662795,4.144829513233722,1.578,1.8777932620990674,1.2782067379009328,0.0935529966683437,2.3168804049491887,0.11929684747515053,0.06780914586153687,2.35648296392208,2.2772778459762972,20004864
4.8340000000000005,5.255241023643235,4.412758976356766,1.7260000000000002,2.04737828178021,1.4046217182197904,0.10084429549363746,2.3070691784222923,0.12323691532591297,0.07845167566136196,2.343198928684993,2.2709394281595916,20168704
4.734,5.144370564246511,4.323629435753489,1.6439999999999997,1.9552298186228303,1.332770181377169,0.11442765919491645,2.2909554789463678,0.1476282606076748,0.08122705778215807,2.3323167986983724,2.249594159194363,20332544
4.684,5.074056406177363,4.293943593822637,1.75,1.891492049246592,1.608507950753408,0.11183473054940499,2.3198887864748636,0.1388664485230817,0.0848030125757283,2.3577503726898317,2.2820272002598956,20496384
4.936,5.501459105506314,4.370540894493686,1.7340000000000004,2.1080641656186816,1.3599358343813195,0.12269106439004338,2.286983381708463,0.16310906794206215,0.0822730608380246,2.3326514809837446,2.241315282433181,20660224
4.946,5.30254452737351,4.589455472626489,1.6280000000000001,1.910729552753157,1.3452704472468433,0.10176589024874068,2.2946593622366587,0.12753765005922546,0.07599413043825588,2.336810470425382,2.2525082540479353,20824064
4.864,5.376702642864263,4.351297357135737,1.746,2.02672050156695,1.46527949843305,0.11279550204053516,2.2840771893660223,0.14362720279424218,0.08196380128682815,2.331396476023887,2.2367579027081574,20987904
4.9079999999999995,5.4690133688246645,4.3469866311753345,1.766,2.0337386785655,1.4982613214345002,0.1166798623433957,2.284351751208305,0.16412436344987705,0.06923536123691434,2.3312054970758602,2.2374980053407496,21151744
4.868,5.345426434123626,4.390573565876375,1.736,1.8908676854608475,1.5811323145391525,0.10624701051662362,2.295067727565765,0.13666413352146037,0.07582988751178688,2.33767886679826,2.2524565883332697,21315584
5.098000000000001,5.662726482467399,4.533273517532603,1.7979999999999996,2.1262011578285485,1.4697988421714507,0.103162515318642,2.3109550784031554,0.13910948373882753,0.06721554689845646,2.3569371932795113,2.2649729635267994,21479424
5.058,5.549483468694523,4.566516531305477,1.762,2.1099597677893236,1.4140402322106764,0.11863467188862462,2.294838447372119,0.14710098188603665,0.09016836189121258,2.3412767287205125,2.248400166023725,21643264
4.892,5.459887312765482,4.324112687234519,2.0160000000000005,2.374753397196459,1.6572466028035417,0.09849554073686395,2.300040831168493,0.126209975386656,0.07078110608707193,2.342163207384694,2.2579184549522915,21807104
4.928,5.330810128968972,4.525189871031028,1.7600000000000002,2.061595755938309,1.4584042440616913,0.11776386777249467,2.2977054566144948,0.14793063630531142,0.08759709923967791,2.3565653090405427,2.238845604188447,21970944
5.068,5.455215702160952,4.680784297839047,1.7700000000000002,2.098907281767978,1.4410927182320223,0.1041538148342321,2.267280526955923,0.12593905704325534,0.08236857262520886,2.295683024773594,2.2388780291382515,22134784
5.2219999999999995,5.783601282049818,4.660398717950181,1.796,2.131356526699571,1.4606434733004292,0.11782333360364032,2.30196454624335,0.13742403711162968,0.09822263009565096,2.3381328856834243,2.2657962068032758,22298624
5.011999999999999,5.399318989981126,4.624681010018872,1.762,2.08553670580013,1.4384632941998698,0.11107589785630498,2.293885844945908,0.13407581953490194,0.088075976177708,2.3327613759296524,2.2550103139621633,22462464
5.224,5.867726650061965,4.580273349938035,1.7760000000000002,1.9313833967964404,1.62061660320356,0.11485314165862895,2.2780788014332454,0.15914659793450564,0.07055968538275226,2.3294779059177464,2.2266796969487443,22626304
5.146,5.72676156897646,4.565238431023539,1.612,1.8533627974647295,1.3706372025352707,0.11126302625052627,2.259480918447177,0.14925086158804074,0.07327519091301181,2.3176388951038915,2.2013229417904623,22790144
5.128,5.71261611335987,4.543383886640131,1.7579999999999998,2.0521360229553665,1.4638639770446331,0.11899845778631664,2.2930396298567457,0.1612225985037565,0.07677431706887677,2.348243331597781,2.2378359281157105,22953984
5.03,5.55423277272601,4.50576722727399,1.8380000000000003,2.045354768452525,1.6306452315474758,0.14501327499747274,2.274352400501569,0.18975701419640073,0.10026953579854475,2.315781923623477,2.232922877379661,23117824
5.290000000000001,5.81575659767615,4.764243402323852,1.6959999999999997,2.067246548805507,1.3247534511944923,0.12815395512928562,2.272794615228971,0.1523506316199163,0.10395727863865495,2.313191308133921,2.2323979223240213,23281664
4.7540000000000004,5.295335385874599,4.212664614125402,1.9220000000000002,2.264514233280896,1.5794857667191042,0.10088455618048701,2.301142955819766,0.12796548959270337,0.07380362276827065,2.36652200499895,2.235763906640582,23445504
5.061999999999999,5.743143156759282,4.380856843240717,1.732,2.073315103679869,1.3906848963201306,0.12582170820484553,2.2886096855004627,0.14045161678657456,0.1111917996231165,2.345863863198845,2.2313555078020806,23609344
5.4479999999999995,6.181604798239487,4.714395201760512,1.794,2.1006007175464534,1.487399282453547,0.11103857302417353,2.277087990442912,0.13891763554018266,0.08315951050816438,2.31337034377707,2.240805637108754,23773184
5.486,6.369857454570588,4.602142545429412,1.778,1.995706224072717,1.560293775927283,0.123344632020841,2.2848095327615736,0.14953910228508518,0.09715016175659683,2.3244637877597363,2.245155277763411,23937024
5.392,5.884357593624797,4.899642406375204,1.802,2.064061061586799,1.5399389384132012,0.11815608403024569,2.2655348827441535,0.15985793044415375,0.07645423761633764,2.3178777855270973,2.2131919799612096,24100864
5.7780000000000005,6.12295796845413,5.433042031545871,1.9679999999999995,2.3228746257483053,1.6131253742516938,0.1045499886851757,2.29912804265817,0.13153689956859121,0.0775630778017602,2.34115845089646,2.25709763441988,24264704
5.3759999999999994,5.933336523116869,4.81866347688313,1.588,1.7966528216919198,1.3793471783080804,0.12589563241538898,2.2882618755102158,0.16629289948495726,0.0854983653458207,2.341297560732027,2.2352261902884045,24428544
5.354,6.000037150634544,4.707962849365456,1.702,1.9486495489555982,1.4553504510444017,0.13064083897819118,2.296818710366885,0.1649326550381787,0.09634902291820366,2.3387956417097753,2.2548417790239945,24592384
5.696,6.256128556672484,5.135871443327516,1.7339999999999995,2.0305198138404914,1.4374801861595077,0.12169132341320313,2.2844353397687276,0.1645996888255809,0.07878295800082535,2.3450104578883693,2.223860221649086,24756224
5.094,5.639824147505403,4.548175852494597,1.938,2.207881455457762,1.668118544542238,0.11089440987755853,2.286786942680677,0.14082865422145288,0.08096016553366418,2.344212688661913,2.2293611966994407,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-dodgeball-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.656,0.7484337600663308,0.5635662399336693,0.658,0.7788139064843117,0.5371860935156884,0.0,2.7074396073818208,0.0,0.0,2.7080300619717974,2.706849152791844,16384
1.096,1.4000789371199525,0.7919210628800477,1.072,1.303205536265895,0.8407944637341053,0.0,2.625370079278946,0.0,0.0,2.672956627201718,2.577783531356174,180224
1.086,1.2538213335663855,0.9181786664336147,1.3359999999999999,1.6582173179703412,1.0137826820296585,0.0,2.515245568752289,0.0,0.0,2.599630410021609,2.430860727482969,344064
1.1700000000000002,1.3444133022449838,0.9955866977550165,1.2879999999999998,1.4970358820872625,1.0789641179127372,0.0,2.5257484287023546,0.0,0.0,2.6245275177450202,2.426969339659689,507904
1.452,1.691532878745278,1.212467121254722,1.54,1.7854383833062792,1.2945616166937208,0.17171600066361253,2.4440413117408752,0.1813969054376175,0.16203509588960757,2.5243260754113455,2.363756548070405,671744
1.6959999999999997,1.9520937328401455,1.439906267159854,1.6019999999999999,1.8256872817126624,1.3783127182873374,0.17171600066361253,2.3514239996671678,0.1813969054376175,0.16203509588960757,2.4312747880089574,2.271573211325378,835584
1.7740000000000002,2.06658161254597,1.4814183874540303,1.6039999999999999,1.7776202753136856,1.4303797246863141,0.17171600066361253,2.283378118276596,0.1813969054376175,0.16203509588960757,2.3968463806571436,2.1699098558960483,999424
1.7240000000000002,1.928704665310784,1.5192953346892164,1.7420000000000002,1.8849545382280677,1.5990454617719327,0.14439629682733154,2.2913580149412156,0.1508891990502137,0.1379033946044494,2.3863028185336455,2.1964132113487858,1163264
2.062,2.4070739051275827,1.716926094872417,2.0100000000000002,2.257426756839272,1.7625732431607288,0.14439629682733154,2.229967825114727,0.1508891990502137,0.1379033946044494,2.3387797218009245,2.1211559284285295,1327104
2.23,2.572023391012954,1.887976608987046,1.858,2.038765040867973,1.677234959132027,0.14439629682733154,2.1278001025319098,0.1508891990502137,0.1379033946044494,2.3066858296944024,1.948914375369417,1490944
2.318,2.554042369078096,2.081957630921904,2.0079999999999996,2.242640150016999,1.7733598499830001,0.13254780017484785,2.0919253274798395,0.14104431849160795,0.12405128185808775,2.3399047986255193,1.8439458563341597,1654784
2.52,2.971840679886174,2.068159320113826,2.128,2.4751253375943625,1.7808746624056377,0.13254780017484785,2.141193886101246,0.14104431849160795,0.12405128185808775,2.318242335488996,1.9641454367134963,1818624
2.5279999999999996,2.894081958036721,2.161918041963278,2.29,2.4944015655517346,2.0855984344482654,0.13254780017484785,2.074706918001175,0.14104431849160795,0.12405128185808775,2.2767486934117507,1.8726651425905994,1982464
2.8459999999999996,3.2783008211882088,2.4136991788117905,2.526,3.0517413812893177,2.000258618710682,0.12136423233969247,2.031571739912033,0.14187814390149114,0.10085032077789378,2.3078292731049252,1.755314206719141,2146304
3.0100000000000002,3.4901041553663124,2.529895844633688,2.58,3.0782368914482348,2.0817631085517654,0.12136423233969247,2.0728556349873544,0.14187814390149114,0.10085032077789378,2.2669697473534733,1.8787415226212354,2310144
3.34,3.929236794506249,2.7507632054937505,2.55,2.888141982013473,2.211858017986527,0.12136423233969247,2.0052817448973657,0.14187814390149114,0.10085032077789378,2.226996996443841,1.7835664933508903,2473984
3.4,3.8394542069431123,2.9605457930568875,2.436,2.783655001402252,2.088344998597748,0.10599545594943524,2.0249944150447847,0.12512853996183299,0.0868623719370375,2.2624650109344344,1.7875238191551353,2637824
3.4160000000000004,3.8066712172658748,3.025328782734126,2.72,3.0235786553761645,2.416421344623836,0.10599545594943524,2.0388482749462127,0.12512853996183299,0.0868623719370375,2.2791264523857855,1.7985700975066399,2801664
3.586,4.162267299089581,3.009732700910419,2.876,3.230152509520969,2.521847490479031,0.10599545594943524,2.0046355813741683,0.12512853996183299,0.0868623719370375,2.2295629766995604,1.7797081860487762,2965504
3.754,4.2269524288974525,3.2810475711025475,2.8520000000000003,3.227254580251861,2.4767454197481396,0.10599545594943524,1.962704238295555,0.12512853996183299,0.0868623719370375,2.26612984245721,1.6592786341339,3129344
3.8839999999999995,4.5415591228171035,3.226440877182895,2.7439999999999998,3.0800714209807194,2.40792857901928,0.09721035486997867,1.966448539495468,0.11152714134467277,0.08289356839528457,2.254494199077392,1.678402879913544,3293184
4.208,4.834877978557231,3.5811220214427695,2.864,3.2918130432794213,2.4361869567205785,0.09721035486997867,2.0003206461668013,0.11152714134467277,0.08289356839528457,2.2417028835232498,1.7589384088103528,3457024
4.337999999999999,4.95395129677597,3.7220487032240284,3.026,3.4931659234147965,2.558834076585203,0.09721035486997867,1.936145168542862,0.11152714134467277,0.08289356839528457,2.143560753488699,1.728729583597025,3620864
4.228,5.080394274969042,3.3756057250309572,2.902,3.378189038093067,2.4258109619069335,0.09868278477156114,1.9872725278139114,0.13124191521283032,0.06612365433029196,2.1937246653159157,1.780820390311907,3784704
4.646,5.330867870468458,3.961132129531542,3.274000000000001,3.6568367798422727,2.891163220157729,0.09868278477156114,1.929032327234745,0.13124191521283032,0.06612365433029196,2.187657056347328,1.6704075981221622,3948544
4.722,5.771550379924661,3.67244962007534,3.1900000000000004,3.871307566375129,2.508692433624872,0.09868278477156114,1.9098426699638367,0.13124191521283032,0.06612365433029196,2.1703010223242902,1.6493843176033833,4112384
4.614000000000001,5.399928749951292,3.8280712500487093,3.4059999999999997,3.9922456822868715,2.819754317713128,0.10407787358018838,1.9295734122395516,0.13369596950825613,0.07445977765212064,2.2007958659420193,1.658350958537084,4276224
4.953999999999999,5.972746288336795,3.935253711663202,3.35,3.780093013195983,2.9199069868040173,0.10407787358018838,1.9402988582849503,0.13369596950825613,0.07445977765212064,2.193937745947277,1.6866599706226235,4440064
5.098,6.391474390933195,3.804525609066805,3.2380000000000004,3.6443938975919794,2.8316061024080215,0.10407787358018838,1.8986519649624825,0.13369596950825613,0.07445977765212064,2.1990977998825914,1.5982061300423738,4603904
5.118,6.2553812025877695,3.980618797412231,3.4019999999999997,3.9448406764419923,2.859159323558007,0.11079493579990748,1.9796339064836501,0.15121348465669054,0.07037638694312444,2.2324440513973007,1.7268237615699993,4767744
5.496,6.432282008798632,4.559717991201369,3.4879999999999995,4.139472178991551,2.836527821008448,0.11079493579990748,2.006168334186077,0.15121348465669054,0.07037638694312444,2.2581437299921836,1.7541929383799706,4931584
5.274,5.993613785304312,4.554386214695688,3.338,3.974895595839695,2.701104404160305,0.11079493579990748,1.989107644557953,0.15121348465669054,0.07037638694312444,2.1829245434626623,1.7952907456532436,5095424
5.498000000000001,6.687334267563162,4.3086657324368405,3.742,4.320995682194608,3.1630043178053917,0.11050796545694268,1.9435122475028037,0.14518482610580724,0.07583110480807811,2.2475244333648132,1.6395000616407942,5259264
5.724,6.897807479955722,4.550192520044279,3.582,4.1108818393554465,3.0531181606445537,0.11050796545694268,2.003904992341995,0.14518482610580724,0.07583110480807811,2.2519114027374583,1.755898581946532,5423104
5.586,6.596625548855757,4.575374451144244,3.768,4.465664675900966,3.070335324099034,0.11050796545694268,1.9662206202745438,0.14518482610580724,0.07583110480807811,2.2544734262486394,1.6779678143004484,5586944
6.02,7.0472292830717,4.992770716928299,3.7960000000000003,4.486900861195005,3.105099138804995,0.11050796545694268,1.9492510437965394,0.14518482610580724,0.07583110480807811,2.225374126279893,1.6731279613131858,5750784
6.162,7.25468293662892,5.06931706337108,3.8359999999999994,4.404422378166095,3.2675776218339037,0.11374640978624102,1.9468527287244797,0.14599549093040684,0.0814973286420752,2.2296376972234504,1.664067760225509,5914624
6.672,7.903395955815999,5.440604044184,3.784,4.484959342615532,3.083040657384467,0.11374640978624102,1.9919133126735686,0.14599549093040684,0.0814973286420752,2.190717663807371,1.7931089615397664,6078464
6.306,7.653295067904578,4.958704932095422,3.868,4.713940896280585,3.022059103719415,0.11374640978624102,1.9841658443212509,0.14599549093040684,0.0814973286420752,2.205345789737715,1.7629858989047866,6242304
6.206,7.162871987258484,5.249128012741517,3.9800000000000004,4.938373622341517,3.0216263776584835,0.1096996462544344,2.00809465944767,0.13165921863590246,0.08774007387296633,2.2170075390584056,1.7991817798369345,6406144
6.234,6.974759070143593,5.493240929856407,3.6759999999999997,4.439036041088492,2.912963958911507,0.1096996462544344,2.038770227134228,0.13165921863590246,0.08774007387296633,2.250936560297258,1.8266038939711973,6569984
6.389999999999999,7.083065653455716,5.696934346544282,3.868,4.729635653858404,3.0063643461415954,0.1096996462544344,2.0483263552188875,0.13165921863590246,0.08774007387296633,2.224081350217832,1.8725713602199427,6733824
6.682,7.602541145196672,5.761458854803329,4.037999999999999,4.7225407219442825,3.353459278055716,0.10883169153428673,2.0446911454200745,0.13084480826652428,0.08681857480204919,2.1924836214861303,1.8968986693540189,6897664
6.883999999999999,7.813722539255663,5.9542774607443345,4.17,4.812946343017829,3.527053656982171,0.10883169153428673,2.0302848339080812,0.13084480826652428,0.08681857480204919,2.1927010182957134,1.8678686495204488,7061504
6.8340000000000005,7.878836829366194,5.789163170633807,3.968,4.7570855466931325,3.1789144533068674,0.10883169153428673,2.0637883216142656,0.13084480826652428,0.08681857480204919,2.2040440290632604,1.9235326141652709,7225344
6.9220000000000015,7.859377191956367,5.984622808043636,4.133999999999999,4.7862606840826745,3.4817393159173227,0.10936777919775216,2.056463453173637,0.1307217916485337,0.08801376674697063,2.193675802646743,1.9192511037005313,7389184
7.45,8.597004795107676,6.3029952048923255,4.462,5.466009960109957,3.4579900398900416,0.10936777919775216,2.0356949791312218,0.1307217916485337,0.08801376674697063,2.2281826598732524,1.843207298389191,7553024
7.44,8.471542534266039,6.408457465733962,4.386,5.113793926877657,3.6582060731223436,0.10936777919775216,1.9777323201298713,0.1307217916485337,0.08801376674697063,2.184805171740654,1.7706594685190886,7716864
7.292,8.517012652995877,6.066987347004122,4.284,5.0894712906118995,3.4785287093881,0.11092481261569746,2.0432967618107796,0.13251120685692272,0.08933841837447219,2.215894732584601,1.8706987910369584,7880704
7.463999999999999,8.373056653900074,6.554943346099924,4.4799999999999995,5.20133210104639,3.7586678989536093,0.11092481261569746,2.0576589673757555,0.13251120685692272,0.08933841837447219,2.204712435475476,1.9106054992760348,8044544
7.506,8.592648057100366,6.419351942899635,4.688,5.442941057301827,3.933058942698173,0.11092481261569746,2.0135194316506384,0.13251120685692272,0.08933841837447219,2.208646384511359,1.8183924787899175,8208384
7.55,8.71599313891635,6.384006861083651,4.47,5.1770643535068075,3.762935646493192,0.11092481261569746,2.0256538197398184,0.13251120685692272,0.08933841837447219,2.171164262282308,1.8801433771973288,8372224
7.558000000000002,8.521180149297109,6.594819850702893,4.354,5.273436784123846,3.434563215876154,0.10793345899806654,2.0724911436438562,0.12606097786909168,0.0898059401270414,2.2105800997082232,1.934402187579489,8536064
7.749999999999998,8.8066834909281,6.693316509071896,4.878,5.656791371292723,4.099208628707277,0.10793345899806654,2.069802236557007,0.12606097786909168,0.0898059401270414,2.2057040246087474,1.9339004485052669,8699904
7.977999999999999,9.39894194110808,6.5570580588919185,4.816,5.595887171326725,4.036112828673275,0.10793345899806654,2.057911692559719,0.12606097786909168,0.0898059401270414,2.2289684944363213,1.886854890683117,8863744
7.725999999999999,8.81789926275275,6.634100737247248,4.84,5.900490452573713,3.779509547426286,0.10848009576812571,2.0552972823381426,0.12369573392853299,0.09326445760771844,2.215465857164131,1.8951287075121543,9027584
8.422,9.341367173658055,7.502632826341946,4.628,5.29913038971574,3.9568696102842607,0.10848009576812571,2.0185074388980864,0.12369573392853299,0.09326445760771844,2.1446454230182725,1.8923694547779004,9191424
8.048,9.35772363497037,6.73827636502963,4.784000000000001,5.551374745479678,4.016625254520323,0.10848009576812571,2.0079889714717867,0.12369573392853299,0.09326445760771844,2.1208456492852155,1.8951322936583581,9355264
8.028000000000002,9.303561053027257,6.752438946972747,4.92,5.8871401139442,3.9528598860558,0.10988035351332615,1.9974027559161187,0.13223510349922643,0.08752560352742585,2.1445550949509817,1.8502504168812557,9519104
8.484,9.819329172900824,7.148670827099176,5.1819999999999995,6.24792495045383,4.116075049546169,0.10988035351332615,2.0490830838680267,0.13223510349922643,0.08752560352742585,2.1869638020755064,1.9112023656605472,9682944
8.712,9.948582387065253,7.475417612934747,4.792,5.676180976949855,3.907819023050145,0.10988035351332615,2.048220859467983,0.13223510349922643,0.08752560352742585,2.1692195449862517,1.9272221739497144,9846784
8.358,9.72496598348313,6.9910340165168705,4.922,5.8032922330305645,4.040707766969435,0.10852310489704368,2.0214155122637747,0.12548210451147254,0.09156410528261481,2.182991208230027,1.8598398162975227,10010624
8.814,9.938279324723176,7.689720675276824,4.9079999999999995,5.921556115861376,3.8944438841386226,0.10852310489704368,2.0643451288342476,0.12548210451147254,0.09156410528261481,2.2273623583487763,1.901327899319719,10174464
8.65,9.877949510362702,7.422050489637298,5.558000000000001,6.938418777038331,4.1775812229616704,0.10852310489704368,2.0209283024072646,0.12548210451147254,0.09156410528261481,2.1823275692188298,1.8595290355956995,10338304
8.610000000000001,9.643140842286279,7.576859157713724,5.390000000000001,6.105667520570831,4.67433247942917,0.11053505774735865,2.0650288343429564,0.13062561411468665,0.09044450138003066,2.193110874133664,1.9369467945522485,10502144
8.548,9.660913294017103,7.435086705982896,5.109999999999999,6.129225195920901,4.090774804079098,0.11053505774735865,2.011105738580227,0.13062561411468665,0.09044450138003066,2.161319030117491,1.8608924470429626,10665984
8.611999999999998,9.627094084309428,7.596905915690568,5.401999999999999,6.3972868933126765,4.406713106687322,0.11053505774735865,2.0532224029302597,0.13062561411468665,0.09044450138003066,2.1889767113287766,1.917468094531743,10829824
8.956,9.946385783419775,7.965614216580225,5.33,6.178964074622713,4.481035925377287,0.11053505774735865,1.999190405011177,0.13062561411468665,0.09044450138003066,2.188719012279486,1.809661797742868,10993664
8.85,9.93307894449112,7.766921055508879,5.428,6.6643235822388895,4.19167641776111,0.11024835156524278,2.073830243945122,0.1304884757195726,0.09000822741091295,2.216919754070216,1.9307407338200282,11157504
9.142000000000001,10.363914890653191,7.92008510934681,5.546,6.342092959396075,4.749907040603926,0.11024835156524278,2.0551483243703843,0.1304884757195726,0.09000822741091295,2.218994288119783,1.8913023606209856,11321344
9.296000000000001,10.526700613471856,8.065299386528146,5.7219999999999995,6.768649893708493,4.675350106291506,0.11024835156524278,2.028640531003475,0.1304884757195726,0.09000822741091295,2.1674651734494645,1.8898158885574858,11485184
8.966,9.953362142276074,7.978637857723924,5.474,6.4672995519982885,4.480700448001712,0.10812854417792624,2.0755999758839607,0.1293947344017797,0.08686235395407277,2.2209833500799756,1.9302166016879458,11649024
9.284,10.60296322920694,7.96503677079306,5.273999999999999,6.462109422570159,4.085890577429839,0.10812854417792624,2.00852442830801,0.1293947344017797,0.08686235395407277,2.123614348551679,1.893434508064341,11812864
9.628,10.48414017543858,8.771859824561421,5.65,6.713813893498294,4.586186106501707,0.10812854417792624,2.0556214049458505,0.1293947344017797,0.08686235395407277,2.1645411066089846,1.9467017032827165,11976704
9.614,10.999526614684829,8.228473385315173,5.398000000000001,6.3339679481691675,4.462032051830834,0.110101784214972,2.0621502965688707,0.12994693535199367,0.09025663307795033,2.1840782180420524,1.940222375095689,12140544
9.156000000000002,10.247853470022422,8.064146529977583,5.522,6.635030098425016,4.408969901574984,0.110101784214972,2.047428399324417,0.12994693535199367,0.09025663307795033,2.162299020228713,1.9325577784201213,12304384
9.636,10.95098441055398,8.321015589446018,5.81,6.772424022975319,4.84757597702468,0.110101784214972,2.062439739704132,0.12994693535199367,0.09025663307795033,2.1553104237090683,1.9695690556991956,12468224
9.639999999999999,11.18676436473045,8.093235635269547,5.544,6.991861871864854,4.096138128135145,0.11018159875610911,2.0633824005723,0.13020558157574638,0.09015761593647184,2.178130800237921,1.948634000906679,12632064
9.3,10.349113911832267,8.250886088167734,5.8,6.8575065011620495,4.74249349883795,0.11018159875610911,2.0471979707479475,0.13020558157574638,0.09015761593647184,2.136091427723477,1.9583045137724182,12795904
9.696,10.712613987706249,8.679386012293751,5.796,7.002077941096678,4.589922058903323,0.11018159875610911,2.0748400300741197,0.13020558157574638,0.09015761593647184,2.1722741215805734,1.9774059385676659,12959744
9.942000000000002,10.891250230445062,8.992749769554942,6.296,7.354633080911418,5.237366919088583,0.11015943196085795,2.077261833846569,0.12913565804010663,0.09118320588160927,2.1827532270235683,1.9717704406695697,13123584
10.206,11.908681414710337,8.503318585289662,5.671999999999999,6.835037402665966,4.5089625973340315,0.11015943196085795,2.076534029841423,0.12913565804010663,0.09118320588160927,2.1975067099840073,1.955561349698839,13287424
10.170000000000002,11.580737395832408,8.759262604167596,6.014,7.035725990664816,4.992274009335184,0.11015943196085795,2.0653635531663896,0.12913565804010663,0.09118320588160927,2.2002936256419106,1.9304334806908687,13451264
10.094,11.385945819297389,8.80205418070261,5.876,6.50951716630254,5.24248283369746,0.11015943196085795,2.0664649844169616,0.12913565804010663,0.09118320588160927,2.189365227408525,1.9435647414253985,13615104
9.786,10.939396722728134,8.632603277271865,5.886000000000001,7.076631765072645,4.695368234927357,0.10812789786837125,2.049477458000183,0.12873810510292258,0.08751769063381991,2.151225268385082,1.9477296476152843,13778944
10.291999999999998,12.011516211031461,8.572483788968535,5.816000000000001,6.955396331396587,4.6766036686034145,0.10812789786837125,2.0343143820762633,0.12873810510292258,0.08751769063381991,2.148143979916551,1.9204847842359754,13942784
10.252,11.62584715307053,8.87815284692947,6.470000000000001,8.151695572926325,4.788304427073676,0.10812789786837125,2.0812170058488846,0.12873810510292258,0.08751769063381991,2.191662352735871,1.970771658961898,14106624
9.453999999999999,10.575286760824365,8.332713239175632,6.089999999999999,7.495254425362182,4.684745574637816,0.10424768909442336,2.0740473225712774,0.12228674082761538,0.08620863736123134,2.1805966449439933,1.9674980001985618,14270464
10.238,11.427502416979468,9.04849758302053,5.866,6.560265079058424,5.171734920941575,0.10424768909442336,2.046164534986019,0.12228674082761538,0.08620863736123134,2.1915922714326657,1.9007367985393726,14434304
10.202000000000002,11.493989164041249,8.910010835958754,6.138,7.545194371790905,4.730805628209095,0.10424768909442336,2.0325320094823836,0.12228674082761538,0.08620863736123134,2.1732254761671497,1.8918385427976174,14598144
10.139999999999997,11.510780799398646,8.769219200601349,6.459999999999999,7.727817021497975,5.192182978502023,0.10402209118744465,2.07968380600214,0.12571758363490934,0.08232659873997998,2.192933383816808,1.9664342281874716,14761984
10.288,11.428007017522262,9.147992982477739,6.332000000000001,7.449647529411666,5.214352470588335,0.10402209118744465,2.0270920798182486,0.12571758363490934,0.08232659873997998,2.127193432250118,1.926990727386379,14925824
10.616,11.99750063336938,9.234499366630619,6.364000000000001,7.45071247347217,5.277287526527831,0.10402209118744465,2.055338279902935,0.12571758363490934,0.08232659873997998,2.2092483614073837,1.901428198398486,15089664
10.416,11.649654732897337,9.182345267102663,6.1000000000000005,7.18841168681708,5.011588313182921,0.10378550648579973,2.0352072820067404,0.1242640494608589,0.08330696351074057,2.131671537649777,1.9387430263637035,15253504
10.356,11.70965579081242,9.00234420918758,6.3420000000000005,7.725804899543285,4.958195100456716,0.10378550648579973,2.0591265186667442,0.1242640494608589,0.08330696351074057,2.182365998777523,1.9358870385559659,15417344
10.510000000000002,11.781447993431113,9.23855200656889,6.488000000000001,7.9998783019806865,4.976121698019316,0.10378550648579973,2.0441185131669046,0.1242640494608589,0.08330696351074057,2.143756866028654,1.9444801603051556,15581184
10.966,12.443702270418502,9.488297729581497,6.456,7.702909780216677,5.209090219783324,0.1008377791942886,2.0800179496407507,0.1214607997196106,0.0802147586689666,2.214884306686904,1.9451515925945975,15745024
10.684000000000001,12.37559806100622,8.992401938993781,6.49,7.173593446428504,5.806406553571496,0.1008377791942886,2.0402983367443084,0.1214607997196106,0.0802147586689666,2.1389620088870784,1.9416346646015383,15908864
10.45,11.483721432495233,9.416278567504765,6.853999999999999,8.600884083160642,5.107115916839357,0.1008377791942886,2.0282789185643195,0.1214607997196106,0.0802147586689666,2.225719328818124,1.830838508310515,16072704
11.0,12.297628606343125,9.702371393656875,6.742,8.4278576452358,5.056142354764199,0.1008377791942886,2.0206131845712663,0.1214607997196106,0.0802147586689666,2.1633920451470634,1.8778343239954691,16236544
11.065999999999999,12.818895889663729,9.313104110336269,6.328,7.773052248190355,4.882947751809645,0.09688469436926726,1.9934619709849357,0.11185931685026995,0.08191007188826457,2.1231486408538935,1.863775301115978,16400384
11.054,12.559909691847423,9.548090308152577,6.544,8.00495311355293,5.08304688644707,0.09688469436926726,2.0497126445174216,0.11185931685026995,0.08191007188826457,2.1959822947704604,1.9034429942643827,16564224
11.15,12.630385085036998,9.669614914963002,6.622,7.875808597833018,5.368191402166982,0.09688469436926726,2.0212210178375245,0.11185931685026995,0.08191007188826457,2.177717496490091,1.864724539184958,16728064
10.632,11.992182340717596,9.271817659282403,6.572,8.066314558585306,5.077685441414693,0.09677910287747785,1.9967189714312554,0.11706416184019823,0.07649404391475746,2.1659054511219478,1.827532491740563,16891904
10.918,12.677782941160642,9.158217058839357,7.148000000000001,8.586171060757378,5.709828939242623,0.09677910287747785,2.0074314668774607,0.11706416184019823,0.07649404391475746,2.137255319450704,1.8776076143042173,17055744
11.136,12.610904742686794,9.661095257313205,6.94,8.294902210493436,5.585097789506564,0.09677910287747785,2.049138045310974,0.11706416184019823,0.07649404391475746,2.1454669014259733,1.9528091891959751,17219584
10.568,12.10353117845259,9.03246882154741,6.8,8.107730859160247,5.492269140839752,0.09766290425258525,2.054681344330311,0.11301681561780022,0.08230899288737029,2.218662922661821,1.890699765998801,17383424
11.032,12.719867293361656,9.344132706638344,6.57,8.207711818361217,4.932288181638785,0.09766290425258525,2.0186508178710936,0.11301681561780022,0.08230899288737029,2.172024814199829,1.8652768215423585,17547264
11.0,12.485584060226818,9.514415939773182,6.886000000000001,8.548120332587265,5.223879667412736,0.09766290425258525,2.0263786405324935,0.11301681561780022,0.08230899288737029,2.132901703521917,1.91985557754307,17711104
11.036,12.646311771055531,9.425688228944468,6.344,7.694519899890409,4.993480100109592,0.10088920620407855,2.0716446310281755,0.11806595938616544,0.08371245302199166,2.2013153335278175,1.9419739285285336,17874944
11.34,12.984433032993438,9.695566967006561,6.5920000000000005,7.570087930607469,5.613912069392532,0.10088920620407855,2.0299075171351433,0.11806595938616544,0.08371245302199166,2.1605283854197257,1.8992866488505609,18038784
11.411999999999999,12.780567133903192,10.043432866096806,6.636,8.60111170165973,4.6708882983402695,0.10088920620407855,2.0069873675704004,0.11806595938616544,0.08371245302199166,2.135545119828702,1.8784296153120985,18202624
11.286000000000001,12.82714373112958,9.744856268870423,6.922,8.17424438509422,5.66975561490578,0.09757440194951332,2.03120836019516,0.1147719857799498,0.08037681811907683,2.1447241952380653,1.917692525152254,18366464
11.436,12.909385217789293,9.962614782210707,6.772,7.855224815077646,5.6887751849223545,0.09757440194951332,2.007587057352066,0.1147719857799498,0.08037681811907683,2.136676027719192,1.8784980869849406,18530304
11.384000000000002,12.520091545607134,10.24790845439287,7.034000000000001,8.230964494043162,5.837035505956839,0.09757440194951332,1.973900879919529,0.1147719857799498,0.08037681811907683,2.103536176119133,1.8442655837199249,18694144
11.224,12.96337460025148,9.48462539974852,7.126,8.548365635130434,5.7036343648695675,0.09757440194951332,1.9970384255051612,0.1147719857799498,0.08037681811907683,2.134558165071936,1.8595186859383863,18857984
11.741999999999999,13.111217294661442,10.372782705338556,6.786,8.47405331669352,5.0979466833064775,0.09877599253056811,2.0228621631860735,0.11785605343713741,0.07969593162399881,2.1284115559452332,1.9173127704269137,19021824
11.35,13.011523397367608,9.688476602632392,6.726000000000001,8.43477851110084,5.017221488899162,0.09877599253056811,2.0123653769493104,0.11785605343713741,0.07969593162399881,2.0821857023040975,1.9425450515945233,19185664
11.720000000000002,13.301644713581405,10.1383552864186,6.932,8.092075859588501,5.771924140411499,0.09877599253056811,2.0512803956866263,0.11785605343713741,0.07969593162399881,2.1672336618496986,1.935327129523554,19349504
11.492,13.16797613348162,9.816023866518382,7.134000000000002,8.99120327374254,5.276796726257464,0.09758446509691032,2.0580858170986174,0.11211171255396424,0.0830572176398564,2.1928350557352667,1.923336578461968,19513344
11.662,13.260410460426233,10.06358953957377,6.968000000000001,8.558778425802915,5.377221574197086,0.09758446509691032,2.0480719983577726,0.11211171255396424,0.0830572176398564,2.1569203932831265,1.9392236034324188,19677184
10.947999999999999,12.81639396273912,9.079606037260877,7.231999999999999,8.849756471166163,5.6142435288338355,0.09758446509691032,2.0355554804205895,0.11211171255396424,0.0830572176398564,2.1633833251518744,1.907727635689305,19841024
11.458,13.022364407674887,9.893635592325113,6.733999999999999,8.03273938879207,5.435260611207928,0.09573258521762298,2.017073193192482,0.11115969655809724,0.08030547387714873,2.154848773617046,1.879297612767918,20004864
11.522,13.366309084725227,9.677690915274773,6.862,8.144293258190185,5.579706741809815,0.09573258521762298,2.036008767783642,0.11115969655809724,0.08030547387714873,2.1700999748445886,1.901917560722695,20168704
11.616000000000001,12.479240406839255,10.752759593160748,6.748,8.518473383025004,4.9775266169749965,0.09573258521762298,2.0064404264092444,0.11115969655809724,0.08030547387714873,2.1150707884880853,1.8978100643304034,20332544
11.582,13.129939275294738,10.034060724705263,7.4079999999999995,8.568317198010957,6.247682801989042,0.09267350599638648,2.044349063932896,0.11132232906615618,0.07402468292661678,2.194720148394244,1.893977979471548,20496384
11.752,12.839610224299129,10.664389775700872,6.784000000000001,8.355567370493548,5.212432629506454,0.09267350599638648,2.0628705456852914,0.11132232906615618,0.07402468292661678,2.1656353241107995,1.9601057672597832,20660224
11.622000000000003,13.401762905557932,9.842237094442075,7.284000000000001,8.746895758418898,5.821104241581104,0.09267350599638648,2.0667058035731314,0.11132232906615618,0.07402468292661678,2.202973652892597,1.930437954253666,20824064
11.536000000000001,13.11366409606101,9.958335903938993,7.608000000000001,8.777245910833134,6.43875408916687,0.09099771177751559,2.0694479182362557,0.10451587697721318,0.077479546577818,2.2116561543580673,1.9272396821144442,20987904
11.838000000000003,13.714559618024435,9.96144038197557,7.378,8.587146806636813,6.168853193363188,0.09099771177751559,2.0431893527507783,0.10451587697721318,0.077479546577818,2.1835244295358325,1.9028542759657239,21151744
11.733999999999998,13.222786082686158,10.245213917313839,7.2379999999999995,9.055964796138802,5.420035203861197,0.09099771177751559,2.0430813416838647,0.10451587697721318,0.077479546577818,2.1822335566863886,1.9039291266813405,21315584
11.88,13.306211765482253,10.453788234517749,7.314,8.91004636524131,5.71795363475869,0.09099771177751559,2.007404664158821,0.10451587697721318,0.077479546577818,2.1572024195104618,1.8576069088071803,21479424
12.47,13.993213707921512,10.946786292078489,7.644,9.27241763684873,6.015582363151271,0.0941195139016258,2.0345163628458978,0.10764792736652873,0.08059110043672288,2.181729783317649,1.8873029423741463,21643264
12.834,14.594478344087197,11.073521655912803,7.481999999999999,9.00153808770955,5.962461912290448,0.0941195139016258,2.041748909652233,0.10764792736652873,0.08059110043672288,2.168711803828785,1.9147860154756815,21807104
12.495999999999999,13.903488543470246,11.088511456529751,7.589999999999999,8.9926902722982,6.187309727701798,0.0941195139016258,2.0257960319519044,0.10764792736652873,0.08059110043672288,2.1502957032815075,1.9012963606223012,21970944
12.453999999999999,13.679171008471878,11.22882899152812,7.668000000000001,9.406141536239211,5.929858463760791,0.09006721486943733,2.017112559080124,0.09873118087736585,0.08140324886150882,2.141977226043615,1.8922478921166328,22134784
12.290000000000001,13.845512777189569,10.734487222810433,7.617999999999999,9.122937207992413,6.113062792007586,0.09006721486943733,2.042183795571327,0.09873118087736585,0.08140324886150882,2.1601738334158007,1.9241937577268537,22298624
12.790000000000001,14.166931370838794,11.413068629161208,7.872,9.432953554722241,6.311046445277759,0.09006721486943733,2.0504821673035623,0.09873118087736585,0.08140324886150882,2.1722846285820716,1.9286797060250527,22462464
12.52,13.999702672836674,11.040297327163325,7.4799999999999995,8.4812791818469,6.478720818153098,0.09082621163355872,2.018533909320831,0.10386559915214155,0.0777868241149759,2.1622106542102433,1.8748571644314194,22626304
12.244,13.79677300337171,10.69122699662829,7.748,9.4285522901713,6.0674477098287,0.09082621163355872,2.0479625701904296,0.10386559915214155,0.0777868241149759,2.1784903906526742,1.917434749728185,22790144
12.727999999999998,14.3249270490539,11.131072950946097,7.5680000000000005,9.223299368694377,5.912700631305625,0.09082621163355872,1.9981311842799188,0.10386559915214155,0.0777868241149759,2.132756873414489,1.8635054951453487,22953984
12.664,14.150655306384099,11.1773446936159,7.4159999999999995,8.893451860467879,5.93854813953212,0.0889314734542608,2.008188860118389,0.10013029815350412,0.0777326487550175,2.1790194999472856,1.8373582202894925,23117824
12.524,14.271244688073194,10.776755311926804,7.6259999999999994,9.426556580616115,5.825443419383884,0.0889314734542608,2.0010899767279624,0.10013029815350412,0.0777326487550175,2.150669709543565,1.8515102439123596,23281664
12.842000000000002,14.946327921213804,10.7376720787862,7.772,9.284275107247355,6.259724892752645,0.0889314734542608,2.0223170071840286,0.10013029815350412,0.0777326487550175,2.1293423397017968,1.9152916746662605,23445504
12.802000000000001,14.044721207672906,11.559278792327097,7.790000000000001,9.028264915113079,6.551735084886922,0.0897288836390051,2.025686962902546,0.10318208102616896,0.07627568625184122,2.1535500321100853,1.897823893695007,23609344
12.565999999999999,14.216722266161087,10.915277733838911,7.83,9.43621916312812,6.22378083687188,0.0897288836390051,2.0112862691283224,0.10318208102616896,0.07627568625184122,2.1209785621724615,1.9015939760841833,23773184
12.806000000000001,14.011588652899487,11.600411347100515,7.622,9.181626878455228,6.062373121544772,0.0897288836390051,2.0229646474123,0.10318208102616896,0.07627568625184122,2.164994199835853,1.8809350949887478,23937024
13.129999999999999,14.548795263595139,11.71120473640486,7.969999999999999,9.428937969894537,6.511062030105459,0.0897288836390051,2.0222161039710045,0.10318208102616896,0.07627568625184122,2.123493596513663,1.9209386114283455,24100864
12.510000000000002,14.00503846104373,11.014961538956273,7.438000000000001,9.019124916001264,5.856875083998737,0.08850273164349001,1.984165020287037,0.102777684764816,0.07422777852216403,2.1108082081047206,1.8575218324693532,24264704
13.022,14.402418777038331,11.641581222961669,8.011999999999999,9.79546180222622,6.228538197773778,0.08850273164349001,1.9954454526305199,0.102777684764816,0.07422777852216403,2.1571800031905703,1.8337109020704694,24428544
12.540000000000001,13.747609208312028,11.332390791687974,7.779999999999999,8.992666483415782,6.567333516584217,0.08850273164349001,1.9745009526610375,0.102777684764816,0.07422777852216403,2.0709467586546126,1.8780551466674626,24592384
13.008,14.984020242811292,11.031979757188706,8.016,9.730288190474402,6.301711809525598,0.08959499037620915,1.9649074882268907,0.10498462101107056,0.07420535974134773,2.076859786789297,1.852955189664484,24756224
13.314000000000002,14.926651233218145,11.701348766781859,7.862,8.986755973533816,6.737244026466185,0.08959499037620915,2.017537134885788,0.10498462101107056,0.07420535974134773,2.1196119987877164,1.9154622709838591,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-dodgeball-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.6180000000000001,0.763725769855575,0.47227423014442516,0.658,0.7528472456110351,0.563152754388965,0.0,2.7076030284166337,0.0,0.0,2.70788811495738,2.7073179418758873,16384
0.974,1.1379634105524765,0.8100365894475234,0.9920000000000002,1.1097115117564975,0.8742884882435029,0.0,2.6399373173713685,0.0,0.0,2.671451991598248,2.608422643144489,180224
0.9420000000000002,1.1153089726471197,0.7686910273528806,1.098,1.3202521091013537,0.8757478908986465,0.0,2.582407572865486,0.0,0.0,2.6631810154178917,2.5016341303130805,344064
1.1779999999999997,1.3674096090487489,0.9885903909512506,1.1740000000000002,1.3903423213335757,0.9576576786664247,0.0,2.540399020910263,0.0,0.0,2.611663771018878,2.469134270801648,507904
1.4420000000000002,1.6980390595202226,1.1859609404797777,1.424,1.5994536975956903,1.2485463024043095,0.17461245219038796,2.4594237089157103,0.17889676289330886,0.17032814148746706,2.533811508972194,2.3850359088592263,671744
1.7099999999999997,1.8841838109584237,1.5358161890415758,1.6440000000000001,1.9521298427611322,1.335870157238868,0.17461245219038796,2.390494319796562,0.17889676289330886,0.17032814148746706,2.480476754857231,2.300511884735893,835584
1.6179999999999999,1.8119999999999998,1.424,1.616,1.8328501786948768,1.3991498213051234,0.17461245219038796,2.292861621081829,0.17889676289330886,0.17032814148746706,2.392203990837096,2.193519251326562,999424
1.86,2.0125778489820854,1.7074221510179148,1.866,2.17713341189914,1.5548665881008599,0.15408902044650857,2.2507093608379365,0.16209892803640977,0.14607911285660738,2.384450168200492,2.116968553475381,1163264
2.072,2.330951732954232,1.813048267045768,1.796,1.993949488506538,1.598050511493462,0.15408902044650857,2.1773436784744264,0.16209892803640977,0.14607911285660738,2.42454061042464,1.9301467465242128,1327104
2.112,2.4310235101054465,1.7929764898945535,1.902,2.141073210544385,1.6629267894556146,0.15408902044650857,2.20815664678812,0.16209892803640977,0.14607911285660738,2.382463217911391,2.033850075664849,1490944
2.202,2.502858770854366,1.9011412291456338,2.0060000000000002,2.301979729035622,1.7100202709643786,0.13523081962872158,2.237395764887333,0.14521020687838462,0.12525143237905853,2.3722219074261526,2.102569622348513,1654784
2.48,2.7372158626523646,2.2227841373476354,2.09,2.3415949125081825,1.8384050874918174,0.13523081962872158,2.2383760780096056,0.14521020687838462,0.12525143237905853,2.3527672766427266,2.1239848793764846,1818624
2.63,2.9528931711882427,2.307106828811757,2.468,2.6932465316048173,2.2427534683951826,0.13523081962872158,2.2082029059529305,0.14521020687838462,0.12525143237905853,2.309697598170094,2.106708213735767,1982464
2.71,3.0235920917370205,2.3964079082629794,2.244,2.499781156459971,1.9882188435400296,0.12133670866664178,2.183375519514084,0.13302059077507816,0.10965282655820541,2.301052765426787,2.065698273601381,2146304
2.944,3.3653122357587066,2.5226877642412933,2.364,2.6064541193710675,2.1215458806289322,0.12133670866664178,2.0878837153315546,0.13302059077507816,0.10965282655820541,2.2430277652898116,1.9327396653732976,2310144
3.0719999999999996,3.472619520243335,2.6713804797566643,2.572,2.9025994555349417,2.2414005444650584,0.12133670866664178,2.147660955786705,0.13302059077507816,0.10965282655820541,2.3004059754703565,1.9949159361030533,2473984
3.2060000000000004,3.667306839316306,2.7446931606836946,2.508,2.7831290606242822,2.232870939375718,0.11300244380157849,2.1379284888505934,0.1313943431544383,0.09461054444871869,2.2701300715215216,2.005726906179665,2637824
3.3819999999999992,3.886575068745969,2.8774249312540294,2.6019999999999994,2.8686008252050237,2.335399174794975,0.11300244380157849,2.1046240001916887,0.1313943431544383,0.09461054444871869,2.291111849330666,1.9181361510527113,2801664
3.5100000000000002,4.064490757362105,2.9555092426378957,2.734,3.0080875772449382,2.4599124227550617,0.11300244380157849,2.106287883222103,0.1313943431544383,0.09461054444871869,2.295878794638634,1.916696971805572,2965504
3.408,3.718122556419232,3.0978774435807677,2.786,3.0754201098749014,2.4965798901250986,0.11300244380157849,2.0621946841478347,0.1313943431544383,0.09461054444871869,2.3282334732359415,1.7961558950597278,3129344
3.7479999999999998,4.187472410965694,3.3085275890343055,2.8980000000000006,3.3005369548252688,2.4954630451747324,0.09838333220811815,2.059353817999363,0.10678582767160151,0.08998083674463479,2.338022307245869,1.7806853287528575,3293184
3.9840000000000004,4.432357000614466,3.5356429993855345,3.044,3.449344298097309,2.638655701902691,0.09838333220811815,2.0469839200377464,0.10678582767160151,0.08998083674463479,2.3102650778162355,1.7837027622592574,3457024
3.9559999999999995,4.685920543621016,3.226079456378983,2.96,3.5650454528380493,2.3549545471619506,0.09838333220811815,2.0250656977295876,0.10678582767160151,0.08998083674463479,2.2575635871604285,1.7925678082987468,3620864
4.078,4.797580433308188,3.358419566691812,3.0320000000000005,3.5746748566130555,2.4893251433869454,0.1039725854765644,2.0526503786444663,0.12754240959622765,0.08040276135690116,2.2736590242065424,1.8316417330823902,3784704
4.502,5.0256372790396036,3.978362720960396,3.0140000000000002,3.5712826930741706,2.45671730692583,0.1039725854765644,2.044522060453892,0.12754240959622765,0.08040276135690116,2.2985139174578824,1.790530203449901,3948544
4.368,5.571501557954953,3.1644984420450473,3.246,3.6447028969044495,2.8472971030955505,0.1039725854765644,1.9656911954283713,0.12754240959622765,0.08040276135690116,2.239525439605548,1.6918569512511947,4112384
4.667999999999999,5.7158244127715285,3.62017558722847,3.3979999999999997,4.051388092943236,2.744611907056763,0.1117964806831101,2.009033739566803,0.14132323052671764,0.08226973083950256,2.289739155468974,1.7283283236646318,4276224
4.734,5.709501922089341,3.7584980779106583,3.3280000000000003,3.900726810966625,2.7552731890333755,0.1117964806831101,1.975456464290619,0.14132323052671764,0.08226973083950256,2.2586062608509563,1.6923066677302818,4440064
4.7780000000000005,6.065336785771308,3.4906632142286935,3.5480000000000005,4.390576999448715,2.705423000551286,0.1117964806831101,1.9897930219769477,0.14132323052671764,0.08226973083950256,2.2791394667822527,1.7004465771716426,4603904
4.87,5.833296423745049,3.9067035762549516,3.6119999999999997,4.325369469489688,2.898630530510311,0.11551284123075903,1.9967566147446631,0.14969499899208433,0.08133068346943374,2.2759885756025913,1.717524653886735,4767744
5.1240000000000006,6.036043858594531,4.21195614140547,3.5759999999999996,4.126621467071526,3.0253785329284733,0.11551284123075903,2.001358838379383,0.14969499899208433,0.08133068346943374,2.2754673626803945,1.7272503140783713,4931584
5.378,6.879557857693136,3.8764421423068645,3.594,4.347978779542236,2.8400212204577637,0.11551284123075903,2.008452668786049,0.14969499899208433,0.08133068346943374,2.286808736978961,1.7300966005931369,5095424
5.164,6.58441684022684,3.7435831597731597,3.7560000000000002,4.375276997796624,3.136723002203376,0.11872901895890961,2.013253152370453,0.15746671581249008,0.07999132210532914,2.2300286098190454,1.7964776949218604,5259264
5.458,6.743906684017157,4.172093315982844,3.7439999999999998,4.651427132060751,2.836572867939249,0.11872901895890961,1.9778831765055656,0.15746671581249008,0.07999132210532914,2.2210599075990505,1.7347064454120806,5423104
5.672,6.909261492167278,4.434738507832721,3.596,4.464368585336895,2.7276314146631053,0.11872901895890961,1.9480718150734901,0.15746671581249008,0.07999132210532914,2.1949713623915645,1.7011722677554157,5586944
6.106,7.4736271421699705,4.738372857830029,3.8699999999999997,4.597859876624614,3.1421401233753845,0.11872901895890961,1.9124620318412782,0.15746671581249008,0.07999132210532914,2.1775904930668672,1.6473335706156893,5750784
5.942000000000001,7.696456041056601,4.187543958943401,3.65,4.4860502377249825,2.8139497622750174,0.121997445132384,1.9475997626781463,0.1575564576629445,0.08643843260182352,2.1932351996632944,1.7019643256929984,5914624
6.428,7.987210056406769,4.868789943593231,4.048,4.97580170295166,3.12019829704834,0.121997445132384,1.9181417912244796,0.1575564576629445,0.08643843260182352,2.148548505095376,1.687735077353583,6078464
6.154000000000001,7.79590255496482,4.512097445035182,4.15,4.934410606761536,3.3655893932384653,0.121997445132384,1.923712097108364,0.1575564576629445,0.08643843260182352,2.115929667223768,1.7314945269929602,6242304
6.151999999999999,7.356132883032433,4.947867116967566,4.332000000000001,5.402521368306117,3.261478631693884,0.12437093143236096,1.9921245217323302,0.1587706954972372,0.0899711673674847,2.1340673235001835,1.8501817199644772,6406144
6.514,7.896260467495183,5.131739532504818,4.412,5.417632139502313,3.406367860497687,0.12437093143236096,2.00738482773304,0.1587706954972372,0.0899711673674847,2.1515823741690356,1.8631872812970445,6569984
6.738000000000001,8.088331811074598,5.387668188925405,4.321999999999999,5.419868844625804,3.2241311553741943,0.12437093143236096,1.9771823823451995,0.1587706954972372,0.0899711673674847,2.1346522280430555,1.8197125366473437,6733824
6.698,8.471278319948677,4.924721680051324,4.518,5.451657324718228,3.5843426752817713,0.12296158519364246,1.9986484870314598,0.14647550170510662,0.0994476686821783,2.1464204129617976,1.850876561101122,6897664
7.014,8.406696664747928,5.6213033352520725,4.568,5.50817870641703,3.6278212935829695,0.12296158519364246,2.002897709608078,0.14647550170510662,0.0994476686821783,2.194977631339461,1.8108177878766951,7061504
7.286,8.768836471091806,5.803163528908193,4.712000000000001,5.88929180749719,3.534708192502811,0.12296158519364246,1.9929181396961213,0.14647550170510662,0.0994476686821783,2.1064114872923034,1.879424792099939,7225344
7.184,8.558766889330697,5.809233110669304,4.800000000000001,5.694337743808234,3.905662256191768,0.1235006793147287,1.9964826941490172,0.14912474000038167,0.09787661862907573,2.11639752697994,1.8765678613180943,7389184
7.306,8.838763517311135,5.773236482688866,4.7139999999999995,5.704880416599298,3.7231195834007007,0.1235006793147287,1.9719769045710565,0.14912474000038167,0.09787661862907573,2.160701955925609,1.7832518532165038,7553024
7.3340000000000005,9.152088006670745,5.515911993329256,4.674,5.471649045633479,3.8763509543665213,0.1235006793147287,1.9824340716004372,0.14912474000038167,0.09787661862907573,2.1248773858022014,1.8399907573986731,7716864
7.0840000000000005,8.264772628409043,5.903227371590958,4.390000000000001,5.329074011992666,3.4509259880073353,0.12438872113906803,2.0622071087360383,0.15301973700791593,0.09575770527022014,2.2345418967651907,1.889872320706886,7880704
7.400000000000001,8.923784761703569,5.876215238296433,4.51,5.356982880582601,3.663017119417399,0.12438872113906803,2.0166950553655623,0.15301973700791593,0.09575770527022014,2.177243734242979,1.8561463764881452,8044544
7.502,9.090192683524263,5.9138073164757365,4.974,5.999594461763518,3.948405538236482,0.12438872113906803,2.0842371046543122,0.15301973700791593,0.09575770527022014,2.214120475186907,1.9543537341217172,8208384
7.712000000000001,8.895594525164764,6.528405474835238,4.800000000000001,5.641427358718506,3.9585726412814957,0.12438872113906803,2.0203349217772484,0.15301973700791593,0.09575770527022014,2.156369514510225,1.884300329044272,8372224
7.609999999999999,8.85641084719285,6.363589152807149,4.818,5.823204456814632,3.8127955431853673,0.12677170431445192,2.0350749135017394,0.15549095553535852,0.09805245309354532,2.1569225693515524,1.9132272576519267,8536064
7.754,8.965975247271988,6.54202475272801,5.147999999999999,5.910427701490442,4.3855722985095555,0.12677170431445192,2.0438358768820764,0.15549095553535852,0.09805245309354532,2.17469180984748,1.912979943916673,8699904
8.018,9.18169927386761,6.854300726132392,5.232,6.211885707621048,4.252114292378953,0.12677170431445192,2.03210831284523,0.15549095553535852,0.09805245309354532,2.134520388723282,1.9296962369671784,8863744
7.894,9.121519449947739,6.666480550052261,4.732,5.636884523019375,3.827115476980626,0.12522076889805853,2.0691070437431334,0.15112138586293944,0.09932015193317763,2.2321219456376435,1.9060921418486232,9027584
8.374,9.735324355177708,7.012675644822293,5.4399999999999995,6.155150333845968,4.724849666154031,0.12522076889805853,2.050728778541088,0.15112138586293944,0.09932015193317763,2.1935050589472045,1.9079524981349711,9191424
8.324000000000002,9.60770713170879,7.040292868291215,5.422000000000001,6.657554936051005,4.186445063948996,0.12522076889805853,2.035338099300861,0.15112138586293944,0.09932015193317763,2.162224054845286,1.9084521437564366,9355264
8.498000000000001,9.681602973973959,7.314397026026042,5.5280000000000005,6.725036340300495,4.330963659699506,0.12593199949435901,1.999161645770073,0.1529454314640487,0.0989185675246693,2.1412781407499453,1.8570451507902004,9519104
8.136,9.457084403056822,6.814915596943177,5.596,6.635222786509226,4.556777213490774,0.12593199949435901,1.9998683840036393,0.1529454314640487,0.0989185675246693,2.1406954289864326,1.8590413390208458,9682944
8.732000000000001,10.209679261544942,7.2543207384550605,5.699999999999999,7.1627098140096,4.237290185990399,0.12593199949435901,2.0599220424890516,0.1529454314640487,0.0989185675246693,2.148959062357372,1.9708850226207308,9846784
8.357999999999999,10.094397419947402,6.6216025800525955,5.462,6.418428774138461,4.505571225861538,0.1326124259499541,2.0896641433238985,0.15856600151168002,0.10665885038822817,2.2308366237298007,1.9484916629179962,10010624
8.99,10.945653343514643,7.034346656485358,5.896000000000002,6.931482496230624,4.86051750376938,0.1326124259499541,2.0068536058068274,0.15856600151168002,0.10665885038822817,2.1867404164198545,1.8269667951938002,10174464
9.098,10.835756024302608,7.3602439756973945,6.016,6.939679598129135,5.092320401870865,0.1326124259499541,2.059895206987858,0.15856600151168002,0.10665885038822817,2.1797385235075715,1.9400518904681447,10338304
8.75,10.17697582320094,7.32302417679906,5.578,6.681247932243701,4.4747520677563,0.13300451617507933,2.0676541581749914,0.1550325744824888,0.11097645786766987,2.182715780026633,1.95259253632335,10502144
9.14,10.708974187168163,7.571025812831837,5.93,6.939286876958182,4.920713123041818,0.13300451617507933,1.9817905828356743,0.1550325744824888,0.11097645786766987,2.0940627392874087,1.86951842638394,10665984
9.19,10.940182847590503,7.439817152409497,5.892,7.153053527809189,4.630946472190812,0.13300451617507933,2.046716971695423,0.1550325744824888,0.11097645786766987,2.137154209557894,1.9562797338329525,10829824
9.579999999999998,11.510782224902641,7.649217775097355,5.999999999999999,6.855242655624705,5.144757344375293,0.13300451617507933,2.0462092041969298,0.1550325744824888,0.11097645786766987,2.118620576979808,1.9737978314140516,10993664
9.272,10.824268018094813,7.719731981905187,6.340000000000001,7.45874930167576,5.2212506983242415,0.13959658098614225,2.046058991551399,0.1742600508896703,0.10493311108261419,2.139132833557709,1.9529851495450894,11157504
9.882,11.451266070492828,8.312733929507171,6.5,7.387738700294181,5.612261299705819,0.13959658098614225,2.0578064799308775,0.1742600508896703,0.10493311108261419,2.217517020634639,1.8980959392271164,11321344
9.886,11.924294385019003,7.847705614980995,6.114,7.470408493043301,4.7575915069566985,0.13959658098614225,2.011460840702057,0.1742600508896703,0.10493311108261419,2.1728609058094586,1.8500607755946552,11485184
9.612,11.044765158705362,8.179234841294639,6.05,6.813059630697365,5.286940369302634,0.1335526636469012,2.0289364635944365,0.15660454995783343,0.11050077733596894,2.173050547580116,1.8848223796087569,11649024
9.838000000000001,11.119450740372022,8.55654925962798,6.57,7.794263043630739,5.345736956369262,0.1335526636469012,1.9742221623659133,0.15660454995783343,0.11050077733596894,2.1453098057306486,1.8031345190011778,11812864
10.038,11.912256119104324,8.163743880895677,6.172,6.8486505745212956,5.495349425478704,0.1335526636469012,2.01822734773159,0.15660454995783343,0.11050077733596894,2.1368976090692646,1.8995570863939157,11976704
9.838000000000001,11.468839047852363,8.207160952147639,5.9,6.6883653975156445,5.111634602484356,0.132134751082458,1.9644545137882232,0.15690526829776233,0.1073642338671537,2.0995765456429165,1.82933248193353,12140544
10.149999999999999,11.434188459689619,8.865811540310379,6.4319999999999995,7.796175941731857,5.067824058268142,0.132134751082458,1.9911076888442039,0.15690526829776233,0.1073642338671537,2.1152884169075254,1.866926960780882,12304384
10.656,11.914977362782986,9.397022637217015,6.164000000000001,7.300901051103393,5.027098948896608,0.132134751082458,1.950343443453312,0.15690526829776233,0.1073642338671537,2.0666970514096916,1.8339898354969324,12468224
10.074000000000002,11.77451874438361,8.373481255616394,6.476000000000001,7.566277029016021,5.385722970983981,0.13562925279046945,1.9662878453731536,0.16174934209223746,0.10950916348870143,2.136019581052117,1.7965561096941898,12632064
10.175999999999998,11.499746199239112,8.852253800760884,6.368,7.524,5.212000000000001,0.13562925279046945,2.0316174522042276,0.16174934209223746,0.10950916348870143,2.131402628647265,1.93183227576119,12795904
10.430000000000001,12.221563562924857,8.638436437075146,6.613999999999999,8.082197534393787,5.14580246560621,0.13562925279046945,2.022716410458088,0.16174934209223746,0.10950916348870143,2.16534034090405,1.8800924800121257,12959744
10.175999999999998,12.175375902625616,8.176624097374381,6.388,7.499762564579326,5.276237435420674,0.1280418591439077,2.029945982992649,0.15730120821320542,0.09878251007460997,2.1511602899792783,1.9087316760060198,13123584
10.193999999999999,11.58798852219091,8.800011477809088,6.766,7.882424650390702,5.649575349609298,0.1280418591439077,2.0367747008800507,0.15730120821320542,0.09878251007460997,2.1494691870710643,1.9240802146890372,13287424
10.466000000000001,11.64002044275217,9.291979557247831,6.831999999999999,7.786157219749449,5.877842780250549,0.1280418591439077,2.0023338556289674,0.15730120821320542,0.09878251007460997,2.1356023331626335,1.869065378095301,13451264
10.372,12.089444613371855,8.654555386628145,6.702,7.892645203240663,5.511354796759337,0.1280418591439077,2.009539929032326,0.15730120821320542,0.09878251007460997,2.135140406010136,1.8839394520545159,13615104
10.272,11.754489797604018,8.789510202395983,7.05,8.845689282698986,5.2543107173010135,0.1284288754886764,1.9883406087756157,0.15472589374563747,0.10213185723171533,2.1201527801859,1.8565284373653315,13778944
10.71,12.125521105459047,9.294478894540955,6.802,7.9712886726553025,5.632711327344697,0.1284288754886764,1.9627762034535408,0.15472589374563747,0.10213185723171533,2.083642596778811,1.8419098101282707,13942784
10.852,12.236577914022899,9.467422085977102,6.856,8.115930156794414,5.596069843205585,0.1284288754886764,2.0109169855713844,0.15472589374563747,0.10213185723171533,2.0895585455646346,1.932275425578134,14106624
10.797999999999998,12.49251940089218,9.103480599107817,7.3,8.577403616716346,6.022596383283654,0.13169936735016557,2.0350200563669203,0.15459098347909556,0.1088077512212356,2.1495636258682618,1.9204764868655786,14270464
11.290000000000001,12.708315902752275,9.871684097247726,7.35,8.588943097966972,6.111056902033027,0.13169936735016557,2.0090170919895174,0.15459098347909556,0.1088077512212356,2.1106793923408382,1.9073547916381965,14434304
11.06,12.88199890230483,9.238001097695172,7.0920000000000005,8.323883111338086,5.860116888661915,0.13169936735016557,2.001758521795273,0.15459098347909556,0.1088077512212356,2.118981250805907,1.8845357927846387,14598144
10.976,12.260423606136232,9.69157639386377,6.715999999999999,7.999894076627818,5.4321059233721805,0.12700305600657574,1.9890172123908996,0.1553023412964796,0.09870377071667188,2.0925016562535577,1.8855327685282417,14761984
11.202,12.649907455606193,9.754092544393806,7.300000000000002,8.408765078815167,6.1912349211848365,0.12700305600657574,1.9831569865345955,0.1553023412964796,0.09870377071667188,2.0932974801943267,1.8730164928748645,14925824
11.314,12.813174439483278,9.814825560516722,7.026000000000001,8.268901444202235,5.783098555797766,0.12700305600657574,2.0102984845638274,0.1553023412964796,0.09870377071667188,2.0890717886135373,1.9315251805141178,15089664
11.062,12.75828889049006,9.365711109509938,7.098000000000001,8.499583390312543,5.696416609687459,0.12884316954246816,2.046254913508892,0.15569533554679618,0.10199100353814014,2.1395848887665627,1.952924938251221,15253504
10.856,12.254479173960055,9.457520826039945,7.053999999999999,8.214725635109348,5.893274364890651,0.12884316954246816,1.9929734647274018,0.15569533554679618,0.10199100353814014,2.1152357499200383,1.8707111795347653,15417344
11.510000000000002,12.868918687780841,10.151081312219162,7.294,8.51786437157064,6.070135628429359,0.12884316954246816,2.039636318385601,0.15569533554679618,0.10199100353814014,2.1301611320044196,1.9491115047667829,15581184
11.541999999999998,13.237274609023563,9.846725390976433,7.090000000000001,8.35962199098787,5.820378009012132,0.1269802827877356,1.9896444857120514,0.15357745885422455,0.10038310672124666,2.1365641006689136,1.8427248707551893,15745024
11.661999999999999,12.653259804491233,10.670740195508765,7.4,8.46327795049084,6.336722049509161,0.1269802827877356,2.0091644167900085,0.15357745885422455,0.10038310672124666,2.131706732618519,1.8866221009614976,15908864
11.826,13.019483975594143,10.632516024405858,7.405999999999999,8.45895963835277,6.353040361647227,0.1269802827877356,1.9808137878775596,0.15357745885422455,0.10038310672124666,2.088322385712139,1.8733051900429805,16072704
11.556000000000001,12.868182914078675,10.243817085921327,7.514000000000001,8.74031317370401,6.287686826295992,0.1269802827877356,2.0220828726887703,0.15357745885422455,0.10038310672124666,2.134461323684658,1.9097044216928825,16236544
11.396,12.572428493364557,10.219571506635445,7.702,9.150763610807505,6.2532363891924945,0.12272350066205033,1.9936256676912307,0.1447278705655485,0.10071913075855216,2.1553162338532847,1.8319351015291767,16400384
11.648,12.817074847903246,10.478925152096753,7.6819999999999995,9.025233412330113,6.338766587669886,0.12272350066205033,1.991607865691185,0.1447278705655485,0.10071913075855216,2.1099581911004295,1.8732575402819407,16564224
12.041999999999998,13.149481828293357,10.934518171706639,7.969999999999999,9.610810775196212,6.329189224803785,0.12272350066205033,1.9566043987870216,0.1447278705655485,0.10071913075855216,2.0869198660140107,1.8262889315600328,16728064
12.028,13.143641519485538,10.912358480514463,7.612,9.116265933935885,6.107734066064115,0.12515146756481949,1.9927077278494836,0.15350245604773,0.09680047908190897,2.094058780687457,1.89135667501151,16891904
12.174000000000001,13.422392566462971,10.925607433537031,7.642,9.049251221353174,6.234748778646826,0.12515146756481949,1.9942268446087836,0.15350245604773,0.09680047908190897,2.0860070626705483,1.902446626547019,17055744
12.371999999999998,13.901632635635103,10.842367364364893,8.052,9.096191553308108,7.007808446691891,0.12515146756481949,2.0103878170251845,0.15350245604773,0.09680047908190897,2.06501948092904,1.9557561531213292,17219584
11.802,13.278223560305145,10.325776439694854,7.845999999999999,8.944437071479289,6.747562928520709,0.1164237673605119,1.9783956572413444,0.14121909589150755,0.09162843882951624,2.0908271718245004,1.8659641426581883,17383424
11.943999999999999,13.495768023900478,10.39223197609952,7.840000000000001,9.126732295390148,6.553267704609852,0.1164237673605119,1.9727448388934135,0.14121909589150755,0.09162843882951624,2.0597044334442063,1.8857852443426206,17547264
12.044,13.58391688087377,10.50408311912623,7.557999999999998,8.876254907064638,6.239745092935359,0.1164237673605119,1.9549704059958457,0.14121909589150755,0.09162843882951624,2.0526607957639955,1.857280016227696,17711104
11.998,13.705499926793555,10.290500073206443,7.760000000000001,9.035241153664671,6.48475884633533,0.12083456196962361,1.935496838390827,0.14574371775849093,0.09592540618075629,2.0731918036945056,1.7978018730871488,17874944
12.279999999999998,13.643202112674416,10.916797887325579,8.272,9.280452279485747,7.263547720514253,0.12083456196962361,1.9222659721970559,0.14574371775849093,0.09592540618075629,2.070259583860014,1.7742723605340973,18038784
12.142000000000001,13.178395677335642,11.10560432266436,8.145999999999999,9.242906559375044,7.0490934406249535,0.12083456196962361,1.9509599819779395,0.14574371775849093,0.09592540618075629,2.045054762379522,1.856865201576357,18202624
12.45,13.690588569994096,11.209411430005902,8.035999999999998,9.095803755418896,6.9761962445811,0.11901444111114183,1.9487204492092132,0.1414327514154587,0.09659613080682498,2.0629872429657277,1.8344536554526987,18366464
12.847999999999999,13.942831493883874,11.753168506116124,7.234,8.516,5.952,0.11901444111114183,1.924737700819969,0.1414327514154587,0.09659613080682498,2.0405292591439164,1.8089461424960218,18530304
12.812000000000001,14.310724791280908,11.313275208719094,7.888000000000001,9.332443145298562,6.4435568547014395,0.11901444111114183,1.9580565497279168,0.1414327514154587,0.09659613080682498,2.078661195946234,1.8374519035095993,18694144
12.829999999999998,14.019327541092022,11.640672458907975,8.204,9.380666477809239,7.027333522190762,0.11901444111114183,1.9824844747781754,0.1414327514154587,0.09659613080682498,2.1138133013077205,1.8511556482486302,18857984
12.596,13.817107693858325,11.374892306141675,7.983999999999999,9.380618774039643,6.587381225960354,0.11260417368068827,1.9460037499666214,0.13459839768627244,0.0906099496751041,2.0208667542145684,1.8711407457186744,19021824
12.468,13.900681402126795,11.035318597873205,8.166,9.184117871368537,7.147882128631464,0.11260417368068827,1.94845257550478,0.13459839768627244,0.0906099496751041,2.030703086388837,1.8662020646207231,19185664
12.514,14.313845548929129,10.71415445107087,8.562,9.689171681688286,7.4348283183117125,0.11260417368068827,1.9264433652162551,0.13459839768627244,0.0906099496751041,2.047018848285954,1.8058678821465564,19349504
12.623999999999999,13.568660785679176,11.679339214320821,8.010000000000002,9.284652893928383,6.735347106071619,0.11234301182957625,1.9585158228874207,0.13514874650098696,0.08953727715816553,2.091192748307078,1.8258388974677633,19513344
13.11,14.657417202954651,11.562582797045348,8.518000000000002,10.02660067612341,7.009399323876596,0.11234301182957625,1.9253275260329246,0.13514874650098696,0.08953727715816553,2.037763701557315,1.8128913505085342,19677184
12.716,14.223071332087502,11.208928667912497,8.25,9.635214784789708,6.864785215210291,0.11234301182957625,1.9136190295219422,0.13514874650098696,0.08953727715816553,2.0305769247153056,1.7966611343285788,19841024
13.172,14.831739738633742,11.51226026136626,8.044,9.555497270920462,6.53250272907954,0.10969541807276828,1.9121551513671875,0.12932928405629424,0.09006155208924234,2.045790599830303,1.7785197029040722,20004864
13.297999999999998,14.661274000338889,11.934725999661108,8.636,10.166511025768843,7.105488974231155,0.10969541807276828,1.9755374401807786,0.12932928405629424,0.09006155208924234,2.0935875702595546,1.8574873101020029,20168704
13.023999999999997,14.63463465751858,11.413365342481415,8.558000000000002,9.773909536108672,7.342090463891332,0.10969541807276828,1.9412164479494094,0.12932928405629424,0.09006155208924234,2.060214866133948,1.8222180297648707,20332544
12.894,14.341620115914393,11.446379884085607,8.620000000000001,9.462567504714015,7.777432495285987,0.10898451278759085,1.9547396048903465,0.12888614683474464,0.08908287874043705,2.10159904896495,1.8078801608157429,20496384
13.624,15.225094625560901,12.0229053744391,8.584,9.970904466789259,7.1970955332107405,0.10898451278759085,1.900971068441868,0.12888614683474464,0.08908287874043705,1.9972480556162993,1.8046940812674366,20660224
13.419999999999998,14.548574321876941,12.291425678123055,8.296,9.566521152913245,7.025478847086755,0.10898451278759085,1.9136518687009811,0.12888614683474464,0.08908287874043705,2.049234367762328,1.7780693696396344,20824064
12.761999999999999,14.338615362096917,11.18538463790308,8.336,9.908076334024528,6.763923665975472,0.10903072901389044,1.941233478486538,0.12709860911525114,0.09096284891252973,2.034342499877988,1.8481244570950877,20987904
13.656,15.142520770120619,12.169479229879382,9.026,10.156346849422778,7.895653150577222,0.10903072901389044,1.9407713502645492,0.12709860911525114,0.09096284891252973,2.0360275271171164,1.845515173411982,21151744
13.352,14.819329547170643,11.884670452829358,8.586,9.707144058540205,7.464855941459796,0.10903072901389044,1.96531483232975,0.12709860911525114,0.09096284891252973,2.0388387852447107,1.8917908794147893,21315584
13.518,14.931179394132254,12.104820605867747,8.760000000000002,10.27176717784188,7.248232822158123,0.10903072901389044,1.952433805167675,0.12709860911525114,0.09096284891252973,2.0676720444818955,1.8371955658534547,21479424
13.357999999999999,14.448887711911725,12.267112288088272,8.66,9.763557882487367,7.556442117512634,0.10824226414719833,1.912161847949028,0.12628858791261235,0.0901959403817843,2.004004307633344,1.8203193882647122,21643264
13.534,14.685939234508488,12.382060765491513,8.816,10.118330219260844,7.513669780739156,0.10824226414719833,1.9729923725128173,0.12628858791261235,0.0901959403817843,2.0725673186121,1.8734174264135346,21807104
13.516,14.772337534263782,12.259662465736218,8.89,10.133326184072386,7.646673815927615,0.10824226414719833,1.9734074160456658,0.12628858791261235,0.0901959403817843,2.0777152884584607,1.869099543632871,21970944
13.298000000000002,14.562988537497477,12.033011462502527,8.828,10.202545743145713,7.453454256854286,0.10868589420595827,1.974661010503769,0.12899360710551142,0.08837818130640514,2.076652668023811,1.8726693529837268,22134784
13.810000000000002,14.956516463030516,12.663483536969489,8.588,10.009891697704152,7.166108302295846,0.10868589420595827,1.9912995368242263,0.12899360710551142,0.08837818130640514,2.110051500945606,1.8725475727028469,22298624
13.876,15.238051394037685,12.513948605962314,8.975999999999999,10.322812533354215,7.629187466645783,0.10868589420595827,1.9598012655973434,0.12899360710551142,0.08837818130640514,2.105681193654852,1.8139213375398346,22462464
13.592000000000002,14.973946453376543,12.210053546623461,8.748000000000001,10.237085625476253,7.25891437452375,0.10245918401690987,1.9336093664169312,0.12154661350332852,0.08337175453049123,2.070293452728758,1.7969252801051043,22626304
13.638,14.947670187489965,12.328329812510034,8.698,9.79808908730157,7.597910912698431,0.10245918401690987,1.9458207070827485,0.12154661350332852,0.08337175453049123,2.0281017331148217,1.8635396810506752,22790144
13.782,15.285075513738414,12.278924486261586,8.41,9.784809077654057,7.035190922345943,0.10245918401690987,1.9349628493189812,0.12154661350332852,0.08337175453049123,2.042616096468496,1.8273096021694661,22953984
13.534,14.80465494922894,12.263345050771061,8.778,10.239518388526125,7.3164816114738755,0.10724270705182633,2.01815252751112,0.12780978056227904,0.08667563354137361,2.0945868991840437,1.941718155838196,23117824
13.76,14.687577490024418,12.832422509975581,8.446000000000002,10.169996519718067,6.722003480281936,0.10724270705182633,1.9314304187893867,0.12780978056227904,0.08667563354137361,2.027616762395493,1.8352440751832804,23281664
14.198000000000002,15.683246107552552,12.712753892447452,9.020000000000001,10.459499913164292,7.580500086835711,0.10724270705182633,1.9574921235442162,0.12780978056227904,0.08667563354137361,2.0756595923153474,1.8393246547730853,23445504
13.454000000000002,14.576035650057522,12.331964349942483,9.142,10.60909099922261,7.674909000777388,0.10057148807911358,1.965928991138935,0.11379456509647566,0.0873484110617515,2.0631235107614962,1.868734471516374,23609344
13.822,14.863938577844202,12.780061422155796,8.554,9.855539088925108,7.252460911074892,0.10057148807911358,1.9767367914319038,0.11379456509647566,0.0873484110617515,2.0923067230435466,1.861166859820261,23773184
13.886000000000001,14.978521853328346,12.793478146671657,8.668000000000001,10.314844254931232,7.02115574506877,0.10057148807911358,1.9347472116351128,0.11379456509647566,0.0873484110617515,2.0079136161299074,1.8615808071403182,23937024
14.378000000000004,15.516084355397265,13.239915644602743,8.696000000000002,10.179153397326118,7.212846602673885,0.10057148807911358,1.9158661633729934,0.11379456509647566,0.0873484110617515,2.0232264898266656,1.8085058369193212,24100864
14.264,15.601215016367973,12.926784983632025,8.858,10.243595900686778,7.4724040993132235,0.0996800654464171,1.9031306028366088,0.11251183192564759,0.0868482989671866,2.0050498072073055,1.8012113984659122,24264704
14.394,15.743223480376768,13.044776519623232,8.656,9.836975867661994,7.475024132338007,0.0996800654464171,1.919287358224392,0.11251183192564759,0.0868482989671866,2.041024037860492,1.7975506785882918,24428544
14.15,15.143025679426268,13.156974320573733,8.892,10.215667631998304,7.568332368001695,0.0996800654464171,1.9309575468301774,0.11251183192564759,0.0868482989671866,2.022187186062432,1.839727907597923,24592384
14.0,15.115239884509158,12.884760115490842,8.767999999999999,10.50236328374421,7.0336367162557885,0.09723151750471286,1.9454707831144333,0.11114890631297267,0.08331412869645305,2.056062637044583,1.8348789291842837,24756224
14.068000000000003,15.863554510450744,12.272445489549263,9.022,10.684033694002622,7.3599663059973786,0.09723151750471286,1.9506721317768096,0.11114890631297267,0.08331412869645305,2.0703616820685324,1.8309825814850866,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-fruitbot-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
-2.55,-2.2460592162936996,-2.8539407837063,-2.473,-2.151284286986165,-2.7947157130138347,0.0,2.7076451152563097,0.0,0.0,2.707964003632665,2.7073262268799545,16384,-0.1051711097359657,-1.1161858141422272
-2.335,-1.882821937728067,-2.787178062271933,-2.543,-2.158473017851803,-2.9275269821481973,0.0,2.702704465389252,0.0,0.0,2.714387010865802,2.6910219199127017,180224,-0.10511157587170601,-0.9986337780952453
-2.2079999999999997,-1.9464354764116507,-2.4695645235883488,-2.322,-1.936492542225186,-2.707507457774814,0.0,2.681266340613365,0.0,0.0,2.7091664750205995,2.6533662062061305,344064,-0.07887701243162157,-0.9506930232048034
-1.9780000000000002,-1.7718544203723983,-2.1841455796276024,-1.7890000000000001,-1.4127965975698786,-2.1652034024301217,0.0,2.6425168842077253,0.0,0.0,2.700858879228203,2.584174889187248,507904,-0.07533923387527466,-0.8674686968326568
-0.146,0.35629871590518725,-0.6482987159051873,-0.26899999999999996,0.14754411531073158,-0.6855441153107316,0.0804796284705844,2.61178395152092,0.0863159549877512,0.0746433019534176,2.659276268799833,2.564291634242007,671744,-0.29849172215908765,-0.06621164456009863
1.638,2.042173230187255,1.2338267698127448,1.2650000000000001,1.6293418724220428,0.9006581275779575,0.0804796284705844,2.545486631989479,0.0863159549877512,0.0746433019534176,2.5776116432545715,2.5133616207243863,835584,-0.26216556448489425,0.771477210521698
2.309,2.6956897981586794,1.922310201841321,1.9969999999999999,2.3623778865777183,1.6316221134222815,0.0804796284705844,2.42456436753273,0.0863159549877512,0.0746433019534176,2.463769444446685,2.3853592906187755,999424,-0.26586001738905907,1.1070018053054809
2.8989999999999996,3.5792271679373,2.218772832062699,2.758,3.70018681799312,1.8158131820068801,0.040776062400072956,2.3165796905755998,0.04526012287694277,0.03629200192320314,2.35240641013346,2.2807529710177397,1163264,-0.13757206350564954,1.3804567217826844
3.1750000000000003,3.8893563536499136,2.460643646350087,2.966,3.7546596223973943,2.177340377602606,0.040776062400072956,2.252629226446152,0.04526012287694277,0.03629200192320314,2.308002904493603,2.197255548398701,1327104,-0.13322425773367283,1.5197614073753356
3.6620000000000004,5.073515497612407,2.250484502387594,3.373,5.031752844760184,1.714247155239817,0.040776062400072956,2.2268763959407805,0.04526012287694277,0.03629200192320314,2.2930476614166375,2.1607051304649234,1490944,-0.13460763823240995,1.703049123287201
4.106,5.807341823385294,2.4046581766147055,3.9490000000000003,5.876799004045806,2.021200995954195,0.013469766932674498,2.204100859165192,0.017802776330255357,0.009136757535093637,2.2658681165316437,2.14233360179874,1654784,0.34837671406567094,1.9171539306640626
5.165,7.393677859180191,2.936322140819809,5.162000000000001,7.869463019138028,2.4545369808619735,0.013469766932674498,2.189829468727112,0.017802776330255357,0.009136757535093637,2.254438025806589,2.125220911647635,1818624,0.31954847648739815,2.3495726108551027
6.141,9.390176664941443,2.891823335058557,5.888,8.962861948120597,2.813138051879402,0.013469766932674498,2.194130128622055,0.017802776330255357,0.009136757535093637,2.263427594181399,2.1248326630627115,1982464,0.30496621457859874,2.734135925769806
6.691,9.441387063669403,3.9406129363305973,6.429,9.103862426368877,3.7541375736311227,0.02571938683108399,2.1778431266546248,0.04213269260269854,0.009306081059469434,2.258834246890786,2.0968520064184637,2146304,0.7062629401683808,2.9437565326690676
8.416,11.403310496081719,5.4286895039182825,8.016,10.816211420589525,5.215788579410476,0.02571938683108399,2.201272654533386,0.04213269260269854,0.009306081059469434,2.2549971493666816,2.1475481597000905,2310144,0.6217688918113708,3.5884907245635986
9.625,12.22083223648987,7.02916776351013,10.189000000000002,13.536077680604382,6.841922319395621,0.02571938683108399,2.1922856330871583,0.04213269260269854,0.009306081059469434,2.2438936667485274,2.140677599425789,2473984,0.6570645928382873,4.0428790092468265
10.306000000000001,13.231823644719553,7.380176355280449,9.933,13.132496991716042,6.733503008283958,0.04782373880173053,2.1999287217855454,0.06638867657401584,0.029258801029445204,2.279672420265014,2.120185023306077,2637824,0.8898423910140991,4.262483692169189
11.923,14.781975515809815,9.064024484190185,13.149000000000001,15.775379447071577,10.522620552928425,0.04782373880173053,2.198350641131401,0.06638867657401584,0.029258801029445204,2.247461309133061,2.149239973129741,2801664,0.8848911046981811,4.877588748931885
12.955000000000002,15.628885749242105,10.281114250757899,13.411000000000001,16.32979581334495,10.492204186655052,0.04782373880173053,2.204809218645096,0.06638867657401584,0.029258801029445204,2.2775978186703836,2.132020618619808,2965504,0.8703348517417908,5.2404767036437985
14.101000000000003,16.876040360066863,11.325959639933144,14.408000000000001,16.917513100184976,11.898486899815028,0.04782373880173053,2.2118021667003633,0.06638867657401584,0.029258801029445204,2.269262906063306,2.1543414273374206,3129344,0.8258835881948471,5.649961519241333
15.290000000000001,17.698646923066974,12.881353076933028,16.520000000000003,19.118245561912886,13.92175443808712,0.07218169382681476,2.2087915033102035,0.08751316756254451,0.05685022009108501,2.250961649540281,2.166621357080126,3293184,1.081829881668091,6.063540315628051
17.504,19.901099080138327,15.106900919861678,17.526,19.474862232175482,15.577137767824519,0.07218169382681476,2.201450529694557,0.08751316756254451,0.05685022009108501,2.2574492866347677,2.1454517727543463,3457024,1.0931864798069,6.848356151580811
17.593,19.63175476700853,15.554245232991471,18.119999999999997,20.218361265368763,16.02163873463123,0.07218169382681476,2.191833370923996,0.08751316756254451,0.05685022009108501,2.277640316960371,2.1060264248876206,3620864,1.025158542394638,6.866317892074585
18.637999999999998,20.376860546449887,16.89913945355011,18.362,20.52396577216199,16.200034227838007,0.08478130180521168,2.2081606894731522,0.0911477338988866,0.07841486971153676,2.2838100394696434,2.132511339476661,3784704,1.3318073272705078,7.267119216918945
19.413,22.09482419259727,16.73117580740273,19.39,21.446117700911113,17.333882299088888,0.08478130180521168,2.1993125796318056,0.0911477338988866,0.07841486971153676,2.2546685101403745,2.1439566491232367,3948544,1.2997584760189056,7.526959466934204
20.031,22.20799540651789,17.854004593482106,19.532999999999994,22.03493545080603,17.031064549193957,0.08478130180521168,2.1826385617256165,0.0911477338988866,0.07841486971153676,2.251596713684628,2.113680409766605,4112384,1.2667832612991332,7.742555379867554
20.346,22.984181949752518,17.707818050247482,19.424,21.581800732227144,17.266199267772855,0.08841693854587898,2.1844038009643554,0.09915591892216896,0.077677958169589,2.276689144653334,2.092118457275377,4276224,1.5424622654914857,7.872616624832153
20.282,22.45335349494273,18.11064650505727,20.709,22.8682936345018,18.5497063654982,0.08841693854587898,2.1829485297203064,0.09915591892216896,0.077677958169589,2.284029178743265,2.081867880697348,4440064,1.5522436499595642,7.870201349258423
21.112000000000002,23.88864833927525,18.335351660724754,20.722,22.533484474126126,18.910515525873876,0.08841693854587898,2.1713326260447503,0.09915591892216896,0.077677958169589,2.2509626025801532,2.0917026495093474,4603904,1.5071361660957336,8.154287481307984
22.157999999999998,24.135163624994146,20.18083637500585,21.297,23.160620401262015,19.433379598737986,0.09320497339552572,2.16410061866045,0.1024234915657451,0.08398645522530634,2.2658339910423604,2.0623672462785394,4767744,1.7935664653778076,8.526668500900268
22.698,24.49605339186577,20.89994660813423,22.738999999999997,24.87160615210591,20.606393847894083,0.09320497339552572,2.1681440234184266,0.1024234915657451,0.08398645522530634,2.2629650895509505,2.0733229572859027,4931584,1.7796838760375977,8.735108661651612
23.443999999999996,25.34744004371033,21.540559956289663,22.186,23.95961889931293,20.41238110068707,0.09320497339552572,2.159274287521839,0.1024234915657451,0.08398645522530634,2.2579002474585654,2.060648327585113,5095424,1.7757961750030518,8.998018646240235
22.658000000000005,24.60865527451675,20.70734472548326,21.817,23.72694790504872,19.90705209495128,0.0959899015453326,2.1782661110162733,0.10262859884973505,0.08935120424093015,2.2681885144015848,2.088343707630962,5259264,2.008426105976105,8.697930955886841
23.747000000000003,26.219626336509425,21.274373663490582,22.528,25.302050468178255,19.753949531821743,0.0959899015453326,2.17244576215744,0.10262859884973505,0.08935120424093015,2.263065330349607,2.081826193965273,5423104,2.0644834876060485,9.071277809143066
24.502000000000002,26.303581527436382,22.700418472563623,23.571,26.000483278394814,21.14151672160519,0.0959899015453326,2.1757681727409364,0.10262859884973505,0.08935120424093015,2.2545141282339833,2.0970222172478894,5586944,2.061258006095886,9.377244567871093
24.715999999999998,26.789813877858858,22.642186122141137,23.79,25.710151035726096,21.869848964273903,0.0959899015453326,2.1825414806604386,0.10262859884973505,0.08935120424093015,2.2455026330559993,2.119580328264878,5750784,2.069110119342804,9.433785343170166
25.069000000000003,26.558318300431445,23.57968169956856,23.603,25.595927745805152,21.61007225419485,0.10367029228555107,2.182355210185051,0.11655646484972512,0.09078411972137701,2.244929936805315,2.119780483564787,5914624,2.295372724533081,9.584850025177001
25.685000000000002,27.307715316991864,24.06228468300814,25.026999999999997,26.775799874199443,23.278200125800552,0.10367029228555107,2.1921407997608187,0.11655646484972512,0.09078411972137701,2.2560598480616596,2.1282217514599777,6078464,2.257106339931488,9.78335428237915
26.159000000000002,27.404828639901975,24.91317136009803,24.564999999999998,26.04379849878203,23.086201501217964,0.10367029228555107,2.1861740797758102,0.11655646484972512,0.09078411972137701,2.252706263284689,2.1196418962669314,6242304,2.2362873554229736,9.975040531158447
26.53,27.59826962888589,25.46173037111411,24.838,26.14223004105871,23.533769958941292,0.09942906966258908,2.1985410004854202,0.11047422341344715,0.088383915911731,2.267043580711634,2.1300384202592064,6406144,2.545916509628296,10.087673664093018
26.786,28.21756697363414,25.354433026365864,24.669999999999998,26.448105733639032,22.891894266360964,0.09942906966258908,2.1890730798244475,0.11047422341344715,0.088383915911731,2.247701822501557,2.1304443371473383,6569984,2.576080298423767,10.180393314361572
27.195,28.68509563451478,25.70490436548522,25.523000000000003,26.61504441301625,24.430955586983757,0.09942906966258908,2.1830653965473177,0.11047422341344715,0.088383915911731,2.2369233965555333,2.129207396539102,6733824,2.593390393257141,10.341076183319093
26.852999999999998,28.40405802599387,25.301941974006127,25.152,26.84856594331019,23.45543405668981,0.09707108342305819,2.1948460817337034,0.1091234843268741,0.08501868251924227,2.2556362835959476,2.1340558798714593,6897664,2.727965521812439,10.2041841506958
27.517000000000003,28.963084713977715,26.07091528602229,25.895000000000003,27.072881572994504,24.717118427005502,0.09707108342305819,2.1872671395540237,0.1091234843268741,0.08501868251924227,2.2456015095912303,2.128932769516817,7061504,2.805406332015991,10.473965930938721
27.405,28.885913569388844,25.92408643061116,25.648000000000003,26.94354467310086,24.352455326899147,0.09707108342305819,2.1906073570251463,0.1091234843268741,0.08501868251924227,2.242907288668259,2.1383074253820338,7225344,2.833753252029419,10.433442497253418
27.796000000000003,28.890131619139126,26.70186838086088,26.346000000000004,27.7517965713431,24.940203428656908,0.09870965036273745,2.1865216106176377,0.11055665312296743,0.08686264760250746,2.2322190825971817,2.1408241386380937,7389184,3.0710304260253904,10.576168060302734
27.830000000000002,29.461042611337916,26.198957388662087,26.261000000000003,27.694104671683128,24.827895328316878,0.09870965036273745,2.181345582008362,0.11055665312296743,0.08686264760250746,2.2179532371509896,2.144737926865734,7553024,3.0896459341049196,10.578893566131592
28.338,30.113679025049294,26.56232097495071,26.292,27.501403158586914,25.08259684141309,0.09870965036273745,2.1834040135145187,0.11055665312296743,0.08686264760250746,2.2196399075371054,2.147168119491932,7716864,3.0503578424453734,10.742950916290283
27.339,28.578180777772154,26.099819222227843,25.758999999999997,27.227709978178126,24.290290021821868,0.08942035667235657,2.1860006362199784,0.10279088542904585,0.07604982791566728,2.2348506840754716,2.1371505883644852,7880704,3.315327453613281,10.401358509063721
27.836999999999996,29.128325288221365,26.545674711778627,26.208,26.85263633158549,25.563363668414507,0.08942035667235657,2.1892730712890627,0.10279088542904585,0.07604982791566728,2.2327440310075817,2.1458021115705437,8044544,3.290595459938049,10.575701808929443
28.275,29.542542898682328,27.00745710131767,26.551,27.676854786373447,25.42514521362655,0.08942035667235657,2.1927475214004515,0.10279088542904585,0.07604982791566728,2.215829066320269,2.169665976480634,8208384,3.389807200431824,10.746360969543456
28.385,29.552709296015067,27.217290703984936,26.439,27.99822063865253,24.87977936134747,0.08942035667235657,2.206398332118988,0.10279088542904585,0.07604982791566728,2.24062389854212,2.172172765695856,8372224,3.4235514879226683,10.815130138397217
29.012,30.191871179409006,27.832128820590995,26.651999999999997,28.270016069141462,25.033983930858533,0.08983393122525737,2.212234428524971,0.10230728710751812,0.07736057534299663,2.2539377901363715,2.1705310669135707,8536064,3.6238330841064452,11.002924537658691
28.996000000000002,30.47083694013949,27.521163059860516,26.373,27.886294749875255,24.859705250124748,0.08983393122525737,2.193930220603943,0.10230728710751812,0.07736057534299663,2.2382499438091537,2.1496104973987324,8699904,3.6436915159225465,11.003066730499267
28.764999999999997,29.55187038322712,27.978129616772875,26.014,26.983775231690313,25.044224768309686,0.08983393122525737,2.200064605474472,0.10230728710751812,0.07736057534299663,2.225045548967864,2.17508366198108,8863744,3.6774834394454956,10.949120235443115
28.391000000000002,29.42300242247778,27.358997577522224,26.018,26.6841951665991,25.3518048334009,0.08687091188294285,2.1978793293237686,0.10006801039554923,0.07367381337033647,2.223344511237133,2.172414147410404,9027584,3.8290867805480957,10.804102897644043
28.703999999999997,30.163501284685967,27.244498715314027,26.526,27.698435072829195,25.353564927170805,0.08687091188294285,2.211783829331398,0.10006801039554923,0.07367381337033647,2.238049399839798,2.1855182588229978,9191424,3.8891003847122194,10.909333801269531
29.083000000000006,30.380112562578905,27.785887437421106,27.118000000000002,28.49953393009365,25.736466069906353,0.08687091188294285,2.1996309608221054,0.10006801039554923,0.07367381337033647,2.2332252028020343,2.1660367188421765,9355264,3.8525057554244997,11.030332946777344
29.225,30.439835379794317,28.010164620205686,26.919000000000004,28.358503039246536,25.479496960753472,0.08572326642200397,2.2050458639860153,0.10006603953815546,0.07138049330585247,2.2452111184027643,2.1648806095692663,9519104,4.160900521278381,11.1156795501709
29.734,30.688769082029786,28.779230917970217,27.289000000000005,28.650216000493682,25.927783999506328,0.08572326642200397,2.189520850777626,0.10006603953815546,0.07138049330585247,2.231100246570598,2.1479414549846543,9682944,4.192911911010742,11.315653324127197
29.133999999999997,30.187045108245602,28.08095489175439,27.089,27.908065931412118,26.26993406858788,0.08572326642200397,2.1853616654872896,0.10006603953815546,0.07138049330585247,2.2225351701636407,2.1481881608109386,9846784,4.154963898658752,11.063310909271241
29.089999999999996,29.782979076163194,28.3970209238368,26.589,27.38769205580123,25.790307944198766,0.08047382022195958,2.1996355831623076,0.09537908743394682,0.06556855300997233,2.2394476232096823,2.159823543114933,10010624,4.464802551269531,11.086324787139892
29.48,30.09305790917335,28.86694209082665,27.375,28.43112735974408,26.31887264025592,0.08047382022195958,2.196918138861656,0.09537908743394682,0.06556855300997233,2.230481724646389,2.1633545530769234,10174464,4.487598276138305,11.187193965911865
29.889,30.766626913899067,29.01137308610093,27.487000000000002,28.924845958369673,26.04915404163033,0.08047382022195958,2.1991004019975664,0.09537908743394682,0.06556855300997233,2.235138869861463,2.16306193413367,10338304,4.4581362247467045,11.347940635681152
29.186,30.34538086925738,28.02661913074262,26.95,28.51053196058267,25.389468039417327,0.07789943951402162,2.209166818857193,0.09179221968013168,0.06400665934791155,2.2521854581791603,2.1661481795352255,10502144,4.729777002334595,11.10700855255127
29.294,30.794274641524012,27.79372535847599,27.183999999999997,28.666991571115624,25.70100842888437,0.07789943951402162,2.2004626989364624,0.09179221968013168,0.06400665934791155,2.238759336464701,2.162166061408224,10665984,4.6984210968017575,11.143822193145752
29.857,30.96441184750751,28.74958815249249,26.935000000000002,27.884813139517455,25.98518686048255,0.07789943951402162,2.1997477650642394,0.09179221968013168,0.06400665934791155,2.2380272929047504,2.1614682372237284,10829824,4.733471965789795,11.348795509338379
29.820999999999998,31.280804438957492,28.361195561042503,27.027000000000005,28.34294870720709,25.71105129279292,0.07789943951402162,2.205721375346184,0.09179221968013168,0.06400665934791155,2.2606176755677447,2.150825075124623,10993664,4.76196322441101,11.357133388519287
29.627999999999997,30.36606232799134,28.889937672008653,27.261000000000003,28.36131313724776,26.160686862752247,0.07804619452214558,2.203518271446228,0.08977316743099249,0.06631922161329866,2.2368898526981074,2.1701466901943487,11157504,4.97516393661499,11.25879545211792
29.444,30.334855768348614,28.553144231651384,27.146000000000004,28.408800063351286,25.883199936648722,0.07804619452214558,2.2094641119241714,0.08977316743099249,0.06631922161329866,2.2389777701534146,2.179950453694928,11321344,5.125067043304443,11.247836875915528
30.034000000000002,31.020764409573026,29.04723559042698,27.369999999999997,28.312814934120155,26.42718506587984,0.07804619452214558,2.203873407840729,0.08977316743099249,0.06631922161329866,2.2301674949908348,2.177579320690623,11485184,5.117521667480469,11.424976921081543
29.766000000000002,30.602435293373016,28.929564706626987,26.835,28.43615739388731,25.23384260611269,0.07617538571506276,2.2056337535381316,0.08670828263894673,0.06564248879117879,2.233526086098767,2.177741420977496,11649024,5.358959531784057,11.335951614379884
29.377,30.73883736180206,28.01516263819794,27.391000000000002,28.662034617939263,26.11996538206074,0.07617538571506276,2.2078074365854263,0.08670828263894673,0.06564248879117879,2.2437002156166317,2.171914657554221,11812864,5.4145063877105715,11.215896224975586
29.943,30.90333379613549,28.98266620386451,26.999000000000002,28.369448466743645,25.62855153325636,0.07617538571506276,2.2131576389074326,0.08670828263894673,0.06564248879117879,2.2591006243966305,2.1672146534182346,11976704,5.42136173248291,11.408417510986329
29.919,30.613066999647728,29.224933000352273,27.293,28.31092976182053,26.27507023817947,0.07247155725599438,2.216998729109764,0.08674918505363137,0.0581939294583574,2.243495134816623,2.190502323402905,12140544,5.811046075820923,11.415613174438477
30.404000000000003,31.30817033793418,29.499829662065828,27.805,28.746299633485535,26.863700366514465,0.07247155725599438,2.2088094145059585,0.08674918505363137,0.0581939294583574,2.23995669968089,2.177662129331027,12304384,5.885270738601685,11.583384704589843
29.857000000000006,30.73704602152388,28.976953978476132,27.488,28.70358874624603,26.27241125375397,0.07247155725599438,2.2082768768072127,0.08674918505363137,0.0581939294583574,2.2363088105803293,2.180244943034096,12468224,5.808884334564209,11.360302543640136
30.058999999999997,31.110755199654367,29.007244800345628,27.122000000000003,28.99829315406735,25.245706845932656,0.07118722131761684,2.2075285822153092,0.08540253936873093,0.056971903266502755,2.238759191758847,2.1762979726717715,12632064,6.2039600849151615,11.445145797729491
30.215999999999998,31.07723399839997,29.354766001600026,27.736,28.86808833577597,26.603911664224032,0.07118722131761684,2.216984549164772,0.08540253936873093,0.056971903266502755,2.252594972094702,2.181374126234842,12795904,6.19140214920044,11.49005479812622
30.490000000000002,31.59144450609189,29.388555493908115,27.04,27.92124911347473,26.15875088652527,0.07118722131761684,2.2177235752344133,0.08540253936873093,0.056971903266502755,2.255389775095512,2.180057375373315,12959744,6.2834672927856445,11.619359493255615
29.983000000000004,31.103428935720604,28.862571064279404,27.645000000000003,28.72751789823541,26.562482101764598,0.06965809948818177,2.218333414196968,0.0817453017061916,0.05757089727017196,2.25422469961156,2.1824421287823763,13123584,6.545791912078857,11.402962970733643
30.272,31.35270162394622,29.191298376053776,28.173999999999996,29.490117016074176,26.857882983925816,0.06965809948818177,2.2165369749069215,0.0817453017061916,0.05757089727017196,2.248207112543717,2.184866837270126,13287424,6.691640138626099,11.553332710266114
30.197999999999997,31.053392307657717,29.342607692342277,28.083999999999996,29.072192288980233,27.09580771101976,0.06965809948818177,2.2258616507053377,0.0817453017061916,0.05757089727017196,2.2448980320784444,2.206825269332231,13451264,6.647184753417969,11.508696746826171
30.07,30.784114836703456,29.355885163296545,27.352999999999998,28.93929789131802,25.766702108681976,0.06965809948818177,2.2259828239679336,0.0817453017061916,0.05757089727017196,2.251715157453975,2.200250490481892,13615104,6.762872505187988,11.506859970092773
30.037,31.332098837927052,28.741901162072946,27.746,28.729333107344605,26.762666892655393,0.06866921469151441,2.2277511656284332,0.08032538799860589,0.05701304138442292,2.2595714864420473,2.195930844814819,13778944,7.119622755050659,11.466092014312744
30.302000000000003,31.25218734994737,29.351812650052636,27.517000000000003,28.613348940803068,26.42065105919694,0.06866921469151441,2.2147422999143602,0.08032538799860589,0.05701304138442292,2.2386658919666402,2.19081870786208,13942784,7.160219430923462,11.578451156616211
30.489000000000004,31.459468443587944,29.518531556412064,27.222999999999995,28.14109640016721,26.30490359983278,0.06866921469151441,2.2214787185192106,0.08032538799860589,0.05701304138442292,2.2586380305070555,2.184319406531366,14106624,7.213629484176636,11.660642719268798
30.459000000000003,31.300777286460026,29.61722271353998,27.838,28.789953780390626,26.886046219609376,0.06773389325527805,2.225707855820656,0.07866326814258451,0.05680451836797159,2.2704275315498363,2.1809881800914757,14270464,7.522078561782837,11.619841480255127
29.990999999999996,30.940752072911657,29.041247927088335,27.482000000000006,28.75636886339867,26.207631136601343,0.06773389325527805,2.224797084927559,0.07866326814258451,0.05680451836797159,2.2664704908233997,2.183123679031718,14434304,7.561933135986328,11.470338344573975
30.417999999999996,31.288376929841316,29.547623070158675,27.897,29.10157502879646,26.692424971203536,0.06773389325527805,2.216550427675247,0.07866326814258451,0.05680451836797159,2.257310618426847,2.175790236923647,14598144,7.516398572921753,11.58821897506714
30.724,31.507162818320687,29.940837181679314,28.441999999999997,29.24397007425464,27.640029925745353,0.06331208194104265,2.207281878590584,0.07664561136721533,0.049978552514869976,2.2368481819359904,2.1777155752451773,14761984,7.989515066146851,11.711607933044434
30.544999999999998,31.187561281124218,29.90243871887578,28.033000000000005,28.975995758208917,27.090004241791092,0.06331208194104265,2.2106616348028183,0.07664561136721533,0.049978552514869976,2.244517137155939,2.1768061324496975,14925824,7.995893383026123,11.655532550811767
30.609,31.272663318257084,29.94533668174292,27.619999999999997,28.745219978493093,26.4947800215069,0.06331208194104265,2.201107755303383,0.07664561136721533,0.049978552514869976,2.2524159071368475,2.1497996034699183,15089664,7.935309505462646,11.674457931518555
30.909,31.528523203762376,30.289476796237622,27.812,29.27744054809467,26.346559451905332,0.05896476472783735,2.20383540391922,0.06574600944273892,0.052183520012935775,2.25079050309695,2.15688030474149,15253504,8.508427906036378,11.80179443359375
30.907999999999998,31.569706883748385,30.24629311625161,28.044,29.224755690225543,26.86324430977446,0.05896476472783735,2.216317191720009,0.06574600944273892,0.052183520012935775,2.250808728375235,2.1818256550647828,15417344,8.491526889801026,11.780976104736329
30.552999999999997,31.45061962991013,29.655380370089865,27.703000000000003,28.714613068322077,26.69138693167793,0.05896476472783735,2.2215508788824083,0.06574600944273892,0.052183520012935775,2.251894598706109,2.1912071590587074,15581184,8.452543544769288,11.658202075958252
30.188,31.4043289028877,28.9716710971123,27.512,28.457228014819705,26.566771985180296,0.06001902322846029,2.2312436282634733,0.06959877614572718,0.0504392703111934,2.261598672773231,2.2008885837537155,15745024,8.818158054351807,11.550796794891358
30.22,31.183244517243672,29.256755482756326,28.137,29.12417830203059,27.14982169796941,0.06001902322846029,2.2303549528121946,0.06959877614572718,0.0504392703111934,2.2633202233770535,2.1973896822473358,15908864,8.77673406600952,11.533815383911133
30.580000000000002,31.14755616462162,30.012443835378384,28.344,29.26006986633117,27.427930133668834,0.06001902322846029,2.239600732922554,0.06959877614572718,0.0504392703111934,2.267251907450001,2.211949558395107,16072704,8.861246585845947,11.687275218963624
30.668,31.602813350353962,29.733186649646036,28.168999999999993,29.680565082952096,26.65743491704789,0.06001902322846029,2.2431225717067718,0.06959877614572718,0.0504392703111934,2.2757467970932206,2.210498346320323,16236544,8.884187984466553,11.703811073303223
30.425,30.98913207673381,29.86086792326619,28.319,29.33235531774398,27.30564468225602,0.06430713476640142,2.241653490066528,0.07492132475217474,0.053692944780628096,2.2680240964327045,2.2152828837003518,16400384,9.203776454925537,11.610388660430909
30.625,31.29637545382595,29.95362454617405,28.129,29.321371167044894,26.93662883295511,0.06430713476640142,2.231375053524971,0.07492132475217474,0.053692944780628096,2.2624779056251776,2.2002722014247644,16564224,9.199788284301757,11.682162189483643
30.718999999999994,31.462618853983674,29.975381146016314,28.290000000000003,29.313083574298798,27.266916425701208,0.06430713476640142,2.236914387345314,0.07492132475217474,0.053692944780628096,2.2722154793535263,2.201613295337102,16728064,9.283269786834717,11.728077220916749
30.629,31.468433737706558,29.789566262293445,28.203000000000003,29.31014091244069,27.095859087559315,0.056286474631330394,2.229901373386383,0.06875716942555218,0.0438157798371086,2.2725336206571627,2.1872691261156034,16891904,9.54358081817627,11.705758476257325
30.391000000000002,31.30489769668164,29.477102303318365,28.165999999999997,29.013787709276322,27.31821229072367,0.056286474631330394,2.229898679256439,0.06875716942555218,0.0438157798371086,2.2720948069390774,2.1877025515738007,17055744,9.532133483886719,11.605221176147461
30.467999999999996,31.262138526958612,29.67386147304138,28.331,29.063399481157653,27.598600518842346,0.056286474631330394,2.237056574225426,0.06875716942555218,0.0438157798371086,2.2678063216390325,2.206306826811819,17219584,9.527563095092773,11.643592357635498
30.831,31.506728495773263,30.155271504226736,28.70199999999999,29.50963605664927,27.89436394335071,0.05789155573368886,2.2380262464284897,0.06892663956238639,0.04685647190499133,2.264142126015321,2.2119103668416584,17383424,9.932962894439697,11.792162990570068
30.79,31.513988950191923,30.066011049808075,28.320999999999998,29.483845217559068,27.158154782440928,0.05789155573368886,2.2292496621608735,0.06892663956238639,0.04685647190499133,2.267933207005426,2.190566117316321,17547264,9.905733394622803,11.76689977645874
30.634999999999998,31.3422658623177,29.927734137682297,28.401,29.635272660314566,27.166727339685433,0.05789155573368886,2.2337933450937273,0.06892663956238639,0.04685647190499133,2.266604256214951,2.2009824339725035,17711104,9.828886032104492,11.695586585998536
30.907,31.52612922722159,30.287870772778412,28.463,29.423458744559078,27.502541255440924,0.05524661386424057,2.2322310537099836,0.0676106468945014,0.042882580833979736,2.2609211936772216,2.2035409137427457,17874944,10.266948795318603,11.820660018920899
30.860999999999997,31.826209303726397,29.895790696273597,28.181999999999995,29.19179007719426,27.17220992280573,0.05524661386424057,2.2313793510198594,0.0676106468945014,0.042882580833979736,2.2700055726451485,2.1927531293945703,18038784,10.161199283599853,11.792333602905273
31.047000000000004,31.519060377494238,30.57493962250577,28.432,29.689845777510104,27.174154222489893,0.05524661386424057,2.2396790087223053,0.0676106468945014,0.042882580833979736,2.266613760955099,2.2127442564895117,18202624,10.148137187957763,11.851731395721435
30.534,31.495459307511243,29.572540692488754,28.678999999999995,30.120980929138796,27.237019070861194,0.04917224508616675,2.2344356000423433,0.06192272530151646,0.03642176487081704,2.2604479802962487,2.208423219788438,18366464,10.42226676940918,11.68602113723755
31.112000000000002,31.63074463852651,30.593255361473492,28.543,29.714648838176352,27.371351161823647,0.04917224508616675,2.248206466436386,0.06192272530151646,0.03642176487081704,2.2691748290974725,2.2272381037752997,18530304,10.425181198120118,11.884420394897461
31.415000000000003,31.99919602874378,30.830803971256227,28.661,29.518548249371428,27.803451750628575,0.04917224508616675,2.24488745033741,0.06192272530151646,0.03642176487081704,2.278049409303307,2.2117254913715128,18694144,10.493614959716798,12.011193180084229
30.721999999999998,31.40436060847619,30.039639391523806,28.454,29.754931973625062,27.15306802637494,0.04917224508616675,2.251050442457199,0.06192272530151646,0.03642176487081704,2.2792843780196055,2.2228165068947927,18857984,10.374271488189697,11.75213451385498
31.348999999999997,31.84798797580703,30.850012024192964,29.281,30.019734729114585,28.542265270885412,0.052937470468691517,2.2543273717164993,0.0637622612669081,0.04211267967047494,2.2802266065697716,2.228428136863227,19021824,10.684753036499023,11.986248874664307
30.913,31.748093407949074,30.077906592050926,28.418,28.918735459099913,27.917264540900085,0.052937470468691517,2.2457296162843705,0.0637622612669081,0.04211267967047494,2.2751484010439986,2.2163108315247424,19185664,10.582546424865722,11.831581401824952
31.296000000000003,31.754872531319975,30.83712746868003,28.609999999999996,29.27834123021103,27.941658769788962,0.052937470468691517,2.251748278737068,0.0637622612669081,0.04211267967047494,2.2801669720296895,2.223329585444447,19349504,10.596701717376709,11.963793849945068
31.026999999999997,31.86007922792493,30.193920772075064,28.764999999999997,29.526501805644607,28.003498194355387,0.05172426096448054,2.2617327988147737,0.05898130152894942,0.04446722040001166,2.2820431504994714,2.241422447130076,19513344,10.760085010528565,11.86220932006836
31.216999999999995,31.781571518941572,30.65242848105842,28.427999999999997,29.276855700340167,27.579144299659827,0.05172426096448054,2.2563417583703993,0.05898130152894942,0.04446722040001166,2.2752367966360985,2.2374467201047,19677184,10.845232009887695,11.944364929199219
31.417999999999996,32.34559689520825,30.49040310479174,28.718999999999994,29.757695816878062,27.680304183121926,0.05172426096448054,2.258797416090965,0.05898130152894942,0.04446722040001166,2.277896758602229,2.239698073579701,19841024,10.812063121795655,12.032867813110352
31.426,32.03365450710087,30.81834549289913,28.474999999999994,29.651870851028264,27.298129148971725,0.04892680057368272,2.252679577469826,0.05538429089240114,0.042469310254964296,2.2746371460231836,2.230722008916468,20004864,10.976793098449708,12.022945022583007
31.535999999999994,32.31167003293926,30.76032996706073,28.750999999999998,29.71715164441199,27.784848355588004,0.04892680057368272,2.2444356799125673,0.05538429089240114,0.042469310254964296,2.267815279285966,2.2210560805391686,20168704,11.0437837600708,12.074314403533936
31.404000000000007,32.328447943369454,30.47955205663056,28.706,29.9674293480017,27.444570651998298,0.04892680057368272,2.2418276488780977,0.05538429089240114,0.042469310254964296,2.2662535397803176,2.217401757975878,20332544,11.066774845123291,12.052879047393798
31.197000000000003,31.966182033071497,30.427817966928508,28.784,30.043167979262495,27.524832020737502,0.047114603337013214,2.2434177964925768,0.05832168869366379,0.03590751798036264,2.268480328056922,2.2183552649282317,20496384,11.084453582763672,11.944794273376464
31.526,32.0926427445931,30.9593572554069,28.895999999999994,29.676117939801408,28.11588206019858,0.047114603337013214,2.249034735560417,0.05832168869366379,0.03590751798036264,2.2722493860114565,2.2258200851093775,20660224,11.099873542785645,12.078677463531495
30.75,31.87703149911615,29.62296850088385,28.032,28.545377054415173,27.518622945584827,0.047114603337013214,2.2503375083208086,0.05832168869366379,0.03590751798036264,2.2767874332125,2.223887583429117,20824064,10.989107227325439,11.75652904510498
31.539000000000005,32.129261806319874,30.948738193680132,28.730999999999995,29.476163740395354,27.985836259604636,0.047469671955362426,2.2464252948760985,0.05599751493590675,0.0389418289748181,2.2743384465242795,2.2185121432279176,20987904,11.26001615524292,12.062150573730468
31.594,32.342534568340035,30.845465431659967,28.993000000000006,29.769994851977803,28.21600514802221,0.047469671955362426,2.240939995646477,0.05599751493590675,0.0389418289748181,2.2660103706774217,2.215869620615532,21151744,11.275358772277832,12.085411643981933
31.487000000000002,32.21834191729997,30.75565808270003,28.808999999999997,29.686752242947858,27.931247757052137,0.047469671955362426,2.235395595431328,0.05599751493590675,0.0389418289748181,2.2572546742678634,2.2135365165947922,21315584,11.25766544342041,12.039251899719238
31.410000000000004,32.13056921943697,30.689430780563036,28.851999999999993,29.503456828961053,28.200543171038934,0.047469671955362426,2.239743822813034,0.05599751493590675,0.0389418289748181,2.2682550218238986,2.2112326238021693,21479424,11.230558967590332,12.023561000823975
31.55,32.132013745542146,30.967986254457852,28.805,29.532286051014317,28.077713948985682,0.04372115018043885,2.2428411692380905,0.05128816240893469,0.03615413795194301,2.2686002917838968,2.2170820466922843,21643264,11.324846076965333,12.09366979598999
30.945000000000004,31.93742380060134,29.952576199398667,28.895000000000003,29.81864766009556,27.971352339904445,0.04372115018043885,2.2385270833969115,0.05128816240893469,0.03615413795194301,2.266060188982031,2.210993977811792,21807104,11.153778266906738,11.862520027160645
31.772000000000002,32.20034098566446,31.343659014335543,28.512,29.509615156260168,27.514384843739833,0.04372115018043885,2.2414682775735857,0.05128816240893469,0.03615413795194301,2.264466607329137,2.2184699478180345,21970944,11.33826379776001,12.157246208190918
31.441999999999997,32.04449149371588,30.83950850628411,29.012000000000008,29.802162008704553,28.221837991295462,0.04645780360078028,2.242933115363121,0.056755417528526066,0.03616018967303449,2.2686393518233343,2.217226878902908,22134784,11.476898193359375,12.052831268310547
31.437,32.13791440276256,30.736085597237437,28.558999999999997,29.414995911205185,27.70300408879481,0.04645780360078028,2.2377949655056,0.056755417528526066,0.03616018967303449,2.2678067082681923,2.2077832227430076,22298624,11.429651355743408,12.051200103759765
31.371999999999996,31.889953665881414,30.85404633411858,28.9,29.745162706228804,28.054837293771193,0.04645780360078028,2.227982372045517,0.056755417528526066,0.03616018967303449,2.251912161845147,2.204052582245887,22462464,11.346895027160645,12.002193164825439
31.75,32.52806169421197,30.971938305788033,28.99,29.914326782041933,28.065673217958064,0.04924780886693341,2.241898995637894,0.05979426122140853,0.03870135651245829,2.278865910473741,2.2049320808020467,22626304,11.507141590118408,12.17155818939209
31.451,32.186125159411645,30.715874840588352,28.764,29.487217809515226,28.040782190484773,0.04924780886693341,2.2378048449754715,0.05979426122140853,0.03870135651245829,2.2706842753009475,2.2049254146499955,22790144,11.472085094451904,12.057301807403565
31.76,32.47570943824991,31.044290561750092,28.953000000000003,30.063477825082522,27.842522174917484,0.04924780886693341,2.254342350363731,0.05979426122140853,0.03870135651245829,2.283243090173981,2.2254416105534816,22953984,11.488474273681641,12.179141998291016
31.421000000000003,32.02024035244633,30.821759647553673,28.534000000000002,29.4917598864016,27.576240113598406,0.04629667574617234,2.254919174313545,0.05415995917531534,0.038433392317029344,2.281156027347443,2.228682321279647,23117824,11.628752517700196,12.049627590179444
31.285000000000004,31.97222994696099,30.597770053039017,29.101999999999997,29.89948103425724,28.304518965742755,0.04629667574617234,2.246538668870926,0.05415995917531534,0.038433392317029344,2.2694163931994815,2.2236609445423703,23281664,11.545482063293457,11.995282077789307
31.439,31.905164134184517,30.972835865815483,28.76,29.78897035914549,27.731029640854512,0.04629667574617234,2.2442956417798996,0.05415995917531534,0.038433392317029344,2.2687073351578415,2.2198839484019577,23445504,11.533044242858887,12.052779006958009
31.306,32.22525186972886,30.386748130271144,28.97,29.786100484009168,28.15389951599083,0.04634112432739431,2.2464432388544084,0.054043587901252604,0.03863866075353602,2.2753631831064265,2.2175232946023904,23609344,11.624293804168701,12.004382514953614
31.743999999999993,32.28984246811694,31.198157531883048,29.090000000000003,29.67058591095548,28.509414089044526,0.04634112432739431,2.241268315911293,0.054043587901252604,0.03863866075353602,2.2680874523636185,2.2144491794589674,23773184,11.61361484527588,12.161887073516846
31.758999999999997,32.27592262477086,31.242077375229133,29.27,30.36959992724627,28.17040007275373,0.04634112432739431,2.2418715387582777,0.054043587901252604,0.03863866075353602,2.2679610883303436,2.215781989186212,23937024,11.646988677978516,12.176378440856933
31.73,32.2230922834521,31.236907716547908,29.107,29.872154232818456,28.341845767181542,0.04634112432739431,2.2392042905092238,0.054043587901252604,0.03863866075353602,2.264006016171743,2.2144025648467047,24100864,11.632978439331055,12.171065521240234
31.637,31.967486005755163,31.30651399424484,28.762,30.14696786966341,27.37703213033659,0.040680118344501616,2.2419275760650637,0.04942438995089049,0.03193584673811274,2.267683330111632,2.216171822018495,24264704,11.672164630889892,12.110518264770509
31.839,32.395011690524576,31.28298830947542,28.493999999999993,29.168836276440434,27.81916372355955,0.040680118344501616,2.23640054166317,0.04942438995089049,0.03193584673811274,2.2535716456791985,2.2192294376471415,24428544,11.759007263183594,12.219357967376709
31.675999999999995,32.22642165655068,31.125578343449313,28.712999999999994,29.53121818606041,27.894781813939577,0.040680118344501616,2.230519139766693,0.04942438995089049,0.03193584673811274,2.252748134117479,2.208290145415907,24592384,11.717063903808594,12.166093921661377
31.594,32.108629964149,31.079370035851003,29.332,29.80011964282649,28.86388035717351,0.03951474225728661,2.243708458542824,0.04648467007521395,0.03254481443935926,2.2730179809449176,2.2143989361407304,24756224,11.777225494384766,12.116267871856689
31.595,32.09090825764449,31.099091742355505,29.163,29.557209335252224,28.768790664747776,0.03951474225728661,2.2524542182683946,0.04648467007521395,0.03254481443935926,2.2767335332220697,2.2281749033147196,24920064,11.719852924346924,12.098459243774414


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-fruitbot-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
-2.28,-1.9177017802969492,-2.6422982197030507,-2.4659999999999997,-2.116480329595028,-2.8155196704049716,0.6031375374644995,2.707593929767609,0.8150479158996493,0.3912271590293497,2.707847535641509,2.7073403238937086,16384,-0.27984180115163326,-1.002214527130127
-2.2119999999999997,-1.8287559524271768,-2.5952440475728227,-2.479,-2.1391338498761607,-2.8188661501238395,0.16036571813747283,2.7032375037670135,0.18224710244113956,0.1384843338338061,2.711768991453911,2.694706016080116,180224,-1.10467649102211,-0.9340289115905762
-2.325,-1.9424232103224244,-2.7075767896775758,-2.165,-1.8408626834195112,-2.489137316580489,0.1424970916472375,2.686139318346977,0.1670591433465818,0.1179350399478932,2.71681725631185,2.6554613803821043,344064,-1.26097412109375,-0.9953837633132935
-1.8490000000000002,-1.5994624276787164,-2.098537572321284,-2.0029999999999997,-1.4242418467096982,-2.581758153290301,0.10595158473588522,2.6651357263326645,0.13467436836539293,0.07722880110637749,2.703369944097124,2.626901508568205,507904,-1.0071971118450165,-0.8046967685222626
0.366,0.6326158284873574,0.09938417151264256,0.22000000000000003,0.49723636125155013,-0.05723636125155007,0.03985556673724201,2.629645198583603,0.045376719738131926,0.0343344137363521,2.6596660479542322,2.5996243492129736,671744,-0.21149277761578555,0.16423167213797568
2.38,2.697175030543074,2.062824969456926,2.042,2.2952113741521103,1.7887886258478893,0.040385069558396866,2.523721894621849,0.05377719268146984,0.026992946435323892,2.558682001980834,2.4887617872628645,835584,0.7592748671770095,1.0987915337085723
3.9929999999999994,4.73259515952986,3.2534048404701386,3.629,4.470254420493586,2.7877455795064137,0.0658866167766973,2.461271533370018,0.0879141320267696,0.04385910152662499,2.4855858827322357,2.4369571840078,999424,1.28782120347023,1.7331091046333313
7.913000000000001,9.78015853638624,6.045841463613763,6.9590000000000005,8.315041666026527,5.602958333973473,0.14675417393445966,2.3989338010549544,0.1794623942351494,0.11404595363376993,2.4296589452341895,2.3682086568757192,1163264,1.450372087955475,3.103430914878845
11.379,13.803048060579657,8.954951939420342,10.834,12.90281221960815,8.76518778039185,0.24312472268939014,2.343531036376953,0.26694266424449664,0.21930678113428362,2.387009614497341,2.300052458256565,1327104,2.638276553153992,4.228576612472534
13.998999999999999,16.11830389515048,11.879696104849518,14.174000000000001,16.670398205415154,11.677601794584847,0.28403166607022284,2.330539348721504,0.3255628027569059,0.24250052938353978,2.3702904802065605,2.2907882172364475,1490944,3.8983447313308717,5.040252304077148
15.963,18.139258486485463,13.786741513514535,16.229,18.12176755044036,14.33623244955964,0.2526428943499922,2.332131323218346,0.28134042914366103,0.2239453595563234,2.3669248805902794,2.2973377658464122,1654784,3.3363759756088256,5.688605833053589
17.979,19.419794572449522,16.538205427550476,18.201,20.48810493856316,15.91389506143684,0.24154694397002457,2.3223279267549515,0.26730387690146057,0.21579001103858858,2.349128963014878,2.295526890495025,1818624,4.288481855392456,6.324891090393066
20.198,21.245891215728044,19.150108784271957,19.436,20.938193063490843,17.933806936509157,0.2475602276623249,2.3072145998477938,0.29693129681649555,0.19818915850815425,2.3369169108877026,2.277512288807885,1982464,5.506761980056763,7.081152725219726
20.438,22.222297060469472,18.653702939530525,20.571000000000005,22.59212072870475,18.54987927129526,0.2054696567356586,2.3089662909507753,0.238285824937552,0.1726534885337652,2.337726080823723,2.280206501077828,2146304,5.005844926834106,7.189600038528442
22.044000000000004,23.460525326282596,20.627474673717412,21.634999999999998,22.905796994015958,20.364203005984038,0.21607961244881152,2.266221058368683,0.2532470478783623,0.1789121770192608,2.3059329932530273,2.226509123484339,2310144,6.023662757873535,7.7376843929290775
23.241999999999997,24.620990935430683,21.86300906456931,22.389999999999997,24.013095807400163,20.76690419259983,0.19038593769073484,2.264806443452835,0.2197464612357397,0.16102541414572996,2.278719739370631,2.250893147535039,2473984,6.9327363014221195,8.20061960220337
22.935,24.330229371823858,21.53977062817614,22.581,24.01948844277596,21.14251155722404,0.1618854378350079,2.2705819815397263,0.18425970837314187,0.1395111672968739,2.3007235040418763,2.2404404590375764,2637824,6.249361896514893,8.109143257141113
23.151000000000003,24.615803399777597,21.68619660022241,23.678999999999995,24.934622952959998,22.423377047039992,0.16310760546475647,2.251459637284279,0.1853475664086923,0.14086764452082065,2.283696374359528,2.2192229002090293,2801664,7.101831388473511,8.226522874832153
24.885,26.415178094209953,23.35482190579005,24.109,25.456252389123883,22.76174761087612,0.15631839148700236,2.242971956729889,0.1852532510388018,0.1273835319352029,2.2786295010002826,2.2073144124594952,2965504,7.793780040740967,8.830966186523437
25.689999999999998,26.941503096280627,24.43849690371937,24.577,25.41290729151025,23.741092708489752,0.16009144987910984,2.248660224676132,0.1875037026442269,0.1326791971139928,2.2888881948250717,2.2084322545271924,3129344,8.252981328964234,9.144645595550537
26.252,27.329198217599714,25.174801782400284,25.362,26.188943770760744,24.535056229239252,0.1239770513027906,2.23623811006546,0.1506050094912774,0.09734909311430383,2.2890278107098014,2.1834484094211186,3293184,7.926903009414673,9.37840518951416
25.929000000000002,26.983793344688905,24.8742066553111,25.298000000000002,26.57449363492342,24.021506365076583,0.15597279239445921,2.2087878972291946,0.19755382064584998,0.11439176414306845,2.2646265592385113,2.152949235219878,3457024,8.504806900024414,9.294067478179931
26.517000000000003,27.44489061855372,25.589109381446285,25.803000000000004,27.022082031694346,24.583917968305663,0.13466691263020036,2.1939244389534,0.17152862685904444,0.09780519840135629,2.2337772851815965,2.154071592725203,3620864,8.868256950378418,9.539214706420898
26.393,27.569410217568684,25.216589782431317,25.405,26.368942425666596,24.441057574333406,0.12092860173434017,2.219665116071701,0.1347887506451648,0.10706845282351554,2.2622663658071938,2.1770638663362085,3784704,8.564457178115845,9.484506225585937
27.160999999999994,28.377202696921852,25.944797303078136,25.445,26.426338371816776,24.463661628183225,0.1298821613192558,2.1991429567337035,0.16223911903030533,0.0975252036082063,2.233669428270991,2.164616485196416,3948544,9.0048677444458,9.778971862792968
27.411,28.501783663244,26.320216336756,26.250999999999998,27.12422906502246,25.377770934977537,0.12078083562664683,2.186937990784645,0.1371508188479586,0.10441085240533507,2.220482491943782,2.1533934896255076,4112384,9.32260856628418,9.906071186065674
27.012999999999998,27.776479534761737,26.24952046523826,26.258,27.578430232916528,24.93756976708347,0.10777829382568593,2.1876161694526672,0.1535186301472336,0.06203795750413825,2.2346387334005864,2.140593605504748,4276224,9.133696937561036,9.777448272705078
27.369999999999997,28.561687878599088,26.178312121400907,25.778000000000002,27.13829261557946,24.417707384420545,0.10535982428118582,2.1872538685798646,0.15261249824174167,0.05810715032062996,2.218722738299203,2.155784998860526,4440064,9.425002288818359,9.907104110717773
28.49,29.46084499277691,27.519155007223087,26.762999999999998,28.182521398218427,25.34347860178157,0.09379649194888767,2.1898346155881883,0.11283832789483582,0.07475465600293953,2.2207861914510736,2.158883039725303,4603904,9.697789478302003,10.304247283935547
28.378999999999998,29.27163038263326,27.486369617366737,26.49,27.724884609993985,25.25511539000601,0.11107465759851036,2.1946145564317705,0.16045883533418237,0.061690479862838335,2.233303809250806,2.155925303612735,4767744,9.552827548980712,10.311847686767578
28.020999999999997,29.089657569102467,26.952342430897527,26.543,27.38581729930039,25.70018270069961,0.11343841329216955,2.20047632753849,0.14117657453956664,0.08570025204477247,2.2358056633422163,2.165146991734764,4931584,9.81102180480957,10.196630382537842
28.687,29.25137664728442,28.122623352715582,26.516,27.48144497512805,25.550555024871947,0.09707465879619118,2.196959364414215,0.1307212274979978,0.06342809009438453,2.2269047092286454,2.1670140195997845,5095424,10.086230278015137,10.435564327239991
28.008999999999997,29.029376891153458,26.988623108846536,26.568999999999996,27.361596366380766,25.776403633619225,0.08675735224969681,2.1955466330051423,0.11166071225200594,0.06185399224738768,2.2325369112369216,2.158556354773363,5259264,9.908615779876708,10.193621253967285
28.266000000000002,29.003267929588695,27.52873207041131,26.826,27.786022916393147,25.865977083606854,0.1037905838806182,2.188547194004059,0.1411658287680052,0.06641533899323118,2.214701708009342,2.1623926799987756,5423104,10.161930084228516,10.297805881500244
28.655,29.444939871129442,27.86506012887056,26.776999999999997,27.836254926823564,25.71774507317643,0.0853257824666798,2.1816176205873488,0.10387510437537707,0.06677646055798252,2.1970450662545047,2.166190174920193,5586944,10.259180450439453,10.43181562423706
29.012999999999998,29.743698980429013,28.282301019570983,27.726999999999997,29.045848361260685,26.40815163873931,0.08627379590179765,2.1946395874023437,0.11591751295533957,0.05663007884825573,2.2283010817952635,2.160978093009424,5750784,10.267251777648926,10.557643795013428
29.159999999999997,30.12365969096979,28.1963403090302,27.109,28.495062408407357,25.722937591592647,0.0961489243432879,2.178225985169411,0.12380999821770408,0.06848785046887171,2.2379419876508733,2.1185099826879483,5914624,10.248699569702149,10.647538471221925
28.974,29.39623690032966,28.55176309967034,27.529000000000003,29.03769778285779,26.020302217142216,0.08179040702525522,2.179299694299698,0.114928574071377,0.048652239979133455,2.2234762187842314,2.1351231698151647,6078464,10.351344585418701,10.58338451385498
29.576,30.619946358775202,28.5320536412248,27.024,27.85881974102198,26.189180258978023,0.06934591350145633,2.188415026664734,0.09476140609918315,0.043930420903729506,2.23586676891929,2.140963284410178,6242304,10.472531986236572,10.795126342773438
29.702000000000005,30.183867201623027,29.220132798376984,27.477000000000004,28.473002510037002,26.480997489963006,0.07488393571693444,2.174219790101051,0.10938909025436824,0.04037878117950063,2.213530226750908,2.1349093534511945,6406144,10.522730445861816,10.856164073944091
29.515000000000004,30.236432602534713,28.793567397465296,27.795000000000005,28.8477606565597,26.74223934344031,0.07756645050831136,2.178264132142067,0.11054888245951364,0.04458401855710908,2.2293801491109777,2.1271481151731564,6569984,10.534404373168945,10.801401805877685
29.758999999999993,30.49598643135406,29.022013568645928,27.619,28.644470136083932,26.593529863916068,0.0778139580506831,2.1786530286073686,0.10386236817158963,0.05176554792977657,2.222954754237794,2.134351302976943,6733824,10.651161479949952,10.896494007110595
29.791000000000007,30.93736338043398,28.644636619566036,27.472999999999995,28.689741961140484,26.256258038859507,0.06358173890039319,2.1952828735113146,0.0884622927103811,0.03870118509040528,2.2276732879824723,2.162892459040157,6897664,10.687973499298096,10.911696529388427
29.915,30.53862248195523,29.29137751804477,27.68,28.48288230768899,26.87711769231101,0.07350220480002456,2.1858465164899825,0.09805078443143159,0.04895362516861754,2.2168982407538973,2.1547947922260677,7061504,10.863699340820313,10.982645225524902
29.212,30.284872779037663,28.139127220962337,27.564000000000004,28.763393179903908,26.3646068200961,0.06062040412798521,2.1880379796028135,0.08972091107932016,0.031519897176650255,2.229358830848319,2.146717128357308,7225344,10.815342235565186,10.73284845352173
29.799,30.521197341451767,29.07680265854823,27.758999999999997,28.85535258927044,26.662647410729555,0.07100220741704102,2.190660670399666,0.09787686074973187,0.04412755408435017,2.229627325443073,2.1516940153562585,7389184,10.842557430267334,10.932828903198242
29.716,30.407363869463833,29.02463613053617,27.808999999999997,29.285952605874677,26.33204739412532,0.05825275762472297,2.183525934815407,0.08720073049089097,0.029304784758554976,2.226352165377949,2.1406997042528646,7553024,10.919236278533935,10.91958827972412
29.633,30.522629698245286,28.743370301754712,28.502999999999997,29.673342257632353,27.33265774236764,0.06224444445688275,2.1715646058321,0.08887081789133389,0.03561807102243161,2.207287150390626,2.135842061273574,7716864,10.96082582473755,10.892941093444824
30.047000000000004,30.50541138729312,29.58858861270689,28.085,28.975721617566343,27.19427838243366,0.06953512053005394,2.1992638915777207,0.10887712998489227,0.0301931110752156,2.2335754227851607,2.1649523603702807,7880704,10.944573497772216,11.045490741729736
30.096000000000004,30.686494707850972,29.505505292149035,27.834999999999997,28.723507174985095,26.9464928250149,0.051290820213034716,2.1872144758701326,0.06963977106042349,0.03294186936564594,2.231444514827902,2.1429844369123634,8044544,11.093998527526855,11.086167335510254
29.772000000000002,30.334899635814416,29.209100364185588,28.058000000000003,28.908068232555486,27.20793176744452,0.08016379808541384,2.1853513211011886,0.11860374995811557,0.0417238462127121,2.2238549425884484,2.1468476996139287,8208384,11.022963714599609,10.965697002410888
30.176,31.148370299834376,29.20362970016562,27.742,28.574836118333014,26.909163881666988,0.06877645524218673,2.1810467332601546,0.09912247029392135,0.03843044019045211,2.2141976579300757,2.1478958085902335,8372224,11.069551086425781,11.128570079803467
30.355,31.096960241522414,29.613039758477587,27.715000000000003,28.77303827908068,26.656961720919327,0.07594931838102634,2.1809421360492705,0.11867778767605477,0.03322084908599791,2.2146069064419294,2.1472773656566115,8536064,11.173385429382325,11.205625915527344
29.963,30.69156091028822,29.23443908971178,28.161999999999995,29.411118088893115,26.912881911106876,0.05998118233401324,2.1831784188747405,0.09517473533563384,0.024787629332392654,2.2238466232455782,2.1425102145039028,8699904,11.190252494812011,11.056139183044433
30.184999999999995,30.92832025399554,29.44167974600445,28.164000000000005,29.237808176538067,27.090191823461943,0.057920517073944154,2.1885677486658097,0.09418997467827697,0.021651059469611343,2.2311625011868834,2.145972996144736,8863744,11.176041316986083,11.154464054107667
30.30299999999999,31.261248923818847,29.344751076181133,27.493000000000002,28.455216711557227,26.530783288442777,0.057473986374679896,2.181061378121376,0.09630417064043376,0.01864380210892603,2.219847940522333,2.1422748157204192,9027584,11.180930709838867,11.192862796783448
30.776,31.205655676094242,30.346344323905758,28.013000000000005,29.280872627672043,26.745127372327968,0.05294124047504735,2.199243280291557,0.07409668517600479,0.03178579577408991,2.23955906978712,2.1589274907959943,9191424,11.306785774230956,11.379959869384766
30.674,31.472300695227055,29.875699304772944,28.119999999999997,29.119889993949332,27.120110006050663,0.0712261121720075,2.1872601389884947,0.10739144895644105,0.03506077538757395,2.2261475242848574,2.148372753692132,9355264,11.310870552062989,11.367119312286377
30.47,31.157560906393027,29.78243909360697,28.317,29.366257356419293,27.267742643580707,0.060684107197448565,2.190131601691246,0.08110496971038114,0.04026324468451599,2.2231665887841077,2.1570966145983848,9519104,11.320474243164062,11.264819717407226
29.945999999999998,30.817311654920324,29.07468834507967,28.556,29.44696801289384,27.66503198710616,0.05754623103421178,2.185590699315071,0.0904894906456088,0.024602971422814778,2.225362891090971,2.1458185075391714,9682944,11.234215450286865,11.083069324493408
30.427,30.930508689100794,29.923491310899205,28.691000000000003,29.282598681540115,28.09940131845989,0.051058713975362435,2.1870798379182816,0.09230730219175409,0.009810125758970778,2.231160487389609,2.142999188446954,9846784,11.236481189727783,11.255257034301758
30.449,31.047906503554604,29.8500934964454,28.365000000000002,29.27280229125069,27.457197708749312,0.05405692559434098,2.18278446495533,0.08705293705236986,0.021060914136312094,2.239012177901522,2.126556752009138,10010624,11.13252534866333,11.268287467956544
30.54,31.203777071011043,29.876222928988955,28.174,29.714897141278417,26.633102858721582,0.03474999347236003,2.1911392629146578,0.05281650024754689,0.01668348669717318,2.2312874891426415,2.150991036686674,10174464,11.251165676116944,11.301278114318848
30.666999999999994,31.220986461928444,30.113013538071545,28.240000000000002,28.868951508464683,27.61104849153532,0.04433642656076698,2.1919115662574766,0.06926577447109608,0.019407078650437882,2.227897955999214,2.1559251765157392,10338304,11.306027221679688,11.375740909576416
30.807,31.555999999999997,30.058,28.162,29.265864122073,27.058135877926997,0.060364400793332586,2.189062827825546,0.08836906234294668,0.03235973924371849,2.2147390816623145,2.163386573988778,10502144,11.268473434448243,11.430740547180175
30.581,31.470690395587138,29.69130960441286,28.521000000000004,29.799338374609796,27.242661625390213,0.06061951696174217,2.1837339013814927,0.10556177304617692,0.01567726087730742,2.204386586805198,2.1630812159577872,10665984,11.364778804779053,11.351647853851318
30.857,31.681172918749457,30.03282708125054,28.085999999999995,28.845081023343354,27.326918976656636,0.04363407791825007,2.1876521050930022,0.06589867788025996,0.02136947795624016,2.2099073563440474,2.165396853841957,10829824,11.443454360961914,11.466496086120605
31.086000000000002,31.933764118136644,30.23823588186336,28.153999999999996,28.870326741089563,27.43767325891043,0.0551346502383239,2.198641264438629,0.07749102002885948,0.03277828044778833,2.22103422090421,2.176248307973048,10993664,11.413619995117188,11.53440818786621
30.558000000000003,31.263915009048542,29.852084990951465,28.271000000000004,29.437391443727194,27.104608556272815,0.053282563190441515,2.2005239844322206,0.09205311164122865,0.014512014739654376,2.2235207202216483,2.177527248642793,11157504,11.364095115661621,11.353736209869385
31.113,31.897168986889945,30.328831013110054,28.187000000000005,29.892895952278455,26.481104047721555,0.05480694819707419,2.180026704072952,0.08911807824433693,0.020495818149811454,2.2204393109810328,2.1396140971648716,11321344,11.465873622894287,11.575738716125489
31.015000000000004,31.721133840004857,30.30886615999515,28.942,29.66926611360629,28.21473388639371,0.05488348186481738,2.172741547226906,0.08271213387755691,0.027054829852077848,2.222247898342738,2.123235196111074,11485184,11.443532180786132,11.534362983703613
30.897,31.51486810890351,30.279131891096487,28.642000000000007,29.649827366169433,27.63417263383058,0.04476319755194704,2.1886848002672195,0.07125716659770806,0.018269228506186026,2.223983609615532,2.153385990918907,11649024,11.499189376831055,11.483619976043702
31.025,31.86441944223374,30.185580557766258,28.184999999999995,28.638017659699923,27.731982340300068,0.07281756902812045,2.195199093222618,0.12034634327632815,0.02528879477991275,2.228372793695608,2.1620253927496282,11812864,11.451025199890136,11.533158493041991
31.052,31.872180467945928,30.23181953205407,28.295000000000005,29.360159612452524,27.229840387547487,0.07162917305249714,2.197968950867653,0.10006653339844421,0.04319181270655006,2.232307370585027,2.163630531150279,11976704,11.576285266876221,11.568357181549072
30.677000000000003,31.247088589606918,30.10691141039309,28.554000000000002,29.537699140997898,27.570300859002106,0.04124008526559914,2.2076591074466707,0.06336658420381286,0.019113586327385423,2.237413953915018,2.1779042609783232,12140544,11.544734382629395,11.438385581970214
30.812,31.591907686845055,30.032092313154948,28.717000000000006,29.973033837123833,27.46096616287618,0.03405977269867429,2.2003738462924955,0.050123189802475286,0.017996355594873288,2.2357530419461598,2.1649946506388313,12304384,11.510218334197997,11.473226642608642
30.742,31.46521227865683,30.018787721343173,28.208,29.107241902938245,27.30875809706175,0.06254175410140302,2.209287202358246,0.09740879494762936,0.027674713255176668,2.2519488216101404,2.1666255831063514,12468224,11.503509330749512,11.457154560089112
31.031,31.62229434294605,30.43970565705395,28.512000000000008,29.48287383320389,27.541126166796126,0.06373523139627646,2.2076434195041656,0.09715488358463234,0.030315579207920572,2.23684523015738,2.1784416088509513,12632064,11.602067375183106,11.583008003234863
31.032999999999998,31.820756942209965,30.24524305779003,28.491999999999997,29.802410622667566,27.18158937733243,0.040531503333477256,2.2090626835823057,0.05721637019446486,0.02384663647248965,2.24725080553112,2.1708745616334912,12795904,11.603471660614014,11.582396697998046
31.165,31.73617860604193,30.59382139395807,28.422000000000004,29.123737842787467,27.72026215721254,0.04918724383460356,2.2072156429290772,0.07632520698592854,0.02204928068327858,2.241703765562212,2.1727275202959424,12959744,11.539648818969727,11.619709014892578
30.803999999999995,31.589559673099373,30.018440326900617,28.310000000000002,29.46495454456009,27.155045455439915,0.0398707840882707,2.2212280541658402,0.06955800381289164,0.010183564363649773,2.25138232490382,2.1910737834278606,13123584,11.541665363311768,11.49526252746582
30.816999999999997,31.4512404906658,30.182759509334193,28.457,29.268086308601003,27.645913691399,0.04582456548232581,2.216075375676155,0.07088720186495714,0.02076192909969447,2.24240326442104,2.18974748693127,13287424,11.519178581237792,11.524922466278076
31.657999999999998,31.954067559857542,31.361932440142454,28.770999999999997,29.79041600929159,27.751583990708404,0.039412526524392845,2.208188572525978,0.06716174356288404,0.011663309485901642,2.235344573497472,2.181032571554484,13451264,11.645570468902587,11.818844985961913
31.485999999999997,32.11334679404616,30.858653205953832,29.269,30.450485928820143,28.087514071179854,0.04778163946466516,2.202028253674507,0.07321275495605212,0.022350523973278205,2.232524711921083,2.171531795427931,13615104,11.629977321624756,11.75530128479004
31.169,31.626787068406262,30.71121293159374,28.47,29.34751923055851,27.592480769441487,0.04118994248565282,2.2136501342058184,0.054551339117696274,0.02782854585360936,2.2419687889413913,2.1853314794702454,13778944,11.721975803375244,11.655296230316162
31.057000000000006,31.667410517602708,30.446589482397304,28.335,29.361998052578485,27.308001947421516,0.0648256155545823,2.2036538630723954,0.09708233998522633,0.032568891123938265,2.236803046251992,2.1705046798927987,13942784,11.671803283691407,11.62366876602173
31.035999999999994,32.065079200061874,30.006920799938115,28.097999999999995,28.82733942715309,27.368660572846903,0.046215731673873904,2.2125150710344315,0.07037132316237796,0.02206014018536985,2.2423041040576193,2.1827260380112437,14106624,11.681573867797852,11.617103004455567
30.551,31.419831974549737,29.68216802545026,28.131,28.980711127383888,27.281288872616113,0.04924529694253575,2.2125677883625032,0.08412334652901049,0.01436724735606102,2.239474666131166,2.1856609105938403,14270464,11.680174160003663,11.43172845840454
31.212,31.552640573038502,30.871359426961497,28.816999999999997,29.94471494625193,27.689285053748062,0.04570750973653044,2.2148795455694197,0.07553730553399762,0.01587771393906326,2.2403105439935604,2.189448547145279,14434304,11.711001968383789,11.684453678131103
31.244999999999997,31.940330856499262,30.549669143500733,28.159,29.443433338091157,26.87456666190884,0.060294260561931844,2.217716860771179,0.09284601692804625,0.02774250419581744,2.2420289296796265,2.1934047918627315,14598144,11.723653411865234,11.705035305023193
31.399,31.784316752815137,31.013683247184865,28.393,29.540127281516746,27.245872718483255,0.0594268404995091,2.2261827498674394,0.10434048881263128,0.014513192186386928,2.2446300201500833,2.2077354795847954,14761984,11.801854038238526,11.760859775543214
31.197999999999997,31.887533175416525,30.50846682458347,28.062,28.8265887783639,27.297411221636104,0.058266352734062776,2.231186810135841,0.09493922010175354,0.02159348536637201,2.2490149741663514,2.213358646105331,14925824,11.748240852355957,11.687705898284912
31.217000000000002,31.927634223774792,30.506365776225213,28.518,29.467892625510906,27.568107374489095,0.050763029698282426,2.2338590055704115,0.06786543205016998,0.03366062734639487,2.2592584599854373,2.2084595511553857,15089664,11.700709819793701,11.705691051483154
31.329,31.991879325367748,30.666120674632253,28.490999999999996,29.579250430737332,27.40274956926266,0.04919081609696146,2.2247726202011107,0.07136169977107913,0.02701993242284378,2.251584140805619,2.1979610995966024,15253504,11.704821014404297,11.742384815216065
31.547000000000004,32.06139381800329,31.032606181996716,28.516000000000002,29.288064764122804,27.7439352358772,0.034816185384988735,2.2284584045410156,0.05780177806367823,0.011830592706299242,2.263817034053018,2.193099775029013,15417344,11.723459720611572,11.820374870300293
31.296999999999997,31.720557552169712,30.873442447830282,28.976999999999997,30.007699277190003,27.94630072280999,0.044027852825820404,2.232795062661171,0.06352048076775854,0.02453522488388226,2.266007820866858,2.1995823044554834,15581184,11.736327171325684,11.735571575164794
31.163999999999998,32.08648794030057,30.24151205969942,28.595999999999997,29.36696303413328,27.825036965866712,0.03612609302508642,2.2302211076021194,0.056776470358247975,0.015475715691924859,2.254168755166009,2.20627346003823,15745024,11.656778526306152,11.672139644622803
31.497000000000003,32.12242865300529,30.871571346994724,29.048000000000002,29.933379014885716,28.162620985114287,0.057079912407789334,2.2304612517356874,0.10742389235235106,0.006735932463227602,2.2579087196374763,2.2030137838338986,15908864,11.783665943145753,11.826410961151122
31.677,32.047568482199985,31.306431517800014,28.881999999999998,30.016978413891646,27.74702158610835,0.05037159933708603,2.2284300684928895,0.06978392696561014,0.03095927170856191,2.2603504230714866,2.1965097139142924,16072704,11.783550548553468,11.886883640289307
31.763000000000005,32.29904197596831,31.226958024031703,29.126000000000005,30.354919850926013,27.897080149073997,0.034655597771052225,2.2107460290193557,0.05281161134638643,0.01649958419571802,2.2504349024256682,2.171057155613043,16236544,11.743114471435547,11.907490444183349
31.560000000000002,32.23727394752788,30.88272605247212,29.198,30.493652731251704,27.902347268748297,0.04151237152982498,2.217428457736969,0.07055303615118041,0.012471706908469552,2.2450253278197625,2.189831587654176,16400384,11.863141822814942,11.851021194458008
31.367000000000008,32.212553664766475,30.52144633523354,29.093,30.481474342578935,27.704525657421065,0.03459217194467777,2.2247293442487717,0.06388020213450132,0.005304141754854226,2.255773382852388,2.1936853056451553,16564224,11.820371055603028,11.780957984924317
31.524,32.01508451411137,31.03291548588863,28.974,29.889250785304224,28.058749214695776,0.027952481014653995,2.22118159532547,0.04257914210673727,0.013325819922570717,2.2416097639870256,2.200753426663914,16728064,11.814430713653564,11.838377952575684
31.591,32.199119231730094,30.982880768269908,29.195,30.05873896519724,28.33126103480276,0.028407794761005738,2.228268378973007,0.049334315779838905,0.0074812737421725735,2.2575986182033567,2.1989381397426575,16891904,11.878503799438477,11.864830017089844
31.181,31.58988751509431,30.77211248490569,29.302000000000003,30.1772005484459,28.426799451554107,0.04184110461501399,2.2365036636590956,0.07213454089446887,0.011547668335559102,2.278129966606361,2.19487736071183,17055744,11.85293550491333,11.732785034179688
31.522000000000002,31.97476483962428,31.069235160375722,28.265000000000004,29.681327998734762,26.848672001265246,0.04433425576426083,2.238276943564415,0.07161280946325452,0.017055702065267145,2.26579811289933,2.2107557742295,17219584,11.838195896148681,11.856482124328613
31.294999999999998,31.84974769039627,30.740252309603726,29.621,30.624059818754592,28.617940181245405,0.03443446194287384,2.240128055214882,0.051126791610486416,0.017742132275261266,2.266919614502497,2.213336495927267,17383424,11.816964244842529,11.779580307006835
31.563,32.1405820288063,30.9854179711937,28.663,29.563600355318606,27.762399644681395,0.03979069447377693,2.230760046839714,0.06655609308529165,0.013025295862262216,2.2575803206689793,2.2039397730104486,17547264,11.871530246734618,11.890032482147216
31.647000000000002,32.000583087830854,31.29341691216915,28.875,29.923591912995708,27.826408087004292,0.03958124862983819,2.23127361536026,0.06818626426720512,0.010976232992471264,2.2548010021705207,2.207746228549999,17711104,11.92731590270996,11.908341217041016
31.732,32.22779834610454,31.236201653895456,29.320999999999998,30.297529057427376,28.34447094257262,0.036907490971498154,2.2259538948535917,0.05694970444092938,0.016865277502066924,2.252490186997792,2.1994176027093917,17874944,11.848012542724609,11.923854446411132
31.826,32.370117634340225,31.28188236565978,28.589000000000006,28.94411829015133,28.23388170984868,0.033123202610295215,2.2403467386960982,0.04877211579408623,0.0174742894265042,2.2644164687872133,2.2162770086049832,18038784,11.904694938659668,11.964366245269776
31.181,31.75011246691669,30.611887533083312,28.643000000000008,29.727491124906063,27.558508875093953,0.03399711233214473,2.2222650557756425,0.04879225097854081,0.019201973685748646,2.2515141229099873,2.1930159886412977,18202624,11.82839059829712,11.726018524169922
31.330999999999996,31.901498904468706,30.760501095531286,28.602999999999998,29.196128148042224,28.009871851957772,0.055074025026988195,2.237872326374054,0.08911754744036376,0.021030502613612632,2.2711263495373704,2.2046183032107374,18366464,11.851174640655518,11.798879528045655
31.534,31.981128616843073,31.086871383156925,29.053000000000004,30.139729497161095,27.966270502838913,0.02919127923087212,2.236752900481224,0.050520965749633655,0.007861592712110586,2.255620336676685,2.2178854642857626,18530304,11.87233600616455,11.871102142333985
31.216,32.21984460948894,30.21215539051106,28.907,29.618787187296878,28.195212812703122,0.04108994376729238,2.2446512430906296,0.06247539927833799,0.019704488256246763,2.2682840341167676,2.2210184520644916,18694144,11.886169242858887,11.761827659606933
31.680000000000007,32.3659883380933,30.99401166190671,28.800000000000004,29.93817397615655,27.66182602384346,0.04163197557791131,2.2295511096715925,0.0749574760112321,0.00830647514459052,2.2637800651885094,2.1953221541546757,18857984,11.88364906311035,11.925539875030518
31.546999999999997,32.00258863023565,31.09141136976434,28.526999999999997,29.42595550501679,27.628044494983204,0.03446843079291279,2.2222352057695387,0.05268992457412207,0.016246937011703516,2.245484960647358,2.1989854508917195,19021824,11.898805522918702,11.893187713623046
31.634000000000004,32.08074825125568,31.187251748744334,29.160000000000004,29.800780773744034,28.519219226255974,0.04247802769532424,2.2289879262447356,0.06355619372944088,0.02139986166120759,2.240367772385299,2.2176080801041724,19185664,11.946490383148193,11.937743091583252
31.856,32.22738120577111,31.484618794228897,29.433000000000003,30.359099886621312,28.506900113378695,0.03893090210622172,2.2189250528812408,0.0616286874502167,0.016233116762226742,2.250119694068385,2.1877304116940963,19349504,11.9361252784729,12.004153156280518
31.45,32.00291952398156,30.897080476018434,29.079999999999995,30.161156787889706,27.998843212110284,0.06166778579354283,2.2336171835660936,0.09640519072844407,0.026930380858641592,2.2743770209849172,2.19285734614727,19513344,11.937621593475342,11.855920314788818
31.65,32.25598679853607,31.044013201463923,28.813,29.361945352471444,28.264054647528553,0.05048518387484361,2.2313737004995344,0.08109529716134714,0.019875070588340073,2.2720141100436813,2.1907332909553876,19677184,11.948022556304931,11.93741579055786
31.895,32.42555159975256,31.36444840024744,29.129,30.130343597373052,28.12765640262695,0.02185220231185663,2.22724629342556,0.03836365362226929,0.005340751001443968,2.2593962784958155,2.1950963083553043,19841024,11.982827281951904,12.037673664093017
31.619999999999997,32.00099868766178,31.239001312338218,28.695999999999998,29.539566239248582,27.852433760751413,0.06498462405288591,2.2243209302425386,0.09839908515010931,0.03157016295566251,2.2574847705096963,2.191157089975381,20004864,11.916798877716065,11.914472675323486
31.690999999999995,32.12827451332086,31.25372548667913,29.231,30.127342010618715,28.334657989381288,0.041733611980453084,2.2337390333414078,0.06787431904610619,0.01559290491479997,2.254663684168546,2.2128143825142694,20168704,11.849815177917481,11.943983554840088
31.852999999999998,32.51736511046261,31.188634889537386,28.870000000000005,29.760381940517668,27.97961805948234,0.03711152222822415,2.2299473494291306,0.06689246700281676,0.00733057745363154,2.25041375666294,2.2094809421953214,20332544,11.986686515808106,12.017409133911134
31.421,32.00641352905446,30.835586470945536,29.605,29.981729345817392,29.22827065418261,0.05839518726570527,2.2380024164915087,0.08824751400493325,0.0285428605264773,2.264539107678201,2.211465725304816,20496384,11.976521015167236,11.873542976379394
31.653999999999996,32.298673560804225,31.00932643919577,29.053999999999995,29.932159438826453,28.175840561173537,0.060184778401162445,2.2330201476812364,0.08945490676640744,0.03091465003591746,2.2585613628196852,2.2074789325427875,20660224,11.884485149383545,11.944230270385741
31.548999999999996,32.097405871595114,31.000594128404877,28.708000000000006,29.90775664199037,27.50824335800964,0.033991139050340236,2.2315967470407485,0.05723940833943552,0.010742869761244951,2.253912295605426,2.209281198476071,20824064,11.964097213745116,11.931674098968506
31.529000000000003,32.53582123537399,30.522178764626016,28.675,29.345988077390352,28.00401192260965,0.045491236814996186,2.237172636389732,0.07837420646893792,0.012608267161054447,2.2683410955952934,2.206004177184171,20987904,11.963010311126709,11.906166648864746
31.684000000000005,32.41530294680113,30.952697053198886,28.958999999999996,30.112364209605964,27.805635790394028,0.04127690471359523,2.2354683369398116,0.0642622924367365,0.018291516990453942,2.2643435430511154,2.206593130828508,21151744,12.025115394592286,11.970317935943603
31.802999999999997,32.31552414577266,31.29047585422733,28.902000000000005,29.776411802299126,28.027588197700883,0.03635617254767563,2.231508329510689,0.0654625416294564,0.0072498034658948635,2.2517678437716513,2.2112488152497263,21315584,12.056392860412597,12.017944145202637
31.509000000000004,32.20544023433458,30.812559765665426,28.944,29.85553935735107,28.03246064264893,0.04996943978476335,2.2241705656051636,0.09432449855415204,0.0056143810153746615,2.244695193372977,2.2036459378373503,21479424,11.947323417663574,11.892824077606202
31.474,32.13627184750675,30.811728152493252,28.587999999999994,29.350322766287345,27.825677233712643,0.029854873218573573,2.2284202605485914,0.04966656200037345,0.010043184436773697,2.2485209991249695,2.2083195219722134,21643264,12.006736564636231,11.90110092163086
31.758,32.394754269714774,31.12124573028522,28.605,29.472666410551888,27.737333589448113,0.03843011825811113,2.232371824979782,0.07315716850420607,0.0037030680120161835,2.250514763660091,2.214228886299473,21807104,12.043808269500733,12.020723152160645
31.778000000000002,32.40068451080784,31.155315489192162,28.752000000000002,29.734922173928336,27.76907782607167,0.04231207915581757,2.2448463320732115,0.06924120052697655,0.015382957784658584,2.265541218685762,2.224151445460661,21970944,12.04563112258911,12.037591934204102
31.332000000000004,32.02018311516631,30.643816884833697,29.179000000000002,29.94477346519712,28.413226534802885,0.04749460029415782,2.2552373081445696,0.07543079132787428,0.01955840926044136,2.2707566615008847,2.2397179547882544,22134784,11.920673656463624,11.854074859619141
32.126999999999995,32.481402313762196,31.7725976862378,29.052,29.914250543635664,28.189749456364336,0.04489854386192741,2.236965757608414,0.08187950322070675,0.007917584503148063,2.261268509227628,2.2126630059892,22298624,12.011258983612061,12.144638442993164
31.72,32.165353791945236,31.274646208054765,29.432,30.01450836903859,28.849491630961406,0.034002069663256355,2.231875318288803,0.058651077006983764,0.009353062319528947,2.25544430852,2.208306328057606,22462464,11.968207836151123,11.984545135498047
31.648000000000003,32.168784024332545,31.127215975667458,28.807999999999993,29.799562403482497,27.81643759651749,0.024305605073459396,2.2390206933021544,0.04450265214480034,0.004108558002118453,2.260029878779716,2.2180115078245928,22626304,11.999195671081543,11.974155521392822
31.580000000000002,32.18870354032156,30.97129645967844,29.238999999999997,30.13438204136558,28.343617958634415,0.05004542118986131,2.241241431236267,0.08220398155279654,0.01788686082692608,2.2606489764911486,2.2218338859813858,22790144,11.944305896759033,11.951473617553711
31.668,32.40848362574739,30.927516374252612,28.615999999999996,29.43765929678912,27.79434070321087,0.030440113577060335,2.2383229553699495,0.04863796494852398,0.01224226220559669,2.2607586405845037,2.2158872701553953,22953984,12.062414836883544,12.013897800445557
31.396000000000004,32.061254838389026,30.730745161610987,28.214,29.390020407986185,27.037979592013812,0.04188407234614709,2.249106287956238,0.07802783858507156,0.00574030610722262,2.2683184166538184,2.229894159258657,23117824,11.908451747894286,11.862558555603027
31.670000000000005,32.29585940913276,31.04414059086725,28.959000000000003,30.30724663915769,27.610753360842317,0.0315874304331373,2.248386153578758,0.055956540311040456,0.007218320555234133,2.265775698446337,2.2309966087111794,23281664,12.035904502868652,11.979125213623046
32.114,32.47704820616551,31.75095179383448,28.618000000000002,29.795784360568607,27.440215639431397,0.057386905525345346,2.243044412136078,0.10069992351200494,0.014073887538685756,2.2675811213264385,2.2185077029457174,23445504,12.160646057128906,12.172944831848145
31.306,32.111309878245635,30.500690121754367,28.681,29.430379076302508,27.931620923697494,0.03512410881812681,2.2420581758022307,0.05964528854141285,0.010602929094840775,2.282601618673731,2.2015147329307303,23609344,12.026753330230713,11.85341215133667
31.667,32.17866492942159,31.155335070578413,29.169,30.333692663323678,28.004307336676323,0.04906638973625373,2.2393027782440185,0.07545528591645473,0.022677493556052718,2.276830703245399,2.2017748532426378,23773184,12.033257579803466,12.00948133468628
31.806,32.3192874438363,31.292712556163703,29.167,30.15983483017066,28.174165169829344,0.04646485946141179,2.234333264827728,0.08106349071535632,0.011866228207467258,2.264834470176125,2.203832059479331,23937024,12.024998664855957,12.049215030670165
31.857999999999997,32.371883255224375,31.344116744775622,29.237000000000002,30.073517184521634,28.40048281547837,0.030211795831564758,2.2233133584260942,0.05050590516893244,0.009917686494197078,2.252199629932541,2.1944270869196476,24100864,12.057534885406493,12.081062698364258
31.861,32.50284811287407,31.219151887125935,29.025,30.004675966838015,28.045324033161982,0.04923606367665339,2.2251608431339265,0.0871636800164913,0.01130844733681547,2.2488346686640415,2.2014870176038115,24264704,12.022097206115722,12.049177932739259
32.033,32.45813644868442,31.60786355131558,28.896000000000004,29.6500318295669,28.14196817043311,0.03027519932948048,2.239488786458969,0.05298142529790724,0.007568973361053725,2.2659835891757685,2.21299398374217,24428544,12.165232086181641,12.154626178741456
31.720999999999997,32.182572312861154,31.259427687138835,29.259000000000004,29.842617169041493,28.675382830958515,0.029391784197650823,2.2372765123844145,0.049639265088776474,0.009144303306525173,2.2527238249003454,2.2218291998684836,24592384,12.078621864318848,12.022452068328857
31.682000000000006,32.47993232795771,30.884067672042303,28.750999999999998,29.852838917446647,27.64916108255335,0.05554298021015708,2.24265441596508,0.10195684792705695,0.009129112493257215,2.2786998697689795,2.2066089621611806,24756224,12.091484260559081,12.018619918823243
31.834000000000003,32.174299867763715,31.49370013223629,29.177000000000003,29.99022875010664,28.363771249893368,0.03313991395989428,2.246881890296936,0.052984911931417356,0.013294915988371212,2.2759772710209214,2.2177865095729503,24920064,12.079732704162598,12.07331371307373


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-fruitbot-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
-2.3200000000000003,-2.0115198547718185,-2.628480145228182,-2.508,-2.1709599430334725,-2.8450400569665275,0.31851383435229463,2.707917046546936,0.37188779401461736,0.2651398746899719,2.707979921045748,2.7078541720481244,16384
-2.196,-1.9754008159579914,-2.416599184042009,-2.159,-1.8952785560482424,-2.4227214439517573,0.07900873345012463,2.6985494673252104,0.08777655494261524,0.07024091195763402,2.705985224141882,2.6911137105085388,180224
-1.6920000000000002,-1.3758734430643322,-2.008126556935668,-1.902,-1.4884350111530233,-2.3155649888469765,0.04912046996824852,2.6300429731607435,0.06657876076242274,0.03166217917407431,2.6905903836795533,2.569495562641934,344064
-1.275,-0.9641865511275292,-1.5858134488724707,-1.599,-1.3085021514709618,-1.8894978485290381,0.0347563743164452,2.5784883946180344,0.04717597336567396,0.022336775267216447,2.6767647523298286,2.48021203690624,507904
-0.923,-0.6733182025056692,-1.1726817974943309,-1.1650000000000003,-0.8863514758696902,-1.4436485241303103,0.033355358806956094,2.553325244784355,0.04359803562835615,0.023112681985556032,2.621095484448168,2.485555005120542,671744
-0.754,-0.19463965102985714,-1.3133603489701429,-0.9760000000000002,-0.5973392019234103,-1.3546607980765901,0.02772769189776019,2.5255832850933073,0.03882119046627518,0.016634193329245206,2.5778555261631273,2.4733110440234873,835584
-0.5810000000000001,0.05068742270208293,-1.212687422702083,-0.8029999999999997,-0.40950158831324335,-1.196498411686756,0.026493550800821792,2.50188384950161,0.03679884345892722,0.016188258142716364,2.5677689121820935,2.435998786821126,999424
-0.5630000000000001,0.1711668747634968,-1.297166874763497,-0.8680000000000001,-0.4996034745006409,-1.2363965254993592,0.0289839259245329,2.505510982871056,0.03798938577201529,0.019978466077050505,2.5824133535339375,2.428608612208174,1163264
-0.13399999999999998,0.5998283177964722,-0.8678283177964722,-0.511,-0.06822579117568289,-0.9537742088243171,0.02820949131467685,2.4899737656116487,0.034825001440905626,0.02159398118844807,2.5339790181842243,2.445968513039073,1327104
0.020999999999999998,0.8416150132674883,-0.7996150132674883,-0.5509999999999999,0.0024157569133715917,-1.1044157569133715,0.029435238130907992,2.467928609251976,0.0382814736746049,0.02058900258721108,2.5420688675576244,2.393788350946328,1490944
0.49000000000000005,1.3664359645747086,-0.3864359645747086,-0.09500000000000003,0.537048257651265,-0.7270482576512651,0.024929438660749082,2.4653098315000532,0.03075293682100636,0.019105940500491803,2.533065855668341,2.3975538073317653,1654784
0.9959999999999999,2.4174654410150107,-0.42546544101501105,0.39,2.0009376151794336,-1.2209376151794333,0.03615375741824709,2.4464297622442244,0.08030936613704584,-0.008001851300551657,2.516804411918123,2.3760551125703255,1818624
1.4220000000000002,3.1878131271456787,-0.34381312714567835,0.9269999999999999,2.4370201985404036,-0.5830201985404037,0.03754350216283149,2.4026365727186203,0.07098708960895733,0.004099914716705656,2.4802543690429224,2.325018776394318,1982464
2.017,4.737558949921873,-0.7035589499218724,1.8939999999999997,4.96978997982632,-1.1817899798263212,0.05889490189082501,2.4034684360027314,0.12025469870804736,-0.002464894926397336,2.4822449165702913,2.3246919554351715,2146304
2.891,6.667046742295439,-0.8850467422954393,2.4969999999999994,6.108191077747064,-1.1141910777470643,0.06680799275119267,2.3718164294958113,0.14142972478165666,-0.0078137392792713,2.4854922261238843,2.2581406328677383,2310144
4.114,8.045058890426343,0.18294110957365595,3.409,7.064451955641053,-0.24645195564105382,0.08968986175023014,2.346965456008911,0.166901011786914,0.012478711713546281,2.4367760589462826,2.2571548530715395,2473984
5.378,10.156474233476622,0.5995257665233771,4.887,9.255883266923025,0.5181167330769751,0.10679884816054253,2.371266373991966,0.17114637795474455,0.0424513183663405,2.4650733631540085,2.277459384829924,2637824
7.154999999999999,11.994215328955718,2.3157846710442813,6.9529999999999985,12.322841804001305,1.583158195998692,0.14548754756752813,2.3692703783512115,0.2121750133011181,0.07880008183393816,2.4365786469131865,2.3019621097892364,2801664
8.145000000000001,13.250419179656067,3.0395808203439367,8.611999999999998,13.839691268619443,3.3843087313805524,0.18750203524509232,2.292588450014591,0.28523129350804033,0.08977277698214431,2.4180896851113647,2.1670872149178178,2965504
10.837,16.629056715882538,5.044943284117463,10.402999999999999,16.148476568571137,4.657523431428859,0.19018540704208944,2.298332306742668,0.26526407321470025,0.11510674086947867,2.393301814881467,2.203362798603869,3129344
11.561,17.988894600878268,5.133105399121731,11.129999999999999,17.379899199187136,4.880100800812863,0.19447990033206422,2.3212065994739532,0.2687828404344387,0.12017696022968974,2.4091247345614617,2.233288464386445,3293184
11.925999999999998,18.04208894637741,5.809911053622583,11.506000000000002,17.897480579646633,5.114519420353373,0.17963683488261367,2.2849671870470045,0.24250876560814302,0.11676490415708432,2.3914733215760475,2.1784610525179615,3457024
13.406,19.283783936144644,7.528216063855359,13.251,18.945164468998065,7.556835531001935,0.1870430615937544,2.273423600196838,0.24599579454402987,0.1280903286434789,2.423216904001204,2.1236302963924722,3620864
15.246,20.09266318202534,10.39933681797466,15.600999999999999,20.62324541415491,10.578754585845092,0.18961126636196338,2.266201338171959,0.2435117404916135,0.13571079223231325,2.370852577908721,2.161550098435197,3784704
16.887999999999998,21.688895333164428,12.087104666835568,16.404,20.472943843308727,12.335056156691273,0.17120200683259298,2.2703735679388046,0.21856732970073997,0.123836683964446,2.3422722762490285,2.198474859628581,3948544
18.569,22.493355870713053,14.644644129286947,17.791,21.635152572414366,13.946847427585633,0.1682432261916498,2.2718018531799316,0.2139879296079411,0.1224985227753585,2.3301419299368407,2.2134617764230224,4112384
19.672,22.68592368848317,16.65807631151683,19.106,22.699848076922564,15.51215192307744,0.15644546421244737,2.255681073665619,0.19763695623823854,0.1152539721866562,2.3170706846608033,2.1942914626704346,4276224
20.046,23.575909913864656,16.516090086135343,19.756999999999998,22.439573577742088,17.074426422257908,0.16108213561173113,2.291333335638046,0.2066903375859058,0.11547393363755645,2.335811798328906,2.246854872947186,4440064
21.167,23.971353936292637,18.362646063707366,20.730999999999998,23.799114893546196,17.6628851064538,0.15842412743303508,2.251045122742653,0.19423717917806993,0.12261107568800023,2.3158526153903747,2.186237630094931,4603904
21.887000000000004,24.3296422169446,19.44435778305541,21.604999999999997,24.69306816634607,18.516931833653924,0.12046218066890202,2.242475610971451,0.15869839968721622,0.08222596165058782,2.3068119278225505,2.1781392941203515,4767744
21.880000000000003,24.29770965998815,19.462290340011855,20.733,23.0178590766172,18.4481409233828,0.14349886987668767,2.2231801629066466,0.17173403331593237,0.11526370643744296,2.2871073731134217,2.1592529526998714,4931584
21.718,23.9417391933408,19.4942608066592,20.819000000000003,23.888620334829703,17.749379665170302,0.1407558464807354,2.2316978484392167,0.17346161402016735,0.10805007894130347,2.281476923549924,2.1819187733285093,5095424
22.708000000000002,24.723355055567133,20.69264494443287,21.079,23.456874891578614,18.701125108421387,0.11289805975070014,2.2181962013244627,0.14237703796232531,0.08341908153907497,2.2734020169174545,2.162990385731471,5259264
22.478,23.73491527160744,21.22108472839256,21.929,23.24788172327923,20.610118276720765,0.12409178314523561,2.2339417159557344,0.152029779260467,0.09615378703000421,2.283634508344742,2.184248923566727,5423104
23.06,24.588613751082985,21.531386248917013,22.386,23.667875188932214,21.104124811067784,0.10529967643734475,2.2201482564210893,0.14072214426998736,0.06987720860470213,2.292714141386024,2.1475823714561546,5586944
22.593,23.811466659371522,21.374533340628478,21.855,23.202332549892564,20.507667450107437,0.1163846366676605,2.230527848005295,0.15637742923324616,0.07639184410207484,2.296409055768906,2.1646466402416835,5750784
23.044,24.7323494898865,21.355650510113502,21.805,23.546414654813724,20.063585345186276,0.1403103538116233,2.222056958079338,0.17609448584309761,0.10452622178014898,2.2693424840702567,2.174771432088419,5914624
23.753000000000004,25.15367876402836,22.352321235971647,23.237,24.505873910205423,21.968126089794573,0.1188489153412067,2.2174808114767073,0.1593088679197115,0.07838896276270192,2.2761481330249183,2.1588134899284963,6078464
23.808999999999997,24.90487818666127,22.713121813338724,22.381,23.519766437861602,21.2422335621384,0.11289905223788484,2.2049261569976806,0.14508492064281323,0.08071318383295645,2.2744976754562987,2.1353546385390625,6242304
23.301,25.00700967171936,21.594990328280637,22.625,24.49250769744063,20.75749230255937,0.13525709994137286,2.2153881818056105,0.17460391051714186,0.09591028936560388,2.2820791798033797,2.1486971838078412,6406144
23.49,25.19701493842321,21.782985061576788,22.885000000000005,24.86595052941764,20.904049470582372,0.1526193406846788,2.199168974161148,0.2321634260996745,0.07307525526968313,2.263222449018375,2.1351154993039207,6569984
24.161,25.525635116065832,22.79636488393417,23.565999999999995,24.90222752553597,22.22977247446402,0.11424615156526363,2.2105315893888475,0.14713048559578112,0.08136181753474614,2.2687946327708013,2.1522685460068938,6733824
24.115000000000002,25.849042963712265,22.38095703628774,23.467999999999996,24.753782252171803,22.18221774782819,0.11146002870777412,2.1946582317352297,0.14713289477770736,0.07578716263784088,2.2538803845000923,2.135436078970367,6897664
23.749,25.13082813692586,22.367171863074137,23.309000000000005,24.70853885262254,21.90946114737747,0.14413456578945946,2.1940643161535265,0.21443611494299275,0.07383301663592616,2.246470997772181,2.141657634534872,7061504
24.720999999999997,26.618880133201248,22.823119866798745,24.147,25.751836751822438,22.54216324817756,0.13336369882648186,2.2032933592796327,0.24665536465268176,0.020072033000281958,2.2450167993505925,2.161569919208673,7225344
25.041000000000004,26.42691810724877,23.655081892751237,23.817,25.27329014966112,22.360709850338882,0.08271830912110287,2.1951115518808364,0.1157899654149695,0.049646652827236244,2.244734263167582,2.1454888405940906,7389184
24.455000000000002,25.58092406493511,23.329075935064893,23.976000000000003,25.146104268858124,22.80589573114188,0.09500497983147696,2.210200771689415,0.12075887228502578,0.06925108737792814,2.2451541343260644,2.1752474090527656,7553024
24.683,26.42391384048723,22.94208615951277,24.189,25.515864348756118,22.862135651243882,0.1243391076309813,2.2238963663578035,0.18042665319260548,0.06825156206935712,2.243319205142532,2.204473527573075,7716864
24.9,25.993636136930377,23.80636386306962,24.205000000000002,25.54137008347239,22.868629916527613,0.11925851378279424,2.2411597847938536,0.17637288351908142,0.06214414404650706,2.274215036231959,2.208104533355748,7880704
25.188,26.63971484803318,23.73628515196682,24.174,25.305628914441478,23.04237108555852,0.10001962601672854,2.2200067907571794,0.14990512261332595,0.05013412942013112,2.26283084023777,2.1771827412765887,8044544
25.192,26.901185771061765,23.482814228938235,24.083,25.63335512060947,22.532644879390528,0.11719269931264631,2.2485415667295454,0.16790664789284662,0.066478750732446,2.3011879526245576,2.1958951808345333,8208384
25.555,26.97992982283339,24.13007017716661,24.163,25.61781304640837,22.708186953591632,0.10746599326634568,2.2436310589313506,0.13833786057173958,0.07659412596095176,2.285004009654693,2.2022581082080084,8372224
25.627,26.932519436852626,24.32148056314737,24.223,25.38009161262192,23.065908387378077,0.09202831945278575,2.205718195438385,0.12119812565949745,0.06285851324607405,2.2509308027067534,2.160505588170017,8536064
25.762,27.727150375925465,23.796849624074536,24.517000000000003,26.078390726243757,22.95560927375625,0.08748618385806263,2.203088477253914,0.11728537149613523,0.05768699621999003,2.249968833226656,2.1562081212811717,8699904
25.311,26.21770226645796,24.40429773354204,24.515000000000004,26.024120604855693,23.005879395144316,0.0918011201700816,2.209801024198532,0.13422824152402182,0.04937399881614137,2.258021599897458,2.161580448499606,8863744
24.604000000000003,26.351467882394413,22.856532117605592,24.519999999999996,26.30433180770842,22.735668192291573,0.1125046369619667,2.23217516541481,0.16606034877278855,0.05894892515114486,2.2809182363257663,2.183432094503854,9027584
25.061999999999998,26.462655560800012,23.661344439199983,24.117,25.964376788854942,22.26962321114506,0.09993945324483014,2.2163243681192397,0.14807240397273366,0.05180650251692662,2.2557153339159637,2.1769334023225158,9191424
26.028999999999996,27.181583619526144,24.87641638047385,24.820999999999994,26.471172415234232,23.170827584765757,0.07818743976919598,2.2349175065755844,0.1007087513321309,0.05566612820626106,2.294992798064019,2.17484221508715,9355264
26.238999999999997,27.193457437500484,25.28454256249951,25.714,26.796877647751582,24.631122352248415,0.08818462369704823,2.2155153840780257,0.11681527520734239,0.05955397218675407,2.258795889003727,2.1722348791523243,9519104
26.004,26.95568482177662,25.05231517822338,24.963,26.009203135151104,23.916796864848898,0.11603690898304593,2.2130405098199843,0.19061640858312068,0.04145740938297117,2.2602716698587977,2.165809349781171,9682944
26.247999999999998,27.444986215459473,25.051013784540523,25.213,26.807848268645014,23.61815173135499,0.10619223778032591,2.205544501543045,0.1350189625823396,0.0773655129783122,2.236345471061904,2.174743532024186,9846784
25.689,26.912907267729054,24.465092732270946,24.97,26.453030680734553,23.486969319265445,0.12059599106820915,2.212752398848534,0.17828329268534604,0.06290868945107225,2.251914447558046,2.1735903501390217,10010624
25.85,26.7142337646725,24.985766235327503,25.662,26.688448245163876,24.635551754836122,0.09702436142963249,2.2233641356229783,0.14550885319983486,0.04853986965943012,2.261549139640677,2.1851791316052798,10174464
26.315999999999995,27.45538755478546,25.17661244521453,24.756999999999998,26.191705893205988,23.322294106794008,0.11111938388397294,2.210471987724304,0.15601059057736671,0.06622817719057918,2.245498359535967,2.175445615912641,10338304
25.984,27.65525222512941,24.312747774870594,25.243000000000002,26.791935440875445,23.69406455912456,0.10055284242456156,2.197559157013893,0.14944201649347233,0.051663668355650796,2.2382943446232795,2.1568239694045066,10502144
26.65,28.057103407713875,25.242896592286122,25.535,26.263096834219187,24.806903165780813,0.09043469597430276,2.2198523551225664,0.13657881034757813,0.04429058160102739,2.266309443130351,2.1733952671147816,10665984
26.583999999999996,27.51826120544524,25.649738794554754,25.758,26.644699498139026,24.871300501860972,0.10478146155106108,2.199103778600693,0.16029389044857645,0.04926903265354572,2.2640825830659117,2.134124974135474,10829824
26.339,27.94997144605359,24.72802855394641,25.389000000000003,26.401486543120456,24.37651345687955,0.0697744506825175,2.2460410416126253,0.0972875549400897,0.042261346424945306,2.2865928624183813,2.2054892208068693,10993664
26.667,28.020078342151706,25.313921657848297,25.693,26.63253233047086,24.753467669529144,0.09429903179665818,2.2351846158504487,0.12894564711670228,0.059652416476614074,2.270267085385852,2.200102146315045,11157504
26.473999999999997,27.876028530380175,25.071971469619818,25.737000000000002,26.997896903001987,24.476103096998017,0.08187251823126437,2.2223955422639845,0.10732923582786932,0.05641580063465943,2.2600043941519226,2.1847866903760464,11321344
26.607999999999997,27.780610762358933,25.43538923764106,25.102000000000004,26.02576187407795,24.178238125922057,0.1036428368546896,2.227682051062584,0.16824985551005062,0.03903581819932858,2.27920204694474,2.1761620551804284,11485184
26.828000000000003,28.136608421186416,25.51939157881359,25.906,27.316675015728286,24.49532498427171,0.11495266462055345,2.2213847428560256,0.18359280661703015,0.04631252262407676,2.260408085246019,2.182361400466032,11649024
26.685000000000002,27.643803942419932,25.726196057580072,24.970999999999997,26.193599280222262,23.74840071977773,0.11919556687741226,2.2302281886339186,0.22229976869759444,0.016091365057230078,2.288105133942836,2.172351243325001,11812864
26.095999999999997,27.598026630922366,24.593973369077627,25.362000000000002,26.077329294800656,24.646670705199348,0.10931392034205294,2.217563456296921,0.16330994044264302,0.05531790024146286,2.2654623029150334,2.1696646096788084,11976704
26.582000000000004,28.26274864271848,24.901251357281527,25.577999999999996,26.980831422516616,24.175168577483376,0.102899464387964,2.217103269696236,0.1569464090032838,0.0488525197726442,2.2506761992130704,2.1835303401794013,12140544
27.779000000000003,28.73963989090606,26.81836010909395,26.340999999999998,27.69392608815116,24.988073911848836,0.1027934874175116,2.1988149344921113,0.1392515815448741,0.0663353932901491,2.24380363784431,2.1538262311399126,12304384
27.384000000000004,28.62043196335262,26.14756803664739,26.469,27.45396142056428,25.484038579435722,0.1007071050478973,2.205573338270187,0.1341205502612935,0.06729365983450111,2.2472889873560944,2.16385768918428,12468224
27.595,28.763274368459737,26.42672563154026,26.087,27.568783047547782,24.605216952452217,0.08517426927573976,2.226376101374626,0.1212779935549394,0.04907054499654012,2.255976331292382,2.1967758714568704,12632064
26.867,28.137771812718555,25.596228187281447,25.975,26.592304624962427,25.357695375037576,0.12189224391089126,2.231624147295952,0.16519560808583805,0.07858887973594447,2.2627094085372192,2.2005388860546846,12795904
27.465000000000003,28.345048294129366,26.58495170587064,26.202000000000005,27.40891176148052,24.99508823851949,0.09140624970766811,2.1985530495643615,0.13695593635206,0.045856563063276234,2.238009587571398,2.159096511557325,12959744
27.395,28.28717991459122,26.50282008540878,26.698,27.40459465041847,25.99140534958153,0.07814838673997046,2.1914795309305193,0.11639356520609848,0.039903208273842444,2.2407265059347417,2.142232555926297,13123584
27.655,28.49306026036318,26.816939739636823,26.55,27.48317736792102,25.616822632078982,0.07986728258223992,2.196159076690674,0.10639404206141456,0.05334052310306528,2.228534106546793,2.163784046834555,13287424
27.738999999999997,28.670519726039117,26.807480273960877,27.089000000000006,27.97800449942619,26.19999550057382,0.062352964535562494,2.2003803491592406,0.08243496990375278,0.04227095916737221,2.24813573807499,2.1526249602434913,13451264
27.840999999999998,29.29373156501812,26.388268434981875,26.28,27.419587644720668,25.140412355279334,0.09624059917275893,2.2193341463804246,0.13287014931645555,0.0596110490290623,2.2692349874724402,2.169433305288409,13615104
27.982,29.083615177818462,26.880384822181536,26.434999999999995,27.791777432005702,25.07822256799429,0.08417154689345296,2.2335117250680923,0.14238904362768098,0.025954050159224938,2.2830348203384387,2.1839886297977458,13778944
26.940999999999995,28.362073186011187,25.519926813988803,25.442,26.627274651715794,24.256725348284206,0.11445864443020479,2.246272403001785,0.167221212580212,0.06169607628019757,2.2895242449841655,2.2030205610194047,13942784
27.375,28.396285954079463,26.353714045920537,26.103,27.54333364190385,24.662666358096153,0.09891556248379248,2.2531837850809096,0.1380326759610796,0.05979844900650537,2.2896907737449137,2.2166767964169054,14106624
27.226999999999997,27.885984825318456,26.568015174681538,25.631999999999998,26.77091000522429,24.493089994775705,0.08741297723932392,2.2384525656700136,0.12126617759276684,0.05355977688588102,2.283643037533807,2.1932620938062204,14270464
27.169,28.126073142450462,26.21192685754954,26.785000000000004,27.82233552913221,25.747664470867797,0.0709155128854844,2.2176747590303423,0.10056345832301056,0.04126756744795823,2.274959132585503,2.1603903854751816,14434304
27.839,28.809282948422776,26.86871705157722,26.669999999999998,28.085803658704126,25.25419634129587,0.06805570022616945,2.1899072766304015,0.09423878989337392,0.041872610558965,2.2416684330654055,2.1381461201953975,14598144
27.887,29.062823541182944,26.711176458817057,27.198999999999995,28.046047224185283,26.351952775814706,0.08826338160369125,2.21466249525547,0.1564312973554639,0.020095465851918612,2.271253701277464,2.1580712892334764,14761984
27.928000000000004,28.88993346963291,26.966066530367097,26.766000000000002,27.497029411173042,26.034970588826962,0.07660364976165708,2.2104459792375564,0.10730714370079773,0.04590015582251643,2.2628235662839455,2.158068392191167,14925824
28.234,29.11050670276958,27.357493297230423,26.910999999999994,28.375072744094357,25.44692725590563,0.08296033527391648,2.232142746448517,0.12017944341630205,0.04574122713153092,2.2831882160666046,2.181097276830429,15089664
28.049,29.226772898312742,26.871227101687257,27.147,28.21740226083468,26.076597739165315,0.10646157361075485,2.239861884713173,0.1990195822475222,0.013903564973987509,2.2757349670385887,2.203988802387757,15253504
28.238,29.133598124160606,27.342401875839393,26.947000000000003,27.932018273942166,25.96198172605784,0.07856829377641483,2.2449248880147934,0.11959877253085595,0.03753781502197372,2.3091223674209367,2.18072740860865,15417344
28.282,29.677713437636825,26.886286562363175,27.024000000000008,28.357493157087813,25.690506842912203,0.08422572539420792,2.2351382791996004,0.13307475858400258,0.03537669220441324,2.2822468496818753,2.1880297087173255,15581184
28.288000000000004,29.036342167728108,27.5396578322719,26.964,28.145280660977736,25.78271933902226,0.10441785359806896,2.238861954212189,0.16226232790321407,0.04657337929292385,2.2855023039608477,2.19222160446353,15745024
28.762999999999998,29.662055615632312,27.863944384367684,27.731,28.91241821553589,26.549581784464113,0.06161801205404719,2.226071465015411,0.08814427900413635,0.03509174510395803,2.2640487583136304,2.188094171717192,15908864
28.27,28.767332886505606,27.772667113494393,27.054000000000002,27.84163189371686,26.266368106283146,0.059196630787078465,2.228734365105629,0.09531209641628721,0.023081165157869718,2.269857245155811,2.187611485055447,16072704
28.419,29.08754244442668,27.75045755557332,27.509000000000004,28.423379024256356,26.594620975743652,0.06477876451972402,2.2193881988525392,0.11441051619099575,0.015147012848452282,2.2533051704620894,2.185471227242989,16236544
28.613,29.420341934994088,27.80565806500591,27.365000000000002,28.4405486971774,26.289451302822602,0.0991360884573724,2.2303579688072204,0.13895406640060307,0.05931811051414173,2.295575675408835,2.1651402622056057,16400384
28.104999999999997,29.234807505728295,26.9751924942717,27.381,28.713354682507628,26.048645317492372,0.08080084075789065,2.2385532379150392,0.11954949158581993,0.04205218992996138,2.2824791993983964,2.194627276431682,16564224
28.3,29.21737669471161,27.38262330528839,26.877000000000002,27.75980292251442,25.994197077485584,0.07080117143794061,2.247094878554344,0.08892200067531904,0.05268034220056218,2.2994025818986303,2.194787175210058,16728064
28.823,29.705655651995727,27.940344348004274,27.701,29.167850026417153,26.23414997358285,0.06522298541644377,2.20727219581604,0.08864465830688381,0.04180131252600373,2.255950297918523,2.158594093713557,16891904
28.543,29.41049121033011,27.675508789669887,27.009000000000004,28.345910243808465,25.672089756191543,0.05740142856957388,2.2176669955253603,0.08424793825332139,0.03055491888582637,2.257838460874649,2.1774955301760714,17055744
29.042,30.196563120838356,27.887436879161648,27.621,28.504011324955687,26.73798867504431,0.07236663587908773,2.2321014642715453,0.12603339236811625,0.018699879390059217,2.2908861094152577,2.173316819127833,17219584
28.74,29.659119143528194,27.820880856471803,27.020999999999997,28.056001932365344,25.98599806763465,0.07223328549233779,2.2057493716478347,0.10896768848291219,0.03549888250176338,2.2606796148758894,2.15081912841978,17383424
28.326999999999998,29.405258317844105,27.24874168215589,27.784,29.084908913029654,26.483091086970344,0.10533338363279143,2.234228804707527,0.17354041463004735,0.037126352635535514,2.277697627312871,2.1907599821021835,17547264
28.412,29.282847862717706,27.541152137282293,27.474,29.289578144834312,25.658421855165688,0.0670260421061862,2.2417130202054976,0.10807844069710065,0.025973643515271753,2.302273996494558,2.181152043916437,17711104
28.862000000000002,30.296822637122794,27.42717736287721,27.341999999999995,28.928787950546635,25.755212049453355,0.0689112417115312,2.232632637023926,0.09891979003348611,0.03890269338957627,2.298017370745117,2.1672479033027345,17874944
29.148000000000003,30.081903635285787,28.21409636471422,27.955000000000002,29.0295533956021,26.880446604397903,0.06475074733348765,2.2355380296707152,0.09181910641567256,0.03768238825130275,2.2750603566520873,2.196015702689343,18038784
29.093,29.997964640193196,28.188035359806804,28.034999999999997,29.25823546384169,26.811764536158304,0.07644812257106721,2.2390677362680433,0.12196540556856739,0.030930839573567043,2.2794852627458657,2.198650209790221,18202624
29.063,29.978314699980285,28.147685300019713,27.742999999999995,28.419225554086797,27.066774445913193,0.07039693275388945,2.2354301273822785,0.10738743985700117,0.03340642565077772,2.276339503005012,2.194520751759545,18366464
28.921,30.210577062451097,27.6314229375489,27.415999999999997,29.132765563494324,25.69923443650567,0.06356087622278003,2.247183394432068,0.10851394100500623,0.01860781144055383,2.2848115690301185,2.2095552198340176,18530304
29.309999999999995,30.207451948574402,28.41254805142559,27.728999999999996,29.110480727335705,26.347519272664286,0.0687056070206583,2.2490407645702364,0.10354713751242708,0.0338640765288895,2.2897378793106955,2.2083436498297773,18694144
28.855,30.07574772168536,27.63425227831464,27.323999999999995,28.84176282732184,25.80623717267815,0.059285348243752645,2.2543446481227876,0.08217214475288023,0.03639855173462506,2.309695191198358,2.198994105047217,18857984
28.941000000000003,30.003971777612183,27.878028222387822,27.332,28.72652357455871,25.937476425441293,0.0627866771667969,2.2598454743623733,0.11338217818368489,0.012191176149908903,2.301742470169465,2.2179484785552814,19021824
29.438,30.56079828998801,28.315201710011987,28.179999999999996,29.350743353600606,27.009256646399386,0.04964977398388626,2.264114519953728,0.07307307427360045,0.02622647369417207,2.313936022792359,2.2142930171150965,19185664
29.188,30.067372503550114,28.308627496449883,27.974999999999994,28.906131032669403,27.043868967330585,0.06219616684765138,2.2603257089853286,0.0898065204281026,0.03458581326720016,2.3076526840605998,2.2129987339100574,19349504
29.240999999999996,30.06209012903578,28.41990987096421,27.852000000000004,28.966690988570377,26.73730901142963,0.0658387375290557,2.2603698700666426,0.1088469701323385,0.02283050492577289,2.312120795234807,2.208618944898478,19513344
29.459999999999997,30.416117147634115,28.50388285236588,28.194,29.283708217827137,27.10429178217286,0.06382770734037163,2.258547616004944,0.09487638994646948,0.032779024734273784,2.298453375279568,2.21864185673032,19677184
29.000999999999998,30.476069150921404,27.52593084907859,27.841,28.86397067406647,26.818029325933534,0.05778388317654992,2.26237667798996,0.09226511816915166,0.023302648183948185,2.2891976396626412,2.2355557163172786,19841024
28.845999999999997,30.98356029154735,26.708439708452644,27.163,29.624446932192527,24.701553067807474,0.0788486400011202,2.2634370535612107,0.14533450594628322,0.01236277405595719,2.2920585316333093,2.234815575489112,20004864
29.472,29.94462670258884,28.99937329741116,27.952000000000005,28.879920255194385,27.024079744805626,0.05412078178099662,2.2716972678899765,0.0875840368428589,0.020657526719134345,2.3019710062424497,2.2414235295375033,20168704
29.377000000000002,30.419036947521537,28.334963052478468,28.308,29.466652665814912,27.149347334185087,0.07652516657965151,2.2756152749061584,0.11091301222874106,0.04213732093056196,2.3048381990740867,2.24639235073823,20332544
29.647,30.750132358332397,28.5438676416676,28.220999999999997,29.20513870973557,27.23686129026442,0.054493355341643665,2.2677341639995574,0.11174802299658332,-0.002761312313295995,2.30866948701217,2.226798840986945,20496384
29.615,30.442323999410146,28.78767600058985,28.15,29.260252223596062,27.039747776403935,0.0812354473093162,2.262327951192856,0.12881268638975207,0.03365820822888034,2.2993190780449853,2.2253368243407268,20660224
29.434000000000005,30.47455946490338,28.39344053509663,28.197999999999997,29.46093151041535,26.935068489584644,0.05090865069327666,2.2616542279720306,0.07482596665023517,0.026991334736318148,2.3045136266462998,2.2187948292977615,20824064
29.282,30.367825031945756,28.196174968054244,28.419999999999998,29.77685666155272,27.063143338447276,0.0784553768543345,2.263573521375656,0.12918694282455456,0.02772381088411445,2.3012587249609027,2.2258883177904094,20987904
29.238999999999997,30.46247415174984,28.015525848250153,27.750999999999998,29.69731164000013,25.804688359999865,0.05334184433223625,2.2593882262706755,0.08321147449972867,0.02347221416474384,2.3078844060950363,2.2108920464463147,21151744
29.0,30.394058822288358,27.605941177711642,27.752000000000002,28.81480572072228,26.689194279277725,0.07542647354873928,2.265750822424889,0.13156609607368877,0.019286851023789804,2.302121348656284,2.2293802961934936,21315584
29.202999999999996,30.20844567232645,28.19755432767354,27.676000000000005,28.927768349176482,26.42423165082353,0.07699956744003829,2.285181772708893,0.11806515533480708,0.0359339795452695,2.32730767469052,2.243055870727266,21479424
29.606,30.77046726016664,28.441532739833363,28.461000000000002,29.526321078360887,27.395678921639117,0.05982818887698356,2.2786006897687914,0.10813917762800526,0.011517200125961864,2.341828253793718,2.2153731257438647,21643264
30.124999999999993,30.823330151146283,29.426669848853702,28.457,29.920707962675614,26.993292037324387,0.04806117723847917,2.2732918828725817,0.07199988763465773,0.024122466842300606,2.316847695544009,2.229736070201154,21807104
29.940999999999995,30.6973788733168,29.18462112668319,28.496,29.51343992451643,27.478560075483568,0.06544518869842346,2.2701378792524336,0.11939694971243892,0.01149342768440801,2.307306001315179,2.232969757189688,21970944
29.994000000000007,31.15836420419043,28.829635795809583,28.552,29.861616737828285,27.242383262171714,0.060143785479724265,2.282352516055107,0.10528894722785109,0.014998623731597445,2.3133665426164436,2.2513384894937705,22134784
29.410000000000004,30.531044156133028,28.28895584386698,28.055,29.102990935075297,27.007009064924702,0.06811384283064395,2.2837400913238524,0.11983550220016159,0.0163921834611263,2.346266238930426,2.2212139437172786,22298624
29.714,30.552906431015998,28.875093568984,28.768,29.86078360163392,27.675216398366082,0.049639610151967176,2.2912637859582903,0.08522485744486855,0.014054362859065798,2.336365183835599,2.2461623880809816,22462464
29.551,30.898846059459313,28.203153940540684,27.952000000000005,29.38666232960931,26.5173376703907,0.08248371232524122,2.3101824551820753,0.16586906020428976,-0.0009016355538073034,2.358398144250916,2.2619667661132348,22626304
29.657000000000004,30.696096241933347,28.61790375806666,28.759000000000004,29.606295107975967,27.91170489202404,0.07377305015979796,2.290444925427437,0.1283808811802866,0.019165219139309332,2.326774465890416,2.2541153849644577,22790144
29.134999999999998,31.194865286857368,27.075134713142628,28.474,29.933028443862558,27.014971556137443,0.08839841061659771,2.280265936255455,0.14191614338152586,0.034880677851669574,2.320151834578388,2.240380037932522,22953984
29.857000000000006,31.15929067415843,28.554709325841582,28.75,29.666100431175536,27.833899568824464,0.055869087885043356,2.2778104573488234,0.1023751450506514,0.009363030719435311,2.2987003393615346,2.256920575336112,23117824
30.254,31.46395206516622,29.04404793483378,28.904999999999994,30.016640679356414,27.793359320643575,0.04357466471038701,2.308295023441315,0.07105587965350835,0.016093449767265674,2.346843020252979,2.2697470266296507,23281664
30.017999999999994,30.89482153258231,29.141178467417678,28.638000000000005,29.456166242275987,27.819833757724023,0.05446831681668598,2.30406836271286,0.09783526828282389,0.011101365350548065,2.3296519856351536,2.2784847397905668,23445504
29.438,30.369824017720084,28.506175982279913,28.524,29.498106770328594,27.549893229671408,0.07344123676367513,2.2860865354537965,0.12065549978078667,0.02622697374656359,2.322529649867941,2.249643421039652,23609344
30.105999999999995,30.912848188942622,29.299151811057367,28.478999999999996,29.68424229929089,27.2737577007091,0.05017534324967221,2.278636175394058,0.07925445745459235,0.021096229044752068,2.316904041435857,2.240368309352259,23773184
30.04,31.222006768170132,28.857993231829866,29.239000000000004,29.98303561742702,28.494964382572988,0.04063231234613336,2.277263659238815,0.06700203200522047,0.014262592687046261,2.305881040630875,2.2486462778467553,23937024
30.247000000000003,30.976342854904335,29.517657145095672,28.910000000000004,30.140390182015448,27.67960981798456,0.04777250132368251,2.272483083605766,0.08279262848272496,0.012752374164640062,2.3176906880515005,2.2272754791600318,24100864
30.320999999999998,31.160112030660983,29.481887969339013,29.137,30.50848860731688,27.76551139268312,0.050482547825150534,2.292201665043831,0.07424096977236896,0.0267241258779321,2.3227774400659564,2.2616258900217057,24264704
29.407999999999998,30.389741310121966,28.42625868987803,28.434000000000005,29.376689768693822,27.491310231306187,0.06886207600020697,2.275355264544487,0.10897930934159815,0.028744842658815786,2.3132673700843336,2.2374431590046404,24428544
30.121000000000002,30.940102557681275,29.30189744231873,28.953999999999997,30.101346503894963,27.80665349610503,0.05512983681045521,2.266085994243622,0.11844416439890973,-0.0081844907779993,2.300139050786624,2.23203293770062,24592384
30.346999999999998,31.0457853747754,29.648214625224597,29.092999999999996,30.093100494950377,28.092899505049616,0.03772602923725363,2.268531873822212,0.054544933505843426,0.02090712496866383,2.311141798177143,2.2259219494672813,24756224
30.227000000000004,31.135955994534392,29.318044005465616,28.976999999999997,30.02807611522667,27.925923884773322,0.047657489001802625,2.286651962995529,0.07703068840172131,0.018284289601883934,2.320954850426656,2.252349075564402,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-fruitbot-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
-2.56,-2.1082478555667943,-3.011752144433206,-2.6119999999999997,-2.3738068011046494,-2.85019319889535,0.5423378992204864,2.7075457662343974,0.8157048404372222,0.26897095800375054,2.708081249504577,2.7070102829642178,16384
-2.315,-1.844293084818164,-2.785706915181836,-2.322,-1.912786119492508,-2.731213880507492,0.14052456030622124,2.6880739669005074,0.1533827096386443,0.12766641097379816,2.700590636455383,2.6755572973456316,180224
-1.0560000000000003,-0.7070816714473145,-1.404918328552686,-1.251,-0.9500531608406559,-1.5519468391593438,0.07332631472187731,2.6128181099891665,0.08280500834851455,0.06384762109524007,2.6294921588291453,2.5961440611491877,344064
0.03400000000000001,0.30419252395282886,-0.23619252395282883,-0.472,-0.14279489675887463,-0.8012051032411254,0.05126671331624185,2.550457548101743,0.05863837736444944,0.04389504926803426,2.591582825985568,2.5093322702179175,507904
1.097,1.5980199596822464,0.5959800403177534,0.4330000000000001,0.8315737071107427,0.034426292889257526,0.042847151767152016,2.4905657062927884,0.0481712872395094,0.03752301629479463,2.537265507505354,2.443865905080223,671744
2.091,2.5415652006091904,1.6404347993908097,1.3800000000000001,1.938444267586301,0.8215557324136993,0.04883061267901208,2.439506007234255,0.05943632435890632,0.038224900999117836,2.4880295797564362,2.390982434712074,835584
3.2380000000000004,3.912874803204269,2.563125196795732,2.587,3.4806000223813784,1.693399977618622,0.0829846976480136,2.369650584459305,0.12500375610039574,0.040965639195631454,2.418329192618775,2.320971976299835,999424
5.078,6.735358138725605,3.4206418612743956,4.577999999999999,6.059052328582619,3.0969476714173796,0.13630523905158037,2.2914508680502577,0.18531969220442435,0.08729078589873639,2.3612296323974475,2.221672103703068,1163264
7.938999999999998,10.116165358901338,5.761834641098658,7.452,10.014509707298686,4.889490292701313,0.17811395752554132,2.260398364067078,0.22799786706254194,0.1282300479885407,2.351106814303175,2.1696899138309815,1327104
9.85,11.800707563936736,7.899292436063262,9.096,11.105383985205416,7.0866160147945845,0.23228574503834049,2.215770454208056,0.28986873573208644,0.17470275434459454,2.3054096224637246,2.1261312859523875,1490944
11.284,13.146150369868128,9.421849630131874,11.084999999999999,14.052161101120058,8.11783889887994,0.3040615548069278,2.177128688494364,0.3501237254388879,0.2579993841749677,2.268436136607953,2.085821240380775,1654784
12.831000000000003,15.040372987976456,10.62162701202355,12.681000000000001,15.42547973211682,9.936520267883182,0.29797702574481566,2.1593364268541335,0.3331817404051954,0.26277231108443594,2.2514748742861155,2.0671979794221516,1818624
14.464000000000002,16.45335265852991,12.474647341470098,12.105,14.130789969369975,10.079210030630026,0.31737785891940196,2.160660663743814,0.38562224695784425,0.24913347088095966,2.2559815792321176,2.0653397482555107,1982464
15.559999999999997,18.144975821937216,12.975024178062778,14.086000000000002,16.621189144817407,11.550810855182599,0.280495575380822,2.1510884587963424,0.31910765093590854,0.2418834998257354,2.257339893748196,2.044837023844489,2146304
16.571,18.83964915753847,14.302350842461534,15.660000000000002,18.80525038748905,12.514749612510956,0.27194790219267206,2.152945011357467,0.29819438170135815,0.24570142268398598,2.2585389577968904,2.0473510649180433,2310144
16.679000000000002,19.15593540489049,14.202064595109515,15.780999999999997,17.905807991325332,13.656192008674664,0.2702369311824441,2.1597402413686115,0.3090035351024205,0.2314703272624676,2.261511205966546,2.057969276770677,2473984
18.221999999999998,20.53619446028202,15.907805539717975,15.624999999999996,17.591078584390765,13.65892141560923,0.27180036331216484,2.1516072735190392,0.30711556348190605,0.2364851631424236,2.2730118969519637,2.030202650086115,2637824
17.901,20.394385048483286,15.407614951516713,16.374,18.952430530380834,13.795569469619162,0.25720093349615725,2.1577709103624025,0.30274410253728734,0.21165776445502715,2.2700454014943925,2.0454964192304126,2801664
20.05,21.746649639731196,18.353350360268806,17.448999999999998,20.044963982800994,14.853036017199004,0.2559423254802823,2.1677896410226825,0.3127483106803392,0.19913634028022537,2.2801546815084826,2.0554246005368824,2965504
19.468999999999998,21.94407353426115,16.993926465738845,18.295,20.840620749444035,15.749379250555968,0.25791255844136074,2.173967175682386,0.30322635649226015,0.21259876039046133,2.2740897610803827,2.0738445902843896,3129344
20.252999999999997,21.789646022999438,18.716353977000555,17.395999999999997,19.59156917449667,15.200430825503325,0.22727265103409683,2.191115679343542,0.27099843357551934,0.18354686849267432,2.29565152586352,2.0865798328235634,3293184
20.354,22.488058106050534,18.219941893949464,18.603999999999996,20.912233956946302,16.29576604305369,0.24906399666021267,2.200351014733314,0.3056807621320574,0.19244723118836793,2.297227548787504,2.1034744806791243,3457024
20.407999999999998,21.72354399394319,19.092456006056807,18.601000000000003,20.813652028675094,16.38834797132491,0.26217124468336495,2.212077687184016,0.3080514701723205,0.2162910191944094,2.3099762167177977,2.1141791576502347,3620864
19.952,21.926795179252778,17.977204820747225,18.735,21.115782434411006,16.354217565588993,0.2655539033934474,2.2083442052205404,0.34339797590540044,0.18770983088149443,2.314306038224494,2.102382372216587,3784704
21.409000000000002,22.852034649618645,19.96596535038136,19.451999999999998,21.0774956167274,17.826504383272596,0.2746820533648133,2.212341250975927,0.349935521028213,0.19942858570141353,2.319130767691014,2.1055517342608403,3948544
21.387,23.632836369818605,19.141163630181396,19.878999999999998,21.83332059805959,17.924679401940406,0.22828067758431034,2.204997571309407,0.26246440704242574,0.19409694812619493,2.288159197075747,2.121835945543067,4112384
22.176,24.16266655480984,20.189333445190158,20.262000000000004,21.949156187197858,18.57484381280215,0.2516386521980166,2.2049827247858045,0.31173715815402747,0.1915401462420058,2.2980924790716695,2.1118729704999395,4276224
22.270000000000003,24.143034970308886,20.39696502969112,20.643,22.72490801910171,18.56109198089829,0.2579680958762765,2.1877275546391806,0.3318048900294705,0.1841313017230825,2.2797099127775526,2.0957451965008085,4440064
22.627000000000002,24.001656684412513,21.252343315587492,21.133,22.604292289111854,19.661707710888145,0.2241093827101091,2.181851708392302,0.28652023368873525,0.16169853173148296,2.2852228263320997,2.0784805904525046,4603904
22.897,24.535902376592333,21.258097623407664,20.880000000000003,22.33228785025559,19.427712149744416,0.2989885099853078,2.1618830834825835,0.38049208228047626,0.21748493769013932,2.2835915820969688,2.0401745848681982,4767744
23.284999999999997,24.587015744912478,21.982984255087516,22.211000000000002,24.08641168813677,20.335588311863233,0.36188034017880755,2.158637012044589,0.5032947158470289,0.22046596451058614,2.298376616873662,2.018897407215516,4931584
23.637,24.77506897857731,22.498931021422692,22.249,24.091522455765464,20.406477544234534,0.3388652484863996,2.133370979130268,0.428627693843687,0.2491028031291122,2.265990318517823,2.000751639742713,5095424
23.761000000000003,25.28093716975407,22.241062830245937,21.921,22.98703423960021,20.85496576039979,0.3871039093161623,2.1302785019079846,0.5632731121010897,0.21093470653123497,2.273766882707945,1.986790121108024,5259264
24.252000000000002,24.788913400838535,23.71508659916147,21.762999999999998,23.031172306904704,20.494827693095292,0.3372168610493342,2.120699312289556,0.44884769781791867,0.22558602428074967,2.2644247718539097,1.9769738527252023,5423104
24.413999999999998,25.721021040381522,23.106978959618473,22.094999999999995,23.33444544050958,20.85555455949041,0.3789615151161948,2.101560683051745,0.5127527904940508,0.2451702397383389,2.259915967222997,1.9432053988804927,5586944
24.455,26.05317552227532,22.856824477724675,22.785,24.466459187729516,21.103540812270484,0.42403800040483464,2.0859245007236797,0.6421027429357242,0.205973257873945,2.235748277406771,1.9361007240405885,5750784
24.576,26.51515548628778,22.63684451371222,22.048000000000002,23.06841952156944,21.027580478430565,0.42949222105865675,2.0667215565840404,0.6304478835881483,0.22853655852916524,2.240015576534863,1.8934275366332178,5914624
24.048000000000002,25.716291341462878,22.379708658537126,22.326,24.48983086215166,20.16216913784834,0.3488546393190821,2.065275989969572,0.4566354641521997,0.24107381448596457,2.228797198149544,1.9017547817895997,6078464
24.287,25.372366758289566,23.201633241710432,22.535999999999998,24.6717724597906,20.400227540209396,0.3383268323416511,2.0729355638225875,0.4359753953870155,0.24067826929628672,2.2130682945460136,1.9328028330991616,6242304
25.029,26.678426870158237,23.379573129841763,21.638,23.3125196326111,19.963480367388904,0.35072011087710653,2.0808703497052194,0.4711622847130116,0.23027793704120147,2.2268946009294326,1.9348460984810065,6406144
24.648999999999994,26.554636114267353,22.743363885732634,22.022,24.05130431429098,19.992695685709016,0.36583511661738155,2.071925853192806,0.517425473201967,0.2142447600327962,2.2196107549668174,1.9242409514187948,6569984
24.121000000000002,25.330995454536918,22.911004545463086,22.305,23.45307883004609,21.15692116995391,0.341059703938663,2.090813457965851,0.4644569974061893,0.21766241047113663,2.221772239378533,1.9598546765531686,6733824
24.307,25.573001974721997,23.040998025278,21.561,22.974912656425424,20.147087343574576,0.34317160279800485,2.0899944563706723,0.4466318583134654,0.2397113472825443,2.2339406696675193,1.9460482430738253,6897664
24.45,25.870105629874057,23.02989437012594,22.147000000000002,23.272380380138202,21.021619619861802,0.27366678609202305,2.0777987713615103,0.36605178865101773,0.1812817835330284,2.2046050504580186,1.950992492265002,7061504
24.855,26.026326171482562,23.68367382851744,23.463,24.770578295934893,22.15542170406511,0.29427560555438204,2.061317985256513,0.4258351138707876,0.16271609723797648,2.1851946525779558,1.9374413179350702,7225344
24.666999999999998,26.03729230458322,23.296707695416774,22.969,25.150671148454784,20.78732885154522,0.30000222921371456,2.0774053409695625,0.405411783655732,0.19459267477169712,2.2015647698696155,1.9532459120695096,7389184
24.427999999999997,25.7294975989221,23.126502401077893,21.973,23.802841796440337,20.14315820355966,0.3240729873689513,2.08765353957812,0.4570717013841712,0.1910742733537314,2.216034236169243,1.959272842986997,7553024
24.753999999999998,25.861801426249304,23.64619857375069,22.806,24.074670169902326,21.537329830097676,0.2659011449043949,2.098957977195581,0.3289688715047629,0.20283341830402696,2.2155123726346773,1.9824035817564842,7716864
24.365999999999996,25.786339396059965,22.945660603940027,22.494,23.643619067343614,21.344380932656385,0.28815324511379004,2.0895769019921624,0.35608055211795026,0.22022593810962982,2.2389022593728565,1.9402515446114683,7880704
24.898000000000003,26.280648183740176,23.51535181625983,22.967999999999996,24.45335382990047,21.482646170099525,0.2789765586145222,2.0848649347821873,0.3518227972232667,0.20613032000577766,2.228663713901584,1.9410661556627906,8044544
24.872,25.956276717448088,23.787723282551912,22.796,24.3012919982515,21.2907080017485,0.33509708959609263,2.084816444416841,0.4818418722865208,0.18835230690566446,2.2340390780609116,1.9355938107727706,8208384
25.862999999999992,26.523121958428888,25.202878041571097,23.342,24.813684748850786,21.87031525114921,0.29322001192097863,2.0732905209064483,0.42673042644624853,0.15970959739570872,2.2345692845815166,1.91201175723138,8372224
25.348000000000006,27.576141826724687,23.119858173275325,23.136999999999993,25.427301508535496,20.84669849146449,0.298702242380629,2.0764987006783486,0.4054718920004695,0.19193259276078845,2.2398981040445394,1.9130992973121579,8536064
24.774999999999995,26.505897166211785,23.044102833788205,22.445,24.523707531135635,20.366292468864366,0.33249482279643416,2.089620109895865,0.47897575904375184,0.1860138865491165,2.2619225371444007,1.917317682647329,8699904
24.912,26.47673512135441,23.34726487864559,23.232000000000003,25.13607352799203,21.327926472007977,0.28653298038989305,2.0811496610442797,0.38740826707474973,0.18565769370503638,2.2540865853408625,1.9082127367476969,8863744
25.132,26.213654288578383,24.05034571142162,22.782,23.807619812601143,21.756380187398857,0.28769328078875933,2.10735309223334,0.36924697315925725,0.2061395884182614,2.259111756985022,1.9555944274816577,9027584
24.738,26.082379410731956,23.393620589268043,22.999999999999996,24.22219474716593,21.777805252834064,0.308988203232487,2.1258548339207963,0.3827296249688469,0.2352467814961271,2.2825008190854414,1.969208848756151,9191424
25.078,26.539025667125667,23.61697433287433,23.003999999999998,24.43346283617308,21.574537163826914,0.21059824144467706,2.1046447162826856,0.2945491860945376,0.12664729679481654,2.2587752556796024,1.9505141768857686,9355264
25.247,26.39797393541296,24.09602606458704,23.575,25.240678540415285,21.909321459584714,0.2544918973309298,2.096320904791355,0.3379678592540556,0.17101593540780402,2.241523502115266,1.9511183074674443,9519104
25.884999999999998,26.792394621980975,24.97760537801902,23.925999999999995,24.943557860762713,22.908442139237277,0.24421444106847048,2.092496256530285,0.32773293681274046,0.1606959453242005,2.231725376355513,1.9532671367050571,9682944
25.767000000000003,27.3534806963843,24.180519303615707,24.256999999999998,25.634135069628247,22.87986493037175,0.29214520209158457,2.0977793832619986,0.4959233914069792,0.08836701277618991,2.2323513278649467,1.9632074386590503,9846784
25.694000000000006,26.959987361706276,24.428012638293737,23.901,25.544657202703775,22.257342797296225,0.24433321241910252,2.0960465997457502,0.31930774863643574,0.1693586762017693,2.2296318364692227,1.9624613630222778,10010624
25.137,26.05544488130753,24.21855511869247,23.744,24.77085149851378,22.717148501486218,0.24537445732081933,2.1234848151604333,0.3506774711816629,0.14007144345997574,2.255890360360881,1.9910792699599855,10174464
25.555,27.111092863552816,23.998907136447183,23.712999999999997,25.15711253024132,22.268887469758674,0.22417006321872268,2.126987006763617,0.32638035254663955,0.12195977389080584,2.2577993202246773,1.9961746933025568,10338304
26.008,27.3728575017195,24.643142498280497,23.380999999999997,24.923870376927365,21.83812962307263,0.23927229320009546,2.1284361993273095,0.34745126561930434,0.1310933207808866,2.2488958858304384,2.0079765128241807,10502144
25.384,26.12404324197982,24.64395675802018,22.922000000000004,23.943633985339176,21.900366014660833,0.19708783881117892,2.139489028851191,0.25039296472256006,0.14378271289979777,2.2496462650466014,2.0293317926557806,10665984
26.616000000000003,27.385768796457747,25.84623120354226,23.713,25.215178751014673,22.21082124898533,0.21594170580307642,2.1246820822358132,0.28388535243390195,0.1479980591722509,2.2523161689780373,1.9970479954935891,10829824
25.528,26.82346748318898,24.232532516811016,22.725,24.315007861615786,21.134992138384217,0.2561016503100594,2.137297514081001,0.3233113801348413,0.18889192048527748,2.256872449073509,2.017722579088493,10993664
26.242,27.62186810963947,24.862131890360534,24.227000000000004,25.5619910112057,22.89200898879431,0.2217308767139911,2.1249794791142147,0.2922296322227633,0.1512321212052189,2.2475462048341934,2.002412753394236,11157504
25.688,26.70489527484397,24.671104725156027,23.953999999999997,25.57880275726009,22.329197242739905,0.22843082215016083,2.1297591601808863,0.3436755789504438,0.11318606534987785,2.253547925199093,2.0059703951626795,11321344
26.258999999999997,27.777838042715548,24.740161957284446,24.261000000000003,25.95930768708147,22.562692312918536,0.26451820159951844,2.152178586522738,0.39033076318683413,0.13870564001220276,2.2701137722734477,2.0342434007720285,11485184
26.627000000000002,28.135078578854568,25.118921421145437,24.633999999999997,26.200749501356228,23.067250498643766,0.2310571069208284,2.145674541592598,0.32587134354845476,0.13624287029320203,2.2460874173629217,2.045261665822274,11649024
26.049,27.627090301598738,24.47090969840126,24.204,26.15816068940095,22.24983931059905,0.25545654272039725,2.148091100653013,0.3301246043777641,0.18078848106303042,2.2455009862866833,2.0506812150193428,11812864
26.846000000000004,27.65251348407823,26.039486515921777,24.936,26.11722140177022,23.75477859822978,0.22008713015044723,2.135025449097157,0.34330808886705116,0.09686617143384328,2.2471986620446156,2.0228522361496983,11976704
26.880000000000003,27.633511778275565,26.12648822172444,24.758999999999997,25.652582117099485,23.86541788290051,0.19464580019315078,2.1356489082177483,0.2940102191096696,0.09528138127663191,2.253887867869402,2.017409948566095,12140544
26.468,27.818998149517608,25.117001850482392,24.893,26.31956966181116,23.466430338188843,0.19953952782476939,2.1482232972979545,0.270936269300318,0.12814278634922077,2.2592153064213667,2.0372312881745422,12304384
26.925,28.059365461392403,25.7906345386076,25.357999999999997,26.5750686094054,24.140931390594595,0.16160759095412985,2.141188483436902,0.20792419379642052,0.11529098811183919,2.2617230677232305,2.020653899150574,12468224
27.026,28.63425495491231,25.41774504508769,25.083,26.8443974565668,23.321602543433197,0.14045214370513948,2.1369468410809835,0.18609191262147834,0.09481237478880063,2.2536727921132447,2.0202208900487224,12632064
26.890000000000004,27.752148479091627,26.02785152090838,25.558,26.78868923778507,24.32731076221493,0.1684158265435447,2.1497341076533,0.24951325852912973,0.08731839455795967,2.262531784360082,2.0369364309465183,12795904
26.612000000000002,27.63297796254376,25.591022037456245,25.091,26.692477130651575,23.489522869348427,0.1670542383721719,2.149128838380178,0.2280397384412928,0.106068738303051,2.2337440983062646,2.064513578454091,12959744
27.195,28.299484042437918,26.090515957562083,24.896,26.132666486972134,23.659333513027867,0.18128235987387592,2.1489937350153925,0.24361109933745356,0.11895362041029828,2.2371577793841664,2.0608296906466186,13123584
27.281,28.793907465775746,25.76809253422425,25.478999999999996,27.044135457396575,23.913864542603417,0.17009119093418118,2.144596277177334,0.24294447071070363,0.09723791115765872,2.2358631503428588,2.053329404011809,13287424
27.676,28.620374925545992,26.731625074454005,25.553000000000004,26.322013003791227,24.78398699620878,0.19437621990218756,2.142830813427766,0.2788592096066861,0.10989323019768907,2.2413482631435944,2.0443133637119377,13451264
27.009000000000004,28.168184627227262,25.849815372772746,25.956,27.16733149880617,24.74466850119383,0.1439442538345853,2.128761384884516,0.20034149031187345,0.08754701735729717,2.2389902733847573,2.018532496384275,13615104
27.907999999999994,28.82422922895965,26.99177077104034,25.07,26.29646646917068,23.84353353082932,0.17761898868096365,2.1325926070412,0.2786776522349995,0.07656032512692779,2.2540709929273937,2.011114221155006,13778944
27.470999999999997,28.2375435408377,26.704456459162294,24.735999999999997,25.901651749022832,23.570348250977162,0.19321951968595386,2.115933453540007,0.2671858054171557,0.119253233954752,2.2466949734951664,1.9851719335848474,13942784
27.520999999999997,28.245644050551714,26.79635594944828,25.195999999999998,26.259618352605855,24.13238164739414,0.19266396636764205,2.1150670856237412,0.2973381412600947,0.08798979147518937,2.248163864058583,1.9819703071888997,14106624
27.764999999999997,28.659754156179226,26.87024584382077,25.665,26.959057572135027,24.37094242786497,0.14851688353034348,2.115040056904157,0.1999923855283561,0.09704138153233086,2.2616302198470777,1.9684498939612365,14270464
28.157999999999998,29.135402680577457,27.18059731942254,25.423000000000002,27.06719007417026,23.778809925829744,0.17353296399426954,2.1234494532148043,0.23900884540264314,0.10805708258589594,2.245485490643729,2.0014134157858794,14434304
27.370000000000005,28.492425944105005,26.247574055895004,25.493000000000002,26.926938980570654,24.05906101942935,0.155926741582031,2.119096280137698,0.2195423621230947,0.09231112104096727,2.2504133466545397,1.9877792136208556,14598144
27.829,28.788723397651637,26.869276602348364,25.505999999999997,26.199068539179205,24.81293146082079,0.148970640807723,2.1389743432402613,0.20612319619406116,0.09181808542138481,2.258308463922254,2.0196402225582686,14761984
28.176,29.033895098482326,27.31810490151767,26.071999999999996,27.17427764197592,24.96972235802407,0.13205895364905393,2.1319953183333085,0.16371789357482655,0.1004000137232813,2.2487078575799133,2.0152827790867036,14925824
27.683999999999997,28.666824501119095,26.7011754988809,25.288999999999998,26.139122932286853,24.438877067713143,0.14498101710341865,2.1319344888130827,0.19655162809543703,0.09341040611140028,2.240895236116632,2.0229737415095332,15089664
27.909,28.912089726794168,26.90591027320583,25.39,26.681131286895333,24.098868713104668,0.16295861952627697,2.138373733560244,0.21455703598483566,0.11136020306771827,2.237449168398347,2.0392982987221413,15253504
28.134000000000004,28.991370398369344,27.276629601630663,25.326,26.688748692899757,23.963251307100244,0.15454066029439364,2.1436629801988603,0.23598473938340397,0.07309658120538333,2.249212942548691,2.0381130178490294,15417344
28.151,29.14889227875558,27.15310772124442,26.156,27.625729226762534,24.686270773237464,0.1327601243276149,2.1348985900481545,0.19180268139336062,0.07371756726186915,2.235331402837541,2.034465777258768,15581184
27.226,28.529657930593757,25.92234206940624,24.852,26.483053647186384,23.220946352813616,0.15637564353334404,2.1316429962714514,0.22909361431534997,0.0836576727513381,2.235759323458841,2.027526669084062,15745024
28.032,28.762435486542103,27.301564513457897,25.764999999999997,26.556470151048032,24.973529848951962,0.15909610951008893,2.1234137733777363,0.22249716051565044,0.09569505850452743,2.213219541936096,2.0336080048193765,15908864
28.169,29.636149958252393,26.70185004174761,25.766,27.270022606213082,24.261977393786914,0.14328252604852115,2.121112650632859,0.17676755948145703,0.10979749261558527,2.2005610974908807,2.041664203774837,16072704
28.470000000000006,29.47485819895148,27.46514180104853,25.753999999999998,27.559221316071795,23.9487786839282,0.11499052682581043,2.1345969468355177,0.1392440224521301,0.09073703119949074,2.2203101063803286,2.048883787290707,16236544
28.773000000000003,29.909468653329252,27.636531346670754,26.421,27.425952237671023,25.416047762328976,0.12605575978135064,2.125576795140902,0.1680332813363068,0.08407823822639449,2.212307166308798,2.0388464239730064,16400384
28.314,29.60004198998322,27.02795801001678,25.843,27.464820273643166,24.221179726356834,0.16291520346421745,2.1299235463142394,0.23282475185326054,0.09300565507517436,2.227129209710549,2.0327178829179298,16564224
28.524,29.564242279471472,27.48375772052853,26.128999999999998,27.880150764497447,24.37784923550255,0.15087916233266388,2.132879369954268,0.22468487665171766,0.0770734480136101,2.2411802997995802,2.024578440108956,16728064
28.18,29.330930058691663,27.029069941308336,26.873,27.9556638444134,25.7903361555866,0.1442058005991081,2.1299486880501113,0.19255417165924044,0.09585742953897575,2.2439264957445464,2.015970880355676,16891904
28.374000000000002,29.419219594152352,27.328780405847652,25.839,27.278197345745188,24.39980265425481,0.13471349927907184,2.1245315353075664,0.1841487985155913,0.08527820004255239,2.2370129689223606,2.0120501016927723,17055744
28.814999999999998,29.655990487461064,27.97400951253893,26.627999999999997,27.363510706924103,25.89248929307589,0.1271167881165941,2.093195015192032,0.20905407580937857,0.045179500423809624,2.1976915598646083,1.9886984705194561,17219584
28.740000000000002,30.131445291773993,27.34855470822601,26.652000000000005,27.63005725803759,25.67394274196242,0.09882955601594097,2.1102340837319686,0.13233268931302242,0.06532642271885952,2.218290142944658,2.0021780245192793,17383424
28.601,29.856352141831128,27.34564785816887,26.549,27.625219773094695,25.472780226905304,0.16504306687662998,2.109616443018118,0.24823981966002806,0.0818463140932319,2.218249336289285,2.0009835497469513,17547264
28.528000000000002,29.373219498118686,27.682780501881318,26.55,27.962982660898568,25.137017339101433,0.1403418676772465,2.12292637526989,0.21381780304513748,0.06686593230935549,2.2330128951937964,2.0128398553459834,17711104
28.033000000000005,29.259898936343173,26.806101063656836,25.657999999999998,27.29386552014522,24.022134479854774,0.12780450358986853,2.1082602664828305,0.19428980318469827,0.06131920399503879,2.2177295411898,1.998790991775861,17874944
29.034999999999997,29.857912510538025,28.212087489461968,27.026999999999997,28.29772459644094,25.756275403559055,0.13036420277009403,2.1093629707892734,0.17144133193803504,0.08928707360215302,2.2213632569471846,1.9973626846313624,18038784
28.652000000000005,29.773292111806736,27.530707888193273,26.406,27.571231307509372,25.240768692490626,0.129249612474814,2.12296837468942,0.18653327076527226,0.07196595418435575,2.239820487805381,2.0061162615734593,18202624
28.665,29.106412505486645,28.223587494513353,26.483999999999998,28.0249879947618,24.943012005238195,0.14590990248446659,2.11972889105479,0.19830512028872388,0.0935146846802093,2.2325405640836453,2.0069172180259343,18366464
28.912,29.42642783750493,28.397572162495067,25.828999999999997,26.973792120867362,24.684207879132632,0.16349697406403715,2.1187352766593297,0.2459502226787002,0.08104372544937409,2.2315160193732373,2.005954533945422,18530304
28.047000000000004,28.80755308821936,27.286446911780647,26.891000000000002,28.245307572156342,25.53669242784366,0.14134418231745557,2.1291356613238652,0.1872265651162247,0.09546179951868643,2.2375949509594326,2.020676371688298,18694144
29.131,30.234734116533506,28.027265883466495,26.496,27.729808737203623,25.262191262796375,0.12926623042051985,2.1309957653284073,0.20094767728114785,0.057584783559891856,2.2348931890779236,2.027098341578891,18857984
29.269,29.875538539583427,28.66246146041657,26.750999999999998,27.89073198603882,25.611268013961176,0.11535950715187933,2.118306625386079,0.1694749077224646,0.06124410658129406,2.221533088038889,2.015080162733269,19021824
28.618000000000002,29.643600312012435,27.59239968798757,25.903,27.546472238889358,24.25952776111064,0.12422541851798688,2.1129903967181844,0.2031572737917154,0.045293563244258386,2.233940686759117,1.9920401066772517,19185664
28.916000000000004,29.93931031461625,27.892689685383758,26.637999999999998,27.861199084368526,25.41480091563147,0.16355524117437498,2.1120688552657767,0.21400736495613043,0.11310311739261952,2.2256831962953796,1.9984545142361738,19349504
29.343,30.303354622001685,28.382645377998315,26.945999999999998,28.076992484501993,25.815007515498003,0.14692314607867346,2.112333642939727,0.21055227551276207,0.08329401664458484,2.234169068938385,1.9904982169410688,19513344
28.995000000000005,30.122326483322382,27.867673516677627,26.209000000000003,27.652907545516683,24.765092454483323,0.15280515857351318,2.104622752467791,0.20163306880079337,0.10397724834623298,2.223662274105933,1.9855832308296493,19677184
28.660000000000004,29.520534717486754,27.799465282513253,26.605,27.64285596303148,25.56714403696852,0.13914884707580005,2.091031371553739,0.1863860597893457,0.09191163436225443,2.2069447707811447,1.975117972326333,19841024
28.741999999999997,30.168007012605475,27.31599298739452,26.625999999999998,28.090501280299883,25.161498719700113,0.1356796766010423,2.092838123937448,0.20872840682509075,0.06263094637699383,2.200495113333431,1.9851811345414643,20004864
28.991000000000003,29.962704173089733,28.019295826910273,26.788,27.985094816628994,25.590905183371007,0.13876064181483033,2.1041872556010883,0.1931909242603701,0.08433035936929056,2.2039580269253736,2.004416484276803,20168704
29.321000000000005,30.114025220279917,28.527974779720093,26.576999999999998,27.69515070540603,25.458849294593968,0.14188910138327623,2.082049818833669,0.18454526243000935,0.09923294033654313,2.179119639609316,1.9849799980580218,20332544
29.270999999999997,29.90560932864243,28.636390671357564,26.869999999999997,27.863347874613922,25.876652125386073,0.13870811630040403,2.086940335730712,0.2025457852157797,0.07487044738502836,2.1998802191299838,1.97400045233144,20496384
29.013999999999992,30.05451141271972,27.973488587280265,26.866000000000003,28.385981578835747,25.34601842116426,0.11277263231265047,2.0976392313838,0.15566128954256142,0.06988397508273952,2.1958843224025917,1.9993941403650086,20660224
28.779000000000003,29.73893176840857,27.819068231591437,26.913999999999998,28.137774489029738,25.690225510970258,0.12022850929448999,2.0899168570836384,0.20413509434748417,0.036321924241495815,2.1828870043974797,1.996946709769797,20824064
29.139,30.877611227388112,27.400388772611887,26.782,27.905741963263807,25.658258036736193,0.10353983205277469,2.0934294546643892,0.1746780901212454,0.03240157398430395,2.194582356096234,1.9922765532325448,20987904
28.889,29.729469511642154,28.048530488357844,26.786,28.011358722986866,25.560641277013136,0.1054952344934766,2.1036258548498155,0.14681510282266863,0.06417536616428457,2.212931887722861,1.9943198219767697,21151744
29.476,30.65417825476453,28.297821745235467,26.636000000000003,27.749770173779137,25.52222982622087,0.12106307971601679,2.107063461840153,0.18942731766327747,0.05269884176875611,2.2095653559577197,2.004561567722586,21315584
29.202999999999996,30.388723829565716,28.017276170434275,26.766,27.56265801947887,25.969341980521126,0.14370608354608214,2.101804675658544,0.1912142722939405,0.09619789479822377,2.197125675114811,2.0064836762022766,21479424
29.647999999999996,30.461557619348497,28.834442380651495,26.868999999999993,28.103661492069783,25.634338507930202,0.12828028329337632,2.1083609580993654,0.18242275144756154,0.07413781513919111,2.198561852924348,2.018160063274383,21643264
29.133,29.763429218866005,28.502570781133993,26.945999999999998,28.20041779324115,25.691582206758845,0.13832135374347362,2.1157496864597,0.1922055244873611,0.08443718299958614,2.213529087728326,2.017970285191074,21807104
29.345,30.171138608225036,28.518861391774962,27.259000000000004,28.320842267005798,26.19715773299421,0.1135558372130617,2.11522334565719,0.18270202524124401,0.0444096491848794,2.2280628185069213,2.0023838728074583,21970944
29.661,30.227911809719995,29.094088190280008,27.615000000000002,28.88571043121555,26.344289568784454,0.10900536004919555,2.0975726847847302,0.1479930496724121,0.07001767042597898,2.203253319301205,1.9918920502682553,22134784
29.547000000000004,30.558850285368347,28.53514971463166,26.476999999999997,27.641723572355257,25.312276427644736,0.126069114357233,2.102342209219933,0.19954200943419287,0.05259621928027315,2.2086916175902953,1.9959928008495709,22298624
29.48,30.486916083891803,28.473083916108198,27.558000000000003,28.766667034381268,26.34933296561874,0.10717320024656748,2.100426665445169,0.15378020947431492,0.06056619101882006,2.1988335179034992,2.0020198129868385,22462464
29.904000000000007,30.646525420440277,29.161474579559737,27.256999999999998,28.21607298992308,26.297927010076915,0.11373200101467466,2.0959557389219605,0.1547552475720108,0.0727087544573385,2.2169351546964187,1.9749763231475026,22626304
29.581,30.492322665141167,28.669677334858832,26.227999999999998,27.081941449983542,25.374058550016453,0.10659945592439417,2.0920046577850977,0.16595082802624295,0.0472480838225454,2.2114993119469175,1.9725100036232779,22790144
29.305999999999994,30.05385292671754,28.55814707328245,27.076,28.390528052192117,25.761471947807884,0.11733048908257233,2.0901432017485306,0.18908829310935865,0.04557268505578603,2.2032791074600313,1.9770072960370297,22953984
30.209000000000003,30.901263678088057,29.51673632191195,27.395999999999997,28.314065357150564,26.47793464284943,0.1311298733266691,2.0929591014981273,0.23835722388725952,0.023902522766078654,2.213074722464135,1.9728434805321193,23117824
29.18,29.975022012273875,28.384977987726124,26.131,27.159887263017673,25.102112736982328,0.10460633079831794,2.0901356945435206,0.14790278617359967,0.0613098754230362,2.2133746575390765,1.9668967315479646,23281664
29.884000000000004,30.88076677312198,28.887233226878028,26.529000000000003,27.732058186456502,25.325941813543505,0.1498735699647416,2.087794993321101,0.2365421619239117,0.06320497800557151,2.2094930689505454,1.966096917691657,23445504
29.174,30.385925740299296,27.962074259700703,26.178999999999995,27.419076207335657,24.938923792664333,0.1103831662253166,2.097119228541851,0.1823580334203448,0.03840829903028842,2.2243397396532623,1.9698987174304396,23609344
29.711000000000002,30.68411304584822,28.737886954151783,26.862000000000002,27.748011286609827,25.975988713390176,0.11463018634046114,2.09176213691632,0.152251766023617,0.07700860665730527,2.2123440036200384,1.971180270212602,23773184
29.656,30.44525534524639,28.866744654753607,27.248999999999995,29.27911058812075,25.21888941187924,0.1399822539184242,2.0992113610108696,0.2071455795371116,0.0728189282997368,2.2095880126526573,1.9888347093690821,23937024
29.175,30.040392974318603,28.309607025681398,27.214999999999996,29.346709407963473,25.08329059203652,0.15347847909045712,2.0857803732156754,0.21692630208856015,0.09003065609235408,2.2137619303995626,1.9577988160317883,24100864
29.921999999999997,30.63650402378153,29.207495976218464,26.385,27.42964587301152,25.340354126988483,0.11307660376187409,2.0931223407387733,0.18406474669734338,0.0420884608264048,2.2013173375648716,1.984927343912675,24264704
29.875,31.026904943994946,28.723095056005054,26.956,27.698377262582845,26.213622737417154,0.10206860882850981,2.092266458272934,0.1404045448864987,0.06373267277052092,2.2008451068805317,1.9836878096653356,24428544
29.389999999999997,30.492542516187015,28.28745748381298,27.160000000000004,28.070362565135454,26.249637434864553,0.12510944618843492,2.0863798558712,0.18173268359941142,0.06848620877745842,2.200063812807151,1.972695898935249,24592384
28.611,29.86881914439239,27.35318085560761,26.818000000000005,28.146674527489715,25.489325472510295,0.11937482782329116,2.098175613085429,0.20000911832487317,0.038740537321709165,2.1950190837022494,2.0013321424686086,24756224
29.705000000000002,30.469437701843653,28.94056229815635,26.518999999999995,27.99730612526634,25.04069387473365,0.10532901554834095,2.1059308027227717,0.15820863019504114,0.05244940090164077,2.2183301660210604,1.993531439424483,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-fruitbot-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
-2.3419999999999996,-2.0414405216932923,-2.642559478306707,-2.589,-2.2705208013072125,-2.9074791986927875,0.5346135736753543,2.7076627214749656,0.8301925739331704,0.23903457341753825,2.707929733176722,2.707395709773209,16384
-1.8189999999999997,-1.4360522228815003,-2.2019477771184994,-1.637,-1.35323777559372,-1.92076222440628,0.08653567558309679,2.6069004068772,0.12851639386488592,0.044554957301307645,2.657563839742357,2.5562369740120428,180224
-1.338,-1.010805868023279,-1.6651941319767212,-1.427,-1.1468553944834918,-1.7071446055165083,0.11912102257677659,2.5764211624860764,0.1865516410854372,0.05169040406811598,2.644556131502791,2.508286193469362,344064
-0.998,-0.664089832439921,-1.3319101675600789,-1.0110000000000003,-0.7117191954033807,-1.31028080459662,0.0712725609793172,2.513577508926392,0.10424114467499562,0.038303977283638775,2.5793351631425985,2.4478198547101853,507904
-0.6299999999999999,-0.021575805872251497,-1.2384241941277483,-0.632,-0.2910659887896193,-0.9729340112103807,0.08287345091036206,2.4798831393321357,0.11916816223168747,0.04657873958903667,2.5645371192865434,2.395229159377728,671744
-0.16699999999999998,0.3876359166155759,-0.7216359166155759,-0.25600000000000006,0.261227222794779,-0.7732272227947792,0.0443021256787081,2.439763826131821,0.06204670650863997,0.026557544848776232,2.5403283152296536,2.339199337033988,835584
0.16,0.7857635336131373,-0.46576353361313727,-0.07499999999999998,0.6245462815282489,-0.7745462815282488,0.08289902148923521,2.4715095996856684,0.14927065142100326,0.016527391557467172,2.557227278052438,2.3857919213188987,999424
0.7309999999999999,1.4276125178318286,0.03438748216817111,0.5639999999999998,1.2038624852263178,-0.07586248522631811,0.038025730716374974,2.49580931464831,0.04973379303684167,0.02631766839590828,2.56389402101361,2.42772460828301,1163264
1.691,2.5697428520335173,0.812257147966483,1.345,2.3792654398170714,0.31073456018292855,0.04889885792702743,2.4877182632684702,0.07308217158557279,0.02471554426848208,2.5664430819501542,2.408993444586786,1327104
2.444,3.669538249097106,1.2184617509028939,2.1430000000000002,3.621046345687442,0.6649536543125587,0.14736971791523196,2.4377518574396766,0.2758769990131034,0.018862436817360495,2.509673538376349,2.365830176503004,1490944
3.597,5.6205960565290685,1.573403943470931,3.6129999999999995,5.994193188298673,1.2318068117013263,0.16845111331592,2.4261241217454277,0.2926516347379873,0.04425059189385275,2.491909232960183,2.3603390105306725,1654784
4.937,7.731247841548777,2.1427521584512235,4.927,7.533050843709692,2.320949156290307,0.1055118868593126,2.4072221547365187,0.15795881288966246,0.053064960828962754,2.46186580124815,2.3525785082248873,1818624
6.5120000000000005,9.827532536411006,3.196467463588994,6.708,10.354899505059059,3.061100494940942,0.16026470998767758,2.394317661722501,0.21754936375249292,0.10298005622286224,2.459313786988843,2.329321536456159,1982464
8.418000000000001,11.532186250049925,5.303813749950078,8.184999999999999,11.631305993378996,4.738694006621001,0.1721093752731879,2.3804586311181386,0.20408443627712516,0.14013431426925063,2.4300007976428395,2.3309164645934377,2146304
10.402,14.648301449496962,6.155698550503037,10.833000000000002,15.179628693596914,6.48637130640309,0.16830368271718418,2.3744088590145114,0.21222909097958934,0.12437827445477903,2.435512429108503,2.3133052889205197,2310144
12.427,16.42545232558799,8.42854767441201,12.693000000000001,16.510680054692905,8.8753199453071,0.17686270326375958,2.4002720336119334,0.23763905325518372,0.11608635327233544,2.44225954386666,2.3582845233572067,2473984
13.006,16.03649896881685,9.97550103118315,13.660000000000002,17.457306940451353,9.86269305954865,0.19203419964760537,2.379030403494835,0.2936493960258965,0.09041900326931424,2.414155394730743,2.3439054122589273,2637824
14.470999999999998,18.85437643831784,10.087623561682157,15.597999999999999,19.0263751253327,12.1696248746673,0.17580307479947802,2.3915770481030147,0.20484200007288877,0.14676414952606726,2.43795565849214,2.3451984377138895,2801664
17.686,20.496317419794426,14.875682580205574,16.808,19.58497245215,14.031027547849998,0.1835801462953289,2.3794266482194266,0.2379400688151147,0.1292202237755431,2.4028448829571016,2.3560084134817516,2965504
17.942,20.746167612679386,15.137832387320614,17.675,21.250159437004175,14.099840562995826,0.2145807690918445,2.3603308816750848,0.26822016250301073,0.1609413756806783,2.4066716584788566,2.313990104871313,3129344
18.52,21.39200278551397,15.64799721448603,18.089,20.817979479585727,15.360020520414269,0.180884355554978,2.355283916989962,0.21190049169859876,0.14986821941135725,2.3799655814596057,2.3306022525203187,3293184
18.901000000000003,21.657310758967505,16.144689241032502,19.142,21.70367445238461,16.580325547615388,0.1795915034599602,2.3343717783689497,0.2524421476394813,0.10674085928043908,2.3714697550039734,2.297273801733926,3457024
19.668999999999997,21.312693706260383,18.02530629373961,19.612,21.592791760887547,17.63120823911245,0.21114395987242457,2.3327851523955667,0.27333909413465984,0.14894882561018927,2.385716828174928,2.2798534766162053,3620864
19.955000000000002,22.209627463684413,17.70037253631559,20.088,23.10546184731473,17.070538152685273,0.20493686391661564,2.3348104963699976,0.2889288751293072,0.1209448527039241,2.378714759030714,2.2909062337092814,3784704
21.106999999999996,23.418571110738316,18.795428889261675,21.156,23.563397765222856,18.74860223477714,0.12620972460135813,2.339653894305229,0.1641401945184336,0.08827925468428267,2.377883137348001,2.301424651262457,3948544
20.719,23.312370201108976,18.125629798891026,21.683,23.291620837860805,20.074379162139195,0.1762725862053533,2.3356769611438115,0.25047068349145896,0.10207448891924767,2.3589145571598915,2.3124393651277315,4112384
21.519,23.359290466203635,19.67870953379636,22.299000000000003,23.803981395233844,20.794018604766162,0.24978438854838408,2.32716048459212,0.33407123492945967,0.1654975421673085,2.372832328200749,2.2814886409834907,4276224
21.947,24.280855393977955,19.613144606022043,21.995,23.41223145604379,20.57776854395621,0.22421328900381923,2.335321350892385,0.342097472601691,0.10632910540594748,2.3659192293306526,2.3047234724541172,4440064
22.294,24.7824139527016,19.8055860472984,22.041,23.67473467858156,20.40726532141844,0.27946805128206803,2.3240107893943787,0.39219076715899814,0.16674533540513792,2.361894068069008,2.286127510719749,4603904
23.33,24.704016011551538,21.95598398844846,22.945,23.971384430902965,21.918615569097035,0.3050476226645211,2.335751809676488,0.423521791586008,0.18657345374303425,2.387132757810156,2.28437086154282,4767744
23.466,24.805411811206696,22.126588188793306,22.753,23.67508513706707,21.83091486293293,0.25410609037304915,2.324545822540919,0.36591483918285955,0.14229734156323876,2.3543106516549788,2.2947809934268593,4931584
22.955000000000002,24.244521228983846,21.665478771016158,22.657999999999998,24.019269995261777,21.29673000473822,0.29235343146137893,2.330444688598315,0.5162714786330669,0.06843538428969098,2.3732365068413506,2.28765287035528,5095424
22.963999999999995,24.413208059596684,21.514791940403306,22.622000000000003,23.752042477077744,21.491957522922263,0.26124943755567076,2.320562302072843,0.37920554553851427,0.14329332957282725,2.365584588125545,2.275540016020141,5259264
23.266999999999996,24.99443769786351,21.53956230213648,23.779,25.151424497012496,22.406575502987504,0.34610117838407556,2.3124565343062082,0.5456878096134956,0.14651454715465556,2.356765782616586,2.2681472859958305,5423104
23.328,25.390613875644203,21.265386124355796,23.001,24.25580237487821,21.74619762512179,0.2451145569172998,2.3193690528472266,0.34287182201993227,0.14735729181466736,2.372752099059787,2.2659860066346664,5586944
23.379,24.89098842588163,21.867011574118372,23.375999999999998,24.65948899488854,22.092511005111454,0.19748570102577406,2.3194642523924514,0.28401098333153757,0.11096041872001054,2.3524175111362164,2.2865109936486863,5750784
23.738999999999997,25.912492351033237,21.565507648966758,23.709,24.988581572233674,22.429418427766326,0.2707631647121161,2.3017073134581247,0.44568940414461083,0.09583692527962134,2.3429672067212217,2.2604474201950278,5914624
24.257000000000005,25.656907496944,22.85709250305601,23.535999999999994,24.514582648527956,22.557417351472033,0.2372725883498788,2.300649754206339,0.39954525995959805,0.07499991674015954,2.3467626736443643,2.254536834768314,6078464
24.453999999999997,26.190088707410997,22.717911292588997,23.191,24.406635224892728,21.97536477510727,0.2902295609780898,2.323667065302531,0.44661207190618474,0.1338470500499948,2.36446208316412,2.2828720474409416,6242304
23.848,24.859027200425388,22.83697279957461,24.162999999999997,25.252045912714422,23.07395408728557,0.2055879003368318,2.316889610886574,0.2956455181125727,0.11553028256109088,2.3614934952465214,2.2722857265266265,6406144
24.176,26.38419473778922,21.967805262210778,23.607999999999997,25.272,21.943999999999996,0.19304905477911233,2.3139774302641554,0.3092250453829783,0.07687306417524635,2.3617338717816168,2.266220988746694,6569984
24.581,26.303146625580993,22.858853374419006,24.274,25.621064957602268,22.926935042397734,0.2015427758917212,2.31970023115476,0.25777098616685734,0.14531456561658507,2.3661666214903705,2.2732338408191493,6733824
24.187,25.323371858152075,23.050628141847927,24.665999999999997,25.63433052208427,23.697669477915724,0.19793269007156286,2.3028660277525583,0.32185345387591113,0.07401192626721459,2.34591009741748,2.259821958087637,6897664
24.987000000000002,25.950348846472554,24.02365115352745,24.366000000000003,25.620832259706454,23.111167740293553,0.20985785992816086,2.3116365065177282,0.28249214575437676,0.13722357410194494,2.3700577963947875,2.253215216640669,7061504
24.723999999999997,25.701130492820685,23.74686950717931,24.026,25.745192833861285,22.306807166138714,0.16893656621687111,2.3251495152711867,0.22916126343464238,0.10871186899909985,2.3627733307325176,2.287525699809856,7225344
24.881,26.678244835852922,23.083755164147078,24.291000000000004,25.62612883273488,22.955871167265126,0.2470664092650016,2.3081162611643475,0.3621440849935521,0.1319887335364511,2.3409198716605535,2.2753126506681416,7389184
24.759000000000004,26.155735121631874,23.362264878368133,24.677,25.888404556702675,23.465595443297325,0.28719576465276375,2.3200615723927815,0.48861652734855976,0.08577500195696772,2.3615177451202527,2.2786053996653104,7553024
25.776000000000003,26.559022349617177,24.99297765038283,25.758000000000003,26.8309846224434,24.685015377556606,0.22085965216780695,2.33369565208753,0.3284056539489517,0.11331365038666222,2.3733140858612187,2.294077218313841,7716864
25.7,26.817157106229914,24.582842893770085,25.317,26.800240034519025,23.833759965480976,0.15145342714774107,2.3297851264476774,0.25763280863631405,0.04527404565916811,2.3779473875522914,2.2816228653430635,7880704
25.270999999999997,26.67103178535346,23.870968214646535,23.982999999999997,25.231615633411657,22.734384366588337,0.2613620282926906,2.3159908493359884,0.325586560947417,0.1971374956379642,2.3396129085137365,2.2923687901582404,8044544
25.077,26.48375548692728,23.670244513072724,24.629,25.95776973174437,23.300230268255632,0.21511278795078398,2.3438488711913426,0.3667052653587609,0.06352031054280705,2.375814881011545,2.31188286137114,8208384
25.237000000000002,26.615775181093714,23.85822481890629,25.262,26.646014450791608,23.877985549208393,0.18440670529380437,2.329937094449997,0.2702024141226314,0.09861099646497735,2.380734758616766,2.2791394302832275,8372224
25.585999999999995,27.288276123312542,23.883723876687448,25.281999999999993,26.601915148787974,23.962084851212012,0.23692892567875484,2.328396075963974,0.3689039203376668,0.1049539310198429,2.379859363724133,2.2769327882038146,8536064
25.483,26.172551303385035,24.793448696614966,25.529000000000003,26.278098791882623,24.779901208117384,0.19615706528226534,2.341251292824745,0.28421527230538235,0.10809885825914832,2.374150046022919,2.308352539626571,8699904
25.526,26.51452617567771,24.53747382432229,25.553999999999995,26.480090708300214,24.627909291699776,0.23710349655399718,2.335098323225975,0.3818641881105174,0.09234280499747693,2.3755620922409593,2.294634554210991,8863744
25.706000000000007,27.141961002255986,24.270038997744027,25.723000000000003,26.855546246296374,24.59045375370363,0.16188677726313466,2.346923852960269,0.27554888178280545,0.048224672743463884,2.390445669124715,2.303402036795823,9027584
25.794,27.156293654099585,24.431706345900416,25.392999999999997,26.67375797869855,24.112242021301444,0.17174138020103175,2.342541714509328,0.2899928774893096,0.053489882912753944,2.38653066101587,2.2985527680027857,9191424
25.419000000000004,26.929049336942345,23.908950663057663,24.767999999999997,25.901073695749748,23.634926304250246,0.26571611647183696,2.348735106984774,0.4616033874648285,0.06982884547884544,2.3843067931436104,2.3131634208259375,9355264
26.090999999999998,26.949294238591868,25.232705761408127,24.858,26.193535847515896,23.522464152484105,0.22861701939254994,2.3448234766721727,0.3683676355493268,0.0888664032357731,2.3712064077258743,2.318440545618471,9519104
25.726999999999997,26.676737332108196,24.777262667891797,25.733999999999998,26.93280940937248,24.535190590627515,0.15167926651580874,2.327070333560308,0.2795903522462279,0.02376818078538956,2.3682420674557303,2.2858985996648853,9682944
26.070999999999998,27.048624160912563,25.093375839087432,24.966,26.77261119226025,23.159388807739752,0.14875808080347871,2.3240912109613423,0.24494260316220887,0.052573558444748564,2.350408217817344,2.2977742041053406,9846784
25.98,27.372767030052046,24.587232969947955,25.706,26.346206216777063,25.065793783222936,0.227949344428877,2.3245480318864185,0.32802403309365435,0.12787465576409962,2.357015975077384,2.292080088695453,10010624
26.272,27.316067047655466,25.22793295234453,26.175,27.65514357411705,24.69485642588295,0.22147261730084816,2.317998234430949,0.3566990102487691,0.08624622435292723,2.3525241677811004,2.283472301080798,10174464
25.298000000000002,27.06859199139723,23.527408008602773,25.222,26.211007583388522,24.23299241661148,0.16711286585777996,2.3353207131226856,0.2648572676798916,0.0693684640356683,2.3791532077328785,2.2914882185124927,10338304
26.540999999999997,27.64703300131596,25.434966998684033,26.063,27.096808976552243,25.029191023447755,0.18597402434485652,2.3343080719312033,0.26591839475413126,0.10602965393558177,2.3694416717038327,2.299174472158574,10502144
25.729999999999997,27.501919862747744,23.95808013725225,25.814999999999998,27.406887244750706,24.22311275524929,0.22083467555542785,2.347167181968689,0.3325894229923013,0.1090799281185544,2.379808787467321,2.3145255764700567,10665984
25.875999999999998,27.21108951010784,24.540910489892156,25.476,26.775639950140036,24.176360049859962,0.21153556839562948,2.347563947240512,0.3636968385559177,0.059374298235341266,2.375652042930889,2.3194758515501346,10829824
26.278000000000002,27.766333296005975,24.78966670399403,26.019999999999992,27.422105559506836,24.61789444049315,0.20620080640849964,2.3344240993261343,0.3139638088757843,0.098437803941215,2.3765530967478044,2.292295101904464,10993664
25.839,26.58241711037613,25.095582889623866,25.875999999999998,27.285391357998193,24.466608642001802,0.2354740427806973,2.341118470827739,0.4392084705625361,0.03173961499885852,2.3819380707152815,2.300298870940196,11157504
25.785000000000004,27.238920561791467,24.33107943820854,25.750000000000007,26.746152598751824,24.75384740124819,0.22940097721293568,2.3228919168313342,0.4434966497098075,0.015305304716063811,2.3701291032387326,2.275654730423936,11321344
26.576999999999998,27.890507137399716,25.26349286260028,26.439000000000004,27.768822920542434,25.109177079457574,0.16656992289548114,2.3194802204767866,0.22830721432436926,0.10483263146659302,2.3490698282033673,2.289890612750206,11485184
26.774,28.310523348341963,25.23747665165804,26.417,27.372615508455155,25.461384491544848,0.20203772628058986,2.3503596971432366,0.32872948534590274,0.075345967215277,2.3685981212372074,2.3321212730492658,11649024
26.517000000000003,27.752824016597835,25.28117598340217,26.207,27.339263661873858,25.074736338126144,0.27433772689352426,2.3190227379401525,0.46380602456216957,0.08486942922487895,2.3434865355089314,2.2945589403713735,11812864
26.964,28.363129729510455,25.564870270489543,26.299,27.749802881166147,24.848197118833852,0.18621801550810535,2.3233223348855976,0.32128291284144606,0.051153118174764645,2.3496014052214673,2.297043264549728,11976704
27.131999999999998,28.632451931919178,25.631548068080818,26.394,28.00186939768129,24.786130602318707,0.16689224631603186,2.325755248467128,0.26537555468174845,0.06840893795031529,2.3614353279700517,2.290075168964204,12140544
26.546999999999997,28.091429020706354,25.00257097929364,26.601,28.023346301011113,25.178653698988885,0.1997852512945731,2.3517673979202907,0.32174152703180425,0.07782897555734196,2.3783599192736395,2.3251748765669418,12304384
26.761000000000003,28.101809084098107,25.420190915901898,26.575,27.531098844262452,25.618901155737547,0.14814613748652236,2.3307653009891505,0.2512219299878727,0.04507034498517205,2.3750812791723894,2.2864493228059115,12468224
27.710999999999995,28.912769112600248,26.50923088739974,26.906,28.021241677843864,25.790758322156133,0.17485791034996506,2.3040781209866203,0.3044569630984274,0.04525885760150272,2.356707442042319,2.251448799930922,12632064
27.125,28.21797987172683,26.03202012827317,26.72,27.918240376552216,25.52175962344778,0.2114538565122832,2.3009272158145904,0.40076825599610777,0.022139457028458626,2.3385073143928747,2.263347117236306,12795904
27.528999999999996,28.389644525922286,26.668355474077707,26.393,27.6181371351812,25.1678628648188,0.14583370892796665,2.306342303752899,0.2749184154795933,0.016749002376340055,2.360150029969038,2.2525345775367605,12959744
27.080000000000002,28.290999587118016,25.869000412881988,26.544999999999995,27.69580189433281,25.39419810566718,0.12871443825618673,2.3312556763490044,0.1933113134445242,0.06411756306784924,2.363009766014923,2.299501586683086,13123584
27.369999999999997,28.35226269398771,26.387737306012284,26.788999999999998,27.647643697932963,25.930356302067032,0.1665634580577413,2.324672068158786,0.2793609126156126,0.05376600349987003,2.3440130475013743,2.3053310888161973,13287424
26.802000000000003,27.829159189220448,25.77484081077956,26.454,27.23654967893419,25.671450321065812,0.20242931412843362,2.3265552769104643,0.33261825281878377,0.07224037543808348,2.3623973379517493,2.290713215869179,13451264
27.494,28.517544820708892,26.470455179291108,26.576,27.62927299405235,25.52272700594765,0.12028924622572956,2.3220353662967685,0.16339724996605734,0.07718124248540179,2.3463576763578264,2.2977130562357106,13615104
27.342000000000002,28.88172594964169,25.802274050358314,27.435000000000002,28.83781324487617,26.032186755123835,0.21472668165030578,2.333092627922694,0.3357231128389463,0.09373025046166529,2.3652721105773997,2.3009131452679883,13778944
26.917,28.629413793450638,25.204586206549365,26.174,27.667674663372182,24.680325336627817,0.2216028613814463,2.3413111428419753,0.3240829407666314,0.1191227819962612,2.3594612231347414,2.323161062549209,13942784
27.086000000000002,28.795679502128984,25.37632049787102,26.93,28.174628458617267,25.685371541382732,0.1957873775002857,2.3057223329941428,0.3888792884176607,0.0026954665829106994,2.3422511740238283,2.269193491964457,14106624
27.909,28.639813929807033,27.178186070192965,27.749000000000002,29.151301322826164,26.34669867717384,0.1797185376907388,2.3389017810424173,0.2580834222416277,0.10135365313984993,2.365300493402896,2.312503068681939,14270464
27.65,28.799713007667563,26.500286992332434,27.137999999999998,28.219487864009576,26.05651213599042,0.17698363931849595,2.3255949467420574,0.29009222231358023,0.06387505632341166,2.3610791035568384,2.2901107899272763,14434304
27.410000000000004,28.8418030590832,25.978196940916806,25.939,27.386614934987893,24.491385065012107,0.2928494181483984,2.3263703912496565,0.47199151306500503,0.11370732323179172,2.3571063835788446,2.2956343989204684,14598144
26.923999999999996,27.867283626487808,25.980716373512184,25.784999999999997,27.553633653417233,24.01636634658276,0.19051898944502071,2.3275600800911587,0.26518300410746004,0.11585497478258137,2.366967167017651,2.2881529931646662,14761984
27.464999999999996,28.589128551367676,26.340871448632317,26.660000000000004,27.321074882293985,25.998925117706023,0.1619736476646115,2.3558922469615937,0.21440352907804247,0.10954376625118054,2.401137802672602,2.3106466912505854,14925824
27.389999999999997,28.735421866925016,26.044578133074978,26.494999999999997,27.756310826085304,25.23368917391469,0.18198939285551505,2.3182272950808205,0.27306598216047256,0.09091280355055753,2.363492922919387,2.272961667242254,15089664
27.314999999999998,28.316980538733162,26.313019461266833,27.377000000000002,28.707030450779232,26.046969549220773,0.20188982402905817,2.3390308370192847,0.30459849860744775,0.0991811494506686,2.368196735810242,2.3098649382283276,15253504
28.144,28.941686655272605,27.346313344727392,27.026000000000003,28.549989501276176,25.50201049872383,0.21030608752431967,2.3223792692025507,0.3403068664345234,0.08030530861411594,2.3545830723821717,2.2901754660229297,15417344
28.139,28.63143172115533,27.64656827884467,27.720999999999997,28.682160236381005,26.759839763618988,0.16289262669160962,2.3204430520534514,0.35560243242733847,-0.029817179044119263,2.348159315060494,2.2927267890464087,15581184
27.590999999999998,28.711298620904262,26.470701379095733,26.583999999999996,27.86089623697464,25.307103763025353,0.23963416992531467,2.329637155930201,0.4188305358428961,0.06043780400773324,2.357166955173194,2.302107356687208,15745024
27.369999999999997,28.355748446613028,26.384251553386967,26.746000000000002,27.977991883090148,25.514008116909856,0.17254222293073931,2.317036730051041,0.25217578205212215,0.09290866380935647,2.3581353744064923,2.2759380856955893,15908864
27.881,28.792871153179,26.969128846821,27.119000000000007,28.664635468019554,25.57336453198046,0.17910911620128894,2.3388652016719185,0.3007013640592371,0.0575168683433408,2.373015221529638,2.304715181814199,16072704
27.85,28.45063299942644,27.249367000573564,27.006000000000007,28.136674135195467,25.875325864804548,0.13424981565525135,2.3312300393978758,0.22622601853284646,0.04227361277765623,2.3449650353781166,2.317495043417635,16236544
27.663999999999998,28.98215173633387,26.345848263666127,26.743000000000002,28.065377026418716,25.42062297358129,0.1395278804780294,2.327774972716967,0.20653286218606037,0.07252289876999839,2.3481221667996626,2.307427778634272,16400384
28.743000000000002,29.89935677885331,27.586643221146694,27.226,28.23938245494976,26.21261754505024,0.17420091805979607,2.3227886070807777,0.26433142672637583,0.08407040939321629,2.352694710069012,2.2928825040925433,16564224
27.576,28.34472882084647,26.80727117915353,27.839,29.171354682507626,26.50664531749237,0.15090083653728165,2.3306844234466557,0.23946533031924994,0.062336342755313356,2.3782789785966263,2.283089868296685,16728064
27.974,28.873457614343224,27.074542385656777,27.540999999999997,28.888304345721483,26.19369565427851,0.17694618923900024,2.3173684626817703,0.29128709566566785,0.06260528281233262,2.345798527083543,2.288938398279998,16891904
28.038999999999998,29.152287474105407,26.92571252589459,27.443,28.12124847954124,26.764751520458763,0.18915010866864268,2.317458594838778,0.393822783446796,-0.01552256610951061,2.3582641822772072,2.276653007400349,17055744
28.938,29.915525447239098,27.9604745527609,28.708,29.81297782783185,27.603022172168146,0.1284919660072773,2.3173815935850146,0.2340609160599743,0.02292301595458028,2.3509904880355785,2.2837726991344507,17219584
28.195,29.766383148694167,26.623616851305833,27.867,28.491132197535105,27.242867802464897,0.1749058425426483,2.315951724847158,0.3268569683685463,0.022954716716750312,2.3483460235026934,2.2835574261916225,17383424
27.913,29.353222552246702,26.472777447753298,27.622000000000003,29.052907404411624,26.191092595588383,0.09611385354461766,2.356152083476384,0.13691678701344082,0.055310920075794495,2.388232189931693,2.3240719770210747,17547264
27.663999999999998,28.839229339320628,26.488770660679368,26.988999999999997,28.022348440749777,25.955651559250217,0.20961795986319576,2.345157547791799,0.30229867602416705,0.11693724370222447,2.3808299292099435,2.3094851663736544,17711104
27.971999999999998,29.53669038470874,26.407309615291254,27.094,28.421442654128608,25.766557345871394,0.13399921774398535,2.348294121026993,0.27411114403004033,-0.006112708542069661,2.3907221075655554,2.3058661344884306,17874944
27.986,29.139960137959715,26.832039862040286,26.830000000000002,28.108280094501986,25.551719905498018,0.22458405715879048,2.311485223968824,0.35041652520042316,0.09875158911715781,2.360060484575553,2.2629099633620955,18038784
27.259000000000004,28.4513795536657,26.06662044633431,26.953999999999997,28.112587070530303,25.79541292946969,0.26644821359465515,2.329219011465708,0.5112122537600737,0.021684173429236564,2.3615697696671134,2.2968682532643028,18202624
27.796,28.9697478434485,26.6222521565515,27.357999999999997,28.011541123419175,26.70445887658082,0.1406153877343361,2.3377533177534735,0.25189512408086123,0.029335651387810996,2.3899582464796216,2.2855483890273254,18366464
27.863,29.047804203233596,26.678195796766403,27.456,28.647051636160246,26.264948363839753,0.19333415551421537,2.3145715345939,0.33748506451133187,0.04918324651709885,2.357720952827418,2.2714221163603825,18530304
28.515000000000004,29.437369231923967,27.59263076807604,27.53,28.462855830233163,26.59714416976684,0.22868040206376464,2.3370093494653705,0.40209680783049484,0.05526399629703441,2.362304636313022,2.3117140626177193,18694144
27.903999999999996,28.999063468480248,26.808936531519745,28.069,28.93542310680175,27.20257689319825,0.18087420306789376,2.3292020698388423,0.2874285241572541,0.07431988197853338,2.3758774035850028,2.2825267360926818,18857984
28.379,29.3143015556493,27.4436984443507,27.945,29.049647002440146,26.840352997559854,0.12824637392380583,2.3484343975782394,0.21130985196098115,0.04518289588663052,2.3731917141163197,2.323677081040159,19021824
27.983000000000004,28.98893290034674,26.97706709965327,27.994,28.731756057243857,27.256243942756143,0.1280911391600966,2.3287939200798666,0.18387360479842288,0.07230867352177031,2.364651194611505,2.2929366455482283,19185664
28.586000000000002,29.68144694075067,27.490553059249333,28.625,29.53362808673296,27.71637191326704,0.2154301762658481,2.324344847599665,0.3982038846752878,0.03265646785640838,2.362144758854139,2.2865449363451913,19349504
28.253000000000004,29.10446990551634,27.401530094483668,27.560000000000002,28.680553434691983,26.43944656530802,0.20478227923934655,2.317413410544395,0.3270739109829465,0.08249064749574657,2.3572512263017478,2.2775755947870424,19513344
28.691000000000003,29.9203937530344,27.461606246965605,27.772,29.14118808057914,26.402811919420856,0.1579885915076981,2.3082198023796083,0.26725332030592885,0.04872386270946731,2.3572595442519333,2.2591800605072834,19677184
28.302,28.870010563282058,27.73398943671794,27.52,28.5462553288534,26.4937446711466,0.15075669345290704,2.33666632771492,0.27074066213319503,0.03077272477261908,2.3710965442095304,2.30223611122031,19841024
28.046,29.118494289029083,26.973505710970915,27.744999999999997,29.225704224347318,26.264295775652677,0.21751401492704944,2.314393440882365,0.3205023242379531,0.11452570561614575,2.3566996867195633,2.272087195045167,20004864
28.28,29.14175402522994,27.418245974770063,27.503999999999998,28.83723816327016,26.170761836729834,0.16307002364192158,2.3352732757727304,0.27482900506378055,0.05131104222006262,2.360733259584276,2.3098132919611847,20168704
28.090000000000003,28.927066305617426,27.25293369438258,27.088,27.76971548317462,26.406284516825384,0.22880833764405292,2.309116746981939,0.3778111020357482,0.07980557325235765,2.3557920527496243,2.2624414412142535,20332544
27.762,29.34418709386722,26.17981290613278,27.852999999999998,28.903314714740297,26.8026852852597,0.17853848617523904,2.3281804740428926,0.2943129377752245,0.06276403457525362,2.376768949374899,2.2795919987108864,20496384
28.468,29.68078852237313,27.25521147762687,27.980999999999995,29.32624681750227,26.63575318249772,0.22824098404186471,2.3271839330593744,0.37699758151327045,0.079484386570459,2.3722601188923287,2.28210774722642,20660224
27.961999999999996,29.33100547844046,26.592994521559532,27.499000000000002,28.461781906768092,26.536218093231913,0.14983824204343058,2.331928413112958,0.3352862927353503,-0.03560980864848917,2.374378397586562,2.289478428639354,20824064
28.450000000000006,29.44988999394934,27.45011000605067,27.578999999999997,28.874927852930092,26.283072147069902,0.18561421181851373,2.3401970426241556,0.3080894232223244,0.06313900041470304,2.379670278054385,2.3007238071939264,20987904
27.703000000000003,28.741162318715144,26.66483768128486,26.911,28.0715554704537,25.750444529546304,0.14714451353841768,2.316279180844625,0.22614380370293363,0.06814522337390172,2.3606479680734376,2.271910393615812,21151744
27.5,29.141797795101457,25.858202204898543,27.748,28.903671233526214,26.592328766473788,0.18628204916603858,2.329218432307244,0.28570621026521076,0.08685788806686638,2.356915114030527,2.3015217505839605,21315584
28.320999999999998,29.245017856970307,27.39698214302969,27.611,28.38721453220099,26.834785467799012,0.15725391778784487,2.330180355906487,0.24402989743633308,0.07047793813935666,2.3691096167849737,2.291251095028,21479424
28.294999999999998,29.31927779435073,27.270722205649268,27.446999999999996,28.491174793796514,26.402825206203477,0.12223632074116417,2.3509172757466636,0.20736094212734918,0.03711169935497914,2.392072186274841,2.309762365218486,21643264
28.411,29.69203434770501,27.12996565229499,27.023000000000003,28.421749798927603,25.624250201072403,0.19309289701826246,2.3665720373392105,0.38940582213376185,-0.0032200280972369266,2.3918298466723416,2.3413142280060795,21807104
27.939999999999998,28.981470114789662,26.898529885210333,26.961999999999996,28.636280741094513,25.28771925890548,0.1435417069898297,2.3562434424956633,0.22456759598484566,0.06251581799481377,2.381165550807966,2.3313213341833605,21970944
28.151,29.61352145283411,26.68847854716589,27.319,28.65378425222955,25.98421574777045,0.3008729537405694,2.346252856651942,0.6421495071166905,-0.040403599635551735,2.3906998655869764,2.3018058477169077,22134784
28.352999999999998,29.092270586456674,27.61372941354332,28.1,28.78168907868617,27.418310921313832,0.15713448177557435,2.35691686073939,0.25060116282677436,0.06366780072437436,2.3860219609088866,2.3278117605698934,22298624
28.425,29.57549771838105,27.27450228161895,27.862000000000002,28.68524722896588,27.038752771034122,0.17831638372348,2.3460302104552584,0.39749559083613406,-0.040862823389174074,2.3909910915705495,2.3010693293399673,22462464
27.854999999999997,29.063960297114836,26.646039702885158,27.058,27.815176333491742,26.300823666508258,0.2159910548788806,2.3256593565146124,0.3773958570931796,0.054586252664581614,2.366415437134339,2.284903275894886,22626304
28.397000000000002,28.957803887290382,27.836196112709622,27.708999999999996,28.823158426795754,26.59484157320424,0.11055727421771729,2.3204918613036476,0.1798150553123186,0.04129949312311598,2.366619648203503,2.2743640744037923,22790144
27.65,28.82060668031581,26.47939331968419,26.52,27.55076670493376,25.48923329506624,0.1573739270912483,2.322205725312233,0.23365567818279193,0.0810921759997047,2.3646608649443173,2.2797505856801483,22953984
28.238,29.161761874077946,27.314238125922053,27.595,29.057130295151563,26.132869704848435,0.18921192872803655,2.335716465115547,0.3307510589088631,0.047672798547210016,2.3723468127253,2.2990861175057944,23117824
28.148000000000003,29.670976033954574,26.625023966045433,26.863999999999997,28.666238607954003,25.06176139204599,0.14550156298403935,2.3302719622850416,0.22920511963930834,0.061798006328770375,2.3570369154667823,2.303507009103301,23281664
28.660999999999994,29.796239622282446,27.525760377717543,27.648000000000003,28.576728162596574,26.719271837403433,0.2119972978252917,2.3384512762228646,0.406312735711145,0.01768185993943841,2.3775303258604854,2.299372226585244,23445504
28.328000000000003,29.02872533848863,27.627274661511375,27.7,28.642719470468283,26.757280529531716,0.111308510058249,2.3391348143418633,0.17815346721990483,0.04446355289659318,2.377971134700812,2.3002984939829147,23609344
28.088,29.04767494496835,27.128325055031652,27.284999999999997,28.623052689545517,25.946947310454476,0.175111602677498,2.341031414270401,0.2813266051721201,0.06889660018287593,2.3736329993703857,2.3084298291704166,23773184
27.901,29.195530416792128,26.606469583207872,27.544,28.454090105429128,26.633909894570873,0.12020753078783548,2.332500726977984,0.182286068210733,0.058128993364937966,2.36585596194043,2.2991454920155383,23937024
28.267000000000003,29.146102383115874,27.387897616884132,26.988,28.597166243742393,25.378833756257606,0.25360877580630276,2.3350677092870074,0.402362427778327,0.10485512383427856,2.3709482762645906,2.299187142309424,24100864
28.599,29.436071681518374,27.761928318481626,27.203000000000003,28.476067555159588,25.929932444840418,0.17553111986878014,2.341336657603582,0.29595966904286203,0.05510257069469826,2.3811741229471384,2.3014991922600254,24264704
28.524000000000008,29.95770987302174,27.090290126978275,27.238,28.621306184472548,25.85469381552745,0.15640636043002204,2.331548412640889,0.24450505990638755,0.06830766095365655,2.3630120529923984,2.30008477228938,24428544
29.006,29.888770638388024,28.123229361611976,27.645999999999997,29.09368228558617,26.198317714413825,0.24712301630837213,2.3440783619880676,0.5366905105836263,-0.042444477966882,2.3726239720680695,2.3155327519080657,24592384
28.627,29.400124181487037,27.85387581851296,28.266000000000002,29.259712231986708,27.272287768013296,0.19101592881294588,2.3366487811009087,0.297505468499355,0.08452638912653679,2.3695546213233127,2.3037429408785046,24756224
28.133999999999997,29.27872005311342,26.989279946886573,27.595,28.431985662959647,26.75801433704035,0.20099254051844279,2.3497778534889227,0.4042938444213682,-0.0023087633844826316,2.3871592871113707,2.3123964198664746,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-fruitbot-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
-2.2599999999999993,-1.815725310196495,-2.704274689803504,-2.4359999999999995,-2.088201207592665,-2.783798792407334,0.5121529402211309,2.7061606287956237,0.7099893435072386,0.31431653693502315,2.7075907814696474,2.7047304761216,16384,-0.1083337802439928,-1.0030502319335937
-2.2089999999999996,-1.7712226593346792,-2.64677734066532,-2.555,-2.098442227094971,-3.011557772905029,0.15169469546526668,2.6979393362998962,0.17114978785117124,0.1322396030793621,2.709120670790343,2.6867580018094497,180224,-0.9438659906387329,-0.9413847923278809
-2.2589999999999995,-1.6816015240754436,-2.8363984759245553,-2.0479999999999996,-1.654609608658269,-2.4413903913417303,0.12459096666425465,2.6823735743761064,0.1441585072890364,0.1050234260394729,2.720242625593501,2.644504523158712,344064,-1.1030661404132842,-0.9754668414592743
-1.7849999999999997,-1.2696506039588284,-2.300349396041171,-2.0189999999999997,-1.4175276398702927,-2.620472360129707,0.11167550440877672,2.634843021631241,0.144169756873394,0.07918125194415943,2.7308566487889063,2.5388293944735754,507904,-1.0058930069208145,-0.7854025304317475
0.5860000000000001,0.9623030693470358,0.2096969306529643,0.2840000000000001,0.6656857346037445,-0.0976857346037443,0.035635724756866646,2.6047405511140824,0.04213834434174164,0.029133105171991653,2.634512276684482,2.574968825543683,671744,-0.0959597136825323,0.26659853383898735
2.2199999999999998,2.7509613921934433,1.6890386078065562,1.924,2.4255615615256017,1.4224384384743982,0.030150159797631138,2.5236189156770705,0.03511824030343662,0.025182079291825657,2.5529955611691513,2.49424227018499,835584,0.7139029115438461,1.034881490468979
4.0280000000000005,4.638602980667471,3.4173970193325296,3.8579999999999997,4.527130779444496,3.1888692205555027,0.07838739058934148,2.425617000460625,0.11608600150672892,0.04068877967195404,2.4581082913996175,2.393125709521632,999424,1.334897756576538,1.7757571339607239
7.909999999999999,9.26287102119899,6.557128978801009,7.891000000000001,9.336651756129395,6.4453482438706065,0.16933239204809064,2.378143548965454,0.2088829467369497,0.12978183735923157,2.414590156624169,2.341696941306739,1163264,1.4302339911460877,3.1594022035598757
11.682,13.564306032503747,9.799693967496253,11.227,12.918815888328279,9.535184111671722,0.2643983194604516,2.3429118424654005,0.2900705869593084,0.23872605196159485,2.3801862257132544,2.3056374592175466,1327104,2.6629308104515075,4.3916490316390995
14.697999999999999,16.36083372590286,13.035166274097135,15.822999999999999,17.286994877040215,14.359005122959783,0.3034239523112774,2.3099406391382216,0.34014424540565125,0.26670365921690353,2.3314114607410246,2.2884698175354186,1490944,4.033791160583496,5.344467687606811
17.695,19.10117388682908,16.28882611317092,18.012999999999998,19.65642964558876,16.369570354411238,0.28304240480065346,2.3062648683786393,0.326581393015802,0.23950341658550486,2.3410642904356767,2.271465446321602,1654784,3.5358150243759154,6.288830375671386
19.937,21.429876753117952,18.44412324688205,19.399,21.509566037820186,17.288433962179816,0.25689860004931686,2.27589273750782,0.28500647138750346,0.22879072871113026,2.3043579367299283,2.2474275382857116,1818624,4.4977577209472654,7.038133955001831
21.580000000000005,23.093056509189267,20.066943490810743,21.08,22.98584364521332,19.17415635478668,0.23411965128034348,2.255475881695747,0.26800696031995697,0.20023234224072997,2.2884460699599365,2.222505693431558,1982464,5.479585886001587,7.567239427566529
22.028,23.42307562519026,20.632924374809736,22.065999999999995,23.022453867157214,21.109546132842777,0.2037580695003271,2.2673962295055388,0.2307875718862721,0.1767285671143821,2.3128458191099823,2.221946639901095,2146304,5.153941679000854,7.779077529907227
22.351,23.40333502269952,21.29866497730048,21.948,23.358558754536656,20.537441245463345,0.19331195242702962,2.237513247132301,0.22581968369505195,0.16080422115900728,2.288910515084051,2.1861159791805513,2310144,5.913656711578369,7.905604314804077
23.258000000000003,24.17029162004263,22.345708379957376,22.792,24.052577645367396,21.531422354632607,0.18309220876544713,2.2169154047966004,0.2140562839041624,0.15212813362673186,2.2597280594021116,2.1741027501910892,2473984,6.779610967636108,8.220064544677735
22.375000000000004,24.10846618080654,20.641533819193466,22.668,24.02842493361449,21.307575066385507,0.16605306118726726,2.2405973464250564,0.19639698161721555,0.13570914075731896,2.277429073620174,2.2037656192299386,2637824,6.2464532375335695,7.940704488754273
22.882000000000005,24.44731658139816,21.31668341860185,22.369000000000007,24.150406466812115,20.5875935331879,0.1529736667871475,2.2229105174541473,0.18995881855274127,0.11598851502155372,2.259136956436804,2.1866840784714907,2801664,6.8375753402709964,8.124260854721069
23.814,25.406967042973584,22.221032957026416,23.320999999999998,24.597812045682524,22.044187954317472,0.15059548979625104,2.194402951002121,0.18328564240073666,0.11790533719176541,2.23573295204851,2.1530729499557317,2965504,7.574081611633301,8.461491250991822
24.468999999999998,26.28711138272659,22.650888617273406,24.057,25.587843231686378,22.52615676831362,0.13746714750304817,2.1763236582279206,0.16562949287394935,0.109304802132147,2.2345220586489694,2.118125257806872,3129344,8.03006100654602,8.706858587265014
24.892,25.647457477294388,24.13654252270561,23.921,25.36831786418879,22.47368213581121,0.12977399555966257,2.200622636079788,0.15370137038072815,0.10584662073859699,2.2517881940742366,2.1494570780853395,3293184,7.734484052658081,8.901949882507324
24.592,25.99966331201747,23.184336687982526,23.735999999999997,25.360562710393165,22.11143728960683,0.15719717890024182,2.1790272325277327,0.2019707734228382,0.11242358437764544,2.236407803046085,2.1216466620093803,3457024,8.325833177566528,8.853756713867188
25.381999999999998,26.755089946070537,24.00891005392946,24.895,26.393687759341486,23.396312240658514,0.1435169408097863,2.164942044019699,0.18015098326717452,0.10688289835239809,2.2053494554173687,2.124534632622029,3620864,8.664624691009521,9.14677324295044
26.070999999999998,27.16259928545231,24.979400714547687,25.035000000000004,25.968769243442942,24.101230756557065,0.12662682267837225,2.187701788544655,0.16302743302434033,0.09022621233240416,2.2355940519125013,2.139809525176809,3784704,8.396784734725951,9.39955415725708
26.611,27.836230182455527,25.385769817544475,25.665000000000003,26.377899011080814,24.95210098891919,0.11612027049995954,2.1749410152435305,0.14392684553113083,0.08831369546878824,2.2295195078655827,2.120362522621478,3948544,8.824627494812011,9.636858081817627
26.943,27.97671224235761,25.909287757642392,26.264000000000003,27.34474233746995,25.183257662530057,0.1253943293355405,2.185678091645241,0.15702676227760068,0.09376189639348034,2.2352198991036163,2.1361362841868656,4112384,9.146728324890137,9.77551336288452
27.037,28.301421211463964,25.772578788536034,26.567,27.658961995675675,25.475038004324325,0.11427062326110897,2.1782326310873033,0.14259783025514933,0.08594341626706863,2.234630637735956,2.1218346244386503,4276224,9.00540475845337,9.822990608215331
27.413,27.76596033771516,27.06003966228484,26.406,27.296631236820268,25.51536876317973,0.1102478628978133,2.1736043632030486,0.1306102906457941,0.0898854351498325,2.2273219220430134,2.119886804363084,4440064,9.272905349731445,9.977717876434326
27.704,29.170875591180113,26.237124408819888,26.401,27.476913100580152,25.325086899419848,0.09649158096872266,2.178831714391708,0.11866748569191934,0.07431567624552599,2.230293067179746,2.1273703616036705,4603904,9.59309892654419,10.073086547851563
27.605999999999995,28.554980505595342,26.657019494404647,26.810999999999996,27.51010585750657,26.111894142493423,0.09906168626621359,2.160230904817581,0.1231649048585886,0.07495846767383858,2.224652368041586,2.0958094415935764,4767744,9.50595998764038,10.08473997116089
27.431,28.474977490178787,26.387022509821215,26.576000000000004,27.344442580808746,25.807557419191262,0.12076206123456354,2.164903646707535,0.16822159448987428,0.0733025279792528,2.2045493993724956,2.125257894042574,4931584,9.641040802001953,9.999714756011963
27.627000000000002,28.59882354365389,26.655176456346116,27.232999999999997,27.992210774423015,26.47378922557698,0.10290795736946161,2.171108540892601,0.12844635816191255,0.07736955657701067,2.2040533506899376,2.138163731095265,5095424,9.87169189453125,10.087752342224121
28.068,29.14790555142568,26.988094448574323,26.415,27.41736969227925,25.412630307720747,0.08730002245865758,2.177563580870628,0.11301576940478651,0.06158427551252864,2.2336331350996854,2.121494026641571,5259264,9.790698909759522,10.23732624053955
28.159000000000002,28.69629786897028,27.621702131029725,27.517000000000003,28.43402835288774,26.599971647112266,0.09824126805178816,2.1552692621946337,0.1461047419932562,0.05037779411032012,2.2045563220227717,2.1059822023664956,5423104,9.928714752197266,10.279244232177735
28.072000000000003,29.177149763606728,26.966850236393277,27.278000000000002,28.405216039630382,26.150783960369623,0.10133574637584382,2.1536673575639727,0.12961516117226396,0.07305633157942368,2.1943304146080638,2.1130043005198815,5586944,10.152759170532226,10.286841773986817
28.492,29.633418415831812,27.35058158416819,27.353,28.290507866633664,26.41549213336634,0.0840121256653219,2.164489197731018,0.1224094589484917,0.04561479238215211,2.210224124139232,2.118754271322804,5750784,10.17901439666748,10.421118640899659
29.145,30.007128180724884,28.282871819275115,27.555,28.598170647593193,26.511829352406806,0.08318564225919539,2.1602821856737138,0.11711150676759849,0.0492597777507923,2.192685471034123,2.1278789003133047,5914624,10.224587059020996,10.664981365203857
29.333,30.15981376379448,28.506186236205515,27.907999999999998,28.694979034028226,27.12102096597177,0.07088431832380587,2.1548240214586256,0.09592387021758103,0.045844766430030714,2.191483310811928,2.118164732105323,6078464,10.397171592712402,10.74131212234497
29.426,30.610374940633243,28.241625059366754,28.201,28.943272860880686,27.458727139119315,0.06558426762931047,2.1529013127088548,0.10343094042253262,0.02773759483608832,2.183850009083213,2.1219526163344966,6242304,10.49980878829956,10.780210208892822
29.503000000000004,30.535008236401247,28.47099176359876,27.475,28.549069364612922,26.40093063538708,0.0810256697470322,2.1551783472299575,0.11263364942933454,0.04941769006472984,2.1947345754590626,2.1156221190008524,6406144,10.590527248382568,10.816012287139893
29.201,30.231509097485315,28.170490902514686,28.011000000000003,28.953342294498132,27.068657705501874,0.09340559598058458,2.173087811470032,0.1231133815960158,0.06369781036515336,2.212496940646255,2.1336786822938087,6569984,10.497880458831789,10.698129558563233
29.669999999999998,30.394955171027835,28.94504482897216,27.666000000000004,28.441025160881892,26.890974839118115,0.08489531064406035,2.173300343751907,0.11195219455549905,0.05783842673262164,2.2035657853429917,2.1430349021608226,6733824,10.598809432983398,10.872810173034669
29.465000000000003,30.23537977647392,28.694620223526087,27.791000000000004,28.689993325892917,26.89200667410709,0.06372558090370144,2.173404148221016,0.0843677836591474,0.04308337814825546,2.2251376946420196,2.1216706018000124,6897664,10.593357849121094,10.814833545684815
29.312,30.190485059633914,28.433514940366088,28.365,29.506413597255612,27.223586402744385,0.07528014918789264,2.16102856695652,0.10587731121691946,0.04468298715886582,2.191549437751639,2.1305076961614007,7061504,10.599858951568603,10.762626457214356
29.949,30.41591433903876,29.482085660961243,28.092000000000002,28.977209579704155,27.20679042029585,0.05983338316436854,2.1612376630306245,0.08088185003467908,0.03878491629405799,2.191002135144951,2.131473190916298,7225344,10.791634654998779,11.007429790496825
29.401999999999997,30.266728859238544,28.53727114076145,27.931,28.957123286939733,26.90487671306027,0.08643689160235221,2.168964284658432,0.12791834301674926,0.04495544018795518,2.2148572700418203,2.1230712992750433,7389184,10.803882884979249,10.823504447937012
29.663,30.55541302097179,28.77058697902821,28.073,29.016112400512263,27.129887599487738,0.08201140856835988,2.17136906683445,0.11990504739684399,0.04411776973987578,2.231730017898009,2.1110081157708906,7553024,10.888943481445313,10.936049365997315
29.891,30.695269233528176,29.08673076647182,28.204,29.081817748738313,27.326182251261688,0.08119797660037872,2.1740734964609145,0.1442320601475316,0.018163893053225855,2.2231461306753397,2.1250008622464893,7716864,10.810584545135498,11.000646686553955
29.752,30.440241236776757,29.06375876322324,28.279999999999994,28.939226819842755,27.620773180157233,0.09069422881584609,2.1961216926574707,0.13196340722414696,0.049425050407545225,2.2422628471779316,2.14998053813701,7880704,10.909581279754638,10.962922191619873
30.169999999999998,30.922768224621628,29.41723177537837,28.410000000000004,29.264271619568394,27.555728380431614,0.057511747116222936,2.1840619683265685,0.08296975290675677,0.0320537413256891,2.2206872331188015,2.1474367035343356,8044544,11.016228103637696,11.13012981414795
29.692,30.701265079154133,28.682734920845867,28.137999999999998,29.187617073031873,27.088382926968123,0.06154916197992859,2.184010687470436,0.07862440494463936,0.044473919015217814,2.225707387318143,2.1423139876227286,8208384,10.913967704772949,10.957384014129639
30.505999999999993,31.0122449999753,29.999755000024685,28.549,29.237090837026624,27.860909162973375,0.07140192554797974,2.183155879378319,0.10162386321719936,0.04117998787876011,2.2193873628523457,2.146924395904292,8372224,10.98008098602295,11.238664722442627
29.795000000000005,30.634014302619455,28.955985697380555,27.8,29.01280666225083,26.58719333774917,0.0838349045021459,2.17791933119297,0.127212217775389,0.040457591228902814,2.2129664829034255,2.1428721794825147,8536064,10.980660247802735,10.99838342666626
30.142000000000003,30.824287329502756,29.45971267049725,28.510999999999996,29.849128917556147,27.172871082443844,0.05383339808322485,2.194703370332718,0.09038430280193885,0.017282493364510848,2.2268315969864982,2.1625751436789376,8699904,11.049188137054443,11.129710960388184
30.531,31.335120015918022,29.726879984081975,28.625,29.406706466648448,27.843293533351552,0.06045340225100513,2.183405077457428,0.08985817787719948,0.03104862662481078,2.220052485641357,2.1467576692734993,8863744,11.157405567169189,11.293528175354004
30.320000000000004,30.898601762873227,29.74139823712678,28.199,29.323210389562384,27.07478961043762,0.06463997187092894,2.1800815522670747,0.1183480556543448,0.010931888087513095,2.2088390939956706,2.1513240105384788,9027584,11.125621700286866,11.208030796051025
30.363999999999997,31.276109642532077,29.451890357467917,28.505000000000003,29.40320097973672,27.606799020263285,0.06199715691618616,2.1604675143957137,0.0986837167018445,0.025310597130527815,2.193346375619809,2.1275886531716184,9191424,11.151588249206544,11.219134330749512
30.345999999999997,31.14421300415365,29.547786995846344,28.711000000000006,30.03421918063487,27.38778081936514,0.0759309516754001,2.1618779003620148,0.11874119925785363,0.033120704092946554,2.2090117669875164,2.114744033736513,9355264,11.18306016921997,11.236533641815186
30.630000000000003,31.45566336966103,29.804336630338977,29.151,29.95114311219931,28.35085688780069,0.05134103999007489,2.1674426227807997,0.08348772266407634,0.01919435731607344,2.211130444956204,2.1237548006053952,9519104,11.253158473968506,11.346569061279297
30.415,31.258637955523575,29.571362044476423,28.671999999999997,29.937778811641273,27.40622118835872,0.047506484063342166,2.18379103243351,0.0717822483651255,0.023230719761558827,2.2269858884713187,2.140596176395701,9682944,11.367251682281495,11.2843412399292
30.202999999999996,30.809004125398495,29.596995874601497,28.267000000000003,28.99508035270841,27.538919647291596,0.046665991470217646,2.2023009568452836,0.06578234350254036,0.02754963943789493,2.2360614686044404,2.1685404450861268,9846784,11.152052688598634,11.180471515655517
30.576,31.492364556276595,29.659635443723406,29.044,29.679361314528986,28.408638685471015,0.05792113915085786,2.2090643793344498,0.08902637185086164,0.026815906450854073,2.251046932564104,2.1670818261047957,10010624,11.234066581726074,11.337893867492676
30.859,31.607137019535863,30.11086298046414,29.233000000000004,30.141845971548538,28.32415402845147,0.03886678717099126,2.1999768882989885,0.05635951240719715,0.021374061934785377,2.244406298513291,2.155547478084686,10174464,11.307253074645995,11.447135162353515
30.742999999999995,31.439175983498423,30.046824016501567,28.865999999999996,29.243655928061507,28.488344071938485,0.05463620061054819,2.1775282442569734,0.07755135134185476,0.031721049879241625,2.223727436871178,2.1313290516427688,10338304,11.446639060974121,11.433672428131104
30.546000000000003,31.32854967893419,29.763450321065815,28.684000000000005,29.491591480886225,27.876408519113784,0.06172718415036792,2.179290610551834,0.09547989589256453,0.027974472408171296,2.232946155920811,2.125635065182857,10502144,11.212263870239259,11.316216659545898
30.163999999999998,31.019011111038914,29.308988888961082,28.623,29.63787979583791,27.60812020416209,0.0701929964823648,2.1788283348083497,0.10744649442004059,0.032939498544689,2.231653438827291,2.1260032307894083,10665984,11.383128261566162,11.223242473602294
30.579,31.27953479570968,29.878465204290322,28.297000000000004,29.02918918320336,27.564810816796648,0.0624934115214273,2.1797329813241957,0.08904738060912824,0.03593944243372636,2.210067755555527,2.1493982070928643,10829824,11.436007499694824,11.36702651977539
30.689,31.272942634168803,30.105057365831197,28.527000000000005,29.42949709140806,27.62450290859195,0.03943887167843055,2.187313270568848,0.06201297003981912,0.01686477331704198,2.2157759514483955,2.1588505896893,10993664,11.384993934631348,11.40843162536621
30.756999999999998,31.75301255012173,29.760987449878264,28.022,29.057787623019312,26.986212376980685,0.07087642037076869,2.204510337114334,0.09855398239802168,0.043198858343515695,2.233768963319314,2.1752517109093543,11157504,11.498464584350586,11.45409049987793
30.714999999999996,31.295986230473662,30.13401376952633,28.624000000000002,29.642127693366607,27.605872306633398,0.053167399764060916,2.187485107779503,0.07570000043044542,0.03063479909767641,2.2211036295212736,2.153866586037732,11321344,11.402079105377197,11.425315380096436
31.082,31.70338232997085,30.46061767002915,28.340000000000003,29.550280959116524,27.129719040883483,0.07147918769624079,2.1803086936473846,0.1055578223850316,0.037400553007449974,2.2270049475169995,2.1336124397777696,11485184,11.450553035736084,11.58481273651123
30.960999999999995,31.55620500669937,30.36579499330062,28.761000000000006,29.517484633023045,28.004515366976968,0.05849422921892252,2.194121631979942,0.09370073400021664,0.023287724437628395,2.2335668355995137,2.1546764283603705,11649024,11.589287281036377,11.547762298583985
31.064999999999998,31.70768577080872,30.422314229191276,29.29,30.09549363746711,28.484506362532887,0.049441494746133643,2.192176583409309,0.08984244123577009,0.009040548256497194,2.2261501486326103,2.158203018186008,11812864,11.514925956726074,11.574867725372314
30.903,31.130334555226433,30.675665444773564,29.127999999999997,29.70656373892597,28.549436261074025,0.04891289903316641,2.192227211594582,0.07232631121737028,0.02549948684896254,2.2238641851079683,2.160590238081195,11976704,11.503193378448486,11.515504360198975
31.068,31.59447507063488,30.541524929365124,29.125,29.964419442233737,28.285580557766263,0.046949070424307085,2.192154195904732,0.07453935390585613,0.019358786942758038,2.2285740663361038,2.15573432547336,12140544,11.5601655960083,11.587884712219239
31.224,31.811778869984284,30.636221130015716,28.491000000000003,29.345405641367147,27.63659435863286,0.046173520747106456,2.191048687696457,0.06584560366930227,0.026501437824910642,2.220644398363118,2.161452977029796,12304384,11.601125812530517,11.650904369354247
30.805,31.461524942405084,30.148475057594915,28.949,29.605695515440758,28.292304484559246,0.055437558342236994,2.191822353005409,0.0854134129929604,0.025461703691513578,2.235885718791725,2.147758987219093,12468224,11.582305812835694,11.495214748382569
30.731,31.437292432353626,30.024707567646377,29.028000000000002,30.00775303010504,28.048246969894965,0.04279841206734996,2.19340558052063,0.06025307411953685,0.02534375001516307,2.2410071358350447,2.1458040252062154,12632064,11.649593448638916,11.504609203338623
30.764,31.934215364794017,29.59378463520598,29.2,29.90539350720006,28.49460649279994,0.07212993870489295,2.2096542567014694,0.10675770643631866,0.03750217097346725,2.2552762276320935,2.1640322857708454,12795904,11.499001121520996,11.476378345489502
30.889000000000003,31.645722538319035,30.13227746168097,28.367,29.364918333331943,27.36908166666806,0.05237857012543824,2.2122898399829865,0.0966528198776326,0.008104320373243878,2.253375931047387,2.171203748918586,12959744,11.60566291809082,11.534072589874267
30.726,31.19551464300914,30.256485356990858,28.656,29.9957999850724,27.3162000149276,0.052379935013595925,2.1960235476493835,0.0896292727843992,0.01513059724279265,2.25005164960963,2.141995445689137,13123584,11.528868198394775,11.461732864379883
30.955000000000002,31.441502826302173,30.46849717369783,28.782000000000004,29.534552988167615,28.029447011832392,0.040575542452279435,2.2062976896762847,0.06082980714212194,0.02032127776243693,2.2425633946651935,2.170031984687376,13287424,11.555444622039795,11.566963577270508
31.209000000000003,31.790419813903863,30.627580186096143,28.880000000000003,29.717973746605466,28.04202625339454,0.05115399466594676,2.202792319655418,0.07675331014280701,0.025554679189086504,2.231881658034689,2.1737029812761475,13451264,11.607771682739259,11.653744983673096
31.036,31.767357641650104,30.3046423583499,29.41100000000001,29.98427916410769,28.837720835892327,0.04586343783885235,2.1840121895074844,0.08517015501980127,0.006556720657903435,2.2129271311788137,2.155097247836155,13615104,11.537591648101806,11.577311420440674
31.078999999999997,31.69719818828592,30.460801811714074,28.948,29.8423690513429,28.0536309486571,0.061966237681917814,2.1984090000391006,0.08594745787454097,0.037985017489294656,2.233941796647426,2.162876203430775,13778944,11.618117713928223,11.61037473678589
31.203000000000003,31.745107922834563,30.660892077165443,28.852999999999998,29.891364579519156,27.81463542048084,0.05246746944030743,2.2123761624097824,0.0771825591177085,0.027752379762906374,2.2397017270634163,2.1850505977561485,13942784,11.678160572052002,11.675816440582276
31.125999999999998,31.655210733073318,30.596789266926677,29.228999999999996,29.854467025509734,28.603532974490257,0.05513118645176286,2.2007349908351896,0.0829073214985683,0.027355051404957417,2.247031983093044,2.154437998577335,14106624,11.693248653411866,11.635486221313476
31.345999999999997,32.118077716295446,30.573922283704544,28.978999999999996,30.268259089554924,27.689740910445067,0.0391240585246123,2.199875494837761,0.07469941910994293,0.003548697939281663,2.2436267329444473,2.1561242567310748,14270464,11.675301551818848,11.73233470916748
31.270000000000003,31.81828824536005,30.721711754639955,28.822000000000003,29.550324103679127,28.093675896320878,0.04429353563464242,2.2105362743139265,0.07573549143788551,0.012851579831399326,2.249540468128859,2.171532080498994,14434304,11.76914176940918,11.73171157836914
31.016999999999996,31.44832470367462,30.585675296325373,29.49,30.254460594144653,28.725539405855343,0.05243003921350461,2.215434303879738,0.08014645824553743,0.02471362018147179,2.251021895603399,2.1798467121560767,14598144,11.672929382324218,11.62893533706665
31.339,32.18893470337432,30.489065296625675,29.253999999999998,30.151999999999997,28.355999999999998,0.048997571133077115,2.2211891025304795,0.07364205610912908,0.024353086157025153,2.2537533774600584,2.1886248276009006,14761984,11.75607385635376,11.739453983306884
31.163,31.811568423529856,30.514431576470145,28.594,29.790964494043163,27.39703550595684,0.04627107320120553,2.2027835309505464,0.08038118977659994,0.012160956625811105,2.241175531857719,2.164391530043374,14925824,11.726852512359619,11.684584045410157
31.244999999999994,31.804200321888313,30.685799678111675,29.169999999999998,30.012425070852,28.327574929147996,0.05621471158228809,2.2137342154979707,0.09089531336169793,0.021534109802878267,2.240891468686547,2.1865769623093945,15089664,11.594340229034424,11.68233814239502
31.326999999999998,31.8458458345212,30.808154165478797,29.452000000000005,30.361624098185626,28.542375901814385,0.02937483376008456,2.1946882128715517,0.04316339289208314,0.015586274628085985,2.2381003788037375,2.151276046939366,15253504,11.638105869293213,11.751751232147218
31.226,31.833391142510326,30.618608857489672,28.898000000000003,29.80758012291387,27.988419877086137,0.055487589747644915,2.2093077510595323,0.09438212537255422,0.016593054122735616,2.2438788329488912,2.1747366691701733,15417344,11.749639225006103,11.707543849945068
31.290999999999997,31.7250840932354,30.856915906764595,28.972,29.703283802637525,28.240716197362477,0.06316435588523742,2.216081166267395,0.09312458717914848,0.033204124591326344,2.2564801128180676,2.1756822197167223,15581184,11.768612480163574,11.734332466125489
31.347,32.15222108765233,30.541778912347674,29.429999999999996,30.284950290952633,28.57504970904736,0.038962025113869425,2.2103003770112992,0.0825344629722168,-0.004610412744477946,2.2532515530027983,2.1673492010198,15745024,11.723157787322998,11.761084365844727
31.142000000000003,31.745701913198893,30.538298086801113,28.98,29.824132690991174,28.135867309008827,0.05722738469485187,2.2182338684797287,0.09013738855146575,0.024317380838238,2.2554025135306373,2.18106522342882,15908864,11.73496036529541,11.685882663726806
31.266,31.757857702999555,30.77414229700044,29.214,30.019545777718434,28.408454222281563,0.044933544902596594,2.213026520609856,0.06031213693159563,0.029554952873597558,2.2506077833879377,2.175445257831774,16072704,11.77699317932129,11.743819999694825
31.327000000000005,31.629292904316333,31.024707095683677,28.907000000000004,29.623520062524424,28.190479937475583,0.038103419460821866,2.210235816240311,0.05546473985650423,0.02074209906513951,2.2571745989312735,2.163297033549348,16236544,11.737809085845948,11.761770439147949
31.137000000000008,31.814289450678224,30.45971054932179,29.130000000000006,29.84621225904058,28.41378774095943,0.05060393486637617,2.220213860273361,0.07882532590133451,0.022382543831417825,2.2426713118100596,2.197756408736663,16400384,11.802650356292725,11.709481143951416
31.371000000000002,31.948952420186995,30.79304757981301,28.78,29.868044116752625,27.691955883247378,0.05447831870988007,2.2262742817401886,0.07660418630250833,0.03235245111725181,2.2666253018496363,2.185923261630741,16564224,11.7228684425354,11.780428791046143
31.562,32.06768369560428,31.056316304395725,29.241999999999997,29.933878602068308,28.550121397931687,0.03912270059809086,2.218784901499748,0.06193744779654273,0.016307953399638992,2.2439108227894735,2.1936589802100226,16728064,11.770194625854492,11.867211055755615
31.219,31.68163268367032,30.756367316329683,29.43,30.288824778403605,28.571175221596395,0.03776884631952267,2.2268573492765427,0.06936422711001373,0.006173465529031599,2.2582965326358773,2.195418165917208,16891904,11.698584079742432,11.722143173217773
31.182000000000006,31.71691681596301,30.647083184037,28.671,29.91706139495612,27.424938605043877,0.052163922309409784,2.2163055926561355,0.09337401920445362,0.010953825414365945,2.2424632772985666,2.1901479080137043,17055744,11.712172603607177,11.702712631225586
31.273999999999994,31.744620866515707,30.80337913348428,28.698,29.53987647549982,27.85612352450018,0.05276596851181233,2.229672673344612,0.08499218803603847,0.020539748987586197,2.269867388455008,2.189477958234216,17219584,11.832677841186523,11.749663066864013
31.306000000000004,31.8039196722364,30.80808032776361,28.729999999999997,29.453104418462505,28.00689558153749,0.042755104205571076,2.2281467825174333,0.07147448909945475,0.014035719311687407,2.2577254499252724,2.198568115109594,17383424,11.686482906341553,11.749669361114503
31.35,31.883385414123783,30.81661458587622,29.279000000000003,30.209832423156826,28.34816757684318,0.07331889211200174,2.213137689232826,0.11578195176086012,0.030855832463143364,2.23247721228556,2.193798166180092,17547264,11.834372234344482,11.813613414764404
31.672999999999995,32.12041591388773,31.225584086112256,29.103999999999996,30.115970355297026,28.092029644702965,0.033968514314619766,2.2194465816020967,0.05735759694724257,0.010579431681996956,2.254192741483705,2.1847004217204886,17711104,11.883742809295654,11.910382270812988
31.3,31.900099991668057,30.699900008331944,29.264999999999997,30.448429338828472,28.081570661171522,0.03405572336050676,2.1992599576711656,0.061122669572981264,0.006988777148032251,2.2262229525034023,2.172296962838929,17874944,11.771756172180176,11.776310157775878
31.368000000000002,31.838442345032846,30.89755765496716,28.997000000000003,29.654267829731538,28.33973217026847,0.03487872174009675,2.2008714467287063,0.07085656440415736,-0.001099120923963852,2.2320096394806437,2.169733253976769,18038784,11.814033699035644,11.80256986618042
31.429999999999996,31.963535378395843,30.89646462160415,29.144999999999992,29.98086183068734,28.309138169312646,0.03933951901271935,2.2047878801822662,0.061312020937800076,0.017367017087638624,2.2417953503085073,2.167780410056025,18202624,11.835341644287109,11.825043296813964
31.593,32.02804137734243,31.157958622657567,28.883000000000003,29.48220030040046,28.283799699599545,0.041704339027637594,2.207234647870064,0.07053508672176151,0.012873591333513682,2.2509178962817797,2.163551399458348,18366464,11.863855457305908,11.880384063720703
31.330000000000002,32.484062389994584,30.175937610005423,29.077999999999996,30.72235276020688,27.43364723979311,0.0247519631986506,2.2009793728590012,0.039167108143610505,0.010336818253690695,2.2410795168053346,2.160879228912668,18530304,11.8880108833313,11.815734386444092
31.410999999999994,32.16087265585564,30.661127344144347,29.236,30.297218167956053,28.174781832043948,0.05532303869840686,2.203050822019577,0.07979210185619853,0.030853975540615183,2.245710075698334,2.16039156834082,18694144,11.8562331199646,11.849096202850342
31.628999999999998,32.01512044752901,31.242879552470992,29.482999999999997,30.219275084462318,28.746724915537676,0.04804560030461282,2.216084760427475,0.09086712825868934,0.005224072350536298,2.2605864917526173,2.171583029102333,18857984,11.829097747802734,11.9112699508667
31.474,31.921575691922605,31.026424308077395,29.131999999999998,29.754700570097697,28.5092994299023,0.03800579847884359,2.2158073335886,0.06304210846678453,0.012969488490902657,2.2633254826286,2.1682891845486005,19021824,11.9076678276062,11.882194137573242
31.264999999999997,32.195883988475465,30.334116011524525,28.986,29.59182505725663,28.38017494274337,0.040020818775519676,2.2311634182929994,0.06122759024174031,0.01881404730929905,2.2611635604099822,2.2011632761760165,19185664,11.890593433380127,11.79358549118042
31.566999999999997,32.07930947678137,31.05469052321863,29.006,29.69536492513037,28.31663507486963,0.04479489934165028,2.2138840526342394,0.07383323234011396,0.015756566343186593,2.251325856994561,2.1764422482739176,19349504,11.85737943649292,11.884122180938721
31.587,32.186700758712206,30.98729924128779,29.076000000000004,30.02286007413979,28.12913992586022,0.042155412840656874,2.2076763272285462,0.0666169172989633,0.017693908382350448,2.248692763839913,2.1666598906171797,19513344,11.894184970855713,11.9215256690979
31.615999999999996,32.08243756280985,31.149562437190138,29.285999999999994,30.277475667880957,28.294524332119032,0.042559385969070676,2.204640233516693,0.06995702578639919,0.01516174615174216,2.2367687688913325,2.1725116981420536,19677184,11.881301784515381,11.916125106811524
31.502000000000002,31.883518020544248,31.120481979455757,28.960999999999995,29.63521732401355,28.28678267598644,0.05079353038454424,2.2240692704916,0.08515096379303787,0.016436096976050613,2.257952965085485,2.190185575897715,19841024,11.83904733657837,11.8661789894104
31.256,32.12457584585343,30.387424154146572,28.816000000000003,29.876954287422414,27.75504571257759,0.05276529267430301,2.236913505196571,0.10247225724562409,0.0030583281029819206,2.27131664065781,2.2025103697353323,20004864,11.858706283569337,11.779324436187744
31.526,32.040416173929245,31.01158382607076,29.091,30.07401017288734,28.10798982711266,0.03079089215607378,2.224435555934906,0.04853458449217239,0.013047199819975163,2.2528009462815297,2.196070165588282,20168704,11.872737407684326,11.876544380187989
31.262,31.934425460553065,30.589574539446936,29.328000000000003,30.240697102000443,28.415302897999563,0.040022039442555946,2.226592117547989,0.06355867314776835,0.016485405737343545,2.263488301986386,2.1896959331095918,20332544,11.840406322479248,11.784227657318116
31.499000000000002,32.24229603792836,30.755703962071642,29.009999999999998,29.948829057922687,28.07117094207731,0.040463994990568554,2.2253585189580916,0.06565035428764233,0.015277635693494773,2.262092039936891,2.188624997979292,20496384,11.94244155883789,11.907277584075928
31.314999999999998,31.742440054276617,30.88755994572338,29.139,29.930876884370292,28.347123115629707,0.048876611702144114,2.235513389110565,0.09290878823403914,0.004844435170249087,2.266454852237465,2.2045719259836654,20660224,11.883450794219971,11.83374481201172
31.438,31.8211135601881,31.0548864398119,29.238,30.08093297479693,28.39506702520307,0.045931144116911994,2.222233271598816,0.08298626489207761,0.008876023341746371,2.2501642392193775,2.1943023039782545,20824064,11.85519380569458,11.869436931610107
31.553999999999995,32.17072035802298,30.93727964197701,28.654000000000003,29.782354554207146,27.52564544579286,0.044323955319123316,2.21423559486866,0.07516976131886959,0.013478149319377047,2.2416662099990323,2.186804979738288,20987904,11.92856569290161,11.905515480041505
31.447000000000003,32.082170055969264,30.811829944030737,28.966999999999995,29.84103718456367,28.09296281543632,0.050983088416978684,2.215206280350685,0.07252098206988147,0.029445194764075894,2.2398077388517073,2.190604821849663,21151744,11.835904788970947,11.868766784667969
31.314,31.707222583278224,30.920777416721776,28.926000000000005,29.8712322465934,27.98076775340661,0.04228918383596461,2.2343075215816497,0.0663286184712033,0.018249749200725914,2.2570698182081856,2.2115452249551137,21315584,11.967069053649903,11.846878719329833
31.540999999999997,32.04340322451194,31.038596775488053,29.439000000000004,30.295696562383675,28.582303437616332,0.034900940768420666,2.221517950296402,0.055827440138260846,0.013974441398580485,2.247200561154529,2.195835339438275,21479424,11.861273193359375,11.899917793273925
31.371999999999996,31.823747717205077,30.920252282794916,29.072000000000003,30.289775020272632,27.854224979727373,0.03394963679602364,2.2297401279211044,0.05889251732210576,0.009006756269941525,2.2454222226520297,2.214058033190179,21643264,11.949143505096435,11.85913906097412
31.563,31.953872101844066,31.17212789815593,29.090000000000003,29.993626028841582,28.186373971158424,0.03756900720763946,2.2279834151268005,0.05552802101125051,0.01960999340402841,2.2619896691984525,2.1939771610551486,21807104,12.017545890808105,11.948970127105714
31.649,32.11182718156997,31.186172818430034,28.907000000000004,29.850705992351433,27.963294007648575,0.027211253042332777,2.2249369591474535,0.03771560182328718,0.016706904261378372,2.252538346972788,2.1973355713221188,21970944,11.99426202774048,11.963390636444093
31.463,32.20455309991935,30.72144690008065,28.79800000000001,29.89664279909351,27.69935720090651,0.04389606422046194,2.226111599802971,0.07441122995940164,0.013380898481522237,2.2507807448554327,2.201442454750509,22134784,11.992580986022949,11.910640430450439
31.397000000000002,31.927359312164878,30.866640687835126,29.197000000000003,29.67679266355375,28.717207336446254,0.07064206802751867,2.236799696087837,0.1104543512283171,0.03082978482672024,2.2638338252571764,2.209765566918498,22298624,11.808878231048585,11.863237762451172
31.153000000000002,31.741966043163785,30.56403395683622,28.925,29.884356555197286,27.965643444802716,0.046371033298782956,2.23691511452198,0.06719942610550984,0.025542640492056064,2.2577559347739236,2.2160742942700367,22462464,11.807981586456298,11.786912155151366
31.482999999999997,32.05240407444977,30.913595925550226,29.196000000000005,29.791099991598056,28.600900008401954,0.031228800403186995,2.2324142545461654,0.054714167466579186,0.007743433339794808,2.248764449862807,2.2160640592295238,22626304,11.859594440460205,11.90028190612793
31.532999999999998,32.11707276943888,30.94892723056112,29.032,29.68201230757579,28.38198769242421,0.04267323599196968,2.239468628168106,0.06322142183351803,0.02212505015042132,2.25927998212787,2.219657274208342,22790144,12.081952571868896,11.960653400421142
31.594,31.90861722775462,31.279382772245384,28.616000000000003,29.88666281916172,27.345337180838285,0.04803078762488436,2.238880291581154,0.07512947364547294,0.020932101604295775,2.2622686718455998,2.215491911316708,22953984,11.968422794342041,11.972625350952148
31.731000000000005,32.28233383716221,31.1796661628378,29.308,29.96425909517507,28.65174090482493,0.0387309255485888,2.222291162610054,0.06272538972982426,0.014736461367353331,2.2500352761392914,2.1945470490808168,23117824,12.010447883605957,12.016797637939453
31.4,32.35826927322126,30.44173072677874,28.852999999999998,29.62340314121893,28.082596858781066,0.0576755299349315,2.2329890966415404,0.10236984391355838,0.01298121595630463,2.2639597569285734,2.2020184363545074,23281664,11.932951354980469,11.88754415512085
31.431999999999995,31.931995999983997,30.932004000015993,29.338,30.20023894600047,28.47576105399953,0.02841172539629038,2.2305480629205703,0.052423740684133704,0.0043997101084470545,2.247666339112244,2.213429786728897,23445504,11.976918601989746,11.910014057159424
31.202999999999996,31.93758900073442,30.468410999265572,29.002000000000002,30.046813859019878,27.957186140980127,0.03787205597036515,2.2412996917963026,0.05269025243242392,0.02305385950830638,2.2567345898083837,2.2258647937842215,23609344,11.992492771148681,11.833218479156494
31.860000000000003,32.44925376536769,31.270746234632313,29.262,29.83311820142594,28.69088179857406,0.03705711761140261,2.2354557484388353,0.06986941771684665,0.004244817505958558,2.2742147159254325,2.196696780952238,23773184,12.026818752288818,12.067326641082763
31.403999999999996,32.078139451449026,30.729860548550967,29.173000000000002,30.057206423862667,28.288793576137337,0.04409112849971274,2.2401793360710145,0.07519395478791109,0.012988302211514383,2.262378817232552,2.217979854909477,23937024,11.992372417449952,11.895575618743896
31.673000000000002,32.21529235657531,31.130707643424696,29.262999999999998,30.65502047398736,27.870979526012636,0.03582715865923087,2.227291053533554,0.0645746225090746,0.007079694809387138,2.259071671959239,2.1955104351078694,24100864,12.04266710281372,11.997828388214112
31.606,32.25291885117069,30.959081148829316,29.351,30.368747021611952,28.333252978388046,0.03299594188574696,2.233970749378204,0.06814560087956661,-0.002153717108072689,2.2641397573428876,2.2038017414135207,24264704,12.05420970916748,11.97745590209961
31.788,32.36768612196602,31.208313878033984,28.874000000000006,29.816657944325517,27.931342055674495,0.030637619658955322,2.240212067961693,0.05464304231207033,0.006632197005840314,2.277984992476791,2.2024391434465946,24428544,12.139841556549072,12.064435291290284
32.08399999999999,32.50723043368831,31.66076956631167,29.634000000000004,30.253406167227936,29.01459383277207,0.04174082357785659,2.2267386972904206,0.06855714590669104,0.014924501249022146,2.273666825678911,2.1798105689019303,24592384,12.08113718032837,12.162775611877441
32.147999999999996,32.51285065437792,31.78314934562207,28.699999999999996,29.780342538272002,27.61965746172799,0.04690508247585963,2.219095355272293,0.07824390578130068,0.015566259170418581,2.264982828192653,2.1732078823519334,24756224,12.175183200836182,12.20087251663208
32.077999999999996,32.489601749267415,31.666398250732577,29.423000000000002,30.68633724713554,28.159662752864463,0.03627067585475737,2.2224812358617783,0.05501068040173979,0.017530671307774956,2.2635159536469662,2.1814465180765903,24920064,12.10588550567627,12.15739984512329


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-fruitbot-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
-2.415,-2.1143922822015377,-2.7156077177984623,-2.466,-2.0774076686294496,-2.854592331370551,0.5760625710710883,2.7068225771188734,0.7717148280177427,0.3804103141244338,2.707666398723722,2.7059787555140247,16384,-0.06381483823060988,-1.046951824426651
-2.2,-1.7176515782134247,-2.6823484217865756,-2.539,-2.1140894211719363,-2.963910578828064,0.1279301524162292,2.691409084200859,0.14136278288221976,0.11449752195023864,2.7154519658088385,2.6673662025928793,180224,-0.6924195021390915,-0.9449245810508728
-1.9420000000000002,-1.4729840088014057,-2.4110159911985947,-2.075,-1.4612696031643864,-2.6887303968356138,0.10495865042321377,2.6661158978939055,0.12814314365967983,0.08177415718674771,2.699063311286288,2.633168484501523,344064,-0.7134613871574402,-0.8415768831968308
-1.983,-1.6744534070841166,-2.291546592915884,-1.8810000000000002,-1.5681597851937832,-2.193840214806217,0.08555278908461325,2.6317603915929793,0.09664689744321699,0.07445868072600952,2.674702592644248,2.5888181905417107,507904,-0.8032345414161682,-0.8860918641090393
0.429,0.7213850201361212,0.13661497986387877,0.26400000000000007,0.5108683859873516,0.017131614012648483,0.029300725809298413,2.594816529750824,0.032821022472132685,0.025780429146464143,2.654982663564308,2.53465039593734,671744,-0.09809289313852784,0.19751802310347555
2.385,2.770103882088976,1.9998961179110237,2.2369999999999997,2.5588710922092877,1.9151289077907117,0.025240487884730062,2.512132489681244,0.030593947657092835,0.01988702811236729,2.5376739324177264,2.486591046944761,835584,0.6224578499794007,1.122051739692688
4.734,5.880544373323597,3.5874556266764026,4.038,5.283494279392724,2.7925057206072763,0.06906273737549778,2.4356495469808577,0.0917184343547542,0.04640704039624137,2.4738490209840984,2.397450072977617,999424,1.0830502390861512,2.026256799697876
8.052999999999999,10.225611562152793,5.8803884378472056,7.601000000000001,10.127944597730627,5.074055402269375,0.11677094660699365,2.3746436178684234,0.14885024919253942,0.08469164402144788,2.4197573831152814,2.3295298526215653,1163264,1.09745255112648,3.2115766048431396
11.558,13.038336448244115,10.077663551755885,11.903000000000002,13.62962705874778,10.176372941252225,0.17719241054728624,2.3359947115182877,0.21843103832347902,0.13595378277109346,2.3811605593100484,2.290828863726527,1327104,1.8033548712730407,4.385805273056031
15.098000000000003,16.581791090416708,13.614208909583295,15.432999999999998,16.737691917657187,14.128308082342807,0.20507852584123612,2.292766609787941,0.2388022066830076,0.17135484499946463,2.3458211680920544,2.2397120514838273,1490944,2.391941499710083,5.542874526977539
18.193,19.049037966447752,17.33696203355225,18.131,19.423203157402117,16.838796842597883,0.17228973861783742,2.247362512350082,0.1973827995071563,0.14719667772851855,2.3130437436644296,2.181681281035735,1654784,2.2165272712707518,6.559920358657837
19.696999999999996,21.504346397346115,17.889653602653876,19.526999999999997,21.414501258277724,17.63949874172227,0.1629166906699538,2.2582169115543365,0.17505633601416493,0.15077704532574265,2.3052448955237055,2.2111889275849674,1818624,2.716634249687195,7.052422142028808
20.631999999999998,21.55932734242014,19.704672657579856,21.148000000000003,22.40549592444668,19.890504075553327,0.15326924538239833,2.270224982500076,0.16916870722107774,0.13736978354371893,2.3031642026336696,2.237285762366483,1982464,3.014042615890503,7.368954420089722
21.645000000000003,23.69851527873547,19.591484721264536,21.639999999999997,23.275817838269283,20.00418216173071,0.1337836098857224,2.2708008497953416,0.14885837145688313,0.11870884831456169,2.3129988645937964,2.2286028349968867,2146304,2.7570614337921144,7.7360679626464846
22.797,24.26635393966192,21.327646060338083,22.491999999999997,23.36763462699918,21.616365373000814,0.11571094589307902,2.2562443524599076,0.12823070181670737,0.10319118996945068,2.2865758290362184,2.225912875883597,2310144,2.9891111612319947,8.136061191558838
24.631,25.759728931143346,23.502271068856654,23.369000000000003,24.458756394796566,22.27924360520344,0.11945190839469429,2.2516507297754287,0.1325620302544681,0.10634178653492046,2.3007256940010588,2.2025757655497986,2473984,3.3287774562835692,8.794147109985351
24.133,24.652192642474834,23.613807357525165,23.657999999999998,25.05643340921189,22.259566590788104,0.09855885105207557,2.2749401718378066,0.10939162259994947,0.08772607950420167,2.3087515093765196,2.2411288342990936,2637824,3.0345468521118164,8.62572021484375
25.053000000000004,25.846259730479247,24.259740269520762,24.935,25.9792437454924,23.890756254507597,0.09560646312311286,2.232259052991867,0.10923411902896157,0.08197880721726414,2.267982913609327,2.196535192374407,2801664,3.2852922677993774,9.005902290344238
25.589,27.177064545287752,24.000935454712245,24.172000000000004,26.09097264180603,22.25302735819398,0.08508264874108133,2.211366465687752,0.0976919242067898,0.07247337327537286,2.265473790157854,2.15725914121765,2965504,3.4349932193756105,9.201565217971801
26.160000000000004,27.270990549014712,25.049009450985295,24.815,26.230141335697606,23.399858664302396,0.08478529327549036,2.209755453467369,0.10535849902771109,0.06421208752326964,2.25000046676547,2.169510440169268,3129344,3.563745927810669,9.431517219543457
26.526999999999997,27.41606748900182,25.637932510998176,25.005999999999997,26.312868011698193,23.6991319883018,0.08043610197491942,2.206952068209648,0.09354455891616818,0.06732764503367066,2.257938658622702,2.155965477796594,3293184,3.3130170106887817,9.569503879547119
26.665,27.900129547861276,25.429870452138722,24.957,26.343788015523643,23.57021198447636,0.07777977557852861,2.1977242648601534,0.08913618382592856,0.06642336733112866,2.23023062191935,2.165217907800957,3457024,3.5286924600601197,9.675731372833251
26.82,27.913681855020005,25.726318144979995,25.930999999999994,26.676096638027573,25.185903361972414,0.07325575775466854,2.1878413647413253,0.08552560235457221,0.06098591315476487,2.2388862365135487,2.136796492969102,3620864,3.654469347000122,9.7489839553833
26.909999999999997,27.713778576474887,26.106221423525106,25.120999999999995,26.069540457756016,24.172459542243974,0.07355737108737223,2.204786863923073,0.08613352738214022,0.06098121479260424,2.256655125927673,2.152918601918473,3784704,3.462548089027405,9.785859680175781
26.760999999999996,27.46387196558121,26.058128034418782,24.922,26.123247684701205,23.720752315298796,0.07035059994086616,2.2003876745700834,0.08623286509153287,0.054468334790199455,2.254523159630819,2.146252189509348,3948544,3.591987681388855,9.737125873565674
27.702999999999996,28.491873247106273,26.91412675289372,26.325,27.628619959957653,25.021380040042345,0.06764118853025133,2.1873686969280244,0.07964395083285618,0.05563842622764649,2.239723171405283,2.1350142224507658,4112384,3.694426393508911,10.097684097290038
27.689000000000004,28.75278052247633,26.62521947752368,26.534999999999997,27.7606120919769,25.309387908023094,0.06321937330067154,2.1929976791143417,0.0764758215547042,0.049962925046638886,2.236192601328378,2.1498027569003053,4276224,3.5936391353607178,10.10920000076294
27.737000000000002,28.970094075892025,26.50390592410798,26.594,27.997368803985612,25.19063119601439,0.06117075025103982,2.2004273265600203,0.07962616103993911,0.04271533946214052,2.2293986681445617,2.171455984975479,4440064,3.646120858192444,10.14073305130005
28.052000000000003,29.103244976206785,27.00075502379322,26.927,28.36725032546429,25.48674967453571,0.06670295703224831,2.1907967388629914,0.08864921360829477,0.04475670045620185,2.234156429122265,2.147437048603718,4603904,3.738325023651123,10.252050304412842
27.792,28.559134929461568,27.024865070538436,26.633,27.612653510175917,25.65334648982408,0.05507416124455626,2.2109167993068697,0.06798670478460034,0.04216161770451218,2.254520462711692,2.1673131359020474,4767744,3.671739363670349,10.186382865905761
28.518,29.466185635832986,27.569814364167016,26.32,27.335135458941316,25.304864541058684,0.056620725849643304,2.199763533473015,0.08087502085429153,0.032366430844995075,2.238531558823597,2.1609955081224332,4931584,3.6815676212310793,10.437027645111083
28.821999999999996,29.766772988606252,27.87722701139374,26.915000000000003,28.036019625162737,25.79398037483727,0.04618426348315548,2.18546302318573,0.060170960263977086,0.03219756670233387,2.227278886916838,2.1436471594546225,5095424,3.7485373497009276,10.557611179351806
28.97,29.663483957997585,28.276516042002413,26.951999999999998,28.201150111075524,25.702849888924472,0.05214704344980413,2.195858597755432,0.0677411359898172,0.03655295090979106,2.227932730050925,2.163784465459939,5259264,3.7102760076522827,10.607262897491456
28.229000000000003,29.254967348408325,27.20303265159168,26.928000000000004,28.220987238916152,25.635012761083857,0.04413534365594381,2.209712263941765,0.05254942024042298,0.035721267071464634,2.2294300145093553,2.1899945133741747,5423104,3.765784192085266,10.387942600250245
28.782999999999998,29.580697311014646,27.98530268898535,26.436,27.274989868830367,25.597010131169633,0.04968302043853323,2.1881615817546844,0.06517605429971243,0.03418998657735404,2.214036307659746,2.162286855849623,5586944,3.837193560600281,10.603098011016845
29.150000000000006,30.146965395588037,28.153034604411975,27.103999999999996,28.44091585374697,25.767084146253023,0.04788306844420727,2.1737405180931093,0.06103977857959364,0.0347263583088209,2.2225857469346497,2.124895289251569,5750784,3.796085071563721,10.709614658355713
29.22800000000001,30.250318932623287,28.20568106737673,27.256,27.897189519565003,26.614810480434997,0.041596743022091646,2.210809814929962,0.05412654650191222,0.029066939542271075,2.238118684728442,2.183500945131482,5914624,3.788554000854492,10.753769016265869
29.578999999999997,30.59009297297528,28.567907027024713,27.603999999999996,28.873655071269354,26.334344928730637,0.03971204473637038,2.2062818199396133,0.057162241788990986,0.022261847683749784,2.247813478822598,2.1647501610566287,6078464,3.796669936180115,10.867207717895507
30.043,30.648707024889095,29.437292975110903,27.419999999999995,28.603672251934626,26.236327748065364,0.045316696004010684,2.1874131590127943,0.06424956997092748,0.026383822037093878,2.2481818668242783,2.1266444512013103,6242304,3.892414021492004,11.063766288757325
29.727000000000004,30.537741019068363,28.916258980931644,27.600000000000005,28.648131671117714,26.551868328882296,0.04073836008319627,2.206947308778763,0.058053819335419234,0.023422900830973307,2.2386273401086423,2.1752672774488837,6406144,3.8037217617034913,10.947625732421875
29.355,30.28863001237107,28.421369987628932,27.704,28.493039922944334,26.914960077055667,0.036699970113113496,2.2114763081073763,0.056924735140328864,0.016475205085898125,2.2449335552861935,2.178019060928559,6569984,3.8040393114089968,10.819646453857422
30.341,30.85427283193249,29.82772716806751,27.639999999999997,28.7037386897166,26.576261310283392,0.03627438292605799,2.1967551469802857,0.0443591814011713,0.028189584450944674,2.233832482783161,2.1596778111774104,6733824,3.9850590467453,11.234492778778076
29.748,30.727946937338956,28.768053062661046,27.426,28.410247936243707,26.44175206375629,0.03623599103884764,2.205242970585823,0.04776091068327498,0.024711071394420307,2.230223461541994,2.180262479629652,6897664,3.881714200973511,11.00525197982788
30.01,30.684922217740684,29.33507778225932,27.752,28.77095829158999,26.733041708410006,0.03995222466764968,2.2067485719919206,0.055111927045625314,0.024792522289674046,2.240482183522941,2.1730149604609004,7061504,3.8727468729019163,11.09011754989624
29.787,30.33133537456241,29.242664625437587,27.232,27.797062828365128,26.66693717163487,0.030420872196555072,2.2074129790067674,0.03943609906814109,0.021405645324969056,2.2320416797469838,2.182784278266551,7225344,3.8973366975784303,11.020667934417725
29.603999999999996,30.803001251041877,28.404998748958114,26.924,28.158432663210107,25.689567336789892,0.03271036957157772,2.2102471381425857,0.04270451833863667,0.022716220804518763,2.2411869461497176,2.1793073301354537,7389184,3.9236363410949706,10.981642627716065
29.736999999999995,30.52428711408227,28.94971288591772,27.803999999999995,28.433828548098603,27.174171451901387,0.03418338519986715,2.1913580924272535,0.04937730174422551,0.018989468655508785,2.2254997318185348,2.1572164530359723,7553024,3.904175353050232,11.018746948242187
29.987000000000002,30.979744176512764,28.99425582348724,27.686999999999994,28.675332433951244,26.698667566048744,0.033521986415144,2.2206462413072585,0.04558824692076304,0.021455725909524957,2.2523636754297813,2.1889288071847357,7716864,3.9472394943237306,11.097755718231202
29.653000000000002,30.524229590865694,28.78177040913431,27.579,29.049506375368704,26.108493624631297,0.033651852025650394,2.2171405643224715,0.0526172284616802,0.014686475589620586,2.2384563005953106,2.1958248280496324,7880704,3.9576106548309324,11.020467758178711
29.928000000000004,31.033565918432732,28.822434081567277,27.943,28.790089723701097,27.095910276298905,0.03854664179962124,2.2094426214694978,0.055923397293099766,0.021169886306142707,2.2325161893283156,2.18636905361068,8044544,4.014785194396973,11.137322425842285
30.359999999999996,30.746264158316556,29.973735841683435,27.639,28.68023436362809,26.597765636371907,0.031242412759456738,2.2158451467752456,0.0453042277194906,0.017180597799422874,2.238303505365411,2.19338678818508,8208384,4.045870137214661,11.288198375701905
30.119,30.907852964753253,29.330147035246746,27.883999999999997,28.895851767800004,26.87214823219999,0.0367707557044923,2.219137671589851,0.045843179910640325,0.02769833149834428,2.2335351189565955,2.204740224223107,8372224,4.016015887260437,11.205459499359131
30.024,30.680341374591,29.367658625409003,27.659999999999997,28.58889181286089,26.731108187139103,0.03532659255433823,2.2121100574731827,0.0487420212739856,0.021911163834690862,2.236753275601188,2.1874668393451775,8536064,4.023092007637024,11.19134750366211
30.264000000000003,31.24588797731717,29.282112022682835,27.71,28.908165264060013,26.51183473593999,0.031668981909751856,2.217814087867737,0.042481496495695395,0.020856467323808317,2.240962041569712,2.194666134165762,8699904,4.000026202201843,11.256967926025391
30.645,31.42006451344388,29.86993548655612,28.261000000000003,29.701794572449526,26.82020542755048,0.036269802472088455,2.207390534877777,0.05239276006634788,0.02014684487782903,2.2434775411156815,2.1713035286398723,8863744,4.059522724151611,11.40866003036499
30.115,30.92348314762894,29.306516852371058,28.266000000000002,28.812098892143172,27.71990110785683,0.03694087276235218,2.2008973956108093,0.054894910255139984,0.01898683526956438,2.2449155250609394,2.1568792661606793,9027584,4.026658391952514,11.24460506439209
30.491000000000003,31.002614112393317,29.97938588760669,28.290999999999997,28.965068987567292,27.6169310124327,0.0307776009314693,2.1761288166046144,0.05096712162550987,0.01058808023742873,2.2107489932856574,2.1415086399235714,9191424,4.062842488288879,11.363525104522704
30.319,31.218716066323147,29.41928393367685,27.695999999999998,28.96055683937101,26.431443160628987,0.029693026922177478,2.191875046491623,0.047705945746500125,0.011680108097854826,2.214278320615347,2.169471772367899,9355264,4.051409411430359,11.317577743530274
30.361999999999995,31.56276475631157,29.16123524368842,27.643,28.60308385050474,26.682916149495263,0.028487393516115806,2.20272401869297,0.041163588267200846,0.015811198765030766,2.2349380217020367,2.1705100156839037,9519104,4.125072741508484,11.348652648925782
30.393000000000008,31.256122818606954,29.52987718139306,28.398000000000003,29.64799039996314,27.14800960003687,0.02698762420332055,2.207974520325661,0.03822837398943919,0.015746874417201906,2.228661768101395,2.1872872725499266,9682944,4.066252923011779,11.345490455627441
30.845999999999997,31.695731722368887,29.996268277631106,28.294000000000004,29.19598891345737,27.392011086542638,0.03101567854173477,2.209585779905319,0.051990432235146634,0.010040924848322905,2.243543987011098,2.17562757279954,9846784,4.1242481708526615,11.537627696990967
30.828999999999997,31.529606166116167,30.128393833883827,28.183,28.761844538714843,27.604155461285156,0.02591886330046688,2.1989752531051634,0.03539516745231767,0.016442559148616094,2.2380132139984927,2.159937292211834,10010624,4.096673917770386,11.527881813049316
30.341,30.976192096928166,29.705807903071836,27.947000000000003,29.11741061170856,26.776589388291445,0.025093997071962738,2.2129117995500565,0.03530581025141583,0.014882183892509645,2.246497196061258,2.179326403038855,10174464,4.062263250350952,11.332990741729736
30.713,31.751210479623474,29.674789520376528,28.778999999999996,29.89686806019315,27.661131939806843,0.02483336976729329,2.2001095354557036,0.034737341656344976,0.014929397878241603,2.229218475840134,2.1710005950712734,10338304,4.138003587722778,11.483580207824707
30.749000000000002,31.513950325184584,29.98404967481542,28.548000000000002,29.29870366989912,27.797296330100885,0.02951996370684349,2.199893334507942,0.04715893951741711,0.011880987896269866,2.2249478764248667,2.1748387925910175,10502144,4.148809123039245,11.507236671447753
31.064999999999998,31.892251473253445,30.23774852674655,28.385999999999996,29.41326043435927,27.35873956564072,0.02818802152760319,2.196257081627846,0.04170654752471153,0.014669495530494854,2.218967575913231,2.173546587342461,10665984,4.126385831832886,11.614868354797363
30.645999999999997,31.203264748571087,30.088735251428908,27.781,28.47851630805308,27.083483691946917,0.025574630231130817,2.208500275015831,0.03544554401175613,0.0157037164505055,2.22832775932589,2.188672790705772,10829824,4.137497544288635,11.479718875885009
31.242,31.77380447534785,30.710195524652153,28.52,29.488534976136638,27.55146502386336,0.028082602075301073,2.2128571689128878,0.04484152156268664,0.011323682587915506,2.237261365028384,2.1884529727973914,10993664,4.219531941413879,11.721025848388672
30.909,31.613477820800625,30.204522179199373,28.417,29.516291135232155,27.317708864767848,0.022293600678676688,2.2198072135448457,0.030982752721397652,0.013604448635955724,2.2452990053793864,2.194315421710305,11157504,4.170800399780274,11.585667610168457
30.993000000000002,31.549597700318643,30.43640229968136,28.232,29.344454942907802,27.119545057092196,0.028230428305687328,2.220365434885025,0.04053267360433514,0.015928183007039517,2.2424005715984214,2.1983302981716286,11321344,4.10599570274353,11.59736614227295
30.976,31.57696921718171,30.37503078281829,28.294999999999998,29.38234769048359,27.207652309516405,0.023755591560620754,2.2285884022712708,0.03521717290102752,0.012294010220213985,2.259342084739909,2.1978347198026325,11485184,4.147896957397461,11.624108982086181
30.944,31.869085941953504,30.018914058046494,28.844,29.879936291477424,27.808063708522578,0.033465542248450185,2.2196387320756914,0.043771110257013475,0.023159974239886895,2.237914174855008,2.2013632892963746,11649024,4.116617012023926,11.595051479339599
31.285000000000004,31.907996789718858,30.66200321028115,28.475,29.198550274687253,27.75144972531275,0.02359822792932387,2.214586466550827,0.0335557871085388,0.013640668750108944,2.2345599681999433,2.1946129649017108,11812864,4.1413698434829715,11.739879512786866
30.675,32.659380255898554,28.69061974410145,27.991000000000003,29.400648537756844,26.581351462243163,0.03275453153182748,2.2089473396539687,0.04693607954182185,0.018572983521833113,2.25221442739961,2.1656802519083276,11976704,4.153598785400391,11.547841453552246
31.551,32.22557319840029,30.876426801599706,27.945,28.849447345067695,27.040552654932306,0.02586396120605054,2.2267221361398697,0.038957681586075814,0.012770240826025264,2.2624424295941155,2.191001842685624,12140544,4.203038930892944,11.84109125137329
31.023000000000003,32.19801531904908,29.84798468095093,27.844,28.962956656890697,26.725043343109306,0.030222826136741737,2.224515488743782,0.047085370964724635,0.01336028130875884,2.247213717385539,2.2018172601020254,12304384,4.2174478530883786,11.675887775421142
31.095999999999997,31.840744251404463,30.35125574859553,28.635,29.4003397938171,27.869660206182903,0.02643218858866016,2.2174941152334213,0.03722790280222733,0.01563647437509299,2.2465207256100057,2.188467504856837,12468224,4.164347743988037,11.686885929107666
31.357,31.803991051364566,30.910008948635433,28.325,29.183746179030802,27.466253820969197,0.021695850184187238,2.2281187742948534,0.03494766532691908,0.008444035041455399,2.25075872636186,2.205478822227847,12632064,4.15646333694458,11.780253028869629
31.008,31.549198669621425,30.466801330378573,28.607999999999997,29.621457448539402,27.59454255146059,0.02520643468596969,2.223705840110779,0.03737128150569523,0.013041587866244151,2.2502051320778977,2.1972065481436602,12795904,4.199762535095215,11.684918689727784
31.294,31.896249117890594,30.691750882109407,28.59699999999999,29.467621042704565,27.726378957295417,0.0187876678537577,2.221970009803772,0.026068077060395985,0.011507258647119416,2.241205353847584,2.2027346657599596,12959744,4.193006801605224,11.774582576751708
31.344,31.939268006867497,30.748731993132505,28.804000000000002,29.483340857007732,28.12465914299227,0.019900324725313067,2.221373510360718,0.028899178538957772,0.01090147091166836,2.2523371526481304,2.1904098680733055,13123584,4.196503162384033,11.790664958953858
31.415,32.07243821002433,30.757561789975664,28.018,29.474432628033306,26.561567371966696,0.03261076960479835,2.2101814478635786,0.04966946534033381,0.015552073869262887,2.240378468199157,2.1799844275280003,13287424,4.259092521667481,11.850100898742676
31.039000000000005,31.74407375500724,30.33392624499277,28.799,29.77799387127806,27.82000612872194,0.023360738495830403,2.2127716541290283,0.03200487422780067,0.014716602763860134,2.2367150709767776,2.188828237281279,13451264,4.178078842163086,11.679906558990478
31.095999999999997,31.688118231436928,30.503881768563065,28.288000000000004,28.994410645446404,27.581589354553603,0.030511873867362687,2.2188712775707247,0.047901010144784,0.013122737589941376,2.2372233336995286,2.2005192214419207,13615104,4.228920269012451,11.720698165893555
31.266000000000002,31.904877139988592,30.62712286001141,28.799,29.922560857274764,27.675439142725235,0.0173889246070757,2.2298476666212084,0.02604963647322106,0.008728212740930335,2.254529833023067,2.2051655002193495,13778944,4.226649188995362,11.810533714294433
31.209000000000003,32.200810969892956,30.21718903010705,28.506000000000007,29.30798753107515,27.704012468924866,0.025353983952663788,2.2248268008232115,0.03717512331426749,0.013532844591060082,2.24260936599361,2.207044235652813,13942784,4.258231449127197,11.793729209899903
31.345,32.00468553114344,30.68531446885656,28.542999999999996,29.42159034822834,27.664409651771653,0.02230551867978643,2.2102611899375915,0.031267164033073905,0.013343873326498955,2.232358507923233,2.18816387195195,14106624,4.210602951049805,11.817142677307128
31.210999999999995,31.821564492907992,30.600435507091998,27.8,29.265687551970064,26.334312448029937,0.02091236736159767,2.22012964785099,0.030585002833079918,0.011239731890115423,2.2406049028186033,2.199654392883377,14270464,4.197467041015625,11.768061542510987
31.611,32.09265236426286,31.129347635737144,27.96,28.790048191372044,27.129951808627958,0.02310391096398229,2.2088604629039765,0.03273125930743329,0.013476562620531289,2.2326406258715035,2.1850802999364496,14434304,4.2661457538604735,11.928526878356934
31.621,32.35279846952559,30.889201530474406,28.383,29.391950444769215,27.374049555230783,0.02318647820502515,2.2056750118732453,0.03153930798672544,0.01483364842332486,2.24241925849166,2.1689307652548306,14598144,4.2658580303192135,11.94244089126587
31.144,32.213469027134494,30.074530972865507,28.533000000000005,29.866559522481097,27.199440477518912,0.01603013619314874,2.225369018316269,0.02435199301117747,0.00770827937512001,2.240316990628041,2.2104210460044973,14761984,4.181082010269165,11.748524951934815
31.397,31.98201367505384,30.811986324946158,28.246,29.661706184206313,26.830293815793684,0.02424212793121108,2.218732112646103,0.04079053035592687,0.007693725506495289,2.2396971672485346,2.197767058043671,14925824,4.222176885604858,11.848292255401612
31.762999999999998,32.258278709415215,31.267721290584785,28.73,29.687235603182415,27.772764396817585,0.02161361003818451,2.2116319090127945,0.032190798848105516,0.011036421228263503,2.2361239458149185,2.1871398722106705,15089664,4.2570140838623045,11.992597007751465
31.21,31.632326887611956,30.787673112388045,28.464999999999996,29.29287982219643,27.637120177803563,0.032552060822490556,2.2332425862550735,0.05353736067128598,0.01156676097369513,2.2584027714122703,2.208082401097877,15253504,4.251830148696899,11.803319358825684
31.739000000000004,32.446353518405054,31.031646481594958,28.502000000000002,29.06888270391678,27.935117296083224,0.01554843242047349,2.2092926025390627,0.02161716301307113,0.00947970182787585,2.2469433719614056,2.1716418331167198,15417344,4.265807008743286,11.992940044403076
31.195999999999998,31.64910484437931,30.742895155620687,28.118000000000002,28.92719466137636,27.308805338623642,0.02273765479912977,2.2252352595329286,0.03282951227807422,0.012645797320185316,2.253784743483664,2.196685775582193,15581184,4.239390897750854,11.792813873291015
31.447999999999997,32.040921579974956,30.855078420025038,28.375,29.49967106302243,27.25032893697757,0.01838735138881015,2.2375802308321,0.02857791677269298,0.008196786004927318,2.260835032563176,2.214325429101024,15745024,4.332372617721558,11.920518970489502
31.411,32.05901928983634,30.762980710163657,28.476999999999997,29.414155803482,27.539844196517993,0.03421087776077906,2.2334591925144194,0.05274182857755469,0.015679926944003428,2.2458973145920105,2.2210210704368283,15908864,4.266115140914917,11.884851741790772
31.496,32.12151099111047,30.870489008889532,28.576999999999998,29.48176571553082,27.672234284469177,0.02119962729047978,2.236969071626663,0.031818844681222015,0.010580409899737547,2.2582302660336486,2.2157078772196774,16072704,4.2416548252105715,11.900850296020508
31.404000000000003,32.14024995755518,30.667750042444826,28.397,29.393634837841823,27.400365162158174,0.01644961708807382,2.228639394044876,0.024992142067796406,0.007907092108351232,2.2427645413165043,2.214514246773248,16236544,4.22920823097229,11.859803295135498
31.448999999999995,31.720788520728888,31.1772114792711,28.546999999999997,29.377121075506455,27.71687892449354,0.0233728640247136,2.221228450536728,0.03988729204718486,0.006858436002242341,2.24382769306351,2.1986292080099457,16400384,4.197743606567383,11.865221977233887
31.784000000000002,32.45337582866429,31.114624171335716,28.540999999999997,29.526377592600927,27.555622407399067,0.021391921443864655,2.2158903747797014,0.030350249046746453,0.012433593840982856,2.235507044189171,2.1962737053702317,16564224,4.283839273452759,12.029873371124268
31.204,31.944029729132556,30.463970270867446,28.815999999999995,30.318039946206486,27.313960053793505,0.02465891904430459,2.2356252282857896,0.04168386505707196,0.0076339730315372195,2.2618814700300067,2.2093689865415724,16728064,4.312121820449829,11.838576793670654
31.488999999999997,32.142642868851176,30.835357131148818,28.573,29.415235715224664,27.730764284775336,0.01856483377632681,2.2323533833026885,0.02811108667376862,0.009018580878885001,2.2536211665050496,2.2110856001003274,16891904,4.280676698684692,11.91974754333496
31.665999999999997,32.2087190801879,31.123280919812096,29.226999999999997,29.97833281573481,28.475667184265184,0.01998035407741549,2.2181909054517748,0.02999274391554933,0.00996796423928165,2.2451955945089894,2.19118621639456,17055744,4.321863174438477,12.005856132507324
31.611,32.008100742885226,31.21389925711477,28.74,29.625471625745284,27.854528374254713,0.02024402670213017,2.21029446721077,0.03264665725894771,0.007841396145312622,2.2313913537360106,2.189197580685529,17219584,4.30814938545227,11.96963996887207
31.202999999999996,31.87062339683387,30.53537660316612,28.288,29.12678245093707,27.44921754906293,0.01596299195080059,2.222992312908173,0.02389844839201356,0.008027535509587621,2.236752299998359,2.2092323258179865,17383424,4.28107647895813,11.835015201568604
31.671,32.335130258307814,31.00686974169219,28.791000000000004,29.403755252935465,28.178244747064543,0.019714544975431604,2.2314983040094374,0.03151886729852669,0.007910222652336518,2.249953436763364,2.213043171255511,17547264,4.315417051315308,12.010355949401855
31.449,31.913207927549713,30.98479207245029,28.761000000000003,29.627746214298053,27.894253785701952,0.0235267778858542,2.2277049988508226,0.03734895336418894,0.009704602407519462,2.2521602036219512,2.203249794079694,17711104,4.322548151016235,11.932502746582031
31.725,32.3139524598811,31.1360475401189,28.801,29.807890758722117,27.79410924127788,0.01763007474364708,2.245764285326004,0.02752984070735324,0.007730308779940924,2.2742367510475625,2.2172918196044455,17874944,4.3588825225830075,12.059012413024902
31.456,32.12308620132634,30.788913798673665,28.448,29.325665084186447,27.570334915813554,0.02117070995736863,2.241298738121986,0.033137559340772046,0.009203860573965213,2.2657556900124183,2.216841786231554,18038784,4.3110870838165285,11.940290641784667
31.802,32.46881031785659,31.135189682143416,28.607000000000006,30.02341131031915,27.19058868968086,0.01950288398074914,2.225681704282761,0.030325370886601796,0.008680397074896486,2.2550310805244593,2.1963323280410623,18202624,4.312441492080689,12.068089485168457
31.461000000000002,32.06573878658475,30.856261213415248,28.928999999999995,29.88219934955915,27.97580065044084,0.01839616591460068,2.2318666517734527,0.02584682132177915,0.010945510507422207,2.2577465306134696,2.2059867729334357,18366464,4.303259658813476,11.941898727416993
31.834999999999997,32.25443414262551,31.415565857374485,28.96,30.095940139267913,27.82405986073209,0.01672890819027083,2.236429566144943,0.022954161803973687,0.010503654576567975,2.2507218331829413,2.222137299106945,18530304,4.349033689498901,12.092991065979003
31.422999999999995,32.13915710566886,30.706842894331135,28.467000000000002,29.613987794180918,27.320012205819086,0.027258295216597568,2.2320525258779527,0.044972589035085865,0.009544001398109271,2.255677056712133,2.208427995043772,18694144,4.350443172454834,11.953670406341553
31.377000000000002,31.901367237725626,30.85263276227438,28.490000000000002,30.00365782130573,26.976342178694274,0.031180844898335586,2.2243717938661574,0.0416201177481476,0.020741572048523574,2.2465781087140515,2.202165479018263,18857984,4.295258951187134,11.912012577056885
31.875,32.60403017770186,31.145969822298145,29.157999999999998,30.511202128286826,27.80479787171317,0.014151091891108053,2.226591396331787,0.02349657473147085,0.004805609050745258,2.2450417125709636,2.2081410800926102,19021824,4.294669580459595,12.08529748916626
31.813,32.41443245672311,31.211567543276885,28.906,29.74543075950313,28.066569240496868,0.01651480224682013,2.2066053986549377,0.025810019162303327,0.0072195853313369324,2.2279620972749417,2.1852487000349337,19185664,4.344474792480469,12.086874771118165
31.673000000000002,32.204338874918825,31.14166112508118,28.619000000000007,29.660464833779812,27.5775351662202,0.020294252349412963,2.211289256811142,0.030602523809675194,0.009985980889150732,2.2423682209118723,2.1802102927104117,19349504,4.333017492294312,12.03661937713623
31.2,32.051680691339186,30.34831930866081,28.269,29.696665577087295,26.841334422912702,0.018926922697573838,2.233490768074989,0.0315900193742071,0.006263826020940574,2.258064314429418,2.20891722172056,19513344,4.31241364479065,11.88133716583252
31.784,32.27396326392904,31.294036736070957,28.238999999999997,29.251358138209987,27.226641861790007,0.024732887488789813,2.224291905760765,0.04222677259604117,0.0072390023815384515,2.2426739465602874,2.2059098649612428,19677184,4.379562139511108,12.095002460479737
31.445999999999998,32.10994578091889,30.782054219081104,28.456,29.75207252883471,27.15992747116529,0.02433202856336716,2.229162332415581,0.037664889552626805,0.010999167574107516,2.256192307430184,2.202132357400978,19841024,4.350041341781616,11.961185836791993
31.847,32.419539081635484,31.274460918364518,28.963,29.846901012557403,28.0790989874426,0.019118526729289397,2.2204371839761734,0.02547704777659092,0.012760005681987876,2.2451141005762576,2.195760267376089,20004864,4.372818326950073,12.121225452423095
31.932000000000006,32.475080104588635,31.388919895411373,28.391,29.25222528992128,27.529774710078716,0.01633572979480954,2.2248990178108214,0.022652082622729795,0.010019376966889287,2.25296362326742,2.1968344123542227,20168704,4.368980741500854,12.1524582862854
31.620000000000005,32.32434366611762,30.915656333882392,28.473000000000003,29.237945096068994,27.70805490393101,0.02342955689528021,2.233631172776222,0.035633366377953085,0.01122574741260733,2.2498088838589325,2.2174534616935118,20332544,4.382305479049682,12.03748378753662
31.668,32.35730109531322,30.97869890468678,28.630999999999993,29.694714717393712,27.567285282606274,0.017240430606761892,2.2289296954870226,0.027300758087770882,0.0071801031257529,2.2549808901243122,2.202878500849733,20496384,4.359704446792603,12.067569637298584
31.783000000000005,32.48981044134903,31.07618955865098,28.456,29.318892809102035,27.593107190897964,0.020875838512438318,2.2204721719026566,0.03195236940419317,0.009799307620683463,2.256678665491009,2.184265678314304,20660224,4.307396697998047,12.07755184173584
31.520999999999997,32.973676495301,30.068323504698995,28.173999999999996,29.1786213216929,27.16937867830709,0.021151392741012333,2.221061834692955,0.03107868681756289,0.011224098664461776,2.244577986759725,2.1975456826261848,20824064,4.373429441452027,12.01401195526123
31.645999999999994,32.42779536964604,30.864204630353946,28.411,29.44628208716272,27.37571791283728,0.024987938592676028,2.224128457903862,0.038667017074878914,0.01130886011047314,2.255137085661154,2.1931198301465695,20987904,4.370932960510254,12.048337078094482
32.141,32.62094687205981,31.661053127940185,28.863,30.145653889402748,27.58034611059725,0.0126470997347496,2.224161246418953,0.021854816782135685,0.0034393826873635146,2.2681920557741013,2.1801304370638044,21151744,4.396045207977295,12.248361587524414
31.710999999999995,32.481304485252416,30.94069551474757,28.472999999999995,29.54590307111127,27.400096928888722,0.020877236410160503,2.2323590904474258,0.03196501486054363,0.009789457959777375,2.2676938907529087,2.197024290141943,21315584,4.344211578369141,12.074211406707764
31.328000000000003,31.880608360414502,30.775391639585504,28.621,29.357959293312728,27.88404070668727,0.017481097599375002,2.2457430213689804,0.027727329265681527,0.007234865933068477,2.269600407686051,2.2218856350519096,21479424,4.364611291885376,11.941513729095458
32.012,32.59630813788617,31.427691862113836,28.395,29.36360982856876,27.42639017143124,0.023844671505503325,2.2410937786102294,0.03318485069284123,0.014504492318165417,2.2618528671969007,2.220334690023558,21643264,4.3715370178222654,12.194618225097656
31.684000000000005,32.544583522965674,30.823416477034336,28.74,29.631728658281205,27.848271341718792,0.022240648494334832,2.230222189426422,0.03355651482669078,0.010924782161978884,2.2487778776873886,2.2116665011654555,21807104,4.37712721824646,12.080832290649415
32.05500000000001,32.443593618063915,31.666406381936095,28.982,30.11603527282003,27.847964727179967,0.0179520252073416,2.219320464134216,0.030996250017839094,0.004907800396844103,2.2321421157065524,2.20649881256188,21970944,4.362000846862793,12.21665325164795
31.698,32.23589961888813,31.160100381111867,28.527000000000005,29.467829952754485,27.586170047245524,0.01791152316727673,2.2463060438632967,0.030018627197560897,0.005804419136992561,2.2712481840544125,2.221363903672181,22134784,4.371699953079224,12.100251865386962
31.867,32.22794459408613,31.506055405913873,28.208,29.328524877010768,27.08747512298923,0.01640175106003875,2.2395308554172515,0.024391699455061956,0.008411802665015546,2.2655349541178844,2.2135267567166186,22298624,4.339123106002807,12.137753772735596
31.462,32.21958563872344,30.704414361276562,28.669999999999998,29.593699085200367,27.74630091479963,0.01998344347230154,2.2294389992952346,0.029041456051214554,0.010925430893388528,2.256452852829945,2.2024251457605244,22462464,4.279890871047973,11.994182682037353
31.496000000000002,32.05766181995931,30.934338180040697,28.936999999999994,29.798557310920167,28.07544268907982,0.02599302816670383,2.2478345692157746,0.04309495953202479,0.008891096801382867,2.275414337507474,2.2202548009240752,22626304,4.329246520996094,11.997886562347412
31.997999999999998,32.542532827293265,31.45346717270673,28.410000000000004,29.658855476025952,27.161144523974055,0.01038101880694735,2.23614139854908,0.015273698055417562,0.005488339558477137,2.264376012968186,2.2079067841299738,22790144,4.371189975738526,12.198309707641602
31.651,32.122326850497615,31.179673149502385,28.657999999999998,29.380022160324735,27.93597783967526,0.01387921670393549,2.239556285738945,0.024885326729113748,0.002873106678757233,2.2688062532237145,2.210306318254175,22953984,4.407590055465699,12.102051067352296
31.107999999999997,31.95130065812852,30.264699341871474,28.183000000000003,29.423540607960902,26.942459392039105,0.023590002805576615,2.241425222158432,0.03652364067632131,0.01065636493483192,2.271078422356335,2.2117720219605292,23117824,4.315960550308228,11.89160623550415
30.966999999999995,31.848249680851,30.08575031914899,28.356,29.47218278073083,27.239817219269174,0.020183677258319172,2.253089165687561,0.0337205372182796,0.006646817298358747,2.2723717017345306,2.2338066296405916,23281664,4.310030364990235,11.829615020751953
31.566000000000003,32.415602259884004,30.716397740116,28.092000000000002,29.189057883614172,26.994942116385833,0.017239423672435757,2.23976911008358,0.025044513893861284,0.009434333451010229,2.264037187052084,2.2155010331150757,23445504,4.345456552505493,12.056985759735108
31.962,32.34540057381282,31.57859942618718,28.840999999999998,30.088344779922533,27.593655220077462,0.014823584261466701,2.2341585397720336,0.027246666233895666,0.002400502289037737,2.2521389239940737,2.2161781555499935,23609344,4.392697477340699,12.201137065887451
31.791000000000004,32.375952134793955,31.206047865206052,28.538999999999998,29.162,27.915999999999997,0.01664443748013577,2.237631607055664,0.029739571714410405,0.0035493032458611355,2.2650721069441437,2.210191107167184,23773184,4.402026557922364,12.15899305343628
31.785000000000004,32.5720355773407,30.997964422659308,28.185000000000002,29.315126099158853,27.05487390084115,0.02326261000125663,2.2460592567920683,0.033450912867689184,0.013074307134824078,2.2669157133584488,2.225202800225688,23937024,4.39463701248169,12.133366775512695
31.719,32.453308518267356,30.984691481732646,28.721000000000004,29.372620288204722,28.069379711795285,0.013596156012499661,2.2574042320251464,0.022677432319147983,0.00451487970585134,2.27023001906605,2.244578444984243,24100864,4.379535245895386,12.115702724456787
31.796,32.71109780898,30.88090219102,28.814999999999998,29.61347667467497,28.016523325325025,0.0203243186435429,2.251134493947029,0.03379186362781651,0.006856773659269285,2.268524583408474,2.233744404485584,24264704,4.446482563018799,12.163037872314453
31.708999999999996,32.49370950038852,30.924290499611477,28.758,29.791806558307695,27.724193441692304,0.020586494237068056,2.2612300753593444,0.028333307158491482,0.01283968131564463,2.27681703364694,2.2456431170717486,24428544,4.407967138290405,12.119324016571046
32.161,32.494,31.828000000000003,28.873,29.9589286348559,27.7870713651441,0.017436922623892268,2.2525235205888747,0.0315785818512661,0.003295263396518436,2.2705447257630373,2.234502315414712,24592384,4.395470809936524,12.285464859008789
32.057,32.6123746483231,31.501625351676907,28.397,29.298332901873664,27.495667098126333,0.01575162601366168,2.2558542758226396,0.027088966353471987,0.004414285673851376,2.2711931672760337,2.2405153843692456,24756224,4.426094055175781,12.263273239135742
31.507000000000005,32.39962590148394,30.614374098516073,28.773000000000007,29.625139073156497,27.920860926843517,0.022066025307867644,2.2444102972745896,0.032758640106905636,0.01137341050882965,2.26915862900573,2.219661965543449,24920064,4.359728860855102,12.030499744415284


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-fruitbot-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
-2.301,-1.9315828915710591,-2.6704171084289414,-2.5660000000000003,-2.0485601484230274,-3.083439851576973,0.5635112034156918,2.706438511610031,0.7489859260308593,0.3780364808005243,2.7074788435314945,2.7053981796885678,16384,-0.10816283784806728,-0.9949556052684784
-2.278,-1.9778400426439262,-2.578159957356074,-2.2920000000000003,-1.8882971389747158,-2.6957028610252847,0.1485768255777657,2.69516336619854,0.1638732614657873,0.1332803896897441,2.708006680115436,2.6823200522816437,180224,-0.7765575528144837,-0.9692103207111359
-1.8299999999999996,-1.346243863088022,-2.313756136911977,-2.016,-1.574,-2.458,0.10254166061058637,2.650250533223152,0.11476291262872607,0.09032040859244667,2.6977384770087203,2.602762589437584,344064,-0.8245234191417694,-0.7978394031524658
-1.5859999999999999,-1.2620493864799758,-1.909950613520024,-1.8430000000000004,-1.3758372874468687,-2.310162712553132,0.0791203369852155,2.619882044196129,0.09373569677399987,0.06450497719643114,2.6606523569547886,2.5791117314374694,507904,-0.7314121693372726,-0.7110823810100555
0.476,0.8421748216357864,0.10982517836421357,0.28300000000000003,0.7327121301454965,-0.16671213014549646,0.03165639212820673,2.6063905209302902,0.035907222646151996,0.027405561610261458,2.6493150903672364,2.563465951493344,671744,-0.05162947010248899,0.2177090346813202
2.3340000000000005,2.8669953095478427,1.8010046904521584,1.8990000000000002,2.2641698235068173,1.5338301764931832,0.028732178709469692,2.549318161606789,0.035216188814933026,0.02224816860400636,2.5714210476310413,2.5272152755825363,835584,0.6494779825210572,1.1012076556682586
3.9480000000000004,4.704370279691105,3.1916297203088955,4.1080000000000005,5.411654862300602,2.804345137699399,0.06679443204775448,2.442067077755928,0.09723513866575306,0.0363537254297559,2.476804186565422,2.4073299689464345,999424,1.000468510389328,1.7656297564506531
7.281999999999999,8.78587366490673,5.778126335093269,7.352999999999999,9.176140422457907,5.529859577542091,0.14688780372962354,2.365907621383667,0.195135582042354,0.09864002541689307,2.4131229747164493,2.318692268050885,1163264,1.2206455588340759,2.967068409919739
11.601000000000003,13.429526455920179,9.772473544079826,11.102,13.082564565976076,9.121435434023924,0.20790668800473208,2.3343580812215805,0.26361487241393405,0.1521985035955301,2.368391734777388,2.300324427665773,1327104,1.893913209438324,4.42318696975708
15.087,17.363286669117052,12.810713330882948,15.103,16.526636540694287,13.679363459305712,0.2364487640559673,2.307350605726242,0.26488747891320374,0.2080100491987308,2.344178777333828,2.2705224341186563,1490944,2.674060654640198,5.54205961227417
18.483999999999998,20.123287650170035,16.844712349829962,17.877000000000002,18.967660808867727,16.786339191132278,0.21640472374856473,2.3007928788661958,0.2446183410574539,0.18819110643967557,2.3506311766444163,2.250954581087975,1654784,2.4919686317443848,6.669985580444336
20.695,22.029700340900533,19.360299659099468,20.212,21.144188822074153,19.279811177925847,0.21994182262569661,2.2833352595567704,0.2453265541139212,0.19455709113747202,2.3348972046647045,2.2317733144488363,1818624,3.0371418952941895,7.389797496795654
22.052,23.595332757379303,20.508667242620696,21.129000000000005,22.488687096357104,19.769312903642906,0.21907740924507374,2.250485396385193,0.23946428933880173,0.19869052915134575,2.3127479894207044,2.1882228033496816,1982464,3.6542115211486816,7.849283218383789
21.631999999999998,23.844938318164335,19.41906168183566,21.206,22.874623384709682,19.537376615290317,0.18257638821378347,2.2441318839788438,0.19878963731253033,0.1663631391150366,2.3000258496716413,2.1882379182860463,2146304,3.2222760677337647,7.727902889251709
23.468,24.96526951481689,21.97073048518311,22.246000000000002,23.941961084459194,20.55003891554081,0.1829112686216831,2.2240581691265104,0.19940179213345136,0.16642074510991486,2.2705809925434073,2.1775353457096136,2310144,3.6125679492950438,8.373255920410156
23.604000000000003,25.04775344155434,22.160246558445664,22.726999999999997,24.35555181065878,21.098448189341212,0.17527947351336476,2.219811847805977,0.19629686029141205,0.15426208673531747,2.2786363892424677,2.160987306369486,2473984,4.090233421325683,8.480325841903687
24.604000000000003,25.889606471670085,23.31839352832992,23.48,24.99306972740849,21.96693027259151,0.1540678632445633,2.231611269712448,0.17583111948806515,0.13230460700106147,2.279255706728122,2.183966832696774,2637824,3.820301628112793,8.846153450012206
25.171999999999997,26.63448965808309,23.709510341916904,24.437,25.659211520155168,23.214788479844835,0.15534364925697444,2.2017854005098343,0.17874518897809555,0.13194210953585334,2.2503918754053704,2.153178925614298,2801664,4.140441870689392,9.07396478652954
25.625999999999998,26.939759490926704,24.31224050907329,24.863,25.610074962771474,24.115925037228525,0.15168568063527343,2.210086461901665,0.17433797331785036,0.1290333879526965,2.2564340168052217,2.163738906998108,2965504,4.371922302246094,9.242781925201417
26.02,27.001621108167505,25.038378891832494,25.292,26.437458860020737,24.146541139979266,0.14363890681415792,2.1826284378767014,0.16274084767424085,0.12453696595407497,2.2174545480068026,2.1478023277466,3129344,4.462631368637085,9.383711528778075
26.677,27.819313879807122,25.534686120192877,25.435000000000002,26.625968093611245,24.24403190638876,0.1368299660272896,2.167025065422058,0.1480867105445742,0.12557322151000502,2.2114080905084057,2.1226420403357107,3293184,4.397576379776001,9.650775146484374
27.292,28.241460899668862,26.34253910033114,25.696999999999996,26.101599802273796,25.292400197726195,0.13394882362335916,2.1632729291915895,0.14889071278541421,0.11900693446130411,2.203015624031005,2.1235302343521743,3457024,4.5851083278656,9.896185398101807
27.705000000000002,28.765304201632723,26.64469579836728,25.808,26.787793855869694,24.828206144130306,0.13159565217792984,2.1796912014484406,0.14748714889328685,0.11570415546257286,2.2141300966001594,2.145252306296722,3620864,4.648723554611206,10.081813716888428
27.308000000000003,28.319027200425392,26.296972799574615,26.145000000000003,27.060589973732785,25.22941002626722,0.1252493048086762,2.188898557424545,0.14259877227631307,0.10789983734103932,2.2241796831229586,2.153617431726132,3784704,4.568038654327393,9.93404598236084
27.715999999999998,28.746225218095535,26.68577478190446,26.160000000000004,27.601145377815858,24.71885462218415,0.1334864840842783,2.179814377427101,0.15953638986551516,0.10743657830304143,2.21810552084793,2.141523234006272,3948544,4.733526372909546,10.10171880722046
27.617999999999995,28.385955727890607,26.850044272109383,26.211000000000002,27.04469598775573,25.377304012244274,0.12363848332315679,2.1786801874637605,0.14009402093760653,0.10718294570870703,2.2266028541639997,2.130757520763521,4112384,4.741361379623413,10.061384582519532
28.102999999999998,29.20135376814576,27.004646231854235,26.609999999999996,27.15847060085295,26.06152939914704,0.11734588118270037,2.1891175895929336,0.13833019762230483,0.0963615647430959,2.2294837749347463,2.148751404251121,4276224,4.727134752273559,10.267134857177734
28.165999999999997,29.03842420874251,27.293575791257485,26.54200000000001,27.746290662589402,25.337709337410615,0.11654665675014253,2.176458701491356,0.13133927314295737,0.10175404035732769,2.215477073963097,2.137440329019615,4440064,4.788940811157227,10.312966060638427
28.525999999999993,29.755960974990664,27.29603902500932,26.46,27.34454508081838,25.57545491918162,0.1124781461432576,2.1780153691768644,0.12995805054256496,0.09499824174395025,2.223982525823536,2.1320482125301927,4603904,4.841310691833496,10.424039936065673
28.439,29.498409741318248,27.379590258681752,27.101999999999997,28.027265367340632,26.17673463265936,0.10644899699836967,2.1956467241048814,0.1195956854044104,0.09330230859232894,2.2442616998773186,2.147031748332444,4767744,4.827284240722657,10.391482830047607
28.695,29.923977217038622,27.466022782961378,27.18,28.528072698336405,25.831927301663594,0.11679973639547822,2.1995213508605955,0.1348034867150762,0.09879598607588025,2.232281903717914,2.1667607980032773,4931584,4.875118827819824,10.505441379547118
28.568,29.770795078140914,27.36520492185909,26.834999999999997,28.114142290755797,25.555857709244197,0.10694985082373021,2.1735357135534286,0.12264559956059318,0.09125410208686724,2.1987836277951125,2.1482877993117446,5095424,4.903854465484619,10.44892578125
29.009999999999998,30.15532964687028,27.864670353129718,27.486,28.539434383338612,26.43256561666139,0.09938268195837732,2.1519355297088625,0.10994279307006102,0.08882257084669362,2.204652273393656,2.099218786024069,5259264,4.887710857391357,10.634588146209717
29.185000000000002,29.98261206109236,28.387387938907644,26.921,27.953632073877234,25.888367926122765,0.10651870910078283,2.168687304854393,0.12633044150088857,0.08670697670067709,2.1977692301308873,2.139605379577899,5423104,4.961609649658203,10.71282730102539
28.972,30.02109294154522,27.922907058454783,26.749999999999993,28.004192967609043,25.495807032390942,0.11086955973878501,2.1688920229673387,0.12970779087426046,0.09203132860330956,2.1959221857085267,2.1418618602261508,5586944,5.019117641448974,10.672961330413818
29.528,30.5744110091164,28.481588990883598,27.127,28.421550501139293,25.832449498860704,0.11035426137968893,2.163436031341553,0.12851062375238959,0.09219789900698827,2.202605742729931,2.1242663199531746,5750784,5.041745805740357,10.834033966064453
29.340999999999998,30.10575420888021,28.576245791119785,27.697999999999997,28.62424834682713,26.771751653172863,0.10258537903428074,2.163745069503784,0.11612354046042545,0.08904721760813603,2.1987914714561128,2.1286986675514554,5914624,4.9420812129974365,10.788945388793945
29.459000000000003,30.777381204356317,28.14061879564369,27.172000000000004,28.576113955489372,25.767886044510636,0.09999259905889626,2.186156502366066,0.11159290692348053,0.088392291194312,2.20210882792102,2.170204176811112,6078464,5.008152437210083,10.841444301605225
29.645,30.727868874795096,28.562131125204903,27.074,28.07593013728503,26.072069862714972,0.11143060578033323,2.1833599120378495,0.1346164421365917,0.08824476942407475,2.209686183006697,2.157033641069002,6242304,5.106564521789551,10.92058801651001
29.732000000000006,30.865506065268296,28.598493934731717,27.665000000000003,28.630259032591773,26.699740967408232,0.10080634690821166,2.19020499587059,0.1174748827346778,0.08413781108174553,2.2275393274757493,2.1528706642654307,6406144,5.078301668167114,10.96230869293213
29.640000000000004,30.122078831727762,29.157921168272246,27.940999999999995,28.94508615168221,26.93691384831778,0.10804030960425733,2.1927875727415085,0.12572017849999267,0.09036044070852198,2.220228627635231,2.165346517847786,6569984,5.1011453628540036,10.937664699554443
30.022,30.727092901680336,29.31690709831966,27.975,28.9879486660241,26.962051333975904,0.1056836880277842,2.1841826319694517,0.12489321169073937,0.08647416436482903,2.214292292987026,2.1540729709518773,6733824,5.132101917266846,11.074878311157226
30.340000000000003,31.31566387654766,29.364336123452347,27.353999999999996,28.77197884328363,25.93602115671636,0.10242962967604397,2.1982821226119995,0.11518033883656648,0.08967892051552145,2.2341229401736626,2.1624413050503364,6897664,5.1200345993042,11.192355728149414
29.678000000000004,30.42879690995635,28.92720309004366,27.499000000000002,28.469138649884645,26.52886135011536,0.10347582446411249,2.1970795571804045,0.11782461864729586,0.08912703028092912,2.2422698813108926,2.1518892330499164,7061504,5.1413124084472654,10.97021713256836
30.101,30.906424732672146,29.29557526732785,27.915999999999997,28.54248543478679,27.289514565213203,0.09802260259166354,2.1929888874292374,0.11242964588574256,0.08361555929758452,2.2363231626471087,2.149654612211366,7225344,5.093033313751221,11.119515705108643
29.728,30.599651306429354,28.85634869357065,27.210999999999995,28.325059693194216,26.096940306805774,0.11687105381861326,2.20320083796978,0.14418848354424474,0.0895536240929818,2.241827966251217,2.164573709688343,7389184,5.198290491104126,11.02103385925293
29.755000000000006,30.5553530470986,28.954646952901413,28.064,29.162446175285798,26.965553824714203,0.10034676790237422,2.181910312175751,0.1146690489814213,0.08602448682332714,2.238634506927743,2.1251861174237585,7553024,5.063537120819092,11.001341915130615
29.788,31.170460126007256,28.405539873992744,27.432,28.992786980981066,25.87121301901893,0.09390852181240913,2.1744180023670197,0.10318067242390067,0.0846363712009176,2.221993821385334,2.1268421833487055,7716864,5.1839954376220705,11.049298667907715
30.302999999999997,31.23099838361928,29.375001616380715,27.842000000000002,28.647292493445708,27.036707506554297,0.10196302998811002,2.183434358239174,0.12304188201488142,0.08088417796133862,2.227039449872126,2.1398292666062217,7880704,5.233803606033325,11.243398857116699
30.253000000000004,31.263109400015665,29.242890599984342,27.913999999999998,28.48920778854254,27.338792211457456,0.10280084041878576,2.185290437936783,0.12294064484356994,0.08266103599400158,2.2251244193966357,2.1454564564769303,8044544,5.246660566329956,11.228997230529785
30.286999999999995,31.20709836430677,29.36690163569322,27.838,29.09376908705383,26.582230912946173,0.09854493439197534,2.194345536828041,0.11636823235101519,0.08072163643293549,2.229310134761376,2.1593809388947056,8208384,5.339993715286255,11.252349090576171
30.394,31.497749971687426,29.29025002831257,27.746999999999996,28.63371359524933,26.860286404750664,0.10420108223333953,2.194894108176231,0.11742062725701377,0.09098153720966529,2.238814348141396,2.1509738682110666,8372224,5.3708702564239506,11.301098155975343
30.264,30.778143948714753,29.749856051285246,28.141000000000002,28.869676196948962,27.41232380305104,0.09834429239854212,2.204857698082924,0.11257070020052604,0.0841178845965582,2.2461377274592658,2.163577668706582,8536064,5.253763246536255,11.241176414489747
30.547000000000004,31.26921949572135,29.824780504278657,27.82,28.84333767642944,26.796662323570562,0.09141792608425017,2.2059044629335403,0.10477118775692362,0.07806466441157672,2.226992410303711,2.1848165155633694,8699904,5.316488599777221,11.372308158874512
29.696000000000005,30.98425618570221,28.4077438142978,27.669999999999998,28.689646997739903,26.650353002260093,0.10210972651839252,2.1903858125209807,0.11792901864471683,0.08629043439206821,2.216016625491093,2.1647549995508686,8863744,5.300283527374267,11.066492557525635
30.353,30.97332330280266,29.73267669719734,28.356,29.464884123792924,27.24711587620708,0.09995598457753654,2.1927131056785583,0.1133321922493881,0.08657977690568498,2.220146336205266,2.1652798751518505,9027584,5.287217855453491,11.305401229858399
30.256999999999994,31.09592848324514,29.41807151675485,28.493999999999993,29.780827105713886,27.2071728942861,0.0966105436906218,2.194707137346268,0.11679464950448307,0.07642643787676054,2.2402411947041836,2.149173079988352,9191424,5.322675371170044,11.250672626495362
30.519,31.3052372415499,29.732762758450097,28.071000000000005,29.01250358469844,27.12949641530157,0.10471957782283421,2.1937068730592726,0.13011539463238908,0.07932376101327934,2.2211368900705937,2.1662768560479515,9355264,5.2862669944763185,11.351857757568359
30.74599999999999,31.215301608776265,30.276698391223718,28.202999999999996,29.124564430737205,27.281435569262786,0.09455944271758196,2.166161388158798,0.1118512328399449,0.07726765259521902,2.203247100353432,2.1290756759641645,9519104,5.334259939193726,11.439983558654784
30.671,31.281679130149378,30.06032086985062,27.708999999999996,28.995689162152225,26.422310837847768,0.09863967131823298,2.1787969052791594,0.11247838930467306,0.0848009533317929,2.2194785691969785,2.1381152413613402,9682944,5.346295309066773,11.415133190155029
30.992,31.63132464366705,30.352675356332952,27.945,28.84335683333517,27.04664316666483,0.0963164613116532,2.185843658447266,0.113067177806395,0.0795657448169114,2.2139072290764914,2.15778008781804,9846784,5.40666389465332,11.563504314422607
30.597,31.204355744189517,29.989644255810486,28.175,28.955182670917523,27.39481732908248,0.08558847540989513,2.191995933651924,0.09798202466434384,0.07319492615544641,2.226759176135883,2.157232691167965,10010624,5.346795463562012,11.40818738937378
30.839999999999996,31.390545184340027,30.289454815659965,28.152000000000005,29.20754535667588,27.09645464332413,0.08933813795447347,2.191391196846962,0.11590401737729679,0.06277225853165015,2.2214635671301086,2.1613188265638157,10174464,5.401819801330566,11.500687408447266
30.97,31.99170445824612,29.94829554175388,28.717000000000006,29.601613474914334,27.832386525085678,0.09273803057149049,2.196984013915062,0.10079729170658687,0.08467876943639412,2.2177726126253625,2.1761954152047616,10338304,5.408057641983032,11.544792366027831
31.016999999999996,31.912433414609925,30.121566585390067,28.409000000000002,29.795069623070937,27.022930376929068,0.09680565167218444,2.196322372555733,0.10879772392857218,0.0848135794157967,2.222544800926064,2.1700999441854014,10502144,5.449074983596802,11.586518669128418
30.822999999999997,31.502588846288692,30.143411153711302,27.669999999999998,29.124001375515167,26.21599862448483,0.10196326607838269,2.1924746483564377,0.1270777485560796,0.07684878360068578,2.223283923227809,2.161665373485066,10665984,5.428091669082642,11.52160005569458
30.844,31.778207685688788,29.909792314311215,27.840999999999998,28.88471883186996,26.797281168130034,0.09452019846066827,2.1927973985672,0.10719444000720095,0.08184595691413558,2.231050309283909,2.1545444878504907,10829824,5.493539714813233,11.562244701385499
30.951999999999998,31.72609043399334,30.177909566006658,28.661,29.534412273785982,27.78758772621402,0.09147501783445473,2.1720688164234163,0.10341429494194414,0.07953574072696533,2.2081336676204164,2.1360039652264162,10993664,5.45894455909729,11.584854125976562
30.820000000000004,31.63239153122125,30.00760846877876,28.044999999999995,29.508654672386893,26.581345327613096,0.08995534544810649,2.187564328312874,0.10078916239548141,0.07912152850073156,2.2072082381454767,2.167920418480271,11157504,5.493547153472901,11.53873405456543
31.177999999999997,31.5855733062898,30.770426693710196,28.32,29.48973501272724,27.15026498727276,0.09725057259202,2.1989657640457154,0.11520502414578214,0.07929612103825785,2.232769381004913,2.1651621470865177,11321344,5.448951721191406,11.666515159606934
31.302,31.81648615141712,30.78751384858288,28.811,29.443762988803865,28.178237011196135,0.08684590188786383,2.197961762547493,0.09670692838990991,0.07698487538581775,2.2241829323270843,2.1717405927679017,11485184,5.453406095504761,11.712177181243897
31.521000000000004,31.980074068097952,31.061925931902056,28.706,29.574967203063498,27.8370327969365,0.0906146300025284,2.1929638773202895,0.09917916929099715,0.08205009071405964,2.2287519099148567,2.1571758447257223,11649024,5.506059217453003,11.79728889465332
31.351,31.889636240889896,30.812363759110102,29.231,30.14795637846083,28.314043621539174,0.09173574130982157,2.1768918573856353,0.11100376506132523,0.0724677175583179,2.2126480266585817,2.141135688112689,11812864,5.469336366653442,11.735753631591797
31.361,31.651118941125876,31.070881058874125,28.457,29.356389237204894,27.557610762795107,0.09350262237712736,2.191008675098419,0.10626976855414105,0.08073547620011368,2.222320374241511,2.159696975955327,11976704,5.452898836135864,11.737396717071533
30.808000000000003,31.528316597059934,30.087683402940073,28.336000000000002,28.998060420203476,27.673939579796528,0.09396336870267982,2.1942634671926498,0.11339446324627753,0.07453227415908212,2.2350901460502954,2.153436788335004,12140544,5.461604833602905,11.547427463531495
30.951,31.895261086776323,30.00673891322368,28.168000000000006,29.18123047723606,27.154769522763953,0.09528807001188391,2.1980633467435835,0.11122949018568422,0.07934664983808361,2.235288348673211,2.160838344813956,12304384,5.501753091812134,11.62448959350586
31.297000000000004,31.886000000000003,30.708000000000006,28.75400000000001,29.518541692780722,27.989458307219294,0.09019671082496637,2.198509818315506,0.09825444956736223,0.08213897208257051,2.240093860358268,2.156925776272744,12468224,5.499279165267945,11.734653568267822
31.318,31.845670351640116,30.790329648359887,28.207000000000004,29.253594955080526,27.160405044919482,0.09117547362111504,2.196275073289871,0.11141429497956429,0.0709366522626658,2.233628396231438,2.1589217503483042,12632064,5.505176544189453,11.739988422393798
31.219,31.844706800346618,30.593293199653385,28.413,29.293068747314663,27.532931252685337,0.08221000954508777,2.1998796314001083,0.09419510891574759,0.07022491017442795,2.2278854657177507,2.171873797082466,12795904,5.52329306602478,11.721256923675536
31.368999999999993,31.74022634604779,30.997773653952194,28.317999999999994,29.18477332677003,27.451226673229957,0.0908469660207629,2.198942708969116,0.10272955815861033,0.07896437388291548,2.2156355344152807,2.1822498835229514,12959744,5.547593212127685,11.773294067382812
31.194000000000006,31.586382466478824,30.80161753352119,28.615,29.55033149203905,27.679668507960947,0.08475818308070297,2.1905946761369703,0.09427778323220176,0.07523858292920418,2.211038794527745,2.1701505577461955,13123584,5.572589159011841,11.73083028793335
31.141000000000002,31.705667158598764,30.57633284140124,28.211000000000002,28.996728324549906,27.425271675450098,0.09355922564864153,2.199311277270317,0.10850596225306133,0.07861248904422172,2.222487323336041,2.176135231204593,13287424,5.523015451431275,11.685181427001954
31.497000000000003,32.107213896924684,30.886786103075327,28.833999999999996,29.75440425900796,27.913595740992033,0.08934912988916036,2.194863584637642,0.10481898534775033,0.07387927443057038,2.2223395249102493,2.167387644365035,13451264,5.571375942230224,11.844140243530273
31.244,32.060396962267745,30.427603037732258,28.090999999999998,29.191631182549358,26.990368817450637,0.08708585686981674,2.1934150010347366,0.10675451703916096,0.06741719670047251,2.208690375518007,2.178139626551466,13615104,5.581562471389771,11.749509906768798
31.401999999999997,32.349668718487635,30.45433128151236,27.609,28.97151568798308,26.246484312016925,0.09181898059323425,2.203426072001457,0.10582448929441271,0.07781347189205579,2.2216804648397335,2.185171679163181,13778944,5.568808746337891,11.79849739074707
31.502,31.9630596490694,31.040940350930597,28.351999999999997,29.473176168137726,27.230823831862267,0.09228553110733624,2.186927545070648,0.1065496184827257,0.07802144373194678,2.2277646817355423,2.1460904084057537,13942784,5.528187322616577,11.84257230758667
31.448,32.12177741131623,30.77422258868377,29.105,29.665111596023507,28.544888403976493,0.09100486487150188,2.197545677423477,0.11409715639517942,0.06791257334782433,2.2205087673053585,2.174582587541596,14106624,5.583969068527222,11.833523941040038
31.203999999999997,31.69624384201328,30.711756157986713,28.369,29.38152604904763,27.35647395095237,0.0859597881324589,2.193369334936142,0.09831524969314111,0.0736043265717767,2.2217476468035016,2.1649910230687825,14270464,5.563838911056519,11.751210689544678
31.482,31.873095896168703,31.090904103831296,28.340000000000003,29.361704458246123,27.318295541753884,0.09594167172908781,2.1887915790081025,0.11006378609925498,0.08181955735892064,2.2225482401276566,2.1550349178885484,14434304,5.56293215751648,11.852139282226563
31.309000000000005,31.93331482442755,30.684685175572458,28.274,29.748199443766005,26.799800556233997,0.09248493788763874,2.1987539738416673,0.10627419147323554,0.07869568430204195,2.238354471809239,2.1591534758740956,14598144,5.5948014736175535,11.796943187713623
31.482,32.21900474896706,30.74499525103294,28.35,29.59575278446408,27.104247215535924,0.09027175847440953,2.194428598880768,0.10209729024127379,0.07844622670754528,2.2208269176036195,2.1680302801579163,14761984,5.602715349197387,11.853143310546875
31.208,31.672839757335794,30.743160242664203,28.973000000000003,30.017950238049643,27.928049761950362,0.08431736929342146,2.189393565058708,0.09499765967617876,0.07363707891066415,2.2224857384748335,2.156301391642583,14925824,5.567615127563476,11.742631435394287
31.298999999999996,31.871738160069675,30.726261839930316,29.011000000000003,29.994783004528948,28.027216995471058,0.0843111494556069,2.1982397735118866,0.09476083768255802,0.07386146122865578,2.21696616982121,2.179513377202563,15089664,5.661869859695434,11.822567749023438
31.531,32.424167957329416,30.637832042670585,28.907999999999998,29.83546751964691,27.980532480353084,0.09407367706298823,2.194217798113823,0.11365136521643748,0.07449598890953898,2.214407366439381,2.174028229788265,15253504,5.641980504989624,11.887891864776611
31.476999999999997,32.0658811425067,30.888118857493293,28.448,29.297550469366005,27.598449530633996,0.0817588951438665,2.2036240696907043,0.09336585620204753,0.07015193408568547,2.2246805793963493,2.1825675599850594,15417344,5.642684078216552,11.874029445648194
31.440999999999995,32.24103062441384,30.640969375586156,28.981999999999992,30.10074751396371,27.863252486036274,0.08697260078042743,2.211902749538422,0.10205401227107835,0.0718911892897765,2.250144648568698,2.1736608505081456,15581184,5.584071063995362,11.851111698150635
31.275,31.87505416422186,30.674945835778136,28.750999999999998,30.018930991813036,27.48306900818696,0.09078322649002071,2.2083108603954313,0.10590167516364041,0.07566477781640102,2.242316899169772,2.1743048216210905,15745024,5.583763694763183,11.785151863098145
31.160000000000004,31.911797845168504,30.408202154831503,28.578999999999997,29.644302304512664,27.51369769548733,0.10048877205699676,2.2089125752449035,0.11751983213265116,0.08345771198134236,2.2310596655439308,2.186765484945876,15908864,5.625706195831299,11.780421829223632
31.776999999999997,32.40844358417834,31.14555641582165,28.755999999999993,29.851958028393415,27.66004197160657,0.08298097942024464,2.2021406054496766,0.09246635337650608,0.0734956054639832,2.2298621956449898,2.1744190152543634,16072704,5.60626974105835,11.9942551612854
31.47,32.07098252886419,30.869017471135805,28.801,29.31183167482058,28.290168325179415,0.0845634514000266,2.199126863479614,0.10168719446882987,0.06743970833122334,2.229795750675053,2.1684579762841754,16236544,5.640716457366944,11.896055698394775
31.52,32.152439720447724,30.88756027955227,28.888999999999992,29.455188131277925,28.32281186872206,0.09426774992607528,2.204638567566872,0.1149356907060129,0.07359980914613767,2.2262123666204396,2.183064768513304,16400384,5.611243057250976,11.920492935180665
31.139000000000003,31.84807615952026,30.429923840479745,28.631000000000007,29.633361711160205,27.62863828883981,0.0902485364116728,2.19686336517334,0.10211899724394789,0.0783780755793977,2.220961771704716,2.172764958641964,16564224,5.555060195922851,11.756961917877197
31.827999999999996,32.611489629797354,31.044510370202637,28.243000000000002,29.324943159320306,27.1610568406797,0.09495162647217506,2.1973168194293975,0.11037338270093755,0.07952987024341257,2.224069523669394,2.170564115189401,16728064,5.681287622451782,12.043324375152588
31.231,31.97155992330128,30.49044007669872,28.741999999999997,29.55058889430909,27.933411105690904,0.09278134470805524,2.215811851620674,0.11096607526009328,0.0745966141560172,2.232618813778366,2.199004889462982,16891904,5.49658432006836,11.78513708114624
31.123,31.934653251086942,30.31134674891306,28.369,29.09213829935912,27.64586170064088,0.08648968003690238,2.2188662588596344,0.09587187513501602,0.07710748493878875,2.2381556808771252,2.1995768368421436,17055744,5.611753988265991,11.770634841918945
31.682,32.101733248623454,31.262266751376544,28.366999999999997,29.060585611154092,27.673414388845902,0.09252216387540098,2.2176397323608397,0.11048378525210374,0.07456054249869822,2.2378964318608405,2.197383032860839,17219584,5.5841865062713625,11.975022792816162
31.368000000000002,32.09139200990887,30.644607990091128,28.157999999999998,29.135310595460826,27.18068940453917,0.09016883615404361,2.2213990449905396,0.10138757472822257,0.07895009757986465,2.2430695191838512,2.199728570797228,17383424,5.569203329086304,11.86472053527832
31.68,32.36271516754793,30.997284832452067,28.849,29.887907599356172,27.81009240064383,0.09137067524716254,2.210908880829811,0.1086506569806408,0.07409069351368427,2.229597772583151,2.1922199890764715,17547264,5.619856166839599,11.976941394805909
31.650000000000006,32.34192485141091,30.958075148589103,28.830000000000002,29.74505191109576,27.914948088904243,0.09338934607803817,2.2165476858615873,0.10912455956102655,0.07765413259504979,2.2335138780070203,2.1995814937161544,17711104,5.683875179290771,11.990846729278564
31.670000000000005,32.35413448970214,30.98586551029787,29.024,29.941891061074244,28.106108938925757,0.07727276021614667,2.210289427638054,0.08038431027442158,0.07416121015787175,2.235634357223208,2.1849444980528996,17874944,5.580594730377197,11.968529891967773
31.817,32.33470744634398,31.299292553656027,28.165,29.236496616886864,27.093503383113134,0.08788715107366438,2.2035206288099287,0.10022677071047753,0.07554753143685122,2.223414826827226,2.1836264307926316,18038784,5.606554889678955,12.036105346679687
31.605999999999995,31.948730214600342,31.263269785399647,29.445,29.96034939604117,28.92965060395883,0.09282690547406672,2.2012399047613145,0.1048079681307312,0.08084584281740223,2.225155870969884,2.1773239385527448,18202624,5.636044979095459,11.970359230041504
31.302999999999997,31.959323852987225,30.64667614701277,28.698,29.442618022881533,27.953381977118468,0.08707784027792509,2.199611264467239,0.09607488525267417,0.078080795303176,2.224790578339283,2.1744319505951952,18366464,5.555188083648682,11.829596328735352
31.484999999999996,32.06296626199113,30.907033738008867,29.008999999999997,29.86468043100213,28.153319568997862,0.08526844820007676,2.2012923091650007,0.09718143349486177,0.07335546290529174,2.244467181851587,2.1581174364784146,18530304,5.610641384124756,11.916449356079102
31.669999999999998,32.16477267507412,31.175227324925878,29.209000000000003,29.910005706110873,28.507994293889134,0.08347543096169824,2.1935799032449723,0.09772163658900135,0.06922922533439513,2.241942743182038,2.1452170633079066,18694144,5.642140054702759,11.987620449066162
31.421999999999997,31.9653010215341,30.878698978465895,28.740999999999996,29.654120473979198,27.827879526020794,0.08390383664518593,2.2051900267601012,0.0996484633092909,0.06815920998108095,2.228851166975557,2.1815288865446454,18857984,5.625543117523193,11.889508152008057
31.48,31.940955529308415,31.019044470691586,28.619,29.372159345689873,27.865840654310126,0.08877948652952904,2.1998808681964874,0.10973102537110715,0.06782794768795092,2.22748056327183,2.172281173121145,19021824,5.6531014919281,11.937257289886475
31.547999999999995,32.372133484333695,30.7238665156663,28.961999999999996,29.592441115410466,28.331558884589526,0.08517219563946124,2.196624329686165,0.09705797729534335,0.07328641398357913,2.244857787724318,2.148390871648012,19185664,5.594426822662354,11.950547885894775
31.807,32.33121465069187,31.282785349308128,28.45,29.73101522239199,27.16898477760801,0.08872802187688641,2.2033992797136306,0.10126861072487266,0.07618743302890017,2.2424228481426076,2.1643757112846536,19349504,5.679857397079468,12.052708530426026
31.523000000000003,32.01142706722704,31.03457293277297,28.789000000000005,29.843594234765206,27.734405765234804,0.08350306781940157,2.1951159238815308,0.09337125081997516,0.07363488481882799,2.2209144204609736,2.169317427302088,19513344,5.677737903594971,11.9559720993042
31.901,32.349451781131485,31.452548218868515,28.529999999999994,29.723993299813692,27.336006700186296,0.08279082132503386,2.2003792822360992,0.09269590330758723,0.0728857393424805,2.2184562437128137,2.182302320759385,19677184,5.752213478088379,12.106843090057373
31.294,32.10154194937477,30.486458050625235,28.529000000000003,29.462160757854726,27.59583924214528,0.08419594531878824,2.2118245244026182,0.10031401316596318,0.0680778774716133,2.2427519480740137,2.180897100731223,19841024,5.64656982421875,11.861095333099366
31.687,32.253516548743285,31.120483451256717,28.712,29.97650622774267,27.447493772257328,0.08547432147897775,2.2077789485454558,0.09543050439806988,0.07551813855988562,2.2470641617459988,2.1684937353449127,20004864,5.646783447265625,12.008704376220702
31.798999999999996,32.471554087044304,31.12644591295569,29.133,30.31274615913763,27.953253840862367,0.09074478717520829,2.212340620160103,0.11317211421359993,0.06831746013681664,2.2473839860513154,2.1772972542688906,20168704,5.6872090816497805,12.056058502197265
31.791999999999994,32.17768899387978,31.406311006120212,28.267000000000003,29.40142540521623,27.132574594783776,0.08298871321603651,2.2105354100465773,0.09662653525764228,0.06935089117443075,2.2419487761229426,2.179122043970212,20332544,5.698828887939453,12.063678741455078
32.004,32.67370441240894,31.33429558759106,28.186,29.166002040814202,27.205997959185797,0.09371628416702149,2.206371784210205,0.11451224968398548,0.0729203186500575,2.2434107405308903,2.16933282788952,20496384,5.734240913391114,12.165918254852295
31.851999999999993,32.455436823536644,31.248563176463346,28.994,30.120509653753576,27.867490346246424,0.08156205755658444,2.2048094302415846,0.0957667628140981,0.06735735229907078,2.230928851104392,2.1786900093787773,20660224,5.685152435302735,12.08324737548828
31.726,32.360211321248684,31.091788678751318,29.011000000000003,29.995077740831487,28.02692225916852,0.08229535901919004,2.2013266295194627,0.08890227222448055,0.07568844581389952,2.225018118480446,2.1776351405584795,20824064,5.697323894500732,12.04597282409668
31.880000000000003,32.14072974513853,31.61927025486148,29.035999999999994,30.15395527638631,27.91804472361368,0.08444666229188438,2.224487414956093,0.09668768585342495,0.07220563873034382,2.249803778825546,2.19917105108664,20987904,5.704209566116333,12.097979545593262
31.526000000000003,31.858301068310052,31.193698931689955,28.807,29.525387778292476,28.08861222170752,0.0906137581914663,2.211473363637924,0.11063658963325329,0.07059092674967932,2.246110155451998,2.17683657182385,21151744,5.6633271217346195,11.961365985870362
31.344,32.20163861853347,30.48636138146653,28.402000000000005,29.294634303620473,27.509365696379536,0.0869786960072815,2.2031195551156997,0.09447526321466186,0.07948212879990114,2.23244379697171,2.1737953132596894,21315584,5.710737228393555,11.920245265960693
31.945,32.53330689270142,31.356693107298582,28.766000000000002,29.595906018775622,27.93609398122438,0.08631157232448454,2.1928679794073105,0.09670867109123626,0.07591447355773281,2.232924429912478,2.152811528902143,21479424,5.746100521087646,12.153025245666504
31.856,32.2919633012078,31.420036698792206,28.471000000000004,29.438227480999174,27.503772519000833,0.08520736321806907,2.195753139257431,0.10315827617016561,0.06725645026597253,2.227970439673385,2.1635358388414776,21643264,5.715846395492553,12.094620609283448
31.934999999999995,32.495486395909836,31.374513604090158,28.867,29.55951786980554,28.174482130194463,0.091728888079524,2.1869613200426103,0.10712416556350385,0.07633361059554417,2.2265687148875144,2.1473539251977063,21807104,5.690666389465332,12.135061550140382
31.361000000000008,32.161268080083175,30.56073191991684,28.723000000000003,29.078585432772492,28.367414567227513,0.08104896340519185,2.19782977104187,0.0912147785098229,0.0708831483005608,2.2333689706025948,2.162290571481145,21970944,5.654198884963989,11.92616662979126
31.992,32.37378004138509,31.610219958614913,28.038,28.893789693791646,27.182210306208354,0.07723668548278508,2.199417859315872,0.08667862337594084,0.0677947475896293,2.2231555108840917,2.1756802077476527,22134784,5.716745376586914,12.164823627471923
31.754999999999995,32.278149118320954,31.231850881679033,28.411,29.46461710312618,27.357382896873823,0.08924272553995247,2.1911572068929672,0.10504825602815132,0.07343719505175361,2.2210768633070828,2.1612375504788517,22298624,5.647640991210937,12.053926086425781
32.032,32.52777817620383,31.536221823796165,29.234999999999996,30.137798427114266,28.332201572885726,0.08449993152171369,2.1917046159505844,0.09946061534890296,0.06953924769452441,2.2242693799471356,2.1591398519540332,22462464,5.754325485229492,12.197728252410888
31.99,32.50633322573702,31.473666774262977,28.998,29.595842788699507,28.400157211300495,0.09048035694286223,2.1946667701005937,0.11341218644277809,0.06754852744294637,2.2414800510390505,2.147853489162137,22626304,5.742890214920044,12.17482271194458
31.464,32.22643294787148,30.701567052128517,28.517000000000003,29.249735286443887,27.78426471355612,0.08957471298053857,2.20228271484375,0.10412825327415728,0.07502117268691985,2.2303975795885456,2.174167850098954,22790144,5.725698852539063,11.98838176727295
31.894000000000005,32.65305467523757,31.134945324762445,28.713,30.002659257323423,27.42334074267658,0.08473873846232886,2.2049065828323364,0.09363229370312504,0.07584518322153269,2.243222019582311,2.1665911460823617,22953984,5.756802177429199,12.13348970413208
31.901,32.68985296475326,31.112147035246746,28.922999999999995,29.837385586063117,28.008614413936872,0.08625199599191541,2.2007901787757875,0.09493097747447934,0.07757301450935147,2.234627485259655,2.1669528722919202,23117824,5.706964492797852,12.130363941192627
31.796000000000003,32.270050630207365,31.321949369792637,28.940999999999995,29.440268464856327,28.441731535143663,0.07914092214778061,2.1986325651407244,0.08907728750894127,0.06920455678661995,2.2430535125174953,2.1542116177639534,23281664,5.773147249221802,12.11835880279541
31.907000000000004,32.499520885707845,31.314479114292165,29.075,29.95646752634456,28.193532473655438,0.0852598412428051,2.1812121123075485,0.1059112021956797,0.06460848028993049,2.2189508628723913,2.1434733617427058,23445504,5.695087814331055,12.135098457336426
31.689999999999998,32.30917687295312,31.070823127046882,28.979000000000003,29.581601858609815,28.37639814139019,0.08492098143324252,2.1913268238306047,0.09574951796468494,0.0740924449018001,2.239567033996822,2.1430866136643876,23609344,5.688839149475098,12.057875728607177
31.845,32.290494107705136,31.399505892294858,29.546999999999997,29.888937128723978,29.205062871276017,0.08350674994289872,2.207060396671295,0.09270236890921627,0.07431113097658118,2.2488828972855406,2.1652378960570497,23773184,5.778435134887696,12.138957691192626
32.016000000000005,32.61333072916099,31.418669270839015,29.029000000000003,30.310065572092235,27.747934427907772,0.0868330536410212,2.216304895281792,0.10208600822419356,0.07158009905784884,2.2545092744745596,2.178100516089024,23937024,5.773763942718506,12.200769901275635
32.138,32.89606068358674,31.379939316413257,29.281,29.881890172993366,28.680109827006632,0.08723675748333329,2.1939874619245527,0.09834282660663632,0.07613068836003026,2.2221176966101313,2.1658572272389742,24100864,5.758407402038574,12.244230461120605
32.06000000000001,32.625985865547904,31.494014134452115,29.024,30.169811502822345,27.878188497177657,0.08567236578091975,2.21673589348793,0.0972631219382405,0.074081609623599,2.235083478876513,2.1983883080993474,24264704,5.795584726333618,12.217576122283935
32.093,32.76813035778285,31.417869642217152,28.919,29.71051058110426,28.127489418895742,0.08123680609278375,2.218980830907822,0.091553353342578,0.0709202588429895,2.2430297672532236,2.19493189456242,24428544,5.777761459350586,12.226895809173584
32.077000000000005,32.54160843728887,31.612391562711142,28.838,29.979812594080133,27.69618740591987,0.08192072845995421,2.2118718564510345,0.0888167695746388,0.07502468734526963,2.2338477586836483,2.1898959542184206,24592384,5.818357658386231,12.250121593475342
31.779000000000003,32.47264904670878,31.085350953291222,28.79,29.72053747909474,27.859462520905257,0.08226419417187567,2.209677290916443,0.09325223847811229,0.07127614986563904,2.2400502924322914,2.1793042894005947,24756224,5.77685694694519,12.128214740753174
31.442,32.21886292227136,30.665137077728637,28.269,29.718099375474296,26.8199006245257,0.08728503249585623,2.203677025437355,0.10215994076626977,0.07241012422544268,2.2346128038039113,2.172741247070799,24920064,5.736442565917969,11.992140865325927


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-fruitbot-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
-2.352,-1.917240296255506,-2.7867597037444938,-2.6109999999999998,-2.136691028969512,-3.0853089710304875,0.6242577144876122,2.7068368643522263,0.8032634338776826,0.4452519950975419,2.707636149943713,2.7060375787607396,16384,-0.12764894347637892,-0.9870075881481171
-2.011,-1.7042606970080294,-2.3177393029919706,-2.3499999999999996,-1.824662013556986,-2.8753379864430135,0.14764461768791076,2.692835396528244,0.1656145007807636,0.12967473459505793,2.7099393467458452,2.675731446310643,180224,-0.6672593593597412,-0.8649150311946869
-1.918,-1.4986958144735494,-2.3373041855264503,-2.0780000000000003,-1.7009111510532302,-2.4550888489467706,0.1138756131753325,2.666293498873711,0.1346562619125109,0.09309496443815411,2.7017013816790034,2.630885616068418,344064,-0.689805781841278,-0.8360431551933288
-1.7409999999999997,-1.5379015017288407,-1.9440984982711587,-1.7570000000000001,-1.448712796243503,-2.065287203756497,0.08092892216518519,2.6051647514104843,0.09688448864756818,0.06497335568280219,2.6361659856583644,2.5741635171626043,507904,-0.6236144334077836,-0.7857570946216583
0.41000000000000003,0.9139444413821826,-0.0939444413821825,0.18699999999999997,0.6216964458101768,-0.24769644581017683,0.031635755370371006,2.616246822476387,0.04043305342483527,0.022838457315906745,2.640871450666789,2.5916221942859847,671744,-0.06616005281102842,0.19239498963579535
2.033,2.4725236057369386,1.5934763942630612,1.864,2.3180528603587915,1.4099471396412087,0.02668776523787522,2.5360765546560287,0.032531982603234186,0.020843547872516258,2.56653282828337,2.5056202810286874,835584,0.5011188626289368,0.9783772170543671
4.066999999999999,4.711578156626486,3.4224218433735123,3.9849999999999994,4.710082753897788,3.2599172461022117,0.06557817617431276,2.4353840589523315,0.07687071252081536,0.054285639827810164,2.4553818883087914,2.4153862295958715,999424,0.9024668872356415,1.8364206194877624
7.394000000000001,9.542330514608961,5.245669485391041,6.9319999999999995,9.525063053610536,4.338936946389463,0.12837399449199435,2.3811094641685484,0.17446945146041315,0.08227853752357557,2.421805637072346,2.340413291264751,1163264,1.034526640176773,3.017165744304657
10.722,12.519391443175358,8.92460855682464,11.077000000000002,12.585562560850562,9.568437439149442,0.2157840246334672,2.305739203095436,0.24779660298308642,0.18377144628384795,2.3406818437443384,2.2707965624465336,1327104,1.646771776676178,4.125303339958191
14.091,16.076187396695836,12.10581260330416,13.443000000000001,15.917057598359426,10.968942401640577,0.2236003799363971,2.299900072813034,0.2509005860108132,0.19630017386198095,2.3274784717654904,2.2723216738605774,1490944,1.9131372094154357,5.230868291854859
16.79,18.40372860171715,15.176271398282847,16.358999999999998,17.959808858046454,14.75819114195354,0.20341377388685938,2.27023683488369,0.22445893193133082,0.18236861584238795,2.3183392813342536,2.222134388433126,1654784,1.8672156810760498,6.132715702056885
18.663000000000004,20.27385722520651,17.0521427747935,19.136000000000003,20.721996216893345,17.55000378310666,0.2210924435406923,2.2420103311538697,0.23861171191739955,0.20357317516398504,2.2921052538516924,2.191915408456047,1818624,2.194145846366882,6.7745276927948
20.47,22.028518527320095,18.911481472679903,19.671,21.652511796583607,17.689488203416392,0.21278576273471111,2.236437740921974,0.2266149290004179,0.19895659646900432,2.2837272874213417,2.1891481944226063,1982464,2.403099036216736,7.376969623565674
20.924,23.19201763661573,18.65598236338427,20.646,22.40945796660992,18.88254203339008,0.19331266777589914,2.221444323658943,0.21635634874407447,0.17026898680772382,2.2708652468430475,2.172023400474839,2146304,2.236648964881897,7.564017105102539
22.395,23.408146090156794,21.381853909843205,21.626,23.81696417131819,19.435035828681812,0.19159236811101432,2.2158252388238906,0.20396907094021083,0.17921566528181782,2.2491949348983655,2.1824555427494157,2310144,2.377779459953308,8.084497213363647
22.979999999999997,24.02869442641791,21.931305573582083,23.264,24.4360255969901,22.0919744030099,0.19508607629686595,2.1912772208452225,0.2064423656550391,0.1837297869386928,2.222461667750894,2.160092773939551,2473984,2.534278416633606,8.305500793457032
23.677999999999997,24.926885903515608,22.429114096484387,22.69,23.273729389357776,22.106270610642227,0.16919452510774133,2.188897669315338,0.18265214640485486,0.1557369038106278,2.2313821811722674,2.146413157458409,2637824,2.4278763055801393,8.554041242599487
24.049000000000003,25.157597762942,22.940402237058006,23.275,24.147951888708647,22.40204811129135,0.18164754882454873,2.1747931063175203,0.196502584508947,0.16679251314015045,2.2113876433734325,2.138198569261608,2801664,2.500194764137268,8.7041166305542
24.754,25.74903969770055,23.758960302299453,23.588,24.467497583851145,22.708502416148857,0.18119570910930632,2.1548581182956696,0.1955922269820808,0.16679919123653184,2.1937001979280546,2.1160160386632847,2965504,2.6463589429855348,9.004695892333984
24.323,25.534057802088736,23.111942197911265,23.46,25.29693222520593,21.623067774794073,0.17438526656478642,2.167664125561714,0.1870124114587377,0.16175812167083514,2.2127690756073717,2.1225591755160567,3129344,2.6499969482421877,8.855336570739746
24.415,25.58354824461808,23.24645175538192,23.568,24.607440233972113,22.52855976602789,0.16643720753490923,2.1813235193490983,0.1830644544213693,0.14980996064844918,2.2244016341278754,2.138245404570321,3293184,2.6195971965789795,8.91888656616211
25.537000000000003,26.183499033255274,24.89050096674473,24.39,25.945924162676317,22.834075837323685,0.1758753005415201,2.1730789333581924,0.2028724142872577,0.1488781867957825,2.240186966756523,2.105970899959862,3457024,2.6671788692474365,9.318965530395507
25.604000000000003,26.804259971839436,24.40374002816057,24.309,25.506309066198032,23.11169093380197,0.16595031879842279,2.1698946982622145,0.1739587821081814,0.15794185548866418,2.20415195547855,2.135637441045879,3620864,2.778369736671448,9.392806434631348
26.361,27.581003688519015,25.140996311480986,23.946000000000005,25.138167773427888,22.753832226572122,0.16360395858064294,2.1717634379863737,0.17579557344719424,0.15141234371409165,2.2074691360244274,2.13605773994832,3784704,2.6716933965682985,9.65151081085205
27.401,28.771229542813902,26.030770457186097,25.583000000000002,26.754213473283162,24.411786526716842,0.1659388274885714,2.140027517080307,0.18343863750428155,0.14843901747286123,2.1909160848317346,2.0891389493288792,3948544,2.7328398704528807,10.005941677093507
26.223000000000003,27.98731884873455,24.458681151265456,25.075,26.072208604054335,24.077791395945663,0.16536098644137381,2.1218851253390314,0.17664193749318735,0.15408003538956028,2.1861630776663903,2.0576071730116725,4112384,2.7405932664871218,9.624325275421143
27.282,27.94120861644854,26.62279138355146,25.304000000000002,26.318910833521844,24.28908916647816,0.15555995330214498,2.1142934054136275,0.16918210067265446,0.1419378059316355,2.1618043398233024,2.0667824710039526,4276224,2.771017336845398,10.029801559448241
27.309999999999995,28.310329945567958,26.309670054432033,25.381,26.4538881581973,24.3081118418027,0.1614885065704584,2.135042044520378,0.17286112601344314,0.15011588712747367,2.204097547809573,2.065986541231183,4440064,2.788495945930481,10.032364559173583
27.101,28.444848577779506,25.757151422220492,25.54,26.57070849419222,24.509291505807777,0.1612835163250565,2.1292858719825745,0.16918766393908174,0.15337936871103125,2.173917648413729,2.08465409555142,4603904,2.8136386394500734,9.96240520477295
27.538,28.642995927594306,26.433004072405694,25.675,27.12891368382033,24.221086316179672,0.16364559363573786,2.1316352248191834,0.17714140868971054,0.15014977858176518,2.1761303947774087,2.087140054860958,4767744,2.7941574811935426,10.121651363372802
27.6,29.000478489659876,26.199521510340126,26.005000000000003,27.12896841592636,24.881031584073646,0.1633145924657583,2.1254196047782896,0.18475076530490886,0.14187841962660774,2.16329174917503,2.087547460381549,4931584,2.819011902809143,10.15635576248169
27.885,29.20516854984506,26.564831450154944,25.665,26.250905282447597,25.0790947175524,0.1614322394132614,2.1148088693618776,0.1727737565402856,0.1500907222862372,2.1663276524245765,2.0632900862991788,5095424,2.8885459899902344,10.286020374298095
27.407999999999998,28.36687225426539,26.449127745734604,25.206,26.388549787535393,24.023450212464606,0.15771293267607686,2.1322949796915056,0.1731666965765291,0.1422591687756246,2.1670182176234603,2.097571741759551,5259264,2.807605481147766,10.117282962799072
28.571000000000005,29.586189144938032,27.555810855061978,25.362000000000002,26.406526687069316,24.317473312930687,0.15709579568356272,2.109919214248657,0.17224936723019751,0.14194222413692792,2.159565776591142,2.0602726519061725,5423104,2.8832003831863404,10.543198013305664
27.719,29.067476547812383,26.37052345218762,25.369,26.270869724516796,24.467130275483203,0.16040680557489392,2.1068633526563643,0.1720966371461072,0.14871697400368064,2.1499581643076304,2.063768541005098,5586944,2.8703993797302245,10.26559133529663
28.3,29.46045680660678,27.139543193393223,25.956,27.019966164875555,24.892033835124444,0.15629339814186088,2.1312230288982392,0.16321229339178367,0.1493745028919381,2.1786433167720043,2.083802741024474,5750784,2.9037807464599608,10.484280490875244
28.727000000000004,29.225257965315162,28.228742034684846,25.890000000000004,27.212210270720966,24.567789729279042,0.16212094286456702,2.1386085212230683,0.1760087147912727,0.14823317093786134,2.194284628168083,2.0829324142780536,5914624,2.894616174697876,10.623346424102783
28.546,29.442751916641384,27.649248083358614,26.264000000000003,27.06551356819458,25.462486431805427,0.1569246798753738,2.1374641180038454,0.1694281552621559,0.14442120448859172,2.1815310501825147,2.093397185825176,6078464,2.915446949005127,10.578165531158447
28.502999999999997,29.586467119944114,27.41953288005588,26.118000000000002,27.238640888063614,24.99735911193639,0.15903430869802831,2.1530969113111498,0.17363034245934503,0.1444382749367116,2.210238307143234,2.0959555154790657,6242304,2.9209330320358275,10.562329196929932
28.375999999999998,28.92463831437478,27.827361685625217,25.701,26.533363502323354,24.868636497676647,0.15193281108513473,2.13983416557312,0.16399113614218264,0.13987448602808683,2.175679115677785,2.1039892154684554,6406144,2.910168933868408,10.520533561706543
28.269000000000005,29.070267121501942,27.46773287849807,26.255000000000003,27.60914364082988,24.900856359170124,0.1539081387221813,2.137553721666336,0.16576342482831352,0.14205285261604905,2.179430928981197,2.0956765143514753,6569984,2.951343560218811,10.509107685089111
29.014,29.65989782473701,28.36810217526299,26.895,27.98863842288025,25.80136157711975,0.16426522452384232,2.1276957958936693,0.1870644547745165,0.14146599427316814,2.186720151908129,2.0686714398792097,6733824,2.9634059190750124,10.751620864868164
28.642000000000003,29.452441854792806,27.8315581452072,26.707,27.578654174544013,25.83534582545599,0.15504358336329457,2.133313539624214,0.16200765101215198,0.14807951571443717,2.1798355865953027,2.0867914926531252,6897664,2.958631086349487,10.663119506835937
29.217999999999996,30.042109216063015,28.39389078393698,26.45,27.50430545858399,25.39569454141601,0.15380040602758527,2.132085844874382,0.1682417601001747,0.13935905195499584,2.1832913379281216,2.0808803518206425,7061504,2.9532446384429933,10.853429126739503
29.308999999999997,30.67882079119861,27.939179208801384,26.598999999999997,27.909728423434842,25.28827157656515,0.15361874783411616,2.1273565620183943,0.17111364988814898,0.13612384578008335,2.1779077372242415,2.076805386812547,7225344,2.9796576499938965,10.908764553070068
29.328000000000003,30.39019395592331,28.265806044076697,27.338,28.444948959979637,26.231051040020365,0.15148567873984572,2.123759242892265,0.16984189525657784,0.13312946222311361,2.163477180775148,2.0840413050093822,7389184,2.9987652778625487,10.929131603240966
29.482999999999997,30.85237978661874,28.113620213381253,26.467000000000002,27.04880838770166,25.885191612298346,0.15768143655732275,2.1278393387794496,0.1750138382345804,0.14034903488006512,2.178792703773401,2.0768859737854983,7553024,3.0094845056533814,10.975201988220215
29.606,30.235367936901778,28.976632063098226,26.775,27.86972599311426,25.68027400688574,0.1624507507309317,2.130580773949623,0.17295405858531201,0.1519474428765514,2.1791743574835993,2.081987190415647,7716864,3.0050402164459227,11.010307693481446
29.145,30.091469756516286,28.198530243483713,26.893000000000008,27.451588399449907,26.33441160055011,0.15479104369878766,2.1344041228294373,0.1657326752750503,0.143849412122525,2.176140151615702,2.0926680940431726,7880704,2.9715229749679564,10.869953823089599
29.554000000000002,30.385350708185182,28.72264929181482,26.495000000000005,27.506298670027807,25.483701329972202,0.15699204495176672,2.1274281799793244,0.1706537893891024,0.14333030051443105,2.167865130078513,2.086991229880136,8044544,3.0444634437561033,11.04172878265381
29.642999999999994,30.501604099687388,28.7843959003126,26.340000000000003,27.61104681267057,25.068953187329438,0.15932745989412067,2.1135257571935653,0.172827787001269,0.14582713278697235,2.157288902247546,2.0697626121395847,8208384,3.0311846256256105,11.058844089508057
29.641999999999996,30.206673356906446,29.077326643093546,26.589000000000006,27.6211186947246,25.55688130527541,0.1577031036838889,2.1114272356033323,0.17306560682086516,0.14234060054691264,2.1437106112507336,2.079143859955931,8372224,3.0132142066955567,11.042532062530517
29.233000000000004,30.043321541118097,28.42267845888191,26.019,26.901909395125003,25.136090604874994,0.15014868406578896,2.114180052280426,0.16573493585865734,0.13456243227292058,2.161857219250718,2.066502885310134,8536064,3.0813923358917235,10.94187364578247
29.525,30.08109801294376,28.96890198705624,26.935000000000002,27.48294616523889,26.387053834761115,0.16073990836739535,2.116681754589081,0.1735844150334457,0.147895401701345,2.1599651695935234,2.0733983395846383,8699904,3.058026170730591,11.057606410980224
29.788,30.540911681407586,29.035088318592415,27.473000000000003,28.414679881913173,26.531320118086832,0.15526586193591357,2.107944390177727,0.16120574769752793,0.1493259761742992,2.146936034488882,2.0689527458665715,8863744,3.05242121219635,11.132127285003662
29.608000000000004,30.326231160560447,28.88976883943956,27.101,28.18447081178959,26.017529188210407,0.1567631587386131,2.1208425402641295,0.16995417500228058,0.14357214247494562,2.1627865083480433,2.078898572180216,9027584,3.0446128368377687,11.076755142211914
29.157999999999998,30.506315986703413,27.809684013296582,27.189000000000004,28.468433077577725,25.909566922422282,0.14925852213054894,2.1334017366170883,0.15937202198971634,0.13914502227138154,2.165491753604518,2.1013117196296585,9191424,3.066825771331787,10.945173358917236
29.894000000000005,30.709539085513384,29.078460914486627,27.177000000000003,28.71637682196401,25.637623178035998,0.15060850512236354,2.1321435779333116,0.16225834059097277,0.1389586696537543,2.163582917974044,2.1007042378925793,9355264,3.0909582376480103,11.2141827583313
29.784999999999997,30.699628339818965,28.87037166018103,27.575,28.617413065919646,26.532586934080353,0.15077103525400157,2.1301818579435348,0.1622929127029876,0.13924915780501554,2.170621099773749,2.0897426161133206,9519104,3.0288885831832886,11.15433645248413
30.141999999999996,30.690284597631553,29.59371540236844,27.457,28.55642757833338,26.35757242166662,0.1635992880910635,2.128274491429329,0.1783927211167486,0.1488058550653784,2.170130999266199,2.086417983592459,9682944,3.0761705160140993,11.283634853363036
30.020000000000003,31.004997461925665,29.03500253807434,27.229000000000003,28.030079896140208,26.427920103859798,0.15195399569347498,2.12804639339447,0.16385509559175473,0.14005289579519523,2.1704914214574775,2.085601365331463,9846784,3.058921957015991,11.251026248931884
29.915000000000003,30.67317214404118,29.156827855958824,27.224000000000007,28.402823141951334,26.04517685804868,0.16074524670839307,2.132640102505684,0.1767734595126078,0.14471703390417834,2.18244353730282,2.0828366677085475,10010624,3.117622947692871,11.244588947296142
30.110999999999997,30.63487880277789,29.587121197222103,27.52,28.373381509056763,26.666618490943236,0.15813313312828536,2.132288208603859,0.16643858952557053,0.1498276767310002,2.183504629414239,2.081071787793479,10174464,3.150354242324829,11.324449920654297
30.215000000000003,30.991379417553045,29.438620582446962,27.468,28.35655838300024,26.57944161699976,0.15821528714150185,2.1145116835832596,0.17197316859255754,0.14445740569044616,2.1633800036768576,2.0656433634896616,10338304,3.1398909091949463,11.347911071777343
30.339,31.29316403201965,29.384835967980347,27.365999999999996,28.3960990243661,26.33590097563389,0.1540778113529086,2.1218611001968384,0.1688234510625947,0.1393321716432225,2.180269069436696,2.063453130956981,10502144,3.0754681825637817,11.362572956085206
30.101,30.881005769209434,29.320994230790564,27.487000000000002,28.49470084846645,26.479299151533553,0.15070982035249472,2.1207018345594406,0.16496997634919142,0.13644966435579803,2.167905597753075,2.0734980713658064,10665984,3.1333948612213134,11.336430931091309
30.198,30.792218814915852,29.60378118508415,27.920000000000005,29.38892477683509,26.45107522316492,0.15230919048190117,2.129004919528961,0.16753092315282894,0.1370874578109734,2.1893250014727403,2.068684837585182,10829824,3.110757565498352,11.34807996749878
29.734,30.747757367420824,28.72024263257918,27.074,28.248463281673803,25.8995367183262,0.1503497779369354,2.134435549378395,0.1599607495723347,0.14073880630153612,2.1826310338323602,2.08624006492443,10993664,3.1256863117218017,11.196918201446532
29.557,30.751353800178155,28.362646199821842,26.901,28.354337194184474,25.447662805815526,0.15511928535997865,2.135107785463333,0.16723513076359645,0.14300343995636086,2.175447897220298,2.094767673706368,11157504,3.107832336425781,11.135155868530273
30.634000000000004,31.648427917596912,29.619572082403096,27.615,28.212147385492056,27.01785261450794,0.1514570571482181,2.1183000087738035,0.16014051555124842,0.1427735987451878,2.151092773286806,2.085507244260801,11321344,3.102554130554199,11.50839672088623
30.106,31.292231006170386,28.919768993829617,27.326,28.786110954688034,25.865889045311967,0.15110225938260555,2.1258117645978927,0.15921971868599516,0.14298480007921593,2.159867604513191,2.0917559246825945,11485184,3.1549734592437746,11.360345840454102
30.163999999999998,31.19272931327925,29.135270686720744,26.964000000000006,28.007438546345693,25.92056145365432,0.14560266099870203,2.137736651301384,0.1512675348150586,0.13993778718234545,2.1674545176640647,2.108018784938703,11649024,3.131627321243286,11.365423393249511
30.599,31.525924484518562,29.67207551548144,28.019,28.824871577858406,27.21312842214159,0.15545060764998195,2.1233769237995146,0.17039619341654164,0.14050502188342226,2.1498870854165673,2.096866762182462,11812864,3.173940110206604,11.539927101135254
30.345,31.114275633307074,29.575724366692924,27.677,28.562438309539406,26.791561690460593,0.15701410192996262,2.120134729146957,0.17390815541124843,0.14012004844867681,2.1683626624560515,2.071906795837863,11976704,3.157927942276001,11.441703510284423
30.457,31.195323100004327,29.718676899995675,26.997000000000003,27.99966694370564,25.994333056294366,0.15470945872366426,2.1302443534135818,0.1660799219609645,0.14333899548636403,2.161885619552661,2.0986030872745025,12140544,3.1673089981079103,11.473062705993652
29.463,30.647508758937647,28.278491241062355,26.926,28.11739582003631,25.734604179963686,0.15785150378942486,2.141166028380394,0.16476995682334802,0.1509330507555017,2.1812355769553693,2.101096479805419,12304384,3.124468779563904,11.120732688903809
30.187,30.79455328984378,29.579446710156223,27.397,28.7987278623185,25.995272137681496,0.1531644485890865,2.1126982152462004,0.1697314892599669,0.13659740791820613,2.149019861004289,2.0763765694881116,12468224,3.1393113851547243,11.388538360595703
30.826,31.73739673029916,29.91460326970084,27.47,28.52728898603929,26.412711013960706,0.15027517601847645,2.1270329356193542,0.16150231477028693,0.13904803726666598,2.1660263114916845,2.088039559747024,12632064,3.1619983911514282,11.628439998626709
30.391999999999996,31.112483171212205,29.671516828787787,28.046000000000003,28.886121419795977,27.20587858020403,0.15298583991825576,2.130661055445671,0.16757505674346862,0.1383966230930429,2.1720469350574017,2.0892751758339405,12795904,3.1530439376831056,11.472179412841797
30.744,31.78198073199843,29.70601926800157,27.603,28.915661799550822,26.29033820044918,0.15175255332142112,2.121337208151817,0.16096984379568582,0.14253526284715642,2.150887151355352,2.0917872649482825,12959744,3.165922260284424,11.595319557189942
30.426,31.223686655272605,29.628313344727392,27.119999999999997,28.041086315173555,26.19891368482644,0.16158644706010813,2.135309112071991,0.17304066192602677,0.1501322321941895,2.1818035078121527,2.0888147163318296,13123584,3.184328556060791,11.506317329406738
30.241999999999997,30.738584333220448,29.745415666779547,27.769,28.585620474884138,26.95237952511586,0.14878886155784127,2.138703113794327,0.15511015127131286,0.14246757184436967,2.1790434334072444,2.0983627941814094,13287424,3.148188829421997,11.41401252746582
30.487000000000002,31.343446729224887,29.630553270775117,27.113,28.438504055067355,25.787495944932644,0.15128850545734165,2.1250320732593537,0.16322610133155355,0.13935090958312976,2.159026243959926,2.0910379025587815,13451264,3.2204851627349855,11.544665908813476
30.924,31.676,30.172,27.139999999999997,28.039132915647066,26.240867084352928,0.1509346382692456,2.1278422087430955,0.16053688344569184,0.14133239309279938,2.168456641004669,2.087227776481522,13615104,3.1847517490386963,11.666354656219482
30.615999999999996,31.429918914880343,29.80208108511965,27.887,28.76988221184935,27.00411778815065,0.15837178174406288,2.1418567657470704,0.1758786395843341,0.14086492390379166,2.1718871691606503,2.1118263623334905,13778944,3.1951759338378904,11.576317024230956
30.57,31.490271699010677,29.649728300989324,27.532999999999998,28.58914440300557,26.476855596994426,0.150092064961791,2.1472716480493546,0.1584552890454917,0.14172884087809032,2.186745860859329,2.1077974352393802,13942784,3.185057520866394,11.562184715270996
30.488999999999997,31.36305320204207,29.614946797957924,27.495000000000005,28.986343354160944,26.003656645839065,0.15016962140798565,2.135074982047081,0.16038245534975282,0.13995678746621848,2.180535281164849,2.0896146829293127,14106624,3.169609236717224,11.539052581787109
30.72,31.57162198186754,29.868378018132457,27.8,28.779397774144908,26.820602225855094,0.15693364189937709,2.1361405581235884,0.16629503690265823,0.14757224689609594,2.168177646410249,2.104103469836928,14270464,3.179002285003662,11.624989700317382
30.935000000000002,31.41515101790999,30.454848982090013,27.233999999999998,28.53662964805811,25.931370351941887,0.1529182243160903,2.1394419729709626,0.16635945270710828,0.13947699592507234,2.1778871087610576,2.1009968371808676,14434304,3.178056788444519,11.70424747467041
30.112000000000002,30.86508432462773,29.358915675372273,27.623,28.855469472238564,26.390530527761438,0.15294383969157932,2.138456866145134,0.16601751654576305,0.1398701628373956,2.1922202724101103,2.0846934598801576,14598144,3.170479655265808,11.402509021759034
30.522000000000002,31.073412731082627,29.970587268917377,28.256,29.05966908612936,27.45233091387064,0.15476934751495716,2.137545418739319,0.17346281990217785,0.13607587512773647,2.181193077968718,2.09389775950992,14761984,3.1829423904418945,11.564969253540038
30.701999999999998,31.541056613107838,29.86294338689216,27.769,29.06097097490617,26.477029025093827,0.15057667866349217,2.134018862247467,0.15797322795029758,0.14318012937668675,2.1865897425965843,2.0814479818983496,14925824,3.2069997072219847,11.629469394683838
31.104000000000003,32.14477086815495,30.063229131845056,27.690999999999995,28.580645434990814,26.801354565009177,0.15908332448452708,2.1354681640863418,0.1676620565361818,0.15050459243287237,2.1885976643413443,2.0823386638313393,15089664,3.2812636613845827,11.813389682769776
31.323,32.02954157697902,30.61645842302098,28.373,29.19876086126675,27.547239138733254,0.15569508932530876,2.1287071466445924,0.1710986338276463,0.1402915448229712,2.170356545517325,2.0870577477718597,15253504,3.196586489677429,11.851304817199708
30.851999999999997,31.481250347635974,30.22274965236402,28.137,29.033616417427208,27.240383582572793,0.15742761474102732,2.125391110777855,0.1714662978796992,0.14338893160235544,2.170920982059085,2.079861239496625,15417344,3.2155551671981812,11.687254428863525
31.159,31.79128869988321,30.526711300116787,27.960999999999995,29.039447495244897,26.882552504755093,0.15161320604383943,2.113672024011612,0.16311913785148108,0.1401072742361978,2.163709963751946,2.063634084271278,15581184,3.215240168571472,11.807673358917237
30.724,31.57264833706312,29.87535166293688,27.537,28.86313762483386,26.210862375166137,0.15573636312037703,2.1241503059864044,0.16912002119602274,0.14235270504473133,2.184914079743468,2.063386532229341,15745024,3.2259939432144167,11.6431734085083
31.133000000000003,31.8166965701245,30.449303429875506,27.771000000000004,28.651096017489007,26.890903982511002,0.15084237363189457,2.1301579505205153,0.1634285873639245,0.13825615989986464,2.1664239746162663,2.093891926424764,15908864,3.2015493154525756,11.79710750579834
31.15999999999999,32.055544527089516,30.264455472910466,27.808999999999997,28.66628000093318,26.951719999066814,0.15696932785212994,2.139078661799431,0.16744894164809013,0.14648971405616976,2.186379101710648,2.0917782218882137,16072704,3.2428524017333986,11.818721866607666
30.972,31.499196358105785,30.444803641894218,27.52,28.43896681115261,26.60103318884739,0.1568342266604304,2.133320391178131,0.16971867963665835,0.14394977368420245,2.183167791888789,2.0834729904674734,16236544,3.218098855018616,11.745070743560792
31.145999999999997,31.682324528620494,30.6096754713795,28.372000000000003,29.444742280326455,27.29925771967355,0.15565640926361085,2.128876429796219,0.1670281356262253,0.1442846829009964,2.166757093229928,2.0909957663625103,16400384,3.2561355590820313,11.825175666809082
30.999000000000002,31.46580724073219,30.532192759267815,28.172000000000004,29.288949416938838,27.05505058306117,0.15474800113588572,2.12764193713665,0.16608900025419035,0.14340700201758108,2.172626842226468,2.0826570320468325,16564224,3.2462111711502075,11.781130409240722
30.740999999999996,31.504471675964467,29.977528324035525,27.677000000000003,29.304452303448556,26.04954769655145,0.1606542395427823,2.128284493088722,0.17307209955842845,0.14823637952713614,2.179849774366229,2.0767192118112154,16728064,3.256665849685669,11.703576946258545
30.847999999999995,31.775230284233636,29.920769715766355,27.769,28.66047574279954,26.877524257200456,0.15621878542006012,2.1382982820272445,0.1707628862606748,0.14167468457944546,2.174709130527032,2.101887433527457,16891904,3.2384960651397705,11.726489925384522
30.708999999999996,31.4938369257368,29.92416307426319,27.716999999999995,28.674685230125217,26.759314769874774,0.15960900001227854,2.118163231015205,0.16975083946395625,0.14946716056060083,2.1602442105340462,2.076082251496364,17055744,3.2210391998291015,11.68139123916626
31.002,31.883473765917056,30.12052623408294,27.612000000000002,28.32711957042162,26.896880429578385,0.15081662405282256,2.1272767215967177,0.1609664262756913,0.14066682182995383,2.169686992371433,2.0848664508220023,17219584,3.2604208469390867,11.794218444824219
30.758000000000003,31.386964227917616,30.12903577208239,27.733000000000004,28.5305719403289,26.935428059671107,0.15519233345985411,2.1330395847558976,0.16451898165498874,0.1458656852647195,2.1837204172707954,2.082358752241,17383424,3.2295517444610597,11.687251949310303
30.826000000000004,31.428547923405272,30.223452076594736,27.433000000000003,28.42353571364187,26.44246428635814,0.1596749251708388,2.133708971738815,0.17023012464458032,0.1491197256970973,2.186342691983729,2.081075251493901,17547264,3.244709777832031,11.729015445709228
31.074,31.695823125977157,30.452176874022847,27.969,29.39302563179179,26.544974368208212,0.15347196888178583,2.129666359722614,0.16048705655671514,0.14645688120685652,2.1936367564640515,2.065695962981177,17711104,3.2191675186157225,11.799926471710204
31.251000000000005,31.86122045196798,30.64077954803203,27.917,28.943811082916426,26.890188917083577,0.16115800850093362,2.1286447554826737,0.16893572719847377,0.15338028980339347,2.1851726120031056,2.072116898962242,17874944,3.259572744369507,11.881319808959962
31.544999999999998,32.3699636355622,30.7200363644378,28.327999999999996,29.150153270382106,27.505846729617886,0.1601108742877841,2.137978717684746,0.1815387201645572,0.138683028411011,2.1980075601969005,2.077949875172591,18038784,3.2956188440322878,11.997476577758789
31.559000000000008,31.9612300336872,31.156769966312815,28.874999999999993,30.046949230982293,27.703050769017693,0.15455805193632838,2.136095088720322,0.16301347051553455,0.1461026333571222,2.183629247085196,2.0885609303554475,18202624,3.291355299949646,12.000030040740967
31.104999999999997,31.947487388629643,30.26251261137035,28.098000000000003,29.24174647540441,26.954253524595597,0.1505618218332529,2.1298567175865175,0.15653258286692173,0.14459106079958406,2.1698735327965863,2.0898399023764487,18366464,3.2405858039855957,11.831833839416504
31.153000000000002,31.620975426705293,30.68502457329471,27.966,28.753936545668495,27.178063454331507,0.15036326367408034,2.122873954474926,0.16001667967664876,0.14070984767151193,2.1738383141934454,2.0719095947564066,18530304,3.24325807094574,11.855947971343994
30.832,31.841582091758763,29.82241790824124,28.178000000000004,29.182915916880617,27.17308408311939,0.1568133383989334,2.1204368218779566,0.16852711845007726,0.14509955834778956,2.168903723322565,2.071969920433348,18694144,3.3019271373748778,11.762300586700439
31.25,32.07324965836616,30.426750341633838,27.701999999999998,28.292047455718603,27.111952544281394,0.14794923365116117,2.126556250452995,0.15848380232828663,0.1374146649740357,2.175911890067821,2.0772006108381693,18857984,3.313217306137085,11.913966083526612
31.124000000000002,31.970111103815572,30.277888896184432,27.942999999999994,29.284432443323176,26.601567556676812,0.15562351308763023,2.1268647581338884,0.16957294634936962,0.14167407982589084,2.1785568793250976,2.0751726369426793,19021824,3.2845012664794924,11.869340229034425
31.357999999999993,31.93759986197375,30.778400138026235,28.317,29.422966093512816,27.211033906487184,0.14593230225145815,2.1270272195339204,0.1514541144109727,0.1404104900919436,2.1808189462065957,2.073235492861245,19185664,3.312355804443359,11.95905361175537
31.230999999999995,31.841679130149373,30.620320869850616,28.089,29.54824261176817,26.629757388231827,0.14701970834285016,2.120935469865799,0.1550171327154226,0.13902228397027772,2.169146363002745,2.0727245767288527,19349504,3.284389066696167,11.897931098937988
31.360999999999997,32.16115560986598,30.560844390134015,28.356,29.56785147604812,27.144148523951884,0.15544933062046762,2.118766349554062,0.16088381393496295,0.15001484730597228,2.1663288211747265,2.0712038779333977,19513344,3.3180728435516356,11.9654709815979
31.095000000000006,31.688738157776648,30.501261842223364,27.532999999999998,28.685762334568576,26.38023766543142,0.15833769906312226,2.1223067462444307,0.16658721106670374,0.15008818705954077,2.180861524959245,2.0637519675296163,19677184,3.2348244190216064,11.840910148620605
31.202999999999996,31.957321549473427,30.448678450526565,28.205000000000002,29.269943660481626,27.140056339518377,0.15331987645477055,2.1158836454153063,0.17135287894924173,0.13528687396029937,2.1647361285949933,2.0670311622356192,19841024,3.267046093940735,11.897380828857422
31.45,32.05722318796304,30.842776812036956,28.379,29.258027303330223,27.49997269666978,0.15148384049534797,2.1195470064878466,0.16292546622105442,0.14004221476964152,2.1621905179292615,2.0769034950464316,20004864,3.3315839767456055,12.010143566131593
30.912000000000006,31.41349376865521,30.4105062313448,28.091,29.386997299379903,26.7950027006201,0.15719419084489344,2.120571291446686,0.17388697278287127,0.14050140890691562,2.1630995917504556,2.078042991142916,20168704,3.3128796100616453,11.811702251434326
31.275,31.998163190434912,30.551836809565085,28.53,29.24011266711699,27.819887332883013,0.15793990977108477,2.1260581761598587,0.17197497240919468,0.14390484713297486,2.1637887915289467,2.0883275607907708,20332544,3.278948426246643,11.916190338134765
31.064,31.650467390397797,30.477532609602203,27.644,28.90305678982324,26.384943210176758,0.15431800596415995,2.127274253964424,0.16526476352630964,0.14337124840201027,2.161635358732365,2.092913149196483,20496384,3.3235615253448487,11.878238677978516
31.831000000000007,32.21908375384703,31.44291624615298,28.319999999999993,29.35195930152307,27.288040698476916,0.1546192642301321,2.1364381849765777,0.16234547301808885,0.14689305544217532,2.1732575698850956,2.09961880006806,20660224,3.320894241333008,12.146053028106689
31.106,31.869848152449165,30.342151847550838,28.329,29.70752421088641,26.95047578911359,0.15226717088371514,2.1359963208436965,0.16309611574423374,0.14143822602319653,2.1769823997600724,2.0950102419273207,20824064,3.274553728103638,11.861406517028808
31.137,31.962361133080545,30.311638866919456,28.412,29.56178084868378,27.262219151316216,0.1537042323499918,2.132071578502655,0.16248975754195435,0.14491870715802926,2.164502258553636,2.099640898451674,20987904,3.2783470869064333,11.89047384262085
31.363,32.2253578143671,30.500642185632902,28.034999999999997,29.490487890708813,26.57951210929118,0.15675071403384208,2.1338575303554537,0.1681029546139258,0.14539847345375836,2.1820102019860923,2.085704858724815,21151744,3.2898342847824096,11.959414100646972
31.358000000000004,32.07072435064337,30.645275649356645,28.435999999999996,29.424789158516614,27.44721084148338,0.16059430539608,2.123385339975357,0.17023324098023787,0.15095536981192212,2.1736399540112328,2.0731307259394813,21315584,3.2952476501464845,11.966181659698487
31.065999999999995,31.713583199287932,30.41841680071206,28.689,29.62943022069689,27.74856977930311,0.1573411144316196,2.1235652774572373,0.1695396213207342,0.14514260754250502,2.1820334628301197,2.065097092084355,21479424,3.3106390237808228,11.862406539916993
31.155,31.626683156366646,30.683316843633357,27.796000000000003,29.00385098418638,26.588149015813627,0.15409559179097412,2.1312060594558715,0.16211961308569575,0.1460715704962525,2.180411776876228,2.082000342035515,21643264,3.2965522527694704,11.909342288970947
30.704,31.379028888270717,30.028971111729284,28.128999999999998,29.210854426436384,27.04714557356361,0.15498649012297389,2.139139899611473,0.16638495209153048,0.1435880281544173,2.19662581957761,2.081653979645336,21807104,3.2686901330947875,11.722938442230225
31.211000000000002,31.66924556735445,30.752754432645553,28.284000000000002,29.63320124518176,26.934798754818246,0.15949011556804177,2.140061742067337,0.1738666303307126,0.14511360080537095,2.187705412442726,2.0924180716919483,21970944,3.281521272659302,11.913311862945557
31.110000000000003,31.78871938236653,30.431280617633476,27.699,28.981329520833082,26.41667047916692,0.15251230429857968,2.1401866525411606,0.16258907233104666,0.1424355362661127,2.1821455798476395,2.0982277252346817,22134784,3.290057730674744,11.888272857666015
31.269,32.113197251831586,30.424802748168414,27.574,28.818726475977755,26.32927352402225,0.15005479995161292,2.131427651643753,0.15908146213614943,0.1410281377670764,2.183661335637379,2.079193967650127,22298624,3.3431560754776,11.961431121826172
31.368000000000002,32.036846768699675,30.699153231300325,27.801,28.970773054912787,26.63122694508721,0.14972966779023406,2.143361285328865,0.15970330135856156,0.13975603422190655,2.1906685389876244,2.0960540316701057,22462464,3.311111402511597,11.99808177947998
30.808,31.900774450653014,29.715225549346986,27.371,28.46299313184653,26.279006868153466,0.157812593691051,2.132298818230629,0.17167366170610476,0.14395152567599723,2.170257525877325,2.094340110583933,22626304,3.2858144521713255,11.77476453781128
30.961999999999996,31.487752793620725,30.436247206379267,28.133999999999997,29.542568067222877,26.725431932777116,0.15523681249469518,2.143471431732178,0.16490891618703327,0.14556470880235708,2.1844269302208676,2.102515933243488,22790144,3.2686291217803953,11.836536502838134
31.306999999999995,32.1338500468646,30.480149953135392,28.127000000000002,29.47943521101752,26.774564788982484,0.14820180907845495,2.1390211075544356,0.155884647810531,0.14051897034637892,2.176726841288189,2.1013153738206825,22953984,3.300116467475891,11.981062030792236
30.713,31.529664557820407,29.896335442179595,27.903999999999996,29.388817833944618,26.419182166055375,0.16098855137825013,2.1313052713871,0.1722283145601905,0.14974878819630977,2.175306652473629,2.0873038903005714,23117824,3.2953450679779053,11.758608722686768
31.371,31.98520599150448,30.75679400849552,27.534000000000002,28.903271339070532,26.164728660929473,0.1658825224265456,2.1447894245386125,0.18099171809535955,0.15077332675773167,2.185474888803903,2.104103960273322,23281664,3.3325014114379883,12.010359573364259
31.709000000000003,32.299075418908465,31.118924581091537,28.505000000000003,29.755401935379183,27.254598064620822,0.16427043266594407,2.1246894538402556,0.17843615073076918,0.15010471460111896,2.1676158898774736,2.0817630178030377,23445504,3.336031746864319,12.121811962127685
31.137,31.754609099673896,30.519390900326105,28.077000000000005,28.55453638604823,27.59946361395178,0.1539872026070952,2.1238450407981873,0.16420499111108383,0.14376941410310656,2.1701429851365397,2.077547096459835,23609344,3.286966609954834,11.898483085632325
31.232,31.67766355022595,30.786336449774048,27.851,28.670785947671707,27.03121405232829,0.15402795765548943,2.12186618745327,0.16033671876525257,0.1477191965457263,2.1750351641712524,2.0686972107352877,23773184,3.3060150384902953,11.943492126464843
31.386000000000003,31.856216971195217,30.91578302880479,27.674000000000007,29.151465397225945,26.19653460277407,0.15206956490874288,2.1345174491405485,0.15909939147171295,0.1450397383457728,2.180479064969038,2.088555833312059,23937024,3.32154643535614,12.021239185333252
31.307,32.29432011019729,30.319679889802703,28.372999999999998,29.436635745920565,27.30936425407943,0.15740827713161704,2.122751048207283,0.16544837414836033,0.14936818011487374,2.168913736866152,2.0765883595484143,24100864,3.2997961044311523,11.979934883117675
31.244,32.0899456247301,30.3980543752699,28.018,28.856543976187297,27.179456023812705,0.15020835679024455,2.1356502920389175,0.15542445732073074,0.14499225625975837,2.1849303029689326,2.0863702811089024,24264704,3.320228028297424,11.957819366455078
31.261000000000003,31.82124012708838,30.700759872911625,28.103999999999996,29.171578568537225,27.036421431462767,0.15100214853882787,2.131365504860878,0.157675241319715,0.14432905575794075,2.170781544290218,2.0919494654315383,24428544,3.3297658205032348,11.968270969390868
30.925,31.812595065331035,30.037404934668967,26.984999999999996,27.986681086973288,25.983318913026704,0.15801866389811037,2.134325349330902,0.16700256395652185,0.14903476383969888,2.1763709878750235,2.0922797107867805,24592384,3.306076097488403,11.865414237976074
31.063,31.475093436006933,30.650906563993065,28.216,29.392326485292244,27.039673514707758,0.14853464215993878,2.1412741780281066,0.15341940781595365,0.1436498765039239,2.185106019615692,2.0974423364405212,24756224,3.2842663049697878,11.891139316558839
31.413000000000004,31.98340424262097,30.842595757379037,28.196000000000005,28.957855629368193,27.434144370631817,0.15911575853824617,2.1334343910217286,0.17323032073504765,0.14500119634144468,2.178573856569219,2.088294925474238,24920064,3.3301790237426756,12.033735370635986


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-fruitbot-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
-2.5520000000000005,-2.127057650968982,-2.976942349031019,-2.486,-2.1334039138050453,-2.838596086194955,0.41756908986717456,2.7077366232872007,0.5182060165197805,0.31693216321456863,2.707936557976845,2.7075366885975565,16384
-1.101,-0.8068078858976672,-1.3951921141023327,-1.229,-0.9346379779930842,-1.523362022006916,0.09506566305644804,2.6384210030237836,0.11378015694277657,0.0763511691701195,2.6672120166452844,2.6096299894022827,180224
-0.06700000000000003,0.28979265687511,-0.42379265687511003,-0.689,-0.38905167111650707,-0.9889483288834928,0.06426451359875496,2.5562722543875376,0.07566840954059939,0.05286061765691053,2.579931169698152,2.532613339076923,344064
0.635,1.009679863350034,0.26032013664996617,0.32700000000000007,0.8294947760922495,-0.1754947760922494,0.051799156369330926,2.501710498332977,0.060046752184617844,0.04355156055404401,2.5184631533840074,2.484957843281947,507904
1.572,2.074489800891521,1.0695101991084794,0.9869999999999999,1.5863004254962614,0.3876995745037384,0.05062035578303035,2.443419603506724,0.05869677140134064,0.04254394016472005,2.469217947218248,2.4176212597952005,671744
2.935,3.9323690390221664,1.9376309609778335,2.1740000000000004,3.1661511981547976,1.1818488018452031,0.07653119829483326,2.3637174546718596,0.08905374438456769,0.06400865220509884,2.4205757247023625,2.3068591846413566,835584
4.639999999999999,6.443696205019014,2.836303794980983,3.7640000000000002,5.167696548403536,2.3603034515964643,0.11178515112648404,2.3013029932975764,0.14206078169808678,0.08150952055488132,2.3555841228464294,2.2470218637487234,999424
6.686,9.229109120741775,4.142890879258226,5.645999999999999,7.964194124744516,3.3278058752554815,0.16513508328547077,2.2461382687091827,0.21319551477950116,0.11707465179144039,2.2774806533460947,2.2147958840722706,1163264
8.328000000000001,10.209519598622348,6.446480401377654,7.4350000000000005,9.28700566953776,5.582994330462242,0.22229140478496748,2.1872274865706762,0.2830056324554,0.16157717711453498,2.226637280707968,2.1478176924333843,1327104
10.922,13.143093424419604,8.700906575580397,9.655,12.184364544702877,7.125635455297121,0.23139601039389762,2.138710936903954,0.27197984294567645,0.19081217784211876,2.181586451461808,2.0958354223461,1490944
12.110999999999999,13.908406186703495,10.313593813296503,11.661999999999999,13.767900282539511,9.556099717460487,0.28242083527147765,2.0926312858859695,0.3145606022348075,0.25028106830814784,2.1447692390555284,2.0404933327164105,1654784
14.395999999999997,15.72296043648633,13.069039563513664,13.126999999999999,14.5845599473092,11.669440052690797,0.30850420352071517,2.06128024260203,0.35468322176666345,0.2623251852747669,2.1204280053291567,2.0021324798749034,1818624
13.832999999999998,15.950815147740707,11.71518485225929,13.615,15.293941630909186,11.936058369090814,0.2991852796326081,2.053038998941581,0.3320743699878651,0.2662961892773511,2.114341695879585,1.9917363020035768,1982464
15.726999999999999,17.312011356426193,14.141988643573805,14.800999999999998,16.813826122644475,12.788173877355522,0.2841163606072466,2.041383202870687,0.3095652786452908,0.2586674425692024,2.105095303800217,1.9776711019411573,2146304
16.776,18.300698002884506,15.251301997115494,15.048000000000002,16.830979528766388,13.265020471233617,0.2628385967264572,2.0487548142671583,0.2881741748953968,0.23750301855751757,2.1113235053263604,1.9861861232079563,2310144
17.065,18.501761984463677,15.628238015536326,16.299,17.861590477380428,14.736409522619569,0.26022790192315975,2.028268590569496,0.31934382869655475,0.20111197514976475,2.08896537477158,1.9675718063674126,2473984
18.001,19.94040428998185,16.061595710018153,15.402999999999997,16.845622958364377,13.960377041635615,0.2733975448956092,2.0391592745979628,0.30864962025378756,0.23814546953743082,2.101990482634843,1.9763280665610825,2637824
18.595999999999997,20.256338519700122,16.93566148029987,17.143,19.183794208145446,15.102205791854553,0.2560844616343577,2.043944591780504,0.2923955002598589,0.21977342300885655,2.1261947248181126,1.9616944587428955,2801664
19.11,20.45279559129452,17.767204408705478,17.184,18.76570920209753,15.602290797902473,0.2703242869426806,2.051700851817926,0.3302083481493602,0.21044022573600105,2.133506130865987,1.9698955727698646,2965504
19.249000000000002,20.776340499037463,17.72165950096254,17.62,18.929847319346802,16.3101526806532,0.26109573350598414,2.049833910663923,0.2996926634746293,0.22249880353733895,2.1168692427932707,1.9827985785345752,3129344
20.078,22.273867937741247,17.88213206225875,17.752,20.02783742828876,15.476162571711239,0.2342934160803755,2.0405819341540337,0.2786476741673811,0.18993915799336986,2.1002884432928606,1.980875425015207,3293184
21.002000000000002,22.62716337640251,19.376836623597494,18.162,19.732654640587803,16.591345359412195,0.24053540018697578,2.0451448222001396,0.3283246733531181,0.15274612702083346,2.1010537561399802,1.9892358882602992,3457024
20.476000000000003,22.31447327965353,18.637526720346475,18.307,19.7497546568977,16.864245343102297,0.2805315737302104,2.0595244059960045,0.3873026441959528,0.17376050326446807,2.1426584380272424,1.9763903739647664,3620864
21.484999999999996,22.800593022176688,20.169406977823304,19.072,20.97388222558601,17.17011777441399,0.2238546642164389,2.0655999188621843,0.2967462278287512,0.1509631006041266,2.1594968603145164,1.9717029774098522,3784704
22.476999999999997,23.533911065321956,21.420088934678038,20.196999999999996,22.534242178294747,17.859757821705244,0.27863140162080524,2.0641315867503485,0.4191518281740033,0.13811097506760714,2.140012643698627,1.98825052980207,3948544
21.935000000000002,22.819174756482,21.050825243518005,19.927,21.605326845402885,18.248673154597114,0.2518324710739156,2.0790889749924344,0.36366688239750167,0.13999805975032956,2.1550588886661792,2.0031190613186896,4112384
22.469000000000005,24.236956164614952,20.701043835385057,19.791000000000004,21.470198916150203,18.111801083849805,0.24111356598635508,2.0608039617538454,0.33260410149692565,0.1496230304757845,2.159748027489399,1.9618598960182916,4276224
22.391,23.526028193482432,21.255971806517564,20.659,22.204803674468398,19.1131963255316,0.2931730606903632,2.067484704653422,0.47071315908472333,0.11563296229600303,2.1605646010062904,1.9744048083005536,4440064
23.113,24.57473219161377,21.65126780838623,21.431,22.823389672469602,20.0386103275304,0.25488757397979495,2.0478208070000012,0.4029135987893524,0.10686154917023749,2.1562507830911395,1.9393908309088632,4603904
23.781999999999996,25.01996445829434,22.544035541705654,21.075,22.033094462983687,20.11690553701631,0.27998746385176976,2.0440728510419524,0.45410720474863686,0.10586772295490263,2.1512565282440277,1.9368891738398772,4767744
23.775000000000002,25.05166166230525,22.498338337694754,21.527,22.946507308892773,20.10749269110723,0.28384132369731857,2.0350631987055143,0.4961292265008671,0.07155342089377004,2.1227679287427446,1.9473584686682843,4931584
23.336999999999996,25.311173497947934,21.36282650205206,20.861,22.76527125168659,18.956728748313413,0.36376080488165213,2.0239748602112133,0.5694233220435391,0.15809828771976517,2.1454555318758595,1.9024941885465672,5095424
23.445999999999998,24.71301381207941,22.178986187920586,21.298,22.51097815314209,20.085021846857906,0.3510434711972872,2.0036940366029734,0.4966133778410046,0.20547356455356974,2.1328302636481062,1.8745578095578403,5259264
23.795,25.746779956859893,21.84322004314011,21.067,22.429263190429808,19.704736809570193,0.3576984452083707,1.9848175858457882,0.4837710753204504,0.23162581509629102,2.1114983176672606,1.8581368540243155,5423104
23.96,25.34475990698749,22.57524009301251,21.246,22.44506797138444,20.046932028615558,0.379366050225993,1.9742262880007426,0.5065244852773194,0.2522076151746666,2.0925775948852885,1.855874981116197,5586944
24.222,25.263756209484733,23.18024379051527,21.891000000000002,23.326907030416663,20.45509296958334,0.3616064202040433,1.9625296384096145,0.47658991832349074,0.24662292208459594,2.077172928787816,1.8478863480314127,5750784
24.619,25.97892977759883,23.25907022240117,22.413000000000004,23.70714102786366,21.118858972136348,0.38173606892426803,1.9227160001794499,0.5363115227271731,0.22716061512136299,2.0496050536733255,1.7958269466855743,5914624
24.479999999999997,25.711982142727724,23.24801785727227,21.863999999999997,23.591774290814627,20.136225709185368,0.38313476139058666,1.902439873913924,0.5304838096637288,0.2357857131174445,2.023174529757094,1.781705218070754,6078464
24.517,25.524800079380825,23.509199920619174,22.192,23.739551614648118,20.644448385351883,0.4233768294254938,1.8793080429236095,0.614382976596962,0.23237068225402574,1.994614842345493,1.764001243501726,6242304
25.125000000000004,27.173117428274075,23.076882571725932,21.788000000000004,22.93011032742026,20.64588967257975,0.39456429556012146,1.8549950808286666,0.5020514735253516,0.28707711759489135,1.9633440358795382,1.746646125777795,6406144
24.843999999999998,25.738295253258116,23.94970474674188,22.357,23.33897810566224,21.37502189433776,0.439194461889565,1.8498713682095207,0.5976929969606887,0.28069592681844135,1.9443888414561872,1.7553538949628542,6569984
24.476,26.018641889746288,22.93335811025371,22.009999999999998,23.549233575517373,20.470766424482623,0.3833533511807521,1.8409439871708553,0.4713210787041246,0.2953856236573796,1.937097961587168,1.7447900127545426,6733824
24.589000000000002,25.953048752794416,23.22495124720559,22.561,23.957334129067966,21.164665870932033,0.40258399229496716,1.8124313746889436,0.5044383962505169,0.30072958833941743,1.900949891743916,1.723912857633971,6897664
24.755000000000003,25.403802743520714,24.10619725647929,21.980999999999998,22.95140661580597,21.010593384194028,0.39653541551282007,1.7990820089975994,0.5351140931229732,0.2579567379026669,1.8806786227720158,1.717485395223183,7061504
25.381999999999998,26.58692987347812,24.177070126521876,22.55,23.917157635388108,21.182842364611894,0.3306437958652775,1.8085958182811737,0.4251706217628164,0.2361169699677386,1.8719814087643993,1.745210227797948,7225344
24.643000000000004,26.757625498758593,22.528374501241416,21.626,23.523720738148796,19.728279261851206,0.37000969493140773,1.8045664822061855,0.4615099932515464,0.27850939661126906,1.8685276610578587,1.7406053033545124,7389184
24.604999999999997,26.0096725597092,23.200327440290796,21.451999999999998,22.601328499603135,20.302671500396862,0.40200661979615687,1.8090308338403702,0.5627260749565007,0.24128716463581298,1.8720168746816777,1.7460447929990628,7553024
25.077,26.2833171224848,23.870682877515204,22.128,23.637389280470746,20.618610719529254,0.32292859262476364,1.8114190871516864,0.4468338686690766,0.1990233165804507,1.8858212668870684,1.7370169074163044,7716864
25.412,26.56258941416997,24.261410585830028,22.102000000000004,23.556900683895645,20.647099316104363,0.3018097958527505,1.797677877545357,0.40840287551293514,0.1952167161925658,1.880291323724837,1.715064431365877,7880704
24.932,25.713278439482366,24.15072156051763,22.060000000000002,23.437759050051934,20.68224094994807,0.3371698826861878,1.8132322902480762,0.46667103080675837,0.20766873456561724,1.896433394847375,1.7300311856487773,8044544
24.903000000000002,26.092655832583528,23.713344167416476,22.195,23.82951063012756,20.56048936987244,0.3012786774585644,1.8253860294818878,0.3998138698279709,0.2027434850891579,1.9199288562040095,1.730843202759766,8208384
25.157000000000004,26.197269676574304,24.116730323425703,22.842,24.066890199160724,21.617109800839273,0.26788316241775945,1.843288333714008,0.35172854234859324,0.18403778248692565,1.931994900341345,1.754581767086671,8372224
25.601,27.063630848847378,24.13836915115262,23.439,25.243978947245644,21.634021052754356,0.30603738327821095,1.8372229675451917,0.35990339363264423,0.25217137292377767,1.9288547192177972,1.7455912158725861,8536064
25.083,26.412,23.753999999999998,22.847,24.063577576646882,21.63042242335312,0.27480937450503307,1.8577005118131638,0.35599688880932,0.19362186020074612,1.9515181034100262,1.7638829202163013,8699904
25.575999999999997,26.92970011450099,24.222299885499005,22.981,24.59767219930325,21.364327800696753,0.28347745227317017,1.8520876581470174,0.3998259284541194,0.16712897609222094,1.9543592222072885,1.7498160940867462,8863744
24.668,25.379938199565103,23.956061800434895,21.951,23.177502751729484,20.724497248270517,0.3019996006352205,1.8599065686265628,0.42024414855223785,0.1837550527182032,1.962268934335229,1.7575442029178965,9027584
25.451,26.59333488960112,24.30866511039888,22.641,24.05164843245934,21.230351567540655,0.25467496815448,1.8878824169437087,0.31811638792352115,0.19123354838543885,1.9972692224606097,1.7784956114268078,9191424
25.753999999999998,26.25202007991646,25.255979920083536,22.798,23.763254370619475,21.832745629380522,0.2275786804345746,1.884921056528886,0.26377310932468057,0.19138425154446867,2.0098121200865653,1.7600299929712069,9355264
24.435,25.824095029146672,23.045904970853325,22.498,23.933387055814563,21.06261294418544,0.3194836544804275,1.9046646555264792,0.4856208759963613,0.15334643296449366,2.049084990715266,1.7602443203376923,9519104
25.529,26.503714830091344,24.554285169908656,22.888,24.048179296488264,21.72782070351174,0.22786438701053457,1.9140945409735042,0.2993221530919846,0.15640662092908453,2.059870951760346,1.7683181301866622,9682944
25.565,26.725053878059118,24.404946121940885,23.107,24.097777977147253,22.116222022852746,0.26673550335690377,1.912985901534557,0.33707167062627347,0.19639933608753407,2.066680099905272,1.7592917031638422,9846784
26.063,26.908695571704143,25.217304428295854,23.122,24.249100705349793,21.994899294650207,0.2411883503509064,1.9045333455006284,0.3283566800300669,0.15402002067174592,2.0473608117217896,1.7617058792794669,10010624
25.389999999999997,26.85335914935466,23.926640850645335,22.690000000000005,23.915716117214753,21.464283882785256,0.22742923271531854,1.9044606859485307,0.3156243597646795,0.13923410566595754,2.049072516538859,1.7598488553582023,10174464
26.744,27.75225790351477,25.73574209648523,23.435,24.650246888496323,22.219753111503675,0.21073237216720977,1.8905346781015393,0.2763056670273287,0.14515907730709082,2.036122208772394,1.7449471474306846,10338304
26.456999999999994,27.310370376800126,25.60362962319986,23.300000000000004,24.717843432823248,21.88215656717676,0.25270916502922763,1.883849174777667,0.326830521954581,0.17858780810387426,2.0343307905213184,1.7333675590340152,10502144
26.115,26.760232516229614,25.469767483770383,23.685000000000002,25.024061238330795,22.34593876166921,0.21134778338794905,1.8911975681781772,0.2545101916289092,0.1681853751469889,2.0335725515492338,1.7488225848071206,10665984
26.578000000000003,27.94164804843479,25.214351951565217,24.132,25.231325247595088,23.032674752404915,0.19982778100917734,1.9201920782526334,0.2527652130012358,0.14689034901711892,2.0320049773478104,1.8083791791574564,10829824
25.649,26.58368122908294,24.71431877091706,23.769,24.872453216044974,22.665546783955023,0.21468432052060957,1.9287187233567238,0.255937453603098,0.17343118743812114,2.0098365693216067,1.8476008773918409,10993664
26.337,28.24098030451998,24.43301969548002,23.726999999999997,25.275360746079542,22.17863925392045,0.2566498171538114,1.9418691088755928,0.3593529323880272,0.15394670191959564,2.017846369694667,1.8658918480565185,11157504
25.929000000000002,27.32501181943421,24.532988180565795,23.399,25.0780917187575,21.719908281242503,0.22248533588523664,1.9622493709127107,0.273622897042429,0.17134777472804433,2.035222465991905,1.889276275833516,11321344
26.662,27.844960692499964,25.479039307500035,23.864,25.31812654194881,22.40987345805119,0.20017530405893919,1.96148225714763,0.26103968216165907,0.1393109259562193,2.0447043682428063,1.878260146052454,11485184
26.561,28.224312658522145,24.897687341477855,24.363000000000003,25.86910789786124,22.856892102138765,0.22791883791796855,1.9766449208060901,0.3391982244427171,0.11663945139322002,2.028780621642761,1.9245092199694191,11649024
26.682,27.844581610038624,25.519418389961373,23.564,25.120561595311923,22.007438404688077,0.22952582081779832,1.9909218832850457,0.29630301201853093,0.16274862961706568,2.0472498830175736,1.934593883552518,11812864
26.887,28.027184634171153,25.746815365828848,23.726,25.323618227237034,22.128381772762964,0.18845332323883968,1.9885731284817059,0.2274715979578759,0.14943504851980347,2.037333562669458,1.9398126942939538,11976704
26.191000000000003,27.92007171626859,24.461928283731414,24.174,25.563065873168007,22.784934126831992,0.18824744562928872,1.98353701432546,0.2638480099711482,0.1126468812874292,2.0284002772679646,1.9386737513829555,12140544
27.651,28.87251094960299,26.42948905039701,24.145999999999997,25.39581758669015,22.896182413309845,0.19605062985792748,1.9774333626031875,0.2600061448061078,0.13209511490974718,2.036059424590599,1.9188073006157762,12304384
27.236,28.22451605955594,26.247483940444063,25.129999999999995,26.523011127019444,23.736988872980547,0.17604026670257247,1.960347358882427,0.23661301805796833,0.11546751534717661,2.0321148826732616,1.8885798350915923,12468224
27.108999999999998,28.328265762662102,25.889734237337894,24.279000000000003,25.51859227167646,23.039407728323546,0.18374559531609216,1.9710540826121967,0.2222497815271035,0.14524140910508082,2.04991361668597,1.8921945485384233,12632064
26.793,28.51751761371115,25.06848238628885,24.476999999999997,26.105969306033725,22.84803069396627,0.20555665421610075,1.971284371614456,0.2600919267847882,0.15102138164741333,2.0662319915452505,1.8763367516836615,12795904
27.208,28.683390117901023,25.732609882098973,23.794999999999998,25.957550577443218,21.63244942255678,0.2213469383617242,1.9544375146428745,0.37785483931167724,0.06483903741177116,2.0562146718848755,1.8526603574008735,12959744
27.206,28.244587502331893,26.167412497668106,24.416,25.366528274171788,23.465471725828213,0.1568892355232189,1.958698129157225,0.22357126165221647,0.09020720939422133,2.052295006864867,1.865101251449583,13123584
27.607999999999997,28.4399951922938,26.776004807706194,24.804000000000002,25.668513736154612,23.939486263845392,0.1443321423449864,1.958935288588206,0.20335580963894334,0.08530847505102945,2.0555267519092024,1.86234382526721,13287424
27.682,28.58608849124408,26.777911508755917,24.966999999999995,25.989076807289937,23.944923192710053,0.16587422112934289,1.9500311523675922,0.23806546682130236,0.09368297543738342,2.028223724845625,1.8718385798895594,13451264
26.759999999999998,27.99057710038827,25.529422899611728,23.776999999999997,25.219581366855955,22.33441863314404,0.1697034863134225,1.9561153208216033,0.27366403323752275,0.06574293938932224,2.0345940510629927,1.8776365905802141,13615104
27.456,28.282622041806288,26.62937795819371,24.855,25.7534013579687,23.956598642031302,0.1688764797057956,1.9620827158292133,0.22114262152680952,0.1166103378847817,2.0509580963219793,1.8732073353364476,13778944
27.851,29.00018623381939,26.701813766180607,25.637,26.60837068104818,24.665629318951822,0.14920617068807282,1.9550388008356094,0.21109766238614242,0.08731467899000322,2.0436129858359102,1.8664646158353084,13942784
27.262999999999998,28.754201193669047,25.77179880633095,24.773999999999997,25.825191704685682,23.722808295314312,0.14759567597260076,1.9532826662063596,0.19587486104392277,0.09931649090127877,2.019291055300273,1.8872742771124462,14106624
27.746,28.551210531476084,26.940789468523914,25.12,26.108959048697166,24.131040951302836,0.17120538922026748,1.974766125281652,0.21274502788860275,0.12966575055193222,2.0271835264650835,1.9223487240982202,14270464
26.776,27.993893262975043,25.558106737024957,25.244000000000003,26.31770573249844,24.170294267501568,0.15086640026420356,1.9781861126422882,0.21042414317324615,0.09130865735516097,2.014532200244959,1.9418400250396173,14434304
27.669,28.894238344160026,26.443761655839975,24.931,26.24755953150627,23.614440468493733,0.12052453006617722,1.9801173190275825,0.14782107136715603,0.09322798876519842,2.0254913494438713,1.9347432886112939,14598144
27.276999999999997,28.767973172126176,25.78602682787382,24.91,26.30596561562239,23.51403438437761,0.13429910445896281,1.9933201014995574,0.18144778129115235,0.08715042762677327,2.033761299544136,1.952878903454979,14761984
27.152000000000005,28.079607675690543,26.224392324309466,25.147,26.06006133419393,24.23393866580607,0.17641159373645976,1.9919135749340058,0.2326277629378395,0.12019542453508004,2.0233374584602566,1.960489691407755,14925824
27.945,28.975012135850836,26.914987864149165,24.946000000000005,26.41389781660714,23.47810218339287,0.18433352766248084,1.992428377767404,0.26443439133813745,0.10423266398682425,2.041342204306396,1.9435145512284118,15089664
27.804000000000002,28.877267906908617,26.730732093091387,25.51,26.968272951130892,24.05172704886911,0.12932786955498154,1.9975394283731778,0.19375966811681944,0.06489607099314364,2.041113502381324,1.9539653543650315,15253504
27.334000000000003,28.50429227118699,26.163707728813016,24.840000000000003,26.164824516681364,23.515175483318643,0.13520599434462682,2.006076760590076,0.1778388679717408,0.09257312071751285,2.0463991261272687,1.9657543950528833,15417344
27.729000000000003,29.18525856220659,26.272741437793414,24.482999999999997,25.779194815604505,23.18680518439549,0.19858006155118343,2.0055995523929595,0.2599231744016281,0.13723694870073877,2.047886408003435,1.9633126967824837,15581184
27.794,28.520377312421033,27.067622687578968,25.244999999999997,26.91397723172007,23.576022768279923,0.19170736268473162,2.0165980656941733,0.2782176582120013,0.10519706715746198,2.0632561463116845,1.9699399850766621,15745024
28.285000000000004,29.54661206398798,27.02338793601203,24.835,26.154888252845673,23.51511174715433,0.13619271946760514,2.0075154994924866,0.1991249145602707,0.07326052437493959,2.065315289435861,1.9497157095491122,15908864
27.77,29.157724756570985,26.382275243429014,25.286,26.90226235494118,23.669737645058824,0.171201686700806,2.005265209575494,0.22396504865830047,0.11843832474331152,2.051702536686132,1.9588278824648557,16072704
28.374000000000002,29.224037646225156,27.52396235377485,24.959,25.80486582860404,24.11313417139596,0.14002389297820622,1.9966725106040637,0.19947128670126155,0.0805764992551509,2.032071221549242,1.9612737996588854,16236544
28.165,29.100588050372597,27.2294119496274,25.643,27.09796426072945,24.18803573927055,0.16815244409566124,1.9933857580025993,0.23123926112510673,0.10506562706621574,2.0393475065038342,1.9474240095013644,16400384
28.258,29.203629948764313,27.312370051235686,24.997999999999998,26.28112742936935,23.714872570630646,0.13364494430522117,1.9939206247528396,0.16203115756563516,0.10525873104480717,2.0406766120278874,1.9471646374777918,16564224
28.360000000000003,29.239965908430552,27.480034091569454,25.811,26.927543326521636,24.694456673478363,0.1432355953380465,1.9887548282742498,0.20773613148611508,0.0787350591899779,2.037360745485961,1.9401489110625387,16728064
28.386000000000003,29.65096798378457,27.121032016215434,25.826999999999998,27.476848780949332,24.177151219050664,0.12200653657006715,1.9812454834580422,0.18485193074910772,0.059161142391026586,2.0322716410486197,1.9302193258674647,16891904
28.256999999999998,29.327635792414952,27.186364207585044,26.252,27.443048277778864,25.060951722221134,0.11420260659263774,1.9756367509563764,0.14707412108303436,0.08133109210224113,2.024115681729079,1.9271578201836737,17055744
28.457,29.22017822295975,27.693821777040252,25.415999999999997,26.770726540671582,24.06127345932841,0.15456647497291362,1.9727616777022678,0.21350900569851466,0.09562394424731256,2.0148148998770927,1.930708455527443,17219584
28.542,29.488665727699065,27.59533427230094,26.067,27.038988168652274,25.095011831347726,0.12376199606806035,1.9715740953882537,0.17974856544858056,0.06777542668754014,2.0168578105405794,1.926290380235928,17383424
28.369000000000007,29.445312686908416,27.292687313091598,25.454,26.493751893482287,24.414248106517714,0.14213949909123277,1.9656951417525608,0.19454001797224224,0.08973898021022331,2.0069485443382677,1.9244417391668538,17547264
28.131,29.218478275645083,27.043521724354918,25.903000000000002,27.08869852829461,24.717301471705394,0.11438480388994013,1.975431687136491,0.16511256764728682,0.06365704013259345,2.0089552826629067,1.9419080916100753,17711104
28.757000000000005,29.675934709323798,27.838065290676212,26.048000000000002,27.2641315718293,24.831868428170704,0.14403851367533207,1.9690118576089541,0.20435214998623624,0.08372487736442791,2.0101836953174956,1.9278400199004129,17874944
29.153999999999996,30.184594003475663,28.12340599652433,26.342000000000002,27.01847320715606,25.665526792843945,0.11642805929295715,1.9844514702757199,0.17876635448628525,0.05408976409962905,2.0336034899197872,1.9352994506316525,18038784
29.258,30.01791841667379,28.498081583326208,26.225,27.14873426914887,25.30126573085113,0.11580085215779637,1.969695895910263,0.17070585643346264,0.060895847882130094,2.013511400402054,1.9258803914184721,18202624
28.387,29.18245018700105,27.591549812998952,25.858999999999998,26.91310103880036,24.804898961199637,0.17371388605485355,1.9784785961111389,0.25576415953627785,0.09166361257342924,2.0278833672195224,1.9290738250027555,18366464
28.568000000000005,29.499136939445542,27.636863060554468,25.845999999999997,27.170893958020788,24.521106041979206,0.1152218733991806,1.9671104490756988,0.17262673264809944,0.05781701415026175,2.013035888538829,1.9211850096125687,18530304
28.75400000000001,29.724774948172858,27.78322505182716,25.810000000000002,26.91021816018461,24.709781839815395,0.11148290657438331,1.965388491253058,0.14313456671773983,0.07983124643102679,2.0138022717657424,1.9169747107403732,18694144
29.081,30.29570531405769,27.866294685942307,25.636000000000003,27.530171058801187,23.74182894119882,0.10461215384614961,1.9520030866066613,0.15157104261075377,0.05765326508154546,2.0088993066627587,1.895106866550564,18857984
28.961000000000002,29.56368482642257,28.358315173577434,26.266000000000002,27.323820400635196,25.208179599364808,0.16001164043943084,1.950614991784096,0.20851523956590498,0.11150804131295669,1.9913675495082683,1.9098624340599237,19021824
28.928000000000004,30.25315508526361,27.602844914736398,26.084999999999997,27.056352150355366,25.11364784964463,0.1119385508354753,1.9661595284938813,0.1726937541180789,0.0511833475528717,2.0033641762425125,1.9289548807452501,19185664
29.055,29.801394667719432,28.308605332280568,26.028000000000002,27.123324609419512,24.932675390580492,0.12331513940977548,1.9432422508796054,0.18115691906385786,0.0654733597556931,1.9833992248985932,1.9030852768606177,19349504
28.877999999999997,29.95802592561475,27.797974074385245,25.708000000000006,27.181287480432797,24.234712519567214,0.11942392438650125,1.9461779281497003,0.16758741933826532,0.07126042943473718,1.9816574026935194,1.910698453605881,19513344
28.610000000000003,29.62572634109784,27.594273658902164,26.330999999999996,27.451726996194875,25.210273003805117,0.13440960934385654,1.9369405517975486,0.1984696802101289,0.0703495384775842,1.9706803996467634,1.9032007039483338,19677184
29.054000000000002,29.634313708264763,28.47368629173524,26.8,28.273723176176585,25.326276823823417,0.11770352680080878,1.9510978306333222,0.16236508704923774,0.07304196655237984,1.9780219350909305,1.924173726175714,19841024
28.942999999999994,30.357242199907773,27.528757800092215,26.158000000000005,27.349526751692974,24.966473248307036,0.10426031188108023,1.9382164418697356,0.14854980253753836,0.0599708212246221,1.9737096090713002,1.902723274668171,20004864
29.284,30.18490177045003,28.38309822954997,26.301,27.459304364146142,25.142695635853855,0.112021051828439,1.9417358741164203,0.1512347981630787,0.0728073054937993,1.9725101267822376,1.910961621450603,20168704
29.375,30.084904923211553,28.665095076788447,26.297000000000004,27.786047010674952,24.807952989325056,0.14468538376968348,1.9409345959623656,0.21531939400678396,0.07405137353258302,1.9764044222692296,1.9054647696555016,20332544
29.538999999999998,30.288459138312422,28.789540861687573,26.21,27.61502669013795,24.804973309862053,0.14786492461183415,1.9450969298680625,0.2467586842497001,0.048971164973968195,1.9787454922335863,1.9114483675025387,20496384
28.779000000000003,29.929012608626536,27.62898739137347,26.119999999999997,27.334882710388122,24.905117289611873,0.12529596649110314,1.9522153163949647,0.1702505951573185,0.08034133782488777,1.9943387905011167,1.9100918422888127,20660224
29.355999999999995,30.06353374477829,28.6484662552217,26.432,27.27985376097532,25.584146239024676,0.13637259103513008,1.9484764819343887,0.18889186848978257,0.08385331358047761,1.9779763915998538,1.9189765722689236,20824064
29.169000000000004,30.4280190626039,27.909980937396107,26.744000000000007,27.378526595187317,26.109473404812697,0.13141312125759816,1.9417181561390557,0.19372263673722034,0.06910360577797597,1.976064346547843,1.9073719657302686,20987904
29.319,29.98772191529813,28.650278084701867,25.895999999999997,26.871112301224837,24.920887698775157,0.1393502781788508,1.9391931320230171,0.2056019611007289,0.07309859525697268,1.9768529223211089,1.9015333417249254,21151744
29.339,30.302550206268464,28.375449793731534,26.494,27.628911450290286,25.359088549709714,0.11488572107627984,1.9386887500683467,0.16493356172507312,0.06483788042748656,1.9740978194057544,1.9032796807309391,21315584
29.494000000000007,30.488164976248918,28.499835023751096,26.874000000000002,27.90021830036304,25.847781699636965,0.1181003815649698,1.9485679636398952,0.16430220969240933,0.07189855343753025,1.9856215446820777,1.9115143825977126,21479424
29.053000000000004,30.111858347466747,27.994141652533262,26.637,27.884429757541483,25.389570242458518,0.12364104936520257,1.946001333494981,0.1691311531627502,0.07815094556765492,1.9895653499832164,1.9024373170067457,21643264
29.370000000000005,30.256115116675034,28.483884883324976,27.038000000000004,28.243908785936984,25.832091214063023,0.13331664346624164,1.9383185659845672,0.17500348674752925,0.09162980018495404,1.9920307344559818,1.8846063975131526,21807104
29.693,30.431417903358255,28.954582096641747,26.732999999999997,28.16401397617214,25.301986023827855,0.11096202040401593,1.9366449385881424,0.13800183001745941,0.08392221079057244,1.9812218589609332,1.8920680182153515,21970944
28.967000000000002,29.755885923312114,28.17811407668789,26.578000000000003,27.498899560212735,25.65710043978727,0.16116786107110476,1.9226946949958799,0.21718035702304692,0.1051553651191626,1.9641881628560809,1.8812012271356788,22134784
29.722,30.687772229876177,28.756227770123825,26.296,27.739379368011058,24.85262063198894,0.10924103301949795,1.9293893352150921,0.17253464708748334,0.04594741895151257,1.9503712752938536,1.9084073951363307,22298624
29.131000000000007,30.36420274083381,27.897797259166204,25.756999999999998,26.67923695436693,24.834763045633064,0.12488426157894228,1.9393638248244922,0.1725626633288308,0.07720585982905376,1.975420199974519,1.9033074496744655,22462464
29.744,30.724471315235686,28.763528684764314,26.540000000000003,27.635801076838312,25.444198923161693,0.10447800208348776,1.9367396583159766,0.1686281731150137,0.04032783105196179,1.9657647262384277,1.9077145903935255,22626304
29.264999999999997,30.800547133760467,27.729452866239527,26.125,28.131470782244286,24.118529217755714,0.13372202999889843,1.9363032738367718,0.1892694060714406,0.07817465392635625,1.97057933805476,1.9020272096187836,22790144
29.702999999999996,30.628797494055796,28.777202505944196,26.764999999999997,27.550178323694684,25.97982167630531,0.0904834539939959,1.9330897395809497,0.11840240626194333,0.06256450172604848,1.9649661077538525,1.9012133714080468,22953984
29.317,30.048670007585386,28.585329992414614,26.486,27.6323175825224,25.3396824174776,0.11893742866814132,1.9341501856843628,0.16671803865090423,0.07115681868537839,1.965123562730368,1.9031768086383576,23117824
29.758000000000003,30.13988479938327,29.376115200616734,27.448,28.06322028575137,26.83277971424863,0.10260646824414528,1.9347165221969287,0.1404172327486879,0.06479570373960265,1.9644869061529713,1.904946138240886,23281664
29.724,30.496957954872062,28.951042045127938,26.954,27.717088461451226,26.190911538548775,0.11861944665821886,1.9357033779223758,0.17366594065270424,0.06357295266373346,1.9672910532383656,1.904115702606386,23445504
29.519000000000005,30.36211861561705,28.67588138438296,26.483999999999998,27.68027087233619,25.287729127663805,0.09467999145854258,1.9369871020317078,0.1470162679143652,0.04234371500271997,1.9796715633896311,1.8943026406737844,23609344
29.542,30.89537947376189,28.188620526238115,26.276999999999997,27.636934189584185,24.91706581041581,0.15123613978115216,1.9385447492202121,0.21540238784027477,0.08706989172202954,1.9838520253712835,1.8932374730691408,23773184
29.243999999999993,30.191936706747864,28.29606329325212,25.619,27.11638739142548,24.12161260857452,0.10662772402477756,1.9285598044594128,0.1635396250184944,0.04971582303106073,1.972589779332764,1.8845298295860615,23937024
29.357,30.406238295145577,28.30776170485442,26.107999999999997,27.227810698287882,24.98818930171211,0.11666612277428304,1.9253449365496635,0.13959089505304484,0.09374135049552124,1.9788128988877385,1.8718769742115886,24100864
29.440999999999995,30.556378411123323,28.32562158887667,26.331,27.72448089330281,24.937519106697188,0.0983709775221844,1.9320750877261161,0.14725882263843146,0.04948313240593735,1.9827014553297473,1.881448720122485,24264704
30.184999999999995,30.789123331779194,29.580876668220796,27.448,28.87500245269586,26.02099754730414,0.10461645164371776,1.9287518824140233,0.16584787569217918,0.04338502759525635,1.9832969338624706,1.874206830965576,24428544
29.645,31.026030412409515,28.263969587590484,26.942,27.56365585334653,26.320344146653472,0.11273555004348353,1.9210449879368146,0.1568595278828015,0.06861157220416557,1.9612746280409399,1.8808153478326892,24592384
29.607,30.830552614316197,28.3834473856838,26.484999999999996,28.0129872381666,24.957012761833393,0.09699465820255374,1.9263099228342377,0.13055672849781394,0.06343258790729353,1.9667303939317553,1.8858894517367202,24756224
29.23,29.834615580348373,28.625384419651628,26.875,27.779237247629183,25.970762752370817,0.11190732309284304,1.931488211452961,0.16021572153025282,0.06359892465543325,1.9751597547491402,1.8878166681567818,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-fruitbot-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
-2.347,-1.9462245017469257,-2.747775498253074,-2.7380000000000004,-2.2953308233002896,-3.1806691766997113,0.0,2.7076827079057693,0.0,0.0,2.707905661712008,2.7074597540995304,16384
-2.396,-2.1274408817410957,-2.664559118258904,-2.414,-1.9501853818603818,-2.8778146181396185,0.0,2.7030195891857147,0.0,0.0,2.7101274909698,2.6959116874016296,180224
-2.089,-1.6858015377013449,-2.492198462298655,-2.2920000000000003,-1.8736986732031564,-2.710301326796844,0.0,2.683275136351585,0.0,0.0,2.7128495278779363,2.653700744825234,344064
-1.725,-1.391585843131999,-2.058414156868001,-2.023,-1.6583892486500158,-2.3876107513499845,0.0,2.642632833123207,0.0,0.0,2.684849353601408,2.6004163126450064,507904
-0.514,-0.17834541564280704,-0.849654584357193,-0.533,-0.1323742394703007,-0.9336257605296994,0.0897963956249744,2.576151657104492,0.09338596981357848,0.08620682143637033,2.6259333573511596,2.5263699568578244,671744
1.566,2.0834591771338102,1.0485408228661899,1.254,1.799182538238341,0.708817461761659,0.0897963956249744,2.5594573080539704,0.09338596981357848,0.08620682143637033,2.588772729607377,2.530141886500564,835584
2.311,2.544728474944753,2.077271525055247,2.099,2.5025950941228103,1.69540490587719,0.0897963956249744,2.466607892513275,0.09338596981357848,0.08620682143637033,2.4964218924141703,2.4367938926123798,999424
2.936,3.4442164893035248,2.427783510696475,2.839,3.64652027838315,2.03147972161685,0.042762171596056414,2.3500552862882613,0.047451380553772377,0.03807296263834045,2.391973420917057,2.3081371516594658,1163264
3.4160000000000004,4.197948847431851,2.6340511525681496,3.2089999999999996,4.281272819761837,2.136727180238163,0.042762171596056414,2.28679319024086,0.047451380553772377,0.03807296263834045,2.325280691000428,2.248305689481292,1327104
3.914,5.275831120220126,2.552168879779875,3.2399999999999998,4.428621049788367,2.0513789502116326,0.042762171596056414,2.2205747306346892,0.047451380553772377,0.03807296263834045,2.282551481520444,2.1585979797489343,1490944
4.684,6.979143568494137,2.3888564315058636,4.542999999999999,6.653663639711453,2.432336360288546,0.01505290357134749,2.230622497200966,0.02179157899632014,0.00831422814637484,2.2899516005328433,2.171293393869089,1654784
5.454999999999999,7.991877017121642,2.918122982878357,5.312,7.602693344819424,3.0213066551805765,0.01505290357134749,2.236825501918793,0.02179157899632014,0.00831422814637484,2.308203463671389,2.1654475401661966,1818624
6.393000000000001,9.009268525973587,3.776731474026415,6.598999999999999,9.436563919984886,3.761436080015112,0.01505290357134749,2.2213087409734724,0.02179157899632014,0.00831422814637484,2.3101291549886107,2.132488326958334,1982464
7.6930000000000005,10.033342069014699,5.352657930985302,8.289,11.232754235665743,5.345245764334257,0.028588167012132192,2.2265800833702087,0.04560424216917003,0.011572091855094356,2.307609624785799,2.1455505419546186,2146304
9.336,12.408546826331538,6.263453173668463,9.652000000000001,13.1166004098597,6.187399590140301,0.028588167012132192,2.2169858038425447,0.04560424216917003,0.011572091855094356,2.3127228308580943,2.121248776826995,2310144
11.523999999999997,15.212211490682169,7.835788509317826,11.199000000000002,14.503555794656826,7.894444205343177,0.028588167012132192,2.202919153869152,0.04560424216917003,0.011572091855094356,2.316559361098324,2.0892789466399804,2473984
12.283000000000001,15.296529658058803,9.269470341941199,12.189,15.56803373762382,8.80996626237618,0.061228748941258904,2.195136475563049,0.08425890390817854,0.038198593974339265,2.2952431622249687,2.0950297889011296,2637824
13.636000000000001,17.532948036605056,9.739051963394946,13.844999999999999,17.64970826739712,10.040291732602878,0.061228748941258904,2.2195801943540574,0.08425890390817854,0.038198593974339265,2.3158082507024966,2.123352138005618,2801664
14.891999999999996,18.53158184411341,11.252418155886582,15.799000000000001,19.166840405957505,12.431159594042498,0.061228748941258904,2.1939520478248595,0.08425890390817854,0.038198593974339265,2.264931631886572,2.122972463763147,2965504
15.043000000000001,18.027493424351945,12.058506575648055,16.913,20.522232743949882,13.303767256050117,0.061228748941258904,2.210028347373009,0.08425890390817854,0.038198593974339265,2.284857481356969,2.1351992133890487,3129344
17.361,20.394319798504604,14.327680201495399,16.191,19.008649552375168,13.373350447624828,0.08468829042374934,2.2184986233711244,0.10522327350501351,0.06415330734248517,2.298332670299275,2.1386645764429737,3293184
17.48,20.498917024364864,14.461082975635136,17.563,20.089222674270815,15.036777325729181,0.08468829042374934,2.229611077904701,0.10522327350501351,0.06415330734248517,2.2890137808489643,2.170208374960438,3457024
17.808,20.199325155640697,15.416674844359303,17.714,19.82173432860975,15.606265671390247,0.08468829042374934,2.2161449402570725,0.10522327350501351,0.06415330734248517,2.2967212507691266,2.1355686297450185,3620864
18.48,20.27843821133783,16.681561788662172,19.358,20.595536262094974,18.120463737905027,0.09509558232284684,2.206719255447388,0.10699872622560673,0.08319243842008696,2.2847842575898447,2.128654253304931,3784704
19.618000000000002,21.507956613258624,17.72804338674138,19.072,20.852560585882998,17.291439414117,0.09509558232284684,2.2169108137488367,0.10699872622560673,0.08319243842008696,2.2926211920028092,2.141200435494864,3948544
19.893,21.896217661663357,17.889782338336644,19.981999999999996,22.271868118473197,17.692131881526795,0.09509558232284684,2.226331594586372,0.10699872622560673,0.08319243842008696,2.288778146757055,2.1638850424156892,4112384
20.53,22.46249579559698,18.597504204403023,19.303,21.049436657883703,17.5565633421163,0.09759121854767723,2.2215293288230895,0.10861661362032313,0.08656582347503133,2.2920042517224837,2.1510544059236953,4276224
22.367,23.58455533755144,21.149444662448563,21.67,23.198960431142677,20.141039568857327,0.09759121854767723,2.2099084675312044,0.10861661362032313,0.08656582347503133,2.2730598362310888,2.14675709883132,4440064
22.544999999999998,24.250908848678613,20.839091151321384,21.381999999999998,23.05575505973843,19.708244940261565,0.09759121854767723,2.1988041788339614,0.10861661362032313,0.08656582347503133,2.2520909114074192,2.1455174462605036,4603904
22.913,24.410504924866693,21.415495075133308,21.708999999999996,23.18501117881945,20.23298882118054,0.10338284042836672,2.2031819611787795,0.11461961482093153,0.09214606603580192,2.24873064885501,2.157633273502549,4767744
23.835,24.475800280898817,23.194199719101185,21.967999999999996,23.668904465277222,20.26709553472277,0.10338284042836672,2.2109933137893676,0.11461961482093153,0.09214606603580192,2.2660323347536977,2.1559542928250375,4931584
23.706000000000003,25.259024146624903,22.152975853375104,22.301000000000002,23.86531742303153,20.736682576968473,0.10338284042836672,2.209173595905304,0.11461961482093153,0.09214606603580192,2.2673249011180516,2.1510222906925565,5095424
24.232999999999997,25.901304828261306,22.564695171738688,23.036999999999995,24.125880617882416,21.948119382117575,0.10840567639061185,2.217887115478516,0.11759937438564423,0.09921197839557948,2.277822149034332,2.1579520819226996,5259264
25.002000000000002,26.30194461420478,23.702055385795227,23.293999999999997,25.0664965444254,21.521503455574592,0.10840567639061185,2.2208370357751845,0.11759937438564423,0.09921197839557948,2.2685217565329165,2.1731523150174525,5423104
25.423,27.28956395550755,23.556436044492447,23.855,25.367337594586605,22.342662405413396,0.10840567639061185,2.21128468811512,0.11759937438564423,0.09921197839557948,2.259726118642892,2.162843257587348,5586944
25.138999999999996,26.96161597710543,23.31638402289456,24.44,25.26448771973875,23.615512280261253,0.10840567639061185,2.215316724777222,0.11759937438564423,0.09921197839557948,2.259410691117267,2.171222758437177,5750784
26.026,27.330072083897203,24.721927916102796,25.175,26.796143115212228,23.553856884787773,0.11231753173287869,2.2139830499887467,0.12156551470953916,0.10306954875621821,2.2677291417222416,2.160236958255252,5914624
25.589999999999996,27.055114330009772,24.12488566999022,24.490000000000002,25.617253298952814,23.36274670104719,0.11231753173287869,2.204612609744072,0.12156551470953916,0.10306954875621821,2.2465679495115545,2.16265726997659,6078464
26.234999999999996,27.411063348633903,25.05893665136609,25.761000000000003,26.80049458873051,24.721505411269497,0.11231753173287869,2.197892627120018,0.12156551470953916,0.10306954875621821,2.2323425273776722,2.163442726862364,6242304
26.802,28.25864546132544,25.34535453867456,25.006999999999998,26.12947984391703,23.884520156082967,0.10710732630226019,2.208719512820244,0.11744185441706585,0.09677279818745453,2.247087868852825,2.170351156787663,6406144
26.577999999999996,27.73355873931185,25.422441260688142,25.872000000000003,27.260299679464058,24.48370032053595,0.10710732630226019,2.2082281827926638,0.11744185441706585,0.09677279818745453,2.248806380957826,2.1676499846275017,6569984
27.059000000000005,28.42769609482895,25.69030390517106,25.133000000000003,26.376535685052907,23.889464314947098,0.10710732630226019,2.1944425791502,0.11744185441706585,0.09677279818745453,2.2331432242218754,2.155741934078524,6733824
26.970999999999997,28.9018000932256,25.040199906774394,25.823,27.264908804328485,24.381091195671516,0.10651129464531546,2.200052800774574,0.11755762815333108,0.09546496113729984,2.243803858963198,2.15630174258595,6897664
27.208000000000006,28.4297839416198,25.98621605838021,25.800000000000004,26.577547426206277,25.022452573793732,0.10651129464531546,2.1956661492586136,0.11755762815333108,0.09546496113729984,2.2414676119859593,2.149864686531268,7061504
27.492,28.815214268363217,26.168785731636785,25.840000000000003,27.713323250269426,23.96667674973058,0.10651129464531546,2.2013188272714617,0.11755762815333108,0.09546496113729984,2.2535740874479133,2.14906356709501,7225344
27.563,28.96377871200272,26.162221287997276,26.124000000000002,27.45881983803059,24.789180161969416,0.10455187602171154,2.1951699435710905,0.11918655924849755,0.08991719279492552,2.2411577959706435,2.1491820911715376,7389184
27.542,28.924814521184963,26.15918547881504,26.063,27.259002090299177,24.86699790970082,0.10455187602171154,2.1877147912979127,0.11918655924849755,0.08991719279492552,2.2344212711083458,2.1410083114874796,7553024
28.109,28.97009755544886,27.247902444551144,26.240000000000002,27.52026559744453,24.959734402555473,0.10455187602171154,2.177126708626747,0.11918655924849755,0.08991719279492552,2.215068775727355,2.139184641526139,7716864
27.803999999999995,28.707617175578235,26.900382824421754,26.112000000000002,27.233443712363666,24.990556287636338,0.10233284839602368,2.184504505991936,0.11628377160131599,0.08838192519073136,2.2396888173641876,2.1293201946196842,7880704
27.729000000000003,28.88197398062576,26.576026019374247,26.079,26.877404033055946,25.280595966944055,0.10233284839602368,2.182877370715141,0.11628377160131599,0.08838192519073136,2.2250327220750252,2.140722019355257,8044544
28.222,29.593771117934768,26.850228882065235,26.28,26.895775933274436,25.664224066725566,0.10233284839602368,2.1870242327451708,0.11628377160131599,0.08838192519073136,2.2181520938638464,2.155896371626495,8208384
28.227000000000004,29.17985938102115,27.27414061897886,26.411,27.49777918640357,25.324220813596433,0.10233284839602368,2.185840666294098,0.11628377160131599,0.08838192519073136,2.2089934073688116,2.1626879252193842,8372224
28.522000000000002,30.276832185708937,26.767167814291067,26.742,27.739023570433517,25.744976429566485,0.09809807711056537,2.1885650157928467,0.10673279139441746,0.08946336282671327,2.224493560468165,2.1526364711175283,8536064
29.069,30.442830047713326,27.695169952286673,26.759000000000004,28.02073253901134,25.497267460988667,0.09809807711056537,2.186003881692886,0.10673279139441746,0.08946336282671327,2.2182872057285707,2.1537205576572016,8699904
28.198,29.556836266810684,26.839163733189316,26.231,27.72053314833877,24.741466851661233,0.09809807711056537,2.185892257094383,0.10673279139441746,0.08946336282671327,2.2066331054857398,2.1651514087030264,8863744
28.831000000000007,30.07486856218815,27.587131437811863,26.267000000000003,27.98272171403174,24.551278285968266,0.09433576247192829,2.1936472088098524,0.10884929106548913,0.07982223387836745,2.218940279754601,2.1683541378651037,9027584
29.268999999999995,30.603259719844672,27.934740280155317,27.115000000000002,28.042440025015097,26.187559974984907,0.09433576247192829,2.195838725566864,0.10884929106548913,0.07982223387836745,2.224824180245015,2.1668532708887134,9191424
28.804000000000002,30.187359678463995,27.42064032153601,27.101000000000006,28.497348452213853,25.70465154778616,0.09433576247192829,2.18547308743,0.10884929106548913,0.07982223387836745,2.2188812281103663,2.152064946749634,9355264
29.493000000000002,30.34972691098156,28.636273089018445,26.964,28.180225308074125,25.747774691925873,0.08942254014324738,2.1794957727193833,0.10122168310653039,0.07762339717996437,2.219867993040528,2.139123552398239,9519104
29.976,31.01729918851404,28.934700811485957,26.496000000000002,28.198399483082632,24.793600516917373,0.08942254014324738,2.168229231238365,0.10122168310653039,0.07762339717996437,2.205425690348388,2.131032772128342,9682944
29.266000000000002,30.37273574081621,28.159264259183793,27.034000000000002,28.402796551719796,25.66520344828021,0.08942254014324738,2.161766403913498,0.10122168310653039,0.07762339717996437,2.1970104749563824,2.1265223328706133,9846784
29.493000000000002,30.48415135070281,28.501848649297195,26.985000000000003,27.85839853446179,26.111601465538214,0.0853655718859651,2.175323185324669,0.10119943282754275,0.06953171094438744,2.2116170438558593,2.139029326793479,10010624
29.427000000000003,30.367861838954056,28.48613816104595,27.733999999999998,28.799168531266293,26.668831468733703,0.0853655718859651,2.1729066491127016,0.10119943282754275,0.06953171094438744,2.2029518030042863,2.142861495221117,10174464
29.503999999999998,30.59431371632205,28.413686283677947,27.323,28.321198877979736,26.324801122020265,0.0853655718859651,2.169702282547951,0.10119943282754275,0.06953171094438744,2.205300843384361,2.134103721711541,10338304
29.438999999999993,30.107811632673947,28.77018836732604,27.332,28.57759062295764,26.08640937704236,0.08325732981717611,2.1794739991426466,0.09304856236909079,0.07346609726526143,2.2177714608430823,2.141176537442211,10502144
29.268,30.601835072263434,27.934164927736568,27.82,28.38480084985772,27.255199150142282,0.08325732981717611,2.169950458407402,0.09304856236909079,0.07346609726526143,2.20643842968457,2.1334624871302337,10665984
30.024,30.91639229041941,29.131607709580592,28.155,28.8847019939674,27.4252980060326,0.08325732981717611,2.1748091906309126,0.09304856236909079,0.07346609726526143,2.2110674513269637,2.1385509299348615,10829824
29.627,30.777035216852074,28.476964783147924,27.397,28.278658096996786,26.51534190300321,0.08325732981717611,2.1738174468278886,0.09304856236909079,0.07346609726526143,2.2108536102131975,2.1367812834425797,10993664
29.559000000000005,30.724876923178435,28.393123076821574,27.220999999999997,28.270213514972045,26.171786485027948,0.07630184201104077,2.164613312482834,0.08859385170668277,0.06400983231539878,2.205429480453284,2.123797144512384,11157504
29.942,30.924586382970983,28.959413617029018,27.265000000000004,28.279674824759148,26.25032517524086,0.07630184201104077,2.163923293352127,0.08859385170668277,0.06400983231539878,2.2098711365931916,2.1179754501110626,11321344
30.512,31.386709094499423,29.637290905500578,28.092000000000002,29.48552646189443,26.698473538105574,0.07630184201104077,2.166079670190811,0.08859385170668277,0.06400983231539878,2.2078226133926995,2.124336726988923,11485184
30.412999999999993,31.490154120820222,29.335845879179764,27.369,28.615125595596204,26.122874404403795,0.07440445467667203,2.1714652508497236,0.0863916163759029,0.06241729297744117,2.2157803323635177,2.1271501693359296,11649024
30.176999999999992,31.005022342693714,29.34897765730627,28.044,29.21028641422251,26.877713585777492,0.07440445467667203,2.166525548696518,0.0863916163759029,0.06241729297744117,2.2243069352083213,2.1087441621847147,11812864
29.846999999999998,30.682476510741026,29.01152348925897,27.68,28.968076084709285,26.391923915290715,0.07440445467667203,2.1622195720672606,0.0863916163759029,0.06241729297744117,2.211475855297236,2.1129632888372853,11976704
30.113999999999997,31.46074570725137,28.767254292748625,27.201,28.09523095450784,26.30676904549216,0.0763783210015996,2.187096339464188,0.09345661244020707,0.059300029562992115,2.2365278664107437,2.137664812517632,12140544
30.363999999999997,31.238004576647054,29.48999542335294,27.832,28.764231730848078,26.899768269151924,0.0763783210015996,2.169668024778366,0.09345661244020707,0.059300029562992115,2.207870855961658,2.131465193595074,12304384
30.012999999999998,30.62916637363621,29.396833626363787,28.184000000000005,29.207662053609496,27.160337946390513,0.0763783210015996,2.1742898881435395,0.09345661244020707,0.059300029562992115,2.2089711018674905,2.1396086744195886,12468224
30.014999999999997,31.286001573563144,28.74399842643685,27.627,28.80250882599834,26.451491174001657,0.06910219914774032,2.1755986541509627,0.0807409286477177,0.057463469647762944,2.206090840998707,2.1451064673032185,12632064
30.342000000000002,31.16798789337375,29.516012106626256,27.755000000000003,29.15536602358098,26.354633976419024,0.06910219914774032,2.1742706894874573,0.0807409286477177,0.057463469647762944,2.2106270932975387,2.137914285677376,12795904
30.47,31.440278310589285,29.499721689410713,28.057,28.809197447483037,27.30480255251696,0.06910219914774032,2.1900529503822326,0.0807409286477177,0.057463469647762944,2.22513718703844,2.154968713726025,12959744
30.448,31.36807391007462,29.52792608992538,27.458000000000006,28.390950159440475,26.525049840559536,0.07000582050309272,2.1997528851032255,0.08307855603695882,0.05693308496922661,2.222141370106865,2.177364400099586,13123584
30.139,31.243168918236698,29.0348310817633,27.645,28.865387233627096,26.424612766372903,0.07000582050309272,2.187513452768326,0.08307855603695882,0.05693308496922661,2.2367797655028396,2.1382471400338123,13287424
29.903000000000002,30.8368956044441,28.969104395555906,28.134000000000004,28.82112735355246,27.44687264644755,0.07000582050309272,2.1797184199094772,0.08307855603695882,0.05693308496922661,2.2169353328229326,2.142501506996022,13451264
30.065999999999995,30.822150778614947,29.309849221385043,28.261999999999993,29.365610438515326,27.15838956148466,0.07000582050309272,2.181363606452942,0.08307855603695882,0.05693308496922661,2.218006501074925,2.1447207118309586,13615104
30.354000000000003,31.528846372935632,29.179153627064373,28.53600000000001,29.705283541319222,27.366716458680795,0.06894390445277163,2.1771152317523956,0.08279589483293782,0.05509191407260543,2.2212119355056656,2.1330185279991256,13778944
30.619999999999994,31.520266627172187,29.7197333728278,28.082,28.85402072511041,27.309979274889592,0.06894390445277163,2.186658224463463,0.08279589483293782,0.05509191407260543,2.2258205176097396,2.147495931317186,13942784
30.24,31.051282934616523,29.428717065383474,28.252999999999997,28.971860904487087,27.534139095512906,0.06894390445277163,2.180551767349243,0.08279589483293782,0.05509191407260543,2.2307423740816863,2.1303611606168,14106624
30.615999999999996,31.409236408644986,29.822763591355006,28.443,29.27412032823172,27.611879671768282,0.06688393844357651,2.175080415606499,0.08259242770704296,0.051175449180110064,2.2095805036487723,2.1405803275642254,14270464
30.174,31.05040401642165,29.29759598357835,27.939,28.878898398764463,26.999101601235537,0.06688393844357651,2.1790936321020125,0.08259242770704296,0.051175449180110064,2.2106650406345665,2.1475222235694584,14434304
30.828999999999997,31.74205476287022,29.915945237129772,28.092000000000002,28.782460715754347,27.401539284245658,0.06688393844357651,2.1810041636228563,0.08259242770704296,0.051175449180110064,2.209260294342776,2.1527480329029367,14598144
30.523000000000003,31.48230235066949,29.563697649330518,27.994999999999997,29.18572456932743,26.804275430672565,0.062161095356547444,2.2020153641700744,0.07337321166106857,0.05094897905202632,2.23363482728054,2.170395901059609,14761984
30.728,31.595326927980448,29.860673072019555,27.927,29.000648452706937,26.853351547293062,0.062161095356547444,2.2012356579303742,0.07337321166106857,0.05094897905202632,2.2270314780454563,2.175439837815292,14925824
30.558999999999997,31.44527817303598,29.672721826964015,27.964999999999996,28.727433603666572,27.20256639633342,0.062161095356547444,2.204940801858902,0.07337321166106857,0.05094897905202632,2.2372889294626876,2.1725926742551165,15089664
30.493000000000002,31.06890016495917,29.917099835040833,27.955000000000002,29.37016960114327,26.539830398856733,0.0681271182948421,2.1933710098266603,0.07755199689415225,0.05870223969553194,2.226024945820083,2.1607170738332377,15253504
30.72,31.202016597224617,30.23798340277538,28.172999999999995,29.416913582207375,26.929086417792615,0.0681271182948421,2.1973697245121,0.07755199689415225,0.05870223969553194,2.232215138865046,2.1625243101591543,15417344
30.139,31.086928794794208,29.19107120520579,27.772000000000002,28.916506880713264,26.62749311928674,0.0681271182948421,2.196686863899231,0.07755199689415225,0.05870223969553194,2.222234357407366,2.1711393703910957,15581184
30.358999999999998,31.6336485790209,29.084351420979097,27.941999999999997,28.589777739660754,27.29422226033924,0.06383851851510366,2.2019502222537994,0.07544725417789518,0.052229782852312154,2.222897012377654,2.1810034321299447,15745024
30.310000000000002,30.965286197016237,29.654713802983768,28.351,29.212910088118242,27.489089911881756,0.06383851851510366,2.1971067428588866,0.07544725417789518,0.052229782852312154,2.2274044565573026,2.1668090291604707,15908864
30.628999999999998,31.555536021965686,29.70246397803431,28.143,29.01597250815819,27.270027491841812,0.06383851851510366,2.206743761897087,0.07544725417789518,0.052229782852312154,2.2291134751797927,2.1843740486143814,16072704
30.430999999999994,30.935825712498872,29.926174287501116,27.704,28.488706314489697,26.919293685510304,0.06383851851510366,2.197390630841255,0.07544725417789518,0.052229782852312154,2.2281564676279055,2.166624794054605,16236544
30.784999999999997,31.384970832624383,30.18502916737561,28.116999999999997,29.139203991383322,27.094796008616672,0.06100032343139592,2.2012228101491926,0.0743694099147373,0.047631236948054545,2.2362057566457687,2.1662398636526166,16400384
30.403,31.26926843414729,29.53673156585271,28.217999999999996,29.622989679677396,26.813010320322597,0.06100032343139592,2.20237213075161,0.0743694099147373,0.047631236948054545,2.233413066415997,2.171331195087223,16564224
30.387000000000008,31.113141170847662,29.660858829152353,28.258000000000003,29.523407444264496,26.99259255573551,0.06100032343139592,2.1980100005865095,0.0743694099147373,0.047631236948054545,2.2334087100267745,2.1626112911462445,16728064
30.640000000000004,31.32416372309558,29.955836276904428,28.252,29.37527912826688,27.12872087173312,0.06848831356252652,2.200731658935547,0.08176395313800579,0.05521267398704725,2.2135107131529286,2.187952604718165,16891904
31.009999999999998,31.537863618750144,30.482136381249852,28.401999999999997,29.690920478540082,27.113079521459913,0.06848831356252652,2.1983715057373048,0.08176395313800579,0.05521267398704725,2.2293503632024265,2.167392648272183,17055744
30.485000000000003,31.595290502526257,29.37470949747375,27.877999999999997,28.87145659190525,26.884543408094743,0.06848831356252652,2.198393905162811,0.08176395313800579,0.05521267398704725,2.2260945137475745,2.170693296578048,17219584
30.770000000000003,31.805944013931256,29.73405598606875,28.086000000000002,28.994616530776323,27.17738346922368,0.06445165889961872,2.201719182729721,0.07372231233194655,0.05518100546729089,2.234005357593025,2.1694330078664166,17383424
30.810999999999996,31.533363481911977,30.088636518088016,27.788,28.862344451281803,26.713655548718197,0.06445165889961872,2.2056838124990463,0.07372231233194655,0.05518100546729089,2.228211716648629,2.183155908349464,17547264
30.319,31.44264985649445,29.195350143505546,28.325,29.54608353522599,27.10391646477401,0.06445165889961872,2.208639332652092,0.07372231233194655,0.05518100546729089,2.232568595940841,2.184710069363343,17711104
30.776,31.913613291061598,29.638386708938402,27.97,29.22191053993486,26.718089460065137,0.06053777717881222,2.2089063733816148,0.06983260979620705,0.05124294456141739,2.2354520917074248,2.182360655055805,17874944
30.866999999999997,31.605458529641304,30.12854147035869,28.133,29.770528931042136,26.495471068957862,0.06053777717881222,2.2078777253627777,0.06983260979620705,0.05124294456141739,2.233853209632215,2.1819022410933404,18038784
30.832,31.378585766371575,30.285414233628426,28.622999999999998,29.339729377101285,27.90627062289871,0.06053777717881222,2.21397759616375,0.06983260979620705,0.05124294456141739,2.235153706471777,2.1928014858557225,18202624
30.913999999999998,31.923120409069202,29.904879590930793,28.659999999999997,29.54387781961083,27.776122180389162,0.05658141545335027,2.210514339804649,0.06487146231046959,0.04829136859623096,2.2300695168641433,2.190959162745155,18366464
31.288,31.965713803902503,30.610286196097498,28.717000000000002,29.680265799247543,27.75373420075246,0.05658141545335027,2.21281256377697,0.06487146231046959,0.04829136859623096,2.2349937055418865,2.1906314220120535,18530304
31.468,31.9059908674847,31.0300091325153,28.732,29.270976808406445,28.193023191593554,0.05658141545335027,2.2094769954681395,0.06487146231046959,0.04829136859623096,2.2401387397580805,2.1788152511781984,18694144
31.027000000000005,31.458950228614366,30.595049771385643,28.493000000000002,29.699093279974647,27.286906720025357,0.05658141545335027,2.207311624288559,0.06487146231046959,0.04829136859623096,2.239105302374867,2.175517946202251,18857984
30.773000000000003,31.71253233047086,29.833467669529146,28.658000000000005,29.438176903016238,27.87782309698377,0.05523845693945376,2.2094339221715926,0.061895592966859765,0.04858132091204776,2.2335853341282794,2.185282510214906,19021824
31.056,31.617661819959306,30.494338180040696,28.592999999999996,29.614528756325534,27.57147124367446,0.05523845693945376,2.2095058143138884,0.061895592966859765,0.04858132091204776,2.230315384788118,2.188696243839659,19185664
30.827999999999996,31.557545063721218,30.098454936278774,28.866999999999997,29.83564905925727,27.898350940742723,0.05523845693945376,2.2078451216220856,0.061895592966859765,0.04858132091204776,2.238155824928485,2.177534418315686,19349504
30.967000000000002,31.639027529198025,30.29497247080198,28.734,29.95821566727436,27.509784332725644,0.05579287538277332,2.200419729948044,0.06387927718139799,0.04770647358414865,2.2415492996849316,2.1592901602111563,19513344
30.74,31.536442088290162,29.943557911709835,28.887000000000008,29.827192001667754,27.94680799833226,0.05579287538277332,2.2160288006067277,0.06387927718139799,0.04770647358414865,2.239483926584288,2.1925736746291675,19677184
31.133,31.61254249029674,30.65345750970326,28.585,29.800329173516378,27.369670826483624,0.05579287538277332,2.2080897957086565,0.06387927718139799,0.04770647358414865,2.2334210220956128,2.1827585693217,19841024
31.319,31.85782186295658,30.780178137043418,28.811,29.82558809376022,27.79641190623978,0.05383559855589885,2.208878642320633,0.06310991873493989,0.04456127837685781,2.239860126490282,2.177897158150984,20004864
30.942,31.91268841550726,29.97131158449274,28.701,29.64572694467767,27.756273055322332,0.05383559855589885,2.2077368557453156,0.06310991873493989,0.04456127837685781,2.232062566938412,2.183411144552219,20168704
31.026000000000003,31.387972374636522,30.664027625363484,28.306,29.317673860490622,27.29432613950938,0.05383559855589885,2.2088055431842806,0.06310991873493989,0.04456127837685781,2.2300941276289996,2.1875169587395615,20332544
30.887999999999998,31.372041320550217,30.40395867944978,28.756,30.01145370285009,27.50054629714991,0.056543219009154155,2.2053291529417036,0.065147054790561,0.04793938322774731,2.232140853523187,2.17851745236022,20496384
31.205000000000002,31.988890936291526,30.421109063708478,29.052,29.83139463688173,28.27260536311827,0.056543219009154155,2.202799838781357,0.065147054790561,0.04793938322774731,2.2335569008669958,2.172042776695718,20660224
31.464,32.111397868393155,30.816602131606842,29.344000000000005,30.216160535681365,28.471839464318645,0.056543219009154155,2.2104020744562147,0.065147054790561,0.04793938322774731,2.231124917928536,2.1896792309838933,20824064
30.791000000000004,31.873030036551672,29.708969963448336,28.343,29.049400028312572,27.636599971687428,0.05160194171048711,2.226692172884941,0.059021014798582835,0.04418286862239139,2.2532466697731897,2.200137675996692,20987904
31.087999999999994,31.73688828006059,30.439111719939397,28.491000000000003,29.537579667297244,27.444420332702762,0.05160194171048711,2.22630435526371,0.059021014798582835,0.04418286862239139,2.2568142332151684,2.1957944773122513,21151744
31.029000000000003,31.748200250278046,30.30979974972196,28.622000000000003,29.473607890992096,27.77039210900791,0.05160194171048711,2.2172329843044283,0.059021014798582835,0.04418286862239139,2.2577305898788183,2.1767353787300383,21315584
31.115,31.783539452837303,30.446460547162694,28.819,29.490020864057147,28.14797913594285,0.05160194171048711,2.2151811480522157,0.059021014798582835,0.04418286862239139,2.2435891270940282,2.186773169010403,21479424
31.327999999999996,31.96111610309642,30.694883896903573,29.202999999999996,29.627736388834293,28.7782636111657,0.054346208060117786,2.209563159942627,0.06183370508921612,0.04685871103101945,2.2382789024733696,2.180847417411884,21643264
31.012,31.63798402535528,30.38601597464472,28.306,29.656260715565704,26.955739284434298,0.054346208060117786,2.2113307803869247,0.06183370508921612,0.04685871103101945,2.243155460834819,2.1795060999390303,21807104
30.964,31.716026595274396,30.2119734047256,29.002,30.26615030751885,27.73784969248115,0.054346208060117786,2.2146924883127213,0.06183370508921612,0.04685871103101945,2.2538148254128623,2.1755701512125802,21970944
30.973000000000003,31.531122746356036,30.41487725364397,28.52,29.489401877448152,27.550598122551847,0.054690615298386494,2.217810931801796,0.06480769133850822,0.044573539258264766,2.249120899720729,2.1865009638828625,22134784
31.482,32.12425851492993,30.839741485070068,29.151,30.282401343467473,28.019598656532526,0.054690615298386494,2.206941604614258,0.06480769133850822,0.044573539258264766,2.248091097759599,2.1657921114689165,22298624
31.476999999999997,32.17595708022739,30.778042919772606,28.558000000000003,29.61641201807236,27.499587981927647,0.054690615298386494,2.2065658420324326,0.06480769133850822,0.044573539258264766,2.238442675775809,2.174689008289056,22462464
31.183,32.139807713179614,30.226192286820385,28.827999999999996,29.599463544180797,28.056536455819195,0.05384058009657712,2.2063853561878206,0.0617577681542025,0.04592339203895174,2.2523631747101733,2.160407537665468,22626304
31.018,31.880273738438092,30.15572626156191,28.371,29.75723554996977,26.984764450030227,0.05384058009657712,2.214588537812233,0.0617577681542025,0.04592339203895174,2.2425352736191257,2.18664180200534,22790144
31.405,32.13813368494429,30.671866315055706,28.787,29.658711534855424,27.915288465144574,0.05384058009657712,2.218839955329895,0.0617577681542025,0.04592339203895174,2.2384167373875807,2.1992631732722097,22953984
30.976999999999997,31.84649468083479,30.107505319165202,29.083,30.366378743785322,27.799621256214675,0.055863203785073236,2.2185288816690445,0.06370539840427106,0.048021009165875414,2.2377793268676176,2.1992784364704714,23117824
31.297000000000004,31.83375040754526,30.76024959245475,28.940999999999995,29.906012435153034,27.975987564846957,0.055863203785073236,2.204850274324417,0.06370539840427106,0.048021009165875414,2.235669020812253,2.174031527836581,23281664
31.409999999999997,31.963750846500478,30.856249153499515,29.006999999999998,29.654117454562922,28.359882545437074,0.055863203785073236,2.2073740154504775,0.06370539840427106,0.048021009165875414,2.2329325828037256,2.1818154480972294,23445504
31.333999999999996,31.76365567609424,30.904344323905754,29.133000000000003,29.97473689475988,28.291263105240127,0.05010647897553701,2.2098510414361954,0.05631844085311509,0.04389451709795893,2.233664820662601,2.1860372622097897,23609344
30.952999999999996,31.66409844606777,30.241901553932223,29.054000000000002,29.84786648751538,28.260133512484625,0.05010647897553701,2.2089589118957518,0.05631844085311509,0.04389451709795893,2.228867942040046,2.1890498817514574,23773184
31.321999999999996,31.991444545873662,30.65255545412633,28.909000000000002,29.638855465143614,28.17914453485639,0.05010647897553701,2.2075843453407287,0.05631844085311509,0.04389451709795893,2.218469280224451,2.1966994104570063,23937024
31.207,32.08752313995715,30.32647686004285,29.393,30.70358040577448,28.08241959422552,0.05010647897553701,2.1925660252571104,0.05631844085311509,0.04389451709795893,2.217752112207896,2.167379938306325,24100864
31.149000000000008,31.699371692586027,30.59862830741399,29.200999999999993,30.179779341833484,28.222220658166503,0.049028978107889955,2.202819085121155,0.056126925187646906,0.041931031028133,2.228241545793381,2.177396624448929,24264704
31.323,31.93262365439671,30.71337634560329,28.857999999999997,29.82038038217744,27.895619617822554,0.049028978107889955,2.2124898433685303,0.056126925187646906,0.041931031028133,2.240044264092738,2.1849354226443225,24428544
31.147,31.745365273056514,30.548634726943483,28.986999999999995,29.905499319542475,28.068500680457515,0.049028978107889955,2.2183651506900786,0.056126925187646906,0.041931031028133,2.2472083503140063,2.1895219510661508,24592384
31.325,32.03400282086886,30.61599717913114,29.282999999999998,30.248640202145705,28.31735979785429,0.05286444056029414,2.2239357054233553,0.06041901442819471,0.04530986669239358,2.2596109055043945,2.188260505342316,24756224
31.630000000000003,32.180962793662154,31.079037206337855,28.816000000000003,29.467524366390087,28.164475633609918,0.05286444056029414,2.2107375264167786,0.06041901442819471,0.04530986669239358,2.2324193359290088,2.1890557169045484,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-fruitbot-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
-2.285,-2.0315734820505167,-2.5384265179494836,-2.46,-1.9008935700602254,-3.0191064299397743,0.0,2.7076462894678115,0.0,0.0,2.707905050645451,2.707387528290172,16384
-2.196,-1.710197571022952,-2.6818024289770483,-2.502,-2.200643068770602,-2.8033569312293976,0.0,2.7027114897966387,0.0,0.0,2.7099056948964413,2.695517284696836,180224
-2.193,-1.8018210128342782,-2.584178987165722,-2.396,-2.0372744781870127,-2.754725521812987,0.0,2.684752857685089,0.0,0.0,2.7019308769165296,2.667574838453649,344064
-1.8800000000000001,-1.531804652529647,-2.2281953474703533,-2.082,-1.7428304258928875,-2.4211695741071124,0.0,2.649533885717392,0.0,0.0,2.682844528805005,2.6162232426297787,507904
-0.567,-0.09921693061847559,-1.0347830693815243,-0.8300000000000001,-0.2977406647131495,-1.3622593352868506,0.09460177269972214,2.5796308010816573,0.10066113930596651,0.08854240609347777,2.6210096212117637,2.538251980951551,671744
1.185,1.6503009778627162,0.7196990221372839,1.0539999999999998,1.6602540721512722,0.44774592784872747,0.09460177269972214,2.551032167673111,0.10066113930596651,0.08854240609347777,2.590166956940522,2.5118973784057004,835584
1.9730000000000003,2.454498701971252,1.4915012980287488,1.797,2.2906810711380374,1.3033189288619624,0.09460177269972214,2.4684513717889787,0.10066113930596651,0.08854240609347777,2.5491586042602923,2.387744139317665,999424
2.738,3.2931360193682266,2.1828639806317733,2.6580000000000004,3.5395418311118316,1.7764581688881693,0.04660763612291699,2.359020420908928,0.05228920046729273,0.04092607177854125,2.426991539236738,2.2910493025811176,1163264
3.218,3.975717625504383,2.460282374495617,3.073,3.82455904624986,2.3214409537501397,0.04660763612291699,2.280518388748169,0.05228920046729273,0.04092607177854125,2.347709398208456,2.213327379287882,1327104
3.747,4.8794226242883,2.6145773757116997,3.72,5.030175560755122,2.4098244392448778,0.04660763612291699,2.2362798780202864,0.05228920046729273,0.04092607177854125,2.29694945560617,2.175610300434403,1490944
4.659000000000001,6.323406500828449,2.994593499171552,4.703,7.009894232512623,2.396105767487378,0.016091397992787828,2.2347728818655015,0.02134520247385508,0.010837593511720577,2.276549590127612,2.192996173603391,1654784
5.812,8.505342904273423,3.1186570957265767,5.917,9.392534635131694,2.441465364868306,0.016091397992787828,2.206029158830643,0.02134520247385508,0.010837593511720577,2.281956542782997,2.130101774878289,1818624
6.803,10.779387933791169,2.826612066208831,6.492999999999999,10.493907522050467,2.492092477949533,0.016091397992787828,2.2108738243579866,0.02134520247385508,0.010837593511720577,2.2780639433673757,2.1436837053485975,1982464
7.368,10.689727863627603,4.046272136372398,7.486999999999999,11.07762682549997,3.8963731745000283,0.03188818375411599,2.197447508573532,0.05125834343140728,0.012518024076824702,2.274210881670715,2.120684135476349,2146304
9.806999999999999,14.03041579766899,5.583584202331008,9.905,14.241305455108069,5.5686945448919305,0.03188818375411599,2.207810088992119,0.05125834343140728,0.012518024076824702,2.280564442660242,2.135055735323996,2310144
10.838,14.50298240104915,7.173017598950848,11.357000000000001,15.045227351994452,7.66877264800555,0.03188818375411599,2.2132420539855957,0.05125834343140728,0.012518024076824702,2.268100671078027,2.1583834368931645,2473984
11.229,14.800908313492942,7.657091686507057,11.311,14.984043560863388,7.6379564391366115,0.06514827461511834,2.207825317978859,0.08656833433850944,0.04372821489172724,2.2758728854752226,2.1397777504824953,2637824
13.353,16.687279682330203,10.018720317669796,13.265,16.30888321063736,10.221116789362641,0.06514827461511834,2.2119173020124436,0.08656833433850944,0.04372821489172724,2.2635242811029332,2.160310322921954,2801664
13.740999999999996,16.681991159456278,10.800008840543715,14.764000000000001,17.876713285864923,11.651286714135079,0.06514827461511834,2.196191570162773,0.08656833433850944,0.04372821489172724,2.2468302120051398,2.1455529283204067,2965504
15.066999999999998,17.814686481387568,12.319313518612429,15.732999999999999,17.755187182236103,13.710812817763893,0.06514827461511834,2.222861644625664,0.08656833433850944,0.04372821489172724,2.2607156201567586,2.1850076690945692,3129344
16.221000000000004,18.98458263853282,13.457417361467188,16.331,18.920855015246993,13.741144984753006,0.09656906252756314,2.2083101868629456,0.11201798702461328,0.081120138030513,2.254200046222629,2.1624203275032623,3293184
17.279999999999998,19.867319075800275,14.69268092419972,17.476,20.4294867529752,14.522513247024797,0.09656906252756314,2.191191592812538,0.11201798702461328,0.081120138030513,2.2505183525909263,2.13186483303415,3457024
18.057,20.294695466322437,15.81930453367756,17.378,19.85259814919514,14.903401850804862,0.09656906252756314,2.183397516608238,0.11201798702461328,0.081120138030513,2.242249968045097,2.1245450651713793,3620864
18.618,21.857638251410176,15.37836174858982,18.534999999999997,21.223907770824425,15.846092229175568,0.10885650162448043,2.183184987306595,0.1203233291939729,0.09738967405498797,2.2385950293846006,2.1277749452285892,3784704
20.056,22.1375532661933,17.9744467338067,19.682,22.279209271506627,17.08479072849337,0.10885650162448043,2.165618693828583,0.1203233291939729,0.09738967405498797,2.205874717567928,2.125362670089238,3948544
20.202,22.938891667567425,17.465108332432578,19.926000000000002,22.500813391296543,17.35118660870346,0.10885650162448043,2.17611426115036,0.1203233291939729,0.09738967405498797,2.230686151608854,2.1215423706918664,4112384
20.531,22.947453806717604,18.114546193282393,20.057999999999996,22.332936482629787,17.783063517370206,0.11480160912891124,2.189896211028099,0.12269904244870482,0.10690417580911767,2.2603076336945427,2.1194847883616554,4276224
21.572000000000003,23.592944333721245,19.55105566627876,21.324,23.277085763605893,19.37091423639411,0.11480160912891124,2.173310188949108,0.12269904244870482,0.10690417580911767,2.255642567200654,2.0909778106975625,4440064
21.698999999999998,24.30164653766123,19.096353462338765,22.15,24.40738787096945,19.892612129030546,0.11480160912891124,2.188861182332039,0.12269904244870482,0.10690417580911767,2.2487945677882792,2.1289277968757987,4603904
21.807,23.642353099542426,19.97164690045757,21.598999999999997,23.429384932193223,19.76861506780677,0.11875970173975166,2.180892163515091,0.12809305050115832,0.109426352978345,2.2524335989551236,2.109350728075058,4767744
22.674,24.511270802032186,20.836729197967813,21.729,24.244283085459763,19.213716914540235,0.11875970173975166,2.171915403008461,0.12809305050115832,0.109426352978345,2.2368505379480874,2.1069802680688348,4931584
22.958,24.588397497544694,21.327602502455303,22.567999999999998,24.594034550544485,20.54196544945551,0.11875970173975166,2.15970548838377,0.12809305050115832,0.109426352978345,2.250337323405867,2.069073653361673,5095424
23.205000000000002,25.243451618263236,21.166548381736767,22.711000000000002,24.507020322824886,20.91497967717512,0.11644936977354514,2.1669036999344824,0.12813848155588214,0.10476025799120815,2.2486208442246918,2.085186555644273,5259264
24.746000000000002,26.55544853477517,22.936551465224834,23.465999999999998,25.323068657858396,21.6089313421416,0.11644936977354514,2.1598677530884745,0.12813848155588214,0.10476025799120815,2.2402372351213806,2.0794982710555683,5423104
24.726,26.52510088655417,22.926899113445828,23.827,25.264915505167117,22.389084494832886,0.11644936977354514,2.168862208724022,0.12813848155588214,0.10476025799120815,2.245439614931624,2.09228480251642,5586944
25.253,27.0831314160464,23.4228685839536,23.950000000000003,25.926385589909017,21.97361441009099,0.11644936977354514,2.1636242806911468,0.12813848155588214,0.10476025799120815,2.2258564617004586,2.101392099681835,5750784
25.506,27.328230501336208,23.683769498663793,25.398,26.619587491749975,24.176412508250024,0.11543393861975342,2.1630159705877303,0.12776921635926758,0.10309866088023924,2.2453359343460444,2.0806960068294162,5914624
26.82,28.255883003590473,25.384116996409528,25.283,27.255982767284095,23.310017232715907,0.11543393861975342,2.1570715963840486,0.12776921635926758,0.10309866088023924,2.218839554661639,2.0953036381064583,6078464
26.545000000000005,28.048723711324662,25.04127628867535,24.856,26.544248796830612,23.16775120316939,0.11543393861975342,2.1476561233401297,0.12776921635926758,0.10309866088023924,2.216973026764069,2.0783392199161903,6242304
26.435000000000002,27.660391774086968,25.209608225913037,25.546,26.700168098675405,24.391831901324593,0.11037176579696577,2.153154891729355,0.12325974395349953,0.097483787640432,2.220008711903317,2.086301071555393,6406144
26.898000000000003,28.73027618005584,25.065723819944168,25.517000000000003,26.631782938513147,24.40221706148686,0.11037176579696577,2.149268899857998,0.12325974395349953,0.097483787640432,2.2132550598692506,2.0852827398467455,6569984
27.236,29.230423224894857,25.241576775105145,25.526999999999994,26.555766737409403,24.498233262590585,0.11037176579696577,2.1338677003979685,0.12325974395349953,0.097483787640432,2.1968690914383853,2.0708663093575517,6733824
27.51,28.667652797690224,26.35234720230978,25.863999999999997,26.726869630940847,25.001130369059148,0.10261765109553375,2.1542975127696993,0.11332016793566053,0.09191513425540697,2.2067803237928394,2.101814701746559,6897664
27.808,29.3899152948246,26.2260847051754,26.242,27.260300545025878,25.223699454974124,0.10261765109553375,2.1528209179639815,0.11332016793566053,0.09191513425540697,2.190254100509469,2.115387735418494,7061504
28.663999999999998,29.559837038752026,27.76816296124797,26.361,27.63134207991391,25.09065792008609,0.10261765109553375,2.1466051161289217,0.11332016793566053,0.09191513425540697,2.1835445907188604,2.109665641538983,7225344
27.724,29.333261942630845,26.114738057369156,25.521,26.793497151273826,24.248502848726176,0.0986714932854738,2.148794350028038,0.11288099874572109,0.0844619878252265,2.18998281835702,2.1076058816990564,7389184
27.609,29.244918396497823,25.97308160350218,26.514999999999997,27.99611613319145,25.033883866808544,0.0986714932854738,2.169686084985733,0.11288099874572109,0.0844619878252265,2.2242280071910794,2.115144162780387,7553024
28.103999999999996,29.48722232486321,26.72077767513678,26.840000000000003,27.840259966208787,25.83974003379122,0.0986714932854738,2.1528663337230682,0.11288099874572109,0.0844619878252265,2.2241628310517987,2.081569836394338,7716864
27.815999999999995,28.47895097857986,27.15304902142013,26.348000000000003,27.019458114851552,25.676541885148453,0.0961327254048228,2.174495467543602,0.11131809789620664,0.08094735291343896,2.223818874754575,2.1251720603326287,7880704
28.250999999999998,28.958509010543327,27.543490989456668,26.477000000000004,27.190064513210416,25.763935486789592,0.0961327254048228,2.166593337059021,0.11131809789620664,0.08094735291343896,2.206915555320177,2.126271118797865,8044544
28.99,30.303811249761544,27.676188750238452,26.552999999999997,27.61537516913753,25.490624830862465,0.0961327254048228,2.168654614686966,0.11131809789620664,0.08094735291343896,2.2091586337179483,2.1281505956559834,8208384
28.733000000000004,29.623753052197973,27.842246947802035,26.631,27.937035604415133,25.324964395584868,0.0961327254048228,2.16205313205719,0.11131809789620664,0.08094735291343896,2.2038654875885624,2.1202407765258173,8372224
28.487000000000005,29.596991441408452,27.37700855859156,26.787,28.29669566469537,25.277304335304628,0.09946060395529151,2.1640138626098633,0.11100728959721046,0.08791391831337256,2.192206116526594,2.1358216086931328,8536064
28.673999999999996,29.51594061548306,27.83205938451693,27.01,28.1258136045057,25.8941863954943,0.09946060395529151,2.151301774382591,0.11100728959721046,0.08791391831337256,2.1928049623970525,2.1097985863681297,8699904
28.97,29.746865496723853,28.193134503276145,27.821999999999996,28.806355626793483,26.83764437320651,0.09946060395529151,2.1417383044958114,0.11100728959721046,0.08791391831337256,2.177015071962973,2.10646153702865,8863744
29.448999999999995,30.236863566869285,28.661136433130704,27.369999999999997,28.30235186490938,26.437648135090615,0.0938513202454487,2.1667340964078905,0.10503865690107482,0.08266398358982259,2.1939043918508507,2.1395638009649303,9027584
29.495000000000005,30.381388740903226,28.608611259096783,26.938,28.278550633135502,25.597449366864495,0.0938513202454487,2.1633098095655443,0.10503865690107482,0.08266398358982259,2.1881188297867316,2.138500789344357,9191424
29.433,30.236019925033,28.629980074967,26.915,28.01913087992321,25.810869120076788,0.0938513202454487,2.1560047954320907,0.10503865690107482,0.08266398358982259,2.1924900506487113,2.11951954021547,9355264
29.073,30.078286526319737,28.067713473680264,27.130000000000003,27.894473675151737,26.36552632484827,0.08849544468588037,2.1511199176311493,0.09880822756776686,0.07818266180399389,2.185818111337793,2.1164217239245056,9519104
29.226999999999997,30.249781012729507,28.204218987270487,27.315999999999995,28.605016679488667,26.026983320511324,0.08849544468588037,2.1364520102739335,0.09880822756776686,0.07818266180399389,2.166007021808018,2.106896998739849,9682944
29.309000000000005,30.468969396148022,28.149030603851987,27.039000000000005,28.61685582357832,25.46114417642169,0.08849544468588037,2.151279079914093,0.09880822756776686,0.07818266180399389,2.1772917251015436,2.125266434726642,9846784
29.735000000000003,30.550159493596194,28.919840506403812,26.990999999999996,27.638046366190242,26.34395363380975,0.084854904450367,2.1578218400478364,0.09610262236122273,0.07360718653951127,2.182290268548701,2.1333534115469717,10010624
29.404000000000003,30.75856413653987,28.049435863460136,27.374000000000002,28.48245117168056,26.265548828319446,0.084854904450367,2.1566576093435286,0.09610262236122273,0.07360718653951127,2.1841119776660842,2.129203241020973,10174464
29.627999999999997,30.45389103397482,28.802108966025173,27.903999999999996,28.77834775690225,27.029652243097743,0.084854904450367,2.1483669549226763,0.09610262236122273,0.07360718653951127,2.1815101091885016,2.115223800656851,10338304
29.153,30.221878384101764,28.084121615898233,27.377,28.301500405624573,26.452499594375425,0.086073012576647,2.161039572954178,0.09835851545699491,0.07378750969629909,2.2002427678735836,2.1218363780347724,10502144
29.761000000000003,30.90613274339703,28.615867256602975,27.212,28.12075519255738,26.30324480744262,0.086073012576647,2.1638059109449386,0.09835851545699491,0.07378750969629909,2.199923582126088,2.1276882397637893,10665984
30.025,30.65065565609207,29.399344343907927,27.034,28.419620438648334,25.648379561351664,0.086073012576647,2.1400368601083755,0.09835851545699491,0.07378750969629909,2.1662768869874935,2.1137968332292574,10829824
30.028999999999996,31.29721488715438,28.760785112845614,27.228999999999996,28.50686110356329,25.951138896436703,0.086073012576647,2.1603442460298536,0.09835851545699491,0.07378750969629909,2.1924333722426224,2.128255119817085,10993664
29.607000000000006,30.643195444884803,28.57080455511521,27.257000000000005,27.62648748287324,26.88751251712677,0.08136158409233754,2.171258306503296,0.09505917458900334,0.06766399359567174,2.1974502691810347,2.1450663438255573,11157504
29.859,31.096056587226307,28.621943412773696,27.26,28.510639836243833,26.00936016375617,0.08136158409233754,2.1601900458335876,0.09505917458900334,0.06766399359567174,2.1759978215017353,2.14438227016544,11321344
29.849999999999994,31.218254362317175,28.481745637682813,27.253000000000004,28.43528634433457,26.070713655665436,0.08136158409233754,2.1573433190584184,0.09505917458900334,0.06766399359567174,2.1812229307173268,2.13346370739951,11485184
29.762999999999998,30.775433207673473,28.750566792326524,27.959999999999997,29.251092560585796,26.6689074394142,0.08021355138395539,2.1603348195552825,0.09349289412553255,0.06693420864237823,2.1929836035099024,2.1276860356006626,11649024
30.014,30.54002661529622,29.48797338470378,27.877000000000002,29.187938976459243,26.56606102354076,0.08021355138395539,2.154747486114502,0.09349289412553255,0.06693420864237823,2.193296979220624,2.11619799300838,11812864
29.782,30.761497830523375,28.802502169476625,27.149999999999995,27.95394029629071,26.34605970370928,0.08021355138395539,2.1607199907302856,0.09349289412553255,0.06693420864237823,2.199743714726705,2.121696266733866,11976704
29.618999999999993,30.611989929455472,28.626010070544513,27.207,28.50750797767642,25.906492022323583,0.07613380193976502,2.1590504467487337,0.08950585112359971,0.06276175275593032,2.204839251010391,2.1132616424870765,12140544
29.605999999999995,30.592541433493793,28.619458566506196,27.666000000000004,28.564823675700637,26.76717632429937,0.07613380193976502,2.1531967759132384,0.08950585112359971,0.06276175275593032,2.1934738684722346,2.1129196833542423,12304384
29.866999999999997,30.832495209724,28.901504790275993,27.869999999999997,28.686737411901767,27.053262588098228,0.07613380193976502,2.154615822434425,0.08950585112359971,0.06276175275593032,2.1943196231626887,2.1149120217061617,12468224
29.613,30.349234337694188,28.87676566230581,26.923000000000002,27.583379436384874,26.26262056361513,0.07574521524290195,2.1623244106769564,0.0916990495009472,0.0597913809848567,2.207358913839161,2.1172899075147518,12632064
30.143,31.02232985847178,29.26367014152822,27.732000000000006,28.88912402101072,26.574875978989294,0.07574521524290195,2.160504364967346,0.0916990495009472,0.0597913809848567,2.1975450666250294,2.123463663309663,12795904
30.064,30.9167977485899,29.2112022514101,27.884000000000004,29.10085003184452,26.66714996815549,0.07574521524290195,2.1565003395080566,0.0916990495009472,0.0597913809848567,2.189692806395581,2.1233078726205323,12959744
30.244,31.07644459275077,29.411555407249228,27.771000000000004,28.97226142034114,26.569738579658868,0.073274245651343,2.1715900778770445,0.08353175764547552,0.06301673365721047,2.207556701132562,2.135623454621527,13123584
30.246,31.09088105671745,29.401118943282547,27.885,29.004439591938752,26.76556040806125,0.073274245651343,2.1661704152822496,0.08353175764547552,0.06301673365721047,2.2094457169018384,2.122895113662661,13287424
30.302,31.189736447376134,29.414263552623865,28.385,29.75488503167237,27.015114968327634,0.073274245651343,2.161162006855011,0.08353175764547552,0.06301673365721047,2.2039637744592304,2.118360239250791,13451264
30.287,31.351791528891923,29.222208471108075,28.141000000000002,29.394574489210754,26.88742551078925,0.073274245651343,2.168545141816139,0.08353175764547552,0.06301673365721047,2.2075932757114587,2.1294970079208198,13615104
30.542,31.290916550758496,29.793083449241507,27.509999999999998,28.554882768543916,26.46511723145608,0.07066730839187581,2.1776427179574966,0.08496276380415332,0.05637185297959829,2.2097022740666614,2.145583161848332,13778944
30.404000000000003,31.409556562307664,29.398443437692343,27.942,28.999012771919052,26.88498722808095,0.07066730839187581,2.165329414606094,0.08496276380415332,0.05637185297959829,2.2131866380242196,2.117472191187969,13942784
30.441999999999997,31.292032940538185,29.59196705946181,28.063000000000006,29.11252417790159,27.01347582209842,0.07066730839187581,2.163153001666069,0.08496276380415332,0.05637185297959829,2.2091147083834834,2.1171912949486544,14106624
30.233999999999998,31.096394341354348,29.37160565864565,28.205000000000002,28.962129447320603,27.4478705526794,0.06994720937442855,2.159225770831108,0.07834567367135484,0.06154874507750227,2.2141403626015497,2.1043111790606663,14270464
30.471999999999998,31.371108447296542,29.572891552703453,28.301,28.901007499953124,27.700992500046873,0.06994720937442855,2.1591392934322355,0.07834567367135484,0.06154874507750227,2.2143721000612646,2.1039064868032065,14434304
30.371,30.946229519409425,29.795770480590573,28.175,29.183238563039524,27.166761436960478,0.06994720937442855,2.1506591767072676,0.07834567367135484,0.06154874507750227,2.2101903205183393,2.091128032896196,14598144
30.486,31.06986984851078,29.90213015148922,27.930999999999994,29.653628514799397,26.20837148520059,0.06674569560873346,2.1534013748168945,0.07889648304351893,0.054594908173947986,2.215652098984319,2.09115065064947,14761984
30.549,31.546070208159886,29.551929791840113,28.369999999999997,29.62115146964706,27.118848530352935,0.06674569560873346,2.1617577016353606,0.07889648304351893,0.054594908173947986,2.220134678036743,2.1033807252339782,14925824
30.597,31.50197569028124,29.692024309718764,28.398999999999994,29.71710811392692,27.08089188607307,0.06674569560873346,2.1631653159856796,0.07889648304351893,0.054594908173947986,2.221229310087411,2.1051013218839483,15089664
30.641,31.79198609896036,29.490013901039635,28.424,29.005123050652784,27.842876949347215,0.06241890968664541,2.1612263143062593,0.07139133391234462,0.0534464854609462,2.2093084578701188,2.1131441707424,15253504
30.432,31.095517897271804,29.768482102728193,28.269,28.87193366135919,27.666066338640807,0.06241890968664541,2.157098835706711,0.07139133391234462,0.0534464854609462,2.1997584182640715,2.1144392531493503,15417344
30.715000000000003,31.611685563617485,29.818314436382522,28.692,30.213169287094637,27.170830712905364,0.06241890968664541,2.16292724609375,0.07139133391234462,0.0534464854609462,2.216035252725436,2.1098192394620643,15581184
30.863,31.897215161366336,29.828784838633663,28.016,28.926617372994826,27.10538262700517,0.06034949458986979,2.1699932307004928,0.06866951148280925,0.052029477696930324,2.224791631469703,2.1151948299312826,15745024
30.325,30.955987321584196,29.694012678415802,28.187999999999995,28.93264488180608,27.44335511819391,0.06034949458986979,2.170630019903183,0.06866951148280925,0.052029477696930324,2.2219191188257224,2.119340920980644,15908864
30.720000000000006,31.3346218349522,30.105378165047814,28.659,29.77234136723648,27.54565863276352,0.06034949458986979,2.1813174337148666,0.06866951148280925,0.052029477696930324,2.2387901406192396,2.1238447268104936,16072704
30.461000000000002,31.323733446668207,29.598266553331797,28.445,30.05929396331647,26.83070603668353,0.06034949458986979,2.179548841714859,0.06866951148280925,0.052029477696930324,2.2426877820783346,2.1164099013513837,16236544
30.466999999999995,31.05967275962372,29.87432724037627,28.069,29.06882448459717,27.06917551540283,0.06416891995778914,2.177493765950203,0.07483760115867685,0.05350023875690143,2.231756032369966,2.1232314995304398,16400384
30.557,31.23480601944804,29.879193980551957,28.616999999999997,29.31923998746867,27.914760012531325,0.06416891995778914,2.178934541344643,0.07483760115867685,0.05350023875690143,2.22380285604857,2.1340662266407158,16564224
30.725999999999992,31.18119666079618,30.270803339203805,28.808,29.823556990030593,27.792443009969407,0.06416891995778914,2.18439404964447,0.07483760115867685,0.05350023875690143,2.2264944757885416,2.1422936235003984,16728064
30.977999999999998,31.593529040744624,30.362470959255372,28.969000000000005,30.64706704276081,27.2909329572392,0.06164238276196552,2.1743079483509065,0.06840920818201288,0.05487555734191816,2.22069714526635,2.127918751435463,16891904
30.910999999999994,31.87080675138279,29.951193248617198,28.68,29.705943468228146,27.654056531771854,0.06164238276196552,2.1837225794792174,0.06840920818201288,0.05487555734191816,2.225924758336679,2.141520400621756,17055744
30.667,31.444342266958387,29.889657733041616,28.672000000000004,29.55290635143584,27.791093648564168,0.06164238276196552,2.1791985273361205,0.06840920818201288,0.05487555734191816,2.2163903444139788,2.1420067102582623,17219584
30.772000000000002,31.291187827284116,30.25281217271589,28.527000000000005,29.281772151049577,27.772227848950433,0.05982550944769775,2.188977012038231,0.06922484292249965,0.05042617597289586,2.2245443203740205,2.153409703702441,17383424
30.958000000000006,31.61537051957021,30.3006294804298,28.787,29.679917129413475,27.894082870586523,0.05982550944769775,2.179698622226715,0.06922484292249965,0.05042617597289586,2.2157832792367755,2.143613965216655,17547264
30.926000000000005,31.588785033023534,30.263214966976477,28.556000000000004,29.77878534502177,27.33321465497824,0.05982550944769775,2.1653775572776794,0.06922484292249965,0.05042617597289586,2.2081789180594007,2.122576196495958,17711104
30.878999999999998,31.48286173914233,30.275138260857666,28.098000000000003,29.447279807897534,26.74872019210247,0.059935117622459656,2.1725222378969193,0.06766312451276157,0.05220711073215774,2.209608857732019,2.1354356180618197,17874944
30.671999999999997,31.458648587362866,29.885351412637128,28.995000000000005,29.978181061656503,28.011818938343506,0.059935117622459656,2.17493751347065,0.06766312451276157,0.05220711073215774,2.2208668496838357,2.129008177257464,18038784
30.749000000000002,31.34068319225748,30.157316807742525,28.764999999999997,29.527472950339877,28.002527049660117,0.059935117622459656,2.172339904308319,0.06766312451276157,0.05220711073215774,2.217413616773957,2.127266191842681,18202624
30.686,31.34035770034439,30.03164229965561,28.709999999999997,29.26591366236134,28.154086337638656,0.05604466248313045,2.1759926229715347,0.06745931991205274,0.04463000505420815,2.211569793627472,2.1404154523155974,18366464
30.621999999999996,31.50354183111183,29.740458168888164,28.889999999999997,29.887827640426938,27.892172359573056,0.05604466248313045,2.1833562672138216,0.06745931991205274,0.04463000505420815,2.221880448889973,2.1448320855376704,18530304
30.917,31.833995637939463,30.00000436206054,28.578000000000003,29.45426251774226,27.701737482257744,0.05604466248313045,2.1800989001989364,0.06745931991205274,0.04463000505420815,2.2133065781551893,2.1468912222426835,18694144
31.261000000000003,31.677904065703373,30.844095934296632,29.266999999999996,29.973400028312565,28.560599971687427,0.05604466248313045,2.1819873422384264,0.06745931991205274,0.04463000505420815,2.2237933943618,2.140181290115053,18857984
30.634000000000004,31.270634903221623,29.997365096778385,28.784000000000002,29.457427056183523,28.110572943816482,0.0552435209022102,2.18977889418602,0.06295188431519773,0.04753515748922267,2.2244378052164366,2.155119983155603,19021824
30.997000000000003,31.71935794451228,30.27464205548773,29.278,30.37689762944507,28.179102370554926,0.0552435209022102,2.192714962363243,0.06295188431519773,0.04753515748922267,2.233426358973802,2.152003565752684,19185664
31.415,31.862353327918772,30.967646672081226,28.873,29.8649682454595,27.8810317545405,0.0552435209022102,2.181875243782997,0.06295188431519773,0.04753515748922267,2.219809520411278,2.143940967154716,19349504
30.592000000000002,31.03698988752555,30.147010112474455,28.595999999999997,29.43628804585094,27.755711954149053,0.05751079465696115,2.1927720993757247,0.06637643793131305,0.04864515138260925,2.2315339779082484,2.154010220843201,19513344
31.034,31.832112773986232,30.235887226013766,28.426,29.55358325634961,27.298416743650385,0.05751079465696115,2.180464434623718,0.06637643793131305,0.04864515138260925,2.2174907782181816,2.1434380910292545,19677184
31.212,32.52481224857174,29.899187751428254,28.368000000000002,28.776431144747804,27.9595688552522,0.05751079465696115,2.1896037340164183,0.06637643793131305,0.04864515138260925,2.224712678868925,2.1544947891639117,19841024
31.064,31.745060937068043,30.382939062931957,28.359,29.00623179773556,27.711768202264444,0.05794727637586822,2.185195189714432,0.06839249438675582,0.047502058364980615,2.209777035519709,2.160613343909155,20004864
31.026000000000003,31.491342884333697,30.56065711566631,29.101000000000006,30.133757958090865,28.068242041909148,0.05794727637586822,2.1889509081840517,0.06839249438675582,0.047502058364980615,2.2170455713679127,2.1608562450001907,20168704
31.365,31.88686684125359,30.843133158746408,28.595999999999997,29.398660575835137,27.793339424164856,0.05794727637586822,2.178721597790718,0.06839249438675582,0.047502058364980615,2.205842158486079,2.1516010370953573,20332544
30.994,31.482,30.506,28.587,29.479132837642467,27.694867162357532,0.05754088634936727,2.1721177220344545,0.06672241057259241,0.04835936212614213,2.1930822771724787,2.1511531668964303,20496384
31.116000000000003,31.773513497960312,30.458486502039694,28.396000000000004,29.154422046093075,27.637577953906934,0.05754088634936727,2.172527140378952,0.06672241057259241,0.04835936212614213,2.1948692751127723,2.150185005645132,20660224
31.232000000000006,32.105301780600506,30.358698219399507,29.006,29.71770499506467,28.294295004935332,0.05754088634936727,2.1725246012210846,0.06672241057259241,0.04835936212614213,2.210135279608022,2.1349139228341474,20824064
30.75,31.568486407950676,29.931513592049324,28.784,29.703230112648622,27.864769887351375,0.053217997839480294,2.1865562200546265,0.06019013419833574,0.046245861480624845,2.2266989924857437,2.1464134476235093,20987904
31.268,31.682265615276,30.853734384724003,28.856,29.906963367582335,27.805036632417668,0.053217997839480294,2.1782681077718733,0.06019013419833574,0.046245861480624845,2.2043823293288107,2.152153886214936,21151744
31.362000000000002,31.865265337570552,30.858734662429452,29.476999999999997,30.415328833618574,28.53867116638142,0.053217997839480294,2.188537064194679,0.06019013419833574,0.046245861480624845,2.221826385337804,2.155247743051554,21315584
31.324,31.758331670500784,30.88966832949922,28.831000000000007,29.638210629266,28.023789370734015,0.053217997839480294,2.186995881795883,0.06019013419833574,0.046245861480624845,2.226463483004767,2.147528280586999,21479424
31.072999999999997,31.7577488590717,30.388251140928293,29.264,30.24339981621399,28.284600183786008,0.05293880732868574,2.191070777177811,0.058616332815232534,0.04726128184213895,2.2180444743356076,2.164097080020014,21643264
31.037,32.01495756554157,30.059042434458426,28.47,29.349386149538415,27.590613850461583,0.05293880732868574,2.1764942318201066,0.058616332815232534,0.04726128184213895,2.2025605811281355,2.1504278825120777,21807104
31.433999999999997,32.16476945748984,30.703230542510155,29.517000000000003,30.152657926875772,28.881342073124234,0.05293880732868574,2.1848369568586348,0.058616332815232534,0.04726128184213895,2.206012698510153,2.1636612152071164,21970944
30.948,31.767960974681113,30.128039025318888,28.548000000000002,29.070241323527735,28.025758676472268,0.054973960084604756,2.1902337074279785,0.0651363821140087,0.044811538055200814,2.2268769913790725,2.1535904234768846,22134784
30.857,31.471166915422835,30.242833084577164,29.372000000000003,30.17080911361852,28.573190886381486,0.054973960084604756,2.1961267977952956,0.0651363821140087,0.044811538055200814,2.2293187425252556,2.1629348530653356,22298624
31.102999999999998,32.0663696071602,30.1396303928398,28.690000000000005,29.65515283763765,27.72484716236236,0.054973960084604756,2.189705640077591,0.0651363821140087,0.044811538055200814,2.216437519137473,2.162973761017709,22462464
30.985000000000003,31.700922481837246,30.26907751816276,28.714,29.275198717033458,28.15280128296654,0.05372610151695574,2.1901320606470107,0.05743928369193836,0.05001291934197312,2.2223746436913445,2.157889477602677,22626304
31.023000000000003,31.635340591501173,30.410659408498834,29.043999999999993,30.101073318176173,27.986926681823814,0.05372610151695574,2.1969677418470384,0.05743928369193836,0.05001291934197312,2.223709145056531,2.1702263386375455,22790144
31.552000000000003,32.30988917395619,30.79411082604381,28.788,29.758420527400364,27.817579472599636,0.05372610151695574,2.207269883155823,0.05743928369193836,0.05001291934197312,2.237277762299352,2.177262004012294,22953984
30.68,31.969123733394124,29.390876266605876,28.330000000000005,29.39644268481715,27.26355731518286,0.05339530226336435,2.214485928416252,0.06277605011934115,0.04401455440738755,2.2411405926884673,2.187831264144037,23117824
31.345000000000006,31.9758922253444,30.714107774655613,28.866000000000003,29.339628546436977,28.39237145356303,0.05339530226336435,2.2057110577821732,0.06277605011934115,0.04401455440738755,2.241001756268787,2.1704203592955595,23281664
31.266999999999996,32.068062419540446,30.465937580459546,28.736999999999995,29.977201999675856,27.496798000324134,0.05339530226336435,2.2103718340396883,0.06277605011934115,0.04401455440738755,2.2481147224255467,2.17262894565383,23445504
31.144,32.08324650651466,30.204753493485335,29.040999999999997,30.050340874036117,28.031659125963877,0.05503948414369305,2.2083909928798677,0.06835486342150852,0.041724104865877576,2.2320106125769943,2.184771373182741,23609344
30.822000000000003,31.54912859935503,30.094871400644976,28.516,29.672928692703227,27.35907130729677,0.05503948414369305,2.2100580394268037,0.06835486342150852,0.041724104865877576,2.242557989722599,2.1775580891310082,23773184
31.234999999999996,32.075050593714444,30.394949406285548,28.340999999999998,29.35714418268275,27.324855817317246,0.05503948414369305,2.203150677680969,0.06835486342150852,0.041724104865877576,2.2252742155172043,2.181027139844734,23937024
30.740000000000002,32.38660863595452,29.093391364045484,28.016999999999996,29.425637994660086,26.608362005339906,0.05503948414369305,2.197569674253464,0.06835486342150852,0.041724104865877576,2.2177033284435135,2.177436020063414,24100864
31.141000000000002,32.13205448891572,30.149945511084283,29.011000000000003,29.793833954296826,28.22816604570318,0.05248501873118884,2.212125685811043,0.06314314744180298,0.0418268900205747,2.2332983133134023,2.1909530583086836,24264704
31.080000000000002,31.66911798478743,30.490882015212573,28.454,29.336136043929734,27.571863956070267,0.05248501873118884,2.218329522013664,0.06314314744180298,0.0418268900205747,2.2358988235967585,2.2007602204305696,24428544
31.473000000000003,32.21898994631295,30.72701005368705,29.468,30.326403168680077,28.609596831319923,0.05248501873118884,2.208403143286705,0.06314314744180298,0.0418268900205747,2.230863098071032,2.1859431885023777,24592384
30.984,31.8112750449518,30.156724955048205,29.244999999999997,29.92450349520808,28.565496504791916,0.059453319802529755,2.2054719507694243,0.07466154803992034,0.04424509156513917,2.226844278861673,2.1840996226771754,24756224
31.199,32.08281502589626,30.315184974103747,28.723000000000003,30.07402960737358,27.371970392626427,0.059453319802529755,2.2088545501232146,0.07466154803992034,0.04424509156513917,2.2312460470266395,2.1864630532197897,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-heist-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.6199999999999997,3.9091366458960186,3.3308633541039807,3.13,3.34,2.92,0.0,2.707208740711212,0.0,0.0,2.7076586360450796,2.7067588453773443,16384,-0.19843490272760392,2.6149232625961303
3.0,3.53103672189407,2.46896327810593,2.7700000000000005,3.5049149610669255,2.0350850389330755,0.0,2.689900588989258,0.0,0.0,2.714597719029707,2.665203458948809,180224,-0.22528416514396668,2.147014355659485
3.34,3.6811744421846395,2.99882555781536,2.9200000000000004,3.3886149805543995,2.4513850194456013,0.0,2.6954375207424164,0.0,0.0,2.705737933846234,2.6851371076385986,344064,-0.3113510921597481,2.4134658336639405
3.2300000000000004,3.930071424927486,2.529928575072515,2.580000000000001,3.003792402008343,2.156207597991659,0.0,2.677737754583359,0.0,0.0,2.6974463525953176,2.6580291565714003,507904,-0.2380722463130951,2.3960699915885924
3.0200000000000005,3.6845299090334462,2.3554700909665547,2.76,3.331314274283428,2.1886857257165717,0.20800150397297773,2.6676307529211045,0.24309119809647603,0.17291180984947943,2.6848812355877247,2.6503802702544843,671744,-0.11856028959155078,2.307609724998474
3.4900000000000007,4.0385435260761,2.9414564739239015,3.13,3.6992978130996113,2.5607021869003885,0.20800150397297773,2.668583145737648,0.24309119809647603,0.17291180984947943,2.690539838903135,2.646626452572161,835584,-0.1120503768324852,2.6283294200897216
3.3300000000000005,3.933406993661824,2.726593006338177,2.6700000000000004,3.348306715284465,1.9916932847155357,0.20800150397297773,2.671378216147423,0.24309119809647603,0.17291180984947943,2.684185883939331,2.658570548355515,999424,-0.12783066760748624,2.5488935589790342
3.2399999999999998,3.9473895673530954,2.532610432646904,2.4099999999999997,2.9530469592954183,1.8669530407045811,0.17435409989306688,2.643521225452423,0.20063002623143295,0.14807817355470082,2.6745784073160044,2.612464043588842,1163264,0.08135165125131606,2.483448839187622
3.7,4.209901951359279,3.1900980486407216,2.8,3.411555394056826,2.1884446059431735,0.17435409989306688,2.646803915500641,0.20063002623143295,0.14807817355470082,2.6721187444114474,2.6214890865898344,1327104,0.06782787423580885,2.8419562101364138
3.7400000000000007,4.325149553533112,3.154850446466889,3.18,3.5869397989875162,2.773060201012484,0.17435409989306688,2.6508917838335035,0.20063002623143295,0.14807817355470082,2.6715519968575663,2.630231570809441,1490944,0.029923116776626558,2.8594149589538573
3.65,4.130104155366312,3.169895844633688,2.8299999999999996,3.357351874937408,2.3026481250625914,0.15107292110084652,2.6204727411270143,0.17694676033488935,0.1251990818668037,2.667690025770623,2.573255456483406,1654784,0.31662259027361866,2.87483172416687
3.5799999999999996,4.095363949069005,3.0646360509309947,2.94,3.4158150901348128,2.464184909865187,0.15107292110084652,2.6039409011602404,0.17694676033488935,0.1251990818668037,2.65568231441793,2.5521994879025507,1818624,0.32764613144099713,2.9043758630752565
3.69,4.115323406362735,3.2646765936372653,2.6100000000000003,3.1285556864985673,2.0914443135014333,0.15107292110084652,2.586020213365555,0.17694676033488935,0.1251990818668037,2.649815487563427,2.5222249391676828,1982464,0.29615207500755786,2.9893331050872805
3.75,4.266236379965612,3.2337636200343876,2.82,3.3135585071701223,2.3264414928298773,0.14668116357881655,2.5823674857616425,0.1714558224156,0.12190650474203309,2.631920907144289,2.532814064378996,2146304,0.7370290137827397,3.09240186214447
3.9699999999999998,4.5445432968889286,3.395456703111071,2.8099999999999996,3.260444225182208,2.359555774817791,0.14668116357881655,2.5850894838571548,0.1714558224156,0.12190650474203309,2.6467946271628575,2.523384340551452,2310144,0.7090880680829287,3.306441879272461
3.6099999999999994,4.183498038357587,3.0365019616424127,2.55,3.1764982043070833,1.9235017956929163,0.14668116357881655,2.5917962163686754,0.1714558224156,0.12190650474203309,2.625082880841843,2.558509551895508,2473984,0.704143962264061,3.0737510204315184
3.8999999999999995,4.344971909225739,3.4550280907742597,2.65,3.13425200051213,2.16574799948787,0.1345756973820394,2.5687168806791307,0.15229988051075358,0.11685151425332521,2.616677205822069,2.5207565555361926,2637824,1.1264290809631348,3.2255081653594972
4.16,4.623033476111609,3.696966523888391,2.59,3.092891638427206,2.0871083615727937,0.1345756973820394,2.5527036458253862,0.15229988051075358,0.11685151425332521,2.584246620842935,2.5211606708078373,2801664,1.263361132144928,3.5671637773513796
3.9199999999999995,4.336653333119993,3.5033466668800064,2.6599999999999997,3.1643808085167393,2.15561919148326,0.1345756973820394,2.5528887838125227,0.15229988051075358,0.11685151425332521,2.594255324202775,2.5115222434222706,2965504,0.9540494680404663,3.2634564638137817
3.8600000000000003,4.300908153700973,3.4190918462990285,2.54,3.0825863986500215,1.9974136013499786,0.1345756973820394,2.5569563090801237,0.15229988051075358,0.11685151425332521,2.59895399666134,2.5149586214989075,3129344,1.225604316708632,3.350393867492676
3.94,4.456139516022557,3.4238604839774425,2.82,3.2778209256903836,2.362179074309616,0.11616388865881547,2.5718646556138993,0.13691243539801665,0.09541534191961429,2.603073444161852,2.5406558670659467,3293184,1.7348460525274276,3.4160993099212646
4.2299999999999995,4.749711458407451,3.710288541592548,2.8,3.33103672189407,2.2689632781059297,0.11616388865881547,2.543965619802475,0.13691243539801665,0.09541534191961429,2.582597326437299,2.5053339131676515,3457024,1.7053310871124268,3.668093681335449
4.109999999999999,4.784462749156689,3.4355372508433097,2.5200000000000005,3.166219776856141,1.8737802231438598,0.11616388865881547,2.519335889816284,0.13691243539801665,0.09541534191961429,2.5614025539101672,2.477269225722401,3620864,1.6544133380055428,3.6076872825622557
4.109999999999999,4.5842362280551745,3.6357637719448244,2.7199999999999998,3.1484857057125706,2.291514294287429,0.11405562920312047,2.5330670356750487,0.13619845278321888,0.09191280562302208,2.5830919321773447,2.4830421391727526,3784704,2.0061271488666534,3.6415966749191284
4.22,5.046801064343775,3.3931989356562244,2.68,3.1528636167014756,2.2071363832985247,0.11405562920312047,2.542560836672783,0.13619845278321888,0.09191280562302208,2.577954148693137,2.507167524652429,3948544,2.0031449496746063,3.6869175672531127
4.4799999999999995,5.082992537267253,3.877007462732746,2.97,3.588142378421024,2.3518576215789766,0.11405562920312047,2.5505834817886353,0.13619845278321888,0.09191280562302208,2.600096325501599,2.5010706380756713,4112384,2.085659885406494,3.917203903198242
4.340000000000001,4.745462698654267,3.9345373013457348,2.8299999999999996,3.297011777153424,2.362988222846575,0.10547475154094925,2.5330076098442076,0.12029530848208084,0.09065419459981766,2.5640789974061167,2.5019362222822985,4276224,2.3356209993362427,3.855721926689148
4.68,5.284648658313238,4.075351341686761,3.0300000000000002,3.5477837386399846,2.512216261360016,0.10547475154094925,2.540511816740036,0.12029530848208084,0.09065419459981766,2.5832157561782187,2.4978078773018533,4440064,2.4190818428993226,4.181559491157532
4.909999999999999,5.4567174773134655,4.363282522686533,2.79,3.470367547726962,2.109632452273038,0.10547475154094925,2.541510355472565,0.12029530848208084,0.09065419459981766,2.5778364901713657,2.505184220773764,4603904,2.436825704574585,4.3880366563796995
5.05,5.6,4.5,2.6499999999999995,3.245399025864167,2.0546009741358318,0.09904229160630215,2.5083275586366653,0.11028064027222,0.08780394294038431,2.558566717918097,2.458088399355234,4767744,3.0030279636383055,4.593367099761963
4.83,5.332095608425328,4.327904391574672,2.9099999999999997,3.1724880949681333,2.647511905031866,0.09904229160630215,2.484657457470894,0.11028064027222,0.08780394294038431,2.5488534012775816,2.4204615136642063,4931584,2.666618537902832,4.396164584159851
5.07,5.562036584005702,4.577963415994299,2.87,3.2469615364994153,2.493038463500585,0.09904229160630215,2.4899724632501603,0.11028064027222,0.08780394294038431,2.533344263883803,2.4466006626165178,5095424,2.814712417125702,4.578798174858093
5.08,5.689590026165127,4.470409973834873,2.68,3.267877538267963,2.0921224617320373,0.09489239686347914,2.4951771676540373,0.10535681314741592,0.08442798057954236,2.537652049028151,2.4527022862799237,5259264,3.12645423412323,4.60691192150116
5.000000000000001,5.756306816047562,4.243693183952439,2.9400000000000004,3.3943126676640225,2.4856873323359783,0.09489239686347914,2.479357895255089,0.10535681314741592,0.08442798057954236,2.508635683377809,2.450080107132369,5423104,2.8681706190109253,4.53154501914978
5.569999999999999,6.314378935757857,4.825621064242142,2.9800000000000004,3.4633218389437834,2.4966781610562174,0.09489239686347914,2.4904466956853866,0.10535681314741592,0.08442798057954236,2.529212736367144,2.451680655003629,5586944,3.2617798805236817,5.047973918914795
5.42,6.092011904656458,4.747988095343542,2.8,3.171483512420134,2.4285164875798655,0.09489239686347914,2.463024801015854,0.10535681314741592,0.08442798057954236,2.547849700757206,2.378199901274502,5750784,3.176615762710571,4.960107660293579
5.66,6.120868744872117,5.199131255127884,2.87,3.3348655719667786,2.4051344280332216,0.09817684737955823,2.467638593912125,0.11325882567388693,0.08309486908522953,2.5288985288045356,2.406378659019714,5914624,3.8149964809417725,5.161188077926636
5.49,6.04937465083788,4.930625349162121,2.8,3.3949789912257406,2.205021008774259,0.09817684737955823,2.4776330322027205,0.11325882567388693,0.08309486908522953,2.524623752165031,2.4306423122404097,6078464,3.4874496459960938,5.047401428222656
5.31,5.72097445176069,4.899025548239309,2.6500000000000004,3.0724926034855526,2.227507396514448,0.09817684737955823,2.45661256313324,0.11325882567388693,0.08309486908522953,2.508076210960815,2.4051489153056647,6242304,3.353164863586426,4.870185708999633
5.529999999999999,6.196408283261845,4.863591716738154,2.7500000000000004,3.3352349955359815,2.1647650044640194,0.09093858556355422,2.4611719876527784,0.10229116989070217,0.07958600123640627,2.5109558471250177,2.411388128180539,6406144,3.9045766830444335,5.083778929710388
5.76,6.175210789840534,5.344789210159465,2.99,3.4404442251822087,2.5395557748177917,0.09093858556355422,2.4501105546951294,0.10229116989070217,0.07958600123640627,2.4950076869187092,2.4052134224715496,6569984,3.7527945041656494,5.244911146163941
5.79,6.308555686498567,5.2714443135014335,2.84,3.4469596362197406,2.233040363780259,0.09093858556355422,2.4389264464378355,0.10229116989070217,0.07958600123640627,2.493353884597682,2.384499008277989,6733824,4.0559011697769165,5.3694703578948975
5.83,6.286179789118282,5.373820210881719,2.88,3.3735585071701224,2.3864414928298774,0.09606938855063799,2.440292719006538,0.11317951970333814,0.07895925739793783,2.509596538699274,2.3709888993138026,6897664,4.389941716194153,5.351617097854614
5.82,6.397581163127747,5.242418836872254,2.86,3.3643808085167395,2.3556191914832603,0.09606938855063799,2.4106536000967025,0.11317951970333814,0.07895925739793783,2.446208062439867,2.375099137753538,7061504,4.227687168121338,5.339144897460938
5.95,6.68109506905737,5.218904930942631,2.92,3.629647799968407,2.210352200031593,0.09606938855063799,2.423720583319664,0.11317951970333814,0.07895925739793783,2.48245434711031,2.364986819529018,7225344,4.3661634683609005,5.4895318984985355
5.61,6.1128916384272065,5.107108361572794,2.88,3.3715282290977804,2.3884717709022194,0.09605232767391711,2.4191581934690474,0.11424147284552255,0.07786318250231167,2.479680415453107,2.3586359714849876,7389184,4.2718424797058105,5.1522462368011475
5.83,6.556704891960966,5.103295108039034,2.86,3.218329457343378,2.5016705426566217,0.09605232767391711,2.402528503537178,0.11424147284552255,0.07786318250231167,2.4912379024394378,2.313819104634918,7553024,4.265322184562683,5.35144681930542
6.050000000000001,6.636941223633168,5.463058776366833,3.04,3.507332857821917,2.572667142178083,0.09605232767391711,2.3675624281167984,0.11424147284552255,0.07786318250231167,2.4363476624431173,2.2987771937904795,7716864,4.591322612762451,5.597491788864136
5.92,6.521331855134916,5.318668144865084,2.98,3.4245222154178574,2.5354777845821426,0.09882824729464135,2.3904162764549257,0.12689464318354024,0.07076185140574245,2.4818741861362823,2.298958366773569,7880704,4.877041006088257,5.5248922348022464
5.680000000000001,6.017045990927055,5.342954009072947,3.04,3.4120215047547657,2.6679784952452343,0.09882824729464135,2.4038969546556475,0.12689464318354024,0.07076185140574245,2.493211070076389,2.3145828392349057,8044544,4.577874994277954,5.234424066543579
6.21,6.590657326213486,5.829342673786514,3.06,3.589528091794949,2.530471908205051,0.09882824729464135,2.376807075738907,0.12689464318354024,0.07076185140574245,2.4392744945720324,2.3143396569057817,8208384,4.8428737878799435,5.748503255844116
6.290000000000001,6.88573484034426,5.694265159655742,2.98,3.4591659420284375,2.5008340579715624,0.09882824729464135,2.3882767111063004,0.12689464318354024,0.07076185140574245,2.48342889369142,2.2931245285211808,8372224,4.920694804191589,5.879865741729736
6.27,6.832227711874824,5.707772288125176,3.14,3.4782306905057556,2.8017693094942446,0.09815008143372307,2.3823835641145705,0.123243042500668,0.07305712036677814,2.4393399735657533,2.325427154663388,8536064,4.99700620174408,5.827753782272339
6.09,6.557867502611583,5.622132497388416,2.9400000000000004,3.426209831245729,2.4537901687542716,0.09815008143372307,2.399630719423294,0.123243042500668,0.07305712036677814,2.451691769959038,2.34756966888755,8699904,4.9418309211730955,5.626938819885254
6.590000000000001,7.260000000000001,5.920000000000001,3.25,3.7,2.8,0.09815008143372307,2.363937994837761,0.123243042500668,0.07305712036677814,2.4094729199448506,2.3184030697306715,8863744,5.3991223812103275,6.171678590774536
6.5600000000000005,6.982374241638858,6.137625758361143,3.1700000000000004,3.672095608425328,2.6679043915746727,0.09107942622727447,2.3674391210079193,0.10688517181680486,0.07527368063774408,2.4142512653832964,2.3206269766325422,9027584,5.304301977157593,6.0338959217071535
6.3100000000000005,6.9991298861608024,5.6208701138391985,3.02,3.393630833845388,2.646369166154612,0.09107942622727447,2.4047174900770187,0.10688517181680486,0.07527368063774408,2.4729808741829173,2.33645410597112,9191424,5.346971416473389,5.8763566493988035
6.56,7.208382603097893,5.911617396902106,3.29,3.9570082458260916,2.6229917541739085,0.09107942622727447,2.359260031580925,0.10688517181680486,0.07527368063774408,2.417713878993278,2.3008061841685716,9355264,5.286530447006226,6.0998321056365965
6.62,6.98823905279044,6.2517609472095605,3.3,3.6999999999999997,2.9,0.08781814446729252,2.3578993171453475,0.10191679156017187,0.07371949737441318,2.42814769272469,2.287650941566005,9519104,5.659422063827515,6.1808939456939695
6.7299999999999995,7.22,6.239999999999999,3.2600000000000002,3.8260388679233963,2.693961132076604,0.08781814446729252,2.3615552932024,0.10191679156017187,0.07371949737441318,2.4166118579531632,2.306498728451637,9682944,5.573058652877807,6.312845182418823
6.669999999999999,7.3628924880527995,5.977107511947199,3.2600000000000002,3.8382732917920386,2.681726708207962,0.08781814446729252,2.37451947927475,0.10191679156017187,0.07371949737441318,2.438819628361232,2.310219330188268,9846784,5.53798246383667,6.24481954574585
6.5699999999999985,7.249779375974292,5.890220624025705,3.4,4.076756972627545,2.7232430273724546,0.07851593559700064,2.3369012236595155,0.09329118969058355,0.06374068150341773,2.407543184274621,2.26625926304441,10010624,5.653748941421509,6.145405673980713
6.710000000000001,7.464254598925324,5.955745401074678,3.2700000000000005,3.721774279923061,2.81822572007694,0.07851593559700064,2.3349064230918883,0.09329118969058355,0.06374068150341773,2.4173080716070987,2.252504774576678,10174464,5.673511219024658,6.330640459060669
6.74,7.286260011349906,6.193739988650094,3.2999999999999994,3.8422176684690377,2.757782331530961,0.07851593559700064,2.3637268096208572,0.09329118969058355,0.06374068150341773,2.419997042659027,2.3074565765826875,10338304,5.810058212280273,6.313752746582031
6.74,7.267636238330917,6.212363761669083,3.45,4.014358042380898,2.885641957619102,0.07554390550400589,2.335028973221779,0.09411196509006581,0.05697584591794596,2.397044234458851,2.273013711984707,10502144,5.976175117492676,6.347907161712646
6.74,7.267636238330917,6.212363761669083,3.15,3.584165866921848,2.7158341330781517,0.07554390550400589,2.3419521152973175,0.09411196509006581,0.05697584591794596,2.39336085170785,2.290543378886785,10665984,5.828471517562866,6.335173892974853
6.9,7.465685424949238,6.334314575050763,3.3200000000000003,3.7484857057125716,2.891514294287429,0.07554390550400589,2.3295771688222886,0.09411196509006581,0.05697584591794596,2.4045707724107914,2.254583565233786,10829824,6.055260372161865,6.524992227554321
6.74,7.2137087712930805,6.26629122870692,3.38,4.121350119714025,2.6386498802859744,0.07554390550400589,2.3226256251335142,0.09411196509006581,0.05697584591794596,2.3839389730780804,2.261312277188948,10993664,5.969018793106079,6.373559141159058
6.95,7.448497743224581,6.451502256775419,3.2700000000000005,3.6165544690232694,2.9234455309767315,0.07948489422789887,2.335436999797821,0.10447907208071334,0.05449071637508439,2.406132720518109,2.264741279077533,11157504,6.156612157821655,6.554367733001709
6.9799999999999995,7.442168800331653,6.517831199668346,3.0800000000000005,3.5108131845707606,2.6491868154292404,0.07948489422789887,2.337889102101326,0.10447907208071334,0.05449071637508439,2.390400010822565,2.285378193380087,11321344,6.261041355133057,6.574465656280518
6.69,7.062692903071685,6.317307096928316,3.3600000000000003,3.8876362383309173,2.8323637616690833,0.07948489422789887,2.3186414182186126,0.10447907208071334,0.05449071637508439,2.3907826531572955,2.2465001832799296,11485184,5.830396366119385,6.308382511138916
7.07,7.547598157450382,6.592401842549618,3.2,3.647213595499958,2.7527864045000423,0.07786712113880415,2.308872678875923,0.09662118724208679,0.05911305503552151,2.3591736017663525,2.2585717559854936,11649024,6.195744037628174,6.673882055282593
7.039999999999999,7.478634243989225,6.6013657560107735,3.05,3.5642956348249513,2.5357043651750484,0.07786712113880415,2.3053715765476226,0.09662118724208679,0.05911305503552151,2.3961769719377357,2.2145661811575095,11812864,6.497468614578247,6.6648597240448
6.99,7.466340214552583,6.513659785447418,3.1799999999999997,3.5315679166249385,2.828432083375061,0.07786712113880415,2.315028393268585,0.09662118724208679,0.05911305503552151,2.3712286686369106,2.2588281179002596,11976704,6.137403583526611,6.567901611328125
7.119999999999999,7.588614980554398,6.6513850194456,3.5200000000000005,3.964522215417858,3.075477784582143,0.07862211867175588,2.328081765770912,0.10187722383875332,0.055367013504758436,2.422148520496097,2.2340150110457273,12140544,6.5849066257476805,6.701003742218018
7.1,7.573286382647969,6.6267136173520305,3.3299999999999996,3.971950153828161,2.6880498461718383,0.07862211867175588,2.280379909276962,0.10187722383875332,0.055367013504758436,2.378737955477752,2.182021863076172,12304384,6.517136955261231,6.715986824035644
7.109999999999999,7.600815647672321,6.619184352327678,3.6400000000000006,4.223438085832593,3.056561914167408,0.07862211867175588,2.310640496015549,0.10187722383875332,0.055367013504758436,2.387999092279315,2.2332818997517827,12468224,6.319423246383667,6.70312352180481
7.019999999999999,7.409358446678635,6.630641553321363,3.3299999999999996,3.943269924258478,2.716730075741521,0.07560553424483812,2.2584919735789297,0.09719098260722453,0.054020085882451725,2.367042166601591,2.1499417805562686,12632064,6.407759046554565,6.631319522857666
7.140000000000001,7.9696987405076625,6.310301259492339,3.0300000000000002,3.604543296888929,2.4554567031110714,0.07560553424483812,2.3052961438894273,0.09719098260722453,0.054020085882451725,2.356011464080628,2.2545808236982268,12795904,6.464916324615478,6.7141119003295895
7.279999999999999,7.80306787322488,6.756932126775118,3.4699999999999998,3.9720956084253274,2.967904391574672,0.07560553424483812,2.2913914531469346,0.09719098260722453,0.054020085882451725,2.368931892249463,2.213851014044406,12959744,6.549455547332764,6.864747381210327
7.3,7.865685424949238,6.734314575050762,3.3000000000000007,3.6974921382870365,2.902507861712965,0.07786993796966157,2.2847993463277816,0.09467107917455933,0.06106879676476382,2.3488615185333037,2.2207371741222595,13123584,6.582796478271485,6.84325680732727
7.389999999999999,7.754554522671163,7.025445477328835,3.6699999999999995,4.079999999999999,3.2599999999999993,0.07786993796966157,2.290007898211479,0.09467107917455933,0.06106879676476382,2.33767740232823,2.242338394094728,13287424,6.721836900711059,6.972437620162964
7.589999999999999,7.996078810084938,7.18392118991506,3.3200000000000003,3.7366533331199934,2.903346666880007,0.07786993796966157,2.312172296643257,0.09467107917455933,0.06106879676476382,2.3949888645516677,2.229355728734846,13451264,6.956147861480713,7.197951555252075
7.299999999999999,7.823450093132095,6.776549906867903,3.6800000000000006,4.028711915483255,3.3312880845167467,0.07786993796966157,2.2777140885591507,0.09467107917455933,0.06106879676476382,2.381006806215723,2.1744213709025786,13615104,6.64855055809021,6.888380241394043
7.33,7.874150714416512,6.785849285583488,3.4299999999999997,3.705862284482674,3.1541377155173254,0.07353648576977104,2.2848975628614427,0.09422118231564089,0.052851789223901185,2.3678397253555015,2.201955400367384,13778944,6.881170701980591,6.971449518203736
7.43,8.00454329688893,6.855456703111071,3.3900000000000006,3.9181098370604364,2.8618901629395648,0.07353648576977104,2.263398972153664,0.09422118231564089,0.052851789223901185,2.3404603859665882,2.1863375583407394,13942784,6.908633136749268,7.041171598434448
7.360000000000001,8.063135833249879,6.656864166750124,3.79,4.390749531835024,3.1892504681649765,0.07353648576977104,2.305567154288292,0.09422118231564089,0.052851789223901185,2.3721443509300277,2.238989957646556,14106624,6.755651760101318,6.964557456970215
7.5,8.119677335393186,6.880322664606814,3.13,3.67230987451825,2.5876901254817497,0.07174541796745029,2.2768245726823806,0.08692366998994458,0.056567165944956005,2.374782316984669,2.1788668283800923,14270464,7.194048547744751,7.103251838684082
7.38,7.977996655509042,6.782003344490958,3.3600000000000003,3.6639736830714136,3.056026316928587,0.07174541796745029,2.2713463842868804,0.08692366998994458,0.056567165944956005,2.3317775118853743,2.2109152566883865,14434304,6.976787281036377,6.972673225402832
7.609999999999999,8.049203825119955,7.170796174880045,3.7399999999999998,4.147921561087422,3.332078438912577,0.07174541796745029,2.29319027364254,0.08692366998994458,0.056567165944956005,2.362255582658729,2.2241249646263506,14598144,7.082079696655273,7.173850107192993
7.45,7.84560080889705,7.05439919110295,3.66,4.213534100123922,3.106465899876078,0.07614868153716302,2.3007187604904176,0.09329562004381609,0.05900174303050995,2.3502721298544054,2.2511653911264298,14761984,7.059168148040771,7.052391052246094
7.4799999999999995,7.889389789809174,7.070610210190825,3.66,4.05293765408777,3.26706234591223,0.07614868153716302,2.282556250691414,0.09329562004381609,0.05900174303050995,2.387675502692622,2.177436998690206,14925824,6.998858404159546,7.079771327972412
7.489999999999999,8.189213844256534,6.790786155743466,3.35,3.7910215414239987,2.9089784585760015,0.07614868153716302,2.311122766137123,0.09329562004381609,0.05900174303050995,2.3949318306726313,2.227313701601615,15089664,6.970990896224976,7.054059839248657
7.68,8.108485705712571,7.251514294287428,3.45,3.9963515351859096,2.903648464814091,0.07007152293516629,2.2525433599948883,0.08193094415530389,0.058212101715028684,2.354746608879843,2.1503401111099336,15253504,7.319063997268676,7.272064256668091
7.529999999999999,8.092227711874823,6.967772288125175,3.3299999999999996,3.918302643203309,2.7416973567966902,0.07007152293516629,2.2885251551866532,0.08193094415530389,0.058212101715028684,2.3499019820840283,2.227148328289278,15417344,7.213784074783325,7.158389949798584
7.629999999999998,8.246522505671933,7.013477494328064,3.5300000000000002,3.9795553358597804,3.08044466414022,0.07007152293516629,2.271914604306221,0.08193094415530389,0.058212101715028684,2.361502830502322,2.18232637811012,15581184,7.106040668487549,7.249884700775146
7.68,8.201152568831814,7.1588474311681844,3.55,4.070096144957834,3.029903855042166,0.07005406218872562,2.302226868271828,0.08065718425993039,0.05945094011752084,2.372651229019674,2.2318025075239816,15745024,7.340419006347656,7.299413681030273
7.6,8.177927331071995,7.022072668928004,3.5900000000000007,4.127494186015069,3.0525058139849333,0.07005406218872562,2.276360756158829,0.08065718425993039,0.05945094011752084,2.3454653660833227,2.207256146234335,15908864,7.280390310287475,7.221381616592407
7.760000000000001,8.177612260356423,7.342387739643579,3.3899999999999997,3.844862616621766,2.9351373833782333,0.07005406218872562,2.2942961394786834,0.08065718425993039,0.05945094011752084,2.360917005874099,2.2276752730832676,16072704,7.340574407577515,7.334150743484497
7.83,8.353545604508337,7.306454395491663,3.63,3.9736568055487913,3.2863431944512085,0.07005406218872562,2.2702313542366026,0.08065718425993039,0.05945094011752084,2.3582497912452736,2.1822129172279316,16236544,7.39460711479187,7.451987218856812
7.749999999999998,8.204422710700069,7.295577289299928,3.4200000000000004,4.026300255648965,2.8136997443510356,0.06915492052890046,2.2624102607369423,0.08021460289863573,0.058095238159165195,2.3939520796088756,2.130868441865009,16400384,7.383563423156739,7.386010408401489
8.18,8.59904653679514,7.760953463204861,3.7199999999999998,4.248772162656091,3.1912278373439085,0.06915492052890046,2.28641899228096,0.08021460289863573,0.058095238159165195,2.3610814843520407,2.211756500209879,16564224,7.614567708969116,7.745422601699829
8.129999999999999,8.44,7.8199999999999985,3.7800000000000002,4.297300686255103,3.2626993137448976,0.06915492052890046,2.2669289350509643,0.08021460289863573,0.058095238159165195,2.3489797441275724,2.184878125974356,16728064,7.482352352142334,7.66852388381958
7.709999999999999,8.088021163428715,7.331978836571283,3.7399999999999998,4.140499687890015,3.339500312109984,0.06526133132777377,2.2831788688898085,0.07501395829888713,0.05550870435666042,2.3965368337024393,2.1698209040771776,16891904,7.457323026657105,7.353323030471802
8.0,8.664830805543787,7.335169194456213,3.5200000000000005,4.02950956811428,3.010490431885721,0.06526133132777377,2.268790364265442,0.07501395829888713,0.05550870435666042,2.33894837368781,2.198632354843074,17055744,7.618426847457886,7.623265075683594
7.890000000000001,8.097123151772081,7.682876848227921,3.54,4.093534100123922,2.9864658998760785,0.06526133132777377,2.257558074593544,0.07501395829888713,0.05550870435666042,2.3447847134415745,2.170331435745514,17219584,7.527476787567139,7.510145759582519
8.0,8.260768096208105,7.739231903791894,3.6800000000000006,4.308967407740656,3.0510325922593453,0.06616443626360058,2.264609360694885,0.07673021203528599,0.05559866049191517,2.3571848276972207,2.1720338936925496,17383424,7.575791358947754,7.601582765579224
8.07,8.543392015141785,7.596607984858215,3.3500000000000005,3.5609502310972903,3.139049768902711,0.06616443626360058,2.229988470673561,0.07673021203528599,0.05559866049191517,2.3321608300953995,2.1278161112517227,17547264,7.611018419265747,7.636909770965576
8.22,8.650813184570762,7.7891868154292405,3.66,4.067921561087423,3.2520784389125774,0.06616443626360058,2.2609772980213165,0.07673021203528599,0.05559866049191517,2.3542960048238464,2.1676585912187867,17711104,7.639034795761108,7.814892578125
8.190000000000001,8.46,7.920000000000001,3.9200000000000004,4.413558507170123,3.426441492829878,0.06475723750086498,2.2508624643087387,0.07786621461071092,0.05164826039101906,2.3301595134877946,2.171565415129683,17874944,7.648355293273926,7.716469812393188
8.11,8.58,7.64,3.750000000000001,4.238364617882992,3.2616353821170097,0.06475723750086498,2.2731562554836273,0.07786621461071092,0.05164826039101906,2.3971931082164017,2.149119402750853,18038784,7.630140972137451,7.719670677185059
7.960000000000001,8.365462698654266,7.554537301345735,3.66,4.178073353879545,3.1419266461204556,0.06475723750086498,2.282655230164528,0.07786621461071092,0.05164826039101906,2.373380637368553,2.191929822960503,18202624,7.446796083450318,7.542467260360718
8.190000000000001,8.50128764832547,7.878712351674533,3.81,3.9857839583124695,3.6342160416875307,0.06261014739369647,2.2934414714574816,0.0721141610262612,0.05310613376113174,2.3867451402039452,2.200137802711018,18366464,7.8091418743133545,7.7674417972564695
8.08,8.354954541697351,7.80504545830265,3.54,3.9763484845854284,3.1036515154145716,0.06261014739369647,2.2804299175739287,0.0721141610262612,0.05310613376113174,2.334041958666922,2.2268178764809354,18530304,7.6696309566497805,7.6844133853912355
8.08,8.53563142999578,7.624368570004219,3.4299999999999997,4.025063021872473,2.834936978127526,0.06261014739369647,2.253313684463501,0.0721141610262612,0.05310613376113174,2.3285950062515597,2.178032362675442,18694144,7.729804229736328,7.703812217712402
8.209999999999999,8.548969025133564,7.871030974866433,3.35,3.8524937810560447,2.8475062189439555,0.06261014739369647,2.243345332145691,0.0721141610262612,0.05310613376113174,2.306789030547984,2.1799016337433983,18857984,7.778019094467163,7.83734622001648
8.080000000000002,8.479499687108765,7.680500312891239,3.62,3.93559467676119,3.3044053232388104,0.0608482477538686,2.2022956907749176,0.07105055314920977,0.050645942358527436,2.3063400867493553,2.09825129480048,19021824,7.733940124511719,7.728203296661377
8.190000000000001,8.54623026261114,7.833769737388864,3.4599999999999995,4.097495098020369,2.8225049019796304,0.0608482477538686,2.254305326938629,0.07105055314920977,0.050645942358527436,2.3360101177177395,2.1726005361595186,19185664,7.78584041595459,7.81567792892456
8.309999999999999,8.82273774973177,7.797262250268228,3.53,3.8526453160980334,3.207354683901966,0.0608482477538686,2.224372911453247,0.07105055314920977,0.050645942358527436,2.3238573990438396,2.124888423862654,19349504,7.889321422576904,7.947103023529053
8.26,8.662988833592198,7.857011166407802,3.6300000000000003,4.1260846701924985,3.1339153298075018,0.06040506236919228,2.2175008952617645,0.0727880586900781,0.04802206604830648,2.32423747165146,2.110764318872069,19513344,7.948467350006103,7.893352270126343
8.239999999999998,8.754198405287296,7.725801594712701,3.3999999999999995,3.7549647869859766,3.0450352130140224,0.06040506236919228,2.2162016153335573,0.0727880586900781,0.04802206604830648,2.309996543264477,2.1224066874026377,19677184,7.8268763542175295,7.889654636383057
8.23,8.52,7.94,3.7000000000000006,4.131277173056957,3.268722826943044,0.06040506236919228,2.246307706832886,0.0727880586900781,0.04802206604830648,2.3306127569828945,2.162002656682877,19841024,7.815906620025634,7.87194972038269
8.28,8.58265491900843,7.977345080991569,3.9299999999999997,4.573506021727846,3.286493978272153,0.061454638260927605,2.2021401703357695,0.06927040876693512,0.05363886775492009,2.2578826295759375,2.1463977110956014,20004864,7.890017938613892,7.889208030700684
8.22,8.72754310161798,7.71245689838202,3.4799999999999995,3.8918252056394795,3.0681747943605195,0.061454638260927605,2.194481763243675,0.06927040876693512,0.05363886775492009,2.270373839025528,2.118589687461822,20168704,7.820536708831787,7.874165487289429
8.18,8.667442304278158,7.692557695721842,3.69,4.054554522671164,3.325445477328836,0.061454638260927605,2.224525210261345,0.06927040876693512,0.05363886775492009,2.295336866240504,2.153713554282186,20332544,7.865496683120727,7.83899154663086
8.44,9.006038867923396,7.8739611320766025,3.78,4.092409987036266,3.4675900129637336,0.06252352236585847,2.2013549715280534,0.076228195397266,0.048818849334450944,2.2923107580716353,2.1103991849844714,20496384,8.001275110244752,8.08124656677246
7.970000000000001,8.410567815438215,7.529432184561787,3.4899999999999998,3.9746648326421052,3.0053351673578943,0.06252352236585847,2.2000872671604155,0.076228195397266,0.048818849334450944,2.2933002637930193,2.1068742705278116,20660224,7.700544977188111,7.64633092880249
8.15,8.508468966578699,7.791531033421302,3.65,4.327126280689208,2.972873719310792,0.06252352236585847,2.1771928682923316,0.076228195397266,0.048818849334450944,2.295925671139814,2.0584600654448493,20824064,7.814236497879028,7.803864145278931
8.319999999999997,8.698945906429925,7.941054093570068,3.54,4.088087584241789,2.991912415758211,0.06025369740219868,2.1799842715263367,0.07740229264776854,0.04310510215662881,2.2935244941266864,2.066444048925987,20987904,8.05451979637146,7.977986097335815
8.34,8.612763633939716,8.067236366060284,3.839999999999999,4.354198405287296,3.3258015947127015,0.06025369740219868,2.223868116736412,0.07740229264776854,0.04310510215662881,2.2852700656357747,2.1624661678370494,21151744,7.994040679931641,7.9614019870758055
8.190000000000001,8.633734154646676,7.746265845353325,3.6700000000000004,4.193545604508337,3.1464543954916637,0.06025369740219868,2.181330847740173,0.07740229264776854,0.04310510215662881,2.268774354762113,2.0938873407182332,21315584,7.856351470947265,7.842928123474121
8.399999999999999,8.809878030638382,7.990121969361614,3.6599999999999993,4.271882341631134,3.048117658368865,0.06025369740219868,2.181693857908249,0.07740229264776854,0.04310510215662881,2.278492570327772,2.084895145488726,21479424,7.898281908035278,8.03145227432251
8.280000000000001,8.554954541697352,8.00504545830265,3.63,4.032616442783948,3.227383557216052,0.05561794932587977,2.175502698123455,0.07326854923686721,0.037967349414892326,2.2594091360246833,2.0915962602222264,21643264,8.02512321472168,7.922326707839966
8.290000000000001,8.628969025133566,7.951030974866435,3.45,4.042030404624628,2.8579695953753728,0.05561794932587977,2.1702305927872656,0.07326854923686721,0.037967349414892326,2.2498026287474753,2.090658556827056,21807104,7.953960943222046,7.9330696105957035
8.38,8.87759421218499,7.882405787815012,3.5700000000000003,3.9676179070414213,3.1723820929585793,0.05561794932587977,2.18729253411293,0.07326854923686721,0.037967349414892326,2.2396044895883653,2.134980578637495,21970944,7.9724077701568605,8.020518779754639
8.41,8.835323406362734,7.984676593637265,3.9799999999999995,4.516283507111677,3.443716492888323,0.056821983031133484,2.155868984758854,0.07347175541234928,0.04017221064991769,2.2883702130607833,2.0233677564569246,22134784,8.040578937530517,8.064405584335328
8.35,8.748120584747888,7.951879415252112,4.029999999999999,4.586866231693033,3.4731337683069654,0.056821983031133484,2.137597864866257,0.07347175541234928,0.04017221064991769,2.224076503707453,2.051119226025061,22298624,8.018139314651489,8.008711814880371
8.6,9.060434577328854,8.139565422671145,3.72,4.106781592116275,3.333218407883726,0.056821983031133484,2.161903105676174,0.07347175541234928,0.04017221064991769,2.271595370696186,2.0522108406561625,22462464,8.200719833374023,8.237379598617554
8.64,9.030384425918863,8.249615574081139,3.6,4.07328638264797,3.126713617352031,0.05179595012668485,2.1723567306995393,0.06481664148559016,0.03877525876777954,2.2925795407553324,2.052133920643746,22626304,8.393871593475343,8.319449043273925
8.54,8.901109401705355,8.178890598294643,3.5099999999999993,4.086974869470065,2.9330251305299333,0.05179595012668485,2.1757984146475793,0.06481664148559016,0.03877525876777954,2.3116681426017625,2.039928686693396,22790144,8.208235025405884,8.193790483474732
8.67,9.025105618091294,8.314894381908706,3.4899999999999998,3.996853035898967,2.9831469641010324,0.05179595012668485,2.157420942187309,0.06481664148559016,0.03877525876777954,2.2910645065774755,2.023777377797143,22953984,8.266699314117432,8.301173543930053
8.569999999999999,8.922278299076169,8.217721700923828,3.6199999999999997,4.107442304278157,3.132557695721842,0.04944113757756076,2.1492463678121565,0.06578327687054776,0.03309899828457376,2.281606272404801,2.016886463219512,23117824,8.318225431442261,8.237828969955444
8.479999999999999,8.754954541697348,8.20504545830265,3.5,3.969041575982343,3.030958424017657,0.04944113757756076,2.109329190850258,0.06578327687054776,0.03309899828457376,2.211093654290142,2.007564727410374,23281664,8.238805103302003,8.145655727386474
8.399999999999997,8.734664010613628,8.065335989386366,3.5100000000000002,3.9735730794599706,3.04642692054003,0.04944113757756076,2.096493361890316,0.06578327687054776,0.03309899828457376,2.2322294812093246,1.9607572425713078,23445504,8.105080318450927,8.058902788162232
8.64,9.167636238330918,8.112363761669084,3.5100000000000002,3.9884349485562276,3.031565051443773,0.05104841038540585,2.1673488691449165,0.07000827235988921,0.032088548410922485,2.2644164448164243,2.0702812934734087,23609344,8.393673706054688,8.304360675811768
8.65,9.060487515035476,8.239512484964525,3.35,3.8383646178829913,2.861635382117009,0.05104841038540585,2.129666233062744,0.07000827235988921,0.032088548410922485,2.2454317805347106,2.0139006855907775,23773184,8.2996244430542,8.292405700683593
8.65,8.930178514522439,8.369821485477562,3.6399999999999997,4.191724568965348,3.088275431034651,0.05104841038540585,2.142067003250122,0.07000827235988921,0.032088548410922485,2.234313812150556,2.049820194349688,23937024,8.231575345993042,8.283967590332031
8.690000000000001,8.932693221990233,8.44730677800977,3.7399999999999998,4.192106182218293,3.287893817781707,0.05104841038540585,2.1443508580327033,0.07000827235988921,0.032088548410922485,2.262322937199035,2.0263787788663716,24100864,8.242455005645752,8.307067394256592
8.540000000000003,8.980908153700975,8.09909184629903,3.56,3.9629888335921977,3.1570111664078024,0.04929893313916855,2.1599953949451445,0.06544978082457382,0.03314808545376327,2.23720721993352,2.082783569956769,24264704,8.274933862686158,8.211879348754882
8.66,9.231314274283427,8.088685725716573,3.6700000000000004,3.9800000000000004,3.3600000000000003,0.04929893313916855,2.1682592898607256,0.06544978082457382,0.03314808545376327,2.293256042381288,2.043262537340163,24428544,8.408959579467773,8.31552267074585
8.719999999999999,9.121995024844834,8.318004975155164,3.85,4.288748219369606,3.411251780630394,0.04929893313916855,2.16602316647768,0.06544978082457382,0.03314808545376327,2.2780183037132855,2.0540280292420747,24592384,8.374771308898925,8.38058705329895
8.73,8.99851443164195,8.46148556835805,3.41,3.763411940941446,3.056588059058554,0.05005198940112189,2.1492276385426523,0.06546465378608377,0.03463932501616001,2.238980590674226,2.0594746864110784,24756224,8.371019649505616,8.368071699142456
8.65,8.985410196624969,8.314589803375032,3.4300000000000006,3.9630103188494576,2.8969896811505436,0.05005198940112189,2.134466451406479,0.06546465378608377,0.03463932501616001,2.2344046207710813,2.034528282041877,24920064,8.336586904525756,8.308658409118653


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-heist-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.5,3.933589667773576,3.066410332226424,2.96,3.337359245282264,2.582640754717736,1.2861831655725837,2.7067445635795595,2.7738505161865192,-0.2014841850413518,2.7076153092864335,2.7058738178726855,16384,0.44261154532432556,2.521788763999939
3.4499999999999993,4.005427763079952,2.894572236920047,3.15,3.5653311931459037,2.734668806854096,0.13323525642044837,2.7014573574066163,0.19264857713714872,0.07382193570374801,2.708757751615212,2.6941569631980204,180224,1.1445764139294625,2.4567451238632203
3.34,3.8619195340279955,2.8180804659720042,3.29,3.681024295920343,2.898975704079657,0.13517430247738954,2.6946595400571822,0.1734094127222797,0.09693919223249939,2.7122716798047093,2.677047400309655,344064,1.7491238236427307,2.5046167254447935
3.31,3.671801050302511,2.948198949697489,2.8299999999999996,3.2199999999999998,2.4399999999999995,0.11177157482597973,2.6889762818813323,0.14539705160950234,0.0781460980424571,2.7111600976997545,2.66679246606291,507904,2.219098687171936,2.3604976654052736
3.6199999999999997,4.245779513886481,2.994220486113519,2.8600000000000003,3.221109401705356,2.4988905982946448,0.10740142960567026,2.6867631018161773,0.1460199827235516,0.06878287648778893,2.7070822937563443,2.66644390987601,671744,1.898835003376007,2.7041255712509153
2.9899999999999998,3.5085556864985668,2.471444313501433,2.85,3.4386425061104573,2.261357493889543,0.09473479180596764,2.6723699659109115,0.13437547220870832,0.05509411140322697,2.7028447314079633,2.6418952004138596,835584,2.4150479078292846,2.227461004257202
3.6199999999999997,4.082168800331654,3.157831199668346,2.8600000000000003,3.2183294573433785,2.501670542656622,0.08471483984030777,2.6804590970277786,0.11761644517450406,0.05181323450611148,2.700615889387022,2.6603023046685355,999424,2.544228506088257,2.650028681755066
3.13,3.552018956920184,2.707981043079816,2.6499999999999995,3.43390050389064,1.866099496109359,0.10022132964804761,2.682128870487213,0.1365130807660134,0.06392957853008183,2.693847673351191,2.670410067623235,1163264,2.2491557002067566,2.3414759039878845
3.6300000000000003,3.9794281041931234,3.2805718958068772,3.250000000000001,3.762347538297981,2.737652461702021,0.06244810107164078,2.672715353965759,0.07734396690561049,0.047552235237671076,2.6971429640133975,2.6482877439181207,1327104,2.6063180685043337,2.6742419958114625
3.62,4.267765389628066,2.972234610371934,2.95,3.4383646178829914,2.461635382117009,0.07916817390359931,2.659973141551018,0.11242356138998555,0.045912786417213074,2.701229284900442,2.618716998201594,1490944,2.801181960105896,2.755550944805145
3.5800000000000005,4.177996655509043,2.982003344490958,2.84,3.631454357496375,2.048545642503625,0.08773337928578251,2.6664346396923064,0.12103277135608695,0.05443398721547806,2.696842082044147,2.6360271973404656,1654784,2.6898858308792115,2.7228067755699157
3.9699999999999998,4.59617888817813,3.343821111821869,3.13,3.4765544690232693,2.7834455309767305,0.09451021500863127,2.6588727802038195,0.1233597637148171,0.06566066630244544,2.6869752402356153,2.6307703201720236,1818624,2.867612051963806,2.968351900577545
3.4899999999999998,3.9105948168962614,3.069405183103738,3.0700000000000003,3.7953275122315437,2.344672487768457,0.09119855372700832,2.643073949217796,0.12844222062855032,0.05395488682546632,2.68792665915283,2.598221239282762,1982464,2.756442356109619,2.620589017868042
3.38,4.00417946137309,2.7558205386269106,3.01,3.585239080730786,2.4347609192692135,0.08096362962387499,2.640154537558556,0.11507564396217487,0.046851615285575104,2.668174273953766,2.6121348011633456,2146304,2.7525342226028444,2.6092724084854124
3.7,4.2796550698475775,3.120344930152423,2.920000000000001,3.556867333123627,2.2831326668763747,0.07980471914634103,2.636562409996986,0.11177492524180313,0.04783451305087894,2.67471504208535,2.5984097779086226,2310144,2.9095544099807737,2.8411176443099975
3.5800000000000005,4.010813184570761,3.14918681542924,3.0,3.3714835124201343,2.6285164875798657,0.06328170432243492,2.629293751716614,0.08205179795945833,0.044511610685411505,2.664501622370122,2.594085881063106,2473984,2.8606473207473755,2.767805290222168
3.6100000000000003,4.075725240887801,3.1442747591121996,3.05,3.5484977432245803,2.5515022567754193,0.07565198873635379,2.6379192143678667,0.10715363618802576,0.04415034128468182,2.6711720497438427,2.6046663789918907,2637824,2.8684023141860964,2.823793923854828
3.7199999999999998,4.1461455150532505,3.2938544849467495,2.8299999999999996,3.330099990001999,2.329900009998,0.07539638550952071,2.643295818567276,0.10815835767910861,0.042634413339932814,2.6571390510593056,2.6294525860752462,2801664,2.899098253250122,2.8748210668563843
3.6499999999999995,4.226628129733539,3.0733718702664596,3.1100000000000003,3.608898787330657,2.6111012126693436,0.06384451756021,2.630185681581497,0.09255220171871054,0.03513683340170947,2.657807648723149,2.602563714439845,2965504,2.9604164600372314,2.8523894548416138
4.0,4.424264068711929,3.5757359312880714,2.86,3.323033476111609,2.396966523888391,0.053079077322035983,2.6121873766183854,0.07656834538643512,0.02958980925763685,2.6340691068173996,2.590305646419371,3129344,3.2589118003845217,3.2082048892974853
3.97,4.544543296888929,3.395456703111071,3.0,3.551361950083609,2.448638049916391,0.08360433930065478,2.6132914453744887,0.10905603627282717,0.058152642328482385,2.6377854435656496,2.5887974471833277,3293184,3.27351655960083,3.190006875991821
3.7700000000000005,4.295452186216786,3.2445478137832144,2.9,3.292428337406972,2.507571662593028,0.06983089614659543,2.5963940799236296,0.0890133441482816,0.050648448144909264,2.6341607814481347,2.5586273783991245,3457024,3.2728585958480836,3.0063918590545655
3.8099999999999996,4.6005061669588665,3.0194938330411327,2.9400000000000004,3.415815090134813,2.4641849098651876,0.06469402634538704,2.5996866136789323,0.08931121657634003,0.04007683611443404,2.6282980291486284,2.571075198209236,3620864,3.3682575821876526,3.115260112285614
4.15,4.628016736108685,3.6719832638913155,2.88,3.2693584466786354,2.4906415533213644,0.06598100592382247,2.6035637110471725,0.0922300229583444,0.039731988889300546,2.6410557991520953,2.5660716229422498,3784704,3.573069381713867,3.3978073596954346
3.9899999999999998,4.5218834458788875,3.4581165541211116,2.7800000000000002,3.164187454245971,2.3958125457540294,0.057778545236214965,2.587065091729164,0.07401599176178561,0.04154109871064433,2.6231573748766173,2.550972808581711,3948544,3.4713736534118653,3.2482198238372804
4.1899999999999995,4.551801050302511,3.8281989496974886,3.02,3.5334199061197373,2.5065800938802627,0.06118991235271094,2.58867546916008,0.09320018903744388,0.029179635667978,2.6209010175064797,2.55644992081368,4112384,3.6055609464645384,3.4829848766326905
4.13,4.57955533585978,3.6804446641402198,2.75,3.1353569773599537,2.3646430226400463,0.0654564071446657,2.6063501298427583,0.09207452835737774,0.03883828593195367,2.6327709799960037,2.579929279689513,4276224,3.613339400291443,3.4150405406951903
4.52,5.116322060635023,3.9236779393649766,3.1099999999999994,3.5842362280551745,2.6357637719448244,0.05977048383792856,2.600518697500229,0.07989248317695835,0.03964848449889877,2.6218104877587525,2.579226907241705,4440064,3.8243173360824585,3.788103985786438
4.55,5.042442890089805,4.057557109910195,2.9,3.4253570214625477,2.374642978537452,0.060890276101417784,2.590674689412117,0.0878471859996329,0.03393336620320267,2.618123592328775,2.563225786495459,4603904,4.045035982131958,3.860312294960022
4.459999999999999,4.870365690573663,4.049634309426335,2.7800000000000002,3.310659966456864,2.2493400335431364,0.07551779353525487,2.5904882550239563,0.09377186458341966,0.05726372248709008,2.611785050708346,2.5691914593395664,4767744,3.924697732925415,3.771025562286377
4.41,5.13034713853808,3.68965286146192,2.7300000000000004,3.0334798181098708,2.42652018189013,0.054094425193034076,2.5653873294591905,0.0722649785690673,0.03592387181700085,2.605819337740108,2.5249553211782727,4931584,3.9529229164123536,3.664548945426941
4.61,5.116853035898968,4.1031469641010325,3.0100000000000002,3.469238500128202,2.5507614998717987,0.05039430311881001,2.575647476315498,0.07395075526155492,0.026837850976065093,2.6030190459369424,2.548275906694054,5095424,4.095326066017151,3.9043635606765745
4.720000000000001,5.1886149805544,4.2513850194456015,2.9399999999999995,3.3379949748426476,2.5420050251573514,0.07131638254504649,2.54869444668293,0.09918948445259589,0.0434432806374971,2.5732849174382366,2.5241039759276234,5259264,4.114320874214172,4.032273578643799
4.58,5.110659966456864,4.049340033543136,3.0699999999999994,3.644543296888928,2.4954567031110706,0.06271770095918323,2.538132128119469,0.08284284486441638,0.042592557053950084,2.583728085545438,2.4925361706934996,5423104,4.062998366355896,3.918084216117859
4.570000000000001,4.9625557285278115,4.177444271472191,2.86,3.499061812346818,2.2209381876531817,0.06426090318709607,2.5499414205551147,0.08865939641299442,0.03986240996119773,2.5905294353750623,2.509353405735167,5586944,4.099011540412903,3.915610408782959
4.749999999999999,5.085410196624967,4.414589803375031,2.82,3.4044655678480984,2.2355344321519013,0.050177451292984156,2.538441923260689,0.076491358417808,0.02386354416816031,2.5659492824110024,2.5109345641103755,5750784,4.1035185098648075,4.011610674858093
4.76,5.341721582889959,4.17827841711004,2.96,3.7270723564306043,2.1929276435693956,0.0547368932748213,2.544843375682831,0.08021823966392008,0.029255546885722516,2.587714604527011,2.5019721468386504,5914624,4.352942228317261,4.154549479484558
4.69,5.479240140895026,3.9007598591049746,2.72,3.329590026165127,2.1104099738348734,0.05745640646200621,2.5341180980205538,0.08795303486056685,0.026959778063445565,2.575262401945138,2.4929737940959695,6078464,4.103012871742249,4.008178973197937
4.64,5.1483306010855525,4.131669398914447,2.6699999999999995,3.082431812546025,2.257568187453974,0.06157314963638777,2.5399829149246216,0.09263634917669776,0.03050995009607778,2.5803364156655895,2.4996294141836537,6242304,4.085498046875,4.03031096458435
4.720000000000001,5.461350119714027,3.978649880285975,2.8,3.1949683531626296,2.40503164683737,0.05314501477405422,2.543877497315407,0.07124004586818487,0.03504998367992357,2.586979429142695,2.5007755654881185,6406144,4.1903544664382935,4.028752660751342
4.67,5.10139309220246,4.23860690779754,3.08,3.810479294709987,2.349520705290013,0.053627207491081186,2.559680166840553,0.08254916305261446,0.02470525192954791,2.5952725603231652,2.524087773357941,6569984,4.064529657363892,4.0257140636444095
4.83,5.604661216274573,4.0553387837254276,2.6599999999999997,3.0346998799039038,2.2853001200960956,0.05435114454012359,2.553657296299934,0.07236915003840863,0.036333139041838554,2.597853406501504,2.509461186098364,6733824,4.453012847900391,4.228346133232117
5.119999999999999,5.790522184569608,4.449477815430391,2.8500000000000005,3.5906078584514214,2.1093921415485797,0.0610595259116962,2.541509711742401,0.09051828240889899,0.03160076941449341,2.576330182874739,2.506689240610063,6897664,4.39273157119751,4.346559023857116
5.1899999999999995,5.501287648325467,4.878712351674532,3.0500000000000003,3.554479930225178,2.5455200697748226,0.05546110941795629,2.552292412519455,0.08952507703193033,0.021397141803982257,2.5967738845239468,2.5078109405149633,7061504,4.4346795082092285,4.541142797470092
5.1499999999999995,5.623814309619285,4.676185690380714,3.01,3.3958756276314945,2.624124372368505,0.053380360151641014,2.5560607433319094,0.06868339539074952,0.0380773249125325,2.5951571470296577,2.516964339634161,7225344,4.648596262931823,4.438979148864746
5.180000000000001,5.708772162656092,4.651227837343909,2.7800000000000002,3.446033032213869,2.1139669677861317,0.048416142247151524,2.5478095799684524,0.06701710168823694,0.02981518280606611,2.592385288831139,2.5032338711057656,7389184,4.459694194793701,4.467626643180847
5.15,5.685256947642905,4.614743052357095,2.6799999999999997,3.257581163127746,2.1024188368722534,0.04778542401036243,2.529078021645546,0.07253945072152126,0.023031397299203598,2.569483869305914,2.488672173985178,7553024,4.704366850852966,4.530827045440674
5.0600000000000005,5.703739077577244,4.416260922422757,3.0,3.6,2.4,0.06416476219892496,2.5389257103204725,0.09117569516145961,0.03715382923639031,2.586585918956578,2.4912655016843672,7716864,4.780081748962402,4.472718834877014
5.33,5.756731765867038,4.9032682341329625,2.98,3.644529909033446,2.3154700909665538,0.05749233094975349,2.5430192053318024,0.07500553925432273,0.03997912264518426,2.5860070839898666,2.500031326673738,7880704,4.7698163986206055,4.652279472351074
5.3900000000000015,5.927494186015069,4.8525058139849335,2.9899999999999998,3.565239080730786,2.4147609192692134,0.05566647121449927,2.532593220472336,0.0796655487796946,0.03166739364930393,2.578165975943188,2.4870204650014838,8044544,4.830698227882385,4.768626093864441
5.38,5.7719183588453085,4.988081641154691,2.9999999999999996,3.513809303146605,2.486190696853394,0.04047280654776835,2.5383938193321227,0.06392050453968878,0.017025108555847924,2.578267698607519,2.4985199400567266,8208384,4.757350635528565,4.7753729820251465
5.55,6.133523778435806,4.966476221564194,2.94,3.4483306010855532,2.4316693989144467,0.05193087197840209,2.5125729590654373,0.06995144421765952,0.03391029973914467,2.5370179575529304,2.4881279605779443,8372224,5.209191560745239,4.96931095123291
5.5200000000000005,6.11126981996378,4.928730180036221,3.0700000000000003,3.722763356814704,2.4172366431852965,0.05195029373280702,2.5145682454109193,0.07010169980152763,0.03379888766408641,2.5550687268428494,2.474067763978989,8536064,5.005236053466797,4.921884274482727
5.36,5.897028863283902,4.822971136716099,3.0599999999999996,3.7645565981523412,2.355443401847658,0.05178331518545741,2.531432780623436,0.0683945063430578,0.03517212402785702,2.5634902650131783,2.4993752962336933,8699904,4.800058650970459,4.7487516641616825
5.819999999999999,6.196297754444535,5.443702245555464,3.0799999999999996,3.67464274989274,2.4853572501072594,0.049883542361203514,2.524717706441879,0.0702210088107708,0.029546075911636226,2.5675580851134034,2.4818773277703547,8863744,5.324039649963379,5.164524221420288
5.45,5.942442890089805,4.957557109910195,2.95,3.3112478373637693,2.588752162636231,0.04156722694169724,2.525792622566223,0.059978043413574385,0.023156410469820095,2.5605613411849073,2.491023903947539,9027584,4.866280364990234,4.84313554763794
5.510000000000001,5.967055795281058,5.052944204718943,2.9299999999999997,3.4360632371551993,2.4239367628448,0.05266685999231406,2.5189900517463686,0.06786934253853674,0.03746437744609138,2.5607284353413093,2.477251668151428,9191424,5.093439674377441,4.908778810501099
5.619999999999999,6.217996655509041,5.022003344490957,3.08,3.4893897898091746,2.6706102101908256,0.04090892178937789,2.4927279949188232,0.056101474867534265,0.025716368711221512,2.548100604772251,2.4373553850653953,9355264,5.417156791687011,5.139481735229492
5.79,6.116955654485436,5.463044345514564,3.0199999999999996,3.6095761189193465,2.4304238810806527,0.04778761650668453,2.5087049186229704,0.07028337710379892,0.025291855909570143,2.550417401894248,2.4669924353516928,9519104,5.2810663223266605,5.2341169834136965
5.92,6.427543101617981,5.412456898382019,3.1599999999999997,3.770245852095694,2.5497541479043053,0.044293717993423284,2.499880814552307,0.059049277004092314,0.029538158982754255,2.533650739850034,2.46611088925458,9682944,5.393646860122681,5.345214986801148
6.090000000000001,6.7087891401762,5.471210859823802,2.61,3.055982062419555,2.1640179375804447,0.040619526465889004,2.49797143638134,0.059598350215458666,0.021640702716319342,2.5379362878920046,2.4580065848706756,9846784,5.530001258850097,5.505560255050659
5.799999999999999,6.249444101084883,5.350555898915115,3.04,3.783236167042482,2.296763832957518,0.059049486520234465,2.4991951882839203,0.08340011775769685,0.03469885528277209,2.5270978768342105,2.47129249973363,10010624,5.338599729537964,5.219031953811646
6.02,6.453128156554154,5.586871843445845,2.9699999999999998,3.6527151675479312,2.2872848324520683,0.04463684225920582,2.4938582241535188,0.06586982562264396,0.023403858895767682,2.5427493827452157,2.444967065561822,10174464,5.55425443649292,5.450025415420532
5.92,6.450659966456864,5.389340033543136,2.98,3.450744091837593,2.509255908162407,0.03820800626417617,2.5015693992376327,0.05544853315440525,0.020967479373947096,2.5374841299455313,2.465654668529734,10338304,5.569932079315185,5.39612922668457
6.119999999999999,6.351516738055804,5.888483261944194,2.89,3.6521679604916493,2.127832039508351,0.04176177253248165,2.508170932531357,0.06261742707882248,0.020906117986140824,2.5542123299771866,2.462129535085527,10502144,5.493708276748658,5.528965759277344
6.07,6.617813836992094,5.522186163007906,3.0199999999999996,3.728237248385031,2.3117627516149684,0.04434794666012744,2.4691411763429643,0.06402332926666379,0.02467256405359108,2.5064303190451334,2.431852033640795,10665984,5.671371412277222,5.515900897979736
5.99,6.5200000000000005,5.46,3.1399999999999997,3.809626761711328,2.4703732382886714,0.03495340280933301,2.476178538799286,0.05621855201813103,0.01368825360053499,2.4986428209957094,2.4537142566028627,10829824,5.557176303863526,5.488634300231934
5.819999999999999,6.319599839871872,5.320400160128127,2.92,3.504465567848098,2.335534432151902,0.03276545706903557,2.4719236105680467,0.05309094758599478,0.012439966552076354,2.5032358640926593,2.440611357043434,10993664,5.419783687591552,5.316497278213501
6.180000000000001,6.846033032213869,5.513966967786132,2.99,3.4426588119102512,2.537341188089749,0.042030689038801874,2.4828641682863237,0.06360475219606473,0.020456625881539018,2.5207863635140852,2.444941973058562,11157504,5.816334438323975,5.711830186843872
6.21,6.682122865364515,5.737877134635485,3.2099999999999995,3.942734604068894,2.477265395931105,0.0366513090441003,2.494025060534477,0.0608978696281397,0.012404748460060903,2.524368651574798,2.4636814694941562,11321344,5.813781452178955,5.722078132629394
6.13,6.6904462507680815,5.569553749231918,3.04,3.611314274283428,2.468685725716572,0.035175415244884725,2.482270783185959,0.05635269048697285,0.013998140002796602,2.523828434890436,2.440713131481482,11485184,5.747059392929077,5.644853210449218
5.890000000000001,6.456480361530742,5.323519638469259,3.2599999999999993,3.87676575780437,2.6432342421956285,0.04742107925703744,2.461940902471542,0.06855950341727399,0.02628265509680089,2.4992747977819443,2.42460700716114,11649024,5.458396100997925,5.442509555816651
6.35,6.864295634824951,5.835704365175048,3.09,3.7849100661236674,2.3950899338763323,0.0336718605831265,2.4631127059459685,0.049602041472347536,0.017741679693905475,2.5092659360651948,2.4169594758267423,11812864,5.858329772949219,5.84245982170105
6.320000000000001,6.736653333119994,5.903346666880008,3.17,3.7913694553162394,2.5486305446837605,0.036166195286204975,2.4944368302822113,0.05357303565334658,0.018759354919063366,2.533366122825786,2.4555075377386366,11976704,5.866578197479248,5.79243574142456
6.459999999999999,7.053632883186232,5.866367116813766,3.18,3.841513416341649,2.518486583658351,0.037667316774604796,2.494996243715286,0.05614792939963074,0.019186704149578855,2.5254897948234065,2.464502692607166,12140544,5.889551019668579,5.984399747848511
6.3,7.012741187248218,5.587258812751782,3.0799999999999996,3.559165942028437,2.600834057971562,0.03191688052611421,2.48822577893734,0.04843506371278784,0.015398697339440572,2.531325347748822,2.4451262101258577,12304384,5.952283143997192,5.8199317932128904
6.58,7.077594212184989,6.082405787815011,3.0200000000000005,3.6078775382679633,2.4321224617320376,0.03729576142504807,2.4860520899295806,0.058156307599065094,0.01643521525103105,2.5282439092428453,2.443860270616316,12468224,6.163992595672608,6.116172552108765
6.369999999999999,6.7416180835212405,5.998381916478758,3.01,3.6799999999999997,2.34,0.02327918226364994,2.4574206709861754,0.03295746509645015,0.013600899430849729,2.5123290095006863,2.4025123324716646,12632064,5.9527794361114506,5.9031120300292965
6.6,7.181377674149945,6.018622325850054,3.44,4.06,2.82,0.03560510802781203,2.476945587992668,0.06100283436332789,0.01020738169229617,2.5287419171610046,2.4251492588243315,12795904,6.242396974563599,6.1245543479919435
6.860000000000001,7.451945943477951,6.268054056522051,3.16,3.734804314527997,2.5851956854720033,0.0308904924197122,2.4693740874528887,0.04993495925090445,0.011846025588519948,2.5164141230180914,2.422334051887686,12959744,6.305884552001953,6.364951419830322
6.68,7.291228271597445,6.068771728402554,3.0900000000000003,3.666974869470067,2.513025130529934,0.051108793739695055,2.4768778443336488,0.07020305248908128,0.03201453499030883,2.53463581766939,2.4191198709979074,13123584,6.179653072357178,6.201768207550049
6.510000000000001,7.234499827467199,5.785500172532802,3.31,3.858543526076099,2.761456473923901,0.027507666929159274,2.4625461637973785,0.04377243942759869,0.011242894430719859,2.5256825496587387,2.399409777936018,13287424,6.077996063232422,6.059345340728759
6.68,7.2125410782277735,6.147458921772226,3.3600000000000003,3.936541412215983,2.7834585877840174,0.034903825807850765,2.472954335808754,0.061593811131038505,0.008213840484663025,2.50764698487254,2.438261686744968,13451264,6.393896579742432,6.267154264450073
6.67,7.139148164229596,6.200851835770404,3.28,3.9966589146867566,2.563341085313243,0.027552382781868757,2.4766974061727525,0.04054221935929876,0.014562546204438757,2.5285560750830824,2.4248387372624225,13615104,6.261296129226684,6.239064455032349
6.489999999999999,7.065239080730786,5.914760919269213,3.28,4.000832851637604,2.5591671483623957,0.04974059054511594,2.4645318657159807,0.08161109949805179,0.017870081592180093,2.5197589258021194,2.409304805629842,13778944,6.125517082214356,6.064873600006104
6.9300000000000015,7.3927094120503725,6.4672905879496305,3.1599999999999997,3.9283749084919415,2.391625091508058,0.03767026979476209,2.463707023859024,0.06504293998144728,0.010297599608076895,2.4909386685623147,2.436475379155733,13942784,6.513633108139038,6.45148229598999
6.660000000000001,7.204426303552649,6.1155736964473535,3.2400000000000007,3.7200000000000006,2.7600000000000007,0.028581894485978355,2.4608750462532045,0.059008708120745934,-0.0018449191487892244,2.4920880637691556,2.4296620287372535,14106624,6.348579359054566,6.263513708114624
6.6,7.06475800154489,6.135241998455109,3.0799999999999996,3.7797142273814357,2.3802857726185636,0.030348486971342886,2.4505730479955674,0.0468621832105882,0.013834790732097573,2.479662924830378,2.421483171160757,14270464,6.251373195648194,6.219918346405029
6.92,7.448772162656091,6.391227837343909,3.1599999999999997,3.88,2.4399999999999995,0.0346963430056348,2.4763171494007112,0.04826621164649677,0.021126474364772836,2.5131520152408875,2.439482283560535,14434304,6.402428770065308,6.47131462097168
6.889999999999999,7.342658811910249,6.437341188089748,3.4,3.9796550698475777,2.820344930152422,0.029533007723512077,2.4463958710432054,0.04452971052917073,0.014536304917853427,2.487929555170444,2.4048621869159668,14598144,6.425780487060547,6.458194255828857
6.81,7.203573373083088,6.416426626916911,2.91,3.4207837115648854,2.399216288435115,0.026852842167136216,2.4691784232854843,0.04309822472689182,0.01060745960738061,2.503002362825711,2.4353544837452574,14761984,6.38948802947998,6.358514451980591
6.590000000000001,7.057867502611584,6.122132497388417,3.310000000000001,3.8088987873306577,2.811101212669344,0.03316026347456495,2.4434053629636763,0.05239697987204007,0.013923547077089836,2.48650042023669,2.4003103056906627,14925824,6.315331363677979,6.176773166656494
7.140000000000001,7.684426303552648,6.595573696447353,3.46,4.109923072370877,2.8100769276291233,0.028401237371144784,2.4435692340135575,0.0474034996125652,0.009398975129724367,2.487919176013023,2.399219292014092,15089664,6.719084405899048,6.691183423995971
7.080000000000001,7.5591659420284385,6.600834057971563,3.0300000000000002,3.588659108938537,2.4713408910614634,0.02299145470024081,2.447085049748421,0.036218306973421016,0.009764602427060605,2.5092531251722465,2.3849169743245953,15253504,6.719289636611938,6.686347007751465
6.840000000000001,7.163109888428071,6.51689011157193,3.15,3.543064880140671,2.756935119859329,0.02373870156588959,2.435969462990761,0.03655362568583412,0.01092377744594506,2.490901435597128,2.3810374903843936,15417344,6.5040045261383055,6.432574653625489
6.769999999999999,7.281957029446807,6.25804297055319,3.11,3.7859437846448474,2.4340562153551524,0.03650273835519326,2.41553652882576,0.060481415154319255,0.012524061556067258,2.4640573866070854,2.3670156710444346,15581184,6.415986061096191,6.397500848770141
7.01,7.393275357934736,6.6267246420652635,3.2399999999999998,3.598329457343378,2.8816705426566216,0.023012401314917903,2.4674483448266984,0.0436457448526852,0.0023790577771506047,2.512743175938623,2.4221535137147736,15745024,6.593436145782471,6.6056702613830565
7.0200000000000005,7.8741662601625055,6.165833739837495,3.08,3.7475327707311457,2.4124672292688545,0.0286621966573875,2.4583020567893983,0.04188579720783824,0.015438596106936755,2.5138974769007554,2.402706636678041,15908864,6.554430913925171,6.5963578701019285
7.159999999999999,7.717135531087364,6.602864468912634,3.4,4.043428317685816,2.7565716823141835,0.0318373025686014,2.4458243280649183,0.046641970162474206,0.017032634974728594,2.491032857821592,2.4006157983082446,16072704,6.71027774810791,6.757508182525635
7.089999999999999,7.377923600977758,6.80207639902224,3.0799999999999996,3.681331855134916,2.4786681448650834,0.028133811306906814,2.4317699909210204,0.03920431094309408,0.017063311670719547,2.491338452253871,2.3722015295881698,16236544,6.719398784637451,6.700603914260864
7.130000000000001,7.770390505863415,6.4896094941365865,3.5,4.149615270756469,2.8503847292435314,0.01841239586065053,2.4678642749786377,0.03215757269225206,0.004667219029049008,2.5247568640465117,2.4109716859107637,16400384,6.703348541259766,6.693898487091064
7.25,7.588378486313773,6.911621513686227,3.4599999999999995,4.041721582889959,2.87827841711004,0.031588352221297064,2.4404746413230898,0.04520504168425672,0.017971662758337406,2.482256112403356,2.3986931702428236,16564224,6.808834743499756,6.843941736221313
6.969999999999999,7.349605057922045,6.590394942077952,3.5100000000000002,4.072938717801503,2.9470612821984976,0.0210140297072939,2.460927939414978,0.037642302192695265,0.00438575722189254,2.4822898034908696,2.4395660753390866,16728064,6.644273996353149,6.587843132019043
6.92,7.435363949069005,6.4046360509309945,3.63,4.128096376216491,3.131903623783509,0.024522117330343433,2.43311992585659,0.035857993402869826,0.013186241257817038,2.508147260473594,2.3580925912395863,16891904,6.497737884521484,6.5463766098022464
7.159999999999999,7.720713830755047,6.599286169244952,3.5100000000000002,4.078242905807015,2.9417570941929854,0.03065967584261666,2.4365389317274095,0.0512353055213763,0.010084046163857021,2.472527030538122,2.400550832916697,17055744,6.765731382369995,6.760848331451416
7.469999999999999,7.974083326445141,6.965916673554856,3.4200000000000004,3.9975811631277463,2.8424188368722545,0.02207108362636059,2.444863560795784,0.0331189024187763,0.01102326483394488,2.4883277363436784,2.401399385247889,17219584,7.059211874008179,7.078778982162476
7.260000000000001,7.712106182218293,6.807893817781708,3.4800000000000004,4.249155380921177,2.710844619078824,0.026139857072848792,2.4136696964502335,0.04437261942964933,0.007907094716048252,2.454678276180095,2.372661116720372,17383424,6.8434739112854,6.831639337539673
7.07,7.5620365840057024,6.577963415994298,3.29,4.036257328272225,2.5437426717277747,0.02359170346171592,2.4207651048898695,0.03432027240812075,0.01286313451531109,2.481572094993466,2.359958114786273,17547264,6.77341594696045,6.752456092834473
7.040000000000001,7.350483493925202,6.7295165060748,3.2399999999999998,3.96691127381545,2.5130887261845496,0.029616742086363907,2.4477297961711884,0.04925197906363644,0.009981505109091376,2.486527909814268,2.4089316825281086,17711104,6.6870176792144775,6.712278413772583
7.35,7.7555859958134645,6.944414004186535,3.3300000000000005,3.931747455333216,2.728252544666785,0.030262739467434553,2.4282672494649886,0.0502413293893192,0.010284149545549903,2.490860165067169,2.3656743338628083,17874944,6.972172498703003,6.967642450332642
7.559999999999998,7.947814388593304,7.172185611406691,3.3899999999999997,4.074762732630799,2.7052372673692,0.02252234545303502,2.428920403122902,0.03388718476781926,0.011157506138250775,2.490927157003353,2.3669136492424507,18038784,7.100046539306641,7.1845263004302975
7.110000000000001,7.620783711564886,6.599216288435116,3.2299999999999995,3.868827050147377,2.591172949852622,0.01496568007278253,2.4515169650316238,0.024949395746314603,0.0049819643992504575,2.5095497686530766,2.393484161410171,18202624,6.8975320816040036,6.789502286911011
7.2,7.707937003968012,6.692062996031988,3.31,3.72097445176069,2.89902554823931,0.025382705216179552,2.4310014992952347,0.04157843202898094,0.009186978403378163,2.491492438123613,2.3705105604668564,18366464,6.820124530792237,6.853985118865967
7.479999999999999,7.84551333764994,7.114486662350057,3.4,3.993295878967653,2.8067041210323467,0.02842529703339091,2.4269043654203415,0.05116968824505499,0.005680905821726832,2.4750302144024627,2.3787785164382202,18530304,7.16883487701416,7.166518020629883
7.31,7.806890329952194,6.8131096700478055,3.0799999999999996,3.7399999999999998,2.4199999999999995,0.019485128339147152,2.427045875787735,0.029293992211244586,0.009676264467049719,2.470470765768829,2.383620985806641,18694144,6.997259521484375,6.988779783248901
7.62,8.04614551505325,7.193854484946749,3.0799999999999996,3.759411510058521,2.4005884899414784,0.011006089809234199,2.4499568969011305,0.018130359638848043,0.003881819979620357,2.467451537649181,2.43246225615308,18857984,7.274172067642212,7.2842875003814695
7.360000000000001,7.6364054992217065,7.083594500778296,3.29,3.631906419945575,2.948093580054425,0.020721979669178783,2.448763647675514,0.03789047181012874,0.0035534875282288263,2.4770448330546984,2.42048246229633,19021824,7.046519136428833,7.037015962600708
7.529999999999999,7.890693775937428,7.169306224062571,3.25,3.8403388857258176,2.6596611142741824,0.01912929455138506,2.434277367591858,0.032242428557328034,0.006016160545442089,2.493189541271841,2.3753651939118754,19185664,7.2261241436004635,7.182766342163086
7.62,7.954065861769801,7.285934138230199,3.53,4.099297813099611,2.9607021869003884,0.01891470264381491,2.4411906570196154,0.03961280090313359,-0.001783395615503773,2.513384151305518,2.3689971627337125,19349504,7.338737440109253,7.27428297996521
7.32,7.813558507170122,6.826441492829878,3.28,3.7674423042781573,2.7925576957218423,0.025718442036304568,2.4154980927705765,0.042357588689275624,0.009079295383333508,2.456697150980085,2.374299034561068,19513344,7.001882410049438,7.00396614074707
7.500000000000002,8.07619441163552,6.923805588364484,3.2300000000000004,3.555729949498047,2.9042700505019536,0.01942244273886895,2.400353428721428,0.034699869310992754,0.004145016166745143,2.464131733105885,2.3365751243369712,19677184,7.088375568389893,7.144440317153931
7.609999999999999,8.096723740945517,7.123276259054481,3.1399999999999997,3.6844263035526477,2.5955736964473517,0.009842725422640761,2.3859224647283552,0.017102957973622636,0.0025824928716588844,2.450896003067577,2.3209489263891334,19841024,7.251793432235718,7.282691526412964
7.790000000000001,8.44795136598384,7.1320486340161615,3.170000000000001,3.8771774883294867,2.462822511670515,0.025667348675779033,2.411430674791336,0.05745218025268502,-0.006117482901126948,2.459760822713274,2.3631005268693976,20004864,7.432883977890015,7.443138837814331
7.730000000000001,8.12509492530277,7.334905074697233,3.0100000000000002,3.74,2.2800000000000002,0.01474830040679076,2.4179553508758547,0.025243033579788715,0.004253567233792803,2.4879604731171368,2.3479502286345726,20168704,7.319707250595092,7.395211029052734
7.56,8.098887743412298,7.021112256587701,3.1899999999999995,3.9469015788066497,2.4330984211933493,0.018020651803817546,2.4084046959877012,0.029813541174191632,0.006227762433443458,2.455897545031775,2.3609118469436274,20332544,7.25821361541748,7.232827091217041
7.389999999999999,7.737706773014273,7.042293226985724,2.94,3.450294032886923,2.429705967113077,0.01344906996382629,2.3949308305978776,0.025346312824868565,0.001551827102784016,2.4916554358703227,2.2982062253254325,20496384,7.1184545993804935,7.093621873855591
7.359999999999999,7.772795348811005,6.9472046511889936,2.87,3.4375385449465083,2.302461455053492,0.016593788804311716,2.40169258415699,0.02960004564872295,0.0035875319599004817,2.435415274285767,2.3679698940282132,20660224,7.047749328613281,7.049123668670655
7.800000000000002,8.14928498393146,7.450715016068542,3.2299999999999995,3.6148376280978765,2.8451623719021226,0.01992663010605606,2.3947897613048554,0.032335079358388155,0.007518180853723964,2.452129180275495,2.3374503423342157,20824064,7.491009712219238,7.493141222000122
7.7299999999999995,8.257351874937408,7.202648125062591,3.2199999999999998,3.6799999999999997,2.76,0.01337242606678041,2.3952227503061296,0.018489417520286513,0.008255434613274309,2.462747805296247,2.3276976953160124,20987904,7.359572839736939,7.387165069580078
7.5600000000000005,8.025188133984521,7.09481186601548,3.5700000000000003,4.236408283261846,2.9035917167381546,0.01175353317667027,2.4013899981975557,0.01976655792886622,0.0037405084244743203,2.4569605334559177,2.3458194629391937,21151744,7.24739785194397,7.26474027633667
7.820000000000002,8.206781592116275,7.433218407883728,3.0200000000000005,3.6146427498927407,2.42535725010726,0.016305153039866068,2.3950953125953673,0.030996204067526477,0.0016141020122056576,2.473003662472172,2.3171869627185626,21315584,7.5774013042449955,7.51749439239502
7.56,7.957994974842648,7.1620050251573515,3.12,3.58,2.66,0.00856528901786073,2.3910755813121796,0.014318649004744041,0.0028119290309774198,2.4381738481572914,2.3439773144670677,21479424,7.309380292892456,7.249148941040039
7.5699999999999985,8.366303962064737,6.77369603793526,3.17,3.746281181368956,2.593718818631044,0.015387627959717012,2.3971423625946047,0.02477899661921667,0.005996259300217353,2.438763127721617,2.3555215974675923,21643264,7.3148109912872314,7.280767822265625
7.58,8.087543101617982,7.072456898382019,3.28,3.7334313619501853,2.8265686380498143,0.01851487430685662,2.413501077890396,0.0356153649239589,0.0014143836897543421,2.4883805854275596,2.3386215703532325,21807104,7.290980482101441,7.273531913757324
7.81,8.294664832642106,7.325335167357895,3.3,3.773286382647969,2.8267136173520306,0.010705713328206868,2.379977637529373,0.017707182835482328,0.003704243820931409,2.4247528573693615,2.3352024176893846,21970944,7.5036375522613525,7.504392814636231
7.65,8.170096144957833,7.1299038550421665,3.1099999999999994,3.4932753579347353,2.7267246420652635,0.01963395329803458,2.3839947164058684,0.03503811515686601,0.004229791439203148,2.4464183220495044,2.3215711107622323,22134784,7.4432331085205075,7.364477109909058
7.63,8.30089492470878,6.95910507529122,3.0300000000000002,3.4096050579220467,2.650394942077954,0.02011132961488322,2.3649089694023133,0.0365838311268782,0.0036388281028882433,2.4367195128219388,2.293098425982688,22298624,7.294267702102661,7.3395637512207035
7.58,8.150613704707485,7.009386295292516,3.12,3.7994115100585213,2.440588489941479,0.009633185798884331,2.40927931368351,0.01684608111333741,0.0024202904844312515,2.4636832687846084,2.3548753585824116,22462464,7.274005365371704,7.2667234420776365
7.8,8.157770876399965,7.4422291236000335,3.09,3.6806775770248943,2.4993224229751054,0.010162473192030978,2.386799681186676,0.019025163329311486,0.0012997830547504703,2.4403495547992664,2.3332498075740853,22626304,7.456877994537353,7.496374082565308
7.790000000000001,8.200974451760692,7.37902554823931,3.5400000000000005,4.0788877434123,3.0011122565877013,0.025722981798753552,2.3721040576696395,0.043576704010219056,0.007869259587288045,2.426059538434541,2.318148576904738,22790144,7.475584554672241,7.489621925354004
7.799999999999999,8.12249030993194,7.477509690068057,3.29,4.11516664983505,2.46483335016495,0.01837344859814033,2.3392841547727583,0.03020035964052018,0.006546537555760479,2.413645649463371,2.2649226600821457,22953984,7.54417610168457,7.517587566375733
8.03,8.470567815438214,7.589432184561786,2.9699999999999998,3.6527151675479312,2.2872848324520683,0.01138172015198504,2.395073136687279,0.02165249492842476,0.0011109453755453226,2.4778279385580446,2.312318334816513,23117824,7.740846252441406,7.713928461074829
7.7,8.082099463490856,7.3179005365091445,3.29,3.9949113419430846,2.5850886580569155,0.010490244610991762,2.3980556070804595,0.018661696771587015,0.00231879245039651,2.4695339306339363,2.3265772835269827,23281664,7.458221292495727,7.406736946105957
7.5699999999999985,8.053838816136116,7.08616118386388,3.29,3.884053869611166,2.695946130388834,0.01835363087593574,2.3499353557825087,0.03276629516239767,0.003940966589473807,2.4245978830196124,2.275272828545405,23445504,7.408353424072265,7.292507600784302
7.859999999999999,8.434804314527996,7.285195685472003,3.15,3.7036244214266563,2.5963755785733436,0.01725945090875026,2.3552272856235503,0.03193838205146778,0.0025805197660327423,2.4097891999179053,2.3006653713291954,23609344,7.5448366641998295,7.5442138671875
7.65,8.04306488014067,7.25693511985933,3.3900000000000006,3.9200000000000004,2.8600000000000008,0.0161017619160702,2.422114998102188,0.028959802237976725,0.003243721594163678,2.4790717087502077,2.3651582874541686,23773184,7.298187208175659,7.358882141113281
7.720000000000001,8.194973683481518,7.245026316518484,3.2699999999999996,4.002188500319418,2.5378114996805805,0.012084071047138389,2.382672041654587,0.020038435839623635,0.004129706254653144,2.4355967480568754,2.329747335252298,23937024,7.429359245300293,7.412213850021362
7.5600000000000005,8.052341345003647,7.067658654996354,2.97,3.5268662316930346,2.413133768306966,0.01263370032538656,2.3325205504894257,0.02131851635074586,0.003948884300027258,2.3955156845834127,2.269525416395439,24100864,7.312291383743286,7.273703002929688
8.09,8.428969025133565,7.751030974866434,3.1900000000000004,3.787411081249754,2.5925889187502467,0.023834390140837027,2.333613094687462,0.03869343307963886,0.008975347202035197,2.408999048356476,2.2582271410184482,24264704,7.779825162887573,7.797565746307373
7.960000000000001,8.295261092284806,7.624738907715197,2.95,3.432182538049648,2.4678174619503523,0.019650168856605848,2.366834965348244,0.03333020864340223,0.005970129069809468,2.4124610951577488,2.321208835538739,24428544,7.761190032958984,7.685754442214966
7.92,8.415580467734555,7.424419532265445,3.1099999999999994,3.6323983154643584,2.5876016845356404,0.0092571973043959,2.3508231431245803,0.017780027957206124,0.0007343666515856762,2.419603441855223,2.2820428443939376,24592384,7.610346174240112,7.607975339889526
7.94,8.23732137494637,7.64267862505363,3.0900000000000007,3.5848737212663457,2.5951262787336558,0.009821691636170669,2.3608388185501097,0.019655857265327842,-1.2473992986502744e-05,2.431270777318824,2.2904068597813954,24756224,7.625278472900391,7.6387427806854244
8.010000000000002,8.432965719651133,7.5870342803488695,3.11,3.672938717801503,2.547061282198497,0.01129004072281526,2.3519384026527406,0.025179188868563872,-0.002599107422933353,2.459886667226243,2.243990138079238,24920064,7.7507260799407955,7.724646806716919


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-heist-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.3200000000000003,3.671567916624939,2.9684320833750615,2.93,3.230166620396073,2.6298333796039275,0.3734381650160584,2.7077305942773817,0.4700554591600218,0.27682087087209506,2.7079051041484847,2.7075560844062787,16384
3.2699999999999996,4.0250496672405065,2.5149503327594926,2.91,3.4639855593785818,2.3560144406214185,0.1722398305363539,2.694784754514694,0.24105843673010519,0.10342122434260258,2.703685444008145,2.685884065021243,180224
3.46,4.041721582889959,2.8782784171100406,2.46,3.122117814289874,1.797882185710126,0.16784869098208016,2.682671982049942,0.21706711094557718,0.11863027101858314,2.7009885225157677,2.664355441584116,344064
3.28,3.7815974481593777,2.778402551840622,2.87,3.275092582010582,2.4649074179894184,0.1302612108333657,2.691491883993149,0.17353170487508002,0.08699071679165138,2.7079804784148367,2.6750032895714613,507904
3.72,3.976124969497314,3.4638750305026864,2.8899999999999997,3.4237602458033005,2.356239754196699,0.15697906488914865,2.6670923858880995,0.21204963142254346,0.10190849835575383,2.719089240471567,2.615095531304632,671744
3.46,3.98,2.94,2.96,3.5451495535331117,2.3748504464668883,0.13338937983951632,2.674257206916809,0.1768440243362516,0.08993473534278104,2.7023004153389634,2.6462139984946544,835584
3.59,4.049238500128201,3.1307614998717987,3.2599999999999993,3.645227205685164,2.874772794314835,0.12779572138873235,2.6550374537706376,0.1703815424481302,0.08520990032933451,2.698057784114923,2.612017123426352,999424
3.34,3.7809081537009717,2.899091846299028,3.1,3.701664358259653,2.498335641740347,0.13856571556340588,2.6669870942831038,0.19955913044530624,0.07757230068150553,2.7010710034801932,2.6329031850860143,1163264
3.7399999999999998,4.530189850605536,2.9498101493944633,3.07,3.6141507144165117,2.525849285583488,0.10746320375215465,2.6621021300554277,0.1467220114110508,0.06820439609325851,2.7038793515147983,2.620324908596057,1327104
3.5200000000000005,3.909358446678636,3.130641553321365,3.19,3.7907495318350235,2.5892504681649764,0.13651105524558158,2.6806471079587935,0.17658703325492764,0.09643507723623551,2.7018428394124614,2.6594513765051255,1490944
3.8099999999999996,4.133882694814033,3.4861173051859664,3.0799999999999996,3.494246303544159,2.66575369645584,0.08789435868222624,2.669253957271576,0.13718660663473925,0.03860211072971322,2.7049376346012193,2.633570279941933,1654784
3.5900000000000007,4.108555686498567,3.0714443135014338,3.2,3.895701085237044,2.5042989147629564,0.11141852274951003,2.6618331760168075,0.15487776919202986,0.0679592763069902,2.699209493582536,2.624456858451079,1818624
3.4,3.8939635614091386,2.9060364385908612,2.9900000000000007,3.595722708836313,2.3842772911636883,0.09918953321046296,2.665180650353432,0.12744518524275128,0.07093388117817465,2.7035289530938296,2.626832347613034,1982464
3.5700000000000003,4.108609320379809,3.0313906796201913,3.2299999999999995,3.7399999999999993,2.7199999999999998,0.11161351341676584,2.641535830497742,0.1617640057596343,0.061463021073897395,2.6791763262856727,2.603895334709811,2146304
3.72,4.168998886412873,3.2710011135871273,3.289999999999999,3.845787729263609,2.734212270736389,0.1188865359096477,2.6330544859170915,0.1647765262396206,0.0729965455796748,2.682560605033438,2.583548366800745,2310144
3.79,4.2705205510693585,3.3094794489306416,3.1399999999999997,3.5965084884205325,2.683491511579467,0.10036203948677411,2.6260690331459045,0.1331344763777897,0.06758960259575852,2.7107235290002203,2.5414145372915886,2473984
3.9799999999999995,4.358945906429928,3.6010540935700712,3.4200000000000004,3.905386443980464,2.9346135560195368,0.09847480059704843,2.6557390689849854,0.12464711995790942,0.07230248123618743,2.7095745714486337,2.601903566521337,2637824
3.6799999999999997,4.069358446678636,3.2906415533213638,3.1100000000000003,3.54,2.6800000000000006,0.0848464147161899,2.658205732703209,0.12334264335340978,0.04635018607897002,2.6928522108503885,2.6235592545560293,2801664
3.55,4.040407993409569,3.0595920065904307,3.09,3.52,2.6599999999999997,0.08317244797168917,2.6306977927684785,0.12289749830971525,0.0434473976336631,2.6880164638346757,2.5733791217022812,2965504
3.9200000000000004,4.205657137141714,3.6343428628582863,3.6800000000000006,4.193419906119738,3.1665800938802633,0.09591775774800523,2.6190935403108595,0.12161026609901564,0.07022524939699483,2.6781324684558827,2.5600546121658363,3129344
3.8699999999999997,4.522763356814703,3.217236643185296,3.2399999999999998,3.830254182534948,2.6497458174650514,0.0788850225611693,2.6297244280576706,0.11578406490683375,0.041985980215504856,2.711319282475896,2.548129573639445,3293184
3.79,4.368705451849212,3.2112945481507884,3.2600000000000002,3.809909083394701,2.7100909166052993,0.08362950511121496,2.6447913616895677,0.1123329905333926,0.05492601968903732,2.7062754742211035,2.583307249158032,3457024
3.9,4.25213633723318,3.5478636627668196,3.17,3.7250675634551165,2.6149324365448834,0.07632795335311024,2.632594409584999,0.11132772597768202,0.04132818072853846,2.681058276035385,2.584130543134613,3620864
3.7800000000000002,4.511846978541279,3.0481530214587207,3.4200000000000004,3.824474968323134,3.0155250316768667,0.09264714143872774,2.5959410578012467,0.1438368497120422,0.041457433165413296,2.67924698381654,2.5126351317859537,3784704
3.8899999999999997,4.349238500128201,3.430761499871798,3.45,3.8221558813185683,3.077844118681432,0.09788083750754592,2.5993878871202467,0.14224284010345364,0.05351883491163819,2.6803557163703324,2.518420057870161,3948544
3.95,4.47392747589719,3.4260725241028105,3.3,3.6768288736283354,2.923171126371664,0.0755120707585269,2.615747317671776,0.11502754117584774,0.03599660034120605,2.6853596467219063,2.5461349886216453,4112384
4.05,4.727126280689208,3.372873719310792,3.3299999999999996,3.7096050579220456,2.9503949420779536,0.08171669031014764,2.603627634048462,0.12213784012460141,0.04129554049569386,2.7033346107227434,2.503920657374181,4276224
3.81,4.381751694356913,3.2382483056430877,3.29,3.598058436014987,2.981941563985013,0.09364607018069361,2.630853471159935,0.13373191143692273,0.05356022892446449,2.688278610524893,2.5734283317949775,4440064
4.0200000000000005,4.587097875150313,3.4529021248496874,3.5700000000000003,4.070099990001999,3.0699000099980007,0.06905222823714005,2.6076319575309754,0.09130991038375054,0.04679454609052956,2.6862664247287875,2.5289974903331633,4603904
4.18,4.8089674077406555,3.551032592259344,3.37,4.04089492470878,2.69910507529122,0.09127046835557036,2.621069484949112,0.13394692172794545,0.04859401498319526,2.6596427181208875,2.582496251777336,4767744
3.8899999999999997,4.549469483751901,3.230530516248098,3.25,3.752493781056044,2.747506218943956,0.06873837026715687,2.6259399116039277,0.080119690251549,0.05735705028276474,2.6827315682401203,2.569148254967735,4931584
4.03,4.522036584005702,3.5379634159942985,3.41,3.746005952328229,3.0739940476717713,0.0606462958281756,2.6127007097005843,0.082063468073046,0.0392291235833052,2.6716904950507088,2.55371092435046,5095424
4.039999999999999,4.384093010681704,3.695906989318294,2.98,3.6089674077406553,2.3510325922593447,0.07645997082193687,2.5964346528053284,0.10304094341188791,0.04987899823198583,2.6519905526806027,2.540878752930054,5259264
3.9799999999999995,4.475580467734554,3.484419532265445,3.45,3.915295604965274,2.9847043950347265,0.05381785151031278,2.634893688559532,0.07184148552255201,0.035794217498073544,2.6813328482870826,2.5884545288319813,5423104
3.7299999999999995,4.149642705167145,3.310357294832854,2.93,3.383982378512647,2.4760176214873533,0.06116128653779414,2.6440764665603638,0.09260020083983207,0.029722372235756203,2.6780618686569317,2.610091064463796,5586944
3.94,4.638856208386246,3.241143791613754,3.3299999999999996,3.7472529209005008,2.9127470790994985,0.06266669706286238,2.6487581759691237,0.07881528702223116,0.04651810710349359,2.672181697105811,2.6253346548324363,5750784
4.220000000000001,4.7941080037762935,3.6458919962237077,3.3899999999999997,3.8199999999999994,2.96,0.07925384655827653,2.639806315302849,0.11516882500795593,0.04333886810859712,2.6741811102304065,2.605431520375291,5914624
4.2,4.9389181280764465,3.4610818719235534,3.66,4.213534100123923,3.106465899876078,0.07181967594402112,2.6324444323778153,0.10333011868916903,0.04030923319887322,2.68358488370345,2.5813039810521805,6078464
4.22,4.8739113089708725,3.566088691029127,3.3299999999999996,4.008306715284465,2.6516932847155346,0.08346624318639642,2.6267377704381945,0.12313332413161038,0.043799162241182465,2.6695716955131394,2.5839038453632495,6242304
4.16,4.473687742827162,3.846312257172838,3.4799999999999995,3.9177213725647855,3.0422786274352136,0.058186033287913386,2.653605443239212,0.07497193950289947,0.0414001270729273,2.686538794987747,2.6206720914906776,6406144
4.12,4.6581449618829485,3.5818550381170517,3.1799999999999997,3.6795998398718717,2.6804001601281278,0.04580085345336957,2.651420995593071,0.07549351132305196,0.016108195583687174,2.6808940811808277,2.6219479100053142,6569984
4.33,4.863010318849457,3.796989681150543,3.3600000000000003,3.6327636339397174,3.0872363660602833,0.05466418097106114,2.651559519767761,0.0690834305655823,0.040244931376539984,2.6878873214610564,2.6152317180744657,6733824
4.15,4.717890834580028,3.582109165419973,3.4899999999999998,3.9787739763939975,3.001226023606002,0.06403959906504794,2.640570378303528,0.08548246117888963,0.04259673695120625,2.6874635720713878,2.593677184535668,6897664
3.9200000000000004,4.621141925718325,3.218858074281676,3.2300000000000004,3.6543819034784595,2.8056180965215414,0.07080578212626273,2.6275784939527513,0.0959054258409634,0.045706138411562076,2.679608653597659,2.5755483343078436,7061504
4.14,4.481174442184639,3.79882555781536,3.0900000000000003,3.6256304696336836,2.554369530366317,0.055655210260172436,2.641730624437332,0.08257940468112022,0.028731015839224643,2.695535144493923,2.587926104380741,7225344
4.1,4.812741187248218,3.387258812751781,3.3899999999999997,3.7545545226711634,3.025445477328836,0.0689915164852411,2.657900393009186,0.0899110013522813,0.048072031618200894,2.69044076940116,2.6253600166172117,7389184
4.23,4.830083327547101,3.6299166724529006,3.2199999999999998,3.733419906119737,2.7065800938802624,0.06282293285605389,2.652128595113754,0.09165588486307999,0.033989980849027795,2.6935028558626715,2.6107543343648367,7553024
3.9599999999999995,4.8308616422830895,3.08913835771691,3.3300000000000005,3.9781512169239526,2.6818487830760485,0.06122790286705514,2.6495349258184433,0.08589635651169673,0.03655944922241354,2.6916789594199706,2.607390892216916,7716864
3.8800000000000003,4.523117407632541,3.236882592367459,3.2299999999999995,3.903869423553257,2.556130576446742,0.050142804189817945,2.6509835749864576,0.07124447967122803,0.029041128708407856,2.7050488839423754,2.59691826603054,7880704
4.13,4.6497114584074515,3.6102885415925488,3.25,3.686463056855904,2.813536943144096,0.054790061077801454,2.6520959794521333,0.0785587937413745,0.0310213284142284,2.6940072710420475,2.610184687862219,8044544
4.110000000000001,4.8615982969645435,3.358401703035459,3.31,3.8128916384272062,2.807108361572794,0.048940452369343856,2.6631024152040483,0.06370576858945616,0.03417513614923155,2.6956187327786933,2.6305860976294033,8208384
3.81,4.322737749731771,3.297262250268229,2.7700000000000005,3.2954521862167865,2.2445478137832144,0.06318687706823559,2.65265976190567,0.08483779249674726,0.04153596163972391,2.6982993131912347,2.6070202106201052,8372224
4.2,4.950999334220744,3.4490006657792565,3.11,3.54,2.6799999999999997,0.07901352351052784,2.654891011118889,0.10625722743695463,0.051769819584101054,2.6959519244081673,2.6138300978296107,8536064
4.180000000000001,4.640000000000001,3.7200000000000006,3.3,3.663318042491699,2.9366819575083007,0.06089250802502237,2.6536288797855376,0.08423732172767769,0.037547694322367056,2.6898503962082057,2.6174073633628696,8699904
4.22,4.8409669878504005,3.599033012149599,3.01,3.4604442251822083,2.5595557748177913,0.05672608343366945,2.647357240319252,0.08222457621888764,0.03122759064845126,2.685649744034106,2.609064736604398,8863744
4.17,4.7993647591023825,3.5406352408976174,3.4199999999999995,3.7799999999999994,3.0599999999999996,0.04865951295489338,2.646292844414711,0.06945721477720798,0.027861811132578778,2.6794145906220495,2.6131710982073724,9027584
4.13,4.726741149913428,3.5332588500865723,3.3200000000000003,3.8655272678794343,2.774472732120566,0.05130585759438363,2.6575960546731947,0.06520618384099285,0.03740553134777441,2.685562770524876,2.6296293388215135,9191424
4.16,5.005221864364618,3.3147781356353825,3.2,3.587298334620742,2.8127016653792585,0.05669958696493667,2.6633096247911454,0.0927214600851845,0.020677713844688826,2.690170747469917,2.636448502112374,9355264
4.1000000000000005,4.857627876995033,3.342372123004968,3.11,3.5582186966202993,2.6617813033797004,0.05542546501900584,2.6478125274181368,0.07769012856342233,0.033160801474589344,2.688895204363932,2.6067298504723415,9519104
4.319999999999999,4.934491659829488,3.7055083401705105,3.41,3.849203825119955,2.970796174880045,0.06422047225318638,2.6568060487508776,0.08421990892930215,0.044221035577070605,2.6909826745075147,2.6226294229942404,9682944
4.16,4.726038867923396,3.593961132076604,3.44,3.9443808085167396,2.9356191914832603,0.04547840510624355,2.6548507809638977,0.06358349081561337,0.027373319396873718,2.6869661148409434,2.622735447086852,9846784
4.1,4.619615242270663,3.5803847577293366,3.29,3.724626276242015,2.8553737237579853,0.05781489774558897,2.659727877378464,0.08138925143066132,0.03424054406051662,2.6883528074265994,2.6311029473303282,10010624
4.09,4.814499827467198,3.3655001725328018,3.3200000000000003,3.5875817632051934,3.052418236794807,0.06637403092010771,2.66220685839653,0.09615161876069989,0.03659644307951554,2.689358317535858,2.6350553992572023,10174464
4.209999999999999,4.976093989011791,3.443906010988207,3.25,3.619459064038223,2.880540935961777,0.05779013735397402,2.6522471725940706,0.0777645320363358,0.03781574267161224,2.687288064233366,2.6172062809547754,10338304
4.140000000000001,4.785290632196068,3.4947093678039334,3.45,3.9720153254455277,2.9279846745544726,0.053299411802759565,2.6587201952934265,0.07138332133200351,0.035215502273515616,2.69617243672087,2.621267953865983,10502144
4.22,5.04194890352138,3.398051096478619,3.4199999999999995,4.086033032213868,2.753966967786131,0.0775688934191647,2.638824462890625,0.11329864765999255,0.04183913917833686,2.6849319869689476,2.5927169388123024,10665984
4.25,4.635356977359954,3.8646430226400463,3.1799999999999993,3.3686796226411313,2.9913203773588672,0.05545723873009486,2.653011682629585,0.07637583702152562,0.0345386404386641,2.6885844327399013,2.617438932519269,10829824
3.8199999999999994,4.473911308970872,3.1660886910291266,3.4400000000000004,4.033632883186233,2.8463671168137674,0.05712675560110555,2.662847524881363,0.0751960790356546,0.039057432166556494,2.6917126224852934,2.6339824272774326,10993664
3.87,4.432227711874824,3.307772288125176,3.17,3.746281181368956,2.593718818631044,0.051210819338707005,2.661435928940773,0.0795395903254766,0.02288204835193741,2.6877602395742035,2.635111618307343,11157504
4.209999999999999,4.983886296557833,3.436113703442165,3.0300000000000002,3.3367572330035595,2.723242766996441,0.05595389172926335,2.656228405237198,0.08245154332435914,0.029456240134167554,2.6872972450292454,2.6251595654451507,11321344
4.029999999999999,4.62169248769948,3.438307512300519,3.25,3.5883784863137724,2.9116215136862276,0.04286882532760496,2.6502139240503313,0.05465421239838426,0.03108343825682567,2.6868342048594984,2.613593643241164,11485184
4.279999999999999,4.9868238818828905,3.573176118117108,3.17,3.6660846701924985,2.6739153298075014,0.04492331885461069,2.65614795088768,0.07047794657748843,0.01936869113173295,2.686887947429291,2.625407954346069,11649024
4.270000000000001,5.157749964798649,3.382250035201354,3.29,3.6138826948140332,2.966117305185967,0.03757089857503561,2.6539385288953783,0.052985535499051495,0.022156261651019724,2.686796498441947,2.6210805593488096,11812864
4.21,4.804053869611166,3.615946130388834,2.95,3.3677319714841087,2.5322680285158916,0.04938929445213736,2.6524973183870317,0.07080729499013771,0.027971293914137014,2.695015746852405,2.6099788899216585,11976704
4.29,4.829351462406472,3.750648537593528,3.38,3.9417828762075255,2.8182171237924742,0.054090152482967765,2.649112305045128,0.06679758899911568,0.04138271596681985,2.6828700807620196,2.6153545293282363,12140544
4.579999999999999,5.161033561853357,3.998966438146641,3.0399999999999996,3.5989275444992845,2.4810724555007146,0.045102217155120576,2.650163722038269,0.06424518250905266,0.025959251801188497,2.680536709876188,2.6197907342003504,12304384
4.360000000000001,4.94685603004485,3.7731439699551528,3.1800000000000006,3.7695761189193475,2.5904238810806537,0.05513013021296094,2.6427434921264648,0.07819207507700418,0.0320681853489177,2.685611194007905,2.5998757902450245,12468224
4.12,4.932157620169878,3.307842379830122,3.5200000000000005,4.074616984954482,2.9653830150455187,0.05065047340467567,2.651600667834282,0.07044995889399143,0.03085098791535991,2.686142433734086,2.617058901934478,12632064
4.239999999999999,4.744380808516739,3.7356191914832597,3.0099999999999993,3.290891438103762,2.7291085618962367,0.06188864550753752,2.6507158786058427,0.09039922632048866,0.033378064694586373,2.68267356432933,2.6187581928823556,12795904
4.069999999999999,4.774343666117613,3.365656333882386,3.4800000000000004,3.9289988864128733,3.0310011135871275,0.060325084947463505,2.6529775172472,0.08204759607282615,0.03860257382210086,2.686645065950953,2.619309968543447,12959744
4.33,4.877813836992093,3.7821861630079066,3.15,3.7,2.5999999999999996,0.052159198517781745,2.651471158862114,0.07619831590491469,0.0281200811306488,2.688452077383465,2.6144902403407633,13123584
4.470000000000001,5.080000000000001,3.8600000000000008,3.17,3.570124980474851,2.769875019525149,0.03974350252732009,2.65031413435936,0.05551253865103273,0.023974466403607453,2.70210616010836,2.59852210861036,13287424
4.279999999999999,4.825527267879433,3.7344727321205653,3.3400000000000007,4.015573830162182,2.6644261698378195,0.04591123520060333,2.647966331243515,0.06506229486692706,0.02676017553427959,2.6793196737834197,2.6166129887036105,13451264
4.73,5.357773844628781,4.10222615537122,3.38,3.923691088762727,2.8363089112372726,0.04653614357877001,2.649577295780182,0.07129110334552768,0.021781183812012342,2.6813724937812586,2.6177820977791053,13615104
4.13,4.70974132162543,3.55025867837457,3.41,3.88,2.9400000000000004,0.04465384312659602,2.6426703900098802,0.058900222009926756,0.03040746424326528,2.6829433253828157,2.602397454636945,13778944
4.01,4.38,3.6399999999999997,3.29,3.7009744517606906,2.8790255482393095,0.06157370748955544,2.6399703532457353,0.08164975332883073,0.041497661650280154,2.6910014467793717,2.588939259712099,13942784
4.549999999999999,5.268679344353237,3.8313206556467607,3.05,3.7503570517957248,2.349642948204275,0.058749725448433265,2.6475489139556885,0.09053462716967944,0.026964823727187094,2.678232575453615,2.616865252457762,14106624
4.41,5.005734840344259,3.814265159655741,3.4400000000000004,3.991724568965349,2.8882754310346517,0.04448341420308372,2.645863410830498,0.06502137076798399,0.023945457638183454,2.6761439007940937,2.615582920866902,14270464
4.359999999999999,4.9224944444170085,3.7975055555829904,3.09,3.7325729530566933,2.4474270469433064,0.037889777671080045,2.6333571821451187,0.05848335436132153,0.017296200980838564,2.668445405470179,2.5982689588200585,14434304
4.34,5.006633332499958,3.6733666675000416,3.29,3.7009744517606906,2.8790255482393095,0.06918763702528341,2.632077533006668,0.09807346531185808,0.04030180873870874,2.6754731660396196,2.5886818999737162,14598144
4.46,5.108382603097893,3.8116173969021068,3.1100000000000003,3.4634119409414463,2.7565880590585543,0.07047087919846587,2.640928727388382,0.1001060423654883,0.04083571603144344,2.675764089822267,2.6060933649544973,14761984
4.27,4.9628924880528,3.577107511947199,3.2999999999999994,3.803984126734165,2.7960158732658336,0.04495510726442763,2.6257008045911787,0.05805791185342759,0.031852302675427664,2.672666969565589,2.5787346396167683,14925824
4.4799999999999995,5.189647799968406,3.770352200031593,3.25,3.708802789878179,2.791197210121821,0.04273145912124563,2.6401925146579743,0.06296721317434294,0.022495705068148325,2.6823640268016593,2.5980210025142894,15089664
4.54,5.3660750571225355,3.7139249428774646,3.02,3.36,2.68,0.04874967598427445,2.646404340863228,0.07634557862280814,0.02115377334574077,2.676088105294656,2.6167205764317996,15253504
4.57,5.277177488329486,3.8628225116705144,3.3,3.5756809750418044,3.0243190249581953,0.04760738111411528,2.647129738330841,0.06987731845082357,0.02533744377740699,2.682272327946834,2.611987148714848,15417344
4.359999999999999,5.104580418759451,3.6154195812405483,3.12,3.4989459064299284,2.741054093570072,0.060710343537438205,2.6503134995698927,0.08027406598709778,0.041146621087778626,2.683291535347674,2.6173354637921116,15581184
4.49,4.9082104733265295,4.071789526673471,3.19,3.5348187929913335,2.8451812070086664,0.04495074559688668,2.640202838182449,0.06330603932423427,0.026595451869539086,2.6732360608503507,2.6071696155145476,15745024
4.630000000000001,5.308306715284465,3.951693284715536,3.4900000000000007,3.976723740945519,3.0032762590544824,0.0486264090092542,2.651250812411308,0.06911014416101238,0.028142673857496005,2.6782741093977047,2.6242275154249115,15908864
4.51,5.174003012041361,3.845996987958639,3.0699999999999994,3.5283666654546333,2.6116333345453655,0.050083429084366374,2.6457278341054917,0.06682109190727713,0.03334576626145562,2.678565499134368,2.6128901690766155,16072704
4.39,5.096328535456411,3.683671464543588,3.1499999999999995,3.840289794216892,2.459710205783107,0.0465612935678412,2.642629346251488,0.056059354242163406,0.037063232893518996,2.6752985472059936,2.609960145296982,16236544
4.529999999999999,5.123380147965872,3.9366198520341276,2.9899999999999998,3.5123983154643588,2.4676016845356408,0.03507356913501599,2.6440093368291855,0.04566291002768526,0.024484228242346726,2.6727435485931217,2.6152751250652493,16400384
4.5200000000000005,5.121331855134917,3.918668144865084,3.2600000000000002,3.74,2.7800000000000002,0.061434201559879664,2.645034384727478,0.08983350048988081,0.03303490262987852,2.673847918880676,2.6162208505742806,16564224
4.61,5.421726554943227,3.7982734450567732,3.3300000000000005,3.954579858785088,2.705420141214913,0.05598604041151696,2.646560713648796,0.0812048937656496,0.030767187057384328,2.682000516419494,2.611120910878098,16728064
4.9799999999999995,5.718647412504775,4.241352587495224,3.3600000000000003,3.9519459434779503,2.7680540565220504,0.044878957439990035,2.639053997397423,0.06337400853085175,0.02638390634912832,2.68046419722974,2.597643797565106,16891904
4.58,5.346550715869472,3.8134492841305283,3.2299999999999995,3.736063237155199,2.7239367628448,0.060651238403645204,2.6421532899141313,0.0861520923554265,0.035150384451863914,2.676679762855197,2.607626816973066,17055744
4.57,5.315721127500087,3.8242788724999137,3.37,4.166303962064738,2.573696037935262,0.06273190317830687,2.649211713671684,0.08946819834046998,0.035995608016143765,2.6773578257210358,2.6210656016223326,17219584
5.089999999999999,5.750984114786428,4.42901588521357,3.29,3.649026461420325,2.930973538579675,0.07499244178114975,2.635166901350021,0.10505477665658834,0.044930106905711156,2.6716590817571335,2.598674720942909,17383424
4.83,5.604661216274573,4.0553387837254276,3.2700000000000005,3.6800000000000006,2.8600000000000003,0.05523382255729905,2.635751059651375,0.07082693196936705,0.039640713145231044,2.6745899928789725,2.5969121264237773,17547264
4.8100000000000005,5.3028488612140645,4.3171511387859365,3.21,3.671410879802373,2.748589120197627,0.05316908630516583,2.6447711408138277,0.06694590174202923,0.03939227086830243,2.670028002055047,2.6195142795726083,17711104
4.6899999999999995,5.265239080730786,4.114760919269213,3.2300000000000004,3.747783738639985,2.712216261360016,0.03890401430221062,2.6470016956329347,0.053833412536549975,0.02397461606787126,2.679592881760753,2.6144105095051167,17874944
4.9399999999999995,5.661387551874856,4.218612448125143,3.2600000000000002,3.691740662898458,2.8282593371015423,0.040091173632147994,2.6534652709960938,0.059459061923683124,0.02072328534061287,2.6764016377793185,2.630528904212869,18038784
4.75,5.476980054747034,4.023019945252966,2.94,3.52,2.36,0.0480464991240296,2.642788031697273,0.06233560501001921,0.03375739323803999,2.680074115843237,2.6055019475513093,18202624
4.750000000000001,5.256458290484025,4.243541709515977,2.9799999999999995,3.461248376620638,2.498751623379361,0.05203747318074516,2.6418367236852647,0.06893365504980423,0.0351412913116861,2.678091370957581,2.6055820764129485,18366464
4.49,5.186347614342147,3.793652385657853,3.04,3.56,2.52,0.04605389627007143,2.6530039966106416,0.06650396317530713,0.02560382936483572,2.681470863268637,2.624537129952646,18530304
4.8,5.466333249958307,4.133666750041693,3.0100000000000002,3.4559820624195554,2.564017937580445,0.04643868157032148,2.644016778469086,0.07320962686104696,0.019667736279595997,2.677862402201233,2.6101711547369386,18694144
4.859999999999999,5.8450888284819795,3.8749111715180193,3.4299999999999997,3.82,3.0399999999999996,0.04933023954411808,2.638767567276955,0.07176647043534871,0.02689400865288745,2.6760838249880505,2.601451309565859,18857984
4.65,5.607340064971691,3.6926599350283102,3.4,4.019677335393187,2.780322664606813,0.05220245114243066,2.6302300691604614,0.07340215629317248,0.03100274599168884,2.674834340693444,2.585625797627479,19021824
4.58,5.461816307401945,3.698183692598056,2.9299999999999997,3.2822782990761703,2.577721700923829,0.053440548354733886,2.631774064898491,0.08172000751918797,0.025161089190279803,2.6724811592424484,2.5910669705545337,19185664
4.38,5.082566722810012,3.677433277189988,3.06,3.4011744421846397,2.7188255578153604,0.04845925799131184,2.633422389626503,0.07389325603906705,0.023025259943556628,2.6731352072574035,2.5937095719956025,19349504
4.430000000000001,5.035061980296234,3.824938019703767,2.99,3.337706773014274,2.642293226985726,0.051103727270512676,2.6308327585458757,0.07830904113876583,0.023898413402259525,2.6727267725830473,2.588938744508704,19513344
4.5,5.197137002317335,3.8028629976826647,3.3600000000000003,3.9800000000000004,2.74,0.05181188513783526,2.6586543321609497,0.06848040986214748,0.03514336041352304,2.674976419878809,2.6423322444430903,19677184
4.26,4.9799999999999995,3.54,3.38,4.000966987850401,2.759033012149599,0.046613467592720115,2.6460144340991976,0.07850952346265413,0.014717411722786101,2.669795483409665,2.6222333847887302,19841024
4.749999999999999,5.390702739185653,4.109297260814345,3.3400000000000007,3.8638320341483525,2.816167965851649,0.04761583542891049,2.6498686134815217,0.06777464571406469,0.0274570251437563,2.67540757399104,2.6243296529720035,20004864
4.889999999999999,5.549469483751901,4.230530516248097,3.1500000000000004,3.5724926034855526,2.727507396514448,0.05217317397570388,2.638769692182541,0.08380555994824546,0.020540788003162315,2.6744861308995453,2.6030532534655366,20168704
4.62,5.526421535489973,3.7135784645100274,3.45,3.9945181356024793,2.905481864397521,0.050238786791709934,2.6487342566251755,0.0653674200070532,0.03511015357636666,2.6770375200807868,2.620430993169564,20332544
4.75,5.418206554891524,4.081793445108476,3.11,3.6399999999999997,2.58,0.03646350925167397,2.6385354876518248,0.0525939893811962,0.020333029122151743,2.6665037100732465,2.610567265230403,20496384
4.73,5.641098238391448,3.8189017616085525,3.2299999999999995,3.7179549159502336,2.7420450840497654,0.05459360476686718,2.6448565393686296,0.08460104023534473,0.02458616929838962,2.671099625592584,2.6186134531446754,20660224
4.580000000000001,5.3834923770640275,3.7765076229359744,2.99,3.6310148204214943,2.348985179578506,0.04486747558047576,2.643873244524002,0.06086528266371216,0.028869668497239362,2.6692150685525924,2.6185314204954118,20824064
4.81,5.548173421358422,4.071826578641577,3.44,3.76,3.12,0.05681807624771151,2.6413495898246766,0.07344965963191868,0.04018649286350434,2.6716405299394026,2.6110586497099506,20987904
4.880000000000001,5.599444229944199,4.160555770055803,3.2299999999999995,3.85617888817813,2.603821111821869,0.053909710889112984,2.6380336970090865,0.0718663946133175,0.035953027164908474,2.6682334182481275,2.6078339757700455,21151744
5.07,5.827693869580585,4.312306130419415,3.1399999999999997,3.5093237062523874,2.770676293747612,0.046509627176500395,2.6334187507629396,0.07672669241195176,0.016292561941049027,2.668703880075303,2.598133621450576,21315584
4.96,5.763990049689671,4.156009950310329,3.4099999999999993,4.020655385630881,2.7993446143691183,0.04108792856956517,2.6301316380500794,0.061834513850008606,0.02034134328912173,2.6681630848258866,2.5921001912742723,21479424
4.800000000000001,5.5861297602813424,4.013870239718659,3.35,4.033008052661168,2.6669919473388326,0.04683816815506557,2.6333337247371675,0.06687862848494948,0.026797707825181663,2.664596555716534,2.602070893757801,21643264
4.7,5.229150262212919,4.170849737787082,3.19,3.557287353444139,2.822712646555861,0.03869998374268303,2.6439762741327284,0.0599354834105191,0.017464484074846968,2.66716264453092,2.620789903734537,21807104
4.87,5.615721127500087,4.1242788724999135,3.45,4.0036244214266565,2.896375578573344,0.04782718442923696,2.6449746757745745,0.06805601974580734,0.027598349112666575,2.678005649451106,2.611943702098043,21970944
4.640000000000001,4.992703841770968,4.287296158229033,2.88,3.3378209256903837,2.422179074309616,0.04711434855966616,2.641759130358696,0.069664566498774,0.02456413062055831,2.672780657556345,2.6107376031610467,22134784
5.2,5.9974960814950755,4.402503918504925,2.8500000000000005,3.478092349897689,2.2219076501023123,0.044446498124549746,2.6267067790031433,0.05520480463520121,0.033688191613898286,2.6587227964438127,2.594690761562474,22298624
4.779999999999999,5.572212092813533,3.987787907186465,3.5,3.9195235392680607,3.0804764607319393,0.04762688060937858,2.6428326845169066,0.06766396394737934,0.02758979727137783,2.670051017763819,2.6156143512699943,22462464
4.67,5.304113554499508,4.035886445500492,3.47,4.0700833275471,2.8699166724529004,0.04614090574193845,2.6477000564336777,0.059756775496739314,0.03252503598713759,2.676376694396526,2.6190234184708294,22626304
5.16,6.164191216850655,4.155808783149345,3.2399999999999998,3.9258571279792895,2.55414287202071,0.05028150739381086,2.6364193111658096,0.0645514671500988,0.03601154763752293,2.668597341895275,2.6042412804363444,22790144
4.85,5.892353107157071,3.807646892842929,3.2700000000000005,3.570166620396073,2.969833379603928,0.045139101243047514,2.642919573187828,0.06442223768502857,0.02585596480106646,2.669999059611817,2.6158400867638387,22953984
4.6,5.383581520966389,3.8164184790336106,3.2,3.7495452665613636,2.650454733438637,0.043498701418542965,2.643222174048424,0.0696661648759519,0.017331237961134026,2.6687272141902967,2.617717133906551,23117824
4.970000000000001,5.704914961066926,4.235085038933075,3.1599999999999997,3.65030602688525,2.6696939731147493,0.052836868095134014,2.6346900433301927,0.08358973924601623,0.022083996944251793,2.660008068847823,2.6093720178125626,23281664
5.289999999999999,6.345888251663024,4.234111748336974,3.47,3.9348655719667787,3.0051344280332217,0.04829351019709262,2.6381491094827654,0.06778926379434279,0.02879775659984245,2.664897714595883,2.6114005043696475,23445504
5.16,5.736541412215983,4.583458587784017,3.02,3.5562835071116767,2.4837164928883233,0.04036397158245861,2.637213706970215,0.05843322090603171,0.022294722258885506,2.666548861027098,2.6078785529133315,23609344
4.96,5.667389567353096,4.252610432646904,3.37,3.8060045871318327,2.9339954128681676,0.05019193979791854,2.6321232110261916,0.0728661544216109,0.027517725174226175,2.6632936728729013,2.600952749179482,23773184
4.860000000000001,5.557423830966509,4.1625761690334935,3.05,3.4,2.6999999999999997,0.03718583972464933,2.642436072230339,0.0639135160169036,0.010458163432395078,2.6708065775670224,2.6140655668936557,23937024
4.779999999999999,5.651550342780037,3.908449657219962,3.21,3.54,2.88,0.049330331496376896,2.6329976320266724,0.06311215154596896,0.035548511446784836,2.66566913257943,2.600326131473915,24100864
4.8100000000000005,5.345630469633684,4.274369530366317,3.19,3.6578675026115834,2.7221324973884164,0.04653252868576799,2.617895397543907,0.06658121177521849,0.026483845596317487,2.6545892337276245,2.5812015613601895,24264704
4.9799999999999995,5.860681554252159,4.09931844574784,3.1499999999999995,3.8373863542433755,2.4626136457566234,0.037104279208708395,2.623477375507355,0.05928665984307763,0.014921898574339166,2.66200438255665,2.5849503684580597,24428544
5.16,6.2147037498748166,4.105296250125184,2.95,3.3910215414239993,2.508978458576001,0.052390127524267825,2.6282524675130845,0.06466507803938581,0.04011517700914983,2.6736930004920834,2.5828119345340856,24592384
5.04,5.669603049547888,4.410396950452112,3.1699999999999995,3.6954521862167855,2.6445478137832135,0.04591347432902286,2.6330993115901946,0.06255763148759169,0.02926931717045403,2.667572106879852,2.5986265163005373,24756224
5.090000000000001,5.737224845011377,4.442775154988625,3.1899999999999995,3.756480361530741,2.623519638469258,0.05882449274779189,2.6348128497600554,0.07764529712175007,0.04000368837383371,2.661443539507896,2.608182160012215,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-heist-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.13,3.6033920151417846,2.656607984858215,3.0600000000000005,3.4894182110716785,2.6305817889283225,0.5981394626665861,2.7071118295192713,0.870456179999892,0.3258227453332802,2.7076503890420507,2.706573269996492,16384
3.4,3.9621387729022075,2.8378612270977923,2.6599999999999997,3.3502173570694955,1.9697826429305039,0.1523750727763399,2.677781980236371,0.25220849166488213,0.052541653887797704,2.7003878495741924,2.65517611089855,180224
2.9200000000000004,3.3907440918375933,2.4492559081624075,2.5000000000000004,3.1340346993658947,1.8659653006341061,0.1373179876711219,2.6714204957087833,0.18689784894617828,0.08773812639606555,2.694071743135391,2.6487692482821754,344064
3.37,3.984898365585728,2.755101634414272,2.9,3.486515131944607,2.3134848680553928,0.14157855003844208,2.672071256240209,0.20529533015189474,0.07786176992498942,2.691456417449327,2.6526860950310907,507904
2.96,3.44,2.48,2.64,2.9840930106817054,2.295906989318295,0.14778845775872462,2.6681545098622648,0.21004850834703553,0.08552840717041371,2.6887119876516845,2.647597032072845,671744
3.0599999999999996,3.7206057825965493,2.39939421740345,2.3899999999999997,2.844862616621766,1.9351373833782333,0.1291335563369405,2.658895298838616,0.18476995216926675,0.07349716050461427,2.6971814189129653,2.6206091787642665,835584
2.91,3.353734154646676,2.466265845353324,2.7800000000000002,3.3813318551349165,2.178668144865084,0.14927894320959842,2.6673881043990453,0.2023786293323867,0.09617925708681012,2.683188997829522,2.6515872109685685,999424
3.4899999999999998,4.056480361530742,2.9235196384692577,2.2800000000000002,2.5656571371417143,1.9943428628582862,0.12570297502291697,2.6542063812414805,0.1916512880755567,0.05975466197027722,2.682250428314244,2.626162334168717,1163264
3.3899999999999997,3.8642362280551747,2.9157637719448246,2.65,3.043064880140671,2.256935119859329,0.12971071122835076,2.6578340878089266,0.1696595139601892,0.08976190849651233,2.680581681293715,2.6350864943241383,1327104
3.6100000000000003,4.094664832642105,3.125335167357895,2.3899999999999997,2.6447547840571395,2.13524521594286,0.09473990618716922,2.652901204427083,0.1510397289617273,0.03844008341261115,2.679898945896851,2.6259034629573152,1490944
3.4699999999999998,4.006749476012786,2.933250523987214,2.3299999999999996,2.7637049688440283,1.8962950311559708,0.10544025544077154,2.653411295016607,0.1427137500369914,0.06816676084455167,2.670328343093904,2.63649424693931,1654784
3.69,4.221883445878888,3.1581165541211123,2.4899999999999998,2.95357307945997,2.0264269205400294,0.09708970629144457,2.648956423004468,0.1429333015817464,0.051246111001142736,2.6595416753287315,2.6383711706802044,1818624
3.6700000000000004,4.197351874937409,3.142648125062592,2.67,3.2616924876994804,2.0783075123005195,0.07593491867107025,2.652090624968211,0.12113863448384457,0.030731202858295927,2.6647255079184498,2.639455742017972,1982464
3.6999999999999993,4.372309452558864,3.027690547441135,2.6700000000000004,3.1475981574503824,2.1924018425496183,0.1033898741084461,2.6455832103888195,0.1264199252756476,0.08035982294124461,2.6558671677596917,2.6352992530179473,2146304
3.7199999999999998,4.16226688774992,3.2777331122500803,2.38,2.9106599664568638,1.849340033543136,0.09500130239951729,2.6404526333014173,0.13955970808704274,0.05044289671199185,2.6520433391503815,2.628861927452453,2310144
3.75,4.27773099207835,3.22226900792165,2.4400000000000004,2.6689104628451923,2.2110895371548085,0.0830253242864273,2.644514639178912,0.1162221755046084,0.04982847306824619,2.654017874771866,2.635011403585958,2473984
3.7700000000000005,4.404113554499508,3.1358864455004927,2.5200000000000005,3.1800000000000006,1.8600000000000003,0.07533479592142,2.6289683451255166,0.11032764024334082,0.040341951599499194,2.6464244435199014,2.611512246731132,2637824
3.87,4.275092582010582,3.4649074179894184,2.4499999999999997,2.8932832051860298,2.0067167948139697,0.06839272124925623,2.6437037696441013,0.10142269182895242,0.03536275066956005,2.6549697113169324,2.63243782797127,2801664
3.8,4.332916503778969,3.267083496221031,2.6399999999999997,3.264819974072532,2.0151800259274673,0.07149706871908465,2.6361846476793294,0.0980616574157763,0.044932480022392994,2.66336108186826,2.609008213490399,2965504
4.03,4.614893152635591,3.4451068473644098,2.5399999999999996,3.0030334761116086,2.0769665238883905,0.0636941788097222,2.641928486029307,0.08657099152278279,0.0408173660966616,2.655946312925366,2.627910659133248,3129344
4.01,4.8180222769206305,3.201977723079369,2.6,3.2,2.0,0.09823487297010915,2.640112539132436,0.15075361692633543,0.04571612901388286,2.655326717213648,2.6248983610512235,3293184
3.970000000000001,4.466084670192499,3.4739153298075025,2.61,2.982692903071684,2.2373070969283155,0.08602469000034031,2.63083553314209,0.10687092454934216,0.06517845545133846,2.652030523934815,2.6096405423493647,3457024
3.72,4.331228271597445,3.108771728402555,2.39,2.746230262611138,2.0337697373888624,0.07936356446395312,2.6329343517621355,0.10452517085848409,0.05420195806942215,2.6493895670842935,2.6164791364399775,3620864
3.9199999999999995,4.474616984954482,3.3653830150455177,2.62,3.090744091837593,2.149255908162407,0.07000890017952766,2.638393267989158,0.10287477312648687,0.037143027232568446,2.6555132837261226,2.6212732522521938,3784704
3.9200000000000004,4.490613704707484,3.349386295292516,2.93,3.375084261685358,2.4849157383146423,0.08113877150850986,2.625606987873713,0.11155149475880068,0.05072604825821904,2.6423415468414526,2.6088724289059733,3948544
3.9400000000000004,4.484426303552648,3.3955736964473524,2.3999999999999995,2.7820994634908556,2.0179005365091434,0.05480086491443211,2.6278520981470743,0.07994528108429899,0.029656448744565238,2.638381111183715,2.6173230851104337,4112384
3.97,4.392018956920184,3.547981043079816,2.6399999999999997,2.9782306905057547,2.3017693094942446,0.07017745430736486,2.6196009069681168,0.09172655004684327,0.04862835856788644,2.634733522710498,2.6044682912257353,4276224
4.1899999999999995,4.813618473106754,3.566381526893245,2.48,3.0661740355901137,1.8938259644098863,0.0767197217404221,2.619452196359634,0.10551022598298777,0.04792921749785643,2.6390275774931125,2.599876815226156,4440064
3.8600000000000003,4.50683846515185,3.213161534848151,2.68,3.4646018098373217,1.8953981901626789,0.05507249355238547,2.6183422058820724,0.08334574066555282,0.026799246439218116,2.6341105258546946,2.6025738859094503,4603904
4.550000000000001,5.09451813560248,4.005481864397521,2.65,3.187121960079831,2.1128780399201688,0.05972682211625695,2.621528860926628,0.07237828653070826,0.04707535770180564,2.642713117956082,2.600344603897174,4767744
4.29,5.030877857679658,3.549122142320342,2.41,2.837668095606862,1.9823319043931382,0.0742976834881119,2.622097565730413,0.1023876834656836,0.04620768351054021,2.6436646408473896,2.600530490613436,4931584
4.55,5.184428877022476,3.915571122977524,2.5699999999999994,3.089711458407451,2.050288541592548,0.07983445225593941,2.6206822892030077,0.10806264394719317,0.05160626056468565,2.6478193276843434,2.593545250721672,5095424
4.17,4.864334213473598,3.475665786526402,2.49,3.047584074378026,1.9324159256219744,0.07531995357712726,2.6202377150456106,0.10480443100917636,0.04583547614507816,2.629624589837796,2.610850840253425,5259264
4.34,4.875163526410386,3.8048364735896136,2.61,3.3077822009767806,1.9122177990232192,0.04921877615076172,2.6275593678156532,0.07605288307927836,0.02238466922224508,2.6483170215937464,2.60680171403756,5423104
4.37,4.770124980474852,3.969875019525149,2.69,3.2564803615307416,2.1235196384692583,0.0611249368676605,2.615566767255465,0.08952362163960856,0.03272625209571243,2.63899002007187,2.5921435144390603,5586944
4.369999999999999,5.192253002426868,3.547746997573131,2.7199999999999998,3.6768698971124545,1.763130102887545,0.04413558332210714,2.617426938811938,0.06917797783050608,0.019093188813708195,2.6533811767799627,2.5814727008439133,5750784
4.5,5.149615270756469,3.8503847292435314,2.62,3.204465567848098,2.035534432151902,0.058476954046636775,2.6239676833152776,0.07785799546218332,0.03909591263109023,2.6478733678739346,2.6000619987566207,5914624
4.39,5.235517592957119,3.544482407042881,2.5,3.1228964600958973,1.8771035399041025,0.05934307874025152,2.6149721642335253,0.07841821933380508,0.040267938146697956,2.6413466538742747,2.588597674592776,6078464
4.54,5.091724568965349,3.9882754310346513,2.33,3.0594518489934757,1.6005481510065247,0.049426608955642805,2.618682301044464,0.07495090128955545,0.023902316621730164,2.634560691850745,2.6028039102381832,6242304
4.4399999999999995,5.025149553533112,3.854850446466888,2.56,2.904093010681705,2.215906989318295,0.06689320043854721,2.6196417987346647,0.0951108871142149,0.03867551376287952,2.6580255736800336,2.581258023789296,6406144
4.72,5.610842298052804,3.8291577019471963,2.5599999999999996,3.148557558782486,1.9714424412175133,0.048935031235062765,2.613069475690524,0.06955889028886952,0.028311172181256013,2.6467790309474997,2.5793599204335487,6569984
4.73,5.425772951471958,4.0342270485280425,2.57,3.0173253849269006,2.122674615073099,0.05006950381988033,2.604809006055196,0.06576300879708148,0.03437599884267918,2.6447755463445835,2.564842465765808,6733824
4.78,5.3417828762075255,4.218217123792475,2.4299999999999997,3.0529767250869004,1.807023274913099,0.06257143381517376,2.611858696738879,0.07657356083958211,0.048569306790765404,2.6504553115649068,2.573262081912851,6897664
4.470000000000001,4.9239823785126475,4.016017621487354,2.62,3.1975811631277464,2.042418836872254,0.04105303911880275,2.617616359392802,0.057153112032745895,0.02495296620485961,2.6475642739449725,2.5876684448406317,7061504
4.5600000000000005,4.998634243989226,4.121365756010775,2.44,2.978887743412299,1.9011122565877008,0.058648538100533144,2.610957277814547,0.07981120598447493,0.03748587021659136,2.6541260340072226,2.567788521621871,7225344
4.26,4.720868744872116,3.7991312551278833,2.5700000000000003,3.1462811813689564,1.993718818631044,0.04348157869632509,2.6185786475737887,0.07004003704055156,0.01692312035209862,2.639773832866161,2.5973834622814165,7389184
4.819999999999999,5.426300255648965,4.213699744351034,2.71,3.3785057965343306,2.0414942034656693,0.05049083474441427,2.6124395499626796,0.07642687298478351,0.024554796504045035,2.638804837032298,2.586074262893061,7553024
4.7700000000000005,5.4072597586541935,4.132740241345807,2.52,3.155295206970744,1.8847047930292562,0.057321804385477015,2.603135887781779,0.08223243362711247,0.032411175143841564,2.644370291443808,2.5619014841197503,7716864
4.83,5.414893152635591,4.24510684736441,2.5300000000000002,3.0096873982084587,2.050312601791542,0.05913213788298884,2.618813221653302,0.08976719153744421,0.02849708422853348,2.645223479838383,2.5924029634682215,7880704
4.7,5.384105255059483,4.015894744940518,2.35,2.923149195236284,1.7768508047637162,0.04400842897399944,2.610766209165255,0.06800487335105942,0.020011984596939456,2.6342902436286377,2.587242174701872,8044544
4.84,5.433632883186233,4.246367116813767,2.4799999999999995,3.0453317610041024,1.9146682389958967,0.04664289021166038,2.613440494736036,0.07895100482772369,0.014334775595597073,2.644857811726335,2.5820231777457368,8208384
5.06,5.729626761711328,4.390373238288671,2.67,3.1680963762164907,2.171903623783509,0.05047788186736087,2.6094076563914617,0.09150702160060495,0.009448742134116804,2.641123870694332,2.5776914420885912,8372224
4.950000000000001,5.827781293945138,4.072218706054864,2.6899999999999995,3.408957578720747,1.971042421279252,0.04708354469815573,2.6165163179238635,0.06647699992200778,0.027690089474303674,2.6509342008509105,2.5820984349968166,8536064
4.8999999999999995,5.52928530890209,4.270714691097909,2.3099999999999996,2.9541273166075164,1.6658726833924828,0.05438146999028196,2.6221697876850762,0.08130824095342493,0.02745469902713899,2.6410637633481224,2.60327581202203,8699904
5.0,5.982852990024449,4.017147009975551,2.6499999999999995,3.274899991998719,2.0251000080012798,0.03924985101912165,2.6086450755596164,0.0665364756914971,0.011963226346746205,2.638520486992241,2.578769664126992,8863744
5.01,5.598982172905089,4.421017827094911,2.6399999999999997,3.1917245689653484,2.088275431034651,0.035295250907074624,2.6111762205759685,0.06501342086858397,0.005577080945565277,2.63959980423901,2.582752636912927,9027584
5.22,5.836116872029974,4.603883127970025,2.74,3.601626369141521,1.8783736308584795,0.05036579706744909,2.5982773661613465,0.09258881458846507,0.008142779546433117,2.633755951208979,2.562798781113714,9191424
5.1899999999999995,5.85098411478643,4.529015885213569,2.49,3.291810451416044,1.6881895485839564,0.04758618656390653,2.6196766406297685,0.08155558368234483,0.013616789445468229,2.644497731343379,2.594855549916158,9355264
5.08,5.557074417675063,4.6029255823249375,2.6599999999999997,3.556883492991146,1.7631165070088533,0.05252104391693132,2.5941064467032753,0.08255442153063924,0.022487666303223398,2.625536051373886,2.5626768420326647,9519104
5.040000000000001,5.4694182110716785,4.610581788928323,2.58,3.154108003776293,2.005891996223707,0.03840314438178509,2.610316703716914,0.05838605680547766,0.018420231958092514,2.6455426611992485,2.57509074623458,9682944
5.24,5.864819974072533,4.615180025927468,2.6799999999999997,3.5031646250902666,1.8568353749097326,0.04833901847208223,2.593626969059309,0.06884607849943039,0.02783195844473408,2.629658983012444,2.5575949551061736,9846784
5.069999999999999,5.892253002426868,4.247746997573131,2.7,3.516088230524127,1.8839117694758736,0.05310393607942383,2.593884790937106,0.08645892045104203,0.01974895170780564,2.642259382756519,2.545510199117693,10010624
5.11,6.096356933366416,4.123643066633584,2.5599999999999996,3.02946778377222,2.0905322162277793,0.05776159311256679,2.595389313499133,0.08307902179345744,0.03244416443167613,2.639863403072928,2.5509152239253376,10174464
5.21,5.881490878567981,4.538509121432019,2.7,3.508702664766229,1.891297335233771,0.03894839212686439,2.6042655130227406,0.04848338240366985,0.02941340185005893,2.636893845278621,2.57163718076686,10338304
5.130000000000001,5.718302643203311,4.541697356796691,2.8099999999999996,3.586466354712166,2.033533645287833,0.03267335299751717,2.6090460379918414,0.04803326360590943,0.017313442389124904,2.6494428698893797,2.568649206094303,10502144
5.38,6.089647799968406,4.670352200031593,2.57,3.3536453279386023,1.7863546720613974,0.04369281776404623,2.5903023580710096,0.07261196573397542,0.01477366979411704,2.619003449860656,2.561601266281363,10665984
5.500000000000001,6.335463942968218,4.664536057031784,2.68,3.5411620056644395,1.8188379943355608,0.04709773552992066,2.6024647961060206,0.0783572187077354,0.015838252352105904,2.6349189974993172,2.570010594712724,10829824
5.549999999999999,6.291956872061981,4.808043127938017,2.5599999999999996,3.2221178142898736,1.8978821857101256,0.04128038318982964,2.5958357453346257,0.07007624788293376,0.012484518496725515,2.6338316707084317,2.5578398199608197,10993664
5.51,6.110749531835023,4.909250468164976,2.8899999999999997,3.7782004278314663,2.001799572168533,0.04658230167115102,2.5940153817335765,0.07473157138851903,0.018433031953783013,2.6399192078637554,2.5481115556033975,11157504
5.34,6.064154679609267,4.615845320390733,2.4499999999999997,3.221038261048049,1.6789617389519504,0.04853368416273342,2.5850822597742082,0.06823070288311187,0.02883666544235497,2.6248268846103966,2.54533763493802,11321344
5.5600000000000005,6.3192101158440925,4.8007898841559085,2.34,2.8463595560468864,1.8336404439531133,0.04565437681546121,2.5948113044102987,0.07337538674789565,0.017933366883026762,2.615824644467445,2.5737979643531523,11485184
5.4399999999999995,6.172393336944022,4.707606663055977,2.59,3.138543526076099,2.0414564739239007,0.05002468923339617,2.57640142540137,0.06806567154419443,0.03198370692259791,2.6460201878598215,2.506782662942918,11649024
5.42,5.855430821141544,4.984569178858456,2.63,3.282763356814703,1.9772366431852963,0.043994925512621755,2.5735677669445676,0.06271230074292711,0.0252775502823164,2.6259756844787985,2.5211598494103367,11812864
5.8500000000000005,6.490702739185655,5.209297260814346,2.8899999999999997,3.502290780593665,2.277709219406334,0.046321315582220704,2.596478009223938,0.061491423067528875,0.031151208096912533,2.6401636188911293,2.5527923995567465,11976704
5.619999999999999,6.046145515053249,5.193854484946749,2.6399999999999997,3.4199999999999995,1.8599999999999999,0.042989565901613444,2.5859557519356406,0.05828966627322663,0.027689465530000255,2.6373328535510567,2.5345786503202246,12140544
5.74,6.555107354892593,4.924892645107407,2.65,3.2553924347066125,2.0446075652933873,0.030990307384248156,2.591681631406148,0.04288288555410936,0.019097729214386953,2.6328136407887137,2.5505496220235826,12304384
5.8100000000000005,6.656699474429978,4.963300525570023,2.6599999999999997,3.7137551897855587,1.6062448102144404,0.0355290291656274,2.58832065363725,0.058556076859133235,0.012501981472121563,2.6281504395232202,2.54849086775128,12468224
5.66,6.4627452896155795,4.857254710384421,2.6399999999999997,3.309626761711328,1.9703732382886714,0.0563903098479689,2.581583911180496,0.09834862393448876,0.014431995761449039,2.6288992182508197,2.5342686041101725,12632064
5.779999999999999,6.424670458451447,5.135329541548551,2.9199999999999995,3.777671265695662,2.062328734304337,0.04095809352002101,2.593823176622391,0.06323386517747896,0.01868232186256306,2.6382854726126594,2.5493608806321224,12795904
5.6899999999999995,6.529583229942094,4.850416770057905,2.48,3.110555310817378,1.8494446891826222,0.0488530896157802,2.5904477377732595,0.07376260570475707,0.02394357352680333,2.6330643869443997,2.5478310886021194,12959744
5.4399999999999995,6.22511145705562,4.654888542944379,2.84,3.592595508889071,2.0874044911109286,0.04557114182777388,2.575511212150256,0.07313183434071815,0.018010449314829605,2.6186571890964903,2.532365235204022,13123584
5.630000000000001,6.373034319530397,4.886965680469604,2.6799999999999997,3.597387595294377,1.7626124047056226,0.031031228588350696,2.5963786403338114,0.049437792258933536,0.012624664917767855,2.644286860620288,2.5484704200473347,13287424
5.92,6.727217442824422,5.112782557175578,2.74,3.408131723539603,2.0718682764603975,0.03696755785301012,2.6019196977217995,0.071114708605409,0.0028204071006112386,2.6406703065164923,2.563169088927107,13451264
5.819999999999999,6.434491659829488,5.2055083401705105,2.6599999999999997,3.519302042357633,1.8006979576423663,0.037474332359852223,2.588264294465383,0.055863677261247004,0.019084987458457443,2.624383815619145,2.5521447733116207,13615104
5.720000000000001,6.383023378170032,5.056976621829969,2.6799999999999997,3.5223775875461074,1.8376224124538922,0.05091865455227278,2.5880751421054207,0.083612828589229,0.01822448051531656,2.6344022797670754,2.541748004443766,13778944
5.78,6.5530459236035075,5.006954076396493,2.48,3.3211896337925237,1.6388103662074762,0.046314296448448,2.5829749296108884,0.07716465356744329,0.015463939329452704,2.6362863334441804,2.5296635257775963,13942784
5.909999999999999,6.737586853448023,5.082413146551976,2.61,3.5324424101265075,1.6875575898734922,0.02874792841224305,2.576938498020172,0.049543918720832275,0.00795193810365383,2.629987461274616,2.5238895347657277,14106624
5.95,6.777345151674922,5.1226548483250784,2.76,3.6308616422830893,1.88913835771691,0.033281893345216876,2.5463297804196676,0.051740275932194775,0.014823510758238977,2.6226211192636786,2.4700384415756567,14270464
5.8100000000000005,6.446317530797322,5.173682469202679,2.7800000000000002,3.624748483277715,1.9352515167222852,0.03227675844294324,2.5862431416908906,0.052223950894057264,0.01232956599182922,2.640264542867862,2.5322217405139194,14434304
5.83,6.602075125878304,5.057924874121696,2.87,3.6946817568007675,2.0453182431992327,0.04683714612037869,2.5862231204907102,0.07047525178837008,0.023199040452387295,2.6233608616145245,2.549085379366896,14598144
5.869999999999999,6.591179589284111,5.148820410715888,2.83,3.5608214556237385,2.0991785443762616,0.03690193496683297,2.581675099333127,0.054209504697013564,0.019594365236652377,2.642099619793562,2.5212505788726927,14761984
5.799999999999999,6.686566410372059,4.913433589627939,2.96,3.896162379077476,2.023837620922524,0.03689279669973375,2.573118939002355,0.060448517508863694,0.013337075890603803,2.5971239469527068,2.5491139310520032,14925824
5.869999999999999,6.684923309275173,5.0550766907248255,2.6399999999999997,3.327313611097583,1.9526863889024164,0.04356098188242559,2.570002136627833,0.06460567574221193,0.022516288022639244,2.6387969183684175,2.501207354887249,15089664
5.840000000000001,6.717724330299668,4.962275669700333,2.91,3.705550124127952,2.1144498758720482,0.05206181229247396,2.564357221126556,0.07121194714242798,0.03291167744251994,2.6091546257484377,2.519559816504674,15253504
6.13,6.881065909225016,5.378934090774984,2.9099999999999997,3.7375868534480228,2.0824131465519766,0.02733665450650728,2.579125127196312,0.04810469910474789,0.00656860990826667,2.631670501748351,2.526579752644273,15417344
6.0600000000000005,6.915803715813388,5.204196284186613,2.9300000000000006,3.769106667831928,2.0908933321680734,0.031217237896635153,2.5645731985569,0.055840286480758866,0.006594189312511437,2.6352300486747424,2.4939163484390576,15581184
5.88,6.554981481227448,5.205018518772552,2.87,3.86503768772846,1.8749623122715402,0.03214034797468528,2.5930367112159733,0.05347581528289942,0.010804880666471131,2.6320468019337864,2.5540266204981603,15745024
6.119999999999999,6.930925397308531,5.309074602691467,3.0199999999999996,4.015791142760368,2.0242088572396315,0.02377447966719041,2.591429313023885,0.03591744947396344,0.011631509860417383,2.634323336766183,2.5485352892815865,15908864
6.08,7.176175168483578,4.983824831516422,2.8200000000000003,3.63706792863262,2.0029320713673804,0.03133810717069228,2.580041022102038,0.04857767835507219,0.014098535986312357,2.6291260249476345,2.5309560192564415,16072704
6.09,6.642177507691141,5.537822492308859,2.8099999999999996,3.6788498144098316,1.9411501855901676,0.03940916179368888,2.57027681072553,0.05922686389578964,0.019591459691588112,2.6255826094200927,2.5149710120309674,16236544
6.389999999999999,6.973866423079799,5.806133576920199,2.9899999999999998,4.022908514825974,1.9570914851740255,0.0393968155161322,2.570747030774752,0.055614875112477244,0.02317875591978716,2.62893195937365,2.512562102175854,16400384
6.14,6.9922910301065,5.287708969893499,2.8799999999999994,3.8420810776644547,1.917918922335544,0.03698992346568648,2.588737274209658,0.0652855016714137,0.008694345259959265,2.618407762688193,2.5590667857311233,16564224
5.989999999999999,6.594069532421558,5.385930467578441,2.9300000000000006,3.562534584034739,2.297465415965262,0.04213615708479962,2.581353684266408,0.07151078273667276,0.012761531432926482,2.619432860800365,2.543274507732451,16728064
6.140000000000001,6.854422843979671,5.4255771560203305,2.91,3.6275653280364097,2.1924346719635905,0.02150245943048499,2.5730757772922517,0.03204552945746775,0.010959389403502235,2.6131895464589645,2.532962008125539,16891904
6.07,6.9055237878121725,5.234476212187828,2.8299999999999996,3.633803458564343,2.0261965414356564,0.03563312132610002,2.5583046386639277,0.06795846387521412,0.0033077787769859174,2.6133547375001056,2.5032545398277497,17055744
6.279999999999999,7.124748483277714,5.435251516722285,2.94,4.005082156455548,1.8749178435444522,0.04170993626660975,2.564882990717888,0.06164813871104709,0.021771733822172415,2.6048634443750234,2.5249025370607527,17219584
6.290000000000001,6.884053869611167,5.695946130388835,2.8300000000000005,3.579733285909063,2.080266714090938,0.05329679184554451,2.566866307457288,0.08479187383822519,0.021801709852863838,2.6084970916054977,2.5252355233090786,17383424
6.140000000000001,7.297756451072505,4.982243548927496,3.14,4.040222194794152,2.2397778052058483,0.03679390769490657,2.575577546159427,0.06190435776653956,0.01168345762327358,2.6481187178804215,2.5030363744384325,17547264
6.15,6.9,5.4,2.8299999999999996,3.646149496109628,2.0138505038903713,0.02660459184941521,2.5761024504899974,0.04461085510810482,0.008598328590725592,2.616773333121572,2.535431567858423,17711104
6.32,7.161189633792524,5.478810366207477,2.95,4.109525765129866,1.7904742348701346,0.023940932925324825,2.557528800765673,0.03323489461973772,0.014646971230911932,2.6312326998110565,2.4838249017202894,17874944
6.32,6.848772162656092,5.791227837343909,2.9900000000000007,4.094038042822801,1.8859619571772002,0.03163882756683349,2.558871110280355,0.04825616575653706,0.01502148937712992,2.6432719275228114,2.4744702930378986,18038784
6.3100000000000005,7.181148666990888,5.438851333009113,2.9400000000000004,3.9401999800039995,1.9398000199960013,0.032433634380868104,2.5592702180147175,0.06556575768100781,-0.0006984889192716004,2.6262174069642685,2.4923230290651666,18202624
6.279999999999999,7.194111590562114,5.3658884094378845,2.79,3.8267738422626216,1.7532261577373784,0.027734890220259895,2.5753159344196317,0.047762487049025124,0.0077072933914946705,2.6206165423967205,2.530015326442543,18366464
6.24,6.972393336944022,5.507606663055978,2.8899999999999997,3.8264293886887573,1.953570611311242,0.033924691862678893,2.5582311709721886,0.0598340791353455,0.008015304590012293,2.634835382265089,2.481626959679288,18530304
6.529999999999999,7.497522609554939,5.56247739044506,3.06,3.9972299611087987,2.1227700388912014,0.032823210873175364,2.5576988021532694,0.05435452630395286,0.011291895442397868,2.6028603266092634,2.5125372776972754,18694144
6.489999999999999,7.265177399051339,5.71482260094866,3.13,4.063862944976403,2.196137055023597,0.03361939106835047,2.570070080955823,0.06058405550470813,0.006654726631992812,2.622053746109457,2.5180864158021885,18857984
6.45,7.289344982709732,5.610655017290268,2.92,3.8362968951164245,2.0037031048835754,0.03559153286526752,2.5564948985973994,0.05800234217648159,0.013180723554053447,2.618336993313756,2.494652803881043,19021824
6.2,6.968114574786861,5.43188542521314,2.7499999999999996,3.7239096467332065,1.7760903532667927,0.032854147895704885,2.5693429003159203,0.05993425143358643,0.005774044357823339,2.629180728728458,2.5095050719033827,19185664
6.45,7.218439978137525,5.6815600218624756,2.9,3.7330666239863413,2.0669333760136586,0.037732191977556756,2.5584126542011902,0.06327639348660395,0.012187990468509557,2.591620754965442,2.5252045534369385,19349504
6.3500000000000005,7.210523096726637,5.489476903273364,2.9899999999999998,4.180336086993921,1.7996639130060785,0.031195613035621704,2.5598534584045414,0.04865034017549136,0.01374088589575205,2.6241346760626,2.495572240746483,19513344
6.510000000000001,7.076480361530742,5.943519638469259,3.28,4.400535586226515,2.1594644137734846,0.03041327312239442,2.567719020446141,0.05535690110834395,0.005469645136444885,2.6125777889218393,2.522860251970443,19677184
6.5,7.368331733843696,5.631668266156304,3.1599999999999997,4.226958293467931,2.0930417065320683,0.03637199939888276,2.563910586635271,0.06592920730875737,0.006814791489008147,2.600331659407825,2.527489513862717,19841024
6.580000000000001,7.23084560381092,5.929154396189082,3.09,3.973685464404615,2.206314535595385,0.02257647735144317,2.564180930455526,0.034274203785047454,0.010878750917838888,2.6139801250360213,2.5143817358750304,20004864
6.409999999999999,7.057224845011375,5.762775154988623,2.9,3.8252026804976302,1.9747973195023696,0.039105989722884205,2.55649529894193,0.06271184830763046,0.015500131138137939,2.6172646268869713,2.4957259709968884,20168704
6.539999999999999,7.29392307299883,5.786076927001169,3.2600000000000002,4.10285230022822,2.417147699771781,0.027396630624813595,2.551258725921313,0.04015628717298554,0.014636974076641647,2.6293983497417175,2.4731191021009087,20332544
6.5,7.1737952211169205,5.8262047788830795,3.2399999999999998,4.332886087385139,2.1471139126148597,0.03257901854425043,2.5551346272230147,0.05302887179447918,0.012129165294021676,2.6071871915065032,2.503082062939526,20496384
6.4799999999999995,7.299512049941915,5.6604879500580845,3.05,3.7810950690573693,2.3189049309426304,0.037421035145719775,2.558608725667,0.0641918536069948,0.010650216684444751,2.608007594493604,2.5092098568403958,20660224
6.470000000000001,7.261264810287935,5.678735189712066,3.14,3.9538795979750323,2.326120402024968,0.021213236122275648,2.582680090268453,0.0394174079679964,0.003009064276554896,2.653134525364238,2.512225655172668,20824064
6.19,7.232544963059148,5.147455036940853,2.6999999999999997,3.318061485614497,2.0819385143855023,0.035992300380409334,2.549457274874052,0.05443644428172996,0.017548156479088705,2.6305650885534084,2.4683494611946952,20987904
6.719999999999999,7.607468309293351,5.832531690706647,2.9099999999999993,3.8581033698917,1.961896630108298,0.023198391757129337,2.546597293019295,0.04436823889200761,0.002028544622251067,2.620337059505271,2.4728575265333186,21151744
6.340000000000001,7.147712820252347,5.532287179747654,2.9699999999999998,3.6856116265125936,2.254388373487406,0.035852981741966945,2.550746599833171,0.058276286990042135,0.013429676493891755,2.611861238372774,2.4896319612935676,21315584
6.56,7.281387551874857,5.838612448125142,3.25,4.046555082841105,2.453444917158895,0.030563640190424214,2.5597990552584333,0.04913832091039999,0.011988959470448438,2.618660694560646,2.5009374159562205,21479424
6.58,7.452696969170857,5.707303030829143,3.2600000000000002,4.291697630122314,2.228302369877686,0.036640185985015686,2.543188376228015,0.06530519650160921,0.00797517546842216,2.5967067675278086,2.489669984928222,21643264
6.470000000000001,7.27876448982383,5.661235510176171,2.94,3.942197585309404,1.937802414690596,0.0347098950107465,2.5615905870993934,0.06413366048566646,0.005286129535826543,2.631574977593341,2.4916061966054457,21807104
6.640000000000001,7.401839878189637,5.878160121810364,3.31,4.252814934120159,2.367185065879841,0.02913377480387372,2.550134572386742,0.04104968046574202,0.017217869142005418,2.598684150527029,2.5015849942464548,21970944
6.43,7.35200867674876,5.50799132325124,3.13,4.214481442902551,2.0455185570974486,0.02886721513156465,2.546627982457479,0.050190052612044234,0.007544377651085062,2.62693451935703,2.4663214455579276,22134784
6.55,7.166846820531646,5.933153179468354,3.2,4.087693640846886,2.3123063591531143,0.02820742612530005,2.5505462547143303,0.04522360442279649,0.011191247827803605,2.6174647375946303,2.4836277718340303,22298624
6.570000000000002,7.245351760196124,5.89464823980388,3.2299999999999995,4.338196733436803,2.1218032665631967,0.017925629805055552,2.5710449397563933,0.03684221315687735,-0.0009909535467662461,2.6367468936398213,2.5053429858729652,22462464
6.42,7.36847245611035,5.47152754388965,2.94,4.0546299834474215,1.8253700165525781,0.035367099731229194,2.5457375019788744,0.05864163527128351,0.012092564191174885,2.608737107095713,2.482737896862036,22626304
6.8,7.507106781186548,6.092893218813452,2.99,3.998414597276339,1.9815854027236617,0.03293141576189854,2.5256873001654943,0.04943697218358238,0.016425859340214708,2.599436316923149,2.4519382834078396,22790144
6.7299999999999995,7.606413144584219,5.85358685541578,3.28,4.439137610467368,2.1208623895326317,0.021498894269461704,2.544333467880885,0.041842302865102446,0.0011554856738209586,2.616457066820061,2.472209868941709,22953984
6.779999999999999,7.711450481775601,5.848549518224398,3.12,3.9706468127254695,2.2693531872745307,0.027891238538237863,2.549555007616679,0.047108604428201015,0.008673872648274714,2.622017279011679,2.477092736221679,23117824
6.779999999999999,7.321848687365762,6.238151312634237,3.1399999999999997,4.12,2.1599999999999997,0.01618294071522537,2.556483823060989,0.028988934386055945,0.0033769470443947933,2.605432042128646,2.5075356039933325,23281664
6.56,7.492952303175247,5.627047696824752,3.41,4.232739326883066,2.5872606731169343,0.024843921219386746,2.5325696418682737,0.04232170001008105,0.007366142428692445,2.593579474052707,2.4715598096838405,23445504
6.659999999999999,7.447654746700608,5.8723452532993905,3.3899999999999997,4.642557383915004,2.1374426160849955,0.030175761519543147,2.5393624534209573,0.05386834325944789,0.006483179779638398,2.628536393163441,2.450188513678474,23609344
6.619999999999999,7.578957767578947,5.661042232421051,3.18,4.038836422143356,2.3211635778566446,0.03594465707234724,2.5324341903130216,0.05485413748327833,0.017035176661416143,2.591393258328293,2.4734751222977502,23773184
6.890000000000001,7.513618473106755,6.266381526893246,2.88,3.7697190567814087,1.990280943218591,0.02730084730816689,2.5457307954629265,0.047852073965892916,0.006749620650440862,2.596379541612721,2.495082049313132,23937024
6.670000000000002,7.422396172239069,5.917603827760934,3.15,4.241100362019919,2.0588996379800806,0.032623290522800094,2.5383051027854284,0.0593986728125662,0.005847908233033987,2.607778241762201,2.4688319638086558,24100864
6.790000000000001,7.372151183113116,6.2078488168868855,3.2399999999999998,4.389956520917204,2.0900434790827958,0.024690548802997557,2.5254469841718676,0.04086833371814565,0.008512763887849464,2.608995348834292,2.4418986195094434,24264704
6.720000000000001,7.288858506133116,6.151141493866885,3.2299999999999995,4.233045362882456,2.226954637117543,0.03696371105324937,2.554600140452385,0.06311870215371201,0.010808719952786736,2.626960251335758,2.482240029569012,24428544
6.9300000000000015,8.036390527797488,5.823609472202516,3.3800000000000003,4.484355015382282,2.2756449846177187,0.02475948349262273,2.5557324330012006,0.039352703715164736,0.010166263270080723,2.610478759589658,2.500986106412743,24592384
6.74,7.46,6.0200000000000005,3.0000000000000004,3.996995486449162,2.003004513550839,0.016923975587511988,2.5344052543242777,0.0385127959718458,-0.004664844796821825,2.614561647413677,2.4542488612348783,24756224
6.839999999999999,7.5111184694225,6.168881530577498,2.9699999999999998,4.100530848760881,1.839469151239118,0.017121063065132985,2.540548704067866,0.030289224990176403,0.003952901140089568,2.5944795050056286,2.4866179031301034,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-heist-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.4299999999999997,3.8042993454442575,3.055700654555742,3.1399999999999997,3.486987031457949,2.79301296854205,0.5925208419871827,2.7069496999184293,0.8917142036851278,0.29332748028923755,2.707504967102135,2.7063944327347236,16384
3.28,3.8558472019555188,2.704152798044481,3.0200000000000005,3.3291924966748065,2.7108075033251944,0.36372671578234683,2.6840453386306757,0.7854577328061246,-0.05800430124143097,2.699812187230836,2.6682784900305156,180224
2.69,3.0626929030716843,2.3173070969283156,2.52,3.147375485654325,1.8926245143456752,1.2034992325430114,2.6604510227839153,2.1923188623370287,0.214679602748994,2.6783659162052014,2.6425361293626293,344064
3.0599999999999996,3.5462098312457284,2.573790168754271,2.63,2.9989173349139344,2.2610826650860654,0.9079630260045329,2.6671043852965033,1.3928705668194215,0.42305548518964453,2.6768763259700896,2.657332444622917,507904
2.9400000000000004,3.4179121258139413,2.4620878741860595,2.41,3.0107495318350237,1.8092504681649766,0.9518844384700061,2.6548713028430937,1.6896022426413508,0.21416663429866134,2.6746633420719013,2.635079263614286,671744
2.7,3.016227766016838,2.383772233983162,1.9100000000000001,2.257706773014274,1.5622932269857261,0.5892922567203642,2.6464061468839644,1.0080192232579357,0.1705652901827927,2.6848067153230826,2.608005578444846,835584
3.0400000000000005,3.63194594347795,2.448054056522051,2.13,2.731747455333215,1.5282525446667845,0.5135090522545701,2.6208082358042395,0.858168964521543,0.1688491399875972,2.6564685390363483,2.5851479325721307,999424
2.83,3.485820097282784,2.174179902717216,2.1499999999999995,2.553112887414927,1.746887112585072,0.5409552875285347,2.631766760349273,0.9017969015270939,0.18011367352997548,2.666401317466894,2.597132203231652,1163264
2.8000000000000003,3.3196152422706637,2.280384757729337,2.11,2.5136087214122114,1.7063912785877886,0.6044648539585371,2.623859744270643,1.0401204389823524,0.1688092689347218,2.666804417649551,2.5809150708917348,1327104
2.96,3.599061812346818,2.320938187653182,2.0300000000000002,2.547783738639985,1.5122162613600154,0.5113553586881607,2.63831759095192,0.8629431072843483,0.1597676100919732,2.666483073488038,2.6101521084158024,1490944
2.8400000000000003,3.240499687890016,2.4395003121099847,1.9299999999999997,2.337553677446296,1.522446322553703,0.5112876896979287,2.6195531864960993,0.8610604247943732,0.16151495460148418,2.6622731820826666,2.576833190909532,1654784
2.8999999999999995,3.3098780306383833,2.4901219693616157,1.64,2.02,1.2599999999999998,0.7882059456159671,2.606371517976125,1.493002880070486,0.08340901116144839,2.638961361477288,2.5737816744749615,1818624
2.9800000000000004,3.3229285639896453,2.6370714360103555,1.7099999999999997,2.151474801092882,1.2685251989071173,0.43124820021136345,2.6020791361729305,0.7390704919641875,0.12342590845853946,2.6581028731833714,2.5460553991624897,1982464
2.94,3.591459898996093,2.288540101003907,1.9,2.489915248150105,1.310084751849895,0.5126960401500885,2.5952991167704265,0.9334353480551125,0.09195673224506451,2.644865014821204,2.545733218719649,2146304
3.46,3.9143126676640216,3.0056873323359783,1.86,2.24262252939418,1.4773774706058203,0.37874939375712224,2.6013424883286165,0.6747508088236731,0.08274797869057138,2.629714178012224,2.572970798645009,2310144
3.3900000000000006,4.205414005275848,2.574585994724153,1.83,2.1094637722496423,1.5505362277503578,0.7118551906819145,2.576949253678322,1.3795496391734405,0.04416074219038846,2.6397886963257116,2.514109811030932,2473984
3.4299999999999997,4.001051661410769,2.8589483385892303,1.7900000000000003,2.3348853090330115,1.245114690966989,0.5859108074568212,2.5515290478865302,1.1104514419005755,0.0613701730130668,2.6073906193010097,2.495667476472051,2637824
3.35,3.8464876634922565,2.8535123365077437,1.7400000000000002,2.145462698654266,1.3345373013457342,0.5282024106010794,2.5286816239356993,0.8689034676489908,0.187501353553168,2.6122560998119417,2.445107148059457,2801664
3.3,3.6872983346207415,2.912701665379258,1.67,1.8599999999999999,1.48,0.35232529337517915,2.5441558857758837,0.6275022194916875,0.07714836725867086,2.6058274487704463,2.482484322781321,2965504
3.3200000000000003,3.8411525688318156,2.798847431168185,1.78,1.9789974874213239,1.5810025125786762,0.21557812119911737,2.579198227326075,0.4127542590309917,0.018401983367243024,2.6251043632322757,2.5332920914198747,3129344
3.6800000000000006,4.133431361950186,3.226568638049815,1.7600000000000002,2.025329983228432,1.4946700167715683,0.47719682299842436,2.5471227963765464,0.700788907565671,0.2536047384311777,2.6003440939096816,2.493901498843411,3293184
3.7199999999999998,4.301033561853358,3.1389664381466416,1.64,2.009323706252388,1.2706762937476122,0.48866797853261223,2.505768535534541,0.9156179709060108,0.061717986159213645,2.6037968728333083,2.4077401982357736,3457024
3.55,3.9818564576337834,3.1181435423662163,1.7099999999999997,2.2285556864985665,1.1914443135014328,0.36511294478356526,2.523667691151301,0.6519333556364073,0.07829253393072322,2.5843312622048566,2.4630041200977457,3620864
3.7600000000000002,4.353632883186234,3.166367116813767,1.67,2.1454997371187496,1.1945002628812502,0.29548382140540824,2.5324819316466654,0.4889830045703267,0.10198463824048981,2.5752936377819964,2.4896702255113343,3784704
3.999999999999999,4.449444101084884,3.5505558989151145,1.8400000000000003,2.287660585711988,1.3923394142880126,0.37637722437890864,2.5228753586610155,0.6967831682095134,0.055971280548303914,2.584915265565321,2.46083545175671,3948544
3.85,4.473297681689897,3.226702318310103,1.8400000000000003,2.3695280917949493,1.3104719082050513,0.18605996371091651,2.5370518068472547,0.3535954021278231,0.01852452529400994,2.5858678757109996,2.48823573798351,4112384
3.9,4.5,3.3,1.7200000000000002,2.0936308338453884,1.3463691661546122,0.23851548902069525,2.5454721589883165,0.38492133571650167,0.0921096423248888,2.5805233786126562,2.5104209393639767,4276224
3.8600000000000008,4.5516646586316245,3.1683353413683775,1.6199999999999999,2.086476151587624,1.1535238484123758,0.301025310702001,2.5325537035862604,0.5650860560905901,0.0369645653134118,2.628372941068317,2.4367344661042036,4440064
4.090000000000001,4.566340214552583,3.6136597854474184,1.72,2.1508131845707603,1.2891868154292396,0.30293557078888017,2.512753896911939,0.44571812535579663,0.1601530162219637,2.555032552906845,2.470475240917033,4603904
4.14,4.6899090833947,3.590090916605299,1.7100000000000002,2.224684369298311,1.1953156307016894,0.4434654304757714,2.5083994845549267,0.7387243779111052,0.14820648304043765,2.572575230012682,2.4442237390971715,4767744
4.2700000000000005,4.712831796509691,3.82716820349031,1.77,2.3141507144165114,1.2258492855834884,0.23206250644288956,2.460019446412722,0.4664057489110454,-0.0022807360252662945,2.5483573717125863,2.3716815211128575,4931584
4.42,4.946877594892779,3.89312240510722,1.6800000000000002,1.9891924966748062,1.370807503325194,0.24960538324279086,2.5114499896764757,0.4536028277737064,0.04560793871187532,2.5566885153384575,2.466211464014494,5095424
4.470000000000001,4.937011777153425,4.002988222846576,1.69,1.96367864366808,1.41632135633192,0.276125654609253,2.5121211012204485,0.5301673280236121,0.022083981194893798,2.599586972710955,2.424655229729942,5259264
4.5,5.015751878329105,3.9842481216708947,1.78,2.3644655678480984,1.1955344321519017,0.3024894825493295,2.4912651787201563,0.5118198361804602,0.09315912891819875,2.57642462087146,2.4061057365688527,5423104
4.55,5.0544799302251775,4.045520069774822,1.94,2.2631098884280703,1.6168901115719296,0.3281630177050829,2.4855448573827745,0.5371435340349932,0.11918250137517264,2.5725638357698126,2.3985258789957364,5586944
4.700000000000001,5.324499799839841,4.075500200160161,1.7899999999999998,2.3085556864985666,1.271444313501433,0.3160667767593016,2.435293017824491,0.6429088560584202,-0.010775302539816956,2.541957364210635,2.328628671438347,5750784
4.63,5.17230987451825,4.08769012548175,1.8900000000000001,2.310594816896262,1.4694051831037382,0.30094730204436926,2.47070016960303,0.5443963333784124,0.05749827071032612,2.5200108796811973,2.421389459524863,5914624
4.7,5.16475800154489,4.23524199845511,1.6400000000000001,2.02,1.26,0.20006061664510827,2.4674615015586214,0.4167140999213793,-0.016592866631162773,2.551000707315552,2.383922295801691,6078464
4.53,4.959068759058499,4.1009312409415015,1.8099999999999998,2.2376680956068618,1.382331904393138,0.21813357731637856,2.4737279693285625,0.3845511559784891,0.051715998654267986,2.572334349107245,2.37512158954988,6242304
4.52,4.966766158073773,4.073233841926226,2.09,2.580815647672321,1.5991843523276787,0.10484920760015179,2.5200529515743257,0.18397604735626677,0.025722367844036795,2.57751315610884,2.4625927470398117,6406144
4.57,5.1700833275471005,3.9699166724529,1.9300000000000002,2.12,1.7400000000000002,0.2948935655256112,2.443734195828438,0.5010731326661022,0.08871399838512023,2.524427391897238,2.363040999759638,6569984
4.9,5.333589667773576,4.466410332226425,1.9099999999999997,2.394664832642105,1.4253351673578942,0.2620133604660319,2.4543779244025545,0.48359418749589056,0.04043253343617326,2.5331797223825774,2.3755761264225317,6733824
5.1000000000000005,5.463318042491699,4.736681957508302,1.8800000000000001,2.12,1.6400000000000001,0.20743295609718188,2.5069837560256323,0.5551446197195247,-0.14027870752516097,2.587767584728423,2.4261999273228416,6897664
5.01,5.562177507691141,4.457822492308859,2.0,2.483735464897913,1.5162645351020871,0.2638515070585223,2.478931674361229,0.5056470757799115,0.022055938337133013,2.558217249221719,2.399646099500739,7061504
4.8999999999999995,5.36475800154489,4.435241998455109,2.0100000000000002,2.510899191454728,1.5091008085452724,0.1424329741702725,2.4599908202886587,0.2342738430220441,0.05059210531850092,2.5457725601036723,2.374209080473645,7225344
5.140000000000001,5.638397431775085,4.641602568224916,1.98,2.4061455150532503,1.5538544849467497,0.16910138339735564,2.4810887744029357,0.30849000858431286,0.0297127582103984,2.5437053909313967,2.418472157874475,7389184
4.83,5.454579858785087,4.205420141214913,1.9300000000000002,2.2989173349139347,1.5610826650860659,0.13929036990545376,2.4546808352073035,0.23042665136968343,0.0481540884412241,2.5148514714749037,2.3945101989397033,7553024
5.6,6.344311762637135,4.855688237362864,1.7299999999999998,2.306281181368956,1.1537188186310434,0.1887970727247496,2.4615150590737658,0.32557856331827173,0.052015582131227506,2.526018038782362,2.3970120793651697,7716864
5.36,5.908087584241789,4.811912415758211,2.02,2.4194996871087637,1.6205003128912363,0.16924038686556736,2.51000533302625,0.2730219160140822,0.06545885771705254,2.575075953111358,2.4449347129411425,7880704
5.42,6.126823881882892,4.713176118117108,2.09,2.3524880949681335,1.827511905031866,0.16087830847439663,2.420895995696386,0.30057350176198405,0.02118311518680921,2.5504578649955776,2.2913341263971945,8044544
5.41,5.851474801092882,4.968525198907118,1.8700000000000003,2.3973518749374088,1.342648125062592,0.20275945278505478,2.4240970263878507,0.33906978891385775,0.06644911665625183,2.5706841742006685,2.277509878575033,8208384
5.390000000000001,5.8337341546466766,4.946265845353325,2.0,2.244948974278318,1.755051025721682,0.18976389045516645,2.4382718165715533,0.33332571493884566,0.046202065971487266,2.516051383667815,2.360492249475292,8372224
5.58,6.073558507170123,5.086441492829877,1.75,2.143064880140671,1.3569351198593291,0.0632929343807821,2.489246980349223,0.09990001706939801,0.026685851692166182,2.620079018782297,2.3584149419161493,8536064
5.249999999999999,5.681856457633783,4.818143542366215,1.85,2.4036244214266564,1.2963755785733437,0.11523806156474162,2.485023573040962,0.1830674075595714,0.047408715569911816,2.5712578362441114,2.398789309837813,8699904
5.51,6.2851773990513395,4.73482260094866,2.12,2.7112698199637792,1.5287301800362207,0.19260285003886862,2.443485587835312,0.35723268185980317,0.027973018217934076,2.548484329791157,2.338486845879467,8863744
5.41,5.98,4.84,2.1100000000000003,2.6108991914547284,1.6091008085452725,0.23187916673875103,2.4289515097936,0.4482631789248547,0.015495154552647383,2.5450217673792466,2.312881252207953,9027584
5.76,6.132021504754765,5.3879784952452345,2.04,2.6436555309114627,1.4363444690885374,0.16477030169529214,2.4336024026075997,0.2607818602111135,0.06875874317947078,2.5457009031455384,2.321503902069661,9191424
5.630000000000001,6.068292140016223,5.1917078599837785,2.17,2.732227711874824,1.607772288125176,0.13562956904837237,2.4267064640919367,0.20725207402342766,0.06400706407331706,2.5546846210435064,2.298728307140367,9355264
6.02,6.621331855134915,5.418668144865084,1.9900000000000002,2.291496268633627,1.6885037313663736,0.18818207771982992,2.4323480616013216,0.32277442249757926,0.05358973294208058,2.541547639292819,2.323148483909824,9519104
5.57,6.0600000000000005,5.08,2.15,2.6889805191284744,1.6110194808715255,0.08109175900851062,2.4468476921319966,0.14097892924344635,0.021204588773574902,2.5302629551439777,2.3634324291200155,9682944
5.959999999999999,6.515337735076592,5.404662264923406,2.1599999999999997,2.5399999999999996,1.7799999999999998,0.17602418719325214,2.50708222091198,0.33878716467558323,0.013261209710921068,2.565926991631675,2.4482374501922846,9846784
5.930000000000001,6.540000000000001,5.32,1.95,2.3795346318982906,1.5204653681017093,0.22050014752118532,2.5013596127430597,0.4464165523714069,-0.005416257329036278,2.5783846675933026,2.424334557892817,10010624
5.9,6.415751878329106,5.384248121670895,2.21,2.8107495318350235,1.6092504681649764,0.1496165446549033,2.392730015516281,0.2458547692101759,0.053378320099630686,2.533978285842552,2.2514817451900098,10174464
5.64,6.396571212775109,4.88342878722489,2.04,2.6078027826631356,1.4721972173368645,0.14173349277116357,2.448584812879562,0.21778749883793685,0.06567948670439028,2.547274046778289,2.3498955789808353,10338304
5.91,6.4904308744372585,5.329569125562742,2.1999999999999997,2.568781778291715,1.8312182217082842,0.18002703101374204,2.3960274294018746,0.317668998527851,0.04238506349963303,2.5567924650328253,2.235262393770924,10502144
5.79,6.351159513863928,5.228840486136072,2.2500000000000004,2.7623475382979805,1.7376524617020206,0.11502368714427573,2.4301600356896715,0.2839278671766286,-0.053880492888077156,2.5453647045087813,2.314955366870562,10665984
6.180000000000001,6.7993545026880815,5.56064549731192,2.3600000000000003,2.7320215047547656,1.9879784952452348,0.13233849363168698,2.426037891705831,0.25588538346550294,0.008791603797871,2.5354720218375912,2.3166037615740707,10829824
6.020000000000001,6.6964613810115114,5.343538618988491,2.1799999999999997,2.6633218389437827,1.696678161056217,0.22269528930385904,2.3629959056774776,0.39266665229787856,0.05272392630983949,2.557783920490816,2.168207890864139,10993664
5.99,6.486890329952194,5.493109670047806,2.29,2.937224845011376,1.6427751549886238,0.09746817647246639,2.4592756281296415,0.18232888418320814,0.012607468761724638,2.5637748369475175,2.3547764193117655,11157504
6.15,6.511247837363769,5.788752162636231,2.12,2.650659966456864,1.5893400335431362,0.06905327210358028,2.4376222789287567,0.1080747227540457,0.030031821453114872,2.5058846205206944,2.369359937336819,11321344
6.249999999999999,7.102349693494401,5.397650306505597,2.2,2.7215361924162123,1.678463807583788,0.15000044158659875,2.3878877739111584,0.30408104386091184,-0.004080160687714329,2.5010255603396483,2.2747499874826684,11485184
6.37,7.168811617341661,5.571188382658339,2.2,2.5924283374069717,1.8075716625930285,0.16818282768751178,2.4215842187404633,0.27630191205663596,0.0600637433183876,2.5436294159226107,2.299539021558316,11649024
6.22,6.5715679166249386,5.868432083375061,2.2199999999999998,2.65081318457076,1.7891868154292394,0.12399985023851814,2.3689687187472983,0.27446611319448594,-0.02646641271744965,2.5606831974914783,2.1772542400031183,11812864
6.2299999999999995,6.870390505863414,5.589609494136585,2.13,2.530124980474851,1.7298750195251489,0.09994060673440493,2.4609403391679128,0.15406851931254023,0.045812694156269616,2.5237190384974952,2.3981616398383303,11976704
6.470000000000001,7.001130868995581,5.93886913100442,2.0100000000000002,2.4582186966202997,1.5617813033797008,0.1891716814910372,2.4046093503634136,0.3518189247468335,0.026524438235240838,2.5225357104142145,2.2866829903126127,12140544
6.220000000000001,6.842575296650936,5.597424703349065,2.4,2.9966573556070517,1.8033426443929481,0.11633209362238021,2.379300262530645,0.23307087345702504,-0.000406686212264612,2.603603209105943,2.154997315955347,12304384
6.23,6.692709412050371,5.7672905879496295,2.34,2.778634243989226,1.9013657560107737,0.20190944934729482,2.397071032722791,0.3201239759736221,0.08369492272096754,2.4801724351104673,2.313969630335115,12468224
6.18,6.918647412504775,5.441352587495224,2.3,2.8932958789676526,1.7067041210323468,0.21410890471500651,2.3505735576152804,0.37501214345806944,0.05320566597194362,2.4906548859451574,2.2104922292854035,12632064
6.3999999999999995,6.90596442562694,5.894035574373059,2.51,3.1107495318350233,1.9092504681649762,0.17480065640799386,2.3912808209657674,0.30259625309210286,0.04700505972388486,2.478252153694508,2.3043094882370267,12795904
6.079999999999999,6.655847201955518,5.504152798044481,2.6599999999999997,3.3631358332498773,1.956864166750122,0.13871066267602145,2.3622543940941494,0.2152138058030893,0.06220751954895358,2.4820778411276136,2.242430947060685,12959744
6.22,6.719599839871872,5.720400160128127,2.42,2.8970744176750625,1.9429255823249374,0.13981594376382414,2.4200725277264916,0.22505470014252316,0.05457718738512514,2.5321503018174845,2.3079947536354988,13123584
6.5699999999999985,7.101130868995579,6.038869131004418,2.1600000000000006,2.805290632196068,1.5147093678039334,0.09959250510049358,2.3943441500266394,0.19475519380141074,0.004429816399576431,2.4952778781657208,2.293410421887558,13287424
6.369999999999999,6.949741321625429,5.7902586783745695,2.23,2.945611626512594,1.5143883734874062,0.22125463437987483,2.3432158311208093,0.4349678917662002,0.007541376993549481,2.5118182958620974,2.1746133663795213,13451264
6.35,6.872015325445527,5.8279846745544726,2.3899999999999997,2.876723740945518,1.9032762590544814,0.2141006719321012,2.295559553305308,0.3319332756626247,0.09626806820157768,2.4441760074942853,2.146943099116331,13615104
6.710000000000001,7.3785057965343315,6.04149420346567,2.42,3.13386273190299,1.70613726809701,0.15531855560839175,2.4020399431387585,0.2536109415457338,0.05702616967104969,2.5327130904751916,2.2713667958023254,13778944
6.56,7.0098888751680795,6.11011112483192,2.43,2.863704968844029,1.9962950311559713,0.14784564067764827,2.3483505725860594,0.26411480874591053,0.03157647260938602,2.45525439319397,2.241446751978149,13942784
6.33,6.954579858785087,5.705420141214913,2.4400000000000004,3.004269439186636,1.875730560813365,0.18724851644753165,2.3235125814874964,0.37637025792425466,-0.00187322502919135,2.5324882319917834,2.1145369309832094,14106624
6.8,7.353172667437573,6.246827332562427,2.42,2.85081318457076,1.9891868154292396,0.0888341783623521,2.417672237753868,0.13213332182088944,0.04553503490381479,2.5385631256318613,2.296781349875875,14270464
6.760000000000001,7.381610810716802,6.138389189283199,2.5,3.1557438524302,1.8442561475698,0.19052211997720098,2.310928185780843,0.3408661224913204,0.04017811746308156,2.489733214668863,2.1321231568928227,14434304
6.789999999999999,7.5664663547121656,6.013533645287833,2.38,2.895363949069005,1.864636050930995,0.08548436519534633,2.340308708449205,0.1514974669185873,0.01947126347210537,2.5432266206580256,2.137390796240384,14598144
6.790000000000001,7.278773976393999,6.301226023606003,2.29,3.013118247591637,1.5668817524083631,0.28947289371863005,2.2811886817216873,0.6000359134182253,-0.021090125980965158,2.4507997215440693,2.1115776418993053,14761984
6.95,7.322155881318568,6.5778441186814325,2.5900000000000003,3.088898787330657,2.0911012126693436,0.1228110059474905,2.4367595314979558,0.23565005786500998,0.009971954029971017,2.5260584641952804,2.347460598800631,14925824
6.57,7.106749476012785,6.033250523987215,2.37,2.88,1.86,0.18552328434307125,2.3772076840202017,0.41335734762929977,-0.042310778943157296,2.5422168422003057,2.2121985258400976,15089664
6.81,7.3955766388782935,6.224423361121706,2.38,2.8591659420284374,1.9008340579715624,0.07766302313151144,2.4290732959906256,0.1373628000885126,0.01796324617451027,2.4919927652531504,2.366153826728101,15253504
7.090000000000001,7.620000000000001,6.5600000000000005,2.69,3.361490878567982,2.018509121432018,0.09244563187239688,2.4550706048806505,0.16246170747701394,0.022429556267779815,2.5198290827939043,2.390312126967397,15417344
6.909999999999999,7.5384106937345985,6.2815893062654,2.52,3.2449827584156745,1.7950172415843257,0.17343046820412075,2.2585615207751593,0.38328279070899846,-0.03642185430075695,2.5245023285106565,1.992620713039662,15581184
6.970000000000001,7.219198715887543,6.720801284112459,2.1100000000000003,2.495875627631495,1.7241243723685056,0.16272266795082635,2.346488282581171,0.2652125178921852,0.06023281800946749,2.525609123944725,2.1673674412176167,15745024
6.93,7.543269924258478,6.316730075741521,2.44,2.8647352116319063,2.0152647883680936,0.15663214208325366,2.3324108506242434,0.3672924080536376,-0.0540281238871303,2.498712951233552,2.1661087500149345,15908864
6.8,7.502851335632223,6.097148664367777,2.37,2.944543296888929,1.7954567031110713,0.11414193835177375,2.4159102857112886,0.27632382624364193,-0.04803994954009447,2.5829827751782006,2.2488377962443766,16072704
6.840000000000001,7.377028863283902,6.302971136716099,2.55,3.1570420084310475,1.9429579915689523,0.15721173130441451,2.3442430878678957,0.2969811830788194,0.01744227953000968,2.5171403959077088,2.1713457798280826,16236544
7.01,7.712068372738724,6.307931627261276,2.68,3.1973006862551028,2.1626993137448975,0.21507562588667498,2.3333064968387283,0.5878582816441994,-0.15770702987084947,2.504025141924926,2.1625878517525305,16400384
7.13,7.7577738446287805,6.502226155371219,2.39,3.000655385630881,1.7793446143691192,0.18644220238396275,2.329788565635681,0.3502052290598554,0.0226791757080701,2.4715841301518195,2.1879930011195428,16564224
7.0699999999999985,7.521774279923059,6.618225720076938,2.62,3.6077246579892597,1.6322753420107405,0.11656870189278071,2.405908406774203,0.217026586298672,0.01611081748688943,2.4920237699402983,2.3197930436081076,16728064
7.2299999999999995,7.770462764674866,6.689537235325133,2.55,3.181268564083465,1.9187314359165346,0.11744441584257093,2.3948557446400325,0.22514892539472003,0.009739906290421818,2.5133220407456873,2.2763894485343776,16891904
6.959999999999999,7.485737577123795,6.434262422876203,2.7500000000000004,3.4286015030929424,2.0713984969070585,0.1512324483095047,2.369463414947192,0.3003704422060276,0.002094454412981811,2.5294862747522675,2.209440555142116,17055744
7.06,7.421109401705356,6.698890598294644,2.4299999999999997,2.9850675634551163,1.8749324365448832,0.07661406219898098,2.4117487023274102,0.16210935064964682,-0.008881226251684873,2.485657060651818,2.3378403440030024,17219584
7.07,7.38,6.760000000000001,2.67,3.228659108938537,2.111340891061463,0.09450700370168,2.28513210862875,0.15647747573861376,0.03253653166474624,2.4804339822905233,2.0898302349669766,17383424
7.140000000000001,7.675163526410387,6.604836473589614,2.62,2.9989459064299284,2.241054093570072,0.11721215959793571,2.444056111574173,0.22124524543158378,0.013179073764287647,2.5315832204171205,2.356529002731225,17547264
7.26,7.68,6.84,2.6399999999999997,3.2680127387243028,2.0119872612756966,0.09479760276929781,2.386021188894907,0.14775472810043552,0.041840477438160106,2.529700179783595,2.2423421980062193,17711104
7.220000000000001,7.812958683214944,6.627041316785057,2.5599999999999996,3.146856030044848,1.9731439699551512,0.11498027451646822,2.216749208668868,0.1611990052317266,0.06876154380120986,2.5181820463144935,1.9153163710232426,17874944
6.95,7.56196405123177,6.338035948768231,2.6599999999999997,3.0320215047547654,2.287978495245234,0.15227579079801215,2.3014297316471737,0.2643589666103744,0.04019261498564988,2.4766941039915196,2.126165359302828,18038784
7.2299999999999995,7.81489315263559,6.645106847364409,2.62,3.2027520913733385,2.0372479086266617,0.056348526009242006,2.3700216064850492,0.10235568641628029,0.01034136560220373,2.4950468312541023,2.244996381715996,18202624
7.2,7.870820393249937,6.529179606750064,2.6399999999999997,3.0876605857119874,2.192339414288012,0.11844053043362993,2.2814831902583443,0.24942401723951577,-0.012542956372255915,2.464501243930451,2.098465136586238,18366464
7.610000000000001,8.138109837060437,7.081890162939565,2.7199999999999998,3.2923635208501674,2.147636479149832,0.05433723966513447,2.3288514316082,0.08208766003571416,0.026586819294554774,2.553823008141849,2.103879855074551,18530304
7.18,7.693419906119737,6.666580093880262,2.7800000000000002,3.3763220606350233,2.1836779393649772,0.09339583388258077,2.3295834342638653,0.21621986191293135,-0.02942819414776983,2.5875267277465666,2.071640140781164,18694144
7.480000000000001,8.010659966456865,6.9493400335431375,2.83,3.311767578817836,2.348232421182164,0.09631127192551496,2.401377276082833,0.17434808340094227,0.018274460450087668,2.55944942411762,2.2433051280480463,18857984
7.4799999999999995,7.858945906429928,7.101054093570071,2.66,2.9435489375751565,2.376451062424844,0.10410917680710549,2.30228599558274,0.1901353933404335,0.018082960273777496,2.519240392012386,2.0853315991530943,19021824
7.69,8.10097445176069,7.27902554823931,3.0100000000000002,3.578242905807015,2.4417570941929854,0.11167799385730173,2.2902059594790143,0.2062019304164998,0.017154057298103653,2.4265013925136474,2.153910526444381,19185664
7.45,8.040338885725818,6.859661114274182,2.6,3.370713954719908,1.8292860452800923,0.07772584740111291,2.322262456019719,0.11729933486978555,0.038152359932440254,2.449963665565783,2.1945612464736555,19349504
7.610000000000001,8.37216796049165,6.8478320395083525,2.66,3.1932916650389354,2.126708334961065,0.09099418685849128,2.345235159993172,0.15278173744554355,0.029206636271439018,2.544911933682098,2.145558386304246,19513344
7.43,7.928096376216491,6.9319036237835086,2.7299999999999995,3.17955533585978,2.280444664140219,0.05392489653895603,2.3701990713675816,0.09249570074085775,0.015354092337054322,2.5285286982384334,2.2118694444967297,19677184
7.529999999999999,8.088659108938536,6.9713408910614625,2.7800000000000002,3.2245222154178577,2.335477784582143,0.10687623475678262,2.2548263038198155,0.20765551108224928,0.006096958431315955,2.4822279006970556,2.0274247069425755,19841024
7.470000000000001,7.960000000000001,6.98,2.7500000000000004,3.290832691319599,2.209167308680402,0.11397534626885313,2.298101317882538,0.24850194121011004,-0.020551248672403807,2.4609775374283305,2.1352250983367456,20004864
7.58,7.953630833845388,7.206369166154612,2.5800000000000005,3.2200000000000006,1.9400000000000004,0.09434712834675636,2.3105970079700153,0.19885248290406266,-0.010158226210549931,2.4710053234795417,2.150188692460489,20168704
7.769999999999999,8.228366665454633,7.311633334545365,2.64,3.3345502141674137,1.9454497858325865,0.134085926398014,2.170625302195549,0.2388907117701552,0.0292811410258728,2.504034984605132,1.8372156197859657,20332544
7.359999999999999,7.597486841740758,7.122513158259241,2.6,3.30427267446636,1.8957273255336398,0.16075824072274064,2.1498678440848984,0.25360764840024963,0.06790883304523163,2.316367662651138,1.9833680255186588,20496384
7.5699999999999985,7.992018956920182,7.147981043079815,2.7499999999999996,3.4672865536171713,2.032713446382828,0.16951806368306274,2.1801866754889487,0.2592315506831739,0.0798045766829516,2.32925916848281,2.0311141824950876,20660224
7.5,8.027257053058563,6.9727429469414375,3.05,3.6453990258641675,2.454600974135832,0.12762989128241314,2.235226680835088,0.30283564512475625,-0.04757586255992993,2.4471128910444997,2.023340470625676,20824064
7.669999999999999,8.101393092202459,7.238606907797539,2.6999999999999997,3.437563556583431,1.9624364434165689,0.10503755674387014,2.308845039705435,0.2529060391662935,-0.042830925678553206,2.4609652018551467,2.1567248775557237,20987904
7.63,8.273506021727847,6.9864939782721525,2.87,3.4717474553332157,2.2682525446667845,0.08251998149595839,2.328380684057872,0.174725155032547,-0.00968519204063023,2.4254414011853758,2.231319966930368,21151744
7.44,7.900868744872117,6.979131255127884,2.87,3.6587331614684397,2.0812668385315605,0.0642324156593531,2.2958286687731744,0.09013003664198259,0.03833479467672361,2.540173205275333,2.051484132271016,21315584
7.65,8.238642506110459,7.061357493889543,2.84,3.3862600113499064,2.2937399886500933,0.12885872316546734,2.3128921424349143,0.21820364715296492,0.03951379917796975,2.4789646837331447,2.146819601136684,21479424
7.4,8.06783231428256,6.732167685717441,2.84,3.393534100123922,2.286465899876078,0.10005050308148682,2.3672622442245483,0.1838754862937158,0.01622551986925784,2.464016023414064,2.2705084650350327,21643264
7.7200000000000015,8.134246303544161,7.3057536964558425,2.75,3.2603920062069935,2.2396079937930065,0.10052604946928718,2.1848222126563392,0.18916897013663111,0.011883128801943255,2.431073256787841,1.9385711685248377,21807104
7.4399999999999995,7.922078831727758,6.957921168272241,2.84,3.3770288632839023,2.3029711367160974,0.08040320966489764,2.2716289942463237,0.13733576842286033,0.023470650906934946,2.473688274207739,2.0695697142849085,21970944
7.56,7.989418211071677,7.130581788928322,2.77,3.487007670809734,2.052992329190266,0.1205552987211073,2.3287016103665037,0.22607474356245805,0.015035853879756561,2.4390735540980497,2.2183296666349577,22134784
7.739999999999999,8.069241552663087,7.410758447336913,2.5700000000000003,3.1141507144165117,2.025849285583489,0.08816789096066102,2.301541588207086,0.14248240365998957,0.03385337826133248,2.438786205075753,2.164296971338419,22298624
7.860000000000001,8.176859590355098,7.543140409644904,2.86,3.760222194794152,1.9597778052058479,0.1229130390682257,2.326159634192785,0.2570654850444429,-0.011239406907991467,2.460956401122853,2.191362867262717,22462464
7.7700000000000005,8.326866231693035,7.213133768306966,2.72,3.219599839871872,2.2204001601281282,0.10379614063228164,2.292133535941441,0.1972913411087902,0.010300940155773083,2.419797673355285,2.1644693985275976,22626304
7.9399999999999995,8.223548937575156,7.656451062424843,2.9599999999999995,3.56695963621974,2.353040363780259,0.1185254001242962,2.352601334452629,0.22930083634723572,0.007749963901356682,2.480951783613231,2.2242508852920273,22790144
7.7700000000000005,8.46,7.08,3.3299999999999996,3.8360632371551993,2.8239367628448,0.05513917869053934,2.3078483800093332,0.10797013858429445,0.0023082187967842227,2.507010725892563,2.1086860341261033,22953984
7.910000000000001,8.460363516232682,7.3596364837673205,2.8000000000000003,3.4480740698407866,2.151925930159214,0.06685789478166643,2.2987383956710494,0.1194304032157047,0.014285386347628153,2.466344888140477,2.131131903201622,23117824
8.01,8.379999999999999,7.64,3.0099999999999993,3.5904308744372573,2.4295691255627414,0.11872533009348743,2.333019636074702,0.28304933695133755,-0.04559867676436269,2.5522140466886407,2.1138252254607632,23281664
7.720000000000001,8.148485705712572,7.29151429428743,3.2400000000000007,3.9445565981523423,2.535443401847659,0.12236032655152178,2.339241429169973,0.19128828848280233,0.053432364620241216,2.4872376748627647,2.191245183477181,23445504
7.790000000000001,8.098058436014988,7.481941563985013,2.99,3.6863476143421474,2.293652385657853,0.14574016367550935,2.215317269663016,0.25146305216770215,0.040017275183316534,2.4503756733180415,1.9802588660079907,23609344
7.81,8.452572953056693,7.167427046943306,2.9799999999999995,3.632380257212003,2.327619742787996,0.159333725006824,2.2297894477844236,0.3307973352168896,-0.012129885203241625,2.4311363559087598,2.0284425396600874,23773184
7.749999999999998,8.527495980697005,6.972504019302992,3.12,3.7213318551349164,2.518668144865084,0.08750194604314548,2.317653187612693,0.17157384486666907,0.0034300472196218956,2.5194576101863326,2.115848765039053,23937024
8.069999999999999,8.438917334913933,7.701082665086064,3.21,4.001770168672703,2.418229831327297,0.0958261093697122,2.2256108840306603,0.24830859971394875,-0.056656380974524356,2.4419271242301184,2.0092946438312023,24100864
7.9,8.243511280746354,7.556488719253647,2.93,3.7237883848986453,2.136211615101355,0.11215143857843937,2.2567859893043836,0.2377105130370641,-0.013407635880185342,2.4360029332622015,2.0775690453465656,24264704
7.8199999999999985,8.190944739819827,7.44905526018017,2.83,3.164813380855664,2.495186619144336,0.11424189832760016,2.284743830561638,0.20791206634398413,0.020571730311216202,2.397328076898897,2.172159584224379,24428544
8.100000000000001,8.533589667773578,7.666410332226426,2.8400000000000003,3.3522499389946283,2.3277500610053723,0.14033673670686156,2.235888882974783,0.2485319212350163,0.03214155217870682,2.422553195839938,2.0492245701096286,24592384
8.18,8.57191835884531,7.788081641154691,2.7700000000000005,3.2060045871318334,2.3339954128681675,0.14614904969348566,2.2157907133301102,0.2773445599089059,0.014953539478065436,2.400052957351361,2.0315284693088596,24756224
7.960000000000001,8.578384993349612,7.341615006650389,3.0099999999999993,3.6239218191268323,2.3960781808731664,0.17672835778988275,2.0432767396171885,0.4083568866118904,-0.05490017103212494,2.3272688698653523,1.7592846093690246,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-heist-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.53,4.262188500319419,2.7978114996805807,2.9899999999999998,3.6570082458260913,2.3229917541739082,0.9104207247495651,2.703705769777298,1.280113390372825,0.5407280591263053,2.7053694731724987,2.7020420663820977,16384,0.19336413629353041,2.489369833469391
3.2699999999999996,3.646961536499415,2.8930384635005844,2.99,3.4948762224545735,2.485123777545427,0.12087942302459849,2.7041758358478547,0.1668937968085193,0.07486504924067769,2.7077254717118766,2.700626199983833,180224,0.9878646790981293,2.32779198884964
3.59,3.8673084924772407,3.312691507522759,3.15,3.7266281297335397,2.57337187026646,0.11279058926738794,2.6982943207025527,0.15199939399287993,0.07358178454189597,2.7160393540420156,2.68054928736309,344064,1.7371517658233642,2.6083505630493162
3.46,3.7215339366124405,3.1984660633875595,3.1799999999999997,3.7879473661428262,2.572052633857173,0.12899788632057602,2.689994087815285,0.16985502801501934,0.0881407446261327,2.7137507526343354,2.6662374229962342,507904,2.3201757192611696,2.523232102394104
3.35,4.05746024623296,2.6425397537670405,3.1099999999999994,3.6456304696336828,2.574369530366316,0.10067575755529104,2.688507008552551,0.12777319190924508,0.073578323201337,2.7002367316998845,2.6767772854052176,671744,1.8246743202209472,2.491004157066345
3.53,3.855729949498046,3.2042700505019535,3.0100000000000002,3.420974451760691,2.5990255482393096,0.07462072358466681,2.6753744333982468,0.1068221902617813,0.04241925690755233,2.6941886664773067,2.656560200319187,835584,2.544430947303772,2.6844967365264893
3.5700000000000003,3.834764045897475,3.3052359541025256,3.13,3.5350925820105816,2.724907417989418,0.09367311540991063,2.682463416457176,0.12586156304098892,0.06148466777883235,2.7014856619467893,2.663441170967563,999424,2.552347421646118,2.66446692943573
3.34,3.9960487786742687,2.683951221325731,2.58,3.0895095681142797,2.0704904318857205,0.06083326626103367,2.661583486199379,0.07829393613676425,0.043372596385303094,2.6955899275300945,2.627577044868663,1163264,2.2249495506286623,2.4944556832313536
3.5,3.9074309757492673,3.0925690242507327,2.6799999999999997,3.2030678732248807,2.1569321267751187,0.08779496203642337,2.652059626579285,0.11916096772408738,0.05642895634875935,2.680845176701641,2.6232740764569287,1327104,2.651439571380615,2.644349455833435
3.5800000000000005,4.233911308970873,2.9260886910291277,2.66,3.1741984052872976,2.1458015947127027,0.07259752644458779,2.6470546424388885,0.10276862730116827,0.04242642558800731,2.6919190479252086,2.6021902369525685,1490944,2.655821919441223,2.66140798330307
3.29,3.9524952830020754,2.6275047169979246,2.46,2.9683306010855532,1.9516693989144467,0.08459642678499218,2.6478774785995483,0.10474378788515704,0.06444906568482733,2.6779574207632857,2.617797536435811,1654784,2.593914580345154,2.4927159667015077
3.21,3.694664832642105,2.725335167357895,2.9299999999999997,3.417954915950234,2.4420450840497656,0.07541075260378416,2.655788642168045,0.10215127178028946,0.04867023342727885,2.6789453029459604,2.63263198139013,1818624,2.6921741724014283,2.4491416335105898
3.3600000000000003,3.812106182218293,2.9078938177817077,2.8,3.109838667696593,2.4901613323034066,0.08208710047183553,2.650131180882454,0.12934501007461513,0.034829190869055934,2.6838293428188487,2.616433018946059,1982464,2.629745626449585,2.555461883544922
3.41,3.825812457725836,2.9941875422741644,2.8200000000000003,3.487532770731146,2.1524672292688547,0.05777017602231349,2.6601716846227648,0.08006071207212742,0.03547963997249956,2.685719504846253,2.6346238643992765,2146304,2.7996556758880615,2.5410817503929137
3.53,4.013838816136118,3.046161183863882,2.96,3.5519459434779495,2.3680540565220505,0.0668049882864579,2.6496882021427153,0.08501013766671499,0.0485998389062008,2.6802697083578635,2.619106695927567,2310144,2.7717541456222534,2.6167980670928954
3.6599999999999993,4.357423830966507,2.9625761690334915,2.71,3.2852390807307863,2.1347609192692136,0.07123558241873973,2.6312504798173904,0.09478626035010843,0.04768490448737103,2.6687288042564803,2.5937721553783004,2473984,2.9838873386383056,2.7550712704658507
3.8699999999999997,4.3283666654546336,3.411633334545366,2.8,3.297995983919549,2.3020040160804505,0.06830336224520572,2.6338486671447754,0.09574990692583454,0.0408568175645769,2.665843111800649,2.601854222488902,2637824,2.8711766481399534,2.9597558975219727
3.8600000000000003,4.433061951275777,3.2869380487242243,3.0300000000000002,3.6448983655857288,2.4151016344142717,0.05385930216871199,2.6183945000171662,0.07038498864942783,0.03733361568799615,2.6755237091442754,2.561265290890057,2801664,3.183947801589966,3.004568314552307
3.7400000000000007,4.307802782663137,3.172197217336865,3.03,3.396196668472011,2.6638033315279888,0.0685305716004222,2.629492762684822,0.1048196374817692,0.032241505719075185,2.6600504221961914,2.5989351031734524,2965504,2.9687079906463625,2.819209408760071
3.5499999999999994,3.9748529157249592,3.1251470842750395,3.04,3.6403332407921454,2.4396667592078547,0.06726205628365273,2.620403119921684,0.10215610594567434,0.03236800662163112,2.6649406522181636,2.575865587625205,3129344,2.9760705709457396,2.710036373138428
3.4699999999999998,4.149779375974293,2.7902206240257064,3.0599999999999996,3.576139516022557,2.543860483977442,0.06471248120069499,2.6323416888713838,0.09175495587543867,0.037670006525951316,2.662193113501208,2.6024902642415597,3293184,2.9813998460769655,2.6669793009757994
3.6799999999999997,4.245331761004103,3.114668238995897,2.9699999999999998,3.6379071791798614,2.302092820820138,0.07170995778869832,2.6269700169563293,0.09179530426475406,0.05162461131264258,2.648083059370653,2.6058569745420055,3457024,3.2274936199188233,2.826498508453369
3.7700000000000005,4.180000000000001,3.3600000000000003,3.35,3.9780923498976883,2.721907650102312,0.06466404109960418,2.636122080683708,0.09462453129323176,0.03470355090597659,2.6724008619074335,2.5998432994599825,3620864,3.0101940870285033,2.9087116956710815
3.4899999999999998,3.90097445176069,3.0790255482393096,2.82,3.185513337649941,2.4544866623500585,0.08145929784514008,2.616790759563446,0.10628250119278547,0.056636094497494696,2.643429535218585,2.590151983908307,3784704,3.155642509460449,2.7283660173416138
3.9899999999999993,4.442658811910251,3.5373411880897483,3.3999999999999995,3.9440588203494173,2.8559411796505816,0.05681285248138003,2.6264918357133866,0.06978478033435875,0.043840924628401313,2.6532281777830073,2.599755493643766,3948544,3.19542875289917,3.1161638259887696
3.7600000000000002,4.256386945839634,3.263613054160366,3.1599999999999997,3.771882341631134,2.5481176583688656,0.06353477765806012,2.602493926882744,0.08224199401812049,0.04482756129799975,2.640568501669801,2.564419352095687,4112384,3.3475425481796264,3.0139618635177614
3.9299999999999997,4.749817052762383,3.1101829472376163,3.35,3.8889805191284745,2.8110194808715256,0.0804454120341688,2.6040428459644316,0.10942829970195565,0.05146252436638195,2.6335864377409006,2.5744992541879625,4276224,3.2726251602172853,3.1586444973945618
3.9599999999999995,4.329323706252388,3.5906762937476118,2.9699999999999998,3.4680963762164905,2.471903623783509,0.06496382083278145,2.6023076444864275,0.08791328490059125,0.04201435676497164,2.638678200807236,2.565937088165619,4440064,3.278613877296448,3.0932464838027953
3.69,4.2738664230798,3.1061335769202,2.93,3.2268164415931166,2.6331835584068837,0.06145054153166708,2.6018539488315584,0.08055292030689859,0.04234816275643557,2.6397950321469428,2.563912865516174,4603904,3.3348771572113036,2.9365281105041503
3.7400000000000007,4.260000000000001,3.2200000000000006,3.0300000000000002,3.486179789118282,2.5738202108817183,0.07602097655180837,2.5951009899377824,0.10309022477698737,0.048951728326629355,2.635817306169907,2.5543846737056577,4767744,3.2836838722229005,2.9717604398727415
3.91,4.441883445878888,3.378116554121112,3.1399999999999997,3.79299310869258,2.4870068913074195,0.05686813069041814,2.588476982712746,0.06752912034429392,0.04620714103654236,2.6267885401973436,2.550165425228148,4931584,3.378785276412964,3.1010592222213744
3.7800000000000002,4.405779513886481,3.1542204861135197,3.11,3.6168530358989672,2.6031469641010325,0.06760086799040432,2.5759606033563616,0.09220863920534846,0.04299309677546019,2.626616481222725,2.525304725489998,5095424,3.2491651296615602,2.9986501812934874
4.32,4.797074417675063,3.8429255823249377,3.07,3.494381903478459,2.645618096521541,0.0561702012782916,2.5747501850128174,0.08144920143286682,0.03089120112371638,2.6355982797327715,2.5139020902928633,5259264,3.5424626588821413,3.512100410461426
4.08,4.434400902933387,3.725599097066613,2.94,3.4483306010855532,2.4316693989144467,0.06366867560427632,2.5719545274972915,0.08334487280835391,0.04399247840019872,2.6174566637829186,2.5264523912116643,5423104,3.489573574066162,3.333671736717224
4.07,4.604883164812653,3.535116835187347,3.21,3.9851773990513397,2.43482260094866,0.05765098652336742,2.569165807962418,0.07554087706705916,0.039761095979675684,2.5984404988525087,2.539891117072327,5586944,3.523169469833374,3.3461853504180907
4.28,4.834616984954482,3.7253830150455185,3.08,3.6049761899362673,2.555023810063733,0.05970342385116961,2.578000172972679,0.07420065380713621,0.045206193895203015,2.620441969657132,2.5355583762882263,5750784,3.670281100273132,3.441451096534729
3.9200000000000004,4.409489530020817,3.4305104699791835,3.05,3.5564582904840236,2.543541709515976,0.07114954974967982,2.573367589712143,0.09643264443262332,0.045866455066736325,2.6077461286560832,2.5389890507682025,5914624,3.5077874422073365,3.183294987678528
4.209999999999999,5.000506166958866,3.419493833041132,3.38,3.8154308211415446,2.944569178858455,0.06649286898318674,2.5884116351604463,0.09477286817112146,0.038212869795252014,2.645196691040241,2.5316265792806516,6078464,3.6626685857772827,3.430493879318237
4.34,5.040285656000464,3.639714343999536,3.05,3.546487663492256,2.5535123365077435,0.06321577380876985,2.5937552213668824,0.09931003153691532,0.027121516080624367,2.634385654181199,2.553124788552566,6242304,3.7425485134124754,3.545076060295105
4.34,4.951882341631134,3.7281176583688658,3.1199999999999997,3.6817828762075253,2.558217123792474,0.06165513133164492,2.594950866699219,0.07298022843772237,0.05033003422556747,2.630968856878834,2.558932876519604,6406144,3.6712777614593506,3.523820734024048
4.35,4.966846820531645,3.733153179468354,3.53,3.9350925820105815,3.124907417989418,0.05190812839427957,2.580724424123764,0.06913646221117639,0.034679794577382746,2.623529712022779,2.5379191362247493,6569984,3.7741727113723753,3.566285753250122
4.3,4.964830805543786,3.6351691944562132,3.3600000000000003,4.247918915216925,2.472081084783076,0.05408331998623903,2.5957685887813566,0.06969353198879105,0.03847310798368701,2.618318644497791,2.573218533064922,6733824,3.8081321716308594,3.6107259035110473
4.139999999999999,4.583170396123205,3.6968296038767923,3.2,3.8066300355241243,2.593369964475876,0.06162435912992801,2.5872231036424638,0.08059817259145663,0.04265054566839939,2.6307952574003544,2.543650949884573,6897664,3.4666131496429444,3.406042456626892
4.180000000000001,4.665386443980465,3.6946135560195366,2.97,3.576712452484701,2.3632875475152995,0.06731838514097031,2.556019216775894,0.08223571596303109,0.05240105431890954,2.6301263258188428,2.4819121077329456,7061504,3.6463500261306763,3.435905408859253
4.37,4.789642705167146,3.9503572948328545,3.15,3.5629164564412514,2.7370835435587484,0.04909207125892859,2.581149783730507,0.0697281959003229,0.028455946617534266,2.625899117552852,2.5364004499081623,7225344,3.9021498918533326,3.661367416381836
4.38,5.156916983982201,3.6030830160177985,3.2599999999999993,4.011265598839717,2.5087344011602815,0.06394322845153505,2.5793224036693574,0.08879996387326432,0.03908649302980578,2.6108174476047017,2.547827359734013,7389184,3.8074652433395384,3.6698115825653077
4.31,4.725812457725835,3.894187542274164,3.2700000000000005,3.7517675788178364,2.7882324211821645,0.06756544662639494,2.568740266561508,0.09513033168907942,0.04000056156371046,2.609508882471762,2.527971650651254,7553024,3.769747257232666,3.581719088554382
4.03,4.545848815061158,3.514151184938843,3.31,4.0205631569396205,2.5994368430603796,0.06532446754863482,2.560915383696556,0.08747935381475103,0.04316958128251861,2.607589974782713,2.5142407926103987,7716864,3.855371427536011,3.2898979425430297
4.430000000000001,4.909687398208459,3.950312601791542,3.4,3.7898717737923584,3.0101282262076414,0.05942341885529453,2.571929258108139,0.08822335444598939,0.03062348326459967,2.6234470030279757,2.5204115131883027,7880704,3.696760082244873,3.673658752441406
4.659999999999999,5.1932916650389345,4.126708334961064,3.13,3.5883666654546333,2.6716333345453664,0.06038514408282932,2.571015274524689,0.09263214360231406,0.028138144563344576,2.6286145075889062,2.5134160414604714,8044544,3.9186204433441163,3.775193524360657
4.5,5.342614977317636,3.657385022682364,3.3800000000000003,3.728711915483254,3.0312880845167465,0.05706468254793431,2.5812088549137115,0.07175608482351217,0.04237328027235645,2.6182330275288126,2.5441846822986105,8208384,3.9364033460617067,3.7181658029556273
4.619999999999999,5.2229925372672525,4.017007462732746,3.4499999999999993,3.9484977432245802,2.9515022567754183,0.05984932344872501,2.572112888097763,0.08522845707587531,0.03447018982157471,2.619343372915093,2.5248824032804333,8372224,4.213852596282959,3.8386975049972536
4.319999999999999,4.799165942028437,3.840834057971562,3.4,3.75213633723318,3.0478636627668196,0.05542346239089961,2.576324683427811,0.07110178299115341,0.03974514179064581,2.6106442017849814,2.5420051650706403,8536064,3.8032529592514037,3.5744966745376585
4.340000000000001,4.800868744872117,3.8791312551278843,3.1100000000000003,3.781490878567982,2.4385091214320185,0.05407620128244156,2.559955361485481,0.07524449866065383,0.032907903904229284,2.5924540082728886,2.5274567146980735,8699904,3.947177267074585,3.614125919342041
4.84,5.450245852095694,4.2297541479043055,3.37,4.004113554499508,2.7358864455004923,0.05854611957911395,2.560758313536644,0.07227931164053565,0.04481292751769225,2.598872281762785,2.522644345310503,8863744,4.176091456413269,4.022536253929138
4.53,5.279733285909063,3.780266714090938,3.4099999999999993,3.8559820624195544,2.964017937580444,0.05068856901489194,2.571758008003235,0.07516434168868058,0.026212796341103295,2.604606120175256,2.538909895831214,9027584,3.846198058128357,3.8289055585861207
4.540000000000001,5.155142259969189,3.924857740030813,3.6099999999999994,4.151202365109391,3.068797634890607,0.044953719549812324,2.5750119954347612,0.06990499459555685,0.02000244450406779,2.597668404625042,2.5523555862444804,9191424,3.9721150636672973,3.7495543479919435
4.39,4.9237602458033,3.856239754196699,3.2599999999999993,3.7165084884205326,2.803491511579466,0.056430655857548084,2.547966721653938,0.08278181174246711,0.030079499972629053,2.591820817288919,2.5041126260189572,9355264,4.068866944313049,3.6586094379425047
4.44,5.094522726878143,3.7854772731218578,3.3899999999999997,3.866340214552582,2.9136597854474173,0.06326255546882746,2.5437332898378373,0.08431988852335594,0.042205222414298985,2.5961572722708546,2.49130930740482,9519104,4.003134417533874,3.7638031005859376
4.66,5.168330601085554,4.151669398914446,3.4300000000000006,3.8326164427839484,3.027383557216053,0.05485282583395016,2.56321624815464,0.08172128691983313,0.027984364748067196,2.61080797058088,2.5156245257284002,9682944,4.1246987104415895,3.9293511867523194
4.4799999999999995,5.166731388535576,3.793268611464424,3.44,3.950294032886923,2.929705967113077,0.045051897922530726,2.5516576290130617,0.07028040392542806,0.019823391919633386,2.604440672310982,2.4988745857151415,9846784,4.072533202171326,3.750171422958374
4.5,5.222495674727538,3.7775043252724623,3.31,3.587308492477241,3.032691507522759,0.06826530776452266,2.5322698265314103,0.09198211016113902,0.0445485053679063,2.5947418465793923,2.4697978064834283,10010624,4.110808277130127,3.83653085231781
4.85,5.396351535185909,4.30364846481409,3.06,3.50988887516808,2.61011112483192,0.06472691341768946,2.5418724566698074,0.08749903641003703,0.04195479042534189,2.606818918909896,2.476925994429719,10174464,4.377891612052918,4.118244671821595
4.48,5.253045923603508,3.7069540763964928,3.3599999999999994,4.026633332499958,2.693366667500041,0.056864269962534256,2.538909152150154,0.08260876352630893,0.031119776398759586,2.589650356774261,2.488167947526047,10338304,4.182349729537964,3.899758315086365
4.75,5.2926785420486056,4.2073214579513944,3.2700000000000005,3.6251056180912946,2.9148943819087063,0.053199451637919934,2.525762403011322,0.07687975249334694,0.02951915078249292,2.5712912109281136,2.4802335950945302,10502144,4.377303862571717,4.077541446685791
5.09,5.801969100453102,4.378030899546897,3.18,3.7729586832149438,2.5870413167850566,0.05131510589271778,2.5065336883068086,0.06804834849895454,0.034581863286481024,2.573971348816492,2.439096027797125,10665984,4.588708162307739,4.373574686050415
5.04,5.744556598152341,4.335443401847659,3.55,3.991021541423999,3.1089784585760007,0.049272617790847975,2.541264197230339,0.06808052734894922,0.030464708232746728,2.586158934364412,2.4963694600962665,10829824,4.540149140357971,4.249974274635315
5.22,5.636653333119993,4.803346666880007,3.28,3.6258323293158115,2.934167670684188,0.045457843097392425,2.530713266134262,0.06892761285559315,0.021988073339191692,2.5811109693482877,2.4803155629202367,10993664,4.655447483062744,4.470440769195557
5.24,6.055107354892593,4.424892645107407,3.18,3.5966533331199932,2.763346666880007,0.043888388224877395,2.530191883444786,0.061880454750201014,0.02589632169955378,2.564234863640168,2.496148903249404,11157504,4.5262549877166744,4.474474501609802
5.110000000000001,5.860266619276109,4.359733380723894,3.2900000000000005,3.8027377497317714,2.7772622502682296,0.04642548914998764,2.5219087570905687,0.06544602244737717,0.027404955852598115,2.577234897340428,2.4665826168407095,11321344,4.685810852050781,4.495670509338379
5.359999999999999,6.103236167042481,4.616763832957518,3.4400000000000004,3.8786342439892265,3.0013657560107743,0.05019732981454576,2.530592215061188,0.06518011543697062,0.0352145441921209,2.5682592997741187,2.492925130348257,11485184,4.949189233779907,4.694103622436524
4.86,5.329467783772221,4.39053221622778,3.4400000000000004,4.03194594347795,2.848054056522051,0.04664940685033795,2.520536035299301,0.06547482443391947,0.027823989266756423,2.5667115934217843,2.474360477176818,11649024,4.389401268959046,4.184155869483948
5.540000000000001,6.169603049547889,4.910396950452113,3.28,3.829181208709839,2.7308187912901607,0.051538032176904336,2.501429480314255,0.07083638661890374,0.03223967773490494,2.5570251474493446,2.4458338131791653,11812864,4.991347312927246,4.829091215133667
5.32,6.053212111192934,4.586787888807066,3.55,4.094518135602479,3.0054818643975203,0.0422680110787041,2.5184226483106613,0.05481525757965105,0.02972076457775715,2.5784976554985404,2.4583476411227823,11976704,4.736269617080689,4.596073079109192
5.380000000000001,5.961033561853359,4.798966438146643,3.34,3.880740233383831,2.799259766616169,0.04781831107102328,2.4939222425222396,0.07547120079073408,0.02016542135131249,2.5590406279024376,2.4288038571420416,12140544,4.810342597961426,4.7292427778244015
5.1899999999999995,5.581024295920343,4.798975704079656,3.4299999999999997,3.9159012245302534,2.944098775469746,0.04940672210650513,2.5108248621225355,0.07543959964183478,0.02337384457117549,2.583028914429525,2.438620809815546,12304384,4.6874980449676515,4.536093091964721
5.819999999999999,6.356283507111677,5.283716492888322,3.13,3.7577738446287805,2.5022261553712193,0.04161691894987593,2.5048518508672712,0.06028861674051064,0.022945221159241216,2.5684295342265755,2.441274167507967,12468224,5.272722911834717,5.121350574493408
5.42,5.956283507111677,4.883716492888323,3.160000000000001,3.6780733538795456,2.6419266461204565,0.034513780032284516,2.5196377515792845,0.050266205176796364,0.018761354887772672,2.5976283841155596,2.4416471190430094,12632064,4.8341871976852415,4.739716005325318
5.55,6.404692927313664,4.695307072686336,3.4699999999999998,3.9720956084253274,2.967904391574672,0.04053793534403663,2.5154612362384796,0.05707141982944029,0.02400445085863297,2.570760373990149,2.4601620984868102,12795904,5.007479405403137,4.839367008209228
5.78,6.196653333119993,5.363346666880007,3.4899999999999998,4.100655385630881,2.879344614369119,0.04523862708010707,2.5058968484401705,0.0702206091202416,0.02025664503997254,2.5569966595883797,2.454797037291961,12959744,5.272585248947143,5.091963052749634
5.640000000000001,6.476899038116308,4.803100961883693,3.44,3.896508488420533,2.9834915115794667,0.05019741037976923,2.5118750065565107,0.0840388416556341,0.016355979103904343,2.582329789008754,2.4414202241042675,13123584,5.072335815429687,4.884594583511353
5.81,6.443166644731069,5.17683335526893,3.47,4.037538544946509,2.902461455053492,0.05309589913813394,2.502816492319107,0.08369578034879113,0.022496017927476745,2.568560670308511,2.437072314329703,13287424,5.151420474052429,5.108199691772461
5.790000000000001,6.493491293478463,5.086508706521538,3.4799999999999995,3.93563142999578,3.024368570004219,0.03821594812907275,2.51271376311779,0.05493812617184615,0.02149377008629935,2.5722697031440505,2.4531578230915296,13451264,5.147095155715943,5.093429279327393
5.720000000000001,6.33449165982949,5.105508340170512,3.1900000000000004,3.603400532171888,2.7765994678281127,0.03816195487743239,2.478486916422844,0.05668811718419866,0.019635792570666118,2.538965300331322,2.418008532514366,13615104,5.214423155784607,5.067760968208313
5.95,6.640289794216892,5.259710205783108,3.3599999999999994,4.079999999999999,2.6399999999999997,0.03890201157191764,2.505070486664772,0.056790624460957645,0.021013398682877635,2.5621097956297962,2.4480311776997477,13778944,5.244381666183472,5.277095365524292
5.97,6.699451848993475,5.240548151006524,3.4,4.064830805543787,2.7351691944562133,0.039792278141248916,2.5131023108959196,0.05309028277860912,0.026494273503888714,2.5521598022293333,2.474044819562506,13942784,5.3306809425354,5.250907325744629
5.83,6.571687265631547,5.088312734368453,3.4699999999999998,3.908292140016222,3.0317078599837775,0.04254528027959163,2.503308880329132,0.06259396991905597,0.02249659064012729,2.5645942932243186,2.442023467433945,14106624,5.330715179443359,5.122479939460755
5.9,6.53718129288296,5.262818707117041,3.15,3.5677319714841085,2.7322680285158913,0.04327905845129858,2.5082702964544294,0.06144750952971591,0.025110607372881243,2.563752505155177,2.452788087753682,14270464,5.4494835376739506,5.21742205619812
6.01,6.677008245826092,5.342991754173908,3.08,3.515430821141545,2.6445691788584553,0.0427801105077378,2.4877671003341675,0.062250489740846834,0.023309731274628768,2.5270524552521803,2.4484817454161547,14434304,5.491116094589233,5.378044700622558
5.8999999999999995,6.7378544026261356,5.062145597373863,3.29,3.7269210454990693,2.8530789545009307,0.05462998307193625,2.478762686252594,0.09319007835112168,0.016069887792750814,2.5158298111179658,2.441695561387222,14598144,5.350735855102539,5.285736083984375
6.16,6.927072356430604,5.392927643569396,3.6100000000000003,4.071410879802373,3.1485891201976273,0.02621949439635496,2.491562634706497,0.0414426741544754,0.010996314638234521,2.542341654930443,2.440783614482551,14761984,5.583682441711426,5.532522535324096
6.15,7.051387818865997,5.248612181134003,3.5700000000000003,4.161692487699481,2.97830751230052,0.03649992791470137,2.4490974634885787,0.06227179504747138,0.010728060781931364,2.4996570360077075,2.39853789096945,14925824,5.566693353652954,5.507835388183594
6.090000000000001,6.715219961293624,5.464780038706378,3.7399999999999998,4.256139516022557,3.2238604839774423,0.02699445932230441,2.4666867554187775,0.03929381689136137,0.014695101753247451,2.5058324088944133,2.4275411019431417,15089664,5.512898635864258,5.47027325630188
6.040000000000001,6.737423830966509,5.342576169033493,3.5,4.0,3.0,0.043476843327516626,2.4542397022247315,0.06673499287046701,0.020218693784566245,2.513223801377683,2.39525560307178,15253504,5.566775369644165,5.340974617004394
6.299999999999999,7.086129760281341,5.513870239718657,3.2,3.5924283374069717,2.8075716625930287,0.03885170926805579,2.4748195230960848,0.0597952884420911,0.017908130094020484,2.533642014323028,2.4159970318691415,15417344,5.855946636199951,5.682762908935547
6.039999999999999,6.669603049547887,5.410396950452111,2.93,3.5888626564011656,2.2711373435988347,0.043203476868802645,2.471332371234894,0.07064917281340437,0.01575778092420092,2.508039322074754,2.4346254203950335,15581184,5.5910204410552975,5.498249578475952
6.02,6.728237248385031,5.311762751614968,3.4200000000000004,3.9581449618829487,2.881855038117052,0.04043712526326996,2.4656499087810517,0.060543735541858934,0.02033051498468098,2.5018546847634915,2.429445132798612,15745024,5.562590599060059,5.429365730285644
6.159999999999999,6.755315042645488,5.56468495735451,3.17,3.5416180835212407,2.798381916478759,0.03032983670127574,2.4840208679437636,0.051125251567846156,0.00953442183470533,2.5361777978464337,2.4318639380410936,15908864,5.651753902435303,5.606518697738648
6.09,6.677281874401041,5.502718125598959,2.95,3.454479930225178,2.4455200697748225,0.027157617325428835,2.4696378350257873,0.04143139674878931,0.012883837902068358,2.524516044972822,2.4147596250787524,16072704,5.696065616607666,5.532338666915893
6.2700000000000005,6.964334213473599,5.575665786526402,3.4699999999999998,3.894381903478459,3.0456180965215407,0.0306753648561425,2.468994435667992,0.047953998154431264,0.013396731557853737,2.5429434247594576,2.395045446576526,16236544,5.777842330932617,5.73142991065979
6.290000000000001,7.024098086089319,5.555901913910683,3.34,3.8463595560468864,2.8336404439531133,0.02361366227269169,2.4504559218883513,0.03460964466961505,0.012617679875768326,2.509911036258658,2.3910008075180444,16400384,5.7118775844573975,5.742552089691162
6.380000000000001,7.138683069535627,5.621316930464374,3.2600000000000002,3.5800000000000005,2.94,0.03813530526822428,2.460077387094498,0.05086883481189736,0.025401775724551198,2.509388898231073,2.4107658759579227,16564224,5.868575644493103,5.8489649295806885
6.42,7.083023378170031,5.756976621829969,3.44,4.241498596380556,2.6385014036194447,0.0232196060242131,2.4572703361511232,0.03373618618486855,0.01270302586355765,2.526122510012915,2.3884181622893315,16728064,6.01123948097229,5.940564298629761
6.35,7.211684396980703,5.488315603019296,3.38,3.7170459909270543,3.0429540090729454,0.026040182774886438,2.47221776843071,0.036562535868766476,0.015517829681006403,2.522131370746914,2.4223041661145057,16891904,5.8866379737854,5.817618036270142
6.469999999999999,7.0750619802962325,5.864938019703765,3.2599999999999993,3.687083130081252,2.832916869918747,0.026713116531027446,2.449637231230736,0.03621701854842289,0.017209214513632005,2.523830779006697,2.3754436834547747,17055744,5.9768129825592045,5.939208078384399
6.529999999999999,7.191891229734916,5.868108770265083,3.3,3.560768096208106,3.039231903791894,0.0306924844597233,2.4627232611179353,0.054943692193167186,0.006441276726279414,2.507573987297655,2.4178725349382155,17219584,5.978300952911377,5.928052854537964
6.76,7.333061951275775,6.186938048724224,3.44,4.038665181883831,2.8413348181161693,0.03610192497726526,2.46771559715271,0.04961612790905762,0.022587722045472908,2.5137899659119096,2.4216412283935105,17383424,6.2748932361602785,6.202945804595947
6.790000000000001,7.675945822271318,5.904054177728684,3.45,3.8629164564412517,3.0370835435587487,0.02721269724424926,2.4558509647846223,0.04212490833806724,0.01230048615043128,2.5009747281161574,2.410727201453087,17547264,6.318204069137574,6.229358577728272
6.9,7.618331399842719,6.181668600157281,3.4299999999999997,3.8927094120503707,2.9672905879496287,0.022880105912918162,2.46847040951252,0.033859614821782444,0.01190059700405388,2.525262413163158,2.4116784058618816,17711104,6.5235655307769775,6.363867378234863
6.4,7.208702664766229,5.591297335233771,3.29,3.66,2.92,0.023344403423834547,2.4517591297626495,0.03433447077411482,0.012354336073554273,2.5186919833112404,2.3848262762140586,17874944,5.902346754074097,5.88560938835144
6.55,7.064295634824951,6.035704365175048,3.41,3.82821047332653,2.9917895266734704,0.027422738086897835,2.457137343287468,0.047776520785515614,0.007068955388280052,2.53212380849512,2.382150878079816,18038784,6.023468065261841,5.96676812171936
6.589999999999999,7.255507325278992,5.924492674721006,3.2700000000000005,3.785848815061158,2.754151184938843,0.02690493622794742,2.446289727091789,0.050317380766670285,0.0034924916892245528,2.5101381863762615,2.382441267807317,18202624,6.173321056365967,6.080643510818481
6.55,7.270069441095788,5.829930558904212,3.3699999999999997,3.978358446970205,2.7616415530297944,0.032122641883324796,2.4565171390771865,0.04166584031114086,0.02257944345550873,2.506638638962223,2.40639563919215,18366464,6.094341659545899,6.041041326522827
6.69,7.346429737291053,6.033570262708948,3.25,3.640512483795333,2.859487516204667,0.025805804855190167,2.412786641716957,0.037290252605916986,0.01432135710446335,2.4935914637411862,2.3319818196927278,18530304,6.303536462783813,6.1591638088226315
6.890000000000001,7.707863069223694,6.072136930776307,3.54,4.0541984052872975,3.0258015947127026,0.02870302057708607,2.4482165724039078,0.04378984014129204,0.013616201012880101,2.509365150992045,2.3870679938157706,18694144,6.380061531066895,6.367235946655273
6.789999999999999,7.486347614342146,6.093652385657852,3.09,3.531474801092882,2.6485251989071177,0.0277271868748357,2.445249852538109,0.04161968709132024,0.013834686658351166,2.499675176964916,2.390824528111302,18857984,6.359633541107177,6.293847608566284
6.8199999999999985,7.568064168370601,6.071935831629396,3.19,3.704684369298311,2.675315630701689,0.01948137172730635,2.4530979871749876,0.028083776951204915,0.010878966503407788,2.510534217793699,2.3956617565562763,19021824,6.3966672897338865,6.328628396987915
6.8,7.3,6.3,3.69,4.208555686498567,3.171444313501433,0.02492173001519401,2.4707014679908754,0.037050576262277625,0.012792883768110393,2.5148414261040277,2.426561509877723,19185664,6.322120141983032,6.293861818313599
7.0,7.460434577328853,6.539565422671147,3.37,3.9428001396647874,2.797199860335213,0.02772943235468115,2.4511697560548784,0.03843428575320117,0.01702457895616114,2.4947130160871147,2.407626496022642,19349504,6.555718040466308,6.523798656463623
6.840000000000001,7.32,6.360000000000001,3.59,3.8881610303175114,3.2918389696824883,0.026600646419683432,2.424326077103615,0.04136854138241126,0.01183275145695561,2.475180000654019,2.3734721535532106,19513344,6.481351137161255,6.368359804153442
7.07,7.578035431835222,6.561964568164779,3.46,4.060333240792145,2.8596667592078546,0.03344025835394855,2.431698313355446,0.05317778395260528,0.01370273275529182,2.493015235478242,2.37038139123265,19677184,6.616046476364136,6.571990489959717
7.1,7.784105255059482,6.415894744940517,3.44,3.9657375771237966,2.9142624228762033,0.02835971388849426,2.4081371873617172,0.043047682463789,0.013671745313199524,2.5005026646381125,2.315771710085322,19841024,6.705225992202759,6.595787048339844
6.85,7.3,6.3999999999999995,3.2,3.669041575982343,2.730958424017657,0.01924998477043114,2.476187378168106,0.03379677077824287,0.004703198762619411,2.5278848489984003,2.424489907337812,20004864,6.482287979125976,6.367106246948242
7.089999999999998,7.665239080730784,6.514760919269212,3.47,4.063380147965872,2.8766198520341284,0.02115285026084162,2.4598300397396087,0.03548444058829733,0.006821259933385915,2.5184088835576044,2.401251195921613,20168704,6.690670919418335,6.632559394836425
7.13,7.70974132162543,6.55025867837457,3.4299999999999997,3.806961536499415,3.0530384635005845,0.03394498080015178,2.4117883175611494,0.04817255355853812,0.019717408041765437,2.47300328055537,2.350573354566929,20332544,6.691291284561157,6.6652966976165775
6.95,7.410977222864645,6.4890227771353555,3.31,3.824684369298311,2.795315630701689,0.02097024146351028,2.4506091833114625,0.03616707584092192,0.005773407086098635,2.5201415148064807,2.3810768518164442,20496384,6.497692966461182,6.460423374176026
6.9,7.419615242270663,6.380384757729337,3.3699999999999997,3.891632054229799,2.8483679457702005,0.020187838649144342,2.4339247822761534,0.02897112588219237,0.011404551416096313,2.5027288514355814,2.3651207131167253,20660224,6.517322826385498,6.488040351867676
7.12,7.773911308970873,6.466088691029127,3.2,3.67116875957559,2.72883124042441,0.01807734107132997,2.4362609922885894,0.03858978233093495,-0.0024351001882750058,2.4716469745652128,2.400875010011966,20824064,6.613851737976074,6.654930162429809
7.0699999999999985,7.73790717917986,6.402092820820137,3.14,3.4090724809414743,2.870927519058526,0.02594226383953351,2.43161464035511,0.042737621153732905,0.009146906525334116,2.4733618841619123,2.3898673965483077,20987904,6.741771268844604,6.617775869369507
6.7,7.301664358259654,6.098335641740347,3.18,3.564187454245971,2.7958125457540293,0.02981667711865151,2.4333102732896803,0.04737086371225383,0.012262490525049186,2.516851109897197,2.3497694366821635,21151744,6.300204467773438,6.317596817016602
7.33,7.996408283261846,6.663591716738154,3.3899999999999997,4.031014820421493,2.748985179578506,0.01836297190457111,2.447790062427521,0.03130813686059372,0.005417806948548497,2.508057461132246,2.3875226637227955,21315584,6.975789880752563,6.859401416778565
7.079999999999998,7.67799665550904,6.482003344490956,3.1900000000000004,3.615323406362735,2.7646765936372657,0.01808557060139713,2.4607603520154955,0.029654189560580073,0.006516951642214186,2.5427859376098656,2.3787347664211254,21479424,6.668209981918335,6.6535398960113525
7.110000000000001,7.620783711564886,6.599216288435116,3.09,3.81034713853808,2.36965286146192,0.02575258762226435,2.404041123390198,0.04452440351479546,0.006980771729733243,2.446293913791543,2.3617883329888527,21643264,6.766075563430786,6.699282646179199
7.2,7.721536192416212,6.678463807583788,3.1100000000000003,3.5537341546466763,2.6662658453533243,0.029085635975934526,2.399598699808121,0.04426121314860876,0.013910058803260296,2.4700237033430974,2.3291736962731444,21807104,6.8393319606781,6.818022060394287
7.43,7.903392015141785,6.9566079848582145,2.95,3.316742416417845,2.583257583582155,0.01493524557736231,2.4153556704521177,0.023366262039910796,0.006504229114813825,2.485405268113295,2.3453060727909403,21970944,7.049535655975342,6.999533414840698
7.290000000000001,7.894069532421559,6.685930467578443,3.3899999999999997,3.876723740945518,2.9032762590544814,0.02082767031970429,2.444597190618515,0.036646684700372065,0.005008655939036516,2.5009280512196166,2.3882663300174136,22134784,6.864496326446533,6.877783679962159
7.159999999999999,7.789603049547887,6.530396950452111,3.3299999999999996,3.8220365840057013,2.837963415994298,0.01710606202250342,2.4385792553424834,0.03611818464414525,-0.0019060605991384032,2.5067926001133887,2.370365910571578,22298624,6.875279283523559,6.794305086135864
7.230000000000001,7.7200000000000015,6.740000000000001,3.11,3.654885309033011,2.565114690966989,0.009640533316996831,2.382429426908493,0.01623964643528784,0.0030414201987058213,2.4560472645203375,2.3088115892966488,22462464,6.949373340606689,6.844575262069702
7.25,7.8369412236331675,6.6630587763668325,3.2999999999999994,3.9971370023173343,2.6028629976826645,0.01773888656171033,2.423146378993988,0.03191395620020204,0.0035638169232186153,2.4780404657482067,2.3682522922397697,22626304,6.970818328857422,6.880111932754517
7.250000000000002,7.850416522091125,6.6495834779088785,3.2399999999999998,3.6670831300812523,2.8129168699187472,0.021437892435642373,2.4010586112737657,0.037239540749499714,0.0056362441217850286,2.4831577259322946,2.318959496615237,22790144,6.879599237442017,6.892824506759643
7.19,7.9295268757793735,6.450473124220627,3.37,4.15108898340714,2.58891101659286,0.009950075346569021,2.41100732088089,0.017693176250985692,0.0022069744421523508,2.487861888353607,2.3341527534081727,22953984,6.917648029327393,6.815979242324829
7.340000000000001,7.863832034148352,6.816167965851649,3.3,3.8932958789676526,2.706704121032347,0.015888581167382614,2.4119682401418685,0.029001477744064412,0.002775684590700815,2.4834708525421023,2.3404656277416347,23117824,6.940699625015259,6.944914388656616
7.01,7.7163285354564115,6.303671464543588,3.31,3.786340214552582,2.833659785447418,0.013881067010515771,2.4163520634174347,0.02271347747060382,0.005048656550427723,2.478241672146956,2.3544624546879134,23281664,6.61644811630249,6.640101146697998
7.31,7.814876222454573,6.805123777545426,2.92,3.4392301994298866,2.4007698005701132,0.015372848008701052,2.4451967805624006,0.027591171409569407,0.003154524607832696,2.5269603299947367,2.3634332311300645,23445504,7.0267046928405765,6.997343397140503
7.290000000000001,7.774664832642106,6.805335167357896,3.19,3.581024295920343,2.798975704079657,0.024010710860602514,2.416873973608017,0.03533376244627609,0.012687659274928936,2.469798665322861,2.363949281893173,23609344,6.9309813499450685,6.943710279464722
7.43,7.859068759058498,7.000931240941501,3.15,3.8045991139621256,2.4954008860378742,0.008910326702243732,2.4124026149511337,0.015058127370664726,0.0027625260338227367,2.4764230819870603,2.348382147915207,23773184,7.126876354217529,7.092672109603882
7.459999999999999,8.208598690888515,6.7114013091114835,2.9200000000000004,3.4506599664568642,2.3893400335431365,0.017890655316296,2.395371264219284,0.029632407453622278,0.006148903178969723,2.5144190120080627,2.2763235164305056,23937024,7.112057542800903,7.11002926826477
7.3,7.756070170039655,6.843929829960345,3.1500000000000004,3.54560080889705,2.7543991911029506,0.013190255191875569,2.397128528356552,0.02415206389843645,0.002228446485314688,2.4686892617210217,2.3255677949920828,24100864,7.014339590072632,6.971202373504639
7.4399999999999995,8.16691127381545,6.71308872618455,3.0300000000000002,3.4883666654546337,2.571633334545367,0.010506930771953138,2.366682454943657,0.017435140691168104,0.003578720852738174,2.462438710179398,2.2709261997079158,24264704,7.057946443557739,7.0644114971160885
7.33,7.828096376216491,6.831903623783509,2.87,3.2107345007480164,2.529265499251984,0.01702136202948163,2.406494125723839,0.029539180348923208,0.0045035437100400515,2.5053333993585776,2.3076548520891,24428544,7.0961012840271,6.9793085098266605
7.45,7.913141447076376,6.986858552923624,2.93,3.422036584005702,2.4379634159942984,0.020813899218046546,2.419758269190788,0.036936456944759395,0.004691341491333698,2.488607161130444,2.3509093772511322,24592384,7.127025127410889,7.137741279602051
7.43,8.0300833275471,6.8299166724528995,3.28,3.642767142944341,2.9172328570556587,0.014912030762934528,2.4260248720645903,0.028228865085254073,0.0015951964406149804,2.495703759349517,2.3563459847796637,24756224,7.092112922668457,7.090767812728882
7.540000000000001,8.097135531087366,6.982864468912636,3.3999999999999995,3.9118593556827888,2.88814064431721,0.004764293580956239,2.4277288526296616,0.00798950833439206,0.0015390788275204174,2.491763314753646,2.3636943905056773,24920064,7.272036457061768,7.18984317779541


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-heist-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.3600000000000003,3.9153377350765934,2.804662264923407,2.7499999999999996,3.2342520005121296,2.2657479994878695,0.8558787493035197,2.704787886142731,1.196258267645873,0.5154992309611663,2.706961652900418,2.7026141193850437,16384,0.12177589498460292,2.418314850330353
3.44,3.997135531087365,2.882864468912635,2.95,3.4815072906367326,2.4184927093632678,0.157323333597742,2.6969509929418565,0.24641478505268694,0.06823188214279709,2.7077444740315983,2.6861575118521146,180224,0.8668033480644226,2.481683683395386
3.2399999999999998,3.983236167042482,2.4967638329575177,2.87,3.4750619802962337,2.2649380197037665,0.1443305324297398,2.689694967865944,0.19388973445251909,0.09477133040696054,2.7096396781479055,2.6697502575839827,344064,1.1988632142543794,2.3632076263427733
3.63,4.075084261685357,3.1849157383146425,2.9999999999999996,3.5291502622129176,2.4708497377870815,0.10449160770513115,2.6895803421735764,0.1490579691979161,0.059925246212346184,2.7143275156164877,2.6648331687306652,507904,1.1741200923919677,2.6586450338363647
3.2600000000000002,4.396837719289785,2.1231622807102153,2.72,3.3949814812274486,2.045018518772552,0.11512642856687305,2.673943614959717,0.1626405594084956,0.06761229772525053,2.703449758935639,2.6444374709837946,671744,1.215059357881546,2.4240138053894045
3.18,3.8152952069707435,2.544704793029257,2.96,3.693757453113766,2.226242546886234,0.08201141015160825,2.6708953350782396,0.12262584170222579,0.04139697860099071,2.710840802819616,2.6309498673368634,835584,1.2756098628044128,2.361363434791565
3.17,3.6740833264451425,2.6659166735548574,2.7,3.313188388670236,2.0868116113297646,0.09160970733501013,2.6669213831424714,0.1194942727181896,0.06372514195183065,2.7021930065781024,2.6316497597068405,999424,1.255695903301239,2.28285813331604
3.25,3.8036244214266564,2.6963755785733436,2.9299999999999997,3.3773253849269005,2.482674615073099,0.1188238187227398,2.658671647310257,0.1549437735083371,0.08270386393714249,2.7017397798060756,2.6156035148144383,1163264,1.3700801312923432,2.4109967231750487
3.25,3.95178344238091,2.54821655761909,2.87,3.3700999900019997,2.3699000099980005,0.08096348047256466,2.6632812529802323,0.12290868503069091,0.0390182759144384,2.691710149459977,2.6348523565004878,1327104,1.5819571971893311,2.4473145842552184
3.4099999999999993,3.8399999999999994,2.979999999999999,3.05,3.5815072906367322,2.5184927093632674,0.09180180346593256,2.6387084782123567,0.12878615698960555,0.05481744994225956,2.6863482054001904,2.591068751024523,1490944,1.8122128248214722,2.611427533626556
3.81,4.154818792991334,3.4651812070086665,2.7299999999999995,3.435761999543755,2.024238000456244,0.11532933008857069,2.641493785381317,0.1862536212228894,0.04440503895425195,2.6799667851726063,2.6030207855900276,1654784,1.719167745113373,2.914371109008789
3.29,3.816212884676915,2.763787115323085,2.7399999999999998,3.114699879903904,2.3653001200960957,0.09951555018778889,2.6272091209888457,0.13221142421145535,0.06681967616412243,2.670193585974062,2.5842246560036295,1818624,1.7522985219955445,2.5742132544517515
3.69,4.300655385630881,3.079344614369119,3.0499999999999994,3.3942382895611694,2.7057617104388294,0.09286416089162228,2.6105858415365217,0.11128339218577865,0.0744449295974659,2.646222017701103,2.5749496653719404,1982464,1.918791162967682,2.8790414094924928
4.03,4.705351760196122,3.3546482398038786,2.9899999999999998,3.45357307945997,2.5264269205400294,0.10142323132604356,2.6058669686317444,0.14435342054694908,0.058493042105138025,2.6418508433147005,2.569883093948788,2146304,1.764235532283783,3.084340977668762
3.8600000000000003,4.30988887516808,3.4101111248319205,3.02,3.3600000000000003,2.6799999999999997,0.08708953703753647,2.5970393806695937,0.11317938539769742,0.06099968867737551,2.632093532809086,2.5619852285301015,2310144,2.0539361119270323,3.1098854780197143
4.0200000000000005,4.5175942121849895,3.5224057878150115,3.3400000000000007,3.8115930449020645,2.868406955097937,0.07599753655958916,2.601168620586395,0.10054675290084893,0.05144832021832939,2.6483837082490513,2.553953532923739,2473984,2.2287413716316222,3.1892707109451295
3.8899999999999997,4.342658811910251,3.4373411880897486,3.12,3.53182520563948,2.70817479436052,0.07373451436869796,2.580695006251335,0.09602838342016194,0.05144064531723398,2.629021379588555,2.532368632914115,2637824,1.9564537525177002,3.1336718559265138
3.8899999999999997,4.312965719651132,3.4670342803488676,3.1799999999999997,3.7695761189193466,2.590423881080653,0.07683613416738802,2.566691669821739,0.0972013920655019,0.05647087626927415,2.623317028379831,2.510066311263647,2801664,2.0215845346450805,3.1297965049743652
4.1,4.634789678284838,3.565210321715162,3.04,3.3811744421846397,2.6988255578153604,0.061782737006433275,2.5687946885824204,0.07705253849050439,0.046512935522362166,2.6028897977160805,2.5346995794487603,2965504,2.5105894804000854,3.4352282285690308
4.330000000000001,4.843906606301185,3.816093393698817,3.4899999999999998,4.077281874401041,2.902718125598959,0.07124526528641575,2.5729296833276747,0.10293361643546262,0.03955691413736889,2.6328035652952564,2.513055801360093,3129344,2.7422325730323793,3.60482714176178
4.01,4.3180584360149865,3.7019415639850126,3.1399999999999997,3.6676362383309162,2.612363761669083,0.06279506750870491,2.571122568845749,0.08534278843567472,0.04024734658173509,2.615356405814418,2.5268887318770803,3293184,2.323242390155792,3.310599851608276
4.3,4.4949358868961795,4.10506411310382,3.12,3.58,2.66,0.0646653727162629,2.563841614127159,0.0901315291995212,0.03919921623300459,2.6009019877718456,2.5267812404824723,3457024,2.644710111618042,3.5774280548095705
4.38,4.701869538788621,4.058130461211379,3.08,3.3793325909419156,2.7806674090580845,0.05902871716534715,2.5501853704452513,0.08053887248700665,0.03751856184368764,2.5868543689777135,2.513516371912789,3620864,2.61238272190094,3.6333678007125854
4.590000000000001,5.02692104549907,4.1530789545009315,3.2700000000000005,3.766084670192499,2.773915329807502,0.07915070210583504,2.5329460859298707,0.09571694897634743,0.06258445523532265,2.5709309275951715,2.49496124426457,3784704,2.759382939338684,3.881835198402405
4.5600000000000005,5.093291665038936,4.026708334961065,3.310000000000001,3.6047880594596746,3.0152119405403273,0.07332851584069425,2.517153635621071,0.09993432230254064,0.04672270937884786,2.573242451143573,2.4610648200985685,3948544,2.8480574607849123,3.928197813034058
4.5600000000000005,5.014312667664022,4.105687332335979,3.2600000000000002,3.5672458299147447,2.9527541700852558,0.06621589499991384,2.525675746798515,0.08936108467119425,0.04307070532863344,2.579518053203102,2.471833440393928,4112384,3.0573195695877073,3.9372342586517335
4.659999999999999,5.1932916650389345,4.126708334961064,3.1599999999999993,3.550384425918862,2.7696155740811363,0.07379842586815352,2.507422623038292,0.10078552336168647,0.04681132837462056,2.5416487412986606,2.4731965047779236,4276224,2.89622163772583,3.9931278228759766
5.029999999999999,5.737177488329485,4.3228225116705135,3.2199999999999998,3.9518469785412793,2.48815302145872,0.06785587035119528,2.4921587258577347,0.0833891889636036,0.05232255173878696,2.5565145171496058,2.4278029345658636,4440064,3.263848900794983,4.357019138336182
4.75,5.470069441095788,4.029930558904212,3.0600000000000005,3.5932916650389357,2.5267083349610653,0.06308453790843484,2.4985777348279954,0.08498045634351836,0.04118861947335131,2.560571990337813,2.4365834793181778,4603904,3.381509208679199,4.2135751962661745
4.97,5.52145262715849,4.41854737284151,3.2399999999999998,3.754198405287297,2.7258015947127023,0.06270670816302296,2.4929737865924837,0.07184691949809854,0.05356649682794737,2.550421597635396,2.4355259755495715,4767744,3.2619699954986574,4.408649826049805
4.8,5.247213595499958,4.3527864045000415,3.47,3.849605057922046,3.090394942077954,0.05730262326542283,2.47255961894989,0.07283928115935666,0.041765965371489,2.5151229498110257,2.4299962880887542,4931584,3.2887287616729735,4.252493214607239
5.08,5.775413546028549,4.384586453971451,3.3599999999999994,3.617681974534502,3.1023180254654967,0.057129051443189326,2.5159644216299055,0.07435362620980292,0.039904476676575734,2.5490075718319387,2.4829212714278723,5095424,3.559725522994995,4.510239839553833
5.390000000000001,5.936717477313467,4.843282522686534,3.3300000000000005,3.7543819034784596,2.9056180965215415,0.06441643987782296,2.465111094713211,0.0912539662812292,0.03757891347441672,2.499683956813458,2.430538232612964,5259264,3.4048935413360595,4.802393078804016
5.319999999999999,5.7244749683231335,4.915525031676865,3.35,3.644108823397055,3.055891176602945,0.060091417981311644,2.477532085776329,0.07346105353324765,0.04672178242937564,2.531333699470681,2.4237304720819774,5423104,3.7534079551696777,4.83650426864624
5.529999999999999,5.954381903478458,5.105618096521541,3.25,3.8748999919987197,2.6251000080012803,0.05406421667430546,2.468196076154709,0.07395741884271623,0.03417101450589469,2.5276604688586306,2.4087316834507875,5586944,4.011098790168762,5.014976930618286
5.56,5.996348484585428,5.123651515414571,3.2,4.0648699324175865,2.3351300675824143,0.05351251501124347,2.466679683327675,0.06396566734019266,0.04305936268229428,2.513106113041209,2.420253253614141,5750784,4.047132158279419,5.058220100402832
5.74,6.254198405287298,5.225801594712703,3.1899999999999995,3.626921045499069,2.75307895450093,0.04726540609262879,2.4584501177072524,0.06814579392620351,0.026385018259054063,2.510822503467566,2.406077731946939,5914624,4.043687200546264,5.209634065628052
5.720000000000001,6.33773780845922,5.102262191540781,3.3899999999999997,3.929351462406472,2.8506485375935275,0.04569393647834653,2.4555591493844986,0.058363919546572385,0.03302395341012067,2.521459434538843,2.3896588642301544,6078464,4.026896834373474,5.2223145961761475
5.91,6.56184353950929,5.25815646049071,3.0300000000000002,3.4861797891182817,2.5738202108817188,0.05930579428095365,2.4352831482887267,0.08827833311537173,0.030333255446535583,2.482721325458749,2.3878449711187044,6242304,4.4273069381713865,5.410456752777099
5.64,6.188087584241789,5.091912415758211,3.1999999999999997,3.5741657386773937,2.8258342613226057,0.05327703375369306,2.4047824084758758,0.07541991657043826,0.031134150936947866,2.4794321222314837,2.330132694720268,6406144,4.154685664176941,5.205673456192017
6.140000000000001,6.574050688284214,5.705949311715787,3.2199999999999998,3.821331855134916,2.6186681448650835,0.044940074835903884,2.438983416557312,0.060234849546604914,0.029645300125202854,2.464540793247542,2.4134260398670824,6569984,4.601167345046997,5.689860105514526
6.090000000000001,6.572597140480547,5.607402859519454,3.21,3.8271709649683787,2.592829035031621,0.036861388478428084,2.4331474244594573,0.04575170714233064,0.027971069814525525,2.4890532428591037,2.377241606059811,6733824,4.743282747268677,5.676637744903564
6.27,6.687252920900501,5.852747079099498,3.21,3.8918357573492313,2.5281642426507687,0.045663537154905454,2.4344723552465437,0.06123004147522408,0.03009703283458683,2.4764291875872395,2.392515522905848,6897664,4.6071967601776125,5.808790493011474
6.170000000000001,6.765063021872474,5.5749369781275275,2.8600000000000003,3.352341345003647,2.3676586549963536,0.04612450243439521,2.3939901500940324,0.05718501253819587,0.035063992330594554,2.4361031373692823,2.3518771628187825,7061504,4.820683026313782,5.745205736160278
6.369999999999999,6.903010318849456,5.836989681150542,3.0,3.397492138287036,2.602507861712964,0.040903089498169676,2.4158956319093705,0.05929979751588221,0.022506381480457142,2.4477783383750604,2.3840129254436806,7225344,5.083482456207276,5.943444347381591
6.719999999999999,7.1269397989875145,6.313060201012483,3.1999999999999997,3.568781778291715,2.8312182217082844,0.04401895005721594,2.3816549271345138,0.056477957663936526,0.03155994245049536,2.430645341155684,2.3326645131133437,7389184,5.102003765106201,6.298559188842773
6.24,6.938856208386246,5.541143791613754,3.0200000000000005,3.4219950248448363,2.6180049751551646,0.04158958655316377,2.3876296103000643,0.05338712927657846,0.02979204382974908,2.44110583054878,2.3341533900513487,7553024,4.986679100990296,5.87764835357666
6.7,7.251361950083609,6.148638049916391,3.2199999999999998,3.6907440918375927,2.749255908162407,0.028691169258672683,2.423153331875801,0.040738699611578985,0.01664363890576638,2.458579604206786,2.3877270595448166,7716864,5.416930294036865,6.358994626998902
6.57,7.0992447448959695,6.040755255104031,2.8499999999999996,3.3174398357008092,2.38256016429919,0.036475885030813435,2.399558812379837,0.04990693668895633,0.02304483337267054,2.4370524858317997,2.3620651389278744,7880704,5.217919397354126,6.209932613372803
6.630000000000001,7.111767578817837,6.148232421182165,2.9800000000000004,3.7063607918933954,2.2536392081066055,0.037042481824755634,2.3794893711805343,0.05657413088071028,0.01751083276880098,2.430425713127056,2.3285530292340124,8044544,5.36117787361145,6.282237100601196
6.409999999999999,6.926623654123579,5.89337634587642,3.0300000000000002,3.401618083521241,2.6583819164787594,0.02652239418821404,2.397340989112854,0.03878510398217774,0.014259684394250334,2.4590083146503323,2.335673663575376,8208384,5.257412910461426,6.098546504974365
6.85,7.27485291572496,6.425147084275039,2.78,3.224522215417857,2.3354777845821424,0.03789669269463043,2.36382152736187,0.05023531189237057,0.025558073496890297,2.433323908249583,2.294319146474157,8372224,5.581345272064209,6.475270700454712
6.8,7.323450093132096,6.276549906867904,3.12,3.4480243893371347,2.7919756106628655,0.03204348242143165,2.3821907520294188,0.04498400973126518,0.019102955111598124,2.448972893789767,2.3154086102690705,8536064,5.555005216598511,6.493486785888672
6.989999999999999,7.510480547186924,6.469519452813075,3.04,3.503033476111609,2.576966523888391,0.023681933415355107,2.372022992372513,0.031399788883847285,0.01596407794686293,2.4415757700936918,2.302470214651334,8699904,5.71988320350647,6.634937286376953
6.959999999999998,7.584819974072531,6.335180025927466,2.9000000000000004,3.1000000000000005,2.7,0.025905469467397736,2.399398085474968,0.036192336563104055,0.015618602371691416,2.441139788190615,2.357656382759321,8863744,5.86162805557251,6.649611234664917
6.6800000000000015,7.148614980554401,6.211385019445602,3.0300000000000002,3.5179549159502344,2.542045084049766,0.021774550399277313,2.3849349468946457,0.031108045496857285,0.012441055301697338,2.4588913531439744,2.310978540645317,9027584,5.584477186203003,6.385844135284424
7.109999999999999,7.57357307945997,6.646426920540029,2.81,3.253734154646676,2.366265845353324,0.0299389047082513,2.3720308989286423,0.042621514192696594,0.017256295223806006,2.4194240598625356,2.324637737994749,9191424,6.014899110794067,6.832044172286987
6.640000000000001,7.230254182534949,6.049745817465052,2.92,3.3414261501141094,2.4985738498858905,0.021085222210967862,2.387405976653099,0.03279396494834723,0.009376479473588498,2.445050981053203,2.3297609722529953,9355264,5.588199806213379,6.352209806442261
6.830000000000001,7.182278299076172,6.47772170092383,2.81,3.1369556544854365,2.4830443455145637,0.028362500586081245,2.388059654831886,0.04539661188260566,0.011328389289556835,2.4420360597615596,2.334083249902213,9519104,5.796884822845459,6.558182573318481
7.38,7.728711915483253,7.0312880845167465,2.8299999999999996,3.395773806392625,2.2642261936073744,0.021691577322781052,2.3829623967409135,0.028924063873276232,0.014459090772285872,2.445977871156845,2.319946922324982,9682944,6.281564807891845,7.0835777759552006
6.840000000000001,7.22262252939418,6.457377470605821,2.73,3.3432699242584785,2.1167300757415215,0.026397690945304874,2.3949908018112183,0.03683332657654685,0.015962055314062897,2.4599482573338456,2.330033346288591,9846784,5.767625713348389,6.5951494693756105
7.07,7.482431812546026,6.6575681874539745,2.88,3.286939798987516,2.473060201012484,0.01965051178121934,2.4102359086275102,0.025111309128909808,0.014189714433528875,2.454153740374343,2.3663180768806775,10010624,6.005330038070679,6.799579238891601
7.08,7.664465567848098,6.495534432151902,2.82,3.122654919008431,2.5173450809915687,0.01867508054128842,2.3945966184139253,0.030544093378329806,0.006806067704247035,2.4358329519269395,2.353360284900911,10174464,6.053062534332275,6.812885570526123
7.33,7.875985347788748,6.784014652211252,3.01,3.558543526076099,2.4614564739239007,0.021136954560643,2.395887714624405,0.032491313928785716,0.009782595192500285,2.453980647899906,2.337794781348904,10338304,6.246127367019653,7.055064535140991
7.12,7.66918120870984,6.5708187912901606,2.95,3.4238143096192855,2.476185690380715,0.017195827030809553,2.3912429571151734,0.030469633002826138,0.003922021058792968,2.4337835692464447,2.348702344983902,10502144,6.146624517440796,6.88801121711731
7.13,7.716600375042498,6.543399624957502,2.67,3.0222782990761705,2.3177217009238293,0.016081101557938342,2.3783551514148713,0.021528858841505343,0.010633344274371341,2.434754684525561,2.3219556183041816,10665984,6.187676095962525,6.87877402305603
7.42,7.829389789809174,7.010610210190825,3.2,3.6560701700396554,2.743929829960345,0.01998641736863642,2.3725108087062834,0.02750524217505445,0.01246759256221839,2.428381056405911,2.316640561006656,10829824,6.391037464141846,7.1523520946502686
7.15,7.628016736108685,6.671983263891316,2.88,3.299046536795139,2.4609534632048606,0.0223448372969869,2.378157815337181,0.03397215910392006,0.010717515490053738,2.434282971970838,2.3220326587035243,10993664,6.274180793762207,6.943575286865235
7.219999999999999,7.6269397989875145,6.813060201012483,2.5700000000000003,3.2828113354878696,1.857188664512131,0.020478645482216912,2.3318669527769087,0.03470323642336435,0.006254054541069476,2.3965646135776177,2.2671692919761997,11157504,6.174864912033081,6.977187919616699
7.45,7.730178514522438,7.169821485477562,2.54,3.003033476111609,2.076966523888391,0.02266057537635784,2.362768515944481,0.031198980656869834,0.014122170095845845,2.413755613992851,2.311781417896111,11321344,6.494457721710205,7.202319574356079
7.43,7.852018956920183,7.007981043079816,2.84,3.334368283772331,2.3456317162276688,0.014998181391274512,2.3887747168540954,0.0225231624086554,0.007473200373893623,2.430561739065863,2.3469876946423276,11485184,6.5074910640716555,7.226696395874024
7.25,7.677200187265877,6.822799812734123,2.9199999999999995,3.309358446678635,2.530641553321364,0.023980163939995643,2.352249729633331,0.040389034555017515,0.00757129332497377,2.423968192552201,2.280531266714461,11649024,6.3550067901611325,7.017991638183593
7.2700000000000005,7.61655446902327,6.923445530976731,2.7800000000000002,3.1372114219898353,2.4227885780101652,0.01072172970161769,2.395239692926407,0.01447087140705437,0.00697258799618101,2.42583208272387,2.364647303128944,11812864,6.344295406341553,7.043613576889038
7.380000000000001,7.883587132480567,6.876412867519434,2.85,3.3871219600798317,2.3128780399201685,0.013322067103581447,2.3856557637453077,0.01868110282117501,0.007963031385987883,2.4279078517432944,2.343403675747321,11976704,6.473516035079956,7.146370553970337
7.35,7.711247837363769,6.988752162636231,2.94,3.4008687448721164,2.4791312551278835,0.015788074805459414,2.3337154000997544,0.02284156458528069,0.008734585025638137,2.3838586819101284,2.2835721182893804,12140544,6.394617986679077,7.110424947738648
7.4799999999999995,7.889389789809174,7.070610210190825,3.0,3.5157518783291053,2.4842481216708947,0.015370501400320749,2.367452585697174,0.023905464220496078,0.00683553858014542,2.4177839964932955,2.3171211749010525,12304384,6.552203512191772,7.264565324783325
7.429999999999998,7.7495309061734075,7.110469093826588,2.79,3.264236228055175,2.315763771944825,0.009653509574127339,2.332933872938156,0.014655180916372022,0.004651838231882656,2.4153007817304926,2.2505669641458197,12468224,6.4960555076599125,7.205095005035401
7.150000000000001,7.621699056602831,6.678300943397171,2.79,3.168021163428716,2.411978836571284,0.017409980726370074,2.3637826263904573,0.035368582356313905,-0.0005486209035737571,2.4242419405325033,2.3033233122484114,12632064,6.260170125961304,6.924630737304687
7.4799999999999995,8.038211429478114,6.921788570521885,3.0,3.4857983120596447,2.5142016879403553,0.012752010462281721,2.3602798491716386,0.021252339182559726,0.004251681742003714,2.4153229001154317,2.3052367982278454,12795904,6.506918096542359,7.2440001487731935
7.58,7.934400902933387,7.225599097066613,2.8099999999999996,3.2061060464067666,2.4138939535932327,0.01225743678223804,2.355449303984642,0.018190665760565182,0.006324207803910897,2.402160638627744,2.30873796934154,12959744,6.621969318389892,7.352971696853638
7.710000000000001,8.066230262611139,7.3537697373888635,2.6900000000000004,3.2143090691567338,2.165690930843267,0.01526592721056653,2.377335748076439,0.026837841153956342,0.0036940132671767194,2.44257003178168,2.312101464371198,13123584,6.747088670730591,7.474708366394043
7.409999999999999,8.044744042902334,6.775255957097666,3.0200000000000005,3.6568673331236266,2.3831326668763744,0.01593657015764615,2.400942716002464,0.022257177310903185,0.009615963004389116,2.452565247944505,2.3493201840604234,13287424,6.493204069137573,7.188479614257813
7.470000000000001,7.926179789118282,7.013820210881719,2.5700000000000003,3.1514636704042656,1.988536329595735,0.014777905598748439,2.3817255049943924,0.022220911489885628,0.00733489970761125,2.437380852736985,2.3260701572517997,13451264,6.589212417602539,7.226078224182129
7.840000000000001,8.19270384177097,7.487296158229033,2.94,3.243973683071413,2.6360263169285867,0.014445084251929039,2.3710314333438873,0.023986068421836163,0.004904100082021917,2.430593508010322,2.311469358677453,13615104,6.885980272293091,7.622551107406617
7.7,8.12190046219458,7.27809953780542,2.73,3.3672597586541926,2.0927402413458074,0.008568600768921849,2.398829919099808,0.012408684815832342,0.004728516722011356,2.4601333826514638,2.337526455548152,13778944,6.832638692855835,7.482724571228028
7.68,8.017045990927054,7.342954009072945,2.76,3.200908153700972,2.3190918462990275,0.011646532028680611,2.3427383691072463,0.015034224561752008,0.008258839495609214,2.4132131271500903,2.2722636110644023,13942784,6.874435567855835,7.473493242263794
7.85,8.15413812651491,7.545861873485088,2.7399999999999998,3.1093237062523875,2.370676293747612,0.018249931361060543,2.348928529024124,0.026335551427523328,0.010164311294597758,2.4142972260551563,2.2835598319930916,14106624,6.8673793315887455,7.611028671264648
7.7,8.089871773792359,7.310128226207642,3.0999999999999996,3.5404543109109046,2.6595456890890947,0.014051691904751312,2.37412950694561,0.02172704901395886,0.006376334795543762,2.429571645928437,2.3186873679627826,14270464,6.699376583099365,7.463771343231201
7.6,8.249615270756468,6.950384729243531,2.87,3.3195553358597807,2.4204446641402195,0.009266689518699368,2.3877212196588515,0.016082398652394164,0.002450980385004572,2.4668938564823186,2.3085485828353844,14434304,6.697686004638672,7.382283067703247
7.63,7.875153013442625,7.384846986557375,2.74,3.0270540018881467,2.4529459981118538,0.01528835478384274,2.374269667267799,0.024123468634189918,0.006453240933495561,2.427477922805813,2.321061411729785,14598144,6.804306316375732,7.413278341293335
7.919999999999999,8.390744091837592,7.449255908162407,2.7800000000000002,3.2267661580737736,2.333233841926227,0.010439139074878718,2.396927559375763,0.014875130558326273,0.006003147591431163,2.4366271890080706,2.357227929743455,14761984,6.905646276473999,7.695197534561157
7.780000000000001,8.089192496674807,7.4708075033251955,2.8,2.926491106406735,2.6735088935932647,0.01416309323976744,2.3590781807899477,0.01957526820955274,0.00875091826998214,2.443155249354351,2.2750011122255445,14925824,6.749445104598999,7.551643657684326
7.85,8.323814309619285,7.376185690380714,2.9300000000000006,3.3448493702538316,2.5151506297461697,0.01729593029594977,2.358715668320656,0.031627670957306134,0.002964189634593408,2.4350129373777922,2.2824183992635194,15089664,6.9199200630187985,7.641081666946411
7.7799999999999985,8.176988664825583,7.383011335174414,2.85,3.3484977432245806,2.3515022567754196,0.013346603122772588,2.332699453830719,0.02311958795299999,0.0035736182925451866,2.405635674072483,2.2597632335889553,15253504,6.870225811004639,7.546534490585327
7.909999999999999,8.335323406362734,7.484676593637264,2.69,3.0138826948140327,2.366117305185967,0.012576516976696369,2.3363341242074966,0.021851267366741527,0.0033017665866512096,2.412752707317275,2.259915541097718,15417344,6.878521347045899,7.676465797424316
8.010000000000002,8.34600595232823,7.673994047671773,2.36,2.7155277766926234,2.0044722233073764,0.01222887577605429,2.34472793340683,0.018804219007181266,0.005653532544927314,2.4271333031063067,2.262322563707353,15581184,7.067274665832519,7.769364070892334
7.970000000000001,8.313656805548792,7.626343194451209,2.68,3.1014261501141096,2.2585738498858907,0.015415320340980481,2.338057890534401,0.029541950433729498,0.0012886902482314652,2.4341981793556102,2.2419176017131917,15745024,6.989089012145996,7.726386880874633
7.890000000000001,8.249026461420325,7.530973538579675,2.55,3.030104155366312,2.0698958446336877,0.01211238753458015,2.347813567519188,0.020509481846925387,0.0037152932222349142,2.4244205014948226,2.2712066335435535,15908864,6.948104619979858,7.685881948471069
7.959999999999999,8.34,7.579999999999999,2.83,3.209605057922046,2.450394942077954,0.019668857677606823,2.358159086108208,0.030088321896288926,0.00924939345892472,2.4301260110069585,2.286192161209457,16072704,7.005194520950317,7.736194896697998
7.94,8.306606055596468,7.5733939444035325,2.8,3.262601340248815,2.3373986597511847,0.00812843961175526,2.371378031373024,0.013890851010770127,0.002366028212740394,2.4044930115787126,2.3382630511673357,16236544,6.988098764419556,7.7146971225738525
7.74,8.22,7.260000000000001,2.6999999999999997,3.3292853089020906,2.070714691097909,0.015418421337380972,2.297547936439514,0.023951025008556726,0.006885817666205217,2.3852171708527172,2.209878702026311,16400384,6.847192716598511,7.5262805938720705
7.85,8.150832179129825,7.549167820870173,3.0000000000000004,3.4024922359499628,2.597507764050038,0.01490830174152503,2.329026919603348,0.022723588410918587,0.00709301507213147,2.404244380749421,2.2538094584572748,16564224,6.986263608932495,7.637321424484253
7.750000000000002,8.34874869519691,7.151251304803093,2.8400000000000003,3.4821837743200934,2.197816225679907,0.01061190193286159,2.358504819869995,0.015702898805608323,0.005520905060114856,2.424227509740106,2.292782129999884,16728064,6.793904161453247,7.521410179138184
7.99,8.28137604568667,7.698623954313331,2.74,3.226209831245729,2.2537901687542714,0.01383556719229088,2.317844843864441,0.022665981266600486,0.005005153117981272,2.41641365069571,2.219276037033172,16891904,7.032733345031739,7.753886318206787
8.06,8.386190128606003,7.733809871393999,2.66,3.1009081537009724,2.219091846299028,0.01299053362308765,2.3368559151887895,0.02282936632308061,0.003151700923094688,2.435322114146015,2.238389716231564,17055744,7.1686958312988285,7.850247526168824
7.8,8.29396356140914,7.306036438590861,2.6499999999999995,3.0248332962798257,2.2751667037201733,0.0083600887403008,2.3390314877033234,0.014586121822146346,0.002134055658455253,2.4051603173224474,2.2729026580841993,17219584,6.929889440536499,7.5957427501678465
7.9399999999999995,8.396508488420533,7.483491511579467,2.8199999999999994,3.5813146524269706,2.0586853475730282,0.01012638862448506,2.2905790597200393,0.01519950532677468,0.005053271922195438,2.4172874047134147,2.163870714726664,17383424,7.007415771484375,7.716641473770141
8.0,8.407430975749268,7.592569024250733,2.71,3.3336184731067546,2.0863815268932453,0.009085449908161479,2.3408101707696916,0.015062660850065527,0.00310823896625743,2.4190488047260983,2.262571536813285,17547264,7.138306951522827,7.782007551193237
8.2,8.475680975041804,7.924319024958195,2.6700000000000004,3.121774279923061,2.2182257200769397,0.00975638575764602,2.3242748975753784,0.016994066824790547,0.002518704690501493,2.410118351424961,2.238431443725796,17711104,7.23956151008606,7.9678253650665285
8.09,8.374429253066557,7.805570746933442,2.8400000000000003,3.2226225293941804,2.4573774706058202,0.01378741129592521,2.2876566618680956,0.02320909015364049,0.004365732438209929,2.3600458569395504,2.2152674667966408,17874944,7.1631372451782225,7.858245515823365
8.069999999999999,8.572095608425325,7.567904391574671,2.8600000000000003,3.167245829914745,2.552754170085256,0.013078978616977061,2.32938629090786,0.021450326576295364,0.004707630657658758,2.3875580211130902,2.2712145607026297,18038784,7.094227933883667,7.838839721679688
7.95,8.423814309619285,7.4761856903807145,2.4400000000000004,2.7536877428271627,2.126312257172838,0.010946549255459069,2.33118679523468,0.02132754275234703,0.0005655557585711058,2.381912380459939,2.2804612100094213,18202624,7.02692174911499,7.741785621643066
8.2,8.482842712474618,7.91715728752538,2.8600000000000003,3.307660585711988,2.4123394142880126,0.01550756298966004,2.29835892021656,0.028844378409020904,0.0021707475702991783,2.3789801526368497,2.2177376877962707,18366464,7.18779149055481,7.967780733108521
8.15,8.3,8.0,2.63,3.0042993454442577,2.255700654555742,0.011030367756029549,2.3325714111328124,0.020021801065194043,0.002038934446865053,2.4180315696459553,2.2471112526196695,18530304,7.2385228157043455,7.904807281494141
8.04,8.366190128606,7.713809871393997,3.07,3.6067494760127854,2.5332505239872143,0.01128224767744535,2.2810007661581038,0.015879609108009902,0.006684886246880797,2.365762867910029,2.1962386644061787,18694144,7.080504989624023,7.8073803901672365
7.989999999999999,8.256270539113887,7.723729460886112,2.3899999999999997,2.870520551069358,1.9094794489306413,0.009954729389573879,2.276588973402977,0.014325732418497591,0.005583726360650166,2.3729564380607258,2.1802215087452286,18857984,7.033102083206177,7.755488014221191
8.1,8.43466401061363,7.76533598938637,2.77,3.308609320379809,2.231390679620191,0.01828087416943157,2.263367822766304,0.02937764697035069,0.00718410136851245,2.351165226169274,2.1755704193633343,19021824,7.15204758644104,7.858570003509522
8.029999999999998,8.439999999999998,7.619999999999997,2.7800000000000002,3.299230199429887,2.2607698005701136,0.01587312471237961,2.271837314963341,0.026922893907534745,0.004823355517224475,2.348627263984636,2.1950473659420457,19185664,7.089259815216065,7.79066424369812
8.32,8.583818119165459,8.056181880834542,2.9199999999999995,3.2744009029333867,2.5655990970666123,0.012133545984397611,2.295906352996826,0.018017285100264454,0.006249806868530768,2.3703299816567607,2.2214827243368913,19349504,7.297887945175171,8.081109809875489
8.150000000000002,8.54812058474789,7.751879415252114,2.9900000000000007,3.288161030317512,2.691838969682489,0.014363153287558768,2.328116390109062,0.025462743715412538,0.0032635628597049975,2.38575539918043,2.270477381037694,19513344,7.253512048721314,7.933618021011353
8.260000000000002,8.712106182218294,7.807893817781709,2.5599999999999996,2.9604996878900156,2.1595003121099836,0.014590888930251771,2.3223712682724,0.021270365039777816,0.007911412820725727,2.3981520650176598,2.24659047152714,19677184,7.252783870697021,8.031223106384278
8.299999999999999,8.596647939483825,8.003352060516173,2.8600000000000003,3.303170396123207,2.416829603876794,0.01002185615070624,2.3022352501749994,0.016532323043183732,0.0035113892582287467,2.417885866707138,2.1865846336428607,19841024,7.292004871368408,8.054805660247803
8.370000000000001,8.843392015141786,7.896607984858216,2.82,3.201575680566778,2.4384243194332216,0.009574311679170869,2.3077940851449967,0.01599104492401176,0.003157578434329981,2.3849432161373705,2.230644954152623,20004864,7.369884634017945,8.124606037139893
8.26,8.586190128606003,7.933809871393998,2.5900000000000003,3.010594816896262,2.1694051831037386,0.0078149482462322,2.2817235350608827,0.01431441580692656,0.0013154806855378382,2.3630419842341404,2.200405085887625,20168704,7.289883089065552,8.031309890747071
8.06,8.465462698654266,7.6545373013457345,2.83,3.1736568055487915,2.4863431944512087,0.008333472941012542,2.2997450053691866,0.01367614436546949,0.0029908015165555947,2.3812228335089762,2.218267177229397,20332544,7.069846677780151,7.827359199523926
8.19,8.570657326213485,7.809342673786514,2.79,3.0881610303175115,2.4918389696824885,0.009838122669316319,2.2717198371887206,0.01585844702733062,0.0038177983113020144,2.3376582242722446,2.2057814501051967,20496384,7.271065807342529,7.966611719131469
8.46,8.860499687890016,8.059500312109986,2.65,3.1152956049652736,2.1847043950347262,0.013730654362007,2.3137685626745226,0.02338732887501977,0.0040739798489942275,2.3721077636921533,2.255429361656892,20660224,7.392153882980347,8.200282621383668
8.350000000000001,8.65740852297879,8.042591477021213,2.5400000000000005,2.967083130081253,2.112916869918748,0.0074374578311107485,2.3242425233125688,0.012277818205487023,0.0025970974567344754,2.4112386082621344,2.237246438363003,20824064,7.368719005584717,8.115443801879882
8.48,8.822928563989645,8.137071436010356,2.86,3.400740233383831,2.319259766616169,0.01270765691151605,2.2977435529232024,0.020093001721272215,0.0053223121017598836,2.3605748053853737,2.234912300461031,20987904,7.388110017776489,8.209744644165038
8.450000000000001,8.960392006206995,7.9396079937930075,2.64,3.200713830755048,2.0792861692449525,0.01070280855055893,2.2814186096191404,0.019943196998770202,0.0014624201023476589,2.369141692843682,2.193695526394599,21151744,7.511332225799561,8.22478084564209
8.4,8.614476105895273,8.185523894104728,2.5799999999999996,2.966781592116274,2.1932184078837254,0.012757501205487581,2.2494393646717072,0.023279087511538794,0.0022359148994363677,2.326795859516542,2.1720828698268724,21315584,7.414294815063476,8.17166748046875
8.39,8.656270539113887,8.123729460886114,2.92,3.4782114294781143,2.3617885705218855,0.00508335861086375,2.2556281626224517,0.00848173199697971,0.001684985224747789,2.3298855823154527,2.1813707429294507,21479424,7.43300461769104,8.169884777069091
8.509999999999998,8.885366487582468,8.134633512417528,2.6600000000000006,2.983109888428071,2.3368901115719303,0.00565979026723648,2.273646903038025,0.009867173100092849,0.001452407434380111,2.34816849581119,2.19912531026486,21643264,7.530378150939941,8.284816455841064
8.309999999999999,8.703573373083087,7.91642662691691,2.59,3.161751694356912,2.0182483056430875,0.009531217028415948,2.29112166762352,0.020344516153854294,-0.0012820820970223974,2.3491190436201688,2.233124291626871,21807104,7.4029804229736325,8.098968935012817
8.209999999999999,8.61853396431631,7.801466035683689,2.87,3.207786915081091,2.5322130849189093,0.006803708659572241,2.2946122586727142,0.011819949633649943,0.0017874676854945388,2.377391435687994,2.2118330816574345,21970944,7.344580268859863,7.999238920211792
8.34,8.605329983228431,8.074670016771568,2.6799999999999997,3.2661740355901134,2.093825964409886,0.01329111213708525,2.272365668416023,0.02257175429879465,0.004010469975375849,2.3652061908609325,2.179525145971114,22134784,7.458651685714722,8.120889663696289
8.280000000000001,8.744327470649758,7.815672529350245,2.7600000000000002,3.167921561087423,2.3520784389125775,0.00845097020792305,2.2524422734975813,0.016106332728222556,0.000795607687623546,2.385022736746267,2.1198618102488958,22298624,7.396727800369263,8.066381168365478
8.41,8.8582186966203,7.961781303379701,2.8600000000000003,3.1327636339397174,2.5872363660602833,0.007087780260917451,2.27794791162014,0.0157191761249406,-0.0015436156031056972,2.35605315666037,2.19984266657991,22462464,7.481479930877685,8.191643238067627
8.26,8.573687742827163,7.9463122571728375,2.7800000000000002,3.4811419257183243,2.0788580742816762,0.00899340949181346,2.3133792608976362,0.01630894806651212,0.0016778709171148005,2.4031052398567008,2.2236532819385717,22626304,7.336325931549072,8.044935607910157
8.309999999999999,8.633882694814032,7.9861173051859655,2.4699999999999998,2.9640647730814247,1.9759352269185748,0.00820659124365187,2.299470302462578,0.01978255239517029,-0.00336936990786655,2.3844625813044553,2.2144780236207007,22790144,7.365407037734985,8.101290035247803
8.43,8.749530906173408,8.110469093826591,2.64,3.035474398665704,2.2445256013342965,0.01052886082325126,2.246331976354122,0.015388061959143273,0.005669659687359246,2.3389220323746795,2.1537419203335646,22953984,7.4473367691040036,8.215217781066894
8.379999999999999,8.771918358845307,7.98808164115469,2.46,2.9683306010855537,1.9516693989144465,0.010206439773173709,2.271172246336937,0.019113278611252168,0.0012996009350952492,2.3516612801378654,2.1906832125360087,23117824,7.352282762527466,8.15344853401184
8.34,8.701109401705356,7.978890598294644,2.76,3.295163526410386,2.2248364735896136,0.00943287907430199,2.287541401386261,0.017508511348842196,0.0013572467997617858,2.354148382376762,2.22093442039576,23281664,7.359497785568237,8.12728967666626
8.290000000000001,8.64623026261114,7.933769737388863,2.5700000000000003,3.0496873982084587,2.090312601791542,0.00769364658990522,2.2719954043626784,0.01495586676626372,0.00043142641354671895,2.3387526577900073,2.2052381509353496,23445504,7.410232591629028,8.093287372589112
8.36,8.617681974534502,8.102318025465497,2.6800000000000006,3.3797142273814367,1.9802857726185645,0.009297618393611571,2.23609943985939,0.017671398322019347,0.0009238384652037954,2.310323083816942,2.161875795901838,23609344,7.332102680206299,8.130320119857789
8.41,8.736955654485437,8.083044345514564,2.55,2.870156211871642,2.2298437881283575,0.00516441694308008,2.251208299398422,0.00973768722339823,0.0005911466627619294,2.3423406458883504,2.160075952908494,23773184,7.438906955718994,8.17439775466919
8.499999999999998,8.80331501776206,8.196684982237937,2.55,3.0174398357008094,2.08256016429919,0.00799611415059184,2.2416362881660463,0.014867072773076119,0.0011251555281075612,2.335765277652043,2.1475072986800496,23937024,7.501197242736817,8.267542314529418
8.47,8.693830292855994,8.246169707144007,2.65,3.1444694126030446,2.1555305873969552,0.007283092860598072,2.241304376721382,0.012341296258293503,0.0022248894629026406,2.3207442615335943,2.16186449190917,24100864,7.4720320224761965,8.245646762847901
8.55,8.847489495612871,8.25251050438713,2.41,2.6724880949681338,2.1475119050318665,0.006529137484903871,2.2555410295724867,0.011009356073038757,0.0020489188967689857,2.358009954067534,2.1530721050774395,24264704,7.568188333511353,8.327867937088012
8.530000000000001,8.917427412556211,8.14257258744379,2.62,2.9259411708155674,2.314058829184433,0.006316849996801412,2.2717705011367797,0.011742984757103508,0.0008907152364993152,2.367894791191161,2.175646211082398,24428544,7.526632261276245,8.308780241012574
8.28,8.634400902933386,7.925599097066613,2.9,3.3939635614091386,2.4060364385908612,0.00868253219377944,2.2351460993289947,0.015512747084778214,0.001852317302780666,2.3567509479193824,2.113541250738607,24592384,7.3721095561981205,8.070712089538574
8.51,8.7443074902772,8.2756925097228,2.6100000000000003,3.3358787777583805,1.8841212222416202,0.00550442121457303,2.251992128789425,0.008017546867595078,0.0029912955615509825,2.36007213263634,2.14391212494251,24756224,7.522999572753906,8.285785675048828
8.640000000000002,8.927054001888148,8.352945998111856,2.41,2.8905205510693586,1.9294794489306417,0.00983151692198585,2.2177528500556947,0.016693647374771796,0.0029693864691999064,2.3023893241881117,2.1331163759232776,24920064,7.638194942474366,8.403563022613525


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-heist-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.31,3.708622628559895,2.911377371440105,2.8199999999999994,3.323587132480566,2.316412867519433,1.0418548818677664,2.704019170999527,1.5391464288553096,0.5445633348802232,2.7072307824491424,2.700807559549912,16384,0.387102036178112,2.4210246205329895
3.2299999999999995,3.7630103188494566,2.6969896811505425,2.8600000000000003,3.4864183905346335,2.233581609465367,0.10687009205576029,2.6999058187007905,0.1559483389332712,0.057791845178249375,2.707856726291356,2.691954911110225,180224,1.0543623238801956,2.407295656204224
3.13,3.6886591089385368,2.571340891061463,2.88,3.4558472019555184,2.3041527980444814,0.11218843837268648,2.690992048382759,0.15617955614607038,0.06819732059930259,2.729941643184637,2.6520424535808815,344064,1.29682914018631,2.2120781540870667
3.3699999999999997,4.0119501538281614,2.7280498461718383,3.0300000000000002,3.486179789118282,2.5738202108817183,0.10365309221670027,2.66635006070137,0.1442437906470863,0.06306239378631423,2.7337823235082617,2.5989177978944786,507904,1.43188236951828,2.49117591381073
3.2700000000000005,3.7579549159502346,2.7820450840497664,2.9999999999999996,3.6148170459575755,2.3851829540424236,0.0887273089494556,2.681625059247017,0.11658028059412683,0.06087433730478438,2.7047012906238654,2.6585488278701686,671744,1.4488967955112457,2.4436074614524843
3.1599999999999997,3.5917406628984576,2.728259337101542,2.8,3.2049691346263316,2.395030865373668,0.0984751195646822,2.668863871693611,0.14149681035910638,0.05545342877025802,2.7184280014024154,2.6192997419848068,835584,1.5701502919197083,2.376978039741516
3.14,3.818527818147495,2.461472181852505,2.82,3.3074423042781573,2.3325576957218424,0.0886162142269313,2.679283708333969,0.12576276361548827,0.05146966483837434,2.7083400645592537,2.6502273521086845,999424,1.4680670619010925,2.2836270332336426
3.0699999999999994,3.716606526413088,2.423393473586911,2.7599999999999993,3.3007402333838303,2.2192597666161684,0.09038679096847768,2.6636893540620803,0.10827178012938506,0.0725018018075703,2.7038217150650388,2.623556993059122,1163264,1.538150918483734,2.328733432292938
2.93,3.4117675788178365,2.4482324211821638,2.46,3.1206057825965496,1.7993942174034503,0.10135474773123858,2.6617608189582826,0.12689939334643727,0.07581010211603989,2.6931865493757923,2.630335088540773,1327104,1.542195200920105,2.143251872062683
3.5200000000000005,4.013558507170123,3.026441492829878,2.65,3.2668468205316454,2.0331531794683544,0.07617626974824812,2.665967106819153,0.09916167811647715,0.05319086138001909,2.697164152415689,2.634770061222617,1490944,1.8723759651184082,2.7020267724990843
3.34,3.7252272056851643,2.9547727943148354,2.8500000000000005,3.4520797289396152,2.247920271060386,0.09833973291097203,2.6457922637462614,0.13858919683138382,0.05809026899056023,2.6740825445496355,2.6175019829428874,1654784,1.606362020969391,2.4756813287734984
3.5300000000000002,4.0054997371187495,3.0545002628812505,2.7600000000000002,3.287636238330917,2.2323637616690837,0.10519182379357514,2.629216393828392,0.14437220004737394,0.06601144753977634,2.680199236213453,2.5782335514433314,1818624,1.8819035410881042,2.719545078277588
3.4899999999999998,3.8138826948140325,3.166117305185967,3.05,3.52169905660283,2.5783009433971698,0.09927762867882844,2.6471900075674055,0.13035134600747286,0.06820391135018404,2.687668633223214,2.6067113819115972,1982464,1.8496596574783326,2.618059229850769
3.34,3.727814388593306,2.9521856114066938,3.08,3.6610335618533583,2.498966438146642,0.10971261761151249,2.5953136056661608,0.14883666997833017,0.07058856524469483,2.6971444011958203,2.493482810136501,2146304,1.8208707451820374,2.6833549976348876
3.81,4.449452891149926,3.1705471088500734,3.05,3.385410196624968,2.7145898033750315,0.089671436836943,2.5940554469823836,0.1211988372265485,0.058144036447337476,2.670500268824031,2.517610625140736,2310144,2.1986056685447695,2.965941274166107
3.7700000000000005,4.16,3.380000000000001,2.84,3.3443808085167395,2.3356191914832602,0.09023930085822937,2.5688076287508013,0.12476350815853701,0.05571509355792174,2.6575883556370394,2.480026901864563,2473984,2.1781307458877563,2.9764702320098877
3.839999999999999,4.657557337438787,3.022442662561211,2.999999999999999,3.729383301152418,2.27061669884758,0.09358401293866334,2.5659530073404313,0.11817394967738803,0.06899407619993864,2.66153118960619,2.4703748250746727,2637824,2.1401538252830505,3.0264621496200563
3.97,4.493545604508337,3.446454395491663,3.34,4.011118469422501,2.668881530577499,0.06671007601544256,2.5909111976623533,0.0943566074964355,0.039063544534449615,2.6711171038205235,2.510705291504183,2801664,2.1901333689689637,3.1950141191482544
3.9199999999999995,4.34614551505325,3.493854484946749,3.04,3.567636238330917,2.512363761669083,0.08948215604759749,2.5631052553653717,0.12991300381844223,0.04905130827675274,2.635310673850179,2.4908998368805646,2965504,2.335565745830536,3.15412380695343
3.96,4.515337735076593,3.4046622649234073,3.11,3.4906573262134852,2.7293426737865145,0.07898999083554367,2.5751194208860397,0.11129481099308983,0.04668517067799752,2.636178024023508,2.5140608177485713,3129344,2.455710756778717,3.2054053783416747
3.95,4.661688133946323,3.238311866053677,3.1700000000000004,3.612831796509691,2.7271682034903098,0.08798568905331187,2.563146272301674,0.11084571329669793,0.06512566480992582,2.6372948993630816,2.488997645240266,3293184,2.3952294111251833,3.2762085676193236
4.31,4.897281874401041,3.7227181255989588,3.13,3.686866231693034,2.573133768306966,0.06837253905832763,2.561513122916222,0.08675808134520613,0.04998699677144914,2.6296596510607326,2.493366594771711,3457024,2.730954957008362,3.6349464416503907
4.5,5.122896460095897,3.8771035399041027,3.11,3.58,2.6399999999999997,0.08312799355480814,2.564418524503708,0.11233193156912422,0.05392405554049207,2.6377291771061517,2.491107871901264,3620864,2.787146282196045,3.6725214958190917
4.1899999999999995,4.708555686498567,3.6714443135014325,3.07,3.6375385449465085,2.502461455053491,0.07290793720167124,2.5588769555091857,0.0873518508816147,0.05846402352172778,2.627246602805471,2.4905073082129006,3784704,2.575646495819092,3.49352445602417
4.340000000000001,4.979061812346819,3.7009381876531826,3.289999999999999,3.8293514624064713,2.750648537593527,0.08104800351429724,2.5556102484464644,0.10842335917847037,0.05367264785012411,2.6282649262492463,2.4829555706436826,3948544,2.7217754483222962,3.5709784507751463
4.19,4.824744042902334,3.5552559570976667,3.45,3.6876972864800943,3.212302713519906,0.06694339418318117,2.553752067685127,0.09660065592468449,0.03728613244167785,2.6125968564086643,2.49490727896159,4112384,2.9592111349105834,3.5564319610595705
3.9699999999999998,4.2767572330035595,3.66324276699644,3.37,3.817325384926901,2.9226746150730993,0.07308254332747306,2.5241151332855223,0.10213126889938043,0.044033817755565696,2.5874248471316026,2.460805419439442,4276224,2.5361233234405516,3.3524694442749023
4.04,4.658384993349612,3.421615006650388,3.3699999999999997,3.934003546088143,2.8059964539118565,0.07760825078003106,2.534794679284096,0.10617208664145492,0.0490444149186072,2.599626880698736,2.4699624778694558,4440064,2.777619481086731,3.4541792392730715
4.47,5.226372923894027,3.7136270761059724,3.3299999999999996,3.943269924258478,2.716730075741521,0.06287876740097995,2.5426859855651855,0.08648908736176235,0.03926844744019754,2.5832688703942575,2.5021031007361136,4603904,2.8389374256134032,3.7856997728347777
4.43,4.975985347788748,3.8840146522112518,3.38,4.124043009509531,2.635956990490469,0.06451712907291945,2.5420449912548064,0.08931663038928725,0.03971762775655166,2.59042167220335,2.493668310306263,4767744,2.7756407022476197,3.7284505367279053
4.58,4.981995024844836,4.178004975155164,3.4199999999999995,3.907442304278157,2.932557695721842,0.07788734082132573,2.5102448523044587,0.09628050716756571,0.059494174475085745,2.565181366359942,2.4553083382489755,4931584,3.2105595111846923,3.9292394161224364
4.8999999999999995,5.282099463490855,4.517900536509144,3.2700000000000005,3.7839066063011844,2.7560933936988166,0.06342163500376041,2.535486653447151,0.08218976829449334,0.04465350171302748,2.5917302009409537,2.4792431059533486,5095424,3.269192600250244,4.240010666847229
4.66,5.347313611097583,3.972686388902417,3.2299999999999995,3.709687398208458,2.750312601791541,0.05167933613993222,2.5435016453266144,0.0679711359033601,0.03538753637650434,2.5875132058245014,2.4994900848287274,5259264,3.0668519258499147,4.019575071334839
4.92,5.353128156554154,4.486871843445845,3.4599999999999995,4.248923316932641,2.671076683067359,0.055377919645979976,2.5362211555242538,0.07416950201771029,0.03658633727424966,2.586711696014817,2.4857306150336904,5423104,3.3674330711364746,4.278329658508301
4.89,5.688060148109151,4.0919398518908485,3.02,3.58,2.46,0.06943612801842387,2.4994307935237883,0.09699745830724629,0.041874797729601454,2.5598091098291227,2.439052477218454,5586944,3.500263214111328,4.305985832214356
5.040000000000001,5.4740506882842155,4.605949311715786,2.9699999999999998,3.5141507144165116,2.425849285583488,0.06350737630855287,2.4920911371707914,0.08185837313956067,0.04515637947754507,2.5353584419232216,2.4488238324183613,5750784,3.742569851875305,4.471245670318604
5.1,5.80427267446636,4.395727325533639,3.0500000000000003,3.5815072906367327,2.518492709363268,0.06627390708308663,2.4941266983747483,0.08225260171212333,0.05029521245404993,2.560310080520279,2.4279433162292174,5914624,3.555658054351807,4.504468536376953
5.37,6.010390505863414,4.729609494136586,3.2300000000000004,3.672831796509691,2.78716820349031,0.059290808206424093,2.4849886298179626,0.07878853475426313,0.039793081658585056,2.569485216014366,2.400492043621559,6078464,3.899164652824402,4.793605256080627
5.4799999999999995,6.041782876207526,4.9182171237924734,3.1599999999999993,3.845857127979289,2.4741428720207095,0.06410448616370554,2.4821568816900252,0.08027110284818978,0.047937869479221296,2.5801218476232783,2.384191915756772,6242304,4.126382875442505,4.953841590881348
5.64,6.289923072370876,4.990076927629123,3.0000000000000004,3.46475800154489,2.5352419984551107,0.06551452425774182,2.4547056555747986,0.08679562195895235,0.044233426556531286,2.543808965274974,2.365602345874623,6406144,4.075483250617981,5.0784184217453
5.38,6.358570385818005,4.401429614181994,2.93,3.463010318849457,2.396989681150543,0.05427174870856102,2.4597723960876463,0.07672859001019075,0.031814907406931284,2.512441335536237,2.4071034566390557,6569984,4.063788294792175,4.883422183990478
5.680000000000001,6.135631429995781,5.22436857000422,3.2199999999999998,3.7506599664568636,2.689340033543136,0.04748778438661243,2.4812077194452287,0.06483117605036658,0.030144392722858283,2.5487854566987633,2.413629982191694,6733824,4.2070664167404175,5.177954959869385
5.38,6.110479294709987,4.649520705290013,3.0500000000000003,3.5603920062069943,2.5396079937930063,0.05414802602026606,2.4552043437957765,0.06668691114249127,0.04160914089804085,2.5103940184558686,2.4000146691356843,6897664,3.97594268321991,4.909828066825867
5.549999999999999,6.015295604965273,5.084704395034725,3.05,3.458044115262063,2.6419558847379365,0.039526265067979655,2.472396191954613,0.050513284937504045,0.028539245198455264,2.5287700301847518,2.416022353724474,7061504,4.276690149307251,5.1168101787567135
5.78,6.466731388535576,5.093268611464424,2.9899999999999998,3.608789140176199,2.3712108598238006,0.047492908185813545,2.4644693315029143,0.06664295532536425,0.028342861046262838,2.516498564488208,2.4124400985176204,7225344,4.423071932792664,5.337114906311035
5.959999999999999,6.556992462263971,5.363007537736027,3.3299999999999996,3.706961536499415,2.9530384635005844,0.05129957288736473,2.48064703643322,0.07611587870931455,0.02648326706541492,2.5379070661372025,2.423387006729237,7389184,4.555896377563476,5.451500797271729
5.75,6.497328575661335,5.002671424338665,2.9299999999999993,3.479636243346451,2.3803637566535474,0.04680582836735988,2.449412539601326,0.06628824855103795,0.027323408183681817,2.5179820529094052,2.3808430262932467,7553024,4.361813640594482,5.328953790664673
6.04,6.623438085832593,5.456561914167407,2.88,3.6543384273042374,2.1056615726957624,0.044008940050844055,2.4688657492399217,0.06282822615002441,0.0251896539516637,2.5255256852067265,2.412205813273117,7716864,4.704147386550903,5.562311744689941
5.76,6.496478105580879,5.023521894419121,3.3,3.735889894354067,2.8641101056459326,0.05098210333380844,2.432658377289772,0.06764959836953685,0.03431460829808003,2.4951711497584603,2.3701456048210834,7880704,4.418935489654541,5.330209636688233
6.43,7.048142378421023,5.811857621578977,3.1199999999999997,3.8197142273814357,2.4202857726185636,0.05224519910989324,2.4281899094581605,0.06764529940245263,0.036845098817333846,2.4861831313827887,2.3701966875335323,8044544,5.009676361083985,5.978355884552002
5.99,6.745579247994543,5.234420752005457,2.9299999999999997,3.3276179070414207,2.5323820929585787,0.04709311139304188,2.4171095907688143,0.05923616140134201,0.03495006138474174,2.4998441755363743,2.3343750060012542,8208384,4.805113816261292,5.615169906616211
6.0,6.629285308902091,5.370714691097909,2.96,3.5735144660071185,2.3464855339928814,0.03763573588803407,2.422840568423271,0.0474121185160747,0.027859353259993447,2.4863509396308694,2.3593301972156726,8372224,4.8687138795852665,5.634538364410401
6.210000000000001,6.931734023030646,5.488265976969355,3.12,3.5169886648255844,2.723011335174416,0.04249628740362819,2.4242569535970686,0.05380827368087113,0.031184301126385247,2.492095766238093,2.3564181409560443,8536064,4.877461910247803,5.800222682952881
6.4300000000000015,6.940000000000001,5.920000000000002,2.8,3.1949683531626296,2.40503164683737,0.04075944635551419,2.441637697815895,0.05092387126727297,0.030595021443755414,2.5036749521102935,2.3796004435214964,8699904,5.062084102630616,6.02753267288208
6.4,7.001664358259653,5.798335641740348,2.92,3.6110861017268396,2.22891389827316,0.0328272989019751,2.443846952915192,0.04336322274297255,0.022291375060977645,2.5030498973835327,2.384644008446851,8863744,5.155740022659302,6.061894941329956
6.220000000000001,6.832862137841783,5.607137862158218,3.0,3.433589667773576,2.566410332226424,0.04432391372974959,2.4350902915000914,0.057278792784698246,0.03136903467480093,2.5228257658025095,2.3473548171976732,9027584,5.0628577709198,5.919018840789795
6.459999999999999,7.071882341631133,5.848117658368865,2.68,3.031567916624939,2.3284320833750614,0.03283628750359634,2.447660210728645,0.047080941376868364,0.01859163363032431,2.533117297026943,2.3622031244303474,9191424,5.280826187133789,6.113356828689575
6.43,6.8042993454442575,6.055700654555742,3.0900000000000003,3.697371385562409,2.4826286144375915,0.036347878712695056,2.423393189907074,0.05095182480420517,0.021743932621184944,2.493918803841218,2.35286757597293,9355264,5.327795028686523,6.091945171356201
6.65,7.3959892760623305,5.90401072393767,3.08,3.503792402008342,2.656207597991658,0.03364748988533389,2.4080480694770814,0.04805076306864513,0.019244216702022657,2.4840563931834665,2.3320397457706963,9519104,5.456932163238525,6.308829832077026
6.37,7.171311425102625,5.568688574897375,2.92,3.2882390527904395,2.5517609472095604,0.03403925487946249,2.440338969230652,0.05155972362530609,0.01651878613361888,2.5021666425376234,2.3785112959236803,9682944,5.237123107910156,6.033675289154052
6.4799999999999995,6.850944739819828,6.109055260180171,3.02,3.51152822909778,2.52847177090222,0.03221978899091478,2.4041937351226808,0.04073540846514227,0.023704169516687287,2.4740859435288542,2.3343015267165073,9846784,5.320456504821777,6.158506441116333
6.38,6.950613704707484,5.809386295292516,2.83,3.2496427051671457,2.4103572948328544,0.0380309194209985,2.419269251823425,0.05343953551010013,0.022622303331896874,2.488256270404386,2.3502822332424644,10010624,5.147200250625611,6.067624473571778
6.76,7.429626761711328,6.090373238288672,3.0,3.511859355682789,2.488140644317211,0.028823440807172966,2.4236535102128984,0.03967831325883367,0.01796856835551226,2.4945068432004955,2.3528001772253013,10174464,5.563063859939575,6.455468273162841
6.57,7.349807668595276,5.790192331404724,2.55,2.9481205847478873,2.1518794152521123,0.03305025171139273,2.3958532601594924,0.04946983909438509,0.016630664328400373,2.4630938649021203,2.3286126554168645,10338304,5.461445569992065,6.246982097625732
6.890000000000001,7.466974869470067,6.313025130529934,2.6900000000000004,3.1787739763939977,2.201226023606003,0.026228047872427808,2.4291665285825728,0.03854288291970981,0.01391321282514581,2.497473545825443,2.3608595113397026,10502144,5.756749057769776,6.607031774520874
6.709999999999999,7.610499861188217,5.8095001388117815,2.64,3.195337735076593,2.0846622649234074,0.034868501650635104,2.4443073511123656,0.04852820308334951,0.021208800217920702,2.494821748549801,2.39379295367493,10665984,5.7388711929321286,6.458889675140381
6.739999999999999,7.318273291792038,6.1617267082079605,2.9399999999999995,3.3599999999999994,2.5199999999999996,0.02866401674691583,2.3868579894304274,0.037483422663054586,0.019844610830777067,2.4557465717375786,2.317969407123276,10829824,5.653594493865967,6.458276653289795
6.94,7.32,6.5600000000000005,2.6199999999999997,3.1430678732248802,2.096932126775119,0.029623057041317187,2.421562537550926,0.0425942252056259,0.016651888877008476,2.462427213674535,2.3806978614273175,10993664,5.881419134140015,6.659867000579834
6.640000000000001,7.333108938046539,5.946891061953462,2.64,3.0965084884205334,2.183491511579467,0.026574791211169152,2.362741994857788,0.03480914823082454,0.018340434191513766,2.4748750420146806,2.2506089477008953,11157504,5.635810470581054,6.410964059829712
6.82,7.48151341634165,6.158486583658351,2.8200000000000003,3.315580467734555,2.3244195322654457,0.025525722029851698,2.3634830832481386,0.04209487555035351,0.008956568509349887,2.437776619436497,2.28918954705978,11321344,5.7594866275787355,6.531436252593994
6.93,7.664914961066925,6.195085038933074,2.67,3.130543157586778,2.2094568424132217,0.02580589362769382,2.3760655909776687,0.03848596916733671,0.013125818088050934,2.437412550559962,2.314718631395375,11485184,5.845751094818115,6.65880241394043
7.3100000000000005,7.808898787330657,6.811101212669344,2.6399999999999997,2.873238075793812,2.4067619242061875,0.026228738832287428,2.3741140395402907,0.0350755065019674,0.01738197116260746,2.441349451462351,2.3068786276182305,11649024,6.21194863319397,7.027164697647095
6.95,7.47773099207835,6.42226900792165,2.25,2.6772001872658766,1.8227998127341234,0.0290344735840335,2.376729866862297,0.03836319870976851,0.01970574845829849,2.4604226467831976,2.2930370869413967,11812864,6.018704748153686,6.70169358253479
6.630000000000001,7.275058136914806,5.984941863085195,2.7499999999999996,3.1887482193696055,2.3112517806303936,0.027634194813435858,2.413218063116074,0.04235530310233489,0.012913086524536826,2.48687812123906,2.3395580049930875,11976704,5.748868322372436,6.406976175308228
7.07,7.646281181368956,6.493718818631044,2.79,3.06367864366808,2.51632135633192,0.02401279277983117,2.3886502921581267,0.0369681093936964,0.011057476165965939,2.4472305730552297,2.3300700112610238,12140544,5.972448539733887,6.806742191314697
7.32,7.8373006862551025,6.802699313744898,2.76,3.5072616676907757,2.012738332309224,0.02605183499981644,2.380360135436058,0.03806678420104485,0.014036885798588035,2.4803697721233933,2.2803504987487226,12304384,6.20282769203186,7.055945777893067
7.209999999999999,7.774712316139819,6.645287683860179,2.75,3.3619640512317694,2.1380359487682306,0.024397785915061792,2.3863443821668624,0.03801503759854524,0.010780534231578338,2.433406406247484,2.339282358086241,12468224,6.148507213592529,6.966198825836182
7.2700000000000005,7.789711458407452,6.750288541592549,2.5900000000000007,2.986106046406768,2.1938939535932334,0.02217402949463572,2.3849101781845095,0.033519087822585475,0.010828971166685963,2.4565005610279584,2.3133197953410605,12632064,6.168846797943115,7.002820539474487
7.289999999999999,7.8772818744010396,6.702718125598959,2.42,2.801575680566778,2.0384243194332217,0.026560998836066517,2.383958452939987,0.038645646978053574,0.014476350694079463,2.4398379883608428,2.3280789175191314,12795904,6.18011622428894,7.029811239242553
7.33,7.895773806392626,6.764226193607374,2.7299999999999995,3.12255572852781,2.3374442714721893,0.025237902021035496,2.402009290456772,0.04610951494714885,0.0043662890949221385,2.4462244592202276,2.3577941216933165,12959744,6.21219048500061,7.064017295837402
7.419999999999999,8.021331855134916,6.818668144865082,2.48,3.025527267879434,1.934472732120566,0.02830855603097001,2.390075811743736,0.045561017307451795,0.011056094754488224,2.4477632033826686,2.3323884201048037,13123584,6.411321067810059,7.176619052886963
6.989999999999999,7.464236228055174,6.515763771944824,2.65,3.1662363799656124,2.1337636200343875,0.024561258486937663,2.379094335436821,0.03748434562395123,0.011638171349924094,2.4329692209993863,2.3252194498742553,13287424,5.965300989151001,6.747968769073486
7.1,7.767832314282559,6.43216768571744,2.38,2.737211421989835,2.022788578010165,0.020600538892904245,2.3754695117473603,0.030900669580877574,0.010300408204930916,2.4576340044699863,2.2933050190247344,13451264,6.136401081085205,6.886736536026001
7.0200000000000005,7.4949736834815175,6.545026316518483,2.59,2.9518010503025107,2.228198949697489,0.01927523097547233,2.3911833465099335,0.029635565762974134,0.008914896187970523,2.44438464410539,2.337982048914477,13615104,6.030728721618653,6.799814367294312
7.359999999999999,7.85030602688525,6.869693973114749,2.71,3.1799999999999997,2.24,0.02344540575286368,2.3679589301347734,0.031987322012699895,0.014903489493027468,2.4154980337093575,2.3204198265601894,13778944,6.344964981079102,7.140963554382324
7.340000000000001,7.785421149026402,6.894578850973599,2.2299999999999995,2.6301249804748505,1.8298750195251485,0.015238911632331981,2.391172391176224,0.02270943327097004,0.0077683899936939246,2.449019935765304,2.3333248465871437,13942784,6.300732278823853,7.111226892471313
7.3,7.660555127546399,6.939444872453601,2.65,3.1044227107000704,2.1955772892999295,0.01682973901624787,2.383772465586662,0.02377444856265069,0.009885029469845052,2.4349069912131966,2.3326379399601276,14106624,6.345707273483276,7.094839429855346
7.3100000000000005,7.8246843692983115,6.7953156307016895,2.6800000000000006,3.13122056690714,2.2287794330928614,0.02242784973059311,2.3507159262895585,0.03355004287890395,0.011305656582282265,2.4151986183307748,2.2862332342483422,14270464,6.342333078384399,7.091048383712769
7.06,7.6832174580353145,6.436782541964685,2.6,3.1882176467941097,2.0117823532058905,0.018220377160469012,2.345499521493912,0.02751917292985051,0.008921581391087514,2.401050902269188,2.2899481407186357,14434304,6.104267168045044,6.847704839706421
7.56,8.02518813398452,7.09481186601548,2.36,2.798634243989226,1.9213657560107738,0.014879848208511192,2.3716396778821944,0.02071356103832722,0.009046135378695164,2.4200076547866476,2.3232717009777413,14598144,6.554088973999024,7.335674667358399
7.220000000000001,7.684327470649756,6.755672529350245,2.55,2.9405124837953327,2.159487516204667,0.017952688544755742,2.3931411147117614,0.0254078319573593,0.010497545132152184,2.425566070112178,2.3607161593113446,14761984,6.199806118011475,6.989369249343872
7.340000000000001,7.867636238330918,6.812363761669084,2.58,3.1746427498927403,1.9853572501072598,0.017160314950160634,2.387642812728882,0.024883396243507244,0.009437233656814023,2.4383444937370475,2.3369411317207165,14925824,6.401136827468872,7.11995677947998
7.37,7.954893152635591,6.78510684736441,2.6499999999999995,3.022155881318567,2.2778441186814318,0.02274823972256849,2.3668352246284483,0.03406622499268293,0.011430254452454058,2.415568179326089,2.3181022699308076,15089664,6.388646173477173,7.152635478973389
7.489999999999999,7.974664832642104,7.005335167357894,2.4,2.709838667696593,2.0901613323034067,0.017433558410266357,2.3879138946533205,0.02768430855536766,0.0071828082651650554,2.472803727927614,2.303024061379027,15253504,6.4788271427154545,7.2651935577392575
7.329999999999998,7.799148164229594,6.8608518357704025,2.5700000000000003,3.163380147965872,1.9766198520341285,0.020499953092075827,2.352955323457718,0.031061565542438052,0.009938340641713604,2.408517829629166,2.29739281728627,15417344,6.347553730010986,7.123642015457153
7.4300000000000015,7.8276179070414225,7.0323820929585805,2.4200000000000004,2.9764171097297427,1.863582890270258,0.01737113554263484,2.3650897622108458,0.024505706461036766,0.010236564624232912,2.4359849644382945,2.294194559983397,15581184,6.448952054977417,7.215248155593872
7.260000000000001,7.770294032886924,6.749705967113077,2.4999999999999996,2.8741657386773936,2.1258342613226056,0.01612595836049873,2.3681389898061753,0.02500244624672076,0.0072494704742767,2.432640283650508,2.3036376959618425,15745024,6.271587991714478,7.037423324584961
7.619999999999999,8.163691088762727,7.0763089112372715,2.35,2.828016736108685,1.8719832638913152,0.018720570311415878,2.369678920507431,0.028808448896240447,0.00863269172659131,2.449474363743629,2.2898834772712333,15908864,6.564060831069947,7.3811726570129395
7.43,7.953545604508337,6.906454395491663,2.4499999999999997,2.9796225070746143,1.9203774929253852,0.01976326727308328,2.3842495888471604,0.03309712351434896,0.0064294110318176,2.4677937026807597,2.300705475013561,16072704,6.487573909759521,7.225363302230835
7.65,8.008468966578699,7.291531033421302,2.5000000000000004,2.719089023002067,2.280910976997934,0.016621657446375997,2.397803768515587,0.023175146135354104,0.010068168757397892,2.493914608682867,2.3016929283483067,16236544,6.670550727844239,7.462832975387573
7.460000000000001,7.974198405287298,6.945801594712703,2.5100000000000002,3.0008156476723213,2.019184352327679,0.024407068081200058,2.325433757901192,0.0349234088217445,0.013890727340655615,2.3916901180504233,2.2591773977519605,16400384,6.517087411880493,7.23859224319458
7.7,8.124264068711929,7.275735931288072,2.44,2.733938769133981,2.1460612308660187,0.02002425391110586,2.3688976049423216,0.028186428659084294,0.011862079163127428,2.4425770743838684,2.295218135500775,16564224,6.623657655715943,7.456195592880249
7.590000000000001,8.189082632030008,6.9909173679699945,2.39,2.8705205510693586,1.9094794489306417,0.01888863935891999,2.3914787650108336,0.02980494674807564,0.007972331969764341,2.4469329614215156,2.3360245686001515,16728064,6.552201843261718,7.365820264816284
7.5200000000000005,8.001248376620639,7.038751623379362,2.9799999999999995,3.3641874542459704,2.5958125457540286,0.01759457029402251,2.3900586754083633,0.026376175271184972,0.00881296531686005,2.4418936344075295,2.338223716409197,16891904,6.442866706848145,7.29385929107666
7.540000000000001,7.987660585711989,7.092339414288013,2.5899999999999994,3.1046843692983104,2.0753156307016885,0.016689607111038597,2.3971815556287766,0.024004806925536887,0.00937440729654031,2.4341924045318013,2.360170706725752,17055744,6.495814466476441,7.31416597366333
7.4300000000000015,8.021692487699482,6.838307512300521,2.71,3.24,2.1799999999999997,0.021476372046163265,2.335587388277054,0.033217697313699834,0.009735046778626697,2.392274433482606,2.278900343071502,17219584,6.454708433151245,7.2167986869812015
7.580000000000001,8.017721372564786,7.142278627435215,2.5700000000000003,2.9279106033634656,2.212089396636535,0.020661235001170973,2.3309296131134034,0.03224900697050035,0.009073463031841594,2.4207617253620857,2.241097500864721,17383424,6.630839729309082,7.370560979843139
7.639999999999999,8.006606055596466,7.273393944403532,2.45,2.7265863337187866,2.173413666281214,0.01882257845136332,2.3850988537073134,0.02754420340756825,0.010100953495158393,2.4502749256910334,2.3199227817235935,17547264,6.639747190475464,7.404085540771485
7.410000000000001,7.914876222454575,6.905123777545427,2.5100000000000002,2.9648626166217666,2.055137383378234,0.02192541103868274,2.3726901322603227,0.03735726853952212,0.0064935535378433575,2.4508598446527543,2.294520419867891,17711104,6.462448501586914,7.1866669178009035
7.55,7.930131556174964,7.1698684438250355,2.6,3.0516635916254486,2.1483364083745515,0.019792556541506138,2.3559587806463242,0.026930165046726167,0.012654948036286109,2.434218635638158,2.2776989256544904,17874944,6.489380931854248,7.3230818748474125
7.6899999999999995,8.153573079459969,7.226426920540029,2.48,3.100966987850401,1.859033012149599,0.02109924208489241,2.393300312757492,0.027957969463395814,0.014240514706389007,2.4598410322582396,2.326759593256744,18038784,6.743127107620239,7.481235837936401
7.55,7.977200187265876,7.122799812734123,2.4800000000000004,2.9289988864128733,2.0310011135871275,0.024095030507305593,2.3739877372980116,0.0338163137711169,0.014373747243494286,2.455888329259174,2.292087145336849,18202624,6.461719131469726,7.318035364151001
7.67,8.208609320379809,7.131390679620191,2.5200000000000005,2.911918358845309,2.128081641154692,0.02000218464527273,2.3282649487257006,0.025037930103764015,0.014966439186781446,2.4025498932861407,2.2539800041652605,18366464,6.667519283294678,7.466277742385865
7.55,8.042442890089806,7.057557109910195,2.45,2.8629164564412517,2.0370835435587487,0.01802027666126373,2.3627976059913633,0.02420941732931233,0.011831135993215126,2.4319872702003638,2.293607941782363,18530304,6.587078189849853,7.333757734298706
7.83,8.297011777153426,7.3629882228465755,2.29,2.7105948168962617,1.8694051831037382,0.014611548319226078,2.3773903012275697,0.019021769386431513,0.010201327252020644,2.4385812127824926,2.3161993896726467,18694144,6.762011623382568,7.612133312225342
7.779999999999999,8.085941170815566,7.4740588291844325,2.17,2.40685438564654,1.9331456143534598,0.012621947686420689,2.39288769364357,0.015897765229710027,0.009346130143131352,2.4330196306086007,2.3527557566785395,18857984,6.777185440063477,7.554916286468506
7.65,8.119574275274957,7.180425724725044,2.54,2.9503656905736637,2.1296343094263364,0.01806996897794302,2.4066208958625794,0.024113863260763285,0.012026074695122756,2.4475175032743817,2.365724288450777,19021824,6.6829140186309814,7.435027933120727
7.69,8.168434948556229,7.211565051443773,2.6799999999999997,3.1177213725647857,2.242278627435214,0.015861657873028838,2.39338199198246,0.02441977495881041,0.007303540787247266,2.4442686205910613,2.3424953633738586,19185664,6.631901788711548,7.456521463394165
7.81,8.308898787330657,7.311101212669342,2.44,2.9051881339845202,1.9748118660154796,0.016993328573880674,2.363835209608078,0.024145747009370666,0.009840910138390684,2.448028651812717,2.279641767403439,19349504,6.776450824737549,7.595096445083618
7.769999999999999,8.341051661410768,7.198948338589229,2.7400000000000007,3.169418211071678,2.310581788928323,0.01844086008495644,2.336398521065712,0.02700368573663729,0.009878034433275593,2.432296815730424,2.2405002264009997,19513344,6.774693346023559,7.5616131782531735
7.459999999999999,8.071882341631133,6.8481176583688645,2.42,2.9888585061331154,1.8511414938668844,0.022847862931666844,2.376571261882782,0.03654635987850282,0.009149365984830871,2.454536370248275,2.2986061535172886,19677184,6.501445198059082,7.2497907161712645
7.589999999999999,7.95180105030251,7.228198949697488,2.55,2.9056683848755744,2.194331615124425,0.0164980807283427,2.3616289108991624,0.020990304934725826,0.012005856521959575,2.4044357894042383,2.3188220323940865,19841024,6.582551431655884,7.374810075759887
7.840000000000001,8.120000000000001,7.5600000000000005,2.4899999999999998,2.89853396431631,2.0814660356836896,0.016337173432111687,2.3739037245512007,0.02382012347122932,0.008854223392994052,2.4330917027303722,2.314715746372029,20004864,6.762979984283447,7.61977596282959
7.709999999999999,8.182122865364514,7.237877134635484,2.4200000000000004,2.877820925690384,1.9621790743096166,0.01619191739591766,2.357859715819359,0.02356682194335894,0.008817012848476379,2.444851380651337,2.2708680509873806,20168704,6.765181398391723,7.521045923233032
7.970000000000001,8.462036584005702,7.4779634159942985,2.29,2.836717477313466,1.7432825226865343,0.022998685768106906,2.334671527147293,0.03331374220216012,0.012683629334053688,2.3904143048981563,2.27892874939643,20332544,6.969319581985474,7.756052017211914
7.589999999999999,8.038218696620298,7.141781303379699,2.2700000000000005,2.7391481642295963,1.8008518357704044,0.023016706411726727,2.3584452092647554,0.03456417846753998,0.01146923435591347,2.4105276309013384,2.3063627876281725,20496384,6.551967191696167,7.3878015041351315
7.970000000000001,8.426179789118283,7.513820210881719,2.54,2.740997512422418,2.339002487577582,0.02080713561736043,2.3843893617391587,0.029195353855162347,0.012418917379558515,2.437921494341187,2.3308572291371306,20660224,6.959294605255127,7.740853643417358
7.8,8.184707681233427,7.415292318766573,2.4699999999999998,2.8990687590584985,2.040931240941501,0.024389636819250844,2.3787901937961577,0.033371093556503,0.015408180081998686,2.4294661938867073,2.3281141937056082,20824064,6.753168249130249,7.560859680175781
7.92,8.485331761004103,7.354668238995897,2.4999999999999996,3.023450093132096,1.9765499068679033,0.02081565477710679,2.3717750161886215,0.029475152582872026,0.012156156971341557,2.4398899444169886,2.3036600879602545,20987904,6.883987331390381,7.689812707901001
7.660000000000001,8.062988833592199,7.257011166407803,2.4999999999999996,3.172309452558864,1.8276905474411351,0.023994165001204194,2.3429633557796476,0.032192073876025816,0.015796256126382573,2.4217552937364406,2.2641714178228547,21151744,6.7007472038269045,7.466686582565307
7.970000000000001,8.654178339323893,7.285821660676108,2.56,2.809799919935936,2.3102000800640643,0.018257647257996674,2.390829548239708,0.027695611422115837,0.008819683093877512,2.469692418659556,2.3119666778198598,21315584,6.94262809753418,7.758552932739258
7.779999999999999,8.05495454169735,7.505045458302649,2.67,3.1037049688440286,2.2362950311559713,0.0184340995852835,2.3665792435407638,0.02804857877425536,0.008819620396311642,2.4390307859455658,2.2941277011359618,21479424,6.8105042457580565,7.572530794143677
8.0,8.519615242270664,7.480384757729336,2.63,3.16113086899558,2.09886913100442,0.022519167093560038,2.3633130848407746,0.031215890156626465,0.013822444030493613,2.395524180505411,2.331101989176138,21643264,6.920527124404908,7.769959592819214
7.799999999999999,8.438748776906852,7.161251223093147,2.5599999999999996,3.0799999999999996,2.0399999999999996,0.01955265971482726,2.358740296959877,0.030937447885102273,0.008167871544552247,2.4076869821104845,2.30979361180927,21807104,6.8001439571380615,7.581505680084229
8.01,8.50081564767232,7.519184352327678,2.5300000000000002,2.992709412050371,2.0672905879496293,0.02034672074369149,2.355247601866722,0.030203785206243262,0.010489656281139714,2.455046520922632,2.2554486828108122,21970944,7.0065028190612795,7.796648693084717
7.830000000000001,8.465688603012515,7.194311396987488,2.45,2.754138126514911,2.145861873485089,0.019282958575058677,2.340486353635788,0.028814135359899157,0.009751781790218196,2.450043638934588,2.2309290683369882,22134784,6.854164743423462,7.625448083877563
8.040000000000001,8.316405499221705,7.7635945007782965,2.21,2.6282104733265297,1.7917895266734702,0.021196397067978923,2.367956280708313,0.031115602882688893,0.011277191253268955,2.4521736900324456,2.2837388713841804,22298624,6.939157772064209,7.816459512710571
8.030000000000001,8.412230297072329,7.647769702927674,2.5300000000000002,2.8906937759374287,2.169306224062572,0.016464994312263982,2.3523314863443376,0.021677094580903153,0.011252894043624811,2.436136143626353,2.2685268290623224,22462464,7.001156949996949,7.819874429702759
7.99,8.362692903071684,7.617307096928316,2.4899999999999998,3.1087891401761993,1.8712108598238004,0.017530966509366364,2.375847640633583,0.023355792192678384,0.011706140826054343,2.4538164705672973,2.2978788106998684,22626304,6.9033019065856935,7.770950603485107
8.2,8.58729833462074,7.812701665379258,2.36,2.7963484845854287,1.9236515154145712,0.02377732283202927,2.2912283420562742,0.03497134816276997,0.012583297501288565,2.3740814725276587,2.20837521158489,22790144,7.098070383071899,7.9684854507446286
7.960000000000001,8.454368283772332,7.46563171622767,2.3400000000000007,2.6811744421846404,1.998825557815361,0.018601148779271118,2.3700342804193495,0.02724986061793778,0.009952436940604454,2.4647315708439104,2.2753369899947886,22953984,6.884825992584228,7.715691471099854
7.970000000000001,8.437011777153426,7.502988222846576,2.5,2.740831891575846,2.259168108424154,0.022250521631212862,2.371386930346489,0.034140621599756525,0.010360421662669199,2.452953712743575,2.2898201479494027,23117824,6.892666912078857,7.733445358276367
8.1,8.44928498393146,7.75071501606854,2.5,2.7756809750418046,2.2243190249581954,0.02362430841312741,2.3407067894935607,0.03699617081412929,0.010252446012125533,2.4340055100209095,2.247408068966212,23281664,7.045008277893066,7.87031512260437
7.909999999999999,8.388434948556228,7.431565051443772,2.77,3.2305431575867782,2.309456842413222,0.020570923539344192,2.3257018268108367,0.03145836922819343,0.009683477850494957,2.4225338591035674,2.228869794518106,23445504,6.90157527923584,7.686586904525757
8.21,8.574554522671164,7.845445477328837,2.47,2.926179789118282,2.0138202108817183,0.02658236962743099,2.3318754702806475,0.03483281476390595,0.018331924490956032,2.410854526461678,2.252896414099617,23609344,7.110059404373169,7.982232093811035
7.989999999999999,8.337706773014274,7.642293226985725,2.4800000000000004,2.9289988864128733,2.0310011135871275,0.023402996134245714,2.3358047753572464,0.03689782036619961,0.009908171902291816,2.4262026105937236,2.2454069401207692,23773184,7.007962703704834,7.788485193252564
7.960000000000001,8.332021504754767,7.587978495245236,2.3599999999999994,2.747814388593306,1.9721856114066931,0.01922620438272129,2.3393022537231447,0.030085383348268022,0.008367025417174555,2.45985464827118,2.2187498591751096,23937024,6.914582824707031,7.739105081558227
8.059999999999999,8.5054211490264,7.614578850973597,2.36,2.718329457343378,2.0016705426566217,0.025253378064371602,2.346877080202103,0.03562786359731748,0.014878892531425717,2.4116195197457144,2.2821346406584913,24100864,7.018621206283569,7.83661208152771
8.149999999999999,8.499999999999998,7.799999999999999,2.47,2.6982542442102666,2.241745755789734,0.02284530702745538,2.340175113081932,0.029481366895047788,0.016209247159862973,2.4028728585429726,2.2774773676208917,24264704,7.053955125808716,7.9182178497314455
7.9,8.266060104354462,7.5339398956455375,2.6799999999999997,3.1735585071701222,2.186441492829877,0.016626667603850332,2.3593760460615156,0.02238224314560428,0.01087109206209638,2.4404613159894537,2.2782907761335776,24428544,6.905027723312378,7.691183042526245
8.140000000000002,8.64239426748322,7.637605732516784,2.4299999999999997,3.0334069936618233,1.8265930063381761,0.01693283885251727,2.315110170841217,0.02006977394128162,0.01379590376375292,2.3754003554259833,2.2548199862564506,24592384,7.094760942459106,7.907122993469239
8.370000000000001,8.66,8.080000000000002,2.39,2.9007837115648853,1.879216288435115,0.022211077139945648,2.3100211396813393,0.033062803837219615,0.011359350442671685,2.4419452326734543,2.178097046689224,24756224,7.299236631393432,8.149781799316406
8.190000000000001,8.598533964316312,7.7814660356836916,2.54,2.8811744421846397,2.1988255578153604,0.02212715149507853,2.301886522769928,0.03143092369817688,0.012823379291980184,2.389533555445222,2.214239490094634,24920064,7.154368448257446,7.9745875835418705


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-heist-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.6699999999999995,4.1348655719667775,3.2051344280332215,3.2700000000000005,3.627910603363466,2.912089396636535,0.8957874616608024,2.703715851902962,1.2166024538936862,0.5749724694279186,2.707348662326229,2.7000830414796946,16384,0.5278039779514074,2.651255893707275
3.2600000000000002,3.665462698654266,2.8545373013457342,3.0100000000000002,3.5887054518492114,2.431294548150789,0.12829290933441367,2.6950166672468185,0.18802075386389971,0.06856506480492763,2.708610624308624,2.681422710185013,180224,0.6747406840324401,2.368151319026947
3.31,3.9384106937345993,2.681589306265401,2.64,2.912763633939717,2.367236366060283,0.15534665508894246,2.6742533057928086,0.21116586220887074,0.09952744796901421,2.709539626939357,2.6389669846462604,344064,0.8744071513414383,2.5073956847190857
3.5400000000000005,3.9786342439892266,3.1013657560107744,3.0500000000000003,3.3638470965295046,2.736152903470496,0.13565274900756774,2.6882417678833006,0.1804764063852017,0.09082909162993377,2.7077114890267593,2.668772046739842,507904,0.9219775915145874,2.627453827857971
2.98,3.4154308211415447,2.5445691788584552,2.8200000000000007,3.6033262411026463,2.036673758897355,0.10793195639271287,2.6695999920368196,0.14653286650027447,0.06933104628515128,2.691417387463347,2.647782596610292,671744,1.016917061805725,2.2215553879737855
3.47,4.198079665970696,2.741920334029304,2.8899999999999997,3.6690378681424924,2.110962131857507,0.1351722991559654,2.674411249160767,0.16914109638847233,0.10120350192345848,2.692342186437839,2.6564803118836946,835584,1.2068980276584624,2.582504057884216
3.2299999999999995,3.951179589284111,2.508820410715888,2.5100000000000002,3.010899191454728,2.0091008085452726,0.09450296843424436,2.670187509059906,0.1265098160098852,0.062496120858603496,2.696090171722067,2.644284846397745,999424,1.1837709486484527,2.3985031485557555
3.4200000000000004,3.8864761515876243,2.9535238484123765,2.89,3.3663402145525825,2.4136597854474178,0.11347318170592187,2.6659092754125595,0.1580949221497758,0.06885144126206794,2.695936746386351,2.635881804438768,1163264,1.162254935503006,2.5774695754051207
3.1500000000000004,3.6109772228646446,2.689022777135356,2.3600000000000003,2.868330601085554,1.8516693989144468,0.12021353482268748,2.6542192667722704,0.15699358069632938,0.08343348894904559,2.6880663775844647,2.620372155960076,1327104,1.327603030204773,2.400807094573975
3.2,3.770964096944808,2.6290359030551924,2.67,3.1992447448959695,2.1407552551040303,0.11148131489753718,2.6453725546598434,0.146366827897002,0.07659580189807236,2.6678889854922465,2.6228561238274404,1490944,1.3179652273654938,2.4009755134582518
3.38,4.010555310817377,2.749444689182622,2.6100000000000003,3.4155432949258535,1.8044567050741471,0.085254775872454,2.6120261579751967,0.11098844038868597,0.059521111356222046,2.66043470759419,2.5636176083562034,1654784,1.2687712788581849,2.6098690748214723
3.84,4.283170396123206,3.3968296038767933,3.05,3.6453990258641675,2.454600974135832,0.09885056177154179,2.600037971138954,0.12672922631633873,0.07097189722674485,2.6494551721816633,2.550620770096245,1818624,1.6161234021186828,2.986718940734863
3.75,4.132753184180093,3.3672468158199074,3.04,3.6353150426454888,2.4446849573545113,0.10682168607600029,2.5934253722429275,0.1291652443145563,0.08447812783744428,2.6311418251830285,2.5557089193028264,1982464,1.5984648704528808,2.9169954538345335
3.8999999999999995,4.460357029044875,3.3396429709551234,3.0300000000000002,3.6284145720150875,2.431585427984913,0.118310166709125,2.582093518972397,0.14545404143174298,0.09116629198650703,2.645506681388711,2.518680356556083,2146304,1.401321280002594,2.9543354988098143
3.9,4.560302960768767,3.239697039231233,3.18,3.8262197768561403,2.53378022314386,0.11618497045710678,2.5915874779224395,0.1582731854238067,0.07409675549040687,2.625775006164634,2.557399949680245,2310144,1.6872506976127624,3.0579291105270388
3.8200000000000003,4.257721372564786,3.382278627435215,3.12,3.7112698199637792,2.528730180036221,0.11313153379596766,2.5807760626077654,0.14194826375854325,0.08431480383339207,2.632031573477522,2.529520551738009,2473984,1.785759401321411,3.1028348445892333
3.8299999999999996,4.204299345444258,3.4557006545557414,3.16,3.6761395160225576,2.6438604839774427,0.12646161238662895,2.5621428936719894,0.16427883611435595,0.08864438865890195,2.599591312277898,2.524694475066081,2637824,1.7561474084854125,3.0986713647842405
3.96,4.608382603097893,3.3116173969021068,3.0100000000000002,3.6572248450113767,2.362775154988624,0.1037805784028023,2.5440372616052627,0.14927711589253778,0.058284040913066826,2.6060324779528594,2.482042045257666,2801664,1.91545832157135,3.223698091506958
4.279999999999999,4.867877538267962,3.6921224617320365,3.0199999999999996,3.523587132480566,2.516412867519433,0.0991579608060419,2.5731131553649904,0.11940362876791194,0.07891229284417187,2.6193243221289904,2.5269019886009905,2965504,2.137424623966217,3.5570441007614138
4.27,4.706004587131832,3.8339954128681666,3.13,3.4736568055487913,2.7863431944512085,0.07683762134984132,2.5509839773178102,0.10081001550343635,0.052865227196246284,2.594402670378869,2.5075652842567515,3129344,2.169678103923798,3.5599406957626343
4.25,4.940289794216893,3.5597102057831074,2.98,3.6215605972938176,2.3384394027061823,0.08995592079591001,2.5715312987565992,0.12450915766465229,0.05540268392716775,2.6215129750300115,2.521549622483187,3293184,2.0383392810821532,3.5396900177001953
4.17,4.751463670404265,3.5885363295957347,3.03,3.447252920900501,2.6127470790994987,0.07879263795912264,2.5651238322257996,0.09938760845998004,0.05819766745826525,2.607387273613445,2.5228603908381544,3457024,2.408823323249817,3.5826108932495115
4.220000000000001,4.74687759489278,3.693122405107221,2.9899999999999998,3.6629784543356494,2.31702154566435,0.091274511674419,2.561488628387451,0.11678360672672677,0.06576541662211122,2.6139290996197952,2.509048157155107,3620864,2.3691799640655518,3.5414451599121093
4.529999999999999,4.977325384926901,4.082674615073098,2.8099999999999996,3.2821228653645145,2.3378771346354847,0.10743261354509737,2.5410962641239165,0.14058003986509532,0.07428518722509943,2.5948829527395785,2.4873095755082546,3784704,2.356971192359924,3.8452667713165285
4.29,4.958505796534331,3.6214942034656694,3.2399999999999998,3.804269439186635,2.6757305608133644,0.08753412514925,2.5496086448431017,0.108736809055996,0.06633144124250401,2.59944191077441,2.4997753789117936,3948544,2.361364650726318,3.713538479804993
4.7700000000000005,5.3086093203798095,4.231390679620191,3.0200000000000005,3.6163220606350235,2.4236779393649774,0.08423660025000566,2.5225449204444885,0.11265570766882578,0.05581749283118555,2.5783653794376415,2.4667244614513355,4112384,2.6582637786865235,4.122914671897888
4.79,5.781413132856328,3.7985868671436718,3.18,3.734616984954482,2.6253830150455184,0.0789494094671681,2.5259517550468447,0.1060831883932098,0.05181563054112638,2.5742636721976124,2.477639837896077,4276224,2.522778832912445,4.202452039718628
5.019999999999999,5.839512049941914,4.200487950058084,2.8600000000000003,3.1952610922848046,2.524738907715196,0.060999050404643616,2.5203871756792067,0.08029280053607649,0.041705300273210746,2.565629957240332,2.4751443941180815,4440064,2.8109420776367187,4.448464202880859
5.320000000000001,5.867357287336161,4.772642712663841,3.02,3.484327470649756,2.555672529350244,0.08878492922522124,2.512350621819496,0.10841282928092823,0.06915702916951426,2.569340083547934,2.455361160091058,4603904,3.034900665283203,4.700314402580261
4.8,5.718694726228468,3.881305273771532,2.6899999999999995,3.196853035898967,2.183146964101032,0.08018036112189289,2.5073023945093156,0.10665243913502556,0.05370828310876022,2.553252929491269,2.4613518595273622,4767744,2.7533671855926514,4.280026316642761
5.08,5.6977378084592205,4.46226219154078,3.13,3.6054997371187496,2.65450026288125,0.07746970080770549,2.505328857898712,0.09970756940802292,0.05523183220738807,2.5513957893409107,2.4592619264565134,4931584,3.0027387142181396,4.562994647026062
4.95,5.658872343937891,4.241127656062109,2.8600000000000003,3.4025863986500218,2.317413601349979,0.08162762876600022,2.4788592725992205,0.09610654297825295,0.06714871455374748,2.5223670395764692,2.4353515056219717,5095424,3.0982967615127563,4.5002758502960205
5.26,6.132009174263666,4.387990825736334,2.88,3.237211421989835,2.522788578010165,0.07927479264326391,2.470080068707466,0.10461728712166775,0.053932298164860074,2.5087647207160724,2.43139541669886,5259264,3.157336640357971,4.764609384536743
5.120000000000001,5.667357287336161,4.572642712663841,3.0400000000000005,3.5158150901348133,2.5641849098651877,0.08411057437770063,2.4789852410554887,0.11362291710381983,0.05459823165158143,2.5344155194351052,2.423554962675872,5423104,3.2007162094116213,4.64427924156189
5.4399999999999995,6.063217458035314,4.816782541964685,3.0100000000000002,3.538109837060436,2.4818901629395644,0.07885651811957355,2.4725714325904846,0.10210265742862991,0.05561037881051718,2.537996067113449,2.40714679806752,5586944,3.5349671602249146,4.960441708564758
5.539999999999999,6.29392307299883,4.786076927001169,3.0500000000000003,3.6054277630799527,2.494572236920048,0.0850262160878628,2.4527249842882157,0.10670326411963088,0.06334916805609472,2.5401726865071446,2.365277282069287,5750784,3.480419421195984,5.069988679885864
5.92,6.700768851837726,5.139231148162274,2.93,3.606830850360709,2.2531691496392914,0.07135351644828913,2.4721593618392945,0.10026171705714934,0.042445315839428926,2.5275983335521532,2.416720390126436,5914624,3.6931192874908447,5.441569995880127
6.07,6.839480344128425,5.300519655871575,2.6999999999999997,3.1878524367060184,2.212147563293981,0.06706219376064831,2.484716510772705,0.08430365296822656,0.04982073455307007,2.5603320911423726,2.4091009304030377,6078464,3.689380383491516,5.53512282371521
5.549999999999999,6.250357051795724,4.8496429482042736,2.78,3.513212111192934,2.0467878888070654,0.06820480958558617,2.4571438670158385,0.09203547423488828,0.044374144936284055,2.5339314312301253,2.3803563028015517,6242304,3.7153809547424315,5.140467286109924
5.85,6.334252000512129,5.36574799948787,2.9699999999999998,3.478035431835221,2.4619645681647784,0.06486290330067271,2.436062103509903,0.07969904005600265,0.05002676654534277,2.5189118349426227,2.3532123720771834,6406144,3.952138900756836,5.490042495727539
5.91,6.711810451416044,5.108189548583956,3.25,3.7926785420486056,2.7073214579513944,0.058356082136742725,2.4627276718616486,0.0773851304554605,0.03932703381802495,2.519719771119798,2.4057355726034992,6569984,3.925265979766846,5.468527364730835
5.82,6.3411525688318156,5.298847431168185,2.5300000000000002,2.882278299076171,2.1777217009238297,0.05672041755169627,2.426838770508766,0.07490521192742593,0.03853562317596661,2.50985240312208,2.343825137895452,6733824,3.8941699028015138,5.379162263870239
6.040000000000001,6.947964757025295,5.132035242974707,2.71,3.3190155991434045,2.1009844008565954,0.059021069796290196,2.4404889822006224,0.0849272137325616,0.03311492586001879,2.510914742715115,2.37006322168613,6897664,4.092014122009277,5.629711580276489
6.11,6.77098411478643,5.449015885213571,2.98,3.408485705712571,2.551514294287429,0.06016594555694604,2.423373597860336,0.07761293190344837,0.042718959210443726,2.4891673406532013,2.357579855067471,7061504,4.220131516456604,5.750679969787598
6.49,7.0600000000000005,5.92,2.85,3.586545993132812,2.113454006867188,0.05646269270218903,2.4226437598466872,0.07959258101959402,0.03333280438478404,2.48033798095564,2.3649495387377346,7225344,4.713149499893189,6.155475997924805
6.36,6.938273291792038,5.781726708207962,2.6399999999999997,3.231945943477949,2.04805405652205,0.0583954132860526,2.4069397866725923,0.07914333620763121,0.037647490364473984,2.4810381485228805,2.332841424822304,7389184,4.386909317970276,6.023032903671265
6.26,6.917571288910944,5.602428711089056,2.74,3.147921561087423,2.3320784389125775,0.05562511980533595,2.397389242053032,0.07368830543865641,0.03756193417201549,2.459598108364065,2.3351803757419987,7553024,4.4851926326751705,5.967282295227051
6.0600000000000005,6.773021738799036,5.346978261200965,2.66,3.162394267483219,2.1576057325167812,0.07013321586418891,2.383852145075798,0.09889983083552273,0.0413666008928551,2.4525819344784012,2.315122355673195,7716864,4.35533926486969,5.7437762260437015
6.549999999999999,6.791867732448956,6.308132267551042,2.6199999999999997,3.3693997598078074,1.870600240192192,0.05127341286279258,2.4189867198467256,0.061482248020766496,0.04106457770481866,2.5054748984845974,2.332498541208854,7880704,4.655812406539917,6.207477474212647
6.3100000000000005,6.923921819126834,5.696078180873167,2.46,2.8069870314579495,2.1130129685420505,0.05092854616232212,2.4321849018335344,0.07276925947408348,0.029087832850560755,2.4866924476971657,2.377677355969903,8044544,4.580447769165039,6.012718868255615
6.880000000000001,7.111516738055805,6.648483261944197,2.82,3.3135585071701223,2.3264414928298773,0.06178201690781856,2.403719699382782,0.07548469263455136,0.048079341181085755,2.4578519589609904,2.3495874398045737,8208384,4.9874207973480225,6.575702714920044
6.409999999999999,7.07400301204136,5.745996987958638,2.52,3.155295206970744,1.8847047930292562,0.0641945273149758,2.386704134941101,0.08518864490284639,0.04320040972710521,2.4371799560188623,2.3362283138633395,8372224,4.676076126098633,6.111045265197754
6.709999999999999,7.278242905807014,6.141757094192984,2.6100000000000003,3.0469210454990696,2.173078954500931,0.045219685847405294,2.40551295876503,0.06131860227159021,0.029120769423220377,2.4578194090157917,2.353206508514268,8536064,4.895435047149658,6.422240209579468
6.56,7.1519459434779495,5.96805405652205,2.3099999999999996,2.8972818744010405,1.7227181255989588,0.046892930893227436,2.3921883314847947,0.05809255350458518,0.035693308281869694,2.4475877821628136,2.336788880806776,8699904,4.803453803062439,6.248624277114868
6.609999999999999,7.284462749156689,5.93553725084331,2.46,3.0207138307550476,1.8992861692449525,0.047789906000252784,2.398116168379784,0.06641884479911819,0.029160967201387375,2.4426769754116187,2.353555361347949,8863744,5.001765561103821,6.352208757400513
6.970000000000001,7.5214526271584905,6.418547372841511,2.3099999999999996,2.910749531835023,1.709250468164976,0.0564613397698849,2.39194875061512,0.07650356168813695,0.03641911785163285,2.4392034995839995,2.3446940016462405,9027584,5.148999500274658,6.679855680465698
7.010000000000001,7.688896162899748,6.331103837100254,2.7199999999999998,3.428237248385031,2.0117627516149685,0.04925615647807714,2.3839492589235305,0.06115283978651095,0.03735947316964334,2.4533847799707402,2.3145137378763208,9191424,5.377554321289063,6.727135515213012
6.779999999999999,7.125832329315811,6.434167670684188,2.3400000000000003,3.184037913840368,1.4959620861596326,0.04396591184195127,2.349311313033104,0.05856095393858977,0.02937086974531277,2.4052771753878255,2.2933454506783826,9355264,5.206979656219483,6.533973217010498
6.8100000000000005,7.230594816896263,6.389405183103738,2.55,3.0681698563212647,2.031830143678735,0.044271174957975695,2.384944149851799,0.0620201308716528,0.026522219044298596,2.448149133035725,2.321739166667873,9519104,5.0660947322845455,6.563242197036743
6.640000000000001,7.156139516022558,6.1238604839774435,2.43,2.943906606301184,1.9160933936988163,0.039690430089831294,2.4396296620368956,0.0531899493877381,0.02619091079192449,2.4849923665842617,2.3942669574895294,9682944,5.079824686050415,6.402686071395874
7.0,7.371483512420134,6.628516487579866,2.45,3.001815186452856,1.8981848135471444,0.039217029861174466,2.3989100635051726,0.053911864645830816,0.024522195076518115,2.4689110575408177,2.3289090694695274,9846784,5.410499906539917,6.768158626556397
7.05,7.408468966578698,6.691531033421302,2.38,3.079714227381436,1.6802857726185638,0.03868147092871365,2.3816962271928785,0.04730800709313586,0.030054934764291445,2.4290361068134354,2.3343563475723217,10010624,5.419285583496094,6.811565637588501
6.959999999999999,7.391740662898457,6.528259337101541,2.4099999999999997,3.0336184731067544,1.786381526893245,0.03750829010969024,2.400391185283661,0.049563006160613106,0.02545357405876738,2.469437420257722,2.3313449503095995,10174464,5.432477378845215,6.726883316040039
7.37,7.948013840664737,6.791986159335263,2.3599999999999994,2.8462098312457282,1.8737901687542706,0.0425453193718567,2.3619614392518997,0.054285120221918975,0.030805518521794428,2.4335119738600173,2.290410904643782,10338304,5.61407880783081,7.098399496078491
7.07,7.4416180835212415,6.698381916478759,2.49,2.988898787330657,1.9911012126693435,0.04272721298038954,2.4082008421421053,0.04879975621684561,0.03665466974393347,2.443192047069752,2.3732096372144587,10502144,5.477590465545655,6.827591133117676
6.9700000000000015,7.476063237155201,6.463936762844802,2.21,2.4979236009777592,1.9220763990222407,0.04219806558685372,2.386014598608017,0.05551746786800957,0.028878663305697872,2.4452790841559544,2.326750113060079,10665984,5.320149993896484,6.736505746841431
6.95,7.294238289561171,6.60576171043883,2.17,2.5165544690232693,1.8234455309767308,0.03567862811032678,2.373328959941864,0.04615768499148988,0.025199571229163678,2.438333079516729,2.3083248403669994,10829824,5.442615365982055,6.741866683959961
7.359999999999999,7.755474398665703,6.964525601334296,2.42,2.9764171097297423,1.8635828902702576,0.042587041098158786,2.4043741315603255,0.0600238366885376,0.02515024550777997,2.4709216454837084,2.3378266176369427,10993664,5.710208797454834,7.129280042648316
7.109999999999999,7.6028488612140634,6.617151138785935,2.45,2.9777309920783503,1.9222690079216498,0.040334093547426106,2.386532238125801,0.0532952582375241,0.02737292885732811,2.4336108387614312,2.339453637490171,11157504,5.460917139053345,6.885571575164795
7.26,7.573687742827162,6.9463122571728375,2.3600000000000003,2.6573213749463704,2.06267862505363,0.03974179001525039,2.374182090163231,0.050775949533452214,0.028707630497048563,2.444333471865378,2.3040307084610836,11321344,5.589985990524292,7.025134134292602
7.18,7.8089674077406555,6.551032592259344,2.5300000000000002,3.032095608425328,2.0279043915746726,0.04237595358863468,2.3632280260324476,0.05174439357580635,0.03300751360146301,2.400992673634664,2.325463378430231,11485184,5.591167306900024,6.959827852249146
7.06,7.437359245282264,6.6826407547177356,2.23,2.513019433961698,1.946980566038302,0.032517832185840166,2.422548916935921,0.04521142866615841,0.01982423570552192,2.511653263354425,2.333444570517417,11649024,5.505674982070923,6.862956714630127
7.010000000000001,7.496723740945519,6.523276259054482,2.28,2.9475327707311454,1.6124672292688544,0.0395080992020666,2.3782543003559113,0.051340353776180424,0.02767584462795277,2.4443472086760414,2.3121613920357813,11812864,5.432247352600098,6.790821933746338
6.919999999999999,7.413558507170122,6.426441492829876,2.3099999999999996,2.8782429058070145,1.7417570941929847,0.041475436475593534,2.3743884325027467,0.05615990861419943,0.02679096433698764,2.4430856057169517,2.3056912592885417,11976704,5.377722358703613,6.684553241729736
7.35,7.7506245124802025,6.949375487519797,2.7399999999999998,3.345309838016862,2.1346901619831375,0.047676833439618316,2.339716285467148,0.058702929986038176,0.036650736893198456,2.3876598221032284,2.2917727488310673,12140544,5.675108766555786,7.131144857406616
7.4799999999999995,8.016283507111677,6.943716492888322,2.28,2.722266887749919,1.8377331122500802,0.03317564835306253,2.410601997375488,0.042005760260639256,0.02434553644548581,2.485650080403418,2.3355539143475585,12304384,5.884610366821289,7.253857946395874
7.220000000000001,7.551058907144938,6.888941092855063,2.22,2.7923635208501674,1.6476364791498328,0.04062912410590793,2.379545682668686,0.05864847409813586,0.022609774113680002,2.4348393953069993,2.3242519700303723,12468224,5.598476219177246,6.975289392471313
7.139999999999999,7.5479215610874215,6.732078438912576,2.4699999999999998,2.7309597670139976,2.209040232986002,0.04110123977297913,2.3728274375200273,0.0538679952747043,0.028334484271253957,2.464349746962209,2.281305128077846,12632064,5.563933658599853,6.910508918762207
7.590000000000001,7.960000000000001,7.220000000000001,2.54,3.0732916650389352,2.006708334961065,0.03590644847135987,2.393607419729233,0.04740146789318644,0.0244114290495333,2.4548281045417903,2.3323867349166756,12795904,5.909109354019165,7.36707649230957
7.470000000000001,7.930543157586778,7.009456842413223,2.2800000000000002,3.0491553809211767,1.5108446190788238,0.040276092942804056,2.3768091022968294,0.05524529376030769,0.02530689212530042,2.4408953868132364,2.3127228177804224,12959744,5.885918664932251,7.251698923110962
7.520000000000001,7.822654919008432,7.217345080991571,2.1,2.5626013402488153,1.637398659751185,0.041371777036692904,2.411377814412117,0.05947273314664558,0.02327082092674023,2.468211207968299,2.354544420855935,13123584,5.886634016036988,7.293061923980713
7.709999999999999,8.245630469633682,7.174369530366317,2.36,2.8761395160225574,1.8438604839774424,0.03565905040595676,2.3847719579935074,0.045718470625255414,0.0255996301866581,2.45921128164446,2.3103326343425548,13287424,5.9931121349334715,7.478091382980347
7.4300000000000015,7.743209195267318,7.116790804732685,2.45,2.8748529157249605,2.02514708427504,0.039857068285345965,2.357025736570358,0.05099841377628253,0.028715722794409402,2.436764670628175,2.2772868025125415,13451264,5.875744962692261,7.218844938278198
7.290000000000001,7.772597140480547,6.8074028595194545,2.5100000000000002,2.8013760456866694,2.218623954313331,0.0373410786967724,2.3734715670347213,0.0500209975394638,0.02466115985408101,2.44077913324707,2.3061640008223727,13615104,5.759675788879394,7.073378658294677
7.31,7.751474801092882,6.868525198907117,2.54,3.1567657578043713,1.923234242195629,0.03598268786445255,2.3924206852912904,0.04802956346696715,0.02393581226193795,2.467468267218452,2.3173731033641287,13778944,5.722688913345337,7.090695810317993
7.580000000000001,8.054973683481517,7.105026316518484,2.31,2.716078810084939,1.903921189915061,0.04107708630617704,2.380593916773796,0.052197818948398936,0.029956353663955146,2.4431453076574483,2.318042525890144,13942784,5.978592729568481,7.367817163467407
7.67,8.041618083521241,7.29838191647876,2.2199999999999998,2.7673572873361603,1.6726427126638392,0.029505818668985682,2.3900303810834886,0.03943842570388881,0.019573211634082554,2.4645391100852923,2.315521652081685,14106624,5.917539644241333,7.419349431991577
7.209999999999999,7.70081564767232,6.719184352327678,2.37,2.887783738639985,1.8522162613600153,0.033728681190404994,2.418195348978043,0.046964038699655666,0.020493323681154318,2.4444373439664404,2.391953353989645,14270464,5.6607667922973635,7.000553750991822
7.640000000000001,8.209561234635926,7.070438765364075,2.44,2.9638320341483517,1.9161679658516482,0.03319434102158988,2.3910599172115328,0.04069419436092208,0.025694487682257676,2.454915267240777,2.3272045671822887,14434304,5.939950370788575,7.391122150421142
7.58,8.095363949069005,7.064636050930995,2.35,2.9386425061104573,1.7613574938895427,0.03670433546649289,2.3984718024730682,0.04608356234814589,0.027325108584839893,2.4662553728369,2.3306882321092366,14598144,5.934613561630249,7.367084646224976
7.530000000000001,8.024064773081426,7.035935226918576,2.5000000000000004,3.3124038404635963,1.6875961595364044,0.048792357800994016,2.3492261946201323,0.07258980565801401,0.024994909943974023,2.4448427977825276,2.253609591457737,14761984,5.896624374389648,7.3106467723846436
7.4300000000000015,7.977813836992095,6.882186163007908,2.54,3.111314274283428,1.968685725716572,0.05148579501546917,2.3330985218286515,0.06358045806773183,0.03939113196320651,2.3902940858991037,2.2759029577581993,14925824,5.840498304367065,7.208704328536987
7.38,7.7110589071449365,7.048941092855063,2.25,2.650624512480203,1.8493754875197974,0.037159166485071136,2.3993974298238756,0.04494480893388021,0.02937352403626206,2.433380202341582,2.3654146573061694,15089664,5.771755838394165,7.159092903137207
7.42,8.115413546028549,6.724586453971451,2.4400000000000004,3.048604962188118,1.8313950378118826,0.038339594588614974,2.3582360088825225,0.05186629325077999,0.024812895926449963,2.4410888228167025,2.2753831949483425,15253504,5.816998243331909,7.20656189918518
7.58,7.97446165846632,7.18553834153368,2.1599999999999997,2.5098571136907175,1.8101428863092817,0.04162344469223167,2.3800599753856657,0.051134728449695264,0.032112160934768076,2.431865311350851,2.3282546394204804,15417344,5.975077962875366,7.3654125213623045
7.610000000000001,8.210749531835024,7.009250468164978,2.21,3.033953882204581,1.3860461177954193,0.03359954799525435,2.3971890449523925,0.044628305572012875,0.02257079041849583,2.4757523678104683,2.3186257220943167,15581184,5.949625492095947,7.398023986816407
7.279999999999999,7.701426150114109,6.8585738498858895,2.4199999999999995,3.102348884369279,1.7376511156307202,0.04524342385120685,2.351129737496376,0.06402343126816916,0.026463416434244547,2.4115976339656524,2.2906618410271,15745024,5.7095860004425045,7.056921339035034
7.639999999999999,8.02,7.259999999999999,2.53,3.0741507144165117,1.985849285583488,0.041179188806563564,2.3563308894634245,0.0569014558560052,0.02545692175712193,2.4349658346905745,2.2776959442362745,15908864,6.025496339797973,7.431772184371948
7.6899999999999995,8.263498038357586,7.116501961642413,2.1,2.6813776741499455,1.5186223258500546,0.03561719654826444,2.390497234463692,0.04208190160532868,0.029152491491200194,2.4290754258037777,2.351919043123606,16072704,6.053656435012817,7.493351411819458
7.7799999999999985,8.515934779718963,7.044065220281035,2.33,3.0511795892841116,1.6088204107158885,0.03769825061317526,2.377087467908859,0.05155657986901558,0.023839921357334946,2.4260133073592813,2.328161628458437,16236544,6.122519540786743,7.55517611503601
7.590000000000001,7.901287648325468,7.278712351674534,2.52,3.1457795138864806,1.8942204861135195,0.04006996015086764,2.3739101082086562,0.059071247147656956,0.021068673154078323,2.451510952072112,2.2963092643452003,16400384,5.939849376678467,7.368024015426636
7.76,8.207660585711988,7.312339414288012,2.45,2.9642956348249516,1.9357043651750485,0.04001505525084207,2.3739950984716414,0.05191509250841271,0.028115017993271426,2.4546889944661827,2.2933012024771,16564224,6.1429887294769285,7.552103042602539
7.6,8.156776436283002,7.043223563716998,2.4,2.9848076606885376,1.8151923393114622,0.03642680778866631,2.360836851596832,0.04962503021871172,0.0232285853586209,2.4176217966747915,2.3040519065188727,16728064,5.964677333831787,7.392537021636963
7.87,8.428659108938536,7.311340891061463,2.5,3.161815684310972,1.838184315689028,0.04209574081469323,2.3674958497285843,0.056652702050764725,0.027538779578621733,2.4391371206622883,2.2958545787948803,16891904,6.120915746688842,7.637863445281982
7.840000000000001,8.315815090134814,7.364184909865188,2.57,3.1583026432033092,1.9816973567966907,0.03795659495517607,2.377522647380829,0.052244252590287844,0.023668937320064302,2.451050379578652,2.3039949151830057,17055744,6.268782711029052,7.644284343719482
7.65,8.084165866921849,7.215834133078152,2.2,2.796657355607052,1.6033426443929484,0.04207561658695335,2.3641554683446886,0.047012865309518245,0.037138367864388455,2.417610616407747,2.3107003202816303,17219584,6.038875246047974,7.445599937438965
7.6,8.13851648071345,7.061483519286549,2.31,2.716078810084939,1.903921189915061,0.04034777760971333,2.3918117612600325,0.05262917380554359,0.028066381413883068,2.4470574935347145,2.3365660289853505,17383424,5.98709807395935,7.3869318008422855
7.700000000000001,8.245893762558248,7.154106237441754,2.46,3.1487670143089024,1.7712329856910976,0.03864337459672238,2.367793062329292,0.045265548430437334,0.03202120076300743,2.4257194470546275,2.309866677603957,17547264,6.05619068145752,7.487487697601319
8.01,8.351906419945575,7.668093580054425,2.0700000000000003,2.4600000000000004,1.6800000000000004,0.03538963515311475,2.3668166935443877,0.050447433157668475,0.02033183714856103,2.4365619620045207,2.2970714250842548,17711104,6.305655860900879,7.777174997329712
7.659999999999999,7.939999999999999,7.38,2.5300000000000002,3.088659108938537,1.9713408910614634,0.0342842005891725,2.40334666967392,0.04389919139401082,0.024669209784334185,2.4369510114656117,2.369742327882228,17874944,5.938782691955566,7.426687431335449
7.769999999999999,8.149605057922045,7.390394942077952,2.1100000000000003,2.6148762224545736,1.6051237775454268,0.04311773318331683,2.369499886035919,0.06089496756786232,0.025340498798771344,2.4087073466800346,2.3302924253918036,18038784,6.153182697296143,7.564776182174683
7.720000000000001,8.038747549010186,7.4012524509898165,2.3299999999999996,2.799148164229596,1.8608518357704036,0.04603413080330933,2.3779936999082567,0.06013384258317275,0.031934419023445904,2.4184614750826467,2.3375259247338667,18202624,6.100772857666016,7.50400447845459
7.919999999999999,8.311918358845308,7.5280816411546905,2.3200000000000003,2.8544155686354955,1.7855844313645048,0.0472831314662471,2.3506461828947067,0.06432329602958976,0.030242966902904445,2.4032823702319828,2.2980099955574307,18366464,6.203363418579102,7.687196493148804
7.94,8.32,7.5600000000000005,2.47,2.892018956920184,2.047981043079816,0.03950543042737985,2.3858651548624037,0.05241421062755262,0.02659665022720708,2.4584913982664247,2.3132389114583827,18530304,6.202088499069214,7.717027378082276
7.82,8.2886149805544,7.351385019445601,2.35,2.883385414123784,1.8166145858762166,0.03847431710455561,2.3676955878734587,0.04682086732702747,0.030127766882083747,2.3955754621488365,2.339815713598081,18694144,6.210075950622558,7.61941123008728
7.730000000000001,8.04953090617341,7.410469093826592,2.45,2.8955333881989094,2.004466611801091,0.03393431551521639,2.392920050024986,0.04499716737187344,0.02287146365855934,2.463221361660844,2.3226187383891284,18857984,6.1052408695220945,7.526062488555908
8.11,8.51853396431631,7.70146603568369,2.4,2.8837354648979128,1.9162645351020868,0.04397427005460482,2.353046068549156,0.06301298787396925,0.02493555223524039,2.4280342540224296,2.2780578830758826,19021824,6.367039489746094,7.885206127166748
7.85,8.202845575287547,7.497154424712453,2.2199999999999998,2.7993099343184094,1.6406900656815901,0.04206392315682019,2.358894261717796,0.04986596568120151,0.034261880632438874,2.424323055850297,2.2934654675852952,19185664,6.14670090675354,7.644645261764526
7.99,8.516212884676914,7.463787115323085,2.37,2.9750619802962337,1.7649380197037663,0.036083502182736954,2.3723466396331787,0.04407929406619637,0.02808771029927754,2.444076206026553,2.3006170732398044,19349504,6.268918991088867,7.762012195587158
7.76,8.233708771293081,7.2862912287069195,2.34,2.840399840127872,1.8396001598721277,0.04212498799897727,2.3409949392080307,0.054377162760928875,0.029872813237025668,2.398057357332184,2.2839325210838775,19513344,6.023226070404053,7.527977800369262
8.120000000000001,8.521995024844836,7.718004975155165,2.47,2.8775536774462966,2.0624463225537037,0.03739005903480569,2.388195052742958,0.04823420558980916,0.02654591247980222,2.446721738639737,2.329668366846179,19677184,6.416881942749024,7.896733665466309
7.95,8.215518360947035,7.684481639052965,2.3400000000000003,3.083236167042482,1.5967638329575187,0.04975927728228269,2.3620876908302306,0.06137375075632371,0.038144803808241666,2.4259997950568506,2.2981755866036107,19841024,6.2153096199035645,7.706970977783203
7.790000000000001,8.006564078277078,7.573435921722924,2.21,2.5826929030716843,1.8373070969283156,0.04195235159713771,2.3647531151771544,0.05488053312982088,0.029024170064454548,2.4429856585520007,2.286520571802308,20004864,6.113095474243164,7.564878177642822
7.839999999999999,8.386260011349906,7.293739988650092,2.37,2.926866231693034,1.8131337683069662,0.03990301624871785,2.3762242287397384,0.050093958390227664,0.029712074107208043,2.433364896099725,2.3190835613797516,20168704,6.13769564628601,7.613765573501587
8.23,8.8166003750425,7.643399624957501,2.3999999999999995,2.881663783151691,1.9183362168483076,0.03938184876460577,2.3533409535884857,0.0508042292617207,0.027959468267490843,2.4220006974339165,2.284681209743055,20332544,6.534235954284668,8.004186916351319
7.989999999999999,8.468434948556228,7.511565051443772,2.3600000000000003,2.883832034148352,1.8361679658516485,0.043903236929327204,2.3398785829544066,0.05524784553218114,0.032558628326473264,2.4177148537200304,2.262042312188783,20496384,6.34039340019226,7.787983322143555
7.859999999999999,8.157321374946369,7.562678625053629,2.4300000000000006,3.118549199404081,1.7414508005959202,0.041209744638763326,2.3655210763216017,0.05174462555524652,0.03067486372228014,2.4381365391594176,2.2929056134837857,20660224,6.2386034488677975,7.645718050003052
8.23,8.726084670192499,7.733915329807502,2.38,2.828998886412873,1.931001113587127,0.047953476710244955,2.303696170449257,0.059484461720556,0.03642249169993391,2.36908822480675,2.2383041160917636,20824064,6.518069934844971,8.00172562599182
7.82,8.38,7.26,2.39,2.951159513863928,1.828840486136072,0.04266113361809397,2.364956575632095,0.05764937195555156,0.027672895280636378,2.451259503143464,2.2786536481207262,20987904,6.223721504211426,7.606494140625
8.120000000000001,8.550813184570762,7.689186815429241,2.26,2.9458571279792896,1.57414287202071,0.03892455364111806,2.36815485060215,0.04956979224635671,0.028279315035879417,2.4309701263795818,2.3053395748247185,21151744,6.437739276885987,7.907932090759277
8.13,8.592709412050372,7.66729058794963,2.5000000000000004,3.013809303146606,1.986190696853395,0.03856598711572583,2.368149036169052,0.0451971112151713,0.03193486301628035,2.4443208777894987,2.2919771945486054,21315584,6.399893426895142,7.907351541519165
7.88,8.234400902933388,7.525599097066613,2.31,2.7305948168962617,1.8894051831037384,0.03618564555654298,2.3935165137052534,0.05238188691712288,0.019989404195963078,2.4589120595928216,2.3281209678176853,21479424,6.296774959564209,7.6803975105285645
8.02,8.329192496674805,7.710807503325194,2.46,2.9761395160225574,1.9438604839774425,0.0399592927889898,2.3619626432657244,0.048255803774879015,0.03166278180310058,2.4180698703608625,2.305855416170586,21643264,6.341518259048462,7.801978492736817
7.910000000000001,8.032065556157338,7.787934443842664,2.4400000000000004,3.0060388679233965,1.8739611320766043,0.04371311741415406,2.338987812399864,0.05360174901970785,0.03382448580860027,2.404737563733895,2.2732380610658334,21807104,6.279053735733032,7.706563234329224
7.9,8.338178046004133,7.461821953995868,2.48,3.091228271597445,1.868771728402555,0.042259807395748736,2.347167545557022,0.05535568885683393,0.02916392593466354,2.4383582633135066,2.2559768278005374,21970944,6.232385873794556,7.6883259296417235
8.040000000000001,8.409323706252389,7.670676293747613,2.4699999999999998,3.1025345840347383,1.837465415965261,0.04163936383556569,2.35732963681221,0.056937772838438136,0.026340954832693244,2.4357129251535667,2.2789463484708534,22134784,6.33225827217102,7.828324937820435
8.120000000000001,8.590744091837594,7.649255908162408,2.58,3.2754135460285485,1.8845864539714516,0.053277628798969044,2.289238452911377,0.06607412952490449,0.0404811280730336,2.365035069550115,2.2134418362726387,22298624,6.385447645187378,7.899593782424927
8.040000000000001,8.392703841770969,7.6872961582290325,2.35,2.8022167621838006,1.8977832378161996,0.04438021217938507,2.3570046037435533,0.05602447804630076,0.032735946312469386,2.4251692069317774,2.288840000555329,22462464,6.356213760375977,7.821489906311035
8.209999999999999,8.554818792991332,7.865181207008666,2.6,3.085798312059645,2.1142016879403553,0.047445987351238686,2.335789406299591,0.05851359765876185,0.03637837704371552,2.3812654660744634,2.2903133465247185,22626304,6.503632402420044,7.996842622756958
8.069999999999999,8.389530906173407,7.750469093826589,2.5700000000000003,2.9800000000000004,2.16,0.04721520270686592,2.324471282958984,0.0611262416812578,0.03330416373247404,2.392533215370588,2.2564093505473806,22790144,6.351434278488159,7.85402021408081
8.1,8.43166247903554,7.76833752096446,2.5,2.973286382647969,2.026713617352031,0.04546304959803813,2.3519836932420732,0.060105754859012366,0.030820344337063897,2.413286097791119,2.2906812886930275,22953984,6.351098203659058,7.870466804504394
8.08,8.585568986390582,7.574431013609418,2.4400000000000004,2.7927038417709684,2.0872961582290324,0.043120502866804564,2.3447630405426025,0.05813056776042742,0.028110437973181704,2.416704001580123,2.272822079505082,23117824,6.40831937789917,7.857348394393921
8.43,8.84,8.02,2.52,3.0544155686354957,1.9855844313645044,0.04661663591396058,2.3266729742288588,0.057695290432898144,0.03553798139502301,2.377129859867677,2.2762160885900404,23281664,6.66348967552185,8.208396816253662
7.9799999999999995,8.389389789809174,7.570610210190825,2.3399999999999994,2.7454626986542654,1.9345373013457334,0.04393190178088841,2.342327171564102,0.05257192549951885,0.035291878062257975,2.397796757928953,2.286857585199251,23445504,6.294136238098145,7.759248113632202
8.190000000000001,8.531906419945576,7.848093580054426,2.37,2.9717474553332153,1.7682525446667847,0.04161359376739705,2.382562851905823,0.05723858398066485,0.025988603554129255,2.4311580033872224,2.3339677004244233,23609344,6.4440196514129635,7.9674365520477295
8.18,8.489192496674805,7.870807503325194,2.4099999999999997,3.0190155991434042,1.8009844008565952,0.040442964073736175,2.3696061193943025,0.057398784397027974,0.02348714375044438,2.4595705848018588,2.2796416539867463,23773184,6.418285369873047,7.950001907348633
8.190000000000001,8.47792360097776,7.902076399022242,2.29,2.8493746508378797,1.7306253491621202,0.04650131056550885,2.3205915123224257,0.058068755792786905,0.0349338653382308,2.3982032968861082,2.242979727758743,23937024,6.4715797901153564,7.966535902023315
8.120000000000001,8.519499687108764,7.720500312891238,2.4899999999999998,3.2868061244744546,1.693193875525545,0.0496245599817484,2.2902767241001127,0.06146008471734347,0.03778903524615334,2.3412711627611626,2.239282285439063,24100864,6.40149712562561,7.890552520751953
8.049999999999999,8.462916456441251,7.637083543558748,2.5300000000000002,3.2497916365171244,1.810208363482876,0.04673655163496726,2.3052072495222093,0.05814134727680966,0.03533175599312486,2.3536094048205136,2.256805094223905,24264704,6.287932538986206,7.827217531204224
7.95,8.250832179129826,7.649167820870174,2.3600000000000003,2.709857113690718,2.0101428863092825,0.04787260491866614,2.3125396370887756,0.0657055493565967,0.030039660480735583,2.4158316426292625,2.2092476315482887,24428544,6.215027713775635,7.713748931884766
8.260000000000002,8.434355957741628,8.085644042258375,2.55,3.168465843842649,1.9315341561573507,0.04716521340887989,2.322418066859245,0.0632911935815995,0.031039233236160285,2.4269953000365563,2.217840833681934,24592384,6.525664615631103,8.045271110534667
8.27,8.616554469023269,7.92344553097673,2.2800000000000002,2.947532770731146,1.6124672292688547,0.0426665151608176,2.3592560440301895,0.05860501710078726,0.026728013220847936,2.428171896942292,2.290340191118087,24756224,6.494247245788574,8.04767928123474
8.4,8.782099463490857,8.017900536509144,2.5100000000000002,3.14,1.8800000000000003,0.046619826299138314,2.2966468542814256,0.059159383474969976,0.03408026912330665,2.3811511381108836,2.2121425704519675,24920064,6.570942115783692,8.16255497932434


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-heist-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.11,3.4081610303175114,2.8118389696824884,2.98,3.353630833845388,2.606369166154612,0.5358200419073302,2.7070914546648663,0.7784885113667975,0.29315157244786294,2.7079488866900854,2.7062340226396473,16384
3.2299999999999995,3.67283179650969,2.787168203490309,3.04,3.409323706252388,2.6706762937476123,0.17314194828892743,2.6781148691972096,0.23450597982027718,0.11177791675757767,2.689687320264218,2.6665424181302013,180224
3.12,3.6074423042781576,2.6325576957218426,2.76,3.3896030495478877,2.130396950452112,0.1565823265817016,2.6717492630084356,0.20661819364094425,0.10654645952245895,2.6917352750127783,2.651763251004093,344064
3.3099999999999996,3.7714108798023727,2.8485891201976266,2.7700000000000005,3.221774279923061,2.31822572007694,0.12741276011802252,2.6652030438184733,0.17969601596106097,0.07512950427498408,2.68702397963403,2.6433821080029167,507904
3.3,3.742718872423573,2.8572811275764267,2.8899999999999997,3.1156102834535693,2.66438971654643,0.12760786958970122,2.6645047684510548,0.1830763369528201,0.07213940222658233,2.6810792771111043,2.6479302597910053,671744
3.5200000000000005,3.9886149805543996,3.0513850194456014,2.4800000000000004,2.98950956811428,1.9704904318857206,0.15287866590855018,2.6504853099584578,0.1967058572711996,0.10905147454590074,2.677637279726869,2.6233333401900465,835584
3.3300000000000005,3.725094925302769,2.934905074697232,2.43,2.830124980474851,2.029875019525149,0.10231353445366642,2.6494028717279434,0.14139509471462314,0.0632319741927097,2.6686011688096403,2.6302045746462466,999424
3.28,3.7154308211415445,2.844569178858455,2.3,2.7604345773288532,1.8395654226711462,0.09862559152922279,2.6381118784348168,0.1455438723937114,0.05170731066473419,2.656754280140233,2.6194694767294004,1163264
3.37,3.7251056180912943,3.014894381908706,2.45,2.936312656631513,1.9636873433684872,0.08469298170724258,2.6367346038420996,0.11507851768675256,0.0543074457277326,2.6617026498335794,2.6117665578506197,1327104
3.3299999999999996,3.8759853477887476,2.7840146522112517,2.4200000000000004,2.8712205669071396,1.9687794330928612,0.10216644893710809,2.6389523883660635,0.12568997432236834,0.07864292355184785,2.654011840473405,2.6238929362587218,1490944
3.5,4.051361950083609,2.948638049916391,2.5,2.843511280746353,2.156488719253647,0.08847830399560426,2.627372363209725,0.12528518290099844,0.051671425090210076,2.644779275813065,2.6099654506063845,1654784
3.3,4.015541752799932,2.5844582472000672,2.4,2.9079370039680117,1.8920629960319881,0.08367793973690515,2.64042392373085,0.10641539555417961,0.060940483919630695,2.6578236627083713,2.623024184753329,1818624
3.5800000000000005,4.0795998398718725,3.0804001601281286,2.4699999999999998,2.9412748667179267,1.9987251332820726,0.09075221043700968,2.64148517549038,0.1361512418914096,0.04535317898260977,2.6612413320660817,2.621729018914678,1982464
3.44,3.942394267483219,2.937605732516781,2.2299999999999995,2.552645316098033,1.907354683901966,0.07764922227943312,2.6290757467349364,0.12350790828396532,0.03179053627490092,2.65187025284375,2.6062812406261227,2146304
3.69,4.303921819126833,3.076078180873167,2.6000000000000005,3.18821764679411,2.011782353205891,0.09155747685581442,2.6250854273637136,0.1321598141896504,0.05095513952197844,2.6455736782828714,2.604597176444556,2310144
3.4699999999999998,3.88,3.0599999999999996,2.64,2.984093010681705,2.2959069893182953,0.08064342262223356,2.6279368529717124,0.11270175169911074,0.04858509354535638,2.6434174372026678,2.612456268740757,2473984
3.660000000000001,4.266959636219742,3.0530403637802603,2.47,2.9412748667179276,1.998725133282073,0.07640288584710406,2.632403750220935,0.10155502905209515,0.05125074264211297,2.6455659477440414,2.619241552697829,2637824
3.4,3.7346640106136304,3.0653359893863694,2.53,2.9424318125460256,2.117568187453974,0.061166441355210974,2.6148168524106348,0.08473704570170441,0.037595837008717534,2.632968060834741,2.5966656439865283,2801664
3.78,4.354108003776293,3.205891996223707,2.52,2.9645222154178574,2.0754777845821426,0.05994278657793374,2.6188310662905376,0.08840909876972322,0.03147647438614426,2.6371161056693877,2.6005460269116876,2965504
4.069999999999999,4.694579858785087,3.4454201412149117,2.3199999999999994,2.77563142999578,1.8643685700042187,0.07850008107100918,2.62358680665493,0.11405883914832247,0.04294132299369589,2.64309596923239,2.6040776440774698,3129344
4.01,4.748173421358423,3.2718265786415768,2.31,2.7111234224026317,1.9088765775973684,0.06263862622048082,2.6169378797213234,0.08819241124152642,0.03708484119943521,2.6375534951931763,2.5963222642494705,3293184
3.8899999999999997,4.593491293478462,3.186508706521537,2.45,2.9777309920783503,1.9222690079216498,0.074110839376226,2.621323810021083,0.10536920966726801,0.04285246908518401,2.650040649304607,2.5926069707375587,3457024
3.8,4.303984126734166,3.2960158732658336,2.34,2.7623742416388573,1.9176257583611425,0.05493328344115671,2.6256900966167454,0.07273969051174045,0.037126876370572964,2.651596235959899,2.599783957273592,3620864
3.5300000000000002,4.211248853210044,2.8487511467899562,2.5000000000000004,2.9837354648979133,2.0162645351020876,0.05881245503745349,2.615248790383339,0.08880853826657106,0.028816371808335916,2.6349476414639748,2.5955499393027033,3784704
3.5,3.956070170039655,3.043929829960345,2.3600000000000003,2.784735211631906,1.9352647883680945,0.07255553792541222,2.6163688480854037,0.10023446959298113,0.044876606257843316,2.6299113277772963,2.602826368393511,3948544
3.87,4.308292140016222,3.431707859983778,2.3400000000000003,2.787660585711988,1.8923394142880126,0.06142347593558948,2.619069990515709,0.10148687562021022,0.021360076250968738,2.6392824650931503,2.598857515938268,4112384
4.04,4.498693797647189,3.5813062023528115,2.2299999999999995,2.7280963762164903,1.7319036237835088,0.04950196042191232,2.6158016433318463,0.07304266070707889,0.025961260136745757,2.6359290383542606,2.595674248309432,4276224
4.12,4.468711915483254,3.7712880845167462,2.5599999999999996,3.0230334761116087,2.0969665238883906,0.06503390903817487,2.6285705149173735,0.08827317919991662,0.041794638876433116,2.6488105245781925,2.6083305052565544,4440064
3.84,4.348330601085554,3.331669398914446,2.0799999999999996,2.4641874542459705,1.6958125457540287,0.04658020130979514,2.6115089486042664,0.06250155609913811,0.030658846520452174,2.636212632970056,2.586805264238477,4603904
4.08,4.779714227381437,3.380285772618564,2.38,2.982992537267253,1.7770074627327466,0.07890408159000797,2.6026705384254454,0.11176246471277844,0.04604569846723751,2.6227774395175567,2.582563637333334,4767744
4.209999999999999,4.861843539509289,3.5581564604907086,2.27,2.6306937759374285,1.9093062240625713,0.0770353317726403,2.599156813820203,0.0982177387417442,0.05585292480353639,2.6242226414594785,2.5740909861809276,4931584
4.12,4.842218803410711,3.3977811965892886,2.2,2.574165738677394,1.8258342613226062,0.043265097877398725,2.6021869639555617,0.06015575757496287,0.02637443817983458,2.6311659249648724,2.573208002946251,5095424
4.24,4.858384993349612,3.621615006650388,2.44,3.0419966777316962,1.8380033222683037,0.07260466563748191,2.6081938624382017,0.09689055928085644,0.04831877199410739,2.6301229162994058,2.5862648085769977,5259264
4.4399999999999995,5.118527818147495,3.7614721818525045,2.39,3.003921819126833,1.7760781808731672,0.07098280831317724,2.6096846133470537,0.0909185124367288,0.051047104189625686,2.634609699232516,2.5847595274615913,5423104
4.380000000000001,5.212826512546282,3.54717348745372,2.29,2.637706773014274,1.9422932269857258,0.05705181529046962,2.6046655952930453,0.08502526907963388,0.029078361501305355,2.6279343060057805,2.58139688458031,5586944
4.22,4.643792402008342,3.796207597991658,2.4299999999999997,2.755729949498046,2.1042700505019534,0.05100798033721119,2.603996350367864,0.07463877331065419,0.027377187363768186,2.624200951648329,2.583791749087399,5750784
4.58,5.306360791893395,3.853639208106605,2.21,2.7456304696336833,1.6743695303663166,0.07236043217126276,2.5975490828355157,0.09609787432722859,0.04862299001529692,2.6315241107624114,2.56357405490862,5914624
4.49,5.100655385630882,3.8793446143691193,2.26,2.772249938994628,1.7477500610053718,0.0708827988399813,2.591478721300761,0.10227013303306656,0.03949546464689604,2.6143335397280807,2.568623902873441,6078464
4.289999999999999,5.04690157880665,3.533098421193349,2.24,2.72,1.7600000000000002,0.06263186271147177,2.6043077756961184,0.0885693994680947,0.036694325954848846,2.625308597772323,2.5833069536199136,6242304
4.66,5.536584280032445,3.783415719967555,2.44,2.852795348811006,2.027204651188994,0.04913517461779214,2.59502288599809,0.06559800853779921,0.032672340697785074,2.6292100841516435,2.560835687844537,6406144
4.500000000000001,4.942718872423574,4.057281127576427,2.3999999999999995,2.8449719092257393,1.9550280907742597,0.06289196310875311,2.594615399837494,0.0788507398472534,0.04693318637025283,2.6287504830063595,2.5604803166686283,6569984
4.57,5.117813836992094,4.022186163007906,2.48,2.9715282290977805,1.9884717709022197,0.05503166600828986,2.586449537674586,0.07526017924030991,0.034803152776269816,2.6132991128085346,2.559599962540638,6733824
4.859999999999999,5.68,4.039999999999999,2.2600000000000002,2.70988887516808,1.8101111248319204,0.060828432299119085,2.596002638339996,0.09070040279887139,0.03095646179936679,2.6273008525698622,2.5647044241101296,6897664
5.06,5.641721582889959,4.47827841711004,2.21,2.585366487582469,1.8346335124175308,0.04614213596408561,2.5674167851607006,0.0592195751448475,0.03306469678332372,2.6029845610965148,2.5318490092248864,7061504
4.5,5.226636084983398,3.773363915016602,2.3,2.6492849839314596,1.9507150160685403,0.0534584522169704,2.572038459777832,0.07775965463100487,0.029157249802935922,2.5981730738568354,2.5459038456988283,7225344
4.88,5.717615663654877,4.042384336345123,2.15,2.4474894956128703,1.8525105043871295,0.052236023642277904,2.5679808994134268,0.07920399740996634,0.02526804987458947,2.603169725171206,2.5327920736556475,7389184
4.819999999999999,5.612212092813534,4.027787907186465,2.6,3.1949789912257405,2.0050210087742597,0.047017203636156954,2.578193109234174,0.06409330770936766,0.029941099562946244,2.6187346803055416,2.537651538162806,7553024
5.249999999999999,6.168966811152611,4.331033188847387,2.4400000000000004,2.9600000000000004,1.9200000000000004,0.053100661394031044,2.5720912714799247,0.0822655270565202,0.023935795731541892,2.608067244074735,2.5361152988851146,7716864
4.89,5.366340214552582,4.413659785447417,2.07,2.5217742799230605,1.6182257200769392,0.05385417741490524,2.5620251814524333,0.0790225303552125,0.028685824474597978,2.6072838631547106,2.516766499750156,7880704
4.930000000000001,5.502800139664788,4.357199860335213,2.5000000000000004,3.143428317685817,1.856571682314184,0.056111448533677756,2.5650336682796477,0.07900428911747118,0.03321860794988433,2.6020453653339253,2.52802197122537,8044544
5.12,5.742575296650935,4.497424703349065,2.3999999999999995,3.0811754546370556,1.7188245453629434,0.053549366098983794,2.5663400401671725,0.07689159139965633,0.030207140798311254,2.6081997289676115,2.5244803513667335,8208384
5.4,6.108519583356735,4.691480416643266,2.25,2.7926785420486056,1.7073214579513944,0.04617189996254936,2.5608082364002867,0.06610328364009246,0.026240516285006253,2.6036017573856833,2.51801471541489,8372224
5.3100000000000005,5.954127316607517,4.665872683392484,2.3899999999999997,2.826921045499069,1.9530789545009302,0.05693489831367815,2.547283699115117,0.09297167712051191,0.020898119506844386,2.580480660539926,2.514086737690308,8536064
5.209999999999999,6.077698104181401,4.342301895818597,2.13,2.645848815061157,1.6141511849388426,0.03854847283024958,2.5500905374685923,0.052426951091705726,0.024669994568793426,2.593843386734427,2.5063376882027577,8699904
5.22,6.0084161337770805,4.431583866222919,2.17,2.6799999999999997,1.66,0.06348449151846576,2.546006075541178,0.10065805416588847,0.026310928871043054,2.5943424903061594,2.4976696607761966,8863744
5.12,5.893045923603507,4.346954076396493,2.0599999999999996,2.641721582889959,1.47827841711004,0.051863672302958186,2.5317203879356383,0.08255238611699826,0.021174958488918108,2.5801076683328983,2.483333107538378,9027584
5.49,6.317586853448024,4.662413146551977,2.2199999999999998,2.8061740355901135,1.633825964409886,0.052622671891003794,2.543546771009763,0.08280953919119227,0.022435804590815317,2.5847863972580014,2.502307144761524,9191424
5.660000000000001,6.280000000000001,5.040000000000001,2.12,2.758435587980495,1.4815644120195053,0.03825317911008213,2.5600874781608582,0.057125911086255615,0.019380447133908647,2.594445864815674,2.5257290915060424,9355264
5.5600000000000005,6.133061951275777,4.986938048724224,2.4,2.989915248150105,1.810084751849895,0.049227689101826344,2.5429453551769257,0.06732433586195301,0.031131042341699677,2.5895665165540893,2.496324193799762,9519104
5.639999999999999,6.640199980003998,4.639800019996,2.3500000000000005,2.872015325445528,1.827984674554473,0.057224439503625005,2.5304014424482983,0.07619045761803349,0.03825842138921652,2.5832262089647813,2.4775766759318154,9682944
5.700000000000001,6.507465169527455,4.892534830472547,2.38,2.92735728733616,1.8326427126638396,0.048692167631816066,2.536762142181396,0.07387708389877723,0.0235072513648549,2.5848467047918873,2.4886775795709046,9846784
5.6000000000000005,6.569535971483266,4.630464028516735,2.4199999999999995,3.026300255648964,1.8136997443510348,0.037458899046759996,2.525795370340347,0.051912601661510946,0.023005196432009045,2.581806225640913,2.469784515039781,10010624
5.93,6.608306715284465,5.251693284715534,2.41,2.84692104549907,1.9730789545009306,0.05571023352288947,2.5346170047918957,0.07773939897358234,0.033681068072196604,2.5893375973344015,2.47989641224939,10174464
5.85,6.609275970909128,5.090724029090871,2.45,3.125647837264355,1.7743521627356453,0.053289995342493,2.5186801820993425,0.07253796693179962,0.03404202375318638,2.573391954802322,2.463968409396363,10338304
5.82,6.581314652426972,5.058685347573029,2.64,3.08988887516808,2.1901111248319203,0.038328750004681424,2.520069513718288,0.05645580405043259,0.02020169595893026,2.587796147903325,2.4523428795332505,10502144
6.09,7.0037286249209885,5.176271375079011,2.2700000000000005,2.82145262715849,1.718547372841511,0.04646480925924449,2.5226933131615317,0.06119340528573687,0.03173621323275211,2.584127660439414,2.4612589658836495,10665984
5.66,6.470185164021164,4.849814835978837,2.3399999999999994,2.897135531087364,1.7828644689126347,0.04121905796928328,2.5150732050339384,0.0542658913844199,0.028172224554146662,2.579743867211462,2.450402542856415,10829824
5.91,6.691600921186765,5.128399078813235,2.07,2.470124980474851,1.6698750195251486,0.03532224856123012,2.515138858556748,0.053163052607162496,0.01748144451529774,2.5665664112251383,2.4637113058883573,10993664
5.8100000000000005,6.542734604068896,5.077265395931105,2.3899999999999997,2.9755766388782936,1.8044233611217058,0.03872423319456473,2.503431642055511,0.04959847276073193,0.027849993628397525,2.5595397153740125,2.4473235687370094,11157504
6.1499999999999995,6.941517529812195,5.358482470187804,2.29,2.7705205510693585,1.8094794489306416,0.039533444742361666,2.509428560733795,0.05962005626411431,0.01944683322060902,2.583829053242152,2.435028068225438,11321344
5.83,6.780841732361385,4.879158267638615,2.2,2.791607978309962,1.6083920216900385,0.054044482657142554,2.4994370450576144,0.0769366996446475,0.03115226566963761,2.5678753652756474,2.4309987248395815,11485184
6.369999999999999,7.2244588931013585,5.51554110689864,2.64,3.050365690573664,2.2296343094263364,0.04258822197249776,2.5106143921613695,0.06541229206811616,0.019764151876879354,2.571443332215936,2.449785452106803,11649024
6.02,6.749109045342327,5.290890954657672,2.34,2.822078831727758,1.8579211682722419,0.05965518058510494,2.5025281677643454,0.08309445867717516,0.03621590249303472,2.5724948375011136,2.432561498027577,11812864
6.210000000000001,6.736212884676916,5.683787115323086,2.31,2.775725240887801,1.8442747591121993,0.046798178902827135,2.4987727075815203,0.07362818732849227,0.019968170477161998,2.5527988997883204,2.44474651537472,11976704
6.4,7.060302960768768,5.739697039231233,2.1800000000000006,2.550944739819829,1.8090552601801724,0.039404368008642096,2.507511568069458,0.06434682535022125,0.014461910667062941,2.56545641499021,2.4495667211487064,12140544
6.290000000000001,6.872151183113116,5.7078488168868855,2.39,3.0247440429023342,1.7552559570976662,0.03543512958179534,2.5075163722038267,0.05304702697852193,0.01782323218506875,2.5737704574272944,2.441262286980359,12304384
6.250000000000001,7.078552955459095,5.421447044540907,2.29,2.878982172905089,1.7010178270949112,0.042764255187163716,2.4998923500378925,0.06326301468627471,0.022265495688052722,2.560173293197841,2.439611406877944,12468224
6.25,7.17655275079188,5.32344724920812,2.2,2.6358898943540674,1.764110105645933,0.03797711577693307,2.494332167506218,0.06391194740655186,0.012042284147314283,2.5478378611676464,2.440826473844789,12632064
6.4799999999999995,7.29706792863262,5.662932071367379,2.3,2.7147288270665544,1.8852711729334453,0.033384629323457635,2.474464803934097,0.047783225105736474,0.018986033541178796,2.5337785624930853,2.4151510453751084,12795904
6.55,7.285187051028512,5.814812948971488,2.47,2.884849370253831,2.0551506297461692,0.04142399241682137,2.4514094193776446,0.062397000279176065,0.02045098455446667,2.498656529007917,2.404162309747372,12959744
6.68,7.523563868358526,5.836436131641474,2.2199999999999998,2.606781592116274,1.8332184078837255,0.043988898939763446,2.467434561252594,0.06453959499085699,0.02343820288866991,2.53068097676252,2.404188145742668,13123584
6.58,7.238483105326173,5.921516894673827,2.56,3.083832034148352,2.0361679658516483,0.03944948718805481,2.495470321178437,0.05294083809956554,0.025958136276544086,2.5462111794581967,2.444729462898677,13287424
6.5600000000000005,7.317891812859857,5.802108187140144,2.22,2.6712205669071394,1.768779433092861,0.04337062523506269,2.4751401563485467,0.06416562664725042,0.02257562382287496,2.5196398264480155,2.430640486249078,13451264
6.62,7.4706468127254695,5.769353187274531,2.5300000000000002,2.972831796509691,2.0871682034903096,0.05137622189552828,2.482585061589877,0.06728229376780356,0.03547015002325301,2.522667427718038,2.442502695461716,13615104
6.720000000000001,7.52845531725631,5.911544682743691,2.5100000000000007,3.0955766388782946,1.9244233611217068,0.02754206112391931,2.4705640345811846,0.04109010069456441,0.013994021553274205,2.5224104702164394,2.4187175989459297,13778944
6.55,7.234470598345904,5.865529401654095,2.1700000000000004,2.7961788881781313,1.5438211118218694,0.04492953663381434,2.463576720158259,0.07456259166985085,0.015296481597777824,2.5206943064555913,2.4064591338609267,13942784
6.83,7.687962703152066,5.972037296847934,2.32,2.96621977685614,1.6737802231438594,0.033891021925955965,2.4504442671934763,0.04549636222720778,0.022285681624704155,2.541173595798991,2.3597149385879614,14106624
6.659999999999999,7.468949936646267,5.851050063353732,2.4699999999999998,3.2459510293826535,1.694048970617346,0.03403659450899182,2.4806294490893683,0.045794407018092426,0.022278781999891206,2.5353830710273284,2.4258758271514083,14270464
6.6,7.3549834435270744,5.845016556472925,2.5500000000000003,2.9301315561749646,2.169868443825036,0.03140094926153926,2.491396826505661,0.04870811828117116,0.014093780241907362,2.5392059778133835,2.443587675197939,14434304
6.88,7.533911308970873,6.226088691029127,2.5,2.816227766016838,2.183772233983162,0.028296661278000047,2.4837104052305223,0.045542886679390715,0.01105043587660938,2.5319333111543303,2.4354874993067144,14598144
6.76,7.438527818147494,6.081472181852505,2.4799999999999995,2.973558507170122,1.9864414928298768,0.02968944796011779,2.4604678948720298,0.05149756120161186,0.007881334718623716,2.5119784679672876,2.408957321776772,14761984
7.0200000000000005,7.475631429995781,6.56436857000422,2.4799999999999995,2.973558507170122,1.986441492829877,0.02855108713265504,2.4527674128611885,0.05450289950876841,0.0025992747565416648,2.5056727370681746,2.3998620886542024,14925824
6.94,7.737746827007165,6.142253172992835,2.29,3.0534788798650556,1.5265211201349445,0.0395073682069778,2.4499275545279184,0.06792324374774097,0.011091492666214623,2.524052615006116,2.375802494049721,15089664
6.99,7.847263086805912,6.132736913194089,2.56,3.0503060268852504,2.0696939731147497,0.04245847764347363,2.434706805149714,0.06435867912992183,0.02055827615702544,2.4756751151484817,2.393738495150946,15253504
6.9,7.401996015920446,6.398003984079555,2.2700000000000005,2.703704968844029,1.8362950311559716,0.029275759905188593,2.4471794933080675,0.05215941503701508,0.006392104773362106,2.523476302814368,2.370882683801767,15417344
7.030000000000001,7.626741149913428,6.433258850086574,2.29,2.8564803615307417,1.7235196384692584,0.04030060475342903,2.4551577508449554,0.06139091216340617,0.01921029734345189,2.5231762464868828,2.387139255203028,15581184
7.290000000000001,7.786890329952195,6.793109670047807,2.4999999999999996,2.931277173056956,2.068722826943043,0.042348031986815186,2.430768642822901,0.06276236559447286,0.021933698379157512,2.507189162990792,2.3543481226550105,15745024
6.909999999999999,7.662927619363242,6.157072380636756,2.56,3.1519459434779495,1.9680540565220503,0.036158332515818334,2.4465899447600052,0.06328219730194662,0.009034467729690056,2.504463736313642,2.3887161532063685,15908864
6.859999999999999,7.2870831300812515,6.432916869918747,2.2800000000000002,2.7815974481593786,1.7784025518406221,0.03574554338701997,2.446090759833654,0.054896891221842714,0.01659419555219722,2.487413901190756,2.4047676184765523,16072704
7.239999999999999,7.999210115844091,6.480789884155907,2.4,2.86690470119715,1.9330952988028498,0.03945466528142178,2.4267889509598417,0.07666096605605924,0.0022483645067843325,2.498908401505294,2.3546695004143894,16236544
7.040000000000001,7.755821206726932,6.32417879327307,2.32,2.78,1.8599999999999999,0.031443065071167994,2.4281608919302617,0.052899153823361536,0.009986976318974453,2.487327527257105,2.3689942566034183,16400384
7.0200000000000005,7.515580467734555,6.524419532265446,2.17,2.7178138369920934,1.6221861630079064,0.035545348108280396,2.4488757967948915,0.05980971138886816,0.011280984827692627,2.4864380216203723,2.4113135719694108,16564224
7.140000000000001,7.985221864364618,6.294778135635383,2.54,2.955210789840534,2.124789210159466,0.05607562535733447,2.438668058315913,0.07714651988478409,0.03500473082988485,2.5004483515946916,2.376887765037134,16728064
6.9899999999999975,7.618410693734597,6.361589306265398,2.38,3.091055553385247,1.6689444466147527,0.03824609507961816,2.430091404914856,0.056534621264740896,0.019957568894495424,2.503743408316585,2.3564394015131267,16891904
7.150000000000001,7.88925638313105,6.410743616868952,2.29,2.834885309033011,1.745114690966989,0.021504047441218612,2.4406956454118096,0.0319247227282251,0.011083372154212123,2.502449047909355,2.378942242914264,17055744
7.01,7.67098411478643,6.34901588521357,2.59,3.246429737291052,1.9335702627089475,0.03161410272393061,2.4273666282494863,0.0491409233363823,0.014087282111478912,2.4992425189544933,2.3554907375444794,17219584
7.19,7.6129657196511324,6.767034280348868,2.41,3.0157227088363125,1.8042772911636877,0.028609442249095618,2.4109043220678967,0.037702484698646566,0.019516399799544674,2.481394426244328,2.3404142178914653,17383424
7.469999999999999,7.906004587131831,7.033995412868166,2.4,2.9779273310719954,1.8220726689280045,0.034249826590530504,2.4296222815910973,0.05286272335834213,0.01563692982271888,2.5293812749022497,2.329863288279945,17547264
7.2,7.8115553940568265,6.588444605943174,2.75,3.2871219600798316,2.2128780399201684,0.02739770123347015,2.4655188987652457,0.04738603366741688,0.007409368799523419,2.5245234348183114,2.40651436271218,17711104
7.279999999999999,7.935438784326957,6.624561215673042,2.4200000000000004,2.8800000000000003,1.9600000000000004,0.02982001343625592,2.427266257007917,0.04624982862296695,0.01339019824954489,2.506138072934137,2.3483944410816973,17874944
7.089999999999999,7.576723740945518,6.60327625905448,2.4499999999999997,3.121192967781993,1.7788070322180063,0.028639474780842,2.429522333542506,0.04498308642449243,0.012295863137191568,2.4931570908257235,2.3658875762592886,18038784
7.35,8.04462219947249,6.65537780052751,2.5700000000000003,3.277177488329486,1.8628225116705144,0.03231130029113647,2.416106844941775,0.04737277667805441,0.017249823904218527,2.514948844225488,2.3172648456580616,18202624
7.35,7.823814309619285,6.876185690380714,2.3400000000000003,2.815815090134813,1.8641849098651875,0.03181604337296444,2.436116835474968,0.048117194081089165,0.015514892664839713,2.48035644479698,2.391877226152956,18366464
7.26,8.151291198206287,6.368708801793712,2.3000000000000003,2.9465291950097847,1.6534708049902158,0.026459853715884114,2.399342665076256,0.041257792645025326,0.011661914786742906,2.4805669148973246,2.3181184152551877,18530304
7.730000000000001,8.156731765867038,7.303268234132964,2.8600000000000003,3.381919534027996,2.3380804659720047,0.032556041297114716,2.4634890049695963,0.04674428091249619,0.01836780168173324,2.520653814692574,2.4063241952466186,18694144
7.489999999999999,8.0738664230798,6.906133576920199,2.48,3.113719180710194,1.8462808192898057,0.032009642338380155,2.427053318421046,0.05285017766947653,0.011169107007283786,2.5061220410876452,2.3479845957544465,18857984
7.35,8.248053450525079,6.451946549474921,2.6100000000000003,2.9430165161069346,2.276983483893066,0.024540483422848973,2.4447714040676756,0.047008666774747083,0.0020723000709508624,2.5245275984468245,2.3650152096885266,19021824
7.44,8.134550214167414,6.745449785832587,2.41,3.0633758489567855,1.7566241510432148,0.028852167108561783,2.430332714319229,0.05850477412167364,-0.0008004399045500737,2.475352272374509,2.385313156263949,19185664
7.340000000000001,7.895337735076594,6.784662264923408,2.21,2.90778220097678,1.5122177990232195,0.02893468642626728,2.4352357784907026,0.04521465423214643,0.012654718620388132,2.510261456696612,2.3602101002847933,19349504
7.259999999999998,7.899061812346816,6.62093818765318,2.75,3.3090169943749475,2.1909830056250525,0.031304896430810865,2.4157252937555316,0.04738329244281464,0.01522650041880709,2.4916825197137302,2.339768067797333,19513344
7.360000000000001,7.889528091794951,6.830471908205052,2.46,3.031314274283428,1.888685725716572,0.030953033065694968,2.407645946741104,0.0465776376767607,0.015328428454629233,2.4671643839641373,2.348127509518071,19677184
7.389999999999999,7.994069532421557,6.78593046757844,2.84,3.418273291792038,2.2617267082079615,0.02186466792481946,2.4408181875944135,0.03528711832014569,0.008442217529493238,2.523092497141201,2.3585438780476258,19841024
7.659999999999999,8.072795348811004,7.247204651188993,2.49,3.16297845433565,1.8170215456643506,0.030038833317424418,2.443595423301061,0.0585797871189737,0.0014978795158751383,2.507710150860092,2.3794806957420302,20004864
7.159999999999999,7.909933330370106,6.4100666696298925,2.5200000000000005,3.122992537267254,1.9170074627327471,0.03200566300462616,2.441188583771388,0.050562015227553436,0.013449310781698878,2.5008995703857377,2.3814775971570383,20168704
7.489999999999999,8.186347614342147,6.793652385657852,2.75,3.165331193145904,2.334668806854096,0.03501431799571335,2.456760792930921,0.057906744321025105,0.012121891670401591,2.5136159468418553,2.3999056390199867,20332544
7.299999999999999,7.821536192416211,6.778463807583787,2.66,3.248557558782487,2.0714424412175134,0.02682584061597778,2.4385574638843535,0.05236843633999959,0.0012832448919559668,2.5123240546341794,2.3647908731345275,20496384
7.470000000000001,8.13340033162488,6.806599668375121,2.6199999999999997,3.2095761189193466,2.0304238810806527,0.02323562893822474,2.4046039253473284,0.0374623545132801,0.009008903363169379,2.473949261181004,2.3352585895136526,20660224
7.5200000000000005,8.140966987850401,6.8990330121496,2.33,2.6736568055487915,1.9863431944512084,0.03129544810120324,2.4224344690640764,0.05771308977830117,0.004877806424105301,2.4792810175039928,2.36558792062416,20824064
7.289999999999999,7.69360872141221,6.886391278587788,2.6500000000000004,3.150499750249688,2.1495002497503126,0.027189981667712887,2.410712456703186,0.05068499431205055,0.003694969023375228,2.487683390754888,2.333741522651484,20987904
7.470000000000001,8.240778826901726,6.699221173098275,2.43,3.2098076685952766,1.650192331404724,0.025705829006619697,2.3837891886631644,0.040516837017717085,0.010894820995522308,2.440464172016823,2.3271142053095057,21151744
7.4,8.078232998312528,6.721767001687474,2.54,3.2978918128598567,1.7821081871401434,0.01906117599088848,2.4203389843304945,0.028235481162508992,0.009886870819267965,2.505634572754331,2.335043395906658,21315584
7.4,8.087022561492708,6.712977438507294,2.7,3.327694193059009,2.0723058069409914,0.0186230655604352,2.4184088498353957,0.029452165309805538,0.007793965811064861,2.4753672962241087,2.3614504034466828,21479424
7.670000000000002,8.34238381896057,6.997616181039432,2.79,3.407170964968379,2.1728290350316213,0.018784738087560933,2.4077089299758274,0.03324673996197941,0.004322736213142454,2.502972732890302,2.312445127061353,21643264
7.6,8.416088230524126,6.783911769475873,2.45,3.1076473218982956,1.792352678101705,0.023543333121536565,2.401682941118876,0.03855588778682236,0.008530778456250767,2.458298492028485,2.3450673902092665,21807104
7.65,8.535720046064219,6.764279953935783,2.7,3.3033241251599343,2.096675874840066,0.01634226336512556,2.422387321790059,0.02953952861435725,0.0031449981158938704,2.494757434942837,2.350017208637281,21970944
7.55,8.054479930225177,7.045520069774822,2.4,3.044980619863884,1.7550193801361158,0.02067593326695103,2.408794235189756,0.0367405303043222,0.004611336229579859,2.476815767486718,2.340772702892794,22134784
7.760000000000001,8.481387551874858,7.038612448125143,2.27,2.896178888178131,1.6438211118218693,0.01385098071477835,2.412554720044136,0.024538523088585118,0.0031634383409715836,2.4819201251125937,2.343189314975678,22298624
7.639999999999999,8.364154679609266,6.915845320390732,2.3600000000000003,3.0052906321960675,1.7147093678039331,0.02203225320942386,2.4111013879378635,0.03510730136613806,0.00895720505270966,2.4986615786431523,2.323541197232575,22462464
7.219999999999999,7.662266887749919,6.777733112250079,2.77,3.3881423784210236,2.1518576215789764,0.025078765419311765,2.3872168064117427,0.036332968685705555,0.013824562152917972,2.4912506177364038,2.2831829950870817,22626304
7.859999999999999,8.413534100123922,7.306465899876078,2.52,3.1425752966509353,1.8974247033490648,0.016515249251581997,2.3962977906068166,0.026833073790702353,0.006197424712461642,2.472410594580303,2.32018498663333,22790144
7.8,8.51133676975115,7.088663230248851,2.8999999999999995,3.660263112349928,2.139736887650071,0.026909123947067758,2.391996545592944,0.04511316429857651,0.008705083595559004,2.4845258502027385,2.2994672409831494,22953984
7.7,8.335609943282828,7.064390056717173,2.64,3.111593044902064,2.1684069550979364,0.036353596369735855,2.4076199700435006,0.06449856771372034,0.00820862502575137,2.482502672367511,2.33273726771949,23117824
7.780000000000001,8.415295206970745,7.144704793029257,2.4699999999999998,3.039297813099611,1.9007021869003884,0.03813547925674353,2.4017483194669085,0.06503539530834009,0.011235563205146973,2.4874262929626396,2.3160703459711773,23281664
7.58,8.422377587546107,6.737622412453892,2.8599999999999994,3.352341345003646,2.3676586549963528,0.03201551902748174,2.377029657363892,0.0648354788024597,-0.0008044407474962212,2.457647389608316,2.296411925119468,23445504
7.75,8.3143580423809,7.185641957619102,2.63,3.1300999900019995,2.1299000099980003,0.03369368570468694,2.443623960018158,0.05256666997271897,0.014820701436654909,2.5050322220292,2.382215698007116,23609344
7.68,8.086939798987515,7.273060201012483,2.6399999999999997,3.26,2.0199999999999996,0.017734350264072378,2.4113999545574187,0.03009570728314761,0.005372993244997147,2.4975108429124475,2.32528906620239,23773184
7.45,8.101536645170476,6.798463354829523,2.57,3.0760632371552,2.0639367628447998,0.03589587281458075,2.380988405148188,0.06136658770369361,0.010425157925467894,2.4550755355223277,2.3069012747740487,23937024
7.710000000000001,8.3947627326308,7.025237267369201,2.5500000000000003,3.112583327161408,1.9874166728385922,0.0298264865094097,2.4458427131176,0.05134782716827785,0.008305145850541554,2.509225086837381,2.3824603393978188,24100864
7.609999999999999,8.204053869611165,7.0159461303888335,2.55,3.0022167621838003,2.0977832378161994,0.022255291377465805,2.421729608376821,0.03565562873697961,0.008854954017952,2.483373859901132,2.36008535685251,24264704
7.81,8.457224845011377,7.162775154988624,2.54,3.0917245689653488,1.988275431034651,0.0297955856173454,2.3963482012351354,0.0547790460946859,0.004812125140004897,2.4911672069310544,2.3015291955392163,24428544
7.609999999999999,8.27700824582609,6.942991754173908,2.38,2.9593099343184095,1.8006900656815903,0.027569738869594036,2.360905867815018,0.05664395363973278,-0.00150447590054471,2.4458040219058668,2.276007713724169,24592384
7.75,8.232182538049647,7.267817461950353,2.57,3.151463670404265,1.9885363295957346,0.031217560637742225,2.405608233809471,0.05081252111107959,0.011622600164404862,2.462356119275036,2.348860348343906,24756224
7.58,8.187947366142827,6.9720526338571736,2.68,3.079499687108764,2.2805003128912364,0.03199131699996839,2.3724863300720846,0.05359723906431852,0.010385394935618263,2.4535642542170373,2.291408405927132,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-heist-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.53,4.007598157450382,3.0524018425496178,2.92,3.435363949069005,2.404636050930995,0.0,2.706958732008934,0.0,0.0,2.7080740053304355,2.7058434586874327,16384
3.1799999999999997,3.4512931993250104,2.908706800674989,2.9499999999999997,3.372492603485552,2.5275073965144474,0.0,2.7045893996953962,0.0,0.0,2.7070377601883386,2.702141039202454,180224
3.4800000000000004,3.856297754444536,3.103702245555465,2.89,3.414309069156733,2.365690930843267,0.0,2.7020027160644533,0.0,0.0,2.7057008411127192,2.6983045910161874,344064
3.3200000000000003,3.8255689863905817,2.814431013609419,2.8999999999999995,3.5985699678629186,2.2014300321370803,0.0,2.6835102170705794,0.0,0.0,2.7188447738976276,2.648175660243531,507904
2.8899999999999997,3.4493746508378793,2.33062534916212,2.9899999999999998,3.5990155991434043,2.3809844008565952,0.22024740431860668,2.6510736763477327,0.24760648432196766,0.1928883243152457,2.6729914467926874,2.629155905902778,671744
3.0500000000000003,3.601815186452856,2.4981848135471445,3.05,3.5981788029466295,2.50182119705337,0.22024740431860668,2.640341264009476,0.24760648432196766,0.1928883243152457,2.6844289572975986,2.596253570721353,835584
3.08,3.729307323229917,2.430692676770083,2.67,3.123982378512647,2.216017621487353,0.22024740431860668,2.633641916513443,0.24760648432196766,0.1928883243152457,2.678015415586545,2.5892684174403406,999424
3.2800000000000002,4.114026378479722,2.4459736215202783,2.8199999999999994,3.3430678732248804,2.2969321267751184,0.15718640573373452,2.6303790271282197,0.1781746634289233,0.13619814803854574,2.676729228425184,2.5840288258312554,1163264
3.85,4.407225268630201,3.2927747313697986,2.9200000000000004,3.3067815921162746,2.533218407883726,0.15718640573373452,2.6243420839309692,0.1781746634289233,0.13619814803854574,2.671334207444175,2.5773499604177634,1327104
4.0600000000000005,4.546209831245729,3.5737901687542717,3.4899999999999998,3.8260059523282286,3.153994047671771,0.15718640573373452,2.618005958199501,0.1781746634289233,0.13619814803854574,2.6545755976483916,2.581436318750611,1490944
4.180000000000001,4.566781592116275,3.7932184078837263,3.65,4.077200187265877,3.2227998127341233,0.16252412480351142,2.589379331469536,0.18944493753918293,0.1356033120678399,2.631888107945063,2.5468705549940087,1654784
4.12,4.631468474101777,3.608531525898223,3.4199999999999995,3.9195998398718714,2.9204001601281275,0.16252412480351142,2.546592038869858,0.18944493753918293,0.1356033120678399,2.5803304968952485,2.5128535808444674,1818624
4.1899999999999995,4.686890329952194,3.693109670047806,3.3899999999999997,3.7960788100849387,2.9839211899150606,0.16252412480351142,2.513114798069,0.18944493753918293,0.1356033120678399,2.5498739785453273,2.476355617592673,1982464
4.37,4.794381903478459,3.9456180965215415,3.3699999999999997,3.7650949253027677,2.9749050746972316,0.15437351517524003,2.5037244707345963,0.1719100944836946,0.13683693586678547,2.557024095559807,2.4504248459093856,2146304
3.97,4.474083326445143,3.4659166735548577,3.2900000000000005,3.7359820624195557,2.8440179375804453,0.15437351517524003,2.446743991971016,0.1719100944836946,0.13683693586678547,2.5410005616979094,2.3524874222441228,2310144
4.33,5.038590149522275,3.6214098504777255,3.44,3.9323413450036466,2.9476586549963533,0.15437351517524003,2.443464270234108,0.1719100944836946,0.13683693586678547,2.5278354291892087,2.3590931112790074,2473984
4.5600000000000005,5.2841546796092675,3.835845320390734,3.5599999999999996,4.0683306010855524,3.0516693989144463,0.11513063860754728,2.444854474067688,0.13527005082158103,0.09499122639351354,2.5310086568814625,2.3587002912539137,2637824
4.590000000000001,5.015323406362736,4.164676593637266,3.4799999999999995,3.9486149805543986,3.0113850194456004,0.11513063860754728,2.4524538666009903,0.13527005082158103,0.09499122639351354,2.5082757876186648,2.396631945583316,2801664
4.47,5.084898365585728,3.8551016344142712,3.56,4.031593044902064,3.0884069550979363,0.11513063860754728,2.400967189669609,0.13527005082158103,0.09499122639351354,2.4792589731410803,2.3226754061981376,2965504
4.539999999999999,5.102494444417008,3.97750555558299,3.4199999999999995,4.070845603810919,2.76915439618908,0.11513063860754728,2.3900100946426392,0.13527005082158103,0.09499122639351354,2.4392548274768506,2.340765361808428,3129344
4.73,5.2075981574503825,4.252401842549618,3.8899999999999997,4.370520551069358,3.4094794489306413,0.10651827106557495,2.440383642911911,0.12827167939480313,0.08476486273634676,2.5202680721511723,2.3604992136726497,3293184
5.18,5.759309934318409,4.60069006568159,3.7700000000000005,4.337538544946509,3.2024614550534922,0.10651827106557495,2.4198344200849533,0.12827167939480313,0.08476486273634676,2.4777475108455618,2.361921329324345,3457024
4.98,5.769683480895986,4.190316519104015,3.78,4.2154308211415445,3.344569178858455,0.10651827106557495,2.4099584847688673,0.12827167939480313,0.08476486273634676,2.4939889692456303,2.3259280002921043,3620864
5.340000000000001,5.999090282131364,4.680909717868637,4.18,4.899444229944198,3.4605557700558016,0.10020273095636154,2.391212376952171,0.1192250032463238,0.08118045866639927,2.4684705699936242,2.313954183910718,3784704
5.59,6.005812457725836,5.174187542274164,3.7199999999999998,4.358435587980495,3.081564412019505,0.10020273095636154,2.353266382217407,0.1192250032463238,0.08118045866639927,2.4380663277176984,2.268466436717116,3948544
5.4,5.960357029044876,4.839642970955125,3.95,4.49635153518591,3.403648464814091,0.10020273095636154,2.364355629682541,0.1192250032463238,0.08118045866639927,2.447461765327876,2.281249494037206,4112384
5.41,6.044744042902334,4.7752559570976665,4.19,4.600974451760691,3.77902554823931,0.1072456274906914,2.3420328497886658,0.12667811614587463,0.08781313883550818,2.4518693755616563,2.2321963240156752,4276224
5.86,6.460333240792146,5.259666759207855,3.88,4.416283507111677,3.343716492888323,0.1072456274906914,2.323599861562252,0.12667811614587463,0.08781313883550818,2.462577326728504,2.184622396396,4440064
5.96,6.292264954516723,5.627735045483277,4.49,4.986890329952194,3.9931096700478066,0.1072456274906914,2.277173589169979,0.12667811614587463,0.08781313883550818,2.425508380566591,2.128838797773367,4603904
6.130000000000001,6.643906606301185,5.616093393698817,4.16,4.683832034148352,3.6361679658516484,0.10968338739582602,2.3025703847408296,0.12902727551270426,0.09033949927894777,2.4311843615401907,2.1739564079414686,4767744
5.959999999999999,6.4399999999999995,5.479999999999999,4.29,4.941843539509291,3.6381564604907095,0.10968338739582602,2.2954579666256905,0.12902727551270426,0.09033949927894777,2.471049136422787,2.119866796828594,4931584
6.319999999999999,6.858144961882948,5.781855038117051,4.290000000000001,4.900655385630882,3.67934461436912,0.10968338739582602,2.254808323085308,0.12902727551270426,0.09033949927894777,2.441261118321972,2.068355527848644,5095424
6.320000000000001,6.846877594892781,5.793122405107221,4.33,5.049791636517124,3.610208363482876,0.10988327204375561,2.2700979351997375,0.12707734896895104,0.09268919511856018,2.4158156655758263,2.1243802048236486,5259264
6.290000000000001,6.544754784057141,6.035245215942861,4.450000000000001,5.362414379544734,3.537585620455268,0.10988327204375561,2.2718331575393678,0.12707734896895104,0.09268919511856018,2.3959111206118804,2.147755194466855,5423104
6.469999999999999,7.091369455316238,5.848630544683759,4.569999999999999,5.254178339323892,3.8858216606761067,0.10988327204375561,2.2209687545895576,0.12707734896895104,0.09268919511856018,2.420665540539975,2.02127196863914,5586944
6.309999999999999,6.742319326424345,5.877680673575653,4.15,4.540512483795333,3.7594875162046675,0.10988327204375561,2.2630889058113097,0.12707734896895104,0.09268919511856018,2.3690622315553136,2.157115580067306,5750784
6.609999999999999,7.042319326424345,6.1776806735756535,4.2299999999999995,4.873506021727846,3.586493978272153,0.10801722142953163,2.2339362651109695,0.12304949151193612,0.09298495134712714,2.3712135466574376,2.0966589835645015,5914624
6.45,7.2197402159170325,5.680259784082968,4.510000000000001,5.047494186015068,3.972505813984933,0.10801722142953163,2.2447435438632963,0.12304949151193612,0.09298495134712714,2.355336629917988,2.134150457808605,6078464
6.839999999999999,7.554422843979669,6.125577156020329,4.6499999999999995,5.150499750249687,4.149500249750312,0.10801722142953163,2.2060616806149485,0.12304949151193612,0.09298495134712714,2.3237548979443075,2.0883684632855894,6242304
6.710000000000001,7.393300812234261,6.0266991877657405,4.63,5.351179589284111,3.9088204107158884,0.10216933043946734,2.246208557486534,0.12080368266887748,0.0835349782100572,2.325012903310148,2.16740421166292,6406144
6.8,7.30596442562694,6.294035574373059,4.68,5.30577951388648,4.054220486113519,0.10216933043946734,2.1957231983542442,0.12080368266887748,0.0835349782100572,2.323978945129409,2.0674674515790796,6569984
6.7,7.446993975879324,5.953006024120676,4.37,5.018151216923952,3.721848783076048,0.10216933043946734,2.209649609029293,0.12080368266887748,0.0835349782100572,2.3038599291628414,2.1154392888957445,6733824
7.2299999999999995,7.694865571966778,6.765134428033221,4.8,5.695544527089524,3.9044554729104757,0.10316435148301359,2.170129716396332,0.12404290977578503,0.08228579319024215,2.260800714461599,2.0794587183310647,6897664
7.109999999999999,7.919258920247406,6.3007410797525925,4.58,5.04,4.12,0.10316435148301359,2.179171733558178,0.12404290977578503,0.08228579319024215,2.2854564291188355,2.0728870379975204,7061504
7.13,7.855327512231543,6.404672487768456,4.700000000000001,5.4056911505750955,3.9943088494249066,0.10316435148301359,2.1511528953909873,0.12404290977578503,0.08228579319024215,2.2940750986292446,2.00823069215273,7225344
6.779999999999999,7.194246303544159,6.365753696455839,4.569999999999999,5.1767124524847,3.9632875475152987,0.10157390868984155,2.155920775234699,0.11771716562079713,0.08543065175888596,2.2791028267818554,2.032738723687543,7389184
7.089999999999999,7.815878777758379,6.364121222241619,4.47,4.816554469023269,4.12344553097673,0.10157390868984155,2.184180222451687,0.11771716562079713,0.08543065175888596,2.2870563869107374,2.0813040579926363,7553024
7.4799999999999995,8.172531587727232,6.787468412272768,4.42,4.86,3.98,0.10157390868984155,2.1969417676329615,0.11771716562079713,0.08543065175888596,2.3199138821092937,2.073969653156629,7716864
7.25,7.82835974963685,6.67164025036315,4.73,5.2832630477449225,4.176736952255078,0.0962743384495766,2.216898334026337,0.1084427160520666,0.0841059608470866,2.3078866760523002,2.1259099920003734,7880704
7.290000000000001,7.882368128784797,6.697631871215205,4.730000000000001,5.261130868995582,4.198869131004421,0.0962743384495766,2.175231344997883,0.1084427160520666,0.0841059608470866,2.2918212895402714,2.0586414004554943,8044544
7.44,7.930306026885251,6.94969397311475,4.61,5.246317530797322,3.973682469202679,0.0962743384495766,2.1241684213280676,0.1084427160520666,0.0841059608470866,2.262535836855373,1.985801005800762,8208384
6.859999999999999,7.544397545290747,6.175602454709252,4.540000000000001,5.148604962188118,3.931395037811883,0.0962743384495766,2.162589368224144,0.1084427160520666,0.0841059608470866,2.2570796152577177,2.0680991211905706,8372224
7.1,7.593963561409138,6.606036438590861,4.859999999999999,5.374198405287297,4.345801594712702,0.09161905229123253,2.1436261415481566,0.10461662276561669,0.07862148181684837,2.263169062023597,2.024083221072716,8536064
7.279999999999999,7.661575680566778,6.898424319433221,4.65,5.136312656631514,4.163687343368487,0.09161905229123253,2.198782908916473,0.10461662276561669,0.07862148181684837,2.273851085918783,2.1237147319141636,8699904
7.419999999999999,7.80418745424597,7.035812545754028,4.7299999999999995,5.22,4.239999999999999,0.09161905229123253,2.206695595383644,0.10461662276561669,0.07862148181684837,2.301390356871568,2.11200083389572,8863744
7.42,7.748024389337134,7.091975610662866,4.7299999999999995,5.209687398208458,4.250312601791541,0.09671195556827897,2.184319345653057,0.11709590384767846,0.07632800728887948,2.289516871418745,2.0791218198873693,9027584
7.390000000000001,7.920000000000001,6.86,4.9799999999999995,5.446476151587624,4.513523848412375,0.09671195556827897,2.1971516758203506,0.11709590384767846,0.07632800728887948,2.3005538668453194,2.093749484795382,9191424
7.419999999999999,7.970999092558236,6.869000907441762,4.67,5.248013840664737,4.091986159335263,0.09671195556827897,2.1918460458517073,0.11709590384767846,0.07632800728887948,2.3019103501340523,2.0817817415693622,9355264
7.480000000000001,8.096116872029976,6.863883127970027,4.680000000000001,5.1037924020083425,4.256207597991659,0.09197928269233788,2.2165431901812553,0.11385459860700888,0.07010396677766688,2.3377124956343684,2.0953738847281422,9519104
7.379999999999998,7.831220566907137,6.928779433092859,4.65,4.970156211871643,4.329843788128358,0.09197928269233788,2.188861358165741,0.11385459860700888,0.07010396677766688,2.257514967394636,2.1202077489368456,9682944
7.640000000000001,8.115815090134813,7.164184909865187,4.7700000000000005,5.086385840391128,4.453614159608873,0.09197928269233788,2.185177871584892,0.11385459860700888,0.07010396677766688,2.238662740066863,2.1316930031029213,9846784
7.779999999999999,8.191825205639478,7.368174794360519,4.78,5.217721372564786,4.342278627435214,0.08142086768950012,2.175486686825752,0.0981215661049543,0.06472016927404593,2.241058026858604,2.1099153467929,10010624
7.51,8.076480361530741,6.943519638469258,4.6899999999999995,5.44690157880665,3.9330984211933493,0.08142086768950012,2.2134237766265867,0.0981215661049543,0.06472016927404593,2.303499276235003,2.1233482770181706,10174464
7.83,8.508306715284466,7.1516932847155354,4.720000000000001,5.233419906119738,4.206580093880263,0.08142086768950012,2.161713846027851,0.0981215661049543,0.06472016927404593,2.2739294030974335,2.0494982889582687,10338304
7.859999999999999,8.287083130081252,7.432916869918747,4.5600000000000005,5.15194594347795,3.9680540565220506,0.08344896002138374,2.185244506597519,0.0992063835336857,0.06769153650908179,2.258793542014451,2.111695471180587,10502144
7.840000000000002,8.278634243989227,7.401365756010775,4.569999999999999,5.186522505671934,3.953477494328065,0.08344896002138374,2.179046206176281,0.0992063835336857,0.06769153650908179,2.2846747323960326,2.0734176799565294,10665984
7.8100000000000005,8.14600595232823,7.473994047671772,4.55,5.3,3.8,0.08344896002138374,2.204840761423111,0.0992063835336857,0.06769153650908179,2.266271143267681,2.1434103795785413,10829824
7.83,8.035182845286831,7.624817154713168,4.71,5.344744042902334,4.075255957097666,0.08344896002138374,2.1908585280179977,0.0992063835336857,0.06769153650908179,2.254942213225587,2.1267748428104083,10993664
8.180000000000001,8.6486149805544,7.711385019445602,4.360000000000001,4.7098571136907195,4.010142886309283,0.08131986792036368,2.1699075594544412,0.10124001717392792,0.061399718666799434,2.281538487769534,2.0582766311393486,11157504
7.860000000000001,8.505290632196068,7.214709367803934,4.84,5.255210789840534,4.4247892101594655,0.08131986792036368,2.1404562875628472,0.10124001717392792,0.061399718666799434,2.242569510204934,2.0383430649207606,11321344
7.969999999999997,8.579999999999997,7.359999999999998,4.81,5.271410879802373,4.348589120197627,0.08131986792036368,2.1208793997764586,0.10124001717392792,0.061399718666799434,2.2019195552449236,2.0398392443079936,11485184
7.889999999999999,8.184788059459672,7.595211940540326,4.859999999999999,5.226606055596466,4.4933939444035325,0.0755130624120596,2.172267419099808,0.09269864128596628,0.05832748353815292,2.2278783413008827,2.116656496898733,11649024
7.93,8.306961536499415,7.5530384635005845,4.72,5.129389789809174,4.310610210190825,0.0755130624120596,2.1286824584007262,0.09269864128596628,0.05832748353815292,2.191014216344641,2.0663507004568116,11812864
7.859999999999999,8.272795348811005,7.4472046511889936,4.369999999999999,4.839148164229595,3.9008518357704034,0.0755130624120596,2.1441199630498886,0.09269864128596628,0.05832748353815292,2.228648898311067,2.05959102778871,11976704
7.980000000000001,8.487543101617982,7.4724568983820205,4.67,5.132709412050371,4.207290587949629,0.08152713475365324,2.132206526398659,0.1047973855680038,0.05825688393930268,2.219192256397559,2.045220796399759,12140544
8.209999999999999,8.747494186015066,7.672505813984932,4.57,5.315721127500087,3.8242788724999137,0.08152713475365324,2.156471516191959,0.1047973855680038,0.05825688393930268,2.2570435706584115,2.055899461725507,12304384
8.110000000000001,8.64,7.580000000000001,4.69,5.218109837060436,4.161890162939565,0.08152713475365324,2.11737961769104,0.1047973855680038,0.05825688393930268,2.2012284156743505,2.03353081970773,12468224
8.25,8.627491721763537,7.872508278236462,4.54,4.86310988842807,4.21689011157193,0.076648997592756,2.131809675693512,0.09458686657313219,0.0587111286123798,2.244918881488845,2.0187004698981785,12632064
8.31,8.86937465083788,7.750625349162121,4.5,4.953872228716409,4.046127771283591,0.076648997592756,2.1105575293302534,0.09458686657313219,0.0587111286123798,2.1804197197387,2.040695338921807,12795904
7.959999999999999,8.485737577123796,7.434262422876202,4.45,4.89553338819891,4.0044666118010905,0.076648997592756,2.1117185696959497,0.09458686657313219,0.0587111286123798,2.1982411277693443,2.025196011622555,12959744
8.28,8.781597448159378,7.778402551840621,4.799999999999999,5.5155417527999315,4.084458247200066,0.07714162446529063,2.0558221474289895,0.09464805049621827,0.05963519843436299,2.1991442067541134,1.9125000881038658,13123584
8.18,8.677594212184989,7.682405787815011,4.579999999999999,4.937211421989835,4.222788578010164,0.07714162446529063,2.1010564669966696,0.09464805049621827,0.05963519843436299,2.186264509881169,2.0158484241121704,13287424
8.43,8.78227829907617,8.07772170092383,4.4,4.965685424949238,3.8343145750507626,0.07714162446529063,2.0998304173350335,0.09464805049621827,0.05963519843436299,2.230792637474827,1.9688681971952404,13451264
8.28,8.726766158073772,7.8332338419262255,4.46,5.178609768928867,3.741390231071133,0.07714162446529063,2.026590624451637,0.09464805049621827,0.05963519843436299,2.2013128127219943,1.85186843618128,13615104
8.280000000000001,8.708485705712572,7.851514294287431,4.48,5.00687759489278,3.9531224051072207,0.07979497576273069,2.07472548186779,0.09759340364487928,0.06199654788058209,2.212922878250796,1.9365280854847842,13778944
8.47,8.96,7.98,4.55,5.070096144957834,4.029903855042166,0.07979497576273069,2.0395902320742607,0.09759340364487928,0.06199654788058209,2.183818924574372,1.895361539574149,13942784
8.500000000000002,8.912310562561768,8.087689437438236,4.73,5.3131809324729335,4.146819067527067,0.07979497576273069,2.0731283217668532,0.09759340364487928,0.06199654788058209,2.2227424236929005,1.9235142198408057,14106624
8.169999999999998,8.808827050147375,7.53117294985262,4.43,4.8613930922024595,3.99860690779754,0.08439769745988217,2.0721903696656225,0.10881924778357199,0.059976147136192336,2.225721622105999,1.9186591172252458,14270464
8.44,8.934368283772331,7.945631716227669,4.57,5.14974132162543,3.9902586783745706,0.08439769745988217,2.038100104033947,0.10881924778357199,0.059976147136192336,2.2349613073390464,1.8412389007288472,14434304
8.49,8.944862616621768,8.035137383378233,4.6,5.4508818954473055,3.749118104552694,0.08439769745988217,2.0732531055808066,0.10881924778357199,0.059976147136192336,2.174099509662779,1.9724067014988342,14598144
8.56,9.085737577123798,8.034262422876203,4.52,4.898945906429928,4.141054093570071,0.08094179938933523,2.0284706547856333,0.09928199424700912,0.06260160453166133,2.1947085210767363,1.8622327884945302,14761984
8.42,9.055295206970744,7.784704793029256,4.64,5.3258571279792895,3.95414287202071,0.08094179938933523,2.069230134785175,0.09928199424700912,0.06260160453166133,2.159075686090266,1.9793845834800845,14925824
8.6,8.925576411921995,8.274423588078005,4.52,4.787581763205193,4.2524182367948065,0.08094179938933523,2.054031838476658,0.09928199424700912,0.06260160453166133,2.182020077069146,1.92604359988417,15089664
8.670000000000002,9.110567815438216,8.229432184561787,4.53,4.990543157586779,4.069456842413222,0.07449130901286856,2.0654938623309134,0.09020912629507603,0.058773491730661084,2.185460958037546,1.9455267666242808,15253504
8.5,9.04221766846904,7.957782331530962,4.4,5.038748776906853,3.761251223093148,0.07449130901286856,2.0396513253450395,0.09020912629507603,0.058773491730661084,2.1982829846285736,1.881019666061505,15417344
8.690000000000001,9.04623026261114,8.333769737388863,4.61,5.167584074378026,4.0524159256219745,0.07449130901286856,2.0082672268152235,0.09020912629507603,0.058773491730661084,2.160109059713994,1.856425393916453,15581184
8.780000000000001,9.101869538788623,8.458130461211379,4.63,5.197538544946508,4.062461455053492,0.06826376315990494,2.0260097712278364,0.08398963439153197,0.052537891928277916,2.1729138383111946,1.8791057041444785,15745024
8.7,9.049284983931459,8.35071501606854,4.66,5.045227205685165,4.274772794314836,0.06826376315990494,2.0402004331350327,0.08398963439153197,0.052537891928277916,2.175037441447146,1.9053634248229192,15908864
8.66,9.103170396123208,8.216829603876793,4.7,5.492464510246358,3.9075354897536423,0.06826376315990494,2.0193220749497414,0.08398963439153197,0.052537891928277916,2.164485910340482,1.8741582395590006,16072704
8.710000000000003,9.224684369298313,8.195315630701693,4.3999999999999995,4.866904701197149,3.9330952988028494,0.06826376315990494,2.0413402035832404,0.08398963439153197,0.052537891928277916,2.1690746783007873,1.9136057288656936,16236544
8.659999999999998,9.070365690573661,8.249634309426336,4.39,4.80821047332653,3.97178952667347,0.06529027737288112,2.037624402344227,0.07955841593321501,0.05102213881254723,2.1205977361323725,1.9546510685560816,16400384
8.760000000000002,9.363655530911464,8.15634446908854,4.21,4.688434948556227,3.7315650514437726,0.06529027737288112,2.019458781182766,0.07955841593321501,0.05102213881254723,2.13598459503154,1.9029329673339916,16564224
8.599999999999998,9.049444101084882,8.150555898915114,4.41,4.832965719651132,3.987034280348868,0.06529027737288112,2.035103775560856,0.07955841593321501,0.05102213881254723,2.1976649105661483,1.8725426405555634,16728064
8.780000000000001,9.297300686255104,8.262699313744898,4.460000000000001,4.958397431775086,3.9616025682249165,0.06776810661083958,2.0542106583714483,0.08384506464820156,0.051691148573477605,2.195856707182206,1.9125646095606907,16891904
8.780000000000001,9.051293199325011,8.508706800674991,4.2700000000000005,4.7992447448959705,3.740755255104031,0.06776810661083958,1.9885369375348092,0.08384506464820156,0.051691148573477605,2.121110395103265,1.8559634799663534,17055744
8.739999999999998,9.16708313008125,8.312916869918746,4.35,4.795533388198909,3.9044666118010904,0.06776810661083958,2.033714559674263,0.08384506464820156,0.051691148573477605,2.1396059596607273,1.9278231596877993,17219584
8.79,9.162692903071683,8.417307096928315,4.289999999999999,4.778773976393997,3.8012260236060014,0.06840411797740362,2.0199984818696977,0.08202487439561473,0.05478336155919251,2.196907196874468,1.8430897668649278,17383424
9.0,9.382099463490857,8.617900536509143,4.4799999999999995,5.09935450268808,3.8606454973119186,0.06840411797740362,1.9995349213480949,0.08202487439561473,0.05478336155919251,2.1214538065538,1.8776160361423895,17547264
8.629999999999999,9.059068759058498,8.2009312409415,4.430000000000001,5.044898365585729,3.815101634414272,0.06840411797740362,1.986315129697323,0.08202487439561473,0.05478336155919251,2.144974773085925,1.8276554863087209,17711104
8.69,9.10097445176069,8.279025548239309,4.83,5.370462764674866,4.289537235325134,0.06871000066048859,1.9496537670493126,0.08377901856379981,0.05364098275717736,2.1243998551908296,1.7749076789077955,17874944
8.79,9.310480547186923,8.269519452813075,4.380000000000001,4.901152568831816,3.8588474311681855,0.06871000066048859,1.956399430334568,0.08377901856379981,0.05364098275717736,2.0814713495094836,1.8313275111596523,18038784
8.78,9.355847201955518,8.20415279804448,4.43,5.187693869580585,3.672306130419415,0.06871000066048859,1.947470413148403,0.08377901856379981,0.05364098275717736,2.1421249757720044,1.7528158505248015,18202624
8.92,9.248024389337134,8.591975610662866,4.38,4.912541078227774,3.847458921772226,0.06653415418055315,1.9796216905117034,0.08275135109875818,0.050316957262348125,2.1587651162498225,1.8004782647735844,18366464
8.96,9.382374241638859,8.537625758361143,4.55,5.261688133946324,3.8383118660536764,0.06653415418055315,2.006249526143074,0.08275135109875818,0.050316957262348125,2.1722352950887736,1.8402637571973743,18530304
8.790000000000001,9.264236228055175,8.315763771944827,4.36,4.712703841770969,4.007296158229032,0.06653415418055315,1.9329164803028107,0.08275135109875818,0.050316957262348125,2.1270869406557726,1.7387460199498488,18694144
9.09,9.468021163428716,8.711978836571284,4.2700000000000005,4.868414572015087,3.671585427984913,0.06653415418055315,1.9694080159068108,0.08275135109875818,0.050316957262348125,2.141692043196361,1.7971239886172605,18857984
8.77,9.119428104193123,8.420571895806876,4.3,4.817687164221791,3.7823128357782085,0.06596315654594773,1.9371681854128837,0.08689419979547917,0.04503211329641628,2.1238742755041655,1.7504620953216021,19021824
8.839999999999998,9.421721582889958,8.258278417110038,4.450000000000001,5.115206734782505,3.7847932652174974,0.06596315654594773,1.980751171708107,0.08689419979547917,0.04503211329641628,2.1837551300497453,1.7777472133664685,19185664
9.03,9.406961536499415,8.653038463500584,4.3999999999999995,4.909901951359278,3.890098048640721,0.06596315654594773,1.9551919549703598,0.08689419979547917,0.04503211329641628,2.142477585851024,1.7679063240896953,19349504
8.819999999999999,9.24848570571257,8.391514294287427,4.369999999999999,4.879999999999999,3.8599999999999994,0.06750002520354027,1.9576801285147667,0.0863012475236369,0.04869880288344365,2.135065011653064,1.7802952453764695,19513344
8.89,9.305812457725837,8.474187542274164,4.38,4.857074417675062,3.9029255823249374,0.06750002520354027,1.9494710251688958,0.0863012475236369,0.04869880288344365,2.1494938837206083,1.7494481666171833,19677184
8.74,9.343655530911462,8.136344469088538,4.470000000000001,5.032227711874825,3.9077722881251766,0.06750002520354027,1.9675389483571053,0.0863012475236369,0.04869880288344365,2.12234626295209,1.8127316337621207,19841024
8.870000000000001,9.461692487699482,8.27830751230052,4.36,4.955315042645489,3.7646849573545116,0.06804542166976399,1.9753366380929946,0.09140754119472555,0.04468330214480243,2.169174949635174,1.7814983265508153,20004864
8.83,9.149530906173409,8.510469093826591,4.63,5.0301249804748505,4.229875019525149,0.06804542166976399,1.9245291203260422,0.09140754119472555,0.04468330214480243,2.1497805172492535,1.699277723402831,20168704
9.09,9.473275357934735,8.706724642065264,4.27,5.014378935757857,3.5256210642421424,0.06804542166976399,1.972948920726776,0.09140754119472555,0.04468330214480243,2.1761616733489295,1.7697361681046226,20332544
9.05,9.382415402771894,8.717584597228107,4.279999999999999,4.881331855134916,3.6786681448650826,0.06528976267776627,1.9878132149577141,0.08312322501335695,0.0474563003421756,2.1808312371530842,1.794795192762344,20496384
8.92,9.24496153618544,8.59503846381456,4.2700000000000005,4.770099990002,3.769900009998001,0.06528976267776627,1.9385000348091126,0.08312322501335695,0.0474563003421756,2.1158331033905986,1.7611669662276266,20660224
8.940000000000001,9.327814388593307,8.552185611406696,4.41,5.035219961293624,3.784780038706377,0.06528976267776627,1.8967400342226028,0.08312322501335695,0.0474563003421756,2.1081035690333354,1.68537649941187,20824064
8.98,9.581331855134916,8.378668144865085,4.3100000000000005,4.8246843692983115,3.7953156307016895,0.06705508251559608,1.934825287759304,0.0835391408348656,0.05057102419632656,2.116789034415678,1.7528615411029296,20987904
9.02,9.507442304278158,8.532557695721842,4.45,5.101536645170477,3.798463354829523,0.06705508251559608,1.9289672404527665,0.0835391408348656,0.05057102419632656,2.0924011977557733,1.7655332831497597,21151744
9.14,9.495527776692624,8.784472223307377,4.7299999999999995,5.263010318849457,4.1969896811505425,0.06705508251559608,1.8756677851080894,0.0835391408348656,0.05057102419632656,2.0890361874676397,1.6622993827485388,21315584
9.020000000000001,9.497074417675064,8.542925582324939,4.299999999999999,4.954217089351844,3.645782910648154,0.06705508251559608,1.939633597433567,0.0835391408348656,0.05057102419632656,2.1318006134366345,1.7474665814304997,21479424
9.09,9.498533964316309,8.681466035683691,4.07,4.557954915950234,3.582045084049766,0.06975968148261885,1.9346839353442191,0.08753881508885825,0.05198054787637945,2.134804719163211,1.734563151525227,21643264
9.120000000000001,9.506781592116274,8.733218407883728,4.46,4.954368283772331,3.965631716227669,0.06975968148261885,1.8838109418749809,0.08753881508885825,0.05198054787637945,2.0880395131382574,1.6795823706117046,21807104
9.0,9.334664010613631,8.665335989386369,4.2299999999999995,4.741957029446808,3.718042970553191,0.06975968148261885,1.929746961593628,0.08753881508885825,0.05198054787637945,2.127185460108071,1.7323084630791847,21970944
8.97,9.387252920900503,8.552747079099499,4.35,4.732753184180092,3.967246815819907,0.06940688242449079,1.9460860386490821,0.08626263749774975,0.05255112735123184,2.124613971114415,1.7675581061837489,22134784
8.97,9.49924474489597,8.440755255104031,4.35,5.007647321898295,3.692352678101704,0.06940688242449079,1.9260115161538125,0.08626263749774975,0.05255112735123184,2.125384964816304,1.7266380674913206,22298624
9.059999999999999,9.581919534027994,8.538080465972003,4.41,4.992151183113116,3.8278488168868847,0.06940688242449079,1.906302312016487,0.08626263749774975,0.05255112735123184,2.116693349575161,1.695911274457813,22462464
9.07,9.489642705167146,8.650357294832855,4.340000000000001,4.911314274283429,3.7686857257165727,0.07005796856129407,1.89265675842762,0.08550680328099491,0.05460913384159321,2.116205464715519,1.669108052139721,22626304
9.22,9.512574776766556,8.927425223233445,4.0600000000000005,4.566359556046887,3.553640443953114,0.07005796856129407,1.9449880227446557,0.08550680328099491,0.05460913384159321,2.140026018655007,1.7499500268343042,22790144
9.15,9.444108823397055,8.855891176602945,4.41,5.199240140895026,3.6207598591049743,0.07005796856129407,1.9027610167860984,0.08550680328099491,0.05460913384159321,2.0760066478531445,1.7295153857190524,22953984
9.3,9.671483512420135,8.928516487579866,4.550000000000001,5.190702739185655,3.9092972608143466,0.06243846157318507,1.8688661009073257,0.07866961447885051,0.046207308667519625,2.0817499949688645,1.655982206845787,23117824
9.120000000000001,9.438747549010186,8.801252450989816,4.22,4.864670458451448,3.5753295415485518,0.06243846157318507,1.925459437072277,0.07866961447885051,0.046207308667519625,2.0866768642186897,1.7642420099258644,23281664
9.12,9.432409987036266,8.807590012963733,4.4,5.041872261435249,3.7581277385647516,0.06243846157318507,1.8836977511644364,0.07866961447885051,0.046207308667519625,2.049438405253675,1.7179570970751976,23445504
9.16,9.603170396123208,8.716829603876793,4.549999999999999,4.879393381840011,4.220606618159987,0.06181767312380321,1.908910980820656,0.07634508566475082,0.047290260582855605,2.0876779331243727,1.730144028516939,23609344
9.1,9.446410161513775,8.753589838486224,4.450000000000001,4.954479930225179,3.9455200697748234,0.06181767312380321,1.9039770871400834,0.07634508566475082,0.047290260582855605,2.102956610140171,1.7049975641399957,23773184
9.18,9.566781592116273,8.793218407883726,4.33,4.959364759102383,3.7006352408976175,0.06181767312380321,1.8608688414096832,0.07634508566475082,0.047290260582855605,2.0460013639967514,1.675736318822615,23937024
9.069999999999999,9.570099990001998,8.569900009998,4.55,5.0623475382979795,4.03765246170202,0.06181767312380321,1.9037889212369918,0.07634508566475082,0.047290260582855605,2.109307713162638,1.6982701293113456,24100864
9.15,9.613141447076377,8.686858552923624,4.42,5.083023378170031,3.7569766218299687,0.05382254442515655,1.872179239988327,0.06437688949228944,0.04326819935802365,2.077601007948321,1.666757472028333,24264704
9.02,9.3540658617698,8.685934138230198,4.34,4.909561234635926,3.7704387653640743,0.05382254442515655,1.8805930480360984,0.06437688949228944,0.04326819935802365,2.095024500428851,1.6661615956433458,24428544
9.110000000000001,9.440000000000001,8.780000000000001,4.05,4.7152067347825035,3.384793265217496,0.05382254442515655,1.893511915206909,0.06437688949228944,0.04326819935802365,2.105247951452915,1.681775878960903,24592384
9.26,9.52153393661244,8.998466063387559,4.430000000000001,5.10238381896057,3.757616181039431,0.05606497928815576,1.892329478263855,0.07190244270566694,0.040227515870644576,2.1017248659952648,1.682934090532445,24756224
9.27,9.62227829907617,8.91772170092383,4.180000000000001,4.665386443980465,3.6946135560195366,0.05606497928815576,1.9086020663380623,0.07190244270566694,0.040227515870644576,2.110804710287456,1.7063994223886687,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-heist-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.3400000000000007,3.7429888335921984,2.937011166407803,2.98,3.44,2.52,0.0,2.7072173357009888,0.0,0.0,2.7077899801321195,2.706644691269858,16384
3.4899999999999998,4.056480361530742,2.923519638469258,2.8899999999999997,3.4772818744010405,2.302718125598959,0.0,2.6964265614748,0.0,0.0,2.7101977024994075,2.682655420450193,180224
3.3199999999999994,3.7907440918375923,2.8492559081624065,2.8200000000000003,3.450555310817378,2.1894446891826225,0.0,2.687961706519127,0.0,0.0,2.7123792155984328,2.663544197439821,344064
3.7199999999999998,4.265527267879434,3.1744727321205657,2.8099999999999996,3.22097445176069,2.399025548239309,0.0,2.693753978610039,0.0,0.0,2.7027921018375674,2.6847158553825103,507904
3.0699999999999994,3.6816371473349205,2.4583628526650783,2.83,3.5343436661176133,2.125656333882387,0.2068410361981639,2.6693642884492874,0.22898772946583804,0.18469434293048978,2.69985074748374,2.638877829414835,671744
3.31,4.01774289116882,2.6022571088311803,2.61,3.2336184731067545,1.9863815268932452,0.2068410361981639,2.6518226325511933,0.22898772946583804,0.18469434293048978,2.706788388372662,2.5968568767297247,835584
3.0000000000000004,3.7416198487095667,2.2583801512904342,2.62,3.1782114294781145,2.0617885705218857,0.2068410361981639,2.6326877415180205,0.22898772946583804,0.18469434293048978,2.6678351534729465,2.5975403295630946,999424
3.4899999999999998,3.974664832642105,3.0053351673578947,2.77,3.232709412050371,2.307290587949629,0.1696915527751741,2.6389868587255476,0.2022595763647777,0.13712352918557047,2.6639344652748966,2.6140392521761986,1163264
3.44,4.066418390534633,2.813581609465367,2.9299999999999997,3.5873431371817914,2.272656862818208,0.1696915527751741,2.6084886699914933,0.2022595763647777,0.13712352918557047,2.6502717218812326,2.566705618101754,1327104
3.59,4.02,3.1599999999999997,3.31,3.98,2.64,0.1696915527751741,2.5919603019952775,0.2022595763647777,0.13712352918557047,2.645632883393609,2.538287720596946,1490944
4.040000000000001,4.58808758424179,3.491912415758212,3.4699999999999998,3.9680963762164905,2.971903623783509,0.14624765814599147,2.5804633885622024,0.16541708251965867,0.12707823377232427,2.6223544624478223,2.5385723146765824,1654784
3.78,4.3144155686354955,3.245584431364504,3.25,3.8072252686302015,2.6927747313697985,0.14624765814599147,2.5269692450761796,0.16541708251965867,0.12707823377232427,2.5876703893768056,2.4662681007755536,1818624
3.9800000000000004,4.69386273190299,3.2661372680970104,3.4200000000000004,4.08,2.7600000000000007,0.14624765814599147,2.50172720849514,0.16541708251965867,0.12707823377232427,2.567306458477255,2.436147958513025,1982464
4.3100000000000005,4.690657326213486,3.9293426737865147,3.34,3.986838465151849,2.6931615348481506,0.14789398543479465,2.4884212255477904,0.1796532826433503,0.11613468822623903,2.5471609677031384,2.4296814833924425,2146304
4.03,4.860722577037605,3.1992774229623953,3.2300000000000004,3.5736568055487923,2.8863431944512086,0.14789398543479465,2.4550722926855086,0.1796532826433503,0.11613468822623903,2.541948148706144,2.3681964366648733,2310144
4.209999999999999,4.5577067730142735,3.862293226985725,3.46,3.9121061822182925,3.0078938177817074,0.14789398543479465,2.4695256024599077,0.1796532826433503,0.11613468822623903,2.5260470158718857,2.4130041890479297,2473984
4.1899999999999995,4.818410693734599,3.5615893062654003,3.2600000000000002,3.820713830755048,2.6992861692449526,0.11001806737038697,2.4332761645317076,0.13243285944732583,0.08760327529344812,2.505552064161008,2.3610002649024073,2637824
4.41,4.81607881008494,4.003921189915061,3.4299999999999997,3.917954915950234,2.9420450840497656,0.11001806737038697,2.441193848848343,0.13243285944732583,0.08760327529344812,2.5112670129675343,2.3711206847291515,2801664
4.529999999999999,5.292954782408499,3.7670452175915004,3.5199999999999996,4.017594212184989,3.0224057878150106,0.11001806737038697,2.4244120121002197,0.13243285944732583,0.08760327529344812,2.4624255531373254,2.386398471063114,2965504
4.569999999999999,5.224293512118223,3.915706487881776,3.01,3.4863402145525817,2.533659785447418,0.11001806737038697,2.428837537765503,0.13243285944732583,0.08760327529344812,2.4898432892443223,2.3678317862866836,3129344
4.590000000000001,5.241843539509292,3.93815646049071,3.6100000000000003,4.136212884676915,3.0837871153230854,0.09462109123626776,2.449331212043762,0.11639822888858285,0.07284395358395267,2.518695634276443,2.379966789811081,3293184
4.67,5.324293512118223,4.0157064878817765,3.59,4.1439855593785815,3.0360144406214182,0.09462109123626776,2.431817299127579,0.11639822888858285,0.07284395358395267,2.4807077457549433,2.3829268525002143,3457024
5.04,5.630254182534948,4.449745817465052,3.8600000000000003,4.424269439186635,3.295730560813365,0.09462109123626776,2.4175870299339293,0.11639822888858285,0.07284395358395267,2.486591993126957,2.3485820667409016,3620864
5.08,5.484474968323134,4.675525031676866,3.9300000000000006,4.698179666484346,3.161820333515655,0.09476750193722336,2.4218277126550674,0.11407326844464477,0.07546173542980195,2.46206022494986,2.3815952003602745,3784704
4.930000000000001,5.554579858785088,4.305420141214913,3.9,4.602851335632224,3.1971486643677767,0.09476750193722336,2.379991799592972,0.11407326844464477,0.07546173542980195,2.4548631734533592,2.3051204257325844,3948544
5.300000000000001,5.783735464897914,4.816264535102087,4.160000000000001,4.740000000000001,3.580000000000001,0.09476750193722336,2.3879272013902666,0.11407326844464477,0.07546173542980195,2.4662880888507352,2.309566313929798,4112384
5.36,5.846209831245729,4.8737901687542715,3.97,4.7407788269017255,3.199221173098275,0.09818036600570912,2.3598211973905565,0.1161000808456583,0.08026065116575994,2.4245789382240237,2.2950634565570893,4276224
5.81,6.400677577024894,5.219322422975106,4.08,4.707375485654325,3.452624514345675,0.09818036600570912,2.345802131295204,0.1161000808456583,0.08026065116575994,2.417833525871768,2.27377073671864,4440064
5.539999999999999,6.145309838016861,4.934690161983137,4.25,4.5,4.0,0.09818036600570912,2.36723797917366,0.1161000808456583,0.08026065116575994,2.4383224989378127,2.2961534594095077,4603904
5.8100000000000005,6.6993255871726625,4.9206744128273385,4.3100000000000005,4.698458491991101,3.9215415080089,0.0921381874557179,2.35218026638031,0.10941082251212268,0.07486555239931313,2.4426462524888266,2.2617142802717933,4767744
5.680000000000001,6.267877538267964,5.092122461732037,4.290000000000001,4.845787729263611,3.734212270736391,0.0921381874557179,2.332556092739105,0.10941082251212268,0.07486555239931313,2.431828403418247,2.233283782059963,4931584
6.12,6.772380257212004,5.4676197427879965,4.17,5.005523787812172,3.3344762121878277,0.0921381874557179,2.3496304243803023,0.10941082251212268,0.07486555239931313,2.4193315141555303,2.2799293346050744,5095424
5.83,6.465688603012513,5.194311396987487,3.97,4.64089492470878,3.29910507529122,0.09925568249897854,2.3073734432458877,0.11731981708276432,0.08119154791519276,2.4258305372504485,2.188916349241327,5259264
5.99,6.464236228055175,5.515763771944825,4.390000000000001,5.071835757349232,3.708164242650769,0.09925568249897854,2.338350382447243,0.11731981708276432,0.08119154791519276,2.4159334194093796,2.2607673454851063,5423104
6.4,7.115541752799933,5.684458247200068,4.3,4.929285308902091,3.670714691097909,0.09925568249897854,2.3067736476659775,0.11731981708276432,0.08119154791519276,2.390235425673016,2.223311869658939,5586944
6.24,6.833632883186233,5.646367116813767,4.3,5.009929573971954,3.590070426028046,0.09925568249897854,2.2923745632171633,0.11731981708276432,0.08119154791519276,2.4140167756057616,2.170732350828565,5750784
6.45,7.098459713474939,5.801540286525062,4.8999999999999995,5.3494441010848846,4.450555898915114,0.10499724407928471,2.3143940210342406,0.12762757898689672,0.08236690917167269,2.4251808862733157,2.2036071557951655,5914624
6.58,7.083587132480567,6.0764128675194335,4.4,4.970964096944808,3.8290359030551926,0.10499724407928471,2.2573210328817366,0.12762757898689672,0.08236690917167269,2.385597215258546,2.1290448505049273,6078464
6.709999999999999,7.55196199439167,5.868038005608328,4.45,5.2197402159170325,3.6802597840829674,0.10499724407928471,2.2445509999990465,0.12762757898689672,0.08236690917167269,2.370243115623882,2.118858884374211,6242304
6.67,7.4062744053679985,5.933725594632001,4.71,5.341585306985525,4.078414693014475,0.10220786055653353,2.226764462888241,0.12114799553405016,0.08326772557901689,2.3932709266707204,2.0602579991057612,6406144
6.830000000000001,7.423380147965872,6.23661985203413,5.01,5.820493676718085,4.1995063232819145,0.10220786055653353,2.225077050924301,0.12114799553405016,0.08326772557901689,2.3808487944924166,2.0693053073561853,6569984
6.68,7.434718490564528,5.925281509435472,4.4,5.0308724118235,3.7691275881765,0.10220786055653353,2.246707572042942,0.12114799553405016,0.08326772557901689,2.373296898706962,2.1201182453789222,6733824
6.780000000000001,7.6730845424706455,5.886915457529357,4.6,5.218061485614498,3.9819385143855017,0.09750041585611814,2.221102848649025,0.11268609825177356,0.08231473346046272,2.3709856557486617,2.071220041549388,6897664
6.859999999999999,7.60592224795886,6.114077752041139,4.869999999999999,5.706719785830357,4.0332802141696416,0.09750041585611814,2.2119584023952483,0.11268609825177356,0.08231473346046272,2.32313128570779,2.1007855190827067,7061504
6.95,7.864603739331958,6.035396260668042,4.7,5.535463942968217,3.864536057031783,0.09750041585611814,2.201725760102272,0.11268609825177356,0.08231473346046272,2.3106637008986315,2.0927878193059124,7225344
7.18,7.816867333123626,6.543132666876374,4.840000000000001,5.491459898996094,4.188540101003907,0.09386217876419203,2.161810700595379,0.11076278799691089,0.07696156953147318,2.2878760684039587,2.0357453327867994,7389184
7.339999999999999,7.8770288632839005,6.802971136716097,4.94,5.541996677731697,4.338003322268304,0.09386217876419203,2.1860090851783753,0.11076278799691089,0.07696156953147318,2.312407144313395,2.0596110260433558,7553024
7.49,8.208957578720748,6.771042421279253,4.61,5.4695929269136645,3.750407073086336,0.09386217876419203,2.1539423197507857,0.11076278799691089,0.07696156953147318,2.2692877724306397,2.0385968670709316,7716864
7.2700000000000005,8.014378935757858,6.525621064242143,4.66,5.550168523370716,3.7698314766292844,0.0952731649318451,2.1532783180475237,0.11002857711093995,0.08051775275275024,2.2712908610482474,2.0352657750468,7880704
7.05,7.670080639917099,6.4299193600829,5.07,6.018736001214247,4.121263998785754,0.0952731649318451,2.1507008999586104,0.11002857711093995,0.08051775275275024,2.2917301073505962,2.0096716925666245,8044544
7.3,8.087400787401181,6.512599212598818,4.61,5.378700201639105,3.841299798360896,0.0952731649318451,2.1628878474235536,0.11002857711093995,0.08051775275275024,2.241572012696156,2.0842036821509513,8208384
7.279999999999999,7.9839886362719215,6.576011363728077,5.09,6.046504051219857,4.133495948780142,0.0952731649318451,2.1038578301668167,0.11002857711093995,0.08051775275275024,2.2053669754388694,2.002348684894764,8372224
7.5,8.143428317685817,6.856571682314184,4.880000000000001,5.53084560381092,4.229154396189082,0.09074726092672161,2.162406678497791,0.10825486609685118,0.07323965575659204,2.2602926373316676,2.0645207196639146,8536064
7.26,7.905290632196067,6.614709367803933,4.69,5.384910066123668,3.995089933876333,0.09074726092672161,2.132591447234154,0.10825486609685118,0.07323965575659204,2.233382905411024,2.0317999890572835,8699904
7.529999999999999,8.041957029446808,7.018042970553191,5.210000000000001,6.044805366537615,4.375194633462387,0.09074726092672161,2.1432071775197983,0.10825486609685118,0.07323965575659204,2.2803070934140424,2.006107261625554,8863744
7.65,8.146487663492257,7.1535123365077435,5.119999999999999,6.0535952013587035,4.186404798641295,0.08524835215923045,2.0802621126174925,0.10658750218619975,0.06390920213226114,2.2002002321355096,1.9603239930994756,9027584
7.45,7.910977222864645,6.9890227771353555,4.89,5.841262319236917,3.9387376807630816,0.08524835215923045,2.082155352830887,0.10658750218619975,0.06390920213226114,2.2189031714207803,1.9454075342409938,9191424
7.7,8.3,7.1,4.860000000000001,5.690903123113641,4.029096876886362,0.08524835215923045,2.1312615886330604,0.10658750218619975,0.06390920213226114,2.2250473110805356,2.037475866185585,9355264
7.88,8.208024389337135,7.551975610662866,5.3,6.046993975879324,4.553006024120676,0.08754347596594028,2.1117088958621024,0.10735873710724907,0.0677282148246315,2.26638369235245,1.9570340993717548,9519104
7.700000000000001,8.207937003968013,7.192062996031989,5.14,6.141199280862706,4.1388007191372935,0.08754347596594028,2.1118433624505997,0.10735873710724907,0.0677282148246315,2.2633969480799183,1.960289776821281,9682944
7.709999999999999,8.387421582177597,7.032578417822402,5.050000000000001,5.937975224879614,4.162024775120387,0.08754347596594028,2.125741940736771,0.10735873710724907,0.0677282148246315,2.2772656500443316,1.9742182314292103,9846784
7.889999999999999,8.513618473106753,7.266381526893245,5.28,5.954981481227448,4.605018518772552,0.08949133368703213,2.1082906037569047,0.11486232903027964,0.06412033834378462,2.257643140377409,1.9589380671364,10010624
7.8199999999999985,8.472380257212002,7.167619742787995,4.9799999999999995,5.700832851637603,4.259167148362396,0.08949133368703213,2.133325795829296,0.11486232903027964,0.06412033834378462,2.243979668944215,2.022671922714377,10174464
7.770000000000001,8.489791636517126,7.050208363482877,4.950000000000001,5.782165848854663,4.117834151145339,0.08949133368703213,2.134173314273357,0.11486232903027964,0.06412033834378462,2.2644869081930126,2.003859720353702,10338304
7.590000000000001,8.479325587172664,6.700674412827339,5.08,5.948101376568428,4.211898623431572,0.08837150206088132,2.113111013174057,0.11022953065816775,0.06651347346359489,2.248129229467297,1.9780927968808164,10502144
7.6800000000000015,8.203067873224882,7.1569321267751205,5.029999999999999,5.997522609554939,4.06247739044506,0.08837150206088132,2.1097653418779374,0.11022953065816775,0.06651347346359489,2.29829920652216,1.921231477233715,10665984
8.120000000000001,8.631468474101778,7.608531525898224,5.35,6.056045324324153,4.643954675675846,0.08837150206088132,2.050928534567356,0.11022953065816775,0.06651347346359489,2.212755108860578,1.889101960274134,10829824
8.209999999999999,8.933118247591636,7.486881752408362,5.0600000000000005,5.851454357496376,4.268545642503625,0.08837150206088132,2.0823890820145605,0.11022953065816775,0.06651347346359489,2.296445933200371,1.8683322308287502,10993664
8.169999999999998,8.851248853210041,7.488751146789954,5.1899999999999995,5.889213844256533,4.490786155743466,0.08325240713843787,2.10907616764307,0.09738973473705174,0.069115079539824,2.313295766959723,1.9048565683264171,11157504
8.190000000000001,8.780677577024896,7.599322422975107,5.24,6.198331884056875,4.281668115943125,0.08325240713843787,2.0848978623747825,0.09738973473705174,0.069115079539824,2.274763963313113,1.8950317614364518,11321344
8.33,9.015638388656878,7.644361611343122,5.000000000000001,5.954986910905067,4.045013089094935,0.08325240713843787,2.0649998798966407,0.09738973473705174,0.069115079539824,2.3103789914470467,1.8196207683462347,11485184
8.02,8.807146746166177,7.232853253833823,5.039999999999999,5.8489499366462665,4.231050063353732,0.08047756693250437,2.0857696399092673,0.09191033536089357,0.06904479850411516,2.332581187022309,1.8389580927962255,11649024
8.33,8.906281181368957,7.753718818631043,5.23,6.243952661616903,4.216047338383098,0.08047756693250437,2.0832362711429595,0.09191033536089357,0.06904479850411516,2.3172753120640937,1.8491972302218254,11812864
8.129999999999999,8.66113086899558,7.5988691310044185,5.0200000000000005,5.697938050267132,4.3420619497328685,0.08047756693250437,2.028489884734154,0.09191033536089357,0.06904479850411516,2.2728438156620805,1.7841359538062274,11976704
8.25,8.9,7.6,5.029999999999999,5.763552997403732,4.296447002596267,0.07368891988231112,2.0624411717057227,0.08034068798462168,0.06703715178000055,2.312084601846489,1.8127977415649565,12140544
8.24,8.861610810716803,7.618389189283198,5.4,6.168114574786861,4.63188542521314,0.07368891988231112,2.053014726936817,0.08034068798462168,0.06703715178000055,2.2928975604235946,1.8131318934500393,12304384
8.17,8.951088983407141,7.38891101659286,4.92,5.8514504817756015,3.9885495182243984,0.07368891988231112,2.054303379356861,0.08034068798462168,0.06703715178000055,2.3505297556139646,1.7580770030997572,12468224
8.09,8.643985559378581,7.536014440621418,5.21,6.103812060782355,4.316187939217645,0.07241585335981184,2.002427852153778,0.08440659056980884,0.06042511614981482,2.2484799933102964,1.7563757109972602,12632064
8.44,8.936386945839633,7.943613054160365,5.02,5.893842090998139,4.14615790900186,0.07241585335981184,2.015934893488884,0.08440659056980884,0.06042511614981482,2.31994438956169,1.7119253974160777,12795904
8.42,9.044179461373089,7.79582053862691,5.01,5.699129886160802,4.320870113839198,0.07241585335981184,2.0383316606283186,0.08440659056980884,0.06042511614981482,2.314963939120841,1.761699382135796,12959744
8.27,8.888142378421023,7.6518576215789755,4.97,5.730328876210814,4.209671123789185,0.06990189305420383,2.035162480175495,0.085657980429891,0.05414580567851666,2.3230372880008066,1.7472876723501833,13123584
8.4,8.993295878967654,7.806704121032348,4.919999999999999,5.821997782702374,4.018002217297624,0.06990189305420383,2.022391860187054,0.085657980429891,0.05414580567851666,2.27567386614077,1.7691098542333377,13287424
8.469999999999999,9.026866231693033,7.913133768306965,5.200000000000001,6.197997995989973,4.202002004010029,0.06990189305420383,2.002787445485592,0.085657980429891,0.05414580567851666,2.2585821287349463,1.7469927622362378,13451264
8.57,9.030543157586779,8.109456842413222,4.9,5.747348806572595,4.052651193427406,0.06990189305420383,1.953575037419796,0.085657980429891,0.05414580567851666,2.210338563673915,1.6968115111656774,13615104
8.48,9.08464865831324,7.875351341686762,5.0600000000000005,5.5914132102234575,4.5285867897765435,0.06833771482420536,1.98151493370533,0.08273429226463258,0.05394113738377815,2.2732595127693203,1.6897703546413396,13778944
8.57,9.230378679243962,7.909621320756038,5.159999999999999,5.763655530911462,4.556344469088536,0.06833771482420536,1.9575389325618744,0.08273429226463258,0.05394113738377815,2.211257839466413,1.7038200256573357,13942784
8.5,8.960434577328854,8.039565422671146,5.02,5.793045923603508,4.2469540763964915,0.06833771482420536,1.924759954214096,0.08273429226463258,0.05394113738377815,2.237209156126521,1.6123107523016713,14106624
8.45,9.131542368455548,7.76845763154445,5.0,5.868331733843696,4.131668266156304,0.06903949493840095,1.9113102972507476,0.08495629123541214,0.05312269864138976,2.2889531509504777,1.5336674435510176,14270464
8.65,9.354627561198113,7.945372438801888,5.199999999999999,6.232472759931223,4.167527240068775,0.06903949493840095,1.8991643399000169,0.08495629123541214,0.05312269864138976,2.2068544532993917,1.591474226500642,14434304
8.680000000000001,9.229181208709841,8.130818791290162,5.33,6.26706990134141,4.39293009865859,0.06903949493840095,1.8441051870584488,0.08495629123541214,0.05312269864138976,2.182062759657716,1.5061476144591817,14598144
8.51,9.219154426059657,7.800845573940344,5.279999999999999,6.186421535489972,4.373578464510027,0.06922204771270604,1.9018151059746742,0.08263270107445385,0.05581139435095823,2.2654751489712717,1.5381550629780765,14761984
8.54,9.28458041875945,7.795419581240547,5.010000000000001,5.545630469633684,4.474369530366317,0.06922204771270604,1.8525692209601403,0.08263270107445385,0.05581139435095823,2.2341210955489084,1.4710173463713723,14925824
8.780000000000001,9.36103356185336,8.198966438146643,5.22,6.224788534966438,4.215211465033562,0.06922204771270604,1.8346549451351166,0.08263270107445385,0.05581139435095823,2.162206808966076,1.507103081304157,15089664
8.75,9.281507290636732,8.218492709363268,5.05,5.7359300255857,4.364069974414299,0.06543168651482646,1.8507870107889175,0.0798537647084915,0.05100960832116143,2.248094724515602,1.4534792970622328,15253504
8.72,9.400881781221969,8.039118218778032,4.77,6.023834119810113,3.5161658801898867,0.06543168651482646,1.8402069143950939,0.0798537647084915,0.05100960832116143,2.191477164730979,1.4889366640592088,15417344
8.78,9.415295206970743,8.144704793029256,5.13,5.776606526413088,4.483393473586911,0.06543168651482646,1.8443574771285056,0.0798537647084915,0.05100960832116143,2.2246740663311795,1.4640408879258318,15581184
8.790000000000001,9.368705451849213,8.21129454815079,5.130000000000001,6.072390577202468,4.187609422797533,0.062151356153633174,1.8346488058567048,0.07401154674804596,0.050291165559220384,2.1729673119212642,1.4963302997921453,15745024
8.860000000000001,9.40808758424179,8.311912415758213,5.119999999999999,5.9259776671843944,4.314022332815604,0.062151356153633174,1.817035400122404,0.07401154674804596,0.050291165559220384,2.1778378029341803,1.456232997310628,15908864
8.89,9.558505796534332,8.221494203465669,4.860000000000001,5.68849260708832,4.031507392911682,0.062151356153633174,1.815371746569872,0.07401154674804596,0.050291165559220384,2.2027168497287004,1.4280266434110434,16072704
8.999999999999998,9.424264068711926,8.57573593128807,5.1,5.944985206971104,4.255014793028895,0.062151356153633174,1.8397001534700395,0.07401154674804596,0.050291165559220384,2.109787874667377,1.5696124322727019,16236544
8.88,9.37152822909778,8.388471770902221,4.72,5.586948672067729,3.85305132793227,0.06199268000746365,1.832225202023983,0.0691504745224123,0.054834885492515,2.2145791594624717,1.4498712445854944,16400384
9.000000000000002,9.549545266561365,8.450454733438638,5.069999999999999,5.9102975663418285,4.22970243365817,0.06199268000746365,1.795876830071211,0.0691504745224123,0.054834885492515,2.2077555241429283,1.3839981359994935,16564224
8.95,9.446487663492256,8.453512336507742,4.909999999999999,5.5709841147864285,4.24901588521357,0.06199268000746365,1.7864565417170524,0.0691504745224123,0.054834885492515,2.171231561856903,1.4016815215772018,16728064
8.870000000000001,9.334865571966779,8.405134428033223,5.1,5.874596669241483,4.325403330758516,0.057829684482813525,1.7152242198586465,0.07054325832911412,0.045116110636512934,2.104344500342817,1.3261039393744756,16891904
8.959999999999999,9.5099090833947,8.410090916605299,5.07,5.8713114251026255,4.268688574897375,0.057829684482813525,1.7458028741180898,0.07054325832911412,0.045116110636512934,2.166146122786119,1.3254596254500606,17055744
9.05,9.716708332031333,8.383291667968669,4.750000000000001,5.491956872061983,4.008043127938019,0.057829684482813525,1.737347574532032,0.07054325832911412,0.045116110636512934,2.1247580993182655,1.3499370497457983,17219584
8.95,9.526628129733538,8.37337187026646,4.8100000000000005,5.517742891168821,4.10225710883118,0.059267637795476426,1.7592043653130531,0.07210262907479487,0.04643264651615798,2.138782433801295,1.3796262968248114,17383424
9.049999999999999,9.53425200051213,8.565747999487868,4.920000000000001,5.638052922840651,4.201947077159351,0.059267637795476426,1.7127925522625447,0.07210262907479487,0.04643264651615798,2.081306478496875,1.3442786260282142,17547264
9.2,9.633589667773576,8.766410332226423,5.220000000000001,6.035843122174846,4.404156877825155,0.059267637795476426,1.7578061543405057,0.07210262907479487,0.04643264651615798,2.159094445365053,1.3565178633159585,17711104
9.040000000000001,9.447921561087425,8.632078438912577,4.88,5.633392328073494,4.1266076719265055,0.06406228749481022,1.699691280722618,0.0787082033501601,0.04941637163946034,2.1483682456549698,1.2510143157902667,17874944
9.19,9.708555686498567,8.671444313501432,5.069999999999999,5.832954782408498,4.307045217591501,0.06406228749481022,1.7226268731057643,0.0787082033501601,0.04941637163946034,2.1270476778430716,1.3182060683684573,18038784
9.09,9.57052055106936,8.60947944893064,4.949999999999999,5.715832879941831,4.184167120058167,0.06406228749481022,1.7269396893680096,0.0787082033501601,0.04941637163946034,2.1316777427890954,1.3222016359469237,18202624
9.16,9.540000000000001,8.78,4.83,5.839009415218708,3.820990584781292,0.06074302873858336,1.6907659247517586,0.07604333937940948,0.04544271809775724,2.1072110362627607,1.2743208132407564,18366464
9.120000000000001,9.553128156554155,8.686871843445847,5.1,5.9809086218218095,4.21909137817819,0.06074302873858336,1.6581335000693798,0.07604333937940948,0.04544271809775724,2.0737168868966904,1.2425501132420689,18530304
9.190000000000001,9.655725240887802,8.7242747591122,4.8500000000000005,5.448748695196908,4.251251304803093,0.06074302873858336,1.6868292011320591,0.07604333937940948,0.04544271809775724,2.117127200348694,1.2565312019154242,18694144
8.91,9.436212884676914,8.383787115323086,5.029999999999999,5.826303962064737,4.233696037935261,0.06074302873858336,1.6682206518948077,0.07604333937940948,0.04544271809775724,2.070502204888704,1.2659390989009114,18857984
9.239999999999998,9.689888875168078,8.790111124831919,4.9,5.312310562561766,4.487689437438235,0.059919675364086766,1.6288731895387172,0.08051065132355026,0.039328699404623274,2.0448402023415095,1.2129061767359246,19021824
9.32,9.736653333119992,8.903346666880008,5.01,5.76953933407033,4.25046066592967,0.059919675364086766,1.6316426396369934,0.08051065132355026,0.039328699404623274,2.112218195564713,1.151067083709274,19185664
9.18,9.677594212184989,8.68240578781501,4.98,5.624670458451448,4.335329541548552,0.059919675364086766,1.614474632591009,0.08051065132355026,0.039328699404623274,2.080428944686958,1.1485203204950603,19349504
9.209999999999997,9.708898787330654,8.711101212669341,4.99,5.613618473106754,4.366381526893246,0.06449361098764868,1.6517119891941547,0.0850700550591992,0.04391716691609814,2.1028811891055064,1.2005427892828031,19513344
9.18,9.752363520850167,8.607636479149832,4.750000000000001,5.446060342211795,4.053939657788207,0.06449361098764868,1.7034866459667684,0.0850700550591992,0.04391716691609814,2.1757714558397843,1.2312018360937524,19677184
9.17,9.704883164812653,8.635116835187347,4.670000000000001,5.565600357302297,3.7743996426977047,0.06449361098764868,1.6704140156507492,0.0850700550591992,0.04391716691609814,2.1366053801487763,1.204222651152722,19841024
9.190000000000001,9.672597140480548,8.707402859519455,4.7700000000000005,5.477177488329486,4.062822511670515,0.05964813335674437,1.684701319411397,0.0811679614286154,0.038128305284873334,2.131494489374592,1.2379081494482018,20004864
9.19,9.766974869470065,8.613025130529934,4.82,5.70971905678141,3.930280943218591,0.05964813335674437,1.6889993876218796,0.0811679614286154,0.038128305284873334,2.1513399849887245,1.2266587902550348,20168704
9.3,9.733589667773577,8.866410332226424,5.14,6.130151503558925,4.1498484964410745,0.05964813335674437,1.665256180986762,0.0811679614286154,0.038128305284873334,2.148930565072263,1.181581796901261,20332544
9.25,9.686463056855905,8.813536943144095,4.7,5.764894360957931,3.6351056390420693,0.05480503593354243,1.7101351026445628,0.07563673907395152,0.03397333279313335,2.184984925169404,1.2352852801197218,20496384
9.209999999999999,9.72273774973177,8.697262250268228,4.88,5.793016976841066,3.966983023158934,0.05480503593354243,1.7134583964943886,0.07563673907395152,0.03397333279313335,2.1638624208735857,1.2630543721151912,20660224
9.240000000000002,9.765737577123799,8.714262422876205,4.61,5.185239080730787,4.034760919269214,0.05480503593354243,1.7100870847702025,0.07563673907395152,0.03397333279313335,2.2347883514199474,1.1853858181204577,20824064
9.23,9.790446250768083,8.669553749231918,4.82,5.564043009509532,4.075956990490469,0.05448983088228274,1.6984315730631352,0.07441125745688648,0.034568404307679004,2.155120057429184,1.241743088697086,20987904
9.200000000000001,9.756776436283003,8.643223563717,4.9,5.514817045957576,4.285182954042424,0.05448983088228274,1.6869399141520263,0.07441125745688648,0.034568404307679004,2.1574263295564737,1.216453498747579,21151744
9.28,9.735631429995781,8.824368570004218,4.8500000000000005,5.447076209541128,4.2529237904588735,0.05448983088228274,1.632858744263649,0.07441125745688648,0.034568404307679004,2.0836025364584065,1.1821149520688914,21315584
9.34,9.82,8.86,4.74,5.26,4.220000000000001,0.05448983088228274,1.654150016605854,0.07441125745688648,0.034568404307679004,2.0778150651430414,1.2304849680686667,21479424
9.389999999999999,9.731906419945574,9.048093580054424,5.06,5.86399004968967,4.256009950310329,0.05662118140888874,1.6661647975444793,0.07924691736820771,0.03399544544956977,2.153258739475156,1.1790708556138025,21643264
9.450000000000001,9.750832179129828,9.149167820870174,4.8100000000000005,5.6555175929571195,3.9644824070428815,0.05662118140888874,1.6838562875986098,0.07924691736820771,0.03399544544956977,2.150531864430106,1.2171807107671133,21807104
9.399999999999999,9.749284983931458,9.050715016068539,4.87,5.65873316146844,4.08126683853156,0.05662118140888874,1.6708592370152473,0.07924691736820771,0.03399544544956977,2.190460545794144,1.1512579282363509,21970944
9.290000000000001,9.668021163428717,8.911978836571285,4.8999999999999995,5.818694726228467,3.9813052737715315,0.059619930645111154,1.6563352946192027,0.0821207907061905,0.03711907058403181,2.1365594649280664,1.176111124310339,22134784
9.379999999999999,9.701869538788621,9.058130461211377,4.550000000000001,5.225647837264355,3.874352162735646,0.059619930645111154,1.6467461921274662,0.0821207907061905,0.03711907058403181,2.1666224100843463,1.126869974170586,22298624
9.259999999999998,9.677612260356419,8.842387739643577,4.66,5.64812954616285,3.6718704538371503,0.059619930645111154,1.6185222432017325,0.0821207907061905,0.03711907058403181,2.1682952985501065,1.0687491878533586,22462464
9.46,9.792264954516725,9.127735045483277,4.66,5.246856030044849,4.073143969955152,0.0572285886012134,1.6165108986198902,0.07993879123250751,0.034518385969919296,2.1063527161966134,1.1266690810431672,22626304
9.260000000000002,9.774198405287299,8.745801594712704,4.6499999999999995,5.3728416147400475,3.9271583852599514,0.0572285886012134,1.631984518095851,0.07993879123250751,0.034518385969919296,2.146593168018644,1.117375868173058,22790144
9.29,9.776723740945517,8.803276259054481,4.67,5.322763356814703,4.017236643185297,0.0572285886012134,1.6555256079882383,0.07993879123250751,0.034518385969919296,2.1896759791793294,1.1213752367971472,22953984
9.38,9.80142615011411,8.958573849885891,5.14,5.594312667664021,4.685687332335978,0.06203996061393909,1.6381450220942497,0.0863065861916668,0.037773335036211386,2.156244954570189,1.12004508961831,23117824
9.169999999999998,9.699244744895967,8.640755255104029,4.959999999999999,5.511724568965348,4.40827543103465,0.06203996061393909,1.6573457926511765,0.0863065861916668,0.037773335036211386,2.128052363544585,1.1866392217577681,23281664
9.29,9.657287353444138,8.92271264655586,4.569999999999999,5.200951662173893,3.939048337826105,0.06203996061393909,1.626529247686267,0.0863065861916668,0.037773335036211386,2.160913665465916,1.0921448299066177,23445504
9.330000000000002,9.652645316098035,9.00735468390197,4.680000000000001,5.266174035590114,4.093825964409887,0.06225950990987641,1.6692806720733642,0.08242371517869485,0.04209530464105797,2.149725990881989,1.1888353532647395,23609344
9.280000000000001,9.715430821141545,8.844569178858457,4.68,5.480999375780031,3.879000624219968,0.06225950990987641,1.6334133826196193,0.08242371517869485,0.04209530464105797,2.07984243670213,1.1869843285371084,23773184
9.34,9.792106182218292,8.887893817781707,4.65,5.360281634283191,3.93971836571681,0.06225950990987641,1.6225340962409973,0.08242371517869485,0.04209530464105797,2.1019146483790987,1.143153544102896,23937024
9.390000000000002,9.89089919145473,8.889100808545274,4.27,5.0958934555982385,3.4441065444017607,0.06225950990987641,1.6188180051743983,0.08242371517869485,0.04209530464105797,2.0926550199241962,1.1449809904246004,24100864
9.31,9.708622628559896,8.911377371440105,4.680000000000001,5.454338427304238,3.905661572695763,0.059220228672265264,1.6063163291662932,0.07905508680359923,0.0393853705409313,2.10417226774867,1.1084603905839163,24264704
9.34,9.796508488420534,8.883491511579466,4.75,5.32662812973354,4.17337187026646,0.059220228672265264,1.6191170927137137,0.07905508680359923,0.0393853705409313,2.0979190818347435,1.140315103592684,24428544
9.530000000000001,9.87655446902327,9.183445530976732,4.6499999999999995,5.284428877022475,4.015571122977524,0.059220228672265264,1.6249633230268956,0.07905508680359923,0.0393853705409313,2.1178428368805475,1.1320838091732437,24592384
9.3,9.684707681233428,8.915292318766573,4.45,5.2132168761236874,3.686783123876313,0.05688272558635245,1.6472871325910092,0.07626498630162601,0.03750046487107889,2.112212433503947,1.1823618316780715,24756224
9.31,9.688021163428717,8.931978836571284,4.619999999999999,5.472994724485444,3.7670052755145544,0.05688272558635245,1.6697203122079372,0.07626498630162601,0.03750046487107889,2.149276699785783,1.1901639246300912,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-jumper-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.6100000000000003,4.1567174773134665,3.0632825226865346,3.38,3.5520465053408525,3.2079534946591473,0.0,2.707621821761131,0.0,0.0,2.7079260047205254,2.707317638801737,16384,-0.23805087767541408,2.9150328397750855
3.2299999999999995,3.5765544690232685,2.8834455309767306,2.95,3.4852569476429056,2.4147430523570947,0.0,2.676650083065033,0.0,0.0,2.7055837595467263,2.64771640658334,180224,-0.24705869778990747,2.780618166923523
3.35,3.806618002273235,2.893381997726765,2.9200000000000004,3.3712205669071396,2.468779433092861,0.0,2.653343304991722,0.0,0.0,2.709567183788716,2.597119426194728,344064,-0.23108460586518048,2.9731091260910034
3.3300000000000005,3.7350925820105827,2.9249074179894183,2.57,3.213506021727847,1.926493978272153,0.0,2.6521755546331405,0.0,0.0,2.6990470679605014,2.6053040413057795,507904,-0.25129982852377,2.935031294822693
4.409999999999999,4.9747123161398195,3.845287683860179,3.9400000000000004,4.583739077577244,3.296260922422757,0.2762478592346151,2.651486811041832,0.30292632082234694,0.2495693976468832,2.679686243639469,2.6232873784441955,671744,0.3847338855266571,4.042768383026123
5.29,6.258968523740581,4.321031476259419,4.84,5.676899038116307,4.003100961883693,0.2762478592346151,2.543081855773926,0.30292632082234694,0.2495693976468832,2.606575960863314,2.4795877506845376,835584,0.3109733387827873,4.959960246086121
5.6000000000000005,6.3962411694957755,4.803758830504226,5.040000000000001,5.779188744503054,4.3008112554969475,0.2762478592346151,2.454744479060173,0.30292632082234694,0.2495693976468832,2.522049487971193,2.387439470149153,999424,0.30236240327358244,5.275165486335754
5.93,6.560951662173894,5.299048337826106,5.23,5.649642705167146,4.810357294832855,0.4281896055236075,2.3502782613039015,0.5344106018046137,0.3219686092426013,2.4589135161992144,2.2416430064085886,1163264,1.5651439130306244,5.6661866188049315
6.0600000000000005,6.921626369141521,5.19837363085848,5.28,6.144638652848692,4.4153613471513085,0.4281896055236075,2.3519472807645796,0.5344106018046137,0.3219686092426013,2.4308915706731336,2.2730029908560256,1327104,1.4237116038799287,5.803959584236145
6.38,6.9593099343184095,5.80069006568159,5.25,5.90916613990708,4.59083386009292,0.4281896055236075,2.323728534579277,0.5344106018046137,0.3219686092426013,2.418414845943156,2.229042223215398,1490944,1.565730094909668,6.136938095092773
6.37,6.91230987451825,5.82769012548175,5.35,6.146555082841105,4.553444917158894,0.3737260905940272,2.2922283589839934,0.45719792158485545,0.290254259603199,2.3873659569530727,2.197090761014914,1654784,2.94810231924057,6.108875560760498
6.92,7.31446165846632,6.52553834153368,5.46,5.9780733538795445,4.941926646120455,0.3737260905940272,2.3100233137607575,0.45719792158485545,0.290254259603199,2.375658481509306,2.2443881460122093,1818624,3.3845479488372803,6.680910396575928
6.83,7.2122302970723275,6.447769702927673,5.71,6.24,5.18,0.3737260905940272,2.2108793005347254,0.45719792158485545,0.290254259603199,2.3322715013348745,2.0894870997345762,1982464,3.1744503736495973,6.567735719680786
7.250000000000002,7.693283205186032,6.806716794813972,5.53,5.994865571966779,5.065134428033222,0.3652074217406579,2.173689803481102,0.4248809966366721,0.3055338468446437,2.2414072582873725,2.1059723486748316,2146304,4.594045329093933,6.982069206237793
7.4399999999999995,7.784093010681705,7.095906989318294,5.529999999999999,6.271687265631545,4.7883127343684535,0.3652074217406579,2.1468661934137345,0.4248809966366721,0.3055338468446437,2.301403576855387,1.992328809972082,2310144,4.692991590499878,7.181569194793701
7.659999999999999,8.170294032886922,7.149705967113077,5.53,6.200894924708781,4.85910507529122,0.3652074217406579,2.086639370024204,0.4248809966366721,0.3055338468446437,2.2639078117911673,1.9093709282572409,2473984,4.825610208511352,7.3892491340637205
7.5200000000000005,8.150555310817378,6.889444689182622,5.360000000000001,5.613771550808992,5.10622844919101,0.3761012419007594,2.0489087283611296,0.45680861083740315,0.2953938729641156,2.177346615957685,1.9204708407645743,2637824,5.853783702850341,7.288478851318359
7.58,8.065386443980463,7.094613556019536,5.679999999999999,6.06418745424597,5.2958125457540275,0.3761012419007594,2.0335014909505844,0.45680861083740315,0.2953938729641156,2.162431493668875,1.904571488232294,2801664,5.504246091842651,7.347952938079834
7.899999999999999,8.353872228716407,7.44612777128359,5.970000000000001,6.426179789118282,5.513820210881719,0.3761012419007594,1.9529490053653717,0.45680861083740315,0.2953938729641156,2.1105763791834025,1.795321631547341,2965504,5.655693101882934,7.6389384269714355
7.830000000000001,8.545611626512596,7.114388373487407,5.450000000000001,5.862916456441252,5.03708354355875,0.3761012419007594,1.9200116634368896,0.45680861083740315,0.2953938729641156,2.081369421004095,1.7586539058696837,3129344,5.709807205200195,7.6175885677337645
7.990000000000002,8.422319326424347,7.557680673575656,5.51,5.818058436014987,5.201941563985012,0.314847501374525,1.9331781923770905,0.36209083931553476,0.26760416343351523,2.0522796551937996,1.8140767295603815,3293184,6.7319293975830075,7.741846036911011
7.999999999999998,8.525357021462547,7.47464297853745,5.6,6.282641926635041,4.917358073364959,0.314847501374525,1.919031135737896,0.36209083931553476,0.26760416343351523,2.0830903838198074,1.7549718876559846,3457024,6.779987716674805,7.774244070053101
7.76,8.175210789840534,7.344789210159466,5.59,5.954554522671163,5.225445477328837,0.314847501374525,1.8833026334643364,0.36209083931553476,0.26760416343351523,2.0207763821165012,1.7458288848121717,3620864,6.725900316238404,7.554895734786987
8.16,8.360997512422419,7.959002487577583,5.64,5.981174442184639,5.29882555781536,0.2642761279330026,1.9220125451683998,0.330559572740463,0.1979926831255422,2.022040635280166,1.821984455056634,3784704,7.260740566253662,7.911654424667359
8.01,8.330780298646909,7.689219701353091,5.66,6.154368283772332,5.165631716227669,0.2642761279330026,1.9210722267627716,0.330559572740463,0.1979926831255422,2.029687967672592,1.8124564858529513,3948544,7.081107759475708,7.752071952819824
8.16,8.61869379764719,7.701306202352812,5.499999999999999,5.868781778291715,5.131218221708283,0.2642761279330026,1.9354194819927215,0.330559572740463,0.1979926831255422,2.0648071799989056,1.8060317839865374,4112384,7.233232593536377,7.934489393234253
8.28,8.671918358845307,7.888081641154691,5.9,6.335889894354068,5.464110105645933,0.20250509619202428,1.9064451903104782,0.2635717252325197,0.14143846715152886,2.084100027171419,1.728790353449537,4276224,7.688503742218018,8.034484958648681
8.379999999999999,8.72583232931581,8.034167670684187,5.6899999999999995,6.319999999999999,5.06,0.20250509619202428,1.9079433679580688,0.2635717252325197,0.14143846715152886,2.062789549341384,1.753097186574754,4440064,7.712102031707763,8.165419006347657
8.7,9.076828873628335,8.323171126371664,5.6,5.882842712474619,5.31715728752538,0.20250509619202428,1.9120997816324234,0.2635717252325197,0.14143846715152886,2.0434301481000072,1.7807694151648397,4603904,7.853335046768189,8.468143415451049
8.34,8.712021504754766,7.967978495245235,5.95,6.386463056855904,5.513536943144096,0.16868026904114494,1.9758000388741492,0.23128030522376156,0.10608023285852833,2.0810649159775316,1.8705351617707668,4767744,7.956302738189697,8.083169937133789
8.38,8.869489530020818,7.890510469979184,5.539999999999999,5.935474398665703,5.144525601334295,0.16868026904114494,1.9120069861412048,0.23128030522376156,0.10608023285852833,2.052841805741456,1.7711721665409534,4931584,7.898496866226196,8.146357488632201
8.26,8.665462698654265,7.854537301345734,5.7,6.254977477020464,5.145022522979536,0.16868026904114494,1.9186474353075027,0.23128030522376156,0.10608023285852833,2.020392634272259,1.8169022363427465,5095424,7.754661893844604,8.017587375640868
8.260000000000002,8.480000000000002,8.040000000000001,5.89,6.510403094769844,5.269596905230156,0.15409290781305646,1.938762976229191,0.19652542002725826,0.11166039559885466,2.0889597418146084,1.7885662106437732,5259264,7.958184146881104,8.034237480163574
8.180000000000001,8.606145515053251,7.753854484946752,5.700000000000001,6.234789678284839,5.165210321715163,0.15409290781305646,1.9255782231688499,0.19652542002725826,0.11166039559885466,2.082811407979182,1.7683450383585178,5423104,7.867565727233886,7.9562441349029545
8.41,8.704788059459673,8.115211940540327,5.7,6.092428337406972,5.307571662593029,0.15409290781305646,1.9549000293016434,0.19652542002725826,0.11166039559885466,2.0594691458955445,1.8503309127077425,5586944,8.05517110824585,8.171758270263672
8.419999999999998,8.732409987036265,8.107590012963731,5.8100000000000005,6.316853035898968,5.303146964101033,0.15409290781305646,1.9640229657292365,0.19652542002725826,0.11166039559885466,2.13755455306325,1.7904913783952232,5750784,7.9954314708709715,8.18817629814148
8.52,8.812574776766555,8.227425223233444,5.789999999999999,6.231474801092881,5.348525198907117,0.14255516823075517,1.9672057583928109,0.18142026943593462,0.10369006702557573,2.10671358915745,1.827697927628172,5914624,8.287286758422852,8.294066762924194
8.309999999999999,8.636955654485435,7.983044345514562,5.5600000000000005,6.042078831727759,5.077921168272242,0.14255516823075517,1.9194083973765372,0.18142026943593462,0.10369006702557573,2.129155092290902,1.7096617024621723,6078464,8.141774368286132,8.097671461105346
8.239999999999998,8.553687742827162,7.926312257172836,5.590000000000001,6.0246262762420155,5.155373723757986,0.14255516823075517,1.964590921998024,0.18142026943593462,0.10369006702557573,2.1171363804337044,1.8120454635623435,6242304,8.055783796310426,8.01575026512146
8.4,8.979655069847578,7.820344930152423,5.700000000000001,6.0741657386773955,5.325834261322607,0.13539765943777504,1.9143437594175339,0.16867053945116156,0.10212477942438854,2.082167176788195,1.746520342046873,6406144,8.228000068664551,8.160718441009521
8.69,9.054554522671163,8.325445477328836,5.979999999999999,6.461248376620637,5.49875162337936,0.13539765943777504,1.9804195657372474,0.16867053945116156,0.10212477942438854,2.104021970110338,1.8568171613641566,6569984,8.49514560699463,8.444254064559937
8.559999999999999,8.970365690573663,8.149634309426334,5.7700000000000005,6.328659108938537,5.211340891061464,0.13539765943777504,2.021228787302971,0.16867053945116156,0.10212477942438854,2.1265573171571224,1.9159002574488198,6733824,8.332074403762817,8.30694489479065
8.59,9.015323406362734,8.164676593637266,5.970000000000001,6.447598157450383,5.492401842549619,0.12748628271754298,1.9716145664453506,0.16463028278604275,0.0903422826490432,2.114834576872701,1.8283945560180002,6897664,8.468127393722535,8.320158004760742
8.569999999999999,8.819198715887541,8.320801284112456,5.85,6.267731971484108,5.4322680285158915,0.12748628271754298,2.006153766810894,0.16463028278604275,0.0903422826490432,2.0968202731404806,1.915487260481308,7061504,8.430860137939453,8.31447114944458
8.42,8.597763888346313,8.242236111653687,5.84,6.28988887516808,5.39011112483192,0.12748628271754298,1.9776634335517884,0.16463028278604275,0.0903422826490432,2.1083416914293487,1.846985175674228,7225344,8.321546840667725,8.164760780334472
8.62,9.156283507111675,8.083716492888323,5.779999999999999,6.347097875150312,5.212902124849687,0.13153586344726398,1.9839561477303504,0.16994976784329544,0.09312195905123252,2.1216553408434864,1.8462569546172145,7389184,8.561114931106568,8.371183061599732
8.62,8.847156333832011,8.392843666167987,5.890000000000001,6.515219961293624,5.264780038706377,0.13153586344726398,1.9771988973021508,0.16994976784329544,0.09312195905123252,2.075847505796976,1.8785502888073258,7553024,8.555383396148681,8.354761362075806
8.350000000000001,8.670156211871644,8.029843788128359,5.73,5.990959767013998,5.469040232986003,0.13153586344726398,1.9923020392656325,0.16994976784329544,0.09312195905123252,2.134777560564772,1.849826517966493,7716864,8.30015320777893,8.09135594367981
8.4,8.787298334620742,8.012701665379259,5.619999999999999,6.009358446678635,5.230641553321363,0.13627857128804138,2.0163952484726906,0.17423215299256659,0.09832498958351618,2.095973389787325,1.936817107158056,7880704,8.394366836547851,8.132546615600585
8.59,8.874429253066557,8.305570746933443,5.6400000000000015,5.963109888428072,5.316890111571931,0.13627857128804138,2.007583703100681,0.17423215299256659,0.09832498958351618,2.141864111190053,1.873303295011309,8044544,8.541428422927856,8.314777517318726
8.41,8.70137604568667,8.11862395431333,5.63,6.181452627158489,5.078547372841511,0.13627857128804138,1.9906977489590645,0.17423215299256659,0.09832498958351618,2.110731097338247,1.8706644005798818,8208384,8.341619396209717,8.13503098487854
8.5,8.868781778291716,8.131218221708284,6.0,6.489897948556635,5.510102051443365,0.13627857128804138,2.0350917309522627,0.17423215299256659,0.09832498958351618,2.126580512559803,1.9436029493447224,8372224,8.479440498352051,8.246326732635499
8.469999999999999,8.867617907041419,8.072382092958579,6.159999999999999,6.612106182218292,5.707893817781707,0.14246254640748354,1.9953637391328811,0.17993722786940752,0.10498786494555956,2.078030151006318,1.912697327259444,8536064,8.42444167137146,8.201875066757202
8.419999999999998,8.834246303544157,8.00575369645584,5.63,6.052018956920183,5.207981043079816,0.14246254640748354,1.9998357936739921,0.17993722786940752,0.10498786494555956,2.0824796217641066,1.9171919655838776,8699904,8.356988430023193,8.151376581192016
8.650000000000002,8.887697286480096,8.412302713519908,5.54,5.942988833592198,5.137011166407802,0.14246254640748354,2.009925054013729,0.17993722786940752,0.10498786494555956,2.1098791544511313,1.9099709535763267,8863744,8.542898178100586,8.370640659332276
8.319999999999999,8.709358446678634,7.930641553321363,5.83,6.170734500748017,5.489265499251983,0.14028621672516972,2.0236091360449793,0.1748508636966908,0.10572156975364863,2.132783044550919,1.9144352275390397,9027584,8.29301815032959,8.058095169067382
8.420000000000002,8.857721372564788,7.982278627435216,5.869999999999999,6.55271516754793,5.187284832452068,0.14028621672516972,2.0649404272437097,0.1748508636966908,0.10572156975364863,2.162881413817204,1.9669994406702156,9191424,8.443703365325927,8.153546237945557
8.320000000000002,8.668711915483255,7.971288084516749,6.29,6.7448626166217664,5.835137383378234,0.14028621672516972,2.019585707783699,0.1748508636966908,0.10572156975364863,2.150182629345948,1.88898878622145,9355264,8.425309467315675,8.068855142593383
8.500000000000002,8.940454310910907,8.059545689089097,5.909999999999999,6.4304805471869235,5.389519452813075,0.13939078346807363,2.0570117622613906,0.17636559974974333,0.10241596718640392,2.1737046594513476,1.9403188650714338,9519104,8.497506475448608,8.2207688331604
8.270000000000001,8.493830292855995,8.046169707144008,5.630000000000001,6.157351874937409,5.102648125062593,0.13939078346807363,2.0723631620407104,0.17636559974974333,0.10241596718640392,2.1824269754703924,1.9622993486110283,9682944,8.367167854309082,7.989159774780274
8.479999999999999,8.743818119165457,8.21618188083454,6.04,6.478634243989227,5.6013657560107735,0.13939078346807363,2.0772571891546248,0.17636559974974333,0.10241596718640392,2.158521318836963,1.9959930594722866,9846784,8.431758975982666,8.200979709625244
8.459999999999999,8.70576411454889,8.214235885451108,5.58,6.220000000000001,4.9399999999999995,0.14240733502404074,2.065889559686184,0.17603903305147814,0.10877563699660334,2.160438657508059,1.9713404618643087,10010624,8.47175178527832,8.175069999694824
8.58,8.83219040425837,8.32780959574163,5.920000000000001,6.390744091837593,5.449255908162408,0.14240733502404074,2.06569754332304,0.17603903305147814,0.10877563699660334,2.135619768273547,1.9957753183725329,10174464,8.513473749160767,8.296590518951415
8.41,8.788021163428716,8.031978836571284,5.71,6.057706773014274,5.3622932269857255,0.14240733502404074,2.023085151612759,0.17603903305147814,0.10877563699660334,2.165161061420895,1.8810092418046225,10338304,8.41881022453308,8.143111371994019
8.62,8.891293199325009,8.34870680067499,5.750000000000001,6.067017349682948,5.4329826503170535,0.14107190368608488,2.042284335196018,0.164676433542042,0.11746737383012776,2.1761266307439593,1.9084420396480766,10502144,8.60195083618164,8.348662996292115
8.35,8.66064449134018,8.039355508659819,6.109999999999999,6.649351462406472,5.570648537593527,0.14107190368608488,2.1027842462062836,0.164676433542042,0.11746737383012776,2.220894357439851,1.9846741349727162,10665984,8.401525068283082,8.064812231063843
8.51,8.91853396431631,8.10146603568369,5.760000000000001,6.355315042645489,5.164684957354512,0.14107190368608488,2.0722958967089653,0.164676433542042,0.11746737383012776,2.18761234638188,1.9569794470360506,10829824,8.448898267745971,8.228531980514527
8.4,8.87539457296019,7.924605427039811,5.85,6.521192967781993,5.178807032218006,0.14107190368608488,2.048581950366497,0.164676433542042,0.11746737383012776,2.1961426170621183,1.9010212836708758,10993664,8.396833038330078,8.12056770324707
8.21,8.590657326213487,7.829342673786515,5.84,6.354198405287297,5.325801594712702,0.13048574065481938,2.0331912726163863,0.15272907029658014,0.10824241101305862,2.1433397740433753,1.9230427711893971,11157504,8.2955726146698,7.943635320663452
8.66,9.075210789840533,8.244789210159468,5.999999999999999,6.529150262212918,5.470849737787081,0.13048574065481938,2.0533679381012915,0.15272907029658014,0.10824241101305862,2.142831882927126,1.9639039932754572,11321344,8.645110511779786,8.35277271270752
8.54,8.940499687890014,8.139500312109984,5.780000000000001,6.3218486873657636,5.238151312634239,0.13048574065481938,2.054054690897465,0.15272907029658014,0.10824241101305862,2.1824686421489474,1.925640739645982,11485184,8.518335247039795,8.244926309585571
8.43,8.804299345444258,8.055700654555741,5.6899999999999995,6.0434119409414455,5.3365880590585535,0.13422758325505882,2.0817974999547006,0.15576211495832112,0.11269305155179651,2.2164254102656105,1.9471695896437908,11649024,8.482505321502686,8.146323537826538
8.42,8.66,8.18,5.72,6.13424630354416,5.30575369645584,0.13422758325505882,2.061513306200504,0.15576211495832112,0.11269305155179651,2.1856408910944025,1.9373857213066061,11812864,8.362364578247071,8.13174295425415
8.459999999999999,8.870365690573664,8.049634309426335,5.93,6.377325384926901,5.4826746150730985,0.13422758325505882,2.0914375469088555,0.15576211495832112,0.11269305155179651,2.194777940807277,1.9880971530104339,11976704,8.414768743515015,8.177794408798217
8.6,8.968781778291715,8.231218221708284,5.930000000000001,6.459244744895971,5.4007552551040305,0.1287832335004897,2.0916189402341843,0.14890135916292294,0.10866510783805647,2.1967264881088067,1.9865113923595616,12140544,8.571071529388428,8.296098852157593
8.55,8.924833296279827,8.175166703720175,6.1,6.642217668469038,5.557782331530961,0.1287832335004897,2.1069861873984337,0.14890135916292294,0.10866510783805647,2.2096327418472916,2.0043396329495757,12304384,8.55993127822876,8.260316801071166
8.579999999999998,9.006145515053248,8.153854484946748,5.9,6.260555127546399,5.539444872453601,0.1287832335004897,2.056264290213585,0.14890135916292294,0.10866510783805647,2.1896190748475988,1.9229095055795706,12468224,8.514468479156495,8.277206897735596
8.459999999999999,8.72153393661244,8.198466063387558,5.79,6.389082632030006,5.190917367969994,0.12149907550283809,2.063717797398567,0.13918164948295048,0.1038165015227257,2.166557432788714,1.9608781620084204,12632064,8.448663425445556,8.155912685394288
8.52,8.841869538788622,8.198130461211377,6.01,6.506890329952194,5.513109670047806,0.12149907550283809,2.085392399132252,0.13918164948295048,0.1038165015227257,2.188651124854339,1.9821336734101647,12795904,8.481563091278076,8.210817432403564
8.53,8.885105618091293,8.174894381908706,5.75,6.019258240356725,5.480741759643275,0.12149907550283809,2.0322276175022127,0.13918164948295048,0.1038165015227257,2.1661624837151923,1.8982927512892334,12959744,8.42476749420166,8.240326499938964
8.54,8.930384425918861,8.149615574081137,5.9799999999999995,6.386939798987516,5.573060201012483,0.12315008245114707,2.0809774458408357,0.1535044704274017,0.09279569447489244,2.17200248967772,1.9899524020039512,13123584,8.515108776092529,8.232628917694091
8.39,8.632693221990232,8.147306778009769,5.97,6.2634280150224235,5.676571984977576,0.12315008245114707,2.077738933265209,0.1535044704274017,0.09279569447489244,2.1817910033724504,1.973686863157968,13287424,8.332311344146728,8.089713144302369
8.600000000000001,8.931662479035541,8.268337520964462,5.9399999999999995,6.216405499221705,5.663594500778294,0.12315008245114707,2.1462307080626486,0.1535044704274017,0.09279569447489244,2.23086963905185,2.0615917770734473,13451264,8.499781894683839,8.284576606750488
8.58,9.157581163127746,8.002418836872254,5.819999999999999,6.434491659829488,5.2055083401705105,0.12315008245114707,2.079551622271538,0.1535044704274017,0.09279569447489244,2.1715373620098934,1.9875658825331821,13615104,8.516369438171386,8.265063190460205
8.57,8.834764045897476,8.305235954102525,5.8,6.273286382647969,5.326713617352031,0.11731042565478537,2.0955048874020576,0.14440309561436665,0.0902177556952041,2.1730406123798547,2.0179691624242606,13778944,8.486441802978515,8.254205083847046
8.44,8.769241552663086,8.110758447336913,6.140000000000001,6.675163526410387,5.604836473589614,0.11731042565478537,2.1025006100535393,0.14440309561436665,0.0902177556952041,2.153997068927294,2.0510041511797845,13942784,8.427855348587036,8.119817209243774
8.459999999999999,8.645472369909912,8.274527630090086,5.84,6.296508488420533,5.383491511579467,0.11731042565478537,2.0893547162413597,0.14440309561436665,0.0902177556952041,2.1769191254860956,2.001790306996624,14106624,8.416267585754394,8.15957326889038
8.32,8.71446165846632,7.92553834153368,6.01,6.68,5.34,0.11553882361689691,2.096655674278736,0.14116600505638893,0.08991164217740488,2.177687831103731,2.0156235174537414,14270464,8.328994274139404,8.024096488952637
8.7,9.063318042491698,8.3366819575083,6.12,6.588614980554399,5.651385019445601,0.11553882361689691,2.0451231002807617,0.14116600505638893,0.08991164217740488,2.1653341090502845,1.924912091511239,14434304,8.583033084869385,8.375356245040894
8.66,8.998230690505755,8.321769309494245,5.88,6.4470978751503125,5.312902124849687,0.11553882361689691,2.061524660885334,0.14116600505638893,0.08991164217740488,2.186926139360523,1.9361231824101448,14598144,8.577717161178589,8.337499237060547
8.509999999999998,8.674012194668565,8.345987805331431,5.96,6.286190128606002,5.633809871393998,0.1099787209797436,2.09632039219141,0.12846077041133613,0.09149667154815107,2.1956734391472206,1.9969673452355994,14761984,8.450514984130859,8.205971145629883
8.559999999999999,8.829072480941473,8.290927519058524,6.17,6.554837628097877,5.785162371902123,0.1099787209797436,2.118551988899708,0.12846077041133613,0.09149667154815107,2.204396151008731,2.032707826790685,14925824,8.494170951843262,8.239715766906738
8.59,9.040444225182208,8.139555774817792,5.82,6.402752091373339,5.237247908626662,0.1099787209797436,2.1042391836643217,0.12846077041133613,0.09149667154815107,2.1728074683947103,2.035670898933933,15089664,8.617995929718017,8.277952957153321
8.52,8.857045990927054,8.182954009072946,6.029999999999999,6.358785644455471,5.701214355544527,0.1047072420763844,2.1012170195579527,0.12460372873076661,0.0848107554220022,2.1958117041859193,2.006622334929986,15253504,8.561020708084106,8.196988344192505
8.48,8.90614551505325,8.05385448494675,5.95,6.2670173496829475,5.632982650317053,0.1047072420763844,2.159594538807869,0.12460372873076661,0.0848107554220022,2.2312551682108377,2.0879339094049,15417344,8.501281356811523,8.143752479553223
8.540000000000001,9.141996677731697,7.938003322268305,5.83,6.105862284482675,5.554137715517325,0.1047072420763844,2.066008135676384,0.12460372873076661,0.0848107554220022,2.1705248481210453,1.9614914232317227,15581184,8.498047637939454,8.23224687576294
8.49,8.813882694814033,8.166117305185967,5.920000000000001,6.390744091837593,5.449255908162408,0.10923382292799122,2.067556582391262,0.1286670358536299,0.08980061000235254,2.198842836142833,1.936270328639691,15745024,8.53484559059143,8.177321767807006
8.530000000000001,8.730249843945009,8.329750156054994,6.12,6.695847201955519,5.544152798044482,0.10923382292799122,2.092676891386509,0.1286670358536299,0.08980061000235254,2.211746158876506,1.9736076238965121,15908864,8.530006790161133,8.206587409973144
8.52,9.061848687365762,7.978151312634237,5.819999999999999,6.132409987036265,5.507590012963734,0.10923382292799122,2.0992559403181077,0.1286670358536299,0.08980061000235254,2.2118606097811857,1.98665127085503,16072704,8.49262490272522,8.207514715194701
8.5,8.863318042491699,8.136681957508301,5.95,6.452493781056044,5.447506218943956,0.10923382292799122,2.1246089935302734,0.1286670358536299,0.08980061000235254,2.245632078991408,2.0035859080691387,16236544,8.503549289703368,8.178952693939209
8.529999999999998,8.787099202643647,8.272900797356348,5.949999999999999,6.381856457633783,5.518143542366215,0.10650325526032081,2.1181926310062407,0.12390837183691847,0.08909813868372315,2.164248216968549,2.0721370450439323,16400384,8.487587642669677,8.20114870071411
8.58,8.885941170815567,8.274058829184433,5.879999999999999,6.169136645896018,5.59086335410398,0.10650325526032081,2.0985562935471536,0.12390837183691847,0.08909813868372315,2.2110095585880343,1.9861030285062728,16564224,8.518919801712036,8.256929969787597
8.78,9.213128156554154,8.346871843445845,6.000000000000001,6.692820323027552,5.30717967697245,0.10650325526032081,2.120524029433727,0.12390837183691847,0.08909813868372315,2.2118882911297373,2.029159767737717,16728064,8.696811294555664,8.445699882507324
8.559999999999999,8.873687742827162,8.246312257172836,6.16,6.4253299832284325,5.894670016771568,0.10077118002427925,2.1005101621150972,0.1191377435177575,0.082404616530801,2.185774995830305,2.0152453283998892,16891904,8.474010848999024,8.235234642028809
8.77,9.053019433961698,8.486980566038302,5.749999999999999,6.122155881318567,5.377844118681431,0.10077118002427925,2.119494777917862,0.1191377435177575,0.082404616530801,2.172309256066095,2.0666802997696294,17055744,8.615221977233887,8.424995803833008
8.489999999999998,8.76730849247724,8.212691507522758,6.000000000000001,6.3820994634908566,5.617900536509145,0.10077118002427925,2.089113304018974,0.1191377435177575,0.082404616530801,2.2004211581063307,1.9778054499316178,17219584,8.406309366226196,8.179883337020874
8.639999999999999,9.014699879903903,8.265300120096095,6.0,6.402492235949962,5.597507764050038,0.09465225793420393,2.121737489104271,0.107850541764943,0.08145397410346485,2.2012851123901243,2.0421898658184174,17383424,8.621525001525878,8.296928215026856
8.76,9.162988833592198,8.357011166407801,6.02,6.41446165846632,5.625538341533679,0.09465225793420393,2.102785088121891,0.107850541764943,0.08145397410346485,2.187822747971753,2.017747428272029,17547264,8.650330305099487,8.40831470489502
8.670000000000002,8.960000000000003,8.38,6.109999999999999,6.469026461420325,5.750973538579674,0.09465225793420393,2.0757690891623497,0.107850541764943,0.08145397410346485,2.1766845219735433,1.9748536563511563,17711104,8.586383628845216,8.323955535888672
8.34,8.778634243989226,7.901365756010774,6.2299999999999995,6.801051661410769,5.65894833858923,0.09667180354700847,2.1082353726029397,0.11315149380575597,0.08019211328826097,2.1641250809064343,2.052345664299445,17874944,8.26833472251892,7.993722248077392
8.780000000000001,9.15094473981983,8.409055260180173,5.97,6.517813836992094,5.422186163007906,0.09667180354700847,2.07858956605196,0.11315149380575597,0.08019211328826097,2.156467502302247,2.000711629801673,18038784,8.68067102432251,8.410589838027954
8.59,8.934818792991333,8.245181207008667,6.050000000000001,6.587121960079832,5.512878039920169,0.09667180354700847,2.1372531324625017,0.11315149380575597,0.08019211328826097,2.213992576901777,2.060513688023226,18202624,8.574552631378173,8.261461162567139
8.620000000000001,8.922654919008432,8.31734508099157,5.86,6.466959636219741,5.25304036378026,0.09418612344871155,2.1591928228735924,0.1087814313832589,0.0795908155141642,2.2410294770800343,2.0773561686671504,18366464,8.483958673477172,8.25597710609436
8.48,8.90142615011411,8.05857384988589,5.670000000000001,6.0896427051671465,5.250357294832855,0.09418612344871155,2.107516749203205,0.1087814313832589,0.0795908155141642,2.18764656835028,2.0273869300561302,18530304,8.42486743927002,8.126840734481812
8.52,8.77219040425837,8.26780959574163,5.9399999999999995,6.461919534027995,5.418080465972004,0.09418612344871155,2.1507193803787232,0.1087814313832589,0.0795908155141642,2.247131213177213,2.0543075475802333,18694144,8.438586568832397,8.178058624267578
8.53,8.74,8.319999999999999,6.11,6.52821047332653,5.691789526673471,0.09418612344871155,2.0940058156847954,0.1087814313832589,0.0795908155141642,2.1826214746206074,2.0053901567489834,18857984,8.42173204421997,8.170375633239747
8.82,9.023960780543712,8.616039219456288,5.76,6.1293237062523875,5.390676293747612,0.09746558819642717,2.0707913890480993,0.11384838383544302,0.08108279255741133,2.1643621036261917,1.9772206744700067,19021824,8.662356090545654,8.462765121459961
8.66,9.107660585711988,8.212339414288012,5.89,6.3968530358989675,5.383146964101032,0.09746558819642717,2.06300780326128,0.11384838383544302,0.08108279255741133,2.1372892136714947,1.9887263928510652,19185664,8.54546947479248,8.30067458152771
8.7,8.923606797749978,8.476393202250021,5.83,6.301274866717927,5.358725133282073,0.09746558819642717,2.1403246775269507,0.11384838383544302,0.08108279255741133,2.216229071854874,2.0644202831990275,19349504,8.546835803985596,8.322763347625733
8.62,8.905657137141713,8.334342862858286,6.01,6.604053869611166,5.415946130388834,0.08692809216089278,2.0596159532666207,0.1031768083140491,0.07067937600773647,2.129299419827066,1.9899324867061756,19513344,8.498598051071166,8.255808067321777
8.64,8.995527776692624,8.284472223307377,5.739999999999999,6.06310988842807,5.416890111571929,0.08692809216089278,2.108174604177475,0.1031768083140491,0.07067937600773647,2.1925986189299698,2.0237505894249805,19677184,8.540591287612916,8.28654637336731
8.46,8.826606055596468,8.093393944403534,6.1899999999999995,6.706623654123579,5.67337634587642,0.08692809216089278,2.153921662271023,0.1031768083140491,0.07067937600773647,2.265074415752913,2.042768908789133,19841024,8.338891553878785,8.102413368225097
8.55,8.803968501984007,8.296031498015994,5.720000000000001,5.903303027798234,5.536696972201767,0.0838829771855818,2.148158225417137,0.10311762397447599,0.0646483303966876,2.236237961016202,2.0600784898180717,20004864,8.474650335311889,8.181684541702271
8.52,8.88276714294434,8.157232857055659,5.920000000000001,6.433419906119738,5.4065800938802635,0.0838829771855818,2.0802236437797545,0.10311762397447599,0.0646483303966876,2.180537971897462,1.979909315662047,20168704,8.427886724472046,8.157009267807007
8.64,9.027814388593306,8.252185611406695,6.06,6.452937654087769,5.66706234591223,0.0838829771855818,2.1157647162675857,0.10311762397447599,0.0646483303966876,2.2238428250176066,2.007686607517565,20332544,8.550864934921265,8.269478511810302
8.629999999999999,8.902213151776323,8.357786848223675,6.180000000000001,6.7993545026880815,5.56064549731192,0.08142872617458934,2.132060557603836,0.09823648676962524,0.06462096557955344,2.251490480476179,2.0126306347314933,20496384,8.472247791290282,8.262454080581666
8.650000000000002,9.106618002273237,8.193381997726767,5.8500000000000005,6.381507290636733,5.318492709363268,0.08142872617458934,2.123764583468437,0.09823648676962524,0.06462096557955344,2.218266211942341,2.0292629549945334,20660224,8.578356266021729,8.264812088012695
8.349999999999998,8.724833296279824,7.975166703720172,6.05,6.57773099207835,5.52226900792165,0.08142872617458934,2.078907257318497,0.09823648676962524,0.06462096557955344,2.168209325844945,1.989605188792049,20824064,8.215029287338258,7.985388946533203
8.489999999999998,8.926921045499068,8.05307895450093,6.08,6.567442304278158,5.592557695721842,0.07950775657997884,2.1252735376358034,0.09582842204160734,0.06318709111835034,2.21415114066242,2.0363959346091867,20987904,8.384428405761719,8.119421195983886
8.599999999999998,9.058257569495582,8.141742430504413,5.92,6.324474968323134,5.515525031676866,0.07950775657997884,2.0734840422868728,0.09582842204160734,0.06318709111835034,2.149238020384865,1.9977300641888807,21151744,8.466156196594238,8.225503730773926
8.59,8.959999999999999,8.22,5.96,6.4208687448721165,5.4991312551278835,0.07950775657997884,2.122899851202965,0.09582842204160734,0.06318709111835034,2.2160732678322965,2.029726434573633,21315584,8.486102390289307,8.218012857437134
8.75,9.130131556174964,8.369868443825036,5.859999999999999,6.223868107973205,5.496131892026794,0.07950775657997884,2.101165370643139,0.09582842204160734,0.06318709111835034,2.206137073220619,1.9961936680656585,21479424,8.574863052368164,8.357800960540771
8.469999999999999,8.892018956920182,8.047981043079815,5.98,6.3966533331199935,5.563346666880007,0.08216364608368605,2.0969096064567565,0.09806060615293254,0.06626668601443957,2.196961298179448,1.9968579147340646,21643264,8.283316564559936,8.093046379089355
8.61,8.904788059459673,8.315211940540326,5.840000000000001,6.322078831727759,5.3579211682722425,0.08216364608368605,2.0941335767507554,0.09806060615293254,0.06626668601443957,2.179778339793946,2.0084888137075647,21807104,8.48623285293579,8.232682275772095
8.84,9.081660919471892,8.598339080528108,5.9799999999999995,6.415430821141545,5.544569178858454,0.08216364608368605,2.0609036713838575,0.09806060615293254,0.06626668601443957,2.1530520182493778,1.9687553245183373,21970944,8.73650426864624,8.450671195983887
8.66,8.921533936612441,8.39846606338756,5.99,6.2285372088375315,5.751462791162469,0.08046848403185572,2.098191799223423,0.09742442571169938,0.06351254235201206,2.1654609140964203,2.0309226843504256,22134784,8.531731796264648,8.277693223953246
8.620000000000001,8.894954541697352,8.34504545830265,5.98,6.567877538267963,5.392122461732038,0.08046848403185572,2.1170350939035414,0.09742442571169938,0.06351254235201206,2.21842454202821,2.0156456457788727,22298624,8.443811893463135,8.225471353530883
8.469999999999999,8.68,8.259999999999998,5.699999999999999,6.0255764119219934,5.374423588078005,0.08046848403185572,2.1330762416124345,0.09742442571169938,0.06351254235201206,2.2023847436786776,2.0637677395461913,22462464,8.300164365768433,8.08468542098999
8.870000000000001,9.075182845286832,8.66481715471317,5.99,6.50662365412358,5.473376345876421,0.07940430200784424,2.127878776192665,0.0915093998403021,0.06729920417538637,2.2175826283247875,2.038174924060543,22626304,8.654092168807983,8.48001413345337
8.62,8.851516738055803,8.388483261944195,5.87,6.201813200460741,5.538186799539259,0.07940430200784424,2.1350729569792746,0.0915093998403021,0.06729920417538637,2.2563295421373066,2.0138163718212425,22790144,8.493740272521972,8.231047582626342
8.57,8.913656805548792,8.226343194451209,6.1,6.443511280746353,5.756488719253646,0.07940430200784424,2.0867048755288122,0.0915093998403021,0.06729920417538637,2.1718291711739295,2.001580579883695,22953984,8.428756952285767,8.19265856742859
8.620000000000001,8.905657137141715,8.334342862858287,5.910000000000001,6.325812457725837,5.494187542274165,0.07584380513853753,2.1220219910144804,0.09080966394267537,0.060877946334399684,2.1839704539246876,2.0600735281042732,23117824,8.411067914962768,8.228427648544312
8.569999999999999,8.84946377224964,8.290536227750357,6.08,6.44823905279044,5.7117609472095605,0.07584380513853753,2.0837813347578047,0.09080966394267537,0.060877946334399684,2.186601909855219,1.9809607596603902,23281664,8.439437818527221,8.172457075119018
8.629999999999999,8.86259406699226,8.397405933007738,5.99,6.274429253066558,5.705570746933442,0.07584380513853753,2.094699928164482,0.09080966394267537,0.060877946334399684,2.206992729378793,1.982407126950171,23445504,8.487895679473876,8.234921312332153
8.879999999999999,9.18265491900843,8.577345080991568,6.04,6.293771550808991,5.786228449191009,0.07716834606695827,2.102077716588974,0.09143274207569205,0.0629039500582245,2.2235749326503744,1.9805805005275736,23609344,8.729056406021119,8.462106561660766
8.74,9.030516780926678,8.449483219073322,5.860000000000001,6.494350061086149,5.225649938913853,0.07716834606695827,2.114070622622967,0.09143274207569205,0.0629039500582245,2.202841594803825,2.0252996504421086,23773184,8.549876928329468,8.337756204605103
8.74,8.981660919471892,8.498339080528108,6.040000000000001,6.480908153700973,5.599091846299029,0.07716834606695827,2.1071341678500177,0.09143274207569205,0.0629039500582245,2.241859456957595,1.9724088787424403,23937024,8.51994194984436,8.341266298294068
8.650000000000002,8.988378486313774,8.31162151368623,5.76,6.397495098020369,5.122504901979631,0.07716834606695827,2.0836777955293657,0.09143274207569205,0.0629039500582245,2.213881234650189,1.9534743564085426,24100864,8.502974462509155,8.253723955154419
8.68,9.117721372564786,8.242278627435214,5.880000000000001,6.746948672067731,5.013051327932271,0.07335968650804167,2.102014906704426,0.0884633636200913,0.058256009395992035,2.1928977801860365,2.011132033222815,24264704,8.456836271286011,8.260202598571777
8.64,8.953687742827164,8.326312257172837,6.080000000000001,6.650613704707485,5.509386295292517,0.07335968650804167,2.1285337284207344,0.0884633636200913,0.058256009395992035,2.1901793500977647,2.066888106743704,24428544,8.43979263305664,8.24098868370056
8.68,9.031567916624939,8.328432083375061,5.79,6.1044837038703275,5.475516296129673,0.07335968650804167,2.1050801038742066,0.0884633636200913,0.058256009395992035,2.1773735978749036,2.0327866098735097,24592384,8.561651802062988,8.29634861946106
8.639999999999999,8.86,8.419999999999998,5.94,6.475163526410387,5.404836473589614,0.06873482858433652,2.1197044238448144,0.08288952370661182,0.05458013346206123,2.210957399148592,2.0284514485410368,24756224,8.504486083984375,8.244433498382568
8.709999999999999,9.153734154646674,8.266265845353324,6.08,6.7277653896280665,5.432234610371934,0.06873482858433652,2.0862857311964036,0.08288952370661182,0.05458013346206123,2.178102916307996,1.9944685460848113,24920064,8.59532709121704,8.297501945495606


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-jumper-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.2299999999999995,3.7033920151417847,2.7566079848582143,3.4800000000000004,4.099354502688081,2.8606454973119195,1.491673267632723,2.7073822140693666,2.659407273962824,0.32393926130262174,2.7077764634127233,2.70698796472601,16384,0.6399531528353691,2.6030346393585204
3.6300000000000003,4.174150714416512,3.0858492855834885,3.41,3.771801050302511,3.0481989496974893,0.28514198074117303,2.6957207798957823,0.35531256359415014,0.21497139788819591,2.7102223423954417,2.681219217396123,180224,2.0766511797904967,3.0119136571884155
3.65,4.13425200051213,3.16574799948787,3.72,4.2275431016179805,3.2124568983820194,0.2905170453712344,2.702320909500122,0.35844170710130796,0.22259238364116088,2.707991243645685,2.696650575354559,344064,2.8713406324386597,2.9656257152557375
3.66,3.9982306905057556,3.3217693094942446,3.4499999999999993,3.973927475897189,2.9260725241028096,0.31165716126561166,2.6931476473808287,0.3516181748640328,0.2716961476671905,2.706339335318468,2.6799559594431894,507904,3.0233325481414797,2.995774531364441
4.5200000000000005,5.192011904656458,3.847988095343543,4.67,5.3628924880528,3.9771075119471995,0.39945333357900376,2.636442995071411,0.5234577443690243,0.27544892278898325,2.676501689476133,2.5963843006666893,671744,3.557607054710388,4.062923336029053
5.85,6.379622507074614,5.3203774929253855,5.3100000000000005,5.94,4.680000000000001,0.366900235787034,2.482193922996521,0.4280532403095848,0.3057472312644832,2.5803158715092467,2.3840719744837955,835584,5.4306707859039305,5.4760839462280275
6.12,6.474400902933387,5.765599097066613,5.7299999999999995,6.147252920900501,5.312747079099498,0.3798982832580805,2.485485556721687,0.438923041076244,0.320873525439917,2.551613099363635,2.4193580140797395,999424,6.074059724807739,5.743690872192383
6.169999999999999,6.619555335859779,5.720444664140219,5.87,6.391632054229799,5.348367945770201,0.36290446259081366,2.465662640333176,0.46112068418766927,0.26468824099395805,2.5055824508208686,2.425742829845483,1163264,6.059408569335938,5.817154312133789
6.55,6.885410196624968,6.2145898033750315,5.67,6.108292140016222,5.231707859983778,0.3182071326300501,2.484094598889351,0.3640951222635339,0.27231914299656634,2.540622844944611,2.4275663528340905,1327104,6.425678825378418,6.198775720596314
6.7,7.054964786985977,6.3450352130140235,5.659999999999999,6.20074023338383,5.119259766616168,0.3144459618255496,2.4812315076589586,0.3679745414154639,0.2609173822356354,2.5327841432566998,2.4296788720612175,1490944,6.471218919754028,6.335413789749145
6.82,7.171567916624939,6.4684320833750615,5.6899999999999995,6.265239080730786,5.114760919269213,0.266631169244647,2.4715111672878267,0.2945303509654673,0.2387319875238267,2.503136413261833,2.4398859213138206,1654784,6.620487308502197,6.480117511749268
6.869999999999999,7.4375385449465075,6.302461455053491,5.51,6.016853035898968,5.003146964101032,0.2864422591403127,2.4603654772043226,0.35031138116258953,0.22257313711803584,2.5052101304658887,2.4155208239427566,1818624,6.728665065765381,6.480642461776734
6.970000000000001,7.5214526271584905,6.418547372841511,5.750000000000001,6.137943294825417,5.362056705174584,0.2867619812488556,2.440420615673065,0.334299053208879,0.2392249092888322,2.471809419947495,2.409031811398635,1982464,6.752621650695801,6.625965356826782
7.15,7.5,6.800000000000001,5.710000000000001,6.08536648758247,5.334633512417532,0.23898576218634843,2.4142715632915497,0.2933822000737947,0.18458932429890215,2.466333156838768,2.3622099697443315,2146304,7.0299052715301515,6.77036566734314
7.1899999999999995,7.507647603485371,6.872352396514628,5.55,6.352807573457052,4.747192426542948,0.2238418461754918,2.3897563368082047,0.2662996468213936,0.18138404552959,2.449792248142426,2.329720425473983,2310144,6.9351780891418455,6.861831903457642
7.659999999999999,8.098634243989226,7.221365756010774,5.58,6.052863616701476,5.107136383298524,0.22336528776213527,2.386244198679924,0.27542619507312627,0.17130438045114427,2.446135629869141,2.3263527674907074,2473984,7.323160791397095,7.2831943988800045
7.51,7.942319326424346,7.077680673575654,5.450000000000001,5.968169856321266,4.931830143678736,0.22747551817446948,2.3624006122350694,0.3035379024508328,0.15141313389810618,2.4478390221339668,2.276962202336172,2637824,7.185509252548218,7.154414415359497
7.649999999999999,7.895967477524976,7.404032522475021,5.749999999999999,6.242442890089804,5.257557109910194,0.20675058839842678,2.330829933285713,0.2494838895439088,0.16401728725294476,2.382295773547838,2.2793640930235886,2801664,7.505923080444336,7.328037929534912
7.830000000000001,8.252018956920185,7.407981043079817,5.6,6.30427267446636,4.895727325533639,0.16922106109559534,2.3046105712652207,0.20934334106262026,0.12909878112857043,2.3638864418684706,2.245334700661971,2965504,7.712314558029175,7.483661746978759
7.6800000000000015,8.045513337649943,7.31448666235006,5.73,6.213838816136118,5.246161183863883,0.13904023678041993,2.2906877279281614,0.20790619740214433,0.07017427615869554,2.383601348436926,2.197774107419397,3129344,7.430937147140503,7.364194679260254
7.649999999999999,8.154479930225175,7.145520069774821,5.5600000000000005,5.889241552663087,5.230758447336914,0.1680419859942049,2.246581384539604,0.22508336194657474,0.11100061004183503,2.354956794688845,2.138205974390363,3293184,7.491451978683472,7.343918323516846
7.959999999999999,8.367921561087421,7.552078438912576,5.86,6.298634243989227,5.421365756010774,0.1470331307966262,2.2481140971183775,0.19332319153017383,0.10074307006307856,2.313955264947981,2.182272929288774,3457024,7.7452733516693115,7.629743337631226
8.010000000000002,8.38,7.6400000000000015,5.88,6.486300255648965,5.273699744351035,0.12768666497431694,2.2278702557086945,0.159821253590538,0.09555207635809587,2.3031337092572213,2.1526068021601676,3620864,7.863025379180908,7.708413028717041
7.9799999999999995,8.386939798987516,7.573060201012484,5.970000000000001,6.298785644455473,5.641214355544529,0.13138091869186605,2.165661397576332,0.18724920289353614,0.07551263449019596,2.2887605439264904,2.0425622512261734,3784704,7.749135589599609,7.656783723831177
8.11,8.360798724079688,7.85920127592031,5.949999999999999,6.603069674690227,5.296930325309772,0.09809785797260698,2.1916653722524644,0.14605453492815895,0.050141181017055,2.280576256323993,2.1027544881809357,3948544,8.01313238143921,7.815861320495605
8.42,8.715972971738974,8.124027028261025,5.58,5.917045990927054,5.242954009072946,0.11815095818601544,2.1721438482403754,0.15664987917052864,0.07965203720150224,2.2615674823622656,2.0827202141184853,4112384,8.141852045059204,8.11405282020569
8.35,8.856458290484024,7.843541709515976,5.97,6.443392015141785,5.496607984858215,0.08872445682063693,2.2082520321011545,0.1206696890965511,0.05677922454472275,2.334841185563185,2.081662878639124,4276224,8.106080532073975,8.05639476776123
8.41,8.766230262611138,8.053769737388862,5.84,6.264735211631906,5.415264788368094,0.08958348827436563,2.19261307567358,0.1193565250201608,0.059810451528570466,2.315247315434447,2.069978835912713,4440064,8.13366117477417,8.091899251937866
8.350000000000001,8.702845575287549,7.997154424712455,5.949999999999999,6.330131556174964,5.569868443825035,0.07934320045169438,2.1605096638202665,0.11249192551512516,0.04619447538826361,2.2779249949804106,2.0430943326601225,4603904,8.168239784240722,8.06629147529602
8.31,8.633882694814034,7.986117305185967,5.65,6.108802789878179,5.191197210121822,0.08540282724425191,2.130739690363407,0.1142647967103035,0.056540857778200324,2.233267494867001,2.0282118858598133,4767744,8.11260232925415,8.03443865776062
8.360000000000001,8.698230690505756,8.021769309494246,5.87,6.3283666654546336,5.411633334545367,0.08511591112473973,2.1798421323299406,0.1202706693101227,0.04996115293935677,2.2517385060461286,2.1079457586137527,4931584,8.137579441070557,8.08545184135437
8.32,8.773431361950186,7.866568638049815,5.79,6.205812457725836,5.374187542274164,0.08493095212616023,2.1572513595223426,0.12310706290092413,0.04675484135139631,2.2568022466466475,2.0577004723980377,5095424,8.062222719192505,8.028484392166138
8.4,8.700000000000001,8.1,5.8100000000000005,6.182692903071685,5.437307096928316,0.07635965698864308,2.1266426160931586,0.11825017281764587,0.034469141159640296,2.2126043275648235,2.0406809046214938,5259264,8.20841326713562,8.11962594985962
8.360000000000001,8.837912125813942,7.882087874186061,6.22,6.63424630354416,5.80575369645584,0.09349930406315246,2.1174641966819765,0.13260032911064523,0.054398279015659703,2.20921918732658,2.025709206037373,5423104,8.065411376953126,8.09683699607849
8.389999999999999,8.79360872141221,7.986391278587788,6.119999999999999,6.615580467734554,5.624419532265445,0.06911669289693231,2.1179708421230314,0.09911287501771138,0.03912051077615325,2.2127204010897703,2.0232212831562926,5586944,8.21858081817627,8.116064929962159
8.54,8.878230690505754,8.201769309494244,5.92,6.3970744176750625,5.442925582324937,0.07252302425913511,2.0857158571481706,0.10563232985511622,0.03941371866315399,2.2161282058832943,1.955303508413047,5750784,8.306711864471435,8.282354307174682
8.73,8.983179778023443,8.476820221976558,6.050000000000001,6.587121960079832,5.512878039920169,0.08746417505899443,2.08091951161623,0.13173474562511125,0.043193604492877596,2.1549970404353664,2.0068419827970936,5914624,8.445465755462646,8.447311401367188
8.74,9.009072480941475,8.470927519058526,6.43,6.883982378512647,5.976017621487353,0.07832020405912765,2.0720885023474693,0.12340965986762897,0.03323074825062634,2.1569900532481103,1.987186951446828,6078464,8.514909553527833,8.459825611114502
8.6,8.984707681233427,8.215292318766572,5.720000000000001,6.080000000000001,5.36,0.06788950550835576,2.0195255473256113,0.09165400629919232,0.044125004717519206,2.088092266453911,1.9509588281973118,6242304,8.413587999343871,8.324242877960206
8.609999999999998,8.918058436014984,8.301941563985011,5.920000000000001,6.380000000000001,5.460000000000001,0.0962661954457871,2.008315509557724,0.14817472750317673,0.044357663388397466,2.148762050167425,1.8678689689480232,6406144,8.38095827102661,8.356153059005738
8.62,9.141152568831814,8.098847431168185,5.779999999999999,6.1080243893371335,5.451975610662865,0.07665381855331357,2.033915102481842,0.10470314750764191,0.04860448959898524,2.1120556195214673,1.9557745854422168,6569984,8.459638309478759,8.366456937789916
8.570000000000002,8.916554469023271,8.223445530976733,5.77,6.0987856444554716,5.441214355544528,0.05852612232556561,2.0077037647366525,0.09190554835599637,0.025146696295134843,2.1045710305804257,1.9108364988928794,6733824,8.326214265823364,8.304925918579102
8.760000000000002,9.191740662898459,8.328259337101544,5.9399999999999995,6.332937654087769,5.54706234591223,0.08499982855282717,2.033155520260334,0.11640133471351367,0.05359832239214067,2.132590418199236,1.9337206223214325,6897664,8.485242891311646,8.484555721282959
8.650000000000002,8.95083217912983,8.349167820870175,5.94,6.289857113690719,5.590142886309282,0.07833743310184216,2.020683492720127,0.12229341646454644,0.03438144973913787,2.1136154221777255,1.9277515632625286,7061504,8.449817895889282,8.394318389892579
8.59,8.940570962859162,8.239429037140837,5.959999999999999,6.357994974842647,5.562005025157351,0.08070444872137156,2.0160539731383325,0.1154207880547299,0.04598810938801322,2.1379057131053782,1.8942022331712864,7225344,8.366452693939209,8.337207078933716
8.489999999999998,8.711133443874958,8.268866556125039,6.01,6.569374650837879,5.45062534916212,0.08429695011582221,1.9690230652689933,0.12367581749419862,0.04491808273744579,2.0573260382532315,1.8807200922847551,7389184,8.330398654937744,8.247892284393311
8.8,9.184707681233428,8.415292318766573,6.14,6.678887743412299,5.6011122565877,0.06050250171683723,2.023990933597088,0.09613106234947488,0.024873941084199575,2.113858742305177,1.9341231248889992,7553024,8.606423807144164,8.5360107421875
8.940000000000001,9.327814388593307,8.552185611406696,6.069999999999999,6.470124980474851,5.669875019525148,0.0629186372389085,2.021225333213806,0.08602575622463302,0.03981151825318399,2.1091345717953662,1.9333160946322459,7716864,8.668072414398193,8.664392185211181
8.659999999999998,8.986190128606,8.333809871393997,6.01,6.413608721412211,5.606391278587789,0.08514936696737999,1.9664564728736877,0.13208168074271356,0.03821705319204641,2.058000352052457,1.8749125936949187,7880704,8.371496391296386,8.394094085693359
8.65,8.915518360947035,8.384481639052966,5.85,6.087697286480094,5.612302713519905,0.058792435145005525,2.0391244634985926,0.09962516949713247,0.017959700792878577,2.1158130404479754,1.9624358865492098,8044544,8.402175378799438,8.38791265487671
8.67,9.06255572852781,8.27744427147219,5.91,6.31607881008494,5.503921189915061,0.05715575318899933,1.9933255046606064,0.09155953658459869,0.022751969793399968,2.061338074615741,1.925312934705472,8208384,8.407582235336303,8.363861799240112
8.67,8.898254244210266,8.441745755789734,5.99,6.440444225182208,5.539555774817792,0.06615096157183867,1.9738454908132552,0.0939072092624831,0.03839471388119424,2.0757342424104546,1.8719567392160559,8372224,8.467627000808715,8.381834363937378
8.639999999999999,8.909072480941473,8.370927519058524,5.790000000000001,6.240444225182209,5.339555774817793,0.07126670802826987,2.009764051437378,0.10875142649255937,0.03378198956398038,2.1220115316784733,1.8975165711962827,8536064,8.340445518493652,8.323864555358886
8.72,9.104187454245972,8.33581254575403,5.859999999999999,6.468604962188117,5.251395037811882,0.052141202770871996,1.9724749639630317,0.08921115597523979,0.015071249566504193,2.064390094118531,1.8805598338075324,8699904,8.41766061782837,8.395712661743165
8.68,9.086939798987515,8.273060201012484,6.05,6.581507290636733,5.518492709363267,0.05601090403506529,1.934235429763794,0.09204016356804487,0.019981644502085706,2.048283585302172,1.8201872742254162,8863744,8.39152979850769,8.350918960571288
8.86,9.204093010681705,8.515906989318294,5.88,6.469576118919346,5.290423881080653,0.06676060211902944,1.9198507368564606,0.10900727326155016,0.024513930976508717,2.009913535147898,1.829787938565023,9027584,8.501624584197998,8.515284538269043
8.690000000000001,8.920000000000002,8.46,6.220000000000001,6.535594676761191,5.9044053232388105,0.04638265130342912,1.942935685813427,0.07531945392050865,0.01744584868634958,2.0567289625759586,1.8291424090508954,9191424,8.383989906311035,8.334924936294556
8.85,9.170156211871642,8.529843788128357,5.97,6.2863858403911275,5.653614159608872,0.059297578976838815,1.9285042732954025,0.0966471647226052,0.021947993231072417,2.0254515135723374,1.8315570330184676,9355264,8.52643575668335,8.463467359542847
8.75,8.935741756210067,8.564258243789933,5.970000000000001,6.4760632371552,5.463936762844801,0.057003908220212875,1.930351434648037,0.10334808440342018,0.01065973203700557,2.046278908003363,1.814423961292711,9519104,8.379073333740234,8.33034143447876
8.66,8.925329983228432,8.394670016771569,5.79,6.266340214552582,5.313659785447418,0.05820448951562861,1.91983962059021,0.09748236992018283,0.01892660911107439,2.0220974840741395,1.8175817571062807,9682944,8.241570949554443,8.213510227203368
8.850000000000001,9.074722050542444,8.625277949457558,5.67,6.26169248769948,5.07830751230052,0.03015073653805298,1.940426580607891,0.04627397270073257,0.01402750037537339,2.032133070121023,1.848720091094759,9846784,8.435222005844116,8.377422523498534
8.72,9.054065861769802,8.3859341382302,5.99,6.5600000000000005,5.42,0.05045608453219752,1.933216117322445,0.08671903936206551,0.014193129702329534,2.0572853369452657,1.8091468976996241,10010624,8.270291662216186,8.232396030426026
8.78,9.043818119165458,8.51618188083454,5.83,6.4513694553162395,5.208630544683761,0.04462122453551269,1.9309787824749947,0.0662936343156392,0.02294881475538619,2.0313529198651485,1.8306046450848406,10174464,8.306332874298096,8.26010046005249
8.740000000000002,8.973238075793814,8.50676192420619,5.8,6.317687164221791,5.2823128357782085,0.06095162505953335,1.913881054520607,0.10544193351075644,0.016461316608310267,1.9880739744001694,1.8396881346410447,10338304,8.233250713348388,8.192246532440185
8.819999999999999,9.18276714294434,8.457232857055658,5.860000000000001,6.312106182218294,5.407893817781709,0.0378288137755589,1.8967889249324799,0.06631976008792896,0.009337867463188838,1.9655114102244935,1.8280664396404662,10502144,8.296664953231812,8.24223051071167
8.73,9.046385840391128,8.413614159608873,6.09,6.533734154646676,5.646265845353324,0.04471743638277979,1.8207376196980476,0.07227637905335763,0.017158493712201957,1.9329861151976921,1.708489124198403,10665984,8.125339031219482,8.111010885238647
8.71,9.23239831546436,8.187601684535641,6.01,6.556717477313466,5.463282522686534,0.02045893363101638,1.842682385444641,0.03921306195285382,0.001704805309178943,1.9572902269031738,1.7280745439861083,10829824,8.063965606689454,8.053649091720581
8.79,9.094795013082562,8.485204986917436,5.88,6.31081318457076,5.44918681542924,0.01645244036481012,1.840216538310051,0.02990609670871915,0.0029987840209010873,1.960596611443932,1.7198364651761702,10993664,8.122618627548217,8.11603479385376
8.63,9.009605057922046,8.250394942077955,5.76,6.4311184694225005,5.088881530577499,0.02648429787659547,1.8122346550226212,0.041634481084709164,0.011334114668481778,1.9284923941331782,1.6959769159120641,11157504,7.9356982707977295,7.906199169158936
8.95,9.267017349682947,8.632982650317052,6.01,6.324483703870328,5.6955162961296715,0.02495948619034602,1.8288123041391373,0.04285463617502116,0.0070643362056708806,1.9606268408919931,1.6969977673862815,11321344,8.188478708267212,8.162968063354493
8.74,8.950713075057054,8.529286924942946,6.119999999999999,6.658144961882948,5.581855038117051,0.02352290956332577,1.8394314453005791,0.04200070946644531,0.0050451096602062255,1.955932652984557,1.7229302376166011,11485184,7.956513214111328,7.936441326141358
8.860000000000001,9.195261092284806,8.524738907715196,6.16,6.537359245282264,5.782640754717736,0.024955309199867732,1.8277158752083777,0.04256205367035305,0.0073485647293824105,1.9103814611784822,1.7450502892382733,11649024,8.0470787525177,8.003291416168214
8.73,9.013019433961698,8.446980566038302,5.859999999999999,6.32946778377222,5.390532216227779,0.04371755270985883,1.7639387562870978,0.0854564976366811,0.0019786077830365595,1.8503217124843043,1.6775558000898914,11812864,7.888910627365112,7.845937490463257
8.650000000000002,9.040512483795334,8.25948751620467,6.249999999999999,6.750499750249687,5.749500249750311,0.039049865820561504,1.8352147459983825,0.06518132176996239,0.012918409871160618,1.9334623126261445,1.7369671793706205,11976704,7.764591360092163,7.740559434890747
8.790000000000001,9.056270539113887,8.523729460886114,5.950000000000001,6.5700806399171015,5.329919360082901,0.040112985570885905,1.8449098035693168,0.07184699159826571,0.008378979543506103,1.9458960274517334,1.7439235796869001,12140544,7.88181848526001,7.824556827545166
8.81,9.124483703870329,8.495516296129672,6.050000000000001,6.521699056602831,5.578300943397171,0.05179243977763685,1.882575510442257,0.08018370611875555,0.02340117343651816,1.968745464273309,1.796405556611205,12304384,7.853384733200073,7.817117166519165
8.84,9.112763633939718,8.567236366060282,5.9,6.476194411635518,5.323805588364483,0.038008312512829386,1.7767851576209068,0.07171418304778197,0.0043024419778767975,1.9076607312256515,1.6459095840161622,12468224,7.846440601348877,7.810184621810913
8.790000000000001,9.032693221990233,8.54730677800977,6.08,6.3621347195933176,5.797865280406683,0.02771804016228994,1.8063925817608832,0.05283463644168476,0.0026014438828951165,1.9541342592039246,1.658650904317842,12632064,7.755003356933594,7.737968873977661
8.83,8.997630546142402,8.662369453857599,5.869999999999999,6.265094925302767,5.474905074697231,0.04829704182629935,1.8314157962799071,0.07440779184597474,0.02218629180662396,1.904266931125372,1.7585646614344423,12795904,7.791657638549805,7.736007595062256
8.77,9.144299345444258,8.39570065455574,5.799999999999999,6.131662479035539,5.468337520964459,0.036865333020978094,1.8583052441477776,0.056253159331506486,0.017477506710449703,2.000890777646929,1.7157197106486264,12959744,7.669766902923584,7.666738557815552
8.870000000000001,9.10685438564654,8.633145614353461,5.95,6.367731971484108,5.532268028515892,0.041191701225761754,1.7861133635044097,0.07562533093658355,0.006758071514939949,1.8834539557928782,1.6887727712159413,13123584,7.78004298210144,7.715705633163452
8.999999999999998,9.154919333848294,8.845080666151702,6.1,6.711555394056826,5.488444605943173,0.02934129843997646,1.7728619277477264,0.053350042419345975,0.005332554460606945,1.945045038394737,1.6006788171007158,13287424,7.83384108543396,7.8068708896636965
8.780000000000001,9.002710574513202,8.5572894254868,6.22,6.657721372564786,5.782278627435214,0.0360745435697026,1.8543694004416467,0.05117272785645775,0.020976359282947447,1.9555764984350557,1.7531623024482377,13451264,7.639064598083496,7.594421529769898
8.84,9.064499443206437,8.615500556793563,6.090000000000001,6.5200000000000005,5.660000000000001,0.0378591941276681,1.8032722353935242,0.08388240634378129,-0.008164018088445094,1.9221441285859397,1.6844003422011087,13615104,7.6571619510650635,7.6206130027771
8.719999999999999,9.111918358845307,8.328081641154691,5.949999999999999,6.523149195236283,5.376850804763715,0.04257462596578985,1.7745664596557618,0.07665900709419374,0.00849024483738596,1.892234869438919,1.6568980498726045,13778944,7.517872428894043,7.477743768692017
8.82,9.083818119165459,8.556181880834542,5.93,6.426084670192498,5.433915329807501,0.025645043738768376,1.7982376292347908,0.041464931137807,0.009825156339729756,1.8929169927871712,1.7035582656824104,13942784,7.5786584377288815,7.54867901802063
8.8,9.116227766016838,8.483772233983164,6.1,6.760302960768767,5.439697039231232,0.022604735618369832,1.8339020982384682,0.04186798991271265,0.0033414813240270173,1.9327770830400737,1.7350271134368627,14106624,7.529362583160401,7.5049081325531
9.05,9.388378486313773,8.711621513686229,6.03,6.437553677446297,5.622446322553704,0.03124922755741858,1.8389667630195619,0.06257576878234926,-7.731366751209667e-05,1.9495575028732335,1.7283760231658902,14270464,7.702265119552612,7.691548156738281
8.959999999999999,9.4054211490264,8.514578850973598,5.89,6.243411940941446,5.536588059058554,0.03791355874927826,1.7344825834035873,0.07078431980410335,0.00504279769445317,1.7965679525924083,1.6723972142147663,14434304,7.634533166885376,7.595031070709228
8.89,9.047797338380596,8.732202661619406,6.29,6.649026461420325,5.930973538579675,0.02303037879464677,1.7252768740057944,0.04318369746408057,0.0028770601252129623,1.7913324808482705,1.6592212671633184,14598144,7.529175615310669,7.501859140396118
8.95,9.207875939164552,8.692124060835447,6.0600000000000005,6.297486841740759,5.822513158259242,0.017530088519561067,1.7247048974037171,0.038074897116800614,-0.00301472007767848,1.8506699750810913,1.598739819726343,14761984,7.586880922317505,7.531430292129516
8.76,9.043548937575157,8.476451062424843,6.09,6.434818792991333,5.745181207008667,0.03224151300673834,1.6700473517179488,0.06519037578705336,-0.0007073497735766848,1.7972750735241863,1.5428196299117114,14925824,7.382236194610596,7.348201704025269
8.84,9.133938769133982,8.546061230866018,5.83,6.4367124524847,5.2232875475153,0.02082095322111849,1.7345372870564462,0.04305723597177863,-0.0014153295295416465,1.880162959848687,1.5889116142642052,15089664,7.42909607887268,7.381655550003051
8.69,8.98816103031751,8.391838969682489,6.0,6.596657355607052,5.403342644392948,0.04600316285141157,1.699313873052597,0.079365585326229,0.012640740376594142,1.847956203630341,1.550671542474853,15253504,7.251328563690185,7.227447271347046
8.969999999999999,9.333455636907724,8.606544363092274,6.029999999999999,6.430124980474851,5.629875019525148,0.033873537724139126,1.6737641006708146,0.06478790673942295,0.0029591687088553024,1.8361191846430935,1.5114090166985357,15417344,7.417986345291138,7.436797714233398
8.889999999999999,9.18816103031751,8.591838969682488,5.979999999999999,6.239999999999998,5.719999999999999,0.03147781800944353,1.7264865249395371,0.055580921515075085,0.007374714503811965,1.843375622681086,1.6095974271979883,15581184,7.372772312164306,7.351506185531616
8.930000000000001,9.158254244210267,8.701745755789736,6.05,6.458044115262063,5.6419558847379365,0.037038313558878086,1.6910718530416489,0.06513627725113799,0.008940349866618173,1.8100805137260825,1.5720631923572153,15745024,7.415900993347168,7.3665848731994625
9.1,9.471483512420134,8.728516487579865,5.909999999999999,6.2984584919910995,5.521541508008899,0.026740256045741213,1.682848060131073,0.05299466443731949,0.0004858476541629367,1.7884425077449688,1.577253612517177,15908864,7.486213111877442,7.4872887134552
9.139999999999999,9.38576411454889,8.894235885451108,5.970000000000001,6.344299345444258,5.595700654555743,0.02269205277989381,1.674849833548069,0.040344848233432,0.005039257326355618,1.7833434238641452,1.5663562432319929,16072704,7.534906244277954,7.501687622070312
9.01,9.333882694814033,8.686117305185967,5.85,6.224833296279826,5.4751667037201734,0.019460774418257602,1.655755104124546,0.03555800049625606,0.0033635483402591412,1.7671230972764052,1.5443871109726868,16236544,7.39882755279541,7.367341566085815
8.959999999999997,9.229072480941472,8.690927519058523,5.87,6.404883164812653,5.335116835187347,0.018839912538533052,1.6628381550312041,0.03189959448723215,0.005780230589833957,1.7592527864752208,1.5664235235871875,16400384,7.333821153640747,7.306688737869263
8.84,9.219999999999999,8.46,6.069999999999999,6.634003546088143,5.505996453911856,0.025440371555305263,1.672474205493927,0.04698777517742546,0.003892967933185068,1.8031559306390559,1.5417924803487981,16564224,7.187481546401978,7.1896013736724855
8.88,9.172574776766556,8.587425223233446,5.980000000000001,6.322928563989646,5.637071436010356,0.01271184608704056,1.6307743981480598,0.02617092639146109,-0.0007472342173799711,1.7489341828064489,1.5126146134896707,16728064,7.2194679260253904,7.195884943008423
8.779999999999998,9.028193472919815,8.53180652708018,5.68,6.081995024844836,5.278004975155164,0.015069451290764809,1.600425900518894,0.03282683041282326,-0.0026879278312936447,1.7747106073460366,1.4261411936917516,16891904,7.15159239768982,7.08834662437439
8.940000000000001,9.197681974534504,8.682318025465499,6.21,6.756717477313465,5.663282522686535,0.01232700427135564,1.667736755311489,0.028763504612119337,-0.004109496069408055,1.78625925054146,1.549214260081518,17055744,7.237127161026001,7.196520471572876
8.79,9.03269322199023,8.547306778009768,5.950000000000001,6.460392006206995,5.4396079937930075,0.01724106668079908,1.5942470744252204,0.03360887925735842,0.0008732541042397422,1.6988436964435993,1.4896504524068415,17219584,7.0639502048492435,7.062242317199707
8.930000000000001,9.175153013442626,8.684846986557377,5.839999999999999,6.008522995463526,5.671477004536472,0.016513462546754412,1.6394752815365792,0.0383987271922145,-0.0053718020987056775,1.7698754883083143,1.509075074764844,17383424,7.169127655029297,7.149414825439453
8.99,9.334818792991333,8.645181207008667,5.4399999999999995,5.991724568965348,4.888275431034651,0.023148423269594754,1.6076942816376687,0.038025303447868884,0.008271543091320626,1.7548967218989466,1.4604918413763908,17547264,7.211773252487182,7.187270259857177
8.99,9.21561028345357,8.76438971654643,5.970000000000001,6.462036584005703,5.4779634159942985,0.014941067334075298,1.631076666712761,0.027762630562939004,0.0021195041052115907,1.7973206092497636,1.4648327241757584,17711104,7.192516422271728,7.164228200912476
8.92,9.202134719593317,8.637865280406682,6.0600000000000005,6.694350061086149,5.425649938913852,0.01809561831287279,1.656187355518341,0.03207006196131085,0.004121174664434731,1.854308759326617,1.4580659517100651,17874944,7.117052793502808,7.089956665039063
8.860000000000001,9.245227205685165,8.474772794314838,6.3,6.628633534503099,5.9713664654969,0.009468541049864101,1.622018238902092,0.015524607702654281,0.00341247439707392,1.7658407576653918,1.4781957201387923,18038784,7.028828954696655,7.019484758377075
9.0,9.26457513110646,8.73542486889354,5.7700000000000005,6.199068759058499,5.340931240941502,0.01214763003335971,1.6293251037597656,0.02465717839164642,-0.00036191832492699777,1.753407316323694,1.505242891195837,18202624,7.139181470870971,7.112173223495484
9.13,9.24,9.020000000000001,5.68,6.089389789809174,5.270610210190825,0.015658167888977857,1.6100812688469888,0.03571196375517524,-0.004395627977219523,1.8200228999817987,1.4001396377121789,18366464,7.1994133472442625,7.19418306350708
8.85,9.15413812651491,8.545861873485089,6.17,6.704883164812653,5.635116835187347,0.01471140034609555,1.4998879551887512,0.02863255628821914,0.0007902444039719573,1.6695209878829946,1.3302549224945077,18530304,6.967089557647705,6.953844213485718
9.000000000000002,9.286356421265529,8.713643578734475,5.6899999999999995,6.026005952328228,5.353994047671771,0.015064051583249199,1.5855919271707535,0.02950384353807896,0.0006242596284194366,1.6986633051003905,1.4725205492411164,18694144,7.06810417175293,7.040437650680542
8.92,9.18,8.66,5.65,5.922946881279124,5.377053118720877,0.011476193591079169,1.5856649070978164,0.027325931678952635,-0.004373544496794295,1.7192047557029255,1.4521250584927072,18857984,6.9922278881072994,6.9672157764434814
8.91,9.257706773014274,8.562293226985727,6.28,6.671918358845309,5.888081641154692,0.018057422014862778,1.5330953925848008,0.04081760887629107,-0.004702764846565521,1.684261208572691,1.3819295765969106,19021824,6.957699966430664,6.937173318862915
8.87,9.210734500748016,8.529265499251983,5.779999999999999,6.283587132480566,5.276412867519433,0.019260915531049187,1.4901194840669632,0.03540332859763215,0.003118502464466228,1.7066357721601162,1.27360319597381,19185664,6.937855339050293,6.8874002456665036
9.14,9.325472369909914,8.954527630090087,5.98,6.337211421989836,5.622788578010165,0.019507734744547568,1.5537722289562226,0.032469039100217534,0.006546430388877601,1.6710015744483653,1.4365428834640799,19349504,7.096605730056763,7.087232780456543
8.97,9.298785644455473,8.641214355544529,5.619999999999999,6.009358446678635,5.230641553321363,0.010447862491491789,1.6162967056035995,0.02085825581445691,3.746916852666836e-05,1.8023600046069133,1.4302334066002858,19513344,6.952374696731567,6.922216606140137
8.86,9.282374241638857,8.437625758361142,5.82,6.3411525688318156,5.298847431168185,0.009820784059047549,1.606967133283615,0.0194178482823043,0.00022371983579079664,1.766490033494124,1.447444233073106,19677184,6.857197332382202,6.823988580703736
8.93,9.22,8.639999999999999,5.91,6.221287648325468,5.598712351674532,0.01282291515890387,1.6017458200454713,0.026582787600756455,-0.0009369572829487135,1.723678153849538,1.4798134862414045,19841024,6.928583288192749,6.869740629196167
8.999999999999998,9.286356421265525,8.713643578734471,5.88,6.533911308970873,5.226088691029127,0.02205878605564062,1.613432841002941,0.03987927163363755,0.004238300477643685,1.7118349512982791,1.515030730707603,20004864,6.932715988159179,6.903775596618653
8.89,9.054012194668568,8.725987805331433,5.76,6.244148737476408,5.275851262523592,0.015601008880003032,1.615738296508789,0.03173641005472126,-0.0005343922947152017,1.735969109489021,1.495507483528557,20168704,6.844193458557129,6.806974649429321
8.8,9.3,8.3,5.99,6.540363516232681,5.43963648376732,0.015265939520395441,1.5645829081535338,0.027543427986931112,0.0029884510538597704,1.7485576723750178,1.38060814393205,20332544,6.745444393157959,6.726368474960327
9.13,9.340000000000002,8.92,5.87,6.275092582010582,5.464907417989418,0.015742010869143952,1.6293518543243408,0.03154507433492704,-6.105259663913634e-05,1.8457595029155074,1.4129442057331743,20496384,6.9709655284881595,6.946377086639404
9.100000000000001,9.348997991959775,8.851002008040227,5.97,6.327910603363465,5.612089396636534,0.019192962056331392,1.5765452638268471,0.039817183525879124,-0.0014312594132163368,1.7925391038398562,1.360551423813838,20660224,6.9654296875,6.919880771636963
9.03,9.361813200460741,8.698186799539258,5.6899999999999995,6.3703675477269615,5.0096324522730376,0.01910384606071598,1.4837713971734048,0.036773748742435164,0.0014339433789968027,1.680001669239659,1.2875411251071505,20824064,6.859155988693237,6.846208477020264
8.959999999999999,9.260665927567457,8.659334072432541,5.82,6.325568986390582,5.314431013609418,0.03207499642958278,1.5982727721333503,0.05764867637285589,0.006501316486309673,1.8114291011248966,1.385116443141804,20987904,6.8262073516845705,6.7908436298370365
8.94,9.240665927567457,8.639334072432542,5.79,6.101287648325467,5.478712351674533,0.013087948417523837,1.5257017850875854,0.02216131095726968,0.004014585877777994,1.7164886620065143,1.3349149081686564,21151744,6.77335147857666,6.751271820068359
8.97,9.280000000000001,8.66,5.9799999999999995,6.376988664825584,5.583011335174415,0.01123921799735394,1.5403608292341233,0.01828638368065929,0.004192052314048593,1.7474993117797226,1.333222346688524,21315584,6.789783763885498,6.763092947006226
9.02,9.309136645896018,8.730863354103981,6.110000000000001,6.463411940941447,5.756588059058555,0.020037118203799727,1.4926442742347716,0.03469890520152923,0.0053753312060702205,1.7071319674677026,1.2781565810018407,21479424,6.802953863143921,6.781714725494385
9.09,9.332693221990231,8.847306778009768,5.659999999999999,6.12946778377222,5.190532216227779,0.013637561691575623,1.5589541435241698,0.025114310559380033,0.0021608128237712125,1.759097507725602,1.3588107793227377,21643264,6.826932144165039,6.827769136428833
9.09,9.36730849247724,8.812691507522759,5.92,6.232409987036266,5.607590012963734,0.0196298628183285,1.5200132623314857,0.04520246799897591,-0.005942742362318912,1.6471806556474942,1.3928458690154772,21807104,6.838950252532959,6.815961074829102
8.8,9.197492138287036,8.402507861712966,5.750000000000001,6.165331193145905,5.334668806854097,0.016350983404117822,1.4982540264725686,0.03523396250597437,-0.002531995697738723,1.7605333771867926,1.2359746757583445,21970944,6.625145816802979,6.582329797744751
8.95,9.160950231097289,8.73904976890271,6.0,6.363318042491699,5.636681957508301,0.021872444137807128,1.4815111130475997,0.0453674327734023,-0.00162254449778804,1.6497328760401069,1.3132893500550926,22134784,6.68502402305603,6.676492404937744
8.850000000000001,9.253112887414929,8.446887112585074,5.74,6.1120215047547655,5.367978495245235,0.01466813524039021,1.5163180381059647,0.033386282232249834,-0.004050011751469417,1.6719743032826646,1.3606617729292647,22298624,6.617911958694458,6.582323503494263
9.059999999999999,9.35393876913398,8.766061230866017,5.79,6.264236228055175,5.315763771944825,0.010671922497567668,1.4462790608406066,0.02133847356058756,5.371434547778511e-06,1.6019356725589908,1.2906224491222225,22462464,6.761268758773804,6.735864782333374
8.940000000000001,9.209072480941476,8.670927519058527,5.98,6.369358446678636,5.5906415533213645,0.01949829060577027,1.465382181107998,0.04347827508012571,-0.0044816938685851675,1.6427780760812727,1.287986286134723,22626304,6.65453519821167,6.631492662429809
9.100000000000001,9.38284271247462,8.817157287525383,5.98,6.435631429995781,5.52436857000422,0.02284059927151242,1.4391281858086586,0.05076306540829621,-0.005081866865271376,1.642461050884711,1.2357953207326062,22790144,6.756595516204834,6.735621070861816
8.97,9.242213151776324,8.697786848223677,5.840000000000001,6.360000000000001,5.32,0.01673828292387037,1.4918781459331512,0.04014396606854578,-0.006667400220805048,1.7083080816784761,1.2754482101878262,22953984,6.638043737411499,6.631450176239014
8.88,9.179332590941916,8.580667409058085,5.700000000000001,6.231036721894071,5.168963278105931,0.01441794131642376,1.4203659102320672,0.028496108993343868,0.00033977363950365297,1.6317504689889633,1.208981351475171,23117824,6.576885080337524,6.540286827087402
8.92,9.202134719593317,8.637865280406682,5.949999999999999,6.267017349682947,5.632982650317052,0.00908265124526219,1.4566256165504456,0.02133908118446013,-0.003173778693935753,1.6824718759719892,1.230779357128902,23281664,6.590560388565064,6.56669602394104
9.05,9.251246117974981,8.84875388202502,5.98,6.371918358845309,5.588081641154692,0.015290763939992702,1.4444454327225684,0.026619284204437287,0.00396224367554812,1.6668533787433641,1.2220374867017727,23445504,6.658860349655152,6.643781042098999
9.120000000000001,9.435594676761191,8.80440532323881,5.86,6.226606055596467,5.493393944403533,0.0172672267018242,1.4904855012893676,0.03636825494193262,-0.0018338015382842153,1.7206738567032687,1.2602971458754666,23609344,6.706073760986328,6.677234745025634
8.98,9.193541565040627,8.766458434959373,5.9,6.144948974278318,5.655051025721683,0.008152835722466929,1.5186907038092614,0.020150515473948357,-0.003844844029014499,1.7082843407643096,1.3290970668542132,23773184,6.571831464767456,6.561997890472412
8.92,9.326939798987516,8.513060201012484,5.629999999999999,6.02761790704142,5.232382092958578,0.016061086225818092,1.4502957493066788,0.03599176773450038,-0.003869595282864194,1.6941754019698405,1.2064160966435171,23937024,6.52466082572937,6.512092542648316
9.01,9.403573373083088,8.616426626916912,6.000000000000001,6.118321595661993,5.881678404338008,0.012627483106552923,1.4871118746697902,0.02238140553775081,0.0028735606753550365,1.7469597928509422,1.2272639564886383,24100864,6.585006046295166,6.559193277359009
8.98,9.207156333832012,8.752843666167989,5.8,6.21952353926806,5.3804764607319395,0.00763701984114955,1.5399150833487512,0.01694517877835357,-0.0016711390960544694,1.7053099581266724,1.37452020857083,24264704,6.543801307678223,6.530545282363891
9.05,9.411247837363769,8.688752162636233,5.99,6.66297845433565,5.317021545664351,0.013695765213924413,1.5100870624184608,0.026575152113098997,0.0008163783147498299,1.7686840213456265,1.251490103491295,24428544,6.578061532974243,6.565814542770386
8.93,9.276554469023269,8.58344553097673,5.8999999999999995,6.469209978830308,5.330790021169691,0.01159336904056539,1.5165900215506554,0.02062046101440073,0.002566277066730051,1.7838763880717834,1.2493036550295273,24592384,6.493092012405396,6.473136901855469
8.96,9.257321374946372,8.66267862505363,5.909999999999999,6.662927619363241,5.157072380636757,0.015479369503191218,1.5889152795076371,0.034991137496154505,-0.00403239848977207,1.7690759923843933,1.408754566630881,24756224,6.50681471824646,6.4861077785491945
9.059999999999999,9.26591260281974,8.854087397180258,5.7,6.043511280746354,5.356488719253647,0.017807891630491172,1.5501888439059257,0.031556689999858716,0.004059093261123629,1.6793525568457999,1.4210251309660515,24920064,6.608781957626343,6.564663314819336


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-jumper-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.55,3.9531128874149273,3.1468871125850724,3.5,4.079655069847577,2.9203449301524227,0.6641909053135249,2.7078870475292205,0.8354785082946071,0.4929033023324426,2.70794711285985,2.707826982198591,16384
3.55,3.8301785145224376,3.269821485477562,2.88,3.4627520913733383,2.2972479086266615,0.2747824793164101,2.6654101222753526,0.40187376747805614,0.14769119115476406,2.695624696182339,2.6351955483683662,180224
3.59,3.8914962686336265,3.288503731366373,3.3,3.7312771730569563,2.8687228269430434,0.25208817715239196,2.668528699874878,0.37190687613196743,0.13226947817281648,2.6913408517479893,2.6457165480017664,344064
3.6699999999999995,4.4290125163658365,2.9109874836341625,3.1100000000000003,3.5842362280551754,2.6357637719448253,0.3108486503569616,2.6507032454013824,0.39335792204357123,0.22833937867035195,2.693272293307263,2.608134197495502,507904
4.569999999999999,5.010567815438213,4.129432184561786,4.11,4.692151183113116,3.527848816886885,0.35155699896729653,2.6591850370168686,0.49263668520080245,0.2104773127337906,2.691474792518408,2.626895281515329,671744
4.290000000000001,5.283428407083269,3.2965715929167327,4.12,5.090360757656656,3.1496392423433437,0.37645176175153916,2.611356982588768,0.4985143652992762,0.25438915820380215,2.66734490390409,2.5553690612734457,835584
5.4399999999999995,6.061610810716801,4.818389189283198,5.260000000000001,5.926633332499959,4.593366667500042,0.3682385595204929,2.53278469145298,0.5151052262410138,0.22137189279997194,2.611344618043077,2.454224764862883,999424
6.119999999999999,6.6468775948927785,5.59312240510722,5.4,5.853872228716409,4.946127771283591,0.3463859351765778,2.497799575328827,0.4570856196726051,0.23568625068055052,2.5753630881223835,2.4202360625352703,1163264
6.05,6.534252000512129,5.56574799948787,5.29,5.858242905807015,4.721757094192985,0.26601370322621526,2.500079807639122,0.3209971894514377,0.21103021700099284,2.5580371011012772,2.442122514176967,1327104
6.42,6.866766158073774,5.973233841926226,5.51,6.214911341943084,4.805088658056915,0.2324046299378905,2.494405966997147,0.27056318144686964,0.19424607842891134,2.5602725326171982,2.4285394013770953,1490944
6.04,6.75442284397967,5.32557715602033,5.4799999999999995,5.933431361950185,5.026568638049814,0.22952506624990035,2.5176941961050034,0.2874007488706195,0.17164938362918117,2.5433813802291585,2.4920070119808484,1654784
6.540000000000001,6.9278143885933074,6.152185611406694,5.61,6.252572953056694,4.967427046943307,0.23454871520193085,2.5119594156742098,0.29357024522005754,0.17552718518380417,2.575253423211964,2.4486654081364554,1818624
6.6,7.123450093132096,6.076549906867903,5.51,6.1918357573492315,4.828164242650768,0.22666324490888248,2.526194599270821,0.30349995726050205,0.14982653255726291,2.56570971084211,2.4866794876995315,1982464
6.460000000000001,7.182772439983707,5.7372275600162945,5.51,6.0008156476723205,5.019184352327679,0.19046430149012136,2.51483793258667,0.23849109543967476,0.14243750754056797,2.5671507852671276,2.4625250799062126,2146304
6.419999999999999,6.8907440918375915,5.949255908162407,5.43,5.974150714416512,4.885849285583488,0.21038104324705068,2.53166501224041,0.2579127436206505,0.1628493428734509,2.5737660148838724,2.4895640095969473,2310144
6.409999999999999,6.894664832642104,5.925335167357894,5.97,6.392018956920184,5.547981043079815,0.22171600873892502,2.522348031401634,0.2792148994830398,0.16421711799481026,2.574574405086687,2.4701216577165814,2473984
6.450000000000001,6.8795346318982915,6.020465368101711,5.590000000000001,6.363886296557835,4.816113703442166,0.2099087179328004,2.5301469296216963,0.24532868748294925,0.17448874838265152,2.581188632914043,2.4791052263293496,2637824
6.6899999999999995,7.144862616621766,6.235137383378233,5.699999999999999,6.1494441010848835,5.250555898915115,0.27300016633752316,2.526998457312584,0.33134945137441335,0.214650881300633,2.5741784210670686,2.4798184935580996,2801664
7.0200000000000005,7.6163220606350235,6.423677939364977,5.61,6.042319326424346,5.177680673575654,0.25879876911640165,2.503139242529869,0.32529974974286174,0.19229778848994156,2.570413543043976,2.4358649420157623,2965504
6.99,7.281376045686669,6.698623954313331,5.62,5.87219040425837,5.3678095957416305,0.19654291368400054,2.4914825320243836,0.24563225917266757,0.1474535681953335,2.53318201288248,2.4497830511662873,3129344
7.010000000000001,7.630403094769845,6.389596905230157,5.460000000000001,5.927332857821918,4.9926671421780835,0.19545202791794306,2.4868817895650865,0.2500831717258689,0.1408208841100172,2.540509666100249,2.433253913029924,3293184
7.2,7.587298334620741,6.812701665379259,5.81,6.349351462406472,5.2706485375935275,0.19236345533281562,2.4863954037427902,0.24938602000311455,0.1353408906625167,2.5436993705182216,2.429091436967359,3457024
7.0,7.409878030638384,6.590121969361616,5.43,6.200778826901725,4.659221173098274,0.1887514455761346,2.4856310188770294,0.21553103374458246,0.16197185740768674,2.5249918816584405,2.4462701560956184,3620864
7.42,7.8119183588453085,7.028081641154691,5.720000000000001,6.131825205639481,5.308174794360521,0.23792198998853564,2.489700639247894,0.29450332832021275,0.1813406516568585,2.5333488148856365,2.446052463610152,3784704
7.2299999999999995,7.598917334913934,6.861082665086065,5.74,6.345309838016862,5.134690161983138,0.21477177813649173,2.4907824128866194,0.2860319594643418,0.14351159680864167,2.546605462747486,2.4349593630257527,3948544
7.019999999999999,7.2799999999999985,6.759999999999999,5.74,6.0200000000000005,5.46,0.22601390043273564,2.4954864025115966,0.3134745309340522,0.13855326993141906,2.5376407853143284,2.453332019708865,4112384
7.4799999999999995,7.879499687108764,7.080500312891235,5.61,6.082122865364515,5.1378771346354855,0.20246888476734357,2.4913753271102905,0.26208210671927706,0.14285566281541007,2.5571994400598217,2.4255512141607594,4276224
7.410000000000001,7.995576638878295,6.824423361121707,5.7700000000000005,6.522396172239068,5.017603827760933,0.18877149118731415,2.4985612660646437,0.22993895305726353,0.14760402931736477,2.55113238099837,2.4459901511309172,4440064
7.44,7.845462698654266,7.034537301345734,5.779999999999999,6.269489530020816,5.290510469979183,0.2117627216296063,2.445430263876915,0.26791417435361214,0.15561126890560045,2.510001778030332,2.380858749723498,4603904
7.7299999999999995,8.125094925302768,7.3349050746972315,5.769999999999999,6.192018956920182,5.347981043079815,0.179983705908267,2.4815917730331423,0.2461608362724506,0.11380657554408342,2.5076737164573597,2.455509829608925,4767744
7.699999999999998,8.187852436706017,7.212147563293979,5.9,6.385798312059645,5.414201687940356,0.18514242954034768,2.4952920019626617,0.2439296212710657,0.12635523780962965,2.5280420823961536,2.4625419215291697,4931584
7.660000000000001,8.156386945839635,7.163613054160367,5.63,6.077325384926901,5.182674615073099,0.2157655268959287,2.4902238696813583,0.29437108127126954,0.13715997252058787,2.532028681963192,2.4484190573995246,5095424
7.389999999999999,7.949374650837878,6.830625349162119,5.75,6.21743983570081,5.28256016429919,0.1565520245944046,2.4829227924346924,0.21332257506837368,0.0997814741204355,2.524754764004761,2.441090820864624,5259264
7.779999999999999,8.072574776766555,7.487425223233443,6.03,6.492709412050371,5.567290587949629,0.18302640884390303,2.4760582745075226,0.23475938987563316,0.1312934278121729,2.532357466338026,2.419759082677019,5423104
7.7299999999999995,7.96259406699226,7.497405933007739,5.77,6.21955533585978,5.320444664140219,0.16542839024267672,2.4695425659418104,0.23182384248545862,0.09903293799989481,2.5115599289061783,2.4275252029774426,5586944
7.709999999999999,8.186340214552581,7.233659785447417,5.700000000000001,6.000000000000001,5.400000000000001,0.19487088892298438,2.462749680876732,0.25725900314337424,0.13248277470259454,2.500355823647049,2.425143538106415,5750784
7.7700000000000005,8.045862284482675,7.494137715517326,5.659999999999999,5.957321374946369,5.362678625053629,0.18979275374569823,2.4582041174173357,0.252799268633764,0.12678623885763246,2.512700009860563,2.403708224974108,5914624
7.790000000000001,8.154554522671164,7.425445477328838,5.6000000000000005,6.2884765791223405,4.911523420877661,0.14171524478329547,2.4583168506622313,0.1830377613024396,0.10039272826415134,2.5188833974740943,2.3977503038503682,6078464
7.75,8.184165866921848,7.315834133078152,5.55,5.924833296279826,5.175166703720174,0.18254101540272427,2.429621386528015,0.2225582832048752,0.14252374760057335,2.490759796929319,2.3684829761267108,6242304
7.660000000000001,8.245149553533112,7.07485044646689,5.720000000000001,6.180000000000001,5.260000000000001,0.17136733869297632,2.4650392174720763,0.20532410835623105,0.1374105690297216,2.509260554457483,2.42081788048667,6406144
7.890000000000001,8.303400532171889,7.4765994678281125,5.84,6.388087584241789,5.291912415758211,0.20581210862017335,2.4393321692943575,0.283103815378863,0.12852040186148372,2.466393094780734,2.412271243807981,6569984
7.75,8.2,7.3,5.69,6.331014820421494,5.048985179578507,0.1815899747786008,2.4446451485157015,0.2330983151843512,0.13008163437285042,2.4822832285817853,2.4070070684496176,6733824
7.720000000000001,8.263691088762728,7.176308911237274,5.79,6.382368128784796,5.197631871215204,0.14642043845314115,2.4343347191810607,0.21239996558979385,0.08044091131648846,2.488817018933393,2.3798524194287283,6897664
7.92,8.301575680566778,7.538424319433222,5.86,6.30988887516808,5.4101111248319205,0.16229127242954236,2.431341341137886,0.2234010845724944,0.10118146028659032,2.4789815769815,2.3837011052942723,7061504
8.09,8.431906419945575,7.748093580054425,5.93,6.492227711874824,5.367772288125176,0.16399829424400295,2.430373767018318,0.2148439333404067,0.11315265514759919,2.4862173974690718,2.3745301365675644,7225344
8.040000000000001,8.609561234635926,7.470438765364075,5.8999999999999995,6.4585696017507574,5.3414303982492415,0.20591294197365642,2.4216895937919616,0.2591936803062198,0.15263220364109306,2.495201290075177,2.348177897508746,7389184
7.81,8.290520551069358,7.329479448930641,5.879999999999999,6.30614551505325,5.453854484946748,0.12035590398591005,2.4541038453578947,0.1558577713626971,0.084854036609123,2.520878633041288,2.3873290576745014,7553024
7.989999999999999,8.368021163428715,7.611978836571283,5.71,6.0984584919911,5.3215415080089,0.15758681606190894,2.4394101321697237,0.22198511221592243,0.09318851990789545,2.4995419833495753,2.379278280989872,7716864
8.15,8.482415402771894,7.817584597228107,5.830000000000001,6.242431812546027,5.417568187453975,0.17900806960856747,2.4359708964824676,0.2441103573774741,0.11390578183966081,2.479541989031839,2.3923998039330963,7880704
8.05,8.52169905660283,7.578300943397171,5.799999999999999,6.269041575982342,5.3309584240176555,0.1402419914077553,2.416473627090454,0.18495015152762045,0.09553383128789018,2.448506254213436,2.384440999967472,8044544
7.909999999999999,8.367055795281056,7.452944204718942,5.87,6.270124980474852,5.469875019525149,0.15530502149421305,2.426260659098625,0.2202000320232812,0.09041001096514488,2.4695506828566094,2.382970635340641,8208384
7.959999999999999,8.18,7.739999999999999,5.949999999999999,6.421699056602829,5.478300943397169,0.13307053776871824,2.4417124837636948,0.1828102887144591,0.08333078682297741,2.492301557922524,2.3911234096048655,8372224
8.18,8.62,7.74,5.71,6.263985559378582,5.156014440621418,0.12712603702158146,2.4208172291517256,0.1856046161478139,0.06864745789534901,2.4783011787596476,2.3633332795438036,8536064
8.16,8.492264954516724,7.827735045483277,5.839999999999999,6.163109888428069,5.516890111571929,0.14048053098118135,2.4138132721185683,0.1847011293936586,0.0962599325687041,2.4585576035959127,2.369068940641224,8699904
8.45,8.919574275274956,7.980425724725043,5.83,6.164813380855664,5.495186619144336,0.12852332324513954,2.4063622117042542,0.16601926096157477,0.09102738552870433,2.4746775135366246,2.338046909871884,8863744
8.25,8.648120584747888,7.851879415252112,5.959999999999999,6.460399840127871,5.459600159872127,0.15647905097963904,2.4372145175933837,0.22355131871034728,0.0894067832489308,2.482436798137682,2.3919922370490854,9027584
8.15,8.623814309619286,7.676185690380715,5.7299999999999995,6.186179789118281,5.273820210881718,0.1263346693284499,2.4120093166828154,0.17830545264372066,0.07436388601317911,2.4745366908810382,2.3494819424845925,9191424
8.200000000000001,8.662601340248816,7.737398659751186,5.77,6.130693775937428,5.409306224062571,0.1296985135478381,2.4127179384231567,0.17578671184568745,0.08361031524998874,2.461951900839933,2.3634839760063806,9355264
8.09,8.332693221990231,7.847306778009767,6.0600000000000005,6.754550214167414,5.365449785832587,0.1267331219226535,2.395600375533104,0.1770425762771926,0.07642366756811442,2.421269021919736,2.3699317291464723,9519104
8.259999999999998,8.737912125813939,7.7820878741860575,6.16,6.518329457343379,5.8016705426566215,0.11023703553429283,2.372861620783806,0.16931724490226102,0.05115682616632465,2.4181422261822307,2.3275810153853813,9682944
8.23,8.573656805548792,7.886343194451209,5.820000000000001,6.294973683481518,5.345026316518484,0.12538696478327938,2.3908027946949004,0.1712545469509698,0.07951938261558895,2.447055529076317,2.3345500603134837,9846784
8.17,8.626179789118282,7.713820210881718,5.640000000000001,6.10303347611161,5.1769665238883915,0.1152398986256836,2.3916887789964676,0.17416044404922895,0.056319353202138246,2.441658500352412,2.3417190576405233,10010624
8.389999999999999,8.86,7.919999999999999,5.85,6.69291162051546,5.007088379484539,0.1521968241806866,2.3824284583330155,0.20816292888392263,0.0962307194774506,2.4381664431133956,2.3266904735526355,10174464
8.140000000000002,8.57634848458543,7.703651515414574,6.05,6.564295634824951,5.535704365175048,0.11814652796989925,2.3807173699140547,0.1583820337881756,0.07791102215162286,2.4303335187094355,2.331101221118674,10338304
8.2,8.703984126734165,7.696015873265833,5.6499999999999995,5.937228132326901,5.362771867673098,0.10685045106802131,2.4228807508945467,0.14915989054910278,0.06454101158693984,2.478417674651354,2.367343827137739,10502144
8.419999999999998,8.64715633383201,8.192843666167986,5.75,6.27773099207835,5.22226900792165,0.14600727682312326,2.3948478400707245,0.1972681177814553,0.0947464358647912,2.44573863347749,2.343957046663959,10665984
8.42,8.84142615011411,7.998573849885891,5.95,6.410977222864645,5.4890227771353555,0.1281058974201894,2.3920044213533402,0.16872130385435655,0.08749049098602227,2.434639804052587,2.3493690386540935,10829824
8.379999999999999,8.756297754444535,8.003702245555463,5.75,6.440289794216892,5.059710205783108,0.0944741935048821,2.3663962960243223,0.15442617877657638,0.03452220823318783,2.4057232706276297,2.327069321421015,10993664
8.58,8.981995024844835,8.178004975155165,5.9799999999999995,6.508772162656091,5.451227837343908,0.1114154098050979,2.3671616673469544,0.15296363778765415,0.06986718182254165,2.386278817589754,2.348044517104155,11157504
8.42,8.826939798987516,8.013060201012484,5.550000000000001,6.021699056602831,5.078300943397171,0.12786421597831776,2.3648276209831236,0.17907915942656272,0.07664927253007282,2.41433001920029,2.3153252227659573,11321344
8.419999999999998,8.826939798987514,8.013060201012483,5.92,6.465527267879434,5.374472732120566,0.12179451897455787,2.3262764006853103,0.18720872674331196,0.056380311205803765,2.3830110358808443,2.2695417654897763,11485184
8.400000000000002,8.58439088914586,8.215609110854144,6.0,6.3898717737923585,5.6101282262076415,0.11947955957536271,2.38525827229023,0.16520449888452704,0.07375462026619839,2.4370479575829895,2.33346858699747,11649024
8.319999999999999,8.551516738055803,8.088483261944194,6.1499999999999995,6.606618002273234,5.693381997726765,0.11439456684618357,2.363304468989372,0.1528499477409913,0.07593918595137583,2.4150383374026956,2.3115706005760486,11812864
8.469999999999999,8.83619666847201,8.103803331527988,5.750000000000001,6.416708332031332,5.08329166796867,0.11228472156912575,2.3672863274812697,0.18961143377356404,0.03495800936468747,2.4075318321649255,2.327040822797614,11976704
8.51,8.942319326424345,8.077680673575655,6.2700000000000005,6.677553677446297,5.862446322553704,0.1254502945126862,2.3290687948465347,0.19245809234050842,0.05844249668486397,2.394723351215256,2.2634142384778135,12140544
8.260000000000002,8.655474398665705,7.8645256013342975,5.9399999999999995,6.359999999999999,5.52,0.09845683647630113,2.344211980700493,0.14415502342817085,0.052758649524431406,2.382944243167358,2.3054797182336277,12304384
8.23,8.458254244210266,8.001745755789734,6.08,6.654108003776293,5.505891996223707,0.06753563653587151,2.3435921639204027,0.10711082055997366,0.02796045251176936,2.3930482767040178,2.2941360511367876,12468224
8.49,9.0738664230798,7.9061335769202,5.82,6.154065861769801,5.485934138230199,0.1053123802434937,2.328705209493637,0.1600050455533273,0.050619714933660076,2.382405560601392,2.275004858385882,12632064
8.459999999999999,8.806987031457949,8.11301296854205,6.130000000000001,6.537553677446297,5.722446322553704,0.10498297483298095,2.3315669119358065,0.14217695694976082,0.06778899271620109,2.387883818095338,2.275250005776275,12795904
8.469999999999999,8.776757233003558,8.16324276699644,5.89,6.624098086089318,5.155901913910681,0.09763072935295183,2.367689272761345,0.1390019057594149,0.05625955294648878,2.4238659601064674,2.3115125854162226,12959744
8.49,8.966340214552583,8.013659785447418,5.96,6.529561234635926,5.390438765364074,0.09075017672859957,2.3285644710063935,0.14268287579900557,0.03881747765819356,2.3768220162769493,2.2803069257358377,13123584
8.41,8.82821047332653,7.991789526673471,5.84,6.303033476111609,5.376966523888391,0.09168295270840944,2.3419511139392855,0.1376686947676235,0.04569721064919537,2.3915203194726686,2.2923819084059023,13287424
8.34,8.79869379764719,7.881306202352811,5.970000000000001,6.36,5.580000000000001,0.07107270238791692,2.335002586245537,0.10889107450853162,0.03325433026730222,2.380599390490098,2.2894057820009754,13451264
8.83,9.02,8.64,5.93,6.451632054229799,5.4083679457702,0.06356060653536887,2.3289042472839356,0.09591819878408485,0.031203014286652883,2.4092762762259854,2.248532218341886,13615104
8.36,8.82518813398452,7.89481186601548,6.06,6.475210789840533,5.644789210159466,0.0890658629708923,2.3063055843114855,0.1226804743147753,0.055451251627009306,2.3715098647227104,2.2411013039002605,13778944
8.610000000000001,8.933882694814034,8.286117305185968,5.800000000000001,6.492820323027551,5.10717967697245,0.12013466367756735,2.313395854830742,0.1801250140795259,0.0601443132756088,2.3734351988467965,2.2533565108146876,13942784
8.510000000000002,8.833882694814035,8.186117305185968,5.97,6.389642705167145,5.550357294832854,0.08245257418085299,2.3007620692253115,0.125487395745643,0.03941775261606298,2.3621886475316174,2.2393354909190055,14106624
8.729999999999999,8.994764045897472,8.465235954102525,5.99,6.490899191454728,5.489100808545272,0.06469445564467195,2.3204799979925155,0.09317407568174148,0.03621483560760243,2.3966279965434047,2.244331999441626,14270464
8.48,8.84,8.120000000000001,6.0,6.487852436706019,5.512147563293981,0.08915389911983054,2.3098468542099,0.12825831806125304,0.05004948017840806,2.3646463790770156,2.2550473293427844,14434304
8.44,8.798329457343378,8.08167054265662,6.17,6.615084261685357,5.7249157383146425,0.07972665170980482,2.3073233008384704,0.14723323309977138,0.012220070319838267,2.3730168329206203,2.2416297687563205,14598144
8.59,8.928969025133565,8.251030974866435,5.9,6.222490309931942,5.577509690068059,0.08327468332216889,2.3144362032413484,0.13367323507606516,0.03287613156827264,2.3777335431793256,2.251138863303371,14761984
8.629999999999999,8.92,8.339999999999998,6.01,6.432965719651132,5.587034280348868,0.0974600188466461,2.335398232936859,0.145932615428501,0.048987422264791206,2.3879589238849164,2.282837541988802,14925824
8.7,8.944948974278317,8.455051025721682,6.21,6.6778675026115835,5.7421324973884165,0.09152454511980368,2.286772158741951,0.15232009761868767,0.030728992620919694,2.352515391149277,2.2210289263346255,15089664
8.55,8.756155281280883,8.343844718719119,5.88,6.397300686255102,5.362699313744898,0.06967994610248644,2.26973457634449,0.10731233682632295,0.032047555378649936,2.347819320785008,2.191649831903972,15253504
8.63,8.853830292855994,8.406169707144008,5.919999999999999,6.454415568635495,5.385584431364503,0.08409544848869291,2.281145340204239,0.12388496145548678,0.04430593552189905,2.3576978237184396,2.2045928566900383,15417344
8.790000000000001,9.149026461420325,8.430973538579677,5.78,6.22226688774992,5.33773311225008,0.09189183278035162,2.2752561926841737,0.12989969146106642,0.053883974099636835,2.344954000033702,2.2055583853346454,15581184
8.680000000000001,8.962134719593319,8.397865280406684,6.14,6.540499687890016,5.739500312109984,0.07268003415455392,2.310402458906174,0.12300619150566904,0.022353876803438796,2.3618256774154656,2.258979240396882,15745024
8.540000000000001,8.777486841740759,8.302513158259243,6.249999999999999,6.7321825380496465,5.767817461950352,0.07115457783737734,2.298576518893242,0.09717178971629387,0.04513736595846082,2.3990495576451965,2.1981034801412873,15908864
8.559999999999999,8.813771550808989,8.306228449191009,5.66,6.204426303552648,5.115573696447353,0.06983295509514084,2.281583711504936,0.12319657153839056,0.01646933865189113,2.3540550429979317,2.2091123800119408,16072704
8.57,8.883209195267316,8.256790804732685,6.24,6.533938769133981,5.946061230866019,0.0638894506338854,2.2329179674386976,0.09824915987205982,0.02952974139571099,2.3320686198374956,2.1337673150398997,16236544
8.729999999999999,8.930249843945006,8.529750156054991,6.04,6.447921561087423,5.632078438912577,0.04867042622362426,2.246361514925957,0.0803483388318449,0.016992513615403618,2.3056376238328267,2.187085406019087,16400384
8.61,8.977287353444138,8.24271264655586,6.0200000000000005,6.667765389628066,5.372234610371935,0.08753577225595811,2.286142808198929,0.1342686908304016,0.04080285368151461,2.3501972358435013,2.2220883805543568,16564224
8.66,9.091740662898458,8.228259337101543,5.98,6.457074417675063,5.502925582324938,0.12181744143082238,2.266733947396278,0.202092440320697,0.04154244254094773,2.3706461134456553,2.162821781346901,16728064
8.540000000000003,8.84066592756746,8.239334072432545,6.14,6.663832034148352,5.6161679658516475,0.06665880963765727,2.269454276561737,0.11016611068226403,0.023151508593050506,2.3554196220282795,2.183488931095195,16891904
8.59,8.970657326213486,8.209342673786514,5.970000000000001,6.349605057922046,5.590394942077955,0.09470772954599747,2.221400555968285,0.13952719451185186,0.04988826458014308,2.3273753767136696,2.1154257352229,17055744
8.690000000000001,8.956270539113888,8.423729460886115,5.88,6.31081318457076,5.44918681542924,0.06941579702316726,2.2592691481113434,0.10354241809226016,0.03528917595407437,2.343431713942123,2.1751065822805637,17219584
8.690000000000001,9.01078029864691,8.369219701353092,5.93,6.270734500748016,5.589265499251983,0.09339214947928359,2.2665407389402388,0.14435201283627755,0.04243228612228963,2.3497446023789523,2.183336875501525,17383424
8.64,8.99832945734338,8.281670542656622,6.2700000000000005,6.781957029446809,5.758042970553192,0.1051017413106617,2.24179202914238,0.18057585146634883,0.029627631154974576,2.34362658080683,2.1399574774779295,17547264
8.67,9.033455636907725,8.306544363092275,6.17,6.739297813099611,5.600702186900389,0.08622447011471694,2.2694826632738114,0.12842537663658188,0.044023563592852005,2.360019713545294,2.178945613002329,17711104
8.42,8.78276714294434,8.05723285705566,5.859999999999999,6.366359556046886,5.353640443953113,0.06304620122561264,2.225028297305107,0.09565929004925999,0.03043311240196528,2.2870517954366254,2.163004799173589,17874944
8.860000000000001,9.189241552663088,8.530758447336915,6.3,6.742718872423573,5.857281127576426,0.07682818402229001,2.2275926053524016,0.127981050680408,0.02567531736417203,2.3162651823581086,2.1389200283466945,18038784
8.799999999999999,9.143511280746353,8.456488719253645,5.890000000000001,6.29853396431631,5.481466035683691,0.07759925682379007,2.207755970954895,0.13241871210706566,0.02277980154051449,2.314137406061441,2.1013745358483487,18202624
8.59,8.776815416922695,8.403184583077305,6.01,6.444626276242015,5.575373723757985,0.09171540161316641,2.207493156194687,0.14677946933719005,0.03665133388914278,2.2982430763453388,2.116743236044035,18366464
8.629999999999999,8.902213151776323,8.357786848223675,5.820000000000001,6.1800000000000015,5.460000000000001,0.05215229899606325,2.20521827340126,0.08620703338808472,0.01809756460404178,2.258324481552881,2.1521120652496393,18530304
8.83,9.249642705167146,8.410357294832854,5.970000000000001,6.392018956920184,5.547981043079817,0.05948102994944845,2.2100734651088714,0.10967770033195345,0.009284359566943443,2.304282327426766,2.115864602790977,18694144
8.669999999999998,9.057427412556208,8.282572587443788,6.210000000000001,6.738109837060437,5.681890162939565,0.07246599377055336,2.2314474284648895,0.0975571034225782,0.04737488411852852,2.3184803654834676,2.1444144914463115,18857984
8.79,9.070891438103763,8.509108561896236,6.319999999999999,6.698945906429928,5.941054093570071,0.05469110415918591,2.2412420868873597,0.08292351589059353,0.026458692427778294,2.343855702613305,2.1386284711614145,19021824
8.77,9.053019433961698,8.486980566038302,5.74,6.480540343262945,4.999459656737056,0.08105308078746823,2.175510787963867,0.13002000101732086,0.0320861605576156,2.279053659730814,2.07196791619692,19185664
8.640000000000002,8.905329983228434,8.37467001677157,6.140000000000001,6.5066060555964675,5.773393944403534,0.07882293859018114,2.1773949161171915,0.15354256329054022,0.004103313889822047,2.2831894833777975,2.0716003488565855,19349504
8.830000000000002,9.230124980474853,8.42987501952515,5.89,6.213882694814033,5.5661173051859665,0.06679315536215041,2.1510459259152412,0.11678984203771986,0.01679646868658096,2.2651064158518026,2.03698543597868,19513344
8.919999999999998,9.219332590941914,8.620667409058083,6.21,6.613608721412211,5.806391278587789,0.08086489689465245,2.1827588826417923,0.11851519997937762,0.043214593809927294,2.2581079933609476,2.107409771922637,19677184
8.61,8.924483703870328,8.295516296129671,6.06,6.6365414122159825,5.483458587784017,0.05271121569433788,2.154966178536415,0.08940898457504003,0.01601344681363573,2.2459385155139024,2.0639938415589274,19841024
8.780000000000001,9.108024389337135,8.451975610662867,6.15,6.675832673005397,5.624167326994604,0.03542857437084114,2.1607702314853667,0.09580784877892967,-0.024950700037247392,2.2522406742451837,2.0692997887255498,20004864
8.79,9.175875627631493,8.404124372368505,6.04,6.498693797647189,5.5813062023528115,0.05974219660339357,2.150991681218147,0.10770685604602503,0.011777537160762096,2.289831302291395,2.0121520601448992,20168704
8.72,9.233419906119739,8.206580093880262,6.090000000000001,6.3243074902772,5.855692509722801,0.06354928424326413,2.17679782807827,0.11746311574127619,0.009635452745252064,2.243752370157737,2.109843285998803,20332544
8.540000000000001,8.83732137494637,8.242678625053632,5.93,6.306961536499415,5.5530384635005845,0.04680653335292133,2.1495507657527924,0.07951598725113368,0.014097079454708977,2.242048273570279,2.057053257935306,20496384
8.620000000000001,8.938747549010186,8.301252450989816,5.739999999999999,6.2241487374764075,5.255851262523591,0.06277573721640181,2.133069011569023,0.08340519714125508,0.042146277291548545,2.238487835696168,2.027650187441878,20660224
8.58,8.836124969497314,8.323875030502686,6.140000000000001,6.6561395160225585,5.623860483977443,0.07067380229919862,2.191386768221855,0.11100329417949018,0.030344310418907054,2.2829668944526,2.09980664199111,20824064
8.72,9.101575680566778,8.338424319433223,5.64,6.2165414122159826,5.063458587784017,0.07596809784396705,2.180907332897186,0.11804254323860991,0.033893652449324185,2.280082454174917,2.0817322116194554,20987904
8.68,8.979332590941915,8.380667409058084,5.83,6.044709105535839,5.615290894464161,0.055723646717281805,2.121300482749939,0.09452600836428135,0.01692128507028226,2.215186614939598,2.0274143505602797,21151744
8.74,8.925472369909915,8.554527630090085,6.0200000000000005,6.390944739819829,5.649055260180172,0.04744627818322943,2.1579712480306625,0.07833514068810336,0.016557415678355503,2.2538930601583984,2.0620494359029267,21315584
8.760000000000002,9.095261092284806,8.424738907715197,5.8100000000000005,6.464904573201318,5.155095426798683,0.061878774519168935,2.1813559949398043,0.09651561889356178,0.02724193014477609,2.2896550693623134,2.073056920517295,21479424
8.91,9.2984584919911,8.5215415080089,6.050000000000001,6.477200187265877,5.622799812734124,0.03595326815193398,2.139242392778397,0.06818534548699022,0.0037211908168777452,2.226874475291794,2.0516103102649996,21643264
8.57,8.975092582010582,8.164907417989419,6.1,6.509878030638384,5.690121969361615,0.03997003439087869,2.1416794434189796,0.07490084665720238,0.005039222124555001,2.249113652074983,2.0342452347629765,21807104
8.650000000000002,9.014005494464028,8.285994505535976,6.020000000000001,6.843164625090268,5.1968353749097345,0.0509596051071841,2.1266730949282646,0.09952005777809081,0.002399152436277384,2.234585462569033,2.0187607272874963,21970944
8.76,8.993238075793812,8.526761924206188,5.800000000000002,6.345893762558249,5.254106237441754,0.04987665859084189,2.11300754994154,0.08360267823331094,0.01615063894837284,2.228304729177573,1.9977103707055068,22134784
8.959999999999999,9.28,8.639999999999999,6.11,6.628555686498567,5.591444313501434,0.0408446517135113,2.0865363508462904,0.0777566356836008,0.00393266774342179,2.227604422149459,1.9454682795431217,22298624
8.65,8.841049731745429,8.458950268254572,5.7299999999999995,6.137553677446296,5.322446322553703,0.06016875224498407,2.1652193531394004,0.0961058642062426,0.024231640283725528,2.254564805032619,2.0758739012461818,22462464
8.73,9.002213151776324,8.457786848223677,5.930000000000001,6.368292140016223,5.491707859983778,0.04444610075556229,2.091303277015686,0.06927512780890646,0.01961707370221812,2.1792453460515544,2.0033612079798173,22626304
8.85,9.079128784747791,8.620871215252208,6.16,6.557994974842648,5.762005025157352,0.04429466785113614,2.1168433621525766,0.07121240174495909,0.01737693395731318,2.224939297995631,2.0087474263095224,22790144
8.78,9.098747549010184,8.461252450989814,6.130000000000001,6.638035431835222,5.621964568164779,0.035589946919208124,2.0774693682789804,0.05901252324165865,0.012167370596757602,2.1999313047959723,1.9550074317619885,22953984
8.59,9.070520551069357,8.109479448930642,6.17,6.7993647591023825,5.540635240897617,0.06628886401000875,2.0595877289772035,0.12854123470968065,0.004036493310336849,2.2280551235620076,1.8911203343923995,23117824
8.81,9.072488094968135,8.547511905031866,6.050000000000001,6.440512483795334,5.659487516204668,0.057957683070708255,2.06345027834177,0.10695724487022325,0.008958121271193262,2.20316379947801,1.92373675720553,23281664
8.77,9.076757233003558,8.46324276699644,5.91,6.402848861214064,5.417151138785936,0.060901491670827215,2.109295143187046,0.09584852364558376,0.025954459696070672,2.22593305677797,1.9926572295961225,23445504
8.84,9.212021504754766,8.467978495245234,5.949999999999999,6.563595958265697,5.336404041734301,0.05195675167924487,2.1274591252207755,0.08170120585427294,0.022212297504216796,2.229276507373033,2.025641743068518,23609344
8.93,9.246385840391127,8.613614159608872,5.949999999999999,6.56522353661088,5.334776463389119,0.04500726004161047,2.0970070615410803,0.08999226281203698,2.2257271183968863e-05,2.1955394418642538,1.9984746812179066,23773184
8.819999999999999,9.072190404258368,8.567809595741629,5.890000000000001,6.380815647672321,5.39918435232768,0.05983076726851215,2.1617263823747637,0.09656678617808975,0.023094748358934554,2.276818856488312,2.0466339082612155,23937024
8.75,8.941049731745428,8.558950268254572,5.88,6.387543101617981,5.372456898382019,0.06355079548641997,2.08338230997324,0.1051550949889973,0.02194649598384263,2.204231171359896,1.9625334485865837,24100864
8.66,9.08,8.24,6.279999999999999,6.669358446678635,5.890641553321363,0.05142425822260614,2.0629930779337884,0.0845197925083152,0.018328723936897086,2.2687747593024956,1.8572113965650814,24264704
8.94,9.216405499221704,8.663594500778295,6.21,6.546005952328229,5.873994047671771,0.04667642862542475,2.028047089278698,0.07933930703022637,0.014013550220623137,2.211992523588766,1.84410165496863,24428544
8.760000000000002,8.988910462845194,8.53108953715481,5.93,6.32255572852781,5.537444271472189,0.027114425618411642,2.027169995009899,0.04541689939565409,0.008811951841169192,2.1725511819905727,1.8817888080292255,24592384
8.580000000000002,9.057074417675064,8.10292558232494,6.209999999999999,6.642319326424345,5.777680673575653,0.038683375485440236,2.0565607845783234,0.06604349894411152,0.011323252026768947,2.2050964710524954,1.9080250981041516,24756224
8.9,9.23166247903554,8.56833752096446,5.869999999999999,6.478358446970205,5.2616415530297935,0.04703653524108322,1.9850534424185753,0.07575799935498964,0.018315071127176796,2.120333090100225,1.8497737947369255,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-jumper-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.6800000000000006,4.276322060635024,3.0836779393649776,3.5799999999999996,3.9287119154832535,3.2312880845167458,0.7827295269817115,2.707539000113805,1.000234861982675,0.565224191980748,2.7078688694870063,2.707209130740604,16384
4.13,4.773506021727846,3.4864939782721533,4.24,4.687660585711988,3.7923394142880125,0.6291481709728639,2.6635992805163067,0.8546353947372565,0.40366094720847134,2.6794137146460755,2.647784846386538,180224
5.47,6.215721127500086,4.724278872499913,5.460000000000001,6.027802782663136,4.892197217336865,0.7149777919054031,2.5876560280720393,0.890451571587593,0.5395040122232132,2.626619477263098,2.5486925788809804,344064
6.110000000000001,6.511123422402632,5.70887657759737,5.37,5.638514431641951,5.101485568358049,0.47107473847766707,2.4962476809819543,0.5386570597225179,0.4034924172328163,2.539258292728634,2.4532370692352745,507904
6.68,6.9399999999999995,6.42,5.59,6.142177507691141,5.037822492308859,0.3592462378864487,2.464497593045235,0.4263506848261652,0.2921417909467322,2.491407935274225,2.437587250816245,671744
6.82,7.419666574022598,6.220333425977403,5.619999999999999,5.898567765543682,5.341432234456317,0.326017789915204,2.45735046962897,0.39495624543574537,0.2570793343946627,2.4997002881716415,2.4150006510862982,835584
6.720000000000001,7.126939798987516,6.313060201012485,5.299999999999999,5.909918027279075,4.690081972720923,0.3346485388154784,2.424349243442218,0.38393965514550105,0.28535742248545576,2.483612444623879,2.3650860422605566,999424
6.76,7.095261092284804,6.424738907715196,5.49,5.807647603485372,5.172352396514628,0.2904347706586123,2.4230443398157755,0.3491122041450022,0.23175733717222236,2.4889643490953066,2.3571243305362444,1163264
6.9799999999999995,7.25495454169735,6.705045458302649,5.84,6.175261092284804,5.504738907715196,0.26501597516859565,2.4031300753355027,0.31292049027104835,0.21711146006614293,2.468880272285588,2.3373798783854176,1327104
6.68,7.243560112144214,6.116439887855785,5.48,6.05930993431841,4.900690065681591,0.2762789759784937,2.4249878446261084,0.36293126566679573,0.1896266862901917,2.485046813478491,2.364928875773726,1490944
6.909999999999999,7.414876222454573,6.405123777545426,5.299999999999999,6.15205633616563,4.4479436638343675,0.2161827392255266,2.424121841788292,0.28400546863758414,0.14836000981346906,2.489455673037656,2.358788010538928,1654784
7.209999999999999,7.566230262611136,6.853769737388862,5.18,5.62,4.739999999999999,0.22589025230457382,2.401729572812716,0.2903449644141164,0.16143554019503126,2.469792766787788,2.333666378837644,1818624
7.32,7.827543101617981,6.8124568983820195,5.639999999999999,5.975261092284803,5.304738907715195,0.22113129363084832,2.417781412601471,0.2833085002571662,0.15895408700453045,2.4597308562309075,2.3758319689720344,1982464
7.06,7.4799999999999995,6.64,5.58,6.134616984954482,5.025383015045518,0.22100574607029552,2.4154455125331884,0.2569986026507478,0.18501288948984324,2.4523871333915483,2.3785038916748285,2146304
7.24,7.752249938994629,6.727750061005372,5.7700000000000005,6.3030103188494575,5.236989681150543,0.22585941413417454,2.4172890812158583,0.29579281478690994,0.15592601348143914,2.4756314746824777,2.358946687749239,2310144
7.15,7.681507290636733,6.6184927093632675,5.63,6.04484937025383,5.215150629746169,0.210076965795209,2.4262200206518174,0.2702432003245524,0.1499107312658656,2.4941605635610244,2.3582794777426104,2473984
6.9,7.425357021462548,6.3746429785374525,5.380000000000001,5.742767142944342,5.017232857055659,0.2057116180347899,2.4170735677083335,0.26574332020479696,0.14567991586478285,2.4707590193018882,2.3633881161147787,2637824
7.239999999999999,7.84695963621974,6.633040363780259,5.71,6.103573373083089,5.316426626916911,0.19054823030407228,2.4223002165555956,0.22192784978046431,0.15916861082768025,2.470226291462556,2.374374141648635,2801664
7.42,7.9295095681142795,6.91049043188572,5.729999999999999,6.1613930922024585,5.298606907797539,0.18241063331564264,2.417656210064888,0.23499470242768716,0.12982656420359812,2.4556084135331653,2.379704006596611,2965504
7.470000000000001,7.770166620396074,7.1698333796039275,5.5200000000000005,6.119666574022599,4.920333425977402,0.19634657450951634,2.4088220874468487,0.25620960038861784,0.13648354863041484,2.4684331597577507,2.3492110151359467,3129344
7.2700000000000005,7.873406993661824,6.666593006338177,5.46,6.029561234635926,4.890438765364074,0.20011067856103174,2.41721389691035,0.25287729221805466,0.14734406490400878,2.4691316231038654,2.3652961707168343,3293184
7.68,8.262752091373338,7.097247908626661,5.610000000000001,6.035323406362736,5.184676593637266,0.18727938107525305,2.411655268073082,0.2247970768116398,0.1497616853388663,2.491398937016112,2.331911599130052,3457024
7.590000000000001,8.078773976393999,7.101226023606003,5.2700000000000005,5.812309874518251,4.72769012548175,0.1631293702870607,2.4181900640328724,0.23060273936282855,0.09565600121129288,2.472174783879578,2.364205344186167,3620864
7.419999999999999,7.69129319932501,7.148706800674988,5.4399999999999995,6.050245852095694,4.829754147904305,0.16220967167367534,2.4063644886016844,0.20736073916809442,0.11705860417925626,2.4914557060513736,2.321273271151995,3784704
7.540000000000001,7.9740506882842155,7.105949311715786,5.54,6.121721582889959,4.958278417110041,0.1853687570430338,2.4186124275128043,0.2587758054225686,0.11196170866349894,2.4813014712642127,2.3559233837613958,3948544
7.6,8.040454310910905,7.159545689089095,5.380000000000001,5.901152568831816,4.8588474311681855,0.14121481634986893,2.4349224011103314,0.19005374883736234,0.09237588386237552,2.508816753680806,2.3610280485398567,4112384
7.69,8.17672374094552,7.203276259054482,5.449999999999999,5.966236379965611,4.933763620034387,0.17954473538945112,2.4317263056834535,0.28056791661725583,0.07852155416164641,2.492774138058113,2.3706784733087938,4276224
7.6800000000000015,8.037211421989836,7.322788578010167,5.5600000000000005,6.003170396123207,5.116829603876794,0.1923300383146852,2.4246892581383386,0.27406435758729236,0.11059571904207803,2.4984494816346516,2.3509290346420255,4440064
7.42,8.004465567848099,6.835534432151902,5.51,5.975725240887801,5.044274759112199,0.16983344322070476,2.428141419092815,0.23977156130522626,0.09989532513618325,2.495932027071658,2.3603508111139715,4603904
7.69,8.078458491991102,7.301541508008899,5.61,6.01853396431631,5.201466035683691,0.18382445854755733,2.421254868308703,0.24371303843571118,0.12393587865940349,2.4891129978998254,2.3533967387175805,4767744
7.590000000000001,7.946230262611138,7.233769737388863,5.4799999999999995,6.014415568635495,4.945584431364504,0.18999243313446637,2.392661131421725,0.24688541104753958,0.13309945522139316,2.478603027981698,2.306719234861752,4931584
7.67,8.283269924258478,7.0567300757415214,5.55,6.1,5.0,0.1541133766683439,2.4106999297936755,0.2139252039879859,0.09430154934870191,2.4694031027525343,2.351996756834817,5095424
7.980000000000001,8.232190404258372,7.727809595741632,5.67,6.5174078120952155,4.822592187904784,0.14017409336908407,2.450166559219361,0.1896747297858165,0.09067345695235164,2.518127246810184,2.3822058716285377,5259264
7.640000000000001,8.206038867923397,7.0739611320766045,5.74,6.402117814289874,5.077882185710126,0.168163952914377,2.416015641887982,0.22794354687852045,0.10838435895023354,2.4978062552853553,2.334225028490609,5423104
7.74,8.095527776692624,7.384472223307377,5.88,6.518435587980495,5.241564412019505,0.14048310024663807,2.414790310462316,0.21200707671514796,0.0689591237781282,2.4867576529341817,2.34282296799045,5586944
7.7700000000000005,8.251767578817837,7.2882324211821645,5.430000000000001,5.856731765867038,5.003268234132963,0.15310371483986573,2.420462423563003,0.18134903635188165,0.12485839332784983,2.494864232226068,2.346060614899938,5750784
7.83,8.341957029446808,7.318042970553192,5.7,6.079473319220206,5.320526680779794,0.17035964263292644,2.405953684449196,0.2305493647481498,0.11016992051770308,2.4693163777353058,2.3425909911630867,5914624
7.8100000000000005,8.28,7.340000000000001,5.46,5.8940506882842145,5.025949311715785,0.15543296459751818,2.3930959502855935,0.18566540439024667,0.1252005248047897,2.4787853417549073,2.3074065588162798,6078464
7.6899999999999995,8.219999999999999,7.16,5.68,6.154973683481516,5.205026316518484,0.1458837231310705,2.4018198708693186,0.203317437895299,0.08845000836684203,2.5080672310675194,2.295572510671118,6242304
7.75,8.292678542048606,7.2073214579513944,5.89,6.372597140480546,5.407402859519453,0.13152721394629524,2.4168184399604797,0.17754554510326087,0.08550888278932961,2.4942622849843676,2.339374594936592,6406144
7.87,8.362036584005702,7.377963415994299,5.71,6.095875627631495,5.324124372368505,0.14817851493135092,2.375250549117724,0.19411820478005412,0.10223882508264773,2.45064328154748,2.299857816687968,6569984
7.989999999999999,8.510480547186923,7.469519452813075,5.65,6.338839603971781,4.96116039602822,0.19669312864231564,2.367138268550237,0.293369684846217,0.10001657243841429,2.4456339448051687,2.288642592295305,6733824
7.99,8.476723740945518,7.5032762590544815,5.589999999999999,6.053573079459969,5.126426920540029,0.1679332118791838,2.3570432027180988,0.22741474523914434,0.10845167851922329,2.4865338393315293,2.2275525661046682,6897664
7.7700000000000005,8.32145262715849,7.218547372841511,5.749999999999999,6.230104155366311,5.269895844633687,0.1815531851102908,2.367190846800804,0.2347719147844953,0.12833445543608632,2.4489209822879245,2.2854607113136836,7061504
7.9,8.234664010613631,7.56533598938637,5.800000000000001,6.33291650377897,5.267083496221032,0.15199949290448175,2.3671196927626923,0.20506309645729373,0.09893588935166978,2.4839799565299696,2.250259428995415,7225344
7.7700000000000005,8.342800139664789,7.197199860335213,5.59,6.003400532171888,5.176599467828112,0.12082798892321682,2.3735560894012453,0.15992064380472082,0.0817353340417128,2.449492405448008,2.2976197733544828,7389184
7.779999999999999,8.199046536795139,7.36095346320486,5.53,5.997011777153425,5.062988222846576,0.13755892921860016,2.390494773785273,0.16552393235657242,0.1095939260806279,2.487814813996605,2.293174733573941,7553024
7.739999999999999,8.258073353879544,7.221926646120455,5.360000000000001,5.784735211631907,4.935264788368095,0.14627728473084664,2.4051401009162268,0.19288367929518457,0.0996708901665087,2.482483644610387,2.3277965572220665,7716864
7.85,8.423149195236284,7.276850804763716,5.75,6.054138126514911,5.445861873485089,0.19066377965112521,2.377305141091347,0.24727946433470085,0.13404809496754957,2.450945359014591,2.303664923168103,7880704
7.699999999999998,8.107430975749265,7.2925690242507315,5.72,6.241152568831815,5.1988474311681845,0.16332635229143,2.3736061433951066,0.21628752180619823,0.11036518277666177,2.43826362187832,2.308948664911893,8044544
7.719999999999999,8.101575680566777,7.338424319433221,5.86,6.381919534027996,5.338080465972005,0.12883424474857744,2.3766318907340365,0.18212407244847423,0.07554441704868065,2.4860931279439726,2.2671706535241003,8208384
7.949999999999998,8.294238289561168,7.605761710438829,5.76,5.993238075793812,5.526761924206188,0.15510650596115733,2.381478388110797,0.23669733309197336,0.0735156788303413,2.4510900182880433,2.3118667579335503,8372224
7.81,8.101376045686669,7.51862395431333,5.799999999999999,6.379655069847576,5.220344930152422,0.13387997061945495,2.390206409494082,0.1881760383633681,0.07958390287554179,2.46028243543269,2.3201303835554734,8536064
8.209999999999999,8.77648036153074,7.643519638469257,5.869999999999999,6.249605057922046,5.490394942077953,0.12704270364095763,2.3912056257327396,0.1578389357644129,0.09624647151750235,2.459874047678778,2.3225372037867014,8699904
7.9,8.266060104354462,7.5339398956455375,5.799999999999999,6.168781778291715,5.431218221708283,0.14603923728379103,2.3838365455468495,0.18366368262783722,0.10841479193974485,2.464594952969179,2.30307813812452,8863744
8.059999999999999,8.423868107973204,7.696131892026793,5.66,6.299061812346818,5.020938187653182,0.15091339369925358,2.3761079629262287,0.20444150825535928,0.09738527914314787,2.4365342159064802,2.315681709945977,9027584
7.989999999999999,8.551159513863928,7.428840486136071,5.59,6.086890329952194,5.093109670047806,0.15465090585251642,2.382735575238864,0.1929245966115954,0.11637721509343746,2.4540693265654085,2.3114018239123193,9191424
8.01,8.425812457725835,7.594187542274164,5.840000000000001,6.350294032886923,5.329705967113078,0.14127146369622395,2.372574612498283,0.215351342627384,0.0671915847650639,2.445505965701675,2.299643259294891,9355264
7.92,8.409489530020817,7.4305104699791835,5.99,6.484873721266345,5.495126278733656,0.13999138295184815,2.3802352557579676,0.191249721401355,0.08873304450234132,2.469189490157115,2.29128102135882,9519104
8.17,8.449463772249642,7.890536227750357,5.76,6.145227205685164,5.374772794314835,0.14570780059633154,2.371007666985194,0.1828227253300967,0.10859287586256637,2.456993861717392,2.285021472252996,9682944
7.7700000000000005,8.15742741255621,7.38257258744379,5.869999999999999,6.357954915950233,5.382045084049765,0.12173733896731087,2.3695656418800355,0.18359976929008046,0.05987490864454129,2.458936674742911,2.28019460901716,9846784
8.18,8.528711915483253,7.831288084516746,5.500000000000001,6.045893762558248,4.954106237441754,0.17648524317579964,2.3584977606932322,0.23303665343169777,0.11993383291990152,2.4572161665251198,2.2597793548613447,10010624
8.03,8.44,7.619999999999999,5.81,6.151906419945575,5.468093580054425,0.12626711544580754,2.3541476766268414,0.16634734469048798,0.0861868862011271,2.4410349951664654,2.2672603580872175,10174464
8.22,8.709489530020818,7.730510469979184,5.5200000000000005,6.325977667184396,4.714022332815605,0.12371509119402613,2.3668237904707587,0.18685574261495203,0.06057443977310022,2.4650543330589683,2.2685932478825492,10338304
8.03,8.454381903478458,7.605618096521541,5.7299999999999995,6.261130868995579,5.19886913100442,0.1293536933759848,2.3410272866487505,0.1759282619314927,0.08277912482047689,2.4278663311445583,2.2541882421529427,10502144
8.120000000000001,8.652541078227774,7.587458921772227,5.930000000000001,6.457351874937409,5.402648125062592,0.10746913340020299,2.3580439766248067,0.17539799792357497,0.039540268876831,2.4239761659157493,2.292111787333864,10665984
8.129999999999999,8.54484937025383,7.7151506297461685,5.82,6.496461381011511,5.143538618988489,0.08507886056516625,2.3738871663808823,0.14483620126185578,0.02532151986847673,2.4575706601989795,2.290203672562785,10829824
7.9799999999999995,8.292409987036265,7.667590012963734,5.699999999999999,6.244058820349417,5.155941179650582,0.08577772964102522,2.3805927733580274,0.12454489480428034,0.04701056447777009,2.4593319398524347,2.30185360686362,10993664
8.180000000000001,8.574461658466323,7.785538341533681,5.61,6.01853396431631,5.201466035683691,0.10250660564828037,2.3605720440546674,0.15351871760714067,0.05149449368942008,2.4308620943440586,2.290281993765276,11157504
8.21,8.554818792991334,7.865181207008668,5.63,6.228414572015087,5.031585427984913,0.10478393243004873,2.329506746927897,0.14061903180419047,0.06894883305590699,2.425048727900351,2.2339647659554434,11321344
8.000000000000002,8.412310562561768,7.587689437438236,5.699999999999999,6.3663332499583065,5.033666750041692,0.1049836501711979,2.370042243599892,0.14121885909032358,0.06874844125207222,2.439468240653521,2.300616246546263,11485184
8.2,8.53466401061363,7.865335989386369,5.6,6.040454310910905,5.159545689089095,0.12495863493531938,2.3649658997853598,0.192654708149658,0.057262561720980765,2.4328592997234635,2.297072499847256,11649024
7.779999999999999,8.134400902933386,7.425599097066613,5.870000000000001,6.186385840391129,5.553614159608873,0.12821223636468246,2.335163914163908,0.18668721024964705,0.06973726247971787,2.4084426335003473,2.2618851948274683,11812864
8.059999999999999,8.523033476111607,7.59696652388839,5.52,5.9799999999999995,5.06,0.11441147687534488,2.3629257063070934,0.13988472492759857,0.08893822882309119,2.4532144312356046,2.2726369813785823,11976704
8.05,8.631807528311555,7.468192471688447,5.66,6.072795348811006,5.247204651188994,0.11569707450301692,2.347280867894491,0.15422599834088266,0.07716815066515118,2.4237483127488586,2.2708134230401233,12140544
8.01,8.44,7.58,5.880000000000001,6.220000000000001,5.540000000000001,0.10243188613870487,2.369391617178917,0.15701776320978128,0.04784600906762847,2.4414888081537547,2.2972944262040795,12304384
7.88,8.33563142999578,7.424368570004219,5.75,6.09423828956117,5.40576171043883,0.07884936120826745,2.364955213665962,0.1340593774943606,0.02363934492217431,2.4440351207878654,2.2858753065440585,12468224
8.040000000000001,8.584426303552648,7.495573696447353,5.72,6.121995024844836,5.318004975155164,0.08136597489938137,2.364248789350192,0.11006983860167613,0.05266211119708661,2.4160719280980807,2.312425650602303,12632064
8.1,8.460555127546398,7.739444872453601,5.77,6.404113554499507,5.135886445500492,0.10064939036965366,2.3667122205098474,0.14671368043320254,0.05458510030610478,2.4552579247209727,2.278166516298722,12795904
8.05,8.354138126514911,7.74586187348509,5.8,6.1549647869859765,5.445035213014023,0.07831208611799709,2.37257454097271,0.11494913614584765,0.04167503609014653,2.4597710538977675,2.2853780280476523,12959744
8.16,8.495261092284805,7.824738907715196,5.54,5.971740662898458,5.108259337101542,0.11359342111585036,2.3655771921078363,0.15247502084396883,0.07471182138773189,2.4492893358520265,2.2818650483636462,13123584
7.909999999999999,8.239999999999998,7.579999999999999,5.91,6.367055795281058,5.452944204718943,0.1089442097737143,2.3359578400850296,0.16369644327886593,0.05419197626856268,2.426456575783014,2.245459104387045,13287424
8.129999999999999,8.52255572852781,7.737444271472189,5.6,6.049444101084884,5.1505558989151154,0.11713449785796301,2.326480966806412,0.16383404581020053,0.07043494990572549,2.431086391467774,2.22187554214505,13451264
8.099999999999998,8.43763886032268,7.762361139677315,5.83,6.482763356814703,5.177236643185297,0.10017908973386509,2.3334336052338283,0.1579187141034406,0.04243946536428957,2.400928614304083,2.2659385961635734,13615104
8.150000000000002,8.50284557528755,7.797154424712455,5.720000000000001,6.223587132480567,5.216412867519434,0.10479349414041883,2.3576320022344595,0.14320881550767073,0.06637817277316693,2.4231798129417355,2.2920841915271835,13778944
8.059999999999999,8.465462698654264,7.654537301345733,5.7700000000000005,6.149605057922047,5.390394942077954,0.09668374476799119,2.346034177144369,0.1429031463923865,0.050464343143595866,2.412623222349786,2.2794451319389517,13942784
8.1,8.649545266561363,7.550454733438636,5.590000000000001,6.104684369298312,5.07531563070169,0.12347878489332886,2.32849802672863,0.15217052542319023,0.0947870443634675,2.4004303356840073,2.256565717773253,14106624
8.15,8.560487515035476,7.739512484964525,5.71,6.0081610303175115,5.4118389696824885,0.08959835603212314,2.3501560777425765,0.13594887393233662,0.043247838131909654,2.4183153308489564,2.2819968246361966,14270464
8.01,8.363411940941445,7.656588059058554,5.769999999999999,6.162555728527809,5.377444271472188,0.09465945085200166,2.3185300985972086,0.13976062000623105,0.04955828169777226,2.354495740963588,2.2825644562308294,14434304
8.0,8.35213633723318,7.64786366276682,5.819999999999999,6.390613704707484,5.249386295292515,0.12312832695897662,2.3398648997147875,0.19323129186604213,0.05302536205191111,2.4078658115691707,2.2718639878604043,14598144
8.239999999999998,8.586987031457948,7.893012968542049,5.89,6.251801050302511,5.528198949697488,0.09260606769627577,2.325909466544787,0.13233109691753422,0.052881038475017315,2.418302495346919,2.233516437742655,14761984
8.15,8.565331193145905,7.7346688068540965,5.630000000000001,6.155452186216786,5.104547813783215,0.11987187947767475,2.3031856030225755,0.17923153975991205,0.06051221919543745,2.3868446751435934,2.2195265309015575,14925824
8.260000000000002,8.615527776692625,7.904472223307378,5.750000000000001,6.0793933818400125,5.420606618159989,0.09276604099237976,2.3047632296880085,0.12052968505188603,0.06500239693287348,2.3948714799725677,2.2146549794034494,15089664
8.04,8.353687742827162,7.726312257172837,5.88,6.393419906119737,5.366580093880263,0.11721648439415726,2.30345838367939,0.17958428671268703,0.054848682075627486,2.3814413365496536,2.2254754308091265,15253504
8.259999999999998,8.820713830755045,7.69928616924495,5.85,6.39817880294663,5.3018211970533695,0.10600595093177008,2.302469191948573,0.14217341399884853,0.06983848786469164,2.3658692492721904,2.2390691346249554,15417344
8.040000000000001,8.356859590355098,7.723140409644904,5.54,6.188382603097893,4.891617396902107,0.06347102247915846,2.332767829298973,0.10115086460835013,0.025791180349966802,2.395849705862027,2.269685952735919,15581184
8.13,8.416530975637889,7.843469024362112,5.65,6.09553338819891,5.204466611801091,0.09830738827780197,2.327172050873439,0.14528829713140895,0.051326479424194986,2.420813160453319,2.2335309412935587,15745024
8.180000000000001,8.767877538267964,7.592122461732039,6.09,6.529203825119955,5.650796174880044,0.09214784998330283,2.313484645883242,0.13519024123681495,0.04910545872979073,2.40540154398115,2.221567747785334,15908864
8.41,8.82821047332653,7.991789526673471,5.72,6.304465567848098,5.135534432151902,0.10188777083531017,2.3291538317998253,0.13295250284890947,0.07082303882171088,2.3956419107225937,2.262665752877057,16072704
8.23,8.644849370253832,7.81515062974617,5.729999999999999,6.18177427992306,5.278225720076938,0.07719419646309685,2.301666503151258,0.10541436492308648,0.04897402800310721,2.383538076161909,2.219794930140607,16236544
8.16,8.48,7.84,5.680000000000001,6.27126981996378,5.0887301800362215,0.07663482317972614,2.297755090395609,0.10244857216624045,0.050821074193211836,2.371111273828205,2.2243989069630135,16400384
8.27,8.66761790704142,7.872382092958579,5.49,5.964236228055175,5.015763771944825,0.08889677773307385,2.2807045261065166,0.11071862033570234,0.06707493513044535,2.3423844186752034,2.21902463353783,16564224
8.27,8.764064773081424,7.775935226918574,5.930000000000001,6.475985347788749,5.384014652211253,0.09292882833785061,2.304530771573385,0.13096447825262233,0.05489317842307889,2.4088806898237656,2.2001808533230043,16728064
8.3,8.79799598391955,7.802004016080452,5.660000000000001,6.231314274283429,5.088685725716573,0.07557565644771476,2.333794603745143,0.11273847254536604,0.03841284035006348,2.395994856222767,2.271594351267519,16891904
7.92,8.366766158073773,7.473233841926226,6.069999999999999,6.642800139664787,5.497199860335212,0.0867280645354185,2.2785013645887373,0.12800325911774452,0.04545286995309249,2.357983004534518,2.1990197246429566,17055744
8.34,8.727814388593305,7.952185611406693,5.700000000000001,6.097492138287037,5.302507861712965,0.11794065081048752,2.320080291231473,0.16421026487283305,0.07167103674814199,2.400038667869167,2.240121914593779,17219584
8.239999999999998,8.700868744872116,7.779131255127882,5.8500000000000005,6.438642506110458,5.261357493889543,0.12240977201727214,2.2911224792400993,0.21126656328259064,0.033552980751953634,2.378235279545347,2.2040096789348516,17383424
8.29,8.659999999999998,7.919999999999999,5.73,6.2075981574503825,5.252401842549618,0.10196974567370484,2.268650650978088,0.1619791695726414,0.041960321774768286,2.34082606847609,2.196475233480086,17547264
8.430000000000001,8.755729949498049,8.104270050501954,5.659999999999999,6.3716178749862875,4.948382125013711,0.11114129182727384,2.290185927351316,0.1525600527086772,0.06972253094587047,2.3802833650834883,2.2000884896191435,17711104
8.09,8.54265881191025,7.637341188089749,5.7700000000000005,6.411950153828162,5.128049846171839,0.07735572558788888,2.311367764075597,0.10748239408584173,0.047229057089936015,2.394264113173816,2.2284714149773786,17874944
8.09,8.38137604568667,7.798623954313331,5.550000000000001,5.833725219182223,5.2662747808177786,0.11371286206413056,2.293892647822698,0.1631012005327537,0.06432452359550742,2.3550475534253184,2.232737742220078,18038784
8.219999999999999,8.438174242292712,8.001825757707286,5.639999999999999,6.030384425918862,5.249615574081136,0.06662805134740965,2.290690129995346,0.08513888205717227,0.048117220637647035,2.3546491580284856,2.2267311019622067,18202624
8.18,8.545513337649941,7.814486662350059,6.0,6.442718872423573,5.557281127576427,0.10342382935729495,2.289477085073789,0.15068633993578293,0.056161318778806986,2.379755988239133,2.199198181908445,18366464
8.2,8.519374388453425,7.880625611546573,5.91,6.502368128784795,5.317631871215205,0.08198665321106087,2.320728679498037,0.10537825171183675,0.05859505471028499,2.3973140247975944,2.2441433341984793,18530304
8.38,8.80142615011411,7.958573849885891,5.83,6.185105618091294,5.474894381908706,0.10090470700136693,2.285746092597644,0.15381658517830699,0.04799282882442688,2.3564670587571506,2.215025126438137,18694144
8.45,8.867731971484108,8.03226802851589,5.960000000000001,6.298230690505756,5.621769309494246,0.10120557297195772,2.2863231043020886,0.15891946125280812,0.043491684691107306,2.37389979142271,2.1987464171814675,18857984
8.440000000000001,8.801109401705357,8.078890598294645,5.9,6.144948974278318,5.655051025721683,0.0873158272899066,2.284323794643084,0.12030504433357056,0.054326610246242635,2.401159106089209,2.167488483196959,19021824
8.41,8.851474801092882,7.968525198907118,5.69,6.1382186966203,5.2417813033797005,0.07078237688207685,2.2659295936425528,0.1036039383380501,0.037960815426103606,2.332213275652879,2.1996459116322264,19185664
8.07,8.614150714416512,7.525849285583488,5.680000000000001,6.396658914686757,4.963341085313244,0.08654391969127265,2.283266913890839,0.12994677480874725,0.04314106457379804,2.367091690350799,2.1994421374308786,19349504
8.31,8.701024295920345,7.918975704079657,5.999999999999999,6.389871773792358,5.610128226207641,0.07576932404190298,2.264063889781634,0.11463972663736499,0.036898921446440976,2.343823150580515,2.1843046289827526,19513344
8.010000000000002,8.462658811910252,7.55734118808975,5.74,6.08698703145795,5.393012968542051,0.09814428092601395,2.234204215804736,0.12280025225300226,0.07348830959902564,2.300800709047964,2.167607722561508,19677184
8.069999999999999,8.551767578817834,7.588232421182163,5.55,5.9221558813185675,5.177844118681432,0.08243865142382364,2.2598686238129937,0.11533601465580895,0.04954128819183834,2.3184831581595766,2.2012540894664108,19841024
8.16,8.48,7.84,5.65,5.944108823397055,5.355891176602945,0.10199820707881975,2.2737146457036337,0.15227105745778655,0.051725356699852953,2.3444198821432702,2.203009409263997,20004864
8.36,8.745227205685163,7.974772794314835,5.6899999999999995,6.319999999999999,5.06,0.08889945498667653,2.2855033685763675,0.14101500069843093,0.03678390927492213,2.3543239146387602,2.2166828225139747,20168704
8.2,8.609878030638383,7.790121969361616,5.91,6.362658811910251,5.4573411880897496,0.07533840828497577,2.267912239829699,0.10617859535839139,0.04449822121156016,2.3318713464405505,2.203953133218848,20332544
8.059999999999999,8.460499687890014,7.659500312109983,5.880000000000001,6.393419906119738,5.3665800938802635,0.051061662642556814,2.2538192123174667,0.09867801638108546,0.003445308904028166,2.3348010569732014,2.172837367661732,20496384
8.4,8.78987177379236,8.010128226207641,5.77,6.278035431835221,5.261964568164778,0.08765844808852606,2.278937046726545,0.14491848743959213,0.030398408737460005,2.376951285536884,2.1809228079162057,20660224
8.29,8.764236228055175,7.815763771944824,6.03,6.454381903478459,5.605618096521542,0.07663088223780498,2.2283445139726004,0.11544542355277389,0.037816340922836075,2.3152090463679063,2.1414799815772945,20824064
8.469999999999999,8.792645316098033,8.147354683901964,5.58,6.04,5.12,0.09860587901785034,2.247735739747683,0.14092546275914858,0.056286295276552115,2.300245931593217,2.195225547902149,20987904
8.440000000000001,8.795527776692625,8.084472223307378,5.5200000000000005,5.973431361950186,5.066568638049815,0.06453050721514345,2.2795720994472504,0.11031995280047943,0.018741061629807466,2.3490627669276107,2.21008143196689,21151744
8.23,8.620000000000001,7.840000000000001,5.550000000000001,6.112583327161409,4.9874166728385925,0.08634319880317583,2.2750074764092765,0.14019363818303027,0.0324927594233214,2.3538408976386798,2.196174055179873,21315584
8.400000000000002,8.746410161513777,8.053589838486227,5.79,6.2448626166217664,5.335137383378234,0.07744300284733371,2.266196788350741,0.11656668886124182,0.03831931683342561,2.346751782733107,2.185641793968375,21479424
8.299999999999999,8.643511280746353,7.956488719253645,5.58,6.033431361950186,5.1265686380498146,0.06125933425209945,2.2949505676825845,0.10418874832517844,0.01832992017902047,2.3373476528148425,2.2525534825503266,21643264
8.139999999999999,8.555210789840533,7.724789210159464,5.779999999999999,6.4564613810115095,5.103538618988489,0.07815999653539615,2.2525957256555555,0.11591536206314702,0.040404631007645284,2.3454102470177616,2.1597812042933495,21807104
8.51,8.923400532171888,8.096599467828112,5.790000000000001,6.224626276242016,5.355373723757986,0.06403213660426745,2.2900598337252935,0.08982765929286739,0.0382366139156675,2.369599517189018,2.2105201502615692,21970944
8.21,8.724684369298313,7.69531563070169,5.86,6.303170396123207,5.416829603876794,0.06512922239101797,2.251064436634382,0.0944248452654043,0.035833599516631634,2.316187776977068,2.185941096291696,22134784
8.379999999999999,8.6027105745132,8.157289425486798,5.8100000000000005,6.306890329952195,5.313109670047806,0.08586991344345732,2.2682098716497423,0.13575433022221103,0.03598549666470361,2.3580298612742427,2.178389882025242,22298624
8.36,8.83791212581394,7.882087874186059,5.779999999999999,6.239999999999999,5.319999999999999,0.08313620430611382,2.2690148750940957,0.12537919254377472,0.040893216068452934,2.3480213093295443,2.190008440858647,22462464
8.429999999999998,8.919999999999998,7.939999999999998,5.909999999999999,6.602026011071837,5.217973988928161,0.08734835513556993,2.2789034495751066,0.12885688500805065,0.04583982526308922,2.353004540635967,2.204802358514246,22626304
8.319999999999999,8.766766158073771,7.873233841926225,5.5600000000000005,6.044148737476409,5.075851262523592,0.09170967822622814,2.211567719777425,0.12842372156323234,0.05499563488922394,2.3014767513851377,2.121658688169712,22790144
8.23,8.62761790704142,7.8323820929585795,5.79,6.131906419945575,5.448093580054425,0.10387280670305088,2.224364029367765,0.1490756195429283,0.058669993863173446,2.288005028304623,2.160723030430907,22953984
8.33,8.626816441593117,8.033183558406883,5.59,5.99853396431631,5.18146603568369,0.07843607352697286,2.25513544579347,0.12402120532285363,0.032850941731092105,2.3444693686193974,2.1658015229675422,23117824
8.069999999999997,8.487252920900499,7.652747079099496,5.6,6.024264068711928,5.175735931288071,0.09764535313006487,2.272963466246923,0.14236130605173822,0.05292940020839151,2.3716665913894714,2.174260341104375,23281664
8.27,8.708292140016223,7.831707859983777,5.63,6.081774279923061,5.178225720076939,0.057325453510081024,2.2619898736476896,0.10183514247213075,0.012815764548031294,2.335058026829403,2.188921720465976,23445504
8.459999999999999,8.773687742827162,8.146312257172836,5.840000000000001,6.371413210223458,5.308586789776544,0.08533862725598731,2.2163330843051274,0.1168705171241262,0.05380673738784843,2.316438888471294,2.1162272801389608,23609344
8.32,8.825568986390582,7.814431013609418,5.909999999999999,6.358218696620298,5.4617813033797,0.0727905288804322,2.2435296386480332,0.11550915300439867,0.030071904756465748,2.308273040619083,2.1787862366769835,23773184
8.250000000000002,8.674852915724962,7.8251470842750415,5.58,5.961575680566779,5.198424319433221,0.061507061158772525,2.2927365471919376,0.1074401598578166,0.015573962459728453,2.330057737873738,2.255415356510137,23937024
8.469999999999999,8.763428015022424,8.176571984977574,5.6,6.170964096944807,5.029035903055192,0.08093039772938934,2.2370311637719476,0.11490555067196812,0.04695524478681057,2.3041017329519335,2.1699605945919616,24100864
8.170000000000002,8.483209195267317,7.856790804732685,5.750000000000001,6.179534631898291,5.3204653681017104,0.05976606762463532,2.250438990195592,0.10133474583635092,0.01819738941291972,2.344324186687043,2.1565537937041412,24264704
8.36,8.683109888428069,8.03689011157193,5.630000000000001,6.213180932472934,5.046819067527068,0.051865622201391126,2.2230173259973527,0.08509996376284285,0.0186312806399394,2.2998671490682585,2.146167502926447,24428544
8.35,8.640688837074972,8.059311162925027,5.6899999999999995,6.268705451849211,5.111294548150788,0.07974951361538836,2.2520788768927256,0.1101178494861196,0.04938117774465711,2.3557769664214385,2.1483807873640126,24592384
8.34,8.75761226035642,7.922387739643578,5.890000000000001,6.281024295920344,5.498975704079657,0.06830440352690245,2.2584405432144803,0.09727862808828236,0.039330178965522544,2.3391039354810235,2.177777150947937,24756224
8.349999999999998,8.947076209541125,7.752923790458871,5.500000000000001,5.8286335345031,5.171366465496901,0.08886642001840903,2.2772100488344833,0.12169790105559604,0.05603493898122201,2.352523482172817,2.2018966154961497,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-jumper-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.5099999999999993,3.9492038251199544,3.0707961748800443,3.3900000000000006,3.7348187929913337,3.0451812070086675,0.8898080459485451,2.7073401113351183,1.0389383574494557,0.7406777344476345,2.707829949425375,2.7068502732448616,16384
3.87,4.500951662173895,3.2390483378261057,3.47,3.8625557285278105,3.07744427147219,1.551713284725944,2.6788729041814805,2.27045340895389,0.8329731604979981,2.692048990790789,2.665696817572172,180224
5.5,6.283581520966389,4.716418479033611,4.91,5.708060148109151,4.111939851890849,1.5483716708918416,2.601231919725736,2.4127350069775186,0.6840083348061643,2.6318451396143536,2.570618699837118,344064
5.959999999999999,6.518927544499284,5.401072455500715,5.48,6.023691088762728,4.936308911237273,0.7662747093165914,2.526529435316722,1.0955204128664202,0.4370290057667625,2.566838413679027,2.4862204569544164,507904
6.1000000000000005,6.512310562561766,5.687689437438235,5.6,5.767332005306815,5.432667994693184,0.7483961116832991,2.497741457819939,1.0757248629688094,0.4210673603977888,2.5417482381943217,2.453734677445556,671744
6.1899999999999995,6.8104030947698435,5.5695969052301555,5.39,5.805812457725835,4.974187542274164,0.7630017285545667,2.4820863346258797,1.158443239959252,0.3675602171498815,2.536226978038856,2.427945691212903,835584
6.68,7.216283507111677,6.1437164928883226,5.630000000000001,6.226741149913428,5.033258850086574,0.5667971106866995,2.4704278618097306,0.8006342714441048,0.3329599499292941,2.5425017154711362,2.398354008148325,999424
6.5,6.879473319220206,6.120526680779794,5.659999999999999,6.239999999999999,5.079999999999999,0.8231078728412589,2.4264593462149304,1.2441675084184172,0.40204823726410055,2.4904849664282747,2.362433726001586,1163264
6.709999999999999,7.304053869611165,6.115946130388833,5.4,5.706594194335119,5.093405805664882,0.6084140906731288,2.4207888931035995,0.9795155622058536,0.23731261914040402,2.4986701033378393,2.3429076828693596,1327104
6.769999999999999,7.110734500748015,6.429265499251982,5.46,5.834699879903904,5.085300120096096,0.8348049141466618,2.359208497405052,1.1599584620102312,0.5096513662830924,2.445661027714111,2.272755967095993,1490944
6.95,7.578092349897688,6.321907650102312,5.7299999999999995,6.224064773081425,5.235935226918574,0.7595004782701531,2.333608438571294,1.1138522141704477,0.4051487423698586,2.4645761153689456,2.202640761773642,1654784
6.88,7.399230199429887,6.360769800570113,5.460000000000001,6.144397545290747,4.775602454709254,0.4410905765059093,2.372552135586739,0.7564177221332413,0.12576343087857728,2.495370482516519,2.249733788656959,1818624
6.7799999999999985,7.217721372564784,6.3422786274352125,5.45,5.816742416417846,5.083257583582155,0.8409595245495438,2.3221330513556797,1.3571348661487548,0.32478418295033284,2.4483349443781073,2.195931158333252,1982464
7.239999999999999,7.740399840127871,6.739600159872127,5.53,5.904299345444258,5.1557006545557424,0.7620584913063795,2.3205847129225727,1.3406861028643364,0.18343087974842265,2.483584421156483,2.1575850046886624,2146304
7.040000000000001,7.340665927567459,6.739334072432543,5.6000000000000005,5.989871773792359,5.210128226207642,0.6289571962629756,2.3549358238776525,0.9128871365024742,0.345027256023477,2.433144660031907,2.276726987723398,2310144
7.139999999999999,7.812606868832008,6.46739313116799,5.4799999999999995,5.9674423042781575,4.992557695721842,0.7980890790000558,2.2961267203092577,1.4162273503334233,0.17995080766668825,2.4384346228616436,2.153818817756872,2473984
7.2,7.543511280746354,6.856488719253647,5.62,6.123587132480567,5.116412867519434,0.5315848399574558,2.353297652800878,0.8354950016957774,0.22767467821913417,2.4758871351788443,2.230708170422912,2637824
7.159999999999999,7.397486841740758,6.922513158259241,5.840000000000001,6.4234380858325935,5.256561914167408,0.4007285005102553,2.3308704912662503,0.6182559159044009,0.18320108511610977,2.464332961504246,2.1974080210282545,2801664
7.510000000000001,8.174003012041362,6.84599698795864,5.65,6.072492603485553,5.227507396514448,0.5248089942460259,2.360101881623268,0.9300781868621439,0.1195398016299078,2.432609844215726,2.28759391903081,2965504
7.37,7.770124980474851,6.9698750195251495,5.7,6.232916503778969,5.167083496221031,0.3699671359267086,2.2840539385875065,0.591992984821591,0.14794128703182624,2.501993946359673,2.06611393081534,3129344
7.3100000000000005,7.788434948556228,6.831565051443773,5.630000000000001,6.10549973711875,5.1545002628812515,0.6269059320290883,2.32298215130965,0.9479398128910532,0.3058720511671233,2.412070413204411,2.2338938894148885,3293184
7.38,7.893419906119737,6.866580093880263,5.61,6.16937465083788,5.050625349162121,0.38732709409669036,2.2910877744356792,0.5697912096181932,0.20486297857518754,2.4087841790161555,2.173391369855203,3457024
7.249999999999998,7.713141447076374,6.786858552923622,5.53,6.011767578817836,5.048232421182164,0.6003003726402919,2.302053683499495,1.0048319461974629,0.19576879908312095,2.434105232074991,2.1700021349239993,3620864
7.619999999999999,8.084327470649756,7.155672529350244,5.459999999999999,5.877612260356421,5.042387739643577,0.45046942213860647,2.3452344069878257,0.7664475517227277,0.13449129255448522,2.459631932135527,2.2308368818401245,3784704
7.55,8.008802789878178,7.0911972101218215,5.720000000000001,6.13424630354416,5.305753696455842,0.5605848091964921,2.274837597707907,1.020715972389107,0.10045364600387718,2.406267380964715,2.143407814451099,3948544
7.459999999999999,7.867921561087422,7.052078438912576,5.8,6.285798312059645,5.314201687940355,0.6236714597170552,2.199105663597584,1.1334184059333956,0.11392451350071486,2.383381593056593,2.0148297341385746,4112384
7.4799999999999995,7.817045990927054,7.142954009072945,5.500000000000001,6.273304597167249,4.726695402832752,0.37486417728165783,2.265533584356308,0.5743363158453347,0.17539203871798095,2.3745861406607673,2.1564810280518483,4276224
7.709999999999999,8.144626276242013,7.275373723757984,5.75,6.392261628933256,5.107738371066744,0.2878496069228277,2.3877107193072638,0.5135598346451371,0.06213937920051832,2.487672194450491,2.2877492441640364,4440064
7.5699999999999985,8.06809637621649,7.071903623783507,5.470000000000001,5.836196668472011,5.10380333152799,0.394442339350159,2.2388983016212785,0.7068935332592479,0.08199114544107006,2.45952720947192,2.018269393770637,4603904
7.8100000000000005,8.225812457725835,7.394187542274165,5.630000000000001,6.2383584469702065,5.021641553029795,0.484356815336893,2.218687316775322,0.8847139757571258,0.08399965491666012,2.312332596326859,2.125042037223785,4767744
7.75,8.135356977359955,7.364643022640046,5.869999999999999,6.486522505671934,5.253477494328065,0.4770519977435469,2.226847017804782,0.7926071320157,0.1614968634713938,2.3983513135286065,2.0553427220809573,4931584
7.82,8.253128156554155,7.386871843445846,5.6499999999999995,6.019459064038223,5.280540935961776,0.5405511622006693,2.258852084477742,0.7921608176888966,0.28894150671244206,2.394388657327817,2.1233155116276676,5095424
7.889999999999999,8.47728187440104,7.3027181255989575,5.74,6.297135531087365,5.182864468912635,0.4733322994938741,2.309163835644722,0.7316990571137438,0.2149655418740044,2.4551763263523547,2.1631513449370896,5259264
7.849999999999999,8.046214168703484,7.653785831296513,5.720000000000001,6.356867333123627,5.0831326668763746,0.3324051986991738,2.2990273952484133,0.5397344861889921,0.12507591120935546,2.4278477792811497,2.170207011215677,5423104
7.659999999999999,8.084735211631905,7.2352647883680925,5.290000000000001,5.782848861214065,4.797151138785937,0.3791286039204958,2.232515981793404,0.6263158242304926,0.13194138361049904,2.4456069993506366,2.0194249642361717,5586944
7.93,8.347252920900502,7.512747079099499,5.83,6.374150714416512,5.285849285583488,0.3381089441012591,2.184765548010667,0.5623602240183251,0.11385766418419305,2.3876366357329957,1.9818944602883386,5750784
7.95,8.207875939164552,7.6921240608354475,6.08,6.479499687108763,5.680500312891237,0.5171890776293973,2.2353199253479636,1.1471176931944025,-0.11273953793560809,2.3602191558911256,2.1104206948048017,5914624
7.830000000000001,8.242431812546027,7.417568187453975,5.74,6.08117444218464,5.3988255578153606,0.38960437007869286,2.246540163457394,0.7097793951193001,0.06942934503808562,2.3920350391057514,2.101045287809036,6078464
8.030000000000001,8.483982378512648,7.576017621487354,5.699999999999999,6.249545266561363,5.150454733438636,0.2635808839462698,2.219871656099955,0.38814645338982084,0.1390153145027187,2.361893692641386,2.0778496195585245,6242304
7.970000000000001,8.365094925302769,7.574905074697233,5.550000000000001,6.072015325445528,5.027984674554474,0.44107595126455024,2.1786356021960573,0.6876134633438857,0.1945384391852147,2.313675970345527,2.0435952340465877,6406144
7.790000000000001,8.260000000000002,7.320000000000001,5.659999999999999,6.211724568965348,5.1082754310346505,0.4511727386619896,2.2721142033735915,0.7367213783247407,0.16562409899923847,2.403564026850837,2.140664379896346,6569984
7.9399999999999995,8.355210789840534,7.524789210159466,5.5200000000000005,6.0430678732248815,4.996932126775119,0.4642728762390713,2.210153715312481,0.7601275516047747,0.16841820087336784,2.356624712074706,2.0636827185502558,6733824
7.769999999999999,8.253838816136117,7.2861611838638805,5.85,6.3889805191284745,5.311019480871525,0.3439165836510558,2.20188806951046,0.5063601803185867,0.18147298698352504,2.3707467441373615,2.0330293948835583,6897664
7.93,8.213019433961698,7.646980566038302,5.77,6.3286591089385364,5.211340891061463,0.471412065718323,2.19906811863184,0.8369295040597111,0.10589462737693489,2.405864713411075,1.9922715238526048,7061504
7.969999999999999,8.367617907041419,7.572382092958578,6.12,6.687097875150313,5.5529021248496875,0.428025796978424,2.2106320023536687,0.6622181545616532,0.19383343939519476,2.37533700505066,2.0459269996566776,7225344
8.099999999999998,8.48729833462074,7.712701665379256,5.61,6.116853035898968,5.1031469641010325,0.28079566648229953,2.2345972220102945,0.3895244250350205,0.1720669079295786,2.357129770887147,2.112064673133442,7389184
8.1,8.352982212813469,7.847017787186529,6.029999999999999,6.358785644455471,5.701214355544527,0.2142503069791321,2.2977363695700967,0.3850685218655147,0.04343209209274951,2.4783918349744125,2.117080904165781,7553024
8.14,8.385764114548891,7.894235885451111,5.79,6.231474801092882,5.348525198907118,0.2703134378883987,2.1684591313203176,0.45016584637980983,0.0904610293969875,2.328239427528533,2.0086788351121023,7716864
8.129999999999999,8.504299345444258,7.755700654555741,5.58,6.003792402008342,5.156207597991658,0.3460671549197286,2.1617321456472083,0.5649948300315347,0.12713947980792253,2.285540685281281,2.0379236060131354,7880704
7.99,8.412965719651133,7.567034280348868,5.74,6.2094677837722205,5.27053221622778,0.28173377856340565,2.2216223975022635,0.4674296667594898,0.09603789036732144,2.48692863212091,1.9563161628836172,8044544
8.24,8.612021504754766,7.867978495245235,6.0,6.368781778291716,5.631218221708284,0.33285885367852946,2.275814625620842,0.5444917741302063,0.12122593322685263,2.397906402033359,2.1537228492083247,8208384
8.2,8.468328157299974,7.931671842700025,5.540000000000001,5.872264954516724,5.207735045483278,0.19456249204619475,2.220285551746686,0.3395140493144851,0.0496109347779044,2.410574597895749,2.0299965055976235,8372224
8.15,8.731807528311554,7.568192471688446,5.639999999999999,5.956859590355096,5.3231404096449015,0.24801995533828936,2.1988634472091997,0.4304948000479759,0.0655451106286028,2.3435842353223766,2.054142659096023,8536064
8.09,8.410780298646909,7.769219701353091,6.07,6.489642705167146,5.650357294832855,0.26594082079827785,2.09364720483621,0.385962515056361,0.14591912654019473,2.303635497866926,1.8836589118054943,8699904
8.23,8.779636243346452,7.6803637566535485,6.08,6.3621347195933176,5.797865280406683,0.1731179159134626,2.195840252439181,0.28590352258739615,0.06033230923952901,2.295769152483155,2.0959113523952073,8863744
7.87,8.308292140016222,7.431707859983778,5.94,6.36,5.5200000000000005,0.2454433395372082,2.191041473050912,0.5148883453850707,-0.024001666310654257,2.387311953259336,1.994770992842488,9027584
8.0,8.354964786985978,7.645035213014023,5.67,6.153838816136117,5.186161183863883,0.29279749523072185,2.207847085098426,0.5788601976462693,0.006734792815174473,2.3276007809588317,2.0880933892380207,9191424
8.059999999999999,8.484735211631904,7.635264788368093,5.47,6.030446250768082,4.909553749231917,0.35084179205199084,2.2726125737031304,0.6604110029363506,0.04127258116763105,2.43542852697033,2.109796620435931,9355264
8.299999999999999,8.697492138287036,7.902507861712963,5.670000000000001,5.880000000000001,5.460000000000001,0.2557123067012677,2.2331853032112123,0.41866517726763186,0.09275943613490359,2.3483018073434185,2.118068799079006,9519104
8.31,8.572488094968135,8.047511905031866,5.68,5.962134719593317,5.397865280406682,0.2777653914643452,2.1896643365422888,0.46454255673200273,0.0909882261966877,2.336504194634493,2.0428244784500844,9682944
8.1,8.319089023002066,7.880910976997933,5.799999999999999,6.1435112807463526,5.456488719253645,0.2392518592610334,2.3217321753501894,0.49200429801818124,-0.013500579496114412,2.4734861336375444,2.1699782170628343,9846784
8.469999999999999,8.957954915950234,7.982045084049765,5.8100000000000005,6.223400532171889,5.396599467828112,0.4116667735467975,2.158869117001692,0.6375524844907814,0.18578106260281357,2.3383399309211805,1.9793983030822038,10010624
8.16,8.50117444218464,7.8188255578153605,5.660000000000001,6.098634243989228,5.2213657560107745,0.19641501956114854,2.3321463003754617,0.34744512848358255,0.045384910638714554,2.467197726373516,2.1970948743774072,10174464
8.47,8.734764045897476,8.205235954102525,5.86,6.265462698654266,5.454537301345734,0.30951178571364524,2.1597127671043075,0.5155829400942142,0.10344063133307621,2.317968416238521,2.001457117970094,10338304
8.23,8.513019433961698,7.946980566038302,5.779999999999999,6.295363949069005,5.264636050930994,0.1872600136324763,2.254642014702161,0.32419445979281347,0.05032556747213909,2.359617752054979,2.149666277349343,10502144
8.179999999999998,8.52583232931581,7.834167670684186,5.64,6.103033476111609,5.176966523888391,0.31265062102271857,2.1245593085885046,0.5242634478343184,0.10103779421111875,2.305926647279645,1.9431919698973643,10665984
8.319999999999999,8.841152568831815,7.798847431168183,5.5600000000000005,6.050306026885251,5.06969397311475,0.24371741376817221,2.159237011770407,0.3573535559239232,0.13008127161242122,2.249301973676716,2.0691720498640978,10829824
8.2,8.503315017762061,7.896684982237938,6.0,6.485798312059645,5.514201687940355,0.287061383575201,2.238033280769984,0.4642975011032547,0.10982526604714732,2.3449127764486963,2.1311537850912714,10993664
8.26,8.672795348811006,7.847204651188994,5.74,6.250294032886923,5.229705967113078,0.5356739348266275,2.201833825310071,1.281012668589637,-0.20966479893638212,2.2660426597599646,2.1376249908601777,11157504
8.170000000000002,8.567617907041422,7.772382092958581,5.62,5.898567765543683,5.341432234456318,0.20659246111754323,2.2777265747388205,0.3412081965425562,0.07197672569253025,2.371190777624896,2.184262371852745,11321344
8.309999999999999,8.698458491991099,7.9215415080088984,6.1,6.721288982680362,5.478711017319637,0.25703604020333526,2.2085261603196464,0.58711285463687,-0.07304077423019956,2.2649810120290352,2.1520713086102576,11485184
8.39,8.72600595232823,8.053994047671772,5.7,5.9190890230020665,5.480910976997934,0.2233646190958097,2.1385015760858854,0.4419871931010238,0.004742045090595615,2.405364076727048,1.871639075444723,11649024
8.580000000000002,8.86213471959332,8.297865280406684,6.1000000000000005,6.56690470119715,5.633095298802851,0.22794765280559653,2.2155583828687666,0.5131138526923791,-0.057218547081185955,2.3875981243724103,2.043518641365123,11812864
8.260000000000002,8.529072480941476,7.990927519058527,5.65,6.002845575287547,5.297154424712454,0.2759343208589901,2.2026692206660905,0.4536679588353665,0.09820068288261372,2.4322846553616415,1.9730537859705397,11976704
8.219999999999999,8.49495454169735,7.945045458302649,5.84,6.175261092284805,5.504738907715195,0.16935788026894438,2.3156491865714393,0.26763733014993346,0.0710784303879553,2.414719809574656,2.2165785635682225,12140544
8.43,8.915901224530254,7.944098775469746,5.8500000000000005,6.258044115262064,5.441955884737937,0.33357860123117755,2.0859501108527185,0.5027408639831527,0.16441633847920242,2.2744245909225675,1.8974756307828695,12304384
8.370000000000001,8.68953090617341,8.050469093826592,6.01,6.4757252408878,5.5442747591121995,0.24746921053156257,2.163258519768715,0.3840403955156563,0.11089802554746889,2.2701450381104435,2.0563720014269866,12468224
8.25,8.522946881279124,7.977053118720876,5.89,6.4475840743780255,5.332415925621974,0.2250967638101428,2.087697074810664,0.35705591030360706,0.0931376173166785,2.3693782811540016,1.806015868467326,12632064
8.39,8.59712315177208,8.182876848227922,5.68,6.157074417675062,5.202925582324937,0.2604677474543375,2.205203560491403,0.5332939844365463,-0.012358489527871275,2.3653314184755776,2.0450757025072286,12795904
8.370000000000001,8.692645316098035,8.047354683901967,5.85,6.224833296279826,5.4751667037201734,0.254860584026513,2.244699390232563,0.4921986529406711,0.017522515112354947,2.4315263201881367,2.057872460276989,12959744
8.23,8.717954915950235,7.742045084049766,5.95,6.233725219182222,5.666274780817778,0.23361406743836893,2.2985623379548388,0.38063134327582127,0.08659679160091663,2.403450469493786,2.1936742064158916,13123584
8.36,8.68,8.04,5.98,6.4973006862551035,5.462699313744897,0.16484950772719453,2.1034070789813994,0.3141016104185916,0.015597405035797485,2.2407859239759595,1.9660282339868391,13287424
8.330000000000002,8.503493515728977,8.156506484271027,5.84,6.1983294573433785,5.481670542656621,0.23855307459986458,2.1143877680102983,0.39368251657816655,0.08342363262156263,2.3329345310985294,1.895841004922067,13451264
8.3,8.700000000000001,7.9,5.81,5.99138357147217,5.628616428527829,0.2833954365264314,2.221342971424262,0.4232272600463609,0.14356361300650186,2.363413705780595,2.079272237067929,13615104
8.21,8.508161030317513,7.911838969682489,6.01,6.451474801092882,5.568525198907118,0.12520003764657298,2.217647480964661,0.21197627998663482,0.03842379530651113,2.3037671150305568,2.131527846898765,13778944
8.38,8.82226688774992,7.937733112250081,5.57,5.927910603363466,5.212089396636535,0.17808178768027572,2.193787479400635,0.3223723928687728,0.03379118249177865,2.3493712858774085,2.0382036729238617,13942784
8.47,8.827910603363467,8.112089396636534,5.82,6.23182520563948,5.40817479436052,0.1453339712771897,2.1190562138954796,0.2619508162600104,0.02871712629436901,2.2418662505484295,1.9962461772425297,14106624
8.43,8.868292140016223,7.991707859983777,5.67,6.143392015141785,5.196607984858215,0.3073337476778154,2.262493511041005,0.572814024410265,0.041853470945365845,2.4152129050940707,2.1097741169879396,14270464
8.42,8.826939798987516,8.013060201012484,5.63,5.835182845286832,5.424817154713168,0.38507243207034964,2.088972394168377,0.8000072160713156,-0.02986235193061637,2.26778207331542,1.9101627150213343,14434304
8.41,8.82821047332653,7.991789526673471,5.7,6.185798312059645,5.214201687940355,0.16134663001090907,2.15123891333739,0.3105711097877939,0.012122150234024215,2.328725733256401,1.973752093418379,14598144
8.19,8.591123422402632,7.788876577597367,5.869999999999999,6.153019433961697,5.586980566038301,0.17522451571421693,2.1047703325748444,0.2900719464576323,0.06037708497080156,2.18593598105834,2.0236046840913486,14761984
8.389999999999999,8.746230262611137,8.03376973738886,5.55,6.0109772228646445,5.089022777135355,0.28068330862248936,2.1362151503562927,0.729012407293151,-0.16764579004817232,2.2615019704544244,2.010928330258161,14925824
8.499999999999998,8.760768096208105,8.239231903791891,5.6499999999999995,6.050624512480202,5.249375487519797,0.2289488774413863,2.128025983273983,0.3747460447520141,0.0831517101307585,2.244937531450338,2.011114435097628,15089664
8.379999999999999,8.55204650534085,8.207953494659147,6.02,6.505386443980464,5.5346135560195355,0.15666490341536696,2.075874124964078,0.25967564893411016,0.05365415789662377,2.244981145990963,1.906767103937193,15253504
8.219999999999999,8.42396078054371,8.016039219456287,5.85,6.436941223633167,5.263058776366832,0.0976728074427228,2.0358195980389913,0.1890795920699312,0.006266022815514416,2.293660979217116,1.7779782168608669,15417344
8.4,8.7,8.100000000000001,5.910000000000001,6.214795013082565,5.605204986917437,0.12121039552924529,2.175408444801966,0.22516537577364154,0.017255415284849016,2.255874731823563,2.094942157780369,15581184
8.540000000000001,8.947921561087423,8.132078438912579,5.8,6.30596442562694,5.294035574373059,0.17976455993484705,2.1423228119810425,0.40591047349457754,-0.046381353624883465,2.367135360131236,1.917510263830849,15745024
8.47,8.719198715887543,8.220801284112458,5.75,6.244469412603045,5.255530587396955,0.1501705094085385,2.115074424445629,0.25674381777999783,0.043597201037079134,2.3192756042401363,1.910873244651122,15908864
8.17,8.486385840391128,7.853614159608872,5.83,6.26139309220246,5.39860690779754,0.23651843249487378,2.1749974528948464,0.372314044872583,0.10072282011716452,2.32691998702398,2.0230749187657127,16072704
8.600000000000001,8.913049516849972,8.286950483150031,5.79,6.434127316607517,5.145872683392483,0.21238296624893938,2.1838582649827005,0.45955616840857894,-0.03479023591070016,2.2911692934168832,2.076547236548518,16236544
8.26,8.795163526410386,7.724836473589614,5.95,6.2406888370749725,5.659311162925028,0.183866175073975,2.0353773941596347,0.3525467877212578,0.01518556242669225,2.1507281342637405,1.9200266540555289,16400384
8.49,8.868021163428716,8.111978836571284,5.9399999999999995,6.309323706252387,5.570676293747612,0.1351889585028402,2.1108472853899,0.2511796442859583,0.019198272719722118,2.27863271384105,1.9430618569387497,16564224
8.39,8.90662365412358,7.873376345876421,5.95,6.237228132326901,5.662771867673099,0.19688346446491772,2.137671631574631,0.3809690902430102,0.01279783868682527,2.2666726293915946,2.008670633757667,16728064
8.3,8.738178046004133,7.861821953995868,5.54,5.912021504754765,5.167978495245235,0.12603127137214562,2.0802273492018384,0.24980627151340434,0.002256271230886883,2.2514543004285605,1.9090003979751162,16891904
8.500000000000002,8.78284271247462,8.217157287525383,5.89,6.357867502611583,5.422132497388416,0.21831149264859656,2.1195168768366175,0.39801748157264916,0.03860550372454394,2.2431448167005064,1.9958889369727288,17055744
8.4,8.776828873628336,8.023171126371665,5.74,6.135474398665704,5.344525601334296,0.19869859486740699,2.1589734176794693,0.36240773798353554,0.034989451751278405,2.294892331687323,2.0230545036716157,17219584
8.23,8.625094925302768,7.834905074697232,5.55,6.116127194188726,4.983872805811274,0.2679590196853193,2.097077692548434,0.5355432861635052,0.00037475320713337146,2.242297913790584,1.9518574713062837,17383424
8.55,8.837228132326903,8.262771867673099,5.79,6.356480361530742,5.223519638469258,0.1069316648567716,2.102146218220393,0.16255913569275643,0.051304194020786766,2.270001769389725,1.9342906670510613,17547264
8.71,9.103573373083089,8.316426626916913,5.700000000000001,6.071483512420135,5.328516487579867,0.19891789958734685,2.122316451867422,0.3996649563769882,-0.0018291572022944846,2.261189165018343,1.9834437387165005,17711104
8.41,8.788021163428716,8.031978836571284,5.7700000000000005,6.030959767013998,5.509040232986003,0.1130462948873173,2.142662627498309,0.21551129214600312,0.01058129762863147,2.2760963811116595,2.0092288738849584,17874944
8.49,8.71561028345357,8.26438971654643,5.95,6.12464249196573,5.77535750803427,0.22809130290212729,2.1234607651829718,0.38968163839642533,0.06650096740782924,2.2629306491249035,1.98399088124104,18038784
8.52,8.783818119165458,8.256181880834541,5.980000000000001,6.325832329315813,5.63416767068419,0.2189985119272023,2.184054125845432,0.45853969455469334,-0.020542670700288757,2.2843899280284745,2.0837183236623895,18202624
8.529999999999998,8.906961536499413,8.153038463500582,6.16,6.523868107973205,5.7961318920267955,0.23343063014714663,2.1742425044377645,0.3875528645244072,0.0793083957698861,2.246016565064969,2.10246844381056,18366464
8.31,8.594429253066558,8.025570746933443,5.640000000000001,5.885764114548891,5.39423588545111,0.12448295716506734,2.214336223900318,0.24530233849921243,0.00366357583092225,2.31213611785672,2.116536329943916,18530304
8.44,8.78117444218464,8.09882555781536,5.950000000000001,6.36773197148411,5.532268028515892,0.13933365774573753,2.0483569512764612,0.2799472928218472,-0.0012799773303721618,2.1812118446872955,1.915502057865627,18694144
8.599999999999998,8.864575131106458,8.335424868893538,5.58,5.8621347195933176,5.297865280406683,0.1354978668581073,2.16623326887687,0.400562460227748,-0.12956672651153342,2.292253686080122,2.040212851673618,18857984
8.59,8.86,8.32,5.4799999999999995,5.814065861769801,5.145934138230198,0.15291084281634537,2.0840462605158487,0.2582829441654346,0.047538741467256146,2.235361554743282,1.9327309662884156,19021824
8.4,8.67928480087538,8.120715199124621,5.860000000000001,6.32303347611161,5.396966523888392,0.19385434946355715,2.033903189500173,0.39706640614375766,-0.009357707216643335,2.209127484642142,1.8586788943582038,19185664
8.56,8.929323706252388,8.190676293747613,5.97,6.466084670192498,5.473915329807501,0.25842380532606807,2.15289692680041,0.5180215735428457,-0.0011739628907096455,2.335516693404989,1.9702771601958309,19349504
8.51,8.975725240887801,8.044274759112199,6.039999999999999,6.740285656000463,5.339714343999535,0.12268382390029724,2.099671306709449,0.20659875794735913,0.038768889853235344,2.276931024617899,1.9224115888009985,19513344
8.53,8.787099202643649,8.27290079735635,5.81,6.312891638427206,5.307108361572793,0.10221660769311706,2.090243980785211,0.1819244589184917,0.02250875646774242,2.2785428798064182,1.9019450817640033,19677184
8.51,8.860570962859162,8.159429037140837,5.890000000000001,6.283573373083089,5.496426626916912,0.2669178901938721,2.121443971991539,0.5806744754273052,-0.04683869503956101,2.39885083398182,1.8440371100012583,19841024
8.48,8.711516738055805,8.248483261944196,5.7700000000000005,6.180000000000001,5.36,0.21251371169152353,1.9947023654977483,0.3911547471232668,0.03387267625978027,2.2043820773785305,1.785022653616966,20004864
8.61,8.85677925358506,8.363220746414939,5.789999999999999,6.104483703870327,5.475516296129672,0.1528555666930818,2.066679125030835,0.3284025958610982,-0.022691462474934587,2.2083169307980923,1.925041319263578,20168704
8.49,9.008555686498568,7.971444313501434,5.9399999999999995,6.275261092284803,5.604738907715196,0.11590206415470064,2.170406967401505,0.24776239248530565,-0.015958264175904374,2.386703923182337,1.9541100116206729,20332544
8.479999999999999,8.879499687108762,8.080500312891235,6.000000000000001,6.556776436283003,5.443223563716999,0.04322311754804099,2.050969420870145,0.06348000468833007,0.022966230407751916,2.2862971152417257,1.8156417264985645,20496384
8.52,8.901575680566777,8.138424319433222,5.61,6.082122865364515,5.1378771346354855,0.16998523049211747,2.1151280721028645,0.2941005927216285,0.04586986826260646,2.251927477585177,1.9783286666205517,20660224
8.52,8.77219040425837,8.26780959574163,5.579999999999999,5.90186953878862,5.258130461211378,0.23359046957727206,2.0201170389850933,0.5296708389338277,-0.06248989977928357,2.1841092660774795,1.8561248118927074,20824064
8.42,8.765832329315812,8.074167670684188,5.6499999999999995,6.160392006206993,5.139607993793006,0.12018715378362681,2.0477493077516558,0.1986180523794538,0.04175625518779984,2.290071206695814,1.8054274088074977,20987904
8.700000000000001,8.940831891575847,8.459168108424155,5.609999999999999,6.035323406362735,5.184676593637264,0.11510099836935592,2.020627140502135,0.23759023146878722,-0.0073882347300753826,2.2567993997846627,1.7844548812196073,21151744
8.6,8.86457513110646,8.33542486889354,5.58,6.00614551505325,5.15385448494675,0.0885443556626948,2.0399581208825115,0.14641905246895887,0.030669658856430707,2.2101551502177905,1.8697610915472322,21315584
8.43,8.835092582010581,8.024907417989418,5.9799999999999995,6.469489530020816,5.490510469979183,0.18829413546870152,2.1076259622971216,0.3112700213835282,0.06531824955387482,2.310203206146179,1.9050487184480644,21479424
8.629999999999999,8.913019433961697,8.346980566038301,5.88,6.393419906119737,5.366580093880263,0.18509687743304915,2.1195917283495267,0.28697592735912125,0.08321782750697704,2.262218528611639,1.9769649280874142,21643264
8.649999999999999,8.957408522978787,8.34259147702121,6.0600000000000005,6.540000000000001,5.58,0.22168447194465743,2.0425381203492483,0.41212484643231284,0.031244097457002046,2.2286518668305577,1.856424373867939,21807104
8.53,8.843209195267315,8.216790804732684,5.96,6.362988833592198,5.557011166407802,0.13931773121779162,2.1330632810791332,0.2725720816418382,0.006063380793745049,2.325241530346466,1.9408850318118005,21970944
8.55,9.019574275274957,8.080425724725044,6.04,6.530306026885251,5.549693973114749,0.15225013208691957,2.0519334266583122,0.2762370584615911,0.02826320571224808,2.1471816310273573,1.9566852222892672,22134784
8.430000000000001,8.863704968844031,7.996295031155973,5.8,6.072029410174709,5.527970589825291,0.13742432560150816,2.1446914811929068,0.2243059061318311,0.05054274507118521,2.262966593145387,2.0264163692404265,22298624
8.47,8.825105618091294,8.114894381908707,5.81,6.288434948556227,5.331565051443772,0.1650512277187469,2.046043181419373,0.3191592690512684,0.010943186386225379,2.1865251433955075,1.9055612194432385,22462464
8.440000000000001,8.650713075057055,8.229286924942947,5.880000000000001,6.136124969497315,5.623875030502687,0.11744819673282711,2.026093638936678,0.22206219617543516,0.012834197290219049,2.208860400393379,1.8433268774799774,22626304
8.35,8.8022167621838,7.897783237816199,5.840000000000001,6.402494444417011,5.277505555582991,0.12828485810896378,2.077614542345206,0.22936647097821888,0.027203245239708698,2.247235630936113,1.9079934537542993,22790144
8.55,8.930131556174965,8.169868443825036,5.8500000000000005,6.42662812973354,5.273371870266461,0.2504613542269604,2.1147932201623916,0.45053061423482876,0.050392094219092104,2.2534360017324664,1.9761504385923168,22953984
8.52,8.692046505340851,8.347953494659148,5.790000000000001,6.222319326424347,5.357680673575655,0.22317225822674422,2.0608392283320427,0.4069013557361585,0.03944316071732998,2.207106793183194,1.9145716634808914,23117824
8.52,8.841869538788622,8.198130461211377,5.749999999999999,6.102845575287546,5.397154424712452,0.12441888362712532,2.162621894478798,0.22747133481405368,0.021366432440196967,2.232549563845647,2.0926942251119485,23281664
8.59,8.940570962859162,8.239429037140837,5.78,6.28950956811428,5.270490431885721,0.15360205869656052,2.1808086703221,0.2799494294511441,0.02725468794197694,2.2499425937012902,2.1116747469429096,23445504
8.389999999999999,8.512065556157335,8.267934443842663,5.789999999999999,6.134818792991332,5.445181207008666,0.07790774493478234,2.0256012479464216,0.15137655796746674,0.004438931902097931,2.232637545393434,1.8185649504994092,23609344
8.580000000000002,8.976988664825585,8.183011335174418,5.76,6.336541412215983,5.183458587784017,0.12627712606141958,2.0947832370797794,0.29231246375659636,-0.0397582116337572,2.2279221850362703,1.9616442891232886,23773184
8.47,8.723179778023443,8.216820221976558,5.88,6.317721372564786,5.442278627435214,0.09871937005470194,2.0644621858994165,0.15639984717591798,0.04103889293348591,2.23930069560733,1.889623676191503,23937024
8.48,8.83156791662494,8.128432083375062,5.709999999999999,6.1670557952810565,5.252944204718942,0.20464013852567095,2.0978647018472354,0.34712315286260365,0.062157124188738255,2.2328295082352194,1.9628998954592514,24100864
8.59,8.954554522671163,8.225445477328837,5.970000000000001,6.389642705167146,5.550357294832855,0.17807614651586237,2.0506966834266978,0.3499485389541079,0.006203754077616863,2.2387937914491225,1.8625995754042732,24264704
8.540000000000001,8.996508488420535,8.083491511579467,5.909999999999999,6.316078810084938,5.503921189915061,0.42001840666440937,1.9934686293204624,1.1916931645653852,-0.35165635123656636,2.173597540839514,1.813339717801411,24428544
8.329999999999998,8.754381903478457,7.90561809652154,5.79,6.306623654123579,5.273376345876421,0.1380916330226076,2.096149805188179,0.2527727801413826,0.023410485903832587,2.256324714311038,1.9359748960653198,24592384
8.740000000000002,8.973238075793814,8.50676192420619,5.779999999999999,6.186939798987516,5.373060201012483,0.13815481723189196,1.8902769972880684,0.3060098025822674,-0.029700168118483444,2.126804027443734,1.653749967132403,24756224
8.7,8.986356421265526,8.413643578734472,5.5600000000000005,5.962988833592198,5.157011166407803,0.19824610968062187,2.142161642511686,0.5451853974585514,-0.14869317809730773,2.3236231864301495,1.9607000985932221,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-jumper-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.63,4.107598157450382,3.152401842549618,3.439999999999999,3.922078831727757,2.9579211682722413,1.5532149147242307,2.7063610881567,2.8070552878643937,0.29937454158406784,2.7074371241039428,2.705285052209457,16384,0.471718580275774,2.9546344757080076
3.63,3.964813380855664,3.295186619144336,3.3899999999999997,4.090642562224134,2.6893574377758656,0.337422932498157,2.688029420375824,0.3918100540937555,0.2830358109025585,2.7101280792219553,2.665930761529693,180224,1.937973964214325,3.031277084350586
3.55,3.9430648801406707,3.156935119859329,3.29,3.7492385001282016,2.8307614998717985,0.3162518100813031,2.6885467737913133,0.41280055928011816,0.21970306088248806,2.709107589737547,2.6679859578450795,344064,2.81508150100708,2.9816932678222656
3.56,4.131314274283428,2.988685725716572,3.3899999999999997,3.7044837038703275,3.075516296129672,0.2700029926374554,2.6868455559015274,0.3178968940616254,0.22210909121328543,2.701373489261164,2.672317622541891,507904,3.1789914846420286,3.001906418800354
5.01,5.821726554943227,4.198273445056772,4.5,5.304984471899925,3.695015528100076,0.3816698856651783,2.6377441048622132,0.48840991880890416,0.2749298525214524,2.677696558466461,2.5977916512579653,671744,3.4534886837005616,4.509875464439392
6.040000000000001,6.663217458035316,5.416782541964686,5.2,5.64497190922574,4.75502809077426,0.40068208537995814,2.5174423813819886,0.474565843430949,0.3267983273289673,2.563586887800544,2.471297874963433,835584,5.453446674346924,5.60760235786438
6.16,6.605421149026402,5.714578850973599,5.51,6.049351462406472,4.970648537593528,0.3938872583210468,2.51750862300396,0.42372012453648267,0.36405439210561097,2.5801443253895555,2.454872920618364,999424,6.131758832931519,5.733053255081177
6.010000000000001,6.623921819126834,5.396078180873167,5.410000000000001,5.960363516232682,4.8596364837673205,0.30961843989789484,2.4407160580158234,0.37968826294810587,0.2395486168476838,2.5137747328722853,2.3676573831593615,1163264,5.917082834243774,5.640449333190918
6.27,6.913506021727846,5.626493978272153,5.34,5.930254182534948,4.749745817465052,0.3252215012907982,2.4666795819997787,0.3811309892575997,0.2693120133239967,2.5326948687387234,2.400664295260834,1327104,6.057463264465332,5.912092781066894
6.410000000000001,6.949351462406473,5.870648537593529,5.37,5.80139309220246,4.93860690779754,0.30001273527741434,2.486909160017967,0.3549913954070285,0.24503407514780015,2.529667467981785,2.444150852054149,1490944,6.349350929260254,6.047093486785888
6.5,6.83166247903554,6.16833752096446,5.590000000000001,6.049238500128202,5.1307614998718,0.24015223626047372,2.4807302594184875,0.2732811920598728,0.20702328046107465,2.519197418079183,2.442263100757792,1654784,6.504422235488891,6.081535148620605
6.31,6.790520551069358,5.829479448930641,5.51,5.8958756276314945,5.124124372368505,0.27138756643980744,2.4695676416158676,0.312789344450905,0.22998578842870987,2.513046467663069,2.4260888155686664,1818624,6.318511915206909,5.85929045677185
6.74,7.106606055596467,6.373393944403533,5.65,6.072492603485553,5.227507396514448,0.24744353620335455,2.4636210590600967,0.2932501340014784,0.20163693840523067,2.5034698449153567,2.4237722732048366,1982464,6.556998682022095,6.331634998321533
6.470000000000001,6.9839066063011845,5.956093393698817,5.77,6.146961536499415,5.393038463500584,0.2506354384124279,2.469753974676132,0.29594135774565444,0.20532951907920138,2.513441995056189,2.4260659542960754,2146304,6.563287734985352,6.134034490585327
6.910000000000001,7.519015599143406,6.3009844008565965,5.619999999999999,6.24577951388648,4.994220486113519,0.2564840340055525,2.43654482960701,0.3006943458364658,0.21227372217463913,2.489751227315727,2.3833384318982924,2310144,6.792485475540161,6.510623359680176
6.9700000000000015,7.406004587131834,6.533995412868169,5.99,6.391123422402631,5.588876577597369,0.20249175168573852,2.442570501565933,0.23189366992354252,0.17308983344793452,2.484697173295141,2.400443829836725,2473984,6.928689241409302,6.5916656970977785
6.99,7.316955654485437,6.663044345514564,5.42,5.988858506133115,4.851141493866884,0.21783341830596323,2.43028801381588,0.26056978994639274,0.17509704666553372,2.480524708324594,2.380051319307166,2637824,6.656501770019531,6.605495166778565
7.2700000000000005,7.896178888178131,6.64382111182187,5.779999999999999,6.191825205639479,5.368174794360519,0.21397472806274886,2.4092408269643784,0.26997566417586694,0.1579737919496308,2.465994298304275,2.352487355624482,2801664,7.166836404800415,6.93232159614563
7.289999999999999,7.626005952328228,6.95399404767177,5.79,6.123016516106935,5.456983483893065,0.19340639337897297,2.387229561805725,0.2304206597791906,0.15639212697875535,2.43126489724394,2.34319422636751,2965504,7.130472803115845,6.901317310333252
7.539999999999999,7.859999999999999,7.219999999999999,5.6000000000000005,6.304272674466361,4.89572732553364,0.18840958299115296,2.379504379630089,0.22901119540183343,0.1478079705804725,2.422944372780292,2.336064386479886,3129344,7.201751327514648,7.1362762451171875
7.470000000000001,7.715153013442626,7.224846986557376,5.66,6.065462698654266,5.254537301345734,0.18657215409912167,2.368957370519638,0.25643519744480364,0.11670911075343969,2.422827866269483,2.315086874769793,3293184,7.280164003372192,7.0741630554199215
7.589999999999999,8.003400532171886,7.176599467828112,6.24,6.9502112361825885,5.529788763817412,0.1917664202861488,2.363560339808464,0.22501738017549855,0.15851546039679903,2.4217191193649548,2.3054015602519735,3457024,7.3650532245635985,7.21543402671814
7.879999999999998,8.269358446678634,7.490641553321362,5.57,6.117813836992094,5.022186163007906,0.14748322898522018,2.354629969596863,0.21332786810988394,0.08163858986055642,2.404120693423156,2.3051392457705697,3620864,7.530180215835571,7.497199153900146
7.789999999999999,8.395722708836312,7.184277291163687,5.500000000000001,5.879473319220207,5.120526680779795,0.1503430092707276,2.343771588802338,0.1828446885895253,0.11784132995192992,2.408369938992821,2.279173238611855,3784704,7.5270167827606205,7.402226352691651
7.870000000000002,8.160000000000002,7.580000000000002,5.4399999999999995,6.04695963621974,4.833040363780259,0.151614572154358,2.3104770332574844,0.20793094267142775,0.09529820163728826,2.3968750163434835,2.2240790501714853,3948544,7.759974765777588,7.521624279022217
7.76,8.134699879903904,7.385300120096096,5.800000000000001,6.176828873628336,5.423171126371665,0.1986889446154237,2.3050027817487715,0.2609472579163404,0.136430631314507,2.35877858563446,2.251226977863083,4112384,7.551316213607788,7.377451086044312
7.779999999999999,8.054954541697349,7.505045458302649,5.76,6.187083130081253,5.332916869918747,0.1611962900031358,2.305413356423378,0.2048450515447826,0.11754752846148898,2.368931125310378,2.241895587536378,4276224,7.606983375549317,7.415766906738281
8.110000000000001,8.471801050302512,7.748198949697491,6.050000000000001,6.5504997502496884,5.549500249750313,0.12134734457358713,2.275164785981178,0.1602041646225005,0.08249052452467376,2.3571957398435908,2.1931338321187654,4440064,7.726676607131958,7.735831451416016
7.99,8.468434948556228,7.511565051443773,5.930000000000001,6.366004587131833,5.493995412868168,0.16315383007749912,2.283077585697174,0.21703345658834902,0.10927420356664921,2.359964633361551,2.206190538032797,4603904,7.765455484390259,7.620964431762696
8.05,8.376343377441616,7.723656622558386,6.139999999999999,6.6051881339845195,5.674811866015478,0.16192481303587553,2.286857509613037,0.19840216603000757,0.12544746004174348,2.354759927399729,2.218955091826345,4767744,7.715847492218018,7.689620876312256
7.92,8.34614551505325,7.49385448494675,5.720000000000001,6.272810998443411,5.16718900155659,0.1462993544526398,2.2667737543582915,0.1796017122261103,0.11299699667916932,2.3308595180219487,2.2026879906946344,4931584,7.720093822479248,7.57536678314209
7.94,8.301109401705355,7.578890598294644,5.88,6.408772162656091,5.351227837343909,0.1450725585687905,2.2230535611510276,0.19566983390880918,0.09447528322877183,2.2977413922875916,2.1483657300144636,5095424,7.728560829162598,7.580195951461792
8.26,8.547054001888146,7.972945998111854,5.970000000000001,6.352230297072328,5.587769702927673,0.12832565498538312,2.247600111365318,0.1557826919717254,0.10086861799904086,2.305762507687407,2.1894377150432294,5259264,7.985743379592895,7.892472410202027
8.110000000000001,8.291383571472172,7.928616428527831,5.569999999999999,6.06,5.079999999999999,0.09984770843293514,2.2628998547792434,0.12266426804549227,0.07703114882037801,2.321941099293131,2.203858610265356,5423104,7.8956627368927,7.783703756332398
8.07,8.413656805548792,7.726343194451209,6.0,6.47116875957559,5.52883124042441,0.11142154801636932,2.2291110426187517,0.16066238829407054,0.0621807077386681,2.2640564638181977,2.1941656214193057,5586944,7.886269855499267,7.7420432567596436
8.08,8.450944739819828,7.709055260180172,5.62,5.813907194296653,5.426092805703347,0.12852745694108306,2.239254480600357,0.15517384319444216,0.10188107068772394,2.292338000878072,2.1861709603226425,5750784,7.938022708892822,7.758581924438476
8.47,8.693830292855996,8.246169707144006,6.21,6.644626276242015,5.775373723757985,0.12432808983139691,2.2082073479890822,0.16719787833743655,0.0814583013253573,2.290310628011564,2.1261040679666006,5914624,8.153202104568482,8.138902616500854
8.540000000000001,8.847245829914746,8.232754170085256,5.9399999999999995,6.295527776692623,5.584472223307376,0.10513898630160834,2.188625079393387,0.15464476431071655,0.05563320829250014,2.251684167359738,2.125565991427036,6078464,8.32912449836731,8.20388126373291
8.309999999999999,8.71360872141221,7.906391278587788,5.77,6.3700833275471,5.169916672452899,0.10318082009907806,2.1730814307928084,0.13357882165160942,0.0727828185465467,2.264756691269,2.0814061703166167,6242304,8.103599119186402,8.003379297256469
8.309999999999999,8.651906419945574,7.968093580054424,6.1,6.713188388670235,5.486811611329764,0.12944708464201538,2.190109333395958,0.18540434179539994,0.07348982748863081,2.265934300954348,2.1142843658375683,6406144,8.007247495651246,8.004443073272705
8.370000000000001,8.660000000000002,8.08,5.839999999999999,6.280908153700971,5.399091846299027,0.1268534736940637,2.168303918838501,0.1848514281487056,0.06885551923942178,2.238670392600241,2.097937445076761,6569984,8.131194019317627,8.049022769927978
8.3,8.572029410174709,8.027970589825292,5.840000000000001,6.296508488420534,5.383491511579468,0.10681334268301719,2.163150408864021,0.13428180526757136,0.07934488009846302,2.2418851962681083,2.084415621459934,6733824,8.075639772415162,7.998409843444824
8.350000000000001,8.737943294825419,7.962056705174585,6.08,6.765273667960472,5.394726332039528,0.11550275692716239,2.1873702704906464,0.1493022481465748,0.08170326570774997,2.2722210946678945,2.1025194463133983,6897664,8.086726999282837,8.021756982803344
8.39,8.663678643668081,8.11632135633192,6.05,6.430131556174964,5.6698684438250355,0.0928663816186599,2.1294065535068514,0.12841550562220524,0.057317257615114546,2.207589973880776,2.0512231331329267,7061504,8.184264135360717,8.081982374191284
8.379999999999999,8.781995024844834,7.978004975155163,5.86,6.48,5.24,0.10515604862011962,2.111454126238823,0.13872666047940518,0.07158543676083406,2.2053300111368097,2.0175782413408365,7225344,8.13258137702942,8.085591697692871
8.309999999999999,8.708622628559894,7.9113773714401034,5.470000000000001,5.807786915081091,5.13221308491891,0.08891841140575704,2.112565353512764,0.13037753781956654,0.04745928499194754,2.1969676709843147,2.0281630360412133,7389184,8.126681756973266,8.022478437423706
8.530000000000001,8.920000000000002,8.14,6.390000000000001,6.740570962859162,6.039429037140839,0.08228152323281389,2.1734861344099046,0.12090325310532064,0.043659793360307134,2.24857549142601,2.0983967773937993,7553024,8.27849645614624,8.236158084869384
8.559999999999999,8.80166091947189,8.318339080528107,6.0600000000000005,6.645149553533113,5.474850446466888,0.077140762633644,2.1347594767808915,0.11317495500710312,0.041106570260184876,2.2489048997856016,2.0206140537761814,7716864,8.255337333679199,8.278004121780395
8.35,8.633725219182221,8.066274780817778,6.130000000000001,6.749758017293847,5.510241982706154,0.08898551135789597,2.0781754150986673,0.12924592860119194,0.04872509411460001,2.172405884274816,1.9839449459225187,7880704,8.016645240783692,8.068718767166137
8.43,8.801618083521241,8.058381916478758,6.08,6.524522215417857,5.635477784582143,0.0920057489769533,2.053310991823673,0.1274707045756586,0.05654079337824799,2.142828906539392,1.963793077107954,8044544,8.213316059112548,8.143886280059814
8.559999999999999,8.883109888428068,8.23689011157193,6.06,6.64,5.4799999999999995,0.09474410630064078,2.097949098050594,0.13468677096453113,0.05480144163675042,2.172472813514689,2.0234253825864994,8208384,8.312508869171143,8.273877668380738
8.79,9.128969025133564,8.451030974866434,6.050000000000001,6.330178514522439,5.7698214854775625,0.07745294458582062,2.082353043556213,0.11058749474350764,0.04431839442813361,2.1808417921646646,1.9838642949477616,8372224,8.545609474182129,8.52225193977356
8.610000000000001,8.831133443874961,8.388866556125041,5.82,6.319599839871872,5.320400160128129,0.10992554384283718,2.028589364886284,0.15008341609843495,0.06976767158723941,2.137936898390401,1.919241831382167,8536064,8.335628938674926,8.32099757194519
8.78,9.065657137141713,8.494342862858286,6.029999999999999,6.536063237155199,5.5239367628448,0.08820027196779845,1.9922064960002899,0.12062136371371279,0.05577918022188411,2.0812512747172294,1.9031617172833504,8699904,8.540733242034912,8.49369158744812
8.78,9.125832329315811,8.434167670684188,6.21,6.736212884676915,5.683787115323085,0.06685868474887681,1.996934811770916,0.11346815232921814,0.02024921716853547,2.0975214394788817,1.8963481840629501,8863744,8.519661712646485,8.498323440551758
8.53,8.790959767013996,8.269040232986002,5.9799999999999995,6.40614551505325,5.553854484946749,0.07291725430404764,1.9832031592726707,0.10849072428677584,0.03734378432131943,2.076481051697391,1.8899252668479503,9027584,8.340387344360352,8.249927997589111
8.43,8.770734500748016,8.089265499251983,5.99,6.340570962859163,5.639429037140838,0.07700200435356232,2.019063112139702,0.1446036581892488,0.009400350517875813,2.10278992085389,1.9353363034255138,9191424,8.20130615234375,8.143370342254638
8.71,9.051906419945576,8.368093580054426,6.140000000000001,6.463109888428071,5.81689011157193,0.07279378123348575,2.0469770446419715,0.10656232465541104,0.03902523781156045,2.147572163865339,1.946381925418604,9355264,8.463558149337768,8.440684127807618
8.84,9.12,8.56,6.049999999999999,6.481856457633783,5.618143542366215,0.06031488443259146,2.0051867395639418,0.09062408480396249,0.03000568406122044,2.1029789951608624,1.9073944839670212,9519104,8.598986434936524,8.569174337387086
8.720000000000002,9.088239052790442,8.351760947209563,5.98,6.262134719593318,5.697865280406683,0.07215118736494326,2.006907817721367,0.1071696899070756,0.03713268482281092,2.154097953975978,1.8597176814667562,9682944,8.486777830123902,8.445827102661132
8.770000000000001,9.098785644455473,8.44121435554453,6.21,6.58,5.84,0.06273166849277909,1.9994238570332528,0.10001430874180503,0.025449028243753134,2.0886344030553308,1.910213311011175,9846784,8.561516761779785,8.488080167770386
8.77,9.304883164812653,8.235116835187346,5.949999999999999,6.311247837363768,5.58875216263623,0.061954805016284774,1.9971125632524491,0.09836110908473192,0.02554850094783763,2.071460601188143,1.9227645253167553,10010624,8.500431203842163,8.501267957687379
8.53,8.83347981810987,8.226520181890129,5.92,6.198567765543682,5.6414322344563175,0.05348376304900736,2.019169019162655,0.10988031621677044,-0.002912790118755719,2.0979523673528226,1.940385670972487,10174464,8.339381217956543,8.272841453552246
8.66,9.10988887516808,8.21011112483192,6.200000000000001,6.5741657386773955,5.825834261322607,0.0573629307269584,1.9582872971892358,0.08624363450238434,0.028482226951532456,2.047129670729165,1.8694449236493063,10338304,8.476448345184327,8.392467260360718
8.870000000000001,9.153019433961699,8.586980566038303,6.06,6.498634243989225,5.621365756010774,0.05967931500053958,1.9566753074526786,0.08048997908637343,0.03886865091470574,2.077252577124338,1.836098037781019,10502144,8.628991889953614,8.598847579956054
8.870000000000001,9.138514431641951,8.60148556835805,6.250000000000001,6.746487663492258,5.753512336507744,0.07744572628289459,1.962166015803814,0.11737198412866302,0.037519468437126155,2.0580561847981795,1.8662758468094485,10665984,8.631334972381591,8.611300468444824
8.850000000000001,9.154138126514912,8.54586187348509,5.78,6.447532770731145,5.112467229268855,0.04608511034748515,1.92979756295681,0.08547362322235749,0.006696597472612802,2.009391728576114,1.8502033973375058,10829824,8.610725784301758,8.577189350128174
8.760000000000002,9.101174442184641,8.418825557815362,6.05,6.440512483795333,5.659487516204667,0.053846252028597476,1.8559513166546822,0.09055306661214488,0.01713943744505008,2.0111344569466234,1.700768176362741,10993664,8.490626955032349,8.465237045288086
8.739999999999998,9.03732137494637,8.442678625053627,5.929999999999999,6.252645316098032,5.607354683901965,0.05363619610143357,1.884936846792698,0.09752990153636207,0.009742490666505073,1.9874165032289977,1.7824571903563982,11157504,8.524054050445557,8.447334098815919
8.749999999999998,9.119459064038221,8.380540935961776,5.91,6.436212884676915,5.383787115323085,0.04834963153407439,1.9161815837025642,0.08293899922842692,0.01376026383972187,2.032518120675551,1.7998450467295775,11321344,8.438496732711792,8.435880517959594
8.59,8.943411940941445,8.236588059058555,6.260000000000001,6.774198405287298,5.745801594712703,0.07205881170521022,1.8747699230909347,0.1104658534952378,0.03365176991518265,2.0743993924721513,1.675140453709718,11485184,8.260970544815063,8.268638563156127
8.620000000000001,8.954065861769802,8.2859341382302,6.269999999999999,6.64161808352124,5.898381916478757,0.055554591465624935,1.8737575247883798,0.08847528885164352,0.02263389407960635,2.0400784195119255,1.7074366300648343,11649024,8.304624605178834,8.26845316886902
8.940000000000001,9.256859590355099,8.623140409644904,5.930000000000001,6.381774279923062,5.4782257200769395,0.03445715420675691,1.8408447176218032,0.055385243170776456,0.013529065242737358,2.022434228441647,1.6592552068019595,11812864,8.58025164604187,8.54424591064453
8.95,9.270156211871642,8.629843788128357,6.159999999999999,6.662394267483218,5.657605732516781,0.03526049368956586,1.8392991691827774,0.054870812439756084,0.01565017493937564,2.0031781984834978,1.6754201398820572,11976704,8.629720878601074,8.536988830566406
8.78,9.079332590941915,8.480667409058084,6.419999999999999,6.712574776766555,6.127425223233443,0.037808313779532865,1.8361898526549338,0.0671940912020299,0.008422536357035833,1.9285199041238044,1.7438598011860633,12140544,8.378508234024048,8.320633935928345
8.84,9.123548937575157,8.556451062424843,5.970000000000001,6.352230297072328,5.587769702927673,0.053770935966167555,1.8401893362402917,0.0923733021755876,0.015168569756747505,2.001031793891928,1.6793468785886554,12304384,8.401925802230835,8.345802688598633
8.95,9.285410196624968,8.614589803375031,6.06,6.52518813398452,5.594811866015479,0.05289823950442949,1.7765636801719666,0.09381379308048785,0.011982685928371144,1.88611477420978,1.6670125861341534,12468224,8.434486484527588,8.43060827255249
8.830000000000002,9.164813380855666,8.495186619144338,6.26,6.8959245238233855,5.624075476176614,0.03417107085915627,1.7944209963083266,0.0580853286222545,0.010256813096058044,1.9507340998535598,1.6381078927630934,12632064,8.314097452163697,8.281110429763794
8.8,9.174165738677395,8.425834261322606,5.86,6.212703841770969,5.507296158229032,0.05711530102853426,1.798696692287922,0.09623634915318668,0.017994252903881826,1.9429653880919784,1.6544279964838655,12795904,8.237851095199584,8.21397523880005
8.709999999999999,8.979999999999999,8.44,6.089999999999999,6.614309069156732,5.565690930843266,0.0432093213021289,1.7668945804238319,0.07440215881632797,0.012016483787929834,1.8816954242370294,1.6520937366106343,12959744,8.13407769203186,8.112137031555175
8.74,9.063109888428071,8.416890111571929,6.0600000000000005,6.389241552663087,5.730758447336914,0.04559653827454891,1.7911304235458374,0.08963333372231976,0.0015597428267780655,1.9645206094696193,1.6177402376220555,13123584,8.20484881401062,8.096606349945068
8.68,9.011058907144937,8.348941092855062,6.29,7.03222638056054,5.54777361943946,0.03974074264988299,1.8152414426207542,0.06301361683020477,0.01646786846956121,1.9724430802041129,1.6580398050373955,13287424,8.055753421783447,8.000062513351441
8.89,9.26,8.520000000000001,5.89,6.234818792991333,5.545181207008667,0.03029270939223347,1.8054684117436408,0.055103578569233064,0.005481840215233871,1.9709334859667234,1.6400033375205583,13451264,8.19667100906372,8.160832023620605
8.820000000000002,9.003303027798236,8.636696972201769,5.749999999999999,6.085410196624967,5.414589803375031,0.03739992894188612,1.8034666791558265,0.0665570895959864,0.008242768287785831,2.0031785950586096,1.6037547632530433,13615104,8.094833660125733,8.095010137557983
8.5,8.912310562561766,8.087689437438234,6.2299999999999995,6.736063237155199,5.7239367628448,0.0479084983522625,1.7703815042972564,0.07859398953293967,0.017223007171585335,1.9340254928257463,1.6067375157687664,13778944,7.777462434768677,7.748853015899658
8.84,9.123548937575157,8.556451062424843,6.1899999999999995,6.647055795281057,5.732944204718942,0.03219897385934013,1.8180480912327766,0.06997559826036129,-0.005577650541681016,1.9710448135380627,1.6650513689274904,13942784,8.054739236831665,8.031872272491455
8.84,9.073238075793812,8.606761924206188,5.839999999999999,6.181174442184639,5.498825557815359,0.0369409795708634,1.7632945150136947,0.060449254569224904,0.01343270457250189,1.9150149354560713,1.6115740945713182,14106624,8.085968589782714,8.000209474563599
8.790000000000001,9.04475478405714,8.535245215942862,5.9799999999999995,6.510659966456863,5.449340033543136,0.03663091598718887,1.7715004950761795,0.07895437830448308,-0.005692546330105339,1.9038253448801217,1.6391756452722372,14270464,7.932080554962158,7.924317979812622
8.999999999999998,9.21447610589527,8.785523894104726,5.93,6.455452186216786,5.404547813783213,0.04189099054565299,1.766283392906189,0.08745474910105958,-0.0036727680097535867,1.9141895091859202,1.6183772766264577,14434304,8.12074589729309,8.086951780319215
8.870000000000001,9.192645316098034,8.547354683901968,5.87,6.4865225056719344,5.253477494328066,0.030636408263671873,1.763949303328991,0.05246518599003322,0.008807630537310523,1.925985806996586,1.601912799661396,14598144,7.979046583175659,7.942698335647583
8.95,9.423814309619285,8.476185690380714,6.090000000000001,6.481024295920344,5.698975704079658,0.01819615909698766,1.7622514948248864,0.03067170203259844,0.005720616161376884,1.9298303196428108,1.594672670006962,14761984,8.004991483688354,7.978110027313233
8.77,9.02709920264365,8.51290079735635,6.0,6.511859355682789,5.488140644317211,0.01616615921084299,1.7550223663449287,0.028726599089357367,0.0036057193323286094,1.9092442567641688,1.6008004759256886,14925824,7.80645055770874,7.790932369232178
8.879999999999999,9.179332590941915,8.580667409058083,6.0200000000000005,6.414461658466321,5.62553834153368,0.030709051443409345,1.7889546304941177,0.04891785683142016,0.012500246055398533,1.9183689865802878,1.6595402744079477,15089664,7.8450054168701175,7.874594449996948
8.930000000000001,9.309605057922047,8.550394942077956,6.15,6.644469412603045,5.655530587396956,0.03223270400303585,1.794153167307377,0.05217711057331702,0.012288297432754686,1.9328770768766559,1.655429257738098,15253504,7.888965129852295,7.888816213607788
8.96,9.340000000000002,8.58,5.97,6.432709412050371,5.507290587949629,0.023270822833183,1.7224386885762215,0.04840884671503837,-0.001867201048672374,1.8208097648941641,1.624067612258279,15417344,7.913716602325439,7.904233598709107
8.98,9.322928563989645,8.637071436010356,6.199999999999998,6.52249030993194,5.877509690068057,0.040988510525130514,1.7659419372677803,0.08730535699904116,-0.005328335948780134,1.9176762639405163,1.6142076105950443,15581184,7.855408430099487,7.877746438980102
8.78,9.036124969497314,8.523875030502685,5.86,6.084499443206437,5.635500556793564,0.030989700502323046,1.796667668223381,0.05287040536897024,0.009108995635675854,1.9955732243062385,1.5977621121405237,15745024,7.725657272338867,7.674587917327881
8.82,9.236653333119994,8.403346666880006,6.05,6.430131556174964,5.6698684438250355,0.03844000339340705,1.7252506986260414,0.07843381109127481,-0.0015538043044607125,1.8295698396839966,1.6209315575680863,15908864,7.682963466644287,7.69937162399292
8.7,9.006594194335117,8.393405805664882,5.66,6.094050688284214,5.2259493117157865,0.022842959784611542,1.696341261267662,0.044508527967103494,0.0011773916021195902,1.8719233352557396,1.5207591872795845,16072704,7.599926137924195,7.55939245223999
8.66,8.909799919935935,8.410200080064065,5.79,6.338543526076099,5.241456473923901,0.029282254529607553,1.7055158615112305,0.051914910915341686,0.00664959814387342,1.866723540988009,1.544308182034452,16236544,7.541415500640869,7.5029463291168215
8.77,8.970249843945007,8.569750156054992,5.85,6.478092349897688,5.221907650102311,0.03904586731587183,1.7131328389048577,0.0651800632437131,0.012911671388030555,1.8025019877660247,1.6237636900436907,16400384,7.588837194442749,7.573991298675537
8.790000000000001,9.020000000000001,8.56,6.03,6.4225557285278105,5.63744427147219,0.029970496254099966,1.6660347327589988,0.05362893944182273,0.006312053066377197,1.8537658107749768,1.4783036547430208,16564224,7.530568218231201,7.536201477050781
9.040000000000001,9.350483493925202,8.7295165060748,6.050000000000001,6.467731971484109,5.632268028515893,0.03839765483498917,1.6648465514183044,0.0672811095541706,0.009514200115807735,1.8354761986119166,1.4942169042246922,16728064,7.731923389434814,7.724842596054077
8.78,9.089192496674805,8.470807503325194,6.14,6.569418211071677,5.710581788928322,0.023698245552804968,1.6461641237139701,0.04103984529190843,0.006356645813701503,1.775888937310099,1.5164393101178413,16891904,7.512995004653931,7.480786657333374
8.849999999999998,9.18837848631377,8.511621513686226,5.91,6.471159513863928,5.348840486136072,0.04176535631559087,1.7136171728372573,0.06710355122981639,0.01642716140136535,1.8642828419375985,1.5629515037369162,17055744,7.528210973739624,7.501327610015869
8.93,9.219999999999999,8.64,5.999999999999999,6.414728827066553,5.585271172933445,0.01711097226034321,1.6455868884921074,0.036283148817387534,-0.002061204296701112,1.8383424766716494,1.4528313003125655,17219584,7.516477918624878,7.541681909561158
8.82,9.033541565040627,8.606458434959373,5.95,6.442442890089805,5.457557109910195,0.025340568649335128,1.6358797788619994,0.05326398201376099,-0.0025828447150907305,1.8036508136893576,1.4681087440346412,17383424,7.468900585174561,7.430242538452148
8.920000000000002,9.219332590941917,8.620667409058086,5.87,6.3283666654546336,5.411633334545367,0.015410469712878641,1.6513236194849015,0.03163985025445906,-0.0008189108287017764,1.787213067502145,1.515434171467658,17547264,7.510234689712524,7.487339735031128
8.900000000000002,9.234664010613633,8.565335989386371,6.0600000000000005,6.58,5.540000000000001,0.020673842910764458,1.6340463519096375,0.043720240764197185,-0.0023725549426682722,1.7629872252274614,1.5051054785918137,17711104,7.451521539688111,7.431620311737061
8.739999999999998,8.950713075057052,8.529286924942944,5.67,5.995729949498046,5.344270050501954,0.020221189577205194,1.6683845221996307,0.037911062528495354,0.002531316625915034,1.8166166794742238,1.5201523649250377,17874944,7.318660545349121,7.274070596694946
8.969999999999999,9.238514431641951,8.701485568358047,6.15,6.707225268630202,5.592774731369799,0.01481149444189209,1.6475739136338234,0.02890463429412034,0.0007183545896638395,1.8061296844587607,1.4890181428088862,18038784,7.4835351467132565,7.458643293380737
9.190000000000001,9.387230829233161,8.992769170766842,5.9,6.407937003968012,5.392062996031989,0.016048702882107982,1.62869323939085,0.03056770149670783,0.0015297042675081352,1.7879132775775368,1.4694732012041631,18202624,7.626411962509155,7.614910745620728
8.709999999999999,8.976270539113886,8.443729460886113,6.08,6.4562977544445355,5.703702245555465,0.014140785705603728,1.679435995221138,0.03717952173321808,-0.008897950322010618,1.884855977275951,1.474016013166325,18366464,7.248481273651123,7.18578839302063
9.01,9.346005952328229,8.673994047671771,5.96,6.541721582889959,5.378278417110041,0.01396196691785003,1.6435027122497559,0.028774895996990076,-0.0008509621612900146,1.8123898110653756,1.4746156134341362,18530304,7.4585448741912845,7.423003005981445
8.879999999999999,9.24551333764994,8.514486662350057,6.090000000000001,6.562122865364516,5.617877134635486,0.02709116515725324,1.6193769961595534,0.05244392224345221,0.0017384080710542739,1.8107545065916157,1.4279994857274911,18694144,7.292645835876465,7.290184068679809
8.82,9.098567765543683,8.541432234456318,5.9799999999999995,6.4177213725647855,5.542278627435214,0.01322517808512198,1.6895116239786148,0.02810866746012861,-0.0016583112898846501,1.8972684401604525,1.481754807796777,18857984,7.231198644638061,7.222605991363525
9.120000000000001,9.425941170815568,8.814058829184434,6.030000000000001,6.609741321625431,5.4502586783745715,0.031548296763139604,1.5662000894546508,0.060318701818227,0.0027778917080522082,1.6888924917012857,1.443507687208016,19021824,7.478749942779541,7.4439842224121096
9.059999999999999,9.347054001888145,8.772945998111853,6.000000000000001,6.589915248150106,5.410084751849896,0.01585552690230537,1.651120263338089,0.03437447488269697,-0.0026634210780862345,1.8409115921813497,1.4613289344948284,19185664,7.408478927612305,7.3699053764343265
8.879999999999999,9.276988664825582,8.483011335174416,5.929999999999999,6.264813380855663,5.595186619144335,0.026777114902506532,1.5876164346933366,0.06759066235549929,-0.01403643255048622,1.7884218196908996,1.3868110496957735,19349504,7.204642391204834,7.199778127670288
9.030000000000001,9.396196668472012,8.66380333152799,5.9,6.403984126734167,5.396015873265834,0.02841201192059084,1.5703616470098496,0.05192686444990965,0.004897159391272034,1.7765848437055851,1.364138450314114,19513344,7.311911773681641,7.297605180740357
8.94,9.286987031457949,8.59301296854205,6.01,6.318058436014987,5.701941563985012,0.02737954285112205,1.4984025686979294,0.05784367766088869,-0.003084591958644585,1.6807000824371947,1.3161050549586641,19677184,7.238714075088501,7.210368680953979
8.849999999999998,9.111725046566045,8.58827495343395,5.89,6.16367864366808,5.61632135633192,0.016251954531617183,1.548281666636467,0.03252620056821566,-2.2291504981297033e-05,1.7171023631455633,1.3794609701273706,19841024,7.123629570007324,7.102649402618408
8.85,9.041049731745428,8.658950268254571,5.9,6.429150262212919,5.370849737787082,0.01639096189101106,1.4532625272870063,0.02861383060758381,0.004168093174438307,1.6287151478673747,1.277809906706638,20004864,7.129955577850342,7.089939785003662
8.95,9.23372521918222,8.666274780817778,5.840000000000001,6.153687742827163,5.5263122571728385,0.01614862104397611,1.5191415503621102,0.03292965950941969,-0.0006324174214674648,1.6883402194568764,1.349942881267344,20168704,7.173440790176391,7.15656886100769
8.99,9.201896201004171,8.77810379899583,6.02,6.44614551505325,5.593854484946749,0.013860087602370138,1.4864760532975196,0.027764364797528765,-4.4189592788486734e-05,1.6537563907008774,1.3191957158941618,20332544,7.174910259246826,7.163789987564087
8.959999999999999,9.306987031457949,8.61301296854205,5.74,6.278887743412299,5.2011122565877015,0.012868970946510619,1.5142434164881706,0.02475434482732312,0.0009835970656981163,1.707897470324094,1.3205893626522474,20496384,7.155752325057984,7.110796165466309
9.049999999999999,9.367017349682946,8.732982650317052,6.120000000000001,6.690613704707485,5.549386295292517,0.02010626915434837,1.4909748554229736,0.053605988937968356,-0.013393450629271615,1.6487718680817527,1.3331778427641945,20660224,7.161305904388428,7.164561939239502
8.849999999999998,9.291021541423996,8.408978458576,6.0600000000000005,6.636541412215983,5.483458587784018,0.021444534773399897,1.3963660463690757,0.041477680082121375,0.0014113894646784197,1.5548540153058938,1.2378780774322575,20824064,7.00317006111145,6.981362581253052
8.92,9.22265491900843,8.61734508099157,5.9399999999999995,6.2782306905057546,5.6017693094942445,0.013970745845654109,1.428255771100521,0.034254855811390726,-0.006313364120082508,1.5654509275488446,1.2910606146521975,20987904,7.094312715530395,7.027348470687866
8.84,9.112763633939718,8.567236366060282,6.0,6.5272570530585625,5.4727429469414375,0.01773998466733241,1.4164609268307686,0.03265027268584411,0.0028296966488207086,1.5684700404126564,1.264451813248881,21151744,6.986938238143921,6.93852915763855
8.86,9.173687742827163,8.546312257172836,5.779999999999999,6.14551333764994,5.4144866623500585,0.013950687291071458,1.4473451137542725,0.02853747453715475,-0.0006360999550118363,1.622284100976094,1.272406126532451,21315584,6.975152158737183,6.928648042678833
8.88,9.111516738055805,8.648483261944197,6.08,6.461575680566778,5.698424319433222,0.015252975259318142,1.4614112973213196,0.033468116321418925,-0.0029621658027826417,1.6606161509847603,1.2622064436578788,21479424,6.9579840183258055,6.932277965545654
8.88,9.13219040425837,8.627809595741631,5.85,6.360392006206993,5.339607993793006,0.021755819316786017,1.4085839167237282,0.03839894677669402,0.005112691856878012,1.60310154479346,1.2140662886539964,21643264,6.9399196147918705,6.916464805603027
8.89,9.148650343127551,8.63134965687245,6.029999999999999,6.468292140016222,5.591707859983777,0.015519667571425044,1.4234350964426994,0.03760689113947013,-0.00656755599662005,1.7104117431984203,1.1364584496869785,21807104,6.942271900177002,6.908846473693847
8.77,9.002594066992259,8.53740593300774,6.01,6.294429253066558,5.725570746933442,0.007270698156025849,1.499361889064312,0.01623590922939898,-0.001694512917347282,1.6893248759758388,1.309398902152785,21970944,6.8104057788848875,6.78504376411438
8.940000000000001,9.164499443206438,8.715500556793565,6.199999999999999,6.781377674149945,5.618622325850054,0.0119039991857789,1.4846388593316078,0.02585508630597222,-0.002047087934414422,1.7268688378781558,1.2424088807850597,22134784,6.9255835056304935,6.906796407699585
8.86,9.232021504754766,8.487978495245233,5.8999999999999995,6.407937003968011,5.392062996031988,0.007615325152255462,1.3622593685984612,0.01671744667736357,-0.0014867963728526458,1.5610741357651146,1.1634446014318078,22298624,6.84325590133667,6.828261041641236
9.05,9.291867732448956,8.808132267551045,5.89,6.254554522671163,5.525445477328836,0.00887160192123695,1.383224730193615,0.020509089817158696,-0.002765885974684799,1.5837567545417774,1.1826927058454524,22462464,6.974156427383423,6.952142238616943
8.959999999999999,9.260665927567457,8.659334072432541,5.77,6.079999999999999,5.46,0.00929951452917515,1.385235458612442,0.020873666666659144,-0.0022746376083088455,1.6263048059712253,1.1441661112536587,22626304,6.87712869644165,6.867395067214966
8.970000000000002,9.227099202643652,8.712900797356353,5.75,6.371691241694782,5.128308758305218,0.00699490903161854,1.3461949139833451,0.015422240456047863,-0.001432422392810783,1.5472139666243998,1.1451758613422904,22790144,6.893042659759521,6.862678861618042
9.0,9.173205080756887,8.826794919243113,5.569999999999999,6.047598157450381,5.092401842549617,0.00412821863101268,1.4272251352667809,0.009069235952120516,-0.0008127986900951555,1.6623192184421713,1.1921310520913904,22953984,6.898089122772217,6.866657447814942
9.0,9.279284800875379,8.720715199124621,5.81,6.130780298646909,5.489219701353091,0.00349548614194641,1.3949689239263534,0.010707952188812693,-0.0037169799049198726,1.5063289710959211,1.2836088767567857,23117824,6.86888484954834,6.84904637336731
9.129999999999999,9.402213151776323,8.857786848223675,5.9399999999999995,6.385421149026401,5.494578850973598,0.01017009013485216,1.4674883872270583,0.030455423712743145,-0.010115243443038824,1.649714615673114,1.2852621587810027,23281664,6.952041435241699,6.939895296096802
9.04,9.297681974534502,8.782318025465496,5.819999999999999,6.198945906429928,5.441054093570071,0.015975604469349453,1.4065454602241516,0.03127953465975192,0.0006716742789469841,1.6096646909785852,1.203426229469718,23445504,6.884738111495972,6.851861476898193
8.88,9.317721372564787,8.442278627435215,5.959999999999999,6.518927544499284,5.401072455500715,0.01545288668985445,1.4294441536068916,0.02852554909128567,0.00238022428842323,1.6245569798695936,1.2343313273441896,23609344,6.775460433959961,6.712737131118774
8.85,9.157408522978788,8.542591477021212,5.92,6.248024389337134,5.591975610662866,0.01799489374961918,1.4138991348445415,0.03580038391190901,0.00018940358732934606,1.6293406120961467,1.1984576575929364,23773184,6.707318687438965,6.680614805221557
8.83,9.179428104193123,8.480571895806877,5.65,5.982415402771894,5.317584597228107,0.00778481649031158,1.4109857708215714,0.016016825638511246,-0.0004471926578880842,1.627780067132167,1.1941914745109758,23937024,6.659398984909058,6.645401048660278
8.870000000000001,9.138514431641953,8.601485568358049,5.9399999999999995,6.493534100123922,5.386465899876077,0.00891973676552875,1.3986846506595612,0.019027639788194668,-0.0011881662571371684,1.5789181896686526,1.2184511116504697,24100864,6.679350280761719,6.664757776260376
8.870000000000001,9.10685438564654,8.633145614353461,5.89,6.3787739763939975,5.401226023606002,0.014448330345658131,1.3834459260106087,0.026756021587794113,0.002140639103522149,1.6358227256014195,1.1310691264197978,24264704,6.656719493865967,6.643822574615479
8.739999999999998,9.043973683071412,8.436026316928585,5.8100000000000005,6.415722708836313,5.204277291163688,0.01228372195255356,1.4319234952330588,0.02766558586339439,-0.003098141958287271,1.6149936512884469,1.2488533391776708,24428544,6.570325469970703,6.538457870483398
8.830000000000002,9.130166620396075,8.529833379603929,5.910000000000001,6.420783711564886,5.399216288435116,0.007208548052585631,1.4576561495661735,0.016951747208650798,-0.0025346511034795363,1.6445504185140158,1.2707618806183312,24592384,6.603770971298218,6.594060802459717
9.09,9.276815416922695,8.903184583077305,6.129999999999999,6.572831796509689,5.687168203490309,0.01995842855867517,1.3830317288637162,0.03589387506722688,0.004022982050123455,1.5222309586502603,1.243832499077172,24756224,6.8212367534637455,6.766382646560669
8.969999999999999,9.30181320046074,8.638186799539257,5.99,6.3462302626111375,5.633769737388863,0.013718348408474367,1.386406233906746,0.026451802862782016,0.0009848939541667184,1.5508552513367084,1.2219572164767836,24920064,6.69415283203125,6.661444473266601


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-jumper-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.8200000000000003,4.16,3.4800000000000004,3.35,3.6971310991541957,3.0028689008458045,1.04721024595201,2.706573188304901,1.3220901125875937,0.7723303793164263,2.7076487296511367,2.7054976469586656,16384,0.49766670241951944,3.0628287315368654
3.2800000000000002,3.8087721626560915,2.751227837343909,3.46,3.8604996878900155,3.0595003121099844,0.3039674994535744,2.702258712053299,0.3950382214393038,0.212896777467845,2.7071365766728213,2.697380847433777,180224,1.2445628821849823,2.7094156980514525
3.2600000000000002,3.8171355310873647,2.7028644689126358,3.13,3.655452186216786,2.604547813783214,0.2989207586273551,2.6851318717002868,0.4102607543421961,0.1875807629125141,2.720270784074185,2.6499929593263887,344064,1.8220095992088319,2.761510729789734
3.63,4.211463670404265,3.0485363295957346,3.2399999999999998,3.7862600113499063,2.6937399886500932,0.24219357855618,2.695083421468735,0.3283900736927056,0.1559970834196544,2.7013562271513822,2.6888106157860876,507904,2.1836781740188598,3.0579582929611204
5.549999999999999,5.974852915724959,5.125147084275039,4.92,5.26,4.58,0.4856168396770954,2.6186571598052977,0.5943146488955467,0.37691903045864406,2.6440501479937883,2.593264171616807,671744,3.007275915145874,5.083894062042236
5.73,6.142431812546026,5.317568187453975,5.31,5.872938717801502,4.747061282198497,0.3727941712364554,2.501032269001007,0.43126144328226546,0.3143268991906454,2.5628610106419347,2.4392035273600796,835584,4.4767005205154415,5.4038941860198975
6.23,6.881229606206598,5.578770393793403,5.36,5.971882341631135,4.748117658368866,0.38024094700813293,2.452124685049057,0.4421836620016081,0.3182982320146578,2.50613526647149,2.398114103626624,999424,5.007320070266724,5.890071773529053
6.6,6.971483512420134,6.228516487579865,5.5600000000000005,5.90117444218464,5.218825557815361,0.33039667960256336,2.4581432938575745,0.38697233411519516,0.27382102508993156,2.494919492012457,2.421367095702692,1163264,5.261184644699097,6.27051191329956
6.56,7.078073353879544,6.041926646120455,5.670000000000001,6.049605057922047,5.290394942077954,0.3492888525128365,2.423934665322304,0.433680386483448,0.264897318542225,2.46879815896542,2.379071171679188,1327104,5.426516103744507,6.194198226928711
6.67,7.21230987451825,6.12769012548175,5.409999999999999,6.1508778576796574,4.669122142320341,0.34746960252523423,2.3791147083044053,0.3966058859027441,0.2983333191477244,2.4306321843424943,2.3275972322663163,1490944,5.465143394470215,6.292021036148071
6.779999999999999,7.396116872029974,6.163883127970025,5.66,5.970483493925201,5.349516506074799,0.3180766053497791,2.3630546033382416,0.37125569847161627,0.26489751222794194,2.424849189891238,2.3012600167852453,1654784,5.916193008422852,6.455139780044556
7.210000000000001,7.82717096496838,6.592829035031622,5.51,5.964862616621766,5.055137383378233,0.37509386576712134,2.2789327174425127,0.45971651693362114,0.29047121460062153,2.3590448816278453,2.19882055325718,1818624,6.230760812759399,6.865692615509033
7.45,7.779393381840012,7.1206066181599885,5.7299999999999995,6.132616442783948,5.327383557216051,0.32656010035425426,2.255419436097145,0.3741457297814273,0.2789744709270812,2.321375779113717,2.189463093080573,1982464,6.3176429748535154,7.140262222290039
7.38,7.76418745424597,6.995812545754029,5.9399999999999995,6.357612260356421,5.522387739643578,0.3019965784624219,2.265283414721489,0.3529671994758529,0.25102595744899087,2.329471985915146,2.201094843527832,2146304,6.3617716312408445,7.119627904891968
7.909999999999999,8.349203825119954,7.470796174880044,5.75,6.32835974963685,5.17164025036315,0.31750294379889965,2.208760792016983,0.36947009964229716,0.26553578795550214,2.276774314054411,2.140747269979555,2310144,6.791305446624756,7.609368801116943
8.059999999999999,8.491740662898456,7.62825933710154,5.86,6.282374241638858,5.4376257583611425,0.2520524475723505,2.161905862390995,0.31713423543193797,0.18697065971276303,2.2839117914283302,2.03989993335366,2473984,7.001377439498901,7.788130521774292
8.1,8.49496835316263,7.705031646837369,5.64,6.13436828377233,5.145631716227669,0.3140440701507032,2.091306449472904,0.3865311996057693,0.24155694069563707,2.205360237789107,1.9772526611567012,2637824,6.931633996963501,7.84075083732605
8.260000000000002,8.768330601085555,7.751669398914448,6.209999999999999,6.854127316607515,5.565872683392483,0.2753052337095141,2.011982661485672,0.321599427102494,0.22901104031653421,2.134683347555174,1.8892819754161703,2801664,7.448505115509033,7.9966987609863285
8.22,8.684327470649757,7.755672529350245,5.92,6.413558507170123,5.426441492829877,0.22047898806631566,1.9877836242318154,0.25944533404809983,0.18151264208453147,2.1030252856262353,1.8725419628373956,2965504,7.323810243606568,7.976070165634155
8.47,8.93054315758678,8.009456842413222,5.9399999999999995,6.493534100123922,5.386465899876077,0.2228491922840476,1.9079012870788574,0.2677993086165291,0.17789907595156607,2.0063343758333243,1.8094681983243903,3129344,7.53156270980835,8.208670330047607
8.38,8.717045990927055,8.042954009072947,5.450000000000001,6.0352349955359825,4.86476500446402,0.19877838855609295,1.8629440799355508,0.23808094040774666,0.15947583670443924,1.9643008480059805,1.761587311865121,3293184,7.493616056442261,8.140626287460327
8.37,8.649463772249641,8.090536227750357,5.979999999999999,6.4855689863905805,5.474431013609417,0.17228695219382642,1.807068970799446,0.2091375465008365,0.13543635788681635,1.908663750300558,1.7054741912983342,3457024,7.6319667339324955,8.142879867553711
8.41,8.746005952328229,8.073994047671771,5.819999999999999,6.209358446678635,5.4306415533213634,0.1417861123103648,1.8400062754750253,0.18336112344390124,0.10021110117682838,1.9725535656242532,1.7074589853257973,3620864,7.568423843383789,8.179366540908813
8.33,8.67655446902327,7.983445530976731,5.83,6.377813836992094,5.282186163007906,0.13690734375268215,1.8131859615445136,0.174995951946253,0.0988187355591113,1.9619861667028828,1.6643857563861444,3784704,7.542029523849488,8.127947521209716
8.659999999999998,9.096348484585427,8.22365151541457,5.88,6.242767142944341,5.517232857055658,0.1306428871117532,1.7453848451375962,0.1696090502652548,0.0916767239582516,1.904172514358454,1.5865971759167383,3948544,7.724568128585815,8.4172917842865
8.43,8.875084261685357,7.984915738314642,5.95,6.571691241694782,5.328308758305218,0.12611771128140387,1.6862587556242943,0.1597042070907062,0.09253121547210152,1.8228622245778268,1.5496552866707618,4112384,7.632589817047119,8.197247743606567
8.680000000000001,8.940000000000001,8.420000000000002,5.86,6.180000000000001,5.54,0.10077999439090486,1.6887724727392197,0.12933003854757447,0.07222995023423526,1.8606158551706085,1.516929090307831,4276224,7.755132627487183,8.432844066619873
8.610000000000001,9.01607881008494,8.203921189915063,5.66,6.114312667664022,5.2056873323359785,0.10493995458818968,1.674825084209442,0.14237248199476202,0.06750742718161734,1.8147755872487163,1.5348745811701678,4440064,7.6680396556854244,8.33993067741394
8.82,9.148024389337134,8.491975610662866,5.83,6.214837628097877,5.445162371902123,0.07542628720402715,1.6093622401356698,0.09963774472782551,0.05121482968022879,1.835939097100011,1.3827853831713286,4603904,7.830654954910278,8.499816417694092
8.92,9.212574776766555,8.627425223233445,5.79,6.231474801092882,5.348525198907118,0.07730974229052659,1.5800250843167305,0.112028632751457,0.04259085182959618,1.8015875318578822,1.3584626367755788,4767744,7.850287342071534,8.47103910446167
8.85,9.140688837074972,8.559311162925027,5.84,6.358073353879544,5.321926646120455,0.06795134220737958,1.54535553753376,0.09563512978522343,0.04026755462953574,1.7362617601354065,1.3544493149321135,4931584,7.688281440734864,8.269105529785156
8.81,9.076270539113887,8.543729460886114,6.01,6.553046959295418,5.466953040704581,0.05104542523622509,1.455629861354828,0.06629336388855493,0.03579748658389524,1.602908444021283,1.3083512786883729,5095424,7.573404788970947,8.097986745834351
8.929999999999998,9.198514431641948,8.661485568358048,5.97,6.462036584005701,5.4779634159942985,0.05896342904306943,1.4314935103058815,0.07881262361760336,0.0391142344685355,1.6624283575895342,1.2005586630222287,5259264,7.5580854415893555,8.08094506263733
8.91,9.152693221990232,8.667306778009769,5.85,6.270119030751999,5.429880969248,0.05204784758388992,1.4326954424381255,0.0828357807667783,0.021259914401001535,1.5318026708940535,1.3335882139821975,5423104,7.373602390289307,7.947628021240234
8.8,9.093257565972305,8.506742434027696,5.66,6.067921561087423,5.252078438912577,0.03272596157039512,1.3890432491898537,0.046013304831176355,0.019438618309613877,1.6384887003010846,1.1395977980786227,5586944,7.239885234832764,7.726880121231079
8.88,9.214065861769802,8.5459341382302,5.720000000000001,6.1414261501141105,5.298573849885891,0.03658600456546987,1.3774937778711318,0.06418863846879333,0.008983370662146405,1.5391722527333096,1.215815303008954,5750784,7.1603559970855715,7.6778487205505375
8.8,9.023606797749979,8.576393202250022,5.78,6.321848687365763,5.238151312634238,0.0319117755949264,1.3590914227068425,0.048243805236631424,0.015579745953221383,1.599648987626383,1.1185338577873019,5914624,7.021975946426392,7.504576396942139
8.719999999999999,9.077211421989833,8.362788578010164,5.65,6.106618002273235,5.193381997726766,0.029609503061510577,1.3935082837939263,0.05202226952880243,0.007196736594218725,1.5534240431137378,1.2335925244741148,6078464,6.844126558303833,7.333976984024048
8.750000000000002,9.091320963317521,8.408679036682482,5.840000000000001,6.18698703145795,5.493012968542051,0.024545173766091423,1.386576496064663,0.04157835771269963,0.007511989819483214,1.5675811782301312,1.2055718138991947,6242304,6.785913467407227,7.276570892333984
8.799999999999999,8.973205080756887,8.62679491924311,5.57,5.965094925302768,5.174905074697232,0.023171629739226728,1.3289124235510825,0.032504458733940214,0.013838800744513241,1.5292523035860655,1.1285725435160996,6406144,6.703082656860351,7.236845254898071
8.78,9.0027105745132,8.557289425486799,5.84,6.31791212581394,5.362087874186059,0.024834191123954897,1.3438004553318024,0.0348077278933093,0.014860654354600497,1.5187590386276795,1.1688418720359253,6569984,6.652613162994385,7.1492884159088135
9.0,9.194935886896179,8.805064113103821,5.890000000000001,6.4274941860150685,5.352505813984933,0.020249228322063516,1.3571064800024033,0.03359774754284564,0.006900709101281389,1.5621573226721244,1.1520556373326822,6733824,6.760648632049561,7.254199743270874
8.91,9.16475478405714,8.65524521594286,5.7700000000000005,6.455638388656879,5.084361611343122,0.026363128857337836,1.270525196939707,0.05057618657423567,0.0021500711404400033,1.4479762396777254,1.0930741542016884,6897664,6.638074016571045,7.119493055343628
8.870000000000001,9.289642705167147,8.450357294832855,5.89,6.376723740945518,5.403276259054481,0.02427421645552379,1.3378523349761964,0.0543367259404579,-0.005788293029410321,1.5585017541540074,1.1172029157983854,7061504,6.548478031158448,7.015672254562378
8.760000000000002,8.988910462845194,8.53108953715481,6.12,6.454065861769801,5.785934138230199,0.01980095579638141,1.1673884741961955,0.03360315366202274,0.005998757930740079,1.3836168830764486,0.9511600653159425,7225344,6.41447868347168,6.855068969726562
8.93,9.252645316098034,8.607354683901965,5.589999999999999,6.029203825119954,5.150796174880044,0.01965747452923092,1.2362362787127494,0.04074181662230837,-0.0014268675638465268,1.4333569685375862,1.0391155888879127,7389184,6.495437431335449,6.932315731048584
8.94,9.059999999999999,8.82,5.66,6.123033476111609,5.196966523888391,0.018812546106346372,1.11757418140769,0.03449139183230202,0.003133700380390722,1.2813966618323136,0.9537517009830666,7553024,6.431248044967651,6.872507762908936
8.77,9.152230297072327,8.387769702927672,5.53,6.196408283261846,4.863591716738155,0.02293567464585061,1.0879908472299575,0.03912681347281201,0.006744535818889209,1.2634656405206866,0.9125160539392285,7716864,6.247881507873535,6.6735015392303465
8.959999999999999,9.088062484748656,8.831937515251342,5.69,5.948650343127552,5.431349656872449,0.01992567133420374,1.0769405409693718,0.043127136454462325,-0.003275793786054842,1.2456703954063781,0.9082106865323654,7880704,6.360227727890015,6.763099145889282
8.959999999999999,9.355474398665702,8.564525601334296,5.79,6.282848861214064,5.297151138785936,0.01806430866417936,1.0846491806209086,0.029043604470880974,0.007085012857477745,1.238190346919037,0.9311080143227803,8044544,6.269087553024292,6.695763683319091
9.0,9.282842712474618,8.717157287525382,5.9799999999999995,6.437820925690383,5.522179074309616,0.0129970749141648,1.1301886335015296,0.02341126232535192,0.0025828875029776793,1.33627355611886,0.9241037108841993,8208384,6.202874708175659,6.67536940574646
8.85,9.219459064038222,8.480540935961777,5.55,5.977200187265876,5.122799812734123,0.02196976866252947,1.0925227500498296,0.03530647851625218,0.008633058808806758,1.3387236973107375,0.8463218027889217,8372224,6.089978504180908,6.513064908981323
8.84,9.105329983228431,8.574670016771568,5.75,6.188748219369606,5.311251780630394,0.01753558701893775,1.0169816069304942,0.03822923457649355,-0.00315806053861805,1.2116475457284348,0.8223156681325536,8536064,6.043784332275391,6.458517456054688
8.879999999999999,9.18265491900843,8.577345080991568,5.54,5.998693797647189,5.0813062023528115,0.00851133799878874,1.0349130302667617,0.012642388368771873,0.004380287628805607,1.2452170459573422,0.8246090145761813,8699904,6.013190793991089,6.432699680328369
9.02,9.264131112314674,8.775868887685325,5.8500000000000005,6.279534631898291,5.42046536810171,0.00634884010942182,0.9485740080475807,0.011932143114082914,0.0007655371047607263,1.1848126957634133,0.7123353203317482,8863744,6.041077661514282,6.485721111297607
8.75,9.082415402771893,8.417584597228107,5.9,6.333589667773577,5.466410332226424,0.017992696784494857,0.9686616562306881,0.031934281544967864,0.0040511120240218496,1.2704407174727828,0.6668825949885936,9027584,5.815750312805176,6.239413928985596
8.789999999999997,9.162692903071681,8.417307096928313,5.7,6.286515131944608,5.113484868055393,0.02224837575340639,0.9548914276063443,0.035529377936012005,0.008967373570800775,1.1781517759291116,0.731631079283577,9191424,5.835493564605713,6.225848436355591
9.010000000000002,9.191383571472173,8.82861642852783,5.64,6.24695963621974,5.033040363780259,0.01360439342170133,0.9914559334516525,0.025755970519085715,0.0014528163243169457,1.2004504722486145,0.7824613946546907,9355264,5.924094152450562,6.345337724685669
8.84,9.081660919471892,8.598339080528108,5.87,6.42145262715849,5.31854737284151,0.01201798305992266,0.9799862928688526,0.016747731817709343,0.007288234302135976,1.2214147237812287,0.7385578619564765,9519104,5.792820787429809,6.188948917388916
8.899999999999999,9.189827534923786,8.61017246507621,5.88,6.373558507170123,5.386441492829877,0.01025063819179189,0.9591528877615929,0.021484060704865547,-0.0009827843212817655,1.1961830067637933,0.7221227687593925,9682944,5.786870527267456,6.203145456314087
8.98,9.358945906429929,8.601054093570072,5.92,6.388614980554399,5.451385019445601,0.01792011689831265,0.9686129927635193,0.033651477973895026,0.0021887558227302734,1.2293648196328175,0.7078611658942212,9846784,5.833373880386352,6.219957637786865
8.97,9.301813200460742,8.638186799539259,5.4399999999999995,5.809323706252387,5.070676293747612,0.021680185777950067,0.9992997981607914,0.03749208897642266,0.005868282579477479,1.2653144439003552,0.7332851524212276,10010624,5.792846727371216,6.18078579902649
9.070000000000002,9.376757233003561,8.763242766996443,5.29,5.816212884676915,4.763787115323085,0.01100459721128568,0.981123386323452,0.02364564413172605,-0.0016364497091546915,1.186358891164788,0.775887881482116,10174464,5.776747226715088,6.2083391666412355
8.8,9.06457513110646,8.535424868893541,5.619999999999999,6.179999999999999,5.06,0.01718035801386572,0.8830036282539367,0.03223496818762485,0.0021257478401065927,1.125999781396857,0.6400074751110166,10338304,5.644670152664185,6.00283203125
8.97,9.16,8.780000000000001,5.630000000000001,6.070567815438214,5.189432184561787,0.016680744178302058,0.8744011126458645,0.02802323342449,0.005338254932114117,1.0166321439422754,0.7321700813494535,10502144,5.666972351074219,6.075293159484863
8.82,9.047156333832012,8.592843666167989,5.599999999999999,6.02661458015403,5.1733854198459674,0.012711068857970492,0.857938451319933,0.021315410108264002,0.004106727607676983,1.0335735249602018,0.6823033776796641,10665984,5.561827278137207,5.948744487762451
8.9,9.23166247903554,8.56833752096446,5.68,6.199230199429887,5.160769800570113,0.01010277629029583,0.9128012463450432,0.0249498489363156,-0.004744296355723942,1.1738435937500173,0.651758898940069,10829824,5.60634708404541,5.978026294708252
8.920000000000002,9.415580467734557,8.424419532265446,5.8100000000000005,6.296723740945519,5.323276259054482,0.01213253871173942,0.9247185207903386,0.018423540903289785,0.005841536520189055,1.1565825603810227,0.6928544811996543,10993664,5.59521107673645,5.964109611511231
8.93,9.103493515728974,8.756506484271025,5.960000000000001,6.418693797647189,5.501306202352812,0.013112976678894443,0.8992003038525581,0.02426907577853806,0.0019568775792508254,1.0525454911868999,0.7458551165182163,11157504,5.566021537780761,5.939068126678467
8.85,9.332182538049647,8.367817461950352,5.459999999999999,5.976139516022557,4.943860483977441,0.00921446850188655,0.9884998977184296,0.01602946934491245,0.0023994676588606507,1.2558707105816687,0.7211290848551906,11321344,5.497733545303345,5.869418096542359
8.969999999999999,9.365094925302767,8.57490507469723,5.3500000000000005,5.989140047250992,4.710859952749009,0.01283294774693782,0.9514623418450355,0.024389380750279605,0.0012765147435960331,1.201135922608912,0.7017887610811591,11485184,5.538118124008179,5.917810297012329
9.130000000000003,9.358254244210269,8.901745755789737,5.550000000000001,6.048497743224582,5.05150225677542,0.016492342222045358,0.9868511185050011,0.032614021822036876,0.00037066262205383976,1.283230857372102,0.6904713796379001,11649024,5.597369861602783,5.9996018409729
8.94,9.28117444218464,8.59882555781536,5.459999999999999,5.912106182218292,5.0078938177817065,0.00788758411399607,0.9967767387628556,0.014143816441223506,0.001631351786768636,1.2238476596670858,0.7697058178586254,11812864,5.477091455459595,5.861381149291992
8.9,9.21304951684997,8.58695048315003,5.880000000000001,6.640000000000001,5.120000000000001,0.007950021796568712,0.9079032346606255,0.0156899683764578,0.00021007521667962444,1.0997581925358946,0.7160482767853564,11976704,5.4222126483917235,5.815031671524048
9.169999999999998,9.495729949498045,8.844270050501951,5.82,6.26226688774992,5.37773311225008,0.004732189703281571,0.9753377623856068,0.009698957960371327,-0.00023457855380818425,1.2509215506279063,0.6997539741433072,12140544,5.578080368041992,5.980251216888428
8.870000000000001,9.134764045897475,8.605235954102527,5.9,6.342718872423574,5.457281127576427,0.00387987056965352,1.013716945797205,0.007294628220195863,0.0004651129191111771,1.2923385415651283,0.7350953500292817,12304384,5.406499767303467,5.7627472400665285
8.989999999999998,9.357287353444137,8.62271264655586,5.679999999999999,6.137820925690383,5.222179074309615,0.0068643458729638505,0.9489344649016858,0.013852408767259714,-0.0001237170213320123,1.2010794640990483,0.6967894657043232,12468224,5.462607955932617,5.830086660385132
9.049999999999999,9.241049731745427,8.85895026825457,5.7,6.156070170039656,5.2439298299603445,0.00835817946081074,0.9427288420498371,0.016011409948377544,0.0007049489732439363,1.211883808375311,0.6735738757243632,12632064,5.4336248397827145,5.839348697662354
9.080000000000002,9.351293199325012,8.808706800674992,5.659999999999999,6.018329457343378,5.301670542656621,0.00797559216844088,0.9445513397455215,0.01579283720617629,0.0001583471307054704,1.2407700601886726,0.6483326193023704,12795904,5.452309513092041,5.846595335006714
8.99,9.201896201004171,8.77810379899583,5.869999999999999,6.236196668472011,5.503803331527988,0.0074014577968227495,0.8161470640450716,0.013469677859853646,0.001333237733791853,1.0672649240308023,0.565029204059341,12959744,5.384938716888428,5.7703839302062985
9.16,9.37540659228538,8.94459340771462,5.36,5.924269439186636,4.7957305608133645,0.0034012706488283106,0.8364028744399548,0.0077747316328425475,-0.0009721903351859267,1.0574296911006136,0.6153760577792958,13123584,5.497979736328125,5.8569254875183105
9.02,9.233541565040625,8.806458434959374,5.85,6.3999999999999995,5.3,0.00982103913520399,0.8271420024335384,0.02280083841646295,-0.003158760146054972,1.0444927682747884,0.6097912365922884,13287424,5.386729192733765,5.7579833507537845
9.2,9.414476105895272,8.985523894104727,5.68,5.947581763205193,5.412418236794807,0.00643665739808052,0.8134972050786018,0.012860599827069698,1.271496909134237e-05,1.051525739637517,0.5754686705196865,13451264,5.488621520996094,5.849050092697143
9.19,9.37138357147217,9.008616428527828,5.72,6.139046536795139,5.300953463204861,0.006069844204284831,0.9132783267647028,0.013276474103073496,-0.0011367856945038342,1.1657141427293098,0.6608425108000957,13615104,5.419676780700684,5.822833013534546
8.91,9.15677925358506,8.66322074641494,5.659999999999999,6.084735211631905,5.235264788368093,0.004955651252384929,0.91533697322011,0.009335455837428942,0.0005758466673409157,1.1869289750582637,0.6437449713819563,13778944,5.2704614162445065,5.632530641555786
9.069999999999999,9.383209195267314,8.756790804732683,5.31,5.794664832642105,4.825335167357895,0.007582544682736582,0.8214560616761446,0.014413706183938509,0.0007513831815346541,1.0822930442440482,0.560619079108241,13942784,5.323803329467774,5.709758281707764
9.1,9.304939015319192,8.895060984680807,5.840000000000001,6.393534100123922,5.286465899876079,0.006224957112135549,0.8118859820067883,0.01182191692914656,0.0006279972951245376,1.0474289942411488,0.5763429697724278,14106624,5.359261131286621,5.720342206954956
9.02,9.436653333119992,8.603346666880007,5.74,6.203033476111609,5.276966523888391,0.01034315960787348,0.7870007012039423,0.017051643396254233,0.0036346758194927284,1.024981376232831,0.5490200261750534,14270464,5.30958104133606,5.654395294189453
8.93,9.190959767013997,8.669040232986003,5.840000000000001,6.332341345003647,5.347658654996354,0.00669950096744282,0.7878898188471795,0.011768260265294334,0.001630741669591305,1.0628995323718884,0.5128801053224705,14434304,5.24662218093872,5.5828827857971195
9.03,9.244709105535838,8.81529089446416,5.79,6.34578772926361,5.23421227073639,0.0049159403020894,0.7062002502381801,0.011201515967786204,-0.001369635363607403,0.9368567249605781,0.47554377551578214,14598144,5.270512294769287,5.628603982925415
9.040000000000001,9.350483493925202,8.7295165060748,5.4799999999999995,5.779332590941915,5.180667409058084,0.0071992011860856605,0.726895734295249,0.013566642941870637,0.0008317594303006845,0.9256687331065747,0.5281227354839233,14761984,5.262771320343018,5.6192399024963375
9.02,9.238174242292715,8.801825757707284,5.48,6.0417828762075265,4.918217123792474,0.0118021259302622,0.6919043101370335,0.021911852325221033,0.00169239953530337,0.8858423761337969,0.49796624414027,14925824,5.219278144836426,5.587163591384888
9.01,9.360570962859162,8.659429037140837,5.52,5.9342463035441595,5.10575369645584,0.006395022638025649,0.7198926500976086,0.012468939684030653,0.00032110559202064466,0.9880150915248872,0.45177020867033,15089664,5.2108558177947994,5.5627869129180905
8.77,9.245499737118749,8.29450026288125,5.61,5.80723082923316,5.412769170766841,0.00507377750218433,0.7290418729186058,0.012411123920843955,-0.0022635689164752937,0.8486979117603946,0.609385834076817,15253504,5.062033224105835,5.3958655834198
9.1,9.4286335345031,8.7713664654969,6.01,6.569374650837879,5.45062534916212,0.005873776046792,0.7250218864530324,0.012787017175507131,-0.0010394650819231313,0.9067181878705765,0.5433255850354884,15417344,5.233132791519165,5.591141033172607
9.08,9.431567916624939,8.728432083375061,5.48,5.98950956811428,4.970490431885721,0.007604182431896289,0.7274405721575021,0.018523091064294468,-0.00331472620050189,0.9467101985563287,0.5081709457586756,15581184,5.22974910736084,5.571914386749268
9.069999999999999,9.410734500748015,8.729265499251982,5.680000000000001,6.124522215417858,5.235477784582144,0.010007866637533851,0.8176425490528345,0.019851161678809258,0.0001645715962584459,1.0299815584145287,0.6053035396911403,15745024,5.191302108764648,5.543046617507935
9.11,9.466230262611138,8.753769737388861,5.84,6.545974503788911,5.1340254962110885,0.008745483523307429,0.7540262117981911,0.020310661810472523,-0.0028196947638576674,0.9126750471387016,0.5953773764576805,15908864,5.183774614334107,5.555307149887085
9.11,9.404788059459673,8.815211940540326,5.87,6.18953090617341,5.550469093826591,0.01134221970169159,0.7515647575259209,0.020825134545754197,0.0018593048576289843,0.9729409647935569,0.5301885502582849,16072704,5.181892538070679,5.544279336929321
9.18,9.443818119165458,8.916181880834541,5.84,6.468012738724303,5.211987261275697,0.008615237540379838,0.7642735250294208,0.017743814900394242,-0.0005133398196345684,0.9411525326658178,0.5873945173930238,16236544,5.205623722076416,5.570890998840332
9.19,9.56536648758247,8.81463351241753,5.700000000000001,6.0605551275464,5.339444872453602,0.008209599325346019,0.7965381875634193,0.017028093583521333,-0.0006088949328292952,0.9706459941256695,0.6224303810011691,16400384,5.203023195266724,5.571776342391968
8.959999999999999,9.229072480941474,8.690927519058524,5.67,6.11283179650969,5.22716820349031,0.01045175227291105,0.7663788042962552,0.01844763223926192,0.002455872306560178,0.9182347844270125,0.6145228241654979,16564224,5.080354833602906,5.418974590301514
9.21,9.504788059459674,8.915211940540328,5.67,6.1760632371552,5.1639367628448,0.00536757698719151,0.7026376035064459,0.00931132026586762,0.0014238337085154002,0.8173370897137746,0.5879381172991172,16728064,5.195888900756836,5.560316514968872
9.069999999999999,9.2376305461424,8.902369453857597,5.45,5.822155881318568,5.0778441186814325,0.0110293379395443,0.6954007662832737,0.0209190362783935,0.0011396396006950991,0.8442710967400326,0.5465304358265148,16891904,5.083042192459106,5.456562900543213
9.17,9.47347981810987,8.86652018189013,5.339999999999999,5.805188133984519,4.874811866015479,0.006149089028986011,0.7371138386428356,0.012379332676363316,-8.115461839129558e-05,0.8995320500607675,0.5746956272249037,17055744,5.126360511779785,5.505391931533813
9.15,9.473264597504892,8.826735402495109,5.63,6.115901224530254,5.144098775469746,0.0028137641236753,0.7152728587388992,0.0062084308011549115,-0.0005809025538043118,0.8836727342748074,0.546872983202991,17219584,5.115892362594605,5.487017965316772
9.06,9.325329983228432,8.794670016771569,5.7,6.375277720645365,5.024722279354635,0.007393185450018741,0.607172342762351,0.013190771755141904,0.0015955991448955778,0.8079010277513603,0.4064436577733417,17383424,5.0753340244293215,5.422899007797241
9.05,9.337228132326903,8.762771867673099,5.65,5.970156211871643,5.329843788128358,0.00441855468920943,0.7164485063403845,0.008389579477301491,0.0004475299011173677,0.8994695362473593,0.5334274764334097,17547264,5.05936279296875,5.409250926971436
9.31,9.64,8.98,5.58,6.224670458451448,4.935329541548552,0.010586596370740109,0.6682656295597553,0.024614324407486718,-0.0034411316660065,0.8025074287130187,0.5340238304064919,17711104,5.167527151107788,5.5383552551269535
9.1,9.422490309931941,8.777509690068058,5.8100000000000005,6.188021163428717,5.431978836571284,0.005115947160083979,0.650515915080905,0.011937993780419154,-0.0017060994602511965,0.7879677395550619,0.5130640906067481,17874944,5.066311836242676,5.414138317108154
9.120000000000001,9.451058907144938,8.788941092855064,5.590000000000001,6.003400532171889,5.176599467828113,0.007258306292351279,0.6716383669525385,0.014720578397489793,-0.00020396581278723288,0.832533349396454,0.5107433845086231,18038784,5.024235630035401,5.404253435134888
8.98,9.20715633383201,8.75284366616799,5.8500000000000005,6.255585995813465,5.444414004186536,0.004048895546838989,0.6523210350424051,0.007108623508526267,0.0009891675851517118,0.8124237621623942,0.4922183079224161,18202624,4.966799736022949,5.311634588241577
9.13,9.390959767013998,8.869040232986004,5.7700000000000005,6.172616442783949,5.367383557216052,0.00554277744777205,0.6637078650295735,0.01062308980421741,0.0004624650913266897,0.9618098328607425,0.36560589719840436,18366464,5.023901271820068,5.389166259765625
8.879999999999999,9.147581763205192,8.612418236794806,5.789999999999999,6.126005952328228,5.45399404767177,0.0024282393042084904,0.6199300348758697,0.00476706485580949,8.941375260749108e-05,0.8057601839198385,0.4340998858319009,18530304,4.895450592041016,5.2342743396759035
9.05,9.256155281280884,8.843844718719117,5.45,5.811247837363769,5.088752162636231,0.0028917895479025676,0.6553206171840429,0.007109352861868399,-0.0013257737660632637,0.906578351684818,0.40406288268326773,18694144,4.967479848861695,5.325097370147705
9.120000000000001,9.405657137141715,8.834342862858287,5.85,6.185410196624968,5.514589803375031,0.00631692778661085,0.7243792995810509,0.015312466490700609,-0.0026786109174789076,1.0644110050233153,0.3843475941387863,18857984,5.024722099304199,5.360362482070923
9.2,9.384390889145857,9.015609110854141,5.67,6.197351874937408,5.142648125062592,0.00819123809123987,0.643124533444643,0.014054274364707926,0.002328201817771813,0.8426329741030134,0.4436160927862727,19021824,5.0573732376098635,5.3959626197814945
9.04,9.33051678092668,8.74948321907332,5.550000000000001,5.919459064038224,5.180540935961777,0.007058114068058739,0.6148460395634174,0.012468248570567842,0.0016479795655496357,0.8670056326430938,0.36268644648374104,19185664,4.951266431808472,5.2918116569519045
9.14,9.484093010681706,8.795906989318295,5.709999999999999,6.079999999999999,5.339999999999999,0.007959433667019702,0.5986204199492932,0.014213753440567332,0.001705113893472071,0.8061398808450952,0.39110095905349107,19349504,4.974405765533447,5.33714542388916
9.1,9.43466401061363,8.765335989386369,5.930000000000001,6.562534584034739,5.297465415965262,0.010415861800583985,0.5692437246441842,0.021238635341263766,-0.0004069117400957948,0.7786294375171445,0.3598580117712238,19513344,4.944605112075806,5.304933881759643
9.08,9.401869538788622,8.758130461211378,5.730000000000001,6.093455636907726,5.3665443630922764,0.008959666051396151,0.6463903322815895,0.017197069921660292,0.00072226218113201,0.8513488405150021,0.4414318240481768,19677184,4.9258105754852295,5.285034275054931
9.120000000000001,9.49094473981983,8.749055260180173,5.8500000000000005,6.3662363799656125,5.3337636200343885,0.0036321312196377605,0.601894685998559,0.008350050866501636,-0.0010857884272261146,0.7948877228546968,0.4089016491424212,19841024,4.9887786388397215,5.309783506393432
9.099999999999998,9.489871773792357,8.710128226207638,5.64,6.022622529394179,5.25737747060582,0.00511836327896157,0.6215686870738864,0.010168523433896934,6.820312402620529e-05,0.8360242803175771,0.40711309383019556,20004864,4.931865930557251,5.279924964904785
9.2,9.384390889145857,9.015609110854141,5.569999999999999,5.910734500748015,5.229265499251984,0.008621295014199821,0.6754492428153753,0.017359026499572824,-0.00011643647117318134,0.8803933141623133,0.4705051714684374,20168704,4.953533887863159,5.324802541732788
9.249999999999998,9.47912878474779,9.020871215252207,5.88,6.303792402008342,5.456207597991658,0.01020130171964405,0.5998770017176867,0.017842405589964784,0.0025601978493233176,0.7940399859420848,0.40571401749328845,20332544,4.9953234672546385,5.347670030593872
9.1,9.422490309931941,8.777509690068058,5.43,6.054579858785088,4.805420141214912,0.00681873707135304,0.5794790375977754,0.012967178486742725,0.0006702956559633544,0.7543181582405583,0.4046399169549925,20496384,4.933063983917236,5.258361148834228
9.31,9.560798724079689,9.059201275920312,5.629999999999999,6.039999999999999,5.219999999999999,0.0064866234584769296,0.5864432405680418,0.01398189581467459,-0.0010086488977207302,0.7490982151994013,0.4237882659366822,20660224,4.997769069671631,5.3638121604919435
8.98,9.198174242292714,8.761825757707287,5.6899999999999995,6.122319326424345,5.257680673575654,0.01023911873598986,0.5681385740637779,0.018103255060516944,0.002374982411462773,0.7413393864150487,0.39493776171250705,20824064,4.837312507629394,5.169940710067749
9.049999999999999,9.370156211871642,8.729843788128356,5.58,5.901869538788622,5.258130461211378,0.008009488701645712,0.6551424361765384,0.01324664715776724,0.002772330245524185,0.8681748712245935,0.4421100011284834,20987904,4.870418310165405,5.2005829334259035
9.180000000000001,9.508024389337136,8.851975610662867,5.710000000000001,6.243760245803301,5.1762397541967005,0.011049031816582972,0.6109315466135741,0.018331576870709358,0.003766486762456586,0.8086859519973499,0.41317714122979815,21151744,4.926434087753296,5.266284799575805
9.209999999999999,9.543016516106933,8.876983483893065,5.6000000000000005,6.266333249958308,4.933666750041693,0.007938625002407159,0.5371071323752403,0.017237717140146984,-0.0013604671353326658,0.7554139992582055,0.31880026549227514,21315584,4.919536113739014,5.270592451095581
9.24,9.414355957741627,9.065644042258374,5.55,5.879393381840012,5.220606618159987,0.01170580713505838,0.48527314476668837,0.01990100845147659,0.0035106058186401713,0.6352323883877797,0.33531390114559695,21479424,4.915567350387573,5.280256605148315
9.250000000000002,9.451246117974982,9.048753882025022,5.5600000000000005,6.005421149026402,5.114578850973599,0.008698119045584402,0.5624966345727443,0.021662298720776678,-0.004266060629607877,0.8318331468678024,0.2931601222776863,21643264,4.915995311737061,5.2780200958251955
9.18,9.443818119165458,8.916181880834541,5.74,6.228262224629348,5.2517377753706525,0.007210252860022551,0.5391577199101448,0.01316065818114676,0.0012598475388983432,0.7388963974041111,0.3394190424161786,21807104,4.907332897186279,5.234836578369141
9.09,9.212065556157338,8.967934443842662,5.83,6.268292140016222,5.391707859983778,0.00638924324666727,0.5159801848232746,0.01309243058401573,-0.00031394409068118915,0.6930055179535771,0.338954851692972,21970944,4.848782634735107,5.179012393951416
9.26,9.532763633939718,8.987236366060282,5.6899999999999995,6.2046843692983105,5.1753156307016885,0.00685535485636134,0.5321868225932121,0.013439446943321772,0.0002712627694009071,0.7434558949700568,0.3209177502163675,22134784,4.9118860244750975,5.264878559112549
9.190000000000001,9.549026461420326,8.830973538579677,5.71,6.164862616621766,5.2551373833782336,0.003138742676946963,0.5046070808544755,0.008363633888883927,-0.0020861485349900006,0.7114632047432298,0.2977509569657212,22298624,4.871662139892578,5.219458532333374
9.06,9.31377155080899,8.80622844919101,5.77,6.356600375042498,5.183399624957501,0.00480555842514145,0.4537668557837605,0.009538309918842993,7.280693143990689e-05,0.6440170488066888,0.26351666276083235,22462464,4.787141513824463,5.133494710922241
9.129999999999999,9.314661853126193,8.945338146873805,5.529999999999999,5.798514431641951,5.261485568358048,0.004972117229772229,0.5082188241183758,0.00908203452215102,0.0008621999373934373,0.6512605851200082,0.36517706311674347,22626304,4.812540721893311,5.166180276870728
9.069999999999999,9.243493515728973,8.896506484271024,5.49,5.957867502611584,5.022132497388417,0.00200723183697842,0.4443669058382511,0.003892298340381034,0.00012216533357580655,0.5908210567285396,0.29791275494796265,22790144,4.777527379989624,5.123898220062256
9.280000000000001,9.582654919008432,8.97734508099157,5.589999999999999,6.0848737212663435,5.095126278733654,0.00434889094212843,0.4258420100435615,0.007868474236814036,0.0008293076474428251,0.5319176519690966,0.31976636811802644,22953984,4.899670839309692,5.236859464645386
9.2,9.5,8.899999999999999,5.78,6.189389789809175,5.370610210190826,0.003607807368371111,0.48337638154625895,0.00834470332311068,-0.0011290885863684589,0.6073092898125512,0.3594434732799667,23117824,4.843663120269776,5.182560110092163
9.290000000000001,9.454012194668568,9.125987805331434,5.76,6.216508488420533,5.303491511579467,0.00638043684302825,0.5291551820933819,0.014945884340451934,-0.002185010654395432,0.7147417222844843,0.3435686419022794,23281664,4.886973810195923,5.2277521133422855
9.17,9.445862284482674,8.894137715517326,5.640000000000001,6.0600000000000005,5.220000000000001,0.0046679940538524,0.5523532230407,0.010010546046416033,-0.0006745579387112321,0.7474495339991107,0.3572569120822893,23445504,4.834714317321778,5.161162424087524
9.05,9.295967477524977,8.804032522475024,5.73,6.147252920900502,5.312747079099499,0.00384009287299701,0.5109243165701628,0.007893801218210044,-0.00021361547221602486,0.6884656543203074,0.3333829788200182,23609344,4.749053621292115,5.082316589355469
9.039999999999997,9.586260011349903,8.493739988650091,5.73,6.373506021727847,5.086493978272154,0.006433937548808849,0.5168120281770825,0.014135634642409401,-0.0012677595447917024,0.7484911844318938,0.2851328719222712,23773184,4.72894024848938,5.067892169952392
9.169999999999998,9.463428015022423,8.876571984977573,5.76,6.155474398665704,5.364525601334296,0.0031869156926404305,0.5300282092764974,0.006905442701817745,-0.0005316113165368839,0.7562720561178115,0.30378436243518336,23937024,4.798046684265136,5.137919473648071
9.33,9.553830292855993,9.106169707144007,5.800000000000001,6.4244997998398405,5.175500200160161,0.003639329611723924,0.509171349182725,0.008462381221328426,-0.0011837219978805785,0.7423686991965114,0.2759739991689386,24100864,4.866432189941406,5.218266916275025
9.21,9.46475478405714,8.955245215942861,5.8500000000000005,6.34040799340957,5.3595920065904314,0.00375782004939533,0.5173204122111201,0.0073734009398027465,0.00014223915898791328,0.7605057994335946,0.27413502498864567,24264704,4.814099597930908,5.144104862213135
9.2,9.428035085019827,8.971964914980171,5.8999999999999995,6.469209978830308,5.330790021169691,0.0075548256138062595,0.4406196251511574,0.01456570451452709,0.0005439467130854293,0.647904862066081,0.2333343882362337,24428544,4.781307744979858,5.131217765808105
9.2,9.334164078649987,9.065835921350011,5.76,6.092264954516723,5.427735045483277,0.0068055535231905705,0.4688388792797923,0.014378537671728413,-0.0007674306253472717,0.6794011506210968,0.2582766079384877,24592384,4.7927309513092045,5.129519701004028
9.330000000000002,9.47177446878758,9.188225531212424,5.890000000000001,6.4162128846769155,5.363787115323086,0.006703369830393,0.49191879741847516,0.014026998025914922,-0.0006202583651289222,0.7156984575875874,0.2681391372493629,24756224,4.855259895324707,5.1929059505462645
9.299999999999999,9.536643191323984,9.063356808676014,5.6,5.868328157299975,5.3316718427000245,0.00673717995596229,0.48093846086412667,0.010158933783926329,0.003315426127998251,0.7176601582617743,0.24421676346647908,24920064,4.8197346210479735,5.170467758178711


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-jumper-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.8,4.209878030638384,3.390121969361616,3.79,4.4039218191268334,3.176078180873167,1.3457933016121388,2.7067029058933256,2.2523524042488576,0.43923419897541993,2.7073607824947223,2.706045029291929,16384,0.595791808143258,3.101452422142029
3.53,4.335046582503149,2.7249534174968506,3.5199999999999996,4.136116872029974,2.9038831279700252,0.3584394434466958,2.694806236028671,0.44763913674934225,0.2692397501440494,2.708185159870653,2.681427312186689,180224,1.6487318277359009,2.965012764930725
3.4299999999999997,4.105351760196122,2.754648239803878,3.5100000000000002,4.221969100453103,2.7980308995468977,0.2588465791195631,2.695854586362839,0.32954423951703893,0.18814891872208728,2.7088200888698957,2.682889083855782,344064,1.9657609343528748,2.745785856246948
3.47,3.906004587131833,3.033995412868167,3.5700000000000003,3.944299345444258,3.1957006545557425,0.2881418129429221,2.695483911037445,0.3734232261197664,0.20286039976607786,2.7029369021868166,2.688030919888073,507904,2.30616455078125,2.8751233339309694
5.11,5.854916102658548,4.365083897341453,4.9,5.4458937625582475,4.354106237441753,0.4346340361982584,2.640801486372948,0.5496007414319968,0.31966733096452,2.688391023340315,2.5932119494055805,671744,2.9052517652511596,4.5830202341079715
6.12,6.444961536185438,5.795038463814562,5.85,6.167017349682947,5.532982650317052,0.4548044912517071,2.529884472489357,0.5365129232294084,0.37309605927400585,2.5653472334522456,2.4944217115264684,835584,4.482155752182007,5.737098312377929
6.540000000000001,6.976348484585429,6.1036515154145725,5.529999999999999,5.898917334913934,5.161082665086065,0.37724260296672585,2.4858225524425506,0.44463341071127116,0.30985179522218054,2.5568659412223775,2.4147791636627236,999424,4.8723643779754635,6.165003919601441
6.27,6.7327094120503705,5.807290587949629,5.58,6.069489530020817,5.090510469979183,0.35542001239955423,2.4336888164281847,0.41092190757580377,0.2999181172233047,2.5079071826207158,2.3594704502356536,1163264,4.980640268325805,5.889015102386475
6.830000000000001,7.249642705167147,6.410357294832855,5.49,5.992891638427206,4.987108361572794,0.4108722237870097,2.437167301774025,0.46809280950312704,0.3536516380708924,2.50211205577512,2.37222254777293,1327104,5.526881551742553,6.467364978790283
6.639999999999999,6.986987031457948,6.293012968542049,5.76,6.155474398665704,5.364525601334296,0.33946744743734597,2.415238618850708,0.3895630288177791,0.28937186605691284,2.4707882954330436,2.3596889422683724,1490944,5.558363580703736,6.28055214881897
6.470000000000001,6.908292140016223,6.031707859983778,5.84,6.257612260356422,5.422387739643578,0.34770815558731555,2.375006392598152,0.4369216511238722,0.2584946600507589,2.4399341054093755,2.310078679786929,1654784,5.673659372329712,6.137459754943848
7.07,7.363428015022425,6.776571984977576,5.76,6.242078831727758,5.277921168272242,0.31605126466602085,2.3318850994110107,0.3536318418753633,0.2784706874566784,2.4046403493062822,2.2591298495157393,1818624,5.97172737121582,6.740577936172485
7.220000000000001,7.694973683481518,6.745026316518484,5.749999999999999,6.193283205186029,5.306716794813969,0.33553608376532795,2.325683316588402,0.43139006611545166,0.23968210141520424,2.385911954524988,2.2654546786518157,1982464,6.118243408203125,6.902267742156982
7.549999999999999,7.948120584747887,7.151879415252111,5.55,6.170080639917099,4.9299193600829,0.3319817495532334,2.246669110655785,0.4206401073471335,0.24332339175933332,2.327583302958494,2.1657549183530755,2146304,6.188621902465821,7.1870503425598145
7.55,7.8732645975048925,7.226735402495107,5.7700000000000005,6.073479818109871,5.46652018189013,0.322642856836319,2.226050665974617,0.3870388014969102,0.25824691217572776,2.297525500559142,2.1545758313900922,2310144,6.4737529277801515,7.241667699813843
7.840000000000001,8.257612260356423,7.422387739643579,5.85,6.582461603089199,5.1175383969108,0.2691660672426224,2.150657629966736,0.32754285891386026,0.2107892755713845,2.243956690367269,2.057358569566203,2473984,6.727257156372071,7.552767896652222
7.849999999999999,8.19132096331752,7.508679036682478,5.42,5.806781592116274,5.033218407883726,0.30815917905420065,2.09380813986063,0.37131360408350356,0.24500475402489771,2.211518668342265,1.9760976113789948,2637824,6.573350048065185,7.577013349533081
7.92,8.394973683481517,7.445026316518483,5.869999999999999,6.2625557285278095,5.477444271472189,0.22749476777389646,2.0856696352362634,0.2987212321194224,0.1562683034283705,2.1800930702646975,1.991246200207829,2801664,6.990360403060913,7.635415363311767
8.139999999999999,8.469241552663085,7.810758447336912,5.99,6.310780298646909,5.669219701353091,0.2366760964505374,2.0461578518152237,0.29333831977548763,0.18001387312558714,2.1626612222969124,1.929654481333535,2965504,7.106486749649048,7.869637155532837
8.249999999999998,8.460950231097287,8.039049768902709,5.87,6.284849370253831,5.45515062974617,0.21285852482542392,1.9385936588048935,0.28060501787328984,0.145112031777558,2.0684885406767144,1.8086987769330727,3129344,7.1082587242126465,7.950981712341308
8.150000000000002,8.606618002273237,7.6933819977267675,5.88,6.438211429478114,5.3217885705218855,0.198805898334831,1.9363458842039107,0.2490863692717974,0.14852542739786462,2.014691948212349,1.8579998201954726,3293184,7.202787399291992,7.921858501434326
8.430000000000001,8.666854385646541,8.193145614353462,5.91,6.369238500128201,5.450761499871799,0.1672164749354124,1.8596854194998742,0.20346057534201387,0.13097237452881091,1.9425270832673345,1.776843755732414,3457024,7.4620811462402346,8.17437219619751
8.309999999999999,8.633882694814032,7.9861173051859655,5.89,6.298533964316309,5.48146603568369,0.18063397742807863,1.8392713606357574,0.23657129140051242,0.12469666345564485,1.9906163975507927,1.687926323720722,3620864,7.347341728210449,8.062598705291748
8.620000000000001,8.851516738055805,8.388483261944197,5.869999999999999,6.383906606301183,5.356093393698815,0.19626211458817122,1.7063832119107247,0.23886514663525577,0.15365908254108668,1.8148540436848566,1.5979123801365929,3784704,7.530121755599976,8.383420181274413
8.470000000000002,8.844299345444261,8.095700654555744,5.9399999999999995,6.551882341631134,5.328117658368865,0.14192051878198977,1.69156783670187,0.1875762539861476,0.09626478357783194,1.8896967980278971,1.493438875375843,3948544,7.425242853164673,8.244774389266968
8.72,9.015972971738975,8.424027028261026,5.9799999999999995,6.358945906429928,5.601054093570071,0.14206608831882472,1.6527345448732376,0.18274496215726643,0.101387214480383,1.7729535485152998,1.5325155412311753,4112384,7.611519718170166,8.484235191345215
8.719999999999999,9.048024389337133,8.391975610662865,6.01,6.541883445878888,5.478116554121112,0.15835698349401356,1.5826504811644555,0.20640307919548506,0.11031088779254207,1.784092707377736,1.381208254951175,4276224,7.637030506134034,8.474347734451294
8.760000000000002,9.086190128606004,8.433809871393999,5.58,6.358203058333749,4.801796941666251,0.14248737366870043,1.5670096576213837,0.1802727857883537,0.10470196154904715,1.7312459628312753,1.402773352411492,4440064,7.649931001663208,8.507575082778931
8.64,8.897681974534503,8.382318025465498,5.58,5.922928563989645,5.237071436010355,0.11461674957536157,1.4926402658224105,0.1565969470071446,0.07263655214357853,1.6444144765534718,1.3408660550913492,4603904,7.561013889312744,8.3793541431427
8.530000000000001,8.920000000000002,8.14,5.6000000000000005,6.02190046219458,5.178099537805421,0.11282878918573254,1.417450712621212,0.13970770369830612,0.08594987467315895,1.6252204556363994,1.2096809696060244,4767744,7.461453914642334,8.259359216690063
8.7,9.112310562561765,8.287689437438233,5.71,6.2048737212663445,5.215126278733655,0.1237129007466137,1.3930111408233643,0.1552796542764269,0.0921461472168005,1.5469485001788232,1.2390737814679054,4931584,7.555696201324463,8.339081478118896
8.7,9.11952353926806,8.280476460731938,5.470000000000001,5.78,5.160000000000001,0.11336871804669495,1.3385725259780883,0.13938295783987684,0.08735447825351306,1.5514652305273806,1.125679821428796,5095424,7.512120294570923,8.26068639755249
8.98,9.202710574513201,8.7572894254868,5.56,5.8606659275674575,5.259334072432542,0.10867783899884667,1.3765964761376381,0.14094504171535419,0.07641063628233916,1.5354979142227816,1.2176950380524947,5259264,7.699831247329712,8.45790901184082
9.010000000000002,9.235610283453571,8.784389716546432,5.65,6.048120584747888,5.251879415252112,0.08017057264223691,1.3432591527700424,0.10918935959954665,0.05115178568492717,1.5804765457976035,1.1060417597424812,5423104,7.604777860641479,8.382179927825927
8.739999999999998,9.00153393661244,8.478466063387557,5.640000000000001,6.246959636219741,5.03304036378026,0.08650747071951624,1.3313439771533013,0.11242642466783892,0.06058851677119357,1.4749365832983123,1.1877513710082903,5586944,7.29241943359375,8.021196794509887
8.680000000000001,8.998747549010186,8.361252450989817,5.3999999999999995,5.8312771730569555,4.9687228269430435,0.08605643426999446,1.2081956386566162,0.12047346741361291,0.05163940112637601,1.4962420437903223,0.92014923352291,5750784,7.152201843261719,7.870582342147827
8.77,9.110734500748016,8.429265499251983,5.7299999999999995,6.079428104193123,5.3805718958068764,0.08357506939209994,1.2862437695264817,0.10425208963296573,0.06289804915123415,1.5113249749560125,1.0611625640969509,5914624,7.130358505249023,7.869100618362427
8.629999999999999,8.919999999999998,8.34,5.53,6.176606526413089,4.883393473586912,0.09274251391179858,1.1384969085454941,0.13928490168078556,0.04620012614281162,1.368216458718448,0.9087773583725404,6078464,6.999934959411621,7.65351243019104
8.84,9.09377155080899,8.58622844919101,5.37,5.698785644455472,5.041214355544528,0.07994104837998743,1.1772186391055584,0.11816467548269324,0.041717421277281626,1.425568052416491,0.9288692257946256,6242304,7.077779960632324,7.760551643371582
8.849999999999998,9.083452350598574,8.616547649401422,5.44,5.967636238330917,4.912363761669083,0.06789227784611282,1.148292039334774,0.09048073132464168,0.045303824367583956,1.4145909866019983,0.8819930920675495,6406144,6.966915321350098,7.679649543762207
8.86,9.201174442184639,8.51882555781536,5.5,6.086515131944607,4.913484868055393,0.06124893114902075,1.2307517372071743,0.07667922297730376,0.04581863932073773,1.449826679895857,1.0116767945184917,6569984,6.895648336410522,7.602839183807373
8.9,9.132379000772445,8.667620999227555,5.61,6.062658811910252,5.157341188089749,0.05778185422532256,1.1516983225941657,0.06900005864701261,0.0465636498036325,1.4071147692985684,0.896281875889763,6733824,6.873030376434326,7.561102056503296
8.95,9.322155881318567,8.577844118681432,5.59,6.02,5.16,0.07149357725866137,1.095165230333805,0.09789871293322411,0.045088441584098644,1.3524652564352238,0.8378652042323865,6897664,6.821722412109375,7.51283826828003
8.93,9.264813380855664,8.595186619144336,5.49,5.870657326213486,5.109342673786514,0.06005306961014863,1.096661850064993,0.07658795512663165,0.043518184093665604,1.3731775718822687,0.8201461282477172,7061504,6.776601648330688,7.4209085464477536
9.079999999999998,9.302710574513199,8.857289425486798,5.450000000000001,5.827491721763538,5.072508278236464,0.07219405067153267,0.9898099362850189,0.10063638198845763,0.04375171935460771,1.2039729258626717,0.7756469467073661,7225344,6.787486410140991,7.477103185653687
8.989999999999998,9.119999999999997,8.86,5.2,5.873795221116921,4.52620477888308,0.06554388045333323,1.016462356597185,0.09696995023758953,0.034117810669076924,1.341745964772388,0.6911787484219822,7389184,6.660173130035401,7.3299479484558105
8.930000000000001,9.125192212959433,8.73480778704057,5.6,5.982099463490855,5.217900536509144,0.0642427352722734,0.9752340011298657,0.08149944131208818,0.046986029232458607,1.1877863111884581,0.7626816910712734,7553024,6.574056768417359,7.212524700164795
9.02,9.287581763205193,8.752418236794806,5.66,6.10988887516808,5.21011112483192,0.06394129418767984,0.9569726385176182,0.08715879133901122,0.04072379703634845,1.1527824893834016,0.7611627876518348,7716864,6.535442686080932,7.206839752197266
8.849999999999998,9.160644491340179,8.539355508659817,5.7,6.412741187248219,4.987258812751781,0.06273162420839065,1.0034623458981513,0.08120386005569699,0.044259388361084305,1.233408841243724,0.7735158505525785,7880704,6.421402645111084,7.007279682159424
8.95,9.337943294825415,8.562056705174584,5.359999999999999,5.770365690573663,4.949634309426336,0.05794173846952614,0.9826008096337319,0.0794691100106101,0.036414366928442174,1.1809834414359077,0.7842181778315559,8044544,6.39624285697937,7.032160377502441
8.929999999999998,9.162594066992257,8.697405933007738,5.83,6.32809637621649,5.33190362378351,0.06071355324238535,0.9791529707610607,0.07247002868470089,0.04895707780006981,1.184166717890558,0.7741392236315633,8208384,6.330865144729614,6.959920358657837
8.78,9.054954541697349,8.50504545830265,5.57,6.0680963762164914,5.071903623783509,0.05879589826799926,0.852041469886899,0.07691759723167439,0.04067419930432413,1.1176821885872086,0.5864007511865894,8372224,6.199932050704956,6.797299480438232
8.959999999999999,9.292264954516721,8.627735045483277,5.720000000000001,6.119499687108764,5.320500312891237,0.06744727166369553,0.872276934236288,0.0871772880837347,0.04771725524365636,0.998935880859541,0.7456179876130351,8536064,6.2675292015075685,6.872356367111206
8.989999999999998,9.23269322199023,8.747306778009767,5.640000000000001,6.161919534027996,5.118080465972005,0.06020596441812811,0.7892654843628406,0.07757851206413635,0.042833416772119874,0.9790717131211591,0.5994592556045221,8699904,6.23046875,6.838494825363159
8.910000000000002,9.187308492477243,8.632691507522761,5.58,6.035631429995781,5.124368570004219,0.0636373523622751,0.918542543053627,0.08655451891879629,0.0407201858057539,1.0603004986792735,0.7767845874279805,8863744,6.118086910247802,6.734116506576538
8.950000000000001,9.211725046566048,8.688274953433954,5.66,6.075210789840534,5.244789210159467,0.059390762308612434,0.8904667362570763,0.08170298316366204,0.03707854145356283,1.0913877998826742,0.6895456726314784,9027584,6.103800058364868,6.710116529464722
8.82,9.064131112314675,8.575868887685326,5.42,5.8970744176750625,4.942925582324937,0.05623817769810554,0.8746257051825523,0.0731918160675655,0.03928453932864557,1.136463695120194,0.6127877152449106,9191424,5.958486700057984,6.558171129226684
9.02,9.390944739819828,8.649055260180171,5.51,6.014876222454573,5.0051237775454265,0.05239145746454592,0.8379304639995098,0.06948372600266348,0.03529918892642836,1.104564607281895,0.5712963207171244,9355264,6.081926012039185,6.6747517585754395
8.98,9.188806130178211,8.77119386982179,5.6400000000000015,6.1443808085167415,5.135619191483261,0.061658977740444196,0.6634196832776069,0.08205867318684024,0.041259282294048155,0.8618368182111376,0.46500254834407634,9519104,6.014777946472168,6.591937303543091
8.97,9.36761790704142,8.57238209295858,5.7299999999999995,6.147252920900501,5.312747079099498,0.056391632230952324,0.7080525279045105,0.06821118115034021,0.04457208331156443,0.9854398481076727,0.4306652077013482,9682944,5.9578615665435795,6.532528114318848
8.950000000000001,9.187697286480095,8.712302713519907,5.539999999999999,6.174350061086147,4.905649938913851,0.05643528909422452,0.6929536249488593,0.0692702511900135,0.04360032699843554,0.8535229539375924,0.5323842959601262,9846784,5.879550218582153,6.470227003097534
9.03,9.214661853126193,8.845338146873805,5.67,6.170099990001999,5.169900009998001,0.06368510467000303,0.6760092344135046,0.076113265350718,0.05125694398928807,0.8331624562881773,0.5188560125388318,10010624,5.916357517242432,6.490017461776733
9.01,9.22189620100417,8.798103798995829,5.58,5.8656571371417145,5.294342862858286,0.05798998060636218,0.692698198184371,0.07174933989023335,0.04423062132249101,0.8343622061950523,0.5510341901736896,10174464,5.860014533996582,6.435845136642456
9.07,9.211774468787578,8.928225531212423,5.88,6.256297754444535,5.5037022455554645,0.05570236472412937,0.7207521691918373,0.06829836681991236,0.04310636262834638,0.9321001168759222,0.5094042215077523,10338304,5.898350381851197,6.448916101455689
8.97,9.234764045897474,8.705235954102527,5.85,6.267731971484109,5.432268028515891,0.06057468901854004,0.651737042888999,0.07302270291432453,0.04812667512275554,0.8151027442790312,0.4883713414989669,10502144,5.8130584239959715,6.344340229034424
8.91,9.243016516106934,8.576983483893066,5.790000000000001,6.212965719651133,5.367034280348869,0.05065063531510526,0.7162468172609806,0.0622666799967307,0.03903459063347982,0.8364501550818096,0.5960434794401516,10665984,5.681917905807495,6.254030704498291
8.95,9.299999999999999,8.6,5.84,6.214699879903904,5.465300120096096,0.05324622066691513,0.6382699370384216,0.07245013254306984,0.03404230879076042,0.761659265308746,0.5148806087680973,10829824,5.682017374038696,6.248773431777954
9.030000000000001,9.361813200460743,8.69818679953926,5.720000000000001,6.104187454245972,5.335812545754029,0.05491673145443195,0.5843940902501344,0.07020536792403528,0.03962809498482861,0.7169195722355892,0.45186860826467967,10993664,5.704712295532227,6.271859836578369
9.02,9.329192496674805,8.710807503325194,5.5600000000000005,6.050306026885251,5.06969397311475,0.048357816901989245,0.7270114812999964,0.05801909281921871,0.03869654098475978,0.8612705334390282,0.5927524291609646,11157504,5.662018060684204,6.233717441558838
8.9,9.21304951684997,8.58695048315003,5.619999999999999,6.221331855134915,5.018668144865083,0.04648453742265696,0.6419257499277592,0.05219242737353589,0.040776647471778026,0.7988968502857972,0.48495464956972123,11321344,5.5905684471130375,6.126283359527588
8.85,9.070227155455452,8.629772844544547,5.680000000000001,6.037211421989836,5.322788578010165,0.052831122605130024,0.543926659040153,0.06387453448914372,0.04178771072111632,0.7423813978573601,0.3454719202229459,11485184,5.508364486694336,6.061429643630982
9.129999999999999,9.344709105535838,8.91529089446416,5.5600000000000005,6.031593044902064,5.088406955097937,0.055390411452390195,0.5554610889405012,0.0696855642158145,0.041095258688965894,0.7554107771693072,0.3555114007116952,11649024,5.67313323020935,6.224115514755249
9.13,9.405862284482675,8.854137715517327,5.5600000000000005,6.031593044902064,5.088406955097937,0.04776015949901188,0.6110807582736015,0.06060500819855682,0.034915310799466935,0.9243857268741708,0.2977757896730323,11812864,5.619798994064331,6.1863116264343265
9.01,9.14,8.879999999999999,5.67,6.082431812546026,5.257568187453974,0.05148679655976588,0.553545543923974,0.06437192742166585,0.03860166569786591,0.7331268552983523,0.3739642325495957,11976704,5.5036005020141605,6.073562288284302
9.120000000000001,9.364131112314675,8.875868887685327,5.65,6.233523778435806,5.066476221564194,0.047657499462366054,0.577798980101943,0.05652340532896898,0.038791593595763126,0.7820728320649231,0.37352512813896294,12140544,5.574799633026123,6.125478029251099
8.83,9.22,8.44,5.720000000000001,6.048024389337136,5.391975610662866,0.04469700579065825,0.6400623239576817,0.05685360233038365,0.03254040925093286,0.868238865145549,0.41188578276981436,12304384,5.355070686340332,5.9041601657867435
9.12,9.387581763205192,8.852418236794806,5.619999999999999,6.0689988864128726,5.171001113587126,0.049522151332348545,0.6139992980286479,0.06293834323133576,0.036105959433361326,0.8312461615571907,0.3967524345001052,12468224,5.532748413085938,6.076118516921997
9.1,9.304939015319192,8.895060984680807,5.41,5.8648626166217666,4.955137383378234,0.045882745785638654,0.70083021633327,0.0573164595386195,0.034449032032657805,0.9237636567952444,0.47789677587129564,12632064,5.501422023773193,6.0425696849823
8.979999999999999,9.211516738055803,8.748483261944195,5.65,6.062916456441252,5.237083543558748,0.048479522089473856,0.6518878869712352,0.0640755597244328,0.03288348445451492,0.9132323676617689,0.39054340628070155,12795904,5.405779647827148,5.941579008102417
9.07,9.404813380855664,8.735186619144336,5.529999999999999,5.9728317965096895,5.087168203490309,0.04674155407119536,0.594142334535718,0.06022676475129236,0.03325634339109836,0.7769575905490785,0.4113270785223574,12959744,5.429242467880249,5.969758796691894
9.09,9.356270539113886,8.823729460886113,5.59,5.884788059459673,5.295211940540327,0.052403891691938,0.5542713958770037,0.06438341442501075,0.04042436895886525,0.6567907181804062,0.4517520735736011,13123584,5.469786739349365,5.971236228942871
8.879999999999999,9.08880613017821,8.671193869821789,5.7700000000000005,6.264064773081426,5.275935226918575,0.055278611974790656,0.5135964948683978,0.06918233603175741,0.041374887917823906,0.6618291623636499,0.36536382737314566,13287424,5.2691301822662355,5.797580575942993
8.97,9.31655446902327,8.623445530976731,5.640000000000001,6.23531504264549,5.044684957354511,0.044778875494375786,0.5710791055113077,0.053840639900650494,0.03571711108810108,0.7604497204127609,0.3817084906098544,13451264,5.300918912887573,5.836778593063355
8.919999999999998,9.259999999999998,8.579999999999998,6.0600000000000005,6.516508488420533,5.603491511579468,0.04483312228694555,0.6116092052310705,0.058929974213867704,0.03073627036002339,0.810586367970836,0.41263204249130503,13615104,5.263125705718994,5.797895002365112
9.13,9.375153013442626,8.884846986557376,5.8,6.1633180424916985,5.436681957508301,0.04685492492280896,0.628272657841444,0.060851465620811854,0.03285838422480607,0.8633877951428306,0.3931575205400574,13778944,5.397053194046021,5.911158752441406
8.93,9.246385840391127,8.613614159608872,5.709999999999999,6.2285556864985665,5.191444313501432,0.04941718240734186,0.6003382857888937,0.06556767188014986,0.03326669293453385,0.8326096180393193,0.3680669535384681,13942784,5.256085634231567,5.767509984970093
9.129999999999999,9.39851443164195,8.861485568358049,5.869999999999999,6.534906008395171,5.205093991604827,0.04403286480810488,0.5848386343568563,0.053068268169903475,0.034997461446306284,0.7860516683443153,0.3836256003693974,14106624,5.348751068115234,5.878898048400879
9.110000000000001,9.418058436014988,8.801941563985014,5.53,5.890693775937429,5.169306224062572,0.04522000635042782,0.584219872765243,0.05665404165130873,0.033785971049546906,0.8342852169768592,0.3341545285536268,14270464,5.326063108444214,5.839012002944946
9.18,9.411516738055804,8.948483261944196,5.9,6.23166247903554,5.5683375209644606,0.04388033705763513,0.5870353760197758,0.050867260582088195,0.03689341353318207,0.8558973685934482,0.31817338344610346,14434304,5.335601091384888,5.872541332244873
9.1,9.323606797749978,8.876393202250021,5.53,6.04,5.0200000000000005,0.045797694940119926,0.5282996939495206,0.058942455680787945,0.03265293419945191,0.739263074085442,0.31733631381359917,14598144,5.296759510040284,5.8045210361480715
8.82,9.07219040425837,8.56780959574163,5.6899999999999995,6.2237602458033,5.156239754196699,0.04335377344395959,0.6394532715901733,0.0542151864435254,0.03249236044439378,0.872423571382382,0.4064829717979645,14761984,5.096489286422729,5.614528369903565
9.1,9.336643191323985,8.863356808676015,5.8100000000000005,6.242319326424346,5.377680673575655,0.046924613905139224,0.531984668597579,0.058439695274352575,0.035409532535925874,0.773245585427567,0.2907237517675909,14925824,5.260080337524414,5.780929231643677
9.110000000000001,9.460570962859164,8.759429037140839,5.63,6.147783738639984,5.1122162613600155,0.046160077303647934,0.5484953008592128,0.05421265744140523,0.03810749716589064,0.7527871954164198,0.34420340630200585,15089664,5.223983097076416,5.765308666229248
9.080000000000002,9.401869538788624,8.75813046121138,5.82,6.2169886648255845,5.423011335174416,0.047937126504257285,0.5009941264986992,0.054631126701405436,0.041243126307109135,0.7139782562845249,0.28800999671287353,15253504,5.207879495620728,5.728767442703247
8.959999999999999,9.18,8.739999999999998,5.36,5.692264954516723,5.027735045483277,0.04726375220343466,0.564615030400455,0.06067051053162091,0.0338569938752484,0.7676055175030159,0.3616245432978942,15417344,5.134640836715699,5.641000747680664
8.99,9.24079872407969,8.73920127592031,5.619999999999999,6.170999092558236,5.069000907441763,0.0447158059570938,0.6002165414392948,0.05645900773591782,0.032972604178269777,0.8908921317016931,0.3095409511768965,15581184,5.153596067428589,5.650047683715821
9.129999999999999,9.470734500748016,8.789265499251982,5.66,6.208087584241789,5.111912415758211,0.042988320672884536,0.5207749314606189,0.053000967435429265,0.03297567391033981,0.6199290426625601,0.4216208202586777,15745024,5.199593353271484,5.718659782409668
9.22,9.502134719593318,8.937865280406683,5.58,5.964187454245971,5.195812545754029,0.041919098375365095,0.48821624014526604,0.047144264141813705,0.036693932608916485,0.6485197177335171,0.32791276255701496,15908864,5.206657791137696,5.7561688899993895
8.96,9.221533936612442,8.69846606338756,5.63,5.894764045897475,5.365235954102525,0.04492088828701523,0.4866785380989313,0.05418682689627786,0.0356549496777526,0.7035702501930442,0.2697868260048184,16072704,5.062869358062744,5.584922027587891
9.17,9.398254244210266,8.941745755789734,5.45,6.0196490147450445,4.880350985254956,0.0430702892132103,0.48098524678498505,0.050742237722378465,0.03539834070404214,0.6993342813184542,0.2626362122515159,16236544,5.174234676361084,5.701834344863892
9.030000000000001,9.309463772249643,8.75053622775036,5.96,6.391740662898458,5.528259337101542,0.04264150236267593,0.5302938407287001,0.052139696616813454,0.033143308108538404,0.7841959980854278,0.2763916833719724,16400384,5.084232473373413,5.602011489868164
9.040000000000001,9.343973683071415,8.736026316928587,5.859999999999999,6.291740662898458,5.428259337101541,0.049428990692831534,0.4661144267767668,0.060995655053465,0.03786232633219807,0.6815051526130403,0.25072370094049323,16564224,5.084039640426636,5.596965312957764
9.2,9.436643191323984,8.963356808676014,5.83,6.330099990001999,5.329900009998001,0.04219883042387659,0.6540040083229541,0.05098859266876769,0.03340906817898549,0.88851776732963,0.4194902493162783,16728064,5.178328990936279,5.685092878341675
9.07,9.28,8.860000000000001,5.62,6.28,4.96,0.045905319554731205,0.513070416636765,0.05396798597099235,0.03784265313847006,0.7776844881735905,0.24845634509993947,16891904,5.063067197799683,5.592650556564331
9.1,9.328035085019827,8.871964914980172,5.409999999999999,5.801024295920342,5.018975704079656,0.04009883571416137,0.5356143097393214,0.04650506445056461,0.033692606977758124,0.8242584195632596,0.24697019991538322,17055744,5.089269685745239,5.601733255386352
8.97,9.253019433961699,8.686980566038303,5.53,6.064883164812653,4.995116835187347,0.04075492133852089,0.45539847686886786,0.047502329327180126,0.03400751334986166,0.6800507307554852,0.2307462229822506,17219584,5.007448816299439,5.505972909927368
8.940000000000001,9.247245829914746,8.632754170085256,5.83,6.130166620396073,5.529833379603927,0.04820048664696508,0.38501963214948776,0.05776552001955646,0.0386354532743737,0.5634632371623108,0.2065760271366647,17383424,4.981763648986816,5.482054996490478
9.120000000000001,9.37219040425837,8.867809595741631,5.6499999999999995,6.067731971484108,5.232268028515891,0.037231130222789906,0.5224959169514477,0.04405255293849688,0.030409707507082932,0.8326127653974926,0.21237906850540272,17547264,5.073640060424805,5.579309320449829
9.15,9.4,8.9,5.55,6.178092349897688,4.921907650102312,0.044097848283126906,0.5399871153756977,0.055840543147047866,0.032355153419205945,0.8601962710877031,0.21977795966369212,17711104,5.069454717636108,5.583842134475708
9.010000000000002,9.287308492477242,8.73269150752276,5.619999999999999,6.1334199061197365,5.106580093880262,0.0419849850935861,0.5072516244836152,0.050463705030367394,0.033506265156804806,0.8390867001848057,0.17541654878242458,17874944,4.98991584777832,5.484109020233154
9.030000000000001,9.235182845286833,8.82481715471317,5.58,6.02,5.140000000000001,0.04564645022619512,0.46950789177790286,0.054008338615203565,0.03728456183718668,0.7602242314049841,0.17879155215082165,18038784,4.98446102142334,5.489118194580078
9.11,9.364754784057139,8.85524521594286,5.64,6.100868744872116,5.179131255127883,0.043905805493704944,0.4475276293233037,0.05458339270559042,0.03322821828181947,0.6838112718148576,0.2112439868317498,18202624,5.022431564331055,5.528580999374389
9.0,9.368781778291716,8.631218221708284,5.709999999999999,6.135323406362734,5.284676593637264,0.04778119663242245,0.37823012499138714,0.05888406586444162,0.036678327400403284,0.58450475763867,0.1719554923441042,18366464,4.974917554855347,5.447927856445313
9.15,9.36095023109729,8.939049768902711,5.59,5.806564078277077,5.373435921722923,0.039992016158066634,0.460191348195076,0.04704304517140134,0.032940987144731926,0.7264112019011941,0.19397149448895784,18530304,5.014654922485351,5.528525400161743
8.989999999999998,9.22853720883753,8.751462791162467,5.75,6.352079728939615,5.147920271060385,0.04326460775919254,0.43818121450021863,0.05193512011392129,0.03459409540446379,0.64664334087367,0.22971908812676717,18694144,4.9265869617462155,5.4221028804779055
9.05,9.379393381840012,8.720606618159989,5.71,6.014795013082563,5.405204986917437,0.038586628041230094,0.49857116481289265,0.04785514765850535,0.02931810842395484,0.8041955800673781,0.19294674955840724,18857984,4.946412849426269,5.445802831649781
8.94,9.12,8.76,5.709999999999999,6.1925971404805455,5.227402859519453,0.04377250801771874,0.4445859274826944,0.05755650882583487,0.029988507209602604,0.7733940982198426,0.11577775674554619,19021824,4.880413579940796,5.370558977127075
8.81,9.121287648325469,8.498712351674532,5.54,5.8869870314579495,5.1930129685420505,0.04207893111743028,0.3962463767267764,0.05190960086733144,0.03224826136752912,0.5991301451889628,0.19336260826458998,19185664,4.806639623641968,5.2802896976470945
9.000000000000002,9.209761769634031,8.790238230365972,5.66,6.236541412215983,5.083458587784017,0.03899135543033476,0.4167441320605576,0.0461012910736928,0.03188141978697672,0.6636742335223802,0.16981403059873496,19349504,4.8902504444122314,5.388991165161133
9.209999999999997,9.52764760348537,8.892352396514625,5.749999999999999,6.305427763079952,5.194572236920046,0.04060209235176439,0.4557497794739902,0.05225906820022215,0.028945116503306625,0.707005079723016,0.20449447922496444,19513344,5.008471441268921,5.506850719451904
9.149999999999999,9.426586333718785,8.873413666281213,5.6,5.909838667696593,5.2901613323034065,0.04025222039781508,0.41782854897901417,0.047275771058268426,0.03322866973736173,0.6390621437213692,0.19659495423665915,19677184,4.944901466369629,5.454963970184326
9.149999999999999,9.391867732448954,8.908132267551043,5.569999999999999,6.142800139664787,4.997199860335212,0.03917695388663557,0.4794993754476309,0.0476114458561123,0.03074246191715884,0.707924949703186,0.2510738011920758,19841024,4.948556756973266,5.448642063140869
9.110000000000001,9.321896201004172,8.89810379899583,5.89,6.275875627631494,5.504124372368505,0.03993430156260725,0.3769699729979038,0.04755603365507442,0.03231256947014008,0.6207321593163188,0.13320778667948882,20004864,4.915870475769043,5.422314453125
9.209999999999999,9.45269322199023,8.967306778009767,5.6899999999999995,6.3570082458260915,5.0229917541739075,0.03783355453051623,0.3892617384903133,0.04487394202542796,0.0307931670356045,0.6368309962144583,0.14169248076616833,20168704,4.960308170318603,5.466690969467163
9.190000000000001,9.432693221990233,8.94730677800977,5.489999999999999,6.012398315464358,4.967601684535641,0.04013771649915717,0.4461314966902137,0.05020379874752223,0.030071634250792113,0.7238575612711537,0.16840543210927367,20332544,4.93678879737854,5.442828035354614
8.920000000000002,9.268711915483255,8.571288084516748,5.470000000000001,5.875092582010582,5.064907417989419,0.039899733266793164,0.40237674172967675,0.04749418585011188,0.03230528068347445,0.5742441898010906,0.23050929365826292,20496384,4.792977428436279,5.2809826850891115
9.22,9.447156333832012,8.992843666167989,5.53,5.846385840391128,5.2136141596088725,0.04216467216610905,0.3605821464210749,0.05043918220508267,0.03389016212713543,0.5924456830843147,0.1287186097578351,20660224,4.948221349716187,5.447166395187378
8.999999999999998,9.268328157299973,8.731671842700024,5.609999999999999,6.088434948556227,5.131565051443772,0.03692718390375373,0.33893891973420975,0.0412870669137496,0.03256730089375785,0.533992649667804,0.1438851898006155,20824064,4.810950374603271,5.305620527267456
9.290000000000003,9.520000000000003,9.060000000000002,5.71,6.095875627631495,5.324124372368505,0.03815358215942973,0.34123168895021083,0.043152657173546466,0.033154507145313,0.5327140120884709,0.14974936581195075,20987904,4.990063619613648,5.4767519474029545
8.86,9.1704834939252,8.549516506074799,5.549999999999999,5.888378486313772,5.211621513686226,0.0363198781618848,0.3537930562160909,0.041646434020057375,0.03099332230371222,0.5158486059935696,0.1917375064386122,21151744,4.733112859725952,5.213883590698242
9.190000000000001,9.48137604568667,8.898623954313333,5.92,6.304187454245971,5.535812545754029,0.0363030177308246,0.39764925977215165,0.042524192822723454,0.030081842638925754,0.6001797405773964,0.19511877896690688,21315584,4.895217370986939,5.393236255645752
8.999999999999998,9.30331501776206,8.696684982237937,5.640000000000001,5.998329457343379,5.281670542656622,0.03702169707976276,0.4334941668435931,0.044017212303142955,0.030026181856382558,0.7478372808065541,0.11915105288063205,21479424,4.799561405181885,5.277405691146851
9.02,9.332409987036266,8.707590012963733,5.79,6.175875627631495,5.404124372368505,0.0358922126004472,0.36408836375921966,0.040739577462660666,0.03104484773823373,0.5841260317702124,0.14405069574822688,21643264,4.79188756942749,5.284037971496582
9.129999999999999,9.455729949498046,8.804270050501952,5.529999999999999,5.959068759058498,5.100931240941501,0.037116369209252265,0.3617366204969585,0.04162117811227433,0.0326115603062302,0.5154010799921868,0.2080721610017302,21807104,4.841748905181885,5.3345479488372805
9.09,9.370891438103763,8.809108561896236,5.869999999999999,6.2625557285278095,5.477444271472189,0.03675448177382346,0.38084303829818966,0.041304656887491985,0.03220430666015494,0.6008545188377278,0.16083155775865157,21970944,4.812695407867432,5.308183288574218
9.27,9.559999999999999,8.98,5.5200000000000005,6.07281099844341,4.967189001556591,0.03742539521772409,0.341926715709269,0.04393394865724694,0.03091684177820124,0.5133167792349296,0.17053665218360847,22134784,4.899795389175415,5.399408054351807
9.09,9.352488094968134,8.827511905031866,5.51,5.888021163428716,5.1319788365712835,0.03930493178777393,0.4259141093119979,0.04578660241743229,0.03282326115811557,0.6999953775796033,0.15183284104439254,22298624,4.795001029968262,5.289115905761719
9.1,9.487298334620741,8.712701665379258,5.59,5.937706773014274,5.242293226985725,0.0325710915261879,0.43766849199309943,0.03768389482562155,0.027458288226754255,0.7305688949262903,0.1447680890599085,22462464,4.792761516571045,5.286665773391723
9.02,9.287581763205193,8.752418236794806,5.979999999999999,6.3199999999999985,5.639999999999999,0.03802418559789654,0.41590133011341096,0.04374406160869132,0.03230430958710176,0.6851772352796249,0.146625424947197,22626304,4.750242090225219,5.2346703052520756
9.27,9.566816441593117,8.973183558406882,5.58,6.15930993431841,5.0006900656815905,0.034285015356726914,0.4313446388579905,0.03847679333580496,0.030093237377648862,0.7102244576564907,0.1524648200594904,22790144,4.878179407119751,5.376964139938354
9.21,9.476270539113887,8.943729460886114,5.66,6.144148737476408,5.175851262523592,0.03385852531064297,0.4735216626431793,0.04048167592539313,0.027235374695892805,0.7886829708855552,0.15836035440080343,22953984,4.829795598983765,5.332012414932251
9.11,9.344307490277199,8.8756925097228,5.589999999999999,6.094876222454572,5.085123777545426,0.035791237559169485,0.4155504628550261,0.04426142305129122,0.027321052067047748,0.671351139626381,0.15974978608367119,23117824,4.786727619171143,5.273016023635864
8.94,9.256859590355097,8.623140409644902,5.49,5.935982062419555,5.0440179375804455,0.03458512960933145,0.42601173389703034,0.042045106223488095,0.02712515299517481,0.7694512125608561,0.08257225523320455,23281664,4.702722263336182,5.172928762435913
9.190000000000001,9.428537208837533,8.95146279116247,5.709999999999999,6.202848861214063,5.217151138785935,0.03668263424187894,0.5035613846033812,0.04500347696407638,0.028361791519681497,0.8722765430219838,0.1348462261847786,23445504,4.80671067237854,5.305201768875122
9.209999999999999,9.435610283453569,8.98438971654643,5.8100000000000005,6.140000000000001,5.48,0.035317718540318274,0.4392338119447231,0.046989068653928934,0.023646368426707618,0.716494909873092,0.1619727140163542,23609344,4.813981819152832,5.307477188110352
9.120000000000001,9.441869538788623,8.798130461211379,5.61,6.025812457725836,5.194187542274165,0.03668026966042813,0.3955464188940823,0.045045424289683896,0.028315115031172365,0.7129508400285924,0.07814199775957215,23773184,4.770122480392456,5.254627656936646
9.18,9.357763888346312,9.002236111653687,5.529999999999999,6.001274866717926,5.058725133282072,0.03550927187316115,0.3656985674984753,0.04010611864537538,0.030912425100946918,0.6443780394140506,0.0870190955829,23937024,4.806485986709594,5.285836124420166
9.159999999999998,9.328522995463526,8.99147700453647,5.66,6.1337087712930805,5.18629122870692,0.033678597188554656,0.45195049601607024,0.03996265645371579,0.027394537923393518,0.7274220991210453,0.1764788929110952,24100864,4.786298227310181,5.268711280822754
9.04,9.347245829914744,8.732754170085254,5.739999999999999,6.1379949748426474,5.342005025157351,0.03536600528750564,0.37518132077530025,0.04064506307448379,0.030086947500527497,0.6154648372961002,0.13489780425450032,24264704,4.711259889602661,5.189395523071289
9.16,9.453938769133982,8.866061230866018,5.6899999999999995,6.001287648325467,5.378712351674532,0.03529845307348291,0.4955787738785148,0.04397169493742584,0.02662521120953998,0.924095228255052,0.06706231950197761,24428544,4.766337203979492,5.253332090377808
9.15,9.485410196624969,8.814589803375032,5.4399999999999995,6.013061951275775,4.866938048724224,0.03623678958974774,0.46662216205149887,0.04418678656982983,0.028286792609665656,0.7670873233370119,0.16615700076598583,24592384,4.7666675567626955,5.244416570663452
9.03,9.343209195267315,8.716790804732684,5.65,6.04560080889705,5.254399191102951,0.03312025358900424,0.4677600645460188,0.03834984129157194,0.02789066588643653,0.7199572608002007,0.21556286829183685,24756224,4.683679676055908,5.169612836837769
9.03,9.355729949498045,8.704270050501954,5.75,6.186463056855904,5.313536943144096,0.035218634060583946,0.48056114595383403,0.040583655562189756,0.029853612558978136,0.7247949217917239,0.2363273701159442,24920064,4.69297776222229,5.163987493515014


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-jumper-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.4899999999999998,4.04578772926361,2.9342122707363893,3.38,3.7819950248448357,2.978004975155164,1.3542441688477993,2.706156948208809,2.192703644660461,0.5157846930351376,2.7072184198131195,2.705095476604498,16384,0.47744801179505886,2.8590458393096925
3.5,3.94497190922574,3.05502809077426,3.37,3.7251056180912943,3.014894381908706,0.34634664207696914,2.7014799386262895,0.41981149618242847,0.2728817879715098,2.7134420322293082,2.689517845023271,180224,1.1870591416954994,2.8144041299819946
3.62,4.082168800331654,3.1578311996683466,3.2699999999999996,3.7327094120503705,2.8072905879496286,0.2824641251005232,2.6853407353162764,0.36778043368885843,0.197147816512188,2.703049335124171,2.6676321355083816,344064,1.3310332000255585,3.0106706857681274
3.9599999999999995,4.454368283772331,3.4656317162276684,3.4800000000000004,3.9775942121849894,2.9824057878150114,0.32356339767575265,2.677702304720879,0.43729600010517766,0.20983079524632767,2.705062605334002,2.6503420041077557,507904,1.6947111010551452,3.284486985206604
5.42,6.309719056781409,4.530280943218591,4.91,5.362658811910252,4.457341188089749,0.4264544915407896,2.6090993881225586,0.580761887298066,0.27214709578351326,2.66955172109875,2.5486470551463674,671744,2.670486307144165,4.996751856803894
5.910000000000001,6.325812457725837,5.494187542274165,5.480000000000001,6.027357287336162,4.93264271266384,0.48594677038490774,2.4879712969064713,0.5526548229291656,0.41923871784064987,2.5449675896175905,2.430975004195352,835584,3.6332262754440308,5.561168813705445
6.39,7.106170370791755,5.673829629208244,5.35,5.760487515035475,4.939512484964524,0.41200375501066444,2.5078854739665983,0.4807389638510238,0.34326854617030506,2.556575244060064,2.4591957038731325,999424,4.339962387084961,6.0389707565307615
6.339999999999999,6.877028863283901,5.8029711367160965,5.71,6.108622628559895,5.311377371440105,0.41285167206078766,2.451497715711594,0.48764975479880873,0.3380535893227666,2.501246373736245,2.4017490576869425,1163264,4.578188753128051,6.000724840164184
6.76,7.283832034148352,6.236167965851648,5.66,6.1337087712930805,5.18629122870692,0.45104326233267783,2.405444395542145,0.5400978810576113,0.3619886436077444,2.4639709026834313,2.3469178884008586,1327104,5.060100460052491,6.446717739105225
7.010000000000001,7.528555686498567,6.491444313501434,5.7700000000000005,6.3048831648126535,5.235116835187347,0.43294340632855893,2.3721231639385225,0.5109989227101422,0.3548878899469756,2.4321380978997698,2.3121082299772753,1490944,5.0670586109161375,6.655314016342163
7.089999999999999,7.356270539113886,6.823729460886112,5.339999999999999,5.689857113690717,4.990142886309281,0.49196503683924675,2.3118205040693285,0.582887041008952,0.4010430326695416,2.3759589095943574,2.2476820985442996,1654784,5.267827320098877,6.789118432998658
7.459999999999999,8.066959636219739,6.853040363780258,5.7,6.276194411635517,5.123805588364483,0.4089704778045416,2.242088606953621,0.5025331415925388,0.31540781401654444,2.3368611325971447,2.1473160813100973,1818624,5.738542985916138,7.131024360656738
7.489999999999999,7.912965719651131,7.067034280348867,5.76,6.2143126676640215,5.305687332335978,0.4632658753544092,2.1641430631279945,0.5630750494318203,0.36345670127699814,2.273436346438458,2.054849779817531,1982464,5.708152961730957,7.188785076141357
7.720000000000001,8.278211429478116,7.161788570521886,5.66,6.158397431775085,5.161602568224915,0.4344561044126749,2.088691182434559,0.5251903190753676,0.34372188974998213,2.202520245446955,1.9748621194221625,2146304,5.955392742156983,7.433584117889405
7.909999999999999,8.337668095606862,7.482331904393138,6.0600000000000005,6.450384425918863,5.669615574081138,0.45305318012833595,1.9626512721180915,0.5275798467549985,0.3785265135016735,2.1139175465041484,1.8113849977320347,2310144,6.206198644638062,7.629039669036866
8.129999999999999,8.542431812546024,7.717568187453973,5.82,6.352541078227774,5.2874589217722265,0.4326196648180485,1.878570446372032,0.486432352731497,0.37880697690459997,2.0011127971091844,1.7560280956348797,2473984,6.431703805923462,7.867051887512207
8.29,8.515610283453569,8.06438971654643,5.8,6.13166247903554,5.46833752096446,0.46973683312535286,1.735661970078945,0.5650286571900062,0.37444500906069955,1.856956157330367,1.6143677828275231,2637824,6.302354955673218,8.032983827590943
8.25,8.819649014745044,7.680350985254956,5.619999999999999,6.374718490564527,4.865281509435471,0.4000094270333648,1.6940293341875077,0.49021242420604333,0.30980642986068624,1.8539211073947666,1.5341375609802488,2801664,6.642226505279541,8.024828672409058
8.43,8.89270941205037,7.967290587949629,5.43,6.096408283261845,4.763591716738154,0.35452062655240296,1.6018826827406882,0.4299678311863103,0.2790734219184956,1.766611871714413,1.4371534937669634,2965504,6.724033069610596,8.203255796432495
8.299999999999999,8.606594194335116,7.993405805664882,5.5600000000000005,6.176765757804372,4.943234242195629,0.3314311372116208,1.542089506983757,0.4319395885202666,0.23092268590297504,1.8167027212439972,1.2674762927235168,3129344,6.620595073699951,8.080116891860962
8.6,8.957770876399966,8.242229123600033,5.8,6.353172667437573,5.246827332562427,0.3090479882434011,1.4414378240704537,0.3734006532436643,0.24469532324313786,1.6437938893759318,1.2390817587649756,3293184,6.8770795345306395,8.352993965148926
8.53,8.783179778023444,8.276820221976555,5.840000000000002,6.446959636219742,5.233040363780261,0.29424313828349113,1.4094691812992095,0.36248775897756746,0.2259985175894148,1.5626205256149102,1.2563178369835089,3457024,6.801084852218628,8.212249994277954
8.72,8.913907194296653,8.526092805703348,5.63,6.14,5.12,0.27484464906156064,1.3557615548372268,0.345880115384475,0.2038091827386463,1.564221562360069,1.1473015473143846,3620864,6.888627910614014,8.317836236953735
8.53,8.914837628097876,8.145162371902122,5.72,6.143792402008342,5.296207597991658,0.260993835888803,1.2888377107679845,0.3311918637422109,0.1907958080353951,1.5471635735215608,1.0305118480144082,3784704,6.7126867294311525,8.064088201522827
8.65,8.988378486313772,8.311621513686228,5.989999999999999,6.597371385562408,5.382628614437591,0.2562602126970887,1.2502491056919098,0.30691978992635227,0.20560063546782517,1.3978291717740001,1.1026690396098195,3948544,6.67653751373291,8.039096260070801
8.779999999999998,9.161575680566775,8.39842431943322,5.55,5.8732645975048925,5.226735402495107,0.23933278732001778,1.1567566581070423,0.28975974162480345,0.18890583301523212,1.367015306391217,0.9464980098228677,4112384,6.684381151199341,8.05388503074646
8.860000000000001,9.204093010681706,8.515906989318296,5.75,6.108468966578698,5.391531033421302,0.23008099924772973,1.1098971359431744,0.2632090069469032,0.19695299154855628,1.2614430461896362,0.9583512256967126,4276224,6.697382020950317,8.019469976425171
8.819999999999999,9.087581763205192,8.552418236794805,5.640000000000001,6.150294032886923,5.129705967113078,0.22561600897461176,1.074167836457491,0.26522596884321065,0.18600604910601287,1.2749992681853117,0.87333640472967,4440064,6.514196491241455,7.83575553894043
8.809999999999999,9.111496268633626,8.508503731366371,5.42,5.757045990927054,5.082954009072946,0.2350774772465229,0.978846275806427,0.3176480557363397,0.1525068987567061,1.2852320814063047,0.6724604702065493,4603904,6.3421648979187015,7.66110577583313
8.709999999999999,9.103573373083087,8.316426626916911,5.42,6.069307323229917,4.770692676770083,0.21982017215341326,0.9347825340926648,0.2797645232813126,0.15987582102551387,1.144798203741942,0.7247668644433876,4767744,6.211531734466552,7.4270929336547855
8.999999999999998,9.232379000772443,8.767620999227553,5.87,6.130959767013998,5.609040232986002,0.17818355951458215,1.0917425543069839,0.21378810256491387,0.14257901646425042,1.280437148693777,0.9030479599201908,4931584,6.310356473922729,7.551376438140869
8.940000000000001,9.150713075057055,8.729286924942947,5.66,6.100908153700972,5.219091846299028,0.18782849684357641,1.01908438205719,0.22512797175035784,0.150529021936795,1.1929149585406638,0.8452538055737161,5095424,6.1542627811431885,7.394188451766968
8.739999999999998,9.092703841770966,8.38729615822903,5.58,5.908024389337134,5.251975610662866,0.18341397047042846,0.9947387658059597,0.20830580215400743,0.15852213878684948,1.2122956853744062,0.7771818462375131,5259264,5.979135799407959,7.12604603767395
8.9,9.09493588689618,8.705064113103822,5.709999999999999,6.413491293478462,5.006508706521537,0.16258298251777886,1.047557720541954,0.19643531829421085,0.12873064674134688,1.395593241858552,0.699522199225356,5423104,5.987000894546509,7.166808414459228
8.8,9.122490309931942,8.477509690068059,5.54,6.058073353879545,5.0219266461204555,0.17498949347063897,0.91884036809206,0.19511915258688156,0.15485983435439638,1.1279521081254869,0.7097286280586333,5586944,5.804999351501465,6.98653130531311
8.85,9.095967477524976,8.604032522475023,5.7700000000000005,6.2475981574503825,5.292401842549618,0.17956546414643526,0.7605474516749382,0.20208153642779556,0.15704939186507497,0.936810149570911,0.5842847537789654,5750784,5.829357719421386,6.947183418273926
8.93,9.344849370253831,8.515150629746168,5.3,5.575680975041804,5.024319024958196,0.16694683246314523,0.8248956061899662,0.18260852344417527,0.1512851414821152,1.0146379937762227,0.6351532186037098,5914624,5.770580196380616,6.925899505615234
8.91,9.204788059459673,8.615211940540327,5.52,5.865832329315811,5.174167670684188,0.16837382968515158,0.775859784334898,0.19350728560833727,0.14324037376196588,0.9806586464434988,0.5710609222262972,6078464,5.6831272602081295,6.806425523757935
8.96,9.25732137494637,8.662678625053632,5.4,6.048074069840786,4.7519259301592145,0.17054167464375494,0.782615914940834,0.20066273686181502,0.14042061242569487,1.0283662784266372,0.5368655514550308,6242304,5.645100116729736,6.769656753540039
9.010000000000002,9.32448370387033,8.695516296129673,5.75,6.428601503092942,5.071398496907058,0.1599420401267707,0.8197607293725013,0.18746075761537348,0.13242332263816795,1.053836997421786,0.5856844613232165,6406144,5.555604410171509,6.732569026947021
8.780000000000001,9.125832329315813,8.43416767068419,5.87,6.31955533585978,5.42044466414022,0.14151573497802017,0.9297863025218248,0.1618196316090212,0.12121183834701915,1.209904984235107,0.6496676208085426,6569984,5.396053886413574,6.4924993991851805
8.97,9.295729949498048,8.644270050501953,5.539999999999999,5.853687742827161,5.226312257172837,0.1488178145140409,0.8095507707446814,0.16839416471479268,0.12924146431328914,1.0737997859568222,0.5453017555325406,6733824,5.460247421264649,6.58384141921997
8.85,9.126586333718786,8.573413666281214,5.81,6.2061060464067666,5.413893953593233,0.14495055088773365,0.8537860784679652,0.16319790423092678,0.1267031975445405,1.1234143188182455,0.5841578381176848,6897664,5.355629873275757,6.44007134437561
8.819999999999999,9.033541565040625,8.606458434959372,5.49,6.0511595138639285,4.928840486136072,0.1493848569691181,0.7907557543367147,0.16549569711771264,0.13327401682052356,1.0085892523818105,0.5729222562916191,7061504,5.31329493522644,6.37182354927063
9.02,9.291293199325011,8.748706800674988,5.5,6.109918027279076,4.890081972720924,0.14495368562638758,0.7910618588328362,0.1577942993639869,0.13211307188878826,1.0048475179691938,0.5772761996964786,7225344,5.354595136642456,6.452571105957031
8.940000000000001,9.135959179422656,8.744040820577347,5.680000000000001,6.191468474101778,5.168531525898223,0.1455569742247462,0.7580260653048754,0.1739901267853153,0.1171238216641771,1.01811267220174,0.49793945840801085,7389184,5.292037630081177,6.3583756446838375
9.010000000000002,9.40357337308309,8.616426626916914,5.640000000000001,6.126209831245729,5.153790168754272,0.15209626071155072,0.6675675515085459,0.17200641785022086,0.13218610357288058,0.78289432905413,0.5522407739629617,7553024,5.300750017166138,6.353871774673462
8.98,9.282654919008431,8.67734508099157,5.409999999999999,6.000677577024893,4.819322422975105,0.15193337965756654,0.6458320017904043,0.17090719735465343,0.13295956196047964,0.7584654228192349,0.5331985807615738,7716864,5.216916751861572,6.284958362579346
9.040000000000001,9.33732137494637,8.742678625053632,5.680000000000001,6.1222668877499204,5.237733112250081,0.14252542564645407,0.7901157654821873,0.16689450001632156,0.11815635127658658,0.9311265090283339,0.6491050219360407,7880704,5.274657249450684,6.286140251159668
9.02,9.251516738055804,8.788483261944195,5.589999999999999,6.015323406362733,5.164676593637265,0.13908730139955874,0.8253879211843014,0.1699414597885823,0.10823314301053519,0.9958729710038973,0.6549028713647055,8044544,5.185905408859253,6.232779693603516
8.890000000000002,9.226005952328231,8.553994047671774,5.5200000000000005,5.975631429995781,5.06436857000422,0.14343263283371926,0.6761988021433354,0.16386436904752433,0.1230008966199142,0.8450999533583288,0.507297650928342,8208384,5.080477046966553,6.11306324005127
9.01,9.26475478405714,8.75524521594286,5.4,5.797492138287036,5.002507861712965,0.13444495955482122,0.7707292634993792,0.1605285555283038,0.10836136358133863,1.022891604004633,0.5185669229941254,8372224,5.131776571273804,6.160419273376465
8.849999999999998,9.191320963317517,8.508679036682478,5.35,5.758044115262063,4.941955884737936,0.13792158439755436,0.7054425612092018,0.16329747882161635,0.11254568997349237,0.944865015833676,0.46602010658472753,8536064,5.003304767608642,6.017165184020996
8.77,9.066816441593115,8.473183558406884,5.49,5.9269210454990695,5.053078954500931,0.13259371165186165,0.7059623595327139,0.14813611820773062,0.11705130509599268,0.9103957137255767,0.5015290053398511,8699904,4.939626264572143,5.927917528152466
8.92,9.24496153618544,8.59503846381456,5.680000000000001,6.424043009509531,4.93595699049047,0.14430176736786957,0.5961965586990118,0.15629522813145205,0.13230830660428708,0.7804075505659142,0.4119855668321094,8863744,4.985870218276977,5.996728372573853
9.209999999999999,9.407230829233159,9.01276917076684,5.5,6.0272570530585625,4.9727429469414375,0.13797486023977396,0.6548292580991983,0.16131354600211037,0.11463617447743754,0.8578433092287823,0.45181520696961436,9027584,5.125426292419434,6.160706901550293
8.98,9.275972971738975,8.684027028261026,5.600000000000001,6.23560994328283,4.964390056717173,0.13590550003573296,0.6666883032768964,0.1574167048866632,0.11439429518480271,0.8619895256202662,0.47138708093352666,9191424,4.947901391983033,5.974402236938476
8.91,9.13561028345357,8.68438971654643,5.6,6.075394572960188,5.124605427039811,0.13241203036159274,0.6727264069020749,0.1508986689991351,0.11392539172405039,0.8603285561343532,0.4851242576697965,9355264,4.9122254848480225,5.904045915603637
9.139999999999999,9.38166091947189,8.898339080528107,5.7,5.936643191323985,5.463356808676015,0.13391977157443757,0.6383888311684132,0.15099712752615127,0.11684241562272388,0.821782294433372,0.4549953679034543,9519104,5.0108559131622314,6.026072692871094
8.98,9.243818119165459,8.716181880834542,5.3,5.834789678284837,4.765210321715163,0.12527780737727878,0.7128799315541983,0.1478179104063717,0.10273770434818585,0.9321594219843712,0.49360044112402535,9682944,4.879358243942261,5.891104888916016
8.970000000000002,9.260000000000002,8.680000000000003,5.640000000000001,6.236992462263973,5.043007537736028,0.12547799134626983,0.7052816867828369,0.1483258128012885,0.10263016989125114,0.9354050653314351,0.47515830823423866,9846784,4.920195055007935,5.875594997406006
8.870000000000001,9.142213151776325,8.597786848223677,5.51,5.735610283453569,5.28438971654643,0.12471721647307274,0.6928685385733843,0.15079589377360358,0.09863853917254191,0.942011297283695,0.4437257798630735,10010624,4.828629779815674,5.779454278945923
8.940000000000001,9.436386945839637,8.443613054160366,5.42,5.9155804677345545,4.924419532265445,0.13069668766111134,0.6201970227062702,0.14968547185897918,0.1117079034632435,0.8220925306272711,0.41830151478526933,10174464,4.8037943840026855,5.800133228302002
8.989999999999998,9.301287648325467,8.67871235167453,5.47,5.989711458407451,4.950288541592548,0.12784148938953874,0.6049462022259832,0.13970451124332778,0.11597846753574968,0.8168128158485327,0.3930795886034336,10338304,4.841183233261108,5.811091709136963
8.969999999999999,9.292645316098032,8.647354683901966,5.539999999999999,6.219999999999999,4.859999999999999,0.12810294497758148,0.6045218460261822,0.1460460530824033,0.11015983687275968,0.8185507391729916,0.3904929528793728,10502144,4.79281439781189,5.7706146240234375
9.069999999999999,9.254661853126192,8.885338146873805,5.71,6.307411081249754,5.112588918750246,0.1275379762984812,0.5633710354566575,0.1358209753197075,0.11925497727725493,0.6892157822093723,0.4375262887039426,10665984,4.816686296463013,5.811897611618042
8.97,9.338917334913935,8.601082665086066,5.48,6.154981481227448,4.8050185187725525,0.12391312690451736,0.6311545979231596,0.14040923413763143,0.1074170196714033,0.8541485923747394,0.40816060347157984,10829824,4.747826290130615,5.722891235351563
9.0,9.286356421265527,8.713643578734473,5.33,5.693455636907725,4.966544363092275,0.12898675389587874,0.5387628551572561,0.14115778150018857,0.11681572629156892,0.7331594618064771,0.3443662485080351,10993664,4.765501928329468,5.725670099258423
8.86,9.183109888428069,8.53689011157193,5.49,5.970520551069359,5.009479448930642,0.13026265623047945,0.5576161090284586,0.15463522806338514,0.10589008439757373,0.8414349551109068,0.27379726294601037,11157504,4.667586755752564,5.61597785949707
9.080000000000002,9.382654919008433,8.777345080991571,5.47,6.01230987451825,4.92769012548175,0.12330937208607791,0.5716275367885828,0.14034433336121166,0.10627441081094414,0.8149873253903145,0.3282677481868511,11321344,4.766479444503784,5.735463237762451
8.77,9.002594066992259,8.53740593300774,5.55,5.863847096529504,5.2361529034704954,0.12109856596216555,0.575412118807435,0.13879544590251114,0.10340168602181996,0.8024594809388793,0.34836475667599076,11485184,4.591541290283203,5.521425056457519
9.0,9.34928498393146,8.65071501606854,5.5200000000000005,5.916988664825585,5.123011335174416,0.1278200226835906,0.5368139518424868,0.1489816419340984,0.10665840343308282,0.718618426631317,0.3550094770536566,11649024,4.691687154769897,5.643917512893677
9.05,9.283452350598576,8.816547649401425,5.610000000000001,6.202368128784797,5.0176318712152055,0.12265609204769132,0.5599627604708075,0.1387289098134747,0.10658327428190793,0.7734377607117806,0.34648776022983435,11812864,4.725661182403565,5.660244655609131
8.959999999999999,9.170713075057053,8.749286924942945,5.86,6.438273291792039,5.2817267082079615,0.11923782425001261,0.5579452943056822,0.13554832181828363,0.10292732668174158,0.7692254926783855,0.3466650959329789,11976704,4.658125352859497,5.582013034820557
8.96,9.221533936612442,8.69846606338756,5.83,6.490378679243962,5.169621320756038,0.12209778865799303,0.5553106140345335,0.1374172248093574,0.10677835250662868,0.7693535324665189,0.3412676956025481,12140544,4.6176502227783205,5.565942335128784
9.129999999999999,9.44,8.819999999999999,5.3999999999999995,5.71304951684997,5.086950483150029,0.12588657382875676,0.5470380643382668,0.14350962188700425,0.10826352577050925,0.7833333340217724,0.3107427946547613,12304384,4.695556020736694,5.6546837329864506
9.14,9.377486841740758,8.902513158259243,5.720000000000001,6.054065861769802,5.3859341382301995,0.12548968177288766,0.5068357214331627,0.14275377615978974,0.1082255873859856,0.7132045245154159,0.30046691835090944,12468224,4.710021591186523,5.645713996887207
8.959999999999999,9.326606055596466,8.593393944403532,5.889999999999999,6.219999999999999,5.559999999999999,0.12984161749482154,0.47922993935644626,0.15144007686276487,0.10824315812687821,0.6865839006767646,0.27187597803612795,12632064,4.600131368637085,5.51580548286438
8.959999999999999,9.213771550808989,8.70622844919101,5.6,6.144058820349417,5.055941179650582,0.11594016263261435,0.6529258763417601,0.13642805221842136,0.09545227304680734,0.929410022827543,0.3764417298559773,12795904,4.5694225311279295,5.504562044143677
9.030000000000001,9.258254244210269,8.801745755789733,5.569999999999999,6.0195553358597795,5.120444664140219,0.11890742303803559,0.5050307398661971,0.13681590603662178,0.1009989400394494,0.7327605517720035,0.27730092796039063,12959744,4.573984861373901,5.52559757232666
9.190000000000001,9.50128764832547,8.878712351674533,5.82,6.48,5.16,0.11776219746097918,0.5331629877910018,0.13197522997049002,0.10354916495146833,0.7370188627590726,0.32930711282293096,13123584,4.668369626998901,5.609088993072509
9.030000000000001,9.275153013442626,8.784846986557376,5.680000000000001,6.332380257212004,5.027619742787997,0.12536598136648536,0.5198670856654644,0.1463798459880738,0.10435211674489692,0.75067395259856,0.28906021873236876,13287424,4.564598178863525,5.495475339889526
9.080000000000002,9.336124969497316,8.823875030502688,5.6,6.140370243444251,5.059629756555748,0.12064139964058988,0.4936763199046254,0.1377639344189086,0.10351886486227116,0.6932511787127356,0.29410146109651525,13451264,4.581079530715942,5.5148285865783695
9.059999999999999,9.336405499221703,8.783594500778294,5.45,5.811247837363769,5.088752162636231,0.11887286026030777,0.49839714588597417,0.1307217013453361,0.10702401917527947,0.7259926126002325,0.2708016791717158,13615104,4.563787412643433,5.488931798934937
9.03,9.361813200460741,8.698186799539258,5.53,6.126741149913428,4.933258850086572,0.11617102930322287,0.5240065034478902,0.13272584694765557,0.09961621165879017,0.7600136546184738,0.28799935227730666,13778944,4.553056859970093,5.46024866104126
9.1,9.440587727318528,8.759412272681471,5.74,6.351882341631135,5.128117658368866,0.11967726564034817,0.4218160704709589,0.1289001178092978,0.11045441347139852,0.5922381407878838,0.251394000154034,13942784,4.558618021011353,5.484702062606812
8.860000000000001,9.105764114548892,8.61423588545111,5.67,6.10139309220246,5.23860690779754,0.12085204143077133,0.47183909295126797,0.1373561472679968,0.10434793559354585,0.6816889220826301,0.26198926381990584,14106624,4.43804931640625,5.330160140991211
9.09,9.306564078277077,8.873435921722923,5.6400000000000015,5.99270384177097,5.287296158229033,0.11695346338674421,0.5241689388640225,0.13122307593672541,0.102683850836763,0.7517774700492061,0.29656040767883884,14270464,4.52475757598877,5.451311492919922
9.059999999999999,9.202828568570855,8.917171431429143,5.720000000000001,6.119499687108764,5.320500312891237,0.11283591846004123,0.5363907212391495,0.1326255448489651,0.09304629207111735,0.8539194914515313,0.2188619510267677,14434304,4.515743446350098,5.421988248825073
8.930000000000001,9.158254244210267,8.701745755789736,5.62,6.185331761004103,5.054668238995897,0.11594037087634204,0.5263182541355491,0.13228659794924982,0.09959414380343426,0.7420689882156721,0.3105675200554261,14598144,4.437167549133301,5.333051490783691
8.989999999999998,9.192237484161565,8.787762515838432,5.69,6.292411819273162,5.087588180726839,0.11750243837013834,0.4880301016382873,0.1332744097240401,0.10173046701623659,0.6952683472341459,0.28079185604242873,14761984,4.423375225067138,5.350304317474365
8.919999999999998,9.183818119165457,8.65618188083454,5.8100000000000005,6.33239831546436,5.287601684535641,0.11371656609699128,0.4773232100531459,0.12825853916001373,0.09917459303396883,0.7356421310889261,0.21900428901736563,14925824,4.414791297912598,5.307476758956909
8.919999999999998,9.277211421989833,8.562788578010164,5.449999999999999,6.047076209541126,4.852923790458872,0.1133841245435178,0.475809323694557,0.12288352723457442,0.10388472185246118,0.7120028864506986,0.23961576093841533,15089664,4.405607342720032,5.297743320465088
9.109999999999998,9.387308492477239,8.832691507522757,5.860000000000001,6.397028863283904,5.322971136716099,0.11336515760049219,0.48051075655966996,0.1294899937511911,0.09724032144979328,0.7916474237802706,0.16937408933906933,15253504,4.49485502243042,5.393750476837158
9.02,9.16696938456699,8.87303061543301,5.77,6.144299345444257,5.395700654555742,0.11260011056438086,0.48807735117152334,0.12090174069521448,0.10429848043354725,0.7140656804664748,0.2620890218765719,15417344,4.4332780838012695,5.33180947303772
8.87,9.163428015022424,8.576571984977575,5.42,5.712574776766556,5.127425223233444,0.11286114044487475,0.4623858047649264,0.1250204367299419,0.10070184415980758,0.6702348151487518,0.254536794381101,15581184,4.333329820632935,5.232374429702759
8.929999999999998,9.293455636907723,8.566544363092273,5.83,6.377813836992094,5.282186163007906,0.11273626489564774,0.41287393970415,0.12347842435165761,0.10199410543963787,0.6358175202757609,0.1899303591325391,15745024,4.39420382976532,5.260864162445069
9.26,9.488910462845192,9.031089537154807,5.83,6.090959767013998,5.569040232986002,0.11600266937166448,0.43585297418758273,0.12778792375356318,0.10421741498976578,0.6227749112430109,0.24893103713215461,15908864,4.517581129074097,5.435565853118897
9.059999999999999,9.32153393661244,8.798466063387558,5.85,6.3681698563212645,5.331830143678735,0.11220564525574442,0.49306265376508235,0.12455292106899593,0.0998583694424929,0.7003547717471107,0.285770535783054,16072704,4.427916860580444,5.316150712966919
9.1,9.437638860322682,8.762361139677317,5.880000000000001,6.420000000000001,5.340000000000001,0.10681880591437216,0.5240346231497824,0.12119883661510004,0.09243877521364428,0.8083477585741816,0.2397214877253832,16236544,4.4222077369689945,5.324592971801758
8.9,9.32661458015403,8.47338541984597,5.68,6.014065861769801,5.345934138230199,0.12090462185442445,0.38622561767697333,0.13594255493481827,0.10586668877403062,0.6207416188531747,0.15170961650077194,16400384,4.332789659500122,5.201017761230469
9.040000000000001,9.264499443206438,8.815500556793564,5.7,6.082099463490856,5.3179005365091445,0.10690276250243183,0.47483423687517645,0.11725481999987847,0.0965507050049852,0.6584714115354189,0.291197062214934,16564224,4.412057018280029,5.276883840560913
9.000000000000002,9.236643191323987,8.763356808676017,5.24,5.722078831727758,4.757921168272242,0.11036777906119818,0.4481244210153818,0.12184375177876557,0.0988918063436308,0.6336277864496945,0.2626210555810691,16728064,4.370063066482544,5.243308162689209
9.099999999999998,9.379284800875377,8.820715199124619,5.62,6.2377378084592205,5.00226219154078,0.11412787204608317,0.4536008758470416,0.1303361146608319,0.09791962943133445,0.6485068210533927,0.2586949306406905,16891904,4.407890510559082,5.290709638595581
8.94,9.19377155080899,8.68622844919101,5.96,6.28310988842807,5.63689011157193,0.11320232255384324,0.3976112874224782,0.12484929893213056,0.10155534617555592,0.5840281986118437,0.21119437623311266,17055744,4.303783702850342,5.183577966690064
9.22,9.49129319932501,8.94870680067499,5.91,6.126564078277077,5.693435921722923,0.1067415048368275,0.48026616852730514,0.11471941516969819,0.0987635945039568,0.6840216442090764,0.27651069284553387,17219584,4.454511213302612,5.345154237747193
8.969999999999999,9.159999999999998,8.78,5.489999999999999,5.9888987873306565,4.991101212669342,0.11121649714186783,0.40900819581001996,0.12109178663499431,0.10134120764874135,0.6229585350226887,0.19505785659735123,17383424,4.325262022018433,5.189487314224243
9.080000000000002,9.307156333832014,8.85284366616799,5.64,5.9752610922848035,5.304738907715196,0.10997935999184842,0.4793622804805636,0.130539294071128,0.08941942591256885,0.7629149754259803,0.19580958553514693,17547264,4.360315895080566,5.242875337600708
9.040000000000001,9.175646599662505,8.904353400337497,5.540000000000001,5.967083130081253,5.112916869918749,0.10686180172488088,0.4605567233636975,0.12099214455661235,0.09273145889314942,0.7134319373693385,0.20768150935805657,17711104,4.338860416412354,5.213196468353272
9.11,9.356779253585062,8.863220746414937,5.539999999999999,5.93293765408777,5.147062345912229,0.10560602331534026,0.45277659595012665,0.11956423085472326,0.09164781577595726,0.7317368401914477,0.17381635170880555,17874944,4.365550088882446,5.243540048599243
9.17,9.40259406699226,8.93740593300774,5.6899999999999995,6.2738664230798,5.106133576920199,0.10570087917149062,0.4769563321955502,0.11820796832862171,0.09319379001435954,0.7085452192452314,0.24536744514586906,18038784,4.370907878875732,5.271399641036988
9.07,9.441618083521242,8.698381916478759,5.5,5.887298334620741,5.112701665379259,0.10442702351137989,0.4807711012661457,0.1156585231213749,0.09319552390138489,0.7370197478603258,0.22452245467196563,18202624,4.336201858520508,5.207224416732788
9.080000000000002,9.307156333832014,8.85284366616799,5.720000000000001,6.1886149805544,5.2513850194456015,0.10827554082497952,0.4361485557630658,0.12410806888749305,0.09244301276246598,0.7091872662149055,0.16310984531122624,18366464,4.337258052825928,5.2064165592193605
8.999999999999998,9.289827534923786,8.71017246507621,5.65,5.944108823397055,5.355891176602945,0.10877654282376166,0.44590401398018004,0.12754580491017115,0.09000728073735216,0.7913444643146927,0.10046356364566733,18530304,4.269259834289551,5.1503434658050535
9.040000000000003,9.301533936612444,8.778466063387562,5.529999999999999,5.906961536499415,5.153038463500584,0.10518019888550038,0.45306257950142026,0.12070254790588465,0.08965784986511612,0.7680299407563006,0.13809521824653992,18694144,4.277210426330567,5.16392183303833
9.049999999999999,9.307875939164552,8.792124060835446,5.319999999999999,5.734246303544159,4.9057536964558395,0.10710891801863905,0.41616498194634916,0.1223974424974504,0.0918203935398277,0.6919392370785491,0.14039072681414927,18857984,4.303640651702881,5.1674103260040285
8.929999999999998,9.276554469023267,8.583445530976729,5.8500000000000005,6.230131556174965,5.469868443825036,0.11138463784009216,0.3546516114845872,0.12060880228105365,0.10216047339913066,0.5869834094756833,0.12231981349349108,19021824,4.2341714859008786,5.085346412658692
9.11,9.372488094968134,8.847511905031865,5.51,6.23034713853808,4.78965286146192,0.1065464403480291,0.40978536754846573,0.11417554523551365,0.09891733546054454,0.6381100104545253,0.18146072464240612,19185664,4.319734382629394,5.188571977615356
8.98,9.215796522451033,8.744203477548968,5.4,5.8626013402488155,4.937398659751185,0.11779294284060596,0.3831091101281345,0.12912834280430965,0.10645754287690226,0.6379818678445799,0.12823635241168913,19349504,4.265086030960083,5.106234836578369
8.95,9.314005494464025,8.585994505535973,5.35,5.69423828956117,5.005761710438829,0.10920570967718952,0.3740921947173774,0.11901324083499601,0.09939817851938304,0.5903009061513789,0.15788348328337604,19513344,4.231745004653931,5.079168319702148
8.96,9.384735211631908,8.535264788368094,5.470000000000001,5.899068759058499,5.040931240941502,0.11589816631749268,0.33405845453962685,0.12771474052042806,0.10408159211455732,0.508596333312172,0.1595205757670817,19677184,4.22179799079895,5.0831445217132565
9.01,9.357706773014273,8.662293226985726,5.9,6.254964786985977,5.545035213014024,0.11075615379959343,0.39290779959410427,0.11800435245044358,0.10350795514874328,0.5841295290387714,0.2016860701494372,19841024,4.25277886390686,5.100595283508301
8.91,9.325812457725837,8.494187542274164,5.470000000000001,5.78,5.160000000000001,0.1089069538749754,0.38720690878108144,0.12204527310470674,0.09576863464524406,0.6020805683894911,0.17233324917267176,20004864,4.183647513389587,5.033755683898926
9.02,9.319332590941915,8.720667409058084,5.6,6.201664358259652,4.998335641740347,0.10694197807461017,0.3861584638245404,0.12001182447264061,0.09387213167657973,0.6375400290413471,0.13477689860773373,20168704,4.212685680389404,5.089757680892944
9.079999999999998,9.362134719593316,8.79786528040668,5.87,6.241618083521241,5.498381916478759,0.10653038369491694,0.4076884178444743,0.1151790893413506,0.09788167804848327,0.6478794886303298,0.16749734705861874,20332544,4.24677529335022,5.116481637954712
9.190000000000001,9.360000000000001,9.020000000000001,5.7700000000000005,6.199068759058499,5.340931240941502,0.10801675589755173,0.40614738380536436,0.11786087554281258,0.09817263625229089,0.6453920391832605,0.1669027284274682,20496384,4.307060670852661,5.178390789031982
8.969999999999999,9.17518284528683,8.764817154713167,5.489999999999999,5.896078810084939,5.08392118991506,0.10929715977981683,0.40008698124438524,0.11734507352279423,0.10124924603683942,0.5985393114936955,0.20163465099507494,20660224,4.213562321662903,5.0493079662323
9.040000000000001,9.360000000000001,8.72,5.090000000000001,5.374429253066559,4.8055707469334425,0.10188408847898241,0.4592521406710148,0.11204651921609776,0.09172165774186705,0.7290569175007661,0.18944736384126348,20824064,4.223073291778564,5.079849672317505
9.02,9.3540658617698,8.685934138230198,5.5,5.973286382647969,5.026713617352031,0.10489948038011783,0.46896496023982764,0.11582498991945506,0.0939739708407806,0.751206460036263,0.18672346044339228,20987904,4.1948823690414425,5.061697483062744
9.22,9.455796522451033,8.984203477548968,5.68,6.24,5.119999999999999,0.10920242648571724,0.3757631639018655,0.1197412704612024,0.09866358251023206,0.5878586066856009,0.16366772111813005,21151744,4.302461338043213,5.171697044372559
9.09,9.32,8.86,5.74,6.157612260356422,5.322387739643578,0.10291188424453135,0.4548092231154442,0.11427077226160974,0.09155299622745296,0.6304825985311883,0.2791358476997001,21315584,4.238098239898681,5.092166376113892
9.09,9.33677925358506,8.84322074641494,5.5600000000000005,6.040000000000001,5.08,0.10583349596709009,0.3509256884455681,0.11426197116071672,0.09740502077346345,0.5596526013068972,0.14219877558423896,21479424,4.262381505966187,5.089583492279052
9.19,9.50764760348537,8.872352396514628,5.41,5.849203825119956,4.970796174880045,0.10737431673333046,0.35623652013018725,0.1140146172773212,0.10073401618933972,0.5358309809021075,0.17664205935826707,21643264,4.258523178100586,5.1360108852386475
9.17,9.463428015022425,8.876571984977575,5.6899999999999995,6.0936087214122105,5.2863912785877885,0.11119297686964272,0.3314518899656832,0.12001170153594072,0.10237425220334471,0.5117504501481622,0.15115332978320423,21807104,4.282260584831238,5.122736072540283
9.190000000000001,9.406564078277079,8.973435921722924,5.78,6.169358446678636,5.390641553321364,0.10497609879821537,0.31393228461965916,0.11462529526687784,0.0953269023295529,0.4921656192345412,0.1356989500047771,21970944,4.269787001609802,5.127090311050415
9.11,9.451906419945574,8.768093580054424,5.67,5.9895309061734086,5.350469093826591,0.1043225739151239,0.3490002596750855,0.11465913112177135,0.09398601670847644,0.5555949438016614,0.1424055755485097,22134784,4.232400894165039,5.075299263000488
9.1,9.352982212813469,8.84701778718653,5.470000000000001,5.795729949498047,5.144270050501954,0.1036399511620402,0.34152353117242457,0.11369134751779766,0.09358855480628273,0.5267102720593179,0.15633679028553124,22298624,4.210041952133179,5.062671422958374
9.150000000000002,9.391867732448958,8.908132267551046,5.66,6.233061951275777,5.086938048724224,0.10530305877327914,0.3829327465966344,0.11387375119591402,0.09673236635064426,0.6032953150112814,0.1625701781819874,22462464,4.240166664123535,5.091726636886596
9.26,9.51377155080899,9.00622844919101,5.800000000000001,6.354977477020465,5.245022522979537,0.11421367861330504,0.34061429360881446,0.12612726695494417,0.10230009027166592,0.5640127370229449,0.11721585019468408,22626304,4.290801382064819,5.149144220352173
9.2,9.326491106406735,9.073508893593264,5.720000000000001,6.295847201955519,5.144152798044482,0.10930347489193079,0.3075088351033628,0.11431725026165966,0.10428969952220192,0.4641009131564961,0.1509167570502295,22790144,4.2347158908844,5.103702449798584
9.09,9.31113344387496,8.86886655612504,5.88,6.331220566907139,5.428779433092861,0.10744452094659204,0.31390112265944475,0.11642110918637824,0.09846793270680584,0.45631650569769555,0.17148573962119396,22953984,4.190686154365539,5.039366149902344
8.969999999999999,9.295729949498046,8.644270050501952,5.58,6.02,5.140000000000001,0.10539617249742146,0.36150306356139483,0.1113244844470257,0.09946786054781723,0.5645685202303563,0.15843760689243339,23117824,4.115962052345276,4.96558027267456
9.150000000000002,9.34104973174543,8.958950268254574,5.549999999999999,5.894238289561169,5.2057617104388285,0.10488459132611747,0.36912505626678466,0.11826079446500591,0.09150838818722902,0.5542165651868873,0.18403354734668204,23281664,4.211251640319825,5.062949705123901
8.969999999999999,9.159999999999998,8.78,5.39,5.810594816896262,4.969405183103738,0.10246657198294991,0.38349030548706653,0.1094716668486814,0.09546147711721842,0.5965265101584609,0.17045410081567214,23445504,4.124594020843506,4.957489061355591
9.05,9.287697286480094,8.812302713519907,5.799999999999999,6.068328157299973,5.531671842700025,0.10771895479410883,0.34563760813325645,0.11653567852211923,0.09890223106609843,0.6234800995285128,0.06779511673800015,23609344,4.157872295379638,4.999853038787842
9.180000000000001,9.465657137141715,8.894342862858288,5.3999999999999995,5.838178046004132,4.961821953995867,0.10427216244861481,0.39435944417491553,0.1151416967386456,0.09340262815858402,0.6461690724558384,0.14254981589399268,23773184,4.217473745346069,5.066421270370483
9.06,9.404093010681706,8.715906989318295,5.5,5.914728827066554,5.085271172933446,0.1055121853947639,0.31989607540890574,0.11468990187466384,0.09633446891486395,0.5027459625767252,0.13704618824108628,23937024,4.131612372398377,4.990282344818115
9.179999999999998,9.393541565040625,8.966458434959371,5.8,6.414817045957576,5.185182954042424,0.10468281907960768,0.3195885209366679,0.11130125501198257,0.09806438314723279,0.5244493683139488,0.1147276735593869,24100864,4.18853645324707,5.056488704681397
9.12,9.536653333119991,8.703346666880007,5.89,6.386890329952194,5.393109670047806,0.1058698514476418,0.3139792840927839,0.1145499429391722,0.0971897599561114,0.5401025800708685,0.08785598811469933,24264704,4.152527379989624,5.014739084243774
9.170000000000002,9.4530194339617,8.886980566038304,5.98,6.545331761004103,5.4146682389958976,0.10648601064458485,0.29644737103953955,0.11426108517728302,0.09871093611188668,0.5203226548271302,0.07257208725194886,24428544,4.174667167663574,5.038994359970093
9.120000000000001,9.412574776766556,8.827425223233446,5.65,6.097772263544763,5.202227736455238,0.10875850450247523,0.2851289047859609,0.11623125636674324,0.10128575263820723,0.485652280886177,0.08460552868574484,24592384,4.150497770309448,5.005632162094116
9.040000000000001,9.29377155080899,8.786228449191011,5.5600000000000005,6.054368283772331,5.06563171622767,0.10486492635682218,0.31827780706807973,0.1149109163364091,0.09481893637723526,0.5160893736408283,0.12046624049533114,24756224,4.109538936614991,4.958256959915161
9.23,9.502213151776324,8.957786848223677,5.81,6.409082632030006,5.210917367969993,0.09777398407459256,0.37328719440847635,0.10440940692246337,0.09113856122672176,0.5486908559340619,0.19788353288289087,24920064,4.214509749412537,5.059639263153076


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-jumper-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.45,3.822155881318568,3.0778441186814325,3.5,3.843511280746353,3.156488719253647,0.7638576533645391,2.707403326034546,0.9317177898644432,0.5959975168646351,2.7078515841797106,2.706955067889381,16384
4.43,5.090378679243962,3.769621320756037,4.02,4.46,3.5799999999999996,0.5782379084577163,2.657686918973923,0.7479457120288493,0.4085301048865832,2.6790023868271304,2.636371451120716,180224
5.98,6.376988664825585,5.583011335174416,5.340000000000001,5.675261092284805,5.004738907715197,0.7266021041820446,2.5749901672204336,0.8892125537785897,0.5639916545854996,2.5938987125038597,2.5560816219370075,344064
6.609999999999999,7.0136087214122105,6.206391278587788,5.339999999999999,5.706606055596466,4.973393944403532,0.5267125442624093,2.501953971385956,0.6027202961756694,0.45070479234914923,2.5258837093240967,2.4780242334478153,507904
6.709999999999999,7.20081564767232,6.219184352327678,5.74,6.198693797647189,5.281306202352812,0.3997912076612313,2.4601040949424107,0.48034943797679525,0.3192329773456673,2.494530170602616,2.425678019282205,671744
7.08,7.453630833845388,6.706369166154612,5.61,5.966230262611138,5.253769737388863,0.41290627457201473,2.3957300702730815,0.508550814281215,0.31726173486281456,2.43525795077631,2.356202189769853,835584
6.959999999999999,7.479999999999999,6.4399999999999995,5.8999999999999995,6.486515131944607,5.313484868055392,0.3646846917768318,2.378616345922152,0.4563625379866395,0.27300684556702415,2.421833499962637,2.335399191881667,999424
7.13,7.898179666484345,6.361820333515655,5.549999999999999,6.070096144957833,5.029903855042165,0.31542085794111097,2.367343774437905,0.3763885436933013,0.2544531721889206,2.4122975292375437,2.322390019638266,1163264
7.380000000000001,7.764187454245971,6.99581254575403,5.58,6.125527267879434,5.034472732120566,0.2735526528830329,2.359340884288152,0.34518105957100065,0.20192424619506508,2.3903546603055847,2.3283271082707193,1327104
7.3199999999999985,7.942575296650934,6.697424703349063,5.76,6.300740233383831,5.219259766616169,0.2830386536195874,2.3479756891727446,0.3664959128869808,0.19958139435219402,2.38750091090932,2.308450467436169,1490944
7.469999999999999,7.759999999999999,7.179999999999999,5.48,5.9108131845707605,5.04918681542924,0.24819182020922498,2.3546253869930904,0.30938125009779077,0.18700239032065916,2.3794270125857135,2.3298237614004673,1654784
7.51,7.874554522671163,7.1454454773288365,5.46,5.9054211490264015,5.0145788509735985,0.20754493322844306,2.3623193502426147,0.2614618158700308,0.1536280505868553,2.3921651721646002,2.3324735283206293,1818624
7.409999999999999,7.965787729263609,6.854212270736389,5.62,5.915972971738975,5.324027028261026,0.20059976897512866,2.3599891046682995,0.2626787964244282,0.1385207415258291,2.408226878521435,2.311751330815164,1982464
7.390000000000001,7.9046843692983115,6.87531563070169,5.409999999999999,5.855982062419554,4.9640179375804445,0.24306044982125355,2.339022552967071,0.30781936446663244,0.17830153517587466,2.370527195187551,2.3075179107465913,2146304
7.4300000000000015,8.079692234831233,6.78030776516877,5.79,6.107647603485372,5.472352396514628,0.20255116115634636,2.346299260854721,0.24972946096302187,0.15537286134967085,2.392665440289924,2.299933081419518,2310144
7.300000000000002,7.654964786985978,6.945035213014025,5.630000000000001,6.054381903478459,5.205618096521542,0.1915985155229767,2.364309836427371,0.23885166296849025,0.14434536807746312,2.4013255346483366,2.327294138206405,2473984
7.840000000000001,8.230384425918864,7.449615574081138,5.869999999999999,6.588401002226472,5.151598997773527,0.22182839689776296,2.3667762875556946,0.27807201727516356,0.16558477652036235,2.393903565203051,2.3396490099083382,2637824
7.7,8.092428337406972,7.307571662593029,5.94,6.32,5.5600000000000005,0.22255834974348546,2.3693044026692704,0.30240261102357935,0.14271408846339156,2.398077111601228,2.340531693737313,2801664
7.7700000000000005,8.16509492530277,7.374905074697232,5.6499999999999995,5.973264597504892,5.326735402495107,0.17642707293853158,2.370131325721741,0.2512679914991929,0.10158615437787027,2.436524256340791,2.3037383951026906,2965504
7.650000000000001,8.106618002273237,7.193381997726766,5.44,5.938397431775085,4.941602568224916,0.16330374806808926,2.3691773156325024,0.21578897075091696,0.11081852538526155,2.406695816608263,2.331658814656742,3129344
7.700000000000001,8.094968353162631,7.305031646837371,5.869999999999999,6.277553677446296,5.462446322553703,0.1739469327963888,2.355560603737831,0.20692569852276782,0.14096816707000975,2.3852086484801194,2.3259125589955425,3293184
7.789999999999999,7.927477270848675,7.652522729151324,5.86,6.44172158288996,5.278278417110041,0.15927161405173437,2.359197187423706,0.1990294313114777,0.11951379679199103,2.3995154711480473,2.3188789036993644,3457024
7.860000000000001,8.284735211631908,7.435264788368095,5.3500000000000005,5.808802789878179,4.891197210121822,0.16524330948789906,2.3319045861562095,0.20351330569767992,0.1269733132781182,2.37223470039217,2.291574471920249,3620864
7.8199999999999985,8.226939798987514,7.413060201012482,5.799999999999999,6.2427188724235725,5.357281127576425,0.14011525654544427,2.343488422036171,0.17238955133749795,0.10784096175339057,2.369742338877571,2.3172345051947714,3784704
7.83,8.146385840391128,7.513614159608872,5.63,5.871039415863879,5.388960584136121,0.17341266809962685,2.3154222826162973,0.23038097485452266,0.11644436134473105,2.390209756404139,2.240634808828456,3948544
7.88,8.29424630354416,7.46575369645584,5.87,6.355901224530253,5.384098775469747,0.14291702072756984,2.3107037464777633,0.21326336293717507,0.0725706785179646,2.3785776621930568,2.24282983076247,4112384
7.630000000000001,8.107598157450383,7.152401842549619,5.5600000000000005,5.85051678092668,5.269483219073321,0.13326754456696405,2.3287135750055312,0.1764816276207365,0.09005346151319159,2.39123504376456,2.2661921062465025,4276224
7.890000000000001,8.262692903071684,7.517307096928317,5.830000000000001,6.3260846701924995,5.333915329807502,0.15256634668136632,2.341598986585935,0.19411900442442975,0.11101368893830289,2.381530551708502,2.301667421463368,4440064
7.789999999999999,8.157287353444138,7.42271264655586,5.700000000000001,6.135889894354069,5.264110105645933,0.1504650184108565,2.3326179742813116,0.1944930182712967,0.10643701855041629,2.3627995677927482,2.302436380769875,4603904
7.85,8.150832179129827,7.549167820870173,5.48,6.17108610172684,4.788913898273161,0.1485729137901216,2.302994311849276,0.17850286158914574,0.11864296599109746,2.3408467416534093,2.265141882045143,4767744
7.85,8.205668384875574,7.494331615124425,5.499999999999998,5.744948974278316,5.255051025721681,0.1406819840893149,2.3232365558544794,0.1807879334522581,0.1005760347263717,2.3711047453372522,2.2753683663717066,4931584
7.82,8.154065861769801,7.485934138230199,5.7700000000000005,6.44238381896057,5.097616181039431,0.12458695836054778,2.2950474758942923,0.15424421024021748,0.09492970648087809,2.345821034184314,2.2442739176042705,5095424
7.93,8.158254244210266,7.701745755789733,5.95,6.49451813560248,5.405481864397521,0.1268905514851212,2.312274644772212,0.17287374163196534,0.08090736133827708,2.3548901169177734,2.2696591726266506,5259264
7.85,8.232753184180092,7.467246815819907,5.58,5.976988664825584,5.183011335174416,0.14677402099284026,2.277864264448484,0.2001345990860171,0.0934134428996634,2.3371732796993125,2.2185552491976557,5423104
7.969999999999999,8.316554469023268,7.6234455309767295,5.49,5.834818792991333,5.145181207008667,0.10628042314201588,2.3200750072797143,0.13778816137442257,0.07477268490960921,2.366262738914562,2.2738872756448667,5586944
7.970000000000001,8.27675723300356,7.663242766996442,5.5200000000000005,5.9318252056394805,5.1081747943605205,0.12045161149774983,2.283939786752065,0.1626701141938941,0.07823310880160557,2.3520481048313022,2.2158314686728278,5750784
8.07,8.37675723300356,7.763242766996441,5.4799999999999995,5.924522215417857,5.035477784582142,0.13197933533228928,2.307066458463669,0.17927517056934078,0.0846835000952378,2.366522974514551,2.247609942412787,5914624
8.08,8.535631429995782,7.624368570004219,5.739999999999999,6.095527776692623,5.384472223307376,0.11893308735452587,2.3063217838605246,0.1561804725932957,0.08168570211575604,2.3620809281152,2.250562639605849,6078464
7.92,8.368998886412873,7.471001113587127,5.62,6.071220566907139,5.168779433092861,0.13107993115360533,2.312255178888639,0.18970863802050839,0.07245122428670228,2.3543126224300726,2.2701977353472054,6242304
8.379999999999999,8.799046536795139,7.96095346320486,5.9399999999999995,6.240665927567457,5.639334072432542,0.09785690063921108,2.2916067262490594,0.14787359349485157,0.0478402077835706,2.356793757568502,2.226419694929617,6406144
8.01,8.363411940941445,7.656588059058554,5.33,6.00089492470878,4.65910507529122,0.12260154069711762,2.315564481417338,0.1552787240974413,0.08992435729679393,2.3698462119663994,2.261282750868277,6569984
7.9,8.25213633723318,7.5478636627668205,5.74,6.252249938994628,5.227750061005373,0.0892326259442294,2.298375699917475,0.11783881189695847,0.06062643999150033,2.352923968624584,2.243827431210366,6733824
8.170000000000002,8.38470910553584,7.955290894464163,5.73,6.3781512169239525,5.081848783076048,0.07534607443958516,2.336961768070857,0.10798538785178871,0.042706761027381614,2.379629092100286,2.2942944440414283,6897664
8.18,8.378997487421325,7.981002512578676,5.860000000000001,6.387636238330918,5.332363761669084,0.08619875540025529,2.2779375702142715,0.12937453102986096,0.04302297977064962,2.3498616400939554,2.2060135003345875,7061504
8.18,8.637820925690384,7.722179074309616,5.770000000000001,6.2433920151417865,5.296607984858216,0.1304225888568907,2.2935916006565096,0.18707285996096593,0.07377231775281548,2.377247110171424,2.209936091141595,7225344
8.070000000000002,8.589711458407454,7.5502885415925505,5.840000000000001,6.32,5.360000000000001,0.12698076648327208,2.2757095913092296,0.1703004007459975,0.08366113222054666,2.354513637544779,2.19690554507368,7389184
8.14,8.48117444218464,7.798825557815361,5.77,6.430378679243962,5.1096213207560375,0.09860099694536374,2.300695723295212,0.1293986865873302,0.06780330730339729,2.372910822388068,2.228480624202356,7553024
8.07,8.541274866717927,7.598725133282073,5.44,5.936386945839635,4.943613054160366,0.12857525488361712,2.2934357613325123,0.17720883911253293,0.07994167065470131,2.345288198985672,2.2415833236793525,7716864
8.2,8.486356421265526,7.913643578734472,5.870000000000001,6.2496050579220475,5.4903949420779545,0.1338837890652939,2.3044197748104733,0.19237278990424683,0.07539478822634099,2.347985361938074,2.2608541876828725,7880704
8.129999999999999,8.563704968844029,7.69629503115597,5.380000000000001,5.899230199429888,4.860769800570114,0.12585140093772978,2.2999326715866726,0.17182118585819592,0.07988161601726365,2.356722362891886,2.2431429802814593,8044544
8.2,8.62190046219458,7.778099537805419,5.89,6.286106046406767,5.493893953593233,0.11714999889178819,2.2824996093908947,0.17084875564672922,0.06345124213684716,2.3475384703374895,2.2174607484443,8208384
8.15,8.450832179129826,7.849167820870174,5.459999999999999,5.927332857821916,4.992667142178082,0.0969459921470843,2.320992197593054,0.15215963796424964,0.041732346329918964,2.3733414305363034,2.2686429646498043,8372224
8.28,8.575972971738974,7.984027028261024,5.78,6.082654919008432,5.477345080991569,0.11119276221531127,2.289198953906695,0.15893857369071765,0.06344695073990489,2.3493872722371196,2.22901063557627,8536064
8.260000000000002,8.53276363393972,7.9872363660602845,5.59,6.199015599143404,4.980984400856595,0.10893193061929192,2.281671898563703,0.15783747904662299,0.06002638219196087,2.3491258484381814,2.214217948689224,8699904
7.919999999999999,8.296297754444534,7.543702245555464,5.5600000000000005,6.1224944444170095,4.9975055555829915,0.08788620929311336,2.3008562117815017,0.13349560021344004,0.042276818372786684,2.36396510315477,2.2377473204082334,8863744
8.13,8.498917334913935,7.761082665086066,5.630000000000001,5.9707345007480175,5.289265499251984,0.0813471615159263,2.3073580692211784,0.12263258201450625,0.04006174101734635,2.373879779837345,2.2408363586050117,9027584
8.080000000000002,8.448239052790441,7.711760947209562,5.89,6.2706573262134855,5.509342673786514,0.08744726917163154,2.269843265414238,0.12906556959965693,0.04582896874360616,2.3502974343473593,2.1893890964811167,9191424
8.16,8.44,7.88,5.800000000000001,6.398331012066064,5.201668987933937,0.08477780349785458,2.281697357694308,0.1383472485650546,0.031208358430654545,2.3342636661570113,2.2291310492316043,9355264
7.92,8.1427105745132,7.697289425486799,5.99,6.3732753579347365,5.606724642065264,0.11361264678416771,2.3012940307458236,0.15310795514792208,0.07411733842041335,2.3432429826083294,2.259345078883318,9519104
8.170000000000002,8.685848815061158,7.654151184938844,5.85,6.197131099154196,5.502868900845804,0.09634696966968473,2.2966714670260746,0.13868770636137406,0.05400623297799539,2.3626809863386637,2.2306619477134855,9682944
8.18,8.525832329315811,7.834167670684188,5.9399999999999995,6.378634243989226,5.501365756010773,0.11848101647725943,2.3060930301745737,0.18820730505929947,0.048754727895219396,2.348336147895326,2.2638499124538214,9846784
8.169999999999998,8.630543157586777,7.7094568424132195,6.009999999999999,6.330780298646908,5.68921970135309,0.12103293499288452,2.2907746801773707,0.189843088105403,0.05222278188036601,2.3473015364699217,2.23424782388482,10010624
8.239999999999998,8.575261092284803,7.904738907715195,5.64,6.014699879903904,5.265300120096096,0.09725367354694751,2.283427388469378,0.12104692413858814,0.07346042295530689,2.346327761409638,2.220527015529118,10174464
8.54,8.93293765408777,8.147062345912229,6.0,6.643428317685816,5.356571682314184,0.12016412204441922,2.2845318724711734,0.1795266036337216,0.06080164045511682,2.3533893933668457,2.215674351575501,10338304
8.47,8.783209195267316,8.156790804732685,5.860000000000001,6.15051678092668,5.569483219073322,0.10678588198497888,2.290902420878411,0.1859464038448682,0.027625360125089524,2.353589033830296,2.2282158079265257,10502144
8.25,8.670119030752,7.829880969247999,5.7700000000000005,6.24549973711875,5.294500262881251,0.07293286371277641,2.2679350008567174,0.11601765136994857,0.029848076055604245,2.3217836218461234,2.2140863798673114,10665984
8.260000000000002,8.525329983228433,7.994670016771569,5.76,6.070483493925201,5.449516506074799,0.10060280315422761,2.2783322036266327,0.13868056092506462,0.0625250453833906,2.3311888771964493,2.225475530056816,10829824
8.260000000000002,8.576859590355099,7.943140409644904,5.59,6.110480547186924,5.069519452813076,0.08498980723088603,2.3034450888633726,0.11939263282107657,0.05058698164069549,2.378479921490532,2.2284102562362134,10993664
8.35,8.708468966578698,7.9915310334213014,5.5600000000000005,5.85051678092668,5.269483219073321,0.09606723894054685,2.292930737137795,0.12906395373734117,0.06307052414375253,2.369949023954343,2.215912450321247,11157504
8.3,8.671483512420135,7.928516487579866,5.680000000000001,6.017045990927055,5.342954009072947,0.10419855508953331,2.283918794989586,0.16288200380516263,0.045515106373903984,2.353082124179478,2.214755465799694,11321344
8.34,8.66,8.02,5.459999999999999,5.929467783772219,4.990532216227779,0.10119446030391063,2.298015406727791,0.1593846468005176,0.043004273807303685,2.3679912715062352,2.2280395419493466,11485184
8.32,8.523960780543712,8.116039219456288,5.380000000000001,5.854973683481518,4.905026316518484,0.11698001001495864,2.2841083943843845,0.16466300910457798,0.0692970109253393,2.367194663807253,2.201022124961516,11649024
8.37,8.689530906173408,8.05046909382659,5.91,6.4456304696336835,5.374369530366317,0.06740357768721873,2.291058086355527,0.096506114038627,0.03830104133581047,2.3566066707617606,2.225509501949294,11812864
8.389999999999999,8.786106046406767,7.993893953593232,5.76,6.334804314527997,5.185195685472003,0.09833367764949794,2.285678784052531,0.13027906232538558,0.06638829297361029,2.350471263896593,2.220886304208469,11976704
8.239999999999998,8.707332857821916,7.772667142178081,5.779999999999999,6.089192496674806,5.470807503325193,0.11289265022302664,2.288141670823097,0.16618144165854237,0.0596038587875109,2.343046020278772,2.233237321367422,12140544
8.309999999999999,8.572488094968133,8.047511905031865,5.71,6.320655385630881,5.099344614369119,0.1067886886070482,2.2566172858079274,0.1671913053460376,0.0463860718680588,2.304474282925219,2.2087602886906357,12304384
8.239999999999998,8.63038442591886,7.849615574081136,5.740000000000001,6.03051678092668,5.449483219073322,0.09579454389555997,2.253915838400523,0.14069262805955843,0.050896459731561504,2.323488724532518,2.1843429522685276,12468224
8.24,8.630384425918862,7.849615574081137,5.749999999999999,6.225920161371631,5.274079838628367,0.12092103921653077,2.2590742876132333,0.1658061267403035,0.07603595169275804,2.293408568308007,2.2247400069184593,12632064
8.32,8.598567765543683,8.041432234456318,5.54,5.827054001888147,5.252945998111853,0.0801445017025495,2.2572662591934205,0.11976491420484629,0.0405240892002527,2.317994607419718,2.196537910967123,12795904
8.499999999999998,8.831662479035538,8.168337520964458,5.580000000000001,5.996653333119994,5.163346666880008,0.08128205115984499,2.254241997996966,0.12117040887403069,0.0413936934456593,2.311526852204395,2.196957143789537,12959744
8.42,8.762928563989645,8.077071436010355,5.8100000000000005,6.190657326213486,5.429342673786515,0.07799444908547831,2.2977073023716605,0.11460187217955861,0.041387025991398006,2.3692999421002,2.226114662643121,13123584
8.14,8.430516780926679,7.8494832190733215,5.85,6.260487515035475,5.439512484964524,0.09218652777684229,2.2172832141319914,0.12011552939519014,0.06425752615849444,2.2822890846859916,2.152277343577991,13287424
8.25,8.6,7.9,5.77,6.293545604508337,5.2464543954916625,0.08653722338688867,2.2569633911053346,0.12774172672114403,0.045332720052633294,2.297057230348651,2.2168695518620183,13451264
8.23,8.60429934544426,7.855700654555743,5.73,6.2300999900019995,5.229900009998001,0.07252614208264271,2.258442598581314,0.12134530703269847,0.02370697713258696,2.313443711542563,2.203441485620065,13615104
8.440000000000001,8.716405499221706,8.163594500778297,5.71,6.048969025133566,5.371030974866434,0.10058135646783432,2.2545434027910236,0.15732779360652638,0.043834919329142255,2.3069694099347404,2.202117395647307,13778944
8.440000000000001,8.830384425918863,8.04961557408114,5.66,6.245149553533111,5.074850446466889,0.05881630268025516,2.250954499840737,0.09131495723104842,0.0263176481294619,2.3029688245825093,2.1989401750989646,13942784
8.48,8.747581763205194,8.212418236794807,5.58,5.99182520563948,5.16817479436052,0.10163530553691084,2.2298726330200833,0.1718200297184269,0.0314505813553948,2.30410952320629,2.155635742833877,14106624
8.1,8.52661458015403,7.673385419845968,5.41,5.828210473326529,4.991789526673471,0.08729289686307308,2.2662476519743597,0.1385862213434809,0.03599957238266526,2.3297322430706076,2.202763060878112,14270464
8.389999999999999,8.786106046406767,7.993893953593232,5.71,6.4149113419430845,5.005088658056915,0.08168477430396398,2.265240562955538,0.11731540891076381,0.04605413969716415,2.3002687609458317,2.2302123649652446,14434304
8.459999999999999,8.845227205685163,8.074772794314836,5.679999999999999,6.2846486583132375,5.07535134168676,0.08946246977817882,2.2829364637533827,0.12456026994535072,0.05436466961100691,2.353451032132861,2.2124218953739043,14598144
8.400000000000002,8.737638860322685,8.06236113967732,5.4399999999999995,5.792703841770967,5.087296158229032,0.07542803003064662,2.268947301308314,0.12173296931616068,0.029123090745132564,2.3185537351913674,2.219340867425261,14761984
8.5,8.756904651573302,8.243095348426698,5.609999999999999,6.190430874437258,5.029569125562741,0.0722484858318542,2.2663785527149836,0.11526966258401392,0.02922730907969448,2.306100991783538,2.2266561136464293,14925824
8.4,8.757770876399967,8.042229123600034,5.819999999999999,6.196297754444535,5.443702245555464,0.07076231733857029,2.2670650472243628,0.09886620948710706,0.042658425190033517,2.3160296709434567,2.218100423505269,15089664
8.18,8.469136645896018,7.89086335410398,5.8100000000000005,6.469469483751903,5.150530516248098,0.10379878616270917,2.2369047939777373,0.1602174027913788,0.04738016953403954,2.2665145471880255,2.207295040767449,15253504
8.629999999999999,9.03509258201058,8.224907417989417,5.63,6.042431812546026,5.217568187453974,0.09133935440719745,2.216776073972384,0.14833669225114232,0.03434201656325258,2.2564420244101178,2.1771101235346504,15417344
8.38,8.808485705712572,7.9515142942874295,5.8,6.096647939483827,5.503352060516173,0.08670773307482396,2.2404871453841526,0.11848718257225657,0.05492828357739136,2.3020510535028156,2.1789232372654896,15581184
8.329999999999998,8.704299345444257,7.9557006545557405,5.590000000000001,6.076723740945519,5.103276259054483,0.09414163778225576,2.2565242062012354,0.13127208472052243,0.05701119084398909,2.306376074727888,2.2066723376745827,15745024
8.36,8.726606055596466,7.9933939444035325,5.51,5.977867502611583,5.042132497388416,0.09672417157174393,2.255484622716904,0.13929760111627676,0.05415074202721111,2.2958006325606832,2.2151686128731245,15908864
8.459999999999999,8.91431266766402,8.005687332335977,5.550000000000001,5.977200187265877,5.122799812734124,0.09151262629311528,2.2647047112385432,0.13288490120105334,0.05014035138517721,2.325168650581388,2.2042407718956984,16072704
8.379999999999999,8.632190404258369,8.12780959574163,5.669999999999999,6.130543157586777,5.209456842413221,0.06736354533738144,2.279343635837237,0.09814067690546685,0.03658641376929602,2.325360910466736,2.233326361207738,16236544
8.430000000000001,8.863704968844031,7.996295031155973,5.47,6.088142378421024,4.851857621578976,0.08087759042197523,2.2668348630269373,0.1251787411048017,0.03657643973914876,2.308956938892805,2.2247127871610695,16400384
8.24,8.76,7.720000000000001,5.89,6.2835733730830885,5.496426626916911,0.09614057626652839,2.2236182332038874,0.14182682083065612,0.05045433170240067,2.2688404034682397,2.178396062939535,16564224
8.36,8.65732137494637,8.062678625053628,5.720000000000001,6.182168800331654,5.257831199668347,0.08591344846257315,2.1967884828646977,0.1212511837087912,0.05057571321635509,2.277028476332365,2.1165484893970303,16728064
8.510000000000002,8.731133443874961,8.288866556125042,6.02,6.482168800331653,5.557831199668346,0.10040144991750513,2.270021675030391,0.14147416059105727,0.05932873924395299,2.33502813914545,2.205015210915332,16891904
8.13,8.42,7.840000000000001,5.66,5.995261092284804,5.324738907715196,0.08788498823608577,2.220419007539749,0.12953396596415334,0.046236010508018205,2.2683787543177756,2.1724592607617224,17055744
8.34,8.6504834939252,8.029516506074799,5.7,6.173286382647969,5.226713617352031,0.10685157589614387,2.2454151848951978,0.1715926634180912,0.04211048837419655,2.3351647125682646,2.155665657222131,17219584
8.64,9.014699879903905,8.265300120096096,5.389999999999999,5.959999999999999,4.8199999999999985,0.07967782873117049,2.2491306493679684,0.1237783696704313,0.035577287791909676,2.2962231130456474,2.2020381856902893,17383424
8.28,8.66418745424597,7.895812545754028,5.84,6.354198405287297,5.325801594712702,0.08206588843992596,2.2496987889210383,0.10894008002473747,0.05519169685511445,2.333906485231589,2.1654910926104876,17547264
8.39,8.831474801092883,7.948525198907118,5.9,6.377493455452533,5.422506544547468,0.06177622027268317,2.250832454363505,0.09871587675032098,0.024836563795045348,2.2914175740192286,2.2102473347077813,17711104
8.649999999999999,8.97326459750489,8.326735402495107,5.69,6.172597140480547,5.207402859519454,0.10593120577589914,2.247745828827223,0.13577617124801514,0.07608624030378314,2.2778677957657743,2.2176238618886717,17874944
8.45,8.822155881318567,8.077844118681432,5.63,6.314178339323893,4.945821660676107,0.09430016496141125,2.2612404664357504,0.13782597979242434,0.050774350130398174,2.3273018877769345,2.1951790450945663,18038784
8.330000000000002,8.870462764674869,7.7895372353251355,5.71,6.074554522671163,5.345445477328837,0.11550839466508474,2.2506527572870256,0.1946879897818788,0.036328799548290686,2.3255090588913063,2.175796455682745,18202624
8.52,8.76,8.28,5.709999999999999,6.288705451849211,5.1312945481507874,0.08778667709557333,2.240905355413754,0.1424281041821439,0.033145250009002744,2.2769941035967656,2.2048166072307427,18366464
8.179999999999998,8.584474968323132,7.775525031676864,5.800000000000001,6.291934955049954,5.308065044950047,0.0879237487330101,2.2149126629034677,0.13269419295344287,0.043153304512577324,2.297436660421876,2.1323886653850592,18530304
8.539999999999997,8.755406592285377,8.324593407714618,5.789999999999999,6.349374650837879,5.2306253491621195,0.08945948686838767,2.2585061450799304,0.12813588978610255,0.0507830839506728,2.327188021004772,2.1898242691550887,18694144
8.379999999999999,8.711058907144936,8.048941092855062,5.749999999999999,6.145600808897049,5.354399191102949,0.061550677173848524,2.2318276941776274,0.11009846032819243,0.013002894019504621,2.3012923327782686,2.162363055576986,18857984
8.500000000000002,8.85496478698598,8.145035213014024,5.720000000000001,6.101575680566779,5.338424319433222,0.07712131301329155,2.2168586800495786,0.10673626660289945,0.04750635942368365,2.2827465840317642,2.150970776067393,19021824
8.46,8.809857113690718,8.110142886309283,5.67,6.143392015141785,5.196607984858215,0.07742395659054935,2.1999666631221766,0.10316684506278426,0.05168106811831444,2.2454990201113745,2.1544343061329787,19185664
8.250000000000002,8.614005494464028,7.885994505535976,5.55,5.826586333718787,5.273413666281213,0.07403889380511822,2.2616359770298002,0.10103911155642195,0.04703867605381448,2.3116300819598194,2.211641872099781,19349504
8.76,8.997486841740757,8.522513158259242,5.960000000000001,6.3529376540877704,5.567062345912231,0.08209611954128676,2.2122376789649327,0.1316527086691849,0.03253953041338861,2.2769285432395896,2.147546814690276,19513344
8.45,8.670227155455452,8.229772844544547,5.57,6.070099990001999,5.069900009998001,0.07780941135715688,2.2218552857637404,0.12442944058400277,0.031189382130310993,2.283173906481921,2.1605366650455595,19677184
8.440000000000001,8.673238075793813,8.206761924206189,5.58,6.106877594892779,5.053122405107221,0.07087149033905,2.2582790156205492,0.12021256543138428,0.02153041524671573,2.3094151570793557,2.2071428741617427,19841024
8.569999999999999,8.933455636907723,8.206544363092274,5.6,6.107937003968011,5.092062996031988,0.06828093706086893,2.2541972756385804,0.10782563290383103,0.02873624121790684,2.2982608323261298,2.210133718951031,20004864
8.48,8.903792402008342,8.056207597991659,5.680000000000001,5.985941170815567,5.374058829184434,0.06540127099918505,2.221308326721191,0.11198458125977848,0.01881796073859162,2.292245494697475,2.1503711587449073,20168704
8.330000000000002,8.661813200460744,7.998186799539261,5.79,6.32,5.26,0.0798346757520145,2.1933709070086476,0.12943756055891176,0.03023179094511725,2.3144104521682474,2.0723313618490478,20332544
8.52,8.8540658617698,8.185934138230198,5.629999999999999,6.09270941205037,5.167290587949628,0.06003956505834741,2.225731441378594,0.09425237070074316,0.025826759415951674,2.3180562556555198,2.133406627101668,20496384
8.629999999999999,8.97365680554879,8.286343194451208,5.77,6.29924474489597,5.2407552551040295,0.0987635914139294,2.2491211980581287,0.16516278154387729,0.03236440128398152,2.3236839644804657,2.1745584316357918,20660224
8.51,8.772488094968134,8.247511905031866,5.5600000000000005,6.237052435192431,4.88294756480757,0.10036759375167696,2.2266722728808723,0.14673203044454788,0.054003157058806046,2.311223313996302,2.142121231765443,20824064
8.48,8.80496153618544,8.155038463814561,5.6,6.0312771730569565,5.168722826943043,0.0652814706380013,2.2459346165259677,0.10883442594315854,0.02172851533284406,2.2954364733460566,2.196432759705879,20987904
8.61,8.993275357934735,8.226724642065264,5.720000000000001,6.074400902933387,5.365599097066614,0.08927922998749024,2.2107503612836203,0.13567767800904723,0.04288078196593324,2.286585343297272,2.1349153792699687,21151744
8.459999999999999,8.783109888428069,8.13689011157193,5.49,5.736779253585062,5.243220746414939,0.09710673242031284,2.2172113925218584,0.13314140264829055,0.061072062192335144,2.2939218059664297,2.140500979077287,21315584
8.540000000000001,8.827054001888147,8.252945998111855,5.4399999999999995,5.83293765408777,5.047062345912229,0.09598550955221671,2.2307074040174486,0.14145777869484072,0.05051324040959271,2.2989164492198073,2.16249835881509,21479424
8.67,8.966816441593116,8.373183558406884,5.65,6.248748695196909,5.051251304803092,0.06098768894444214,2.2319742073615387,0.09014950144361485,0.031825876445269435,2.3153585750422545,2.148589839680823,21643264
8.540000000000001,8.801533936612442,8.27846606338756,5.92,6.262928563989645,5.577071436010355,0.0913949359557591,2.178054083387057,0.14126681883120965,0.04152305308030854,2.3259372217848986,2.030170944989216,21807104
8.68,8.99559467676119,8.36440532323881,5.58,5.99904653679514,5.16095346320486,0.07183777171497538,2.1647029439608256,0.09871674178148569,0.044958801648465066,2.232076058099596,2.0973298298220553,21970944
8.6,8.86457513110646,8.33542486889354,5.45,5.99817880294663,4.90182119705337,0.07189463273098222,2.2257420102755225,0.11835573329093219,0.02543353217103226,2.3333751140635397,2.1181089064875054,22134784
8.53,8.975084261685357,8.084915738314642,5.450000000000001,5.89553338819891,5.004466611801092,0.06958907248529911,2.19238012433052,0.10053191462002427,0.03864623035057395,2.2986083896539027,2.0861518590071375,22298624
8.450000000000001,8.94040799340957,7.959592006590432,5.9399999999999995,6.352795348811005,5.527204651188994,0.10646400983290123,2.177820905049642,0.16392546545223977,0.04900255421356269,2.2556880161778308,2.099953793921453,22462464
8.55,8.873264597504892,8.226735402495109,5.8199999999999985,6.148024389337133,5.491975610662864,0.09753416468932599,2.1572791626056036,0.14943994120918624,0.045628388169465725,2.256222102678117,2.0583362225330903,22626304
8.559999999999999,8.829072480941473,8.290927519058524,5.72,6.225568986390582,5.214431013609418,0.08430097739910702,2.2200124233961107,0.12588963743073328,0.04271231736748078,2.2993399598388464,2.140684886953375,22790144
8.33,8.698917334913935,7.9610826650860655,5.75,6.22169905660283,5.27830094339717,0.08335595685251362,2.2100503057241436,0.11967759976072175,0.0470343139443055,2.3057208879536915,2.114379723494596,22953984
8.47,8.77675723300356,8.163242766996442,5.430000000000001,5.856731765867038,5.003268234132963,0.0984750537977864,2.194180909792582,0.13309041068474203,0.06385969691083075,2.2839031785623196,2.1044586410228443,23117824
8.559999999999999,9.000908153700971,8.119091846299026,5.6,6.218061485614498,4.981938514385502,0.07500200893652309,2.210362934569518,0.11563204959811794,0.034371968274928236,2.2987024124416093,2.122023456697427,23281664
8.64,8.940665927567458,8.339334072432543,5.739999999999999,6.428767014308902,5.0512329856910965,0.08602798355277626,2.204282734791438,0.11937599143988961,0.052679975665662904,2.267035917501505,2.141529552081371,23445504
8.59,8.931906419945575,8.248093580054425,5.48,6.02918120870984,4.930818791290161,0.06179594338755118,2.202429008483887,0.10889895197980834,0.014692934795294023,2.2769466514786396,2.127911365489134,23609344
8.430000000000001,8.767786915081093,8.09221308491891,5.73,6.238035431835222,5.221964568164779,0.07175698259476723,2.205451700091362,0.11047185383575413,0.03304211135378034,2.270475884153954,2.14042751602877,23773184
8.47,8.780000000000001,8.16,5.61,6.198982172905089,5.021017827094911,0.06865197554773958,2.1935440987348556,0.10077049697638475,0.03653345411909441,2.277928970239944,2.109159227229767,23937024
8.35,8.722155881318567,7.977844118681432,5.89,6.184788059459673,5.5952119405403264,0.05450929589666577,2.206961598992348,0.0753004290056041,0.033718162787727435,2.250146719989573,2.163776477995123,24100864
8.290000000000003,8.501896201004174,8.078103798995832,5.679999999999999,6.296116872029973,5.0638831279700245,0.062052301895649455,2.206193147102992,0.0912480004720145,0.032856603319284396,2.2786723341331596,2.133713960072824,24264704
8.419999999999998,8.712574776766553,8.127425223233443,5.6,5.963318042491698,5.236681957508301,0.07592559786862689,2.2366336067517603,0.10926831136613516,0.042582884371118616,2.3142739676628254,2.158993245840695,24428544
8.5,8.8,8.2,5.8100000000000005,6.118058436014988,5.501941563985013,0.06919073350145477,2.2066014836231864,0.09805217423954353,0.04032929276336601,2.266170034289664,2.147032932956709,24592384
8.569999999999999,8.922278299076169,8.217721700923828,5.839999999999999,6.237994974842647,5.442005025157351,0.07182160077888206,2.150164956847827,0.10775394101441521,0.03588926054334889,2.2145498712066427,2.085780042489011,24756224
8.639999999999999,9.012021504754765,8.267978495245233,5.58,5.885941170815567,5.274058829184433,0.058942631624328556,2.1570036451021832,0.09167516894416253,0.026210094304494586,2.211526710612537,2.1024805795918295,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-jumper-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.35,3.735356977359954,2.964643022640046,3.2299999999999995,3.4668543856465397,2.9931456143534594,0.0,2.707645833492279,0.0,0.0,2.7078260309400766,2.7074656360444815,16384
3.41,3.8604442251822086,2.9595557748177916,3.0,3.718331399842719,2.281668600157281,0.0,2.693523219227791,0.0,0.0,2.714374742370419,2.6726716960851626,180224
3.2300000000000004,3.7360632371552,2.723936762844801,2.52,2.9970744176750626,2.0429255823249375,0.0,2.667743644118309,0.0,0.0,2.692748706519103,2.642738581717515,344064
3.2099999999999995,3.6209744517606897,2.7990255482393094,2.75,3.57975900115636,1.92024099884364,0.0,2.645709642767906,0.0,0.0,2.6864538564226814,2.604965429113131,507904
4.220000000000001,5.111964124839111,3.3280358751608903,3.7900000000000005,4.630773453434396,2.9492265465656047,0.2940685958509367,2.6210303038358687,0.32213310847439003,0.26600408322748337,2.646506924630424,2.5955536830413135,671744
5.4399999999999995,5.911593044902063,4.968406955097936,5.24,5.728262224629348,4.7517377753706525,0.2940685958509367,2.521620807051659,0.32213310847439003,0.26600408322748337,2.5933781266926084,2.4498634874107093,835584
6.1899999999999995,7.0793255871726615,5.3006744128273375,5.249999999999999,5.792678542048605,4.707321457951394,0.2940685958509367,2.384152016043663,0.32213310847439003,0.26600408322748337,2.4532442570135644,2.315059775073762,999424
6.16,6.6273328578219175,5.692667142178083,5.67,6.1660846701924985,5.173915329807501,0.503312284082593,2.320647007226944,0.6216532901658298,0.3849712779993561,2.4099869048142777,2.2313071096396104,1163264
6.4,6.981377674149946,5.818622325850055,5.27,5.789711458407451,4.750288541592548,0.503312284082593,2.3053931415081026,0.6216532901658298,0.3849712779993561,2.3803922387096104,2.230394044306595,1327104
6.459999999999999,6.912106182218292,6.0078938177817065,5.52,5.926939798987515,5.113060201012484,0.503312284082593,2.2634115636348726,0.6216532901658298,0.3849712779993561,2.347063521768237,2.1797596055015083,1490944
7.160000000000001,7.4892415526630876,6.8307584473369145,5.949999999999999,6.386463056855903,5.5135369431440955,0.4509660048023534,2.2990393579006194,0.5462362945129464,0.3556957150917603,2.3746758731903745,2.2234028426108643,1654784
7.039999999999999,7.511593044902063,6.568406955097935,5.83,6.4432699242584786,5.216730075741522,0.4509660048023534,2.2445285081863404,0.5462362945129464,0.3556957150917603,2.3566220029297495,2.1324350134429313,1818624
7.249999999999998,7.758428952755445,6.741571047244552,5.839999999999999,6.648949936646266,5.031050063353732,0.4509660048023534,2.1548405185341837,0.5462362945129464,0.3556957150917603,2.2685675098000906,2.0411135272682768,1982464
7.359999999999999,7.709857113690718,7.010142886309281,6.2,6.592428337406972,5.807571662593029,0.4523619053859022,2.1235546812415125,0.5875521602947358,0.3171716504770687,2.283139134506181,1.9639702279768436,2146304
7.69,8.14044422518221,7.2395557748177914,6.2,6.5130495168499705,5.88695048315003,0.4523619053859022,2.0709636598825454,0.5875521602947358,0.3171716504770687,2.197152796667683,1.9447745230974076,2310144
7.610000000000001,7.918058436014989,7.301941563985014,6.0600000000000005,6.455474398665704,5.664525601334297,0.4523619053859022,2.0356955975294113,0.5875521602947358,0.3171716504770687,2.2015092000997165,1.8698819949591061,2473984
7.8,8.197492138287036,7.402507861712964,6.16,6.537359245282264,5.782640754717736,0.4405189662880275,1.9799297258257866,0.5287486195233537,0.35228931305270134,2.0766175064330925,1.8832419452184808,2637824
7.999999999999998,8.40496913462633,7.5950308653736665,5.880000000000001,6.189192496674806,5.570807503325195,0.4405189662880275,1.9041744828224183,0.5287486195233537,0.35228931305270134,2.07452618721661,1.733822778428227,2801664
8.219999999999999,8.64379240200834,7.796207597991657,6.130000000000001,6.714893152635591,5.54510684736441,0.4405189662880275,1.8300814852118492,0.5287486195233537,0.35228931305270134,2.0713026112612534,1.5888603591624448,2965504
8.34,8.678230690505755,8.001769309494245,5.99,6.610403094769844,5.369596905230156,0.4405189662880275,1.7986732736229896,0.5287486195233537,0.35228931305270134,2.030078033217123,1.567268514028856,3129344
8.190000000000001,8.763498038357588,7.616501961642414,5.779999999999999,6.164187454245971,5.395812545754028,0.37890568234466476,1.799338011443615,0.43385845558785613,0.3239529091014734,2.044984291863534,1.553691731023696,3293184
8.21,8.448537208837532,7.97146279116247,5.96,6.43370877129308,5.48629122870692,0.37890568234466476,1.807905349135399,0.43385845558785613,0.3239529091014734,2.010000813045953,1.6058098852248448,3457024
8.379999999999999,8.824522215417856,7.935477784582142,5.94,6.458073353879545,5.421926646120456,0.37890568234466476,1.806969541311264,0.43385845558785613,0.3239529091014734,2.0071294223008893,1.6068096603216386,3620864
8.350000000000001,8.644108823397056,8.055891176602946,5.909999999999999,6.3757252408878,5.444274759112199,0.26306882788686414,1.8227312877774238,0.30532156916510295,0.22081608660862534,2.0422706105059976,1.6031919650488502,3784704
8.530000000000001,9.00968739820846,8.050312601791543,5.88,6.237211421989835,5.522788578010164,0.26306882788686414,1.841719201207161,0.30532156916510295,0.22081608660862534,2.0438184917427216,1.6396199106716007,3948544
8.54,8.955210789840534,8.124789210159465,6.1499999999999995,6.782850693291869,5.51714930670813,0.26306882788686414,1.8360344931483268,0.30532156916510295,0.22081608660862534,1.98908821049057,1.6829807758060835,4112384
8.239999999999998,8.493771550808988,7.986228449191008,6.12,6.644976189936267,5.595023810063733,0.18622762083540462,1.8347677052021027,0.2301304213804032,0.14232482029040602,1.9756057427225706,1.6939296676816349,4276224
8.27,8.682431812546024,7.857568187453974,5.840000000000001,6.413061951275777,5.266938048724224,0.18622762083540462,1.8914675891399384,0.2301304213804032,0.14232482029040602,2.002984194832878,1.7799509834469989,4440064
8.63,8.898514431641951,8.36148556835805,5.74,6.203033476111609,5.276966523888391,0.18622762083540462,1.8623171374201775,0.2301304213804032,0.14232482029040602,2.016038252499179,1.708596022341176,4603904
8.5,8.8286335345031,8.1713664654969,6.07,6.547598157450382,5.592401842549618,0.1540602115097452,1.8532118171453476,0.18554446998668633,0.12257595303280405,2.0116148854011144,1.6948087488895809,4767744
8.33,8.781774279923061,7.878225720076939,5.74,6.418527818147495,5.061472181852506,0.1540602115097452,1.8779011696577073,0.18554446998668633,0.12257595303280405,2.0058215515190088,1.7499807877964058,4931584
8.49,8.849026461420324,8.130973538579676,5.839999999999999,6.225227205685163,5.4547727943148345,0.1540602115097452,1.858835230767727,0.18554446998668633,0.12257595303280405,1.9968405104838425,1.7208299510516114,5095424
8.459999999999999,8.966359556046886,7.9536404439531125,6.08,6.571528229097781,5.58847177090222,0.1441960044908986,1.8840275675058364,0.17752015845218383,0.11087185052961335,2.037775468305673,1.730279666706,5259264
8.440000000000001,8.723548937575158,8.156451062424845,6.200000000000001,6.745893762558248,5.654106237441754,0.1441960044908986,1.8969422176480293,0.17752015845218383,0.11087185052961335,2.0241354169651027,1.7697490183309559,5423104
8.65,9.0,8.3,6.1,6.7164414002968975,5.483558599703102,0.1441960044908986,1.9191922709345817,0.17752015845218383,0.11087185052961335,1.9884684037928824,1.849916138076281,5586944
8.459999999999999,8.829323706252387,8.090676293747611,6.09,6.627494186015068,5.552505813984932,0.1441960044908986,1.9467603504657744,0.17752015845218383,0.11087185052961335,2.02860120206042,1.8649194988711288,5750784
8.499999999999998,8.924264068711926,8.07573593128807,5.9,6.333589667773577,5.466410332226424,0.15626447143825808,1.8786590188741683,0.19162730993303553,0.12090163294348064,2.0058856884291023,1.751432349319234,5914624
8.44,8.82262252939418,8.05737747060582,5.8,6.14928498393146,5.45071501606854,0.15626447143825808,1.8981040880084037,0.19162730993303553,0.12090163294348064,2.10705975647255,1.6891484195442574,6078464
8.33,8.826084670192499,7.8339153298075015,5.880000000000001,6.379599839871872,5.380400160128129,0.15626447143825808,1.8735810369253159,0.19162730993303553,0.12090163294348064,2.0732802610260843,1.6738818128245474,6242304
8.61,8.84853720883753,8.371462791162468,5.989999999999999,6.538543526076099,5.4414564739239,0.1640418015781989,1.9092375487089157,0.20447523372312745,0.12360836943327033,2.089296363321887,1.7291787340959448,6406144
8.549999999999999,8.905668384875574,8.194331615124424,5.82,6.288614980554399,5.351385019445601,0.1640418015781989,1.9439012736082077,0.20447523372312745,0.12360836943327033,2.106431251104354,1.7813712961120614,6569984
8.34,8.56,8.12,6.1000000000000005,6.32360679774998,5.876393202250021,0.1640418015781989,1.8825003758072854,0.20447523372312745,0.12360836943327033,2.090009668806275,1.6749910828082957,6733824
8.63,8.913019433961699,8.346980566038303,6.250000000000001,6.573264597504894,5.926735402495108,0.1656007244805437,1.9321637585759164,0.1979430774417155,0.1332583715193719,2.0218009389783975,1.842526578173435,6897664
8.530000000000001,8.725192212959433,8.33480778704057,5.9399999999999995,6.185764114548889,5.69423588545111,0.1656007244805437,1.9040574863553048,0.1979430774417155,0.1332583715193719,2.007564738927345,1.8005502337832646,7061504
8.34,8.82,7.859999999999999,6.160000000000001,6.7189275444992855,5.6010724555007165,0.1656007244805437,1.910437849164009,0.1979430774417155,0.1332583715193719,1.9990634321678242,1.8218122661601939,7225344
8.5,8.840587727318528,8.159412272681472,6.0200000000000005,6.5053864439804645,5.534613556019536,0.15804973168839065,1.9345698192715646,0.19134824666246966,0.12475121671431164,2.020131679709871,1.8490079588332582,7389184
8.37,8.653019433961697,8.086980566038301,5.880000000000001,6.2536308338453885,5.506369166154613,0.15804973168839065,1.9532245978713036,0.19134824666246966,0.12475121671431164,2.019799663760717,1.8866495319818901,7553024
8.36,8.706987031457949,8.01301296854205,5.839999999999999,6.3935341001239205,5.286465899876077,0.15804973168839065,1.9164680600166322,0.19134824666246966,0.12475121671431164,2.0478432628363104,1.7850928571969538,7716864
8.51,8.814795013082563,8.205204986917437,6.0200000000000005,6.443792402008342,5.596207597991659,0.16075555892770882,1.9908401846885682,0.19204040045793616,0.12947071739748148,2.0881977804281715,1.8934825889489648,7880704
8.58,8.911058907144938,8.248941092855063,6.119999999999999,6.6449761899362665,5.595023810063732,0.16075555892770882,1.96316948980093,0.19204040045793616,0.12947071739748148,2.071098669543301,1.8552403100585593,8044544
8.28,8.748614980554398,7.8113850194456,6.209999999999999,6.778242905807014,5.641757094192984,0.16075555892770882,1.9924183070659638,0.19204040045793616,0.12947071739748148,2.102312212073914,1.8825244020580136,8208384
8.569999999999999,8.876757233003557,8.26324276699644,6.08,6.404961536185438,5.755038463814562,0.16075555892770882,1.9878493577241898,0.19204040045793616,0.12947071739748148,2.102046928549969,1.8736517868984106,8372224
8.420000000000002,8.841426150114112,7.998573849885893,5.9799999999999995,6.465386443980464,5.4946135560195355,0.15705643428174004,1.9873103588819503,0.19175083452699068,0.1223620340364894,2.0786524896483787,1.8959682281155217,8536064
8.68,9.017045990927054,8.342954009072946,6.249999999999999,6.810802995712397,5.6891970042876014,0.15705643428174004,1.9881956741213798,0.19175083452699068,0.1223620340364894,2.0622850039033045,1.914106344339455,8699904
8.379999999999999,8.771918358845307,7.98808164115469,6.029999999999999,6.5723098745182496,5.487690125481749,0.15705643428174004,2.0035959973931314,0.19175083452699068,0.1223620340364894,2.08012185523936,1.9270701395469032,8863744
8.7,9.11952353926806,8.280476460731938,5.979999999999999,6.457074417675061,5.502925582324936,0.15021708031120887,2.047313739359379,0.1863147513334026,0.11411940928901512,2.1583224780636643,1.9363050006550937,9027584
8.549999999999999,8.922155881318567,8.177844118681431,6.21,6.747494186015068,5.672505813984932,0.15021708031120887,2.0553318351507186,0.1863147513334026,0.11411940928901512,2.147904375150381,1.9627592951510562,9191424
8.66,8.85078784028339,8.46921215971661,6.040000000000001,6.327054001888147,5.752945998111855,0.15021708031120887,2.017843593657017,0.1863147513334026,0.11411940928901512,2.101583747943935,1.9341034393700989,9355264
8.670000000000002,8.97675723300356,8.363242766996443,6.2700000000000005,6.789711458407452,5.750288541592549,0.13884936236672157,1.9939100489020347,0.1674360805797503,0.11026264415369286,2.043782065675592,1.9440380321284776,9519104
8.540000000000001,8.785764114548892,8.29423588545111,6.290000000000001,6.762122865364516,5.817877134635486,0.13884936236672157,2.0265314266085626,0.1674360805797503,0.11026264415369286,2.0881891394526706,1.9648737137644543,9682944
8.67,9.103704968844028,8.236295031155972,6.25,6.919701426010128,5.580298573989872,0.13884936236672157,2.050676925480366,0.1674360805797503,0.11026264415369286,2.119342340581977,1.9820115103787548,9846784
8.4,8.648997991959774,8.151002008040226,6.02,6.45081318457076,5.5891868154292395,0.13617394749201422,1.9931315943598746,0.15877199303870304,0.11357590194532541,2.0518572408371964,1.9344059478825528,10010624
8.66,8.992264954516724,8.327735045483276,6.28,6.696653333119993,5.863346666880007,0.13617394749201422,2.0082214146852495,0.15877199303870304,0.11357590194532541,2.078197918210864,1.938244911159635,10174464
8.58,8.84,8.32,6.04,6.46,5.62,0.13617394749201422,2.0234473049640656,0.15877199303870304,0.11357590194532541,2.077111123599632,1.9697834863284993,10338304
8.569999999999999,8.919428104193122,8.220571895806875,6.49,6.924626276242015,6.055373723757985,0.13178846340031777,2.010403448343277,0.15521048586679653,0.10836644093383901,2.0753827326961583,1.9454241639903957,10502144
8.34,8.72262252939418,7.95737747060582,6.31,6.7061060464067666,5.913893953593233,0.13178846340031777,2.024415248632431,0.15521048586679653,0.10836644093383901,2.090602296988727,1.958228200276135,10665984
8.48,8.834400902933387,8.125599097066614,5.99,6.3732753579347365,5.606724642065264,0.13178846340031777,2.0052540972828865,0.15521048586679653,0.10836644093383901,2.084314226486555,1.926193968079218,10829824
8.46,8.798230690505756,8.121769309494246,6.31,6.804873721266344,5.815126278733655,0.13178846340031777,2.021056613326073,0.15521048586679653,0.10836644093383901,2.097531141639247,1.9445820850128988,10993664
8.53,8.709164728671688,8.350835271328311,6.1000000000000005,6.360768096208107,5.8392319037918945,0.1314316594243649,2.0175797760486605,0.14735216667945875,0.11551115216927108,2.1058811336814305,1.9292784184158904,11157504
8.759999999999998,9.070483493925199,8.449516506074797,6.06,6.531593044902063,5.588406955097936,0.1314316594243649,2.07080072760582,0.14735216667945875,0.11551115216927108,2.1859193683551403,1.955682086856499,11321344
8.7,8.968328157299974,8.431671842700025,6.29,6.82,5.76,0.1314316594243649,2.0082911044359206,0.14735216667945875,0.11551115216927108,2.1190079689771304,1.8975742398947106,11485184
8.77,9.011039415863879,8.52896058413612,6.1,6.571168759575589,5.62883124042441,0.1291240109100878,2.033673922717571,0.14751774253447972,0.11073027928569586,2.1575759407073685,1.909771904727774,11649024
8.66,8.925329983228432,8.394670016771569,6.340000000000001,6.865737577123797,5.8142624228762045,0.1291240109100878,2.046833397448063,0.14751774253447972,0.11073027928569586,2.1632569599258282,1.9304098349702974,11812864
8.41,8.672488094968134,8.147511905031866,5.999999999999999,6.529150262212918,5.470849737787081,0.1291240109100878,2.0245272874832154,0.14751774253447972,0.11073027928569586,2.1205813091081964,1.9284732658582342,11976704
8.440000000000001,8.871740662898459,8.008259337101544,6.0600000000000005,6.494050688284214,5.625949311715787,0.12927304547516388,1.999275030195713,0.15015633013223265,0.10838976081809512,2.08328169486446,1.9152683655269658,12140544
8.7,9.079473319220204,8.320526680779794,6.25,6.650624512480203,5.849375487519797,0.12927304547516388,2.027501654624939,0.15015633013223265,0.10838976081809512,2.1412762084731853,1.913727100776693,12304384
8.680000000000001,9.163321838943784,8.19667816105622,6.2299999999999995,6.851369455316239,5.60863054468376,0.12927304547516388,2.0050563380122184,0.15015633013223265,0.10838976081809512,2.1075009498295456,1.9026117261948914,12468224
8.690000000000001,8.963678643668082,8.41632135633192,6.220000000000001,6.72950956811428,5.710490431885721,0.12557693893466532,2.0095974683761595,0.14187828268156388,0.10927559518776675,2.1147755322152664,1.9044194045370526,12632064
8.6,9.056070170039655,8.143929829960344,6.4399999999999995,7.1126068688320085,5.7673931311679905,0.12557693893466532,2.007325182855129,0.14187828268156388,0.10927559518776675,2.098660078326882,1.915990287383376,12795904
8.73,9.02,8.440000000000001,6.249999999999999,6.715295604965273,5.784704395034725,0.12557693893466532,2.024579770863056,0.14187828268156388,0.10927559518776675,2.113438687175032,1.9357208545510802,12959744
8.48,8.961248376620638,7.998751623379362,6.39,6.959999999999999,5.82,0.1309504357408135,2.0638824492692946,0.15662430175473763,0.10527656972688937,2.182704054119993,1.945060844418596,13123584
8.580000000000002,8.901869538788624,8.25813046121138,6.04,6.492106182218293,5.5878938177817075,0.1309504357408135,2.0508809641003607,0.15662430175473763,0.10527656972688937,2.147095058087948,1.9546668701127734,13287424
8.77,9.110734500748016,8.429265499251983,6.26,6.756386945839634,5.763613054160365,0.1309504357408135,2.0389309898018837,0.15662430175473763,0.10527656972688937,2.1406458492367593,1.9372161303670083,13451264
8.68,8.94,8.42,6.22,6.636653333119993,5.803346666880007,0.1309504357408135,2.060363958775997,0.15662430175473763,0.10527656972688937,2.1530038269033422,1.9677240906486517,13615104
8.66,8.973687742827163,8.346312257172837,6.409999999999999,6.676270539113887,6.143729460886112,0.12333105291416091,2.0545315101742743,0.14302335505423366,0.10363875077408816,2.1435283792717295,1.965534641076819,13778944
8.870000000000001,9.301393092202462,8.43860690779754,6.090000000000001,6.292237484161568,5.887762515838434,0.12333105291416091,2.0457208275794985,0.14302335505423366,0.10363875077408816,2.132888209996309,1.9585534451626878,13942784
8.549999999999999,8.867017349682946,8.232982650317052,6.229999999999999,6.58227829907617,5.877721700923828,0.12333105291416091,2.067411243915558,0.14302335505423366,0.10363875077408816,2.1731012624661115,1.9617212253650043,14106624
8.63,8.964813380855665,8.295186619144337,6.279999999999999,6.653630833845387,5.906369166154612,0.1242671405188474,2.0086307510733605,0.14605495468780527,0.1024793263498895,2.11192205777375,1.9053394443729708,14270464
8.530000000000001,8.988366665454635,8.071633334545368,6.11,6.549203825119955,5.670796174880046,0.1242671405188474,2.0573154136538507,0.14605495468780527,0.1024793263498895,2.164886449966012,1.9497443773416896,14434304
8.489999999999998,8.849026461420323,8.130973538579674,6.319999999999999,6.674400902933386,5.965599097066613,0.1242671405188474,2.093386021256447,0.14605495468780527,0.1024793263498895,2.15624805366632,2.030523988846574,14598144
8.700000000000001,9.094968353162631,8.30503164683737,6.3199999999999985,6.846877594892778,5.793122405107219,0.12083423936765118,2.074176864326,0.1428793167955308,0.09878916193977158,2.150580334520451,1.9977733941315494,14761984
8.55,9.052493781056045,8.047506218943957,6.43,6.9399999999999995,5.92,0.12083423936765118,2.0784831762313845,0.1428793167955308,0.09878916193977158,2.1770307571631133,1.9799355952996556,14925824
8.629999999999999,9.01742741255621,8.242572587443789,5.96,6.391740662898458,5.528259337101542,0.12083423936765118,2.028014512360096,0.1428793167955308,0.09878916193977158,2.1352682332790103,1.9207607914411813,15089664
8.739999999999998,9.019999999999998,8.459999999999999,6.16,6.693291665038935,5.626708334961065,0.12146127773660657,2.0664575815200807,0.14374472846587527,0.09917782700733789,2.1776672545143603,1.955247908525801,15253504
8.650000000000002,8.919258240356728,8.380741759643277,6.130000000000001,6.577325384926902,5.6826746150731,0.12146127773660657,2.0823797598481177,0.14374472846587527,0.09917782700733789,2.199798211374506,1.9649613083217297,15417344
8.719999999999999,9.090944739819827,8.34905526018017,5.95,6.458428952755447,5.441571047244554,0.12146127773660657,2.071132442355156,0.14374472846587527,0.09917782700733789,2.184594441299219,1.9576704434110932,15581184
8.68,8.924131112314674,8.435868887685325,5.909999999999999,6.282692903071684,5.5373070969283145,0.12039295130749486,2.077559220790863,0.13731895229142047,0.10346695032356926,2.1691853368621303,1.9859331047195956,15745024
8.669999999999998,8.959999999999997,8.379999999999999,6.319999999999999,6.757721372564785,5.8822786274352135,0.12039295130749486,2.052874867618084,0.13731895229142047,0.10346695032356926,2.1574007785705764,1.9483489566655916,15908864
8.64,8.943973683071414,8.336026316928587,6.3,6.689871773792358,5.910128226207641,0.12039295130749486,2.0568620190024376,0.13731895229142047,0.10346695032356926,2.1966407064580045,1.9170833315468705,16072704
8.52,8.911918358845307,8.128081641154692,5.81,6.277867502611583,5.342132497388416,0.12039295130749486,2.070336078107357,0.13731895229142047,0.10346695032356926,2.1878771094288774,1.952795046785837,16236544
8.55,8.894238289561171,8.20576171043883,6.3,6.777493455452532,5.822506544547467,0.11746975238771991,2.0596924990415575,0.13535364720129578,0.09958585757414404,2.1634072124958967,1.9559777855872182,16400384
8.690000000000001,9.028969025133566,8.351030974866436,5.94,6.400868744872117,5.479131255127884,0.11746975238771991,2.0820391073822977,0.13535364720129578,0.09958585757414404,2.176408681378052,1.9876695333865435,16564224
8.61,8.969026461420324,8.250973538579675,6.040000000000001,6.52620983124573,5.553790168754272,0.11746975238771991,2.036068308353424,0.13535364720129578,0.09958585757414404,2.0953499299863356,1.9767866867205124,16728064
8.6,8.828035085019827,8.371964914980172,6.33,6.957773844628781,5.7022261553712195,0.12472321238967458,2.07879618704319,0.14076722327480817,0.108679201504541,2.169765920886684,1.9878264531996956,16891904
8.51,8.82764760348537,8.192352396514629,6.3,6.646410161513775,5.9535898384862245,0.12472321238967458,2.0709502920508385,0.14076722327480817,0.108679201504541,2.158796750661866,1.9831038334398106,17055744
8.72,9.068711915483254,8.371288084516747,6.1000000000000005,6.4,5.800000000000001,0.12472321238967458,2.1203502640128136,0.14076722327480817,0.108679201504541,2.2092556100478813,2.031444917977746,17219584
8.530000000000001,8.76685438564654,8.293145614353461,6.040000000000001,6.293771550808991,5.786228449191011,0.12007079496977154,2.054341158270836,0.14089947767543437,0.09924211226410871,2.1237579528712947,1.9849243636703773,17383424
8.52,8.812574776766555,8.227425223233444,6.1,6.621536192416212,5.578463807583788,0.12007079496977154,2.0368835657835005,0.14089947767543437,0.09924211226410871,2.101191607930653,1.972575523636348,17547264
8.65,9.04560080889705,8.254399191102952,6.18,6.685568986390582,5.674431013609418,0.12007079496977154,2.0752694368362428,0.14089947767543437,0.09924211226410871,2.1892859890796457,1.96125288459284,17711104
8.58,8.979499687108763,8.180500312891237,6.16,6.700740233383831,5.619259766616169,0.12028776439869941,2.0410593554377554,0.14282514921455525,0.09775037958284356,2.14086090108241,1.9412578097931008,17874944
8.700000000000001,9.037638860322684,8.362361139677319,6.57,7.087783738639985,6.052216261360016,0.12028776439869941,2.090591177344322,0.14282514921455525,0.09775037958284356,2.20109019131508,1.9800921633735646,18038784
8.690000000000001,9.043411940941448,8.336588059058554,6.299999999999999,6.769041575982342,5.8309584240176555,0.12028776439869941,2.081192062795162,0.14282514921455525,0.09775037958284356,2.141843375603883,2.0205407499864414,18202624
8.79,9.040798724079687,8.53920127592031,6.4,6.9458937625582475,5.854106237441753,0.11511217863726506,2.0585547596216203,0.13495793068905387,0.09526642658547624,2.1475116664233407,1.9695978528198999,18366464
8.54,9.061919534027995,8.018080465972004,6.369999999999999,7.064334213473598,5.675665786526401,0.11511217863726506,2.101373741030693,0.13495793068905387,0.09526642658547624,2.165165278514588,2.037582203546798,18530304
8.629999999999999,8.84,8.419999999999998,5.92,6.478211429478114,5.3617885705218855,0.11511217863726506,2.0634746104478836,0.13495793068905387,0.09526642658547624,2.1291831846259717,1.9977660362697955,18694144
8.559999999999999,8.94,8.179999999999998,6.11,6.490657326213486,5.7293426737865145,0.11511217863726506,2.0471646592020987,0.13495793068905387,0.09526642658547624,2.115744911328253,1.9785844070759444,18857984
8.48,8.828711915483254,8.131288084516747,6.0200000000000005,6.511528229097781,5.52847177090222,0.1117832834684217,2.0788510605692863,0.128038699268165,0.09552786766867842,2.1524118360389033,2.0052902850996692,19021824
8.55,8.953112887414928,8.146887112585073,6.3100000000000005,6.608161030317512,6.011838969682489,0.1117832834684217,2.0282528519630434,0.128038699268165,0.09552786766867842,2.111720789077602,1.9447849148484848,19185664
8.64,8.972264954516724,8.307735045483277,6.1899999999999995,6.6557252408878,5.724274759112199,0.1117832834684217,2.0543127715587617,0.128038699268165,0.09552786766867842,2.175801961155812,1.9328235819617112,19349504
8.55,8.943064880140671,8.15693511985933,6.409999999999999,6.727647603485371,6.092352396514627,0.10782586223281494,2.053647556900978,0.12629527501038718,0.08935644945524272,2.1453766269615007,1.9619184868404553,19513344
8.690000000000001,9.09607881008494,8.283921189915063,6.2700000000000005,6.837538544946509,5.702461455053492,0.10782586223281494,2.0790799766778947,0.12629527501038718,0.08935644945524272,2.164861870024532,1.9932980833312575,19677184
8.65,8.982415402771894,8.317584597228107,6.09,6.437706773014274,5.742293226985725,0.10782586223281494,2.082305854558945,0.12629527501038718,0.08935644945524272,2.170324941704825,1.9942867674130647,19841024
8.570000000000002,9.04968739820846,8.090312601791544,5.91,6.31853396431631,5.50146603568369,0.10014446789064282,2.0724182456731794,0.11941093906909679,0.08087799671218886,2.1357093027847314,2.0091271885616275,20004864
8.59,8.923016516106934,8.256983483893066,6.24,6.667083130081252,5.812916869918748,0.10014446789064282,2.095923808217049,0.11941093906909679,0.08087799671218886,2.180679212059643,2.0111684043744544,20168704
8.68,8.972574776766555,8.387425223233445,6.130000000000001,6.65924474489597,5.600755255104032,0.10014446789064282,2.0968512505292893,0.11941093906909679,0.08087799671218886,2.1771634839511993,2.0165390171073794,20332544
8.59,8.934818792991333,8.245181207008667,6.459999999999999,7.008087584241788,5.91191241575821,0.10071389307336076,2.0642195105552674,0.11920950139730663,0.0822182847494149,2.141450520289415,1.9869885008211199,20496384
8.649999999999999,8.856155281280882,8.443844718719115,5.85,6.328016736108684,5.371983263891315,0.10071389307336076,2.0804572284221647,0.11920950139730663,0.0822182847494149,2.132157584491327,2.0287568723530023,20660224
8.72,8.968193472919818,8.471806527080183,6.7,7.142718872423574,6.257281127576427,0.10071389307336076,2.067582231760025,0.11920950139730663,0.0822182847494149,2.1528735688083156,1.9822908947117348,20824064
8.510000000000002,8.871801050302512,8.148198949697491,6.470000000000001,6.921774279923062,6.01822572007694,0.10276683009969165,2.1001138240098953,0.11759636184646895,0.08793729835291435,2.173123908048953,2.027103739970838,20987904
8.53,8.823428015022424,8.236571984977575,6.39,7.023166644731069,5.75683335526893,0.10276683009969165,2.0663635239005087,0.11759636184646895,0.08793729835291435,2.1370923001263984,1.995634747674619,21151744
8.540000000000001,8.805329983228432,8.27467001677157,6.15,6.648497743224581,5.651502256775419,0.10276683009969165,2.066688688099384,0.11759636184646895,0.08793729835291435,2.1775505299149516,1.9558268462838169,21315584
8.57,8.91655446902327,8.223445530976731,6.130000000000001,6.634083326445143,5.625916673554858,0.10276683009969165,2.01383413374424,0.11759636184646895,0.08793729835291435,2.123418407143945,1.9042498603445346,21479424
8.78,9.072574776766556,8.487425223233442,6.050000000000001,6.432753184180093,5.667246815819908,0.1038378886082862,2.0793786898255346,0.12234600213424168,0.08532977508233072,2.2118259821441058,1.9469313975069633,21643264
8.579999999999998,8.875972971738973,8.284027028261024,6.0,6.31304951684997,5.68695048315003,0.1038378886082862,2.075027605891228,0.12234600213424168,0.08532977508233072,2.1756508293854315,1.974404382397024,21807104
8.629999999999999,8.964813380855663,8.295186619144335,6.35,6.77953463189829,5.920465368101709,0.1038378886082862,2.0749665066599845,0.12234600213424168,0.08532977508233072,2.146821165794973,2.003111847524996,21970944
8.610000000000003,8.977287353444142,8.242712646555864,6.220000000000001,6.636653333119994,5.8033466668800076,0.09784748994287891,2.0750219941139223,0.11916778271325626,0.07652719717250156,2.134951585316442,2.0150924029114026,22134784
8.649999999999999,8.991320963317518,8.308679036682479,5.88,6.31081318457076,5.44918681542924,0.09784748994287891,2.0609930142760278,0.11916778271325626,0.07652719717250156,2.155342160467201,1.9666438680848548,22298624
8.68,9.061575680566778,8.298424319433222,6.249999999999999,6.706618002273234,5.793381997726764,0.09784748994287891,2.0881440103054048,0.11916778271325626,0.07652719717250156,2.1901485430790903,1.9861394775317192,22462464
8.58,8.914065861769801,8.245934138230199,6.460000000000001,7.002586398650022,5.917413601349979,0.09644541337370825,2.0795317485928537,0.11602544488111964,0.07686538186629686,2.1644966625598774,1.9945668346258298,22626304
8.66,8.943548937575157,8.376451062424843,6.11,6.537668095606862,5.682331904393139,0.09644541337370825,2.0881572544574736,0.11602544488111964,0.07686538186629686,2.1612403492171266,2.0150741596978206,22790144
8.529999999999998,8.790959767013995,8.269040232986,6.089999999999999,6.531474801092881,5.648525198907117,0.09644541337370825,2.097614234685898,0.11602544488111964,0.07686538186629686,2.168460474308148,2.026767995063648,22953984
8.8,9.00976176963403,8.590238230365971,6.379999999999999,6.685941170815566,6.074058829184432,0.09215979719874948,2.108568924665451,0.11021075648293695,0.074108837914562,2.229879504491723,1.9872583448391787,23117824
8.81,9.076270539113887,8.543729460886114,6.08,6.669576118919347,5.490423881080653,0.09215979719874948,2.103619949519634,0.11021075648293695,0.074108837914562,2.182586731326162,2.0246531677131063,23281664
8.3,8.735889894354068,7.864110105645933,6.02,6.716850055607374,5.323149944392625,0.09215979719874948,2.095489163696766,0.11021075648293695,0.074108837914562,2.1942332792731594,1.9967450481203726,23445504
8.600000000000001,8.931662479035541,8.268337520964462,6.25,6.533725219182222,5.966274780817778,0.09887965462495359,2.093814106285572,0.114152421060296,0.08360688818961118,2.206755355302952,1.9808728572681917,23609344
8.739999999999998,9.069241552663085,8.410758447336912,6.35,6.813141447076376,5.8868585529236235,0.09887965462495359,2.114677794277668,0.114152421060296,0.08360688818961118,2.2113132017061665,2.0180423868491695,23773184
8.709999999999999,9.08536648758247,8.334633512417529,6.1899999999999995,6.523016516106934,5.856983483893065,0.09887965462495359,2.084776809811592,0.114152421060296,0.08360688818961118,2.1805753920429654,1.988978227580219,23937024
8.540000000000001,8.92262252939418,8.157377470605821,6.19,6.710480547186925,5.669519452813076,0.09887965462495359,2.0784497439861296,0.114152421060296,0.08360688818961118,2.1861553781969567,1.9707441097753022,24100864
8.610000000000001,8.954818792991334,8.265181207008668,6.11,6.643760245803301,5.5762397541967,0.09957207883368535,2.1030142098665237,0.11676066264990495,0.08238349501746575,2.213673247403109,1.9923551723299384,24264704
8.709999999999999,9.082692903071683,8.337307096928315,6.01,6.385366487582469,5.634633512417531,0.09957207883368535,2.1254729643464088,0.11676066264990495,0.08238349501746575,2.1954661518665626,2.055479776826255,24428544
8.629999999999999,9.032616442783947,8.22738355721605,6.279999999999999,6.5475817632051925,6.012418236794806,0.09957207883368535,2.0916899174451826,0.11676066264990495,0.08238349501746575,2.194068128712134,1.989311706178231,24592384
8.690000000000001,8.952488094968135,8.427511905031867,6.1899999999999995,6.708555686498566,5.671444313501433,0.09889103414490133,2.092649331688881,0.11895537711414482,0.07882669117565784,2.1806283310313095,2.0046703323464525,24756224
8.43,8.868292140016223,7.991707859983777,6.220000000000001,6.758144961882949,5.681855038117052,0.09889103414490133,2.0983955189585686,0.11895537711414482,0.07882669117565784,2.18579944928438,2.010991588632757,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-jumper-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.54,4.0179121258139405,3.062087874186059,3.4,3.7065941943351177,3.093405805664882,0.0,2.707434582710266,0.0,0.0,2.7079943278694616,2.7068748375510703,16384
3.4800000000000004,3.9177213725647864,3.0422786274352145,3.01,3.667951365983839,2.3520486340161604,0.0,2.691489315032959,0.0,0.0,2.724972523146761,2.658006106919157,180224
3.3,3.6847076812334265,2.915292318766573,3.12,3.764670458451448,2.475329541548552,0.0,2.667554348707199,0.0,0.0,2.711392770347134,2.623715927067264,344064
3.55,3.89423828956117,3.20576171043883,2.64,3.216541412215983,2.0634585877840173,0.0,2.6319921582937242,0.0,0.0,2.6760034782914706,2.587980838295978,507904
4.25,4.893816744112795,3.6061832558872053,4.1899999999999995,5.20039596198718,3.179604038012819,0.31360180427988377,2.6176239967346193,0.33595769199181413,0.2912459165679534,2.670285482707559,2.5649625107616796,671744
5.35,6.126208734813001,4.5737912651869985,4.840000000000001,5.7357678270623484,3.944232172937653,0.31360180427988377,2.501050290465355,0.33595769199181413,0.2912459165679534,2.618426042232702,2.383674538698008,835584
5.8,6.754986910905066,4.845013089094934,4.890000000000001,5.716377637645163,4.063622362354838,0.31360180427988377,2.398104432225227,0.33595769199181413,0.2912459165679534,2.490226512596135,2.305982351854319,999424
5.790000000000001,6.38573484034426,5.194265159655742,5.54,6.233108938046538,4.846891061953462,0.4707444107059284,2.367372286319733,0.6122518844545706,0.3292369369572862,2.4422608413297735,2.292483731309692,1163264
6.359999999999999,6.772795348811005,5.9472046511889936,5.64,6.001109401705356,5.278890598294644,0.4707444107059284,2.328167963027954,0.6122518844545706,0.3292369369572862,2.39286476779685,2.263471158259058,1327104
6.39,6.934885309033011,5.845114690966988,5.529999999999999,6.013838816136117,5.046161183863882,0.4707444107059284,2.260139784216881,0.6122518844545706,0.3292369369572862,2.3246936905814017,2.19558587785236,1490944
6.7700000000000005,7.344543296888929,6.195456703111072,5.8100000000000005,6.300815647672321,5.31918435232768,0.43458135337688947,2.2388947665691377,0.5047397843845457,0.36442292236923324,2.339285177370973,2.1385043557673025,1654784
7.2700000000000005,7.649605057922047,6.890394942077954,5.77,6.257954915950234,5.2820450840497655,0.43458135337688947,2.19707495868206,0.5047397843845457,0.36442292236923324,2.266120342184874,2.128029575179246,1818624
7.51,7.951474801092882,7.068525198907118,5.85,6.435234995535981,5.264765004464018,0.43458135337688947,2.1327988535165785,0.5047397843845457,0.36442292236923324,2.2117745190554117,2.0538231879777453,1982464
7.329999999999998,7.766004587131831,6.893995412868166,6.09,6.562122865364515,5.617877134635485,0.48581176566392514,2.1075365006923676,0.5734917255164441,0.3981318058114061,2.190235110466867,2.024837890917868,2146304
7.68,8.050944739819828,7.3090552601801715,6.05,6.5301041553663115,5.569895844633688,0.48581176566392514,1.9809105217456817,0.5734917255164441,0.3981318058114061,2.092774453166794,1.8690465903245699,2310144
7.83,8.185105618091294,7.474894381908706,5.8100000000000005,6.404053869611166,5.215946130388835,0.48581176566392514,1.9119393542408942,0.5734917255164441,0.3981318058114061,2.0760826692700887,1.7477960392116998,2473984
7.92,8.277211421989835,7.562788578010165,6.090000000000001,6.4706573262134865,5.709342673786515,0.5216798204379718,1.8901041135191918,0.6222235844104069,0.42113605646553665,2.0881449032487414,1.6920633237896425,2637824
8.11,8.488021163428716,7.731978836571283,5.96,6.337359245282264,5.582640754717736,0.5216798204379718,1.891931802034378,0.6222235844104069,0.42113605646553665,2.1304616808871235,1.6534019231816328,2801664
8.4,8.754964786985978,8.045035213014023,6.159999999999999,6.738273291792037,5.581726708207961,0.5216798204379718,1.79118881970644,0.6222235844104069,0.42113605646553665,2.010828417511988,1.5715492219008917,2965504
8.41,8.763411940941445,8.056588059058555,6.01,6.581751694356912,5.4382483056430875,0.5216798204379718,1.7807634994387627,0.6222235844104069,0.42113605646553665,1.9825007635031173,1.579026235374408,3129344
8.22,8.657721372564787,7.782278627435215,6.04,6.709626761711329,5.370373238288671,0.4029778710806037,1.8242233604192735,0.48583309027629484,0.3201226518849125,1.9532503600520714,1.6951963607864755,3293184
8.34,8.928557558782487,7.751442441217513,6.12,6.429192496674807,5.810807503325194,0.4029778710806037,1.8481868222355842,0.48583309027629484,0.3201226518849125,1.997107839408303,1.6992658050628653,3457024
8.309999999999999,8.611496268633624,8.008503731366373,6.29,6.740444225182208,5.839555774817792,0.4029778710806037,1.8151172444224357,0.48583309027629484,0.3201226518849125,1.9530914873741003,1.677143001470771,3620864
8.379999999999999,8.769358446678634,7.990641553321363,6.17,6.643392015141785,5.696607984858215,0.24557194402896884,1.795756782591343,0.29940903401857516,0.1917348540393625,1.9281333127901323,1.6633802523925536,3784704
8.440000000000001,8.832937654087772,8.04706234591223,5.96,6.396348484585428,5.5236515154145716,0.24557194402896884,1.7833600223064423,0.29940903401857516,0.1917348540393625,1.9344754285151244,1.6322446160977602,3948544
8.7,9.1,8.299999999999999,5.95,6.226586333718787,5.673413666281213,0.24557194402896884,1.7316972732543945,0.29940903401857516,0.1917348540393625,1.8407875678054042,1.6226069787033848,4112384
8.3,8.6633180424917,7.936681957508302,6.2,6.73665631459995,5.663343685400051,0.1804405435003957,1.817190782725811,0.22697049936775884,0.13391058763303257,1.9304051067650698,1.703976458686552,4276224
8.620000000000001,9.057721372564787,8.182278627435215,6.070000000000001,6.621452627158491,5.518547372841511,0.1804405435003957,1.8131067723035812,0.22697049936775884,0.13391058763303257,1.970394581410062,1.6558189631971003,4440064
8.559999999999999,8.912703841770966,8.207296158229031,6.0,6.379473319220206,5.620526680779794,0.1804405435003957,1.8202681720256806,0.22697049936775884,0.13391058763303257,2.0136398636872648,1.6268964803640964,4603904
8.64,8.93732137494637,8.342678625053631,5.9399999999999995,6.295527776692623,5.584472223307376,0.1478873176040205,1.805693183839321,0.18563014306600298,0.110144492142038,1.9418270501825563,1.6695593174960859,4767744
8.82,9.105657137141714,8.534342862858287,5.97,6.46,5.4799999999999995,0.1478873176040205,1.7642791479825974,0.18563014306600298,0.110144492142038,1.9621395518355609,1.566418744129634,4931584
8.629999999999999,8.96778691508109,8.292213084918908,6.21,6.543016516106934,5.876983483893066,0.1478873176040205,1.7494557976722718,0.18563014306600298,0.110144492142038,1.9107694320481738,1.5881421632963697,5095424
8.68,8.936124969497314,8.423875030502685,5.98,6.643023378170032,5.316976621829969,0.1544045265438247,1.7866481497883797,0.17286519990429472,0.13594385318335467,1.9681227679972493,1.6051735315795101,5259264
8.620000000000001,8.968711915483254,8.271288084516748,5.970000000000001,6.367617907041422,5.57238209295858,0.1544045265438247,1.8131494984030723,0.17286519990429472,0.13594385318335467,1.9543759717553137,1.6719230250508308,5423104
8.54,9.00946778377222,8.070532216227779,5.880000000000001,6.361248376620639,5.398751623379362,0.1544045265438247,1.86237703114748,0.17286519990429472,0.13594385318335467,2.011784817279957,1.7129692450150031,5586944
8.749999999999998,9.030178514522436,8.46982148547756,5.750000000000002,6.310802995712399,5.189197004287604,0.1544045265438247,1.8490242436528206,0.17286519990429472,0.13594385318335467,1.9945530509368636,1.7034954363687775,5750784
8.540000000000001,8.827054001888147,8.252945998111855,6.2299999999999995,6.715901224530253,5.744098775469746,0.13902147177816834,1.9104439616203308,0.16173646569971262,0.11630647785662407,2.021599866713799,1.7992880565268623,5914624
8.499999999999998,8.782842712474617,8.21715728752538,6.26,6.992393336944022,5.527606663055978,0.13902147177816834,1.8549594730138779,0.16173646569971262,0.11630647785662407,2.0023783105671917,1.707540635460564,6078464
8.540000000000001,8.773238075793813,8.306761924206189,6.17,6.570124980474851,5.7698750195251485,0.13902147177816834,1.8906752362847328,0.16173646569971262,0.11630647785662407,2.008030641083534,1.7733198314859315,6242304
8.68,8.915796522451032,8.444203477548967,6.04,6.48988887516808,5.59011112483192,0.13629429046138736,1.883990815281868,0.16694391544906165,0.10564466547371307,2.0263478813672156,1.7416337491965206,6406144
8.64,8.845912602819741,8.43408739718026,5.6899999999999995,6.122319326424345,5.257680673575654,0.13629429046138736,1.8731782287359238,0.16694391544906165,0.10564466547371307,2.015039471384019,1.7313169860878284,6569984
8.64,8.947245829914745,8.332754170085256,6.139999999999999,6.665737577123796,5.614262422876202,0.13629429046138736,1.8866819843649865,0.16694391544906165,0.10564466547371307,2.0779798387775794,1.6953841299523935,6733824
8.79,8.954012194668566,8.625987805331432,6.03,6.671950153828162,5.388049846171839,0.14477206783450355,1.91960429251194,0.1712912095297055,0.1182529261393016,2.027558577501482,1.8116500075223982,6897664
8.540000000000001,8.927814388593308,8.152185611406694,5.9,6.289871773792359,5.510128226207642,0.14477206783450355,1.8910797849297523,0.1712912095297055,0.1182529261393016,2.04438335971283,1.7377762101466745,7061504
8.73,8.940000000000001,8.52,6.15,6.562916456441252,5.737083543558748,0.14477206783450355,1.9337879911065101,0.1712912095297055,0.1182529261393016,2.055318051290631,1.8122579309223894,7225344
8.48,8.828711915483254,8.131288084516747,5.76,6.2683306010855535,5.251669398914446,0.15915113339893494,1.8932591900229454,0.18671019275137093,0.13159207404649895,2.026007494850136,1.760510885195755,7389184
8.6,9.017133072292284,8.182866927707716,6.1899999999999995,6.700783711564885,5.679216288435114,0.15915113339893494,1.8915572240948677,0.18671019275137093,0.13159207404649895,2.0109698688551347,1.7721445793346005,7553024
8.470000000000002,8.85223029707233,8.087769702927675,6.1899999999999995,6.5936087214122105,5.7863912785877885,0.15915113339893494,1.8949096083641053,0.18671019275137093,0.13159207404649895,2.0050059550990884,1.7848132616291223,7716864
8.459999999999999,8.72153393661244,8.198466063387558,6.220000000000001,6.655430821141545,5.784569178858456,0.15659351518887468,1.88994819521904,0.19645620609844822,0.11673082427930113,2.0496037179950126,1.7302926724430674,7880704
8.579999999999998,8.94551333764994,8.214486662350057,6.21,6.6925971404805455,5.727402859519454,0.15659351518887468,1.8902378037571907,0.19645620609844822,0.11673082427930113,2.0356490661534483,1.7448265413609334,8044544
8.85,9.163847096529505,8.536152903470494,6.26,6.800740233383831,5.719259766616169,0.15659351518887468,1.9067743197083473,0.19645620609844822,0.11673082427930113,2.0318823147015443,1.78166632471515,8208384
8.49,8.94265881191025,8.03734118808975,6.05,6.663595958265698,5.436404041734302,0.15659351518887468,1.9240479931235313,0.19645620609844822,0.11673082427930113,2.079667221918678,1.7684287643283847,8372224
8.639999999999999,9.014699879903903,8.265300120096095,6.05,6.5152956049652735,5.584704395034726,0.16740958612405352,1.9634795889258385,0.21828339039564648,0.11653578185246055,2.0845619984891672,1.8423971793625098,8536064
8.389999999999999,8.713882694814032,8.066117305185966,6.09,6.572597140480546,5.607402859519453,0.16740958612405352,1.983012256026268,0.21828339039564648,0.11653578185246055,2.0987041004335647,1.8673204116189714,8699904
8.499999999999998,8.852136337233178,8.147863662766818,6.15,6.773297681689897,5.526702318310104,0.16740958612405352,1.950875486433506,0.21828339039564648,0.11653578185246055,2.042669882583934,1.859081090283078,8863744
8.53,8.84,8.219999999999999,6.21,6.6626588119102506,5.757341188089749,0.17157290380818419,2.0204030841588976,0.22021683890307558,0.12292896871329279,2.1092873155721206,1.9315188527456748,9027584
8.470000000000002,8.85223029707233,8.087769702927675,6.34,6.7429888335921975,5.937011166407802,0.17157290380818419,2.03226962685585,0.22021683890307558,0.12292896871329279,2.1047717616160244,1.9597674920956762,9191424
8.58,8.937211421989835,8.222788578010165,5.890000000000001,6.376723740945519,5.403276259054482,0.17157290380818419,1.9653955772519112,0.22021683890307558,0.12292896871329279,2.0655953954061235,1.8651957590976989,9355264
8.59,8.891496268633627,8.288503731366372,6.340000000000001,6.820000000000001,5.86,0.1793852358451014,1.9788305178284644,0.22425615273540542,0.1345143189547974,2.0718058432361373,1.8858551924207914,9519104
8.63,9.124064773081425,8.135935226918576,6.069999999999999,6.663380147965872,5.476619852034127,0.1793852358451014,2.02334194034338,0.22425615273540542,0.1345143189547974,2.1235410184983703,1.9231428621883897,9682944
8.69,9.059999999999999,8.32,6.35,6.772492603485552,5.927507396514447,0.1793852358451014,2.021360145509243,0.22425615273540542,0.1345143189547974,2.107223734891571,1.935496556126915,9846784
8.59,8.894795013082563,8.285204986917437,6.089999999999999,6.419999999999999,5.759999999999999,0.1709173447662711,2.0255993202328684,0.21220033224837542,0.12963435728416678,2.1413519971052013,1.9098466433605357,10010624
8.370000000000001,8.862036584005702,7.877963415994299,6.39,6.833734154646676,5.946265845353324,0.1709173447662711,2.0555256009101868,0.21220033224837542,0.12963435728416678,2.1512153389026007,1.9598358629177728,10174464
8.52,9.106174035590113,7.933825964409886,6.21,6.623400532171888,5.796599467828112,0.1709173447662711,2.0273420825600623,0.21220033224837542,0.12963435728416678,2.127729095770978,1.9269550693491468,10338304
8.4,8.784707681233426,8.015292318766575,6.140000000000001,6.52262252939418,5.757377470605821,0.1645860661855825,1.995097777247429,0.20811967355010488,0.12105245882106011,2.1123785394297485,1.8778170150651097,10502144
8.54,8.925227205685164,8.154772794314834,6.410000000000001,6.853734154646677,5.966265845353325,0.1645860661855825,2.056621845066547,0.20811967355010488,0.12105245882106011,2.17887478641247,1.9343689037206246,10665984
8.670000000000002,8.973479818109872,8.366520181890131,5.99,6.42,5.5600000000000005,0.1645860661855825,2.0263386741280556,0.20811967355010488,0.12105245882106011,2.154835135789072,1.8978422124670393,10829824
8.47,8.972095608425327,7.967904391574673,6.17,6.672095608425328,5.667904391574672,0.1645860661855825,2.036141146719456,0.20811967355010488,0.12105245882106011,2.120715802721908,1.9515664907170038,10993664
8.540000000000001,8.869241552663087,8.210758447336914,6.290000000000001,6.774664832642106,5.805335167357896,0.15767726015404449,2.067619612812996,0.19368819808657145,0.12166632222151753,2.1648407686953375,1.9703984569306547,11157504
8.65,8.907875939164553,8.392124060835448,6.38,7.010555310817378,5.749444689182622,0.15767726015404449,2.0423474088311195,0.19368819808657145,0.12166632222151753,2.121323815315114,1.9633710023471254,11321344
8.33,8.730124980474852,7.9298750195251495,6.23,6.74,5.720000000000001,0.15767726015404449,2.027379222214222,0.19368819808657145,0.12166632222151753,2.1280396198921245,1.9267188245363192,11485184
8.739999999999998,9.125227205685164,8.354772794314833,6.24,6.683170396123207,5.796829603876794,0.1579446627375811,2.0444896697998045,0.18766757087968775,0.12822175459547444,2.133336417323296,1.9556429222763132,11649024
8.55,8.924833296279827,8.175166703720175,6.38,6.737211421989835,6.022788578010164,0.1579446627375811,2.03667381554842,0.18766757087968775,0.12822175459547444,2.1483890399783063,1.9249585911185332,11812864
8.49,8.886106046406768,8.093893953593232,6.33,6.9367124524847,5.7232875475153,0.1579446627375811,2.0196061417460442,0.18766757087968775,0.12822175459547444,2.1370381774132614,1.902174106078827,11976704
8.62,9.036653333119991,8.203346666880007,5.949999999999998,6.4524937810560425,5.447506218943954,0.15520706815012011,2.1031898885965346,0.18115213395665625,0.12926200234358398,2.188161495567717,2.018218281625352,12140544
8.669999999999998,8.99264531609803,8.347354683901965,6.24,6.566190128606002,5.913809871393998,0.15520706815012011,2.054849085211754,0.18115213395665625,0.12926200234358398,2.149103614087921,1.9605945563355869,12304384
8.6,8.966060104354462,8.233939895645538,6.160000000000001,6.429072480941475,5.890927519058527,0.15520706815012011,2.0016598418354987,0.18115213395665625,0.12926200234358398,2.1060680173002044,1.897251666370793,12468224
8.48,8.782654919008431,8.17734508099157,6.25,6.59423828956117,5.90576171043883,0.15463348945817562,2.013242396712303,0.17521436563466816,0.13405261328168308,2.1084071495345498,1.9180776438900562,12632064
8.739999999999998,9.019999999999998,8.459999999999999,6.12,6.5843274706497565,5.655672529350244,0.15463348945817562,2.0034167975187303,0.17521436563466816,0.13405261328168308,2.1264793701117854,1.8803542249256753,12795904
8.48,8.779332590941916,8.180667409058085,6.369999999999999,6.76761790704142,5.972382092958578,0.15463348945817562,2.046829101443291,0.17521436563466816,0.13405261328168308,2.1571955767871493,1.9364626260994322,12959744
8.6,9.014728827066554,8.185271172933446,6.25,6.890702739185654,5.609297260814346,0.14397987651955374,1.9816622123122216,0.15802854451514434,0.12993120852396314,2.0864319215932046,1.8768925030312384,13123584
8.709999999999999,9.12097445176069,8.299025548239308,6.4799999999999995,6.889389789809174,6.070610210190825,0.14397987651955374,2.0115672558546067,0.15802854451514434,0.12993120852396314,2.1229084292265936,1.9002260824826198,13287424
8.49,8.807647603485371,8.17235239651463,6.27,6.762036584005701,5.777963415994298,0.14397987651955374,2.02149925082922,0.15802854451514434,0.12993120852396314,2.125581774179486,1.9174167274789542,13451264
8.41,8.82821047332653,7.99178952667347,6.29,6.670657326213486,5.909342673786514,0.14397987651955374,1.9905609741806984,0.15802854451514434,0.12993120852396314,2.085166872645937,1.8959550757154597,13615104
8.629999999999999,8.943209195267315,8.316790804732683,6.27,6.81230987451825,5.727690125481749,0.143277270167268,2.012615482509136,0.16125501629940805,0.12529952403512792,2.0980989595009225,1.9271320055173498,13778944
8.54,9.058073353879545,8.021926646120454,6.19,6.600974451760691,5.77902554823931,0.143277270167268,2.007275515794754,0.16125501629940805,0.12529952403512792,2.1090214456177856,1.9055295859717225,13942784
8.7,8.923606797749978,8.476393202250021,6.0600000000000005,6.554368283772331,5.56563171622767,0.143277270167268,2.0435792803764343,0.16125501629940805,0.12529952403512792,2.142011714822349,1.9451468459305197,14106624
8.77,9.175092582010581,8.364907417989418,6.1899999999999995,6.615323406362734,5.764676593637265,0.14035259437456393,2.0470058515667917,0.15947477290106574,0.12123041584806213,2.1373912149958607,1.956620488137723,14270464
8.59,8.901287648325468,8.278712351674532,6.36,6.750384425918863,5.969615574081137,0.14035259437456393,2.0002543583512304,0.15947477290106574,0.12123041584806213,2.096591061238388,1.903917655464073,14434304
8.690000000000001,9.049026461420326,8.330973538579677,6.21,6.632965719651132,5.787034280348868,0.14035259437456393,2.011474370956421,0.15947477290106574,0.12123041584806213,2.088020055266235,1.9349286866466069,14598144
8.73,9.009463772249642,8.450536227750359,6.389999999999999,7.157398201717985,5.6226017982820125,0.13301700626818344,1.9748948603868484,0.14981205749177992,0.11622195504458696,2.062878707448417,1.8869110133252796,14761984
8.589999999999998,8.88816103031751,8.291838969682486,6.249999999999999,6.828359749636849,5.671640250363149,0.13301700626818344,2.024151700735092,0.14981205749177992,0.11622195504458696,2.076547236132383,1.9717561653378008,14925824
8.59,8.99853396431631,8.18146603568369,6.079999999999999,6.612541078227773,5.547458921772225,0.13301700626818344,1.988007889688015,0.14981205749177992,0.11622195504458696,2.055835974569915,1.9201798048061147,15089664
8.67,8.889317121994614,8.450682878005386,5.94,6.398693797647189,5.481306202352812,0.138527978637893,2.0238728404045103,0.1585266135198642,0.11852934375592183,2.1251056236926504,1.9226400571163704,15253504
8.620000000000001,8.965832329315813,8.27416767068419,6.530000000000001,7.020000000000001,6.040000000000001,0.138527978637893,2.0594135999679564,0.1585266135198642,0.11852934375592183,2.1390880101928027,1.9797391897431098,15417344
8.849999999999998,9.17326459750489,8.526735402495106,5.99,6.386106046406767,5.593893953593233,0.138527978637893,1.9939085111021995,0.1585266135198642,0.11852934375592183,2.125904555651357,1.861912466553042,15581184
8.57,8.984849370253832,8.155150629746169,6.119999999999999,6.3949545416973494,5.845045458302649,0.13366537226860747,2.0064014747738836,0.15314701434342395,0.114183730193791,2.1111165690072404,1.9016863805405269,15745024
8.55,8.908468966578699,8.191531033421303,6.14,6.866911273815449,5.41308872618455,0.13366537226860747,2.006273716688156,0.15314701434342395,0.114183730193791,2.0843403629418074,1.9282070704345051,15908864
8.819999999999999,9.047156333832008,8.592843666167989,6.23,6.622555728527811,5.83744427147219,0.13366537226860747,2.0088164106011392,0.15314701434342395,0.114183730193791,2.095179749247664,1.922453071954615,16072704
8.610000000000001,8.83561028345357,8.384389716546432,6.24,6.752249938994629,5.727750061005372,0.13366537226860747,2.0011215597391128,0.15314701434342395,0.114183730193791,2.083101827466826,1.9191412920113997,16236544
8.75,8.991867732448958,8.508132267551042,6.160000000000001,6.600908153700972,5.71909184629903,0.13737492679576155,2.045490436255932,0.16054612856742614,0.11420372502409694,2.1451664663733,1.9458144061385634,16400384
8.540000000000001,8.927814388593307,8.152185611406695,6.5,6.96475800154489,6.03524199845511,0.13737492679576155,2.0206482872366904,0.16054612856742614,0.11420372502409694,2.0787866396268133,1.9625099348465675,16564224
8.610000000000001,9.001024295920343,8.218975704079659,6.22,6.512574776766556,5.927425223233444,0.13737492679576155,2.029564505815506,0.16054612856742614,0.11420372502409694,2.1309332449798615,1.9281957666511507,16728064
8.59,8.92,8.26,6.33,6.857351874937408,5.802648125062592,0.13361908445169962,2.0202409625053406,0.1527380967095051,0.11450007219389413,2.082284850806702,1.9581970742039791,16891904
8.65,8.988378486313772,8.311621513686228,6.22,6.611918358845308,5.828081641154691,0.13361908445169962,2.0186577886343002,0.1527380967095051,0.11450007219389413,2.132885565134343,1.9044300121342579,17055744
8.7,8.919089023002066,8.480910976997933,6.539999999999999,6.866190128606001,6.213809871393997,0.13361908445169962,2.020880696177483,0.1527380967095051,0.11450007219389413,2.1150262308627394,1.926735161492226,17219584
8.71,9.153734154646678,8.266265845353324,6.45,6.944469412603045,5.9555305873969555,0.12273199547640838,2.0363870680332186,0.1423605605622156,0.10310343039060116,2.0973729929804397,1.9754011430859975,17383424
8.59,8.931906419945575,8.248093580054425,6.33,6.72255572852781,5.93744427147219,0.12273199547640838,2.048940460383892,0.1423605605622156,0.10310343039060116,2.1051418789496306,1.9927390418181532,17547264
8.66,9.047814388593306,8.272185611406695,6.050000000000001,6.5564582904840245,5.543541709515977,0.12273199547640838,2.0690839007496833,0.1423605605622156,0.10310343039060116,2.1475909005853357,1.9905769009140306,17711104
8.58,8.862134719593318,8.297865280406683,6.220000000000001,6.680000000000001,5.760000000000001,0.12091361328208254,2.057539638876915,0.13789324370285153,0.10393398286131356,2.122168324937551,1.9929109528162794,17874944
8.48,8.782654919008431,8.17734508099157,6.459999999999999,6.779999999999999,6.139999999999999,0.12091361328208254,2.0733922138810157,0.13789324370285153,0.10393398286131356,2.1280073732383715,2.01877705452366,18038784
8.46,8.927332857821918,7.9926671421780835,6.15,6.608802789878179,5.691197210121822,0.12091361328208254,2.049036566913128,0.13789324370285153,0.10393398286131356,2.1399098167011488,1.9581633171251076,18202624
8.760000000000002,9.11832945734338,8.401670542656623,6.16,6.720713830755048,5.5992861692449525,0.12596146051436294,2.0377922743558883,0.13672894982660824,0.11519397120211762,2.1058441723735397,1.969740376338237,18366464
8.62,8.868193472919817,8.371806527080182,6.5200000000000005,6.982168800331654,6.057831199668347,0.12596146051436294,2.0472808495163917,0.13672894982660824,0.11519397120211762,2.1258975200871926,1.9686641789455908,18530304
8.790000000000001,9.101287648325469,8.478712351674533,6.0,6.6,5.4,0.12596146051436294,2.034612365067005,0.13672894982660824,0.11519397120211762,2.1301704007178692,1.9390543294161409,18694144
8.549999999999999,8.932753184180092,8.167246815819906,5.920000000000001,6.569307323229918,5.270692676770084,0.12596146051436294,2.027529413998127,0.13672894982660824,0.11519397120211762,2.100375120360447,1.9546837076358063,18857984
8.629999999999999,9.027617907041419,8.232382092958579,6.469999999999999,7.079999999999999,5.8599999999999985,0.12369021263415422,2.0254168957471848,0.14154793986521014,0.10583248540309831,2.0942779637238775,1.956555827770492,19021824
8.67,8.78,8.56,6.1899999999999995,6.5434119409414455,5.8365880590585535,0.12369021263415422,2.0358579486608503,0.14154793986521014,0.10583248540309831,2.114634108115632,1.9570817892060686,19185664
8.779999999999998,9.072574776766553,8.487425223233442,6.3100000000000005,6.636955654485437,5.983044345514564,0.12369021263415422,2.030441242456436,0.14154793986521014,0.10583248540309831,2.0663730617726013,1.9945094231402707,19349504
8.899999999999999,9.193257565972303,8.606742434027694,6.32,6.709358446678636,5.930641553321364,0.12008705118354987,2.0448209211230277,0.1331154291086394,0.10705867325846033,2.1164253079594717,1.9732165342865837,19513344
8.670000000000002,8.854661853126196,8.485338146873808,6.37,6.906749476012786,5.833250523987214,0.12008705118354987,2.0234189510345457,0.1331154291086394,0.10705867325846033,2.084850207017852,1.9619876950512392,19677184
8.7,8.944948974278317,8.455051025721682,6.140000000000001,6.6880875842417895,5.591912415758212,0.12008705118354987,1.9828597992658614,0.1331154291086394,0.10705867325846033,2.061185162119669,1.904534436412054,19841024
8.799999999999999,9.202492235949961,8.397507764050037,6.16,6.534699879903904,5.785300120096096,0.11061317580329724,2.0215750604867937,0.12759617082011923,0.09363018078647525,2.1069710056964035,1.9361791152771837,20004864
8.709999999999999,9.07180105030251,8.348198949697489,6.3999999999999995,6.944058820349417,5.855941179650582,0.11061317580329724,2.027842067182064,0.12759617082011923,0.09363018078647525,2.1002076782606616,1.9554764561034665,20168704
8.7,8.904939015319192,8.495060984680807,6.459999999999999,6.872795348811005,6.047204651188993,0.11061317580329724,2.0035814210772513,0.12759617082011923,0.09363018078647525,2.077982905692003,1.9291799364624995,20332544
8.609999999999998,8.939999999999998,8.279999999999998,6.29,6.604483703870328,5.975516296129672,0.11852550588446127,2.0098824486136437,0.1404233807708038,0.09662763099811875,2.1021121637957476,1.9176527334315396,20496384
8.760000000000002,9.083109888428071,8.436890111571932,6.470000000000001,7.030446250768083,5.909553749231918,0.11852550588446127,2.0248845130205155,0.1404233807708038,0.09662763099811875,2.0903040170167713,1.9594650090242598,20660224
8.81,9.021896201004171,8.59810379899583,6.16,6.683832034148352,5.636167965851648,0.11852550588446127,2.0493432700634004,0.1404233807708038,0.09662763099811875,2.130106402865306,1.968580137261495,20824064
8.620000000000001,8.860000000000001,8.38,6.249999999999999,6.650624512480202,5.849375487519796,0.11373649282122071,2.023680163919926,0.13151284574995387,0.09596013989248754,2.1009253312686713,1.9464349965711802,20987904
8.670000000000002,8.980000000000002,8.360000000000001,6.03,6.4773253849269015,5.582674615073099,0.11373649282122071,2.107759302854538,0.13151284574995387,0.09596013989248754,2.2076761159581726,2.0078424897509035,21151744
8.98,9.364187454245972,8.595812545754029,6.470000000000001,7.3326123115281865,5.607387688471815,0.11373649282122071,2.0489193752408026,0.13151284574995387,0.09596013989248754,2.110504682664243,1.9873340678173619,21315584
8.760000000000002,9.001660919471894,8.51833908052811,6.37,6.803704968844029,5.9362950311559715,0.11373649282122071,2.0388871386647223,0.13151284574995387,0.09596013989248754,2.1188892444644054,1.9588850328650391,21479424
8.68,9.004961536185437,8.355038463814562,6.45,6.7824154027718935,6.117584597228107,0.11066984262945138,2.0665079593658446,0.12593894109582893,0.09540074416307386,2.1212349176755896,2.0117810010560997,21643264
8.76,8.960997512422418,8.559002487577581,6.12,6.932157620169878,5.307842379830122,0.11066984262945138,2.038658982515335,0.12593894109582893,0.09540074416307386,2.0972862471171827,1.9800317179134876,21807104
8.73,9.101618083521242,8.35838191647876,6.119999999999999,6.493630833845387,5.7463691661546115,0.11066984262945138,2.006471353769302,0.12593894109582893,0.09540074416307386,2.100465664129253,1.9124770434093512,21970944
8.65,8.985410196624969,8.314589803375032,6.200000000000001,6.776194411635519,5.623805588364483,0.10854180812941552,2.0167093604803084,0.12390055081942183,0.09318306543940921,2.074105823412407,1.9593128975482097,22134784
8.540000000000001,8.974050688284215,8.105949311715786,6.339999999999999,6.909561234635925,5.770438765364073,0.10854180812941552,2.0278873309493064,0.12390055081942183,0.09318306543940921,2.099083935960059,1.9566907259385538,22298624
8.790000000000001,9.070891438103763,8.50910856189624,6.67,7.1105678154382135,6.229432184561786,0.10854180812941552,1.9857924357056618,0.12390055081942183,0.09318306543940921,2.0554874177354794,1.916097453675844,22462464
8.59,9.066340214552582,8.113659785447418,6.530000000000001,6.917427412556211,6.142572587443791,0.10283915903015095,2.030829855799675,0.11944874492470813,0.08622957313559378,2.11972144429694,1.9419382673024101,22626304
8.74,9.103868107973206,8.376131892026795,6.12,6.519499687108763,5.720500312891237,0.10283915903015095,2.026538868248463,0.11944874492470813,0.08622957313559378,2.1163746504014145,1.9367030860955112,22790144
8.969999999999999,9.223179778023443,8.716820221976555,6.159999999999999,6.598634243989225,5.721365756010774,0.10283915903015095,1.9890027463436126,0.11944874492470813,0.08622957313559378,2.0792182241283177,1.8987872685589076,22953984
8.629999999999999,9.03509258201058,8.224907417989417,6.21,6.5605709628591615,5.859429037140838,0.10247466743976279,2.048144315183163,0.11533241190855337,0.08961692297097221,2.118210077324482,1.9780785530418439,23117824
8.830000000000002,9.277325384926902,8.382674615073102,6.3,6.697492138287036,5.902507861712964,0.10247466743976279,2.012853828072548,0.11533241190855337,0.08961692297097221,2.0992308688938106,1.9264767872512856,23281664
8.790000000000001,9.101287648325469,8.478712351674533,6.489999999999999,6.986890329952193,5.993109670047805,0.10247466743976279,2.023380035161972,0.11533241190855337,0.08961692297097221,2.1106251383039734,1.9361349320199708,23445504
8.61,8.951906419945574,8.268093580054424,6.45,6.794238289561171,6.10576171043883,0.10313457142726741,2.050285105407238,0.11940516853289497,0.08686397432163985,2.1368061682021615,1.9637640426123146,23609344
8.45,8.819459064038222,8.080540935961777,6.739999999999999,7.167083130081251,6.312916869918747,0.10313457142726741,2.009766884148121,0.11940516853289497,0.08686397432163985,2.0763352143825724,1.9431985539136694,23773184
8.510000000000002,8.814795013082565,8.205204986917439,6.36,6.829467783772221,5.89053221622778,0.10313457142726741,2.047817772626877,0.11940516853289497,0.08686397432163985,2.15185288215345,1.9437826631003037,23937024
8.59,8.959999999999999,8.22,6.09,6.713618473106754,5.466381526893246,0.10313457142726741,2.04940604865551,0.11940516853289497,0.08686397432163985,2.153105457363774,1.9457066399472462,24100864
8.819999999999999,9.138747549010183,8.501252450989814,6.299999999999999,6.967832314282559,5.632167685717439,0.10038594593342125,2.066235077381134,0.11988606249319991,0.08088582937364258,2.1389398940673607,1.9935302606949075,24264704
8.620000000000001,9.04142615011411,8.198573849885891,6.37,6.611039415863879,6.128960584136121,0.10038594593342125,2.0817598059773443,0.11988606249319991,0.08088582937364258,2.1432272977101863,2.0202923142445024,24428544
8.739999999999998,9.040665927567456,8.43933407243254,6.21,6.772938717801503,5.647061282198497,0.10038594593342125,2.0653065636754038,0.11988606249319991,0.08088582937364258,2.1104536648308723,2.0201594625199353,24592384
8.69,8.94865034312755,8.431349656872449,6.270000000000001,6.573479818109872,5.966520181890131,0.09984570991186763,2.0669584304094313,0.1163362537575838,0.08335516606615145,2.152192393408612,1.9817244674102508,24756224
8.69,9.062692903071683,8.317307096928316,6.470000000000001,6.71103941586388,6.2289605841361215,0.09984570991186763,2.030227492749691,0.1163362537575838,0.08335516606615145,2.137176322535523,1.9232786629638587,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-leaper-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.6399999999999997,3.0173592452822637,2.2626407547177356,2.5100000000000002,2.898458491991101,2.1215415080088995,0.0,2.7073320627212523,0.0,0.0,2.707704348560157,2.7069597768823477,16384,-0.17965216003358364,2.321959936618805
2.8699999999999997,3.3128317965096903,2.427168203490309,2.88,3.3855689863905813,2.3744310136094184,0.0,2.5173094838857653,0.0,0.0,2.592269029534183,2.4423499382373475,180224,-0.22627315390855074,2.772329640388489
3.3600000000000003,3.762988833592198,2.9570111664078027,2.9299999999999997,3.3276179070414207,2.5323820929585787,0.0,2.2546414583921432,0.0,0.0,2.4978044208403594,2.011478495943927,344064,-0.21393165979534387,3.295405054092407
3.5099999999999993,4.114069532421557,2.9059304675784414,3.05,3.4772001872658764,2.622799812734123,0.0,2.1623725414276125,0.0,0.0,2.432867641166132,1.891877441689093,507904,-0.2693581140600145,3.395070695877075
3.65,4.207225268630201,3.0927747313697984,3.3999999999999995,4.044980619863884,2.7550193801361154,0.9400303705715638,2.035699227452278,1.0922197576741752,0.7878409834689524,2.4112469771799008,1.6601514777246553,671744,0.9184250742197037,3.447982335090637
3.6,4.009878030638384,3.1901219693616163,3.3600000000000003,3.995924523823386,2.7240754761766146,0.9400303705715638,2.019844602048397,1.0922197576741752,0.7878409834689524,2.4491709333649707,1.590518270731823,835584,0.9008009165525437,3.354009580612183
3.6799999999999997,4.099046536795139,3.2609534632048605,3.5300000000000002,4.099297813099612,2.960702186900389,0.9400303705715638,1.999500896036625,1.0922197576741752,0.7878409834689524,2.4594929278381965,1.5395088642350536,999424,0.9219593584537507,3.3734744787216187
4.1499999999999995,4.86028163428319,3.439718365716809,2.9400000000000004,3.482586398650022,2.397413601349979,0.16397529208575362,1.9789454147219658,0.2712258654917645,0.05672471867974278,2.366847142360275,1.5910436870836566,1163264,2.696815860271454,3.7526336669921876
3.8099999999999996,4.332398315464358,3.2876016845356406,3.3699999999999997,3.6385144316419504,3.101485568358049,0.16397529208575362,2.0168622881174088,0.2712258654917645,0.05672471867974278,2.395230285771266,1.6384942904635518,1327104,2.426542508602142,3.4433784246444703
3.94,4.624397545290747,3.255602454709253,3.5100000000000007,4.170984114786431,2.849015885213571,0.16397529208575362,2.051616498827934,0.2712258654917645,0.05672471867974278,2.4054360362740037,1.6977969613818646,1490944,2.345177137851715,3.509302592277527
4.289999999999999,5.208095855561933,3.371904144438065,3.8199999999999994,4.282168800331653,3.357831199668346,0.19614286073996837,2.0562317937612535,0.33804840598845254,0.054237315491484195,2.4039626745304856,1.7085009129920214,1654784,3.097411108016968,3.790451169013977
4.15,4.945298686029344,3.354701313970657,3.6700000000000004,4.281637147334921,3.0583628526650792,0.19614286073996837,2.0106489658355713,0.33804840598845254,0.054237315491484195,2.3735800462130503,1.6477178854580925,1818624,2.854621338844299,3.648389434814453
4.83,5.608524244966077,4.051475755033923,3.7599999999999993,4.484154679609267,3.0358453203907323,0.19614286073996837,2.0455412551760674,0.33804840598845254,0.054237315491484195,2.4016337455632195,1.6894487647889154,1982464,3.236104869842529,4.252712941169738
4.43,5.363862944976402,3.496137055023597,3.81,4.288434948556228,3.3315650514437727,0.23766708464646377,2.0486594840884207,0.389340722705085,0.0859934465878425,2.383058215832584,1.7142607523442572,2146304,3.3146257400512695,3.8824053764343263
4.720000000000001,5.852077735846793,3.587922264153208,4.199999999999999,4.982304288624317,3.417695711375681,0.23766708464646377,2.018338420987129,0.389340722705085,0.0859934465878425,2.3739289122426355,1.662747929731623,2310144,3.3100081205368044,4.090085768699646
4.84,5.534550214167413,4.145449785832587,4.17,4.9612648102879335,3.3787351897120663,0.23766708464646377,1.9784904927015305,0.389340722705085,0.0859934465878425,2.35671803278178,1.6002629526212813,2473984,3.4032448053359987,4.247543692588806
4.920000000000001,5.771821577561875,4.068178422438127,4.15,4.815206734782504,3.4847932652174967,0.21365454078232354,1.981826151907444,0.3494102142287774,0.07789886733586973,2.374039760459695,1.5896125433551929,2637824,3.524765944480896,4.27948534488678
5.209999999999999,6.2044345126754195,4.215565487324579,4.11,4.9868694315575155,3.233130568442485,0.21365454078232354,1.941527332365513,0.3494102142287774,0.07789886733586973,2.363321371382481,1.5197332933485443,2801664,3.649287557601929,4.519792985916138
5.25,6.514317997973611,3.9856820020263886,4.16,5.0624411338142785,3.2575588661857218,0.21365454078232354,1.9273343086242676,0.3494102142287774,0.07789886733586973,2.3526497420331713,1.5020188752153638,2965504,3.5153501510620115,4.509373950958252
5.27,6.5883702059740274,3.9516297940259717,4.17,4.935571681816928,3.4044283181830717,0.21365454078232354,1.9056114643812179,0.3494102142287774,0.07789886733586973,2.3364340958053655,1.47478883295707,3129344,3.2671876192092895,4.512294435501099
5.56,6.717756451072503,4.402243548927496,4.53,5.721679487110523,3.338320512889477,0.1971572482212734,1.885688066482544,0.3095346890942491,0.08477980734829774,2.3098619916641603,1.4615141413009276,3293184,3.831637477874756,4.7783442735672
5.659999999999999,7.2374663229368785,4.08253367706312,4.3,5.426055060820739,3.1739449391792602,0.1971572482212734,1.8893414974212646,0.3095346890942491,0.08477980734829774,2.322114995876761,1.456567998965768,3457024,3.692371296882629,4.800444340705871
5.81,7.05374434672082,4.566255653279179,4.82,5.83567711404757,3.8043228859524305,0.1971572482212734,1.9005057632923126,0.3095346890942491,0.08477980734829774,2.3591518437028776,1.4418596828817476,3620864,3.8234304428100585,4.955886363983154
5.91,7.517762420259909,4.302237579740091,5.110000000000001,6.308707637416231,3.9112923625837714,0.17333248045686367,1.8904906019568444,0.2748934729293708,0.07177148798435656,2.3303767155068695,1.450604488406819,3784704,4.099106764793396,5.010675311088562
5.9799999999999995,7.422081828468828,4.537918171531171,4.92,6.141310771261762,3.698689228738238,0.17333248045686367,1.8426714390516281,0.2748934729293708,0.07177148798435656,2.3292468562596906,1.3560960218435654,3948544,4.172408080101013,5.085798764228821
6.09,7.488177385026663,4.691822614973336,5.069999999999999,6.279173271289106,3.860826728710893,0.17333248045686367,1.8270938515663147,0.2748934729293708,0.07177148798435656,2.296285838259877,1.357901864872752,4112384,4.11635434627533,5.1902364015579225
6.24,7.9134395716607155,4.566560428339285,4.97,6.307198564163153,3.632801435836846,0.1656622532208622,1.8141725212335587,0.26303105997363746,0.06829344646808694,2.276301235812531,1.3520438066545861,4276224,4.443099904060364,5.288062381744385
6.51,8.028189711465599,4.991810288534401,5.470000000000001,6.807198564163155,4.132801435836846,0.1656622532208622,1.7829067960381508,0.26303105997363746,0.06829344646808694,2.2686887881745674,1.2971248039017345,4440064,4.409799408912659,5.505068612098694
6.409999999999999,8.233979166547687,4.586020833452311,5.359999999999999,6.936197957110717,3.783802042889282,0.1656622532208622,1.775880439579487,0.26303105997363746,0.06829344646808694,2.282877808357785,1.2688830708011887,4603904,4.28214201927185,5.380451893806457
6.479999999999999,8.627929235333417,4.332070764666581,5.36,6.624278450342329,4.0957215496576715,0.1525761928866562,1.7872212499380111,0.23459119879392765,0.07056118697938475,2.2767371640739738,1.2977053358020485,4767744,4.578933691978454,5.440086889266968
6.7299999999999995,8.606192953829643,4.853807046170356,5.66,7.2323867208800765,4.087613279119924,0.1525761928866562,1.7692903399467468,0.23459119879392765,0.07056118697938475,2.2976314594444376,1.240949220449056,4931584,4.670452332496643,5.649350833892822
6.909999999999999,8.572798845320744,5.247201154679255,5.41,6.983817016047292,3.8361829839527086,0.1525761928866562,1.7301927119493485,0.23459119879392765,0.07056118697938475,2.2718633226246756,1.1885221012740215,5095424,4.541880536079407,5.793134784698486
7.140000000000001,9.004510659663817,5.275489340336184,5.619999999999999,7.192768260106999,4.047231739892999,0.14661364979587482,1.7421602189540863,0.22740524517872185,0.0658220544130278,2.2620911125557344,1.2222293253524383,5259264,4.866856956481934,5.971408081054688
7.0699999999999985,9.145114454674728,4.994885545325269,5.84,7.526534909214748,4.153465090785252,0.14661364979587482,1.688698197901249,0.22740524517872185,0.0658220544130278,2.2521484504000067,1.1252479454024913,5423104,4.819090008735657,5.906920981407166
7.179999999999998,9.120515395455545,5.239484604544451,6.06,7.912133904446436,4.207866095553563,0.14661364979587482,1.6993954643607139,0.22740524517872185,0.0658220544130278,2.2723965158730124,1.1263944128484153,5586944,4.8913208723068236,6.019645380973816
7.159999999999999,9.131902634513175,5.188097365486825,6.05,7.689664599849616,4.410335400150384,0.14661364979587482,1.6866239950060844,0.22740524517872185,0.0658220544130278,2.2223817884670716,1.1508662015450974,5750784,4.762444376945496,5.974688410758972
7.510000000000001,9.773824198121401,5.2461758018786,5.88,7.588098357823694,4.171901642176306,0.12454300617117828,1.6578986823558808,0.18347514776257828,0.06561086457977826,2.2286132515091426,1.0871841132026188,5914624,5.179235482215882,6.243468475341797
7.35,9.716114959168298,4.9838850408317015,6.1899999999999995,8.04765981815832,4.33234018184168,0.12454300617117828,1.6698337711393834,0.18347514776257828,0.06561086457977826,2.2484102092618574,1.0912573330169093,6078464,4.888029885292053,6.0809355735778805
7.5,9.770682716717596,5.229317283282404,6.16,7.930988424581031,4.389011575418969,0.12454300617117828,1.6653532147407533,0.18347514776257828,0.06561086457977826,2.259590778557471,1.0711156509240356,6242304,5.032374453544617,6.216923260688782
7.459999999999999,9.70953328492823,5.210466715071767,6.35,8.073513852569802,4.626486147430198,0.10924799503314583,1.6471991211175918,0.1614483830652024,0.05704760700108927,2.228821299747223,1.0655769424879606,6406144,5.279732751846313,6.1892441511154175
7.7,9.795232683975696,5.604767316024304,6.25,7.742146105446783,4.757853894553217,0.10924799503314583,1.6574798986315726,0.1614483830652024,0.05704760700108927,2.2324028964015827,1.0825569008615623,6569984,5.469433450698853,6.3884845733642575
7.620000000000002,9.835310362003485,5.404689637996519,6.3100000000000005,7.947956043366244,4.672043956633757,0.10924799503314583,1.6659685105085373,0.1614483830652024,0.05704760700108927,2.2638461426862486,1.0680908783308263,6733824,5.28020932674408,6.30851800441742
7.56,9.854428033301545,5.265571966698454,6.279999999999999,7.816098955145794,4.743901044854205,0.1038730733201001,1.6715748220682145,0.15417793806756025,0.053568208572639935,2.247761607287769,1.0953880368486602,6897664,5.486049604415894,6.252831602096558
7.67,10.06501565756886,5.274984342431139,6.36,8.243188785013334,4.4768112149866655,0.1038730733201001,1.6657652407884598,0.15417793806756025,0.053568208572639935,2.251707339592185,1.0798231419847342,7061504,5.431557083129883,6.328766107559204
7.910000000000001,10.133713110992513,5.686286889007489,6.540000000000002,8.41467330487208,4.6653266951279235,0.1038730733201001,1.6705543845891953,0.15417793806756025,0.053568208572639935,2.2553448897386064,1.0857638794397844,7225344,5.540444946289062,6.5483154296875
7.7,10.3,5.1,6.719999999999999,8.411035185914237,5.028964814085762,0.0893407347422123,1.6690879046916962,0.1369279720525987,0.04175349743182587,2.228957457183303,1.1092183522000894,7389184,5.544377422332763,6.326073241233826
7.799999999999999,10.248264691572379,5.351735308427619,6.369999999999999,8.152722636867551,4.587277363132447,0.0893407347422123,1.6703006073832511,0.1369279720525987,0.04175349743182587,2.250161667780868,1.0904395469856345,7553024,5.784648966789246,6.450781440734863
7.900000000000001,10.16980175345778,5.630198246542224,6.6800000000000015,8.269213642025516,5.090786357974487,0.0893407347422123,1.659066067636013,0.1369279720525987,0.04175349743182587,2.2236430438283152,1.0944890914437106,7716864,5.70701117515564,6.53129096031189
7.9799999999999995,10.383663870011778,5.576336129988221,6.43,8.260874108178932,4.599125891821068,0.07905537746943073,1.6884530797600745,0.12098838271572807,0.037122372223133394,2.2295895763558033,1.1473165831643457,7880704,6.145496797561646,6.595368576049805
8.02,10.215814199790136,5.824185800209863,6.44,8.410888124678822,4.469111875321179,0.07905537746943073,1.6788122266530991,0.12098838271572807,0.037122372223133394,2.252845164227459,1.1047792890787396,8044544,5.99934139251709,6.618736600875854
7.94,10.406252217434382,5.473747782565619,6.8,8.619340539866025,4.980659460133975,0.07905537746943073,1.6849940970540047,0.12098838271572807,0.037122372223133394,2.235544545672501,1.1344436484355083,8208384,5.933888721466064,6.55043249130249
7.909999999999999,10.429305459844041,5.390694540155957,6.540000000000001,8.359450466487067,4.720549533512935,0.07905537746943073,1.6972416669130326,0.12098838271572807,0.037122372223133394,2.242503932523773,1.151979401302292,8372224,5.85929799079895,6.499614715576172
7.969999999999999,10.472818411311534,5.467181588688463,6.6800000000000015,8.348412419037933,5.011587580962071,0.07883297894383992,1.676359048485756,0.12347295700796163,0.034193000879718216,2.242564759844352,1.11015333712716,8536064,5.9799522161483765,6.539541745185852
8.190000000000001,10.557889355523185,5.822110644476817,6.74,8.41761735804086,5.062382641959139,0.07883297894383992,1.685409778356552,0.12347295700796163,0.034193000879718216,2.2547229831060154,1.1160965736070885,8699904,6.182711482048035,6.735901284217834
8.129999999999999,10.577059459841546,5.6829405401584525,6.82,8.442837022008064,5.197162977991937,0.07883297894383992,1.6913674250245094,0.12347295700796163,0.034193000879718216,2.2448596080329324,1.1378752420160865,8863744,6.192861413955688,6.69634690284729
8.02,10.473079697033914,5.566920302966086,6.859999999999999,8.795561933909633,4.9244380660903655,0.06365824448043653,1.6567003294825553,0.09920271786568705,0.028113771095186015,2.210872931381987,1.1025277275831238,9027584,6.21548216342926,6.59405300617218
7.970000000000001,10.71446716139946,5.225532838600541,6.7,8.66316071680339,4.73683928319661,0.06365824448043653,1.6822060227394104,0.09920271786568705,0.028113771095186015,2.2336497100576764,1.1307623354211445,9191424,6.198770570755005,6.553672432899475
8.02,10.74389427107588,5.29610572892412,6.69,8.691724256734679,4.688275743265322,0.06365824448043653,1.6893042027950287,0.09920271786568705,0.028113771095186015,2.263630979460487,1.1149774261295704,9355264,6.237841296195984,6.585655450820923
8.11,10.531755561570986,5.688244438429014,6.7299999999999995,8.699289211873158,4.7607107881268425,0.05399566797914732,1.6898678988218307,0.08279432067712435,0.025197015281170295,2.244384818779807,1.1353509788638547,9519104,6.4111063241958615,6.680853056907654
8.25,10.627498685593748,5.872501314406252,7.040000000000001,8.893213425377661,5.1867865746223405,0.05399566797914732,1.6948749482631684,0.08279432067712435,0.025197015281170295,2.2273138797066667,1.1624360168196701,9682944,6.4959660291671755,6.804960298538208
8.209999999999999,10.556252330845938,5.86374766915406,6.790000000000001,8.431005789142745,5.148994210857257,0.05399566797914732,1.7148082464933396,0.08279432067712435,0.025197015281170295,2.248262541516148,1.1813539514705313,9846784,6.428951692581177,6.763975000381469
8.17,10.56376272842569,5.776237271574311,6.63,8.522643653728826,4.737356346271174,0.048251421513905476,1.7235615760087968,0.07562466904137256,0.020878173986438393,2.260682001899367,1.1864411501182266,10010624,6.550116562843323,6.726042628288269
8.02,10.796256472302225,5.243743527697774,6.75,8.550694310536912,4.949305689463089,0.048251421513905476,1.6865540862083435,0.07562466904137256,0.020878173986438393,2.2359747843772007,1.1371333880394863,10174464,6.285769844055176,6.564181232452393
8.05,10.668110005328272,5.43188999467173,7.05,8.795995418092499,5.304004581907501,0.048251421513905476,1.7076335906982423,0.07562466904137256,0.020878173986438393,2.2565410577217246,1.1587261236747597,10338304,6.39021327495575,6.602177453041077
8.129999999999999,10.645571505642405,5.614428494357593,7.17,9.117844963029656,5.222155036970345,0.04562101473144337,1.7215594872832298,0.06927938021348397,0.021962649249402773,2.2597601913047862,1.1833587832616734,10502144,6.491186571121216,6.667472887039184
8.15,10.645696295625733,5.654303704374268,6.779999999999999,8.50673101553195,5.053268984468049,0.04562101473144337,1.7129034131765366,0.06927938021348397,0.021962649249402773,2.2496073671937804,1.1761994591592928,10665984,6.5468439102172855,6.7037406921386715
8.120000000000001,10.69674212912352,5.543257870876483,6.95,8.640118339052032,5.259881660947968,0.04562101473144337,1.7080553725361824,0.06927938021348397,0.021962649249402773,2.243917234179686,1.1721935108926789,10829824,6.474608945846557,6.656303906440735
8.180000000000001,10.746242389175272,5.613757610824731,6.970000000000001,8.705540261705272,5.2344597382947295,0.04562101473144337,1.7033545210957528,0.06927938021348397,0.021962649249402773,2.2152588784329694,1.1914501637585362,10993664,6.468752193450928,6.696852350234986
8.36,10.674389768383882,6.045610231616116,6.8,8.682020191177555,4.9179798088224445,0.04170381085713118,1.7269182279706001,0.06151202236062053,0.021895599353641822,2.254450545097306,1.1993859108438945,11157504,6.7202568531036375,6.891092586517334
8.129999999999999,10.649543609465809,5.610456390534189,6.65,8.383926180666293,4.9160738193337075,0.04170381085713118,1.7245544821023941,0.06151202236062053,0.021895599353641822,2.221401720127706,1.2277072440770822,11321344,6.544331383705139,6.661778521537781
8.22,10.645613324501662,5.794386675498339,6.9799999999999995,8.55721273137139,5.40278726862861,0.04170381085713118,1.7189903035759926,0.06151202236062053,0.021895599353641822,2.2349313419008716,1.2030492652511136,11485184,6.639886140823364,6.7752691268920895
8.24,10.656278129686234,5.823721870313767,6.75,8.659057359012557,4.840942640987443,0.03842201706454919,1.7128163501620293,0.058058506870204994,0.018785527258893382,2.2405521982171903,1.185080502106868,11649024,6.732845973968506,6.787544631958008
8.14,10.72503384890798,5.554966151092022,6.889999999999999,8.639542797418798,5.1404572025811985,0.03842201706454919,1.7317333683371543,0.058058506870204994,0.018785527258893382,2.236767431110903,1.2266993055634057,11812864,6.6010151386260985,6.69778163433075
8.190000000000001,10.725921923088329,5.654078076911674,6.9300000000000015,8.656296614142542,5.203703385857461,0.03842201706454919,1.7313211962580681,0.058058506870204994,0.018785527258893382,2.2082350634202106,1.254407329095926,11976704,6.59818422794342,6.708446669578552
8.129999999999999,10.732710126003278,5.52728987399672,6.94,9.00455806409023,4.8754419359097705,0.04033078749041549,1.7561460435390472,0.06293081062861337,0.017730764352217612,2.2651314585904503,1.2471606284876444,12140544,6.638248682022095,6.678037166595459
8.26,10.615928691620356,5.904071308379644,7.06,8.874497175528251,5.245502824471749,0.04033078749041549,1.730946496129036,0.06293081062861337,0.017730764352217612,2.2543769363749115,1.2075160558831606,12304384,6.7650172233581545,6.814298534393311
8.1,10.658515194404755,5.541484805595244,6.959999999999999,8.599634105524766,5.320365894475233,0.04033078749041549,1.7497990682721138,0.06293081062861337,0.017730764352217612,2.2333780820905855,1.2662200544536422,12468224,6.631301069259644,6.6631352186203
8.209999999999999,10.64082290593124,5.779177094068759,7.209999999999999,8.664957044039443,5.755042955960554,0.03829480975108958,1.7364866048097611,0.05677059878758417,0.019819020714594987,2.1964859397149317,1.2764872699045908,12632064,6.733102321624756,6.762459325790405
8.18,10.573658288060349,5.7863417119396505,7.100000000000001,8.763129580038791,5.436870419961212,0.03829480975108958,1.7701650246977807,0.05677059878758417,0.019819020714594987,2.268385984318526,1.2719440650770353,12795904,6.67800760269165,6.7235846519470215
8.29,10.71092957353162,5.869070426468378,6.74,8.631137224000417,4.848862775999584,0.03829480975108958,1.7823462933301926,0.05677059878758417,0.019819020714594987,2.2572990528637367,1.3073935337966485,12959744,6.718991136550903,6.8135716915130615
8.28,10.519106964841116,6.0408930351588825,6.729999999999999,8.669613363534083,4.790386636465915,0.04021455242686826,1.7703651621937753,0.06181271558650932,0.0186163892672272,2.2440900445687673,1.2966402798187833,13123584,6.808760452270508,6.816205024719238
8.209999999999999,10.863469426995533,5.5565305730044665,6.85,8.734277049693064,4.965722950306935,0.04021455242686826,1.7553091749548912,0.06181271558650932,0.0186163892672272,2.2635724999581885,1.247045849951594,13287424,6.719776296615601,6.775535798072815
8.060000000000002,10.831714270988266,5.288285729011738,6.779999999999999,8.903581879749401,4.656418120250597,0.04021455242686826,1.760210020840168,0.06181271558650932,0.0186163892672272,2.276614627587255,1.2438054140930812,13451264,6.6136441946029665,6.6260244131088255
8.17,10.868907186251501,5.4710928137484975,6.769999999999999,8.471205454964213,5.068794545035784,0.04021455242686826,1.7408291101455688,0.06181271558650932,0.0186163892672272,2.231637402233515,1.2500208180576229,13615104,6.602221035957337,6.6991459131240845
8.1,10.791096430825176,5.408903569174823,6.799999999999999,8.905231578710522,4.694768421289476,0.03752742396935318,1.7496383979916572,0.05361280682802883,0.021442041110677525,2.220883901026663,1.2783928949566514,13778944,6.663152360916138,6.633266353607178
8.040000000000001,10.756689161461061,5.323310838538941,6.609999999999999,8.543623541437164,4.676376458562835,0.03752742396935318,1.800978995859623,0.05361280682802883,0.021442041110677525,2.3106011348629867,1.2913568568562592,13942784,6.5596232414245605,6.584616017341614
8.069999999999999,10.737601919327544,5.402398080672453,6.839999999999999,8.765720644330324,4.914279355669675,0.03752742396935318,1.7758812844753264,0.05361280682802883,0.021442041110677525,2.2582582953354,1.293504273615253,14106624,6.611664128303528,6.629585552215576
8.120000000000001,10.841323207559148,5.398676792440854,6.860000000000001,9.117077756746543,4.6029222432534596,0.03505424948085465,1.7908898442983627,0.052441539400535586,0.017666959561173715,2.2725227855406667,1.3092569030560588,14270464,6.646412515640259,6.647874188423157
8.239999999999998,10.657105707245753,5.822894292754244,6.75,8.705121479601715,4.794878520398285,0.03505424948085465,1.7735427990555763,0.052441539400535586,0.017666959561173715,2.2574333036363026,1.2896522944748499,14434304,6.775601410865784,6.780442428588867
8.22,10.776090765211595,5.663909234788405,6.68,8.518368842207678,4.841631157792321,0.03505424948085465,1.7824487149715424,0.052441539400535586,0.017666959561173715,2.2561500441959064,1.3087473857471785,14598144,6.729471898078918,6.759164452552795
8.33,10.703625918294625,5.956374081705375,6.82,8.52926884953772,5.11073115046228,0.033192621339156805,1.7882449939846992,0.04858740300359355,0.01779783967472006,2.2769981458247983,1.2994918421446,14761984,6.821556949615479,6.86297299861908
8.29,10.79936246883546,5.780637531164539,6.860000000000001,8.503897807042762,5.21610219295724,0.033192621339156805,1.7799637824296952,0.04858740300359355,0.01779783967472006,2.274863310443205,1.2850642544161857,14925824,6.748961448669434,6.815435552597046
8.26,10.617201730866494,5.902798269133505,6.99,8.870132974020722,5.1098670259792796,0.033192621339156805,1.7962613835930825,0.04858740300359355,0.01779783967472006,2.269330989070667,1.3231917781154978,15089664,6.820143699645996,6.822672510147095
8.330000000000002,10.638267748767461,6.0217322512325415,6.7700000000000005,8.72297209401466,4.817027905985342,0.028095523652500436,1.7822750955820084,0.04287292521721618,0.013318122087784687,2.2576999271783613,1.3068502639856554,15253504,6.876318359375,6.881534552574157
8.15,10.783343881835414,5.516656118164588,6.95,8.825233318816622,5.074766681183379,0.028095523652500436,1.8168164789676666,0.04287292521721618,0.013318122087784687,2.2855826045282486,1.348050353407085,15417344,6.642847943305969,6.641133570671082
8.23,10.748749689826283,5.7112503101737175,6.9399999999999995,9.037713040432365,4.842286959567634,0.028095523652500436,1.7886509209871293,0.04287292521721618,0.013318122087784687,2.252975723009023,1.3243261189652356,15581184,6.691122126579285,6.735969114303589
8.27,10.735785878781854,5.804214121218146,7.0200000000000005,8.896592656918385,5.143407343081616,0.02974739347022831,1.8040498599410058,0.04812083469471877,0.011373952245737853,2.2695344802069886,1.338565239675023,15745024,6.798347234725952,6.794611883163452
8.24,10.778976171609337,5.701023828390664,6.95,9.030985343533203,4.869014656466797,0.02974739347022831,1.8066168874502182,0.04812083469471877,0.011373952245737853,2.256665709970732,1.3565680649297045,15908864,6.7461905002594,6.752773761749268
8.35,10.793460660620505,5.906539339379494,6.87,8.885961309152535,4.8540386908474655,0.02974739347022831,1.805507156252861,0.04812083469471877,0.011373952245737853,2.248037832867088,1.362976479638634,16072704,6.802165126800537,6.872559595108032
8.190000000000001,10.739294019920026,5.640705980079977,7.130000000000001,8.868418821803308,5.391581178196693,0.02974739347022831,1.8064312055706977,0.04812083469471877,0.011373952245737853,2.248007982573094,1.3648544285683015,16236544,6.66831738948822,6.700344610214233
8.4,10.827344227751805,5.9726557722481965,6.950000000000001,9.019903379387552,4.88009662061245,0.0316928597530924,1.8047770842909814,0.04710578324228066,0.016279936263904136,2.2521211404671937,1.357433028114769,16400384,6.8290627002716064,6.885393238067627
8.23,10.821929782999533,5.638070217000469,7.07,8.89923481270175,5.240765187298252,0.0316928597530924,1.7846443951129913,0.04710578324228066,0.016279936263904136,2.2476283350890287,1.3216604551369542,16564224,6.72964117527008,6.753719139099121
8.290000000000001,10.667162173685254,5.912837826314748,6.85,8.623273808524786,5.076726191475213,0.0316928597530924,1.7840575307607651,0.04710578324228066,0.016279936263904136,2.2710062272866827,1.2971088342348478,16728064,6.865560102462768,6.832209205627441
8.209999999999999,10.86610617257669,5.553893827423308,6.9,8.826136028425822,4.973863971574178,0.025051894594224012,1.795925924181938,0.03824032339146584,0.011863465796982187,2.244620812794784,1.347231035569092,16891904,6.719893550872802,6.737914943695069
8.309999999999999,10.760897794686672,5.8591022053133255,6.76,8.53887604964483,4.981123950355169,0.025051894594224012,1.8325925037264823,0.03824032339146584,0.011863465796982187,2.2812472164842608,1.3839377909687038,17055744,6.8606034278869625,6.829144859313965
8.190000000000001,10.932790549786843,5.44720945021316,6.75,8.761591409804685,4.738408590195315,0.025051894594224012,1.8194749027490615,0.03824032339146584,0.011863465796982187,2.250160701420188,1.3887891040779352,17219584,6.717965006828308,6.720132231712341
8.110000000000001,10.825676711245285,5.394323288754718,6.9,8.905991026899173,4.894008973100828,0.02913099851554841,1.8306100100278855,0.04382714427401752,0.014434852757079298,2.2538908444029553,1.4073291756528157,17383424,6.628002572059631,6.617619872093201
8.120000000000001,10.736791929061232,5.50320807093877,7.0,8.926655132606767,5.073344867393233,0.02913099851554841,1.831206378340721,0.04382714427401752,0.014434852757079298,2.272901952302776,1.3895108043786666,17547264,6.730643486976623,6.658004093170166
8.3,10.745812748351764,5.854187251648238,7.029999999999999,9.175716663494972,4.884283336505026,0.02913099851554841,1.8572524741292,0.04382714427401752,0.014434852757079298,2.289590111574473,1.4249148366839273,17711104,6.835721826553344,6.816313219070435
8.28,10.743655820117736,5.816344179882263,6.85,8.881378842067623,4.818621157932376,0.02757060353240242,1.8245060190558433,0.04199919927684724,0.013142007787957601,2.246581605699207,1.4024304324124794,17874944,6.8482818603515625,6.809904789924621
8.11,10.788227025477862,5.431772974522136,6.99,8.886549498431297,5.093450501568705,0.02757060353240242,1.8504502788186072,0.04199919927684724,0.013142007787957601,2.276076523357561,1.4248240342796537,18038784,6.690371894836426,6.640333533287048
8.200000000000001,10.730217381965431,5.66978261803457,7.15,8.966727827716635,5.333272172283366,0.02757060353240242,1.8496426716446877,0.04199919927684724,0.013142007787957601,2.288533206973386,1.4107521363159894,18202624,6.805564522743225,6.731386351585388
8.22,10.810289559103385,5.629710440896616,7.13,9.10081201538858,5.159187984611419,0.02765555296715267,1.838769967854023,0.0412677295007647,0.014043376433540642,2.267070870071104,1.410469065636942,18366464,6.765907883644104,6.739262175559998
8.3,10.769817807045694,5.830182192954307,7.07,9.039796943849797,5.100203056150203,0.02765555296715267,1.8341529861092567,0.0412677295007647,0.014043376433540642,2.2694722449041462,1.3988337273143672,18530304,6.827466773986816,6.807036685943603
8.2,10.907766607372208,5.49223339262779,7.1,8.97669923003128,5.22330076996872,0.02765555296715267,1.821299782395363,0.0412677295007647,0.014043376433540642,2.259867808390958,1.3827317563997676,18694144,6.7111903667449955,6.706378531455994
8.27,10.783185229942273,5.7568147700577255,7.0,9.02632672587616,4.97367327412384,0.02765555296715267,1.8141944110393524,0.0412677295007647,0.014043376433540642,2.258617074953741,1.3697717471249637,18857984,6.813823890686035,6.786644697189331
8.320000000000002,10.735284662312086,5.904715337687917,6.9,8.805255888325766,4.994744111674235,0.025626452365495923,1.8022153615951537,0.03729454830898189,0.013958356422009955,2.259205482172632,1.3452252410176753,19021824,6.852408695220947,6.818174839019775
8.21,10.85856564955449,5.561434350445511,6.9799999999999995,8.809644774266305,5.150355225733694,0.025626452365495923,1.8413463994860648,0.03729454830898189,0.013958356422009955,2.2709925327753364,1.4117002661967932,19185664,6.728379154205323,6.7152211427688595
8.32,10.758360104660508,5.881639895339493,6.7,9.002607217916248,4.397392782083752,0.025626452365495923,1.8406459078192712,0.03729454830898189,0.013958356422009955,2.2720521710889092,1.4092396445496331,19349504,6.848715305328369,6.8344025135040285
8.370000000000001,10.692089576222244,6.047910423777758,6.7700000000000005,8.681570035337446,4.858429964662555,0.026895997010784906,1.8627226859331132,0.03736400797576454,0.016427986045805264,2.278320577804764,1.4471247940614624,19513344,6.919261837005616,6.869716167449951
8.430000000000001,10.707740108089597,6.152259891910406,7.07,8.97107864119294,5.168921358807059,0.026895997010784906,1.841430439054966,0.03736400797576454,0.016427986045805264,2.291601976323985,1.391258901785947,19677184,6.932976293563843,6.922349262237549
8.22,10.789747069265768,5.650252930734233,6.839999999999999,8.851566553708825,4.828433446291173,0.026895997010784906,1.8359941348433495,0.03736400797576454,0.016427986045805264,2.280576107595052,1.3914121620916473,19841024,6.780416011810303,6.72653169631958
8.24,10.854651028340111,5.625348971659889,7.08,9.124896085379401,5.035103914620598,0.02372189157434757,1.8424228340387345,0.03471460574278884,0.0127291774059063,2.302201022878336,1.3826446451991332,20004864,6.778900289535523,6.758830881118774
8.16,10.874848062046935,5.4451519379530655,7.289999999999999,8.853617600310255,5.7263823996897445,0.02372189157434757,1.8419878631830215,0.03471460574278884,0.0127291774059063,2.2824595210698635,1.4015162052961796,20168704,6.715806651115417,6.664057517051697
8.27,10.849166532040922,5.690833467959077,7.049999999999999,9.021927990571664,5.078072009428335,0.02372189157434757,1.8312742665410042,0.03471460574278884,0.0127291774059063,2.2544783676184896,1.408070165463519,20332544,6.758319139480591,6.752163743972778
8.43,10.746916053723139,6.113083946276861,7.209999999999999,9.197183937133147,5.222816062866851,0.02128255610549714,1.8349867269396782,0.03241669365258643,0.010148418558407845,2.2630097834958938,1.4069636703834627,20496384,6.920787000656128,6.916837453842163
8.370000000000001,10.651249657534223,6.088750342465779,7.17,8.942596964907702,5.397403035092297,0.02128255610549714,1.8669123291969298,0.03241669365258643,0.010148418558407845,2.306009254645865,1.4278154037479949,20660224,6.928824138641358,6.879835319519043
8.370000000000001,10.691228123214088,6.048771876785913,6.840000000000001,8.817978766316768,4.862021233683233,0.02128255610549714,1.8521194443106652,0.03241669365258643,0.010148418558407845,2.261148433988843,1.4430904546324874,20824064,6.90904278755188,6.8768932819366455
8.33,10.73002083324291,5.9299791667570885,6.999999999999998,8.957038579078091,5.042961420921905,0.02363803788230614,1.8709926292300225,0.03817292474734246,0.009103151017269814,2.289104379623479,1.4528808788365661,20987904,6.873767423629761,6.840119552612305
8.22,10.842899159327327,5.597100840672674,6.959999999999999,9.023589106387218,4.89641089361278,0.02363803788230614,1.8532866582274437,0.03817292474734246,0.009103151017269814,2.2930027356120792,1.4135705808428078,21151744,6.7185334205627445,6.710709857940674
8.38,10.644420455657475,6.115579544342527,7.040000000000001,8.943785702225963,5.136214297774039,0.02363803788230614,1.8378126695752144,0.03817292474734246,0.009103151017269814,2.273786346496702,1.4018389926537271,21315584,6.9103340148925785,6.870625162124634
8.25,10.847017520156536,5.652982479843464,7.030000000000001,8.873393609623296,5.186606390376706,0.02363803788230614,1.8750526085495949,0.03817292474734246,0.009103151017269814,2.3052118010652394,1.4448934160339502,21479424,6.79012815952301,6.766080260276794
8.15,10.840446059671148,5.4595539403288535,7.1,9.14987804515293,5.05012195484707,0.02022762134291215,1.8663101375102997,0.0316975114639,0.008757731221924303,2.2826730778594255,1.4499471971611742,21643264,6.689837241172791,6.660215711593628
8.27,10.857682360723587,5.6823176392764125,6.779999999999999,8.719999999999999,4.839999999999999,0.02022762134291215,1.8529031574726105,0.0316975114639,0.008757731221924303,2.293813050042639,1.4119932649025817,21807104,6.781902265548706,6.765774750709534
8.35,10.737153116161592,5.962846883838408,6.8,8.794993734326,4.805006265674,0.02022762134291215,1.849909907579422,0.0316975114639,0.008757731221924303,2.2707574608813137,1.4290623542775307,21970944,6.892356729507446,6.861294460296631
8.25,10.790177159176107,5.709822840823892,6.8100000000000005,8.657403583411053,4.962596416588948,0.0221671081565333,1.862245674431324,0.035909562995100036,0.008424653317966569,2.290188316839351,1.434303032023297,22134784,6.819126224517822,6.7693740129470825
8.260000000000002,10.791086723129022,5.728913276870982,6.970000000000001,8.837645576655271,5.10235442334473,0.0221671081565333,1.85832426995039,0.035909562995100036,0.008424653317966569,2.289477563311676,1.4271709765891034,22298624,6.776377511024475,6.748100757598877
8.25,10.847017520156536,5.652982479843464,6.83,8.779897433200013,4.880102566799987,0.0221671081565333,1.8523282438516617,0.035909562995100036,0.008424653317966569,2.249191888624425,1.4554645990788986,22462464,6.764278268814087,6.7418506145477295
8.4,10.803331021727969,5.996668978272032,6.890000000000001,9.129843744550053,4.650156255449948,0.020799824325247396,1.8853254184126853,0.032454109854464216,0.009145538796030576,2.2888891440724137,1.4817616927529569,22626304,6.894449138641358,6.875598955154419
8.3,10.85264568634192,5.747354313658082,6.92,8.969292560860943,4.870707439139057,0.020799824325247396,1.8815262272953988,0.032454109854464216,0.009145538796030576,2.293088663462951,1.469963791127847,22790144,6.8297812938690186,6.799433851242066
8.3,10.750306103326686,5.849693896673316,6.840000000000001,8.628407112488654,5.051592887511348,0.020799824325247396,1.881992743909359,0.032454109854464216,0.009145538796030576,2.3075575920849904,1.4564278957337273,22953984,6.87086124420166,6.790931558609008
8.21,10.90794366138361,5.512056338616391,7.15,9.16655647081851,5.133443529181491,0.02493454297740859,1.8857963725924491,0.03524682209692649,0.014622263857890684,2.283057458755039,1.488535286429859,23117824,6.7298667430877686,6.6977356433868405
8.23,10.869337037969952,5.5906629620300485,7.019999999999999,9.026888138387388,5.013111861612609,0.02493454297740859,1.84805528819561,0.03524682209692649,0.014622263857890684,2.279808327847455,1.4163022485437653,23281664,6.7616475343704225,6.7253005027771
8.17,10.87075915253471,5.46924084746529,6.779999999999999,8.66669022364563,4.893309776354369,0.02493454297740859,1.877715303003788,0.03524682209692649,0.014622263857890684,2.3025128211036034,1.4529177849039727,23445504,6.695063996315002,6.668985414505005
8.260000000000002,10.80723379374568,5.712766206254323,6.99,8.80738823590338,5.1726117640966205,0.020860493273694623,1.8783169701695441,0.030173042323945735,0.011547944223443511,2.3120181709986025,1.4446157693404857,23609344,6.834047436714172,6.783908081054688
8.25,10.800784193145315,5.699215806854684,6.93,8.87938451825185,4.980615481748149,0.020860493273694623,1.8956322953104974,0.030173042323945735,0.011547944223443511,2.2926877648967845,1.4985768257242102,23773184,6.816630625724793,6.744562935829163
8.29,10.777749987438447,5.802250012561551,6.779999999999999,8.758282083020518,4.801717916979481,0.020860493273694623,1.878830572962761,0.030173042323945735,0.011547944223443511,2.2982171380298926,1.4594440078956294,23937024,6.808906745910645,6.777900314331054
8.370000000000001,10.778754865070335,5.961245134929667,7.409999999999999,9.224083790788065,5.595916209211934,0.020860493273694623,1.8945329457521438,0.030173042323945735,0.011547944223443511,2.318425602233331,1.4706402892709562,24100864,6.914624810218811,6.832158160209656
8.319999999999999,10.805880125830686,5.8341198741693105,6.890000000000001,8.849821420436056,4.930178579563945,0.02289093150874704,1.8816002413630486,0.03508030758411333,0.010701555433380746,2.2971636383363623,1.466036844389735,24264704,6.832216286659241,6.813547372817993
8.45,10.774758051927124,6.125241948072874,6.93,9.084553317975677,4.775446682024322,0.02289093150874704,1.9008262902498245,0.03508030758411333,0.010701555433380746,2.3271735362098043,1.4744790442898448,24428544,6.946405601501465,6.9147120952606205
8.49,10.678355546980427,6.301644453019574,6.859999999999999,8.757472002428495,4.962527997571505,0.02289093150874704,1.8899895280599595,0.03508030758411333,0.010701555433380746,2.301251974679535,1.478727081440384,24592384,6.98959903717041,6.9573201656341555
8.309999999999999,10.762529306654661,5.857470693345336,7.360000000000001,8.857464523786792,5.8625354762132105,0.02151049833115642,1.91227016299963,0.03185959441424145,0.01116140224807139,2.313403134223641,1.5111371917756184,24756224,6.848518800735474,6.786636304855347
8.16,10.732625118434475,5.587374881565525,6.81,8.928702433094369,4.6912975669056305,0.02151049833115642,1.9040417581796647,0.03185959441424145,0.01116140224807139,2.3026686857411165,1.505414830618213,24920064,6.763242578506469,6.6565337657928465


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-leaper-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.61,3.0234005321718875,2.196599467828112,2.41,2.8800000000000003,1.9400000000000002,1.2630420863628387,2.7074332505464556,1.4534101834762123,1.072673989249465,2.7077654427444764,2.7071010583484347,16384,0.3956581730395555,2.2800872921943665
2.62,3.0712205669071393,2.168779433092861,2.7,3.12190046219458,2.2780995378054203,0.27363431798294185,2.622657784819603,0.3937199391211377,0.15354869684474604,2.683718544893969,2.561597024745237,180224,2.311846339702606,2.497176730632782
2.8000000000000003,3.1549647869859774,2.445035213014023,2.67,3.214150714416512,2.125849285583488,0.33518276214599607,2.528942120075226,0.5542298398868775,0.11613568440511468,2.6675425571101106,2.3903416830403414,344064,2.6551443099975587,2.7043325901031494
3.13,3.675985347788748,2.584014652211252,3.16,3.689528091794949,2.630471908205051,0.39236151073127984,2.4876415371894836,0.6212991825729597,0.16342383888959996,2.622564283094759,2.3527187912842082,507904,3.02287472486496,3.016287660598755
3.4,3.9949789912257403,2.8050210087742595,3.2300000000000004,3.7075981574503825,2.7524018425496184,0.5901825569570065,2.250878532230854,0.8165705302349149,0.3637945836790981,2.4639684773097414,2.037788587151967,671744,3.2499924182891844,3.330358791351318
3.44,3.954198405287298,2.925801594712702,3.29,3.5243074902771996,3.0556925097228005,0.5571638271212578,2.1360162407159806,0.7195774622796851,0.39475019196283045,2.373491600537228,1.8985408808947333,835584,3.3868655443191527,3.3651841402053835
3.6700000000000004,3.9110394158638795,3.4289605841361213,3.2599999999999993,3.8260388679233954,2.6939611320766033,0.42436827439814806,2.1635622709989546,0.5491486771969933,0.2995878715993028,2.388808507547131,1.938316034450778,999424,3.558668923377991,3.545112133026123
3.7700000000000005,4.287783738639985,3.2522162613600156,3.1799999999999997,3.8505221845696083,2.509477815430391,0.31969582810997965,2.2082744926214217,0.39655949784757205,0.24283215837238725,2.3532881119295883,2.063260873313255,1163264,3.545209002494812,3.595126175880432
4.09,4.608555686498566,3.571444313501433,3.65,4.34462219947249,2.9553778005275095,0.36786693017929795,2.294738292694092,0.4409609232077402,0.2947729371508557,2.413664460158242,2.1758121252299416,1327104,3.6959682941436767,3.8583624362945557
4.340000000000001,5.030217357069497,3.649782642930505,3.8,4.370964096944808,3.229035903055192,0.3907594427466392,2.326150733232498,0.4932879566649031,0.2882309288283753,2.41692843858996,2.235373027875036,1490944,3.9521474838256836,4.0881932258605955
4.71,5.361843539509291,4.058156460490709,4.159999999999999,4.729561234635925,3.5904387653640737,0.39493025206029414,2.2999575257301332,0.4612684659851982,0.32859203813539006,2.4042437594179615,2.195671292042305,1654784,4.252593445777893,4.458623218536377
4.919999999999999,5.441152568831814,4.398847431168184,4.2299999999999995,4.875058136914805,3.584941863085194,0.37227090671658514,2.2864057570695877,0.4413477349038367,0.30319407852933355,2.368211089605992,2.2046004245331834,1818624,4.398981809616089,4.638976240158081
5.08,5.716867333123626,4.443132666876374,4.64,5.418716893357271,3.8612831066427282,0.3354211274534464,2.3017511516809464,0.38609010474280436,0.2847521501640884,2.4095581037050025,2.1939441996568902,1982464,4.6377047300338745,4.771078658103943
5.499999999999999,6.089915248150104,4.910084751849894,4.58,4.953630833845389,4.206369166154611,0.31193962432444095,2.2941243827342985,0.3821882823682796,0.24169096628060227,2.3670535391027907,2.2211952263658064,2146304,4.836393046379089,5.202524781227112
5.98,6.836504524214555,5.123495475785446,5.530000000000001,5.96370496884403,5.0962950311559725,0.30555120278149844,2.244742143154144,0.3609585478478803,0.2501438577151166,2.369555101822969,2.1199291844853194,2310144,5.152521681785584,5.621315908432007
6.029999999999999,6.625063021872473,5.434936978127526,5.570000000000001,6.207259758654194,4.932740241345808,0.2930659219622612,2.2034172385931017,0.34690144280364243,0.23923040112087998,2.2757782183919666,2.1310562587942368,2473984,5.295606708526611,5.650950241088867
6.58,7.166174035590114,5.993825964409886,5.739999999999999,6.500526133673261,4.979473866326738,0.3037208976224065,2.1741034209728243,0.35802216999709013,0.24941962524772288,2.2774707716954357,2.070736070250213,2637824,5.366367197036743,6.137720537185669
6.840000000000001,7.285421149026402,6.394578850973599,6.26,6.800740233383831,5.719259766616169,0.2857549661770463,2.1192305728793146,0.37118205709458924,0.2003278752595034,2.2301134787034127,2.0083476670552165,2801664,5.902974224090576,6.362228584289551
7.160000000000001,7.750254182534949,6.569745817465053,6.489999999999999,7.085734840344259,5.89426515965574,0.23639810876920814,2.045278769731522,0.2969145591445302,0.1758816583938861,2.175690385998087,1.9148671534649564,2965504,6.246680212020874,6.606953716278076
7.410000000000001,7.81607881008494,7.003921189915062,6.63,7.446149496109628,5.813850503890372,0.25173068083822725,2.032124401628971,0.3183315262679275,0.185129835408527,2.1424272826755395,1.9218215205824027,3129344,6.53514289855957,6.813813400268555
7.57,8.236408283261845,6.903591716738155,6.8199999999999985,7.602048591840685,6.037951408159312,0.22834162237122652,1.9850207477808,0.28756362816821346,0.16911961657423955,2.105366746858079,1.8646747487035211,3293184,6.522654962539673,6.983247995376587
7.74,8.562435407798084,6.917564592201916,7.43,8.285628424025289,6.574371575974711,0.224098988994956,1.9151993975043298,0.29646239093500437,0.15173558705490764,2.0389354365520957,1.7914633584565638,3457024,6.929445600509643,7.13724422454834
7.859999999999999,8.72162636914152,6.998373630858478,7.37,8.309201788754685,6.430798211245316,0.19602890275418755,1.9235033765435219,0.27130634605034676,0.12075145945802833,2.028473372484391,1.818533380602653,3620864,7.024839591979981,7.215151357650757
8.219999999999999,8.985245058788358,7.45475494121164,7.5200000000000005,8.339512049941916,6.700487950058085,0.2057632748037576,1.9072151869535445,0.3040279798228088,0.10749856978470643,2.0225062174305077,1.7919241564765813,3784704,7.206129169464111,7.590511655807495
8.34,9.107072356430605,7.572927643569396,7.350000000000001,8.341211380079951,6.358788619920051,0.1523452294524759,1.8571423679590224,0.23015821242038384,0.07453224648456794,1.9902383917287656,1.7240463441892793,3948544,7.386185169219971,7.651552009582519
8.52,9.46424573072903,7.57575426927097,7.890000000000001,8.765728268357257,7.014271731642744,0.19785783920669925,1.830564646422863,0.3092579509656088,0.08645772744778968,1.9741803145364551,1.686948978309271,4112384,7.5507433891296385,7.805719804763794
8.669999999999998,9.536083136886983,7.803916863113013,8.080000000000002,8.776850055607376,7.383149944392628,0.17801783899776635,1.8195619106292724,0.2569136967426312,0.09912198125290152,2.0211586609927568,1.617965160265788,4276224,7.68157992362976,8.019911003112792
8.66,9.588654941299511,7.731345058700488,8.01,8.910499861188217,7.109500138811781,0.185843343520537,1.7589806124567986,0.25712048746964694,0.11456619957142705,1.9300160898256449,1.5879451350879523,4440064,7.713120174407959,7.942914390563965
8.73,9.58562842402529,7.8743715759747115,8.07,8.957749964798648,7.182250035201353,0.1676693120738491,1.7806196227669715,0.2335057324854805,0.10183289166221772,1.92636934471155,1.634869900822393,4603904,7.8858802318573,7.943783283233643
8.59,9.411522975941635,7.768477024058365,8.079999999999998,9.04,7.119999999999998,0.1618194615468383,1.7423058539628982,0.228540246606671,0.09509867648700558,1.9124940685563845,1.5721176393694118,4767744,7.637424898147583,7.835518264770508
8.840000000000002,9.617431669023073,8.06256833097693,8.33,8.976606526413088,7.683393473586912,0.16738857259042558,1.7560149371623992,0.2588308861009293,0.07594625907992188,1.88180554138984,1.6302243329349584,4931584,7.932560205459595,8.06628246307373
9.069999999999999,9.796704891960966,8.343295108039031,8.530000000000001,9.271687265631547,7.788312734368454,0.12859568150597622,1.7442390322685242,0.20113432962229777,0.05605703338965469,1.8716340555905007,1.6168440089465477,5095424,8.085775470733642,8.253857421875
9.09,9.724744042902334,8.455255957097666,8.33,8.991891229734916,7.668108770265084,0.14670809095259757,1.7557424828410149,0.20689914445979568,0.08651703744539944,1.8707852264182396,1.64069973926379,5259264,8.144275093078614,8.304485034942626
9.2,9.867832314282559,8.53216768571744,8.44,9.195248303539968,7.684751696460031,0.10246934582246463,1.7181499674916267,0.15286811488686583,0.052070576758063425,1.8477062238406172,1.5885937111426363,5423104,8.329671382904053,8.41703405380249
9.17,9.902188500319419,8.437811499680581,8.46,9.14585712797929,7.774142872020711,0.11884173317812378,1.706587666273117,0.17175576713014098,0.06592769922610658,1.8308322510509527,1.5823430814952812,5586944,8.394478034973144,8.360883474349976
9.120000000000001,9.792011904656459,8.447988095343543,8.4,9.234266144584568,7.5657338554154325,0.1151662898715585,1.7145086601376534,0.1610182166845121,0.0693143630586049,1.8443108282616403,1.5847064920136664,5750784,8.372117137908935,8.281035566329956
9.370000000000001,10.070071424927487,8.669928575072515,8.53,9.086866231693033,7.973133768306965,0.09975727680139239,1.7308841869235039,0.1395375579845619,0.059976995618222874,1.8593327166281153,1.6024356572188925,5914624,8.454483318328858,8.539139747619629
9.3,10.040270220932872,8.55972977906713,8.559999999999999,9.329675256195753,7.790324743804245,0.10166406277567144,1.7350820541381835,0.15248554089782182,0.050842584653521074,1.8394787739804046,1.6306853342959624,6078464,8.410938262939453,8.468723917007447
9.48,10.200832851637605,8.759167148362396,8.57,9.368811617341661,7.771188382658339,0.10229388333391395,1.742912082374096,0.16115881830961964,0.04342894835820825,1.8753928833353664,1.6104312814128257,6242304,8.626145219802856,8.67498712539673
9.419999999999998,10.087532770731144,8.752467229268852,8.26,8.997834669827869,7.522165330172132,0.10004709531203841,1.7471748262643814,0.14233413082932228,0.05776005979475455,1.8531564365968998,1.641193215931863,6406144,8.59834680557251,8.63930902481079
9.49,10.305414005275848,8.674585994724152,8.59,9.439058301885094,7.740941698114906,0.08646567955147473,1.706717398762703,0.12459922828176351,0.04833213082118595,1.8332395768794414,1.5801952206459644,6569984,8.584983730316162,8.648751974105835
9.43,10.357415764368927,8.502584235631073,8.739999999999998,9.396048778674267,8.08395122132573,0.09548185317544261,1.719253970682621,0.1294971255868324,0.06146658076405282,1.8419664311460657,1.5965415102191765,6733824,8.526271152496339,8.588153791427612
9.41,10.194155596804613,8.625844403195387,8.66,9.258665181883831,8.061334818116169,0.09696733056334776,1.70351440012455,0.1539384504451055,0.03999621068159002,1.8099031677819584,1.5971256324671415,6897664,8.562456417083741,8.588944387435912
9.39,10.26458561616345,8.515414383836552,8.57,9.202534584034739,7.937465415965262,0.07302232556976375,1.6940849736332892,0.10413705699962456,0.04190759413990294,1.7925896134980672,1.5955803337685113,7061504,8.529374074935912,8.554549884796142
9.450000000000001,10.141736944220852,8.75826305577915,8.559999999999999,9.367712820252345,7.752287179747652,0.06941406424739396,1.717764438688755,0.11538624867967998,0.023441879815107945,1.829220623460717,1.606308253916793,7225344,8.64719853401184,8.650404834747315
9.549999999999999,10.04849774322458,9.051502256775418,8.57,9.375046582503149,7.7649534174968515,0.07552908877842125,1.7105633944272995,0.09191680994532528,0.059141367611517226,1.8324111282158304,1.5887156606387687,7389184,8.76231346130371,8.733770322799682
9.530000000000001,10.205351760196123,8.854648239803879,8.62,9.465931439302263,7.774068560697735,0.05767159888055173,1.709940578043461,0.09042538911027051,0.02491780865083295,1.8390082903222846,1.5808728657646371,7553024,8.723496866226196,8.724848413467408
9.459999999999999,10.141469001496032,8.778530998503966,8.459999999999997,9.213923072998828,7.706076927001167,0.0585955989779904,1.7120206087827683,0.08364748813274993,0.03354370982323088,1.8405813400225621,1.5834598775429745,7716864,8.744248247146606,8.689194869995116
9.459999999999999,10.043438085832593,8.876561914167405,8.510000000000002,9.308060148109153,7.71193985189085,0.06077382036019111,1.7131707459688186,0.0954106089697381,0.026137031750644114,1.7931771832385526,1.6331643086990846,7880704,8.721325016021728,8.659626293182374
9.459999999999999,10.171617874986287,8.74838212501371,8.66,9.39783466982787,7.922165330172131,0.07726965596084479,1.7095517665147781,0.11842301361580626,0.03611629830588332,1.8206049258190025,1.5984986072105538,8044544,8.723142385482788,8.659422302246094
9.61,10.090520551069359,9.12947944893064,8.53,9.190378679243961,7.869621320756037,0.07177569166524331,1.6936571910977363,0.1174027416822176,0.026148641648269008,1.775809718118141,1.6115046640773316,8208384,8.78423352241516,8.769412803649903
9.5,10.185565460040104,8.814434539959896,8.55,9.19845971347494,7.901540286525062,0.028281065012561103,1.7171090483665465,0.04754892479781861,0.009013205227303596,1.8138589018142344,1.6203591949188587,8372224,8.719920969009399,8.71609992980957
9.39,10.500360301884033,8.279639698115968,8.790000000000001,9.626002392341075,7.953997607658926,0.061732227657921565,1.709526425600052,0.08102049044217417,0.04244396487366896,1.8003333229628746,1.6187195282372293,8536064,8.62247805595398,8.60363335609436
9.6,10.279705818718657,8.920294181281342,8.67,9.355638388656878,7.984361611343122,0.05286661979043853,1.7074532404541969,0.08452380911923872,0.02120943046163834,1.793479247458873,1.6214272334495208,8699904,8.82735733985901,8.80680570602417
9.53,10.187343137181792,8.872656862818207,8.600000000000001,9.416088230524128,7.783911769475875,0.050248537346487834,1.7076480701565742,0.07850309612917451,0.021993978563801152,1.794315011456755,1.6209811288563933,8863744,8.774698257446289,8.724949026107788
9.629999999999999,10.251369455316238,9.00863054468376,8.9,9.564830805543787,8.235169194456214,0.05926415805006395,1.7383711442351342,0.10060516806464327,0.01792314803548463,1.8260270905433016,1.6507151979269667,9027584,8.832337760925293,8.846148490905762
9.63,10.228414572015089,9.031585427984913,8.51,9.17400301204136,7.845996987958639,0.043742113355256115,1.7194049313664437,0.07651921648719164,0.010965010223320595,1.8057260587974069,1.6330838039354805,9191424,8.818383979797364,8.824766826629638
9.639999999999999,10.391265598839716,8.888734401160281,8.540000000000001,9.22,7.860000000000001,0.06920199971646067,1.7179071858525277,0.11372458364723409,0.024679415785687248,1.7790624354152436,1.6567519362898118,9355264,8.806484079360962,8.855996751785279
9.64,10.124148737476409,9.155851262523592,8.59,9.265943784644847,7.914056215355152,0.04860104499966833,1.7180162370204926,0.09818021642849598,-0.000978126429159322,1.8179693993347867,1.6180630747061984,9519104,8.83859043121338,8.834512090682983
9.63,10.230083327547101,9.0299166724529,8.58,9.313212111192934,7.846787888807066,0.04871531394019254,1.6840733006596564,0.08571122588663653,0.011719401993748546,1.766138021094661,1.602008580224652,9682944,8.880374097824097,8.877931070327758
9.49,10.285550124127953,8.694449875872047,8.66,9.419210115844093,7.900789884155908,0.061721876007504714,1.7157695472240448,0.10486013073181503,0.018583621283194393,1.8117585065597959,1.6197805878882938,9846784,8.725992679595947,8.702478456497193
9.650000000000002,10.144469412603048,9.155530587396957,8.440000000000001,9.519073676817298,7.360926323182705,0.05919942189939316,1.734906131029129,0.08640510579676437,0.031993738002021946,1.7947679439625175,1.6750443180957404,10010624,8.852984285354614,8.848965167999268
9.590000000000002,10.40541400527585,8.774585994724154,8.65,9.146487663492257,8.153512336507744,0.0794391559902578,1.7190985947847366,0.10464370047193305,0.05423461150858255,1.7967085579267104,1.6414886316427628,10174464,8.786462020874023,8.833158349990844
9.63,10.24,9.020000000000001,8.43,9.267914076740569,7.592085923259431,0.050300850701751144,1.7066720113158227,0.07758343851243932,0.02301826289106297,1.779392051770388,1.6339519708612573,10338304,8.84172968864441,8.830597019195556
9.6,10.5044335243676,8.695566475632399,8.67,9.550965379569481,7.7890346204305185,0.043049731035716784,1.6852375209331512,0.06162818876380721,0.02447127330762636,1.742593178851355,1.6278818630149474,10502144,8.815869998931884,8.812273645401001
9.450000000000001,10.35581455055657,8.544185449443432,8.529999999999998,9.435593727893473,7.6244062721065236,0.03943746923469001,1.6911592364311219,0.07804766830706522,0.0008272701623147985,1.7622189491649243,1.6200995236973195,10665984,8.733771324157715,8.667334985733032
9.580000000000002,10.16103356185336,8.998966438146644,8.35,9.345238664843764,7.354761335156235,0.04399177937593772,1.7014885902404786,0.06898710682913928,0.01899645192273616,1.7585700246579141,1.644407155823043,10829824,8.842237901687621,8.798021221160889
9.63,10.282763356814705,8.977236643185297,8.63,9.378398289682707,7.881601710317295,0.0555393619288224,1.7116305708885193,0.09117352140039614,0.01990520245724866,1.776768574679528,1.6464925670975106,10993664,8.85248966217041,8.850111770629884
9.6,10.30427267446636,8.89572732553364,8.52,9.290454411370328,7.749545588629671,0.06819053409562907,1.7044348493218422,0.13349174191578697,0.0028893262754711713,1.7642625613551508,1.6446071372885336,11157504,8.879287576675415,8.847613906860351
9.47,10.439587541174081,8.50041245882592,8.58,9.238483105326173,7.921516894673827,0.045482054981403015,1.6980949282646178,0.07673269755254591,0.014231412410260123,1.7597753464276387,1.636414510101597,11321344,8.76337742805481,8.681566715240479
9.620000000000001,10.400768851837727,8.839231148162275,8.580000000000002,9.374732659452222,7.78526734054778,0.061883490235777515,1.6952245354652404,0.12170686400363487,0.0020601164679201686,1.7728532275661644,1.6175958433643165,11485184,8.859206819534302,8.853591632843017
9.639999999999999,10.365534285888682,8.914465714111316,8.610000000000001,9.291835757349233,7.9281642426507695,0.04255286072439045,1.7064511090517045,0.09284085242036882,-0.007735130971587921,1.8135958496958438,1.5993063684075652,11649024,8.83577756881714,8.874461698532105
9.66,10.107660585711988,9.212339414288012,8.54,9.12,7.959999999999999,0.04851118372753259,1.7234143123030663,0.09870155203929704,-0.0016791845842318576,1.8107963350970644,1.6360322895090682,11812864,8.863678979873658,8.858728790283203
9.5,10.38994381845148,8.61005618154852,8.56,9.401665016500033,7.718334983499968,0.05953906972426918,1.7170819878578185,0.09392399983310634,0.02515413961543201,1.8132292145136768,1.6209347612019602,11976704,8.781221866607666,8.717022562026978
9.530000000000001,10.418875694346516,8.641124305653486,8.529999999999998,9.193400331624877,7.866599668375118,0.04868451528309375,1.7148616671562196,0.09075413413582689,0.00661489643036061,1.8088932324813953,1.6208301018310438,12140544,8.759153652191163,8.763748264312744
9.56,10.36274528961558,8.757254710384421,8.55,9.212193325245734,7.887806674754269,0.03885801938304207,1.7013488188385963,0.06073866089868438,0.01697737786739977,1.7927458292677545,1.6099518084094382,12304384,8.7798011302948,8.793584966659546
9.63,10.3329224708316,8.927077529168402,8.489999999999998,9.294300938703914,7.6856990612960825,0.05760430629889013,1.6965044498443604,0.08650810468419884,0.028700507913581426,1.7720080168905015,1.6210008827982194,12468224,8.89632272720337,8.874130964279175
9.66,10.13370877129308,9.18629122870692,8.57,9.281407056473297,7.858592943526704,0.04303046366549093,1.7342114567756652,0.07000839396513524,0.016052533365846628,1.8112843005495889,1.6571386130017416,12632064,8.919878005981445,8.862699890136719
9.55,10.313216876123688,8.786783123876313,8.560000000000002,9.305922247958863,7.8140777520411415,0.04354347142798356,1.7354030355811119,0.07257143241365654,0.014515510442310565,1.8031287507885954,1.6676773203736284,12795904,8.75996823310852,8.736388540267944
9.600000000000001,10.353657747256673,8.84634225274333,8.61,9.247887137352683,7.972112862647317,0.03367943456978534,1.7136315673589706,0.05330559864619708,0.014053270493373595,1.7952510062537352,1.632012128464206,12959744,8.869718742370605,8.84677596092224
9.45,10.505698820687035,8.394301179312963,8.46,9.463194896318758,7.456805103681244,0.05091020530671808,1.7321312621235847,0.08607443698157644,0.015745973631859728,1.805996720354382,1.6582658038927873,13123584,8.658162212371826,8.64689235687256
9.7,10.306630035524122,9.093369964475876,8.41,8.816078810084939,8.003921189915062,0.05238711768179195,1.7271083548665047,0.10636018725585507,-0.0015859518922711618,1.8068205185353654,1.647396191197644,13287424,8.927990484237672,8.946890211105346
9.49,10.294300938703916,8.685699061296084,8.59,9.22316664473107,7.95683335526893,0.04068629140965635,1.7546746879816055,0.06442231271561957,0.016950270103693134,1.8497928982331877,1.6595564777300233,13451264,8.827126789093018,8.72501997947693
9.63,10.287343137181793,8.972656862818209,8.530000000000001,9.378587060943072,7.68141293905693,0.04364970036549488,1.7541905075311661,0.0870768573305215,0.0002225434004682475,1.8597700852290162,1.648610929833316,13615104,8.845355463027953,8.843369817733764
9.56,10.330973410695856,8.789026589304145,8.680000000000001,9.514026378479723,7.8459736215202796,0.054969521268503685,1.7253047704696656,0.08785230169670843,0.022086740840298935,1.8274796581059287,1.6231298828334024,13778944,8.822695302963258,8.794240427017211
9.59,10.268896162899747,8.911103837100253,8.46,9.556540012949824,7.3634599870501765,0.04727823912326125,1.754245686531067,0.07865716310615717,0.015899315140365328,1.8367028491003305,1.6717885239618033,13942784,8.908984661102295,8.873390436172485
9.67,10.038917334913934,9.301082665086065,8.400000000000002,9.116937933157399,7.683062066842606,0.054169594733684746,1.745815847814083,0.09013032989956676,0.018208859567802722,1.8436455992910705,1.6479860963370956,14106624,8.929292583465577,8.873588180541992
9.600000000000001,10.284105255059485,8.915894744940518,8.45,9.404201236637219,7.495798763362779,0.05475517061422576,1.7522778421640397,0.09169000045752161,0.017820340770929907,1.848399582452041,1.6561561018760385,14270464,8.82948637008667,8.805894422531129
9.6,10.374596669241484,8.825403330758515,8.56,9.460222194794152,7.659777805205849,0.04091089105932036,1.7644365668296813,0.06400011115720403,0.017821670961436685,1.8971054625248374,1.6317676711345253,14434304,8.788867616653443,8.794765710830688
9.48,10.479799979995999,8.480200020004002,8.42,9.022992537267253,7.817007462732747,0.0491014451923547,1.7352643936872483,0.07789592733795955,0.020306963046749858,1.8156110478980478,1.6549177394764487,14598144,8.754463958740235,8.701545095443725
9.55,10.319740215917033,8.780259784082968,8.520000000000001,9.318498591107087,7.721501408892916,0.05114261736525798,1.7380941852927208,0.07681459908372917,0.02547063564678679,1.8056030546194792,1.6705853159659623,14761984,8.805839109420777,8.76862325668335
9.640000000000002,10.16763623833092,9.112363761669085,8.77,9.668943824718763,7.871056175281235,0.050575338862836286,1.7429547280073165,0.09458033368600424,0.00657034403966833,1.8072240092897098,1.6786854467249233,14925824,8.903487062454223,8.844021940231324
9.66,10.353108938046539,8.966891061953461,8.629999999999999,9.447373843476777,7.812626156523221,0.05873826671013369,1.7459663331508637,0.10215005763693752,0.015326475783329865,1.8011396082198172,1.6907930580819102,15089664,8.930818367004395,8.902478122711182
9.68,10.347532770731146,9.012467229268854,8.489999999999998,9.187782200976779,7.792217799023218,0.03247703999222717,1.7628715977072715,0.06363732784466351,0.0013167521397908222,1.8488781028249486,1.6768650925895945,15253504,8.869210624694825,8.857053852081298
9.63,10.345611626512595,8.914388373487407,8.51,9.466504051219857,7.553495948780142,0.056045403023017526,1.737710078060627,0.08755153471930519,0.024539271326729867,1.793113181680706,1.6823069744405479,15417344,8.8506450176239,8.817628955841064
9.64,10.328767014308903,8.951232985691098,8.620000000000001,9.343602100605022,7.896397899394979,0.05312946595950048,1.7421161130070686,0.08453104071335035,0.021727891205650614,1.8040310932665358,1.6802011327476014,15581184,8.86943998336792,8.838544273376465
9.570000000000002,10.466716231591692,8.673283768408313,8.65,9.415832879941831,7.884167120058168,0.05426565133675463,1.7568632274866105,0.0997124711558348,0.008818831517674458,1.8418328348055677,1.6718936201676533,15745024,8.831226587295532,8.795754766464233
9.580000000000002,10.577797574661316,8.582202425338687,8.64,9.344556598152343,7.935443401847659,0.03623751776030981,1.7320203617215157,0.07386775259302661,-0.001392717072406978,1.7949136755273392,1.6691270479156923,15908864,8.79356279373169,8.806390190124512
9.61,10.453148859929254,8.766851140070745,8.57,9.339480344128425,7.800519655871575,0.041541038709692606,1.7267662033438682,0.07987581138907598,0.0032062660303092266,1.7836524477635756,1.6698799589241609,16072704,8.826528310775757,8.796074914932252
9.67,10.331891229734916,9.008108770265084,8.37,9.494322017929026,7.245677982070972,0.03526149369135959,1.743701694905758,0.0630993822143451,0.007423605168374078,1.8027968357232194,1.6846065540882966,16236544,8.936941194534302,8.869700717926026
9.620000000000001,10.471821577561876,8.768178422438126,8.33,9.3280480950335,7.331951904966499,0.03076310580654531,1.741463156044483,0.052346187257001686,0.009180024356088931,1.820499435825203,1.6624268762637633,16400384,8.84645390510559,8.835397100448608
9.650000000000002,10.371456859417112,8.928543140582892,8.569999999999999,9.456622805932714,7.683377194067283,0.02745907200733194,1.7435542672872544,0.04627780287043097,0.00864034114423291,1.8279084386569329,1.659200095917576,16564224,8.899682569503785,8.875725078582764
9.66,10.416571212775109,8.903428787224891,8.489999999999998,9.20337227308047,7.776627726919526,0.02921518998482493,1.7503063589334489,0.055784295706409505,0.002646084263240353,1.8445567081540817,1.656056009712816,16728064,8.89477047920227,8.886266994476319
9.670000000000002,10.36577295147196,8.974227048528043,8.55,9.152079728939615,7.947920271060386,0.01811767128965579,1.728436467051506,0.038008670091782645,-0.0017733275124710637,1.8283433037589327,1.6285296303440793,16891904,8.882165575027466,8.862274503707885
9.709999999999999,10.28870545184921,9.131294548150787,8.48,9.483792807306369,7.476207192693632,0.043538672057911704,1.7515038132667542,0.0789029639422202,0.00817438017360321,1.8290255894318705,1.6739820371016378,17055744,8.934032726287843,8.914701366424561
9.610000000000001,10.19898217290509,9.021017827094912,8.67,9.299364759102383,8.040635240897616,0.03360088937042742,1.7073833972215653,0.05443783466575439,0.012763944075100456,1.8052132539412526,1.609553540501878,17219584,8.885323572158814,8.81093373298645
9.600000000000001,10.282641926635042,8.91735807336496,8.430000000000001,9.48929221652951,7.370707783470493,0.0397062079980969,1.70991493165493,0.0613424113098896,0.018070004686304198,1.8098266326525991,1.610003230657261,17383424,8.838697528839111,8.798695945739746
9.69,10.36297845433565,9.017021545664349,8.43,9.28912746434973,7.570872535650268,0.03530451865226491,1.7251047119498253,0.08154379513269759,-0.010934757828167774,1.7816603695506956,1.668549054348955,17547264,8.888827848434449,8.88851261138916
9.720000000000002,10.304465567848101,9.135534432151903,8.47,9.5627488274988,7.377251172501202,0.02205899018008491,1.7216266185045241,0.03784196655080657,0.0062760138093632505,1.8059866369463937,1.6372666000626546,17711104,8.931461620330811,8.921938562393189
9.49,10.47025506884688,8.50974493115312,8.569999999999999,9.386149496109626,7.75385050389037,0.04115384783654004,1.7158605575561523,0.07092001360271621,0.01138768207036387,1.7976728246864353,1.6340482904258693,17874944,8.707760238647461,8.633275508880615
9.57,10.595719259836725,8.544280740163275,8.51,9.19622153857191,7.823778461428089,0.03917241713497784,1.7472937554121017,0.06827288383349282,0.010071950436462862,1.821040524504024,1.6735469863201795,18038784,8.809348964691162,8.773044443130493
9.629999999999999,10.512099767600013,8.747900232399985,8.59,9.435517592957119,7.744482407042881,0.03191919031960419,1.7188750132918358,0.05378101721419293,0.010057363425015457,1.7742416511557266,1.663508375427945,18202624,8.82149305343628,8.808342361450196
9.65,10.409275970909128,8.890724029090872,8.290000000000001,9.017255113423069,7.562744886576932,0.03918581755860937,1.7275682002305985,0.0670517076263695,0.01131992749084925,1.7958078441335485,1.6593285563276485,18366464,8.860838890075684,8.8212233543396
9.580000000000002,10.382246844805264,8.77775315519474,8.58,9.286823881882892,7.873176118117108,0.03775479438190809,1.7591125428676606,0.06465328637431902,0.010856302389497152,1.8007301443452088,1.7174949413901124,18530304,8.845786952972412,8.794578552246094
9.63,10.083982378512648,9.176017621487354,8.48,9.315224520712844,7.644775479287157,0.026240519719431133,1.7611619040369988,0.05211420485341067,0.00036683458545159336,1.8068346978492995,1.715489110224698,18694144,8.908568286895752,8.80326533317566
9.720000000000002,10.332862137841785,9.10713786215822,8.68,9.449155380921177,7.910844619078824,0.026031913056794958,1.7301473185420035,0.05212602738819416,-6.220127460425037e-05,1.7994814851547185,1.6608131519292886,18857984,8.896987390518188,8.899879360198975
9.690000000000001,10.392068372738725,8.987931627261277,8.510000000000002,9.203469537903434,7.816530462096569,0.0428814690385479,1.7439865365624427,0.07916479439197292,0.006598143685122876,1.8082392063051398,1.6797338668197457,19021824,8.881842279434204,8.847276735305787
9.67,10.395327512231544,8.944672487768456,8.440000000000001,9.217431669023075,7.662568330976929,0.05710682296194129,1.7318525239825249,0.10295943998729437,0.01125420593658822,1.7563737839276174,1.7073312640374323,19185664,8.865348196029663,8.857373094558715
9.75,10.181856457633783,9.318143542366217,8.5,9.2912016177941,7.7087983822059005,0.045224947787937654,1.749204109609127,0.08560509860801646,0.004844796967858854,1.8040510307698905,1.6943571884483637,19349504,8.937666368484496,8.935167980194091
9.67,10.463788384898645,8.876211615101354,8.629999999999999,9.276606526413088,7.9833934735869105,0.01978955397207749,1.739955236017704,0.04692080480256453,-0.0073416968584095535,1.7834029090088421,1.6965075630265658,19513344,8.808868885040283,8.813262367248536
9.73,10.311463670404265,9.148536329595736,8.540000000000001,9.03030602688525,8.049693973114751,0.032827513742085965,1.7490721702575684,0.06752663330966577,-0.0018716058254938453,1.81737483943218,1.6807695010829569,19677184,8.780039739608764,8.832801818847656
9.709999999999999,10.011496268633627,9.408503731366372,8.46,9.017135531087366,7.902864468912636,0.04982683240377807,1.7540707990527153,0.12251605624014165,-0.02286239143258552,1.8250669501535974,1.6830746479518333,19841024,8.897814750671387,8.837160873413087
9.760000000000002,10.05732137494637,9.462678625053632,8.530000000000001,8.99054315758678,8.069456842413222,0.0641517863667104,1.7706737041473388,0.13926523513885453,-0.010961662405433725,1.847721950425298,1.6936254578693797,20004864,8.879684591293335,8.87310848236084
9.84,10.05540659228538,9.62459340771462,8.629999999999999,9.03012498047485,8.229875019525148,0.06321425610221917,1.7390289038419724,0.1367952928948325,-0.010366780690394164,1.8430519374706433,1.6350058702133015,20168704,8.905930709838866,8.938490962982177
9.850000000000001,10.107875939164554,9.592124060835449,8.73,9.1773253849269,8.2826746150731,0.038828442571684656,1.7446166530251503,0.07018511028787316,0.007471774855496147,1.8459339011740565,1.6432994048762442,20332544,8.994657897949219,8.990154361724853
9.910000000000002,10.004339811320568,9.815660188679436,8.86,9.153938769133982,8.566061230866017,0.045613154217426156,1.7317161336541176,0.10917288962816762,-0.017946581193315304,1.8281083564122635,1.6353239108959716,20496384,8.967100429534913,9.018413829803468
9.850000000000001,10.056155281280883,9.64384471871912,8.7,9.23851648071345,8.161483519286548,0.036926186134223764,1.7239270567893983,0.08185177463756435,-0.007999402369116823,1.8281655487567676,1.619688564822029,20660224,8.943056106567383,8.93319911956787
9.809999999999999,9.974012194668566,9.645987805331432,8.799999999999999,9.10331501776206,8.496684982237937,0.05047825667134013,1.7272896513342857,0.08605990786855441,0.01489660547412585,1.8258267805259794,1.628752522142592,20824064,8.95922908782959,8.907973480224609
9.840000000000002,9.975646599662507,9.704353400337496,8.56,9.124269439186635,7.995730560813365,0.050095576577586995,1.730077639222145,0.08519137886326915,0.014999774291904841,1.8462254871060089,1.6139297913382813,20987904,9.012538623809814,8.948554706573486
9.89,10.06,9.72,8.71,8.96475478405714,8.455245215942861,0.03071280414296775,1.6933124944567681,0.05703172678856965,0.004393881497365845,1.8053427239597752,1.581282264953761,21151744,8.988726902008057,8.981222534179688
9.919999999999998,10.036619037896905,9.803380962103091,8.78,9.323691088762727,8.236308911237272,0.03937412269879127,1.7189608290791512,0.07351264351479278,0.005235601882789764,1.7985228980440977,1.6393987601142046,21315584,8.991079711914063,8.984561157226562
9.91,10.032065556157338,9.787934443842662,8.750000000000002,9.15311288741493,8.346887112585074,0.043332762576756015,1.7095259353518486,0.08064036313346848,0.006025162020043558,1.8209910954673403,1.598060775236357,21479424,8.951183414459228,8.96950168609619
9.88,9.98770329614269,9.772296703857311,8.98,9.198174242292714,8.761825757707287,0.040834154168260244,1.7109826385974884,0.09417071260976462,-0.012502404273244137,1.7943272520798006,1.6276380251151763,21643264,9.007784175872803,8.980712890625
9.9,10.018321595661993,9.781678404338008,8.91,9.183678643668081,8.63632135633192,0.046256366639863655,1.7362860441207886,0.07690373860340899,0.015608994676318329,1.8386961070508365,1.6338759811907406,21807104,8.928330230712891,8.947751140594482
9.870000000000001,9.996885775404497,9.743114224595505,8.9,9.32661458015403,8.47338541984597,0.05850801172200587,1.726180513203144,0.098126106244809,0.018889917199202744,1.8296536403716397,1.6227073860346484,21970944,8.94199342727661,8.930414295196533
9.889999999999999,9.959999999999999,9.819999999999999,8.71,9.040000000000001,8.38,0.04590000545140353,1.7323381662368775,0.08578534791763287,0.006014662985174196,1.8203491568363628,1.6443271756373923,22134784,8.953868961334228,8.947804927825928
9.9,10.0,9.8,8.809999999999999,9.30081564767232,8.319184352327678,0.03772896693117213,1.7218184009194375,0.07172367994651574,0.00373425391582851,1.8084697488900052,1.6351670529488698,22298624,8.924827194213867,8.927943706512451
9.920000000000002,10.036619037896909,9.803380962103095,8.729999999999999,9.23803543183522,8.221964568164777,0.05675445312517691,1.7290073335170746,0.09359502990873035,0.019913876341623463,1.8129184944639207,1.6450961725702284,22462464,8.963952922821045,8.947309207916259
9.93,10.008102496759067,9.851897503240933,8.600000000000001,9.028952211790546,8.171047788209457,0.04950978307897453,1.7387590304017067,0.0809207092173927,0.01809885694055636,1.8474685704549685,1.6300494903484448,22626304,9.007181358337402,9.014709091186523
9.93,9.994031242374328,9.865968757625671,8.77,9.2620365840057,8.277963415994298,0.035943677276372855,1.7417623832821847,0.05681675333147693,0.015070601221268784,1.845962713964093,1.6375620526002763,22790144,9.006235504150391,9.00205955505371
9.9,10.0,9.8,8.92,9.248024389337134,8.591975610662866,0.02663749258790627,1.7522736117243767,0.04350891630694953,0.009766068868863016,1.8506588760673777,1.6538883473813757,22953984,8.89352502822876,8.91358823776245
9.9,10.018321595661993,9.781678404338008,8.68,9.04276714294434,8.317232857055659,0.03566919795121064,1.7715117156505584,0.057286970201579024,0.014051425700842255,1.863480887728757,1.6795425435723599,23117824,8.978124237060547,8.937647533416747
9.930000000000001,10.008102496759069,9.851897503240934,8.77,9.042213151776323,8.497786848223676,0.02858059635909735,1.7407268553972244,0.051833842445024245,0.0053273502731704565,1.818207329268364,1.6632463815260847,23281664,8.984395122528076,8.986966705322265
9.940000000000001,9.988989794855664,9.891010205144338,8.82,9.174400902933387,8.465599097066614,0.04610213133564679,1.7389230221509933,0.07776847205779443,0.014435790613499158,1.8235460644341672,1.6542999798678193,23445504,8.949161815643311,8.969491958618164
9.870000000000001,9.98,9.760000000000002,8.71,9.212891638427207,8.207108361572795,0.025107544242928232,1.765505376458168,0.04745661026287142,0.002758478222985042,1.84992644433179,1.6810843085845462,23609344,8.940351009368896,8.894579601287841
9.92,9.994833147735479,9.845166852264521,8.739999999999998,8.96891046284519,8.511089537154806,0.05352210989221925,1.7296238958835601,0.06963709507619163,0.037407124708246864,1.808208012194525,1.6510397795725953,23773184,8.925103569030762,8.930594444274902
9.9,10.018321595661993,9.781678404338008,8.58,8.94276714294434,8.21723285705566,0.03780197423766363,1.7323691233992577,0.06644845153351493,0.009155496941812318,1.8214997672947963,1.6432384795037192,23937024,8.973371505737305,8.94446496963501
9.940000000000001,10.00633249580711,9.873667504192893,8.72,8.964131112314675,8.475868887685326,0.04237379733094706,1.7405131578445434,0.07807416608151355,0.006673428580380572,1.8406703259463864,1.6403559897427005,24100864,8.92197027206421,8.935002708435059
9.879999999999999,10.04,9.719999999999999,8.879999999999999,9.185941170815566,8.574058829184432,0.03559504299773834,1.7545665696263313,0.07099536276388388,0.00019472323159278743,1.852985830573466,1.6561473086791965,24264704,8.870579433441161,8.863746070861817
9.890000000000002,9.960000000000003,9.820000000000002,8.64,8.873238075793813,8.406761924206188,0.04557634862721892,1.7666657328605653,0.08527744079460894,0.005875256459828886,1.8485026918688399,1.6848287738522907,24428544,8.918460369110107,8.89578971862793
9.930000000000001,10.008102496759069,9.851897503240934,8.639999999999999,8.830787840283389,8.449212159716609,0.03114825971133537,1.7569361850619316,0.06109915644899651,0.0011973629736742285,1.8444389318656595,1.6694334382582037,24592384,8.943004417419434,8.932152843475341
9.91,10.047477270848676,9.772522729151325,8.680000000000001,9.187543101617981,8.172456898382022,0.03269420040887776,1.7567666321992874,0.06659153890530037,-0.0012031380875448458,1.8263046641339509,1.687228600264624,24756224,8.955554103851318,8.918388366699219
9.879999999999999,9.987703296142689,9.77229670385731,8.749999999999998,9.127491721763535,8.372508278236461,0.03702534905751231,1.7515455678105354,0.07145340698972741,0.0025972911252972256,1.8318896439149013,1.6712014917061695,24920064,8.932434368133546,8.907650184631347


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-leaper-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.4999999999999996,2.719089023002066,2.280910976997933,2.54,2.8270540018881465,2.2529459981118536,0.9494872626331118,2.707474038004875,1.0756488520082639,0.8233256732579597,2.7078688489270175,2.707079227082733,16384
2.63,3.2750581369148053,1.9849418630851945,2.7700000000000005,3.3767124524847008,2.1632875475153,1.3641091637313365,2.576235380768776,1.7427957780106644,0.9854225494520087,2.6096952612393562,2.542775500298196,180224
3.37,3.6634280150224243,3.076571984977576,2.98,3.3794996871087637,2.5805003128912363,0.8634788888610071,2.312848699092865,1.1340286802280275,0.5929290974939867,2.455913720830228,2.169783677355502,344064
3.5800000000000005,4.118144961882948,3.041855038117052,3.04,3.3752610922848043,2.7047389077151958,0.4662295752515395,2.13171029984951,0.642464020238669,0.28999513026441004,2.4149165236654406,1.8485040760335798,507904
3.37,3.752230297072328,2.987769702927672,2.94,3.4158150901348128,2.464184909865187,0.30976489495692977,2.1795429795980454,0.45390126204244724,0.1656285278714123,2.446675948316782,1.912410010879309,671744
3.5199999999999996,4.005386443980464,3.0346135560195355,3.1499999999999995,3.5555859958134644,2.7444140041865346,0.30527026632593735,2.2145640775561333,0.3998360172947525,0.21070451535712217,2.472066315574709,1.9570618395375576,835584
3.59,4.131202365109392,3.0487976348906076,3.2400000000000007,3.7030334761116097,2.7769665238883916,0.22818116253345372,2.1478855848312377,0.3553446126462676,0.10101771242063981,2.4693750370923757,1.8263961325700997,999424
3.54,3.974050688284214,3.105949311715786,3.1,3.696657355607052,2.5033426443929483,0.25977315685272007,2.0847120344638825,0.4174422879045517,0.10210402580088845,2.313346870274234,1.8560771986535307,1163264
3.55,3.9327531841800925,3.167246815819907,3.05,3.458044115262063,2.6419558847379365,0.3419086353232462,2.2357928067445756,0.4360291421192964,0.24778812852719606,2.377556206859473,2.0940294066296783,1327104
3.91,4.3757252408878005,3.4442747591121994,3.22,3.5355946767611903,2.90440532323881,0.24354233939407594,2.2603321000933647,0.3191254816186177,0.16795919716953417,2.397923236688479,2.1227409634982504,1490944
3.6399999999999997,4.250245852095694,3.0297541479043053,3.3299999999999996,3.8033920151417844,2.856607984858215,0.2556635241386377,2.250435063242912,0.37012411551409224,0.14120293276318313,2.3868138980634632,2.114056228422361,1654784
3.7700000000000005,4.326866231693034,3.2131337683069665,3.19,3.5348187929913335,2.8451812070086664,0.23227838365257608,2.2760033309459686,0.3297791531709283,0.13477761413422384,2.4304931261762097,2.1215135357157275,1818624
3.66,3.986190128606002,3.3338098713939983,3.3600000000000003,3.7917406628984582,2.9282593371015424,0.20452440352593024,2.239513763785362,0.2703061152988658,0.1387426917529947,2.3720551094210878,2.1069724181496365,1982464
4.04,4.384093010681705,3.695906989318295,3.3300000000000005,3.9183026432033095,2.7416973567966916,0.20452327330131076,2.2784383416175844,0.26805420839501515,0.14099233820760634,2.4219026599197,2.134974023315469,2146304
3.9299999999999997,4.179198715887542,3.6808012841124573,3.0500000000000003,3.51743983570081,2.5825601642991907,0.2683478647843003,2.293372592329979,0.3516857664290252,0.18500996313957535,2.3984899789438376,2.1882552057161204,2310144
4.029999999999999,4.376554469023269,3.68344553097673,3.2700000000000005,3.6469615364994157,2.8930384635005852,0.22235606344830655,2.278633388876915,0.29934048726506035,0.14537163963155275,2.3861507847749053,2.1711159929789243,2473984
4.119999999999999,4.435594676761189,3.804405323238809,3.13,3.413019433961698,2.846980566038302,0.266136355108271,2.3222611993551254,0.3194577478311919,0.21281496238535008,2.4042294126880184,2.2402929860222325,2637824
4.08,4.437211421989835,3.722788578010165,3.4899999999999998,4.159999999999999,2.82,0.2184401580908646,2.3080078601837157,0.2819260180779437,0.15495429810378547,2.3980045649900092,2.218011155377422,2801664
4.209999999999999,4.730480547186923,3.689519452813075,3.66,3.936405499221705,3.3835945007782953,0.2933889015163812,2.3042355507612227,0.4034428434827911,0.1833349595499713,2.3943850563781015,2.214086045144344,2965504
3.9899999999999998,4.573866423079799,3.4061335769201997,3.1699999999999995,3.6839066063011834,2.6560933936988156,0.2661747626856797,2.244234788417816,0.34941868448495017,0.18293084088640924,2.4659252416248445,2.0225443352107875,3129344
3.97,4.443392015141785,3.496607984858215,2.9799999999999995,3.457074417675062,2.502925582324937,0.2502606427296995,2.20058037340641,0.3326946201310532,0.16782666532834578,2.548084084646848,1.8530766621659722,3293184
4.069999999999999,4.715058136914805,3.424941863085194,3.03,3.305862284482674,2.7541377155173254,0.23286467967554922,2.1629241250455378,0.3259888552471011,0.13974050410399735,2.6335359307561763,1.6923123193348992,3457024
4.029999999999999,4.646522505671934,3.413477494328065,3.38,3.7719183588453085,2.9880816411546913,0.22209134849254036,2.244223786890507,0.3290409380152916,0.11514175896978911,2.5111730796444998,1.9772744941365141,3620864
4.22,4.867765389628065,3.572234610371934,3.6100000000000003,4.094664832642106,3.125335167357895,0.20545219130451892,2.1914130240678786,0.3119467433287232,0.09895763928031462,2.4577922858884818,1.9250337622472753,3784704
4.09,5.184029250066011,2.9959707499339885,3.28,4.022697785105086,2.537302214894914,0.2497091854534422,2.213288913667202,0.3534074550754543,0.1460109158314301,2.4373358448728024,1.9892419824616012,3948544
4.32,5.110948797331408,3.5290512026685925,3.62,4.24417946137309,2.995820538626911,0.2184762245508156,2.183263674378395,0.32303776113537047,0.11391468796626074,2.395923069009878,1.9706042797469123,4112384
4.300000000000001,5.168331733843697,3.4316682661563043,3.53,4.496488489326179,2.5635115106738207,0.22574074340338682,2.1873422503471374,0.33976723161773786,0.11171425518903577,2.415181027961773,1.9595034727325016,4276224
4.4799999999999995,5.273473376995095,3.6865266230049043,3.63,4.3757211275000865,2.8842788724999138,0.22613741484533922,2.1409022763371466,0.31588657645453444,0.136388253236144,2.355809380361096,1.925995172313197,4440064
4.3999999999999995,5.153657747256671,3.6463422527433282,3.6300000000000003,4.414920378127617,2.845079621872384,0.24803236021389236,2.1355107694864275,0.35065453339869673,0.14541018702908798,2.3698012579203227,1.9012202810525323,4603904
4.66,5.567964757025294,3.752035242974707,3.3,3.9418722614352486,2.658127738564751,0.262222388523695,2.096495096385479,0.3794009678074709,0.1450438092399191,2.3083801340886647,1.8846100586822936,4767744
4.529999999999999,5.483991614218908,3.5760083857810905,3.7299999999999995,4.458079665970695,3.001920334029304,0.27373997249103715,2.105519878864288,0.37669027868383065,0.17078966629824366,2.326655120940515,1.8843846367880612,4931584
4.5,5.606345334875146,3.3936546651248536,4.019999999999999,4.8122120928135335,3.2277879071864644,0.2518501898946447,2.1398720130324365,0.330309385428477,0.17339099436081243,2.3110289785699067,1.9687150474949662,5095424
4.880000000000001,5.920000000000001,3.8400000000000007,3.8200000000000003,5.061611855613501,2.5783881443865,0.24610772520407204,2.202031157910824,0.3402338319300255,0.15198161847811859,2.4044267894423834,1.9996355263792644,5259264
4.64,5.447712820252346,3.8322871797476528,3.8600000000000003,4.912805775060149,2.8071942249398516,0.2716924574329621,2.1604556813836098,0.3161289485044754,0.2272559663614488,2.3394942475106233,1.9814171152565963,5423104
4.36,5.22278618440492,3.4972138155950807,3.6799999999999997,4.360881781221968,2.9991182187780314,0.30340753457405495,2.1797941416502,0.3975332781320551,0.20928179101605485,2.3417504491847505,2.017837834115649,5586944
4.65,5.265223536610882,4.034776463389119,3.6300000000000003,4.368985791473693,2.8910142085263075,0.2648530769058399,2.1411350831389426,0.34483111072138833,0.1848750430902915,2.3239503684797116,1.958319797798174,5750784
4.209999999999999,4.999240140895025,3.4207598591049733,3.59,4.234127316607516,2.945872683392483,0.2523658129697044,2.1043430760502817,0.31759107085654154,0.18714055508286725,2.2413148836059187,1.9673712684946447,5914624
5.1499999999999995,5.768465843842649,4.53153415615735,3.88,4.9399999999999995,2.82,0.2212402269787465,2.107255461812019,0.3184645374376998,0.1240159165197932,2.2491042906937095,1.9654066329303288,6078464
5.0600000000000005,6.002549733435854,4.117450266564147,3.9900000000000007,5.037329938462566,2.9426700615374357,0.1953661061823368,2.1202074766159056,0.2594938913189365,0.13123832104573704,2.2684727139237357,1.9719422393080754,6242304
5.4,6.482589488217949,4.317410511782052,4.32,5.340588065773846,3.2994119342261543,0.23232018806868124,2.163747547566891,0.2759804235170949,0.18865995262026758,2.312096535952754,2.0153985591810275,6406144
5.130000000000001,6.1078036612735715,4.15219633872643,4.499999999999999,5.814534138012398,3.1854658619876,0.2696234899986949,2.165851853787899,0.3721383334406444,0.16710864655674537,2.284238893360271,2.047464814215527,6569984
5.38,6.423839068055991,4.336160931944009,4.86,6.287024877148259,3.4329751228517424,0.24630456431768835,2.175595995783806,0.34731094864192735,0.14529817999344938,2.316630191681135,2.034561799886477,6733824
5.510000000000001,6.849738780509097,4.170261219490905,4.609999999999999,5.927156027204067,3.2928439727959327,0.26230544893898894,2.1393844157457353,0.34104412966091374,0.18356676821706414,2.2654876475595107,2.01328118393196,6897664
5.5200000000000005,7.017865147468223,4.022134852531778,4.65,6.164760707174569,3.135239292825432,0.27667109083591235,2.129758608341217,0.36036075129702305,0.19298143037480167,2.230041169265264,2.0294760474171705,7061504
5.17,6.862365208812802,3.4776347911871976,4.72,6.205126257258957,3.234873742741042,0.23856733671596478,2.096448875963688,0.3232083843722082,0.1539262890597213,2.266427168310775,1.926470583616601,7225344
5.18,6.8193901305058535,3.540609869494146,4.5200000000000005,5.931949007577823,3.1080509924221777,0.22454695650376374,2.0804955169558523,0.328251305757207,0.12084260725032046,2.2423838246027734,1.9186072093089312,7389184
4.9,6.161744823647001,3.6382551763529998,4.290000000000001,5.516743657004185,3.0632563429958166,0.25995805650794257,2.0212956428527833,0.39524099875981433,0.12467511425607083,2.166784762343799,1.8758065233617676,7553024
5.170000000000001,6.477707918458859,3.862292081541143,4.5600000000000005,5.512050418832953,3.6079495811670483,0.22360216545574882,2.0220459014177323,0.3417338490788704,0.10547048183262728,2.168328939421895,1.8757628634135692,7716864
5.33,7.172308334671479,3.487691665328521,4.65,6.578859766805249,2.7211402331947516,0.23983200308333225,2.0393789991736413,0.3821174851640251,0.09754652100263936,2.191003914377167,1.8877540839701157,7880704
5.08,7.450147674724088,2.709852325275912,4.4399999999999995,6.40733322037727,2.4726667796227293,0.18820828680056567,2.01167703717947,0.3083223152141994,0.06809425838693195,2.1636981290322863,1.8596559453266532,8044544
5.46,7.339468009836827,3.580531990163174,4.619999999999999,6.591192532453387,2.648807467546612,0.1845362300505005,1.9904453620314597,0.28985577233104537,0.0792166877699556,2.139029756980544,1.8418609670823756,8208384
5.359999999999999,7.232538384119268,3.487461615880731,5.010000000000001,7.0424615617521535,2.977538438247848,0.18270861290490448,2.0099697768688203,0.32105556702443655,0.044361658785372404,2.125412498472094,1.8945270552655464,8372224
5.33,7.172851052038661,3.487148947961339,4.92,6.940791923974361,2.8992080760256385,0.1886054665090063,1.971636563539505,0.32381523046922117,0.053395702548791446,2.094087320993259,1.849185806085751,8536064
5.710000000000001,7.683550100706847,3.736449899293155,5.08,7.23490138985523,2.925098610144771,0.27118982551360704,1.9963511750102043,0.3904520840674665,0.15192756695974757,2.1670037195435694,1.8256986304768392,8699904
5.56,7.035262688472802,4.084737311527197,5.08,6.684867595784773,3.4751324042152265,0.2939771779628548,2.0724042117595673,0.4710742034636832,0.1168801524620263,2.2398085719478353,1.9049998515712996,8863744
5.76,7.613752950098799,3.906247049901201,5.09,6.799064071356016,3.380935928643984,0.2139346592708736,2.0726115822792055,0.31515903489716435,0.11271028364458285,2.233147892900441,1.91207527165797,9027584
6.090000000000001,7.9918149226462605,4.188185077353741,5.53,7.228263819316657,3.831736180683343,0.24212238245656606,2.0686242401599886,0.35571268008845547,0.12853208482467665,2.2284864015376464,1.9087620787823307,9191424
6.279999999999999,8.055274626642312,4.5047253733576875,5.75,7.474093964956667,4.025906035043333,0.26353725376538933,2.1298780143260956,0.38413286441410466,0.142941643116674,2.240149348392963,2.019606680259228,9355264
6.13,7.933357978882729,4.326642021117271,5.430000000000001,7.116445967115461,3.74355403288454,0.21452760517390237,2.117521506547928,0.3030632479977063,0.12599196235009846,2.243067783392,1.991975229703856,9519104
6.17,7.510186554178186,4.829813445821814,6.119999999999999,7.514130553427475,4.725869446572523,0.24756342729864017,2.120776076614857,0.3502678378941658,0.14485901670311452,2.2612168189014423,1.9803353343282715,9682944
6.65,8.272498073958795,5.0275019260412055,5.970000000000001,7.57190511579182,4.3680948842081815,0.20218458403833206,2.115790158510208,0.2910219493512202,0.1133472187254439,2.267892161015659,1.9636881560047574,9846784
6.7,8.054252561378416,5.345747438621585,6.23,7.709222768889122,4.750777231110879,0.24475428863532014,2.092683790624142,0.31076602631717776,0.17874255095346253,2.200724702285162,1.9846428789631212,10010624
6.659999999999999,8.008480626483005,5.311519373516994,6.249999999999999,7.689618004888796,4.810381995111202,0.24508278354381519,2.099900460243225,0.3076107440517044,0.182554823035926,2.197976141147087,2.0018247793393633,10174464
6.36,7.856796579365413,4.863203420634588,5.840000000000001,7.320000000000001,4.36,0.2756910455309682,2.0651706889271737,0.4743752202562994,0.07700687080563698,2.161944570820987,1.9683968070333604,10338304
5.5,7.316590212458495,3.683409787541505,5.11,6.978395033176872,3.2416049668231293,0.24501566803082825,2.0929929688572884,0.343751860756634,0.14627947530502253,2.200380926262452,1.9856050114521244,10502144
6.15,7.68704261489394,4.612957385106061,5.85,7.243018305694509,4.45698169430549,0.22589931899015525,2.0971977338194847,0.34127838340887773,0.11052025457143277,2.211216698551576,1.9831787690873932,10665984
6.44,7.769059818066892,5.110940181933109,6.03,7.274226667452519,4.785773332547482,0.19834174674211275,2.0937584936618805,0.25363216067500655,0.14305133280921897,2.1617976627180973,2.0257193246056637,10829824
6.5,8.04466824917197,4.955331750828029,6.140000000000001,7.208831137270992,5.071168862729009,0.20828686720277698,2.1322444424033167,0.3115497212225706,0.10502401318298339,2.249924983034986,2.0145639017716475,10993664
6.85,7.786215787091844,5.913784212908156,6.26,7.260199980003999,5.259800019996001,0.21278506735106925,2.1119090154767037,0.3234623871481891,0.1021077475539494,2.2215463847750865,2.002271646178321,11157504
6.8199999999999985,8.372288632954579,5.267711367045418,6.2299999999999995,7.748584867565853,4.711415132434146,0.1990545678314649,2.0927135810256003,0.27200438870296384,0.12610474695996599,2.181034146602754,2.004393015448447,11321344
6.869999999999999,7.986288493177279,5.75371150682272,6.4799999999999995,7.484788534966437,5.475211465033562,0.20661414066950473,2.120885084569454,0.28126180964550207,0.13196647169350736,2.23255965311881,2.009210516020098,11485184
7.010000000000001,7.9496275858019505,6.070372414198051,6.26,7.247117014340245,5.272882985659755,0.19714809703744118,2.1089517682790757,0.2503840025689339,0.1439121915059485,2.23045262975031,1.9874509068078414,11649024
6.68,7.812960723061483,5.547039276938516,6.9300000000000015,8.117476315553285,5.742523684446718,0.20080957770761515,2.1124513491988184,0.28327502575288765,0.11834412966234262,2.2383257646594235,1.9865769337382133,11812864
7.209999999999999,8.029084855189009,6.39091514481099,6.6,7.676104084185168,5.5238959158148315,0.2100030776268492,2.0998354867100715,0.3056371682639908,0.11436898698970759,2.2318936814500194,1.9677772919701237,11976704
7.25,8.089344982709733,6.410655017290268,6.779999999999999,7.45941151005852,6.100588489941479,0.23516067397108084,2.1109329789876936,0.37982262769794434,0.09049872024421735,2.278771143686503,1.9430948142888842,12140544
6.989999999999999,8.165117015449951,5.8148829845500485,6.67,7.662018144995343,5.677981855004657,0.26664174326385054,2.1044803097844125,0.41562526454421417,0.11765822198348691,2.264959427098792,1.9440011924700327,12304384
7.17,8.492157328006012,5.847842671993987,6.709999999999999,7.987066952042843,5.432933047957155,0.21129968499557833,2.0980428367853166,0.2996879307499821,0.12291143924117454,2.260559646165535,1.9355260274050983,12468224
7.49,8.449635347410672,6.530364652589329,7.2299999999999995,8.340900535601635,6.1190994643983645,0.22111182594671847,2.1081975221633913,0.31539500333873094,0.126828648554706,2.281223864120912,1.9351711802058706,12632064
7.2700000000000005,8.186569691840178,6.353430308159822,7.07,7.942983390449097,6.197016609550904,0.20804584078464866,2.1197602659463883,0.28135390658294807,0.13473777498634926,2.292446233302969,1.9470742985898077,12795904
7.910000000000001,8.645459040327877,7.174540959672125,6.989999999999999,8.012203502244049,5.96779649775595,0.20178566279872837,2.0983786061406136,0.32173380843613764,0.08183751716131908,2.2503155628035914,1.946441649477636,12959744
6.539999999999999,8.140749824301098,4.9392501756989,6.359999999999999,7.517756451072503,5.202243548927496,0.22021214175038034,2.1136606097221375,0.33433027905453827,0.10609400444622238,2.296360493153172,1.9309607262911033,13123584
6.83,8.380516043128868,5.2794839568711325,6.33,8.027085737374515,4.632914262625485,0.25985490169841785,2.1097931638360023,0.38433992428996966,0.13536987910686604,2.3228635182869883,1.8967228093850164,13287424
7.030000000000001,8.10522090753482,5.954779092465182,6.88,7.879799979995999,5.8802000200040005,0.22890533165644028,2.1096232295036317,0.3519741114397388,0.10583655187314175,2.2939274540681396,1.9253190049391238,13451264
7.17,8.474645545732633,5.865354454267367,6.69,8.070181147531006,5.309818852468996,0.19011306270905254,2.125666470825672,0.2956399741346306,0.08458615128347444,2.2991462996546463,1.9521866419966978,13615104
7.130000000000001,8.149852930573816,6.110147069426185,6.92,7.994988372030136,5.845011627969864,0.180802448184113,2.120382805168629,0.26900211739449803,0.09260277897372797,2.308969193436335,1.9317964169009225,13778944
7.909999999999999,8.911448950271554,6.908551049728444,7.499999999999998,8.559245014149226,6.440754985850769,0.22314595764813316,2.111023873090744,0.31523693042666023,0.13105498486960612,2.3042105866900497,1.9178371594914385,13942784
7.75,8.849317970379817,6.650682029620183,7.360000000000001,8.416598315349784,6.303401684650218,0.15416941026859496,2.1061759114265444,0.2285130835554562,0.07982573698173372,2.3118471095967816,1.9005047132563073,14106624
7.15,8.337644728022653,5.962355271977348,6.8,8.13641310978305,5.46358689021695,0.23367205219660211,2.104266358911991,0.3697193022546793,0.09762480213852492,2.2653592316946263,1.9431734861293561,14270464
7.590000000000001,8.621939920731823,6.558060079268179,7.290000000000001,8.289449848666756,6.290550151333246,0.21506187554138395,2.124284800887108,0.3038938987686368,0.12622985231413109,2.309426634518603,1.9391429672556126,14434304
8.129999999999999,9.256987133910586,7.003012866089412,7.4799999999999995,8.679833321757652,6.280166678242348,0.19167932684843733,2.097649686038494,0.2745135997380807,0.10884505395879397,2.2961220092796677,1.8991773627973203,14598144
7.479999999999999,8.629608629055992,6.330391370944006,7.340000000000002,8.32914104151026,6.350858958489742,0.18996258837998742,2.1113860666751862,0.254679822445213,0.12524535431476186,2.291453902665086,1.9313182306852865,14761984
7.92,8.97242576935383,6.86757423064617,7.470000000000001,8.708587905640936,6.231412094359065,0.14294599584407272,2.0545791506767275,0.18463937491454682,0.10125261677359862,2.2253364482213787,1.883821853132076,14925824
8.190000000000001,9.066869431557517,7.313130568442486,7.580000000000001,8.702319027727857,6.457680972272145,0.17672710034271905,2.093414421379566,0.2744894577480304,0.07896474293740767,2.256698452037538,1.930130390721594,15089664
8.089999999999998,9.239304137293518,6.940695862706479,7.58,8.415224520712844,6.744775479287156,0.1947849912465446,2.0731124877929688,0.2930354842423989,0.0965344982506903,2.264261794334597,1.8819631812513407,15253504
7.989999999999999,9.037329938462564,6.942670061537434,7.7299999999999995,8.669201788754684,6.790798211245314,0.18042367670827336,2.0643151313066483,0.2869434444120337,0.07390390900451302,2.224063660695051,1.904566601918246,15417344
8.149999999999999,8.949061950038917,7.35093804996108,7.580000000000001,8.726123902551553,6.433876097448449,0.19073485973187615,2.0678489089012144,0.28902124990632655,0.09244846955742576,2.247167830248496,1.888529987553933,15581184
7.62,9.143679756379273,6.0963202436207276,7.45,8.803698637068088,6.096301362931912,0.20604945337399835,2.067476709187031,0.30199757328026355,0.11010133346773317,2.2288052137296592,1.906148204644403,15745024
8.06,8.954650769853803,7.165349230146199,7.619999999999999,8.656146707759088,6.58385329224091,0.14183803762166963,2.068920427560806,0.21327710069224595,0.07039897455109331,2.2786511580629867,1.8591896970586257,15908864
8.22,9.117552226892675,7.322447773107325,7.68,8.558407650239909,6.80159234976009,0.12418145005350294,2.073049880564213,0.19961848825693768,0.0487444118500682,2.2611464908818673,1.8849532702465583,16072704
8.05,9.178051417267849,6.921948582732153,7.659999999999999,8.70804580052591,6.611954199474087,0.1407082487588114,2.0801759615540503,0.22348429795858452,0.057932199559038305,2.251022046909828,1.9093298761982727,16236544
8.249999999999998,9.259207609959416,7.24079239004058,7.9300000000000015,8.698179666484346,7.1618203335156565,0.12893846806707893,2.0926362738013267,0.1938305868807671,0.06404634925339077,2.2950824311671965,1.8901901164354569,16400384
8.15,9.457096017896161,6.84290398210384,7.580000000000001,8.979142594591417,6.1808574054085845,0.17448484348456578,2.077601456642151,0.35338116531170155,-0.004411478342569997,2.2682205668591546,1.886982346425147,16564224
7.92,9.308380351344688,6.531619648655312,7.3100000000000005,8.718864791241517,5.901135208758484,0.31153515333102805,2.0825408145785334,0.6038731209171893,0.019197185744866785,2.2637516514648346,1.9013299776922319,16728064
7.709999999999999,9.057924330220356,6.3620756697796415,7.099999999999999,8.428909327230416,5.771090672769581,0.20318110483802024,2.113402973115444,0.3249203978014755,0.08144181187456495,2.311232286347259,1.915573659883629,16891904
7.709999999999999,8.894440796325421,6.525559203674577,7.339999999999999,8.373634364753803,6.306365635246195,0.19897774253040548,2.0850436076521874,0.2999229533742833,0.09803253168652763,2.264400495134571,1.9056867201698042,17055744
8.12,9.23157545852722,7.008424541472779,7.499999999999998,8.683215956619922,6.316784043380075,0.10835370749442108,2.0890629455447196,0.1628680760615817,0.053839338927260456,2.2630648743256234,1.9150610167638158,17219584
8.19,9.098240056372763,7.281759943627236,7.610000000000001,8.686522178127326,6.533477821872676,0.14018127420761928,2.0823416739702223,0.22334313188159977,0.057019416533638775,2.2682041999176463,1.8964791480227985,17383424
8.45,9.535587398600407,7.364412601399592,7.6899999999999995,8.901981848048889,6.478018151951111,0.15255294534791675,2.0712097108364107,0.19693705844357434,0.10816883225225914,2.24469894031153,1.8977204813612913,17547264
8.18,9.35966096824469,7.00033903175531,7.609999999999999,8.868133538222393,6.351866461777606,0.15451804180112147,2.0835587337613104,0.24248135384430358,0.06655472975793934,2.274095081441815,1.893022386080806,17711104
8.26,9.26915806492343,7.25084193507657,7.44,8.285221864364617,6.594778135635383,0.17959418050013481,2.1016438886523248,0.2779944793435781,0.08119388165669147,2.2720464649317926,1.931241312372857,17874944
8.27,9.465031380341118,7.074968619658881,7.56,8.696837719289784,6.423162280710215,0.16061344857638077,2.0716799944639206,0.25247869358624303,0.06874820356651849,2.237019345032752,1.9063406438950896,18038784
8.27,9.444776574502573,7.0952234254974265,7.899999999999999,9.017139203501515,6.7828607964984835,0.14537310945516863,2.0554931968450547,0.24199134475675352,0.04875487415358373,2.2353433476978752,1.8756430459922344,18202624
8.23,9.193379468330107,7.2666205316698935,7.75,8.75424100693011,6.745758993069891,0.1175035009729779,2.082892519235611,0.16215842586107101,0.07284857608488479,2.253197244120725,1.9125877943504972,18366464
8.510000000000002,9.385728268357258,7.634271731642745,8.22,9.076504524214554,7.363495475785446,0.13032965148433703,2.0666757449507713,0.17900038082258996,0.08165892214608411,2.2296627044195936,1.9036887854819493,18530304
8.459999999999999,9.562905254316979,7.35709474568302,7.919999999999999,8.85252345814998,6.987476541850018,0.11411546128365439,2.0419472754001617,0.1709118493011944,0.05731907326611438,2.208565873499695,1.8753286773006288,18694144
8.559999999999999,9.472359578236562,7.647640421763436,7.67,8.72266328899606,6.617336711003941,0.11471010389116898,2.07796079069376,0.16649429880614447,0.0629259089761935,2.2608605570119327,1.8950610243755872,18857984
8.35,9.432820391385386,7.267179608614613,7.760000000000001,8.604037913840369,6.915962086159633,0.11638681852135854,2.065316194295883,0.18057081464119273,0.05220282240152435,2.2602486934374904,1.8703836951542758,19021824
8.330000000000002,9.282942810456117,7.377057189543886,7.779999999999999,8.783792807306368,6.776207192693631,0.11228470621539999,2.0793307423591614,0.18756571051859752,0.03700370191220245,2.2804726248088825,1.8781888599094403,19185664
8.190000000000001,9.10263355187063,7.2773664481293725,7.92,8.814203556244326,7.025796443755674,0.09480178797902122,2.0503314822912215,0.1483873454726342,0.04121623048540822,2.2171419331450912,1.883521031437352,19349504
8.17,9.39315166680179,6.946848333198209,7.45,8.50380263806844,6.396197361931562,0.15697062938836298,2.0828985661268233,0.2708918306107973,0.043049428165928647,2.277855553851958,1.8879415784016889,19513344
8.47,9.611971978640458,7.328028021359544,7.640000000000001,8.627117014340246,6.6528829856597556,0.1410460983558247,2.058715596795082,0.1812782591161579,0.10081393759549151,2.2587300196616313,1.8587011739285328,19677184
8.42,9.41478640923567,7.425213590764329,7.910000000000001,8.76258430668175,7.0574156933182515,0.13534277553812388,2.0552899450063706,0.22066419519657646,0.0500213558796713,2.2334512988781348,1.8771285911346065,19841024
8.370000000000001,9.578345976945347,7.1616540230546555,7.8,8.929601699715436,6.670398300284565,0.0808681130011488,2.0627032086253165,0.12934927676434074,0.03238694923795685,2.2483507585290736,1.8770556587215594,20004864
8.4,9.480740486888504,7.319259513111497,7.980000000000001,9.027664068296705,6.932335931703298,0.12405312777652089,2.0629367917776107,0.17443675329275676,0.07366950226028501,2.248951416416598,1.8769221671386234,20168704
8.42,9.510687856354878,7.329312143645122,7.8,9.003328716519306,6.596671283480694,0.20179007737638632,2.04895898103714,0.3951956181809493,0.008384536571823364,2.2216093243891866,1.8763086376850928,20332544
8.52,9.58,7.459999999999999,8.030000000000001,8.501274866717928,7.558725133282074,0.11105296705306192,2.0587382674217225,0.16801690299653435,0.054089031109589486,2.1931111637406433,1.9243653711028017,20496384
8.739999999999998,9.614299719775774,7.865700280224223,8.19,9.185439601382223,7.194560398617776,0.14898665984575116,2.0280863463878633,0.20191739663705266,0.09605592305444965,2.1867595977452243,1.8694130950305026,20660224
8.83,9.800618359603815,7.859381640396186,8.03,8.822527602042982,7.237472397957017,0.11665283823903232,2.0398342803120615,0.22141243587744103,0.01189324060062362,2.220490866532432,1.859177694091691,20824064
8.86,9.720464990571957,7.999535009428041,8.06,8.93086164228309,7.189138357716911,0.12621099814746733,2.0275406166911125,0.21327158669250654,0.03915040960242813,2.1497334415394107,1.9053477918428143,20987904
8.78,9.679777750336159,7.88022224966384,8.14,9.151137972781164,7.128862027218838,0.1159530458658183,2.0099493324756623,0.18026223640708144,0.05164385532455516,2.1356280742521374,1.884270590699187,21151744
8.680000000000001,9.666711710683522,7.693288289316481,8.14,9.241090368680066,7.038909631319936,0.1302200560645562,2.026969902217388,0.20813339152183535,0.05230672060727705,2.1583928233146286,1.895546981120148,21315584
8.610000000000001,9.681867529128485,7.538132470871518,8.03,9.206477794095578,6.8535222059044205,0.10314715596016158,2.021997961401939,0.1626025922306848,0.04369171968963837,2.1680490577738905,1.8759468650299878,21479424
8.629999999999999,9.792798348812036,7.4672016511879615,8.0,9.054514106117125,6.945485893882875,0.17877551530125652,2.0158755868673324,0.30345806361799055,0.054092966984522484,2.1643612297512296,1.8673899439834352,21643264
8.629999999999999,9.600618359603814,7.659381640396185,8.08,9.328038460945816,6.831961539054184,0.1400333223120671,2.036068931221962,0.2099238353025056,0.07014280932162861,2.1660462439895722,1.9060916184543517,21807104
8.6,9.715347479487894,7.484652520512105,8.19,9.039058301885094,7.340941698114905,0.15446807633205833,2.0344815224409105,0.2432399030902504,0.06569624957386627,2.161947811902792,1.9070152329790286,21970944
8.919999999999998,9.842821759604744,7.997178240395252,7.9700000000000015,8.898493403315285,7.041506596684717,0.1192948028367633,2.0423935085535048,0.18239648709611828,0.056193118577408344,2.1789736325488476,1.905813384558162,22134784
9.040000000000001,9.931291198206289,8.148708801793713,8.01,8.917138357694128,7.1028616423058715,0.10642367371927115,2.0385000184178352,0.1461222725349981,0.06672507490354422,2.198505033079106,1.8784950037565644,22298624
8.889999999999999,10.017342006668782,7.762657993331215,8.309999999999999,9.156699474429976,7.4633005255700215,0.14321648236881523,2.0525679379701613,0.18807275362221593,0.09836021111541456,2.203409304044155,1.9017265718961678,22462464
8.58,9.6371660229122,7.522833977087799,7.910000000000001,9.083413822996816,6.736586177003186,0.12262987392799304,2.035905221104622,0.20103314159510072,0.04422660626088536,2.165216942088769,1.906593500120475,22626304
8.71,9.68923439482077,7.73076560517923,8.169999999999998,9.375031119930101,6.964968880069894,0.1080004072347138,2.0661971464753153,0.1509648421719559,0.06503597229747168,2.2203771918822914,1.912017101068339,22790144
8.819999999999999,9.674166260162503,7.965833739837493,8.239999999999998,9.175093578204875,7.304906421795121,0.12978832453017172,2.033463051915169,0.2453458655101306,0.014230783550212844,2.166825926290577,1.9001001775397608,22953984
8.78,9.798626526259747,7.761373473740251,8.129999999999999,9.147889974407843,7.112110025592155,0.11374899141180014,2.048834301531315,0.19194596085342944,0.03555202197017085,2.1867245127137647,1.9109440903488648,23117824
8.7,9.78535708409721,7.614642915902788,8.19,9.254377752492037,7.1256222475079625,0.09804153926985837,2.03263985067606,0.1534745125390253,0.042608566000691434,2.184699635906296,1.880580065445824,23281664
8.7,9.84455231422596,7.555447685774039,8.28,9.22847245611035,7.331527543889649,0.12417899615312407,2.0270081400871276,0.1962519427792065,0.05210604952704165,2.1590550089058818,1.8949612712683734,23445504
8.719999999999999,10.394992537296806,7.0450074627031904,7.87,9.210932511351709,6.529067488648291,0.1491305686113062,2.020041786134243,0.2676643521824579,0.03059678504015452,2.1445617632553233,1.8955218090131627,23609344
8.639999999999999,9.802927340808528,7.477072659191468,7.959999999999999,9.170123960592466,6.749876039407532,0.09688652806807008,2.0251304000616073,0.15808889052582065,0.03568416561031952,2.158089434767665,1.8921713653555496,23773184
8.599999999999998,9.860158720161866,7.339841279838129,8.28,9.246229786334492,7.3137702136655065,0.13439729429341646,2.0445746764540673,0.18537132032868087,0.08342326825815205,2.1900710085639425,1.899078344344192,23937024
8.91,9.85387499172295,7.96612500827705,8.2,9.307248842853312,7.092751157146687,0.12016617298811774,2.035208621621132,0.1990748943050585,0.041257451671176976,2.16621635071972,1.9042008925225438,24100864
8.690000000000001,9.852282237668632,7.5277177623313705,8.16,9.128710483064987,7.191289516935013,0.10083608761973054,2.0224859312176706,0.15551568346583056,0.046156491773630515,2.1844258414267648,1.8605460210085767,24264704
8.77,9.851711606667877,7.688288393332122,8.19,9.150676844729798,7.229323155270202,0.11434821203236219,2.0390353068709373,0.19697110347771105,0.03172532058701333,2.2005976138212855,1.877472999920589,24428544
9.01,9.959157521173383,8.060842478826617,8.22,9.24352332655392,7.196476673446082,0.15664569453672603,2.0273070350289344,0.2910413238478439,0.02225006522560813,2.1723447787655332,1.8822692912923356,24592384
8.77,9.876390527797486,7.663609472202513,8.32,9.172994724485445,7.4670052755145555,0.10297545822282295,2.0478578075766563,0.17063909476727446,0.03531182167837145,2.1990557887329327,1.8966598264203796,24756224
8.73,9.653092628071528,7.806907371928473,8.23,9.076226919921602,7.3837730800784,0.1331622984441411,2.0133528858423233,0.21435816365556268,0.05196643323271952,2.139660368249153,1.8870454034354933,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-leaper-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.7199999999999998,3.136653333119993,2.3033466668800067,2.6999999999999997,3.1690415759823427,2.2309584240176568,1.0996836961557468,2.707123004396757,1.380780228429394,0.8185871638820996,2.7073728613853403,2.7068731474081735,16384
2.83,3.227617907041421,2.432382092958579,2.68,3.0942463035441596,2.2657536964558407,0.9254926579693954,2.6058789561192195,1.3941007106288523,0.4568846053099385,2.658136503023966,2.553621409214473,180224
2.9699999999999998,3.4261797891182817,2.513820210881718,2.7800000000000002,3.1667815921162745,2.393218407883726,0.23067007555315885,2.5666900644699737,0.3410949445914472,0.12024520651487056,2.6035413574501756,2.529838771489772,344064
3.25,3.4918677324489567,3.0081322675510433,2.91,3.432398315464359,2.387601684535641,0.22137353789682185,2.5694640467564267,0.3127231918079009,0.13002388398574277,2.6054439637038898,2.5334841298089636,507904
3.04,3.330516780926679,2.749483219073321,2.79,3.257867502611583,2.322132497388417,0.1455243441683705,2.5662077645460766,0.2512853515928668,0.03976333674387422,2.6137660360625796,2.5186494930295735,671744
3.4699999999999998,3.88,3.0599999999999996,2.9100000000000006,3.2800000000000007,2.5400000000000005,0.12562129592988633,2.5822525471448894,0.1745671353713214,0.07667545648845125,2.61473661460475,2.549768479685029,835584
3.29,3.8066236541235794,2.7733763458764207,2.62,2.9193325909419157,2.3206674090580846,0.14016644991158195,2.575683006644249,0.20256970906202754,0.07776319076113636,2.6059552674341697,2.545410745854328,999424
3.13,3.64,2.6199999999999997,2.8300000000000005,3.3138388161361183,2.3461611838638827,0.11179567578559116,2.5943762590487798,0.15220769161691486,0.07138365995426746,2.6120912073427722,2.5766613107547873,1163264
3.1399999999999997,3.489857113690718,2.7901428863092814,2.86,3.4586651818838305,2.261334818116169,0.12381345434114335,2.6011232882738113,0.17715596470418232,0.07047094397810438,2.618885641835064,2.583360934712559,1327104
3.4799999999999995,3.8140658617698007,3.1459341382301984,2.95,3.3841658669218484,2.515834133078152,0.0914885893076037,2.592389578620593,0.13539902028700174,0.04757815832820568,2.6140676704053005,2.5707114868358856,1490944
3.3299999999999996,3.82,2.8399999999999994,2.73,3.125094925302768,2.334905074697232,0.11596079006946333,2.5885977089405063,0.17357109927855943,0.05835048086036723,2.615845526698264,2.561349891182749,1654784
3.1300000000000003,3.525094925302769,2.734905074697232,2.74,3.297135531087365,2.1828644689126353,0.10671044250872604,2.595965069532394,0.17879299536848398,0.03462788964896811,2.622122301660774,2.569807837404014,1818624
3.4,4.019677335393187,2.780322664606813,2.5900000000000003,3.0746648326421058,2.105335167357895,0.07828393514500925,2.5910799324512483,0.1192868049322954,0.03728106535772311,2.629679698617351,2.5524801662851457,1982464
3.2299999999999995,3.770462764674866,2.6895372353251332,2.88,3.5121392251711643,2.2478607748288355,0.08560733194851003,2.594695503513018,0.14540371285507256,0.0258109510419475,2.635517574152261,2.5538734328737753,2146304
2.9300000000000006,3.4886591089385375,2.3713408910614637,2.97,3.406004587131833,2.533995412868167,0.0729710240011627,2.5879921148220704,0.12974010585129714,0.016201942151028284,2.6145304119487602,2.5614538176953805,2310144
3.12,3.590744091837593,2.649255908162407,2.79,3.251410879802373,2.328589120197627,0.0735210435268527,2.5904021581014,0.13146814952663982,0.015573937527065582,2.628457773561788,2.552346542641012,2473984
3.07,3.353019433961698,2.786980566038302,2.74,3.1670831300812528,2.3129168699187477,0.08934294556396097,2.59255833029747,0.14839981546736272,0.03028607566055922,2.63210072742628,2.5530159331686604,2637824
3.2,3.7585696017507577,2.6414303982492426,3.05,3.607225268630201,2.4927747313697988,0.05361842919155603,2.587927559018135,0.0994956048710715,0.007741253512040566,2.622468229798543,2.553386888237727,2801664
3.2,3.5949683531626304,2.80503164683737,2.6700000000000004,2.9863858403911276,2.353614159608873,0.052949878268676254,2.5862840364376707,0.09219062036094916,0.013709136176403347,2.6306397086720534,2.541928364203288,2965504
3.0,3.6693280212272605,2.3306719787727395,2.6500000000000004,2.9913209633175204,2.3086790366824803,0.08325849721028736,2.592894764741262,0.1452659572240863,0.021251037196488395,2.62216875138519,2.5636207780973344,3129344
2.8,3.256070170039655,2.3439298299603446,2.5900000000000003,3.0292038251199553,2.1507961748800453,0.07162948286140812,2.58099182844162,0.1417887620094119,0.0014702037134043389,2.613475895506297,2.5485077613769427,3293184
3.47,3.910567815438214,3.029432184561786,2.6100000000000003,3.0692385001282014,2.150761499871799,0.07023435355258692,2.591995910803477,0.13481721464129215,0.005651492463881677,2.61915455298735,2.5648372686196037,3457024
3.3299999999999996,4.184458893101358,2.475541106898641,2.8299999999999996,3.13347981810987,2.5265201818901293,0.06836549539824162,2.5942077547311784,0.12760168298818858,0.00912930780829467,2.6397117053656847,2.548703804096672,3620864
3.3099999999999996,4.064254598925323,2.5557454010746765,2.99,3.4535730794599706,2.52642692054003,0.06973322220510451,2.5926116704940796,0.13194093371401544,0.007525510696193581,2.6365546165854448,2.5486687244027144,3784704
3.05,3.5720153254455274,2.5279846745544723,2.72,3.194973683481517,2.2450263165184836,0.06418755292393138,2.579103962580363,0.12825409228505355,0.00012101356280921904,2.6269313528040046,2.531276572356721,3948544
3.3199999999999994,4.086550715869471,2.5534492841305276,3.0,3.758946638440411,2.241053361559589,0.056516529968333354,2.571455034613609,0.10258212347188894,0.010450936464777773,2.623005623803434,2.5199044454237844,4112384
3.1100000000000003,3.9266394553289725,2.293360544671028,3.04,3.5917245689653488,2.4882754310346513,0.06507955009819849,2.573995783925057,0.11609440821305533,0.014064691983341641,2.636851180483143,2.5111403873669706,4276224
3.0700000000000003,3.7743436661176135,2.365656333882387,3.0300000000000002,3.6934003316248796,2.366599668375121,0.05742110657186759,2.5690984745820367,0.10817245337325193,0.006669759770483244,2.6305178274121066,2.5076791217519667,4440064
3.29,3.798822169328342,2.781177830671658,2.7700000000000005,3.1442993454442583,2.3957006545557427,0.07560238880884446,2.5678203632434204,0.14115579623901392,0.010048981378674979,2.621105532236556,2.5145351942502847,4603904
3.1399999999999997,3.833108938046538,2.4468910619534614,3.25,3.9574602462329596,2.5425397537670404,0.05366371461576207,2.567036110162735,0.10100802885272153,0.006319400378802596,2.6253847867418405,2.508687433583629,4767744
3.34,4.200464990571958,2.4795350094280417,3.11,3.938794304999739,2.281205695000261,0.08119110941843241,2.56917367875576,0.150996624662454,0.011385594174410832,2.6310668747299633,2.507280482781557,4931584
3.3299999999999996,4.1498170527623826,2.5101829472376167,2.9,3.566333249958307,2.2336667500416927,0.0798316571346731,2.5723359197378164,0.11407953693947617,0.04558377732987003,2.6296333964992114,2.5150384429764214,5095424
3.3899999999999997,4.07330081223426,2.7066991877657394,3.2,4.030662386291808,2.3693376137081925,0.07731543305650723,2.5681782056887945,0.13542046975380673,0.019210396359207745,2.613743841353732,2.522612570023857,5259264
3.25,4.105862138431185,2.3941378615688156,3.1700000000000004,3.9183982896827065,2.421601710317294,0.09721000411488294,2.572852260867755,0.16949069068945916,0.024929317540306736,2.6261614941305598,2.5195430276049504,5423104
3.28,4.272773891679268,2.2872261083207315,3.2299999999999995,4.063126641033642,2.396873358966357,0.053519295890873717,2.5644999821980794,0.09703932878675084,0.009999262994996587,2.6183505352261043,2.5106494291700545,5586944
3.2300000000000004,4.030062497558784,2.429937502441216,3.1699999999999995,4.2745813686641645,2.0654186313358345,0.08259571280189745,2.5717576165994003,0.14882942645860164,0.01636199914519325,2.617886550401498,2.5256286827973025,5750784
3.15,4.071140597303148,2.2288594026968522,2.97,3.832612311528186,2.1073876884718143,0.0652845101633526,2.576704313357671,0.11040480836123168,0.020164211965473522,2.6337335718715917,2.51967505484375,5914624
3.25,3.986545993132812,2.513454006867188,3.2,3.9042726744663607,2.4957273255336396,0.0883018752664914,2.5624159842729566,0.13439882806272418,0.04220492247025861,2.614680531399677,2.510151437146236,6078464
3.35,3.9403388857258177,2.7596611142741825,2.8499999999999996,3.5300735254367717,2.1699264745632276,0.05012193164305544,2.5661840180555977,0.09207947362190111,0.008164389664209758,2.6233395963789334,2.509028439732262,6242304
3.6800000000000006,4.312139225171165,3.047860774828836,3.25,4.4155470818461175,2.0844529181538825,0.058181830798942694,2.5450714826583862,0.10709146579556314,0.009272195802322254,2.5944239422684783,2.495719023048294,6406144
3.4199999999999995,4.007877538267962,2.8321224617320366,3.2400000000000007,3.8960487786742695,2.583951221325732,0.07230515340712976,2.548422203461329,0.1317625430123797,0.012847763801879832,2.6119142865106317,2.4849301204120264,6569984
3.66,4.329626761711328,2.990373238288672,3.12,3.9765045242145542,2.263495475785446,0.08468064827044747,2.530377356211344,0.15675808588511186,0.01260321065578307,2.598683363379068,2.46207134904362,6733824
3.65,4.365891053163818,2.934108946836182,3.2599999999999993,4.130861642283089,2.38913835771691,0.048512682127632864,2.5366758197546,0.09155075146640285,0.0054746127888628815,2.6205020603069222,2.4528495792022778,6897664
3.5799999999999996,4.656847250077744,2.503152749922255,3.2300000000000004,4.04,2.420000000000001,0.07354913332930359,2.536124459902446,0.12066420144066409,0.02643406521794308,2.6070286568158143,2.4652202629890776,7061504
3.1399999999999997,3.740333240792145,2.5396667592078543,3.0799999999999996,4.189774751920407,1.970225248079593,0.05447889344341089,2.531266052524249,0.10115053456524259,0.007807252321579201,2.6089119023846954,2.4536202026638025,7225344
3.54,4.16,2.92,3.19,3.879129886160802,2.500870113839198,0.0606988273907821,2.5418638706207277,0.10857545234740351,0.012822202434160691,2.6114774990928304,2.472250242148625,7389184
3.4200000000000004,4.168064168370602,2.6719358316293986,3.31,4.268592718520228,2.3514072814797724,0.040215804319511,2.547403001785278,0.07739942388094388,0.0030321847580781214,2.5945724677309574,2.500233535839598,7553024
3.45,4.138839603971781,2.7611603960282194,3.2399999999999998,4.363565752415051,2.116434247584949,0.054103391476019114,2.54979984263579,0.09741934400669097,0.010787438945347255,2.6038325977273855,2.495767087544195,7716864
3.589999999999999,4.563087868591525,2.6169121314084727,3.34,4.123836717690617,2.5561632823093827,0.05068407565941012,2.5559726933638256,0.10519496513649917,-0.0038268138176789437,2.6028707047698183,2.509074681957833,7880704
3.2099999999999995,3.990320446995976,2.429679553004023,3.2299999999999995,4.2139207285142435,2.2460792714857556,0.05790705596382391,2.5401746571063994,0.11967775025884125,-0.0038636383311934364,2.5840987524754504,2.4962505617373485,8044544
3.4900000000000007,4.248221603490695,2.731778396509306,2.9899999999999998,3.909184421103839,2.0708155788961604,0.05625631757156948,2.553155249357223,0.10925089764740048,0.0032617374957384787,2.5852016072126296,2.5211088915018167,8208384
3.4099999999999993,4.209312204335702,2.6106877956642967,3.0699999999999994,3.737907179179861,2.4020928208201378,0.061792125447148724,2.549752469857534,0.11376852092870879,0.009815729965588653,2.5704633149991305,2.5290416247159375,8372224
3.29,4.226429388688757,2.3535706113112425,3.2700000000000005,3.93340033162488,2.606599668375121,0.07832222083470691,2.5575240900119143,0.13251140508936818,0.024133036580045647,2.5883464396344884,2.52670174038934,8536064
3.4,4.4039920318408905,2.3960079681591093,3.0799999999999996,3.830732975164938,2.3292670248350613,0.08301352818768157,2.5427225907643636,0.1515674811858866,0.014459575189476548,2.563831542655752,2.5216136388729753,8699904
3.59,4.369037868142493,2.810962131857507,3.3,4.194427190999916,2.405572809000084,0.06404260394338049,2.5476360460122427,0.1081548812091184,0.019930326677642586,2.5825815476600464,2.512690544364439,8863744
3.6000000000000005,4.750651989091403,2.449348010908598,3.13,3.926303962064738,2.333696037935262,0.06415711992982925,2.5408179074525834,0.11184289719947542,0.01647134266018309,2.587237413309009,2.494398401596158,9027584
3.7000000000000006,4.548528137423858,2.8514718625761435,3.38,4.43242576935383,2.32757423064617,0.050430208781108335,2.547507096330325,0.09159851039164349,0.009261907170573187,2.5908953099676295,2.5041188826930205,9191424
3.4899999999999998,4.353075894692929,2.6269241053070704,3.28,4.165211839053229,2.3947881609467707,0.06019238878810327,2.5365797092517215,0.11049520511003147,0.009889572466175077,2.5823322474943238,2.490827171009119,9355264
3.91,4.585943784644847,3.2340562153551526,3.6400000000000006,5.030107909480412,2.249892090519589,0.051601797954875364,2.535018550356229,0.11087991742073958,-0.007676321510988841,2.5853404171786045,2.4846966835338535,9519104
3.3200000000000003,4.4817228585166085,2.158277141483392,3.6300000000000003,4.6016480844420995,2.6583519155579016,0.07771628021370507,2.516278900702795,0.13600186481587226,0.019430695611537867,2.595090301081562,2.437467500324028,9682944
3.8600000000000003,4.6463841300535,3.0736158699465004,3.5,4.357904423581089,2.642095576418911,0.08884108686561372,2.538809282581012,0.17926091917520204,-0.0015787454439745857,2.6091583722930944,2.4684601928689296,9846784
3.6699999999999995,4.511486779456456,2.8285132205435426,3.4,4.38488578017961,2.4151142198203894,0.048478542251723364,2.5305126974980037,0.09453462092434509,0.0024224635791016413,2.5844474284999595,2.476577966496048,10010624
3.8800000000000003,4.841041102138718,2.918958897861283,3.4299999999999997,4.286796358535679,2.5732036414643207,0.06021546137065642,2.5478798647721606,0.11499272185600837,0.005438200885304473,2.587513051267975,2.508246678276346,10174464
3.8600000000000003,4.777823512446702,2.942176487553299,3.31,4.092879301041993,2.5271206989580066,0.05490111566820508,2.530066440502802,0.1188936171099245,-0.009091385773514322,2.568110191388089,2.492022689617515,10338304
3.5199999999999996,4.666123902551552,2.373876097448447,3.3400000000000007,4.225663593019382,2.4543364069806195,0.04514926140533736,2.521933482090632,0.08534478308699245,0.0049537397236822656,2.5480150985606214,2.4958518656206428,10502144
4.04,5.0501485039339515,3.0298514960660485,3.2399999999999998,4.092291030106501,2.387708969893499,0.05437180063842482,2.524774999419848,0.1146478320886701,-0.0059042308118204614,2.5594191583552592,2.490130840484437,10665984
3.63,4.501837140755084,2.758162859244916,3.47,4.568225841983333,2.3717741580166676,0.035793226286781,2.506399591763814,0.08095256092210365,-0.009366108348541659,2.546536546450373,2.466262637077255,10829824
3.88,5.033082824431966,2.726917175568034,3.5,4.509950493836207,2.490049506163792,0.04146308583791925,2.506528090437253,0.08776150995673421,-0.004835338280895697,2.5545442837350003,2.458511897139506,10993664
3.8000000000000007,4.746572765295939,2.8534272347040623,3.62,4.868038460945815,2.3719615390541846,0.05515073564226132,2.5251927544673287,0.10789783156464887,0.002403639719873771,2.5681360582181534,2.482249450716504,11157504
3.5800000000000005,4.438836422143356,2.721163577856645,3.5,4.38994381845148,2.6100561815485204,0.055093576203156115,2.5137584835290907,0.14020042481108544,-0.0300132724047732,2.5349593890262834,2.492557578031898,11321344
3.53,4.406413144584219,2.65358685541578,3.7,4.556737999624156,2.8432620003758444,0.03400240160384171,2.5127269566059116,0.07263723388428794,-0.004632430676604529,2.549831573945406,2.475622339266417,11485184
3.6800000000000006,4.436042326857432,2.923957673142569,3.749999999999999,4.666787870774913,2.8332121292250854,0.05315497780738946,2.4963947763045633,0.10450273262305859,0.001807222991720328,2.5488549743479747,2.443934578261152,11649024
3.6800000000000006,4.66264947972306,2.6973505202769408,3.8600000000000003,4.807839648885823,2.9121603511141774,0.0508096383966858,2.5175799548625943,0.09800735819663614,0.0036119185967354583,2.5507242099501886,2.484435699775,11812864
3.84,4.94381157812373,2.7361884218762693,3.4799999999999995,4.717578280352399,2.242421719647601,0.05228336266106145,2.5170625120401384,0.09943790080821391,0.005128824513908996,2.55900401626903,2.475121007811247,11976704
3.6399999999999997,4.794296322440646,2.4857036775593535,3.56,4.3501898506055365,2.7698101493944636,0.036263904566051955,2.518882372975349,0.08107145501609211,-0.008543645883988205,2.567486632661145,2.470278113289553,12140544
3.66,4.7710355529864925,2.5489644470135078,3.8200000000000003,5.047028932014237,2.592971067985763,0.033039173345726605,2.533308303356171,0.06834643890398767,-0.0022680922125344616,2.5784895256827998,2.4881270810295426,12304384
3.6599999999999993,4.622496753241276,2.697503246758722,3.6399999999999997,4.6678132126023675,2.612186787397632,0.043450604534276197,2.503375776608785,0.10393537219949124,-0.017034163130938848,2.564785175634506,2.441966377583064,12468224
3.59,4.496035319399857,2.6839646806001434,3.4199999999999995,4.4903270528207715,2.3496729471792275,0.03609117352580137,2.528080627322197,0.068381515427205,0.0038008316243977464,2.55404849404211,2.5021127606022837,12632064
3.87,4.983597772986279,2.756402227013721,3.7699999999999996,4.657749964798647,2.882250035201352,0.05252791509756205,2.5277037988106406,0.11469252034567672,-0.009636690150552615,2.5679732177217085,2.4874343798995726,12795904
3.7,4.874734012447073,2.525265987552927,3.75,4.585763124336077,2.9142368756639234,0.04318257448787028,2.5155880580345786,0.08673472490590253,-0.00036957593016196527,2.5612983906140303,2.469877725455127,12959744
3.7299999999999995,4.949877042984251,2.5101229570157484,3.750000000000001,4.769068201839309,2.730931798160693,0.02976932272037322,2.5175788660844165,0.06550866383034355,-0.005970018389597112,2.5583013385677322,2.4768563936011008,13123584
3.7,4.651840322743263,2.7481596772567367,3.5200000000000005,4.577166022912201,2.4628339770878,0.046466394588772594,2.5321900566418964,0.09799711732648655,-0.005064328148941359,2.579958407543632,2.4844217057401607,13287424
3.5799999999999996,4.385977667184395,2.774022332815604,3.3999999999999995,4.283176086632784,2.516823913367215,0.05285893595413042,2.5374116470416386,0.10347398974870912,0.0022438821595517217,2.5738369973818185,2.5009862967014587,13451264
3.6100000000000003,4.904951736552371,2.31504826344763,3.87,4.65873316146844,3.08126683853156,0.04068428567311454,2.5441289683183035,0.08026661685859114,0.0011019544876379322,2.5878750515587536,2.5003828850778533,13615104
3.9200000000000004,4.995918212505021,2.844081787494979,3.55,4.4,2.6999999999999997,0.04325821823470803,2.531163247426351,0.09239436905624732,-0.00587793258683126,2.5651159993639534,2.497210495488748,13778944
3.599999999999999,4.714450537260402,2.4855494627395966,3.54,4.478296328459193,2.601703671540808,0.05645766804173032,2.533476198712985,0.12125136517419227,-0.008336029090731618,2.5793501912775634,2.4876022061484067,13942784
3.7800000000000002,4.834324428247776,2.725675571752224,3.6700000000000004,4.759082182390292,2.580917817609709,0.045065391261959985,2.527931219339371,0.08935058511080166,0.0007801974131183137,2.5530851629902207,2.502777275688521,14106624
3.56,4.441135630876428,2.6788643691235725,3.7300000000000004,4.807079384260975,2.652920615739026,0.05182186823246103,2.5307819604873663,0.10299688556202545,0.0006468509028966091,2.5706308240477505,2.490933096926982,14270464
3.7699999999999996,4.594681756800767,2.945318243199232,3.6399999999999997,4.62,2.6599999999999997,0.03679368751709257,2.524731923143069,0.06478931244742243,0.0087980625867627,2.574878308460678,2.4745855378254604,14434304
3.88,4.731821577561874,3.028178422438126,3.45,4.72455874717488,2.17544125282512,0.026706294798411016,2.531739839911461,0.054031756568224336,-0.0006191669714023032,2.5704444337786443,2.4930352460442773,14598144
3.54,4.368492607088319,2.7115073929116806,3.7600000000000002,4.734884608556316,2.785115391443685,0.03680306186452068,2.5379094779491425,0.06596407647017466,0.007642047258866701,2.574182550673606,2.501636405224679,14761984
3.6100000000000003,4.610449898795538,2.609550101204463,3.8899999999999997,4.975771615027764,2.804228384972235,0.04268998375555379,2.5412497778733574,0.07035780068060526,0.01502216683050231,2.5881957804710427,2.494303775275672,14925824
3.8099999999999996,4.6315229759416345,2.9884770240583647,3.71,4.699393753770459,2.720606246229541,0.04532822323290014,2.541683203975359,0.08946448633352408,0.0011919601322761958,2.572872529743655,2.5104938782070634,15089664
3.499999999999999,4.483869910099907,2.5161300899000913,3.6300000000000003,4.718163590642511,2.54183640935749,0.053588499360436456,2.5222235540548965,0.09927104489589797,0.007905953824974943,2.567784289102939,2.476662819006854,15253504
3.4799999999999995,4.374203556244326,2.5857964437556733,3.7,4.760188662455886,2.6398113375441143,0.04247451908431681,2.518996254603068,0.08995728379219162,-0.005008245623557998,2.5519103204010367,2.4860821888050992,15417344
3.8,4.828591269649904,2.7714087303500965,3.6,4.587927122818278,2.6120728771817228,0.03848528036041894,2.525752075513204,0.07487489984932141,0.0020956608715164762,2.554717654078413,2.496786496947995,15581184
3.7700000000000005,4.587373843476778,2.952626156523223,3.5,4.496995486449162,2.5030045135508385,0.06008082334204419,2.5232442786296208,0.11778137702889581,0.002380269655192571,2.5637168234217316,2.48277173383751,15745024
3.4299999999999997,4.572847321386369,2.28715267861363,3.7399999999999998,4.817218640759618,2.6627813592403813,0.04984109464042676,2.5145847578843434,0.09773788089977675,0.001944308381076773,2.5609269029343573,2.4682426128343296,15908864
3.79,4.838284312579368,2.741715687420631,3.95,5.207179382586272,2.6928206174137284,0.040410606916611816,2.5113519142071405,0.08211055803113493,-0.0012893441979113032,2.5889198566015,2.433783971812781,16072704
3.6699999999999995,4.564483090952534,2.775516909047465,3.71,4.563756405539659,2.85624359446034,0.04862950542010363,2.5159986535708114,0.09583317661552801,0.0014258342246792483,2.5649261973949664,2.4670711097466564,16236544
3.72,4.723792807306369,2.7162071926936315,3.7599999999999993,4.879106786683022,2.6408932133169767,0.044084410704272124,2.5068231830994288,0.09080175721242584,-0.002632935803881596,2.571421746989769,2.4422246192090884,16400384
3.66,4.785344391730816,2.5346556082691842,3.8300000000000005,4.95787410644983,2.7021258935501713,0.040334591468202494,2.524353492259979,0.07319576088090612,0.00747342205549887,2.578597725252574,2.4701092592673843,16564224
3.8199999999999994,4.761063228481487,2.878936771518512,3.8,5.055388386118017,2.5446116138819823,0.02586811107851944,2.531643785039584,0.05545141526128957,-0.00371519310425069,2.568034262470746,2.495253307608422,16728064
3.79,4.836374693883601,2.7436253061163987,3.6300000000000003,4.729136024339118,2.530863975660883,0.036418981581755314,2.5266869495312374,0.06402543579770262,0.008812527365808002,2.577265199458547,2.4761086996039277,16891904
3.87,5.042220115848555,2.697779884151445,3.85,5.233654581172628,2.4663454188273723,0.02079589843669959,2.5193012793858847,0.05623124801323327,-0.014639451139834097,2.584661550993357,2.4539410077784125,17055744
3.5500000000000007,4.370060973342837,2.7299390266571644,3.56,4.649219904335208,2.470780095664792,0.03872807366568239,2.516011121869087,0.07652740922162896,0.000928738109735823,2.5872492947967753,2.4447729489413987,17219584
4.25,5.398259552540278,3.1017404474597217,3.44,4.66245654319489,2.2175434568051102,0.035778223553946456,2.5160335431496303,0.07559009972577521,-0.0040336526178823065,2.5890085490333643,2.4430585372658964,17383424
3.7700000000000005,4.683290753265355,2.8567092467346455,3.9099999999999993,5.0765761869676576,2.743423813032341,0.022094392144299445,2.4946815341711046,0.05689955944281874,-0.012710775154219853,2.5566746119460295,2.4326884563961797,17547264
3.7700000000000005,4.991515452214994,2.548484547785007,3.47,4.462018144995342,2.477981855004658,0.054397046626521194,2.5164617627859114,0.11092270002176992,-0.002128606768727531,2.5575432057127814,2.4753803198590414,17711104
3.69,4.7373299384625644,2.6426700615374354,3.9799999999999995,5.4206942770761595,2.5393057229238396,0.04122229585221547,2.5181694845358527,0.08293297361178702,-0.0004883819073560752,2.5557692614867897,2.4805697075849156,17874944
3.969999999999999,5.115469336123843,2.824530663876155,3.79,4.7964293318460065,2.783570668153993,0.03016823763703842,2.5239128241936366,0.05660124699618002,0.003735228277896817,2.575459557450678,2.472366090936595,18038784
3.8600000000000003,4.752412460692924,2.9675875393070763,3.8899999999999997,4.956255128944288,2.8237448710557116,0.031248140722709605,2.5199196120103196,0.06196530223718829,0.0005309792082309195,2.5651906112947342,2.474648612725905,18202624
3.8099999999999996,4.875316854273882,2.7446831457261176,3.45,4.331192374002408,2.568807625997592,0.04303933978486985,2.547281010945638,0.08803094996738814,-0.001952270397648441,2.5825568989216965,2.5120051229695797,18366464
3.7699999999999996,4.591035931004241,2.948964068995759,3.7299999999999995,4.7807616285342736,2.6792383714657255,0.05999202429235685,2.5572579284509023,0.1520058172755449,-0.032021768690831204,2.583377478868051,2.5311383780337535,18530304
3.6399999999999997,4.7759577456930336,2.504042254306966,3.6900000000000004,4.5151666498350504,2.8648333501649503,0.03825388328305048,2.527697108189265,0.08862889628218742,-0.01212112971608647,2.5529651517328054,2.5024290646457246,18694144
3.7900000000000005,4.821939920731823,2.758060079268178,3.5799999999999996,4.491921049214239,2.66807895078576,0.030687780496070082,2.525805787245433,0.0671127149259674,-0.005737153933827236,2.5592291878304514,2.4923823866604145,18857984
3.7,4.618694726228468,2.7813052737715322,3.6599999999999993,4.710904372433571,2.609095627566427,0.03927487432250317,2.5420699328184133,0.0833008459376641,-0.004751097292657748,2.564870320607569,2.5192695450292577,19021824
4.15,5.0915412895885135,3.2084587104114872,3.5799999999999996,4.476437393240598,2.683562606759401,0.03369255423028027,2.548023929198583,0.07914276432740355,-0.011757655866843013,2.5782318614246487,2.5178159969725176,19185664
3.6,4.5787747442593725,2.6212252557406277,3.94,4.793463531734075,3.0865364682659253,0.029657914853184243,2.5347315033276874,0.06075540102223084,-0.0014395713158623612,2.559072834976891,2.5103901716784836,19349504
3.7800000000000002,4.963046913693621,2.59695308630638,3.8800000000000003,4.99427106217473,2.765728937825271,0.03208059409738168,2.523348668217659,0.06432583421241042,-0.00016464601764706183,2.5724374477787784,2.4742598886565395,19513344
3.7299999999999995,4.702676719162127,2.757323280837872,3.9,5.05412304370028,2.7458769562997194,0.023044192847919424,2.524779697259267,0.049050220894666395,-0.0029618351988275476,2.561746198637616,2.4878131958809178,19677184
3.85,5.044361754243663,2.655638245756337,3.97,5.249882807135091,2.6901171928649097,0.03766720712683303,2.5263038565715155,0.07269412381056387,0.0026402904431021904,2.564164434536455,2.4884432786065758,19841024
4.000000000000001,4.874070935336487,3.1259290646635147,3.7700000000000005,5.088370205974028,2.4516297940259726,0.01826715214926172,2.5299840390682222,0.041803613850365184,-0.005269309551841742,2.5642907738629193,2.495677304273525,20004864
3.84,4.803535157635673,2.8764648423643275,3.8200000000000003,4.985160933090361,2.6548390669096396,0.02432389270055254,2.5220544993877416,0.0532521905369104,-0.004604405135805324,2.5528620202362484,2.491246978539235,20168704
3.79,4.962561299037283,2.617438700962717,3.71,4.678968523740581,2.7410314762594195,0.029583161010502068,2.517266161243121,0.06690024311248707,-0.007733921091482944,2.5582508765969196,2.476281445889322,20332544
3.8,4.936661779070626,2.663338220929374,3.69,4.667189848494139,2.71281015150586,0.03588525179930756,2.5285819222529726,0.07436632317160072,-0.0025958195729855957,2.575922650443458,2.481241194062487,20496384
3.59,4.556902270139025,2.623097729860975,3.56,4.8508911650483935,2.269108834951606,0.03516206746974903,2.5303848981857295,0.07251014497070042,-0.0021860100312023623,2.582836126031384,2.477933670340075,20660224
3.78,4.547854152818099,3.012145847181901,3.9299999999999997,4.994001879697588,2.865998120302412,0.03816697789752648,2.5303997854391733,0.08225605370256231,-0.005922097907509347,2.5830779530327797,2.477721617845567,20824064
3.6700000000000004,4.806705766678432,2.533294233321569,3.69,4.839304137293519,2.540695862706481,0.04254666325662881,2.5240227699279787,0.10036928382257909,-0.015275957309321478,2.5741591123258036,2.4738864275301538,20987904
3.8600000000000003,4.792952303175248,2.927047696824752,3.900000000000001,4.952615789355262,2.84738421064474,0.032160902277701055,2.541366413235665,0.0708034313949634,-0.006481626839561286,2.596896639827574,2.4858361866437555,21151744
3.8299999999999996,4.718875694346515,2.941124305653484,3.5199999999999996,4.309683480895985,2.730316519104014,0.024707623880218868,2.5377294301986693,0.05318680348192546,-0.0037715557214877266,2.592522648630597,2.4829362117667415,21315584
3.8,4.765401470891773,2.8345985291082263,3.9,5.022497216032182,2.7775027839678175,0.019498531363630358,2.513438901305199,0.03611317389612308,0.002883888831137639,2.5845838075258807,2.4422939950845177,21479424
4.04,5.091855503384377,2.9881444966156234,3.7299999999999995,4.832769241500686,2.627230758499313,0.028216794536244018,2.531172552704811,0.059416633686964634,-0.0029830446144765987,2.586898089141545,2.475447016268077,21643264
3.6100000000000008,4.686522178127326,2.5334778218726757,3.9400000000000004,4.824533775499839,3.055466224500161,0.021275916733202328,2.523015507062276,0.0535833794575368,-0.011031545991132142,2.5675552666169357,2.4784757475076167,21807104
3.9400000000000004,4.9521264743104005,2.9278735256896007,3.9899999999999993,4.884930164873214,3.0950698351267842,0.034168088421999185,2.522359930475553,0.07447193651946944,-0.0061357596754710725,2.552842604731792,2.491877256219314,21970944
3.87,4.7689438247187645,2.971056175281236,3.8699999999999997,4.857977732542591,2.8820222674574083,0.04929757874917108,2.533480142553647,0.10383292179934558,-0.0052377643010034294,2.57624099642029,2.490719288687004,22134784
3.71,4.658103369891701,2.761896630108299,3.6100000000000003,4.620395961987181,2.59960403801282,0.03344543335620827,2.5148532330989837,0.07227139366911164,-0.005380526956695102,2.5688660492290087,2.4608404169689586,22298624
3.9400000000000004,4.722559901860555,3.157440098139446,3.6099999999999994,4.579999999999999,2.6399999999999997,0.04326498183662197,2.529836983482043,0.09562073461089471,-0.009090770937650781,2.5737763967813616,2.485897570182724,22462464
3.9800000000000004,4.900651942918713,3.059348057081288,3.5799999999999996,4.782331069215131,2.3776689307848686,0.015531298348560051,2.5119835853576657,0.03995148818661243,-0.008888891489492321,2.5542125584041067,2.469754612311225,22626304
3.94,5.037451593465516,2.842548406534484,3.8699999999999997,4.971862060332417,2.7681379396675823,0.023821252933491098,2.5131658921639124,0.04478683417271366,0.002855671694268532,2.5706447214556176,2.455687062872207,22790144
3.8500000000000005,4.880776406404415,2.8192235935955856,3.95,5.097388338793802,2.8026116612061984,0.023060931625877808,2.515415476759275,0.04445351722990469,0.0016683460218509284,2.550842238724875,2.4799887147936754,22953984
3.7700000000000005,5.06154945704762,2.4784505429523813,3.7199999999999998,4.563563868358526,2.876436131641474,0.034493043490336536,2.509276247024536,0.06381335487120614,0.005172732109466931,2.5458705406889606,2.472681953360112,23117824
4.029999999999999,4.848596359630312,3.211403640369687,3.660000000000001,4.960153837051601,2.3598461629484007,0.057109797792736505,2.5198692629734674,0.09481632393351559,0.01940327165195742,2.5530043605860135,2.486734165360921,23281664
3.5800000000000005,4.621921302210489,2.538078697789512,3.6399999999999997,4.795162326255491,2.484837673744508,0.027770694367063642,2.5267830272515615,0.05684465698195175,-0.0013032682478244621,2.5552802867293534,2.4982857677737695,23445504
3.65,4.721680922663085,2.578319077336915,3.95,5.030971785015687,2.8690282149843136,0.02133959899362399,2.51598365008831,0.057755646267292286,-0.015076448280044306,2.568574754703957,2.4633925454726633,23609344
3.84,4.859999999999999,2.82,3.5100000000000002,4.778424219257895,2.2415757807421053,0.02637438405715023,2.50160218278567,0.06012108080835627,-0.007372312694055812,2.5702648957306917,2.432939469840648,23773184
3.849999999999999,5.090362850137007,2.609637149862992,3.7300000000000004,4.769278595950095,2.6907214040499055,0.019921600215381318,2.481607885162036,0.046955137215735326,-0.007111936784972687,2.5598257972687377,2.4033899730553343,23937024
3.6400000000000006,5.054354976658972,2.2256450233410288,3.650000000000001,4.920629765116496,2.3793702348835053,0.02135667016185223,2.489949356516203,0.056082515578129585,-0.01336917525442512,2.5416640651172395,2.4382346479151664,24100864
3.6300000000000003,4.47504437753292,2.7849556224670806,3.66,4.694601372510205,2.625398627489795,0.024317896135486638,2.4974000086387,0.05788665804037803,-0.009250865769404756,2.5423850655143396,2.45241495176306,24264704
3.6700000000000004,4.731178590059185,2.6088214099408154,3.66,4.907557613900056,2.4124423860999444,0.025813166729706866,2.514209945996602,0.049072417520490574,0.002553915938923155,2.5485894480733142,2.47983044391989,24428544
3.69,4.739237818609299,2.640762181390701,3.4299999999999997,4.505220907534818,2.3547790924651806,0.027212216614104008,2.512292843063672,0.07273619095320294,-0.018311757724994923,2.5733619122606535,2.451223773866691,24592384
3.9,4.760232526704263,3.039767473295737,3.55,4.50524865872714,2.59475134127286,0.05255959024193539,2.502825404206912,0.11401188191939929,-0.008892701435528505,2.586234019005003,2.419416789408821,24756224
3.81,4.864940756630437,2.7550592433695624,3.5599999999999996,4.5287104830649865,2.5912895169350127,0.034199236827960944,2.529246798157692,0.07475530105961788,-0.006356827403695989,2.5857153556997288,2.4727782406156553,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-leaper-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.8000000000000003,3.3813776741499457,2.218622325850055,2.58,2.942767142944341,2.217232857055659,1.1046171806752683,2.706763677795728,1.3116496357224507,0.8975847256280858,2.7071686687092114,2.7063586868822447,16384
2.9400000000000004,3.298329457343379,2.5816705426566218,2.8,3.182099463490856,2.4179005365091437,2.970018580555916,2.2262757087747262,3.912657591640179,2.0273795694716528,2.3433899769954465,2.109161440554006,180224
2.99,3.3653664875824694,2.614633512417531,2.9,3.2872983346207416,2.512701665379258,1.013439111225307,2.243094618618488,1.5062932470933796,0.5205849753572342,2.4192446495195847,2.0669445877173915,344064
3.35,3.714005494464026,2.9859945055359742,3.14,3.622078831727758,2.6579211682722423,1.8725528558095295,1.87645406772693,2.230293120179221,1.5148125914398378,2.2049210142046243,1.5479871212492355,507904
3.25,3.7109772228646443,2.7890227771353557,3.41,3.7180584360149873,3.101941563985013,1.7260384711126489,1.8094448914130528,2.1487823742533756,1.3032945679719223,1.9377912180095933,1.6810985648165122,671744
3.4800000000000004,3.8049615361854388,3.155038463814562,3.04,3.5580733538795446,2.5219266461204555,1.6033573348075152,1.7798950150609016,2.3203447967996818,0.8863698728153484,2.1288539484563,1.4309360816655032,835584
3.5,3.8687817782917153,3.1312182217082847,3.0,3.33466401061363,2.66533598938637,1.168885710214575,1.947446326414744,1.5401405440729516,0.7976308763561987,2.169563851438892,1.7253288013905959,999424
3.6300000000000003,3.9334798181098707,3.32652018189013,3.3600000000000008,3.673687742827163,3.0463122571728385,1.8172555508712929,1.7253866888582707,2.613919832842689,1.0205912688998966,2.113158367618248,1.3376150100982935,1163264
3.6100000000000003,4.186974869470067,3.033025130529934,3.0999999999999996,3.6916079783099613,2.508392021690038,1.0995092566435536,1.9550219044089314,1.8777503088015175,0.32126820448558957,2.2336126533421683,1.6764311554756945,1327104
3.7399999999999998,3.99377155080899,3.4862284491910094,3.46,3.991413210223457,2.928586789776543,1.0668328444007784,1.8922140359878536,1.7121998472596176,0.4214658415419392,2.190086306675354,1.5943417653003533,1490944
3.9,4.358257569495584,3.4417424305044158,3.17,3.8288626564011654,2.5111373435988344,1.1298024564981461,2.0399047320087753,1.510559471984405,0.7490454410118872,2.232333515171592,1.8474759488459587,1654784
3.75,3.9462141687034857,3.5537858312965143,3.56,4.1536328831862335,2.9663671168137666,1.0055373901501299,2.0399080246686934,1.4477274126673796,0.5633473676328802,2.3239666628275955,1.755849386509791,1818624
4.08,4.62735728733616,3.5326427126638396,3.4,3.9176871642217916,2.882312835778208,0.7818743260577322,2.167893618841966,1.2442906170184675,0.3194580350969969,2.4776072940721945,1.8581799436117374,1982464
3.78,4.492460525222275,3.0675394747777247,3.7099999999999995,4.128210473326529,3.29178952667347,0.9175609196846682,2.137625233829022,1.3643912399047196,0.4707305994646169,2.451852001069148,1.8233984665888954,2146304
4.110000000000001,4.6585435260761,3.561456473923902,3.8800000000000003,4.220000000000001,3.54,0.911734267324209,2.182246201733748,1.4390329608042112,0.3844355738442069,2.391684005939282,1.972808397528214,2310144
4.25,4.588378486313773,3.9116215136862276,4.05,4.4353569773599535,3.664643022640046,0.927842530980706,2.0872725571195287,1.3283124684731358,0.5273725934882763,2.3522709853150126,1.822274128924045,2473984
4.76,5.270294032886923,4.249705967113076,4.26,4.883217458035315,3.6367825419646844,0.8623517901326219,2.1497042323152225,1.2184337639032514,0.5062698163619923,2.3308475583105475,1.9685609063198977,2637824
4.9,5.504979338490167,4.295020661509834,4.21,4.93034713853808,3.48965286146192,0.7515452584562203,2.0543183689316113,1.2166397788951624,0.2864507380172783,2.239797944720863,1.8688387931423593,2801664
5.05,5.724166151627327,4.375833848372673,4.55,5.267286553617172,3.8327134463828276,0.8127340994775295,2.012826010088126,1.1715587086943153,0.4539094902607438,2.1915847853606496,1.834067234815602,2965504
5.09,5.84953933407033,4.33046066592967,4.71,5.184236228055175,4.235763771944825,0.7773823183650771,2.0884531686703363,1.097042672134584,0.4577219645955701,2.2945901382882687,1.8823161990524038,3129344
4.79,5.666869431557515,3.913130568442485,4.779999999999999,5.624748483277714,3.9352515167222846,0.5151265175081788,2.021414916217327,0.8558444418705405,0.17440859314581714,2.2438698346582653,1.7989599977763884,3293184
4.970000000000001,5.8520997676000155,4.087900232399986,5.18,5.67152822909778,4.688471770902219,0.680917585020264,2.0869249771038687,1.0354883491028344,0.3263468209376936,2.1976994289503073,1.97615052525743,3457024
6.040000000000001,6.8251114570556215,5.25488854294438,5.21,5.89330081223426,4.52669918776574,0.5402833908175427,2.011453628540039,0.9440910556631639,0.13647572597192154,2.3008460089494394,1.7220612481306388,3620864
5.609999999999999,6.533525852372309,4.68647414762769,5.38,6.285317623820502,4.474682376179498,0.3135846220655366,2.0369490971167883,0.5182013224610371,0.10896792167003616,2.236019798712096,1.8378783955214804,3784704
5.630000000000001,6.383724087448452,4.87627591255155,5.1899999999999995,6.0355175929571185,4.3444824070428805,0.48889565293987597,1.9886048207680382,0.8020544628049124,0.17573684307483944,2.191159102365662,1.7860505391704145,3948544
5.73,6.425772951471958,5.0342270485280425,5.26,5.917571288910944,4.602428711089056,0.47714587800825636,2.007777300973733,0.7974643247479618,0.15682743126855098,2.2386013183069466,1.776953283640519,4112384
5.74,6.653454979733539,4.826545020266462,5.7700000000000005,6.699569792968769,4.840430207031232,0.496931184094865,1.9465398972233134,0.862424096009258,0.131438272180472,2.1622340944916902,1.7308456999549366,4276224
6.42,7.36847245611035,5.47152754388965,5.76,6.697229961108798,4.822770038891202,0.41672120209404967,1.9901154244939483,0.7103737757297031,0.12306862845839622,2.1505234545705054,1.829707394417391,4440064
5.9,7.118195386627285,4.681804613372716,5.82,6.949424632279641,4.69057536772036,0.3450993561030676,1.9530568132797879,0.6224092095786425,0.06778950262749261,2.117582217849188,1.7885314087103878,4603904
6.35,7.546870920358582,5.153129079641417,6.07,6.965600357302296,5.174399642697704,0.29409897776786237,2.005389943222205,0.630844340532263,-0.04264638499653822,2.108878357641262,1.9019015288031478,4767744
6.23,7.030062497558785,5.4299375024412155,5.87,6.618398289682706,5.121601710317294,0.2775817478521882,1.9935971930623055,0.5107632104173112,0.044400285287065244,2.1578090414305375,1.8293853446940735,4931584
6.2299999999999995,7.021264810287933,5.438735189712066,6.470000000000001,7.189791636517125,5.7502083634828765,0.42670633179756506,2.079130921761195,0.7724916970391946,0.0809209665559355,2.164542094391154,1.9937197491312362,5095424
6.510000000000001,7.404930164873216,5.615069835126786,6.2,7.153939201416946,5.246060798583055,0.3348550887254532,2.0945074846347174,0.6202554845780177,0.049454692872888784,2.2105191311948458,1.9784958380745887,5259264
6.489999999999999,7.214499827467198,5.765500172532801,6.539999999999999,7.63471457467232,5.445285425327678,0.3840397458833952,2.1308412427703542,0.6710619749284266,0.09701751683836385,2.260841060439794,2.0008414251009143,5423104
6.43,7.401648084442098,5.458351915557901,5.96,6.84,5.08,0.20502252438260857,2.148680012921493,0.3338339674335583,0.07621108133165885,2.291484435774674,2.0058755900683116,5586944
6.51,7.38914731416299,5.630852685837009,6.25,7.28464969917359,5.21535030082641,0.29927510254395495,2.184446042776108,0.49337489031860243,0.10517531476930747,2.304051125269879,2.0648409602823365,5750784
6.489999999999999,7.788807145037322,5.191192854962677,6.3100000000000005,7.47486050667022,5.145139493329781,0.24020399699608483,2.0896704504887262,0.4284259214273367,0.05198207256483292,2.210111946024388,1.9692289549530646,5914624
6.11,7.240884609498246,4.979115390501755,6.22,7.467236946213509,4.97276305378649,0.2052665351676599,2.151292671759923,0.37385766650022856,0.03667540383509124,2.2635409892345746,2.0390443542852714,6078464
6.38,7.311450481775601,5.448549518224398,6.39,7.448725649070617,5.331274350929382,0.2961422277342838,2.1017073288559915,0.5210915548629845,0.07119290060558306,2.251182576262148,1.9522320814498353,6242304
6.36,7.392666451474048,5.327333548525953,6.25,7.193663075467087,5.306336924532913,0.26407085772953,2.1328354512651764,0.5686268121435933,-0.04048509668453343,2.2639969305823664,2.0016739719479864,6406144
6.56,7.5591996797437435,5.560800320256256,6.37,7.353920728514244,5.386079271485756,0.2195265989595403,2.1066723793745044,0.36449320152953524,0.07455999638954536,2.2022140110786905,2.011130747670318,6569984
6.660000000000001,7.804727041700335,5.515272958299667,6.5,7.560188662455886,5.439811337544114,0.3012901463531308,2.0601296881834665,0.5968042580314064,0.005776034674855213,2.18059284425399,1.939666532112943,6733824
6.87,7.9727692415006866,5.767230758499314,6.35,7.4520435563080065,5.247956443691993,0.22622011342852297,2.1434541881084446,0.4077582392155036,0.04468198764154235,2.3428595375828576,1.9440488386340316,6897664
6.67,7.826762724157379,5.513237275842621,6.51,7.45387499172295,5.56612500827705,0.2156523356413042,2.138811380664508,0.3893674223806926,0.0419372489019158,2.3712436441194633,1.9063791172095523,7061504
6.7700000000000005,7.853558950865158,5.686441049134843,6.3100000000000005,7.082593036468749,5.537406963531252,0.1555842537040007,2.106470294793447,0.284174233342113,0.02699427406588842,2.3153031724008057,1.8976374171860881,7225344
6.6800000000000015,7.585317623820504,5.774682376179499,6.710000000000001,7.691274681218262,5.7287253187817395,0.185246916784672,2.1080651015043257,0.322039876044405,0.04845395752493903,2.2360504374083146,1.9800797656003368,7389184
6.65,7.571140597303148,5.728859402696853,6.37,7.294175308044962,5.445824691955038,0.16991805849829686,2.1382102012634276,0.26419089996557654,0.0756452170310172,2.286758149297605,1.9896622532292505,7553024
6.75,7.522334124585985,5.977665875414015,6.410000000000001,7.437083248816766,5.382916751183236,0.4184671443809444,2.1011594876646997,0.8104023225830288,0.02653196617886,2.2191292050497067,1.9831897702796928,7716864
6.92,7.762377587546108,6.077622412453892,6.5,7.293725393319377,5.706274606680623,0.2633991738936553,2.177597008645535,0.4286183156310008,0.09818003215630983,2.289187673424835,2.066006343866235,7880704
6.82,7.761063228481488,5.878936771518513,6.6800000000000015,7.649329665284212,5.7106703347157906,0.6235557367637132,2.1502849047382675,1.5255024301402784,-0.27839095661285207,2.2735243248581525,2.0270454846183825,8044544
7.01,8.003428407083268,6.016571592916732,6.709999999999999,7.372495283002074,6.047504716997924,0.1994862582418136,2.166592129071554,0.3272388121350351,0.07173370434859211,2.2376605476861178,2.09552371045699,8208384
7.1,7.649545266561363,6.550454733438636,6.55,7.352807573457052,5.747192426542948,0.15798210290571046,2.164029036959012,0.2495684894165205,0.06639571639490044,2.2783899000649632,2.049668173853061,8372224
7.1,7.845654075292289,6.35434592470771,6.709999999999999,7.402026011071837,6.017973988928161,0.28365624249757576,2.1018114795287453,0.49868634238879295,0.06862614260635858,2.252154654328548,1.951468304728943,8536064
6.779999999999999,7.558203058333748,6.00179694166625,6.6899999999999995,7.612442410126507,5.767557589873492,0.17368213622830805,2.0953009655078256,0.28968821479830503,0.057676057658311075,2.2150676927786734,1.9755342382369776,8699904
7.1,7.660357029044876,6.539642970955123,6.840000000000001,7.630189850605538,6.049810149394464,0.18701218943751882,2.160323484738668,0.362172798506966,0.011851580368071657,2.281944835769256,2.0387021337080795,8863744
7.080000000000001,7.67126981996378,6.488730180036222,6.8199999999999985,7.442575296650934,6.197424703349063,0.2134152317012194,2.0390153527259827,0.40336850561680326,0.023461957785635534,2.143490333175169,1.934540372276796,9027584
7.07,7.807631344236402,6.332368655763599,6.720000000000001,7.352139225171165,6.087860774828837,0.18206028739611305,2.092473489046097,0.32963934132996187,0.034481233462264255,2.331538388587667,1.853408589504527,9191424
7.05,7.7714568594171105,6.328543140582889,6.75,7.378092349897688,6.121907650102312,0.17694054533106582,2.1649919768174493,0.27821136330076723,0.07566972736136439,2.2737170854653055,2.056266868169593,9355264
6.94,7.426209831245729,6.453790168754272,6.85,7.354479930225177,6.345520069774822,0.1710448378929868,2.0853663474321364,0.2726227913615048,0.06946688442446883,2.174446175742552,1.9962865191217207,9519104
7.32,7.75081318457076,6.88918681542924,6.9,7.458569601750758,6.341430398249242,0.1465107703950101,2.1036977231502534,0.24465889890398504,0.048362641886035146,2.2302250950119284,1.9771703512885783,9682944
7.149999999999999,7.47326459750489,6.826735402495107,6.93,7.541637147334921,6.318362852665079,0.1718775311640153,2.095610490441322,0.2491275726159635,0.09462748971206711,2.183125662667411,2.008095318215233,9846784
7.35,7.772492603485552,6.927507396514447,6.880000000000001,7.352863616701477,6.407136383298525,0.15780766481378422,2.0853921353816984,0.2922582933864606,0.023357036241107854,2.2224102532108274,1.9483740175525692,10010624
7.25,7.660487515035475,6.839512484964525,6.92,7.529590026165127,6.310409973834873,0.20371768058588105,2.0727812603116034,0.34158369339075934,0.06585166778100274,2.228128296538025,1.9174342240851816,10174464
7.05,7.39132096331752,6.708679036682479,7.01,7.471410879802373,6.548589120197627,0.2285536849095176,2.141718736787637,0.49728458831563305,-0.04017721849659783,2.250073204987351,2.033364268587923,10338304
7.19,7.633734154646676,6.746265845353324,6.93,7.298917334913934,6.561082665086065,0.08732921538952113,2.0883851130803426,0.14556665940481756,0.02909177137422469,2.1905913533404235,1.9861788728202614,10502144
7.409999999999999,7.803573373083088,7.01642662691691,6.88,7.350744091837592,6.409255908162407,0.15602211068229124,2.057481305797895,0.28909331468323757,0.022950906681344918,2.202081628223317,1.912880983372473,10665984
7.2,7.713809303146605,6.686190696853395,7.0699999999999985,7.26519221295943,6.874807787040567,0.12803073755543054,2.095773216088613,0.20748263502989994,0.04857884008096115,2.1896886121550905,2.0018578200221357,10829824
7.359999999999999,7.879999999999999,6.84,7.13,7.5496427051671455,6.710357294832854,0.10353277924975066,2.074517018099626,0.1590010482598021,0.04806451023969921,2.2327362315052395,1.9162978046940122,10993664
7.239999999999999,7.719999999999999,6.76,6.99,7.3680211634287165,6.611978836571284,0.11726926815075174,2.141974371174971,0.17974091426685515,0.05479762203464834,2.2774564537650646,2.0064922885848775,11157504
7.459999999999999,7.779999999999999,7.139999999999999,7.01,7.6844627491566895,6.33553725084331,0.2064821689331438,1.9910822232564294,0.4667282917152808,-0.053763953848993185,2.1488205297918026,1.833343916721056,11321344
7.3199999999999985,7.883560112144213,6.756439887855784,6.81,7.304873721266345,6.315126278733654,0.15380800173928336,2.157553907732169,0.2132569068937377,0.09435909658482902,2.255306415334931,2.059801400129407,11485184
7.18,7.794491659829488,6.565508340170512,7.339999999999999,7.732937654087769,6.947062345912229,0.14149534331324196,2.0869698474804563,0.23557588425942544,0.04741480236705847,2.1842337954004067,1.989705899560506,11649024
7.139999999999999,7.492703841770967,6.78729615822903,7.01,7.745459040327876,6.274540959672124,0.13598121627971216,2.092443107565244,0.24050266784809682,0.03145976471132751,2.196685078295892,1.9882011368345962,11812864
7.26,7.687083130081252,6.832916869918748,6.9799999999999995,7.403792402008341,6.556207597991658,0.138948269301909,2.0870438506205877,0.24910469252676895,0.02879184607704907,2.2238599705167665,1.950227730724409,11976704
7.220000000000001,7.677820925690384,6.762179074309617,6.909999999999999,7.2745545226711625,6.545445477328836,0.1533882718843718,2.0521349837382634,0.2611275679793549,0.045648975789388715,2.1588275196020694,1.9454424478744576,12140544
7.0200000000000005,7.443792402008342,6.596207597991659,7.029999999999999,7.511767578817835,6.548232421182163,0.2951364700410825,2.1140035713712373,0.6313539099408472,-0.041080969858682204,2.2330808692928654,1.9949262734496092,12304384
7.039999999999999,7.422622529394179,6.6573774706058195,7.07,7.829012516365838,6.310987483634163,0.24472438575079045,2.1307179152965547,0.5436133590606297,-0.054164587559048766,2.2329767702275642,2.0284590603655452,12468224
7.35,7.762916456441252,6.937083543558748,7.089999999999999,7.498533964316309,6.681466035683689,0.25411333176501405,2.142350338896116,0.517713293977279,-0.009486630447250899,2.2421948110946563,2.0425058666975757,12632064
7.12,7.67281099844341,6.56718900155659,6.94,7.473291665038936,6.406708334961065,0.11700323171098714,2.1250020022193588,0.20896283706423208,0.025043626357742224,2.239678481589283,2.0103255228494343,12795904
7.1,7.5,6.699999999999999,7.0200000000000005,7.637737808459221,6.40226219154078,0.29232183168254167,2.1363697762290634,0.7488163581233205,-0.1641726947582371,2.2597639888304277,2.012975563627699,12959744
7.1,7.519523539268061,6.6804764607319385,6.970000000000001,7.2309597670139985,6.709040232986003,0.11067828272449935,2.022965989510218,0.22327455666633056,-0.0019179912173318547,2.1647556951829143,1.8811762838375217,13123584
7.15,7.660392006206994,6.639607993793007,7.0699999999999985,7.557954915950233,6.582045084049764,0.10701076960734397,2.115981621543566,0.18551533731543468,0.028506201899253264,2.221361153614132,2.010602089473,13287424
7.26,7.592264954516723,6.927735045483277,6.9300000000000015,7.4630103188494585,6.3969896811505444,0.20425339799840003,2.0977360635995863,0.32322311780344687,0.0852836781933532,2.2042648302701213,1.9912072969290513,13451264
7.469999999999999,7.959999999999999,6.979999999999999,7.12,7.53904653679514,6.70095346320486,0.12200270121296242,2.1116067851583162,0.18583997672815128,0.05816542569777354,2.2838414484605365,1.9393721218560958,13615104
7.459999999999999,7.964380808516739,6.955619191483259,7.42,7.871220566907139,6.968779433092861,0.08422832029852236,2.1237054646015165,0.14009181205044033,0.02836482854660438,2.247311928237524,2.000099000965509,13778944
7.109999999999999,7.390891438103762,6.829108561896237,7.06,7.487083130081252,6.6329168699187475,0.14085428998417526,2.121353137989839,0.2870966350181993,-0.0053880550498487945,2.2142346277510527,2.0284716482286256,13942784
7.279999999999999,7.719999999999999,6.84,7.110000000000001,7.501024295920344,6.718975704079658,0.0999319094912304,2.1898621752858163,0.14974603759216393,0.05011778139029688,2.302654463761772,2.0770698868098605,14106624
7.410000000000001,7.782692903071686,7.037307096928316,6.949999999999998,7.335356977359952,6.564643022640045,0.08086600792012173,2.114058576524257,0.12791753100328165,0.03381448483696182,2.2554295363541446,1.9726876166943699,14270464
7.07,7.503704968844029,6.636295031155972,6.83,7.467259758654193,6.192740241345807,0.1391305299398178,2.143119989335537,0.2054214138510117,0.07283964602862393,2.26304404636929,2.023195932301784,14434304
7.4,7.907937003968012,6.892062996031989,7.01,7.346005952328229,6.673994047671771,0.10933923732760979,2.120044762889544,0.2204598567895938,-0.0017813821343741904,2.268674681673534,1.9714148441055541,14598144
7.33,7.801274866717927,6.858725133282073,6.95,7.470096144957834,6.429903855042166,0.08891211884329091,2.1391365845998127,0.1334253295816293,0.04439890810495251,2.2465747666357028,2.0316984025639226,14761984
7.4,7.871168759575591,6.92883124042441,7.05,7.427491721763538,6.672508278236462,0.11790133163255323,2.1220652202765145,0.20431069547937478,0.031491967785731684,2.299775755859087,1.9443546846939423,14925824
7.140000000000001,7.469241552663087,6.810758447336914,6.9799999999999995,7.481597448159378,6.478402551840621,0.15493578626774246,2.0825267573197683,0.2692262454283702,0.04064532710711473,2.1758247222165243,1.9892287924230123,15089664
7.220000000000001,7.788858506133116,6.651141493866885,7.05,7.564295634824951,6.535704365175048,0.13976372262404763,2.0724082772930466,0.2635345060139167,0.01599293923417855,2.213290490958819,1.9315260636272742,15253504
7.460000000000001,7.993291665038936,6.926708334961066,7.210000000000001,7.53078029864691,6.889219701353092,0.10078564883733629,2.161954699953397,0.18537892619176063,0.016192371482911944,2.2539830823481566,2.0699263175586378,15417344
7.380000000000001,7.885568986390583,6.874431013609419,6.95,7.348120584747888,6.551879415252112,0.21660372990493965,2.128934500118097,0.36947959631482524,0.06372786349505405,2.246522706097732,2.0113462941384617,15581184
7.15,7.555585995813465,6.7444140041865355,7.140000000000001,7.547921561087423,6.732078438912578,0.1832240084574247,2.156958982845148,0.33257925011520384,0.033868766799645594,2.2594399532445046,2.054478012445791,15745024
7.360000000000001,7.79174066289846,6.928259337101543,7.239999999999999,7.664735211631905,6.8152647883680935,0.13891531614353875,2.106684163212776,0.2436173588492292,0.034213273437848316,2.2351180652354543,1.978250261190098,15908864
7.24,7.724148737476408,6.755851262523592,7.210000000000001,7.79898217290509,6.621017827094912,0.16817387246216334,2.1502398173014328,0.30677747129209265,0.029570273632234023,2.2506279103064353,2.0498517242964303,16072704
7.19,7.603400532171888,6.776599467828113,7.17,7.714150714416512,6.625849285583488,0.1632626216781015,2.1428438345591228,0.30432326150222055,0.02220198185398245,2.209737248279147,2.0759504208390984,16236544
7.3,7.749444101084884,6.850555898915116,7.01,7.42097445176069,6.599025548239309,0.11636680558731309,2.1560734579960505,0.19595603101444373,0.036777580160182455,2.2881842762081908,2.0239626397839103,16400384
7.230000000000001,7.458254244210268,7.0017457557897345,6.8100000000000005,7.180000000000001,6.44,0.17385599462043802,2.1610842357079187,0.32884078630025615,0.01887120294061992,2.2585539837989006,2.063614487616937,16564224
7.410000000000001,7.714795013082565,7.105204986917437,7.109999999999999,7.590520551069358,6.629479448930641,0.1367919725327131,2.1541132926940922,0.2128477558098782,0.06073618925554802,2.2688235859580037,2.0394029994301808,16728064
7.42,7.774400902933387,7.065599097066613,6.970000000000001,7.336196668472012,6.603803331527989,0.10619241481957331,2.1512557685375215,0.17134186010304242,0.0410429695361042,2.265893735999183,2.03661780107586,16891904
7.1,7.542718872423572,6.657281127576427,6.969999999999999,7.354837628097876,6.585162371902122,0.14870037955309567,2.0974396040042245,0.31054139138309356,-0.013140632276902181,2.2116979462132194,1.9831812617952294,17055744
7.44,7.980740233383831,6.8992597666161695,7.029999999999999,7.486179789118281,6.573820210881718,0.10394355743192132,2.160169416169326,0.18856038147414214,0.019326733389700507,2.27411332772139,2.046225504617262,17219584
7.289999999999999,7.591496268633626,6.9885037313663725,7.0699999999999985,7.534865571966777,6.60513442803322,0.12682564329394758,2.097147437930107,0.2773293777595006,-0.023678091171605492,2.194011195686991,2.0002836801732227,17383424
7.150000000000001,7.586463056855905,6.713536943144097,7.109999999999999,7.4399999999999995,6.779999999999999,0.10755288339763255,2.0880540132522585,0.21092670849909298,0.004179058296172128,2.200261115664625,1.9758469108398924,17547264
7.160000000000001,7.6054211490264025,6.7145788509735995,7.0699999999999985,7.484849370253829,6.655150629746168,0.13805528626156344,2.109274119635423,0.217746091808723,0.058364480714403866,2.2009999945754637,2.0175482446953823,17711104
7.390000000000001,7.737706773014274,7.042293226985727,7.040000000000001,7.403868107973206,6.676131892026796,0.1326846742847313,2.1005606283744176,0.2389371013357029,0.026432247233759684,2.2256339005041044,1.975487356244731,17874944
7.3,7.987022561492706,6.6129774385072935,6.909999999999999,7.441883445878887,6.378116554121111,0.16069128624318785,2.150816146035989,0.29960257020958625,0.021780002276789445,2.2686140621330515,2.0330182299389263,18038784
7.32,7.73182520563948,6.90817479436052,7.2,7.744058820349418,6.655941179650583,0.15355721948435525,2.198011001944542,0.2389874304623174,0.06812700850639307,2.285393274154103,2.110628729734981,18202624
7.26,7.642622529394179,6.87737747060582,7.090000000000001,7.572597140480547,6.607402859519454,0.10624297657923305,2.159326781829198,0.15871931702855668,0.053766636129909416,2.293851079358988,2.024802484299408,18366464
7.409999999999999,7.941883445878887,6.878116554121111,6.959999999999999,7.362988833592197,6.5570111664078015,0.11579741669508314,2.1511113459865254,0.18260959816539246,0.04898523522477381,2.233446423993863,2.068776267979188,18530304
7.080000000000001,7.632810998443411,6.527189001556591,7.13,7.498917334913934,6.761082665086065,0.1029693189707662,2.1340584342678386,0.1551088838658448,0.05082975407568761,2.250033695283138,2.0180831732525393,18694144
7.42,7.866766158073774,6.973233841926226,7.0200000000000005,7.670845603810919,6.3691543961890815,0.09615318643433657,2.1047809779644013,0.15440305608677984,0.0379033167818933,2.1766225954855543,2.0329393604432484,18857984
7.42,7.853128156554154,6.986871843445845,7.109999999999999,7.64,6.579999999999999,0.0790114531477835,2.0879258761803308,0.1310259225655473,0.0269969837300197,2.1873347173024653,1.9885170350581962,19021824
7.279999999999999,7.703792402008341,6.8562075979916575,7.210000000000001,7.595875627631496,6.824124372368506,0.13926360473463617,2.1205720752477646,0.34949488741550294,-0.0709676779462306,2.176591044392757,2.064553106102772,19185664
7.409999999999999,7.888434948556227,6.931565051443772,7.269999999999999,7.672616442783947,6.86738355721605,0.0961232665926218,2.122646365066369,0.2071393986312156,-0.014892865445972,2.198017216626732,2.047275513506006,19349504
7.25,7.6531128874149275,6.8468871125850725,7.159999999999999,7.660399840127871,6.659600159872127,0.14822317817985697,2.1052205607295034,0.24222956287346453,0.054216793486249415,2.218930519327368,1.9915106021316384,19513344
7.410000000000001,7.751906419945576,7.068093580054426,7.3,7.63466401061363,6.96533598938637,0.13924633404045986,2.142890770733356,0.27077417782075996,0.007718490260159777,2.3052816360763355,1.9804999053903771,19677184
7.209999999999999,7.767584074378025,6.652415925621973,7.05,7.414005494464026,6.685994505535974,0.059970589911487536,2.1551638687650363,0.0935817729361667,0.02635940688680838,2.2619592850967347,2.048368452433338,19841024
6.959999999999999,7.3963484845854275,6.523651515414571,7.06,7.457994974842648,6.6620050251573515,0.14110517211180798,2.1232425197958946,0.30212489532960074,-0.01991455110598475,2.236865669623351,2.0096193699684384,20004864
7.38,7.796653333119993,6.963346666880007,7.19,7.631474801092883,6.748525198907118,0.11440056829984915,2.111474078396956,0.25796328960390724,-0.029162153004208907,2.2418042508164655,1.9811439059774463,20168704
7.35,7.892678542048605,6.807321457951394,7.029999999999999,7.56113086899558,6.498869131004419,0.1752251936210086,2.1526570066809656,0.40710547525501395,-0.056655088012996735,2.2266451169749617,2.0786688963869695,20332544
7.360000000000001,7.6800000000000015,7.040000000000001,7.090000000000001,7.423016516106935,6.756983483893067,0.1264017978372673,2.192074277500312,0.21249991892662412,0.04030367674791045,2.314744422099956,2.069404132900668,20496384
7.219999999999999,7.682168800331652,6.757831199668345,6.9799999999999995,7.376988664825584,6.583011335174415,0.10687178478498624,2.168739908436934,0.19577030098732578,0.01797326858264668,2.2888766133393017,2.0486032035345665,20660224
7.359999999999999,7.593238075793812,7.126761924206187,7.3,7.668781778291716,6.931218221708284,0.06584406488788466,2.1139227057496712,0.12487357276114813,0.006814557014621199,2.1956057237674993,2.032239687731843,20824064
7.489999999999999,8.021883445878887,6.958116554121111,7.209999999999999,7.6884349485562264,6.731565051443772,0.12242921018332702,2.217277509967486,0.20350562393031232,0.04135279643634171,2.266288623156588,2.1682663967783844,20987904
7.17,7.6370117771534245,6.702988222846575,6.889999999999999,7.273275357934735,6.5067246420652625,0.05805637099644321,2.1547579834858577,0.10729667441068722,0.008816067582199202,2.2983564013242392,2.011159565647476,21151744
7.33,7.7301249804748515,6.929875019525149,7.1,7.517133072292284,6.682866927707716,0.13614623274576537,2.1753905872503916,0.24195623746634393,0.03033622802518683,2.2568579936743234,2.09392318082646,21315584
7.340000000000001,7.907802782663136,6.772197217336865,6.840000000000001,7.22262252939418,6.457377470605821,0.09491875196060082,2.135025854905446,0.15597604472463295,0.03386145919656869,2.2486098142796695,2.0214418955312228,21479424
7.44,7.801109401705356,7.078890598294644,7.0600000000000005,7.409857113690719,6.710142886309282,0.16310138191911389,2.1515878617763518,0.3872182930146829,-0.06101552917645514,2.2609276443838655,2.042248079168838,21643264
7.090000000000001,7.5767237409455195,6.603276259054482,7.18,7.566781592116274,6.793218407883725,0.1042441714458012,2.1495169669389727,0.19052461689527714,0.017963725996325258,2.257302480900663,2.0417314529772823,21807104
7.369999999999999,7.796731765867037,6.943268234132962,7.110000000000001,7.394429253066559,6.825570746933443,0.06802342972562955,2.119021496673425,0.12548571322781452,0.010561146223444597,2.2304451893489476,2.0075978039979026,21970944
7.26,7.626606055596467,6.893393944403533,7.12,7.566766158073774,6.673233841926226,0.08296130378730593,2.1048952147364615,0.15228129655225267,0.013641311022359187,2.1807287226698064,2.0290617068031165,22134784
7.57,8.037011777153426,7.102988222846576,6.859999999999999,7.406260011349906,6.3137399886500924,0.06875197061841992,2.1724456469217936,0.12226162637798751,0.015242314858852336,2.257048843082817,2.0878424507607702,22298624
7.109999999999999,7.4519064199455745,6.768093580054424,7.1,7.549444101084884,6.6505558989151154,0.19439969078327216,2.181405521929264,0.5783949908830434,-0.18959560931649902,2.2834464102745273,2.079364633584001,22462464
7.260000000000001,7.615527776692624,6.904472223307377,6.95,7.391021541423999,6.508978458576001,0.13430280442698855,2.2218535234530767,0.19785551977202837,0.07075008908194873,2.337468983546624,2.1062380633595295,22626304
7.279999999999999,7.739999999999999,6.819999999999999,7.380000000000001,7.842168800331654,6.917831199668347,0.12262767749295259,2.206995337208112,0.21319552855254886,0.03205982643335631,2.2952796919438208,2.1187109824724035,22790144
7.45,7.855585995813465,7.044414004186535,7.07,7.392645316098034,6.747354683901967,0.12481706288526762,2.1359026054541266,0.24635114541839792,0.00328298035213731,2.2542788036184542,2.017526407289799,22953984
7.340000000000001,7.640665927567459,7.039334072432543,6.57,7.270071424927486,5.869928575072515,0.24011178565754862,2.160351413488388,0.6428956047636982,-0.162672033448601,2.249170965382758,2.0715318615940177,23117824
7.24,7.66,6.82,7.030000000000001,7.5477837386399855,6.512216261360017,0.1730521956613908,2.2213357637325926,0.2891190798557699,0.056985311467011704,2.322334031662053,2.120337495803132,23281664
7.08,7.575580467734555,6.5844195322654455,7.19,7.92,6.460000000000001,0.04534486383102674,2.117843287189802,0.06301114232719969,0.027678585334853786,2.197358783006575,2.0383277913730287,23445504
7.26,7.618329457343378,6.901670542656621,7.2700000000000005,7.739148164229596,6.800851835770405,0.12515633429332712,2.133401579161485,0.25502657271727447,-0.004713904130620256,2.2519094692942456,2.0148936890287246,23609344
7.340000000000001,7.669241552663087,7.010758447336914,7.15,7.579534631898291,6.72046536810171,0.13071663439235026,2.138090857863426,0.2867728522989552,-0.025339583514254665,2.250137500864397,2.026044214862455,23773184
7.230000000000001,7.533479818109871,6.926520181890131,7.0,7.6308724118235,6.3691275881765,0.0762880433913475,2.1278957466284436,0.1278700755197363,0.02470601126295869,2.2397537529083436,2.0160377403485437,23937024
7.12,7.36,6.88,7.359999999999999,7.850306026885249,6.8696939731147495,0.08611192846631938,2.1296921114126848,0.13833961530402789,0.033884241628610874,2.224622243014908,2.0347619798104617,24100864
7.38,7.781995024844836,6.978004975155164,7.109999999999999,7.539999999999999,6.68,0.16431469724435976,2.153176702062289,0.2919986303597014,0.03663076412901811,2.2525914544198873,2.0537619497046906,24264704
7.35,7.719459064038223,6.980540935961776,7.1899999999999995,7.588622628559895,6.791377371440104,0.14534727931992766,2.1537507290641464,0.3722604530369278,-0.08156589439707243,2.2494152452165417,2.058086212911751,24428544
7.219999999999999,7.856867333123625,6.583132666876373,6.95,7.428016736108685,6.471983263891316,0.18894913586166995,2.211784052848816,0.36420955939500144,0.013688712328338432,2.364406360617185,2.0591617450804476,24592384
7.220000000000001,7.74687759489278,6.693122405107221,6.970000000000001,7.506749476012787,6.433250523987215,0.13873470355417034,2.1812511960665377,0.24548513611452688,0.031984270993813804,2.2739458952910727,2.0885564968420027,24756224
7.380000000000001,7.957581163127747,6.8024188368722545,7.239999999999999,7.657612260356421,6.8223877396435775,0.2128960235160775,2.193249572813511,0.39676272149018643,0.029029325541968548,2.281769131601631,2.104730014025391,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-leaper-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.52,3.061848687365763,1.9781513126342374,2.65,2.937228132326901,2.3627718676730987,1.0771482903510332,2.7041395127773287,1.318490902733094,0.8358056779689724,2.706226733982101,2.7020522915725564,16384,0.29982966772513464,2.246933472156525
2.77,3.2239823785126465,2.3160176214873536,2.8200000000000003,3.2414261501141097,2.398573849885891,0.2193576938007027,2.6301413625478745,0.3697385260367282,0.06897686156467717,2.705338288611483,2.554944436484266,180224,2.5470993757247924,2.6161373615264893
2.8400000000000003,3.1235489375751566,2.556451062424844,2.54,2.9623742416388574,2.1176257583611426,0.17146765985526144,2.621013355255127,0.26141586871898753,0.08151945099153533,2.662483052894228,2.579543657616026,344064,2.7195438385009765,2.7220427989959717
2.74,3.288087584241789,2.1919124157582113,2.8400000000000003,3.3282622246293485,2.351737775370652,0.25133727479260415,2.5551520973443984,0.4817977138693297,0.020876835715878617,2.7389429576107265,2.3713612370780703,507904,2.8604888200759886,2.607622969150543
3.0100000000000002,3.528555686498567,2.4914443135014332,2.65,3.192678542048605,2.107321457951395,0.36455811716441533,2.4209766417741774,0.7107414820105131,0.018374752318317533,2.6760375139677173,2.1659157695806375,671744,2.8080658674240113,2.9444889068603515
3.3899999999999997,4.07330081223426,2.7066991877657394,3.1,3.7115553940568264,2.4884446059431737,0.4390989024658666,2.2537361338734625,0.8026952875300855,0.07550251740164776,2.6062110829975698,1.9012611847493552,835584,3.209553933143616,3.3210651159286497
3.21,3.6648626166217664,2.7551373833782336,3.01,3.28367864366808,2.7363213563319198,0.35108074401891826,2.305450749397278,0.5883714883761004,0.11378999966173614,2.6260297366122294,1.9848717621823266,999424,3.20696017742157,3.1368899822235106
3.62,4.252139225171165,2.9878607748288357,2.9299999999999997,3.3590687590584984,2.500931240941501,0.21800411862441252,2.3281738981604576,0.4057033570951994,0.030304880153625646,2.623602040763964,2.032745755556951,1163264,3.424670600891113,3.509497332572937
3.689999999999999,4.425459040327875,2.9545409596721233,2.9000000000000004,3.4458937625582475,2.354106237441753,0.16091716123332842,2.39154914021492,0.29403349532937173,0.027800827137285128,2.5631274681468015,2.2199708122830386,1327104,3.4399779558181764,3.5595697164535522
3.54,4.434650769853802,2.6453492301461985,3.38,3.92735728733616,2.83264271266384,0.2200344731447103,2.396737429499626,0.3939871064749289,0.04608183981449171,2.566615557707247,2.226859301292005,1490944,3.328632986545563,3.4035906076431273
4.029999999999999,4.936697303403952,3.1233026965960464,3.63,4.433803458564343,2.8261965414356567,0.23126890079711301,2.418511003255844,0.38438650127390867,0.07815130032031736,2.598703696898365,2.2383183096133235,1654784,3.8446545362472535,3.888471984863281
4.430000000000001,5.545392307665783,3.314607692334218,4.09,4.9680091115700336,3.211990888429966,0.20068721207428553,2.40737099647522,0.3517898752662848,0.04958454888228628,2.572581445574573,2.242160547375867,1818624,4.0486020803451535,4.256422281265259
4.4399999999999995,5.276899038116307,3.603100961883692,4.180000000000001,5.385653349848123,2.974346650151878,0.19636161129586185,2.3758184611797333,0.3531915906317503,0.03953163195997339,2.5535578316032685,2.198079090756198,1982464,4.211569547653198,4.2471801280975345
4.38,5.798308852119312,2.961691147880688,3.8699999999999997,4.921712888577486,2.8182871114225136,0.19996136474677542,2.369329425692558,0.33887118925666115,0.06105154023688969,2.563671333647509,2.1749875177376072,2146304,4.104641401767731,4.204003369808197
4.72,6.1530387294138285,3.286961270586171,4.3100000000000005,5.3976120631916515,3.2223879368083495,0.20142849101768542,2.3288426250219345,0.3395505584985231,0.06330642353684776,2.4950122073021697,2.1626730427416994,2310144,4.212762093544006,4.479730606079102
4.859999999999999,6.470093165006299,3.2499068349937006,4.72,6.221199520383616,3.2188004796163834,0.18523404957384174,2.2919251322746277,0.31895604324576177,0.051512055901921705,2.4723403348355752,2.11150992971368,2473984,4.3093445062637326,4.576858448982239
4.680000000000001,6.2673247934811585,3.0926752065188428,4.8,6.273770674155243,3.3262293258447566,0.19342711748929203,2.2842031925916673,0.33908873875422263,0.04776549622436141,2.5021182631992422,2.0662881219840923,2637824,4.0000239610672,4.446326994895935
5.339999999999999,7.140666543255579,3.539333456744419,4.970000000000001,6.6397604618627195,3.3002395381372818,0.14285696040795132,2.2415862768888473,0.2653330985452216,0.020380822270681026,2.5141982317048783,1.9689743220728162,2801664,4.796321988105774,5.049778175354004
5.220000000000001,6.977156794369814,3.462843205630187,5.17,6.552063674365259,3.787936325634741,0.13675610038160074,2.2184594377875326,0.25726673360613894,0.016245467157062543,2.5338682982339567,1.9030505773411086,2965504,4.8999536514282225,4.952021789550781
5.27,7.279004728715191,3.2609952712848083,5.01,6.7623983565388315,3.2576016434611677,0.1274901643700531,2.2068058982491494,0.24026903947216138,0.014711289267944794,2.5267955172737517,1.886816279224547,3129344,4.924504542350769,4.90554096698761
5.23,7.036128456118225,3.423871543881776,5.24,7.03008379692125,3.44991620307875,0.10701830627474176,2.183219146728516,0.20816187997026436,0.00587473257921918,2.5119215455328727,1.854516747924159,3293184,4.806462192535401,4.910461950302124
5.790000000000001,7.777687098111773,3.8023129018882282,5.679999999999998,7.969454083400668,3.390545916599328,0.12058814926729722,2.1038835525512694,0.24710699066544095,-0.0059306921308465155,2.4166926022874105,1.7910745028151283,3457024,5.239160251617432,5.405720496177674
5.860000000000001,8.63387815161373,3.086121848386272,5.38,7.791140808828883,2.9688591911711164,0.12904309636048195,2.101617568731308,0.2331793500688319,0.024906842652131986,2.4681431526783713,1.7350919847842445,3620864,5.451167941093445,5.466404008865356
5.88,8.30313846075704,3.456861539242959,5.56,7.6842410409367385,3.4357589590632607,0.10647486687294072,2.1221369579434395,0.19375828992619915,0.01919144381968231,2.4850509917989783,1.7592229240879007,3784704,5.247650575637818,5.461149001121521
6.0699999999999985,8.1719276866724,3.9680723133275952,5.63,7.763565091577943,3.496434908422056,0.1541239065372963,2.095170925557613,0.27480998710331167,0.03343782597128091,2.4536891232962588,1.7366527278189676,3948544,5.634938216209411,5.650682973861694
5.819999999999999,8.433350340080716,3.2066496599192824,5.949999999999999,8.111596632121728,3.7884033678782707,0.172459456362823,2.0658439621329308,0.3017954514276624,0.04312346129798364,2.420164963841723,1.7115229604241382,4112384,5.372092819213867,5.402186548709869
6.28,8.687820591323199,3.8721794086768013,5.890000000000001,8.34701037848846,3.432989621511542,0.16514166182219012,2.0191860988736154,0.2819785465696671,0.04830477707471316,2.4306955582596474,1.6076766394875832,4276224,5.611590695381165,5.864590764045715
6.5200000000000005,9.164541548170495,3.875458451829505,6.080000000000001,8.416578695443405,3.743421304556597,0.16387450170671938,1.9692611783742904,0.28420678937135324,0.0435422140420855,2.382413093284593,1.556109263463988,4440064,5.701301693916321,6.048457789421081
6.720000000000001,9.343661563540543,4.096338436459459,6.45,8.976756814574763,3.9232431854252376,0.16286918018781904,2.0080546513199806,0.27456097476170777,0.0511773856139303,2.4020465821074675,1.6140627205324938,4603904,5.9089713335037235,6.188725590705872
6.55,9.240446059671147,3.859553940328853,6.13,8.55406683076189,3.705933169238109,0.15830621883682167,1.9771432176232338,0.2638039200777011,0.05280851759594225,2.3543306997376994,1.5999557355087684,4767744,5.885140776634216,6.054982781410217
6.790000000000001,9.64357670301676,3.936423296983241,6.57,8.982488341940744,4.157511658059256,0.1457219116270096,1.9517852351069451,0.25951671280189337,0.03192711045212583,2.360213088573145,1.5433573816407449,4931584,6.015158796310425,6.246333193778992
6.9,9.644448942866308,4.1555510571336916,6.38,8.945073098373612,3.8149269016263885,0.14030841595227625,1.9763249173760413,0.24431548043007392,0.03630135147447858,2.367067546849959,1.5855822879021237,5095424,6.1769451379776,6.324474763870239
6.710000000000001,9.463343422096125,3.956656577903876,6.730000000000001,9.159423799998676,4.300576200001327,0.13727494944704544,2.0334628939628603,0.24755051061684846,0.026999388277242395,2.4097849833151384,1.6571408046105822,5259264,6.030476856231689,6.189091467857361
7.040000000000001,9.707283262047735,4.372716737952267,6.489999999999999,9.171958239794199,3.8080417602058,0.10360981783310304,1.9548655450344086,0.2007352130857371,0.006484422580468968,2.3258780046618135,1.5838530854070036,5423104,6.343158459663391,6.513879776000977
7.3,9.990353136671839,4.6096468633281615,6.780000000000001,9.088159439900114,4.4718405600998885,0.12274211163589539,1.9718620255589485,0.2202367723286064,0.025247450943184396,2.361383579239193,1.582340471878704,5586944,6.626538228988648,6.701051044464111
7.19,10.004054015117692,4.375945984882309,6.92,9.190594635772753,4.649405364227247,0.10109171118767504,1.9455555394291877,0.19389859861079972,0.00828482376455035,2.315994677072524,1.5751164017858512,5750784,6.5674224376678465,6.609344458580017
7.279999999999999,10.072418306772823,4.487581693227176,6.85,9.37477721789468,4.325222782105319,0.09513989301397315,1.9489538371562958,0.19148641916484332,-0.0012066331368970201,2.342420355014586,1.5554873192980057,5914624,6.62294557094574,6.705018353462219
7.459999999999999,10.089144347501673,4.830855652498325,7.06,9.709981132008302,4.410018867991698,0.11991235587640288,1.948397946357727,0.22440147574632296,0.015423236006482807,2.3412794316361474,1.5555164610793066,6078464,6.7870134830474855,6.823575687408447
7.470000000000001,10.304801580357964,4.635198419642038,6.839999999999999,9.448524487138274,4.231475512861724,0.11038474743888285,1.923477190732956,0.2110111444518383,0.009758350425927403,2.323082890506198,1.523871490959714,6242304,6.816285347938537,6.869876027107239
7.37,10.365346390653341,4.374653609346659,7.0,9.546369965264278,4.453630034735722,0.09157033916442212,1.9100788325071334,0.1881320169007388,-0.004991338571894571,2.3257506024589367,1.49440706255533,6406144,6.6193367600440975,6.785659766197204
7.5,10.392403844555597,4.607596155444403,7.12,9.753932421304693,4.486067578695308,0.08906875558678133,1.8850778236985206,0.17088850965960395,0.007249001513958714,2.28313902490273,1.4870166224943113,6569984,6.866792511940003,6.895046591758728
7.35,10.356409819036653,4.343590180963346,6.9399999999999995,9.61589237451733,4.264107625482668,0.06355863333679249,1.8547066777944565,0.11583392856733585,0.011283338106249131,2.2644680801224695,1.4449452754664438,6733824,6.796188497543335,6.798576807975769
7.55,10.344727178098069,4.75527282190193,7.01,9.503371211833489,4.516628788166511,0.0924092582050505,1.8971665412187577,0.16038238444245995,0.024436131967641037,2.326210972816822,1.4681221096206936,6897664,6.860777115821838,6.927503180503845
7.369999999999999,10.295764857263823,4.444235142736176,6.92,9.52760426445425,4.312395735545748,0.09280391885179136,1.8923618763685226,0.16815349024711645,0.017454347456466277,2.293797145437299,1.4909266072997462,7061504,6.818082594871521,6.794941258430481
7.58,10.498492761683675,4.661507238316325,6.92,9.578495815306091,4.261504184693909,0.06930794174202998,1.9181834191083909,0.12294492624180481,0.015670957242255153,2.315557753778426,1.5208090844383557,7225344,6.956433558464051,6.997239565849304
7.459999999999999,10.291324778261934,4.628675221738064,7.0,9.693325082495614,4.306674917504386,0.07925627485772002,1.9224576115608216,0.1551995858255657,0.003312963889874357,2.3306344635236202,1.5142807595980232,7389184,6.879359865188599,6.872361850738526
7.35,10.394421127242419,4.3055788727575806,7.1,9.732489316217636,4.467510683782363,0.06713497222241568,1.9162985652685165,0.12408941347899473,0.01018053096583664,2.338902689148117,1.4936944413889162,7553024,6.79770679473877,6.778951954841614
7.610000000000001,10.481741631832502,4.738258368167499,7.1,9.749528259898353,4.450471740101646,0.05724031170741878,1.9261863440275193,0.10619499181543582,0.008285631599401731,2.332330771965698,1.5200419160893408,7716864,7.0372449398040775,7.034096026420594
7.660000000000001,10.606591250920292,4.7134087490797105,7.160000000000001,9.845218799278749,4.474781200721253,0.05902848592149181,1.9365238338708877,0.11233546641598424,0.005721505426999375,2.3273243441710245,1.5457233235707506,7880704,7.025595617294312,7.076799893379212
7.590000000000001,10.543794170215659,4.636205829784344,7.01,9.705347843971163,4.314652156028837,0.08547464067703811,1.9406402260065079,0.14179446292602121,0.029154818428055,2.323714499288647,1.5575659527243686,8044544,6.945456171035767,7.00020112991333
7.75,10.64179874818425,4.85820125181575,6.909999999999999,9.496677405475989,4.323322594524009,0.0647466068769425,1.930005857348442,0.12113734694177544,0.00835586681210957,2.3142936851193907,1.5457180295774933,8208384,7.092768383026123,7.149254846572876
7.849999999999999,10.459693468589748,5.2403065314102495,7.08,9.60618289124125,4.55381710875875,0.076920181343441,1.9294034957885742,0.15587196637837247,-0.002031603691490469,2.3195665880584633,1.5392404035186853,8372224,7.3121051549911495,7.267469835281372
7.51,10.481346496119226,4.538653503880774,7.2299999999999995,9.688475137153109,4.77152486284689,0.05382891526058982,1.925678825378418,0.11573706525033012,-0.008079234729150474,2.3153560203638124,1.5360016303930237,8536064,6.952861714363098,6.930810856819153
7.619999999999999,10.341690651047617,4.898309348952382,6.859999999999999,9.628104044287353,4.091895955712646,0.06886291484535288,1.9518412709236146,0.14652331377283612,-0.008797484082130352,2.3269150075011322,1.5767675343460972,8699904,6.988980650901794,7.014980340003968
7.67,10.554458354700238,4.785541645299762,7.040000000000001,9.873796040649363,4.206203959350639,0.04502011353281536,1.899551472067833,0.0887997841071181,0.0012404429585126248,2.3090952209041755,1.4900077232314903,8863744,7.0723267793655396,7.074957489967346
7.63,10.653921295272085,4.606078704727915,7.209999999999999,9.918671260969111,4.501328739030887,0.0576171501005369,1.8985131695866584,0.11383380383450503,0.0014004963665687625,2.304779246309071,1.4922470928642462,9027584,7.081341540813446,7.064382970333099
7.519999999999999,10.699245193438214,4.340754806561783,6.949999999999998,9.531569290179908,4.368430709820089,0.05893146456748925,1.9257387101650238,0.10432408269746096,0.013538846437517536,2.3253772912898723,1.5261001290401754,9191424,6.928377437591553,6.928385782241821
7.5200000000000005,10.479324247188876,4.560675752811125,7.220000000000001,9.832202136129592,4.60779786387041,0.049658718892775656,1.9206681326031685,0.10793747903451602,-0.008620041248964705,2.328004209172618,1.513332056033719,9355264,7.021764254570007,6.943113660812378
7.610000000000001,10.66432480263642,4.555675197363582,7.15,9.778402556687237,4.521597443312764,0.06252338779546594,1.9120826527476311,0.10554700026343582,0.01949977532749607,2.303833950233958,1.5203313552613038,9519104,6.994052076339722,7.025330996513366
7.640000000000001,10.56342265161916,4.716577348380841,7.209999999999999,9.936334535599034,4.483665464400965,0.0650025406509276,1.9248573735356331,0.13279837923154428,-0.002793297929689076,2.315209547870596,1.5345051992006702,9682944,7.1014281749725345,7.071603798866272
7.65,10.588451973403684,4.711548026596317,7.140000000000001,9.816639684380398,4.463360315619602,0.07505245064211949,1.9275144159793853,0.14333447263237326,0.006770428651865723,2.3089562912932013,1.5460725406655695,9846784,7.1357043266296385,7.084110999107361
7.779999999999999,10.594178388091272,4.965821611908726,7.140000000000001,9.816266055533344,4.463733944466657,0.0730107184467339,1.9277583986520768,0.1439363387984745,0.0020850980949932846,2.3116572405174143,1.5438595567867393,10010624,7.179955053329468,7.196281433105469
7.960000000000001,10.689908423372477,5.230091576627524,7.17,9.734390765854533,4.605609234145467,0.07287062287554631,1.9056315645575523,0.13648165786241037,0.009259587888682252,2.2787346733671683,1.5325284557479364,10174464,7.267417931556702,7.373742771148682
7.83,10.86085796433947,4.799142035660529,7.230000000000001,9.901722290957652,4.5582777090423505,0.07050302939176764,1.9144484534859658,0.15798515186450368,-0.0169790930809684,2.27684232704331,1.5520545799286216,10338304,7.199961876869201,7.233818483352661
7.88,10.71365488371467,5.04634511628533,7.109999999999999,9.697063972923747,4.522936027076253,0.09660350584413455,1.8851642474532126,0.18399036085102283,0.009216650837246251,2.243232999685571,1.5270954952208542,10502144,7.1993098020553585,7.278388023376465
7.82,10.869196615503828,4.770803384496173,7.470000000000001,10.156279955626369,4.7837200443736325,0.06872149118399161,1.8851057142019272,0.14395815955107205,-0.006515177183088833,2.2480013028753136,1.5222101255285407,10665984,7.150662541389465,7.2091313123703005
7.92,10.92725788717895,4.91274211282105,7.5,10.106530260710587,4.893469739289413,0.07788894142349957,1.8852872267365455,0.14966838147613273,0.00610950137086641,2.266983507554996,1.5035909459180947,10829824,7.289350152015686,7.307332122325898
7.840000000000002,10.782176065431845,4.897823934568159,7.45,10.27603963171078,4.62396036828922,0.06313153157548884,1.8680388450622558,0.12752529720146544,-0.00126223405048774,2.255256154327174,1.4808215357973378,10993664,7.240206623077393,7.2188541173934935
8.120000000000001,11.000208325798674,5.239791674201327,7.3,10.133019590472328,4.466980409527672,0.06178108516950649,1.8867294251918794,0.11758207805047621,0.005980092288536763,2.2591968723025895,1.514261978081169,11157504,7.393752908706665,7.447815370559693
7.9799999999999995,10.941688707477542,5.018311292522457,7.449999999999998,10.286635330810077,4.61336466918992,0.07135793524858654,1.8906630977988244,0.12834951859806198,0.014366351899111084,2.2673804135529814,1.5139457820446673,11321344,7.368870401382447,7.386841464042663
8.09,10.939017374464395,5.240982625535604,7.389999999999999,9.879759024484095,4.900240975515903,0.07793296786073182,1.8785944655537605,0.13005145294773007,0.025814482773733584,2.2544409639537384,1.5027479671537827,11485184,7.415067839622497,7.461693608760834
7.9799999999999995,11.002846340785453,4.957153659214546,7.2700000000000005,10.103037239430503,4.436962760569498,0.05349315654793859,1.8932140648365021,0.08490901720233762,0.022077295893539566,2.261087996100876,1.5253401335721284,11649024,7.2525253057479855,7.355280888080597
8.040000000000003,11.068597034932184,5.011402965067822,7.470000000000001,10.325888653291653,4.614111346708349,0.049443260489530835,1.8919986963272095,0.07946026498920225,0.01942625598985942,2.2641105179127634,1.5198868747416556,11812864,7.385821509361267,7.387243092060089
8.23,10.928166043815688,5.531833956184313,7.470000000000001,10.03828736709894,4.901712632901061,0.03398461852945255,1.8711137488484382,0.06997407731851528,-0.0020048402596101744,2.264229386890313,1.4779981108065634,11976704,7.659288334846496,7.652824926376343
8.139999999999999,10.93220343098421,5.347796569015788,7.530000000000001,10.178037008804825,4.881962991195177,0.04887778305663486,1.8860970884561539,0.09392014270034921,0.003835423412920501,2.2614619561104514,1.5107322208018563,12140544,7.465522289276123,7.4887936353683475
8.209999999999999,10.987930884669378,5.43206911533062,7.529999999999999,9.981550529766825,5.078449470233174,0.059118497273095684,1.8692153543233871,0.1142876466036632,0.003949347942528179,2.2525978251061907,1.4858328835405834,12304384,7.559735536575317,7.599767017364502
8.209999999999999,10.964795818205044,5.455204181794954,7.83,10.52,5.140000000000001,0.061861264643947644,1.860929697751999,0.10808426007343785,0.015638269214457434,2.2499810877319786,1.4718783077720192,12468224,7.586163353919983,7.590144348144531
8.0,10.954657340538832,5.045342659461168,7.13,9.81367285636681,4.446327143633189,0.03624017926460252,1.8679892480373383,0.06759437025721304,0.004885988271991992,2.2620260292619414,1.4739524668127353,12632064,7.427516198158264,7.394656562805176
8.06,10.810345432850209,5.309654567149792,7.769999999999999,10.095962166502282,5.444037833497715,0.04375595269431866,1.8632051840424537,0.07821838336594673,0.009293522022690584,2.2471566330330774,1.47925373505183,12795904,7.461627507209778,7.403964424133301
8.209999999999999,11.042119347767674,5.377880652232324,7.490000000000002,10.289446373838944,4.69055362616106,0.05445688413155005,1.8442048400640487,0.09325358968203168,0.01566017858106842,2.2395581300880156,1.448851550040082,12959744,7.550400519371033,7.558630180358887
8.17,10.893986049890858,5.446013950109142,7.220000000000001,9.923257294450531,4.51674270554947,0.035975311975399625,1.882415373623371,0.08080673990189347,-0.008856115951094222,2.259932378706791,1.5048983685399513,13123584,7.606139993667602,7.567435455322266
8.010000000000002,11.135523956075208,4.884476043924796,7.340000000000001,10.053374283065276,4.626625716934726,0.043602201116579635,1.873153392970562,0.07687061406120654,0.010333788171952733,2.257016376350766,1.489290409590358,13287424,7.466564393043518,7.404287552833557
8.149999999999999,10.833002049943307,5.466997950056689,7.470000000000001,10.066170256358394,4.873829743641608,0.04941986892574018,1.8822388336062432,0.08737389010197016,0.011465847749510184,2.2599654182927638,1.5045122489197227,13451264,7.529072999954224,7.515980243682861
8.1,11.234964114627152,4.965035885372847,7.45,10.105277763248132,4.794722236751868,0.06295026785584265,1.8924704283475875,0.1351436846306965,-0.009243148919011207,2.264364696536946,1.5205761601582293,13615104,7.473259854316711,7.467833793163299
8.26,10.908093653932957,5.611906346067043,7.269999999999999,10.109031525009893,4.430968474990105,0.04126434783960204,1.912815475463867,0.07731091670253887,0.005217778976665206,2.2724825512622786,1.5531483996654556,13778944,7.655306720733643,7.632319331169128
8.02,11.154262273645905,4.885737726354094,7.4399999999999995,10.146362872934818,4.733637127065181,0.03212398593431583,1.8821721270680427,0.05933697290933125,0.004910998959300406,2.256834133375687,1.5075101207603985,13942784,7.393252444267273,7.395583689212799
8.110000000000001,10.97441966199089,5.245580338009113,7.15,9.746632434519757,4.553367565480244,0.03789288764691886,1.888267894089222,0.07462343206540646,0.0011623432284312563,2.259603605955087,1.5169321822233568,14106624,7.472019481658935,7.488527488708496
8.120000000000001,10.939148807707745,5.3008511922922565,7.5,9.953976365004358,5.046023634995642,0.023953183238527458,1.8985454753041267,0.049832740578486384,-0.0019263741014314655,2.2659081183606444,1.5311828322476089,14270464,7.4897640466690065,7.513101625442505
8.14,11.088287638613302,5.191712361386699,7.459999999999999,10.05005791441041,4.86994208558959,0.045966954032297704,1.8901023507118224,0.08310301514725418,0.008830892917341224,2.2686973423492014,1.5115073590744434,14434304,7.526756596565247,7.52669665813446
8.26,10.969686328710392,5.550313671289608,7.51,9.68827913730082,5.33172086269918,0.041756569524861176,1.8932637825608254,0.07428986613994473,0.009223272909777619,2.260979100267355,1.5255484648542956,14598144,7.635496640205384,7.627299499511719
8.260000000000002,10.960444407870677,5.5595555921293265,7.590000000000001,10.095773333723544,5.084226666276457,0.037487475346924225,1.8848824441432952,0.07260921519663496,0.0023657354972134864,2.2554194648743384,1.5143454234122522,14761984,7.609263634681701,7.609468102455139
8.21,11.053747527471455,5.366252472528548,7.369999999999999,9.97155722597063,4.768442774029369,0.03216626746747546,1.871004731953144,0.0597261355820428,0.004606399352908113,2.248846122202131,1.493163341704157,14925824,7.543236660957336,7.562738919258118
8.21,11.07511779862539,5.344882201374611,7.459999999999999,10.119398428216424,4.800601571783573,0.04070246394587965,1.8473152711987495,0.0787669539638013,0.00263797392795799,2.243417197829648,1.4512133445678506,15089664,7.577161073684692,7.623911690711975
8.07,11.080332207581083,5.059667792418917,7.4799999999999995,10.074532713226025,4.885467286773974,0.05873490002699415,1.8772784352302552,0.10077782046430064,0.01669197958968765,2.248527338022796,1.506029532437714,15253504,7.442763245105743,7.449314785003662
8.1,11.034280150224241,5.1657198497757575,7.4,9.96865723676788,4.83134276323212,0.07721798846192625,1.8784173995256424,0.15626816460634274,-0.00183218768249023,2.2539965861768962,1.5028382128743885,15417344,7.501397037506104,7.491444945335388
8.180000000000001,11.066797533600168,5.293202466399835,7.57,10.04872951327893,5.09127048672107,0.038629847540833116,1.88694266974926,0.08164822566777949,-0.004388530586113264,2.2554869124173234,1.5183984270811963,15581184,7.5388723611831665,7.579012155532837
8.059999999999999,10.811799411294361,5.3082005887056365,7.709999999999999,10.07662206530743,5.34337793469257,0.0414165915284833,1.9085651844739915,0.08312923618587953,-0.0002960531289129195,2.2580059237107895,1.5591244452371937,15745024,7.4395740032196045,7.395787835121155
8.120000000000001,11.050460714631747,5.189539285368256,7.359999999999999,10.148978307552785,4.571021692447214,0.02719500766985337,1.8893331602215766,0.05026156908397572,0.004128446255731017,2.2552242974611203,1.523442022982033,15908864,7.493597602844238,7.498951530456543
8.22,11.047649200307564,5.392350799692437,7.45,10.167811619667559,4.732188380332442,0.03468368257236311,1.911070954799652,0.05886066662343531,0.010506698521290908,2.268042959801136,1.5540989497981683,16072704,7.603990125656128,7.611880755424499
8.129999999999999,10.873738325715482,5.386261674284516,7.279999999999999,9.839218630754317,4.720781369245683,0.04088787374152818,1.8940973699092865,0.07267883769672132,0.009096909786335039,2.260992606424207,1.527202133394366,16236544,7.570647454261779,7.53498604297638
8.11,11.018762623522242,5.201237376477756,7.389999999999999,9.838856876177127,4.9411431238228705,0.06056463689397159,1.8743941411376,0.10426854218850273,0.016860731599440446,2.2551889064646593,1.4935993758105406,16400384,7.529722785949707,7.489904999732971
8.309999999999999,10.931621635553077,5.688378364446921,7.4300000000000015,9.921605907843375,4.938394092156628,0.05055344658551987,1.8974912747740746,0.08708228124590257,0.014024611925137168,2.26563202369457,1.5293505258535793,16564224,7.6659231901168825,7.692646622657776
8.25,10.918801229016504,5.581198770983496,7.35,10.072957950464899,4.627042049535101,0.05089029960225253,1.864151182770729,0.10517111057248611,-0.0033905113679810472,2.2592750406989484,1.46902732484251,16728064,7.610648512840271,7.637235426902771
8.25,10.968547406244738,5.531452593755261,7.390000000000001,10.086089761117016,4.693910238882985,0.04034992488275148,1.8769522100687026,0.07496717918762942,0.005732670577873536,2.2511001136100908,1.5028043065273144,16891904,7.671248292922973,7.659199333190918
8.02,10.949095423505351,5.090904576494647,7.510000000000001,10.125511422265253,4.894488577734748,0.0387082121378199,1.8685828626155854,0.07795756738086232,-0.000541143105222526,2.244817791019555,1.4923479342116157,17055744,7.462125909328461,7.400046861171722
8.15,11.044563870430224,5.255436129569776,7.38,10.095069059895161,4.664930940104838,0.036150066455265376,1.8987514108419419,0.07461856368493586,-0.002318430774405099,2.26425931661866,1.5332435050652238,17219584,7.5551920413970945,7.560455083847046
8.24,11.192354992205376,5.287645007794625,7.330000000000001,9.976903851672743,4.683096148327259,0.0319205839676696,1.890723791718483,0.062495463863655856,0.001345704071683343,2.257526552506922,1.523921030930044,17383424,7.635228013992309,7.643188261985779
8.22,11.214595131232269,5.225404868767733,7.2700000000000005,9.870788342022472,4.669211657977528,0.028062660106287007,1.8924981117248536,0.05270963812636653,0.0034156820862074853,2.2631499822262637,1.5218462412234437,17547264,7.572272074222565,7.6071229696273805
8.25,11.0710813529567,5.428918647043301,7.470000000000001,10.166312296452324,4.773687703547678,0.03145589809364141,1.9041038200259208,0.0605939064234199,0.0023178897638629244,2.2679914692055663,1.5402161708462754,17711104,7.590882444381714,7.62278413772583
8.149999999999999,11.005608516586262,5.294391483413735,7.5699999999999985,9.972519510846894,5.167480489153104,0.037657233696496165,1.890315206348896,0.07501203777858174,0.0003024296144105848,2.269471056633195,1.5111593560645973,17874944,7.523097324371338,7.518124985694885
8.180000000000001,11.068875213642848,5.291124786357155,7.260000000000001,9.831069816243815,4.688930183756186,0.05114034230656546,1.8894122064113616,0.09313410703148964,0.00914657758164128,2.2694903173649195,1.509334095457804,18038784,7.5851281642913815,7.592370414733887
7.959999999999999,11.087043331967115,4.8329566680328835,7.7299999999999995,9.897971402025405,5.562028597974594,0.05396886847989317,1.8934899479150773,0.09976552940710294,0.0081722075526834,2.261312563353918,1.5256673324762366,18202624,7.384074425697326,7.357532405853272
8.190000000000001,11.06069677952932,5.319303220470683,7.5,10.06320112359526,4.93679887640474,0.054570956154813596,1.9138388991355897,0.1181987515390623,-0.009056839229435107,2.2701871120308916,1.5574906862402877,18366464,7.569822692871094,7.569791078567505
8.14,10.900869428277984,5.379130571722017,7.510000000000001,9.903094231324793,5.116905768675208,0.030308327644967586,1.8909491434693337,0.056151964148155806,0.004464691141779362,2.258741549372281,1.5231567375663864,18530304,7.57589316368103,7.529362964630127
8.280000000000001,10.965442235461415,5.594557764538587,7.43,9.882773939848514,4.9772260601514855,0.04561683734207942,1.9078806042671204,0.09928483658812504,-0.008051161903966195,2.2609325780787195,1.5548286304555212,18694144,7.649179697036743,7.667726540565491
8.31,10.997173235948885,5.622826764051116,7.510000000000001,10.041975513309715,4.978024486690285,0.03102193257863131,1.8969606429338455,0.06490595479587219,-0.002862089638609573,2.2532357185423875,1.5406855673253035,18857984,7.703692388534546,7.680869841575623
8.13,10.895881414666942,5.36411858533306,7.31,10.120498176480462,4.499501823519537,0.028813899574170194,1.9053602889180183,0.058427709294641576,-0.0007999101463011873,2.2637604178703916,1.5469601599656448,19021824,7.538046097755432,7.521573376655579
8.09,11.062355967915014,5.117644032084986,7.640000000000001,10.079754085968503,5.200245914031498,0.035593645862544446,1.9145406633615494,0.060835414384983674,0.010351877340105217,2.258186724781541,1.570894601941558,19185664,7.485631084442138,7.46372880935669
8.16,10.98177249260106,5.3382275073989405,7.4,9.999615356163293,4.800384643836708,0.03094835162685584,1.9189303159713744,0.05661532773207313,0.005281375521638553,2.259250889061096,1.5786097428816526,19349504,7.558941960334778,7.541290020942688
8.170000000000002,10.947066797900261,5.3929332020997425,7.530000000000001,9.895607744322799,5.164392255677202,0.028883416717281517,1.9226473450660706,0.05525806148979709,0.0025087719447659425,2.262204883043842,1.583089807088299,19513344,7.554536390304565,7.548782730102539
8.3,10.955183609470351,5.64481639052965,7.350000000000001,9.719071548096428,4.980928451903575,0.01477005693158263,1.8964751750230788,0.029501006215385095,3.910764778016808e-05,2.238879527785579,1.5540708222605786,19677184,7.657279682159424,7.648080062866211
8.260000000000002,11.04431320077322,5.475686799226784,7.32,9.843806648695578,4.796193351304423,0.013531822100224683,1.8918842002749443,0.025884649964024627,0.0011789942364247418,2.23906925164635,1.5446991489035384,19841024,7.682907557487487,7.657383680343628
8.32,10.905652722234755,5.734347277765245,7.409999999999999,9.754546864534808,5.065453135465191,0.03298745961427686,1.9078139424324037,0.058224456632574265,0.007750462595979463,2.2462666361119785,1.5693612487528288,20004864,7.726243925094605,7.671205019950866
8.28,11.101985116899094,5.458014883100904,7.37,9.978083587617544,4.761916412382456,0.029043678924373456,1.9251429259777069,0.05622910423270169,0.001858253616045219,2.26792579506849,1.5823600568869236,20168704,7.619616580009461,7.624879336357116
8.309999999999999,10.92551142226525,5.694488577734747,7.650000000000001,9.874072840533781,5.425927159466221,0.032089015996922085,1.9062837272882462,0.05740717196975946,0.0067708600240847135,2.2554337206885338,1.5571337338879587,20332544,7.685631108283997,7.677768278121948
8.21,11.01265945130692,5.407340548693082,7.480000000000001,9.825122598074566,5.134877401925436,0.021786946645902437,1.9157283127307891,0.04235655201842069,0.0012173412733841836,2.2563137164956273,1.5751429089659508,20496384,7.594877171516418,7.597003841400147
8.17,10.953181632592454,5.386818367407545,7.489999999999999,9.958380035569888,5.021619964430111,0.029068668994995002,1.9081225410103797,0.051177702852411876,0.006959635137578128,2.2472858389481845,1.568959243072575,20660224,7.596986198425293,7.5583703994750975
8.140000000000002,11.091338679311477,5.188661320688528,7.330000000000001,10.063148367725397,4.596851632274604,0.022276927077967874,1.9099737793207168,0.04399252341412953,0.0005613307418062229,2.2530923150057527,1.5668552436356808,20824064,7.579676985740662,7.523181033134461
8.22,11.02991103062001,5.410088969379991,7.4,9.746912865872954,5.053087134127047,0.03139493387931435,1.9024473696947097,0.06322861661244777,-0.00043874885381908063,2.2525801304618343,1.552314608927585,20987904,7.5633995771408085,7.571307849884033
8.14,10.982604439594086,5.297395560405915,7.289999999999999,9.727806390999907,4.852193609000091,0.03214368402083988,1.8818626254796982,0.06422804628515925,5.932175652050009e-05,2.241088063793002,1.5226371871663944,21151744,7.557828950881958,7.476117873191834
8.22,11.046588049221182,5.39341195077882,7.470000000000001,9.883731550939334,5.056268449060667,0.02761453134766465,1.8791175544261933,0.0499138534792121,0.005315209216117202,2.2297295977360445,1.5285055111163421,21315584,7.609934711456299,7.5972836971282955
8.360000000000001,10.925618833731933,5.794381166268069,7.539999999999999,9.949647277092645,5.130352722907354,0.03282646622204779,1.8933250993490218,0.06346872509915016,0.0021842073449454096,2.2437590171293698,1.5428911815686739,21479424,7.7453715085983275,7.726706767082215
8.290000000000001,11.008253115513714,5.571746884486289,7.2700000000000005,9.795885983175014,4.744114016824987,0.04064423395430263,1.9080266147851943,0.08863137557341935,-0.007342907664814088,2.2459914427554377,1.5700617868149507,21643264,7.6554605722427365,7.652820658683777
8.46,10.975233587561998,5.944766412438002,7.49,9.59449518887547,5.38550481112453,0.036770633984185376,1.907078431546688,0.08822966650326576,-0.014688398534895009,2.246941040459402,1.5672158226339739,21807104,7.809983730316162,7.81986768245697
8.309999999999999,10.88777035439544,5.732229645604557,7.360000000000001,9.71253055240522,5.007469447594783,0.03452389539037886,1.9027946934103965,0.07080552792599165,-0.0017577371452339383,2.2309241343903894,1.5746652524304037,21970944,7.705281066894531,7.679809141159057
8.290000000000001,11.056748994759012,5.523251005240989,7.51,9.984045270402301,5.035954729597698,0.019501533703443368,1.9008035123348237,0.04356937707153965,-0.004566309664652914,2.236838441142408,1.5647685835272394,22134784,7.645940685272217,7.622634172439575
8.330000000000002,11.025941394021764,5.63405860597824,7.2299999999999995,9.89535175914925,4.564648240850749,0.033064887471129345,1.9035244077444076,0.06201251455216886,0.0041172603900898296,2.234347979425181,1.572700836063634,22298624,7.682744359970092,7.675570702552795
8.09,11.118349385391323,5.061650614608677,7.4799999999999995,10.04,4.92,0.033001699763053706,1.9181156218051911,0.060067268736550467,0.005936130789556945,2.25889692350037,1.5773343201100125,22462464,7.38435959815979,7.440048718452454
8.250000000000002,11.079575939959911,5.420424060040093,7.43,10.003344127783922,4.856655872216077,0.035802726268114024,1.9251165702939033,0.06723964691823904,0.004365805617989008,2.2620530045473357,1.5881801360404708,22626304,7.583314347267151,7.613202524185181
8.31,10.897063972923748,5.722936027076253,7.399999999999999,9.91674392817386,4.883256071826137,0.03239242053761299,1.930311657488346,0.06133095719402433,0.0034538838812016477,2.2559103824698745,1.6047129325068177,22790144,7.6789978504180905,7.635357093811035
8.37,11.074829014928671,5.665170985071328,7.57,10.161158042266045,4.978841957733955,0.02203176995936712,1.9363016456365585,0.04121864958360097,0.0028448903351332676,2.2807687456052683,1.5918345456678484,22953984,7.654552102088928,7.675604677200317
8.219999999999999,11.08628679653659,5.353713203463407,7.340000000000001,9.710316434571554,4.969683565428447,0.048178343628505586,1.9244706645607947,0.08797013072512398,0.00838655653188719,2.269987859665621,1.5789534694559686,23117824,7.550824284553528,7.547286629676819
8.34,11.052637093309755,5.627362906690244,7.530000000000001,10.124629067901616,4.935370932098387,0.029137322810947767,1.938573694229126,0.04636785871129771,0.011906786910597818,2.2781967272340267,1.5989506612242255,23281664,7.676461243629456,7.6866532325744625
8.41,10.976885272075869,5.8431147279241324,7.42,9.83735392526622,5.00264607473378,0.014881909271964793,1.938669529557228,0.02962227307599978,0.00014154546792980414,2.2787754813164125,1.5985635777980434,23445504,7.74919741153717,7.747267365455627
8.27,11.078576151718162,5.461423848281838,7.3100000000000005,9.772295676802443,4.847704323197558,0.018226144374273136,1.9090423673391341,0.04330177474538222,-0.0068494859968359495,2.249320504696458,1.5687642299818105,23609344,7.579404497146607,7.582371664047241
8.33,11.043319000781146,5.616680999218854,7.590000000000001,9.946034804496742,5.233965195503259,0.023730236900682603,1.9423727065324783,0.04385513967563344,0.0036053341257317635,2.2652820925920345,1.6194633204729219,23773184,7.661711168289185,7.653853249549866
8.34,10.95809090751257,5.7219090924874285,7.4399999999999995,10.065338073467872,4.814661926532127,0.030779279834299393,1.8984136059880257,0.057263177481737405,0.004295382186861381,2.225506356617582,1.5713208553584694,23937024,7.641484236717224,7.650614976882935
8.28,10.969163438692412,5.590836561307587,7.55,10.244902595642372,4.855097404357627,0.02263435046750781,1.9343978494405747,0.04097826868616362,0.004290432248852005,2.270321608233115,1.5984740906480341,24100864,7.587763929367066,7.59636082649231
8.469999999999999,10.920734583752388,6.019265416247609,7.340000000000002,9.882911716910362,4.797088283089641,0.023520057774119564,1.9354461655020714,0.04829600096371919,-0.0012558854154800618,2.2640003969529587,1.606891934051184,24264704,7.788376140594482,7.781152987480164
8.34,10.989981132008301,5.690018867991698,7.69,9.937420743875077,5.442579256124924,0.018437530683950574,1.944767341017723,0.033178292470968776,0.00369676889693237,2.2715123983929804,1.618022283642466,24428544,7.665203166007996,7.628354907035828
8.309999999999999,11.020147597456639,5.599852402543359,7.410000000000001,9.77323930231367,5.046760697686332,0.015740068404454764,1.9185457915067672,0.029286171427294,0.0021939653816155282,2.2606479437690408,1.5764436392444938,24592384,7.664462232589722,7.637638545036316
8.14,11.092693685433693,5.1873063145663085,7.519999999999999,10.126837164074502,4.913162835925496,0.014578450181232905,1.9538104027509688,0.030351467999894396,-0.0011945676374285844,2.2837790525824357,1.6238417529195017,24756224,7.454198503494263,7.456063556671142
8.23,11.126221676598668,5.333778323401332,7.340000000000001,9.928513086696686,4.7514869133033155,0.024399342737419123,1.9477053627371788,0.04606177546206543,0.0027369100127728196,2.2706908532838583,1.6247198721904994,24920064,7.589811539649963,7.558310627937317


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-leaper-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.5700000000000003,3.062036584005702,2.0779634159942986,2.46,2.85293765408777,2.06706234591223,1.1986511647701263,2.704966667294502,1.447862144930188,0.9494401846100645,2.7062341979536573,2.703699136635347,16384,0.388738501816988,2.304850769042969
2.9499999999999997,3.270156211871642,2.6298437881283574,2.68,3.181597448159378,2.1784025518406223,0.26127925869077445,2.625370517373085,0.3522498515605761,0.17030866582097282,2.709424860784409,2.541316173961761,180224,2.3292001128196715,2.8058014631271364
2.8899999999999997,3.237706773014274,2.5422932269857252,2.69,3.007647603485372,2.372352396514628,0.20252152550965546,2.605399852991104,0.3398814908616564,0.06516156015765454,2.6765257776760967,2.5342739283061118,344064,2.641286277770996,2.7942853689193727
2.69,3.09853396431631,2.2814660356836898,2.74,3.265737577123797,2.2142624228762036,0.2992539400496753,2.5215183556079865,0.5318819562308672,0.0666259238684834,2.646104415520996,2.396932295694977,507904,2.541584384441376,2.637717771530151
3.0900000000000003,3.62,2.5600000000000005,3.25,3.8732976816898965,2.6267023183101035,0.364021607651739,2.3348237365484237,0.5330429083875614,0.19500030691591663,2.4550548348382315,2.214592638258616,671744,2.7380987286567686,3.037259554862976
3.8599999999999994,4.698093073590278,3.021906926409721,3.41,3.956717477313466,2.8632825226865344,0.3536922066547049,2.2254825323820113,0.6044430481824576,0.10294136512695212,2.4125191150716807,2.038445949692342,835584,3.520901346206665,3.794451189041138
3.46,3.847814388593306,3.072185611406694,3.66,4.442559901860554,2.877440098139446,0.2493903342763133,2.2317036971449853,0.39434044591171663,0.10444022264090996,2.4101707155731376,2.053236678716833,999424,3.081349492073059,3.397939443588257
3.66,3.9704834939252005,3.3495165060748,3.3299999999999996,3.6495309061734087,3.0104690938265906,0.19566779588885766,2.2366558760404587,0.29040100348631254,0.10093458829140278,2.4023079297742007,2.0710038223067166,1163264,3.27133309841156,3.590935397148132
3.8899999999999997,4.663886296557834,3.1161137034421653,3.55,4.234470598345904,2.8655294016540958,0.24668900690594456,2.2466116666793825,0.38328873858068213,0.11008927523120698,2.4152185650131353,2.0780047683456297,1327104,3.404887843132019,3.80496324300766
4.12,4.643067873224881,3.596932126775119,3.66,4.178073353879545,3.1419266461204556,0.24999827942397132,2.2566052481532095,0.3496006986369408,0.15039586021100182,2.4290825780182836,2.0841279182881354,1490944,3.4793097019195556,4.015259099006653
4.26,5.234884608556315,3.285115391443685,3.8900000000000006,4.531014820421494,3.2489851795785065,0.28406932560362746,2.2226050049066544,0.39413926505723224,0.1739993861500227,2.388852735532816,2.0563572742804928,1654784,3.7037394046783447,4.144343018531799
4.720000000000001,5.582322445492404,3.8576775545075965,4.069999999999999,4.799451848993475,3.340548151006524,0.265425659686116,2.232398311793804,0.4056348949378257,0.12521642443440628,2.3930371972143543,2.0717594263732537,1818624,4.065115571022034,4.571935629844665
5.220000000000001,6.203666610188636,4.2363333898113655,4.48,5.42,3.5400000000000005,0.27918121639131643,2.2089621752500532,0.3830811079450322,0.17528132483760067,2.3754587143483175,2.042465636151789,1982464,4.1584552526474,5.000639939308167
5.53,6.746593605112242,4.313406394887759,4.85,5.897138959259944,3.802861040740055,0.25490726470698066,2.236076903343201,0.36372933971496346,0.14608518969899784,2.4264366110480817,2.04571719563832,2146304,4.386723971366882,5.29532208442688
5.8,7.1379088160259645,4.462091183974035,5.21,6.2893053321465615,4.130694667853438,0.2127615770935108,2.129525250196457,0.29195939559851003,0.13356375858851155,2.342231492576077,1.9168190078168368,2310144,4.5844756126403805,5.522640585899353
6.239999999999999,7.877192719260624,4.602807280739374,5.2,6.550555441290731,3.8494445587092696,0.22812285175564284,2.07792090177536,0.339797359157896,0.11644834435338966,2.3061891424410637,1.8496526611096562,2473984,4.664385437965393,5.879893553256989
6.339999999999999,7.620781011726828,5.0592189882731695,5.35,6.342219733728371,4.357780266271629,0.24187939523717433,2.0779311463236807,0.35482118701302173,0.12893760346132693,2.2947481585300156,1.861114134117346,2637824,4.613153171539307,5.999228405952453
6.62,8.101755715359317,5.138244284640683,5.96,7.221110621634756,4.698889378365244,0.17496114759620693,1.9961811274290084,0.27084755979052494,0.0790747354018889,2.2680787390136876,1.7242835158443293,2801664,5.072163343429565,6.260541009902954
6.55,8.048165544924858,5.051834455075141,5.930000000000001,7.330035713830187,4.529964286169815,0.18594241099549433,1.9800882443785668,0.27812022533554204,0.09376459665544659,2.237696522638616,1.7224799661185175,2965504,5.117350554466247,6.19333655834198
7.170000000000002,8.557840048420568,5.782159951579436,6.090000000000002,7.564075981759423,4.61592401824058,0.18077937803803365,1.8859296813607216,0.31216101443535493,0.04939774164071237,2.145044841929076,1.626814520792367,3129344,5.577162432670593,6.7789675235748295
6.760000000000001,8.355117550527234,5.164882449472768,6.180000000000001,7.642053350599766,4.717946649400235,0.18020012528805865,1.865322621166706,0.2883092995245653,0.07209095105155199,2.150868417162627,1.5797768251707849,3293184,5.308518886566162,6.402100205421448
7.139999999999999,8.897384420097094,5.382615579902905,6.44,7.9447923444781345,4.935207655521866,0.13880288673099128,1.8322621166706086,0.22451495299134083,0.05309082047064172,2.109309287744602,1.5552149455966149,3457024,5.428311991691589,6.733243823051453
7.1,8.807044229069652,5.392955770930349,6.119999999999999,7.63248140484437,4.607518595155629,0.14181616623066018,1.8018674671649932,0.23457952008604557,0.049052812375274785,2.082122721180882,1.521612213149104,3620864,5.473493862152099,6.686585402488708
7.2600000000000025,9.0405617091244,5.479438290875604,6.5600000000000005,8.209363513601534,4.910636486398466,0.15427493935425785,1.8088479951024055,0.2589149725569742,0.049634906151541466,2.0933752949646696,1.5243206952401414,3784704,5.513321781158448,6.835463047027588
7.37,8.936556733731658,5.803443266268342,6.67,8.473357978882728,4.866642021117271,0.1358873961959034,1.806287695467472,0.23408563497968612,0.03768915741212067,2.098868115916335,1.5137072750186087,3948544,5.7139711618423465,6.944285941123963
7.230000000000001,8.995814259767998,5.464185740232004,6.7,8.587855926706274,4.812144073293727,0.12840775206244925,1.779847179353237,0.21406920638042698,0.04274629774447154,2.094936879866905,1.4647574788395694,4112384,5.457398581504822,6.789857482910156
7.68,9.485990033195089,5.874009966804911,6.470000000000001,8.024380905698472,4.91561909430153,0.12402451913113735,1.760706427693367,0.2008012339462036,0.04724780431607109,2.0974180985799022,1.4239947568068319,4276224,5.730385208129883,7.225465106964111
7.609999999999999,9.413025235541642,5.806974764458356,6.570000000000002,8.150537883127136,4.989462116872868,0.1089274911791051,1.725116203725338,0.18339338702455582,0.034461595333654366,2.07076197645505,1.3794704309956263,4440064,5.770652556419373,7.14743926525116
7.42,9.40030300711785,5.4396969928821495,6.63,8.507791255704424,4.752208744295576,0.09220657013724458,1.6746228247880937,0.1572495936665189,0.027163546607970268,2.028619774113329,1.3206258754628586,4603904,5.751029300689697,6.989273047447204
7.660000000000001,9.415106834355107,5.9048931656448955,6.62,8.252666530556684,4.987333469443316,0.09142457000006057,1.7356264218688011,0.15287215550479666,0.029976984495324488,2.0589550201843734,1.4122978235532289,4767744,5.768996953964233,7.2026584386825565
7.76,9.713560851368598,5.806439148631402,6.9,8.495619002143055,5.304380997856945,0.10937509772031147,1.6912344738841056,0.1748721757225534,0.04387801971806954,2.0320651382097243,1.350403809558487,4931584,5.850205802917481,7.280501413345337
7.81,9.506142682677373,6.113857317322625,6.959999999999999,8.704820907715172,5.215179092284826,0.096186508630592,1.7280979752540588,0.15379460372519718,0.03857841353598682,2.0924859980413424,1.3637099524667755,5095424,5.9201127052307125,7.320789551734924
7.590000000000001,9.707758248714901,5.4722417512851,6.719999999999999,8.354502982560753,5.085497017439245,0.10627954316481687,1.6756259873509407,0.17967045272234639,0.03288863360728736,2.0330880796643487,1.3181638950375327,5259264,5.689364373683929,7.113419473171234
7.790000000000001,9.816055280588365,5.7639447194116356,6.590000000000001,8.593721537539587,4.586278462460416,0.07943535138631998,1.713109728693962,0.11523421184557978,0.04363649092706017,2.0900781475434114,1.3361413098445127,5423104,5.759630560874939,7.281508183479309
7.92,9.817261183917491,6.022738816082509,6.83,8.377287949930459,5.2827120500695415,0.07837754817741707,1.6758170560002328,0.14083160590531246,0.015923490449521696,2.037883256692039,1.3137508553084265,5586944,6.0505928754806515,7.430248951911926
7.839999999999999,9.63677488851553,6.0432251114844675,6.549999999999999,8.28795857257876,4.812041427421239,0.09497495163383002,1.66584519892931,0.16990259655511483,0.020047306712545204,2.040789002454563,1.2909013954040567,5750784,5.994010615348816,7.361720538139343
7.6899999999999995,9.712597340055602,5.667402659944397,6.7700000000000005,8.296466507985027,5.243533492014975,0.08652343073965761,1.6953615933656692,0.14622057405289887,0.026826287426416344,2.071785975770387,1.3189372109609514,5914624,5.869626450538635,7.195630192756653
7.81,9.914970308579196,5.705029691420803,6.369999999999999,8.002207094703364,4.737792905296634,0.07705836644398682,1.699759940803051,0.14165944027203264,0.012457292615940987,2.0822344346548145,1.3172854469512876,6078464,5.93901379108429,7.30888557434082
7.839999999999999,9.690513442264065,5.989486557735933,6.49,8.151595618675014,4.828404381324987,0.06772283198097849,1.644024781882763,0.1110581319649194,0.02438753199703759,2.0282267171899346,1.2598228465755912,6242304,5.929265475273132,7.327061820030212
7.880000000000001,9.932705531731234,5.827294468268768,6.55,8.277570548487095,4.822429451512906,0.07779129833593426,1.6880531758069992,0.14003130438234446,0.015551292289524073,2.039743068979557,1.3363632826344416,6406144,5.973612499237061,7.354216885566712
8.080000000000002,10.250161284328888,5.909838715671116,6.74,8.556149773559438,4.923850226440561,0.08534935014716888,1.648097226023674,0.1416643769633138,0.029034323331023945,2.027790131802921,1.2684043202444268,6569984,6.142259931564331,7.539835953712464
7.9,9.806829829848486,5.993170170151516,6.75,8.564524731162406,4.935475268837594,0.07958748228512313,1.6212549731135368,0.14475911967587726,0.014415844894369007,1.9825352601817001,1.2599746860453735,6733824,6.001858544349671,7.350456690788269
8.16,9.91795335546766,6.402046644532342,6.719999999999999,8.442672342611907,4.997327657388091,0.0766925006364573,1.6621398761868478,0.1270517407873028,0.02633326048561179,2.030116082493156,1.2941636698805394,6897664,6.169672989845276,7.58368947505951
8.31,10.343445352105633,6.276554647894368,6.9399999999999995,8.563699479583583,5.316300520416416,0.06055350385976223,1.6583483874797822,0.11584143524501211,0.005265572474512335,2.018899907541398,1.2977968674181668,7061504,6.1816153764724735,7.69462902545929
8.23,10.426838637679154,6.033161362320847,6.81,8.66819805187714,4.951801948122859,0.053444055621235206,1.6106596738100052,0.09357451214965157,0.013313599092818845,1.9901694264328071,1.2311499211872032,7225344,6.108441698551178,7.598559188842773
8.24,10.229572818471343,6.250427181528658,6.7,8.398823122046554,5.001176877953446,0.0633247889054118,1.5944449439644814,0.11589557755628567,0.010754000254537918,1.9837493042081988,1.205140583720764,7389184,6.126639699935913,7.611661839485168
8.09,10.408814352206747,5.771185647793252,6.69,8.358202625582397,5.021797374417604,0.04688155856322847,1.6192409545183182,0.08938939298907932,0.004373724137377619,2.006248535601298,1.2322333734353383,7553024,6.009601485729218,7.443389594554901
7.899999999999999,10.17332355814125,5.626676441858747,6.909999999999999,8.689016582272352,5.130983417727647,0.04993125003813287,1.5986420437693596,0.09033494056842406,0.009527559507841676,1.9754775242566907,1.2218065632820285,7716864,5.89124608039856,7.258464932441711
8.24,10.181751786403195,6.298248213596805,6.88,8.404335920983298,5.355664079016702,0.05640913132828298,1.5784663289785386,0.0946375631204844,0.018180699536081563,1.9652928320511434,1.1916398259059338,7880704,6.220857381820679,7.586143660545349
8.11,10.424065686189568,5.795934313810431,6.609999999999999,8.542071427251074,4.677928572748925,0.06281886544696529,1.6097265422344207,0.11013143435053746,0.015506296543393104,1.9970964854924251,1.2223565989764162,8044544,5.9046173095703125,7.392038357257843
8.170000000000002,10.367293790097266,5.9727062099027375,7.13,8.915525132839075,5.3444748671609235,0.07475346067044479,1.6037503898143768,0.12172370160917304,0.02778321973171654,1.9917990057724873,1.2157017738562663,8208384,5.975587773323059,7.4645650625228885
8.25,10.377087210247854,6.122912789752146,6.830000000000001,8.56323397151106,5.096766028488942,0.06526753355154821,1.627669258415699,0.11164824063403521,0.018886826469061216,2.0134615336482384,1.24187698318316,8372224,6.073092222213745,7.533393359184265
8.120000000000001,10.338467939817928,5.901532060182073,6.82,8.594711244118322,5.045288755881679,0.037113559097700456,1.6011368662118912,0.05673935118551175,0.017487767009889157,1.9816608021883197,1.2206129302354627,8536064,6.01460280418396,7.411426687240601
8.01,10.191490316274633,5.8285096837253665,6.7,8.848022346252478,4.551977653747522,0.04696320058867652,1.6062387511134149,0.0724910193498747,0.021435381827478332,1.989186043362833,1.2232914588639967,8699904,5.92732195854187,7.299023175239563
8.14,10.346445104687628,5.933554895312373,6.669999999999999,8.425021367391292,4.914978632608707,0.04153818909210111,1.5953293561935424,0.08813139524495422,-0.005055017060752003,1.9785457961442152,1.2121129162428697,8863744,6.076309776306152,7.421042132377624
8.04,10.196478611069443,5.883521388930555,6.640000000000001,8.275359287740772,5.0046407122592305,0.05467415108816591,1.6558738246560096,0.0841190077911623,0.02522929438516952,2.0198564779000456,1.2918911714119736,9027584,5.977982425689698,7.310776114463806
8.03,10.110408613710296,5.949591386289702,6.779999999999999,8.634076589572285,4.925923410427713,0.056059868695409375,1.6332797035574913,0.09028052661434055,0.021839210776478206,1.9904337516123694,1.2761256555026133,9191424,5.993160200119019,7.298187232017517
7.989999999999999,10.150300904966713,5.829699095033286,6.92,8.77245782678041,5.067542173219589,0.04264712750272248,1.5877943590283394,0.08329206735881149,0.0020021876466334715,1.9624106050626131,1.2131781129940657,9355264,5.991127133369446,7.261219692230225
8.35,10.438181026635382,6.261818973364617,6.779999999999999,8.732844079797463,4.827155920202536,0.04474043863690154,1.6240011230111122,0.07225093514173678,0.0172299421320663,1.9999992796225299,1.2480029663996945,9519104,6.139841055870056,7.559152579307556
8.28,10.335626425204735,6.224373574795264,6.790000000000001,8.827375763083483,4.752624236916519,0.03174803973145824,1.5880907684564591,0.06984448779881969,-0.006348408335903201,1.973579518146915,1.2026020187660034,9682944,6.127904105186462,7.502475428581238
8.28,10.33319263587224,6.226807364127758,6.82,8.555396208362804,5.084603791637195,0.04006541392546407,1.613481418788433,0.07074009720712456,0.009390730643803576,1.995471979387551,1.231490858189315,9846784,6.116179013252259,7.4849731683731076
8.18,10.363025423580769,5.99697457641923,7.090000000000001,8.661273368959076,5.518726631040926,0.03770374991818952,1.6183677271008492,0.07174655671715621,0.003660943119222833,1.9851068497841013,1.251628604417597,10010624,6.012350678443909,7.388498711585998
8.13,10.197389658482408,6.062610341517594,6.5600000000000005,8.30137876408322,4.8186212359167815,0.060737369869063654,1.6345418959856033,0.0926035844806932,0.028871155257434118,2.019874087282669,1.2492097046885378,10174464,6.016140270233154,7.335610127449035
7.990000000000002,10.346034804496744,5.63396519550326,6.640000000000001,8.31642476717567,4.96357523282433,0.04132839553688111,1.6354931592941284,0.06639957855044626,0.016257212523315967,2.029974759474105,1.2410115591141517,10338304,5.856566691398621,7.178610348701477
8.069999999999999,10.44783514987898,5.692164850121017,6.63,8.481512894905137,4.778487105094863,0.043611034733476065,1.6050993129611015,0.06605667381538233,0.021165395651569795,1.9947754773181967,1.2154231486040064,10502144,5.907104754447937,7.236377942562103
8.28,10.313125672456083,6.246874327543916,6.840000000000001,8.735890292184651,4.94410970781535,0.02613443857397183,1.6188514530658722,0.04753818317979905,0.004730693968144618,1.9974058362497782,1.2402970698819662,10665984,6.085617804527283,7.4427168607711796
7.87,10.742994953006358,4.9970050469936425,6.529999999999999,8.967232036552941,4.0927679634470575,0.04052090921031775,1.5879215568304061,0.06395721732097642,0.017084601099659074,1.9708977297525343,1.204945383908278,10829824,5.859759998321533,7.0299522399902346
8.239999999999998,10.432350336967154,6.047649663032843,6.94,8.770409790183608,5.109590209816393,0.05270569112617516,1.6036415562033652,0.0774362670039749,0.02797511524837542,1.9863915573741444,1.220891555032586,10993664,6.054537153244018,7.3858260869979855
8.22,10.415358740616213,6.024641259383788,7.01,8.441397918120604,5.578602081879396,0.061624508170643764,1.6516614630818367,0.13608561536534278,-0.012836599024055255,1.9969328451345174,1.306390081029156,11157504,5.997418093681335,7.359366416931152
8.219999999999999,10.317045540754897,6.122954459245101,7.0,8.393556600931587,5.606443399068413,0.10856505829724479,1.580504024028778,0.3060989160607555,-0.08896879946626594,1.8571050781905534,1.3039029698670026,11321344,6.115459394454956,7.36849455833435
8.24,10.10879640410613,6.371203595893871,6.890000000000001,8.492778836895472,5.28722116310453,0.07804331087972963,1.5960459113121033,0.237209676437608,-0.08112305467814876,1.8608424752326682,1.3312493473915383,11485184,6.051499676704407,7.363451409339905
8.46,10.157174121886143,6.7628258781138575,6.839999999999999,8.364598307751914,5.315401692248085,0.0837652695830911,1.5989319160580635,0.15445526254083297,0.013075276625349241,1.8693679717391933,1.3284958603769337,11649024,6.2369725704193115,7.565274286270141
8.360000000000001,10.205643519209493,6.514356480790509,6.92,8.390918080655752,5.449081919344248,0.07857397359039164,1.5933583125472068,0.18513967595149727,-0.027991728770713986,1.8954265726129682,1.2912900524814455,11812864,6.00479154586792,7.434108400344849
8.4,10.14183810958424,6.6581618904157605,6.869999999999999,8.346516169908071,5.393483830091928,0.0876195043616462,1.5609130412340164,0.20218862057022102,-0.026949611846928637,1.8570389136648233,1.2647871688032095,11976704,6.052881050109863,7.48014268875122
8.34,10.043056076587028,6.636943923412972,6.88,8.213266664999917,5.546733335000083,0.10128239974728784,1.549298031628132,0.2164184025371883,-0.013853603042612614,1.8033827590316098,1.295213304224654,12140544,6.07692289352417,7.432450246810913
8.389999999999999,10.225456346525299,6.554543653474699,7.030000000000001,8.251515452214994,5.808484547785008,0.08383245074073782,1.5832212060689925,0.17285010703111386,-0.005185205549638208,1.876185886505985,1.290256525632,12304384,5.963258624076843,7.4294445514678955
8.48,9.969160837518903,6.990839162481097,6.93,8.290183811107894,5.569816188892104,0.05688741552294228,1.5545814365148545,0.1264221423348515,-0.012647311288966942,1.8500444944175034,1.2591183786122055,12468224,6.194727802276612,7.552055788040161
8.370000000000001,10.019878783426226,6.720121216573776,6.7299999999999995,8.00988280713509,5.450117192864909,0.062034747545840166,1.5915632978081704,0.1321511707974073,-0.008081675705726946,1.878754054791048,1.3043725408252929,12632064,6.262379789352417,7.473244857788086
8.74,10.033213052826177,7.446786947173823,7.12,8.070578771065291,6.169421228934708,0.07311036835890257,1.5564394384622573,0.1416887629186187,0.004531973799186434,1.8172667566198863,1.2956121203046282,12795904,6.321106100082398,7.761626243591309
8.58,10.023468046061291,7.136531953938709,6.95,8.135116028074888,5.764883971925112,0.08480426948517558,1.5803199633955956,0.16315656997950248,0.006451968990848683,1.8042764742411215,1.3563634525500696,12959744,6.187027359008789,7.608941698074341
8.64,9.950877568653915,7.329122431346085,7.19,8.347108465097374,6.032891534902626,0.05941053703427309,1.5917108342051507,0.10187502010310037,0.016946053965445802,1.8419915964040607,1.3414300720062406,13123584,6.211345100402832,7.6574140071868895
8.83,9.984166365824269,7.675833634175731,7.32,8.239565114605812,6.400434885394189,0.06442636918800412,1.5669340819120408,0.14780907157340747,-0.018956333197399228,1.7993811667939004,1.3344869970301811,13287424,6.277994441986084,7.801934862136841
8.79,10.08957685421063,7.490423145789368,7.0200000000000005,8.225653349848123,5.814346650151878,0.06533960953820492,1.5359145537018777,0.13833161983774536,-0.007652400761335526,1.7276674843661268,1.3441616230376285,13451264,6.3675127029418945,7.792295122146607
8.71,10.020305307933995,7.3996946920660065,6.83,8.07422666745252,5.585773332547482,0.06160502154380078,1.5484860360622406,0.11071338385284177,0.012496659234759788,1.7710805786748165,1.3258914934496646,13615104,6.153958749771118,7.6678142070770265
8.77,10.063870163501733,7.4761298364982665,7.19,8.058849814409832,6.321150185590168,0.06243064002192109,1.5602827355265618,0.1239170110309024,0.0009442690129397857,1.7742622102948775,1.3463032607582461,13778944,6.31764063835144,7.7565467834472654
8.860000000000001,9.942774214691134,7.777225785308868,7.200000000000001,8.095544527089526,6.304455472910477,0.06119454910513009,1.5932793200016022,0.12436886326367375,-0.0019797650534135527,1.811073653003192,1.3754849870000125,13942784,6.355810832977295,7.825734424591064
8.779999999999998,10.101211565193097,7.458788434806898,7.07,8.035453261426984,6.104546738573016,0.06414174940437076,1.5366205289959907,0.11075286229508913,0.01753063651365238,1.7543571838773757,1.3188838741146056,14106624,6.174009370803833,7.714076328277588
8.790000000000001,10.127497663549363,7.45250233645064,7.399999999999999,8.401998003990027,6.39800199600997,0.060323133523343085,1.5694839358329773,0.1169918799450275,0.0036543871016586696,1.7550916752701766,1.383876196395778,14270464,6.211834239959717,7.719186067581177
9.0,9.996995486449162,8.003004513550838,7.239999999999999,8.0922910301065,6.387708969893499,0.06631798946764315,1.554832124710083,0.12635395266554192,0.006282026269744383,1.7264094835716288,1.383254765848537,14434304,6.377435255050659,7.9071179866790775
8.889999999999999,10.037562634456176,7.742437365543823,7.239999999999999,8.306020637698914,6.173979362301084,0.05888692681328389,1.5435540035367012,0.11012480518011127,0.007649048446456516,1.7416278395940457,1.3454801674793568,14598144,6.400966739654541,7.8353965282440186
8.750000000000002,10.040155029444138,7.459844970555865,7.239999999999999,8.058779579618347,6.42122042038165,0.04879151132190595,1.5066392168402671,0.10438371558473128,-0.006800692940919374,1.6745009680963918,1.3387774655841425,14761984,6.216560220718383,7.693835830688476
8.900000000000002,10.051520733638785,7.748479266361219,6.970000000000001,7.691179589284112,6.248820410715889,0.059516420320142024,1.5302985936403275,0.11733209442796053,0.0017007462123235229,1.7282548554511892,1.3323423318294658,14925824,6.268556833267212,7.802374076843262
8.830000000000002,10.075833054626504,7.5841669453735,7.470000000000001,8.525509355714103,6.414490644285898,0.061279048403957814,1.5080003246665001,0.11878032089941779,0.0037777759084978504,1.7026755240314153,1.313325125301585,15089664,6.367894029617309,7.770657205581665
9.03,10.143597772986277,7.91640222701372,6.959999999999999,8.093313725320574,5.826686274679424,0.042154616070911234,1.4912135288119317,0.08672510579214207,-0.0024158736503196027,1.6349599972116702,1.3474670604121932,15253504,6.486716079711914,7.9559385776519775
9.02,10.008736567544661,8.031263432455338,7.540000000000001,8.669778739399888,6.410221260600113,0.06450095361797134,1.5213675439357757,0.11535341161536919,0.013648495620573485,1.656236791207789,1.3864982966637622,15417344,6.387208557128906,7.895584154129028
8.889999999999999,10.057433081593972,7.7225669184060255,7.2,8.105538513813741,6.2944614861862584,0.05081310262321488,1.5096536308526993,0.09917992570652776,0.0024462795399020146,1.6514509933179184,1.3678562683874802,15581184,6.390175819396973,7.813068819046021
8.9,10.081524439019354,7.718475560980646,7.140000000000001,8.003944442658208,6.2760555573417935,0.04651850835944056,1.5167817994952202,0.08639386055713677,0.006643156161744351,1.7031051425128023,1.330458456477638,15745024,6.332004499435425,7.806884050369263
8.95,9.937167665596883,7.9628323344031156,7.33,8.24438503924769,6.41561496075231,0.05689741436508479,1.5332186982035636,0.11386798404679749,-7.315531662791669e-05,1.6782591346750484,1.3881782617320788,15908864,6.333737516403199,7.829825162887573
9.03,10.233370267207894,7.826629732792105,7.279999999999999,8.239999999999998,6.319999999999999,0.04481610037037167,1.5447015076875688,0.09510636247783505,-0.005474161737091719,1.7018872599505483,1.3875157554245892,16072704,6.345238208770752,7.889867973327637
9.07,10.067045635866283,8.072954364133718,7.37,8.255494212290515,6.484505787709485,0.05711231986933847,1.5382896453142165,0.1067928217679555,0.007431817970721441,1.6873307432678395,1.3892485473605936,16236544,6.2666511058807375,7.89833631515503
9.099999999999998,10.031665175908167,8.16833482409183,7.25,8.22082439194738,6.27917560805262,0.054967280087294,1.5286779701709747,0.11421156185349761,-0.004277001678909612,1.6896625640456506,1.3676933762962988,16400384,6.509904289245606,7.977712631225586
9.040000000000001,10.044191216850656,8.035808783149346,7.26,8.1613323471395,6.3586676528605,0.06998077714451933,1.5098772317171096,0.14286710623782556,-0.0029055519487869025,1.6631963747371576,1.3565580886970616,16564224,6.411244821548462,7.901523399353027
9.149999999999999,10.153244735844648,8.146755264155349,7.3,8.275704873412037,6.324295126587963,0.0657276530284434,1.497030682861805,0.12613518122627554,0.00532012483061127,1.6542588003795193,1.3398025653440906,16728064,6.444288110733032,7.977416133880615
9.110000000000001,10.1592378186093,8.060762181390702,7.38,8.245794432876535,6.514205567123465,0.08210129472427066,1.4972893089056014,0.1648730125527505,-0.0006704231042091585,1.6157463064857114,1.3788323113254914,16891904,6.436321640014649,7.949689817428589
9.3,10.179772697916912,8.42022730208309,7.429999999999998,8.326716231591687,6.533283768408309,0.08259135280386543,1.5095959156751633,0.15707807922838762,0.008104626379343213,1.7082638967223338,1.3109279346279927,17055744,6.415759944915772,8.089051485061646
9.18,10.196661202171107,8.163338797828892,7.56,8.41463442476886,6.70536557523114,0.057464169332524684,1.5042616069316863,0.10243441428380104,0.012493924381248321,1.6943101761938302,1.3142130376695424,17219584,6.344838809967041,7.966577005386353
9.34,10.20278618440492,8.47721381559508,7.4799999999999995,8.46974744253269,6.49025255746731,0.05733962382655587,1.4872124910354614,0.12316932991671906,-0.008490082263607313,1.6675488142673172,1.3068761678036056,17383424,6.5237462520599365,8.129475831985474
9.31,10.260210502993942,8.359789497006059,7.37,8.519826073804207,6.220173926195792,0.04983620134153166,1.499396063387394,0.08705549652819833,0.012616906154864993,1.702749295335016,1.2960428314397718,17547264,6.4286950588226315,8.076268482208253
9.250000000000002,10.12206651122492,8.377933488775083,7.42,8.232157620169877,6.607842379830122,0.056745329807745236,1.4933883234858514,0.1124215250047989,0.001069134610691573,1.691158600224181,1.2956180467475218,17711104,6.429056978225708,8.02595829963684
9.219999999999999,10.392006825918688,8.04799317408131,7.42,8.151846978541279,6.688153021458721,0.06890466647455465,1.4808858051896094,0.10457942497444339,0.03322990797466591,1.69083268732211,1.2709389230571089,17874944,6.345417594909668,7.980259561538697
9.41,10.191600921186765,8.628399078813235,7.389999999999999,8.755613415282669,6.024386584717329,0.06022551198839208,1.4741048485040664,0.10217853732458504,0.01827248665219912,1.671545299444029,1.2766643975641039,18038784,6.514426755905151,8.157438325881959
9.25,10.320747402518446,8.179252597481554,7.469999999999999,8.265047168412037,6.6749528315879605,0.051444840873591566,1.4754417106509208,0.0949748508687901,0.007914830878393044,1.6783091649361463,1.2725742563656952,18202624,6.446899366378784,8.0220636844635
9.41,10.297073841345803,8.522926158654197,7.56,8.436584280032445,6.683415719967555,0.04676207897718992,1.466951359808445,0.09393318870433953,-0.0004090307499596893,1.6772721367898935,1.2566305828269964,18366464,6.50778374671936,8.148539638519287
9.39,10.29160967164289,8.488390328357111,7.49,8.26,6.720000000000001,0.04221558152057692,1.487466076016426,0.07337818854652903,0.01105297449462481,1.7229754357474731,1.2519567162853789,18530304,6.517089557647705,8.135947513580323
9.309999999999999,10.273794583923358,8.34620541607664,7.220000000000001,8.238626526259749,6.2013734737402535,0.03958910597502833,1.4976106226444243,0.07431356361613306,0.004864648333923596,1.7193484400933325,1.2758728051955162,18694144,6.515853929519653,8.06472020149231
9.35,10.278708781050335,8.421291218949664,7.709999999999999,8.593685464404615,6.826314535595384,0.032952812161238354,1.4662658005952836,0.05809314536216298,0.007812478960313729,1.642374297127308,1.290157304063259,18857984,6.4612860679626465,8.072433423995971
9.260000000000002,10.394195750300629,8.125804249699375,7.44,8.356733330909268,6.5232666690907335,0.04506997322896491,1.4910848990082741,0.09302481971204177,-0.002884873254111943,1.6613420579036648,1.3208277401128834,19021824,6.424671983718872,8.000141286849976
9.34,10.396598315349783,8.283401684650217,7.229999999999999,8.04,6.419999999999998,0.04354916662559839,1.505801373720169,0.07880345035372613,0.008294882897470657,1.7244533465115928,1.2871494009287452,19185664,6.404360342025757,8.050711917877198
9.309999999999999,10.470560209553987,8.14943979044601,7.5,8.48893882520609,6.511061174793911,0.04458328931068531,1.5116694107651711,0.07657256988439165,0.01259400873697896,1.7246941811047305,1.2986446404256118,19349504,6.470846462249756,8.049358224868774
9.36,10.449219904335207,8.270780095664792,7.619999999999999,8.407146746166177,6.832853253833822,0.05146802815143013,1.4966678664088249,0.07468048489282525,0.028255571410035013,1.6948962895897246,1.2984394432279251,19513344,6.490330791473388,8.077265119552612
9.47,10.34068938204161,8.599310617958391,7.359999999999999,8.264654630231892,6.455345369768108,0.04556223022518675,1.4922737687826158,0.06844388813188242,0.02268057231849109,1.7125931582312233,1.2719543793340082,19677184,6.568925094604492,8.178824472427369
9.430000000000001,10.349836942071802,8.510163057928201,7.279999999999999,8.330523678933512,6.229476321066488,0.03974367874325249,1.5047220021486283,0.06309782824500274,0.01638952924150224,1.7325629743667632,1.2768810299304933,19841024,6.507029008865357,8.119967699050903
9.389999999999999,10.294930936591294,8.485069063408703,7.410000000000001,8.320439454329613,6.4995605456703895,0.04058040143572721,1.4926809802651406,0.07862535923397787,0.002535443637476549,1.7094238307979985,1.2759381297322827,20004864,6.477450132369995,8.091534233093261
9.28,10.549488085804668,8.01051191419533,7.44,8.482305137663632,6.39769486233637,0.04077556336997072,1.4870272740721702,0.06441052198872835,0.017140604751213092,1.701165453889724,1.2728890942546163,20168704,6.363055610656739,7.982482481002807
9.400000000000002,10.357078889120434,8.44292111087957,7.659999999999999,8.720377291344924,6.599622708655074,0.04932213866268279,1.5195757538080215,0.07561719738994852,0.02302707993541707,1.7381373798949253,1.3010141277211176,20332544,6.458942890167236,8.086026620864867
9.370000000000001,10.24641314458422,8.493586855415781,7.580000000000001,8.521063228481488,6.638936771518514,0.03784448834194332,1.4833116367459298,0.0648611862947836,0.010827790389103038,1.7009815184251447,1.265641755066715,20496384,6.581389236450195,8.088574171066284
9.4,10.412916580968048,8.387083419031953,7.540000000000001,8.637451593465517,6.442548406534485,0.035883238387759725,1.5063594534993172,0.052664558982412485,0.01910191779310697,1.6937564166065622,1.3189624903920723,20660224,6.458920812606811,8.078226089477539
9.48,10.300731381147328,8.659268618852673,7.459999999999999,8.478037327409952,6.441962672590046,0.02526227721245955,1.5227388828992843,0.045479039186360655,0.005045515238558444,1.7581450817316822,1.2873326840668864,20824064,6.473182344436646,8.133004522323608
9.3,10.407248842853313,8.192751157146688,7.499999999999998,8.343800924389157,6.6561990756108385,0.032793504670553336,1.4710233762860299,0.05827317682644905,0.007313832514657621,1.6873269504165689,1.2547198021554908,20987904,6.361575412750244,7.96781964302063
9.41,10.32043945432961,8.49956054567039,7.360000000000001,8.14,6.580000000000001,0.02971987583441657,1.484494721889496,0.0560407189087313,0.0033990327601018354,1.6915337981095895,1.2774556456694024,21151744,6.530729675292969,8.0941632270813
9.41,10.414440142566992,8.405559857433008,7.590000000000001,8.585439601382225,6.594560398617777,0.03675878625363106,1.4740202933549882,0.05781822354613691,0.015699348961125216,1.6786927916448595,1.2693477950651169,21315584,6.503888511657715,8.084395122528075
9.379999999999999,10.450327052820771,8.309672947179227,7.45,8.197328575661336,6.702671424338665,0.021776288957335004,1.5181601479649545,0.034480421427682685,0.009072156486987323,1.7668632038345489,1.26945709209536,21479424,6.433559370040894,8.048415231704713
9.32,10.436960160435456,8.203039839564545,7.210000000000001,8.409541579104285,6.010458420895716,0.02771626892790658,1.5086041763424873,0.04757599846430171,0.007856539391511451,1.7377960700288493,1.2794122826561254,21643264,6.372060537338257,7.982440328598022
9.390000000000002,10.562561299037284,8.21743870096272,7.4799999999999995,8.582542516187017,6.377457483812982,0.042458009248366534,1.5283507317304612,0.06771123714534308,0.017204781351389996,1.7560029170918883,1.3006985463690341,21807104,6.444256925582886,8.04991135597229
9.389999999999999,10.487679370308104,8.292320629691893,7.56,8.408763806956918,6.7112361930430815,0.03528467984069717,1.491522778570652,0.0581167554145452,0.012452604266849139,1.7069944427751593,1.2760511143661446,21970944,6.4591022491455075,8.054452323913575
9.33,10.366387958247296,8.293612041752704,7.5699999999999985,8.503862944976401,6.636137055023596,0.03419348644092673,1.4843143716454505,0.0515107672350775,0.016876205646775954,1.7100830877112618,1.2585456555796393,22134784,6.563167715072632,8.024335622787476
9.47,10.364483090952534,8.575516909047467,7.600000000000001,8.474070935336488,6.725929064663515,0.024486466182861433,1.4960670664906501,0.040405888229916996,0.00856704413580587,1.7200944965277307,1.2720396364535695,22298624,6.524221277236938,8.110114860534669
9.32,10.496265276202609,8.143734723797392,7.5200000000000005,8.521798382909456,6.518201617090545,0.028759433577943076,1.5065297856926918,0.053348322473393966,0.0041705446824921895,1.74031342503927,1.2727461463461136,22462464,6.526564407348633,8.011753416061401
9.47,10.33492774264675,8.605072257353251,7.590000000000001,8.665592859775483,6.5144071402245185,0.0436983892752323,1.4999660894274711,0.08092137663625357,0.006475401914211032,1.7294451177207675,1.2704870611341748,22626304,6.49621434211731,8.102026844024659
9.49,10.349592926913665,8.630407073086335,7.42,8.353595201358704,6.486404798641296,0.03221863216604102,1.4965776279568672,0.0643411949806253,9.606935145674289e-05,1.7096235678302385,1.283531688083496,22790144,6.583926010131836,8.131337213516236
9.459999999999999,10.345663593019381,8.574336406980617,7.380000000000001,8.24925255248403,6.510747447515971,0.030664395244093572,1.5074345096945763,0.05259068050942842,0.008738109978758724,1.7360612304775715,1.278807788911581,22953984,6.513497447967529,8.09961371421814
9.35,10.335139584018426,8.364860415981573,7.390000000000001,8.013618473106755,6.766381526893246,0.03961511588713614,1.5059189170598983,0.06502256592615793,0.014207665848114358,1.7233707093576758,1.2884671247621209,23117824,6.3833331108093265,7.974014663696289
9.360000000000001,10.346103442849685,8.373896557150317,7.26,8.162441133814278,6.357558866185721,0.037553768284851644,1.524211983382702,0.06559762280409084,0.009509913765612443,1.737172997710372,1.3112509690550318,23281664,6.517408275604248,8.013366937637329
9.360000000000003,10.32041657628344,8.399583423716566,7.400000000000001,8.445944549199432,6.354055450800571,0.029897551631438514,1.5450900882482528,0.04504362348044545,0.01475147978243158,1.7907771173999947,1.2994030590965109,23445504,6.407756233215332,7.980893993377686
9.569999999999999,10.282811335487867,8.85718866451213,7.519999999999999,8.397268487978451,6.642731512021546,0.03340589532890585,1.5437598943710327,0.05981855513799046,0.0069932355198212455,1.79428583374797,1.2932339549940954,23609344,6.631754732131958,8.19676170349121
9.45,10.431070843517428,8.46892915648257,7.55,8.391724420460758,6.708275579539241,0.02824822271941225,1.558794404566288,0.0598223993166323,-0.003325953877807805,1.7706058967254015,1.3469829124071746,23773184,6.452555131912232,8.066986274719238
9.35,10.57739561674303,8.12260438325697,7.500000000000002,8.502995513449589,6.497004486550415,0.029806543111044415,1.547820796072483,0.056844679143935546,0.002768407078153283,1.7675909405483565,1.3280506515966095,23937024,6.425923013687134,7.99305534362793
9.27,10.49396895385463,8.04603104614537,7.13,8.100618359603814,6.159381640396186,0.04353689318231768,1.564605103433132,0.07930937585543063,0.007764410509204726,1.803545824013932,1.3256643828523322,24100864,6.299159908294678,7.894410753250122
9.360000000000003,10.39266645147405,8.327333548525957,7.45,8.40524865872714,6.49475134127286,0.03641776560398279,1.5277296051383018,0.0688747350610476,0.003960796146917973,1.7548370452739581,1.3006221650026455,24264704,6.433386945724488,7.980397939682007
9.6,10.26332495807108,8.93667504192892,7.330000000000001,8.452541758688737,6.207458241311265,0.03348144179035438,1.530767311155796,0.05139533541163188,0.015567548169076881,1.7651835246504908,1.2963510976611012,24428544,6.562092685699463,8.177447509765624
9.309999999999999,10.424854250563723,8.195145749436275,7.33,8.36831594420966,6.291684055790339,0.024771608487935675,1.542645089328289,0.04390950023432501,0.005633716741546346,1.759225624097989,1.326064554558589,24592384,6.42214789390564,7.94326000213623
9.34,10.466232658024087,8.213767341975913,7.51,8.394816365128946,6.625183634871054,0.03548655240738294,1.5359769448637963,0.060334884480722786,0.010638220334043092,1.7220582011422851,1.3498956885853075,24756224,6.356117868423462,7.944942569732666
9.49,10.356544863235598,8.623455136764402,7.5200000000000005,8.414203556244326,6.625796443755674,0.039910089445766,1.553597766160965,0.06263338083365812,0.01718679805787389,1.7110996218816499,1.3960959104402801,24920064,6.537036561965943,8.09721131324768


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-leaper-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.51,2.8772873534441388,2.142712646555861,2.5200000000000005,2.848024389337135,2.191975610662866,1.36175419613719,2.7050122946500776,1.9641018701436797,0.7594065221307004,2.7068516059805474,2.703172983319608,16384,0.48731703897938133,2.2288644194602965
2.95,3.3274917217635376,2.5725082782364628,2.5999999999999996,3.2557438524301996,1.9442561475697997,0.23105222773738204,2.6348738372325897,0.36383310645564815,0.09827134901911597,2.68281956264274,2.5869281118224396,180224,2.530656576156616,2.8023956060409545
2.6999999999999997,3.189897948556635,2.2101020514433642,2.9199999999999995,3.3366533331199926,2.5033466668800064,0.17556779690785332,2.599740806221962,0.2728601708930354,0.07827542292267124,2.6665044226896217,2.532977189754302,344064,2.4399709343910216,2.6221186876297
2.78,3.166781592116274,2.3932184078837255,2.67,3.1517675788178363,2.1882324211821635,0.16819336687331085,2.5880036145448684,0.3110341593286187,0.025352574418002982,2.63058290708328,2.5454243220064567,507904,2.5913065671920776,2.7156436920166014
3.2700000000000005,3.806749476012786,2.733250523987215,2.9,3.3898979485566354,2.4101020514433644,0.1797276641358621,2.4973537385463715,0.31496510108353015,0.044490227188194065,2.588195535253182,2.406511941839561,671744,2.8581084251403808,3.2145002603530886
3.0599999999999996,3.6896030495478875,2.4303969504521117,3.1399999999999997,3.6158150901348125,2.664184909865187,0.2708046251809719,2.393484491109848,0.5086707442778209,0.03293850608412291,2.5666105341171392,2.2203584481025564,835584,2.8238341093063353,3.0101123213768006
3.0999999999999996,3.758786763680024,2.4412132363199754,3.0300000000000002,3.3879106033634656,2.672089396636535,0.24752049425514996,2.292869505286217,0.49281333986247255,0.002227648647827346,2.6091049793422294,1.9766340312302044,999424,2.7489403605461122,3.043418252468109
3.5,4.121288982680363,2.8787110173196373,2.63,3.0590687590584986,2.200931240941501,0.12898425299645164,2.345768225193024,0.24484625097431875,0.013122255018584522,2.559804733515301,2.1317317168707466,1163264,3.1754220724105835,3.444143843650818
3.4599999999999995,3.9988877434122987,2.9211122565877004,3.0800000000000005,3.6558472019555195,2.5041527980444815,0.15446259644231758,2.308791494369507,0.31083834384867126,-0.0019131509640360755,2.5607239827106474,2.0568590060283665,1327104,2.9753244876861573,3.3889121770858766
3.779999999999999,4.600731381147327,2.959268618852671,3.38,4.192157620169878,2.5678423798301218,0.22900903749978166,2.318127007782459,0.3581920716690331,0.09982600333053024,2.54501183305096,2.0912421825139584,1490944,3.403784465789795,3.7092547178268434
3.72,4.256283507111677,3.1837164928883235,3.4299999999999997,4.082763356814703,2.7772366431852964,0.25494688462349585,2.2837120056152345,0.38045714240717415,0.12943662683981755,2.468232118044381,2.099191893186088,1654784,3.2653306484222413,3.635907220840454
4.38,5.2365045242145545,3.5234954757854458,3.69,4.533148859929254,2.8468511400707466,0.2718620850486332,2.2336212784051894,0.39762521818021246,0.1460989519170539,2.401106074629336,2.066136482181043,1818624,3.677702212333679,4.24546799659729
4.07,5.114078541106942,3.0259214588930585,3.6700000000000004,4.549829528942966,2.7901704710570354,0.28241871110440114,2.2219996348023416,0.44576711821998194,0.11907030398882035,2.4373807655247095,2.0066185040799738,1982464,3.3866453170776367,3.930116653442383
4.52,5.636960160435455,3.4030398395645434,3.9200000000000004,4.919799979995999,2.9202000200040015,0.2515496926207561,2.2207378149032593,0.3857273709661443,0.11737201427536792,2.401617225490185,2.0398584043163335,2146304,3.7107622623443604,4.369491648674011
4.959999999999999,6.306254062203712,3.6137459377962857,4.139999999999999,5.172666451474045,3.107333548525952,0.26364143819955643,2.1922303304076194,0.3927925822359249,0.13449029416318797,2.398325458316391,1.9861352024988477,2310144,4.024334287643432,4.785758852958679
4.859999999999999,6.07671689394041,3.643283106059589,4.880000000000001,6.0296086290559945,3.7303913709440075,0.3300657876301557,2.1053550630807876,0.504276537295563,0.15585503796474845,2.3585465295398387,1.8521635966217365,2473984,3.931474804878235,4.653253483772278
5.2,6.66696966567138,3.73303033432862,4.84,5.823056458195561,3.8569435418044393,0.3373871931340545,2.0870840668678285,0.4894904578289001,0.18528392843920896,2.337452385862488,1.836715747873169,2637824,4.003665232658387,4.957740044593811
5.459999999999999,6.690609605033211,4.229390394966787,5.01,5.9799999999999995,4.04,0.28589437361806624,2.04319231659174,0.37728631863083406,0.19450242860529843,2.3021794871510504,1.7842051460324295,2801664,4.335476875305176,5.1876414060592655
5.9399999999999995,7.263782459469833,4.616217540530166,5.22,6.240588065773846,4.199411934226154,0.29740813057869675,1.9829880952835084,0.3713104276351186,0.22350583352227488,2.2467633758080416,1.7192128147589754,2965504,4.794601559638977,5.679240942001343
5.87,7.145186260904657,4.594813739095343,5.3500000000000005,6.5129703349613015,4.1870296650386996,0.30950271170586346,1.9339140728116035,0.4190129961896508,0.1999924272220761,2.1443704989078345,1.7234576467153726,3129344,4.8057637214660645,5.595721697807312
6.12,7.669709650224841,4.570290349775159,5.4,6.575584960774848,4.2244150392251525,0.26446339236572386,1.870953193306923,0.3697261603757961,0.15920062435565163,2.108717135905204,1.6331892507086423,3293184,4.872174668312073,5.806663298606873
6.2299999999999995,7.491784450688785,4.968215549311214,5.81,7.275912684985023,4.344087315014976,0.21862218249589205,1.8715476468205452,0.30738225927703033,0.12986210571475373,2.153967362158519,1.5891279314825715,3457024,4.82720992565155,5.877353620529175
6.529999999999999,7.865702062587312,5.194297937412687,5.64,6.80978630527118,4.47021369472882,0.23738165190443392,1.8426892578601837,0.3172742474576432,0.15748905635122462,2.095259769154193,1.5901187465661741,3620864,5.167209482192993,6.1746910572052
6.49,7.661708154789409,5.318291845210592,6.0,7.272006289292627,4.727993710707373,0.25120869781821964,1.7346216097474099,0.3641268636425884,0.13829053199385088,2.000908551204581,1.4683346682902385,3784704,4.95036370754242,6.092678833007812
6.85,7.864149890302217,5.835850109697782,6.12,7.281722858516608,4.958277141483392,0.24818948889151216,1.7360077053308487,0.37635655757047926,0.12002242021254508,1.9965329511097907,1.4754824595519067,3948544,5.349716758728027,6.47216682434082
6.85,7.999130105775668,5.700869894224331,5.92,7.147028932014237,4.692971067985763,0.2549104070290923,1.6420155450701714,0.37923046559587476,0.13059034846230982,1.9346661818240807,1.3493649083162622,4112384,5.358376741409302,6.472584867477417
6.860000000000001,8.12427845034233,5.595721549657672,6.39,7.423876201486426,5.356123798513574,0.25457524992525576,1.6294359594583512,0.3628265471548987,0.14632395269561282,1.9693459942790095,1.2895259246376929,4276224,5.398782467842102,6.506078290939331
7.209999999999999,8.350570032922134,6.069429967077864,6.720000000000001,7.830675470153186,5.609324529846815,0.2529746741987765,1.5819105841219425,0.36194753978989297,0.14400180860766004,1.942283222946237,1.221537945297648,4440064,5.4736333131790165,6.7714928150177
7.109999999999999,8.346486959090146,5.873513040909852,6.5200000000000005,7.784752940300991,5.25524705969901,0.26696330355480313,1.5250607304275037,0.42061769993651776,0.11330890717308847,1.9077672497401799,1.1423542111148275,4603904,5.507115459442138,6.690581321716309
7.37,8.479098733206381,6.260901266793619,6.45,7.445238664843766,5.454761335156235,0.2559764297679067,1.5240515880286694,0.35752329591146864,0.15442956362434473,1.960076868157214,1.0880263079001247,4767744,5.682109546661377,6.963342666625977
7.5,8.726376777340471,6.273623222659529,6.65,7.5915412895885135,5.708458710411487,0.21122232470661398,1.5013884745538235,0.29287175547559263,0.12957289393763533,1.900492828428507,1.10228412067914,4931584,5.689481639862061,7.0312628746032715
7.529999999999999,8.805970219088204,6.254029780911795,6.82,7.975681617055494,5.664318382944507,0.24783678203821183,1.408374810218811,0.35550979548722383,0.14016376858919982,1.7586477294305696,1.0581018910070523,5095424,5.712944602966308,7.050097036361694
7.68,8.795168148756051,6.564831851243948,7.090000000000001,8.282853721124264,5.897146278875738,0.25689890813082455,1.4189117819070816,0.37250463618010127,0.14129318008154784,1.7536614431356337,1.0841621206785295,5259264,5.911584711074829,7.20350604057312
7.779999999999999,8.927867588182538,6.6321324118174605,7.17,8.181978260636068,6.1580217393639325,0.23071835022419687,1.3769119188189507,0.3283318903810294,0.13310481006736435,1.7322876197641321,1.0215362178737692,5423104,5.898775863647461,7.2586558818817135
7.83,8.93729399890002,6.722706001099979,6.959999999999999,8.232163511503138,5.687836488496859,0.21848688879981631,1.349011740088463,0.294941340929357,0.14203243667027565,1.701485122133339,0.9965383580435869,5586944,6.060152244567871,7.338132667541504
8.13,9.09648848932618,7.163511510673822,7.039999999999999,8.203786922078091,5.876213077921907,0.21575314514338967,1.3437346361577511,0.31283340352314043,0.1186728867636389,1.687269447621006,1.0001998246944963,5750784,6.113908100128174,7.587107706069946
8.040000000000001,9.14742945599257,6.93257054400743,7.039999999999999,7.92566359301938,6.154336406980618,0.19429366262629627,1.390104890614748,0.2561648158268935,0.13242250942569905,1.759431749291061,1.020778031938435,5914624,6.126533651351929,7.512654972076416
8.17,9.273675676999362,7.066324323000638,7.169999999999999,8.245220907534819,6.0947790924651795,0.20113333631306882,1.4025762215256692,0.2628911577265028,0.13937551489963484,1.6985964929623716,1.1065559500889668,6078464,6.205861139297485,7.611481380462647
8.35,9.357223907579641,7.342776092420359,7.6,8.586914383318026,6.613085616681974,0.2129011271521449,1.3544375754892826,0.2850720585938425,0.14073019571044731,1.614206007271244,1.094669143707321,6242304,6.434503698348999,7.806706476211548
8.360000000000001,9.446462148443286,7.273537851556716,7.570000000000002,8.51556861200021,6.6244313879997945,0.19612974403426048,1.3444026984274386,0.2792710001824284,0.11298848788609257,1.61771966399857,1.0710857328563073,6406144,6.358474540710449,7.778992557525635
8.309999999999999,9.406767979109528,7.213232020890469,7.42,8.378957767578948,6.461042232421052,0.20339690214022993,1.2967635676264764,0.28958205299918915,0.11721175128127073,1.5257027680019533,1.0678243672509995,6569984,6.232134437561035,7.6937456130981445
8.400000000000002,9.33594871654381,7.464051283456195,7.640000000000001,8.47090312311364,6.809096876886361,0.1861068689264357,1.2966319143772125,0.25098511723118067,0.12122862062169074,1.4964008663757247,1.0968629623787003,6733824,6.378764867782593,7.806822681427002
8.65,9.580859817588019,7.719140182411981,7.779999999999999,8.658407650239909,6.901592349760089,0.172556175943464,1.2821195363998412,0.24899097704107126,0.09612137484585676,1.4815959965349403,1.082643076264742,6897664,6.391007566452027,7.996848440170288
8.45,9.553856874780422,7.3461431252195775,7.709999999999999,8.746773842262622,6.6732261577373775,0.1992882391437888,1.2489396393299104,0.26292688859651137,0.13564958969106625,1.4378612411102967,1.060018037549524,7061504,6.206546354293823,7.788683605194092
8.89,9.825360892917809,7.954639107082192,7.87,8.55854919940408,7.18145080059592,0.19160204241052267,1.28391495347023,0.2538753664307953,0.12932871839025004,1.4336221526411248,1.1342077542993354,7225344,6.5898017406463625,8.20806393623352
8.9,9.592820323027551,8.20717967697245,7.75,8.517137536560426,6.982862463439574,0.20797822847962374,1.2331266418099402,0.2834937697623131,0.13246268719693438,1.4219965511928756,1.044256732427005,7389184,6.688921880722046,8.257910680770873
8.89,9.768009111570034,8.011990888429967,8.110000000000001,9.136109155986828,7.083890844013173,0.20149368094280362,1.23834645524621,0.25795107486639723,0.14503628701921,1.4522392120974326,1.0244536983949875,7553024,6.613821649551392,8.220518970489502
8.98,9.742627038597504,8.217372961402496,8.01,8.860235261559998,7.159764738440001,0.19430622039362785,1.2166968680918218,0.27081810399098144,0.11779433679627425,1.4270761082348455,1.006317627948798,7716864,6.781225776672363,8.319887399673462
9.129999999999999,9.887693869580584,8.372306130419414,8.000000000000002,8.940212741883455,7.059787258116549,0.20005301190540195,1.1875339552760125,0.2883130173283246,0.11179300648247928,1.3975378150873852,0.9775300954646398,7880704,6.670123195648193,8.406925821304322
8.95,9.664492827115849,8.23550717288415,8.29,9.072879301041992,7.507120698958006,0.18884360548108814,1.1593374289572238,0.23630214215546036,0.14138506880671592,1.3615538320900278,0.9571210258244198,8044544,6.538821029663086,8.218883895874024
9.209999999999999,9.93587877775838,8.484121222241619,7.919999999999999,8.746801064343774,7.093198935656224,0.18921750346198676,1.2375982366502285,0.2336250715535345,0.144809935370439,1.4589636644855803,1.0162328088148767,8208384,6.840852499008179,8.49161891937256
9.29,10.008957578720747,8.571042421279252,8.010000000000002,8.914930936591297,7.105069063408706,0.18529926557093856,1.2255978763103486,0.2283521642528067,0.14224636688907044,1.4278481010893216,1.0233476515313755,8372224,6.893795680999756,8.5669837474823
9.200000000000001,9.962889244910427,8.437110755089575,8.17,8.783269924258478,7.5567300757415214,0.19243216561153526,1.1730258405208587,0.2335610089847397,0.15130332223833082,1.36367848187083,0.9823731991708873,8536064,6.8810771942138675,8.483793258666992
9.350000000000001,9.966846820531647,8.733153179468356,8.11,8.848173421358423,7.371826578641576,0.1667987146414816,1.1155197627842426,0.22322656335247282,0.11037086593049039,1.3057546368088224,0.9252848887596629,8699904,6.804073858261108,8.579068899154663
9.330000000000002,10.055327512231546,8.604672487768458,8.280000000000001,9.160681554252161,7.399318445747841,0.163693998940289,1.1600537948310374,0.20742306057459867,0.11996493730597932,1.3514278365902515,0.9686797530718234,8863744,6.853686904907226,8.560996627807617
9.360000000000001,10.009923072370878,8.710076927629125,8.110000000000001,8.700677577024896,7.519322422975107,0.17937526823952793,1.1525784783065318,0.21003123733490062,0.14871929914415524,1.3293711403153712,0.9757858162976925,9027584,6.819394969940186,8.579909753799438
9.53,9.879428104193122,9.180571895806876,7.93,8.568827050147377,7.291172949852622,0.17205193648114797,1.166370927542448,0.22314665214810298,0.12095722081419298,1.3926389968451736,0.9401028582397226,9191424,7.1179955959320065,8.789229679107667
9.42,10.012958683214944,8.827041316785056,8.08,8.73084560381092,7.429154396189081,0.18672437760978935,1.1288198962807656,0.2472584044870038,0.1261903507325749,1.3375896997644727,0.9200500927970585,9355264,6.991649198532104,8.649936103820801
9.35,9.971691241694781,8.728308758305218,7.92,8.79954533709184,7.040454662908159,0.16946176216006276,1.1563516572117805,0.2299577042099001,0.1089658201102254,1.3464592302368639,0.9662440841866972,9519104,6.88747820854187,8.56403660774231
9.430000000000001,10.051369455316241,8.808630544683762,8.25,9.26316336293808,7.23683663706192,0.16660913620144127,1.1338397562503815,0.2023655686573943,0.13085270374548824,1.3913056232175587,0.8763738892832043,9682944,6.956351184844971,8.637866115570068
9.55,10.068169856321266,9.031830143678736,8.35,8.888980519128474,7.811019480871526,0.16337407687678931,1.1511000141501426,0.2090660228345052,0.11768213091907342,1.3571528771496992,0.9450471511505861,9846784,6.902456426620484,8.72337727546692
9.51,10.095576638878294,8.924423361121706,7.619999999999999,8.41473265945222,6.825267340547779,0.1776687982492149,1.1144646152853965,0.24046549368114833,0.11487210281728144,1.2935069921480091,0.9354222384227839,10010624,7.070994281768799,8.708296775817871
9.6,10.085798312059644,9.114201687940355,8.13,8.831498396291824,7.4285016037081775,0.14665606226772068,1.151278482377529,0.1978875184712532,0.09542460606418818,1.3446713730472004,0.9578855917078577,10174464,7.003313779830933,8.753282499313354
9.68,9.985941170815567,9.374058829184433,8.3,8.995701085237044,7.604298914762957,0.1628548334352672,1.1466295346617699,0.20959999650269967,0.1161096703678347,1.3397791721354178,0.953479897188122,10338304,7.181363964080811,8.884417915344239
9.540000000000001,10.032341345003648,9.047658654996354,8.309999999999999,8.834309069156731,7.785690930843265,0.1576673325151205,1.1289179287850857,0.2056790504635024,0.10965561456673859,1.3418290134229567,0.9160068441472147,10502144,7.099374580383301,8.74473524093628
9.64,9.940665927567458,9.339334072432543,8.320000000000002,8.936116872029977,7.703883127970028,0.1539070127531886,1.1524577863514422,0.19771057061075492,0.1101034548956223,1.3650676736378526,0.9398478990650319,10665984,7.124719429016113,8.797237300872803
9.629999999999999,9.830249843945007,9.429750156054991,8.38,8.701869538788623,8.058130461211379,0.17062740027904508,1.1219220846891402,0.21722076068531002,0.12403403987278014,1.3125202156487492,0.9313239537295311,10829824,7.040537118911743,8.752873706817628
9.74,10.075261092284805,9.404738907715195,8.129999999999999,8.77815121692395,7.481848783076047,0.1417981718666851,1.1227122686803341,0.1918607571044769,0.09173558662889333,1.3258290826086303,0.9195954547520379,10993664,7.1127357006073,8.879132080078126
9.719999999999999,9.913907194296652,9.526092805703346,8.34,8.928557558782487,7.751442441217513,0.14038218259811402,1.1034231930971146,0.16505713853696408,0.11570722665926399,1.3210007210180226,0.8858456651762066,11157504,7.089729261398316,8.842450141906738
9.740000000000002,9.989799919935939,9.490200080064065,8.169999999999998,8.725067563455115,7.614932436544882,0.13383506573736664,1.094878041744232,0.1694248078599059,0.09824532361482738,1.2891974573461886,0.9005586261422757,11321344,7.003793621063233,8.832661342620849
9.690000000000001,9.9243074902772,9.455692509722802,8.33,8.643209195267316,8.016790804732684,0.14279783219099043,1.0992921367287636,0.1784128510765563,0.10718281330542458,1.2922766105422139,0.9063076629153133,11485184,7.166180372238159,8.841613864898681
9.790000000000003,9.91206555615734,9.667934443842665,8.35,8.923149195236284,7.776850804763716,0.13059614133089775,1.0915825173258782,0.15445504999900972,0.10673723266278579,1.2805220275246239,0.9026430071271325,11649024,7.189561796188355,8.913619995117188
9.75,9.951246117974982,9.548753882025018,8.15,8.630104155366313,7.669895844633688,0.1460204363800585,1.1257523149251938,0.19387899724173446,0.09816187551838253,1.3357563206141276,0.9157483092362599,11812864,7.070048522949219,8.850619888305664
9.89,9.96,9.82,8.07,8.994175308044962,7.145824691955038,0.13441939139738676,1.1142349518835544,0.17465884879762522,0.0941799339971483,1.3070511466931845,0.9214187570739243,11976704,7.149900722503662,8.979475402832032
9.620000000000001,9.94496153618544,9.295038463814562,8.190000000000001,8.903372273080473,7.476627726919529,0.13186169080436227,1.092892761528492,0.15873635509923165,0.1049870265094929,1.2669013605009527,0.9188841625560313,12140544,7.151791524887085,8.754943370819092
9.84,9.96,9.719999999999999,8.35,9.001536645170477,7.6984633548295225,0.13095711376518007,1.0831506706774234,0.15528458348420487,0.10662964404615528,1.2687778458386192,0.8975234955162277,12304384,7.209366130828857,8.933053970336914
9.709999999999999,9.902093727122985,9.517906272877013,8.329999999999998,8.853545604508335,7.806454395491661,0.11776559874415396,1.0570980802178382,0.14460006074668014,0.09093113674162778,1.2885322179190513,0.8256639425166251,12468224,7.113788747787476,8.807096672058105
9.850000000000001,9.978452325786654,9.72154767421335,8.370000000000001,8.901130868995581,7.8388691310044205,0.1448936861939728,1.0997381567955018,0.18754211362537387,0.10224525876257173,1.2792361674716868,0.9202401461193168,12632064,7.171789836883545,8.923323345184325
9.780000000000001,9.933622914957374,9.626377085042629,8.22,8.655430821141545,7.784569178858456,0.13367142342030996,1.0789377979934216,0.15251666655064416,0.11482618028997578,1.274387672422171,0.8834879235646722,12795904,7.192591142654419,8.865463542938233
9.790000000000001,9.982093727122987,9.597906272877015,8.180000000000001,8.818435587980495,7.541564412019507,0.13447500830516215,1.0793275229632855,0.18050451478450222,0.08844550182582209,1.281352062711319,0.8773029832152519,12959744,7.1723733901977536,8.866614151000977
9.850000000000001,9.986014705087356,9.713985294912646,8.29,8.740444225182207,7.839555774817791,0.12926569050177927,1.1026338726282119,0.14699802733150022,0.11153335367205833,1.2995236597424662,0.9057440855139576,13123584,7.149102687835693,8.896519088745118
9.879999999999999,9.996619037896904,9.763380962103094,8.27,8.886522505671934,7.653477494328065,0.11335364915430543,1.0693568907678128,0.1385117837691628,0.08819551453944807,1.2547859997438477,0.8839277817917779,13287424,7.128390693664551,8.91701831817627
9.809999999999999,9.985783958312469,9.634216041687528,8.35,8.86234753829798,7.83765246170202,0.12304482040926809,1.0918560206890107,0.1543228447836758,0.09176679603486039,1.303224553609236,0.8804874877687855,13451264,7.16572527885437,8.85715217590332
9.879999999999999,10.004899959967966,9.755100040032032,8.469999999999999,8.79878564445547,8.141214355544527,0.1288844285532832,1.0946610525250435,0.16602470964558189,0.0917441474609845,1.2688794693022403,0.9204426357478467,13615104,7.062569808959961,8.882782459259033
9.870000000000001,10.004536240470738,9.735463759529264,8.120000000000001,8.658144961882948,7.581855038117053,0.12635412439703936,1.0751037567853927,0.16145292753675855,0.09125532125732017,1.2546720867620333,0.895535426808752,13778944,7.135910606384277,8.884245872497559
9.84,10.014355957741627,9.665644042258373,8.129999999999999,8.663010318849457,7.596989681150542,0.10259624663740392,1.0781069576740265,0.11636475561861108,0.08882773765619677,1.2513713487550604,0.9048425665929927,13942784,7.2132405757904055,8.877309322357178
9.86,10.009666295470957,9.710333704529042,8.229999999999999,8.719999999999999,7.739999999999998,0.11881035193800923,1.0840134888887405,0.1440769669552267,0.09354373692079178,1.224192769290618,0.9438342084868628,14106624,7.203761959075928,8.890329170227051
9.809999999999999,9.996815416922693,9.623184583077304,8.120000000000001,8.597074417675064,7.6429255823249385,0.11656768573448058,1.0903698794543744,0.1352405244434675,0.09789484702549364,1.2736382431920013,0.9071015157167475,14270464,7.163044023513794,8.83912010192871
9.84,9.996204993518132,9.683795006481867,8.209999999999999,8.72468436929831,7.695315630701688,0.114755265135318,1.1119667932391166,0.14119897156675215,0.08831155870388385,1.2888260594643506,0.9351075270138828,14434304,7.102190828323364,8.828495311737061
9.780000000000001,9.933622914957374,9.626377085042629,8.16,8.504093010681705,7.815906989318295,0.13207944715395564,1.0881389908492565,0.16168607108201125,0.10247282322590004,1.2652294324327142,0.9110485492657986,14598144,7.090722942352295,8.771328830718994
9.8,9.926491106406736,9.673508893593265,8.139999999999999,8.806633332499956,7.4733666675000405,0.11702610487118362,1.0991171643137931,0.15168366887372808,0.08236854086863915,1.2864333612532302,0.9118009673743561,14761984,7.038295745849609,8.770845413208008
9.86,10.016204993518132,9.703795006481867,8.33,8.679428104193123,7.980571895806877,0.11994231007993217,1.094634772837162,0.14603945535707324,0.09384516480279109,1.2862874616172137,0.9029820840571101,14925824,7.066848564147949,8.834528160095214
9.849999999999998,9.986014705087353,9.713985294912643,8.139999999999999,8.783739077577243,7.496260922422755,0.12608046447858212,1.0984615743160249,0.15348314241232502,0.09867778654483922,1.2940748460958054,0.9028483025362444,15089664,7.197922086715698,8.864752197265625
9.940000000000001,10.031651513899119,9.848348486100884,8.120000000000001,8.584327470649757,7.655672529350245,0.11513970168307419,1.105075540393591,0.13775871049106503,0.09252069287508335,1.286360552445134,0.923790528342048,15253504,7.073035097122192,8.875031566619873
9.84,9.96,9.719999999999999,8.24,8.88062469512188,7.599375304878121,0.12771057663485402,1.1095149643719195,0.15708490713278647,0.09833624613692157,1.2654064807037821,0.9536234480400569,15417344,7.157386064529419,8.829434967041015
9.849999999999998,9.993178210632761,9.706821789367234,8.23,8.788659108938537,7.6713408910614636,0.12387855248525734,1.0662246860563755,0.15432193515744333,0.09343516981307134,1.2525861984850932,0.8798631736276579,15581184,7.079620504379273,8.805227947235107
9.91,9.98,9.84,7.95,8.360487515035476,7.539512484964525,0.1298970095813274,1.0896355003118514,0.15995966610763174,0.09983435305502308,1.2723173850433491,0.9069536155803538,15745024,7.246601867675781,8.892825508117676
9.88,10.083960780543713,9.676039219456289,8.25,8.686463056855905,7.813536943144096,0.12221199348568912,1.1036151804029941,0.15012139860692034,0.0943025883644579,1.2889464562838784,0.91828390452211,15908864,7.164359092712402,8.84262170791626
9.84,10.02,9.66,8.09,8.462692903071684,7.717307096928316,0.12397464476525781,1.1075113117694855,0.15174725976205014,0.09620202976846547,1.3037726123513653,0.9112500111876056,16072704,7.1073808670043945,8.784872150421142
9.840000000000002,9.996204993518134,9.68379500648187,8.07,8.45742741255621,7.68257258744379,0.11558693898841735,1.0800160586833953,0.1263420157351627,0.10483186224167199,1.2274729794628063,0.9325591379039844,16236544,7.158642101287842,8.802934455871583
9.91,9.98,9.84,8.42,8.712574776766555,8.127425223233445,0.11306307660415763,1.0862639732658863,0.14205593013064804,0.0840702230776672,1.2469698415059072,0.9255581050258654,16400384,7.102599143981934,8.827652263641358
9.91,10.032065556157338,9.787934443842662,8.200000000000001,8.673286382647971,7.726713617352032,0.11470378795638678,1.078042285144329,0.14538297782025011,0.08402459809252343,1.2333531682416263,0.9227314020470316,16564224,7.136498928070068,8.83945140838623
9.860000000000001,10.002828568570859,9.717171431429144,8.44,8.733938769133982,8.146061230866017,0.10225900560617444,1.1093066051602363,0.11985806917978117,0.08465994203256771,1.2765622821524052,0.9420509281680675,16728064,7.039918422698975,8.753565788269043
9.870000000000001,10.011774468787578,9.728225531212424,8.069999999999999,8.37347981810987,7.766520181890129,0.11006376696750517,1.117387307435274,0.1341773597829873,0.08595017415202301,1.2704822639890967,0.9642923508814514,16891904,7.024972915649414,8.749614429473876
9.889999999999999,10.027477270848674,9.752522729151323,8.069999999999999,8.644543296888928,7.49545670311107,0.11998533923178908,1.082402565330267,0.14708915493538804,0.09288152352819012,1.2493476933562626,0.9154574373042712,17055744,7.1059730052948,8.782889652252198
9.78,10.051293199325011,9.508706800674988,8.32,8.701575680566778,7.938424319433222,0.11674066474661224,1.1089454367756844,0.1394056954400758,0.09407563405314867,1.2398724348457542,0.9780184387056146,17219584,7.0545799255371096,8.681172847747803
9.9,10.0,9.8,8.13,8.643906606301185,7.616093393698817,0.11908269133418795,1.0757484868168832,0.15199394688747836,0.08617143578089753,1.22456137768696,0.9269355959468064,17383424,7.117644214630127,8.776795387268066
9.870000000000001,10.025241746962601,9.7147582530374,8.149999999999999,8.613141447076375,7.686858552923622,0.10736072724685071,1.1040422201156617,0.11885704998395474,0.09586440450974668,1.2627935547910398,0.9452908854402835,17547264,7.040250825881958,8.73859977722168
9.809999999999999,9.967797338380594,9.652202661619404,8.26,8.58,7.9399999999999995,0.11101811509579418,1.1050616398453712,0.13264392044386156,0.0893923097477268,1.2591542203670594,0.950969059323683,17711104,7.056492757797241,8.695017623901368
9.879999999999999,9.987703296142689,9.77229670385731,8.23,8.775985347788748,7.6840146522112525,0.11556191090494392,1.1399444311857223,0.13601489209939058,0.09510892971049725,1.2997672114150753,0.9801216509563694,17874944,7.1010425090789795,8.741037368774414
9.879999999999999,9.996619037896904,9.763380962103094,8.17,8.53069377593743,7.8093062240625715,0.11723208110779519,1.105670005083084,0.14467422714390052,0.08978993507168985,1.2653259444978735,0.9460140656682947,18038784,7.1380548000335695,8.752978038787841
9.790000000000001,9.903578166916008,9.676421833083994,8.059999999999999,8.641721582889959,7.478278417110039,0.11002218350768087,1.1278793953359127,0.12554984400582714,0.0944945230095346,1.296557945616816,0.9592008450550096,18202624,7.025189447402954,8.64704065322876
9.9,10.0,9.8,8.02,8.404187454245971,7.635812545754029,0.11394484024494882,1.132618149369955,0.138870650291211,0.08901903019868662,1.3004985012592436,0.9647377974806663,18366464,7.085125970840454,8.739082622528077
9.81,9.914403065089106,9.705596934910895,8.25,8.706618002273235,7.793381997726765,0.1160525892861187,1.1303824700415135,0.14141415181580574,0.09069102675643165,1.2734559947893738,0.9873089452936532,18530304,6.987007427215576,8.632869243621826
9.870000000000001,9.98874342087038,9.751256579129622,8.09,8.584873721266344,7.595126278733654,0.12671250235289333,1.1427774004638196,0.1575214910878054,0.09590351361798127,1.2860083388374504,0.9995464620901888,18694144,7.076091051101685,8.721640396118165
9.84,9.968062484748657,9.711937515251343,8.120000000000001,8.555430821141545,7.684569178858456,0.10219214102253313,1.122212566435337,0.11935659335062936,0.0850276886944369,1.2846908502933487,0.9597342825773254,18857984,7.010062408447266,8.661291408538819
9.9,10.026491106406736,9.773508893593265,8.19,8.640444225182208,7.7395557748177914,0.09568245466798539,1.131829699128866,0.11365373969139214,0.07771116964457864,1.276262162329942,0.9873972359277902,19021824,6.970239639282227,8.686056518554688
9.89,9.973066238629182,9.80693376137082,8.23,8.72,7.74,0.10880766483023759,1.1025147162377835,0.13162141926626408,0.08599391039421109,1.2596783499989577,0.9453510824766095,19185664,6.921818971633911,8.660874176025391
9.84,10.002480768092719,9.677519231907281,8.270000000000001,8.819636243346453,7.7203637566535495,0.11406049290671941,1.1574036076664924,0.13246727482056286,0.09565371099287596,1.2911500433467225,1.0236571719862624,19349504,7.074432849884033,8.67151460647583
9.890000000000002,9.994403065089108,9.785596934910897,8.27,8.65742741255621,7.882572587443789,0.11219257963821287,1.137350533157587,0.13366964762807465,0.09071551164835108,1.292587109709289,0.9821139566058852,19513344,7.06671142578125,8.705141925811768
9.860000000000001,9.951651513899119,9.768348486100884,8.01,8.572938717801502,7.447061282198497,0.11971957134082911,1.1224091522395612,0.15508666211227615,0.08435248056938208,1.287395922373483,0.9574223821056395,19677184,7.04508409500122,8.664375305175781
9.89,9.994403065089106,9.785596934910895,8.190000000000001,8.481376045686671,7.898623954313332,0.11543102450668807,1.137320426851511,0.14205745645257203,0.08880459256080413,1.2911137401114794,0.9835271135915425,19841024,7.040664577484131,8.681574153900147
9.82,9.997763888346313,9.642236111653688,8.2,8.602492235949962,7.797507764050037,0.11714638862758871,1.1520695298910142,0.14944878130853104,0.08484399594664638,1.3114567521199723,0.992682307662056,20004864,7.105497741699219,8.634730052947997
9.860000000000001,9.980000000000002,9.74,8.239999999999998,8.625227205685164,7.854772794314834,0.10222212504595515,1.1490946561098099,0.12653408701226684,0.07791016307964346,1.308759025749955,0.9894302864696647,20168704,6.995590782165527,8.633857250213623
9.860000000000001,9.988062484748658,9.731937515251344,8.120000000000001,8.61759421218499,7.622405787815012,0.11649446282535789,1.1642665579915046,0.15277661552840643,0.08021231012230932,1.304310514308287,1.0242226016747222,20332544,7.021806955337524,8.642103481292725
9.93,10.02,9.84,8.11,8.645630469633682,7.574369530366316,0.10947165274992579,1.145039051026106,0.12906114527724294,0.08988216022260864,1.3118217993604044,0.9782563026918075,20496384,7.091435956954956,8.716653442382812
9.870000000000001,10.011774468787578,9.728225531212424,8.19,8.60821047332653,7.771789526673469,0.1312996411696076,1.1481810718774796,0.1687871831887997,0.0938120991504155,1.2866904633216598,1.0096716804332995,20660224,6.993535947799683,8.628146362304687
9.9,10.009544511501034,9.790455488498967,8.200000000000001,8.700000000000001,7.700000000000001,0.09793346673250194,1.1397043392062187,0.12297618440979807,0.07289074905520582,1.2901275064448485,0.9892811719675889,20824064,6.99643235206604,8.645598983764648
9.87,9.979999999999999,9.76,8.319999999999999,8.659999999999998,7.979999999999999,0.12170989792793988,1.1588083185255527,0.14493877069774855,0.0984810251581312,1.2784365354137106,1.0391801016373947,20987904,7.028783082962036,8.629302215576171
9.85,9.993178210632763,9.706821789367236,8.01,8.572938717801502,7.447061282198497,0.1156901362352073,1.145887415856123,0.17311288936441394,0.05826738310600066,1.3018387937426639,0.9899360379695822,21151744,6.935109043121338,8.591602230072022
9.89,10.071383571472172,9.70861642852783,8.23,8.743906606301184,7.7160933936988165,0.09809476183727378,1.186638967692852,0.11570004175533835,0.08048948191920921,1.3321861305438911,1.0410918048418127,21315584,7.011086940765381,8.642877006530762
9.83,10.003493515728975,9.656506484271025,7.889999999999999,8.34265881191025,7.437341188089748,0.11477996865287424,1.1335655942559242,0.14352325113540085,0.08603668617034763,1.2866702386360893,0.980460949875759,21479424,7.0770669937133786,8.607309055328368
9.87,9.996885775404495,9.743114224595503,8.030000000000001,8.530099990002,7.529900009998002,0.10430136406794188,1.1491156376898288,0.1407068672203121,0.06789586091557168,1.2983723385029764,0.9998589368766813,21643264,7.033738899230957,8.619672679901123
9.870000000000001,10.004536240470738,9.735463759529264,8.33,8.643209195267316,8.016790804732684,0.1043839199468493,1.1634781792759896,0.12442275846687573,0.08434508142682287,1.30716114198186,1.0197952165701192,21807104,6.97108793258667,8.59174280166626
9.91,10.014403065089105,9.805596934910895,7.989999999999999,8.54398555937858,7.436014440621418,0.10630267262458797,1.152176308631897,0.12389227731307827,0.08871306793609766,1.2823850178038696,1.0219675994599244,21970944,7.077156591415405,8.669165134429932
9.889999999999999,9.994403065089104,9.785596934910894,8.04,8.614804314527996,7.465195685472002,0.10858446629717947,1.1573527716100216,0.1543060774816847,0.06286285511267423,1.2985148968486415,1.0161906463714017,22134784,6.9783858299255375,8.612877368927002
9.930000000000001,10.020000000000001,9.840000000000002,8.14,8.650294032886924,7.629705967113077,0.11376931602135298,1.1618427127599715,0.14068278347076152,0.08685584857194445,1.3270917990257913,0.9965936264941517,22298624,6.9136574268341064,8.612808322906494
9.890000000000002,9.960000000000003,9.820000000000002,8.17,8.678035431835221,7.6619645681647786,0.10248194043524558,1.160584694892168,0.1251378558937665,0.07982602497672465,1.3224865329672384,0.9986828568170978,22462464,6.887636423110962,8.569577312469482
9.889999999999999,10.012065556157335,9.767934443842663,8.08,8.365657137141714,7.794342862858286,0.12654702458530662,1.1756629556417466,0.17443369382447452,0.07866035534613872,1.297757561743552,1.0535683495399413,22626304,6.966391468048096,8.595522022247314
9.9,10.0,9.8,8.03,8.454381903478458,7.605618096521541,0.1069293079897761,1.1706471964716911,0.13655099923633857,0.07730761674321361,1.317945693702568,1.0233486992408143,22790144,6.987442207336426,8.60584316253662
9.92,10.02770329614269,9.81229670385731,8.0,8.49799598391955,7.502004016080451,0.10467925835400818,1.1546316169202329,0.13803465551730945,0.07132386119070691,1.3037250716911044,1.0055381621493613,22953984,7.027421474456787,8.630190086364745
9.870000000000001,10.004536240470738,9.735463759529264,8.09,8.481024295920342,7.698975704079657,0.10492318877950306,1.1681043855845927,0.1250624544745455,0.08478392308446062,1.305682919922278,1.0305258512469075,23117824,6.902006149291992,8.534464836120605
9.929999999999998,10.019999999999998,9.839999999999998,8.18,8.52,7.84,0.09883047332987185,1.1827308230102063,0.11792395873475703,0.07973698792498668,1.3576539653289559,1.0078076806914567,23281664,7.069874572753906,8.647480869293213
9.88,9.977979589711328,9.782020410288673,8.400000000000002,8.78470768123343,8.015292318766575,0.12620077049359676,1.1664901286363603,0.1623905421672988,0.09001099881989472,1.3166556322904905,1.01632462498223,23445504,7.0219567775726315,8.600217151641846
9.94,10.006332495807108,9.873667504192891,8.19,8.615323406362734,7.764676593637264,0.1030083771795034,1.1830091573297978,0.14333926396332397,0.06267749039568282,1.3414006547849755,1.0246176598746202,23609344,6.933964395523072,8.594114685058594
9.9,10.009544511501034,9.790455488498967,8.180000000000001,8.548239052790441,7.811760947209562,0.107622452173382,1.177623237669468,0.13106996292255543,0.08417494142420856,1.3435759022708182,1.0116705730681177,23773184,6.986964178085327,8.589793491363526
9.91,10.004339811320566,9.815660188679434,8.2,8.66475800154489,7.735241998455109,0.10826804870739574,1.145340094715357,0.13731999857415902,0.07921609884063245,1.2966085467967,0.9940716426340139,23937024,6.927565383911133,8.571893215179443
9.850000000000001,9.952469507659597,9.747530492340406,8.030000000000001,8.42509492530277,7.634905074697233,0.09658811297267669,1.1741617418825627,0.11773800644096957,0.07543821950438381,1.3161266294653857,1.0321968542997397,24100864,7.0143561363220215,8.556683540344238
9.89,9.984339811320567,9.795660188679435,8.06,8.477612260356423,7.642387739643579,0.09675114993005986,1.160750463604927,0.11631306949831735,0.07718923036180236,1.3239521022070837,0.9975488250027704,24264704,6.900005722045899,8.536484336853027
9.940000000000001,10.020000000000001,9.860000000000001,8.16,8.594050688284215,7.725949311715786,0.10648073833435771,1.174231480807066,0.14523750637325264,0.06772397029546279,1.3051381538137297,1.0433248078004023,24428544,6.935562419891357,8.584689712524414
9.96,10.02633249580711,9.893667504192893,8.1,8.52190046219458,7.67809953780542,0.109838942438364,1.1563541352748872,0.12863925411616714,0.09103863076056089,1.3036275713137744,1.009080699236,24592384,6.987443923950195,8.62044267654419
9.900000000000002,9.96324555320337,9.836754446796634,8.110000000000001,8.584236228055175,7.635763771944826,0.11134640835225577,1.1964038625359534,0.14291132942224619,0.07978148728226536,1.3110826746256525,1.0817250504462543,24756224,6.820382022857666,8.504773616790771
9.91,10.004339811320566,9.815660188679434,8.06,8.301660919471892,7.8183390805281086,0.09069490395486349,1.2148248754441737,0.10436455241965992,0.07702525549006706,1.3725781728145279,1.0570715780738196,24920064,6.946659946441651,8.558337497711182


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-leaper-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.71,3.071801050302511,2.348198949697489,2.7600000000000007,3.229467783772221,2.2905322162277804,1.0878089919686318,2.7042517751455306,1.3893462675715582,0.7862717163657054,2.7059820136134256,2.7025215366776356,16384,0.4306416580453515,2.4114282846450807
2.6900000000000004,3.105812457725836,2.2741875422741646,2.71,3.1884349485562273,2.2315650514437726,0.27982870163396,2.658832240104675,0.3530739906764468,0.20658341259147323,2.719938887718214,2.597725592491136,180224,1.8193432688713074,2.5349066972732546
2.98,3.444327470649756,2.515672529350244,2.7,3.03166247903554,2.3683375209644604,0.3696645464748144,2.530028036236763,0.6061723585766003,0.1331567343730285,2.659066671300097,2.400989401173429,344064,2.4111650228500365,2.900993490219116
3.07,3.3422131517763236,2.797786848223676,2.7800000000000002,3.0585677655436827,2.501432234456318,0.28598592840135095,2.5241033345460893,0.4331774812020379,0.138794375600664,2.616781829152131,2.4314248399400475,507904,2.712830662727356,3.0163509607315064
3.4900000000000007,3.8960788100849397,3.0839211899150616,3.21,3.649203825119955,2.770796174880045,0.2900480694137514,2.406958867609501,0.4326829416049533,0.14741319722254947,2.581286179110978,2.232631556108024,671744,2.744065523147583,3.4318535566329955
3.21,3.724684369298311,2.695315630701689,3.0100000000000002,3.3605709628591622,2.6594290371408382,0.20839636563323433,2.398435539007187,0.35970142785941084,0.05709130340705784,2.5311789489459398,2.265692129068434,835584,2.7013625264167787,3.1591485738754272
3.47,3.94549973711875,2.9945002628812505,3.1799999999999997,3.899444229944198,2.4605557700558016,0.11705129942856725,2.3924595415592194,0.20754952487326195,0.026553073983872535,2.530298674892398,2.2546204082260406,999424,2.8188831329345705,3.4144341945648193
3.6100000000000003,4.130480547186925,3.089519452813076,3.560000000000001,4.044148737476409,3.0758512625235928,0.12438989432994271,2.3549797385931015,0.2503424608241952,-0.001562672164309803,2.4708808262368884,2.2390786509493146,1163264,2.917914795875549,3.5474775075912475
3.79,4.3669748694700665,3.2130251305299335,3.41,3.96937465083788,2.85062534916212,0.20861341981217266,2.2709641218185426,0.333765295528704,0.08346154409564133,2.3624197480349496,2.1795084956021356,1327104,3.0314594507217407,3.718472146987915
3.8899999999999997,4.55850579653433,3.221494203465669,3.62,4.30381283989115,2.93618716010885,0.2226171842543408,2.189240296185017,0.3452010102413598,0.10003335826732178,2.330843388283697,2.0476372040863366,1490944,3.0929431200027464,3.796904420852661
3.8899999999999997,4.257287353444139,3.5227126465558602,3.5300000000000002,3.9883666654546337,3.071633334545367,0.2722470773383975,2.148200976848602,0.3853360166373111,0.15915813803948384,2.2975638908629072,1.998838062834297,1654784,3.017490601539612,3.7930346012115477
4.45,5.023149195236284,3.8768508047637162,3.65,4.125920161371631,3.1740798386283684,0.28023553313687444,2.030098541080952,0.3961283917820187,0.16434267449173018,2.252536784590408,1.8076602975714957,1818624,3.410377550125122,4.31584095954895
4.58,5.341314652426972,3.818685347573029,4.159999999999999,4.550384425918862,3.769615574081137,0.3268757060170174,1.9360420450568199,0.438949013524844,0.21480239850919075,2.1381911773873066,1.7338929127263334,1982464,3.4631483793258666,4.4184998035430905
4.7299999999999995,5.238035431835221,4.221964568164778,4.319999999999999,4.716988664825584,3.923011335174415,0.3274507876485586,1.9067291259765624,0.41423620284909474,0.2406653724480225,2.115977092909074,1.6974811590440508,2146304,3.5603593587875366,4.559115862846374
5.06,5.816571212775109,4.30342878722489,4.6000000000000005,5.234034699365894,3.9659653006341062,0.32242479575797917,1.8783199951052665,0.4318385349810769,0.21301105653488145,2.14039445892176,1.6162455312887731,2310144,3.7232013940811157,4.863549017906189
5.15,5.861688133946324,4.4383118660536764,4.540000000000001,5.227313611097585,3.852686388902417,0.3641502592712641,1.787470769882202,0.43700632625815916,0.29129419228436904,2.0725047805748913,1.5024367591895131,2473984,3.711715841293335,4.9284099578857425
5.3500000000000005,5.917890834580028,4.782109165419973,4.7700000000000005,5.617407812095216,3.922592187904785,0.4021967303007841,1.688941839337349,0.4695556931803272,0.33483776742124105,2.013404126639326,1.3644795520353719,2637824,3.7892421960830687,5.124265909194946
5.76,6.406838465151849,5.1131615348481505,4.96,5.721839878189636,4.198160121810364,0.3547328744083643,1.6962708592414857,0.39946717882324845,0.3099985699934802,1.9348321163508149,1.4577096021321565,2801664,4.109153604507446,5.4967413425445555
5.930000000000001,6.670337760755185,5.189662239244816,4.99,5.8759458222713175,4.104054177728683,0.3698049707338214,1.7546848595142364,0.4420560840290211,0.2975538574386217,1.9975590459371872,1.5118106730912855,2965504,4.281407880783081,5.6667149543762205
5.95,6.828919791562347,5.071080208437653,5.33,6.103369252039412,4.556630747960588,0.3594061451032758,1.77038132250309,0.43174521158473184,0.28706707862181974,1.9112796689431084,1.6294829760630716,3129344,4.138742589950562,5.676692628860474
6.14,7.043548559846121,5.236451440153878,5.3,5.865685424949238,4.734314575050762,0.38107226192951205,1.7146708250045777,0.4640166346546494,0.2981278892043747,1.884376574470486,1.5449650755386695,3293184,4.29176938533783,5.868427515029907
6.8,7.53348483283569,6.06651516716431,5.590000000000001,6.469147314162991,4.71085268583701,0.3596945473924279,1.6509034305810928,0.40994284091188454,0.30944625387297126,1.8488066958820626,1.453000165280123,3457024,4.722259092330932,6.4682777404785154
6.710000000000001,7.5387943049997395,5.881205695000262,5.42,6.036116872029974,4.803883127970026,0.3374526545405388,1.6093938291072845,0.39216659575493223,0.28273871332614536,1.8468688891492402,1.3719187690653287,3620864,4.6569946765899655,6.360320520401001
6.3900000000000015,7.296035319399858,5.4839646806001445,5.7700000000000005,6.553645327938603,4.986354672061398,0.3521929459646344,1.5855393439531327,0.41911816446396793,0.2852677274653009,1.8924186359600947,1.2786600519461706,3784704,4.452677202224732,6.052517604827881
6.7600000000000025,7.8556276739841895,5.664372326015815,5.619999999999999,6.463563868358525,4.776436131641473,0.34270335342735053,1.5997322499752045,0.4073272819035884,0.27807942495111265,1.8693142210944875,1.3301502788559214,3948544,4.617340064048767,6.4007142066955565
6.889999999999999,7.788276126811794,5.991723873188204,6.35,7.138986691902975,5.561013308097024,0.31831256337463854,1.5622425898909569,0.344832903592726,0.29179222315655107,1.8688028524591356,1.2556823273227782,4112384,4.591638135910034,6.501703929901123
6.989999999999999,8.313971298782567,5.6660287012174315,6.1,7.0154233993076645,5.184576600692335,0.3370437087491155,1.5039289340376853,0.390735724465561,0.28335169303267,1.860590767971051,1.1472671001043198,4276224,4.6432849884033205,6.588904142379761
7.090000000000001,7.768896162899748,6.411103837100254,6.18,6.891055553385247,5.468944446614753,0.3579069940373302,1.424201951175928,0.414057398970807,0.30175658910385333,1.739604845163338,1.1087990571885182,4440064,4.881040430068969,6.719933652877808
7.26,8.129712596206355,6.390287403793644,6.4,7.252056336165632,5.547943663834369,0.366443407535553,1.383244102448225,0.4229408454091038,0.30994596966200216,1.692846567854322,1.0736416370421278,4603904,5.0005827903747555,6.881836748123169
7.31,8.496128154964715,6.123871845035285,6.779999999999999,7.67196412483911,5.888035875160889,0.32709321193397045,1.3220556043088436,0.37830761651692457,0.27587880735101633,1.6611279863086843,0.9829832223090029,4767744,4.892787790298462,6.9048481464385985
7.360000000000001,8.040000000000001,6.6800000000000015,6.3999999999999995,7.0752777206453645,5.724722279354634,0.373087976872921,1.2832695990800858,0.43561496782455444,0.31056098592128756,1.582964845183295,0.9835743529768766,4931584,4.895910453796387,6.930909919738769
7.890000000000001,8.583469537903433,7.196530462096568,6.82,7.56538580614337,6.074614193856631,0.32977086026221514,1.306845086067915,0.4029083380948215,0.25663338242960876,1.6250957549116005,0.9885944172242296,5095424,5.278695297241211,7.427912044525146
7.889999999999999,8.85171721415393,6.928282785846067,6.510000000000001,7.063985559378582,5.956014440621419,0.3293362885713577,1.213253554701805,0.3734790316366753,0.28519354550604015,1.481380950049964,0.9451261593536462,5259264,5.166285610198974,7.407709169387817
8.129999999999999,8.97504437753292,7.284955622467079,6.9,7.616937933157397,6.183062066842604,0.32996455691754817,1.1503282472491265,0.3663946359813126,0.2935344778537837,1.3363391950635921,0.9643172994346609,5423104,5.403942584991455,7.641843032836914
8.08,8.908009661779378,7.251990338220622,6.81,7.56690157880665,6.053098421193349,0.29988338612020016,1.1414763644337653,0.3280222582035258,0.2717445140368745,1.3545690008270255,0.9283837280405051,5586944,5.332155227661133,7.564451074600219
7.970000000000001,8.940618359603816,6.999381640396186,6.869999999999999,7.596704891960965,6.143295108039033,0.3002722609788179,1.1776432819664477,0.3474731100358639,0.25307141192177185,1.4282686560602962,0.9270179078725993,5750784,5.277202987670899,7.46117148399353
7.9799999999999995,9.185653349848122,6.774346650151877,6.720000000000001,7.309576118919348,6.130423881080653,0.314259229414165,1.1595665380358695,0.35768355696389903,0.270834901864431,1.3538213397093875,0.9653117363623516,5914624,5.169966506958008,7.447359991073609
8.330000000000002,9.273451111610985,7.386548888389019,6.889999999999999,7.587782200976779,6.192217799023219,0.3276227282360196,1.1265437081456184,0.3789688876948315,0.27627656877720774,1.327606907449204,0.9254805088420328,6078464,5.4660765647888185,7.792748641967774
8.290000000000001,9.212442410126508,7.367557589873493,6.95,7.87439169187093,6.025608308129071,0.3089392563328147,1.0700013548135758,0.3518555812440699,0.2660229314215595,1.2567541878817896,0.8832485217453621,6242304,5.560212802886963,7.75711669921875
8.270000000000001,9.336817697640981,7.203182302359022,6.970000000000001,7.839540108333136,6.1004598916668655,0.317522088624537,1.0472364291548728,0.36838958642565767,0.26665459082341636,1.2568167235916277,0.837656134718118,6406144,5.533932018280029,7.745680570602417
8.220000000000002,9.266709128650364,7.173290871349641,6.9,7.747348806572595,6.052651193427406,0.3053662383928895,1.046263687312603,0.33825099381717927,0.27248148296859975,1.2999150486845128,0.7926123259406932,6569984,5.401906061172485,7.6645894050598145
8.49,9.471274681218262,7.508725318781739,7.18,7.79773780845922,6.562262191540779,0.3289325496181846,1.0892561718821525,0.3841587422399406,0.27370635699642853,1.321071429378157,0.857440914386148,6733824,5.5696611404418945,7.902565813064575
8.55,9.427781293945138,7.6722187060548634,7.13,7.725063021872473,6.534936978127527,0.30377670265734197,1.0614276386797428,0.3566883113012975,0.2508650940133864,1.293897417611214,0.8289578597482716,6897664,5.513229417800903,7.9405779361724855
8.690000000000001,9.557698104181403,7.822301895818599,7.12,8.053595201358705,6.186404798641296,0.291979780420661,1.0459947675466537,0.3342815162073269,0.2496780446339951,1.2674069564243715,0.8245825786689359,7061504,5.637822055816651,8.067962026596069
8.629999999999999,9.483287759199673,7.776712240800325,7.089999999999999,8.00591484320323,6.174085156796767,0.3068661022931337,1.0430046647787095,0.3475668452762571,0.26616535931001034,1.235220934805194,0.850788394752225,7225344,5.566136646270752,8.004983711242676
8.74,9.543990049689672,7.936009950310329,7.31,8.113056660516554,6.5069433394834455,0.32663602419197557,1.0499431930482388,0.38740039934351717,0.265871649040434,1.2657457326951596,0.834140653401318,7389184,5.768766403198242,8.133938121795655
8.58,9.717365376649035,7.4426346233509655,7.289999999999999,8.057398201717985,6.522601798282013,0.33166271820664406,1.057218749076128,0.39472232115384637,0.26860311525944175,1.2426473596699983,0.8717901384822578,7553024,5.550902605056763,7.958083009719848
8.65,9.665135458941318,7.634864541058683,7.4799999999999995,8.057581163127745,6.902418836872253,0.32787499632686373,1.0130442924797536,0.3834451693690697,0.27230482328465777,1.1809994660208467,0.8450891189386606,7716864,5.631990385055542,8.00150260925293
8.870000000000001,9.76112288714857,7.978877112851433,7.4799999999999995,8.24131465242697,6.718685347573028,0.30656741969287393,1.043377770483494,0.3652638058892618,0.2478710334964861,1.208960480135075,0.8777950608319127,7880704,5.578139019012451,8.15547490119934
8.91,9.657596147662627,8.162403852337373,7.619999999999999,8.273911308970872,6.966088691029126,0.33182319477200506,0.9917342647910118,0.3939592852948216,0.2696871042491885,1.1731106511118592,0.8103578784701645,8044544,5.704130554199219,8.206976413726807
9.07,10.0829659421718,8.0570340578282,7.519999999999999,8.229647799968406,6.810352200031592,0.3201215794309974,0.9822858661413193,0.3907289305564556,0.2495142283055392,1.1580285200586895,0.8065432122239492,8208384,5.814211082458496,8.350344228744508
9.290000000000001,9.980579466824782,8.59942053317522,7.590000000000001,8.244904573201318,6.935095426798683,0.3171553624793887,0.9635652385652065,0.37821353674960617,0.2560971882091712,1.1420417374684555,0.7850887396619575,8372224,5.829096269607544,8.51031665802002
9.0,9.887693640846885,8.112306359153115,7.7,8.41133676975115,6.988663230248851,0.29825704265385866,1.0322091139853,0.3511635437301276,0.24535054157758973,1.2561162118680775,0.8083020161025225,8536064,5.689513111114502,8.239386510848998
9.09,10.028562730988185,8.151437269011815,7.63,8.332922470831598,6.927077529168401,0.31346826292574403,0.9752057820558548,0.3816739885478167,0.24526253730367137,1.1556722979408105,0.7947392661708992,8699904,5.67789397239685,8.288737630844116
9.11,10.033525852372309,8.18647414762769,7.62,8.461189633792523,6.778810366207477,0.3067318877205253,0.983672721683979,0.34122933055298416,0.2722344448880664,1.1385091871472737,0.8288362562206844,8863744,5.748337459564209,8.32169213294983
9.35,9.998459713474938,8.701540286525061,7.67,8.471311425102625,6.868688574897375,0.2957731096073985,1.0138473682105542,0.3333194886284571,0.2582267305863399,1.207524969096777,0.8201697673243313,9027584,5.857974910736084,8.525886726379394
9.31,10.060266619276108,8.559733380723893,7.510000000000001,8.191835757349232,6.82816424265077,0.2878521364182234,0.9606232546269894,0.3313061302838072,0.24439814255263959,1.130589974539092,0.7906565347148868,9191424,5.890808200836181,8.47278733253479
9.33,10.209829528942965,8.450170471057035,7.44,8.155821206726932,6.724178793273069,0.2950991002842784,0.9683970026671886,0.3367185524400495,0.25347964812850726,1.1509072034736614,0.7858868018607159,9355264,5.774467658996582,8.468616914749145
9.25,9.86196405123177,8.63803594876823,7.720000000000001,8.327947366142828,7.112052633857174,0.3121922377496958,0.9877258561551571,0.3565778292629664,0.2678066462364252,1.1854599760400588,0.7899917362702553,9519104,5.904357814788819,8.402230644226075
9.35,10.210523096726636,8.489476903273363,7.870000000000002,8.74412813706001,6.995871862939994,0.2870388563722372,0.9331688120961189,0.31920412675677184,0.25487358598770254,1.1244341959931021,0.7419034281991358,9682944,5.818016910552979,8.466645097732544
9.23,10.228048095033502,8.231951904966499,7.55,8.042442890089806,7.057557109910195,0.3098662091419101,0.9476990520954132,0.3634864327642706,0.2562459855195496,1.1490265307558218,0.7463715734350045,9846784,5.717324161529541,8.326313400268555
9.3,10.021110255092799,8.578889744907203,7.4799999999999995,8.153498329619309,6.80650167038069,0.29287911783903836,0.945985022187233,0.33893381685220714,0.24682441882586956,1.1288244963001257,0.7631455480743403,10010624,5.7892005443573,8.38474760055542
9.319999999999999,10.055934779718962,8.584065220281035,7.739999999999999,8.671879820577738,6.80812017942226,0.31034572534263133,0.949606417119503,0.35163213283243294,0.2690593178528297,1.1597694670315901,0.7394433672074158,10174464,5.779088401794434,8.40045371055603
9.409999999999998,10.119154426059655,8.700845573940342,7.3,8.041619848709566,6.558380151290433,0.29262419119477273,0.9418162614107132,0.3279906073609203,0.2572577750286252,1.158311999764446,0.7253205230569805,10338304,5.9118226051330565,8.484168148040771
9.4,10.092820323027551,8.70717967697245,7.63,8.396876782801513,6.863123217198486,0.3055437428876758,0.9036076404154301,0.3435455760514227,0.26754190972392883,1.0920727806104926,0.7151425002203676,10502144,5.863833713531494,8.440202236175537
9.48,10.124670458451448,8.835329541548553,7.630000000000001,8.358079665970697,6.901920334029305,0.28972955215722324,0.9327012307941913,0.33785625602537583,0.24160284828907067,1.1853973086704346,0.6800051529179479,10665984,6.014319324493409,8.540856742858887
9.440000000000001,10.27210576250859,8.607894237491413,7.860000000000001,8.575821206726932,7.14417879327307,0.29931918662041423,0.9220536343753338,0.3448527060303606,0.25378566721046786,1.1530449998585208,0.6910622688921467,10829824,5.924222373962403,8.4795503616333
9.44,10.144556598152342,8.735443401847657,7.840000000000001,8.562772439983707,7.117227560016295,0.30478375423699616,0.9196722067892551,0.3579093306023876,0.2516581778716047,1.121532188445173,0.7178122251333372,10993664,5.854896116256714,8.44872145652771
9.52,10.176962708226274,8.863037291773725,7.720000000000001,8.481314652426972,6.95868534757303,0.3015133300796151,0.9542585700750351,0.34974316803315125,0.253283492126079,1.148588189438005,0.7599289507120652,11157504,5.772822904586792,8.489277839660645
9.6,10.095983870705489,9.10401612929451,7.62,8.18,7.0600000000000005,0.2854827780276537,0.9098458401858807,0.33235804386097895,0.23860751219432846,1.1152671513186276,0.7044245290531338,11321344,5.897854232788086,8.565733480453492
9.59,10.090899191454728,9.089100808545272,7.590000000000001,8.166974869470067,7.013025130529934,0.2849553067237139,0.9223049961030483,0.3490154507797699,0.22089516266765782,1.0818717277159695,0.762738264490127,11485184,5.811409997940063,8.51416563987732
9.510000000000002,10.1287891401762,8.891210859823802,7.8,8.606225774829856,6.993774225170145,0.30138180162757633,0.9252097591757774,0.35025279071627446,0.2525108125388782,1.1180806186697203,0.7323388996818345,11649024,5.820500707626342,8.459657382965087
9.36,10.050217357069496,8.669782642930503,7.68,8.276322060635023,7.083677939364977,0.28763818107545375,0.9144875340163707,0.34187537085276737,0.2334009912981401,1.0871068720721868,0.7418681959605545,11812864,5.74425892829895,8.296332216262817
9.620000000000001,10.029389789809176,9.210610210190826,7.8199999999999985,8.427947366142826,7.212052633857172,0.2782950850203633,0.8935854807496071,0.32717316474726454,0.2294170052934621,1.0294597035789077,0.7577112579203065,11976704,5.884724569320679,8.539615249633789
9.66,9.953938769133982,9.366061230866018,7.700000000000001,8.324499799839842,7.075500200160161,0.28479861225932834,0.9021713867783546,0.3530473850761575,0.2165498394424992,1.0819087154312508,0.7224340581254584,12140544,6.076017761230469,8.593319416046143
9.58,9.984474968323134,9.175525031676866,7.43,7.941957029446808,6.918042970553191,0.28291623350232836,0.8770179398357868,0.3195946979110443,0.24623776909361245,1.0290870978001938,0.7249487818713798,12304384,5.872402334213257,8.483537340164185
9.64,10.003868107973206,9.276131892026795,7.88,8.328998886412872,7.431001113587127,0.2777847165241837,0.8656885206699372,0.31438364632345683,0.24118578672491053,1.0278159526360322,0.703561088703842,12468224,5.896698999404907,8.5186279296875
9.57,9.784709105535839,9.355290894464162,7.959999999999999,8.22532998322843,7.694670016771568,0.30257934629917144,0.8887809999287128,0.3592177990606736,0.2459408935376693,1.0484147083474982,0.7291472915099275,12632064,5.940632915496826,8.463640213012695
9.67,10.049605057922046,9.290394942077954,7.93,8.29619666847201,7.563803331527989,0.2748059306293726,0.8810654893517494,0.3179351535786074,0.23167670768013773,1.0592621634989756,0.7028688152045233,12795904,5.76103196144104,8.488908720016479
9.74,9.985764114548891,9.49423588545111,7.5699999999999985,8.171747455333215,6.968252544666783,0.28914656937122346,0.8794450215995312,0.34200675400588687,0.23628638473656005,1.031539261826178,0.7273507813728842,12959744,5.813731002807617,8.54114990234375
9.739999999999998,10.00153393661244,9.478466063387557,7.74,8.396048778674269,7.083951221325731,0.2846105732023716,0.8628436923027039,0.34304034673760897,0.2261807996671342,1.028744886441636,0.6969424981637716,13123584,5.920544624328613,8.557232284545899
9.790000000000001,10.006564078277078,9.573435921722924,7.710000000000001,8.236212884676915,7.183787115323086,0.26911834329366685,0.8767093390226364,0.3031308890914002,0.23510579749593355,1.0482882808960423,0.7051303971492304,13287424,5.947911643981934,8.597297382354736
9.77,9.989317121994613,9.550682878005386,7.960000000000001,8.414312667664023,7.505687332335979,0.2796552188694477,0.8684402905404568,0.3236069443786307,0.23570349336026475,1.0426200299292367,0.6942605511516768,13451264,5.834556245803833,8.542447376251221
9.75,9.96095023109729,9.53904976890271,7.65,8.205427763079953,7.0945722369200475,0.26746383011341096,0.8833172909915448,0.31787425535279745,0.21705340487402447,1.056136645788282,0.7104979361948076,13615104,5.871485090255737,8.523844718933105
9.8,10.00976176963403,9.590238230365971,7.660000000000001,8.32663333249996,6.993366667500043,0.271814701706171,0.8764151126146317,0.3132090434773642,0.23042035993497778,1.0448069432117102,0.7080232820175532,13778944,5.88696551322937,8.550850582122802
9.830000000000002,10.00916472867169,9.650835271328313,7.779999999999999,8.33281099844341,7.22718900155659,0.27389146368950607,0.8905958734452725,0.320359900684666,0.22742302669434614,1.0548051386849657,0.7263866082055793,13942784,5.961506366729736,8.589049339294434
9.739999999999998,9.919999999999998,9.559999999999999,7.539999999999999,8.20362640092148,6.876373599078517,0.2513440320268273,0.8657135024666787,0.2698278267664621,0.23286023728719255,1.0440226588707247,0.6874043460626327,14106624,5.959814786911011,8.51516752243042
9.8,9.948323969741914,9.651676030258088,7.8,8.224264068711928,7.375735931288071,0.2678868168964982,0.8684336066246032,0.3023472418207398,0.23342639197225656,1.0280952803224002,0.7087719329268063,14270464,5.917341709136963,8.535300540924073
9.84,9.92,9.76,7.7700000000000005,8.182431812546026,7.357568187453975,0.26433371789753435,0.8622252061963082,0.29222449622495217,0.23644293957011653,0.9853283763435454,0.7391220360490709,14434304,5.850961637496948,8.549002552032471
9.790000000000001,9.96,9.620000000000001,7.68,8.221848687365762,7.138151312634237,0.27473352998495104,0.866438078135252,0.33109092343640856,0.21837613653349353,1.0188090240089147,0.7140671322615892,14598144,5.8206099510192875,8.490408229827882
9.850000000000001,9.986014705087356,9.713985294912646,7.9399999999999995,8.452249938994628,7.427750061005372,0.2670298334211111,0.8517748296260834,0.31330592372499944,0.22075374311722273,0.9832569723665362,0.7202926868856306,14761984,5.953179836273193,8.549659729003906
9.78,9.92696938456699,9.63303061543301,7.62,8.188858506133116,7.051141493866885,0.25272827297449113,0.843081459403038,0.28812474274158606,0.2173318032073962,0.9683848005846039,0.7177781182214722,14925824,5.919705486297607,8.47887282371521
9.760000000000002,9.965912602819742,9.554087397180261,7.9,8.222490309931942,7.577509690068059,0.2565562173724174,0.8548737727105618,0.2828151821531091,0.2302972525917257,0.9996911125113618,0.7100564329097617,15089664,5.917447471618653,8.454047536849975
9.770000000000001,9.904536240470739,9.635463759529264,7.8199999999999985,8.286476151587623,7.353523848412374,0.26841020192950965,0.8707486391067505,0.3097876230686109,0.2270327807904084,1.0087168127147441,0.7327804654987568,15253504,5.728374671936035,8.406642770767212
9.829999999999998,9.939999999999998,9.719999999999999,7.660000000000001,7.932763633939718,7.387236366060284,0.2545251725241542,0.8635201007127762,0.2895131941140099,0.2195371509342985,0.9957319678066064,0.7313082336189459,15417344,5.8696393966674805,8.497376823425293
9.79,9.976815416922694,9.603184583077304,7.7299999999999995,8.496876782801513,6.963123217198486,0.26228372491896146,0.8700057283043862,0.28898259553327943,0.23558485430464346,1.0193459099230993,0.7206655466856732,15581184,5.930908155441284,8.470480346679688
9.84,9.989666295470958,9.690333704529042,7.8,8.33103672189407,7.26896327810593,0.25602823179215195,0.8828728966414928,0.2876065466673525,0.2244499169169514,1.0154685439988413,0.7502772492841444,15745024,5.919293022155761,8.485211086273193
9.820000000000002,9.944899959967971,9.695100040032033,7.640000000000001,8.009323706252388,7.270676293747613,0.24849022477865218,0.8673472657799721,0.2773049099353148,0.21967553962198955,1.0054504013615575,0.7292441301983867,15908864,5.790096139907837,8.429185962677002
9.900000000000002,9.989442719099994,9.81055728090001,7.5,8.222495674727538,6.777504325272462,0.2581573139876127,0.8762513294816017,0.29511689452859724,0.22119773344662816,1.0180367930517056,0.7344658659114978,16072704,5.872201585769654,8.515279388427734
9.91,9.98,9.84,7.630000000000001,8.18145262715849,7.078547372841511,0.24449838269501925,0.8809664256870746,0.27794740672494783,0.2110493586650907,1.0314694943685467,0.7304633570056025,16236544,5.9356457710266115,8.526807117462159
9.79,9.884339811320565,9.695660188679433,7.779999999999999,8.226766158073772,7.3332338419262255,0.23470796849578618,0.8558053337037563,0.25872968333534724,0.21068625365622512,1.0191661525540585,0.6924445148534542,16400384,5.8223296165466305,8.381749248504638
9.860000000000001,9.980000000000002,9.74,7.7299999999999995,8.232095608425327,7.227904391574672,0.25538416523486374,0.8361022040247917,0.2753387481169719,0.23542958235275557,0.9831682310097103,0.6890361770398732,16564224,5.857389116287232,8.450537490844727
9.809999999999999,9.94,9.679999999999998,7.65,8.095533388198909,7.204466611801091,0.24892145153135056,0.8472332209348679,0.2793949053416713,0.21844799772102985,1.0278730481810936,0.6665933936886421,16728064,5.776656627655029,8.38930253982544
9.76,9.8713552872566,9.6486447127434,7.9399999999999995,8.23051678092668,7.64948321907332,0.2455298956483602,0.8580800861120224,0.2586971930572281,0.2323625982394923,1.0449903162876149,0.67116985593643,16891904,5.87774977684021,8.362395000457763
9.850000000000001,9.94219544457293,9.757804555427073,7.630000000000001,8.066004587131834,7.193995412868168,0.24477198533713812,0.8882999256253242,0.2748257891334127,0.21471818154086356,1.0441154805852488,0.7324843706653996,17055744,5.918873929977417,8.431149911880492
9.85,10.012788205960996,9.687211794039003,7.81,8.157706773014274,7.462293226985725,0.24545806329697367,0.8605909660458565,0.2705342017550443,0.22038192483890306,1.0343845246109666,0.6867974074807464,17219584,5.821620988845825,8.40034646987915
9.870000000000001,9.97049875621121,9.769501243788792,7.699999999999998,8.084707681233425,7.315292318766572,0.26192578170448544,0.8773481093347073,0.29950631408904704,0.22434524931992386,1.0579212884805613,0.6967749301888533,17383424,5.915582323074341,8.430661582946778
9.870000000000001,9.96,9.780000000000001,7.58,7.917045990927054,7.242954009072946,0.2401835799217224,0.874547966569662,0.2666511598828324,0.21371599996061239,1.0498237454751453,0.6992721876641788,17547264,5.817069435119629,8.406396484375
9.84,9.941980390271855,9.738019609728145,7.539999999999999,8.150245852095694,6.929754147904305,0.23769086506217718,0.861055352538824,0.2635542311971216,0.21182749892723277,1.0587522408908256,0.6633584641868225,17711104,5.796768999099731,8.366638278961181
9.82,9.973622914957373,9.666377085042628,7.540000000000001,7.8983294573433795,7.181670542656622,0.2386350709944963,0.8741682149469853,0.2713320671797487,0.20593807480924387,1.0733838345028086,0.6749525953911619,17874944,5.7459883213043215,8.322469568252563
9.81,9.914403065089106,9.705596934910895,7.63,8.151632054229799,7.108367945770201,0.2422969156876206,0.8727885201573372,0.27336102942311447,0.21123280195212674,1.0628017647851185,0.682775275529556,18038784,5.873953104019165,8.351557111740112
9.89,9.973066238629182,9.80693376137082,7.649999999999999,8.050624512480201,7.249375487519796,0.2603861873969436,0.8942116349935532,0.28384625103877487,0.2369261237551123,1.0490181660904603,0.7394051038966459,18202624,5.77971305847168,8.388557624816894
9.809999999999999,9.947477270848674,9.672522729151323,7.720000000000001,8.24687759489278,7.193122405107221,0.25198056455701584,0.8808294489979744,0.28855366779413405,0.2154074613198976,1.029664194655291,0.731994703340658,18366464,5.746951293945313,8.310968160629272
9.88,9.967177978870815,9.792822021129187,7.7200000000000015,8.276417109729744,7.163582890270259,0.23871999680995942,0.8836629442870617,0.25775992236176504,0.2196800712581538,1.0263444809544193,0.7409814076197042,18530304,5.790710210800171,8.368253755569459
9.8,9.99493588689618,9.605064113103822,7.340000000000001,7.943655530911464,6.736344469088538,0.23179096467792987,0.868601257354021,0.24924422634843132,0.2143377030074284,1.0231069840312987,0.7140955306767434,18694144,5.789493036270142,8.298083400726318
9.89,10.003578166916006,9.776421833083996,7.65,8.172015325445528,7.127984674554473,0.24353136345744128,0.9028090752661229,0.26819500435393034,0.21886772256095224,1.0782094997524048,0.727408650779841,18857984,5.766760540008545,8.35753574371338
9.860000000000001,9.908989794855664,9.811010205144338,7.7,8.2,7.2,0.23359076250344515,0.8942446105182171,0.24901114527802085,0.21817037972886946,1.0898063620476943,0.6986828589887398,19021824,5.71346960067749,8.315923643112182
9.860000000000001,9.940000000000001,9.780000000000001,7.6899999999999995,8.206623654123579,7.17337634587642,0.2333838351070881,0.8763642564415932,0.24769293974035245,0.21907473047382375,1.0726423368424933,0.6800861760406931,19185664,5.7127104759216305,8.309381818771362
9.850000000000001,9.961803398874991,9.738196601125011,7.860000000000001,8.509923072370878,7.2100769276291246,0.23700072709470982,0.8960088282823563,0.2593788118209913,0.21462264236842832,1.0813664150819857,0.710651241482727,19349504,5.751782178878784,8.313260173797607
9.879999999999999,9.996619037896906,9.763380962103092,7.619999999999999,8.165527267879433,7.074472732120565,0.23133610915392633,0.8839695990085602,0.24500298245108554,0.21766923585676712,1.0884232363904662,0.6795159616266541,19513344,5.792723655700684,8.334792041778565
9.81,9.914403065089106,9.705596934910895,7.789999999999999,8.321883445878887,7.258116554121111,0.2355513053014874,0.8782983213663101,0.25442082645651537,0.21668178414645942,1.0560280176734151,0.700568625059205,19677184,5.741593217849731,8.254139518737793
9.919999999999998,10.00717797887081,9.832822021129186,7.58,8.141782876207525,7.018217123792475,0.23437179233878846,0.8755840793251991,0.24294342716938755,0.22580015750818938,1.0503507081719001,0.7008174504784981,19841024,5.856696748733521,8.368865585327148
9.83,9.97177446878758,9.68822553121242,7.81,8.23059481689626,7.3894051831037375,0.23324703462421895,0.8813343487679959,0.2668371282969054,0.19965694095153247,1.0607716259606792,0.7018970715753126,20004864,5.8245189666748045,8.285466766357422
9.91,10.004339811320566,9.815660188679434,7.519999999999999,7.759999999999999,7.2799999999999985,0.2441857678815722,0.8588173650205135,0.27503318357668627,0.21333835218645816,1.0373886027534773,0.6802461272875497,20168704,5.687974739074707,8.30940055847168
9.85,9.96180339887499,9.73819660112501,7.74,8.16,7.32,0.23957444075495,0.8714641988277435,0.26757748302850864,0.21157139848139134,1.0233412833075193,0.7195871143479677,20332544,5.769087839126587,8.275114393234253
9.89,10.003578166916006,9.776421833083996,7.4799999999999995,7.946476151587624,7.013523848412375,0.2301569851115346,0.8886098727583885,0.24756290120490845,0.21275106901816074,1.0427101996656145,0.7345095458511626,20496384,5.71436448097229,8.2807936668396
9.84,9.982828568570858,9.697171431429142,7.589999999999999,8.178982172905087,7.00101782709491,0.23596574272960424,0.8625757433474064,0.2606878846547244,0.21124360080448407,1.0435501370723503,0.6816013496224623,20660224,5.736464023590088,8.24614725112915
9.9,10.026491106406736,9.773508893593265,7.539999999999999,7.898329457343378,7.1816705426566205,0.23098208699375392,0.8742845848202705,0.24758746454340486,0.21437670944410298,1.0444669214349418,0.7041022482055992,20824064,5.737997961044312,8.29364242553711
9.879999999999999,10.004899959967966,9.755100040032032,7.76,8.360333240792146,7.1596667592078544,0.23971482999622823,0.8873323261737823,0.2640054220030202,0.21542423798943625,1.0664998783062933,0.7081647740412713,20987904,5.710932922363281,8.259058046340943
9.87,10.018660687473185,9.721339312526814,7.55,7.955585995813465,7.144414004186535,0.23353470414876937,0.8695185676217079,0.25547581851388684,0.2115935897836519,1.0233650143107302,0.7156721209326855,21151744,5.762132787704468,8.270549821853638
9.870000000000001,9.96,9.780000000000001,7.899999999999999,8.246410161513774,7.553589838486223,0.2400581644847989,0.9148576356470585,0.27511707722333495,0.2049992517462629,1.0916925683899257,0.7380227029041911,21315584,5.791444969177246,8.269997787475585
9.860000000000001,10.028522995463529,9.691477004536473,7.74,8.207332857821918,7.272667142178083,0.22770222127437587,0.8787478737533092,0.2494087911806804,0.20599565136807133,1.0552424253773167,0.7022533221293017,21479424,5.785626411437988,8.249662637710571
9.870000000000001,9.98874342087038,9.751256579129622,7.9,8.314728827066554,7.485271172933446,0.23604515995830297,0.8877062879502773,0.26603684855783827,0.20605347135876767,1.0636629977412757,0.7117495781592789,21643264,5.778962707519531,8.255281257629395
9.870000000000001,9.996885775404497,9.743114224595505,7.58,7.961575680566779,7.198424319433221,0.2266353439539671,0.8793953560292721,0.24489701364864286,0.20837367425929132,1.061256223707506,0.6975344883510382,21807104,5.664036655426026,8.217976665496826
9.81,9.961327459504217,9.658672540495784,7.58,7.953630833845388,7.206369166154612,0.2232673492282629,0.9173157341778279,0.24344762136539144,0.20308707709113438,1.0844312229625592,0.7502002453930966,21970944,5.730883598327637,8.185116386413574
9.860000000000001,9.980000000000002,9.74,7.759999999999998,8.155474398665701,7.364525601334295,0.2363437250256538,0.8626736246049405,0.25849080943299,0.21419664061831756,1.0304632707511745,0.6948839784587065,22134784,5.787517547607422,8.242755222320557
9.84,9.92,9.76,7.709999999999999,8.230480547186923,7.189519452813075,0.2266458071768284,0.9132267393171787,0.24455482967973713,0.20873678467391965,1.0598313308480867,0.7666221477862707,22298624,5.742739295959472,8.210412311553956
9.83,9.956885775404496,9.703114224595504,7.600000000000001,8.218061485614498,6.9819385143855035,0.22756408695131536,0.8655846655368805,0.24019042065253784,0.21493775325009287,1.0255177216617142,0.7056516094120469,22462464,5.780421352386474,8.19988284111023
9.820000000000002,9.952664991614219,9.687335008385785,7.92,8.23559467676119,7.60440532323881,0.23402054645121098,0.8846624381840229,0.2683826065012449,0.19965848640117706,1.0667722468037855,0.7025526295642603,22626304,5.636728096008301,8.146932220458984
9.879999999999999,10.012664991614216,9.747335008385782,7.4,7.889897948556636,6.910102051443364,0.22874340657144782,0.8873322047293186,0.2429030142252541,0.21458379891764154,1.0636669791855904,0.710997430273047,22790144,5.795917558670044,8.233945512771607
9.86,9.9713552872566,9.748644712743399,7.679999999999998,8.304179461373087,7.055820538626908,0.237089217081666,0.906610569357872,0.25581246357379717,0.2183659705895348,1.071576907238335,0.7416442314774089,22953984,5.632546663284302,8.179058265686034
9.900000000000002,9.989442719099994,9.81055728090001,7.7200000000000015,8.136653333119995,7.303346666880008,0.23597417175769805,0.9110850028693676,0.26600399202098374,0.20594435149441237,1.0752385811555125,0.7469314245832226,23117824,5.734405422210694,8.224080324172974
9.810000000000002,9.93206555615734,9.687934443842664,7.639999999999999,8.055210789840533,7.224789210159464,0.2245913807302713,0.8890579044818878,0.24343158242552393,0.20575117903501866,1.045195720437606,0.7329200885261697,23281664,5.73778977394104,8.151707220077515
9.89,9.994403065089106,9.785596934910895,7.58,8.138211429478114,7.021788570521886,0.23143430706113577,0.8728545993566513,0.2522440288912621,0.21062458523100946,1.0290142809512162,0.7166949177620866,23445504,5.640544891357422,8.191984128952026
9.91,10.004339811320566,9.815660188679434,7.410000000000001,7.774554522671164,7.045445477328838,0.2324244467541575,0.9032006055116654,0.2646381771148245,0.20021071639349047,1.108566954132619,0.6978342568907117,23609344,5.6554113864898685,8.201403999328614
9.88,9.967177978870815,9.792822021129187,7.650000000000001,8.224891294072194,7.075108705927809,0.2231293570250273,0.9076827771961689,0.2437556398495941,0.20250307420046046,1.069816396634045,0.7455491577582927,23773184,5.6921093463897705,8.189584827423095
9.9,10.0,9.8,7.8,8.224264068711928,7.375735931288071,0.2289977783337235,0.9061129681766034,0.24430261511100165,0.21369294155644536,1.0681430082727237,0.744082928080483,23937024,5.744825983047486,8.210297870635987
9.9,9.989442719099992,9.810557280900008,7.709999999999999,8.192597140480546,7.227402859519453,0.22701299078762532,0.9206031747162342,0.245070860727617,0.20895512084763365,1.0860241719436055,0.7551821774888631,24100864,5.720520496368408,8.199360561370849
9.83,9.964536240470737,9.695463759529263,7.510000000000001,7.874554522671165,7.1454454773288365,0.2329663265496492,0.900360207259655,0.24960744542582652,0.21632520767347185,1.083836324889498,0.7168840896298121,24264704,5.752914905548096,8.14154314994812
9.84,9.941980390271855,9.738019609728145,7.780000000000001,8.295363949069007,7.264636050930996,0.21679736636579036,0.9129801124334336,0.23856993850100675,0.19502479423057398,1.1065321213160215,0.7194281035508455,24428544,5.704409503936768,8.145479106903077
9.85,9.942195444572928,9.757804555427072,7.739999999999999,8.355142259969186,7.124857740030812,0.22884465977549548,0.8896804966032505,0.24598770118907376,0.2117016183619172,1.0605817047897124,0.7187792884167886,24592384,5.701063823699951,8.1426766872406
9.85,10.012788205960996,9.687211794039003,7.55,7.972492603485552,7.1275073965144475,0.22574017066508528,0.9023275002837181,0.24771604031560368,0.20376430101456688,1.0657767090156987,0.7388782915517376,24756224,5.600645112991333,8.111904621124268
9.889999999999999,10.012065556157335,9.767934443842663,7.8100000000000005,8.29052055106936,7.329479448930642,0.22803435306996103,0.8638380698859691,0.2486266060413185,0.20744210009860356,1.0497820411762415,0.6778940985956968,24920064,5.725066184997559,8.171023893356324


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-leaper-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.92,3.1799999999999997,2.66,2.5900000000000003,3.0292038251199553,2.1507961748800453,1.071201304346323,2.706889898578326,1.2602880094324935,0.8821145992601527,2.707458495980821,2.706321301175831,16384
3.1100000000000003,3.4147950130825637,2.805204986917437,2.7500000000000004,3.366846820531646,2.133153179468355,1.2325351419548194,2.5731203267971674,1.5998523548725443,0.8652179290370945,2.616275128622284,2.529965524972051,180224
3.3299999999999996,3.8886591089385365,2.7713408910614628,2.9699999999999998,3.223179778023443,2.7168202219765565,0.3595690050938477,2.49172208805879,0.46045146761781297,0.25868654256988244,2.5458867414422164,2.4375574346753632,344064
3.0800000000000005,3.4918252056394805,2.6681747943605205,2.9899999999999993,3.182093727122985,2.7979062728770137,0.2307754240464419,2.523081756631533,0.31585010493278437,0.14570074316009946,2.559609779194621,2.486553734068445,507904
3.2399999999999998,3.879061812346818,2.6009381876531816,2.9899999999999998,3.3732753579347357,2.606724642065264,0.1592949891462922,2.523358968893687,0.2498028657519019,0.06878711254068251,2.5746454353238306,2.4720725024635435,671744
3.4200000000000004,3.9215974481593783,2.9184025518406225,2.7699999999999996,3.3030103188494566,2.2369896811505425,0.10982322535710405,2.550910958647728,0.15780785223588692,0.061838598478321176,2.598890115842171,2.502931801453285,835584
3.4099999999999993,3.906890329952193,2.9131096700478056,2.8,3.26475800154489,2.3352419984551096,0.11173511071441071,2.5492622584104536,0.14976616772998214,0.0737040536988393,2.586627940053905,2.5118965767670023,999424
3.38,3.764187454245971,2.995812545754029,2.75,3.2981788029466297,2.2018211970533703,0.09274245869213091,2.542709203561147,0.13720801237087688,0.04827690501338495,2.599831672670505,2.485586734451789,1163264
3.6100000000000003,4.140000000000001,3.0800000000000005,2.8,3.3272570530585623,2.2727429469414373,0.11334890167927365,2.5435988475879032,0.16672717274756838,0.05997063061097893,2.5995535935908904,2.487644101584916,1327104
3.6399999999999997,3.9661901286060015,3.313809871393998,2.92,3.524648658313239,2.315351341686761,0.10623980201780794,2.5035989205042517,0.1383012465373049,0.07417835749831096,2.62129151884009,2.3859063221684136,1490944
3.5,3.9919349550499534,3.0080650449500466,2.8200000000000003,3.331468474101777,2.3085315258982235,0.09934190809726712,2.531190381447474,0.13502265143291567,0.06366116476161857,2.6183149054597017,2.4440658574352465,1654784
3.4299999999999997,3.8496427051671454,3.010357294832854,2.79,3.2968530358989674,2.2831469641010327,0.08854015960629716,2.5487729241450627,0.14209080392491122,0.0349895152876831,2.605258816313965,2.4922870319761605,1818624
3.1899999999999995,3.4636786436680795,2.9163213563319195,2.46,2.8098571136907182,2.1101428863092817,0.07923684289368488,2.5572932024796806,0.10600204543620324,0.05247164035116651,2.6200121549170508,2.4945742500423105,1982464
3.2299999999999995,3.6199999999999997,2.8399999999999994,2.63,3.149711458407451,2.1102885415925488,0.07327274107762298,2.548549870649974,0.10485638274905648,0.04168909940618948,2.622672039227121,2.4744277020728265,2146304
3.2699999999999996,3.7640647730814245,2.7759352269185746,2.6,3.364198926981712,1.835801073018288,0.053171872431024246,2.5681769837935766,0.09153936231000853,0.01480438255203996,2.6262755447055177,2.5100784228816355,2310144
3.2,3.574165738677394,2.825834261322606,2.78,3.416867333123626,2.1431326668763737,0.06156427885677351,2.55844853023688,0.08883733290532705,0.03429122480821997,2.6163619965306775,2.5005350639430826,2473984
3.29,3.8312023651093923,2.748797634890608,2.69,3.073275357934736,2.306724642065264,0.05046515965368594,2.568028928836187,0.10104386790437186,-0.00011354859699998915,2.6366863933094358,2.4993714643629383,2637824
2.91,3.325812457725836,2.4941875422741644,2.7500000000000004,3.2109772228646447,2.289022777135356,0.05590807276021219,2.56752060453097,0.12854535963468014,-0.016729214114255764,2.6335069183640782,2.501534290697862,2801664
2.82,3.2041874542459707,2.435812545754029,2.5300000000000002,2.963704968844029,2.0962950311559716,0.03318181422655467,2.5824233134587606,0.06068784227615877,0.005675786176950567,2.624343673043901,2.54050295387362,2965504
3.3299999999999996,3.8868662316930336,2.7731337683069657,2.5899999999999994,3.040444225182208,2.139555774817791,0.06811941322375784,2.5795841336250307,0.12021934370035536,0.0160194827471603,2.6315036823593494,2.527664584890712,3129344
3.2600000000000002,3.6986342439892264,2.821365756010774,2.7499999999999996,3.088378486313772,2.411621513686227,0.050797504303045506,2.590109355250994,0.0837234560116856,0.017871552594405406,2.628834360281638,2.5513843502203497,3293184
3.14,3.42,2.8600000000000003,2.44,2.76,2.12,0.059498238463614406,2.588809308409691,0.10679675108594747,0.012199725841281345,2.6166805433907165,2.5609380734286655,3457024
3.28,3.7378209256903836,2.822179074309616,2.64,2.897681974534503,2.3823180254654974,0.04867582839190916,2.5875065435965854,0.1006891724585785,-0.0033375156747601775,2.6261807679013667,2.548832319291804,3620864
2.65,2.8834523505985747,2.416547649401425,2.4,2.7405877273185277,2.059412272681472,0.07305239859269927,2.596849503119787,0.11548021008896159,0.03062458709643695,2.626117487935102,2.567581518304472,3784704
2.8099999999999996,3.4799999999999995,2.1399999999999997,2.87,3.3195553358597807,2.4204446641402195,0.0629233103788768,2.6026419808467227,0.10729045404139832,0.01855616671635528,2.624927117120883,2.5803568445725626,3948544
3.19,3.731202365109392,2.6487976348906077,2.7,2.986356421265527,2.413643578734473,0.05419991004358351,2.5944764773050943,0.10611152136036799,0.002288298726799032,2.626872392582893,2.5620805620272957,4112384
3.05,3.424833296279826,2.6751667037201736,2.71,3.142319326424346,2.277680673575654,0.08742632163969873,2.5862988710403445,0.1905051940857212,-0.01565255080632376,2.6173688897687044,2.5552288523119846,4276224
2.99,3.4948762224545735,2.485123777545427,2.65,3.043064880140671,2.256935119859329,0.07161337112969093,2.57615904211998,0.14389644563144788,-0.0006697033720660106,2.6016168224507195,2.5507012617892406,4440064
3.21,3.5958756276314947,2.824124372368505,2.79,3.3823681287847958,2.1976318712152043,0.0648081377628841,2.5727545738220217,0.11248364035116258,0.01713263517460563,2.6033372187036123,2.542171928940431,4603904
3.19,3.8022907805936654,2.5777092194063345,2.71,3.236212884676915,2.183787115323085,0.07392201254479001,2.577278150121371,0.13294607727688668,0.014897947812693366,2.597723113140042,2.5568331871027,4767744
3.22,3.8860330322138688,2.5539669677861316,2.7499999999999996,3.172492603485552,2.3275073965144473,0.07918723218026567,2.563445219397545,0.14556648441260578,0.012807979947925568,2.609217481420196,2.5176729573748946,4931584
3.3,3.762601340248815,2.8373986597511847,3.04,3.6403332407921454,2.4396667592078547,0.0781205934140113,2.5788569867610933,0.16730106249639592,-0.011059875668373312,2.620382482520833,2.537331491001354,5095424
3.6,4.127257053058563,3.0727429469414376,3.22,3.7782114294781146,2.6617885705218858,0.09279270831902972,2.5590902457634606,0.17105082989103865,0.014534586747020808,2.60162320192939,2.516557289597531,5259264
3.1999999999999997,3.6449719092257395,2.75502809077426,2.94,3.7489499366462673,2.1310500633537326,0.06909747550792716,2.550597109397253,0.13742734613666419,0.0007676048791901424,2.606969292461963,2.4942249263325427,5423104
3.5799999999999996,4.091468474101776,3.068531525898223,3.0300000000000002,3.6994027188471827,2.3605972811528178,0.06772591594114294,2.5497045814990997,0.12963871812668054,0.00581311375560533,2.601748435943777,2.4976607270544227,5586944
3.71,4.3431666447310695,3.0768333552689304,3.17,3.6858488150611572,2.6541511849388426,0.09380252553188859,2.539562177658081,0.1459719437172258,0.04163310734655138,2.5861989679627184,2.492925387353443,5750784
3.4699999999999998,4.073406993661823,2.866593006338176,2.8899999999999997,3.7307734534343955,2.049226546565604,0.08080187101926029,2.5339551707108816,0.12704825747299053,0.03455548456553005,2.5770538021370406,2.4908565392847226,5914624
3.37,4.034906008395172,2.705093991604828,3.4200000000000004,4.170732975164938,2.669267024835062,0.07552142319764236,2.5328711162010826,0.12813078647963166,0.02291205991565306,2.582790861652427,2.4829513707497384,6078464
3.8299999999999996,4.161813200460741,3.4981867995392584,3.45,3.9584289527554466,2.9415710472445538,0.0694400564495784,2.5254101196924843,0.135816275841335,0.0030638370578218027,2.5990402493298657,2.451779990055103,6242304
3.6599999999999993,4.397834669827868,2.9221653301721306,3.38,4.163326241102646,2.5966737588973543,0.06043145040991169,2.542597419023514,0.11082879995741414,0.010034100862409245,2.6089608285214703,2.4762340095255575,6406144
3.6100000000000003,4.396701976608678,2.823298023391323,3.3600000000000003,3.8988877434122995,2.821112256587701,0.07385215272806812,2.5312575330336884,0.12277181987596528,0.024932485580170978,2.595637003056768,2.4668780630106086,6569984
3.6199999999999997,4.362697785105086,2.8773022148949137,3.2299999999999995,4.0891274643497315,2.3708725356502676,0.0848215394178017,2.5084668020407355,0.13158166225280754,0.03806141658279586,2.5733171154506804,2.4436164886307905,6733824
3.6399999999999997,4.193534100123921,3.0864658998760777,3.54,4.412009174263666,2.6679908257363345,0.09480271745427062,2.5214380939801533,0.16884170413442673,0.020763730774114503,2.564560984550585,2.478315203409722,6897664
3.4299999999999997,3.9796362433464516,2.880363756653548,3.3200000000000003,4.229725233243533,2.4102747667564675,0.08965609023665208,2.507677376270294,0.15667539828456217,0.022636782188741975,2.5656615050064198,2.4496932475341686,7061504
3.72,4.703666610188635,2.7363333898113655,3.4599999999999995,4.5446197490364995,2.3753802509634996,0.08552009364721012,2.4897319654623664,0.1308316469742175,0.04020854032020275,2.5568958920327702,2.4225680388919626,7225344
3.8699999999999997,4.69103593100424,3.048964068995759,3.7400000000000007,4.460000000000001,3.0200000000000005,0.07220856738840661,2.5037629942099255,0.10773110162310573,0.03668603315370749,2.555926533552833,2.451599454867018,7389184
3.6700000000000004,4.275061980296234,3.0649380197037663,3.62,4.723449137930698,2.5165508620693022,0.07093051633867915,2.5011169244845712,0.1181678139945459,0.0236932186828124,2.589453497700966,2.4127803512681765,7553024
3.9199999999999995,4.709683480895984,3.130316519104014,3.55,4.38815273071201,2.7118472692879894,0.10367851404359192,2.4967594633499783,0.172569607379169,0.034787420708014855,2.553988438608805,2.4395304880911515,7716864
3.91,4.5679513659838396,3.2520486340161607,3.4899999999999998,4.382692556258872,2.597307443741127,0.07440938301412335,2.5055415232976275,0.11869674407958714,0.030122021948659566,2.558651715217764,2.452431331377491,7880704
4.000000000000001,4.726636084983399,3.2733639150166027,3.53,4.33876448982383,2.72123551017617,0.05331587705234895,2.4925442566474274,0.09524349583818303,0.011388258266514857,2.569345412472629,2.4157431008222257,8044544
4.07,4.882465383877984,3.2575346161220162,3.8900000000000006,5.054001718211791,2.7259982817882102,0.05353703404931966,2.4975455711285273,0.11484052945204327,-0.007766461353403961,2.545221690989845,2.4498694512672095,8208384
3.81,4.56690157880665,3.05309842119335,3.7700000000000005,4.699569792968769,2.8404302070312317,0.06558964595557576,2.5020554105440773,0.11908566603779766,0.012093625873353851,2.5380845822030924,2.4660262388850622,8372224
4.08,4.63281099844341,3.52718900155659,3.5100000000000002,4.58,2.4400000000000004,0.06999943895752946,2.5179084380467733,0.1063636760756857,0.033635201839373206,2.5621502838333665,2.47366659226018,8536064
3.8300000000000005,4.548401002226473,3.111598997773528,3.97,5.137946916601949,2.802053083398051,0.044928390618103206,2.512526379028956,0.0642150308949123,0.02564175034129411,2.564820752661432,2.46023200539648,8699904
3.9300000000000006,4.732558409089333,3.127441590910668,3.55,4.136941223633167,2.9630587763668323,0.05041055540932572,2.5095874110857643,0.0907026295347689,0.010118481283882548,2.5704781709718767,2.448696651199652,8863744
4.13,4.8329224708315985,3.427077529168401,3.7600000000000002,4.647918915216925,2.8720810847830758,0.0729096444265451,2.50811863442262,0.1059418493709664,0.0398774394821238,2.5520566396936877,2.464180629151552,9027584
4.029999999999999,4.747007670809733,3.312992329190265,3.8899999999999997,4.888448796884447,2.8915512031155526,0.11281902393093331,2.503174785772959,0.1833045544711868,0.04233349339067982,2.5481305218190626,2.4582190497268557,9191424
3.85,4.541736944220851,3.1582630557791496,3.79,4.600493676718085,2.979506323281915,0.04138346100468573,2.5150150130192435,0.08274845383473775,1.8468174633697043e-05,2.5713400352564952,2.4586899907819917,9355264
4.289999999999999,4.968896162899746,3.6111038371002517,3.69,4.880336086993921,2.4996639130060787,0.043688769205618844,2.507315883040428,0.0653922015894905,0.0219853368217472,2.5475794318125877,2.4670523342682684,9519104
3.95,4.670069441095787,3.2299305589042127,3.6300000000000003,4.318549199404081,2.94145080059592,0.05284019625056918,2.520099282264709,0.09330621756904117,0.012374174932097193,2.5605659440039648,2.4796326205254533,9682944
4.029999999999999,4.882115015710907,3.1778849842890917,4.21,4.961598296964542,3.4584017030354577,0.050920472905272574,2.497553192575773,0.08181952752335514,0.020021418287190014,2.5535263282930893,2.4415800568584567,9846784
3.7299999999999995,4.35777384462878,3.1022261553712194,3.8900000000000006,4.695543294925853,3.0844567050741474,0.06458492099894399,2.5057467291752493,0.11532023505726088,0.013849606940627097,2.5444465244645795,2.467046933885919,10010624
4.029999999999999,4.762188500319419,3.2978114996805803,4.03,4.753947511909531,3.3060524880904696,0.06940218408029368,2.501312114795049,0.1271404205041107,0.011663947656476652,2.544777633138095,2.457846596452003,10174464
3.88,4.544529909033446,3.215470090966554,3.85,4.885615758860399,2.814384241139601,0.07374319849089561,2.5130116989215217,0.14322852007938375,0.00425787690240749,2.556358641638561,2.4696647562044824,10338304
4.069999999999999,4.875046582503149,3.26495341749685,3.6100000000000003,4.668725649070618,2.5512743509293827,0.08545143030011479,2.4949042141437534,0.1337801198514363,0.03712274074879327,2.533290654497384,2.456517773790123,10502144
3.7400000000000007,4.361610810716803,3.1183891892831985,3.87,4.6650471684120385,3.0749528315879617,0.08103046587202692,2.5138227721055353,0.130840142367513,0.03122078937654084,2.5468645748895518,2.480780969321519,10665984
4.28,5.000832851637604,3.559167148362396,3.7300000000000004,4.695453261426984,2.7645467385730167,0.0667642613057978,2.5110194335381193,0.11922198360962319,0.014306539001972408,2.5445155156245107,2.477523351451728,10829824
3.8699999999999997,4.615721127500086,3.1242788724999135,3.9899999999999993,4.7429276193632415,3.2370723806367567,0.060581374436151206,2.507701974113782,0.09077853409838053,0.030384214773921878,2.544696573330864,2.4707073748967,10993664
4.0,4.953939201416945,3.0460607985830546,4.319999999999999,5.309747442532689,3.3302525574673094,0.1028472603373908,2.490161288777988,0.17506191410743155,0.030632606567350062,2.5352958508926,2.4450267266633756,11157504
4.459999999999999,5.445088828481979,3.474911171518019,3.8299999999999996,4.530071424927485,3.129928575072514,0.0942671618496509,2.4979546695947645,0.16105808274572475,0.027476240953577036,2.555244802084787,2.440664537104742,11321344
3.85,4.598665479369792,3.1013345206302083,4.14,5.034650769853801,3.245349230146198,0.08070194837976785,2.4970622469981514,0.1261884380072804,0.035215458752255305,2.540765095959899,2.4533593980364037,11485184
4.26,5.198296328459191,3.3217036715408077,4.289999999999999,5.1224061508662695,3.457593849133729,0.06104751818177946,2.493455069263776,0.09920293764834527,0.022892098715213652,2.5683821450153435,2.4185279935122086,11649024
4.17,4.662036584005702,3.677963415994298,3.79,4.4168173577685925,3.163182642231407,0.11491354805718097,2.492477525273959,0.18066356523584937,0.04916353087851258,2.547156416494492,2.437798634053426,11812864
4.06,4.747313611097583,3.3726863889024163,4.12,4.695847201955519,3.5441527980444816,0.07561564475375535,2.4944538484017054,0.12022034785277841,0.031010941654732276,2.5511366010953833,2.4377710957080274,11976704
4.3,4.821536192416212,3.7784638075837877,4.119999999999999,4.91473265945222,3.325267340547778,0.09199042224208819,2.493703773617744,0.13480499580618316,0.049175848677993204,2.5576351056975715,2.4297724415379167,12140544
4.069999999999999,4.900722577037604,3.2392774229623944,4.390000000000001,5.216377637645163,3.5636223623548378,0.07367790067413196,2.497270170847575,0.10650287061030576,0.04085293073795816,2.5514130882014068,2.4431272534937434,12304384
4.500000000000001,5.2375635565834315,3.7624364434165702,4.119999999999999,4.773911308970872,3.4660886910291264,0.09565032561270828,2.4800730119148886,0.1833807043911255,0.007919946834291064,2.548871493072814,2.4112745307569634,12468224
4.3,5.14380092438916,3.4561990756108405,4.17,4.7750619802962335,3.564938019703766,0.11073614739580077,2.5011285652716952,0.22537084765339538,-0.003898552861793844,2.58010101896662,2.4221561115767707,12632064
4.459999999999999,5.105290632196066,3.814709367803932,4.55,5.233008052661168,3.8669919473388323,0.09303452250508898,2.4807909607887266,0.2076143138350341,-0.02154526882485612,2.5777190433239796,2.3838628782534736,12795904
4.32,5.338626526259748,3.3013734737402527,4.5200000000000005,5.417552226892676,3.6224477731073255,0.10080831940237349,2.480445451537768,0.2141028045614562,-0.012486165756709203,2.596672764563694,2.364218138511842,12959744
3.9899999999999998,4.9253608929178085,3.054639107082191,4.15,4.8045991139621265,3.4954008860378747,0.09624396820290708,2.4989879926045737,0.20990460698101865,-0.017416670575204504,2.580850142793932,2.4171258424152153,13123584
4.55,5.669151464279969,3.4308485357200302,4.51,5.444291175169711,3.5757088248302886,0.06660561596412053,2.484314532081286,0.13700514201209382,-0.0037939100838527695,2.5746852251658328,2.3939438389967393,13287424
4.7,5.82605506082074,3.5739449391792606,4.31,5.1857282683572565,3.4342717316427427,0.07016414676521279,2.4881877342859906,0.12952251282760396,0.010805780702821614,2.5762953386718452,2.400080129900136,13451264
4.67,5.442075125878304,3.897924874121695,4.5200000000000005,5.369470423263812,3.6705295767361883,0.08939528183351889,2.4918347577253974,0.1679181473004816,0.010872416366556156,2.550934618971422,2.432734896479373,13615104
4.619999999999999,5.329647799968406,3.9103522000315927,4.35,5.512110149684616,3.1878898503153836,0.06840793283093563,2.478363986810048,0.11852450798315092,0.018291357678720338,2.585511777902387,2.3712161957177096,13778944
4.51,5.355517592957119,3.664482407042881,4.34,5.289947366963033,3.3900526330369667,0.06862936529796566,2.477694166700046,0.11591126165283933,0.021347468943091995,2.5683655661367153,2.3870227672633764,13942784
4.82,6.081586303032813,3.558413696967188,4.299999999999999,5.413552872566003,3.1864471274339947,0.06024433933780523,2.493145796656609,0.08836880852035549,0.03211987015525497,2.5766717045518193,2.4096198887613984,14106624
4.8,5.886278049120022,3.713721950879978,4.46,5.74778880256042,3.17221119743958,0.05980831385531923,2.492320827643076,0.10631648537299063,0.01330014233764782,2.568699609065318,2.4159420462208345,14270464
4.67,5.986092701902111,3.3539072980978886,4.539999999999999,5.595651457631731,3.4843485423682674,0.06363496092963028,2.4866453140974047,0.11107486458078122,0.016195057278479336,2.565051021262705,2.4082396069321046,14434304
4.500000000000001,5.7393546707863745,3.2606453292136273,4.4399999999999995,5.487091209016674,3.3929087909833253,0.07368672413673868,2.4888054013252257,0.10876742980900247,0.038606018464474895,2.554477753697924,2.4231330489525273,14598144
4.6899999999999995,5.784029250066011,3.595970749933988,4.569999999999999,5.429127464349731,3.7108725356502674,0.06703081281169333,2.4748153358697893,0.11898489156589763,0.015076734057489036,2.5708291526165548,2.378801519123024,14761984
4.460000000000001,5.256492310069596,3.6635076899304058,4.51,5.409388681271896,3.610611318728104,0.0768034319534005,2.498228597640991,0.16504619002452708,-0.011439326117726092,2.5714757429692603,2.4249814523127218,14925824
4.85,5.955667219374798,3.744332780625201,4.6,5.565401470891773,3.634598529108226,0.06612349622252314,2.475809505581856,0.11208535891484803,0.02016163353019825,2.5464650236223068,2.405153987541405,15089664
4.550000000000001,5.588508545944617,3.511491454055385,4.58,5.628618138313467,3.531381861686534,0.05370079280837666,2.4864795694748567,0.11081741672587693,-0.003415831109123607,2.5645758947979322,2.408383244151781,15253504
4.619999999999999,5.389155380921176,3.850844619078823,4.840000000000001,5.906020637698916,3.773979362301086,0.04862341978732722,2.4696061849594115,0.11400246345620847,-0.016755623881554035,2.5437560411627222,2.395456328756101,15417344
4.7,5.402851335632223,3.997148664367777,4.749999999999999,5.832820391385384,3.6671796086146133,0.05827202247625486,2.4775662273168564,0.10127463558012084,0.015269409372388874,2.5657847650289805,2.3893476896047323,15581184
4.550000000000001,5.6179419459877025,3.482058054012299,4.180000000000001,5.129526197637539,3.230473802362463,0.056021995365639024,2.4821154614289602,0.13280213836828725,-0.0207581476370092,2.56301171465388,2.4012192082040404,15745024
4.380000000000001,5.564736257569592,3.19526374243041,4.59,5.717342006668783,3.4626579933312165,0.05141279092543598,2.4587905655304594,0.10512519126830348,-0.002299609417431528,2.5426747534105654,2.3749063776503534,15908864
4.8100000000000005,5.83902866821095,3.7809713317890514,4.49,5.492447006080621,3.4875529939193797,0.07286337240754313,2.478463726242383,0.12991983333098045,0.015806911484105825,2.538079039324646,2.4188484131601204,16072704
4.55,5.449166280506559,3.650833719493441,4.5600000000000005,5.641850266903882,3.4781497330961186,0.06788169045782216,2.477328735589981,0.15041183325027385,-0.014648452334629511,2.548744081744889,2.4059133894350726,16236544
4.43,5.599658069693874,3.2603419303061254,4.52,5.530742301479462,3.5092576985205373,0.05585971979562597,2.489649724960327,0.10025703779075207,0.011462401800499865,2.570652591453812,2.4086468584668417,16400384
4.67,5.758163590642511,3.5818364093574897,4.62,5.666709128650362,3.573290871349638,0.04657058442420136,2.475280718008677,0.08474969171304557,0.00839147713535715,2.5659897627676544,2.3845716732496998,16564224
4.58,5.823221621433604,3.336778378566396,4.55,5.692147100858729,3.407852899141271,0.05699290572714135,2.478486660122871,0.11386512609514371,0.00012068535913899864,2.589383286923355,2.3675900333223874,16728064
4.6,5.6908712114635716,3.509128788536428,4.829999999999999,5.927314904665018,3.73268509533498,0.049842149272929674,2.4703762769699096,0.09486056864328027,0.004823729902579073,2.5769290369943785,2.3638235169454407,16891904
4.74,6.022341608152836,3.457658391847165,4.470000000000001,5.43648848932618,3.503511510673821,0.0585789110870488,2.4800745656092964,0.10261450599353955,0.014543316180558055,2.564842621954457,2.395306509264136,17055744
4.5600000000000005,5.6109043724335725,3.5090956275664285,4.54,5.52812954616285,3.55187045383715,0.0688567763708609,2.483280709385872,0.1493995854864761,-0.011686032744754299,2.565916298457813,2.4006451203139307,17219584
4.54,6.0381321704042,3.0418678295957995,4.7700000000000005,5.90758516164725,3.6324148383527506,0.07705576611382028,2.4609041978915536,0.15345471486642687,0.0006568173612137157,2.569690364184511,2.352118031598596,17383424
4.7,5.768644000591404,3.6313559994085964,4.709999999999999,5.951329931968129,3.46867006803187,0.06838937286205082,2.472780943910281,0.1724509985541768,-0.03567225283007516,2.576162259526681,2.3693996282938805,17547264
4.85,6.087133784196357,3.612866215803642,4.749999999999999,5.862879148874665,3.6371208511253337,0.06325430291265846,2.4554236243168512,0.15608941647119606,-0.029580810645879127,2.6002029939065587,2.3106442547271437,17711104
4.92,6.134742771124817,3.705257228875183,4.459999999999999,5.516598315349782,3.4034016846502158,0.06986763353694789,2.4396157443523405,0.14826657075765104,-0.008531303683755279,2.558399043797335,2.320832444907346,17874944
4.86,6.32982992213385,3.39017007786615,5.000000000000001,6.1747340124470735,3.825265987552928,0.06892121344911471,2.4401700675487517,0.16677795402121712,-0.028935527122987692,2.570586428322736,2.3097537067747673,18038784
4.63,5.757874106449829,3.502125893550171,4.74,5.803202708800161,3.676797291199839,0.0739996417323709,2.4612442036469777,0.1590959746990795,-0.01109669123433768,2.575683164969208,2.3468052423247476,18202624
4.56,5.773424904969401,3.3465750950305986,4.88,6.1159611644384295,3.64403883556157,0.047149515649289195,2.4732104818026226,0.09935466466480862,-0.0050556333662302305,2.597673513225093,2.348747450380152,18366464
5.08,6.45317151150175,3.7068284884982505,4.79,5.961708154789409,3.6182918452105914,0.07345263274795186,2.4580554127693177,0.15341235138092776,-0.00650708588502405,2.5677293267041423,2.348381498834493,18530304
4.47,5.693151666801791,3.2468483331982085,4.57,5.592790301088156,3.5472096989118445,0.09221444866792197,2.4421143780152,0.20590101663871668,-0.021472119302872725,2.549764454375052,2.3344643016553484,18694144
4.429999999999999,5.798977720782919,3.0610222792170783,4.92,5.983766891757776,3.8562331082422237,0.06870334004012567,2.4541386614243192,0.15504423603537226,-0.017637555955120912,2.5750369531188446,2.333240369729794,18857984
4.79,6.15194713553794,3.4280528644620603,4.8100000000000005,5.980854388897271,3.6391456111027303,0.05484390556912326,2.455121205250422,0.0945353021848874,0.01515250895335913,2.561220368028669,2.3490220424721753,19021824
4.74,6.0324395537122815,3.447560446287719,4.96,6.018489489791939,3.9015105102080607,0.0741728669423537,2.4627393513917926,0.13730659687968816,0.011039137005019226,2.5764968873351632,2.348981815448422,19185664
4.790000000000001,6.298940025315785,3.2810599746842164,4.609999999999999,5.635134137564445,3.584865862435554,0.08235262921753017,2.459262334307035,0.16570776320531594,-0.0010025047702555828,2.5634784574509535,2.355046211163116,19349504
4.83,6.115340421833842,3.544659578166158,4.71,5.883413822996815,3.5365861770031852,0.06495136452465425,2.4600337902704874,0.12707673705547154,0.002825991993836957,2.561090918459641,2.358976662081334,19513344
4.99,6.349006990416164,3.630993009583836,4.67,6.001202463940027,3.3387975360599724,0.06853441411140007,2.463636335730553,0.11604962127658468,0.021019206946215466,2.560092495739192,2.3671801757219137,19677184
4.73,6.143541651314173,3.3164583486858272,4.67,6.013167897174437,3.3268321028255627,0.0645272203973339,2.470073742667834,0.10162735511980463,0.02742708567486317,2.5663328004118493,2.373814684923819,19841024
4.62,5.936662447250623,3.303337552749377,4.610000000000001,5.812871564216231,3.407128435783771,0.0819266105475738,2.476892916361491,0.17643915892272172,-0.012585937827574112,2.5784466881575514,2.3753391445654306,20004864
4.69,6.028992158304148,3.3510078416958526,4.53,5.542965942171799,3.5170340578282016,0.06707458510876066,2.4712331215540564,0.1360196212615693,-0.0018704510440479827,2.589612555362794,2.3528536877453186,20168704
4.61,6.124892735476674,3.0951072645233264,4.869999999999999,6.320551619212497,3.419448380787501,0.07792643408756697,2.488012462854386,0.13321338248656325,0.022639485688570694,2.579752611472792,2.3962723142359796,20332544
4.65,6.019123807403846,3.2808761925961556,4.930000000000001,6.366697602141802,3.4933023978581996,0.06702093885178324,2.4741692662239076,0.1149535476461947,0.01908833005737178,2.5741758669486625,2.374162665499153,20496384
4.839999999999999,6.069796731171456,3.610203268828542,4.67,5.777293998900021,3.5627060010999787,0.07814924689567605,2.4676794568697615,0.14237521773575176,0.013923276055600342,2.5668009546966988,2.3685579590428243,20660224
5.01,6.367534529947581,3.6524654700524186,4.74,6.013734666247252,3.4662653337527476,0.05569161916670658,2.469374853372574,0.0929898023358875,0.018393435997525666,2.5833292221511637,2.3554204845939846,20824064
4.719999999999999,6.002809416865965,3.437190583134033,4.91,5.830271699010678,3.9897283009893223,0.07682304725700909,2.455592362085978,0.1444726093069843,0.009173485207033857,2.553836684390972,2.357348039780984,20987904
4.7,6.18054044186574,3.21945955813426,4.93,6.265702062587312,3.5942979374126875,0.06486668107221094,2.4696074346701304,0.14112711415026297,-0.011393752005841085,2.5745416057323594,2.3646732636079015,21151744
4.910000000000001,6.37863882557966,3.441361174420342,4.79,6.0600000000000005,3.52,0.1107674336414978,2.431410680214564,0.2358135714270277,-0.014278704144032095,2.533995846827469,2.3288255136016587,21315584
5.11,6.763148511174965,3.4568514888250363,4.87,5.937754653466797,3.802245346533203,0.13068630093112002,2.4489218046267824,0.2337508279130313,0.02762177394920874,2.57330788052157,2.3245357287319948,21479424
5.08,6.4705394636614955,3.6894605363385047,4.83,6.1619534526401445,3.498046547359856,0.12955425133404783,2.4163046598434454,0.25343281963792474,0.005675683030170908,2.545190956725831,2.28741836296106,21643264
4.99,6.525871088340425,3.4541289116595757,5.16,6.679341962824696,3.640658037175304,0.11110854205362553,2.399336364865303,0.24005530889809293,-0.017838224790841878,2.565151732615325,2.2335209971152814,21807104
5.360000000000001,6.9738153549895365,3.746184645010466,5.08,6.623243337908834,3.5367566620911663,0.10203985708042933,2.3738951300581297,0.2388810341878348,-0.034801320026976126,2.5694293264543733,2.178360933661886,21970944
5.369999999999999,6.816409347314929,3.9235906526850695,5.0600000000000005,6.735828153481139,3.384171846518863,0.14345006915623343,2.3759897708892823,0.26412202700786797,0.022778111304598905,2.5446585723558606,2.207320969422704,22134784
5.52,6.919142594591416,4.120857405408583,5.14,6.537283077976685,3.7427169220233143,0.10558932031466002,2.3705834488073982,0.21189133676818564,-0.0007126961388655983,2.5087781264162317,2.232388771198565,22298624
5.44,6.930771612286739,3.9492283877132626,5.0600000000000005,6.275072014326724,3.8449279856732774,0.13123822097071142,2.3417973011732096,0.2534744511426952,0.009001990798727683,2.5311686887113276,2.1524259136350916,22462464
5.34,6.850099334481014,3.829900665518986,5.18,6.501211565193099,3.8587884348069004,0.15636965723000076,2.3719051599502565,0.278663557393355,0.034075757066646506,2.5489970491676583,2.1948132707328547,22626304
5.33,6.887594298910984,3.772405701089016,5.24,6.743462669972221,3.736537330027779,0.12734016485222427,2.3837249179681144,0.24881668414988847,0.005863645554560065,2.534312348831071,2.2331374871051577,22790144
4.97,6.70034678605186,3.23965321394814,5.15,6.372497443760109,3.927502556239892,0.1239974187212283,2.3912169307470323,0.25586207237472247,-0.007867234932265904,2.5348262527657504,2.2476076087283143,22953984
5.47,7.146931721925493,3.7930682780745064,5.15,6.610308186651024,3.6896918133489764,0.13015555468336965,2.386197320620219,0.25826068919161693,0.002050420175122386,2.5390502126267487,2.233344428613689,23117824
5.699999999999999,7.158080930538493,4.241919069461505,5.0600000000000005,6.358614646459834,3.7613853535401662,0.11799633589665363,2.3968175133069356,0.2240536015002152,0.011939070293092088,2.5554931268070864,2.238141899806785,23281664
5.36,6.829149413776557,3.8908505862234435,5.5600000000000005,6.998193311067745,4.121806688932256,0.1113631912188187,2.3832332024971645,0.20976760520797738,0.012958777229660032,2.5265068998361357,2.2399595051581933,23445504
5.71,7.171129699924,4.248870300076,5.43,6.797515996250135,4.062484003749865,0.12741425840601245,2.3668159981568655,0.2456865248237341,0.009141991988290812,2.5250864412124128,2.2085455551013182,23609344
5.5600000000000005,6.991223253025188,4.128776746974813,5.22,6.837281669963522,3.6027183300364776,0.11877886513369344,2.3676430314779284,0.23459971007802088,0.002958020189365987,2.5288262790584457,2.206459783897411,23773184
5.65,7.084050208326055,4.215949791673946,5.530000000000001,7.0125990692024605,4.047400930797542,0.13374471635870572,2.3700209875901543,0.21307938743078353,0.05441004528662789,2.53151200615333,2.2085299690269786,23937024
5.67,6.978472391760713,4.361527608239287,5.34,6.651640194565568,4.028359805434432,0.13683548045125155,2.355858086546262,0.25241583730387857,0.021255123598624512,2.517465013545438,2.194251159547086,24100864
5.84,7.3750570021989414,4.304942997801058,5.279999999999999,6.713038729413828,3.8469612705861707,0.15295577789414283,2.355493210752805,0.2865396679808262,0.019371887807459465,2.500131670351132,2.210854751154478,24264704
5.56,7.301378764083219,3.8186212359167806,5.75,7.091081652995074,4.408918347004926,0.10770568853719545,2.3522355000178026,0.18395375847966478,0.03145761859472612,2.5293024076498507,2.1751685923857544,24428544
5.74,7.507031408888931,3.9729685911110693,5.550000000000001,6.995164350515194,4.104835649484808,0.10716125325804263,2.354455163081487,0.2034117364643236,0.01091077005176165,2.535862258803109,2.1730480673598653,24592384
5.709999999999999,7.6139170149982895,3.8060829850017086,5.86,7.37340675299141,4.346593247008591,0.10558571828490429,2.3366042494773867,0.2224919467280555,-0.011320510158246921,2.5156111543279938,2.1575973446267795,24756224
5.79,7.28829903557334,4.29170096442666,5.7,7.1683323874382125,4.231667612561788,0.10019199623699623,2.3468807270129526,0.17234531913402662,0.028038673339965833,2.515432245443139,2.1783292085827664,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-leaper-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.87,3.347598157450382,2.392401842549618,2.4699999999999998,2.8416180835212406,2.098381916478759,0.0,2.7072204053401947,0.0,0.0,2.707928307114457,2.7065125035659325,16384
3.07,3.506004587131833,2.633995412868167,2.9799999999999995,3.5346169849544813,2.425383015045518,0.0,2.5275418549776076,0.0,0.0,2.6276167571327442,2.427466952822471,180224
3.2699999999999996,3.7391481642295954,2.8008518357704038,2.96,3.6068384651518492,2.3131615348481507,0.0,2.2965060025453568,0.0,0.0,2.4936303500020234,2.09938165508869,344064
3.46,3.8963484845854284,3.0236515154145716,3.0999999999999996,3.507430975749267,2.6925690242507323,0.0,2.1277156069874765,0.0,0.0,2.4181121561394265,1.8373190578355265,507904
3.3600000000000003,3.86438080851674,2.8556191914832607,3.16,3.58,2.74,0.9495311682130705,1.977383130788803,1.092741415819739,0.8063209206064018,2.3733504929356473,1.5814157686419588,671744
3.4900000000000007,3.7200000000000006,3.2600000000000007,3.31,3.7061060464067674,2.9138939535932327,0.9495311682130705,1.9659413278102875,1.092741415819739,0.8063209206064018,2.3926334561355964,1.5392491994849786,835584
3.4199999999999995,3.7744009029333863,3.0655990970666127,3.2600000000000002,3.675210789840534,2.8447892101594663,0.9495311682130705,1.9865820318460465,1.092741415819739,0.8063209206064018,2.427859651024475,1.545304412667618,999424
3.7900000000000005,4.460000000000001,3.1200000000000006,3.1099999999999994,3.518533964316309,2.7014660356836897,0.18676100659365075,1.9981340512633323,0.2833664852727393,0.09015552791456222,2.4105604402430014,1.5857076622836632,1163264
3.7399999999999998,4.23030602688525,3.2496939731147494,3.3599999999999994,4.0326068688320085,2.68739313116799,0.18676100659365075,2.0381729662418366,0.2833664852727393,0.09015552791456222,2.3757366570699405,1.7006092754137327,1327104
4.15,4.96516869419771,3.3348313058022905,3.5799999999999996,4.0815974481593775,3.0784025518406217,0.18676100659365075,2.0075729370117186,0.2833664852727393,0.09015552791456222,2.373620023011223,1.641525851012214,1490944
4.4,5.1823042886243185,3.6176957113756822,3.8300000000000005,4.32,3.3400000000000003,0.23553324804425815,1.9813584059476852,0.4026879918049141,0.06837850428360218,2.351739335904264,1.6109774759911062,1654784
4.49,5.387162192694276,3.5928378073057248,3.9799999999999995,4.386939798987515,3.5730602010124835,0.23553324804425815,2.0039224907755853,0.4026879918049141,0.06837850428360218,2.3585994860075714,1.6492454955435991,1818624
4.630000000000001,5.111767578817837,4.148232421182165,3.94,4.461919534027995,3.4180804659720043,0.23553324804425815,1.9851989418268203,0.4026879918049141,0.06837850428360218,2.375306450835483,1.5950914328181576,1982464
4.6,5.524121204171833,3.675878795828166,3.8899999999999992,4.674155596804613,3.105844403195386,0.27377382320274124,1.9670783460140229,0.43643267646522155,0.11111496994026093,2.3484488056825703,1.5857078863454754,2146304
4.87,5.68,4.0600000000000005,4.37,5.263364427319557,3.476635572680443,0.27377382320274124,1.9738950043916703,0.43643267646522155,0.11111496994026093,2.336201575484597,1.6115884332987438,2310144
4.970000000000001,5.9650376877284605,3.9749623122715407,4.83,5.731165911472466,3.9288340885275344,0.27377382320274124,1.9457906365394593,0.43643267646522155,0.11111496994026093,2.3117097641463156,1.579871508932603,2473984
5.17,6.342220115848555,3.997779884151445,4.4799999999999995,5.215934779718964,3.7440652202810356,0.2276326318573847,1.9103707686066627,0.35827419546178463,0.09699106825298476,2.291570978978723,1.5291705582346025,2637824
5.36,6.513429668423697,4.2065703315763034,4.96,5.667389567353095,4.252610432646905,0.2276326318573847,1.8748221650719643,0.35827419546178463,0.09699106825298476,2.3039630727425084,1.44568125740142,2801664
5.64,6.725541339608952,4.554458660391047,4.65,5.693312033861395,3.6066879661386055,0.2276326318573847,1.8821558490395547,0.35827419546178463,0.09699106825298476,2.2712155676218693,1.4930961304572399,2965504
5.64,6.91216351150314,4.3678364884968595,4.79,5.823876201486426,3.756123798513574,0.2276326318573847,1.8355292811989785,0.35827419546178463,0.09699106825298476,2.248634909383602,1.422423653014355,3129344
5.720000000000001,6.991849047646772,4.448150952353229,4.790000000000001,5.859065012054927,3.720934987945075,0.1934463447738726,1.7875928238034249,0.28548436456053194,0.10140832498721322,2.212716580907267,1.362469066699583,3293184
6.029999999999999,7.4715616532080755,4.588438346791923,5.15,6.064603739331958,4.235396260668042,0.1934463447738726,1.743196438252926,0.28548436456053194,0.10140832498721322,2.1659043167589327,1.3204885597469191,3457024
6.2,7.33754120804479,5.06245879195521,5.4,6.370566844684075,4.429433155315926,0.1934463447738726,1.764253666996956,0.28548436456053194,0.10140832498721322,2.200631256759083,1.3278760772348288,3620864
6.16,7.600277750991107,4.7197222490088935,5.4,6.714534138012398,4.085465861987602,0.17610269460089917,1.7373001947999,0.2416625587789551,0.11054283042284324,2.1814209431666063,1.2931794464331936,3784704
6.56,8.166984754128054,4.9530152458719465,5.659999999999999,7.042895513045002,4.277104486954997,0.17610269460089917,1.7370727837085724,0.2416625587789551,0.11054283042284324,2.1654124232551957,1.3087331441619492,3948544
6.94,8.383052320603795,5.496947679396205,6.009999999999999,7.469760254288353,4.550239745711645,0.17610269460089917,1.7223643943667413,0.2416625587789551,0.11054283042284324,2.160623683330503,1.2841051054029795,4112384
6.87,8.4473712308775,5.2926287691225,6.24,7.453424904969402,5.026575095030599,0.16586472405680436,1.7247033596038819,0.2256520930730344,0.1060773550405743,2.1735043003967696,1.2759024188109942,4276224
7.210000000000001,8.863753306875001,5.556246693125001,6.0,7.4028542333400145,4.5971457666599855,0.16586472405680436,1.660827325284481,0.2256520930730344,0.1060773550405743,2.10740069493347,1.2142539556354919,4440064
7.25,8.926454592286948,5.573545407713051,6.2299999999999995,7.792081944073357,4.667918055926642,0.16586472405680436,1.6554221764206887,0.2256520930730344,0.1060773550405743,2.119469429498772,1.1913749233426052,4603904
7.2,8.747255634987315,5.652744365012685,6.389999999999999,7.847017501610738,4.93298249838926,0.15235414996069394,1.646454820036888,0.2174384539007477,0.08726984602064017,2.0858017615238253,1.207107878549951,4767744
7.570000000000002,9.2811691909335,5.858830809066505,6.11,7.5393005282305054,4.680699471769495,0.15235414996069394,1.6021880149841308,0.2174384539007477,0.08726984602064017,2.068744417728925,1.1356316122393366,4931584
7.8,9.635211159512714,5.9647888404872855,6.3,7.589185789558666,5.010814210441334,0.15235414996069394,1.602440097928047,0.2174384539007477,0.08726984602064017,2.0711106560710855,1.1337695397850087,5095424
7.460000000000001,9.524073642097104,5.395926357902898,6.26,7.712033057474931,4.807966942525068,0.1340244365612849,1.6099025905132294,0.1928393674101684,0.0752095057124014,2.0601990570927735,1.1596061239336852,5259264
7.69,9.46451401797788,5.91548598202212,6.55,7.87155211777667,5.22844788222333,0.1340244365612849,1.584532083570957,0.1928393674101684,0.0752095057124014,2.076704987907922,1.092359179233992,5423104
7.899999999999999,9.831838502566919,5.968161497433078,6.289999999999999,8.065640729426985,4.514359270573013,0.1340244365612849,1.5759885653853416,0.1928393674101684,0.0752095057124014,2.074723500332542,1.077253630438141,5586944
7.950000000000001,9.959601950635998,5.9403980493640045,6.529999999999999,8.051216618368336,5.0087833816316625,0.1340244365612849,1.57961712628603,0.1928393674101684,0.0752095057124014,2.07548184706915,1.08375240550291,5750784
7.95,9.959104278030386,5.940895721969614,6.839999999999999,8.24726685458018,5.4327331454198164,0.12079033068206586,1.546755862981081,0.18888014993308605,0.05270051143104569,2.053612085577871,1.039899640384291,5914624
7.970000000000001,9.965519982360489,5.974480017639514,6.590000000000001,8.286732153287607,4.893267846712393,0.12079033068206586,1.496705523878336,0.18888014993308605,0.05270051143104569,1.9878146350340398,1.0055964127226322,6078464
8.14,10.05217154042204,6.22782845957796,6.840000000000001,8.435117550527234,5.244882449472767,0.12079033068206586,1.5392873466014863,0.18888014993308605,0.05270051143104569,2.0343551895827803,1.0442195036201922,6242304
8.26,10.305580602176311,6.214419397823688,6.76,8.45481562419043,5.065184375809569,0.10753400744200778,1.5532463431358337,0.1859256677545839,0.02914234712943163,2.0365245953366573,1.0699680909350098,6406144
8.08,10.23304435625465,5.92695564374535,6.75,8.143735986476635,5.356264013523365,0.10753400744200778,1.5205657236278056,0.1859256677545839,0.02914234712943163,1.992239845456417,1.0488916017991943,6569984
8.27,10.349447041883971,6.190552958116028,6.94,8.528206535687346,5.351793464312655,0.10753400744200778,1.5161326617002486,0.1859256677545839,0.02914234712943163,1.9753058968997979,1.0569594265006994,6733824
8.28,10.35306536317599,6.206934636824009,6.8199999999999985,8.301080686525887,5.3389193134741095,0.10151891537652484,1.5665452495217322,0.17292818094586873,0.03010964980718095,2.064623191345744,1.0684673076977205,6897664
8.510000000000002,10.411814922646261,6.608185077353742,6.859999999999999,8.247948125831797,5.472051874168201,0.10151891537652484,1.5609180226922035,0.17292818094586873,0.03010964980718095,2.039617444056921,1.0822186013274862,7061504
8.440000000000001,10.441099697666262,6.4389003023337406,6.81,8.206030085635692,5.413969914364307,0.10151891537652484,1.5534785747528077,0.17292818094586873,0.03010964980718095,1.9986412803231661,1.1083158691824493,7225344
8.23,10.359342621561876,6.100657378438125,6.970000000000001,8.230198397078809,5.709801602921192,0.0853368948057879,1.5474561050534248,0.15339624541803548,0.017277544193540342,2.0322217043775623,1.062690505729287,7389184
8.42,10.537451298141235,6.302548701858765,6.9799999999999995,8.38840335131666,5.5715966486833395,0.0853368948057879,1.5443497985601424,0.15339624541803548,0.017277544193540342,2.0257656467862866,1.0629339503339983,7553024
8.56,10.54302798769962,6.576972012300382,7.2,8.575499909123952,5.8245000908760485,0.0853368948057879,1.5249651208519936,0.15339624541803548,0.017277544193540342,1.994598966779327,1.0553312749246604,7716864
8.389999999999999,10.600180988064098,6.1798190119358996,6.899999999999999,8.377159436215331,5.422840563784666,0.07458009054493094,1.526542466878891,0.1341704512640951,0.014989729825766768,1.993079169900678,1.0600057638571039,7880704
8.610000000000001,10.660097558654222,6.55990244134578,6.93,8.415967698168435,5.444032301831564,0.07458009054493094,1.5360751777887345,0.1341704512640951,0.014989729825766768,2.0290028651266008,1.0431474904508684,8044544
8.52,10.634615804348392,6.405384195651607,7.15,8.743894601283284,5.556105398716716,0.07458009054493094,1.5324941217899322,0.1341704512640951,0.014989729825766768,2.014359060370617,1.0506291832092471,8208384
8.72,10.607749983445903,6.832250016554099,7.19,8.743351215919954,5.636648784080046,0.07458009054493094,1.5543997168540955,0.1341704512640951,0.014989729825766768,2.0084350669161504,1.1003643667920406,8372224
8.59,10.698293148497143,6.481706851502856,7.19,8.963386590678976,5.416613409321025,0.06565316894202052,1.525739961862564,0.12074285336535673,0.010563484518684309,1.9794175127625357,1.0720624109625922,8536064
8.540000000000001,10.802388118780684,6.277611881219318,7.0200000000000005,8.664262752725367,5.375737247274634,0.06565316894202052,1.5561469435691833,0.12074285336535673,0.010563484518684309,2.041143101710426,1.071150785427941,8699904
8.58,10.648235963327203,6.511764036672798,7.1899999999999995,8.775843624068905,5.604156375931094,0.06565316894202052,1.5558088071644307,0.12074285336535673,0.010563484518684309,2.03934487217668,1.0722727421521812,8863744
8.600000000000001,10.696187014557625,6.503812985442378,7.31,8.977003299336866,5.642996700663133,0.06045467712535378,1.559998507797718,0.10458056698685068,0.016328787263856878,2.0275137553602214,1.0924832602352148,9027584
8.68,10.69633330578057,6.66366669421943,7.24,8.696159331941391,5.783840668058609,0.06045467712535378,1.5530350178480148,0.10458056698685068,0.016328787263856878,2.0080689863468493,1.09800104934918,9191424
8.770000000000001,10.657882411592418,6.882117588407584,6.93,8.569542619147182,5.290457380852819,0.06045467712535378,1.567191592603922,0.10458056698685068,0.016328787263856878,2.0315333786482364,1.1028498065596075,9355264
8.7,10.739607805437114,6.660392194562885,6.959999999999999,8.566362350156401,5.353637649843597,0.05615299689235531,1.5837371915578842,0.10030979187550498,0.011996201909205646,2.0126503960676683,1.1548239870481,9519104
8.659999999999998,10.697253052519493,6.622746947480504,7.19,8.688966310495337,5.691033689504664,0.05615299689235531,1.574915525317192,0.10030979187550498,0.011996201909205646,2.0347257877358325,1.1151052628985516,9682944
8.82,10.687511713484016,6.952488286515986,7.12,8.790808187674456,5.4491918123255445,0.05615299689235531,1.5776258409023285,0.10030979187550498,0.011996201909205646,2.0062661762011986,1.1489855056034584,9846784
8.540000000000001,10.59970871727048,6.480291282729523,7.220000000000001,8.975448660599335,5.464551339400665,0.0557368357117045,1.585514323413372,0.09473483586320333,0.01673883556020566,1.99663955119569,1.1743890956310539,10010624
8.63,10.751343913654738,6.508656086345264,7.2299999999999995,8.647074451113983,5.812925548886016,0.0557368357117045,1.595593011379242,0.09473483586320333,0.01673883556020566,2.025528457055314,1.1656575657031698,10174464
8.8,10.883746625672133,6.716253374327868,7.109999999999999,8.575912684985022,5.644087315014977,0.0557368357117045,1.5894102349877357,0.09473483586320333,0.01673883556020566,2.030928437293868,1.1478920326816031,10338304
8.64,10.865398840657559,6.4146011593424435,7.15,8.739496775712364,5.560503224287637,0.05043459857608351,1.5879890397191048,0.08561622878960179,0.015252968362565233,2.0243914573024684,1.1515866221357411,10502144
8.790000000000001,10.796215342379776,6.783784657620226,7.230000000000001,8.836891408901051,5.623108591098951,0.05043459857608351,1.5907363876700402,0.08561622878960179,0.015252968362565233,2.0190166732267123,1.162456102113368,10665984
8.860000000000003,10.851080108885629,6.868919891114376,7.42,8.808380351344688,6.031619648655312,0.05043459857608351,1.5978917926549911,0.08561622878960179,0.015252968362565233,2.0505223540971347,1.1452612312128478,10829824
8.600000000000001,10.887356552879329,6.312643447120674,7.390000000000001,8.658424219257896,6.121575780742106,0.05043459857608351,1.6082965388894082,0.08561622878960179,0.015252968362565233,2.0703227981541463,1.1462702796246702,10993664
8.860000000000001,10.864594722132132,6.855405277867869,7.359999999999999,9.035231327309754,5.684768672690245,0.0491665590526616,1.613510686159134,0.08363611123155495,0.014697006873768258,2.0624970791001345,1.1645242932181337,11157504
8.690000000000001,10.923136807273572,6.45686319272643,7.470000000000001,8.838977720782921,6.10102227921708,0.0491665590526616,1.6169656977057456,0.08363611123155495,0.014697006873768258,2.048886416117476,1.1850449792940154,11321344
8.750000000000002,10.957826985975126,6.542173014024877,7.219999999999999,8.96401834852733,5.475981651472668,0.0491665590526616,1.6239060863852501,0.08363611123155495,0.014697006873768258,2.05828595814346,1.1895262146270404,11485184
8.680000000000001,10.987726153597954,6.372273846402049,7.449999999999998,8.856591625170573,6.043408374829423,0.04491828311855513,1.6279845148324967,0.07464337482560522,0.015193191411505037,2.0331248160437387,1.2228442136212547,11649024
8.71,10.899269284487406,6.520730715512594,7.359999999999999,8.899610340313417,5.8203896596865805,0.04491828311855513,1.6168922916054727,0.07464337482560522,0.015193191411505037,2.02488070612294,1.208903877088005,11812864
8.85,10.882363156524935,6.817636843475064,7.279999999999999,8.953798076232614,5.606201923767385,0.04491828311855513,1.6471267223358155,0.07464337482560522,0.015193191411505037,2.064827061886981,1.2294263827846497,11976704
8.790000000000001,10.890214274782458,6.689785725217544,7.37,9.205783211602068,5.534216788397933,0.04285777619712401,1.6318665847182274,0.07089300903465062,0.014822543359597408,2.027070262897831,1.2366629065386237,12140544
8.75,10.891144553737556,6.608855446262444,7.5600000000000005,9.099610340313419,6.0203896596865825,0.04285777619712401,1.6543502062559128,0.07089300903465062,0.014822543359597408,2.0565100246856955,1.25219038782613,12304384
8.7,10.958760722166028,6.44123927783397,7.230000000000001,8.954557914365303,5.5054420856347,0.04285777619712401,1.672260621190071,0.07089300903465062,0.014822543359597408,2.100978373101031,1.243542869279111,12468224
8.680000000000001,10.930244431167424,6.4297555688325785,7.4799999999999995,9.010882098660769,5.949117901339231,0.04146227992566899,1.6532885536551476,0.07043224537394724,0.01249231447739075,2.0219181908857538,1.2846589164245412,12632064
8.809999999999999,10.8678872661057,6.752112733894297,7.32,8.949601178202816,5.690398821797186,0.04146227992566899,1.6508262872695922,0.07043224537394724,0.01249231447739075,2.038240205463964,1.2634123690752204,12795904
8.739999999999998,10.792413213755943,6.687586786244054,7.389999999999999,9.093202865192517,5.686797134807482,0.04146227992566899,1.6694867044687272,0.07043224537394724,0.01249231447739075,2.1061295761597294,1.232843832777725,12959744
8.860000000000001,10.891846450891407,6.828153549108596,7.18,9.048582350339423,5.311417649660577,0.04039516831285912,1.6756280198693276,0.0644764765454758,0.016313860080242455,2.075460690578664,1.275795349159991,13123584
8.66,10.976117440891112,6.343882559108887,7.459999999999999,8.988528704342839,5.931471295657159,0.04039516831285912,1.694978055357933,0.0644764765454758,0.016313860080242455,2.099887594700188,1.290068516015678,13287424
8.870000000000001,10.898817389515381,6.841182610484621,7.25,8.585102992281868,5.914897007718131,0.04039516831285912,1.6820717021822928,0.0644764765454758,0.016313860080242455,2.034572389772995,1.3295710145915904,13451264
8.81,10.948901587263894,6.671098412736107,7.38,8.98984471300806,5.770155286991941,0.04039516831285912,1.685913573205471,0.0644764765454758,0.016313860080242455,2.04255874171632,1.3292684046946224,13615104
8.67,11.082488341940744,6.257511658059256,7.719999999999999,9.075581056226442,6.364418943773556,0.03915075619706624,1.6767427921295166,0.06462293459222207,0.013678577801910417,2.066678637275761,1.2868069469832721,13778944
8.89,10.940585282303568,6.8394147176964335,7.459999999999999,8.889125606795986,6.030874393204011,0.03915075619706624,1.6739539802074432,0.06462293459222207,0.013678577801910417,2.0399248718267353,1.3079830885881514,13942784
8.92,10.857937047481162,6.982062952518839,7.49,8.809431695844843,6.1705683041551564,0.03915075619706624,1.69036353379488,0.06462293459222207,0.013678577801910417,2.06822057817186,1.3125064894178997,14106624
8.84,10.812916622668075,6.867083377331926,7.279999999999999,8.795783625719713,5.764216374280286,0.035615692317983345,1.7027202278375626,0.06068677888111369,0.010544605754852995,2.0911615495996703,1.314278906075455,14270464
8.84,10.907462212472092,6.772537787527908,7.5,8.806904740216364,6.193095259783637,0.035615692317983345,1.6718426868319511,0.06068677888111369,0.010544605754852995,2.0479215543363334,1.2957638193275687,14434304
8.900000000000002,10.902498439450081,6.897501560549923,7.239999999999999,9.046211504780102,5.433788495219898,0.035615692317983345,1.6942230120301247,0.06068677888111369,0.010544605754852995,2.10184543961961,1.2866005844406394,14598144
8.73,10.998501708176567,6.461498291823434,7.210000000000001,8.603161871427725,5.816838128572276,0.03589787381015726,1.7023465767502786,0.05958654488630839,0.012209202734006119,2.0896299524011415,1.3150632010994154,14761984
8.76,11.042630062011801,6.477369937988199,7.340000000000001,9.020000000000001,5.660000000000001,0.03589787381015726,1.6756643787026406,0.05958654488630839,0.012209202734006119,2.082821751390561,1.2685070060147203,14925824
8.73,11.020873195966988,6.4391268040330125,7.459999999999999,9.085546062097286,5.834453937902711,0.03589787381015726,1.6930096462368964,0.05958654488630839,0.012209202734006119,2.0938402072334616,1.2921790852403312,15089664
8.790000000000001,10.962763217656265,6.617236782343737,7.05,8.650781059358213,5.449218940641788,0.03203588770416707,1.7251900643110276,0.0560270989525389,0.008044676455795242,2.117048497770338,1.3333316308517174,15253504
8.860000000000001,10.67118745578695,7.048812544213052,7.410000000000001,8.838600713985542,5.98139928601446,0.03203588770416707,1.7257471263408661,0.0560270989525389,0.008044676455795242,2.122667335532333,1.3288269171493992,15417344
8.799999999999999,10.986321110907543,6.613678889092454,7.310000000000002,8.869775624889686,5.75022437511032,0.03203588770416707,1.6881453946232796,0.0560270989525389,0.008044676455795242,2.0442977412389323,1.331993048007627,15581184
8.82,10.899807683416906,6.7401923165830935,7.279999999999999,9.111829686406463,5.448170313593536,0.034457549745005006,1.6699469417333603,0.05143081917980205,0.017484280310207965,2.001252894204877,1.3386409892618436,15745024
8.76,10.896445646394966,6.6235543536050345,7.340000000000001,8.961850794617064,5.718149205382938,0.034457549745005006,1.7155714273452758,0.05143081917980205,0.017484280310207965,2.0755372393100604,1.3556056153804912,15908864
8.66,11.047969849055889,6.272030150944112,7.37,8.733854830984589,6.0061451690154115,0.034457549745005006,1.6903893321752548,0.05143081917980205,0.017484280310207965,2.0352338610542446,1.345544803296265,16072704
8.690000000000001,11.037104599288238,6.342895400711764,7.33,8.815294583575932,5.844705416424068,0.034457549745005006,1.7092188432812692,0.05143081917980205,0.017484280310207965,2.038529831556547,1.3799078550059911,16236544
8.75,10.85440015206234,6.64559984793766,7.360000000000001,8.586539848516958,6.133460151483044,0.032403040940411354,1.695706568658352,0.04768955629052498,0.017116525590297728,1.9971105146056152,1.3943026227110886,16400384
8.68,11.079916665219857,6.280083334780143,7.33,8.899745202254175,5.760254797745825,0.032403040940411354,1.697715613245964,0.04768955629052498,0.017116525590297728,2.0239262510402165,1.3715049754517117,16564224
8.820000000000002,11.00668699177546,6.633313008224544,7.4,8.981771159175688,5.818228840824313,0.032403040940411354,1.6918076902627945,0.04768955629052498,0.017116525590297728,2.0226154484938164,1.3609999320317725,16728064
8.860000000000001,10.971965908815767,6.748034091184236,7.08,8.700370328042327,5.459629671957673,0.03236705675830573,1.7112548291683196,0.046927314347767625,0.017806799168843833,2.0396860508476635,1.382823607488976,16891904
8.860000000000001,11.002521878534735,6.717478121465268,7.24,8.835117550527233,5.644882449472767,0.03236705675830573,1.7329979956150054,0.046927314347767625,0.017806799168843833,2.085847474455219,1.380148516774792,17055744
8.82,11.058660313669764,6.581339686330237,7.260000000000001,8.948312767232423,5.571687232767578,0.03236705675830573,1.7155384749174118,0.046927314347767625,0.017806799168843833,2.057568531756755,1.373508418078069,17219584
8.92,10.957056700241797,6.882943299758202,7.31,8.73860071398554,5.881399286014458,0.034562926028299835,1.7165776774287225,0.05155779791949561,0.01756805413710406,2.0602802771421023,1.3728750777153427,17383424
8.85,10.908761763779383,6.791238236220616,7.510000000000001,9.207910480561328,5.812089519438673,0.034562926028299835,1.7190262615680694,0.05155779791949561,0.01756805413710406,2.0756022588411103,1.3624502642950287,17547264
8.74,10.837236276626932,6.642763723373068,7.290000000000001,9.043539278145774,5.536460721854228,0.034562926028299835,1.723686721920967,0.05155779791949561,0.01756805413710406,2.07729872265184,1.370074721190094,17711104
8.77,10.99083317698561,6.549166823014389,7.609999999999999,9.178725597419765,6.041274402580234,0.03013156145263482,1.7412260085344315,0.04581065507251276,0.014452467832756881,2.1023009478584154,1.3801510692104477,17874944
8.89,10.81896345221987,6.961036547780131,7.35,8.819183446680501,5.880816553319497,0.03013156145263482,1.7320927694439887,0.04581065507251276,0.014452467832756881,2.096157469726859,1.3680280691611186,18038784
8.9,11.00855400689667,6.791445993103331,7.409999999999998,9.11847885559055,5.701521144409448,0.03013156145263482,1.7440301910042764,0.04581065507251276,0.014452467832756881,2.1100867621045953,1.3779736199039576,18202624
8.8,10.990890230020664,6.609109769979336,7.38,9.044812301732541,5.715187698267459,0.027485272672238936,1.756979265809059,0.04120816120845586,0.013762384136022012,2.1109383452559882,1.40302018636213,18366464
8.93,10.90790292987295,6.952097070127049,7.390000000000001,8.731230778054247,6.048769221945754,0.027485272672238936,1.7702696815133094,0.04120816120845586,0.013762384136022012,2.139125336749808,1.4014140262768109,18530304
8.93,10.963740396412483,6.896259603587517,7.220000000000001,8.652340741583512,5.7876592584164905,0.027485272672238936,1.7442158967256547,0.04120816120845586,0.013762384136022012,2.1134256049764284,1.375006188474881,18694144
8.82,10.965600149142427,6.674399850857574,7.44,8.840856880626998,6.039143119373003,0.027485272672238936,1.734306874871254,0.04120816120845586,0.013762384136022012,2.088993131604118,1.3796206181383897,18857984
8.66,11.142820976228451,6.177179023771549,7.330000000000001,8.99376080011521,5.666239199884792,0.02613984252753781,1.7568641290068627,0.04024281759630462,0.012036867458770998,2.1306198665442606,1.3831083914694648,19021824
8.790000000000001,10.962763217656265,6.617236782343737,7.4,9.042558979154174,5.757441020845827,0.02613984252753781,1.7606531351804733,0.04024281759630462,0.012036867458770998,2.1233960739714526,1.3979101963894938,19185664
8.790000000000001,11.062641634750188,6.517358365249814,7.339999999999999,9.022973558912913,5.657026441087085,0.02613984252753781,1.7753552466630935,0.04024281759630462,0.012036867458770998,2.146382991482077,1.40432750184411,19349504
8.75,11.028266885156345,6.471733114843654,7.2,8.839512122553536,5.560487877446464,0.028603634705060284,1.7548272877931594,0.046112423901262946,0.011094845508857622,2.1277509141676707,1.3819036614186482,19513344
8.860000000000001,10.926978471102204,6.793021528897798,7.3,8.880506248010427,5.719493751989572,0.028603634705060284,1.7509219139814376,0.046112423901262946,0.011094845508857622,2.1223825978781083,1.3794612300847668,19677184
8.85,10.921352215341466,6.778647784658533,7.15,8.789664599849615,5.510335400150384,0.028603634705060284,1.7477490335702897,0.046112423901262946,0.011094845508857622,2.0906455771139294,1.40485249002665,19841024
8.78,10.824407004488098,6.735592995511901,7.159999999999999,8.871256848050578,5.4487431519494205,0.025524419154550965,1.7667509406805038,0.03897309963856111,0.012075738670540818,2.1425542003020723,1.3909476810589352,20004864
8.8,10.960555484129024,6.639444515870977,7.210000000000001,8.81838428243999,5.601615717560011,0.025524419154550965,1.7741444408893585,0.03897309963856111,0.012075738670540818,2.148439476314501,1.3998494054642163,20168704
8.86,11.016942280173485,6.703057719826513,7.57,8.95711931714615,6.182880682853851,0.025524419154550965,1.7527910962700843,0.03897309963856111,0.012075738670540818,2.1325108454151986,1.3730713471249698,20332544
9.010000000000002,10.803571855265355,7.216428144734649,7.42,8.989585932658674,5.850414067341326,0.026730540384756512,1.7483455762267113,0.04228872848589586,0.011172352283617161,2.132870235705872,1.3638209167475503,20496384
8.750000000000002,11.053150016824786,6.446849983175218,7.460000000000001,8.860856880626997,6.0591431193730045,0.026730540384756512,1.7755401283502579,0.04228872848589586,0.011172352283617161,2.146943963793037,1.4041362929074788,20660224
8.92,10.909874367893611,6.930125632106388,7.290000000000001,9.081898434621785,5.498101565378217,0.026730540384756512,1.7504274427890778,0.04228872848589586,0.011172352283617161,2.084682066306597,1.4161728192715586,20824064
8.89,10.887223072167954,6.892776927832047,7.2299999999999995,8.52,5.9399999999999995,0.02876624519606431,1.7444242015480995,0.04196391764094223,0.01556857275118639,2.0984464670136167,1.3904019360825826,20987904
8.930000000000001,11.003668247333696,6.856331752666306,7.51,9.178801965483023,5.841198034516977,0.02876624519606431,1.7803950920701026,0.04196391764094223,0.01556857275118639,2.158324058948318,1.402466125191887,21151744
8.750000000000002,11.076048150834374,6.42395184916563,6.960000000000001,8.524736399525493,5.395263600474509,0.02876624519606431,1.7586470186710357,0.04196391764094223,0.01556857275118639,2.131183630416809,1.3861104069252623,21315584
8.72,11.009017256378817,6.430982743621184,7.739999999999999,9.03475866477116,6.445241335228838,0.02876624519606431,1.768968716263771,0.04196391764094223,0.01556857275118639,2.158958523556232,1.3789789089713103,21479424
8.830000000000002,11.16068659411771,6.499313405882294,7.239999999999999,8.995676507788378,5.48432349221162,0.026271681903437698,1.7741319477558135,0.03968724631693443,0.012856117489940963,2.1617428534000993,1.386521042111528,21643264
8.750000000000002,11.1517701805127,6.348229819487303,7.359999999999999,9.015415355734023,5.704584644265977,0.026271681903437698,1.7760305911302567,0.03968724631693443,0.012856117489940963,2.1493185498393412,1.4027426324211725,21807104
8.86,11.090784615331565,6.629215384668434,7.270000000000001,8.683541651314174,5.856458348685829,0.026271681903437698,1.7829882353544235,0.03968724631693443,0.012856117489940963,2.150857355999265,1.4151191147095823,21970944
8.73,11.171331603858846,6.288668396141156,7.19,8.95377436198625,5.426225638013752,0.0256378806148899,1.7945270150899888,0.03849573179635856,0.012780029433421242,2.179118035780991,1.4099359943989864,22134784
8.92,10.991617725353787,6.848382274646212,7.359999999999999,8.733462777071152,5.986537222928848,0.0256378806148899,1.7748951345682145,0.03849573179635856,0.012780029433421242,2.1547620716224105,1.3950281975140184,22298624
8.88,11.070342438980719,6.689657561019283,7.32,8.809832205317095,5.830167794682905,0.0256378806148899,1.757078804075718,0.03849573179635856,0.012780029433421242,2.123967091859802,1.390190516291634,22462464
8.840000000000002,10.946751053162192,6.7332489468378105,7.550000000000002,9.060132444522667,6.039867555477336,0.02486861285996549,1.752766814827919,0.037409202462670765,0.012328023257260212,2.1035852277416813,1.4019484019141566,22626304
8.82,11.082211307548436,6.557788692451565,7.510000000000001,8.92311712182678,6.096882878173222,0.02486861285996549,1.764986053109169,0.037409202462670765,0.012328023257260212,2.138455910930297,1.391516195288041,22790144
8.780000000000001,10.996664160399586,6.563335839600415,7.489999999999999,8.802592853858346,6.177407146141652,0.02486861285996549,1.761852492392063,0.037409202462670765,0.012328023257260212,2.135928587586278,1.387776397197848,22953984
8.930000000000001,10.924517485508716,6.935482514491288,7.38,8.961012333917733,5.798987666082266,0.02325371824661715,1.7681616395711899,0.03591477236845848,0.010592664124775822,2.137051232431884,1.3992720467104955,23117824
8.92,10.949187029329726,6.890812970670273,7.38,9.036985214176639,5.723014785823362,0.02325371824661715,1.769252324104309,0.03591477236845848,0.010592664124775822,2.1369631901622044,1.4015414580464136,23281664
8.8,10.976694742034354,6.623305257965647,7.289999999999999,8.778254010577495,5.801745989422503,0.02325371824661715,1.7717292428016662,0.03591477236845848,0.010592664124775822,2.158623966554382,1.3848345190489508,23445504
8.83,10.89835683575151,6.76164316424849,7.26,8.785909564816997,5.734090435183002,0.02313720784663818,1.7658866718411446,0.0314459401479019,0.014828475545374462,2.1361855683932163,1.395587775289073,23609344
8.75,11.103826671613694,6.396173328386306,7.529999999999999,9.300338950596748,5.75966104940325,0.02313720784663818,1.7850860074162482,0.0314459401479019,0.014828475545374462,2.1440110703210626,1.426160944511434,23773184
8.84,10.965652840893828,6.714347159106172,7.31,9.121877479301512,5.498122520698488,0.02313720784663818,1.7872571438550948,0.0314459401479019,0.014828475545374462,2.15283972928338,1.4216745584268093,23937024
8.900000000000002,11.0123446688455,6.787655331154504,7.33,8.899108026873867,5.760891973126133,0.02313720784663818,1.780281099677086,0.0314459401479019,0.014828475545374462,2.1476305675641156,1.4129316317900562,24100864
8.920000000000002,11.069325475585307,6.770674524414696,7.119999999999999,9.034053290794171,5.205946709205827,0.02172199447929398,1.7865306839346886,0.03153152286116088,0.011912466097427084,2.1688776107303998,1.4041837571389775,24264704
8.86,10.919708717270478,6.800291282729521,7.460000000000001,9.05135162676261,5.868648373237392,0.02172199447929398,1.7810030102729797,0.03153152286116088,0.011912466097427084,2.1594152099156614,1.402590810630298,24428544
8.78,11.048391500601252,6.511608499398747,7.65,9.30846314399808,5.99153685600192,0.02172199447929398,1.7831749320030212,0.03153152286116088,0.011912466097427084,2.135354294145843,1.4309955698601995,24592384
8.73,11.123344939619027,6.336655060380974,7.45,8.893779761598008,6.006220238401992,0.02365571480313574,1.7791057884693147,0.0333237104586734,0.01398771914759808,2.136612768145551,1.4215988087930782,24756224
8.879999999999999,11.07262399877407,6.687376001225927,7.17,8.305825690852254,6.034174309147746,0.02365571480313574,1.787431927025318,0.0333237104586734,0.01398771914759808,2.1565304184193845,1.4183334356312514,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-leaper-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.84,3.040997512422418,2.639002487577582,2.5200000000000005,2.783818119165459,2.256181880834542,0.0,2.7072993487119676,0.0,0.0,2.70786826440038,2.706730433023555,16384
3.1499999999999995,3.613141447076376,2.686858552923623,2.9,3.144948974278318,2.655051025721682,0.0,2.5418352246284486,0.0,0.0,2.601956588515726,2.4817138607411713,180224
3.4200000000000004,4.007877538267963,2.8321224617320375,3.0599999999999996,3.700624695121878,2.419375304878121,0.0,2.244766318798065,0.0,0.0,2.479377998007597,2.0101546395885332,344064
3.4400000000000004,4.053514466007119,2.826485533992882,3.12,3.6135585071701226,2.6264414928298776,0.0,2.1699533462524414,0.0,0.0,2.46251959190915,1.8773871005957328,507904
3.35,3.760487515035476,2.939512484964524,3.3,3.7604345773288532,2.8395654226711464,0.9243712398733654,2.106068639457226,1.0473264787500822,0.8014160009966486,2.5176819332628964,1.6944553456515554,671744
3.2599999999999993,3.8348043145279957,2.685195685472003,3.47,3.90139309220246,3.0386069077975404,0.9243712398733654,2.1068249493837357,1.0473264787500822,0.8014160009966486,2.5009322403269247,1.7127176584405466,835584
3.4299999999999997,4.026741149913427,2.833258850086572,3.4199999999999995,3.9175942121849885,2.9224057878150105,0.9243712398733654,2.0767557308077813,1.0473264787500822,0.8014160009966486,2.5129150908168927,1.64059637079867,999424
3.5599999999999996,4.118927544499284,3.001072455500715,3.3099999999999996,3.8048737212663446,2.8151262787336546,0.15526423616089838,2.0701061740517614,0.25754084497305485,0.05298762734874192,2.5150974200359832,1.6251149280675397,1163264
4.1,4.844311762637135,3.355688237362864,3.63,3.8791987158875423,3.3808012841124575,0.15526423616089838,2.0640490114688874,0.25754084497305485,0.05298762734874192,2.4677957437629554,1.6603022791748197,1327104
4.01,4.623921819126833,3.396078180873167,3.3199999999999994,3.992011904656457,2.6479880953435417,0.15526423616089838,2.014410690963268,0.25754084497305485,0.05298762734874192,2.4235867650141687,1.6052346169123677,1490944
4.109999999999999,4.948391316748927,3.2716086832510722,3.7299999999999995,4.507238702072922,2.952761297927078,0.2188050859057041,2.0256479293107987,0.3980664295384838,0.0395437422729244,2.434164158997675,1.6171316996239224,1654784
4.5600000000000005,5.459110671719562,3.66088932828044,3.62,4.194108003776293,3.045891996223707,0.2188050859057041,2.034805950522423,0.3980664295384838,0.0395437422729244,2.426797858601519,1.6428140424433273,1818624
4.590000000000001,5.539157521173383,3.6408424788266185,3.75,4.330086200490927,3.169913799509073,0.2188050859057041,2.033870208263397,0.3980664295384838,0.0395437422729244,2.4085876472474803,1.6591527692793138,1982464
4.529999999999999,5.609861102179349,3.4501388978206498,4.05,4.757460246232959,3.3425397537670403,0.19674308807735477,1.9982057094573975,0.3561416310323719,0.03734454512233765,2.3685662764423694,1.6278451424724256,2146304
4.609999999999999,5.486869431557515,3.7331305684424843,3.7099999999999995,4.521726554943227,2.8982734450567724,0.19674308807735477,2.037573276460171,0.3561416310323719,0.03734454512233765,2.4285475310851523,1.6465990218351896,2310144
4.58,5.888281315314103,3.2717186846858968,4.13,4.716600375042499,3.5433996249575013,0.19674308807735477,1.9629126191139221,0.3561416310323719,0.03734454512233765,2.4127701333115334,1.513055104916311,2473984
4.87,6.003181362359971,3.736818637640029,4.1899999999999995,5.050755482120213,3.3292445178797867,0.16436519462517327,1.9955580040812493,0.28709272705721395,0.04163766219313257,2.4362064894090807,1.5549095187534179,2637824
4.79,5.912898036332774,3.6671019636672257,4.090000000000001,5.051717214153933,3.1282827858460687,0.16436519462517327,1.9640065848827362,0.28709272705721395,0.04163766219313257,2.425979022650982,1.5020341471144905,2801664
5.22,6.42066648158429,4.019333518415709,4.1899999999999995,5.1189241088485105,3.2610758911514885,0.16436519462517327,1.9445141956210137,0.28709272705721395,0.04163766219313257,2.394440075481253,1.4945883157607742,2965504
4.93,6.293854830984588,3.566145169015411,4.39,5.378382517044893,3.401617482955106,0.16436519462517327,1.9290082544088363,0.28709272705721395,0.04163766219313257,2.3782020924802487,1.4798144163374238,3129344
5.38,6.69438198405182,4.065618015948179,4.380000000000001,5.636025477448607,3.123974522551394,0.1399854911995044,1.9538043022155762,0.23779329852603315,0.04217768387297566,2.421822456256138,1.4857861481750143,3293184
5.68,7.4234448657758,3.936555134224199,4.6899999999999995,5.959212354178764,3.4207876458212354,0.1399854911995044,1.9185904651880263,0.23779329852603315,0.04217768387297566,2.377017678731998,1.4601632516440546,3457024
5.529999999999999,7.171371377842321,3.888628622157678,4.9399999999999995,5.980384544291196,3.899615455708803,0.1399854911995044,1.947642208635807,0.23779329852603315,0.04217768387297566,2.3858779920554705,1.5094064252161434,3620864
5.9399999999999995,7.734547296674011,4.145452703325988,4.81,6.142253729587574,3.4777462704124256,0.1353171594474823,1.949411390721798,0.2292848125048712,0.041349506390093396,2.3998314790114654,1.4989913024321306,3784704
5.96,7.935955465085183,3.9840445349148172,5.119999999999999,6.6158609561052115,3.624139043894787,0.1353171594474823,1.923931646347046,0.2292848125048712,0.041349506390093396,2.3698956456306144,1.4779676470634773,3948544
6.17,8.201772625073977,4.138227374926023,5.069999999999999,6.26,3.8799999999999994,0.1353171594474823,1.9384666204452514,0.2292848125048712,0.041349506390093396,2.4264603291542852,1.4504729117362174,4112384
5.979999999999999,8.066048896838229,3.893951103161768,4.58,6.140640893991952,3.019359106008048,0.13602657886853367,1.936326728761196,0.22138658188878066,0.05066657584828668,2.402484854919283,1.4701686026031087,4276224
5.959999999999999,8.3654937123177,3.554506287682297,5.039999999999999,6.568528704342839,3.5114712956571594,0.13602657886853367,1.9038913771510124,0.22138658188878066,0.05066657584828668,2.3922926755810128,1.4154900787210118,4440064
6.23,8.475462090528362,3.984537909471639,4.84,6.5611623979160125,3.1188376020839867,0.13602657886853367,1.877566722035408,0.22138658188878066,0.05066657584828668,2.373960016200805,1.381173427870011,4603904
6.42,8.436333305780568,4.403666694219431,5.24,6.926534909214748,3.553465090785252,0.11727788420302021,1.8929268091917038,0.18765028329465971,0.04690548511138072,2.398636759383448,1.3872168589999596,4767744
6.469999999999999,8.894479325546001,4.045520674453996,5.390000000000001,7.2562529303392935,3.523747069660707,0.11727788420302021,1.9013600066304206,0.18765028329465971,0.04690548511138072,2.4142490712190905,1.3884709420417507,4931584
6.419999999999999,8.795626233227777,4.044373766772221,5.540000000000001,7.395909480551248,3.6840905194487537,0.11727788420302021,1.8866970628499984,0.18765028329465971,0.04690548511138072,2.4082638899288646,1.365130235771132,5095424
6.7299999999999995,8.87291857054812,4.58708142945188,5.370000000000001,6.960628806478747,3.7793711935212553,0.10096486998436756,1.9053678184747695,0.16095347434205226,0.04097626562668287,2.4195571424457705,1.3911784945037686,5259264
6.869999999999999,9.347115257714101,4.392884742285897,5.66,7.550079363413081,3.7699206365869187,0.10096486998436756,1.9166408121585845,0.16095347434205226,0.04097626562668287,2.440983092420754,1.3922985318964152,5423104
6.99,9.362530294853999,4.617469705146002,5.57,7.23736318779083,3.90263681220917,0.10096486998436756,1.901567067205906,0.16095347434205226,0.04097626562668287,2.435178447787139,1.367955686624673,5586944
6.890000000000001,9.3265754656895,4.453424534310502,5.77,7.418059464946577,4.121940535053422,0.10096486998436756,1.9018549188971519,0.16095347434205226,0.04097626562668287,2.411620771028587,1.3920890667657169,5750784
6.7299999999999995,9.139169981549662,4.320830018450337,5.9399999999999995,7.724488722295548,4.155511277704451,0.08747486578358532,1.8817551240324975,0.14237209386596905,0.03257763770120158,2.4136854694551535,1.3498247786098414,5914624
6.919999999999999,9.403062625066068,4.43693737493393,5.98,7.947129888949889,4.012870111050112,0.08747486578358532,1.8790364950895309,0.14237209386596905,0.03257763770120158,2.4128057111611123,1.3452672790179494,6078464
6.9799999999999995,9.552469630530164,4.407530369469836,5.970000000000001,7.866865836056943,4.073134163943059,0.08747486578358532,1.8449880912899972,0.14237209386596905,0.03257763770120158,2.3422552836249784,1.347720898955016,6242304
6.970000000000001,9.497864711569827,4.442135288430174,5.85,7.5466142755499845,4.153385724450015,0.07954977970665741,1.8563045740127564,0.12151963123500924,0.03757992817830559,2.3867089749709804,1.3259001730545323,6406144
6.99,9.711194590616408,4.268805409383592,6.05,8.002562418976662,4.097437581023336,0.07954977970665741,1.8382351398468018,0.12151963123500924,0.03757992817830559,2.385369728330722,1.2911005513628817,6569984
7.160000000000001,9.806960521050513,4.513039478949489,6.04,7.961041384249699,4.118958615750301,0.07954977970665741,1.8340439409017564,0.12151963123500924,0.03757992817830559,2.394013533249886,1.2740743485536266,6733824
7.279999999999999,9.72859143182361,4.831408568176389,6.0600000000000005,7.963260360539252,4.156739639460749,0.07009265207541396,1.8196639999747277,0.10064673668847132,0.039538567462356594,2.3972610448537415,1.242066955095714,6897664
7.26,9.859307600111999,4.660692399888001,6.07,8.222231400198408,3.9177685998015925,0.07009265207541396,1.8313014969229697,0.10064673668847132,0.039538567462356594,2.406170379916878,1.2564326139290614,7061504
7.350000000000001,9.892144763777234,4.807855236222769,5.99,7.822184488527288,4.1578155114727124,0.07009265207541396,1.818119579553604,0.10064673668847132,0.039538567462356594,2.406972786929027,1.2292663721781811,7225344
7.18,9.799465594353169,4.56053440564683,5.86,7.9197087172704785,3.800291282729522,0.06212043780932304,1.81947730332613,0.0893387678869887,0.034902107731657375,2.40866087416219,1.23029373249007,7389184
7.330000000000001,9.797002229427449,4.862997770572553,6.119999999999999,7.9944599222175965,4.245540077782402,0.06212043780932304,1.8265366584062577,0.0893387678869887,0.034902107731657375,2.4214202287750957,1.2316530880374197,7553024
7.079999999999998,9.868117644576712,4.291882355423285,6.069999999999999,8.112571908158927,4.027428091841073,0.06212043780932304,1.8151188984513282,0.0893387678869887,0.034902107731657375,2.3810003515449747,1.2492374453576818,7716864
7.040000000000001,9.755952871461506,4.324047128538496,5.96,8.024073642097104,3.895926357902897,0.059989541012579375,1.8064478486776352,0.09343442997843297,0.026544652046725778,2.3710676816603526,1.2418280156949177,7880704
7.410000000000001,10.057810416174089,4.762189583825912,6.0600000000000005,8.049572818471344,4.070427181528658,0.059989541012579375,1.8060979157686234,0.09343442997843297,0.026544652046725778,2.3766906599586015,1.2355051715786451,8044544
7.19,9.830624926035503,4.549375073964498,6.2299999999999995,8.121057904983346,4.3389420950166535,0.059989541012579375,1.8153132438659667,0.09343442997843297,0.026544652046725778,2.387461152946983,1.2431653347849503,8208384
7.390000000000001,9.970484450641003,4.809515549358998,6.33,8.362264746532794,4.297735253467207,0.059989541012579375,1.7994410544633865,0.09343442997843297,0.026544652046725778,2.3766360567746445,1.2222460521521286,8372224
7.19,10.10357169124084,4.2764283087591615,6.0,7.760681686165901,4.239318313834099,0.05555209434280585,1.7838062956929206,0.08667848989831006,0.024425698787301643,2.36403259688979,1.2035799944960512,8536064
7.619999999999999,10.130697114348921,5.109302885651077,6.239999999999999,8.32528175554288,4.1547182444571185,0.05555209434280585,1.7962796524167062,0.08667848989831006,0.024425698787301643,2.3781522673414526,1.2144070374919598,8699904
7.51,10.139239433752659,4.880760566247341,6.4,8.055898547616973,4.744101452383028,0.05555209434280585,1.8162795692682265,0.08667848989831006,0.024425698787301643,2.398364751927431,1.2341943866090221,8863744
7.289999999999999,10.081934812992595,4.498065187007404,6.24,8.246589145789441,4.233410854210559,0.04955307342260033,1.7946487560868263,0.07718834773081172,0.021917799114388944,2.3442059146104253,1.245091597563227,9027584
7.51,10.159320667642934,4.860679332357066,6.19,8.061069213043709,4.318930786956293,0.04955307342260033,1.7865532398223878,0.07718834773081172,0.021917799114388944,2.3442678663095,1.2288386133352756,9191424
7.609999999999999,10.190484450641003,5.029515549358996,6.33,8.356351400917422,4.303648599082578,0.04955307342260033,1.8008425951004028,0.07718834773081172,0.021917799114388944,2.381085280196643,1.2205999100041627,9355264
7.57,10.166940507597353,4.973059492402648,6.32,8.072027397046062,4.5679726029539385,0.048659363604960516,1.794145266711712,0.07582405019656524,0.021494677013355785,2.3617075842616844,1.2265829491617397,9519104
7.350000000000001,10.100363612324742,4.59963638767526,6.3199999999999985,8.19125626251457,4.448743737485428,0.048659363604960516,1.8010117024183274,0.07582405019656524,0.021494677013355785,2.368502082139534,1.2335213226971207,9682944
7.610000000000001,10.378916755700685,4.841083244299318,6.36,8.26903116789643,4.450968832103572,0.048659363604960516,1.7988288462162019,0.07582405019656524,0.021494677013355785,2.34324840086078,1.2544092915716236,9846784
7.530000000000001,9.952003303053075,5.107996696946927,6.279999999999999,8.451543230055528,4.108456769944471,0.04557076396595181,1.8021243616938591,0.07057008189980174,0.02057144603210189,2.3762094469364268,1.2280392764512917,10010624
7.7700000000000005,10.320705784679998,5.219294215320003,6.22,8.110925699227762,4.329074300772238,0.04557076396595181,1.7714915603399277,0.07057008189980174,0.02057144603210189,2.318496902380849,1.2244862182990064,10174464
7.640000000000001,10.32223787162884,4.957762128371162,6.069999999999999,7.743947430476835,4.396052569523164,0.04557076396595181,1.7827773347496987,0.07057008189980174,0.02057144603210189,2.3391563928325945,1.226398276666803,10338304
7.57,10.25218194759416,4.887818052405841,6.12,7.811035185914237,4.428964814085763,0.043778712313337506,1.800605371594429,0.06775761945101821,0.019799805175656795,2.3650429959215664,1.2361677472672916,10502144
7.500000000000002,10.331607317408261,4.668392682591742,6.340000000000001,8.346589145789443,4.333410854210559,0.043778712313337506,1.8099045738577844,0.06775761945101821,0.019799805175656795,2.3656021451112537,1.254207002604315,10665984
7.49,10.269370432310167,4.710629567689834,6.250000000000002,8.087525510027005,4.412474489972999,0.043778712313337506,1.774391670525074,0.06775761945101821,0.019799805175656795,2.3460828689885114,1.2027004720616368,10829824
7.820000000000002,10.330697114348924,5.30930288565108,6.24,7.981378764083219,4.498621235916781,0.043778712313337506,1.8093585595488548,0.06775761945101821,0.019799805175656795,2.3863964468220535,1.2323206722756561,10993664
7.5,10.207766607372209,4.792233392627791,6.5,8.645693361130617,4.354306638869383,0.04014157149109875,1.8105217531323432,0.0579309992950006,0.02235214368719691,2.3833167509438082,1.2377267553208782,11157504
7.590000000000001,10.244976459405997,4.935023540594004,6.409999999999999,8.602008211663449,4.2179917883365485,0.04014157149109875,1.8084635421633721,0.0579309992950006,0.02235214368719691,2.3671040430001113,1.249823041326633,11321344
7.790000000000001,10.302946477742811,5.27705352225719,6.33,8.144414506114853,4.5155854938851485,0.04014157149109875,1.8495590195059777,0.0579309992950006,0.02235214368719691,2.4135936380596625,1.2855244009522928,11485184
7.709999999999999,10.181618902662786,5.2383810973372125,6.31,8.285575865412412,4.334424134587588,0.03894238126963935,1.8352258950471878,0.05905997399659302,0.018824788542685687,2.3461872393354746,1.324264550758901,11649024
7.87,10.219489306211033,5.520510693788967,6.26,8.003100685560074,4.516899314439925,0.03894238126963935,1.8414615139365196,0.05905997399659302,0.018824788542685687,2.3909456334238115,1.2919773944492277,11812864
7.830000000000001,10.34755834093274,5.312441659067263,6.5,8.388385553852814,4.611614446147186,0.03894238126963935,1.8256739616394042,0.05905997399659302,0.018824788542685687,2.3739262599575772,1.2774216633212312,11976704
7.5600000000000005,10.3775166370405,4.742483362959502,6.45,8.374188140489386,4.525811859510615,0.0406333474344883,1.8084077939391137,0.06254831120133443,0.01871838366764217,2.3665774024212958,1.2502381854569313,12140544
7.720000000000001,10.305652722234756,5.1343472777652455,6.4,8.208867048735202,4.5911329512647985,0.0406333474344883,1.8058709174394607,0.06254831120133443,0.01871838366764217,2.3625694893111384,1.249172345567783,12304384
7.7299999999999995,10.379547131115052,5.080452868884947,6.39,8.413091693423706,4.366908306576294,0.0406333474344883,1.8155130073428154,0.06254831120133443,0.01871838366764217,2.356378066187173,1.2746479484984579,12468224
7.720000000000001,10.343661563540543,5.096338436459459,6.35,8.309209024070682,4.390790975929317,0.035960112938150615,1.83026931732893,0.05388916078597407,0.01803106509032716,2.3653478390035394,1.2951907956543205,12632064
7.739999999999999,10.289980392081477,5.190019607918522,6.640000000000001,8.58381069037085,4.696189309629151,0.035960112938150615,1.8234932184219361,0.05388916078597407,0.01803106509032716,2.345994674100963,1.300991762742909,12795904
7.8,10.31356320787841,5.28643679212159,6.480000000000001,8.452713866732832,4.50728613326717,0.035960112938150615,1.83420480042696,0.05388916078597407,0.01803106509032716,2.3844797493014243,1.2839298515524957,12959744
7.81,10.38854610197297,5.231453898027029,6.17,7.991016199818112,4.3489838001818875,0.0370945802403691,1.8680909022688865,0.05461006928045303,0.019579091200285167,2.411569888649555,1.3246119158882184,13123584
7.709999999999999,10.416824708029687,5.003175291970312,6.33,8.375996089927838,4.284003910072163,0.0370945802403691,1.832929889857769,0.05461006928045303,0.019579091200285167,2.3707364106971545,1.2951233690183839,13287424
7.790000000000001,10.352596339652425,5.227403660347577,6.709999999999999,8.719203822413245,4.700796177586753,0.0370945802403691,1.775059849023819,0.05461006928045303,0.019579091200285167,2.291653171254888,1.2584665267927497,13451264
7.880000000000001,10.412113741521104,5.347886258478898,6.450000000000001,8.636435455255885,4.263564544744118,0.0370945802403691,1.7705512583255767,0.05461006928045303,0.019579091200285167,2.2517979998548463,1.289304516796307,13615104
7.63,10.343319000781147,4.916680999218853,6.4799999999999995,8.439489729495921,4.520510270504078,0.03988228204790255,1.754663099348545,0.059441311383570006,0.020323252712235087,2.2510270813403515,1.2582991173567386,13778944
7.589999999999999,10.367210831031738,4.81278916896826,6.789999999999999,8.602429308966283,4.977570691033716,0.03988228204790255,1.7434328123927116,0.059441311383570006,0.020323252712235087,2.2573587631183467,1.2295068616670766,13942784
7.640000000000001,10.316266055533344,4.963733944466657,6.639999999999999,8.68899975597851,4.591000244021487,0.03988228204790255,1.6936536952853203,0.059441311383570006,0.020323252712235087,2.220463548503484,1.1668438420671565,14106624
7.820000000000002,10.378827856656248,5.261172143343756,6.5699999999999985,8.568524455692248,4.5714755443077495,0.03560128535770656,1.7051528632640838,0.05641813100043195,0.014784439714981175,2.2296128334614993,1.1806928930666682,14270464
7.68,10.360596948442641,4.999403051557358,6.51,8.504216638181518,4.515783361818481,0.03560128535770656,1.7053188532590866,0.05641813100043195,0.014784439714981175,2.2447994649288345,1.1658382415893387,14434304
7.75,10.309785147234042,5.190214852765959,6.58,8.411829686406463,4.748170313593537,0.03560128535770656,1.7192961692810058,0.05641813100043195,0.014784439714981175,2.197503958474169,1.2410883800878427,14598144
7.62,10.359269975741713,4.880730024258288,6.36,8.261157542130583,4.458842457869417,0.037408780686536566,1.7230512082576752,0.06480679043454096,0.010010770938532178,2.218560735627861,1.2275416808874897,14761984
7.840000000000001,10.310708400439033,5.3692915995609685,6.470000000000001,8.244852106514795,4.695147893485207,0.037408780686536566,1.7540710523724556,0.06480679043454096,0.010010770938532178,2.2459115462717465,1.2622305584731648,14925824
7.58,10.308662676110773,4.8513373238892274,6.410000000000001,8.326481150442135,4.493518849557868,0.037408780686536566,1.7476682677865027,0.06480679043454096,0.010010770938532178,2.2479365872257104,1.247399948347295,15089664
7.8199999999999985,10.29661058707258,5.343389412927417,6.549999999999999,8.44802528961023,4.651974710389768,0.03826069860479792,1.7516187131404877,0.06545641215120673,0.01106498505838912,2.2358877701071918,1.2673496561737836,15253504
7.769999999999999,10.371941582741625,5.168058417258372,6.56,8.450079363413082,4.669920636586918,0.03826069860479792,1.7716637015342713,0.06545641215120673,0.01106498505838912,2.2538397089240263,1.2894876941445161,15417344
7.95,10.381151990312413,5.518848009687588,6.590000000000001,8.419453470301992,4.760546529698009,0.03826069860479792,1.813534788787365,0.06545641215120673,0.01106498505838912,2.296876010418339,1.3301935671563905,15581184
7.76,10.392565288839005,5.127434711160994,6.529999999999999,8.507397279253716,4.5526027207462825,0.04323328510850598,1.7853611156344413,0.08102009972533014,0.005446470491681808,2.2508870486612054,1.319835182607677,15745024
7.909999999999999,10.324311496058451,5.4956885039415475,6.700000000000001,8.60945018264421,4.790549817355792,0.04323328510850598,1.8076120406389236,0.08102009972533014,0.005446470491681808,2.287978506340326,1.327245574937521,15908864
7.960000000000001,10.280000000000001,5.640000000000001,6.3100000000000005,8.269311103423854,4.3506888965761465,0.04323328510850598,1.786876705288887,0.08102009972533014,0.005446470491681808,2.2342487688527384,1.3395046417250354,16072704
7.709999999999999,10.265953833698878,5.15404616630112,6.609999999999999,8.551365498817777,4.668634501182222,0.04323328510850598,1.778685499727726,0.08102009972533014,0.005446470491681808,2.2421846096176496,1.3151863898378022,16236544
7.9,10.448725171531839,5.351274828468162,6.35,8.405845324921113,4.294154675078886,0.0503882512612665,1.8082552164793015,0.10201623165892977,-0.0012397291363967639,2.259002413462029,1.357508019496574,16400384
7.8,10.427926939623703,5.172073060376297,6.5699999999999985,8.395951806592933,4.744048193407065,0.0503882512612665,1.8063381791114808,0.10201623165892977,-0.0012397291363967639,2.282896665174905,1.3297796930480565,16564224
7.830000000000001,10.41420200448804,5.245797995511962,6.419999999999999,8.340833152566875,4.4991668474331235,0.0503882512612665,1.8024498045444488,0.10201623165892977,-0.0012397291363967639,2.2573557861865376,1.34754382290236,16728064
7.840000000000001,10.278934193454184,5.401065806545819,6.470000000000001,8.26724789609002,4.672752103909982,0.053970484610307165,1.7918831616640092,0.1272981149020441,-0.019357145681429766,2.2335792277970117,1.3501870955310067,16891904
7.82,10.37374235192198,5.266257648078021,6.530000000000001,8.62047841414352,4.4395215858564825,0.053970484610307165,1.8080315291881561,0.1272981149020441,-0.019357145681429766,2.2737248909730745,1.342338167403238,17055744
7.900000000000001,10.460468707092513,5.339531292907489,6.49,8.161795442032307,4.818204557967692,0.053970484610307165,1.7777144134044647,0.1272981149020441,-0.019357145681429766,2.253015052227797,1.3024137745811322,17219584
7.709999999999999,10.538939730711844,4.881060269288154,6.5600000000000005,8.354547296674012,4.765452703325989,0.05628686692984016,1.766492709517479,0.13996801278298104,-0.027394278923300715,2.240251209929451,1.2927342091055067,17383424
8.09,10.34674544421829,5.8332545557817115,6.650000000000001,8.673487089160691,4.6265129108393115,0.05628686692984016,1.7615159168839454,0.13996801278298104,-0.027394278923300715,2.2308347089817904,1.2921971247861004,17547264
7.909999999999999,10.54569725120318,5.274302748796819,6.82,8.649644774266307,4.990355225733695,0.05628686692984016,1.7656218975782394,0.13996801278298104,-0.027394278923300715,2.245283348418457,1.285960446738022,17711104
7.87,10.367218452598811,5.372781547401189,6.6,8.577877650412178,4.622122349587821,0.05925189054064025,1.7720105290412902,0.1433118104428848,-0.024808029361604304,2.2480005671058603,1.29602049097672,17874944
8.23,10.321434914119969,6.138565085880032,6.7,8.612066944434739,4.7879330555652615,0.05925189054064025,1.7616740241646767,0.1433118104428848,-0.024808029361604304,2.2364001930651347,1.2869478552642184,18038784
7.88,10.464879107424562,5.295120892575438,6.62,8.259390130505853,4.980609869494146,0.05925189054064025,1.764081598818302,0.1433118104428848,-0.024808029361604304,2.2391789959392394,1.2889842016973647,18202624
7.949999999999998,10.469622987670972,5.430377012329025,6.529999999999999,8.193760800115209,4.866239199884791,0.057737722696548574,1.7731209769845009,0.14627188735573987,-0.03079644196264271,2.2607155334732134,1.2855264204957881,18366464
8.040000000000001,10.400169485439553,5.679830514560448,6.739999999999999,8.391181395244022,5.088818604755976,0.057737722696548574,1.741906701028347,0.14627188735573987,-0.03079644196264271,2.2213555482375176,1.2624578538191764,18530304
7.959999999999999,10.483965134466004,5.436034865533994,6.320000000000001,8.129309260463785,4.510690739536218,0.057737722696548574,1.7322869628667832,0.14627188735573987,-0.03079644196264271,2.1992559166654466,1.2653180090681198,18694144
8.16,10.342292372712695,5.977707627287306,6.7,8.426267650163208,4.973732349836793,0.057737722696548574,1.732200562953949,0.14627188735573987,-0.03079644196264271,2.1892474046204087,1.2751537212874893,18857984
8.13,10.339547464980104,5.920452535019898,6.550000000000002,8.279884389200621,4.820115610799382,0.05906313305861073,1.7446765199303627,0.13602411868561975,-0.01789785256839828,2.188679149323241,1.3006738905374844,19021824
7.83,10.34199124202295,5.318008757977051,6.62,8.391891644542634,4.8481083554573665,0.05906313305861073,1.7274224758148193,0.13602411868561975,-0.01789785256839828,2.161639252357147,1.2932056992724918,19185664
8.1,10.451595203260968,5.74840479673903,6.55,8.447498353095465,4.652501646904535,0.05906313305861073,1.7087728917598723,0.13602411868561975,-0.01789785256839828,2.129841373643438,1.2877044098763066,19349504
8.129999999999999,10.47138847695123,5.788611523048769,6.4399999999999995,8.451566553708824,4.428433446291175,0.06312047835453954,1.6533895820379256,0.13897761368893274,-0.012736656979853656,2.041724752338604,1.265054411737247,19513344
8.17,10.463490789168336,5.876509210831664,6.5200000000000005,8.40509946687171,4.634900533128292,0.06312047835453954,1.704565630853176,0.13897761368893274,-0.012736656979853656,2.1307562750812066,1.2783749866251455,19677184
8.110000000000001,10.489684853084544,5.7303151469154585,6.539999999999999,8.43483508517232,4.645164914827678,0.06312047835453954,1.6680867746472359,0.13897761368893274,-0.012736656979853656,2.080697044304056,1.2554765049904155,19841024
8.140000000000002,10.495928691620357,5.784071308379647,6.609999999999999,8.460648534973618,4.759351465026381,0.05981549665533077,1.7250803351402282,0.13767172332113875,-0.018040730010477207,2.122250516402332,1.3279101538781242,20004864
7.92,10.503718250893467,5.336281749106532,6.719999999999999,8.540329640477239,4.899670359522759,0.05981549665533077,1.7117539793252945,0.13767172332113875,-0.018040730010477207,2.0992256702359637,1.3242822884146253,20168704
8.32,10.526717018559472,6.113282981440529,6.630000000000001,8.273198101264727,4.9868018987352745,0.05981549665533077,1.7235751643776893,0.13767172332113875,-0.018040730010477207,2.1479536557871954,1.299196672968183,20332544
8.010000000000002,10.462529306654664,5.557470693345339,6.55,8.174346022250186,4.925653977749814,0.05559639498286321,1.750137920677662,0.12718510384687323,-0.01599231388114681,2.175498436746746,1.3247774046085778,20496384
8.080000000000002,10.524094924506823,5.635905075493182,6.960000000000001,8.804017353497521,5.115982646502481,0.05559639498286321,1.7352052733302117,0.12718510384687323,-0.01599231388114681,2.1416123188418235,1.3287982278186,20660224
8.139999999999999,10.601381725779241,5.6786182742207565,6.94,8.712117377602286,5.167882622397715,0.05559639498286321,1.764219270646572,0.12718510384687323,-0.01599231388114681,2.1902766424006725,1.3381618988924715,20824064
8.02,10.515916665275505,5.524083334724494,6.7299999999999995,8.340620998248811,5.119379001751187,0.056877928448602996,1.77654025554657,0.1210796399889175,-0.007323783091711514,2.214743008096492,1.338337502996648,20987904
8.12,10.51783235444015,5.722167645559848,6.9,8.592335664104494,5.207664335895506,0.056877928448602996,1.7711247205734253,0.1210796399889175,-0.007323783091711514,2.230572065802087,1.311677375344764,21151744
8.29,10.577990384595179,6.002009615404819,6.51,8.206732153287607,4.813267846712392,0.056877928448602996,1.782142274081707,0.1210796399889175,-0.007323783091711514,2.2289621731887705,1.3353223749746435,21315584
8.330000000000002,10.525472614267827,6.134527385732176,6.700000000000001,8.419302184026998,4.980697815973005,0.056877928448602996,1.7525439858436584,0.1210796399889175,-0.007323783091711514,2.167341043492252,1.3377469281950651,21479424
8.39,10.590658992211196,6.189341007788804,6.5600000000000005,8.093753565603027,5.026246434396973,0.05814568921458191,1.7805845603346824,0.12422702065890918,-0.007935642229745368,2.2289348807608462,1.3322342399085187,21643264
8.04,10.556028616689403,5.523971383310594,7.029999999999999,8.670152431940396,5.3898475680596025,0.05814568921458191,1.7625139564275742,0.12422702065890918,-0.007935642229745368,2.185604154455568,1.3394237583995805,21807104
8.34,10.551877030940013,6.128122969059988,7.029999999999999,8.550559107696902,5.509440892303097,0.05814568921458191,1.77479128241539,0.12422702065890918,-0.007935642229745368,2.204948789204517,1.344633775626263,21970944
8.28,10.623416309578817,5.936583690421182,6.74,8.613072342436352,4.866927657563648,0.05537804247686469,1.7873453482985497,0.11127111928831673,-0.0005150343345873484,2.2228682736351306,1.3518224229619686,22134784
8.3,10.507713749560844,6.092286250439157,6.910000000000001,8.634789842270647,5.185210157729355,0.05537804247686469,1.797246053814888,0.11127111928831673,-0.0005150343345873484,2.232067484840252,1.3624246227895236,22298624
8.48,10.599811312357778,6.360188687642223,6.67,8.31502279619463,5.02497720380537,0.05537804247686469,1.7868500217795371,0.11127111928831673,-0.0005150343345873484,2.19657831416653,1.3771217293925444,22462464
8.29,10.52403222895284,6.0559677710471576,6.93,8.658612160086813,5.201387839913186,0.05696090903990033,1.811143384873867,0.1168467683032808,-0.0029249502234801536,2.215348431108886,1.4069383386388479,22626304
8.220000000000002,10.622831662851148,5.817168337148857,7.15,8.558012784032872,5.741987215967128,0.05696090903990033,1.8057760760188102,0.1168467683032808,-0.0029249502234801536,2.240503243686081,1.3710489083515394,22790144
8.57,10.548408451255707,6.591591548744295,6.92,8.488311193609228,5.351688806390772,0.05696090903990033,1.7908518597483636,0.1168467683032808,-0.0029249502234801536,2.1968051702422615,1.3848985492544656,22953984
8.46,10.464594722132134,6.455405277867868,6.74,8.561647605877711,4.918352394122288,0.06041146589072989,1.8033096700906754,0.12374732614957636,-0.0029243943681165757,2.1993973505701443,1.4072219896112066,23117824
8.48,10.695310362003482,6.2646896379965185,6.720000000000001,8.357559159236699,5.082440840763303,0.06041146589072989,1.8104204520583154,0.12374732614957636,-0.0029243943681165757,2.2213053164344134,1.3995355876822173,23281664
8.48,10.691696181666913,6.268303818333088,6.82,8.509260193102294,5.130739806897706,0.06041146589072989,1.7967143282294273,0.12374732614957636,-0.0029243943681165757,2.1950629027150645,1.3983657537437901,23445504
8.35,10.733379952923999,5.966620047076001,6.56,8.315676507788378,4.80432349221162,0.05575362883031423,1.8005993768572808,0.11139878934375869,0.00010846831686977393,2.208149223232684,1.3930495304818775,23609344
8.309999999999999,10.674508405567634,5.945491594432363,6.799999999999999,8.364608577248635,5.235391422751364,0.05575362883031423,1.797415778040886,0.11139878934375869,0.00010846831686977393,2.1864149918372053,1.4084165642445663,23773184
8.55,10.762803651479274,6.337196348520728,6.83,8.478666127510358,5.181333872489642,0.05575362883031423,1.811679980158806,0.11139878934375869,0.00010846831686977393,2.2143896076634952,1.4089703526541166,23937024
8.419999999999998,10.685303511673434,6.154696488326563,6.8,8.234573107234343,5.365426892765656,0.05575362883031423,1.78491218239069,0.11139878934375869,0.00010846831686977393,2.166893573809002,1.4029307909723776,24100864
8.260000000000002,10.710387724422404,5.809612275577599,6.869999999999999,8.77370691021491,4.966293089785089,0.05307869715084451,1.7955656930804254,0.10317794396105971,0.002979450340629311,2.1902172064719387,1.400914179688912,24264704
8.48,10.663483455398735,6.296516544601266,6.67,8.256221926465525,5.083778073534475,0.05307869715084451,1.787457750737667,0.10317794396105971,0.002979450340629311,2.1970302681783025,1.3778852332970315,24428544
8.43,10.66385317333078,6.196146826669219,6.65,8.33062488378579,4.96937511621421,0.05307869715084451,1.784793707728386,0.10317794396105971,0.002979450340629311,2.177130248790836,1.392457166665936,24592384
8.6,10.699047402990223,6.500952597009777,6.76,7.9684701072016635,5.551529892798336,0.05224636597598832,1.7912736922502517,0.10371753184580754,0.000775200106169105,2.1719342391166467,1.4106131453838568,24756224
8.559999999999999,10.641441807978305,6.478558192021692,6.26,7.727787450552702,4.792212549447298,0.05224636597598832,1.7969135239720344,0.10371753184580754,0.000775200106169105,2.1613428616441532,1.4324841862999156,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-maze-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
4.65,4.973264597504892,4.326735402495109,4.59,4.983573373083089,4.196426626916911,0.0,2.7072812259197234,0.0,0.0,2.707885246535805,2.7066772053036416,16384,-0.16175323398201724,4.150143456459046
5.14,5.542988833592197,4.737011166407802,4.709999999999999,5.0369556544854355,4.383044345514563,0.0,2.656130516529083,0.0,0.0,2.67618363425344,2.6360773988047264,180224,-0.17238083421252667,4.721223402023315
4.97,5.6828113354878695,4.25718866451213,4.34,4.780908153700972,3.8990918462990276,0.0,2.5711585342884065,0.0,0.0,2.632157405061627,2.5101596635151857,344064,-0.17296340223401785,4.604836487770081
5.03,5.447252920900501,4.612747079099499,5.129999999999999,5.7010516614107685,4.5589483385892295,0.0,2.5930973798036576,0.0,0.0,2.64131570552214,2.5448790540851753,507904,-0.20179157741367817,4.612516403198242
4.970000000000001,5.357427412556211,4.58257258744379,5.04,5.864863625092051,4.215136374907949,0.5230406769560848,2.5833416491746903,0.5894294903957406,0.456651863516429,2.6378159124717238,2.528867385877657,671744,1.0169144332408906,4.578969097137451
5.319999999999999,5.888858506133115,4.751141493866884,5.000000000000001,5.475394572960189,4.524605427039813,0.5230406769560848,2.5577767699956895,0.5894294903957406,0.456651863516429,2.604494009361817,2.511059530629562,835584,1.2941215500235557,4.933872079849243
5.41,5.574012194668567,5.245987805331433,5.380000000000001,5.808485705712572,4.9515142942874295,0.5230406769560848,2.532124403119087,0.5894294903957406,0.456651863516429,2.57354777954072,2.490701026697454,999424,1.2297643899917603,5.012442016601563
5.7,5.9932575659723035,5.406742434027697,5.510000000000001,6.147887137352683,4.8721128626473185,0.36996553026128065,2.515098351240158,0.41667303128353006,0.32325802923903124,2.5800027342700873,2.4501939682102285,1163264,2.2832182884216308,5.293705177307129
5.76,6.351945943477949,5.168054056522051,5.479999999999999,5.993419906119736,4.966580093880261,0.36996553026128065,2.5227616131305695,0.41667303128353006,0.32325802923903124,2.568146433572782,2.4773767926883568,1327104,2.2783331632614137,5.386109209060669
5.84,6.32,5.359999999999999,5.5600000000000005,6.212993108692581,4.90700689130742,0.36996553026128065,2.486888882517815,0.41667303128353006,0.32325802923903124,2.5411309838896208,2.432646781146009,1490944,2.2647866010665894,5.461143255233765
6.09,6.46,5.72,5.640000000000001,5.992703841770969,5.287296158229032,0.33692469423703375,2.47840256690979,0.3724664037588899,0.3013829847151776,2.5522510067888184,2.404554127030762,1654784,3.1706714630126953,5.6641271114349365
6.3100000000000005,6.888705451849212,5.731294548150789,5.680000000000001,6.001869538788622,5.358130461211379,0.33692469423703375,2.4722435891628267,0.3724664037588899,0.3013829847151776,2.5255465244910713,2.418940653834582,1818624,2.996096158027649,5.896268320083618
6.529999999999999,7.088659108938536,5.9713408910614625,5.72,6.057045990927054,5.382954009072946,0.33692469423703375,2.4358387261629106,0.3724664037588899,0.3013829847151776,2.4859341743219523,2.385743278003869,1982464,3.2627329349517824,6.162600326538086
6.389999999999999,6.945787729263609,5.834212270736389,5.58,5.971918358845309,5.1880816411546915,0.32265370068417826,2.417590653896332,0.3625292556004711,0.2827781457678854,2.5137830678112203,2.3213982399814435,2146304,3.7072985887527468,6.0047530174255375
6.529999999999999,6.983982378512646,6.0760176214873525,5.54,6.26,4.82,0.32265370068417826,2.4172804981470106,0.3625292556004711,0.2827781457678854,2.460190907116556,2.3743700891774653,2310144,3.72814257144928,6.176118469238281
6.3,6.514476105895272,6.085523894104727,5.43,5.98145262715849,4.87854737284151,0.32265370068417826,2.3371187537908553,0.3625292556004711,0.2827781457678854,2.4425378462813003,2.2316996613004103,2473984,3.36624014377594,5.953036546707153
6.62,7.0041874542459714,6.235812545754029,5.47,5.928366665454633,5.011633334545366,0.2830896514430066,2.3148633152246476,0.3108180141963541,0.25536128868965907,2.4231315161908684,2.206595114258427,2637824,4.276058864593506,6.308150959014893
6.709999999999999,7.137668095606861,6.282331904393137,5.58,6.216867333123626,4.943132666876374,0.2830896514430066,2.332294201850891,0.3108180141963541,0.25536128868965907,2.4130750518086543,2.251513351893128,2801664,4.200262117385864,6.404324722290039
6.889999999999999,7.249026461420323,6.5309735385796746,5.2,5.414476105895273,4.985523894104728,0.2830896514430066,2.3343756198883057,0.3108180141963541,0.25536128868965907,2.391617346700931,2.27713389307568,2965504,4.338740015029908,6.631207704544067
6.99,7.412965719651132,6.567034280348868,5.390000000000001,6.0055485358604965,4.774451464139505,0.2830896514430066,2.2624928802251816,0.3108180141963541,0.25536128868965907,2.3423704982193247,2.1826152622310384,3129344,4.285641312599182,6.702815866470337
6.959999999999999,7.545149553533111,6.374850446466887,5.2700000000000005,5.880000000000001,4.66,0.2363400849126828,2.3098589152097704,0.27277114072588127,0.19990902909948433,2.3803460356343913,2.2393717947851495,3293184,4.7862835884094235,6.679430341720581
7.010000000000001,7.522737749731771,6.49726225026823,5.24,5.726209831245729,4.753790168754271,0.2363400849126828,2.3143321007490156,0.27277114072588127,0.19990902909948433,2.371240158156564,2.257424043341467,3457024,4.700632810592651,6.751549243927002
7.32,7.8314684741017775,6.808531525898223,5.01,5.446921045499069,4.5730789545009305,0.2363400849126828,2.3118913590908052,0.27277114072588127,0.19990902909948433,2.3717022266181087,2.2520804915635018,3620864,5.243122673034668,7.114191770553589
7.159999999999999,7.8516646586316226,6.468335341368376,4.95,5.436312656631514,4.463687343368487,0.20933464451783643,2.274620372056961,0.23396580655564203,0.18470348248003082,2.34828621347774,2.200954530636182,3784704,5.5488770484924315,6.920576381683349
7.57,8.117813836992093,7.022186163007906,5.140000000000001,5.5303844259188635,4.749615574081138,0.20933464451783643,2.248390334844589,0.23396580655564203,0.18470348248003082,2.3676604350181822,2.129120234670996,3948544,5.748390960693359,7.318811082839966
7.460000000000001,8.009909083394701,6.9100909166053,4.9,5.326614580154031,4.47338541984597,0.20933464451783643,2.295364698767662,0.23396580655564203,0.18470348248003082,2.3881500203654475,2.2025793771698767,4112384,5.62749981880188,7.228778266906739
7.44,7.677486841740759,7.202513158259242,5.17,5.599068759058499,4.740931240941501,0.20058336047882785,2.230733039975166,0.251812457544155,0.14935426341350075,2.3540928012589326,2.1073732786913997,4276224,6.023628282546997,7.168328142166137
7.74,8.282586398650022,7.197413601349979,5.279999999999999,5.708485705712571,4.851514294287428,0.20058336047882785,2.2382360875606535,0.251812457544155,0.14935426341350075,2.3351203635615376,2.1413518115597694,4440064,6.261665391921997,7.482179164886475
7.590000000000001,8.422406150866271,6.75759384913373,5.029999999999999,5.463704968844028,4.596295031155971,0.20058336047882785,2.2303734332323075,0.251812457544155,0.14935426341350075,2.3457473880289483,2.1149994784356667,4603904,6.202435541152954,7.367991971969604
7.88,8.14,7.62,5.129999999999999,5.605499737118749,4.654500262881249,0.20847454973896137,2.2172895699739454,0.286005580989423,0.13094351848849972,2.3124139634755263,2.1221651764723646,4767744,6.820042896270752,7.6180970668792725
7.85,8.267731971484109,7.432268028515891,5.109999999999999,5.743166644731069,4.47683335526893,0.20847454973896137,2.244529792666435,0.286005580989423,0.13094351848849972,2.297406098722939,2.191653486609931,4931584,6.775316143035889,7.596404600143432
7.920000000000002,8.319499687108765,7.520500312891238,4.9,5.385798312059645,4.414201687940356,0.20847454973896137,2.1926631778478622,0.286005580989423,0.13094351848849972,2.322540775342318,2.0627855803534065,5095424,6.746200037002564,7.698164176940918
7.58,8.12735728733616,7.03264271266384,5.029999999999999,5.42255572852781,4.637444271472189,0.20585156509473204,2.1195967599749563,0.2663270283573323,0.1453761018321318,2.2644320691877597,1.974761450762153,5259264,7.099229574203491,7.318536043167114
7.909999999999999,8.398773976393997,7.4212260236060015,4.89,5.384873721266344,4.395126278733655,0.20585156509473204,2.1435045182704924,0.2663270283573323,0.1453761018321318,2.2746041148380503,2.0124049217029345,5423104,7.185833358764649,7.677496719360351
8.03,8.449642705167145,7.610357294832854,5.1499999999999995,5.664295634824951,4.635704365175048,0.20585156509473204,2.154795752465725,0.2663270283573323,0.1453761018321318,2.2953290680130745,2.0142624369183753,5586944,7.306628751754761,7.8262065887451175
8.040000000000001,8.573291665038937,7.506708334961066,5.16,5.680000000000001,4.64,0.20585156509473204,2.1583700254559517,0.2663270283573323,0.1453761018321318,2.2776840746405784,2.039055976271325,5750784,7.3309215068817135,7.783790588378906
8.07,8.441618083521242,7.698381916478759,4.92,5.626823881882892,4.213176118117108,0.21473986489037405,2.1220342367887497,0.28031246379208324,0.14916726598866487,2.235327534426161,2.0087409391513384,5914624,7.449584484100342,7.7923308372497555
7.989999999999999,8.556480361530742,7.423519638469258,5.180000000000001,5.762752091373339,4.597247908626662,0.21473986489037405,2.1607732698321342,0.28031246379208324,0.14916726598866487,2.2960415409262493,2.025504998738019,6078464,7.5601049900054935,7.742113876342773
7.760000000000001,8.4311184694225,7.0888815305775,5.04,5.672771680782255,4.4072283192177455,0.21473986489037405,2.1209182485938074,0.28031246379208324,0.14916726598866487,2.274134671539443,1.9677018256481722,6242304,7.312826633453369,7.53619351387024
8.040000000000001,8.52826222462935,7.551737775370653,5.3,5.896657355607052,4.703342644392948,0.21329026800467427,2.1409508526325225,0.3001772018282043,0.12640333418114427,2.221848660272334,2.060053044992711,6406144,7.724173498153687,7.794979524612427
8.09,8.416955654485436,7.7630443455145635,5.369999999999999,5.914150714416511,4.825849285583487,0.21329026800467427,2.186478854715824,0.3001772018282043,0.12640333418114427,2.2727232299808926,2.1002344794507555,6569984,7.6365235328674315,7.850736284255982
8.440000000000001,9.000713830755048,7.879286169244954,5.08,5.4641874542459705,4.69581254575403,0.21329026800467427,2.1777625679969788,0.3001772018282043,0.12640333418114427,2.2809231605220686,2.074601975471889,6733824,7.9068585395812985,8.19404969215393
8.3,8.712310562561767,7.887689437438235,5.5,6.076194411635518,4.923805588364482,0.18429788448348977,2.1893648594617843,0.2595370349801869,0.10905873398679264,2.275602413522765,2.1031273054008035,6897664,7.972109413146972,8.068876647949219
8.330000000000002,8.73261644278395,7.927383557216054,5.12,5.681782876207526,4.558217123792474,0.18429788448348977,2.1856173634529115,0.2595370349801869,0.10905873398679264,2.2871877486036993,2.0840469783021236,7061504,7.923937654495239,8.10857434272766
8.47,8.98,7.960000000000001,5.44,5.871740662898459,5.008259337101542,0.18429788448348977,2.1829762682318687,0.2595370349801869,0.10905873398679264,2.2815201306584996,2.084432405805238,7225344,7.871653985977173,8.238971328735351
8.34,8.824148737476408,7.855851262523592,5.25,5.650624512480203,4.849375487519797,0.16160632222262186,2.123816230893135,0.2226479138876368,0.10056473055760692,2.2369399325900305,2.0106925291962394,7389184,7.942960214614868,8.101007795333862
8.359999999999998,8.760499687890013,7.959500312109982,5.459999999999999,6.255235814082841,4.664764185917157,0.16160632222262186,2.2113344073295593,0.2226479138876368,0.10056473055760692,2.2616922013569027,2.160976613302216,7553024,8.17604866027832,8.15715742111206
8.28,8.777594212184988,7.78240578781501,5.6,6.142217668469038,5.057782331530961,0.16160632222262186,2.1907906979322433,0.2226479138876368,0.10056473055760692,2.2582850298867987,2.123296365977688,7716864,7.892889213562012,8.05211124420166
8.370000000000001,8.851767578817837,7.888232421182165,5.409999999999999,5.760570962859162,5.059429037140837,0.1532441085291419,2.2019874542951583,0.2110783143544294,0.09540990270385438,2.269998825621496,2.133976082968821,7880704,8.26705460548401,8.168045663833619
8.18,8.82,7.539999999999999,5.48,5.999230199429887,4.960769800570114,0.1532441085291419,2.1931879043579103,0.2110783143544294,0.09540990270385438,2.2669192926133475,2.119456516102473,8044544,8.081049060821533,7.989770984649658
8.59,8.973275357934735,8.206724642065264,5.250000000000001,5.852079728939615,4.647920271060387,0.1532441085291419,2.175146308541298,0.2110783143544294,0.09540990270385438,2.277088497031546,2.07320412005105,8208384,8.301697921752929,8.373481130599975
8.430000000000001,8.758785644455473,8.10121435554453,5.140000000000001,5.5303844259188635,4.749615574081138,0.1532441085291419,2.1836937412619593,0.2110783143544294,0.09540990270385438,2.2908464837780214,2.076540998745897,8372224,8.28497610092163,8.222206544876098
8.22,8.519332590941916,7.920667409058085,5.389999999999999,5.9385435260760975,4.8414564739239,0.1487024237313238,2.2010803908109664,0.19752596464016278,0.09987888282248483,2.2899103650071027,2.11225041661483,8536064,8.066175508499146,8.023406600952148
8.55,9.02169905660283,8.07830094339717,5.319999999999999,5.850659966456863,4.7893400335431355,0.1487024237313238,2.2024691462516786,0.19752596464016278,0.09987888282248483,2.2651635900508524,2.1397747024525047,8699904,8.280464458465577,8.36525592803955
8.620000000000001,8.935594676761191,8.30440532323881,5.04,5.606038867923396,4.473961132076604,0.1487024237313238,2.2001283347606657,0.19752596464016278,0.09987888282248483,2.280972302574447,2.1192843669468844,8863744,8.429939126968383,8.419664335250854
8.510000000000002,8.932965719651133,8.08703428034887,5.2700000000000005,5.657427412556211,4.88257258744379,0.13966444601320158,2.188442423939705,0.17719684043948208,0.10213205158692107,2.2596214205691485,2.1172634273102613,9027584,8.229942989349365,8.29959053993225
8.459999999999999,9.011724568965349,7.90827543103465,5.42,6.0905221845696085,4.749477815430391,0.13966444601320158,2.192634204030037,0.17719684043948208,0.10213205158692107,2.2610714877689775,2.124196920291096,9191424,8.212302732467652,8.275438356399537
8.67,9.110567815438214,8.229432184561785,5.7,6.247722557505166,5.152277442494834,0.13966444601320158,2.226639527082443,0.17719684043948208,0.10213205158692107,2.301699427024127,2.1515796271407592,9355264,8.342258596420288,8.485890531539917
8.59,8.80189620100417,8.378103798995829,5.450000000000001,6.095368112010503,4.804631887989499,0.12435327100095958,2.2105942338705065,0.15427532527022564,0.09443121673169352,2.3111551671223136,2.1100333006186993,9519104,8.312941217422486,8.391332530975342
8.690000000000001,9.138218696620301,8.241781303379701,5.43,6.087343137181792,4.772656862818208,0.12435327100095958,2.19757743626833,0.15427532527022564,0.09443121673169352,2.281619437958471,2.1135354345781887,9682944,8.428198766708373,8.501565980911256
8.66,9.026606055596467,8.293393944403533,5.44,6.014804314527997,4.8651956854720035,0.12435327100095958,2.1700095027685165,0.15427532527022564,0.09443121673169352,2.254549811864284,2.0854691936727487,9846784,8.354958152770996,8.495574188232421
8.620000000000001,9.016988664825586,8.223011335174416,5.37,5.8877837386399845,4.852216261360016,0.12754174176041302,2.1842364192008974,0.1649387933335573,0.09014469018726876,2.252635228769447,2.1158376096323477,10010624,8.409464073181152,8.452011871337891
8.72,9.041869538788621,8.39813046121138,5.58,5.961575680566779,5.198424319433221,0.12754174176041302,2.2244256317615507,0.1649387933335573,0.09014469018726876,2.315915241396849,2.1329360221262523,10174464,8.561672401428222,8.564075946807861
8.74,9.078230690505755,8.401769309494245,5.7299999999999995,6.409779375974293,5.050220624025706,0.12754174176041302,2.2250164270401003,0.1649387933335573,0.09014469018726876,2.2758331172288178,2.174199736851383,10338304,8.498925352096558,8.572308492660522
8.51,8.895875627631494,8.124124372368506,5.669999999999999,6.0872529209005,5.252747079099498,0.11848956833494048,2.206676410138607,0.14822877932372527,0.08875035734615569,2.306451401803847,2.1069014184733668,10502144,8.436351013183593,8.332910776138306
8.770000000000001,9.184849370253833,8.35515062974617,5.21,5.841585306985525,4.578414693014475,0.11848956833494048,2.2320908546447753,0.14822877932372527,0.08875035734615569,2.2588000199193803,2.2053816893701703,10665984,8.563787317276,8.575366592407226
8.57,8.775182845286832,8.364817154713169,5.68,6.319999999999999,5.04,0.11848956833494048,2.230680850148201,0.14822877932372527,0.08875035734615569,2.324877639501719,2.1364840607946833,10829824,8.270078372955322,8.392842197418213
8.72,9.074400902933387,8.365599097066614,5.7299999999999995,6.2012748667179265,5.258725133282073,0.11848956833494048,2.2345688313245775,0.14822877932372527,0.08875035734615569,2.2915341106230662,2.177603552026089,10993664,8.451882076263427,8.533775424957275
8.73,9.049530906173409,8.410469093826592,5.58,6.147097875150313,5.0129021248496874,0.11083210270305921,2.202527701854706,0.13534098704672343,0.086323218359395,2.234427655631861,2.1706277480775507,11157504,8.478004932403564,8.566829681396484
8.85,9.2,8.5,5.279999999999999,5.8162835071116765,4.743716492888322,0.11083210270305921,2.2214451253414156,0.13534098704672343,0.086323218359395,2.3043475133889566,2.1385427372938746,11321344,8.567508983612061,8.691184806823731
8.940000000000001,9.332937654087772,8.54706234591223,5.53,6.009687398208459,5.050312601791542,0.11083210270305921,2.208457002043724,0.13534098704672343,0.086323218359395,2.3036668232977986,2.1132471807896493,11485184,8.568233108520507,8.766932773590089
8.91,9.330594816896262,8.489405183103738,5.36,5.647054001888146,5.072945998111854,0.09740627496566209,2.1625060439109802,0.12296447169735542,0.07184807823396877,2.238005742667176,2.0870063451547844,11649024,8.683867406845092,8.74764289855957
8.910000000000002,9.311123422402634,8.50887657759737,5.39,5.963498038357587,4.8165019616424125,0.09740627496566209,2.2134355932474135,0.12296447169735542,0.07184807823396877,2.309737379221721,2.117133807273106,11812864,8.700224447250367,8.757152938842774
8.860000000000001,9.289418211071679,8.430581788928324,5.619999999999999,6.0689988864128726,5.171001113587126,0.09740627496566209,2.1979926466941833,0.12296447169735542,0.07184807823396877,2.322989696924398,2.0729955964639686,11976704,8.623108100891113,8.712002325057984
9.02,9.351058907144937,8.688941092855062,5.499999999999999,6.067450438364443,4.932549561635555,0.08751109626927317,2.1726110905408857,0.12346028696526952,0.05156190557327682,2.2476378001659914,2.09758438091578,12140544,8.790648078918457,8.86761016845703
8.950000000000001,9.343064880140671,8.55693511985933,5.58,5.961575680566778,5.198424319433222,0.08751109626927317,2.2086202636361123,0.12346028696526952,0.05156190557327682,2.345788967252683,2.0714515600195416,12304384,8.70035400390625,8.784445571899415
8.93,9.23347981810987,8.626520181890129,5.31,5.666230262611137,4.953769737388862,0.08751109626927317,2.1816155806183817,0.12346028696526952,0.05156190557327682,2.275310669286955,2.0879204919498084,12468224,8.611623287200928,8.769799423217773
9.02,9.436653333119994,8.603346666880006,5.7,6.2157518783291055,5.184248121670895,0.07562414107497963,2.1530528143048286,0.11025070906081674,0.040997573089142515,2.2528549653839383,2.053250663225719,12632064,8.853213596343995,8.872157573699951
9.07,9.419428104193123,8.720571895806877,5.510000000000001,6.149452891149927,4.870547108850074,0.07562414107497963,2.1737546563148498,0.11025070906081674,0.040997573089142515,2.238573335944159,2.1089359766855407,12795904,8.892280864715577,8.921959781646729
9.07,9.275182845286832,8.864817154713169,5.609999999999999,6.299129886160801,4.9208701138391975,0.07562414107497963,2.182271511852741,0.11025070906081674,0.040997573089142515,2.2979720640441608,2.0665709596613215,12959744,8.870118522644043,8.923619747161865
9.069999999999999,9.404813380855662,8.735186619144335,5.11,5.643760245803301,4.5762397541967,0.06722442790854871,2.154023589193821,0.09961656007814124,0.03483229573895618,2.2809244995377638,2.027122678849878,13123584,8.853312397003174,8.924184417724609
9.02,9.431825205639479,8.60817479436052,5.36,6.073021738799036,4.646978261200965,0.06722442790854871,2.1605004131793977,0.09961656007814124,0.03483229573895618,2.2710570816989426,2.0499437446598527,13287424,8.78460760116577,8.872294521331787
9.089999999999998,9.247797338380593,8.932202661619403,5.48,6.050613704707485,4.909386295292516,0.06722442790854871,2.1819765686988832,0.09961656007814124,0.03483229573895618,2.2826368050987766,2.08131633229899,13451264,8.893300533294678,8.94427194595337
9.02,9.377211421989834,8.662788578010165,5.33,5.7948655719667785,4.865134428033222,0.06722442790854871,2.137936678528786,0.09961656007814124,0.03483229573895618,2.230097666847424,2.0457756902101476,13615104,8.740316486358642,8.881347274780273
9.12,9.429192496674805,8.810807503325194,5.66,6.25866518188383,5.06133481811617,0.06447994119097,2.1385291680693626,0.09223840832335743,0.03672147405858257,2.279139407772348,1.9979189283663767,13778944,8.938438415527344,8.96612548828125
9.12,9.355796522451032,8.884203477548967,5.4399999999999995,5.852795348811005,5.027204651188994,0.06447994119097,2.108729124069214,0.09223840832335743,0.03672147405858257,2.2442970435442167,1.9731612045942108,13942784,9.002601718902588,8.97388572692871
8.9,9.434789678284838,8.365210321715162,5.52,6.269399759807808,4.770600240192191,0.06447994119097,2.133735029399395,0.09223840832335743,0.03672147405858257,2.1955854223550957,2.0718846364436945,14106624,8.774848556518554,8.75699462890625
8.78,9.334616984954481,8.225383015045518,5.34,6.002117814289874,4.677882185710126,0.0742602546130509,2.1281594559550285,0.0994551639251253,0.049065345300976504,2.212581690881779,2.043737221028278,14270464,8.746503210067749,8.63551025390625
9.04,9.43293765408777,8.647062345912229,5.55,6.153738353924943,4.946261646075056,0.0742602546130509,2.1390955582261086,0.0994551639251253,0.049065345300976504,2.2595246498876227,2.0186664665645946,14434304,8.971546840667724,8.89831771850586
8.98,9.413128156554155,8.546871843445846,5.55,6.030104155366312,5.069895844633687,0.0742602546130509,2.161430498957634,0.0994551639251253,0.049065345300976504,2.2992606843861347,2.0236003135291334,14598144,8.864809608459472,8.837299060821532
9.09,9.381376045686668,8.798623954313332,5.4,5.9310367218940705,4.86896327810593,0.07354010741825838,2.0827130496501924,0.10292868334247796,0.044151531494038804,2.245985913324034,1.919440185976351,14761984,8.925974082946777,8.946870136260987
9.15,9.4,8.9,5.93,6.438035431835221,5.421964568164778,0.07354010741825838,2.1783837139606477,0.10292868334247796,0.044151531494038804,2.30967847395099,2.0470889539703054,14925824,8.92847204208374,9.005725383758545
9.25,9.526586333718786,8.973413666281214,5.5200000000000005,6.209637585982668,4.830362414017333,0.07354010741825838,2.0811085373163225,0.10292868334247796,0.044151531494038804,2.1926778366808226,1.9695392379518224,15089664,8.989366626739502,9.110611057281494
9.09,9.428969025133565,8.751030974866435,5.45,6.089140047250992,4.810859952749008,0.0647708299355708,2.0993897408246993,0.09207924849412696,0.03746241137701465,2.1960640695447626,2.002715412104636,15253504,8.950921535491943,8.952744102478027
9.169999999999998,9.489530906173407,8.85046909382659,5.46,6.199188744503053,4.720811255496947,0.0647708299355708,2.1263705030083657,0.09207924849412696,0.03746241137701465,2.210934919361276,2.0418060866554555,15417344,8.987468433380126,9.022519779205322
9.09,9.31561028345357,8.86438971654643,5.39,5.916212884676915,4.863787115323085,0.0647708299355708,2.086112402379513,0.09207924849412696,0.03746241137701465,2.221814719759556,1.9504100849994694,15581184,8.963435554504395,8.939461517333985
9.04,9.297681974534502,8.782318025465496,5.6,6.103984126734166,5.096015873265833,0.051464826873358994,2.0777137592434882,0.07618921956852304,0.02674043417819495,2.1944805094801754,1.9609470090068013,15745024,8.971663093566894,8.875505638122558
9.260000000000002,9.501660919471894,9.01833908052811,5.43,6.149791636517124,4.7102083634828755,0.051464826873358994,2.1381259337067604,0.07618921956852304,0.02674043417819495,2.2711908232300435,2.0050610441834773,15908864,9.110091686248781,9.070313453674316
9.08,9.362134719593318,8.797865280406683,5.480000000000001,5.864187454245973,5.09581254575403,0.051464826873358994,2.123934064805508,0.07618921956852304,0.02674043417819495,2.2440125531500565,2.003855576460959,16072704,8.922931957244874,8.899087238311768
9.330000000000002,9.643209195267318,9.016790804732686,5.55,6.1487486951969075,4.951251304803092,0.051464826873358994,2.1063800275325777,0.07618921956852304,0.02674043417819495,2.2113392591791565,2.001420795885999,16236544,9.156236553192139,9.125782918930053
9.229999999999999,9.42519221295943,9.034807787040567,5.42,5.990613704707484,4.849386295292516,0.054207103032079415,2.1200097128748894,0.07439962105205396,0.03401458501210487,2.203434521334212,2.036584904415567,16400384,9.018108654022218,9.03930082321167
9.129999999999999,9.44,8.819999999999999,5.380000000000001,5.974642749892741,4.7853572501072605,0.054207103032079415,2.1382777824997903,0.07439962105205396,0.03401458501210487,2.259567891083747,2.0169876739158337,16564224,9.006227588653564,8.94540777206421
9.16,9.470483493925201,8.8495165060748,5.28,5.959411510058521,4.6005884899414795,0.054207103032079415,2.0727686896920203,0.07439962105205396,0.03401458501210487,2.1229999892104723,2.0225373901735684,16728064,9.01459264755249,8.975389671325683
9.1,9.468781778291715,8.731218221708284,5.739999999999999,6.286260011349906,5.193739988650092,0.04999028275233093,2.1340869456529616,0.07527481128612556,0.024705754218536297,2.279799772012272,1.9883741192936513,16891904,8.936070919036865,8.91177053451538
9.270000000000001,9.538514431641953,9.00148556835805,5.180000000000001,5.747097875150313,4.612902124849688,0.04999028275233093,2.056552265584469,0.07527481128612556,0.024705754218536297,2.149060501717588,1.9640440294513501,17055744,9.030565929412841,9.070209789276124
9.3,9.544948974278318,9.055051025721683,5.529999999999999,6.123380147965872,4.936619852034127,0.04999028275233093,2.104218140244484,0.07527481128612556,0.024705754218536297,2.185700848315624,2.0227354321733437,17219584,9.071495819091798,9.113092041015625
9.239999999999998,9.640499687890014,8.839500312109983,5.470000000000001,6.084898365585729,4.855101634414273,0.05184797150496455,2.106269043684006,0.07318336060171281,0.030512582408216287,2.217708148035639,1.9948299393323727,17383424,9.104741859436036,9.03884391784668
9.26,9.46591260281974,9.05408739718026,5.58,6.108772162656091,5.051227837343909,0.05184797150496455,2.0663481280207634,0.07318336060171281,0.030512582408216287,2.189347224763209,1.9433490312783177,17547264,9.07987575531006,9.045594310760498
9.3,9.478885438199985,9.121114561800017,5.69,6.075875627631495,5.304124372368506,0.05184797150496455,2.0006625205278397,0.07318336060171281,0.030512582408216287,2.1060623715406046,1.895262669515075,17711104,9.123149299621582,9.057239532470703
9.290000000000001,9.57442925306656,9.005570746933442,5.5,6.170820393249937,4.829179606750063,0.05504127851395172,2.033085875213146,0.0741983769746726,0.03588418005323083,2.1740222627806762,1.8921494876456162,17874944,9.107075214385986,9.032599067687988
9.27,9.530959767013996,9.009040232986003,5.27,5.868414572015086,4.671585427984913,0.05504127851395172,2.030701008439064,0.0741983769746726,0.03588418005323083,2.155841789161115,1.9055602277170136,18038784,9.096086978912354,8.997765636444091
9.23,9.598917334913935,8.861082665086066,5.63,5.96778691508109,5.2922130849189095,0.05504127851395172,2.0437913805246355,0.0741983769746726,0.03588418005323083,2.1436719978919245,1.9439107631573465,18202624,9.05910234451294,8.934130764007568
9.34,9.56,9.12,5.5200000000000005,6.011528229097781,5.02847177090222,0.06657061041027232,2.038640370965004,0.07609809337795868,0.057043127442585946,2.164951094301765,1.9123296476282432,18366464,9.07232723236084,9.008421897888184
9.290000000000003,9.675875627631498,8.904124372368507,5.77,6.279999999999999,5.26,0.06657061041027232,2.0541243329644203,0.07609809337795868,0.057043127442585946,2.224188552936193,1.8840601129926475,18530304,9.019519424438476,8.957795333862304
9.4,9.716227766016837,9.083772233983163,5.64,6.11370877129308,5.166291228706919,0.06657061041027232,2.0315656915307043,0.07609809337795868,0.057043127442585946,2.1784906873376957,1.884640695723713,18694144,9.072330570220947,9.022825145721436
9.389999999999999,9.644754784057138,9.13524521594286,5.659999999999999,6.096348484585428,5.223651515414571,0.06657061041027232,1.9980168893933297,0.07609809337795868,0.057043127442585946,2.094478515224926,1.9015552635617334,18857984,9.0766131401062,8.991183185577393
9.31,9.556779253585061,9.06322074641494,5.74,6.363217458035315,5.116782541964685,0.05779709459635103,2.0138250038027765,0.08075313195191557,0.0348410572407865,2.1467397309730223,1.8809102766325307,19021824,9.030924797058105,8.90915288925171
9.280000000000001,9.483960780543713,9.07603921945629,5.68,6.329307323229917,5.030692676770083,0.05779709459635103,2.0104351535439493,0.08075313195191557,0.0348410572407865,2.1333062489832395,1.887564058104659,19185664,8.951190090179443,8.864567279815674
9.450000000000001,9.73017851452244,9.169821485477563,5.69,6.200783711564886,5.179216288435115,0.05779709459635103,2.0006774842739103,0.08075313195191557,0.0348410572407865,2.10944897925457,1.8919059892932506,19349504,9.060352897644043,8.996630096435547
9.290000000000003,9.588161030317513,8.991838969682492,5.33,5.914893152635591,4.74510684736441,0.048079988601971206,2.036790317296982,0.06951619801249671,0.026643779191445695,2.2305533042411176,1.8430273303528462,19513344,8.910980606079102,8.82953929901123
9.29,9.540798724079687,9.03920127592031,5.52,6.236658914686756,4.803341085313243,0.048079988601971206,2.0112408831715585,0.06951619801249671,0.026643779191445695,2.131414549240111,1.891067217103006,19677184,8.935496139526368,8.804041385650635
9.180000000000001,9.482654919008432,8.87734508099157,5.699999999999999,6.135889894354067,5.264110105645932,0.048079988601971206,2.064694269001484,0.06951619801249671,0.026643779191445695,2.168063251602335,1.961325286400633,19841024,8.802418899536132,8.671958923339844
9.309999999999999,9.651906419945574,8.968093580054424,5.72,6.197074417675062,5.242925582324937,0.04843005968064533,2.006905880570412,0.07037526627405043,0.02648485308724023,2.108699813490159,1.9051119476506646,20004864,8.847689533233643,8.777548599243165
9.39,9.684788059459674,9.095211940540327,5.92,6.612531587727231,5.227468412272769,0.04843005968064533,2.002053666114807,0.07037526627405043,0.02648485308724023,2.095821882353434,1.90828544987618,20168704,8.962145900726318,8.824621486663819
9.32,9.625941170815567,9.014058829184433,5.41,5.721287648325467,5.098712351674533,0.04843005968064533,1.9888292670249939,0.07037526627405043,0.02648485308724023,2.0772072105109602,1.9004513235390272,20332544,8.910596370697021,8.731078815460204
9.36,9.584499443206436,9.135500556793563,5.76,6.405290632196067,5.114709367803933,0.047813774016081195,1.966381883621216,0.05934951903397619,0.0362780289981862,2.081707592128935,1.851056175113497,20496384,8.868018341064452,8.737595272064208
9.35,9.615518360947036,9.084481639052964,5.84,6.585922247958861,5.094077752041139,0.047813774016081195,2.0331468746066093,0.05934951903397619,0.0362780289981862,2.1412775320510695,1.9250162171621492,20660224,8.893140316009521,8.715687274932861
9.27,9.570166620396073,8.969833379603926,5.859999999999999,6.275210789840533,5.444789210159466,0.047813774016081195,2.0159529492259027,0.05934951903397619,0.0362780289981862,2.148101475403027,1.8838044230487783,20824064,8.814642524719238,8.61246452331543
9.28,9.554954541697349,9.00504545830265,6.01,6.413608721412211,5.606391278587789,0.058524040470264126,2.0940794169902803,0.08453926524308718,0.032508815697441074,2.182800560670341,2.0053582733102195,20987904,8.821495151519775,8.599141502380371
9.379999999999999,9.546132477258361,9.213867522741637,6.11,6.647494186015068,5.572505813984932,0.058524040470264126,2.038358710706234,0.08453926524308718,0.032508815697441074,2.144539623573505,1.932177797838963,21151744,8.88680362701416,8.680996513366699
9.21,9.511496268633628,8.908503731366373,5.83,6.61873316146844,5.04126683853156,0.058524040470264126,2.070959021151066,0.08453926524308718,0.032508815697441074,2.1621911845724093,1.9797268577297227,21315584,8.716683769226075,8.49047269821167
9.330000000000002,9.54470910553584,9.115290894464163,5.709999999999999,6.204873721266344,5.2151262787336545,0.058524040470264126,2.079882708191872,0.08453926524308718,0.032508815697441074,2.1598379203312845,1.999927496052459,21479424,8.834250164031982,8.59087314605713
9.4,9.675680975041805,9.124319024958195,5.43,6.155327512231543,4.704672487768456,0.058555682311197385,2.104004067182541,0.07719682542866349,0.03991453919373128,2.2049430621874895,2.0030650721775927,21643264,8.846347045898437,8.640089988708496
9.55,9.712788205960997,9.387211794039004,5.65,6.088748219369607,5.211251780630394,0.058555682311197385,2.040290802717209,0.07719682542866349,0.03991453919373128,2.1343621873337546,1.9462194181006631,21807104,8.919441413879394,8.752595806121827
9.4,9.628035085019828,9.171964914980173,5.550000000000001,5.932753184180093,5.167246815819908,0.058555682311197385,2.0405449524521826,0.07719682542866349,0.03991453919373128,2.0837805938316794,1.9973093110726856,21970944,8.772021770477295,8.603156661987304
9.229999999999999,9.555729949498046,8.904270050501951,5.84,6.455142259969188,5.224857740030812,0.045701850216350585,2.0067353367805483,0.06259925786293308,0.028804442569768097,2.093857594725008,1.9196130788360886,22134784,8.58755931854248,8.41597867012024
9.459999999999999,9.743548937575156,9.176451062424842,5.82,6.39930993431841,5.240690065681591,0.045701850216350585,2.0210895210504534,0.06259925786293308,0.028804442569768097,2.2071590154082164,1.8350200266926904,22298624,8.71678581237793,8.595849323272706
9.41,9.727647603485371,9.09235239651463,5.720000000000001,6.290613704707485,5.1493862952925165,0.045701850216350585,2.063875748217106,0.06259925786293308,0.028804442569768097,2.154485508676594,1.9732659877576182,22462464,8.706074333190918,8.541830253601074
9.569999999999999,9.798254244210264,9.341745755789733,5.79,6.470367547726962,5.109632452273038,0.0406766273511514,2.031556175649166,0.051591316023663014,0.029761938678639785,2.1065390862029023,1.9565732650954297,22626304,8.775166320800782,8.674565696716309
9.459999999999999,9.684499443206436,9.235500556793562,5.9,6.317133072292284,5.482866927707716,0.0406766273511514,1.9932914450764656,0.051591316023663014,0.029761938678639785,2.116673311143753,1.8699095790091784,22790144,8.707782649993897,8.55518102645874
9.330000000000002,9.64638584039113,9.013614159608874,5.360000000000001,5.816508488420534,4.903491511579468,0.0406766273511514,2.0269961312413214,0.051591316023663014,0.029761938678639785,2.127605215137645,1.9263870473449978,22953984,8.57320556640625,8.403551721572876
9.36,9.660665927567457,9.059334072432542,5.63,6.331498396291823,4.928501603708177,0.036013596275883526,2.0123242855072023,0.05659749495541869,0.01542969759634837,2.109688494226804,1.9149600767876005,23117824,8.543113517761231,8.403671503067017
9.43,9.690959767013997,9.169040232986003,5.7,6.142718872423574,5.257281127576427,0.036013596275883526,2.0165873795747755,0.05659749495541869,0.01542969759634837,2.115124691886761,1.9180500672627898,23281664,8.648715591430664,8.458190202713013
9.379999999999999,9.533622914957371,9.226377085042627,5.95,6.322155881318568,5.5778441186814325,0.036013596275883526,2.0101688697934152,0.05659749495541869,0.01542969759634837,2.137542530305574,1.8827952092812563,23445504,8.571633958816529,8.401224279403687
9.62,9.79776388834631,9.442236111653688,5.970000000000001,6.581637147334922,5.3583628526650795,0.042265551250305775,2.0519883409142494,0.06575741947014627,0.018773683030465282,2.137863930897835,1.966112750930664,23609344,8.70486011505127,8.57861680984497
9.56,9.74,9.38,5.83,6.518549199404081,5.141450800595919,0.042265551250305775,2.0001896038651465,0.06575741947014627,0.018773683030465282,2.1175481047419487,1.8828311029883447,23773184,8.666074752807617,8.512477111816406
9.469999999999999,9.706854385646539,9.23314561435346,5.89,6.319999999999999,5.46,0.042265551250305775,1.9670761406421662,0.06575741947014627,0.018773683030465282,2.065712444225937,1.8684398370583957,23937024,8.587314558029174,8.407651090621949
9.44,9.697681974534502,9.182318025465497,5.62,6.194108003776293,5.045891996223707,0.042265551250305775,1.9908698409795762,0.06575741947014627,0.018773683030465282,2.066173148732704,1.9155665332264487,24100864,8.589857959747315,8.354207420349121
9.38,9.70496153618544,9.055038463814562,5.9399999999999995,6.314699879903904,5.565300120096095,0.03721756751352383,2.0114914789795875,0.054550575179222814,0.01988455984782484,2.1504872639987123,1.8724956939604627,24264704,8.399942588806152,8.282455015182496
9.530000000000001,9.730249843945009,9.329750156054994,5.950000000000001,6.721038261048051,5.178961738951951,0.03721756751352383,2.0124016597867014,0.054550575179222814,0.01988455984782484,2.136180041772824,1.8886232778005791,24428544,8.587049007415771,8.393280076980592
9.569999999999999,9.688743420870377,9.45125657912962,5.890000000000001,6.368434948556228,5.411565051443773,0.03721756751352383,2.0500175431370735,0.054550575179222814,0.01988455984782484,2.1906634121547692,1.9093716741193778,24592384,8.61451268196106,8.419435834884643
9.4,9.668328157299975,9.131671842700026,5.840000000000001,6.666075057122536,5.013924942877465,0.03563369308077753,2.03085528165102,0.05138455198804802,0.01988283417350704,2.191948156608677,1.8697624066933631,24756224,8.406278705596923,8.250351619720458
9.47,9.715153013442626,9.224846986557376,5.59,6.241843539509291,4.938156460490709,0.03563369308077753,2.03554303497076,0.05138455198804802,0.01988283417350704,2.158012019328836,1.9130740506126842,24920064,8.48338441848755,8.291435623168946


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-maze-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
4.75,5.022946881279124,4.477053118720876,4.32,4.693630833845388,3.946369166154612,1.4367456205189229,2.70748048722744,2.534040965517395,0.33945027552045093,2.707668129148907,2.707292845305973,16384,0.682290205359459,4.257818746566772
4.579999999999999,4.984474968323133,4.175525031676865,4.94,5.292703841770968,4.587296158229033,0.3171137819066644,2.6861337274312973,0.40473926177609043,0.22948830203723833,2.7056490680847345,2.66661838677786,180224,2.7905293464660645,4.187541460990905
4.95,5.545399025864168,4.354600974135832,5.15,5.537943294825417,4.762056705174584,0.27847985494881866,2.668892207741737,0.3548992127309124,0.20206049716672494,2.689330757833215,2.6484536576502595,344064,3.576629710197449,4.524786400794983
4.86,5.360399840127872,4.359600159872128,5.070000000000001,5.4990687590585,4.6409312409415024,0.23369546737521887,2.6431464195251464,0.286058841355299,0.18133209339513873,2.6892833469710844,2.5970094920792084,507904,4.042454576492309,4.426225090026856
5.1899999999999995,5.889213844256533,4.490786155743466,4.800000000000001,5.2123105625617665,4.387689437438235,0.18994192676618693,2.632695069909096,0.23478876892618827,0.1450950846061856,2.69542142447607,2.569968715342122,671744,4.422515535354615,4.820857262611389
5.010000000000001,5.477867502611584,4.542132497388417,4.7700000000000005,5.20139309220246,4.338606907797541,0.185351915191859,2.6206496745347976,0.24580035167584993,0.12490347870786808,2.6673365643424285,2.5739627847271667,835584,4.542992472648621,4.6581778049469
5.29,5.764236228055175,4.815763771944825,5.08,5.62918120870984,4.5308187912901605,0.15580845186486839,2.6180795609951018,0.20785254756110377,0.10376435616863298,2.652020408991806,2.5841387129983975,999424,4.720562553405761,4.86664981842041
5.3,5.829150262212918,4.770849737787081,4.86,5.183109888428071,4.53689011157193,0.1471087203826755,2.6234643429517748,0.20090727766643193,0.09331016309891907,2.6529881537959707,2.593940532107579,1163264,4.763461589813232,4.8735593318939205
5.460000000000001,5.850384425918864,5.069615574081138,5.220000000000001,5.7506599664568645,4.689340033543137,0.18486452871002254,2.595195788145065,0.2401334658953934,0.1295955915246517,2.663203154495828,2.5271884217943024,1327104,5.040805196762085,5.084054851531983
5.180000000000001,5.796116872029975,4.563883127970026,5.39,5.743411940941446,5.036588059058554,0.13250181945040818,2.60961657166481,0.167486776599589,0.09751686230122737,2.6456093188717973,2.573623824457823,1490944,4.94364013671875,4.799324083328247
5.42,6.1667261881037785,4.673273811896221,5.320000000000001,5.8581449618829495,4.781855038117053,0.15185388582758602,2.5868213683366776,0.19837948649001086,0.10532828516516118,2.6263584343345148,2.5472843023388405,1654784,4.945418119430542,4.98489899635315
5.700000000000001,6.360302960768768,5.039697039231234,5.5600000000000005,6.2841546796092675,4.8358453203907334,0.1528137056622654,2.554934573173523,0.21180696775250568,0.09382044357202513,2.6069295671150226,2.5029395792320237,1818624,5.097041630744934,5.290004801750183
5.7,6.296657355607052,5.103342644392948,5.26,5.8099090833947,4.710090916605299,0.1348178663756698,2.5674858897924424,0.18516236020272134,0.08447337254861828,2.614434189849902,2.5205375897349827,1982464,5.265714883804321,5.275960040092468
5.75,6.264295634824951,5.235704365175049,5.35,5.87773099207835,4.8222690079216495,0.1749288530554622,2.54679556787014,0.21112263628136882,0.1387350698295556,2.6108769817460247,2.4827141539942557,2146304,5.286889553070068,5.314743375778198
6.15,6.505668384875575,5.794331615124426,5.47,5.870124980474851,5.069875019525148,0.15711019090376793,2.5280646324157714,0.19498004990760856,0.1192403318999273,2.5810979449832527,2.47503131984829,2310144,5.5981487274169925,5.729228734970093
6.069999999999999,6.508292140016222,5.631707859983777,5.369999999999999,5.895452186216786,4.844547813783213,0.13041832335293288,2.535121497511864,0.18277881745290078,0.07805782925296498,2.59115780530184,2.479085189721888,2473984,5.635062646865845,5.656582927703857
6.0200000000000005,6.411918358845309,5.628081641154692,5.42,5.956283507111677,4.883716492888323,0.1261990830302238,2.535740515589714,0.16684508730213693,0.08555307875831071,2.584118320694288,2.48736271048514,2637824,5.464701461791992,5.598624992370605
6.35,6.834252000512129,5.86574799948787,5.8100000000000005,6.201024295920344,5.418975704079657,0.1305449731647968,2.489977464079857,0.15226005598164621,0.10882989034794738,2.544759286393542,2.4351956417661715,2801664,5.950012588500977,5.9251820087432865
6.44,7.199210115844092,5.680789884155908,5.660000000000001,6.089418211071679,5.2305817889283235,0.14959523873403663,2.503478133678436,0.18138619628914943,0.11780428117892383,2.558626033289,2.4483302340678725,2965504,5.925229692459107,5.992613220214844
6.55,7.025920161371632,6.074079838628368,5.44,6.1345502141674135,4.745449785832587,0.12043771923054006,2.529436728358269,0.16120205414911054,0.07967338431196959,2.571341066493583,2.4875323902229547,3129344,6.216740226745605,6.162513589859008
6.609999999999999,7.202368128784795,6.017631871215204,5.670000000000001,6.164064773081426,5.175935226918575,0.11801734957844015,2.486661544442177,0.1416435862334523,0.094391112923428,2.537256042422279,2.4360670464620746,3293184,6.222889423370361,6.178378438949585
6.6,7.360263112349928,5.839736887650071,5.8100000000000005,6.4859437846448476,5.134056215355153,0.13018370955251155,2.487010982632637,0.15903795702851428,0.10132946207650881,2.538039373466717,2.4359825917985574,3457024,6.25504503250122,6.193207263946533
6.85,7.581095069057369,6.11890493094263,5.8100000000000005,6.386974869470067,5.233025130529934,0.1299434665590524,2.471923476457596,0.169272532040113,0.09061440107799179,2.522760073534358,2.421086879380834,3620864,6.298666000366211,6.4341881275177
7.2200000000000015,7.750659966456865,6.689340033543138,5.51,6.185943784644847,4.834056215355153,0.1255802771542221,2.453605741262436,0.154655551214611,0.0965050030938332,2.504466226205446,2.402745256319426,3784704,6.792968130111694,6.793600702285767
7.1899999999999995,7.7162128846769145,6.6637871153230845,5.39,5.985734840344259,4.79426515965574,0.1059553873259574,2.470678213238716,0.13762393134284534,0.07428684330906946,2.5127362403409705,2.4286201861364614,3948544,6.791061067581177,6.774397516250611
7.13,7.8797332859090625,6.380266714090937,5.67,6.019428104193123,5.320571895806877,0.10948810465633863,2.445046308636665,0.14064068411159053,0.07833552520108672,2.484767960579891,2.4053246566934394,4112384,6.676032304763794,6.7448278903961185
7.219999999999999,7.943602100605021,6.496397899394977,5.4799999999999995,6.116867333123626,4.8431326668763734,0.08258854635059829,2.4311290591955186,0.11291698065461198,0.05226011204658459,2.468547346898796,2.393710771492241,4276224,6.784612417221069,6.872792434692383
7.360000000000001,8.104580418759452,6.61541958124055,5.78,6.277594212184989,5.282405787815011,0.09837942214217035,2.436313506960869,0.12445671613165066,0.07230212815269005,2.4865726128194745,2.3860544011022635,4440064,7.005826425552368,6.975189161300659
7.56,8.387284715197858,6.732715284802142,5.63,6.086179789118281,5.173820210881718,0.09779669926501805,2.4179324090480803,0.12285475447434982,0.07273864405568628,2.4705910532238793,2.3652737648722812,4603904,7.222973251342774,7.160084247589111
7.35,7.813141447076376,6.8868585529236235,5.58,6.205779513886481,4.9542204861135195,0.09373005935922263,2.414123845100403,0.1180202483144116,0.06943987040403365,2.479236264838227,2.349011425362579,4767744,7.047514486312866,7.002494764328003
7.68,8.37108610172684,6.98891389827316,5.369999999999999,5.83270941205037,4.907290587949628,0.10510857282206412,2.3771341860294344,0.1431742027188035,0.06704294292532476,2.454283648952832,2.2999847231060366,4931584,7.380810022354126,7.298944473266602
7.970000000000001,8.59136945531624,7.348630544683761,5.720000000000001,6.116988664825585,5.323011335174416,0.09926246912218628,2.368933540582657,0.13583205218091238,0.06269288606346018,2.461109838331692,2.276757242833622,5095424,7.680877828598023,7.642993640899658
7.720000000000001,8.352139225171165,7.087860774828837,5.51,5.935323406362735,5.084676593637265,0.09508891971781847,2.405774414539337,0.12912709443867687,0.061050744996960046,2.4738904395730565,2.3376583895056178,5259264,7.427140235900879,7.369941902160645
8.09,8.470657326213486,7.709342673786514,5.569999999999999,6.183269924258478,4.956730075741521,0.07371298512443894,2.401127964258194,0.09901559961656901,0.048410370632308866,2.4665453153275174,2.3357106131888705,5423104,7.766518688201904,7.761694812774659
8.170000000000002,8.538917334913936,7.801082665086067,5.53,6.068609320379809,4.991390679620191,0.06479227390373124,2.4027619868516923,0.08844252830342586,0.04114201950403661,2.447428313882639,2.3580956598207456,5586944,7.854725313186646,7.850775957107544
8.22,8.776417109729742,7.663582890270258,5.469999999999999,5.9620365840057,4.977963415994298,0.043186241085641015,2.356916269659996,0.06860540260579923,0.017767079565482798,2.4544562384569706,2.2593763008630217,5750784,7.942567253112793,7.927237606048584
8.16,8.74172158288996,7.578278417110041,5.58,6.1678775382679625,4.992122461732038,0.09422817798331376,2.3339465469121934,0.12696203600941044,0.06149431995721708,2.3900351170592815,2.2778579767651053,5914624,7.998764228820801,7.857386302947998
8.42,8.806781592116275,8.033218407883725,5.29,5.84578772926361,4.73421227073639,0.0612292586127296,2.3713721185922623,0.09459914073937759,0.027859376486081604,2.4243357293468453,2.3184085078376793,6078464,8.091620206832886,8.10328550338745
8.16,8.808382603097893,7.511617396902107,5.08,5.481995024844836,4.678004975155164,0.05109593117376786,2.358142364025116,0.07267231042200832,0.029519551925527392,2.4385535122285322,2.2777312158216994,6242304,7.997878646850586,7.893352317810058
8.3,8.819615242270665,7.780384757729338,5.15,5.793816744112795,4.506183255887206,0.059487077186349754,2.3186576098203657,0.10543730891274802,0.013536845459951478,2.390450064830194,2.2468651548105374,6406144,8.042337036132812,8.033820152282715
8.679999999999998,9.09665333311999,8.263346666880006,5.27,5.5987856444554716,4.941214355544528,0.06036753322696311,2.3358624249696733,0.0943594092327501,0.026375657221176116,2.4133958776916224,2.258328972247724,6569984,8.513145971298218,8.413245820999146
8.68,9.034400902933386,8.325599097066613,5.49,6.1877822009767804,4.79221779902322,0.04568143158394374,2.3315461754798887,0.08421764066144326,0.0071452225064442265,2.4259294219779477,2.23716292898183,6733824,8.51896858215332,8.433499908447265
8.74,9.280740233383831,8.19925976661617,5.17,5.445862284482674,4.894137715517326,0.039865877336705983,2.3322116166353224,0.06856394787101572,0.011167806802396256,2.40333572974368,2.261087503526965,6897664,8.519369506835938,8.476948785781861
8.540000000000001,8.969418211071678,8.110581788928323,5.57,6.303552997403733,4.836447002596268,0.03183294375776308,2.3006007969379425,0.061910664063611634,0.00175522345191452,2.373825310891625,2.22737628298426,7061504,8.366834449768067,8.305209970474243
8.639999999999999,8.959999999999999,8.319999999999999,5.290000000000001,5.865239080730787,4.714760919269215,0.03783925092138811,2.3057822436094284,0.06030260895829696,0.015375892884479252,2.382936726544638,2.2286277606742186,7225344,8.471816110610963,8.426235008239747
8.610000000000001,8.995875627631495,8.224124372368507,5.24,5.76952809179495,4.710471908205051,0.04403162347734901,2.2752428472042086,0.08018726758347823,0.007875979371219796,2.3439985957493694,2.2064870986590477,7389184,8.32214584350586,8.406524324417115
8.59,9.08081564767232,8.09918435232768,5.2700000000000005,5.902534584034739,4.637465415965262,0.04477956995251583,2.2970773190259934,0.0758730323189458,0.013686107586085856,2.3969782277673657,2.197176410284621,7553024,8.441753149032593,8.402714252471924
8.6,8.992428337406972,8.207571662593027,5.079999999999999,5.524522215417856,4.635477784582142,0.040489091415656694,2.327594041824341,0.06631757921069781,0.014660603620615574,2.3770707287306783,2.2781173549180034,7716864,8.45749397277832,8.40098991394043
8.580000000000002,9.035631429995783,8.12436857000422,5.319999999999999,6.046360791893394,4.593639208106604,0.03761983697477257,2.2972339659929277,0.07409561452335119,0.001144059426193958,2.375257570593461,2.2192103613923946,7880704,8.438416290283204,8.386893510818481
8.860000000000001,9.163973683071415,8.556026316928588,5.109999999999999,5.579999999999999,4.64,0.03385557608562517,2.3178881257772446,0.062493091683313795,0.005218060487936549,2.3979228445507723,2.237853407003717,8044544,8.731049346923829,8.67559118270874
8.68,9.135631429995781,8.224368570004218,5.29,5.708210473326529,4.871789526673471,0.02798625722061838,2.2971056044101714,0.05106388146315152,0.004908632978085244,2.3709887284559183,2.2232224803644245,8208384,8.58984832763672,8.519629001617432
8.91,9.221287648325468,8.598712351674532,5.1,5.607937003968011,4.592062996031988,0.0351584010291844,2.273030748963356,0.057456102650357666,0.012860699408011125,2.3477482538353076,2.1983132440914046,8372224,8.741843318939209,8.72230043411255
8.84,9.217359245282264,8.462640754717736,5.059999999999999,5.689603049547887,4.430396950452111,0.03169203042634757,2.312334415316582,0.06251662417243498,0.0008674366802601599,2.412672914591155,2.211995916042009,8536064,8.69259262084961,8.671911382675171
8.83,9.315901224530254,8.344098775469746,5.2,5.832455532033676,4.567544467966324,0.039439466633484646,2.2579855769872665,0.06486440510018593,0.01401452816678337,2.346587947283827,2.169383206690706,8699904,8.672061204910278,8.660871028900146
8.98,9.279332590941916,8.680667409058085,4.99,5.646429737291053,4.333570262708948,0.026135926172719297,2.2615736395120623,0.04304600046472043,0.009225851880718169,2.334791048284724,2.1883562307394007,8863744,8.864951515197754,8.827780628204346
8.989999999999998,9.176815416922693,8.803184583077304,5.319999999999999,5.961560597293817,4.678439402706182,0.03377089704154054,2.257103908061981,0.06152761540431877,0.006014178678762323,2.3020453983389535,2.2121624177850086,9027584,8.81093978881836,8.822424507141113
8.95,9.37485291572496,8.525147084275039,4.82,5.500881781221969,4.139118218778032,0.01032397009403206,2.262282645702362,0.024777901440468663,-0.004129961252404543,2.3408977047103208,2.1836675866944035,9191424,8.818181610107422,8.79554042816162
9.08,9.408024389337134,8.751975610662866,4.9799999999999995,5.736042326857431,4.223957673142568,0.02169732737238514,2.2638833463191985,0.0383317964590649,0.005062858285705376,2.384302362297842,2.143464330340555,9355264,8.980370426177979,8.935820293426513
9.06,9.288910462845193,8.831089537154808,5.13,5.75617888817813,4.503821111821869,0.024787061565439184,2.2363061904907227,0.044918348801044894,0.0046557743298334744,2.291820365052437,2.180792015929008,9519104,8.92577953338623,8.909597587585449
9.04,9.319999999999999,8.76,5.1,5.440587727318528,4.759412272681471,0.02661007507704193,2.2388840854167937,0.055447390880653924,-0.00222724072657007,2.324867412392765,2.1529007584408224,9682944,8.869657611846923,8.889727020263672
8.9,9.25213633723318,8.54786366276682,5.0600000000000005,5.540000000000001,4.58,0.024777108282432837,2.22622007727623,0.055396155989139786,-0.005841939424274113,2.3238934108773024,2.1285467436751575,9846784,8.753707981109619,8.750989246368409
9.0,9.3,8.7,5.01,5.800506166958867,4.219493833041133,0.026050001895055123,2.199387454986572,0.04372372005075845,0.0083762837393518,2.2791367461983993,2.119638163774745,10010624,8.817218494415282,8.852496814727782
9.010000000000002,9.40357337308309,8.616426626916914,5.130000000000001,5.617954915950235,4.642045084049767,0.026670886213832935,2.2022899389266968,0.04587664724703859,0.0074651251806272835,2.2792673014189098,2.125312576434484,10174464,8.883931636810303,8.870609951019286
8.989999999999998,9.323016516106932,8.656983483893065,5.0200000000000005,5.627947366142827,4.412052633857174,0.01906846744386707,2.1838709488511086,0.04007046685748866,-0.001933531969754522,2.2691532291461134,2.0985886685561037,10338304,8.881770992279053,8.854023647308349
8.9,9.18982753492379,8.61017246507621,5.019999999999999,5.770732975164937,4.26926702483506,0.03243217933631962,2.1970447927713392,0.06118444813847665,0.003679910534162594,2.263243010226706,2.1308465753159727,10502144,8.735352611541748,8.762979984283447
8.95,9.340512483795331,8.559487516204667,5.01,5.532398315464359,4.48760168453564,0.02022373735380818,2.2076642990112303,0.037198357247611946,0.0032491174600044123,2.2788855953565137,2.136443002665947,10665984,8.838133716583252,8.82096037864685
9.03,9.319999999999999,8.74,5.07,5.5538388161361185,4.586161183863882,0.03281838280236111,2.1667146652936937,0.058323082569180125,0.0073136830355420915,2.2820544793182105,2.051374851269177,10829824,8.905950546264648,8.895476055145263
9.19,9.537706773014273,8.842293226985726,5.12,5.704465567848098,4.535534432151902,0.019332293600746155,2.1751773953437805,0.03400863557790208,0.004655951623590223,2.274151675987528,2.076203114700033,10993664,9.086975383758546,9.062629699707031
9.12,9.429192496674805,8.810807503325194,5.19,5.704684369298311,4.675315630701689,0.02839576033002226,2.1615621581673623,0.05200450752424786,0.004787013135796655,2.3139391070678093,2.0091852092669154,11157504,9.003634166717529,8.996076011657715
9.18,9.44,8.92,5.079999999999999,5.744529909033445,4.415470090966553,0.02806757110374743,2.145911765098572,0.048092328741020714,0.008042813466474147,2.2926854033510735,1.9991381268460706,11321344,8.986054039001464,9.044373035430908
9.01,9.403573373083088,8.616426626916912,5.1,5.751152823843988,4.448847176156011,0.018141552471206482,2.1510138764977453,0.03827863786752286,-0.0019955329251098997,2.321002496453863,1.9810252565416278,11485184,8.875446033477782,8.889092636108398
9.23,9.540000000000001,8.92,5.090000000000001,5.5382186966203,4.641781303379702,0.02463859653871619,2.141049809753895,0.04307263794316813,0.006204555134264246,2.2462508509307986,2.035848768576991,11649024,9.096060180664063,9.098720169067382
9.16,9.44,8.88,5.33,5.978151216923952,4.681848783076048,0.01904319428722368,2.128890310227871,0.03312500771162418,0.004961380862823174,2.2579138758154906,1.9998667446402516,11812864,9.022269344329834,9.015802478790283
9.149999999999999,9.407875939164551,8.892124060835446,5.14,5.525227205685164,4.754772794314835,0.01685927048092703,2.114199024438858,0.03463642846837108,-0.0009178875065170219,2.2460198551012827,1.9823781937764338,11976704,8.997115802764892,9.004166221618652
9.200000000000001,9.571483512420135,8.828516487579867,4.710000000000001,5.388896162899748,4.031103837100254,0.01758648858194642,2.1574760869145395,0.03961766299557383,-0.004444685831680995,2.2748276927124342,2.040124481116645,12140544,9.046798038482667,9.049209213256836
9.180000000000001,9.517045990927055,8.842954009072947,4.889999999999999,5.728391316748926,4.051608683251072,0.027790190773521267,2.1348723456263543,0.04134219763419188,0.014238183912850656,2.2247904676477446,2.044954223604964,12304384,8.99733371734619,9.007427215576172
9.290000000000001,9.591496268633628,8.988503731366373,5.109999999999999,5.816328535456412,4.403671464543587,0.02220329621704873,2.1337459176778792,0.037376934469569245,0.007029657964528219,2.303674635439839,1.9638171999159197,12468224,9.093338584899902,9.11506519317627
9.28,9.551293199325011,9.008706800674988,5.35,5.872015325445527,4.8279846745544726,0.029939553360600203,2.116305263340473,0.051125812023181116,0.00875329469801929,2.308915649746868,1.923694876934078,12632064,9.044919395446778,9.093788814544677
9.16,9.302828568570858,9.017171431429142,5.24,5.76952809179495,4.710471908205051,0.024855617364664743,2.1171675115823745,0.05502665477596584,-0.005315420046636352,2.2329959560735873,2.0013390670911617,12795904,9.01857271194458,8.976850700378417
9.099999999999998,9.463318042491697,8.7366819575083,5.180000000000001,5.859411510058521,4.50058848994148,0.0264847648224531,2.0734496861696243,0.05287452146294701,9.500818195919136e-05,2.2132296805605116,1.9336696917787373,12959744,8.924093532562257,8.89636526107788
9.4,9.54142135623731,9.258578643762691,4.6899999999999995,5.166340214552582,4.213659785447417,0.00949211720035232,2.104986160993576,0.019291094563249844,-0.0003068601625452038,2.2721386722821193,1.9378336497050328,13123584,9.170112800598144,9.184858131408692
9.27,9.502594066992259,9.03740593300774,5.2700000000000005,5.778035431835222,4.761964568164779,0.028914222620005557,2.0837172284722327,0.06350594071211184,-0.005677495472100724,2.243710541882186,1.9237239150622798,13287424,9.034863567352295,9.049268531799317
9.4,9.60976176963403,9.19023823036597,5.069999999999999,5.579999999999999,4.56,0.032557722553246946,2.084173043072224,0.055641148101788204,0.00947429700470569,2.2052810361397004,1.963065050004747,13451264,9.156760120391846,9.148009395599365
9.260000000000002,9.513771550808992,9.006228449191012,5.14,5.433938769133981,4.8460612308660185,0.00690295455897281,2.044323720037937,0.01394689140289697,-0.00014098228495135028,2.1962084118185397,1.8924390282573345,13615104,9.04003028869629,9.007551765441894
9.139999999999997,9.45368774282716,8.826312257172834,5.25,5.912193325245732,4.587806674754268,0.02059989008012047,2.069321347773075,0.03931349259016279,0.0018862875700781448,2.2487622272116226,1.8898804683345276,13778944,8.890070629119872,8.882163906097412
9.24,9.464499443206437,9.015500556793564,5.23,5.836712452484701,4.6232875475153,0.021232881262767435,2.0795634239912033,0.03818561605964366,0.004280146465891213,2.244580319817128,1.914546528165279,13942784,8.961223220825195,8.963476467132569
9.249999999999998,9.554138126514909,8.945861873485088,5.21,5.966901578806651,4.453098421193349,0.015589153473774727,2.038193751871586,0.04111118568474297,-0.009932878737193519,2.1599685054820505,1.9164189982611215,14106624,8.99349889755249,8.956905269622803
9.080000000000002,9.55916594202844,8.600834057971564,5.1,5.808519583356734,4.391480416643265,0.01617668742837846,2.0642869651317595,0.0303740276946143,0.0019793471621426164,2.2686365880795956,1.8599373421839234,14270464,8.776564693450927,8.773142051696777
9.36,9.625329983228431,9.094670016771568,5.28,5.932380257212004,4.627619742787997,0.017586152863805132,2.091370679438114,0.0299030383758822,0.005269267351728066,2.243533736234018,1.9392076226422101,14434304,9.014804649353028,9.008642768859863
9.23,9.509463772249642,8.950536227750359,5.26,5.991026675299882,4.528973324700117,0.01451550993733684,2.062151688337326,0.03512995315987936,-0.006098933285205679,2.2038982211741818,1.9204051555004702,14598144,8.927064800262452,8.879129123687743
9.09,9.446230262611138,8.733769737388862,5.04,5.62,4.46,0.02599583148185041,2.012792117893696,0.05278211049498921,-0.000790447531288388,2.2026915053369573,1.8228927304504345,14761984,8.710298156738281,8.717066860198974
9.11,9.372488094968134,8.847511905031865,5.15,5.863091859440283,4.4369081405597175,0.020864302342306414,2.020908845961094,0.05961082114407963,-0.017882216459466804,2.1362767959564377,1.9055408959657503,14925824,8.723465156555175,8.72251272201538
9.09,9.398058436014987,8.781941563985013,5.0600000000000005,5.771617874986289,4.348382125013712,0.01699464809535124,2.0242427229881286,0.03497595036539454,-0.000986654174692063,2.2182125073970655,1.8302729385791918,15089664,8.716249752044678,8.678133296966553
9.29,9.482093727122985,9.097906272877013,5.279999999999999,6.021350119714025,4.538649880285973,0.0149296238103488,2.087613806128502,0.030263109158772054,-0.00040386153807445667,2.278367561534172,1.896860050722832,15253504,8.812945079803466,8.845592403411866
9.360000000000001,9.57540659228538,9.144593407714622,5.07,5.711950153828162,4.428049846171839,0.01881974948555577,2.0068248927593233,0.03333326452977387,0.004306234441337669,2.237492869625499,1.7761569158931472,15417344,8.903377914428711,8.884634828567505
9.39,9.674429253066558,9.105570746933443,5.72,6.383023378170031,5.0569766218299685,0.01778032993352093,1.9915059968829154,0.04491446153230561,-0.009353801665263749,2.163501768881488,1.8195102248843429,15581184,8.892374229431152,8.880100631713868
9.36,9.77761226035642,8.942387739643578,5.319999999999999,5.831468474101777,4.808531525898222,0.02072515809704778,2.007415769994259,0.03945140464083248,0.0019989115532630802,2.131124951020892,1.8837065889676257,15745024,8.799743366241454,8.823043155670167
9.389999999999999,9.615610283453568,9.16438971654643,5.32,6.076042326857432,4.563957673142569,0.025895249357563405,2.0226461991667746,0.04601435532018923,0.005776143394937584,2.196940192286222,1.8483522060473272,15908864,8.870191383361817,8.834685802459717
9.39,9.601896201004172,9.17810379899583,5.459999999999999,6.065309838016861,4.854690161983137,0.02100202373694623,2.0396543234586715,0.03483865437689815,0.007165393096994313,2.1836287134639076,1.8956799334534353,16072704,8.818776988983155,8.8076810836792
9.35,9.74306488014067,8.95693511985933,4.970000000000001,5.539297813099612,4.400702186900389,0.01984446760907299,1.9930853173136711,0.041087455708362225,-0.0013985204902162394,2.1424930095025045,1.8436776251248377,16236544,8.77451229095459,8.741164684295654
9.38,9.552046505340853,9.207953494659149,5.0600000000000005,5.678384993349613,4.441615006650388,0.0225520353946194,1.9695485636591912,0.04463264806786842,0.0004714227213703792,2.1369787156815225,1.8021184116368596,16400384,8.774966287612916,8.753264236450196
9.290000000000001,9.640570962859163,8.939429037140838,4.870000000000001,5.4993647591023835,4.2406352408976185,0.029906323915929494,1.978204657137394,0.049607658242937946,0.010204989588921042,2.1475271245011163,1.8088821897736715,16564224,8.642915773391724,8.63476104736328
9.35,9.574722050542443,9.125277949457557,4.9799999999999995,5.672531587727231,4.287468412272768,0.01211168559530048,2.006091594696045,0.025511310190920435,-0.0012879390003194754,2.193455744535151,1.8187274448569388,16728064,8.691646242141724,8.669386148452759
9.309999999999999,9.597923600977758,9.02207639902224,5.28,5.8049761899362675,4.755023810063733,0.022649262113918617,1.9613423511385917,0.047415088142194306,-0.002116563914357071,2.1543877860367173,1.768296916240466,16891904,8.631937217712402,8.598912525177003
9.260000000000002,9.626606055596469,8.893393944403535,5.280000000000001,5.804976189936268,4.755023810063734,0.01835228088748403,1.9576139807701112,0.03697225844295294,-0.0002676966679848805,2.1496406618830584,1.7655872996571638,17055744,8.564456605911255,8.534924650192261
9.370000000000001,9.698785644455473,9.041214355544529,5.089999999999999,5.922406150866269,4.257593849133729,0.016601310844998756,1.9405808120965957,0.03301180885471937,0.00019081283527814033,2.121331118414125,1.7598305057790664,17219584,8.651516103744507,8.623463439941407
9.4,9.675680975041805,9.124319024958195,5.05,5.880963296421689,4.21903670357831,0.02282453449479358,2.0125332921743393,0.044452924970030026,0.0011961440195571368,2.17583073966657,1.8492358446821084,17383424,8.58138017654419,8.627134323120117
9.35,9.705668384875574,8.994331615124425,5.18,5.61081318457076,4.74918681542924,0.015956744409413602,1.9835296273231506,0.03190174956991331,1.1739248913893163e-05,2.160323543261357,1.8067357113849445,17547264,8.558954429626464,8.56580376625061
9.229999999999999,9.598917334913933,8.861082665086064,5.090000000000001,5.588898787330658,4.591101212669344,0.01137294063519216,2.004594038426876,0.02177425169417265,0.0009716295762116703,2.171179772109058,1.8380083047446938,17711104,8.411683130264283,8.414078760147095
9.320000000000002,9.709358446678637,8.930641553321367,5.19,5.82316664473107,4.556833355268931,0.01866442725295197,1.9405953213572502,0.038497723038440346,-0.0011688685325364073,2.169352058527585,1.7118385841869155,17874944,8.49440279006958,8.48391170501709
9.38,9.611516738055805,9.148483261944197,5.36,5.945149553533112,4.774850446466889,0.020755456656479453,1.998328085243702,0.040501996824495345,0.0010089164884635599,2.1781738614850146,1.8184823090023894,18038784,8.509714460372924,8.520712184906007
9.319999999999999,9.492046505340852,9.147953494659145,5.51,6.219154426059656,4.800845573940344,0.01190838861621154,1.9631586447358131,0.026141807007971835,-0.0023250297755487512,2.169497085656676,1.75682020381495,18202624,8.472325992584228,8.451584768295287
9.319999999999999,9.583818119165457,9.05618188083454,4.930000000000001,5.472309874518251,4.38769012548175,0.02431035960435106,2.010392352938652,0.04756565994241291,0.0010550592662892065,2.1468304093416792,1.8739542965356248,18366464,8.427062797546387,8.421963691711426
9.349999999999998,9.644108823397053,9.055891176602943,5.069999999999999,5.7273431371817916,4.412656862818207,0.01845337607155665,1.9752020239830017,0.04513116763986256,-0.008224415496749259,2.1540839486769743,1.7963200992890291,18530304,8.431800985336304,8.429312658309936
9.419999999999998,9.683818119165457,9.15618188083454,5.33,5.916600375042499,4.743399624957501,0.02988412655977295,2.001251997053623,0.051146718491263676,0.008621534628282228,2.1277505447143104,1.8747534493929359,18694144,8.454287242889404,8.462488031387329
9.310000000000002,9.60137604568667,9.018623954313334,5.1,5.512310562561765,4.687689437438234,0.012909991179185402,1.9760402709245681,0.025179563539428896,0.0006404188189419076,2.1850686952656924,1.767011846583444,18857984,8.31918911933899,8.328360795974731
9.39,9.674429253066558,9.105570746933443,5.37,5.91230987451825,4.82769012548175,0.01884551051152807,1.9318557798862457,0.03738802533386944,0.0003029956891867046,2.151035759251056,1.7126758005214353,19021824,8.379510593414306,8.365686750411987
9.360000000000001,9.528522995463529,9.191477004536473,5.319999999999999,5.927947366142826,4.712052633857173,0.01024623310622696,1.940254306793213,0.024509572487732056,-0.004017106275278138,2.117481804319931,1.7630268092664951,19185664,8.385272598266601,8.337451267242432
9.440000000000001,9.705329983228433,9.17467001677157,5.410000000000001,5.900815647672323,4.9191843523276795,0.023595432137153635,2.0267959758639336,0.05007239445716627,-0.0028815301828590024,2.2218479668629554,1.831743984864912,19349504,8.353122520446778,8.355345916748046
9.41,9.676270539113887,9.143729460886114,5.24,5.8567657578043715,4.623234242195629,0.0171656190510475,1.9194407507777214,0.034648929946537704,-0.0003176918444427017,2.159887993552267,1.678993508003176,19513344,8.380117893218994,8.324046945571899
9.33,9.549317121994614,9.110682878005386,5.470000000000001,6.006749476012787,4.933250523987215,0.023661994587382613,1.947190596163273,0.03863477351231792,0.008689215662447302,2.14911446952004,1.7452667228065057,19677184,8.21311264038086,8.227436971664428
9.47,9.715153013442626,9.224846986557376,5.199999999999999,5.843428317685816,4.556571682314183,0.00712666809376967,1.9150426715612412,0.015049470369501177,-0.0007961341819618366,2.073104017289539,1.7569813258329436,19841024,8.31991024017334,8.31174340248108
9.370000000000001,9.695729949498048,9.044270050501954,5.3100000000000005,5.808898787330658,4.811101212669343,0.0012911987852930401,1.9539125278592109,0.0025047879986464395,7.760957193964058e-05,2.166087909871824,1.7417371458465973,20004864,8.203709745407105,8.203613471984863
9.36,9.647054001888145,9.072945998111853,5.220000000000001,5.7255689863905825,4.714431013609419,0.012150403305895409,1.8918730020523071,0.026226998884492512,-0.0019261922727016947,2.119297122652742,1.664448881451872,20168704,8.203182649612426,8.174603986740113
9.1,9.52661458015403,8.67338541984597,5.18,5.885407683541936,4.474592316458064,0.0038010646007023293,1.9230537369847298,0.01027946787972944,-0.002677338678324782,2.076170392669795,1.7699370812996644,20332544,7.943849897384643,7.921848583221435
9.45,9.691867732448957,9.208132267551042,5.19,5.82316664473107,4.556833355268931,0.016587019305370578,1.912035198509693,0.04325575290099468,-0.010081714290253528,2.1147389687260834,1.709331428293303,20496384,8.219283246994019,8.210824775695801
9.41,9.708161030317513,9.111838969682488,5.4799999999999995,6.30194890352138,4.658051096478619,0.028023024211870452,1.9454480081796646,0.06152221484825976,-0.005476166424518855,2.1171762024045453,1.7737198139547838,20660224,8.149842500686646,8.146420431137084
9.430000000000001,9.675153013442626,9.184846986557377,5.28,5.720000000000001,4.84,0.0119718996007577,1.884810221195221,0.02603806220767465,-0.0020942630061592474,2.1193459873765264,1.6502744550139152,20824064,8.174962139129638,8.142261505126953
9.58,9.872574776766555,9.287425223233445,5.299999999999999,6.048331477354787,4.551668522645211,0.01651697306515412,1.9591215014457704,0.032881194531020314,0.00015275159928792095,2.173881473615218,1.7443615292763228,20987904,8.242722845077514,8.24341049194336
9.370000000000001,9.692645316098034,9.047354683901968,5.07,5.697773844628781,4.44222615537122,0.009370731557646587,1.9431381061673165,0.026152439255604995,-0.007410976140311823,2.1558436389046784,1.7304325734299544,21151744,8.031749773025513,8.04528741836548
9.45,9.722946881279123,9.177053118720876,5.270000000000001,6.039480344128426,4.500519655871576,0.014550854220578849,1.9047874704003334,0.027693552195938505,0.0014081562452191929,2.140462945273012,1.6691119955276545,21315584,8.081865787506104,8.091168117523193
9.629999999999999,9.830249843945007,9.429750156054991,5.24,5.816541412215983,4.663458587784017,0.006074428649844739,1.9382098764181137,0.014874551954870394,-0.0027256946551809163,2.1607995944343834,1.7156201584018442,21479424,8.235136461257934,8.229070377349853
9.47,9.76,9.180000000000001,5.15,5.733523778435806,4.566476221564194,0.01568847859953163,1.8954329550266267,0.03175634642481337,-0.0003793892257501069,2.100659203878479,1.6902067061747743,21643264,8.075469064712525,8.070841217041016
9.47,9.854837628097878,9.085162371902124,5.26,5.846856030044848,4.673143969955151,0.01017973920934306,1.9354249238967896,0.02147238611798699,-0.0011129076993008705,2.1556587104991487,1.7151911372944304,21807104,8.013664293289185,8.029785919189454
9.34,9.62,9.06,5.1,5.819722168617863,4.380277831382136,0.01001262952286191,1.9367695793509483,0.02487208986068106,-0.004846830814957242,2.14316302671089,1.7303761319910065,21970944,7.954405498504639,7.923200273513794
9.430000000000001,9.723428015022426,9.136571984977577,5.250000000000002,5.97006944109579,4.529930558904214,0.007338725128556637,1.8541030123829843,0.01708246916014259,-0.002405018903029318,2.0663375137289846,1.641868511036984,22134784,7.984602403640747,7.976683235168457
9.470000000000002,9.711039415863882,9.228960584136123,5.35,5.970080639917099,4.7299193600829,0.01356307202568128,1.8830206960439682,0.025672487259580712,0.0014536567917818478,2.095004628039541,1.6710367640483952,22298624,8.009180355072022,7.9921042919158936
9.330000000000002,9.727617907041424,8.93238209295858,5.21,5.783498038357587,4.636501961642413,0.0117604142205891,1.8712231010198592,0.02839023566538996,-0.004869407224211763,2.1252169955769746,1.6172292064627438,22462464,7.903801536560058,7.833672189712525
9.34,9.6504834939252,9.029516506074799,5.13,5.607598157450382,4.652401842549618,0.009227067760548331,1.9243810757994653,0.022596760601014888,-0.004142625079918225,2.1674748992921162,1.6812872523068143,22626304,7.847795391082764,7.832464551925659
9.29,9.515610283453569,9.06438971654643,5.27,5.95854919940408,4.58145080059592,0.013233555867191122,1.925395591557026,0.025443688274904785,0.0010234234594774586,2.1385829783724346,1.7122082047416172,22790144,7.76413516998291,7.773384141921997
9.48,9.754954541697352,9.20504545830265,5.08,5.571528229097781,4.58847177090222,0.01455301026198864,1.9474481895565987,0.03401905574166279,-0.004913035217685512,2.187844441502013,1.7070519376111846,22953984,7.912567520141602,7.912021541595459
9.500000000000002,9.775680975041807,9.224319024958197,5.1,5.5074309757492665,4.692569024250733,0.01733986554136203,1.8717374891042708,0.039279330575443944,-0.004599599492719882,2.0749565876640097,1.668518390544532,23117824,7.923824167251587,7.910779285430908
9.419999999999998,9.722654919008429,9.117345080991567,5.249999999999999,5.931542368455549,4.568457631544449,0.010888682105814906,1.8573545843362809,0.025701739840771426,-0.003924375629141616,2.115840186208903,1.5988689824636586,23281664,7.815568590164185,7.818823003768921
9.42,9.691293199325012,9.148706800674988,5.08,5.691228271597445,4.468771728402555,0.0006714718962029499,1.9453761667013167,0.0011535678856242299,0.00018937590678167002,2.128695107190201,1.7620572262124323,23445504,7.8205708980560305,7.8050202369689945
9.459999999999999,9.72532998322843,9.194670016771568,5.33,5.904543296888929,4.755456703111071,0.02568325393858682,1.8807274922728539,0.051775005040037056,-0.0004084971628634179,2.100263324185068,1.6611916603606394,23609344,7.8143377780914305,7.8211669921875
9.5,9.772029410174708,9.227970589825292,5.239999999999999,6.178296328459192,4.301703671540807,0.0006596030259969999,1.8797367438673973,0.0011079640122020852,0.0002112420397919146,2.1628719829395857,1.596601504795209,23773184,7.852920007705689,7.837567853927612
9.489999999999998,9.70189620100417,9.278103798995827,5.25,5.775832673005397,4.724167326994603,0.014015997079331963,1.9056839659810065,0.030790831124113235,-0.002758836965449308,2.1479406039653077,1.6634273279967053,23937024,7.805781364440918,7.8139485836029055
9.440000000000001,9.697681974534504,9.182318025465499,5.459999999999999,6.128131723539601,4.791868276460397,0.00978149943857711,1.878664058446884,0.02450203483943688,-0.004939035962282663,2.113701955297732,1.6436261615960366,24100864,7.765071392059326,7.7446705341339115
9.370000000000001,9.749605057922047,8.990394942077955,5.28,5.991055553385247,4.568944446614753,0.017546975880759368,1.8695346906781196,0.031009187627345856,0.004084764134172877,2.117532531323795,1.6215368500324443,24264704,7.665043878555298,7.666101121902466
9.559999999999999,9.8704834939252,9.249516506074798,5.15,5.747076209541127,4.552923790458873,0.013814062579694971,1.9025742277503013,0.033914725082646834,-0.006286599923256891,2.185983061931398,1.6191653935692045,24428544,7.835458421707154,7.811968994140625
9.4,9.636643191323985,9.163356808676015,5.1,5.632916503778969,4.567083496221031,0.015014134372177006,1.8868146300315858,0.032436317324262054,-0.0024080485799080377,2.148761446588747,1.6248678134744248,24592384,7.656207275390625,7.6672971725463865
9.42,9.834246303544159,9.005753696455841,5.529999999999999,6.413232698670061,4.6467673013299375,0.01517063417777531,1.889968578517437,0.03150238942241887,-0.0011611210668682481,2.098822261168968,1.681114895865906,24756224,7.63898983001709,7.651277208328247
9.379999999999999,9.639999999999999,9.12,5.35,6.06449282711585,4.635507172884149,0.013744457075335916,1.8921708390116692,0.0309402534528892,-0.003451339302217367,2.1599069923334904,1.6244346856898482,24920064,7.641061735153198,7.619855880737305


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-maze-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
4.26,4.660499687890016,3.8595003121099842,4.5,4.902492235949962,4.097507764050038,0.8439159049342078,2.707758840918541,1.018040296424455,0.6697915134439606,2.707876435964706,2.7076412458723764,16384
4.51,4.923400532171888,4.096599467828112,4.61,5.190430874437259,4.029569125562742,0.4509243960595793,2.628347161412239,0.5612048452085459,0.3406439469106127,2.660432953445486,2.596261369378992,180224
4.75,5.079393381840012,4.420606618159988,5.0200000000000005,5.541152568831816,4.498847431168185,0.2922510659322142,2.648343342542648,0.36858609389790226,0.2159160379665262,2.671014570793281,2.625672114292015,344064
5.2,5.751361950083609,4.648638049916391,4.88,5.30142615011411,4.45857384988589,0.24886957112078859,2.6267955005168915,0.30674040695898375,0.19099873528259342,2.6783043393624144,2.5752866616713685,507904
5.1,5.476828873628335,4.723171126371664,5.180000000000001,5.498747549010186,4.861252450989816,0.21129299687325123,2.5977668851613998,0.27881535795027435,0.14377063579622812,2.6370415166445547,2.558492253678245,671744
5.050000000000001,5.581507290636734,4.518492709363268,5.09,5.503400532171888,4.676599467828112,0.17426283391089073,2.6184138715267182,0.2342097043584434,0.11431596346333806,2.6555179202352313,2.581309822818205,835584
5.180000000000001,5.650744091837593,4.709255908162408,4.86,5.3441487374764085,4.375851262523592,0.18379658045661115,2.580545663833618,0.262745939091943,0.10484722182127933,2.6461026161170613,2.514988711550175,999424
4.970000000000001,5.325105618091294,4.614894381908707,5.25,5.537228132326901,4.962771867673099,0.15089989186316313,2.56480373442173,0.19649493163980758,0.10530485208651869,2.644527579659755,2.485079889183705,1163264
5.27,5.844543296888928,4.695456703111071,5.28,5.857581163127746,4.702418836872255,0.18756672234481403,2.550787705183029,0.23370987263567425,0.1414235720539538,2.6190034407320786,2.4825719696339794,1327104
5.45,6.014358042380898,4.885641957619102,5.3100000000000005,5.812891638427207,4.807108361572794,0.1754728926552666,2.5415110141038895,0.22011622710770895,0.13082955820282427,2.6584346821442892,2.4245873460634897,1490944
5.72,6.352139225171165,5.087860774828835,5.29,5.84937465083788,4.73062534916212,0.17235892881742781,2.5955945193767547,0.22851359265132873,0.1162042649835269,2.656770284608637,2.5344187541448724,1654784
5.5600000000000005,6.076139516022558,5.043860483977443,5.17,5.68,4.66,0.21134199629434275,2.5621452778577805,0.25743951505242346,0.16524447753626204,2.6379441122045715,2.4863464435109894,1818624
5.29,5.7578675026115835,4.8221324973884165,5.0600000000000005,5.703739077577244,4.416260922422757,0.16861256904796593,2.584710583090782,0.22868453889366192,0.10854059920226992,2.635840687508518,2.5335804786730463,1982464
5.220000000000001,5.765527267879435,4.674472732120567,5.41,5.860444225182208,4.959555774817792,0.15294002020317646,2.580325171351433,0.2067343838048287,0.09914565660152422,2.6571775129270794,2.5034728297757862,2146304
5.59,5.828537208837531,5.351462791162469,5.41,5.81607881008494,5.003921189915061,0.1499191882399221,2.525538977980614,0.19854024081169291,0.10129813566815127,2.6616731043337416,2.389404851627486,2310144
5.27,5.881637147334921,4.658362852665078,5.1899999999999995,5.785734840344259,4.59426515965574,0.12827795158761238,2.560765042901039,0.16364471406901612,0.09291118910620863,2.650054627918735,2.471475457883343,2473984
5.2299999999999995,5.505862284482674,4.954137715517325,5.160000000000001,5.706260011349908,4.613739988650094,0.1481846547064682,2.566969099640846,0.1852553355025978,0.11111397391033859,2.6379857117090166,2.4959524875726755,2637824
5.369999999999999,5.759999999999999,4.9799999999999995,5.19,5.770430874437259,4.609569125562742,0.12419583151737842,2.5835751712322237,0.16524553642775894,0.08314612660699791,2.6798541934011504,2.487296149063297,2801664
5.02,5.611269819963779,4.42873018003622,5.050000000000001,5.455585995813466,4.644414004186536,0.1334096914519452,2.5737880796194075,0.18961590499179726,0.07720347791209313,2.640893686807081,2.506682472431734,2965504
5.3999999999999995,5.967450438364444,4.832549561635555,5.199999999999999,5.691934955049953,4.708065044950046,0.16591447504858176,2.594068157672882,0.22060536763683686,0.11122358246032665,2.6421814319777828,2.545954883367981,3129344
5.22,5.8409669878504005,4.599033012149599,5.2,5.707937003968012,4.692062996031988,0.12684998316949023,2.593977454304695,0.16859539059180925,0.0851045757471712,2.643836229549404,2.544118679059986,3293184
5.270000000000001,5.866741149913429,4.673258850086573,4.99,5.689213844256534,4.290786155743467,0.15113363609545755,2.5906661629676817,0.21018850328042654,0.09207876891048855,2.6613058417919486,2.520026484143415,3457024
5.38,5.711058907144937,5.048941092855062,5.25,5.946060342211794,4.553939657788206,0.15044355339681106,2.562345889210701,0.20086997984053798,0.10001712695308415,2.60724080471504,2.5174509737063624,3620864
5.5600000000000005,6.183217458035315,4.936782541964686,5.29,5.7448626166217664,4.835137383378234,0.1450755527656939,2.543035277724266,0.19676542946065176,0.09338567607073603,2.629461707499397,2.456608847949135,3784704
5.319999999999999,5.821597448159378,4.818402551840621,5.299999999999999,5.599999999999999,4.999999999999999,0.15527444437870547,2.588043135404587,0.205211860024,0.10533702873341094,2.6475359172487125,2.5285503535604614,3948544
5.46,6.0044263035526475,4.915573696447352,5.630000000000001,6.159244744895971,5.100755255104031,0.16049737841304804,2.5320881217718125,0.19970542351696377,0.1212893333091323,2.5891508435157933,2.475025400027832,4112384
5.33,5.866749476012786,4.793250523987214,5.23,5.701274866717927,4.7587251332820735,0.13948116797125995,2.556945788860321,0.1952598858359977,0.08370245010652219,2.6386768804075533,2.4752146973130884,4276224
5.4,6.21117199162693,4.588828008373071,5.47,6.039297813099611,4.900702186900388,0.14907926124417115,2.542983376979828,0.19504840350333258,0.10311011898500973,2.6195973667916976,2.466369387167958,4440064
5.35,6.030073525436772,4.669926474563227,5.18,5.667442304278158,4.692557695721842,0.14625997850671407,2.597181278467178,0.19167469461285977,0.10084526240056838,2.650931591721443,2.5434309652129135,4603904
5.519999999999999,5.8540658617698,5.1859341382301976,5.260000000000001,5.7315930449020644,4.788406955097937,0.12353705856949086,2.5496581912040712,0.16120458974445484,0.08586952739452688,2.6252268215715175,2.474089560836625,4767744
5.319999999999999,5.698945906429928,4.941054093570071,5.3100000000000005,5.782122865364515,4.837877134635486,0.1274271241389215,2.563070222735405,0.18138833043531427,0.0734659178425287,2.623755007354144,2.502385438116666,4931584
5.359999999999999,5.83370877129308,4.886291228706919,5.2,5.519374388453427,4.880625611546574,0.14128528019516828,2.5446537911891935,0.18348037689550697,0.09909018349482959,2.6088044614324373,2.48050312094595,5095424
5.66,6.164380808516739,5.155619191483261,5.33,5.879636243346452,4.780363756653548,0.12150488067935734,2.5481095641851423,0.16292110144065905,0.08008865991805564,2.609932010971828,2.4862871173984566,5259264
5.51,5.888021163428716,5.1319788365712835,5.270000000000001,5.868414572015089,4.671585427984914,0.13616544997267832,2.5648014456033708,0.1912332322906428,0.08109766765471385,2.6241060546875383,2.505496836519203,5423104
5.199999999999999,5.683735464897913,4.716264535102086,5.15,5.716127194188727,4.583872805811274,0.17568990726851752,2.5387117356061935,0.22894801319108515,0.12243180134594989,2.6037254172669244,2.4736980539454625,5586944
5.41,5.748969025133566,5.071030974866434,5.28,5.841782876207526,4.718217123792474,0.10749308166042378,2.518595689535141,0.15157913268873288,0.06340703063211467,2.611251614181971,2.425939764888311,5750784
5.6,6.2292853089020905,4.970714691097909,5.340000000000001,5.656859590355098,5.0231404096449035,0.13064657847603986,2.5382946610450743,0.1586046064935092,0.10268855045857052,2.5922449826217937,2.484344339468355,5914624
5.369999999999999,5.686385840391127,5.0536141596088715,5.36,5.823033476111609,4.896966523888391,0.14261698403085266,2.55505807697773,0.17377226174434218,0.11146170631736313,2.6073982381972987,2.502717915758161,6078464
5.169999999999999,5.715985347788747,4.624014652211251,5.220000000000001,5.565832329315812,4.874167670684189,0.12359950697152973,2.559114357829094,0.1564500713151879,0.09074894262787156,2.6258832625958815,2.4923454530623066,6242304
5.39,5.7230165161069335,5.056983483893066,5.18,5.644327470649755,4.715672529350244,0.09887925142991456,2.593586188554764,0.13900706310079575,0.058751439759033394,2.669450533185857,2.517721843923671,6406144
5.279999999999999,5.543818119165458,5.016181880834541,5.4399999999999995,5.850365690573663,5.029634309426336,0.14649739685830554,2.5817421078681946,0.2155919177547727,0.07740287596183835,2.618880800826757,2.5446034149096324,6569984
5.36,5.673687742827163,5.046312257172838,5.27,5.936408283261845,4.603591716738154,0.1399791238182741,2.5590089052915572,0.18655641459396666,0.09340183304258154,2.615262102859199,2.5027557077239155,6733824
5.409999999999999,5.914876222454573,4.905123777545426,5.33,5.54,5.12,0.12047187885166037,2.569080138206482,0.18290779699499377,0.058035960708326964,2.6133921585388644,2.5247681178740993,6897664
5.46,5.8069870314579495,5.1130129685420505,5.25,5.715295604965274,4.784704395034726,0.14456720118307403,2.562493145465851,0.16670957600040118,0.1224248263657469,2.612222136055106,2.5127641548765958,7061504
5.62,6.141152568831815,5.098847431168185,5.390000000000001,5.8382186966203005,4.941781303379701,0.14686122428004936,2.5488311767578127,0.18794729212852254,0.10577515643157617,2.623692866109967,2.4739694874056584,7225344
5.4,5.993295878967653,4.806704121032348,5.48,5.924522215417857,5.0354777845821435,0.1471815492492169,2.5738349676132204,0.1985128409844598,0.095850257513974,2.630700747159432,2.5169691880670086,7389184
5.35,5.953738353924943,4.746261646075056,5.180000000000001,5.67759421218499,4.682405787815012,0.12020295816732358,2.559893348813057,0.16680226824677774,0.07360364808786943,2.6316272245794217,2.488159473046692,7553024
5.1499999999999995,5.577200187265876,4.722799812734123,5.220000000000001,5.790613704707485,4.6493862952925165,0.13532981772182714,2.6061825513839723,0.16889835180682966,0.10176128363682463,2.6568017140749576,2.555563388692987,7716864
5.51,5.916078810084938,5.103921189915061,5.34,5.848330601085554,4.831669398914446,0.12803458852382996,2.560911175608635,0.17056452300103414,0.08550465404662579,2.6185395830185945,2.503282768198676,7880704
5.459999999999999,5.900908153700971,5.019091846299027,5.4,5.893963561409139,4.906036438590862,0.13511838900028825,2.5857688665390013,0.16654066777750426,0.10369611022307224,2.652539918121715,2.5189978149562875,8044544
5.58,6.0507440918375925,5.109255908162408,5.379999999999999,5.982992537267252,4.777007462732746,0.1553733246297472,2.54300899207592,0.1936048086458099,0.11714184061368452,2.6259715433997233,2.4600464407521168,8208384
5.260000000000001,5.6727953488110066,4.847204651188995,5.32,5.819599839871872,4.820400160128129,0.11120846977767843,2.5257062047719954,0.15415353190629136,0.0682634076490655,2.613466793724382,2.4379456158196087,8372224
5.4,5.75213633723318,5.0478636627668205,5.25,5.8369412236331675,4.6630587763668325,0.11531239097110095,2.525260215997696,0.14823797818891624,0.08238680375328566,2.6106729456362125,2.4398474863591795,8536064
5.2,5.7118593556827895,4.688140644317211,5.7,6.283095189484531,5.11690481051547,0.11176328508235096,2.5587678253650665,0.15165916835742482,0.0718674018072771,2.6268651996151475,2.4906704511149855,8699904
5.79,6.081376045686669,5.498623954313331,5.409999999999999,5.754818792991332,5.065181207008666,0.11237552187198563,2.5640689015388487,0.14995643426884417,0.07479460947512709,2.608921528428067,2.5192162746496303,8863744
5.58,6.079599839871872,5.080400160128129,5.29,5.821883445878888,4.758116554121112,0.13847728452334795,2.55875341296196,0.17218447055846492,0.10477009848823099,2.63541474167866,2.48209208424526,9027584
5.58,6.024522215417857,5.135477784582143,5.28,5.8162835071116765,4.743716492888324,0.10772693494541774,2.5685075402259825,0.1279512857366081,0.08750258415422739,2.6577244032184004,2.4792906772335646,9191424
5.34,5.712021504754765,4.967978495245235,5.52,6.074616984954481,4.965383015045518,0.14469914810938964,2.5667098104953765,0.1825680408756135,0.10683025534316577,2.6199588765340946,2.5134607444566583,9355264
5.65,6.295368112010503,5.004631887989498,5.18,5.693419906119737,4.666580093880262,0.14505824851803478,2.5580963104963304,0.18008991250029832,0.11002658453577124,2.6669932116452406,2.44919940934742,9519104
5.54,6.123438085832593,4.956561914167407,5.3100000000000005,5.621287648325468,4.998712351674533,0.13455490882818893,2.5249148070812226,0.17191882606097308,0.09719099159540479,2.620726883717552,2.4291027304448933,9682944
5.499999999999999,6.0440588203494165,4.955941179650582,5.4799999999999995,5.93563142999578,5.024368570004219,0.11324236068046752,2.581106513738632,0.14938688933801042,0.07709783202292463,2.6394133329156966,2.522799694561568,9846784
5.2,5.727257053058563,4.672742946941438,5.180000000000001,5.517045990927055,4.842954009072947,0.126229962401299,2.5889504343271255,0.18873115845089009,0.0637287663517079,2.6353435317279135,2.5425573369263375,10010624
5.3999999999999995,6.018061485614497,4.7819385143855015,5.500000000000001,5.975394572960189,5.024605427039813,0.13363900700997972,2.52427296936512,0.1683858527755584,0.09889216124440103,2.618876428154659,2.429669510575581,10174464
5.450000000000001,6.010802995712399,4.889197004287603,5.19,5.8120128616033595,4.567987138396641,0.13174353938860195,2.56442828476429,0.16860971753505527,0.09487736124214861,2.6316761605709935,2.497180408957586,10338304
5.520000000000001,6.078211429478116,4.961788570521887,5.6,6.140370243444251,5.059629756555748,0.1382374874937037,2.54446664750576,0.17426944150263785,0.10220553348476957,2.610670127928592,2.478263167082928,10502144
5.43,5.7165309756378875,5.143469024362112,5.41,5.906890329952194,4.913109670047806,0.11828880775202477,2.544246444106102,0.15020157036583634,0.0863760451382132,2.60867537690382,2.479817511308384,10665984
5.93,6.4399999999999995,5.42,5.749999999999999,6.376498204307082,5.123501795692916,0.10125657679099172,2.5300785899162292,0.1313287021261239,0.07118445145585951,2.5800103857315584,2.4801467941009,10829824
5.7299999999999995,6.2868662316930335,5.173133768306966,5.62,6.03424630354416,5.20575369645584,0.11503644554565344,2.5251516550779343,0.1480194748390313,0.08205341625227558,2.602527699661919,2.4477756104939496,10993664
5.22,5.76,4.68,5.49,5.9082104733265295,5.071789526673471,0.11174978989228188,2.565676027536392,0.15760645820812674,0.06589312157643702,2.61618536032188,2.515166694750904,11157504
5.6000000000000005,6.0171330722922844,5.182866927707717,5.3,5.771168759575589,4.82883124042441,0.1269840434297091,2.5499007433652876,0.18359888545892633,0.07036920140049187,2.624728303600708,2.4750731831298673,11321344
5.61,5.943016516106934,5.2769834838930665,5.58,6.0694895300208165,5.090510469979184,0.11474162134238408,2.5664936184883116,0.1540409061594452,0.07544233652532295,2.627654268328695,2.505332968647928,11485184
5.499999999999999,5.947213595499957,5.052786404500041,5.290000000000001,5.673275357934737,4.906724642065265,0.121992035737882,2.560275685787201,0.15546091797806263,0.08852315349770137,2.625331730020275,2.4952196415541272,11649024
5.529999999999999,6.101051661410769,4.95894833858923,5.7,6.12190046219458,5.278099537805421,0.12372068621528642,2.55436672270298,0.15873670025840503,0.08870467217216783,2.603954402341264,2.504779043064696,11812864
5.610000000000001,6.143760245803302,5.076239754196701,5.49,6.029351462406472,4.950648537593528,0.11457248806642986,2.5592677146196365,0.1440437200855594,0.08510125604730032,2.6083239885103513,2.5102114407289218,11976704
5.6899999999999995,6.093608721412211,5.286391278587788,5.56,5.918329457343378,5.201670542656621,0.13328302076293358,2.5725891560316088,0.16751233948525376,0.0990537020406134,2.620011639931507,2.5251666721317103,12140544
5.749999999999999,6.170119030751999,5.329880969247999,5.35,5.791021541423999,4.908978458576001,0.13479748780632178,2.5735240310430525,0.16169856542880245,0.10789641018384111,2.617029854595911,2.530018207490194,12304384
5.78,6.371269819963779,5.188730180036221,5.49,5.881024295920343,5.098975704079657,0.15089410315785137,2.553394290804863,0.17987278630243442,0.12191542001326834,2.5902885620848637,2.516500019524862,12468224
5.999999999999999,6.272029410174708,5.72797058982529,5.65,6.228359749636851,5.07164025036315,0.13511766700281033,2.550001084804535,0.1689963995170134,0.10123893448860725,2.597417344410711,2.5025848251983587,12632064
5.389999999999999,5.783573373083087,4.996426626916911,5.700000000000001,6.133589667773577,5.2664103322264255,0.1013937284238636,2.543414983153343,0.1312826812118101,0.07150477563591709,2.5773737905032115,2.5094561758034746,12795904
5.6,6.083735464897913,5.116264535102086,5.39,5.728969025133566,5.051030974866434,0.10290397329566374,2.5464834451675413,0.12213458734150792,0.08367335924981956,2.595360406219098,2.497606484115985,12959744
5.5600000000000005,6.102586398650022,5.017413601349979,5.47,5.985848815061157,4.954151184938842,0.13580433361542715,2.528091421723366,0.18573095071679194,0.08587771651406237,2.5827134421269475,2.473469401319784,13123584
5.83,6.341957029446808,5.318042970553192,5.55,5.888378486313773,5.211621513686227,0.1376561034781237,2.544511079788208,0.16136624232114805,0.11394596463509937,2.584205138172715,2.504817021403701,13287424
5.500000000000001,6.025357021462549,4.974642978537453,5.66,5.973687742827162,5.346312257172838,0.12109163574253516,2.544100618362427,0.17911418635572876,0.06306908512934156,2.6079311922596484,2.4802700444652053,13451264
5.76,6.501889479639656,5.018110520360343,5.510000000000001,6.074712316139821,4.9452876838601805,0.12041173456236716,2.5641026377677916,0.1607215507978964,0.0801019183268379,2.6192039186267904,2.509001356908793,13615104
5.62,6.092863616701475,5.147136383298525,5.590000000000001,6.068434948556228,5.111565051443773,0.1261382661656373,2.5640794426202773,0.15735513166172582,0.0949214006695488,2.6022332470715885,2.525925638168966,13778944
5.44,5.926209831245729,4.953790168754272,5.33,5.954579858785088,4.705420141214912,0.12646214460126226,2.5555311769247053,0.1640820623244593,0.08884222687806523,2.6149999628743843,2.4960623909750264,13942784
5.36,5.95194594347795,4.76805405652205,5.8,6.26475800154489,5.33524199845511,0.11580086784540775,2.5795400857925417,0.13652867086961282,0.09507306482120267,2.612495413782878,2.546584757802205,14106624
5.709999999999999,6.22468436929831,5.195315630701688,5.64,6.1899090833947,5.090090916605299,0.10665117095793694,2.5494165897369383,0.13235408169679597,0.08094826021907792,2.582681817416151,2.5161513620577254,14270464
5.58,6.257938050267132,4.902061949732868,5.25,5.783385414123783,4.716614585876217,0.1094562651020371,2.5718719989061354,0.14290879409660934,0.07600373610746484,2.600286212651651,2.5434577851606197,14434304
5.5200000000000005,5.86,5.180000000000001,5.7,6.457627876995033,4.942372123004968,0.14502271371893583,2.573828637599945,0.1885363644129098,0.10150906302496185,2.610407161062092,2.537250114137798,14598144
5.82,6.4146427498927405,5.22535725010726,5.58,5.851293199325011,5.308706800674989,0.11667524451493386,2.549586382508278,0.13974392820079026,0.09360656082907745,2.5928207256660225,2.5063520393505336,14761984
5.67,6.310390505863415,5.029609494136585,5.44,5.977028863283903,4.902971136716098,0.11036970523289502,2.5674308836460114,0.14977909461327021,0.07096031585251984,2.598722059798809,2.5361397074932137,14925824
5.75,6.57975900115636,4.92024099884364,5.4799999999999995,6.010659966456863,4.949340033543136,0.11770407794457338,2.5512650907039642,0.14788079304285628,0.08752736284629048,2.59794797897965,2.5045822024282787,15089664
5.9399999999999995,6.548604962188117,5.331395037811882,5.53,6.312368199762746,4.747631800237254,0.13158051672702029,2.540978890657425,0.1567794206802035,0.10638161277383708,2.5748682737936512,2.507089507521199,15253504
5.5600000000000005,5.94262252939418,5.177377470605821,5.779999999999999,6.191825205639479,5.368174794360519,0.11509684501733213,2.5483389854431153,0.1414205902627323,0.08877309977193196,2.573252723202159,2.5234252476840715,15417344
5.6800000000000015,6.3854076835419376,4.974592316458065,5.44,5.9788877434123,4.901112256587701,0.1449011065738482,2.5688263326883316,0.18476896434893741,0.10503324879875899,2.6013866081512838,2.5362660572253795,15581184
5.929999999999999,6.430099990001998,5.429900009998,5.6899999999999995,6.208555686498566,5.171444313501433,0.11019527256074875,2.551001399755478,0.1313990426515606,0.08899150246993691,2.5981735964329715,2.5038292030779843,15745024
5.990000000000001,6.375875627631496,5.604124372368506,5.9,6.32190046219458,5.478099537805421,0.11040149914204242,2.5476041406393053,0.1455838767156203,0.07521912156846457,2.5837937796827455,2.511414501595865,15908864
5.91,6.634499827467199,5.185500172532802,5.369999999999999,5.859999999999999,4.879999999999999,0.13582202702657212,2.548993244767189,0.1802956194896646,0.09134843456347963,2.5975499125634784,2.5004365769708996,16072704
5.659999999999999,6.268604962188117,5.051395037811882,5.32,5.883560112144215,4.756439887855786,0.12863026869793728,2.5455744475126267,0.15823760640116016,0.09902293099471439,2.585654164836764,2.5054947301884893,16236544
5.99,6.626317530797322,5.3536824692026785,5.41,5.8582186966203,4.9617813033797,0.12483821661832428,2.554801258444786,0.15920013363511293,0.09047629960153564,2.5808626646536927,2.528739852235879,16400384
5.680000000000001,6.236417109729743,5.123582890270258,5.5600000000000005,5.967921561087423,5.152078438912578,0.1097150535943607,2.5359069287776945,0.14638226629758538,0.07304784089113604,2.5913251315751378,2.4804887259802513,16564224
5.839999999999999,6.375163526410385,5.304836473589613,5.58,6.172958683214944,4.9870413167850565,0.09951979039340378,2.523395463824272,0.13042670440715606,0.0686128763796515,2.5808825905982418,2.4659083370503025,16728064
5.7,6.3099180272790765,5.090081972720924,5.4799999999999995,5.804961536185438,5.155038463814561,0.1315592054639839,2.5597279876470567,0.17104504108641722,0.09207336984155057,2.5999299232540656,2.5195260520400478,16891904
5.709999999999999,6.387421582177597,5.032578417822402,5.42,5.943067873224881,4.896932126775119,0.135796089309992,2.56157363653183,0.19177362431858266,0.07981855430140136,2.587736519456861,2.535410753606799,17055744
5.5600000000000005,6.000908153700973,5.119091846299028,5.4,6.118331399842719,4.681668600157281,0.12761633228510613,2.5161132723093034,0.1663172946548843,0.08891536991532797,2.5707818786615904,2.4614446659570164,17219584
5.75,6.240407993409569,5.259592006590431,5.43,6.135761999543755,4.7242380004562445,0.10495024022335804,2.537062817811966,0.14713700625191162,0.06276347419480448,2.5675431491848677,2.506582486439064,17383424
5.85,6.284165866921848,5.415834133078151,5.579999999999999,5.94276714294434,5.2172328570556585,0.13469927960799796,2.5446075767278673,0.17379537675904821,0.09560318245694772,2.5731405643037233,2.5160745891520113,17547264
5.529999999999999,6.22,4.839999999999999,5.92,6.561560597293817,5.278439402706183,0.128498921287246,2.528773695230484,0.17328222373486446,0.08371561883962753,2.5663006352357574,2.4912467552252107,17711104
5.7700000000000005,6.358302643203309,5.1816973567966915,5.6499999999999995,5.933725219182222,5.366274780817777,0.14580642033057903,2.554925712943077,0.17528711843926886,0.1163257222218892,2.6081511624811036,2.5017002634050503,17874944
5.8999999999999995,6.312310562561765,5.487689437438234,5.4399999999999995,5.8011094017053555,5.0788905982946435,0.10003700936213131,2.548934295773506,0.138994626656177,0.06107939206808561,2.584139317660318,2.5137292738866943,18038784
5.8100000000000005,6.3621775076911415,5.2578224923088595,5.64,5.859999999999999,5.42,0.09704907780720125,2.5578283458948134,0.11686623158369444,0.07723192403070805,2.5944198583406552,2.5212368334489716,18202624
6.01,6.504873721266344,5.515126278733655,5.62,6.094973683481517,5.145026316518483,0.11701552759235098,2.5560174554586412,0.14419519636976685,0.08983585881493512,2.599603290665354,2.5124316202519283,18366464
5.93,6.301618083521241,5.5583819164787585,5.6,6.095983870705489,5.10401612929451,0.09811522624351907,2.5553792387247087,0.12578488082883693,0.0704455716582012,2.589851295323517,2.5209071821259004,18530304
6.04,6.5423942674832185,5.537605732516782,5.54,6.0423942674832185,5.037605732516782,0.11693181347929767,2.5357691556215287,0.1571411212770486,0.07672250568154673,2.5933353196244835,2.478202991618574,18694144
5.99,6.584053869611166,5.395946130388834,5.61,6.044626276242015,5.1753737237579855,0.13059848446605932,2.5489459306001665,0.17791474135594892,0.0832822275761697,2.5763843534077235,2.5215075077926095,18857984
5.680000000000001,6.1177213725647865,5.242278627435215,5.85,6.685763124336076,5.014236875663923,0.13332140450365837,2.5628294110298158,0.16211413109196274,0.10452867791535399,2.5856663837428773,2.5399924383167543,19021824
5.63,6.163010318849457,5.096989681150543,5.58,6.200966987850401,4.959033012149599,0.1175568684107727,2.540597230195999,0.14055872316858864,0.09455501365295677,2.5707585443354115,2.510435916056587,19185664
5.77,6.540778826901725,4.999221173098274,5.629999999999999,6.179636243346451,5.080363756653547,0.1133372902973658,2.5685389220714567,0.13560916084469352,0.0910654197500381,2.595790175724395,2.5412876684185184,19349504
5.68,6.271269819963779,5.088730180036221,5.58,6.224670458451448,4.935329541548552,0.12714173629517767,2.5501982778310777,0.1624067744962147,0.09187669809414062,2.619457265842207,2.4809392898199483,19513344
5.779999999999999,6.244327470649755,5.315672529350244,5.67,6.228659108938537,5.111340891061463,0.12174453840642752,2.5379391700029372,0.17141517135927764,0.07207390545357739,2.576304186624489,2.4995741533813853,19677184
5.8100000000000005,6.211123422402632,5.408876577597369,5.79,6.314309069156733,5.265690930843267,0.12335036794344581,2.560060039162636,0.1608649872262952,0.08583574866059643,2.5902478033568612,2.5298722749684104,19841024
5.7700000000000005,6.24549973711875,5.294500262881251,5.6899999999999995,5.977923600977759,5.40207639902224,0.11902798001344002,2.543438932299614,0.1435002258511519,0.09455573417572813,2.575291481881136,2.511586382718092,20004864
5.75,6.368465843842649,5.131534156157351,5.43,5.911767578817836,4.948232421182164,0.1037782871500692,2.546719437837601,0.14165614161813414,0.06590043268200427,2.5796043983134567,2.513834477361745,20168704
5.69,6.122319326424346,5.2576806735756545,5.23,5.788659108938537,4.6713408910614636,0.11938053228788899,2.5666091054677964,0.1504329437018795,0.08832812087389845,2.593980400850507,2.5392378100850856,20332544
5.470000000000001,5.9239823785126475,5.016017621487354,5.88,6.499354502688081,5.260645497311919,0.10694660401075248,2.5584462702274324,0.1338920653532992,0.08000114266820575,2.5923973836129814,2.5244951568418834,20496384
5.9,6.429150262212918,5.370849737787083,5.629999999999999,6.08177427992306,5.178225720076938,0.10877498667687173,2.543501538038254,0.14654127098215852,0.07100870237158495,2.5756702256741852,2.5113328504023227,20660224
5.83,6.392227711874824,5.267772288125176,5.26,5.6293237062523875,4.890676293747612,0.1193290098622027,2.5396052628755568,0.1593024247372378,0.0793555949871676,2.568025055191628,2.5111854705594854,20824064
5.69,6.208555686498567,5.171444313501434,5.52,5.893630833845387,5.146369166154612,0.09908040259033433,2.5642944246530535,0.128450503974743,0.06971030120592565,2.595941154960903,2.532647694345204,20987904
5.590000000000001,6.261490878567983,4.9185091214320185,5.470000000000001,5.9391481642295965,5.000851835770405,0.13031985471025104,2.5493173629045485,0.17389937959367743,0.08674032982682464,2.573561722496066,2.525073003313031,21151744
5.700000000000001,6.094968353162631,5.305031646837371,5.48,5.908485705712572,5.051514294287429,0.12205715197035005,2.5454070180654527,0.17148904374391008,0.07262526019679003,2.598426363615027,2.4923876725158784,21315584
5.85,6.452079728939614,5.247920271060385,5.4,5.903984126734167,4.896015873265834,0.11348659620723786,2.5564071595668794,0.14996785080711825,0.07700534160735747,2.59478171712811,2.5180326020056487,21479424
5.72,6.16226688774992,5.27773311225008,5.680000000000001,6.086939798987517,5.273060201012484,0.1106919682351872,2.5644337594509126,0.15388955238657537,0.06749438408379904,2.597426998424001,2.5314405204778243,21643264
5.9399999999999995,6.4676362383309165,5.4123637616690825,5.75,6.181856457633784,5.318143542366216,0.11594100856325688,2.561552184820175,0.13988662408469626,0.0919953930418175,2.59019815390909,2.53290621573126,21807104
5.92,6.353128156554154,5.486871843445845,5.57,6.228862656401166,4.911137343598835,0.1156087929796841,2.549249053001404,0.14831544273769434,0.08290214322167386,2.5831907499332187,2.515307356069589,21970944
6.040000000000001,6.467083130081253,5.612916869918749,5.840000000000001,6.358073353879545,5.321926646120456,0.1322135971600396,2.553564468026161,0.1638714827831056,0.10055571153697362,2.590537646356359,2.5165912896959632,22134784
5.8100000000000005,6.2582186966203,5.361781303379701,5.54,5.955210789840534,5.124789210159466,0.12341320446899365,2.5527341663837433,0.14613956114073937,0.10068684779724793,2.5937298760479206,2.511738456719566,22298624
5.99,6.405812457725836,5.5741875422741645,5.33,5.792709412050371,4.867290587949629,0.1131501551355338,2.5599234342575072,0.1440853294086551,0.08221498086241248,2.602579686893793,2.5172671816212215,22462464
5.67,6.041618083521241,5.298381916478759,5.609999999999999,6.0714108798023725,5.148589120197626,0.1518861125119858,2.5681754142045974,0.18600374690490257,0.11776847811906904,2.598365050128539,2.537985778280656,22626304
5.82,6.248485705712572,5.391514294287429,5.529999999999999,6.095773806392625,4.964226193607374,0.10322945245231185,2.5594785481691362,0.13426098539857267,0.07219791950605103,2.585479434832722,2.5334776615055503,22790144
5.819999999999999,6.492011904656457,5.147988095343542,5.8100000000000005,6.064754784057141,5.55524521594286,0.1316637587371385,2.550107976794243,0.1710882265390252,0.09223929093525182,2.5869972561727743,2.5132186974157116,22953984
5.82,6.388858506133116,5.251141493866885,5.8999999999999995,6.427257053058562,5.372742946941437,0.10545089078239264,2.5539682418107987,0.12240291332058453,0.08849886824420075,2.5867020095223086,2.521234474099289,23117824
5.88,6.576850055607373,5.1831499443926266,5.489999999999999,5.917668095606861,5.062331904393138,0.11615042495541272,2.54837252497673,0.14489518506146523,0.08740566484936022,2.5851835900749442,2.511561459878516,23281664
5.75,6.358687111741328,5.141312888258672,5.3100000000000005,5.907411081249754,4.712588918750247,0.11874105134047563,2.5642065167427064,0.1700320183357392,0.06745008434521207,2.586369213322788,2.542043820162625,23445504
6.190000000000001,6.5138826948140345,5.866117305185968,5.64,6.103033476111609,5.176966523888391,0.11191223260118725,2.5411113053560257,0.150710633060842,0.0731138321415325,2.5725377611199405,2.509684849592111,23609344
5.9399999999999995,6.465737577123797,5.414262422876202,5.660000000000001,6.213534100123923,5.1064658998760795,0.11674383959422503,2.545086032152176,0.15479256445381914,0.07869511473463092,2.5712747396314324,2.5188973246729196,23773184
6.130000000000001,6.482278299076172,5.77772170092383,5.59,5.8708914381037625,5.309108561896237,0.12483860576628807,2.535396069288254,0.14646045398249896,0.10321675755007718,2.564901291897256,2.5058908466792515,23937024
5.790000000000001,6.2359820624195565,5.344017937580445,5.65,6.217890834580028,5.082109165419973,0.13219493855722245,2.5272262662649156,0.16444809746981712,0.09994177964462778,2.568582388942515,2.4858701435873165,24100864
5.829999999999999,6.237553677446296,5.422446322553703,5.720000000000001,6.17122056690714,5.2687794330928615,0.11754545789832864,2.559150609374046,0.159914666849248,0.07517624894740928,2.5841490491919474,2.534152169556145,24264704
5.8,6.251663591625449,5.348336408374551,5.53,5.959068759058499,5.1009312409415015,0.1360989847996582,2.5387077271938323,0.1686793910508622,0.10351857854845423,2.579370898678504,2.4980445557091606,24428544
6.01,6.70778220097678,5.3122177990232196,5.57,5.962555728527811,5.17744427147219,0.13739527718991867,2.543507581949234,0.1755214313207495,0.09926912305908785,2.5714429211714607,2.5155722427270075,24592384
6.0200000000000005,6.457721372564786,5.5822786274352145,5.48,5.9486149805543995,5.011385019445601,0.1342551270939616,2.5504746556282045,0.18110795841203,0.08740229577589317,2.584874584879897,2.516074726376512,24756224
6.17,6.623982378512647,5.716017621487353,5.52,6.003321838943783,5.036678161056217,0.1046418486576941,2.536177161335945,0.1343492194420073,0.07493447787338088,2.5681591229292806,2.5041951997426093,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-maze-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
4.65,5.166236379965612,4.133763620034388,4.630000000000001,5.373034319530397,3.8869656804696042,1.0505875376363591,2.7072335928678513,1.3155701603969283,0.7856049148757899,2.7077201163788898,2.7067470693568128,16384
4.840000000000001,5.296508488420534,4.383491511579468,4.47,4.8750925820105815,4.064907417989418,0.4841639656573534,2.6159116119146346,0.5733935236956321,0.3949344076190748,2.6516855875096854,2.580137636319584,180224
5.04,5.469418211071678,4.6105817889283225,4.51,4.836955654485436,4.183044345514563,0.2928867749248941,2.611326277256012,0.34686044711404806,0.23891310273574018,2.642252561886294,2.58039999262573,344064
5.029999999999999,5.767631344236401,4.292368655763598,4.97,5.27347981810987,4.66652018189013,0.31200076639652247,2.600530548890432,0.36422150777913814,0.2597800250139068,2.6239218601142937,2.57713923766657,507904
5.3100000000000005,5.93201286160336,4.687987138396641,4.99,5.50662365412358,4.473376345876421,0.20017462270334357,2.605676144361496,0.25914009158544005,0.14120915382124713,2.631789718313947,2.579562570409045,671744
5.23,5.567786915081091,4.89221308491891,5.069999999999999,5.56,4.579999999999999,0.20660603558644652,2.5997038722038273,0.2386466487835873,0.17456542238930575,2.626048890882028,2.5733588535256264,835584
5.209999999999999,5.937255113423067,4.482744886576931,5.220000000000001,5.692863616701477,4.747136383298525,0.1544923705048859,2.5913569678862887,0.1971000761706127,0.1118846648391591,2.6203892516556495,2.562324684116928,999424
5.0600000000000005,5.6295612346359265,4.4904387653640745,5.17,5.730446250768082,4.609553749231918,0.15029568939935412,2.5827146639426553,0.20942083271519174,0.09117054608351649,2.603900710735232,2.5615286171500786,1163264
5.58,6.067442304278158,5.092557695721842,5.29,5.834885309033011,4.7451146909669895,0.167034960972766,2.58139217098554,0.2246540435328833,0.10941587841264869,2.60967173279908,2.553112609172,1327104
5.180000000000001,5.624522215417858,4.735477784582144,5.130000000000001,5.6360632371552,4.623936762844801,0.15774397058412426,2.5774666895469034,0.20087673204353965,0.11461120912470887,2.6037548690901606,2.551178510003646,1490944
5.42,6.03773780845922,4.8022621915407795,5.18,5.796116872029974,4.563883127970025,0.1836651333452512,2.584866088628769,0.2424362980173733,0.1248939686731291,2.625303398839946,2.544428778417592,1654784
5.390000000000001,5.916212884676915,4.8637871153230865,5.15,5.5248332962798266,4.775166703720174,0.14548757163186865,2.5913316229979193,0.19896699920892885,0.09200814405480845,2.6149076143188243,2.5677556316770143,1818624
5.39,6.14690157880665,4.633098421193349,5.3,5.6633180424916985,4.936681957508301,0.15051413796221214,2.5909095893303555,0.20775598240841703,0.09327229351600726,2.6081672490252865,2.5736519296354246,1982464
5.4799999999999995,5.9674423042781575,4.992557695721842,5.089999999999999,5.566340214552581,4.613659785447417,0.17108460813760754,2.600468251109123,0.2163902873037721,0.12577892897144297,2.623310985700572,2.5776255165176742,2146304
5.51,6.036212884676915,4.983787115323085,5.260000000000001,5.725188133984521,4.79481186601548,0.1439997271324197,2.598173619310061,0.17169813992813687,0.11630131433670256,2.6327063023220405,2.5636409362980817,2310144
5.820000000000001,6.3764171097297435,5.263582890270259,4.960000000000001,5.487636238330918,4.432363761669084,0.13945063905169566,2.594698512554168,0.19535298935074735,0.08354828875264397,2.6149160116826007,2.5744810134257357,2473984
5.56,6.0098888751680795,5.11011112483192,4.98,5.381995024844836,4.578004975155165,0.1352548207001139,2.602984886368116,0.18507348867847914,0.08543615272174868,2.6219529407567017,2.5840168319795302,2637824
5.359999999999999,5.747814388593306,4.972185611406693,5.3,5.679473319220206,4.920526680779794,0.13734943644764513,2.5979188273350404,0.18096606430312523,0.09373280859216503,2.6308204204231513,2.5650172342469295,2801664
5.860000000000001,6.255474398665705,5.464525601334297,4.86,5.262988833592198,4.457011166407803,0.1211728911614045,2.5998128702243166,0.16886259349990282,0.07348318882290619,2.6122679936922086,2.5873577467564246,2965504
5.59,6.184053869611166,4.995946130388834,4.79,5.173275357934736,4.406724642065264,0.12216824710679548,2.595368376374245,0.16189968405432414,0.08243681015926684,2.623014084598677,2.5677226681498126,3129344
5.979999999999999,6.636962708226272,5.323037291773725,5.51,5.977867502611583,5.042132497388416,0.10465576127171512,2.583780860900879,0.1386855752609762,0.07062594728245405,2.6040511161535886,2.5635106056481693,3293184
6.07,6.5173253849269015,5.622674615073099,5.36,6.0588562083862465,4.661143791613754,0.1232383832801133,2.5710620731115346,0.1549386701453704,0.09153809641485619,2.5953821166053355,2.5467420296177337,3457024
5.979999999999999,6.30186953878862,5.658130461211377,5.08,5.392409987036267,4.767590012963733,0.13109512845985588,2.5780998110771183,0.16999349808446648,0.09219675883524528,2.599933552650973,2.5562660695032635,3620864
5.77,6.208292140016222,5.331707859983777,5.09,5.723166644731069,4.45683335526893,0.08952127158797031,2.5919014096260073,0.12075195282920517,0.05829059034673545,2.618120027447105,2.56568279180491,3784704
6.349999999999999,6.6372281323269,6.0627718676730975,5.380000000000001,5.840000000000001,4.920000000000001,0.1355961144591371,2.5804294288158416,0.18102751990170465,0.09016470901656956,2.6067376146824093,2.554121242949274,3948544
6.35,6.907225268630201,5.792774731369798,4.890000000000001,5.368434948556228,4.411565051443773,0.1018496219340401,2.5813363095124564,0.15584227286362384,0.04785697100445635,2.601310253129311,2.5613623658956017,4112384
6.409999999999999,6.87357307945997,5.946426920540029,5.11,5.766429737291053,4.453570262708948,0.11139714525391656,2.569062881668409,0.14812294894718564,0.07467134156064748,2.586275236522524,2.5518505268142944,4276224
6.210000000000001,6.548969025133567,5.871030974866435,4.86,5.492771680782255,4.227228319217746,0.08949059324028587,2.569079534212748,0.13279889662695454,0.046182289853617206,2.5960099088546067,2.5421491595708896,4440064
6.5200000000000005,7.09930993431841,5.940690065681591,5.55,6.050499750249688,5.049500249750312,0.08805606920116886,2.5727416872978206,0.12641055042180172,0.04970158798053599,2.598245531076613,2.5472378435190284,4603904
6.43,7.021692487699481,5.838307512300519,5.04,5.5695280917949495,4.510471908205051,0.09840543554940566,2.586278366049131,0.13691552866516668,0.05989534243364464,2.6109844554166024,2.5615722766816598,4767744
6.4,6.797492138287036,6.002507861712965,5.49,6.0857348403442595,4.894265159655741,0.10404451368376606,2.582108661532402,0.1408717953034312,0.06721723206410095,2.614777687222327,2.549439635842477,4931584
6.709999999999999,7.12097445176069,6.2990255482393085,5.29,5.992068372738724,4.587931627261276,0.11308932351724552,2.573673894008001,0.14973002439363922,0.07644862264085181,2.6088936137029157,2.538454174313086,5095424
6.65,7.190832691319599,6.1091673086804015,5.02,5.722566722810011,4.317433277189988,0.07627695526462044,2.578566101193428,0.10327114603701268,0.049282764492228216,2.6159061750170522,2.541226027369804,5259264
6.600000000000001,7.1196152422706644,6.080384757729338,5.0600000000000005,5.636541412215983,4.483458587784018,0.07339244553586463,2.5811307658751805,0.10613151279907568,0.04065337827265358,2.60776826095713,2.554493270793231,5423104
6.51,7.237255113423068,5.782744886576932,5.2700000000000005,6.133770802933278,4.406229197066723,0.0929386418002347,2.560474315285682,0.1326675774569311,0.053209706143538295,2.6060560428986714,2.514892587672693,5586944
6.909999999999999,7.495576638878293,6.324423361121705,5.090000000000001,5.697371385562409,4.482628614437592,0.10301628467471644,2.5784806658824286,0.15783234489272388,0.048200224456709,2.611712066054332,2.5452492657105252,5750784
6.839999999999999,7.486838465151848,6.19316153484815,5.250000000000001,5.840338885725819,4.659661114274183,0.07465727853123096,2.572597362597784,0.11204521613579012,0.03726934092667179,2.6164729463581766,2.528721778837391,5914624
7.19,7.857008245826092,6.522991754173908,5.63,6.259364759102382,5.000635240897617,0.07209933947694172,2.5669524818658833,0.11357860712133341,0.03062007183255002,2.6116035963355655,2.522301367396201,6078464
6.860000000000001,7.550217357069497,6.169782642930506,5.1499999999999995,5.8286015030929414,4.4713984969070575,0.0875315582263283,2.5691073725620903,0.13730309487010617,0.03776002158255042,2.6075119639873217,2.530702781136859,6242304
7.140000000000001,7.803626400921483,6.476373599078518,5.42,6.017996655509042,4.822003344490958,0.08368258521271245,2.576080657045046,0.1211242477356608,0.0462409226897641,2.61721327743464,2.534948036655452,6406144
6.92,7.674718490564528,6.165281509435472,5.640000000000001,6.485221864364618,4.794778135635383,0.05712571068822091,2.5693722963333134,0.08338589161438326,0.030865529762058554,2.6087455492357026,2.5299990434309243,6569984
7.019999999999999,7.664670458451447,6.375329541548551,5.51,6.274787552199956,4.745212447800044,0.08453839463957892,2.5733628630638123,0.13501656383773653,0.0340602254414213,2.632496902270048,2.5142288238575765,6733824
6.980000000000001,7.765875308175541,6.194124691824461,5.18,5.794491659829488,4.565508340170512,0.08284335525628797,2.5693087836106616,0.132783559426111,0.03290315108646493,2.616583348564001,2.522034218657322,6897664
7.209999999999999,7.827170964968378,6.59282903503162,5.3500000000000005,5.830104155366313,4.869895844633688,0.07741415761411186,2.569093724091848,0.09931610038588394,0.05551221484233977,2.625529099535999,2.512658348647697,7061504
6.890000000000001,7.468705451849212,6.311294548150789,5.279999999999999,6.004982758415673,4.555017241584325,0.08076834208331998,2.5800954858462015,0.12026036222007583,0.04127632194656414,2.6342699384099637,2.5259210332824393,7225344
7.0200000000000005,7.601033561853359,6.438966438146642,5.1,5.699999999999999,4.5,0.0626795200669827,2.5702134251594546,0.09674524078899291,0.028613799344972483,2.6013881416880467,2.5390387086308626,7389184
7.35,7.976498204307084,6.723501795692916,5.36,6.070211236182589,4.649788763817412,0.08057136396140166,2.5654377291599912,0.10938949359123404,0.05175323433156929,2.62936850472323,2.5015069535967527,7553024
7.159999999999999,7.6076605857119874,6.712339414288011,5.46,6.347918915216924,4.5720810847830755,0.06074730344504733,2.570170609156291,0.10109331122331194,0.020401295666782712,2.6206347287311536,2.519706489581428,7716864
7.17,7.857095335452075,6.482904664547925,5.53,6.224334213473599,4.835665786526402,0.06481091838310624,2.568115876118342,0.08693947241765071,0.04268236434856176,2.6385660391656685,2.4976657130710156,7880704
7.44,7.9443808085167404,6.93561919148326,5.33,6.193770802933278,4.466229197066722,0.07416896993139134,2.5749300837516786,0.12891683763995426,0.019421102222828418,2.6228862533479784,2.526973914155379,8044544
7.26,7.845149553533112,6.674850446466888,5.39,5.9738664230798,4.8061335769202,0.08426223963809505,2.554570280512174,0.12584630294150484,0.042678176334685264,2.6027904182870296,2.5063501427373183,8208384
7.119999999999999,7.769307323229916,6.470692676770082,5.32,6.281041102138717,4.358958897861283,0.07092999628318158,2.569564311703046,0.10692917628105675,0.03493081628530642,2.60132164810687,2.5378069752992216,8372224
7.389999999999999,8.010403094769842,6.769596905230155,5.45,6.124166151627327,4.775833848372673,0.0625663673058928,2.567340479294459,0.09696587587235796,0.028166858739427633,2.6283848600479764,2.5062960985409415,8536064
7.410000000000001,8.02717096496838,6.792829035031622,5.4399999999999995,5.965737577123796,4.914262422876203,0.06773389059817414,2.5625042657057446,0.11583995213230948,0.0196278290640388,2.632800635140789,2.4922078962707004,8699904
7.44,7.980740233383831,6.8992597666161695,5.639999999999999,6.488763806956917,4.791236193043081,0.053270836339409725,2.5666903575261437,0.08820930101583324,0.018332371662986215,2.6223255276801503,2.511055187372137,8863744
7.5299999999999985,7.896196668472009,7.163803331527988,5.3100000000000005,6.009213844256534,4.610786155743467,0.06915955793034903,2.5634865264097852,0.11548555439654862,0.022833561464149436,2.621786847394303,2.5051862054252676,9027584
7.480000000000001,8.069576118919349,6.890423881080654,5.33,5.970390505863414,4.689609494136586,0.06206657242146315,2.564757338166237,0.10208277783003024,0.02205036701289606,2.61281684478102,2.516697831551454,9191424
7.710000000000001,8.26578772926361,7.154212270736391,5.17,5.79617888817813,4.543821111821869,0.0680016109370626,2.5553403963645303,0.10479239226663936,0.031210829607485828,2.61824787093556,2.4924329217935006,9355264
7.57,8.139297813099612,7.000702186900389,5.34,6.299374796416917,4.380625203583083,0.05526844223689594,2.5336795111497246,0.08599450597795354,0.024542378495838346,2.583262789816683,2.484096232482766,9519104
7.62,8.188858506133116,7.051141493866885,5.75,6.37489999199872,5.12510000800128,0.07618660697480659,2.5433644841114678,0.1105269920807392,0.041846221868873976,2.6122815055859245,2.474447462637011,9682944
7.769999999999999,8.215084261685357,7.324915738314641,5.26,6.209947366963033,4.310052633036967,0.06197896788362409,2.563692507147789,0.10319319076667388,0.0207647450005743,2.6015052821824405,2.525879732113138,9846784
7.7700000000000005,8.445351760196122,7.094648239803878,5.319999999999999,5.859999999999999,4.779999999999999,0.054477370443055353,2.549685109655063,0.0800130480056293,0.028941692880481405,2.6066477854048724,2.4927224339052536,10010624
7.93,8.4516320542298,7.408367945770201,5.66,6.6770545708072895,4.642945429192711,0.07384256752751142,2.519561522205671,0.11306677494559067,0.03461836010943217,2.5866052112065363,2.452517833204806,10174464
7.790000000000001,8.33304695929542,7.246953040704582,5.42,6.743480260525256,4.0965197394747435,0.051143730183442385,2.538493076960246,0.0873325175856747,0.01495494278121006,2.59720275894902,2.4797833949714723,10338304
7.7299999999999995,8.375058136914806,7.084941863085194,5.470000000000001,6.1771774883294865,4.762822511670515,0.0493778622767422,2.5503476639588674,0.0736459186844926,0.025109805868991794,2.5920713411519176,2.508623986765817,10502144
7.970000000000001,8.352230297072328,7.587769702927673,5.390000000000001,6.000655385630882,4.779344614369119,0.04827823675295798,2.5519043654203415,0.07416690794748397,0.022389565558431995,2.6224198788021624,2.4813888520385206,10665984
7.659999999999999,8.286418390534632,7.033581609465366,5.68,6.418647412504775,4.941352587495224,0.05838770941190883,2.5496762543916693,0.09390362284900709,0.022871795974810566,2.5931380829498196,2.506214425833519,10829824
7.760000000000001,8.465974503788912,7.054025496211089,5.66,6.256992462263972,5.063007537736028,0.06701297937543127,2.5542775442202883,0.11063249685265672,0.023393461898205813,2.600167081094927,2.5083880073456495,10993664
7.789999999999999,8.188622628559894,7.391377371440104,5.5200000000000005,6.498570385818006,4.541429614181995,0.037424934958107725,2.5485199669996903,0.07112311824766852,0.0037267516685469265,2.607118100229136,2.4899218337702447,11157504
7.910000000000001,8.311123422402632,7.50887657759737,5.37,6.1650471684120385,4.574952831587962,0.03560709365022674,2.543099702397982,0.062520604776679,0.008693582523774473,2.6082460782264194,2.477953326569545,11321344
7.780000000000001,8.30497618993627,7.255023810063734,5.459999999999999,6.316971411425142,4.6030285885748565,0.034937171601147024,2.508540471394857,0.06216697411068474,0.007707369091609306,2.590257706959571,2.4268232358301427,11485184
7.81,8.185366487582469,7.4346335124175305,5.409999999999998,6.291419309976811,4.528580690023186,0.04202247603874027,2.5479970574378963,0.06729679228877133,0.01674815978870921,2.600790077531734,2.4952040373440587,11649024
8.09,8.643985559378581,7.536014440621418,5.609999999999999,6.598382517044893,4.621617482955106,0.03572709906147788,2.539921240011851,0.06721805507067816,0.00423614305227759,2.5806044668243295,2.4992380131993723,11812864
8.139999999999999,8.62,7.659999999999999,5.659999999999999,6.579999999999999,4.739999999999999,0.03757100937267142,2.5459598074356715,0.051263196227346285,0.02387882251799655,2.607967950844005,2.4839516640273382,11976704
8.040000000000001,8.646959636219743,7.43304036378026,5.360000000000001,5.984819974072534,4.735180025927469,0.044118537800386506,2.5253231137990952,0.07344704699570818,0.014790028605064828,2.602654590890914,2.4479916367072763,12140544
7.839999999999999,8.373291665038934,7.306708334961064,5.63,6.498389313614579,4.761610686385421,0.027569339800781217,2.5268348236878717,0.04476241121252656,0.010376268389035874,2.582815636765633,2.4708540106101102,12304384
8.099999999999998,8.662138772902205,7.53786122709779,5.75,6.522334124585985,4.977665875414015,0.0403675825388442,2.5289841701587035,0.06667865175778975,0.014056513319898645,2.6053226641821174,2.4526456761352895,12468224
8.18,8.525832329315811,7.834167670684188,5.869999999999999,6.697103379270088,5.042896620729911,0.051820076582953276,2.519388050834338,0.08522143714707489,0.01841871601883166,2.5872032435169148,2.451572858151761,12632064
8.15,8.658428952755447,7.641571047244554,5.51,6.268221603490694,4.751778396509305,0.05862346921154915,2.527889102697373,0.08530412582351392,0.03194281259958438,2.5787552723663683,2.4770229330283775,12795904
8.100000000000001,8.558257569495586,7.641742430504417,5.72,6.972836781069266,4.467163218930733,0.05043306681230504,2.516886110107104,0.07791904260150337,0.02294709102310672,2.5803938136542772,2.4533784065599304,12959744
8.11,9.008276126811795,7.2117238731882045,5.48,6.62786758818254,4.332132411817461,0.04472963793377854,2.5304194192091627,0.07775935340294599,0.011699922464611108,2.591086120863534,2.4697527175547913,13123584
7.960000000000001,8.416508488420535,7.503491511579467,5.449999999999999,6.098459713474939,4.80154028652506,0.04185687305192305,2.512986080845197,0.07928550119592226,0.004428244907923852,2.589331548999875,2.436640612690519,13287424
8.07,8.42227829907617,7.717721700923829,5.41,6.072495283002075,4.747504716997925,0.05783124174922699,2.5094734966754917,0.09635285869674214,0.019309624801711847,2.5816396007440554,2.437307392606928,13451264
8.1,8.41304951684997,7.786950483150029,5.720000000000001,6.474718490564529,4.9652815094354725,0.033109271428353744,2.5111643433570867,0.059091068576055145,0.007127474280652343,2.5749987289492897,2.4473299577648837,13615104
8.200000000000001,8.5633180424917,7.8366819575083015,5.790000000000001,6.6782004278314675,4.901799572168534,0.055227354635523286,2.522316958506902,0.08782593076780307,0.022628778503243498,2.582352330599417,2.4622815864143868,13778944
8.23,8.635092582010582,7.824907417989419,5.67,6.533770802933278,4.806229197066722,0.03234624603404272,2.510581576824188,0.06485375895934814,-0.00016126689126268884,2.5795690307592576,2.4415941228891187,13942784
8.26,8.8099090833947,7.710090916605298,5.84,6.369528091794949,5.31047190820505,0.043536794417013844,2.51185024480025,0.08319333347499178,0.0038802553590359043,2.586640986403517,2.4370595031969833,14106624
8.05,8.66846584384265,7.431534156157352,5.51,6.59023145667954,4.42976854332046,0.04540407136519201,2.506527410944303,0.07492562879028695,0.01588251394009707,2.573029340942271,2.4400254809463355,14270464
8.24,8.645462698654265,7.834537301345734,5.71,6.630271699010678,4.789728300989322,0.04439398634034048,2.507855135202408,0.06818762975158986,0.0206003429290911,2.578538379959187,2.437171890445629,14434304
8.01,8.4582186966203,7.5617813033797,5.51,6.135219961293624,4.884780038706376,0.028370544616094118,2.5050163070360822,0.05153028099034484,0.005210808241843397,2.5735110140506587,2.4365216000215058,14598144
8.09,8.384788059459673,7.795211940540327,5.459999999999999,6.011724568965348,4.90827543103465,0.034892021754543104,2.50546062986056,0.06036039193688764,0.009423651572198564,2.5830758005637415,2.4278454591573784,14761984
8.23,8.614837628097877,7.8451623719021235,5.54,6.413155198117723,4.666844801882277,0.03891717810038239,2.4965575248003007,0.060438545970256705,0.017395810230508065,2.560042286979767,2.433072762620834,14925824
8.139999999999999,8.412763633939717,7.867236366060282,5.84,6.734650769853801,4.945349230146198,0.042322855443247376,2.4945207417011264,0.07482593959785322,0.00981977128864154,2.5872853873678805,2.4017560960343722,15089664
8.22,8.797581163127747,7.642418836872254,5.58,6.410421579681068,4.749578420318932,0.02880260975362029,2.505301547050476,0.04884165355480957,0.00876356595243101,2.571025184528114,2.439577909572838,15253504
8.28,8.771528229097779,7.788471770902219,5.79,6.51587877775838,5.06412122224162,0.02225058711386125,2.5128161658843355,0.04031016600015161,0.004191008227570889,2.576202407705311,2.44942992406336,15417344
8.379999999999999,8.717045990927053,8.042954009072945,5.6899999999999995,6.479240140895025,4.900759859104974,0.019628386692299157,2.4996509502331414,0.03523133343824774,0.004025439946350575,2.59263843340511,2.406663467061173,15581184
8.39,8.762692903071684,8.017307096928317,5.670000000000001,6.500722577037606,4.839277422962396,0.02705499376121826,2.4885365267594652,0.052545680369069626,0.0015643071533668965,2.579562423195162,2.3975106303237683,15745024
8.48,8.828711915483254,8.131288084516747,6.0200000000000005,7.138749301675761,4.90125069832424,0.0316284934674816,2.491458830237389,0.058030986928452155,0.005226000006511054,2.552991593675544,2.4299260667992337,15908864
8.3,8.821536192416213,7.778463807583789,5.76,6.688654941299512,4.831345058700488,0.01441992725303857,2.50587312579155,0.02688279845833734,0.001957056047739802,2.580158677956328,2.431587573626772,16072704
8.1,8.5,7.699999999999999,5.709999999999999,6.430347138538079,4.989652861461919,0.05136693077753681,2.453703505794207,0.08436150054230315,0.018372361012770462,2.545957425316257,2.361449586272157,16236544
8.249999999999998,8.567017349682946,7.932982650317051,5.619999999999999,6.434616474176651,4.8053835258233475,0.04180140198089546,2.501248834530512,0.0774913180670489,0.006111485894742023,2.584459760331841,2.4180379087291834,16400384
8.04,8.781889479639656,7.298110520360343,5.8,6.728439551074812,4.871560448925187,0.04514154082862655,2.4714965273936587,0.06618825458553483,0.024094827071718266,2.5423355063093505,2.400657548477967,16564224
8.53,8.813019433961697,8.246980566038301,5.720000000000001,6.548009661779378,4.891990338220623,0.026741702432627745,2.479063426454862,0.050288991608711434,0.0031944132565440535,2.5486724930986506,2.4094543598110736,16728064
8.35,8.870096144957834,7.829903855042166,5.6,6.475214259481642,4.7247857405183575,0.03828022451634748,2.4695658375819525,0.07090234992512728,0.005658099107567677,2.5672817688712257,2.371849906292679,16891904
8.239999999999998,8.584093010681704,7.895906989318293,5.860000000000001,6.69809307359028,5.021906926409723,0.02423764743119436,2.4538320859273273,0.06167171330325093,-0.01319641844086221,2.5563538996804342,2.3513102721742203,17055744
8.34,8.735474398665703,7.944525601334297,5.840000000000001,6.705101150155287,4.974898849844714,0.019736755554913492,2.488148045539856,0.04251956395760354,-0.0030460528477765578,2.54644900223769,2.4298470888420223,17219584
8.32,8.753128156554155,7.886871843445846,5.94,6.748949936646268,5.131050063353733,0.02450320544351897,2.4711287985245387,0.05162585113880999,-0.0026194402517720483,2.5478147793010386,2.394442817748039,17383424
8.36,8.750384425918861,7.9696155740811365,5.710000000000001,6.628095855561935,4.791904144438067,0.015460735056937316,2.479480695724487,0.03150827816561906,-0.0005868080517444328,2.57568283622557,2.383278555223404,17547264
8.22,8.657721372564787,7.782278627435215,5.85,6.709360227145753,4.990639772854246,0.03619127633719469,2.4752475738525392,0.07039069242137289,0.0019918602530164947,2.5413786043464155,2.409116543358663,17711104
8.459999999999999,8.889418211071677,8.030581788928322,5.6,6.509945053286186,4.690054946713813,0.02832569179639293,2.460009538133939,0.057234036203313805,-0.0005826526105279436,2.558084998939558,2.36193407732832,17874944
8.4,8.668328157299975,8.131671842700026,5.74,6.501839878189637,4.9781601218103635,0.027611243967354853,2.4573452254136403,0.041317855004303225,0.013904632930406481,2.541856399839733,2.3728340509875476,18038784
8.280000000000001,8.740000000000002,7.820000000000001,5.54,6.297891812859857,4.782108187140143,0.025000373142635562,2.479175451397896,0.04594171044390568,0.004059035841365445,2.572033126478085,2.386317776317707,18202624
8.4,8.842718872423573,7.957281127576427,5.739999999999999,6.6899473669630325,4.790052633036966,0.03367434917017813,2.4519501199324925,0.05619419226595139,0.01115450607440487,2.517411530686286,2.386488709178699,18366464
8.27,8.665094925302768,7.8749050746972316,5.86,6.807839648885823,4.912160351114178,0.025846103542911152,2.473440727591515,0.050010601412262705,0.0016816056735595997,2.575113367106449,2.3717680880765815,18530304
8.45,8.853112887414927,8.046887112585072,5.660000000000001,6.726020637698915,4.593979362301087,0.028817875701012415,2.4655882457892098,0.06176683696197288,-0.004131085559948053,2.5638580527665273,2.367318438811892,18694144
8.260000000000002,8.780000000000001,7.740000000000002,5.59,6.664662737792653,4.515337262207347,0.04412058689243466,2.4354611804087956,0.07454654906130416,0.013694624723565158,2.527943514273704,2.342978846543887,18857984
8.620000000000001,9.103321838943783,8.136678161056219,5.890000000000001,6.909264440662972,4.870735559337029,0.02046841112169198,2.479218996564547,0.04968731587109616,-0.008750493627712203,2.5580300852726614,2.400407907856432,19021824
8.53,8.790959767013996,8.269040232986002,5.659999999999998,6.709952379872533,4.610047620127464,0.023240380187053166,2.4676176061232886,0.043518891518752365,0.0029618688553539677,2.545980878394838,2.3892543338517394,19185664
8.48,8.876988664825586,8.083011335174415,5.62,6.536296895116425,4.703703104883576,0.018642520204108788,2.4524433503548306,0.038678921264604205,-0.0013938808563866284,2.5158713862641875,2.3890153144454738,19349504
8.55,8.840688837074973,8.259311162925028,5.730000000000001,6.910720119249267,4.549279880750736,0.01576146215714587,2.4562499831120173,0.035604505652638924,-0.004081581338347184,2.533274101449741,2.3792258647742934,19513344
8.620000000000001,8.935594676761191,8.30440532323881,5.85,6.857223907579639,4.84277609242036,0.03991409203348055,2.4432897468407946,0.06496524360596106,0.014862940461000031,2.5504489101405374,2.3361305835410517,19677184
8.459999999999999,8.870365690573664,8.049634309426335,5.820000000000001,6.887520491606603,4.7524795083933995,0.01368962575094576,2.464777650435766,0.028409466305249848,-0.0010302148033583258,2.5483604831900393,2.3811948176814925,19841024
8.35,8.765331193145904,7.934668806854096,5.57,6.265772951471958,4.874227048528042,0.031049287108665592,2.4405179431041084,0.055157791917907706,0.006940782299423479,2.5099492618068004,2.3710866244014164,20004864
8.559999999999999,8.96792156108742,8.152078438912577,5.880000000000001,6.689691299199887,5.070308700800115,0.03043522323932844,2.4594201048215227,0.05326310977896748,0.0076073366996893994,2.5472976152733113,2.371542594369734,20168704
8.489999999999998,8.857287353444137,8.12271264655586,5.9399999999999995,6.929141041510259,4.95085895848974,0.02527075660085145,2.464327724774679,0.055861539533536037,-0.005320026331833136,2.544879820278848,2.38377562927051,20332544
8.33,8.794865571966778,7.865134428033222,5.78,6.555628777186613,5.004371222813387,0.011316796587197992,2.4635110805432,0.02687063565044452,-0.004237042476048537,2.5609455710240923,2.366076590062308,20496384
8.370000000000001,9.008827050147378,7.731172949852624,5.8100000000000005,6.618022276920631,5.00197772307937,0.01998627996144927,2.485346579551697,0.032847210675224586,0.00712534924767395,2.555304347815763,2.4153888112876314,20660224
8.39,8.751801050302511,8.02819894969749,5.92,6.687854152818098,5.1521458471819015,0.01951640896004387,2.437051373720169,0.03595510492750736,0.0030777129925803823,2.5455575282647054,2.3285452191756324,20824064
8.620000000000001,8.985513337649943,8.25448666235006,5.65,6.744760247725502,4.555239752274499,0.013902766477500883,2.434882887204488,0.029138918618313105,-0.0013333856633113393,2.5260738890495253,2.343691885359451,20987904
8.549999999999999,8.870156211871642,8.229843788128356,5.99,6.96,5.0200000000000005,0.01966083270405455,2.4520677447319033,0.03745630643601407,0.0018653589720950374,2.533641076090188,2.3704944133736183,21151744
8.59,8.874429253066557,8.305570746933443,5.66,6.460249960949702,4.859750039050298,0.029338386504726515,2.4324584017197295,0.05871059851660786,-3.3825507154833234e-05,2.5620947426750327,2.3028220607644263,21315584
8.559999999999999,8.955474398665702,8.164525601334296,5.550000000000001,6.607591603597533,4.492408396402468,0.0209476306859869,2.4447324494520823,0.0420712685964789,-0.0001760072245050974,2.552438649240911,2.337026249663254,21479424
8.61,9.04,8.18,5.73,6.79306161627631,4.666938383723691,0.03081122476893745,2.439898782968521,0.07591042541936042,-0.014287975881485521,2.5381162732571556,2.3416812926798865,21643264
8.59,9.10273774973177,8.07726225026823,5.590000000000001,6.522148056909416,4.657851943090585,0.016910939439064,2.411943391958873,0.032702316667839404,0.0011195622102885966,2.5306669743996735,2.2932198095180722,21807104
8.35,8.84849774322458,7.851502256775419,5.86,6.738862901708794,4.981137098291207,0.02102091169872434,2.4543497194846475,0.042158868697567575,-0.0001170453001189016,2.5609156724343203,2.347783766534975,21970944
8.62,8.89129319932501,8.348706800674988,5.79,6.610304821392633,4.969695178607367,0.02318125703144075,2.468525057037671,0.04683042195860537,-0.0004679078957238736,2.5582480723744645,2.3788020417008777,22134784
8.49,8.823016516106934,8.156983483893066,5.779999999999999,6.904099639711712,4.655900360288287,0.02010317339615232,2.4262566268444066,0.04118163267649019,-0.000975285884185554,2.525159333445097,2.3273539202437163,22298624
8.33,8.92,7.74,6.069999999999999,6.802188500319419,5.33781149968058,0.02157600770806308,2.4469309071699774,0.04400786192935048,-0.0008558465132243176,2.5122438607152637,2.381617953624691,22462464
8.7,9.05213633723318,8.34786366276682,5.61,6.554933860119322,4.665066139880679,0.030089223063017267,2.425022580226263,0.07006972636729808,-0.009891280241263543,2.54966682032638,2.3003783401261457,22626304
8.53,8.97283179650969,8.08716820349031,5.85,6.865135458941317,4.834864541058682,0.023380675172908583,2.414248124758403,0.04402799090883919,0.002733359436977976,2.5151776669081674,2.3133185826086384,22790144
8.7,9.071483512420134,8.328516487579865,5.82,6.80772465798926,4.832275342010741,0.010525772295234919,2.4492256830135983,0.02213605622627035,-0.0010845116358005127,2.5501154549250935,2.348335911102103,22953984
8.5,8.834664010613631,8.165335989386369,5.700000000000001,6.6859006035093,4.7140993964907025,0.03910495972644028,2.4180786440769833,0.07328409622238266,0.004925823230497894,2.5125894242998603,2.323567863854106,23117824
8.34,8.762374241638858,7.917625758361142,5.71,6.900336086993921,4.519663913006079,0.017428134840883968,2.421396663784981,0.031992738577262154,0.0028635311045057815,2.534561183662203,2.308232143907759,23281664
8.74,9.092703841770968,8.387296158229033,5.8,6.934900876728888,4.665099123271111,0.02213474963791664,2.445186604062716,0.04268872341019026,0.0015807758656430151,2.5315390247516296,2.3588341833738022,23445504
8.66,9.094050688284215,8.225949311715786,5.85,6.902853266129711,4.797146733870289,0.01231032246262954,2.438189338644346,0.024371488834978618,0.0002491560902804623,2.536299845503842,2.3400788317848495,23609344
8.57,9.072095608425329,8.067904391574672,5.74,6.5600000000000005,4.92,0.024975543798306347,2.418287394444148,0.05523003462334483,-0.005278947026732133,2.515748298007617,2.3208264908806786,23773184
8.54,8.8504834939252,8.229516506074798,5.590000000000001,6.385550124127953,4.794449875872049,0.01067979062742469,2.423293082912763,0.02604792431614828,-0.004688343061298903,2.5369288755013204,2.3096572903242056,23937024
8.360000000000003,8.915337735076596,7.80466226492341,5.879999999999999,6.638683069535626,5.121316930464372,0.02876259118893354,2.461123168468475,0.049478057874976174,0.008047124502890905,2.511153281850839,2.411093055086111,24100864
8.470000000000002,9.012309874518252,7.927690125481753,5.95,6.890478601564118,5.009521398435882,0.017082608905305538,2.459006541967392,0.04132732359516912,-0.0071621057845580455,2.5663088799413334,2.3517042039934504,24264704
8.59,9.035982062419555,8.144017937580445,5.89,6.86718984849414,4.91281015150586,0.02103671722143185,2.421412168939909,0.03832833892134928,0.003745095521514419,2.5526961544410693,2.2901281834387484,24428544
8.579999999999998,9.172958683214942,7.987041316785055,5.720000000000001,6.620888450364418,4.819111549635584,0.013114744569853981,2.4285799433787667,0.028393431126626248,-0.0021639419869182858,2.5577242922501306,2.2994355945074028,24592384
8.61,9.12273774973177,8.097262250268228,5.83,6.7850392662084635,4.874960733791537,0.00824893560505488,2.4160103162129722,0.021672260559367273,-0.005174389349257513,2.5275649720641398,2.3044556603618047,24756224
8.580000000000002,8.937211421989836,8.222788578010167,6.2,7.277032961426901,5.122967038573099,0.012733361953299471,2.475551158189774,0.03208371205088579,-0.006616988144286849,2.5641734506545055,2.3869288657250425,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-maze-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
4.6,5.165685424949237,4.034314575050762,4.59,4.962692903071685,4.217307096928315,1.0220507986843586,2.707122024893761,1.2433938879510595,0.8007077094176576,2.7075870859090156,2.706656963878506,16384
4.159999999999999,4.6932916650389345,3.626708334961064,4.28,4.69424630354416,3.8657536964558408,2.689993943522374,2.607350630561511,4.0636227083739485,1.316365178670799,2.636431840809463,2.5782694203135588,180224
4.65,5.166236379965612,4.133763620034388,4.6899999999999995,5.252938717801502,4.127061282198497,0.7103598430752754,2.5652283151944477,1.4861093008416095,-0.06538961469105864,2.611672383698479,2.5187842466904162,344064
4.97,5.6196922348312315,4.320307765168768,4.5600000000000005,5.126038867923397,3.9939611320766044,0.7889549876873693,2.6094644218683247,1.3190567451787036,0.2588532301960349,2.647515584201509,2.5714132595351407,507904
4.89,5.398822169328342,4.381177830671658,4.659999999999999,5.20074023338383,4.119259766616168,0.6725719139290353,2.582218650976817,1.1447626660037202,0.20038116185435034,2.645843556934386,2.518593745019248,671744
4.9799999999999995,5.539999999999999,4.42,4.75,5.3619640512317694,4.1380359487682306,1.1083851255166035,2.5790940095980965,1.7508415625722684,0.4659286884609386,2.618046609111356,2.540141410084837,835584
5.0600000000000005,5.467921561087423,4.652078438912578,4.470000000000001,5.017813836992094,3.922186163007907,0.9456598917332789,2.602294857303302,1.6436514305465444,0.24766835292001355,2.6588127422536685,2.545776972352935,999424
5.05,5.287697286480094,4.812302713519905,4.749999999999999,5.119459064038223,4.3805409359617755,0.6492437445558609,2.5874735315640764,1.2981421442417527,0.0003453448699689554,2.6109678124194815,2.5639792507086714,1163264
4.9399999999999995,5.564819974072532,4.315180025927467,4.92,5.118997487421324,4.721002512578676,1.0728584622964263,2.5293187707662588,1.458780977033004,0.6869359475598487,2.621669114575249,2.4369684269572685,1327104
5.2299999999999995,6.121122887148568,4.338877112851431,4.909999999999999,5.527170964968378,4.2928290350316205,0.7117255608007933,2.5537497540314993,1.1677937069475506,0.2556574146540361,2.619924486809505,2.4875750212534937,1490944
5.290000000000001,5.861751694356913,4.718248305643089,5.05,5.588980519128475,4.511019480871525,0.7183417385444045,2.570673553148905,1.4908463514780013,-0.054162874389192095,2.6061790858744653,2.535168020423345,1654784
5.299999999999999,5.762601340248814,4.837398659751184,4.65,5.037943294825417,4.262056705174584,0.3963260885948936,2.5353982369105017,0.5794994202895746,0.21315275690021265,2.5911056192174686,2.4796908546035348,1818624
4.95,5.2824154027718935,4.617584597228107,4.74,5.095527776692624,4.384472223307377,0.6725241878380379,2.5162352353334425,1.113328897055545,0.23171947862053077,2.5674067176612105,2.4650637530056745,1982464
5.0,5.316227766016838,4.683772233983162,4.710000000000001,5.210899191454729,4.209100808545273,0.29599762266346563,2.516774547100067,0.47835011734114785,0.11364512798578338,2.584969755326066,2.4485793388740675,2146304
5.160000000000001,5.521109401705357,4.798890598294645,4.74,5.155210789840535,4.324789210159466,0.5494194298672179,2.536500186721484,1.0042393346145042,0.0945995251199317,2.6033611562996586,2.469639217143309,2310144
5.260000000000001,5.615527776692624,4.904472223307377,4.430000000000001,4.868292140016223,3.9917078599837783,0.6338455370937786,2.413745191693306,1.227451616612893,0.04023945757466407,2.5396646743203144,2.287825709066298,2473984
5.22,5.666766158073774,4.773233841926226,4.97,5.539297813099611,4.400702186900388,0.6555924273716907,2.4569729944070184,1.3446414068290478,-0.03345655208566645,2.5149511221195673,2.3989948666944696,2637824
5.48,6.023691088762728,4.936308911237273,4.8,5.674070935336486,3.9259290646635137,0.45085858535021545,2.4950207273165383,0.8101758826771412,0.09154128802328965,2.613967437814446,2.3760740168186305,2801664
5.12,5.711269819963779,4.528730180036221,4.619999999999999,5.029389789809174,4.210610210190825,0.5013732511860629,2.4278184105952585,0.9204912721637548,0.08225523020837106,2.5316828261783173,2.3239539950121997,2965504
5.45,5.902216762183801,4.9977832378162,4.62,5.252139225171165,3.9878607748288357,0.7719595219319065,2.4218203504880274,1.1812629127980274,0.3626561310657857,2.505617057199347,2.3380236437767077,3129344
5.54,6.044380808516739,5.035619191483261,4.959999999999999,5.43791212581394,4.482087874186059,0.7052562646567819,2.439094473918279,1.1741889039303852,0.23632362538317858,2.563758246714639,2.3144307011219194,3293184
5.590000000000001,6.015323406362736,5.164676593637266,4.409999999999999,5.192879301041993,3.627120698958006,0.6184615555219352,2.3879557157556213,1.357150707040892,-0.1202275959970216,2.516076881953711,2.2598345495575316,3457024
5.510000000000001,6.000815647672321,5.01918435232768,4.8,5.283735464897913,4.3162645351020865,0.43443917681773503,2.4399972925583517,0.7459091322974818,0.12296922133798821,2.5255604743375484,2.354434110779155,3620864
5.52,6.083560112144214,4.956439887855785,4.76,5.278073353879544,4.241926646120455,0.4040554345585405,2.4509356667598086,0.8121282390141775,-0.0040173698970965566,2.531492523516764,2.3703788100028533,3784704
5.949999999999999,6.4131414470763755,5.486858552923623,5.43,5.798917334913934,5.061082665086065,0.5374716003891081,2.474211014310519,0.8297703759260137,0.2451728248522026,2.5602996670486102,2.3881223615724276,3948544
6.0200000000000005,6.578211429478115,5.461788570521886,4.920000000000001,5.282767142944342,4.557232857055659,0.6624985818440715,2.419598643978437,1.0632705606565596,0.26172660303158335,2.515641075802571,2.323556212154303,4112384
6.119999999999999,6.562266887749919,5.677733112250079,4.87,5.581407056473297,4.1585929435267035,0.36074094350139296,2.476437429587046,0.6262993609095775,0.09518252609320849,2.5384832077476163,2.414391651426476,4276224
6.2,6.705964425626941,5.69403557437306,4.85,5.366236379965612,4.333763620034388,0.32728972348074115,2.4604211697975793,0.46579196263613637,0.18878748432534592,2.545552482937526,2.375289856657633,4440064
6.15,6.63425200051213,5.665747999487871,5.199999999999999,5.721536192416211,4.678463807583787,0.5429577833041549,2.377631959319115,0.82684705660124,0.2590685100070697,2.5182079309717538,2.237055987666476,4603904
6.3100000000000005,6.74692104549907,5.873078954500931,5.029999999999999,5.6300833275471,4.429916672452899,0.5354457177842658,2.409159729878108,0.9665919219706991,0.1042995135978324,2.4789971684475582,2.3393222913086578,4767744
6.269999999999999,6.755901224530253,5.784098775469745,5.07,5.392645316098034,4.747354683901967,0.5533281135683259,2.418657070398331,0.9764556430170849,0.13020058411956692,2.5659378143890716,2.271376326407591,4931584
6.240000000000001,6.7844263035526495,5.695573696447353,5.0,5.453872228716408,4.546127771283592,0.4441952129360288,2.3737289041280745,0.702587339286451,0.18580308658560668,2.5049010932024958,2.242556715053653,5095424
6.18,6.932063827078526,5.4279361729214735,4.9,5.535609943282829,4.264390056717172,0.5076403584952155,2.3615168591340385,0.8832543256396019,0.132026391350829,2.468748443283003,2.254285274985074,5259264
6.35,7.0359300255857,5.664069974414299,4.87,5.552715167547931,4.187284832452069,0.460886145522818,2.4072666466236115,0.9489365606946649,-0.027164269649028905,2.485948099125886,2.3285851941213367,5423104
6.43,6.997538544946508,5.8624614550534915,5.0200000000000005,5.694981481227448,4.3450185187725525,0.39173047786268095,2.3579043428103126,0.6285616029286111,0.15489935279675085,2.4958931424986077,2.2199155431220174,5586944
6.459999999999999,6.9623942674832175,5.957605732516781,4.960000000000001,5.588012738724304,4.331987261275698,0.5118325542503347,2.3863560209671655,0.946799021062211,0.07686608743845835,2.5690253417397053,2.2036867001946256,5750784
6.470000000000001,6.951767578817837,5.988232421182165,5.170000000000001,5.723263047744923,4.616736952255079,0.3482372889916102,2.3807074209054315,0.549438371763951,0.14703620621926944,2.5243185179367416,2.2370963238741215,5914624
6.410000000000001,6.916853035898969,5.903146964101033,5.16,5.417681974534503,4.902318025465497,0.30968746569318073,2.4102045074105267,0.5744035648077843,0.04497136657857709,2.596459121296439,2.2239498935246145,6078464
6.83,7.146385840391128,6.513614159608872,5.02,5.588858506133115,4.451141493866884,0.40954723234754054,2.3913390586773557,0.7896455506428048,0.029448914052276176,2.51479346296951,2.2678846543852016,6242304
6.56,6.975210789840533,6.144789210159466,5.0600000000000005,5.423868107973205,4.696131892026796,0.39294684162984295,2.379796392718951,0.7204869901994904,0.06540669306019548,2.495471691065087,2.2641210943728147,6406144
6.979999999999999,7.473558507170122,6.486441492829876,5.02,5.6409669878504,4.399033012149599,0.28977552767998216,2.34743796090285,0.5023516542787057,0.0771994010812587,2.4733138398473393,2.2215620819583606,6569984
6.959999999999999,7.539999999999999,6.379999999999999,5.469999999999999,5.86761790704142,5.072382092958578,0.26138953425300615,2.3688766221205393,0.4746697499542972,0.04810931855171505,2.4778593681834744,2.259893876057604,6733824
6.87,7.306004587131833,6.433995412868168,5.080000000000001,5.7137191807101955,4.4462808192898065,0.45978127500663196,2.3330549746751785,0.8354992260955281,0.08406332391773591,2.4744446083961398,2.1916653409542173,6897664
6.8100000000000005,7.487421582177598,6.132578417822403,4.920000000000001,5.37122056690714,4.468779433092862,0.353250765792715,2.3834464818239214,0.5309014738737491,0.17560005771168097,2.50880182842455,2.258091135223293,7061504
6.7700000000000005,7.396178888178131,6.14382111182187,4.79,5.143411940941446,4.436588059058554,0.1828458625823259,2.3896530528863273,0.3122125825071399,0.05347914265751191,2.4935694335710092,2.2857366722016454,7225344
6.85,7.091867732448956,6.608132267551043,5.069999999999999,5.404813380855663,4.7351866191443355,0.44399646916814756,2.347760140895843,0.766128661160755,0.12186427717554021,2.484130637666577,2.2113896441251093,7389184
6.9799999999999995,7.448614980554399,6.5113850194456,4.93,5.370567815438213,4.489432184561786,0.3345301990086833,2.4026578038930895,0.6411133488705768,0.027947049146789804,2.491939609812536,2.313375997973643,7553024
7.160000000000001,7.473687742827163,6.846312257172839,4.86,5.500624695121879,4.219375304878121,0.3036229351224998,2.3372544964154565,0.5640316707173731,0.04321419952762656,2.4762170485454016,2.1982919442855113,7716864
7.229999999999999,7.666004587131831,6.793995412868166,5.389999999999999,5.815323406362733,4.9646765936372645,0.2502711462788284,2.3381265953183177,0.4707725645471582,0.029769728010498597,2.516361716589557,2.1598914740470785,7880704
7.339999999999999,7.759999999999999,6.919999999999999,5.45,5.983385414123783,4.916614585876217,0.3811716411573191,2.3497748653093975,0.754170861476267,0.008172420838371275,2.458460389775601,2.2410893408431938,8044544
7.4,7.991607978309962,6.808392021690039,5.090000000000002,5.515323406362737,4.6646765936372665,0.328597081794093,2.220646313826243,0.639236685352673,0.017957478235513136,2.2984184380317108,2.1428741896207755,8208384
7.520000000000001,7.819332590941917,7.220667409058086,5.290000000000001,5.66536648758247,4.914633512417532,0.21075423380049566,2.3508644034465154,0.3048926399679789,0.11661582763301244,2.4718712008674575,2.2298576060255733,8372224
7.5200000000000005,7.960000000000001,7.08,4.95,5.543717104351896,4.356282895648104,0.2697087857328976,2.4322338312864304,0.46991779089414004,0.06949978057165512,2.5035510288984493,2.3609166336744116,8536064
7.37,7.8538388161361175,6.886161183863883,5.33,5.886866231693034,4.773133768306966,0.2930540124575297,2.4344143559535345,0.4491715835039033,0.13693644141115616,2.5134844499196394,2.3553442619874296,8699904
7.49,8.146429737291053,6.833570262708948,5.14,5.6262098312457285,4.653790168754271,0.23515773273538798,2.370808822413286,0.5015279711343554,-0.031212505663579415,2.5020527282071106,2.2395649166194618,8863744
7.5,7.9427188724235736,7.0572811275764264,5.179999999999999,5.8262197768561395,4.533780223143858,0.38900226046098396,2.337583895524343,0.7860629189260279,-0.008058398004059941,2.4480461646599725,2.2271216263887137,9027584
7.4799999999999995,7.848239052790439,7.11176094720956,5.550000000000001,6.013141447076377,5.0868585529236245,0.1576847628302251,2.295143338044485,0.26748911043568363,0.04788041522476656,2.4345184348334197,2.15576824125555,9191424
7.43,7.949711458407451,6.910288541592548,5.4,5.794968353162631,5.00503164683737,0.24717660839669406,2.345817104478677,0.48550850608176155,0.008844710711626541,2.5419051743499748,2.1497290346073794,9355264
7.360000000000001,7.9603332407921465,6.759666759207856,5.339999999999999,5.950245852095693,4.729754147904305,0.27808493097933623,2.3381931925813353,0.5726163944900077,-0.016446532531335212,2.47404873120611,2.2023376539565604,9519104
7.589999999999999,8.114309069156732,7.065690930843266,5.119999999999999,5.803812839891149,4.436187160108849,0.35680678942396,2.2649199649691583,0.7117930413106848,0.0018205375372351562,2.4135878573363416,2.116252072601975,9682944
7.970000000000001,8.3990687590585,7.540931240941502,5.34,5.764735211631906,4.915264788368094,0.19520854377187785,2.3722219745318096,0.31850243290156377,0.07191465464219196,2.487168739220248,2.257275209843371,9846784
7.92,8.540966987850402,7.299033012149599,5.250000000000001,5.648120584747889,4.851879415252113,0.08791366355726492,2.3389453361431753,0.13449263329262595,0.041334693821903884,2.5026989241503377,2.175191748136013,10010624
7.770000000000001,8.138917334913936,7.401082665086067,5.24,5.617359245282264,4.862640754717736,0.13197549201237654,2.301283312837283,0.23917259088756623,0.024778393137186855,2.4481619669445354,2.1544046587300305,10174464
7.720000000000001,8.256283507111677,7.1837164928883235,5.17,5.530693775937428,4.8093062240625715,0.22026048650150182,2.3232778340578077,0.3783562163101507,0.06216475669285293,2.420134680831529,2.2264209872840866,10338304
7.51,8.127170964968379,6.892829035031621,5.3,5.869209978830308,4.730790021169692,0.20396526682501034,2.34457784195741,0.35726218951246985,0.050668344137550836,2.4778303553690395,2.211325328545781,10502144
7.959999999999998,8.46039984012787,7.459600159872126,5.3,5.7669047011971495,4.83309529880285,0.13557555129906776,2.336708625157674,0.2415322071759916,0.029618895422143895,2.4623931483736836,2.211024101941664,10665984
7.75,8.085410196624968,7.414589803375032,5.4,5.9848076606885385,4.815192339311462,0.14983985004946584,2.3233009214202562,0.2603431062006031,0.03933659389832861,2.5224719102067232,2.1241299326337892,10829824
7.899999999999999,8.375394572960188,7.42460542703981,5.069999999999999,5.678358446970204,4.461641553029795,0.1209866751839096,2.330894627173742,0.2244633657624197,0.017509984605399473,2.498362124361853,2.163427129985631,10993664
8.11,8.695576638878293,7.5244233611217055,5.26,5.8669596362197405,4.653040363780259,0.22861759252846237,2.3306073437134422,0.5796326219897532,-0.1223974369328284,2.504947219755229,2.1562674676716553,11157504
8.099999999999998,8.416227766016835,7.78377223398316,5.24,5.707332857821918,4.772667142178083,0.16785257914258783,2.318815991282463,0.2789182307178777,0.056786927567298,2.431233933455394,2.206398049109532,11321344
7.989999999999999,8.478773976393997,7.5012260236060015,5.32,5.794973683481517,4.845026316518483,0.22149445161533848,2.183489388724168,0.4501884386958446,-0.007199535465167606,2.3969876205561285,1.969991156892208,11485184
8.07,8.589711458407452,7.550288541592549,5.42,5.944976189936267,4.895023810063733,0.18386050534706247,2.346435045202573,0.3516796769151335,0.016041333778991418,2.505143309730292,2.1877267806748537,11649024
8.15,8.577200187265877,7.722799812734124,5.140000000000001,5.7632174580353155,4.516782541964686,0.39889931601161754,2.1736246625582374,0.7466252770498563,0.05117335497337877,2.3617481517985133,1.9855011733179615,11812864
8.1,8.463318042491698,7.7366819575083,5.2,5.762138772902208,4.637861227097792,0.15186341961380087,2.238524290422599,0.32726725746117075,-0.023540418233569005,2.4574161069688794,2.0196324738763183,11976704
8.260000000000002,8.621109401705358,7.898890598294646,5.41,5.922737749731771,4.89726225026823,0.15117212472638736,2.4048345466454824,0.2736567422736093,0.028687507179165406,2.5366593693825283,2.2730097239084364,12140544
8.129999999999999,8.552018956920183,7.7079810430798155,5.67,6.18,5.16,0.3018273290246725,2.0872294649481775,0.6036642925631001,-9.634513755019114e-06,2.3778190742391025,1.7966398556572523,12304384
8.209999999999999,8.50137604568667,7.91862395431333,4.869999999999999,5.488142378421023,4.251857621578975,0.2702618889433021,2.134049347539743,0.5038625158846383,0.036661262001965955,2.342012398887621,1.9260862961918648,12468224
8.120000000000001,8.519499687108764,7.720500312891238,5.529999999999999,6.066749476012785,4.993250523987213,0.19363922822910046,2.210324665904045,0.3332898831743688,0.05398857328383208,2.332122841148237,2.0885264906598535,12632064
8.3,8.82535702146255,7.774642978537453,5.54,6.034368283772331,5.045631716227669,0.35497528625613384,2.2387274250388147,0.8813740483390892,-0.1714234758268215,2.3787240422670837,2.0987308078105458,12795904
8.229999999999999,8.668292140016222,7.791707859983776,5.35,5.948748695196908,4.751251304803091,0.25078215546285115,2.1483629112442335,0.4951157495828242,0.006448561342878106,2.273764993504708,2.022960828983759,12959744
8.150000000000002,8.543064880140673,7.756935119859332,5.4,5.89598387070549,4.904016129294511,0.18497340937998763,2.2089070985714594,0.3708899363748718,-0.0009431176148965437,2.403860060499768,2.0139541366431506,13123584
8.41,8.664754784057141,8.155245215942859,5.05,5.588980519128475,4.511019480871525,0.243977660825476,2.1100258325537045,0.5359116938749644,-0.04795637222401239,2.241646211800464,1.9784054533069448,13287424
8.48,8.789192496674806,8.170807503325195,5.52,5.97563142999578,5.064368570004219,0.15670845531082397,2.2084372714161873,0.2694770144110097,0.04393989621063825,2.3564326240370024,2.060441918795372,13451264
8.559999999999999,9.05436828377233,8.065631716227667,5.6,6.1567764362830015,5.043223563716998,0.26109285382553926,2.208253119389216,0.6079042310132485,-0.08571852336216995,2.4279267187508844,1.9885795200275473,13615104
8.760000000000002,9.029072480941476,8.490927519058527,5.42,6.070845603810919,4.769154396189081,0.16862179188368218,2.1238749742507936,0.30879210894841097,0.02845147481895338,2.324598324659495,1.9231516238420927,13778944
8.529999999999998,8.802213151776321,8.257786848223674,5.5200000000000005,5.798567765543683,5.241432234456318,0.39746368002961385,2.1114812076091765,0.8305034249961007,-0.0355760649368731,2.4297740268323893,1.7931883883859636,13942784
8.52,9.044976189936268,7.995023810063731,5.4799999999999995,6.115295206970743,4.844704793029256,0.12341646874944365,2.192134603857994,0.29900974916176537,-0.052176811662878075,2.3699113564178855,2.0143578512981026,14106624
8.44,8.975163526410386,7.904836473589613,5.380000000000001,5.897300686255104,4.862699313744898,0.17099627363107478,2.162981955210368,0.39464021818658557,-0.05264767092443598,2.2998298648078572,2.0261340456128787,14270464
8.47,8.908292140016224,8.031707859983777,5.4,5.919615242270663,4.880384757729337,0.20561294321863288,2.110628423591455,0.37299219636106773,0.038233690076198035,2.375294785323377,1.8459620618595332,14434304
8.77,9.18,8.36,5.569999999999999,6.24089492470878,4.899105075291219,0.12311682526487852,2.2996689250071842,0.26180271740534067,-0.015569066875583598,2.527171728255121,2.0721661217592473,14598144
8.500000000000002,8.879473319220207,8.120526680779797,5.05,5.470119030752,4.629880969248,0.07565471952160194,2.1297113339106244,0.15013758613004946,0.0011718529131544142,2.362757217301077,1.8966654505201719,14761984
8.59,8.88137604568667,8.29862395431333,5.4799999999999995,6.150522184569608,4.809477815430391,0.22683682346250858,2.19091673096021,0.5405983263817612,-0.08692467945674401,2.3153542786831114,2.066479183237308,14925824
8.7,8.940831891575845,8.459168108424153,5.639999999999999,6.055210789840532,5.224789210159465,0.342455125763081,2.0966685215632124,0.7504331542678842,-0.06552290274172212,2.367127158544557,1.826209884581868,15089664
8.600000000000001,9.026614580154032,8.173385419845971,5.51,6.063985559378581,4.956014440621418,0.25002748344171166,2.0782786279916765,0.46879039334773703,0.03126457353568629,2.27250823306915,1.8840490229142028,15253504
8.64,9.067083130081253,8.212916869918748,5.47,6.188401002226472,4.751598997773527,0.08057866740273308,2.139639565845331,0.18639557894604664,-0.02523824414058047,2.3511037813690767,1.928175350321585,15417344
8.77,9.18,8.36,5.4,6.026099033699942,4.773900966300059,0.08229623716518589,2.090303156773249,0.17352098462123933,-0.008928510290867553,2.341145415347495,1.8394608981990033,15581184
8.690000000000001,9.040570962859164,8.339429037140839,5.5,5.843511280746354,5.156488719253646,0.14119584424770434,2.072756029168765,0.3121055710601639,-0.029713882564755184,2.2829541130966002,1.862557945240929,15745024
8.89,9.194795013082564,8.585204986917438,5.6899999999999995,6.2162128846769145,5.1637871153230845,0.08466483299077172,2.13126719892025,0.1630615223754811,0.006268143606062343,2.381352841931572,1.8811815559089278,15908864
8.87,9.210734500748016,8.529265499251983,5.5600000000000005,6.005421149026402,5.114578850973599,0.1299863763929655,2.1343402912219362,0.3001253828106041,-0.040152630024673064,2.3617386189501777,1.906941963493695,16072704
8.78,9.092409987036266,8.467590012963733,5.52,6.176962708226274,4.8630372917737255,0.169797152839601,2.0003157277901966,0.3712056380638734,-0.03161133238467137,2.268820409151299,1.7318110464290943,16236544
8.82,9.157045990927054,8.482954009072946,5.61,6.067055795281058,5.152944204718943,0.08316645919888589,2.029273329178492,0.1595508341637559,0.006782084234015884,2.367099978237334,1.6914466801196502,16400384
8.77,8.989317121994613,8.550682878005386,5.87,6.321774279923061,5.418225720076939,0.15765773098974017,1.9982899193962413,0.33583232598488677,-0.020516864005406393,2.31691290427813,1.6796669345143527,16564224
8.91,9.187308492477241,8.63269150752276,5.449999999999999,5.954479930225177,4.945520069774822,0.16661191553963967,2.081827529768149,0.4189767242918866,-0.08575289321260726,2.349745007748691,1.813910051787607,16728064
8.72,9.054065861769802,8.3859341382302,5.450000000000001,5.865331193145905,5.034668806854097,0.20174058768316167,2.1292467320958774,0.415005450886014,-0.011524275519690652,2.3592411161757325,1.8992523480160226,16891904
8.84,9.163109888428071,8.516890111571929,5.67,6.210462764674866,5.129537235325134,0.12166441575391214,2.024779445429643,0.2565933846889141,-0.013264553181089808,2.3420369087564223,1.7075219821028638,17055744
8.86,9.150516780926678,8.569483219073321,5.7299999999999995,6.073656805548791,5.386343194451208,0.20291292564070318,1.9619494189818703,0.48050817878426516,-0.0746823275028588,2.174150194958,1.7497486430057407,17219584
9.0,9.244948974278318,8.755051025721682,5.459999999999999,5.7704834939252,5.149516506074798,0.1086444609284323,2.0358991692463557,0.2177281467623716,-0.0004392249055069908,2.271714654127375,1.8000836843653363,17383424
8.83,9.158785644455472,8.501214355544528,5.279999999999999,5.818144961882948,4.741855038117051,0.04412521422103353,1.9485300208131473,0.08706851731693227,0.0011819111251347783,2.0819752525110586,1.815084789115236,17547264
8.79,9.181024295920343,8.398975704079655,5.4799999999999995,5.997300686255103,4.9626993137448965,0.13958824646688298,2.0847616478800775,0.3230503339340316,-0.04387384100026567,2.290184342744552,1.8793389530156028,17711104
9.169999999999998,9.552230297072326,8.78776970292767,5.61,6.1493514624064725,5.070648537593528,0.06648979351545369,2.0765891179442404,0.15830436147325394,-0.025324774442346584,2.3393555829241985,1.8138226529642822,17874944
8.98,9.516283507111677,8.443716492888324,5.37,5.7920189569201845,4.947981043079816,0.034528238271983924,2.014570238192876,0.06725506388330318,0.0018014126606646572,2.2223640684165096,1.8067764079692425,18038784
9.1,9.336643191323985,8.863356808676015,5.450000000000001,5.814005494464027,5.085994505535975,0.06197141580729896,1.929470457136631,0.16246630851456034,-0.03852347689996243,2.241508551736406,1.617432362536856,18202624
8.98,9.289192496674806,8.670807503325195,5.839999999999999,6.388087584241788,5.29191241575821,0.10374858131205349,2.0550393775105475,0.2262698644091486,-0.01877270178504163,2.28984247998183,1.820236275039265,18366464
8.9,9.203315017762062,8.596684982237939,5.51,5.967055795281057,5.052944204718942,0.1431318904050082,1.8891090249021847,0.4881120474516326,-0.20184826664161623,2.1295271613965556,1.648690888407814,18530304
9.02,9.426939798987515,8.613060201012484,5.51,6.004873721266344,5.015126278733655,0.2747439240386787,2.0964205210407574,0.6685581005086307,-0.11907025243127328,2.339091174684876,1.8537498673966388,18694144
9.079999999999998,9.533431361950184,8.626568638049813,5.75,6.376498204307083,5.123501795692917,0.020139213524816957,1.9993369311094285,0.03419925036753152,0.0060791766821023975,2.2225564921847965,1.7761173700340602,18857984
8.820000000000002,9.174400902933389,8.465599097066615,5.610000000000001,6.020974451760692,5.199025548239311,0.05812096645337679,1.8451437031229336,0.1628200667671859,-0.046578133860432344,1.9674985925763457,1.7227888136695215,19021824
9.08,9.486939798987516,8.673060201012484,5.739999999999999,6.211593044902063,5.2684069550979356,0.035854920312704,2.063147009412448,0.0758825034095822,-0.004172662784174205,2.3354028562758287,1.7908911625490673,19185664
8.83,9.256731765867038,8.403268234132963,5.559999999999999,6.0315930449020625,5.088406955097935,0.03561427902701926,1.8629537627100945,0.08443293261295715,-0.013204374558918631,2.092866109874628,1.633041415545561,19349504
9.03,9.287099202643649,8.77290079735635,5.63,5.909463772249643,5.350536227750357,0.05282143794465803,1.7288594529032708,0.15238957656579358,-0.046746700676477515,1.9900299921022873,1.4676889137042544,19513344
9.02,9.32265491900843,8.717345080991569,5.77,6.226179789118281,5.313820210881718,0.07735712772603918,1.7908953830599785,0.20452252199467807,-0.04980826654259969,2.0808945864085824,1.5008961797113747,19677184
9.059999999999999,9.336405499221703,8.783594500778294,5.5600000000000005,5.994050688284215,5.125949311715786,0.027838525378804907,1.8025912712017693,0.061227634551164284,-0.00555058379355447,2.143697813901601,1.4614847285019377,19841024
9.2,9.436643191323984,8.963356808676014,5.609999999999999,6.035323406362735,5.184676593637264,0.02883552992279869,1.8977502301335334,0.04941379214350268,0.008257267702094704,2.1927234130266955,1.6027770472403715,20004864
9.2,9.428035085019827,8.971964914980171,5.52,5.936653333119993,5.1033466668800065,0.030310881468176332,1.8660416568319005,0.05984692479324531,0.0007748381431073557,2.078370611058899,1.6537127026049017,20168704
9.24,9.556859590355097,8.923140409644903,5.5600000000000005,6.016508488420533,5.103491511579468,0.0454784222868814,1.8598224600156148,0.10845848518704346,-0.01750164061328066,2.0956231653317663,1.6240217546994635,20332544
9.24,9.575261092284805,8.904738907715195,5.74,6.261919534027996,5.218080465972005,0.023933300950739013,1.59568304369847,0.05538894099325708,-0.0075223390917790525,1.872419819218303,1.3189462681786368,20496384
8.94,9.335474398665703,8.544525601334296,5.76,6.187083130081252,5.332916869918748,0.040337114895616304,1.7894468441605569,0.08162101076090339,-0.0009467809696707755,2.054424730734125,1.5244689575869887,20660224
9.23,9.502213151776324,8.957786848223677,5.68,6.161248376620638,5.198751623379361,0.061608838060055814,1.95800524353981,0.16271099463936617,-0.039493318519254535,2.2015921438779285,1.7144183432016915,20824064
9.099999999999998,9.372029410174706,8.82797058982529,5.61,5.957706773014275,5.262293226985726,0.01573360385276216,1.889436116317908,0.035540621694626164,-0.004073413989101847,2.1783340601438477,1.6005381724919683,20987904
9.220000000000002,9.498567765543685,8.94143223445632,5.4,5.763318042491699,5.036681957508302,0.019884493776771657,1.6936880007386208,0.045603068600173935,-0.005834081046630621,1.865744123051207,1.5216318784260345,21151744
9.349999999999998,9.560950231097287,9.139049768902709,5.51,5.893275357934736,5.1267246420652635,0.07055118559219403,1.890595877667268,0.18654405038862232,-0.04544167920423425,2.122999097382711,1.6581926579518251,21315584
9.010000000000002,9.488434948556229,8.531565051443774,5.48,6.012541078227774,4.947458921772227,0.027259305116604023,1.6796501283844312,0.08287932141483877,-0.02836071118163072,1.9472153227562043,1.412084934012658,21479424
9.120000000000001,9.477211421989836,8.762788578010166,5.68,6.039999999999999,5.32,0.020170687243808022,1.767062276105086,0.03394834577104901,0.006393028716567037,2.020979541843291,1.5131450103668809,21643264
9.09,9.428969025133567,8.751030974866433,5.620000000000001,6.14687759489278,5.093122405107222,0.01186810920189596,1.7660292630394299,0.018190994341043595,0.005545224062748325,1.9277340699070844,1.6043244561717753,21807104
8.95,9.24748949561287,8.652510504387129,5.58,5.984474968323133,5.175525031676867,0.01756124557480986,1.7367135470112167,0.034724609814959825,0.0003978813346598928,2.0434993565122217,1.4299277375102117,21970944
9.069999999999999,9.457427412556209,8.682572587443788,5.81,6.326623654123579,5.29337634587642,0.01422894914188263,1.664927647511164,0.026262718718558408,0.002195179565206852,1.9031102975035012,1.4267449975188269,22134784
8.940000000000001,9.256859590355099,8.623140409644904,5.680000000000001,6.39805292284065,4.961947077159351,0.029326243458975377,1.7679797669251758,0.08801674564158869,-0.029364258723637942,1.9988929748635518,1.5370665589867998,22298624
9.059999999999999,9.401174442184638,8.718825557815359,5.6,6.226099033699941,4.973900966300058,0.03668424997207082,1.6171627809604008,0.0838358388345302,-0.010467338890388561,1.8286305398207299,1.4056950221000717,22462464
9.18,9.511058907144937,8.848941092855062,5.55,6.038364617882991,5.061635382117009,0.01296912234392944,1.7153258507450424,0.026421436882906067,-0.0004831921950471888,1.9054344942236319,1.525217207266453,22626304
9.320000000000002,9.542710574513203,9.097289425486801,5.569999999999999,6.128659108938536,5.0113408910614625,0.02094501135094707,1.6502919410665828,0.04330408629894088,-0.001414063597046735,1.909328771509795,1.3912551106233706,22790144
9.23,9.530166620396074,8.929833379603927,5.680000000000001,6.400832851637604,4.959167148362397,0.0412305233025108,1.727445431550344,0.10553785517209593,-0.023076808567074336,2.056441130315932,1.3984497327847563,22953984
9.159999999999998,9.38891046284519,8.931089537154806,5.8,6.22661458015403,5.373385419845969,0.0639042297295721,1.660916575789452,0.1459434777858401,-0.018135018326695895,1.9541252352536806,1.3677079163252233,23117824
9.190000000000001,9.540570962859164,8.839429037140839,5.75,6.079393381840012,5.420606618159988,0.0340334698223159,1.629908810555935,0.08881597424237092,-0.02074903459773912,1.9372390437971583,1.3225785773147116,23281664
9.11,9.36865034312755,8.851349656872449,5.5200000000000005,5.968998886412874,5.071001113587127,0.014949392149962132,1.654552869995435,0.03141407649708364,-0.001515292197159377,1.8556172860999967,1.4534884538908734,23445504
9.18,9.591825205639479,8.76817479436052,5.5200000000000005,5.9886149805544,5.051385019445601,0.038545865030998015,1.6375793968637784,0.11719419591234864,-0.040102465850352605,1.8727339344397989,1.402424859287758,23609344
9.129999999999999,9.379198715887542,8.880801284112456,5.520000000000001,6.013558507170124,5.026441492829878,0.02098471686040279,1.6844218765695889,0.03631553638152106,0.005653897339284519,1.7875874370469131,1.5812563160922646,23773184
9.190000000000001,9.420000000000002,8.96,5.47,5.923982378512647,5.016017621487353,0.017449214722000717,1.6227836822470028,0.032909173699007144,0.0019892557449942873,1.8431420830705942,1.4024252814234113,23937024
9.08,9.471918358845308,8.688081641154692,5.65,6.138364617882992,5.161635382117009,0.00594674215002058,1.7078544199466705,0.010192832644025814,0.0017006516560153445,1.8566438616078713,1.5590649782854697,24100864
9.349999999999998,9.611725046566047,9.088274953433949,5.750000000000002,6.279622507074616,5.220377492925388,0.01438708980519241,1.7246961062153183,0.026886422453757497,0.0018877571566273225,2.054195194259993,1.3951970181706435,24264704
9.249999999999998,9.491867732448954,9.008132267551042,5.65,6.166236379965612,5.133763620034388,0.011249497526053599,1.571181141336759,0.03145571395318818,-0.008956718901080978,1.764877798235046,1.3774844844384717,24428544
9.22,9.491293199325012,8.948706800674989,5.46,5.958397431775085,4.961602568224915,0.019716991283348712,1.6415422687927879,0.03502080171700667,0.004413180849690756,1.8456982257733419,1.4373863118122339,24592384
9.28,9.524131112314674,9.035868887685325,5.59,6.200655385630881,4.9793446143691185,0.00819233166694169,1.5985890741149582,0.014764710246683818,0.0016199530871995622,1.8029000091605112,1.3942781390694052,24756224
9.16,9.489241552663087,8.830758447336914,5.549999999999999,6.263091859440282,4.836908140559716,0.023442677793597436,1.6342720076441766,0.04145112779286095,0.005434227794333925,1.9460167595977997,1.3225272556905534,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-maze-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
4.57,5.078035431835222,4.061964568164779,4.470000000000001,4.989711458407452,3.950288541592549,1.4573141686618327,2.705472472310066,2.696125769259554,0.2185025680641115,2.706967449225804,2.7039774953943283,16384,0.6153168678283691,4.08765172958374
4.839999999999999,5.271740662898457,4.408259337101541,4.66,5.060499687890016,4.259500312109984,0.31283487696200607,2.672382041811943,0.4216705123624045,0.20399924156160762,2.7326102823638165,2.6121538012600696,180224,2.6637086272239685,4.412371873855591
4.6499999999999995,5.293816744112794,4.006183255887205,4.62,5.261560597293817,3.9784394027061825,0.22062522852793337,2.6188684552907944,0.27998763868575005,0.16126281837011666,2.7178384854308684,2.5198984251507204,344064,3.53229843378067,4.254002904891967
4.5,5.070964096944808,3.9290359030551922,4.680000000000001,5.091825205639481,4.268174794360521,0.23259166153147817,2.63078293800354,0.30551577955615405,0.1596675435068023,2.7003027328536833,2.561263143153397,507904,3.720585250854492,4.054260492324829
5.000000000000001,5.483735464897914,4.516264535102088,4.74,5.0898571136907185,4.390142886309282,0.19613442160189148,2.6232978284358976,0.2397188422220859,0.15255000098169708,2.6480925473626686,2.5985031095091267,671744,4.237407565116882,4.582061815261841
5.12,5.8296477999684075,4.410352200031593,4.92,5.4012483766206385,4.438751623379361,0.18162837699055673,2.6246466100215913,0.22855479797982692,0.13470195600128654,2.6564034304133832,2.5928897896297993,835584,4.614291739463806,4.671728301048279
5.1499999999999995,5.812193325245731,4.4878066747542675,5.0,5.481663783151692,4.518336216848308,0.16743797957897183,2.609357792139053,0.20635859331351075,0.1285173658444329,2.644048057967235,2.574667526310871,999424,4.516232204437256,4.636583423614502
5.34,5.7038681079732045,4.976131892026795,5.420000000000001,5.748024389337135,5.091975610662867,0.13760928432457148,2.5616116255521773,0.17564927270176145,0.09956929594738151,2.597560996091235,2.5256622550131196,1163264,4.706471347808838,4.84952073097229
5.33,5.766004587131833,4.8939954128681675,5.49,6.00662365412358,4.973376345876421,0.17247661622241134,2.577761968970299,0.21735931587566165,0.12759391656916103,2.6228040891347413,2.5327198488058564,1327104,4.903367757797241,4.875686073303223
5.42,5.83424630354416,5.00575369645584,5.17,5.632709412050371,4.707290587949629,0.1648431369103491,2.5682721108198168,0.21119210990199414,0.11849416391870407,2.607961666966377,2.5285825546732563,1490944,4.928870344161988,4.969287633895874
5.62,5.98823905279044,5.2517609472095605,5.5699999999999985,6.125067563455115,5.014932436544882,0.15455495696514843,2.5505251348018647,0.19089704025671222,0.11821287367358463,2.5991843985038656,2.501865871099864,1654784,5.16119270324707,5.160831451416016
5.6,6.189915248150105,5.010084751849894,5.39,6.1992589202474075,4.580741079752592,0.14731133989989756,2.55593401491642,0.19575642149159284,0.09886625830820228,2.6055453372604185,2.506322692572421,1818624,5.190198802947998,5.157855033874512
5.85,6.348497743224581,5.351502256775419,5.67,6.228659108938537,5.111340891061463,0.1501534889452159,2.5343687683343887,0.20724243532209924,0.09306454256833258,2.573441996388773,2.4952955402800043,1982464,5.3681640625,5.363126039505005
5.67,6.030693775937428,5.3093062240625715,5.49,6.090749531835024,4.889250468164977,0.15410682130604977,2.5284321427345278,0.1837141097896582,0.12449953282244137,2.584428698514498,2.4724355869545573,2146304,5.194042158126831,5.210787153244018
5.42,5.8821688003316535,4.957831199668346,5.510000000000001,6.004873721266345,5.015126278733656,0.15366044566035267,2.532188427448273,0.1821644173432198,0.12515647397748553,2.597028325335961,2.4673485295605846,2310144,5.130039167404175,4.981675672531128
5.85,6.409016994374947,5.290983005625052,5.7299999999999995,6.3183026432033085,5.141697356796691,0.1558386561460793,2.550686275959015,0.20412059365145876,0.10755671864069985,2.5844714804894755,2.5169010714285545,2473984,5.520572996139526,5.394091653823852
5.549999999999999,5.981856457633783,5.118143542366215,5.680000000000001,5.985941170815567,5.374058829184434,0.14864669772796332,2.5317711889743806,0.1846847380161345,0.11260865743979216,2.575369340820497,2.488173037128264,2637824,5.024275064468384,5.112826490402222
6.119999999999999,6.772380257212003,5.467619742787996,5.83,6.263704968844029,5.396295031155971,0.16006886526010927,2.4706872403621674,0.21853549754229407,0.10160223297792449,2.5256074544437537,2.415767026280581,2801664,5.676956272125244,5.637034225463867
6.0,6.322490309931942,5.677509690068058,5.85,6.325920161371632,5.374079838628368,0.1438931135926395,2.478118506073952,0.18181012955994091,0.10597609762533812,2.549058826983135,2.407178185164769,2965504,5.628660011291504,5.5225053310394285
6.180000000000001,6.679599839871872,5.680400160128129,5.76,6.365309838016862,5.154690161983138,0.13789499001577493,2.4978331923484802,0.16720973146150372,0.10858024857004614,2.5463550466389333,2.449311338058027,3129344,5.750930070877075,5.698557806015015
5.96,6.452341345003647,5.467658654996353,5.67,6.087252920900501,5.252747079099499,0.14874001191928982,2.4999472200870514,0.1784292205041586,0.11905080333442104,2.5458064818956587,2.454087958278444,3293184,5.57890510559082,5.550226306915283
6.42,7.029590026165127,5.810409973834873,5.540000000000001,6.086260011349908,4.993739988650094,0.12305826591327784,2.4948594212532043,0.15149423952607127,0.09462229230048441,2.5555773406887328,2.4341415018176757,3457024,6.205031394958496,5.945668697357178
6.380000000000001,7.038483105326174,5.721516894673828,5.58,5.94,5.22,0.13382001155987377,2.484939530491829,0.17152138387424193,0.09611863924550562,2.5371984889649126,2.432680572018745,3620864,6.154096603393555,5.951450634002685
6.290000000000001,6.976221538571911,5.6037784614280906,5.89,6.410480547186924,5.369519452813075,0.1347199963405728,2.4836436063051224,0.15550486603673125,0.11393512664441435,2.5403169792188383,2.4269702333914065,3784704,5.936320161819458,5.821233129501342
6.5,7.08821764679411,5.91178235320589,5.86,6.381919534027996,5.338080465972005,0.13811646802350874,2.464362421631813,0.16062370093292078,0.11560923511409672,2.5349728171217247,2.393752026141901,3948544,6.275436019897461,6.066019773483276
6.85,7.597328575661335,6.102671424338665,5.950000000000001,6.240688837074973,5.659311162925029,0.12127840216271575,2.4408575147390366,0.17321705867912482,0.06933974564630668,2.5220568067242373,2.359658222753836,4112384,6.440487861633301,6.393008804321289
6.75,7.527495980697006,5.972504019302994,5.69,6.247584074378026,5.132415925621975,0.1328367267735302,2.4544960021972657,0.17191809705168357,0.09375535649537683,2.4916318920269624,2.417360112367569,4276224,6.3234031200408936,6.284967470169067
7.029999999999999,7.665688603012512,6.3943113969874865,5.86,6.215527776692624,5.504472223307377,0.12563006365671753,2.449837863445282,0.15527280834989599,0.09598731896353907,2.499958982500032,2.399716744390532,4440064,6.598620939254761,6.543162727355957
6.82,7.531055553385247,6.108944446614753,5.829999999999999,6.288366665454633,5.371633334545366,0.11459508705884217,2.439839944243431,0.15047251823611296,0.07871765588157137,2.5209862599684216,2.3586936285184406,4603904,6.554107284545898,6.383872938156128
7.139999999999999,7.684426303552646,6.595573696447351,6.0,6.483735464897913,5.516264535102087,0.12651958633214233,2.43334099650383,0.17838239198502243,0.07465678067926225,2.5108381845393493,2.3558438084683107,4767744,6.748066663742065,6.710080289840699
7.089999999999999,7.916377637645161,6.263622362354837,5.779999999999999,6.384648658313238,5.175351341686761,0.12021399689838286,2.4422223597764967,0.1446048998248371,0.09582309397192863,2.5203567943124154,2.364087925240578,4931584,6.834369087219239,6.637325382232666
7.339999999999999,7.963217458035314,6.716782541964684,5.639999999999999,5.956859590355096,5.3231404096449015,0.11033963251393286,2.4451598912477492,0.14533850307660895,0.07534076195125679,2.494626468297174,2.3956933141983243,5095424,6.992954874038697,6.877589559555053
7.18,7.990925397308532,6.369074602691468,5.970000000000001,6.578358446970205,5.361641553029796,0.11417949353344736,2.4360121101140977,0.15639249132324756,0.07196649574364718,2.483545569126624,2.3884786511015714,5259264,6.823433065414429,6.763229751586914
7.4399999999999995,8.28994117443503,6.590058825564968,5.8100000000000005,6.316853035898967,5.303146964101034,0.1196427071932703,2.401994746923447,0.16347026911481596,0.07581514527172464,2.459263757404742,2.3447257364421517,5423104,7.147984170913697,7.002595281600952
7.7,8.147213595499958,7.252786404500042,5.510000000000001,5.962658811910251,5.05734118808975,0.09992159758694467,2.4249681353569033,0.13754552989163638,0.062297665282252966,2.4949465466191403,2.3549897240946662,5586944,7.353366661071777,7.257584953308106
7.839999999999999,8.458384993349611,7.221615006650387,5.71,6.135323406362735,5.284676593637265,0.07532658160198476,2.4216576546430586,0.11465382356450703,0.03599933963946249,2.4626433691127376,2.3806719401733796,5750784,7.487403726577758,7.371569013595581
7.68,8.333911308970873,7.026088691029127,5.91,6.44,5.38,0.10461603244766586,2.3739144563674928,0.1439667420811554,0.06526532281417632,2.405838465138094,2.3419904475968916,5914624,7.272069501876831,7.2500800609588625
7.900000000000001,8.534034699365895,7.265965300634107,5.91,6.424684369298311,5.395315630701689,0.11020407890900963,2.384956681728363,0.15618829389331096,0.06421986392470828,2.4468791660886007,2.323034197368125,6078464,7.510313510894775,7.497681522369385
7.980000000000001,8.64603303221387,7.313966967786133,5.420000000000001,5.8886149805544,4.951385019445602,0.08743131444789466,2.3711728900671005,0.12613620255655678,0.04872642633923254,2.437082540617643,2.305263239516558,6242304,7.646632146835327,7.557299423217773
8.07,8.45742741255621,7.68257258744379,5.39,5.674429253066558,5.1055707469334415,0.09021101421676571,2.376183897256851,0.12763003914150708,0.052791989292024326,2.4628825538473462,2.289485240666356,6406144,7.6488871574401855,7.688604116439819
8.169999999999998,8.751463670404263,7.588536329595733,5.880000000000001,6.324522215417858,5.435477784582144,0.08767065054271365,2.3487258940935134,0.129543567058101,0.04579773402732631,2.428661333722066,2.268790454464961,6569984,7.701828098297119,7.7455158710479735
8.26,8.754368283772331,7.765631716227669,5.91,6.311123422402631,5.508876577597369,0.04946032364387061,2.373712322115898,0.07512385198570472,0.0237967953020365,2.4349808536529483,2.312443790578848,6733824,7.872453069686889,7.872263956069946
8.31,9.006347614342149,7.613652385657853,6.0,6.433589667773576,5.566410332226424,0.08197938570519905,2.358992201089859,0.11140004284696003,0.05255872856343807,2.4239072264635233,2.294077175716195,6897664,7.913519382476807,7.9519360065460205
8.3,8.697492138287037,7.902507861712965,5.7299999999999995,6.243906606301183,5.216093393698816,0.06101420770864928,2.3508704513311387,0.08567785778991728,0.03635055762738128,2.4281216970722648,2.2736192055900126,7061504,7.984832859039306,7.965671348571777
8.28,8.933911308970872,7.626088691029127,5.26,5.58310988842807,4.9368901115719295,0.06821264413883904,2.3571407049894333,0.10131408215795877,0.03511120611971931,2.4322256248567613,2.2820557851221053,7225344,8.117491006851196,7.915371656417847
8.41,8.86265881191025,7.957341188089749,5.61,6.0010242959203435,5.218975704079657,0.07580820685252543,2.3632253468036652,0.12409592454631783,0.027520489158733022,2.444281157146803,2.2821695364605277,7389184,8.002748060226441,8.05230655670166
8.52,9.07281099844341,7.967189001556589,5.3100000000000005,6.021969100453103,4.598030899546898,0.06003104772535147,2.332548585534096,0.09384265824315027,0.026219437207552668,2.4246035545575086,2.2404936165106832,7553024,8.213801956176757,8.19824275970459
8.37,9.136876782801513,7.603123217198485,5.71,6.17357307945997,5.24642692054003,0.05465107088675717,2.3275876104831696,0.08350897008457042,0.025793171688943916,2.4056464655635317,2.2495287554028076,7716864,8.143026876449586,8.059825706481934
8.350000000000001,8.750624512480204,7.949375487519799,5.41,5.869238500128201,4.950761499871799,0.061921543139032954,2.305733922123909,0.09328981578303758,0.030553270495028338,2.3988976951802714,2.2125701490675462,7880704,8.079154205322265,8.050424194335937
8.57,9.135773806392626,8.004226193607375,5.380000000000001,5.989590026165128,4.770409973834874,0.06885480258788446,2.2899176716804504,0.12514338370383465,0.012566221471934251,2.3826226052246358,2.197212738136265,8044544,8.329510021209718,8.282462167739869
8.28,8.70614551505325,7.853854484946749,5.470000000000001,6.054893152635591,4.88510684736441,0.04676288869522972,2.302115371823311,0.0800328799704938,0.013492897419965656,2.3893825974608207,2.214848146185801,8208384,8.160710716247559,8.009874057769775
8.66,9.10988887516808,8.21011112483192,5.609999999999999,6.230403094769843,4.989596905230155,0.05499280022922898,2.2631015926599503,0.08903252305742193,0.020953077401036017,2.3738379198403092,2.1523652654795913,8372224,8.408485794067383,8.422735452651978
8.739999999999998,9.284426303552646,8.195573696447351,5.609999999999999,6.098773976393997,5.121226023606002,0.061843248439254206,2.2603485494852067,0.09184765018703862,0.03183884669146979,2.3527014868987073,2.167995612071706,8536064,8.47314648628235,8.456030654907227
8.68,9.103792402008342,8.256207597991658,5.589999999999999,6.20065538563088,4.979344614369118,0.04260308423108648,2.28795964717865,0.08185025923526248,0.0033559092269104737,2.361810613855169,2.214108680502131,8699904,8.495038604736328,8.436593675613404
8.8,9.224264068711928,8.375735931288073,5.51,6.032398315464359,4.98760168453564,0.035455551433551544,2.2646503418684008,0.05816085803384371,0.012750244833259379,2.337701234777583,2.1915994489592183,8863744,8.633031702041626,8.564284229278565
8.69,9.133734154646675,8.246265845353324,5.249999999999999,5.9517834423809095,4.548216557619089,0.04386242043692615,2.2380797624588014,0.068779091177126,0.0189457496967263,2.303797761039958,2.1723617638776447,9027584,8.46587176322937,8.452910995483398
8.9,9.353872228716408,8.446127771283592,5.24,5.918527818147496,4.561472181852505,0.0513673594425199,2.240274542570114,0.08363584520187528,0.019098873683164513,2.3423919978646657,2.1381570872755624,9191424,8.703026866912841,8.687307167053223
8.98,9.40142615011411,8.55857384988589,5.14,5.663832034148351,4.616167965851648,0.0320102659752592,2.2615374863147735,0.0697605109220317,-0.005739978971513286,2.350681613769661,2.172393358859886,9355264,8.831113052368163,8.770860767364502
8.96,9.458397431775085,8.461602568224917,5.140000000000001,5.761610810716803,4.518389189283198,0.04361081973329416,2.2480010479688644,0.07411067841812645,0.01311096104846186,2.325115445081936,2.1708866508557927,9519104,8.748486232757568,8.763111352920532
8.860000000000001,9.229323706252389,8.490676293747613,5.050000000000001,5.630086200490928,4.469913799509073,0.038048692370648465,2.2034503012895583,0.06278551363348374,0.013311871107813195,2.304864774051183,2.1020358285279337,9682944,8.715220737457276,8.679737758636474
8.96,9.334699879903905,8.585300120096097,4.959999999999999,5.460399840127871,4.459600159872127,0.026535588601836867,2.2016068294644358,0.04354600303493853,0.009525174168735204,2.3219959154956356,2.081217743433236,9846784,8.814641189575195,8.781685733795166
8.94,9.223548937575156,8.656451062424843,5.25,5.619459064038224,4.880540935961776,0.0270539093202387,2.21018348634243,0.04913144768677841,0.004976370953698996,2.2814452424782248,2.1389217302066355,10010624,8.757188415527343,8.767788696289063
8.940000000000001,9.28698703145795,8.593012968542052,5.2700000000000005,5.70139309220246,4.838606907797541,0.02250682345475065,2.221668604016304,0.04602403783463767,-0.0010103909251363737,2.2769394530904905,2.166397754942117,10174464,8.797948932647705,8.771641063690186
8.99,9.518109837060436,8.461890162939564,5.16,5.800624695121879,4.519375304878121,0.02392311891017012,2.2146576672792433,0.04601982954819976,0.0018264082721404784,2.3310885388439475,2.098226795714539,10338304,8.851031684875489,8.834833669662476
8.97,9.18,8.760000000000002,5.16,5.518329457343379,4.8016705426566215,0.02339448265556706,2.190016070008278,0.04783430104210995,-0.0010453357309758333,2.267807902595436,2.1122242374211195,10502144,8.798542308807374,8.819921016693115
9.100000000000001,9.460555127546401,8.739444872453602,5.0,5.404969134626332,4.595030865373668,0.026081500445616225,2.2109641790390016,0.05008307754180604,0.002079923349426409,2.3224745214952214,2.0994538365827817,10665984,8.954361152648925,8.955765438079833
9.010000000000002,9.504873721266346,8.515126278733657,5.05,5.6812685640834655,4.418731435916534,0.020614724420011003,2.1556428253650664,0.03454195613556821,0.006687492704453794,2.239514022190714,2.0717716285394188,10829824,8.883022499084472,8.872814750671386
9.170000000000002,9.570124980474853,8.76987501952515,5.2700000000000005,5.684849370253831,4.85515062974617,0.02492331695248134,2.219764271378517,0.04501854726217369,0.0048280866427889944,2.306692118073314,2.13283642468372,10993664,9.043930339813233,9.023072433471679
9.120000000000001,9.511918358845309,8.728081641154693,5.09,5.4960788100849385,4.683921189915061,0.02042138262695511,2.139883653819561,0.03893318805829163,0.0019095771956185899,2.2685635536005626,2.011203754038559,11157504,8.939369487762452,8.954877853393555
9.090000000000002,9.488622628559897,8.691377371440106,4.959999999999999,5.429467783772219,4.490532216227779,0.02150283481350919,2.1949630439281465,0.03793936934710669,0.005066300279911687,2.284010013085381,2.105916074770912,11321344,8.96910457611084,8.952029132843018
9.040000000000001,9.356859590355098,8.723140409644904,5.01,5.393275357934736,4.6267246420652635,0.03117593384522475,2.1625510647892954,0.051713782073171094,0.010638085617278411,2.2686249706570583,2.0564771589215325,11485184,8.955698108673095,8.897339725494385
9.27,9.570166620396073,8.969833379603926,5.08,5.453630833845388,4.706369166154612,0.02304863218232636,2.1446543976664545,0.04491824655381314,0.001179017810839577,2.2548808168371353,2.0344279784957737,11649024,9.1398681640625,9.130246639251709
9.18,9.511058907144937,8.848941092855062,4.909999999999999,5.246005952328228,4.57399404767177,0.02476254278226401,2.1775217965245246,0.04031281342576044,0.009212272138767583,2.3068986932386935,2.0481448998103557,11812864,9.066187000274658,9.044693565368652
9.18,9.534400902933386,8.825599097066613,5.1,5.589897948556636,4.610102051443364,0.03203314749916893,2.195456491410732,0.06733168681115567,-0.0032653918128177986,2.295160947395096,2.0957520354263686,11976704,9.042913722991944,9.049623680114745
9.17,9.3252417469626,9.0147582530374,5.220000000000001,5.804465567848099,4.6355344321519025,0.0375657336589938,2.1465915888547897,0.07704213157227914,-0.0019106642542915386,2.2695830858373243,2.023600091872255,12140544,9.047846698760987,9.028080081939697
9.169999999999998,9.415153013442623,8.924846986557373,4.95,5.316742416417846,4.583257583582155,0.019186182667908662,2.142033393681049,0.03652535011766628,0.0018470152181510463,2.25364289968052,2.0304238876815783,12304384,9.017156791687011,9.029131317138672
9.280000000000001,9.547581763205194,9.012418236794808,5.180000000000001,5.640000000000001,4.720000000000001,0.013418614744296009,2.154798349738121,0.02538875147805303,0.0014484780105389911,2.249075603034009,2.0605210964422334,12468224,9.178225898742676,9.141694259643554
9.16,9.425329983228432,8.894670016771569,5.14,5.77118935352238,4.508810646477619,0.030607314639564665,2.144019417464733,0.056988548271727404,0.004226081007401922,2.25951979092075,2.0285190440087164,12632064,9.06251392364502,9.017711734771728
9.18,9.44,8.92,4.930000000000001,5.44,4.420000000000001,0.01526649121933584,2.155026064813137,0.030451087356028084,8.189508264359706e-05,2.264926175019796,2.045125954606478,12795904,9.060046291351318,9.0564715385437
9.049999999999999,9.3372281323269,8.762771867673099,5.3500000000000005,5.916127194188727,4.783872805811274,0.009354536732644128,2.11331102848053,0.026568583318225,-0.007859509852936748,2.2406381051961453,1.9859839517649145,12959744,8.951530933380127,8.929463577270507
9.290000000000001,9.57792360097776,9.002076399022242,5.29,5.9325729530566935,4.6474270469433066,0.02361365040778759,2.1193445935845374,0.04503257472655785,0.0021947260890173327,2.267594349583408,1.9710948375856672,13123584,9.124124526977539,9.165225601196289
9.25,9.632753184180093,8.867246815819907,5.090000000000001,5.68573484034426,4.4942651596557415,0.01605865526571501,2.1177001506090165,0.03442844062191305,-0.002311130090483029,2.204769438534146,2.030630862683887,13287424,9.10110158920288,9.115708255767823
9.22,9.433541565040628,9.006458434959374,5.1499999999999995,5.63836461788299,4.661635382117009,0.01748661458550483,2.1034160003066065,0.035920259971433194,-0.000947030800423531,2.241496359115816,1.965335641497397,13451264,9.110638618469238,9.078007411956786
9.27,9.515153013442625,9.024846986557375,4.9399999999999995,5.42,4.459999999999999,0.025016862365009683,2.049256680905819,0.04546180840938545,0.004571916320633914,2.1463007400485266,1.9522126217631115,13615104,9.142139339447022,9.129102039337159
9.16,9.453938769133982,8.866061230866018,4.889999999999999,5.374664832642104,4.405335167357894,0.028191098297247624,2.0378249660134315,0.05836168788721524,-0.001979491292719994,2.148434745752413,1.92721518627445,13778944,9.01394567489624,9.018188858032227
9.239999999999998,9.556859590355096,8.923140409644901,5.13,5.603392015141785,4.656607984858215,0.015248665183389631,2.1201076924800875,0.026050366019851137,0.004446964346928126,2.2687309382791234,1.9714844466810515,13942784,9.100769329071046,9.08773775100708
9.33,9.530249843945008,9.129750156054993,5.0600000000000005,5.412703841770968,4.707296158229033,0.00849490566652088,2.085479436814785,0.020167482609804957,-0.003177671276763194,2.244015748924797,1.9269431247047732,14106624,9.190660858154297,9.175432395935058
9.16,9.504093010681705,8.815906989318295,5.05,5.44560080889705,4.65439919110295,0.021865871401678262,2.0287278965115547,0.03855643982795803,0.005175302975398494,2.1886567954823892,1.8687989975407202,14270464,9.032312488555908,9.003846454620362
9.26,9.567245829914745,8.952754170085255,5.25,5.77392747589719,4.72607252410281,0.041857103721122196,2.0745436370372774,0.06740553186713832,0.016308675575106065,2.169534907851864,1.9795523662226908,14434304,9.125859832763672,9.101693916320801
9.3,9.528035085019829,9.071964914980173,5.22,5.601575680566778,4.838424319433222,0.015149898156232643,2.0498347103595735,0.03076244289153965,-0.00046264657907436023,2.1642741451880143,1.9353952755311326,14598144,9.10895071029663,9.128758335113526
9.3,9.454919333848297,9.145080666151705,4.97,5.2767572330035595,4.66324276699644,0.011892732991691388,2.0908665299415587,0.02156971103257347,0.002215754950809305,2.1834550190785897,1.9982780408045275,14761984,9.129546070098877,9.115331935882569
9.209999999999999,9.46865034312755,8.951349656872448,5.49,5.998822169328342,4.981177830671658,0.02598361572454446,2.087727551162243,0.05102571234509438,0.0009415191039945439,2.1642156129631807,2.0112394893613055,14925824,9.029175758361816,9.021969032287597
9.16,9.447054001888146,8.872945998111854,5.08,5.655847201955519,4.5041527980444815,0.02658884007614683,2.074389024078846,0.05636079868220453,-0.003183118529910871,2.1877265447414467,1.9610515034162457,15089664,8.956090641021728,8.959730529785157
9.319999999999999,9.444899959967966,9.195100040032031,5.16,5.618693797647189,4.701306202352812,0.020053730766448948,2.0448076993227007,0.04366081000887071,-0.0035533484759728146,2.135664668663981,1.9539507299814203,15253504,9.094446182250977,9.096345138549804
9.32,9.551516738055804,9.088483261944196,5.03,5.456731765867038,4.603268234132963,0.008675702889740892,2.058654148876667,0.018890048150003155,-0.0015386423705213686,2.1520913813813025,1.9652169163720319,15417344,9.061525630950928,9.084803104400635
9.290000000000001,9.598058436014988,8.981941563985014,5.0,5.3286335345030995,4.6713664654969005,0.03016287649916189,1.9954957038164138,0.046992409243488215,0.013333343754835567,2.091470884220342,1.899520523412486,15581184,9.088033485412598,9.04755277633667
9.36,9.643548937575156,9.076451062424843,5.069999999999999,5.658302643203308,4.4816973567966905,0.01722781452663181,2.0077306270599364,0.036943344060099276,-0.0024877150068356585,2.1159923588161975,1.8994688953036756,15745024,9.122490501403808,9.088954448699951
9.379999999999999,9.624131112314673,9.135868887685325,5.220000000000001,5.84417946137309,4.595820538626911,0.00838664500770387,2.0202729523181917,0.017584843188778954,-0.0008115531733712128,2.1366055267779287,1.9039403778584547,15908864,9.075768947601318,9.096320915222169
9.23,9.502213151776324,8.957786848223677,5.05,5.730073525436772,4.369926474563227,0.019525770560721807,2.0394519850611688,0.041294461345199096,-0.0022429202237554853,2.170688636436446,1.9082153336858916,16072704,8.958485507965088,8.933510971069335
9.39,9.636779253585061,9.14322074641494,5.1,5.642217668469038,4.557782331530961,0.01014735828211991,2.0481246039271355,0.023097987546903204,-0.002803270982663383,2.1347916775519042,1.9614575303023667,16236544,9.064431858062743,9.062142944335937
9.290000000000001,9.57792360097776,9.002076399022242,5.04,5.63866518188383,4.44133481811617,0.0430669464709353,1.9565731212496758,0.08338326627344145,0.0027506266684291583,2.105672152946443,1.8074740895529087,16400384,8.979223251342773,8.945436668395995
9.18,9.447581763205193,8.912418236794807,5.24,5.53732137494637,4.94267862505363,0.03516922551752938,2.003583714365959,0.07237035038390635,-0.0020318993488476003,2.146419651350843,1.8607477773810752,16564224,8.810452938079834,8.814938926696778
9.33,9.630166620396073,9.029833379603927,5.2,5.784807660688538,4.615192339311462,0.03166844936349656,1.978731395304203,0.06342481708847082,-8.791836147770127e-05,2.1839915539728674,1.7734712366355385,16728064,8.924858665466308,8.946856498718262
9.329999999999998,9.646385840391126,9.01361415960887,5.4399999999999995,6.064819974072532,4.815180025927467,0.0136244319572142,1.9939213275909424,0.028691457645072495,-0.0014425937306440963,2.124145439353853,1.863697215828032,16891904,8.944218254089355,8.9119704246521
9.39,9.694795013082564,9.085204986917438,5.029999999999999,5.326816441593116,4.733183558406883,0.017013484140807066,1.9955108776688575,0.03551633677236533,-0.0014893684907511945,2.1718369933978696,1.8191847619398454,17055744,8.931031417846679,8.94292688369751
9.43,9.603493515728974,9.256506484271025,5.239999999999999,5.736386945839634,4.743613054160365,0.02779752726382862,1.9569224759936332,0.057082501865522384,-0.001487447337865145,2.109967665404676,1.8038772865825905,17219584,8.972550773620606,8.953317070007325
9.280000000000001,9.706145515053251,8.853854484946751,5.250000000000001,5.896915759585435,4.603084240414566,0.034523818662273636,1.9776783600449561,0.058690283063187486,0.010357354261359787,2.105367310109762,1.84998940998015,17383424,8.784921979904174,8.787596702575684
9.319999999999999,9.564131112314673,9.075868887685324,4.979999999999999,5.529181208709838,4.430818791290159,0.03763588576621256,1.9749285563826562,0.08064823642843968,-0.0053764648960145656,2.1437805973146946,1.8060765154506178,17547264,8.823017120361328,8.79222264289856
9.29,9.556270539113886,9.023729460886113,5.34,5.96,4.72,0.00836198463766772,2.020369276404381,0.017511991871364735,-0.000788022596029293,2.149230440800411,1.8915081120083506,17711104,8.742391777038574,8.729994010925292
9.389999999999999,9.674429253066556,9.105570746933441,5.16,5.724269439186635,4.595730560813365,0.02325590037253273,2.018392711877823,0.04773736762485382,-0.0012255668797883576,2.183483136597306,1.8533022871583398,17874944,8.803163528442383,8.792755317687988
9.45,9.65124611797498,9.248753882025019,5.1,5.591934955049953,4.608065044950046,0.018121956710092434,1.9958719417452813,0.028629024552202523,0.007614888867982346,2.135456681644106,1.8562872018464565,18038784,8.841289043426514,8.820575141906739
9.429999999999998,9.649317121994612,9.210682878005384,5.41,5.825812457725836,4.994187542274164,0.02422798547631825,1.972415344417095,0.042229975304887625,0.006225995647748873,2.1150167676071945,1.8298139212269957,18202624,8.759639596939087,8.768421030044555
9.620000000000001,9.925941170815568,9.314058829184434,5.31,5.779999999999999,4.84,0.026612092134018845,2.0071824848651887,0.05141931819855683,0.0018048660694808573,2.1458094720282075,1.8685554977021699,18366464,8.901712608337402,8.907475185394286
9.329999999999998,9.602213151776322,9.057786848223675,5.11,5.766429737291053,4.453570262708948,0.02353395877144063,1.963828630745411,0.03951523547129794,0.007552682071583317,2.072027213182112,1.85563004830871,18530304,8.643032693862915,8.61241636276245
9.459999999999999,9.767245829914744,9.152754170085254,5.15,5.7700806399171,4.529919360082901,0.0185302509387838,2.0032113254070283,0.03450714184392923,0.0025533600336383674,2.105538745282136,1.9008839055319204,18694144,8.718668031692506,8.70988688468933
9.48,9.668679622641132,9.291320377358868,5.27,5.766084670192498,4.773915329807501,0.010869778560299841,1.9052806168794632,0.023063953207964772,-0.0013243960873650894,2.0596718764539896,1.7508893573049367,18857984,8.728012752532958,8.697239971160888
9.469999999999999,9.74946377224964,9.190536227750357,4.96,5.43370877129308,4.48629122870692,0.01709277451227533,1.9516464233398438,0.03580625806978183,-0.001620709045231164,2.139572528842254,1.7637203178374339,19021824,8.700225496292115,8.670108699798584
9.52,9.738174242292713,9.301825757707286,5.08,5.554973683481517,4.605026316518483,0.01780660892691225,1.9112353876233101,0.03366582554846728,0.0019473923053572179,2.0910063378080874,1.731464437438533,19185664,8.687995386123657,8.67679476737976
9.56,9.788910462845193,9.331089537154808,5.000000000000001,5.604979338490168,4.395020661509834,0.011467926369732538,1.9076751485466956,0.028502726952418803,-0.005566874212953729,2.055896831067689,1.7594534660257022,19349504,8.686164903640748,8.668513202667237
9.41,9.724483703870328,9.095516296129672,5.3,5.916441400296898,4.683558599703102,0.01367612545709557,1.9023635521531106,0.031625775994766264,-0.004273525080575127,2.0609827074945297,1.7437443968116915,19513344,8.549123191833496,8.504995632171632
9.370000000000001,9.623179778023443,9.116820221976559,5.47,6.168641538988343,4.771358461011657,0.00943653776157584,1.981873908638954,0.01898599098315977,-0.00011291546000809054,2.15431166727788,1.8094361500000282,19677184,8.438586235046387,8.43888454437256
9.49,9.71561028345357,9.26438971654643,5.22,5.701248376620638,4.738751623379361,0.015958080525160713,1.8730675652623177,0.033484609235049256,-0.0015684481847278303,2.0456045155739693,1.7005306149506663,19841024,8.522825622558594,8.514631986618042
9.46,9.721533936612442,9.19846606338756,5.21,5.77471231613982,4.64528768386018,0.014690666657224868,1.8959538608789444,0.0361854192003098,-0.006804085885860062,2.06115568583863,1.7307520359192585,20004864,8.484469842910766,8.452299165725709
9.28,9.622928563989644,8.937071436010354,5.08,5.610659966456864,4.549340033543136,0.014552787817956362,1.8985504701733589,0.03117391237593134,-0.0020683367400186146,2.0785834192094317,1.718517521137286,20168704,8.268067455291748,8.25508713722229
9.360000000000001,9.57540659228538,9.144593407714622,5.150000000000001,5.724891294072194,4.575108705927809,0.014140029422742334,1.9512969002127647,0.03180923042368571,-0.003529171578201042,2.1031348822271547,1.7994589181983747,20332544,8.308130359649658,8.296688461303711
9.499999999999998,9.689736659610102,9.310263340389895,4.96,5.4031703961232065,4.516829603876793,0.0212015022829291,1.9073125779628755,0.04024802424980488,0.0021549803160533267,2.061662341777035,1.7529628141487164,20496384,8.376170682907105,8.38395528793335
9.489999999999998,9.711133443874958,9.268866556125039,5.21,5.68,4.74,0.008458044882536288,1.9032317638397216,0.01889778470832118,-0.0019816949432486016,2.060720816519878,1.7457427111595656,20660224,8.357605791091919,8.353988122940063
9.430000000000001,9.675153013442626,9.184846986557377,5.34,5.996048778674269,4.683951221325731,0.01668645082863799,1.8485448628664016,0.027474698250314993,0.005898203406960987,2.0214346372940453,1.675655088438758,20824064,8.261917114257812,8.271939182281494
9.459999999999997,9.697486841740757,9.222513158259238,5.28,5.748614980554399,4.811385019445601,0.01186980008569657,1.8195642203092575,0.027422285787548413,-0.003682685616155274,1.9523002309735626,1.6868282096449523,20987904,8.290804386138916,8.265627670288087
9.49,9.7243074902772,9.2556925097228,5.209999999999999,5.795576638878293,4.624423361121705,0.00785338155474161,1.9393540099263191,0.020229846943529896,-0.004523083834046676,2.089185618123373,1.7895224017292655,21151744,8.253511714935303,8.255760383605956
9.47,9.780000000000001,9.16,4.819999999999999,5.2366533331199925,4.403346666880006,0.0070128154220582915,1.8101265341043473,0.017435937949046146,-0.0034103071049295646,1.990556843204233,1.6296962250044615,21315584,8.217814254760743,8.207406759262085
9.599999999999998,9.844948974278315,9.35505102572168,5.25,5.715295604965274,4.784704395034726,0.013029805114092538,1.8774126946926117,0.03136034215829774,-0.005300731930112669,2.0236832925663717,1.7311420968188518,21479424,8.308590841293334,8.303266286849976
9.39,9.6243074902772,9.155692509722801,5.26,5.756386945839634,4.763613054160365,0.014108931807822914,1.917062471807003,0.028684985007255068,-0.000467121391609239,2.0462856293936724,1.7878393142203337,21643264,8.116667699813842,8.090628337860107
9.57,9.80685438564654,9.33314561435346,5.360000000000001,5.825188133984521,4.894811866015481,0.013614352496369908,1.882905800640583,0.024051573423566945,0.00317713156917287,2.0748739508410816,1.6909376504400842,21807104,8.225613594055176,8.21679072380066
9.47,9.70685438564654,9.233145614353461,5.16,5.854550214167413,4.465449785832587,0.012227597311357351,1.8677591800689697,0.026769274228082424,-0.0023140796053677196,2.0064255611962802,1.729092798941659,21970944,8.119171142578125,8.095966720581055
9.409999999999998,9.639999999999999,9.179999999999998,5.33,6.032922470831599,4.627077529168401,0.0034218389052511596,1.823461301624775,0.008871259966943257,-0.0020275821564409375,1.9765808421129065,1.6703417611366433,22134784,8.017069911956787,8.01010971069336
9.469999999999999,9.816554469023268,9.12344553097673,5.45,5.964295634824952,4.935704365175049,0.00253985137042031,1.8247972413897515,0.007933751256469118,-0.002854048515628498,1.9674088076821095,1.6821856750973936,22298624,8.054405212402344,8.045071983337403
9.530000000000001,9.740000000000002,9.32,5.390000000000001,5.731906419945576,5.0480935800544255,0.0118789702690264,1.8535955891013145,0.02876935521850467,-0.005011414680451869,2.014374874725215,1.692816303477414,22462464,8.101775169372559,8.069093132019043
9.59,9.852488094968134,9.327511905031866,5.029999999999999,5.619999999999999,4.4399999999999995,0.006239220498900919,1.818809625506401,0.013841071226299576,-0.0013626302284977373,1.9829878582972822,1.6546313927155198,22626304,8.09218430519104,8.091498184204102
9.57,9.67049875621121,9.469501243788791,5.090000000000001,5.792068372738725,4.387931627261277,0.012431420721622937,1.8401812762022018,0.025381020907615966,-0.0005181794643700933,2.035928409385584,1.6444341430188198,22790144,8.069649934768677,8.05524764060974
9.540000000000001,9.833938769133983,9.246061230866019,5.119999999999999,5.465832329315811,4.774167670684188,0.013546157873861328,1.782183749973774,0.035938709146290625,-0.00884639339856797,1.9747084577615261,1.589659042186022,22953984,8.012331295013428,8.00153045654297
9.44,9.733938769133982,9.146061230866017,5.229999999999999,5.736063237155198,4.723936762844799,0.00959192227519447,1.8234093338251114,0.024726850544718383,-0.00554300599432944,1.9619065139238803,1.6849121537263425,23117824,7.894350624084472,7.897364950180053
9.599999999999998,9.699999999999998,9.499999999999998,5.08,5.428711915483254,4.731288084516746,0.004605393811107155,1.8479259192943573,0.012348885360453078,-0.003138097738238769,1.9499720028746694,1.7458798357140453,23281664,8.014065074920655,8.007353353500367
9.540000000000001,9.768910462845193,9.311089537154809,5.24,5.866418390534633,4.613581609465367,0.00689158884306375,1.7695311188697815,0.02475160495494938,-0.010968427268821879,1.9304829658079001,1.608579271931663,23445504,7.9466965675354,7.926322937011719
9.52,9.78,9.26,5.1899999999999995,5.6828488612140635,4.6971511387859355,0.010028871249687609,1.832425320148468,0.018422084522482514,0.0016356579768927043,1.986331673823518,1.678518966473418,23609344,7.906938314437866,7.883280897140503
9.51,9.790891438103763,9.229108561896236,5.1,5.677927331071995,4.522072668928004,0.01332754283921527,1.8560564294457436,0.03288800486668958,-0.006232919188259042,1.9916046097650646,1.7205082491264225,23773184,7.866911840438843,7.862490606307984
9.45,9.730178514522438,9.169821485477561,5.03,5.481774279923061,4.578225720076939,0.010389746306009284,1.8436761498451233,0.02336489451324727,-0.002585401901228704,2.0136496284647434,1.6737026712255034,23937024,7.790172719955445,7.7792774677276615
9.54,9.714355957741626,9.365644042258372,5.35,5.862347538297979,4.83765246170202,0.004709183863360486,1.8512388572096825,0.010486841890195931,-0.00106847416347496,1.9825528459575097,1.7199248684618553,24100864,7.849497222900391,7.838985776901245
9.61,9.767797338380594,9.452202661619404,5.3100000000000005,5.840000000000001,4.78,0.010094340621435499,1.8284044057130813,0.023889231843220553,-0.003700550600349555,1.9540519827138776,1.702756828712285,24264704,7.864178609848023,7.872622060775757
9.55,9.706524758424985,9.393475241575016,5.3100000000000005,5.701024295920344,4.918975704079657,0.00750759767906851,1.8334790855646133,0.015551341152892278,-0.0005361457947552573,1.970073893524969,1.6968842776042574,24428544,7.782083034515381,7.7982276439666744
9.64,9.850713075057055,9.429286924942947,5.390000000000001,5.824626276242015,4.955373723757986,0.00632725101986574,1.8139711514115333,0.014936345844634978,-0.0022818438049034984,1.9326212509325866,1.69532105189048,24592384,7.871553754806518,7.860396003723144
9.55,9.693178210632764,9.406821789367237,5.199999999999999,5.814817045957575,4.585182954042423,0.01440030039793776,1.7983763858675956,0.026862687996827856,0.0019379127990476648,1.9494247333776538,1.6473280383575375,24756224,7.773112630844116,7.761463928222656
9.58,9.8027105745132,9.3572894254868,5.33,5.8096873982084585,4.850312601791542,0.010043435681473001,1.7760716944932937,0.02360133135189567,-0.0035144599889496645,1.8942595201890042,1.6578838687975832,24920064,7.78116397857666,7.7608575344085695


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-maze-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
4.750000000000001,5.3953681120105035,4.104631887989498,4.609999999999999,5.118822169328341,4.1011778306716575,1.025747911259532,2.7051210761070252,1.2697490735448387,0.7817467489742254,2.7071838618666493,2.703058290347401,16384,0.6764717601239681,4.2971505403518675
4.65,4.994238289561171,4.30576171043883,4.4799999999999995,4.903792402008341,4.056207597991658,0.39284950457513335,2.6808083057403564,0.5064636939617182,0.2792353151885485,2.7029450677390083,2.6586715437417046,180224,2.2113857507705688,4.1884972095489506
4.63,5.072831796509691,4.187168203490309,4.69,5.365943784644848,4.0140562153551524,0.25825507622212174,2.667600044608116,0.2973255551725635,0.21918459727168,2.69594874727738,2.639251341938852,344064,2.550362002849579,4.19562726020813
4.58,5.073558507170123,4.086441492829877,4.83,5.435061980296234,4.2249380197037665,0.2525572808459401,2.6396003007888793,0.3355451209932062,0.16956944069867397,2.673118477257187,2.6060821243205714,507904,2.765137052536011,4.149432754516601
5.0,5.517687164221791,4.482312835778209,4.91,5.384236228055175,4.435763771944825,0.24244757695123553,2.602738344669342,0.3203889019552286,0.16450625194724242,2.654548011135105,2.550928678203579,671744,3.514175271987915,4.61666157245636
5.44,5.677486841740759,5.202513158259242,5.34,5.695527776692623,4.984472223307376,0.21430835118517275,2.6192816644906998,0.3131537144414305,0.11546298792891502,2.6601706943804864,2.578392634600913,835584,3.956332063674927,4.962346410751342
5.299999999999999,5.821536192416211,4.778463807583787,5.45,6.290535543567314,4.609464456432686,0.21248090723529453,2.548461157083511,0.2692410127783431,0.15572080169224595,2.623311652129971,2.4736106620370513,999424,4.015155267715454,4.893662929534912
5.479999999999999,5.8315679166249375,5.12843208337506,5.290000000000001,6.095543294925854,4.484456705074148,0.18167189005762338,2.5450710862874986,0.23866506634628695,0.12467871376895981,2.592447170313956,2.497695002261041,1163264,3.995966601371765,5.021058225631714
5.66,6.087083130081252,5.232916869918748,5.66,6.067921561087423,5.252078438912577,0.16077609844505786,2.509245419502258,0.1950319727106756,0.12652022417944012,2.5744366460242527,2.4440541929802637,1327104,4.39793450832367,5.267778110504151
5.76,6.198634243989226,5.321365756010773,5.5600000000000005,6.305922247958861,4.81407775204114,0.18280523838475343,2.5126336753368377,0.22999986682712326,0.1356106099423836,2.562168192045708,2.4630991586279674,1490944,4.42619469165802,5.316855335235596
5.88,6.115796522451031,5.6442034775489685,5.630000000000001,6.099148164229597,5.160851835770405,0.1870561981573701,2.511871334910393,0.21543990389063988,0.1586724924241003,2.5692160000173816,2.4545266698034043,1654784,4.603603649139404,5.476063060760498
5.9,6.156904651573303,5.643095348426698,5.760000000000001,6.15293765408777,5.367062345912231,0.15544902822002765,2.4632444739341737,0.20285053854940083,0.10804751789065448,2.554117523796571,2.372371424071776,1818624,4.7319108009338375,5.474368619918823
6.139999999999999,6.791459898996092,5.488540101003905,5.86,6.645111457055621,5.07488854294438,0.14868785096332432,2.4625093072652815,0.1899191629331725,0.10745653899347615,2.525159851162619,2.399858763367944,1982464,4.874868106842041,5.66940655708313
6.220000000000001,6.974718490564529,5.4652815094354725,5.870000000000001,6.2361966684720125,5.5038033315279895,0.15230111284181475,2.448645883798599,0.1838574039454028,0.1207448217382267,2.503866141178335,2.393425626418863,2146304,4.900512838363648,5.818667459487915
6.39,6.849238500128201,5.930761499871799,5.78,6.079332590941916,5.480667409058085,0.1556032939814031,2.4450882107019423,0.18554572228664074,0.12566086567616547,2.5163859650318012,2.3737904563720833,2310144,5.361905574798584,6.025972032546997
6.49,7.043985559378582,5.936014440621419,5.77,6.136196668472011,5.403803331527988,0.145272362884134,2.4187530308961867,0.18016298237437595,0.11038174339389206,2.4835807108617294,2.353925350930644,2473984,5.520861482620239,6.137995386123658
6.539999999999999,7.261387551874857,5.818612448125141,5.620000000000001,6.0886149805544,5.151385019445602,0.16153954099863765,2.394731593132019,0.2008279760181973,0.12225110597907801,2.46717323260441,2.3222899536596286,2637824,5.250803804397583,6.191079235076904
6.93,7.495773806392625,6.364226193607374,5.700000000000001,6.140454310910906,5.259545689089096,0.14410554533824324,2.387602838873863,0.17283705688385848,0.11537403379262802,2.451292001388327,2.3239136763593993,2801664,5.855609798431397,6.5627960681915285
7.35,7.866236379965612,6.833763620034388,5.77,6.383269924258478,5.156730075741521,0.11769131449982521,2.396761101484299,0.150625194132325,0.08475743486732543,2.444149633618692,2.3493725693499057,2965504,6.159612131118775,6.982776641845703
7.38,7.891468474101777,6.868531525898223,5.660000000000001,6.125188133984522,5.19481186601548,0.1179704704787582,2.3869903057813646,0.1416191997378952,0.0943217412196212,2.4346640859353834,2.339316525627346,3129344,6.33463339805603,7.05802173614502
7.37,8.034906008395172,6.705093991604828,5.67,6.319692234831232,5.020307765168768,0.12430100743658838,2.364076128602028,0.1740121716023641,0.07458984327081265,2.441949634858177,2.286202622345879,3293184,6.394604015350342,7.059418153762818
7.590000000000001,8.168705451849211,7.011294548150789,5.59,6.240307619515564,4.939692380484436,0.10414248579181726,2.368224284052849,0.1243166680167723,0.08396830356686222,2.4254919040903027,2.310956664015395,3457024,6.6940216541290285,7.282435703277588
7.76,8.200908153700972,7.3190918462990275,5.6000000000000005,6.077493455452534,5.122506544547467,0.09680382828228173,2.361705446243286,0.12477016749713914,0.06883748906742433,2.4184167455106387,2.3049941469759334,3620864,6.939018774032593,7.451298761367798
7.549999999999999,8.0022167621838,7.0977832378161985,5.470000000000001,5.880000000000001,5.0600000000000005,0.12197064808569846,2.3167062908411027,0.16092311287733535,0.08301818329406159,2.38981695263872,2.2435956290434853,3784704,6.539431953430176,7.262120342254638
8.08,8.550744091837593,7.609255908162407,5.609999999999999,6.167584074378025,5.052415925621974,0.0949329843278974,2.329299348592758,0.14530998515558707,0.044555983500207716,2.4017709012475015,2.2568277959380145,3948544,7.248300170898437,7.835993337631225
8.08,8.479499687108763,7.680500312891237,5.44,6.10060578259655,4.779394217403451,0.07127318321727212,2.317524841427803,0.10575373776707031,0.03679262866747394,2.384217825521781,2.250831857333825,4112384,7.300780868530273,7.829473638534546
8.040000000000001,8.403868107973206,7.676131892026796,5.24,5.698693797647189,4.781306202352812,0.08759985691867767,2.278829425573349,0.11651973544805719,0.05867997838929814,2.371138997119657,2.186519854027041,4276224,7.250544643402099,7.83541841506958
8.32,8.835363949069006,7.804636050930995,5.579999999999999,5.869136645896019,5.29086335410398,0.06475318176671858,2.327369886636734,0.0880183672689074,0.04148799626452977,2.393833580429163,2.260906192844305,4440064,7.717164039611816,8.131047821044922
8.569999999999999,8.967617907041419,8.172382092958578,5.49,6.014309069156734,4.965690930843267,0.0576633002609014,2.317646545171738,0.0813866617419059,0.0339399387798969,2.407771700423073,2.2275213899204025,4603904,7.844274568557739,8.371398448944092
8.250000000000002,8.766236379965614,7.73376362003439,5.64,6.321469001496032,4.958530998503967,0.0801017865305766,2.264509901404381,0.11205106840327123,0.04815250465788199,2.3631787744502937,2.165841028358468,4767744,7.581574487686157,8.09008092880249
8.35,8.938642506110456,7.761357493889542,5.05,5.367017349682947,4.7329826503170525,0.05168743378017093,2.284600853919983,0.07649942457735569,0.02687544298298618,2.359834672919052,2.209367034920914,4931584,7.785288524627686,8.191403198242188
8.51,8.949203825119955,8.070796174880044,5.49,6.171835757349232,4.8081642426507685,0.04097386760404328,2.2775945365428925,0.06834802264715695,0.013599712560929605,2.3875078421562423,2.1676812309295426,5095424,8.016174936294556,8.371694564819336
8.530000000000001,8.970567815438216,8.089432184561787,5.230000000000001,5.753545604508338,4.706454395491664,0.0624102564528584,2.2303816989064216,0.09048771951103692,0.034332793394679886,2.342991945565567,2.1177714522472764,5259264,7.879390144348145,8.378518390655518
8.530000000000001,9.034083326445144,8.025916673554859,5.640000000000001,6.225149553533113,5.054850446466888,0.036115060746669723,2.2457596510648727,0.060206244426763963,0.012023877066575487,2.3422337721604425,2.149285529969303,5423104,7.969864559173584,8.388550329208375
8.680000000000001,8.992409987036268,8.367590012963735,5.26,5.73791212581394,4.782087874186059,0.03383539781207215,2.2180098935961725,0.05123213256886369,0.016438663055280606,2.3519011233003617,2.0841186638919833,5586944,8.13422384262085,8.549800872802734
8.64,8.972264954516724,8.307735045483277,5.2299999999999995,5.887343137181792,4.572656862818207,0.04122269391082221,2.2073721051216126,0.05950859310014246,0.02293679472150195,2.326430631402784,2.088313578840441,5750784,8.189331436157227,8.52129111289978
8.73,9.215901224530255,8.244098775469746,5.2700000000000005,5.755901224530254,4.784098775469747,0.0370536476373672,2.195455126464367,0.060357342799226846,0.013749952475507563,2.313734523367945,2.0771757295607887,5914624,8.249280738830567,8.614310932159423
8.51,9.203469537903432,7.816530462096567,5.0200000000000005,5.576417109729743,4.463582890270258,0.03468888492789114,2.203799198567867,0.05686530146515287,0.01251246839062942,2.352503794396152,2.055094602739582,6078464,8.060167360305787,8.39178671836853
8.93,9.236757233003559,8.62324276699644,5.209999999999999,5.835219961293623,4.584780038706375,0.030025120120262695,2.1766993045806884,0.0489781601276759,0.011072080112849492,2.3004017548155167,2.05299685434586,6242304,8.465669059753418,8.803731441497803
8.99,9.304483703870329,8.675516296129672,5.36,5.926038867923396,4.793961132076604,0.027701073529897202,2.1997164309024813,0.04496936260910705,0.010432784450687356,2.3342630631342076,2.065169798670755,6406144,8.511717414855957,8.862330627441406
8.9,9.257770876399967,8.542229123600034,5.390000000000001,5.994069532421559,4.785930467578442,0.02672283249557944,2.1621351093053818,0.03760447918667147,0.015841185804487408,2.3292175328440687,1.9950526857666948,6569984,8.362648582458496,8.776047611236573
9.000000000000002,9.397492138287038,8.602507861712965,5.14,5.667636238330917,4.612363761669083,0.024613463887362703,2.1390090480446817,0.0444790835313701,0.004747844243355302,2.259512543446748,2.0185055526426154,6733824,8.535355234146119,8.882886219024659
8.97,9.27675723300356,8.663242766996442,5.32,5.8906137047074845,4.749386295292516,0.03177278749644753,2.147056448459625,0.04852606720815697,0.015019507784738099,2.2729072341325023,2.021205662786748,6897664,8.473848247528077,8.854986000061036
9.07,9.46,8.68,5.4,5.967450438364445,4.832549561635556,0.032592686091084,2.149962304532528,0.05021255630025545,0.014972815881912547,2.2852939328326825,2.0146306762323736,7061504,8.58795518875122,8.957975578308105
9.139999999999999,9.355406592285378,8.92459340771462,5.11,5.430780298646909,4.789219701353091,0.01925622117269081,2.1108865052461625,0.030590537142639755,0.007921905202741865,2.2818094157303106,1.9399635947620144,7225344,8.671285438537598,9.027629947662353
9.25,9.563847096529503,8.936152903470497,4.96,5.292264954516723,4.627735045483277,0.027615073008928404,2.1450501680374146,0.04093429883248605,0.014295847185370752,2.2983998898769173,1.9917004461979118,7389184,8.781058406829834,9.135880279541016
9.25,9.662916456441252,8.837083543558748,5.029999999999999,5.6529767250869005,4.407023274913098,0.03085519193264185,2.1298616021871566,0.05312540043040799,0.008584983434875706,2.2833359948911482,1.9763872094831647,7553024,8.79421124458313,9.134324836730958
8.930000000000001,9.32509492530277,8.534905074697233,5.02,5.517594212184989,4.522405787815011,0.018695064497296673,2.1127462863922117,0.029265088334569197,0.00812504066002415,2.28436706609593,1.9411255066884934,7716864,8.496574306488037,8.821707248687744
9.059999999999999,9.467921561087422,8.652078438912575,5.4,5.8732863826479695,4.926713617352031,0.023897833930095598,2.1394768938422204,0.045452522698561426,0.00234314516162977,2.244066520655932,2.034887267028509,7880704,8.596937990188598,8.938059568405151
9.069999999999999,9.376757233003557,8.76324276699644,5.3500000000000005,5.821699056602831,4.8783009433971705,0.018319081500521812,2.0621147394180297,0.03152956598040287,0.005108597020640754,2.1646929483371817,1.9595365304988777,8044544,8.591196060180664,8.944676399230957
9.19,9.415610283453569,8.96438971654643,5.24,5.566190128606002,4.913809871393998,0.016610642809246148,2.1056908503174783,0.031414301902662846,0.0018069837158294494,2.254683578033587,1.9566981226013693,8208384,8.643209457397461,9.044456672668456
9.11,9.490657326213485,8.729342673786514,5.05,5.546487663492256,4.553512336507744,0.01690217627910893,2.1235981777310373,0.0317044027492186,0.0020999498089992533,2.246607327214698,2.0005890282473766,8372224,8.638116931915283,8.968254566192627
9.209999999999999,9.504788059459672,8.915211940540326,5.48,6.00687759489278,4.953122405107221,0.01573683238675578,2.0917659714818,0.030396160596358954,0.0010775041771526033,2.2278072648034435,1.9557246781601567,8536064,8.717760467529297,9.056694316864014
9.28,9.604961536185439,8.95503846381456,5.3100000000000005,5.993300812234261,4.62669918776574,0.01760824953835249,2.0267255008220673,0.03348289637329077,0.0017336027034142061,2.1814030161343645,1.87204798550977,8699904,8.752435684204102,9.118011474609375
9.14,9.373238075793813,8.906761924206188,5.099999999999999,5.487298334620741,4.712701665379257,0.01523223852273072,1.9842421248555184,0.027577281872706888,0.0028871951727545506,2.167626685548764,1.800857564162273,8863744,8.619524478912354,8.965105628967285
9.16,9.470483493925201,8.8495165060748,5.33,5.682278299076171,4.977721700923829,0.02269109546905379,1.9955474808812141,0.03499462477674358,0.010387566161363998,2.1479942752528056,1.8431006865096227,9027584,8.64168701171875,8.963728523254394
9.199999999999998,9.597492138287032,8.802507861712963,5.36,5.970245852095695,4.749754147904306,0.022711298394278802,2.025213800370693,0.04759020091451011,-0.002167604125952509,2.212388740200742,1.8380388605406444,9191424,8.653827619552612,8.989914417266846
9.309999999999999,9.485783958312469,9.134216041687528,5.42,5.86,4.9799999999999995,0.00919858670677053,2.028910551965237,0.014732214329009185,0.0036649590845318734,2.167444346733007,1.890376757197467,9355264,8.721293544769287,9.078511428833007
9.13,9.37103941586388,8.888960584136122,5.640000000000001,6.154198405287298,5.125801594712703,0.01497178704885295,2.0298708394169807,0.025931177497432862,0.0040123966002730375,2.164321085754191,1.89542059307977,9519104,8.56989860534668,8.893915271759033
9.18,9.558945906429928,8.801054093570071,5.2299999999999995,5.726084670192498,4.733915329807501,0.014498791229561861,2.036180979013443,0.025844701184737785,0.0031528812743859356,2.1691620894593027,1.9031998685675835,9682944,8.511937618255615,8.906351375579835
9.219999999999999,9.468193472919817,8.971806527080181,5.339999999999999,5.83030602688525,4.849693973114748,0.017590948395081737,2.0005511447787283,0.036704444108536204,-0.00152254731837273,2.1875567548044716,1.8135455347529852,9846784,8.584374523162841,8.930801677703858
9.21,9.43561028345357,8.984389716546431,5.6899999999999995,6.1828488612140635,5.1971511387859355,0.018866003301809493,2.023024615645409,0.03275626934229973,0.004975737261319257,2.2060661610011434,1.8399830702896742,10010624,8.513783740997315,8.89023494720459
9.19,9.440798724079688,8.939201275920311,5.26,5.89118935352238,4.6288106464776195,0.011625153382192312,2.027041733264923,0.031541536638214476,-0.00829122987382985,2.1953547374038678,1.8587287291259786,10174464,8.52317671775818,8.843501472473145
9.24,9.543973683071414,8.936026316928587,5.33,5.749642705167146,4.910357294832854,0.013124056661399621,1.9890914529561996,0.024370852526767114,0.0018772607960321278,2.105092417098439,1.8730904888139601,10338304,8.5512845993042,8.860064029693604
9.17,9.470166620396073,8.869833379603927,5.74,6.174050688284215,5.305949311715786,0.024971481946340603,2.0269194200634955,0.04578158440995163,0.004161379482729578,2.1624795468637212,1.8913592932632695,10502144,8.425136947631836,8.764566373825073
9.3,9.625576411921994,8.974423588078007,5.300000000000001,5.692428337406972,4.907571662593029,0.015235625252535042,1.958562856912613,0.029848411459279,0.0006228390457910862,2.153761442653773,1.763364271171453,10665984,8.55631628036499,8.84324951171875
9.150000000000002,9.407875939164555,8.89212406083545,5.43,5.72,5.14,0.02211748846602855,1.9886688068509102,0.03420290679881509,0.01003207013324201,2.046787828348503,1.9305497853533173,10829824,8.367093467712403,8.67195749282837
9.23,9.555729949498048,8.904270050501953,5.4,5.860434577328854,4.939565422671147,0.02070000679668734,1.9851530700922013,0.04039761738012478,0.0010023962132498995,2.1148899197804725,1.8554162204039302,10993664,8.371553087234497,8.710239171981812
9.3,9.717133072292285,8.882866927707717,5.32,5.797074417675063,4.842925582324938,0.00901309807522916,1.9799261108040809,0.01735702778113605,0.0006691683693222702,2.143111487856806,1.816740733751356,11157504,8.414074659347534,8.723679733276366
9.24,9.527054001888146,8.952945998111854,5.430000000000001,6.075058136914806,4.784941863085195,0.01323404950671824,1.9502345830202104,0.0219105846811651,0.004557514332271381,2.0781204949913668,1.822348671049054,11321344,8.322785425186158,8.640325260162353
9.139999999999999,9.40532998322843,8.874670016771567,5.39,5.90273774973177,4.877262250268229,0.01482127171475434,1.9503777846693993,0.031723280609601376,-0.0020807371800927003,2.0590709487513026,1.841684620587496,11485184,8.210694694519043,8.522320795059205
9.259999999999998,9.52532998322843,8.994670016771567,5.22,5.509136645896019,4.93086335410398,0.01613749449024902,1.9381282046437263,0.029634861713496045,0.0026401272670019977,2.0448274430537374,1.831428966233715,11649024,8.26497540473938,8.59335150718689
9.290000000000001,9.482093727122987,9.097906272877015,5.17,5.626179789118281,4.713820210881718,0.01169074560893928,1.979060174524784,0.024430496644451856,-0.0010490054265732945,2.103211610232856,1.8549087388167118,11812864,8.258722686767578,8.583285045623779
9.55,9.741049731745429,9.358950268254572,5.24,5.879061812346818,4.600938187653182,0.01010678606253346,1.975571481883526,0.01871196041570616,0.001501611709360761,2.0861653571412666,1.8649776066257853,11976704,8.475515985488892,8.792800855636596
9.320000000000002,9.587581763205195,9.052418236794809,5.41,5.8648626166217666,4.955137383378234,0.01802259302530726,1.9180446088314056,0.030096584160666844,0.005948601889947674,2.063778259441524,1.7723109582212873,12140544,8.233317422866822,8.54551396369934
9.469999999999999,9.693830292855992,9.246169707144006,5.1899999999999995,5.4018962010041705,4.9781037989958286,0.01792263961760906,1.955460850894451,0.03569467670906541,0.00015060252615270442,2.068247622217797,1.8426740795711054,12304384,8.28895354270935,8.628766441345215
9.31,9.467797338380596,9.152202661619405,5.35,5.834252000512129,4.86574799948787,0.0056027258975518196,1.9541012242436409,0.011063639007880242,0.00014181278722339655,2.0580935831074636,1.8501088653798181,12468224,8.121196079254151,8.453339099884033
9.45,9.646214168703485,9.253785831296513,5.3100000000000005,5.798773976393998,4.821226023606003,0.017732291757056318,1.9817785397171974,0.030574692169548424,0.004889891344564209,2.0791810529024124,1.8843760265319827,12632064,8.205430030822754,8.545274448394775
9.330000000000002,9.535182845286833,9.12481715471317,5.319999999999999,5.9112698199637785,4.72873018003622,0.01227204136375798,1.9319692581892014,0.024575701777864927,-3.161905034896814e-05,2.0664967274552057,1.7974417889231968,12795904,8.070381259918213,8.406916999816895
9.389999999999997,9.597123151772077,9.182876848227917,5.39,6.071835757349231,4.708164242650768,0.00782283950757113,1.9292881771922112,0.015104351924529576,0.0005413270906126843,2.022069956378759,1.8365063980056637,12959744,8.135320854187011,8.444335651397704
9.319999999999999,9.615972971738973,9.024027028261024,5.08,5.49904653679514,4.66095346320486,0.012087436289584691,1.9438978627324104,0.02419468200595721,-1.9809426787826406e-05,2.051373220832094,1.8364225046327272,13123584,8.053341436386109,8.338674306869507
9.43,9.658254244210266,9.201745755789734,5.59,6.207170964968379,4.972829035031621,0.017828979026307878,1.9095724910497665,0.03226431633671858,0.003393641715897176,2.086834116344849,1.732310865754684,13287424,8.075132751464844,8.399592733383178
9.379999999999999,9.65129319932501,9.108706800674987,5.19,5.684873721266345,4.695126278733656,0.00406375790662419,1.9254067152738572,0.006770010027843326,0.0013575057854050545,2.024211408316512,1.8266020222312023,13451264,8.005088186264038,8.312579107284545
9.3,9.668781778291716,8.931218221708285,5.24,5.765737577123797,4.714262422876203,0.008517383488288,1.961184561252594,0.015871470029723445,0.001163296946852555,2.0657523109573623,1.8566168115478254,13615104,7.892970228195191,8.205020570755005
9.329999999999998,9.655729949498046,9.004270050501951,5.220000000000001,5.650813184570761,4.7891868154292405,0.00880761268417695,1.95468562990427,0.015560481653657764,0.002054743714696136,2.0957033216418095,1.8136679381667309,13778944,7.88096981048584,8.204007625579834
9.39,9.728969025133566,9.051030974866435,5.179999999999999,5.769576118919346,4.5904238810806515,0.00567980030864415,1.8875390961766243,0.011107278551491531,0.0002523220657967675,1.9980130401970493,1.7770651521561993,13942784,7.939330577850342,8.222399282455445
9.22,9.557045990927055,8.882954009072947,5.449999999999999,5.9777309920783495,4.922269007921649,0.003344595056478247,1.9311181589961053,0.007303517815687336,-0.0006143277027308418,2.057404788638022,1.8048315293541888,14106624,7.708569955825806,8.031742048263549
9.41,9.652693221990232,9.167306778009769,5.32,5.94417946137309,4.6958205386269105,0.00533739824622894,1.8960853546857834,0.011160644765124588,-0.00048584827266670745,2.0751297640297244,1.7170409453418423,14270464,7.8678121089935305,8.172352361679078
9.41,9.721287648325468,9.098712351674532,5.16,5.733061951275777,4.586938048724224,0.00911884694251054,1.8695988580584526,0.02247287937293734,-0.004235185487916258,1.9956373556046811,1.743560360512224,14434304,7.8521191596984865,8.155646228790284
9.440000000000001,9.681660919471893,9.19833908052811,5.39,5.892891638427206,4.8871083615727935,0.012052396318540519,1.8768701896071434,0.025776391269923767,-0.0016715986328427277,1.9843170146582467,1.76942336455604,14598144,7.80337438583374,8.138105058670044
9.430000000000001,9.649317121994615,9.210682878005388,5.200000000000001,5.707937003968013,4.692062996031989,0.009141879272829053,1.8855125233530998,0.019245481733834176,-0.0009617231881760713,2.0313770885612294,1.7396479581449702,14761984,7.783796405792236,8.090269756317138
9.42,9.597763888346313,9.242236111653687,5.119999999999999,5.5169886648255835,4.723011335174415,0.011845719648954364,1.8249009490013122,0.02374577373293247,-5.433443502374409e-05,1.9647658606253042,1.68503603737732,14925824,7.7316607475280765,8.056284141540527
9.39,9.620000000000001,9.16,5.459999999999999,5.860499687890015,5.059500312109983,0.00613273735652905,1.909755563735962,0.01397842980926858,-0.0017129550962104792,2.089224097704027,1.7302870297678972,15089664,7.702599668502808,7.998119163513183
9.37,9.579999999999998,9.16,5.6,6.095983870705489,5.10401612929451,0.021393828737973276,1.8528365835547447,0.05563505386458086,-0.01284739638863431,2.002033536341616,1.7036396307678734,15253504,7.616028499603272,7.946094036102295
9.44,9.64591260281974,9.234087397180259,5.35,5.842442890089805,4.857557109910195,0.0035052471544076485,1.8356196582317352,0.006550051252906134,0.0004604430559091632,1.9572740633802426,1.713965253083228,15417344,7.660929155349732,7.968823099136353
9.46,9.725329983228432,9.19467001677157,5.1899999999999995,5.631474801092882,4.748525198907117,0.0068175862634233895,1.8107657521963119,0.014728959026535952,-0.001093786499689173,1.8910315903569632,1.7304999140356605,15581184,7.6795042037963865,7.9695850849151615
9.48,9.751293199325012,9.208706800674989,5.22,5.8409669878504005,4.599033012149599,0.0058894958303425905,1.925803293287754,0.014377017730256778,-0.0025980260695715957,2.0661033110074145,1.7855032755680933,15745024,7.629521989822388,7.937479066848755
9.52,9.68,9.36,5.3100000000000005,5.690657326213486,4.929342673786515,0.013182736131147937,1.8632169127464295,0.026618541116561055,-0.00025306885426518155,2.0096903660691496,1.7167434594237094,15908864,7.6115740776062015,7.9473566055297855
9.440000000000001,9.727054001888147,9.152945998111855,5.17,5.419198715887542,4.920801284112458,0.01777755049206458,1.773479627072811,0.035484988443600984,7.011254052817148e-05,1.866543689654365,1.680415564491257,16072704,7.5454792976379395,7.837234115600586
9.559999999999999,9.784499443206435,9.335500556793562,5.2299999999999995,5.552645316098033,4.907354683901966,0.006640778676410221,1.84505375623703,0.012323142577754,0.0009584147750664436,2.0148363313514412,1.6752711811226184,16236544,7.597851514816284,7.919948720932007
9.559999999999999,9.722480768092717,9.39751923190728,5.229999999999999,5.56181320046074,4.898186799539257,0.009389833189425153,1.8445031553506852,0.018260223013165704,0.0005194433656846038,1.9893720940950863,1.699634216606284,16400384,7.5901439666748045,7.880111265182495
9.390000000000002,9.648650343127553,9.131349656872452,5.16,5.771882341631135,4.548117658368866,0.007691460875139419,1.8252538740634918,0.017428297248446405,-0.0020453754981675674,2.0062752103328605,1.6442325377941232,16564224,7.440703296661377,7.710370588302612
9.47,9.71103941586388,9.228960584136122,5.5200000000000005,6.2449827584156745,4.795017241584326,0.009339412700137429,1.7961865365505219,0.025692014943265156,-0.007013189542990298,1.988471473593199,1.6039015995078447,16728064,7.417573118209839,7.738218927383423
9.47,9.72709920264365,9.212900797356351,5.5600000000000005,5.972795348811006,5.147204651188995,0.00599141786706236,1.7718200981616974,0.01302685732889871,-0.0010440215947739888,1.9643326075313845,1.5793075887920103,16891904,7.423468208312988,7.7163862705230715
9.580000000000002,9.773907194296655,9.386092805703349,5.4399999999999995,5.938397431775084,4.941602568224915,0.00588325851604162,1.790056622028351,0.013971184827873993,-0.002204667795790753,1.9234780083407315,1.6566352357159704,17055744,7.516669893264771,7.7784748554229735
9.45,9.687697286480093,9.212302713519906,5.33,5.86113086899558,4.7988691310044205,0.009282940319826549,1.8523062571883202,0.015632178895178584,0.002933701744474513,1.9732419008462279,1.7313706135304125,17219584,7.366601181030274,7.650564956665039
9.54,9.702480768092718,9.37751923190728,5.380000000000001,5.88950956811428,4.870490431885721,0.015516936930362083,1.826493814587593,0.02946932781845773,0.0015645460422664369,2.013515963471463,1.6394716657037234,17383424,7.390536117553711,7.689923715591431
9.33,9.544709105535839,9.115290894464161,5.299999999999999,5.862138772902207,4.737861227097791,0.007586957739840671,1.869767652451992,0.01720857590451458,-0.0020346604248332395,2.0083739975951755,1.7311613073088081,17547264,7.179366540908814,7.491183567047119
9.53,9.749317121994613,9.310682878005386,5.180000000000001,5.599046536795139,4.760953463204862,0.00373721983432911,1.8091929048299789,0.007383187890588497,9.125177806972289e-05,1.9840654949498555,1.6343203147101022,17711104,7.323034811019897,7.632086181640625
9.330000000000002,9.679428104193125,8.980571895806879,5.31,5.674554522671164,4.945445477328835,0.0048478479369804695,1.868474780023098,0.009645022218130605,5.067365583033383e-05,2.035196666804166,1.70175289324203,17874944,7.159544992446899,7.444176387786865
9.55,9.686014705087356,9.413985294912646,5.59,6.307565328036409,4.872434671963591,0.00545185189494073,1.7922748938202857,0.014605699914762718,-0.003701996124881259,1.9510499930789662,1.6334997945616052,18038784,7.308192396163941,7.5982036113739015
9.529999999999998,9.697630546142399,9.362369453857596,5.300000000000001,5.57202941017471,5.0279705898252915,0.006603324741627115,1.8234771996736527,0.015344212866971144,-0.0021375633837169145,1.9861932797486548,1.6607611195986507,18202624,7.256033611297608,7.553177785873413
9.520000000000001,9.794954541697352,9.24504545830265,5.18,5.91729234364667,4.442707656353329,0.00403221192900668,1.7379543229937553,0.008560657923522372,-0.0004962340655090122,1.9213121025090738,1.5545965434784368,18366464,7.250773859024048,7.528050518035888
9.42,9.592046505340852,9.247953494659148,5.2700000000000005,5.883269924258479,4.656730075741522,0.007874773935691281,1.7421186402440072,0.01636983565375056,-0.0006202877823679957,1.8636148803160768,1.6206224001719376,18530304,7.121363735198974,7.422982120513916
9.48,9.668679622641132,9.291320377358868,5.510000000000001,5.9446262762420155,5.075373723757986,0.01011106953646954,1.8232600390911102,0.021767746396887347,-0.0015456073239482667,1.9653119397365908,1.6812081384456297,18694144,7.141246366500854,7.446532583236694
9.540000000000001,9.70248076809272,9.377519231907282,5.139999999999999,5.545462698654265,4.734537301345733,0.0050076928620000705,1.7841070771217347,0.010343222588328592,-0.0003278368643284506,1.9507254766619733,1.617488677581496,18857984,7.185978507995605,7.477683687210083
9.459999999999999,9.709799919935936,9.210200080064062,5.21,5.822290780593665,4.597709219406335,0.005271106455006668,1.8013103485107422,0.013748995187178668,-0.0032067822771653333,1.9639012426666684,1.638719454354816,19021824,7.108193635940552,7.39083309173584
9.34,9.535959179422655,9.144040820577345,5.380000000000001,5.740000000000001,5.0200000000000005,0.0028062946870476974,1.8277077928185463,0.0058933761605319546,-0.00028078678643655985,2.0292301083252773,1.6261854773118154,19185664,7.021104335784912,7.282161569595337
9.530000000000001,9.714661853126195,9.345338146873807,5.49,5.915323406362735,5.064676593637265,0.00464085033308943,1.77829966545105,0.008246250081743784,0.001035450584435077,1.9321367995939844,1.6244625313081154,19349504,7.082885503768921,7.392270851135254
9.49,9.763678643668081,9.21632135633192,5.8,6.023606797749979,5.576393202250021,0.004517699616553669,1.7951245963573457,0.011950232665189324,-0.002914833432081985,1.9273694272024953,1.662879765512196,19513344,7.067882823944092,7.3514564514160154
9.559999999999999,9.775406592285378,9.344593407714619,5.33,5.571039415863879,5.088960584136121,0.0034378012046544803,1.789731429517269,0.006925855180756898,-5.025277144793741e-05,1.9602113995206663,1.6192514595138718,19677184,7.0924969673156735,7.3846330642700195
9.53,9.816530975637887,9.243469024362112,5.4,5.86690470119715,4.933095298802851,0.0020959614761522595,1.859234444797039,0.004047066001477248,0.00014485695082727093,2.0259907006290074,1.6924781889650706,19841024,7.0480170249938965,7.336038732528687
9.48,9.765657137141714,9.194342862858287,5.609999999999999,6.17471231613982,5.045287683860179,0.005248027509151095,1.8317448943853378,0.010108097708972991,0.0003879573093291981,1.9604135825131879,1.7030762062574878,20004864,7.005428838729858,7.285339784622193
9.52,9.673622914957372,9.366377085042627,5.2299999999999995,5.779636243346451,4.680363756653548,0.004287451909249237,1.802915206551552,0.009483619208854353,-0.0009087153903558796,2.0416844865524935,1.5641459265506104,20168704,7.022396469116211,7.302074289321899
9.55,9.787697286480094,9.312302713519907,5.58,6.0953639490690055,5.064636050930995,0.01121673173074663,1.8193415388464929,0.026964399204310794,-0.004530935742817533,1.905682785322248,1.7330002923707377,20332544,7.038920068740845,7.309223175048828
9.42,9.573622914957372,9.266377085042627,5.3,5.689871773792358,4.910128226207641,0.009120091744261979,1.7650980278849602,0.015322513812634329,0.0029176696758896285,1.9261276382211505,1.6040684175487698,20496384,6.90354962348938,7.188813829421997
9.45,9.570415945787921,9.329584054212077,5.569999999999999,6.0700999900019985,5.069900009998,0.00392906653305539,1.758167950809002,0.009367506039269283,-0.0015093729731585027,1.9270655727101085,1.5892703289078955,20660224,6.90197901725769,7.192346477508545
9.620000000000001,9.808679622641133,9.431320377358869,5.53,6.211248853210044,4.848751146789956,0.0034807751645530094,1.8091712132096291,0.008457282831260798,-0.0014957325021547792,2.00906519139256,1.6092772350266984,20824064,7.057697105407715,7.313621187210083
9.55,9.72464249196573,9.375357508034272,5.86,6.307660585711988,5.412339414288013,0.0038411405486839995,1.8186593994498252,0.009442342665215268,-0.0017600615678472682,1.9770062014138357,1.6603125974858148,20987904,6.976985883712769,7.243368291854859
9.48,9.693541565040627,9.266458434959373,5.389999999999999,6.032572953056692,4.747427046943305,0.0045900419567260105,1.8213160812854767,0.010392920465008015,-0.0012128365515559937,1.9890512327977756,1.6535809297731778,21151744,6.878914403915405,7.165862226486206
9.55,9.706524758424985,9.393475241575016,5.55,6.087121960079831,5.012878039920168,0.00401736159037679,1.7535442784428596,0.008134741660834166,-0.00010001848008058672,1.8546932606506052,1.652395296235114,21315584,6.904669857025146,7.202405738830566
9.440000000000001,9.716405499221706,9.163594500778297,5.4,6.021288982680363,4.778711017319638,0.00463223251717859,1.7812250584363938,0.010713734988289468,-0.0014492699539322886,1.9649946219690915,1.597455494903696,21479424,6.824117183685303,7.098101425170898
9.55,9.686014705087354,9.413985294912647,5.0,5.309838667696593,4.690161332303407,0.0068639613620689,1.8334732860326768,0.011415413694651988,0.002312509029485813,1.94671778456019,1.7202287875051636,21643264,6.87162036895752,7.170406150817871
9.56,9.75078784028339,9.36921215971661,5.579999999999999,5.898747549010183,5.261252450989815,0.00451774832908992,1.8116452232003213,0.009370924012953424,-0.00033542735477358476,1.9708322653627226,1.65245818103792,21807104,6.896194791793823,7.173128223419189
9.59,9.856270539113886,9.323729460886113,5.29,5.821883445878888,4.758116554121112,0.006366882373003979,1.6850490406155587,0.014198799805517331,-0.001465035059509373,1.879488637126197,1.4906094441049205,21970944,6.907739067077637,7.180828809738159
9.620000000000001,9.842710574513202,9.3972894254868,5.69,6.346429737291053,5.033570262708948,0.0053842013498524,1.758073815703392,0.010112913150785371,0.0006554895489194268,1.88145453369581,1.634693097710974,22134784,6.923169326782227,7.18663911819458
9.379999999999999,9.69559467676119,9.064405323238809,5.51,5.906106046406767,5.113893953593233,0.0032261967831799998,1.7467981353402138,0.006069724406890218,0.0003826691594697811,1.892618445367042,1.6009778253133855,22298624,6.722917222976685,6.984893465042115
9.58,9.773907194296653,9.386092805703347,5.49,6.016212884676915,4.963787115323085,0.00456465662609839,1.6806213289499283,0.011859554770832626,-0.0027302415186358456,1.8692717173073665,1.4919709405924901,22462464,6.865113401412964,7.124761152267456
9.489999999999998,9.682093727122984,9.297906272877013,5.5200000000000005,6.206731388535576,4.833268611464425,0.0043728796428694604,1.7060033157467842,0.007505056803643603,0.0012407024820953187,1.8573681412250882,1.5546384902684802,22626304,6.765553188323975,7.038963174819946
9.48,9.801869538788623,9.158130461211378,5.529999999999999,5.873656805548791,5.186343194451208,0.00519611108584281,1.6910870015621184,0.01098730453781931,-0.0005950823661336905,1.8242728047840553,1.5579011983401816,22790144,6.742124557495117,7.018409538269043
9.640000000000002,9.835959179422657,9.444040820577348,5.6,5.997492138287035,5.202507861712964,0.006407735145148699,1.7576373100280762,0.014566458071712196,-0.001750987781414799,1.9129690313302707,1.6023055887258817,22953984,6.85886025428772,7.125248670578003
9.57,9.765192212959432,9.374807787040568,5.409999999999999,5.739999999999999,5.079999999999999,0.0023587193148159238,1.7288587361574173,0.006522946832472578,-0.0018055082028407303,1.9090515099184813,1.5486659623963532,23117824,6.7842042446136475,7.055736446380616
9.48,9.663303027798234,9.296696972201767,5.45,5.891021541423999,5.008978458576001,0.0038767767082389997,1.76742275506258,0.008000331455427213,-0.0002467780389492132,1.9154693758486765,1.6193761342764836,23281664,6.684321022033691,6.969422626495361
9.579999999999998,9.839999999999998,9.319999999999999,5.63,5.998917334913934,5.261082665086065,0.00281831619267901,1.6943045258522034,0.006371322372055684,-0.0007346899866976639,1.8016195684854686,1.5869894832189382,23445504,6.741437387466431,7.029878616333008
9.59,9.8243074902772,9.3556925097228,5.33,5.853545604508337,4.806454395491663,0.0034690192377638,1.7077519655227662,0.007556280168268568,-0.0006182416927409686,1.842186267517979,1.5733176635275534,23609344,6.7338403224945065,7.02190465927124
9.629999999999999,9.866854385646539,9.39314561435346,5.290000000000001,5.691123422402632,4.88887657759737,0.0038934703525227896,1.6766791850328446,0.010371479535782529,-0.00258453883073695,1.8387211368078233,1.514637233257866,23773184,6.756727313995361,7.039891242980957
9.7,9.841421356237309,9.55857864376269,5.5,6.144980619863884,4.855019380136116,0.0047998777884458495,1.6693993762135506,0.010488365579513001,-0.0008886100026213022,1.8878370396786164,1.4509617127484848,23937024,6.7976593494415285,7.0805237770080565
9.639999999999999,9.782828568570856,9.497171431429141,5.52,6.001248376620638,5.038751623379361,0.00522222903255164,1.6754503861069678,0.013998673954156519,-0.0035542158890532385,1.8693559769712786,1.481544795242657,24100864,6.741353321075439,7.0205748081207275
9.610000000000001,9.774012194668568,9.445987805331434,5.429999999999999,5.749530906173408,5.110469093826589,0.007900428942730233,1.7177930980920793,0.012988422258746786,0.0028124356267136812,1.892616850152708,1.5429693460314504,24264704,6.736414766311645,6.989386510848999
9.62,9.78,9.459999999999999,5.52,5.859999999999999,5.18,0.004591467769114345,1.7092467337846755,0.008085496836433193,0.001097438701795498,1.8619387747008627,1.5565546928684884,24428544,6.712845516204834,6.982302522659301
9.66,9.84,9.48,5.6,6.073286382647969,5.1267136173520305,0.00177759441467054,1.6407428666949273,0.0030592488499890753,0.000495939979352005,1.797431430203888,1.4840543031859665,24592384,6.716311740875244,6.994717979431153
9.580000000000002,9.811516738055806,9.348483261944198,5.62,6.115580467734555,5.1244195322654456,0.00300584684928248,1.722396618127823,0.0067215934598864845,-0.0007098997613215249,1.8385290356366175,1.6062642006190284,24756224,6.645292043685913,6.921044874191284
9.690000000000001,9.847797338380596,9.532202661619406,5.470000000000001,5.947598157450383,4.992401842549619,0.00375642114468059,1.642320914566517,0.007435771800668792,7.707048869238673e-05,1.8121384820149078,1.4725033471181261,24920064,6.735935688018799,6.997920179367066


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-maze-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
4.790000000000001,5.272597140480547,4.3074028595194545,4.4799999999999995,4.7987475490101845,4.1612524509898146,1.5461147747933865,2.7055280655622482,2.6488606411517175,0.44336890843505583,2.706814717723225,2.7042414134012716,16384,0.8580031499266625,4.2925945043563845
4.880000000000001,5.198747549010185,4.561252450989817,4.640000000000001,5.085421149026402,4.194578850973599,0.39872784782201054,2.6547921866178514,0.47066513871314286,0.3267905569308782,2.7005094221601604,2.6090749510755424,180224,2.338298797607422,4.409640693664551
4.85,5.144108823397055,4.555891176602945,5.000000000000001,5.689927532426415,4.310072467573587,0.2943160144612193,2.6412539333105087,0.36852624675828405,0.22010578216415455,2.711229451245504,2.5712784153755135,344064,2.756183123588562,4.404273867607117
4.9799999999999995,5.331567916624938,4.628432083375061,4.91,5.18367864366808,4.63632135633192,0.22246417235583063,2.5882025748491286,0.2807690739247269,0.1641592707869344,2.6772495019823688,2.4991556477158885,507904,3.1204076051712035,4.54455144405365
5.130000000000001,5.640000000000001,4.620000000000001,5.159999999999999,5.550384425918862,4.769615574081136,0.22261727284640073,2.6064229607582092,0.29554162454962585,0.14969292114317562,2.6496000172305836,2.563245904285835,671744,3.625321054458618,4.695499968528748
5.109999999999999,5.544626276242014,4.675373723757985,5.1,5.589897948556636,4.610102051443364,0.1790539286099374,2.577848306298256,0.2221287012132739,0.1359791560066009,2.647935070121727,2.507761542474785,835584,3.5347972393035887,4.687704253196716
5.200000000000001,5.8737952211169215,4.526204778883081,5.08,5.347581763205193,4.812418236794807,0.17992505487054586,2.559042790532112,0.21710702877992008,0.14274308096117164,2.627388991110778,2.490696589953446,999424,3.8868709564208985,4.786613583564758
5.3,5.702492235949962,4.8975077640500375,5.319999999999999,5.976962708226273,4.663037291773726,0.19575006002560258,2.5249419838190077,0.2377768113988033,0.15372330865240186,2.6087213259021746,2.4411626417358407,1163264,3.935595679283142,4.845394849777222
5.380000000000001,5.824522215417858,4.935477784582144,5.590000000000001,5.934818792991334,5.245181207008668,0.17880091434344644,2.5392966151237486,0.21034735713267042,0.14725447155422247,2.6276626272516,2.4509306029958973,1327104,4.277460145950317,4.957926321029663
5.97,6.588142378421024,5.351857621578976,5.7299999999999995,6.409779375974293,5.050220624025706,0.1907433879561722,2.487471488118172,0.21648953263458875,0.16499724327775567,2.574344363945422,2.4005986122909215,1490944,4.50974555015564,5.528088331222534
5.750000000000001,6.155585995813466,5.344414004186536,5.459999999999999,6.144397545290746,4.775602454709252,0.17179303299635645,2.502755695581436,0.19908479429200188,0.14450127170071103,2.586892213494714,2.418619177668158,1654784,4.566580700874328,5.339357995986939
5.54,6.073291665038935,5.006708334961065,5.66,6.193291665038935,5.126708334961065,0.2119866547174752,2.470576214790344,0.2654869067963513,0.1584864026385991,2.561425964758439,2.379726464822249,1818624,4.475714755058289,5.1329567432403564
5.959999999999999,6.464380808516739,5.455619191483259,5.16,5.745149553533112,4.574850446466888,0.15414597634226082,2.4449824005365373,0.17729839169529535,0.1309935609892263,2.5113168327170756,2.378647968355999,1982464,4.834336137771606,5.53086223602295
5.76,6.147814388593306,5.372185611406693,5.819999999999999,6.594338427304237,5.045661572695762,0.16192305926233527,2.451339903473854,0.1963139006197341,0.12753221790493643,2.509100929246974,2.3935788777007336,2146304,4.548399615287781,5.376519346237183
6.470000000000001,6.841618083521242,6.098381916478759,5.8100000000000005,6.334309069156734,5.285690930843267,0.17144933715462682,2.4334374606609344,0.214484379424308,0.12841429488494563,2.5329934027922585,2.3338815185296102,2310144,5.288590669631958,6.066818141937256
6.630000000000001,7.0590687590584995,6.200931240941502,5.85,6.2506245124802025,5.449375487519797,0.15615998655557628,2.4484477192163467,0.19413181337888613,0.11818815973226642,2.4907326386211275,2.406162799811566,2473984,5.331018781661987,6.2410948276519775
6.6899999999999995,7.303921819126833,6.076078180873166,5.380000000000001,5.833431361950186,4.926568638049815,0.1644598441198468,2.3984632790088654,0.20121941109585773,0.12770027714383586,2.4515132371620876,2.345413320855643,2637824,5.188106346130371,6.322736597061157
6.5200000000000005,7.131228271597445,5.908771728402556,5.620000000000001,6.183560112144216,5.056439887855786,0.14088102178648113,2.3882825434207917,0.18354213720734247,0.09821990636561977,2.4726826222698572,2.303882464571726,2801664,5.428562116622925,6.135954999923706
6.540000000000001,6.989888875168081,6.090111124831921,5.88,6.231567916624939,5.528432083375061,0.14527048231102524,2.3928766578435896,0.1805971909701128,0.10994377365193768,2.4619204048025862,2.323832910884593,2965504,5.534756803512574,6.19826374053955
7.139999999999999,7.583170396123205,6.696829603876792,5.82,6.348772162656092,5.291227837343909,0.13859075447544453,2.3887886464595796,0.18490370552721377,0.09227780342367528,2.452620047991879,2.32495724492728,3129344,5.9002728939056395,6.761671876907348
6.87,7.444543296888929,6.295456703111071,5.8,5.989736659610102,5.610263340389897,0.13471912490203972,2.3766041189432143,0.1615584579975354,0.10787979180654403,2.4412093345307078,2.311998903355721,3293184,5.863818693161011,6.528362655639649
7.130000000000001,7.858079665970696,6.401920334029305,5.640000000000001,6.241996677731697,5.038003322268304,0.13775072358548637,2.344171556830406,0.19012157966511478,0.08537986750585795,2.4059065096972714,2.2824366039635406,3457024,6.107679796218872,6.83406434059143
7.529999999999999,8.051632054229799,7.0083679457702,5.47,6.099364759102382,4.840635240897617,0.10701387939043339,2.3789546877145766,0.1320243149750857,0.08200344380578106,2.417277873339603,2.34063150208955,3620864,6.471028184890747,7.2197003841400145
7.65,8.247076209541127,7.052923790458873,5.45,5.687697286480095,5.212302713519906,0.11901997425593432,2.316888138651848,0.15227705898109373,0.0857628895307749,2.405845717533828,2.2279305597698675,3784704,6.5722602844238285,7.3254224300384525
7.609999999999999,8.128555686498567,7.091444313501432,5.45,5.928016736108685,4.971983263891316,0.10390920508652923,2.35540566444397,0.12826606018773376,0.0795523499853247,2.425626031432334,2.2851852974556057,3948544,6.646338701248169,7.335386943817139
7.7700000000000005,8.32145262715849,7.2185473728415115,5.489999999999999,6.085734840344259,4.89426515965574,0.08929728199727828,2.3120483815670014,0.11258913937068075,0.0660054246238758,2.3905747648983495,2.2335219982356533,4112384,6.833599472045899,7.502825975418091
7.7299999999999995,8.245848815061157,7.214151184938842,5.209999999999999,5.606106046406766,4.813893953593232,0.11269543692469594,2.3117586404085158,0.14675317104923005,0.07863770280016183,2.39274514758771,2.2307721332293213,4276224,6.555294847488403,7.4698258399963375
8.120000000000001,8.529389789809175,7.7106102101908265,5.51,5.960444225182208,5.059555774817792,0.09644110165536401,2.2814777463674547,0.12083726049366746,0.07204494281706057,2.3537463510390273,2.209209141695882,4440064,7.1163547992706295,7.860867691040039
7.980000000000001,8.523691088762728,7.4363089112372736,5.43,5.943906606301184,4.916093393698816,0.09290700759738678,2.3105753362178802,0.1209742095105783,0.06483980568419526,2.3776121781707444,2.243538494265016,4603904,7.122592306137085,7.753536891937256
8.15,8.426586333718788,7.8734136662812135,5.35,5.7274917217635375,4.972508278236462,0.12141885622404511,2.2705871164798737,0.17833216318179,0.06450554926630023,2.378593049994678,2.162581182965069,4767744,7.057151889801025,7.92263879776001
8.15,8.670096144957835,7.6299038550421665,5.209999999999999,5.675725240887799,4.744274759112199,0.08098900774493809,2.277003824710846,0.10266183120368633,0.05931618428618985,2.357791124592605,2.196216524829087,4931584,7.29938383102417,7.966000080108643
8.220000000000002,8.59363083384539,7.846369166154615,5.250000000000001,5.576343377441615,4.923656622558386,0.0727174878586083,2.267898839712143,0.09908105321216681,0.0463539225050498,2.3093597214056687,2.2264379580186175,5095424,7.294727945327759,7.989750480651855
8.349999999999998,8.724833296279824,7.975166703720172,5.4,5.983095189484531,4.81690481051547,0.0920186471426859,2.2251397013664245,0.12457281860521473,0.05946447568015707,2.3052439029803664,2.1450354997524825,5259264,7.32580246925354,8.178709936141967
8.52,8.88823905279044,8.15176094720956,5.14,5.663832034148351,4.616167965851648,0.07022113029379393,2.2037809655070304,0.0963694978995746,0.04407276268801326,2.31100410388138,2.096557827132681,5423104,7.673069620132447,8.340862703323364
8.350000000000001,8.755585995813465,7.9444140041865365,4.909999999999999,5.392597140480546,4.427402859519453,0.05991321408655489,2.2035861253738402,0.07874101874165859,0.04108540943145118,2.27296136129778,2.1342108894499003,5586944,7.567898607254028,8.18048529624939
8.57,9.049687398208459,8.090312601791542,4.869999999999999,5.349687398208458,4.390312601791541,0.058567953831516154,2.2179034277796745,0.0767033310705712,0.04043257659246111,2.3269213135919697,2.1088855419673793,5750784,7.747947359085083,8.407568979263306
8.700000000000001,9.169041575982344,8.230958424017658,5.03,5.492709412050371,4.567290587949629,0.05534705263562497,2.216927598416805,0.07609527139470088,0.034598833876549065,2.340051421426582,2.0938037754070282,5914624,7.872790908813476,8.544956731796265
8.86,9.206987031457949,8.51301296854205,5.26,5.860333240792145,4.6596667592078544,0.06337010995484883,2.189074356853962,0.08311538766763987,0.04362483224205779,2.275656978489353,2.102491735218571,6078464,8.067265510559082,8.713157176971436
8.96,9.334699879903905,8.585300120096097,5.059999999999999,5.7473136110975815,4.372686388902416,0.0537986794719472,2.1422365218400956,0.07807609248585809,0.02952126645803631,2.2687454720096003,2.015727571670591,6242304,8.221828031539918,8.83366117477417
8.749999999999998,9.070156211871641,8.429843788128355,5.14,5.682586398650021,4.597413601349978,0.06831900565885003,2.1360354736447333,0.08343336796967828,0.05320464334802179,2.255860507600542,2.016210439688925,6406144,7.936127805709839,8.614868450164796
8.83,9.206961536499415,8.453038463500585,5.140000000000001,5.650294032886924,4.629705967113077,0.05793916818220165,2.129069831967354,0.07888496249531488,0.03699337386908842,2.211398928782233,2.046740735152475,6569984,8.034066438674927,8.697240495681763
9.06,9.445227205685166,8.674772794314835,5.15,5.672015325445528,4.627984674554472,0.05155791682191189,2.10960493683815,0.0705928512941209,0.03252298234970287,2.2636450276094298,1.9555648460668704,6733824,8.262802696228027,8.923061656951905
8.870000000000001,9.238917334913936,8.501082665086066,5.28,5.927765389628066,4.632234610371935,0.056941907107829995,2.1244282513856887,0.07753090749924475,0.03635290671641524,2.2197050145804047,2.0291514881909727,6897664,8.174163246154786,8.75378704071045
9.19,9.452488094968134,8.927511905031865,5.130000000000001,5.663010318849458,4.596989681150544,0.052236584853380875,2.126753954589367,0.06825600349429828,0.03621716621246348,2.226884968997175,2.026622940181559,7061504,8.321225690841676,9.06296148300171
8.929999999999998,9.322555728527808,8.537444271472188,5.12,5.524474968323133,4.715525031676867,0.04806480370461937,2.0807859346270563,0.0633577493155463,0.03277185809369244,2.212406366791327,1.9491655024627852,7225344,8.191352128982544,8.816098594665528
9.11,9.372488094968134,8.847511905031865,5.160000000000001,5.7099090833947015,4.610090916605301,0.059126055531669365,2.1004476219415666,0.09119186488100647,0.027060246182332257,2.207527983755704,1.9933672601274295,7389184,8.323137617111206,8.993486595153808
9.05,9.330178514522439,8.769821485477562,5.3100000000000005,5.978505796534331,4.64149420346567,0.04921982388477768,2.081587214767933,0.06687466548400756,0.0315649822855478,2.21166285365512,1.951511575880746,7553024,8.24182062149048,8.93458137512207
9.180000000000001,9.398174242292717,8.961825757707286,5.17,5.758302643203309,4.581697356796691,0.04817078185733405,2.1070704624056815,0.08006309211440732,0.016278471600260767,2.2641020565301377,1.9500388682812253,7716864,8.402129936218262,9.063503837585449
9.09,9.276815416922695,8.903184583077305,4.999999999999999,5.588217646794108,4.41178235320589,0.05482006733072916,2.0479787096381186,0.08486464099339808,0.024775493668060238,2.1643245334010075,1.9316328858752294,7880704,8.356252241134644,8.979690265655517
9.08,9.515430821141544,8.644569178858456,5.02,5.612958683214943,4.427041316785056,0.04310407224111255,2.050385317206383,0.05724264841731502,0.02896549606491007,2.1659622450415457,1.9348083893712198,8044544,8.31873435974121,8.970181083679199
8.95,9.353112887414927,8.546887112585072,5.1,5.583735464897913,4.616264535102086,0.034349812031723506,2.0588928565382956,0.049752207014453306,0.018947417048993703,2.2124166845188693,1.9053690285577216,8208384,8.180561876296997,8.832609081268311
9.150000000000002,9.473264597504894,8.82673540249511,4.9399999999999995,5.314699879903904,4.565300120096095,0.048385139880701845,2.0603982165455816,0.0811844900606411,0.015585789700762596,2.1577153170490564,1.9630811160421067,8372224,8.383529949188233,9.03944787979126
9.01,9.360570962859162,8.659429037140837,4.91,5.18,4.640000000000001,0.04068596942815923,2.061543624103069,0.05254774945467227,0.028824189401646196,2.164104181151667,1.9589830670544714,8536064,8.294307422637939,8.907763481140137
9.040000000000001,9.494312667664023,8.58568733233598,5.4799999999999995,5.86418745424597,5.095812545754029,0.0453881261637434,1.9996373504400253,0.05771523639367064,0.03306101593381616,2.1473414726870197,1.851933228193031,8699904,8.282160472869872,8.93390998840332
9.02,9.251516738055804,8.788483261944195,5.319999999999999,5.753128156554154,4.886871843445845,0.03892627398017791,2.0506948098540305,0.05791743274981387,0.019935115210541948,2.191800254110862,1.9095893655971992,8863744,8.299200677871704,8.898134231567383
9.129999999999999,9.446385840391127,8.813614159608871,5.07,5.73340033162488,4.4065996683751205,0.0441466713091358,2.0726425498723984,0.06519986257206532,0.02309348004620627,2.202513741050453,1.9427713586943436,9027584,8.364325189590454,8.999365329742432
9.16,9.550384425918862,8.769615574081138,5.140000000000001,5.592106182218293,4.687893817781708,0.03957659313455221,2.043075993657112,0.049376562383588736,0.029776623885515684,2.173488141550499,1.9126638457637253,9191424,8.415625190734863,9.028601837158202
9.150000000000002,9.437228132326904,8.8627718676731,5.17,5.50778691508109,4.8322130849189096,0.035568651510402505,2.102518503367901,0.047635949475996316,0.023501353544808694,2.1921974092039376,2.0128395975318645,9355264,8.334936046600342,8.991092109680176
9.41,9.59138357147217,9.22861642852783,5.1899999999999995,5.516955654485436,4.863044345514563,0.04815888245357196,2.0834611475467684,0.07181430994578161,0.024503454961362303,2.190383103303789,1.976539191789748,9519104,8.53697910308838,9.237048721313476
9.26,9.583109888428071,8.936890111571929,5.3100000000000005,5.812891638427207,4.807108361572794,0.03441441464237863,2.0386267587542535,0.04641951385431907,0.02240931543043818,2.1984001561056323,1.8788533614028744,9682944,8.434913206100465,9.075294685363769
9.229999999999999,9.479198715887541,8.980801284112456,4.9,5.3626013402488155,4.437398659751185,0.03855848632520061,1.97469532340765,0.05723260454113405,0.019884368109267178,2.1227948163450616,1.8265958304702383,9846784,8.389332056045532,9.02259931564331
9.25,9.557408522978788,8.942591477021212,5.32,5.8449761899362676,4.795023810063733,0.04359010388143356,2.019928351044655,0.058258224264389806,0.02892198349847732,2.1297556760363654,1.9101010260529443,10010624,8.378630542755127,9.025723075866699
9.26,9.550516780926678,8.969483219073322,5.16,5.48,4.84,0.03651913774665441,1.994575023651123,0.04888416129243329,0.024154114200875536,2.0908709708480653,1.8982790764541808,10174464,8.387241506576538,9.021320152282716
9.22,9.601575680566778,8.838424319433223,5.2700000000000005,5.684849370253831,4.85515062974617,0.03790729411412026,2.0520436838269234,0.054224988513718556,0.021589599714521967,2.186380038134888,1.9177073295189586,10338304,8.363361072540282,8.958209896087647
9.370000000000001,9.565192212959433,9.174807787040569,5.1,5.627257053058562,4.572742946941437,0.03928003177279603,2.084963795542717,0.060759864149703954,0.017800199395888106,2.1990619667001536,1.9708656243852805,10502144,8.442739391326905,9.082822704315186
9.33,9.491554944214036,9.168445055785964,5.459999999999999,6.192393336944021,4.727606663055977,0.03291279328986998,1.9765840157866479,0.04200936432181147,0.02381622225792849,2.1094315866857576,1.843736444887538,10665984,8.404130744934083,9.028324508666993
9.17,9.419198715887543,8.920801284112457,5.140000000000001,5.632341345003647,4.647658654996354,0.04365588414948429,2.04859686344862,0.06408391858276868,0.0232278497161999,2.1576002180331266,1.9395935088641134,10829824,8.164628314971925,8.8410400390625
9.29,9.49712315177208,9.082876848227919,5.01,5.590430874437258,4.429569125562741,0.02984843683661888,2.0479671120643617,0.03977155282118858,0.019925320852049185,2.189371429405329,1.906562794723394,10993664,8.31879382133484,8.944048213958741
9.19,9.415610283453569,8.96438971654643,5.19,5.6129657196511324,4.767034280348868,0.03575535905547436,2.0352853327989577,0.05085649521530435,0.02065422289564437,2.139135798337551,1.9314348672603643,11157504,8.20079870223999,8.820743465423584
9.290000000000001,9.48723082923316,9.092769170766841,5.210000000000001,5.658218696620301,4.761781303379701,0.043605973245575975,2.00057003647089,0.06437301423353628,0.022838932257615668,2.1425986643965995,1.8585414085451808,11321344,8.255222988128661,8.893610572814941
9.31,9.540000000000001,9.08,5.130000000000001,5.594865571966779,4.665134428033222,0.037640149355865966,1.9513043344020844,0.047345750480841664,0.02793454823089027,2.0911592550272213,1.8114494137769475,11485184,8.259908199310303,8.891557312011718
9.34,9.609072480941474,9.070927519058525,5.369999999999999,5.864064773081424,4.875935226918575,0.03288071062415833,1.9916345089673997,0.04266184801674018,0.02309957323157648,2.147041147208069,1.8362278707267303,11649024,8.26849160194397,8.897742891311646
9.33,9.712230297072328,8.947769702927673,4.950000000000001,5.279393381840013,4.620606618159989,0.03272679207148027,1.9826558634638787,0.0430673016942552,0.02238628244870534,2.1475774160913708,1.8177343108363868,11812864,8.228609466552735,8.863029861450196
9.34,9.535959179422655,9.144040820577345,4.94,5.52172158288996,4.358278417110041,0.03329815738834435,1.95655946880579,0.04143688088376575,0.025159433892922953,2.12764049624059,1.78547844137099,11976704,8.223613595962524,8.846989059448243
9.32,9.665832329315812,8.974167670684189,5.05,5.727126280689208,4.372873719310792,0.042237853002734436,1.907704472541809,0.05904913662474584,0.02542656938072303,2.0809382349643437,1.7344707101192745,12140544,8.200753688812256,8.805265808105469
9.280000000000003,9.61105890714494,8.948941092855065,4.83,5.299148164229596,4.360851835770404,0.03169888709671792,1.981869149208069,0.04244320887263435,0.02095456532080149,2.16476698202709,1.7989713163890477,12304384,8.08224949836731,8.719918251037598
9.48,9.74,9.22,5.290000000000001,5.72692104549907,4.853078954500932,0.03459590072743588,1.9693341940641402,0.052993309013632056,0.01619849244123971,2.110365021779282,1.8283033663489985,12468224,8.23756775856018,8.868433570861816
9.41,9.60723082923316,9.21276917076684,5.15,5.854627561198113,4.445372438801888,0.03301319200545543,1.946769317984581,0.04500249776308243,0.021023886247828433,2.0908712898420836,1.8026673461270786,12632064,8.168265867233277,8.780626583099366
9.329999999999998,9.725094925302766,8.93490507469723,5.11,5.558218696620299,4.661781303379701,0.04220627525355662,1.9609638050198555,0.05466946434507966,0.02974308616203358,2.1258752366010727,1.7960523734386384,12795904,8.02963604927063,8.667029094696044
9.470000000000002,9.719198715887545,9.22080128411246,5.03,5.532095608425328,4.527904391574673,0.03922963764052835,1.9145220071077347,0.05659802708603674,0.021861248195019955,2.0543532676959653,1.774690746519504,12959744,8.181800842285156,8.772076940536499
9.400000000000002,9.600000000000001,9.200000000000003,5.04,5.343973683071413,4.736026316928587,0.04273217499721791,1.904406812787056,0.07064770921652168,0.014816640777914142,2.0500094376630478,1.758804187911064,13123584,8.069954538345337,8.684120082855225
9.240000000000002,9.614699879903906,8.865300120096098,5.33,5.770567815438214,4.8894321845617865,0.03839046515058721,1.934248538315296,0.058812794550087144,0.017968135751087275,2.0747390935249896,1.7937579831056025,13287424,7.895533800125122,8.503052616119385
9.23,9.530166620396074,8.929833379603927,5.26,5.942934843158555,4.577065156841445,0.03916549040004605,1.9172986701130867,0.05402489604853064,0.02430608475156146,2.0652308368324652,1.7693665033937083,13451264,7.824603796005249,8.443487977981567
9.309999999999999,9.560798724079687,9.05920127592031,5.02,5.570999092558236,4.469000907441763,0.03135448722168798,1.9597836315631867,0.04099673824952755,0.021712236193848412,2.1227656186644084,1.796801644461965,13615104,7.886149787902832,8.496792316436768
9.31,9.5443074902772,9.075692509722801,5.09,5.544862616621766,4.6351373833782334,0.04275415155570948,1.9063942670822143,0.060925818925351816,0.024582484186067153,2.0961956246884204,1.716592909476008,13778944,7.881972122192383,8.467811107635498
9.270000000000001,9.57675723300356,8.963242766996443,5.13,5.446385840391128,4.813614159608872,0.03900612602010367,1.9372332096099854,0.06082525907447629,0.01718699296573105,2.154356489748423,1.7201099294715474,13942784,7.77342963218689,8.378567266464234
9.360000000000001,9.653938769133983,9.06606123086602,4.97,5.621229606206597,4.318770393793402,0.039486186963040334,1.8392170071601868,0.05068959741902283,0.028282776507057836,2.0529986036407273,1.6254354106796465,14106624,7.797024393081665,8.41121072769165
9.419999999999998,9.638174242292713,9.201825757707283,4.949999999999999,5.481507290636732,4.418492709363266,0.041561933455523066,1.8495378568768501,0.05873137646424785,0.024392490446798285,2.0321561670603154,1.6669195466933848,14270464,7.8384698867797855,8.447259998321533
9.27,9.583209195267315,8.956790804732684,5.3100000000000005,5.818822169328342,4.801177830671659,0.038298200466670075,1.8746983796358108,0.05089068426188617,0.025705716671453976,2.0094122002416324,1.739984559029989,14434304,7.688017797470093,8.257831239700318
9.39,9.6243074902772,9.155692509722801,4.96,5.304093010681705,4.615906989318295,0.03257857125718142,1.884129311144352,0.04181661167086699,0.023340530843495855,2.0189251253229292,1.7493334969657746,14598144,7.7562933444976805,8.337774991989136
9.3,9.640587727318529,8.959412272681472,4.959999999999999,5.446209831245728,4.47379016875427,0.03142301475163546,1.8212433278560638,0.03719770238280733,0.025648327120463596,2.010594236815173,1.6318924188969546,14761984,7.609627819061279,8.201694345474243
9.38,9.725832329315812,9.03416767068419,5.66,6.112106182218293,5.207893817781708,0.034416728524956794,1.8624116793274879,0.04793595519183187,0.02089750185808172,2.0412192913951346,1.6836040672598411,14925824,7.667852401733398,8.234775018692016
9.459999999999999,9.798230690505754,9.121769309494244,5.26,5.675210789840533,4.844789210159466,0.03101115243043745,1.9123505041003228,0.03975945516829711,0.022262849692577788,2.09433607592623,1.730364932274416,15089664,7.643910217285156,8.259456825256347
9.360000000000001,9.605764114548892,9.11423588545111,5.55,6.2824616030891995,4.8175383969108,0.04459508752916005,1.8382508292794228,0.06581799772926741,0.02337217732905269,1.9656907768038034,1.7108108817550423,15253504,7.544517183303833,8.14642071723938
9.430000000000001,9.597630546142403,9.2623694538576,5.4399999999999995,5.948330601085553,4.931669398914446,0.03579500664491202,1.7999461889266968,0.04415590296925434,0.027434110320569693,1.9788796463297362,1.6210127315236573,15417344,7.591949844360352,8.16871600151062
9.290000000000001,9.447797338380596,9.132202661619406,4.98,5.39424630354416,4.5657536964558405,0.03613465084927152,1.8646059021353723,0.05439289088612262,0.017876410812420414,2.047010157053622,1.6822016472171224,15581184,7.434210395812988,8.014657354354858
9.44,9.689799919935936,9.190200080064063,5.09,5.842927619363243,4.337072380636757,0.03908845039550211,1.821041612327099,0.07297619679369186,0.005200703997312359,1.9098300690362742,1.7322531556179237,15745024,7.521556425094604,8.102366161346435
9.440000000000001,9.743973683071415,9.136026316928588,5.07,5.689758017293848,4.450241982706153,0.03017546194605525,1.812899175286293,0.037087595158982516,0.023263328733127985,1.9639895683693205,1.6618087822032657,15908864,7.539525413513184,8.076983308792114
9.52,9.62770329614269,9.41229670385731,5.34,5.6983294573433785,4.981670542656621,0.03467928187455977,1.8944009229540826,0.05032583171691528,0.019032732032204264,2.0736201726264243,1.7151816732817409,16072704,7.54418044090271,8.10833830833435
9.47,9.625241746962601,9.3147582530374,5.24,5.66,4.82,0.03854479771107432,1.7798881962895394,0.05254952029585401,0.02454007512629464,1.9666429759325932,1.5931334166464857,16236544,7.4534705638885494,8.029004621505738
9.48,9.668679622641132,9.291320377358868,5.340000000000001,5.620000000000001,5.0600000000000005,0.029732270701788317,1.8098339810967445,0.036117860897092874,0.023346680506483763,1.925365846273794,1.6943021159196952,16400384,7.435242605209351,8.006637573242188
9.400000000000002,9.68284271247462,9.117157287525384,5.079999999999999,5.786823881882891,4.373176118117107,0.03695776364766058,1.7269944116473197,0.052658106420642156,0.02125742087467901,1.857629060584026,1.5963597627106134,16564224,7.326222562789917,7.9024933815002445
9.5,9.70976176963403,9.29023823036597,4.93,5.615638388656878,4.2443616113431215,0.035270948219113,1.7776705846190453,0.04387034498305673,0.026671551455169272,1.937898954208077,1.6174422150300136,16728064,7.386580991744995,7.957907009124756
9.42,9.67219040425837,9.16780959574163,5.069999999999999,5.806274405367998,4.333725594632001,0.029043176246341267,1.8579363390803336,0.038317637765765925,0.01976871472691661,2.0128464309238185,1.7030262472368487,16891904,7.287698030471802,7.850174617767334
9.57,9.743493515728975,9.396506484271026,5.279999999999999,5.742168800331653,4.817831199668346,0.03090319797629485,1.8078230753540994,0.03969140620223696,0.02211498975035274,1.966017666100033,1.6496284846081657,17055744,7.352990531921387,7.954697322845459
9.540000000000001,9.75540659228538,9.324593407714621,5.219999999999999,5.611918358845307,4.82808164115469,0.027688344172202006,1.76673713773489,0.03491875622136378,0.020457932123040232,1.9584996171141675,1.5749746583556123,17219584,7.346913814544678,7.898187875747681
9.48,9.620000000000001,9.34,5.179999999999999,5.615430821141544,4.744569178858454,0.02895267007406796,1.8375568032264709,0.0389252089597222,0.01898013118841372,1.9429288736557018,1.73218473279724,17383424,7.2531108379364015,7.813745021820068
9.629999999999999,9.764536240470736,9.495463759529262,5.23,5.694865571966779,4.765134428033222,0.02923315828666086,1.7625667110085488,0.04023423629220482,0.018232080281116902,1.8911157051444247,1.6340177168726728,17547264,7.330070447921753,7.906666898727417
9.52,9.68,9.36,5.24,5.843655530911462,4.636344469088538,0.03708067697007205,1.7933955684304237,0.05573398156683936,0.01842737237330474,1.962868367294499,1.6239227695663483,17711104,7.249664974212647,7.7916230201721195
9.46,9.616204993518133,9.303795006481868,4.99,5.323016516106934,4.656983483893066,0.03519239488523447,1.771889466047287,0.04923423720032391,0.021150552570145035,1.8755312714736423,1.6682476606209318,17874944,7.158096408843994,7.716681957244873
9.4,9.59493588689618,9.205064113103822,5.34,5.928557558782487,4.751442441217513,0.032339491578750275,1.7642093792557716,0.04231301081709153,0.02236597234040902,1.8979118789309255,1.6305068795806177,18038784,7.075301790237427,7.634521245956421
9.55,9.791867732448956,9.308132267551045,5.040000000000001,5.540399840127873,4.539600159872129,0.029939025128260188,1.7742090359330178,0.04065465251346328,0.019223397743057098,1.9410699199128032,1.6073481519532324,18202624,7.185457324981689,7.735340166091919
9.540000000000001,9.631651513899117,9.448348486100885,5.159999999999999,5.518329457343378,4.801670542656621,0.029880093433894174,1.7802794471383094,0.037900833659012326,0.021859353208776022,1.9630567489201065,1.5975021453565124,18366464,7.133224678039551,7.694553375244141
9.639999999999999,9.759999999999998,9.52,5.180000000000001,5.866731388535577,4.4932686114644245,0.03946385246235873,1.7037320256233215,0.06165856584597944,0.01726913907873802,1.8829068618130398,1.5245571894336032,18530304,7.1814816951751705,7.7441794872283936
9.59,9.76,9.42,5.319999999999999,5.797074417675062,4.842925582324937,0.030563651456031904,1.7599028959870338,0.041395930548894955,0.019731372363168853,1.9071170243846503,1.6126887675894173,18694144,7.143532466888428,7.688955926895142
9.600000000000001,9.789736659610105,9.410263340389898,5.49,6.1184106937345994,4.861589306265401,0.031013157544657537,1.7060634359717368,0.038197110930091545,0.023829204159223533,1.8938314630314559,1.5182954089120178,18857984,7.131756734848023,7.665577697753906
9.459999999999999,9.697486841740758,9.22251315825924,5.510000000000001,5.969238500128202,5.0507614998718,0.030317927943542544,1.7703650936484336,0.040857292983987964,0.019778562903097124,1.913389719217879,1.6273404680789882,19021824,6.999619579315185,7.529406547546387
9.59,9.782093727122986,9.397906272877014,5.25,5.871691241694782,4.628308758305218,0.03170357658527787,1.7390106812119484,0.04014685354192273,0.023260299628633012,1.8844102336139121,1.5936111288099846,19185664,7.07030291557312,7.608005714416504
9.609999999999998,9.779999999999998,9.439999999999998,5.040000000000001,5.455210789840535,4.6247892101594665,0.030771685508079783,1.7413477778434754,0.037431541193995665,0.0241118298221639,1.8941569056923695,1.5885386499945813,19349504,7.075365877151489,7.602388191223144
9.65,9.806524758424986,9.493475241575014,4.9399999999999995,5.516541412215982,4.363458587784017,0.0274224490160122,1.7554834499955176,0.03397958195107632,0.020865316080948083,1.905234619233682,1.6057322807573533,19513344,7.069581699371338,7.607190275192261
9.530000000000001,9.64874342087038,9.411256579129622,5.37,5.749605057922047,4.990394942077954,0.030630944506265183,1.6516789630055428,0.040944047923409756,0.02031784108912061,1.8096380703527755,1.4937198556583102,19677184,6.949324131011963,7.482766962051391
9.529999999999998,9.735182845286829,9.324817154713166,5.3100000000000005,5.706106046406767,4.9138939535932336,0.030300183931831214,1.7126856565475463,0.03926220626035427,0.02133816160330816,1.875316628321396,1.5500546847736967,19841024,6.938740158081055,7.461576318740844
9.55,9.746214168703487,9.353785831296515,5.289999999999999,5.8237602458032995,4.756239754196699,0.030170239275321316,1.7068998381495475,0.043128318689386595,0.017212159861256036,1.8347200749492591,1.5790796013498358,20004864,6.901771068572998,7.450893878936768
9.52,9.69776388834631,9.342236111653689,5.12,5.869399759807808,4.370600240192192,0.023778010287787723,1.8071793004870416,0.026834082585325197,0.02072193799025025,1.9236414915015694,1.6907171094725137,20168704,6.871983861923217,7.404525709152222
9.49,9.66578395831247,9.31421604168753,5.449999999999999,5.782415402771893,5.117584597228106,0.026790210581384533,1.7438443779945374,0.03754670116636301,0.016033719996406057,1.9219473951494135,1.5657413608396613,20332544,6.841593885421753,7.36052713394165
9.579999999999998,9.75204650534085,9.407953494659147,5.2299999999999995,5.505862284482674,4.954137715517325,0.03490278907120223,1.7158066004514694,0.048495774700809846,0.021309803441594614,1.8123605625670192,1.6192526383359196,20496384,6.8891819477081295,7.406777620315552
9.569999999999997,9.84221315177632,9.297786848223673,5.49,6.0104805471869245,4.969519452813076,0.03013352814596142,1.6687397047877313,0.04151976677804686,0.018747289513875977,1.8141598558041805,1.523319553771282,20660224,6.853237152099609,7.3731731414794925
9.47,9.71103941586388,9.228960584136122,5.47,5.943392015141785,4.996607984858215,0.027498439303599225,1.6449443072080612,0.03199435895035413,0.02300251965684432,1.8154223989311389,1.4744662154849835,20824064,6.7649688720703125,7.279201650619507
9.45,9.687697286480093,9.212302713519906,5.41,6.072495283002076,4.747504716997924,0.029824406234547452,1.6907165572047234,0.03777495139694947,0.021873861072145437,1.8307371467530347,1.550695967656412,20987904,6.736513948440551,7.244837474822998
9.55,9.783452350598576,9.316547649401425,5.65,5.950832179129827,5.349167820870174,0.03202771897194901,1.6917627885937692,0.04148629284553213,0.02256914509836589,1.8779180530335124,1.5056075241540259,21151744,6.777942562103272,7.296540832519531
9.569999999999999,9.78,9.359999999999998,5.42,5.871220566907139,4.968779433092861,0.02427088608965274,1.7394905433058738,0.02926405976551547,0.019277712413790008,1.9215609984853415,1.5574200881264062,21315584,6.773534154891967,7.291840410232544
9.499999999999998,9.667332005306813,9.332667994693184,5.03,5.412230297072329,4.647769702927672,0.02430472945561628,1.7096399620175362,0.027824949414254476,0.020784509496978087,1.7735653087508545,1.645714615284218,21479424,6.708512496948242,7.2219922065734865
9.55,9.746214168703487,9.353785831296515,5.43,6.155327512231543,4.704672487768456,0.02990143273491408,1.6833819806575776,0.036890625011552186,0.022912240458275973,1.8084629640997525,1.5583009972154027,21643264,6.7388204574584964,7.2459159851074215
9.489999999999998,9.859999999999998,9.12,5.380000000000001,5.901152568831816,4.8588474311681855,0.02759023150429125,1.7807760328054427,0.03561943643468498,0.019561026573897522,1.9370768856698966,1.624475179940989,21807104,6.657016372680664,7.172275590896606
9.46,9.74,9.180000000000001,5.38,5.758945906429928,5.001054093570072,0.029007670818828,1.6480232819914817,0.03787464236677179,0.020140699270884216,1.775646957057371,1.5203996069255925,21970944,6.639317369461059,7.136044263839722
9.559999999999999,9.750787840283389,9.369212159716609,5.59,5.986106046406767,5.193893953593233,0.02666318023111669,1.7349017918109895,0.03430301590223356,0.01902334455999982,1.8426803818124666,1.6271232018095123,22134784,6.706502532958984,7.196544170379639
9.55,9.661803398874989,9.438196601125012,5.62,6.154415568635495,5.085584431364505,0.027016167505644218,1.6976455569267273,0.03369351629672109,0.020338818714567344,1.8029861599134192,1.5923049539400354,22298624,6.652342653274536,7.170610094070435
9.63,9.785241746962601,9.4747582530374,5.39,6.0991544260596555,4.680845573940344,0.028022726788185487,1.6280246153473854,0.03551059731059886,0.020534856265772117,1.754098963084413,1.5019502676103578,22462464,6.687945222854614,7.213304901123047
9.52,9.776124969497314,9.263875030502685,5.279999999999999,5.89935450268808,4.6606454973119185,0.02750239693559702,1.6586147978901864,0.0380564561686602,0.01694833770253384,1.8074306876453736,1.5097989081349992,22626304,6.5932948112487795,7.111346435546875
9.48,9.724131112314675,9.235868887685326,5.59,6.02,5.16,0.02452890388667577,1.728266690671444,0.030056549213744142,0.019001258559607395,1.8376154427256886,1.6189179386171992,22790144,6.55648775100708,7.06473217010498
9.610000000000003,9.791383571472174,9.428616428527832,5.41,5.846921045499069,4.973078954500931,0.02496350333094593,1.6832744911313058,0.03136772537084355,0.018559281291048307,1.788955520510155,1.5775934617524565,22953984,6.607871055603027,7.138378715515136
9.540000000000001,9.745912602819741,9.33408739718026,5.67,6.337907179179862,5.002092820820138,0.024159062816761383,1.7346070468425752,0.030581473438102958,0.017736652195419807,1.8634002481595324,1.605813845525618,23117824,6.559007263183593,7.074954271316528
9.629999999999999,9.830249843945007,9.429750156054991,5.1899999999999995,5.8920683727387235,4.4879316272612755,0.028890739800408426,1.6363881573081016,0.03795876974486587,0.019822709855950985,1.7602215692417833,1.51255474537442,23281664,6.610288906097412,7.1229454517364506
9.66,9.86591260281974,9.45408739718026,5.36,5.9783849933496125,4.741615006650388,0.0228927355143241,1.723006235063076,0.02833319850761642,0.01745227252103178,1.843113693291026,1.602898776835126,23445504,6.60895471572876,7.131958723068237
9.520000000000001,9.673622914957374,9.366377085042629,5.279999999999999,5.759165942028437,4.800834057971562,0.0238259398611262,1.7063974291086197,0.028758152625580645,0.018893727096671753,1.8280952458739623,1.584699612343277,23609344,6.539238786697387,7.014520502090454
9.61,9.856779253585062,9.363220746414937,5.2,5.827694193059009,4.572305806940991,0.026949930307455315,1.6692640781402588,0.034653176130117105,0.019246684484793525,1.8697863645049733,1.4687417917755443,23773184,6.566580009460449,7.063295555114746
9.629999999999999,9.825192212959431,9.434807787040567,5.470000000000001,5.947598157450383,4.992401842549619,0.026011061342433063,1.6815801173448564,0.033271193448912995,0.01875092923595313,1.8488326579280892,1.5143275767616236,23937024,6.56773271560669,7.0665069103240965
9.629999999999999,9.803493515728974,9.456506484271024,5.220000000000001,5.723587132480567,4.716412867519434,0.026608576229773424,1.6615858539938926,0.03298803323742434,0.02022911922212251,1.805489389726413,1.5176823182613721,24100864,6.547144889831543,7.050839042663574
9.41,9.612237484161566,9.207762515838434,5.209999999999999,5.798982172905088,4.62101782709491,0.025180171523243138,1.6977919533848762,0.03449268278486952,0.015867660261616755,1.8161625626480113,1.579421344121741,24264704,6.379915809631347,6.874551248550415
9.65,9.86095023109729,9.439049768902711,4.95,5.247489495612871,4.65251050438713,0.02662054917309429,1.6259186208248138,0.03264120833951971,0.02059989000666887,1.8458437128904868,1.4059935287591407,24428544,6.5447547912597654,7.036764621734619
9.66,9.828522995463528,9.491477004536472,5.52,5.8629285639896445,5.177071436010355,0.02526428780984128,1.6377446204423904,0.032880161361641375,0.017648414258041183,1.8295668779994463,1.4459223628853346,24592384,6.536333465576172,7.028016805648804
9.659999999999998,9.771355287256599,9.548644712743398,5.43,5.985067563455116,4.874932436544883,0.025704633351415353,1.673513624072075,0.03363909811650126,0.017770168586329443,1.8434516573307587,1.5035755908133912,24756224,6.514373540878296,7.014908647537231
9.629999999999999,9.771774468787576,9.488225531212422,5.3100000000000005,5.784236228055176,4.835763771944825,0.02509988013189281,1.6899312496185304,0.03014293209419464,0.020056828169590982,1.7930499071168353,1.5868125921202254,24920064,6.489254808425903,6.976153755187989


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-maze-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
4.79,5.226921045499069,4.353078954500931,4.17,4.744543296888929,3.595456703111071,1.0787521567195655,2.7043076515197755,1.3058116476882247,0.8516926657509064,2.7063149183537396,2.7023003846858114,16384,0.42760707437992096,4.267964434623718
4.3,4.938748776906852,3.6612512230931475,4.6,5.1138093031466045,4.086190696853395,0.3813055887818336,2.6449631452560425,0.48624865410666396,0.2763625234570033,2.68451477622386,2.605411514288225,180224,1.7356607437133789,3.8984107255935667
4.92,5.51464274989274,4.32535725010726,4.749999999999999,5.392261628933255,4.107738371066743,0.35697904545813797,2.652225708961487,0.4280436711912212,0.2859144197250547,2.6934926472352148,2.610958770687759,344064,2.3362975001335142,4.4796370506286625
4.92,5.519666574022597,4.320333425977402,5.16,5.702586398650022,4.617413601349979,0.28204621803015467,2.6368607878684998,0.3388801935394634,0.22521224252084593,2.6700873708647914,2.603634204872208,507904,2.516915464401245,4.447021055221557
4.71,5.276480361530742,4.143519638469258,4.71,5.060570962859162,4.3594290371408375,0.21396015211939806,2.607703223824501,0.2578263512743544,0.17009395296444174,2.6741149677322325,2.5412914799167696,671744,3.086882305145264,4.320144391059875
5.16,5.460665927567458,4.859334072432542,5.3,5.829150262212918,4.770849737787081,0.2283892326056957,2.6045399785041807,0.2891975070149025,0.1675809581964889,2.6505025638918607,2.558577393116501,835584,3.2265785455703737,4.728978157043457
5.0,5.551361950083609,4.448638049916391,4.869999999999999,5.355901224530252,4.384098775469746,0.21240497315302492,2.5850993514060976,0.24839934804331232,0.17641059826273753,2.6520005049491973,2.518198197862998,999424,3.260163927078247,4.619546031951904
5.450000000000001,5.950499750249689,4.949500249750313,5.4399999999999995,5.73732137494637,5.142678625053629,0.20322838472202415,2.5626441687345505,0.2502774144411351,0.15617935500291316,2.6216430874310084,2.5036452500380926,1163264,3.6095394611358644,5.067716503143311
5.7,6.158257569495584,5.2417424305044165,5.42,5.86,4.9799999999999995,0.20151831442490215,2.54602127969265,0.26316246929138887,0.13987415955841545,2.594159334214484,2.497883225170816,1327104,3.998321199417114,5.273673677444458
5.609999999999999,5.946005952328228,5.273994047671771,5.869999999999999,6.48163714733492,5.258362852665078,0.21865929123014208,2.542031016945839,0.25288420066515094,0.18443438179513325,2.60968449882644,2.4743775350652384,1490944,3.997122311592102,5.177308416366577
5.44,5.909467783772221,4.97053221622778,5.44,5.78117444218464,5.098825557815361,0.23539964556694032,2.515035569667816,0.3042076403232635,0.16659165081061716,2.5751637862529626,2.4549073530826697,1654784,3.8368627786636353,5.066897535324097
5.93,6.541637147334921,5.318362852665079,5.680000000000001,6.1014261501141105,5.258573849885891,0.19483445910736916,2.485916370153427,0.2299857779751503,0.15968314023958802,2.5398047918780193,2.4320279484288347,1818624,4.132304096221924,5.512312602996826
6.180000000000001,6.571918358845309,5.788081641154692,5.880000000000001,6.379599839871873,5.380400160128128,0.18424026193097232,2.462777888774872,0.2275014464803618,0.14097907738158283,2.5302172314578475,2.3953385460918963,1982464,4.521381783485412,5.780365371704102
6.540000000000001,7.138665181883832,5.94133481811617,5.53,5.8301666203960725,5.229833379603928,0.23208901435136794,2.4355488657951354,0.26726021794511706,0.19691781075761883,2.496371017857781,2.37472671373249,2146304,4.412262439727783,6.132253360748291
6.369999999999999,7.1368767828015125,5.603123217198486,5.87,6.192645316098034,5.5473546839019665,0.19967225128784777,2.419530060887337,0.24855359254163842,0.15079091003405712,2.45633460876763,2.3827255130070437,2310144,4.606817650794983,6.018407392501831
6.75,7.21743983570081,6.28256016429919,5.62,6.1215974481593785,5.118402551840622,0.19416143139824268,2.387055364251137,0.22335597483870584,0.16496688795777953,2.455858821080842,2.318251907421432,2473984,4.992894315719605,6.385192489624023
6.580000000000001,7.073558507170124,6.086441492829878,5.640000000000001,6.132341345003647,5.147658654996354,0.1899403642863035,2.4071009397506713,0.2248671338811901,0.15501359469141693,2.4562985593891025,2.35790332011224,2637824,4.610818028450012,6.247134113311768
7.090000000000001,7.431906419945576,6.748093580054426,5.79,6.165366487582469,5.414633512417531,0.20635784175246955,2.405973416566849,0.24031028067087445,0.17240540283406464,2.440224943394683,2.371721889739015,2801664,5.32412896156311,6.748226690292358
7.089999999999999,7.526921045499068,6.65307895450093,5.65,5.960644491340181,5.3393555086598194,0.17282628873363137,2.3529744029045103,0.21215338583843074,0.133499191628832,2.406523172901895,2.2994256329071256,2965504,5.516941690444947,6.805139684677124
7.369999999999999,7.676757233003559,7.0632427669964395,5.64,6.083170396123206,5.196829603876793,0.16541877929121257,2.35274743437767,0.20622319954376991,0.12461435903865523,2.400621484719452,2.3048733840358886,3129344,5.911442041397095,7.101923561096191
7.38,7.758945906429928,7.001054093570072,5.54,5.793771550808991,5.286228449191009,0.16749075856059786,2.335482206940651,0.1935744423350382,0.14140707478615752,2.393362630935198,2.277601782946104,3293184,5.708910512924194,7.078615331649781
7.37,8.030378679243963,6.709621320756038,5.430000000000001,5.830124980474852,5.029875019525149,0.1566098295152187,2.297845873236656,0.17114132310090627,0.14207833592953115,2.3772089781129986,2.2184827683603134,3457024,5.833817052841186,7.109217977523803
7.5,8.054977477020465,6.945022522979536,5.31,5.798773976393997,4.821226023606002,0.15914508448913692,2.2953019559383394,0.1874609070232688,0.13082926195500502,2.3665450585425485,2.2240588533341303,3620864,5.983003568649292,7.238989591598511
7.62,8.154415568635496,7.085584431364505,5.12,5.468711915483254,4.771288084516746,0.17585655767470595,2.2786683678627013,0.22274011014332548,0.12897300520608643,2.3465350675522743,2.2108016681731284,3784704,6.005804824829101,7.393291234970093
7.9799999999999995,8.442168800331654,7.517831199668345,4.99,5.396078810084939,4.583921189915062,0.13914581201970572,2.2606014966964723,0.17726683822102057,0.10102478581839085,2.3562997096906835,2.164903283702261,3948544,6.460146903991699,7.73948392868042
8.29,8.66536648758247,7.91463351241753,4.750000000000001,5.137943294825417,4.362056705174584,0.1369023602455854,2.2619367212057115,0.17381031811345896,0.09999440237771187,2.344783171041552,2.179090271369871,4112384,6.653692293167114,8.042998838424683
8.330000000000002,8.797011777153427,7.862988222846577,5.2299999999999995,5.768609320379809,4.6913906796201905,0.15588688524439925,2.251436185836792,0.18731851480497705,0.12445525568382146,2.3249232400523856,2.1779491316211987,4276224,6.6743316650390625,8.119189548492432
8.309999999999999,8.86217750769114,7.757822492308858,5.21,5.84,4.58,0.1459713411517441,2.1791788905858995,0.18223145479628325,0.10971122750720494,2.2941756229633854,2.0641821582084137,4440064,6.721373081207275,8.117946147918701
8.66,8.960665927567458,8.359334072432542,5.0,5.5019960159204455,4.4980039840795545,0.12805419205687935,2.1907530188560487,0.17771479896640563,0.07839358514735305,2.2739397170871385,2.107566320624959,4603904,7.132086706161499,8.458514976501466
8.299999999999999,8.663318042491698,7.936681957508299,4.99,5.578982172905089,4.401017827094911,0.1556219729594886,2.1242425844073294,0.19117654242017465,0.12006740349880254,2.210628811873396,2.037856356941263,4767744,6.7351987838745115,8.11811933517456
8.489999999999998,8.89112342240263,8.088876577597366,4.909999999999999,5.367055795281057,4.452944204718942,0.12667402923107146,2.1376784548163412,0.14945138959555096,0.10389666886659198,2.2551504418430506,2.020206467789632,4931584,7.0785033226013185,8.350760984420777
8.620000000000001,8.968711915483254,8.271288084516748,5.180000000000001,5.701152568831816,4.658847431168185,0.10412881355732675,2.1436723098158836,0.12952797234642588,0.07872965476822763,2.2606340587088303,2.026710560922937,5095424,7.231806516647339,8.466547060012818
8.540000000000001,9.06,8.020000000000001,5.0,5.286356421265527,4.713643578734473,0.11868273816071447,2.125756961107254,0.14841081837294084,0.08895465794848809,2.2284866004116357,2.0230273218028727,5259264,7.106143426895142,8.383072423934937
8.709999999999999,9.060570962859162,8.359429037140837,5.0,5.39496835316263,4.60503164683737,0.0943270284682512,2.172564074397087,0.10631194161867767,0.08234211531782472,2.2425404903774058,2.1025876584167684,5423104,7.36524019241333,8.589835119247436
8.680000000000001,9.089389789809175,8.270610210190828,5.029999999999999,5.739999999999999,4.319999999999999,0.090162832243368,2.1878357574343683,0.12522720220258168,0.05509846228415433,2.331932422085407,2.0437390927833294,5586944,7.3623920440673825,8.550454044342041
8.74,9.098329457343379,8.381670542656622,4.970000000000001,5.685611626512594,4.254388373487407,0.09388002082705493,2.142329640686512,0.11613753458624126,0.0716225070678686,2.241485789857537,2.043173491515487,5750784,7.422196578979492,8.615800809860229
8.85,9.340407993409569,8.35959200659043,5.18,5.596653333119993,4.763346666880007,0.09364821612834928,2.2276688009500503,0.11738558451459073,0.06991084774210783,2.319812711237326,2.1355248906627744,5914624,7.49151644706726,8.731667947769164
8.8,9.260434577328855,8.339565422671146,5.33,5.9367124524847,4.7232875475153,0.10085800345987077,2.1528816714882852,0.1364959826508318,0.06522002426890974,2.277016463390217,2.0287468795863535,6078464,7.509944438934326,8.686760330200196
8.82,9.098567765543683,8.541432234456318,4.889999999999999,5.47728187440104,4.3027181255989575,0.09857348571531473,2.1777932405471803,0.12425372722929415,0.0728932442013353,2.271523763051237,2.0840627180431235,6242304,7.528614568710327,8.706636524200439
8.92,9.108679622641132,8.731320377358868,5.24,5.744380808516739,4.735619191483261,0.09184798835776743,2.1461538136005402,0.11498960858225242,0.06870636813328244,2.2642375551947374,2.028070072006343,6406144,7.621203899383545,8.80643835067749
8.780000000000001,9.108024389337135,8.451975610662867,5.18,5.6875431016179805,4.672456898382019,0.07981782373972235,2.172373265028,0.10119287135343881,0.05844277612600589,2.277624927289613,2.067121602766387,6569984,7.5297260761260985,8.67815465927124
9.0,9.325576411921995,8.674423588078005,5.01,5.451474801092882,4.568525198907118,0.08386293975636357,2.1366865053772925,0.11091768712745456,0.05680819238527258,2.3150710453759276,1.9583019653786575,6733824,7.702390670776367,8.887379169464111
8.87,9.127099202643649,8.61290079735635,4.999999999999999,5.471168759575589,4.5288312404244095,0.08907964136451478,2.131517705321312,0.10985798125812794,0.06830130147090162,2.2704987134483328,1.9925366971942915,6897664,7.585167646408081,8.766768741607667
9.01,9.435323406362734,8.584676593637266,4.85,5.270119030751999,4.429880969248,0.08131620814092451,2.1760552868247034,0.10510487407454014,0.05752754220730888,2.2929820771702594,2.0591284964791474,7061504,7.7240152835845945,8.898417091369629
8.959999999999999,9.243548937575156,8.676451062424842,5.05,5.388378486313773,4.711621513686227,0.09798225932754571,2.121367906033993,0.14096202387170595,0.055002494783385474,2.2356590356144674,2.0070767764535185,7225344,7.639640665054321,8.84551935195923
8.84,9.271740662898457,8.408259337101542,5.2700000000000005,5.66,4.880000000000001,0.10630194554105396,2.1311389714479447,0.12790230168443084,0.08470158939767708,2.2142457032225678,2.0480322396733217,7389184,7.554888534545898,8.738745403289794
9.040000000000003,9.293771550808993,8.786228449191013,4.92,5.427543101617981,4.412456898382019,0.09451195639558133,2.1276211947202683,0.11450995000685528,0.07451396278430737,2.2326673102573302,2.0225750791832064,7553024,7.690890073776245,8.929365825653075
8.860000000000001,9.189241552663088,8.530758447336915,4.99,5.462122865364515,4.517877134635485,0.08690840108320111,2.1092299073934555,0.11428526608740357,0.05953153607899865,2.2219930335002993,1.9964667812866115,7716864,7.572669267654419,8.755102825164794
8.91,9.349203825119956,8.470796174880045,4.98,5.607375485654325,4.352624514345676,0.11676216702908271,2.0970242455601693,0.13808212439794887,0.09544220966021653,2.203896593629123,1.9901518974912156,7880704,7.515676116943359,8.789285278320312
9.059999999999999,9.332763633939715,8.787236366060283,5.36,5.858397431775085,4.8616025682249155,0.10378883657976978,2.061629797518253,0.12206214774682997,0.0855155254127096,2.171875590939895,1.9513840040966113,8044544,7.797599172592163,8.95140037536621
9.14,9.466190128606002,8.813809871394,5.08,5.666174035590114,4.493825964409886,0.08935829019173977,2.087104706466198,0.11603507886202641,0.06268150152145313,2.2241827767558298,1.9500266361765664,8208384,7.802036952972412,9.024846172332763
9.110000000000001,9.317123151772082,8.90287684822792,5.070000000000001,5.4726164427839485,4.667383557216054,0.08609632081352168,2.0841184943914413,0.1057221622534212,0.06647047937362217,2.1986593991633994,1.969577589619483,8372224,7.826660442352295,9.000334072113038
9.2,9.509838667696593,8.890161332303405,4.86,5.438273291792039,4.2817267082079615,0.08858969830907876,2.0535216152668,0.10747195629659312,0.0697074403215644,2.19340767010069,1.91363556043291,8536064,7.833377647399902,9.078537368774414
9.15,9.335741756210068,8.964258243789933,4.91,5.38,4.44,0.10044329147785899,2.0739978834986688,0.12299667964489466,0.07788990331082332,2.200075198817503,1.9479205681798348,8699904,7.7966467380523685,9.014837169647217
9.12,9.415972971738974,8.824027028261025,5.24,5.76,4.720000000000001,0.09645873974077399,2.042463019490242,0.12516118512909982,0.06775629435244816,2.1831177784487554,1.9018082605317286,8863744,7.757279729843139,8.974969100952148
9.17,9.52227829907617,8.81772170092383,5.18,5.701152568831815,4.6588474311681844,0.107776837516576,2.0495276466012,0.14071955084402,0.07483412418913202,2.2037845599338906,1.8952707332685093,9027584,7.804847860336304,9.019413375854493
9.059999999999999,9.455474398665704,8.664525601334294,4.99,5.558242905807015,4.421757094192985,0.09018634408712381,2.0613855838775637,0.10185017996147692,0.0785225082127707,2.188623671643333,1.9341474961117942,9191424,7.714747762680053,8.90860013961792
9.05,9.256155281280884,8.843844718719117,5.069999999999999,5.53270941205037,4.607290587949628,0.09857042944058772,2.029754915833473,0.11554289456976888,0.08159796431140656,2.1788295141958,1.8806803174711464,9355264,7.747117376327514,8.88981876373291
8.98,9.251293199325012,8.708706800674989,4.86,5.5083826030978935,4.211617396902107,0.10857557021081443,2.0015626534819604,0.13210084990305906,0.0850502905185698,2.1113532393896954,1.8917720675742251,9519104,7.615384197235107,8.81980848312378
9.030000000000001,9.283179778023444,8.776820221976559,5.02,5.354065861769801,4.685934138230198,0.09826281508430834,2.021677535772324,0.12241092824816825,0.07411470192044843,2.154622969012814,1.888732102531834,9682944,7.712488889694214,8.865967941284179
9.130000000000003,9.490693775937432,8.769306224062573,4.880000000000001,5.286939798987516,4.473060201012485,0.09046921478584405,2.046066239476204,0.10907394175808335,0.07186448781360474,2.1382882771622804,1.9538442017901276,9846784,7.769306898117065,8.951379299163818
9.309999999999999,9.572488094968133,9.047511905031865,5.08,5.591468474101777,4.568531525898223,0.10100725134834643,2.008235681056976,0.12941977872319693,0.07259472397349591,2.1551304396064737,1.8613409225074786,10010624,7.851893329620362,9.109700584411621
9.260000000000002,9.416204993518134,9.10379500648187,5.33,5.815901224530254,4.844098775469746,0.09928652644157407,2.0016487181186675,0.12236941663267664,0.0762036362504715,2.1099412080627284,1.8933562281746064,10174464,7.836673259735107,9.043879795074464
9.389999999999999,9.59712315177208,9.182876848227918,5.04,5.437994974842648,4.642005025157352,0.08252263423055409,2.050088767707348,0.09638131693615395,0.06866395152495422,2.15508588225657,1.9450916531581257,10338304,7.92859148979187,9.149528694152831
9.260000000000002,9.580000000000002,8.940000000000001,5.49,6.0600000000000005,4.92,0.08565502306446426,2.068109801411629,0.10797033311922048,0.06333971300970805,2.1768486320647993,1.9593709707584586,10502144,7.782595825195313,9.001590347290039
9.129999999999999,9.430166620396072,8.829833379603926,5.12,5.546145515053251,4.693854484946749,0.09263458596542473,2.006987328827381,0.10826582088981115,0.07700335104103831,2.127606465562264,1.8863681920924982,10665984,7.659170913696289,8.844721698760987
9.25,9.487697286480094,9.012302713519906,5.11,5.571410879802373,4.648589120197627,0.09826572830788789,1.9723083183169365,0.11848626459176807,0.07804519202400771,2.0845235622261216,1.8600930744077517,10829824,7.750882720947265,8.937046337127686
9.2,9.428035085019827,8.971964914980171,5.049999999999999,5.504422710700069,4.5955772892999285,0.09361040745861823,2.012363600730896,0.11430292136269819,0.07291789355453827,2.167905799538478,1.8568214019233138,10993664,7.693713665008545,8.860107421875
9.280000000000001,9.562134719593319,8.997865280406684,5.29,5.851159513863928,4.728840486136072,0.0950792917516082,2.022140647470951,0.12037104292062312,0.06978754058259329,2.1501998036403873,1.8940814913015143,11157504,7.689655208587647,8.909554862976075
9.36,9.58,9.139999999999999,5.119999999999999,5.557721372564785,4.682278627435213,0.0966873342636972,2.0119872093200684,0.1253489023135715,0.06802576621382292,2.1578496464304306,1.8661247722097063,11321344,7.766051864624023,8.966723775863647
9.309999999999999,9.630780298646908,8.98921970135309,5.390000000000001,5.8988221693283425,4.881177830671659,0.08579032034613185,2.023968805372715,0.09841270879295515,0.07316793189930855,2.14456220009175,1.9033754106536804,11485184,7.718782138824463,8.885895538330079
9.37,9.623179778023442,9.116820221976557,5.27,5.825067563455116,4.714932436544883,0.08943954329006368,1.9628444358706474,0.10666794018094217,0.07221114639918519,2.0938479932631737,1.831840878478121,11649024,7.715440654754639,8.917116260528564
9.3,9.606594194335118,8.993405805664883,5.37,6.08,4.66,0.08299918174743648,2.0333455979824064,0.10552360070806201,0.06047476278681095,2.1864969352159616,1.8801942607488513,11812864,7.682873106002807,8.821036434173584
9.190000000000001,9.41561028345357,8.964389716546432,5.1899999999999995,5.721883445878888,4.658116554121111,0.09467181526124471,1.9462192147970199,0.11322873944844902,0.0761148910740404,2.0978044398350115,1.7946339897590282,11976704,7.505704545974732,8.674364233016968
9.379999999999999,9.632190404258369,9.12780959574163,5.2299999999999995,5.587910603363465,4.872089396636534,0.09150765049271281,1.9748317256569863,0.10644463917454865,0.07657066181087697,2.0936363501861956,1.856027101127777,12140544,7.65619683265686,8.822861194610596
9.28,9.463303027798233,9.096696972201766,5.08,5.5507440918375925,4.609255908162408,0.10237652705982325,1.9324320644140243,0.12603933558989702,0.07871371852974948,2.048377058373968,1.81648707045408,12304384,7.5414777278900145,8.699634075164795
9.360000000000001,9.621533936612442,9.09846606338756,5.1000000000000005,5.640370243444252,4.559629756555749,0.0846020674332976,2.0063736975193023,0.09808607307189987,0.07111806179469532,2.16464710809494,1.8481002869436645,12468224,7.57232403755188,8.733573532104492
9.190000000000001,9.612965719651132,8.76703428034887,5.04,5.5423942674832185,4.537605732516782,0.08917653998360035,1.9749226495623589,0.09978461471223696,0.07856846525496375,2.120967155138341,1.8288781439863764,12632064,7.3748640537261965,8.532612323760986
9.26,9.598230690505755,8.921769309494245,5.21,5.667055795281057,4.7529442047189425,0.09097252162173389,1.9592294931411742,0.10421321560105541,0.07773182764241236,2.0734660547637103,1.844992931518638,12795904,7.432574701309204,8.566519784927369
9.19,9.568021163428716,8.811978836571283,5.279999999999999,5.8644655678480975,4.695534432151901,0.08726252685301003,1.987873874604702,0.1005413755797708,0.07398367812624926,2.1522701177765913,1.823477631432813,12959744,7.339053964614868,8.46607518196106
9.37,9.565192212959431,9.174807787040567,5.41,5.801024295920343,5.018975704079657,0.08774918727576728,1.9938817903399468,0.10378892045776061,0.07170945409377394,2.1545159476441906,1.8332476330357033,13123584,7.445920181274414,8.609120988845826
9.24,9.481660919471892,8.998339080528108,5.14,5.74695963621974,4.533040363780259,0.07382372179999945,2.051851676404476,0.0852329675728632,0.0624144760271357,2.165464151910371,1.9382392008985811,13287424,7.357783603668213,8.461902952194214
9.410000000000002,9.504339811320568,9.315660188679436,4.92,5.34142615011411,4.49857384988589,0.0932580690365284,1.9443282201886176,0.11148228241217635,0.07503385566088046,2.1100372518770563,1.778619188500179,13451264,7.416723251342773,8.574203157424927
9.349999999999998,9.6372281323269,9.062771867673096,4.9799999999999995,5.461248376620638,4.498751623379361,0.08517603962682183,1.962047380208969,0.1005145704180951,0.06983750883554855,2.106418921640687,1.817675838777251,13615104,7.3981125831604,8.501851987838744
9.45,9.646214168703485,9.253785831296513,5.1899999999999995,5.832572953056694,4.547427046943305,0.08171017495915292,2.0177261129021646,0.09776320727026369,0.06565714264804215,2.141381332131408,1.894070893672921,13778944,7.442294979095459,8.553799390792847
9.360000000000001,9.64,9.080000000000002,5.069999999999999,5.940689382041609,4.19931061795839,0.09027774063870306,1.9505344182252884,0.11524716358676207,0.06530831769064405,2.144384787583907,1.7566840488666697,13942784,7.325648593902588,8.428673696517944
9.27,9.52709920264365,9.01290079735635,5.040000000000001,5.505188133984522,4.57481186601548,0.08473693626001473,1.9544568613171578,0.09550748145106647,0.073966391068963,2.1091462079304,1.7997675147039154,14106624,7.191582822799683,8.313340950012208
9.29,9.649026461420323,8.930973538579675,5.26,5.762394267483218,4.757605732516781,0.08114664964377874,1.9875409618020057,0.09289233927466542,0.06940096001289206,2.1394919733261166,1.835589950277895,14270464,7.19733190536499,8.299307775497436
9.489999999999998,9.736779253585059,9.243220746414938,4.910000000000001,5.456717477313466,4.363282522686536,0.07727737878449258,2.0070578545331954,0.09275993498497026,0.06179482258401489,2.178966611961496,1.8351490971048947,14434304,7.34082293510437,8.450905132293702
9.33,9.64,9.02,5.17,5.6370117771534245,4.702988222846575,0.08447715262882409,1.9446859672665595,0.10180814507767003,0.06714616017997815,2.0920411903240583,1.7973307442090607,14598144,7.182627391815186,8.270160675048828
9.249999999999998,9.483452350598574,9.016547649401423,5.04,5.3869870314579495,4.6930129685420505,0.08461573556996876,1.969361600279808,0.09770630050466098,0.07152517063527655,2.0856185007594235,1.8531046998001925,14761984,7.111889028549195,8.174201250076294
9.29,9.52853720883753,9.051462791162468,5.06,5.735573830162181,4.384426169837818,0.08422091151587663,1.954799823462963,0.10363564328968367,0.06480617974206959,2.1071853630588144,1.802414283867112,14925824,7.111469316482544,8.181337118148804
9.320000000000002,9.612574776766557,9.027425223233447,5.26,6.0309734106958555,4.489026589304144,0.08661025008186693,1.9436765313148499,0.1006527403111087,0.07256775985262516,2.1053078232036184,1.7820452394260813,15089664,7.082764053344727,8.167192649841308
9.309999999999999,9.535610283453568,9.08438971654643,4.980000000000001,5.633911308970874,4.3260886910291285,0.08619089885614807,1.9093255579471589,0.10316913864430811,0.06921265906798803,2.065585660638605,1.7530654552557126,15253504,7.0724320888519285,8.136723375320434
9.37,9.66,9.079999999999998,5.07,5.572095608425328,4.567904391574673,0.09372480497695498,1.8756265878677367,0.11620718379003067,0.0712424261638793,2.007963829882073,1.7432893458534002,15417344,7.094557476043701,8.157959365844727
9.29,9.454012194668566,9.125987805331432,5.299999999999999,5.872712842531053,4.727287157468945,0.08034143387340004,1.9386844515800477,0.09808297069004092,0.06259989705675915,2.1078025879742635,1.7695663151858319,15581184,6.976537036895752,8.054098415374757
9.370000000000001,9.645862284482675,9.094137715517327,5.32,5.936116872029975,4.703883127970026,0.08013690770603714,1.9865648806095124,0.09628993304147182,0.06398388237060246,2.1494445745022897,1.823685186716735,15745024,6.985768365859985,8.10032229423523
9.349999999999998,9.663847096529503,9.036152903470493,5.299999999999999,5.813809303146604,4.786190696853394,0.08082206314429634,1.9581207126379012,0.10380394958891336,0.05784017669967932,2.093504225186426,1.8227372000893762,15908864,6.992024707794189,8.056022262573242
9.38,9.66913664589602,9.090863354103982,5.0,5.603324125159935,4.396675874840065,0.0796369540970772,1.9533914357423783,0.09370222259179345,0.06557168560236096,2.1387680954155117,1.7680147760692448,16072704,7.001597166061401,8.051205444335938
9.280000000000001,9.642767142944342,8.91723285705566,4.970000000000001,5.349605057922047,4.590394942077954,0.08601049273274837,1.9227175191044807,0.10864072774972612,0.06338025771577062,2.083605414713214,1.7618296234957476,16236544,6.878437614440918,7.9512670040130615
9.38,9.615796522451033,9.144203477548968,5.0200000000000005,5.43424630354416,4.6057536964558405,0.07980086309835312,1.9139422282576561,0.09340194132913544,0.06619978486757079,2.064504057140418,1.763380399374894,16400384,6.945734357833862,8.007454872131348
9.27,9.63619666847201,8.903803331527989,5.1,5.834846922834953,4.365153077165046,0.08528823624365028,1.9418362528085709,0.09988089628671565,0.07069557620058492,2.0352773508284514,1.8483951547886903,16564224,6.855865859985352,7.884131002426147
9.329999999999998,9.605862284482672,9.054137715517324,5.08,5.726219776856141,4.4337802231438594,0.08635263661853966,1.8829869255423546,0.10791910073777097,0.06478617249930835,2.046986816350679,1.71898703473403,16728064,6.855843162536621,7.908070373535156
9.38,9.568679622641133,9.191320377358869,4.83,5.270567815438214,4.3894321845617865,0.07899949178099627,1.9307610228657723,0.09210000942583088,0.06589897413616166,2.0652267274736156,1.796295318257929,16891904,6.8882293701171875,7.936905145645142
9.420000000000002,9.642710574513202,9.197289425486801,5.3100000000000005,5.8108991914547286,4.809100808545272,0.08337380122393365,1.9189055636525154,0.09289629881206397,0.07385130363580332,2.034916270945114,1.8028948563599168,17055744,6.867519903182983,7.937534523010254
9.34,9.508522995463528,9.171477004536472,5.33,5.86113086899558,4.7988691310044205,0.08429603232070798,1.8345976293087005,0.09969741838708664,0.06889464625432933,1.9716499789192166,1.6975452796981845,17219584,6.8022651195526125,7.8580467224121096
9.35,9.565638586528477,9.134361413471522,5.31,5.753734154646676,4.866265845353324,0.0794651565607637,1.9097055986523628,0.09235314214925394,0.06657717097227345,2.0778308760547346,1.741580321249991,17383424,6.839425420761108,7.852103185653687
9.32,9.555796522451033,9.084203477548968,5.29,5.958505796534331,4.621494203465669,0.07318624644540245,1.9498557403683663,0.08848939455757757,0.05788309833322732,2.133388126579138,1.7663233541575947,17547264,6.761703777313232,7.795985126495362
9.360000000000001,9.588910462845194,9.131089537154809,5.069999999999999,5.699364759102382,4.440635240897617,0.08342465548776085,1.8617863923311233,0.09805453375018286,0.06879477722533883,2.0368403588663684,1.6867324257958782,17711104,6.782631778717041,7.8083618640899655
9.46,9.616204993518133,9.303795006481868,5.450000000000001,6.079682459657247,4.820317540342755,0.07713318751193579,1.936093834042549,0.08846500115793933,0.06580137386593225,2.073892269967956,1.7982953981171423,17874944,6.834632062911988,7.8758892059326175
9.469999999999999,9.719198715887542,9.220801284112456,5.0600000000000005,5.634804314527997,4.485195685472004,0.0754641411826014,1.93989128023386,0.08517746394816979,0.06575081841703302,2.0444423839466888,1.835340176521031,18038784,6.786481475830078,7.858401823043823
9.459999999999999,9.72532998322843,9.194670016771568,5.000000000000001,5.449444101084886,4.550555898915116,0.0804034112952649,1.876060499250889,0.08966820352890346,0.07113861906162634,2.0380800752814365,1.7140409232203413,18202624,6.82759051322937,7.837872695922852
9.35,9.565638586528477,9.134361413471522,4.879999999999999,5.481331855134915,4.278668144865083,0.07462839982472355,1.928389625251293,0.08907270654195493,0.06018409310749217,2.0793117157276977,1.7774675347748883,18366464,6.693945693969726,7.723607110977173
9.329999999999998,9.643209195267314,9.016790804732683,5.1899999999999995,5.761751694356912,4.618248305643087,0.0747755622025579,1.9604857951402663,0.08376305498516583,0.06578806941994998,2.0900446878338363,1.8309269024466965,18530304,6.641332721710205,7.675442457199097
9.43,9.69851443164195,9.16148556835805,5.2700000000000005,5.7475981574503825,4.792401842549618,0.06837768168188627,1.9956622138619422,0.07644134704329061,0.06031401632048191,2.105328847597023,1.8859955801268615,18694144,6.700105285644531,7.744237232208252
9.389999999999999,9.670891438103762,9.109108561896235,5.029999999999999,5.373656805548791,4.686343194451208,0.0679647566284984,1.9832584321498872,0.07791390632731529,0.058015606929681496,2.1117739392253854,1.854742925074389,18857984,6.686221361160278,7.7014404296875
9.57,9.789317121994614,9.350682878005387,5.2700000000000005,5.899364759102383,4.640635240897618,0.07202904266305264,1.9671865969896316,0.08577711038403113,0.05828097494207416,2.115613171884813,1.8187600220944504,19021824,6.789074039459228,7.834285116195678
9.440000000000001,9.620000000000001,9.260000000000002,5.26,5.703170396123207,4.816829603876792,0.07277046265080567,1.9700354367494584,0.08359160657092149,0.061949318730689845,2.076063183198543,1.8640076903003737,19185664,6.668740320205688,7.70571608543396
9.27,9.586385840391127,8.953614159608872,5.33,5.826084670192499,4.8339153298075015,0.07523530451580876,1.917448988556862,0.08606990039086407,0.06440070864075345,2.0520799649809964,1.7828180121327273,19349504,6.538868427276611,7.543664836883545
9.200000000000001,9.475680975041806,8.924319024958196,5.029999999999999,5.602800139664787,4.457199860335212,0.07771767959930001,1.9313900366425514,0.09588308047098261,0.05955227872761741,2.095229797607627,1.767550275677476,19513344,6.497693014144898,7.474890995025635
9.45,9.674722050542442,9.225277949457556,5.220000000000001,5.6015756805667785,4.838424319433223,0.06904480801895257,1.9994958713650703,0.08187825410192416,0.05621136193598099,2.1567504291167774,1.8422413136133635,19677184,6.634044122695923,7.661406373977661
9.46,9.725329983228432,9.19467001677157,5.26,5.712106182218292,4.807893817781707,0.07421482983045273,1.9195813566446305,0.08565204143627614,0.06277761822462932,2.0892728664237317,1.7498898468655293,19841024,6.63806185722351,7.652810335159302
9.52,9.764131112314674,9.275868887685325,5.24,6.000526133673262,4.479473866326739,0.07588060167618091,1.9224852710962295,0.09453886670562239,0.057222336646739425,2.095357438423623,1.7496131037688358,20004864,6.638891553878784,7.685876989364624
9.33,9.68227829907617,8.97772170092383,5.37,6.095327512231544,4.644672487768457,0.08481697663664811,1.8108657449483871,0.09987380516427014,0.06976014810902609,1.9932606934691743,1.6284707964276,20168704,6.507124519348144,7.513297176361084
9.309999999999999,9.526564078277076,9.093435921722921,5.220000000000001,5.802752091373339,4.637247908626662,0.07415406093932685,1.8997441038489342,0.09769931122617251,0.050608810652481184,2.146575881285968,1.6529123264119001,20332544,6.472360134124756,7.482216548919678
9.489999999999998,9.711133443874958,9.268866556125039,5.53,6.165688603012513,4.894311396987487,0.07639168747700745,1.9058171212673187,0.0833223493470872,0.0694610256069277,2.0588488257090907,1.7527854168255468,20496384,6.586765289306641,7.61256217956543
9.5,9.744948974278318,9.255051025721682,5.34,5.945309838016862,4.734690161983138,0.07769855889491732,1.8891468420624733,0.09162120678209519,0.06377591100773945,2.0654023812248976,1.7128913029000488,20660224,6.593979167938232,7.607463550567627
9.4,9.548323969741913,9.251676030258087,5.220000000000001,5.783560112144215,4.656439887855786,0.06910870987921948,1.9446828573942185,0.08140138643158462,0.05681603332685434,2.089092194773515,1.800273520014922,20824064,6.503429222106933,7.511113405227661
9.399999999999999,9.696647939483825,9.103352060516173,5.24,5.816541412215983,4.663458587784017,0.07959933974780138,1.8785874381661416,0.09999217779186156,0.05920650170374119,2.037740670276866,1.7194342060554173,20987904,6.486475896835327,7.488757514953614
9.370000000000001,9.670166620396074,9.069833379603928,5.430000000000001,6.073506021727847,4.786493978272154,0.07618432268500323,1.8955194443464278,0.09327026900867233,0.059098376361334144,2.111040522920144,1.6799983657727118,21151744,6.431778049468994,7.442378568649292
9.41,9.66475478405714,9.15524521594286,5.08,5.718435587980495,4.441564412019505,0.07792198453098532,1.871996994316578,0.09481537062913976,0.061028598432830886,2.0222241412764697,1.721769847356686,21315584,6.4895538806915285,7.478725957870483
9.29,9.487230829233159,9.09276917076684,5.41,6.099129886160802,4.720870113839198,0.0752605894580483,1.9060080096125602,0.08947901629614893,0.06104216261994766,2.069385989432104,1.7426300297930166,21479424,6.390925931930542,7.360253810882568
9.349999999999998,9.595967477524974,9.104032522475022,5.34,5.844380808516739,4.835619191483261,0.07929391879588361,1.8658245578408241,0.09427856464129679,0.06430927295047044,2.0098045539975047,1.7218445616841436,21643264,6.405362129211426,7.392021417617798
9.569999999999999,9.80259406699226,9.337405933007737,5.15,5.735234995535982,4.564765004464019,0.07163630239665504,1.9210473984479903,0.08906669685282761,0.05420590794048247,2.0989434038330153,1.7431513930629652,21807104,6.5524767398834225,7.56068172454834
9.309999999999999,9.502093727122984,9.117906272877013,5.26,5.7523413450036465,4.767658654996353,0.08080983920954163,1.8308152452111244,0.09796838877817896,0.0636512896409043,1.953104459202021,1.7085260312202277,21970944,6.346460962295533,7.338894844055176
9.459999999999999,9.602828568570857,9.317171431429141,5.2700000000000005,5.896178888178131,4.64382111182187,0.08476411285810169,1.7875384971499444,0.10197644236818278,0.0675517833480206,1.913366025945576,1.6617109683543128,22134784,6.441386413574219,7.437620544433594
9.48,9.693541565040627,9.266458434959373,5.470000000000001,6.0141507144165125,4.925849285583489,0.07426758459769185,1.872145389020443,0.08410115141673069,0.06443401777865301,2.004380842781484,1.739909935259402,22298624,6.466370582580566,7.439911413192749
9.420000000000003,9.765832329315815,9.074167670684192,5.6899999999999995,6.131474801092882,5.248525198907117,0.06749743171967562,1.909415416419506,0.07870126532173675,0.05629359811761449,2.0754677617069044,1.7433630711321078,22462464,6.408432292938232,7.378862047195435
9.450000000000001,9.700000000000001,9.200000000000001,5.34,5.752795348811006,4.927204651188994,0.07575413729064163,1.8238711312413216,0.08810691676716734,0.06340135781411593,1.9955622218459643,1.652180040636679,22626304,6.41554594039917,7.389602327346802
9.48,9.688806130178211,9.27119386982179,4.99,5.3886226285598955,4.591377371440105,0.0726947652176022,1.8508291587233543,0.08962493407733575,0.05576459635786864,2.0666449626270453,1.6350133548196633,22790144,6.428847885131836,7.396409511566162
9.44,9.596204993518132,9.283795006481867,5.069999999999999,5.628659108938536,4.5113408910614625,0.07512628259137269,1.8443427428603172,0.09110029264852226,0.059152272534223116,2.0538429583982794,1.634842527322355,22953984,6.39764928817749,7.357690668106079
9.45,9.687697286480093,9.212302713519906,5.1899999999999995,5.635982062419554,4.744017937580445,0.07639192338101565,1.8496594816446303,0.09404348294209913,0.05874036381993217,2.0147660338996363,1.6845529293896244,23117824,6.3588825225830075,7.348297119140625
9.559999999999999,9.76591260281974,9.354087397180258,5.09,5.5808156476723205,4.599184352327679,0.06769072120077901,1.898762285709381,0.07927162948472195,0.056109812916836074,2.079582423121854,1.7179421482969084,23281664,6.436936712265014,7.424468755722046
9.38,9.654954541697352,9.10504545830265,5.57,5.989642705167146,5.150357294832855,0.08144102590158576,1.7664732217788697,0.09657348268492567,0.06630856911824586,1.934571176343485,1.5983752672142544,23445504,6.311643314361572,7.269321012496948
9.47,9.637630546142402,9.3023694538576,5.03,5.599297813099612,4.460702186900389,0.07600349141284822,1.8125089585781098,0.08390769579668929,0.06809928702900715,1.8970126184535618,1.7280052987026577,23609344,6.34213080406189,7.325292682647705
9.44,9.681660919471891,9.198339080528108,5.15,5.430178514522439,4.869821485477562,0.07095635333098468,1.8472126007080079,0.08435832515534591,0.05755438150662345,2.001702423209132,1.6927227782068837,23773184,6.294457292556762,7.283914375305176
9.37,9.504536240470737,9.235463759529262,5.33,5.845848815061157,4.814151184938843,0.07552585424855346,1.8333949834108352,0.08859858550695723,0.06245312299014969,1.992830394035303,1.6739595727863674,23937024,6.2727100372314455,7.220510101318359
9.3,9.544948974278318,9.055051025721683,5.16,5.589418211071678,4.730581788928323,0.07475170539692041,1.8207545429468155,0.08569536875517025,0.06380804203867058,1.9517500934691077,1.6897589924245233,24100864,6.221780014038086,7.159683561325073
9.36,9.636405499221704,9.083594500778295,5.23,5.772309874518251,4.68769012548175,0.07410694621503351,1.8677269697189331,0.08700751984508118,0.06120637258498584,2.025637834815074,1.7098161046227922,24264704,6.253921127319336,7.185899353027343
9.46,9.58,9.340000000000002,5.43,5.970462764674866,4.889537235325133,0.07161696357652542,1.8800103038549423,0.09005111949767908,0.053182807655371755,2.0515329098234707,1.7084876978864139,24428544,6.250963115692139,7.253719329833984
9.47,9.801813200460742,9.138186799539259,5.5200000000000005,5.943792402008342,5.096207597991659,0.07673931368626649,1.8077573865652083,0.0905411117578703,0.06293751561466268,2.0078603018501746,1.6076544712802419,24592384,6.315949153900147,7.262557744979858
9.370000000000001,9.680000000000001,9.06,5.200000000000001,5.642718872423574,4.757281127576428,0.08104308973997826,1.7963512793183327,0.09853216948172497,0.06355400999823155,1.9188149035224844,1.673887655114181,24756224,6.1891576766967775,7.16093225479126
9.46,9.78310988842807,9.136890111571931,5.23,5.875058136914806,4.584941863085195,0.06928914617747065,1.8492284625768662,0.0837729443935869,0.05480534796135439,2.035087808722177,1.6633691164315554,24920064,6.235277080535889,7.211549711227417


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-maze-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
4.54,5.0008687448721165,4.0791312551278835,4.75,5.324891294072192,4.175108705927808,0.925358250985543,2.707065233588219,1.1984753530204402,0.6522411489506459,2.7079910905694833,2.706139376606955,16384
4.68,5.3445299090334455,4.015470090966554,4.670000000000001,5.442075125878305,3.897924874121696,0.46208363647262257,2.622521243492762,0.5626670615178618,0.3615002114273833,2.652336192964244,2.5927062940212795,180224
5.009999999999999,5.615722708836311,4.4042772911636865,4.700000000000001,5.0924283374069725,4.30757166259303,0.34350567391763126,2.591358467936516,0.390020063725481,0.29699128410978154,2.620926823599742,2.5617901122732896,344064
5.01,5.524684369298311,4.495315630701689,4.86,5.370294032886923,4.349705967113078,0.21283077636423203,2.598084286848704,0.27891870386403833,0.14674284886442573,2.6191393335366677,2.57702924016074,507904
5.24,5.8486049621881175,4.631395037811883,5.21,5.7530469592954185,4.666953040704581,0.19288418235567706,2.5784884870052336,0.262958923083601,0.12280944162775309,2.5954999010726727,2.5614770729377945,671744
5.29,5.700974451760691,4.8790255482393095,5.159999999999999,5.652341345003646,4.667658654996353,0.19264610096191365,2.5736836761236193,0.24138470334991044,0.14390749857391685,2.593662624695223,2.5537047275520157,835584
5.37,5.67347981810987,5.06652018189013,4.929999999999999,5.4360632371551985,4.423936762844799,0.17553255798605577,2.5652675400177634,0.2273840461378031,0.12368106983430843,2.593613767578742,2.536921312456785,999424
5.46,5.786190128606002,5.133809871393998,5.380000000000001,5.769358446678637,4.990641553321365,0.15478512345192333,2.560229838887851,0.20989478868022807,0.09967545822361859,2.593901418662866,2.5265582591128357,1163264
5.4,6.035609943282829,4.764390056717172,5.470000000000001,5.738514431641952,5.201485568358049,0.1426476989484702,2.563027974963188,0.2032366689212307,0.08205872897570969,2.602413819356783,2.5236421305695926,1327104
5.43,6.091891229734916,4.7681087702650835,5.1899999999999995,5.712398315464358,4.667601684535641,0.17241922036434212,2.5669787178436914,0.21757043016781633,0.12726801056086792,2.612935590719724,2.5210218449676587,1490944
5.38,5.588806130178211,5.1711938698217885,5.21,5.714876222454573,4.705123777545427,0.16394013004998362,2.5693923274676003,0.21895051068645383,0.10892974941351341,2.6052001530398883,2.5335845018953123,1654784
5.67,5.945862284482675,5.394137715517325,5.23,5.609605057922047,4.850394942077954,0.15453703434516983,2.5643569032351174,0.1936507815126881,0.11542328717765153,2.596949901178727,2.5317639052915077,1818624
5.1499999999999995,5.752079728939615,4.547920271060384,5.42,5.732409987036266,5.107590012963734,0.122726916304479,2.5755374789237977,0.16256759796161635,0.08288623464734166,2.605209749009088,2.5458652088385074,1982464
5.35,5.795533388198909,4.90446661180109,5.22,5.609358446678636,4.830641553321364,0.1270722763224815,2.5812061885992685,0.1694302769629676,0.08471427568199538,2.609465803522441,2.552946573676096,2146304
5.37,5.7165544690232695,5.023445530976731,5.42,5.864522215417858,4.975477784582142,0.11451196966227142,2.5927524983882906,0.1594190660596708,0.06960487326487205,2.613668790500177,2.571836206276404,2310144
5.35,6.0616881339463236,4.638311866053676,4.85,5.219459064038223,4.480540935961776,0.13857120239796733,2.5841147840023035,0.17549959674612534,0.10164280804980932,2.6004949928765195,2.5677345751280876,2473984
5.43,5.928096376216491,4.9319036237835086,5.140000000000001,5.512021504754766,4.767978495245235,0.15504306623091296,2.576247337460518,0.18607041236624855,0.12401572009557738,2.605471019900776,2.5470236550202605,2637824
5.74,6.150365690573664,5.3296343094263365,5.34,5.783170396123206,4.896829603876793,0.16415846773112813,2.57443195382754,0.20561324642396636,0.1227036890382899,2.6136709998868293,2.535192907768251,2801664
5.71,6.249351462406472,5.170648537593528,5.029999999999999,5.483982378512646,4.5760176214873525,0.1291877007267127,2.5708889742692316,0.17292848033339625,0.08544692112002916,2.5881312728627184,2.5536466756757448,2965504
5.89,6.293608721412211,5.486391278587789,5.2,5.929383301152419,4.470616698847581,0.1647896712025006,2.5485160440206522,0.20607678721194264,0.12350255519305856,2.5821193873461135,2.514912700695191,3129344
5.9,6.407937003968012,5.392062996031989,5.429999999999999,6.119999999999999,4.739999999999998,0.11865559485740955,2.572391706705093,0.14463211791233105,0.09267907180248806,2.599483334804177,2.5453000786060094,3293184
6.040000000000001,6.600713830755049,5.479286169244953,5.18,5.584474968323134,4.775525031676866,0.1306216110630581,2.5651157269875204,0.16866064690744537,0.09258257521867086,2.596382525812018,2.5338489281630228,3457024
6.11,6.704053869611166,5.515946130388834,5.11,5.555982062419555,4.664017937580446,0.12849084897898133,2.5578025430440903,0.1671596652392568,0.08982203271870587,2.5976829503399252,2.5179221357482553,3620864
6.42,7.042575296650935,5.797424703349065,5.17,5.861447756522501,4.478552243477499,0.11419861192504559,2.556424190600713,0.14200806029650265,0.08638916355358853,2.593843231384627,2.5190051498167985,3784704
6.28,6.754973683481517,5.805026316518483,5.17,5.683906606301184,4.656093393698816,0.11728444839827712,2.5520923872788748,0.15307619808784054,0.0814926987087137,2.570830171492836,2.5333546030649137,3948544
6.380000000000001,7.052011904656458,5.707988095343543,4.739999999999999,5.189888875168079,4.2901111248319195,0.13865977029005686,2.5369368652502695,0.16564764147200894,0.11167189910810477,2.588609699401959,2.48526403109858,4112384
6.2299999999999995,6.878151216923952,5.5818487830760475,5.21,5.649203825119955,4.770796174880045,0.11823998071098071,2.554033056894938,0.1843862227796118,0.05209373864234963,2.591017534429403,2.5170485793604733,4276224
6.28,6.92,5.640000000000001,5.24,5.758073353879545,4.721926646120456,0.11246258022729305,2.5428081681330994,0.16272615005339075,0.06219901040119535,2.57194103537572,2.513675300890479,4440064
6.659999999999999,7.2653098380168615,6.054690161983137,4.889999999999999,5.326921045499068,4.4530789545009295,0.10780927687883371,2.533954487244288,0.1411703300095422,0.07444822374812521,2.557990432384374,2.5099185421042023,4603904
6.779999999999999,7.27152822909778,6.288471770902219,5.31,5.841883445878888,4.7781165541211115,0.08080749626581864,2.532402300834656,0.11849480945984994,0.043120183071787326,2.559092689120248,2.505711912549064,4767744
6.9300000000000015,7.422036584005704,6.437963415994299,4.9799999999999995,5.37446165846632,4.585538341533679,0.10011119819246228,2.5210188676913576,0.11935616642344657,0.08086622996147799,2.5492385425947317,2.4927991927879836,4931584
6.99,7.3784584919911005,6.6015415080089,5.33,5.77955533585978,4.88044466414022,0.10774554800397403,2.518367311358452,0.146374633455305,0.06911646255264306,2.564723985848933,2.472010636867971,5095424
6.94,7.635988505652213,6.244011494347788,5.220000000000001,5.554065861769802,4.8859341382301995,0.08655009555319942,2.5301057587067284,0.1330589733586673,0.04004121774773155,2.5641267760929467,2.49608474132051,5259264
6.94,7.413708771293081,6.46629122870692,5.2299999999999995,5.656731765867037,4.803268234132962,0.10655974947536981,2.4941620528697963,0.1433453663607389,0.0697741325900007,2.542376028643743,2.4459480770958497,5423104
6.82,7.519714227381437,6.120285772618564,5.15,5.716127194188727,4.583872805811274,0.0862845352462803,2.5053458819786707,0.11851968995873605,0.05404938053382455,2.55894940743277,2.4517423565245715,5586944
7.18,7.633431361950185,6.726568638049814,5.1899999999999995,5.549026461420325,4.830973538579674,0.10993251843222722,2.4992311427990592,0.1556881545858002,0.06417688227865424,2.5622438907782756,2.436218394819843,5750784
7.3100000000000005,7.755982062419555,6.864017937580446,5.11,5.51853396431631,4.701466035683691,0.10074177826754745,2.48937781949838,0.1311572334862514,0.0703263230488435,2.538839315151908,2.439916323844852,5914624
7.32,8.042218803410712,6.597781196589288,5.1,5.595983870705489,4.60401612929451,0.09812928688867636,2.4765442152818045,0.1395610786142083,0.05669749516314442,2.5268436421508524,2.4262447884127565,6078464
7.31,8.002026011071838,6.617973988928162,5.35,6.009166139907079,4.69083386009292,0.10405697110109027,2.485873654484749,0.1483396125307521,0.059774329671428456,2.5297001848599847,2.442047124109513,6242304
7.7700000000000005,8.230543157586778,7.309456842413222,5.08,5.496653333119993,4.663346666880007,0.09618369081290433,2.4588909606138865,0.14441528512722862,0.04795209649858004,2.5149257187540948,2.402856202473678,6406144
7.51,8.041883445878888,6.978116554121112,5.08,5.461575680566778,4.698424319433222,0.101415756822098,2.4763377626736958,0.1397484950456509,0.0630830185985451,2.507720275291847,2.4449552500555445,6569984
7.890000000000001,8.580579466824782,7.199420533175219,5.12,5.727947366142827,4.512052633857174,0.07633972624316808,2.471722657481829,0.10876534646991082,0.04391410601642535,2.5167948262329944,2.426650488730664,6733824
7.609999999999999,8.136212884676915,7.0837871153230845,5.2,5.656070170039655,4.743929829960345,0.09374703046244875,2.4584340035915373,0.1458579560939859,0.0416361048309116,2.487068748065979,2.4297992591170954,6897664
7.87,8.415985347788748,7.324014652211252,5.109999999999999,5.720655385630881,4.499344614369118,0.07675565717120961,2.470093973477682,0.12008767849111712,0.0334236358513021,2.5012772167623183,2.4389107301930455,7061504
7.93,8.459244744895969,7.40075525510403,5.14,5.550365690573663,4.729634309426336,0.06479014835009969,2.4664203206698097,0.08457910486630087,0.045001191833898516,2.5254756499216553,2.407364991417964,7225344
7.919999999999999,8.62256672281001,7.217433277189987,4.74,5.164735211631906,4.315264788368094,0.07862203211989248,2.4554042855898546,0.11244040151471527,0.0448036627250697,2.493795289703544,2.4170132814761653,7389184
7.9,8.385798312059645,7.414201687940356,4.9799999999999995,5.356297754444535,4.603702245555464,0.06542683624041573,2.434911718964577,0.08803358062585098,0.04282009185498048,2.4654779227216315,2.404345515207522,7553024
8.2,8.653872228716407,7.746127771283591,5.25,5.630131556174964,4.869868443825036,0.09349388167223269,2.4307645102341975,0.13575073248669672,0.051237030857768644,2.48196751981898,2.379561500649415,7716864
8.34,8.764735211631907,7.915264788368094,4.99,5.331906419945575,4.648093580054425,0.07075919351385282,2.4543349504470826,0.11696287117621101,0.02455551585149463,2.5083444568956113,2.400325443998554,7880704
8.12,8.519499687108762,7.720500312891235,5.2,5.607430975749267,4.792569024250733,0.053167965100146784,2.447439144055049,0.07458151858759728,0.03175441161269629,2.4994639824576277,2.39541430565247,8044544
8.34,8.695527776692623,7.984472223307376,4.87,5.186385840391128,4.553614159608872,0.04386635445601613,2.436151116093,0.06702996230574963,0.02070274660628263,2.4777387410973004,2.3945634910886993,8208384
8.18,8.465657137141713,7.894342862858285,5.28,5.735631429995781,4.82436857000422,0.08853908235517635,2.436463383833568,0.13194785262353537,0.04513031208681735,2.484484571956393,2.3884421957107427,8372224
8.459999999999999,8.829323706252387,8.090676293747611,4.97,5.3824318125460255,4.557568187453974,0.06436435894380939,2.421494831641515,0.0994892265772328,0.029239491310385973,2.474557196611087,2.3684324666719427,8536064
8.49,8.924626276242014,8.055373723757986,5.07,5.593545604508337,4.546454395491663,0.07242888066296774,2.4002661993106207,0.10427831020013786,0.04057945112579761,2.4655447219515403,2.334987676669701,8699904
8.399999999999999,8.716227766016836,8.083772233983161,4.96,5.474198405287297,4.4458015947127025,0.04180809658331172,2.430787174900373,0.0715443373105136,0.012071855856109849,2.4783283730035333,2.3832459767972125,8863744
8.35,8.850499750249687,7.849500249750312,5.08,5.616283507111677,4.543716492888323,0.055064224092833014,2.4264365981022515,0.07562508165508829,0.03450336653057774,2.466269296715785,2.386603899488718,9027584
8.51,8.772488094968134,8.247511905031866,5.06,5.512106182218292,4.607893817781707,0.052217630071875895,2.3995974004268645,0.07533433263735097,0.029100927506400826,2.4461574708418277,2.3530373300119014,9191424
8.41,8.694429253066557,8.125570746933443,5.2,5.456904651573303,4.943095348426698,0.062299857426357116,2.3883509566386545,0.09079702691063526,0.03380268794207897,2.424728060774447,2.351973852502862,9355264
8.59,9.166974869470065,8.013025130529934,5.109999999999999,5.730403094769843,4.489596905230155,0.0589676565859311,2.3667126834392547,0.09147883644519449,0.02645647672666772,2.431078328783305,2.3023470380952045,9519104
8.52,8.815972971738974,8.224027028261025,5.12,5.6581449618829485,4.581855038117052,0.05059098310885013,2.3959727734327316,0.08949794023846219,0.011684025979238073,2.435247918968381,2.3566976278970824,9682944
8.67,9.049605057922046,8.290394942077954,5.05,5.465331193145904,4.634668806854096,0.03483228991584227,2.387993931770325,0.06114591915066207,0.008518660681022475,2.438632095314686,2.3373557682259642,9846784
8.540000000000001,8.92262252939418,8.157377470605821,5.140000000000001,5.865534285888683,4.414465714111318,0.04997795299859712,2.3568402439355856,0.07443283829184116,0.02552306770535308,2.416974651770239,2.2967058361009323,10010624
8.62,8.979999999999999,8.26,5.41,5.941883445878888,4.878116554121112,0.04995296880564027,2.374443433682124,0.0830477155432214,0.016858222068059134,2.436912710079307,2.311974157284941,10174464
8.790000000000001,9.15728735344414,8.422712646555862,5.49,5.953573079459971,5.02642692054003,0.03973288108827541,2.354530707995097,0.056293686057510256,0.023172076119040572,2.42005890808269,2.2890025079075036,10338304
8.65,8.903968501984007,8.396031498015994,5.33,5.63675723300356,5.02324276699644,0.057086111045403676,2.35481605331103,0.09866939715707838,0.015502824933728968,2.4124409098743347,2.297191196747725,10502144
8.899999999999999,9.252136337233178,8.547863662766819,5.450000000000001,5.862916456441253,5.037083543558749,0.04958927481008378,2.3563386857509614,0.08525200007924241,0.013926549540925141,2.441522237107015,2.271155134394908,10665984
8.7,9.05213633723318,8.34786366276682,4.980000000000001,5.548858506133117,4.411141493866886,0.05451913139550011,2.331891755759716,0.0864345373169961,0.022603725474004112,2.455755905421722,2.2080276060977098,10829824
8.73,9.285067563455117,8.174932436544884,5.4,6.121110255092798,4.678889744907202,0.05016865224849117,2.361847277482351,0.09072242615356842,0.00961487834341393,2.4326566262561036,2.2910379287085982,10993664
8.790000000000001,9.181024295920345,8.398975704079657,5.11,5.4212876483254675,4.798712351674533,0.04576507884873229,2.3533694287141165,0.08214953910077835,0.009380618596686222,2.430082850761055,2.276656006667178,11157504
8.89,9.402737749731772,8.37726225026823,5.139999999999999,5.501109401705355,4.778890598294643,0.044449441685962134,2.3519641836484277,0.07242590943597357,0.016472973935950697,2.4266186170244834,2.277309750272372,11321344
8.8,9.174165738677395,8.425834261322606,5.13,5.430166620396072,4.829833379603928,0.04199426732763335,2.3340861211220427,0.07817089863264302,0.005817636022623682,2.3854295574595947,2.2827426847844907,11485184
8.85,9.065638586528477,8.634361413471522,5.319999999999999,5.579999999999999,5.06,0.05124146812498409,2.3396564255158103,0.09469426761353157,0.00778866863643661,2.433832011448261,2.24548083958336,11649024
8.760000000000002,9.121109401705358,8.398890598294646,5.370000000000001,5.989758017293847,4.750241982706155,0.03451693049864839,2.349467737476031,0.07075118613696726,-0.0017173251396704822,2.4000259424531505,2.2989095324989117,11812864
9.030000000000001,9.283179778023444,8.776820221976559,5.16,5.607660585711988,4.712339414288012,0.04390142940586272,2.3492816964785255,0.07697897582570568,0.010823882986019752,2.422035906786408,2.276527486170643,11976704
8.59,9.02,8.16,5.069999999999999,5.578035431835221,4.561964568164778,0.034884891312685753,2.3100953191518787,0.06101091740023098,0.008758865225140529,2.3998225341623196,2.220368104141438,12140544
8.940000000000001,9.383170396123209,8.496829603876794,5.210000000000001,5.814069532421559,4.6059304675784425,0.03190265837862773,2.3400612533092504,0.060862808982201144,0.0029425077750543094,2.418254939405705,2.261867567212796,12304384
8.98,9.269136645896019,8.690863354103982,5.17,5.746281181368956,4.593718818631044,0.03632499090648096,2.3228733976682028,0.06340801441022653,0.00924196740273539,2.4123718034944983,2.2333749918419072,12468224
8.930000000000001,9.401274866717928,8.458725133282075,5.07,5.51955533585978,4.62044466414022,0.03720755192916835,2.3040968616803488,0.06149726166106871,0.012917842197267992,2.404824629783416,2.2033690935772814,12632064
8.99,9.381024295920344,8.598975704079656,5.090000000000001,5.608555686498567,4.571444313501434,0.04025109599751881,2.327213146785895,0.06314361528488108,0.01735857671015654,2.4500365429156097,2.2043897506561803,12795904
9.04,9.268910462845191,8.811089537154807,5.28,5.7914684741017775,4.768531525898223,0.040767545371393946,2.270491936802864,0.06602080852237403,0.015514282220413862,2.3609121156282593,2.1800717579774687,12959744
8.82,9.243792402008342,8.396207597991658,5.24,5.66,4.82,0.025165076419943887,2.2969807734092074,0.036566787797019856,0.013763365042867917,2.4148501152545236,2.179111431563891,13123584
8.8,9.134664010613632,8.46533598938637,5.470000000000001,6.04105166141077,4.898948338589231,0.040581272169947565,2.269085807601611,0.057883333988589164,0.023279210351305965,2.3569034485368996,2.1812681666663223,13287424
9.07,9.526179789118283,8.613820210881718,5.220000000000001,5.596297754444536,4.843702245555465,0.03905046959407623,2.2646928131580353,0.055829585897842364,0.022271353290310096,2.3559443238583393,2.1734413024577313,13451264
8.85,9.24306488014067,8.45693511985933,5.579999999999999,6.1087721626560905,5.051227837343908,0.03615486026489326,2.254758942127228,0.057306440517556734,0.015003280012229777,2.3711413240628794,2.1383765601915767,13615104
9.159999999999998,9.521109401705354,8.798890598294642,5.049999999999999,5.663595958265697,4.436404041734301,0.02457914453552798,2.2751270612080896,0.048477670025440886,0.000680619045615078,2.363415695505078,2.1868384269111014,13778944
8.8,9.184707681233428,8.415292318766573,5.64,6.266418390534633,5.0135816094653665,0.030671447494144834,2.2801399379968648,0.05546963633011187,0.005873258658177796,2.3670099195659655,2.193269956427764,13942784
9.069999999999999,9.376757233003557,8.76324276699644,5.289999999999999,5.733734154646675,4.846265845353323,0.03563199145525379,2.289299478133519,0.06589353097605288,0.005370451934454696,2.4093462312695286,2.1692527249975098,14106624
9.030000000000001,9.414837628097878,8.645162371902124,5.34,5.953514466007118,4.726485533992881,0.03662593180973387,2.2423026760419207,0.0628832543293024,0.010368609290165334,2.3466993038056647,2.1379060482781767,14270464
8.95,9.297131099154196,8.602868900845802,5.3100000000000005,5.86937465083788,4.750625349162121,0.02811677569892097,2.2783690293629966,0.055773697191075174,0.00045985420676676603,2.3487987621871556,2.2079392965388376,14434304
9.09,9.36367864366808,8.816321356331919,5.57,5.987252920900501,5.152747079099499,0.0341855687341497,2.249496504664421,0.05518672225981666,0.013184415208482732,2.335044922058065,2.1639480872707773,14598144
9.17,9.56255572852781,8.77744427147219,4.98,5.6868238818828925,4.273176118117108,0.02647582728241099,2.23727305829525,0.056405542972914585,-0.003453888408092607,2.334914162640116,2.139631953950384,14761984
9.05,9.311725046566048,8.788274953433953,5.01,5.534309069156733,4.485690930843266,0.018341135261774322,2.2538982560237253,0.037445938939033564,-0.0007636684154849194,2.3628278377078904,2.14496867433956,14925824
9.16,9.40576411454889,8.91423588545111,5.08,5.554973683481517,4.605026316518483,0.029249694259487972,2.235238798459371,0.0594917153485405,-0.0009923268295645611,2.355827923301132,2.1146496736176097,15089664
8.98,9.322928563989645,8.637071436010356,5.380000000000001,5.992862137841783,4.7671378621582186,0.02552697673284755,2.2251102894544603,0.04381343868836999,0.0072405147773251105,2.3367422156269506,2.11347836328197,15253504
8.969999999999999,9.365094925302767,8.57490507469723,5.41,6.004053869611166,4.815946130388834,0.02491457247670037,2.2710197677214943,0.04530029004245645,0.0045288549109442945,2.3787339474250913,2.1633055880178973,15417344
9.14,9.364499443206437,8.915500556793564,5.26,5.645227205685164,4.874772794314835,0.02615093233519772,2.2567360401153564,0.051157673036395734,0.0011441916339997027,2.3830817003401874,2.1303903798905255,15581184
8.979999999999999,9.353630833845386,8.606369166154611,5.26,5.824269439186635,4.695730560813365,0.03254544087782653,2.2468482772509253,0.052258541887938034,0.012832339867715023,2.3587248523682716,2.134971702133579,15745024
9.05,9.307875939164553,8.792124060835448,5.220000000000001,5.903812839891151,4.536187160108851,0.019826456200098562,2.218476483225822,0.03213500003445977,0.007517912365737352,2.3194094867468324,2.1175434797048114,15908864
8.930000000000001,9.2130194339617,8.646980566038303,5.33,5.801274866717927,4.858725133282073,0.04753604586294383,2.2785604278246563,0.06522890020791744,0.02984319151797022,2.393651606342623,2.1634692493066896,16072704
9.070000000000002,9.293830292855995,8.846169707144009,5.549999999999999,6.023814309619285,5.076185690380713,0.026921478761263003,2.2583605617284777,0.05244256479216264,0.0014003927303633708,2.3338991886943132,2.182821934762642,16236544
8.970000000000002,9.304813380855666,8.635186619144338,5.21,5.7585435260760995,4.6614564739239,0.020381790428655185,2.2751123795906705,0.03722132932815686,0.0035422515291535124,2.3653996526240064,2.1848251065573345,16400384
9.23,9.564813380855664,8.895186619144337,5.3500000000000005,5.940338885725819,4.7596611142741825,0.0347762660851003,2.231184107065201,0.06687082045650419,0.0026817117136964178,2.330912893177354,2.131455320953048,16564224
9.04,9.316405499221704,8.763594500778295,5.470000000000001,6.2381796664843465,4.701820333515655,0.04420123796153343,2.2663314322630566,0.09384408212024745,-0.0054416061971806,2.3308324834393357,2.2018303810867774,16728064
9.280000000000001,9.55495454169735,9.005045458302652,5.34,5.852249938994628,4.827750061005371,0.03567848048502728,2.2391935735940933,0.07178607876332051,-0.0004291177932659457,2.3284115951883506,2.149975551999836,16891904
9.02,9.33559467676119,8.70440532323881,5.49,5.957867502611584,5.022132497388417,0.05121207948056199,2.2508080462614695,0.08944629579105826,0.01297786317006571,2.3395966276308484,2.1620194648920905,17055744
9.06,9.363973683071414,8.756026316928587,5.0600000000000005,5.558397431775085,4.561602568224916,0.045588074321858546,2.2081448008616764,0.07921531442812199,0.0119608342155951,2.3111739336115873,2.1051156681117655,17219584
9.32,9.56,9.08,5.4399999999999995,5.900868744872116,4.979131255127883,0.02146414980428134,2.223744038740794,0.042080283484589136,0.0008480161239735468,2.343897527604719,2.103590549876869,17383424
9.189999999999998,9.491496268633625,8.88850373136637,5.19,5.698822169328342,4.6811778306716585,0.04537386002387693,2.203021522363027,0.0960738194756354,-0.0053260994278815435,2.3035332391265575,2.102509805599497,17547264
9.129999999999999,9.426816441593116,8.833183558406882,5.470000000000001,6.210337760755184,4.729662239244817,0.058523414846664866,2.212836311260859,0.10138525060809221,0.01566157908523752,2.345873832550085,2.0797987899716333,17711104
9.03,9.404299345444256,8.655700654555742,5.42,5.8991659420284375,4.940834057971562,0.0331912304696743,2.187924055258433,0.059484895419476776,0.0068975655198718275,2.2696440282154287,2.1062040823014376,17874944
9.139999999999999,9.557612260356422,8.722387739643576,5.619999999999999,6.06,5.179999999999999,0.03729017205187114,2.218996261556943,0.06980562219503927,0.004774721908703018,2.3177054966014423,2.1202870265124436,18038784
9.309999999999999,9.660570962859161,8.959429037140836,5.26,5.884819974072532,4.635180025927467,0.03609594633938584,2.1936582446098325,0.06377959782640603,0.008412294852365654,2.277857335714811,2.109459153504854,18202624
9.249999999999998,9.63275318418009,8.867246815819906,5.4399999999999995,6.0024944444170085,4.8775055555829905,0.02196928727207701,2.153350763519605,0.03984031856931306,0.00409825597484096,2.320619612071479,1.986081914967731,18366464
9.190000000000001,9.440798724079691,8.939201275920311,5.2299999999999995,5.722036584005702,4.737963415994297,0.02118001647710718,2.1787045001983643,0.036455008109101246,0.0059050248451131115,2.322383950159032,2.0350250502376963,18530304
9.25,9.655585995813464,8.844414004186536,5.47,6.071747455333215,4.868252544666785,0.018414556240895708,2.231146068374316,0.03874229298130623,-0.0019131804995148154,2.356641345601109,2.105650791147523,18694144
9.32,9.622654919008431,9.01734508099157,5.0600000000000005,5.574198405287298,4.545801594712703,0.017999989973031864,2.1516666948795318,0.04182566469597093,-0.0058256847499072,2.289540950050008,2.0137924397090554,18857984
9.16,9.55293765408777,8.76706234591223,5.459999999999999,6.0135341001239215,4.906465899876077,0.0219785019876629,2.1504640887180964,0.04901869482533594,-0.005061690850010136,2.300907686243699,2.000020491192494,19021824
9.100000000000001,9.400000000000002,8.8,5.25,5.881268564083465,4.618731435916535,0.027151327837782402,2.1754613424340885,0.04546291017527009,0.008839745500294711,2.317270118503845,2.033652566364332,19185664
9.19,9.593608721412211,8.786391278587788,5.390000000000001,5.713882694814034,5.066117305185967,0.027576196916440136,2.1963953013221422,0.04616189302087259,0.008990500812007685,2.3286952987054597,2.064095303938825,19349504
9.110000000000001,9.42448370387033,8.795516296129673,5.48,6.10417946137309,4.855820538626911,0.020309739882941304,2.1724412729342775,0.05012957461768844,-0.009510094851805831,2.317785902874993,2.0270966429935617,19513344
9.34,9.695527776692623,8.984472223307376,5.6,6.040454310910905,5.159545689089095,0.02667261341460588,2.133918818831444,0.052483166993338895,0.0008620598358728658,2.251376636472043,2.016461001190845,19677184
9.08,9.328193472919818,8.831806527080182,5.170000000000001,5.492645316098034,4.847354683901967,0.023365344327369968,2.1810799002647405,0.041267055929873515,0.00546363272486642,2.317618785314529,2.044541015214952,19841024
9.12,9.308679622641131,8.931320377358867,5.36,5.881919534027996,4.838080465972005,0.038619094733439795,2.1939471413691836,0.08039407057921295,-0.003155881112333364,2.313287177033948,2.0746071057044193,20004864
9.37,9.686385840391127,9.053614159608872,5.34,5.771740662898458,4.9082593371015415,0.02630945036071348,2.101825598378976,0.049537731361499776,0.0030811693599271835,2.206621984191343,1.9970292125666094,20168704
9.33,9.67655446902327,8.98344553097673,5.33,5.883263047744922,4.776736952255078,0.015032877219588597,2.16994580278794,0.03204512026128303,-0.001979365822105842,2.3141597556485065,2.0257318499273733,20332544
9.3,9.609838667696595,8.990161332303407,5.61,6.090520551069359,5.129479448930642,0.025393597892252658,2.1110116347670553,0.051240469002203665,-0.00045327321769835296,2.308988845554459,1.9130344239796515,20496384
9.239999999999998,9.603868107973204,8.876131892026793,5.249999999999999,5.540688837074971,4.959311162925027,0.02285186378721841,2.1203277533253035,0.04790786701494883,-0.0022041394405120096,2.2542036442316733,1.9864518624189338,20660224
9.23,9.494764045897474,8.965235954102527,5.269999999999999,5.598785644455471,4.941214355544527,0.015676508768713827,2.1228993659218154,0.02786187799171356,0.003491139545714098,2.286452619462124,1.9593461123815068,20824064
9.419999999999998,9.806781592116273,9.033218407883723,5.23,5.502213151776324,4.957786848223677,0.026113165544423528,2.101979513466358,0.05769089733953107,-0.005464566250684012,2.241038750181794,1.962920276750922,20987904
9.2,9.53466401061363,8.865335989386368,5.299999999999999,5.9985699678629185,4.601430032137079,0.02476009095019735,2.0969903772075975,0.05168651640658396,-0.0021663345061892665,2.2143787418693126,1.9796020125458824,21151744
9.2,9.436643191323984,8.963356808676014,5.13,5.651632054229799,4.608367945770201,0.027453107768087577,2.0740824912985167,0.05516588888740377,-0.0002596733512286141,2.259831836485633,1.8883331461114006,21315584
9.25,9.681856457633783,8.818143542366217,5.619999999999999,6.1468775948927785,5.09312240510722,0.020828570058317043,2.0749255587657296,0.03279159204959613,0.008865548067037963,2.22898899013792,1.9208621273935393,21479424
9.309999999999999,9.646005952328228,8.97399404767177,5.1,5.634789678284837,4.5652103217151625,0.01970904011589781,2.0798740799228352,0.04525199210329546,-0.005833911871499842,2.2157240832192246,1.9440240766264458,21643264
9.250000000000002,9.533725219182225,8.966274780817779,5.130000000000001,5.770390505863415,4.4896094941365865,0.013226363484379023,2.0312866712609923,0.025237167646182782,0.0012155593225752631,2.193077707231673,1.8694956352903116,21807104
9.280000000000001,9.74,8.820000000000002,5.24,5.786260011349906,4.693739988650094,0.027384675270877727,2.0629839738210043,0.05028901644889054,0.004480334092864909,2.214630688666407,1.9113372589756015,21970944
9.43,9.767786915081091,9.092213084918908,5.25,5.90612498809297,4.59387501190703,0.02145342393875273,2.098960449298223,0.04517091393302307,-0.0022640660555176065,2.2725001120710644,1.9254207865253816,22134784
9.45,9.886463056855904,9.013536943144095,5.42,6.0129586832149435,4.827041316785056,0.01250607806553789,2.106740945080916,0.02736444387232871,-0.002352287741252932,2.241288062442856,1.9721938277189761,22298624
9.23,9.609605057922046,8.850394942077955,5.4,5.917687164221792,4.882312835778209,0.02412894238999187,2.112785009543101,0.047014941121157935,0.0012429436588258062,2.2511120676873864,1.9744579513988156,22462464
9.34,9.63393876913398,9.04606123086602,5.68,6.086939798987516,5.273060201012483,0.016520594464479125,2.1073054000735283,0.04786101789080928,-0.014819828961851026,2.246545149072501,1.9680656510745558,22626304
9.17,9.423179778023444,8.916820221976556,5.389999999999999,5.999015599143403,4.780984400856594,0.02415026543700751,2.113913913567861,0.06678165362842063,-0.01848112275440561,2.2975814767657488,1.9302463503699736,22790144
9.32,9.598567765543683,9.041432234456318,5.14,5.622078831727758,4.6579211682722415,0.02198191094115217,2.039237113296986,0.04612593141615614,-0.0021621095338517984,2.2423153383113306,1.8361588882826414,22953984
9.27,9.747598157450382,8.792401842549618,5.29,5.657287353444139,4.922712646555861,0.007626832809667821,2.0599416653315226,0.022420355808547242,-0.007166690189211601,2.213912787994438,1.905970542668607,23117824
9.389999999999999,9.62853720883753,9.151462791162468,5.4,5.851663591625449,4.948336408374551,0.01789342135840944,2.087213130791982,0.03914082685800312,-0.003353984141184232,2.250932405724756,1.9234938558592076,23281664
9.38,9.791825205639482,8.96817479436052,5.380000000000001,6.026219776856141,4.73378022314386,0.013527801046923998,2.060342888534069,0.029264725405669594,-0.0022091233118215967,2.196045233410003,1.9246405436581349,23445504
9.209999999999999,9.706890329952193,8.713109670047805,5.18,5.786300255648965,4.5736997443510345,0.02310265843164714,2.062521667778492,0.043819464312373144,0.002385852550921136,2.2531575442857408,1.8718857912712432,23609344
9.400000000000002,9.64494897427832,9.155051025721685,5.79,6.35471231613982,5.22528768386018,0.018655874350224578,2.0777813384930295,0.041311054062297785,-0.003999305361848629,2.2287092906778128,1.9268533863082462,23773184
9.34,9.653687742827163,9.026312257172837,5.1,5.683095189484529,4.51690481051547,0.00895453306414607,2.0727039009332655,0.022946902882956775,-0.005037836754664637,2.2437099279348183,1.9016978739317127,23937024
9.520000000000001,9.768193472919819,9.271806527080184,5.38,5.916283507111677,4.843716492888323,0.014760214091317381,2.066316562394301,0.025329877802025842,0.004190550380608919,2.257110387762304,1.875522737026298,24100864
9.370000000000001,9.713656805548792,9.02634319445121,5.28,5.85930993431841,4.700690065681591,0.01200694338743532,2.0066341474652285,0.029548691009832526,-0.005534804234961886,2.1895079153232984,1.8237603796071586,24264704
9.270000000000001,9.523179778023444,9.016820221976559,5.430000000000001,5.709463772249643,5.150536227750358,0.01727909583763293,2.092670420308908,0.031962675766299964,0.0025955159089658918,2.2389765370279155,1.946364303589901,24428544
9.290000000000001,9.620000000000001,8.96,5.2,5.7495452665613636,4.650454733438637,0.039590769163623876,2.100836811463038,0.08261373004789668,-0.0034321917206489236,2.2643692835737137,1.937304339352362,24592384
9.429999999999998,9.67919871588754,9.180801284112455,5.79,6.215323406362735,5.364676593637265,0.020612859895966968,2.035742132365704,0.05181018108497891,-0.01058446129304497,2.252795716401725,1.8186885483296835,24756224
9.24,9.612021504754765,8.867978495245236,5.44,6.266075057122536,4.613924942877465,0.014303703748252341,2.0614166950186097,0.03915612470559261,-0.010548717209087932,2.202686108881648,1.9201472811555713,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-maze-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
4.58,5.12735728733616,4.03264271266384,4.35,4.784165866921848,3.9158341330781514,0.0,2.707396650314331,0.0,0.0,2.707933247206177,2.706860053422485,16384
5.0,5.72525857457875,4.27474142542125,4.66,5.306838465151849,4.013161534848151,0.0,2.6464665114879606,0.0,0.0,2.678623297727411,2.61430972524851,180224
4.630000000000001,5.141957029446809,4.1180429705531925,5.010000000000001,5.563985559378582,4.456014440621419,0.0,2.6030386865139006,0.0,0.0,2.636308828829645,2.569768544198156,344064
4.85,5.328016736108684,4.371983263891315,4.83,5.307598157450382,4.352401842549618,0.0,2.581843841075897,0.0,0.0,2.634774340256235,2.528913341895559,507904
5.2700000000000005,5.741274866717927,4.7987251332820735,5.47,6.1628924880528,4.777107511947199,0.5030473053629777,2.6115147918462753,0.5414089894918456,0.4646856212341099,2.6523458383764504,2.5706837453161,671744
5.379999999999999,5.867442304278157,4.892557695721841,5.239999999999999,5.789909083394701,4.690090916605298,0.5030473053629777,2.5808097630739213,0.5414089894918456,0.4646856212341099,2.6355279796804725,2.52609154646737,835584
5.7,6.19598387070549,5.20401612929451,5.499999999999999,6.029150262212918,4.970849737787081,0.5030473053629777,2.5307618916034698,0.5414089894918456,0.4646856212341099,2.6001721630296113,2.4613516201773282,999424
5.54,6.080740233383831,4.999259766616169,5.6,6.222896460095897,4.977103539904102,0.3371884764669554,2.5127443790435793,0.3904326396595607,0.28394431327435005,2.5747521060700955,2.450736652017063,1163264
5.95,6.3748529157249605,5.52514708427504,5.569999999999999,6.265772951471958,4.874227048528041,0.3371884764669554,2.457264167070389,0.3904326396595607,0.28394431327435005,2.5178017196370446,2.3967266145037334,1327104
6.31,6.828555686498566,5.791444313501433,5.279999999999999,5.804976189936267,4.755023810063732,0.3371884764669554,2.4191692531108857,0.3904326396595607,0.28394431327435005,2.507138773317342,2.3311997329044294,1490944
6.579999999999998,7.129181208709838,6.030818791290159,5.84,6.292106182218292,5.387893817781707,0.3352572777173321,2.3875458359718325,0.40562622710371304,0.26488832833095116,2.4751514117804527,2.299940260163212,1654784
6.530000000000001,7.121692487699482,5.93830751230052,5.4399999999999995,5.876348484585428,5.003651515414571,0.3352572777173321,2.405279302597046,0.40562622710371304,0.26488832833095116,2.4714326046315143,2.3391260005625774,1818624
6.590000000000001,7.180677577024895,5.999322422975107,5.61,6.130480547186925,5.089519452813076,0.3352572777173321,2.366507539153099,0.40562622710371304,0.26488832833095116,2.44904864075431,2.283966437551888,1982464
6.45,6.923814309619285,5.976185690380715,5.83,6.198917334913935,5.4610826650860655,0.3223846720894869,2.332133170962334,0.4022967961562549,0.2424725480227189,2.4382870655578626,2.225979276366805,2146304
6.860000000000001,7.221109401705357,6.498890598294645,5.51,6.123921819126833,4.896078180873166,0.3223846720894869,2.307230773568153,0.4022967961562549,0.2424725480227189,2.4473013224231916,2.1671602247131148,2310144
6.790000000000001,7.389082632030007,6.190917367969995,5.49,5.984873721266345,4.995126278733656,0.3223846720894869,2.2602140709757803,0.4022967961562549,0.2424725480227189,2.4169600966664055,2.103468045285155,2473984
6.85,7.65156097709407,6.04843902290593,5.47,6.229012516365836,4.710987483634163,0.29012396224457004,2.2546866491436957,0.3746033153593467,0.20564460912979338,2.4195455829043886,2.0898277153830027,2637824
7.0,7.748331477354788,6.251668522645212,5.140000000000001,5.517359245282265,4.7626407547177365,0.29012396224457004,2.2162566125392913,0.3746033153593467,0.20564460912979338,2.4048354336399647,2.027677791438618,2801664
6.94,7.746473806146239,6.133526193853762,5.24,5.864819974072533,4.615180025927468,0.29012396224457004,2.1896737560629846,0.3746033153593467,0.20564460912979338,2.3608600923018797,2.0184874198240896,2965504
7.019999999999999,8.028761617033478,6.0112383829665195,5.4399999999999995,6.06,4.819999999999999,0.29012396224457004,2.1676265716552736,0.3746033153593467,0.20564460912979338,2.2847313545184447,2.0505217887921026,3129344
7.17,8.075593727893475,6.264406272106526,5.3100000000000005,5.78,4.840000000000001,0.2734469665895815,2.1402712389826775,0.3995235331403926,0.14737040003877042,2.2917916778842993,1.9887508000810559,3293184
7.31,8.24429117516971,6.375708824830288,5.430000000000001,5.972309874518251,4.88769012548175,0.2734469665895815,2.195803615450859,0.3995235331403926,0.14737040003877042,2.382275717242318,2.0093315136594,3457024
7.24,8.095803715813387,6.384196284186613,5.1,5.743428317685816,4.456571682314183,0.2734469665895815,2.132195323705673,0.3995235331403926,0.14737040003877042,2.3806895370651757,1.8837011103461705,3620864
7.4399999999999995,8.137423830966508,6.742576169033492,5.529999999999999,6.4311659114724655,4.628834088527533,0.24104300010493107,2.1877390652894975,0.37934040975100924,0.10274559045885293,2.2747024699767104,2.1007756606022845,3784704
7.349999999999999,7.952079728939614,6.747920271060384,5.57,5.992018956920184,5.147981043079817,0.24104300010493107,2.141964828968048,0.37934040975100924,0.10274559045885293,2.2947542033615935,1.9891754545745028,3948544
7.589999999999999,8.439058301885094,6.740941698114905,5.419999999999999,5.9094895300208155,4.930510469979183,0.24104300010493107,2.139370508491993,0.37934040975100924,0.10274559045885293,2.246001472717739,2.032739544266247,4112384
7.520000000000001,8.18603303221387,6.853966967786133,5.41,6.110642562224134,4.709357437775866,0.24074628592082942,2.112991525232792,0.3645808866146734,0.11691168522698542,2.2742123688473064,1.9517706816182776,4276224
7.6800000000000015,8.463326241102648,6.8966737588973555,5.4,6.129383301152419,4.6706166988475815,0.24074628592082942,2.1925161093473435,0.3645808866146734,0.11691168522698542,2.3142220012104837,2.0708102174842034,4440064
7.480000000000001,8.446229786334495,6.5137702136655085,5.550000000000001,6.187573525171804,4.912426474828197,0.24074628592082942,2.1722531273961065,0.3645808866146734,0.11691168522698542,2.2988767209590675,2.0456295338331456,4603904
7.8100000000000005,8.544098086089319,7.075901913910682,5.3,6.278774744259373,4.321225255740627,0.22824447273930226,2.1702221244573594,0.3693307981842763,0.08715814729432825,2.2368846438940415,2.1035596050206773,4767744
7.890000000000001,8.571835757349232,7.208164242650769,5.549999999999999,6.201536645170476,4.898463354829522,0.22824447273930226,2.17578679472208,0.3693307981842763,0.08715814729432825,2.282960537537704,2.0686130519064565,4931584
7.859999999999999,8.60592224795886,7.114077752041139,5.62,6.276962708226273,4.963037291773727,0.22824447273930226,2.165914011001587,0.3693307981842763,0.08715814729432825,2.303303393142014,2.02852462886116,5095424
7.9700000000000015,8.561692487699482,7.378307512300521,5.67,6.1760632371552,5.1639367628448,0.19363471804700977,2.190989205241203,0.3012972264229474,0.08597220967107218,2.3049119412929007,2.0770664691895058,5259264
8.05,8.57773099207835,7.5222690079216505,5.87,6.246961536499415,5.493038463500585,0.19363471804700977,2.219661772251129,0.3012972264229474,0.08597220967107218,2.3298533415226084,2.10947020297965,5423104
8.239999999999998,8.850245852095693,7.629754147904304,5.609999999999999,6.333118247591637,4.886881752408362,0.19363471804700977,2.214920361340046,0.3012972264229474,0.08597220967107218,2.3304538199343945,2.0993869027456977,5586944
8.24,8.569241552663087,7.910758447336914,6.029999999999999,6.82881161734166,5.231188382658338,0.19363471804700977,2.1645041912794114,0.3012972264229474,0.08597220967107218,2.3345338294902254,1.9944745530685974,5750784
8.169999999999998,8.562555728527808,7.777444271472188,5.87,6.502534584034739,5.237465415965262,0.1695048809676104,2.2053346782922745,0.2411888146791027,0.09782094725611813,2.363757342101163,2.046912014483386,5914624
8.23,8.777813836992093,7.682186163007907,6.090000000000001,6.608555686498567,5.571444313501434,0.1695048809676104,2.212551999092102,0.2411888146791027,0.09782094725611813,2.3446620575389048,2.080441940645299,6078464
8.290000000000001,8.845787729263611,7.734212270736391,6.05,6.57773099207835,5.52226900792165,0.1695048809676104,2.150475963950157,0.2411888146791027,0.09782094725611813,2.3083319901802644,1.99261993772005,6242304
8.430000000000001,9.147007670809735,7.712992329190268,5.81,6.336212884676915,5.283787115323085,0.1519153179228856,2.1171787440776826,0.2172172646495148,0.08661337119625638,2.259500335202708,1.9748571529526575,6406144
8.41,8.871410879802372,7.948589120197627,5.98,6.587947366142827,5.372052633857174,0.1519153179228856,2.218907353281975,0.2172172646495148,0.08661337119625638,2.336962731816806,2.100851974747144,6569984
8.4,8.929150262212918,7.870849737787083,5.7299999999999995,6.22,5.239999999999999,0.1519153179228856,2.1578349441289904,0.2172172646495148,0.08661337119625638,2.3040561832487234,2.0116137050092573,6733824
8.52,8.890944739819828,8.149055260180171,5.820000000000001,6.508186021363412,5.131813978636591,0.13961469034413074,2.1291295289993286,0.18433013455190486,0.09489924613635661,2.270705695088585,1.9875533629100721,6897664
8.72,9.143792402008343,8.296207597991659,5.94,6.664154679609267,5.215845320390733,0.13961469034413074,2.18155717253685,0.18433013455190486,0.09489924613635661,2.2804094973136397,2.08270484776006,7061504
8.680000000000001,9.216283507111678,8.143716492888325,5.86,6.209857113690719,5.510142886309282,0.13961469034413074,2.104785144329071,0.18433013455190486,0.09489924613635661,2.203201024381379,2.006369264276763,7225344
8.74,9.21791212581394,8.26208787418606,6.14,6.492703841770967,5.787296158229032,0.13274885377774787,2.1428977251052856,0.18387552401988402,0.08162218353561171,2.2361626654959665,2.0496327847146047,7389184
9.03,9.435092582010581,8.624907417989418,5.959999999999999,6.283109888428069,5.636890111571929,0.13274885377774787,2.1455998554825784,0.18387552401988402,0.08162218353561171,2.236787457591839,2.0544122533733176,7553024
8.9,9.276828873628336,8.523171126371665,5.790000000000001,6.162692903071686,5.417307096928316,0.13274885377774787,2.1331759661436083,0.18387552401988402,0.08162218353561171,2.2842833559191105,1.9820685763681058,7716864
8.8,9.238178046004133,8.361821953995868,5.91,6.44,5.38,0.12072396756036925,2.1059248968958855,0.16282949377708614,0.07861844134365237,2.2570921459983837,1.954757647793387,7880704
8.959999999999999,9.145472369909912,8.774527630090086,6.2299999999999995,6.724064773081425,5.735935226918574,0.12072396756036925,2.0948071867227553,0.16282949377708614,0.07861844134365237,2.2228669101166183,1.9667474633288924,8044544
8.77,9.144299345444258,8.39570065455574,5.800000000000001,6.353172667437574,5.246827332562427,0.12072396756036925,2.1063981637358666,0.16282949377708614,0.07861844134365237,2.2337114705295074,1.9790848569422261,8208384
8.850000000000001,9.4143580423809,8.285641957619102,6.09,6.6564803615307415,5.523519638469258,0.12072396756036925,2.1049743801355363,0.16282949377708614,0.07861844134365237,2.233910503719758,1.9760382565513142,8372224
8.989999999999998,9.182093727122984,8.797906272877013,6.16,6.570365690573664,5.7496343094263365,0.12763451442678428,2.1579529508948325,0.19678346405546043,0.058485564798108125,2.2471028181879307,2.0688030836017344,8536064
8.65,8.954138126514911,8.34586187348509,6.199999999999999,6.656070170039655,5.743929829960344,0.12763451442678428,2.1445717796683312,0.19678346405546043,0.058485564798108125,2.2324537959448665,2.056689763391796,8699904
8.89,9.1243074902772,8.655692509722801,6.21,6.763985559378582,5.656014440621418,0.12763451442678428,2.1401347279548646,0.19678346405546043,0.058485564798108125,2.268720543577791,2.0115489123319383,8863744
9.010000000000002,9.33078029864691,8.689219701353093,6.220000000000001,6.538747549010185,5.9012524509898165,0.10448018265956904,2.1033921405673026,0.14153722583431497,0.06742313948482312,2.1941729814790847,2.0126112996555205,9027584
8.94,9.23393876913398,8.64606123086602,6.209999999999999,6.739999999999999,5.679999999999999,0.10448018265956904,2.0439382970333098,0.14153722583431497,0.06742313948482312,2.1612347919863697,1.9266418020802498,9191424
9.030000000000001,9.294764045897475,8.765235954102527,6.15,6.831542368455549,5.468457631544451,0.10448018265956904,2.081252484023571,0.14153722583431497,0.06742313948482312,2.1746957711238943,1.9878091969232479,9355264
9.190000000000001,9.467308492477242,8.91269150752276,6.36,6.755474398665704,5.964525601334296,0.08760642216899629,2.0772863179445267,0.1286689066486145,0.0465439376893781,2.155003536952206,1.999569098936847,9519104
9.09,9.332693221990231,8.847306778009768,6.390000000000001,6.800974451760691,5.97902554823931,0.08760642216899629,2.053905485570431,0.1286689066486145,0.0465439376893781,2.1426445774589813,1.9651663936818802,9682944
9.209999999999997,9.508161030317508,8.911838969682487,5.9,6.333589667773577,5.466410332226424,0.08760642216899629,2.0948919698596002,0.1286689066486145,0.0465439376893781,2.1802436900726097,2.009540249646591,9846784
9.000000000000002,9.256904651573304,8.7430953484267,6.08,6.425832329315812,5.734167670684188,0.0775833125107201,2.068940299749374,0.1152193193577582,0.03994730566368202,2.17430937797845,1.9635712215202985,10010624
9.120000000000001,9.444961536185438,8.795038463814564,6.050000000000001,6.572015325445529,5.527984674554473,0.0775833125107201,2.056920038163662,0.1152193193577582,0.03994730566368202,2.1564232603069455,1.9574168160203784,10174464
9.070000000000002,9.275182845286833,8.86481715471317,6.24,6.53732137494637,5.94267862505363,0.0775833125107201,2.041096793115139,0.1152193193577582,0.03994730566368202,2.1325881669770843,1.9496054192531935,10338304
9.17,9.456530975637888,8.883469024362112,6.130000000000001,6.544849370253831,5.71515062974617,0.07258268546493833,2.036854663491249,0.10429921545054277,0.040866155479333886,2.1856105556054097,1.8880987713770885,10502144
9.18,9.415796522451032,8.944203477548967,6.199999999999999,6.776194411635516,5.623805588364482,0.07258268546493833,2.0412894815206526,0.10429921545054277,0.040866155479333886,2.1635395206749948,1.9190394423663102,10665984
9.23,9.509463772249642,8.950536227750359,6.090000000000001,6.6181098370604365,5.561890162939565,0.07258268546493833,2.039818671345711,0.10429921545054277,0.040866155479333886,2.1549157348624197,1.9247216078290021,10829824
9.040000000000001,9.350483493925202,8.7295165060748,6.2,6.587298334620741,5.812701665379259,0.07258268546493833,2.053484584391117,0.10429921545054277,0.040866155479333886,2.1462368377145093,1.9607323310677245,10993664
9.209999999999999,9.479999999999999,8.94,6.069999999999999,6.404813380855663,5.7351866191443355,0.06751177832801167,2.068262864649296,0.08991783800376979,0.045105718652253546,2.2131457388345552,1.9233799904640365,11157504
9.139999999999999,9.38166091947189,8.898339080528107,6.23,6.74,5.720000000000001,0.06751177832801167,2.0624202996492387,0.08991783800376979,0.045105718652253546,2.1680962963947663,1.9567443029037113,11321344
9.17,9.393830292855993,8.946169707144007,6.33,6.803392015141785,5.856607984858215,0.06751177832801167,2.0684180587530134,0.08991783800376979,0.045105718652253546,2.1715909277315095,1.9652451897745171,11485184
9.139999999999999,9.419999999999998,8.86,6.33,6.875985347788748,5.784014652211252,0.06468324826926812,2.0653258591890333,0.1041417959825031,0.02522470055603314,2.1364440443861983,1.9942076739918686,11649024
9.22,9.604187454245972,8.83581254575403,6.09,6.50097445176069,5.679025548239309,0.06468324826926812,2.0235617443919183,0.1041417959825031,0.02522470055603314,2.158477984070334,1.8886455047135022,11812864
9.059999999999999,9.32532998322843,8.794670016771567,6.14,6.535474398665704,5.744525601334296,0.06468324826926812,1.9736253216862678,0.1041417959825031,0.02522470055603314,2.1375919027270647,1.809658740645471,11976704
9.129999999999999,9.330249843945007,8.929750156054991,6.07,6.515084261685358,5.624915738314643,0.060953510930942624,1.9971034318208694,0.10874452137871621,0.013162500483169033,2.1720139037819934,1.822192959859745,12140544
9.28,9.524131112314674,9.035868887685325,5.9399999999999995,6.516541412215982,5.363458587784017,0.060953510930942624,2.0067924842238427,0.10874452137871621,0.013162500483169033,2.1161098009471386,1.8974751675005466,12304384
9.3,9.523606797749979,9.076393202250022,6.5,7.072712842531054,5.927287157468946,0.060953510930942624,2.0360944524407385,0.10874452137871621,0.013162500483169033,2.1248959352308243,1.9472929696506527,12468224
9.329999999999998,9.652645316098033,9.007354683901964,6.159999999999999,6.429072480941473,5.8909275190585255,0.057881600965213734,2.019562666118145,0.0901826788953847,0.025580523035042768,2.1080528888612693,1.9310724433750213,12632064
9.34,9.589799919935935,9.090200080064065,6.27,6.58,5.959999999999999,0.057881600965213734,2.0593926459550858,0.0901826788953847,0.025580523035042768,2.1538270874495438,1.9649582044606277,12795904
9.4,9.6,9.200000000000001,6.32,6.602134719593318,6.037865280406683,0.057881600965213734,2.0321363121271134,0.0901826788953847,0.025580523035042768,2.1096650943984905,1.9546075298557362,12959744
9.31,9.576270539113887,9.043729460886114,6.220000000000001,6.848967407740656,5.591032592259345,0.054694984976740656,2.0014505311846733,0.10337941396421728,0.0060105559892640326,2.100477052121377,1.9024240102479693,13123584
9.31,9.718533964316311,8.90146603568369,6.290000000000001,6.873866423079801,5.706133576920201,0.054694984976740656,1.9769215494394303,0.10337941396421728,0.0060105559892640326,2.0839932958141265,1.8698498030647341,13287424
9.129999999999999,9.586179789118281,8.673820210881717,6.110000000000001,6.506106046406768,5.713893953593234,0.054694984976740656,2.0270704716444015,0.10337941396421728,0.0060105559892640326,2.1582724648288734,1.8958684784599296,13451264
9.269999999999998,9.803010318849456,8.73698968115054,5.97,6.546281181368956,5.393718818631044,0.054694984976740656,2.0298352897167207,0.10337941396421728,0.0060105559892640326,2.2139409617068964,1.8457296177265452,13615104
9.32,9.668711915483254,8.971288084516747,6.33,6.832095608425328,5.827904391574672,0.08142119770327216,2.0439391419291497,0.17151289738584496,-0.008670501979300638,2.190565958592393,1.8973123252659068,13778944
9.419999999999998,9.633541565040625,9.206458434959371,6.199999999999999,6.697995983919548,5.70200401608045,0.08142119770327216,2.0726456314325334,0.17151289738584496,-0.008670501979300638,2.214735560391148,1.930555702473919,13942784
9.23,9.42,9.040000000000001,6.16,6.572795348811006,5.747204651188994,0.08142119770327216,2.008748580515385,0.17151289738584496,-0.008670501979300638,2.1641906033876785,1.853306557643091,14106624
9.31,9.467797338380596,9.152202661619405,6.36,6.8441487374764085,5.875851262523592,0.07710395976095283,2.0015379697084428,0.13941102438207864,0.014796895139827008,2.136469078622745,1.8666068607941404,14270464
9.360000000000001,9.528522995463529,9.191477004536473,6.250000000000001,6.805427763079954,5.694572236920048,0.07710395976095283,2.0493158504366873,0.13941102438207864,0.014796895139827008,2.118620555628538,1.9800111452448368,14434304
9.41,9.612237484161566,9.207762515838434,6.0,6.343511280746354,5.656488719253646,0.07710395976095283,2.0167543202638627,0.13941102438207864,0.014796895139827008,2.127862677136153,1.9056459633915726,14598144
9.569999999999999,9.759999999999998,9.379999999999999,6.34,6.653687742827162,6.026312257172838,0.07357468282462273,2.0474799990653993,0.10199926389325205,0.04515010175599342,2.095129080088976,1.9998309180418228,14761984
9.470000000000002,9.625241746962603,9.314758253037402,6.589999999999999,7.244904573201317,5.935095426798681,0.07357468282462273,2.011493965983391,0.10199926389325205,0.04515010175599342,2.1511915351200304,1.8717963968467513,14925824
9.349999999999998,9.556155281280882,9.143844718719114,6.27,6.728366665454633,5.811633334545366,0.07357468282462273,1.9881864205002784,0.10199926389325205,0.04515010175599342,2.0987232937186553,1.8776495472819017,15089664
9.490000000000002,9.687230829233162,9.292769170766842,6.480000000000001,7.047097875150314,5.912902124849689,0.06253680588175979,2.006283089518547,0.09154147244654165,0.03353213931697793,2.0823494558314377,1.9302167232056564,15253504
9.499999999999998,9.71447610589527,9.285523894104726,6.56,6.809799919935935,6.310200080064064,0.06253680588175979,2.0168386876583098,0.09154147244654165,0.03353213931697793,2.1203313454350297,1.9133460298815896,15417344
9.299999999999999,9.582842712474617,9.01715728752538,6.1899999999999995,6.700783711564885,5.679216288435114,0.06253680588175979,2.039288228750229,0.09154147244654165,0.03353213931697793,2.148681135149414,1.9298953223510438,15581184
9.209999999999999,9.494429253066556,8.925570746933442,6.4399999999999995,6.862374241638857,6.017625758361142,0.07001186043987016,2.0566144451498984,0.10473925085502336,0.03528447002471697,2.129606311877841,1.9836225784219557,15745024
9.149999999999999,9.422946881279122,8.877053118720875,6.18,6.654973683481517,5.705026316518483,0.07001186043987016,2.1158423840999605,0.10473925085502336,0.03528447002471697,2.1940022690072385,2.0376824991926825,15908864
9.349999999999998,9.660644491340179,9.039355508659817,6.2,6.576828873628336,5.823171126371665,0.07001186043987016,2.140132224559784,0.10473925085502336,0.03528447002471697,2.2131076920679096,2.0671567570516585,16072704
9.28,9.661575680566777,8.898424319433222,6.55,7.046487663492256,6.053512336507744,0.07001186043987016,2.1449687466025353,0.10473925085502336,0.03528447002471697,2.2708533839017333,2.0190841093033374,16236544
9.250000000000002,9.446214168703488,9.053785831296516,6.6899999999999995,7.034818792991333,6.345181207008666,0.09228640868594193,2.1097918465733527,0.15768366646996773,0.02688915090191614,2.2320719839720553,1.98751170917465,16400384
9.219999999999999,9.433541565040626,9.006458434959372,6.44,7.148801805866775,5.731198194133226,0.09228640868594193,2.1534969568252564,0.15768366646996773,0.02688915090191614,2.2432254956773243,2.0637684179731886,16564224
9.32,9.564131112314675,9.075868887685326,6.540000000000001,6.914699879903905,6.165300120096097,0.09228640868594193,2.1088022127747537,0.15768366646996773,0.02688915090191614,2.2318616508922853,1.985742774657222,16728064
9.34,9.564499443206437,9.115500556793563,6.250000000000001,6.742442890089806,5.757557109910196,0.07884799151600078,2.1603926569223404,0.13332111429912413,0.02437486873287742,2.2996546377712517,2.021130676073429,16891904
9.360000000000001,9.609799919935938,9.110200080064065,6.409999999999999,6.90081564767232,5.919184352327679,0.07884799151600078,2.101671241223812,0.13332111429912413,0.02437486873287742,2.255097443896776,1.9482450385508483,17055744
9.23,9.543209195267316,8.916790804732685,6.39,6.849238500128201,5.930761499871799,0.07884799151600078,2.163675491511822,0.13332111429912413,0.02437486873287742,2.2989789510324687,2.028372031991175,17219584
9.379999999999999,9.624131112314673,9.135868887685325,6.630000000000001,7.0905431575867786,6.169456842413223,0.0732793534215114,2.138325586915016,0.12398673611121125,0.022571970731811553,2.250438392750681,2.0262127810793515,17383424
9.179999999999998,9.439999999999998,8.919999999999998,6.230000000000001,6.558785644455473,5.901214355544529,0.0732793534215114,2.1511230036616324,0.12398673611121125,0.022571970731811553,2.254355870813198,2.047890136510067,17547264
9.47,9.756530975637888,9.183469024362113,6.359999999999999,6.83791212581394,5.882087874186059,0.0732793534215114,2.1588125228881836,0.12398673611121125,0.022571970731811553,2.251127524561508,2.0664975212148593,17711104
9.47,9.693830292855994,9.246169707144007,6.43,6.909687398208458,5.950312601791541,0.06590432420020877,2.1192516058683397,0.10062956317556213,0.031179085224855414,2.2112231170617918,2.0272800946748877,17874944
9.320000000000002,9.665832329315814,8.97416767068419,6.579999999999998,7.143560112144213,6.016439887855784,0.06590432420020877,2.1013658747076986,0.10062956317556213,0.031179085224855414,2.207934608382272,1.9947971410331253,18038784
9.53,9.775153013442624,9.284846986557374,6.5200000000000005,7.056283507111678,5.983716492888323,0.06590432420020877,2.1008343145251276,0.10062956317556213,0.031179085224855414,2.190430975681369,2.011237653368886,18202624
9.45,9.660950231097289,9.23904976890271,6.67,7.130543157586779,6.209456842413221,0.05547988350190003,2.095564383268356,0.09042291852590342,0.02053684847789663,2.195592567761319,1.9955361987753937,18366464
9.479999999999999,9.743818119165457,9.21618188083454,6.540000000000001,6.88698703145795,6.193012968542051,0.05547988350190003,2.1015854999423027,0.09042291852590342,0.02053684847789663,2.2105327345930372,1.9926382652915682,18530304
9.350000000000001,9.583452350598577,9.116547649401426,6.139999999999999,6.702494444417008,5.57750555558299,0.05547988350190003,2.112780711054802,0.09042291852590342,0.02053684847789663,2.217045113674447,2.008516308435157,18694144
9.46,9.65078784028339,9.269212159716611,6.35,6.8464876634922565,5.853512336507743,0.05547988350190003,2.1157127767801285,0.09042291852590342,0.02053684847789663,2.187011498293026,2.044414055267231,18857984
9.559999999999999,9.80576411454889,9.314235885451108,6.519999999999999,7.056283507111676,5.9837164928883215,0.05792492325737758,2.125117835402489,0.0861552854265282,0.02969456108822697,2.2167807063727816,2.033454964432196,19021824
9.379999999999999,9.593541565040626,9.166458434959372,6.28,6.763321838943783,5.796678161056217,0.05792492325737758,2.122030624747276,0.0861552854265282,0.02969456108822697,2.2440629530843195,1.999998296410233,19185664
9.34,9.58576411454889,9.09423588545111,6.459999999999999,6.823868107973204,6.096131892026794,0.05792492325737758,2.107492406666279,0.0861552854265282,0.02969456108822697,2.226546206931329,1.9884386064012292,19349504
9.42,9.655796522451032,9.184203477548968,6.340000000000001,6.774050688284214,5.905949311715787,0.06453502488523567,2.131346234679222,0.09649603999632077,0.03257400977415058,2.2522338757486886,2.0104585936097554,19513344
9.59,9.782093727122986,9.397906272877014,6.090000000000001,6.540444225182209,5.639555774817793,0.06453502488523567,2.095159228146076,0.09649603999632077,0.03257400977415058,2.181533550221551,2.008784906070601,19677184
9.48,9.747581763205194,9.212418236794807,6.470000000000001,6.786385840391128,6.153614159608873,0.06453502488523567,2.0586185798048975,0.09649603999632077,0.03257400977415058,2.185905054666019,1.931332104943776,19841024
9.610000000000003,9.807230829233163,9.412769170766843,6.29,6.740444225182209,5.839555774817791,0.05843158182324515,2.0284471064805984,0.0888965348430398,0.027966628803450487,2.145075884992357,1.9118183279688399,20004864
9.45,9.670227155455452,9.229772844544547,6.6,7.232455532033676,5.967544467966324,0.05843158182324515,1.9681011259555816,0.0888965348430398,0.027966628803450487,2.0655696745363157,1.8706325773748476,20168704
9.440000000000001,9.689799919935936,9.190200080064066,6.459999999999999,6.8452272056851635,6.074772794314835,0.05843158182324515,1.9791320979595184,0.0888965348430398,0.027966628803450487,2.083919792272746,1.8743444036462908,20332544
9.6,9.754919333848296,9.445080666151703,6.609999999999999,7.197281874401041,6.022718125598958,0.048892371999220974,1.9823850721120835,0.07846093666252345,0.0193238073359185,2.042686044430191,1.922084099793976,20496384
9.530000000000001,9.77103941586388,9.288960584136122,6.5200000000000005,7.16,5.880000000000001,0.048892371999220974,1.994659124314785,0.07846093666252345,0.0193238073359185,2.062672261111834,1.9266459875177362,20660224
9.55,9.678452325786651,9.42154767421335,6.37,6.784849370253831,5.95515062974617,0.048892371999220974,1.9634856402873992,0.07846093666252345,0.0193238073359185,2.0513584626044006,1.875612817970398,20824064
9.55,9.746214168703487,9.353785831296515,6.529999999999999,7.070462764674866,5.989537235325133,0.04161405038609204,2.027562192082405,0.06691925222491031,0.016308848547273772,2.124561116847317,1.9305632673174933,20987904
9.5,9.70976176963403,9.29023823036597,6.389999999999999,6.999015599143403,5.780984400856594,0.04161405038609204,1.9902467653155327,0.06691925222491031,0.016308848547273772,2.0920239221631967,1.8884696084678687,21151744
9.5,9.764575131106458,9.235424868893542,6.32,6.815580467734555,5.824419532265446,0.04161405038609204,1.9993487283587457,0.06691925222491031,0.016308848547273772,2.09132272133879,1.9073747353787016,21315584
9.59,9.86367864366808,9.316321356331919,6.249999999999999,6.770096144957833,5.729903855042165,0.04161405038609204,2.016581140458584,0.06691925222491031,0.016308848547273772,2.1041156654156947,1.929046615501473,21479424
9.48,9.754954541697352,9.20504545830265,6.3500000000000005,6.917890834580028,5.782109165419973,0.041069966701255414,2.007648526132107,0.05805280275647086,0.024087130646039973,2.093915665846748,1.9213813864174658,21643264
9.52,9.644899959967967,9.395100040032032,6.5200000000000005,6.8387475490101854,6.2012524509898155,0.041069966701255414,2.0138920679688455,0.05805280275647086,0.024087130646039973,2.0913629012121535,1.9364212347255376,21807104
9.64,9.873238075793813,9.406761924206188,6.45,6.819459064038224,6.080540935961777,0.041069966701255414,2.0010870188474654,0.05805280275647086,0.024087130646039973,2.1125029563059403,1.8896710813889905,21970944
9.530000000000001,9.749317121994615,9.310682878005387,6.659999999999999,7.26695963621974,6.053040363780259,0.04446575087181498,1.9927748203277589,0.06320282443237235,0.02572867731125761,2.07499131744319,1.9105583232123275,22134784
9.55,9.700000000000001,9.4,6.590000000000001,6.991123422402632,6.1888765775973695,0.04446575087181498,1.9665376380085946,0.06320282443237235,0.02572867731125761,2.0627525644175524,1.8703227115996368,22298624
9.54,9.83051678092668,9.24948321907332,6.510000000000001,7.028555686498567,5.991444313501434,0.04446575087181498,1.9638034239411355,0.06320282443237235,0.02572867731125761,2.0658629157994084,1.8617439320828626,22462464
9.529999999999998,9.80946377224964,9.250536227750356,6.49,7.047584074378026,5.932415925621974,0.0397076692024486,1.9921121090650558,0.06257555714543825,0.016839781259458945,2.1112016006811434,1.873022617448968,22626304
9.569999999999999,9.77518284528683,9.364817154713167,6.659999999999999,7.037359245282263,6.282640754717735,0.0397076692024486,1.9535533234477043,0.06257555714543825,0.016839781259458945,2.1135977728479496,1.7935088740474592,22790144
9.579999999999998,9.793541565040625,9.366458434959371,6.199999999999999,6.732916503778968,5.66708349622103,0.0397076692024486,1.9475356802344321,0.06257555714543825,0.016839781259458945,2.0825726870854853,1.8124986733833792,22953984
9.729999999999999,9.84,9.619999999999997,6.39,6.749026461420325,6.0309735385796746,0.032284042970191065,1.9998934790492058,0.0460119730058618,0.01855611293452033,2.105788862037283,1.8939980960611285,23117824
9.57,9.76,9.38,6.33,6.72,5.94,0.032284042970191065,1.9475723206996918,0.0460119730058618,0.01855611293452033,2.0713012592145605,1.8238433821848232,23281664
9.530000000000001,9.802213151776325,9.257786848223677,6.35,6.79328320518603,5.90671679481397,0.032284042970191065,1.948185421526432,0.0460119730058618,0.01855611293452033,2.065314968505551,1.8310558745473127,23445504
9.55,9.756155281280883,9.343844718719119,6.44,6.845462698654266,6.034537301345734,0.030083396471045125,1.9560687333345412,0.049348666407314265,0.010818126534775981,2.135816966967397,1.7763204997016857,23609344
9.59,9.76,9.42,6.33,6.897538544946508,5.762461455053492,0.030083396471045125,1.9609445750713348,0.049348666407314265,0.010818126534775981,2.0734090575944086,1.8484800925482607,23773184
9.65,9.8,9.5,6.37,6.803704968844029,5.9362950311559715,0.030083396471045125,1.9406734153628349,0.049348666407314265,0.010818126534775981,2.0458038479023624,1.8355429828233074,23937024
9.41,9.58,9.24,6.62,7.006781592116274,6.233218407883726,0.030083396471045125,1.9841492742300033,0.049348666407314265,0.010818126534775981,2.082019458374757,1.8862790900852497,24100864
9.56,9.709666295470958,9.410333704529043,6.24,6.664735211631906,5.815264788368094,0.026188174310370033,1.9730996951460837,0.04091311423914051,0.011463234381599552,2.0614885632562197,1.8847108270359478,24264704
9.61,9.876270539113886,9.343729460886113,6.290000000000001,6.786890329952195,5.793109670047807,0.026188174310370033,1.879131093621254,0.04091311423914051,0.011463234381599552,2.0009630565204732,1.7572991307220347,24428544
9.530000000000001,9.783179778023445,9.276820221976557,6.25,6.624833296279826,5.875166703720174,0.026188174310370033,1.884304976463318,0.04091311423914051,0.011463234381599552,1.9890589172599331,1.7795510356667028,24592384
9.49,9.74865034312755,9.23134965687245,6.459999999999999,7.034804314527996,5.885195685472002,0.024895554845102273,1.8998993396759034,0.03451060784747732,0.01528050184272722,2.0341793809104574,1.7656192984413497,24756224
9.63,9.797630546142402,9.4623694538576,6.24,6.5536877428271625,5.926312257172838,0.024895554845102273,1.8582859471440316,0.03451060784747732,0.01528050184272722,1.975062753930267,1.7415091403577962,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-maze-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
4.430000000000001,4.892709412050372,3.9672905879496296,4.17,4.715985347788748,3.624014652211252,0.0,2.7072757720947265,0.0,0.0,2.7080206735397243,2.7065308706497286,16384
4.9,5.554217089351845,4.245782910648155,4.55,5.02169905660283,4.07830094339717,0.0,2.6649171710014343,0.0,0.0,2.692960200016906,2.6368741419859627,180224
4.7,5.372309452558865,4.027690547441136,4.44,4.922078831727759,3.957921168272242,0.0,2.6367850452661514,0.0,0.0,2.6648913809367367,2.608678709595566,344064
4.89,5.44578772926361,4.33421227073639,4.93,5.392709412050371,4.467290587949629,0.0,2.5891774982213973,0.0,0.0,2.6435784271640608,2.534776569278734,507904
5.0,5.275680975041804,4.724319024958196,4.95,5.454479930225178,4.4455200697748225,0.5093380231467767,2.583063307404518,0.5489432006695464,0.46973284562400697,2.6255153699789298,2.540611244830106,671744
5.56,6.115337735076593,5.0046622649234065,5.180000000000001,5.915934779718965,4.444065220281036,0.5093380231467767,2.5413867056369783,0.5489432006695464,0.46973284562400697,2.614310838044661,2.4684625732292957,835584
5.6899999999999995,6.3791298861608015,5.0008701138391976,5.32,5.892363520850168,4.747636479149833,0.5093380231467767,2.4916006207466124,0.5489432006695464,0.46973284562400697,2.56213622720842,2.421065014284805,999424
5.6899999999999995,6.251159513863928,5.128840486136071,5.4,6.03718129288296,4.762818707117041,0.33832001328882294,2.501932355761528,0.38448152476276376,0.2921585018148821,2.5681502264273823,2.4357144850956733,1163264
6.279999999999999,6.70848570571257,5.851514294287429,5.799999999999999,6.1224903099319405,5.477509690068057,0.33832001328882294,2.4478839308023455,0.38448152476276376,0.2921585018148821,2.5188174029069192,2.3769504586977717,1327104
6.469999999999999,7.270062497558783,5.669937502441215,5.890000000000001,6.275875627631495,5.504124372368506,0.33832001328882294,2.4232780933380127,0.38448152476276376,0.2921585018148821,2.523838732161995,2.3227174545140303,1490944
6.65,7.238642506110458,6.061357493889543,5.909999999999999,6.367055795281057,5.452944204718942,0.3228978134378337,2.401154896616936,0.35518144249721767,0.2906141843784497,2.5023698983042126,2.299939894929659,1654784
6.5600000000000005,6.945227205685165,6.174772794314836,5.41,6.08446274915669,4.7355372508433105,0.3228978134378337,2.3708058148622513,0.35518144249721767,0.2906141843784497,2.4716615935621036,2.269950036162399,1818624
6.68,7.264465567848098,6.095534432151902,5.539999999999999,6.453454979733538,4.626545020266461,0.3228978134378337,2.364064857363701,0.35518144249721767,0.2906141843784497,2.449180573225969,2.2789491415014327,1982464
6.989999999999999,7.817586853448023,6.162413146551976,5.58,6.081597448159378,5.078402551840622,0.26830670372447496,2.361780285835266,0.3085795158269679,0.228033891621982,2.452202468280931,2.271358103389601,2146304
7.38,7.964465567848098,6.795534432151902,5.74,6.3403332407921456,5.139666759207855,0.26830670372447496,2.335153469443321,0.3085795158269679,0.228033891621982,2.4385847747622176,2.2317221641244247,2310144
7.4,7.944058820349418,6.855941179650583,5.54,6.0200000000000005,5.06,0.26830670372447496,2.269802138209343,0.3085795158269679,0.228033891621982,2.416298032490464,2.123306243928222,2473984
7.369999999999999,7.899244744895968,6.84075525510403,5.71,6.036955654485436,5.383044345514564,0.25323299060489,2.2464501798152923,0.3090699429019895,0.19739603830779054,2.3649047892184787,2.127995570412106,2637824
7.65,8.250416522091124,7.049583477908877,5.800000000000001,6.184707681233427,5.415292318766574,0.25323299060489,2.251667633652687,0.3090699429019895,0.19739603830779054,2.3342252498308422,2.169110017474532,2801664
7.76,8.67016482023862,6.84983517976138,5.78,6.347097875150313,5.212902124849688,0.25323299060489,2.248780557513237,0.3090699429019895,0.19739603830779054,2.33263337829705,2.1649277367294237,2965504
7.6899999999999995,8.581571646027395,6.798428353972604,5.5,6.069209978830308,4.930790021169692,0.25323299060489,2.1474008545279504,0.3090699429019895,0.19739603830779054,2.2310871047395486,2.063714604316352,3129344
7.68,8.473473376995095,6.8865266230049045,5.510000000000001,6.06937465083788,4.950625349162121,0.22284801703047297,2.155119951069355,0.29252116309978815,0.15317487096115778,2.257770839367975,2.0524690627707347,3293184
7.790000000000001,8.513118247591638,7.066881752408364,5.33,6.0228924880528005,4.6371075119472,0.22284801703047297,2.140018543601036,0.29252116309978815,0.15317487096115778,2.1842004270254143,2.095836660176658,3457024
7.839999999999999,8.781488183675185,6.898511816324813,5.81,6.419015599143404,5.200984400856595,0.22284801703047297,2.1407804697752,0.29252116309978815,0.15317487096115778,2.2480549645659598,2.03350597498444,3620864
8.129999999999999,8.832922470831598,7.4270775291684,5.51,6.024684369298311,4.995315630701689,0.2268782025340328,2.128902316093445,0.33596770128547354,0.11778870378259206,2.182481456937593,2.0753231752492964,3784704
8.290000000000001,9.158849814409834,7.421150185590169,5.6499999999999995,5.937228132326901,5.362771867673098,0.2268782025340328,2.112255999445915,0.33596770128547354,0.11778870378259206,2.2540323137219924,1.9704796851698376,3948544
8.46,9.099061812346818,7.820938187653183,5.73,6.2179549159502345,5.242045084049766,0.2268782025340328,2.129722785949707,0.33596770128547354,0.11778870378259206,2.2708765243980165,1.988569047501398,4112384
8.28,8.952011904656457,7.607988095343542,6.039999999999999,6.577028863283902,5.502971136716097,0.19399898258878492,2.0982086777687075,0.2844746654863763,0.10352329969119357,2.2239586594427294,1.9724586960946855,4276224
8.520000000000001,9.205273667960473,7.834726332039529,5.970000000000001,6.4391481642295965,5.500851835770405,0.19399898258878492,2.1234975665807725,0.2844746654863763,0.10352329969119357,2.2559284352078333,1.9910666979537115,4440064
8.400000000000002,9.000000000000002,7.8000000000000025,5.9799999999999995,6.483587132480566,5.476412867519433,0.19399898258878492,2.123512272536755,0.2844746654863763,0.10352329969119357,2.2647463637606413,1.982278181312868,4603904
8.58,9.276850055607374,7.883149944392626,6.15,6.660392006206994,5.639607993793007,0.15520138467707478,2.0853367507457734,0.22281965585422353,0.08758311349992602,2.232497282985521,1.9381762185060256,4767744
8.65,9.175832673005397,8.124167326994604,5.93,6.538358446970205,5.321641553029794,0.15520138467707478,2.11165396720171,0.22281965585422353,0.08758311349992602,2.2945101072348826,1.928797827168537,4931584
8.56,9.183217458035315,7.936782541964686,6.4,6.693257565972304,6.106742434027697,0.15520138467707478,2.1074767127633094,0.22281965585422353,0.08758311349992602,2.24756370773211,1.9673897177945088,5095424
8.79,9.21766809560686,8.362331904393137,5.970000000000001,6.389642705167146,5.550357294832855,0.1450825530743282,2.1492836833000184,0.20841010905981233,0.0817549970888441,2.2673558292135674,2.0312115373864694,5259264
8.559999999999999,8.989418211071676,8.130581788928321,6.08,6.546476151587624,5.613523848412376,0.1450825530743282,2.1211955815553667,0.20841010905981233,0.0817549970888441,2.2916945213217907,1.9506966417889426,5423104
8.690000000000001,9.151410879802373,8.22858912019763,6.160000000000001,6.631593044902065,5.688406955097937,0.1450825530743282,2.089898456633091,0.20841010905981233,0.0817549970888441,2.307712022185688,1.8720848910804944,5586944
8.98,9.30496153618544,8.655038463814561,5.81,6.225812457725835,5.394187542274164,0.1450825530743282,2.0392794102430343,0.20841010905981233,0.0817549970888441,2.174180562169779,1.9043782583162896,5750784
8.7,9.107430975749267,8.292569024250732,6.0,6.619677335393186,5.380322664606814,0.12712922838915305,2.09107648730278,0.1913574965501838,0.0629009602281223,2.2335752048304895,1.9485777697750708,5914624
9.030000000000001,9.352645316098034,8.707354683901968,6.25,6.79817880294663,5.70182119705337,0.12712922838915305,2.0950413390994074,0.1913574965501838,0.0629009602281223,2.2292489570598,1.960833721139015,6078464
8.84,9.18117444218464,8.49882555781536,6.24,6.696508488420534,5.7834915115794665,0.12712922838915305,2.0490809053182604,0.1913574965501838,0.0629009602281223,2.226214602295622,1.8719472083408986,6242304
8.94,9.33293765408777,8.547062345912229,6.4799999999999995,7.003067873224881,5.9569321267751185,0.12576367622247817,2.0891383230686187,0.1730141845213391,0.07851316792361722,2.260220831525413,1.9180558146118245,6406144
8.89,9.270657326213486,8.509342673786515,5.95,6.322155881318568,5.5778441186814325,0.12576367622247817,2.0753429010510445,0.1730141845213391,0.07851316792361722,2.1628606681936637,1.9878251339084252,6569984
8.99,9.431474801092882,8.548525198907118,6.380000000000001,6.698747549010186,6.061252450989816,0.12576367622247817,2.0703183680772783,0.1730141845213391,0.07851316792361722,2.172241092367562,1.9683956437869943,6733824
8.97,9.298785644455473,8.641214355544529,6.3,6.877927331071995,5.722072668928004,0.1311550517616969,2.1114613726735114,0.18673946950615833,0.07557063401723546,2.2057434977348094,2.0171792476122135,6897664
9.040000000000001,9.25540659228538,8.824593407714621,6.529999999999999,6.983982378512646,6.0760176214873525,0.1311550517616969,2.0853643625974656,0.18673946950615833,0.07557063401723546,2.1827871936853036,1.9879415315096278,7061504
8.690000000000001,9.091123422402633,8.28887657759737,6.21,6.716853035898968,5.703146964101032,0.1311550517616969,2.065139089524746,0.18673946950615833,0.07557063401723546,2.1949218738211873,1.935356305228305,7225344
9.099999999999998,9.344948974278315,8.85505102572168,6.410000000000001,6.936212884676916,5.883787115323086,0.12441049749335822,2.0861251264810563,0.17533289010156883,0.07348810488514763,2.2155383557347013,1.9567118972274111,7389184
9.150000000000002,9.41172504656605,8.888274953433955,6.459999999999999,6.981919534027995,5.9380804659720035,0.12441049749335822,2.1192480355501173,0.17533289010156883,0.07348810488514763,2.228919414063003,2.0095766570372318,7553024
8.96,9.15078784028339,8.769212159716611,6.589999999999999,7.0808156476723205,6.099184352327677,0.12441049749335822,2.054212225973606,0.17533289010156883,0.07348810488514763,2.202156830779252,1.9062676211679606,7716864
8.849999999999998,9.126586333718786,8.57341366628121,6.369999999999999,6.98163714733492,5.758362852665078,0.10560244845661604,2.0751602604985235,0.14451263617263393,0.06669226074059813,2.2257556945577557,1.9245648264392912,7880704
8.99,9.263678643668081,8.71632135633192,6.5200000000000005,6.943792402008342,6.096207597991659,0.10560244845661604,2.060887449979782,0.14451263617263393,0.06669226074059813,2.202981531264201,1.918793368695363,8044544
8.95,9.187697286480093,8.712302713519906,6.510000000000001,7.049351462406473,5.9706485375935285,0.10560244845661604,2.0888689786195753,0.14451263617263393,0.06669226074059813,2.205808839775598,1.9719291174635523,8208384
9.02,9.362928563989644,8.677071436010355,6.58,7.13281099844341,6.02718900155659,0.10560244845661604,2.091543959081173,0.14451263617263393,0.06669226074059813,2.181133804710343,2.001954113452003,8372224
8.930000000000001,9.135182845286833,8.72481715471317,6.27,6.641618083521241,5.898381916478758,0.09411735593314671,2.130171550810337,0.1423454047604381,0.0458893071058553,2.2269139645835896,2.0334291370370847,8536064
9.170000000000002,9.415153013442627,8.924846986557377,6.210000000000001,6.747494186015068,5.672505813984934,0.09411735593314671,2.1090223237872125,0.1423454047604381,0.0458893071058553,2.176454707176356,2.0415899403980693,8699904
9.239999999999998,9.46891046284519,9.011089537154806,6.24,6.746359556046887,5.733640443953114,0.09411735593314671,2.072462296485901,0.1423454047604381,0.0458893071058553,2.165151891268425,1.9797727017033768,8863744
9.02,9.47563142999578,8.56436857000422,6.1899999999999995,6.484788059459673,5.895211940540326,0.08644858892064157,2.0838491931557654,0.1411568786789376,0.03174029916234556,2.2277722941320284,1.9399260921795025,9027584
9.110000000000001,9.427647603485372,8.79235239651463,6.590000000000001,7.229452891149927,5.950547108850074,0.08644858892064157,2.067323315143585,0.1411568786789376,0.03174029916234556,2.179839794397289,1.9548068358898807,9191424
9.26,9.623868107973205,8.896131892026794,6.34,6.80946778377222,5.8705322162277795,0.08644858892064157,2.1150235414505003,0.1411568786789376,0.03174029916234556,2.1908403253608144,2.039206757540186,9355264
9.2,9.543511280746353,8.856488719253646,6.5200000000000005,7.074616984954482,5.965383015045519,0.08965436239776892,2.0832700178027155,0.1530133169714321,0.026295407824105707,2.134218614979034,2.032321420626397,9519104
9.18,9.42,8.94,6.249999999999999,6.648120584747887,5.851879415252111,0.08965436239776892,2.0420534789562224,0.1530133169714321,0.026295407824105707,2.1477303040243396,1.936376653888105,9682944
9.079999999999998,9.311516738055802,8.848483261944194,6.0699999999999985,6.646281181368955,5.493718818631042,0.08965436239776892,2.07079259455204,0.1530133169714321,0.026295407824105707,2.1497714221157334,1.9918137669883467,9846784
9.120000000000001,9.415972971738976,8.824027028261026,6.34,7.0006057825965495,5.67939421740345,0.08958369825690908,2.0832953676581383,0.14812718618531864,0.031040210328499518,2.189703842388736,1.9768868929275407,10010624
9.129999999999999,9.314661853126193,8.945338146873805,6.3100000000000005,7.049526875779374,5.570473124220627,0.08958369825690908,2.1119874864816666,0.14812718618531864,0.031040210328499518,2.1790759135501063,2.044899059413227,10174464
9.23,9.52,8.940000000000001,6.610000000000001,7.055982062419556,6.1640179375804465,0.08958369825690908,2.0557127445936203,0.14812718618531864,0.031040210328499518,2.1695400783319725,1.941885410855268,10338304
9.14,9.26,9.020000000000001,6.369999999999999,7.021229606206597,5.718770393793402,0.09244669211628956,2.105233687162399,0.1448593473681995,0.04003403686437961,2.2051752054940468,2.0052921688307515,10502144
9.27,9.498254244210266,9.041745755789734,6.3500000000000005,6.708468966578699,5.991531033421302,0.09244669211628956,2.1211804643273355,0.1448593473681995,0.04003403686437961,2.211210101676158,2.031150826978513,10665984
9.33,9.56685438564654,9.09314561435346,6.26,6.746209831245729,5.773790168754271,0.09244669211628956,2.0859552890062334,0.1448593473681995,0.04003403686437961,2.187829073397646,1.9840815046148206,10829824
9.059999999999999,9.373687742827162,8.746312257172836,6.4300000000000015,6.806961536499417,6.053038463500586,0.09244669211628956,2.0885215416550635,0.1448593473681995,0.04003403686437961,2.2078831510209023,1.9691599322892246,10993664
9.3,9.646410161513776,8.953589838486225,6.57,7.087783738639985,6.052216261360016,0.0902285868119089,2.123946286737919,0.13991975032679047,0.040537423297027336,2.221952227055579,2.0259403464202586,11157504
9.06,9.336405499221705,8.783594500778296,6.42,6.91152822909778,5.928471770902219,0.0902285868119089,2.13227131664753,0.13991975032679047,0.040537423297027336,2.214978490588245,2.0495641427068145,11321344
9.27,9.563428015022424,8.976571984977575,6.18,6.716283507111677,5.6437164928883226,0.0902285868119089,2.1342554837465286,0.13991975032679047,0.040537423297027336,2.238778668441606,2.0297322990514512,11485184
9.320000000000002,9.706781592116277,8.933218407883727,6.7700000000000005,7.370083327547101,6.1699166724529,0.09664463136763662,2.1750171527266504,0.13955292975118178,0.05373633298409149,2.2545859134200876,2.095448392033213,11649024
9.24,9.468910462845193,9.011089537154808,6.330000000000001,6.91830264320331,5.741697356796692,0.09664463136763662,2.172490268945694,0.13955292975118178,0.05373633298409149,2.293468129429434,2.051512408461954,11812864
9.330000000000002,9.583179778023444,9.07682022197656,6.580000000000001,7.099230199429888,6.060769800570114,0.09664463136763662,2.1280001401901245,0.13955292975118178,0.05373633298409149,2.2489345141833055,2.0070657661969435,11976704
9.370000000000001,9.692645316098035,9.047354683901967,6.720000000000001,7.082767142944341,6.35723285705566,0.07597639436638412,2.113566759228706,0.11336877726859482,0.03858401146417342,2.226872692388076,2.0002608260693364,12140544
9.2,9.546410161513775,8.853589838486224,6.58,7.087543101617981,6.072456898382019,0.07597639436638412,2.113944375514984,0.11336877726859482,0.03858401146417342,2.193029601340703,2.034859149689265,12304384
9.3,9.532379000772446,9.067620999227556,6.489999999999999,7.105548535860495,5.874451464139503,0.07597639436638412,2.1068184271454813,0.11336877726859482,0.03858401146417342,2.18449606716786,2.0291407871231026,12468224
9.270000000000001,9.622278299076171,8.917721700923831,6.540000000000001,6.917359245282265,6.162640754717737,0.0689792596575344,2.0838618695735933,0.10360372857991107,0.03435479073515774,2.1670661905707105,2.000657548576476,12632064
9.24,9.595527776692624,8.884472223307377,6.6,7.154977477020464,6.045022522979536,0.0689792596575344,2.0951208755373956,0.10360372857991107,0.03435479073515774,2.1955429285750516,1.9946988224997393,12795904
9.48,9.698174242292716,9.261825757707285,6.5,6.931277173056957,6.068722826943043,0.0689792596575344,2.081364569067955,0.10360372857991107,0.03435479073515774,2.1802628243374396,1.9824663137984708,12959744
9.389999999999999,9.663678643668078,9.11632135633192,6.529999999999999,7.119999999999999,5.9399999999999995,0.07947571099614018,2.1503465965390207,0.10374169362059386,0.05520972837168649,2.273991193166717,2.0267019999113245,13123584
9.400000000000002,9.640831891575848,9.159168108424156,6.55,6.953112887414927,6.146887112585072,0.07947571099614018,2.1439451336860658,0.10374169362059386,0.05520972837168649,2.2499465228571403,2.0379437445149913,13287424
9.37,9.634764045897473,9.105235954102525,6.609999999999999,7.212411819273161,6.007588180726838,0.07947571099614018,2.083705115318298,0.10374169362059386,0.05520972837168649,2.194165042844314,1.9732451877922825,13451264
9.36,9.660665927567457,9.059334072432542,6.540000000000001,7.135315042645489,5.944684957354513,0.07947571099614018,2.107872076332569,0.10374169362059386,0.05520972837168649,2.204494203586759,2.0112499490783793,13615104
9.4,9.67928480087538,9.120715199124621,6.529999999999999,6.961393092202459,6.0986069077975396,0.07907175469848104,2.1397498935461043,0.09736847441653841,0.06077503498042368,2.24502821100809,2.0344715760841185,13778944
9.299999999999999,9.478885438199983,9.121114561800015,6.600000000000001,7.062601340248817,6.137398659751186,0.07907175469848104,2.1141863748431207,0.09736847441653841,0.06077503498042368,2.2431035646614936,1.9852691850247475,13942784
9.35,9.619258240356725,9.080741759643274,6.340000000000001,6.863832034148352,5.816167965851649,0.07907175469848104,2.1243785187602042,0.09736847441653841,0.06077503498042368,2.227536273806772,2.0212207637136363,14106624
9.410000000000002,9.672488094968136,9.147511905031868,6.68,7.12226688774992,6.23773311225008,0.06937728236859561,2.101037773489952,0.0954968905625969,0.04325767417459432,2.2379145175451063,1.9641610294347975,14270464
9.309999999999999,9.502093727122984,9.117906272877013,6.69,7.287411081249754,6.092588918750247,0.06937728236859561,2.1024136781692504,0.0954968905625969,0.04325767417459432,2.2227498736326448,1.9820774827058563,14434304
9.570000000000002,9.725241746962602,9.414758253037402,6.2299999999999995,6.654381903478458,5.805618096521541,0.06937728236859561,2.084191782772541,0.0954968905625969,0.04325767417459432,2.2333353757238066,1.9350481898212757,14598144
9.35,9.637228132326902,9.062771867673098,6.540000000000001,6.9921061822182935,6.087893817781708,0.059786557050613906,2.109127376973629,0.08668809667183083,0.03288501742939697,2.2051187181099845,2.013136035837274,14761984
9.419999999999998,9.725941170815565,9.114058829184431,6.4799999999999995,6.9735585071701225,5.986441492829877,0.059786557050613906,2.121442806720734,0.08668809667183083,0.03288501742939697,2.2390565642639486,2.003829049177519,14925824
9.330000000000002,9.590959767013999,9.069040232986005,6.45,6.832753184180093,6.0672468158199075,0.059786557050613906,2.14876276999712,0.08668809667183083,0.03288501742939697,2.24768022158928,2.0498453184049596,15089664
9.42,9.751058907144937,9.088941092855062,6.22,6.824648658313238,5.615351341686761,0.06650405390347483,2.1391753271222114,0.08631658919977026,0.046691518607179405,2.2400794779915363,2.0382711762528865,15253504
9.28,9.62,8.94,6.94,7.28117444218464,6.598825557815361,0.06650405390347483,2.114795245230198,0.08631658919977026,0.046691518607179405,2.215679080546832,2.0139114099135638,15417344
9.47,9.70685438564654,9.233145614353461,6.720000000000001,7.33449165982949,6.105508340170512,0.06650405390347483,2.1427578926086426,0.08631658919977026,0.046691518607179405,2.233466944469674,2.052048840747611,15581184
9.52,9.636619037896905,9.403380962103094,6.49,7.135677938294317,5.844322061705683,0.060484645235387845,2.133818803727627,0.07697671994478168,0.04399257052599401,2.228923997270021,2.0387136101852326,15745024
9.559999999999999,9.750787840283389,9.369212159716609,6.83,7.5903288762108145,6.069671123789186,0.060484645235387845,2.0588921308517456,0.07697671994478168,0.04399257052599401,2.1490923603406995,1.9686919013627915,15908864
9.41,9.504339811320566,9.315660188679434,6.589999999999999,7.226317530797321,5.953682469202677,0.060484645235387845,2.0872368276119233,0.07697671994478168,0.04399257052599401,2.1453721293976122,2.0291015258262344,16072704
9.46,9.65078784028339,9.269212159716611,6.69,7.075875627631495,6.304124372368506,0.060484645235387845,2.0627729922533034,0.07697671994478168,0.04399257052599401,2.1439306999121914,1.981615284594415,16236544
9.39,9.667308492477241,9.11269150752276,6.510000000000001,6.808161030317512,6.211838969682489,0.04646998192784385,2.085412600636482,0.062204278168488884,0.030735685687198817,2.194762344790911,1.9760628564820535,16400384
9.52,9.72880613017821,9.311193869821789,6.919999999999999,7.446877594892779,6.393122405107219,0.04646998192784385,2.056330907344818,0.062204278168488884,0.030735685687198817,2.1229572274478725,1.9897045872417631,16564224
9.509999999999998,9.836955654485434,9.183044345514562,6.56,7.278609768928867,5.8413902310711325,0.04646998192784385,2.136233773827553,0.062204278168488884,0.030735685687198817,2.1851563941875085,2.0873111534675974,16728064
9.53,9.719999999999999,9.34,6.5,6.91952353926806,6.08047646073194,0.0499604414003299,2.1024468317627907,0.06480161232998448,0.035119270470675326,2.2039509076587342,2.000942755866847,16891904
9.669999999999998,9.906854385646538,9.433145614353458,6.4,6.875394572960189,5.924605427039812,0.0499604414003299,2.0831960514187813,0.06480161232998448,0.035119270470675326,2.167370298443364,1.999021804394199,17055744
9.55,9.867017349682948,9.232982650317053,6.7299999999999995,7.243906606301183,6.216093393698816,0.0499604414003299,2.0877150282263757,0.06480161232998448,0.035119270470675326,2.1777475104435338,1.9976825460092178,17219584
9.44,9.712763633939717,9.167236366060282,6.24,6.76952809179495,5.710471908205051,0.04859986608363888,2.0627264082431793,0.05681547588213643,0.04038425628514133,2.1481675922401116,1.977285224246247,17383424
9.489999999999998,9.828969025133564,9.151030974866433,6.5600000000000005,7.033708771293081,6.08629122870692,0.04859986608363888,2.048093432188034,0.05681547588213643,0.04038425628514133,2.1455155375509896,1.9506713268250786,17547264
9.499999999999998,9.799999999999999,9.199999999999998,6.33,6.74,5.92,0.04859986608363888,2.0533362835645677,0.05681547588213643,0.04038425628514133,2.1886872214937956,1.91798534563534,17711104
9.56,9.728522995463527,9.391477004536474,6.68,7.264465567848098,6.095534432151902,0.048950235570896394,2.0596839278936385,0.07225614447647144,0.02564432666532135,2.16904397279962,1.9503238829876575,17874944
9.489999999999998,9.706564078277076,9.273435921722921,6.58,7.093419906119737,6.066580093880263,0.048950235570896394,2.0896758630871775,0.07225614447647144,0.02564432666532135,2.156868974041838,2.022482752132517,18038784
9.46,9.753938769133983,9.166061230866019,6.33,6.696196668472012,5.963803331527989,0.048950235570896394,2.041020558774471,0.07225614447647144,0.02564432666532135,2.184028362738576,1.8980127548103662,18202624
9.48,9.765657137141714,9.194342862858287,6.789999999999999,7.2492385001282,6.330761499871798,0.04989687163345709,2.0821627929806708,0.0834863364936618,0.016307406773252375,2.187597591452645,1.9767279945086966,18366464
9.669999999999998,9.854661853126192,9.485338146873804,6.7,7.16475800154489,6.23524199845511,0.04989687163345709,2.0372423425316812,0.0834863364936618,0.016307406773252375,2.1499115401353244,1.924573144928038,18530304
9.62,9.752664991614216,9.487335008385783,6.540000000000001,7.126856030044849,5.9531439699551525,0.04989687163345709,2.0177139028906823,0.0834863364936618,0.016307406773252375,2.138508139442019,1.8969196663393457,18694144
9.459999999999999,9.743548937575156,9.176451062424842,6.410000000000001,7.0368173577685935,5.7831826422314085,0.04989687163345709,2.0373681247234345,0.0834863364936618,0.016307406773252375,2.1530649317479518,1.9216713176989175,18857984
9.6,9.789736659610103,9.410263340389896,6.45,6.968169856321265,5.931830143678735,0.04054781167024917,2.0177221208810807,0.06096190695467998,0.020133716385818366,2.093477647099714,1.9419665946624476,19021824
9.599999999999998,9.77888543819998,9.421114561800016,6.5,7.230753036257804,5.769246963742196,0.04054781167024917,2.014326350390911,0.06096190695467998,0.020133716385818366,2.113764104780887,1.9148885960009354,19185664
9.56,9.755959179422655,9.364040820577346,6.279999999999999,6.6080243893371335,5.951975610662865,0.04054781167024917,1.9854867428541183,0.06096190695467998,0.020133716385818366,2.0779932499808096,1.8929802357274268,19349504
9.45,9.726586333718785,9.173413666281213,6.290000000000001,6.866974869470067,5.713025130529934,0.03517872747744137,2.0230612754821777,0.05164230744524079,0.01871514750964196,2.1112926256414486,1.9348299253229069,19513344
9.510000000000002,9.818058436014988,9.201941563985015,6.45,7.201332150250474,5.698667849749526,0.03517872747744137,2.0241804748773573,0.05164230744524079,0.01871514750964196,2.1340645729881427,1.914296376766572,19677184
9.63,9.84470910553584,9.415290894464162,6.45,6.776343377441615,6.123656622558386,0.03517872747744137,1.9843081742525102,0.05164230744524079,0.01871514750964196,2.0748724338620113,1.893743914643009,19841024
9.54,9.725472369909912,9.354527630090086,6.659999999999999,7.148262224629347,6.1717377753706515,0.03578892951743379,1.9634534671902657,0.04938995266469148,0.02218790637017609,2.0605316295206886,1.8663753048598426,20004864
9.6,9.840831891575846,9.359168108424154,6.480000000000001,7.08464865831324,5.875351341686763,0.03578892951743379,2.016585946083069,0.04938995266469148,0.02218790637017609,2.0990547265962256,1.934117165569912,20168704
9.639999999999999,9.825472369909912,9.454527630090086,6.529999999999999,6.9773253849269,6.082674615073099,0.03578892951743379,1.9671126380562782,0.04938995266469148,0.02218790637017609,2.0772066910255367,1.8570185850870196,20332544
9.64,9.789666295470958,9.490333704529043,6.33,6.897538544946508,5.762461455053492,0.03453180372627508,1.9893434658646583,0.05185232219480529,0.017211285257744877,2.1198613642757245,1.8588255674535923,20496384
9.66,9.834355957741627,9.485644042258373,6.68,6.989192496674805,6.370807503325194,0.03453180372627508,1.9558746546506882,0.05185232219480529,0.017211285257744877,2.0883499665758776,1.8233993427254989,20660224
9.620000000000001,9.833541565040628,9.406458434959374,6.279999999999999,6.686939798987515,5.873060201012484,0.03453180372627508,1.92656629383564,0.05185232219480529,0.017211285257744877,2.06163145460979,1.79150113306149,20824064
9.59,9.76,9.42,6.44,6.86,6.0200000000000005,0.03797065115778991,1.9851479813456536,0.05608615565993065,0.019855146655649164,2.1315119643246994,1.8387839983666079,20987904
9.509999999999998,9.772488094968132,9.247511905031864,6.15,6.574852915724961,5.72514708427504,0.03797065115778991,1.9811136066913604,0.05608615565993065,0.019855146655649164,2.1143924458101546,1.8478347675725662,21151744
9.58,9.854954541697351,9.305045458302649,6.62,7.03904653679514,6.20095346320486,0.03797065115778991,1.9392506763339044,0.05608615565993065,0.019855146655649164,2.10864425664559,1.7698570960222184,21315584
9.65,9.85124611797498,9.44875388202502,6.45,6.970096144957834,5.929903855042166,0.03797065115778991,1.9531726688146591,0.05608615565993065,0.019855146655649164,2.1344226911403674,1.771922646488951,21479424
9.559999999999999,9.76591260281974,9.354087397180258,6.2,6.677493455452533,5.722506544547468,0.035467609679704235,1.9630528897047044,0.05847090459658358,0.012464314762824887,2.0874812799365436,1.838624499472865,21643264
9.55,9.7,9.400000000000002,6.45,6.925920161371632,5.974079838628368,0.035467609679704235,1.9316057309508323,0.05847090459658358,0.012464314762824887,2.042432953520475,1.8207785083811896,21807104
9.55,9.718819430161343,9.381180569838659,6.289999999999999,6.74265881191025,5.837341188089749,0.035467609679704235,1.9578841522336006,0.05847090459658358,0.012464314762824887,2.122432464689444,1.7933358397777572,21970944
9.69,9.87138357147217,9.508616428527828,6.539999999999999,7.230217357069495,5.849782642930503,0.02743240430282163,1.94296333193779,0.044291993557329296,0.010572815048313967,2.0852919099613243,1.8006347539142558,22134784
9.67,9.86,9.48,6.35,6.828016736108685,5.871983263891314,0.02743240430282163,1.931543131172657,0.044291993557329296,0.010572815048313967,2.0520885494539174,1.8109977128913965,22298624
9.639999999999999,9.864499443206435,9.415500556793562,6.45,7.137386354243376,5.762613645756624,0.02743240430282163,1.9049418926239015,0.044291993557329296,0.010572815048313967,2.024459068941841,1.7854247163059618,22462464
9.56,9.801660919471892,9.318339080528109,6.55,6.986463056855904,6.113536943144096,0.02762691001544388,1.935984417796135,0.03978595838946671,0.01546786164142105,2.023819010446109,1.848149825146161,22626304
9.559999999999999,9.739999999999998,9.379999999999999,6.459999999999999,6.862988833592197,6.0570111664078015,0.02762691001544388,1.946054270863533,0.03978595838946671,0.01546786164142105,2.0621696018644986,1.8299389398625674,22790144
9.56,9.760997512422419,9.359002487577582,6.400000000000001,7.029285308902092,5.77071469109791,0.02762691001544388,1.8915851593017579,0.03978595838946671,0.01546786164142105,2.001956115351461,1.7812142032520546,22953984
9.73,9.897630546142402,9.562369453857599,6.38,6.79424630354416,5.96575369645584,0.032785674518383476,1.9563513651490212,0.04789732002233851,0.017674029014428435,2.0794628972602163,1.8332398330378261,23117824
9.5,9.678885438199984,9.321114561800016,6.180000000000001,6.624522215417858,5.735477784582144,0.032785674518383476,1.9263860687613488,0.04789732002233851,0.017674029014428435,2.038520669636525,1.8142514678861728,23281664
9.629999999999999,9.879198715887542,9.380801284112456,6.640000000000001,7.525663593019382,5.754336406980619,0.032785674518383476,1.9478108569979669,0.04789732002233851,0.017674029014428435,2.040313660341083,1.855308053654851,23445504
9.65,9.846214168703487,9.453785831296514,6.57,6.944299345444258,6.1957006545557425,0.03579554255508188,1.957834069430828,0.04662896536259259,0.024962119747571176,2.0944273653883805,1.8212407734732756,23609344
9.55,9.746214168703487,9.353785831296515,6.44,7.08683846515185,5.793161534848151,0.03579554255508188,1.960693211853504,0.04662896536259259,0.024962119747571176,2.077452641438712,1.8439337822682962,23773184
9.64,9.808522995463528,9.471477004536473,6.639999999999999,7.062374241638857,6.217625758361141,0.03579554255508188,1.9749793902039527,0.04662896536259259,0.024962119747571176,2.1072282881878914,1.8427304922200143,23937024
9.57,9.749164728671689,9.390835271328312,6.519999999999999,7.109576118919346,5.930423881080651,0.03579554255508188,1.985258086025715,0.04662896536259259,0.024962119747571176,2.1222364441915937,1.8482797278598362,24100864
9.65,9.883452350598576,9.416547649401425,6.459999999999999,6.850384425918862,6.069615574081136,0.03876506400383257,1.969052967429161,0.05234549160382438,0.025184636403840756,2.08752572666482,1.8505802081935017,24264704
9.559999999999999,9.836405499221703,9.283594500778294,6.729999999999999,7.159068759058497,6.3009312409415,0.03876506400383257,1.9914039269089698,0.05234549160382438,0.025184636403840756,2.124868953016228,1.8579389008017118,24428544
9.629999999999999,9.844709105535838,9.41529089446416,6.640000000000001,7.226856030044849,6.053143969955152,0.03876506400383257,1.9885728046298028,0.05234549160382438,0.025184636403840756,2.0866009261443446,1.890544683115261,24592384
9.57,9.845862284482674,9.294137715517326,6.709999999999999,7.32065538563088,6.099344614369119,0.033202299827496604,1.9231331318616867,0.04675001624906957,0.019654583405923638,2.0367950682612923,1.809471195462081,24756224
9.65,9.883452350598576,9.416547649401425,6.42,6.816988664825584,6.023011335174416,0.033202299827496604,1.9394382283091545,0.04675001624906957,0.019654583405923638,2.0314504815030126,1.8474259751152964,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-miner-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.2249999999999999,1.5057222826923433,0.9442777173076564,1.402,1.6050172406471923,1.1989827593528075,0.0,2.7072052538394926,0.0,0.0,2.7082611393754026,2.7061493683035827,16384,-0.19809345491230487,2.280899262428284
1.249,1.447466621878844,1.0505333781211563,1.4040000000000001,1.6021514572240134,1.2058485427759869,0.0,2.6670352935791017,0.0,0.0,2.712398836734722,2.6216717504234817,180224,-0.18065664917230606,2.5773977041244507
1.355,1.553103508298061,1.1568964917019389,1.113,1.2858033564488838,0.9401966435511162,0.0,2.5984806060791015,0.0,0.0,2.646424984486606,2.550536227671597,344064,-0.1833705764263868,2.679818034172058
1.259,1.4471727929324534,1.0708272070675464,1.242,1.4206504967807254,1.0633495032192746,0.0,2.493083879351616,0.0,0.0,2.6202422994674164,2.3659254592358154,507904,-0.23508817362599072,2.7268303871154784
1.4119999999999997,1.7896453362614184,1.034354663738581,1.3679999999999999,1.6909798755340648,1.045020124465935,0.1300380720703704,2.459197735786438,0.14679882157143417,0.11327732256930664,2.6151886821806625,2.3032067893922137,671744,0.1073765557259321,2.816682529449463
1.5560000000000003,1.9040574665195393,1.2079425334804612,1.5699999999999998,1.9114381349527318,1.2285618650472678,0.1300380720703704,2.420649853348732,0.14679882157143417,0.11327732256930664,2.545432097739798,2.2958676089576664,835584,0.07430819137953218,3.0228630185127257
1.9139999999999997,2.406467257794871,1.4215327422051287,1.8369999999999997,2.2513681937600905,1.422631806239909,0.1300380720703704,2.3462059646844864,0.14679882157143417,0.11327732256930664,2.4698762788424404,2.2225356505265323,999424,0.13041658308357,3.4153870582580566
2.412,3.0839791663437195,1.7400208336562806,2.588,3.1340915674133782,2.041908432586622,0.1824590397682167,2.2657480776309966,0.2025052608094271,0.1624128187270063,2.3663149066244333,2.16518124863756,1163264,0.7047768639400601,4.020462155342102
2.914,3.511966554248647,2.316033445751353,2.741,3.0518842228225807,2.4301157771774196,0.1824590397682167,2.2639202624559402,0.2025052608094271,0.1624128187270063,2.321626233989749,2.2062142909221314,1327104,0.649193960428238,4.637407827377319
3.1350000000000002,3.631210640756524,2.6387893592434764,2.9539999999999997,3.5234242706453593,2.38457572935464,0.1824590397682167,2.2431734293699264,0.2025052608094271,0.1624128187270063,2.332283142170575,2.1540637165692775,1490944,0.5490993276238442,4.913164567947388
3.8409999999999997,4.4659391970424,3.2160608029575997,3.793,4.36867438713217,3.2173256128678296,0.2651577026063193,2.2031771540641785,0.28701454116736735,0.24330086404527126,2.2763403202270944,2.1300139879012625,1654784,1.3055344820022583,5.590346717834473
3.781,4.224406134373443,3.337593865626557,4.093999999999999,4.686506540048293,3.501493459951706,0.2651577026063193,2.1716255635023116,0.28701454116736735,0.24330086404527126,2.2596017972096147,2.0836493297950085,1818624,1.304119536280632,5.509226560592651
4.93,6.068007029855264,3.7919929701447357,4.640000000000001,5.271442792341476,4.008557207658525,0.2651577026063193,2.093283694982529,0.28701454116736735,0.24330086404527126,2.243704740552613,1.9428626494124448,1982464,1.3068870931863785,6.585076141357422
5.478,6.496742361934556,4.459257638065443,5.365,6.059409821359116,4.670590178640884,0.32427791341140544,2.0954318702220918,0.37551251438840244,0.27304331243440844,2.242739020283286,1.9481247201608975,2146304,2.39368314743042,6.950383138656616
6.380999999999999,7.0165226195817105,5.745477380418288,5.796000000000001,6.265791443089379,5.326208556910624,0.32427791341140544,1.9798677682876586,0.37551251438840244,0.27304331243440844,2.0780283581930337,1.8817071783822836,2310144,2.435224974155426,7.7946696281433105
6.883,7.7963460461402345,5.9696539538597655,6.016,6.674668353574088,5.357331646425912,0.32427791341140544,1.9000943198800087,0.37551251438840244,0.27304331243440844,2.001100090129533,1.7990885496304843,2473984,2.554483103752136,8.110995864868164
6.8,7.745653213392732,5.854346786607268,6.255,7.000456236139989,5.509543763860011,0.4101681755363945,1.9151428297162056,0.46149772291538443,0.3588386281574046,2.02731571041771,1.8029699490147009,2637824,3.7853173494338987,7.981513118743896
7.353,7.9576990987259695,6.74830090127403,6.726999999999999,7.443492149294045,6.010507850705954,0.4101681755363945,1.87216510027647,0.46149772291538443,0.3588386281574046,1.9324735613069421,1.811856639245998,2801664,3.7088019609451295,8.419733428955078
7.923,8.636709324585297,7.209290675414704,6.654000000000001,7.283399714013282,6.02460028598672,0.4101681755363945,1.9062916919589044,0.46149772291538443,0.3588386281574046,2.0047964595418146,1.807786924375994,2965504,3.749428939819336,8.875313758850098
7.755,8.780019512009405,6.729980487990595,7.206,7.927126895906678,6.484873104093323,0.4101681755363945,1.8608204826712609,0.46149772291538443,0.3588386281574046,1.9470826074952663,1.7745583578472555,3129344,3.6675243616104125,8.624637269973755
8.461,8.823724413294721,8.09827558670528,7.441999999999998,8.130720552909521,6.753279447090475,0.4631213553046033,1.8455067828297615,0.5164674156428726,0.40977529496633397,1.8776989000272595,1.8133146656322636,3293184,5.0868042469024655,9.239076614379883
8.701,9.412329037787718,7.989670962212283,7.577,8.123736682508135,7.030263317491866,0.4631213553046033,1.8078308001160621,0.5164674156428726,0.40977529496633397,1.8682915374146105,1.7473700628175137,3457024,5.076768398284912,9.392702960968018
9.055000000000001,9.769104334113722,8.340895665886281,7.8100000000000005,8.34968509336464,7.2703149066353605,0.4631213553046033,1.8762503862380981,0.5164674156428726,0.40977529496633397,1.9677984261890133,1.784702346287183,3620864,4.996595048904419,9.648917484283448
9.043,9.724777823047948,8.361222176952051,7.383,8.050548500110667,6.715451499889334,0.48792415242446624,1.858354064822197,0.5309576902177602,0.4448906146311723,1.9546668117332064,1.7620413179111876,3784704,6.430136871337891,9.567915534973144
9.785,10.395954171767409,9.174045828232591,7.567,8.335843937350097,6.798156062649904,0.48792415242446624,1.793520000576973,0.5309576902177602,0.4448906146311723,1.8815360045926008,1.705503996561345,3948544,6.471175765991211,10.264627647399902
9.726,10.769994252857746,8.682005747142256,8.151,8.734959758887545,7.567040241112455,0.48792415242446624,1.7958458170294762,0.5309576902177602,0.4448906146311723,1.912080444586089,1.6796111894728634,4112384,6.262233829498291,10.041233253479003
10.029,10.96480393245594,9.09319606754406,7.479000000000001,8.0226441851064,6.935355814893603,0.4888391628601008,1.8414238676428796,0.5380694485566443,0.43960887716355734,1.9757463071432522,1.707101428142507,4276224,7.657716178894043,10.341467571258544
10.160999999999998,10.818091317854678,9.503908682145317,8.039,8.667592873010822,7.410407126989177,0.4888391628601008,1.724234540760517,0.5380694485566443,0.43960887716355734,1.8892283482111725,1.5592407333098617,4440064,7.41757378578186,10.417465782165527
10.407,11.296236189097137,9.517763810902863,8.139000000000001,8.597267389195435,7.680732610804566,0.4888391628601008,1.7137254819273948,0.5380694485566443,0.43960887716355734,1.8378479255932523,1.5896030382615374,4603904,7.431149482727051,10.571260166168212
10.404,11.05053228844351,9.75746771155649,8.117,8.710802155604037,7.523197844395964,0.46984202792100777,1.7296689569950103,0.502880382058729,0.4368036737832865,1.91341634079753,1.5459215731924907,4767744,8.634749221801759,10.502015018463135
10.602,11.297367528721324,9.906632471278677,8.042,8.657415306926955,7.4265846930730435,0.46984202792100777,1.7288204953074455,0.502880382058729,0.4368036737832865,1.89687271569867,1.560768274916221,4931584,8.776542806625367,10.645440483093262
10.878000000000002,11.642471058968226,10.113528941031777,8.093,8.930878869527094,7.255121130472906,0.46984202792100777,1.6822660744190217,0.502880382058729,0.4368036737832865,1.7506580494288857,1.6138740994091576,5095424,8.663480186462403,10.859533405303955
10.525,11.164800750234008,9.885199249765993,8.163,8.729640097416342,7.596359902583659,0.44343520016908544,1.6703855350613594,0.4881179533355904,0.3987524470025805,1.8267023557859052,1.5140687143368137,5259264,9.000873470306397,10.447294139862061
10.898,11.410109363319984,10.385890636680015,8.286999999999999,8.904884293375385,7.669115706624613,0.44343520016908544,1.5975273877382279,0.4881179533355904,0.3987524470025805,1.7627960730811254,1.4322587023953304,5423104,9.278204536437988,10.812024307250976
11.363,11.84333425861581,10.882665741384189,8.313,8.918954618762825,7.707045381237176,0.44343520016908544,1.5698936775326728,0.4881179533355904,0.3987524470025805,1.7466107658675791,1.3931765891977665,5586944,9.353135108947754,11.151087188720703
11.290000000000001,11.941352439160244,10.638647560839757,8.111999999999998,8.983639833876353,7.240360166123643,0.44343520016908544,1.5284634560346604,0.4881179533355904,0.3987524470025805,1.6348693757523505,1.4220575363169703,5750784,9.313379669189453,11.088960933685303
11.281,11.79778719024372,10.76421280975628,8.452,8.846380526902635,8.057619473097365,0.40234996039629695,1.524243538081646,0.4481281192854576,0.3565718015071363,1.6968554444647195,1.3516316316985724,5914624,10.236063480377197,10.973036098480225
11.335,11.771858100531512,10.89814189946849,8.453,9.075335118726237,7.830664881273762,0.40234996039629695,1.51326215416193,0.4481281192854576,0.3565718015071363,1.6671353977459271,1.3593889105779329,6078464,10.14538869857788,10.981988525390625
11.421000000000001,11.738157689485847,11.103842310514155,8.523,9.039082357768603,8.006917642231397,0.40234996039629695,1.4597487330436707,0.4481281192854576,0.3565718015071363,1.677417623871712,1.2420798422156294,6242304,10.185855960845947,10.983686923980713
11.658000000000001,12.10355134384266,11.212448656157342,8.309999999999999,8.91687725282795,7.703122747172048,0.350909071900935,1.4566128611564637,0.40615516773766636,0.29566297606420366,1.6067602104457095,1.306465511867218,6406144,10.717287635803222,11.114273071289062
11.320000000000002,12.009013787960736,10.630986212039268,8.318,8.95852790727649,7.67747209272351,0.350909071900935,1.4137696616351605,0.40615516773766636,0.29566297606420366,1.6091168918813366,1.2184224313889844,6569984,10.553327465057373,10.688942623138427
11.465,11.979514334105474,10.950485665894526,8.623000000000001,9.248684425249664,7.997315574750339,0.350909071900935,1.3748464420437814,0.40615516773766636,0.29566297606420366,1.5069952547661796,1.2426976293213832,6733824,10.523069190979005,10.837457466125489
11.525000000000002,12.074549815758319,10.975450184241685,8.603,9.292623810493808,7.913376189506192,0.3301469409754531,1.4165850043296815,0.365162515894217,0.2951313660566892,1.6028910218157937,1.2302789868435693,6897664,11.029466152191162,10.804500389099122
11.596,11.970625145979284,11.221374854020716,8.472999999999999,8.903721487738887,8.042278512261111,0.3301469409754531,1.330533930659294,0.365162515894217,0.2951313660566892,1.4798431312205533,1.1812247300980347,7061504,11.10029878616333,10.781858253479005
11.388,11.748466364588985,11.027533635411015,8.478,9.043893983003883,7.912106016996116,0.3301469409754531,1.3415517918765545,0.365162515894217,0.2951313660566892,1.6078233372667219,1.075280246486387,7225344,10.904618835449218,10.536176681518555
11.578,12.096513259232587,11.059486740767412,8.056000000000001,8.557481804256147,7.554518195743855,0.32062784388517673,1.3454666778445243,0.3549103335070879,0.2863453542632656,1.5245837461948406,1.166349609494208,7389184,11.120570755004882,10.656079483032226
11.322999999999999,11.776961452107994,10.869038547892004,8.361999999999998,9.00587576441422,7.718124235585775,0.32062784388517673,1.367040741443634,0.3549103335070879,0.2863453542632656,1.5220421169461142,1.212039365941154,7553024,11.131177806854248,10.433694458007812
11.422,12.034875191209434,10.809124808790568,8.219,8.803319262047726,7.634680737952273,0.32062784388517673,1.2381825625896454,0.3549103335070879,0.2863453542632656,1.5111860796412295,0.9651790455380613,7716864,11.207035636901855,10.541533374786377
11.406,11.881062101203621,10.93093789879638,8.195,8.714985576723047,7.675014423276953,0.3102194228805614,1.351050427556038,0.32915555088226944,0.2912832948788534,1.584529653459072,1.117571201653004,7880704,11.061841201782226,10.381724166870118
11.451000000000002,11.942984755861401,10.959015244138604,8.49,9.078863311813532,7.901136688186469,0.3102194228805614,1.3426659777760506,0.32915555088226944,0.2912832948788534,1.5274899492561587,1.1578420062959425,8044544,11.127373600006104,10.368587684631347
11.690999999999999,12.096621744979235,11.285378255020763,8.315,9.001429166047014,7.628570833952985,0.3102194228805614,1.2475112162530422,0.32915555088226944,0.2912832948788534,1.472056187533589,1.0229662449724954,8208384,11.210107135772706,10.621903419494629
11.469999999999999,12.13535704700559,10.804642952994408,8.148,8.5351898759007,7.760810124099299,0.3102194228805614,1.2934097044169903,0.32915555088226944,0.2912832948788534,1.5022901585341095,1.0845292502998711,8372224,11.02257833480835,10.443305110931396
11.626999999999999,12.201422318507907,11.05257768149209,8.706,9.267982206124001,8.144017793875998,0.29399531867396717,1.2872845366597176,0.3202536964873103,0.26773694086062405,1.4725626311886058,1.1020064421308295,8536064,11.139237594604491,10.438959121704102
11.411000000000001,11.878363883927717,10.943636116072286,8.166999999999998,8.829496037723999,7.504503962275998,0.29399531867396717,1.3212086528539657,0.3202536964873103,0.26773694086062405,1.5481587933214476,1.0942585123864839,8699904,11.129952430725098,10.35293369293213
11.388000000000002,11.825968035363314,10.95003196463669,8.411999999999999,9.137366114455313,7.686633885544685,0.29399531867396717,1.2465750835835934,0.3202536964873103,0.26773694086062405,1.4666789303128371,1.0264712368543496,8863744,11.064008712768555,10.267171859741211
11.495000000000001,12.076708689981507,10.913291310018495,8.278,8.923860666088283,7.632139333911718,0.2896930565229089,1.2789969161152839,0.3247085672258879,0.25467754581992985,1.4658598578007282,1.0921339744298395,9027584,11.211716842651366,10.32546615600586
11.410999999999998,11.830176573772913,10.991823426227082,8.052999999999999,8.599260926664172,7.506739073335827,0.2896930565229089,1.3122139684855938,0.3247085672258879,0.25467754581992985,1.503905715404489,1.1205222215666986,9191424,11.142569446563721,10.21427059173584
11.328,11.793635050227106,10.862364949772893,8.394,8.784363932760188,8.003636067239812,0.2896930565229089,1.2570136807858945,0.3247085672258879,0.25467754581992985,1.5164357649132802,0.9975915966585088,9355264,11.138362216949464,10.164263248443604
11.449,11.982150072681229,10.91584992731877,8.384,8.839964910930656,7.928035089069345,0.2778514098210091,1.2956783041357993,0.31323729929485317,0.242465520347165,1.5128077577901295,1.078548850481469,9519104,11.046714973449706,10.265804672241211
11.572999999999999,12.143877394893158,11.00212260510684,8.598,9.162637937088894,8.033362062911108,0.2778514098210091,1.2962064057588578,0.31323729929485317,0.242465520347165,1.5162867497195114,1.0761260617982042,9682944,11.150227928161621,10.36195993423462
11.597,12.189368972853913,11.004631027146086,8.197,8.791677223374158,7.602322776625839,0.2778514098210091,1.3230047255754471,0.31323729929485317,0.242465520347165,1.5852611964872856,1.0607482546636087,9846784,11.076415824890137,10.361578941345215
11.465,11.854826884655226,11.075173115344773,8.394,9.0418302246731,7.7461697753269,0.2687925486920221,1.384916438162327,0.30013126267781365,0.23745383470623063,1.673198891569759,1.0966339847548947,10010624,11.045472812652587,10.19340534210205
11.49,11.867147186122342,11.112852813877659,8.265,8.903909226729432,7.626090773270569,0.2687925486920221,1.3673588886857033,0.30013126267781365,0.23745383470623063,1.5566039015265394,1.1781138758448673,10174464,10.980922317504882,10.10980281829834
11.75,12.11254654873547,11.38745345126453,8.161,8.624237520069348,7.697762479930651,0.2687925486920221,1.3834049299359321,0.30013126267781365,0.23745383470623063,1.5852361782813698,1.1815736815904945,10338304,11.021113204956055,10.427640628814697
11.689,12.18952872045468,11.18847127954532,8.19,8.666298225904736,7.713701774095263,0.2515470984562208,1.3370654210448265,0.2913067769148123,0.2117874199976293,1.5713083372356762,1.1028225048539768,10502144,10.943520832061768,10.36479663848877
11.586,12.057151780215252,11.114848219784749,8.200999999999999,8.75943441871002,7.642565581289977,0.2515470984562208,1.3534191712737083,0.2913067769148123,0.2117874199976293,1.5630281549346385,1.143810187612778,10665984,10.930456161499023,10.299724292755126
11.548,12.106995527710195,10.989004472289805,8.366,8.936038595184572,7.7959614048154275,0.2515470984562208,1.3634521946310998,0.2913067769148123,0.2117874199976293,1.5554736841842611,1.1714307050779385,10829824,10.868375778198242,10.227506351470947
11.788999999999998,12.183447715166407,11.394552284833589,8.488,9.226414517733772,7.749585482266227,0.2515470984562208,1.3941760078072547,0.2913067769148123,0.2117874199976293,1.5369831144420467,1.2513689011724627,10993664,11.017292976379395,10.47018642425537
11.501999999999999,11.788872794109166,11.215127205890832,8.725,9.20010525149697,8.24989474850303,0.24709467187548925,1.4473100781440735,0.2747600639748603,0.2194292797761182,1.5678621182180874,1.3267580380700597,11157504,10.902076244354248,10.108973121643066
11.806999999999999,12.026683863767914,11.587316136232083,8.442000000000002,8.75376273029341,8.130237269706594,0.24709467187548925,1.395012655109167,0.2747600639748603,0.2194292797761182,1.6667351335941987,1.1232901766241354,11321344,10.948523712158202,10.403681182861328
11.637,11.936234022129838,11.337765977870163,8.337,8.679930022016155,7.9940699779838456,0.24709467187548925,1.3791659884154797,0.2747600639748603,0.2194292797761182,1.6018538795369717,1.1564780972939877,11485184,10.990485095977784,10.195025730133057
11.690000000000001,12.14146428430165,11.238535715698353,8.405,8.951356110975249,7.858643889024749,0.23848392768631657,1.348587442934513,0.2647945958309255,0.21217325954170763,1.4601714518657944,1.2370034340032316,11649024,10.980115127563476,10.268309497833252
11.789000000000001,12.021914147273197,11.556085852726806,8.414,9.28261038446475,7.54538961553525,0.23848392768631657,1.364475767314434,0.2647945958309255,0.21217325954170763,1.520330879446531,1.2086206551823373,11812864,11.057212924957275,10.318450450897217
11.876000000000001,12.40585280975003,11.346147190249972,8.803,9.290320223261872,8.31567977673813,0.23848392768631657,1.314795908331871,0.2647945958309255,0.21217325954170763,1.5487732033176596,1.0808186133460824,11976704,11.05770206451416,10.370163631439208
11.671000000000001,11.957092642338107,11.384907357661895,8.396,8.892169325936218,7.899830674063784,0.2240651787661382,1.3991656824946404,0.25457880990657644,0.19355154762569998,1.6180003827422582,1.1803309822470225,12140544,11.001174926757812,10.172945976257324
11.902000000000001,12.225783878536287,11.578216121463715,8.428,9.199476506447215,7.656523493552786,0.2240651787661382,1.4472891822457314,0.25457880990657644,0.19355154762569998,1.5747879436716188,1.319790420819844,12304384,10.977233982086181,10.345599174499512
11.921000000000003,12.297601911837955,11.544398088162051,8.655999999999999,9.560446792243743,7.7515532077562534,0.2240651787661382,1.3607557758688926,0.25457880990657644,0.19355154762569998,1.5736226974692107,1.1478888542685746,12468224,10.996957111358643,10.384316730499268
11.937999999999999,12.268599455534941,11.607400544465056,8.275,8.722196824675668,7.827803175324332,0.2134347778880889,1.3972016856074334,0.23826754057748306,0.18860201519869474,1.6460053173001252,1.1483980539147416,12632064,10.934074306488037,10.297331047058105
11.926,12.413610500297112,11.438389499702888,8.349,8.940023688188553,7.757976311811447,0.2134347778880889,1.4391067802906037,0.23826754057748306,0.18860201519869474,1.652263603359243,1.2259499572219643,12795904,10.946319675445556,10.285766983032227
11.857,12.229694244656393,11.484305755343605,8.655,9.530856723442824,7.779143276557175,0.2134347778880889,1.4194525957107544,0.23826754057748306,0.18860201519869474,1.5695973038512672,1.2693078875702417,12959744,10.911736488342285,10.214104270935058
11.966,12.29274760901956,11.639252390980438,8.785,9.426268274593403,8.143731725406598,0.19781725918977217,1.4130504913628101,0.22726345734808442,0.1683710610314599,1.6286878025240794,1.1974131802015409,13123584,10.899119758605957,10.246032619476319
11.994,12.30858544149404,11.67941455850596,8.455,9.22050963416537,7.689490365834629,0.19781725918977217,1.432350455224514,0.22726345734808442,0.1683710610314599,1.593514986585003,1.2711859238640253,13287424,10.915460681915283,10.269137954711914
12.156,12.545620328011772,11.76637967198823,8.58,9.162923665671586,7.997076334328413,0.19781725918977217,1.4732114493846893,0.22726345734808442,0.1683710610314599,1.6425350434472723,1.3038878553221063,13451264,10.857408809661866,10.401919555664062
12.052000000000001,12.468192263263028,11.635807736736975,8.616,9.293542618585724,7.938457381414276,0.19781725918977217,1.471490341424942,0.22726345734808442,0.1683710610314599,1.6408609763813715,1.3021197064685126,13615104,10.920419597625733,10.243317413330079
12.075,12.440656943049081,11.709343056950917,8.722,9.38325335537901,8.06074664462099,0.18354798021861518,1.506798543035984,0.2099613899703961,0.15713457046683427,1.681992397138859,1.331604688933109,13778944,10.788940334320069,10.23567008972168
12.068000000000001,12.429933695585257,11.706066304414746,8.663000000000002,9.408748617162649,7.917251382837355,0.18354798021861518,1.4814657986164093,0.2099613899703961,0.15713457046683427,1.7120445079473723,1.2508870892854462,13942784,10.783412075042724,10.224670600891113
12.293000000000001,12.662135476485261,11.923864523514741,8.834,9.542367136448325,8.125632863551674,0.18354798021861518,1.4249332770705223,0.2099613899703961,0.15713457046683427,1.6191810548924492,1.2306854992485954,14106624,10.86514835357666,10.378028297424317
12.100999999999999,12.308096595819437,11.893903404180561,8.593,9.237516097549161,7.948483902450839,0.1742425746596457,1.413231110572815,0.20251474308624287,0.14597040623304855,1.588495007842183,1.2379672133034472,14270464,10.772770500183105,10.225218963623046
12.105,12.319301189917368,11.890698810082633,8.254000000000001,8.917765018662479,7.590234981337523,0.1742425746596457,1.4402794331312179,0.20251474308624287,0.14597040623304855,1.6290345304655336,1.2515243357969021,14434304,10.688218688964843,10.182363986968994
12.170000000000002,12.406938810666384,11.93306118933362,8.514999999999999,9.040342745262556,7.989657254737442,0.1742425746596457,1.4747071266174316,0.20251474308624287,0.14597040623304855,1.6233043705189132,1.32610988271595,14598144,10.84790391921997,10.162803459167481
12.165000000000001,12.521938370030458,11.808061629969544,8.603,9.261817880753096,7.944182119246904,0.15817682330598845,1.4830332919955254,0.18424481313000635,0.13210883348197056,1.6520320813017866,1.3140345026892641,14761984,10.70749635696411,10.169468593597411
12.23,12.444848784031933,12.015151215968068,8.858,9.620217816637739,8.095782183362262,0.15817682330598845,1.5140272334218026,0.18424481313000635,0.13210883348197056,1.6302476398801293,1.3978068269634758,14925824,10.741747951507568,10.17184591293335
12.219,12.477242134439754,11.960757865560245,8.684000000000001,9.216056387989093,8.151943612010909,0.15817682330598845,1.4722241714596749,0.18424481313000635,0.13210883348197056,1.6553682884730374,1.2890800544463124,15089664,10.698818111419678,10.14514455795288
12.177999999999999,12.567738373784259,11.78826162621574,9.114999999999998,9.55466464492838,8.675335355071617,0.1509598335220933,1.4588901668787002,0.18210804021338525,0.11981162683080135,1.6117720908870623,1.3060082428703381,15253504,10.658434963226318,10.085083484649658
12.441999999999998,12.683114080882888,12.200885919117109,8.637000000000002,9.496523705315917,7.777476294684087,0.1509598335220933,1.4768741622567176,0.18210804021338525,0.11981162683080135,1.5974974784450717,1.3562508460683635,15417344,10.698419380187989,10.25298318862915
12.178,12.527393760676977,11.828606239323024,8.39,8.874499742001996,7.905500257998005,0.1509598335220933,1.5623352944850921,0.18210804021338525,0.11981162683080135,1.6876298551427338,1.4370407338274505,15581184,10.671789073944092,10.038138484954834
12.209999999999999,12.472982889177223,11.947017110822776,8.52,9.257631344236401,7.782368655763599,0.15015246420475797,1.4896890699863434,0.1834078146250865,0.11689711378442944,1.7142242124009852,1.2651539275717016,15745024,10.583864879608154,9.998182487487792
12.201,12.427647303094478,11.974352696905523,8.422,9.042399871050922,7.8016001289490795,0.15015246420475797,1.5185847342014314,0.1834078146250865,0.11689711378442944,1.7576839522457237,1.279485516157139,15908864,10.5607666015625,10.018325233459473
12.230999999999998,12.644290454765168,11.817709545234829,8.864999999999998,9.55252090877296,8.177479091227037,0.15015246420475797,1.5623693883419036,0.1834078146250865,0.11689711378442944,1.7369286983898766,1.3878100782939307,16072704,10.671245002746582,10.018854713439941
12.235000000000001,12.477909448148894,11.992090551851108,9.023,9.434607823054908,8.611392176945092,0.15015246420475797,1.5247635334730147,0.1834078146250865,0.11689711378442944,1.7251996707435386,1.3243273962024908,16236544,10.606530857086181,9.970016193389892
12.187000000000001,12.54320359346868,11.830796406531322,8.495,9.243588672102376,7.746411327897622,0.13911503768765093,1.5026899740099906,0.17248190551250794,0.10574816986279392,1.6728525959927099,1.3325273520272714,16400384,10.459362411499024,9.89583969116211
12.286,12.51144178849539,12.06055821150461,8.816,9.488208301049609,8.143791698950393,0.13911503768765093,1.4855597883462905,0.17248190551250794,0.10574816986279392,1.658892033580026,1.3122275431125552,16564224,10.472833347320556,9.954289531707763
12.338,12.609285827127035,12.066714172872963,8.793000000000001,9.532284113179772,8.05371588682023,0.13911503768765093,1.485906220972538,0.17248190551250794,0.10574816986279392,1.6418598881280349,1.3299525538170411,16728064,10.504502105712891,9.981645488739014
12.234,12.58286100383964,11.88513899616036,8.745000000000001,9.271217635584366,8.218782364415636,0.13787714397529194,1.5094227701425553,0.17185562663340206,0.10389866131718181,1.6794851241852788,1.3393604160998318,16891904,10.438218307495116,9.855141067504883
12.367999999999999,12.585430448649676,12.150569551350321,8.666999999999998,9.363333971596962,7.970666028403035,0.13787714397529194,1.564108270406723,0.17185562663340206,0.10389866131718181,1.713561829925578,1.4146547108878682,17055744,10.422108173370361,9.985956573486328
12.359,12.675115485226522,12.042884514773478,8.97,9.448372239997264,8.491627760002737,0.13787714397529194,1.5793731570243836,0.17185562663340206,0.10389866131718181,1.710721945091406,1.4480243689573613,17219584,10.392048931121826,9.93287181854248
12.325999999999997,12.644502747240896,12.007497252759098,9.097,9.807718650381428,8.38628134961857,0.12617144160113106,1.5858674839138984,0.15472321574600184,0.09761966745626027,1.7412720384547877,1.4304629293730091,17383424,10.374172973632813,9.884438133239746
12.251000000000001,12.683537859614624,11.818462140385378,8.687000000000001,9.029930022016154,8.344069977983848,0.12617144160113106,1.5476292565464973,0.15472321574600184,0.09761966745626027,1.6484921529476049,1.4467663601453897,17547264,10.35090675354004,9.776913833618163
12.38,12.70771939216348,12.052280607836522,9.032,9.66571602473032,8.39828397526968,0.12617144160113106,1.564939758181572,0.15472321574600184,0.09761966745626027,1.705236416444901,1.4246430999182431,17711104,10.36850290298462,9.86898889541626
12.166999999999998,12.41031255619059,11.923687443809406,8.672999999999998,9.084947812228684,8.261052187771313,0.11626287548201235,1.5195168644189834,0.14100201953348115,0.09152373143054354,1.6123963903789467,1.42663733845902,17874944,10.121860694885253,9.682190990447998
12.358,12.685499618320389,12.030500381679612,9.113999999999999,9.678060280466546,8.549939719533452,0.11626287548201235,1.4533831894397735,0.14100201953348115,0.09152373143054354,1.5943847810400067,1.3123815978395403,18038784,10.250760459899903,9.798429489135742
12.411,12.747495170842019,12.07450482915798,8.897000000000002,9.636148834809338,8.157851165190666,0.11626287548201235,1.4490269660949706,0.14100201953348115,0.09152373143054354,1.574193095021378,1.3238608371685632,18202624,10.224774265289307,9.839023208618164
12.343999999999998,12.651545118641149,12.036454881358846,9.224999999999998,9.601782430588262,8.848217569411734,0.10633532635563174,1.5066850453615188,0.13249977654852707,0.08017087616273641,1.6643782185394365,1.3489918721836012,18366464,10.16472110748291,9.743899822235107
12.238,12.552604513635771,11.923395486364228,8.844999999999999,9.590348911584366,8.099651088415632,0.10633532635563174,1.491599929332733,0.13249977654852707,0.08017087616273641,1.5972144872629985,1.3859853714024677,18530304,10.085185146331787,9.623004817962647
12.588000000000001,12.733725769855576,12.442274230144426,8.914,9.499426340370844,8.328573659629155,0.10633532635563174,1.4556149125099183,0.13249977654852707,0.08017087616273641,1.5445417385122007,1.3666880865076358,18694144,10.21966485977173,9.899969482421875
12.445,12.682539470404395,12.207460529595606,8.779,9.333390656486921,8.224609343513078,0.10633532635563174,1.4275824636220933,0.13249977654852707,0.08017087616273641,1.5831586814824443,1.2720062457617423,18857984,10.167127704620361,9.757197380065918
12.414,12.669311574355728,12.158688425644272,8.938999999999998,9.511353911491831,8.366646088508165,0.10270177832336218,1.450226229429245,0.12497322830264967,0.08043032834407468,1.5757445130081562,1.3247079458503337,19021824,10.121721172332764,9.699544334411621
12.578,12.727786514746821,12.428213485253178,8.963999999999999,9.359251818465138,8.56874818153486,0.10270177832336218,1.4338094778358936,0.12497322830264967,0.08043032834407468,1.621583625252627,1.2460353304191603,19185664,10.121818447113037,9.788423824310303
12.457,12.70664174330428,12.207358256695722,9.225999999999999,9.696131896386534,8.755868103613464,0.10270177832336218,1.4388807356357574,0.12497322830264967,0.08043032834407468,1.5675664721926943,1.3101949990788204,19349504,10.1691743850708,9.670236587524414
12.437999999999999,12.588319659392907,12.287680340607091,8.716,9.488932079810379,7.94306792018962,0.09770301602705536,1.5004851460456847,0.11727140269007832,0.0781346293640324,1.6429230193303281,1.3580472727610413,19513344,10.018362998962402,9.622265243530274
12.383,12.678433579675701,12.087566420324297,9.107,9.560741115615501,8.653258884384497,0.09770301602705536,1.4847639307379723,0.11727140269007832,0.0781346293640324,1.5856862466934114,1.3838416147825332,19677184,9.996855545043946,9.568850040435791
12.452000000000002,12.774484108135582,12.129515891864422,8.725999999999999,9.2758399767205,8.176160023279499,0.09770301602705536,1.4660087257623673,0.11727140269007832,0.0781346293640324,1.57821587622265,1.3538015753020847,19841024,10.035592746734618,9.557007598876954
12.443,12.692601682686636,12.193398317313363,8.853000000000002,9.516476450222616,8.189523549777388,0.10017527514241349,1.445779913663864,0.12690287591494462,0.07344767436988237,1.6753067222870732,1.2162531050406549,20004864,9.972245407104491,9.557583045959472
12.422999999999998,12.616651749282054,12.229348250717942,8.926,9.620596285622087,8.231403714377914,0.10017527514241349,1.446730101108551,0.12690287591494462,0.07344767436988237,1.6699121111420492,1.2235480910750527,20168704,9.991923618316651,9.500056838989257
12.426,12.57687743370034,12.275122566299661,9.037,9.521211730547703,8.552788269452298,0.10017527514241349,1.4234478682279588,0.12690287591494462,0.07344767436988237,1.5684309257401567,1.2784648107157608,20332544,9.916252136230469,9.484625053405761
12.466,12.695050212835525,12.236949787164473,8.897,9.571478316923532,8.222521683076469,0.09459298754266471,1.522717148065567,0.12011147661260772,0.0690744984727217,1.6869192121417083,1.3585150839894258,20496384,9.862909507751464,9.491456222534179
12.59,12.863130005674954,12.316869994325046,8.944999999999999,9.588603138587747,8.30139686141225,0.09459298754266471,1.4276847288012504,0.12011147661260772,0.0690744984727217,1.5745175028396179,1.280851954762883,20660224,9.872724151611328,9.577103233337402
12.55,12.80499019588996,12.295009804110041,9.163999999999998,9.773790127830877,8.55420987216912,0.09459298754266471,1.418931670486927,0.12011147661260772,0.0690744984727217,1.586108723646283,1.251754617327571,20824064,9.926031589508057,9.529409885406494
12.493,12.700896608918953,12.285103391081048,9.008,9.42520019175451,8.590799808245489,0.08830962580422573,1.460916455090046,0.11436989706255399,0.06224935454589748,1.61185552734425,1.3099773828358419,20987904,9.826167774200439,9.446517658233642
12.338000000000001,12.505797497001595,12.170202502998407,8.67,9.485205495565381,7.854794504434619,0.08830962580422573,1.4449399545788766,0.11436989706255399,0.06224935454589748,1.6069585889492857,1.2829213202084675,21151744,9.750970554351806,9.304574775695801
12.477,12.798373614349405,12.155626385650596,8.685,9.187379338747126,8.182620661252875,0.08830962580422573,1.4890556171536447,0.11436989706255399,0.06224935454589748,1.6228494210069313,1.355261813300358,21315584,9.823297119140625,9.383414173126221
12.465,12.72156383221335,12.20843616778665,8.838999999999999,9.358566165180141,8.319433834819856,0.08830962580422573,1.4777772799134254,0.11436989706255399,0.06224935454589748,1.6231539449971226,1.3324006148297283,21479424,9.848312854766846,9.339540481567383
12.576,12.686562199688682,12.465437800311319,8.986999999999998,9.525758758629499,8.448241241370498,0.08620344573349896,1.4637749031186105,0.11298866442821166,0.059418227038786256,1.564703989448074,1.3628458167891468,21643264,9.680193328857422,9.436656475067139
12.604000000000001,12.779054277297073,12.42894572270293,9.019,9.66025579919405,8.37774420080595,0.08620344573349896,1.4409756913781167,0.11298866442821166,0.059418227038786256,1.533850952250675,1.3481004305055584,21807104,9.682021617889404,9.417631912231446
12.651,12.794418966667592,12.507581033332407,8.731,9.375336092423822,8.086663907576177,0.08620344573349896,1.4455503985285758,0.11298866442821166,0.059418227038786256,1.5834827525875226,1.307618044469629,21970944,9.742092990875244,9.4362717628479
12.541,12.725956751701581,12.35604324829842,9.074000000000002,9.522290084655015,8.625709915344988,0.07933010556709512,1.4577614918351174,0.10723749565745885,0.051422715476731384,1.5956703757262456,1.3198526079439892,22134784,9.622848415374756,9.330086708068848
12.536,12.735459269025032,12.336540730974967,9.225999999999999,9.864470046282516,8.587529953717482,0.07933010556709512,1.4271866142749787,0.10723749565745885,0.051422715476731384,1.573147458723091,1.2812257698268665,22298624,9.649253368377686,9.305349349975586
12.575,12.765538709977788,12.38446129002221,9.167,9.890644249614407,8.443355750385592,0.07933010556709512,1.4142524391412734,0.10723749565745885,0.051422715476731384,1.5769173429367143,1.2515875353458326,22462464,9.593106174468994,9.322650623321532
12.501999999999999,12.793197527462029,12.210802472537969,8.909,9.519908340096942,8.29809165990306,0.06860745081219473,1.4500202387571335,0.09411918915257214,0.043095712471817316,1.5606343777102736,1.3394060998039934,22626304,9.524006557464599,9.238008880615235
12.657,12.825229010577843,12.488770989422157,8.877999999999998,9.419697332465278,8.336302667534719,0.06860745081219473,1.4460201472043992,0.09411918915257214,0.043095712471817316,1.5586533830203115,1.3333869113884869,22790144,9.600802421569824,9.336333751678467
12.587,12.797097596368925,12.376902403631075,8.986,9.515569636591827,8.456430363408174,0.06860745081219473,1.3704131096601486,0.09411918915257214,0.043095712471817316,1.5486532891454792,1.192172930174818,22953984,9.568696975708008,9.250195121765136
12.535,12.684147577922003,12.385852422077997,9.169,9.559447179526245,8.778552820473756,0.06904396195965315,1.422841614484787,0.09736338398250233,0.040724539936803965,1.5110279722011486,1.3346552567684256,23117824,9.47831039428711,9.184372615814208
12.593,12.773335797888272,12.412664202111728,9.068,9.928230201748345,8.207769798251654,0.06904396195965315,1.4277622640132903,0.09736338398250233,0.040724539936803965,1.575531047377188,1.2799934806493927,23281664,9.49549503326416,9.21633071899414
12.642,12.896118082788297,12.387881917211702,8.901,9.71376626406366,8.08823373593634,0.06904396195965315,1.4196315616369248,0.09736338398250233,0.040724539936803965,1.5089560723390887,1.330307050934761,23445504,9.500751113891601,9.224676418304444
12.588,12.729689802032468,12.44631019796753,9.168000000000003,9.63693069850459,8.699069301495415,0.06619631474550729,1.4527904093265533,0.09117654598494687,0.0412160835060677,1.5757559140908586,1.3298249045622481,23609344,9.426949882507325,9.161966800689697
12.636000000000001,12.817063524764102,12.4549364752359,8.986999999999998,9.592459329765425,8.381540670234571,0.06619631474550729,1.356815552711487,0.09117654598494687,0.0412160835060677,1.447149986063666,1.2664811193593077,23773184,9.460159015655517,9.160509777069091
12.59,12.730641387933993,12.449358612066007,8.977,9.894704200709576,8.059295799290425,0.06619631474550729,1.34690553098917,0.09117654598494687,0.0412160835060677,1.42210466507234,1.271706396906,23937024,9.459338665008545,9.121888637542725
12.606,12.780367428151017,12.431632571848983,8.966000000000001,9.414401605706313,8.517598394293689,0.06619631474550729,1.4027321279048919,0.09117654598494687,0.0412160835060677,1.4731464679268644,1.3323177878829193,24100864,9.394582653045655,9.093931579589844
12.543,12.753240338660305,12.332759661339693,8.947999999999999,9.633445840311252,8.262554159688746,0.06055787695786417,1.407102033495903,0.07912636812380597,0.041989385791922386,1.5617086629763515,1.2524954040154546,24264704,9.304956340789795,9.023696899414062
12.524999999999999,12.798943424816146,12.251056575183851,9.207999999999998,10.007134531853053,8.408865468146944,0.06055787695786417,1.3827103853225708,0.07912636812380597,0.041989385791922386,1.491378879369976,1.2740418912751656,24428544,9.294579982757568,8.986940670013428
12.642,12.751526252560744,12.532473747439255,8.696000000000002,9.47206958450902,7.919930415490983,0.06055787695786417,1.4005291387438774,0.07912636812380597,0.041989385791922386,1.5607061996299276,1.2403520778578272,24592384,9.385710334777832,9.061084461212157
12.663,12.81695129099816,12.50904870900184,9.182,9.680032127477736,8.683967872522265,0.06175893081384294,1.4020949557423592,0.07707751714934509,0.04644034447834079,1.5474644669794138,1.2567254445053047,24756224,9.279677677154542,9.053880882263183
12.678,12.85887564789103,12.49712435210897,9.081,9.802684834259388,8.359315165740611,0.06175893081384294,1.3529196754097939,0.07707751714934509,0.04644034447834079,1.4673629588109183,1.2384763920086694,24920064,9.314348030090333,9.028668403625488


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-miner-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.262,1.4900701646423749,1.0339298353576252,1.4870000000000003,1.6883479575262688,1.2856520424737319,0.8352469185367226,2.7071538388729097,1.3529671265205188,0.31752671055292647,2.7075279505390597,2.7067797272067597,16384,0.3353070165961981,2.356648254394531
1.297,1.483764557665527,1.110235442334473,1.3419999999999999,1.5071544731455977,1.176845526854402,0.15044291699305173,2.6804320484399797,0.20255091117354745,0.09833492281255601,2.695478865214284,2.6653852316656756,180224,1.429548740386963,2.6783789873123167
1.209,1.479645524625847,0.9383544753741531,1.3199999999999998,1.5511276703469317,1.088872329653068,0.13490799404680726,2.6481565117835997,0.16549295411744389,0.10432303397617061,2.7021576211379523,2.594155402429247,344064,2.1616989016532897,2.655961775779724
1.26,1.3741928193889617,1.1458071806110384,1.2840000000000003,1.4188480626483009,1.1491519373516996,0.14619226455688475,2.6096598863601685,0.18390821732937018,0.10847631178439932,2.6669872186234387,2.5523325540968984,507904,2.0926040053367614,2.8634558439254763
1.3510000000000002,1.585454686453481,1.1165453135465193,1.4180000000000001,1.6485124725475828,1.1874875274524175,0.08783668940886853,2.5971709221601484,0.11901836318712904,0.05665501563060803,2.6548790515345044,2.5394627927857925,671744,2.1987369298934936,2.934078741073608
1.3739999999999999,1.5075814358359723,1.2404185641640275,1.3530000000000002,1.5839567058996125,1.122043294100388,0.08958973390981549,2.5873371839523314,0.12256919429389959,0.05661027352573139,2.65617591174046,2.5184984561642025,835584,2.43907368183136,3.1049939393997192
1.4819999999999998,1.7315115227800109,1.2324884772199887,1.3739999999999999,1.6119159515459187,1.136084048454081,0.08137154011055822,2.590701901912689,0.10461752924767632,0.05812555097344012,2.6772254984745505,2.5041783053508277,999424,2.655792164802551,3.2240101099014282
1.458,1.608452650358842,1.3075473496411578,1.4589999999999999,1.7324026334913398,1.1855973665086599,0.09046778106130655,2.6202087491750716,0.12038596562648031,0.0605495964961328,2.6504564438024674,2.589961054547676,1163264,2.926356816291809,3.348154830932617
1.6079999999999999,1.9524648022657756,1.2635351977342242,1.8519999999999999,2.1718687230724503,1.5321312769275495,0.11933769239112732,2.612171471118927,0.18089223366043916,0.05778315112181547,2.6429491349031897,2.5813938073346643,1327104,3.1705954551696776,3.4156203746795653
2.104,2.519769166725961,1.688230833274039,2.1140000000000003,2.768418826135068,1.4595811738649327,0.1426183924311772,2.577645483613014,0.20187853610879702,0.08335824875355735,2.6192306326351065,2.5360603345909216,1490944,3.437623691558838,4.138702416419983
2.4,2.929849035103396,1.8701509648966037,2.3600000000000003,2.9322412078835294,1.7877587921164715,0.18768753097392615,2.5478920310735704,0.25120403544741426,0.12417102650043804,2.607685832432637,2.488098229714504,1654784,3.5059550523757936,4.59000837802887
2.583,3.1585701521100624,2.007429847889938,2.629,3.2306884575924655,2.0273115424075345,0.16871228497475382,2.554086822271347,0.21930406392090063,0.11812050602860702,2.602529251558193,2.5056443929845007,1818624,4.522897863388062,4.900236058235168
2.98,3.59400325732035,2.3659967426796498,2.8229999999999995,3.442436033824316,2.203563966175683,0.19055056022480127,2.5265086710453035,0.23749681614440096,0.14360430430520157,2.587314406077164,2.465702936013443,1982464,4.935741829872131,5.259766435623169
3.214,3.817261137485252,2.610738862514748,3.322,3.8337772953150617,2.8102227046849384,0.18905187081545588,2.477496525645256,0.24325120218872986,0.1348525394421819,2.5570736962915,2.3979193549990123,2146304,4.679874324798584,5.559904909133911
3.5980000000000003,4.279686144790988,2.916313855209012,3.401,3.984497215074759,2.8175027849252405,0.1898661880753934,2.4716669797897337,0.2605366507717693,0.1191957253790175,2.5378721326741602,2.405461826905307,2310144,5.380311822891235,5.917363071441651
3.588,4.0501211962245405,3.1258788037754597,3.624,4.0705691435824916,3.1774308564175087,0.19941119123250245,2.434955418109894,0.2511775611291608,0.1476448213358441,2.505915781759657,2.3639950544601307,2473984,5.8304479122161865,5.9999631404876705
4.042,4.728466313812994,3.3555336861870058,4.066999999999999,4.596075608963407,3.5379243910365923,0.23042264264076945,2.4359292447566987,0.27189371538357326,0.1889515698979656,2.539599265669951,2.3322592238434465,2637824,5.602143716812134,6.452457284927368
4.388,4.986478069773655,3.7895219302263445,4.369999999999999,5.271199201064891,3.468800798935107,0.2212938203476369,2.4021247744560243,0.27575738456388776,0.16683025613138602,2.49916816235337,2.305081386558679,2801664,6.446008825302124,6.6340738296508786
4.768999999999999,5.7422055281388396,3.7957944718611585,4.446,5.381779888649034,3.5102201113509652,0.23539869254454965,2.373188814520836,0.31667791947547286,0.15411946561362644,2.4636472622461656,2.2827303667955063,2965504,7.046378517150879,7.10208740234375
5.013,5.852881539266104,4.173118460733896,4.709999999999999,5.450054052079981,3.969945947920017,0.21401537703350187,2.352053442597389,0.27836812572565545,0.1496626283413483,2.467064787338006,2.237042097856772,3129344,7.039105749130249,7.267649936676025
4.914,5.861050157066668,3.9669498429333316,4.715999999999999,5.266712266070041,4.165287733929958,0.20074764760211106,2.379258492588997,0.25478107527382027,0.14671421993040187,2.457064459817534,2.3014525253604594,3293184,7.142378044128418,6.936929225921631
5.484,6.371042276331855,4.596957723668145,5.543,6.195227720968681,4.890772279031319,0.22545549059286712,2.332159397006035,0.2776803687586531,0.17323061242708115,2.46013608323765,2.20418271077442,3457024,7.650642013549804,7.523137474060059
5.907000000000001,6.674216397113618,5.139783602886384,5.798,6.344274656194116,5.251725343805884,0.24988731723278762,2.283592301607132,0.2912089469235194,0.20856568754205584,2.3997794426502232,2.1674051605640403,3620864,7.7875378131866455,7.8642784595489506
6.037,6.821194491181875,5.252805508818125,5.702,6.4161400422886254,4.9878599577113745,0.24809522544965149,2.289466866850853,0.3082861774540403,0.18790427344526267,2.4104302579778447,2.168503475723861,3784704,7.915676832199097,7.883459138870239
6.381,7.26735715149143,5.494642848508571,6.008,6.863789693791646,5.152210306208354,0.2820719351992011,2.2361161440610884,0.3230834247631499,0.24106044563525234,2.363759961600206,2.1084723265219707,3948544,8.13469214439392,8.140821075439453
6.619,7.146,6.092,6.248,6.770796327454583,5.725203672545417,0.24388451082631946,2.214027816057205,0.31457101087538547,0.17319801077725344,2.273728857950584,2.154326774163826,4112384,8.12008204460144,8.31385350227356
6.611,7.346900129093616,5.875099870906384,6.179,6.6809252932459176,5.677074706754083,0.2781444236636162,2.220282244682312,0.34522530289641545,0.21106354443081693,2.2960614928235734,2.1445029965410503,4276224,8.451929521560668,8.220125007629395
6.599999999999999,7.359526168081126,5.840473831918872,6.425,7.130652180610249,5.719347819389751,0.25464016329497097,2.2072388589382173,0.30958784539212236,0.19969248119781957,2.292457390983979,2.1220203268924553,4440064,8.73960542678833,8.150056934356689
7.322,7.997866850792374,6.6461331492076265,6.393000000000001,6.785607946939438,6.000392053060564,0.21911172317340966,2.1922522127628326,0.27685185642850874,0.16137158991831055,2.281991729584829,2.102512695940836,4603904,8.63799958229065,8.77532000541687
7.111,7.809189802274425,6.412810197725575,6.732000000000001,7.448767744809992,6.015232255190011,0.25701050478965043,2.184688112139702,0.3107466262690942,0.2032743833102066,2.267638264669125,2.1017379596102788,4767744,8.837594413757325,8.571922206878662
7.487,8.070935784140689,6.903064215859312,6.8530000000000015,7.278794551397739,6.4272054486022645,0.279915302991867,2.1628581792116166,0.3324580515456855,0.22737255443804857,2.226053431377606,2.0996629270456273,4931584,9.229880142211915,8.938662719726562
7.744,8.476969303586447,7.011030696413553,6.806,7.099468908063529,6.512531091936471,0.2676910016685724,2.1754559189081193,0.3273282419573837,0.20805376137976112,2.262296960158488,2.0886148776577507,5095424,9.287586498260499,9.009736967086791
7.639999999999999,8.13598387070549,7.144016129294509,6.8469999999999995,7.486500586395352,6.207499413604647,0.2689882081001997,2.176527974009514,0.3401302475175324,0.19784616868286695,2.265890940646913,2.087165007372115,5259264,9.274584293365479,8.922431564331054
7.723000000000001,8.438025174381995,7.007974825618007,6.678,7.1382999022376605,6.217700097762339,0.23019269192591305,2.148058992624283,0.27794323121613856,0.18244215263568753,2.1987912142254626,2.0973267710231034,5423104,9.521623706817627,8.870988845825195
7.955,8.744040556625576,7.165959443374423,7.108000000000001,7.690474033756014,6.525525966243989,0.2851034145802259,2.158595767617226,0.3671443173185075,0.20306251184194435,2.221973515051327,2.0952180201831245,5586944,9.595388221740723,9.09457507133484
8.117,8.837361714696167,7.396638285303835,7.229000000000001,7.644221627567737,6.813778372432265,0.2417367565445602,2.152715194225311,0.29523617613650965,0.18823733695261072,2.22597698776538,2.0794534006852423,5750784,9.65266981124878,9.31534948348999
7.9879999999999995,8.820283605509564,7.155716394490435,7.208,7.889392691478269,6.526607308521731,0.2617151703685522,2.162642028927803,0.35068178094712965,0.1727485597899747,2.2748265639070313,2.050457493948575,5914624,9.691345119476319,9.097944259643555
8.193000000000001,8.775787268220576,7.610212731779427,6.944,7.6611359703710304,6.2268640296289695,0.26002997485920787,2.1288044273853304,0.3374844662867914,0.18257548343162436,2.2403394495043485,2.0172694052663123,6078464,9.573728847503663,9.240063381195068
8.437000000000001,9.131565331700338,7.742434668299664,7.116,8.035947824607462,6.196052175392539,0.25114296525716784,2.173124647140503,0.3148379560565097,0.18744797445782596,2.269162892430906,2.0770864018501,6242304,9.594355487823487,9.375322675704956
8.550999999999998,9.1315764376893,7.970423562310696,7.154999999999999,7.793486491634709,6.51651350836529,0.2629377476871014,2.1233266189694406,0.31190033416998336,0.2139751612042194,2.2316022044968467,2.0150510334420346,6406144,9.8841402053833,9.517967987060548
8.402,9.177884011950239,7.62611598804976,7.186000000000002,7.8132033163177645,6.558796683682239,0.25257936827838423,2.1081961393356323,0.30605611802223176,0.1991026185345367,2.188986794453219,2.0274054842180456,6569984,10.034847736358643,9.3137939453125
8.782,9.334010869458202,8.229989130541798,7.2170000000000005,7.733702041799721,6.70029795820028,0.24301207363605495,2.162072929739952,0.3309007669708273,0.1551233803012826,2.2328841728164326,2.0912616866634712,6733824,9.991810989379882,9.636734580993652
8.555000000000001,9.258437985894991,7.851562014105012,7.4140000000000015,8.052595333525074,6.775404666474928,0.22297825934365392,2.1588265150785446,0.285270991390911,0.16068552729639685,2.240217590015925,2.0774354401411643,6897664,10.100708389282227,9.448068523406983
8.419,9.227980222255155,7.610019777744846,6.987,7.648332745295438,6.3256672547045625,0.20977916773408647,2.1642197877168656,0.27663347915782055,0.1429248563103524,2.2264160450154056,2.1020235304183257,7061504,9.898102188110352,9.207580375671387
8.953,9.490867083952903,8.415132916047096,7.13,7.656383890331002,6.603616109668998,0.22256876528263086,2.115367141366005,0.25743844052550435,0.18769909003975738,2.185107108580763,2.0456271741512473,7225344,10.18510856628418,9.676137828826905
9.156,9.844101736663992,8.467898263336009,7.101000000000001,7.692074445395841,6.509925554604161,0.2508300847373902,2.097300034761429,0.30280377595679625,0.1988563935179842,2.1705607722125686,2.0240392973102894,7389184,10.0758807182312,9.827157115936279
9.026,9.48260048182191,8.56939951817809,7.482999999999999,8.168201430237852,6.797798569762145,0.2046829462051391,2.0934492737054824,0.24177702084900418,0.16758887156127403,2.194623528428717,1.9922750189822476,7553024,10.070574378967285,9.731458568572998
9.280000000000001,10.004347982671314,8.555652017328688,7.501,8.108526954134547,6.893473045865453,0.21728790020570155,2.0769981399178503,0.26500929735545786,0.16956650305594526,2.1535697305324994,2.000426549303201,7716864,10.072191905975341,9.977290439605714
9.053,9.611928439068903,8.494071560931099,7.590999999999999,8.468398997036125,6.713601002963873,0.22602540003135796,2.0624655947089194,0.29146180121291443,0.16058899884980152,2.149085768034998,1.9758454213828405,7880704,10.088469791412354,9.639619731903077
9.716000000000001,10.287317774972914,9.144682225027088,7.614,8.111155911158662,7.116844088841337,0.23357482049614187,2.01594507843256,0.27325227948254094,0.19389736150974282,2.1171796694417844,1.9147104874233354,8044544,10.48974962234497,10.326938247680664
9.54,10.030163238115628,9.04983676188437,7.568,8.334482876521061,6.801517123478939,0.22880446771159768,2.087099689245224,0.29095374430458415,0.16665519111861118,2.184593559058528,1.9896058194319197,8208384,10.654710960388183,10.14614200592041
9.491999999999999,10.043811562039071,8.940188437960927,7.519,8.061815806696895,6.976184193303106,0.19238211112096903,2.080483373999596,0.23630217392609174,0.14846204831584633,2.1639417596836292,1.9970249883155622,8372224,10.470756435394287,10.0962646484375
9.686,10.309140433610274,9.062859566389726,7.601000000000001,8.200724103234146,7.001275896765855,0.2440207911655307,2.0847199603915216,0.2983371397917303,0.18970444253933105,2.179093112028708,1.990346808754335,8536064,10.353633213043214,10.246506118774414
9.748,10.26899520151341,9.227004798486588,7.856,8.618603435607262,7.093396564392737,0.24302074853330852,2.04105304479599,0.3039522047366837,0.1820892923299333,2.1108107553190547,1.9712953342729251,8699904,10.673138046264649,10.247320365905761
9.902000000000001,10.239751387857993,9.56424861214201,7.816,8.423440532068778,7.208559467931222,0.22136981459334493,2.0472068682312967,0.2815783287819926,0.16116130040469726,2.12750839353975,1.9669053429228434,8863744,10.831955623626708,10.409117221832275
9.607000000000001,10.23491798827554,8.979082011724461,7.510000000000001,8.35416822967937,6.665831770320631,0.2197748514823615,2.045448288321495,0.2648018762753969,0.1747478266893261,2.149227824718699,1.941668751924291,9027584,10.259174633026124,10.055897045135499
9.842000000000002,10.611230784615387,9.072769215384618,7.497999999999999,7.871919777492445,7.124080222507554,0.24103310480713844,2.0543736562132837,0.30473630827568454,0.17732990133859233,2.1499967586646185,1.9587505537619492,9191424,10.59881658554077,10.356502056121826
9.927,10.413560376520735,9.440439623479264,7.765000000000001,8.316130656015432,7.213869343984569,0.24296038337051867,2.0529269099235536,0.30074165943145104,0.1851791073095863,2.171153603044692,1.9347002168024157,9355264,10.439091110229493,10.36354112625122
9.711,10.202048877404277,9.219951122595724,7.596000000000001,8.223091699833446,6.9689083001665555,0.26400625258684157,2.1081448972225187,0.3211561676038546,0.20685633756982855,2.1935165130780434,2.022773281366994,9519104,10.418296718597412,10.157584381103515
9.812,10.195191857951079,9.42880814204892,8.125000000000002,8.777767186675312,7.472232813324691,0.1995939290151,2.042231035232544,0.24676111645809862,0.1524267415721014,2.141479790913165,1.9429822795519234,9682944,10.465081214904785,10.15174903869629
10.225999999999999,10.745157009005945,9.706842990994053,7.848999999999999,8.34402424183064,7.3539757581693594,0.2290859250351786,2.034042589366436,0.2795701144837037,0.17860173558665346,2.083847813075473,1.9842373656573986,9846784,10.795645236968994,10.540667533874512
9.965,10.386052253289304,9.543947746710696,7.922999999999999,8.29039760478261,7.555602395217388,0.20646697841584682,2.0780521288514135,0.24998488966410065,0.162949067167593,2.1604959584190397,1.9956082992837876,10010624,10.419137763977051,10.26433219909668
10.111,10.774768785044914,9.447231214955087,7.7459999999999996,8.332944631119494,7.159055368880504,0.21776172360405327,2.005361334979534,0.2586007530217494,0.17692269418635714,2.0833066939292264,1.9274159760298415,10174464,10.862754344940186,10.446976947784425
10.349,10.95048898576782,9.747511014232181,8.058000000000002,8.739157837802665,7.376842162197338,0.21990641290321947,1.9900056689977645,0.27093068505027085,0.1688821407561681,2.0574451310597945,1.9225662069357345,10338304,10.966383743286134,10.635609245300293
10.469,10.938903181517214,9.999096818482785,7.786,8.263539527159795,7.308460472840205,0.26455678790807724,2.032200774550438,0.3330488220394512,0.1960647537767033,2.134532973070557,1.929868576030319,10502144,10.761630630493164,10.732918453216552
10.598,11.390373649233744,9.805626350766257,7.803,8.543662541242636,7.062337458757363,0.2210100851953029,2.026328468322754,0.2759926088641835,0.16602756152642234,2.127087420777227,1.9255695158682808,10665984,10.852775859832764,10.87583417892456
10.325999999999999,10.863981412318306,9.788018587681691,8.012,8.52968330087033,7.494316699129671,0.24011409888044,1.9878315880894661,0.2975605294731193,0.18266766828776074,2.0405655189744745,1.9350976572044578,10829824,10.894211769104004,10.604639148712158
10.460000000000003,11.106915759585437,9.813084240414568,8.049000000000001,8.719513981957126,7.378486018042876,0.18718132963404058,1.9766129389405251,0.23325544239458904,0.14110721687349212,2.0679620962970913,1.885263781583959,10993664,11.075282669067382,10.73626642227173
10.407,10.97397530810433,9.84002469189567,8.013000000000002,8.80417697135344,7.221823028646563,0.21242606434971095,1.993751160800457,0.27994878334677853,0.14490334535264338,2.064035358143355,1.923466963457559,11157504,10.997045135498047,10.680504703521729
10.561999999999998,11.274331383556836,9.849668616443159,7.898999999999999,8.50879422758829,7.289205772411709,0.23386084847152228,1.939519116282463,0.28138170612471136,0.1863399908183332,2.0729983938207077,1.806039838744218,11321344,11.217228126525878,10.796343898773193
10.736,11.381634571565062,10.09036542843494,8.053999999999998,8.621242452572089,7.486757547427908,0.225258523132652,1.9855962187051772,0.2694483834298197,0.1810686628354843,2.0791920552819962,1.8920003821283582,11485184,11.200892543792724,10.91589069366455
10.496,11.179084182220612,9.81291581777939,8.217,8.881741303064583,7.552258696935418,0.22604230837896466,1.958745512366295,0.28147904908305277,0.17060556767487656,2.039306540972175,1.878184483760415,11649024,11.084834098815918,10.681469631195068
10.785,11.44989472850971,10.12010527149029,8.282,9.03123694516488,7.5327630548351205,0.2228029950521886,2.008118098974228,0.2876065671559797,0.15799942294839747,2.1252840215519915,1.8909521763964643,11812864,11.185921573638916,10.921365356445312
10.91,11.328831708446245,10.491168291553755,8.358,9.144025444880763,7.571974555119239,0.18051825026050208,1.9460653334856033,0.22779593002764115,0.13324057049336302,2.1037425734487476,1.788388093522459,11976704,11.19505262374878,11.03338918685913
10.972999999999999,11.390445804865733,10.555554195134265,7.798,8.454533319794205,7.141466680205795,0.21108785662800073,1.98108099848032,0.2677736988363706,0.1544020144196309,2.1215289816603233,1.8406330153003165,12140544,11.21659746170044,11.06864423751831
11.049,11.667133480730497,10.430866519269502,7.988000000000001,8.493920942440615,7.482079057559386,0.19993391148746012,1.9071990057826043,0.2518375118144937,0.14803031116042653,2.0548489130967487,1.7595490984684599,12304384,11.262136459350586,11.112485790252686
10.852,11.340483367168218,10.363516632831782,8.500000000000002,9.015499757516919,7.984500242483085,0.21148921065032483,1.9568636864423752,0.26350300703964774,0.15947541426100192,2.0880833545491115,1.8256440183356388,12468224,11.275319862365723,10.935319328308106
10.775,11.442746209274153,10.107253790725848,8.231000000000002,8.790150248144451,7.671849751855552,0.22666247682645918,1.9749137952923774,0.26865617787759405,0.1846687757753243,2.0790212561032373,1.8708063344815176,12632064,11.030866050720215,10.842555046081543
11.046000000000003,11.770198867715218,10.321801132284788,8.235000000000001,8.947955117801957,7.5220448821980455,0.18844445915892719,1.937680608034134,0.24234520158079798,0.1345437167370564,2.045616345315667,1.829744870752601,12795904,11.37213077545166,11.100666618347168
11.254999999999999,11.602167106736799,10.9078328932632,7.906000000000001,8.434946122020003,7.377053877979997,0.20404693717136974,1.8999356523156166,0.2748331579110878,0.13326071643165166,2.0145076742879646,1.7853636303432685,12959744,11.414584350585937,11.269065761566162
10.837,11.382583174227358,10.291416825772641,7.9239999999999995,8.619143150725085,7.228856849274913,0.22170990332961082,1.9347806066274642,0.2797421620778417,0.16367764458137996,2.1053404343434075,1.764220778911521,13123584,11.268854331970214,10.899663829803467
11.245999999999999,11.694423906588396,10.797576093411601,7.877999999999998,8.205469082510088,7.550530917489908,0.20097424685955048,1.9405859649181365,0.25994585517620705,0.1420026385428939,2.0621004939567564,1.8190714358795166,13287424,11.434316825866699,11.262276935577393
11.217,11.771491659089657,10.662508340910344,8.493,8.930196752046491,8.05580324795351,0.22916529392823576,1.9210005059838295,0.28089469833909303,0.1774358895173785,2.021720990241732,1.8202800217259274,13451264,11.512893390655517,11.203165054321289
11.157999999999998,12.082097397464139,10.233902602535856,8.363,8.764672752374366,7.961327247625632,0.20704972604289645,1.8962312951683997,0.27816950465755497,0.13592994742823794,2.014554749301053,1.7779078410357465,13615104,11.365096378326417,11.106799411773682
11.423,11.841665737790901,11.004334262209099,8.297999999999998,8.854359595944922,7.741640404055074,0.18825946915894745,1.9100406661629676,0.2544708629225539,0.12204807539534103,2.0040720071412688,1.8160093251846663,13778944,11.49528751373291,11.36255760192871
11.232999999999999,11.780376470082519,10.685623529917478,8.066999999999998,8.75753674775496,7.376463252245037,0.2537626697681844,1.805524891614914,0.3113574586532765,0.19616788088309228,1.9163875993382724,1.6946621838915557,13942784,11.362817096710206,11.192378902435303
11.580000000000002,12.021995475089962,11.138004524910041,8.142,8.436339939525713,7.847660060474287,0.21714265812188388,1.8577013149857522,0.2687335716445883,0.16555174459917946,1.974950161208644,1.7404524687628604,14106624,11.673558521270753,11.509699726104737
11.440999999999999,12.003360204850946,10.878639795149052,8.562999999999999,9.05651899659486,8.069481003405137,0.23325122073292728,1.8492561712861062,0.2785615005907794,0.18794094087507518,1.9127427554153247,1.7857695871568877,14270464,11.500656986236573,11.351098251342773
11.451,11.813338239770522,11.08866176022948,8.312000000000001,8.781740353812616,7.842259646187387,0.20085027320310472,1.8624408796429635,0.25379417664195764,0.1479063697642518,1.9641558795851073,1.7607258797008196,14434304,11.59735631942749,11.324309635162354
11.604000000000001,12.014711577630825,11.193288422369177,8.187000000000001,8.726926846896875,7.647073153103127,0.17139641027897595,1.8100142374634742,0.23346941939055216,0.10932340116739975,1.9276785563827656,1.6923499185441828,14598144,11.540587615966796,11.487797260284424
11.441,12.167821160946763,10.714178839053238,8.445,9.112266813201437,7.777733186798565,0.18563630608841775,1.850316436588764,0.22384494765058166,0.14742766452625383,1.9378469440341126,1.7627859291434156,14761984,11.557703304290772,11.35417194366455
11.61,12.225207282141556,10.994792717858443,8.24,8.774041196912748,7.705958803087253,0.22426271857693791,1.8310629799962044,0.29133010444389007,0.15719533270998576,1.9602775413536275,1.7018484186387812,14925824,11.544648456573487,11.440278053283691
11.550999999999998,12.046912290632122,11.055087709367875,8.475,9.294710314684401,7.655289685315599,0.21635755803436035,1.791900873184204,0.27256728709856387,0.1601478289701568,1.9021259029838322,1.681675843384576,15089664,11.505264568328858,11.367752742767333
11.557,12.12672010671908,10.98727989328092,8.205,8.584637985454565,7.825362014545435,0.18856055466458202,1.7614617839455604,0.26184913900803064,0.11527197032113341,1.8912202246057552,1.6317033432853656,15253504,11.517626571655274,11.39617462158203
11.683,12.19266753869557,11.17333246130443,8.418999999999999,8.985964725534137,7.852035274465861,0.20530434362590314,1.7219430178403854,0.2679279596824195,0.14268072756938677,1.8864783491968027,1.557407686483968,15417344,11.633223056793213,11.502232646942138
11.859,12.321589450809245,11.396410549190755,8.567000000000002,9.165147975002844,7.968852024997161,0.1650952788069844,1.7378614112734794,0.2145719892400026,0.11561856837396622,1.9261525350500486,1.5495702874969102,15581184,11.702326107025147,11.618115901947021
11.774000000000001,12.289096107537226,11.258903892462776,8.169,8.797083593162567,7.540916406837434,0.22661095252260566,1.7048842266201973,0.27590152687996977,0.17732037816524154,1.8677445000196276,1.5420239532207671,15745024,11.734059619903565,11.51717758178711
11.871,12.376538326934764,11.365461673065237,8.369,8.830442304085787,7.907557695914213,0.1798140563536435,1.7101994767785071,0.2556709455087577,0.10395716719852933,1.8437569027462533,1.576642050810761,15908864,11.77806053161621,11.590350914001466
11.969999999999999,12.296772091831599,11.643227908168399,8.341999999999999,8.69523646470884,7.988763535291159,0.17281279377639291,1.7180947840213776,0.21503492005623734,0.1305906674965485,1.940388870777906,1.4958006972648492,16072704,11.716493606567383,11.663591957092285
11.866000000000001,12.382608168731391,11.349391831268612,8.446,9.133549270961725,7.758450729038274,0.17963048238307236,1.7112910702824593,0.23813293078555978,0.12112803398058494,1.9116875656642578,1.5108945749006608,16236544,11.672968101501464,11.547144031524658
11.858,12.382209881631395,11.333790118368606,8.347,9.135835217266571,7.558164782733428,0.1934524324722588,1.7065013378858567,0.25869100102993947,0.12821386391457812,1.8504757989588905,1.5625268768128229,16400384,11.683833503723145,11.545754718780518
12.084,12.48415496998038,11.683845030019619,8.704000000000002,9.334415735844216,8.07358426415579,0.206490102596581,1.6983798652887345,0.27932425665748395,0.13365594853567803,1.8768132495867638,1.5199464809907053,16564224,11.894913005828858,11.711684322357177
11.964000000000002,12.395304996493204,11.5326950035068,8.694999999999999,9.178657936976123,8.211342063023874,0.15932846390642222,1.6675396710634232,0.2299681627534848,0.08868876505935963,1.8553671931278821,1.4797121489989642,16728064,11.832121276855469,11.573882007598877
11.972999999999999,12.290050469168552,11.655949530831446,8.592999999999998,9.365645455561603,7.820354544438393,0.15923897735774514,1.6119674548506737,0.20859202067361532,0.10988593404187497,1.7671845989218775,1.45675031077947,16891904,11.680253219604491,11.554606628417968
11.873999999999999,12.502079612788059,11.245920387211939,8.645999999999999,9.147820685105746,8.144179314894252,0.14670196156948803,1.6483520790934563,0.19425396174599743,0.09914996139297863,1.8413830185013795,1.455321139685533,17055744,11.57178773880005,11.45261173248291
12.058000000000002,12.41374710118285,11.702252898817154,8.653,9.234602097657842,8.07139790234216,0.16358003551140424,1.6521214097738266,0.247927125083348,0.07923294593946048,1.7964215624063258,1.5078212571413274,17219584,11.624142837524413,11.608721160888672
12.065000000000001,12.46445587991667,11.665544120083332,8.164,8.66360384305968,7.664396156940321,0.16204998851753766,1.7078645408153534,0.21533136370299386,0.10876861333208146,1.8483475007423404,1.5673815808883664,17383424,11.722877788543702,11.557057285308838
12.190999999999999,12.506387063780364,11.875612936219634,8.507,8.922019276660736,8.091980723339264,0.1292561441194266,1.6163993954658509,0.17682562895156445,0.08168665928728876,1.8116201562330487,1.421178634698653,17547264,11.69012222290039,11.68211498260498
12.348,12.550573443471745,12.145426556528257,8.186,8.767088633514716,7.604911366485284,0.18045416260138153,1.6293047651648522,0.23524072763043574,0.12566759757232732,1.78955058036865,1.4690589499610545,17711104,11.717567539215088,11.725475120544434
12.081999999999999,12.3765097621472,11.787490237852799,8.297,8.76956851355121,7.824431486448791,0.16283730892464518,1.6117766514420508,0.23736437240977276,0.08831024543951758,1.780002092119361,1.4435512107647408,17874944,11.564074897766114,11.470987892150879
12.158,12.531277376758892,11.784722623241107,8.654,9.144697462801673,8.163302537198327,0.15451009026728565,1.5852506935596467,0.23624963644976246,0.07277054408480885,1.776330262593627,1.3941711245256663,18038784,11.600944137573242,11.524029541015626
12.168999999999999,12.664387726937193,11.673612273062805,8.247,9.138572206834645,7.3554277931653544,0.15341499345377083,1.5699091121554374,0.21401582658730672,0.09281416032023493,1.7290058340245653,1.4108123902863094,18202624,11.664539527893066,11.508360385894775
12.100999999999999,12.572899353676183,11.629100646323815,8.392,8.857463210146623,7.926536789853376,0.14387458539567885,1.555098307132721,0.20900283180995083,0.07874633898140686,1.73817481560197,1.3720217986634717,18366464,11.6344144821167,11.371984958648682
12.174000000000001,12.63106017109348,11.716939828906522,8.290000000000001,9.05512744036533,7.524872559634672,0.11192315393127497,1.5753001138567924,0.14741770664999468,0.07642860121255526,1.7692537054959523,1.3813465222176324,18530304,11.590952301025391,11.432678127288819
12.206000000000001,12.561308316817945,11.850691683182058,8.653,9.116466287878634,8.189533712121367,0.1630350272171199,1.4919349044561385,0.2228989380330184,0.1031711164012214,1.685433247082422,1.298436561829855,18694144,11.467518138885499,11.428572463989259
12.243000000000002,12.550962660074239,11.935037339925765,8.715,9.379142304028285,8.050857695971715,0.14103634590283035,1.5493139639496802,0.20575347375977635,0.07631921804588435,1.71482756047044,1.3838003674289205,18857984,11.588187122344971,11.410512924194336
12.216000000000001,12.65595908900715,11.776040910992853,8.469,9.28791940995436,7.650080590045637,0.11186258289963003,1.5613663822412491,0.16464624840521333,0.05907891739404673,1.742963687738527,1.3797690767439712,19021824,11.358222675323486,11.334883117675782
12.337,12.717290678297536,11.956709321702464,8.331,8.844233864821875,7.817766135178124,0.12364471508190031,1.4686337471008302,0.17767765836147512,0.0696117718023255,1.6421642302955968,1.2951032639060636,19185664,11.51221160888672,11.414634895324706
12.465,12.831940049599385,12.098059950400614,9.011,9.665728187876464,8.356271812123534,0.11230366952950133,1.5292158246040344,0.16622114173363162,0.058386197325371036,1.6914627959437156,1.3669688532643531,19349504,11.554774570465089,11.489962577819824
12.339,12.668649814196824,12.009350185803177,8.7,9.328442519248975,8.071557480751023,0.09691782454028722,1.5569048509001733,0.15969412961053786,0.03414151947003656,1.7533021260197312,1.3605075757806153,19513344,11.385305976867675,11.301448249816895
12.424000000000001,12.67272474746193,12.175275252538073,8.594999999999999,9.173934365882696,8.016065634117302,0.11850345355924216,1.481950645148754,0.16232124424862848,0.07468566286985583,1.6699236771813248,1.2939776131161833,19677184,11.48263692855835,11.37582607269287
12.514,12.796460616723818,12.23153938327618,8.406,8.920085595985727,7.8919144040142735,0.08654314877931027,1.5228136464953423,0.11750324845130773,0.05558304910731281,1.7096537703668835,1.3359735226238012,19841024,11.360750484466553,11.347325325012207
12.548,12.73194564414522,12.36405435585478,8.604,9.394685778296283,7.813314221703716,0.11670904911588872,1.4881536170840264,0.18800246096258624,0.045415637269191206,1.6683930704404386,1.3079141637276142,20004864,11.346403884887696,11.33891134262085
12.371,12.743382867489899,11.998617132510102,8.598,9.269845220270266,7.926154779729736,0.11305069415830074,1.4526351720094681,0.16234628482681918,0.0637551034897823,1.668065409774054,1.2372049342448823,20168704,11.31368179321289,11.170442962646485
12.487999999999998,12.738111974923232,12.237888025076764,8.61,9.2616440746297,7.958355925370298,0.10467543723061674,1.4022112265229225,0.1388340693965325,0.07051680506470098,1.5962644648499638,1.2081579881958813,20332544,11.321117877960205,11.207438278198243
12.535,12.787715254782928,12.282284745217073,8.878,9.37191902170295,8.38408097829705,0.10380803473526605,1.3885790586471558,0.16376520411632467,0.043850865354207416,1.6277281763242095,1.149429940970102,20496384,11.193078994750977,11.17256202697754
12.556000000000001,12.80071207571348,12.311287924286521,8.854000000000001,9.445509932291928,8.262490067708073,0.07866687744390213,1.3611044079065322,0.11089523513167598,0.046438519756128276,1.5486388506165023,1.173569965196562,20660224,11.153927040100097,11.128235244750977
12.409,12.573951508025845,12.244048491974157,8.616,9.181512157252167,8.050487842747833,0.08889583423733707,1.39267241358757,0.11454456638299834,0.0632471020916758,1.5543731640508398,1.2309716631243004,20824064,11.04414768218994,10.944629764556884
12.554,12.787846103238861,12.32015389676114,8.706999999999999,9.050425392188753,8.363574607811245,0.07029316732077855,1.381973148882389,0.10680733844134635,0.03377899620021074,1.5473984140592036,1.2165478837055743,20987904,11.133126163482666,10.998588466644287
12.574000000000002,12.699872951820478,12.448127048179526,8.514999999999999,9.247137282208739,7.782862717791259,0.09344020094722506,1.352337770164013,0.15832026360242682,0.028560138292023307,1.5013883777572716,1.2032871625707542,21151744,11.017814445495606,10.976218891143798
12.684999999999999,12.806922106281018,12.56307789371898,8.431000000000001,8.944876444293763,7.9171235557062385,0.07703442228958005,1.3791276156902312,0.11957284895714101,0.034495995622019084,1.5034387031459533,1.2548165282345092,21315584,11.009147357940673,11.010408782958985
12.575999999999999,12.794961183774657,12.35703881622534,8.611,9.030653428438278,8.191346571561724,0.09428560733795163,1.2761799648404122,0.13784058946915062,0.05073062520675263,1.4574960814720133,1.094863848208811,21479424,10.838485813140869,10.853578662872314
12.529,12.707518906561742,12.350481093438258,8.718999999999998,9.259933452468967,8.178066547531028,0.08886139707174148,1.2721907511353492,0.13706374570628013,0.040659048437202826,1.4177922376283052,1.1265892646423932,21643264,10.87231616973877,10.742341995239258
12.639,12.84001989951246,12.437980100487538,8.613999999999999,9.326294882755729,7.901705117244268,0.05736791609670031,1.3265873804688453,0.09535429084976177,0.019381541343638856,1.5102060380006976,1.142968722936993,21807104,10.827767848968506,10.77261962890625
12.599000000000002,12.769144056610862,12.428855943389141,8.255,8.76737193521894,7.742628064781062,0.09194675520993764,1.265750516951084,0.13335897694335447,0.0505345334765208,1.4203749563037251,1.111126077598443,21970944,10.721953296661377,10.691464710235596
12.564,12.898759615246522,12.229240384753478,8.864,9.654065820042863,8.073934179957138,0.05678224298171697,1.2867273092269897,0.08934904107025557,0.024215444893178374,1.4991680960865608,1.0742865223674187,22134784,10.644316005706788,10.587146091461182
12.629999999999999,12.815849401398014,12.444150598601984,8.758,9.538176903016232,7.977823096983767,0.06098177563399072,1.2455350168049335,0.10662619527180345,0.015337355996177991,1.417606104367883,1.073463929241984,22298624,10.676217937469483,10.612740612030029
12.583000000000002,12.852408611592134,12.31359138840787,8.280000000000001,8.825453939393604,7.734546060606398,0.07659892904339352,1.2665049575269223,0.10360705620870207,0.04959080187808497,1.476144733848885,1.0568651812049596,22462464,10.51781587600708,10.489123821258545
12.700999999999997,12.890549465839392,12.511450534160602,8.712,9.214708663143973,8.209291336856026,0.06302913872059429,1.2387442663311958,0.09004345180601522,0.03601482563517335,1.4599006828551484,1.0175878498072433,22626304,10.527549648284912,10.544949150085449
12.610000000000003,12.798944436276916,12.42105556372309,8.342,8.859432121152137,7.824567878847863,0.04924806662020269,1.278213758766651,0.07922185072318641,0.01927428251721897,1.4373667726594375,1.1190607448738648,22790144,10.395446968078613,10.416336059570312
12.675,12.789214710085874,12.560785289914127,8.443000000000001,9.117107558183411,7.7688924418165906,0.04611713094054716,1.2460839398205281,0.07829783640440945,0.013936425476684874,1.4050449105082874,1.0871229691327688,22953984,10.463208866119384,10.425766849517823
12.644,12.813127171087322,12.474872828912678,8.117,8.781425315592356,7.452574684407646,0.04969901476288211,1.2192612342536449,0.08274668896553351,0.01665134056023071,1.4044366430162318,1.0340858254910579,23117824,10.362254238128662,10.324611854553222
12.596,12.799233855447364,12.392766144552636,8.346,9.153455261918579,7.538544738081422,0.048133471957407845,1.2567966394126415,0.07097606325699465,0.02529088065782104,1.4620841961513371,1.051509082673946,23281664,10.345235538482665,10.255949592590332
12.666,12.853253838411927,12.478746161588074,8.718,9.180834743726095,8.255165256273905,0.06004222133196885,1.2753680929541589,0.0912144666499525,0.0288699760139852,1.4317699252628056,1.1189662606455122,23445504,10.30102767944336,10.252041149139405
12.572000000000001,12.742926884953773,12.401073115046229,8.716,9.214742418488742,8.217257581511257,0.06041859663673673,1.2096816323697568,0.10056549165921459,0.02027170161425887,1.3732681267992137,1.0460951379402998,23609344,10.197261238098145,10.104275989532471
12.653000000000002,12.827931415131761,12.478068584868243,8.553,9.294539614585762,7.811460385414239,0.03214071494294325,1.190259850770235,0.0481466542068915,0.016134775678995007,1.3885669397590208,0.9919527617814494,23773184,10.181921768188477,10.13261547088623
12.606000000000002,12.853677209286605,12.358322790713398,8.33,9.083246307657728,7.5767536923422725,0.05023647109046573,1.1641482084989547,0.08162762440071626,0.0188453177802152,1.3346998685049465,0.993596548492963,23937024,10.113014030456544,10.037404918670655
12.658999999999999,12.82689580101956,12.491104198980437,8.633,9.135216088949766,8.130783911050232,0.03767776119057085,1.2058559961616993,0.06693875499926344,0.008416767381878253,1.4353231500075925,0.9763888423158059,24100864,10.091137599945068,10.030771636962891
12.661999999999999,12.925545062560465,12.398454937439533,8.486,9.208775207101073,7.763224792898927,0.05105304487515235,1.1689352460205555,0.07173336442776555,0.030372725322539155,1.3489549817421487,0.9889155102989624,24264704,10.025472068786621,9.968052959442138
12.753,12.826491496106692,12.679508503893308,8.261999999999999,8.792203734426682,7.731796265573316,0.032467302138684276,1.1920928552746772,0.055034240972098344,0.009900363305270207,1.4028521360262654,0.9813335745230892,24428544,10.02174253463745,10.007345962524415
12.694999999999999,12.837776048411488,12.552223951588509,8.629,9.279683486804451,7.978316513195547,0.03282559718936678,1.1377322576940059,0.06097875912663629,0.004672435252097259,1.3151954607713894,0.9602690546166225,24592384,9.951587390899657,9.918136692047119
12.724999999999998,12.881028843487348,12.568971156512648,8.798,9.247194835232998,8.348805164767002,0.03750603838416277,1.1618831157684326,0.07979689411293947,-0.0047848173446139244,1.34022131833742,0.9835449131994451,24756224,9.884741401672363,9.872083187103271
12.739,12.882836712976903,12.595163287023098,8.588,9.322748936712397,7.853251063287601,0.04878818566212427,1.141309217363596,0.08256890840364757,0.01500746292060097,1.3410982708139867,0.9415201639132051,24920064,9.892624378204346,9.8390398979187


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-miner-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.2209999999999999,1.3887766372293828,1.053223362770617,1.3699999999999999,1.5599999999999998,1.18,0.27074831861795645,2.7077481627464293,0.4448992768177499,0.09659736041816305,2.707946257081009,2.7075500684118494,16384
1.219,1.4201193675407717,1.0178806324592284,1.377,1.5727064127717842,1.1812935872282158,0.09233298664912577,2.672194716334343,0.11483388387210217,0.06983208942614938,2.6880127029779746,2.6563767296907117,180224
1.27,1.444355957741627,1.095644042258373,1.251,1.4056900126058562,1.0963099873941435,0.07588603666000476,2.6255046725273132,0.11397226864865502,0.037799804671354506,2.666039756252248,2.5849695888023785,344064
1.3519999999999999,1.6220296280040394,1.0819703719959604,1.4439999999999997,1.6952846990964627,1.1927153009035367,0.08357809986401758,2.6124737948179244,0.11386283192377136,0.053293367804263796,2.664347825005506,2.560599764630343,507904
1.373,1.6711962441078023,1.0748037558921977,1.653,1.9384137347781287,1.3675862652218713,0.093190953363147,2.5846077114343644,0.1294244430530224,0.05695746367327162,2.6565792126928534,2.5126362101758755,671744
1.433,1.6625234192843947,1.2034765807156054,1.4629999999999999,1.6670612653102002,1.2589387346897996,0.0941151979508706,2.5870424181222917,0.12880311930528382,0.0594272765964574,2.6746857970926015,2.499399039151982,835584
1.361,1.5257088340071654,1.1962911659928346,1.491,1.704796632340175,1.2772033676598251,0.07530392627231774,2.572970372438431,0.11253091642704256,0.03807693611759293,2.6329508256449774,2.5129899192318845,999424
1.81,2.016542973736702,1.603457026263298,1.659,1.871953046467995,1.446046953532005,0.08493955620409295,2.5451771050691603,0.11479155941134947,0.055087552996836424,2.6398588814970783,2.4504953286412423,1163264
1.5610000000000002,1.7890548179714696,1.3329451820285307,1.766,2.111056517109879,1.4209434828901213,0.1013052583102964,2.504056403040886,0.14616448883004002,0.05644602779055277,2.5957975467269656,2.412315259354806,1327104
1.7700000000000002,2.017709507286257,1.5222904927137437,1.8790000000000002,2.118058570229139,1.6399414297708617,0.09329785685986278,2.5307008177042007,0.12132253837667703,0.06527317534304852,2.616655153525132,2.4447464818832696,1490944
1.4440000000000002,1.7266729559048763,1.161327044095124,1.7429999999999999,2.1490554149374197,1.3369445850625803,0.08203820745305465,2.482851564884186,0.11741167965061655,0.046664735255492744,2.608253434107435,2.3574496956609368,1654784
1.778,2.1570197884016085,1.3989802115983916,1.6330000000000002,1.846450228390602,1.4195497716093985,0.09921556599179483,2.472591134905815,0.13953029479452234,0.05890083718906733,2.606477981294969,2.3387042885166607,1818624
1.871,2.175382982441529,1.5666170175584713,1.847,2.0736296538407983,1.6203703461592018,0.12815439855783345,2.4452384054660796,0.18550299650514385,0.07080580061052306,2.5644471253526957,2.3260296855794635,1982464
1.902,2.295568291405697,1.5084317085943024,2.029,2.516902654225205,1.5410973457747947,0.10897938087841283,2.4340077519416807,0.17460323627800317,0.04335552547882249,2.542495600369497,2.3255199035138645,2146304
2.038,2.4964495610206208,1.5795504389793789,1.982,2.5534682843343104,1.4105317156656898,0.124212778535568,2.4546695083379744,0.1808604855834841,0.0675650714876519,2.616330155161636,2.2930088615143127,2310144
2.077,2.4207164529084984,1.7332835470915016,1.8240000000000003,2.283395254655509,1.3646047453444914,0.11381609966823203,2.4604291915893555,0.16687936645638285,0.060752832880081195,2.5729121649659086,2.3479462182128024,2473984
2.0530000000000004,2.5700696278065465,1.5359303721934543,2.1020000000000003,2.679577700400561,1.5244222995994394,0.10214604805482337,2.4323991924524306,0.15684281778252734,0.04744927832711939,2.536991272795666,2.327807112109195,2637824
2.2269999999999994,2.867110146771631,1.5868898532283677,1.9469999999999998,2.515542874372725,1.3784571256272748,0.10678360696054164,2.4282616049051287,0.1464266018938296,0.06714061202725366,2.5243728878506566,2.3321503219596007,2801664
2.059,2.756516308053081,1.3614836919469195,2.0490000000000004,2.3978108369876145,1.7001891630123862,0.16553314283179738,2.4469296604394914,0.26923998266151694,0.06182630300207781,2.560727823923845,2.3331314969551378,2965504
1.957,2.685917690826612,1.2280823091733883,1.9600000000000002,2.5396205655426662,1.3803794344573341,0.10858081492026231,2.4690994054079054,0.1689702185389348,0.048191411301589826,2.5882689396286684,2.3499298711871424,3129344
2.2950000000000004,2.993015042817847,1.596984957182154,2.1719999999999997,2.8729251029888996,1.4710748970110998,0.11766858822666104,2.4417300760746,0.1719930437755273,0.06334413267779479,2.5860385900179104,2.29742156213129,3293184
2.336,2.9338996571332014,1.7381003428667983,2.3009999999999993,2.985067979078102,1.6169320209218963,0.11873150223659139,2.4206464171409605,0.16942065571021273,0.06804234876297005,2.5304617025076235,2.3108311317742976,3457024
2.5450000000000004,3.235626527147633,1.8543734728523675,2.4130000000000003,3.184427896825102,1.6415721031748984,0.1402166196507298,2.4248884677886964,0.21404072140346714,0.06639251789799243,2.566934402183465,2.2828425333939277,3620864
2.435,3.1006763477847175,1.7693236522152826,2.393,2.949615666326416,1.836384333673584,0.12297274199728332,2.4852894484996795,0.18840036564943258,0.05754511834513405,2.6260937259646684,2.3444851710346906,3784704
2.459,3.173457136572937,1.7445428634270632,2.6559999999999997,3.2556699092000527,2.0563300907999467,0.13605551864537924,2.4322821468114855,0.16398308967094635,0.10812794761981213,2.5485609914286425,2.3160033021943285,3948544
2.691,3.1803965672131342,2.2016034327868654,2.588,3.3362619862053666,1.8397380137946335,0.14401698697151405,2.435011887550354,0.21063664339546187,0.07739733054756623,2.551269710519375,2.318754064581333,4112384
2.559,3.2094990391999056,1.908500960800095,2.45,3.0821550442731596,1.8178449557268408,0.10883075752192069,2.42946994304657,0.1625233467651086,0.05513816827873277,2.549306777688738,2.3096331084044017,4276224
2.817,3.538138682917509,2.095861317082491,2.662,3.249227383557681,2.074772616442319,0.11261091564471519,2.3963014423847198,0.15814677438479663,0.06707505690463375,2.52872084478529,2.2638820399841495,4440064
2.629,3.2282403524463286,2.0297596475536714,2.592,3.204973082606406,1.979026917393594,0.1505918461312022,2.42593632042408,0.24131245237314272,0.05987123988926166,2.57159520774384,2.2802774331043194,4603904
2.58,2.880599401197008,2.279400598802992,2.4639999999999995,2.932725932715483,1.995274067284516,0.12909928768769732,2.4294791996479033,0.17518541874062252,0.08301315663477213,2.5915514692128485,2.267406930082958,4767744
2.835,3.5751114780896187,2.094888521910381,2.779,3.433926713457315,2.124073286542685,0.14430802200610432,2.411526757478714,0.21640112863929492,0.07221491537291372,2.562075764794918,2.2609777501625095,4931584
2.691,3.263807995754249,2.1181920042457505,2.732,3.416920433335143,2.0470795666648574,0.12824286927417333,2.4421715170145033,0.1988002555199791,0.05768548302836758,2.5870977302978386,2.297245303731168,5095424
2.6169999999999995,3.0946829492456263,2.139317050754373,2.563,3.159557625045561,1.9664423749544393,0.15195981218065646,2.447647449374199,0.18639238608876457,0.11752723827254834,2.581510250570934,2.313784648177464,5259264
2.667,2.967833841181473,2.3661661588185265,3.019,3.640392790431302,2.397607209568698,0.15166578287672663,2.452370348572731,0.1829818203211998,0.12034974543225346,2.582912590410128,2.3218281067353335,5423104
2.894,3.3780909005548443,2.409909099445156,2.9099999999999993,3.404752463359203,2.4152475366407957,0.14648106571079952,2.462366461753845,0.19676170299751386,0.09620042842408519,2.6015295741460407,2.3232033493616497,5586944
3.274,3.9122507344296595,2.6357492655703405,3.0379999999999994,3.548172519840102,2.5278274801598966,0.15069166268222028,2.4345148384571074,0.19632841276261537,0.10505491260182521,2.5528942685921807,2.316135408322034,5750784
3.165,3.541755889137781,2.788244110862219,3.1580000000000004,3.3801170862405687,2.935882913759432,0.16089436563456222,2.41176652610302,0.2185259025287319,0.10326282874039253,2.517203995359468,2.3063290568465717,5914624
2.9040000000000004,3.4151203380809654,2.3928796619190353,3.004,3.5452799645285236,2.4627200354714764,0.15537429787218565,2.4248344361782075,0.1968913007156133,0.113857295028758,2.524520122691152,2.325148749665263,6078464
2.995,3.5353008421240895,2.4546991578759108,2.984000000000001,3.4749623203464814,2.4930376796535203,0.19543195245787495,2.398758566379547,0.2301786531475768,0.1606852517681731,2.533956522069446,2.263560610689648,6242304
3.0949999999999998,3.4727366807711424,2.717263319228857,2.995,3.3355069749652717,2.6544930250347285,0.16106318767286004,2.4154811292886733,0.22627946163523385,0.09584691371048623,2.528587689616677,2.3023745689606696,6406144
3.1500000000000004,3.6700576891076606,2.62994231089234,3.107,3.4638767294178763,2.750123270582124,0.1290682455266101,2.409520110487938,0.18661624474539765,0.07152024630782253,2.5220353388750087,2.2970048821008673,6569984
3.096,3.531320571533209,2.660679428466791,2.914,3.463967271753511,2.3640327282464892,0.138660571962181,2.4078706800937653,0.17806779366609107,0.09925335025827095,2.526876849165229,2.2888645110223016,6733824
3.037,3.336033442945768,2.7379665570542318,2.786,3.3490666035204004,2.2229333964795996,0.1857485020377983,2.447754293680191,0.2724008392177817,0.09909616485781489,2.5326300936181423,2.36287849374224,6897664
3.2359999999999998,3.614132251996573,2.8578677480034265,2.9029999999999996,3.382709286964511,2.423290713035488,0.11493272396425405,2.4656509310007095,0.1558737114861936,0.07399173644231448,2.5479426646678163,2.383359197333603,7061504
3.007,3.33887497645951,2.6751250235404904,3.1189999999999998,3.4464278546489284,2.791572145351071,0.14196965791181554,2.458945295214653,0.1939487298685576,0.08999058595507348,2.5636076378994153,2.354282952529891,7225344
3.003,3.407550367692331,2.5984496323076693,2.969,3.4465866413542154,2.4914133586457843,0.17913362071332,2.4267720609903334,0.2142129991710362,0.14405424225560381,2.500470230950121,2.3530738910305455,7389184
3.009,3.2880860082483534,2.7299139917516464,3.0300000000000002,3.4955319537905,2.5644680462095004,0.1403917260261045,2.4441753745079042,0.19555650977846564,0.08522694227374336,2.519081424775455,2.3692693242403533,7553024
3.1479999999999997,3.639076368806319,2.6569236311936804,2.965,3.3506488039654734,2.5793511960345263,0.1363378243029324,2.445953518152237,0.17722720142170892,0.09544844718415588,2.5448070480970477,2.347099988207426,7716864
3.2600000000000002,3.6801190307520004,2.839880969248,2.922,3.3268901085479863,2.517109891452014,0.11825124502388965,2.429113379120827,0.15990731748648193,0.07659517256129736,2.5451770047150912,2.3130497535265624,7880704
3.079,3.562434587095297,2.5955654129047034,2.8820000000000006,3.516457248362725,2.247542751637276,0.14773625581680483,2.4550966769456863,0.20368286067184033,0.09178965096176933,2.5653241121708494,2.3448692417205232,8044544
3.127,3.5258495957124687,2.728150404287531,2.9720000000000004,3.5156874101908198,2.428312589809181,0.16158253139712742,2.4460472643375395,0.2233425337689109,0.09982252902534394,2.55102394142331,2.341070587251769,8208384
3.216,3.8015117419830284,2.630488258016972,3.1280000000000006,3.651025811982545,2.604974188017456,0.16705373717575428,2.4346533209085464,0.21510089161969015,0.1190065827318184,2.5416161147084817,2.327690527108611,8372224
3.224,3.8216487262598324,2.626351273740168,3.003,3.4451323331311565,2.5608676668688437,0.1399804728273819,2.4106443256139753,0.19080839390529236,0.08915255174947145,2.534755302387014,2.2865333488409365,8536064
2.995,3.491814854850376,2.498185145149624,3.029,3.5545368683546377,2.503463131645362,0.16784655282843025,2.438506630063057,0.2631579407965655,0.07253516486029499,2.544005045739787,2.3330082143863273,8699904
2.788,3.43077212136184,2.14522787863816,2.761,3.329919150670814,2.1920808493291863,0.14009109825775437,2.4725109368562697,0.19769158681068005,0.08249060970482867,2.5986852569643624,2.346336616748177,8863744
2.933,3.3905161199345875,2.475483880065412,2.82,3.3343539637253707,2.305646036274629,0.12865138949257213,2.483076474070549,0.19427640794695983,0.06302637103818441,2.584729290001009,2.3814236581400894,9027584
3.0519999999999996,3.669961163828278,2.4340388361717213,2.908,3.333718216664497,2.4822817833355026,0.160249013461483,2.4322892636060716,0.22553894590951828,0.09495908101344769,2.535274315345106,2.3293042118670373,9191424
3.1979999999999995,3.759316310114003,2.636683689885996,3.0390000000000006,3.3373102411919517,2.7406897588080494,0.15640268082109585,2.4389627069234847,0.21363117037284335,0.09917419126934833,2.5432113239069087,2.3347140899400607,9355264
3.088,3.486768103037342,2.6892318969626583,3.1849999999999996,3.5782238548206347,2.7917761451793646,0.12021285530127997,2.4648042052984236,0.15801787533806555,0.08240783526449438,2.5802607898180154,2.3493476207788317,9519104
3.114,3.5023349070068255,2.7256650929931743,3.2299999999999995,3.8580286617663235,2.6019713382336755,0.15789480433902803,2.4226031839847564,0.20464093961779353,0.11114866906026252,2.533200567231358,2.312005800738155,9682944
3.0749999999999997,3.508618495915476,2.6413815040845234,3.0869999999999997,3.4827789787242365,2.691221021275763,0.19376865342362884,2.4026182532310485,0.24776429493844876,0.13977301190880892,2.52440736778903,2.280829138673067,9846784
3.0310000000000006,3.490335389448713,2.5716646105512884,2.857,3.2611051843270515,2.452894815672949,0.14592693145904273,2.4376206427812575,0.20191344445240247,0.08994041846568299,2.5351722708419264,2.3400690147205885,10010624
3.2979999999999996,3.7812556259372463,2.814744374062753,3.2059999999999995,3.6233296059471454,2.7886703940528537,0.2007760750233299,2.418451690673828,0.2616634219649066,0.1398887280817532,2.507145341144282,2.329758040203374,10174464
3.064,3.544004166648582,2.583995833351418,3.004,3.5692468487307116,2.4387531512692884,0.1362000103625986,2.4450844407081602,0.19198206965380352,0.08041795107139368,2.546057942195852,2.3441109392204686,10338304
3.193,3.648588630235655,2.737411369764345,2.907,3.280284074131217,2.533715925868783,0.171289845302494,2.439864680171013,0.22322314049035075,0.11935655011463725,2.519618639243623,2.360110721098403,10502144
3.3620000000000005,3.895812701235181,2.8281872987648202,3.1670000000000007,3.6823843226175983,2.651615677382403,0.16242150046552217,2.4578554302453997,0.22753437654276412,0.09730862438828022,2.5317810638137175,2.383929796677082,10665984
3.272,3.6557916101219514,2.888208389878048,3.138,3.649523215504438,2.6264767844955617,0.1725148782289276,2.456700178980827,0.2247715305180427,0.12025822593981253,2.5194242801855795,2.393976077776075,10829824
3.039,3.290612797766727,2.787387202233273,3.435,3.9846044031846906,2.8853955968153095,0.15378854934436575,2.454509425163269,0.20635281763679664,0.10122428105193489,2.5230787105570527,2.385940139769485,10993664
3.2030000000000003,3.719004844938495,2.6869951550615054,3.2330000000000005,3.660575724287524,2.805424275712477,0.14229368200629117,2.4490365415811537,0.1864218629319513,0.09816550108063106,2.480401082719694,2.4176720004426135,11157504
3.1290000000000004,3.488901375379423,2.769098624620578,3.325,3.793278763131535,2.8567212368684656,0.1578961481366099,2.4371628940105436,0.2149433004325539,0.1008489958406659,2.4839011378165297,2.3904246502045576,11321344
3.194,3.6846363215254248,2.703363678474575,3.214,3.457441984875247,2.970558015124753,0.14999807973702745,2.4353560894727706,0.19797251637143232,0.10202364310262257,2.4934369368145015,2.3772752421310397,11485184
3.2359999999999998,3.6348032096159706,2.837196790384029,3.165,3.7211519576518635,2.6088480423481366,0.15847966422637302,2.4391391068696975,0.21024830196259586,0.10671102649015018,2.5126506334403835,2.3656275802990114,11649024
3.3809999999999993,3.824496335948787,2.9375036640512118,3.0160000000000005,3.5186569406662964,2.5133430593337045,0.164934226223785,2.4423864513635634,0.2086593247034988,0.12120912774407122,2.5334982572669684,2.3512746454601583,11812864
3.06,3.220312195418814,2.8996878045811862,2.9370000000000003,3.3807578168325603,2.4932421831674403,0.13486522295408776,2.4409750580787657,0.1772624299482351,0.0924680159599404,2.5175028967594546,2.364447219398077,11976704
3.1439999999999997,3.4643810231583636,2.8236189768416358,2.8819999999999997,3.320766452682973,2.443233547317026,0.1305321008432656,2.4632264405488966,0.17303117016484965,0.08803303152168156,2.5209130437114657,2.4055398373863275,12140544
3.117,3.3540675009359147,2.8799324990640853,2.931,3.4467412141762575,2.4152587858237426,0.17559607932861476,2.450997257232666,0.22732909478762545,0.12386306386960408,2.5133095899389613,2.3886849245263706,12304384
3.06,3.412817233139199,2.707182766860801,2.931,3.2837449503536513,2.5782550496463488,0.13934846586392569,2.443532419204712,0.19323716646556113,0.08545976526229024,2.53531367514364,2.351751163265784,12468224
3.181,3.652581382160068,2.709418617839932,3.2330000000000005,3.6024062804014036,2.8635937195985974,0.1542147586898257,2.454829439520836,0.20074180704009673,0.10768771033955468,2.5488333322238548,2.360825546817817,12632064
3.4799999999999995,3.8592097045171703,3.100790295482829,3.032,3.649248734304089,2.414751265695911,0.1355675163213163,2.460811969637871,0.1801549729248189,0.0909800597178137,2.5350005892021845,2.3866233500735574,12795904
3.158,3.645643312268301,2.6703566877316987,2.985,3.318504122913046,2.651495877086954,0.1453028672219564,2.4568565100431443,0.17748635853670564,0.11311937590720716,2.5138853653331736,2.399827654753115,12959744
3.1889999999999996,3.685073583251517,2.6929264167484823,3.007,3.4343417835877976,2.5796582164122026,0.16631348962481646,2.4656723499298097,0.21182629925707813,0.12080067999255478,2.5347772392550336,2.3965674606045857,13123584
3.177,3.535693462443909,2.818306537556091,3.0450000000000004,3.600054051422022,2.489945948577979,0.12549771353757624,2.4397742807865144,0.1610785179258134,0.08991690914933909,2.520255306356636,2.3592932552163925,13287424
3.214,3.642070087719289,2.785929912280711,3.248,3.819135710667789,2.6768642893322117,0.1965858386415574,2.4078499019145965,0.24223324099200752,0.1509384362911073,2.4676390038037326,2.3480608000254604,13451264
3.1080000000000005,3.621377054415174,2.594622945584827,3.008,3.382721229716172,2.633278770283828,0.14857061556281725,2.4431731194257735,0.19409728860881315,0.10304394251682136,2.5252289431469848,2.3611172957045623,13615104
3.243,3.8662022143734727,2.619797785626527,3.35,3.8026809030652826,2.8973190969347176,0.1324379142994682,2.4482164531946182,0.17532501733441255,0.08955081126452383,2.5100731696373666,2.38635973675187,13778944
3.154,3.5254619765198045,2.7825380234801953,3.0839999999999996,3.5564447057593087,2.6115552942406906,0.16647847305155455,2.4449223786592484,0.1988378580993059,0.1341190880038032,2.534283329724121,2.3555614275943757,13942784
3.1990000000000003,3.5759469458690445,2.822053054130956,3.343,3.758115646537203,2.927884353462797,0.1384609430769665,2.4527418702840804,0.1756323448620885,0.10128954129184448,2.526241507356885,2.3792422332112757,14106624
3.664,4.224235664698348,3.103764335301652,2.8600000000000003,3.2348866495355635,2.485113350464437,0.14540883079171177,2.4265983521938326,0.1867993228580062,0.10401833872541733,2.510065482091636,2.343131222296029,14270464
2.965,3.404437139987052,2.525562860012948,2.873,3.3327401439944095,2.413259856005591,0.16533844934828162,2.4281417965888976,0.2595619691055725,0.07111492959099074,2.493668618847444,2.3626149743303513,14434304
3.4219999999999997,3.8814518473137305,2.962548152686269,3.012,3.3049436805940693,2.7190563194059307,0.21364438290086882,2.45750353038311,0.28271367783610635,0.14457508796563132,2.5275054390408864,2.3875016217253333,14598144
3.077,3.42123974204034,2.7327602579596597,3.188,3.6172272125576383,2.758772787442362,0.1348751942420171,2.4706423044204713,0.16746607384696263,0.10228431463707158,2.548221952767307,2.3930626560736354,14761984
3.411,3.8228118502423163,2.9991881497576838,3.281,3.83882524145112,2.7231747585488804,0.1435263070174389,2.4674361795186996,0.17420028675135768,0.11285232728352011,2.543209004948317,2.3916633540890824,14925824
3.2310000000000003,3.6212678567343204,2.8407321432656802,3.1700000000000004,3.4714630989026687,2.868536901097332,0.18383225968314537,2.4676232516765593,0.2280315113913155,0.13963300797497524,2.5513282630369014,2.383918240316217,15089664
3.5149999999999997,4.157187667274917,2.8728123327250823,3.318,3.5766426105652354,3.0593573894347648,0.17018731405130688,2.423649376630783,0.23040827634199051,0.10996635176062323,2.5030957678575487,2.3442029854040176,15253504
3.321,3.8267756419599506,2.81522435804005,3.086,3.6526074478861004,2.5193925521138993,0.17395935271763138,2.4414077579975126,0.21086233395450707,0.1370563714807557,2.5317540356973574,2.351061480297668,15417344
3.0189999999999997,3.564810406643186,2.4731895933568135,3.121,3.6521769949837815,2.5898230050162185,0.1644333161232579,2.468202495574951,0.23237964770391673,0.09648698454259909,2.517262829350061,2.419142161799841,15581184
3.2269999999999994,3.6198371163726764,2.8341628836273225,2.8240000000000003,3.2109160115580644,2.437083988441936,0.1597284491639584,2.4569890320301058,0.19720626061693824,0.12225063771097854,2.521818706976607,2.3921593570836044,15745024
3.4509999999999996,3.9795347670683543,2.922465232931645,2.8459999999999996,3.1115258932759664,2.580474106724033,0.1678309129292352,2.442190447449684,0.21046898749087256,0.12519283836759781,2.5013154239479696,2.3830654709513985,15908864
3.4249999999999994,3.803265779578327,3.046734220421672,3.2640000000000002,4.007588595931917,2.520411404068083,0.1958443813672703,2.4409268319606783,0.24992365795142066,0.14176510478311996,2.5131175885330443,2.368736075388312,16072704
3.502,4.051778137069855,2.952221862930145,3.032,3.352181198698487,2.711818801301513,0.14998635699869028,2.4300795078277586,0.1977853489251607,0.10218736507221987,2.524463437172068,2.3356955784834494,16236544
3.5439999999999996,4.022104591067686,3.0658954089323127,3.046,3.5552190098572516,2.536780990142748,0.17717965172810685,2.446497082710266,0.2318303367966751,0.12252896665953858,2.51571813472865,2.377276030691882,16400384
3.5909999999999997,4.193369487939089,2.988630512060911,3.2,3.5493136126749145,2.850686387325086,0.14631589922743535,2.4528887450695036,0.18206948659718444,0.11056231185768625,2.5009690916672054,2.404808398471802,16564224
3.107,3.3270477220968218,2.8869522779031787,3.232,3.805668894049521,2.6583311059504795,0.16388554029270172,2.490150526165962,0.22110505488448443,0.10666602570091901,2.5236667314692167,2.4566343208627077,16728064
3.286,3.723565995022465,2.848434004977535,3.129,3.478755628975432,2.7792443710245682,0.17254584084989288,2.4725265234708784,0.2125413086836768,0.13255037301610897,2.5255406778565948,2.419512369085162,16891904
3.2670000000000003,3.7200132448394863,2.8139867551605144,3.2809999999999997,3.561978646875523,3.0000213531244766,0.15418970001240567,2.4760693073272706,0.22056269652391608,0.08781670350089528,2.526535117071991,2.42560349758255,17055744
3.2299999999999995,3.611994764362026,2.8480052356379733,3.4090000000000003,4.0174808953451215,2.8005191046548794,0.14423514274466367,2.468584841489792,0.18486123533905202,0.10360905015027533,2.5115733206042785,2.4255963623753054,17219584
3.717999999999999,4.308267735862294,3.127732264137704,3.4480000000000004,3.787375897788868,3.1086241022111327,0.16449252397028932,2.4424566984176637,0.21430052770795427,0.11468452023262438,2.4797332030646824,2.405180193770645,17383424
3.229,3.632793263935891,2.8252067360641093,3.131,3.459525493683519,2.8024745063164804,0.14497273706624075,2.442153298854828,0.1942997275880832,0.09564574654439831,2.514861100448613,2.3694454972610424,17547264
3.569,4.176921869980016,2.9610781300199838,3.4629999999999996,3.7504386891147394,3.17556131088526,0.1665001152341978,2.444641414284706,0.2108089559523666,0.12219127451602903,2.5430112322883414,2.3462715962810705,17711104
3.04,3.4435839441801424,2.6364160558198577,3.2449999999999997,3.559491653307365,2.9305083466926343,0.1609438885313769,2.440195530653,0.21534609456889348,0.10654168249386031,2.4803400841418166,2.400050977164183,17874944
3.407,3.824589511362534,2.989410488637466,3.217,3.4170024999843753,3.016997500015625,0.14655882505596507,2.454239970445633,0.18510934132342638,0.10800830878850376,2.496626417190729,2.411853523700537,18038784
3.2729999999999997,3.799688712618753,2.7463112873812463,3.1439999999999997,3.567891495550453,2.7201085044495463,0.1500120843088047,2.46625602543354,0.20281558975766364,0.09720857885994574,2.4980322931559,2.4344797577111805,18202624
3.3970000000000007,3.7481993735757517,3.0458006264242496,3.3049999999999997,3.813492871139802,2.7965071288601973,0.18936684368592163,2.453519105911255,0.2318542379980245,0.14687944937381878,2.4943935150883427,2.412644696734167,18366464
3.4559999999999995,3.7925471735136096,3.1194528264863894,3.084,3.6528796006186197,2.5151203993813804,0.1505688382312655,2.4500021040439606,0.1941533583132759,0.10698431814925508,2.5167308498271965,2.3832733582607246,18530304
3.593000000000001,4.096985118827928,3.0890148811720737,3.3689999999999998,3.9041719349891206,2.833828065010879,0.166015693390121,2.454363080859184,0.20329640730341084,0.12873497947683119,2.481647298741515,2.4270788629768534,18694144
3.271,3.6349079553953167,2.907092044604683,3.37,3.6597930295918104,3.08020697040819,0.16118570477184319,2.4672330886125566,0.21003524073133753,0.11233616881234884,2.5146628395866153,2.419803337638498,18857984
3.442,3.912293525364745,2.9717064746352553,3.5149999999999997,3.959077695904669,3.07092230409533,0.18858487896310783,2.4452270060777663,0.25423069141404175,0.12293906651217389,2.5274824733612173,2.3629715387943153,19021824
3.562,4.235034917370562,2.8889650826294373,3.2540000000000004,3.7380909005548446,2.7699090994451563,0.17120349380291167,2.4581367403268812,0.22750240044098355,0.11490458716483978,2.5270148683288376,2.389258612324925,19185664
3.565,4.1283870783040735,3.0016129216959264,3.1229999999999998,3.663944544292666,2.5820554557073336,0.1554536419972363,2.4540867298841476,0.20026698087739384,0.11064030311707876,2.5206087056649444,2.3875647541033507,19349504
3.8289999999999997,4.346464008410247,3.311535991589753,3.3970000000000007,3.90481984994681,2.8891801500531913,0.1571966553158644,2.4735041916370393,0.1993596842103323,0.11503362642139653,2.514798343511142,2.4322100397629365,19513344
3.822,4.320734398252216,3.323265601747784,3.2020000000000004,3.691281105296332,2.7127188947036687,0.1816543623908526,2.4390554934740067,0.22944743989686012,0.13386128488484506,2.5184152533125874,2.359695733635426,19677184
3.6100000000000003,4.051520101467646,3.168479898532355,3.4880000000000004,4.295970296483726,2.6800297035162743,0.1734246138741986,2.4414010763168337,0.2494427666192614,0.0974064611291358,2.495973418505464,2.3868287341282035,19841024
3.8290000000000006,4.242870752771926,3.4151292472280756,3.372,3.9976324799752647,2.746367520024735,0.20978783795403105,2.4225029021501543,0.26167177476997133,0.15790390113809075,2.459430861233803,2.3855749430665054,20004864
3.499,4.184002919701807,2.813997080298193,3.3440000000000003,3.8860922430730773,2.8019077569269233,0.15790743046026262,2.444147449731827,0.20842206899232285,0.10739279192820239,2.4961717354006847,2.392123164062969,20168704
3.425,4.007756381346442,2.8422436186535576,3.34,4.006693332800021,2.6733066671999786,0.16795095696838364,2.473193034529686,0.22084147680860997,0.1150604371281573,2.521273226368156,2.425112842691216,20332544
3.7659999999999996,4.2813096156680945,3.2506903843319046,3.345,4.03711631970356,2.6528836802964406,0.18926580913571844,2.466304561495781,0.23391121302690168,0.1446204052445352,2.5092478245745,2.423361298417062,20496384
3.6489999999999996,4.172191169650253,3.1258088303497464,3.373,3.718052169968543,3.0279478300314575,0.16924158905943232,2.461481362581253,0.20773025238821335,0.13075292573065128,2.5154945356235165,2.4074681895389896,20660224
3.7409999999999997,4.2507734791061615,3.231226520893838,3.372,3.8481470361138457,2.895852963886154,0.1867298267212593,2.4676879942417145,0.2209424025339405,0.15251725090857807,2.4998251951446933,2.4355507933387357,20824064
3.593,4.088218133755217,3.097781866244783,3.432,4.1856550935275365,2.6783449064724634,0.1435423733097397,2.46473408639431,0.1884313949540502,0.09865335166542921,2.499113590618707,2.4303545821699126,20987904
3.651,4.011900263230716,3.290099736769284,3.6390000000000002,4.200114070399238,3.0778859296007632,0.17124746215219294,2.473271256685257,0.22461764470630655,0.11787727959807934,2.5109085620539764,2.4356339513165377,21151744
3.5569999999999995,3.8849039493510253,3.2290960506489736,3.564,4.18864710036948,2.9393528996305194,0.1680165109845499,2.4676228553056716,0.22486145412308634,0.11117156784601345,2.516712607327059,2.4185331032842843,21315584
3.8329999999999997,4.509003698214736,3.1569963017852634,3.4769999999999994,4.276888117176395,2.677111882823603,0.1828200169735484,2.452649638056755,0.24483150976897416,0.12080852417812266,2.4885826973244733,2.416716578789037,21479424
3.6279999999999992,4.381071045785189,2.874928954214809,3.5490000000000004,4.1567573528966975,2.9412426471033037,0.21229437877320576,2.475409945845604,0.2620022567583298,0.1625865007880817,2.510102632741561,2.440717258949647,21643264
3.982999999999999,4.636621450076418,3.3293785499235806,3.594,4.279830882944185,2.9081691170558153,0.20726154523177276,2.4642899185419083,0.27599137450720324,0.13853171595634228,2.5119980565936344,2.416581780490182,21807104
3.8299999999999996,4.486338327389159,3.17366167261084,3.5729999999999995,4.220966820138191,2.9250331798618077,0.2147167304427259,2.4665715128183363,0.2970803443887445,0.13235311649670733,2.5287173769367577,2.404425648699915,21970944
3.873,4.415495161268744,3.330504838731257,3.528,4.198220859120335,2.857779140879665,0.15883607863862478,2.4650359719991686,0.20298266302309925,0.11468949425415033,2.5035879630540143,2.426483980944323,22134784
3.6420000000000003,4.235983164744591,3.0480168352554093,3.354,3.8857931928861067,2.8222068071138935,0.19970842113511425,2.4459171682596206,0.2708530892366744,0.12856375303355408,2.495652770656133,2.3961815658631083,22298624
4.096,4.839010094144084,3.3529899058559165,3.5229999999999997,4.2260512072388465,2.819948792761153,0.22550316339151721,2.4520384937524797,0.2938452245193707,0.15716110226366373,2.485317244548205,2.4187597429567544,22462464
3.851,4.518449623567202,3.1835503764327977,3.683,4.60378281912729,2.7622171808727094,0.17867433118323478,2.4652004063129427,0.2223860943297429,0.13496256803672665,2.4991031437515425,2.431297668874343,22626304
4.106,5.2679311511445075,2.9440688488554922,3.6839999999999997,4.305420952334245,3.062579047665755,0.20944812125526363,2.4535190224647523,0.27113063905462687,0.1477656034559004,2.489268822582911,2.4177692223465934,22790144
4.146000000000001,4.948,3.3440000000000007,3.8569999999999993,4.427544476793877,3.286455523206121,0.19790002623469463,2.4263259738683702,0.2634699846008791,0.13233006786851015,2.479475106495108,2.3731768412416323,22953984
4.3020000000000005,5.167202866384526,3.4367971336154746,3.901,4.70783889346015,3.094161106539849,0.21287385934135977,2.428885054588318,0.2877128871488259,0.13803483153389362,2.484180266775151,2.373589842401485,23117824
4.134,4.917788236706829,3.3502117632931716,3.6580000000000004,4.418668127372246,2.897331872627754,0.18627601325925852,2.4320180743932722,0.2643510820800635,0.1082009444384535,2.494866914915118,2.3691692338714265,23281664
3.9919999999999995,4.8654162810481605,3.1185837189518386,3.871,4.671917598757825,3.0700824012421752,0.19912131688454077,2.429478961229324,0.2375454736451101,0.16069716012397142,2.4866481771733584,2.37230974528529,23445504
4.182,5.022307086724847,3.3416929132751534,3.7730000000000006,4.603951863828466,2.9420481361715356,0.18000234036395943,2.4414724886417387,0.24500846838775658,0.11499621234016229,2.502076101628251,2.3808688756552265,23609344
4.138,4.743785440564562,3.532214559435438,3.9599999999999995,4.793426661440584,3.1265733385594143,0.22457278977251707,2.434976723790169,0.2850627537167605,0.16408282582827366,2.472367005136303,2.3975864424440347,23773184
4.218999999999999,5.321909334442319,3.11609066555768,4.037,4.872883365069553,3.2011166349304467,0.18083782414388322,2.4532328635454177,0.2375716973770574,0.12410395091070901,2.5009222335662935,2.405543493524542,23937024
4.1659999999999995,5.104223853885627,3.2277761461143717,3.8949999999999996,4.743590007011631,3.0464099929883686,0.1872729911572403,2.4426804393529893,0.23901504773267107,0.13553093458180954,2.495937468305179,2.3894234104007994,24100864
4.526,5.332798611798508,3.7192013882014914,4.081,5.002438549226155,3.159561450773846,0.20103459475665453,2.4384220123291014,0.27627854020187204,0.12579064931143702,2.509051361724577,2.367792662933626,24264704
4.126,5.178275629291109,3.073724370708891,4.371,5.207163261570371,3.5348367384296298,0.2008050935601608,2.424522426724434,0.2654844064247823,0.13612578069553927,2.504541474451739,2.3445033789971292,24428544
4.481,5.59150844211109,3.3704915578889096,4.110000000000001,5.135231681133588,3.0847683188664146,0.20690578359386155,2.417097103595734,0.2773501103972268,0.13646145679049632,2.4752232202898696,2.358970986901598,24592384
4.493,5.879708693273393,3.1062913067266074,3.753,4.563987669450036,2.942012330549965,0.19530643146588567,2.432215878367424,0.26993697030011865,0.12067589263165265,2.484054594859525,2.3803771618753227,24756224
4.668,5.7286111445765595,3.6073888554234403,4.430000000000001,5.475188978127879,3.384811021872122,0.22750715036462577,2.412230855226517,0.309150187864181,0.1458641128650705,2.484074314832703,2.3403873956203305,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-miner-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.2959999999999998,1.5359666643515302,1.0560333356484695,1.1980000000000002,1.499688581156132,0.8963114188438683,0.3963075969368219,2.7073583056529364,0.5671680118123774,0.22544718206126632,2.70770066904476,2.707015942261113,16384
1.3119999999999998,1.5985937891860182,1.0254062108139814,1.2930000000000001,1.5342073796549354,1.051792620345065,0.09144101159957543,2.6109194030364353,0.13137050050758772,0.05151152269156315,2.642585542446361,2.5792532636265095,180224
1.6480000000000001,2.137281105296332,1.1587188947036684,1.8150000000000006,2.242767460193036,1.3872325398069654,0.15500278795758882,2.5911393324534098,0.18919514826498982,0.12081042765018782,2.625880564545767,2.5563981003610525,344064
1.9669999999999999,2.4381485965170646,1.495851403482935,1.9309999999999998,2.465274274132678,1.3967257258673218,0.1722693047486245,2.576633765300115,0.2306070474820755,0.11393156201517352,2.6160260433080444,2.5372414872921856,507904
2.388,2.8919801583395914,1.8840198416604081,2.372,2.984891507528045,1.7591084924719547,0.13855625181458886,2.552396066983541,0.2011687741348343,0.0759437294943434,2.6045124374900492,2.5002796964770324,671744
2.751,3.102153812452606,2.3998461875473938,2.57,2.969073927988286,2.1709260720117136,0.1735546246481438,2.545751098791758,0.23301774398173075,0.11409150531455685,2.5906853718766847,2.5008168257068313,835584
2.6699999999999995,3.1000465091126768,2.239953490887322,2.6730000000000005,3.1323484516138054,2.2136515483861956,0.16275434663208818,2.544374983509382,0.19811357249822242,0.12739512076595394,2.582588956183839,2.5061610108349246,999424
2.9040000000000004,3.29220613081197,2.515793869188031,3.0070000000000006,3.3894931371933366,2.6245068628066646,0.1392690702186276,2.5260684092839556,0.17450699024188254,0.10403115019537269,2.563248769610499,2.488888048957412,1163264
2.902,3.2390993918713,2.5649006081287005,2.7270000000000003,3.27441300678738,2.1795869932126206,0.16768143672185637,2.538924186428388,0.21519107195990048,0.12017180148381226,2.564964924930111,2.512883447926665,1327104
2.886,3.2309115828730604,2.54108841712694,2.9479999999999995,3.4437781762038338,2.4522218237961653,0.12372349941482141,2.553882255156835,0.16301500864260454,0.08443199018703829,2.5738029366772164,2.5339615736364536,1490944
3.258,3.6323741444063677,2.8836258555936323,2.9370000000000003,3.314334069492804,2.5596659305071965,0.16559558045119044,2.5377926280101137,0.21922215918813914,0.11196900171424173,2.5564189072388004,2.519166348781427,1654784
3.2399999999999998,3.497643164085523,2.9823568359144765,3.146,3.6306276921514082,2.6613723078485916,0.14855241589248175,2.5524034678936003,0.1801439755077054,0.11696085627725812,2.583553265787879,2.5212536699993215,1818624
3.2409999999999997,3.702853872994478,2.779146127005521,3.2,3.5833275361880492,2.816672463811951,0.1595292989630252,2.555818591515224,0.2080590748960183,0.1109995230300321,2.582333684709125,2.5293034983213225,1982464
3.5409999999999995,4.020300532025575,3.0616994679744236,2.979,3.465116241242771,2.492883758757229,0.1934001553803682,2.556803725163142,0.25486763107888377,0.13193267968185263,2.57833800423712,2.535269446089164,2146304
3.0290000000000004,3.537024605703307,2.520975394296694,2.9850000000000003,3.650045111251861,2.3199548887481396,0.15757117085158823,2.558220874269803,0.2141157668816558,0.10102657482152068,2.5752284787029693,2.541213269836637,2310144
3.715,4.096188929534948,3.3338110704650514,3.393,3.807344059930874,2.9786559400691255,0.17972950929154946,2.563101111849149,0.23132344763148813,0.1281355709516108,2.5772274727233606,2.5489747509749376,2473984
3.7880000000000003,4.237817740868454,3.3381822591315458,3.468,4.081413400570936,2.8545865994290636,0.22035598363727332,2.567632381121318,0.27790661809701095,0.16280534917753567,2.5905585878062816,2.544706174436355,2637824
3.7729999999999997,4.061341811050704,3.4846581889492954,3.6979999999999995,4.571519318618655,2.824480681381344,0.21583019429817796,2.561977830529213,0.26537818073334407,0.16628220786301184,2.5763204362715943,2.547635224786832,2801664
3.813999999999999,4.2640711054933425,3.363928894506656,3.5189999999999997,4.164406073724132,2.873593926275867,0.1670024432397137,2.5717195957899093,0.2379571306013632,0.0960477558780642,2.590188377790659,2.5532508137891594,2965504
3.9300000000000006,4.374499718785064,3.4855002812149376,3.761999999999999,4.4313847921786085,3.0926152078213898,0.22243929865459594,2.562716587384542,0.2921914898211387,0.1526871074880532,2.586262147543043,2.5391710272260406,3129344
4.08,4.9187013771301435,3.241298622869856,4.036,4.469040413818387,3.6029595861816124,0.22227333319994308,2.5474110225836433,0.2993884754835791,0.14515819091630705,2.581847036787524,2.5129750083797626,3293184
4.556,5.439110412122969,3.672889587877031,4.244000000000001,5.131098641640264,3.3569013583597376,0.23816294268084065,2.5448505173126854,0.3251856463867048,0.15114023897497653,2.564712929684595,2.5249881049407756,3457024
4.54,5.137126452269534,3.942873547730466,4.42,5.115384785568393,3.7246152144316067,0.23054724205285307,2.542948445677758,0.32356702108736135,0.13752746301834481,2.563114117577381,2.5227827737781348,3620864
4.768,5.657817958910697,3.878182041089302,4.432,5.274624471517414,3.589375528482587,0.22973196407159172,2.543351185321808,0.28998901116891934,0.1694749169742641,2.56043804664155,2.526264324002066,3784704
5.182999999999999,6.0107203634078346,4.355279636592163,4.275999999999999,5.24581647748427,3.3061835225157274,0.25194679154083127,2.521931614478429,0.3656756509594452,0.13821793212221734,2.5554415182998738,2.488421710656984,3948544
5.164,6.045149249559914,4.282850750440085,4.946000000000001,5.92801018324659,3.9639898167534113,0.2829542015989621,2.506703186035156,0.34569404419390043,0.2202143590040238,2.546737470271568,2.466668901798744,4112384
5.316000000000001,6.173906754839942,4.458093245160059,4.6930000000000005,5.597124438337999,3.7888755616620027,0.28660366336504617,2.5121982415517174,0.34560755938297955,0.22759976734711276,2.5432887715428327,2.481107711560602,4276224
5.3309999999999995,6.405685535400938,4.256314464599061,5.082,6.108107206874603,4.0558927931253965,0.2438216586442043,2.5221696406602856,0.3370948380283169,0.15054847926009168,2.5573235370104626,2.4870157443101086,4440064
5.667,6.522021052372396,4.811978947627604,5.109999999999999,6.095596266226693,4.124403733773306,0.30390367163345217,2.5067032883564635,0.4082990430774114,0.19950830018949295,2.548044662439704,2.465361914273223,4603904
5.842999999999999,6.650849614717986,5.035150385282012,5.149,5.9640147237933805,4.3339852762066196,0.2601041674924393,2.502351237336794,0.3413093410527417,0.17889899393213693,2.5407948739092716,2.463907600764317,4767744
6.1899999999999995,7.080831072650701,5.299168927349298,5.401,6.197121221925405,4.604878778074594,0.26913277444740136,2.4908532689015073,0.32050106532429673,0.21776448357050598,2.5476419980912937,2.434064539711721,4931584
6.087,6.793994342268734,5.380005657731266,5.577,6.273448849521628,4.880551150478372,0.28595485292995965,2.479328267772993,0.36967224516121605,0.20223746069870324,2.520743187852481,2.4379133476935047,5095424
6.929,7.831346385818661,6.026653614181339,5.371,5.978888970125302,4.763111029874699,0.24995710796987008,2.4448691159486775,0.3259944808064832,0.17391973513325698,2.5127512130017697,2.3769870188955853,5259264
6.771000000000001,7.750290048964045,5.791709951035957,5.792000000000001,6.763182784031925,4.820817215968076,0.28839324073245126,2.4229106952746706,0.36622448984588335,0.21056199161901917,2.4697088102065976,2.3761125803427436,5423104
7.138,8.084158549081495,6.1918414509185045,5.685999999999999,6.605001632207473,4.766998367792525,0.2532567294935385,2.4126191049814225,0.3149095729498924,0.1916038860371846,2.4766312029319173,2.3486070070309277,5586944
7.241000000000001,8.037146343331427,6.444853656668576,6.058,6.995803817437315,5.120196182562685,0.26135819827516865,2.4085351556539534,0.34130509175182794,0.18141130479850937,2.479311809937656,2.3377585013702507,5750784
7.079000000000001,7.899858696731661,6.25814130326834,6.054,6.932603437279869,5.175396562720132,0.28836415428668255,2.4093811988830565,0.3403046636544238,0.2364236449189413,2.459750368846264,2.359012028919849,5914624
6.976000000000001,7.938436491411252,6.013563508588749,6.199,7.1854324609419535,5.212567539058046,0.2850679169719418,2.4072798013687136,0.34853435691787077,0.2216014770260128,2.4796557664551577,2.3349038362822694,6078464
7.317,8.068106517079968,6.565893482920032,6.328,7.1958801760611895,5.460119823938811,0.2606820987227062,2.4020386129617695,0.33053582119772096,0.19082837624769144,2.4876627766648793,2.3164144492586596,6242304
7.523999999999999,8.41853004421316,6.629469955786838,6.144999999999999,7.119640959533303,5.170359040466694,0.26737274701396624,2.4058807174364727,0.3319672792598817,0.2027782147680508,2.508099929345184,2.3036615055277614,6406144
7.725,8.668220546849993,6.781779453150007,6.404999999999999,7.1998112983595535,5.610188701640445,0.2420415953422586,2.3989265819390617,0.2810143251883762,0.203068865496141,2.4909652838179706,2.306887880060153,6569984
7.788000000000001,8.488682524400318,7.087317475599685,6.649000000000001,7.454809530844605,5.843190469155397,0.2618359575979411,2.3819034794966383,0.321803800660698,0.20186811453518416,2.4473422918705756,2.316464667122701,6733824
7.717999999999999,8.3293558701771,7.106644129822898,6.401000000000001,7.473310123052096,5.328689876947905,0.2401088519953191,2.400300361712774,0.3088376668995229,0.17138003709111527,2.4726885377730743,2.327912185652474,6897664
8.182,8.801125189279196,7.562874810720805,6.540000000000001,7.26986300084331,5.810136999156692,0.2521983199131985,2.3872218360503514,0.2965667120966886,0.2078299277297084,2.467392338710122,2.307051333390581,7061504
8.041999999999998,8.815418386127455,7.268581613872541,6.590000000000001,7.132862781925599,6.047137218074402,0.3111192690208554,2.3717623482147854,0.3706936924967746,0.2515448455449362,2.451681610428152,2.291843086001419,7225344
8.102,8.786204647748026,7.417795352251974,6.704000000000001,7.6103685784491875,5.797631421550814,0.2529197684799631,2.344693661729495,0.29248249990659464,0.2133570370533316,2.4203063614153653,2.269080962043625,7389184
8.264000000000001,9.162133620348332,7.365866379651671,6.575999999999999,7.472484244144869,5.679515755855128,0.2484882035603125,2.3558021326859793,0.29881125540596193,0.19816515171466312,2.4358752183626287,2.27572904700933,7553024
8.588999999999999,9.139153614911326,8.038846385088672,6.827000000000001,7.86136985648268,5.7926301435173215,0.2713299511310955,2.347843337059021,0.3457600093265316,0.19689989293565935,2.4327544781134685,2.262932196004573,7716864
8.547999999999998,9.072228957612987,8.02377104238701,6.827,7.547750303503231,6.106249696496769,0.261500827781856,2.3514269789059954,0.3199617828407047,0.20303987272300733,2.4309507803854786,2.271903177426512,7880704
8.781,9.413715575910693,8.148284424089308,7.074000000000001,7.765739835487303,6.382260164512698,0.28126172159488,2.3392498324314754,0.3407208342868932,0.2218026089028668,2.405364122053497,2.2731355428094537,8044544
9.038,9.808867044307902,8.267132955692098,6.6819999999999995,7.371881149184408,5.992118850815591,0.2537085223942995,2.3206602106491725,0.2969220916410321,0.21049495314756683,2.416521406466824,2.224799014831521,8208384
8.641,9.245656100605956,8.036343899394044,6.764,7.458380299259707,6.069619700740294,0.2532977766046921,2.3087612052758537,0.3240748282932623,0.18252072491612192,2.4428766681184944,2.174645742433213,8372224
8.699,9.302513877222388,8.095486122777611,7.374,7.964240628896384,6.783759371103615,0.25277966313684974,2.327268378933271,0.31611577291846793,0.18944355335523153,2.416811536131188,2.2377252217353543,8536064
8.45,9.161856727157929,7.738143272842069,6.975999999999999,7.666741630423416,6.2852583695765825,0.23592757976924367,2.3302536259094873,0.31322635811643584,0.15862880142205152,2.408658220788183,2.2518490310307917,8699904
8.9,9.467591402330937,8.332408597669064,7.075,7.838652407840112,6.311347592159889,0.2532799965391556,2.3091278702020643,0.2912933553298124,0.21526663774849886,2.3954583799421862,2.2227973604619424,8863744
8.98,9.661028633759257,8.298971366240744,7.486999999999999,8.161330037889458,6.812669962110539,0.2278526621560255,2.329793162147204,0.2556334586420982,0.20007186566995283,2.393798517802324,2.265787806492084,9027584
9.275000000000002,9.786238691806481,8.763761308193523,7.391,8.083956708604513,6.6980432913954875,0.2693875594064593,2.327962695558866,0.3475891529487126,0.191185965864206,2.4103961130357523,2.2455292780819796,9191424
9.214,9.645606302085593,8.782393697914408,7.303999999999999,8.085923269892897,6.522076730107102,0.2817637662713726,2.308919834097227,0.3516104400600091,0.21191709248273613,2.4010905107226983,2.2167491574717553,9355264
9.383999999999999,9.974376151279841,8.793623848720156,7.425,8.349989189126013,6.500010810873986,0.24725004266947503,2.2772877722978597,0.3094369935694629,0.18506309176948715,2.3648496844753986,2.189725860120321,9519104
9.427,10.071888362431825,8.782111637568175,7.213000000000001,7.965981407472987,6.460018592527015,0.27302961690972244,2.295540169874827,0.33839939615469716,0.20765983766474772,2.358267976077865,2.232812363671789,9682944
9.325999999999999,9.739332795698573,8.912667204301425,7.1309999999999985,7.940042026102475,6.321957973897522,0.2835111699998379,2.273793308933576,0.35984230865030054,0.20718003134937524,2.3245832863439784,2.2230033315231736,9846784
9.404999999999998,10.17736325650564,8.632636743494356,7.833999999999999,8.540855006348544,7.127144993651455,0.25567290193090836,2.2879748125871022,0.30228024459883124,0.20906555926298548,2.3585759088621723,2.217373716312032,10010624
9.800999999999998,10.275540830698475,9.326459169301522,7.7700000000000005,8.379672042987048,7.160327957012953,0.24053916657964383,2.278973256548246,0.2865154671959238,0.19456286596336383,2.354860271091065,2.2030862420054267,10174464
9.722,10.194647860462734,9.249352139537265,7.833999999999999,8.387393169455496,7.280606830544502,0.2890305585538347,2.2710925425092383,0.3530175926083776,0.2250435244992918,2.3968029304612686,2.145382154557208,10338304
9.764,10.46149838709491,9.066501612905089,7.6049999999999995,8.357957502120803,6.852042497879196,0.23955398565158242,2.2803096373875933,0.3008828422978735,0.17822512900529136,2.353434682395178,2.2071845923800084,10502144
9.713000000000001,10.327280880379652,9.09871911962035,7.621,8.402440336814015,6.8395596631859865,0.24461333006620406,2.3028438339630766,0.26868911881157437,0.22053754132083375,2.3479906015231844,2.2576970664029687,10665984
9.765,10.339704271778103,9.190295728221898,7.933999999999999,8.733652424494542,7.134347575505457,0.25578577105576794,2.254523362716039,0.3213181592087248,0.19025338290281107,2.339405129659039,2.169641595773039,10829824
10.056000000000001,10.538248898391693,9.573751101608309,7.4959999999999996,8.233539151503159,6.75846084849684,0.24985226032634572,2.2999945491552354,0.3367080006981936,0.16299651995449782,2.3558455282668893,2.2441435700435814,10993664
10.100000000000001,10.60360698962584,9.596393010374163,8.076,8.989763645588946,7.162236354411055,0.2620095531145731,2.2688611169656117,0.33945463157096856,0.18456447465817757,2.3427636734668407,2.1949585604643826,11157504
9.815000000000001,10.489362662074349,9.140637337925654,8.026,8.53539572043746,7.5166042795625385,0.24613287001848222,2.286636785666148,0.28799438245963416,0.20427135757733025,2.3624199568906814,2.210853614441614,11321344
9.917000000000002,10.702124830839022,9.131875169160981,7.8790000000000004,8.439757523355684,7.3182424766443175,0.22122532511129972,2.284662905335426,0.2968087574123307,0.1456418928102687,2.3685559517674135,2.200769858903439,11485184
10.075999999999999,10.52660403904093,9.625395960959068,7.678,8.09644473948181,7.25955526051819,0.29730067948500316,2.2499253302812576,0.4028455310374116,0.19175582793259474,2.3546095428410836,2.1452411177214317,11649024
10.342,10.893376459417702,9.790623540582299,8.060999999999998,8.621525646157245,7.50047435384275,0.21274420858050386,2.292556982239087,0.273001650474778,0.15248676668622974,2.3668472485407364,2.218266715937438,11812864
10.166,10.654245839716019,9.677754160283982,7.992999999999999,9.060708293495933,6.925291706504066,0.25924346037209034,2.2743161211411156,0.33114237205678443,0.18734454868739628,2.337887834965167,2.210744407317064,11976704
10.148,10.550760474724122,9.745239525275878,7.739999999999999,8.309245114164364,7.170754885835635,0.27313417463252937,2.2454672416051227,0.3533388699942159,0.19292947927084286,2.327970503453821,2.1629639797564244,12140544
10.376,10.858601284706122,9.893398715293877,7.963999999999999,8.43018022266072,7.497819777339277,0.2902231893502175,2.2331227471431094,0.3984891679520457,0.1819572107483893,2.2806007331886526,2.1856447610975662,12304384
10.309999999999999,10.736497362242721,9.883502637757276,7.578,8.411628214493728,6.744371785506273,0.2239268535748124,2.2284813294808066,0.30493240967730956,0.14292129747231525,2.3290574168144325,2.1279052421471807,12468224
10.735000000000001,11.285676856241482,10.18432314375852,8.199000000000002,9.074859006918352,7.32314099308165,0.24707399814700085,2.264790032307307,0.2890009299426442,0.20514706635135752,2.338719642639278,2.1908604219753363,12632064
10.120999999999999,10.71544848389074,9.526551516109258,8.136,9.00895131593921,7.263048684060788,0.21850906709829965,2.271634188294411,0.27672389811955955,0.16029423607703971,2.3258882988185525,2.2173800777702692,12795904
10.764999999999999,11.213670257538872,10.316329742461125,7.795999999999999,8.38146050251063,7.210539497489369,0.22204072127739588,2.238296287258466,0.26856304982030954,0.17551839273448225,2.322458232802341,2.154134341714591,12959744
10.546,11.295295669278822,9.796704330721177,7.789999999999999,8.504800671516191,7.075199328483807,0.2490463404295345,2.2147001872460046,0.3191534863288595,0.1789391945302095,2.2965283089765394,2.13287206551547,13123584
10.697000000000001,11.266649892477828,10.127350107522174,8.085,8.91955676859037,7.250443231409631,0.21615992651010552,2.2296204268932347,0.25424757945772924,0.17807227356248176,2.286240914494588,2.1729999392918815,13287424
10.717,11.404605264668618,10.029394735331383,8.087,8.636473384250776,7.537526615749225,0.2602028287947178,2.2039143418272333,0.3210748564180458,0.1993308011713898,2.2829760192959867,2.12485266435848,13451264
10.743,11.422971322924726,10.063028677075275,8.254999999999999,9.09960937716793,7.410390622832068,0.25247558237363893,2.217344719171524,0.3343979816618089,0.17055318308546896,2.308557236701187,2.1261322016418607,13615104
10.672999999999998,11.157748388341826,10.18825161165817,8.182,8.739598421805514,7.624401578194487,0.24087468208745122,2.2084896594285963,0.30704025096762966,0.17470911320727278,2.282305885623755,2.134673433233438,13778944
10.761,11.468763378538336,10.053236621461663,8.313999999999998,9.030536112139504,7.597463887860491,0.2383186480651299,2.200342084964116,0.2827712763641414,0.1938660197661184,2.2786016227713324,2.1220825471569,13942784
10.837,11.393920999783631,10.280079000216368,8.28,9.247884290605029,7.312115709394971,0.2824321694361666,2.1835395763317744,0.36823762346707845,0.1966267154052548,2.248961085170847,2.118118067492702,14106624
10.904,11.260263947095408,10.547736052904591,8.033,9.048529910933203,7.017470089066796,0.24320066981017585,2.208151608705521,0.2831020334325782,0.20329930618777345,2.3046960730219817,2.1116071443890605,14270464
10.877,11.469959526443416,10.284040473556585,8.363000000000001,9.014936346586078,7.711063653413925,0.2484277949047585,2.2263745481769246,0.2876478716016663,0.20920771820785064,2.331527871103768,2.121221225250081,14434304
10.975,11.471311394187158,10.478688605812842,8.29,9.300465239382333,7.279534760617664,0.22524016362925367,2.228786568840345,0.291492726467787,0.15898760079072036,2.297240870911596,2.160332266769094,14598144
10.972999999999999,11.387054344259301,10.558945655740697,8.360000000000001,8.965970296301727,7.754029703698277,0.22283845879137512,2.2079748829205834,0.280827853338985,0.16484906424376522,2.2668262572686677,2.149123508572499,14761984
10.776,11.645001726120265,9.906998273879735,8.542,9.258809598150025,7.825190401849975,0.2450616454084714,2.217961510022481,0.30849014732822444,0.18163314348871837,2.333541927530949,2.102381092514013,14925824
11.030000000000001,11.649774152413604,10.410225847586398,8.648,9.154138321015115,8.141861678984885,0.22662742668762798,2.1680661767721174,0.2920683099811926,0.16118654339406335,2.2329305318632375,2.1032018216809973,15089664
11.078999999999999,11.589537951576569,10.568462048423429,8.203,8.845527042232465,7.5604729577675345,0.1933439783131082,2.213688835501671,0.2380330804307309,0.1486548761954855,2.275729073229808,2.1516485977735336,15253504
11.163,11.825314879796611,10.50068512020339,8.446,8.900559127067096,7.9914408729329045,0.23715585751148566,2.1924466172854107,0.3202466357063212,0.1540650793166501,2.274830437551398,2.1100627970194235,15417344
11.012,11.432922795771386,10.591077204228615,8.717000000000002,9.50051834694537,7.933481653054635,0.24246164231250683,2.1748095164696375,0.3125510127589496,0.17237227186606408,2.27932107061109,2.070297962328185,15581184
11.195999999999998,11.515036048119956,10.87696395188004,8.772000000000002,9.19830505509553,8.345694944904475,0.23704966831331448,2.1767809962232905,0.28761216494946046,0.1864871716771685,2.271457144449267,2.082104847997314,15745024
11.254999999999999,11.701032510025893,10.808967489974105,8.511,9.289208840864712,7.732791159135286,0.1943476638756692,2.1770357708136236,0.2737582147094042,0.11493711304193423,2.2437388138098706,2.1103327278173767,15908864
11.239,11.800826485669731,10.67717351433027,8.913,9.552328554031494,8.273671445968507,0.2160807707967857,2.162013066808383,0.2646475494472853,0.1675139921462861,2.247062689847581,2.0769634437691846,16072704
11.187000000000001,11.536972856090298,10.837027143909705,8.763,9.572926539878772,7.953073460121228,0.23616971289739008,2.1535846968491876,0.2681180402017912,0.20422138559298897,2.262235552570657,2.0449338411277185,16236544
11.430000000000001,11.949307230837393,10.91069276916261,8.55,9.306557995133222,7.793442004866779,0.22420819209267692,2.168178514142831,0.28484717767625506,0.16356920650909879,2.2959763254245535,2.0403807028611087,16400384
11.148,11.451736728105114,10.844263271894885,8.523,9.366090149390917,7.679909850609082,0.23561324107771114,2.165523089468479,0.3097939649994885,0.16143251715593376,2.265880918392418,2.0651652605445405,16564224
11.447,11.942480574795823,10.951519425204175,8.728,9.285562552544555,8.170437447455445,0.24640754265710713,2.1357671206196147,0.30792900972812004,0.1848860755860942,2.2528996227973264,2.018634618441903,16728064
11.286999999999999,11.898490801239069,10.67550919876093,9.048,9.581756498789476,8.514243501210524,0.2592161358955006,2.1176925152540207,0.3319007528518348,0.18653151893916636,2.2045350393161662,2.030849991191875,16891904
11.403000000000002,12.07618719536248,10.729812804637524,8.713999999999999,9.137891495550452,8.290108504449545,0.17854389641433954,2.166087328394254,0.25727996653373886,0.09980782629494021,2.307142808551881,2.0250318482366274,17055744
11.764999999999999,12.330548406416284,11.199451593583714,8.958,9.698686168360123,8.217313831639878,0.259419237387677,2.1247164284189544,0.3047578138118155,0.21408066096353853,2.2575922482723723,1.9918406085655367,17219584
11.488,12.047478328445347,10.928521671554652,8.802000000000001,9.63954164075585,7.964458359244152,0.24956778694565096,2.1325721035401033,0.3230120350434881,0.17612353884781384,2.237973132285412,2.0271710747947944,17383424
11.584999999999997,12.143914125783198,11.026085874216797,8.745999999999999,9.508852541452146,7.983147458547852,0.2033200518693774,2.107041152815024,0.27785136739290434,0.12878873634585047,2.2611376981771163,1.9529446074529315,17547264
11.314,11.735217283596008,10.892782716403993,8.536,8.99476355565803,8.077236444341969,0.2180440215393901,2.077143954237302,0.26671082888507297,0.16937721419370722,2.247508038304244,1.90677987017036,17711104
11.659,12.223507750168233,11.094492249831768,9.027999999999999,9.546879562133642,8.509120437866356,0.27280114131669203,2.0397437582413356,0.33953455151741185,0.2060677311159722,2.1905091189184436,1.8889783975642276,17874944
11.634999999999998,11.983919761549842,11.286080238450154,8.943999999999999,9.440572250533595,8.447427749466403,0.21470982544124123,2.0789377436041834,0.297404678151695,0.1320149727307874,2.2550254577060382,1.9028500295023285,18038784
11.677000000000001,12.170235237995017,11.183764762004985,8.834999999999999,9.426646009029048,8.24335399097095,0.20345617452015477,2.075459345181783,0.2802006955225652,0.12671165351774435,2.2061622055059766,1.9447564848575896,18202624
11.756000000000002,12.245023516816934,11.26697648318307,9.136,9.695110007064798,8.5768899929352,0.22991426627462105,2.0872439155975977,0.28783687993123314,0.17199165261800897,2.2377085825119973,1.936779248683198,18366464
11.782,12.342032141934729,11.221967858065272,8.459,9.00429716668987,7.913702833310129,0.2009134990163147,2.0403549586733183,0.25126967005400475,0.15055732797862464,2.2180614140059065,1.86264850334073,18530304
11.712,12.18095202313243,11.243047976867569,9.091000000000001,9.597151163191393,8.584848836808609,0.1833380525466054,2.0461211586991945,0.2574817137284515,0.10919439136475927,2.215637379575954,1.8766049378224354,18694144
11.943,12.257358076085218,11.628641923914781,8.715,9.513489198424123,7.916510801575876,0.2283069371245801,2.0618635033567747,0.2952670477429036,0.16134682650625665,2.228524991763872,1.8952020149496773,18857984
11.898,12.269181896110249,11.52681810388975,9.058,9.545212479314724,8.570787520685275,0.18992992220446464,2.0516998479763666,0.24624276701191533,0.13361707739701395,2.2025339638606907,1.9008657320920423,19021824
11.944999999999999,12.430082467215625,11.459917532784372,9.038999999999998,9.618162326122821,8.459837673877175,0.23595623296375073,2.0128200501203533,0.31256647699779605,0.15934598892970542,2.215267774839794,1.8103723254009128,19185664
11.881,12.394155921723602,11.367844078276399,8.725,9.35,8.1,0.20430871608356632,2.05275794416666,0.2591040296655649,0.14951340250156775,2.2097405130205785,1.8957753753127418,19349504
11.901,12.55083767203818,11.25116232796182,8.907,9.296102814176407,8.517897185823593,0.1897360748921831,2.024430091679096,0.26288557997164247,0.11658656981272376,2.2054575841422603,1.8434025992159315,19513344
11.886999999999999,12.28275371129024,11.491246288709757,9.053,10.043030807601461,8.06296919239854,0.20411790668343496,2.0472014144062998,0.2669753973723736,0.14126041599449635,2.217179717092875,1.8772231117197244,19677184
12.044999999999998,12.514409203147956,11.57559079685204,9.446,10.207251600983538,8.684748399016462,0.1732894920666391,2.0403271993001306,0.2483344492355004,0.0982445348977778,2.2464416641036156,1.834212734496646,19841024
11.937999999999999,12.420199128991332,11.455800871008666,9.312000000000001,9.843992481149876,8.780007518850127,0.20560175338760014,2.0265069559216498,0.29433867915855016,0.11686482761665015,2.2656341085655223,1.787379803277777,20004864
11.914,12.44203787742926,11.385962122570739,9.377,9.997339423219257,8.756660576780744,0.19387941538977121,1.9955752164125442,0.2546560876538868,0.13310274312565565,2.239267559375163,1.7518828734499254,20168704
11.998000000000001,12.40367967659226,11.592320323407742,9.100999999999999,9.61753557476712,8.584464425232879,0.17540212650783354,1.9931264628966652,0.24064689807645503,0.11015735493921205,2.267258616766058,1.7189943090272721,20332544
12.120999999999999,12.61371594250643,11.628284057493568,9.378,9.933586176933876,8.822413823066125,0.1823922917634869,1.9490052441755932,0.2936989535328804,0.07108562999409339,2.20709095580669,1.6909195325444966,20496384
12.056000000000001,12.453773805070169,11.658226194929833,9.66,10.394629158147156,8.925370841852844,0.1493521253345534,1.9092139710982639,0.20443108979991165,0.09427316086919513,2.1828088164464443,1.6356191257500834,20660224
11.988999999999999,12.485597422466125,11.492402577533873,9.291,9.761626178617382,8.820373821382619,0.13823641101674483,1.9262337565422054,0.18834297644127249,0.08812984559221718,2.2178992471970083,1.6345682658874026,20824064
11.985999999999999,12.531365932195987,11.44063406780401,9.163,9.937829658699252,8.388170341300748,0.181724160676822,1.9306115925312042,0.2707887612909217,0.0926595600627223,2.2062411252809997,1.6549820597814087,20987904
12.123,12.545304392589042,11.700695607410957,9.383,9.862813505437268,8.90318649456273,0.14497778326040128,1.9036074156562486,0.21159533372244776,0.0783602327983548,2.2056401460293404,1.601574685283157,21151744
12.103,12.711096209493201,11.494903790506799,9.398999999999997,10.0901649586025,8.707835041397495,0.16633319203586625,1.9159831528862319,0.23755313016335322,0.09511325390837927,2.187498803137208,1.6444675026352558,21315584
12.15,12.490411515668903,11.809588484331098,9.447,10.074344403019584,8.819655596980414,0.1646295695643251,1.8897771244247754,0.25185434973283116,0.07740478939581902,2.2160367692277894,1.5635174796217615,21479424
12.176,12.542120198841856,11.809879801158145,9.651,10.191211995424018,9.110788004575982,0.17591627038394408,1.9202077751358348,0.2786558387258621,0.07317670204202611,2.2157834804297263,1.6246320698419434,21643264
12.256000000000002,12.678875868311259,11.833124131688745,9.803,10.44731436426639,9.158685635733612,0.16181658663942164,1.906059063474337,0.22227804071427482,0.10135513256456846,2.244193478051392,1.5679246488972824,21807104
12.071,12.587941969663907,11.554058030336092,9.475000000000001,10.278308782474088,8.671691217525915,0.1259574093817112,1.9136191020409263,0.18698667102654187,0.06492814773688053,2.2633730104461116,1.563865193635741,21970944
12.212,12.688881536652447,11.735118463347552,9.429999999999998,9.896990363926278,8.963009636073718,0.14928967740852384,1.9090262472629551,0.21341071164907477,0.08516864316797289,2.2427528074241114,1.5752996871017988,22134784
12.229,12.581035509572542,11.876964490427456,9.433,9.867005760330436,8.998994239669564,0.16654648010153322,1.9000994836290677,0.2486199050615847,0.08447305514148173,2.2135592133509605,1.5866397539071746,22298624
12.288999999999998,12.605652806714229,11.972347193285767,9.488,9.994079045209343,8.981920954790656,0.1587835621864845,1.8468016793330508,0.2068255514473146,0.11074157292565442,2.243434618080261,1.4501687405858408,22462464
12.349,12.673636720042573,12.024363279957427,9.472,9.87466114786505,9.06933885213495,0.09052381733587628,1.8997546419501306,0.14380703990310287,0.03724059476864969,2.235461421188298,1.5640478627119632,22626304
12.179,12.551356012439708,11.806643987560292,9.354000000000001,10.169097540175407,8.538902459824595,0.11202741724749402,1.851915718863408,0.159723608434014,0.06433122606097402,2.261238105425547,1.442593332301269,22790144
12.294,12.735841600576496,11.852158399423505,9.766000000000002,10.631981524052334,8.90001847594767,0.12429089581904307,1.8542345801989235,0.1900998754886164,0.05848191614946972,2.1934094161124804,1.5150597442853664,22953984
12.246,12.659937193303525,11.832062806696475,9.689,10.382822023288394,8.995177976711606,0.14528495447981787,1.7998607610662778,0.23862715087556097,0.051942758084074794,2.1865889656477986,1.413132556484757,23117824
12.285,12.644144817587557,11.925855182412443,9.298,10.127816847262093,8.468183152737907,0.12455380475148554,1.7797552684942883,0.2062271335937157,0.04288047590925538,2.1398922526626296,1.4196182843259468,23281664
12.291999999999998,12.64503824155465,11.938961758445346,9.523999999999997,10.227749955595023,8.820250044404972,0.11210156655288299,1.7603814202050365,0.19414721838271415,0.030055914723051844,2.152378804168486,1.3683840362415867,23445504
12.217,12.490899616648145,11.943100383351856,9.438,10.096115491384301,8.7798845086157,0.1196351128746755,1.8026825015743573,0.19666936841639338,0.04260085733295761,2.1805605556272654,1.424804447521449,23609344
12.235999999999999,12.677954748814852,11.794045251185146,9.693,10.581617465504701,8.804382534495298,0.09822784567368212,1.7935680667559306,0.16247389184499236,0.03398179950237187,2.12514839773419,1.4619877357776714,23773184
12.359,12.754763818457423,11.963236181542577,9.706999999999999,10.2042735665607,9.209726433439299,0.1077014341562365,1.806298629442851,0.1685805825909726,0.04682228572150037,2.148018048995195,1.4645792098905068,23937024
12.297,12.608995192270651,11.98500480772935,9.432,10.279193012246914,8.584806987753087,0.11382957273550949,1.718931293239196,0.17751739823191076,0.050141747239108206,2.121891408729199,1.315971177749193,24100864
12.364,12.752,11.976,9.767999999999999,10.442059344568413,9.093940655431584,0.11886076991407504,1.782215769092242,0.19766840949519948,0.04005313033295059,2.1151786174306664,1.4492529207538176,24264704
12.413,12.759498196243502,12.066501803756498,9.901999999999997,10.441644327311979,9.362355672688016,0.1417323464450116,1.7660894051194191,0.229829471716234,0.05363522117378919,2.1415223698114247,1.3906564404274135,24428544
12.434999999999999,12.684849954972979,12.185150045027019,9.857999999999999,10.726202741299518,8.989797258700479,0.109649582610776,1.6994556146363418,0.14760077419534962,0.07169839102620239,2.109901993308139,1.2890092359645442,24592384
12.215,12.663558803280015,11.766441196719985,9.642,10.62758409078069,8.656415909219309,0.13458321994985448,1.7579124107956887,0.2357134463302974,0.03345299356941156,2.1172981007915297,1.3985267207998477,24756224
12.437999999999999,12.788108554594142,12.087891445405855,9.452,10.001377829913075,8.902622170086925,0.11367450849502343,1.7198535072306789,0.1783778105068552,0.04897120648319167,2.0658518025486168,1.373855211912741,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-miner-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.2890000000000001,1.5293934275307877,1.0486065724692126,1.2559999999999998,1.4275342531391324,1.0844657468608672,0.3906419828534126,2.7073191255331035,0.5821988373807256,0.19908512832609956,2.707677258766321,2.706960992299886,16384
1.053,1.263335446370791,0.8426645536292087,1.089,1.2694688338744393,0.9085311661255606,0.20189681559180223,2.609490269422531,0.33884658834018355,0.06494704284342093,2.649592915339457,2.5693876235056052,180224
1.363,1.5875462090528363,1.1384537909471637,1.3479999999999999,1.5740442434568949,1.1219557565431049,0.14413734897971148,2.6148609141508734,0.22166069315027453,0.06661400480914843,2.6312292991297044,2.5984925291720424,344064
1.5150000000000001,1.834476133693896,1.1955238663061043,1.6000000000000003,2.0010236900732927,1.198976309926708,0.1773229145289709,2.6119777838389076,0.24979260652979557,0.10485322252814623,2.648342715969342,2.575612851708473,507904
1.7220000000000002,2.1035180205442465,1.3404819794557539,1.8510000000000002,2.283953808159716,1.4180461918402845,0.20218479661270972,2.6001093943913776,0.2858104002236206,0.11855919300179886,2.6318894718424315,2.5683293169403236,671744
2.046,2.381505588627075,1.7104944113729248,2.069,2.5142740729034196,1.6237259270965803,0.17311070254072544,2.590391770005226,0.25194638045188444,0.09427502462956645,2.6312784933872044,2.549505046623248,835584
2.211,2.6060303785786605,1.8159696214213392,2.354,2.7570930413688632,1.950906958631137,0.2044519397973393,2.588080820441246,0.3314384277605771,0.07746545183410153,2.6192859404382003,2.556875700444292,999424
2.2910000000000004,2.5741059872203347,2.007894012779666,2.2729999999999997,2.6123832641719384,1.933616735828061,0.1628032236515234,2.5756437530120215,0.25923294036229905,0.06637350694074776,2.6090878589879645,2.5421996470360786,1163264
2.5220000000000007,2.8236554325716683,2.220344567428333,2.3559999999999994,2.757003740630932,1.954996259369067,0.2638288765835265,2.5855023701985678,0.3792347107771138,0.1484230423899392,2.616167177435938,2.5548375629611977,1327104
2.54,3.0497646515795305,2.0302353484204696,2.5620000000000003,3.0405770575361926,2.083422942463808,0.2949833828645448,2.5642826964457828,0.3957117350828063,0.19425503064628324,2.6040219860737235,2.524543406817842,1490944
2.725,3.074463875100131,2.375536124899869,2.613,3.0489598605376416,2.1770401394623584,0.2627717905056973,2.5395571688810987,0.4241430836650726,0.10140049734632203,2.572114736281284,2.5069996014809135,1654784
2.689,3.1957040556380027,2.1822959443619974,2.751,3.0737212419410906,2.428278758058909,0.2829524585201094,2.549343836307526,0.5279213916803275,0.037983525359891385,2.5903211580500596,2.508366514564992,1818624
2.7950000000000004,3.4731924505625233,2.1168075494374774,2.735,3.2289483778695907,2.241051622130409,0.3533163588338842,2.518520733714104,0.568245564983394,0.13838715268437446,2.5742669662278135,2.462774501200394,1982464
3.3200000000000003,3.681828688746484,2.9581713112535164,3.251,3.57269706246716,2.9293029375328397,0.35686289605995014,2.4991424232721333,0.5279469311679387,0.18577886095196158,2.538414630902667,2.4598702156415997,2146304
3.318,3.8183558733541556,2.8176441266458445,2.934,3.2648232156303427,2.6031767843696576,0.27442161684545374,2.491246528426806,0.488033463214071,0.0608097704768365,2.532191399649674,2.4503016572039384,2310144
3.4850000000000003,4.154884318371463,2.815115681628537,3.251,3.9077259702493876,2.594274029750612,0.23533783289603885,2.477344081799189,0.37923288875659067,0.091442777035487,2.534843459949571,2.4198447036488075,2473984
3.4760000000000004,3.8724895963326156,3.0795104036673853,3.1439999999999997,3.766530320546718,2.5214696794532814,0.2828905356582254,2.4878649165232973,0.43767969374817006,0.1281013775682808,2.550446562605645,2.4252832704409495,2637824
3.371,3.7221822888472595,3.0198177111527404,3.495,3.9769180428247113,3.013081957175289,0.2793864913284778,2.4849848518768947,0.4145272851491626,0.14424569750779304,2.5220056521883563,2.447964051565433,2801664
3.5740000000000003,4.256410433683425,2.8915895663165756,3.4860000000000007,4.079703629768255,2.8922963702317466,0.3633320811980714,2.4910391638676326,0.5440355581709614,0.18262860422518146,2.535562324067863,2.4465160036674023,2965504
3.989,4.653265760068965,3.3247342399310345,3.4560000000000004,4.172898877108899,2.7391011228911015,0.4146526421730717,2.465657659371694,0.5992481419943874,0.230057142351756,2.551638214510072,2.379677104233316,3129344
3.8049999999999997,4.193464927631826,3.4165350723681733,3.586,4.068787738038157,3.103212261961843,0.3329127616404245,2.448035191496213,0.5392563328895009,0.1265691903913481,2.5145298254067177,2.3815405575857085,3293184
4.284999999999999,4.93560356592936,3.6343964340706387,3.803,4.259202805778307,3.3467971942216925,0.30194195269917445,2.4576993048191067,0.5149693799837083,0.08891452541464068,2.529482370853351,2.3859162387848625,3457024
4.348999999999999,5.039875531481611,3.658124468518387,4.114,4.855932611495141,3.372067388504859,0.3698532716371119,2.437012891968091,0.5605702379972588,0.17913630527696506,2.5146072386844778,2.3594185452517045,3620864
4.474000000000001,5.212027099773445,3.7359729002265576,4.147,4.913342612673992,3.3806573873260084,0.5443087670020759,2.424006990591685,0.9442951958590182,0.14432233814513346,2.506831999541713,2.341181981641657,3784704
4.743,5.566529598739475,3.9194704012605257,4.833,5.798971531671612,3.867028468328388,0.5136264187904696,2.4019412289063133,0.9589824031679756,0.06827043441296354,2.4751350598751216,2.328747397937505,3948544
4.703,5.522256370130865,3.883743629869136,4.369999999999999,4.8553246336216604,3.8846753663783375,0.4739054151500265,2.425846304496129,0.7482634052493047,0.19954742505074835,2.4922461081601583,2.3594465008321,4112384
4.992,5.75339083262146,4.23060916737854,4.671000000000001,5.240463782869465,4.101536217130537,0.3321558079837511,2.4094602167606354,0.520825346980754,0.14348626898674816,2.5040134556189484,2.3149069779023224,4276224
5.081999999999999,5.904347858269236,4.259652141730762,4.8420000000000005,5.782104249538316,3.901895750461685,0.4438790078895787,2.3657343268394473,0.6676910145061775,0.22006700127297982,2.466468542308185,2.2650001113707097,4440064
5.566000000000001,6.428197193222061,4.70380280677794,5.273000000000001,6.177268212423726,4.368731787576275,0.4354900034144521,2.4274394462505975,0.6439898698244817,0.22699013700442255,2.4901682578792093,2.3647106346219857,4603904
5.378,5.9748718455414025,4.781128154458598,5.072,5.809330319463401,4.334669680536599,0.5631190117448568,2.3547732849915826,0.9255011665192494,0.20073685697046417,2.413228831685318,2.296317738297847,4767744
5.513999999999999,6.4558938369052,4.572106163094799,4.983,5.720645578852066,4.245354421147933,0.2928839908602337,2.4255527247985205,0.5062368428375655,0.07953113888290186,2.4931991804965654,2.3579062691004755,4931584
5.712000000000001,6.553817082269065,4.870182917730936,5.325000000000001,6.212009019119875,4.4379909808801274,0.7196562119138739,2.3165857672691343,1.143050383970626,0.2962620398571215,2.444822727766786,2.1883488067714825,5095424
5.881,6.448123443352504,5.313876556647497,5.401999999999999,6.363538350769224,4.440461649230775,0.41043005681907135,2.386372801661491,0.6388327614751833,0.18202735216295937,2.4649800378771607,2.3077655654458216,5259264
6.305,6.851484217521421,5.758515782478579,5.79,6.412205753750317,5.167794246249683,0.47245695528884724,2.3298638204733533,0.7734913754736195,0.17142253510407496,2.496748765349619,2.1629788755970876,5423104
6.084,7.1024615849407375,5.065538415059262,5.898000000000001,6.618274947502689,5.177725052497312,0.47955232731377084,2.328947952389717,0.7000141983607027,0.2590904562668391,2.4174203293238863,2.240475575455548,5586944
5.909000000000001,6.6174271310445425,5.200572868955459,5.464,5.960934603343338,4.967065396656663,0.28714261495818694,2.3767172773679097,0.4272970703769461,0.1469881595394278,2.44758543611886,2.3058491186169596,5750784
6.135,6.633181693762426,5.636818306237574,5.903,6.332535795947206,5.473464204052793,0.437449840332071,2.2806853324174883,0.6134542475160596,0.2614454331480825,2.3776124291526015,2.183758235682375,5914624
6.521000000000001,7.07264209411538,5.969357905884622,5.818,6.467165618313231,5.168834381686768,0.42343350369483235,2.331334702173869,0.6339036518727714,0.21296335551689322,2.451781030804613,2.2108883735431246,6078464
6.39,6.968999136441497,5.811000863558502,6.092,6.685444184401532,5.4985558155984675,0.4136287977763762,2.3116798495252926,0.7146051286884885,0.11265246686426389,2.455178791079246,2.168180907971339,6242304
6.422,6.755490629553515,6.088509370446484,5.7170000000000005,6.289469213146,5.144530786854001,0.38494748721520106,2.370324693123499,0.5996190702589943,0.17027590417140775,2.4616191459537204,2.279030240293278,6406144
6.4030000000000005,7.139492362485858,5.666507637514143,5.878000000000001,6.305265725281119,5.450734274718883,0.3412789241255571,2.4082563867171602,0.5926203451715275,0.08993750307958664,2.477106251996167,2.3394065214381534,6569984
6.3580000000000005,6.95987706385939,5.756122936140611,6.108999999999999,6.879135702327842,5.338864297672156,0.5204495511017739,2.3016220192114516,0.9667419680206838,0.07415713418286407,2.496679017640279,2.1065650207826243,6733824
6.3950000000000005,6.896422975141746,5.893577024858255,5.947,6.604860927552321,5.2891390724476794,0.585140233983596,2.3149616519610086,1.031718169947612,0.1385622980195802,2.43750548872277,2.192417815199247,6897664
6.425,7.229900614982993,5.6200993850170065,5.946,6.572086256038255,5.319913743961744,0.34054354379574453,2.370119714736938,0.6165782842101678,0.06450880338132126,2.467106373449745,2.2731330560241307,7061504
6.216,6.592063824370279,5.839936175629721,5.932,6.304150507187616,5.5598494928123845,0.40952813252806664,2.29335591395696,0.5541527591189205,0.2649035059372128,2.40036334136276,2.18634848655116,7225344
6.776000000000001,7.402277893590378,6.149722106409623,6.441,7.132974710520551,5.749025289479449,0.34749941040451326,2.325065888961156,0.5142532176168225,0.180745603192204,2.440003063809108,2.210128714113204,7389184
7.175,7.756588342386605,6.5934116576133945,6.3469999999999995,7.05375384682363,5.640246153176369,0.4560495735146105,2.279525139927864,0.7463953650006148,0.16570378202860625,2.4398687555054317,2.1191815243502963,7553024
7.109,7.811302641316406,6.406697358683594,6.339,6.915722636975523,5.762277363024478,0.4975788956818481,2.296603284279505,0.8268073781802646,0.16835041318343158,2.40185985568974,2.19134671286927,7716864
7.112,7.576452365695342,6.647547634304658,6.365,7.26050265214571,5.469497347854291,0.4794959384637575,2.2590994512041407,0.904193484521366,0.05479839240614892,2.4062016808319453,2.111997221576336,7880704
7.144000000000001,7.709069907179635,6.578930092820367,6.35,6.902231835373514,5.797768164626485,0.44333857791498305,2.2717498421669005,0.7442277962521866,0.14244935957777954,2.381179886384276,2.162319797949525,8044544
7.133999999999999,7.629402866362316,6.638597133637681,6.593000000000001,7.252803758704057,5.933196241295945,0.4006508648395538,2.285622337460518,0.597485417978284,0.20381631170082365,2.4098578393253525,2.161386835595683,8208384
7.323,7.91084436715852,6.735155632841481,6.657999999999999,7.389912563083868,5.926087436916129,0.3086438844756534,2.3368097205956775,0.46620497668655286,0.1510827922647539,2.4785408745547923,2.1950785666365626,8372224
7.345000000000001,8.112649008336493,6.577350991663508,6.541000000000001,7.018628516736596,6.063371483263406,0.3117063056677579,2.2607424736022947,0.5648190102423565,0.05859360109315931,2.3791071076894017,2.142377839515188,8536064
7.2219999999999995,7.953748590705851,6.490251409294148,6.592999999999999,7.085951316054637,6.100048683945361,0.487420132694145,2.2978118687868117,0.8409301617582285,0.13391010363006145,2.4219487880478794,2.173674949525744,8699904
7.462999999999999,7.7745782405753,7.151421759424698,6.594000000000001,7.052043666040697,6.135956333959306,0.25644858209416266,2.3524830788373947,0.33794737599736613,0.17494978819095922,2.427514026175902,2.2774521314988876,8863744
7.567,8.05423813479653,7.079761865203472,6.650999999999999,7.338014555886554,5.963985444113444,0.3241618786007166,2.2376338049769404,0.4874639824282585,0.16085977477317467,2.4074776028368525,2.0677900071170283,9027584
7.462000000000001,8.248050888937861,6.675949111062141,6.704000000000001,7.2284463747610435,6.179553625238958,0.29917149330334114,2.331393320361773,0.5092501101900964,0.08909287641658598,2.440291247003094,2.2224953937204517,9191424
7.380000000000001,8.201437763923721,6.558562236076281,6.55,7.2677743377970545,5.832225662202945,0.32697668410837644,2.296052641669909,0.44067300344938815,0.21328036476736473,2.3483706412512375,2.243734642088581,9355264
7.844999999999999,8.293558803280014,7.396441196719983,6.962000000000001,7.798824951826845,6.125175048173157,0.22641417480384307,2.3376939405997597,0.30628140415999533,0.1465469454476908,2.418934239436659,2.2564536417628602,9519104
7.842999999999999,8.325390920312561,7.360609079687437,6.825,7.5322800011310935,6.117719998868907,0.41219015947232646,2.272173781196276,0.6391144202769766,0.18526589866767626,2.369139709087165,2.175207853305387,9682944
7.759,8.510843733763872,7.007156266236128,6.987,7.671369052485573,6.3026309475144275,0.3873042162197331,2.2059991295138994,0.6456862556192069,0.12892217682025925,2.3259632693709085,2.0860349896568904,9846784
7.85,8.479094587482678,7.220905412517323,6.686,7.397353639197832,5.974646360802168,0.2816472488765915,2.231262108683586,0.4106774855591105,0.15261701219407248,2.337100434388889,2.1254237829782836,10010624
7.8340000000000005,8.598790167300809,7.069209832699191,6.696000000000001,7.275106207875551,6.116893792124451,0.2910598534780243,2.2411822780966757,0.38198043352148436,0.20013927343456428,2.4360900254087694,2.046274530784582,10174464
7.704999999999998,8.541160869689557,6.868839130310439,6.420999999999999,7.15696806995956,5.685031930040439,0.24576759223515782,2.3269570857286452,0.38859965318956036,0.10293553128075525,2.4103522902446977,2.243561881212593,10338304
7.966999999999999,8.504346257081966,7.429653742918031,6.965999999999999,7.841239395822651,6.090760604177348,0.3420949495707949,2.2566652004917462,0.49904502741951107,0.18514487172207872,2.4420187658042787,2.071311635179214,10502144
7.677000000000001,8.345506544470584,7.008493455529418,6.691,7.4850837487318325,5.896916251268167,0.31352336645747225,2.273843565583229,0.4869099574666581,0.14013677544828637,2.422512612770674,2.125174518395784,10665984
7.996,8.501513600212695,7.490486399787306,6.9590000000000005,7.491305363489793,6.4266946365102084,0.46769359788546955,2.2533735012014704,0.8198298545106038,0.11555734126033529,2.427082509666827,2.079664492736114,10829824
8.281,8.97769864360425,7.584301356395752,6.894,7.822958556664397,5.965041443335603,0.3759211678057909,2.2169483760992685,0.5887464061186739,0.16309592949290788,2.3604956819818637,2.0734010702166734,10993664
8.209000000000001,8.686335311913965,7.731664688086039,6.866,7.559111823589816,6.172888176410184,0.27311940970830617,2.2445482949415845,0.4372277890301924,0.10901103038641996,2.377357944301286,2.111738645581883,11157504
8.073999999999998,8.824335924769697,7.323664075230299,7.003,7.435019675477865,6.570980324522135,0.2479544586812456,2.304364602267742,0.39328031412987663,0.10262860323261458,2.4435948467963873,2.1651343577390967,11321344
8.399,8.893862607195167,7.90413739280483,6.853,7.319884353989293,6.3861156460107065,0.3267609437306722,2.2619320030013723,0.5775801558416527,0.0759417316196917,2.433082608122689,2.090781397880056,11485184
8.470999999999998,8.875016088788552,8.066983911211445,6.886,7.434364842053172,6.337635157946829,0.34016696879019337,2.259494039416313,0.5120742058611669,0.1682597317192198,2.381237140331535,2.137750938501091,11649024
8.082,8.550226440944979,7.613773559055024,6.9159999999999995,7.456854878872327,6.375145121127672,0.2413961824029683,2.344635552167892,0.3449800064353017,0.13781235837063496,2.4584964046367346,2.2307746996990496,11812864
8.533,9.15727638110055,7.908723618899449,7.047,7.93471673409934,6.159283265900659,0.30168945238304634,2.2890465959906576,0.5325009492897135,0.07087795547637926,2.4425612044071117,2.1355319875742036,11976704
8.689999999999998,9.106004807664524,8.273995192335471,7.571,8.072387076020114,7.069612923979886,0.3331969159344832,2.221853801608086,0.49725401701221095,0.16913981485675547,2.355490899255159,2.088216703961013,12140544
8.636999999999999,9.125795458244038,8.148204541755959,7.7780000000000005,8.204117354727545,7.351882645272456,0.26325632163013013,2.290096848209699,0.36634354116851664,0.16016910209174365,2.398828521722112,2.181365174697286,12304384
8.711000000000002,9.165080389358538,8.256919610641466,7.1640000000000015,7.709072472245666,6.618927527754337,0.3608472468952338,2.26627379556497,0.5178504430226772,0.20384405076779036,2.384237823752663,2.1483097673772766,12468224
8.446000000000002,8.989988970476425,7.902011029523577,7.491,7.903466968374438,7.078533031625561,0.33628876154931886,2.279136660695076,0.5569779743419961,0.11559954875664155,2.407529930216889,2.1507433911732625,12632064
8.589,9.080578071113838,8.097421928886163,7.2620000000000005,7.953227892955717,6.5707721070442835,0.3403833679233988,2.2288758546113967,0.4576282300247683,0.22313850582202926,2.414271476177596,2.0434802330451975,12795904
8.857,9.499480349894064,8.214519650105935,7.548,8.373406566487086,6.722593433512914,0.3496542028461893,2.2489696105321246,0.501994317131925,0.19731408856045357,2.342121294165723,2.1558179268985262,12959744
8.417,9.022195009893505,7.811804990106495,7.516,7.939466645675902,7.092533354324098,0.3493277443262438,2.2465432594219843,0.525968622806819,0.17268686584566859,2.362058776070498,2.1310277427734707,13123584
8.959999999999997,9.526656862660285,8.39334313733971,7.395999999999999,7.870472338498251,6.921527661501747,0.31894114197542267,2.156278466681639,0.4237534486709307,0.2141288352799147,2.2664981334573406,2.0460587999059374,13287424
9.099,9.775024407843386,8.422975592156615,7.767,8.32555259376356,7.2084474062364405,0.3501532992348074,2.1558486829201384,0.5072173464304972,0.19308925203911761,2.3128635620531037,1.998833803787173,13451264
9.157,9.781244343186223,8.532755656813777,7.805,8.369946900159652,7.240053099840347,0.2928761997570594,2.2551229745149612,0.41741219472600166,0.1683402047881172,2.3760518411044007,2.1341941079255218,13615104
9.177000000000001,9.807762237297068,8.546237762702935,7.729000000000001,8.465945723917306,6.992054276082697,0.28253421612704793,2.2597074439128244,0.43156806602611275,0.13350036622798314,2.396798715139747,2.122616172685902,13778944
9.173,9.94446678476782,8.40153321523218,7.843999999999999,8.67471294681135,7.013287053188647,0.43131278144816554,2.1317509949207305,0.5760240532414365,0.28660150965489467,2.336053213723136,1.9274487761183252,13942784
8.995000000000001,9.612434207021284,8.377565792978718,7.6370000000000005,8.480694850049472,6.7933051499505295,0.3044432356332739,2.288677509625753,0.4229077618907385,0.18597870937580935,2.400735082280375,2.176619936971131,14106624
9.239999999999998,9.77933292130186,8.700667078698137,7.547999999999999,8.239676224833556,6.856323775166443,0.21014596307650205,2.2741955270369845,0.31702729437767263,0.10326463177533145,2.3860691973504706,2.1623218567234983,14270464
9.434999999999999,10.184936663992366,8.685063336007632,7.854000000000001,8.854021999758006,6.853978000241995,0.25444659919788437,2.284579382836818,0.36222975394901974,0.146663444446749,2.4473289134556335,2.121829852218003,14434304
9.507,10.182559767896223,8.831440232103777,7.920999999999999,8.538842212866683,7.303157787133316,0.36431182293842235,2.2223630477984746,0.5174624642689423,0.21116118160790248,2.334009956715224,2.1107161388817253,14598144
9.133999999999999,9.700395621452001,8.567604378547996,8.019000000000002,8.403042966346217,7.634957033653787,0.19565403678764898,2.296476959685485,0.2859714112834899,0.10533666229180805,2.41236658940605,2.18058732996492,14761984
9.509,10.109740376535488,8.908259623464513,7.813,8.558185211876886,7.067814788123114,0.245342859874169,2.3350502073764803,0.3813293494621646,0.1093563702861734,2.4596068481784092,2.2104935665745513,14925824
9.359,10.043681677862056,8.674318322137944,7.944,8.72404102456217,7.16395897543783,0.3496075582535317,2.2146664316455524,0.5767857940350186,0.12242932247204474,2.385078352933616,2.0442545103574887,15089664
9.482000000000003,10.057930551368829,8.906069448631177,8.097999999999999,8.824881008143699,7.3711189918563,0.2804599093738943,2.158509687582652,0.41271509948110885,0.14820471926667977,2.4084059719238335,1.9086134032414706,15253504
9.331999999999999,9.994039273759494,8.669960726240504,7.93,8.62439182022832,7.235608179771679,0.34131758132328593,2.250658304989338,0.5801000644406478,0.1025350982059241,2.423318479189687,2.0779981307889885,15417344
9.491999999999999,10.101750768757203,8.882249231242795,8.126999999999999,8.528672752374366,7.725327247625631,0.3384985492875178,2.1947984000047045,0.4687076840635944,0.20828941451144123,2.429269147304419,1.96032765270499,15581184
9.602,10.081120026715645,9.122879973284356,7.853,8.481888702394947,7.224111297605052,0.4188230025271575,2.271915629506111,0.541882166524728,0.295763838529587,2.369064371934805,2.1747668870774173,15745024
9.654,10.406611453540272,8.901388546459728,7.808999999999999,8.445198868279407,7.172801131720591,0.3360982181193928,2.2009514739116036,0.5938974335095599,0.07829900272922563,2.3956976533038663,2.006205294519341,15908864
10.1,10.652593883426155,9.547406116573844,8.131,8.656060948843084,7.605939051156916,0.28299805360535774,2.221204377214114,0.4060673978306122,0.1599287093801033,2.3242540370899034,2.1181547173383244,16072704
9.84,10.450704511199975,9.229295488800025,7.9879999999999995,8.484120952994328,7.491879047005672,0.21150919999927278,2.2512104426821073,0.29880985662057086,0.1242085433779747,2.4271853674742503,2.0752355178899644,16236544
10.259,10.810805219257665,9.707194780742336,8.139,8.75054640052902,7.52745359947098,0.3028738658564786,2.2181381717324262,0.4263052474735064,0.17944248423945072,2.381610379983696,2.0546659634811566,16400384
9.714,10.205735701368123,9.222264298631877,8.153,8.540686729202845,7.765313270797155,0.32843465302139513,2.281662476062775,0.5167550273846719,0.14011427865811832,2.371766288121485,2.1915586640040647,16564224
10.005,10.51347320480041,9.49652679519959,8.187000000000001,8.866220877182085,7.507779122817917,0.39911591857671735,2.113823989033699,0.5319673506710427,0.266264486482392,2.297964633540643,1.929683344526755,16728064
9.763000000000002,10.512026701793737,9.013973298206267,8.333000000000002,8.815328726077976,7.850671273922029,0.29380745006104314,2.248211355507374,0.41930085518886484,0.1683140449332214,2.4033522100148548,2.0930705009998936,16891904
9.956,10.597033540464148,9.314966459535851,7.978999999999999,8.675598162501165,7.282401837498834,0.34213320240378375,2.1389119356870654,0.49436207701399637,0.18990432779357114,2.3053427901533867,1.972481081220744,17055744
10.066000000000003,10.566063995904527,9.565936004095478,8.207999999999998,8.896647950697595,7.519352049302402,0.2757184656336903,2.283033257722855,0.5389788715600231,0.012458059707357472,2.382278393190239,2.1837881222554714,17219584
9.916,10.593144002410122,9.238855997589878,8.237,8.80397530810433,7.67002469189567,0.42089851771791775,2.0684217900037765,0.5762277843324419,0.26556925110339363,2.2875867677800676,1.8492568122274853,17383424
10.028,10.583640171333931,9.47235982866607,8.105,8.760503623178392,7.449496376821608,0.2944003691896796,2.220935286084811,0.46560655333561823,0.12319418504374097,2.393012885586003,2.0488576865836188,17547264
10.273,10.574796288910251,9.971203711089748,8.123,8.596139514308412,7.649860485691588,0.34767628166203696,2.2962358444929127,0.46315380713211085,0.23219875619196303,2.4116946624676183,2.180777026518207,17711104
10.181000000000001,10.817356032422103,9.5446439675779,8.562000000000001,9.251025398661037,7.8729746013389645,0.2499542295932769,2.2925144185622535,0.3956359089039131,0.10427255028264074,2.426264974392619,2.158763862731888,17874944
9.832,10.490419319279136,9.173580680720866,8.459,9.083571052803443,7.834428947196558,0.3330575380474329,2.167001547912757,0.5815200099233082,0.08459506617155754,2.4232682651686104,1.9107348306569034,18038784
10.251999999999999,10.758770164867663,9.745229835132335,8.313,8.8965417722837,7.729458227716302,0.28738952676455176,2.208076164126396,0.379498041372103,0.1952810121570005,2.3006712072739086,2.1154811209788837,18202624
10.235999999999999,11.019098972033547,9.452901027966451,8.602,9.49416366211587,7.709836337884131,0.3048587542027235,2.1302347411712015,0.4687314144943841,0.14098609391106293,2.338097084935693,1.9223723974067102,18366464
10.455,10.909648215656896,10.000351784343104,8.550999999999998,9.239976777547689,7.862023222452308,0.33746804685021436,2.169631403187911,0.5189577662295702,0.1559783274708585,2.3263405222994997,2.012922284076322,18530304
10.216000000000001,10.709522035982186,9.722477964017816,8.453,9.41586084145114,7.490139158548858,0.27935097602506476,2.2452187354365987,0.3957249267815539,0.1629770252685756,2.4460502915826337,2.0443871792905637,18694144
10.465,11.156321198864898,9.773678801135102,8.603000000000002,9.258820859686548,7.947179140313455,0.3379355734369407,2.284424422184626,0.5107528158072843,0.1651183310665971,2.420009286767747,2.1488395576015047,18857984
10.287,10.773025719484062,9.80097428051594,8.447999999999999,9.282731094425024,7.613268905574974,0.19402140875657398,2.1791581109166147,0.29248109291477775,0.09556172459837019,2.369826302548675,1.9884899192845542,19021824
10.55,11.102286157711744,9.997713842288258,8.777000000000001,9.329884255518278,8.224115744481724,0.3563569005578756,2.2141835540533066,0.5458744493128934,0.1668393518028578,2.3373050714594954,2.0910620366471178,19185664
10.382000000000001,10.876202387691523,9.88779761230848,8.630999999999998,9.094841567779342,8.167158432220655,0.2892603932957475,2.217980502545834,0.4558656256428581,0.12265516094863688,2.402873931609558,2.0330870734821103,19349504
10.562,11.26547423549125,9.858525764508748,8.537,9.050576673925132,8.02342332607487,0.3132484611434241,2.184240453441938,0.4548355303514815,0.1716613919353667,2.317665886900879,2.0508150199829975,19513344
10.459000000000001,10.964162350141024,9.95383764985898,8.972000000000001,9.554594198391987,8.389405801608016,0.24397195861674845,2.1924756581584615,0.3779657294712896,0.10997818776220727,2.331744615158907,2.053206701158016,19677184
10.757000000000001,11.250539258823451,10.263460741176551,9.03,9.825034590442453,8.234965409557546,0.24206050969660278,2.3097333103418354,0.3313927323689915,0.15272828702421404,2.4305894801440546,2.188877140539616,19841024
10.445000000000002,11.00723215845414,9.882767841545864,8.322,9.016432142113251,7.627567857886747,0.36418554310997325,2.160271200537682,0.5073635160048537,0.22100757021509282,2.3174861717639947,2.003056229311369,20004864
10.574000000000002,11.127953066604023,10.02004693339598,8.949000000000002,9.556181192067081,8.341818807932922,0.3014933543279767,2.22562534113725,0.3881285128597409,0.21485819579621246,2.4412037738635926,2.0100469084109074,20168704
10.702000000000002,11.177327255688123,10.22667274431188,9.062999999999999,9.984238839823853,8.141761160176145,0.27282511703670026,2.314803185065588,0.4152478944052511,0.13040233966814943,2.4318124777018753,2.197793892429301,20332544
10.572,10.998937934599397,10.145062065400602,8.597,9.165665982805372,8.028334017194627,0.37919240565970536,2.1251197387774785,0.6639634302731077,0.09442138104630299,2.3363192038218314,1.9139202737331256,20496384
10.652,11.194803831968787,10.109196168031211,8.703999999999999,9.245981549501456,8.162018450498541,0.24461620876876014,2.189976249138514,0.3611362482610453,0.12809616927647496,2.3386445202169246,2.0413079780601033,20660224
10.916,11.44856361122405,10.383436388775952,8.926999999999998,9.504183679602948,8.349816320397048,0.299247553680713,2.231019522746404,0.48651710033503137,0.1119780070263946,2.369125015418495,2.0929140300743128,20824064
10.796,11.132844177625204,10.459155822374795,9.056000000000001,9.519167356362686,8.592832643637315,0.24449146459810436,2.2856017182270683,0.3834078423911277,0.10557508680508104,2.4250768314794136,2.146126604974723,20987904
10.687999999999999,11.129424965311205,10.246575034688792,8.941,9.49472285486514,8.387277145134862,0.25061862909545496,2.217141656080882,0.37726954031227977,0.12396771787863012,2.4022494422101652,2.0320338699515985,21151744
10.975999999999999,11.360296760329826,10.591703239670172,8.801,9.540303050176313,8.061696949823688,0.30245346231386067,2.1140016118685407,0.3811100151029904,0.2237969095247309,2.239186619118322,1.9888166046187594,21315584
10.85,11.409392527658351,10.290607472341648,8.876999999999999,9.515686934264354,8.238313065735644,0.3214326770976185,2.1958877479036647,0.5198642091670936,0.12300114502814341,2.4004403119038606,1.991335183903469,21479424
10.766000000000002,11.06567315528756,10.466326844712444,8.961000000000002,9.68089513125177,8.241104868748234,0.20652513992972668,2.2346655716498693,0.27954186397028347,0.1335084158891699,2.3488955284316795,2.120435614868059,21643264
10.787000000000003,11.361805184388592,10.212194815611413,8.925999999999998,9.548674875035116,8.30332512496488,0.295343477341036,2.1990372533599536,0.39121308431095664,0.19947387037111536,2.3628129085606915,2.0352615981592157,21807104
10.834999999999999,11.533702368680684,10.136297631319314,9.329999999999998,10.06645094880786,8.593549051192136,0.3332807475390534,2.179376479486624,0.5723013215639542,0.09426017351415264,2.3748836720102497,1.9838692869629984,21970944
11.151999999999997,11.611669446450378,10.692330553549617,9.252,10.0065700762686,8.497429923731401,0.3322384443754951,2.0299695002535976,0.49121034716328915,0.17326654158770105,2.4862569600403757,1.5736820404668195,22134784
11.214000000000002,12.024199975314739,10.403800024685266,8.976000000000003,9.416231757146168,8.535768242853838,0.3447981405615185,2.103855323791504,0.5789695103090631,0.11062677081397385,2.281853399185279,1.9258572483977292,22298624
11.027000000000001,11.484756485481093,10.56924351451891,9.463,9.96204007855081,8.963959921449188,0.3017868653405457,2.105724603931109,0.4550004524831,0.14857327819799143,2.323022404011744,1.888426803850474,22462464
10.893,11.411633782162328,10.374366217837673,9.02,9.8231811750782,8.216818824921798,0.3401660823263228,2.164512682954471,0.504478157356679,0.1758540072959666,2.3122306184415855,2.0167947474673564,22626304
11.123000000000001,11.458113413637832,10.78788658636217,9.154000000000002,9.711175017386818,8.596824982613185,0.2821102550253272,2.19647601445516,0.4119132264746416,0.1523072835760128,2.4250822566880776,1.967869772222242,22790144
11.138,11.53936766187624,10.73663233812376,9.174000000000001,9.599563156299979,8.748436843700024,0.32839780642340577,2.2296208252509433,0.6200839665064877,0.03671164634032381,2.4583411705550855,2.000900479946801,22953984
10.999,11.41803341155569,10.57996658844431,9.302,9.820185295044157,8.783814704955843,0.4038497467525303,2.092811833818754,0.5865098591015424,0.22118963440351827,2.3059477034437923,1.8796759641937153,23117824
11.027999999999997,11.518220358614366,10.537779641385628,9.087,9.991456190204921,8.182543809795078,0.24509721336265403,2.230912617345651,0.427196759596604,0.06299766712870403,2.430566586513907,2.031258648177395,23281664
10.994,11.459278411276518,10.528721588723482,9.254999999999999,10.058283885061812,8.451716114938186,0.2741278691838185,2.1908307666579887,0.39476556098633087,0.15349017738130608,2.352788141547277,2.0288733917687005,23445504
11.29,11.741087574645988,10.83891242535401,9.133,9.995995364993346,8.270004635006652,0.2708456155533591,2.1819533253709475,0.38178696913882887,0.15990426196788937,2.3751483442696872,1.9887583064722079,23609344
11.099,11.726701362114182,10.471298637885818,9.544,10.266041550050964,8.821958449949037,0.28303203576554853,2.171998427808285,0.4667535267750007,0.09931054475609635,2.2731017564244063,2.070895099192164,23773184
11.212,11.603913255708454,10.820086744291546,9.568000000000001,10.20951071697985,8.926489283020153,0.3722916793078184,2.0977312594652178,0.794290937382677,-0.04970757876704013,2.3563365034797963,1.839126015450639,23937024
11.126,11.604982254368572,10.647017745631427,9.035,9.523820007773823,8.546179992226177,0.32740639137725036,2.0697813168168064,0.4989366484371841,0.15587613431731662,2.2805490175910315,1.8590136160425814,24100864
11.312999999999999,11.865649074911014,10.760350925088984,9.313,9.927280880379652,8.69871911962035,0.30087941669238105,2.0032230282823247,0.4442304443160474,0.15752838906871472,2.2243908199151035,1.782055236649546,24264704
11.460999999999999,11.891684339162685,11.030315660837312,9.114999999999998,10.021457390063095,8.208542609936902,0.2524668818029264,2.157377762099107,0.36816244447492963,0.13677131913092322,2.3162001103863443,1.998555413811869,24428544
11.282,11.765297010129382,10.798702989870618,9.178,9.790646717121703,8.565353282878299,0.3203312606240313,2.17542517632246,0.42964832498634586,0.2110141962617167,2.3098073217224075,2.0410430309225123,24592384
11.327000000000002,11.659717597971614,10.99428240202839,9.044,9.541517838876155,8.546482161123846,0.29982966923465326,2.1742876122395196,0.4827460311410733,0.11691330732823327,2.447287378882769,1.9012878455962705,24756224
11.413,11.919794830281447,10.906205169718554,9.165,10.256001833179027,8.07399816682097,0.3191349466641743,2.045168669025103,0.4751847819021475,0.1630851114262011,2.1525151033219356,1.9378222347282705,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-miner-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.316,1.5401963425214604,1.0918036574785397,1.3539999999999999,1.5206853322881169,1.1873146677118829,0.684359185025096,2.704780489206314,1.0422212457081388,0.32649712434205325,2.706168909848655,2.703392068563973,16384,0.2966030463576317,2.301390838623047
1.3050000000000002,1.522543099178071,1.0874569008219293,1.198,1.4233353057112887,0.9726646942887112,0.1402510478161275,2.6686367452144624,0.17411716321027992,0.10638493242197505,2.7092734265772886,2.628000063851636,180224,1.5145526468753814,2.732196831703186
1.432,1.7012508124407426,1.1627491875592573,1.3780000000000001,1.6192384712271242,1.136761528772876,0.11865653980057685,2.616744837164879,0.16891817131546716,0.06839490828568655,2.6760075286490395,2.5574821456807184,344064,2.155957889556885,3.000226044654846
1.2109999999999999,1.4393177610261627,0.982682238973837,1.4290000000000003,1.691047705580492,1.1669522944195085,0.13018005713820455,2.635183572769165,0.1777385183059346,0.0826215959704745,2.6949323895053947,2.5754347560329354,507904,2.466045308113098,2.78954873085022
1.3050000000000002,1.4966898536699322,1.113310146330068,1.3959999999999997,1.510297856497836,1.2817021435021634,0.09158903262577947,2.622313469648361,0.11786616433786502,0.06531190091369392,2.6555124790005893,2.589114460296133,671744,2.505625879764557,2.9956488966941834
1.268,1.4499230606602693,1.0860769393397307,1.348,1.5723122823208753,1.123687717679125,0.08489263011142609,2.6019902408123015,0.10951034961106795,0.06027491061178422,2.650996093522981,2.552984388101622,835584,2.6164830327033997,3.023150658607483
1.253,1.5573369842789402,0.9486630157210596,1.366,1.689147025361522,1.0428529746384783,0.08389577914495015,2.582570093870163,0.11596804034388256,0.05182351794601774,2.6416880049973335,2.523452182742992,999424,3.006542754173279,2.9883247137069704
1.5779999999999998,2.036798430686069,1.1192015693139306,1.5990000000000002,2.045664303476336,1.1523356965236646,0.0972470405977219,2.6060596704483032,0.12200219982049935,0.07249188137494446,2.6520670879099164,2.56005225298669,1163264,2.8848441362380983,3.39690842628479
1.733,2.033401398132565,1.4325986018674348,1.799,2.3002274932602957,1.2977725067397041,0.12364956061355765,2.5527479231357573,0.17326187027784123,0.07403725094927407,2.625143435368915,2.4803524109025994,1327104,3.35361590385437,3.718450355529785
1.902,2.4095391610506525,1.3944608389493476,2.05,2.608909652806247,1.4910903471937524,0.1336216051597148,2.56104599237442,0.18427512347446118,0.08296808684496843,2.6460341177197235,2.4760578670291165,1490944,3.496512508392334,3.808872866630554
2.2779999999999996,2.8718821431900436,1.6841178568099555,2.2630000000000003,2.8253530919271275,1.7006469080728732,0.14962109941989182,2.5722431600093842,0.1851620794466085,0.11408011939317515,2.635407129867864,2.5090791901509046,1654784,3.4895001888275146,4.306115913391113
2.392,2.930159827560549,1.8538401724394507,2.3080000000000003,2.8306432817897886,1.785356718210212,0.16460440531373022,2.570395568013191,0.21858459081552994,0.11062421981193049,2.6219316082121056,2.5188595278142767,1818624,3.9779980897903444,4.43984272480011
2.731,3.338559873592718,2.1234401264072815,2.63,3.148189154653009,2.111810845346991,0.18569128150120376,2.5354761749506,0.22563758748589272,0.1457449755165148,2.591764115965212,2.4791882339359876,1982464,4.318719816207886,4.710055661201477
2.699,2.917103186588367,2.4808968134116327,2.7649999999999997,3.1064454568448667,2.4235545431551326,0.14224222619086502,2.5187496483325957,0.16963355374505992,0.11485089863667011,2.5564633919385127,2.481035904726679,2146304,4.140542435646057,4.75006422996521
2.6660000000000004,2.9542776439476364,2.3777223560523644,2.7,3.1216159389776434,2.278384061022357,0.17987264581024645,2.5101365238428115,0.222205179126332,0.1375401124941609,2.5770212720059487,2.4432517756796743,2310144,4.586200475692749,4.762754631042481
2.875,3.219622982402509,2.530377017597491,2.7540000000000004,3.084006060550409,2.4239939394495917,0.19633278008550403,2.481375676393509,0.25390100558457596,0.1387645545864321,2.5427116069824485,2.4200397458045697,2473984,4.8294144630432125,4.928408479690551
3.153,3.496367150438128,2.809632849561872,3.151,3.5421892125302024,2.7598107874697972,0.17729549733921884,2.523060619831085,0.23759418490591536,0.11699680977252233,2.5800955478186567,2.4660256918435137,2637824,4.466595029830932,5.086008977890015
3.001,3.2664599781511328,2.735540021848867,3.1689999999999996,3.720841462740885,2.6171585372591144,0.17931651757098735,2.51782782971859,0.24579971554984326,0.11283331959213146,2.5703598179930434,2.4652958414441364,2801664,4.819088459014893,4.949423933029175
3.0570000000000004,3.34727745348201,2.766722546517991,2.9140000000000006,3.3135046933391403,2.514495306660861,0.18211423382163044,2.4877898365259172,0.2156993743339261,0.14852909330933478,2.5492681403279613,2.426311532723873,2965504,4.9702247142791744,4.9398766040802
3.165,3.5167740752244256,2.8132259247755744,3.099,3.4788275924679515,2.719172407532049,0.1910005861893296,2.5032940953969955,0.2391578345290412,0.142843337849618,2.5561811190226686,2.4504070717713224,3129344,4.763280248641967,5.0309038162231445
3.1169999999999995,3.6195345759248805,2.6144654240751186,3.157,3.6118417307152018,2.7021582692847983,0.17842289619147775,2.504607892036438,0.24213621863573725,0.11470957374721823,2.5662297762967645,2.4429860077761116,3293184,4.775437307357788,4.953432512283325
3.1710000000000003,3.749592257120678,2.5924077428793226,2.959,3.5110588736720025,2.4069411263279976,0.1497315583750605,2.509070026874542,0.1935864749340587,0.1058766418160623,2.5611333980218096,2.4570066557272745,3457024,5.020555114746093,5.013267755508423
3.2319999999999993,3.794988454588546,2.6690115454114527,3.5460000000000003,4.012244571013969,3.079755428986031,0.146166890207678,2.4777861148118974,0.17787017500550917,0.11446360540984685,2.5327533863922156,2.422818843231579,3620864,4.962416124343872,5.073923492431641
3.2009999999999996,3.6645180686877263,2.737481931312273,3.2260000000000004,3.7224916917733877,2.729508308226613,0.16177544640377162,2.4888715535402297,0.19365743068319802,0.12989346212434522,2.5442802172833785,2.433462889797081,3784704,5.05296483039856,5.074072170257568
3.3370000000000006,3.8922485929743544,2.781751407025647,3.307,3.7722107049499183,2.8417892950500816,0.16200571674853562,2.484863093495369,0.1966478876342816,0.12736354586278964,2.541456099869257,2.428270087121481,3948544,5.272778654098511,5.318902254104614
3.691,4.124369357476968,3.257630642523032,3.2359999999999998,3.848212381449444,2.6237876185505553,0.18824176918715235,2.470442736148834,0.2289698195660822,0.1475137188082225,2.5234998151766277,2.4173856571210406,4112384,5.251444292068482,5.6902202606201175
3.4939999999999998,3.9905319727872515,2.997468027212748,3.313,3.797108458922172,2.8288915410778284,0.18512190002948045,2.5108313739299772,0.2235223020015091,0.1467214980574518,2.5461722858307363,2.475490462029218,4276224,5.219140863418579,5.36179838180542
3.7099999999999995,4.20152822909778,3.218471770902219,3.529,4.019254015791814,3.038745984208186,0.15798802683129903,2.4880110323429108,0.18178533407953443,0.13419071958306364,2.5327736392159785,2.443248425469843,4440064,5.543097352981567,5.494066905975342
3.899,4.545938173243781,3.2520618267562194,3.568,3.9296019911449607,3.2063980088550394,0.17597506958991285,2.4761966347694395,0.19987491997596468,0.15207521920386102,2.5169603618370693,2.4354329077018098,4603904,5.727886962890625,5.810089206695556
3.812,4.476993233048277,3.1470067669517228,3.8280000000000003,4.5855460382049404,3.0704539617950606,0.17483743634074925,2.464252272248268,0.21655200373784617,0.13312286894365233,2.528002020300108,2.400502524196428,4767744,5.762063312530517,5.716886758804321
3.867,4.458253752630798,3.2757462473692027,3.6740000000000004,4.3434505209498315,3.0045494790501692,0.15541455885395403,2.4481479197740557,0.1819212542650138,0.12890786344289426,2.510494432134918,2.3858014074131932,4931584,5.847080945968628,5.720057392120362
4.07,4.897103379270089,3.2428966207299115,3.9619999999999997,4.449356132617616,3.4746438673823827,0.15606629550457,2.452649661898613,0.19930702635024916,0.11282556465889082,2.5052982581469236,2.400001065650302,5095424,6.040864181518555,5.971254825592041
3.6340000000000003,4.4103143693118145,2.857685630688186,3.7359999999999998,4.273200148920306,3.1987998510796927,0.16649541128426787,2.4791195005178452,0.21347102492471792,0.11951979764381782,2.5329723978882344,2.425266603147456,5259264,5.914814186096192,5.373184108734131
4.118,4.753591063499166,3.482408936500835,4.153,4.9811068771601885,3.3248931228398106,0.18994326246902346,2.441910150647163,0.24179565280171478,0.13809087213633214,2.5059707124458046,2.377849588848522,5423104,6.043373394012451,5.88085970878601
4.1530000000000005,4.828308077842995,3.477691922157006,4.113,4.844560660506017,3.3814393394939835,0.1753495374228805,2.4286973863840102,0.23984439242364575,0.11085468242211528,2.5290463659286897,2.3283484068393308,5586944,6.147298288345337,5.94747896194458
4.32,5.0887392275667995,3.5512607724332006,4.396,5.258081202671767,3.533918797328233,0.18875667024403808,2.4164977610111236,0.2325930436620246,0.14492029682605156,2.4997883615484477,2.3332071604737994,5750784,6.446600294113159,6.247745609283447
4.503,4.835266459336479,4.170733540663521,3.9850000000000003,4.646562544284364,3.323437455715637,0.19882431617006657,2.426856404542923,0.2563780470708821,0.14127058526925107,2.477216941400292,2.3764958676855543,5914624,6.206070804595948,6.2331554889678955
4.646000000000001,5.710952581103967,3.581047418896034,4.53,5.381516294618018,3.678483705381982,0.22717305067926646,2.4381180495023727,0.2939772999512482,0.1603688014072847,2.488071899653191,2.388164199351554,6078464,6.612750291824341,6.43668303489685
5.308,6.423399480007051,4.192600519992949,4.622999999999999,5.343320067747664,3.902679932252335,0.2211543857119977,2.404384735226631,0.2820379069435582,0.1602708644804372,2.458749154908927,2.350020315544335,6242304,6.793903970718384,7.0827929973602295
5.0329999999999995,5.8912429725899305,4.1747570274100685,4.763000000000001,5.7397502239569755,3.786249776043026,0.21112177483737468,2.3251947581768038,0.2501007585420048,0.17214279113274453,2.420293933583804,2.2300955827698035,6406144,6.844699144363403,6.819048357009888
5.031999999999999,5.899753421197519,4.164246578802479,4.905,5.943645752891717,3.866354247108284,0.213379561342299,2.3343091696500777,0.26052352046291455,0.1662356022216834,2.4277195479402986,2.240898791359857,6569984,6.837925720214844,6.765666341781616
5.565,6.799400664290165,4.330599335709835,4.9350000000000005,5.9346124248927685,3.9353875751072325,0.22142757270485164,2.3603723257780076,0.2912164177092197,0.1516387277004836,2.436432167190673,2.2843124843653424,6733824,7.242795324325561,7.237671422958374
5.391,6.326718440557842,4.455281559442158,4.731999999999999,5.240484021381203,4.223515978618796,0.21387083120644093,2.332056555151939,0.2758930325778313,0.15184862983505054,2.453427639763519,2.2106854705403594,6897664,7.102531766891479,7.00605411529541
5.400999999999999,6.233411556863549,4.5685884431364485,4.959,5.925834525655761,3.992165474344239,0.2401641946285963,2.3120002865791323,0.3224154019254825,0.1579129873317101,2.4386196797751065,2.185380893383158,7061504,7.485709953308105,7.068213891983032
5.833,7.1755203909065965,4.490479609093404,5.151000000000001,5.911860696842727,4.390139303157274,0.2145927020348608,2.3578713834285736,0.28608876894397384,0.14309663512574775,2.434665595032025,2.2810771718251224,7225344,7.7148881435394285,7.521750974655151
5.909000000000001,6.782240516696289,5.035759483303712,5.248,5.897919995076317,4.598080004923683,0.2450021481141448,2.3121283888816833,0.35229687744265203,0.1377074187856376,2.438393362650241,2.1858634151131255,7389184,7.2720434188842775,7.537140893936157
5.89,6.702046796681078,5.077953203318922,5.397,6.300449500525625,4.493550499474376,0.22755120005458593,2.3050335943698883,0.29318618751276426,0.1619162125964076,2.3938815628297556,2.216185625910021,7553024,7.789909553527832,7.473443222045899
6.15,7.197482696754463,5.102517303245538,5.604000000000001,6.2334632634236895,4.9745367365763125,0.27380664087831974,2.3095356643199922,0.35541602843319126,0.19219725332344822,2.4023116119149135,2.216759716725071,7716864,7.974149131774903,7.707257652282715
6.337999999999999,7.470967784184528,5.2050322158154705,5.798,6.486633429336683,5.109366570663317,0.23977658245712513,2.2899103701114654,0.3050820336001558,0.17447113131409447,2.3897926437506527,2.190028096472278,7880704,7.77322096824646,7.891480016708374
6.293000000000001,7.005896205628843,5.580103794371159,6.162000000000001,6.411431353281821,5.912568646718181,0.22714932588860393,2.274505189061165,0.28796413032849,0.16633452144871788,2.3558628791771876,2.1931474989451423,8044544,7.9133631706237795,7.85134916305542
6.3950000000000005,7.4056161486934595,5.384383851306541,6.087000000000001,6.556873387201277,5.6171266127987245,0.27585788927972316,2.242406526207924,0.34087228418480775,0.2108434943746386,2.334781931962024,2.1500311204538236,8208384,8.246584939956666,7.911067247390747
6.561,7.179149658254374,5.9428503417456255,5.992,6.846070254721472,5.137929745278528,0.21094582350924607,2.2341988295316697,0.24594875732192636,0.17594288969656577,2.3266031829822436,2.141794476081096,8372224,8.253934383392334,8.062978649139405
6.409999999999999,7.172928568084849,5.647071431915149,5.799,6.214847327753828,5.383152672246172,0.2358994832262397,2.2591513961553575,0.2737344461297988,0.19806452032268057,2.3670486769453882,2.151254115365327,8536064,8.091879606246948,7.759979486465454
6.617,7.596755581765167,5.637244418234833,5.98,6.541159513863929,5.418840486136072,0.24023841023445125,2.2553743064403533,0.2619444297788084,0.2185323906900941,2.3544379237045465,2.15631068917616,8699904,8.410523891448975,7.971683216094971
6.879,7.618005412700069,6.13999458729993,6.231,6.808415794726815,5.653584205273185,0.21781792435795064,2.242614808678627,0.253016664313529,0.1826191844023723,2.3206399460177374,2.1645896713395163,8863744,8.498690557479858,8.312448024749756
6.641,7.269847358267489,6.012152641732511,6.0009999999999994,6.429752842556175,5.572247157443824,0.24726269273087378,2.278849905729294,0.30759906048031277,0.1869263249814348,2.3268162753874444,2.2308835360711434,9027584,8.314782571792602,7.951963472366333
6.8950000000000005,7.383615390670413,6.406384609329588,6.1259999999999994,6.835481500815912,5.416518499184087,0.23587441807612777,2.2426576375961305,0.2916939757477043,0.18005486040455126,2.304056102633806,2.181259172558455,9191424,8.375221967697144,8.280018711090088
7.1049999999999995,7.634306149595864,6.575693850404135,6.215000000000001,6.785285016461068,5.644714983538933,0.22707479912787676,2.2019512593746184,0.26796620400605786,0.18618339424969568,2.2801426199136583,2.1237598988355786,9355264,8.925153923034667,8.44410457611084
7.26,7.903335060446731,6.616664939553268,5.907,6.352422271558125,5.461577728441875,0.2169351490214467,2.255464915931225,0.2613840654988821,0.1724862325440113,2.375042306905052,2.135887524957398,9519104,8.519052982330322,8.50637435913086
6.900999999999999,7.746948579997625,6.055051420002373,6.078,6.63075310944399,5.52524689055601,0.2554694784805179,2.2444561928510667,0.31606964284313677,0.194869314117899,2.34195017642353,2.146962209278603,9682944,8.49543867111206,8.18818998336792
7.2989999999999995,8.074647471471415,6.5233525285285845,6.334999999999999,6.772841295448475,5.897158704551523,0.24301333650946613,2.1872924342751503,0.2821821696392403,0.20384450337969195,2.3022353254595274,2.0723495430907732,9846784,8.795172786712646,8.5457848072052
7.086999999999999,8.017258566206191,6.1567414337938065,6.413000000000001,6.907571531732267,5.918428468267735,0.26968489969149234,2.1807745188474654,0.3513024524334234,0.1880673469495613,2.2892251668060317,2.072323870888899,10010624,8.35228910446167,8.354603719711303
7.139,7.613941048973449,6.6640589510265515,6.340000000000002,6.998361602768571,5.681638397231432,0.26367686558514836,2.1537162214517593,0.35436596735851056,0.17298776381178615,2.251791231752941,2.0556412111505775,10174464,8.767743396759034,8.344228744506836
7.573000000000002,8.34918361229802,6.796816387701984,6.296000000000001,7.066963034133286,5.525036965866716,0.3100832073017955,2.1511251613497735,0.39504471985474776,0.22512169474884322,2.2561230723639385,2.0461272503356085,10338304,9.006841707229615,8.75147180557251
6.911999999999999,7.56870084513422,6.255299154865778,6.518000000000001,7.206531771234996,5.8294682287650055,0.2878423685207963,2.187986797094345,0.34574260327578005,0.2299421337658126,2.30386408098847,2.0721095132002203,10502144,8.607230234146119,8.122912454605103
7.568,8.216703322020166,6.919296677979833,6.725000000000001,7.3818751784015,6.068124821598503,0.2678606893867254,2.1248318046331405,0.3019748427857685,0.2337465359876823,2.2038524506182307,2.0458111586480503,10665984,8.950263261795044,8.771500873565675
7.430999999999999,8.170654649143774,6.691345350856224,6.158,6.761370532923179,5.554629467076822,0.2604659542441368,2.162888817489147,0.3278476975730371,0.19308421091523653,2.2496519568454834,2.076125678132811,10829824,8.945406532287597,8.607152462005615
7.894,8.706590917990104,7.0814090820098965,6.359999999999999,7.010568981738293,5.709431018261706,0.2417283938266337,2.0923044100403785,0.30390176202806907,0.17955502562519834,2.21405081663755,1.9705580034432073,10993664,9.26368522644043,9.014992046356202
7.85,8.638682445601523,7.061317554398476,6.446000000000001,7.202454889600167,5.689545110399834,0.22882429901510473,2.138318970799446,0.2709468816937716,0.18670171633643787,2.218835301875069,2.0578026397238234,11157504,9.136852979660034,8.99619655609131
7.85,8.652022443576238,7.047977556423762,6.459999999999999,7.114538005008112,5.805461994991886,0.2606026489287615,2.171981605887413,0.32081136595582205,0.20039393190170096,2.2615496830460726,2.082413528728753,11321344,9.257004737854004,8.951661491394043
7.921999999999999,8.65778257658088,7.186217423419118,6.489,7.216811101866411,5.761188898133589,0.261671058088541,2.169932320713997,0.31998253684140054,0.2033595793356815,2.246339866670567,2.0935247747574266,11485184,9.201857042312621,8.983668994903564
7.787999999999999,8.368324047407997,7.207675952592002,6.571000000000001,7.114846485692425,6.027153514307576,0.24227003883570428,2.1952861294150354,0.28161159384919776,0.20292848382221076,2.307155945103678,2.083416313726393,11649024,9.063433933258057,8.833752155303955
8.024,8.874801974609838,7.17319802539016,6.699,7.543398602556873,5.854601397443127,0.2641751125454902,2.1284947246313095,0.32538694991493355,0.20296327517604687,2.1970546466945753,2.0599348025680437,11812864,9.382918071746825,9.092177772521973
8.162,8.567728973577191,7.756271026422811,6.795999999999999,7.36368301013858,6.228316989861419,0.2747389622032642,2.152672776579857,0.37885021603159785,0.17062770837493058,2.2063804615582012,2.0989650916015123,11976704,9.680804538726807,9.218062400817871
8.243,8.795124080257327,7.690875919742672,6.803999999999999,7.432763866646294,6.175236133353705,0.24084450211375952,2.148909866809845,0.26549516914642785,0.2161938350810912,2.2158568629893685,2.0819628706303215,12140544,9.6959979057312,9.234722805023193
8.083,8.808176530232467,7.357823469767533,6.561,7.113348621796054,6.008651378203946,0.2758819411508739,2.138867923617363,0.36881982502865046,0.18294405727309732,2.223959665196923,2.0537761820378027,12304384,9.383200740814209,9.027071237564087
8.11,9.02570737684044,7.194292623159559,6.478999999999999,7.097861050640609,5.860138949359389,0.23778248690068718,2.176124058663845,0.29382575539219796,0.18173921840917637,2.2874993410941666,2.0647487762335235,12468224,9.404364490509034,9.116919374465942
8.155999999999999,8.797750730424204,7.514249269575794,6.785000000000001,7.468202019903338,6.101797980096664,0.25645618736743925,2.1610851347446443,0.3297140666430609,0.18319830809181759,2.252819122601072,2.0693511468882164,12632064,9.29970760345459,9.108829402923584
7.995,8.856362293114808,7.133637706885192,6.861,7.142263221911433,6.5797367780885665,0.25207231473177666,2.1453683406114576,0.3196529913941808,0.18449163806937255,2.2187860634454024,2.071950617777513,12795904,9.329879474639892,8.947040891647339
8.518,9.425665136490325,7.610334863509676,6.9990000000000006,7.355579584384749,6.642420415615252,0.23887446895241732,2.143248724937439,0.2870581611848736,0.19069077671996107,2.233118169391809,2.0533792804830684,12959744,9.71022300720215,9.40478310585022
8.478,9.274715758599012,7.681284241400987,6.843999999999999,7.560675658858314,6.1273243411416844,0.24707499835640193,2.183970499038696,0.3034292929772978,0.19072070373550606,2.2756149364947404,2.0923260615826518,13123584,9.394297027587891,9.3720299243927
8.403,9.24670670259279,7.55929329740721,6.864,7.587369891549268,6.140630108450732,0.2689777923747897,2.1236356809735297,0.3267981678918247,0.21115741685775466,2.2092157169457964,2.038055645001263,13287424,9.538571214675903,9.295588874816895
8.681999999999999,9.572840052983699,7.7911599470162995,6.956,7.582054310743086,6.329945689256915,0.24620298761874437,2.058500348031521,0.2903114865407756,0.20209448869671315,2.1496065719186164,1.9673941241444253,13451264,9.704784107208251,9.599244976043702
8.856000000000002,9.734296077641249,7.977703922358755,6.869,7.503703867957333,6.234296132042666,0.2402945000678301,2.097647513449192,0.29655600653031405,0.18403299360534614,2.171688187916365,2.0236068389820185,13615104,9.893423366546632,9.667211246490478
8.841,9.661420014382877,8.020579985617122,6.912000000000001,7.279690086893841,6.544309913106161,0.24985619764775033,2.0829565197229387,0.3274740961795531,0.17223829911594757,2.188429092024398,1.9774839474214791,13778944,9.67383623123169,9.616484832763671
8.802999999999999,9.46701882503435,8.138981174965648,7.098000000000001,7.457772150117266,6.738227849882736,0.24395211720839144,2.112602396309376,0.32561251376395484,0.16229172065282804,2.191536235885509,2.0336685567332426,13942784,9.963510417938233,9.626068115234375
8.83,9.535790337139861,8.124209662860139,7.395999999999999,7.965213492461308,6.82678650753869,0.24401991423219438,2.0735875338315966,0.3052557850863974,0.18278404337799134,2.1483286437278366,1.9988464239353565,14106624,9.698049068450928,9.552021694183349
8.983,9.981168823396123,7.984831176603878,6.921000000000001,7.57278907631227,6.269210923687733,0.2325536805205047,2.075553074479103,0.29272343874839196,0.17238392229261748,2.2011461245554904,1.9499600244027158,14270464,10.013200569152833,9.733779907226562
9.078999999999999,9.758035345177259,8.399964654822739,7.103,7.729546885715666,6.476453114284333,0.23122233431786293,2.058901159465313,0.3110679265517764,0.15137674208394947,2.140230746653247,1.977571572277379,14434304,9.89805202484131,9.852593421936035
9.062000000000001,10.102872710757662,8.02112728924234,7.361999999999999,7.841954164478233,6.882045835521765,0.24719061627984046,2.0347157418727875,0.29944383145866255,0.19493740110101837,2.1250730492221446,1.9443584345234304,14598144,10.05148630142212,9.814532136917114
9.308,10.182811979799087,8.433188020200912,7.034999999999999,7.5925526880932415,6.477447311906757,0.22042996203526855,2.064807651937008,0.26837418066607505,0.17248574340446204,2.171077923888248,1.9585373799857682,14761984,10.155188941955567,10.049607086181641
9.369,10.197932445980975,8.540067554019025,7.2,8.057857797073618,6.342142202926382,0.28464767038822175,2.030311371386051,0.3243883188144064,0.2449070219620371,2.143305938609165,1.9173168041629374,14925824,10.039987182617187,10.025994491577148
9.273,10.12224731380205,8.423752686197949,6.889,7.377578550491116,6.400421449508884,0.24571901559829712,2.0365002930164335,0.2988748587006553,0.19256317249593896,2.173666152429925,1.8993344336029419,15089664,10.157480144500733,9.968514823913575
9.136000000000001,9.615274451645401,8.6567255483546,7.286,7.740998901097574,6.8310010989024255,0.25179631998762486,2.0446799799799917,0.3201995315313343,0.18339310844391546,2.1644037147637056,1.924956245196278,15253504,10.04813232421875,9.791725158691406
9.384,10.30845876057291,8.459541239427091,7.312,8.033578824523005,6.590421175476997,0.26059558484703305,2.0205168649554253,0.28259573688814593,0.2385954328059202,2.1791943883445555,1.861839341566295,15417344,10.172194671630859,10.057085227966308
9.421000000000001,10.203054345937673,8.63894565406233,7.352000000000001,8.098884194504075,6.605115805495927,0.23757922034710646,1.9683263882994653,0.289696218905675,0.18546222178853797,2.0719403723363157,1.8647124042626146,15581184,10.244414901733398,10.098469066619874
9.223,10.078032747910862,8.367967252089139,7.005,7.559477231272845,6.450522768727155,0.2711457977071404,1.9395528316497803,0.3123860142956616,0.22990558111861922,2.074190602286173,1.8049150610133875,15745024,10.310687255859374,9.856789016723633
9.297,10.064945961640532,8.529054038359469,7.212000000000001,7.900371992457567,6.523628007542435,0.24218888636678454,2.025033336877823,0.31794006430000876,0.16643770843356034,2.0899619891876133,1.9601046845680328,15908864,10.169417381286621,9.945156574249268
9.907,10.618323414488797,9.195676585511203,7.569000000000001,8.180219273256334,6.9577807267436675,0.2849176885560155,2.0064814314246178,0.3411701770716221,0.2286652000404089,2.090941080751428,1.9220217820978072,16072704,10.438117027282715,10.499228763580323
9.512,10.133511061848461,8.89048893815154,7.172999999999999,7.894138682917508,6.45186131708249,0.2490553411655128,2.0492293134331705,0.3237099168379744,0.17440076549305122,2.102484732149546,1.995973894716795,16236544,10.363329887390137,10.129353713989257
9.600999999999999,10.318794538847989,8.88320546115201,7.481999999999999,8.133487528660371,6.830512471339627,0.24236498642712828,2.010699914395809,0.29676009472374265,0.18796987813051388,2.1324718534144136,1.8889279753772048,16400384,10.231338500976562,10.118416881561279
9.797999999999998,10.289686892239358,9.306313107760639,7.824000000000001,8.3735852982022,7.274414701797802,0.2634470396675169,1.9697733327746392,0.3418392347172027,0.18505484461783114,2.107053928825113,1.8324927367241657,16564224,10.415864276885987,10.287659549713135
9.756,10.153018891238188,9.358981108761812,7.35,7.761169064984222,6.938830935015777,0.24249136867001653,1.9669785335659982,0.31872962011800643,0.16625311722202663,2.066071734729519,1.8678853324024771,16728064,10.54676399230957,10.27315969467163
9.636,10.234919026246452,9.037080973753547,7.442,8.207699680031277,6.676300319968723,0.2501750223338604,1.9281219318509102,0.30539499218213617,0.19495505248558467,2.0123308785947254,1.843912985107095,16891904,10.265035247802734,10.13371925354004
9.899,10.663610358287146,9.134389641712852,7.332000000000001,7.933145573051986,6.7308544269480155,0.23839871771633625,1.932853664457798,0.3028775234481649,0.17391991198450762,2.02983005709895,1.8358772718166463,17055744,10.5116681098938,10.44146499633789
10.025000000000002,10.680976371525684,9.36902362847432,7.507,8.212167356022668,6.801832643977332,0.2493611497804522,1.9414221718907356,0.29597667471700106,0.20274562484390338,2.102578273284958,1.7802660704965132,17219584,10.71743040084839,10.531555366516113
9.565999999999999,10.312594937030783,8.819405062969215,7.458999999999999,7.971083001084784,6.9469169989152135,0.26747050881385803,1.9141665294766426,0.3382581927873031,0.19668282484041294,2.06481932695187,1.7635137320014151,17383424,10.267133808135986,10.085456371307373
9.799,10.350950178911104,9.247049821088895,7.453999999999999,7.981848463102811,6.926151536897187,0.29942602682858704,1.9154406160116195,0.3862364743999145,0.2126155792572596,2.0496235064152977,1.7812577256079414,17547264,10.45697603225708,10.319577503204346
9.999,10.707667058638965,9.290332941361036,7.464,8.133540140693595,6.7944598593064045,0.2890042936429381,1.9500170439481734,0.3535040137094203,0.22450457357645592,2.1234914028765726,1.7765426850197743,17711104,10.588273334503175,10.507899856567382
9.857,10.46341652352158,9.250583476478418,7.544,8.075341697968454,7.012658302031546,0.23929115962237119,1.975820781290531,0.2997879585110384,0.17879436073370397,2.1106804508707353,1.8409611117103268,17874944,10.378261184692382,10.238776874542236
9.863,10.71936499227841,9.00663500772159,7.654000000000001,8.235140258457458,7.072859741542544,0.2558369474485517,1.9713548585772513,0.30728795194294295,0.20438594295416043,2.077940772300205,1.8647689448542977,18038784,10.37511224746704,10.278518962860108
10.242,10.789664130649435,9.694335869350567,7.388,7.919654022838161,6.856345977161839,0.2384377379901707,1.981103001534939,0.29633454018495886,0.18054093579538255,2.125215054345327,1.8369909487245508,18202624,10.668283843994141,10.626056098937989
9.950999999999999,10.739472574031588,9.16252742596841,7.525,8.079387048910778,6.970612951089223,0.2772474680095911,1.9541137784719467,0.3381906532411517,0.2163042827780305,2.0736132238818885,1.8346143330620048,18366464,10.473049926757813,10.329547691345216
10.246,10.589138456020306,9.902861543979695,7.356,8.189309066313333,6.5226909336866665,0.2605719299055636,1.9558957278728486,0.3194111040120302,0.201732755799097,2.095428576341076,1.8163628794046214,18530304,10.575623607635498,10.539077091217042
10.332999999999998,10.939927508027111,9.726072491972886,7.608,8.169423191540925,7.046576808459073,0.24311241488903756,1.9589592143893242,0.3191454918828984,0.1670793378951767,2.1014350851445465,1.816483343634102,18694144,10.83885669708252,10.650329208374023
10.257000000000001,10.69144332196502,9.822556678034983,7.49,8.00347833449913,6.97652166550087,0.25420367121696474,1.9564668595790864,0.31664810139518007,0.19175924103874945,2.091975217005007,1.8209585021531656,18857984,10.644816017150879,10.552742290496827
10.147,10.545272519765048,9.748727480234953,7.33,8.129612406106858,6.530387593893141,0.24953844379633666,1.9329262629151345,0.31287074319289043,0.18620614439978286,2.085436022455561,1.780416503374708,19021824,10.745114421844482,10.4881160736084
10.174,10.91652542044027,9.43147457955973,7.94,8.34585711771509,7.534142882284911,0.2690774672664702,1.950636549293995,0.3519046409218794,0.186250293611061,2.0820307557294297,1.8192423428585602,19185664,10.91542329788208,10.484471988677978
10.486999999999998,11.208914814919321,9.765085185080675,7.563000000000001,7.9396178434434574,7.186382156556544,0.2558459438383579,1.9183512419462203,0.29651532815461434,0.21517655952210143,2.030757487714535,1.8059449961779057,19349504,10.984224033355712,10.774923133850098
10.117999999999999,10.817525553500369,9.418474446499628,7.8340000000000005,8.367220404710848,7.300779595289153,0.25413760961964726,1.9150271862745285,0.3102161249759072,0.19805909426338733,2.059959497949029,1.7700948746000276,19513344,10.658026599884034,10.379224300384521
10.539000000000001,11.116554326449037,9.961445673550966,7.514999999999999,8.012739891911426,7.017260108088571,0.26188060343265535,1.9013788878917695,0.318671860808599,0.2050893460567117,2.019765320816616,1.782992454966923,19677184,11.003424644470215,10.792655181884765
10.68,11.29475198251002,10.06524801748998,7.397,8.16412515276192,6.62987484723808,0.2993709549307823,1.9036086603999138,0.3950905237704927,0.2036513860910719,2.0270144287668193,1.7802028920330084,19841024,11.042306041717529,10.916894435882568
10.473999999999998,11.30175841886386,9.646241581136136,7.600999999999999,8.142210679865059,7.059789320134939,0.2455020420253277,1.9366893872618676,0.28920936656425933,0.20179471748639605,2.041392511147999,1.831986263375736,20004864,10.996284484863281,10.684701633453368
10.802000000000001,11.168382313983633,10.43561768601637,7.648000000000001,8.104438385765265,7.191561614234737,0.2502927728928625,1.8728287354111672,0.3003606836673993,0.20022486211832569,2.0158655410149535,1.7297919298073807,20168704,10.884281349182128,10.999094104766845
10.677,11.31026218898652,10.043737811013479,7.953,8.508500675067097,7.3974993249329035,0.24558432754129167,1.9104178860783576,0.28855184067456735,0.202616814408016,2.0432834993295494,1.7775522728271658,20332544,10.975109958648682,10.904606342315674
10.807,11.536548490506286,10.077451509493715,7.562,8.011372896378942,7.112627103621057,0.25390267400071026,1.8477042376995088,0.32964617476210795,0.17815917323931257,1.9650446237325248,1.7303638516664928,20496384,10.854104137420654,10.983494281768799
10.508,11.049309523285892,9.966690476714106,7.774000000000001,8.411466861883817,7.136533138116185,0.2805731661617755,1.834920272231102,0.3567813705976376,0.20436496172591345,1.9535169346842338,1.7163236097779702,20660224,10.960601234436036,10.700164222717286
10.656,10.97541195970095,10.336588040299052,7.734,8.10159216531368,7.36640783468632,0.2624162223190069,1.8417770922183991,0.3203567310269637,0.20447571361105008,1.9328852020424145,1.7506689823943837,20824064,11.190532302856445,10.825339794158936
10.678999999999998,11.386353518405047,9.97164648159495,7.611,7.994391444870644,7.227608555129356,0.3148926004767418,1.8441999554634094,0.4036480034557748,0.22613719749770878,1.9918983585024508,1.696501552424368,20987904,10.810384750366211,10.817554378509522
10.649,11.158125721212354,10.139874278787644,7.536,8.194668353574087,6.877331646425912,0.2809852991253138,1.8062274008989334,0.3162829951084711,0.24568760314215649,1.9280756085146815,1.6843791932831853,21151744,10.753262042999268,10.77104320526123
11.025,11.620789392319132,10.429210607680869,7.599000000000001,8.083013429565751,7.11498657043425,0.25963098816573615,1.8750780716538429,0.28100005715980136,0.23826191917167092,1.9514405214935397,1.798715621814146,21315584,11.189042282104491,11.136666011810302
10.791,11.53814724117807,10.04385275882193,7.865,8.298480103349624,7.431519896650377,0.25099479909986255,1.8603651478886605,0.3051539699865581,0.19683562821316705,1.9969454193722913,1.7237848764050296,21479424,11.181548118591309,10.944946670532227
10.940999999999999,11.566115189385123,10.315884810614875,7.708,8.338472838431601,7.077527161568399,0.3138815376907587,1.7909153237938882,0.3968819157036941,0.23088115967782336,1.9314859143749519,1.6503447332128245,21643264,11.094203662872314,11.068470478057861
10.935,11.444121792894393,10.425878207105608,7.9990000000000006,8.813118541737014,7.184881458262988,0.2507607340812683,1.8114864021539687,0.3296270537196362,0.17189441444290046,1.9499625268485943,1.6730102774593432,21807104,11.30661973953247,11.062888240814209
11.288,11.791980158339591,10.78401984166041,7.9799999999999995,8.388215629294127,7.571784370705872,0.2624749699607491,1.85225368142128,0.3159470800093725,0.2090028599121257,1.9724958080262667,1.7320115548162933,21970944,11.193581295013427,11.341253566741944
11.059999999999999,11.706544662030396,10.413455337969602,7.571,8.307606407791841,6.8343935922081585,0.23388116927817465,1.868202842772007,0.2937566586519117,0.17400567990443758,2.0111423852742303,1.725263300269784,22134784,11.220293045043945,11.11443395614624
11.09,11.614404424085075,10.565595575914925,7.927,8.517509102385391,7.336490897614609,0.24794275090098378,1.8839570462703705,0.290892012723677,0.20499348907829054,1.9990624637746093,1.7688516287661318,22298624,11.183348369598388,11.073073959350586
11.045,11.523252025609928,10.566747974390072,7.681,8.28065740218895,7.081342597811051,0.22800721433013676,1.835953015089035,0.2876332417030719,0.16838118695720164,1.990414473046206,1.6814915571318643,22462464,11.207404136657715,11.050308513641358
11.15,11.785720064179195,10.514279935820806,7.922,8.477748144396362,7.366251855603638,0.244263297971338,1.7967711955308914,0.3304816712150179,0.15804492472765808,1.8673832325890525,1.7261591584727303,22626304,11.278603744506835,11.182553958892822
11.247,11.845582492226427,10.648417507773573,8.076,8.505725493774806,7.646274506225196,0.2603611808270216,1.7965389326214791,0.28811417130646777,0.23260819034757543,1.9176038812509681,1.67547398399199,22790144,11.347319507598877,11.280133152008057
11.213999999999999,11.840772686067284,10.587227313932713,7.840999999999999,8.711131599242321,6.970868400757678,0.2764172574505209,1.7788602784276009,0.3405763569435732,0.21225815795746866,1.8772490981366714,1.6804714587185303,22953984,11.27824649810791,11.23174409866333
11.109,11.539591453700604,10.678408546299396,7.95,8.741151060164873,7.158848939835129,0.2514330977573991,1.7740230903029441,0.31100545333430063,0.1918607421804975,1.8862115133715318,1.6618346672343565,23117824,11.168145370483398,11.103852653503418
11.272999999999998,11.909648254533064,10.636351745466932,7.927999999999999,8.373012359378928,7.482987640621071,0.23889848161488772,1.767886969447136,0.29209405954892304,0.1857029036808524,1.8685797435861835,1.6671941953080884,23281664,11.280568599700928,11.231544399261475
11.568999999999999,11.96881120544577,11.169188794554229,7.883,8.38491732386918,7.381082676130819,0.228833716828376,1.8101274952292443,0.2835292621406847,0.1741381715160673,1.963414563276703,1.6568404271817856,23445504,11.509176445007324,11.513494873046875
11.190000000000001,11.670270756969442,10.70972924303056,7.808,8.467056901943982,7.148943098056018,0.23777905832976104,1.752936887741089,0.31851789952862164,0.15704021713090047,1.8702806398188692,1.6355931356633087,23609344,11.389917087554931,11.159736251831054
11.235000000000001,11.679977527522459,10.790022472477544,7.8,8.551265598839718,7.0487344011602815,0.25320383151993153,1.7566972509026528,0.33169878776339645,0.1747088752764666,1.9179514847886399,1.5954430170166658,23773184,11.498586940765382,11.209689235687256
11.530999999999999,12.1590039808791,10.902996019120897,7.970000000000001,8.435446022649245,7.504553977350757,0.22869665743783116,1.7162935853004455,0.2765078306004192,0.1808854842752431,1.830515629503396,1.602071541097495,23937024,11.563811016082763,11.436530780792236
11.341,11.814802701554138,10.867197298445861,8.361,9.011176129983253,7.710823870016747,0.20647882902994752,1.678116849064827,0.2895772638114419,0.12338039424845317,1.8565426002662644,1.4996910978633897,24100864,11.482882690429687,11.261699008941651
11.316999999999998,11.98079288938644,10.653207110613558,7.700000000000001,8.138314955254781,7.261685044745221,0.24423040831461548,1.7720807492733002,0.32320316635688817,0.1652576502723428,1.883149766326101,1.6610117322204994,24264704,11.348002433776855,11.213185119628907
11.563,12.100885675585436,11.025114324414565,7.822,8.523794841816324,7.120205158183675,0.22582904789596792,1.7544591203331947,0.3001483544554123,0.1515097413365235,1.9096677273312634,1.599250513335126,24428544,11.582894706726075,11.478839206695557
11.712,12.260940798265167,11.163059201734832,7.8370000000000015,8.288022172403975,7.385977827596028,0.2560635548084974,1.765616662800312,0.3506237883746346,0.16150332124236022,1.8663010901705337,1.6649322354300904,24592384,11.618383407592773,11.59913911819458
11.469,12.01067241022596,10.92732758977404,7.613000000000001,8.101693155262074,7.124306844737929,0.24196638232097029,1.7519466698169708,0.3030973143927444,0.18083545024919617,1.8925825342932996,1.611310805340642,24756224,11.476998901367187,11.350486850738525
11.527000000000001,11.879393246246293,11.174606753753709,7.956,8.33655748580208,7.5754425141979205,0.22377042379230255,1.7272503882646562,0.2969335051192271,0.15060734246537802,1.8523516574640628,1.6021491190652495,24920064,11.582226371765136,11.424432754516602


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-miner-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.4449999999999998,1.637210821755696,1.2527891782443037,1.4920000000000002,1.731198662203617,1.2528013377963834,0.6798122973181308,2.7046901673078536,0.9885804227672117,0.37104417186904987,2.7063417329850203,2.703038601630687,16384,0.27853629514575007,2.526817786693573
1.3190000000000002,1.4626279917007825,1.1753720082992178,1.397,1.6630093983302094,1.1309906016697906,0.11467823502607641,2.6632018834352493,0.15166809507809473,0.07768837497405809,2.700392000136493,2.6260117667340057,180224,1.0220711946487426,2.7413803577423095
1.2810000000000001,1.4440000000000002,1.118,1.4049999999999998,1.6065564437074635,1.203443556292536,0.10266448291949923,2.6371119052171705,0.1437499331416426,0.06157903269735584,2.6808398013049537,2.5933840091293874,344064,1.3225597381591796,2.7708839416503905
1.405,1.6486903773233568,1.1613096226766433,1.419,1.7200465080348883,1.1179534919651117,0.11168457614257929,2.622146436572075,0.138753090996173,0.08461606128898558,2.688917054463148,2.5553758186810014,507904,1.4393643498420716,3.0039594173431396
1.381,1.6076473030944776,1.1543526969055224,1.4869999999999997,1.6632413118425982,1.3107586881574012,0.09876234969124194,2.5928589940071105,0.1404983187743023,0.05702638060818158,2.6571039736395874,2.5286140143746336,671744,1.6730439901351928,3.0197116136550903
1.577,1.8293509461048245,1.3246490538951754,1.666,1.9183172606065626,1.4136827393934372,0.09717558166012163,2.557741552591324,0.12714974642980695,0.06720141689043632,2.649436939016448,2.4660461661662,835584,2.108454978466034,3.2351919174194337
1.7850000000000001,2.118833790979883,1.4511662090201174,1.905,2.4741440942327344,1.3358559057672654,0.11667022975161667,2.5480872869491575,0.17581493514685703,0.057525524356376305,2.600186514660127,2.4959880592381882,999424,2.1092851877212526,3.526658296585083
2.218,2.790255187831443,1.645744812168557,2.051,2.556597666133854,1.5454023338661462,0.17888464778661725,2.4671283811330795,0.25233823836390135,0.10543105720933318,2.5532028368533135,2.3810539254128456,1163264,2.5282567143440247,4.134001612663269
2.6569999999999996,3.0843885819719565,2.2296114180280426,2.923,3.2269095260106204,2.6190904739893797,0.20532210012897845,2.431759166717529,0.2652040414166779,0.14544015884127898,2.500744757736607,2.3627735756984514,1327104,2.9693371534347532,4.669112968444824
2.717,2.9521616465327627,2.4818383534672375,2.774,3.0326194114910945,2.5153805885089056,0.1728560151532292,2.4156766891479493,0.21286747396447586,0.13284455634198256,2.504138332947607,2.3272150453482916,1490944,2.9203954696655274,4.576085376739502
3.2339999999999995,3.637762306313999,2.830237693686,2.881,3.167441966199089,2.5945580338009107,0.20302598914131517,2.4157940596342087,0.26484142425514773,0.14121055402748262,2.4704366234004986,2.3611514958679187,1654784,3.133317494392395,4.995598649978637
3.0519999999999996,3.5813165404557084,2.522683459544291,2.76,3.1101142670614834,2.409885732938516,0.2031058288179338,2.4083576261997224,0.23794568124852775,0.16826597638733984,2.495663899380507,2.321051353018938,1818624,3.206027960777283,4.7964640140533445
3.084,3.364364049050516,2.8036359509494844,3.1170000000000004,3.412332016550865,2.821667983449136,0.21054586051031948,2.38078311085701,0.2577086550929298,0.16338306592770918,2.474374778192083,2.287191443521937,1982464,3.332776594161987,4.786466598510742
3.249,3.63139900627486,2.8666009937251404,3.062,3.387262970533075,2.7367370294669247,0.17893311055377123,2.4029514133930205,0.23537424055501233,0.12249198055253015,2.4745486627632736,2.3313541640227675,2146304,3.2242303133010863,4.847042083740234
3.396,3.8682118168788238,2.923788183121176,3.0810000000000004,3.470678072259654,2.6913219277403466,0.20274363169446583,2.402535206079483,0.24318585917305766,0.162301404215874,2.4590542996904925,2.3460161124684737,2310144,3.5032349586486817,4.972896385192871
3.6060000000000003,4.077109329137091,3.134890670862909,3.286,3.734579981720094,2.837420018279906,0.21474947240203615,2.3935874730348585,0.2605888979398761,0.1689100468641962,2.4592895441490352,2.327885401920682,2473984,3.585750150680542,5.25760440826416
3.758,4.29869954688348,3.2173004531165206,3.4509999999999996,4.13775250272569,2.764247497274309,0.20754142077639698,2.401003357768059,0.256611946647364,0.15847089490542998,2.4598947680287457,2.342111947507372,2637824,3.5723659992218018,5.390931177139282
3.808,4.342056176820379,3.2739438231796205,3.633,4.19872166301106,3.0672783369889394,0.2155192011967301,2.394064024090767,0.2820843768341419,0.14895402555931833,2.4574777303292277,2.330650317852306,2801664,3.729845666885376,5.363883352279663
4.364,5.008239086054238,3.7197609139457617,3.9940000000000007,4.687890481272081,3.30010951872792,0.2323300650343299,2.3667998552322387,0.3021829798253906,0.1624771502432692,2.417395361218866,2.3162043492456115,2965504,4.077020835876465,5.961442184448242
4.3839999999999995,5.227293543198333,3.540706456801666,4.201,5.038394172418222,3.363605827581777,0.24524216894060374,2.330468255281448,0.31244100358219273,0.17804333429901475,2.4018791595166964,2.2590573510462,3129344,4.461538815498352,6.001240682601929
4.389,5.237627715785903,3.5403722842140968,4.3,5.175191407636067,3.424808592363933,0.22219469128176567,2.293257215619087,0.2667665039930088,0.17762287857052256,2.3603632472039155,2.2261511840342587,3293184,4.401781129837036,5.969325542449951
4.86,5.806498811409714,3.913501188590287,4.705,6.118741489806393,3.291258510193607,0.27397486492991446,2.1998721957206726,0.32981199795386124,0.21813773190596766,2.344631610304353,2.0551127811369923,3457024,4.850363540649414,6.401217651367188
5.299,6.2994044182229505,4.29859558177705,4.7090000000000005,5.909203732705411,3.5087962672945903,0.2556579694151878,2.193569004535675,0.35147006614190535,0.1598458726884703,2.329705917031862,2.057432092039488,3620864,5.266034412384033,6.877674245834351
5.481,6.859531465001796,4.102468534998204,5.221,6.374528933317236,4.0674710666827645,0.2770772042684257,2.20954665094614,0.3443829218122747,0.20977148672457668,2.3868816121289598,2.0322116897633205,3784704,5.075001049041748,6.933713006973266
6.000000000000001,7.467910078989855,4.532089921010146,5.825,7.263709491176034,4.386290508823967,0.25847820648923514,2.197887246310711,0.3209489839901474,0.1960074289883229,2.3700493402761866,2.0257251523452355,3948544,5.477196478843689,7.432941865921021
5.987,7.076624247160461,4.897375752839539,5.413,6.808643579141895,4.017356420858105,0.2898956878110766,2.115843503177166,0.37566988250644817,0.20412149311570504,2.2716230713803522,1.9600639349739801,4112384,5.8047847032546995,7.4449934482574465
5.968000000000001,7.417460589322801,4.5185394106772,5.558,6.612379438342763,4.503620561657237,0.2882997548207641,2.1173979729413985,0.34363840258922046,0.23296110705230771,2.258267286259217,1.9765286596235803,4276224,5.6507210493087765,7.359610843658447
6.228,7.537181423638451,4.918818576361549,5.898,7.040425489911705,4.7555745100882945,0.2734315834939479,2.0838659435510634,0.34426004466926163,0.20260312231863417,2.222921579554164,1.9448103075479628,4440064,5.8273731708526615,7.567151117324829
6.556,7.895449140505155,5.216550859494845,6.287,7.3663057954074,5.2076942045926,0.29576678667217493,2.1030482083559034,0.3787783312228188,0.21275524212153107,2.272777527644661,1.933318889067146,4603904,6.273554062843322,7.888055467605591
6.648000000000001,7.901816573506668,5.394183426493333,6.481,7.294098395029778,5.667901604970222,0.3018648950383067,2.0591284677386286,0.3457052974226217,0.25802449265399174,2.1928945647219797,1.9253623707552776,4767744,6.2335892677307125,7.8967101097106935
7.2090000000000005,8.191022912156331,6.22697708784367,6.425,7.3869069601577895,5.46309303984221,0.25103454375639556,2.0184912353754045,0.3106425054889219,0.1914265820238692,2.1481180803914395,1.8888643903593698,4931584,6.595533227920532,8.417198181152344
7.470000000000001,8.949804041081116,5.990195958918885,6.171000000000001,6.82606411899905,5.515935881000952,0.3148526577278971,2.0176996529102325,0.3903527464400426,0.2393525690157516,2.103274101331455,1.9321252044890098,5095424,6.795459842681884,8.67839331626892
7.197,8.126312111187625,6.267687888812375,6.442,7.245203585649367,5.638796414350633,0.31046232897788284,2.019764040410519,0.33997426094420036,0.2809503970115653,2.1372713103129093,1.9022567705081281,5259264,6.604702091217041,8.35656008720398
7.949,9.199283567835712,6.698716432164288,6.884,7.594397072066038,6.173602927933962,0.3223424836993217,2.0222080826759337,0.37434473091289544,0.270340236485748,2.104770730624225,1.9396454347276422,5423104,7.034014701843262,9.083050155639649
7.885999999999998,8.441395354679887,7.3306046453201095,6.889,7.59868232329684,6.17931767670316,0.33131962548941374,1.929542000591755,0.376938488405468,0.28570076257335947,2.0295235671794485,1.8295604340040614,5586944,7.303138351440429,8.970957279205322
8.463,9.3483140685655,7.577685931434498,6.992,7.637550927503012,6.346449072496988,0.3498303396627307,1.9548364832997323,0.4403810759816278,0.2592796033438336,2.023107724618649,1.8865652419808152,5750784,7.685149478912353,9.511105823516846
8.026,8.900827983091533,7.1511720169084665,6.766,7.6384012838138196,5.8935987161861805,0.2685573108494282,1.9690089002251625,0.3178777031339134,0.21923691856494296,2.0495941503250976,1.8884236501252274,5914624,7.164387798309326,8.937752294540406
8.227,9.281647334420374,7.172352665579626,7.029000000000001,7.63808866349654,6.4199113365034615,0.33287771716713904,2.013107196986675,0.42351450235332494,0.24224093198095314,2.0979616016465292,1.928252792326821,6078464,7.285190010070801,9.129580736160278
8.417999999999997,9.616046743662364,7.219953256337631,7.216999999999999,7.6508213918192585,6.783178608180739,0.34761183299124243,1.9237247556447983,0.3851121192510917,0.3101115467313932,2.00097480372721,1.8464747075623866,6242304,7.705935716629028,9.33191375732422
8.496,9.36503624780558,7.626963752194421,7.192,8.045426036631177,6.338573963368822,0.311681042984128,1.9381280556321143,0.3860092415524026,0.23735284441585341,2.057013630407549,1.81924248085668,6406144,7.5213315963745115,9.315227031707764
8.535,9.771715407844505,7.298284592155495,7.227000000000001,7.963777442651444,6.490222557348559,0.3334441002458334,1.9610996931791305,0.40080234824374267,0.2660858522479241,2.0555279768457146,1.8666714095125463,6569984,7.764888906478882,9.303772687911987
8.691,9.742764707527307,7.639235292472694,7.239999999999999,7.940528372016437,6.539471627983562,0.3293038854375482,1.9288393944501876,0.3830867314840326,0.27552103939106376,2.0151715422780323,1.8425072466223429,6733824,8.074614763259888,9.521652221679688
8.828,9.566983085056755,8.089016914943244,7.397000000000001,8.15353222006733,6.640467779932673,0.3620061777532101,1.9241007015109062,0.47281056426280316,0.251201791243617,2.0843915308285856,1.7638098721932267,6897664,8.093477916717529,9.586603832244872
9.007,10.16138338518882,7.85261661481118,7.466999999999999,8.198464968402451,6.735535031597546,0.34384683761745694,1.9301935002207755,0.3843111090838924,0.3033825661510215,1.9996721141411384,1.8607148863004126,7061504,8.012417364120484,9.692720651626587
8.977,9.942049739650761,8.01195026034924,7.526999999999999,8.08049887082089,6.973501129179109,0.3578077232465148,1.8905740842223167,0.4341630677998568,0.28145237869317274,2.0104107393078863,1.7707374291367468,7225344,8.242407751083373,9.649160194396973
9.138000000000002,10.075409195602434,8.200590804397569,7.401000000000001,7.911244059250081,6.89075594074992,0.32338080294430255,1.949771673977375,0.358557562093579,0.2882040437950261,2.032244071603694,1.867299276351056,7389184,8.10720100402832,9.711228942871093
9.464,10.674761743696918,8.253238256303083,7.624,8.309057661806653,6.938942338193346,0.3278212435543537,1.8387103125452995,0.3991800473134675,0.2564624397952399,1.9524675611058846,1.7249530639847144,7553024,8.435150623321533,10.032541847229004
9.88,10.604789624649802,9.1552103753502,7.672999999999999,8.4643033552311,6.881696644768897,0.3588339088484645,1.8344607040286065,0.42546100798631215,0.29220680971061685,1.9075798059419278,1.7613416021152852,7716864,8.65582709312439,10.390252590179443
9.703999999999999,10.705141348661616,8.702858651338381,7.739000000000002,8.435971305004735,7.042028694995269,0.39329817667603495,1.861597341299057,0.4718813758005661,0.3147149775515038,1.914317617594243,1.808877065003871,7880704,8.376670932769775,10.155720233917236
9.898,10.599666587490098,9.196333412509901,7.838000000000001,8.643751822833806,7.0322481771661955,0.3281582284718752,1.8627603143453597,0.4229425359599409,0.23337392098380952,1.9690914634593735,1.756429165231346,8044544,8.518465518951416,10.323362827301025
9.928,10.937294803315663,8.91870519668434,8.109,8.728394058738054,7.489605941261946,0.3425503185018897,1.866098988056183,0.4209874208361566,0.26411321616762284,1.943383682532327,1.7888142935800388,8208384,8.713634729385376,10.317635536193848
10.483,11.329770925339316,9.636229074660685,7.910000000000001,8.42708800024754,7.392911999752461,0.33204540237784386,1.8604588747024535,0.3882831145987118,0.2758076901569759,1.93458313477859,1.786334614626317,8372224,9.285041761398315,10.84063663482666
10.084,11.150894558988844,9.017105441011156,7.941,8.482358476427589,7.399641523572411,0.34296937063336375,1.8190559610724448,0.3795490115881349,0.30638972967859257,1.9071917484195295,1.7309201737253601,8536064,8.919408226013184,10.447802734375
10.509,11.283072993974082,9.734927006025918,7.6930000000000005,8.264490157395558,7.121509842604442,0.30739342961460353,1.7710700184106827,0.37433408124225,0.24045277798695708,1.9415295620889916,1.6006104747323737,8699904,9.088815879821777,10.784506225585938
10.885,11.834149619396225,9.935850380603775,8.129999999999999,8.81010293338582,7.449897066614177,0.3290125707164407,1.7800818100571631,0.3622157176441362,0.2958094237887452,1.8440780398054433,1.716085580308883,8863744,9.349536275863647,11.110531616210938
10.405999999999997,11.221980391921274,9.59001960807872,7.785000000000001,8.641320617525936,6.928679382474066,0.31766328662633897,1.7755877107381821,0.3953934820434978,0.23993309120918016,1.9070798164528804,1.6440956050234838,9027584,9.105867147445679,10.64253625869751
10.787,11.762315846277502,9.8116841537225,8.195000000000002,8.931562964043131,7.458437035956873,0.37982431668788197,1.7472946166992187,0.45946409039615477,0.30018454297960917,1.9122207960431234,1.582368437355314,9191424,9.172989749908448,10.976581382751466
10.786999999999999,11.61997118797711,9.954028812022887,8.244000000000002,8.839099991598053,7.6489000084019505,0.3646351480856538,1.6771407276391983,0.44114356884219563,0.28812672732911193,1.8478709973779652,1.5064104579004314,9355264,9.463307666778565,10.966245937347413
10.854000000000003,11.739022033624025,9.96897796637598,7.779000000000001,8.466101884730351,7.09189811526965,0.30698029696941376,1.7260663256049156,0.38610185032454114,0.22785874361428637,1.865714217848478,1.5864184333613531,9519104,9.533798933029175,10.982773685455323
11.227,11.94031690012224,10.513683099877762,8.269000000000002,8.716648299449469,7.821351700550535,0.35502880029380324,1.7016034126281738,0.4049803133864359,0.30507728720117055,1.864202655807888,1.5390041694484597,9682944,9.676221752166748,11.299279689788818
11.143,11.871945128250406,10.414054871749595,8.251000000000001,8.772602338951812,7.72939766104819,0.3527333764359355,1.6996794998645783,0.41558980759311037,0.2898769452787606,1.8568455148304464,1.5425134848987103,9846784,9.585298538208008,11.182473850250243
11.235000000000001,11.992644375680307,10.477355624319696,8.120999999999999,8.581400912249313,7.660599087750685,0.3162521807476878,1.7220678716897964,0.37147827374786596,0.2610260877475096,1.8839472897065415,1.5601884536730513,10010624,9.493075561523437,11.238011264801026
11.469000000000001,12.16335509647442,10.774644903525582,8.085,8.55158868396051,7.6184113160394915,0.3097938161343336,1.5693730488419533,0.36034674327335814,0.25924088899530906,1.7675245813848146,1.371221516299092,10174464,9.886149978637695,11.418630599975586
11.593,12.253667087117256,10.932332912882744,8.095,8.735488095127458,7.454511904872542,0.2945361316204071,1.6094849556684494,0.35630146974551863,0.23277079349529559,1.7777058827838756,1.4412640285530232,10338304,10.071146488189697,11.538608741760253
11.425,12.006966493880876,10.843033506119125,8.503999999999998,9.113051721941575,7.894948278058421,0.3022515969350934,1.593435163795948,0.3885104803225974,0.21599271354758942,1.711855419082755,1.475014908509141,10502144,9.909790992736816,11.293243980407714
11.815999999999999,12.414334354688078,11.21766564531192,7.961999999999999,8.52958787865845,7.394412121341548,0.29911414533853525,1.529039779305458,0.3812318325014504,0.21699645817562013,1.7136756577139762,1.3444039008969397,10665984,10.131826305389405,11.646804046630859
11.684999999999999,12.48751168215796,10.882488317842038,8.008,8.428185673244577,7.587814326755421,0.26166307367384434,1.5162061795592308,0.3375893346295517,0.18573681271813697,1.6857404309423833,1.3466719281760782,10829824,10.082103252410889,11.452299308776855
11.965,12.567316362055688,11.362683637944311,8.302000000000001,8.577528582909288,8.026471417090715,0.2705299546942115,1.4849279955029488,0.356967694858422,0.18409221453000096,1.6440689995018523,1.3257869915040454,10993664,10.217139530181885,11.689191532135009
11.667,12.353353407509571,10.980646592490428,8.126999999999999,8.72956203000189,7.524437969998107,0.2832395271398127,1.485743135213852,0.34438582635261455,0.22209322792701086,1.6559268604848782,1.3155594099428256,11157504,9.99119520187378,11.347719478607178
12.031000000000002,12.416861374071054,11.64513862592895,8.044,8.468575081699338,7.619424918300663,0.2511227165348828,1.4492395669221878,0.3347537499126223,0.16749168315714325,1.6084234656237235,1.290055668220652,11321344,10.169861698150635,11.636271095275879
11.886999999999999,12.434814749710155,11.339185250289843,7.986999999999999,8.506904798977658,7.467095201022341,0.24561293888837094,1.426837867498398,0.36262868067704535,0.12859719709969653,1.5806568155814502,1.2730189194153456,11485184,10.204481410980225,11.407509708404541
11.897999999999998,12.528203141851893,11.267796858148103,8.072999999999999,8.661592388669781,7.484407611330217,0.23587709325365722,1.4178438536822795,0.3196290484833205,0.1521251380239939,1.6073848984902266,1.2283028088743324,11649024,10.068316078186035,11.382517910003662
12.117,12.769687520947047,11.464312479052955,8.239999999999998,8.687235955620743,7.792764044379254,0.23371594278141855,1.3932054579257964,0.33448089790025515,0.13295098766258195,1.5346846409478039,1.251726274903789,11812864,10.246456527709961,11.506138706207276
12.073999999999998,12.601431512141621,11.546568487858375,7.947000000000001,8.6206623783469,7.273337621653102,0.22145509244874115,1.3674296721816064,0.32446970424290883,0.11844048065457348,1.5156300615245588,1.219229282838654,11976704,10.14500551223755,11.383407878875733
12.107000000000001,12.711351718786338,11.502648281213665,8.318,8.955429211756098,7.680570788243902,0.21097949482500553,1.387018585205078,0.3026171388388816,0.11934185081112947,1.4882554886609904,1.2857816817491656,12140544,10.17195405960083,11.367150211334229
12.18,12.550971697033614,11.809028302966386,7.895999999999999,8.645602561361684,7.146397438638314,0.22205192206893112,1.3951929718255998,0.33196565698670755,0.11213818715115467,1.5017213224835773,1.2886646211676223,12304384,10.08805809020996,11.342794227600098
12.380999999999998,12.696387063780364,12.065612936219633,7.837999999999999,8.505619652197266,7.170380347802732,0.15992141863098366,1.3924604460597039,0.22932428293908297,0.09051855432288437,1.5996971679993832,1.1852237241200245,12468224,10.172836208343506,11.425604438781738
12.228,12.746455398274529,11.70954460172547,7.9079999999999995,8.391565921049033,7.424434078950966,0.1718622951651923,1.2889103189110755,0.2789873545095732,0.06473723582081144,1.5150331984783134,1.0627874393438377,12632064,10.092861366271972,11.18853302001953
12.433,12.728974661077599,12.1370253389224,7.742,8.18060688549087,7.303393114509131,0.16318156109191476,1.3067193485796451,0.24891581104797406,0.07744731113585544,1.54722015258201,1.0662185445772803,12795904,10.028267002105713,11.233101177215577
12.366,12.709167597537995,12.022832402462004,7.849000000000001,8.477592873010824,7.220407126989179,0.1402268120436929,1.2370532684028148,0.2211427904212409,0.05931083366614488,1.4134111468236248,1.0606953899820049,12959744,9.97212905883789,11.080457592010498
12.297999999999998,12.665608487388416,11.93039151261158,8.042,8.568854818711948,7.515145181288052,0.13537448870483784,1.2373818054795265,0.22771174665987803,0.04303723074979765,1.4539505713238627,1.0208130396351902,13123584,9.816175937652588,10.915254402160645
12.427000000000001,13.01928455998785,11.834715440012152,7.957000000000001,8.344789891565007,7.569210108434993,0.1313461483106948,1.253899373114109,0.22652602854973664,0.03616626807165295,1.3849705106388506,1.1228282355893675,13287424,9.822356986999512,10.902983856201171
12.451,12.83916104905052,12.06283895094948,8.224,8.671799062080304,7.776200937919696,0.1278067533392459,1.1643746703863145,0.2410490255997176,0.0145644810787742,1.3641707333638895,0.9645786074087395,13451264,9.787617301940918,10.836167430877685
12.382,12.671509930745042,12.092490069254957,8.006,8.568177907783648,7.443822092216352,0.09441933152265844,1.2249928392469882,0.16940745654668382,0.019431206498633058,1.4120042194292082,1.0379814590647682,13615104,9.685273838043212,10.67099895477295
12.438999999999998,12.71382539911733,12.164174600882667,7.9879999999999995,8.608786597793475,7.367213402206523,0.10584163640160112,1.1376709565520287,0.1900910199331759,0.021592252870026335,1.3445099563738883,0.930831956730169,13778944,9.602155876159667,10.604939651489257
12.584999999999999,12.85766279540854,12.312337204591458,7.397,7.954764287132118,6.8392357128678825,0.09121121522039172,1.1321394540369512,0.15946537774751224,0.02295705269327121,1.4059750838537357,0.8583038242201666,13942784,9.639796543121339,10.63141918182373
12.547000000000002,12.79256261930514,12.301437380694864,7.876999999999998,8.512799496696873,7.241200503303123,0.08901502301450816,1.1520400509238242,0.152627391841623,0.02540265418739332,1.3273293131880914,0.976750788659557,14106624,9.54778070449829,10.492563056945801
12.499999999999998,12.78530685235374,12.214693147646257,7.2379999999999995,7.724678538667979,6.7513214613320205,0.09064138537505637,1.059041815251112,0.15525503470776536,0.02602773604234737,1.2958773551712985,0.8222062753309255,14270464,9.429855823516846,10.338358211517335
12.405000000000001,12.825672081317505,11.984327918682498,7.878,8.370743340898688,7.385256659101313,0.07217815344920377,1.1229794397950172,0.1373081388492215,0.007048168049186024,1.3533747575042054,0.892584122085829,14434304,9.281460189819336,10.143113994598389
12.610999999999999,12.801496719131851,12.420503280868147,7.6530000000000005,8.190420691823455,7.115579308176547,0.06794329005060712,1.0724753603339194,0.12379514996798469,0.012091430133229553,1.291995135028074,0.8529555856397649,14598144,9.29923448562622,10.229571342468262
12.477999999999998,12.749764604023406,12.20623539597659,7.522000000000001,8.15380376700365,6.890196232996352,0.06020916512934486,1.0568798914551736,0.10537882122056139,0.015039509038128333,1.2695361626355157,0.8442236202748313,14761984,9.162001609802246,10.02263422012329
12.541,12.765831047678029,12.316168952321972,7.508999999999999,8.02741006934665,6.990589930653347,0.060579960409086156,1.0268287692219018,0.10913975097894126,0.012020169839231057,1.2803503113590669,0.7733072270847369,14925824,9.093722057342529,9.993832206726074
12.57,12.788586367369971,12.35141363263003,7.896000000000001,8.422368692078091,7.36963130792191,0.06228812829358499,1.021879730373621,0.10689019451431261,0.01768606207285737,1.2240547398192507,0.8197047209279911,15089664,9.078920650482178,9.941714668273926
12.703,12.84625152704247,12.559748472957528,7.522,8.21227240999478,6.8317275900052215,0.04710984555422323,1.0297446619719266,0.1077140923176625,-0.01349440120921605,1.2386959382903011,0.8207933856535521,15253504,9.116855430603028,9.960460186004639
12.575999999999999,12.729896068825685,12.422103931174313,7.831,8.476266611564554,7.185733388435447,0.04941966462647536,1.0364558175206184,0.09911827808310505,-0.0002789488301543283,1.2698896477002988,0.8030219873409381,15417344,8.964678478240966,9.778186893463134
12.639,12.806478356810663,12.471521643189336,7.784000000000001,8.439594386797204,7.128405613202798,0.0506629977957345,0.961162480711937,0.10502037612257298,-0.0036943805311039704,1.1633357339686197,0.7589892274552544,15581184,8.88787317276001,9.74121026992798
12.646999999999998,12.870340547147174,12.423659452852823,7.886,8.356131896386536,7.415868103613465,0.06441086429404089,1.0085187576711179,0.14301883769871895,-0.01419710911063718,1.2730106279771511,0.7440268873650846,15745024,8.852954149246216,9.659965324401856
12.572,12.703969693490588,12.44003030650941,7.350999999999999,7.79586964382839,6.906130356171608,0.0551424735313048,1.0448517404496669,0.11751452596943462,-0.007229578906825011,1.2543842557986755,0.8353192251006584,15908864,8.71106219291687,9.531345176696778
12.645,12.813062488378579,12.47693751162142,7.445,7.943603048526581,6.946396951473419,0.03965778754936759,0.9622761592268944,0.08323583453355929,-0.003920259434824096,1.159164957170433,0.7653873612833558,16072704,8.755849695205688,9.516349792480469
12.683,12.997453494176803,12.368546505823197,6.920999999999999,7.524662985448006,6.317337014551993,0.03894829380442384,0.9627433001995087,0.09968392657418015,-0.021787338965332477,1.1293418046401076,0.7961447957589098,16236544,8.666199254989625,9.440312671661378
12.650999999999998,12.84280458805774,12.459195411942256,7.892999999999999,8.600234755933275,7.185765244066723,0.047647963790222965,0.9399745281785726,0.10588106838895307,-0.010585140808507143,1.1552175645215843,0.724731491835561,16400384,8.593176317214965,9.339819240570069
12.665000000000001,12.81474979131872,12.515250208681282,7.428,7.87743965112126,6.97856034887874,0.03037260017590591,0.862640056014061,0.05900442419875193,0.0017407761530598906,1.1393434650436562,0.5859366469844658,16564224,8.507782459259033,9.286472702026368
12.668000000000001,12.81488771221583,12.521112287784172,7.5120000000000005,8.098426465978472,6.925573534021528,0.02853429046808738,0.9634734816849232,0.05676535265203617,0.00030322828413859026,1.1925998445758696,0.7343471187939768,16728064,8.491372442245483,9.224355030059815
12.707999999999998,12.819964280018226,12.59603571998177,7.7010000000000005,8.234749941451987,7.167250058548014,0.02836025537399104,0.9912659369409085,0.06220843857306598,-0.005487927825083901,1.2179960443800184,0.7645358295017985,16891904,8.471869134902954,9.189091396331786
12.617,12.819635140091744,12.414364859908257,7.526000000000001,8.064204422129734,6.987795577870267,0.034360716407536476,0.9320552326738835,0.0690125012362882,-0.0002910684212152487,1.1877582675035323,0.6763521978442345,17055744,8.34344801902771,9.041387176513672
12.604,12.79688338445807,12.411116615541928,7.3180000000000005,7.948076185869614,6.687923814130387,0.02807838955195615,0.9646272748708725,0.04655063669049643,0.009606142413415873,1.1815819080162542,0.7476726417254909,17219584,8.236148023605347,8.964207458496094
12.751,12.884674978960163,12.617325021039836,7.914999999999999,8.420910071060064,7.409089928939935,0.02432934740791092,0.8299174789339304,0.04613331141795825,0.002525383397863592,1.0598649738208987,0.599969984046962,17383424,8.273946857452392,9.013103771209718
12.739,12.869648383074573,12.608351616925429,7.442,8.187396538763092,6.696603461236907,0.030993049028620538,0.9060007210820913,0.06344582814689403,-0.001459730089652958,1.0890944981611541,0.7229069440030286,17547264,8.15763692855835,8.949205112457275
12.683,12.796758516164726,12.569241483835274,7.458000000000001,8.175172224782862,6.740827775217139,0.024083213393896564,0.885422945022583,0.04651317098643874,0.001653255801354385,1.0352665648246417,0.7355793252205243,17711104,8.143740940093995,8.862017059326172
12.712,12.835353151560874,12.588646848439126,7.57,8.289708274233387,6.850291725766613,0.022224617155734403,0.8529584314674139,0.03776843228050302,0.006680802030965785,1.068711951371835,0.6372049115629927,17874944,8.09733452796936,8.808946895599366
12.651999999999997,12.755999999999997,12.547999999999998,7.533999999999999,7.990381419428967,7.0776185805710305,0.025238720749621253,0.846300533413887,0.043302604910477875,0.007174836588764631,1.035157452985412,0.657443613842362,18038784,7.989144515991211,8.719741249084473
12.73,12.855299640861418,12.604700359138583,7.631,8.034148855883283,7.227851144116717,0.01592093704966823,0.7685919653624296,0.029045502226882524,0.002796371872453938,0.9848695802106009,0.5523143505142583,18202624,8.026636409759522,8.718960762023926
12.712000000000002,12.856968962195364,12.56703103780464,7.4239999999999995,7.99549278210665,6.852507217893349,0.01773681915365153,0.8603882763534785,0.03077875074575373,0.004694887561549328,1.0769788440508778,0.6437977086560792,18366464,7.988238906860351,8.641543292999268
12.691,12.84281897114656,12.539181028853442,7.515000000000001,8.116336012558703,6.913663987441298,0.016653187604970237,0.8683948382735253,0.03536702290212827,-0.0020606476921878024,1.0095019569638342,0.7272877195832164,18530304,7.9191666603088375,8.58220977783203
12.751000000000001,12.834000000000001,12.668000000000001,7.692000000000002,8.207049512183055,7.17695048781695,0.023164640556205943,0.806596615165472,0.04982213633658884,-0.0034928552241769613,1.00736204498705,0.605831185343894,18694144,7.9090839385986325,8.576755666732788
12.684000000000001,12.825929559993682,12.54207044000632,7.205000000000001,7.973768495712462,6.43623150428754,0.02212674099282588,0.7702546425163745,0.03822551776450345,0.006027964221148315,0.9689535490352612,0.5715557359974879,18857984,7.806060314178467,8.480368185043336
12.7,12.863951212255353,12.536048787744646,7.494,8.142570736311777,6.8454292636882235,0.01177821538585699,0.7947593994438649,0.017108413326804253,0.0064480174449097274,0.9953454921563396,0.5941733067313901,19021824,7.772720766067505,8.433657169342041
12.786999999999999,12.916387016350173,12.657612983649825,7.409000000000001,8.107103860467769,6.710896139532234,0.01399096164968792,0.7533825919032097,0.02374273654851408,0.004239186750861761,0.896954831982844,0.6098103518235753,19185664,7.766594696044922,8.447470951080323
12.745999999999999,12.888632394637401,12.603367605362596,7.575999999999999,8.253527859205803,6.898472140794194,0.01070682049175952,0.7384259816259146,0.0162712846880089,0.0051423562955101405,0.9046913709642466,0.5721605922875825,19349504,7.711887359619141,8.37440185546875
12.768,12.892322162143362,12.64367783785664,7.567000000000002,8.203899521117737,6.930100478882267,0.01474063842615573,0.714855719730258,0.024692348878653826,0.004788927973657634,0.899200755722662,0.5305106837378539,19513344,7.679480648040771,8.341434097290039
12.681999999999999,12.8530438540258,12.510956145974196,7.571,8.187254006072171,6.954745993927828,0.01420315819850653,0.7487122651189566,0.0246606603110956,0.0037456560859174554,0.8825053036948189,0.6149192265430943,19677184,7.61120491027832,8.253468084335328
12.722,12.904745724984197,12.539254275015802,7.3740000000000006,8.01112165243382,6.736878347566182,0.01284392132074567,0.8322953183203936,0.021874749218865352,0.00381309342262599,1.030365084008882,0.6342255526319052,19841024,7.58932056427002,8.235073661804199
12.63,12.801580884716218,12.458419115283784,7.339,7.936770022667581,6.74122997733242,0.012051349431567318,0.7954553574323654,0.02569524205905525,-0.0015925431959206149,0.9533589336495516,0.6375517812151792,20004864,7.508355045318604,8.139939022064208
12.761999999999999,12.90997297050475,12.614027029495247,7.479000000000001,8.024847048173754,6.933152951826247,0.01941409706778353,0.7915367498993874,0.02936953774879692,0.009458656386770141,0.869313636434847,0.7137598633639277,20168704,7.528451013565063,8.18394718170166
12.806999999999999,12.908,12.705999999999998,7.042,7.91330706412837,6.17069293587163,0.013116932097909692,0.8305419623851776,0.0200796298802522,0.006154234315567185,1.0113045533871423,0.649779371383213,20332544,7.502605867385864,8.175639200210572
12.713999999999999,12.911342342136702,12.516657657863295,7.506,8.207073462627134,6.804926537372866,0.0160282952827401,0.7016373485326767,0.026213642554637012,0.00584294801084319,0.8499369680836582,0.5533377289816952,20496384,7.416765594482422,8.08000226020813
12.709999999999997,12.870996894379982,12.549003105620013,7.461,7.93900523009691,6.98299476990309,0.01259663654345781,0.7692166645079851,0.021110639378429302,0.004082633708486317,0.9136609279136649,0.6247724011023053,20660224,7.415260076522827,8.040632152557373
12.681999999999999,12.816447015586066,12.547552984413931,7.364,8.239650615257021,6.488349384742978,0.01577058133843816,0.7184350285679102,0.022363898324976882,0.009177264351899441,0.921778412173083,0.5150916449627374,20824064,7.3726119041442875,7.989963579177856
12.756,12.840994117443504,12.671005882556496,7.606,8.112778057930688,7.0992219420693115,0.01109950594691322,0.7037034090608358,0.01746233493471433,0.004736676959112111,0.8459651826158069,0.5614416355058648,20987904,7.395324230194092,8.006662082672118
12.681999999999999,12.788752049160658,12.575247950839339,7.562,8.215709415566275,6.9082905844337255,0.01231373588962008,0.6826947290450335,0.02300965064858087,0.0016178211306592909,0.8381121573390714,0.5272773007509955,21151744,7.304988956451416,7.928925561904907
12.784999999999998,12.863644770964125,12.706355229035871,7.185,7.8768417449099175,6.493158255090082,0.01009279603749741,0.7937607100233436,0.01563956322736177,0.00454602884763305,1.067868861142566,0.5196525589041213,21315584,7.319880151748658,7.950556898117066
12.756,12.878081939696255,12.633918060303746,7.547,8.372542851704258,6.721457148295741,0.0094672049148357,0.6958079099655151,0.015375600059355099,0.0035588097703163016,0.8564438597516532,0.5351719601793771,21479424,7.255435800552368,7.9074378490448
12.838,12.909665891468675,12.766334108531323,7.537000000000001,8.286120150576663,6.787879849423339,0.010221712927159352,0.742285304889083,0.018460042371203918,0.001983383483114786,0.948362166366463,0.5362084434117029,21643264,7.284723234176636,7.9249146461486815
12.78,12.903935467078638,12.656064532921361,7.351999999999999,8.25413967876377,6.449860321236228,0.011967356005334252,0.7123464778065681,0.01796294404875702,0.005971767961911486,0.9149366952460366,0.5097562603670996,21807104,7.258097982406616,7.861453628540039
12.768,12.936629771985851,12.59937022801415,7.379999999999998,7.9861352984276675,6.773864701572329,0.015260169596876899,0.6504201950505376,0.020639362405776875,0.009880976787976923,0.8545915653032765,0.4462488247977987,21970944,7.235134601593018,7.827198696136475
12.828,12.934376689175776,12.721623310824222,7.297999999999999,7.639344400862237,6.956655599137761,0.009899931690597379,0.7192323312163353,0.01866291897053613,0.001136944410658626,0.8901449525794882,0.5483197098531825,22134784,7.199187421798706,7.832531213760376
12.788999999999998,12.902176852757087,12.675823147242909,7.419,8.259766911813257,6.578233088186743,0.009714180565788369,0.6568465944379568,0.014792084919098617,0.00463627621247812,0.823857834939186,0.4898353539367276,22298624,7.166437721252441,7.780949926376342
12.687,12.853916146612603,12.520083853387396,7.341999999999999,7.874405860223193,6.809594139776804,0.009504191802989179,0.6919570799916983,0.015538145698599879,0.00347023790737848,0.8885211873858491,0.49539297259754755,22462464,7.07042384147644,7.691717100143433
12.716999999999999,12.873910802687385,12.560089197312612,7.773000000000001,8.408500590086273,7.137499409913729,0.012112234317464698,0.6668497662991285,0.020304741271128163,0.003919727363801232,0.8247919971221065,0.5089075354761505,22626304,7.107454586029053,7.6877366065979
12.76,12.860796825346833,12.659203174653166,7.526000000000001,8.212515841040831,6.839484158959169,0.00997690278454679,0.6170111425220967,0.01702009483877766,0.002933710730315918,0.7809359394825951,0.4530863455615982,22790144,7.063676404953003,7.687132883071899
12.703999999999999,12.850710599480745,12.557289400519252,7.441,8.141149269798948,6.740850730201052,0.00839468708145428,0.6798269528895616,0.012624986769302269,0.004164387393606291,0.9031385076983718,0.4565153980807515,22953984,7.039352893829346,7.62670202255249
12.741999999999999,12.903294761229247,12.58070523877075,7.662999999999999,8.5686936568178,6.757306343182199,0.00956621756631644,0.625471793860197,0.015369040750015796,0.0037633943826170836,0.8352174623871175,0.4157261253332766,23117824,7.000310564041138,7.622244262695313
12.763,12.902789126901915,12.623210873098085,7.728,8.480978087330568,6.9750219126694315,0.01328488422732329,0.6187541287392377,0.020169201263196136,0.006400567191450443,0.8393188954579828,0.3981893620204927,23281664,7.011646461486817,7.610516166687011
12.782,12.933907866814065,12.630092133185935,7.427000000000001,8.044511943204341,6.8094880567956615,0.010739475656009712,0.6593838155269622,0.016286158347288693,0.005192792964730731,0.8355931846429077,0.48317444641101676,23445504,6.9907032489776615,7.600552129745483
12.796,12.901375518978556,12.690624481021443,7.511,8.064469963051293,6.9575300369487065,0.01115964931377671,0.6456326570361852,0.017842875618088255,0.004476423009465164,0.813556850425182,0.47770846364718844,23609344,6.996367979049682,7.5836437225341795
12.807999999999998,12.891162491545165,12.724837508454831,8.17,9.036544863235598,7.303455136764402,0.011304084425501019,0.6703170329332352,0.01774095461092075,0.004867214240081286,0.8762640868055482,0.46436997906092214,23773184,6.978404474258423,7.569330453872681
12.814999999999998,12.895156097709405,12.73484390229059,7.352999999999999,7.990605677515499,6.7153943224844985,0.00847474579932163,0.616631081327796,0.015884668303777154,0.0010648232948661058,0.8126230354941226,0.42063912716146934,23937024,6.933542728424072,7.547427368164063
12.783999999999999,13.00913107293308,12.558868927066918,7.353,7.73244828369621,6.973551716303789,0.01173764832492448,0.5669904751703143,0.02046180213519365,0.003013494514655308,0.750522534883842,0.38345841545678666,24100864,6.9227088451385494,7.51121072769165
12.767,12.934752794313537,12.599247205686462,7.4990000000000006,8.246508528379444,6.751491471620557,0.00981639620513301,0.6360481943935156,0.016358567775793365,0.0032742246344726533,0.8415124448589995,0.43058394392803173,24264704,6.887314891815185,7.477155351638794
12.835999999999999,12.914128099938496,12.7578719000615,7.536000000000001,8.010198270768674,7.061801729231328,0.00881802935837182,0.6495105739682913,0.013526142918406484,0.0041099157983371555,0.8981582821624645,0.40086286577411806,24428544,6.8944844722747805,7.49684419631958
12.834,12.980095858941997,12.687904141058002,7.877,8.675799724586833,7.078200275413167,0.008901649118342871,0.6401976082473994,0.01535608605720322,0.002447212179482524,0.8145573578690553,0.46583785862574345,24592384,6.904678249359131,7.4776979923248295
12.814999999999998,12.899882271411641,12.730117728588354,7.763000000000001,8.239215287448861,7.286784712551142,0.011909584129898529,0.6792414614930748,0.021420572222975214,0.002398596036821842,0.9154128105099082,0.4430701124762415,24756224,6.852432012557983,7.4472777366638185
12.769000000000002,12.924463822158085,12.613536177841919,7.623,8.13772419799345,7.108275802006551,0.009922363474470291,0.5886778220534324,0.019099042452800984,0.0007456844961395981,0.7482805129661256,0.42907513114073925,24920064,6.822128677368164,7.400550508499146


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-miner-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.3649999999999998,1.7158917211904547,1.0141082788095448,1.357,1.6449600666759197,1.0690399333240803,0.6186328694224358,2.7049068331718447,0.9044495583668571,0.3328161804780144,2.7066235972276607,2.7031900691160287,16384,0.27122656926512717,2.3690817832946776
1.3779999999999997,1.6542535067650723,1.101746493234927,1.296,1.4599634105524766,1.1320365894475235,0.12388968802988527,2.6845416516065597,0.15167734138449596,0.09610203467527459,2.704060131585676,2.6650231716274435,180224,0.9521450161933899,2.8539874076843263
1.2440000000000002,1.40500931650063,1.0829906834993703,1.319,1.525564759821224,1.1124352401787758,0.11699460404925047,2.6615273118019105,0.1531661015767841,0.08082310652171684,2.6947582298187434,2.6282963937850776,344064,1.3858738183975219,2.7491055965423583
1.2930000000000001,1.477935123759658,1.1080648762403422,1.333,1.5348935363006948,1.1311064636993051,0.11047009564936157,2.6080095887184145,0.14088054776059675,0.08005964353812638,2.6770398293985123,2.5389793480383167,507904,1.811351490020752,2.896545433998108
1.2709999999999997,1.4341226532398241,1.1078773467601752,1.3310000000000002,1.564385946449224,1.0976140535507763,0.07296093557961279,2.5960317701101303,0.08979523568601677,0.056126635473208814,2.6405948116765754,2.5514687285436852,671744,1.6366033911705018,2.890806484222412
1.373,1.559282044223269,1.186717955776731,1.4150000000000005,1.6240574083834396,1.2059425916165614,0.08705092095769937,2.5909968584775926,0.10933606550790069,0.06476577640749805,2.6346980464770433,2.547295670478142,835584,1.9150350451469422,3.13072190284729
1.6469999999999998,2.1359386464578147,1.1580613535421849,1.5270000000000004,1.8776294340183097,1.176370565981691,0.10079302522353824,2.5897621005773543,0.13824007990166629,0.06334597054541019,2.643327314953637,2.5361968862010715,999424,2.0884663462638855,3.3990779638290407
1.8799999999999997,2.3909011646101423,1.369098835389857,1.839,2.3477327392649308,1.3302672607350692,0.12514604255557057,2.5683324694633485,0.17596147699753745,0.07433060811360372,2.618676203155577,2.51798873577112,1163264,2.316453981399536,3.732286286354065
2.3869999999999996,2.8421933655052536,1.9318066344947453,2.4509999999999996,2.9839061831129374,1.9180938168870618,0.1997873619198799,2.524053639173508,0.278446576870013,0.12112814696974676,2.5871772122699856,2.46093006607703,1327104,2.8900217175483705,4.418834638595581
2.995,3.3950062499511726,2.5949937500488276,2.613,2.966667923340526,2.259332076659474,0.19647567756474016,2.4651418536901475,0.23699570096071473,0.15595565416876558,2.5292399715996545,2.4010437357806405,1490944,2.9731335401535035,5.024170684814453
3.0060000000000002,3.2912788109902316,2.720721189009769,2.893,3.2957170222376995,2.4902829777623,0.19520761044695972,2.4527875572443008,0.24566905382108378,0.14474616707283566,2.5311990717167725,2.374376042771829,1654784,3.0253192663192747,4.946686124801635
3.0800000000000005,3.487259131266569,2.672740868733432,2.822,3.160786068190532,2.483213931809468,0.2566824644804001,2.443515655398369,0.3024926351189453,0.21087229384185488,2.499696306767563,2.387335004029175,1818624,3.327646851539612,5.180200290679932
3.2020000000000004,3.628727079056392,2.7752729209436087,2.7949999999999995,3.1978709470785893,2.3921290529214096,0.18721993388608096,2.4033206015825272,0.2472718191397037,0.12716804863245823,2.488543453931251,2.3180977492338033,1982464,3.357088541984558,5.068913459777832
3.1060000000000003,3.4186083812056234,2.7933916187943773,3.021,3.347816462253663,2.694183537746337,0.1656736166216433,2.469459670782089,0.21729363930340317,0.1140535939398834,2.517863329830585,2.4210560117335933,2146304,3.5504328489303587,5.039384269714356
3.3200000000000003,3.883577856200898,2.7564221437991026,3.055,3.384704413073286,2.7252955869267144,0.21876953709870578,2.4370994955301284,0.2756270499601613,0.1619120242372503,2.510685920610774,2.363513070449483,2310144,3.8151602029800413,5.137738275527954
3.397,3.8101597753896184,2.9838402246103812,3.2600000000000002,3.468134571851963,3.0518654281480373,0.18983667511492966,2.420769226551056,0.23813674333183996,0.14153660689801936,2.46435899530237,2.377179457799742,2473984,3.8366533517837524,5.156887340545654
3.357,3.8139255956936537,2.9000744043063467,3.1129999999999995,3.601693155262072,2.624306844737927,0.22160976026207205,2.4112545639276504,0.26378499917921616,0.17943452134492793,2.4758572472319815,2.346651880623319,2637824,3.690938639640808,5.143049669265747
3.3489999999999993,3.686118673466777,3.0118813265332216,3.1460000000000004,3.5199572168042756,2.772042783195725,0.17363408068194983,2.424981302022934,0.21630699888770544,0.13096116247619422,2.488685719802901,2.361276884242967,2801664,3.8014851570129395,5.046101379394531
3.6849999999999996,4.253476032916076,3.116523967083923,3.5479999999999996,4.149893678318687,2.9461063216813117,0.22958311960101127,2.3927754342556,0.29372298029320343,0.1654432589088191,2.457684906283735,2.3278659622274644,2965504,4.119061303138733,5.430035972595215
3.836,4.332733328859661,3.339266671140339,3.6010000000000004,4.066627533550155,3.135372466449846,0.18985318467020984,2.3724632650613784,0.21935520601726907,0.1603511633231506,2.4374499170505795,2.3074766130721773,3129344,4.445324397087097,5.589122724533081
4.3,5.18969657749145,3.41030342250855,3.7739999999999996,4.772120233238461,2.7758797667615385,0.20138879306614393,2.347998967766762,0.22955449849854015,0.17322308763374772,2.4435208797260204,2.2524770558075033,3293184,4.267402958869934,6.061236810684204
3.8819999999999992,4.419695080877628,3.3443049191223704,4.011,4.59760804631372,3.4243919536862797,0.23897180631756781,2.325245830416679,0.3014990408203162,0.17644457181481943,2.368638912788262,2.2818527480450963,3457024,4.643618488311768,5.6154563426971436
4.504,5.261881257190069,3.74611874280993,4.3180000000000005,5.272984816633229,3.3630151833667727,0.24878221247345209,2.3153591394424438,0.3523344424787997,0.14522998246810448,2.387479310973959,2.2432389679109286,3620864,4.861900448799133,6.372056770324707
4.742,5.42262912074051,4.06137087925949,4.415000000000001,5.6270334153809465,3.2029665846190554,0.2442568276077509,2.321357211470604,0.2991895762978475,0.1893240789176543,2.3909094844868233,2.251804938454385,3784704,4.7076252698898315,6.442583894729614
4.748,5.5944608673766325,3.901539132623368,4.401,5.462446654335487,3.3395533456645126,0.21767243333160877,2.318551793694496,0.27895154124158195,0.15639332542163556,2.4218010159278824,2.21530257146111,3948544,5.161938905715942,6.501856660842895
4.908,5.919887345508382,3.8961126544916183,4.689,5.76918007757966,3.6088199224203406,0.24819222213700415,2.2660574555397033,0.322360303951023,0.17402414032298527,2.35806560415707,2.1740493069223366,4112384,5.419429087638855,6.57111291885376
4.883,5.824679881913169,3.941320118086831,4.757,5.6822464536543755,3.8317535463456234,0.2922579631209373,2.2816757053136825,0.40071818309846824,0.1837977431434064,2.376577867639943,2.1867735429874218,4276224,5.004857993125915,6.495517253875732
5.351999999999999,6.331436572729444,4.3725634272705545,4.922,5.740251794987337,4.103748205012662,0.2552582770586014,2.24940502345562,0.32797230920188486,0.1825442449153179,2.3313039201729873,2.1675061267382527,4440064,5.7604168176651,6.92314772605896
5.813,6.825946691588457,4.800053308411543,5.674000000000001,6.895607138158583,4.452392861841419,0.30602292362600564,2.194595064222813,0.42179375025455274,0.19025209699745854,2.337280377287886,2.0519097511577398,4603904,6.0868096351623535,7.35845947265625
5.867,6.913575845316526,4.820424154683474,5.507,6.425608186334086,4.588391813665913,0.27888671327382325,2.234824165701866,0.33308959916117065,0.22468382738647585,2.324872725593493,2.1447756058102394,4767744,5.608285593986511,7.39422755241394
6.121999999999998,7.428222033193436,4.81577796680656,5.601999999999999,6.367137896068414,4.836862103931585,0.29758918657898903,2.205513648688793,0.3537660546890062,0.24141231846897188,2.3477190839737814,2.063308213403805,4931584,6.030640888214111,7.5790853023529055
6.617999999999999,7.635583411814481,5.600416588185518,5.773000000000001,6.447226223162524,5.0987737768374775,0.3200532086193561,2.132795014977455,0.37316011036734026,0.26694630687137194,2.258578932253587,2.007011097701323,5095424,6.47032732963562,8.091037034988403
6.561999999999999,7.608124275600179,5.5158757243998195,5.853,6.550080339702677,5.1559196602973225,0.299147947691381,2.1842419385910032,0.3478911387131773,0.25040475666958467,2.2992763013083337,2.0692075758736728,5259264,6.23051815032959,7.94649567604065
6.5920000000000005,7.568594081489336,5.615405918510665,6.303000000000002,7.286890745967256,5.319109254032748,0.2940063340589404,2.133651705086231,0.35537462314470386,0.2326380449731769,2.224271675604363,2.0430317345680993,5423104,6.540326642990112,7.906983757019043
7.215999999999999,8.212676477097759,6.21932352290224,6.24,7.155761977808645,5.324238022191356,0.32807617709040643,2.1050141349434854,0.4192050129160421,0.23694734126477074,2.253095822873198,1.9569324470137726,5586944,6.7923417568206785,8.566659927368164
7.011000000000001,8.190181495784259,5.831818504215743,6.596000000000001,7.583007598754945,5.608992401245057,0.3281181959435343,2.122245667874813,0.39217436392579696,0.26406202796127165,2.2330533284289418,2.0114380073206846,5750784,6.995673322677613,8.294883823394775
7.282000000000001,8.434343698728814,6.129656301271188,6.17,6.639020255426138,5.7009797445738615,0.34496386274695395,2.1116752147674562,0.3902072343422366,0.2997204911516713,2.2182998507237923,2.00505057881112,5914624,6.669891119003296,8.478911018371582
7.840999999999999,8.99648647763615,6.685513522363848,6.652000000000001,7.463958126999171,5.840041873000831,0.3062108613550663,2.0764928102493285,0.37583909828058326,0.23658262442954936,2.1828703278035197,1.9701152926951373,6078464,7.2275289535522464,9.021309900283814
7.837999999999999,8.917164491632299,6.758835508367699,6.631,7.435480577764311,5.826519422235689,0.3111135307699442,2.020578955113888,0.3681931624442703,0.2540338990956181,2.131873760609616,1.90928414961816,6242304,7.398647356033325,9.036710596084594
7.824000000000001,8.845902147957426,6.802097852042575,6.610000000000002,7.22645762222557,5.9935423777744345,0.3304269952699542,1.992783436179161,0.38601597712953334,0.2748380134103751,2.0490322937766003,1.9365345785817216,6406144,7.379496145248413,8.905791521072388
8.232,8.936539565957796,7.527460434042203,6.458,7.288166248410522,5.6278337515894785,0.32576812878251077,2.0175478130578997,0.3771376542252347,0.27439860333978683,2.110029234994412,1.9250663911213872,6569984,7.526842069625855,9.336987113952636
8.009,8.83240087442266,7.18559912557734,6.925999999999999,7.438312404690731,6.413687595309267,0.3559136185795069,2.04327549636364,0.42309727857184787,0.2887299585871659,2.129309403490053,1.9572415892372268,6733824,7.8233414649963375,9.072439622879028
8.129000000000001,8.886858166149842,7.37114183385016,6.882000000000001,7.412411161270199,6.3515888387298025,0.3623002337291837,2.0454907387495043,0.4403272491700398,0.2842732182883276,2.1324421059689422,1.9585393715300663,6897664,7.569572067260742,9.105714035034179
8.369,9.099896025437271,7.638103974562728,7.119,7.693498912096445,6.544501087903554,0.3269859539344907,1.993941168487072,0.4004199435582859,0.2535519643106955,2.110591439668927,1.8772908973052171,7061504,7.779832983016968,9.318932247161865
8.536999999999997,9.382376247596296,7.6916237524036974,6.893000000000001,7.425542017121654,6.360457982878347,0.353139291703701,1.9815803349018097,0.4295521094805124,0.2767264739268896,2.085540506282454,1.8776201635211651,7225344,7.645459985733032,9.48223090171814
8.251000000000001,9.310371983771518,7.191628016228484,7.057,7.556,6.558000000000001,0.2920806070789695,2.0000057965517044,0.3788775314221542,0.2052836827357848,2.1317099785940847,1.868301614509324,7389184,7.744591569900512,9.1325026512146
8.797999999999998,9.558891582290142,8.037108417709854,7.055,7.728190166297756,6.381809833702244,0.3321249257773161,1.9631291911005975,0.39838066862108334,0.2658691829335489,2.046643607602852,1.8796147745983427,7553024,7.823591995239258,9.634581470489502
9.177,10.000055891176292,8.353944108823708,7.069,7.445920416003166,6.692079583996834,0.31152606159448626,1.933104868233204,0.3442155700574439,0.2788365531315286,2.0049674019039347,1.8612423345624731,7716864,8.047505378723145,9.996042823791504
8.495999999999999,9.543484606092136,7.448515393907861,7.025000000000001,7.589716743155364,6.4602832568446384,0.3240019058808684,1.9584247767925262,0.4137279838235494,0.2342758279381874,2.121677556680769,1.7951719969042834,7880704,7.647034978866577,9.255381107330322
9.385,10.335865395311028,8.434134604688971,7.449000000000001,7.896201296956975,7.001798703043026,0.3337781008332968,1.9160251557826995,0.438230513076607,0.22932568858998661,2.0191663863553257,1.8128839252100732,8044544,8.168520832061768,10.056913661956788
9.25,10.202879845520934,8.297120154479066,7.651999999999999,8.444764782265205,6.859235217734793,0.3403617713600397,1.921363002061844,0.39659200038910425,0.28413154233097515,2.0320349758244185,1.8106910282992694,8208384,8.242910623550415,9.954711055755615
9.485,10.36850721559023,8.60149278440977,7.626,8.030998765430217,7.221001234569783,0.3302967961877584,1.9763857260346414,0.38323415782325576,0.2773594345522611,2.103307883257617,1.849463568811666,8372224,8.43480405807495,10.191195678710937
9.315999999999999,10.307566437511879,8.32443356248812,7.5760000000000005,8.251695197555822,6.900304802444179,0.3545460820198059,1.9425638288259506,0.4380717760532857,0.27102038798632616,2.072217918726359,1.812909738925542,8536064,8.405065965652465,9.894903755187988
9.708,10.657808401731634,8.758191598268366,7.720000000000001,8.138974939584697,7.301025060415304,0.3542286382988095,1.9181950613856316,0.41289869895288595,0.2955585776447331,2.038019340846637,1.7983707819246264,8699904,8.641869831085206,10.3067946434021
9.738000000000001,10.55106580299506,8.924934197004943,7.611,8.20796649822247,7.014033501777528,0.38591396659612653,1.9428074672818183,0.44886418360621005,0.322963749586043,2.077281766929681,1.8083331676339558,8863744,8.73141951560974,10.378026294708253
9.495999999999999,10.459225830218436,8.532774169781561,7.692,8.493396281498736,6.890603718501265,0.3375342009589076,1.886960081756115,0.42269558237598087,0.2523728195418344,1.9848916776201606,1.7890284858920693,9027584,8.481866502761841,10.041499710083007
9.806,10.751348612946567,8.860651387053432,7.965999999999999,8.600951966687244,7.331048033312754,0.33667440842837093,1.9297945335507394,0.4038311241388395,0.2695176927179024,2.048798784644392,1.810790282457087,9191424,8.403488540649414,10.314844512939453
10.110999999999999,10.732328415574242,9.489671584425755,7.632,8.170085495065607,7.093914504934392,0.33710653372108934,1.845890721678734,0.39085351733545426,0.2833595501067244,1.934656890870778,1.7571245524866899,9355264,8.95807113647461,10.659667587280273
9.91,10.69993670632526,9.12006329367474,7.69,8.346231666410576,7.033768333589426,0.3536495227366686,1.89194807857275,0.4162667302058928,0.29103231526744444,1.948092150538639,1.835804006606861,9519104,8.68345537185669,10.374951553344726
10.142,10.902996714841791,9.381003285158208,7.720999999999999,8.404570771756662,7.037429228243337,0.34465850293636324,1.9218730926513672,0.39574613074047643,0.29357087513225005,2.0123093244346766,1.8314368608680576,9682944,8.93060359954834,10.585523128509521
10.389,10.880150689707344,9.897849310292655,7.465000000000001,8.233586364698205,6.696413635301798,0.39047994688153265,1.8485670536756516,0.4657826037303356,0.3151772900327297,1.978262745713375,1.718871361637928,9846784,9.098422622680664,10.776933479309083
10.175,10.802188169531282,9.547811830468719,7.556,8.07328522113047,7.0387147788695295,0.3155717527493834,1.873349103331566,0.3638975503751143,0.26724595512365257,1.9849531444201172,1.7617450622430146,10010624,8.827889251708985,10.523261260986327
10.396,11.271479297299486,9.520520702700516,7.939,8.424642872901478,7.453357127098523,0.36178023405373094,1.8640105739235877,0.428573607372438,0.2949868607350239,1.9642927867991238,1.7637283610480516,10174464,9.024114608764648,10.735790634155274
10.528999999999998,11.265117517791825,9.79288248220817,7.8549999999999995,8.30958222578539,7.400417774214609,0.36933956015855074,1.777911639213562,0.41677911504886456,0.3219000052682369,1.880069289827967,1.6757539885991573,10338304,9.173224067687988,10.824712371826172
10.601999999999999,11.35099666220885,9.853003337791147,7.845000000000001,8.382629054274414,7.307370945725587,0.3914744550362229,1.7481698751449586,0.43957647592394367,0.34337243414850216,1.9445277393996196,1.5518120108902975,10502144,9.233291244506836,10.901649856567383
10.7,11.467293946281345,9.932706053718654,7.797,8.453521896055264,7.140478103944735,0.3599513316527009,1.7487038359045983,0.4150298885387927,0.30487277476660907,1.8863090662860267,1.61109860552317,10665984,9.401022624969482,10.950816535949707
10.889999999999997,11.77590067163311,10.004099328366884,7.944,8.635667550200239,7.252332449799761,0.31704829540103674,1.745991225540638,0.3655906607482734,0.2685059300538001,1.9137855414570972,1.5781969096241788,10829824,9.478869342803955,11.100876903533935
10.825,11.28883725594221,10.361162744057788,7.890000000000001,8.668344396780757,7.111655603219244,0.32475367188453674,1.7339483723044395,0.3935805336760023,0.25592681009307117,1.865410492467077,1.6024862521418022,10993664,9.398961639404297,10.992985057830811
11.025000000000002,11.785858068236122,10.264141931763882,8.052,8.48399074064151,7.62000925935849,0.36309343166649344,1.7004936322569848,0.43093329046497125,0.2952535728680156,1.821517862039366,1.5794694024746037,11157504,9.532350063323975,11.132627582550048
11.077,11.777543360542372,10.376456639457627,7.960000000000001,8.693675677666912,7.226324322333091,0.33817696254700425,1.667972069978714,0.4060904860424476,0.2702634390515609,1.8188136170527889,1.517130522904639,11321344,9.751844692230225,11.227678394317627
11.190999999999999,11.938294453344863,10.443705546655135,8.121,8.702299406502364,7.539700593497637,0.39589203279465435,1.6587161973118782,0.4880784518019897,0.303705613787319,1.7996878649295907,1.5177445296941658,11485184,9.715183353424072,11.284711647033692
11.229,11.907136416954582,10.550863583045416,7.832999999999998,8.334957169487595,7.331042830512402,0.35439167097210883,1.7020546242594718,0.4015567997911161,0.3072265421531016,1.8917235537349335,1.5123856947840102,11649024,9.693826007843018,11.263128566741944
11.19,12.021288157018972,10.358711842981027,7.945,8.371409427663131,7.518590572336868,0.3493691381067038,1.606897348165512,0.4058683309614996,0.29286994525190796,1.7778705394391927,1.4359241568918313,11812864,9.595678615570069,11.218180942535401
11.733,12.328970636860577,11.137029363139424,8.357,8.956166921650386,7.757833078349613,0.3524417465552688,1.6134826079010964,0.4023605829594867,0.30252291015105087,1.8042014436007001,1.4227637722014927,11976704,9.925727558135986,11.747087001800537
11.375,12.086143445445432,10.663856554554568,7.997,8.495659202261423,7.498340797738575,0.3633462801575661,1.5921271428465844,0.40763069189839773,0.31906186841673445,1.810193575252372,1.374060710440797,12140544,9.765361118316651,11.325145626068116
11.623000000000001,12.348989669347988,10.897010330652014,7.852000000000001,8.354290752453199,7.349709247546803,0.3449736857786775,1.525638961791992,0.39658486900684925,0.2933625025505057,1.7057632787724322,1.345514644811552,12304384,9.738793849945068,11.513356113433838
11.697,12.30153370460215,11.092466295397848,8.177,8.718701947568956,7.635298052431043,0.31012664940208196,1.541572131216526,0.3665981198615617,0.2536551789426022,1.6853674933268321,1.39777676910622,12468224,10.050840473175048,11.629094314575195
11.532,12.499520542417576,10.564479457582424,8.100999999999999,8.580675932270944,7.621324067729054,0.3347996219992638,1.5597786247730254,0.3830670282105834,0.28653221578794413,1.76009288646593,1.3594643630801209,12632064,9.832316875457764,11.339981746673583
11.739999999999998,12.362382519034716,11.117617480965281,8.15,8.682409616742598,7.617590383257403,0.3461041191592812,1.4452771574258805,0.41627264385581747,0.2759355944627449,1.6148018036120493,1.2757525112397117,12795904,10.004246711730957,11.522149848937989
11.828,12.40264423776803,11.253355762231969,7.846000000000001,8.461925320148474,7.230074679851527,0.3162925817072392,1.4265823632478714,0.38890961151874814,0.2436755518957302,1.5887406537339777,1.264424072761765,12959744,10.075106525421143,11.568397426605225
11.82,12.459671790842773,11.180328209157228,8.029,8.287629078024882,7.770370921975118,0.3481408294290304,1.5094425946474075,0.41057799572683107,0.28570366313122975,1.7138352335320532,1.3050499557627617,13123584,9.964329814910888,11.542923736572266
11.929,12.437378795781257,11.420621204218744,8.374,8.943020210537377,7.8049797894626245,0.3180685151368379,1.448531273752451,0.3984751892458459,0.23766184102782995,1.6521713604343384,1.2448911870705635,13287424,10.030595111846925,11.60813570022583
12.126,12.525479661559885,11.726520338440114,8.299,8.6745915334509,7.923408466549097,0.31364695373922585,1.4379393883049487,0.3870775023061854,0.24021640517226633,1.6706304052108487,1.2052483713990487,13451264,10.24265193939209,11.760923480987548
12.064,12.662150482738248,11.465849517261752,8.308,8.649344400862237,7.966655599137762,0.27805580580607053,1.387237461656332,0.36237511642066084,0.19373649519148023,1.6233845678706524,1.1510903554420118,13615104,10.1607084274292,11.651254558563233
11.968,12.533257463462448,11.402742536537552,8.115,8.591135484919997,7.638864515080003,0.3097002238035202,1.3921554684638977,0.40175602766975094,0.21764441993728945,1.6011149276117635,1.1831960093160319,13778944,10.077363300323487,11.51880578994751
12.178999999999998,12.707364457548007,11.65063554245199,7.968999999999999,8.413059680673667,7.524940319326332,0.2934419160708785,1.3518477655947208,0.3710814869395596,0.21580234520219738,1.6287738009414947,1.0749217302479468,13942784,10.202354526519775,11.660363578796387
12.376999999999999,12.741638176827385,12.012361823172613,8.205,8.63818010111269,7.77181989888731,0.25687568709254266,1.295960672199726,0.32284880510362113,0.1909025690814642,1.5307627412628748,1.0611586031365774,14106624,10.316885375976563,11.764827823638916
12.074000000000002,12.419982658524964,11.72801734147504,8.314,9.038157441444884,7.589842558555117,0.2927297539077699,1.280747964978218,0.4010970963862478,0.184362411429292,1.500142474682646,1.0613534552737902,14270464,9.980287742614745,11.393494415283204
12.293000000000001,12.770662014399305,11.815337985600697,8.002999999999998,8.840186359181752,7.165813640818245,0.24970035385340453,1.2759562894701957,0.3085528447987235,0.19084786290808553,1.5479032766316572,1.0040093023087342,14434304,10.106979656219483,11.543038654327393
12.367999999999999,12.810556211118993,11.925443788881005,7.734,8.399675596668528,7.068324403331473,0.23754444913938638,1.2175806403160094,0.3094457451528333,0.16564315312593947,1.5198213900603053,0.9153398905717136,14598144,10.154470252990723,11.510303592681884
12.434999999999999,12.904579599216149,11.965420400783849,7.8100000000000005,8.325131051286952,7.294868948713049,0.24241672344505782,1.2357376649975778,0.31688107986397185,0.1679523670261438,1.5158363103399037,0.9556390196552518,14761984,10.069264888763428,11.468785572052003
12.328,12.607420829574318,12.04857917042568,8.176,9.000150471697978,7.351849528302022,0.22700770534574985,1.2145584762096404,0.31494537949377927,0.13907003119772043,1.5195211582653583,0.9095957941539227,14925824,9.933456516265869,11.310758972167969
12.459999999999997,12.870170696174164,12.049829303825831,7.9,8.419056836964893,7.380943163035107,0.2335172887891531,1.1605094660073518,0.32685617294822594,0.14017840463008024,1.4543599804653766,0.8666589515493269,15089664,9.93123197555542,11.359495258331298
12.428999999999998,12.895249932975865,11.962750067024132,8.033000000000001,8.784758604872602,7.2812413951274,0.19868951048702,1.1711968012154101,0.26828754504733965,0.12909147592670034,1.4803891376590674,0.8620044647717527,15253504,9.898661613464355,11.254961585998535
12.411000000000001,12.860008908597592,11.96199109140241,7.997,8.560525509626672,7.433474490373328,0.1961290411651134,1.088079046458006,0.29654384164637576,0.09571424068385102,1.427746193154963,0.7484118997610488,15417344,9.879793262481689,11.131632709503174
12.471,12.803819771047335,12.138180228952665,7.731,8.392278307522634,7.069721692477366,0.1879176481626928,1.0527004688978194,0.2716392738363326,0.10419602248905299,1.3249318928227543,0.7804690449728846,15581184,9.883259582519532,11.0861421585083
12.458,12.870766277692352,12.045233722307648,7.764000000000001,8.195096276949826,7.332903723050176,0.1867185152135789,1.1130355551838875,0.26868412272197634,0.10475290770518147,1.3774174268277168,0.8486536835400582,15745024,9.806617832183838,10.961769008636475
12.503,12.916740256682862,12.089259743317138,7.426,8.097955355659883,6.754044644340117,0.15391829423606393,1.0896657228469848,0.21799331526865037,0.08984327320347749,1.4091227417848384,0.7702087039091311,15908864,9.770061683654784,10.915094947814941
12.422,12.826098997771586,12.017901002228415,7.764,8.401608030062357,7.126391969937643,0.15701829046010968,0.9750625673681498,0.20165177557878178,0.11238480534143758,1.2884206476494788,0.6617044870868207,16072704,9.663661861419678,10.74711742401123
12.631,12.913752541986806,12.348247458013194,7.734,8.257052578619014,7.210947421380986,0.14625184973701832,0.9783692121505737,0.22588259739220018,0.06662110208183648,1.237413647856385,0.7193247764447624,16236544,9.61578369140625,10.811516666412354
12.626000000000001,12.846372412066485,12.405627587933518,7.529999999999999,8.094694607730585,6.965305392269413,0.15386444302275776,0.9832283459603787,0.22804750365497445,0.07968138239054107,1.2328693628760834,0.7335873290446739,16400384,9.552852439880372,10.718173694610595
12.621999999999998,12.896437606752425,12.347562393247571,7.534999999999999,8.186264155316412,6.883735844683587,0.14221371579915282,0.9313671082258225,0.200836757337653,0.08359067426065264,1.2187002416762067,0.6440339747754382,16564224,9.52107801437378,10.62780532836914
12.586000000000002,12.941702122568874,12.23029787743113,7.536,7.995417021887522,7.076582978112477,0.1294477456249296,0.9026678588241339,0.17446744641327333,0.08442804483658589,1.167144207273065,0.638191510375203,16728064,9.379461288452148,10.489726448059082
12.623999999999999,12.88269673364772,12.365303266352278,7.632,8.304707960410756,6.9592920395892435,0.11933080917224285,0.9124176256358624,0.171793876172526,0.0668677421719597,1.2649900024550198,0.5598452488167049,16891904,9.343885326385498,10.435127353668213
12.655999999999997,12.883780596188522,12.428219403811472,7.414999999999999,8.34019457413022,6.489805425869779,0.1293935286812484,0.8860040280967951,0.21510687263621497,0.04368018472628181,1.1409936594280377,0.6310143967655526,17055744,9.296188497543335,10.370876693725586
12.648,12.86078157814999,12.43521842185001,7.574,8.253164192224531,6.894835807775468,0.11791946180164811,0.956226646900177,0.17305774120964487,0.06278118239365135,1.2486766105882308,0.6637766832121234,17219584,9.195579957962035,10.27845287322998
12.474,12.843220801147497,12.104779198852503,7.259,8.002968413307984,6.515031586692015,0.11087077679112549,1.009352932870388,0.1581121244720996,0.06362942911015136,1.3145724875832348,0.7041333781575414,17383424,9.027046251296998,10.048119640350341
12.617999999999999,12.778486759578476,12.457513240421521,7.141,7.945082707188757,6.336917292811243,0.11598010594025254,0.8915349565446377,0.17968572946947992,0.05227448241102518,1.117816658357768,0.6652532547315073,17547264,9.039215469360352,10.07119016647339
12.690999999999999,12.846913437522234,12.535086562477764,7.090999999999999,7.689305106112257,6.492694893887742,0.10416555455885823,0.8939988188445568,0.148643093750785,0.05968801536693147,1.1421567533856387,0.645840884303475,17711104,9.029352188110352,10.06807804107666
12.714,12.959975608546864,12.468024391453136,7.172,7.64528215685783,6.69871784314217,0.10563971782103176,0.8953846607357263,0.15445640826711435,0.056823027374949174,1.1389949900838254,0.6517743313876271,17874944,8.923946285247803,9.982840633392334
12.661,12.782527774603174,12.539472225396825,7.289999999999999,8.244410813015023,6.335589186984975,0.09716334976255887,0.8551336154341698,0.14414455125867207,0.05018214826644569,1.0853280783671273,0.6249391525012122,18038784,8.846028041839599,9.888795375823975
12.693999999999999,12.889304889851738,12.49869511014826,7.425,8.149171940909063,6.700828059090936,0.09783707242459053,0.8241909123957157,0.14223521112748433,0.05343893372169671,1.0170355218670086,0.6313463029244228,18202624,8.831969928741454,9.839199924468994
12.626,12.878277624850083,12.373722375149915,7.305999999999999,7.998332290161306,6.613667709838692,0.09656801889650521,0.8697175934910775,0.16550507290273944,0.027630964890270976,1.0904280534805588,0.6490071335015962,18366464,8.710801696777343,9.700161743164063
12.674999999999999,12.825283066245001,12.524716933754997,7.177,7.976950623476224,6.377049376523775,0.09553901525214312,0.8360263548791409,0.14469739925376185,0.0463806312505244,1.1225246948896679,0.5495280148686138,18530304,8.707964563369751,9.66344394683838
12.653,12.857697337549858,12.448302662450143,7.204000000000001,7.8805086843492855,6.527491315650716,0.09501043288037178,0.8407140053808689,0.1494152944045264,0.04060557135621719,1.0537588486498355,0.6276691621119024,18694144,8.590611791610717,9.563463592529297
12.714999999999998,12.913859246704797,12.516140753295199,7.475,8.075936768720304,6.874063231279695,0.07844804958440357,0.8342136181890965,0.10348409849535128,0.05341200067345586,1.0811088219913472,0.5873184143868457,18857984,8.57210545539856,9.544200325012207
12.64,12.820941979650938,12.459058020349064,7.244,7.946498398574687,6.5415016014253125,0.0915854596532881,0.7805899992585182,0.11997872251367744,0.06319219679289875,1.0304581015777305,0.5307218969393059,19021824,8.480600261688233,9.415723419189453
12.687999999999999,12.891950974501226,12.484049025498772,7.252000000000001,8.079415252457919,6.424584747542083,0.08341885725967581,0.7620698682963848,0.11114632416095432,0.055691390358397284,0.9359767732246984,0.5881629633680712,19185664,8.399928331375122,9.379400634765625
12.714,12.890306551211236,12.537693448788765,6.835000000000001,7.636089882597453,6.033910117402549,0.07908097319304938,0.8069623317569494,0.11240083656473109,0.045761109821367676,1.0334874986760152,0.5804371648378837,19349504,8.401176071166992,9.328683519363404
12.658999999999999,12.834239835653882,12.483760164346116,7.230000000000001,7.676676616804597,6.783323383195405,0.08443215806037185,0.7729503508657217,0.10972225092607102,0.05914206519467269,1.0464297212443636,0.4994709804870798,19513344,8.295173454284669,9.234227848052978
12.686,12.878364237840612,12.493635762159387,7.126,7.94341299231172,6.30858700768828,0.07595944218337533,0.7972512282431126,0.10066460251793224,0.05125428184881841,1.104042770377294,0.49045968610893115,19677184,8.273610639572144,9.184853124618531
12.644000000000002,12.94609932141599,12.341900678584015,7.339000000000001,8.116720386771494,6.561279613228509,0.07001823117025192,0.7195713616907596,0.08578478804207286,0.05425167429843099,0.9156675765956231,0.5234751467858961,19841024,8.183616304397583,9.075579929351807
12.710999999999999,12.910672231419392,12.511327768580605,6.9239999999999995,7.569123244039462,6.278876755960537,0.080927932402119,0.6693806800991297,0.10768078889565223,0.054175075908585765,0.8508544861093688,0.4879068740888906,20004864,8.174445104598998,9.082245254516602
12.766,12.93898554852935,12.59301445147065,7.575999999999999,8.46103333270561,6.690966667294388,0.06973798722028726,0.7310614615678788,0.08933791904812219,0.050138055392452335,1.0017474300888665,0.46037549304689107,20168704,8.176697492599487,9.052740478515625
12.751,12.880495173655238,12.621504826344761,7.683000000000002,8.297947965278366,7.068052034721637,0.06721899039112025,0.6894528556615114,0.0825798929793833,0.0518580878028572,0.9438163871733098,0.4350893241497129,20332544,8.084936666488648,8.98596739768982
12.635000000000002,12.855510770712002,12.414489229288002,7.047,7.766681179412106,6.327318820587894,0.07266170005314047,0.6996360618621111,0.08934454416018886,0.05597885594609209,0.9267102249540342,0.47256189877018806,20496384,7.973525428771973,8.85752601623535
12.770999999999997,12.905643974985884,12.636356025014111,7.443999999999998,8.125398561783042,6.762601438216954,0.07172775906510645,0.7027187023311854,0.08177572449691493,0.061679793633297966,0.9703904135500878,0.4350469911122829,20660224,7.962094736099243,8.8929594039917
12.741,12.871111490653208,12.610888509346792,7.034000000000001,7.874204736954036,6.193795263045965,0.07173611675389108,0.6618349187076091,0.09087861941624002,0.05259361409154213,0.8764915240414193,0.44717831337379893,20824064,7.972195053100586,8.828901100158692
12.709999999999999,12.775726706900619,12.64427329309938,7.092999999999999,7.6468961996619935,6.539103800338005,0.06957861240953205,0.6284950215369463,0.0824139608082647,0.05674326401079939,0.8571015482147865,0.39988849485910605,20987904,7.888137292861939,8.751866769790649
12.682999999999998,12.95700912393568,12.408990876064316,7.062,7.6574628451885145,6.466537154811486,0.062087352387607084,0.6816475436091423,0.07335503090342703,0.05081967387178714,0.9745347071349675,0.3887603800833171,21151744,7.843221855163574,8.676891136169434
12.642999999999999,12.856871456721086,12.429128543278912,7.186,7.87836117742115,6.49363882257885,0.06329732798039908,0.6979738660156727,0.07210528428887096,0.054489371671927196,0.9644668956786493,0.43148083635269613,21315584,7.7545843601226805,8.60433259010315
12.701999999999998,12.869857082066856,12.53414291793314,7.303,8.35743871324985,6.248561286750149,0.0685987189877778,0.6419146597385407,0.083974929225696,0.05322250874985959,0.8615641397036539,0.4222651797734275,21479424,7.750767850875855,8.594102096557616
12.77,12.912828568570857,12.627171431429142,7.225,7.806777448858238,6.643222551141761,0.06566800554282956,0.6834029357880353,0.07493549560726052,0.0564005154783986,0.8730338357870004,0.4937720357890702,21643264,7.733025169372558,8.594433164596557
12.739999999999998,12.837672923576596,12.6423270764234,6.986,7.759707955238926,6.212292044761074,0.057462614495307165,0.6559440191835165,0.06253732168438633,0.052387907306228,0.9959879527294939,0.3159000856375391,21807104,7.667887878417969,8.527778148651123
12.744,12.972919199719026,12.515080800280973,7.134,7.904444027817726,6.363555972182275,0.07134634121321137,0.6650092573836446,0.09717555344734712,0.04551712897907563,0.8854252726845155,0.4445932420827737,21970944,7.684738731384277,8.490773248672486
12.761,12.908,12.613999999999999,7.218999999999999,7.874872701063247,6.5631272989367515,0.0615410845726728,0.6572930021211505,0.07165510484737425,0.051427064297971344,0.9187629786130967,0.39582302562920424,22134784,7.6376505374908445,8.459333324432373
12.724,12.920529895944613,12.527470104055388,7.278999999999999,8.13456355696114,6.423436443038858,0.06119684423319991,0.5740391151979566,0.07335470746471137,0.04903898100168846,0.8544875862262687,0.2935906441696444,22298624,7.553018474578858,8.401357460021973
12.758,12.911805071437842,12.604194928562157,7.1530000000000005,7.799653694027955,6.506346305972046,0.0555438806302845,0.6116326689720154,0.06435279725854319,0.046734964002025814,0.8027189913100066,0.42054634663402424,22462464,7.535716342926025,8.374940586090087
12.812999999999999,12.94746560898609,12.678534391013908,7.450999999999999,8.202497837654905,6.699502162345093,0.05594635498709971,0.5993085626512766,0.06161916452111595,0.05027354545308347,0.8757937606520114,0.32282336465054184,22626304,7.565371036529541,8.373081588745118
12.721,12.904654567054566,12.537345432945434,7.185,8.217494552043737,6.152505447956261,0.06417996417731044,0.5763730000704527,0.07781900912317694,0.05054091923144394,0.8070649812310442,0.34568101890986114,22790144,7.446914339065552,8.26342477798462
12.78,12.890905365064093,12.669094634935906,7.138,7.994408780898468,6.281591219101532,0.058465344831347424,0.674648729711771,0.07027726711741412,0.04665342254528072,0.9932914076800514,0.35600605174349065,22953984,7.477159833908081,8.278800964355469
12.780999999999999,12.923579802216162,12.638420197783836,7.113000000000001,8.119121762014917,6.106878237985085,0.061597403185442046,0.5848305188119411,0.07424666545471109,0.04894814091617299,0.907556085527014,0.26210495209686835,23117824,7.413013076782226,8.234934329986572
12.642,12.838254936243652,12.445745063756346,7.131,7.672099805950806,6.589900194049195,0.06653701597824688,0.5092266209423542,0.07720855394888439,0.05586547800760937,0.7267488835263645,0.2917043583583438,23281664,7.332528066635132,8.113327836990356
12.779,12.900610032480877,12.657389967519123,6.970000000000001,7.65575505831164,6.284244941688361,0.0647726842667907,0.5199265172705054,0.08123094859652813,0.04831441993705327,0.764655594506745,0.2751974400342658,23445504,7.379603099822998,8.16700177192688
12.768,12.896046866420074,12.639953133579928,7.564,8.325488016977287,6.802511983022714,0.06479990025982259,0.4992703078314662,0.08018237938388245,0.04941742113576273,0.7323260238828833,0.26621459178004914,23609344,7.369293642044068,8.121584510803222
12.752999999999998,12.966356509157793,12.539643490842204,7.148000000000001,7.968497410111697,6.327502589888304,0.060120623372495116,0.5177172072231769,0.07313215363057317,0.04710909311441707,0.7982062247888151,0.23722818965753878,23773184,7.2848772525787355,8.066598415374756
12.735999999999999,12.919259379023284,12.552740620976714,7.189000000000002,7.917854580832145,6.4601454191678584,0.05728656258434052,0.5209109295159579,0.06477268622823246,0.04980043894044858,0.801873469306068,0.23994838972584775,23937024,7.245114469528199,8.030466651916504
12.741,12.908657388742638,12.573342611257361,7.345000000000001,8.209514314514225,6.4804856854857755,0.05756574007682498,0.5023649208247661,0.07006433546246432,0.04506714469118564,0.7306694648129872,0.27406037683654505,24100864,7.203321743011474,7.998880529403687
12.765,12.880779963724299,12.649220036275702,7.2299999999999995,7.923902010373222,6.536097989626777,0.06097781253047284,0.4883960295468569,0.07548264008908742,0.046472984971858255,0.7036306117286883,0.27316144736502546,24264704,7.202702856063842,7.985157012939453
12.84,12.933059120993054,12.746940879006946,7.172999999999999,8.102839233416185,6.243160766583813,0.05929286228492853,0.4618839966133237,0.07057103085179611,0.04801469371806094,0.7165257675921133,0.2072422256345341,24428544,7.212805986404419,8.00042667388916
12.808999999999997,12.923319727081548,12.694680272918447,6.918000000000001,7.930569009993889,5.9054309900061135,0.05469404193572695,0.5154265090823174,0.0658642641854337,0.043523819686020204,0.786837185028417,0.24401583313621766,24592384,7.174288558959961,7.9473488330841064
12.788999999999998,12.916078715763103,12.661921284236893,6.829000000000001,7.764376394827238,5.893623605172763,0.059459000360220636,0.42805377654731275,0.07291791801764559,0.046000082702795674,0.6367931516466206,0.21931440144800485,24756224,7.151293563842773,7.911331510543823
12.824000000000002,12.918254973343586,12.729745026656417,7.037000000000001,7.765231419261763,6.3087685807382385,0.059815689595416145,0.49740790072828533,0.06919640593184676,0.050434973258985535,0.7359732626185995,0.2588425388379711,24920064,7.102038908004761,7.9023161888122555


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-miner-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.1839999999999997,1.3587111902540874,1.009288809745912,1.289,1.407697093477473,1.1703029065225268,0.7530993331223726,2.705619528889656,1.1771739303181605,0.3290247359265849,2.707581919132391,2.7036571386469213,16384,0.28343681935220955,2.181148076057434
1.2970000000000002,1.5766801744850716,1.0173198255149287,1.2439999999999998,1.4786998082657927,1.0093001917342068,0.12416646312922235,2.6740645587444307,0.16442178192482446,0.08391114433362024,2.6899172350606344,2.658211882428227,180224,0.9419320046901702,2.733498454093933
1.2360000000000002,1.5710582038989647,0.9009417961010358,1.5310000000000001,1.7559199857727188,1.3060800142272815,0.11645148126408456,2.662986007332802,0.13898470979564626,0.09391825273252286,2.686568211832234,2.63940380283337,344064,1.1441053986549377,2.649853754043579
1.3190000000000002,1.5946972977742075,1.0433027022257928,1.512,1.7292003683238129,1.2947996316761872,0.137998480303213,2.62903950214386,0.17512408474693314,0.10087287585949285,2.668129735448965,2.589949268838755,507904,1.2044625103473663,2.7957854986190798
1.411,1.6184343269567503,1.2035656730432498,1.3050000000000002,1.514630627533288,1.0953693724667124,0.10014800480566914,2.5852752327919006,0.12606044627151014,0.07423556333982814,2.635795954147099,2.5347545114367023,671744,1.3767868518829345,2.957688546180725
1.6560000000000001,1.9759437450552833,1.336056254944717,1.6020000000000003,1.8267576472558835,1.377242352744117,0.1027317285072058,2.565144920349121,0.14179924773602945,0.06366420927838215,2.6426889211222107,2.4876009195760314,835584,1.6432294011116029,3.3812614917755126
1.9540000000000002,2.3080395458137413,1.599960454186259,1.7939999999999998,2.2548947819188236,1.3331052180811762,0.12414160477928815,2.5148728489875793,0.18733047068737035,0.06095273887120596,2.5742152869594084,2.4555304110157503,999424,1.6499420285224915,3.736415457725525
2.3120000000000003,2.8285810681780745,1.795418931821926,2.285,2.7321520994024295,1.8378479005975707,0.1986774455755949,2.4875271707773208,0.27414014304180945,0.12321474810938039,2.5632287502647726,2.411825591289869,1163264,2.189459812641144,4.148798823356628
2.5719999999999996,2.847201744180519,2.29679825581948,2.849,3.3203692819860033,2.377630718013997,0.2556224314495921,2.4496292561292647,0.31244088045405405,0.1988039824451302,2.5478096542708744,2.351448857987655,1327104,2.396085095405579,4.481332206726075
2.947,3.5441775280433783,2.349822471956622,2.7870000000000004,3.195290337872451,2.37870966212755,0.23890202045440673,2.388336071372032,0.30170757879592863,0.17609646211288482,2.462009451356245,2.314662691387819,1490944,2.4986992120742797,4.7562339305877686
3.083,3.4987415062271268,2.6672584937728736,3.049,3.409373417443629,2.688626582556371,0.21031340006738902,2.3941695243120193,0.25871358457156324,0.1619132155632148,2.4902138869911012,2.2981251616329375,1654784,2.73566415309906,4.853042507171631
3.2600000000000002,3.545482048472404,2.9745179515275963,3.1,3.3198181066245454,2.880181893375455,0.21783177852630614,2.369966372847557,0.26837656740010307,0.1672869896525092,2.455879936050937,2.284052809644177,1818624,2.978513407707214,4.949610996246338
3.3020000000000005,3.770802730367476,2.833197269632525,3.053,3.6116779036260516,2.4943220963739483,0.22184822196140885,2.349496078491211,0.2810706543776952,0.16262578954512252,2.430042402522653,2.2689497544597694,1982464,3.1180909633636475,4.918269658088684
3.169,3.5357001499863343,2.8022998500136658,3.3920000000000003,3.928447574325768,2.8555524256742326,0.23021761542186142,2.3624309808015824,0.2969329775034427,0.16350225334028012,2.4543975486558045,2.2704644129473603,2146304,2.8542558193206786,4.864494514465332
3.3240000000000003,3.933757328779245,2.7142426712207555,3.217999999999999,3.6224947465666264,2.8135052534333718,0.24093980174511667,2.366580206155777,0.30483415871339137,0.17704544477684198,2.441832015820436,2.2913283964911177,2310144,3.143854093551636,4.983808612823486
3.5159999999999996,4.1348893277476995,2.8971106722522997,3.4189999999999996,3.843839969871009,2.9941600301289903,0.23237496390938758,2.343158248066902,0.28179971897129114,0.18295020884748403,2.395701437459786,2.290615058674018,2473984,3.266530394554138,5.185112047195434
3.84,4.837777530314248,2.8422224696857517,3.682,4.37169268518667,2.9923073148133295,0.2478862138465047,2.3386750161647796,0.32447294159579926,0.17129948609721013,2.4025353831957714,2.2748146491337877,2637824,3.0964409589767454,5.516259002685547
3.7580000000000005,4.319031193428673,3.1969688065713284,3.81,4.697400698669997,2.9225993013300022,0.2963569151237607,2.305397391319275,0.3721362235332395,0.22057760671428195,2.4057275339448743,2.2050672486936755,2801664,3.579551672935486,5.408103942871094
4.428,5.335532919513116,3.520467080486884,4.363,5.336036998268822,3.389963001731178,0.3095758905634284,2.2838154196739198,0.3900866840595282,0.2290650970673286,2.3657233216652367,2.201907517682603,2965504,3.882290506362915,6.1022844314575195
4.756,5.78746691658046,3.7245330834195407,4.901999999999999,5.715385517451595,4.088614482548404,0.3257729237899184,2.242290809750557,0.41980112607785985,0.23174472150197695,2.354899866572749,2.1296817529283647,3129344,4.280278205871582,6.381152009963989
5.448999999999999,6.210858910822731,4.687141089177267,5.133000000000001,5.839400028312571,4.4265999716874305,0.31399863623082636,2.159422869980335,0.3733864097549588,0.2546108627066939,2.253276334002414,2.0655694059582563,3293184,4.268516707420349,7.073059368133545
5.571,6.311505908146586,4.830494091853414,5.301,6.246414723811725,4.355585276188275,0.36299052741378546,2.1422731563448907,0.45035424959798726,0.27562680522958366,2.3032218614135394,1.9813244512762418,3457024,4.849209022521973,7.042825078964233
5.961999999999999,6.992386335313118,4.931613664686879,5.550999999999999,6.402157447244632,4.699842552755366,0.34112944081425667,2.0973098456859587,0.4255072195780357,0.2567516620504776,2.257767499427777,1.9368521919441402,3620864,5.132473993301391,7.4937437057495115
6.2780000000000005,7.086860927477648,5.469139072522353,5.961,6.9487393380847,4.973260661915301,0.3347311814315617,2.097070448100567,0.4095796582917636,0.2598827045713598,2.2103087938545096,1.983832102346624,3784704,4.918641424179077,7.78253927230835
6.391,7.04465816754631,5.73734183245369,5.9940000000000015,6.423958137497131,5.564041862502872,0.34621214512735604,2.050076721608639,0.41619054566957087,0.2762337445851412,2.1608753960835045,1.9392780471337734,3948544,5.3639038562774655,7.730818414688111
6.348999999999999,7.157745324561446,5.540254675438552,6.42,7.1454515834981684,5.694548416501831,0.35172821739688515,2.053388524055481,0.45008828834000725,0.25336814645376304,2.1851895001666435,1.9215875479443183,4112384,5.651598930358887,7.720975303649903
6.88,7.631332150250473,6.128667849749527,6.4799999999999995,7.264971337056328,5.695028662943671,0.3626049280166626,2.030494301021099,0.46545934733213085,0.25975050870119437,2.134527685274688,1.9264609167675102,4276224,5.282060289382935,8.226928663253783
6.9449999999999985,7.786109386465278,6.103890613534719,6.879,7.593485129306411,6.164514870693588,0.38643500600010156,1.989094354212284,0.4873314813752245,0.28553853062497864,2.0565132673993185,1.9216754410252495,4440064,5.855986022949219,8.181966209411621
7.458000000000001,8.318416178369516,6.5975838216304865,6.460000000000001,7.186993810152467,5.733006189847535,0.3723887221887708,1.9847428441047668,0.43237473168646484,0.3124027126910767,2.1046220432426797,1.8648636449668536,4603904,6.254976844787597,8.644630861282348
7.359999999999999,7.769536323175368,6.950463676824631,6.428,7.040516122236795,5.815483877763205,0.36032376121729615,1.99045649766922,0.4527795693029147,0.2678679531316776,2.069698073577352,1.911214921761088,4767744,5.754594945907593,8.512928342819214
7.628,8.17312017023772,7.082879829762281,6.498,6.939538220316203,6.056461779683797,0.38245147224515674,1.957818052172661,0.4680741815285876,0.2968287629617259,2.0435822192377167,1.8720538851076054,4931584,6.02569088935852,8.694055891036987
8.190000000000001,8.907328376686717,7.472671623313285,7.359,7.937626822745023,6.780373177254977,0.44356928430497644,1.917635014653206,0.5028380853724288,0.38430048323752414,2.016879447324635,1.8183905819817767,5095424,6.2311173439025875,9.188218975067139
7.920999999999999,8.738868571348721,7.1031314286512774,6.965000000000001,7.565204131941793,6.364795868058208,0.3902906022965908,1.9780840903520585,0.45002832103219687,0.3305528835609847,2.052583703972678,1.9035844767314387,5259264,6.029080152511597,8.886827564239502
8.187,8.862278461081056,7.511721538918943,7.287000000000001,7.841040612229826,6.732959387770175,0.4162732932716608,1.971483540534973,0.5016112136620201,0.3309353728813015,2.0467389097452524,1.8962281713246938,5423104,6.513960361480713,9.094990015029907
8.297,9.033410890739674,7.560589109260326,7.428,8.167875665230314,6.688124334769686,0.4043547248467803,1.9472736328840257,0.49135565959594796,0.31735379009761266,1.9948309556467345,1.8997163101213168,5586944,6.711122322082519,9.162954092025757
8.52,9.01813652747013,8.02186347252987,7.692,8.351360296044582,7.032639703955417,0.43754218965768815,1.887411479651928,0.5158443010654816,0.3592400782498946,2.025754301711773,1.7490686575920829,5750784,6.811758995056152,9.32690134048462
9.039999999999997,9.737595871547414,8.34240412845258,7.275,7.857722060677301,6.692277939322699,0.4420289944857359,1.9086573466658592,0.5028279405945776,0.3812300483768942,2.003197019434551,1.8141176738971672,5914624,6.7528167247772215,9.779922771453858
8.894,9.419360828383693,8.368639171616307,7.132,7.662373453332649,6.60162654666735,0.43921249397099016,1.9146287143230438,0.526177122976475,0.3522478649655053,2.0279562000060705,1.8013012286400172,6078464,7.021310520172119,9.60798692703247
9.113000000000001,9.783314105475934,8.442685894524068,7.720000000000001,8.312790013411158,7.127209986588843,0.4553281169384718,1.8364815950393676,0.49453729480970654,0.41611893906723707,1.9449112023893382,1.728051987689397,6242304,7.169210147857666,9.810974979400635
9.382,9.967180314091307,8.796819685908693,7.62,8.13805405123404,7.1019459487659615,0.4719430670142174,1.8877731055021285,0.5537961763285514,0.3900899576998834,1.9918707755994327,1.7836754354048243,6406144,7.069266033172608,10.01008186340332
9.462,10.068181490974444,8.855818509025555,7.794,8.178686885661572,7.409313114338427,0.49805427677929404,1.8454991295933723,0.6118730671649601,0.384235486393628,2.004233959427924,1.6867642997588206,6569984,7.432410669326782,10.037449741363526
10.115,10.641407636722722,9.588592363277279,7.803,8.37016928689766,7.23583071310234,0.4599008269608021,1.8199157029390336,0.5252732353117517,0.39452841860985244,1.9524527865124564,1.6873786193656108,6733824,7.568856811523437,10.65694055557251
9.824000000000002,10.595001945522839,9.052998054477165,7.817,8.412433455559897,7.221566544440103,0.4499755699187517,1.8318510875105858,0.5294913107860079,0.37045982905149555,1.9379109501011706,1.725791224920001,6897664,7.410667943954468,10.255940532684326
9.727,10.55994717719673,8.894052822803271,7.920999999999999,8.703015984491365,7.138984015508633,0.4789331562817097,1.79885526150465,0.5533003918414916,0.40456592072192776,1.936452822000994,1.661257701008306,7061504,7.6273290634155275,10.211064434051513
10.059999999999999,10.816439025963096,9.303560974036902,7.683999999999999,7.967626514980528,7.400373485019471,0.48510798774659636,1.777358739078045,0.5598369305876195,0.4103790449055732,1.8782207316720005,1.6764967464840894,7225344,7.7482164859771725,10.452235412597656
10.079999999999998,10.820513335463986,9.339486664536011,7.397000000000001,8.030483227875846,6.763516772124156,0.48729102350771425,1.81081210821867,0.5681048063297474,0.4064772406856811,1.9175304324857922,1.7040937839515475,7389184,7.71126503944397,10.46003007888794
10.384000000000002,10.884403836915748,9.883596163084256,7.984999999999999,8.522405805699938,7.447594194300061,0.46263130009174347,1.7459682121872901,0.5325235089569336,0.39273909122655337,1.897439938780501,1.5944964855940793,7553024,7.909746694564819,10.672107028961182
10.654,11.262279541000682,10.045720458999318,7.626,8.383313673453742,6.868686326546259,0.5192860934883357,1.6750535279512406,0.6101356435950966,0.4284365433815746,1.8186805149736784,1.5314265409288028,7716864,8.052702283859253,10.912490081787109
10.404,11.155268261009342,9.652731738990658,7.6720000000000015,8.286602310441477,7.057397689558526,0.47163508720695974,1.7998426347970962,0.5402470274682525,0.40302314694566693,1.936276693873923,1.6634085757202692,7880704,7.76166615486145,10.615049648284913
10.586,11.445397463342777,9.726602536657223,8.149,8.785654537406275,7.512345462593722,0.526219018548727,1.693267637491226,0.6331308689715829,0.4193071681258711,1.8189793929308014,1.5675558820516509,8044544,8.087181568145752,10.791087627410889
11.028,11.636503081339775,10.419496918660226,7.734,8.168032256865777,7.299967743134223,0.5158668223768472,1.6818685695528983,0.6051611151568833,0.4265725295968112,1.8210513140293962,1.5426858250764004,8208384,8.314077234268188,11.178273582458496
11.178,11.811779141341841,10.54422085865816,8.126,8.514798148143736,7.737201851856262,0.46137012615799905,1.6755145967006684,0.5578593139289945,0.36488093838700364,1.835533770573413,1.5154954228279238,8372224,8.438396072387695,11.28696584701538
11.313,11.84820183108805,10.777798168911952,7.728,8.390794085670654,7.065205914329344,0.48489940762519834,1.6747038871049882,0.560800662344733,0.4089981529056636,1.8194168585966057,1.5299909156133706,8536064,8.53723340034485,11.362013816833496
11.335,11.901467121729056,10.768532878270946,8.283,8.927252279778658,7.63874772022134,0.4898582901805639,1.6248424634337426,0.5721545245765666,0.4075620557845613,1.8629796446880946,1.3867052821793906,8699904,8.65399465560913,11.406438636779786
11.439,12.019266318167787,10.858733681832213,7.802000000000001,8.418438155859938,7.185561844140064,0.47448741756379603,1.6630846813321114,0.5476903592018173,0.40128447592577476,1.8402556992507664,1.4859136634134564,8863744,8.641907548904419,11.44633903503418
11.217,11.934036261286694,10.499963738713307,8.113999999999999,8.46411997943562,7.763880020564378,0.4784026376903057,1.6191398337483407,0.5589747769242277,0.39783049845638374,1.8344943508837446,1.4037853166129368,9027584,8.564371633529664,11.146682834625244
11.456,12.103922834911689,10.80807716508831,7.843000000000001,8.405317525958422,7.280682474041579,0.4350902881473303,1.5987399339675903,0.48908004449177755,0.38110053180288306,1.8291238449706761,1.3683560229645044,9191424,8.76228084564209,11.3371750831604
11.688000000000002,12.316423424133763,11.059576575866242,7.936000000000002,8.72908511523039,7.1429148847696124,0.4714489128440619,1.5331941291689872,0.5531471217428185,0.3897507039453052,1.7742598154350375,1.292128442902937,9355264,8.862528944015503,11.511072444915772
11.638,12.260539958556878,11.015460041443122,8.081999999999999,8.604815455012568,7.5591845449874295,0.47980112545192244,1.5461213648319245,0.5431421998062501,0.4164600510975947,1.7768720214855889,1.3153707081782602,9519104,8.65719976425171,11.419454669952392
11.803,12.216861087806043,11.389138912193959,7.879,8.46754821382789,7.29045178617211,0.4599952794611454,1.4807159453630447,0.5634369937958642,0.3565535651264266,1.708326167607844,1.2531057231182454,9682944,8.9068097114563,11.501686668395996
11.814,12.397835593296605,11.230164406703395,8.049000000000001,8.625028645121057,7.472971354878945,0.49600875973701475,1.3950885519385339,0.5714382858420815,0.42057923363194805,1.5939196543436376,1.1962574495334302,9846784,8.918320083618164,11.448531913757325
11.808,12.486716435634206,11.129283564365794,7.909999999999999,8.468533794859361,7.351466205140637,0.46690845154225824,1.4395688690245152,0.5356381632222927,0.39817873986222374,1.673479246552734,1.2056584914962964,10010624,8.806006526947021,11.399603843688965
11.971,12.513244409837483,11.428755590162517,8.19,8.638263315474287,7.741736684525713,0.4220479913055897,1.3656545870006085,0.48542208925265357,0.3586738933585258,1.6146189234459232,1.1166902505552938,10174464,8.856006526947022,11.473627853393555
12.116,12.5886563233471,11.643343676652899,8.037,8.42212465514428,7.651875344855721,0.43231877237558364,1.4114152632653714,0.5381528173019361,0.3264847274492312,1.6633435206588068,1.159487005871936,10338304,9.025775051116943,11.519051361083985
12.074,12.434088877917661,11.713911122082338,7.716999999999999,8.288962411352353,7.145037588647645,0.4305370062589645,1.3577916249632835,0.5295358774864405,0.3315381350314886,1.5145046119229386,1.2010786380036285,10502144,8.995982265472412,11.412467861175537
12.312999999999999,12.682974323433395,11.943025676566602,7.8180000000000005,8.094687549412692,7.54131245058731,0.4152622474357486,1.369507049024105,0.5050873852941424,0.3254371095773547,1.5894868291978832,1.1495272688503269,10665984,8.986588191986083,11.513417148590088
12.165,12.473747469625257,11.856252530374741,7.640000000000001,8.214090585186694,7.065909414813307,0.41259764358401296,1.284996536374092,0.5132362693366385,0.31195901783138746,1.5344454726893013,1.0355476000588828,10829824,9.023626041412353,11.344265174865722
12.203,12.547210691292412,11.858789308707587,7.661000000000001,8.28605119790302,7.035948802096982,0.3937786042690277,1.2731128759682178,0.4916350105291616,0.29592219800889386,1.4879819999599662,1.0582437519764694,10993664,8.892367553710937,11.230432415008545
12.144000000000002,12.556897081607513,11.73110291839249,8.117,8.618418986477378,7.615581013522624,0.4146980196237564,1.2211988337337971,0.5240483597549332,0.30534767949257957,1.5009286019165131,0.9414690655510811,11157504,8.923295879364014,11.088074111938477
12.418,12.671013833613895,12.164986166386104,7.999999999999998,8.495903216363837,7.50409678363616,0.3715950405225158,1.1879817336797713,0.4639484606664504,0.2792416203785812,1.4378485512122974,0.9381149161472452,11321344,8.901142168045045,11.238922309875488
12.462,12.747615125649885,12.176384874350115,7.57,8.182862137841783,6.957137862158218,0.3383426178246737,1.1938671939074994,0.4342646600595893,0.24242057558975802,1.4432434155089577,0.9444909723060411,11485184,8.964194631576538,11.13921070098877
12.435999999999998,12.709064095039972,12.162935904960024,7.853999999999999,8.42430167455479,7.283698325445207,0.3729054231196642,1.0839178398251534,0.47568850593876405,0.2701223403005643,1.345947950248641,0.821887729401666,11649024,8.77697548866272,10.98866891860962
12.290000000000001,12.637936775865962,11.94206322413404,7.478,8.17871106741652,6.777288932583479,0.3344872374087572,1.1067840412259102,0.4345264811784842,0.23444799363903018,1.401010081281367,0.8125580011704534,11812864,8.688942146301269,10.729268646240234
12.483,12.718968218198977,12.247031781801024,7.957000000000001,8.613582820366176,7.300417179633826,0.3436405837535858,1.0404884688556195,0.44463630540953586,0.24264486209763575,1.3002689476530742,0.7807079900581649,11976704,8.730166578292847,10.787481212615967
12.595,12.774958328509687,12.415041671490314,7.340000000000001,8.18609692116211,6.493903078837891,0.3161862203851342,1.0372961796820164,0.40121078990080317,0.2311616508694653,1.282658701539571,0.7919336578244618,12140544,8.653877782821656,10.758628463745117
12.472,12.730835855321475,12.213164144678524,7.632000000000001,8.184807380558546,7.079192619441455,0.2923643086105585,1.0884559452533722,0.36521407089378477,0.21951454632733225,1.3304660981290377,0.8464457923777067,12304384,8.564144086837768,10.546868419647216
12.588,12.70588129622633,12.470118703773668,7.37,7.9269919209467945,6.813008079053206,0.27976534590125085,1.0010829649865627,0.346843959448778,0.2126867323537237,1.222610742070814,0.7795551879023112,12468224,8.512271499633789,10.523711776733398
12.517,12.718893536300694,12.315106463699305,7.503,8.106076280415671,6.89992371958433,0.2739692902192473,0.9827628426253796,0.33485021614686583,0.2130883642916288,1.2693328087462368,0.6961928765045224,12632064,8.383283662796021,10.327252864837646
12.515,12.798169560511013,12.231830439488988,7.237,7.85108549893317,6.62291450106683,0.2796606851741671,0.8652311820536852,0.3351946915646119,0.2241266787837223,1.121215353151165,0.6092470109562054,12795904,8.323993253707886,10.208226585388184
12.597000000000001,12.759791277407606,12.434208722592397,7.769000000000001,8.2453286680434,7.2926713319566,0.2714888699352741,0.9424247168004513,0.35687609172758905,0.18610164814295915,1.0473787932461043,0.8374706403547981,12959744,8.271412897109986,10.13658037185669
12.541999999999998,12.854211466797745,12.229788533202251,7.216999999999999,7.7614823229453815,6.672517677054616,0.24935427885502576,0.9074968881905079,0.30996329598105177,0.18874526172899977,1.1274030729716993,0.6875907034093165,13123584,8.129477882385254,9.966267490386963
12.631,12.783345003199974,12.478654996800026,7.289999999999999,8.047905007240352,6.532094992759646,0.249751496873796,0.8872700519859791,0.31467463685034214,0.18482835689724983,1.1287902790995599,0.6457498248723984,13287424,8.055375337600708,9.925657272338867
12.607,12.905799263720645,12.308200736279353,7.397,8.144021418702302,6.649978581297698,0.2528780933469534,0.8800316419452429,0.33178938869379637,0.1739667980001104,1.0840404496439155,0.6760228342465702,13451264,7.96326265335083,9.794818687438966
12.566,12.77992522057953,12.352074779420471,7.173,8.082527899517107,6.263472100482893,0.23529484998434777,0.8732756070792675,0.3070845216897059,0.16350517827898964,1.1184582324146697,0.6280929817438654,13615104,7.879500007629394,9.65131311416626
12.578,12.79031109250343,12.365688907496569,7.493,8.235604201442465,6.750395798557536,0.22422009278088803,0.8893434666097164,0.2731346469367561,0.17530553862501996,1.1063116588636477,0.6723752743557851,13778944,7.806105661392212,9.541015434265137
12.616,12.826390113836178,12.405609886163822,7.2509999999999994,7.967902364342592,6.534097635657407,0.22293012142181395,0.7971530050039292,0.27368244525261515,0.17217779759101276,0.9891992746829051,0.6051067353249532,13942784,7.720583581924439,9.484580993652344
12.593,12.78967485858645,12.39632514141355,7.0009999999999994,7.7410331073675005,6.260966892632498,0.2209285143762827,0.7828921433538198,0.25853442641555546,0.18332260233700992,0.9914874333202377,0.574296853387402,14106624,7.647579336166382,9.35576319694519
12.656,12.808131522045894,12.503868477954107,7.2280000000000015,8.041803416065576,6.414196583934427,0.20402073925361033,0.8087294369935989,0.24775206718346637,0.1602894113237543,1.029320695380146,0.588138178607052,14270464,7.612373399734497,9.298207187652588
12.623000000000001,12.763146352075251,12.48285364792475,7.123999999999998,7.628047616798253,6.619952383201743,0.21858375836163754,0.7071639280766249,0.2662496913339293,0.17091782538934583,0.9270946059570275,0.48723325019622216,14434304,7.553844738006592,9.190347671508789
12.594,12.854007692193903,12.333992307806096,7.218000000000001,8.034759450511594,6.401240549488407,0.21712108049541712,0.6767998438328504,0.2546389956373046,0.17960316535352966,0.828861004494758,0.5247386831709429,14598144,7.48645601272583,9.084958934783936
12.654,12.806590956481699,12.5014090435183,7.025,7.6053834939072615,6.444616506092739,0.2070463892072439,0.6688671991229057,0.2255394572407989,0.18855332117368892,0.8387286438029156,0.4990057544428959,14761984,7.421125698089599,9.027228355407715
12.581999999999999,12.786,12.377999999999998,7.315,7.880601449785978,6.749398550214023,0.2048054479062557,0.6671644940972328,0.2365972196710135,0.17301367614149793,0.8838868561944987,0.45044213199996685,14925824,7.337877225875855,8.890645074844361
12.638,12.942690006399948,12.333309993600052,6.947,7.761690738869665,6.132309261130335,0.20373177938163275,0.635250223428011,0.2331607847904045,0.174302773972861,0.8500337898200165,0.4204666570360054,15089664,7.2524388313293455,8.84812660217285
12.715,12.91744752406488,12.51255247593512,7.066,7.709990683162419,6.42200931683758,0.20143056232482195,0.650447367504239,0.23893564860937588,0.16392547604026803,0.9044279546729158,0.39646678033556226,15253504,7.221387052536011,8.821945095062256
12.709999999999999,12.892920747866391,12.527079252133607,7.041000000000001,7.804825241792913,6.27717475820709,0.19541786946356293,0.619643596559763,0.21706564069829543,0.17377009822883044,0.8530331902151658,0.38625400290436024,15417344,7.153684282302857,8.756680917739867
12.778,12.950151096424042,12.605848903575959,6.972000000000001,7.3569363583762915,6.587063641623711,0.1834878995083272,0.6377098321914673,0.20822823610117508,0.1587475629154793,0.882207054379524,0.3932126100034105,15581184,7.178969144821167,8.725902891159057
12.655000000000001,12.766915146427998,12.543084853572005,7.324000000000001,7.896297125626191,6.751702874373811,0.1818121651187539,0.6563262429088355,0.20368260176637035,0.15994172847113744,0.9015976143962154,0.4110548714214554,15745024,7.065211200714112,8.575573539733886
12.680000000000001,12.804739729036102,12.5552602709639,7.465000000000001,8.071518754862536,6.858481245137465,0.18310421835631127,0.6745336424559355,0.20992814398756704,0.1562802927250555,0.8546783701888268,0.49438891472304425,15908864,7.027335834503174,8.52794246673584
12.724,12.89973844200971,12.54826155799029,7.188,7.75449448364481,6.62150551635519,0.17736368020996449,0.686824106797576,0.20970250618379827,0.1450248542361307,0.9319558222374487,0.4416923913577033,16072704,6.96655306816101,8.493271780014037
12.705,12.837759180473517,12.572240819526483,7.095000000000001,7.920848048977535,6.269151951022466,0.1760250028222799,0.6370646107941866,0.19276135137526437,0.15928865426929542,0.8472655261271438,0.42686369546122943,16236544,6.947413110733033,8.432323265075684
12.744000000000002,12.886632394637406,12.601367605362597,7.1370000000000005,7.786985384451066,6.487014615548935,0.17975271474570034,0.5865882929414511,0.20218058864950417,0.15732484084189652,0.7665037292872685,0.40667285659563374,16400384,6.899609756469727,8.392768907546998
12.7,12.88242806801586,12.517571931984138,7.237,7.688354627759592,6.785645372240408,0.17822575606405736,0.591155082732439,0.2021761833429689,0.1542753287851458,0.766799600186254,0.4155105652786239,16564224,6.82130651473999,8.309752368927002
12.636,12.84089997559785,12.431100024402149,6.984,7.615794270312734,6.352205729687266,0.16885318541899322,0.6085717637091875,0.18912329338770556,0.14858307745028088,0.8757623556612523,0.3413811717571228,16728064,6.7717467784881595,8.216081666946412
12.713000000000001,12.918331439385206,12.507668560614796,7.602999999999999,8.179177923908924,7.026822076091073,0.17631665263324975,0.5822088103741407,0.1991399072168854,0.1534933980496141,0.8121685584240812,0.35224906232420033,16891904,6.748202657699585,8.21249098777771
12.79,12.898903627120495,12.681096372879503,7.566,8.166969217181713,6.965030782818287,0.1666579199954867,0.6119364924728871,0.18899927002702285,0.14431656996395056,0.8554065763656794,0.3684664085800947,17055744,6.715964460372925,8.208324813842774
12.778,12.89806664815843,12.65793335184157,7.125,8.0711950116123,6.1788049883877,0.16814943887293338,0.5734655486419797,0.19109069658339284,0.14520818116247391,0.8319248069710417,0.3150062903129178,17219584,6.700578498840332,8.154738807678223
12.779,12.900115647213727,12.657884352786272,7.226999999999999,8.215393140405173,6.238606859594826,0.1614831143990159,0.6356631085276604,0.18322805115782023,0.13973817764021154,0.9104085769705712,0.36091764008474964,17383424,6.625157356262207,8.108898162841797
12.744000000000003,12.886000000000003,12.602000000000004,7.156000000000001,7.861056026142604,6.450943973857397,0.16637544566765425,0.5072502026334405,0.18365169281488208,0.1490991985204264,0.721358475257626,0.2931419300092549,17547264,6.601875305175781,8.037168931961059
12.766,12.85613323471395,12.67586676528605,7.038000000000001,7.916348450217795,6.1596515497822075,0.1651030860841274,0.5063226385042071,0.1859708421625848,0.14423533000567001,0.7104363204234815,0.30220895658493274,17711104,6.596273183822632,8.002394533157348
12.723,12.867640934731494,12.578359065268508,7.088000000000001,7.785363606736114,6.390636393263888,0.16338513167574997,0.5003186535090208,0.18168926561181725,0.1450809977396827,0.7244132049091628,0.2762241021088788,17874944,6.517035341262817,7.938120746612549
12.818999999999999,12.961017604542535,12.676982395457463,7.556,8.195690550188136,6.916309449811864,0.16114954510703677,0.5243802979588509,0.1784236080361235,0.14387548217795004,0.7592770063963453,0.28948358952135644,18038784,6.528877878189087,7.954964351654053
12.733999999999998,12.87733178293735,12.590668217062646,7.112,7.604215400002885,6.619784599997115,0.1576770186424255,0.5020118828862905,0.17595615683442395,0.13939788045042706,0.7229270153688487,0.2810967504037322,18202624,6.44797945022583,7.859080362319946
12.749999999999998,12.931438694880667,12.56856130511933,7.712000000000001,8.620380977343759,6.8036190226562425,0.15743084121495482,0.5560481451451779,0.17714899710472404,0.1377126853251856,0.853628049422859,0.2584682408674967,18366464,6.447576379776001,7.831515741348267
12.669,12.822130663160584,12.515869336839417,7.603999999999999,8.599341147546909,6.608658852453089,0.16080494318157432,0.5162418281659484,0.1805291473298727,0.14108073903327592,0.7127628646242707,0.31972079170762613,18530304,6.355295419692993,7.752404451370239
12.756999999999998,12.926118301789012,12.587881698210984,7.393000000000001,8.209150108742259,6.576849891257742,0.15594500713050363,0.5243823550641536,0.17298788226130357,0.1389021319997037,0.737050147934138,0.3117145621941693,18694144,6.381322145462036,7.761556911468506
12.737000000000002,12.879551744991074,12.59444825500893,7.176,7.674842660565433,6.677157339434567,0.15777394995093347,0.4873579446226358,0.17035660546289544,0.1451912944389715,0.6806201949161986,0.294095694329073,18857984,6.365918970108032,7.717026138305664
12.745999999999999,12.911178691119646,12.58082130888035,7.7090000000000005,8.222214380157066,7.195785619842936,0.15292101753875612,0.5254855940118432,0.16921089493971114,0.1366311401378011,0.7619479215735361,0.28902326645015036,19021824,6.29753851890564,7.689861536026001
12.742999999999999,12.91470032032585,12.571299679674148,7.258,8.142497597509456,6.373502402490543,0.15095782130956648,0.5069090556353331,0.1655187843976368,0.13639685822149616,0.755547709866895,0.25827040140377105,19185664,6.304070615768433,7.655460166931152
12.668000000000001,12.842688293826463,12.49331170617354,7.306,8.198235394949114,6.413764605050886,0.15715339686721558,0.4797927850857377,0.1714300881701367,0.14287670556429447,0.6857386715447412,0.27384689862673417,19349504,6.238507652282715,7.582128524780273
12.742999999999999,12.938348406699413,12.547651593300584,7.559,8.115676746415728,7.002323253584273,0.15538675570860502,0.5049983855336905,0.17356031060761426,0.1372132008095958,0.7032116011412043,0.30678516992617666,19513344,6.229706144332885,7.59029107093811
12.7,12.821161049846888,12.578838950153111,7.185,8.130359719895024,6.239640280104974,0.14694397160783407,0.5424453362822532,0.16545096693826372,0.1284369762774044,0.7604557922174879,0.32443488034701856,19677184,6.201045370101928,7.5407360076904295
12.774000000000001,12.876878569196894,12.671121430803108,7.609,8.227634787253352,6.990365212746648,0.1526519111357629,0.5014912415295839,0.16950630470608097,0.13579751756544484,0.7121756713044043,0.2908068117547636,19841024,6.212440252304077,7.556039524078369
12.85,13.051692835767659,12.64830716423234,7.5569999999999995,8.39814267517467,6.715857324825329,0.1521252689883113,0.48978599198162553,0.17016451585879327,0.13408602211782933,0.657281036484699,0.322290947478552,20004864,6.224116325378418,7.567157459259033
12.774000000000001,12.913728307797669,12.634271692202333,7.254,7.8120537608510485,6.695946239148951,0.1505214974284172,0.5050091624259949,0.16420641975872696,0.13683657509810743,0.7008051152808747,0.30921320957111514,20168704,6.151006412506104,7.497984170913696
12.736999999999998,12.875206367436524,12.598793632563472,6.999,7.577609540190965,6.420390459809035,0.14596568485721942,0.4988860972225666,0.15826277896127605,0.13366859075316279,0.6414088268808287,0.3563633675643045,20332544,6.134245681762695,7.44449257850647
12.713,12.866430766145514,12.559569233854484,7.503,8.270490065082278,6.735509934917721,0.1454936211928725,0.5141573827713728,0.1581778849919045,0.13280935739384053,0.6837792089156414,0.3445355566271043,20496384,6.084851598739624,7.400368118286133
12.769,12.948635742545854,12.589364257454147,7.4510000000000005,8.068631767317711,6.833368232682289,0.14581060651689765,0.4880922041833401,0.16054012510259247,0.13108108793120282,0.6198712949710244,0.35631311339565575,20660224,6.087485408782959,7.415544891357422
12.726999999999999,12.829279030108815,12.624720969891182,7.322999999999999,7.9327056666950035,6.713294333304994,0.13969407295808195,0.5230486929416657,0.1550030079055398,0.1243851380106241,0.7609813712514997,0.2851160146318316,20824064,6.061863851547241,7.364270734786987
12.747,12.90473712308775,12.58926287691225,7.4799999999999995,8.05932719597823,6.900672804021768,0.13942138729616999,0.5209988513961434,0.14836797537464802,0.13047479921769195,0.7363591374995356,0.30563856529275124,20987904,6.075717878341675,7.3527998447418215
12.742,12.932724932822115,12.551275067177887,7.422999999999999,8.007962391953534,6.8380376080464655,0.13970554620027542,0.4710592510178685,0.15404118455716492,0.12536990784338592,0.5953254766159431,0.3467930254197939,21151744,6.034662199020386,7.323922204971313
12.766999999999998,12.890373416909801,12.643626583090194,7.064,7.817142748753515,6.310857251246485,0.13548548165708776,0.5172759471461177,0.14825660346562988,0.12271435984854566,0.6927501938267475,0.34180170046548786,21315584,6.033581924438477,7.317561531066895
12.767,12.906143810498346,12.627856189501653,7.351000000000001,8.019557402172769,6.682442597827233,0.13878905931487678,0.4640103459358215,0.1485101119258664,0.12906800670388716,0.6596089151242602,0.2684117767473828,21479424,5.981755113601684,7.294094038009644
12.811999999999998,12.898694867206771,12.725305132793224,7.453999999999999,8.068755235845941,6.839244764154056,0.1389035033993423,0.5098284617066383,0.15062459968935715,0.12718240710932743,0.7360751500372793,0.28358177337599727,21643264,5.9941162109375,7.294784450531006
12.767,12.911225517853117,12.622774482146882,7.268000000000001,7.867446411282945,6.668553588717057,0.13525006053969263,0.479993206076324,0.14529215998414288,0.12520796109524238,0.6699120344786299,0.2900743776740181,21807104,5.973408985137939,7.250882863998413
12.745999999999999,12.844508882848196,12.647491117151802,7.404999999999999,8.269676239988124,6.5403237600118755,0.13455075910314912,0.5107617547735572,0.1480050989929452,0.12109641921335304,0.7230047163259187,0.2985187932211958,21970944,5.947931528091431,7.218602180480957
12.739999999999998,12.83455157322858,12.645448426771416,7.575999999999999,8.066228518142303,7.0857714818576945,0.14111538575962182,0.4900515448302031,0.15928877201961056,0.12294199949963308,0.6919472703885446,0.2881558192718615,22134784,5.890511465072632,7.192224502563477
12.789999999999997,12.92674794331177,12.653252056688224,7.219999999999999,7.927742891168819,6.512257108831179,0.13121712887659664,0.5298424873501062,0.1400928897943731,0.12234136795882021,0.81187224709349,0.2478127276067223,22298624,5.920638608932495,7.201560831069946
12.683000000000002,12.835646650798504,12.5303533492015,7.449000000000001,8.1317217588447,6.766278241155301,0.13611263101920484,0.4912745662033558,0.15362355665406804,0.11860170538434163,0.6910156098216332,0.29153352258507836,22462464,5.876286268234253,7.127056217193603
12.804999999999998,12.912819293264237,12.69718070673576,7.541000000000001,8.17881580413157,6.903184195868432,0.13338425662368536,0.5253047330304981,0.1494827362695741,0.11728577697779663,0.7114236425594089,0.3391858235015872,22626304,5.888743925094604,7.1732015132904055
12.796000000000001,12.888108631517357,12.703891368482646,7.103999999999999,7.745984423487049,6.462015576512949,0.13002346027642486,0.5093920700252056,0.13995381052278863,0.1200931100300611,0.6838306799431274,0.3349534601072838,22790144,5.889100742340088,7.151801729202271
12.759,12.866,12.652000000000001,7.1049999999999995,7.858541637867477,6.351458362132522,0.12991304025053976,0.5032058883458376,0.14057339963005397,0.11925268087102556,0.6577999620750916,0.34861181461658347,22953984,5.846247816085816,7.110752916336059
12.806999999999999,12.943385483098458,12.670614516901539,7.484999999999999,8.211749613002992,6.758250386997006,0.12580325379967688,0.5461794883012772,0.13664168722464354,0.11496482037471023,0.7480073244279195,0.34435165217463476,23117824,5.855185604095459,7.117718267440796
12.841999999999999,12.917736384915045,12.766263615084952,7.103,7.982125133300146,6.223874866699854,0.13010397292673587,0.5380284450948238,0.1430696629618158,0.11713828289165593,0.7246986439223295,0.3513582462673181,23281664,5.855014705657959,7.123146438598633
12.854000000000003,13.018085343647751,12.689914656352254,7.236,7.9251763199646375,6.546823680035362,0.12682939795777198,0.5538349572569132,0.13774548853637866,0.1159133073791653,0.7856228404543671,0.3220470740594593,23445504,5.827888154983521,7.109767007827759
12.862,12.963173118959533,12.760826881040467,7.609,8.180339653796233,7.037660346203767,0.12776292152702806,0.51878403685987,0.13684577022818592,0.1186800728258702,0.654761491308356,0.3828065824113839,23609344,5.851553440093994,7.102215385437011
12.708000000000002,12.903897932607777,12.512102067392227,7.581,8.403428720315627,6.758571279684373,0.12909217961132521,0.5365677319467068,0.13981586099143026,0.11836849823122018,0.6920299287360918,0.3811055351573218,23773184,5.774077033996582,6.999930953979492
12.826000000000002,12.98183324420675,12.670166755793254,7.528999999999999,8.351185502183053,6.7068144978169455,0.1307503025978803,0.524304966814816,0.1473762451750994,0.11412436002066123,0.7607650382519766,0.2878448953776554,23937024,5.810946846008301,7.050348615646362
12.764,12.869090437243356,12.658909562756643,7.173,7.963810343887838,6.382189656112162,0.12740191360935565,0.47646828312426803,0.1396747122199044,0.11512911499880689,0.6448211353638383,0.3081154308846977,24100864,5.767959356307983,7.002109527587891
12.722999999999999,12.86833065746772,12.577669342532278,7.4,8.146980588770552,6.653019411229449,0.12793700192123647,0.4778562230989337,0.14145926231672637,0.11441474152574656,0.6543491741662338,0.3013632720316336,24264704,5.719898414611817,6.962796354293824
12.770999999999999,12.928635655865035,12.613364344134963,7.397000000000001,8.277091472518626,6.516908527481377,0.12796395868062968,0.4164398215711117,0.13855340999695268,0.11737450736430668,0.5653574959805368,0.2675221471616867,24428544,5.735646724700928,6.971211004257202
12.841,12.969331601719919,12.71266839828008,7.312,7.727157801323786,6.8968421986762145,0.12311936626210807,0.45105434134602546,0.13336983164179275,0.11286890088242338,0.6220823150643977,0.2800263676276532,24592384,5.76658992767334,6.9991312503814695
12.850999999999999,12.985420980505276,12.716579019494722,7.247,7.81080936494528,6.68319063505472,0.12700581941753622,0.4572488185018301,0.13672938245695485,0.1172822563781176,0.6260147846792783,0.28848285232438187,24756224,5.741360712051391,6.984794855117798
12.817999999999998,12.935115327775657,12.700884672224339,7.365,8.100625584111919,6.6293744158880825,0.1275890920311212,0.42481420561671257,0.14036947749993373,0.11480870656230868,0.5298459425382154,0.3197824686952098,24920064,5.716241025924683,6.95299334526062


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-miner-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.323,1.5509495558232127,1.0950504441767872,1.3900000000000001,1.5910969915239908,1.1889030084760095,0.29049394875764845,2.707224291563034,0.4382447914916636,0.14274310602363324,2.7077602216615992,2.7066883614644683,16384
1.2049999999999998,1.3408859816169423,1.0691140183830574,1.2870000000000001,1.548994274746606,1.0250057252533944,0.11255531799979505,2.610271681348483,0.16380721379816268,0.06130342220142743,2.647807804652122,2.572735558044844,180224
1.871,2.261088451508116,1.4809115484918838,1.795,2.167538588605261,1.422461411394739,0.1350475497388591,2.5999368518590926,0.1845136444772627,0.08558145500045548,2.632929740113364,2.5669439636048215,344064
2.143,2.4212822308376873,1.8647177691623122,2.277,2.6871962944737557,1.8668037055262445,0.18849124206850926,2.56696768005689,0.25754940915047414,0.11943307498654436,2.6148683122730105,2.5190670478407693,507904
2.3470000000000004,2.621337383526198,2.072662616473803,2.6239999999999997,2.943255383666431,2.3047446163335685,0.1536827184259891,2.536985299984614,0.2135961045863034,0.09376933226567481,2.570150998626536,2.503819601342692,671744
2.6519999999999997,3.0439897957855533,2.260010204214446,2.519,2.9068517758113273,2.131148224188673,0.14354682248085734,2.526718150575956,0.18369968333714393,0.10339396162457075,2.566419087592772,2.48701721355914,835584
2.678,3.1104072154809628,2.245592784519037,2.6149999999999998,2.9439452842039233,2.286054715796076,0.14772146932470295,2.5280309418837232,0.1927708097586518,0.1026721288907541,2.5656462524030483,2.490415631364398,999424
2.833,3.172648347559649,2.493351652440351,2.58,3.002066345495587,2.157933654504413,0.1499529614423712,2.5229227026303613,0.2127694552463249,0.08713646763841747,2.547714608242691,2.4981307970180318,1163264
2.957,3.328080853723282,2.5859191462767175,2.3850000000000002,2.723946898495915,2.0460531015040853,0.16508910724272324,2.5259210954109825,0.22695984574449535,0.10321836874095115,2.546887474258942,2.5049547165630233,1327104
2.959,3.371345728727727,2.5466542712722733,2.839,3.354392083757599,2.323607916242401,0.12590311795938752,2.5200521290302276,0.1917542585295598,0.06005197738921525,2.5413054221188065,2.4987988359416486,1490944
2.9230000000000005,3.228190104688865,2.617809895311136,2.806,3.30666355968854,2.3053364403114602,0.1442883961523572,2.5153642495473223,0.21754048552379956,0.07103630678091484,2.5373569450535856,2.493371554041059,1654784
3.075,3.51982018839077,2.6301798116092305,2.9059999999999997,3.333392091644195,2.4786079083558046,0.167895292226846,2.5277806818485264,0.23710456139087355,0.09868602306281843,2.5528858250152293,2.5026755386818236,1818624
3.2630000000000003,3.6769335695495116,2.849066430450489,3.122,3.5695444112040726,2.674455588795927,0.13304141584473347,2.51875858604908,0.16757883449786337,0.09850399719160358,2.5470524526636504,2.4904647194345095,1982464
3.272,3.8662019858600267,2.677798014139973,3.2960000000000003,3.633289193423092,2.9587108065769083,0.1433698614981646,2.521249944965045,0.20497385813892505,0.08176586485740418,2.5470812890942964,2.4954186008357935,2146304
3.534,4.2618901015950135,2.8061098984049857,3.147,3.757869053071114,2.5361309469288855,0.14188423358524832,2.5097474217414857,0.19075784417871072,0.09301062299178592,2.540463957116733,2.4790308863662385,2310144
3.4479999999999995,3.9853229941106183,2.9106770058893807,3.429,3.955297444417128,2.902702555582872,0.18491307798152162,2.50098206003507,0.2489052171980236,0.12092093876501964,2.5265142565653886,2.475449863504751,2473984
3.946,4.58250923009804,3.30949076990196,3.688999999999999,4.417236912000483,2.9607630879995157,0.21336285658180715,2.498811878760656,0.27023872722010434,0.15648698594350993,2.5318502557759355,2.465773501745377,2637824
3.9010000000000007,4.620519978874806,3.1814800211251955,3.7290000000000005,4.388749194770256,3.0692508052297454,0.216400970891118,2.5003166327873867,0.2678680759706188,0.1649338658116172,2.5392088600169314,2.461424405557842,2801664
4.298,5.150065725164438,3.4459342748355617,3.9769999999999994,4.825481584950433,3.128518415049566,0.18661580908422665,2.500548373659451,0.2891945903579906,0.08403702781046268,2.5520568539962913,2.449039893322611,2965504
4.669,5.649290263136383,3.688709736863616,4.042,4.549243531254958,3.5347564687450417,0.22473018076270815,2.485560507575671,0.3121834745946866,0.1372768869307297,2.5253444592860945,2.445776555865247,3129344
4.8149999999999995,5.5403861040852656,4.0896138959147335,4.107,4.871892802946923,3.3421071970530773,0.2028289976374556,2.4640740503867464,0.2951381805565002,0.11051981471841102,2.52699598281185,2.401152117961643,3293184
4.784,5.745011966626847,3.8229880333731527,4.228,4.929039228574264,3.526960771425735,0.18398941205814479,2.4554993222157164,0.29755630154145235,0.07042252257483722,2.5152857926875583,2.3957128517438746,3457024
5.026999999999999,5.839896672400618,4.21410332759938,4.398000000000001,4.8939596757801995,3.9020403242198016,0.27941060227652387,2.427955521146456,0.34787671210680304,0.2109444924462447,2.537204070255555,2.318706972037357,3620864
5.202,6.2457317663078,4.1582682336922,4.609,5.529678554111043,3.688321445888957,0.24935092388962704,2.4209900101025896,0.3218119838899629,0.17688986388929118,2.5054934550574095,2.3364865651477698,3784704
5.538,6.383444261912044,4.692555738087957,4.8500000000000005,5.5734362445993435,4.126563755400658,0.2782605935198565,2.386939409375191,0.37521978004734224,0.18130140699237074,2.4848587112456615,2.2890201075047205,3948544
5.773999999999999,6.627793886134118,4.920206113865881,4.8500000000000005,5.637972080723677,4.062027919276324,0.2795888390392065,2.360924089948336,0.3319679830299773,0.22720969504843572,2.4662887015688226,2.2555594783278496,4112384
6.167,6.813112219355121,5.520887780644879,5.172,5.8092723122810215,4.534727687718978,0.24560786228006082,2.365014442801475,0.33748158058248345,0.1537341439776382,2.4888797488517875,2.2411491367511625,4276224
6.175000000000001,7.0724993036209005,5.277500696379101,5.224,5.953454590773134,4.494545409226866,0.2916831276689966,2.3286291480064394,0.3643719704659706,0.2189942848720227,2.4429400604941773,2.2143182355187014,4440064
6.554999999999998,7.700314367324533,5.409685632675463,5.473,6.277699322728682,4.668300677271318,0.25491266908744964,2.317412167787552,0.30650628683555997,0.20331905133933928,2.4354450953464846,2.199379240228619,4603904
6.537000000000001,7.332500471401495,5.741499528598506,5.319000000000001,6.025462313219892,4.61253768678011,0.3204558291162053,2.3026613205671307,0.4034939102104878,0.23741774802192278,2.3820408521535272,2.223281788980734,4767744
7.013,7.88478036224728,6.1412196377527195,5.526000000000001,6.32300941023303,4.728990589766972,0.21012208415195346,2.2981088101863865,0.2578007547794897,0.16244341352441719,2.398368596084999,2.1978490242877737,4931584
6.781999999999999,7.73380670306528,5.830193296934718,5.670999999999999,6.21154509525108,5.130454904748919,0.2638295070889095,2.265533999602,0.3454948960395241,0.18216411813829494,2.366558835448654,2.1645091637553455,5095424
7.267999999999999,8.07998275843764,6.456017241562359,5.76,6.254125490133832,5.265874509866167,0.26350972093641756,2.286453076203664,0.3116872749643953,0.21533216690843984,2.375294922525401,2.197611229881927,5259264
7.444,8.18263658181815,6.70536341818185,5.7250000000000005,6.243174680971582,5.206825319028419,0.28827184904366726,2.2554341653982797,0.3666477644693359,0.20989593361799863,2.3399047979696226,2.1709635328269368,5423104
7.4590000000000005,8.392171474060369,6.525828525939632,5.758000000000001,6.033274408545365,5.482725591454637,0.2698331554109851,2.2517740805943807,0.34411032303197675,0.1955559877899935,2.309864249048794,2.193683912139967,5586944
7.530000000000001,7.9577148582876225,7.10228514171238,6.661,7.25638978828999,6.065610211710009,0.20206521699825916,2.2431127190589906,0.24456754043955659,0.15956289355696174,2.2907644281655726,2.1954610099524086,5750784
7.839999999999999,8.197687014022035,7.482312985977964,6.286,7.033291107935856,5.538708892064143,0.2834011458481351,2.2096571515003838,0.359281246502208,0.20752104519406217,2.2700313499073275,2.14928295309344,5914624
7.945,8.679401116556885,7.210598883443115,5.861999999999999,6.587035171560662,5.1369648284393366,0.2395650166086852,2.2149336258570353,0.2812509795132441,0.19787905370412628,2.279339816223089,2.150527435490982,6078464
7.7639999999999985,8.502149036441827,7.02585096355817,5.839,6.60072764161477,5.077272358385231,0.2804857113709052,2.230239745974541,0.34746235258587616,0.2135090701559343,2.287759412230009,2.1727200797190727,6242304
7.947,8.621241054816451,7.27275894518355,6.309,7.0114734870441735,5.606526512955827,0.24480852276707687,2.2081155781944592,0.2945960862006638,0.19502095933348995,2.3067870045290273,2.109444151859891,6406144
7.922,8.514128364461625,7.329871635538374,6.273999999999999,6.770632661028248,5.77736733897175,0.21473516942933196,2.231461895505587,0.25437560696164313,0.17509473189702077,2.2856805498822093,2.1772432411289646,6569984
8.486,9.101031706499755,7.870968293500246,6.552,7.055324944742459,6.04867505525754,0.27102974535276486,2.221969681978226,0.3151411286393356,0.22691836206619417,2.2674134895313913,2.1765258744250606,6733824
8.482,9.305028553575147,7.658971446424851,6.638000000000001,7.103828294546393,6.172171705453609,0.24696903868267933,2.2028242339690527,0.2898297943061507,0.204108283059208,2.251247068391457,2.154401399546648,6897664
8.48,8.968241743401771,7.99175825659823,6.4719999999999995,7.181616797997341,5.762383202002658,0.24038469161217407,2.1585129181543987,0.3086550519710679,0.1721143312532802,2.2107819136883817,2.1062439226204157,7061504
8.493,9.040686954381789,7.945313045618211,6.664,7.189798440469349,6.138201559530651,0.24084876390794915,2.190830551584562,0.29964977006083326,0.18204775775506502,2.2405175035795315,2.1411435995895927,7225344
8.669999999999998,9.090214231077432,8.249785768922564,6.536999999999999,6.990498621828115,6.083501378171883,0.2562344690474371,2.200989791750908,0.31445104161392234,0.1980178964809518,2.2425872042326427,2.159392379269173,7389184
9.112,9.744468181017828,8.479531818982172,6.671000000000001,7.430808528512284,5.911191471487719,0.22061087743689614,2.199037128686905,0.28196920795251806,0.15925254692127422,2.285374359401147,2.1126998979726626,7553024
9.104999999999999,9.908856330447176,8.301143669552822,6.996,7.617404859974559,6.374595140025442,0.24112315469731885,2.1854630122582117,0.2812086736854082,0.2010376357092295,2.2607192773293936,2.11020674718703,7716864
9.078,10.040598566381645,8.115401433618354,6.214999999999999,6.564349395305043,5.865650604694955,0.22607021989921727,2.175320521990458,0.2579772031597998,0.19416323663863477,2.2748645982417774,2.0757764457391388,7880704
9.166,9.65696232034648,8.67503767965352,6.504999999999998,7.055186332073052,5.9548136679269446,0.25698974337428804,2.196013063192367,0.319758957167275,0.19422052958130107,2.236857003994932,2.155169122389802,8044544
9.182,9.644921159594158,8.719078840405842,7.023999999999999,7.734481526853442,6.313518473146556,0.22489363181715208,2.127734691401323,0.27071195619677013,0.17907530743753403,2.1921361140673414,2.0633332687353048,8208384
9.591999999999999,10.324131135794673,8.859868864205325,6.753,7.1532511711413225,6.352748828858678,0.2634552053175866,2.180910524725914,0.3338003759509063,0.1931100346842669,2.2515554486103566,2.1102656008414717,8372224
9.583,10.26169065118064,8.90430934881936,6.862,7.421531947255919,6.302468052744081,0.2674411137277881,2.1418349022666616,0.3373831395864182,0.19749908786915804,2.2229711908452265,2.0606986136880967,8536064
9.584,10.194216355074165,8.973783644925835,6.949000000000001,7.629241868749639,6.268758131250363,0.23705244281639654,2.1796202570199967,0.28268572908400363,0.19141915654878944,2.226860097429686,2.1323804166103075,8699904
9.335,9.981362901163116,8.688637098836885,6.789999999999999,7.131701624227921,6.448298375772077,0.22637372426688668,2.214327009518941,0.2826794909896305,0.1700679575441428,2.282480217135836,2.146173801902046,8863744
9.556000000000001,10.061572942313965,9.050427057686036,6.6370000000000005,7.251655187889926,6.022344812110075,0.2254556536364058,2.1612764497598014,0.3010130371330843,0.14989827013972729,2.230908016793406,2.0916448827261966,9027584
9.987,10.649692236260544,9.324307763739457,6.895999999999999,7.587667550200238,6.20433244979976,0.250189952738583,2.179020808637142,0.3115765677292074,0.18880333774795865,2.2491776869859117,2.1088639302883725,9191424
9.925999999999998,10.54930089042131,9.302699109578686,7.022,7.4463536261185945,6.597646373881406,0.2838475485332309,2.171147439877192,0.3599349120573339,0.2077601850091279,2.237657260672239,2.104637619082145,9355264
10.077,10.899338737990616,9.254661262009384,7.057,7.604778239801473,6.509221760198527,0.28319799490272995,2.1456054766972863,0.32875412870055387,0.23764186110490604,2.204136698215865,2.0870742551787074,9519104
9.75,10.492159012611179,9.007840987388821,7.2829999999999995,7.8822169890782465,6.683783010921752,0.2533548071359594,2.1757405896981554,0.3144845837836857,0.19222503048823317,2.2147546697681655,2.1367265096281454,9682944
9.757,10.397578644664337,9.116421355335662,7.5139999999999985,7.976735345527007,7.05126465447299,0.2221906298150619,2.1606135378281275,0.28227947973088163,0.16210177989924218,2.222023266632238,2.099203809024017,9846784
10.123999999999999,10.84685821569655,9.401141784303448,7.117999999999999,7.9563054335980405,6.279694566401958,0.294708803979059,2.163228965799014,0.3683273927393946,0.22109021521872346,2.2217636066773974,2.1046943249206302,10010624
10.197000000000001,10.648354627759593,9.745645372240409,7.408000000000001,8.178049349067969,6.637950650932034,0.27885913768162324,2.122678510348002,0.3292354175392524,0.22848285782399408,2.182895213122615,2.0624618075733894,10174464
10.267,10.74108965396853,9.79291034603147,7.614,8.409803995968856,6.818196004031143,0.27661311930666366,2.1546101262172064,0.31896893733788434,0.23425730127544298,2.211652387497668,2.0975678649367446,10338304
10.526999999999997,11.24808321295118,9.805916787048815,7.519000000000001,7.889552290507022,7.14844770949298,0.24255726896226407,2.12351204007864,0.31025252541823267,0.17486201250629546,2.197776905787438,2.0492471743698415,10502144
10.491,11.270364484692497,9.711635515307503,7.303,7.68178885939267,6.92421114060733,0.25969948020453254,2.1174367720882095,0.32845301953104217,0.1909459408780229,2.187301640783459,2.04757190339296,10665984
10.327000000000002,11.107615782571683,9.54638421742832,7.2440000000000015,8.025616274139685,6.4623837258603185,0.25970733370631927,2.131520986060301,0.32432624727559406,0.19508842013704447,2.185832346191489,2.0772096259291133,10829824
10.697,11.254010771888659,10.13998922811134,7.537000000000001,8.104874105766411,6.96912589423359,0.257873194043835,2.1289202620585757,0.3260130626772002,0.18973332541046983,2.19840545790841,2.0594350662087413,10993664
10.393,10.93792293033052,9.84807706966948,7.436000000000002,8.11122144515707,6.7607785548429336,0.2570694806054234,2.1374036272366843,0.308907261872209,0.20523169933863775,2.1893285358297705,2.085478718643598,11157504
10.685999999999998,11.195101168727787,10.17689883127221,7.574000000000001,8.085609225874594,7.062390774125408,0.29345366054524974,2.0859113544225694,0.37270600273485305,0.21420131835564643,2.161193430764752,2.010629278080387,11321344
10.581999999999999,11.184823357211712,9.979176642788286,7.468000000000001,7.8539740923948145,7.082025907605187,0.24094979092478752,2.088232823709647,0.3156629432433573,0.16623663860621773,2.1173953780950874,2.0590702693242062,11485184
10.806999999999999,11.431660707904697,10.1823392920953,7.244999999999999,8.091218057004221,6.398781942995778,0.23029291486988462,2.105387463668982,0.31713859350657897,0.14344723623319028,2.1569237532306365,2.053851174107328,11649024
10.687999999999999,11.42610297384579,9.949897026154208,7.627,8.272678712673725,6.981321287326274,0.2601979124980668,2.0976875290274615,0.3487012363815583,0.17169458861457526,2.171848037206879,2.023527020848044,11812864
10.843,11.780550531971477,9.905449468028523,7.527000000000001,7.901113619105214,7.152886380894788,0.24221626911312338,2.1009140585859614,0.30989363452775276,0.17453890369849404,2.1719438736292545,2.0298842435426683,11976704
11.065999999999999,11.620782840397933,10.511217159602065,7.969000000000001,8.382314650115383,7.5556853498846195,0.24542984024931985,2.1154887427886324,0.3136192259968927,0.17724045450174702,2.2067266317254406,2.0242508538518242,12140544
11.425,11.961623704284483,10.888376295715519,7.811,8.66032267130932,6.96167732869068,0.23315355960900583,2.0656229476133983,0.2790539527500215,0.18725316646799017,2.147922308682201,1.9833235865445957,12304384
11.113,11.3554479325546,10.870552067445399,7.885,8.486851310541066,7.283148689458932,0.2746344838912288,2.0861346860726675,0.3356751754364463,0.2135937923460113,2.176901689513633,1.9953676826317022,12468224
10.985000000000001,11.399662513376844,10.570337486623158,7.67,8.173507696068292,7.166492303931707,0.21723889250618708,2.076254199941953,0.3151000625776741,0.11937772243470006,2.140348234584756,2.0121601652991497,12632064
11.51,11.897814388593305,11.122185611406694,7.744,8.087720816943053,7.400279183056947,0.2542727404584487,2.0716114416718487,0.2862669482154945,0.22227853270140296,2.1542651393690684,1.988957743974629,12795904
11.116999999999999,11.670137415114905,10.563862584885094,7.933999999999999,8.625942194117398,7.242057805882601,0.20708301259825626,2.0550760408242548,0.2739659197981833,0.14020010539832922,2.180699349234322,1.9294527324141875,12959744
11.437000000000001,11.968846782447729,10.905153217552273,8.167,8.950607682453407,7.383392317546592,0.23468465038264785,2.093518676857154,0.2933421111217122,0.1760271896435835,2.196048299871179,1.9909890538431285,13123584
11.558,12.014547916433752,11.101452083566247,7.908000000000001,8.667207481522674,7.148792518477328,0.2090640446015944,2.0659830157955485,0.27261634213857466,0.1455117470646141,2.170783558024931,1.9611824735661663,13287424
11.378000000000002,12.00332871355792,10.752671286442084,7.895999999999999,8.495969999249962,7.2960300007500365,0.28816810706630347,2.037292252480984,0.4006307938345044,0.17570542029810254,2.103627329937626,1.9709571750243422,13451264
11.267,11.978787187296877,10.555212812703122,8.142999999999999,8.554802136954143,7.731197863045854,0.23534712009131903,2.0697907100121182,0.27704634450763665,0.19364789567500137,2.1546360768587767,1.9849453431654596,13615104
11.625000000000002,11.898322154242939,11.351677845757065,8.274000000000001,8.901410551393584,7.646589448606417,0.2371639162612457,2.0477516641219458,0.29082232927020485,0.18350550325228657,2.1210375316918335,1.974465796552058,13778944
11.522,12.152139667058027,10.891860332941974,7.731,8.370569386384307,7.0914306136156915,0.23705253582447763,2.0603420043985046,0.3022418972349426,0.17186317441401266,2.1584394943969794,1.9622445144000298,13942784
11.538,12.201337018415225,10.874662981584775,7.936000000000002,8.567810098051623,7.30418990194838,0.2755848528817296,2.0405353719989456,0.3498785989804568,0.20129110678300244,2.15592177317774,1.9251489708201515,14106624
11.572,12.167378870972088,10.97662112902791,7.993,8.83734649285705,7.14865350714295,0.21083407392725345,2.0331927811106043,0.28488909863851847,0.13677904921598844,2.124876348859385,1.9415092133618237,14270464
11.684999999999999,12.203271164546127,11.16672883545387,8.188999999999998,8.674889905225452,7.703110094774545,0.19435694254934788,2.003674759467443,0.2612483145764768,0.12746557052221896,2.0842284972990095,1.9231210216358763,14434304
11.56,11.943744706803885,11.176255293196116,8.324,8.967773252007257,7.680226747992742,0.2027732375854005,2.001511601607005,0.2561891025792484,0.14935737259155263,2.123473597173709,1.879549606040301,14598144
11.755,12.215635430682443,11.294364569317558,8.220000000000002,8.727503694567835,7.71249630543217,0.24061305283879236,1.9752067213257152,0.30055794175021966,0.18066816392736507,2.0529612121651315,1.897452230486299,14761984
11.712,12.11711233010117,11.30688766989883,7.993,8.58006132558703,7.405938674412972,0.27946429026002684,1.971148253480593,0.35189067235487914,0.20703790816517453,2.0699841512386463,1.8723123557225398,14925824
11.841000000000001,12.396867790036445,11.285132209963557,8.044999999999998,8.789301686146146,7.300698313853849,0.20938025312498207,1.9771436279018721,0.2511967450082205,0.16756376124174366,2.067084046524526,1.8872032092792186,15089664
11.693000000000001,12.15202178597535,11.233978214024653,8.3,8.69413195759796,7.905868042402041,0.20756004564464087,2.008974209427834,0.25826654481027583,0.1568535464790059,2.0572759738643316,1.9606724449913362,15253504
11.894,12.250712769606023,11.537287230393977,8.282,9.064608458937162,7.499391541062838,0.17391358202633753,1.9864060754577317,0.22605129758897002,0.12177586646370503,2.0834506352068423,1.8893615157086214,15417344
11.895999999999997,12.335527018509667,11.456472981490327,8.360999999999999,8.988302957110836,7.733697042889163,0.21419103899970646,1.9895801271001499,0.2692990669371698,0.15908301106224307,2.12896183934961,1.8501984148506896,15581184
11.882000000000001,12.391937251041735,11.372062748958268,8.053,8.7983193946222,7.3076806053778025,0.22932407778377334,1.9597739274303119,0.3091661745056808,0.1494819810618659,2.057175667719917,1.8623721871407066,15745024
12.022999999999998,12.37174202499842,11.674257975001575,8.465,9.135660122565818,7.79433987743418,0.26851922972127795,1.9311181843280796,0.3506773217838919,0.18636113765866402,2.061358041764426,1.8008783268917332,15908864
11.922,12.26713185885977,11.576868141140231,7.9,8.406102756364753,7.393897243635248,0.24193404791876674,1.938624996940295,0.30255148253304165,0.18131661330449184,2.030101527048388,1.847148466832202,16072704
12.002,12.242657432879186,11.761342567120815,8.454000000000002,9.253127023695235,7.6548729763047705,0.17912644234796365,1.976724728445212,0.234866363706406,0.12338652098952128,2.095643428064078,1.8578060288263465,16236544
12.063999999999998,12.434842284536161,11.693157715463835,8.425,8.87806180593822,7.971938194061782,0.175363528697441,1.9465821584065757,0.21887713443127133,0.1318499229636107,2.0256751826405046,1.867489134172647,16400384
12.067000000000002,12.529278054854437,11.604721945145567,8.344999999999999,8.763168626274137,7.926831373725861,0.19481544297498957,1.9727213457226758,0.27807492596250216,0.11155595998747699,2.0492490710086684,1.896193620436683,16564224
12.097999999999999,12.562344699549806,11.633655300450192,8.288,9.012124298722258,7.563875701277744,0.20764035101359085,1.9476468304793042,0.25153067605730217,0.1637500259698795,2.082045316477023,1.8132483444815852,16728064
12.09,12.52899886104636,11.65100113895364,8.212000000000002,9.217522749618329,7.206477250381675,0.17260838778068618,1.8772474919756252,0.23988884784263126,0.10532792771874112,1.9907242578882773,1.7637707260629731,16891904
12.195,12.488879226894316,11.901120773105685,8.428999999999998,9.090414393553692,7.767585606446305,0.18032555336443085,1.9167109270890552,0.23377029301637303,0.12688081371248866,2.023770916180353,1.809650937997757,17055744
12.224,12.591483332955388,11.856516667044612,8.533,8.980281790373809,8.08571820962619,0.15979970794481532,1.8742881710330643,0.2283121047077701,0.09128731118186054,2.0191341378361765,1.729442204229952,17219584
12.038,12.439317829157888,11.636682170842112,8.361,8.869182053992464,7.852817946007536,0.16975381365045902,1.901225986083349,0.23651054002660904,0.102997087274309,2.051122921372508,1.75132905079419,17383424
12.241000000000001,12.625745370342518,11.856254629657485,8.825999999999999,9.41321716596162,8.238782834038377,0.21763042452124254,1.8933671906590461,0.3055778685425654,0.1296829804999197,1.9970158551893262,1.789718526128766,17547264
12.234,12.45833011389468,12.00966988610532,8.53,9.168733121107712,7.891266878892287,0.19575829066646597,1.8576460013786948,0.2587896984406177,0.1327268828923142,1.9582937767666786,1.756998225990711,17711104
12.237,12.518142312717243,11.955857687282757,8.364,8.912346605715765,7.8156533942842366,0.15053164626782137,1.853245235979557,0.20108152048824934,0.09998177204739339,1.9917256725344195,1.7147647994246946,17874944
12.231,12.49036268043032,11.97163731956968,8.538,9.118151704298109,7.957848295701892,0.16577825900943327,1.869247241318226,0.2504188700286681,0.08113764799019844,1.9953910654913565,1.7431034171450954,18038784
12.081999999999999,12.547871226842782,11.616128773157216,8.628,9.364013586831113,7.891986413168888,0.14511777615795526,1.8559309815367064,0.21763188293610136,0.07260366937980918,1.9756558736024958,1.736206089470917,18202624
12.395999999999999,12.667742525196186,12.124257474803812,8.636999999999999,9.058949049056872,8.215050950943125,0.1812998399448891,1.8272696460286777,0.2651073671266901,0.09749231276308812,1.9612111692304048,1.6933281228269506,18366464
12.341,12.594907463458638,12.08709253654136,8.713999999999999,9.311882931684789,8.116117068315209,0.145688782314149,1.8345813021063802,0.21707714925493235,0.07430041537336565,1.9637927727798923,1.705369831432868,18530304
12.282999999999998,12.676777856157502,11.889222143842494,8.716,9.805102382698706,7.626897617301293,0.15614102097460997,1.7968587413430215,0.23404249829045454,0.0782395436587654,1.948533534800828,1.645183947885215,18694144
12.391,12.586471225503908,12.195528774496092,8.770999999999999,9.547137230133949,7.9948627698660495,0.15650882421371834,1.7540393794576326,0.2424733840651343,0.07054426436230236,1.9103487756073283,1.5977299833079368,18857984
12.425,12.732253966613941,12.11774603338606,8.924999999999999,9.558281138200089,8.29171886179991,0.12233785018324847,1.7548161735137302,0.18073917964601421,0.06393652072048274,1.917263409109545,1.5923689379179153,19021824
12.49,12.764663430401646,12.215336569598355,8.440999999999999,9.187825950272217,7.694174049727782,0.14887484381906685,1.7149783695737522,0.25500720431627366,0.04274248332186002,1.9044271892533335,1.5255295498941708,19185664
12.469000000000001,12.6516718369098,12.286328163090202,8.549000000000001,9.347003132825932,7.75099686717407,0.12668902436271307,1.706048894425233,0.18093603264986544,0.0724420160755607,1.9514379438262126,1.4606598450242534,19349504
12.305999999999997,12.778211816878821,11.833788183121174,8.713000000000001,9.365947930542704,8.060052069457297,0.12397992170493426,1.7961096361279487,0.2037319905206833,0.044227852889185224,1.981303028208994,1.6109162440469034,19513344
12.403,12.746279769284472,12.059720230715529,8.627,9.247049191596926,8.006950808403076,0.11800219872190303,1.770216517150402,0.1677476101131725,0.06825678733063356,1.9519431743933175,1.5884898599074866,19677184
12.405000000000001,12.724444830917642,12.08555516908236,8.712,9.184986257728488,8.239013742271512,0.1156073371414095,1.709567230939865,0.1717345390447108,0.0594801352381082,1.9199774749525311,1.499156986927199,19841024
12.492999999999999,12.85007282170448,12.135927178295518,8.902,9.474482314137301,8.329517685862697,0.12820619787865625,1.7802753309408825,0.1862677856397956,0.07014461011751691,1.9521856018171737,1.6083650600645913,20004864
12.448,12.672624130493588,12.223375869506413,8.758000000000001,9.454186756553154,8.061813243446847,0.1504958368799028,1.7061556870738666,0.23940888641784658,0.06158278734195903,1.8816399502927843,1.5306714238549488,20168704
12.561,12.887847059035261,12.234152940964739,8.556000000000001,9.239479333996282,7.87252066600372,0.11491838640843828,1.6523284286260604,0.18728782868629784,0.042548944130578734,1.8495513997806854,1.4551054574714355,20332544
12.553,12.857008223572983,12.248991776427019,8.978,9.409365274448465,8.546634725551534,0.08758269813843066,1.639585208396117,0.12414145465781953,0.051023941619041786,1.8362734640296643,1.44289695276257,20496384
12.533000000000001,12.7477580033433,12.318241996656702,8.785999999999998,9.306157668404492,8.265842331595504,0.09244644505282237,1.6290172268946965,0.15899931548647772,0.025893574619167026,1.884860487027562,1.373173966761831,20660224
12.440999999999999,12.701247958685558,12.18075204131444,8.950999999999999,9.591787796388163,8.310212203611835,0.1280933492118492,1.6257922773559887,0.2016117690543191,0.054574929369379285,1.8609527794135285,1.390631775298449,20824064
12.514,12.84672210626888,12.181277893731119,8.921000000000001,9.500041449293573,8.34195855070643,0.10810290635563428,1.5933450092871984,0.1894627431119214,0.02674306959934715,1.7936395670045586,1.393050451569838,20987904
12.766,12.89624592124132,12.63575407875868,8.84,9.567186358507914,8.112813641492085,0.07777640988157745,1.5957132975260415,0.1349510020493868,0.020601817713768122,1.801615294808071,1.389811300244012,21151744
12.533,12.848501188587301,12.217498811412698,8.983999999999998,9.525206060572124,8.442793939427872,0.0606609111205519,1.560183774928252,0.12053324168721812,0.0007885805538856844,1.7707746308031274,1.3495929190533769,21315584
12.542,12.91898275822642,12.16501724177358,9.037000000000003,9.616431618053419,8.457568381946587,0.07995511916621272,1.4994978412985804,0.1619792495997872,-0.002069011267361781,1.7225182896572662,1.2764773929398947,21479424
12.553999999999998,12.803567626105629,12.304432373894368,8.898,9.383650079789964,8.412349920210035,0.08733657640404996,1.5272372528910636,0.14193468080546767,0.032738472002632246,1.7173948184680805,1.3370796873140467,21643264
12.575,12.805835439220237,12.344164560779761,8.985000000000001,9.4831616203603,8.486838379639702,0.0766192713810596,1.541810101767381,0.12153020201740442,0.03170834074471479,1.740202311094111,1.3434178924406512,21807104
12.594999999999999,12.955950135060231,12.234049864939767,9.245999999999999,9.793689693165755,8.698310306834243,0.08854953063031033,1.4726870129505794,0.1548798786123484,0.022219182648272273,1.6954777392714067,1.249896286629752,21970944
12.533000000000001,12.777665077197382,12.28833492280262,8.895,9.509153889509786,8.280846110490213,0.09835277813641971,1.550497201581796,0.15963582145019709,0.037069734822642336,1.7738109326927693,1.3271834704708225,22134784
12.566999999999998,12.816401283076088,12.317598716923909,8.684000000000001,9.294232742484375,8.073767257515627,0.07083071739956108,1.5105258047580719,0.11312670695382657,0.028534727845295593,1.6934354744859201,1.3276161350302236,22298624
12.653000000000002,12.832557790140113,12.473442209859892,9.081,9.722349358774139,8.43965064122586,0.07084884434395154,1.4583026518424353,0.09552177980846639,0.04617590887943669,1.7244281538525192,1.1921771498323515,22462464
12.734,12.936741214359587,12.531258785640413,9.163,9.846813571084985,8.479186428915016,0.07612799553122987,1.4132178296645481,0.1314526834511039,0.020803307611355862,1.639115600535147,1.1873200587939492,22626304
12.708000000000002,12.863935884260169,12.552064115739835,8.902999999999999,9.672714882277846,8.133285117722151,0.058094152332826776,1.3821748211979867,0.08880552662172855,0.027382778043925003,1.6124240725809598,1.1519255698150137,22790144
12.719,12.944053327013844,12.493946672986155,8.902,9.549839486292708,8.25416051370729,0.06265551578253502,1.4909590736031535,0.10359005686668722,0.021720974698382814,1.6815916541785574,1.3003264930277496,22953984
12.733,12.908217008306842,12.55778299169316,8.93,9.364188898982919,8.49581110101708,0.060533081437461035,1.445560633391142,0.10631491665129689,0.01475124622362519,1.7152776424357734,1.1758436243465105,23117824
12.607000000000001,12.916969353323841,12.297030646676161,9.011,9.715619755612911,8.306380244387087,0.03955488745899246,1.4443098068237306,0.07345348280654082,0.005656292111444104,1.719815908108984,1.168803705538477,23281664
12.565,12.761888293202007,12.368111706797992,8.939,9.57447541258494,8.30352458741506,0.06758176591247315,1.442103741069635,0.1263752889769376,0.008788242848008727,1.6433925745220443,1.2408149076172255,23445504
12.613,12.777319810126473,12.448680189873526,9.048,9.686338468212593,8.409661531787407,0.062375614873599196,1.3460496194660663,0.11788884757635208,0.0068623821708463095,1.6080597387944628,1.0840395001376697,23609344
12.691999999999998,12.91438704998268,12.469612950017316,9.043000000000001,9.546746960288596,8.539253039711406,0.05531137860574133,1.3067495169738927,0.09376027457805466,0.016862482633428003,1.629480081564587,0.9840189523831986,23773184
12.713,12.882118301789014,12.543881698210985,8.902,9.484164925085667,8.319835074914332,0.06617927149248613,1.3713824190199375,0.10136827927418143,0.030990263710790826,1.6775631659381331,1.0652016721017419,23937024
12.801999999999998,12.92114696806885,12.682853031931145,8.946000000000002,9.40908098643758,8.482919013562423,0.06477866154358096,1.3978012271225453,0.09545450163190058,0.03410282145526133,1.670317967591904,1.1252844866531866,24100864
12.771,12.915045131816386,12.626954868183615,8.822999999999999,9.475365694990163,8.170634305009834,0.04216993103618729,1.3172614740828674,0.06873929465741246,0.015600567414962116,1.6157281792148235,1.0187947689509114,24264704
12.620999999999999,12.772224997933542,12.469775002066456,9.001000000000001,9.482859938156308,8.519140061843695,0.0538105451657126,1.2739722604552903,0.0926094119850601,0.01501167834636509,1.5437939948446107,1.00415052606597,24428544
12.762,12.882813906484312,12.641186093515689,9.209,9.82302687237612,8.594973127623879,0.04902560162396787,1.3039142496883869,0.09271581765737583,0.005335385590559925,1.5771610097743505,1.0306674896024233,24592384
12.8,12.914629839047258,12.685370160952743,9.007000000000001,9.381994666628742,8.63200533337126,0.03881927115532254,1.2240356643994648,0.06127105415152781,0.016367488159117278,1.479035870274675,0.9690354585242544,24756224
12.719,12.879838428243998,12.558161571756001,8.968,9.479835911205925,8.456164088794075,0.05900682306188776,1.2369792600472767,0.09895147689346692,0.01906216923030859,1.484705511600037,0.9892530084945165,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-miner-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.254,1.5010303625063122,1.0069696374936878,1.331,1.5623201245028195,1.0996798754971804,0.0,2.70723742544651,0.0,0.0,2.707847395206601,2.7066274556864194,16384
1.1829999999999998,1.3930975963689254,0.9729024036310742,1.293,1.5306573163191068,1.055342683680893,0.0,2.664782738685608,0.0,0.0,2.7118853582431233,2.6176801191280927,180224
1.085,1.2741692363995796,0.8958307636004205,1.176,1.501029229454829,0.8509707705451708,0.0,2.5843257933855055,0.0,0.0,2.709534735453537,2.459116851317474,344064
1.1969999999999998,1.459984790434732,0.9340152095652676,1.363,1.6167735210773575,1.1092264789226425,0.0,2.4762538358569146,0.0,0.0,2.684064712384082,2.268442959329747,507904
1.316,1.5474821807396846,1.0845178192603155,1.505,2.0116606359290206,0.998339364070979,0.1385233631907307,2.415999177098274,0.15633389193270397,0.12071283444875741,2.613696839810744,2.218301514385804,671744
2.3009999999999997,3.0609138109022624,1.541086189097737,2.418,3.1074461545327527,1.7285538454672476,0.1385233631907307,2.360396087169647,0.15633389193270397,0.12071283444875741,2.5618896114441916,2.158902562895103,835584
3.017,3.944944502650886,2.089055497349114,3.239,4.249024257134451,2.228975742865549,0.1385233631907307,2.3039743170142173,0.15633389193270397,0.12071283444875741,2.501586888156536,2.1063617458718986,999424
4.218,5.034685986166042,3.401314013833958,4.125,4.969751442733305,3.2802485572666953,0.2358616154580469,2.170406958460808,0.2871703676627169,0.1845528632533769,2.374739349677806,1.9660745672438098,1163264
4.986,6.194430386906916,3.7775696130930836,4.859000000000001,5.946137985722144,3.771862014277857,0.2358616154580469,2.0639277413487433,0.2871703676627169,0.1845528632533769,2.199306656579039,1.9285488261184476,1327104
6.021,6.569059303360503,5.472940696639497,5.824000000000001,7.000241471807554,4.647758528192448,0.2358616154580469,1.9790115013718605,0.2871703676627169,0.1845528632533769,2.161426192174545,1.7965968105691763,1490944
6.739999999999999,7.544288505450624,5.935711494549374,6.428999999999999,7.184598438325542,5.673401561674456,0.43137787377783254,1.8522736892104148,0.5040705848002388,0.35868516275542633,1.9414197540641502,1.7631276243566794,1654784
7.550999999999999,8.302378067287034,6.799621932712964,7.081,7.844052422838693,6.317947577161307,0.43137787377783254,1.887945109605789,0.5040705848002388,0.35868516275542633,1.993775073222813,1.7821151459887652,1818624
7.869,8.261796384912081,7.476203615087918,7.236,7.797234353902182,6.674765646097818,0.43137787377783254,1.8891539499163628,0.5040705848002388,0.35868516275542633,1.9806987070511242,1.7976091927816014,1982464
8.029,8.886221674947619,7.171778325052382,7.298,7.813049512183052,6.782950487816948,0.5167552717255413,1.9164223328232766,0.5752673407697405,0.458243202681342,1.9974550473092738,1.8353896183372793,2146304
8.805000000000001,9.423308175588842,8.186691824411161,7.622,8.315322435811794,6.928677564188205,0.5167552717255413,1.929250244796276,0.5752673407697405,0.458243202681342,2.013218342754549,1.8452821468380032,2310144
9.217000000000002,10.05672674126766,8.377273258732345,8.209999999999999,8.80204729540806,7.6179527045919375,0.5167552717255413,1.8892276719212533,0.5752673407697405,0.458243202681342,1.9700764395690937,1.8083789042734129,2473984
9.247,9.697689471809582,8.796310528190418,8.043,8.577996261669181,7.508003738330817,0.5360717862172388,1.9275812298059463,0.5919013356367471,0.4802422367977306,2.018170640616759,1.8369918189951333,2637824
10.349,10.821005296580452,9.876994703419548,8.487,9.069873056505445,7.904126943494555,0.5360717862172388,1.8339913561940193,0.5919013356367471,0.4802422367977306,1.9503215154806104,1.7176611969074282,2801664
10.612000000000002,11.201691444740385,10.022308555259619,9.049,9.673555041609625,8.424444958390374,0.5360717862172388,1.7674629047513009,0.5919013356367471,0.4802422367977306,1.8376538337915684,1.6972719757110333,2965504
10.792,11.161345366831641,10.422654633168358,8.931000000000001,9.37573475240867,8.486265247591332,0.5360717862172388,1.8095472529530525,0.5919013356367471,0.4802422367977306,1.929475505264526,1.689619000641579,3129344
10.919999999999998,11.293255944359897,10.546744055640099,8.988000000000001,9.625601756584784,8.350398243415219,0.5299379451556339,1.8016217574477196,0.5702379575843326,0.4896379327269352,1.9206907171007386,1.6825527977947006,3293184
11.307,11.667916887939592,10.946083112060409,9.118,9.799774156154369,8.436225843845632,0.5299379451556339,1.7013626858592032,0.5702379575843326,0.4896379327269352,1.8782158591035392,1.5245095126148673,3457024
11.591999999999999,12.065598986485401,11.118401013514596,9.549000000000001,10.249691801008119,8.848308198991884,0.5299379451556339,1.6057430252432823,0.5702379575843326,0.4896379327269352,1.7138315600839071,1.4976544904026574,3620864
11.57,12.013891878727241,11.12610812127276,9.693000000000001,10.212365959608446,9.173634040391557,0.4790506256807892,1.5929042175412178,0.5120310653071164,0.446070186054462,1.7084208835651022,1.4773875515173334,3784704
11.841,12.209495590204279,11.47250440979572,10.022,10.498944441208828,9.545055558791173,0.4790506256807892,1.479419481754303,0.5120310653071164,0.446070186054462,1.6333742864923588,1.325464677016247,3948544
12.054,12.373443265698308,11.734556734301693,9.808,10.167966665123314,9.448033334876685,0.4790506256807892,1.4331587940454482,0.5120310653071164,0.446070186054462,1.559200811378511,1.3071167767123855,4112384
11.940000000000001,12.325175284773051,11.554824715226951,9.825,10.373073900126615,9.276926099873384,0.40047136978589226,1.4260817766189575,0.43610379364436697,0.36483894592741756,1.6147333614871855,1.2374301917507295,4276224
11.77,12.14477993542878,11.39522006457122,9.419,10.074323584193337,8.763676415806664,0.40047136978589226,1.4491110414266586,0.43610379364436697,0.36483894592741756,1.6788095903876852,1.219412492465632,4440064
11.873,12.382039291214342,11.363960708785656,9.260000000000002,9.752727104998296,8.767272895001707,0.40047136978589226,1.368562390655279,0.43610379364436697,0.36483894592741756,1.6553108411209316,1.0818139401896265,4603904
11.629999999999999,12.163422909144328,11.09657709085567,9.462000000000002,9.83129121300134,9.092708786998664,0.3269166898753989,1.458311267197132,0.3860127974237248,0.267820582327073,1.7492720097731227,1.1673505246211415,4767744
11.642000000000001,12.187945052180163,11.09605494781984,9.308,9.80524842885624,8.81075157114376,0.3269166898753989,1.463801172375679,0.3860127974237248,0.267820582327073,1.7700711732958814,1.1575311714554766,4931584
11.704,12.201638422953856,11.206361577046145,9.454,9.855203190416029,9.052796809583972,0.3269166898753989,1.4622265130281449,0.3860127974237248,0.267820582327073,1.845539485592197,1.0789135404640928,5095424
11.535,12.274503211622505,10.795496788377495,9.303999999999998,10.047104299543474,8.560895700456523,0.30565812372997236,1.466491362452507,0.3542152320201788,0.25710101543976593,1.9005606093071719,1.0324221155978424,5259264
11.392,11.973683762881516,10.810316237118483,9.023,9.668725173738798,8.377274826261202,0.30565812372997236,1.480727282911539,0.3542152320201788,0.25710101543976593,1.840883839792932,1.120570726030146,5423104
11.370000000000001,11.897579377913884,10.842420622086118,9.103,9.463861469264868,8.742138530735131,0.30565812372997236,1.4625750206410886,0.3542152320201788,0.25710101543976593,1.8445449304789356,1.0806051108032415,5586944
11.466000000000001,12.029208664706076,10.902791335293927,9.366999999999999,10.15598732562697,8.578012674373028,0.30565812372997236,1.3690386451780796,0.3542152320201788,0.25710101543976593,1.8067117546215132,0.9313655357346459,5750784
11.379999999999999,11.878537862152914,10.881462137847084,9.489999999999998,9.873223172577022,9.106776827422975,0.29829688776295216,1.4367190219461918,0.3462418920757943,0.25035188345011,1.7290838762677245,1.1443541676246591,5914624
11.52,12.08412764513007,10.955872354869928,9.184000000000001,9.79401967181395,8.573980328186051,0.29829688776295216,1.3767615139484406,0.3462418920757943,0.25035188345011,1.6588743135618045,1.0946487143350767,6078464
11.437000000000001,12.301754878563864,10.572245121436138,9.398000000000001,9.987301281179672,8.808698718820331,0.29829688776295216,1.3685108922421931,0.3462418920757943,0.25035188345011,1.644436015573082,1.0925857689113043,6242304
11.572999999999999,12.344207494776859,10.801792505223139,9.16,10.024395742701223,8.295604257298777,0.2762432962813818,1.3326150812208652,0.32746556525997467,0.22502102730278892,1.5998461656360785,1.065383996805652,6406144
11.372,12.150303282788913,10.593696717211087,9.05,10.055832988124768,8.044167011875233,0.2762432962813818,1.2957911260426045,0.32746556525997467,0.22502102730278892,1.5433345371203468,1.0482477149648621,6569984
11.144,12.744007499982422,9.543992500017579,8.769,10.125749424175297,7.412250575824703,0.2762432962813818,1.2682349517941476,0.32746556525997467,0.22502102730278892,1.5990796902516977,0.9373902133365974,6733824
11.153000000000002,12.788029357534601,9.517970642465404,8.736,9.999211779552423,7.472788220447577,0.26725885999025345,1.3492409132421017,0.31676509816759046,0.21775262181291644,1.6551220381969292,1.0433597882872743,6897664
11.286999999999999,12.781215847861345,9.792784152138653,9.057,10.541284676199279,7.572715323800721,0.26725885999025345,1.2896313466131688,0.31676509816759046,0.21775262181291644,1.621019522695421,0.9582431705309167,7061504
11.249999999999998,12.43797306366769,10.062026936332307,8.933,10.117964556431962,7.748035443568036,0.26725885999025345,1.2853436842560768,0.31676509816759046,0.21775262181291644,1.6859190018959649,0.8847683666161886,7225344
11.332999999999998,12.517137238667882,10.148862761332115,9.027999999999999,10.002892814621175,8.053107185378822,0.2638052224392349,1.3337745934724807,0.31691783032250126,0.2106926145559685,1.6694247105812603,0.9981244763637013,7389184
11.439,12.861458786749198,10.016541213250802,9.064000000000002,10.6090385108469,7.518961489153104,0.2638052224392349,1.326530109345913,0.31691783032250126,0.2106926145559685,1.7122592622176267,0.9408009564741993,7553024
11.338000000000001,12.681263190890007,9.994736809109995,8.951999999999998,10.555220508850855,7.348779491149141,0.2638052224392349,1.382073526829481,0.31691783032250126,0.2106926145559685,1.7324803819271521,1.03166667173181,7716864
11.462,12.948450806451394,9.975549193548606,8.958000000000002,10.498109087045462,7.417890912954542,0.23610955390680974,1.3995092794299127,0.2813178058032462,0.19090130201037325,1.709447822396866,1.0895707364629592,7880704
11.379999999999999,12.831433773893938,9.92856622610606,8.92,9.970314238692403,7.869685761307598,0.23610955390680974,1.429423987865448,0.2813178058032462,0.19090130201037325,1.7016575082842307,1.1571904674466653,8044544
11.482000000000003,12.356423238483519,10.607576761516487,9.373000000000001,10.194840008760831,8.551159991239171,0.23610955390680974,1.3699555531144143,0.2813178058032462,0.19090130201037325,1.579143638365035,1.1607674678637936,8208384
11.927999999999999,12.693373111625956,11.162626888374042,9.692,10.413925203881954,8.970074796118046,0.23610955390680974,1.3607123419642448,0.2813178058032462,0.19090130201037325,1.62454485872874,1.0968798251997496,8372224
11.658000000000001,12.487346730867134,10.828653269132868,9.392000000000001,10.352508198819772,8.431491801180231,0.2100195822985976,1.4292574770748616,0.2565533533416219,0.16348581125557332,1.641963772387383,1.2165511817623402,8536064
11.94,12.712450645672588,11.167549354327411,9.453,10.52585646756684,8.38014353243316,0.2100195822985976,1.4074389725923537,0.2565533533416219,0.16348581125557332,1.6556272434761377,1.1592507017085698,8699904
11.734,12.578739012950154,10.889260987049846,9.608,10.451407374878832,8.76459262512117,0.2100195822985976,1.393681211769581,0.2565533533416219,0.16348581125557332,1.5759444846776838,1.211417938861478,8863744
11.797999999999998,12.83882467303576,10.757175326964237,9.463999999999999,10.161426698657284,8.766573301342714,0.19071745339262514,1.4438256844878197,0.23537395869217673,0.14606094809307354,1.6854877657584049,1.2021636032172345,9027584
11.891,12.621170528027529,11.160829471972471,9.591,10.537514130903496,8.644485869096503,0.19071745339262514,1.4609395511448384,0.23537395869217673,0.14606094809307354,1.7045868735655796,1.2172922287240973,9191424
12.06,12.658080262172227,11.461919737827774,10.043000000000001,10.614280141436756,9.471719858563246,0.19071745339262514,1.443670841306448,0.23537395869217673,0.14606094809307354,1.6877125890580873,1.1996290935548088,9355264
11.979999999999999,12.62535261679178,11.334647383208218,9.943,10.592030815909382,9.293969184090617,0.17636003794414132,1.4396846286952496,0.2228834610197971,0.12983661486848552,1.694606564045051,1.1847626933454483,9519104
12.053999999999998,12.758417489845332,11.349582510154665,9.89,10.692359021884842,9.087640978115159,0.17636003794414132,1.4772570684552193,0.2228834610197971,0.12983661486848552,1.6619068547576787,1.2926072821527599,9682944
12.206,12.855156375613765,11.556843624386234,9.993,10.66640997913604,9.319590020863961,0.17636003794414132,1.452454723417759,0.2228834610197971,0.12983661486848552,1.6710924015862063,1.2338170452493116,9846784
12.156,12.733463418754816,11.578536581245185,9.855999999999998,10.526405847229869,9.185594152770127,0.16574001935644364,1.5056595757603646,0.21628620308011506,0.11519383563277222,1.7351921053145012,1.276127046206228,10010624
12.231,12.609006613698755,11.852993386301245,9.933000000000002,10.453000961537574,9.412999038462429,0.16574001935644364,1.511590737104416,0.21628620308011506,0.11519383563277222,1.7608940695906652,1.2622874046181667,10174464
12.26,12.629404926875644,11.890595073124356,10.063999999999998,10.568701892209647,9.55929810779035,0.16574001935644364,1.5393081292510034,0.21628620308011506,0.11519383563277222,1.7433005560430168,1.33531570245899,10338304
12.311,12.604852003566421,12.017147996433579,9.940999999999999,10.759504123386069,9.122495876613929,0.14584132997530327,1.5826456859707831,0.18988049434279575,0.10180216560781079,1.796313198588495,1.3689781733530713,10502144
12.456,12.703838657194554,12.208161342805445,9.934999999999999,10.448522151420947,9.42147784857905,0.14584132997530327,1.5230938971042634,0.18988049434279575,0.10180216560781079,1.709076881546187,1.3371109126623397,10665984
12.283,12.795563166838976,11.770436833161023,9.998999999999999,10.638913275374092,9.359086724625906,0.14584132997530327,1.4367762923240661,0.18988049434279575,0.10180216560781079,1.6297547724635044,1.2437978121846278,10829824
12.36,12.69027261466855,12.02972738533145,10.170999999999998,10.629812597908991,9.712187402091004,0.14584132997530327,1.4607703149318696,0.18988049434279575,0.10180216560781079,1.6585584167597176,1.2629822131040216,10993664
12.373000000000001,12.768273323157535,11.977726676842467,10.148,10.575312531995026,9.720687468004973,0.13216443199321093,1.4630129724740981,0.16685754262047597,0.09747132136594588,1.579739207734388,1.3462867372138083,11157504
12.363,12.8460331251581,11.8799668748419,10.084,10.73980789870205,9.428192101297949,0.13216443199321093,1.4431237190961839,0.16685754262047597,0.09747132136594588,1.5556774225732752,1.3305700156190925,11321344
12.409999999999998,12.743526610632493,12.076473389367504,9.934999999999999,10.627506317660712,9.242493682339285,0.13216443199321093,1.4760091662406922,0.16685754262047597,0.09747132136594588,1.5991912462060138,1.3528270862753706,11485184
12.260000000000002,12.630135110466437,11.889864889533566,10.166999999999998,10.764512342968743,9.569487657031253,0.13490930279880137,1.5731389611959457,0.16912924137382265,0.10068936422378008,1.7049150446629828,1.4413628777289085,11649024
12.464,12.744042853863476,12.183957146136525,10.310999999999998,10.906708821489154,9.715291178510842,0.13490930279880137,1.5859034672379493,0.16912924137382265,0.10068936422378008,1.748391440902757,1.4234154935731416,11812864
12.423999999999998,12.632384260442095,12.2156157395579,10.066999999999998,10.56330736444264,9.570692635557357,0.13490930279880137,1.572917788475752,0.16912924137382265,0.10068936422378008,1.8635454568756382,1.2822901200758656,11976704
12.385000000000002,12.714704413073287,12.055295586926716,10.149000000000001,10.68503078269816,9.612969217301842,0.12723251613541983,1.561541910469532,0.15840128709183088,0.09606374517900879,1.8331759480390761,1.289907872899988,12140544
12.446000000000002,12.740081621323062,12.15191837867694,10.144000000000002,10.508779385382455,9.779220614617548,0.12723251613541983,1.6156736478209495,0.15840128709183088,0.09606374517900879,1.824515077492581,1.406832218149318,12304384
12.426999999999998,12.677760842238175,12.17623915776182,9.956,10.56495320017223,9.347046799827769,0.12723251613541983,1.6010205432772637,0.15840128709183088,0.09606374517900879,1.8426962843947199,1.3593448021598076,12468224
12.381000000000002,12.652014759745667,12.109985240254337,10.053999999999998,10.628686001221535,9.479313998778462,0.12157997851961297,1.618965482711792,0.15152088505886493,0.091639071980361,1.9099038330540223,1.3280271323695618,12632064
12.414,12.728044582822248,12.099955417177751,9.852999999999998,10.38807102332307,9.317928976676926,0.12157997851961297,1.5907445475459099,0.15152088505886493,0.091639071980361,1.808178566153454,1.3733105289383658,12795904
12.561000000000002,12.792017315368353,12.32998268463165,10.194999999999999,10.807245865645493,9.582754134354504,0.12157997851961297,1.4642162188887595,0.15152088505886493,0.091639071980361,1.7252820490472107,1.2031503887303083,12959744
12.466999999999997,12.702798642913818,12.231201357086176,10.028,10.742532014678138,9.313467985321862,0.11947817982454198,1.445441158860922,0.15293402451206817,0.08602233513701579,1.7512385053661712,1.1396438123556727,13123584
12.566,12.743380945989134,12.388619054010867,10.094,10.632817223184263,9.555182776815736,0.11947817982454198,1.4439078152179718,0.15293402451206817,0.08602233513701579,1.619469407212829,1.2683462232231146,13287424
12.498,12.758875449209004,12.237124550790995,10.310999999999998,10.803878281120195,9.818121718879802,0.11947817982454198,1.4552011869847774,0.15293402451206817,0.08602233513701579,1.7528276731875176,1.1575747007820372,13451264
12.516000000000002,12.756424624362815,12.275575375637189,9.9,10.546993044784873,9.253006955215128,0.11947817982454198,1.4320307284593583,0.15293402451206817,0.08602233513701579,1.6715516213125539,1.1925098356061627,13615104
12.433,12.671329603700421,12.194670396299578,10.392999999999999,10.72457352125886,10.061426478741138,0.11485354407385173,1.3848534509539605,0.14904200082997043,0.08066508731773303,1.496197279447857,1.273509622460064,13778944
12.572999999999999,12.747588086649689,12.398411913350309,10.187000000000001,10.647153235346662,9.72684676465334,0.11485354407385173,1.4296437904238701,0.14904200082997043,0.08066508731773303,1.5981128425128008,1.2611747383349394,13942784
12.502,12.701288735256162,12.30271126474384,10.240999999999998,10.792315699032775,9.68968430096722,0.11485354407385173,1.4108294665813446,0.14904200082997043,0.08066508731773303,1.6019313666268347,1.2197275665358545,14106624
12.516,12.743473075329806,12.288526924670194,10.352,10.668000000000001,10.036,0.10424050575005872,1.5058076962828637,0.1285557618303029,0.07992524966981455,1.6773448446865327,1.3342705478791947,14270464
12.489999999999998,12.665385290147148,12.31461470985285,10.352,10.702878896487093,10.001121103512908,0.10424050575005872,1.4706523060798644,0.1285557618303029,0.07992524966981455,1.655366916804327,1.2859376953554018,14434304
12.512000000000002,12.721895211951109,12.302104788048895,10.136,10.453086738921701,9.818913261078297,0.10424050575005872,1.4573147773742676,0.1285557618303029,0.07992524966981455,1.6673126626002854,1.2473168921482498,14598144
12.586,12.75559952830123,12.41640047169877,10.206,10.63586509511706,9.77613490488294,0.09890502465007098,1.5193083494901658,0.12122973017835573,0.07658031912178623,1.6784032124958093,1.3602134864845223,14761984
12.587,12.756413694841946,12.417586305158054,10.105999999999998,10.735701516593375,9.476298483406621,0.09890502465007098,1.461061292886734,0.12122973017835573,0.07658031912178623,1.6300160968669206,1.2921064889065472,14925824
12.55,12.683790881602597,12.416209118397404,10.383000000000001,10.934453533853942,9.83154646614606,0.09890502465007098,1.4200457587838173,0.12122973017835573,0.07658031912178623,1.5684581839678262,1.2716333335998085,15089664
12.471,12.742714924139253,12.199285075860747,10.428999999999998,10.721248182201359,10.136751817798638,0.09089425304484655,1.4642668202519418,0.10752566020640182,0.07426284588329128,1.68967103770156,1.2388626028023235,15253504
12.615,12.813355741031108,12.416644258968892,10.228,10.589269982146316,9.866730017853683,0.09089425304484655,1.3651757687330246,0.10752566020640182,0.07426284588329128,1.5757717334940677,1.1545798039719815,15417344
12.613,12.929734904928395,12.296265095071604,10.404,10.951397478985792,9.856602521014208,0.09089425304484655,1.3934431180357933,0.10752566020640182,0.07426284588329128,1.6038017758196943,1.1830844602518924,15581184
12.548,12.742411933790084,12.353588066209916,10.445999999999998,10.785210848883107,10.106789151116889,0.08263579660007464,1.3300704874098301,0.10474491287250134,0.060526680327647936,1.5565220214648312,1.103618953354829,15745024
12.61,12.843323809329437,12.376676190670562,10.427,10.789658241323702,10.064341758676298,0.08263579660007464,1.3559980422258378,0.10474491287250134,0.060526680327647936,1.5913446557981892,1.1206514286534863,15908864
12.708000000000002,12.899457567100391,12.516542432899612,10.495000000000001,11.057605545653438,9.932394454346564,0.08263579660007464,1.2910496309399604,0.10474491287250134,0.060526680327647936,1.5685071405738658,1.013592121306055,16072704
12.574000000000002,12.813006276068226,12.334993723931778,10.743000000000002,11.176221652275139,10.309778347724865,0.08263579660007464,1.2873579315841197,0.10474491287250134,0.060526680327647936,1.550660373617063,1.0240554895511764,16236544
12.758,12.858079968025574,12.657920031974424,10.530999999999999,11.077597658245988,9.98440234175401,0.07728759494531416,1.292703539133072,0.10583472050872295,0.04874046938190537,1.5317179560945358,1.053689122171608,16400384
12.693999999999999,12.91819634252146,12.469803657478538,10.403,10.79338570670556,10.01261429329444,0.07728759494531416,1.3427114389836787,0.10583472050872295,0.04874046938190537,1.5531953254998052,1.1322275524675522,16564224
12.666,12.87992522057953,12.452074779420471,10.471,10.9383424868338,10.0036575131662,0.07728759494531416,1.3811408758163453,0.10583472050872295,0.04874046938190537,1.5540054993406363,1.2082762522920543,16728064
12.684,12.9162154172315,12.451784582768498,10.398000000000001,10.881710657314889,9.914289342685114,0.07121521512022086,1.356559905409813,0.10066890422979416,0.04176152601064756,1.5418919132920064,1.1712278975276196,16891904
12.67,12.86488458122694,12.47511541877306,10.452000000000002,10.912712491690861,9.991287508309142,0.07121521512022086,1.2611465260386467,0.10066890422979416,0.04176152601064756,1.4903673687544345,1.031925683322859,17055744
12.761999999999999,12.978739474946304,12.545260525053694,10.235000000000001,10.709473392299296,9.760526607700706,0.07121521512022086,1.3434545800089837,0.10066890422979416,0.04176152601064756,1.5712002194216117,1.1157089405963556,17219584
12.699,12.925514900172152,12.472485099827848,10.178,10.737424704495611,9.61857529550439,0.06412606700920612,1.2925975538790226,0.09434603702114108,0.03390609699727115,1.5490550948619943,1.036140012896051,17383424
12.662999999999998,12.82118027689949,12.504819723100507,10.260000000000002,10.916444971037178,9.603555028962825,0.06412606700920612,1.3360562294721603,0.09434603702114108,0.03390609699727115,1.5096847954120471,1.1624276635322734,17547264
12.701,12.896829007044412,12.50517099295559,10.259,10.598365584583942,9.91963441541606,0.06412606700920612,1.3696541324257852,0.09434603702114108,0.03390609699727115,1.5401896164446458,1.1991186484069245,17711104
12.724,12.946674650555469,12.501325349444532,10.311,10.6362829537495,9.9857170462505,0.06264611340509606,1.3733095794916153,0.08828185192648005,0.037010374883712054,1.6064701621649762,1.1401489968182543,17874944
12.758000000000001,12.96453329029481,12.551466709705192,10.451,11.004000000000001,9.898,0.06264611340509606,1.304426147043705,0.08828185192648005,0.037010374883712054,1.5149306329010792,1.093921661186331,18038784
12.652000000000001,12.855901937214927,12.448098062785075,10.625,11.143309752947019,10.106690247052981,0.06264611340509606,1.3764164716005325,0.08828185192648005,0.037010374883712054,1.611845020138046,1.1409879230630189,18202624
12.658,12.89212817002659,12.42387182997341,10.509,10.954341442041946,10.063658557958055,0.054676594310527994,1.3128854185342789,0.08212556528332693,0.02722762333772906,1.497440663936235,1.1283301731323228,18366464
12.706,12.920205508799377,12.491794491200622,10.386,10.804955844928793,9.967044155071205,0.054676594310527994,1.2527760803699493,0.08212556528332693,0.02722762333772906,1.4479481852349916,1.057603975504907,18530304
12.766000000000002,13.005674779649425,12.526325220350579,9.998000000000001,10.64249670286201,9.353503297137992,0.054676594310527994,1.324881885945797,0.08212556528332693,0.02722762333772906,1.521368499532571,1.128395272359023,18694144
12.713,12.935937210891318,12.49006278910868,10.14,10.73152345684681,9.54847654315319,0.054676594310527994,1.303123313188553,0.08212556528332693,0.02722762333772906,1.4996737587317635,1.1065728676453424,18857984
12.794,12.888466925428956,12.699533074571045,10.564,11.013670990836633,10.114329009163367,0.05038067516053193,1.2901494406163692,0.07878814234558748,0.02197320797547637,1.4921087615000066,1.0881901197327317,19021824
12.783999999999999,12.910585939187571,12.657414060812426,10.303,10.89735763644459,9.70864236355541,0.05038067516053193,1.2981009565293788,0.07878814234558748,0.02197320797547637,1.5332650454562802,1.0629368676024775,19185664
12.754,12.98379120957948,12.52420879042052,10.390000000000002,10.83539869779783,9.944601302202175,0.05038067516053193,1.2408167764544487,0.07878814234558748,0.02197320797547637,1.4504816938394212,1.0311518590694762,19349504
12.754,12.921284189330612,12.586715810669387,10.620999999999999,11.232055643947422,10.009944356052575,0.046797877651337624,1.2610882721841334,0.06569122356999077,0.027904531732684472,1.5026566311575769,1.01951991321069,19513344
12.813999999999998,12.895633326527832,12.732366673472164,10.236,10.770456733515447,9.701543266484554,0.046797877651337624,1.2456245504319667,0.06569122356999077,0.027904531732684472,1.5116626530603512,0.9795864478035823,19677184
12.788,12.914948808580467,12.661051191419533,10.459,10.996893112058519,9.92110688794148,0.046797877651337624,1.215752699971199,0.06569122356999077,0.027904531732684472,1.4713654358162056,0.9601399641261923,19841024
12.751999999999999,12.915266653055667,12.58873334694433,10.519,11.071674406861762,9.966325593138238,0.043830992096461754,1.2591523602604866,0.06273400338475409,0.02492798080816942,1.52509840050387,0.9932063200171033,20004864
12.834999999999999,12.944840793879141,12.725159206120857,10.648,11.319726134670969,9.97627386532903,0.043830992096461754,1.2227901294827461,0.06273400338475409,0.02492798080816942,1.3961079040959843,1.049472354869508,20168704
12.759000000000002,12.899744449268882,12.618255550731122,10.270999999999997,10.966721927209424,9.57527807279057,0.043830992096461754,1.3197017520666123,0.06273400338475409,0.02492798080816942,1.455276147446583,1.1841273566866417,20332544
12.815000000000001,12.961304477033345,12.668695522966658,10.234000000000002,10.716290368968739,9.751709631031265,0.043220038099307544,1.306641797721386,0.05981731826833862,0.026622757930276467,1.4437997524527055,1.1694838429900665,20496384
12.744,12.87914436725221,12.60885563274779,10.428,11.109656805144642,9.74634319485536,0.043220038099307544,1.263873165845871,0.05981731826833862,0.026622757930276467,1.462867754742174,1.0648785769495681,20660224
12.806999999999999,12.961599482534709,12.652400517465288,10.301,10.86655194279571,9.735448057204291,0.043220038099307544,1.2764921829104423,0.05981731826833862,0.026622757930276467,1.451346775245206,1.1016375905756786,20824064
12.639999999999999,12.77326664999166,12.506733350008338,10.052000000000001,10.586636324991112,9.517363675008891,0.041036806294974755,1.269171316921711,0.057677016568654635,0.024396596021294875,1.4630677316363474,1.0752749022070744,20987904
12.770999999999997,12.910603008563566,12.631396991436429,10.493,10.915517455260726,10.070482544739274,0.041036806294974755,1.242031578719616,0.057677016568654635,0.024396596021294875,1.5251093917375962,0.9589537657016356,21151744
12.884,12.952439754529076,12.815560245470925,10.273,10.742766963504247,9.803233036495753,0.041036806294974755,1.2466610111296177,0.057677016568654635,0.024396596021294875,1.428534262420653,1.0647877598385824,21315584
12.803999999999998,12.929155902777294,12.678844097222703,10.587,10.98797506156867,10.186024938431329,0.041036806294974755,1.2221038863062859,0.057677016568654635,0.024396596021294875,1.4193697271764798,1.024838045436092,21479424
12.794999999999998,12.988455421221529,12.601544578778467,10.196000000000002,10.7249083096341,9.667091690365902,0.036409238050212345,1.215544332563877,0.051947664053518514,0.020870812046906172,1.420798929426769,1.010289735700985,21643264
12.825,12.93,12.719999999999999,10.557999999999998,11.097792552745958,10.018207447254039,0.036409238050212345,1.2172024846076965,0.051947664053518514,0.020870812046906172,1.3607418953914028,1.0736630738239903,21807104
12.786,12.958696265159382,12.613303734840617,10.290000000000003,10.774086769081745,9.80591323091826,0.036409238050212345,1.2197406403720379,0.051947664053518514,0.020870812046906172,1.3841364615912146,1.0553448191528612,21970944
12.708000000000002,12.856512625725898,12.559487374274106,10.495,11.17874337291121,9.811256627088788,0.037268129687310095,1.211032060533762,0.05309343860850106,0.021442820766119124,1.3609765710309225,1.0610875500366013,22134784
12.801000000000002,12.934150291024844,12.66784970897516,10.215,10.726551561428561,9.703448438571439,0.037268129687310095,1.1874992705881595,0.05309343860850106,0.021442820766119124,1.368550918178302,1.006447622998017,22298624
12.84,13.019555005499708,12.660444994500292,10.504999999999999,10.868765034053576,10.141234965946422,0.037268129687310095,1.2079367712140083,0.05309343860850106,0.021442820766119124,1.356919913221948,1.0589536292060686,22462464
12.879,12.918357337308308,12.839642662691691,10.417000000000002,10.76976195940039,10.064238040599614,0.039649679864642885,1.157827503234148,0.057860843781019224,0.021438515948266547,1.3044936123389443,1.0111613941293518,22626304
12.822,12.924058806577383,12.719941193422615,10.36,10.886231888049364,9.833768111950635,0.039649679864642885,1.1657679848372937,0.057860843781019224,0.021438515948266547,1.3277628099593504,1.003773159715237,22790144
12.863,12.942881161734165,12.783118838265834,10.292,10.638548697876647,9.945451302123352,0.039649679864642885,1.1722412392497064,0.057860843781019224,0.021438515948266547,1.3562093173801055,0.9882731611193071,22953984
12.787,12.978575050567658,12.595424949432344,10.227999999999998,10.743709220394592,9.712290779605404,0.03519749750822708,1.1062200225889682,0.050207792217202014,0.020187202799252145,1.2972043679819938,0.9152356771959427,23117824
12.793000000000001,12.953190511579184,12.632809488420818,10.81,11.198046388979462,10.42195361102054,0.03519749750822708,1.146434136480093,0.050207792217202014,0.020187202799252145,1.3192870379769999,0.973581234983186,23281664
12.84,13.007451485511476,12.672548514488524,10.709999999999999,11.07761392791895,10.342386072081048,0.03519749750822708,1.161537303030491,0.050207792217202014,0.020187202799252145,1.358407900677201,0.964666705383781,23445504
12.764000000000001,12.895696621065236,12.632303378934767,10.297999999999998,10.698169963890344,9.897830036109653,0.03485874000140869,1.163182657212019,0.04884746715174038,0.020870012851077,1.403724617091771,0.9226406973322668,23609344
12.86,12.970544108843484,12.749455891156515,10.557999999999998,10.913437758264367,10.20256224173563,0.03485874000140869,1.1648895673453807,0.04884746715174038,0.020870012851077,1.3899488340414103,0.9398303006493511,23773184
12.821000000000002,12.988000000000001,12.654000000000002,10.666999999999998,11.05945509297243,10.274544907027567,0.03485874000140869,1.0922702923417091,0.04884746715174038,0.020870012851077,1.304066592337309,0.8804739923461093,23937024
12.91,12.999777502749854,12.820222497250146,10.475,11.056433573162058,9.89356642683794,0.03485874000140869,1.128403414040804,0.04884746715174038,0.020870012851077,1.3368450503118456,0.9199617777697622,24100864
12.814000000000002,12.925731821787709,12.702268178212295,10.710999999999999,11.344284296347224,10.077715703652773,0.03451389538211906,1.0249031744897366,0.048715713986292056,0.020312076777946067,1.1777415730450636,0.8720647759344096,24264704
12.91,12.9982043082848,12.8217956917152,10.415,10.817200198905967,10.012799801094031,0.03451389538211906,1.0142168685793878,0.048715713986292056,0.020312076777946067,1.1781630056044539,0.8502707315543216,24428544
12.823000000000002,13.052566983688859,12.593433016311145,10.671000000000001,11.078760959386749,10.263239040613254,0.03451389538211906,1.1167706295847892,0.048715713986292056,0.020312076777946067,1.3016813095157225,0.931859949653856,24592384
12.833000000000002,12.980108803271595,12.68589119672841,10.462000000000002,10.845009138272184,10.078990861727819,0.02683244603446246,1.118267824500799,0.038330658398664626,0.015334233670260296,1.29631477549059,0.9402208735110082,24756224
12.872,12.97483968105746,12.76916031894254,10.238,10.609181896110249,9.86681810388975,0.02683244603446246,1.0969798617064952,0.038330658398664626,0.015334233670260296,1.2212095350533498,0.9727501883596406,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-miner-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.4120000000000001,1.6437671245021608,1.1802328754978395,1.446,1.6787316050733119,1.213268394926688,0.0,2.707357105612755,0.0,0.0,2.707850550123143,2.706863661102367,16384
1.216,1.3895626687971812,1.0424373312028188,1.1059999999999999,1.2962734873806647,0.9157265126193351,0.0,2.663710656762123,0.0,0.0,2.6887358909074894,2.6386854226167564,180224
1.241,1.466319772767505,1.0156802272324952,1.2999999999999998,1.4893145530591876,1.110685446940812,0.0,2.5923976808786393,0.0,0.0,2.6327210408467288,2.55207432091055,344064
1.256,1.5242610668732979,0.9877389331267021,1.078,1.2244786673888044,0.9315213326111956,0.0,2.5793681740760803,0.0,0.0,2.659120365732317,2.4996159824198436,507904
1.2360000000000002,1.5122317867299129,0.9597682132700875,1.145,1.4235767398761068,0.8664232601238933,0.14324891267534284,2.4852045446634294,0.1598189923328818,0.1266788330178039,2.61296037868978,2.3574487106370787,671744
1.605,2.1783280038511985,1.0316719961488015,1.42,1.9396152422706632,0.9003847577293367,0.14324891267534284,2.404102697968483,0.1598189923328818,0.1266788330178039,2.5355962839954413,2.2726091119415246,835584
1.9939999999999998,2.798378020584849,1.1896219794151506,2.0549999999999997,2.892200692785188,1.217799307214811,0.14324891267534284,2.3528488159179686,0.1598189923328818,0.1266788330178039,2.4990722169399593,2.206625414895978,999424
3.2939999999999996,4.04293524419672,2.54506475580328,3.2090000000000005,3.9806793375489598,2.4373206624510413,0.17708265616485427,2.2619000688195228,0.2256329988687762,0.12853231346093236,2.3994838472017745,2.124316290437271,1163264
4.2090000000000005,5.072150624167069,3.345849375832932,4.196,4.887971097662323,3.504028902337677,0.17708265616485427,2.170793841779232,0.2256329988687762,0.12853231346093236,2.292942531321838,2.0486451522366256,1327104
4.929,6.111298185738269,3.746701814261732,5.093999999999999,6.162205972647597,4.0257940273524015,0.17708265616485427,2.1019912511110306,0.2256329988687762,0.12853231346093236,2.2932883003351385,1.9106942018869226,1490944
5.796999999999999,6.738711739334281,4.855288260665716,5.807,6.5404446127690905,5.07355538723091,0.3847060530235126,2.136871001124382,0.4774806556168638,0.29193145043016133,2.2365642394650465,2.0371777627837178,1654784
6.866,7.647040331865134,6.084959668134865,6.697999999999999,7.524871211253601,5.871128788746396,0.3847060530235126,1.9808767929673194,0.4774806556168638,0.29193145043016133,2.0671742639225927,1.8945793220120464,1818624
7.916999999999999,8.726469579416051,7.107530420583947,7.356,8.11020421637644,6.60179578362356,0.3847060530235126,1.9989872559905053,0.4774806556168638,0.29193145043016133,2.0931188328096346,1.9048556791713762,1982464
8.133,9.097635164194214,7.168364835805784,7.782000000000001,8.517809758021734,7.046190241978269,0.5235120460779361,1.8914908036589622,0.6104476457254951,0.4365764464303771,2.0102212348456523,1.772760372472272,2146304
9.001,9.674519858653031,8.327480141346967,8.225999999999999,9.067085013539058,7.38491498646094,0.5235120460779361,1.9127205908298492,0.6104476457254951,0.4365764464303771,1.9914158843171597,1.8340252973425388,2310144
9.217000000000002,10.06954970529583,8.364450294704175,8.513000000000002,9.020307598996903,8.0056924010031,0.5235120460779361,1.8926163181662559,0.6104476457254951,0.4365764464303771,1.9968364507714298,1.788396185561082,2473984
9.513,10.427254340979577,8.598745659020423,8.506,9.054310131221374,7.957689868778626,0.5510669747112653,1.9567600280046462,0.6261827035200945,0.4759512459024361,2.0571019870856224,1.8564180689236702,2637824
10.588,11.116030302160775,10.059969697839223,9.078999999999999,9.782014224607154,8.375985775392843,0.5510669747112653,1.8905377447605134,0.6261827035200945,0.4759512459024361,2.013347707213868,1.767727782307159,2801664
10.979,11.472770189460643,10.485229810539355,9.459,10.101362047446765,8.816637952553235,0.5510669747112653,1.8468927025794983,0.6261827035200945,0.4759512459024361,1.940478826221214,1.7533065789377826,2965504
11.105,11.73086340362734,10.47913659637266,9.450999999999999,9.998164509082962,8.903835490917036,0.5510669747112653,1.7428952887654305,0.6261827035200945,0.4759512459024361,1.9136607683009281,1.572129809229933,3129344
11.363000000000001,11.97989626356463,10.746103736435373,9.754999999999999,10.332100511176344,9.177899488823654,0.5100880335309246,1.7215754047036171,0.5632032640868035,0.4569728029750456,1.9377281871950878,1.5054226222121465,3293184
11.757,12.250174411339437,11.263825588660563,9.636999999999999,10.094953054362561,9.179046945637436,0.5100880335309246,1.645526084303856,0.5632032640868035,0.4569728029750456,1.8197405003362064,1.4713116682715055,3457024
11.925,12.524503961621607,11.325496038378395,9.959999999999999,10.52188966888527,9.398110331114728,0.5100880335309246,1.5350596994161605,0.5632032640868035,0.4569728029750456,1.7282201906933072,1.3418992081390138,3620864
12.059,12.32648644825486,11.791513551745139,10.183000000000002,10.504124586414683,9.86187541358532,0.41356049409964724,1.5552683159708978,0.4524334562292297,0.37468753197006477,1.662940999556679,1.4475956323851165,3784704
12.233,12.482441375878182,11.98355862412182,9.977000000000002,10.329790305989269,9.624209694010736,0.41356049409964724,1.4625375151634217,0.4524334562292297,0.37468753197006477,1.6127551737944272,1.3123198565324161,3948544
12.419999999999998,12.649651910508053,12.190348089491943,10.275,10.755255140524286,9.794744859475715,0.41356049409964724,1.4817976087331772,0.4524334562292297,0.37468753197006477,1.6854733893911888,1.2781218280751656,4112384
11.995000000000001,12.477395066309763,11.51260493369024,9.895000000000001,10.551159279443644,9.23884072055636,0.31376574943349167,1.4155603542923927,0.36672539820882166,0.2608061006581617,1.6072944883283953,1.22382622025639,4276224
11.962,12.512723160943862,11.411276839056137,10.059999999999999,10.664814021001497,9.4551859789985,0.31376574943349167,1.4554600611329078,0.36672539820882166,0.2608061006581617,1.6572781114352784,1.2536420108305373,4440064
11.806,12.373524448812558,11.23847555118744,10.15,10.98208172675525,9.31791827324475,0.31376574943349167,1.4946504354476928,0.36672539820882166,0.2608061006581617,1.7828972793631515,1.2064035915322342,4603904
11.580000000000002,12.236262142744804,10.9237378572552,9.395999999999999,9.961883380211859,8.83011661978814,0.2782532460591236,1.6208066776394845,0.3368701670412268,0.2196363250770204,1.8800259696937758,1.3615873855851932,4767744
11.625000000000002,12.309328137664966,10.940671862335037,9.692000000000002,10.248718959619666,9.135281040380338,0.2782532460591236,1.6627969190478324,0.3368701670412268,0.2196363250770204,1.9401945320411498,1.3853993060545151,4931584
11.219,12.15341371993352,10.28458628006648,9.309,10.096482698222633,8.521517301777365,0.2782532460591236,1.6617729097604752,0.3368701670412268,0.2196363250770204,2.0187935474939334,1.304752272027017,5095424
11.050999999999998,11.699219870105814,10.402780129894182,9.517,10.09731112345017,8.936688876549828,0.27137194406176757,1.7729636147618293,0.3195229720453067,0.22322091607822842,2.0341204825611,1.5118067469625582,5259264
11.043000000000001,11.550406148957618,10.535593851042384,9.296,9.853103222033404,8.738896777966595,0.27137194406176757,1.770967997610569,0.3195229720453067,0.22322091607822842,2.0454232711636973,1.4965127240574407,5423104
11.051,11.747913911469702,10.354086088530298,9.136,10.187144138546184,8.084855861453814,0.27137194406176757,1.7155169531702996,0.3195229720453067,0.22322091607822842,1.9593782236149684,1.4716556827256309,5586944
10.998,11.913617824203962,10.082382175796036,9.08,9.971728658281206,8.188271341718794,0.27137194406176757,1.7089064478874207,0.3195229720453067,0.22322091607822842,2.004601484776837,1.4132114109980045,5750784
10.883,11.890641305227211,9.875358694772787,9.263,9.919323852987228,8.606676147012772,0.2804630761095192,1.761633214354515,0.3225341328661743,0.23839201935286414,1.9712919249556986,1.5519745037533315,5914624
11.190999999999999,11.924136412954642,10.457863587045356,9.158,9.867828148216171,8.448171851783828,0.2804630761095192,1.6941163286566734,0.3225341328661743,0.23839201935286414,1.9227186048286808,1.465514052484666,6078464
11.11,12.106554062758262,10.113445937241737,9.440999999999999,10.318193821227668,8.56380617877233,0.2804630761095192,1.616291069984436,0.3225341328661743,0.23839201935286414,1.8836142553721416,1.3489678845967303,6242304
11.345,12.09202409599691,10.597975904003091,9.502,10.04268105200756,8.961318947992442,0.26503867402570513,1.543340691924095,0.3102336346395497,0.21984371341186054,1.7626221850047925,1.3240591988433976,6406144
11.398,12.1234626110283,10.6725373889717,9.358,10.10148907187665,8.614510928123352,0.26503867402570513,1.4779447130858898,0.3102336346395497,0.21984371341186054,1.7598416167768534,1.1960478093949263,6569984
11.352,12.009081425700042,10.694918574299958,9.624999999999998,10.085939258471221,9.164060741528775,0.26503867402570513,1.552091133594513,0.3102336346395497,0.21984371341186054,1.7522125088141896,1.3519697583748362,6733824
11.344999999999999,11.988867222337028,10.70113277766297,9.474,10.186772053324203,8.761227946675797,0.24878180513455464,1.555258047580719,0.29470667605048545,0.2028569342186238,1.8315880019012898,1.2789280932601481,6897664
11.575,12.278665403441153,10.871334596558846,9.950999999999999,10.710281897584816,9.191718102415182,0.24878180513455464,1.5105841025710105,0.29470667605048545,0.2028569342186238,1.715151303500495,1.306016901641526,7061504
11.629999999999999,12.288133725013388,10.97186627498661,9.85,10.470934779183771,9.229065220816228,0.24878180513455464,1.5257533997297288,0.29470667605048545,0.2028569342186238,1.8397185239529814,1.2117882755064762,7225344
11.528,12.25176515528174,10.80423484471826,9.822999999999999,10.649341938909068,8.99665806109093,0.2263418198445038,1.5437637642025948,0.2762182950265472,0.1764653446624604,1.7730606570548184,1.314466871350371,7389184
11.762,12.489967032220553,11.034032967779448,9.945,10.823228330219425,9.066771669780575,0.2263418198445038,1.4882475927472114,0.2762182950265472,0.1764653446624604,1.7165701976820598,1.259924987812363,7553024
11.952000000000002,12.531082032185425,11.372917967814578,9.949,10.669533829878931,9.228466170121068,0.2263418198445038,1.395647469162941,0.2762182950265472,0.1764653446624604,1.6231122546243755,1.1681826837015066,7716864
11.848,12.36277762189124,11.333222378108761,9.916,10.700017856939496,9.131982143060505,0.20853804402867882,1.4336319461464881,0.255056285982845,0.1620198020745126,1.6319289030126147,1.2353349892803616,7880704
12.14,12.553400532171889,11.726599467828112,10.217,10.853852416184473,9.580147583815528,0.20853804402867882,1.4099324196577072,0.255056285982845,0.1620198020745126,1.5983588385404754,1.221506000774939,8044544
12.039,12.492860110606781,11.585139889393218,10.536999999999999,11.023046294091415,10.050953705908583,0.20853804402867882,1.3128287881612777,0.255056285982845,0.1620198020745126,1.5408369485696496,1.0848206277529058,8208384
12.163,12.557082478676737,11.768917521323264,10.006,10.495779542243243,9.516220457756758,0.20853804402867882,1.3129216626286506,0.255056285982845,0.1620198020745126,1.5813203551017545,1.0445229701555467,8372224
12.2,12.48248893783651,11.917511062163488,10.373999999999999,10.785999999999998,9.962,0.19463950804660135,1.3757327780127526,0.23754257352963176,0.15173644256357094,1.5827953022182493,1.168670253807256,8536064
12.265,12.549051051749505,11.980948948250496,10.386,10.754543077536399,10.0174569224636,0.19463950804660135,1.3032662078738213,0.23754257352963176,0.15173644256357094,1.4733537146670945,1.133178701080548,8699904
12.316999999999998,12.53763771209836,12.096362287901636,10.703,11.145358451936888,10.260641548063111,0.19463950804660135,1.3142181865870952,0.23754257352963176,0.15173644256357094,1.55865529119042,1.0697810819837705,8863744
12.353,12.703287025166505,12.002712974833495,10.178,10.599445132846496,9.756554867153506,0.1742168203590722,1.3407486170530318,0.2193967035543049,0.12903693716383952,1.4999161696287786,1.181581064477285,9027584
12.408000000000001,12.65839169315295,12.157608306847052,10.425,10.85737136815474,9.992628631845262,0.1742168203590722,1.3822047539055347,0.2193967035543049,0.12903693716383952,1.606704424106585,1.1577050837044842,9191424
12.475999999999999,12.691415876852194,12.260584123147805,10.186999999999998,10.862959318302511,9.511040681697484,0.1742168203590722,1.4460994437336923,0.2193967035543049,0.12903693716383952,1.6915148238511435,1.200684063616241,9355264
12.406,12.744797874845755,12.067202125154246,10.512,11.061541627176686,9.962458372823315,0.15121479258550033,1.4146195776760577,0.1872853092464155,0.11514427592458513,1.6623341319072635,1.166905023444852,9519104
12.486999999999998,12.684486708413502,12.289513291586495,10.42,10.838568990729128,10.001431009270872,0.15121479258550033,1.4928569778800012,0.1872853092464155,0.11514427592458513,1.7362894134347584,1.249424542325244,9682944
12.344000000000003,12.69781351019994,11.990186489800067,10.282,10.78367320040042,9.78032679959958,0.15121479258550033,1.5589820310473441,0.1872853092464155,0.11514427592458513,1.8310898067157224,1.2868742553789658,9846784
12.309000000000001,12.60056302920638,12.017436970793621,10.337,10.838379098088462,9.835620901911538,0.12978870679783455,1.6225305303931237,0.15450097048792835,0.10507644310774075,1.9628724566494942,1.2821886041367532,10010624
12.425,12.659446155865265,12.190553844134737,10.596,11.210071657056407,9.981928342943593,0.12978870679783455,1.515417928993702,0.15450097048792835,0.10507644310774075,1.7259485191138164,1.3048873388735875,10174464
12.418,12.710362788329842,12.125637211670156,10.522,11.141383564522018,9.902616435477983,0.12978870679783455,1.5624540328979493,0.15450097048792835,0.10507644310774075,1.8653232185178954,1.2595848472780031,10338304
12.27,12.433340135912763,12.106659864087236,10.215,10.738855896215744,9.691144103784255,0.12350661702399365,1.5963560163974762,0.1454855519439018,0.1015276821040855,1.925793622924794,1.2669184098701582,10502144
12.398,12.624839150060126,12.171160849939874,10.228000000000002,10.708786855061577,9.747213144938426,0.12350661702399365,1.551839780062437,0.1454855519439018,0.1015276821040855,1.7817548735385322,1.3219246865863419,10665984
12.422999999999998,12.731124974645027,12.11487502535497,10.368,10.899672831730191,9.83632716826981,0.12350661702399365,1.5642435386776925,0.1454855519439018,0.1015276821040855,1.7144815623898055,1.4140055149655795,10829824
12.43,12.666177899050695,12.193822100949305,10.404,10.98460657936334,9.823393420636659,0.12350661702399365,1.5651372015476226,0.1454855519439018,0.1015276821040855,1.764377414089478,1.3658969890057673,10993664
12.609,12.896104510588044,12.321895489411956,10.33,10.714109359427756,9.945890640572244,0.11995378213936378,1.5666544169187546,0.15576724994008878,0.08414031433863878,1.707152141725643,1.4261566921118662,11157504
12.531,12.834527593473807,12.227472406526195,10.583,11.14854487001475,10.017455129985251,0.11995378213936378,1.4405774034559726,0.15576724994008878,0.08414031433863878,1.75004614464229,1.1311086622696553,11321344
12.498000000000001,12.794236392092532,12.20176360790747,10.322,10.905400377099637,9.738599622900361,0.11995378213936378,1.4978599041700362,0.15576724994008878,0.08414031433863878,1.7347201877708933,1.2609996205691791,11485184
12.477,12.801192843844525,12.152807156155475,10.121,10.641623664464074,9.600376335535927,0.11779137991616148,1.529949863255024,0.15814571961248286,0.07743704021984009,1.7547126632000523,1.3051870633099956,11649024
12.524000000000001,12.865531843317722,12.18246815668228,10.367,10.917455266120692,9.81654473387931,0.11779137991616148,1.4998978406190873,0.15814571961248286,0.07743704021984009,1.6856452436284208,1.3141504376097537,11812864
12.329,12.67339657373441,11.984603426265592,10.163,10.79051972080565,9.535480279194351,0.11779137991616148,1.4652470007538796,0.15814571961248286,0.07743704021984009,1.6428627859734668,1.2876312155342924,11976704
12.548,12.935370623563532,12.160629376436468,10.062,10.489195505594335,9.634804494405664,0.10990312535110806,1.5386381655931474,0.14656889319278849,0.07323735750942764,1.730066156347722,1.3472101748385727,12140544
12.589,12.841762734595115,12.336237265404886,10.539,10.738572042130153,10.339427957869846,0.10990312535110806,1.4237243488430977,0.14656889319278849,0.07323735750942764,1.607175917204027,1.2402727804821685,12304384
12.613000000000001,12.822954757031129,12.403045242968874,10.316999999999998,11.024531624734893,9.609468375265104,0.10990312535110806,1.4122806660830975,0.14656889319278849,0.07323735750942764,1.5885275166989477,1.2360338154672474,12468224
12.607,12.870478651886636,12.343521348113363,10.685,11.204292788318883,10.165707211681118,0.10405128800820189,1.4977307707071303,0.14286333612151803,0.06523923989488575,1.7943827697798411,1.2010787716344196,12632064
12.680000000000001,12.871520233917987,12.488479766082015,10.536,11.001600687284716,10.070399312715283,0.10405128800820189,1.4393527269363404,0.14286333612151803,0.06523923989488575,1.668036529657289,1.2106689242153919,12795904
12.640999999999998,12.870845600349451,12.411154399650545,10.391,10.816051761553814,9.965948238446186,0.10405128800820189,1.455672951042652,0.14286333612151803,0.06523923989488575,1.6826158534187519,1.2287300486665522,12959744
12.577,12.867552921169278,12.286447078830722,10.463000000000001,10.901110716600268,10.024889283399734,0.09328615358983251,1.4611560858786106,0.12425274437583121,0.062319562803833814,1.756714364563818,1.1655978071934032,13123584
12.686,12.918473654421312,12.453526345578688,10.465,11.121022103286162,9.808977896713838,0.09328615358983251,1.438074131309986,0.12425274437583121,0.062319562803833814,1.7191543207437552,1.156993941876217,13287424
12.547999999999998,12.853934633541217,12.24206536645878,10.674,11.004339219591014,10.343660780408985,0.09328615358983251,1.3123534925282,0.12425274437583121,0.062319562803833814,1.5743188536189978,1.0503881314374024,13451264
12.723,12.84766354719805,12.598336452801952,10.450999999999999,10.685113220472488,10.21688677952751,0.09328615358983251,1.4345022648572923,0.12425274437583121,0.062319562803833814,1.6271190441908874,1.2418854855236972,13615104
12.556000000000001,12.791677746085625,12.320322253914377,10.922,11.384705089662953,10.459294910337048,0.08707041614336689,1.376973958313465,0.11501961065132843,0.05912122163540535,1.5300773229368656,1.2238705936900645,13778944
12.741000000000003,12.934155377869738,12.547844622130269,10.748000000000001,11.29222054352992,10.203779456470082,0.08707041614336689,1.3635003194212914,0.11501961065132843,0.05912122163540535,1.5237336000383626,1.2032670388042201,13942784
12.728,12.88935674761224,12.56664325238776,10.442,10.980754118313726,9.903245881686274,0.08707041614336689,1.375782734155655,0.11501961065132843,0.05912122163540535,1.5505992705689113,1.2009661977423987,14106624
12.65,12.911992366301005,12.388007633698995,10.589,11.081147335662807,10.096852664337193,0.07900665032988737,1.342835007607937,0.1077278887613552,0.05028541189841954,1.5070548497386813,1.1786151654771926,14270464
12.663999999999998,12.829782990683603,12.498217009316393,10.733,11.054529158864325,10.411470841135676,0.07900665032988737,1.286998000741005,0.1077278887613552,0.05028541189841954,1.3845080877217457,1.189487913760264,14434304
12.711,12.854279447235115,12.567720552764886,10.511000000000001,11.032084446131336,9.989915553868666,0.07900665032988737,1.3842348545789718,0.1077278887613552,0.05028541189841954,1.518679782650715,1.2497899265072285,14598144
12.692999999999998,12.88279199140111,12.503208008598886,10.556999999999999,10.898995614006962,10.215004385993035,0.07589530549460992,1.391231617331505,0.09906609774151179,0.05272451324770804,1.4851464930009555,1.2973167416620544,14761984
12.702,12.884087890865922,12.519912109134077,10.562,10.902728631024749,10.22127136897525,0.07589530549460992,1.4025220319628715,0.09906609774151179,0.05272451324770804,1.5493266508435848,1.2557174130821582,14925824
12.72,12.91606121493044,12.52393878506956,10.411000000000001,10.865124432287013,9.95687556771299,0.07589530549460992,1.4125025376677514,0.09906609774151179,0.05272451324770804,1.56303621856323,1.2619688567722727,15089664
12.715,12.888680741592152,12.541319258407848,10.645999999999999,11.058024271129746,10.233975728870252,0.06571409979527416,1.2940468825399876,0.0831767732131418,0.04825142637740652,1.468068261221976,1.1200255038579991,15253504
12.737,12.907355510624106,12.566644489375895,10.469,10.947945717174711,9.990054282825287,0.06571409979527416,1.4045184820890426,0.0831767732131418,0.04825142637740652,1.550097750368046,1.2589392138100393,15417344
12.772000000000002,12.918478667388806,12.625521332611198,10.369,10.833595523008993,9.904404476991006,0.06571409979527416,1.3493965789675713,0.0831767732131418,0.04825142637740652,1.5553045130125729,1.1434886449225696,15581184
12.766000000000002,12.890675579004071,12.641324420995932,10.562000000000001,10.954677985122672,10.16932201487733,0.061569055479221355,1.361116425693035,0.07502047823153418,0.04811763272690852,1.6194989120710017,1.1027339393150684,15745024
12.763,12.930991071191299,12.595008928808701,10.565,11.043126552285061,10.086873447714938,0.061569055479221355,1.336740430444479,0.07502047823153418,0.04811763272690852,1.5476549964382924,1.1258258644506656,15908864
12.756,12.978225111092334,12.533774888907667,10.765,11.326965301419937,10.203034698580064,0.061569055479221355,1.361230756342411,0.07502047823153418,0.04811763272690852,1.5674031925756564,1.1550583201091658,16072704
12.696000000000002,12.887060199937089,12.504939800062914,10.491000000000001,11.029691934225863,9.95230806577414,0.061569055479221355,1.4023374304175378,0.07502047823153418,0.04811763272690852,1.7034763319000992,1.1011985289349764,16236544
12.767,12.925306664420674,12.608693335579325,10.671,11.100195759531708,10.24180424046829,0.05458742974544175,1.383288785070181,0.07281934056130843,0.03635551892957507,1.6748294605003902,1.0917481096399717,16400384
12.708000000000002,12.895925517160391,12.520074482839613,10.693999999999999,11.155176755702191,10.232823244297807,0.05458742974544175,1.4125850945711136,0.07281934056130843,0.03635551892957507,1.6374999865634783,1.187670202578749,16564224
12.748000000000001,12.915200478468217,12.580799521531786,10.711000000000002,11.131605515893458,10.290394484106546,0.05458742974544175,1.5091327607631684,0.07281934056130843,0.03635551892957507,1.785934427341838,1.2323310941844987,16728064
12.754000000000001,12.907179633110934,12.600820366889069,10.623000000000001,11.02187466703214,10.224125332967862,0.05932327481974838,1.4465927630662918,0.07961811735722132,0.039028432282275434,1.7050478326586012,1.1881376934739825,16891904
12.762999999999998,12.876934191531777,12.649065808468219,10.481,11.094798826978352,9.867201173021648,0.05932327481974838,1.3843655958771706,0.07961811735722132,0.039028432282275434,1.5575668814185437,1.2111643103357974,17055744
12.691,12.894982842415729,12.487017157584273,10.864,11.36338362007579,10.364616379924211,0.05932327481974838,1.2949641659855842,0.07961811735722132,0.039028432282275434,1.4897981191114649,1.1001302128597035,17219584
12.703,12.955865576937628,12.450134423062371,10.591999999999999,11.047056040504902,10.136943959495095,0.05791803368831168,1.368811835348606,0.07572426025768669,0.04011180711893666,1.594244052997109,1.1433796177001032,17383424
12.671000000000001,12.878627069526111,12.463372930473891,10.357,10.835895604490164,9.878104395509835,0.05791803368831168,1.2965989872813224,0.07572426025768669,0.04011180711893666,1.5262695051178856,1.0669284694447592,17547264
12.830999999999998,12.994122653239822,12.667877346760173,10.915000000000001,11.168347587318294,10.661652412681708,0.05791803368831168,1.2551644653081895,0.07572426025768669,0.04011180711893666,1.4934184518001157,1.0169104788162633,17711104
12.76,12.958947229184023,12.561052770815976,10.623999999999999,11.014133310549099,10.233866689450899,0.05543544343849279,1.2459283731877804,0.0790361569163046,0.031834729960680985,1.42196288202618,1.0698938643493807,17874944
12.806000000000001,12.925096599447677,12.686903400552325,10.399,10.863896762733404,9.934103237266594,0.05543544343849279,1.1321920320391654,0.0790361569163046,0.031834729960680985,1.315795007039001,0.9485890570393298,18038784
12.772,12.943102308575893,12.600897691424107,10.588999999999997,10.97239144487064,10.205608555129354,0.05543544343849279,1.156841341406107,0.0790361569163046,0.031834729960680985,1.3209072749005566,0.9927754079116572,18202624
12.757000000000001,12.931588086649693,12.58241191335031,10.767,11.503016983499702,10.030983016500297,0.04847307647974232,1.1403042301535606,0.06892888086369046,0.028017272095794177,1.3066739650329775,0.9739344952741438,18366464
12.791,12.943672852858654,12.638327147141347,10.479,10.89393252463503,10.064067475364968,0.04847307647974232,1.2067699246108532,0.06892888086369046,0.028017272095794177,1.3829808297554353,1.030559019466271,18530304
12.776,12.964,12.588,10.608,11.03032215191723,10.18567784808277,0.04847307647974232,1.1635344371199607,0.06892888086369046,0.028017272095794177,1.356035326041435,0.9710335481984864,18694144
12.751,12.931468833874439,12.57053116612556,10.453999999999999,10.994429458856564,9.913570541143434,0.04847307647974232,1.1715569250285625,0.06892888086369046,0.028017272095794177,1.353403246725784,0.9897106033313411,18857984
12.830000000000002,12.941355287256602,12.718644712743401,10.684000000000001,11.216000000000001,10.152000000000001,0.04665391571811687,1.1926789425313473,0.06571051598542499,0.027597315450808742,1.37573685196672,1.0096210330959747,19021824
12.751,12.898,12.604,10.522,10.850170687295499,10.193829312704501,0.04665391571811687,1.122928297519684,0.06571051598542499,0.027597315450808742,1.2759167248545151,0.9699398701848528,19185664
12.785,12.90551970793194,12.66448029206806,10.562,10.9644127234569,10.159587276543098,0.04665391571811687,1.1143324866890907,0.06571051598542499,0.027597315450808742,1.2924466224948854,0.9362183508832959,19349504
12.779,12.927151949025316,12.630848050974684,10.632000000000001,10.918489092287999,10.345510907712004,0.03875104019423356,1.0805132880806922,0.048747993074507875,0.028754087313959245,1.3051557446073336,0.8558708315540509,19513344
12.831999999999999,12.935711137299712,12.728288862700285,10.558,11.007506395950047,10.108493604049952,0.03875104019423356,1.2242505595088005,0.048747993074507875,0.028754087313959245,1.3414370772219053,1.1070640417956956,19677184
12.858,13.002416065588285,12.713583934411716,10.495000000000001,10.994444691632618,9.995555308367384,0.03875104019423356,1.2299300149083137,0.048747993074507875,0.028754087313959245,1.2789236055724051,1.1809364242442222,19841024
12.798,12.969394282285029,12.626605717714972,10.708,11.045603317519245,10.370396682480756,0.04030048635832861,1.2177473463118076,0.053554541480320725,0.027046431236336505,1.348778423926988,1.0867162686966272,20004864
12.720999999999998,12.907678868648809,12.534321131351188,10.594999999999999,11.014362611590494,10.175637388409504,0.04030048635832861,1.154870430380106,0.053554541480320725,0.027046431236336505,1.308099078759209,1.001641782001003,20168704
12.810999999999998,12.904642938868873,12.717357061131123,10.912,11.321409330621568,10.502590669378433,0.04030048635832861,1.154388816654682,0.053554541480320725,0.027046431236336505,1.3831392490571313,0.9256383842522329,20332544
12.815000000000001,12.952568164921978,12.677431835078025,10.344,10.834880840938002,9.853119159061997,0.03707786398284342,1.132585743814707,0.045045687952421906,0.029110040013264938,1.3447689531616696,0.9204025344677442,20496384
12.758,12.881434192993675,12.634565807006323,10.833,11.10682658746002,10.55917341253998,0.03707786398284342,1.097261156141758,0.045045687952421906,0.029110040013264938,1.281626577815154,0.9128957344683619,20660224
12.806000000000001,12.90897572529485,12.703024274705152,10.755999999999998,11.225982978415175,10.286017021584822,0.03707786398284342,1.1215070597827435,0.045045687952421906,0.029110040013264938,1.2779412195468742,0.9650729000186126,20824064
12.860999999999999,12.979190524154857,12.74280947584514,10.684999999999999,11.115656475627615,10.254343524372382,0.03779169660143864,1.0997609615325927,0.05079602391172043,0.024787369291156852,1.303610947639356,0.8959109754258294,20987904
12.784,12.925929559993682,12.64207044000632,10.437000000000001,10.893290477656505,9.980709522343497,0.03779169660143864,1.0753269016742706,0.05079602391172043,0.024787369291156852,1.2413166814621974,0.9093371218863437,21151744
12.758999999999999,12.846686943155749,12.671313056844248,10.623999999999999,11.18430705867408,10.063692941325918,0.03779169660143864,1.0217027924954891,0.05079602391172043,0.024787369291156852,1.1613954535865982,0.88201013140438,21315584
12.801000000000002,12.939740765458463,12.66225923454154,10.444,10.855708634837795,10.032291365162207,0.03779169660143864,1.062448937445879,0.05079602391172043,0.024787369291156852,1.2427248969938034,0.8821729778979545,21479424
12.798,13.028902576858727,12.567097423141274,10.702000000000002,11.008359266221868,10.395640733778135,0.03318833282063448,1.0533448435366153,0.049417111555164484,0.016959554086104472,1.2556127174182958,0.8510769696549347,21643264
12.713999999999999,12.973198765429157,12.45480123457084,10.673,11.136379973671716,10.209620026328285,0.03318833282063448,1.0483645282685756,0.049417111555164484,0.016959554086104472,1.2515360876270285,0.8451929689101227,21807104
12.855,12.948193347402055,12.761806652597945,10.467000000000002,11.045360614150033,9.888639385849972,0.03318833282063448,1.1132302939891816,0.049417111555164484,0.016959554086104472,1.3211513348280128,0.9053092531503503,21970944
12.815000000000001,12.950148066948811,12.679851933051191,10.732,11.12212305750878,10.341876942491218,0.03189811612633372,1.0683569237589836,0.046414143253257975,0.017382088999409465,1.2144880790801957,0.9222257684377715,22134784
12.862,12.994348026052526,12.729651973947474,10.581,10.836830021694093,10.325169978305906,0.03189811612633372,1.0643964171409608,0.046414143253257975,0.017382088999409465,1.2365065952503422,0.8922862390315793,22298624
12.829000000000002,12.923493386011934,12.73450661398807,10.384,10.881779067458647,9.886220932541354,0.03189811612633372,1.0591442964971065,0.046414143253257975,0.017382088999409465,1.245641048064162,0.872647544930051,22462464
12.881,12.982237344888139,12.779762655111861,10.708000000000002,11.020819436736277,10.395180563263727,0.029356377791892374,1.0720335491001607,0.04373888398814698,0.014973871595637768,1.301722975616483,0.8423441225838384,22626304
12.888,13.028271165960792,12.747728834039208,10.704,11.144231757146166,10.263768242853835,0.029356377791892374,1.0279075503349304,0.04373888398814698,0.014973871595637768,1.2149237789748943,0.8408913216949665,22790144
12.812999999999999,12.912503768772845,12.713496231227152,10.622,10.966087198250676,10.277912801749324,0.029356377791892374,1.0233638875186444,0.04373888398814698,0.014973871595637768,1.2611469042287684,0.7855808708085203,22953984
12.838000000000003,12.92930169768411,12.746698302315895,10.404,10.971771080630212,9.836228919369788,0.03242177233665912,1.0050030007958413,0.04521950586116888,0.019624038812149358,1.1977022281697416,0.812303773421941,23117824
12.696000000000002,12.848262930485395,12.543737069514608,10.479000000000001,10.9464280693326,10.011571930667403,0.03242177233665912,1.024429601430893,0.04521950586116888,0.019624038812149358,1.166382627325513,0.882476575536273,23281664
12.809000000000001,12.984524927004687,12.633475072995315,10.635,11.175541395269594,10.094458604730406,0.03242177233665912,1.001118715107441,0.04521950586116888,0.019624038812149358,1.1883024100415398,0.8139350201733422,23445504
12.861,12.972216006042297,12.749783993957704,10.605999999999998,10.953223271109525,10.25877672889047,0.03672624771483009,0.9799358561635018,0.04932457008345579,0.024127925346204386,1.1904904836676413,0.7693812286593622,23609344
12.831,12.978610975201711,12.683389024798288,10.526,10.83697266760923,10.21502733239077,0.03672624771483009,1.0158791199326516,0.04932457008345579,0.024127925346204386,1.2190506846794888,0.8127075551858143,23773184
12.852,12.962797111875716,12.741202888124285,10.857000000000001,11.244557737634022,10.46944226236598,0.03672624771483009,0.9512374222278595,0.04932457008345579,0.024127925346204386,1.1359182433121406,0.7665566011435783,23937024
12.830000000000002,12.929699548644919,12.730300451355085,10.329000000000002,10.616626493911811,10.041373506088194,0.03672624771483009,0.9840685427188873,0.04932457008345579,0.024127925346204386,1.1467042474996147,0.8214328379381598,24100864
12.774000000000001,12.917540934927986,12.630459065072015,10.411,10.654328995395122,10.167671004604877,0.033786799502457596,1.0144684456288815,0.04689327889729289,0.0206803201076223,1.245239855868768,0.7836970353889949,24264704
12.738,12.928147311314149,12.54785268868585,10.4,10.713751494020348,10.086248505979652,0.033786799502457596,0.9961901009082794,0.04689327889729289,0.0206803201076223,1.1979014290606425,0.7944787727559164,24428544
12.854999999999999,12.978470644284378,12.731529355715619,10.598,11.033426227965197,10.162573772034804,0.033786799502457596,1.0294636167585849,0.04689327889729289,0.0206803201076223,1.2583644652616954,0.8005627682554743,24592384
12.763000000000002,12.920800506970037,12.605199493029966,10.719,11.155610810676968,10.28238918932303,0.03369608028668168,1.0052991926670074,0.04693766441413185,0.020454496159231512,1.2354271701804471,0.7751712151535677,24756224
12.815000000000001,12.957635900109336,12.672364099890666,10.642,11.001271485091706,10.282728514908293,0.03369608028668168,0.9569640435278416,0.04693766441413185,0.020454496159231512,1.1953641660119727,0.7185639210437104,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-ninja-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.9,3.254964786985977,2.545035213014023,2.5999999999999996,3.075394572960188,2.1246054270398114,0.0,2.7073521256446837,0.0,0.0,2.707968732624302,2.7067355186650657,16384,-0.12272552028298378,2.1288201093673704
3.4800000000000004,4.092862137841783,2.867137862158218,3.62,3.876124969497314,3.3638750305026863,0.0,2.5392566591501238,0.0,0.0,2.6322277418829447,2.446285576417303,180224,-0.08128791619092224,3.244976806640625
3.8099999999999996,4.14,3.4799999999999995,3.8800000000000003,4.448858506133116,3.311141493866885,0.0,2.172505533695221,0.0,0.0,2.359086862413539,1.985924204976903,344064,-0.08338694176636637,3.6564573764801027
4.32,4.807442304278158,3.832557695721843,3.9799999999999995,4.386939798987515,3.5730602010124835,0.0,1.9340762570500374,0.0,0.0,2.1594895925301016,1.708662921569973,507904,-0.07169875735417008,4.166882777214051
4.42,4.732409987036267,4.107590012963733,4.37,4.8780354318352215,3.8619645681647787,0.8723170181173071,1.8148159950971603,0.9745916782812256,0.7700423579533886,1.9375347096736857,1.692097280520635,671744,0.2881582034751773,4.2880735158920285
4.4399999999999995,5.043655530911463,3.836344469088537,4.5,4.868781778291716,4.131218221708284,0.8723170181173071,1.6566795483231544,0.9745916782812256,0.7700423579533886,1.7671421262557865,1.5462169703905224,835584,0.2861529927700758,4.316178393363953
4.69,5.004483703870328,4.375516296129673,4.4399999999999995,5.061610810716802,3.8183891892831974,0.8723170181173071,1.653799469769001,0.9745916782812256,0.7700423579533886,1.792743405616598,1.514855533921404,999424,0.3401511814445257,4.5599477052688595
4.859999999999999,5.484819974072532,4.235180025927467,4.709999999999999,5.351014820421493,4.0689851795785055,0.8064488210720848,1.592587248980999,0.832816158778829,0.7800814833653407,1.7399460228901773,1.4452284750718205,1163264,1.8261987328529359,4.710255813598633
5.159999999999999,5.644148737476407,4.675851262523591,5.07,5.628659108938537,4.511340891061463,0.8064488210720848,1.6172170415520668,0.832816158778829,0.7800814833653407,1.7644610871154385,1.4699729959886951,1327104,1.774567151069641,4.911289882659912
5.67,6.242800139664787,5.097199860335213,5.029999999999999,5.5179549159502335,4.542045084049765,0.8064488210720848,1.5148275837302208,0.832816158778829,0.7800814833653407,1.6879552856692572,1.3416998817911843,1490944,1.7743767738342284,5.2897967338562015
6.109999999999999,6.715722708836312,5.504277291163687,5.27,5.937907179179861,4.602092820820138,0.7667479972802085,1.470747599005699,0.7958783846533264,0.7376176099070906,1.6438540084479445,1.2976411895634536,1654784,3.388501834869385,5.585906505584717
6.599999999999999,7.448528137423856,5.751471862576142,5.55,5.924833296279826,5.175166703720174,0.7667479972802085,1.384096898138523,0.7958783846533264,0.7376176099070906,1.555513459143017,1.2126803371340291,1818624,3.575491738319397,5.935550785064697
6.760000000000001,7.274198405287298,6.245801594712703,5.759999999999999,6.264380808516739,5.255619191483259,0.7667479972802085,1.311739119887352,0.7958783846533264,0.7376176099070906,1.4574259774752922,1.1660522622994118,1982464,3.3985280990600586,5.979432773590088
6.94,7.456139516022558,6.4238604839774425,6.009999999999999,6.66184353950929,5.358156460490708,0.6152455881387141,1.2762893065810204,0.7078170952468643,0.5226740810305639,1.412165556217241,1.1404130569447997,2146304,4.2688874959945675,6.047814559936524
7.220000000000001,7.919714227381436,6.520285772618565,5.74,6.142988833592198,5.337011166407803,0.6152455881387141,1.2084450967609883,0.7078170952468643,0.5226740810305639,1.3767801166243223,1.0401100768976543,2310144,4.312477874755859,6.213535213470459
7.69,8.297371385562409,7.082628614437592,5.800000000000001,6.347722557505167,5.252277442494835,0.6152455881387141,1.231967282295227,0.7078170952468643,0.5226740810305639,1.3512715600560978,1.1126630045343562,2473984,4.368023991584778,6.538188886642456
7.88,8.276988664825584,7.483011335174416,6.03,6.6367124524847005,5.4232875475153,0.43528480745668885,1.1958072923123837,0.5195900668248007,0.350979548088577,1.3348065139484218,1.0568080706763456,2637824,5.255166482925415,6.6259888172149655
8.08,8.431567916624939,7.728432083375061,5.999999999999999,6.577927331071995,5.422072668928004,0.43528480745668885,1.1859831295907497,0.5195900668248007,0.350979548088577,1.331246503223907,1.0407197559575925,2801664,5.416465711593628,6.751688051223755
8.260000000000002,8.501660919471894,8.01833908052811,6.1499999999999995,6.758687111741327,5.5413128882586715,0.43528480745668885,1.126565283536911,0.5195900668248007,0.350979548088577,1.2476306303031488,1.0054999367706734,2965504,5.451940441131592,6.849937868118286
8.27,8.556530975637887,7.983469024362112,6.089999999999999,6.8019691004531015,5.378030899546896,0.43528480745668885,1.15576845780015,0.5195900668248007,0.350979548088577,1.2971546342415767,1.014382281358723,3129344,5.401458311080932,6.806685209274292
8.43,8.743209195267315,8.116790804732684,5.85,6.436941223633167,5.263058776366832,0.296188599406067,1.1512972868978977,0.361537246263672,0.23083995254846204,1.3039257407335423,0.9986688330622531,3293184,5.931148672103882,6.904252052307129
8.23,8.688366665454634,7.771633334545367,6.08,6.565386443980464,5.594613556019536,0.296188599406067,1.0707084253430366,0.361537246263672,0.23083995254846204,1.2246025729270231,0.9168142777590501,3457024,5.546766328811645,6.693188333511353
8.51,8.869026461420324,8.150973538579676,5.99,6.486890329952194,5.493109670047806,0.296188599406067,1.0612252958118915,0.361537246263672,0.23083995254846204,1.2067609823315435,0.9156896092922395,3620864,5.70418496131897,6.8891102313995365
8.52,8.747156333832011,8.292843666167988,6.1,6.521900462194579,5.67809953780542,0.21648837704832427,1.0510974898934364,0.2670311348618706,0.165945619234778,1.182322387415331,0.9198725923715417,3784704,6.104497861862183,6.8677441596984865
8.69,9.046230262611138,8.333769737388861,6.14,6.697135531087365,5.582864468912635,0.21648837704832427,1.0480314306914806,0.2670311348618706,0.165945619234778,1.1935275955359541,0.9025352658470072,3948544,6.131689548492432,6.978850269317627
8.86,9.298634243989225,8.421365756010774,5.98,6.236124969497315,5.723875030502686,0.21648837704832427,1.00508429184556,0.2670311348618706,0.165945619234778,1.1853088359915251,0.8248597476995949,4112384,6.222138977050781,7.099401330947876
8.540000000000001,8.901109401705357,8.178890598294645,5.680000000000001,6.413212111192935,4.946787888807066,0.17445227483709302,1.0136250518262386,0.2180179414923462,0.13088660818183984,1.2090986007549516,0.8181515028975256,4276224,6.529674768447876,6.815878868103027
8.79,9.091496268633627,8.488503731366372,6.2299999999999995,6.763010318849457,5.6969896811505425,0.17445227483709302,1.0466307826340198,0.2180179414923462,0.13088660818183984,1.255459094808914,0.8378024704591256,4440064,6.5787585258483885,6.999726963043213
8.92,9.34142615011411,8.49857384988589,6.25,6.82835974963685,5.67164025036315,0.17445227483709302,1.0010604195296764,0.2180179414923462,0.13088660818183984,1.169566437632408,0.8325544014269448,4603904,6.631639194488526,7.081322860717774
8.979999999999999,9.279332590941914,8.680667409058083,6.45,6.860487515035476,6.039512484964525,0.14477036139138968,1.0456091061234474,0.17505713236508472,0.11448359041769465,1.2499728987041427,0.8412453135427519,4767744,6.742464399337768,7.111926651000976
8.92,9.19129319932501,8.64870680067499,6.17,6.608292140016222,5.731707859983778,0.14477036139138968,0.9768183633685112,0.17505713236508472,0.11448359041769465,1.197975149986439,0.7556615767505834,4931584,6.787625360488891,7.049317932128906
9.040000000000001,9.312763633939719,8.767236366060283,6.37,7.152368199762746,5.587631800237254,0.14477036139138968,1.003043682128191,0.17505713236508472,0.11448359041769465,1.2115849578148328,0.794502406441549,5095424,6.900698900222778,7.14344277381897
8.879999999999999,9.211058907144936,8.548941092855062,6.090000000000001,6.625630469633684,5.554369530366317,0.12979878334071673,0.9862877532839776,0.15361019773591195,0.10598736894552152,1.1552744179437537,0.8173010886242013,5259264,6.85942440032959,7.009198999404907
8.99,9.328969025133565,8.651030974866435,6.15,6.646487663492256,5.653512336507744,0.12979878334071673,0.9544935375452042,0.15361019773591195,0.10598736894552152,1.1521767213756582,0.7568103537147501,5423104,6.84743366241455,7.091691637039185
9.129999999999999,9.358254244210265,8.901745755789733,6.35,6.947076209541127,5.752923790458873,0.12979878334071673,1.0089137807488442,0.15361019773591195,0.10598736894552152,1.2345764800363335,0.7832510814613549,5586944,6.91026930809021,7.210409927368164
9.099999999999998,9.474165738677392,8.725834261322603,6.1899999999999995,6.65357307945997,5.726426920540029,0.12979878334071673,0.9586049087345601,0.15361019773591195,0.10598736894552152,1.1365209125182396,0.7806889049508805,5750784,6.916362619400024,7.178656578063965
8.97,9.273479818109871,8.66652018189013,6.1,6.623450093132096,5.576549906867903,0.116419015743539,0.9870376475155354,0.13488551694724127,0.09795251453983671,1.189352209599115,0.7847230854319558,5914624,6.815741634368896,7.06980152130127
9.0,9.414728827066554,8.585271172933446,6.33,6.987343137181792,5.672656862818208,0.116419015743539,0.9806720100343227,0.13488551694724127,0.09795251453983671,1.1410237288585874,0.8203202912100579,6078464,6.892910194396973,7.103003740310669
8.909999999999998,9.190891438103762,8.629108561896235,6.35,6.894518135602479,5.80548186439752,0.116419015743539,1.0309649154543876,0.13488551694724127,0.09795251453983671,1.207340177130837,0.8545896537779384,6242304,6.855385208129883,7.033580589294433
9.07,9.427910603363467,8.712089396636534,6.2,6.5633180424917,5.836681957508301,0.10867943939152835,1.0070119008421898,0.13077788733811735,0.08658099144493936,1.2181120703748893,0.7959117313094903,6406144,7.093781185150147,7.15308256149292
9.05,9.4,8.700000000000001,6.15,6.550624512480203,5.7493754875197975,0.10867943939152835,0.9965322114527225,0.13077788733811735,0.08658099144493936,1.1725293784301654,0.8205350444752797,6569984,7.026106500625611,7.140530920028686
9.14,9.492703841770968,8.787296158229033,6.460000000000001,7.002586398650022,5.917413601349979,0.10867943939152835,0.9634806886315346,0.13077788733811735,0.08658099144493936,1.2026864303144242,0.724274946948645,6733824,7.024832439422608,7.219402742385864
9.0,9.444971909225739,8.555028090774261,6.01,6.366230262611137,5.6537697373888625,0.09770256470218133,1.0201084353029728,0.11761846882643623,0.07778666057792644,1.2632913628243991,0.7769255077815463,6897664,7.1156069278717045,7.122137928009034
9.090000000000002,9.440570962859164,8.73942903714084,6.15,6.8015366451704775,5.498463354829523,0.09770256470218133,0.9625435076653958,0.11761846882643623,0.07778666057792644,1.157695837261278,0.7673911780695135,7061504,7.129512643814087,7.1858274936676025
8.999999999999998,9.352136337233178,8.647863662766818,6.26,6.691740662898458,5.828259337101541,0.09770256470218133,0.9235119685530663,0.11761846882643623,0.07778666057792644,1.1444735431432427,0.7025503939628899,7225344,7.0943351745605465,7.105304718017578
9.16,9.34,8.98,6.06,6.470365690573663,5.649634309426336,0.09907532032994004,1.0137794256210326,0.11646357266927262,0.08168706799060746,1.2114619634575756,0.8160968877844896,7389184,7.278378486633301,7.255891370773315
8.95,9.233725219182222,8.666274780817776,6.109999999999999,6.558218696620299,5.6617813033796995,0.09907532032994004,1.0186920449137689,0.11646357266927262,0.08168706799060746,1.2222919075269831,0.8150921823005545,7553024,7.097308874130249,7.088681077957153
8.93,9.171039415863879,8.68896058413612,6.119999999999999,6.509358446678635,5.730641553321363,0.09907532032994004,0.9924702644348145,0.11646357266927262,0.08168706799060746,1.2127562323067604,0.7721842965628685,7716864,7.0746537208557125,7.074639844894409
9.059999999999999,9.373687742827162,8.746312257172836,6.340000000000001,6.898927544499285,5.781072455500716,0.09869899969417206,1.005768645554781,0.1185245768342286,0.07887342255411553,1.225230987372832,0.7863063037367299,7880704,7.190919208526611,7.181609630584717
9.07,9.482431812546025,8.657568187453975,6.11,6.460570962859163,5.759429037140838,0.09869899969417206,1.0834172666072845,0.1185245768342286,0.07887342255411553,1.340308998941907,0.8265255342726621,8044544,7.2228821277618405,7.183520698547364
9.17,9.483209195267317,8.856790804732682,6.369999999999999,6.847598157450381,5.892401842549617,0.09869899969417206,1.0078313775360583,0.1185245768342286,0.07887342255411553,1.271825826641567,0.7438369284305497,8208384,7.164627027511597,7.26083550453186
9.17,9.393830292855995,8.946169707144005,6.37,6.92145262715849,5.81854737284151,0.09869899969417206,1.0729608304798604,0.1185245768342286,0.07887342255411553,1.29838771933042,0.8475339416293005,8372224,7.293178844451904,7.276189374923706
9.049999999999999,9.367017349682946,8.732982650317052,6.130000000000001,6.390959767013999,5.869040232986003,0.08746052434914868,1.0797170542180539,0.10556435204373057,0.06935669665456679,1.3858453571187697,0.7735887513173381,8536064,7.143913984298706,7.182505702972412
8.959999999999999,9.35293765408777,8.567062345912229,6.38,6.826766158073774,5.933233841926226,0.08746052434914868,1.0481882855296134,0.10556435204373057,0.06935669665456679,1.3003384201800758,0.796038150879151,8699904,7.133497428894043,7.114024019241333
9.15,9.341049731745429,8.958950268254572,6.17,6.498785644455472,5.841214355544528,0.08746052434914868,1.0687520131468773,0.10556435204373057,0.06935669665456679,1.3497072904520775,0.787796735841677,8863744,7.2382299423217775,7.269890213012696
9.139999999999999,9.38576411454889,8.894235885451108,6.31,6.892151183113115,5.727848816886884,0.08890131195915667,1.0835167229175569,0.1105054950960077,0.06729712882230564,1.3428278932828528,0.8242055525522609,9027584,7.323252153396607,7.2677671909332275
9.17,9.375182845286831,8.964817154713169,6.14,6.522622529394179,5.75737747060582,0.08890131195915667,1.03412781432271,0.1105054950960077,0.06729712882230564,1.3530290694593423,0.7152265591860776,9191424,7.334437608718872,7.298608827590942
9.15,9.450832179129828,8.849167820870173,6.33,6.822036584005701,5.837963415994299,0.08890131195915667,1.0048438541591167,0.1105054950960077,0.06729712882230564,1.2250732014509578,0.7846145068672757,9355264,7.25553560256958,7.275018835067749
9.219999999999999,9.403303027798232,9.036696972201765,6.43,6.977813836992093,5.882186163007907,0.09293763360014581,1.0384395375847817,0.1238458962018067,0.062029370998484934,1.2570362362957832,0.8198428388737803,9519104,7.323065328598022,7.338588714599609
9.260000000000002,9.480000000000002,9.040000000000001,5.959999999999999,6.321109401705355,5.598890598294643,0.09293763360014581,1.046858000010252,0.1238458962018067,0.062029370998484934,1.3161531788798688,0.7775628211406354,9682944,7.321657943725586,7.370548677444458
9.11,9.335610283453569,8.88438971654643,6.0,6.368781778291716,5.631218221708284,0.09293763360014581,1.0649610452353955,0.1238458962018067,0.062029370998484934,1.2784581720333132,0.8514639184374778,9846784,7.275944471359253,7.259210634231567
9.259999999999998,9.5176819745345,9.002318025465495,6.239999999999999,6.603868107973204,5.876131892026795,0.08412167892015245,1.071834971755743,0.1053297240126612,0.06291363382764369,1.2946532005390463,0.8490167429724395,10010624,7.332373428344726,7.3660054206848145
9.270000000000001,9.48,9.060000000000002,6.390000000000001,6.800974451760691,5.97902554823931,0.08412167892015245,1.0464433319866657,0.1053297240126612,0.06291363382764369,1.3270517974139233,0.7658348665594081,10174464,7.270169687271118,7.380619525909424
9.31,9.53561028345357,9.084389716546431,6.33,6.9300833275471,5.7299166724529,0.08412167892015245,1.0459745548665524,0.1053297240126612,0.06291363382764369,1.2561784454537206,0.8357706642793843,10338304,7.319121885299682,7.410295534133911
9.21,9.508161030317513,8.911838969682488,6.49,6.76,6.220000000000001,0.07852687862778865,1.0476491622626782,0.09525728638755379,0.061796470868023506,1.288935702119961,0.8063626224053955,10502144,7.313182687759399,7.325797080993652
9.21,9.548969025133566,8.871030974866436,6.529999999999999,6.966004587131833,6.093995412868166,0.07852687862778865,1.0663280330598355,0.09525728638755379,0.061796470868023506,1.35041598025613,0.782240085863541,10665984,7.298770999908447,7.3344334125518795
9.440000000000001,9.60248076809272,9.277519231907283,6.44,6.86,6.0200000000000005,0.07852687862778865,1.127921075373888,0.09525728638755379,0.061796470868023506,1.4078488154091355,0.8479933353386404,10829824,7.4731451034545895,7.512074613571167
9.190000000000001,9.452488094968135,8.927511905031867,6.090000000000001,6.64937465083788,5.530625349162121,0.07852687862778865,1.0452924162149428,0.09525728638755379,0.061796470868023506,1.243788970805172,0.8467958616247138,10993664,7.240427780151367,7.303516244888305
9.24,9.468910462845193,9.011089537154808,6.389999999999999,7.016817357768591,5.763182642231406,0.07797628699826281,1.0556775756180286,0.09706183332827786,0.05889074066824775,1.2640993104488103,0.8472558407872468,11157504,7.383331298828125,7.357082653045654
9.25,9.5,9.0,6.209999999999999,6.6757252408878,5.744274759112198,0.07797628699826281,1.0499887019395828,0.09706183332827786,0.05889074066824775,1.293724493468599,0.8062529104105667,11321344,7.32721095085144,7.3639514446258545
9.39,9.656270539113887,9.123729460886114,6.44,6.975163526410387,5.904836473589614,0.07797628699826281,1.1237034529447556,0.09706183332827786,0.05889074066824775,1.3795873540953603,0.8678195517941509,11485184,7.388925266265869,7.4585161209106445
9.39,9.554012194668568,9.225987805331433,6.55,7.203069674690227,5.896930325309772,0.07905145150053458,1.0494247056543826,0.09945258878382257,0.0586503142172466,1.3218961664443127,0.7769532448644524,11649024,7.35798716545105,7.460100412368774
9.260000000000002,9.621109401705358,8.898890598294646,6.340000000000001,6.703868107973206,5.976131892026795,0.07905145150053458,1.1142863161861896,0.09945258878382257,0.0586503142172466,1.3528939209968902,0.875678711375489,11812864,7.33976902961731,7.342408037185669
9.280000000000001,9.524131112314675,9.035868887685327,6.5600000000000005,7.106260011349907,6.013739988650094,0.07905145150053458,1.0414350524544715,0.09945258878382257,0.0586503142172466,1.2825385302094825,0.8003315746994606,11976704,7.401211929321289,7.3772656440734865
9.27,9.515153013442625,9.024846986557375,6.57,7.078035431835222,6.061964568164779,0.07375612136033563,1.0318159118294716,0.0884311049042272,0.05908113781644405,1.2292882852873306,0.8343435383716126,12140544,7.3630365371704105,7.355611133575439
9.27,9.563428015022424,8.976571984977575,6.3999999999999995,6.719374388453426,6.080625611546573,0.07375612136033563,1.0546605162322522,0.0884311049042272,0.05908113781644405,1.2523018961611212,0.8570191363033833,12304384,7.357596921920776,7.352661848068237
9.360000000000001,9.673687742827164,9.046312257172838,6.28,7.074732659452221,5.48526734054778,0.07375612136033563,1.1062038935720921,0.0884311049042272,0.05908113781644405,1.3198585355390144,0.8925492516051697,12468224,7.321497631072998,7.432948017120362
9.2,9.549284983931459,8.85071501606854,6.470000000000001,6.830693775937429,6.109306224062572,0.06997623339072347,1.0798940740525722,0.07872739598605177,0.06122507079539515,1.3228728563245153,0.8369152917806291,12632064,7.399285316467285,7.317182970046997
9.39,9.6243074902772,9.155692509722801,6.69,7.180815647672322,6.199184352327679,0.06997623339072347,1.0350838795304298,0.07872739598605177,0.06122507079539515,1.2561714481761224,0.8139963108847372,12795904,7.451181268692016,7.460222291946411
9.42,9.651516738055804,9.188483261944196,6.29,6.69853396431631,5.88146603568369,0.06997623339072347,1.0882148534059524,0.07872739598605177,0.06122507079539515,1.3089727369576325,0.8674569698542722,12959744,7.479690361022949,7.478239822387695
9.27,9.515153013442625,9.024846986557375,6.3199999999999985,6.721995024844834,5.918004975155163,0.06970651959310596,1.061035019904375,0.08649854922879435,0.05291448995741757,1.290951356119011,0.8311186836897391,13123584,7.419956636428833,7.358875417709351
9.309999999999999,9.579999999999998,9.04,6.410000000000001,6.980000000000001,5.840000000000001,0.06970651959310596,1.099802242219448,0.08649854922879435,0.05291448995741757,1.3064741020415098,0.8931303823973862,13287424,7.468897199630737,7.402733516693115
9.390000000000002,9.494403065089108,9.285596934910897,6.419999999999999,6.824474968323132,6.015525031676866,0.06970651959310596,1.0843827985227108,0.08649854922879435,0.05291448995741757,1.3060847786305054,0.8626808184149162,13451264,7.5174031257629395,7.457878589630127
9.27,9.538514431641952,9.001485568358047,6.489999999999999,6.828969025133565,6.151030974866433,0.06970651959310596,1.161114390194416,0.08649854922879435,0.05291448995741757,1.4387700002541437,0.8834587801346885,13615104,7.5034888744354244,7.369620418548584
9.360000000000001,9.593238075793813,9.126761924206189,6.37,7.010390505863414,5.729609494136586,0.066760285231489,1.1139088593423367,0.07952857506975304,0.053991995393224954,1.4158995495627984,0.8119181691218751,13778944,7.499336576461792,7.434019231796265
9.319999999999999,9.615972971738973,9.024027028261024,6.459999999999999,7.263990049689671,5.656009950310327,0.066760285231489,1.1160311587154865,0.07952857506975304,0.053991995393224954,1.4641140949267009,0.7679482225042722,13942784,7.501653861999512,7.412088537216187
9.389999999999999,9.63677925358506,9.143220746414938,6.39,7.003921819126833,5.776078180873166,0.066760285231489,1.0655924946069717,0.07952857506975304,0.053991995393224954,1.3543685977531466,0.776816391460797,14106624,7.482909059524536,7.453596544265747
9.219999999999999,9.535594676761189,8.904405323238809,6.37,6.845499737118749,5.894500262881251,0.06969374457898232,1.1483298793435097,0.08183398698624077,0.05755350217172388,1.3962952918393512,0.9003644668476682,14270464,7.345474195480347,7.324951839447022
9.51,9.76865034312755,9.25134965687245,6.22,6.756283507111677,5.683716492888323,0.06969374457898232,1.0518060460686685,0.08183398698624077,0.05755350217172388,1.3387534016349458,0.7648586905023911,14434304,7.576579523086548,7.546412801742553
9.38,9.578997487421324,9.181002512578678,6.57,6.904813380855664,6.235186619144336,0.06969374457898232,1.1035564228892327,0.08183398698624077,0.05755350217172388,1.3849829542070808,0.8221298915713845,14598144,7.453854608535766,7.4446197032928465
9.56,9.793238075793813,9.326761924206188,6.45,6.865331193145904,6.034668806854096,0.06420854751521758,1.0454229459166526,0.07816587454172777,0.0502512204887074,1.2476470685252443,0.8431988233080611,14761984,7.614172172546387,7.592194271087647
9.33,9.575153013442625,9.084846986557375,6.529999999999999,6.92255572852781,6.137444271472189,0.06420854751521758,1.057705920934677,0.07816587454172777,0.0502512204887074,1.2771182706739257,0.8382935711954284,14925824,7.464457988739014,7.399738311767578
9.5,9.689736659610103,9.310263340389897,6.56,7.000908153700972,6.119091846299027,0.06420854751521758,1.0778496608138084,0.07816587454172777,0.0502512204887074,1.378394688123746,0.7773046335038706,15089664,7.624866533279419,7.555515289306641
9.209999999999999,9.45677925358506,8.963220746414938,6.3100000000000005,6.796723740945518,5.823276259054483,0.06407525203603272,1.06082072108984,0.0761132933278071,0.05203721074425833,1.3453282450317412,0.7763131971479387,15253504,7.432356929779052,7.316068172454834
9.36,9.545472369909914,9.174527630090084,6.44,7.056765757804372,5.823234242195629,0.06407525203603272,1.0315430268645287,0.0761132933278071,0.05203721074425833,1.2996723286306846,0.7634137250983727,15417344,7.527375841140747,7.438941383361817
9.43,9.644709105535838,9.215290894464161,6.33,6.855452186216786,5.8045478137832145,0.06407525203603272,1.0483570106327533,0.0761132933278071,0.05203721074425833,1.2875776687731648,0.8091363524923418,15581184,7.567880487442016,7.481193971633911
9.32,9.619332590941916,9.020667409058085,6.600000000000001,6.997492138287037,6.202507861712966,0.06994297137373066,1.0591604553163052,0.08477569522228592,0.055110247525175404,1.279731239837444,0.8385896707951663,15745024,7.489872598648072,7.397298574447632
9.42,9.6427105745132,9.1972894254868,6.39,6.894876222454573,5.885123777545426,0.06994297137373066,1.0488974466919898,0.08477569522228592,0.055110247525175404,1.2734493901592363,0.8243455032247432,15908864,7.525861930847168,7.4767121315002445
9.33,9.655729949498047,9.004270050501953,6.57,7.026179789118282,6.113820210881719,0.06994297137373066,1.0395708747208119,0.08477569522228592,0.055110247525175404,1.2923905979269048,0.786751151514719,16072704,7.514166975021363,7.418282175064087
9.35,9.587697286480093,9.112302713519906,6.6899999999999995,7.037706773014274,6.342293226985725,0.06994297137373066,1.076512161642313,0.08477569522228592,0.055110247525175404,1.3281283480277197,0.8248959752569063,16236544,7.469106292724609,7.420799016952515
9.389999999999999,9.62,9.159999999999998,6.5699999999999985,7.010567815438212,6.129432184561785,0.06880690454088376,1.0324666291475295,0.07897853367510829,0.058635275406659214,1.2051994602729232,0.8597337980221358,16400384,7.511963558197022,7.4586258888244625
9.49,9.728537208837531,9.251462791162469,6.42,6.836653333119993,6.003346666880007,0.06880690454088376,1.1018329940736293,0.07897853367510829,0.058635275406659214,1.333711667541818,0.8699543206054406,16564224,7.549272346496582,7.527003192901612
9.5,9.782842712474618,9.217157287525382,6.55,6.870156211871643,6.229843788128357,0.06880690454088376,1.0569021172821522,0.07897853367510829,0.058635275406659214,1.312897985900893,0.8009062486634115,16728064,7.573961544036865,7.549893569946289
9.43,9.609164728671688,9.250835271328311,6.380000000000001,6.781995024844837,5.978004975155165,0.0634978284501708,1.1402602158486843,0.07575654255772746,0.05123911434261414,1.3844787908434433,0.8960416408539253,16891904,7.612555456161499,7.477319669723511
9.41,9.58,9.24,6.45,7.021401785086466,5.878598214913534,0.0634978284501708,1.1256299875676632,0.07575654255772746,0.05123911434261414,1.377860767407073,0.8733992077282532,17055744,7.539363098144531,7.466533184051514
9.500000000000002,9.654919333848298,9.345080666151706,6.2,6.5,5.9,0.0634978284501708,1.0545608796179295,0.07575654255772746,0.05123911434261414,1.2797307047843494,0.8293910544515097,17219584,7.609125328063965,7.543691682815552
9.430000000000001,9.679198715887544,9.180801284112459,6.540000000000001,6.971740662898459,6.108259337101543,0.06616211669748011,1.073003989458084,0.08147094823550499,0.050853285159455225,1.3076130569927107,0.8383949219234574,17383424,7.641718816757202,7.487633752822876
9.540000000000001,9.889857113690718,9.190142886309284,6.33,6.797011777153425,5.8629882228465755,0.06616211669748011,1.0865483954548836,0.08147094823550499,0.050853285159455225,1.3202957577989471,0.8528010331108201,17547264,7.6624609470367435,7.569039058685303
9.510000000000002,9.776270539113888,9.243729460886115,6.469999999999999,6.901393092202459,6.038606907797539,0.06616211669748011,1.0820495449006557,0.08147094823550499,0.050853285159455225,1.2784721331067364,0.8856269566945751,17711104,7.577586030960083,7.537485074996948
9.469999999999999,9.745862284482673,9.194137715517325,6.1,6.8549834435270744,5.345016556472925,0.063570126713058,1.091410045325756,0.07470862064438863,0.05243163278172739,1.3294047076504,0.8534153830011121,17874944,7.616258525848389,7.523304224014282
9.439999999999998,9.67323807579381,9.206761924206186,6.45,6.891021541423999,6.008978458576001,0.063570126713058,1.1227972231805325,0.07470862064438863,0.05243163278172739,1.3946849892610045,0.8509094571000607,18038784,7.603029823303222,7.495395612716675
9.4,9.589736659610104,9.210263340389897,6.36,6.926038867923396,5.793961132076604,0.063570126713058,1.1292807161808014,0.07470862064438863,0.05243163278172739,1.3585143865130858,0.900047045848517,18202624,7.52844123840332,7.446125650405884
9.45,9.660950231097289,9.23904976890271,6.44,7.038665181883831,5.84133481811617,0.07118575831160472,1.0730133906006813,0.08601013060684778,0.05636138601636165,1.3133368884522258,0.8326898927491369,18366464,7.641322088241577,7.5001520156860355
9.43,9.758785644455472,9.101214355544528,6.529999999999999,6.914837628097876,6.1451623719021224,0.07118575831160472,1.092117616534233,0.08601013060684778,0.05636138601636165,1.3676171724509918,0.8166180606174742,18530304,7.621072578430176,7.496077060699463
9.52,9.673622914957372,9.366377085042627,6.419999999999999,6.790944739819827,6.049055260180171,0.07118575831160472,1.0954010888934136,0.08601013060684778,0.05636138601636165,1.3438178841124704,0.8469842936743569,18694144,7.664164876937866,7.560671424865722
9.32,9.57219040425837,9.06780959574163,6.529999999999999,7.090446250768082,5.969553749231917,0.07118575831160472,1.1389696143567563,0.08601013060684778,0.05636138601636165,1.384142430909323,0.8937967978041893,18857984,7.562535190582276,7.394855594635009
9.37,9.716554469023269,9.02344553097673,6.38,6.859165942028437,5.900834057971562,0.06447283420450273,1.0855692923069,0.0795593338690053,0.04938633454000016,1.307057920682116,0.864080663931684,19021824,7.531435298919678,7.440480899810791
9.44,9.640997512422418,9.239002487577581,6.49,6.823016516106934,6.156983483893066,0.06447283420450273,1.0764060191810132,0.0795593338690053,0.04938633454000016,1.336616199786075,0.8161958385759512,19185664,7.558227014541626,7.494883918762207
9.420000000000002,9.66819347291982,9.171806527080184,6.409999999999999,6.718058436014987,6.101941563985012,0.06447283420450273,1.1134729743003846,0.0795593338690053,0.04938633454000016,1.38940039641935,0.8375455521814192,19349504,7.555562496185303,7.479030990600586
9.489999999999998,9.719999999999999,9.259999999999998,6.259999999999999,6.647814388593305,5.872185611406692,0.06827389382527253,1.106851441413164,0.07836347160066975,0.05818431604987531,1.3177599371142263,0.8959429457121016,19513344,7.613331270217896,7.537920236587524
9.59,9.771383571472171,9.408616428527829,6.45,6.944469412603045,5.9555305873969555,0.06827389382527253,1.1517499044537545,0.07836347160066975,0.05818431604987531,1.4015665512211661,0.9019332576863429,19677184,7.662737607955933,7.6103309154510494
9.579999999999998,9.75204650534085,9.407953494659147,6.42,6.972810998443411,5.867189001556589,0.06827389382527253,1.111915272474289,0.07836347160066975,0.05818431604987531,1.4139786190863533,0.8098519258622245,19841024,7.6524638652801515,7.606766700744629
9.529999999999998,9.72519221295943,9.334807787040566,6.74,7.302494444417009,6.177505555582991,0.06559014020437526,1.1406436383724212,0.07637278057690473,0.05480749983184578,1.4371807217065873,0.8441065550382552,20004864,7.620599603652954,7.5739173412323
9.54,9.83051678092668,9.24948321907332,6.369999999999999,6.738917334913934,6.001082665086065,0.06559014020437526,1.1507239632308484,0.07637278057690473,0.05480749983184578,1.41373813281418,0.8877097936475167,20168704,7.6005853652954105,7.571317672729492
9.499999999999998,9.796647939483824,9.203352060516172,5.98,6.523691088762728,5.436308911237273,0.06559014020437526,1.130004384368658,0.07637278057690473,0.05480749983184578,1.3088177580161644,0.9511910107211516,20332544,7.557179975509643,7.537604951858521
9.540000000000001,9.735959179422656,9.344040820577346,6.27,6.8159853477887475,5.724014652211252,0.06438630156290512,1.1183042585849763,0.07619907132003552,0.05257353180577472,1.3358478461152006,0.900760671054752,20496384,7.567788934707641,7.579292678833008
9.440000000000001,9.660000000000002,9.22,6.409999999999999,6.8757252408878005,5.944274759112198,0.06438630156290512,1.1103243380784988,0.07619907132003552,0.05257353180577472,1.3629379125026801,0.8577107636543175,20660224,7.517090702056885,7.496103429794312
9.48,9.754954541697352,9.20504545830265,6.35,6.781856457633784,5.918143542366216,0.06438630156290512,1.1492791645228864,0.07619907132003552,0.05257353180577472,1.4203829591757298,0.878175369870043,20824064,7.541318893432617,7.545832300186158
9.51,9.846005952328229,9.173994047671771,6.21,6.566230262611137,5.853769737388863,0.05942103348598802,1.0889205291867257,0.06813705606840542,0.050705010903570616,1.331119156435373,0.8467219019380784,20987904,7.567925453186035,7.546003198623657
9.479999999999999,9.663303027798232,9.296696972201765,6.1899999999999995,6.688898787330657,5.691101212669342,0.05942103348598802,1.0537010967731475,0.06813705606840542,0.050705010903570616,1.2811506455567292,0.8262515479895657,21151744,7.548739051818847,7.527238559722901
9.529999999999998,9.735182845286829,9.324817154713166,6.38,6.854973683481517,5.905026316518483,0.05942103348598802,1.1001360461115837,0.06813705606840542,0.050705010903570616,1.3230453391983734,0.8772267530247939,21315584,7.614956665039062,7.565298318862915
9.570000000000002,9.811039415863881,9.328960584136123,6.319999999999999,6.837300686255102,5.802699313744897,0.05942103348598802,1.095619723200798,0.06813705606840542,0.050705010903570616,1.3544164627902098,0.8368229836113863,21479424,7.629768419265747,7.601666450500488
9.54,9.714355957741626,9.365644042258372,6.45,6.827491721763538,6.072508278236462,0.06057081148389134,1.1110996320843696,0.07261029346650279,0.04853132950127989,1.384273169439805,0.8379260947289342,21643264,7.643238639831543,7.570157861709594
9.52,9.755796522451032,9.284203477548967,6.590000000000001,7.029203825119955,6.150796174880046,0.06057081148389134,1.1173119194805623,0.07261029346650279,0.04853132950127989,1.3933839217181903,0.8412399172429343,21807104,7.630494689941406,7.5526220321655275
9.620000000000001,9.828806130178211,9.41119386982179,6.330000000000001,6.952976725086902,5.7070232749131,0.06057081148389134,1.0911890305578709,0.07261029346650279,0.04853132950127989,1.3468992978224417,0.8354787632933001,21970944,7.708266544342041,7.632944774627686
9.49,9.66578395831247,9.31421604168753,6.65,7.216127194188727,6.083872805811274,0.05924559010162602,1.1373222954571247,0.06602889916686312,0.05246228103638892,1.4003018166023367,0.8743427743119128,22134784,7.6660503387451175,7.539085912704468
9.65,9.856155281280884,9.443844718719117,6.26,6.612703841770967,5.907296158229032,0.05924559010162602,1.0708099856972695,0.06602889916686312,0.05246228103638892,1.2776487454197232,0.8639712259748159,22298624,7.681069183349609,7.665540409088135
9.66,9.788062484748657,9.531937515251343,6.36,6.948557558782487,5.771442441217514,0.05924559010162602,1.032074151188135,0.06602889916686312,0.05246228103638892,1.2478081497471099,0.8163401526291604,22462464,7.706104421615601,7.664509057998657
9.499999999999998,9.70493901531919,9.295060984680806,6.26,6.731593044902064,5.788406955097936,0.058970802240462625,0.9809939451515675,0.0665193795973174,0.051422224883607856,1.218174349096534,0.7438135412066009,22626304,7.650457668304443,7.52833776473999
9.489999999999998,9.692237484161565,9.287762515838432,6.34,6.963217458035315,5.716782541964685,0.058970802240462625,1.0133273869752883,0.0665193795973174,0.051422224883607856,1.2336844418455732,0.7929703321050036,22790144,7.592767906188965,7.525610065460205
9.48,9.762134719593318,9.197865280406683,6.540000000000001,6.9831703961232074,6.096829603876794,0.058970802240462625,1.0611164398491382,0.0665193795973174,0.051422224883607856,1.3039695816685295,0.8182632980297468,22953984,7.590279006958008,7.5129091262817385
9.55,9.718819430161343,9.381180569838659,6.319999999999999,6.912958683214943,5.727041316785056,0.05957469027804663,1.0797551468014717,0.06826822846077718,0.05088115209531607,1.3202992350702263,0.8392110585327172,23117824,7.632951116561889,7.573901033401489
9.53,9.678660687473185,9.381339312526814,6.619999999999999,7.107442304278157,6.132557695721841,0.05957469027804663,1.0808100990951062,0.06826822846077718,0.05088115209531607,1.3405935218817242,0.821026676308488,23281664,7.606687736511231,7.547075700759888
9.540000000000001,9.735959179422656,9.344040820577346,6.37,6.935773806392626,5.8042261936073745,0.05957469027804663,1.0670747749507428,0.06826822846077718,0.05088115209531607,1.3106460004178768,0.8235035494836086,23445504,7.613264083862305,7.560331344604492
9.61,9.904788059459673,9.315211940540326,6.44,7.013061951275777,5.866938048724224,0.057853330813369706,1.0900431752204895,0.07133160004482568,0.04437506158191373,1.3392463039078768,0.8408400465331023,23609344,7.602840185165405,7.60694694519043
9.440000000000001,9.630787840283391,9.249212159716611,6.3100000000000005,6.83239831546436,5.787601684535641,0.057853330813369706,1.072679201513529,0.07133160004482568,0.04437506158191373,1.3128399414975045,0.8325184615295533,23773184,7.51381549835205,7.464963102340699
9.52,9.768193472919817,9.271806527080182,6.419999999999999,6.841426150114109,5.998573849885889,0.057853330813369706,1.0868065163493157,0.07133160004482568,0.04437506158191373,1.3520645433214018,0.8215484893772296,23937024,7.564143943786621,7.526009559631348
9.51,9.752693221990231,9.267306778009768,6.419999999999999,6.826939798987515,6.013060201012483,0.057853330813369706,1.0037802837789058,0.07133160004482568,0.04437506158191373,1.1881183826847812,0.8194421848730303,24100864,7.524581432342529,7.520901918411255
9.64,9.905329983228432,9.374670016771569,6.29,6.598058436014988,5.981941563985012,0.05369329204383694,1.0661973178386688,0.06452005937000933,0.04286652471766454,1.2578647348909446,0.8745299007863929,24264704,7.633568286895752,7.634642601013184
9.639999999999999,9.775646599662505,9.504353400337493,6.23,6.604299345444258,5.855700654555743,0.05369329204383694,1.0530882641673087,0.06452005937000933,0.04286652471766454,1.2391786894923713,0.8669978388422461,24428544,7.658802270889282,7.623578405380249
9.450000000000001,9.726586333718787,9.173413666281215,6.6,7.007430975749267,6.192569024250732,0.05369329204383694,1.0552930906414986,0.06452005937000933,0.04286652471766454,1.2417913209968419,0.8687948602861554,24592384,7.539415407180786,7.472234630584717
9.44,9.70153393661244,9.178466063387559,6.35,6.711247837363769,5.988752162636231,0.05503414488362538,1.0607101120054723,0.06414678362495639,0.04592150614229437,1.2558445077806069,0.8655757162303377,24756224,7.539032745361328,7.463526010513306
9.580000000000002,9.802710574513203,9.357289425486801,6.5,6.882099463490856,6.117900536509144,0.05503414488362538,1.0209207616746425,0.06414678362495639,0.04592150614229437,1.1928497854765228,0.8489917378727623,24920064,7.623597908020019,7.597043752670288


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-ninja-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.8,3.2878524367060185,2.312147563293981,2.6100000000000003,3.01853396431631,2.2014660356836906,0.6519369790330529,2.7069967448711396,0.9014630374914866,0.40241092057461925,2.7077360907980075,2.7062573989442718,16384,0.30612830370664595,2.0635583996772766
3.2399999999999998,3.5811744421846394,2.89882555781536,3.21,3.754885309033011,2.665114690966989,1.3061111852526666,2.534133258461952,1.7718171011093637,0.8404052693959694,2.66487634193407,2.403390174989834,180224,1.907923984527588,3.0134238481521605
3.81,4.286340214552582,3.3336597854474177,4.09,4.600783711564885,3.5792162884351146,2.021809260547161,2.2364095866680147,2.4606321162147786,1.582986404879543,2.4969463042239983,1.975872869112031,344064,3.7010562419891357,3.628926706314087
3.7900000000000005,4.280815647672322,3.2991843523276794,3.7600000000000002,4.260399840127873,3.259600159872128,1.946188934147358,2.1170844346284867,2.4264363388245895,1.4659415294701266,2.4331258087408854,1.8010430605160883,507904,3.930895209312439,3.62341787815094
4.620000000000001,5.2312282715974465,4.0087717284025555,4.56,4.960499687890016,4.159500312109984,1.5497945860028266,1.9065680891275405,1.654191518352509,1.445397653653144,2.1679213597643012,1.6452148184907798,671744,4.184177756309509,4.460010766983032
4.24,4.780740233383831,3.6992597666161693,4.61,5.20573484034426,4.014265159655741,1.4586838349699973,1.8232666432857514,1.5934913764087462,1.3238762935312485,1.9771277808803385,1.6694055056911643,835584,4.372216963768006,4.106292724609375
4.43,4.951632054229799,3.9083679457702005,4.71,5.018058436014988,4.401941563985012,1.361423420906067,1.7609765768051147,1.4866187228864836,1.2362281189256503,1.8520269295551828,1.6699262240550465,999424,4.437027311325073,4.286104536056518
4.54,4.816405499221705,4.263594500778295,4.58,4.958945906429928,4.201054093570072,1.0302703619003295,1.6862902879714965,1.1047802700043496,0.9557604537963093,1.7894550940501381,1.5831254818928548,1163264,4.3965389966964725,4.385724997520446
4.77,5.21283179650969,4.327168203490309,4.62,5.016988664825584,4.223011335174416,1.0263643197715282,1.7170236751437187,1.0940849199602913,0.958643719582765,1.8060860459763106,1.6279613043111267,1327104,4.733609390258789,4.581317663192749
5.220000000000001,5.961350119714027,4.478649880285975,4.790000000000001,5.528173421358424,4.0518265786415775,1.0168149806559086,1.6948616236448288,1.086633057446408,0.9469969038654091,1.8185139029694182,1.5712093443202395,1490944,4.868750476837159,4.946225118637085
5.4399999999999995,5.8404996878900155,5.0395003121099835,5.0,5.282842712474619,4.717157287525381,0.9130820211023092,1.6751350939273835,1.0404125043416919,0.7857515378629264,1.745614849502239,1.604655338352528,1654784,4.972846221923828,5.106616449356079
6.1899999999999995,6.7457877292636095,5.6342122707363895,5.210000000000001,5.855677938294318,4.564322061705684,0.8964212395250797,1.5853596061468125,0.9783662158707432,0.8144762631794161,1.7502019096957697,1.4205173025978552,1818624,5.495664167404175,5.744342994689942
6.609999999999999,7.427863069223693,5.792136930776306,5.49,6.144904573201318,4.8350954267986825,0.842344855517149,1.5291262835264205,0.9997167655476867,0.6849729454866113,1.713337369579813,1.344915197473028,1982464,5.899880027770996,6.08023247718811
6.870000000000002,7.480000000000002,6.260000000000002,5.909999999999999,6.488705451849211,5.331294548150788,0.7336411107331514,1.4904396578669548,0.8585866766172108,0.608695544849092,1.580237211298413,1.4006421044354964,2146304,6.113249826431274,6.278069257736206
7.019999999999999,7.824735981549227,6.21526401845077,6.07,6.822396172239067,5.317603827760934,0.646410147473216,1.3657352313399316,0.7893630659142141,0.5034572290322179,1.5109853269137592,1.220485135766104,2310144,6.316352033615113,6.330763864517212
7.5,7.962601340248815,7.037398659751185,5.84,6.466418390534633,5.213581609465367,0.5131535094231368,1.338156335055828,0.6432252700905532,0.3830817487557203,1.4573854887335813,1.2189271813780749,2473984,6.754165124893189,6.694109296798706
7.58,8.336042326857433,6.823957673142568,6.01,6.453734154646676,5.566265845353324,0.5133558459579944,1.3107973366975785,0.6540160213263001,0.3726956705896888,1.4752344880976647,1.1463601852974923,2637824,6.580716323852539,6.6838951587677
7.85,8.401815186452856,7.298184813547144,6.29,6.574429253066558,6.005570746933442,0.41637403052300215,1.2793129041790963,0.4841327824164377,0.3486152786295666,1.3862553301139093,1.1723704782442832,2801664,6.96387677192688,6.8537133693695065
8.18,8.589389789809173,7.770610210190825,6.5600000000000005,6.994050688284214,6.125949311715787,0.37475688848644495,1.239187867939472,0.46417700425970465,0.28533677271318525,1.3897522358247596,1.0886235000541846,2965504,7.055361986160278,7.089987897872925
8.51,9.012891638427206,8.007108361572794,6.0,6.487852436706019,5.512147563293981,0.38481988068670037,1.1829278849065303,0.4786417389998699,0.29099802237353084,1.2885940497411843,1.0772617200718764,3129344,7.227924537658692,7.301888465881348
8.28,8.674461658466319,7.885538341533679,6.08,6.625527267879434,5.534472732120566,0.30280912127345794,1.1745217636227607,0.380842664972964,0.2247755775739519,1.2856329039730532,1.0634106232724683,3293184,7.165924835205078,7.058421802520752
8.540000000000003,8.797681974534505,8.2823180254655,6.15,6.543064880140672,5.756935119859329,0.26566975824534894,1.16865748539567,0.3121517811165064,0.2191877353741915,1.3119289684466369,1.025386002344703,3457024,7.211266374588012,7.23436336517334
8.540000000000001,8.903868107973206,8.176131892026795,6.279999999999999,6.628711915483254,5.931288084516745,0.22561208419501783,1.1237423576414585,0.2946023847648558,0.15662178362517987,1.2566609325799887,0.9908237827029283,3620864,7.251865577697754,7.19169340133667
8.66,9.213534100123923,8.106465899876078,6.2700000000000005,6.8848983655857285,5.655101634414272,0.2401404258795082,1.0996763855218887,0.32082029647358395,0.15946055528543246,1.2533277047922955,0.946025066251482,3784704,7.214684343338012,7.231271982192993
8.780000000000001,9.213128156554156,8.346871843445847,6.17,6.741051661410769,5.5989483385892305,0.21527378419414162,1.1450063593685627,0.27606680496677805,0.15448076342150519,1.3628881503807369,0.9271245683563885,3948544,7.258331394195556,7.309921407699585
8.91,9.13113344387496,8.68886655612504,6.410000000000001,7.002368128784797,5.817631871215205,0.1781940650194883,1.1551910601556301,0.22407678057588112,0.1323113494630955,1.3413077495510508,0.9690743707602093,4112384,7.398524379730224,7.393505239486695
8.92,9.183818119165458,8.656181880834541,6.35,6.938642506110457,5.761357493889542,0.18818740183487534,1.1547696217894554,0.24456466691283227,0.1318101367569184,1.3116065875994525,0.9979326559794583,4276224,7.432417249679565,7.369308662414551
8.86,9.262988833592196,8.457011166407803,6.5200000000000005,6.94142615011411,6.098573849885891,0.16983885215595365,1.120664691925049,0.22669727495694988,0.11298042935495742,1.296767722651149,0.9445616611989489,4440064,7.307701253890992,7.288338565826416
8.97,9.304813380855665,8.635186619144337,6.27,6.79924474489597,5.7407552551040295,0.1865182490088045,1.06184673756361,0.23314225644705772,0.1398942415705513,1.21627676273643,0.9074167123907901,4603904,7.342324829101562,7.344579362869263
9.05,9.357408522978789,8.742591477021213,6.49,6.938218696620299,6.041781303379701,0.17366822813637556,1.0935127601027488,0.22879437871520622,0.1185420775575449,1.2506280315850484,0.9363974886204491,4767744,7.360035610198975,7.40116868019104
8.98,9.25129319932501,8.70870680067499,6.2700000000000005,6.760000000000001,5.78,0.15322671416215597,1.0827351704239845,0.20021421847936405,0.1062392098449479,1.1884466900999373,0.9770236507480318,4931584,7.284859228134155,7.31075963973999
8.93,9.279428104193123,8.580571895806877,6.57,7.00139309220246,6.1386069077975405,0.1546484722755849,1.080836371332407,0.19844956330867347,0.11084738124249632,1.1919429367939063,0.9697298058709076,5095424,7.283374357223511,7.259617805480957
8.989999999999998,9.288161030317509,8.691838969682488,6.610000000000001,7.09052055106936,6.129479448930643,0.15976387485861776,1.1248440250754357,0.19736333613811133,0.12216441357912419,1.2336419560789846,1.0160460940718867,5259264,7.376610517501831,7.28822808265686
9.010000000000002,9.38536648758247,8.634633512417533,6.51,6.955982062419555,6.064017937580444,0.15482740346342322,1.0591272734105588,0.20462783959686362,0.10502696732998282,1.1922732296628185,0.9259813171582991,5423104,7.364587068557739,7.283032751083374
9.11,9.390891438103763,8.829108561896236,6.370000000000001,6.837011777153426,5.902988222846576,0.12644742201082404,1.078741868585348,0.17015710639632695,0.08273773762532113,1.214919607358476,0.94256412981222,5586944,7.364904451370239,7.343460512161255
9.260000000000002,9.470713075057056,9.049286924942948,6.480000000000001,7.221350119714026,5.738649880285976,0.14450033120810984,1.0584569588303565,0.18156268443557705,0.10743797798064264,1.2189216024671898,0.8979923151935233,5750784,7.357364845275879,7.436505937576294
9.110000000000001,9.368650343127552,8.85134965687245,6.470000000000001,6.841618083521242,6.098381916478759,0.14071484543383117,1.0927272647619248,0.1727051859022344,0.10872450496542793,1.2043017193734187,0.981152810150431,5914624,7.3611565113067625,7.319590425491333
9.069999999999999,9.302594066992258,8.837405933007739,6.3100000000000005,6.834309069156734,5.785690930843267,0.1317512312904,1.091248581558466,0.16829832518838309,0.09520413739241693,1.2273627882744995,0.9551343748424326,6078464,7.394257068634033,7.27648777961731
9.129999999999999,9.291554944214035,8.968445055785963,6.6,7.1385164807134505,6.061483519286549,0.12268995852209626,1.058619323372841,0.15944020636802025,0.08593971067617226,1.2034646364242558,0.913774010321426,6242304,7.298741865158081,7.286490964889526
9.120000000000001,9.448024389337135,8.791975610662867,6.4799999999999995,6.785941170815566,6.174058829184433,0.13393496503122146,1.0502672135829925,0.1757072609377347,0.09216266912470822,1.2056191904099327,0.8949152367560521,6406144,7.260651540756226,7.27183690071106
9.139999999999997,9.427054001888143,8.852945998111851,6.7700000000000005,7.172616442783949,6.367383557216052,0.11579317408613857,1.0017134539783001,0.15995014337196753,0.0716362048003096,1.1415210438790613,0.861905864077539,6569984,7.273361873626709,7.28019437789917
9.14,9.345912602819741,8.93408739718026,6.36,6.760499687890016,5.959500312109984,0.09906860305927692,0.9968829490244389,0.13351046877628747,0.06462673734226637,1.1438870014066609,0.8498788966422167,6733824,7.2788403034210205,7.256799697875977
9.280000000000001,9.468679622641133,9.091320377358869,6.590000000000001,6.916955654485437,6.263044345514564,0.11899933125823733,1.0174516439437866,0.15541781425168755,0.08258084826478712,1.151798778717437,0.8831045091701362,6897664,7.439469289779663,7.363160085678101
9.239999999999998,9.601109401705354,8.878890598294642,6.51,6.843016516106934,6.176983483893066,0.11263902194332329,1.0451694510877132,0.16134848670689722,0.06392955717974935,1.205653283627227,0.8846856185481996,7061504,7.404024744033814,7.309730052947998
9.290000000000001,9.56367864366808,9.016321356331922,6.540000000000001,7.017912125813941,6.06208787418606,0.11374784349463876,0.991994071751833,0.14113010616084648,0.08636558082843106,1.1504083315005549,0.833579812003111,7225344,7.305514764785767,7.333399486541748
9.16,9.397486841740758,8.922513158259243,6.609999999999999,6.901376045686669,6.31862395431333,0.10965464003384111,1.0349892854690552,0.15473862932338353,0.06457065074429869,1.1522240020937653,0.917754568844345,7389184,7.2510094165802,7.229691696166992
9.239999999999998,9.435959179422653,9.044040820577344,6.290000000000001,6.61078029864691,5.969219701353092,0.11850121109746392,1.0142421960830688,0.14641661482571558,0.09058580736921226,1.1502153270754198,0.8782690650907177,7553024,7.275277805328369,7.28245849609375
9.28,9.446132477258361,9.113867522741637,6.4,6.8816637831516925,5.918336216848308,0.09095187033526594,1.01494395211339,0.1268653732963395,0.05503836737419238,1.1533289091712617,0.8765589950555184,7716864,7.35293288230896,7.312104606628418
9.35,9.603968501984005,9.096031498015995,6.33,6.7375536774462965,5.922446322553704,0.11136992517858739,1.0097820103168487,0.1471919512904526,0.07554789906672217,1.114842508558653,0.9047215120750443,7880704,7.387509870529175,7.342055797576904
9.379999999999999,9.615796522451031,9.144203477548967,6.6,7.028952211790544,6.171047788209456,0.10782365129562091,1.0103927120566367,0.1502268591930094,0.06542044339823241,1.143988892990835,0.8767965311224383,8044544,7.363472414016724,7.365482807159424
9.32,9.591293199325012,9.048706800674989,6.7,7.303324125159935,6.096675874840066,0.11022860908415164,1.0032371990382671,0.13654900960756933,0.08390820856073394,1.1160878053656367,0.8903865927108976,8208384,7.3220611095428465,7.3041924953460695
9.239999999999998,9.601109401705354,8.878890598294642,6.640000000000001,7.348801805866775,5.931198194133226,0.09096559106837954,1.041482114046812,0.13320294182457681,0.048728240312182265,1.1746261492092118,0.9083380788844122,8372224,7.282587766647339,7.2242631912231445
9.42,9.651516738055804,9.188483261944196,6.659999999999999,7.1932916650389345,6.126708334961064,0.11601764420047397,0.996470782160759,0.1456988375154125,0.08633645088553546,1.1303666668987522,0.8625748974227658,8536064,7.378578853607178,7.375047254562378
9.23,9.483179778023445,8.976820221976556,6.2,6.697995983919549,5.702004016080451,0.0926118790870532,0.9726572483778,0.1400540311862834,0.045169726987823,1.1172367022264096,0.8280777945291904,8699904,7.2805980205535885,7.224645137786865
9.370000000000001,9.58,9.160000000000002,6.55,6.99328320518603,6.10671679481397,0.10153788039460776,1.0104718223214149,0.13046900977041165,0.07260675101880389,1.1210509715547665,0.8998926730880631,8863744,7.296539974212647,7.317432165145874
9.28,9.551293199325011,9.008706800674988,6.57,6.927910603363466,6.212089396636535,0.07234062225325029,1.0481335699558259,0.10318242078945258,0.041498823717047995,1.176721806885734,0.9195453330259178,9027584,7.2785624980926515,7.2225559711456295
9.43,9.658254244210266,9.201745755789734,6.6,7.040454310910905,6.159545689089095,0.0902543587842956,1.0235245943069458,0.13668935654078568,0.043819361027805495,1.129452311575919,0.9175968770379725,9191424,7.3510442733764645,7.350278711318969
9.389999999999999,9.615610283453568,9.16438971654643,6.640000000000001,7.191724568965349,6.088275431034652,0.07521555731073017,1.0511748529970646,0.10367596138525367,0.04675515323620666,1.1625897471069102,0.939759958887219,9355264,7.279355144500732,7.301599979400635
9.419999999999998,9.647156333832008,9.192843666167988,6.57,6.994381903478459,6.145618096521542,0.07359532017726447,1.0005277298390864,0.10305267453340264,0.04413796582112631,1.1283447065390526,0.8727107531391202,9519104,7.333336114883423,7.317697620391845
9.41,9.694429253066557,9.125570746933443,6.639999999999999,7.030384425918862,6.249615574081136,0.09588206214830272,1.050038606673479,0.14108752352607262,0.05067660077053281,1.2054528307872785,0.8946243825596796,9682944,7.347190427780151,7.302491235733032
9.400000000000002,9.567332005306817,9.232667994693188,6.76,7.155474398665704,6.364525601334296,0.05954650094499807,0.9771242290735245,0.07767764949036232,0.04141535239963381,1.0525660939086028,0.9016823642384462,9846784,7.396940279006958,7.283804845809937
9.399999999999999,9.660768096208106,9.139231903791892,6.57,7.176712452484701,5.9632875475153,0.09677991000935432,1.0024094700813293,0.13421371706939111,0.05934610294931754,1.1197701966766407,0.885048743486018,10010624,7.335224151611328,7.2883697032928465
9.510000000000002,9.76079872407969,9.259201275920313,6.44,6.958073353879545,5.921926646120456,0.0844720464199781,1.015403002500534,0.12028506318925467,0.04865902965070154,1.1855220197232752,0.845283985277793,10174464,7.37026081085205,7.359142303466797
9.430000000000001,9.679198715887544,9.180801284112459,6.529999999999999,7.001274866717926,6.058725133282072,0.08778086262755092,0.9872490495443345,0.1067752960464471,0.06878642920865473,1.1382808960424882,0.8362172030461807,10338304,7.345481538772583,7.2952561378479
9.29,9.577923600977758,9.00207639902224,6.489999999999999,6.938218696620298,6.0417813033797,0.08884970140643414,0.9985912635922432,0.1250473076558135,0.05265209515705478,1.1066902592142345,0.8904922679702517,10502144,7.24900975227356,7.17097315788269
9.34,9.612763633939718,9.067236366060282,6.55,7.212193325245732,5.887806674754268,0.07544253105297678,0.9906121239066124,0.11360331905124127,0.03728174305471229,1.1224480045508198,0.8587762432624049,10665984,7.176239442825318,7.198099040985108
9.469999999999999,9.659999999999998,9.28,6.410000000000001,6.880000000000001,5.940000000000001,0.06667583265807475,1.0118593633174897,0.10231948147139944,0.031032183844750073,1.1244787174162643,0.8992400092187152,10829824,7.2990381717681885,7.289534330368042
9.320000000000002,9.466969384566992,9.173030615433012,6.590000000000001,6.993608721412212,6.18639127858779,0.07098179890308523,0.9967668980360032,0.0992222651202554,0.042741332685915054,1.132515279774838,0.8610185162971685,10993664,7.224003791809082,7.1652895450592045
9.48,9.754954541697352,9.20504545830265,6.55,7.092678542048605,6.007321457951394,0.09184704152867194,1.0082336120307445,0.12736667331964277,0.05632740973770112,1.1303038712050848,0.886163352856404,11157504,7.289839792251587,7.285404253005981
9.320000000000002,9.547156333832014,9.09284366616799,6.8,7.171483512420134,6.4285164875798655,0.0748849417548626,1.01423324868083,0.08962781589595172,0.06014206761377348,1.1755718327396416,0.8528946646220186,11321344,7.246891164779663,7.1626544952392575
9.55,9.746214168703487,9.353785831296515,6.45,6.837943294825417,6.062056705174584,0.07300138787832108,0.9876646213233471,0.10251077608858246,0.04349199966805971,1.1515177597486308,0.8238114828980634,11485184,7.325928783416748,7.3453491687774655
9.459999999999999,9.786190128606,9.133809871393998,6.4799999999999995,6.866781592116274,6.093218407883725,0.08749212940456344,0.9794151380658149,0.11745597801085152,0.057528280798275364,1.1299554361111295,0.8288748400205004,11649024,7.218781232833862,7.2499748229980465
9.330000000000002,9.571039415863881,9.088960584136123,6.409999999999999,7.000677577024893,5.819322422975105,0.07397440349450328,1.0525559455156326,0.11054817161547013,0.037400635373536426,1.2112664281885677,0.8938454628426976,11812864,7.164568471908569,7.151533079147339
9.44,9.70153393661244,9.178466063387559,6.409999999999999,7.049452891149926,5.770547108850073,0.07330091082258144,1.0326107904314994,0.09792735453650289,0.04867446710866,1.1906319701045418,0.8745896107584569,11976704,7.256191682815552,7.231130790710449
9.44,9.719999999999999,9.16,6.5200000000000005,6.986476151587625,6.053523848412376,0.08606133011635386,0.9806377299129962,0.11770265921831567,0.05442000101439205,1.0893030918299758,0.8719723679960167,12140544,7.244704389572144,7.218761348724366
9.31,9.568650343127551,9.05134965687245,6.800000000000002,7.219523539268062,6.380476460731941,0.06645600053016092,1.0426423475146294,0.0898684395989692,0.04304356146135264,1.171289014891478,0.9139956801377807,12304384,7.167088747024536,7.123511219024659
9.610000000000001,9.826564078277078,9.393435921722924,6.49,6.9948762224545735,5.985123777545427,0.07337679794873106,1.0036600567400455,0.1232860088643435,0.023467587033118617,1.133081622825388,0.8742384906547032,12468224,7.306175804138183,7.354385232925415
9.47,9.70685438564654,9.233145614353461,6.669999999999999,7.0775536774462955,6.262446322553703,0.07479557793121781,1.0251318097114563,0.11928975404633535,0.030301401816100276,1.2029293445173943,0.8473342749055185,12632064,7.280911684036255,7.227442741394043
9.51,9.696815416922695,9.323184583077305,6.62,7.009358446678636,6.230641553321364,0.07194357598200436,1.0133112162351607,0.10831939002510221,0.03556776193890652,1.2285410568722335,0.7980813755980881,12795904,7.2629273414611815,7.2561683177948
9.559999999999999,9.836405499221703,9.283594500778294,6.85,7.313141447076376,6.3868585529236235,0.07591319110942998,1.022812918573618,0.1086978743408043,0.04312850787805566,1.1352293936720441,0.9103964434751917,12959744,7.2807752132415775,7.283364200592041
9.510000000000002,9.731133443874961,9.288866556125042,6.6899999999999995,7.249374650837879,6.13062534916212,0.07443033203016962,0.9820945896208286,0.10271875512814971,0.04614190893218953,1.087953202902804,0.8762359763388532,13123584,7.3292272090911865,7.256637334823608
9.48,9.769136645896019,9.190863354103982,6.529999999999999,7.026084670192498,6.033915329807501,0.04865545489592474,0.972405482828617,0.07346704985006891,0.023843859941780562,1.1185000838248107,0.8263108818324234,13287424,7.226261711120605,7.212932777404785
9.370000000000001,9.589317121994613,9.150682878005389,6.68,7.071918358845308,6.288081641154691,0.07084721411229106,1.0258613966405392,0.09552846897070572,0.0461659592538764,1.1872948251826516,0.8644279680984268,13451264,7.218830347061157,7.134738445281982
9.58,9.696619037896905,9.463380962103095,6.5600000000000005,6.934699879903905,6.185300120096096,0.05991628429619591,0.9467981398105622,0.08809774541427752,0.031734823178114296,1.0638986565917803,0.829697623029344,13615104,7.307397508621216,7.278732681274414
9.54,9.735959179422654,9.344040820577344,6.499999999999998,6.995983870705488,6.0040161292945085,0.058089233608916345,0.9714743316173553,0.087414463907541,0.028764003310291695,1.0886619985839834,0.8542866646507271,13778944,7.2937170505523685,7.2559984683990475
9.55,9.700000000000001,9.4,6.63,7.306830850360709,5.953169149639291,0.061533465620595904,0.9912869036197662,0.08774109657611155,0.035325834665080255,1.1038699545128685,0.878703852726664,13942784,7.268636035919189,7.253748083114624
9.54,9.725472369909914,9.354527630090084,6.470000000000001,6.675182845286832,6.264817154713169,0.06179529102519151,0.9604843825101852,0.0934133183674552,0.03017726368292782,1.0837112069912112,0.8372575580291592,14106624,7.230658149719238,7.241767501831054
9.41,9.766230262611138,9.053769737388862,6.85,7.470080639917099,6.2299193600829,0.08067783017177134,0.9537325419485569,0.12416817078731149,0.03718748955623119,1.1005976570342328,0.8068674268628812,14270464,7.160839366912842,7.128669548034668
9.5,9.760768096208107,9.239231903791893,6.580000000000001,7.001426150114111,6.158573849885891,0.0598589075962081,0.9672577381134033,0.08852454832956688,0.031193266862849317,1.0886094722440791,0.8459060039827276,14434304,7.180242204666138,7.200611591339111
9.43,9.653830292855993,9.206169707144007,6.68,6.989192496674806,6.370807503325193,0.05100579065037888,0.9666639477014541,0.07973924061093308,0.02227234068982467,1.087920854701351,0.8454070407015574,14598144,7.139815425872802,7.126809358596802
9.53,9.809463772249643,9.250536227750356,6.589999999999999,7.219999999999999,5.959999999999999,0.060491413052659405,0.9801320396363735,0.08660431702643591,0.0343785090788829,1.1716664302375022,0.7885976490352449,14761984,7.217064666748047,7.212812519073486
9.47,9.68470910553584,9.255290894464162,6.38,6.698747549010184,6.061252450989816,0.07187132847029712,0.9214048206806182,0.09596794874691171,0.04777470819368253,1.0520358863431458,0.7907737550180906,14925824,7.253613615036011,7.175082540512085
9.49,9.62,9.360000000000001,6.8,7.157770876399966,6.4422291236000335,0.06295308123226273,0.9541149407625198,0.0981250195895074,0.027781142875018067,1.0842348165695797,0.8239950649554599,15089664,7.154654693603516,7.174085521697998
9.57,9.780000000000001,9.36,6.56,7.23705243519243,5.882947564807569,0.05366590690100561,0.9633510395884514,0.08128229559158795,0.026049518210423273,1.0863151897134427,0.8403868894634601,15253504,7.262078428268433,7.238566637039185
9.52,9.68,9.36,6.840000000000001,7.166190128606003,6.513809871393999,0.07213030011625957,0.9505771547555923,0.11035830590145287,0.03390229433106626,1.0837996701969115,0.8173546393142732,15417344,7.2198410987854,7.194849634170533
9.55,9.822946881279124,9.277053118720877,6.720000000000001,7.243067873224882,6.19693212677512,0.06554492473951537,0.9715029388666153,0.09637163444195627,0.034718215037074465,1.1126320197680675,0.830373857965163,15581184,7.208007526397705,7.2106921672821045
9.6,9.734164078649988,9.465835921350012,6.57,7.008292140016223,6.131707859983778,0.055937388539314216,0.9931323654949665,0.08011882827852863,0.0317559488000998,1.1619008239895967,0.8243639070003363,15745024,7.25608868598938,7.234743261337281
9.499999999999998,9.689736659610102,9.310263340389895,6.68,7.193419906119737,6.166580093880262,0.043213851924519944,0.9838212393224239,0.0642854067214671,0.02214229712757279,1.1386723093417286,0.8289701693031193,15908864,7.226235628128052,7.1611847400665285
9.609999999999998,9.831133443874958,9.388866556125038,6.5699999999999985,6.889530906173408,6.250469093826589,0.058675749355461417,0.9788388669490814,0.08581256166152351,0.03153893704939932,1.1166015495258275,0.8410761843723353,16072704,7.180522775650024,7.242273664474487
9.620000000000001,9.766969384566991,9.47303061543301,6.57,6.987252920900501,6.152747079099499,0.061995427205692955,0.9790153741836548,0.09099276432309772,0.03299809008828819,1.1069627224165886,0.851068025950721,16236544,7.254033041000366,7.238679599761963
9.580000000000002,9.778997487421325,9.381002512578679,6.75,7.323149195236284,6.176850804763716,0.0961494247661903,0.9045241318643094,0.12321309867833855,0.06908575085404206,1.0545657665327082,0.7544824971959105,16400384,7.198617649078369,7.210849475860596
9.559999999999999,9.722480768092717,9.39751923190728,6.409999999999999,6.9567174773134655,5.863282522686533,0.06342672682367259,0.9893580958247185,0.09468157288917461,0.03217188075817056,1.1055499960214115,0.8731661956280256,16564224,7.1655158519744875,7.188922786712647
9.599999999999998,9.767332005306812,9.432667994693183,7.0200000000000005,7.38823905279044,6.651760947209561,0.06485098316334181,0.9756844148039818,0.08854280094547554,0.04115916538120809,1.1496900036907198,0.8016788259172437,16728064,7.2387255191802975,7.225990104675293
9.47,9.675182845286832,9.26481715471317,6.7700000000000005,7.223982378512647,6.316017621487354,0.06292494646331756,1.0400336325168609,0.09854253163101129,0.027307361295623833,1.1627519626829326,0.9173153023507892,16891904,7.139216423034668,7.123377990722656
9.55,9.718819430161343,9.381180569838659,6.68,7.22,6.14,0.062082082702545414,0.985784075409174,0.08429140612912908,0.03987275927596175,1.1489390318857349,0.822629118932613,17055744,7.196865892410278,7.17685751914978
9.5,9.786356421265527,9.213643578734473,6.409999999999999,6.860444225182207,5.959555774817791,0.04783373392419885,0.9824876897037029,0.06713726058446376,0.028530207263933943,1.1092665622729452,0.8557088171344607,17219584,7.149927616119385,7.134273386001587
9.41,9.63113344387496,9.18886655612504,6.460000000000001,6.889418211071678,6.030581788928323,0.06713897810550401,0.9809959173202515,0.09837079267463776,0.03590716353637026,1.1268744556603922,0.8351173789801107,17383424,7.115763473510742,7.0557619571685795
9.620000000000001,9.941869538788623,9.298130461211379,6.7299999999999995,7.188366665454633,6.271633334545366,0.07459710040129716,0.9873671248555184,0.10457165568741514,0.04462254511517919,1.1212880779821528,0.8534461717288839,17547264,7.2455206394195555,7.217266607284546
9.64,9.768062484748658,9.511937515251343,6.65,7.209016994374948,6.090983005625053,0.06348115750006394,0.9860011599957943,0.08673235900179119,0.0402299559983367,1.1313172714785567,0.8406850485130319,17711104,7.226260375976563,7.235310411453247
9.6,9.767332005306814,9.432667994693185,6.74,7.477834669827869,6.002165330172131,0.05113556461583352,0.9890757165849209,0.07156718191206833,0.030703947319598704,1.0815648729765108,0.8965865601933309,17874944,7.1583411693573,7.187083578109741
9.59,9.832693221990231,9.347306778009768,6.470000000000001,7.003010318849458,5.936989681150544,0.06518940933747212,1.0131544843316078,0.10232530524293892,0.02805351343200533,1.1657279666746845,0.8605810019885312,18038784,7.159506750106812,7.19669828414917
9.670000000000002,9.837630546142403,9.5023694538576,6.83,7.1736568055487915,6.486343194451209,0.055446111701894486,1.015594296902418,0.07593330006563168,0.0349589233381573,1.1610028649981317,0.8701857288067044,18202624,7.222749948501587,7.239329290390015
9.620000000000001,9.855796522451033,9.384203477548969,6.5200000000000005,6.865832329315812,6.174167670684189,0.06618257361114951,0.9277192130684853,0.10152213986019379,0.03084300736210524,1.0646656945987263,0.7907727315382442,18366464,7.227725887298584,7.202181148529053
9.73,9.891554944214036,9.568445055785965,6.590000000000001,7.156480361530742,6.023519638469259,0.05439025260275228,1.0171692058444024,0.08565859687910471,0.023121908326399855,1.1591848837546888,0.875153527934116,18530304,7.269947957992554,7.282199811935425
9.559999999999999,9.739999999999998,9.379999999999999,6.81,7.499129886160802,6.120870113839198,0.06028701933100815,0.9992410272359848,0.08845356173749183,0.03212047692452447,1.1481748113135581,0.8503072431584114,18694144,7.138965177536011,7.147839641571045
9.53,9.775153013442624,9.284846986557374,6.659999999999999,7.062988833592197,6.257011166407802,0.042625791445607276,0.9674007534980774,0.07241947759201528,0.01283210529919928,1.146565531404586,0.7882359755915689,18857984,7.109314250946045,7.108712959289551
9.66,9.822480768092719,9.497519231907281,6.82,7.416322060635023,6.223677939364977,0.06573614293010904,0.9864793628454208,0.10072919335631067,0.030743092503907415,1.125366197823679,0.8475925278671625,19021824,7.234348106384277,7.20683274269104
9.7,9.818321595661992,9.581678404338007,6.56,7.04,6.079999999999999,0.04998316623969,0.9589207589626312,0.070533987826242,0.029432344653137998,1.127828327348085,0.7900131905771774,19185664,7.24445595741272,7.238268613815308
9.530000000000001,9.671774468787579,9.388225531212424,6.62,6.941869538788621,6.298130461211379,0.06522722294321281,0.9398975871503353,0.10125317997000027,0.029201265916425363,1.1128660834830135,0.7669290908176571,19349504,7.1488627910614015,7.1101524353027346
9.639999999999997,9.79620499351813,9.483795006481865,6.85,7.297772263544762,6.402227736455237,0.04741342124179932,0.9537285014986991,0.06935149424498036,0.025475348238618283,1.064012740157499,0.8434442628398993,19513344,7.188069581985474,7.183361625671386
9.59,9.852488094968134,9.327511905031866,6.590000000000001,6.991123422402632,6.1888765775973695,0.04637597471883052,0.9689642697572708,0.0746157115129656,0.01813623792469544,1.109287520002479,0.8286410195120625,19677184,7.134593772888183,7.138870191574097
9.580000000000002,9.752046505340854,9.40795349465915,6.709999999999999,7.158218696620299,6.261781303379699,0.050351772399153526,0.9652962580323219,0.06913382013686709,0.03156972466143997,1.1323507428063366,0.7982417732583071,19841024,7.095140743255615,7.125809860229492
9.7,9.848323969741912,9.551676030258086,6.49,6.870657326213486,6.109342673786514,0.04431794542470009,0.9705418586730957,0.06512697150503519,0.023508919344365,1.1214881579065747,0.8195955594396167,20004864,7.2274925231933596,7.220887231826782
9.700000000000001,9.809544511501034,9.590455488498968,6.6800000000000015,7.210659966456865,6.149340033543138,0.04758834891836152,0.9731755942106247,0.059864731154899084,0.03531196668182396,1.1300941750930735,0.816257013328176,20168704,7.198896789550782,7.210622358322143
9.64,9.796204993518133,9.483795006481868,6.959999999999999,7.217681974534502,6.702318025465496,0.057255015312693947,0.9780184730887413,0.09004828921281602,0.024461741412571875,1.135845161792779,0.8201917843847037,20332544,7.183628034591675,7.175605249404907
9.619999999999997,9.744899959967965,9.49510004003203,6.639999999999999,6.893771550808989,6.386228449191009,0.05959592901635913,0.9802610762417316,0.08312241900953085,0.036069439023187405,1.1236328275182743,0.8368893249651889,20496384,7.2226396083831785,7.148564624786377
9.549999999999999,9.7,9.399999999999999,6.510000000000001,7.002848861214065,6.017151138785937,0.04785900015558577,0.9652423106133938,0.06826589381707873,0.027452106494092812,1.0548853628421926,0.8755992583845951,20660224,7.143802261352539,7.096223163604736
9.59,9.84475478405714,9.33524521594286,6.82,7.424648658313239,6.215351341686762,0.06034829617419744,0.9592654444277287,0.09164483418841027,0.029051758159984613,1.0902503972436581,0.8282804916117993,20824064,7.157055997848511,7.1219371318817135
9.510000000000002,9.760798724079692,9.259201275920312,6.8199999999999985,7.292863616701474,6.347136383298523,0.04603103063418525,0.9624139249324799,0.06465500650249392,0.027407054765876567,1.0893563275179035,0.8354715223470562,20987904,7.134435796737671,7.055288648605346
9.6,9.761245154965971,9.438754845034028,6.910000000000001,7.269026461420326,6.550973538579676,0.05859263696183912,0.9315553896129132,0.084681568338322,0.032503705585356236,1.0465469602005453,0.8165638190252812,21151744,7.15344123840332,7.133512926101685
9.66,9.816204993518133,9.503795006481868,6.7299999999999995,7.101618083521241,6.358381916478758,0.043695660977391484,0.9799955986440182,0.0646855914009126,0.022705730553870374,1.0965893444580614,0.8634018528299748,21315584,7.111150217056275,7.165533065795898
9.669999999999998,9.804536240470735,9.53546375952926,6.88,7.373558507170123,6.386441492829877,0.056018503720406385,0.9551849029958248,0.07407171207958943,0.03796529536122334,1.0912586361684344,0.8191111698232152,21479424,7.1350775241851805,7.166716861724853
9.620000000000001,9.786132477258363,9.453867522741639,6.830000000000001,7.1526453160980346,6.507354683901967,0.05751265246653925,0.9266291230916976,0.08249147682899122,0.032533828104087274,1.0356058736718639,0.8176523725115314,21643264,7.108458232879639,7.121017026901245
9.69,9.86578395831247,9.51421604168753,6.7299999999999995,7.098917334913934,6.361082665086065,0.04972808585152956,0.9188280627131462,0.08403220063107165,0.015423971071987466,1.0315345557714162,0.8061215696548762,21807104,7.147673416137695,7.171591520309448
9.639999999999999,9.819999999999999,9.459999999999999,6.69,7.1105948168962625,6.269405183103738,0.034284536517225156,0.9591024920344353,0.053814961300200984,0.014754111734249332,1.0977137462395763,0.8204912378292943,21970944,7.160979986190796,7.143272590637207
9.620000000000001,9.823960780543713,9.41603921945629,6.5200000000000005,7.095847201955519,5.944152798044482,0.05901136688189577,0.9524477049708366,0.08497004809921141,0.033052685664580125,1.05838789323472,0.8465075167069533,22134784,7.161320543289184,7.119593238830566
9.700000000000001,9.867332005306816,9.532667994693186,6.640000000000001,7.115815090134813,6.164184909865188,0.04460980992298569,0.9762923829257488,0.07355081178913278,0.0156688080568386,1.1040619899247757,0.8485227759267219,22298624,7.169035243988037,7.176868867874146
9.72,9.903303027798234,9.536696972201767,6.74,7.109323706252388,6.3706762937476125,0.033328549755969966,1.0073057413101196,0.05397307078787632,0.012684028724063618,1.122522433753097,0.8920890488671422,22462464,7.186756753921509,7.185052728652954
9.69,9.854012194668567,9.525987805331432,6.599999999999999,7.105964425626939,6.094035574373058,0.05569289200357158,0.9400580063462257,0.086655122195284,0.02473066181185916,1.0441646448889603,0.8359513678034912,22626304,7.153921031951905,7.153989791870117
9.640000000000002,9.80852299546353,9.471477004536474,6.590000000000001,7.166974869470067,6.013025130529934,0.05256187308114017,0.9519415840506553,0.07849102020928705,0.026632725952993284,1.0532435642215974,0.8506396038797133,22790144,7.135782051086426,7.122996377944946
9.66,9.855959179422655,9.464040820577345,6.529999999999999,6.975084261685357,6.084915738314642,0.050618900731205896,1.011239492148161,0.08972828555208853,0.011509515910323266,1.1293653611722987,0.8931136231240232,22953984,7.12164273262024,7.128615951538086
9.53,9.73518284528683,9.324817154713168,6.780000000000001,7.376322060635024,6.183677939364978,0.055520832387264796,0.9596654750406742,0.08075794153907978,0.030283723235449818,1.0858002964290416,0.8335306536523068,23117824,7.065062189102173,7.03227424621582
9.63,9.785241746962601,9.4747582530374,6.340000000000002,6.660000000000002,6.020000000000001,0.0638721424125833,0.9191718973219395,0.09907312365814477,0.028671161167021814,1.0270750102004647,0.8112687844434143,23281664,7.090454053878784,7.103194856643677
9.62,9.855796522451032,9.384203477548967,6.659999999999999,7.250254182534947,6.069745817465051,0.06310676719294858,0.910149335116148,0.10915051018132513,0.017063024204572036,1.0291293256863425,0.7911693445459536,23445504,7.102636051177979,7.0948597431182865
9.66,9.828522995463528,9.491477004536472,6.390000000000001,6.951159513863929,5.828840486136072,0.054030832886928656,0.9492777481675148,0.07446200707889969,0.033599658694957624,1.082761150985381,0.8157943453496487,23609344,7.124582242965698,7.1186830520629885
9.639999999999999,9.835959179422654,9.444040820577344,6.82,7.23182520563948,6.40817479436052,0.03888339069089848,0.9886834166944027,0.05712767687467349,0.020639104507123474,1.087572671618781,0.8897941617700245,23773184,7.064702892303467,7.095323896408081
9.63,9.898514431641951,9.36148556835805,6.5200000000000005,6.865832329315812,6.174167670684189,0.05639545255107801,0.9668348841369152,0.08462746887266825,0.02816343622948777,1.0725102315192678,0.8611595367545626,23937024,7.111608791351318,7.087935304641723
9.679999999999998,9.812664991614215,9.547335008385781,6.68,7.372531587727231,5.987468412272769,0.05159299943188665,0.9461885146796704,0.0912648449211094,0.011921153942663909,1.084714066702528,0.8076629626568127,24100864,7.131916141510009,7.113659048080445
9.64,9.808522995463527,9.471477004536474,6.7299999999999995,7.31489315263559,6.145106847364409,0.0508675212040543,0.9539520621299744,0.07823902340104628,0.023496019007062312,1.0646062412991313,0.8432978829608175,24264704,7.056900596618652,7.089518928527832
9.610000000000001,9.817123151772082,9.40287684822792,6.9399999999999995,7.430306026885249,6.44969397311475,0.04297855822369452,0.9566581137478352,0.07019841054317312,0.015758705904215922,1.0927996067894192,0.8205166207062511,24428544,7.136997509002685,7.07006721496582
9.680000000000001,9.932190404258371,9.427809595741632,6.55,7.058428952755446,6.041571047244553,0.04452996806940058,0.9687878578901291,0.06147405873920857,0.027585877399592593,1.1166471620619383,0.8209285537183199,24592384,7.122542953491211,7.123912239074707
9.7,9.834164078649987,9.565835921350011,6.840000000000001,7.262374241638859,6.417625758361143,0.025476169657485982,0.9221363507211209,0.04368905207663501,0.0072632872383369546,1.0507177488577608,0.793554952584481,24756224,7.1198290348052975,7.132122898101807
9.63,9.803493515728976,9.456506484271026,6.5600000000000005,6.95293765408777,6.167062345912231,0.044294480822281865,0.9213372483849526,0.06599553924375721,0.02259342240080652,1.0678337569491,0.774840739820805,24920064,7.068187999725342,7.075147438049316


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-ninja-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.59,2.881376045686669,2.2986239543133307,2.55,2.870156211871642,2.2298437881283575,0.3093350125114537,2.7078017801046372,0.49278755279856246,0.12588247222434487,2.707895091250325,2.7077084689589497,16384
3.5200000000000005,4.088858506133116,2.951141493866885,3.7099999999999995,4.1626588119102506,3.2573411880897485,1.5737463687856992,2.4771763771772384,1.8210695338533123,1.326423203718086,2.515408371562783,2.4389443827916937,180224
4.250000000000001,4.557408522978789,3.942591477021213,4.22,4.748772162656091,3.6912278373439085,1.596668270892567,2.0517047867178917,1.778051558161346,1.415284983623788,2.165711043544692,1.9376985298910916,344064
3.9699999999999998,4.575061980296233,3.364938019703766,4.26,4.6011744421846394,3.91882555781536,1.2694569231735335,1.8262251600623132,1.3309651399012898,1.2079487064457772,1.990382581169964,1.6620677389546623,507904
4.8,5.509929573971954,4.090070426028046,4.319999999999999,4.748485705712571,3.8915142942874286,1.110542558464739,1.7464699044823646,1.2190538754053857,1.0020312415240924,1.9265330847454325,1.5664067242192967,671744
4.69,5.379129886160802,4.000870113839198,4.319999999999999,4.84306787322488,3.7969321267751184,1.0149154098497497,1.7352532744407654,1.1013399616259496,0.9284908580735498,1.9128469985677243,1.5576595503138064,835584
4.63,5.109687398208458,4.1503126017915415,4.27,4.6548376280978765,3.885162371902122,1.0074014099107849,1.7699686035513877,1.1258868016485115,0.8889160181730583,1.9570593960333231,1.5828778110694524,999424
4.359999999999999,4.752937654087769,3.9670623459122294,4.390000000000001,4.992411819273162,3.7875881807268392,0.9966810674303108,1.6699570327997209,1.0860856222795214,0.9072765125811002,1.8159644803815485,1.5239495852178933,1163264
4.85,5.340407993409569,4.359592006590431,4.55,4.988748219369606,4.111251780630393,0.8910029276377627,1.6735066905617715,0.968212505135302,0.8137933501402234,1.8501042676270043,1.4969091134965387,1327104
4.62,5.0864761515876245,4.153523848412376,4.380000000000001,4.875580467734555,3.8844195322654462,0.9031556868718729,1.740091896057129,1.0002236558544155,0.8060877178893301,1.8995575209662585,1.5806262711479995,1490944
4.68,5.195363949069005,4.164636050930994,4.41,5.119154426059656,3.7008455739403443,0.853957555608617,1.7089318990707398,0.9505833559583943,0.7573317552588397,1.896758619528976,1.5211051786125036,1654784
4.89,5.518410693734599,4.2615893062654004,4.630000000000001,5.1516320542297995,4.108367945770202,0.8363681396676433,1.6240888342261315,0.9319333081641825,0.7408029711711042,1.7870363105678813,1.4611413578843817,1818624
4.63,5.06139309220246,4.19860690779754,4.62,5.143067873224881,4.096932126775119,0.7657907400694157,1.6328764721751212,0.8753770247098418,0.6562044554289896,1.7955227544615762,1.4702301898886663,1982464
4.840000000000001,5.443655530911464,4.236344469088538,4.619999999999999,5.026939798987516,4.213060201012483,0.7065632088730732,1.651322527229786,0.7919469502687343,0.6211794674774122,1.8561621466508789,1.4464829078086932,2146304
5.16,6.03086164228309,4.289138357716911,4.8100000000000005,5.24,4.380000000000001,0.7080314348141353,1.6059923976659776,0.7812458453899873,0.6348170242382833,1.8492016447930786,1.3627831505388766,2310144
4.870000000000001,5.489758017293847,4.250241982706155,4.779999999999999,5.28754310161798,4.272456898382019,0.7063466102712684,1.645163582265377,0.7814493616523286,0.6312438588902083,1.8554097814307704,1.4349173830999835,2473984
5.210000000000001,5.795576638878295,4.624423361121707,5.13,5.509605057922046,4.750394942077953,0.6247365824878216,1.6170228451490403,0.7088193588769347,0.5406538060987085,1.847612401374931,1.3864332889231494,2637824
5.1899999999999995,5.904772691140336,4.475227308859663,4.880000000000001,5.337820925690385,4.422179074309617,0.6735988826801379,1.6103150680661202,0.8044151988226633,0.5427825665376125,1.8278295703766163,1.3928005657556242,2801664
5.569999999999999,6.221229606206597,4.918770393793402,4.92,5.34142615011411,4.49857384988589,0.6495959109730192,1.502043105661869,0.7561102968646786,0.5430815250813598,1.7074231149983454,1.2966630963253927,2965504
5.680000000000001,6.473473376995095,4.886526623004906,5.09,5.5176680956068616,4.662331904393138,0.5898916723827521,1.4655177779495716,0.722061432539511,0.4577219122259931,1.711120823404981,1.2199147324941622,3129344
5.760000000000001,6.414522726878143,5.105477273121858,5.300000000000001,5.793963561409139,4.806036438590862,0.581209009885788,1.4476028293371201,0.6639689865782092,0.4984490331933669,1.6615590189151899,1.2336466397590504,3293184
6.31,7.1460023923410745,5.473997607658925,5.49,6.00662365412358,4.973376345876421,0.5364038840350178,1.400230586528778,0.6232804159313797,0.44952735213865586,1.6749561051680457,1.1255050678895104,3457024
6.27,6.971498396291823,5.568501603708176,5.26,5.758397431775085,4.761602568224915,0.5097436218419009,1.3050939612090589,0.6404245899714598,0.37906265371234205,1.6826826838903466,0.9275052385277711,3620864
6.4399999999999995,7.390999474237499,5.4890005257625,5.69,6.051801050302512,5.328198949697489,0.4647130793374445,1.2976319171488284,0.6278292389675519,0.301596919707337,1.770800290741336,0.8244635435563208,3784704
6.6,7.189915248150104,6.010084751849895,5.74,6.023548937575157,5.4564510624248435,0.44120145506329,1.3331451386213302,0.5286831518231284,0.3537197583034516,1.6957513677541647,0.9705389094884957,3948544
6.93,7.356731765867037,6.503268234132962,5.6,5.99496835316263,5.205031646837369,0.47149863963325817,1.2984798394143582,0.6011484002878779,0.34184887897863847,1.5967628616496614,1.000196817179055,4112384
6.910000000000001,7.504053869611167,6.315946130388835,5.77,6.2839066063011835,5.256093393698816,0.43242270894762547,1.2558278165757657,0.5524712970590907,0.31237412083616023,1.6238983739069197,0.8877572592446118,4276224
6.99,7.780506166958867,6.199493833041133,5.880000000000001,6.502575296650936,5.2574247033490655,0.4989662588056591,1.2709718346595764,0.7054625103670565,0.29247000724426164,1.6331515737195197,0.9087920955996331,4440064
7.17,7.672095608425328,6.667904391574672,5.72,6.281782876207525,5.1582171237924745,0.4207910693561037,1.3454471856355668,0.5230652427593973,0.3185168959528102,1.6941434752598323,0.9967508960113012,4603904
7.340000000000001,8.128923316932642,6.55107668306736,5.779999999999999,6.312541078227773,5.247458921772226,0.41550676195571823,1.2221697725355625,0.5406530663015643,0.2903604576098721,1.5183536459842129,0.9259858990869121,4767744
7.140000000000001,7.840285656000464,6.439714343999537,5.709999999999999,6.364904573201317,5.055095426798681,0.3565200310096973,1.248155027627945,0.49639213363864315,0.21664792838075148,1.5340451903230565,0.9622648649328334,4931584
7.18,7.829307323229917,6.530692676770083,6.01,6.604053869611166,5.415946130388834,0.3989467053570681,1.2309144221246242,0.565247027906875,0.23264638280726124,1.5419044738811136,0.9199243703681348,5095424
7.390000000000001,7.943985559378582,6.836014440621419,5.99,6.453573079459971,5.52642692054003,0.36579999309033145,1.2724088430404663,0.4617046774451323,0.2698953087355306,1.53760799595796,1.0072096901229726,5259264
7.56,8.118927544499284,7.001072455500715,5.83,6.3380354318352214,5.321964568164779,0.300696310121566,1.2694473691284656,0.3945742275815974,0.20681839266153462,1.5343078624808402,1.004586875776091,5423104
7.31,7.784236228055175,6.8357637719448245,6.17,6.784898365585728,5.555101634414272,0.3292528275089959,1.1977135829627514,0.4402667592999425,0.21823889571804933,1.496959735209431,0.8984674307160719,5586944
7.5299999999999985,8.011767578817835,7.0482324211821625,5.83,6.454579858785088,5.205420141214912,0.36214963081810203,1.2057012006640435,0.4492868492683525,0.27501241236785157,1.45278651699998,0.958615884328107,5750784
7.279999999999999,7.907375485654324,6.652624514345675,6.029999999999999,6.398917334913934,5.661082665086065,0.315063119581383,1.1572689093649386,0.44609301063165374,0.18403322853111226,1.430441023818041,0.8840967949118363,5914624
7.659999999999999,8.148262224629347,7.1717377753706515,5.970000000000001,6.613506021727847,5.326493978272154,0.3062022403296497,1.1647980041801929,0.40485539766191614,0.20754908299738326,1.3905510178845946,0.9390449904757913,6078464
7.8100000000000005,8.548173421358424,7.071826578641577,6.05,6.517439835700809,5.58256016429919,0.2825384417445295,1.1946708649396895,0.4011089258180236,0.16396795767103545,1.4281441211903088,0.9611976086890703,6242304
7.8100000000000005,8.292597140480547,7.327402859519454,6.15,6.779682459657247,5.520317540342754,0.2684361287082234,1.1510652482509613,0.35516149396841457,0.18171076344803225,1.349764441036481,0.9523660554654417,6406144
8.040000000000001,8.509467783772221,7.570532216227781,6.13,6.762534584034738,5.497465415965261,0.30958020319748253,1.1469058983027935,0.4127720953523789,0.20638831104258615,1.3965653410970744,0.8972464555085127,6569984
8.07,8.568096376216491,7.571903623783509,6.14,6.503868107973204,5.776131892026795,0.24428207268938423,1.1632497414946557,0.3223238477672893,0.16624029761147918,1.3364817792553665,0.9900177037339448,6733824
7.93,8.42809637621649,7.4319036237835086,6.08,6.537820925690384,5.622179074309616,0.2724310685932222,1.1602524004876613,0.3536847725157916,0.19117736467065277,1.3891680928046928,0.9313367081706299,6897664
7.93,8.641407056473296,7.218592943526703,6.08,6.506145515053251,5.653854484946749,0.26857119007036084,1.1973421089351177,0.3802381166088711,0.1569042635318506,1.3733368146551361,1.0213474032150993,7061504
8.0,8.549545266561363,7.450454733438637,5.94,6.564819974072533,5.315180025927468,0.2718907216149899,1.1949411481618881,0.3700467891237324,0.1737346541062474,1.3251581525426768,1.0647241437810995,7225344
7.859999999999999,8.652716847304255,7.067283152695743,6.1,6.482099463490855,5.717900536509144,0.25457222924257317,1.1877974018454551,0.3426700261529714,0.16647443233217496,1.348441421554114,1.0271533821367962,7389184
8.059999999999999,8.455474398665702,7.664525601334295,6.1,6.83348483283569,5.36651516716431,0.22392154434281916,1.1913582287728786,0.3045765842531915,0.14326650443244682,1.3609424532485026,1.0217740042972545,7553024
8.11,8.717371385562409,7.502628614437591,5.83,6.553947511909531,5.106052488090469,0.24719899536834816,1.190739744156599,0.3101703886883526,0.1842276020483437,1.3671842186997591,1.0142952696134389,7716864
8.190000000000001,8.761751694356914,7.618248305643089,6.09,6.629351462406472,5.550648537593528,0.24989206814207132,1.2012258090078831,0.3341741929606018,0.16560994332354084,1.4033800567846695,0.9990715612310967,7880704
8.19,8.477923600977759,7.90207639902224,6.410000000000001,6.8670557952810585,5.952944204718944,0.21668409899704985,1.1893663369119167,0.3046651915844562,0.1287030064096435,1.3431351990242644,1.035597474799569,8044544
8.08,8.67464274989274,7.48535725010726,6.37,6.832709412050371,5.907290587949629,0.20594672782657045,1.1794023863971232,0.28365365553492633,0.12823980011821456,1.3603392079174097,0.9984655648768369,8208384
7.910000000000001,8.344626276242016,7.475373723757986,5.840000000000001,6.440333240792146,5.239666759207855,0.2573194664282103,1.199230356514454,0.3412159648227887,0.17342296803363189,1.3570679137421882,1.0413927992867198,8372224
8.220000000000002,8.648485705712574,7.791514294287431,6.08,6.559165942028438,5.6008340579715625,0.26868175413045614,1.2306514643132687,0.37541515210576254,0.16194835615514974,1.4217260121791062,1.039576916447431,8536064
8.21,8.601024295920343,7.818975704079658,6.26,6.900624695121879,5.619375304878121,0.23694305132246676,1.2273223258554935,0.29363540376553976,0.1802506988793938,1.4415342632623422,1.0131103884486448,8699904
8.219999999999999,8.636653333119993,7.803346666880006,5.87,6.461692487699481,5.278307512300519,0.30240164841007855,1.2429378837347032,0.49548049181087034,0.10932280500928676,1.4420249952862645,1.0438507721831418,8863744
8.510000000000002,8.90610604640677,8.113893953593234,6.13,6.65924474489597,5.60075525510403,0.2654385116572181,1.2420296885073185,0.3818623172226151,0.1490147060918211,1.4000754876532966,1.0839838893613405,9027584
8.389999999999999,8.765366487582469,8.014633512417529,6.12,6.516988664825584,5.723011335174416,0.23341724783078663,1.1741454310715198,0.31304626833525256,0.1537882273263207,1.3789963679407378,0.9692944942023018,9191424
8.28,8.744327470649756,7.815672529350244,6.109999999999999,6.766429737291052,5.453570262708947,0.20212191754124226,1.298855008929968,0.2717963016904265,0.132447533392058,1.4751273259117812,1.1225826919481547,9355264
8.45,8.7,8.2,6.220000000000001,6.515972971738975,5.924027028261026,0.20926565180222187,1.2792184799909592,0.25339368461159556,0.16513761899284818,1.4765321226465655,1.0819048373353528,9519104
8.39,8.58723082923316,8.19276917076684,5.909999999999999,6.794816365128945,5.025183634871054,0.22804034827277064,1.2013406582176684,0.3160172011281202,0.14006349541742108,1.392016952102765,1.010664364332572,9682944
8.419999999999998,9.105273667960471,7.734726332039526,5.82,6.204187454245971,5.43581254575403,0.17472514963915775,1.1450084254145623,0.24709533413247126,0.10235496514584425,1.3319253834884845,0.95809146734064,9846784
8.2,8.82609903369994,7.573900966300059,6.139999999999999,6.873757453113765,5.406242546886233,0.16902696157339953,1.194712433964014,0.2399595041426,0.09809441900419905,1.3567638490548808,1.0326610188731473,10010624
8.34,8.80518813398452,7.874811866015479,6.15,6.656458290484024,5.643541709515977,0.1776651834344698,1.194314033538103,0.27827075432405557,0.07705961254488401,1.365783818004907,1.0228442490712992,10174464
8.36,8.854368283772331,7.865631716227669,6.2,6.9169379331573975,5.483062066842603,0.17864325608437256,1.2274396933615208,0.2571029799441148,0.10018353222463033,1.4593738386191075,0.995505548103934,10338304
8.3,8.731277173056958,7.868722826943045,6.329999999999999,7.006830850360708,5.65316914963929,0.2381162505389915,1.2600653491914273,0.2897142915968842,0.18651820948109876,1.4351227224859482,1.0850079758969065,10502144
8.64,8.953687742827164,8.326312257172837,6.25,6.677200187265877,5.822799812734123,0.1787013987622534,1.1628655649721622,0.24398855691608382,0.113414240608423,1.3525565794474266,0.9731745504968978,10665984
8.489999999999998,8.903400532171887,8.07659946782811,5.869999999999999,6.49617888817813,5.243821111821869,0.1553315956611186,1.2508582100272179,0.2270696663218545,0.08359352500038268,1.4664082481208238,1.035308171933612,10829824
8.56,9.083832034148353,8.036167965851648,6.3,6.856776436283002,5.743223563716998,0.19849681676779352,1.2118468478322029,0.26685470743508977,0.13013892610049727,1.410069545647657,1.0136241500167487,10993664
8.48,9.02735728733616,7.93264271266384,6.43,6.97230987451825,5.8876901254817495,0.16873782806667598,1.2310653053224088,0.23815752201858748,0.09931813411476448,1.4057349681434592,1.0563956425013583,11157504
8.549999999999999,9.153738353924942,7.9462616460750555,6.190000000000001,6.655725240887802,5.724274759112201,0.17485842345825703,1.2486746311187744,0.2623415902502759,0.08737525666623815,1.4232809266654074,1.0740683355721414,11321344
8.41,8.896723740945518,7.923276259054481,6.16,6.733061951275776,5.586938048724225,0.20687883179117406,1.2387406691908835,0.3027168754994641,0.11104078808288403,1.4047100571567943,1.0727712812249728,11485184
8.389999999999999,8.723016516106933,8.056983483893065,6.04,6.515815090134812,5.564184909865188,0.164021724791059,1.231207948923111,0.22001010220416428,0.10803334737795373,1.4207889754332144,1.0416269224130075,11649024
8.54,9.21705243519243,7.862947564807569,6.06,6.761712191713952,5.358287808286047,0.1380344107954038,1.2313230350613593,0.17097551771043748,0.10509330388037011,1.435344013355651,1.0273020567670677,11812864
8.6,8.909838667696594,8.290161332303406,6.13,6.498917334913934,5.761082665086065,0.15065179208500515,1.2484694883227347,0.20834792961866658,0.09295565455134372,1.4197733452208667,1.0771656314246028,11976704
8.569999999999999,9.043392015141784,8.096607984858213,6.1899999999999995,6.749374650837879,5.63062534916212,0.1659948614891618,1.1950866341590882,0.22537905173088257,0.106610671247441,1.3614533191260538,1.0287199491921226,12140544
8.35,9.040289794216893,7.6597102057831075,6.109999999999999,6.6437602458033,5.576239754196699,0.1761993636170195,1.1917566895484923,0.24561741535722298,0.10678131187681601,1.3407051014672842,1.0428082776297005,12304384
8.559999999999999,8.98708313008125,8.132916869918747,6.3,6.83851648071345,5.76148351928655,0.16221208340850551,1.258452095091343,0.23865239218051437,0.08577177463649667,1.4257709470054594,1.0911332431772265,12468224
8.469999999999999,9.051463670404264,7.888536329595733,6.279999999999999,6.801152568831815,5.758847431168184,0.15767540373166808,1.2406058564782143,0.2598411198217535,0.055509687641582664,1.3930009849981755,1.0882107279582531,12632064
8.690000000000001,9.251159513863929,8.128840486136074,6.200000000000001,6.898569967862921,5.5014300321370815,0.17629195909636713,1.268578839302063,0.260096473672068,0.09248744452066625,1.454638172217411,1.0825195063867148,12795904
8.470000000000002,8.95383881613612,7.986161183863884,6.33,6.960951662173894,5.699048337826106,0.16981713359063075,1.27873455286026,0.2384822226267837,0.10115204455447781,1.437215548270947,1.1202535574495731,12959744
8.639999999999999,8.989857113690716,8.290142886309281,6.17,6.664064773081424,5.675935226918575,0.14405519029694708,1.2434315502643585,0.21109807322058644,0.0770123073733077,1.4176771781472783,1.0691859223814386,13123584
8.620000000000001,9.148772162656092,8.09122783734391,6.089999999999999,6.359999999999999,5.8199999999999985,0.12978629515920245,1.2495189853012563,0.1794964002699783,0.08007619004842662,1.451782097820857,1.0472558727816554,13287424
8.77,9.104813380855663,8.435186619144336,6.12,6.643067873224881,5.596932126775119,0.16346155438158244,1.2430791504681111,0.25977422839980757,0.0671488803633573,1.4826506526814682,1.003507648254754,13451264
8.709999999999999,9.048969025133566,8.371030974866432,5.91,6.549452891149927,5.2705471088500735,0.18173874654393224,1.2738068789243697,0.26608543094959647,0.09739206213826804,1.4743473319510905,1.073266425897649,13615104
8.53,9.04,8.02,6.369999999999999,6.935773806392625,5.804226193607374,0.136660404337777,1.2733427673578261,0.18987540209183434,0.08344540658371964,1.4624342796233292,1.0842512550923231,13778944
8.599999999999998,9.132916503778967,8.067083496221029,6.069999999999999,6.854920378127615,5.2850796218723834,0.13643119625954164,1.2789483487606048,0.18411094632578334,0.08875144619329996,1.4728694975073893,1.0850272000138204,13942784
8.56,9.19118935352238,7.92881064647762,6.2700000000000005,6.961447756522501,5.5785522434775,0.17572160151321436,1.3143834054470063,0.2863919828561996,0.06505122017022912,1.4777556085257821,1.1510112023682304,14106624
8.639999999999999,9.022622529394178,8.25737747060582,6.36,6.88952809179495,5.830471908205051,0.12692271663238186,1.300543726235628,0.18227748394978105,0.07156794931498266,1.4684679651690278,1.1326194873022284,14270464
8.74,9.228262224629349,8.251737775370652,6.5,7.121288982680363,5.878711017319637,0.1535148524705113,1.295054903626442,0.24535049520694935,0.06167920973407326,1.4737528208688306,1.1163569863840535,14434304
8.73,9.061813200460742,8.398186799539259,6.239999999999999,6.759999999999999,5.72,0.16619147320484945,1.3017648570239544,0.2516209915073606,0.08076195490233831,1.5063666197056849,1.097163094342224,14598144
8.679999999999998,9.199230199429884,8.160769800570112,6.250000000000001,6.710977222864646,5.789022777135356,0.13308657465192178,1.270261187106371,0.18163230007843792,0.08454084922540564,1.4611037922912233,1.0794185819215185,14761984
8.59,9.173866423079799,8.0061335769202,6.01,6.682978454335649,5.33702154566435,0.15869889966626133,1.3014097660779953,0.19842731248103765,0.11897048685148501,1.448556726454903,1.1542628057010875,14925824
8.500000000000002,9.00990195135928,7.990098048640723,6.43,7.162188500319418,5.697811499680581,0.1741266052704304,1.2656090885400773,0.2687097315913131,0.07954347894954766,1.4198712371692572,1.1113469399108973,15089664
8.79,9.389082632030005,8.190917367969993,6.06,6.432021504754765,5.687978495245234,0.16582702917771205,1.2984316304326058,0.24466302945380333,0.08699102890162078,1.4493720918109396,1.147491169054272,15253504
8.809999999999999,9.10816103031751,8.511838969682488,6.34,6.822078831727758,5.857921168272242,0.18088744375854732,1.2760315284132957,0.23480473422062065,0.126970153296474,1.483392282698232,1.0686707741283594,15417344
8.73,9.168292140016224,8.291707859983777,6.17,6.708609320379809,5.631390679620191,0.13106239800237945,1.3207540974020957,0.17982369329659234,0.08230110270816657,1.48510325171665,1.1564049430875414,15581184
8.669999999999998,9.059999999999999,8.279999999999998,6.370000000000001,7.036408283261847,5.703591716738155,0.17373910442305107,1.3266134172677995,0.23677222895445094,0.11070597989165122,1.488022475431209,1.16520435910439,15745024
8.7,9.057770876399966,8.342229123600033,6.35,6.8999999999999995,5.8,0.136805428406741,1.2912748903036118,0.20456573535117667,0.06904512146230535,1.4805153218939158,1.1020344587133077,15908864
8.700000000000001,8.956904651573304,8.443095348426699,6.21,6.772938717801503,5.647061282198497,0.14287978178714786,1.351852712035179,0.21511205333827427,0.07064751023602144,1.5612021478481968,1.1425032762221614,16072704
8.690000000000001,9.105812457725838,8.274187542274165,6.43,7.1068308503607085,5.753169149639291,0.14304556666562948,1.2613349281251431,0.19291104620216926,0.09318008712908969,1.4480956729461312,1.074574183304155,16236544
8.68,9.179599839871871,8.180400160128128,6.529999999999999,7.116600375042498,5.9433996249575,0.1711050998005602,1.3097796484827995,0.23725633454560788,0.10495386505551255,1.4684964348472227,1.1510628621183763,16400384
8.77,9.356600375042499,8.1833996249575,6.13,6.6360632371551995,5.6239367628448,0.1266214515134278,1.3169740200042725,0.16787744639208713,0.08536545663476845,1.4940213635183561,1.139926676490189,16564224
8.559999999999999,8.950384425918863,8.169615574081135,6.22,6.797581163127746,5.642418836872253,0.16596040446052532,1.289104948937893,0.24028138619415151,0.09163942272689914,1.4916617250994477,1.0865481727763382,16728064
8.72,9.07156791662494,8.368432083375062,6.519999999999999,7.081782876207525,5.958217123792473,0.17470043190341025,1.267452521622181,0.2502699684323981,0.09913089537442235,1.410092869175737,1.124812174068625,16891904
8.63,9.117954915950236,8.142045084049766,6.3199999999999985,6.835363949069004,5.804636050930993,0.15607793546902632,1.313600705564022,0.21846379610748334,0.09369207483056931,1.4198271524314992,1.2073742586965448,17055744
8.83,9.187910603363466,8.472089396636534,6.159999999999999,6.498230690505754,5.821769309494244,0.15718896179977387,1.3665209159255027,0.22783426018788422,0.08654366341166354,1.4966370181600588,1.2364048136909467,17219584
8.83,9.324064773081425,8.335935226918576,6.340000000000001,7.304572444143,5.3754275558570015,0.1402847203167362,1.3065036177635192,0.20876211371960177,0.07180732691387062,1.4726111631015093,1.140396072425529,17383424
8.82,9.14496153618544,8.495038463814561,6.31,7.0205631569396205,5.599436843060379,0.1556209097952685,1.3406169548630715,0.2260803122696715,0.08516150732086546,1.51722629225233,1.164007617473813,17547264
8.78,9.217721372564785,8.342278627435213,6.730000000000001,7.440000000000001,6.020000000000001,0.1579559310520481,1.315720196068287,0.21391936688979005,0.10199249521430617,1.548553978142009,1.0828864139945649,17711104
8.760000000000002,9.229467783772222,8.290532216227781,6.340000000000001,6.769418211071678,5.910581788928323,0.14618748094006956,1.308499777317047,0.19785781265610874,0.09451714922403037,1.515389481316532,1.101610073317562,17874944
8.809999999999999,9.244626276242013,8.375373723757985,6.5200000000000005,6.953128156554155,6.086871843445846,0.18188756713708343,1.3070689775049686,0.27052921880093744,0.09324591547322941,1.5537306249402918,1.0604073300696455,18038784
8.709999999999999,9.22468436929831,8.195315630701689,6.340000000000002,6.712021504754767,5.967978495245236,0.1123103973856713,1.295236636698246,0.16451952061765154,0.06010127415369107,1.494933976911927,1.095539296484565,18202624
8.739999999999998,9.132937654087769,8.347062345912228,6.460000000000001,7.157423830966509,5.762576169033493,0.17445316312368955,1.3199465923011302,0.25186208603141824,0.09704424021596089,1.5262619587609347,1.1136312258413257,18366464
8.769999999999998,8.97518284528683,8.564817154713166,6.229999999999999,7.016193360440037,5.44380663955996,0.13531785820507336,1.3014431864023208,0.2072170033331846,0.0634187130769621,1.4851663657218703,1.1177200070827713,18530304
8.86,9.272795348811005,8.447204651188994,6.44,7.276899038116308,5.603100961883693,0.13621653480869195,1.3308295592665673,0.20256470291451267,0.0698683667028712,1.5180264444172724,1.1436326741158622,18694144
8.78,9.231220566907139,8.32877943309286,6.42,6.853128156554154,5.986871843445845,0.13320295323824713,1.2903685621917247,0.1728652848346003,0.09354062164189395,1.4492912093901986,1.1314459149932508,18857984
8.9,9.21622776601684,8.583772233983161,6.68,7.201152568831815,6.1588474311681844,0.14153221656257906,1.3275047816336154,0.18785834818609062,0.09520608493906749,1.5298445720894218,1.125164991177809,19021824
8.73,9.290446250768083,8.169553749231918,6.359999999999999,6.9974950980203685,5.72250490197963,0.11287102978417854,1.3197387978434563,0.17065192210474128,0.05509013746361578,1.5175776465725175,1.121899949114395,19185664
8.95,9.302845575287547,8.597154424712452,6.15,6.623814309619286,5.676185690380715,0.15150819472037252,1.2895160928368568,0.1952097128458952,0.10780667659484985,1.4986969361305378,1.0803352495431757,19349504
8.9,9.24928498393146,8.55071501606854,6.3500000000000005,6.916127194188727,5.783872805811274,0.13457159826842444,1.338016963005066,0.1679498167816191,0.10119337975522977,1.5022332940199754,1.1738006319901566,19513344
8.84,9.307332857821917,8.372667142178082,6.81,7.835134137564445,5.784865862435554,0.1610906509579055,1.313475351780653,0.22000932912711985,0.10217197278869117,1.4965757479428499,1.1303749556184561,19677184
9.0,9.404969134626333,8.595030865373667,6.3500000000000005,6.650832179129827,6.049167820870174,0.11688724122294736,1.3396525770425796,0.16697382293538748,0.06680065951050725,1.5190125981394764,1.1602925559456827,19841024
8.779999999999998,9.171918358845307,8.388081641154688,6.33,6.88145262715849,5.77854737284151,0.12830211302369005,1.335351213812828,0.17209319421365873,0.08451103183372136,1.4976302472181342,1.173072180407522,20004864
8.820000000000002,9.125941170815569,8.514058829184435,6.18,6.752363520850167,5.607636479149832,0.1496149348845291,1.2887922264635563,0.20048217207513253,0.09874769769392566,1.4959186403267755,1.0816658126003371,20168704
9.12,9.432409987036266,8.807590012963733,6.340000000000001,6.794312667664022,5.885687332335979,0.1508395842535214,1.3645395576953887,0.19430822664222758,0.10737094186481523,1.5889794804036552,1.1400996349871222,20332544
8.870000000000001,9.284849370253832,8.45515062974617,6.57,7.106749476012786,6.033250523987214,0.12928235668465876,1.3945443511009217,0.18207383716862907,0.07649087620068845,1.5928782569182252,1.1962104452836182,20496384
8.969999999999999,9.242213151776323,8.697786848223675,6.589999999999999,7.026921045499068,6.15307895450093,0.12253615734063913,1.3984386578202248,0.16241392014496675,0.08265839453631152,1.573237702962581,1.2236396126778686,20660224
8.96,9.323868107973206,8.596131892026795,6.480000000000001,7.102575296650937,5.857424703349066,0.13044309775707202,1.3581987008452416,0.1909714448456835,0.06991475066846053,1.5190453809791093,1.197352020711374,20824064
8.940000000000001,9.380908153700974,8.499091846299029,6.5600000000000005,7.140000000000001,5.98,0.11839909530244763,1.362865872681141,0.160705417189209,0.07609277341568627,1.5223935006192766,1.2033382447430052,20987904
8.85,9.216742416417844,8.483257583582155,6.3100000000000005,7.0629276193632435,5.5570723806367575,0.1300234824419021,1.359232497215271,0.16101162884560694,0.09903533603819727,1.5372861308937085,1.1811788635368334,21151744
8.84,9.008522995463528,8.671477004536472,6.28,6.836417109729743,5.723582890270258,0.15870065839295014,1.3536769509315492,0.2211701927197194,0.09623112406618087,1.4881781877680489,1.2191757140950494,21315584
8.85,9.245600808897048,8.45439919110295,6.23,6.609605057922046,5.850394942077955,0.1303941101999953,1.3015712171792984,0.18305525652450552,0.07773296387548509,1.4753957158536828,1.127746718504914,21479424
9.01,9.369026461420324,8.650973538579676,6.329999999999999,6.926741149913427,5.733258850086571,0.13406355496392477,1.3235091000795365,0.19241964726920605,0.0757074626586435,1.477618652334722,1.169399547824351,21643264
8.99,9.267308492477241,8.71269150752276,6.489999999999999,7.118410693734599,5.8615893062654,0.14157202539629196,1.3043884195387363,0.19445055746729126,0.08869349332529267,1.4822013037712949,1.1265755353061777,21807104
8.86,9.296348484585428,8.423651515414571,6.709999999999999,7.027647603485371,6.392352396514627,0.14693319130844124,1.3454735025763511,0.19950049252841204,0.09436589008847043,1.5266736372378051,1.164273367914897,21970944
9.05,9.443064880140671,8.65693511985933,6.3100000000000005,6.7329657196511326,5.887034280348868,0.12773154664480693,1.3063567668199538,0.1792045538309027,0.07625853945871117,1.4964452153090022,1.1162683183309055,22134784
9.03,9.393455636907724,8.666544363092274,6.29,6.847584074378026,5.732415925621974,0.1636579832398436,1.3701927214860916,0.2363451520544954,0.0909708144251918,1.5125939947061537,1.2277914482660295,22298624
8.96,9.365462698654266,8.554537301345736,6.3100000000000005,6.856717477313467,5.763282522686534,0.1295677084061834,1.3320824831724167,0.17266535290167953,0.08647006391068726,1.5237042546717015,1.140460711673132,22462464
8.98,9.39904653679514,8.56095346320486,6.67,7.033455636907725,6.306544363092275,0.15339306811672737,1.3669517189264297,0.2609688207533192,0.045817315480135595,1.5621859401607117,1.1717174976921478,22626304
8.83,9.465688603012513,8.194311396987487,6.4799999999999995,7.061033561853358,5.898966438146641,0.18385058031934826,1.4358740791678428,0.2607255430200074,0.10697561761868912,1.6930704089228044,1.1786777494128813,22790144
8.88,9.162134719593318,8.597865280406683,6.369999999999999,6.819555335859779,5.920444664140219,0.1788876973609957,1.4225292325019836,0.28575874322965167,0.07201665149233968,1.657857728987344,1.1872007360166232,22953984
8.92,9.229192496674806,8.610807503325194,6.39,6.952938717801502,5.827061282198497,0.11898667074274268,1.372030869871378,0.19343293998019218,0.044540401505293176,1.5612790761296882,1.1827826636130676,23117824
8.87,9.210734500748016,8.529265499251983,6.290000000000001,6.968896162899748,5.611103837100254,0.14271665833786953,1.3626820370554924,0.19513598466423726,0.09029733201150181,1.5415963121980134,1.1837677619129714,23281664
8.979999999999999,9.34551333764994,8.614486662350057,6.28,6.949029147347109,5.610970852652891,0.13457180872404323,1.3730502903461457,0.19553122457751831,0.07361239287056814,1.500777898172852,1.2453226825194395,23445504
8.96,9.394050688284215,8.525949311715786,6.540000000000001,7.114804314527998,5.965195685472004,0.11846721784289302,1.3904101341962813,0.1663413588163574,0.07059307686942864,1.5757765870912244,1.2050436813013383,23609344
9.069999999999999,9.444299345444257,8.69570065455574,6.57,7.072095608425328,6.067904391574673,0.12345805646230772,1.367543998360634,0.17672434576545845,0.07019176715915698,1.5850920692230135,1.1499959274982543,23773184
9.15,9.391867732448956,8.908132267551045,6.6800000000000015,7.201152568831817,6.158847431168186,0.13337302026080172,1.3385821923613548,0.18189455147458305,0.08485148904702039,1.5039976673643607,1.1731667173583489,23937024
9.049999999999999,9.376343377441613,8.723656622558385,6.5,6.938178046004133,6.061821953995867,0.1367921793522934,1.331526128947735,0.1671724073161679,0.10641195138841891,1.514641956385213,1.148410301510257,24100864
8.92,9.355430821141544,8.484569178858456,6.200000000000001,6.740370243444253,5.659629756555749,0.11042560118302283,1.3549238547682763,0.15908612512375708,0.06176507724228858,1.507893055539557,1.2019546539969954,24264704
9.13,9.405862284482675,8.854137715517327,6.419999999999999,6.995847201955518,5.8441527980444805,0.12819076737958107,1.3825248271226882,0.19571022753340572,0.06067130722575641,1.5778275097911132,1.1872221444542632,24428544
9.040000000000001,9.297681974534504,8.782318025465498,6.74,7.267636238330917,6.212363761669083,0.09833603780328602,1.3463805258274077,0.1423845377477448,0.05428753785882725,1.5267775360494449,1.1659835156053706,24592384
9.19,9.562692903071683,8.817307096928316,6.5,7.201427116670007,5.798572883329993,0.14308424657210703,1.354434137791395,0.21780661216011965,0.0683618809840944,1.528036748245125,1.1808315273376653,24756224
8.959999999999999,9.22153393661244,8.698466063387558,6.44,6.8146998799039045,6.065300120096096,0.10283949134819619,1.3150375321507455,0.1364633058067231,0.06921567688966926,1.5213296629197972,1.1087454013816938,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-ninja-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.6100000000000003,3.1343090691567337,2.085690930843267,2.79,3.280815647672321,2.299184352327679,0.4754390842902163,2.706858496864637,0.6620822234620042,0.28879594511842843,2.707765284850618,2.705951708878656,16384
3.5199999999999996,3.857045990927054,3.182954009072945,3.4299999999999997,3.894865571966778,2.9651344280332212,1.966597908735275,2.377406934897105,2.2346376444848715,1.6985581729856785,2.4525599677887655,2.302253902005445,180224
4.18,4.617721372564786,3.742278627435214,4.05,4.530104155366312,3.5698958446336877,2.108932366470496,2.0834630270799,2.4607521088598627,1.7571126240811294,2.1963217287823293,1.970604325377471,344064
4.36,4.629072480941475,4.090927519058526,4.340000000000001,5.0273136110975845,3.6526863889024175,1.7080317869782449,2.0460902522007625,1.9713253202754342,1.4447382536810556,2.204808576811942,1.8873719275895828,507904
4.3999999999999995,4.883735464897913,3.9162645351020866,4.3100000000000005,4.904053869611166,3.7159461303888346,1.312955389668544,2.137165159980456,1.537018946041041,1.0888918332960469,2.260624036518726,2.013706283442186,671744
4.4799999999999995,4.91081318457076,4.049186815429239,4.3100000000000005,4.788434948556228,3.831565051443773,0.9517221796015898,2.1934427320957184,1.2336007306546803,0.6698436285484993,2.3443345868255268,2.04255087736591,835584
4.58,5.334718490564528,3.8252815094354715,4.4,4.853872228716409,3.946127771283592,0.7002756462742885,2.2996832504868507,0.9976294396898644,0.4029218528587126,2.4964815804372322,2.1028849205364692,999424
4.52,4.929389789809174,4.110610210190825,4.3100000000000005,4.843760245803301,3.7762397541966997,0.6122865508000056,2.367555415630341,0.8401637076130901,0.3844093939869211,2.5246524793966003,2.210458351864082,1163264
4.64,5.094312667664021,4.185687332335978,4.33,4.749642705167146,3.9103572948328544,0.473896058773001,2.435877462228139,0.6211630837027446,0.3266290338432573,2.5704046104274116,2.3013503140288663,1327104
4.88,5.303792402008342,4.456207597991658,4.43,4.812230297072327,4.047769702927672,0.3914987236882249,2.4671126862366997,0.5325265340284346,0.25047091334801513,2.5639149437584012,2.370310428714998,1490944
4.569999999999999,5.083906606301183,4.0560933936988155,4.39,5.101969100453102,3.678030899546897,0.2768001080801089,2.5091694702704745,0.4134546024287462,0.14014561373147158,2.613590160416355,2.404748780124594,1654784
4.6000000000000005,5.312741187248219,3.8872588127517824,4.13,4.716600375042498,3.5433996249575013,0.2992073575345178,2.5332290977239613,0.4379693549343164,0.16044536013471927,2.623415612076356,2.4430425833715668,1818624
4.4399999999999995,5.177834669827868,3.702165330172131,4.42,4.765832329315812,4.074167670684188,0.2679670200993617,2.5573353936274845,0.31923057350749096,0.2167034666912324,2.6027885551571543,2.5118822320978147,1982464
4.74,5.238397431775085,4.241602568224915,4.07,4.736408283261846,3.4035917167381546,0.3216476676985621,2.546053789059321,0.43071805662666945,0.2125772787704548,2.6047695225885508,2.4873380555300915,2146304
4.450000000000001,4.985256947642906,3.9147430523570956,4.090000000000001,4.806170370791756,3.3738296292082457,0.2415651645511388,2.562928844491641,0.32449062558808345,0.15863970351419415,2.619508718688095,2.506348970295187,2310144
4.49,5.272879301041994,3.7071206989580068,4.029999999999999,4.5179549159502335,3.5420450840497653,0.2433556199384232,2.556254403789838,0.30739662973010184,0.17931461014674455,2.6184013883853794,2.4941074191942967,2473984
4.470000000000001,4.937011777153425,4.002988222846576,4.18,4.6875431016179805,3.672456898382019,0.2457668668900926,2.561421256264051,0.33600588713875534,0.15552784664142985,2.6038245752610516,2.5190179372670505,2637824
4.59,5.1738664230798,4.0061335769202,4.13,4.556731765867037,3.703268234132963,0.24550654049962758,2.5438441127538676,0.3468495745862603,0.14416350641299486,2.604151470850293,2.4835367546574423,2801664
4.73,5.485049667240507,3.9749503327594935,4.3100000000000005,4.841883445878889,3.7781165541211124,0.2503582975516716,2.5580539882183073,0.33411604282825563,0.16660055227508758,2.627081199414573,2.489026777022042,2965504
4.41,4.96578772926361,3.85421227073639,4.180000000000001,4.810555310817379,3.549444689182623,0.2422377724821369,2.550797596573829,0.321953626560416,0.16252191840385782,2.610487879015262,2.4911073141323965,3129344
4.74,5.552649986156402,3.9273500138435984,4.16,4.738273291792039,3.581726708207962,0.24442598552753525,2.5315709600845975,0.33761747905729694,0.15123449199777356,2.6123270288734894,2.4508148912957055,3293184
4.860000000000001,5.567389567353096,4.152610432646906,4.380000000000001,4.895363949069006,3.864636050930996,0.275828279616932,2.5305450777212783,0.3479831892523265,0.2036733699815375,2.6022643709101874,2.4588257845323693,3457024
4.57,5.1945798587850875,3.9454201412149126,4.8,5.226614580154031,4.3733854198459685,0.26161425057798626,2.5109770377477014,0.33588241324134804,0.1873460879146245,2.5741452172546646,2.4478088582407382,3620864
4.819999999999999,5.303321838943782,4.336678161056216,4.58,5.026766158073774,4.133233841926226,0.24929676319782929,2.50687755048275,0.3175338951837584,0.18105963121190016,2.575879857376386,2.437875243589114,3784704
5.26,5.6293237062523875,4.890676293747612,4.64,5.253514466007118,4.026485533992881,0.20947693955774102,2.518695699175199,0.26550922941463895,0.1534446497008431,2.5624711677124457,2.4749202306379527,3948544
4.909999999999999,5.5057348403442585,4.31426515965574,4.35,4.955392434706612,3.7446075652933875,0.2269666105819245,2.5180603206157683,0.2958129974128497,0.15812022375099927,2.591742164961569,2.444378476269968,4112384
5.15,5.758687111741328,4.541312888258672,4.51,5.024684369298311,3.995315630701689,0.26159119196236125,2.50865518450737,0.35514477285787815,0.16803761106684434,2.5972878116715017,2.420022557343238,4276224
4.97,5.253019433961698,4.686980566038302,4.619999999999999,5.1449761899362665,4.095023810063732,0.26289557820806897,2.499155537287394,0.34995057324670975,0.1758405831694282,2.58353763409321,2.414773440481578,4440064
4.98,5.4486149805543995,4.511385019445601,4.819999999999999,5.46621977685614,4.173780223143859,0.26945028662060694,2.4971003542343775,0.40175030839251824,0.13715026484869566,2.578439079444764,2.415761629023991,4603904
4.79,5.3123983154643595,4.267601684535641,4.35,5.091956872061981,3.608043127938018,0.24916512416675682,2.49424753288428,0.31641618652867887,0.1819140618048348,2.5664282147488082,2.4220668510197516,4767744
5.06,5.671882341631133,4.448117658368866,4.220000000000001,4.707442304278159,3.732557695721843,0.2319857829250395,2.493699209888776,0.32727597901374395,0.136695586836335,2.5937889107839665,2.3936095089935856,4931584
5.279999999999999,5.8610335618533576,4.698966438146641,4.55,5.461317727249942,3.6386822727500574,0.24969684155657887,2.486742953459422,0.3253721166434519,0.17402156646970585,2.582106796285558,2.3913791106332862,5095424
5.17,5.6760632371552,4.6639367628448,4.67,5.2929767250869,4.0470232749131,0.24846366454536714,2.483136598269145,0.34422429959399997,0.1527030294967343,2.5586855313857555,2.4075876651525343,5259264
5.16,5.789603049547888,4.530396950452112,4.8100000000000005,5.616783738061199,4.003216261938802,0.2652980678093929,2.4406262248754502,0.35125118773895936,0.17934494787982647,2.522396143104605,2.3588563066462953,5423104
5.28,5.991055553385247,4.568944446614753,4.47,4.947598157450382,3.9924018425496177,0.23622184578950206,2.468504253029823,0.3051627618651907,0.16728092971381342,2.5608084867939214,2.376200019265725,5586944
5.23,5.8267411499134285,4.633258850086572,4.829999999999999,5.317954915950233,4.342045084049765,0.23977562774283184,2.456516618529956,0.32972594279379924,0.14982531269186444,2.563347035008674,2.3496862020512377,5750784
5.33,5.994906008395172,4.665093991604828,4.5600000000000005,5.168604962188118,3.951395037811883,0.3342633184666435,2.4609003861745196,0.4097709993461378,0.25875563758714915,2.5461521250934958,2.3756486472555434,5914624
5.42,6.491260939267367,4.348739060732633,4.61,5.049203825119955,4.170796174880046,0.2777411842097839,2.462958220640818,0.3554748472693827,0.20000752115018505,2.5347284186045993,2.391188022677037,6078464
5.539999999999999,6.257216843081643,4.822783156918355,4.720000000000001,5.309576118919347,4.130423881080654,0.28654910984138643,2.4410063028335576,0.3553504174704906,0.21774780221228224,2.5181348151962895,2.3638777904708257,6242304
5.530000000000001,6.165688603012514,4.894311396987488,4.49,5.1733008122342605,3.80669918776574,0.2618897419422864,2.435920533537865,0.33167681753310196,0.19210266635147086,2.5231648240533104,2.3486762430224193,6406144
5.35,6.308384056628657,4.391615943371343,4.74,5.336992462263972,4.143007537736028,0.3291520110021035,2.4049366990725196,0.4089180110267916,0.24938601097741542,2.5326000570648843,2.277273341080155,6569984
5.69,6.260000000000001,5.12,4.749999999999999,5.099999999999999,4.3999999999999995,0.2646697678292791,2.427853054801623,0.32807805297090076,0.2012614826876574,2.5188594210632416,2.3368466885400045,6733824
5.64,6.4044605941446555,4.875539405855344,5.09,5.7310148204214935,4.448985179578506,0.2863620901480317,2.4160238017638527,0.3849081473800696,0.18781603291599377,2.524826531120925,2.3072210724067803,6897664
5.37,6.332340895940726,4.407659104059274,4.92,5.757615663654877,4.082384336345123,0.30616417350247505,2.421860973040263,0.3904247971506034,0.2219035498543467,2.532588744189997,2.3111332018905295,7061504
5.83,6.779789450352024,4.880210549647976,4.68,5.17152822909778,4.188471770902219,0.2732694777660071,2.4219546298185985,0.36739231866792105,0.1791466368640931,2.5427580583215166,2.3011512013156805,7225344
5.78,6.521350119714025,5.038649880285975,4.910000000000001,5.441883445878889,4.378116554121113,0.3011758983135223,2.3828562170267107,0.3980520986591526,0.20429969796789207,2.4832626312490054,2.282449802804416,7389184
5.840000000000001,6.57647810558088,5.103521894419122,4.93,5.682396172239067,4.177603827760932,0.2552013037105401,2.431369043389956,0.32882298402226584,0.18157962339881442,2.527360965436318,2.3353771213435945,7553024
5.66,6.529712596206356,4.790287403793644,4.880000000000001,5.629399759807809,4.130600240192193,0.22895656224961075,2.416979971528053,0.28458298316784475,0.17333014133137675,2.542326984365858,2.2916329586902484,7716864
6.07,6.737907179179862,5.402092820820139,4.739999999999999,5.340333240792145,4.139666759207854,0.26457431934153036,2.3846459656953813,0.35742090748236843,0.1717277312006923,2.53922992295585,2.2300620084349125,7880704
5.85,6.513701740241804,5.186298259758195,4.840000000000001,5.795196314900765,3.8848036850992367,0.28710310443614917,2.3956356396277743,0.3801413404459078,0.19406486842639054,2.5308511102006133,2.2604201690549353,8044544
5.65,6.414525996941896,4.885474003058104,5.210000000000001,5.762177507691142,4.65782249230886,0.27204602556303137,2.4047206779321035,0.3566232214779019,0.18746882964816086,2.518017109508891,2.2914242463553163,8208384
5.93,6.696876782801514,5.1631232171984855,5.02,5.650555310817378,4.389444689182621,0.24458917373170447,2.426057360569636,0.312212353212203,0.17696599425120596,2.539039695642322,2.3130750254969503,8372224
6.06,6.988654941299512,5.131345058700488,5.199999999999999,5.6626013402488145,4.737398659751184,0.2546656074002385,2.426305799682935,0.3136435732059207,0.19568764159455637,2.537250224342096,2.3153613750237745,8536064
6.15,6.946555082841106,5.353444917158895,5.02,5.786550715869471,4.253449284130528,0.21007336340844626,2.440876552462578,0.265967087911499,0.15417963890539355,2.5455466749360633,2.336206429989093,8699904
5.959999999999999,6.7139230729988295,5.206076927001169,5.279999999999999,5.83281099844341,4.727189001556589,0.24243549446885782,2.3886708090702693,0.3388737839596413,0.14599720497807434,2.5378935458318237,2.239448072308715,8863744
6.279999999999999,7.105590697622011,5.454409302377988,5.19,5.921368580129062,4.4586314198709385,0.24696324787413076,2.4059729869167015,0.3198352141318938,0.17409128161636772,2.5633296053699883,2.2486163684634146,9027584
6.05,7.039191589127202,5.060808410872798,5.0600000000000005,5.742934843158555,4.377065156841446,0.2461294047534465,2.4008606612682346,0.31451267168295904,0.17774613782393395,2.5050816581689275,2.2966396643675417,9191424
6.2,7.154986910905066,5.245013089094934,5.12,5.685331761004103,4.554668238995897,0.26300343119849756,2.3862185577551522,0.32584347355089566,0.20016338884609947,2.5115796164206388,2.2608574990896657,9355264
6.45,7.379784921366227,5.520215078633774,5.08,5.730845603810919,4.429154396189081,0.2603628554070989,2.3743821471929554,0.3095079717837868,0.21121773903041105,2.504154318171139,2.2446099762147718,9519104
6.17,7.174041831797859,5.165958168202141,5.15,5.834470598345905,4.465529401654096,0.26645838798334204,2.3814876029888787,0.3292750299532178,0.2036417460134663,2.4810540609158513,2.281921145061906,9682944
6.140000000000001,7.02453377549984,5.255466224500161,4.9399999999999995,5.614091981854108,4.265908018145891,0.2703773660274843,2.37635251780351,0.34501420231463453,0.19574052974033407,2.5079807184985743,2.244724317108446,9846784
6.340000000000001,7.088598690888517,5.591401309111484,5.040000000000001,5.5935341001239225,4.486465899876079,0.26276060709108906,2.377783441543579,0.3534362077340383,0.17208500644813984,2.5171067587458156,2.2384601243413424,10010624
6.119999999999999,6.982322445492403,5.2576775545075956,5.299999999999999,6.075886589650832,4.524113410349166,0.2467466528682659,2.39514662027359,0.3209839088022399,0.17250939693429185,2.5402959171518353,2.2499973233953443,10174464
6.3,7.2989994994993745,5.301000500500625,5.1,5.549444101084884,4.6505558989151154,0.2581148519180715,2.3775526846448587,0.3438763972652653,0.1723533065708777,2.527507463912495,2.2275979053772224,10338304
6.55,7.546242942258564,5.553757057741436,5.22,5.855295206970744,4.584704793029256,0.28676234403004247,2.363165308038394,0.39815847716325115,0.17536621089683377,2.499931104498043,2.226399511578745,10502144
6.25,7.268086440337951,5.231913559662049,5.220000000000001,5.90234888436928,4.537651115630721,0.256983686129873,2.3771983037392297,0.37630675062201197,0.13766062163773402,2.5373870004228425,2.217009607055617,10665984
6.33,7.314936546179499,5.345063453820501,5.45,6.0796824596572465,4.820317540342754,0.21820024847984315,2.3891194591919582,0.3120508951190288,0.1243496018406575,2.5252361409087416,2.253002777475175,10829824
6.38,7.355499871860576,5.404500128139424,5.29,5.949469483751902,4.630530516248098,0.2546518216530481,2.38273601035277,0.34210828777956614,0.1671953555265301,2.510054199197339,2.2554178215082015,10993664
6.28,7.170842298052804,5.389157701947196,5.1499999999999995,5.846060342211794,4.453939657788205,0.24016412158186234,2.373299752672513,0.30978100498090666,0.17054723818281803,2.515312889005115,2.231286616339911,11157504
6.65,7.539100669215809,5.760899330784191,5.429999999999999,6.2619254774317215,4.598074522568276,0.2360670305478076,2.3780884693066278,0.31037833740836906,0.1617557236872461,2.5129634692644522,2.2432134693488033,11321344
6.360000000000001,7.296162379077477,5.423837620922526,5.01,5.628789140176199,4.391210859823801,0.2877165589792033,2.3692057728767395,0.39293888210199346,0.18249423585641314,2.5204829390431067,2.2179286067103723,11485184
6.6,7.56850400102426,5.63149599897574,5.35,5.83425200051213,4.865747999487869,0.32451014580825965,2.327780146400134,0.41653464618904873,0.23248564542747058,2.4835451382833886,2.1720151545168793,11649024
6.43,7.346569691840179,5.513430308159821,5.33,6.194927742646748,4.465072257353252,0.30040910035992663,2.341993880271912,0.41418610974829934,0.18663209097155392,2.481224982685885,2.2027627778579384,11812864
6.4799999999999995,7.4178699270154675,5.5421300729845315,5.2700000000000005,6.061264810287934,4.478735189712067,0.2699095687208076,2.366140233476957,0.39345471700920864,0.1463644204324066,2.507253905702652,2.225026561251262,11976704
6.51,7.242734604068895,5.777265395931105,5.3500000000000005,5.984428877022476,4.715571122977525,0.21798466138231257,2.3852270513772966,0.28485102711514776,0.1511182956494774,2.5493523695062605,2.2211017332483327,12140544
6.709999999999999,7.454916102658546,5.965083897341452,5.25,6.05156097709407,4.44843902290593,0.24009521380066867,2.3848879794279734,0.3297977944209691,0.1503926331803682,2.5395621797644283,2.2302137790915184,12304384
6.24,7.223056458195561,5.256943541804439,5.319999999999999,6.210842298052803,4.4291577019471955,0.26340248252575593,2.359567259748777,0.33462413237714295,0.1921808326743689,2.5000161574973823,2.2191183620001715,12468224
6.44,7.42812954616285,5.4518704538371505,5.2700000000000005,5.787783738639986,4.752216261360015,0.2530642218266924,2.3697542577981947,0.32884272984550833,0.1772857138078765,2.5105142865604093,2.22899422903598,12632064
6.8100000000000005,7.893928041892082,5.726071958107919,5.08,5.789647799968407,4.3703522000315935,0.23140367111191149,2.376899347702662,0.32805695625439046,0.1347503859694325,2.5476159567436465,2.2061827386616777,12795904
6.4799999999999995,7.5044998779892556,5.4555001220107435,5.51,6.028555686498567,4.991444313501432,0.26869905305405456,2.367206311225891,0.36824954579882735,0.16914856030928177,2.5408685310762658,2.1935440913755166,12959744
6.55,7.661980215651339,5.43801978434866,5.380000000000001,6.153045923603509,4.606954076396493,0.242953710258007,2.3707787707448005,0.3432786704869177,0.1426287500290963,2.565296875861744,2.176260665627857,13123584
6.75,7.689414711402796,5.810585288597204,5.6000000000000005,6.358946638440411,4.84105336155959,0.24131807228550306,2.349081842104594,0.3400513194531622,0.14258482511784393,2.5204172517536274,2.1777464324555607,13287424
6.459999999999999,7.46618089824842,5.453819101751578,5.019999999999999,5.554415568635494,4.4855844313645035,0.22977332230657335,2.385172985990842,0.3218490639794723,0.13769758063367438,2.5578835283054024,2.212462443676282,13451264
6.29,7.271274681218261,5.308725318781739,5.48,6.206360791893395,4.7536392081066055,0.257673728838563,2.3770778199036915,0.35269484044460114,0.16265261723252483,2.5405689075725735,2.2135867322348095,13615104
6.529999999999999,7.3995401083331345,5.660459891666864,5.31,6.195945822271317,4.424054177728682,0.26655531221379836,2.3380233436822886,0.36590197821520637,0.16720864621239034,2.5028849871090446,2.1731617002555326,13778944
6.460000000000001,7.555627673984188,5.364372326015814,5.379999999999999,6.427664068296703,4.3323359317032955,0.26976431136329965,2.33656459103028,0.3662499822623208,0.1732786404642785,2.5213086000785654,2.1518205819819944,13942784
6.779999999999999,7.823839068055991,5.736160931944008,5.39,6.194300938703916,4.585699061296084,0.24111248043676214,2.316562933226426,0.3055675066471417,0.17665745422638257,2.490171302279987,2.1429545641728653,14106624
6.76,7.902103322821539,5.617896677178461,5.33,6.2267162315916895,4.433283768408311,0.2796517417455712,2.3130529244740803,0.3647028205486402,0.19460066294250222,2.489060744733832,2.1370451042143284,14270464
6.9799999999999995,7.861816307401943,6.098183692598056,5.67,6.3135060217278465,5.026493978272153,0.2815580494701862,2.3050609156489377,0.3767733679122177,0.1863427310281547,2.486938388631679,2.123183442666196,14434304
7.0,7.9219544457292885,6.0780455542707115,5.74,6.472393336944022,5.007606663055978,0.24614355231945706,2.3138081997632978,0.34152779660326826,0.15075930803564588,2.5191160955955025,2.108500303931093,14598144
6.88,7.7376712656956625,6.022328734304337,5.46,6.31463442476886,4.60536557523114,0.27254262135053675,2.335801641146342,0.36366527806487503,0.18141996463619844,2.487270041212972,2.184333241079712,14761984
7.050000000000002,7.7756031973468716,6.324396802653132,5.500000000000001,6.413236004546471,4.586763995453531,0.21216510847831765,2.349722370008627,0.2826055207964465,0.1417246961601888,2.5324083633262746,2.1670363766909797,14925824
6.769999999999999,7.549807668595275,5.990192331404723,5.62,6.2196665740225985,5.020333425977402,0.2681178156907359,2.3275196408232057,0.3665047391006433,0.1697308922808285,2.4949230418995856,2.160116239746826,15089664
6.760000000000001,7.922067123706716,5.597932876293285,5.43,6.1228924880528,4.737107511947199,0.24524377270912132,2.3289595926801363,0.3206089914245791,0.16987855399366356,2.5133211705939473,2.1445980147663253,15253504
7.030000000000001,7.998555625661223,6.061444374338779,5.47,6.088142378421024,4.851857621578976,0.25358324246481057,2.3398068611820544,0.33727691911397634,0.1698895658156448,2.490018643506114,2.189595078857995,15417344
6.970000000000001,8.042427153703226,5.897572846296775,5.3,5.96932802122726,4.63067197877274,0.27940841273715095,2.3263323639829956,0.35726101981583663,0.20155580565846526,2.492003453594035,2.160661274371956,15581184
6.889999999999999,7.8984145972763375,5.88158540272366,5.43,6.473120319042822,4.386879680957177,0.26898187796274814,2.323944156368573,0.34635150005929094,0.19161225586620534,2.5051693330135083,2.142718979723638,15745024
6.87,8.032798348812037,5.7072016511879635,5.58,6.336042326857432,4.823957673142568,0.22585335575665036,2.3386441816886263,0.29072580015417115,0.16098091135912956,2.5280476009805835,2.149240762396669,15908864
6.95,8.002853266129712,5.897146733870289,5.470000000000001,6.507352399139271,4.43264760086073,0.2726653980712096,2.3139037763079005,0.3484247710184788,0.19690602512394037,2.499278400562771,2.12852915205303,16072704
7.15,8.287760959077081,6.012239040922919,5.459999999999999,5.979999999999999,4.9399999999999995,0.25861240675052005,2.2791744227210677,0.342042488945422,0.17518232455561808,2.454984898109686,2.1033639473324497,16236544
7.139999999999999,8.143194896318755,6.136805103681243,5.55,6.540201999594022,4.559798000405977,0.24425649217640358,2.300266652305921,0.3290532517862996,0.15945973256650753,2.4617762582461347,2.1387570463657073,16400384
7.18,8.270687856354877,6.089312143645121,5.95,6.9542410069301095,4.945758993069891,0.2527530369348824,2.2946553563078242,0.33788431976765815,0.1676217541021066,2.470205641493986,2.1191050711216626,16564224
7.090000000000001,8.003728624920988,6.176271375079012,5.82,6.566726188103779,5.073273811896222,0.23910631503288937,2.307569677134355,0.29189074395111436,0.18632188611466438,2.505957315928186,2.1091820383405238,16728064
7.32,8.082627038597504,6.557372961402495,5.75,6.510591874792257,4.989408125207743,0.27256255826602377,2.3057024637858072,0.3265666866978158,0.21855842983423174,2.4609288851266466,2.150476042444968,16891904
6.8100000000000005,7.7538749917229515,5.8661250082770495,5.579999999999999,6.275413546028547,4.884586453971451,0.24858788736164567,2.3092910637458166,0.304896502387567,0.19227927233572434,2.4481437732955253,2.170438354196108,17055744
7.26,8.152412460692924,6.367587539307076,5.3,6.032120208708925,4.567879791291075,0.24156577779601013,2.318155068159103,0.3112966382183661,0.17183491737365414,2.5004557889361427,2.1358543473820637,17219584
7.05,8.001052049048841,6.098947950951158,5.53,6.316193360440039,4.743806639559962,0.26198081426943337,2.32525538901488,0.35104593710817544,0.1729156914306913,2.530162464887107,2.1203483131426535,17383424
7.090000000000001,8.020000000000001,6.160000000000001,5.5600000000000005,6.714296322440647,4.405703677559354,0.24650788889266545,2.3035637661814685,0.340586687468042,0.15242909031728893,2.4977753415714665,2.1093521907914705,17547264
7.19,8.477206277175497,5.902793722824504,5.55,6.443588272080604,4.656411727919395,0.27595691969618197,2.2878142868479094,0.3694854465103242,0.1824283928820397,2.4619557334053783,2.1136728402904406,17711104
6.960000000000001,8.069233969908964,5.850766030091037,5.679999999999999,6.44131465242697,4.918685347573027,0.2722183213879664,2.28373127480348,0.3208474765425045,0.2235891662334283,2.4567554700664678,2.110707079540492,17874944
6.9700000000000015,8.035879918189664,5.90412008181034,5.680000000000001,6.463326241102646,4.8966737588973555,0.227713617713501,2.3195294911662736,0.32193816657708346,0.1334890688499185,2.4927626723607945,2.1462963099717527,18038784
6.9799999999999995,7.951390755566471,6.008609244433528,5.700000000000001,6.670566844684076,4.729433155315927,0.2619595168779293,2.2949218173821766,0.36822978346277735,0.15568925029308123,2.4825531439137056,2.1072904908506476,18202624
7.4799999999999995,8.379777750336158,6.58022224966384,5.3100000000000005,6.12908485518901,4.490915144810991,0.24732028093809877,2.2972556923826533,0.3154432459634646,0.1791973159127329,2.4580181659832396,2.136493218782067,18366464
7.17,7.984923309275174,6.355076690724826,5.660000000000001,6.500476055578028,4.819523944421974,0.2592453663547833,2.32782611399889,0.3294524581903743,0.18903827451919228,2.5044356266718504,2.1512166013259293,18530304
7.18,8.091921049214239,6.26807895078576,5.8,6.438748776906852,5.1612512230931475,0.23048808529662584,2.3243294730782504,0.29818678598477455,0.16278938460847714,2.496167371987361,2.1524915741691397,18694144
7.15,8.42534309109353,5.87465690890647,5.77,6.589817052762383,4.950182947237616,0.2595513107875983,2.306736651062965,0.3889197145813537,0.13018290699384288,2.5035597082462897,2.1099135938796407,18857984
7.2,8.319821414333553,6.080178585666447,5.449999999999999,6.260246875958185,4.639753124041814,0.24760554625342285,2.309981548289458,0.3347863056729131,0.16042478683393255,2.501842763018811,2.1181203335601047,19021824
7.1,8.189036271204959,6.0109637287950415,5.71,6.524186710773395,4.895813289226605,0.2812636352454622,2.2931215728322663,0.3816451299927646,0.18088214049815982,2.465087191148639,2.1211559545158933,19185664
7.340000000000001,8.436540012949825,6.243459987050176,5.42,5.974616984954482,4.865383015045518,0.2548932679618398,2.320782380302747,0.33338326031455523,0.17640327560912436,2.486278793635079,2.155285966970415,19349504
7.390000000000001,8.476692228738202,6.303307771261799,5.55,6.302661942707348,4.797338057292651,0.23031186607355866,2.339745033780734,0.3024209919469327,0.1582027402001846,2.517260144207422,2.162229923354046,19513344
7.239999999999999,8.280384544291195,6.199615455708804,5.54,6.355107354892593,4.724892645107407,0.2494420732061068,2.305976247787476,0.3636358801355614,0.1352482662766522,2.4994960406540345,2.1124564549209177,19677184
7.139999999999999,8.219999999999999,6.059999999999999,5.82,6.771630180269626,4.868369819730375,0.2590572751437624,2.3141907836000124,0.32011272004188646,0.1980018302456384,2.510292522491932,2.1180890447080927,19841024
7.37,8.326085770211021,6.41391422978898,5.89,6.770284045067273,5.009715954932727,0.22380419497688608,2.3119058569272366,0.30177251714408265,0.14583587280968952,2.498596523609811,2.125215190244662,20004864
7.160000000000001,8.381638244326037,5.938361755673965,5.779999999999999,6.665211839053229,4.89478816094677,0.24613412604667245,2.3068917026122415,0.3327357778533964,0.15953247423994849,2.519568371044821,2.094215034179662,20168704
7.18,8.208396810574595,6.151603189425405,5.72,6.402348884369279,5.03765111563072,0.22912957289566593,2.316423616806666,0.3210859066205132,0.1371732391708187,2.5215232587046432,2.111323974908689,20332544
7.220000000000001,8.190360757656657,6.249639242343345,5.7299999999999995,6.663862944976402,4.796137055023597,0.21490460277224574,2.2889225477973616,0.27476277724821285,0.15504642829627863,2.4743529131694606,2.1034921824252626,20496384
7.33,8.351812115802117,6.308187884197883,5.9,6.755569985448298,5.044430014551703,0.20514797208209828,2.3079552044471106,0.24935971632096854,0.16093622784322803,2.479782170317558,2.136128238576663,20660224
7.209999999999999,8.168592718520227,6.251407281479771,5.83,6.806780425684299,4.853219574315701,0.23471225844696159,2.2934014091889066,0.3098955697328634,0.15952894716105975,2.4678965072030024,2.1189063111748108,20824064
7.3100000000000005,8.391156787889713,6.228843212110288,5.7299999999999995,6.788347768930421,4.6716522310695785,0.2579507242888212,2.321141980091731,0.34904839242244334,0.1668530561551991,2.474266358896427,2.1680176012870347,20987904
7.44,8.358912400612812,6.521087599387189,5.840000000000001,6.638999374217528,5.041000625782473,0.23324034887676434,2.287750513851643,0.28274105536781347,0.18373964238571525,2.4639309907669924,2.1115700369362935,21151744
7.610000000000001,8.317742891168821,6.902257108831181,5.79,6.738103369891701,4.841896630108299,0.23541739688565336,2.3052886635065084,0.3146790067802089,0.15615578699109783,2.462863881065375,2.147713445947642,21315584
7.260000000000001,8.365621996886821,6.15437800311318,5.910000000000001,6.716783738061199,5.103216261938803,0.27361493079612653,2.272973882655303,0.3343044430368091,0.21292541855544392,2.4164899912094384,2.1294577741011675,21479424
7.33,8.469341915317786,6.190658084682214,5.9399999999999995,6.745232885567895,5.134767114432104,0.2691912866818408,2.2740505620837217,0.36803791371482314,0.17034465964885842,2.445944434698399,2.1021566894690444,21643264
7.5699999999999985,8.670045453606349,6.469954546393649,5.840000000000001,6.508131723539603,5.1718682764603985,0.2829465600972374,2.2759191498160365,0.3606705588624122,0.20522256133206257,2.4435700377611163,2.1082682618709567,21807104
7.290000000000001,8.490374941424555,6.0896250585754474,5.8100000000000005,6.556257328272226,5.063742671727775,0.22936675349871316,2.283951670428117,0.30157138761063856,0.15716211938678776,2.4437006158853554,2.124202724970879,21970944
7.42,8.693420590378528,6.146579409621472,5.53,6.409829528942965,4.650170471057035,0.20551851514416436,2.2985855663816133,0.2810148726408965,0.13002215764743225,2.4527655319268002,2.1444056008364263,22134784
7.35,8.4,6.3,5.409999999999999,6.43122475488993,4.388775245110068,0.25755860364685457,2.278047033150991,0.3239489790716674,0.19116822822204171,2.4430373300712525,2.11305673623073,22298624
7.419999999999999,8.472425769353828,6.367574230646169,5.8100000000000005,6.685728268357257,4.934271731642744,0.22954616105804834,2.290758553644021,0.29319086003489986,0.16590146208119683,2.4843875325091647,2.0971295747788776,22462464
7.279999999999999,8.23582425162788,6.3241757483721175,5.470000000000001,6.322115015710908,4.617884984289093,0.1948795471495638,2.297424341241519,0.24612627693419342,0.14363281736493416,2.4590164859582657,2.135832196524772,22626304
7.360000000000001,8.504727041700336,6.215272958299666,5.72,6.654665715643834,4.785334284356166,0.19956232178956265,2.3092547213037813,0.2544188745794207,0.1447057689997046,2.4994620065928737,2.119047436014689,22790144
7.460000000000001,8.684091499847948,6.2359085001520524,5.930000000000001,6.760722577037606,5.099277422962396,0.19597250001194572,2.300744821131229,0.25041164627268453,0.14153335375120688,2.479394660429656,2.1220949818328023,22953984
7.159999999999999,8.325504182746677,5.994495817253322,5.56,6.2896574538781875,4.830342546121812,0.22992978456119695,2.3164947594205545,0.272776319995507,0.1870832491268869,2.5140398466093314,2.1189496722317775,23117824
7.290000000000001,8.37023145667954,6.209768543320461,5.869999999999999,6.459999999999999,5.279999999999999,0.2159205075042943,2.3175283178687094,0.26517837140670814,0.16666264360188052,2.5111296548275797,2.123926980909839,23281664
7.510000000000001,8.584662737792653,6.435337262207348,5.4,6.324121204171834,4.475878795828167,0.21386839977155128,2.284172636767229,0.2998537952267728,0.12788300431632976,2.4798485108072534,2.0884967627272046,23445504
7.58,8.42,6.74,5.790000000000001,6.739157521173383,4.840842478826619,0.21651610778644675,2.2937430654962854,0.30342641021323924,0.12960580535965427,2.5011234237988953,2.0863627071936754,23609344
7.409999999999999,8.393310734203588,6.426689265796411,5.779999999999999,6.793706071797935,4.766293928202064,0.21001907745376225,2.2673373808463415,0.27757500042833255,0.14246315447919194,2.4852012990682395,2.0494734626244435,23773184
7.340000000000001,8.421850266903881,6.258149733096119,5.49,6.6021600604229596,4.377839939577041,0.21772578683060906,2.3023740271727244,0.29759783821108077,0.13785373545013732,2.5018758930720586,2.1028721612733903,23937024
7.18,8.351153277756588,6.008846722243412,5.74,6.595803715813386,4.884196284186614,0.2202534601402779,2.309920209646225,0.27195410240885937,0.16855281787169646,2.5195614103180195,2.10027900897443,24100864
7.419999999999999,8.565251064177632,6.274748935822366,5.539999999999999,6.272393336944021,4.807606663055977,0.23054604958742853,2.294502878189087,0.3506829178955563,0.11040918127930076,2.5276118247499406,2.061393931628233,24264704
7.220000000000001,8.280942976789987,6.159057023210013,5.8,6.881665382639197,4.718334617360803,0.24911648398265238,2.2896873886386553,0.33768455075184706,0.1605484172134577,2.5085169585668234,2.070857818710487,24428544
7.5200000000000005,8.4872641831475,6.5527358168525005,5.9,6.56332495807108,5.236675041928921,0.22255758699029676,2.275077781577905,0.2876011685664113,0.1575140054141822,2.4735891600997855,2.0765664030560247,24592384
7.539999999999999,8.803487237766966,6.276512762233033,6.04,6.879285410334291,5.200714589665709,0.22143044954476254,2.2476913799842198,0.29291912070606774,0.14994177838345735,2.445475582101442,2.0499071778669977,24756224
7.5,8.480815986819138,6.519184013180862,5.85,6.699999999999999,5.0,0.19029823752741018,2.281152641773224,0.25110887856052994,0.12948759649429042,2.478567300819372,2.083737982727076,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-ninja-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.7400000000000007,3.2807402333838316,2.1992597666161697,2.52,3.035363949069005,2.004636050930995,0.3784209603404936,2.7068129042784372,0.5952824237482824,0.16155949693270477,2.7078309130716134,2.705794895485261,16384
3.6099999999999994,4.1989821729050885,3.0210178270949104,3.6400000000000006,3.9406659275674585,3.3393340724325427,5.406012785434723,2.3195349007844923,7.405113946606534,3.4069116242629125,2.405161661574868,2.2339081399941167,180224
3.88,4.29904653679514,3.4609534632048606,4.130000000000001,4.6516320542298,3.6083679457702016,2.393944222231706,2.0850970725218456,3.1708466232377104,1.617041821225702,2.2662257255508536,1.9039684194928375,344064
4.35,4.917890834580027,3.782109165419972,4.36,4.667245829914744,4.052754170085256,1.9440027880171935,2.0268398250142736,2.5568457375791933,1.331159838455194,2.1359704393897454,1.9177092106388016,507904
4.340000000000001,4.780908153700973,3.8990918462990285,4.04,4.42262252939418,3.6573774706058204,1.7702891401946546,2.0594982489943505,2.57611629292308,0.9644619874662292,2.350687299194015,1.7683091987946857,671744
4.43,4.859068759058498,4.000931240941501,4.24,4.66,3.8200000000000003,1.3237003965768963,2.0505033696691197,2.033607107470321,0.6137936856834715,2.3558767100185807,1.7451300293196588,835584
4.5,5.1465291950097845,3.8534708049902155,4.479999999999999,4.899046536795138,4.060953463204859,1.232568856080373,2.044509761532148,1.9714913159149194,0.4936463962458263,2.4393579150283466,1.6496616080359499,999424
4.360000000000001,4.9603332407921465,3.759666759207856,4.35,4.896351535185909,3.8036484648140902,1.5362560493250688,2.0827750737468405,1.8829963119792406,1.189515786670897,2.3700930168250176,1.7954571306686633,1163264
4.74,5.185421149026402,4.294578850973599,4.36,4.971882341631135,3.7481176583688662,1.2733129039406774,2.0993063067396482,1.758797066869357,0.7878287410119977,2.4089389260713494,1.7896736874079469,1327104
4.63,5.306830850360709,3.953169149639291,4.38,5.012139225171165,3.7478607748288355,1.4591105225185552,2.070495602985223,2.020391033761129,0.8978300112759815,2.3294965238040652,1.8114946821663804,1490944
4.890000000000001,5.466974869470067,4.313025130529934,4.25,4.748497743224581,3.751502256775419,1.233365431924661,2.178736453751723,1.7117430055039,0.7549878583454219,2.40641447301562,1.9510584344878266,1654784
4.58,5.103067873224881,4.056932126775119,4.76,5.432606868832009,4.087393131167991,1.2454717242469389,2.046590537329515,1.623387498205871,0.8675559502880068,2.4097317575767585,1.683449317082271,1818624
4.85,5.310977222864644,4.389022777135355,4.5600000000000005,5.1536328831862335,3.9663671168137675,1.2998142305761575,2.1170391336083414,1.8564571286111402,0.7431713325411747,2.456604174568769,1.7774740926479138,1982464
4.9799999999999995,5.621560597293817,4.338439402706182,4.59,5.106623654123579,4.0733763458764205,1.0641908725723623,2.0846452534198763,1.4461490140481703,0.6822327310965545,2.434066723230754,1.7352237836089985,2146304
5.0,5.558569601750758,4.441430398249242,4.61,5.106890329952194,4.113109670047806,1.243270624304811,2.172485319773356,1.9998850562331096,0.4866561923765125,2.40796715648879,1.9370034830579217,2310144
5.01,5.777398201717987,4.242601798282013,4.499999999999999,4.989897948556635,4.010102051443363,1.1720135432978473,2.046633318066597,1.6316502361187295,0.7123768504769652,2.3596121102179723,1.7336545259152218,2473984
4.9,5.56332495807108,4.236675041928921,4.39,4.916212884676915,3.8637871153230847,0.8538885396129142,2.174374178051949,1.3464100640365226,0.36136701518930586,2.429235651692769,1.919512704411129,2637824
5.03,5.492709412050371,4.567290587949629,4.809999999999999,5.449452891149925,4.170547108850072,1.0492462345398963,2.049290870626767,1.579514669846489,0.5189777992333036,2.315115769749104,1.7834659715044303,2801664
5.11,5.763375848956786,4.456624151043215,4.709999999999999,5.182122865364514,4.237877134635484,0.9986565901276967,2.1790478145082792,1.5109336273620224,0.4863795528933711,2.4017889864391355,1.956306642577423,2965504
4.970000000000001,5.998639878674749,3.9413601213252525,4.700000000000001,5.567179335547153,3.832820664452849,1.0707039235780635,2.189958284795284,1.4644086253868758,0.6769992217692513,2.403974756138891,1.9759418134516775,3129344
4.9399999999999995,5.40518813398452,4.474811866015479,4.5600000000000005,5.371418511004032,3.7485814889959688,0.8741827920079231,2.219062368571758,1.3069449653648966,0.44142061865094984,2.485953362378421,1.9521713747650953,3293184
4.9399999999999995,5.359999999999999,4.52,4.46,5.217891812859857,3.7021081871401433,1.079357747733593,2.194308613240719,1.6410961863581945,0.5176193091089913,2.449570058276056,1.939047168205382,3457024
4.949999999999999,5.589140047250991,4.3108599527490075,4.84,5.445309838016862,4.234690161983138,1.0211854382728536,2.0542220920324326,1.401866051665235,0.6405048248804721,2.421127814182315,1.68731636988255,3620864
5.16,5.808382603097893,4.511617396902107,4.65,5.38109506905737,3.918904930942631,0.7701179417160651,2.1340591852863633,1.2905159338691035,0.24971994956302657,2.528211673154167,1.7399066974185595,3784704
5.11,5.9566994744299775,4.263300525570023,4.61,5.419258920247408,3.800741079752593,0.902020469866693,2.180624609192212,1.5133477464029461,0.29069319333043997,2.4710123838059164,1.8902368345785079,3948544
5.4399999999999995,6.287584804016683,4.592415195983316,5.130000000000001,5.845611626512595,4.414388373487407,1.1507848259061577,2.10982275257508,1.6453467025497146,0.6562229492626008,2.461511086553229,1.758134418596931,4112384
5.279999999999999,6.20714615891994,4.352853841080059,4.710000000000001,5.487753174214031,3.9322468257859704,1.3454210709780454,2.0870209291577337,1.9367737673838676,0.7540683745722231,2.4029946794292316,1.771047178886236,4276224
5.5600000000000005,6.250217357069497,4.869782642930504,5.0600000000000005,5.801889479639657,4.318110520360344,1.0196423569073283,2.171870576341947,1.4964867014931522,0.5427980123215044,2.4840646611285493,1.8596764915553443,4440064
5.35,6.244706655837543,4.455293344162456,4.9399999999999995,5.575924523823385,4.304075476176614,1.045027397821347,2.124064387877782,1.525022071545342,0.5650327240973518,2.32889933164857,1.9192294441069937,4603904
5.21,6.061410594249332,4.358589405750668,4.99,5.424626276242015,4.555373723757985,1.0704892984280985,2.0461285884181657,1.609261353108443,0.5317172437477541,2.2791191426095425,1.8131380342267889,4767744
5.470000000000001,6.171498396291824,4.768501603708177,5.29,6.01034713853808,4.56965286146192,1.0380703076720237,2.0905920664469404,1.4092958634370532,0.6668447519069942,2.3420470753865676,1.839137057507313,4931584
5.710000000000001,6.3384106937346,5.081589306265402,5.17,5.662036584005701,4.677963415994299,1.0449635896210867,2.2204826300342875,1.6290360978144118,0.4608910814277616,2.4157244388491255,2.0252408212194495,5095424
5.770000000000001,6.530328876210816,5.009671123789187,5.11,5.6585435260761,4.561456473923901,0.6608066206177076,2.197712487479051,1.035914571291351,0.2856986699440643,2.5036500046529713,1.8917749703051305,5259264
5.92,6.750421579681068,5.089578420318932,5.459999999999999,5.954368283772331,4.9656317162276675,0.6071929159263769,2.113373590012391,1.0159604026370406,0.19842542921571327,2.4639515215057948,1.7627956585189877,5423104
5.87,6.46,5.28,5.120000000000001,5.663691088762729,4.576308911237273,0.983044106637438,2.1636812915404633,1.7258654739581518,0.24022273931672422,2.441161356446281,1.8862012266346457,5586944
5.5200000000000005,6.216850055607375,4.823149944392626,5.05,5.581507290636733,4.518492709363267,0.9042837843919793,2.177741597096125,1.523315255646211,0.2852523131377477,2.3571334648197237,1.9983497293725265,5750784
5.5,6.141872261435249,4.858127738564751,5.159999999999999,5.90458041875945,4.415419581240548,0.9431570454811057,2.1683816139896708,1.3805593256352235,0.5057547653269878,2.329393000681611,2.0073702272977307,5914624
6.1499999999999995,6.685256947642905,5.614743052357094,5.139999999999999,5.873757453113765,4.406242546886233,0.8310267948855957,2.2003106534481045,1.535844822742602,0.1262087670285894,2.422304644745133,1.9783166621510764,6078464
5.99,6.523760245803301,5.4562397541967,5.290000000000001,5.916817357768593,4.663182642231408,0.9878796421612301,2.1828381990393,1.5948459003571123,0.3809133839653479,2.357862563056335,2.007813835022265,6242304
6.16,6.715337735076593,5.604662264923407,5.3100000000000005,5.876480361530742,4.743519638469259,0.9009182485441366,2.1521626303593315,1.3749405723548371,0.4268959247334361,2.314100994752804,1.990224265965859,6406144
5.79,6.67255311454892,4.90744688545108,5.4399999999999995,5.995337735076593,4.884662264923406,0.5970316797494888,2.273138924439748,1.0417465308804041,0.15231682861857343,2.4657843075269534,2.080493541352543,6569984
6.13,6.7350619802962335,5.524938019703766,5.32,5.966219776856141,4.67378022314386,0.738920149145027,2.1807824239134788,0.9964821120967826,0.4813581861932714,2.349708137297331,2.0118567105296266,6733824
5.999999999999999,6.534789678284836,5.465210321715162,5.54,6.065737577123796,5.014262422876204,0.8237443969274562,2.214984727402528,1.4841524385846911,0.16333635527022128,2.3937319969830257,2.03623745782203,6897664
6.05,6.74462219947249,5.35537780052751,5.51,5.801376045686669,5.218623954313331,0.740688245681425,2.2214344451824823,1.0714905327359834,0.40988595862686666,2.3350703341834924,2.1077985561814723,7061504
5.99,6.682026011071839,5.297973988928161,5.41,5.949351462406472,4.870648537593528,0.5753547788287202,2.2041777700185774,0.8432438342403372,0.30746572341710326,2.4513308458133096,1.9570246942238452,7225344
6.01,6.484236228055175,5.535763771944825,5.71,6.3206553856308805,5.0993446143691195,0.6746732909232378,2.155904125670592,0.9775798115789007,0.37176677026757493,2.373180458719611,1.9386277926215738,7389184
6.209999999999999,6.950877857679657,5.469122142320341,5.820000000000001,6.5878541528181,5.052145847181903,0.7142008711273471,2.140764415760835,1.0704306026078634,0.35797113964683075,2.370938611074455,1.9105902204472152,7553024
6.27,6.823263047744922,5.7167369522550775,5.470000000000001,5.919555335859781,5.0204446641402205,0.8903415827080607,2.162013214826584,1.517412344581712,0.26327082083440945,2.330189871330707,1.9938365583224609,7716864
6.0600000000000005,6.684819974072533,5.435180025927468,5.630000000000001,6.186866231693035,5.073133768306967,0.845926366498073,2.1806837479273478,1.3322593030150738,0.3595934299810722,2.3691111071797315,1.9922563886749642,7880704
6.35,7.163941029804985,5.536058970195015,5.61,6.069238500128201,5.150761499871799,0.7464969192127076,2.2635751883188884,1.4686103382667632,0.024383500158651872,2.453722060037579,2.073428316600198,8044544
6.1899999999999995,6.933572457800851,5.446427542199148,5.6,6.264830805543786,4.935169194456213,0.8247609309852123,2.155825398862362,1.2172388188845988,0.43228304308582577,2.335201391519208,1.976449406205516,8208384
6.459999999999999,7.175821206726931,5.7441787932730675,5.58,6.208967407740656,4.951032592259344,0.7971639549359679,2.185663955907027,1.3200442091301663,0.27428370074176966,2.370630478708932,2.0006974331051217,8372224
6.010000000000001,6.52662365412358,5.493376345876421,5.6,6.140370243444251,5.059629756555748,0.7634328987449408,2.210914052029451,1.4214436700900213,0.10542212739986045,2.3844283297708992,2.0373997742880023,8536064
6.049999999999999,6.5603920062069925,5.539607993793005,5.76,6.191740662898458,5.328259337101541,0.7928678550757469,2.2525613218545915,1.3885661115387036,0.19716959861279015,2.33889232425336,2.166230319455823,8699904
6.369999999999999,6.895452186216786,5.844547813783213,5.75,6.266236379965612,5.233763620034388,1.0818170374259353,2.068016023437182,1.8651530299977919,0.29848104485407867,2.2068952002455644,1.9291368466287997,8863744
6.23,6.5822782990761715,5.877721700923829,5.670000000000001,6.151767578817837,5.188232421182165,0.8482328319611648,2.163950524230798,1.5332237526086234,0.16324191131370613,2.3635957729010575,1.9643052755605388,9027584
6.31,6.771410879802373,5.848589120197627,5.58,6.289647799968407,4.8703522000315935,0.638465317711234,2.1770389323433244,1.020457329036556,0.2564733063859122,2.3603479346572556,1.9937299300293931,9191424
6.5699999999999985,7.030543157586776,6.109456842413221,5.63,5.982278299076171,5.277721700923829,0.6990116295715173,2.2670646687348683,1.382334897955176,0.015688361187858657,2.4464622555813498,2.087667081888387,9355264
6.339999999999999,6.819999999999999,5.8599999999999985,5.409999999999999,5.830594816896261,4.989405183103737,0.641506957449019,2.2014219969511037,1.1308633043945082,0.15215061050352968,2.3965208003800607,2.006323193522147,9519104
6.300000000000001,6.929285308902092,5.67071469109791,5.83,6.3477837386399845,5.312216261360016,0.8954471724107862,2.1485198512673382,1.5544887951445379,0.23640554967703464,2.3757439761339585,1.9212957264007178,9682944
6.63,7.317095335452075,5.942904664547925,5.37,5.8150842616853575,4.924915738314643,0.4726277160768707,2.2732529386878015,0.7612188404102752,0.1840365917434662,2.395323279517142,2.151182597858461,9846784
6.33,6.851632054229799,5.808367945770201,5.91,6.502368128784796,5.317631871215204,0.6362810082733631,2.251435010135174,1.2085540939833468,0.06400792256337928,2.4252008967745753,2.0776691234957725,10010624
6.62,7.439512049941915,5.800487950058085,6.0,6.627694193059009,5.372305806940991,0.6263294346630573,2.2130977655450503,1.0617699218673844,0.19088894745873036,2.347202162613795,2.0789933684763056,10174464
6.49,7.072151183113116,5.907848816886885,6.029999999999999,6.581452627158489,5.4785473728415095,0.5782436476554722,2.22679182390372,0.9426811791720823,0.21380611613886213,2.3388562805646393,2.1147273672428004,10338304
6.69,7.326317530797322,6.053682469202679,5.949999999999999,6.771279489577086,5.128720510422912,0.5071599155664445,2.2410784254471467,0.8433518281211849,0.17096800301170395,2.400315126737094,2.0818417241571994,10502144
6.469999999999999,6.964064773081424,5.9759352269185735,6.05,6.424833296279826,5.675166703720174,0.6304537397498886,2.2143399427334467,1.1229883676753976,0.1379191118243796,2.298535675014824,2.1301442104520696,10665984
6.5,7.1,5.9,6.1499999999999995,6.705427763079952,5.594572236920047,0.5731553638509164,2.2617676675319673,1.1135521270629014,0.03275860063893132,2.480125203554911,2.043410131509024,10829824
6.63,6.964813380855664,6.295186619144336,5.87,6.421452627158489,5.318547372841511,0.6296488191311558,2.258657631774743,1.2233396812577384,0.03595795700457327,2.3815077827957287,2.1358074807537575,10993664
6.67,7.20113086899558,6.138869131004419,5.87,6.391632054229799,5.348367945770201,0.46697899832700696,2.2200493559241297,0.7224677740445093,0.2114902226095045,2.368527430954518,2.071571280893741,11157504
6.909999999999999,7.486974869470066,6.333025130529933,5.880000000000001,6.379599839871872,5.380400160128129,0.7266539099626244,2.2251108571887017,1.35148775418037,0.10182006574487867,2.446453843858813,2.0037678705185904,11321344
6.69,7.0653664875824695,6.314633512417531,5.66,6.009857113690718,5.310142886309282,0.4081784675518671,2.3253075768550233,0.643467052472228,0.17288988263150618,2.4469605559859082,2.2036545977241384,11485184
6.279999999999999,6.661575680566777,5.8984243194332215,5.66,6.238273291792039,5.081726708207961,0.736028020704786,2.1995943730076157,1.2366469735456391,0.235409067863933,2.366572517540752,2.0326162284744793,11649024
6.739999999999999,7.267636238330916,6.212363761669082,5.999999999999999,6.640312423743284,5.359687576256714,0.5444919423510631,2.2260755797227225,0.831024190159962,0.2579596945421642,2.38191606637897,2.0702350930664752,11812864
6.640000000000001,7.264819974072533,6.015180025927468,6.29,6.7448626166217664,5.835137383378234,0.5303929124027491,2.1507516746719677,0.8888737365809696,0.17191208822452858,2.3109536596331344,1.9905496897108013,11976704
6.9300000000000015,7.9139207285142446,5.946079271485758,6.119999999999999,6.654415568635494,5.585584431364504,0.6943678131327033,2.1822308406233786,1.0180368320989117,0.37069879416649504,2.3111783462405575,2.0532833350061996,12140544
6.950000000000001,7.505427763079954,6.394572236920048,5.830000000000001,6.2970117771534255,5.362988222846576,0.6998600377080342,2.0877685099840164,1.0790060974946019,0.3207139779214666,2.324875785706975,1.8506612342610578,12304384
6.719999999999999,7.381513416341648,6.0584865836583495,5.83,6.351632054229799,5.308367945770201,0.37288500997237856,2.2439448113242784,0.6181852529365853,0.12758476700817176,2.426219250780528,2.0616703718680287,12468224
6.76,7.384819974072532,6.135180025927467,5.98,6.5255272678794345,5.434472732120566,0.5233804093363383,2.1576499953866004,0.8411981964354991,0.20556262223717758,2.3911821953874264,1.9241177953857744,12632064
6.7,7.066060104354462,6.333939895645538,5.97,6.58,5.359999999999999,0.48745189420878887,2.207933233678341,0.7149151976481726,0.25998859076940517,2.3642586517805215,2.05160781557616,12795904
7.089999999999999,7.478458491991099,6.701541508008899,6.17,6.603704968844029,5.736295031155971,0.5546164204056064,2.215436268349489,0.8813179974308433,0.2279148433803696,2.3974616005761185,2.033410936122859,12959744
7.06,7.329072480941473,6.790927519058526,6.05,6.630086200490927,5.469913799509072,0.4696770610714641,2.1856533805529277,0.8984149438406515,0.040939178302276835,2.4023451017418447,1.9689616593640107,13123584
7.18,7.5536308338453875,6.806369166154612,6.5,7.202851335632223,5.797148664367777,0.5008756471797825,2.2014867196480434,0.8407419835758689,0.16100931078369612,2.3698822754605406,2.0330911638355462,13287424
7.030000000000001,7.572309874518251,6.487690125481751,6.32,6.721995024844836,5.918004975155164,0.5179276541806759,2.2227010582884157,0.9046984041132247,0.13115690424812704,2.3673159488575664,2.078086167719265,13451264
6.88,7.315430821141545,6.444569178858455,5.959999999999999,6.4563869458396335,5.463613054160365,0.3683050817189117,2.11687048325936,0.5781155426474067,0.1584946207904166,2.3213350801854373,1.912405886333283,13615104
6.909999999999999,7.566429737291052,6.253570262708947,5.82,6.2712205669071395,5.368779433092861,0.5172081951983273,2.1785481592019402,0.7828225594521308,0.25159383094452387,2.373071284210341,1.9840250341935393,13778944
6.999999999999998,7.451663591625447,6.548336408374549,6.460000000000001,6.9523413450036475,5.967658654996354,0.6518690974762043,2.161431551973025,1.111834860512289,0.19190333444011953,2.3142463573404664,2.0086167466055835,13942784
7.1800000000000015,7.754108003776294,6.605891996223709,6.220000000000001,6.783560112144215,5.656439887855786,0.620987862193336,2.137447879215082,1.1122523116714353,0.12972341271523669,2.3181779916289518,1.956717766801212,14106624
6.779999999999999,7.203792402008341,6.3562075979916575,6.3,6.997137002317335,5.6028629976826645,0.4765099882303427,2.213594093422095,0.79650774014288,0.15651223631780548,2.3971906835583408,2.0299975032858493,14270464
7.0200000000000005,7.576417109729743,6.463582890270258,6.4,6.75213633723318,6.0478636627668205,0.4102386699756607,2.2326751872897153,0.6949802836854801,0.1254970562658413,2.396936151228373,2.0684142233510574,14434304
7.029999999999999,7.4795553358597795,6.580444664140219,6.22,6.750659966456864,5.689340033543136,0.5618025775377948,2.1563020780682565,0.7407800488964411,0.3828251061791485,2.364401600889292,1.948202555247221,14598144
7.18,7.537211421989834,6.822788578010165,6.380000000000001,6.8061455150532515,5.95385448494675,0.6441148331699272,2.2033573975165686,1.0376392092249906,0.25059045711486383,2.374875033838177,2.03183976119496,14761984
6.94,7.371740662898459,6.508259337101542,6.17,6.516554469023269,5.823445530976731,0.4285746566951275,2.180370953679085,0.7101871276181311,0.146962185772124,2.4544016216618707,1.9063402856962992,14925824
7.3199999999999985,7.888858506133114,6.751141493866883,6.4300000000000015,6.64470910553584,6.215290894464163,0.44436344165975844,2.2305895850062374,0.8202390403156242,0.06848784300389266,2.3932675086297586,2.067911661382716,15089664
7.06,7.558397431775084,6.561602568224915,6.14,6.5898888751680795,5.69011112483192,0.7911557173977297,2.071648128330707,1.3301479957955338,0.25216343899992577,2.271814612031758,1.871481644629656,15253504
7.230000000000001,7.888862656401167,6.571137343598836,6.360000000000001,7.099188744503055,5.620811255496948,0.7278140245005489,2.1359288627902666,1.373990490451893,0.08163755854920474,2.3235885919363635,1.94826913364417,15417344
7.1899999999999995,7.6746648326421045,6.7053351673578945,6.51,7.07471231613982,5.94528768386018,0.6309367969632149,2.1211830884218217,0.9994050662082092,0.2624685277182206,2.2786046064156147,1.963761570428029,15581184
7.08,7.533431361950186,6.6265686380498146,6.080000000000001,6.756461381011512,5.40353861898849,0.3393293608756115,2.2821838796138767,0.6219243553370271,0.056734366414195936,2.3989211484866035,2.16544661074115,15745024
7.25,7.730104155366312,6.769895844633688,6.67,7.328862656401165,6.0111373435988344,0.5218091443491478,2.204320157070955,0.8497632159974313,0.19385507270086427,2.391153624792895,2.017486689349015,15908864
7.1,7.6477225575051655,6.552277442494834,6.43,6.8424318125460255,6.017568187453974,0.6313369434947769,2.1455644374092424,0.8542926610048013,0.40838122598475246,2.213800901184596,2.077327973633889,16072704
7.040000000000001,7.485421149026402,6.594578850973599,6.11,6.582122865364515,5.6378771346354855,0.5706288455675046,2.0476786176363624,0.9248619070781889,0.2163957840568203,2.2942175585570896,1.8011396767156351,16236544
7.2299999999999995,7.7012748667179265,6.758725133282073,6.37,6.772616442783948,5.967383557216052,0.4801417721745868,2.1995766341686247,0.8460225624546907,0.11426098189448292,2.3817040798222715,2.017449188514978,16400384
7.390000000000001,7.768021163428717,7.011978836571284,6.49,6.986890329952194,5.993109670047806,0.5249417026837666,2.054246593018373,0.7850053853145571,0.26487802005297606,2.2781742633576547,1.8303189226790912,16564224
7.49,8.043985559378582,6.936014440621419,6.74,7.198693797647189,6.281306202352812,0.5177907452608148,2.159737489124139,0.8452938402643332,0.19028765025729644,2.339051475064275,1.9804235031840034,16728064
7.4799999999999995,8.264601809837322,6.6953981901626785,6.6899999999999995,7.225630469633683,6.154369530366316,0.3768382375283787,2.2696706632773083,0.8078979843923473,-0.054221509335589946,2.4358969117114397,2.103444414843177,16891904
7.1,7.714817045957576,6.485182954042424,6.43,7.01489315263559,5.845106847364409,0.44042392442934214,2.1277376527587575,0.7324534110566847,0.14839443780199962,2.3175403539523307,1.9379349515651842,17055744
7.51,7.992597140480546,7.027402859519453,6.340000000000001,6.832341345003647,5.847658654996354,0.7440724200336263,2.1214589913686117,1.2520568294737062,0.23608801059354634,2.326766829084197,1.9161511536530262,17219584
7.599999999999999,8.181377674149944,7.018622325850053,6.45,7.127126280689208,5.772873719310792,0.36662525821399566,2.243777859707673,0.6188659229740032,0.11438459345398816,2.3941427190676583,2.093413000347688,17383424
7.4,7.977927331071996,6.822072668928005,6.36,6.876139516022558,5.843860483977442,0.3246156930147359,2.2530709117650987,0.769681352172944,-0.1204499661434722,2.4483113585120053,2.057830465018192,17547264
7.5200000000000005,7.984327470649757,7.055672529350244,6.5,7.0813776741499455,5.9186223258500545,0.7050794005549202,2.1178334832191466,1.2433990087285842,0.16675979238125638,2.302255534005732,1.9334114324325615,17711104
7.359999999999999,7.924269439186635,6.795730560813364,6.51,6.78367864366808,6.23632135633192,0.4911028248180324,2.1830320015549662,0.8096533785513296,0.17255227108473525,2.3374443095958446,2.028619693514088,17874944
7.3199999999999985,7.899309934318408,6.740690065681589,6.459999999999999,7.2909031231136385,5.62909687688636,0.34225223894075796,2.2046998341878257,0.5602311736893303,0.12427330419218566,2.36886303737186,2.0405366310037913,18038784
7.19,7.763498038357588,6.616501961642413,6.319999999999999,6.771220566907139,5.86877943309286,0.33745566985259445,2.2443164562185607,0.556711731671486,0.11819960803370291,2.428057762234673,2.0605751502024483,18202624
7.639999999999999,8.231945943477948,7.048054056522049,6.4799999999999995,7.057581163127745,5.902418836872254,0.42655245917849244,2.184445216755072,0.6988083348104877,0.15429658354649722,2.3532377403016915,2.015652693208452,18366464
7.31,7.923921819126833,6.696078180873166,6.289999999999999,6.800783711564884,5.779216288435114,0.5539714632090181,2.1405279859900475,0.9889729207583757,0.1189700056596606,2.3248489780546024,1.9562069939254927,18530304
7.7299999999999995,8.149642705167146,7.310357294832854,6.460000000000001,6.940000000000001,5.98,0.6056361705375214,2.1069471249977747,1.0531695293672572,0.15810281170778556,2.3201667653082705,1.8937274846872787,18694144
7.6,7.957770876399966,7.242229123600033,6.6,7.201664358259652,5.998335641740347,0.44669148425261174,2.192707114915053,0.7537769919490471,0.1396059765561763,2.3583160681048216,2.0270981617252843,18857984
7.55,8.083385414123782,7.016614585876217,6.83,7.3380354318352214,6.321964568164779,0.3617645665382345,2.244393796225389,0.6476199466391487,0.07590918643732036,2.40218873318961,2.0865988592611675,19021824
7.75,8.076343377441614,7.4236566225583855,6.720000000000001,7.261848687365763,6.178151312634238,0.3517826177490254,2.214491515358289,0.590808461872786,0.11275677362526487,2.391014040387246,2.037968990329332,19185664
7.9,8.607106781186548,7.1928932188134524,6.660000000000001,7.438716893357272,5.88128310664273,0.607476602618893,2.143107356627782,1.0109904307067152,0.20396277453107092,2.3529136003813598,1.9333011128742046,19349504
7.7299999999999995,8.376606526413088,7.083393473586911,6.640000000000001,7.0200000000000005,6.260000000000001,0.4780436459928751,2.164823006590207,0.7234825157356066,0.23260477625014356,2.2587653421047618,2.0708806710756527,19513344
7.49,8.02,6.960000000000001,6.5,7.040370243444252,5.959629756555748,0.3697056618984788,2.253970735768477,0.7776057068379354,-0.03819438304097772,2.490706146744449,2.0172353247925052,19677184
7.7,8.23851648071345,7.161483519286549,6.8,7.275394572960188,6.3246054270398115,0.5766500665185352,2.1131046757102014,0.946613407876082,0.20668672516098846,2.3206070048342293,1.9056023465861736,19841024
7.55,7.948120584747888,7.151879415252112,6.5,6.956070170039655,6.043929829960345,0.40867101073575524,2.2470047488808635,0.7750333549469516,0.04230866652455889,2.4983080271464644,1.9957014706152627,20004864
7.7,8.128952211790544,7.271047788209456,6.919999999999999,7.392863616701475,6.447136383298523,0.2882886249882479,2.2764926860729853,0.38564336768555973,0.1909338822909361,2.3726511914768635,2.180334180669107,20168704
7.879999999999998,8.462752091373337,7.29724790862666,6.67,7.041618083521241,6.298381916478759,0.5526339347163836,2.1530904516577722,0.8518270982870692,0.25344077114569796,2.333065211176091,1.9731156921394537,20332544
7.85,8.235356977359954,7.464643022640046,6.57,7.1929767250869014,5.947023274913099,0.522332071668158,2.1868259077270826,0.8575176930726345,0.18714645026368143,2.3370423101708058,2.0366095052833595,20496384
7.75,8.413701740241805,7.086298259758195,6.43,7.049758017293846,5.810241982706153,0.30888083541455363,2.228705279032389,0.4784097796291156,0.1393518911999917,2.435487435598896,2.021923122465882,20660224
7.840000000000001,8.22262252939418,7.457377470605821,6.709999999999999,7.1735730794599695,6.246426920540029,0.4280061284701029,2.180476736028989,0.8109910047887199,0.045021252151485947,2.43335499142639,1.927598480631588,20824064
7.87,8.341274866717928,7.398725133282073,6.65,7.372841614740048,5.927158385259952,0.491675325234731,2.099211991826693,0.7451363606945354,0.2382142897749267,2.2587720336641186,1.939651949989268,20987904
7.88,8.253630833845389,7.506369166154612,6.7700000000000005,7.404113554499508,6.135886445500493,0.4548468466227254,2.189839950203895,0.9625833108161164,-0.052889617570665515,2.3691682378596424,2.010511662548148,21151744
7.840000000000001,8.292106182218292,7.387893817781708,6.7,7.179583152331272,6.220416847668728,0.41319858923476815,2.2326145733396214,0.7029697519675393,0.123427426501997,2.4232241066556055,2.0420050400236374,21315584
7.470000000000001,8.081637147334922,6.8583628526650795,6.6,7.056070170039654,6.143929829960345,0.5781723820293942,2.1731910735368727,1.0813366274652998,0.0750081365934887,2.384460726431401,1.9619214206423445,21479424
7.839999999999999,8.240499687890015,7.439500312109983,7.01,7.430594816896262,6.589405183103738,0.5138322362055381,2.099161798755328,0.7871557730025385,0.2405086994085377,2.2572469585057737,1.9410766390048824,21643264
7.94,8.233938769133982,7.646061230866019,6.69,7.200783711564886,6.179216288435115,0.40395778934859355,2.1663825159271557,0.7078324682436199,0.10008311045356727,2.4027292769739392,1.930035754880372,21807104
7.74,8.155210789840535,7.324789210159467,6.790000000000001,7.162692903071686,6.417307096928316,0.3268005630932749,2.224779703716437,0.47844689322525097,0.17515423296129878,2.3963580244903984,2.0532013829424756,21970944
7.68,8.113128156554154,7.246871843445845,6.5,6.953872228716409,6.046127771283591,0.3451853731957574,2.1172852605581287,0.5424538217159971,0.14791692467551767,2.3220824093871446,1.9124881117291128,22134784
7.93,8.472309874518249,7.38769012548175,6.87,7.270124980474852,6.469875019525149,0.4807732084145148,2.0701363508900004,0.8130190276213317,0.14852738920769792,2.2534041381310055,1.8868685636489952,22298624
7.969999999999999,8.423982378512646,7.516017621487352,7.230000000000001,7.644849370253832,6.815150629746171,0.5322589602942268,2.1327591891090076,0.9924941425404855,0.07202377804796811,2.344977118727776,1.9205412594902393,22462464
7.85,8.486003144646313,7.2139968553536855,6.62,7.011918358845309,6.2280816411546915,0.5210432310743879,2.153828232983748,0.8198611214596383,0.2222253406891374,2.367660859905206,1.9399956060622903,22626304
7.910000000000001,8.440000000000001,7.380000000000001,6.750000000000002,7.446060342211796,6.053939657788208,0.48602167085433995,2.188329405585925,0.8083578985666677,0.1636854431420121,2.301826851288286,2.074831959883564,22790144
7.94,8.32,7.5600000000000005,6.94,7.256859590355098,6.623140409644903,0.4058211786051591,2.1948528801401457,0.5903326715435329,0.2213096856667853,2.3042853265202177,2.0854204337600737,22953984
8.190000000000001,8.581024295920344,7.798975704079658,6.85,7.297772263544762,6.402227736455237,0.39164591214309136,2.155287987490495,0.5852165520726055,0.19807527221357726,2.352692525710821,1.9578834492701696,23117824
8.030000000000001,8.609741321625432,7.4502586783745715,6.970000000000001,7.392018956920184,6.547981043079817,0.53687465613087,2.042560456693173,0.8062380793705954,0.2675112328911447,2.1723714662486175,1.9127494471377284,23281664
7.8100000000000005,8.2582186966203,7.361781303379701,6.969999999999999,7.443392015141784,6.496607984858214,0.5698462438730834,2.107421056926251,0.9022959740399745,0.23739651370619225,2.3466551470791965,1.8681869667733049,23445504
7.929999999999998,8.239999999999998,7.619999999999997,6.890000000000001,7.5200000000000005,6.260000000000001,0.3898995839680235,2.2736605713764826,0.6813856958609434,0.09841347207510354,2.3917289562194837,2.1555921865334815,23609344
8.26,8.536405499221706,7.9835945007782945,6.960000000000001,7.491413210223458,6.428586789776544,0.3948746079035724,2.144553954402606,0.635297989024004,0.15445122678314088,2.3187085911719403,1.9703993176332717,23773184
8.110000000000001,8.710749531835024,7.509250468164978,6.869999999999999,7.4104627646748655,6.329537235325133,0.3678851128245393,2.183229654033979,0.5686116873212613,0.1671585383278172,2.3950795964926974,1.9713797115752605,23937024
8.209999999999999,8.838410693734598,7.5815893062654,6.92,7.2882390527904395,6.55176094720956,0.2834484736279895,2.2293126985430716,0.5018205249321089,0.06507642232387004,2.4433421089304335,2.0152832881557097,24100864
8.089999999999998,8.462692903071682,7.717307096928314,7.099999999999999,7.474165738677393,6.725834261322604,0.4180414750939234,2.1734151641527815,0.6173161312656515,0.2187668189221953,2.3431755411735273,2.0036547871320356,24264704
8.02,8.497074417675062,7.542925582324937,6.959999999999999,7.4399999999999995,6.479999999999999,0.306175985528777,2.1439916029572488,0.5048894327623645,0.10746253829518954,2.3756068878574412,1.9123763180570563,24428544
7.99,8.447055795281058,7.532944204718943,7.05,7.455585995813465,6.644414004186535,0.417978315676252,2.1143926545977587,0.6880933882465633,0.14786324310594068,2.3242666343059635,1.904518674889554,24592384
8.280000000000001,8.575972971738976,7.984027028261027,6.9399999999999995,7.569603049547887,6.310396950452112,0.47315596699093776,2.1630328903595606,0.9064501211251805,0.039861812856695045,2.323007920376931,2.00305786034219,24756224
8.180000000000001,8.55363083384539,7.806369166154614,7.039999999999999,7.406606055596466,6.673393944403532,0.35395284911307195,2.152517981827259,0.611793937941095,0.09611176028504892,2.386669873509565,1.9183660901449529,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-ninja-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.8299999999999996,3.34,2.3199999999999994,2.89,3.278458491991101,2.5015415080088994,0.9075666492804885,2.7058426469564436,1.3550922606713436,0.46004103788963346,2.7070661722095846,2.7046191217033027,16384,0.40206310898065567,2.0930291414260864
3.25,3.7174398357008096,2.7825601642991904,3.37,3.6767572330035594,3.063242766996441,1.518251782655716,2.5093848437070845,1.754456870208791,1.282046695102641,2.579511458295686,2.439258229118483,180224,2.4163528800010683,3.0509769201278685
3.5,3.9074309757492673,3.0925690242507327,3.500000000000001,3.9959838707054907,3.004016129294511,1.359256248921156,2.543297728896141,1.7365902690517716,0.9819222287905403,2.62201161012884,2.4645838476634423,344064,3.274386191368103,3.2657429933547975
3.4200000000000004,3.927543101617981,2.9124568983820196,3.69,4.026005952328228,3.353994047671771,1.5099548354744912,2.429138708114624,1.7331713585745947,1.2867383123743876,2.5719894304044946,2.286287985824753,507904,3.313368225097656,3.238022875785828
4.07,4.539148164229596,3.6008518357704045,4.090000000000001,4.486106046406768,3.6938939535932334,1.392955844849348,2.2360427528619766,1.5955226991521498,1.1903889905465461,2.3694647759214518,2.1026207298025015,671744,3.7157549619674684,3.8969162940979003
4.99,5.527494186015068,4.452505813984932,4.46,4.872795348811006,4.047204651188994,1.272722101211548,2.109639923274517,1.4518200438309856,1.0936241585921103,2.2639053293157954,1.9553745172332384,835584,4.757201099395752,4.7931315183639525
5.1000000000000005,5.640370243444252,4.559629756555749,4.81,5.235323406362734,4.384676593637265,1.2099667944014072,1.9551309287548064,1.3503380328997903,1.0695955559030241,2.035267557561785,1.874994299947828,999424,4.811854124069214,4.904767894744873
5.090000000000001,5.67898217290509,4.501017827094912,5.15,5.604422710700071,4.69557728929993,0.9359897516667843,1.8981568023562432,1.0485926319329242,0.8233868714006445,2.051177242197477,1.7451363625150094,1163264,4.918842768669128,4.894709157943725
5.51,5.824483703870328,5.1955162961296715,5.24,5.662374241638858,4.817625758361142,0.9404322721064091,1.7952597469091416,1.060011049771515,0.8208534944413033,1.9080580084457055,1.6824614853725777,1327104,5.3508556365966795,5.303808212280273
5.4399999999999995,6.086838465151849,4.79316153484815,5.39,5.810594816896262,4.969405183103738,0.8954222880303859,1.7419264927506446,1.0155144040058368,0.775330172054935,1.8922203950007355,1.5916325905005537,1490944,5.359757900238037,5.243678140640259
5.86,6.535573830162182,5.184426169837819,5.3100000000000005,5.614795013082564,5.005204986917437,0.7947319112718105,1.7235835283994674,0.9695027467107469,0.6199610758328742,1.9687069834547477,1.478460073344187,1654784,5.612295484542846,5.629458093643189
5.880000000000001,6.777552226892675,4.982447773107326,5.700000000000001,6.322896460095899,5.077103539904103,0.7998299121856689,1.612759804725647,0.8985611825715405,0.7010986417997973,1.8794990309453388,1.3460205785059554,1818624,5.657905530929566,5.637092065811157
6.62,7.4358431221748456,5.804156877825155,5.820000000000001,6.360000000000001,5.280000000000001,0.7584771059453488,1.5695826828479766,0.8637562153062027,0.6531979965844948,1.8484518093864282,1.2907135563095251,1982464,6.093294715881347,6.285036230087281
6.55,7.529030132324843,5.5709698676751565,6.049999999999999,6.628359749636849,5.471640250363149,0.7163625087589025,1.505895259976387,0.8043001682724087,0.6284248492453963,1.7834268445995276,1.2283636753532465,2146304,6.102352046966553,6.203034353256226
7.210000000000001,7.949526875779374,6.470473124220628,6.249999999999999,6.8248912940721915,5.675108705927807,0.6668653670698405,1.4013880059123038,0.7696717805953276,0.5640589535443533,1.6951509814080004,1.1076250304166073,2310144,6.5082330226898195,6.781765460968018
7.470000000000001,7.953838816136119,6.986161183863882,6.0,6.41952353926806,5.58047646073194,0.652733602374792,1.3395112030208112,0.7453988138019318,0.5600683909476523,1.6956716851100067,0.9833507209316157,2473984,6.7818797588348385,6.978264665603637
7.519999999999999,8.106174035590113,6.933825964409885,5.9799999999999995,6.379499687108764,5.580500312891235,0.5309215307235717,1.3773946411907674,0.6281789147180316,0.4336641467291119,1.7215727262467617,1.033216556134773,2637824,6.666298961639404,6.979927206039429
7.639999999999999,8.089888875168079,7.190111124831919,5.78,6.345331761004103,5.214668238995897,0.524775942787528,1.2840732388198375,0.6379271903465807,0.41162469522847533,1.6510921060901966,0.9170543715494783,2801664,7.109991455078125,7.086199808120727
8.03,8.664113554499506,7.395886445500492,5.99,6.468434948556228,5.511565051443773,0.4544706592336297,1.2872972197830677,0.5803860407429233,0.32855527772433607,1.6156791311412537,0.9589153084248816,2965504,7.291786193847656,7.435499906539917
7.7,8.149444101084885,7.250555898915116,6.1,6.463318042491698,5.736681957508301,0.45589983444660903,1.2549401387572288,0.6027907379271488,0.3090089309660693,1.565019827484846,0.9448604500296117,3129344,7.194914102554321,7.116972255706787
7.83,8.545611626512594,7.114388373487406,6.38,7.018435587980495,5.741564412019505,0.39546233247965573,1.2520347870886326,0.5176733981266731,0.27325126683263834,1.5538094765436927,0.9502600976335723,3293184,7.134349727630616,7.169344711303711
7.76,8.23791212581394,7.282087874186059,6.22,6.71152822909778,5.728471770902219,0.3437022194266319,1.1829664304852485,0.42697806071223654,0.2604263781410273,1.5477572039807042,0.8181756569897928,3457024,7.1330235481262205,7.081641387939453
7.92,8.581513416341648,7.2584865836583505,6.180000000000001,6.87108610172684,5.488913898273161,0.3188475959002971,1.0844743307679892,0.41463641960167463,0.22305877219891956,1.4789641240436602,0.6899845374923183,3620864,7.350077152252197,7.194580364227295
8.09,8.566340214552582,7.6136597854474175,6.319999999999999,6.782168800331653,5.857831199668346,0.36119628027081485,0.9962904397398233,0.46082693390211127,0.26156562663951843,1.4334783959124484,0.5591024835671983,3784704,7.43512978553772,7.365848779678345
8.139999999999999,8.615815090134811,7.664184909865186,6.16,6.738273291792039,5.581726708207961,0.32186864223331213,1.0446682397276164,0.40822994184521494,0.23550734262140932,1.3678848293157229,0.7214516501395098,3948544,7.462176370620727,7.393326187133789
8.250000000000002,8.643064880140672,7.856935119859331,6.25,6.766236379965612,5.733763620034388,0.3034355822950602,1.0382806580513715,0.3940000977918034,0.21287106679831697,1.3882234761909187,0.6883378399118244,4112384,7.530828952789307,7.467162990570069
8.35,8.727491721763537,7.972508278236463,6.0600000000000005,6.491740662898459,5.628259337101542,0.2943001427687705,1.0011539243161678,0.38021734747787866,0.2083829380596623,1.2731008730630906,0.729206975569245,4276224,7.537856006622315,7.562027263641357
8.510000000000002,8.980000000000002,8.040000000000001,6.459999999999999,6.958397431775084,5.961602568224914,0.3112329328432679,1.0269440554082394,0.41672103223326773,0.20574483345326808,1.318568592058851,0.7353195187576278,4440064,7.639830493927002,7.692949914932251
8.33,8.704299345444259,7.955700654555742,6.5,6.983735464897913,6.016264535102087,0.2580161038786173,1.0393390946090222,0.3346428610866885,0.18138934667054607,1.361219090605841,0.7174590986122034,4603904,7.54799165725708,7.521119117736816
8.49,8.933734154646675,8.046265845353325,6.7299999999999995,7.11742741255621,6.342572587443789,0.2841163699515164,1.0937564820051193,0.3827606253645235,0.18547211453850931,1.4306578880525969,0.7568550759576418,4767744,7.693039035797119,7.671754598617554
8.450000000000001,8.904422710700072,7.995577289299931,6.45,7.016127194188726,5.883872805811274,0.2788872055709362,1.0771413326263428,0.3275626561349467,0.23021175500692576,1.410410714598508,0.7438719506541777,4931584,7.726475429534912,7.608962917327881
8.53,8.97955533585978,8.080444664140218,6.55,6.950624512480203,6.149375487519797,0.25066805211827153,1.0682138733565807,0.32553517354783074,0.17580093068871233,1.414485332359653,0.7219424143535085,5095424,7.676949548721313,7.648808431625366
8.620000000000001,9.161848687365763,8.078151312634239,6.7,7.3099180272790765,6.090081972720924,0.28148578517138956,1.0745813757181168,0.3486438677918481,0.21432770255093103,1.3824917219990902,0.7666710294371436,5259264,7.859490966796875,7.716357803344726
8.49,8.972597140480547,8.007402859519454,6.529999999999999,6.994865571966778,6.065134428033221,0.24356102813035246,1.047404434531927,0.3127226078208537,0.17439944843985122,1.3378007377223482,0.757008131341506,5423104,7.719990682601929,7.593189382553101
8.85,9.137228132326902,8.562771867673098,6.56,7.250217357069496,5.869782642930503,0.22666624011471867,1.032033907622099,0.29414415252155335,0.159188327707884,1.3633751152699913,0.7006926999742068,5586944,7.952492523193359,7.899432849884033
8.73,9.16370496884403,8.296295031155971,7.010000000000001,7.6947627326308,6.325237267369201,0.22696544760838147,1.0578595206141472,0.27694716345055104,0.17698373176621193,1.418648787081727,0.6970702541465674,5750784,7.853464984893799,7.7575719356536865
8.79,9.37728187440104,8.202718125598958,6.7299999999999995,7.14,6.319999999999999,0.20333155421540142,1.003911554068327,0.26052613749885695,0.14613697093194586,1.3013618338705648,0.7064612742660892,5914624,7.889561367034912,7.775769996643066
8.72,9.205386443980464,8.234613556019537,6.5200000000000005,7.176962708226274,5.863037291773727,0.23060234012082215,1.025854717195034,0.3032201834731582,0.15798449676848608,1.3110297204145664,0.7406797139755017,6078464,7.779051160812378,7.7175407886505125
8.89,9.262692903071684,8.517307096928317,6.6,6.916227766016838,6.283772233983162,0.20171318659558893,0.9804674211889506,0.25977750311524916,0.1436488700759287,1.260278024545176,0.7006568178327253,6242304,7.921666622161865,7.862683486938477
8.93,9.202213151776323,8.657786848223676,6.539999999999999,6.917359245282263,6.162640754717735,0.19635210400447248,0.9997823432087898,0.26220314607597706,0.1305010619329679,1.2254688846573192,0.7740958017602604,6406144,7.930837392807007,7.8834953784942625
9.080000000000002,9.375972971738976,8.784027028261027,6.510000000000001,7.196221538571911,5.82377846142809,0.19788166647776959,0.9441862218081951,0.27758792185313375,0.11817541110240541,1.2112336906941665,0.6771387529222237,6569984,7.965659093856812,8.001419401168823
8.98,9.364187454245972,8.595812545754029,6.659999999999999,7.348767014308902,5.971232985691096,0.19150291089899835,1.0196530543267728,0.25862369304228006,0.12438212875571666,1.2701199686039468,0.7691861400495987,6733824,7.86349048614502,7.888626670837402
8.749999999999998,9.199999999999998,8.299999999999999,6.530000000000001,6.961393092202461,6.098606907797541,0.17054383056238293,1.0045138038694859,0.23521561209563074,0.10587204902913509,1.3114601660565488,0.6975674416824229,6897664,7.834405994415283,7.663498878479004
9.17,9.53619666847201,8.80380333152799,6.830000000000001,7.247252920900502,6.4127470790995,0.2213257412891835,0.99820416867733,0.31193935027339836,0.13071213230496864,1.2726333277706514,0.7237750095840086,7061504,8.046892404556274,8.03730878829956
8.95,9.430104155366312,8.469895844633687,6.65,7.1796225070746145,6.120377492925386,0.16052073547616597,0.9967151701450347,0.21503617066167294,0.106005300290659,1.261567977224299,0.7318623630657706,7225344,7.760320663452148,7.815075254440307
9.13,9.455729949498048,8.804270050501954,6.540000000000001,6.985421149026402,6.094578850973599,0.17979729212820528,0.9931804932653904,0.24411176581967867,0.11548281843673189,1.2670597900554375,0.7193011964753433,7389184,7.901167917251587,7.954009246826172
9.280000000000001,9.551293199325011,9.008706800674991,6.529999999999999,7.111463670404264,5.9485363295957345,0.17483722628094253,0.9309942871332169,0.2417073000472287,0.10796715251465636,1.2296724790857292,0.6323160951807044,7553024,8.080729436874389,8.094525146484376
9.14,9.495527776692624,8.784472223307377,6.85,7.167017349682947,6.532982650317052,0.16762542263604702,0.9826227679848671,0.23289006552457464,0.1023607797475194,1.2464908577099625,0.7187546782597718,7716864,7.970650148391724,7.955298376083374
9.080000000000002,9.347581763205195,8.812418236794809,6.76,7.104093010681705,6.4159069893182945,0.160371748637408,0.9943453729152679,0.21511644980735725,0.10562704746745874,1.283176514597004,0.7055142312335319,7880704,7.914142894744873,7.879513835906982
9.01,9.449203825119955,8.570796174880044,6.5,6.806594194335118,6.193405805664882,0.12343474146910009,0.9621461756527424,0.17305381120983218,0.073815671728368,1.2373100936887338,0.686982257616751,8044544,7.906070804595947,7.817265558242798
9.18,9.569358446678635,8.790641553321365,6.4799999999999995,6.8918252056394795,6.0681747943605195,0.1540841755457222,0.9812604703009129,0.20408317351691074,0.10408517757453367,1.298336397880541,0.6641845427212849,8208384,7.925351667404175,7.958050346374511
9.260000000000002,9.509799919935936,9.010200080064067,6.590000000000001,6.943411940941447,6.236588059058555,0.12291725568938996,0.8900112070143222,0.17815304182981057,0.06768146954896936,1.1570156903134252,0.6230067237152193,8372224,8.048938465118407,8.000362300872803
9.17,9.415153013442625,8.924846986557375,6.5,6.868781778291716,6.131218221708284,0.1643309213686734,0.9024077024310827,0.21584893454843676,0.11281290818891002,1.1617508646594905,0.6430645402026749,8536064,7.929808521270752,7.939295148849487
9.129999999999999,9.476554469023268,8.78344553097673,6.619999999999999,7.131468474101776,6.108531525898222,0.15738957226276395,0.9267584353685379,0.22401636279199977,0.09076278173352816,1.1896832071060883,0.6638336636309873,8699904,7.892124891281128,7.854891300201416
9.209999999999999,9.563411940941444,8.856588059058554,6.75,7.088378486313773,6.411621513686227,0.15063874782063066,0.9304664187133312,0.23577953793387163,0.06549795770738971,1.1884346173295461,0.6724982200971164,8863744,7.88223295211792,7.920192289352417
9.38,9.598174242292714,9.161825757707287,6.43,7.12,5.739999999999999,0.13620341015048323,0.8947322476655245,0.195884339983359,0.07652248031760747,1.1057658487769189,0.68369864655413,9027584,8.068538808822632,8.05660276412964
9.36,9.609799919935936,9.110200080064063,6.539999999999999,7.058073353879544,6.021926646120455,0.14520969437435266,0.8807577326893806,0.20955196896061523,0.08086741978809009,1.0778014617716885,0.6837140036070728,9191424,8.040513753890991,8.025763463973998
9.23,9.60429934544426,8.855700654555742,6.720000000000001,7.019332590941916,6.420667409058085,0.12660609181039034,0.8687480762600899,0.1884024137904795,0.06480976983030116,1.0150901776265684,0.7224059748936112,9355264,7.94142336845398,7.900617980957032
9.33,9.56685438564654,9.09314561435346,6.75,7.463091859440283,6.036908140559717,0.14833890940062697,0.8744475945830346,0.19860262917601554,0.0980751896252384,1.1113652450882794,0.6375299440777897,9519104,8.01152195930481,7.982017517089844
9.4,9.623606797749979,9.176393202250022,6.779999999999999,7.166781592116274,6.393218407883725,0.15803799852728845,0.8734225954860448,0.21993665015431535,0.09613934690026155,1.0982980540732248,0.6485471368988648,9682944,7.999573230743408,8.00575680732727
9.360000000000001,9.555959179422656,9.164040820577346,6.840000000000001,7.1439736830714144,6.536026316928587,0.13631760207936167,0.8354764670133591,0.17466702748026464,0.09796817667845868,1.0604632906501854,0.6104896433765327,9846784,7.939003610610962,7.971721124649048
9.3,9.6286335345031,8.971366465496901,6.49,7.002737749731771,5.97726225026823,0.12708689710125326,0.8456943586468697,0.16773487410434448,0.08643892009816204,0.9957196955830596,0.6956690217106798,10010624,7.904358291625977,7.902567720413208
9.25,9.526586333718786,8.973413666281214,6.82,7.421331855134916,6.2186681448650845,0.1366660323925316,0.9152349911630153,0.19877762890186407,0.07455443588319917,1.1063285944821362,0.7241413878438945,10174464,7.926514053344727,7.852637863159179
9.35,9.663847096529505,9.036152903470494,6.709999999999999,7.132965719651131,6.287034280348867,0.12919053644873196,0.8591401971876621,0.17727119897999838,0.08110987391746555,1.0526180403495204,0.6656623540258038,10338304,7.924269533157348,7.905704402923584
9.379999999999999,9.639999999999999,9.12,6.83,7.204299345444258,6.455700654555742,0.14438254288397726,0.887520108371973,0.19131476555853616,0.09745032020941835,1.1298822516488936,0.6451579650950525,10502144,7.987910795211792,7.923773860931396
9.48,9.779332590941916,9.180667409058085,6.630000000000001,7.163010318849458,6.096989681150544,0.11892299163155258,0.8429288122802973,0.17386140350972623,0.06398457975337893,1.051915192357297,0.6339424322032976,10665984,7.872570991516113,7.982696151733398
9.27,9.493830292855993,9.046169707144006,6.75,7.1379432948254165,6.3620567051745835,0.12511920765973628,0.8594514135271311,0.16305120074266416,0.08718721457680839,1.0802048963646063,0.6386979306896559,10829824,7.882176876068115,7.817061185836792
9.530000000000001,9.72,9.340000000000002,6.660000000000001,7.178073353879546,6.1419266461204565,0.1444439498707652,0.8760241944342851,0.21200504350731408,0.07688285623421631,1.0969087953802283,0.6551395934883419,10993664,7.93688702583313,8.008275651931763
9.34,9.714699879903904,8.965300120096096,6.549999999999999,6.960487515035474,6.1395124849645235,0.11204176130704577,0.8808993935585022,0.18238875886375905,0.0416947637503325,1.0823061900753304,0.6794925970416741,11157504,7.882709550857544,7.83864197731018
9.38,9.573907194296654,9.186092805703348,6.82,7.307442304278158,6.332557695721842,0.10731792910955844,0.8953953623771668,0.14039317966880788,0.074242678550309,1.1241266861378032,0.6666640386165305,11321344,7.856544780731201,7.848947048187256
9.48,9.82,9.14,6.82,7.431228271597445,6.208771728402556,0.09902358420658855,0.8443510353565216,0.14404911240640053,0.05399805600677656,1.0258426044826692,0.662859466230374,11485184,7.892515563964844,7.920644855499267
9.18,9.43219040425837,8.92780959574163,6.88,7.357074417675062,6.402925582324937,0.1292147199157625,0.8827396355569362,0.1774911516732471,0.08093828815827789,1.0700656569132787,0.6954136142005938,11649024,7.706334447860717,7.662933301925659
9.42,9.719332590941915,9.120667409058084,6.960000000000003,7.645857127979292,6.274142872020713,0.14301360794343052,0.8346937969326973,0.1988357215032182,0.0871914943836428,0.9858083159594467,0.6835792779059479,11812864,7.825469827651977,7.836590671539307
9.53,9.809463772249641,9.250536227750358,6.730000000000001,7.412715167547932,6.04728483245207,0.09668204856570807,0.8688532546162605,0.13659640139766566,0.05676769573375048,1.0462332546108708,0.6914732546216502,11976704,7.8577367782592775,7.908783483505249
9.52,9.802134719593317,9.237865280406682,6.7700000000000005,7.330446250768082,6.209553749231919,0.11827223016880448,0.8674575522542,0.1383425429555033,0.09820191738210567,1.1003328616893064,0.6345822428190935,12140544,7.91937026977539,7.906326198577881
9.48,9.673907194296653,9.286092805703348,6.85,7.205668384875574,6.494331615124425,0.10819331053644414,0.911930724233389,0.14614845281887653,0.07023816825401175,1.1202852551888869,0.7035761932778909,12304384,7.846378231048584,7.884792327880859
9.559999999999999,9.809799919935935,9.310200080064062,6.889999999999999,7.265366487582468,6.51463351241753,0.09508142679696896,0.8606875408440828,0.1316302405114403,0.05853261308249762,1.087113376085252,0.6342617056029136,12468224,7.880434036254883,7.917364406585693
9.379999999999999,9.647581763205192,9.112418236794806,6.83,7.252018956920184,6.4079810430798165,0.09601234907750038,0.865416294708848,0.15648265429999977,0.03554204385500098,1.0747803503557432,0.6560522390619528,12632064,7.822778177261353,7.776704454421997
9.39,9.72,9.06,6.760000000000001,7.134699879903905,6.385300120096097,0.0991877960739657,0.8463660053908825,0.14102429588442805,0.05735129626350336,1.087116892203757,0.6056151185780079,12795904,7.7574506282806395,7.744385385513306
9.459999999999999,9.634355957741626,9.285644042258372,6.779999999999999,7.233431361950185,6.326568638049814,0.07855276700574901,0.8473188877105713,0.12126202781043492,0.035843506201063094,1.0379261382331384,0.6567116371880042,12959744,7.8431816577911375,7.8166539669036865
9.35,9.637228132326902,9.062771867673098,6.710000000000001,7.180000000000001,6.240000000000001,0.09883566386997694,0.8390773132443428,0.1289397747893858,0.06873155295056808,0.9989230914653813,0.6792315350233042,13123584,7.754941368103028,7.711890029907226
9.54,9.781660919471891,9.298339080528107,6.94,7.345462698654266,6.534537301345734,0.08576016195584088,0.8750849157571793,0.14481073646497042,0.02670958744671135,1.0340722872108057,0.716097544303553,13287424,7.8219551086425785,7.856020879745484
9.48,9.678997487421324,9.281002512578677,6.6899999999999995,7.083573373083088,6.296426626916911,0.08004208038328212,0.8330235071480274,0.11106973564027126,0.049014425126292976,1.0216204908715807,0.6444265234244743,13451264,7.748813629150391,7.793434143066406
9.41,9.63561028345357,9.18438971654643,6.75,6.991867732448957,6.508132267551043,0.09494454299565398,0.8669970639050006,0.13166233552075357,0.05822675047055438,1.0548586722778293,0.6791354555321721,13615104,7.74763708114624,7.745864582061768
9.48,9.657763888346313,9.302236111653688,6.56,7.220605782596549,5.89939421740345,0.0750150903360918,0.8372352167963981,0.10094873720048178,0.04908144347170182,1.0132311863949734,0.6612392471978229,13778944,7.787849092483521,7.786624479293823
9.500000000000002,9.68439088914586,9.315609110854144,6.65,7.427495980697007,5.872504019302994,0.08435120948124673,0.8432093001902103,0.14888261043634576,0.019819808526147717,0.9989281651182158,0.6874904352622049,13942784,7.834839582443237,7.800024461746216
9.52,9.751516738055804,9.288483261944195,6.709999999999999,7.033882694814032,6.386117305185966,0.10275659899925808,0.8370627343654633,0.14510302067194847,0.060410177326567706,1.0365254080126034,0.6376000607183231,14106624,7.779434680938721,7.778325510025025
9.469999999999999,9.631554944214034,9.308445055785963,6.910000000000001,7.404873721266346,6.4151262787336565,0.09676250515040005,0.8866191439330577,0.12888930784126057,0.06463570245953953,1.0557025242571199,0.7175357636089956,14270464,7.734661006927491,7.742451858520508
9.500000000000002,9.678885438199984,9.32111456180002,6.45,7.087573525171804,5.812426474828197,0.09060549673158672,0.8719060897827149,0.13747356508667968,0.043737428376493734,1.0651436269202332,0.6786685526451965,14434304,7.795602655410766,7.773699855804443
9.58,9.84,9.32,6.75,6.974722050542442,6.525277949457558,0.08653671001084143,0.9075058244168759,0.12424465238951529,0.04882876763216757,1.091876568383136,0.7231350804506158,14598144,7.833769607543945,7.830433750152588
9.470000000000002,9.798785644455474,9.14121435554453,6.469999999999999,7.11195015382816,5.8280498461718375,0.13189131985418495,0.8286021903157235,0.18210810259024374,0.08167453711812615,1.0137107786007151,0.6434936020307318,14761984,7.784397077560425,7.741289854049683
9.59,9.81113344387496,9.36886655612504,6.43,6.847252920900501,6.012747079099499,0.08325620247051115,0.9084734469652176,0.11423895779174952,0.052273447149272775,1.0453533974885907,0.7715934964418446,14925824,7.811521768569946,7.833084058761597
9.700000000000001,9.826491106406737,9.573508893593266,6.85,7.490702739185654,6.2092972608143455,0.08611760567873711,0.8407970681786537,0.10707876842648453,0.06515644293098968,1.0267330819311093,0.6548610544261982,15089664,7.877808141708374,7.903717994689941
9.49,9.74475478405714,9.23524521594286,6.890000000000001,7.648221603490695,6.131778396509306,0.09042972512543197,0.8524269226938486,0.13588862884417696,0.04497082140668699,1.0508070218994223,0.6540468234882748,15253504,7.704564905166626,7.707329893112183
9.499999999999998,9.728035085019826,9.27196491498017,6.82,7.180000000000001,6.46,0.07472528736107045,0.8477359570562839,0.10863844433397163,0.04081213038816927,1.0179688904210569,0.677503023691511,15417344,7.678181457519531,7.7128113269805905
9.5,9.70976176963403,9.29023823036597,6.590000000000001,7.301969100453103,5.878030899546898,0.08235723443794989,0.83326430991292,0.12323164585150995,0.04148282302438982,0.9846130710543101,0.6819155487715299,15581184,7.69791579246521,7.708347034454346
9.620000000000001,9.828806130178211,9.41119386982179,6.8,7.317687164221791,6.2823128357782085,0.07402636377082669,0.8499396495521069,0.1191261655994432,0.028926561942210195,1.0267056828251966,0.6731736162790172,15745024,7.865521478652954,7.795708322525025
9.57,9.80685438564654,9.33314561435346,6.840000000000001,7.156859590355098,6.5231404096449035,0.07115091421874235,0.8690721653401852,0.10911283735883134,0.03318899107865337,1.0414545195134637,0.6966898111669066,15908864,7.725224876403809,7.733469295501709
9.499999999999998,9.740831891575844,9.259168108424152,6.6899999999999995,7.155725240887801,6.224274759112198,0.08224009459372607,0.8663690388202667,0.12232052464870266,0.042159664538749475,1.0269769355201122,0.7057611421204214,16072704,7.7074789047241214,7.669281768798828
9.55,9.72464249196573,9.375357508034272,6.93,7.597907179179861,6.262092820820138,0.07160710322204973,0.8213697418570518,0.11449045068308294,0.028723755761016524,0.9594315370040909,0.6833079467100127,16236544,7.729626417160034,7.720687341690064
9.530000000000001,9.725192212959433,9.33480778704057,6.840000000000001,7.413061951275777,6.266938048724224,0.0762721247039735,0.8232442066073418,0.12682994029024125,0.025714309117705746,1.0066987327851136,0.63978968042957,16400384,7.711836194992065,7.675414896011352
9.6,9.840831891575846,9.359168108424154,6.85,7.308802789878178,6.391197210121821,0.0756692328257486,0.8688184648752213,0.12405601718242507,0.027282448469072122,1.0497455840635779,0.6878913456868647,16564224,7.720603275299072,7.735249328613281
9.600000000000001,9.82360679774998,9.376393202250023,6.630000000000001,7.107598157450383,6.152401842549619,0.08359228841727596,0.8811149366199971,0.11750408026457257,0.04968049656997936,1.0441785725065325,0.7180513007334617,16728064,7.6863445281982425,7.729971551895142
9.59,9.754012194668567,9.425987805331433,6.770000000000001,7.400951662173895,6.139048337826107,0.09295268761925393,0.8503049805760383,0.11000735881112203,0.07589801642738583,1.048224864247658,0.6523850969044187,16891904,7.701196527481079,7.710219478607177
9.52,9.692046505340851,9.347953494659148,6.890000000000001,7.312965719651133,6.4670342803488685,0.07773034865967923,0.8439724020659923,0.10397041311951148,0.05149028419984698,0.9832703310963422,0.7046744730356425,17055744,7.672547340393066,7.653559064865112
9.52,9.755796522451032,9.284203477548967,6.909999999999999,7.396723740945517,6.423276259054481,0.08041012043831867,0.846032603085041,0.12804081654672347,0.032779424329913875,0.9824939614191857,0.7095712447508964,17219584,7.669759511947632,7.636781930923462
9.569999999999999,9.765192212959429,9.374807787040568,7.06,7.518693797647188,6.601306202352811,0.06469679003348569,0.8625526145100594,0.09934943601224581,0.030044144054725566,0.9899175815080071,0.7351876475121116,17383424,7.733942651748658,7.679010677337646
9.610000000000001,9.826564078277078,9.393435921722924,6.57,7.074083326445143,6.065916673554858,0.0690966296126134,0.8568654458969831,0.10689815673599162,0.031295102489235165,1.062015302137023,0.6517155896569432,17547264,7.716088724136353,7.70549783706665
9.460000000000003,9.697486841740762,9.222513158259243,6.88,7.486300255648965,6.273699744351035,0.0721539750928059,0.841966050863266,0.11598248398069,0.028325466204921802,0.9716727710689949,0.7122593306575372,17711104,7.627914571762085,7.56440224647522
9.59,9.828537208837531,9.351462791162469,6.730000000000001,7.20968739820846,6.250312601791543,0.0822867698501795,0.8434973277151585,0.11664377435605429,0.04792976534430472,0.9871215114045165,0.6998731440258005,17874944,7.700445699691772,7.678596496582031
9.569999999999999,9.925105618091292,9.214894381908705,6.7700000000000005,7.243392015141786,6.296607984858215,0.07015825539128849,0.8162890926003457,0.0945381972065856,0.045778313575991374,0.9888264448488098,0.6437517403518815,18038784,7.619878911972046,7.641832447052002
9.55,9.807875939164553,9.292124060835448,6.769999999999999,7.116554469023268,6.423445530976729,0.0692431226256303,0.8096437864005566,0.11858147247479287,0.01990477277646774,0.954778556373514,0.6645090164275991,18202624,7.623867225646973,7.612752532958984
9.61,9.774012194668567,9.445987805331432,7.0200000000000005,7.450813184570761,6.58918681542924,0.08153265011496838,0.8397116854786872,0.1095858171097081,0.05347948312022865,0.9951815886429414,0.6842417823144331,18366464,7.673496294021606,7.661017799377442
9.620000000000001,9.838174242292714,9.401825757707288,6.55,6.962916456441252,6.137083543558748,0.0747870017541572,0.8065344363451004,0.12450242552200415,0.025071577986310253,0.9602978156748584,0.6527710570153423,18530304,7.6425580978393555,7.656566953659057
9.499999999999998,9.775680975041803,9.224319024958193,6.88,7.331220566907139,6.428779433092861,0.07946979079861188,0.8051788330078125,0.11601628740609454,0.04292329419112922,0.9266154538021188,0.6837422122135061,18694144,7.577800941467285,7.562409400939941
9.64,9.83078784028339,9.44921215971661,6.9399999999999995,7.26310988842807,6.616890111571929,0.07243803191813636,0.8286460608243942,0.110067094457415,0.03480896937885771,0.9658889319179826,0.6914031897308057,18857984,7.628575992584229,7.657371377944946
9.68,9.833622914957372,9.526377085042627,6.859999999999999,7.346209831245728,6.373790168754271,0.09139271310996262,0.8526271045207977,0.13503381315181975,0.04775161306810549,0.9485749200944475,0.7566792889471479,19021824,7.712002182006836,7.695876884460449
9.599999999999998,9.872029410174706,9.32797058982529,7.019999999999999,7.492863616701475,6.547136383298523,0.07217505946755404,0.8259339965879917,0.09860596137447941,0.04574415756062866,0.9658662449103488,0.6860017482656346,19185664,7.648976182937622,7.616349220275879
9.74,10.012763633939718,9.467236366060282,6.540000000000001,6.925227205685165,6.1547727943148365,0.06943417728180061,0.8436386108398437,0.10631391927114672,0.0325544352924545,0.9659424241188976,0.7213347975607898,19349504,7.710802268981934,7.733410167694092
9.66,9.822480768092719,9.497519231907281,6.730000000000001,7.1773253849269025,6.2826746150731,0.08803143943659955,0.8405776932835579,0.12434734528664962,0.05171553358654948,0.9618913758399052,0.7192640107272106,19513344,7.649305582046509,7.656819105148315
9.65,9.85124611797498,9.44875388202502,6.840000000000001,7.398927544499285,6.281072455500716,0.05260546419303859,0.8405972011387348,0.07723351921147026,0.02797740917460692,0.900061586039617,0.7811328162378527,19677184,7.675719451904297,7.63891863822937
9.68,9.84,9.52,6.63,7.164883164812653,6.095116835187347,0.06576842981157821,0.8540659867227077,0.09641240136858137,0.035124458254575046,0.9848548979813629,0.7232770754640525,19841024,7.647937870025634,7.64894814491272
9.719999999999999,9.88613247725836,9.553867522741637,6.94,7.432341345003647,6.447658654996354,0.07670996490633111,0.8256403602659702,0.10542499682195283,0.04799493299070939,0.95243977291781,0.6988409476141304,20004864,7.677398824691773,7.684922170639038
9.66,9.86591260281974,9.45408739718026,6.65,7.125920161371632,6.174079838628368,0.06649723335576704,0.8190360933542251,0.11248300227759785,0.02051146443393624,0.9338573452221199,0.7042148414863303,20168704,7.597700214385986,7.634363079071045
9.58,9.862134719593318,9.297865280406683,6.75,7.019258240356725,6.480741759643275,0.06692971796728667,0.8334787614643574,0.09688011582955822,0.036979320105015125,0.965363680875816,0.7015938420528988,20332544,7.542162847518921,7.549294567108154
9.7,9.878885438199983,9.521114561800015,6.75,7.060644491340181,6.439355508659819,0.06505891589913512,0.8436437651515007,0.09435125440247653,0.03576657739579371,0.971917181223992,0.7153703490790095,20496384,7.6313190937042235,7.643098783493042
9.59,9.9784584919911,9.2015415080089,7.06,7.367245829914744,6.752754170085256,0.07000113802496338,0.8215118944644928,0.11998441208587536,0.020017863964051405,0.9683169506820184,0.6747068382469672,20660224,7.608615779876709,7.5498209476470945
9.68,9.863303027798233,9.496696972201766,6.910000000000001,7.3670557952810585,6.452944204718944,0.06616923897527154,0.8114210844039917,0.09695146773850802,0.03538701021203505,0.930720765600975,0.6921214032070084,20824064,7.5874463558197025,7.611975765228271
9.690000000000001,9.906564078277079,9.473435921722924,6.960000000000001,7.48,6.440000000000001,0.07271332663949576,0.8552613124251366,0.10553153836032432,0.03989511491866719,0.9692042445317004,0.7413183803185728,20987904,7.558772850036621,7.61397271156311
9.64,9.825472369909916,9.454527630090086,6.720000000000001,7.21759421218499,6.222405787815012,0.05488874010043213,0.8338029392063617,0.08242841223680177,0.0273490679640625,0.9858971486315593,0.6817087297811641,21151744,7.604373550415039,7.579041624069214
9.709999999999999,9.902093727122985,9.517906272877013,6.7700000000000005,7.226179789118282,6.313820210881719,0.07715665674768385,0.8234282970428467,0.10415104933909154,0.05016226415627616,0.9652639881460371,0.6815926059396563,21315584,7.650942659378051,7.620740938186645
9.620000000000001,9.808679622641133,9.431320377358869,6.92,7.5129586832149435,6.327041316785056,0.050734168401686416,0.8143513113260269,0.08271253999813513,0.018755796805237694,0.9089664842504055,0.7197361384016483,21479424,7.584931564331055,7.563226413726807
9.739999999999998,9.89620499351813,9.583795006481866,6.93,7.445848815061157,6.414151184938842,0.05881277405424038,0.8302810035645962,0.09732248035752232,0.020303067750958442,0.9545235229517807,0.7060384841774118,21643264,7.639076995849609,7.642211532592773
9.690000000000001,9.865783958312472,9.514216041687531,6.94,7.546959636219741,6.33304036378026,0.05306774965720247,0.824382609128952,0.08752404083649845,0.018611458477906496,0.9384149493992966,0.7103502688586074,21807104,7.599532794952393,7.594377613067627
9.690000000000001,9.897123151772082,9.48287684822792,6.710000000000001,7.014795013082564,6.405204986917438,0.057819011394167286,0.7559552446007729,0.08922571365770941,0.02641230913062516,0.8627746489839634,0.6491358402175824,21970944,7.6028577327728275,7.579991865158081
9.7,9.904939015319192,9.495060984680807,6.63,7.094865571966778,6.165134428033221,0.06698648441233669,0.8102175779640675,0.10657063481229007,0.02740233401238331,0.9117821133591204,0.7086530425690145,22134784,7.6367120265960695,7.599993419647217
9.719999999999999,9.88613247725836,9.553867522741637,6.959999999999999,7.43791212581394,6.482087874186059,0.06315624333801675,0.8140320256352425,0.09341100023888968,0.03290148643714383,0.8975387369287141,0.7305253143417708,22298624,7.57157301902771,7.592375659942627
9.69,9.92,9.459999999999999,6.659999999999999,7.40592224795886,5.9140777520411385,0.05984753482043738,0.804763027280569,0.0887726163012449,0.030922453339629855,0.9064040622596333,0.7031219923015047,22462464,7.552169418334961,7.556604671478271
9.709999999999999,9.89138357147217,9.528616428527828,7.0200000000000005,7.28,6.760000000000001,0.06215220798621883,0.8568505302071572,0.09156942796757306,0.03273498800486461,0.9363695688730667,0.7773314915412477,22626304,7.574229335784912,7.5752028465271
9.66,9.816204993518133,9.503795006481868,7.029999999999999,7.461393092202459,6.5986069077975396,0.05917698377161283,0.8539518237113952,0.0892717053018984,0.02908226224132727,0.9352528209600246,0.7726508264627658,22790144,7.531520366668701,7.520233058929444
9.749999999999998,9.861803398874988,9.638196601125008,6.859999999999999,7.362394267483218,6.357605732516781,0.048946322366828075,0.8316422931849956,0.07753558860284662,0.02035705613080952,0.9589575496842787,0.7043270366857125,22953984,7.560525417327881,7.59647765159607
9.650000000000002,9.919258240356728,9.380741759643277,7.07,7.5433920151417855,6.596607984858215,0.062298823162564056,0.8630198381841183,0.10205802821327967,0.022539618111848438,0.986770096047179,0.7392695803210576,23117824,7.541213750839233,7.509770631790161
9.64,9.868910462845193,9.411089537154808,6.969999999999999,7.423982378512646,6.516017621487352,0.061847324878908636,0.8301546804606914,0.08465587626959432,0.03903877348822295,0.9215716788552935,0.7387376820660894,23281664,7.493229532241822,7.490822410583496
9.709999999999999,9.879999999999999,9.54,6.859999999999999,7.478384993349612,6.241615006650387,0.04487063041015058,0.8360557325184346,0.060797313030787475,0.02894394778951369,0.929438468549426,0.7426729964874431,23445504,7.5472393989562985,7.541862344741821
9.68,9.893541565040627,9.466458434959373,6.7,7.060555127546399,6.339444872453601,0.04314199985819863,0.8417898312211036,0.06702712202645594,0.019256877689941318,0.9521435556579261,0.7314361067842812,23609344,7.5613480567932125,7.53355770111084
9.680000000000001,9.852046505340855,9.507953494659148,6.69,7.295722708836313,6.084277291163688,0.054280567565001506,0.8532813608646392,0.07374514574098012,0.034815989389022896,0.9190292591477437,0.7875334625815348,23773184,7.512111520767212,7.513063144683838
9.64,9.82,9.46,6.83,7.332095608425328,6.327904391574672,0.07053232097532594,0.8587167672812939,0.10956114954072002,0.03150349240993187,0.9524396981647857,0.764993836397802,23937024,7.5022626399993895,7.474660634994507
9.66,9.87540659228538,9.44459340771462,6.75,7.17953463189829,6.32046536810171,0.06182148901280009,0.8134296141564846,0.08727389916489317,0.036369078860707,0.8888087867970903,0.738050441515879,24100864,7.5482689380645756,7.50421404838562
9.68,9.857763888346312,9.502236111653687,6.839999999999999,7.262374241638856,6.417625758361142,0.04758510515093796,0.8632526002824307,0.07372162631024223,0.021448583991633685,0.9746224502062149,0.7518827503586465,24264704,7.4678184509277346,7.48673939704895
9.72,9.938174242292716,9.501825757707286,6.859999999999999,7.309888875168079,6.41011112483192,0.047902581223752294,0.8264360420405865,0.0704265528668151,0.025378609580689496,0.9521984613834289,0.7006736226977441,24428544,7.5347902297973635,7.527000665664673
9.68,9.804899959967967,9.555100040032032,6.910000000000001,7.364862616621767,6.455137383378235,0.051193394383881194,0.8268369153141976,0.07579653759520512,0.02659025117255727,0.9556520117844706,0.6980218188439246,24592384,7.495912218093872,7.478832960128784
9.740000000000002,9.896204993518136,9.583795006481868,7.109999999999999,7.764904573201317,6.455095426798682,0.06123004569672043,0.8552011460065841,0.0919800695804156,0.03048002181302526,0.9751615359251252,0.7352407560880431,24756224,7.51048469543457,7.515392541885376
9.73,9.940000000000001,9.52,7.05,7.583385414123783,6.516614585876217,0.055536546296207176,0.882642837613821,0.08651469023572818,0.02455840235668617,0.9471566752828223,0.8181289999448197,24920064,7.4993846893310545,7.515220022201538


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-ninja-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.7199999999999998,3.1437924020083416,2.296207597991658,2.88,3.2399999999999998,2.52,0.7344180976971983,2.704988810420036,1.1132479306204348,0.3555882647739618,2.707181821991842,2.7027957988482303,16384,0.255041291564703,2.057322371006012
3.22,3.565832329315812,2.8741676706841885,3.34,3.7717406628984578,2.908259337101542,1.1415224596858025,2.530296802520752,1.3711771460730955,0.9118677732985094,2.5945418212768288,2.466051783764675,180224,1.658838415145874,3.015173840522766
3.7399999999999998,4.3419966777316965,3.1380033222683035,3.6700000000000004,4.318151216923953,3.0218487830760483,1.6387738078832625,2.265191248059273,1.9255976517529585,1.3519499640135666,2.4200027605767915,2.110379735541754,344064,2.866386353969574,3.577150654792786
3.72,4.3393545026880815,3.1006454973119193,3.97,4.528659108938537,3.4113408910614633,1.926088497042656,2.0109675571322443,2.228952031272563,1.623224962812749,2.2294227356093366,1.7925123786551518,507904,3.162792456150055,3.5805445671081544
4.35,4.960327780786685,3.7396722192133147,4.319999999999999,4.76,3.8799999999999994,1.3025218084454537,1.8355864480137825,1.3760263852475012,1.2290172316434063,2.036193190195531,1.6349797058320341,671744,3.6593050003051757,4.210428071022034
4.470000000000001,4.857427412556211,4.08257258744379,4.640000000000001,5.171413210223458,4.108586789776544,1.1691270992159843,1.7362185776233674,1.2772856147139446,1.060968583718024,1.862272188952344,1.6101649662943909,835584,3.7984150886535644,4.334106683731079
5.01,5.3958756276314945,4.624124372368505,4.85,5.140688837074972,4.559311162925027,1.115089913457632,1.6878658816218377,1.2421414858733582,0.9880383410419059,1.8169001012697912,1.5588316619738842,999424,4.416401362419128,4.85747709274292
4.989999999999999,5.396078810084939,4.58392118991506,4.680000000000001,5.0819950248448365,4.278004975155165,0.8471001073718071,1.6422410666942597,0.9436820637928155,0.7505181509507987,1.7946244354422782,1.4898576979462412,1163264,4.241874885559082,4.816205596923828
5.49,6.0924118192731616,4.887588180726839,4.9799999999999995,5.499230199429887,4.460769800570112,0.8506089068949223,1.5219572387635707,0.9365303111386509,0.7646875026511937,1.7646121293613248,1.2793023481658166,1327104,4.6394847393035885,5.272228384017945
5.4399999999999995,5.950294032886923,4.929705967113076,5.48,6.189647799968408,4.770352200031593,0.7975991860032081,1.4607872530817985,0.8987153713017992,0.696483000704617,1.6848517209821816,1.2367227851814153,1490944,4.591644144058227,5.145651912689209
6.249999999999998,6.681856457633782,5.818143542366214,5.5200000000000005,6.001248376620639,5.038751623379362,0.7150323018431664,1.3351321443915367,0.8103680382126386,0.6196965654736941,1.5999385503864585,1.070325738396615,1654784,5.0720781803131105,5.8024054050445555
6.880000000000001,7.513719180710195,6.246280819289806,5.550000000000001,6.196915759585435,4.903084240414566,0.6052093867212534,1.223459004610777,0.7401120334172631,0.47030674002524364,1.5247790286511824,0.9221389805703715,1818624,5.512512969970703,6.25569896697998
7.13,7.7812296062065975,6.478770393793402,6.130000000000001,6.674150714416513,5.585849285583489,0.4718669218942523,1.1324563667178154,0.6081051927444381,0.3356286510440665,1.4147180973558289,0.8501946360798017,1982464,5.511709785461425,6.376202630996704
7.5,8.176756972627546,6.823243027372455,5.6,6.165685424949237,5.034314575050762,0.45347966589033606,1.0815561026334763,0.5909074903765357,0.31605184140413645,1.334296969724679,0.8288152355422738,2146304,5.678833246231079,6.608799648284912
7.45,8.226208734813001,6.673791265186999,6.25,7.019740215917032,5.480259784082968,0.41388318259268997,0.9478084683418274,0.5036791295184178,0.3240872356669621,1.1815821987903918,0.7140347378932629,2310144,5.650158452987671,6.463818693161011
7.7700000000000005,8.223982378512646,7.316017621487354,6.1,6.476828873628335,5.723171126371664,0.3129426704719663,0.9144507147371769,0.41204970470985747,0.2138356362340751,1.185502759584363,0.6433986698899907,2473984,5.682421493530273,6.675674772262573
7.94,8.396508488420533,7.483491511579468,6.25,6.6167424164178446,5.8832575835821554,0.2901967093348503,0.8696042381227016,0.3580016429635785,0.22239177570612215,1.119444048631832,0.6197644276135712,2637824,5.724694728851318,6.749742794036865
8.129999999999999,8.57955533585978,7.680444664140218,6.17,6.632709412050371,5.707290587949629,0.2370451315306127,0.8556754175573588,0.31885976169716784,0.15523050136405758,1.0899565659134167,0.6213942692013008,2801664,5.848009538650513,6.831754541397094
8.260000000000002,8.650384425918864,7.869615574081139,6.369999999999999,6.915985347788747,5.824014652211251,0.21265502106398343,0.8197181064635515,0.297112287925053,0.12819775420291385,1.0802790731332093,0.5591571397938937,2965504,5.920867490768432,6.889159727096557
8.23,8.6590687590585,7.800931240941502,6.1,6.704979338490166,5.495020661509833,0.19204319827258584,0.7680477600544691,0.2638099611274617,0.12027643541771,0.9849583242963125,0.5511371958126257,3129344,5.819539165496826,6.811773204803467
8.459999999999999,8.66591260281974,8.254087397180259,6.130000000000001,6.679636243346453,5.580363756653549,0.16351290624588727,0.7435604356229305,0.20142913633648019,0.12559667615529435,1.0134795914295185,0.47364127981634263,3293184,5.953434562683105,6.940734004974365
8.529999999999998,8.893455636907722,8.166544363092273,6.3,6.834789678284837,5.765210321715163,0.1603692492470145,0.7221068289130926,0.21324994336200884,0.10748855513202019,0.9714186540016865,0.47279500382449874,3457024,5.967433929443359,6.955475759506226
8.5,8.8286335345031,8.1713664654969,5.930000000000001,6.340000000000001,5.5200000000000005,0.14038042882457372,0.6958826642483473,0.17463844130639286,0.10612241634275457,0.8703946894144883,0.5213706390822064,3620864,5.891762351989746,6.894327592849732
8.760000000000002,8.997486841740761,8.522513158259242,6.139999999999999,6.4504834939252,5.829516506074798,0.12194447619840498,0.6775289464741945,0.16757606394707628,0.07631288844973369,0.8797338323117736,0.47532406063661536,3784704,6.086659145355225,7.062707948684692
8.739999999999998,9.112021504754763,8.367978495245234,6.340000000000001,6.865737577123797,5.8142624228762045,0.11443920927122234,0.6449118100106717,0.1501644187795711,0.07871399976287356,0.8664042584200295,0.4234193616013138,3948544,5.988165187835693,7.008447933197021
8.620000000000001,8.96,8.280000000000001,6.2700000000000005,6.826866231693034,5.7131337683069665,0.11343793780542906,0.6472345575690269,0.16198090022020184,0.06489497539065628,0.8252273118949577,0.46924180324309617,4112384,5.808398151397705,6.857804584503174
8.87,9.07518284528683,8.664817154713168,6.2700000000000005,6.538514431641952,6.001485568358049,0.11285260873846706,0.6869628489017486,0.1568528588946394,0.06885235858229473,0.8855379815746636,0.4883877162288337,4276224,5.930689668655395,7.025756072998047
8.83,9.170734500748017,8.489265499251983,6.3100000000000005,6.775725240887801,5.8442747591122,0.1313370067160576,0.6410100638866425,0.17398597376886168,0.08868803966325353,0.8504341366965658,0.43158599107671924,4440064,5.994741010665893,6.964846467971801
8.900000000000002,9.160768096208109,8.639231903791895,6.279999999999999,6.757074417675062,5.802925582324937,0.10585551918484266,0.6052948158234358,0.14721479802764992,0.06449624034203541,0.783534988473853,0.42705464317301867,4603904,6.0139076709747314,6.997690105438233
8.86,9.163973683071413,8.556026316928586,6.21,6.62821047332653,5.79178952667347,0.08156848677899683,0.7025926176458597,0.10434349573156959,0.05879347782642407,0.9034092715487112,0.5017759637430081,4767744,5.947050523757935,6.933021163940429
9.07,9.482431812546025,8.657568187453975,6.279999999999999,6.648239052790439,5.91176094720956,0.08741129422560331,0.6303117170929908,0.11388537410334418,0.06093721434786245,0.7881786056020728,0.4724448285839089,4931584,6.060391998291015,7.06176528930664
9.099999999999998,9.364575131106458,8.835424868893538,6.12,6.485513337649941,5.754486662350059,0.08474169562105086,0.6669062793254852,0.1256367702314695,0.04384662101063222,0.8654616185389704,0.46835094011199996,5095424,6.045861005783081,7.067331743240357
9.020000000000001,9.329192496674807,8.710807503325196,6.51,6.8958756276314945,6.124124372368505,0.09683450083248313,0.6623473178595305,0.13857869456173608,0.05509030710323017,0.8060370070017047,0.5186576287173563,5259264,6.070524978637695,6.98696117401123
8.98,9.328711915483254,8.631288084516747,6.290000000000001,6.688622628559896,5.891377371440106,0.08997878390364344,0.686460406333208,0.1269973119750387,0.0529602558322482,0.8435489377613761,0.52937187490504,5423104,5.822311735153198,6.910866355895996
8.849999999999998,9.157408522978786,8.54259147702121,6.369999999999999,6.70181320046074,6.038186799539258,0.08459696171339598,0.6236474620178342,0.12306161426305928,0.046132309163732683,0.794405538391021,0.4528893856446473,5586944,5.916327619552613,6.813168907165528
9.229999999999999,9.614837628097876,8.845162371902122,6.1,6.482099463490855,5.717900536509144,0.0809470645850524,0.6503837510943413,0.11428641511888014,0.047607714051224645,0.8413875983031229,0.4593799038855597,5750784,6.0690598487854,7.076597881317139
8.92,9.271567916624939,8.568432083375061,6.26,6.750306026885251,5.769693973114749,0.09009978019166734,0.6376531288027764,0.12255611211640102,0.057643448266933656,0.8200756290010096,0.4552306286045431,5914624,5.858237075805664,6.815137195587158
9.02,9.302134719593317,8.737865280406682,6.42,6.941152568831815,5.898847431168185,0.06965662584989327,0.6310885466635228,0.10729774068929918,0.03201551101048736,0.8247695539636702,0.4374075393633753,6078464,5.945385456085205,6.878086233139038
9.14,9.433938769133983,8.846061230866018,6.45,6.946487663492257,5.953512336507743,0.06522080209106203,0.6567196164280176,0.09300683605463414,0.037434768127489915,0.8313644704526406,0.4820747624033945,6242304,6.088366937637329,6.965012550354004
9.05,9.330178514522439,8.769821485477562,6.340000000000001,6.745462698654267,5.934537301345735,0.07785562692442904,0.6315782591700554,0.1218720977135568,0.03383915613530129,0.8583070404358825,0.4048494779042283,6406144,5.858627414703369,6.858941602706909
9.15,9.440688837074973,8.859311162925028,6.62,6.925941170815567,6.314058829184433,0.06802324065938588,0.6269665028899908,0.09498758749182333,0.041058893826948425,0.8185301671588596,0.43540283862112195,6569984,5.961828708648682,6.929245948791504
9.170000000000002,9.4530194339617,8.886980566038304,6.51,7.036212884676915,5.983787115323085,0.05967213227413589,0.6324496328830719,0.0780334507428384,0.041310813805433375,0.8208100627270108,0.4440892030391329,6733824,5.951656675338745,6.921843862533569
9.040000000000001,9.312763633939719,8.767236366060283,6.38,6.750944739819828,6.009055260180172,0.06815536324866112,0.628252861648798,0.08692031592206587,0.04939041057525636,0.7903565292594917,0.4661491940381043,6897664,5.877512979507446,6.815669584274292
9.080000000000002,9.283960780543714,8.87603921945629,6.620000000000002,6.912574776766558,6.327425223233446,0.05353777027921747,0.6354041203856469,0.0781339115451793,0.028941629013255626,0.7969735976055476,0.4738346431657461,7061504,5.898259019851684,6.8308672428131105
9.080000000000002,9.448239052790441,8.711760947209562,6.480000000000001,7.156461381011512,5.80353861898849,0.04518475891090924,0.6178616054356099,0.06723956422758741,0.023129953594231076,0.7839874580417608,0.4517357528294589,7225344,5.901556444168091,6.816120767593384
9.2,9.432379000772444,8.967620999227554,6.14,6.578634243989226,5.701365756010773,0.0584584867348894,0.6155831459909678,0.08359385301912346,0.033323120450655344,0.7990536877136507,0.4321126042682848,7389184,5.83575553894043,6.877039766311645
9.23,9.530166620396074,8.929833379603927,6.8,7.384807660688538,6.215192339311462,0.05784810895565893,0.6298376593738795,0.08935590028981444,0.026340317621503427,0.829845920397235,0.42982939835052386,7553024,5.9274321556091305,6.895118236541748
9.27,9.601813200460741,8.938186799539258,6.17,6.58484937025383,5.755150629746169,0.04335228386335071,0.6025787953287363,0.06444885518579441,0.022255712540907004,0.77165982699745,0.4334977636600226,7716864,5.9010029315948485,6.916475248336792
8.96,9.30117444218464,8.618825557815361,6.380000000000001,6.7455133376499425,6.014486662350059,0.04966616793535646,0.6353266287595034,0.07370345021241181,0.025628885658301105,0.8294459162970211,0.4412073412219857,7880704,5.769051551818848,6.6695592403411865
9.290000000000001,9.58137604568667,8.998623954313333,6.170000000000001,6.552230297072328,5.787769702927673,0.05169424685300324,0.6543015368282795,0.07397327713807748,0.029415216567928986,0.7915487104760681,0.5170543631804909,8044544,5.919069147109985,6.911263084411621
9.18,9.398174242292715,8.961825757707285,6.44,7.1682856582413255,5.711714341758675,0.04538033724529665,0.6135405603796243,0.07364468606614545,0.017115988424447847,0.7713803146319236,0.45570080612732505,8208384,5.890260553359985,6.820723581314087
9.4,9.73166247903554,9.06833752096446,6.35,6.842442890089805,5.857557109910195,0.03703333692392329,0.5884728202596307,0.05421386567809047,0.019852808169756108,0.7749915004406193,0.40195414007864205,8372224,5.968242120742798,6.971680974960327
9.14,9.427054001888147,8.852945998111855,6.23,6.814893152635591,5.64510684736441,0.04214708486106243,0.5993037275969982,0.05876570484226205,0.025528464879862815,0.7827942438805243,0.41581321131347215,8536064,5.8728807926177975,6.777943468093872
9.22,9.54496153618544,8.895038463814561,6.239999999999999,6.612021504754765,5.867978495245234,0.05690412345575165,0.5983388271182776,0.09332133213943258,0.02048691477207073,0.7584821208476104,0.4381955333889448,8699904,5.859430646896362,6.813236045837402
9.249999999999998,9.550832179129825,8.949167820870171,6.14,6.525227205685164,5.754772794314835,0.04937505886773575,0.5820187354460359,0.07087432589633627,0.027875791839135237,0.8113301077331325,0.3527073631589392,8863744,5.890597105026245,6.831203603744507
9.27,9.511039415863879,9.02896058413612,6.04,6.483170396123207,5.5968296038767935,0.03836198591161515,0.6000724583864212,0.056069598724235,0.02065437309899531,0.7758155451714752,0.4243293716013672,9027584,5.827172136306762,6.824360132217407
9.260000000000002,9.586190128606004,8.933809871393999,6.42,6.963691088762728,5.876308911237272,0.046433941647410354,0.6318798072636127,0.05847906408139427,0.03438881921342644,0.7863518731398296,0.47740774138739583,9191424,5.881265687942505,6.820747184753418
9.27,9.559999999999999,8.98,6.07,6.419428104193123,5.720571895806877,0.0453934172401204,0.5934678070247174,0.07324786602228209,0.017538968457958718,0.7330353807319815,0.4539002333174532,9355264,5.846691656112671,6.819548606872559
9.329999999999998,9.655729949498046,9.004270050501951,6.29,6.6518010503025105,5.92819894969749,0.04936825227341609,0.6216652415692806,0.08083633120987828,0.0179001733369539,0.8101971809167309,0.43313330222183033,9519104,5.9307639598846436,6.857964706420899
9.39,9.597123151772081,9.18287684822792,6.2,6.776194411635517,5.623805588364483,0.06206804418470705,0.6230975802987814,0.09053432944328635,0.03360175892612775,0.7721440921280274,0.4740510684695354,9682944,5.913540315628052,6.887803030014038
9.43,9.719999999999999,9.14,6.26,6.493238075793812,6.026761924206188,0.049765867181122254,0.6526478350162506,0.08299030043921413,0.016541433923030376,0.8534144920205742,0.4518811780119269,9846784,5.97324504852295,6.9117003917694095
9.370000000000001,9.683209195267317,9.056790804732685,6.409999999999999,6.754818792991332,6.065181207008666,0.04782846898306155,0.6167411357164383,0.0673731839407789,0.028283754025344193,0.8090693308142695,0.4244129406186071,10010624,5.851364660263061,6.844127988815307
9.349999999999998,9.57472205054244,9.125277949457555,6.25,6.86846584384265,5.63153415615735,0.034624101754161495,0.6442514333873988,0.05502245103353754,0.014225752474785448,0.8430842971667396,0.44541856960805787,10174464,5.880038642883301,6.825734329223633
9.4,9.644948974278318,9.155051025721683,6.2700000000000005,6.737011777153425,5.802988222846576,0.04319995950791049,0.6761147685348987,0.07142529732366028,0.0149746216921607,0.8704986653407596,0.48173087172903784,10338304,5.835983371734619,6.854982376098633
9.309999999999999,9.479999999999999,9.139999999999999,6.4799999999999995,7.052363520850167,5.907636479149832,0.03924666647799308,0.6296474251896143,0.05711396388789422,0.021379369068091944,0.8272257676982554,0.4320690826809731,10502144,5.839073228836059,6.788705205917358
9.309999999999999,9.564754784057138,9.05524521594286,6.28,6.38770329614269,6.17229670385731,0.04421713999472553,0.6423227835446597,0.07314681895792752,0.015287461031523543,0.8300873155690524,0.45455825152026696,10665984,5.794117641448975,6.781053304672241
9.469999999999999,9.727099202643647,9.212900797356351,6.45,6.687697286480095,6.212302713519906,0.03526832499192092,0.594388747215271,0.053944299870407095,0.016592350113434736,0.7441516736259268,0.44462582080461516,10829824,5.93324031829834,6.89244499206543
9.43,9.764813380855664,9.095186619144336,6.380000000000001,6.689192496674807,6.070807503325194,0.024602816859260152,0.669826616346836,0.038590038437987195,0.010615595280533113,0.8391023102554729,0.5005509224381992,10993664,5.8494915008544925,6.851226472854615
9.33,9.594764045897474,9.065235954102526,6.18,6.525832329315811,5.834167670684188,0.0469776972662657,0.6349812012165785,0.07292928359649775,0.021026110936033654,0.8444945048343162,0.42546789759884085,11157504,5.7892063617706295,6.781097555160523
9.41,9.602093727122986,9.217906272877014,6.249999999999999,6.6,5.899999999999999,0.03881898069521406,0.6342823356389999,0.055287036754825956,0.02235092463560217,0.8410791359434318,0.42748553533456807,11321344,5.920201969146729,6.842595767974854
9.41,9.574012194668567,9.245987805331433,6.21,6.692597140480546,5.7274028595194535,0.03285092475707637,0.6385354787111283,0.05439683722943073,0.011305012284722013,0.8538703957273978,0.42320056169485876,11485184,5.884537410736084,6.828973913192749
9.409999999999998,9.701376045686668,9.118623954313328,6.6,6.982099463490855,6.217900536509144,0.02627463240933134,0.6639485906809568,0.03856368297100333,0.013985581847659351,0.8663227829893247,0.46157439837258885,11649024,5.837172508239746,6.815943717956543
9.329999999999997,9.587099202643644,9.072900797356349,6.470000000000001,6.953838816136119,5.986161183863882,0.039910166594199804,0.6385591613128782,0.0593765652855472,0.020443767902852406,0.856228886917494,0.4208894357082623,11812864,5.800109815597534,6.755099153518676
9.33,9.544709105535839,9.115290894464161,6.609999999999999,6.9799999999999995,6.239999999999999,0.033503514708718214,0.6371157448738813,0.052789802669920644,0.014217226747515788,0.8054375537703811,0.4687939359773816,11976704,5.774374532699585,6.749970293045044
9.540000000000001,9.866190128606002,9.213809871394,6.45,6.968169856321265,5.931830143678735,0.040768466569716076,0.6037258386611939,0.06389320645330653,0.017643726686125624,0.7994591819216879,0.40799249540069993,12140544,5.927861022949219,6.897580909729004
9.35,9.670156211871642,9.029843788128357,5.959999999999999,6.561996677731695,5.358003322268303,0.02074733614572318,0.6511539928615093,0.038157994195471584,0.003336678095974783,0.8460074051819941,0.4563005805410245,12304384,5.822047233581543,6.764868450164795
9.53,9.671774468787577,9.388225531212422,6.220000000000001,6.593630833845388,5.846369166154613,0.03404836688423526,0.6490182222798466,0.05643217856714571,0.011664555201324804,0.9002285834329632,0.39780786112673006,12468224,5.955124807357788,6.889240980148315
9.320000000000002,9.605657137141716,9.034342862858288,6.26,6.817135531087365,5.702864468912635,0.0393912537489086,0.6579759486019612,0.05878199207871401,0.02000051541910319,0.8445835286183515,0.47136836858557085,12632064,5.782156991958618,6.723007249832153
9.500000000000002,9.828633534503101,9.171366465496902,6.19,6.642658811910252,5.737341188089749,0.03257224939297881,0.6100185628980398,0.05238181621408511,0.012762682571872509,0.8543967057553312,0.3656404200407483,12795904,5.843288469314575,6.849093675613403
9.37,9.584709105535838,9.15529089446416,6.23,6.609605057922047,5.850394942077954,0.02404621684399894,0.6374574139714241,0.03632033473800585,0.011772098949992031,0.8391267464815992,0.4357880814612489,12959744,5.7722080707550045,6.7453044891357425
9.33,9.605862284482674,9.054137715517326,6.58,7.063321838943783,6.096678161056217,0.024823456202284395,0.653565676510334,0.037429963049682116,0.012216949354886673,0.8993710980513693,0.4077602549692988,13123584,5.7940927028656,6.721940755844116
9.46,9.717681974534504,9.202318025465498,6.410000000000001,6.795875627631496,6.024124372368506,0.02494253184122494,0.6353337202221155,0.040283582420661726,0.009601481261788159,0.796038311285867,0.4746291291583641,13287424,5.826766538619995,6.812382507324219
9.38,9.66913664589602,9.090863354103982,6.2,6.649444101084884,5.750555898915116,0.03437453114020169,0.6382013190537691,0.06036313577850667,0.008385926501896714,0.8161748557495421,0.4602277823579961,13451264,5.7832118511199955,6.742053651809693
9.36,9.609799919935936,9.110200080064063,6.409999999999999,6.958543526076099,5.8614564739239,0.028059261865564577,0.6303644623607397,0.04870757163511215,0.007410952096017005,0.8228712829494989,0.43785764177198067,13615104,5.772389554977417,6.728861141204834
9.360000000000001,9.565912602819742,9.15408739718026,6.26,6.682374241638858,5.837625758361142,0.02447427202714604,0.647315002977848,0.03627834573187096,0.012670198322421118,0.8380248645607014,0.4566051413949948,13778944,5.802386951446533,6.72811918258667
9.38,9.64381811916546,9.116181880834542,6.369999999999999,6.819555335859779,5.920444664140219,0.04117586286447471,0.6300930384546518,0.061409613900522214,0.0209421118284272,0.8486727258509277,0.41151335105837594,13942784,5.755749034881592,6.727386856079102
9.26,9.525329983228431,8.994670016771568,6.2700000000000005,6.812309874518251,5.72769012548175,0.02124801350291814,0.6495854511857033,0.03838022884898698,0.004115798156849305,0.823233779951994,0.4759371224194127,14106624,5.701293897628784,6.645827436447144
9.38,9.557763888346312,9.20223611165369,6.279999999999999,6.783587132480566,5.776412867519433,0.02882691045524548,0.69995250813663,0.04144653005520764,0.016207290855283323,0.9288308467091776,0.47107416956408243,14270464,5.775751686096191,6.727611541748047
9.45,9.606524758424984,9.293475241575015,6.3,6.760434577328853,5.839565422671146,0.03072092270595018,0.6186581201851368,0.05255018146969971,0.008891663942200655,0.8129581311313789,0.4243581092388946,14434304,5.839195823669433,6.773102140426635
9.290000000000001,9.56,9.020000000000001,6.3500000000000005,6.793283205186031,5.9067167948139705,0.018738807982299422,0.6655301101505756,0.02704684765812885,0.010430768306469997,0.8509501563469736,0.48011006395417766,14598144,5.685521650314331,6.644125366210938
9.399999999999999,9.636643191323984,9.163356808676014,6.329999999999999,6.74484937025383,5.915150629746169,0.029856801754794958,0.5941981311887503,0.042560169818106286,0.01715343369148363,0.793592607218155,0.39480365515934557,14761984,5.726133918762207,6.719510078430176
9.39,9.576815416922695,9.203184583077306,6.32,6.955295206970744,5.6847047930292565,0.02977285174129061,0.6494658950716257,0.0536414016564559,0.005904301826125322,0.8272223475000497,0.4717094426432016,14925824,5.720701503753662,6.704198265075684
9.27,9.489317121994613,9.050682878005386,6.5200000000000005,6.943792402008342,6.096207597991659,0.023629596759565143,0.6628317173570395,0.03555142911703866,0.011707764402091626,0.8429421028135624,0.4827213319005165,15089664,5.687404918670654,6.620305681228638
9.620000000000001,9.808679622641133,9.431320377358869,6.33,6.8380354318352214,5.821964568164779,0.028348371450556416,0.6575626078993082,0.04466385398604039,0.01203288891507244,0.8496512075190696,0.46547400827954677,15253504,5.922510480880737,6.878919315338135
9.4,9.632379000772445,9.167620999227555,6.410000000000001,6.837668095606863,5.982331904393139,0.02385550097678784,0.7105352725833655,0.03994916859132491,0.00776183336225077,0.9290477203489618,0.49202282481776916,15417344,5.843403577804565,6.7265020370483395
9.52,9.904187454245971,9.135812545754028,6.43,6.814837628097877,6.045162371902123,0.02383211883134203,0.6591959580779075,0.04226118627354632,0.005403051389137738,0.8683419504836043,0.4500499656722108,15581184,5.814489221572876,6.791678953170776
9.43,9.653830292855993,9.206169707144007,6.6,6.949284983931459,6.25071501606854,0.020806352375075172,0.6663035463541747,0.03573618641480888,0.005876518335341467,0.8834253920240337,0.4491817006843156,15745024,5.726030111312866,6.717670631408692
9.45,9.674722050542442,9.225277949457556,6.340000000000001,6.698329457343379,5.981670542656622,0.02053488697565623,0.6386943370103836,0.030624306864793484,0.01044546708651898,0.8316273750928803,0.44576129892788685,15908864,5.773890113830566,6.7327018737792965
9.39,9.554012194668568,9.225987805331433,6.3100000000000005,6.723400532171889,5.896599467828112,0.0255987274664221,0.6827141623944044,0.043919863216042146,0.007277591716802052,0.8754300256353025,0.48999829915350634,16072704,5.737812900543213,6.693058109283447
9.359999999999998,9.565912602819738,9.154087397180257,6.63,6.9399999999999995,6.32,0.0277183034922927,0.7259799547493457,0.041106292082001165,0.014330314902584233,0.9167637423546651,0.5351961671440264,16236544,5.694360399246216,6.6618372917175295
9.419999999999998,9.60867962264113,9.231320377358866,6.33,6.921692487699481,5.738307512300519,0.03323174666147675,0.7145874932408333,0.04767090255731213,0.018792590765641364,0.8965451450792016,0.5326298414024649,16400384,5.741604900360107,6.704901790618896
9.509999999999998,9.735610283453568,9.284389716546428,6.01,6.290891438103762,5.729108561896237,0.03114892271696586,0.6909608785063028,0.048036719155279066,0.014261126278652655,0.9043336478285399,0.4775881091840658,16564224,5.775609111785888,6.7671229362487795
9.48,9.673907194296653,9.286092805703348,6.43,7.0300833275471,5.8299166724528995,0.024269035705947278,0.6940037403255701,0.03779264466476047,0.01074542674713409,0.8648010725135288,0.5232064081376114,16728064,5.83225040435791,6.750748109817505
9.33,9.602213151776324,9.057786848223676,6.2700000000000005,6.706004587131833,5.833995412868168,0.02414221686776721,0.7308971349149942,0.031108790614880297,0.017175643120654123,0.9357000366038436,0.5260942332261448,16891904,5.722322130203247,6.636382389068603
9.43,9.68709920264365,9.17290079735635,6.159999999999999,6.745149553533111,5.574850446466887,0.029344975453568577,0.7269087240099907,0.03987888669965301,0.018811064207484143,0.9583500747015969,0.4954673733183845,17055744,5.769203996658325,6.702632665634155
9.55,9.844108823397056,9.255891176602946,6.2299999999999995,6.868827050147377,5.591172949852622,0.025271805678494224,0.6965091716498136,0.040424831400992844,0.0101187799559956,0.8999638408390562,0.49305450246057103,17219584,5.810131072998047,6.783676338195801
9.44,9.589666295470957,9.290333704529042,6.25,6.785256947642906,5.714743052357094,0.02639912102895317,0.6459527544677257,0.042242350788640706,0.010555891269265639,0.815551250132717,0.4763542588027344,17383424,5.7384786128997805,6.7018036365509035
9.42,9.748024389337134,9.091975610662866,6.360000000000001,6.924269439186637,5.795730560813365,0.027238947575096928,0.7029482133686542,0.03751103475300127,0.016966860397192588,0.9168177375087507,0.48907868922855763,17547264,5.728361177444458,6.684661722183227
9.459999999999999,9.693238075793811,9.226761924206187,6.460000000000001,6.925188133984521,5.994811866015481,0.01507188293617214,0.6686665467917919,0.021907612011983518,0.008236153860360761,0.8659166849518241,0.4714164086317599,17711104,5.7552708148956295,6.707191705703735
9.22,9.392046505340854,9.047953494659147,6.5,6.91952353926806,6.08047646073194,0.03243513708439418,0.6401711154729128,0.05526521938902902,0.009605054779759346,0.8455368983684024,0.43480533257742326,17874944,5.639840698242187,6.537467765808105
9.469999999999999,9.734764045897473,9.205235954102525,6.32,6.583818119165459,6.056181880834542,0.029728268895996668,0.7087755214422942,0.0376117249853057,0.021844812806687642,0.9240981007472913,0.49345294213729707,18038784,5.7701328754425045,6.714051055908203
9.419999999999998,9.651516738055802,9.188483261944194,6.26,6.72518813398452,5.79481186601548,0.025007187310256952,0.7066360648721457,0.04279895198914198,0.007215422631371926,0.8750704810299497,0.5382016487143417,18202624,5.714928340911865,6.675525140762329
9.53,9.719999999999999,9.34,6.319999999999999,6.887097875150312,5.752902124849687,0.024716490134596786,0.6803099758923054,0.03999105062957439,0.009441929639619177,0.8570173503169128,0.5036026014676979,18366464,5.792770957946777,6.747424793243408
9.440000000000001,9.685764114548892,9.19423588545111,6.37,7.057095335452075,5.682904664547925,0.03588588956627058,0.6655658528208732,0.05210325432573269,0.019668524806808477,0.8919570183952994,0.43917468724644704,18530304,5.753200578689575,6.6841676235198975
9.32,9.523960780543712,9.116039219456288,6.35,6.838364617882991,5.861635382117008,0.03164128220523703,0.6909561343491077,0.05836353273144809,0.004919031679025961,0.8641356155868524,0.5177766531113631,18694144,5.707193851470947,6.59887056350708
9.45,9.593178210632763,9.306821789367236,6.410000000000001,6.795875627631496,6.024124372368506,0.02853529603162311,0.7218645039945841,0.0448748928784762,0.012195699184770016,0.9235034700603048,0.5202255379288635,18857984,5.730291843414307,6.685670566558838
9.54,9.730787840283389,9.34921215971661,6.260000000000001,6.687083130081253,5.832916869918749,0.02303360178484576,0.7063637513667345,0.03813658648282349,0.007930617086868031,0.8352444306800134,0.5774830720534555,19021824,5.756482791900635,6.748918533325195
9.440000000000001,9.664499443206438,9.215500556793565,6.42,6.990613704707484,5.849386295292516,0.02290316195576447,0.6690162423998117,0.031512591331985765,0.014293732579543172,0.8571485844613868,0.4808839003382367,19185664,5.72440996170044,6.67337737083435
9.379999999999999,9.624131112314673,9.135868887685325,6.409999999999999,6.842319326424345,5.977680673575653,0.029936294752405897,0.6870052449405193,0.045850222020535375,0.014022367484276422,0.9121082332758903,0.4619022566051483,19349504,5.737242126464844,6.634794092178344
9.440000000000001,9.60248076809272,9.277519231907283,6.21,6.741883445878888,5.678116554121112,0.025257069795043153,0.6580631226301193,0.04148019028180885,0.009033949308277459,0.8572419791455734,0.45888426611466526,19513344,5.812176942825317,6.686573886871338
9.510000000000002,9.674012194668569,9.345987805331434,6.4799999999999995,6.884474968323134,6.075525031676865,0.017791774752549783,0.688309101574123,0.03379804502883553,0.0017855044762640389,0.9254045112326059,0.4512136919156399,19677184,5.742898178100586,6.713545894622802
9.47,9.68470910553584,9.255290894464162,6.39,6.72,6.06,0.01324816026462935,0.6939294967800379,0.02098059534086395,0.005515725188394751,0.9624235063575101,0.42543548720256574,19841024,5.763254880905151,6.69144344329834
9.379999999999999,9.598174242292714,9.161825757707284,6.25,6.72169905660283,5.77830094339717,0.01637416026787828,0.7325135830789804,0.027823577776132313,0.00492474275962425,0.9378316630838412,0.5271955030741196,20004864,5.696288204193115,6.620121145248413
9.57,9.80685438564654,9.33314561435346,6.36,6.924269439186635,5.795730560813365,0.023839577141916334,0.6940244399011135,0.041090013307133154,0.006589140976699513,0.8716659509813266,0.5163829288209004,20168704,5.786565685272217,6.750714921951294
9.489999999999998,9.70189620100417,9.278103798995827,6.28,6.843560112144215,5.716439887855786,0.01831153771490785,0.67901228107512,0.02680528846761935,0.009817786962196352,0.8529140082012953,0.5051105539489448,20332544,5.720576810836792,6.690194177627563
9.5,9.714476105895272,9.285523894104728,6.69,7.075875627631495,6.304124372368506,0.02729506305186072,0.6747460681945086,0.039053757954860054,0.015536368148861383,0.8736473684163012,0.4758447679727159,20496384,5.745646858215332,6.70071587562561
9.499999999999998,9.760768096208103,9.239231903791893,6.459999999999999,6.8452272056851635,6.074772794314835,0.02624418292252807,0.6846868149936199,0.04145340133314661,0.01103496451190953,0.863410076443985,0.5059635535432548,20660224,5.782319355010986,6.699208498001099
9.38,9.628193472919818,9.131806527080183,6.28,6.631567916624939,5.9284320833750614,0.02481985548220105,0.699325367063284,0.037940672571868755,0.011699038392533351,0.915435809144708,0.4832149249818599,20824064,5.728767824172974,6.615375328063965
9.42,9.676124969497314,9.163875030502686,6.21,6.590657326213486,5.829342673786514,0.020832873198378312,0.7306185401976109,0.035497348713764455,0.006168397682992167,0.9008112849558152,0.5604257954394065,20987904,5.684547233581543,6.630269575119018
9.330000000000002,9.491554944214037,9.168445055785966,6.57,6.999068759058499,6.140931240941502,0.023624270633445077,0.7201122868806124,0.03996811297409159,0.007280428292798562,0.9029098549535077,0.537314718807717,21151744,5.645647716522217,6.569969844818115
9.49,9.641327459504216,9.338672540495784,6.489999999999999,7.110403094769843,5.869596905230155,0.019133006359334036,0.6953192181885243,0.03012998158814786,0.008136031130520211,0.9076957194514211,0.4829427169256274,21315584,5.776991367340088,6.6866401672363285
9.430000000000001,9.597630546142403,9.2623694538576,6.489999999999999,6.8490264614203245,6.130973538579674,0.021356140237185142,0.7390601269900798,0.039395682063202486,0.0033165984111678017,0.9196812393481426,0.5584390146320171,21479424,5.719817018508911,6.640455818176269
9.43,9.713019433961698,9.146980566038302,6.25,6.6167424164178446,5.8832575835821554,0.02634255435550581,0.6402256924659013,0.04087479217717864,0.011810316533832979,0.8227688810853938,0.45768250384640885,21643264,5.716034936904907,6.637783479690552
9.409999999999998,9.561327459504215,9.258672540495782,6.1899999999999995,6.481376045686669,5.89862395431333,0.02507180578832045,0.7032977506518364,0.036644893873474096,0.013498717703166806,0.9220561403493225,0.48453936095435035,21807104,5.664446783065796,6.616958379745483
9.59,9.747797338380595,9.432202661619405,6.319999999999999,6.861848687365762,5.778151312634237,0.02005401634087316,0.6811250641942024,0.033700036041364366,0.006407996640381957,0.8661482167311078,0.496101911657297,21970944,5.755489206314087,6.735318803787232
9.389999999999999,9.66367864366808,9.116321356331918,6.199999999999999,6.631277173056956,5.768722826943042,0.01999069871526439,0.7046583671122789,0.03267443734312192,0.007306960087406857,0.8656024148235798,0.543714319400978,22134784,5.701559019088745,6.60525484085083
9.319999999999999,9.503303027798232,9.136696972201765,6.3100000000000005,7.147197706638044,5.472802293361957,0.01854042746854242,0.7144366487860679,0.028881812324899402,0.008199042612185434,0.9294397363365385,0.49943356123559735,22298624,5.672642087936401,6.550998640060425
9.440000000000001,9.689799919935936,9.190200080064066,6.45,6.7638470965295046,6.136152903470496,0.02482987051480446,0.6971149619668722,0.04538824117033237,0.004271499859276551,0.8889695551688761,0.5052603687648682,22462464,5.729833698272705,6.634813690185547
9.57,9.819198715887543,9.320801284112457,6.409999999999999,6.9711595138639275,5.848840486136071,0.028266887059726253,0.736252699047327,0.05488758461326744,0.0016461895061850654,0.8649432103619271,0.607562187732727,22626304,5.70840482711792,6.712762022018433
9.39,9.64475478405714,9.135245215942861,6.249999999999999,6.624833296279825,5.875166703720173,0.025384593874332444,0.6857162814587354,0.050494279149480625,0.000274908599184262,0.9244694020464811,0.44696316087098975,22790144,5.65216383934021,6.5967964172363285
9.51,9.80816103031751,9.21183896968249,5.97,6.313656805548791,5.626343194451208,0.02030890428868585,0.689372380822897,0.0311306551505074,0.009487153426864297,0.8692254151946947,0.5095193464510993,22953984,5.701812314987182,6.669888830184936
9.469999999999999,9.6252417469626,9.314758253037398,6.35,6.844469412603044,5.855530587396955,0.02125935843505425,0.7066992204636335,0.037598123176662945,0.004920593693445548,0.8857374223293051,0.527661018597962,23117824,5.741640949249268,6.649971151351929
9.549999999999999,9.765638586528476,9.334361413471521,6.51,6.901024295920343,6.118975704079657,0.024103902824572254,0.7382996305823326,0.037528533993705156,0.010679271655439351,0.9318224350000734,0.5447768261645918,23281664,5.765779209136963,6.697508430480957
9.46,9.729072480941475,9.190927519058526,6.31,6.843760245803301,5.776239754196698,0.025449196519912183,0.7198822479695082,0.0377383415159145,0.013160051523909864,0.9383196033902802,0.5014448925487361,23445504,5.687690401077271,6.629970455169678
9.46,9.645472369909914,9.274527630090088,5.83,6.193455636907725,5.466544363092275,0.029510478864540314,0.7175122812390328,0.04841157031382114,0.010609387415259491,0.8671501923560849,0.5678743701219806,23609344,5.720862579345703,6.6393553733825685
9.470000000000002,9.75653097563789,9.183469024362115,6.35,6.8815072906367325,5.818492709363267,0.0220943344291299,0.6769229091703892,0.03669049614301733,0.007498172715242465,0.8712053961806011,0.48264042216017733,23773184,5.6727738857269285,6.634458351135254
9.530000000000001,9.749317121994615,9.310682878005387,6.4,6.75213633723318,6.0478636627668205,0.015291548898676349,0.6725811149924994,0.02199666887940928,0.00858642891794342,0.9180649585356798,0.42709727144931897,23937024,5.726643991470337,6.677219200134277
9.45,9.770156211871642,9.129843788128357,6.409999999999999,6.656779253585061,6.163220746414938,0.02278383829980154,0.6972604241222143,0.033044027149054064,0.01252364945054901,0.867531301309858,0.5269895469345707,24100864,5.658934783935547,6.617443466186524
9.430000000000001,9.564536240470739,9.295463759529264,6.6,7.222896460095897,5.977103539904102,0.03026125165051776,0.7323227692395449,0.04471794015739571,0.01580456314363981,0.9594014257363894,0.5052441127427003,24264704,5.7242638111114506,6.610891675949096
9.39,9.582093727122986,9.197906272877015,6.109999999999999,6.501024295920343,5.718975704079656,0.030353680974803805,0.6884298393502831,0.051274618238437195,0.009432743711170411,0.9180865345361793,0.45877314416438697,24428544,5.659388589859009,6.575965547561646
9.65,9.887697286480094,9.412302713519907,6.33,6.885067563455117,5.7749324365448835,0.022239591216202774,0.7130537532269955,0.027483952679000043,0.016995229753405505,0.9012394573736535,0.5248680490803375,24592384,5.7690185546875,6.758746385574341
9.399999999999999,9.752136337233178,9.047863662766819,6.460000000000001,6.940000000000001,5.98,0.0280412955442443,0.7041036255657673,0.03717667018424417,0.01890592090424443,0.9312702183937238,0.4769370327378109,24756224,5.638072872161866,6.580732679367065
9.400000000000002,9.600000000000001,9.200000000000003,6.4,6.826614580154032,5.973385419845969,0.02377395818184592,0.7131908662617207,0.03367675480280487,0.013871161560886979,0.9097763802566804,0.516605352266761,24920064,5.63327956199646,6.575547885894776


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-ninja-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.04,3.3270540018881465,2.7529459981118536,2.6600000000000006,3.3414690014960335,1.9785309985039676,0.617997449170798,2.705470097064972,0.8783799179700389,0.3576149803715572,2.707282094347278,2.703658099782666,16384,0.32768584638834,2.2974218487739564
3.6,3.9521363372331804,3.24786366276682,3.4200000000000004,3.8821688003316543,2.9578311996683464,1.2815439231693744,2.556728681921959,1.5100521729548029,1.0530356733839459,2.6307727799448184,2.4826845838990996,180224,2.1587847471237183,3.3464627504348754
3.5799999999999996,4.216867333123626,2.9431326668763735,3.31,3.8028488612140645,2.8171511387859356,1.5296593189239502,2.4204190582036973,1.8606246506255524,1.198693987222348,2.6025081225331816,2.238329993874213,344064,2.417072868347168,3.378119206428528
4.19,4.870367547726962,3.5096324522730384,4.0,4.641872261435249,3.358127738564751,1.8945910394191743,2.145278736948967,2.183327678883439,1.6058543999549095,2.362690903430397,1.927866570467537,507904,3.4787689447402954,4.016521406173706
4.459999999999999,5.229675256195753,3.690324743804245,4.65,5.166236379965612,4.133763620034388,1.401580161601305,1.9956117153167725,1.566831736935054,1.2363285862675562,2.195142065003128,1.796081365630417,671744,3.577506589889526,4.2995418310165405
4.63,5.009605057922046,4.250394942077953,4.53,4.994865571966779,4.065134428033222,1.3706096276640891,1.8651971831917762,1.4773986667709016,1.2638205885572766,2.0110846959964563,1.7193096703870963,835584,3.792615866661072,4.472912263870239
4.76,5.2143126676640215,4.305687332335978,4.720000000000001,5.24687759489278,4.193122405107221,1.1524831548333168,1.8113900020718574,1.254586885623944,1.0503794240426896,1.9521348581165723,1.6706451460271425,999424,3.997153615951538,4.598285770416259
5.04,5.305329983228432,4.774670016771568,4.98,5.279332590941916,4.680667409058085,0.9795425862073899,1.7318327099084854,1.0535837796520529,0.9055013927627269,1.8437961968652707,1.6198692229517,1163264,4.20242395401001,4.8587220191955565
5.28,5.6794996871087635,4.880500312891237,4.909999999999999,5.248969025133565,4.571030974866433,0.9318890489637852,1.7178970113396645,1.0432343275703548,0.8205437703572156,1.8406354414471924,1.5951585812321367,1327104,4.377034115791321,5.087659454345703
5.71,6.226623654123579,5.193376345876421,5.01,5.506890329952194,4.513109670047806,0.9390465423464776,1.5531943395733834,1.0018925931465872,0.8762004915463679,1.6596246842976072,1.4467639948491595,1490944,4.646748781204224,5.483930683135986
5.9,6.707465169527454,5.092534830472546,5.53,6.211248853210044,4.848751146789956,0.8664902418851852,1.4911332786083222,0.933836312283779,0.7991441714865914,1.6352222082452126,1.3470443489714319,1654784,4.857475113868714,5.628412961959839
6.56,7.02518813398452,6.094811866015479,5.930000000000001,6.330124980474851,5.52987501952515,0.8740150846540928,1.3212100073695183,0.982604653067964,0.7654255162402217,1.5025501177230671,1.1398698970159695,1818624,5.314773225784302,6.184100103378296
6.9,7.335889894354068,6.464110105645933,5.76,6.41299310869258,5.107006891307419,0.6984360918402672,1.1978281982243062,0.8027219247112982,0.5941502589692362,1.4377315784183848,0.9579248180302276,1982464,5.578525686264038,6.404753971099853
7.4,7.743511280746354,7.056488719253647,5.97,6.4799999999999995,5.46,0.6614566758275032,1.0896428234875202,0.7645421617190888,0.5583711899359176,1.2873134602760987,0.8919721866989415,2146304,5.618177270889282,6.764363384246826
7.610000000000001,8.143760245803302,7.076239754196701,6.040000000000001,6.725857127979291,5.354142872020711,0.5330960363149643,1.0012109614908695,0.6426180350196941,0.42357403761023454,1.204722305193944,0.7976996177877951,2310144,5.975592088699341,6.847340536117554
7.62,8.00418745424597,7.23581254575403,6.04,6.427814388593307,5.6521856114066935,0.4640698704868555,0.9537450857460499,0.5599408876904923,0.3681988532832186,1.226513465204638,0.6809767062874615,2473984,5.86097559928894,6.770267009735107
8.059999999999999,8.646856030044848,7.47314396995515,6.170000000000001,6.630543157586779,5.709456842413223,0.42828867621719835,0.8929366819560528,0.5128531877527714,0.3437241646816253,1.2026786522871562,0.5831947116249494,2637824,5.850705862045288,7.0735126495361325
8.099999999999998,8.509878030638381,7.690121969361614,6.1000000000000005,6.434664010613631,5.7653359893863705,0.37136609833687545,0.7949404615908862,0.463147793367889,0.2795844033058619,1.0449816310202698,0.5448992921615026,2801664,5.980174827575683,7.013794755935669
8.23,8.632616442783949,7.827383557216052,6.5,6.85213633723318,6.14786366276682,0.3929289262741804,0.6951609622687102,0.4897176502495958,0.29614020229876503,0.9072819439174598,0.4830399806199605,2965504,6.159391784667969,7.06504111289978
8.33,8.553830292855995,8.106169707144005,6.01,6.620655385630881,5.399344614369118,0.3164071114733815,0.7351657550781965,0.3962097863519891,0.23660443659477395,0.950182419261465,0.520149090894928,3129344,6.097708129882813,7.081659841537475
8.559999999999999,9.15699246226397,7.9630075377360265,6.12,6.555430821141545,5.684569178858455,0.2795029353350401,0.6804184790700674,0.3575181591801577,0.2014877114899225,0.9138246225486173,0.4470123355915175,3293184,6.241856098175049,7.221077823638916
8.579999999999998,8.971918358845308,8.188081641154689,6.3,6.909918027279076,5.6900819727209235,0.28848537281155584,0.6466602560132741,0.3576892071868458,0.21928153843626585,0.85103086288485,0.4422896491416984,3457024,6.191105604171753,7.172946119308472
8.629999999999999,9.01742741255621,8.242572587443789,6.550000000000002,7.187573525171805,5.912426474828198,0.24475349597632884,0.6359888784587383,0.31435749115610906,0.17514950079654862,0.8392329895747505,0.43274476734272616,3620864,6.1800196170806885,7.158985567092896
8.580000000000002,9.020000000000001,8.140000000000002,6.34,6.785421149026401,5.894578850973598,0.22087786626070732,0.6552395258098841,0.27080970761718953,0.1709460249042251,0.8842285191468877,0.4262505324728804,3784704,6.136726713180542,7.068678283691407
8.95,9.237228132326901,8.662771867673097,6.609999999999999,6.943016516106933,6.276983483893066,0.24367332812398668,0.6348749469965697,0.31824589718809915,0.1691007590598742,0.8393017573579498,0.43044813663518955,3948544,6.262554454803467,7.3377326965332035
8.73,9.043209195267316,8.416790804732685,6.480000000000001,6.979599839871873,5.98040016012813,0.23170825140550733,0.6263610120862723,0.3035714709930109,0.15984503181800375,0.8481307569272115,0.404591267245333,4112384,6.10957932472229,7.110758304595947
8.8,9.014476105895273,8.585523894104728,6.470000000000001,6.786385840391128,6.153614159608873,0.21523112207651138,0.617078735306859,0.2701759092691939,0.16028633488382887,0.7766298500059723,0.4575276206077456,4276224,6.170672607421875,7.143700361251831
8.81,9.052693221990232,8.567306778009769,6.45,7.0018151864528555,5.898184813547145,0.17739023398607967,0.5684751149266958,0.21508903207388544,0.1396914358982739,0.6862566595312471,0.4506935703221444,4440064,6.085576581954956,7.0980610847473145
8.8,9.08982753492379,8.510172465076211,6.19,6.494795013082564,5.8852049869174365,0.19633385650813578,0.5439113441854715,0.23471951073471362,0.15794820228155795,0.6697426619299214,0.4180800264410216,4603904,6.097965669631958,7.06351900100708
8.81,9.040000000000001,8.58,6.5200000000000005,7.1163220606350235,5.923677939364977,0.1787808594293892,0.5213027451187372,0.2114044212169761,0.1461572976418023,0.6877781328691124,0.35482735736836196,4767744,6.054600572586059,7.044897556304932
9.120000000000001,9.46,8.780000000000001,6.549999999999999,6.979534631898289,6.1204653681017085,0.16796625507995483,0.5094530295580626,0.21106540758566447,0.12486710257424519,0.6441460209140721,0.37476003820205306,4931584,6.2535442352294925,7.260920476913452
9.16,9.473687742827163,8.846312257172837,6.580000000000001,7.0421688003316545,6.117831199668347,0.16638470496982333,0.5370575146749615,0.21193057463868237,0.12083883530096429,0.6969126556548665,0.3772023736950566,5095424,6.249668884277344,7.267508411407471
9.080000000000002,9.324131112314676,8.835868887685328,6.38,6.81081318457076,5.94918681542924,0.16945239696651693,0.536695496737957,0.22327139064828866,0.11563340328474521,0.6853405757208081,0.38805041775510596,5259264,6.230633783340454,7.1691672801971436
9.17,9.476757233003559,8.863242766996441,6.63,7.20974132162543,6.05025867837457,0.1610170810483396,0.5435082845389843,0.21118739812163792,0.11084676397504126,0.6856535569608421,0.40136301211712644,5423104,6.234380435943604,7.220514345169067
9.02,9.2427105745132,8.797289425486799,6.55,7.184428877022476,5.915571122977524,0.152938736975193,0.5060162872076035,0.19271190118739134,0.11316557276299466,0.6448624708782004,0.36717010353700663,5586944,6.057927989959717,7.068727111816406
9.15,9.479393381840012,8.820606618159989,6.470000000000001,7.035773806392626,5.904226193607375,0.14600607054308054,0.5135094702243805,0.17648867648267416,0.11552346460348692,0.6891177878435525,0.3379011526052086,5750784,6.215347480773926,7.157082033157349
9.25,9.430277563773199,9.069722436226801,6.45,6.722946881279124,6.177053118720877,0.12233387529850004,0.4977842830121517,0.15689084997841526,0.08777690061858481,0.6349723336758977,0.36059623234840577,5914624,6.18039231300354,7.208697175979614
9.190000000000001,9.531906419945576,8.848093580054426,6.460000000000001,6.958397431775086,5.961602568224916,0.12988685630261892,0.53143315538764,0.16167271850797252,0.09810099409726533,0.6510892235094446,0.4117770872658354,6078464,6.13893756866455,7.137010145187378
9.27,9.50685438564654,9.03314561435346,6.4300000000000015,6.959244744895971,5.900755255104032,0.14435575604438777,0.4684640850871801,0.17049697812208536,0.1182145339666902,0.6143651299235215,0.32256304025083876,6242304,6.231748485565186,7.178240013122559
9.2,9.384390889145857,9.015609110854141,6.530000000000001,7.040000000000001,6.020000000000001,0.13020965950563546,0.5085043141618371,0.15059154634017105,0.10982777267109985,0.6684553155059623,0.34855331281771185,6406144,6.076814889907837,7.099144697189331
9.3,9.57928480087538,9.020715199124622,6.539999999999999,7.022078831727757,6.057921168272241,0.1210221118293702,0.47780399993062017,0.15184760597219904,0.09019661768654136,0.6176259377102978,0.3379820621509425,6569984,6.231664657592773,7.165744972229004
9.21,9.472488094968135,8.947511905031867,6.460000000000001,6.815527776692624,6.104472223307377,0.1259445736184716,0.4357021814212203,0.15434044924542129,0.09754869799152195,0.5568176897813859,0.3145866730610547,6733824,6.094034957885742,7.0697253227233885
9.190000000000001,9.456270539113888,8.923729460886115,6.859999999999999,7.117681974534502,6.602318025465497,0.15124575635418291,0.47268824130296705,0.1843561152720515,0.11813539743631432,0.6325307898273969,0.31284569277853724,6897664,6.082450342178345,7.040437650680542
9.18,9.508024389337134,8.851975610662866,6.65,7.175832673005397,6.124167326994604,0.11307099265977735,0.4824404550716281,0.14366911849171204,0.08247286682784268,0.6471282040158927,0.3177527061273635,7061504,6.084569931030273,7.023549795150757
9.28,9.493541565040626,9.066458434959372,6.44,6.825227205685165,6.054772794314836,0.12558552706614134,0.4962959546595812,0.15432622183063677,0.09684483230164592,0.6184566309968353,0.37413527832232707,7225344,6.12839674949646,7.085611248016358
9.34,9.589799919935937,9.090200080064063,6.639999999999999,7.1051881339845195,6.174811866015478,0.10585898971185084,0.45171443093568087,0.13000207771743624,0.08171590170626543,0.6262358089899713,0.27719305288139046,7389184,6.093843603134156,7.110731983184815
9.28,9.532190404258369,9.02780959574163,6.37,6.736196668472012,6.003803331527989,0.09974654610268768,0.5068788900971413,0.1291184010805827,0.07037469112479265,0.6515094940297232,0.3622482861645593,7553024,6.016047811508178,7.0457535743713375
9.29,9.434568322948008,9.14543167705199,6.610000000000001,7.176480361530743,6.0435196384692595,0.10965017098933454,0.46461886912584305,0.1315995453929088,0.08770079658576027,0.6117643137807949,0.31747342447089116,7716864,6.027523374557495,7.045509338378906
9.23,9.48709920264365,8.97290079735635,6.4,6.807430975749267,5.9925690242507335,0.12205717707984147,0.4701223814859986,0.1573504342421647,0.08676391991751825,0.6123037831750785,0.3279409797969187,7880704,6.131972169876098,6.997624683380127
9.450000000000001,9.56180339887499,9.338196601125013,6.3,6.863914887194867,5.7360851128051324,0.09992723567411302,0.5042914055287838,0.12012968887317223,0.07972478247505381,0.629635851848829,0.37894695920873867,8044544,6.169131088256836,7.155049514770508
9.33,9.497630546142402,9.162369453857599,6.529999999999999,7.1062811813689555,5.953718818631043,0.10109007111750538,0.4834835594519973,0.12279757988871838,0.07938256234629239,0.6267546328391096,0.34021248606488497,8208384,6.079050493240357,7.0402837753295895
9.51,9.71712315177208,9.30287684822792,6.159999999999999,6.681919534027995,5.638080465972004,0.09180720304138956,0.5131725829094649,0.11199311520694451,0.07162129087583462,0.63551949654271,0.3908256692762198,8372224,6.156145906448364,7.166744709014893
9.48,9.73219040425837,9.22780959574163,6.3100000000000005,6.853046959295419,5.766953040704582,0.09272627839818595,0.5102742247283458,0.11200697827026623,0.07344557852610567,0.6896241278169785,0.3309243216397132,8536064,6.1212358474731445,7.12817349433899
9.429999999999998,9.698514431641948,9.161485568358048,6.540000000000001,6.987660585711989,6.092339414288013,0.0950527776032686,0.5311588190495968,0.11993014728255151,0.0701754079239857,0.6945257965579618,0.3677918415412319,8699904,6.07162914276123,7.0740461349487305
9.459999999999999,9.70576411454889,9.214235885451108,6.58,7.101152568831815,6.058847431168185,0.09994663493707771,0.4966105753555894,0.11919516996859426,0.08069809990556116,0.6383911904321832,0.3548299602789956,8863744,6.107793712615967,7.0892712593078615
9.37,9.619198715887542,9.120801284112456,6.339999999999999,6.6692415526630855,6.0107584473369124,0.11411851169541473,0.5365425240248441,0.14165289817778207,0.08658412521304738,0.6700217781262038,0.4030632699234845,9027584,6.013895797729492,7.01237735748291
9.559999999999999,9.709666295470956,9.410333704529041,6.409999999999999,6.951202365109392,5.868797634890607,0.09972940683364862,0.46005400754511355,0.11479180552774344,0.08466700813955379,0.6082713046688655,0.31183671042136163,9191424,6.121365165710449,7.147611665725708
9.43,9.635182845286831,9.224817154713168,6.470000000000001,6.889642705167146,6.050357294832855,0.09894020115025338,0.42374013271182775,0.12144576485124439,0.07643463744926238,0.5398615788003589,0.3076186866232966,9355264,6.088865518569946,7.034642457962036
9.39,9.592237484161567,9.187762515838434,6.5200000000000005,7.0673572873361605,5.97264271266384,0.09898896366357801,0.4673201097175479,0.1251936985324828,0.07278422879467322,0.6769536913182761,0.2576865281168197,9519104,6.028906726837159,6.991772079467774
9.25,9.637943294825416,8.862056705174584,6.5,6.917133072292284,6.082866927707716,0.09429049575701351,0.48328337613493205,0.12482051888370813,0.06376047263031889,0.6430488642630798,0.32351788800678427,9682944,5.960833644866943,6.88033652305603
9.43,9.644709105535838,9.215290894464161,6.639999999999999,7.0854211490264,6.194578850973597,0.08986549153923985,0.4859023902565241,0.12354607083573689,0.056184912242742815,0.6595031932078679,0.3123015873051804,9846784,6.018143081665039,6.997148084640503
9.32,9.518997487421323,9.121002512578677,6.6800000000000015,7.086939798987517,6.273060201012486,0.10126843792386346,0.46976811327040197,0.12555662562928663,0.07698025021844031,0.6011323572259901,0.3384038693148138,10010624,5.983763790130615,6.912603664398193
9.45,9.715518360947033,9.184481639052965,6.589999999999999,7.250984114786428,5.92901588521357,0.09504640386439855,0.4508000900968909,0.11818812388803211,0.071904683840765,0.6046254920937713,0.29697468810001054,10174464,6.036158561706543,7.006435346603394
9.35,9.679393381840011,9.020606618159988,6.62,7.143067873224881,6.096932126775119,0.08888999586924907,0.4756027521565557,0.11510149770092758,0.06267849403757057,0.6139799478970306,0.33722555641608076,10338304,5.933855485916138,6.918390226364136
9.42,9.618997487421323,9.221002512578677,6.7,7.293295878967653,6.106704121032347,0.0815680087078362,0.5088527426123619,0.10752581745115675,0.05561019996451566,0.6674342918254764,0.3502711933992474,10502144,6.019160795211792,6.964861869812012
9.39,9.606564078277078,9.173435921722923,6.379999999999999,6.815430821141543,5.944569178858455,0.0896951752249151,0.43958538472652436,0.10348235227069463,0.07590799817913557,0.5856331449710415,0.2935376244820072,10665984,6.009323453903198,6.940855503082275
9.499999999999998,9.748997991959772,9.251002008040224,6.589999999999999,7.197371385562407,5.982628614437591,0.09045294639654453,0.5105897501111031,0.11291184535984687,0.06799404743324218,0.6385367521553293,0.3826427480668768,10829824,6.002109241485596,7.000185251235962
9.46,9.634355957741628,9.285644042258374,6.56,7.081919534027995,6.038080465972004,0.07868466260842975,0.48401210494339464,0.10153940698549344,0.055829918231366064,0.6166435486468042,0.3513806612399851,10993664,6.049090194702148,6.976308441162109
9.51,9.821287648325468,9.198712351674532,6.220000000000001,6.6414261501141105,5.798573849885891,0.08814318487420675,0.4863421950489283,0.11723468150798759,0.059051688240425906,0.6464461742329769,0.32623821586487967,11157504,6.006067991256714,6.9969847202301025
9.4,9.79496835316263,9.00503164683737,6.17,6.792976725086901,5.547023274913099,0.09574818946421142,0.5299991678446532,0.11907443156029099,0.07242194736813184,0.6964124693449781,0.3635858663443282,11321344,5.965092325210572,6.917364931106567
9.46,9.688910462845193,9.231089537154809,6.5,6.902492235949962,6.097507764050038,0.08864726400934156,0.5066188698634505,0.10539833655181068,0.07189619146687244,0.6892472767253934,0.3239904630015076,11485184,6.047711372375488,6.9628736019134525
9.58,9.72,9.44,6.4300000000000015,6.730166620396075,6.129833379603928,0.08907458605244753,0.5029252346605062,0.10573268141307295,0.07241649069182211,0.7028339060071991,0.3030165633138133,11649024,6.010634899139404,7.026628160476685
9.56,9.68,9.440000000000001,6.639999999999999,7.236992462263971,6.043007537736027,0.0838220729026943,0.5671778574585915,0.11108613360864278,0.05655801219674583,0.691342018180724,0.44301369673645896,11812864,6.066480445861816,7.014522695541382
9.39,9.704483703870327,9.075516296129674,6.460000000000001,6.8183294573433795,6.101670542656622,0.10117750368081029,0.5069526426494122,0.13228324414593215,0.07007176321568843,0.6234175209864936,0.39048776431233073,11976704,5.9549665451049805,6.885570955276489
9.360000000000001,9.570713075057055,9.149286924942947,6.4799999999999995,6.93563142999578,6.024368570004219,0.09201549752615387,0.4675952881574631,0.11178578947829561,0.07224520557401214,0.6346299917416833,0.3005605845732429,12140544,5.931849718093872,6.859579229354859
9.4,9.644948974278318,9.155051025721683,6.5200000000000005,7.001248376620639,6.038751623379362,0.08999795964919026,0.47971803732216356,0.11265859202058416,0.06733732727779636,0.5996338691519912,0.3598022054923359,12304384,5.968840408325195,6.881242465972901
9.520000000000001,9.66,9.380000000000003,6.51,7.181490878567981,5.838509121432018,0.08325116508640344,0.47050261236727237,0.10323241882404667,0.06326991134876021,0.6061198678325032,0.3348853569020416,12468224,5.950344181060791,6.9586046695709225
9.46,9.750516780926679,9.169483219073323,6.529999999999999,6.88227829907617,6.177721700923828,0.0866947202477604,0.501151654869318,0.11349709027016364,0.05989235022535716,0.6707224701996912,0.33158083953894474,12632064,5.963439130783081,6.91570634841919
9.44,9.681660919471891,9.198339080528108,6.589999999999999,6.913882694814032,6.266117305185966,0.0888851577416062,0.5009493930265307,0.11495937518444134,0.06281094029877106,0.6518147412770539,0.35008404477600763,12795904,5.9067535400390625,6.88924732208252
9.399999999999999,9.713049516849969,9.086950483150028,6.39,6.886890329952194,5.893109670047806,0.0799063282553106,0.5124596621841192,0.09690766227177525,0.06290499423884596,0.623828342329761,0.4010909820384774,12959744,5.907917165756226,6.85540738105774
9.48,9.678997487421324,9.281002512578677,6.43,6.830124980474851,6.029875019525148,0.07554034087806936,0.47422187589108944,0.08490827768411026,0.06617240407202847,0.6512188754301235,0.2972248763520554,13123584,5.972460126876831,6.9133330345153805
9.54,9.682828568570857,9.397171431429141,6.11,6.7947627326308,5.425237267369201,0.07674399972893294,0.47660358250141144,0.09452624960020484,0.05896174985766103,0.6165092511584874,0.33669791384433545,13287424,6.002353191375732,6.950663375854492
9.41,9.676270539113887,9.143729460886114,6.45,7.122681202353686,5.7773187976463145,0.09537493125535544,0.46521242074668406,0.11676834020969111,0.07398152230101977,0.649909441397092,0.2805154000962762,13451264,5.90224986076355,6.847784185409546
9.43,9.635182845286831,9.224817154713168,6.409999999999999,6.766230262611137,6.053769737388862,0.0897409470751881,0.46787433270365,0.11513646620073474,0.06434542794964145,0.5861468571788605,0.34960180822843945,13615104,5.934784460067749,6.854135131835937
9.52,9.644899959967967,9.395100040032032,6.720000000000001,6.987581763205194,6.4524182367948075,0.0909679463598877,0.44555321875959636,0.11288413345191398,0.06905175926786142,0.6104930480395713,0.28061338947962144,13778944,5.931768131256104,6.911506414413452
9.540000000000001,9.74099751242242,9.339002487577583,6.3500000000000005,6.732753184180093,5.967246815819908,0.08601767085492608,0.4644150035455823,0.0995901699941029,0.07244517171574925,0.6096591523774024,0.3191708547137621,13942784,5.990161991119384,6.931149291992187
9.499999999999998,9.740831891575844,9.259168108424152,6.42,6.777211421989835,6.0627885780101645,0.08627986488863822,0.4924556603655219,0.11360812414924748,0.05895160562802895,0.6368379508249632,0.3480733699060806,14106624,5.9312509059906,6.892572927474975
9.49,9.71561028345357,9.26438971654643,6.44,6.766190128606002,6.113809871393999,0.07502083443105215,0.48057664893567564,0.0867104315500013,0.063331237312103,0.5635883133409706,0.3975649845303807,14270464,5.932656335830688,6.869438505172729
9.54,9.6513552872566,9.428644712743399,6.590000000000001,7.022319326424347,6.157680673575655,0.0869169623125344,0.5175233226269483,0.11324454344041071,0.060589381184658085,0.5979097236590777,0.437136921594819,14434304,5.97613034248352,6.905064105987549
9.469999999999999,9.693830292855992,9.246169707144006,6.68,7.241782876207525,6.1182171237924745,0.08347779843024905,0.4277819532901049,0.11057428688780402,0.05638130997269408,0.5706419590620804,0.2849219475181294,14598144,5.948692321777344,6.850362777709961
9.43,9.54,9.32,6.409999999999999,6.6979236009777585,6.12207639902224,0.07768004694953555,0.4869914291426539,0.09108506856293218,0.06427502533613892,0.6788091508446974,0.2951737074406104,14761984,5.872790336608887,6.817180490493774
9.45,9.635741756210066,9.264258243789932,6.459999999999999,6.891740662898457,6.028259337101541,0.09259520294144748,0.43987730517983437,0.11729664178831525,0.0678937640945797,0.574234042527926,0.3055205678317427,14925824,5.899862289428711,6.8349559783935545
9.58,9.763303027798234,9.396696972201767,6.65,7.19451813560248,6.105481864397521,0.08482404276728625,0.4583869704976678,0.10206277578669336,0.06758530974787914,0.5626261194859236,0.354147821509412,15089664,5.915569925308228,6.912053775787354
9.499999999999998,9.7569046515733,9.243095348426696,6.459999999999999,6.907660585711987,6.012339414288011,0.07085128049366173,0.482818497531116,0.08685550152977851,0.054847059457544936,0.6672478006709085,0.2983891943913235,15253504,5.902848196029663,6.8581804752349855
9.47,9.742213151776324,9.197786848223677,6.58,6.953630833845388,6.206369166154612,0.07915790989063676,0.4869225386530161,0.09525283452440536,0.06306298525686815,0.6296525404576573,0.3441925368483749,15417344,5.866678905487061,6.828752946853638
9.52,9.805657137141713,9.234342862858286,6.5699999999999985,7.006004587131831,6.133995412868166,0.08576036207377906,0.44332079496234655,0.11468638145148656,0.05683434269607156,0.5922560185175249,0.29438557140716826,15581184,5.934736871719361,6.866150569915772
9.620000000000001,9.797763888346314,9.442236111653688,6.3500000000000005,6.819574275274956,5.880425724725045,0.07782686594873663,0.4524295963346958,0.10089895131754378,0.054754780579929475,0.5697145160390517,0.33514467663034,15745024,5.984429502487183,6.930276823043823
9.549999999999999,9.712788205960996,9.387211794039002,6.390000000000001,6.82,5.960000000000001,0.07629289152100677,0.4564748270437121,0.09819400047391473,0.054391782568098804,0.578636035044344,0.33431361904308016,15908864,5.940490436553955,6.882262563705444
9.48,9.673907194296653,9.286092805703348,6.4799999999999995,6.979599839871872,5.980400160128127,0.07835882934741671,0.48159015355631707,0.1021210124257611,0.05459664626907232,0.672860726554687,0.29031958055794715,16072704,5.869550466537476,6.824611234664917
9.600000000000001,9.726491106406737,9.473508893593266,6.459999999999999,6.85293765408777,6.067062345912229,0.07602011375129217,0.4615783320739865,0.09143700225251315,0.06060322525007118,0.6148963030803993,0.30826036106757365,16236544,5.967875671386719,6.905162286758423
9.440000000000001,9.701533936612442,9.17846606338756,6.38,6.906877594892779,5.853122405107221,0.07659312444739041,0.4564316090196371,0.10015290519647572,0.053033343698305105,0.6258343492516867,0.2870288687875875,16400384,5.864499092102051,6.787904930114746
9.5,9.684390889145858,9.315609110854142,6.19,6.484788059459674,5.895211940540327,0.07698911176994437,0.4666256133466959,0.10095939730316303,0.053018826236725713,0.6308464358444932,0.3024047908488986,16564224,5.866232109069824,6.816343307495117
9.57,9.770249843945008,9.369750156054993,6.640000000000001,7.132341345003647,6.147658654996354,0.07440351336263115,0.48649125918745995,0.09030863487681007,0.05849839184845223,0.6222244677994415,0.3507580505754784,16728064,5.878651189804077,6.861577844619751
9.55,9.807875939164553,9.292124060835448,6.5,6.871483512420134,6.128516487579866,0.07132003568112845,0.5225628424435854,0.0824928099430463,0.06014726141921061,0.6748956827806768,0.37023000210649404,16891904,5.8915762424469,6.854335689544678
9.579999999999998,9.793541565040625,9.366458434959371,6.7700000000000005,7.138917334913935,6.401082665086066,0.06745712347328658,0.5072741519659758,0.07849401841527211,0.05642022853130107,0.6769941506660064,0.3375541532659452,17055744,5.909262180328369,6.873252725601196
9.540000000000001,9.777486841740759,9.302513158259243,6.42,7.052139225171164,5.787860774828836,0.08126039374619717,0.45449619349092246,0.10835419819838088,0.05416658929401347,0.6091403465436936,0.2998520404381513,17219584,5.863011264801026,6.840275049209595
9.58,9.746132477258362,9.413867522741638,6.58,7.063321838943783,6.096678161056217,0.06756376707926387,0.5115032583475113,0.0825940215541697,0.05253351260435803,0.6367861335175453,0.3862203831774773,17383424,5.88464617729187,6.858371734619141
9.530000000000001,9.83675723300356,9.223242766996442,6.45,6.832753184180093,6.0672468158199075,0.07533319815993306,0.5152905397117138,0.10254010237322428,0.048126293946641835,0.6744321695051756,0.356148909918252,17547264,5.840441656112671,6.8309534072875975
9.51,9.76865034312755,9.25134965687245,6.51,7.086974869470066,5.933025130529933,0.06808539857156569,0.5149121720343828,0.08640427469314053,0.049766522449990844,0.6361531352887827,0.3936712087799828,17711104,5.881663656234741,6.8185638904571535
9.629999999999999,9.825192212959431,9.434807787040567,6.909999999999999,7.713056660516553,6.106943339483445,0.08490041857585306,0.5140233110636473,0.10511177920305143,0.0646890579486547,0.668365778472845,0.35968084365444963,17874944,5.943770885467529,6.8955371379852295
9.579999999999998,9.719999999999999,9.439999999999998,6.7700000000000005,7.180000000000001,6.36,0.07551474203355604,0.46921021267771723,0.09393503169585993,0.05709445237125216,0.6221504674493324,0.316269957906102,18038784,5.863666677474976,6.846826887130737
9.690000000000001,9.876815416922696,9.503184583077307,6.55,7.0301041553663115,6.069895844633688,0.07088570185005659,0.4969643199816346,0.08707374025825614,0.054697663441857045,0.6583696829421279,0.3355589570211413,18202624,5.99175443649292,6.942374038696289
9.63,9.77177446878758,9.488225531212422,6.630000000000001,6.791554944214036,6.468445055785965,0.07705100700259201,0.4713833436369896,0.08970157723503784,0.06440043677014619,0.6015282334698157,0.3412384538041635,18366464,5.917317008972168,6.8806051254272464
9.64,9.83078784028339,9.44921215971661,6.45,7.016127194188726,5.883872805811274,0.08080691206268961,0.48618670348078014,0.11056988097616843,0.05104394314921079,0.6321582451278753,0.340215161833685,18530304,5.883367109298706,6.882974624633789
9.610000000000001,9.826564078277078,9.393435921722924,6.980000000000001,7.605779513886482,6.354220486113521,0.06694741821847851,0.5162120599299669,0.07367104896897829,0.06022378746797873,0.6465268307731472,0.38589728908678655,18694144,5.909966230392456,6.8678943634033205
9.540000000000001,9.73078784028339,9.349212159716611,6.45,6.837943294825417,6.062056705174584,0.07505883630365126,0.4511850468814373,0.09107341382764869,0.05904425877965384,0.604767649274418,0.29760244448845663,18857984,5.878322696685791,6.815569448471069
9.59,9.765783958312468,9.414216041687531,6.69,7.192891638427207,6.187108361572794,0.07995040877722198,0.44320071339607237,0.09651458468410884,0.06338623287033512,0.5706830575092067,0.31571836928293806,19021824,5.907892751693725,6.8482767105102536
9.719999999999999,9.88613247725836,9.553867522741637,6.55,6.960487515035475,6.139512484964524,0.07493584309704596,0.5248909268528223,0.09371562158832161,0.056156064605770294,0.6330219993054598,0.41675985440018487,19185664,5.923001670837403,6.932065963745117
9.52,9.764131112314674,9.275868887685325,6.3900000000000015,6.929351462406474,5.850648537593529,0.07224899278953668,0.4883941786363721,0.098790594366009,0.04570739121306437,0.6448163144269433,0.33197204284580084,19349504,5.893158721923828,6.794221305847168
9.599999999999998,9.754919333848294,9.445080666151702,6.489999999999999,6.875875627631494,6.104124372368505,0.08047307399101551,0.490022312104702,0.09440542868021809,0.06654071930181293,0.5866648097028179,0.3933798145065861,19513344,5.878613424301148,6.838357973098755
9.659999999999998,9.809666295470956,9.51033370452904,6.339999999999999,6.750365690573663,5.929634309426335,0.08442342341877519,0.49124707877635954,0.11230484218091105,0.05654200465663933,0.6020094253314168,0.3804847322213023,19677184,5.947216987609863,6.898599338531494
9.59,9.84475478405714,9.33524521594286,6.529999999999999,6.9472529209005005,6.112747079099498,0.07171490066684776,0.51286052018404,0.08632060521509809,0.057109196118597425,0.6378192463604268,0.38790179400765334,19841024,5.876664733886718,6.832583665847778
9.629999999999999,9.756885775404495,9.503114224595503,6.380000000000001,6.904976189936268,5.8550238100637335,0.07522049397230146,0.48814596571028235,0.09671133689352265,0.05372965105108027,0.5918453980742316,0.38444653334633305,20004864,5.910694742202759,6.859085607528686
9.7,9.818321595661992,9.581678404338007,6.63,6.976554469023269,6.2834455309767305,0.07533371001482006,0.5213958041742444,0.08712471750089927,0.06354270252874085,0.6674806099871573,0.3753109983613314,20168704,5.9503560066223145,6.912421178817749
9.709999999999999,9.879999999999999,9.54,6.63,7.04484937025383,6.215150629746169,0.06947402204386885,0.5515955984592438,0.08170616520423687,0.057241878883500824,0.7015800701347856,0.40161112678370187,20332544,5.938383960723877,6.914693307876587
9.610000000000001,9.86475478405714,9.355245215942862,6.5200000000000005,7.033419906119738,6.006580093880263,0.07682990417815741,0.5301509352400899,0.09272982948018514,0.06092997887612968,0.6538515568037165,0.40645031367646334,20496384,5.877424478530884,6.8427222728729244
9.69,9.98137604568667,9.39862395431333,6.5699999999999985,6.992018956920182,6.147981043079815,0.0805019088555127,0.5143827281892299,0.09778486935178837,0.06321894835923703,0.6241311075552565,0.40463434882320337,20660224,5.96054892539978,6.89948525428772
9.59,9.76,9.42,6.5200000000000005,7.0033218389437835,6.0366781610562175,0.07298855613917109,0.48800077587366103,0.10181356756055897,0.04416354471778321,0.6481599668554314,0.3278415848918907,20824064,5.868094253540039,6.8165302753448485
9.66,9.95051678092668,9.36948321907332,6.74,7.4081317235396025,6.071868276460398,0.072173918178305,0.5161864116787911,0.0930362501197731,0.051311586236836904,0.637002175339908,0.3953706480176742,20987904,5.939126491546631,6.880818319320679
9.690000000000001,9.827477270848677,9.552522729151326,6.51,7.062177507691141,5.957822492308859,0.07743804608471687,0.5015217162668705,0.10020375136123363,0.0546723408082001,0.6282085157984261,0.37483491673531494,21151744,5.882763624191284,6.879145717620849
9.67,9.811774468787577,9.528225531212422,6.9399999999999995,7.41791212581394,6.462087874186059,0.0741610028315335,0.5031926305964589,0.09122222653344275,0.05709977912962425,0.6631905142127614,0.34319474698015645,21315584,5.883604860305786,6.861600923538208
9.73,9.903493515728975,9.556506484271026,6.39,6.734818792991333,6.045181207008667,0.07110889381729062,0.49950968120247125,0.09195849126681113,0.0502592963677701,0.6444528229797826,0.35456653942516,21479424,5.947259902954102,6.915561771392822
9.680000000000001,9.846132477258363,9.51386752274164,6.42,6.946877594892779,5.893122405107221,0.07288346118293701,0.45696275532245634,0.0831193954657438,0.06264752690013022,0.5490579843439247,0.36486752630098795,21643264,5.948521518707276,6.883556079864502
9.649999999999999,9.870227155455451,9.429772844544546,6.550000000000002,7.248927750200264,5.851072249799739,0.07568718562833959,0.44131679367274046,0.0966036845056498,0.05477068675102939,0.5742950109110357,0.3083385764344452,21807104,5.883456516265869,6.849843597412109
9.709999999999999,9.907230829233159,9.51276917076684,6.29,6.668021163428716,5.911978836571284,0.07981827436015007,0.4676499729976058,0.09654024531827873,0.06309630340202141,0.5979486070314338,0.3373513389637778,21970944,5.92472128868103,6.892130041122437
9.8,10.0,9.600000000000001,6.24,6.853514466007119,5.626485533992882,0.0703675611875951,0.48935897145420315,0.08867821337108892,0.05205690900410128,0.6692116833885471,0.3095062595198593,22134784,5.997710037231445,6.958865642547607
9.709999999999999,9.84,9.579999999999998,6.3,6.865685424949238,5.734314575050762,0.07352268616668875,0.44052015580236914,0.09207133846400876,0.054974033869368735,0.612393260724125,0.26864705088061325,22298624,5.90883846282959,6.881976747512818
9.66,9.86591260281974,9.45408739718026,6.35,6.945399025864168,5.7546009741358315,0.06315057505853469,0.4652610246092081,0.07739244827785101,0.048908701839218374,0.6136624077591631,0.31685964145925305,22462464,5.905418491363525,6.850408411026001
9.67,9.854661853126194,9.485338146873806,6.57,7.101130868995581,6.03886913100442,0.0740926637779921,0.45099929310381415,0.09330011898387358,0.05488520857211063,0.605741796787617,0.2962567894200113,22626304,5.8975255489349365,6.849478673934937
9.680000000000001,9.868679622641134,9.49132037735887,6.470000000000001,6.930543157586778,6.009456842413223,0.0768672367557883,0.4682780779898167,0.1000088965545953,0.0537255769569813,0.6388559029542467,0.2977002530253868,22790144,5.833833885192871,6.852187061309815
9.61,9.732065556157336,9.487934443842663,6.459999999999999,6.960399840127871,5.959600159872127,0.07591012814082201,0.4543720012530684,0.09200691999132006,0.05981333629032397,0.561181551427196,0.3475624510789409,22953984,5.884822654724121,6.807589483261109
9.669999999999998,9.825241746962599,9.514758253037398,6.4,6.938516480713451,5.8614835192865495,0.07024974878877396,0.5008297547698021,0.08841416781153029,0.05208532976601764,0.6190297070233268,0.3826298025162774,23117824,5.917250251770019,6.8506410121917725
9.65,9.812788205960997,9.487211794039004,6.639999999999999,7.136386945839633,6.143613054160364,0.06612081355415281,0.4746383124962449,0.0852493357742383,0.04699229133406733,0.6179942015070208,0.331282423485469,23281664,5.880953168869018,6.829299879074097
9.709999999999997,9.854568322948007,9.565431677051988,6.6,7.142217668469038,6.057782331530961,0.06608317894861096,0.4811291124671698,0.0841914383486205,0.04797491954860141,0.650967387736253,0.3112908371980866,23445504,5.959643459320068,6.88141975402832
9.72,9.908679622641133,9.531320377358869,6.890000000000001,7.226005952328229,6.553994047671772,0.07323323832824821,0.48698214776813986,0.0865757148700513,0.05989076178644512,0.6153443350771358,0.3586199604591439,23609344,5.8913209438323975,6.869284343719483
9.709999999999999,9.84,9.579999999999998,6.619999999999999,7.04614551505325,6.1938544849467485,0.07292456906288858,0.4506241111084819,0.09043661945397127,0.05541251867180589,0.6222700408554619,0.2789781813615019,23773184,5.933931159973144,6.8730545997619625
9.69,9.92,9.459999999999999,6.589999999999999,7.151159513863927,6.028840486136071,0.08382009482011195,0.45741215646266936,0.10473649334263288,0.06290369629759102,0.6034528894006078,0.3113714235247309,23937024,5.874604177474976,6.845621347427368
9.61,9.876270539113886,9.343729460886113,6.3999999999999995,6.871168759575589,5.92883124042441,0.06453483221121128,0.5132005009800196,0.0743925290787531,0.05467713534366947,0.6706761798374077,0.35572482212263146,24100864,5.825523900985718,6.785984086990356
9.629999999999999,9.809164728671687,9.45083527132831,6.58,6.99904653679514,6.16095346320486,0.08171112756244833,0.4937790010124445,0.10672930668117302,0.05669294844372365,0.648844922617749,0.33871307940714,24264704,5.849712181091308,6.7999766826629635
9.67,9.86,9.48,6.730000000000001,7.096196668472013,6.36380333152799,0.06960076685063539,0.4579118605703115,0.09069868620160121,0.04850284749966957,0.5942771943635178,0.32154652677710527,24428544,5.903179073333741,6.831882381439209
9.580000000000002,9.820000000000002,9.340000000000002,6.199999999999999,6.602492235949962,5.797507764050037,0.06483129607513544,0.5010082200169563,0.07704554596017502,0.05261704619009586,0.7034644101323428,0.2985520299015698,24592384,5.812075853347778,6.759512853622437
9.720000000000002,9.886132477258364,9.55386752274164,6.49,6.970520551069359,6.009479448930642,0.06701188702136275,0.48532398901879786,0.07942833091891291,0.0545954431238126,0.6060096875290509,0.36463829050854485,24756224,5.904356575012207,6.860459518432617
9.639999999999997,9.840997512422415,9.439002487577579,6.470000000000001,6.8548376280978776,6.085162371902124,0.07363573554903266,0.4861922819167376,0.08709340300940632,0.060178068088659,0.6393908761788131,0.3329936876546621,24920064,5.815921688079834,6.7908851146698


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-ninja-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.6900000000000004,2.9673084924772413,2.4126915075227595,2.7,2.986356421265527,2.413643578734473,0.566636405698955,2.7048494189977648,0.9130036571214855,0.22026915427642463,2.7078944516599712,2.7018043863355583,16384,0.30290981009602547,1.9392965674400329
3.5900000000000007,4.040444225182209,3.1395557748177922,3.14,3.60946778377222,2.6705322162277803,1.2975775130093097,2.521891114115715,1.6086388305631987,0.9865161954554208,2.631286198994692,2.4124960292367383,180224,1.578238582611084,3.3514991283416746
3.8899999999999997,4.500655385630881,3.2793446143691187,3.44,3.864735211631906,3.015264788368094,1.7990184381604195,2.3256821036338806,1.977807885045539,1.6202289912753,2.427491282370932,2.2238729248968294,344064,2.792966532707214,3.706901788711548
3.900000000000001,4.321900462194581,3.478099537805421,3.5799999999999996,4.24302337817003,2.916976621829969,1.9410654440522195,2.140914794802666,2.210585873252463,1.671545014851976,2.3085965919384117,1.97323299766692,507904,2.7041979789733888,3.7404651403427125
4.6,4.9316624790355394,4.26833752096446,4.050000000000001,4.598178802946631,3.5018211970533706,1.379873764514923,1.971304452419281,1.5426192165928017,1.2171283124370444,2.1444216848824977,1.7981872199560645,671744,3.34851713180542,4.44806444644928
4.69,5.2293514624064725,4.150648537593528,4.57,5.0433920151417855,4.096607984858215,1.256590810418129,1.8409831523895264,1.3357775473316078,1.17740407350465,1.9724949227234823,1.7094713820555705,835584,3.519377255439758,4.546004700660705
4.91,5.390520551069359,4.429479448930642,5.029999999999999,5.816193360440037,4.243806639559962,1.1706283882260322,1.6896100878715514,1.2914108620335918,1.0498459144184726,1.8680953111893952,1.5111248645537076,999424,3.6886539220809937,4.746872019767761
4.88,5.40687759489278,4.35312240510722,4.9799999999999995,5.384474968323134,4.575525031676865,0.9612524479627609,1.6426405042409897,1.0339736354217661,0.8885312605037557,1.864711568034136,1.4205694404478435,1163264,3.6427887439727784,4.714546799659729
5.299999999999999,5.787852436706018,4.81214756329398,5.42,6.0457795138864805,4.794220486113519,0.9441603668034076,1.5426315382122993,1.0299861144061413,0.858334619200674,1.827387452245077,1.2578756241795215,1327104,3.9055550575256346,5.102257585525512
5.590000000000001,6.035982062419556,5.144017937580445,5.38,5.879599839871871,4.880400160128128,0.9314398936927318,1.4716274589300156,1.0177110409248273,0.8451687464606363,1.6548992637407252,1.288355654119306,1490944,4.111982989311218,5.351726818084717
6.459999999999999,7.108382603097892,5.811617396902106,5.62,6.152541078227774,5.087458921772226,0.8862142056226731,1.2828639030456543,1.0102284216965272,0.7621999895488188,1.535445706525126,1.0302820995661828,1654784,4.560654544830323,6.114348459243774
6.9,7.289871773792359,6.510128226207642,5.5600000000000005,5.952937654087771,5.16706234591223,0.8108168378472328,1.1161330357193946,0.9087610107099515,0.7128726649845141,1.33660148048865,0.8956645909501392,1818624,4.890417671203613,6.420797872543335
7.230000000000001,7.84326992425848,6.616730075741523,5.63,6.175985347788748,5.084014652211252,0.7044274020940066,1.0157037489116192,0.8376091903089499,0.5712456138790633,1.206589732357917,0.8248177654653214,1982464,5.031119012832642,6.604318046569825
7.719999999999999,8.182168800331652,7.257831199668345,5.819999999999999,6.190944739819828,5.449055260180171,0.5765317864716053,0.9243850234895945,0.6804254164737047,0.47263815646950585,1.1327169670562949,0.7160530799228942,2146304,5.20523853302002,6.927836656570435
7.640000000000001,7.998329457343379,7.281670542656622,6.000000000000001,6.438178046004134,5.561821953995868,0.5684460181742906,0.7792807579040527,0.6595732789104741,0.47731875743810714,0.983589514477873,0.5749720013302324,2310144,5.147828817367554,6.749077081680298
8.16,8.447054001888146,7.872945998111854,6.1,6.43466401061363,5.76533598938637,0.4644305635243654,0.7456817887723446,0.515848176399472,0.4130129506492588,0.9103857194280844,0.5809778581166047,2473984,5.259362506866455,7.100491285324097
8.09,8.443411940941445,7.736588059058554,5.94,6.374050688284214,5.505949311715787,0.4675630904734135,0.6586641892790794,0.5260879760108838,0.40903820493594323,0.7853645907140894,0.5319637878440695,2637824,5.259571361541748,6.962318754196167
8.099999999999998,8.587852436706017,7.612147563293979,6.25,6.71743983570081,5.78256016429919,0.425335168838501,0.6277605842798948,0.4842209788231235,0.36644935885387847,0.7259401046599474,0.5295810638998422,2801664,5.271223402023315,6.88783893585205
8.23,8.722036584005702,7.737963415994299,6.420000000000002,6.841426150114112,5.998573849885892,0.4010521650314331,0.600580582022667,0.45520644977478725,0.34689788028807894,0.7144020923496699,0.486759071695664,2965504,5.278976058959961,6.915652799606323
8.66,9.10988887516808,8.21011112483192,6.539999999999999,7.063832034148351,6.016167965851647,0.3823713958263397,0.5912329539656639,0.4357372629166263,0.32900552873605315,0.7326326771563909,0.4498332307749369,3129344,5.455254936218262,7.21319260597229
8.540000000000003,8.82354893757516,8.256451062424846,6.04,6.3955277766926235,5.684472223307377,0.3551914218813181,0.5290985126048326,0.38203343351913577,0.3283494102435004,0.61558020333105,0.4426168218786153,3293184,5.253448915481568,7.044648122787476
8.84,9.068910462845192,8.611089537154808,6.200000000000001,6.756776436283003,5.643223563716999,0.34113170895725486,0.5577262166887522,0.3855968615151827,0.29666655639932704,0.6582367126794206,0.4572157206980838,3457024,5.510437059402466,7.247568607330322
8.8,8.99493588689618,8.605064113103822,6.600000000000001,7.333484832835691,5.866515167164311,0.320528562925756,0.5041175130754709,0.36776158868313236,0.2732955371683796,0.6585661247132248,0.34966890143771695,3620864,5.3925364971160885,7.163113784790039
8.780000000000001,9.137211421989836,8.422788578010167,6.470000000000001,6.827910603363466,6.112089396636535,0.31128986105322837,0.5132319968193769,0.3598531042771418,0.26272661782931495,0.6901385002386453,0.3363254934001086,3784704,5.400003051757812,7.108728408813477
8.77,9.14161808352124,8.398381916478758,6.21,6.815722708836312,5.604277291163688,0.280937728844583,0.5241219513118267,0.31116085278614897,0.25071460490301706,0.6264107177809619,0.42183318484269144,3948544,5.2813409805297855,7.050533056259155
9.01,9.301376045686668,8.718623954313331,6.3100000000000005,6.910749531835024,5.709250468164977,0.2953707123175263,0.5176637757569551,0.3461591726224924,0.2445822520125602,0.6334662885691325,0.4018612629447778,4112384,5.400789642333985,7.20992603302002
8.68,9.076988664825583,8.283011335174416,6.409999999999999,6.711496268633626,6.108503731366373,0.271739849075675,0.4526240430772305,0.2938738165528928,0.2496058815984572,0.5699931167286363,0.3352549694258246,4276224,5.25952935218811,6.915778589248657
8.57,8.93619666847201,8.20380333152799,6.6,7.201664358259652,5.998335641740347,0.28583678640425203,0.44936884976923464,0.32808719203522674,0.2435863807732773,0.5293935009570392,0.36934419858143,4440064,5.1675818920135494,6.790946197509766
8.989999999999998,9.365366487582468,8.614633512417528,6.35,6.546214168703486,6.1537858312965135,0.27859328854829074,0.4225651603192091,0.3092831855582543,0.24790339153832716,0.547190404140899,0.29793991649751916,4603904,5.2682665348052975,7.0760808944702145
9.06,9.288910462845193,8.831089537154808,6.36,6.95194594347795,5.76805405652205,0.25399279724806545,0.47568660192191603,0.2997435721490822,0.2082420223470487,0.6042678026744706,0.3471054011693615,4767744,5.386436796188354,7.114679861068725
8.77,9.125105618091293,8.414894381908706,6.519999999999999,7.136116872029973,5.903883127970024,0.2577470030635595,0.4531840022653341,0.28506142108266713,0.23043258504445194,0.5608343259216512,0.34553367860901707,4931584,5.2254087924957275,6.8517218112945555
8.98,9.282654919008431,8.67734508099157,6.6,6.946410161513775,6.253589838486224,0.24683926310390233,0.421870968490839,0.2608919650124981,0.23278656119530655,0.5181738154207542,0.3255681215609238,5095424,5.247388029098511,6.981737422943115
8.999999999999998,9.228035085019826,8.77196491498017,6.24,6.8419966777316965,5.638003322268304,0.27275337688624857,0.4122919384390116,0.32396515126221326,0.22154160251028387,0.5000362635130182,0.324547613365005,5259264,5.3237518787384035,6.981859350204468
9.15,9.32464249196573,8.975357508034271,6.22,6.721597448159377,5.718402551840622,0.23819188624620438,0.4391978867352009,0.2616321755304852,0.21475159696192359,0.5436375763560698,0.33475819711433197,5423104,5.371092844009399,7.078242683410645
9.1,9.476828873628335,8.723171126371664,6.3,6.72661458015403,5.873385419845969,0.2527306735515594,0.39773705396801234,0.29368767340507,0.2117736736980488,0.5040890948119049,0.29138501312411985,5586944,5.280133771896362,7.008965063095093
9.07,9.319198715887543,8.820801284112457,6.540000000000001,6.987660585711989,6.092339414288013,0.21716979388147592,0.44613404870033263,0.24690897237088466,0.18743061539206718,0.5318843536164131,0.3603837437842522,5750784,5.249049663543701,6.9673987865448
9.170000000000002,9.546961536499417,8.793038463500586,6.12,6.541426150114109,5.698573849885891,0.22656163293868298,0.442055294290185,0.2584053173047196,0.19471794857264635,0.5512595968145884,0.3328509917657816,5914624,5.350656986236572,7.0262187957763675
9.14,9.35540659228538,8.924593407714621,6.279999999999999,6.793419906119737,5.766580093880262,0.236360877007246,0.38656902611255645,0.2576333273667141,0.21508842664777786,0.4884675925222147,0.28467045970289817,6078464,5.264690828323364,6.980606269836426
9.260000000000002,9.525329983228433,8.99467001677157,6.24,6.543973683071414,5.9360263169285865,0.22411937490105624,0.43739156387746336,0.2582862324263894,0.18995251737572313,0.5086797006794818,0.3661034270754449,6242304,5.310750436782837,7.058244705200195
9.28,9.48880613017821,9.071193869821789,6.32,6.622654919008431,6.01734508099157,0.2460817579180002,0.38127054274082184,0.2894436260123568,0.20271988982364356,0.45345878307627047,0.3090823024053732,6406144,5.2871928215026855,7.043886184692383
9.239999999999998,9.50153393661244,8.978466063387557,6.540000000000001,6.881174442184641,6.198825557815361,0.23419075440615417,0.40762235447764394,0.2667182074723221,0.20166330133998625,0.456703115694377,0.3585415932609109,6569984,5.295910501480103,7.006801319122315
9.23,9.483179778023445,8.976820221976556,6.15,6.522155881318568,5.777844118681433,0.23094283491373058,0.3962376549839973,0.2603988437794802,0.20148682604798093,0.45562846578659166,0.336846844181403,6733824,5.23656997680664,6.979252481460572
9.39,9.601896201004172,9.17810379899583,6.299999999999999,6.832916503778968,5.76708349622103,0.22703707143664356,0.3889291178435087,0.2595160562617269,0.19455808661156024,0.47466740045180505,0.30319083523521234,6897664,5.3446613311767575,7.088450574874878
9.26,9.50576411454889,9.014235885451109,6.19,6.708555686498567,5.671444313501434,0.2167559565976262,0.3452368963509798,0.23198179814595615,0.20153011504929624,0.4237566721333672,0.2667171205685924,7061504,5.2737287998199465,6.970899295806885
9.19,9.456270539113886,8.923729460886113,6.4799999999999995,6.769136645896019,6.19086335410398,0.2215696981176734,0.37944229431450366,0.24741014420067897,0.19572925203466784,0.46574431085866086,0.29314027777034646,7225344,5.260672569274902,6.908839559555053
9.11,9.397923600977759,8.82207639902224,6.489999999999999,7.072151183113115,5.907848816886884,0.20768253393471242,0.38013620860874653,0.2268098156692859,0.18855525220013894,0.47614143817386484,0.2841309790436282,7389184,5.118940162658691,6.822363233566284
9.41,9.718058436014987,9.101941563985013,6.68,7.099046536795139,6.26095346320486,0.22933544591069221,0.37212866768240926,0.2587343134915189,0.19993657832986553,0.4737794650831796,0.27047787028163894,7553024,5.329899787902832,7.05444188117981
9.36,9.54,9.18,6.58,7.150613704707484,6.009386295292516,0.2175849225372076,0.3262618822976947,0.23406409254673116,0.20110575252768403,0.38828658252814835,0.26423718206724106,7716864,5.265983724594117,6.987285947799682
9.320000000000002,9.60213471959332,9.037865280406685,5.9,6.335889894354068,5.464110105645933,0.21887891069054605,0.36045981720089915,0.2509030609775029,0.1868547604035892,0.43451460288822497,0.2864050315135733,7880704,5.245968675613403,6.9475202560424805
9.47,9.786385840391128,9.153614159608873,6.470000000000001,6.887252920900502,6.0527470790994995,0.2042843012139201,0.46023627892136576,0.21580971074379057,0.19275889168404964,0.6198104161248429,0.30066214171788863,8044544,5.2809559345245365,7.043932819366455
9.370000000000001,9.589317121994613,9.150682878005389,6.44,6.753687742827163,6.126312257172838,0.1954644653946161,0.4291578121483326,0.211413912918531,0.17951501787070118,0.5331583190159115,0.32515730528075376,8208384,5.22275218963623,6.959991979598999
9.370000000000001,9.598254244210267,9.141745755789735,6.309999999999999,6.742319326424345,5.877680673575653,0.19844308495521543,0.3615114526823163,0.21668754643287522,0.18019862347755564,0.45674376225426205,0.2662791431103706,8372224,5.259304571151733,6.952748394012451
9.45,9.776343377441615,9.123656622558384,6.42,6.801575680566778,6.038424319433222,0.1960648188367486,0.3646434532478452,0.21355130097719324,0.17857833669630394,0.4516583041758454,0.277628602319845,8536064,5.2218608379364015,6.993189668655395
9.389999999999999,9.691496268633625,9.088503731366373,6.380000000000001,6.9328109984434105,5.827189001556591,0.20172727499157186,0.3991016376763582,0.21965999510650985,0.18379455487663388,0.47227541597229894,0.32592785938041746,8699904,5.189110898971558,6.937016487121582
9.43,9.726816441593117,9.133183558406882,6.279999999999999,6.7108131845707595,5.849186815429239,0.19676150083541868,0.4428569573909044,0.22105695366314615,0.17246604800769122,0.5619281708196695,0.3237857439621393,8863744,5.185152006149292,6.9574061870574955
9.379999999999999,9.65495454169735,9.105045458302648,6.58,6.969358446678636,6.190641553321364,0.19971072822809216,0.36401897929608823,0.22153307417060725,0.17788838228557707,0.49587946942724664,0.23215848916492982,9027584,5.180565261840821,6.912910318374633
9.370000000000001,9.704813380855665,9.035186619144337,6.11,6.569238500128201,5.650761499871799,0.18860526122152804,0.45610741544514893,0.2030600124854278,0.1741505099576283,0.5883889065594972,0.3238259243308007,9191424,5.222292566299439,6.893034267425537
9.32,9.492046505340852,9.147953494659149,6.220000000000001,6.634246303544161,5.805753696455841,0.19513747151941058,0.36342363245785236,0.2114252713250897,0.17884967171373145,0.44227543669724334,0.2845718282184614,9355264,5.187977504730225,6.854063177108765
9.61,9.754568322948009,9.46543167705199,6.57,7.026179789118282,6.113820210881719,0.19565036650747059,0.3791488170623779,0.2169831478029961,0.17431758521194507,0.42135488951966327,0.33694274460509255,9519104,5.271055555343628,7.0590394020080565
9.420000000000002,9.586132477258364,9.25386752274164,6.710000000000001,7.043016516106935,6.376983483893067,0.18799779955297707,0.35381161607801914,0.20500825230466724,0.1709873468012869,0.4448529963315777,0.2627702358244606,9682944,5.222980928421021,6.916040992736816
9.41,9.567797338380595,9.252202661619405,6.57,7.272922470831599,5.867077529168402,0.19962367117404936,0.3696866385638714,0.22340521049288825,0.17584213185521047,0.4513830177641796,0.2879902593635632,9846784,5.169548034667969,6.89231595993042
9.459999999999999,9.645472369909912,9.274527630090086,6.489999999999999,7.147951365983839,5.83204863401616,0.20616900250315667,0.3608843877911568,0.22729757290520267,0.18504043210111068,0.4249644183301244,0.2968043572521892,10010624,5.253363943099975,6.929124212265014
9.489999999999998,9.788161030317509,9.191838969682488,6.529999999999999,7.007598157450381,6.052401842549617,0.1983055604621768,0.32627530619502065,0.21488473790881918,0.1817263830155344,0.4243837539224531,0.22816685846758825,10174464,5.251726770401001,6.943255090713501
9.43,9.68709920264365,9.17290079735635,6.369999999999999,6.754837628097876,5.985162371902122,0.1897066654637456,0.37966040410101415,0.2082081725567125,0.17120515837077868,0.45722392139142976,0.30209688681059854,10338304,5.215527486801148,6.896373605728149
9.43,9.675153013442625,9.184846986557375,6.33,6.894003546088143,5.765996453911857,0.18715643081814046,0.37296527307480576,0.2032464382153399,0.17106642342094103,0.4835399218637807,0.2623906242858308,10502144,5.120394086837768,6.8694640636444095
9.489999999999998,9.759999999999998,9.219999999999999,6.390000000000001,6.942177507691142,5.8378224923088595,0.18729740604758258,0.38902312237769365,0.19804881001775806,0.1765460020774071,0.47159172003211886,0.30645452472326845,10665984,5.249806880950928,6.921928787231446
9.55,9.822946881279124,9.277053118720877,6.319999999999999,6.959999999999999,5.68,0.1827210497111082,0.3975736238062382,0.19544399157223677,0.16999810784997962,0.45258612840772344,0.3425611192047529,10829824,5.246498107910156,6.961033678054809
9.520000000000001,9.733541565040628,9.306458434959374,6.32,6.706781592116275,5.933218407883726,0.19625963158905504,0.35548913590610026,0.2209628903652681,0.171556372812842,0.4353500697753101,0.2756282020368904,10993664,5.226711750030518,6.924977111816406
9.5,9.744948974278318,9.255051025721682,6.5200000000000005,6.999165942028438,6.040834057971563,0.18396348990499972,0.3962449848651886,0.20101762824091582,0.16690935156908362,0.4787153547635902,0.31377461496678705,11157504,5.176055240631103,6.902506637573242
9.56,9.821533936612441,9.29846606338756,6.5200000000000005,7.041152568831816,5.998847431168185,0.19604716002941128,0.38763979356735945,0.22395423670479025,0.1681400833540323,0.5062672451513792,0.2690123419833397,11321344,5.217781496047974,6.942390489578247
9.459999999999999,9.72532998322843,9.194670016771568,6.34,6.589799919935936,6.090200080064064,0.193003261834383,0.3437595712020993,0.2048782668276343,0.18112825684113168,0.4246247582833639,0.26289438412083477,11485184,5.1592748165130615,6.85731348991394
9.530000000000001,9.9590687590585,9.100931240941502,6.270000000000001,6.657427412556212,5.882572587443791,0.18912090007215737,0.3839552553370595,0.20861387325033995,0.1696279268939748,0.4766354736758862,0.29127503699823276,11649024,5.201508951187134,6.911517190933227
9.46,9.628522995463529,9.291477004536473,6.25,6.744469412603045,5.755530587396955,0.18333486020565032,0.3574443472549319,0.19867276001723927,0.16799696039406137,0.44919113742130784,0.26569755708855597,11812864,5.1122941970825195,6.847742938995362
9.41,9.721287648325468,9.098712351674532,6.529999999999999,7.009687398208458,6.050312601791541,0.19025889057666062,0.3706328643485904,0.2119340566271335,0.16858372452618775,0.4705393129786924,0.2707264157184884,11976704,5.132597160339356,6.813129043579101
9.41,9.60723082923316,9.21276917076684,6.170000000000001,6.608292140016223,5.7317078599837785,0.17547370307147503,0.3842985287308693,0.19131079184912098,0.15963661429382908,0.5011409961105009,0.2674560613512376,12140544,5.111818075180054,6.807104587554932
9.459999999999999,9.739999999999998,9.18,6.25,6.648120584747888,5.851879415252112,0.18823376204818484,0.38043269943445923,0.2128752459319625,0.1635922781644072,0.4776212335831094,0.2832441652858091,12304384,5.163078784942627,6.841397333145141
9.529999999999998,9.819999999999997,9.239999999999998,6.659999999999999,6.929072480941473,6.3909275190585255,0.18235202860087157,0.4010667627677321,0.19722005604890652,0.16748400115283663,0.4920490776460944,0.31008444788936984,12468224,5.214599466323852,6.8927083015441895
9.559999999999999,9.76591260281974,9.354087397180258,6.4799999999999995,7.082992537267253,5.877007462732746,0.17695853076875206,0.39278447777032854,0.191054443158698,0.16286261837880614,0.5029193515185639,0.28264960402209316,12632064,5.199264621734619,6.9039288520812985
9.59,9.80189620100417,9.378103798995829,6.58,7.037820925690384,6.122179074309616,0.1725430704653263,0.4182276614010334,0.19013914534124146,0.15494699558941114,0.5018727122357408,0.33458261056632604,12795904,5.218926954269409,6.92419810295105
9.48,9.769136645896019,9.190863354103982,6.05,6.5,5.6,0.17082091867923735,0.39567580372095107,0.19481467864147334,0.14682715871700136,0.5133031893194918,0.2780484181224103,12959744,5.219356346130371,6.845240926742553
9.559999999999999,9.901174442184638,9.218825557815359,6.299999999999999,6.704969134626331,5.895030865373667,0.18176258858293295,0.35721061788499353,0.19608555462075344,0.16743962254511247,0.44813674681023175,0.2662844889597553,13123584,5.223356580734253,6.89529013633728
9.42,9.573622914957372,9.266377085042627,6.389999999999999,7.189312204335701,5.590687795664296,0.1771372906863689,0.4072789929807186,0.1901106833121526,0.1641638980605852,0.519778294464506,0.29477969149693123,13287424,5.157732057571411,6.79522385597229
9.59,9.81561028345357,9.36438971654643,6.319999999999999,6.68276714294434,5.957232857055659,0.179220107011497,0.3978472243994474,0.19904471754583022,0.15939549647716375,0.48512280202705993,0.3105716467718349,13451264,5.177996444702148,6.901003170013428
9.54,9.735959179422654,9.344040820577344,6.469999999999999,7.023263047744921,5.916736952255077,0.1826464520767331,0.3608096968382597,0.20165254410433187,0.16364036004913435,0.42574060456663415,0.29587878910988524,13615104,5.177396678924561,6.866501522064209
9.5,9.7,9.3,6.45,6.956458290484024,5.943541709515976,0.18761149626225232,0.4130914956331253,0.20289574658836168,0.17232724593614296,0.56936068805997,0.2568223032062807,13778944,5.1401132106781,6.83084807395935
9.55,9.72464249196573,9.375357508034272,6.3999999999999995,6.993295878967652,5.806704121032347,0.17532757893204684,0.43193701282143593,0.1939520292900832,0.15670312857401048,0.5765612604333751,0.2873127652094968,13942784,5.154894113540649,6.861745977401734
9.489999999999998,9.72853720883753,9.251462791162467,6.42,6.933419906119737,5.906580093880263,0.1728929841890931,0.3715135661885142,0.18603502163028127,0.15975094674790494,0.4833256105924877,0.25970152178454076,14106624,5.130838203430176,6.814714145660401
9.48,9.683960780543712,9.276039219456289,6.340000000000001,6.991459898996094,5.688540101003907,0.1788892116397619,0.3913756588473916,0.1978473300346316,0.15993109324489221,0.4911626614351604,0.2915886562596228,14270464,5.1144201278686525,6.805809450149536
9.65,9.8,9.5,6.580000000000001,7.017721372564787,6.142278627435215,0.17121670953929422,0.39651914313435555,0.18494575900576277,0.15748766007282566,0.5015100764264626,0.2915282098422484,14434304,5.203839874267578,6.925384187698365
9.57,9.68,9.46,6.380000000000001,6.728711915483254,6.031288084516747,0.17236984297633168,0.41005538683384657,0.1881323029394349,0.15660738301322846,0.5417562679496972,0.27835450571799597,14598144,5.188612985610962,6.869955110549927
9.430000000000001,9.635182845286833,9.22481715471317,6.4799999999999995,7.069576118919347,5.890423881080652,0.17678092550486324,0.35801171138882637,0.1896956952808289,0.16386615572889757,0.45503618686276714,0.2609872359148856,14761984,5.058536434173584,6.752147674560547
9.659999999999998,9.834355957741625,9.485644042258372,6.49,7.140307619515564,5.839692380484436,0.1834850326180458,0.4005038268864155,0.20573193227417147,0.16123813296192013,0.4962757228390553,0.3047319309337757,14925824,5.140801954269409,6.9113527774810795
9.69,9.77306623862918,9.606933761370819,6.580000000000001,7.104976189936268,6.055023810063734,0.18868878073990344,0.34617871027439834,0.2061734531366421,0.1712041083431648,0.41837588362678324,0.27398153692201344,15089664,5.242922306060791,6.943050479888916
9.500000000000002,9.68439088914586,9.315609110854144,6.44,6.705329983228433,6.174670016771568,0.16955174449831245,0.401523831859231,0.1828866362500236,0.1562168527466013,0.47626361118976945,0.3267840525286926,15253504,5.140523147583008,6.798230600357056
9.560000000000002,9.836405499221707,9.283594500778298,6.5200000000000005,7.1784831053261735,5.861516894673827,0.17953765802085397,0.36595185846090317,0.19852538221035268,0.16054993383135527,0.4557910613865722,0.2761126555352341,15417344,5.15318546295166,6.837239408493042
9.65,9.8,9.5,6.24,6.880624695121879,5.599375304878121,0.18070406336337325,0.37179035060107707,0.19807654960021653,0.16333157712652996,0.4491840872639864,0.29439661393816774,15581184,5.168208456039428,6.891021060943603
9.63,9.853830292855996,9.406169707144006,6.519999999999999,6.9622668877499185,6.077733112250079,0.1778557267040014,0.35395176243036985,0.19762024249276755,0.15809121091523526,0.4091068065544418,0.2987967183062979,15745024,5.19165072441101,6.881550025939942
9.58,9.80715633383201,9.35284366616799,6.49,6.881024295920343,6.098975704079657,0.18226301502436398,0.36023620292544367,0.19994800557055462,0.16457802447817335,0.4078624419531303,0.312609963897757,15908864,5.083253335952759,6.8265159130096436
9.54,9.74591260281974,9.334087397180259,6.209999999999999,6.72273774973177,5.697262250268228,0.185526018217206,0.32815485410392287,0.19673837996777968,0.1743136564666323,0.44630311810765816,0.21000659010018757,16072704,5.124733924865723,6.815582799911499
9.62,9.938747549010184,9.301252450989814,6.459999999999999,6.8752107898405335,6.044789210159465,0.17591844908893106,0.34204473327845336,0.19168536049309717,0.16015153768476495,0.44597849538988676,0.23811097116701999,16236544,5.177312278747559,6.865037870407105
9.580000000000002,9.824131112314676,9.335868887685328,6.5,6.919523539268061,6.080476460731939,0.17694287728518246,0.361348388902843,0.1964247346577573,0.1574610199126076,0.4503700780034185,0.2723266998022675,16400384,5.194209051132202,6.838121557235718
9.55,9.882415402771894,9.217584597228107,6.279999999999999,6.739999999999999,5.819999999999999,0.17973268609493967,0.40548178683966396,0.1959793913407091,0.16348598084917024,0.5163600871113166,0.2946034865680113,16564224,5.12237434387207,6.8069648265838625
9.69,9.854012194668567,9.525987805331432,6.3100000000000005,6.764862616621767,5.855137383378234,0.1702932436019182,0.3426308775320649,0.18111953709724665,0.15946695010658973,0.4103935623248643,0.2748681927392655,16728064,5.195119571685791,6.9071520328521725
9.540000000000001,9.750713075057055,9.329286924942947,6.37,6.874083326445143,5.865916673554858,0.18231455385684964,0.36712059900164606,0.2009686825621332,0.16366042515156606,0.4191039525520387,0.31513724545125343,16891904,5.111871814727783,6.792705869674682
9.65,9.895967477524978,9.404032522475022,6.26,6.660499687890016,5.859500312109984,0.17259770259261129,0.36486899182200433,0.18391720030361342,0.16127820488160916,0.4628144356553752,0.26692354798863344,17055744,5.185741519927978,6.8739338397979735
9.610000000000001,9.817123151772082,9.40287684822792,6.170000000000001,6.5750925820105826,5.764907417989419,0.16835200097411868,0.3285008823499084,0.18451906037420496,0.1521849415740324,0.4159117822980074,0.24108998240180934,17219584,5.160641670227051,6.839908933639526
9.599999999999998,9.836643191323983,9.363356808676013,6.35,6.737943294825416,5.962056705174583,0.17248381320387124,0.36114721950143575,0.18414672372930244,0.16082090267844004,0.45268273982052987,0.2696116991823416,17383424,5.139526653289795,6.827335071563721
9.63,9.955729949498048,9.304270050501954,6.32,6.82950956811428,5.810490431885721,0.17555016465485093,0.3665196180343628,0.19702480347449386,0.154075525835208,0.4529387766628611,0.2801004594058645,17547264,5.156152772903442,6.839614725112915
9.52,9.776124969497314,9.263875030502685,6.299999999999999,6.908276253029821,5.691723746970177,0.1813203839585185,0.3498644184321165,0.2002572766814197,0.16238349123561727,0.42763203789237264,0.2720967989718604,17711104,5.11996283531189,6.766692781448365
9.59,9.81561028345357,9.36438971654643,6.319999999999999,6.81152822909778,5.828471770902219,0.17974087074398992,0.3702647490426898,0.20003552531020977,0.15944621617777008,0.47067358041306817,0.26985591767231143,17874944,5.1341602325439455,6.8076744556427
9.62,9.82880613017821,9.411193869821789,6.0,6.379473319220206,5.620526680779794,0.17155206892639396,0.4160323891788721,0.18883383822601693,0.154270299626771,0.5122146793947105,0.3198500989630336,18038784,5.141255474090576,6.830445194244385
9.510000000000002,9.804788059459675,9.215211940540328,6.420000000000002,6.9728109984434115,5.867189001556592,0.1692788442596793,0.3827886274084449,0.1838695961505056,0.15468809236885298,0.4734186832513816,0.2921585715655082,18202624,5.071786260604858,6.747525596618653
9.59,9.981024295920342,9.198975704079658,6.44,6.83293765408777,6.047062345912231,0.1727010406553745,0.3625692056491971,0.18489788377289887,0.16050419753785014,0.44929726853834795,0.27584114276004623,18366464,5.138637113571167,6.8032060146331785
9.560000000000002,9.680000000000001,9.440000000000003,6.289999999999999,6.681024295920342,5.898975704079656,0.177414003200829,0.37814241237938406,0.19299436106670687,0.16183364533495115,0.4471178455626682,0.3091669791960999,18530304,5.1028650283813475,6.775540590286255
9.6,9.709544511501033,9.490455488498966,6.540000000000001,7.005188133984521,6.074811866015481,0.1813551153987646,0.35669803228229285,0.19830561951552708,0.1644046112820021,0.45565448232424843,0.2577415822403373,18694144,5.115285730361938,6.80256462097168
9.620000000000001,9.752664991614218,9.487335008385784,6.56,6.918329457343378,6.201670542656621,0.17042898479849095,0.37997006699442865,0.18116041054244153,0.15969755905454036,0.4544263391517792,0.3055137948370781,18857984,5.1459167957305905,6.820841598510742
9.559999999999999,9.695646599662505,9.424353400337493,6.300000000000001,6.613049516849971,5.98695048315003,0.17207510210573673,0.4065103191882372,0.1876521299266404,0.15649807428483306,0.514505436954548,0.29851520142192645,19021824,5.089756107330322,6.771315956115723
9.559999999999999,9.76591260281974,9.354087397180258,6.409999999999999,6.806106046406766,6.013893953593232,0.17814138587564227,0.3438856104388833,0.19064458918941635,0.16563818256186819,0.4010345265482023,0.28673669432956433,19185664,5.067266416549683,6.765307235717773
9.649999999999999,9.865638586528478,9.43436141347152,6.3100000000000005,6.688021163428717,5.931978836571284,0.16543822083622214,0.35076660439372065,0.17212330774548343,0.15875313392696086,0.4223237637242202,0.2792094450632211,19349504,5.129676485061646,6.823618698120117
9.54,9.730787840283389,9.34921215971661,6.45,7.024891294072193,5.875108705927808,0.17711562886834142,0.44384543430060147,0.19032916660666027,0.16390209113002258,0.5625413507720917,0.3251495178291113,19513344,5.045350837707519,6.739235258102417
9.67,9.879999999999999,9.46,6.859999999999999,7.460333240792145,6.259666759207854,0.1685456197708845,0.38222873099148275,0.1835225906335935,0.1535686489081755,0.454893922079776,0.30956353990318947,19677184,5.133006525039673,6.836488819122314
9.700000000000001,9.884390889145859,9.515609110854143,6.3100000000000005,6.820783711564886,5.799216288435115,0.16825441867113108,0.37373380064964296,0.18627659823419324,0.15023223910806893,0.4515503156017266,0.2959172856975593,19841024,5.127671241760254,6.849617338180542
9.59,9.776815416922695,9.403184583077305,6.25,6.72169905660283,5.77830094339717,0.16953163146972655,0.37081557866185905,0.1838698475316594,0.1551934154077937,0.4478300631012671,0.293801094222451,20004864,5.118169498443604,6.777739858627319
9.599999999999998,9.832379000772443,9.367620999227553,6.709999999999999,7.2548853090330105,6.165114690966988,0.17360289264470335,0.4048801498487592,0.1968818583504625,0.1503239269389442,0.503848755936998,0.3059115437605205,20168704,5.0535413265228275,6.773512887954712
9.669999999999998,9.854661853126192,9.485338146873804,6.319999999999999,6.682767142944341,5.957232857055658,0.16526983249932523,0.3852221367880702,0.1803200357898651,0.15021962920878534,0.5123890212365514,0.25805525233958904,20332544,5.128510808944702,6.830848979949951
9.68,9.907156333832011,9.452843666167988,6.42,6.9155804677345545,5.924419532265445,0.16501079369336363,0.37935986593365667,0.17851454346352258,0.1515070439232047,0.4477865440850272,0.3109331877822861,20496384,5.136026334762573,6.834075880050659
9.64,9.796204993518133,9.483795006481868,6.510000000000001,6.988434948556228,6.031565051443773,0.17131262943148612,0.3424498960375786,0.1822830101126477,0.16034224875032455,0.4184883277583264,0.26641146431683077,20660224,5.107306241989136,6.807532548904419
9.600000000000001,9.778885438199984,9.42111456180002,6.470000000000001,6.9013930922024604,6.038606907797541,0.16940506696701046,0.39508962314575913,0.1856451498655058,0.15316498406851514,0.5163765234689174,0.2738027228226009,20824064,5.08933744430542,6.7742815017700195
9.5,9.752982212813471,9.247017787186529,6.409999999999999,6.965787729263609,5.854212270736389,0.1668707212433219,0.3669413959607482,0.17830361012664994,0.15543783235999384,0.46287497856241666,0.27100781335907975,20987904,5.034299993515015,6.6999781131744385
9.599999999999998,9.893257565972302,9.306742434027694,6.389999999999999,6.9874110812497525,5.792588918750245,0.16769351605325936,0.39573297705501315,0.18092511822425647,0.15446191388226224,0.49205522675432894,0.29941072735569735,21151744,5.109076356887817,6.769636487960815
9.629999999999999,9.844709105535838,9.41529089446416,6.37,6.834865571966779,5.905134428033222,0.16668242160230873,0.41198687106370924,0.18795607452504365,0.1454087686795738,0.5244979583072753,0.2994757838201432,21315584,5.0813075542449955,6.78394923210144
9.57,9.770249843945008,9.369750156054993,6.44,6.827814388593307,6.052185611406694,0.16502629965543744,0.33166070766746997,0.17937163790222618,0.1506809614086487,0.39696206849800286,0.26635934683693707,21479424,5.079237747192383,6.746675443649292
9.67,9.8252417469626,9.5147582530374,6.51,7.047494186015067,5.972505813984933,0.16965986434370275,0.35723364166915417,0.18263084795841836,0.15668888072898715,0.3935123815412093,0.320954901797099,21643264,5.12172646522522,6.809566497802734
9.620000000000001,9.88381811916546,9.356181880834542,6.57,6.925105618091294,6.214894381908707,0.16809165235608814,0.3758253064006567,0.18405819430744827,0.152125110404728,0.4612129121680396,0.2904377006332738,21807104,5.067514133453369,6.770094919204712
9.719999999999999,9.86,9.579999999999998,6.3100000000000005,6.762658811910252,5.857341188089749,0.1632873985916376,0.36221595481038094,0.17499202724612828,0.15158276993714692,0.45635164949018303,0.26808026013057884,21970944,5.170855712890625,6.848367977142334
9.64,9.82,9.46,6.659999999999999,7.1076605857119874,6.212339414288011,0.1753236649557948,0.37257848810404537,0.19507027527553972,0.15557705463604987,0.45913006524551886,0.2860269109625719,22134784,5.100166273117066,6.7865711688995365
9.650000000000002,9.903968501984009,9.396031498015995,6.62,7.082168800331654,6.157831199668347,0.16191557962447403,0.42986517772078514,0.17634302864521134,0.14748813060373672,0.5055756845734708,0.35415467086809954,22298624,5.123925352096558,6.790595245361328
9.64,9.82,9.46,6.409999999999999,6.842319326424345,5.977680673575653,0.17139714099466796,0.36436765622347594,0.19231527523366504,0.15047900675567089,0.4407260100708318,0.2880093023761201,22462464,5.056284427642822,6.77357292175293
9.59,9.754012194668567,9.425987805331433,6.289999999999999,6.751410879802372,5.828589120197626,0.17318531293421982,0.36637926921248437,0.19003559631220987,0.15633502955622977,0.46131235081639627,0.2714461876085725,22626304,5.085140323638916,6.741504526138305
9.61,9.81712315177208,9.402876848227919,6.14,6.484093010681705,5.795906989318294,0.16099125184118745,0.36742234472185376,0.17228914413323917,0.14969335954913573,0.4384495460097346,0.2963951434339729,22790144,5.066511535644532,6.752643823623657
9.639999999999999,9.802480768092718,9.47751923190728,6.600000000000001,6.922490309931943,6.27750969006806,0.16239086892455815,0.36187261883169414,0.1770638010702905,0.1477179367788258,0.43795140555016365,0.2857938321132246,22953984,5.0804102420806885,6.765069913864136
9.73,9.949317121994614,9.510682878005387,6.360000000000001,6.8337087712930815,5.886291228706921,0.16813631076365707,0.34668619371950626,0.17955371947036847,0.15671890205694566,0.4141622997606549,0.27921008767835764,23117824,5.14304666519165,6.834427976608277
9.590000000000002,9.760000000000002,9.420000000000002,6.470000000000001,6.792645316098034,6.147354683901967,0.16359422262758017,0.4120707526803017,0.18204213368258712,0.1451463115725732,0.5161487517645365,0.3079927535960669,23281664,5.010384035110474,6.724319314956665
9.739999999999998,9.875646599662504,9.604353400337493,6.31,6.885239080730786,5.734760919269213,0.1732442224398255,0.3436909709125757,0.1951975668736668,0.15129087800598423,0.45875238352583425,0.2286295582993172,23445504,5.160988712310791,6.849265813827515
9.66,9.87540659228538,9.44459340771462,6.08,6.625527267879434,5.534472732120566,0.16613561715930697,0.37868463229388,0.1795662254109474,0.15270500890766653,0.45446941598236273,0.30289984860539726,23609344,5.073786067962646,6.775087976455689
9.69,9.91113344387496,9.46886655612504,6.3999999999999995,6.817133072292283,5.9828669277077156,0.17276566699147225,0.401929073035717,0.18857792360601275,0.15695341037693175,0.4924624959405878,0.31139565013084625,23773184,5.108645391464234,6.79759955406189
9.73,9.994764045897474,9.465235954102527,6.67,6.9926453160980335,6.347354683901966,0.161965324729681,0.3639153966680169,0.17520243184475254,0.14872821761460947,0.4635849988380733,0.26424579449796054,23937024,5.129271841049194,6.827207946777344
9.72,9.88,9.56,6.43,6.947783738639984,5.912216261360015,0.1684368511661887,0.3305216893553734,0.18368012697769553,0.15319357535468187,0.40453851433990223,0.2565048643708446,24100864,5.1271570205688475,6.81715612411499
9.709999999999999,9.823578166916004,9.596421833083994,6.4,6.8732863826479695,5.926713617352031,0.16841157022863623,0.3370825373567641,0.18311585602851357,0.1537072844287589,0.4636853804852533,0.21047969422827487,24264704,5.128663730621338,6.815419483184814
9.700000000000003,9.909761769634033,9.490238230365973,6.26,6.645227205685164,5.874772794314835,0.1738600932061672,0.35201786980032923,0.18815951797403374,0.15956066843830063,0.439467923192233,0.26456781640842547,24428544,5.159506130218506,6.809264993667602
9.63,9.84470910553584,9.415290894464162,6.44,6.896508488420533,5.983491511579468,0.16101284436881538,0.3607771709561348,0.17576004513669016,0.1462656436009406,0.4523484512459696,0.2692058906663,24592384,5.072150039672851,6.745920181274414
9.720000000000002,9.903303027798236,9.536696972201769,6.15,6.835930025585701,5.4640699744143,0.16346709802746767,0.33971741534769534,0.16979660750280012,0.15713758855213522,0.4558139927865894,0.22362083790880127,24756224,5.068507432937622,6.798213243484497
9.659999999999998,9.81620499351813,9.503795006481866,6.4300000000000015,6.820000000000001,6.040000000000002,0.1725161341950297,0.3222641874104738,0.18140192040409697,0.16363034798596243,0.38427522579987294,0.26025314902107466,24920064,5.0689520835876465,6.764416170120239


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-ninja-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.82,3.2194996871087636,2.420500312891236,3.0900000000000003,3.52692104549907,2.6530789545009306,0.3327187365541855,2.7073494275410974,0.5136256853654958,0.15181178774287518,2.7077759801508483,2.7069228749313465,16384
4.0,4.540370243444252,3.4596297565557483,3.69,4.110594816896262,3.2694051831037383,1.8577933152516681,2.4299434711535772,2.093403654986293,1.6221829755170432,2.470724344664828,2.3891625976423265,180224
3.9,4.297492138287035,3.502507861712964,4.2,4.7495452665613636,3.650454733438637,2.068263678252697,2.191977055867513,2.311156569065948,1.825370787439446,2.2874214047778776,2.096532706957148,344064
4.87,5.294381903478459,4.4456180965215415,4.069999999999999,4.489642705167145,3.6503572948328538,1.7265390793482465,2.0896667634447414,1.9235559920147347,1.5295221666817582,2.2483394069838907,1.930994119905592,507904
4.73,5.2630103188494575,4.196989681150543,4.409999999999999,4.965787729263609,3.8542122707363893,1.339694254100323,2.127884217103322,1.5358371396135135,1.1435513685871324,2.243186100285538,2.0125823339211055,671744
4.91,5.325812457725836,4.494187542274164,4.569999999999999,4.977553677446296,4.162446322553703,1.0117863563199838,2.1820790315667784,1.1574692646217073,0.8661034480182603,2.3112443083432668,2.05291375479029,835584
4.91,5.211496268633627,4.6085037313663735,4.720000000000001,5.093630833845388,4.346369166154613,0.6987191881984472,2.2779668683807057,0.9163179249941216,0.4811204514027729,2.423883009963569,2.1320507267978424,999424
4.5200000000000005,5.070999092558237,3.969000907441764,5.01,5.460444225182208,4.559555774817792,0.4048875818029045,2.408198421200116,0.5860990141596444,0.22367614944616462,2.528853570088274,2.287543272311958,1163264
4.76,5.360333240792145,4.1596667592078544,4.359999999999999,4.971882341631134,3.7481176583688653,0.2895417332649231,2.4859451929728196,0.389275336244551,0.18980813028529517,2.563504535244537,2.408385850701102,1327104
4.6,5.093963561409138,4.106036438590861,4.249999999999999,4.922681202353685,3.5773187976463134,0.28550078620513275,2.5174882928530375,0.34882078122084553,0.22218079118941997,2.5545655133403393,2.4804110723657358,1490944
4.53,5.241407056473297,3.8185929435267036,4.139999999999999,4.605188133984519,3.6748118660154785,0.2310880558254818,2.530050321420034,0.31408940649074074,0.14808670516022288,2.5815486108695493,2.4785520319705183,1654784
4.430000000000001,4.9439066063011845,3.9160933936988167,4.49,5.149469483751902,3.830530516248098,0.26069809347391126,2.540677549441656,0.3128067518668842,0.2085894350809383,2.573252532416614,2.5081025664666976,1818624
4.459999999999999,4.9970288632839015,3.922971136716097,4.359999999999999,4.90074023338383,3.8192597666161685,0.2758181213090817,2.5176891505718233,0.4109065193710616,0.14072972324710173,2.5760408656557003,2.4593374354879463,1982464
4.67,5.499517932295619,3.8404820677043805,4.39,4.956480361530741,3.823519638469258,0.2369181385574241,2.5055295685927073,0.34280170639088603,0.13103457072396218,2.555738144020515,2.4553209931648996,2146304
4.36,4.960333240792146,3.759666759207855,4.33,4.890446250768083,3.7695537492319175,0.2550468733534217,2.5044288684924445,0.3349108574833969,0.1751828892234465,2.558010873161961,2.450846863822928,2310144
4.539999999999999,5.163217458035314,3.916782541964684,4.470000000000001,4.932709412050372,4.00729058794963,0.28995736048867304,2.477261212468147,0.3879332558498542,0.19198146512749187,2.538476318804084,2.41604610613221,2473984
4.7,5.313188388670236,4.086811611329765,4.590000000000001,4.8243074902772,4.355692509722801,0.2838375410375496,2.4665669073661176,0.39930064944567945,0.16837443262941976,2.546416546665558,2.3867172680666773,2637824
4.83,5.4497580172938465,4.210241982706154,4.540000000000001,5.1945227268781435,3.8854772731218583,0.28008701571573813,2.460271470745405,0.3968994815504331,0.16327454988104317,2.530444185101426,2.390098756389384,2801664
4.819999999999999,5.3673572873361595,4.272642712663839,4.7,5.303324125159935,4.096675874840066,0.25955678649867575,2.4670629441738128,0.40523410559926387,0.1138794673980876,2.55723704477758,2.3768888435700455,2965504
4.67,5.013656805548791,4.3263431944512085,4.2700000000000005,4.8030103188494575,3.7369896811505434,0.25300471746983627,2.465540365378062,0.33981899818717193,0.16619043675250061,2.5064669588621658,2.424613771893958,3129344
5.079999999999999,5.818647412504775,4.341352587495224,4.38,5.036962708226273,3.723037291773726,0.2542378662154078,2.4392509510119758,0.351011042125593,0.15746469030522256,2.5243614576975664,2.354140444326385,3293184
4.880000000000001,5.502575296650936,4.2574247033490655,4.569999999999999,5.114150714416511,4.0258492855834875,0.23284712660436827,2.4528950989246368,0.32287206413344066,0.14282218907529587,2.5188145398308226,2.386975658018451,3457024
4.93,5.570390505863414,4.289609494136585,4.449999999999999,5.001815186452855,3.8981848135471435,0.2444184028233091,2.414694449305535,0.34981109462556287,0.13902571102105532,2.5099863750220472,2.3194025235890225,3620864
5.260000000000001,5.90683846515185,4.613161534848151,4.69,5.2385435260761,4.141456473923901,0.2177839140407741,2.44244026641051,0.2994848745692551,0.1360829535122931,2.527120873839155,2.3577596589818652,3784704
5.220000000000001,5.77281099844341,4.667189001556591,4.630000000000001,5.081774279923062,4.17822572007694,0.25373571297774705,2.4506011237700784,0.3298994132312454,0.17757201272424872,2.5323826925105806,2.3688195550295763,3948544
4.83,5.263704968844029,4.396295031155971,4.59,5.192411819273161,3.9875881807268385,0.2562683254480361,2.423931908607483,0.33715964504862606,0.17537700584744623,2.5206419551090864,2.32722186210588,4112384
4.95,5.415295604965274,4.4847043950347265,4.680000000000001,5.269576118919348,4.090423881080653,0.24397047531480584,2.445051477352778,0.34278144062386773,0.14515951000574395,2.5134478357980123,2.3766551189075438,4276224
5.32,5.927947366142827,4.712052633857174,4.5,4.882099463490856,4.117900536509144,0.31438348724817233,2.4040019224087397,0.41512576925186884,0.2136412052444758,2.493556800043436,2.3144470447740435,4440064
5.6,6.209918027279076,4.990081972720923,4.64,5.358609768928867,3.9213902310711326,0.2914421254768968,2.402049303054809,0.35752923654538016,0.22535501440841343,2.477951866425186,2.3261467396844324,4603904
5.5600000000000005,6.161996677731697,4.958003322268304,5.24,5.868012738724303,4.611987261275697,0.281582969178756,2.390778648853302,0.32766533013012344,0.2355006082273886,2.451179161282178,2.3303781364244256,4767744
5.430000000000001,5.985067563455117,4.874932436544884,4.75,5.4824616030892,4.0175383969108,0.29050245725860196,2.3850230862696966,0.360917537885021,0.22008737663218292,2.478274800457261,2.2917713720821324,4931584
6.06,6.656992462263972,5.463007537736027,4.85,5.29328320518603,4.40671679481397,0.2545984733849763,2.407353800535202,0.2968122720091641,0.21238467476078854,2.4741222862590586,2.340585314811346,5095424
5.720000000000001,6.465385806143369,4.974614193856632,4.7700000000000005,5.16,4.380000000000001,0.24480559254686035,2.392035370071729,0.3091304550825844,0.1804807300111363,2.4814320355664563,2.302638704577002,5259264
5.55,6.213701740241804,4.886298259758195,4.8100000000000005,5.577398201717987,4.042601798282014,0.2646191880106926,2.400008002916972,0.3096733434210325,0.21956503260035276,2.465721999204397,2.3342940066295474,5423104
5.74,6.311314274283428,5.168685725716572,4.9799999999999995,5.6009669878504,4.359033012149599,0.2703769339248538,2.369632563988368,0.3481291726338588,0.19262469521584877,2.4613247860875496,2.277940341889187,5586944
5.749999999999999,6.360327780786684,5.139672219213314,4.880000000000001,5.162134719593318,4.597865280406683,0.26366702107091744,2.3451723446448645,0.321828741200561,0.2055053009412739,2.431784116563768,2.258560572725961,5750784
5.81,6.244626276242014,5.375373723757985,5.130000000000001,5.509605057922047,4.750394942077954,0.2569103244071205,2.352743917703628,0.3106384264274328,0.20318222238680825,2.4200429822326845,2.2854448531745715,5914624
5.6899999999999995,6.14265881191025,5.237341188089749,4.979999999999999,5.516283507111676,4.4437164928883215,0.2789188508565227,2.365100782116254,0.357012435121578,0.2008252665914674,2.4614778808704116,2.2687236833620963,6078464
5.929999999999999,6.538358446970204,5.321641553029794,5.050000000000001,5.523814309619286,4.576185690380715,0.2851440851887067,2.3488950550556185,0.3702727483267243,0.2000154220506891,2.430830228079682,2.266959882031555,6242304
5.92,6.6197142273814364,5.220285772618563,4.930000000000001,5.438035431835222,4.421964568164779,0.26362592301641896,2.3538299063841506,0.34231407238375233,0.18493777364908556,2.4498236628804997,2.2578361498878015,6406144
5.69,6.234885309033012,5.145114690966989,4.96,5.4722499389946275,4.447750061005372,0.24864017202829322,2.350892021258672,0.3339930445596399,0.16328729949694654,2.4512338633751702,2.250550179142174,6569984
5.92,6.232409987036267,5.607590012963733,4.889999999999999,5.552495283002075,4.227504716997923,0.26597412104407947,2.3490065932273865,0.3330726791584717,0.19887556292968722,2.4339510483263345,2.2640621381284385,6733824
6.35,7.136447709641271,5.563552290358729,5.12,5.53182520563948,4.70817479436052,0.2569461340395113,2.3331386188666032,0.3371909328448278,0.17670133523419473,2.448388272171094,2.2178889655621123,6897664
5.86,6.58691127381545,5.133088726184551,4.99,5.527494186015068,4.452505813984932,0.24116874405493335,2.3436512122551596,0.28788222822948406,0.19445525988038265,2.4535049508619777,2.2337974736483415,7061504
5.960000000000001,6.3940506882842145,5.525949311715787,5.15,5.505668384875575,4.794331615124426,0.2209310441588362,2.359009604652723,0.29100550589812924,0.15085658241954314,2.4454264470964535,2.2725927622089923,7225344
6.37,6.847598157450382,5.892401842549618,5.069999999999999,5.5217742799230605,4.618225720076938,0.24175858292728664,2.3475689619779585,0.26674096782669876,0.2167761980278745,2.4029330963774096,2.2922048275785074,7389184
6.14,6.865534285888682,5.4144657141113175,5.369999999999999,5.9650630218724725,4.774936978127526,0.2533421526973446,2.3251376887162527,0.340767110718652,0.16591719467603722,2.4068228878993,2.2434524895332055,7553024
6.18,6.883988636271921,5.4760113637280785,5.28,5.90417946137309,4.6558205386269105,0.21299760804201165,2.356940879424413,0.2591252290866201,0.16686998699740319,2.4264761237862236,2.2874056350626026,7716864
6.1,6.601996015920445,5.598003984079554,5.0600000000000005,5.771617874986288,4.348382125013713,0.23308826594923931,2.350207844376564,0.31120768685966915,0.15496884503880945,2.4681518609501345,2.2322638278029934,7880704
6.26,7.126256313108309,5.393743686891691,5.0600000000000005,5.503170396123207,4.616829603876794,0.254041629905502,2.334707896908124,0.30091996020187234,0.20716329960913166,2.420980965570198,2.24843482824605,8044544
6.119999999999999,6.928455317256309,5.31154468274369,5.159999999999999,5.828131723539602,4.491868276460396,0.2559873931109905,2.3181533058484396,0.3368512093045439,0.17512357691743713,2.4273222696933363,2.208984342003543,8208384
6.319999999999999,6.926300255648965,5.713699744351034,4.98,5.475580467734555,4.484419532265446,0.24770595785230393,2.304023345311483,0.28843163416440165,0.20698028154020623,2.4058803925426107,2.202166298080355,8372224
6.15,6.879725975966322,5.420274024033679,5.549999999999999,5.979534631898289,5.1204653681017085,0.23622884415090079,2.310154790679614,0.29344317790941254,0.17901451039238903,2.4046151853824593,2.2156943959767688,8536064
6.31,7.026170370791755,5.593829629208244,5.08,5.599230199429887,4.560769800570113,0.25144761912524694,2.3289278854926425,0.3314629424761222,0.17143229577437172,2.4256566472014254,2.2321991237838597,8699904
6.330000000000001,7.130062497558786,5.529937502441216,5.139999999999999,5.478230690505754,4.801769309494244,0.2594579925139745,2.307359543939431,0.3507243229513321,0.1681916620766169,2.4789060822913687,2.1358130055874938,8863744
6.33,7.216622805932714,5.443377194067286,5.41,6.104910066123668,4.715089933876333,0.21659850471963477,2.3283113201459247,0.26719160007882203,0.16600540936044753,2.417993309101029,2.2386293311908205,9027584
6.42,7.04417946137309,5.79582053862691,5.37,5.904883164812653,4.835116835187347,0.23735670316964383,2.3094584465026857,0.2801100266455343,0.19460337969375338,2.4301690670641274,2.188747825941244,9191424
6.470000000000001,7.339540108333136,5.6004598916668655,4.98,5.584648658313239,4.375351341686762,0.23060303954407568,2.330667912960053,0.2949624264057198,0.16624365268243158,2.3885883951183198,2.272747430801786,9355264
6.390000000000001,7.24023526156,5.5397647384400015,5.4799999999999995,6.048858506133115,4.911141493866884,0.23835590727006392,2.3398115853468573,0.27388865775449955,0.20282315678562832,2.414093749522469,2.265529421171246,9519104
6.480000000000001,7.156461381011512,5.80353861898849,5.540000000000001,5.9986937976471895,5.081306202352812,0.25216536782681936,2.3230996280908585,0.2935028826241382,0.21082785302950052,2.4087588458453535,2.2374404103363634,9682944
6.3999999999999995,7.095701085237043,5.704298914762956,5.37,5.968414572015087,4.771585427984913,0.23118636676420765,2.321593153476715,0.2905972172804734,0.1717755162479419,2.4095177842884694,2.2336685226649604,9846784
6.6,7.557078889120431,5.642921110879568,5.55,5.9327531841800925,5.167246815819907,0.19893491168816882,2.3539901504913967,0.2458428559124063,0.15202696746393135,2.4287640738435132,2.27921622713928,10010624
6.56,7.163655530911463,5.9563444690885365,5.0200000000000005,5.687532770731146,4.352467229268855,0.22754520637293657,2.319562913974126,0.28860783485023006,0.16648257789564308,2.394025712562291,2.245100115385961,10174464
6.63,7.493770802933279,5.766229197066721,5.36,6.0545502141674135,4.665449785832587,0.2775863975286484,2.3040931940078733,0.3484032942415,0.20676950081579676,2.3908996068421033,2.217286781173643,10338304
6.81,7.383498038357586,6.236501961642413,5.2,5.640454310910905,4.759545689089095,0.23629449047148224,2.294307758410772,0.27435285372074175,0.1982361272222227,2.360686071348836,2.2279294454727077,10502144
6.75,7.256458290484024,6.243541709515976,5.3100000000000005,5.9255485358604965,4.6944514641395045,0.22582780228306848,2.30100856423378,0.27807215781897365,0.1735834467471633,2.3953913285297213,2.206625799937839,10665984
7.010000000000001,7.77216796049165,6.247832039508351,5.11,5.503573373083089,4.7164266269169115,0.2375379703318079,2.286225003004074,0.30477031924649933,0.17030562141711647,2.355772284417336,2.216677721590812,10829824
6.83,7.2773253849269,6.3826746150731,5.35,5.854479930225177,4.845520069774822,0.21916586837420854,2.3021094342072805,0.2819070375869942,0.1564246991614229,2.3692570160581288,2.2349618523564323,10993664
6.55,7.1812685640834655,5.918731435916534,5.869999999999999,6.204813380855663,5.535186619144335,0.24354133748759824,2.29790110886097,0.31225995730791384,0.17482271766728263,2.3769839754588746,2.2188182422630653,11157504
6.65,7.134252000512131,6.16574799948787,5.209999999999999,5.61112342240263,4.808876577597368,0.24927441148708263,2.3059061338504154,0.3017930612458587,0.19675576172830656,2.35695927502762,2.254852992673211,11321344
6.55,7.028016736108684,6.071983263891315,5.040000000000001,5.316405499221706,4.763594500778296,0.20759556644285712,2.3125390350818633,0.26211705092109666,0.15307408196461758,2.3766021181952097,2.248475951968517,11485184
6.76,7.646791971095814,5.873208028904186,5.160000000000001,5.738273291792039,4.581726708207963,0.22574189597119884,2.3210188388824466,0.28523803717651597,0.1662457547658817,2.403371992905748,2.238665684859145,11649024
6.69,7.41034713853808,5.96965286146192,5.029999999999999,5.409605057922046,4.650394942077953,0.25126488363991173,2.295651631553968,0.31848324597445954,0.18404652130536392,2.3621581428355785,2.229145120272358,11812864
6.88,7.32,6.4399999999999995,5.17,6.048692210048547,4.2913077899514525,0.28112220677236716,2.2789046724637347,0.3433978904534938,0.2188465230912405,2.3383422834621412,2.2194670614653282,11976704
6.57,7.047598157450382,6.092401842549618,5.2700000000000005,5.998079665970696,4.541920334029305,0.25352432833363614,2.275007817149162,0.3306915430724938,0.17635711359477846,2.3561993560321546,2.1938162782661697,12140544
6.869999999999999,7.542383818960569,6.19761618103943,5.5,5.907430975749267,5.092569024250733,0.2627471109231313,2.2859995941321056,0.3239511875634393,0.20154303428282325,2.371102960485847,2.2008962277783644,12304384
6.909999999999999,7.295875627631494,6.5241243723685045,5.279999999999999,5.810659966456863,4.7493400335431355,0.25542537194366255,2.275465872883797,0.33077771540305445,0.18007302848427065,2.3318147902530972,2.2191169555144965,12468224
6.8100000000000005,7.33239831546436,6.287601684535641,5.2,5.769209978830308,4.630790021169692,0.24379380227377018,2.2895231564839684,0.31206534843004974,0.1755222561174906,2.367636077746642,2.2114102352212948,12632064
6.92,7.534491659829489,6.305508340170511,5.42,5.7772114219898345,5.062788578010165,0.2514202560142924,2.2587002952893576,0.33157423755164495,0.17126627447693984,2.351878514271739,2.165522076306976,12795904
6.81,7.320783711564885,6.299216288435114,5.1,5.509878030638384,4.690121969361615,0.2548732334127029,2.287668389081955,0.3348920925749945,0.17485437425041125,2.374940380991758,2.200396397172152,12959744
6.85,7.332182538049648,6.367817461950351,5.369999999999999,6.079999999999999,4.659999999999999,0.24789768736809487,2.288788768649101,0.3269091883796028,0.16888618635658692,2.35552373272761,2.222053804570592,13123584
7.019999999999999,7.85162491545167,6.188375084548327,5.62,6.272380257212004,4.9676197427879965,0.2540612012768785,2.2749761482079824,0.3053007745296088,0.20282162802414816,2.358191159031488,2.1917611373844768,13287424
6.88,7.242767142944341,6.517232857055658,5.33,5.822036584005701,4.837963415994299,0.24714851050327216,2.2814493527015047,0.2854351811759261,0.20886183983061823,2.334585593310751,2.2283131120922586,13451264
7.139999999999999,7.569418211071676,6.710581788928321,5.58,6.054973683481517,5.105026316518483,0.23412274870400623,2.2710025777419407,0.28247380294060753,0.18577169446740494,2.322780646563855,2.219224508920026,13615104
6.9300000000000015,7.5481423784210255,6.3118576215789775,5.34,5.840399840127872,4.839600159872128,0.22801575415457287,2.280582258105278,0.2863665460525227,0.16966496225662306,2.3345517944358933,2.2266127217746625,13778944
6.880000000000001,7.4661740355901145,6.293825964409887,5.76,6.317135531087365,5.202864468912635,0.23309487647687394,2.2671625395615895,0.28867352330072565,0.17751622965302222,2.329471581264552,2.204853497858627,13942784
7.050000000000002,7.488748219369607,6.611251780630396,5.49,5.891123422402631,5.088876577597369,0.2827438569317261,2.24817958176136,0.3600804721758866,0.20540724168756558,2.3245647053267118,2.171794458196008,14106624
6.880000000000001,7.4813318551349175,6.278668144865084,5.3,5.903324125159934,4.696675874840065,0.21702054813504215,2.304881132642428,0.28471670142849886,0.14932439484158544,2.380491140526425,2.2292711247584314,14270464
7.1,7.553872228716409,6.646127771283591,5.61,6.12662365412358,5.093376345876421,0.22889893709992362,2.2681388239065807,0.2837493920966888,0.17404848210315843,2.3252207931818907,2.2110568546312708,14434304
6.970000000000001,7.399068759058499,6.540931240941502,5.65,6.115295604965274,5.184704395034727,0.2532665889089306,2.2459315707286196,0.3175688083394885,0.18896436947837275,2.3051600817702576,2.1867030596869816,14598144
7.220000000000001,7.754415568635496,6.685584431364505,5.629999999999999,6.22169248769948,5.038307512300518,0.24634832553565503,2.256560003757477,0.29420626855448173,0.19849038251682835,2.3331726442989553,2.1799473632159985,14761984
7.120000000000002,7.548485705712573,6.691514294287431,5.489999999999999,6.092411819273161,4.887588180726838,0.2241755605364839,2.274092581868172,0.27889413508790717,0.16945698598506062,2.338715368364994,2.2094697953713496,14925824
7.330000000000001,7.727617907041422,6.93238209295858,5.7299999999999995,6.402383818960569,5.05761618103943,0.19698461197937525,2.268715027968089,0.2470731305561818,0.1468960934025687,2.3513418991708512,2.1860881567653268,15089664
7.15,7.514005494464026,6.7859945055359745,5.14,5.63436828377233,4.645631716227669,0.2061546409813066,2.275343045592308,0.2715699454613177,0.1407393365012955,2.3429718131342527,2.2077142780503634,15253504
7.2700000000000005,7.732709412050371,6.8072905879496295,5.37,5.851767578817836,4.888232421182164,0.2213610841582218,2.2711765259504317,0.28041665865898496,0.16230550965745866,2.3487504285246024,2.193602623376261,15417344
7.340000000000001,7.90249444441701,6.777505555582992,5.62,6.1353639490690055,5.104636050930995,0.2236102351608375,2.2354464898506796,0.2714087866180813,0.17581168370359368,2.3098924931435465,2.1610004865578127,15581184
7.249999999999998,7.655585995813463,6.844414004186533,5.28,5.864465567848098,4.695534432151902,0.28804425463701283,2.2239902198314665,0.38299028097825116,0.1930982282957745,2.332693174470774,2.115287265192159,15745024
7.42,8.08,6.76,5.47,5.819428104193123,5.120571895806877,0.25574234354620173,2.2068211962779363,0.323325956112044,0.18815873098035946,2.2717684731036467,2.141873919452226,15908864
7.290000000000001,7.8907495318350245,6.689250468164977,5.35,5.670156211871642,5.029843788128357,0.22384162166466312,2.23296134074529,0.30139525317509397,0.1462879901542323,2.321738698513796,2.1441839829767844,16072704
7.580000000000001,8.199354502688081,6.96064549731192,5.819999999999999,6.079999999999999,5.56,0.2653534716616074,2.1921676009893423,0.33029071611264793,0.20041622721056684,2.263420682223775,2.1209145197549097,16236544
7.33,7.849711458407452,6.8102885415925485,5.590000000000001,6.24795136598384,4.932048634016161,0.22820007080833116,2.223605947693189,0.27067394044033366,0.18572620117632868,2.281221600670122,2.1659902947162557,16400384
7.239999999999999,7.831945943477949,6.648054056522049,5.32,5.892363520850168,4.747636479149833,0.21138238646090027,2.2580070624748867,0.27023343468175004,0.15253133824005052,2.313153483609035,2.2028606413407386,16564224
7.390000000000001,8.035677938294318,6.744322061705684,5.43,6.102383818960569,4.75761618103943,0.25239699650555847,2.2343033562103907,0.29733889770843874,0.2074550953026782,2.300913699598748,2.1676930128220335,16728064
7.300000000000002,7.943428317685818,6.656571682314185,5.750000000000001,6.321401785086467,5.178598214913535,0.24314325212811422,2.2201314250628155,0.29997904572941964,0.1863074585268088,2.276656379853155,2.1636064702724758,16891904
7.51,8.002848861214064,7.017151138785935,5.53,6.148142378421024,4.911857621578976,0.2165280562825501,2.2034473876158396,0.2803533654280646,0.15270274713703558,2.2576612943150325,2.1492334809166467,17055744
7.82,8.204187454245972,7.435812545754029,5.75,6.04748949561287,5.45251050438713,0.2404631671806176,2.2378883202870687,0.31446516879844033,0.16646116556279492,2.2966574702875793,2.179119170286558,17219584
7.26,7.841721582889959,6.67827841711004,5.409999999999999,6.0090826320300055,4.810917367969993,0.24897765303030606,2.2273050596316653,0.32041984596588996,0.17753546009472215,2.2856050603127467,2.169005058950584,17383424
7.619999999999999,8.055430821141544,7.184569178858455,5.710000000000001,6.098458491991101,5.321541508008901,0.21709991699705516,2.225932131210963,0.29954603596042406,0.13465379803368627,2.3075171883444834,2.144347074077442,17547264
7.51,7.893275357934736,7.1267246420652635,5.949999999999999,6.24748949561287,5.652510504387129,0.2382074818015098,2.23412227332592,0.28600557582621317,0.1904093877768064,2.287278273670891,2.1809662729809487,17711104
7.469999999999999,7.999244744895969,6.940755255104029,5.85,6.2864630568559035,5.413536943144096,0.25481159699459865,2.2226563294728603,0.3703318887567087,0.13929130523248862,2.289821829663413,2.1554908292823076,17874944
7.479999999999999,8.057581163127745,6.902418836872252,5.65,6.0677319714841085,5.232268028515892,0.25313286983097594,2.2265235722064967,0.32801955596230525,0.17824618369964662,2.2857076975664032,2.16733944684659,18038784
7.49,8.042177507691141,6.937822492308859,6.000000000000001,6.62769419305901,5.372305806940992,0.22758524312327305,2.2389849851528805,0.31519559457012886,0.13997489167641725,2.2990099229009466,2.1789600474048143,18202624
7.760000000000001,8.205421149026403,7.314578850973599,5.550000000000001,5.9028455752875475,5.197154424712454,0.20382790708293513,2.239823829134305,0.24979395820787678,0.15786185595799349,2.3347350739491186,2.1449125843194916,18366464
7.339999999999999,7.8522499389946265,6.827750061005371,5.58,6.052863616701475,5.107136383298525,0.23152728397399186,2.2175235430399582,0.28564307599383,0.1774114919541537,2.2966424011591946,2.138404684920722,18530304
7.529999999999999,7.909605057922045,7.150394942077954,5.72,6.279999999999999,5.16,0.2000990523180614,2.2430182139078774,0.2723920580353162,0.12780604660080663,2.324567491088976,2.1614689367267785,18694144
7.470000000000001,8.014150714416512,6.925849285583489,5.36,5.856386945839635,4.863613054160366,0.19784616713101663,2.2499980588754016,0.2353621885491477,0.16033014571288556,2.3068708771499233,2.19312524060088,18857984
7.5,8.152686754883229,6.847313245116771,5.92,6.2291924966748065,5.610807503325193,0.2512841938063502,2.2411299049854283,0.2969466310005481,0.20562175661215232,2.3065525666644437,2.175707243306413,19021824
7.510000000000001,7.860570962859163,7.159429037140838,5.68,6.262752091373338,5.097247908626661,0.25117588496456544,2.2332473764816916,0.30238778812055717,0.19996398180857375,2.2943244634823503,2.172170289481033,19185664
7.399999999999999,7.965685424949236,6.834314575050761,5.82,6.513974062915899,5.126025937084101,0.23260752636318402,2.2494595239559807,0.2732223342775367,0.19199271844883128,2.3058482100967583,2.193070837815203,19349504
7.45,7.904422710700071,6.99557728929993,5.4,5.996657355607052,4.803342644392949,0.23812350916365776,2.2350470076004663,0.3046271834958434,0.17161983483147214,2.3219799594132247,2.148114055787708,19513344
7.62,8.01446165846632,7.22553834153368,5.5,6.0019960159204455,4.9980039840795545,0.22272666245698924,2.2720913648605348,0.2654424026646651,0.18001092224931334,2.3312491935874142,2.2129335361336553,19677184
7.63,8.12,7.14,5.91,6.346921045499069,5.473078954500931,0.24190245702241855,2.216879004240036,0.3097033428142744,0.1741015712305627,2.2743154804291157,2.159442528050956,19841024
7.49,8.038543526076099,6.941456473923901,5.880000000000001,6.284474968323135,5.475525031676867,0.2512266320486863,2.2172137081623076,0.2963728582111779,0.20608040588619464,2.276975276477664,2.157452139846951,20004864
7.760000000000001,8.165462698654267,7.354537301345735,5.51,6.147887137352682,4.872112862647318,0.2476858389253417,2.1942309598128,0.31736698670003505,0.17800469115064835,2.2410087157560925,2.1474532038695076,20168704
7.830000000000001,8.187910603363466,7.472089396636536,5.720000000000001,6.21759421218499,5.222405787815012,0.29422860679527113,2.1881254027287165,0.39628858150677093,0.19216863208377133,2.237793562215688,2.138457243241745,20332544
7.520000000000001,8.013558507170124,7.026441492829878,5.84,6.2429888335921975,5.437011166407802,0.26085108860085404,2.234777256846428,0.3081207114330749,0.21358146576863318,2.274969131964161,2.194585381728695,20496384
7.659999999999999,8.009857113690718,7.310142886309281,5.950000000000001,6.679725975966322,5.22027402403368,0.21964874525244035,2.2192801227172216,0.29216396272434136,0.14713352778053934,2.2827241920445447,2.1558360533898986,20660224
7.62,8.247375485654326,6.992624514345676,5.67,6.010734500748017,5.329265499251983,0.21323965027307468,2.237645627061526,0.26122352975558094,0.1652557707905684,2.3082713139672433,2.1670199401558086,20824064
7.69,8.324744042902335,7.055255957097666,5.880000000000001,6.399230199429888,5.360769800570114,0.2370970343550046,2.2435211141904197,0.3114639200203049,0.16273014868970428,2.323874386827168,2.1631678415536713,20987904
7.619999999999999,8.121597448159378,7.118402551840621,5.77,6.285848815061157,5.254151184938842,0.20601546388740338,2.2446428626775745,0.28330969453350485,0.1287212332413019,2.2820893359598466,2.2071963893953024,21151744
7.629999999999998,8.075084261685356,7.184915738314641,5.8500000000000005,6.3720153254455285,5.3279846745544726,0.2379928875093659,2.2209320992231367,0.303080156114914,0.17290561890381775,2.2893191710446015,2.152545027401672,21315584
7.780000000000001,8.217721372564787,7.342278627435215,5.76,6.26438080851674,5.25561919148326,0.24523574893052377,2.2188531880577402,0.3112167998882701,0.17925469797277743,2.299679062059079,2.1380273140564015,21479424
7.75,8.312583327161407,7.187416672838592,5.74,6.009072480941475,5.470927519058526,0.3076647682736317,2.2070287843545278,0.36283896213979405,0.25249057440746936,2.2818209502618276,2.132236618447228,21643264
7.85,8.255585995813465,7.444414004186535,5.6899999999999995,6.251159513863928,5.128840486136071,0.2188725547244151,2.2281440873940785,0.2757667903841379,0.16197831906469232,2.298854146859522,2.1574340279286353,21807104
7.529999999999999,8.059244744895969,7.000755255104029,5.819999999999999,6.531055553385246,5.108944446614752,0.21053344945733737,2.228754516442617,0.26387147142441625,0.1571954274902585,2.3190159192017656,2.1384931136834684,21970944
7.720000000000001,8.090944739819829,7.349055260180172,5.97,6.594579858785087,5.3454201412149125,0.2245448843265573,2.2274317681789397,0.29237507903087684,0.15671468962223778,2.288070282757789,2.1667932536000905,22134784
7.760000000000001,8.198634243989227,7.321365756010774,5.68,6.113128156554154,5.246871843445845,0.20475130705162883,2.2271427234013874,0.2689543688270528,0.14054824527620485,2.284121438328854,2.170164008473921,22298624
7.479999999999999,7.967442304278157,6.992557695721841,5.67,6.22145262715849,5.11854737284151,0.18838655141492677,2.233837560812632,0.24924176518601787,0.12753133764383567,2.3401879498350895,2.127487171790175,22462464
7.709999999999999,8.366429737291051,7.053570262708947,5.91,6.4343090691567335,5.385690930843267,0.23056031875312327,2.2554709633191425,0.2860443513693312,0.17507628613691534,2.3410296043814633,2.1699123222568217,22626304
7.7700000000000005,8.270099990002,7.2699000099980005,5.7,6.1195235392680605,5.28047646073194,0.20964926357070604,2.2212672720352806,0.2863388094422532,0.1329597176991589,2.325928391732876,2.116606152337685,22790144
7.779999999999999,8.128711915483253,7.431288084516745,5.78,6.295363949069006,5.264636050930995,0.23100568338607746,2.245721089839935,0.30957489330464877,0.15243647346750616,2.3420106277304753,2.149431551949395,22953984
7.88,8.369489530020816,7.3905104699791835,6.049999999999999,6.523814309619285,5.576185690380713,0.2359401050334175,2.2250709255536396,0.31431611824009925,0.15756409182673575,2.3145662188601226,2.1355756322471566,23117824
7.4,7.807430975749267,6.9925690242507335,5.87,6.771165911472465,4.968834088527535,0.21289898833880816,2.2362928445140526,0.26221802064565125,0.16357995603196507,2.3368399630079915,2.135745726020114,23281664
7.710000000000001,8.033882694814034,7.3861173051859685,5.96,6.485737577123797,5.434262422876203,0.22756544652705388,2.223703439037005,0.3155141269536918,0.13961676610041596,2.335030214283007,2.112376663791003,23445504
7.76,8.455988505652213,7.064011494347787,6.09,6.699015599143404,5.480984400856595,0.2624962899213036,2.183580940465132,0.30482368642779384,0.22016889341481333,2.29063339147133,2.076528489458934,23609344
7.75,8.305427763079953,7.194572236920047,5.989999999999999,6.5007837115648845,5.479216288435114,0.210748302967598,2.211899647116661,0.2895923073909883,0.13190429854420768,2.3036474546457573,2.1201518395875647,23773184
8.09,8.50097445176069,7.679025548239309,5.78,6.389590026165127,5.170409973834873,0.19382441022122898,2.219367025295893,0.23257347554911587,0.1550753448933421,2.2729704913709217,2.1657635592208644,23937024
7.980000000000001,8.408485705712572,7.55151429428743,5.920000000000001,6.3756314299957815,5.46436857000422,0.247048425860703,2.221900270382563,0.31431414994928036,0.17978270177212563,2.289851027484686,2.1539495132804403,24100864
7.970000000000001,8.341618083521242,7.598381916478759,5.709999999999999,6.510562302385017,4.909437697614981,0.2838367269684871,2.2036063502232235,0.36887955604178346,0.19879389789519072,2.293397550426023,2.113815150020424,24264704
7.910000000000001,8.57098411478643,7.249015885213572,5.96,6.603739077577243,5.316260922422757,0.2102978091376523,2.2323222935199736,0.25751580113328326,0.16307981714202138,2.29684758970054,2.167796997339407,24428544
7.82,8.182767142944341,7.45723285705566,5.72,6.329590026165127,5.110409973834873,0.2434045153670012,2.2299448370933534,0.30853303790603887,0.17827599282796353,2.3023248605893065,2.1575648135974004,24592384
7.81,8.425548535860495,7.194451464139504,5.720000000000001,6.431055553385248,5.008944446614754,0.2296640741328398,2.222985406716665,0.2925571359517757,0.1667710123139039,2.310689298119887,2.1352815153134426,24756224
7.76,8.244148737476408,7.275851262523592,5.84,6.350294032886922,5.329705967113077,0.25744740581139924,2.2376882394154864,0.33543933369220164,0.17945547793059685,2.3085713911475585,2.1668050876834144,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-ninja-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.5100000000000002,3.0512023651093925,1.968797634890608,2.58,2.9170459909270545,2.2429540090729456,0.0,2.707230621576309,0.0,0.0,2.708223781562421,2.7062374615901974,16384
3.5799999999999996,3.981995024844835,3.1780049751551642,3.2299999999999995,3.453830292855993,3.006169707144006,0.0,2.5513834565877915,0.0,0.0,2.622588036483133,2.48017887669245,180224
3.7600000000000002,4.118329457343378,3.401670542656622,3.45,3.950499750249688,2.9495002497503124,0.0,2.2087103724479675,0.0,0.0,2.3318536315962093,2.0855671132997258,344064
4.08,4.51081318457076,3.64918681542924,4.08,4.54,3.62,0.0,1.9840059265494348,0.0,0.0,2.1887097121246577,1.7793021409742118,507904
4.659999999999999,5.112106182218292,4.207893817781707,4.34,4.880740233383831,3.799259766616169,0.8521883392404561,1.7711414694786072,0.951199442532768,0.7531772359481442,1.9180813579970426,1.6242015809601718,671744
4.51,4.946921045499069,4.0730789545009305,4.61,5.067055795281058,4.152944204718943,0.8521883392404561,1.7043550536036491,0.951199442532768,0.7531772359481442,1.812060126106991,1.5966499811003072,835584
4.719999999999999,5.009136645896018,4.4308633541039795,4.790000000000001,5.224626276242016,4.355373723757986,0.8521883392404561,1.6911538228392602,0.951199442532768,0.7531772359481442,1.7500353831573674,1.632272262521153,999424
5.24,5.645462698654266,4.834537301345734,4.85,5.423149195236284,4.276850804763716,0.8279866955248243,1.6860737442970275,0.8657022822623586,0.79027110878729,1.7622290543540282,1.6099184342400268,1163264
5.13,5.581774279923061,4.678225720076939,5.3,5.660555127546399,4.939444872453601,0.8279866955248243,1.644280943274498,0.8657022822623586,0.79027110878729,1.7132221226907633,1.5753397638582327,1327104
5.59,6.096853035898967,5.083146964101033,5.09,5.462692903071685,4.717307096928315,0.8279866955248243,1.620215280354023,0.8657022822623586,0.79027110878729,1.7178956214932328,1.5225349392148133,1490944
5.89,6.45471231613982,5.3252876838601795,5.200000000000001,5.6919349550499545,4.708065044950048,0.7487739146379567,1.5354836761951447,0.7887929929190657,0.7087548363568478,1.6255938960588472,1.4453734563314422,1654784
6.409999999999999,6.839999999999999,5.9799999999999995,5.43,5.773656805548791,5.086343194451208,0.7487739146379567,1.4502148032188416,0.7887929929190657,0.7087548363568478,1.5445817696474136,1.3558478367902695,1818624
6.580000000000001,7.121848687365763,6.0381513126342385,5.67,6.070124980474851,5.2698750195251485,0.7487739146379567,1.4141176134347915,0.7887929929190657,0.7087548363568478,1.5427150980771922,1.2855201287923907,1982464
7.139999999999999,7.459999999999999,6.8199999999999985,5.679999999999999,6.074461658466319,5.2855383415336785,0.6331086835070285,1.3709016740322113,0.6910369217807989,0.5751804452332582,1.4737470744443828,1.2680562736200398,2146304
7.289999999999999,7.7663402145525815,6.813659785447417,5.709999999999999,6.149203825119954,5.2707961748800445,0.6331086835070285,1.3263766914606094,0.6910369217807989,0.5751804452332582,1.4509273164159422,1.2018260665052767,2310144
7.869999999999999,8.145862284482673,7.594137715517325,6.0600000000000005,6.661996677731697,5.458003322268304,0.6331086835070285,1.321104633808136,0.6910369217807989,0.5751804452332582,1.4743786906993617,1.1678305769169104,2473984
7.8,8.2,7.4,6.0200000000000005,6.632862137841783,5.407137862158218,0.4488729950237104,1.3322109624743461,0.5045849981025364,0.3931609919448844,1.461689303769297,1.2027326211793952,2637824
8.049999999999999,8.422155881318567,7.677844118681431,6.15,6.787573525171804,5.512426474828197,0.4488729950237104,1.2751351788640022,0.5045849981025364,0.3931609919448844,1.3724621788292926,1.1778081788987118,2801664
8.36,8.570713075057053,8.149286924942945,6.289999999999999,6.916817357768592,5.663182642231407,0.4488729950237104,1.2636676400899887,0.5045849981025364,0.3931609919448844,1.3484718090120056,1.1788634711679717,2965504
8.239999999999998,8.464499443206435,8.015500556793562,5.92,6.366766158073774,5.473233841926226,0.4488729950237104,1.2618206776678562,0.5045849981025364,0.3931609919448844,1.4255695310793621,1.0980718242563503,3129344
8.4,8.584390889145858,8.215609110854142,6.1899999999999995,6.7738664230798,5.606133576920199,0.3057988758404008,1.217500378936529,0.3473283717761499,0.26426937990465166,1.3633010722153935,1.0716996856576646,3293184
8.48,8.747581763205194,8.212418236794807,6.180000000000001,6.6674423042781585,5.692557695721843,0.3057988758404008,1.208835406601429,0.3473283717761499,0.26426937990465166,1.3253992004976107,1.0922716127052474,3457024
8.63,8.879198715887544,8.380801284112458,6.17,6.552230297072327,5.7877697029276725,0.3057988758404008,1.2061062328517438,0.3473283717761499,0.26426937990465166,1.3632364335759266,1.048976032127561,3620864
8.620000000000001,8.919332590941917,8.320667409058085,5.75,6.210977222864645,5.289022777135355,0.21933135402183174,1.1935021989047527,0.2560987903806399,0.1825639176630236,1.382372799229441,1.0046315985800645,3784704
8.7,8.996647939483825,8.403352060516173,6.300000000000001,6.634664010613631,5.965335989386371,0.21933135402183174,1.1204607032239438,0.2560987903806399,0.1825639176630236,1.2696540111142625,0.9712673953336249,3948544
8.82,9.157045990927054,8.482954009072946,6.08,6.993016976841066,5.166983023158934,0.21933135402183174,1.1310241669416428,0.2560987903806399,0.1825639176630236,1.2897498884550602,0.9722984454282253,4112384
8.84,9.1504834939252,8.529516506074799,6.28,6.6509447398198285,5.909055260180172,0.18556468314074356,1.1731141671538352,0.22931820027566185,0.14181116600582527,1.3295151933296543,1.0167131409780161,4276224
8.75,9.011725046566049,8.488274953433951,6.3100000000000005,6.935219961293624,5.684780038706377,0.18556468314074356,1.1886376097798348,0.22931820027566185,0.14181116600582527,1.3724742188059709,1.0048010007536987,4440064
8.889999999999999,9.231906419945574,8.548093580054424,6.1899999999999995,6.554554522671163,5.825445477328836,0.18556468314074356,1.1791504167020321,0.22931820027566185,0.14181116600582527,1.3382821391499138,1.0200186942541505,4603904
8.85,9.137228132326902,8.562771867673098,6.2700000000000005,6.6650949253027685,5.874905074697232,0.15427554425270196,1.1304299086332321,0.19302103175227064,0.11553005675313327,1.2957365560935847,0.9651232611728794,4767744
8.870000000000001,9.10259406699226,8.637405933007742,6.18,6.8339113089708725,5.526088691029127,0.15427554425270196,1.1742138266563416,0.19302103175227064,0.11553005675313327,1.3876444167052302,0.960783236607453,4931584
8.81,9.148969025133567,8.471030974866434,5.95,6.406618002273235,5.4933819977267655,0.15427554425270196,1.1598060384392739,0.19302103175227064,0.11553005675313327,1.2634341318640474,1.0561779450145004,5095424
8.81,9.157706773014274,8.462293226985727,6.15,6.781268564083465,5.518731435916536,0.13953689906264982,1.182616199553013,0.16186694132378357,0.11720685680151606,1.3403410149195478,1.024891384186478,5259264
8.92,9.257045990927054,8.582954009072946,6.16,6.888285658241325,5.431714341758675,0.13953689906264982,1.165657065808773,0.16186694132378357,0.11720685680151606,1.306974334472248,1.024339797145298,5423104
8.8,9.07928480087538,8.520715199124622,6.29,6.827494186015068,5.752505813984932,0.13953689906264982,1.187237060815096,0.16186694132378357,0.11720685680151606,1.3634619015117984,1.0110122201183935,5586944
9.02,9.357045990927054,8.682954009072946,6.17,6.47675723300356,5.86324276699644,0.13953689906264982,1.1575388200581074,0.16186694132378357,0.11720685680151606,1.3293943323251627,0.9856833077910521,5750784
9.040000000000001,9.389857113690718,8.690142886309284,6.09,6.621883445878888,5.558116554121112,0.1285664046982788,1.1774503365159035,0.15056917987596988,0.1065636295205877,1.3466852788537016,1.0082153941781054,5914624
8.88,9.175972971738975,8.584027028261026,6.5699999999999985,6.8599999999999985,6.2799999999999985,0.1285664046982788,1.233767357468605,0.15056917987596988,0.1065636295205877,1.415181868661528,1.052352846275682,6078464
9.059999999999999,9.437359245282263,8.682640754717735,6.2700000000000005,6.795452186216787,5.744547813783214,0.1285664046982788,1.128055614233017,0.15056917987596988,0.1065636295205877,1.3113428108151717,0.9447684176508621,6242304
8.979999999999999,9.275972971738973,8.684027028261024,6.159999999999999,6.698887743412298,5.6211122565877005,0.11411517653921613,1.183541552722454,0.13207527185331522,0.09615508122511704,1.3759773132976094,0.9911057921472985,6406144
9.1,9.409838667696594,8.790161332303406,6.13,6.776606526413088,5.483393473586911,0.11411517653921613,1.158402217924595,0.13207527185331522,0.09615508122511704,1.3807644773069698,0.93603995854222,6569984
9.099999999999998,9.48729833462074,8.712701665379257,6.140000000000001,6.634368283772331,5.64563171622767,0.11411517653921613,1.1873005777597427,0.13207527185331522,0.09615508122511704,1.3816066381258862,0.9929945173935991,6733824
8.879999999999999,9.115796522451031,8.644203477548967,6.38,7.07108610172684,5.68891389827316,0.1167142167602397,1.209832526743412,0.14215407816218303,0.09127435535829637,1.4442377825541761,0.9754272709326479,6897664
9.020000000000001,9.421995024844836,8.618004975155166,6.0600000000000005,6.4211094017053565,5.6988905982946445,0.1167142167602397,1.1946155339479447,0.14215407816218303,0.09127435535829637,1.3975094864572601,0.9917215814386293,7061504
9.040000000000003,9.36924155266309,8.710758447336916,6.300000000000001,6.663318042491699,5.936681957508302,0.1167142167602397,1.1798195458948613,0.14215407816218303,0.09127435535829637,1.3632518711060846,0.9963872206836378,7225344
9.120000000000001,9.37219040425837,8.867809595741631,5.9,6.338178046004133,5.461821953995868,0.10759532366695335,1.2027204051613807,0.13054494388749652,0.08464570344641016,1.3602790819379016,1.0451617283848598,7389184
9.06,9.467921561087424,8.652078438912577,6.279999999999999,6.656297754444535,5.903702245555464,0.10759532366695335,1.2491783671081067,0.13054494388749652,0.08464570344641016,1.5193558560448865,0.9790008781713267,7553024
9.03,9.32,8.739999999999998,6.15,6.730086200490927,5.569913799509074,0.10759532366695335,1.184742047637701,0.13054494388749652,0.08464570344641016,1.3943374873045893,0.9751466079708129,7716864
9.270000000000001,9.598785644455473,8.94121435554453,6.33,6.590959767013998,6.069040232986002,0.09817590444146915,1.156496488302946,0.12025639866422101,0.07609541021871728,1.3565502655341308,0.9564427110717613,7880704
9.180000000000001,9.44381811916546,8.916181880834543,6.209999999999999,6.548969025133565,5.871030974866433,0.09817590444146915,1.2291656978428365,0.12025639866422101,0.07609541021871728,1.5131615582760145,0.9451698374096584,8044544
9.190000000000001,9.540570962859164,8.839429037140839,6.039999999999999,6.480908153700971,5.599091846299027,0.09817590444146915,1.220425134152174,0.12025639866422101,0.07609541021871728,1.5208135736777755,0.9200366946265723,8208384
9.120000000000001,9.438747549010186,8.801252450989816,6.09,6.50821047332653,5.67178952667347,0.09817590444146915,1.2680884920060636,0.12025639866422101,0.07609541021871728,1.4997644299957924,1.0364125540163347,8372224
9.09,9.374429253066557,8.805570746933443,6.2,6.4683281572999745,5.931671842700026,0.09266642502571847,1.2935795471072198,0.10792675541297742,0.07740609463845952,1.4823653785744941,1.1047937156399454,8536064
9.129999999999999,9.330249843945007,8.929750156054991,6.15,6.710802995712399,5.589197004287602,0.09266642502571847,1.2241759151220322,0.10792675541297742,0.07740609463845952,1.4159756702721205,1.0323761599719439,8699904
9.239999999999998,9.493771550808988,8.986228449191008,6.529999999999999,6.994865571966778,6.065134428033221,0.09266642502571847,1.203451319783926,0.10792675541297742,0.07740609463845952,1.4315125345319002,0.9753901050359519,8863744
9.08,9.28880613017821,8.87119386982179,6.069999999999999,6.551767578817835,5.5882324211821635,0.09542728939842197,1.205828531086445,0.10916764516023736,0.08168693363660659,1.4247794282465043,0.9868776339263857,9027584
9.01,9.272488094968134,8.747511905031866,6.35,6.676343377441614,6.023656622558385,0.09542728939842197,1.2527568936347961,0.10916764516023736,0.08168693363660659,1.4788664620021872,1.026647325267405,9191424
9.22,9.428806130178211,9.01119386982179,6.2700000000000005,6.7475981574503825,5.792401842549618,0.09542728939842197,1.2338530480861665,0.10916764516023736,0.08168693363660659,1.4337153163623766,1.0339907798099564,9355264
9.219999999999999,9.616988664825582,8.823011335174415,6.130000000000001,6.514837628097878,5.745162371902124,0.09250796565562111,1.205737940222025,0.11285392862115508,0.07216200269008714,1.4296786998665378,0.9817971805775121,9519104
9.2,9.537638860322682,8.862361139677317,6.24,6.630384425918863,5.849615574081137,0.09250796565562111,1.1976437419652939,0.11285392862115508,0.07216200269008714,1.375572445444325,1.0197150384862628,9682944
9.209999999999999,9.45269322199023,8.967306778009767,6.3,6.908276253029822,5.691723746970178,0.09250796565562111,1.2301439613103866,0.11285392862115508,0.07216200269008714,1.3673524541790276,1.0929354684417456,9846784
9.2,9.597492138287034,8.802507861712964,6.28,6.825527267879434,5.734472732120566,0.09147322231371312,1.2370820388197898,0.1124385827522966,0.07050786187512964,1.4451836806580964,1.0289803969814832,10010624
9.070000000000002,9.338514431641954,8.80148556835805,6.43,6.830124980474851,6.029875019525148,0.09147322231371312,1.1821760587394237,0.1124385827522966,0.07050786187512964,1.348537520042228,1.0158145974366193,10174464
9.059999999999999,9.392264954516722,8.727735045483275,6.67,7.248013840664737,6.091986159335263,0.09147322231371312,1.1567052707076073,0.1124385827522966,0.07050786187512964,1.2832601686866094,1.0301503727286052,10338304
9.249999999999998,9.557408522978786,8.94259147702121,6.4799999999999995,6.72,6.239999999999999,0.08918285743865031,1.2400192596018313,0.10396394386943204,0.07440177100786859,1.4576953356562012,1.0223431835474615,10502144
9.36,9.55078784028339,9.16921215971661,6.35,6.850499750249687,5.849500249750312,0.08918285743865031,1.2384966880083084,0.10396394386943204,0.07440177100786859,1.4100987152035276,1.0668946608130891,10665984
9.2,9.456904651573302,8.943095348426697,6.49,7.180579466824782,5.799420533175218,0.08918285743865031,1.2178093440830708,0.10396394386943204,0.07440177100786859,1.4505898057148314,0.9850288824513103,10829824
9.3,9.616227766016838,8.983772233983164,6.110000000000001,6.469026461420326,5.750973538579676,0.08918285743865031,1.2012079447507857,0.10396394386943204,0.07440177100786859,1.4046247203868703,0.9977911691147013,10993664
9.31,9.540000000000001,9.08,6.049999999999999,6.573927475897189,5.526072524102809,0.08395054702337455,1.2725855551660061,0.09819905871575212,0.06970203533099699,1.476757073190658,1.0684140371413542,11157504
9.250000000000002,9.515518360947036,8.984481639052968,6.18,6.72,5.64,0.08395054702337455,1.2115847192704678,0.09819905871575212,0.06970203533099699,1.385994675839347,1.0371747627015886,11321344
9.24,9.512763633939716,8.967236366060284,6.11,6.5353234063627355,5.684676593637265,0.08395054702337455,1.2431871458888053,0.09819905871575212,0.06970203533099699,1.4518651722968663,1.0345091194807443,11485184
9.29,9.591496268633625,8.988503731366373,6.370000000000001,6.934003546088144,5.805996453911858,0.08297053081465053,1.2061146542429924,0.09668735309947418,0.06925370852982687,1.4191363915075346,0.9930929169784501,11649024
9.260000000000002,9.493238075793814,9.02676192420619,6.5200000000000005,7.001248376620639,6.038751623379362,0.08297053081465053,1.206714863330126,0.09668735309947418,0.06925370852982687,1.3815171462684612,1.0319125803917906,11812864
9.28,9.5027105745132,9.057289425486799,6.539999999999999,6.983170396123206,6.096829603876793,0.08297053081465053,1.2297615230083465,0.09668735309947418,0.06925370852982687,1.3896523728820929,1.0698706731346002,11976704
9.15,9.365638586528478,8.934361413471523,6.33,6.914893152635591,5.74510684736441,0.07617770870618865,1.2634958036243915,0.09008397517864049,0.062271442233736804,1.4769600936912197,1.0500315135575633,12140544
9.459999999999999,9.655959179422654,9.264040820577344,6.279999999999999,6.9475327707311445,5.612467229268854,0.07617770870618865,1.272862620651722,0.09008397517864049,0.062271442233736804,1.4923808826704885,1.0533443586329554,12304384
9.17,9.43851443164195,8.90148556835805,6.35,6.788748219369606,5.911251780630393,0.07617770870618865,1.2426920413970948,0.09008397517864049,0.062271442233736804,1.3849529257789486,1.100431157015241,12468224
9.080000000000002,9.395594676761192,8.764405323238812,6.2299999999999995,6.830083327547099,5.6299166724529,0.07379007723936576,1.253765833377838,0.0863806612077983,0.06119949327093321,1.4351859976298036,1.0723456691258726,12632064
9.28,9.601869538788621,8.958130461211377,6.33,6.926741149913428,5.733258850086572,0.07379007723936576,1.2006858184933662,0.0863806612077983,0.06119949327093321,1.350735031206428,1.0506366057803045,12795904
9.299999999999999,9.62249030993194,8.977509690068057,6.5,7.067450438364444,5.932549561635556,0.07379007723936576,1.1912785694003105,0.0863806612077983,0.06119949327093321,1.293700141440011,1.08885699736061,12959744
9.290000000000001,9.528537208837532,9.05146279116247,6.23,6.637553677446297,5.822446322553704,0.07798724039094883,1.2190104961395263,0.0911363657907408,0.06483811499115685,1.401924988259262,1.0360960040197906,13123584
9.21,9.46475478405714,8.955245215942861,6.26,6.850254182534948,5.669745817465052,0.07798724039094883,1.221013255417347,0.0911363657907408,0.06483811499115685,1.4171907848032541,1.0248357260314398,13287424
9.35,9.579128784747791,9.120871215252208,6.17,6.643392015141785,5.696607984858215,0.07798724039094883,1.2675575822591783,0.0911363657907408,0.06483811499115685,1.477875990304132,1.0572391742142244,13451264
9.400000000000002,9.693257565972306,9.106742434027698,6.45,6.760644491340182,6.139355508659818,0.07798724039094883,1.2279870592057704,0.0911363657907408,0.06483811499115685,1.3877004090232008,1.06827370938834,13615104
9.139999999999999,9.364499443206435,8.915500556793562,6.56,7.018693797647188,6.101306202352811,0.08253951231639192,1.2272028602659701,0.09301851511223805,0.0720605095205458,1.3938792185655988,1.0605265019663415,13778944
9.25,9.544108823397055,8.955891176602945,6.29,6.7725971404805465,5.807402859519454,0.08253951231639192,1.2227445483207702,0.09301851511223805,0.0720605095205458,1.403087179391825,1.0424019172497154,13942784
9.41,9.55456832294801,9.265431677051991,6.34,6.811593044902064,5.868406955097936,0.08253951231639192,1.2681283608078957,0.09301851511223805,0.0720605095205458,1.428560346980367,1.1076963746354245,14106624
9.290000000000001,9.51561028345357,9.064389716546431,6.12,6.633419906119737,5.606580093880263,0.08034928078096087,1.2694218628108502,0.09718385686962162,0.06351470469230013,1.4094932932457744,1.129350432375926,14270464
9.34,9.62,9.06,6.470000000000001,6.884849370253831,6.05515062974617,0.08034928078096087,1.2828453361988068,0.09718385686962162,0.06351470469230013,1.4665972059393357,1.0990934664582779,14434304
9.370000000000001,9.60685438564654,9.133145614353461,6.609999999999999,7.145630469633683,6.074369530366316,0.08034928078096087,1.322965906560421,0.09718385686962162,0.06351470469230013,1.4716923637378863,1.1742394493829555,14598144
9.270000000000001,9.566816441593119,8.973183558406884,6.280000000000001,6.978283610003845,5.581716389996157,0.07618404750077536,1.2599326811730862,0.09234433265228612,0.06002376234926459,1.393823285671416,1.1260420766747565,14761984
9.34,9.55540659228538,9.12459340771462,6.4,7.027694193059009,5.772305806940992,0.07618404750077536,1.337061743438244,0.09234433265228612,0.06002376234926459,1.5077587923469595,1.1663646945295283,14925824
9.25,9.515518360947034,8.984481639052966,6.27,6.821452627158489,5.71854737284151,0.07618404750077536,1.279168789088726,0.09234433265228612,0.06002376234926459,1.438068823520245,1.120268754657207,15089664
9.190000000000001,9.47792360097776,8.902076399022242,6.45,7.036941223633168,5.863058776366833,0.07554085044978077,1.345048500597477,0.09919962724357345,0.0518820736559881,1.4806926396381228,1.2094043615568313,15253504
9.27,9.530959767013998,9.009040232986,6.57,6.930693775937429,6.209306224062572,0.07554085044978077,1.303972029685974,0.09919962724357345,0.0518820736559881,1.478866576549338,1.12907748282261,15417344
9.32,9.591293199325012,9.048706800674989,6.220000000000001,6.903812839891151,5.536187160108851,0.07554085044978077,1.2908935070037841,0.09919962724357345,0.0518820736559881,1.4659447885420145,1.1158422254655538,15581184
9.24,9.44591260281974,9.03408739718026,6.369999999999999,6.7416180835212405,5.998381916478758,0.07262639718704327,1.329296986758709,0.08859738654333116,0.05665540783075538,1.4743427784737735,1.1842511950436445,15745024
9.150000000000002,9.403968501984009,8.896031498015995,6.540000000000001,6.9786342439892275,6.101365756010774,0.07262639718704327,1.3762083008885384,0.08859738654333116,0.05665540783075538,1.5500612822881,1.202355319488977,15908864
9.459999999999999,9.670713075057053,9.249286924942945,6.3100000000000005,6.7582186966202995,5.8617813033797015,0.07262639718704327,1.28243458122015,0.08859738654333116,0.05665540783075538,1.411432588983966,1.153436573456334,16072704
9.45,9.670227155455452,9.229772844544547,6.4300000000000015,6.796196668472013,6.06380333152799,0.07262639718704327,1.3315864861011506,0.08859738654333116,0.05665540783075538,1.507231864004379,1.1559411081979223,16236544
9.32,9.555796522451033,9.084203477548968,6.319999999999999,6.813558507170122,5.8264414928298764,0.07059789714862835,1.292808508872986,0.08220306661438226,0.058992727682874446,1.4341957227165174,1.1514212950294545,16400384
9.370000000000001,9.58470910553584,9.155290894464162,6.389999999999999,6.803400532171887,5.976599467828111,0.07059789714862835,1.3142257064580918,0.08220306661438226,0.058992727682874446,1.4624439977589099,1.1660074151572737,16564224
9.359999999999998,9.570713075057052,9.149286924942944,6.32,6.888858506133116,5.751141493866885,0.07059789714862835,1.278033861517906,0.08220306661438226,0.058992727682874446,1.4092593186871567,1.1468084043486555,16728064
9.33,9.58709920264365,9.07290079735635,6.510000000000001,7.034309069156734,5.985690930843267,0.0725565207585456,1.2876468740403653,0.08552264069222187,0.05959040082486933,1.4066834978894387,1.1686102501912918,16891904
9.27,9.619428104193123,8.920571895806876,6.410000000000001,7.077008245826093,5.742991754173909,0.0725565207585456,1.162135337293148,0.08552264069222187,0.05959040082486933,1.325918341786004,0.9983523328002919,17055744
9.389999999999999,9.644754784057138,9.13524521594286,6.460000000000001,6.974198405287298,5.945801594712703,0.0725565207585456,1.227734026312828,0.08552264069222187,0.05959040082486933,1.3617433614071142,1.0937246912185419,17219584
9.23,9.46685438564654,8.99314561435346,6.29,6.631906419945575,5.948093580054425,0.07703703193894093,1.2516732573509217,0.08796448409618184,0.06610957978170003,1.3727989979385007,1.1305475167633428,17383424
9.38,9.563303027798234,9.196696972201767,6.130000000000001,6.675985347788749,5.584014652211253,0.07703703193894093,1.234122308343649,0.08796448409618184,0.06610957978170003,1.3524863279849992,1.1157582887022988,17547264
9.27,9.613656805548791,8.926343194451208,6.55,7.1570420084310475,5.942957991568952,0.07703703193894093,1.2707068204879761,0.08796448409618184,0.06610957978170003,1.39145097652947,1.1499626644464822,17711104
9.39,9.698058436014987,9.081941563985014,6.529999999999999,6.997011777153424,6.062988222846575,0.07161352269253689,1.2494307272136211,0.08533855850037413,0.05788848688469965,1.367037216382029,1.1318242380452133,17874944
9.31,9.491383571472172,9.12861642852783,6.049999999999999,6.630086200490926,5.469913799509072,0.07161352269253689,1.2999643877148628,0.08533855850037413,0.05788848688469965,1.4584981873707106,1.141430588059015,18038784
9.379999999999999,9.598174242292714,9.161825757707284,6.419999999999999,6.712574776766555,6.127425223233443,0.07161352269253689,1.2895455673336982,0.08533855850037413,0.05788848688469965,1.442743537273758,1.1363475973936383,18202624
9.22,9.447156333832012,8.992843666167989,6.470000000000001,6.867617907041422,6.07238209295858,0.07346570750510081,1.308127872645855,0.08791411388668693,0.05901730112351469,1.4370887213857095,1.1791670239060004,18366464
9.41,9.626564078277077,9.193435921722923,6.4799999999999995,6.9633218389437825,5.9966781610562165,0.07346570750510081,1.2381496228277684,0.08791411388668693,0.05901730112351469,1.4114755407122865,1.0648237049432503,18530304
9.54,9.750713075057053,9.329286924942945,6.09,6.457287353444139,5.722712646555861,0.07346570750510081,1.3243996560573579,0.08791411388668693,0.05901730112351469,1.4785682433031055,1.1702310688116102,18694144
9.49,9.791496268633628,9.188503731366373,6.5,6.887298334620742,6.112701665379258,0.07346570750510081,1.3021904587745667,0.08791411388668693,0.05901730112351469,1.4696823870372087,1.1346985305119248,18857984
9.34,9.605329983228431,9.074670016771568,6.4,6.9,5.9,0.0725496494198637,1.2567035183310509,0.08521273007021635,0.05988656876951103,1.449597266040133,1.0638097706219687,19021824
9.48,9.668679622641132,9.291320377358868,6.3599999999999985,6.7799999999999985,5.939999999999999,0.0725496494198637,1.2617624334990978,0.08521273007021635,0.05988656876951103,1.3964371097829584,1.1270877572152371,19185664
9.399999999999999,9.541421356237308,9.25857864376269,6.39,6.927494186015068,5.852505813984932,0.0725496494198637,1.2881989613175393,0.08521273007021635,0.05988656876951103,1.4064284040319588,1.1699695186031198,19349504
9.49,9.7243074902772,9.2556925097228,6.25,6.8537383539249435,5.6462616460750565,0.0724302712740249,1.2545868761837482,0.08317984938321886,0.06168069316483095,1.4333053085278937,1.0758684438396027,19513344
9.51,9.794429253066557,9.225570746933442,6.49,6.940444225182208,6.039555774817792,0.0724302712740249,1.2358838006854058,0.08317984938321886,0.06168069316483095,1.3545560754917871,1.1172115258790245,19677184
9.26,9.560665927567458,8.959334072432542,6.519999999999999,6.936653333119992,6.103346666880006,0.0724302712740249,1.29349325299263,0.08317984938321886,0.06168069316483095,1.4153986793414937,1.1715878266437663,19841024
9.23,9.479198715887543,8.980801284112458,6.28,6.864465567848098,5.695534432151902,0.06905534051571459,1.2055318139493465,0.08149293149152007,0.056617749539909105,1.4124683467011612,0.9985952811975318,20004864
9.48,9.646132477258362,9.313867522741639,6.2700000000000005,6.7475981574503825,5.792401842549618,0.06905534051571459,1.2595415256917477,0.08149293149152007,0.056617749539909105,1.380791923522474,1.1382911278610215,20168704
9.46,9.725329983228432,9.19467001677157,6.409999999999999,6.928555686498566,5.891444313501433,0.06905534051571459,1.237021454423666,0.08149293149152007,0.056617749539909105,1.3933375214525219,1.08070538739481,20332544
9.370000000000001,9.60685438564654,9.133145614353461,6.45,6.695967477524977,6.204032522475023,0.06809232384822314,1.298618420958519,0.07641617944500582,0.059768468251440464,1.4343162816849944,1.1629205602320436,20496384
9.49,9.594403065089105,9.385596934910895,6.37,6.736196668472012,6.003803331527989,0.06809232384822314,1.3087430953979493,0.07641617944500582,0.059768468251440464,1.4699543773152335,1.1475318134806651,20660224
9.349999999999998,9.565638586528475,9.13436141347152,6.45,7.096915759585435,5.803084240414566,0.06809232384822314,1.2856649160385132,0.07641617944500582,0.059768468251440464,1.4265866076551839,1.1447432244218425,20824064
9.4,9.740587727318529,9.059412272681472,6.33,7.04,5.62,0.07099587290825103,1.3198693230748177,0.08306033026988976,0.0589314155466123,1.495290709531211,1.1444479366184246,20987904
9.47,9.698254244210267,9.241745755789735,6.380000000000001,6.769358446678637,5.990641553321365,0.07099587290825103,1.278488813340664,0.08306033026988976,0.0589314155466123,1.4518257703706972,1.1051518563106308,21151744
9.32,9.52880613017821,9.11119386982179,6.4799999999999995,7.003067873224881,5.9569321267751185,0.07099587290825103,1.2941605970263481,0.08306033026988976,0.0589314155466123,1.44533343755628,1.1429877564964162,21315584
9.469999999999999,9.715153013442624,9.224846986557374,6.090000000000001,6.328537208837532,5.8514627911624695,0.07099587290825103,1.2921348638832568,0.08306033026988976,0.0589314155466123,1.507978015233204,1.0762917125333096,21479424
9.379999999999999,9.58396078054371,9.176039219456287,6.470000000000001,7.003010318849458,5.936989681150544,0.06409871963353068,1.3400969997048378,0.07796450034827725,0.05023293891878412,1.539109533527645,1.1410844658820305,21643264
9.45,9.635741756210066,9.264258243789932,6.609999999999999,7.3427346040688946,5.877265395931104,0.06409871963353068,1.238489754498005,0.07796450034827725,0.05023293891878412,1.428222613012014,1.048756895983996,21807104
9.41,9.694429253066557,9.125570746933443,6.58,7.101152568831815,6.058847431168185,0.06409871963353068,1.2713877335190773,0.07796450034827725,0.05023293891878412,1.405637999471332,1.1371374675668227,21970944
9.389999999999999,9.576815416922692,9.203184583077306,6.5699999999999985,6.946961536499414,6.193038463500583,0.06587601002207318,1.2921568512916566,0.0784583569223115,0.05329366312183485,1.4306007472046143,1.153712955378699,22134784
9.359999999999998,9.550787840283387,9.169212159716608,6.470000000000001,6.867617907041422,6.07238209295858,0.06587601002207318,1.2631841346621513,0.0784583569223115,0.05329366312183485,1.4112659006869683,1.1151023686373343,22298624
9.57,9.793830292855993,9.346169707144007,6.56,6.8922649545167225,6.227735045483277,0.06587601002207318,1.3015395835042,0.0784583569223115,0.05329366312183485,1.4400837651452425,1.1629954018631576,22462464
9.36,9.593238075793812,9.126761924206187,6.410000000000001,6.740000000000001,6.080000000000001,0.06744432095707675,1.2755756989121436,0.08169243333083151,0.053196208583322,1.4193422712899473,1.13180912653434,22626304
9.48,9.73219040425837,9.22780959574163,6.17,6.655901224530254,5.684098775469746,0.06744432095707675,1.2349559359252453,0.08169243333083151,0.053196208583322,1.40530086220201,1.0646110096484807,22790144
9.33,9.67655446902327,8.98344553097673,6.389999999999999,6.872597140480545,5.907402859519452,0.06744432095707675,1.2123792707920074,0.08169243333083151,0.053196208583322,1.3546571308310102,1.0701014107530045,22953984
9.48,9.693541565040627,9.266458434959373,6.21,6.763985559378582,5.656014440621418,0.06660451858752285,1.2430459149181843,0.07965705164633785,0.05355198552870785,1.3994205565758393,1.0866712732605293,23117824
9.499999999999998,9.66124515496597,9.338754845034027,6.720000000000001,7.283560112144215,6.156439887855786,0.06660451858752285,1.3025030672550202,0.07965705164633785,0.05355198552870785,1.4161552005924523,1.1888509339175881,23281664
9.620000000000001,9.813907194296654,9.426092805703348,6.4399999999999995,6.9899090833947,5.890090916605299,0.06660451858752285,1.2156835988163948,0.07965705164633785,0.05355198552870785,1.348760868518141,1.0826063291146486,23445504
9.459999999999999,9.684499443206436,9.235500556793562,6.529999999999999,7.051632054229798,6.008367945770201,0.0644208702045413,1.2558686822652816,0.07589365608577574,0.05294808432330688,1.361842852746572,1.1498945117839912,23609344
9.420000000000002,9.676124969497316,9.163875030502687,6.470000000000001,7.116606526413089,5.823393473586912,0.0644208702045413,1.2571672916412353,0.07589365608577574,0.05294808432330688,1.3831739196404755,1.131160663641995,23773184
9.430000000000001,9.556885775404497,9.303114224595506,6.28,6.818144961882949,5.741855038117052,0.0644208702045413,1.2590739496052266,0.07589365608577574,0.05294808432330688,1.4030907905427403,1.1150571086677128,23937024
9.47,9.719198715887543,9.220801284112458,6.38,6.904976189936267,5.855023810063733,0.0644208702045413,1.2926675707101822,0.07589365608577574,0.05294808432330688,1.4307068297588394,1.154628311661525,24100864
9.299999999999999,9.63466401061363,8.965335989386368,6.4799999999999995,6.864187454245971,6.095812545754028,0.0642339705401544,1.253621755540371,0.0773961222964828,0.05107181878382599,1.3666266654958044,1.1406168455849377,24264704
9.569999999999999,9.759999999999998,9.379999999999999,6.4300000000000015,6.913838816136119,5.946161183863884,0.0642339705401544,1.2890458658337594,0.0773961222964828,0.05107181878382599,1.427006744908439,1.1510849867590798,24428544
9.359999999999998,9.522480768092716,9.197519231907279,6.5600000000000005,7.247313611097584,5.872686388902417,0.0642339705401544,1.2994080394506455,0.0773961222964828,0.05107181878382599,1.4663422857996837,1.1324737931016073,24592384
9.499999999999998,9.789827534923788,9.210172465076209,6.87,7.222278299076171,6.517721700923829,0.06362116610581549,1.3050341054797172,0.07614725199271614,0.051095080218914825,1.4662126808043552,1.1438555301550792,24756224
9.56,9.817681974534503,9.302318025465498,6.37,6.656530975637888,6.083469024362112,0.06362116610581549,1.2697118058800698,0.07614725199271614,0.051095080218914825,1.4233788033346215,1.1160448084255181,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-ninja-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.4899999999999998,2.8405709628591618,2.1394290371408378,2.79,3.126005952328229,2.453994047671771,0.0,2.7072245091199876,0.0,0.0,2.7081915853003853,2.70625743293959,16384
3.37,3.7896427051671457,2.9503572948328545,3.3300000000000005,3.605862284482675,3.054137715517326,0.0,2.5708060681819918,0.0,0.0,2.6131320426642146,2.528480093699769,180224
4.0600000000000005,4.627802782663136,3.492197217336865,3.7199999999999998,4.21152822909778,3.2284717709022197,0.0,2.2758837074041365,0.0,0.0,2.423548540070599,2.128218874737674,344064
3.9,4.297492138287036,3.502507861712964,3.8,4.279583152331272,3.320416847668728,0.0,2.0649332255125046,0.0,0.0,2.265657368234536,1.8642090827904734,507904
4.33,5.024334213473598,3.6356657865264017,4.3100000000000005,4.728210473326531,3.891789526673471,0.8224492930347728,1.8354172080755233,0.9537492859290208,0.6911493001405248,1.9417246406209918,1.7291097755300548,671744
4.779999999999999,5.267442304278157,4.292557695721841,4.66,5.261996677731696,4.058003322268304,0.8224492930347728,1.644980975985527,0.9537492859290208,0.6911493001405248,1.7576947398862401,1.5322672120848138,835584
4.5200000000000005,5.009489530020817,4.030510469979184,4.88,5.359165942028437,4.400834057971562,0.8224492930347728,1.6156277626752853,0.9537492859290208,0.6911493001405248,1.697606966834485,1.5336485585160855,999424
5.029999999999999,5.425094925302767,4.634905074697231,5.0200000000000005,5.552541078227774,4.487458921772227,0.8492953566360864,1.577270969748497,0.8893467448746006,0.8092439683975721,1.6898518018628506,1.4646901376341435,1163264
5.5600000000000005,6.442269800004511,4.67773019999549,5.0600000000000005,5.618927544499286,4.501072455500715,0.8492953566360864,1.5619390219449998,0.8893467448746006,0.8092439683975721,1.675161601714618,1.4487164421753815,1327104
5.6800000000000015,6.223691088762729,5.136308911237274,5.17,5.565094925302768,4.774905074697232,0.8492953566360864,1.458536183834076,0.8893467448746006,0.8092439683975721,1.555056535722728,1.362015831945424,1490944
6.3100000000000005,6.834309069156734,5.785690930843267,5.42,5.997581163127746,4.842418836872254,0.760484133551472,1.4309874534606934,0.8047927275409272,0.7161755395620168,1.529326353571269,1.332648553350118,1654784
6.540000000000001,7.044380808516741,6.035619191483261,5.74,6.232341345003647,5.2476586549963535,0.760484133551472,1.3809084475040436,0.8047927275409272,0.7161755395620168,1.4812214766536982,1.280595418354389,1818624
6.67,7.016554469023269,6.323445530976731,5.720000000000001,6.184327470649757,5.255672529350244,0.760484133551472,1.3125142440199853,0.8047927275409272,0.7161755395620168,1.360681475754072,1.2643470122858986,1982464
7.3100000000000005,7.725812457725836,6.894187542274165,6.029999999999999,6.393455636907724,5.6665443630922745,0.6236625951582179,1.3250510558485984,0.6741486950178847,0.5731764952985511,1.363478434520712,1.2866236771764847,2146304
7.63,7.961813200460741,7.298186799539259,5.76,6.2523413450036465,5.267658654996353,0.6236625951582179,1.2716938689351083,0.6741486950178847,0.5731764952985511,1.3603955945122257,1.1829921433579909,2310144
7.889999999999999,8.234818792991332,7.545181207008666,5.9799999999999995,6.576322060635023,5.3836779393649765,0.6236625951582179,1.2372663587331771,0.6741486950178847,0.5731764952985511,1.2927696025654465,1.1817631149009078,2473984
7.83,8.13347981810987,7.526520181890129,6.24,6.606606055596467,5.873393944403533,0.402995094213899,1.2154157564044,0.45628010884739445,0.34971007958040357,1.3047793457407586,1.1260521670680412,2637824
8.370000000000001,8.792018956920185,7.9479810430798175,6.209999999999999,6.739999999999999,5.679999999999999,0.402995094213899,1.2102896004915238,0.45628010884739445,0.34971007958040357,1.3041443624533793,1.1164348385296683,2801664
8.05,8.458044115262064,7.641955884737937,5.9799999999999995,6.37446165846632,5.585538341533679,0.402995094213899,1.1470053404569627,0.45628010884739445,0.34971007958040357,1.2039485425032097,1.0900621384107156,2965504
8.58,8.950944739819828,8.209055260180172,6.15,6.733523778435806,5.566476221564194,0.402995094213899,1.101977438479662,0.45628010884739445,0.34971007958040357,1.164794220519583,1.0391606564397409,3129344
8.379999999999999,8.698747549010184,8.061252450989814,6.0200000000000005,6.5175942121849895,5.5224057878150115,0.2747570825430481,1.1076676905155183,0.3178085132358658,0.2317056518502304,1.198250193201272,1.0170851878297646,3293184
8.709999999999999,9.043016516106933,8.376983483893065,6.470000000000001,7.04974132162543,5.890258678374571,0.2747570825430481,1.1035501673817634,0.3178085132358658,0.2317056518502304,1.1498073771057176,1.0572929576578092,3457024
8.549999999999999,8.850832179129826,8.249167820870172,6.08,6.5694895300208165,5.590510469979184,0.2747570825430481,1.0856224298477173,0.3178085132358658,0.2317056518502304,1.1552253471087655,1.0160195125866691,3620864
8.559999999999999,8.979999999999999,8.139999999999999,5.880000000000001,6.3875431016179816,5.37245689838202,0.19997383781190856,1.0215412318706512,0.22990687324122033,0.17004080238259678,1.1034272998337185,0.9396551639075839,3784704
8.709999999999999,9.021287648325467,8.398712351674531,5.88,6.550522184569608,5.209477815430391,0.19997383781190856,1.0767889238893986,0.22990687324122033,0.17004080238259678,1.1607106471577577,0.9928672006210396,3948544
8.69,9.091123422402632,8.288876577597367,6.23,6.609605057922046,5.850394942077955,0.19997383781190856,1.061422312259674,0.22990687324122033,0.17004080238259678,1.1491712019951466,0.9736734225242014,4112384
8.780000000000001,9.186939798987517,8.373060201012485,6.260000000000001,6.557321374946371,5.9626786250536306,0.16176664544532285,1.1163891158998012,0.1794300141969543,0.14410327669369138,1.2341391302053442,0.9986391015942582,4276224
9.03,9.1852417469626,8.874758253037399,6.02,6.548772162656091,5.491227837343908,0.16176664544532285,1.0977664411067962,0.1794300141969543,0.14410327669369138,1.179563023952838,1.0159698582607544,4440064
8.979999999999999,9.295594676761189,8.664405323238809,6.160000000000001,6.596348484585429,5.723651515414573,0.16176664544532285,1.0986977189779281,0.1794300141969543,0.14410327669369138,1.2206176660097456,0.9767777719461106,4603904
8.830000000000002,9.130166620396075,8.529833379603929,6.1,6.632916503778969,5.567083496221031,0.1285481773868317,1.0732037656009197,0.1477968716695516,0.10929948310411176,1.2371581040934108,0.9092494271084286,4767744
8.97,9.22709920264365,8.712900797356351,6.319999999999999,6.9112698199637785,5.72873018003622,0.1285481773868317,1.0611848175525664,0.1477968716695516,0.10929948310411176,1.2232496683851048,0.899119966720028,4931584
8.849999999999998,8.97845232578665,8.721547674213346,6.140000000000001,6.82585712797929,5.454142872020711,0.1285481773868317,1.0843704275786876,0.1477968716695516,0.10929948310411176,1.2279067421451868,0.9408341130121884,5095424
8.92,9.168193472919818,8.671806527080182,6.14,6.663832034148351,5.616167965851648,0.11866121238371452,1.0878025390207768,0.1386234025137887,0.09869902225364033,1.2561810644650144,0.9194240135765392,5259264
9.059999999999999,9.250787840283389,8.869212159716609,6.36,6.823033476111609,5.896966523888391,0.11866121238371452,1.0604103229939938,0.1386234025137887,0.09869902225364033,1.1964272534079463,0.9243933925800414,5423104
8.790000000000001,9.16,8.420000000000002,6.090000000000001,6.5600000000000005,5.620000000000001,0.11866121238371452,1.093826876580715,0.1386234025137887,0.09869902225364033,1.2549792359184244,0.9326745172430057,5586944
9.120000000000001,9.323960780543713,8.91603921945629,6.279999999999999,6.783587132480566,5.776412867519433,0.11866121238371452,1.0706980690360068,0.1386234025137887,0.09869902225364033,1.2535157333687763,0.8878804047032374,5750784
9.02,9.22880613017821,8.811193869821789,6.26,6.900624695121879,5.619375304878121,0.11174451859015255,1.1254831485450267,0.13115675931397855,0.09233227786632656,1.3240069014792426,0.926959395610811,5914624
8.98,9.168679622641132,8.791320377358868,6.06,6.467921561087422,5.652078438912577,0.11174451859015255,1.099169062077999,0.13115675931397855,0.09233227786632656,1.2110870992604552,0.987251024895543,6078464
9.08,9.293541565040627,8.866458434959373,6.11,6.6585435260761,5.561456473923901,0.11174451859015255,1.08958385810256,0.13115675931397855,0.09233227786632656,1.2356636783848498,0.9435040378202704,6242304
8.95,9.191867732448955,8.708132267551044,6.31,6.682692903071684,5.937307096928315,0.10833556081959914,1.1115989923477172,0.12728045686392256,0.08939066477527571,1.2118299819853622,1.0113680027100722,6406144
9.03,9.412230297072327,8.647769702927672,6.22,6.870845603810919,5.569154396189081,0.10833556081959914,1.1183592699468137,0.12728045686392256,0.08939066477527571,1.2521015931723265,0.984616946721301,6569984
9.03,9.437553677446296,8.622446322553703,6.090000000000001,6.431906419945576,5.748093580054426,0.10833556081959914,1.1005979187786579,0.12728045686392256,0.08939066477527571,1.2276013964960746,0.973594441061241,6733824
9.030000000000001,9.294764045897477,8.765235954102526,6.369999999999999,6.828366665454633,5.911633334545366,0.10261110258433818,1.116001009941101,0.11979258888099352,0.08542961628768285,1.2466026600131954,0.9853993598690067,6897664
9.180000000000003,9.373907194296656,8.98609280570335,6.390000000000001,6.968705451849212,5.811294548150789,0.10261110258433818,1.169402127712965,0.11979258888099352,0.08542961628768285,1.3119064663545104,1.0268977890714195,7061504
9.2,9.496647939483825,8.903352060516173,6.2,6.781377674149946,5.618622325850055,0.10261110258433818,1.0940079167485237,0.11979258888099352,0.08542961628768285,1.2653949556158568,0.9226208778811906,7225344
9.15,9.41172504656605,8.888274953433951,6.08,6.654108003776293,5.505891996223707,0.09776797952576047,1.1126965276896954,0.114743051220481,0.08079290783103994,1.262447367097585,0.9629456882818056,7389184
9.110000000000001,9.390891438103765,8.829108561896238,5.9399999999999995,6.497135531087364,5.382864468912635,0.09776797952576047,1.1367359779775144,0.114743051220481,0.08079290783103994,1.2859700716026636,0.9875018843523651,7553024
9.24,9.635474398665703,8.844525601334297,6.34,6.7329376540877695,5.94706234591223,0.09776797952576047,1.1242334067821502,0.114743051220481,0.08079290783103994,1.3240093367222832,0.9244574768420173,7716864
9.249999999999998,9.547489495612869,8.952510504387128,6.4300000000000015,6.9667494760127875,5.8932505239872155,0.1017262714523364,1.1330089397728442,0.11875443588182037,0.08469810702285242,1.3378002585045814,0.9282176210411069,7880704
9.24,9.547245829914743,8.932754170085257,6.24,6.738397431775085,5.741602568224915,0.1017262714523364,1.1760164737701415,0.11875443588182037,0.08469810702285242,1.3547757864008216,0.9972571611394614,8044544
9.23,9.509463772249642,8.950536227750359,6.1899999999999995,6.631474801092882,5.748525198907117,0.1017262714523364,1.150184700638056,0.11875443588182037,0.08469810702285242,1.3373202403489801,0.9630491609271317,8208384
9.129999999999999,9.413019433961697,8.846980566038301,6.290000000000001,6.634818792991334,5.945181207008668,0.1017262714523364,1.0759179890155792,0.11875443588182037,0.08469810702285242,1.2512603381103429,0.9005756399208156,8372224
9.25,9.370415945787924,9.129584054212076,6.4,6.776828873628336,6.023171126371665,0.09268154895443859,1.137287539988756,0.10855647962682573,0.07680661828205144,1.339848603209066,0.9347264767684463,8536064
9.13,9.36685438564654,8.893145614353461,6.18,6.619999999999999,5.74,0.09268154895443859,1.0898185022175313,0.10855647962682573,0.07680661828205144,1.2292750083343238,0.9503619961007387,8699904
9.32,9.594954541697351,9.04504545830265,6.25,6.758428952755446,5.741571047244554,0.09268154895443859,1.154649295657873,0.10855647962682573,0.07680661828205144,1.3409474503208885,0.9683511409948578,8863744
8.950000000000001,9.195967477524977,8.704032522475025,5.98,6.554108003776293,5.4058919962237075,0.09065475014098748,1.198241113126278,0.10392423507945367,0.07738526520252129,1.3986912174532975,0.9977910087992585,9027584
9.28,9.452046505340853,9.107953494659146,6.44,6.857612260356422,6.0223877396435785,0.09065475014098748,1.0537292785942554,0.10392423507945367,0.07738526520252129,1.187978193936954,0.9194803632515566,9191424
9.1,9.41304951684997,8.78695048315003,6.49,6.840570962859163,6.139429037140838,0.09065475014098748,1.1089733749628068,0.10392423507945367,0.07738526520252129,1.265481654415042,0.9524650955105717,9355264
9.129999999999999,9.498917334913934,8.761082665086064,6.3,6.777493455452533,5.822506544547466,0.08307587903029034,1.149222832173109,0.0982248988182443,0.0679268592423364,1.3915620384164678,0.9068836259297505,9519104
9.22,9.455796522451033,8.984203477548968,6.6,6.940587727318528,6.259412272681471,0.08307587903029034,1.074567923694849,0.0982248988182443,0.0679268592423364,1.246850569872604,0.9022852775170942,9682944
9.339999999999998,9.585764114548889,9.094235885451107,6.62,7.261560597293817,5.978439402706183,0.08307587903029034,1.0798886127769947,0.0982248988182443,0.0679268592423364,1.328349264846836,0.8314279607071533,9846784
9.2,9.516227766016836,8.883772233983162,6.519999999999999,7.009489530020815,6.030510469979182,0.0841646235438607,1.1387853756546975,0.10419880105534024,0.06413044603238116,1.3298541952703253,0.9477165560390696,10010624
9.16,9.577612260356423,8.742387739643577,6.11,6.628555686498567,5.591444313501434,0.0841646235438607,1.1359781958162785,0.10419880105534024,0.06413044603238116,1.2707490800027414,1.0012073116298155,10174464
9.2,9.537638860322682,8.862361139677317,6.21,6.682122865364515,5.737877134635485,0.0841646235438607,1.1781254447996616,0.10419880105534024,0.06413044603238116,1.3244397438875553,1.031811145711768,10338304
9.2,9.378885438199983,9.021114561800015,6.16,6.662394267483219,5.657605732516782,0.08502980911174893,1.1012177117168904,0.10011456130201285,0.069945056921485,1.2590125614281278,0.9434228620056531,10502144
9.15,9.387697286480094,8.912302713519907,6.37,6.81283179650969,5.92716820349031,0.08502980911174893,1.1086726173758508,0.10011456130201285,0.069945056921485,1.2207930540744194,0.9965521806772821,10665984
9.249999999999998,9.50787593916455,8.992124060835446,6.33,6.811767578817836,5.848232421182164,0.08502980911174893,1.161426444351673,0.10011456130201285,0.069945056921485,1.2786289633691716,1.0442239253341745,10829824
9.19,9.48816103031751,8.891838969682489,6.260000000000001,6.694050688284214,5.825949311715787,0.08502980911174893,1.1323418691754341,0.10011456130201285,0.069945056921485,1.2596784925517006,1.0050052457991676,10993664
9.149999999999999,9.4372281323269,8.862771867673096,6.32,6.9010335618533585,5.738966438146642,0.08532248480570762,1.1116952948272227,0.1088966345387839,0.06174833507263133,1.2149777154294226,1.008412874225023,11157504
9.31,9.56475478405714,9.055245215942861,6.56,7.143438085832592,5.976561914167407,0.08532248480570762,1.0825759030878543,0.1088966345387839,0.06174833507263133,1.2272115586218846,0.9379402475538241,11321344
9.260000000000002,9.557321374946373,8.96267862505363,6.62,7.119599839871872,6.120400160128129,0.08532248480570762,1.1201830483973025,0.1088966345387839,0.06174833507263133,1.22893707382684,1.0114290229677652,11485184
9.27,9.616554469023269,8.92344553097673,6.3500000000000005,6.797772263544763,5.902227736455238,0.08240277378039683,1.118559541553259,0.1008685076820049,0.06393703987878877,1.2345452427147374,1.0025738403917805,11649024
9.419999999999998,9.64715633383201,9.192843666167986,6.5,6.786356421265527,6.213643578734473,0.08240277378039683,1.0714693129062653,0.1008685076820049,0.06393703987878877,1.1548041702415879,0.9881344555709428,11812864
9.36,9.65393876913398,9.06606123086602,6.37,6.619198715887543,6.120801284112457,0.08240277378039683,1.1178277902305127,0.1008685076820049,0.06393703987878877,1.2514600410469694,0.984195539414056,11976704
9.200000000000001,9.414476105895274,8.985523894104729,6.42,6.886476151587624,5.953523848412376,0.07916440454740907,1.175474864989519,0.0971125325843818,0.061216276510436346,1.3281671042052134,1.0227826257738246,12140544
9.39,9.576815416922694,9.203184583077308,6.27,6.652230297072328,5.887769702927671,0.07916440454740907,1.1379976928234101,0.0971125325843818,0.061216276510436346,1.2607235732775766,1.0152718123692437,12304384
9.27,9.545862284482673,8.994137715517326,6.300000000000001,6.692428337406972,5.907571662593029,0.07916440454740907,1.1138250291347505,0.0971125325843818,0.061216276510436346,1.2388086978700423,0.9888413603994587,12468224
9.33,9.549317121994614,9.110682878005386,6.529999999999999,7.086866231693033,5.973133768306965,0.07781282207924198,1.1344272315502166,0.09728881530033952,0.05833682885814444,1.2473810806351577,1.0214733824652755,12632064
9.220000000000002,9.480000000000002,8.960000000000003,6.540000000000001,7.095337735076594,5.984662264923408,0.07781282207924198,1.11812988743186,0.09728881530033952,0.05833682885814444,1.2653293230924043,0.9709304517713154,12795904
9.22,9.48381811916546,8.956181880834542,6.459999999999999,6.9563869458396335,5.963613054160365,0.07781282207924198,1.1040425442159176,0.09728881530033952,0.05833682885814444,1.1567124557157515,1.0513726327160837,12959744
9.270000000000001,9.610734500748018,8.929265499251985,6.26,6.6293237062523875,5.890676293747612,0.07480860129654726,1.1258758530020714,0.09384789020427693,0.05576931238881759,1.2457448945185179,1.0060068114856249,13123584
9.260000000000002,9.61270384177097,8.907296158229034,6.390000000000001,6.783573373083089,5.996426626916912,0.07480860129654726,1.107394577562809,0.09384789020427693,0.05576931238881759,1.2220755144733955,0.9927136406522225,13287424
9.290000000000001,9.501896201004172,9.07810379899583,6.45,6.9,6.0,0.07480860129654726,1.1271228700876237,0.09384789020427693,0.05576931238881759,1.2512782456164564,1.002967494558791,13451264
9.240000000000002,9.47748684174076,9.002513158259244,6.4,6.925357021462548,5.8746429785374525,0.07480860129654726,1.1570230558514596,0.09384789020427693,0.05576931238881759,1.3554114125159824,0.9586346991869369,13615104
9.42,9.694954541697351,9.145045458302649,5.890000000000001,6.315323406362736,5.464676593637265,0.07640973828759641,1.1154738277196885,0.09035294400232055,0.06246653257287226,1.3001253089844493,0.9308223464549277,13778944
9.38,9.689192496674806,9.070807503325195,6.57,6.913656805548792,6.226343194451209,0.07640973828759641,1.1363569736480712,0.09035294400232055,0.06246653257287226,1.2814464036870603,0.9912675436090821,13942784
9.4,9.604939015319193,9.195060984680808,6.6,7.06475800154489,6.135241998455109,0.07640973828759641,1.1175288029015065,0.09035294400232055,0.06246653257287226,1.252433478030098,0.9826241277729147,14106624
9.379999999999999,9.598174242292714,9.161825757707284,6.51,7.206347614342147,5.813652385657853,0.07721333036853359,1.1499286629259586,0.09357209156472895,0.060854569172338224,1.2969976297663348,1.0028596960855825,14270464
9.3,9.556904651573303,9.043095348426698,6.2,6.6024922359499625,5.797507764050038,0.07721333036853359,1.1226995870471002,0.09357209156472895,0.060854569172338224,1.2939076560888134,0.9514915180053868,14434304
9.47,9.77675723300356,9.163242766996442,6.0699999999999985,6.654893152635589,5.485106847364408,0.07721333036853359,1.1332925483584404,0.09357209156472895,0.060854569172338224,1.2861261808834195,0.9804589158334612,14598144
9.350000000000001,9.56095023109729,9.139049768902712,6.67,7.117325384926901,6.222674615073099,0.07673260630735775,1.1447644807398318,0.09041947457082591,0.06304573804388958,1.2906439173223934,0.9988850441572702,14761984
9.370000000000001,9.707786915081092,9.03221308491891,6.220000000000001,6.723587132480567,5.716412867519434,0.07673260630735775,1.0902100868523121,0.09041947457082591,0.06304573804388958,1.191616597428254,0.9888035762763704,14925824
9.469999999999999,9.711039415863878,9.22896058413612,6.169999999999999,6.637011777153424,5.7029882228465745,0.07673260630735775,1.1254397563636303,0.09041947457082591,0.06304573804388958,1.2568349637097125,0.9940445490175479,15089664
9.5,9.81304951684997,9.18695048315003,6.409999999999999,6.835323406362734,5.984676593637264,0.07250171476977883,1.1018116645514966,0.0905196917936156,0.05448373774594206,1.2436939481676532,0.9599293809353399,15253504
9.459999999999999,9.628522995463527,9.291477004536471,6.4,6.893963561409139,5.906036438590862,0.07250171476977883,1.0828320860862732,0.0905196917936156,0.05448373774594206,1.2560342536333091,0.9096299185392372,15417344
9.46,9.763973683071415,9.156026316928587,6.43,6.767786915081091,6.0922130849189085,0.07250171476977883,1.0978929653763772,0.0905196917936156,0.05448373774594206,1.2006864503581043,0.9950994803946499,15581184
9.400000000000002,9.679284800875381,9.120715199124623,6.14,6.624148737476408,5.6558512625235915,0.07311969868042444,1.0936168782413005,0.09473682635896934,0.051502571001879535,1.2162582776650501,0.970975478817551,15745024
9.419999999999998,9.676124969497312,9.163875030502684,6.389999999999999,6.851410879802372,5.928589120197626,0.07311969868042444,1.1324352383613587,0.09473682635896934,0.051502571001879535,1.2999084578337887,0.9649620188889287,15908864
9.270000000000001,9.61655446902327,8.923445530976732,6.230000000000001,6.788659108938538,5.671340891061464,0.07311969868042444,1.1131481774151326,0.09473682635896934,0.051502571001879535,1.2257851165536688,1.0005112382765964,16072704
9.41,9.612237484161566,9.207762515838434,6.62,6.957045990927054,6.282954009072946,0.07311969868042444,1.0718827858567237,0.09473682635896934,0.051502571001879535,1.2057419068623316,0.9380236648511158,16236544
9.38,9.64,9.120000000000001,6.319999999999999,6.726939798987515,5.913060201012484,0.07476676679269753,1.068477639555931,0.09491886470704225,0.05461466887835281,1.2336852429388854,0.9032700361729765,16400384
9.459999999999999,9.70576411454889,9.214235885451108,6.369999999999999,6.857954915950233,5.882045084049765,0.07476676679269753,1.1230584740638734,0.09491886470704225,0.05461466887835281,1.292492388885172,0.9536245592425746,16564224
9.510000000000002,9.790891438103765,9.229108561896238,6.39,7.114499827467198,5.665500172532801,0.07476676679269753,1.0690535090863704,0.09491886470704225,0.05461466887835281,1.2365718332280857,0.9015351849446552,16728064
9.459999999999999,9.701660919471891,9.218339080528107,6.459999999999999,6.792264954516722,6.127735045483276,0.07473945968025832,0.9878897681832314,0.09247391005885851,0.057005009301658124,1.1127974449129292,0.8629820914535336,16891904
9.41,9.746005952328229,9.073994047671771,6.58,6.969358446678636,6.190641553321364,0.07473945968025832,1.114998397231102,0.09247391005885851,0.057005009301658124,1.31043572557911,0.919561068883094,17055744
9.55,9.741049731745429,9.358950268254572,6.4,6.879583152331272,5.920416847668728,0.07473945968025832,1.0635147020220757,0.09247391005885851,0.057005009301658124,1.2150233559232642,0.9120060481208871,17219584
9.45,9.763847096529505,9.136152903470494,6.609999999999999,6.918058436014986,6.301941563985013,0.07417453633237486,1.0712467193603517,0.09307123893950167,0.055277833725248054,1.2484002088412476,0.8940932298794556,17383424
9.41,9.64,9.18,6.36,6.732021504754766,5.987978495245235,0.07417453633237486,1.0665337860584259,0.09307123893950167,0.055277833725248054,1.1933133257524804,0.9397542463643713,17547264
9.429999999999998,9.705862284482672,9.154137715517324,6.34,6.80946778377222,5.8705322162277795,0.07417453633237486,1.0929589740931989,0.09307123893950167,0.055277833725248054,1.244878544733572,0.9410394034528259,17711104
9.49,9.78137604568667,9.19862395431333,6.119999999999999,6.717996655509041,5.522003344490957,0.07006804744579345,1.1096393264830113,0.08743101118232527,0.05270508370926163,1.1940769854249504,1.0252016675410722,17874944
9.37,9.531554944214035,9.208445055785964,6.24,6.858384993349612,5.621615006650388,0.07006804744579345,1.0612382650375367,0.08743101118232527,0.05270508370926163,1.1502416076035613,0.9722349224715122,18038784
9.360000000000001,9.715527776692625,9.004472223307378,6.2299999999999995,6.906830850360708,5.553169149639291,0.07006804744579345,1.1182552419602871,0.08743101118232527,0.05270508370926163,1.2198995979060194,1.0166108860145548,18202624
9.47,9.730959767014,9.209040232986002,6.2,6.607430975749267,5.792569024250733,0.07077514051296699,1.1468906700611115,0.0892658618971025,0.052284419128831465,1.2523694386846012,1.0414119014376217,18366464
9.39,9.760000000000002,9.02,6.390000000000001,6.894876222454574,5.885123777545427,0.07077514051296699,1.1421180970966816,0.0892658618971025,0.052284419128831465,1.2762223886661022,1.008013805527261,18530304
9.53,9.74,9.319999999999999,6.43,6.856731765867037,6.003268234132962,0.07077514051296699,1.1390124619007111,0.0892658618971025,0.052284419128831465,1.2869648460337422,0.9910600777676801,18694144
9.52,9.7427105745132,9.297289425486799,6.7700000000000005,7.3848983655857285,6.155101634414272,0.07077514051296699,1.1466790050268174,0.0892658618971025,0.052284419128831465,1.3037581488645251,0.9895998611891097,18857984
9.489999999999998,9.70189620100417,9.278103798995827,6.28,6.752863616701476,5.807136383298524,0.07350996293424329,1.122487735003233,0.09383213354559591,0.05318779232289067,1.2418330482830862,1.0031424217233798,19021824
9.5,9.700000000000001,9.299999999999999,6.640000000000001,7.0600000000000005,6.220000000000001,0.07350996293424329,1.1423966147005558,0.09383213354559591,0.05318779232289067,1.2806490983588477,1.0041441310422639,19185664
9.57,9.842213151776324,9.297786848223677,6.76,7.060665927567458,6.459334072432542,0.07350996293424329,1.1277576133608818,0.09383213354559591,0.05318779232289067,1.2944151696925068,0.9611000570292567,19349504
9.540000000000001,9.708522995463527,9.371477004536475,6.2700000000000005,6.715084261685358,5.824915738314643,0.0710797034453605,1.1208220720291138,0.08807699456306833,0.054082412327652686,1.3094396422924823,0.9322045017657453,19513344
9.45,9.630277563773198,9.2697224362268,6.580000000000001,6.9719183588453095,6.188081641154692,0.0710797034453605,1.1431422278285026,0.08807699456306833,0.054082412327652686,1.271727872286963,1.0145565833700423,19677184
9.430000000000001,9.798917334913936,9.061082665086067,6.49,6.915323406362735,6.064676593637265,0.0710797034453605,1.1223538741469383,0.08807699456306833,0.054082412327652686,1.3490308766355754,0.8956768716583012,19841024
9.539999999999997,9.682828568570855,9.39717143142914,6.459999999999999,6.9970288632839015,5.922971136716097,0.06406959903467183,1.0514796257019043,0.07871494118558242,0.049424256883761224,1.1896357138309543,0.9133235375728543,20004864
9.52,9.718997487421323,9.321002512578676,6.49,7.230877857679658,5.749122142320342,0.06406959903467183,1.112558612972498,0.07871494118558242,0.049424256883761224,1.2782289295698055,0.9468882963751907,20168704
9.45,9.715518360947035,9.184481639052963,6.590000000000001,7.140363516232681,6.03963648376732,0.06406959903467183,1.0558854356408118,0.07871494118558242,0.049424256883761224,1.2255937694558243,0.8861771018257993,20332544
9.49,9.732693221990232,9.247306778009769,6.42,6.855430821141545,5.984569178858455,0.061704664159392034,1.128806648403406,0.07694749681909986,0.046461831499684206,1.2722466249291988,0.9853666718776133,20496384
9.580000000000002,9.802710574513203,9.357289425486801,6.65,7.142442890089805,6.157557109910195,0.061704664159392034,1.078262374550104,0.07694749681909986,0.046461831499684206,1.180102820810633,0.9764219282895752,20660224
9.41,9.763411940941447,9.056588059058553,6.32,6.848772162656092,5.791227837343909,0.061704664159392034,1.0564795479178428,0.07694749681909986,0.046461831499684206,1.21214928765711,0.9008098081785757,20824064
9.46,9.773687742827164,9.146312257172838,6.26,6.860333240792145,5.6596667592078544,0.06235483300525567,1.1184373117983342,0.08201719200683619,0.042692474003675145,1.2529813359655526,0.9838932876311157,20987904
9.35,9.727491721763537,8.972508278236463,6.529999999999999,7.02,6.039999999999999,0.06235483300525567,1.1073009073734283,0.08201719200683619,0.042692474003675145,1.3015884613505428,0.9130133533963138,21151744
9.540000000000001,9.768910462845193,9.311089537154809,6.380000000000001,6.979666574022599,5.780333425977402,0.06235483300525567,1.1333734825253488,0.08201719200683619,0.042692474003675145,1.2493676639749334,1.0173793010757641,21315584
9.32,9.56,9.08,6.260000000000001,6.809909083394701,5.7100909166053,0.06235483300525567,1.1449325248599052,0.08201719200683619,0.042692474003675145,1.28446292080964,1.0054021289101702,21479424
9.26,9.5704834939252,8.949516506074799,6.540000000000001,6.889857113690719,6.190142886309283,0.06349487879452335,1.1580898106098174,0.08326695289587555,0.04372280469317116,1.313747951369865,1.0024316698497697,21643264
9.37,9.606854385646539,9.13314561435346,6.35,7.001536645170477,5.6984633548295225,0.06349487879452335,1.1928094148635864,0.08326695289587555,0.04372280469317116,1.2927178270323747,1.092901002694798,21807104
9.48,9.612664991614215,9.347335008385786,6.57,6.933455636907725,6.206544363092275,0.06349487879452335,1.1168127559125423,0.08326695289587555,0.04372280469317116,1.2458072083440648,0.9878183034810198,21970944
9.529999999999998,9.775153013442623,9.284846986557373,6.36,6.726606055596467,5.993393944403533,0.061817491863553155,1.1860858865082264,0.07584891432408335,0.04778606940302296,1.3696236663552175,1.0025481066612354,22134784
9.600000000000001,9.748323969741914,9.451676030258088,6.39,6.829203825119954,5.950796174880045,0.061817491863553155,1.164174286276102,0.07584891432408335,0.04778606940302296,1.2998085243217898,1.0285400482304141,22298624
9.459999999999999,9.650787840283387,9.269212159716611,6.25,6.956045324324154,5.543954675675846,0.061817491863553155,1.1076603025197982,0.07584891432408335,0.04778606940302296,1.2388062948840008,0.9765143101555955,22462464
9.54,9.696204993518132,9.383795006481867,6.27,6.892976725086901,5.647023274913098,0.06313919735559348,1.1801113769412042,0.07508255744489113,0.05119583726629583,1.3423579296787758,1.0178648242036326,22626304
9.48,9.837211421989835,9.122788578010166,6.3500000000000005,6.640688837074973,6.059311162925028,0.06313919735559348,1.1337777510285378,0.07508255744489113,0.05119583726629583,1.2806683869995221,0.9868871150575534,22790144
9.45,9.79423828956117,9.105761710438829,6.6,7.058257569495583,6.141742430504416,0.06313919735559348,1.1668178170919419,0.07508255744489113,0.05119583726629583,1.2908719577447245,1.0427636764391592,22953984
9.43,9.64,9.219999999999999,6.409999999999999,6.7880211634287155,6.031978836571283,0.062718151659313,1.2013688817620278,0.0699672123224553,0.055469090996170714,1.401499859449958,1.0012379040740977,23117824
9.43,9.60916472867169,9.25083527132831,6.25,6.686463056855904,5.813536943144096,0.062718151659313,1.1499784000217914,0.0699672123224553,0.055469090996170714,1.3162372067551642,0.9837195932884186,23281664
9.469999999999999,9.689317121994613,9.250682878005385,6.65,7.035356977359954,6.264643022640047,0.062718151659313,1.1330288358032703,0.0699672123224553,0.055469090996170714,1.283925378514665,0.9821322930918757,23445504
9.529999999999998,9.85878564445547,9.201214355544526,6.579999999999998,7.006145515053249,6.153854484946748,0.06767850951871039,1.14204478636384,0.08348333518790059,0.051873683849520194,1.3402503731813546,0.9438391995463256,23609344
9.489999999999998,9.752488094968133,9.227511905031864,6.21,6.7285556864985665,5.691444313501433,0.06767850951871039,1.1263290457427502,0.08348333518790059,0.051873683849520194,1.2538053158606435,0.998852775624857,23773184
9.62,9.797763888346312,9.442236111653687,6.339999999999999,6.886260011349905,5.793739988650093,0.06767850951871039,1.0648598946630954,0.08348333518790059,0.051873683849520194,1.2217150171518245,0.9080047721743661,23937024
9.57,9.765192212959432,9.374807787040568,6.49,6.990899191454728,5.989100808545272,0.06767850951871039,1.1375355519354344,0.08348333518790059,0.051873683849520194,1.3185415344995242,0.9565295693713447,24100864
9.44,9.640997512422418,9.239002487577581,6.469999999999999,6.80181320046074,6.138186799539258,0.06403880800316883,1.156615323573351,0.07641753314522526,0.05166008286111241,1.3031557516700172,1.0100748954766847,24264704
9.52,9.838747549010185,9.201252450989815,6.43,6.830124980474851,6.029875019525148,0.06403880800316883,1.0434630669653415,0.07641753314522526,0.05166008286111241,1.1771441104383749,0.9097820234923082,24428544
9.440000000000001,9.625472369909915,9.254527630090088,6.68,7.17152822909778,6.188471770902219,0.06403880800316883,1.1418591879308224,0.07641753314522526,0.05166008286111241,1.3030722296506574,0.9806461462109874,24592384
9.57,9.7252417469626,9.4147582530374,6.640000000000001,7.08988887516808,6.190111124831921,0.06287295897313541,1.1625598266720771,0.08745027944095643,0.03829563850531439,1.3093020824958184,1.015817570848336,24756224
9.49,9.78137604568667,9.19862395431333,6.489999999999999,6.959999999999999,6.02,0.06287295897313541,1.1424616798758507,0.08745027944095643,0.03829563850531439,1.269166778790399,1.0157565809613023,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-plunder-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
4.4270000000000005,4.767824001502242,4.086175998497759,4.129,4.358627959970034,3.8993720400299647,0.0,2.7073009252548217,0.0,0.0,2.707524990621628,2.7070768598880153,16384,-0.1728292353451252,5.002175760269165
4.244999999999999,4.732570507721703,3.7574294922782956,4.265000000000001,4.749298461694853,3.7807015383051485,0.0,2.6241096913814546,0.0,0.0,2.70188396884891,2.546335413913999,180224,-0.10407999604940414,3.7934553623199463
3.8220000000000005,4.175123207960055,3.468876792039946,4.07,4.641436785655246,3.498563214344754,0.0,2.5564323008060454,0.0,0.0,2.6568478147434633,2.4560167868686276,344064,-0.12512142360210418,3.2998337507247926
3.935,4.550487611573133,3.319512388426867,3.774,4.237706803918165,3.3102931960818345,0.0,2.547313240170479,0.0,0.0,2.6745231880391747,2.4201032923017833,507904,-0.13624877110123632,3.3271363258361815
3.968,4.566561609193239,3.369438390806761,3.8690000000000007,4.479679130149378,3.2583208698506234,0.07651663141314198,2.541608089208603,0.08067841573864186,0.0723548470876421,2.715819702075251,2.3673964763419546,671744,-0.08352471590042114,3.3203449487686156
3.8569999999999993,4.313202805778307,3.400797194221692,4.07,4.4753393639902255,3.6646606360097755,0.07651663141314198,2.5170694291591644,0.08067841573864186,0.0723548470876421,2.65117840935139,2.382960448966939,835584,-0.09892328083515163,3.236921691894531
3.846000000000001,4.308562428219155,3.383437571780847,3.9169999999999994,4.446736727063548,3.387263272936451,0.07651663141314198,2.521584910154343,0.08067841573864186,0.0723548470876421,2.6724163696510543,2.3707534506576313,999424,-0.09485643953084946,3.203748035430908
3.992,4.706727920260571,3.2772720797394297,3.9240000000000004,4.495965033896304,3.3520349661036963,0.040478923299542606,2.482476960122585,0.0479811596457599,0.03297668695332531,2.7014587291190377,2.2634951911261325,1163264,0.04315482259262357,3.288791072368622
3.968,4.538627724527998,3.3973722754720024,4.04,4.621584043797627,3.458415956202373,0.040478923299542606,2.4680723756551743,0.0479811596457599,0.03297668695332531,2.6563754337232073,2.2797693175871414,1327104,0.025133095029741526,3.2943136215209963
3.8939999999999997,4.52547763222461,3.2625223677753894,3.9229999999999996,4.4365377298699675,3.4094622701300317,0.040478923299542606,2.44249814003706,0.0479811596457599,0.03297668695332531,2.623825591724021,2.2611706883500986,1490944,0.017594870179891604,3.241153836250305
3.912,4.466018050247463,3.357981949752537,4.086,4.660355290739104,3.5116447092608967,0.03795478887991517,2.4181749522686005,0.04491932542449933,0.030990252335331012,2.580188435658969,2.256161468878232,1654784,0.2839056760072708,3.272615647315979
4.011,4.6487060451336495,3.3732939548663508,4.0600000000000005,4.617548204194041,3.5024517958059596,0.03795478887991517,2.4169772982597353,0.04491932542449933,0.030990252335331012,2.592954237429772,2.2410003590896985,1818624,0.24947903864085674,3.3630332469940187
3.9199999999999995,4.352943414316466,3.4870565856835327,3.943,4.433388621401435,3.452611378598565,0.03795478887991517,2.385579925775528,0.04491932542449933,0.030990252335331012,2.5201273744150448,2.2510324771360115,1982464,0.23905109459301457,3.2994959592819213
4.023000000000001,4.547843786283119,3.498156213716882,3.8690000000000007,4.292991745202664,3.4450082547973375,0.03618555944628188,2.397709196805954,0.0420203602233344,0.03035075866922936,2.5511330891145154,2.2442853044973927,2146304,0.5585722118616104,3.3848908662796022
4.174,4.846773364514381,3.5012266354856196,4.061999999999999,4.48104176402836,3.6429582359716393,0.03618555944628188,2.417337565124035,0.0420203602233344,0.03035075866922936,2.571342370940074,2.263332759307996,2310144,0.5688454508781433,3.5007522821426393
4.378,5.026178987626103,3.729821012373897,4.306,4.750166635397122,3.861833364602878,0.03618555944628188,2.4503441244363784,0.0420203602233344,0.03035075866922936,2.5626315955481522,2.3380566533246046,2473984,0.5569469451904296,3.6603832244873047
4.371999999999999,4.980355159425807,3.7636448405741914,4.336,4.9021483904419405,3.7698516095580596,0.03714146972300413,2.4382335275411604,0.04281077153619091,0.031472167909817356,2.5297966463568953,2.3466704087254255,2637824,0.8828184276819229,3.672824668884277
4.4239999999999995,4.932747481566247,3.915252518433751,4.213,4.823115562823962,3.602884437176038,0.03714146972300413,2.4387278288602827,0.04281077153619091,0.031472167909817356,2.52283223833629,2.3546234193842754,2801664,0.8993079751729965,3.7249040603637695
4.3469999999999995,4.784722514842451,3.9092774851575482,4.323,4.8811048288628225,3.7648951711371783,0.03714146972300413,2.458256793022156,0.04281077153619091,0.031472167909817356,2.5325424470104743,2.3839711390338376,2965504,0.8627512723207473,3.6554798603057863
4.733,5.3170556480336435,4.148944351966356,4.433999999999999,4.968830814370301,3.8991691856296975,0.03714146972300413,2.4654908806085585,0.04281077153619091,0.031472167909817356,2.5633183834807527,2.3676633777363643,3129344,0.890158188343048,3.9446502208709715
4.721,5.316507346722104,4.125492653277896,4.514,5.014143979269971,4.01385602073003,0.03805837897971282,2.471495917439461,0.04292280393534219,0.033193954024083455,2.5297970340662537,2.413194800812668,3293184,1.190618359670043,3.9312441825866697
4.691,5.257276434261572,4.124723565738428,4.724,5.315881744945728,4.132118255054272,0.03805837897971282,2.4631410479545592,0.04292280393534219,0.033193954024083455,2.534784518363745,2.3914975775453735,3457024,1.2356743440032005,3.935314989089966
4.973999999999999,5.685803343627999,4.262196656372,4.773,5.316103120963229,4.229896879036771,0.03805837897971282,2.4484969288110734,0.04292280393534219,0.033193954024083455,2.5065976407639132,2.3903962168582336,3620864,1.2583304420113564,4.131316447257996
5.098000000000001,5.788706884285947,4.4072931157140545,4.817000000000001,5.361335374562412,4.27266462543759,0.03790617134970181,2.458466187119484,0.042546763700847354,0.03326557899855627,2.5030151646679446,2.4139172095710233,3784704,1.5060691297054292,4.210034680366516
5.239,5.812959057773288,4.665040942226712,4.904999999999999,5.527145481378752,4.282854518621247,0.03790617134970181,2.4678716331720354,0.042546763700847354,0.03326557899855627,2.5104423645087257,2.425300901835345,3948544,1.4788291335105896,4.313965916633606
5.3309999999999995,6.178047224185287,4.483952775814712,5.018,5.53863038712699,4.497369612873009,0.03790617134970181,2.472542589902878,0.042546763700847354,0.03326557899855627,2.503861909871826,2.44122326993393,4112384,1.4617212533950805,4.338342380523682
5.6,6.263083705123266,4.936916294876733,5.172999999999999,5.805487944549142,4.540512055450856,0.03972043474559537,2.4685085296630858,0.04384919591452903,0.03559167357666171,2.512193790821474,2.4248232685046975,4276224,1.787861943244934,4.571848130226135
5.528,6.419546970159172,4.636453029840827,5.430000000000001,6.202463591375024,4.657536408624977,0.03972043474559537,2.4649009823799135,0.04384919591452903,0.03559167357666171,2.513598134439726,2.416203830320101,4440064,1.7611931324005128,4.48671977519989
5.6770000000000005,6.535033216140262,4.818966783859739,5.289,6.01393379008017,4.5640662099198295,0.03972043474559537,2.4489812523126604,0.04384919591452903,0.03559167357666171,2.506252754844477,2.3917097497808437,4603904,1.8069811105728149,4.603266644477844
5.888,6.724179406586888,5.051820593413112,5.395,6.292599576648741,4.497400423351258,0.04098213422421391,2.458603376150131,0.04618704978993121,0.035777218658496604,2.5033936171718,2.4138131351284624,4767744,2.1262184143066407,4.735556864738465
6.174,7.1672693491697,5.1807306508303,5.630999999999999,6.5109028355449245,4.751097164455074,0.04098213422421391,2.4667554825544356,0.04618704978993121,0.035777218658496604,2.5007976947002235,2.4327132704086476,4931584,2.1465983271598814,4.915427541732788
5.941,6.76051754099592,5.1214824590040795,5.611,6.655054117371317,4.566945882628683,0.04098213422421391,2.4752149641513825,0.04618704978993121,0.035777218658496604,2.5101620345201052,2.44026789378266,5095424,2.076447296142578,4.764448022842407
5.881,6.680542994466214,5.081457005533786,5.412999999999999,6.298110727536391,4.527889272463608,0.04058062822508261,2.463424989581108,0.04455106101202076,0.03661019543814446,2.5095654239427803,2.4172845552194357,5259264,2.3162970185279845,4.70833387374878
6.339,7.401124757267244,5.276875242732757,5.901000000000001,6.961324950192157,4.840675049807844,0.04058062822508261,2.4671512126922606,0.04455106101202076,0.03661019543814446,2.499767944557968,2.434534480826553,5423104,2.3322124600410463,4.967721772193909
6.478,7.465884608646172,5.490115391353828,6.112,7.252910162983922,4.971089837016078,0.04058062822508261,2.4630888015031815,0.04455106101202076,0.03661019543814446,2.501630671764115,2.424546931242248,5586944,2.2903703451156616,5.058107829093933
6.831999999999999,8.253554079168287,5.410445920831711,6.085000000000001,7.010864460922873,5.159135539077129,0.04058062822508261,2.4642496675252916,0.04455106101202076,0.03661019543814446,2.514225511153139,2.414273823897444,5750784,2.3288864731788634,5.262918090820312
6.747,7.617540636616121,5.876459363383879,6.359,7.447369881979467,5.270630118020533,0.04362872740700059,2.4613134562969208,0.04872849000487921,0.03852896480912198,2.499884981496981,2.4227419310968608,5914624,2.5668334484100344,5.275132179260254
6.891000000000001,7.949021266326912,5.83297873367309,6.552000000000001,7.630534190464077,5.473465809535925,0.04362872740700059,2.457950159907341,0.04872849000487921,0.03852896480912198,2.4832058107950896,2.4326945090195924,6078464,2.554787254333496,5.324767780303955
7.191,8.447920442987542,5.934079557012457,6.372999999999999,7.649895062250613,5.096104937749385,0.04362872740700059,2.4632464230060576,0.04872849000487921,0.03852896480912198,2.496161476398897,2.430331369613218,6242304,2.46359703540802,5.451478719711304
7.475,9.012805254250354,5.937194745749644,6.946,8.318888924858818,5.573111075141182,0.044579079442913366,2.4488499581813814,0.0488899092795193,0.040268249606307434,2.4818461617154903,2.4158537546472725,6406144,2.7632812023162843,5.624753046035766
7.652000000000001,8.941820142500497,6.362179857499505,6.641,7.833044042810499,5.448955957189501,0.044579079442913366,2.4573575049638747,0.0488899092795193,0.040268249606307434,2.4902694734650006,2.424445536462749,6569984,2.721996784210205,5.705259990692139
7.5840000000000005,8.87627860773132,6.2917213922686805,6.6190000000000015,7.602467843907467,5.635532156092536,0.044579079442913366,2.445354813337326,0.0488899092795193,0.040268249606307434,2.4883880331255304,2.4023215935491216,6733824,2.729461598396301,5.658198666572571
7.693,8.843278661890238,6.54272133810976,6.747,8.254760259457717,5.239239740542283,0.04768415085618467,2.45442376434803,0.052718265232257144,0.0426500364801122,2.495430333083462,2.413417195612598,6897664,2.9444101810455323,5.711131381988525
7.938000000000001,9.374271562066172,6.50172843793383,7.200999999999999,8.502118365099808,5.89988163490019,0.04768415085618467,2.4470293164253234,0.052718265232257144,0.0426500364801122,2.484344639495887,2.4097139933547598,7061504,2.9106615781784058,5.849036931991577
8.466000000000001,9.964540623406654,6.967459376593348,7.641999999999999,9.124280675175925,6.1597193248240725,0.04768415085618467,2.4347974598407744,0.052718265232257144,0.0426500364801122,2.4711349651835075,2.3984599544980414,7225344,2.9368364810943604,6.132484674453735
8.030000000000001,9.206851732377533,6.853148267622468,6.731999999999999,7.89270495820428,5.571295041795719,0.049361765989275795,2.452503705024719,0.05581013561982108,0.04291339635873051,2.484987050945243,2.4200203591041953,7389184,3.1723100423812864,5.929539489746094
8.98,10.379949999107112,7.580050000892889,7.807,9.243127083513155,6.370872916486846,0.049361765989275795,2.4390145570039747,0.05581013561982108,0.04291339635873051,2.4677562624247154,2.410272851583234,7553024,3.172915887832642,6.42753529548645
8.719,10.160585585388532,7.277414414611466,7.420999999999999,8.556944100737356,6.285055899262643,0.049361765989275795,2.4446768313646317,0.05581013561982108,0.04291339635873051,2.4749148777095105,2.414438785019753,7716864,3.1423035144805906,6.242009830474854
8.562999999999999,9.880179182951203,7.245820817048795,7.889,9.35367368379445,6.424326316205551,0.0510703014329313,2.433377707004547,0.05768210829889865,0.04445849456696395,2.4773588348763056,2.3893965791327885,7880704,3.315960955619812,6.149933242797852
8.508,10.213712754246739,6.802287245753259,7.831999999999999,9.192704229434154,6.471295770565844,0.0510703014329313,2.432762712240219,0.05768210829889865,0.04445849456696395,2.486492677057996,2.379032747422442,8044544,3.320448613166809,6.130413269996643
9.433,11.229658286931603,7.636341713068397,8.008000000000001,9.525615234504452,6.49038476549555,0.0510703014329313,2.4331099897623063,0.05768210829889865,0.04445849456696395,2.4720815756552637,2.394138403869349,8208384,3.410638213157654,6.60880856513977
9.331,10.81277899836649,7.849221001633509,8.190000000000001,9.648800877433244,6.731199122566759,0.0510703014329313,2.430155634880066,0.05768210829889865,0.04445849456696395,2.480785110885938,2.379526158874194,8372224,3.356174039840698,6.537119722366333
9.93,11.5439082997494,8.316091700250599,8.438999999999998,10.017350087908254,6.860649912091742,0.05369322354342021,2.4280787616968156,0.05979752077568812,0.0475889263111523,2.4774721438857275,2.3786853795079037,8536064,3.549181652069092,6.900326156616211
9.38,11.175845204910491,7.5841547950895105,9.187,10.905406529317204,7.468593470682795,0.05369322354342021,2.4284135162830354,0.05979752077568812,0.0475889263111523,2.4714636628972895,2.3853633696687813,8699904,3.439279794692993,6.543592166900635
9.64,10.926942112140248,8.353057887859753,8.917,10.485432657145342,7.348567342854657,0.05369322354342021,2.4200042873620986,0.05979752077568812,0.0475889263111523,2.460559636379145,2.3794489383450523,8863744,3.494543170928955,6.726857662200928
10.252,11.973120565213257,8.530879434786744,9.366000000000001,11.221926722691391,7.510073277308613,0.05606034135204631,2.428706458210945,0.0618262823693795,0.050294400334713114,2.484783503360731,2.3726294130611594,9027584,3.6237733602523803,6.993160581588745
9.949000000000002,11.95200998499758,7.945990015002423,8.747,10.237181532565748,7.256818467434252,0.05606034135204631,2.4133336544036865,0.0618262823693795,0.050294400334713114,2.457518377550389,2.369148931256984,9191424,3.6192778587341308,6.81575379371643
10.495000000000001,12.264159404915228,8.725840595084774,8.824000000000002,10.251768888861221,7.396231111138783,0.05606034135204631,2.4197836041450502,0.0618262823693795,0.050294400334713114,2.4615412664934535,2.378025941796647,9355264,3.628752017021179,7.135063028335571
9.973,11.437978156833747,8.508021843166254,8.681000000000001,10.396805641673906,6.965194358326096,0.058296815449708994,2.4177425116300584,0.06575799963705718,0.050835631262360806,2.4695809935083424,2.3659040297517744,9519104,3.6789656400680544,6.810380220413208
10.479000000000001,12.279930037508398,8.678069962491604,8.428999999999998,10.26602721808905,6.591972781910947,0.058296815449708994,2.4151112735271454,0.06575799963705718,0.050835631262360806,2.482340974009891,2.3478815730443996,9682944,3.76840763092041,7.082323265075684
11.239,13.000280500090772,9.47771949990923,9.248999999999999,10.610612646827281,7.887387353172715,0.058296815449708994,2.414624920487404,0.06575799963705718,0.050835631262360806,2.475064006072272,2.3541858349025357,9846784,3.798254871368408,7.451197004318237
11.07,12.403611637621689,9.736388362378312,9.070000000000002,10.900879570042772,7.239120429957232,0.060476489349336235,2.412113752961159,0.06780798177915161,0.05314499691952087,2.457206854957428,2.3670206509648897,10010624,4.027737402915955,7.417470836639405
10.725,12.068169758444553,9.381830241555447,9.489,11.254363701903946,7.723636298096056,0.060476489349336235,2.4070089221000672,0.06780798177915161,0.05314499691952087,2.4700686742901685,2.343949169909966,10174464,3.8375813961029053,7.134845972061157
10.642,12.795591419002221,8.488408580997778,9.92,12.02647098247282,7.813529017527181,0.060476489349336235,2.4179678916931153,0.06780798177915161,0.05314499691952087,2.4683312003139353,2.3676045830722954,10338304,3.895110249519348,7.142614221572876
10.317,11.976120550171084,8.657879449828917,10.281,12.06434208720593,8.497657912794072,0.06259363376942317,2.4256467461585998,0.06685937431413416,0.058327893224712185,2.452318244962872,2.3989752473543273,10502144,4.05778284072876,6.919526195526123
11.410999999999998,13.369149381431352,9.452850618568643,10.115,12.143212266997713,8.086787733002287,0.06259363376942317,2.428700390458107,0.06685937431413416,0.058327893224712185,2.459515492576042,2.397885288340172,10665984,4.096958351135254,7.471253347396851
10.951,12.414259717206757,9.487740282793244,10.463999999999999,11.946296866353025,8.981703133646972,0.06259363376942317,2.4206932574510573,0.06685937431413416,0.058327893224712185,2.452423739979751,2.388962774922364,10829824,4.078184509277344,7.254952096939087
11.621999999999998,13.752843964254538,9.491156035745458,10.136,12.155654425885775,8.116345574114224,0.06259363376942317,2.410973608493805,0.06685937431413416,0.058327893224712185,2.4419724813954127,2.379974735592197,10993664,4.055505800247192,7.600442266464233
11.873,13.551225550991283,10.194774449008715,10.519,12.465008478912669,8.572991521087332,0.061964859972401067,2.410412061214447,0.06687176002030255,0.05705795992449958,2.4505461846828367,2.370277937746057,11157504,4.224478554725647,7.718680667877197
11.8,13.38591298626375,10.214087013736252,11.245999999999999,13.490291424926806,9.001708575073192,0.061964859972401067,2.412454459071159,0.06687176002030255,0.05705795992449958,2.4340198063812473,2.390889111761071,11321344,4.09023609161377,7.595321846008301
12.477,14.167704291116575,10.786295708883426,10.242,12.827288378498617,7.656711621501385,0.061964859972401067,2.4123474597930907,0.06687176002030255,0.05705795992449958,2.444207202367216,2.3804877172189656,11485184,4.190328001976013,8.006454706192017
12.596,14.765844234040776,10.426155765959225,10.764,12.352705133119422,9.175294866880577,0.06498663160291467,2.410096973180771,0.07072219949115624,0.0592510637146731,2.4405972689888373,2.3795966773727044,11649024,4.3756564378738405,8.052594232559205
12.08,13.465452994511182,10.694547005488818,10.473,12.628323873574457,8.317676126425544,0.06498663160291467,2.413547971844673,0.07072219949115624,0.0592510637146731,2.448085044292229,2.3790108993971173,11812864,4.275267124176025,7.730045509338379
11.821,14.045591872681369,9.59640812731863,10.377,12.465344080844918,8.288655919155083,0.06498663160291467,2.4166286259889604,0.07072219949115624,0.0592510637146731,2.451058818031931,2.38219843394599,11976704,4.257416677474976,7.637247848510742
11.867999999999999,13.170588192791566,10.56541180720843,10.596,12.646986104292274,8.545013895707726,0.0633041549215704,2.415568581223488,0.06787472950564238,0.05873358033749842,2.4490862496509487,2.382050912796027,12140544,4.450993895530701,7.685687685012818
12.075,13.915218736998403,10.234781263001596,10.879,12.728656454588256,9.029343545411743,0.0633041549215704,2.4022335678339006,0.06787472950564238,0.05873358033749842,2.433600716763893,2.3708664189039084,12304384,4.406158041954041,7.769435119628906
12.651,14.401859503215492,10.900140496784507,11.112,12.681871332307205,9.542128667692795,0.0633041549215704,2.407736787199974,0.06787472950564238,0.05873358033749842,2.4545147742955384,2.3609588001044095,12468224,4.392335844039917,7.999410581588745
13.059000000000001,15.54706933183141,10.570930668168591,11.479,13.307116243568771,9.650883756431227,0.06682287381645433,2.409179523587227,0.07195286831454534,0.061692879318363314,2.450684714925845,2.3676743322486087,12632064,4.6118439674377445,8.24776291847229
12.028,13.30456413861584,10.751435861384161,11.068000000000001,13.19037979636068,8.945620203639322,0.06682287381645433,2.406419613957405,0.07195286831454534,0.061692879318363314,2.4414749572891656,2.3713642706256444,12795904,4.547455883026123,7.749714946746826
12.66,14.384436139727999,10.935563860272001,10.92,11.99643857233007,9.843561427669929,0.06682287381645433,2.416550490260124,0.07195286831454534,0.061692879318363314,2.4614124569464892,2.371688523573759,12959744,4.5407164812088014,8.011892938613892
12.604,14.5359016538116,10.672098346188399,11.697999999999999,14.089525872743174,9.306474127256823,0.06797925098559666,2.4096403449773787,0.07198029212125251,0.06397820984994082,2.452071432357636,2.3672092575971213,13123584,4.653665351867676,7.99994421005249
12.550999999999998,14.145085631325994,10.956914368674003,11.251999999999999,13.076970136741968,9.42702986325803,0.06797925098559666,2.3987427353858948,0.07198029212125251,0.06397820984994082,2.4332441438421366,2.364241326929653,13287424,4.611035013198853,7.978061819076538
12.599,14.348082330823797,10.849917669176204,11.925,13.417100867904043,10.432899132095958,0.06797925098559666,2.408428651094437,0.07198029212125251,0.06397820984994082,2.4416696302783842,2.3751876719104894,13451264,4.6797315835952755,8.004641103744508
13.826000000000002,15.15621201317685,12.495787986823155,12.171000000000001,14.373355330095489,9.968644669904513,0.06797925098559666,2.405476588010788,0.07198029212125251,0.06397820984994082,2.439890410290092,2.371062765731484,13615104,4.667902898788452,8.54058222770691
12.789,14.662058728390543,10.915941271609457,12.056000000000001,13.853299084737987,10.258700915262015,0.06841587887429339,2.416107785701752,0.07447044964425832,0.062361308104328446,2.447063284879622,2.3851522865238817,13778944,4.740851211547851,8.029697895050049
13.679999999999998,15.889135577550638,11.470864422449358,11.415000000000001,13.010539093848848,9.819460906151154,0.06841587887429339,2.3977037966251373,0.07447044964425832,0.062361308104328446,2.4193177652554136,2.376089827994861,13942784,4.798563623428345,8.525026035308837
13.497,15.608880915203317,11.385119084796683,11.612,12.903857577289385,10.320142422710616,0.06841587887429339,2.399491673707962,0.07447044964425832,0.062361308104328446,2.4255050053701046,2.3734783420458196,14106624,4.69839084148407,8.412903594970704
13.451000000000002,14.985049868811313,11.916950131188692,11.486,13.45604669995409,9.515953300045911,0.06819044643364877,2.4121794044971465,0.07287773751725823,0.06350315535003931,2.4371299271035918,2.3872288818907013,14270464,4.896525144577026,8.354005384445191
13.882,15.829114788603897,11.934885211396102,12.221,14.055881195064138,10.386118804935862,0.06819044643364877,2.4021822839975355,0.07287773751725823,0.06350315535003931,2.434767759831072,2.369596808163999,14434304,4.956399774551391,8.59296703338623
13.576000000000002,15.496641559479542,11.655358440520462,12.535999999999998,14.97328619575133,10.098713804248666,0.06819044643364877,2.4063343197107314,0.07287773751725823,0.06350315535003931,2.431045044523779,2.381623594897684,14598144,5.026922559738159,8.476724433898926
12.940000000000001,14.245748827301792,11.63425117269821,12.266,13.935558025346827,10.596441974653173,0.06884397045141663,2.407478076219559,0.0742247510293069,0.06346318987352637,2.435063800115707,2.379892352323411,14761984,5.008718252182007,8.140591907501221
14.274999999999997,16.498691750220786,12.051308249779208,12.145999999999997,13.808986470179475,10.48301352982052,0.06884397045141663,2.3953079164028166,0.0742247510293069,0.06346318987352637,2.421159139984081,2.369456692821552,14925824,5.205545806884766,8.854156398773194
13.764000000000001,15.66035017863263,11.867649821367372,11.425,13.411037512233847,9.438962487766155,0.06884397045141663,2.411885824799538,0.0742247510293069,0.06346318987352637,2.443401091182973,2.380370558416103,15089664,5.132137155532837,8.53187608718872
13.094,14.927745892974269,11.26025410702573,11.783000000000001,13.683289714754043,9.88271028524596,0.07081389217246395,2.4201431423425674,0.07622335160807707,0.06540443273685083,2.4553724863999227,2.384913798285212,15253504,5.1171873092651365,8.202140140533448
14.139000000000001,15.961412960884553,12.316587039115449,12.775000000000002,14.619398275861265,10.93060172413874,0.07081389217246395,2.4092798441648484,0.07622335160807707,0.06540443273685083,2.439533805290404,2.3790258830392927,15417344,5.076764535903931,8.667189788818359
13.690999999999999,15.164651587044915,12.217348412955083,12.644,14.35923292878839,10.92876707121161,0.07081389217246395,2.40652240216732,0.07622335160807707,0.06540443273685083,2.436724498843718,2.3763203054909225,15581184,5.103276062011719,8.448628044128418
13.880999999999997,15.316440350554489,12.445559649445505,12.595,14.296224558957459,10.893775441042543,0.07064904900583614,2.41795893907547,0.0762883640215074,0.06500973399016488,2.443102682721176,2.3928151954297636,15745024,5.232815933227539,8.556660890579224
13.928999999999998,15.851271833014257,12.00672816698574,12.891,15.116796262015011,10.665203737984989,0.07064904900583614,2.417499843239784,0.0762883640215074,0.06500973399016488,2.442895629133733,2.392104057345835,15908864,5.228255939483643,8.576942443847656
13.357,15.454675141674706,11.259324858325293,11.83,13.542401822003235,10.117598177996765,0.07064904900583614,2.404461082816124,0.0762883640215074,0.06500973399016488,2.4319819171761963,2.376940248456052,16072704,5.199192380905151,8.338757133483886
13.950999999999999,16.122918276547253,11.779081723452745,12.397,14.171080325126233,10.622919674873767,0.07064904900583614,2.403580078482628,0.0762883640215074,0.06500973399016488,2.4291227527593198,2.378037404205936,16236544,5.186498546600342,8.547513580322265
13.99,16.34837232005466,11.63162767994534,12.176,13.76807537510006,10.58392462489994,0.07229763437399009,2.4037500858306884,0.08007792157439551,0.06451734717358466,2.432950650747699,2.374549520913678,16400384,5.331834316253662,8.581201362609864
13.902000000000001,16.30149077931131,11.50250922068869,12.699,14.531705377304274,10.866294622695726,0.07229763437399009,2.395369988679886,0.08007792157439551,0.06451734717358466,2.42369651637179,2.3670434609879822,16564224,5.293865537643432,8.536258172988891
14.372,16.1653421313291,12.5786578686709,12.936000000000002,14.67685151578186,11.195148484218143,0.07229763437399009,2.3937461137771607,0.08007792157439551,0.06451734717358466,2.4258040980818882,2.3616881294724332,16728064,5.344884967803955,8.784663248062134
15.092000000000002,17.100451144538997,13.083548855461007,12.385,14.97744768510379,9.79255231489621,0.07238209890053132,2.4091554522514342,0.07969553672154371,0.06506866107951893,2.4319959961865054,2.386314908316363,16891904,5.439820766448975,9.099850177764893
13.598000000000003,15.674313078512007,11.521686921487998,12.290000000000001,14.415836306021705,10.164163693978297,0.07238209890053132,2.4132541745901106,0.07969553672154371,0.06506866107951893,2.4419634595988597,2.3845448895813615,17055744,5.484282684326172,8.489137840270995
14.222,15.924056403295731,12.519943596704268,12.334,14.46565757099962,10.20234242900038,0.07238209890053132,2.4058980524539946,0.07969553672154371,0.06506866107951893,2.4281124718903553,2.383683633017634,17219584,5.4272308349609375,8.702298450469971
14.322999999999999,16.107892433733753,12.538107566266246,12.442999999999998,13.48033360111393,11.405666398886066,0.07368393675133114,2.4088421911001205,0.08028982812720181,0.06707804537546047,2.440374097631912,2.377310284568329,17383424,5.559099864959717,8.751965045928955
14.913999999999998,16.701043368248232,13.126956631751762,13.170000000000002,14.87425350227013,11.465746497729873,0.07368393675133114,2.4008100777864456,0.08028982812720181,0.06707804537546047,2.419976837949926,2.381643317622965,17547264,5.570233917236328,9.068899250030517
14.988999999999999,17.08496970397952,12.893030296020479,13.431000000000001,15.602121599542505,11.259878400457497,0.07368393675133114,2.4029023975133894,0.08028982812720181,0.06707804537546047,2.4188156793118685,2.3869891157149103,17711104,5.544723081588745,9.027556371688842
15.011000000000001,17.35861346903616,12.66338653096384,13.421999999999997,15.854853468665958,10.989146531334036,0.0735194440487551,2.3914524734020235,0.08034030725199877,0.06669858084551143,2.421022734845738,2.361882211958309,17874944,5.6706148147583,9.015407466888428
14.352,16.782414779415234,11.921585220584767,12.576,14.570022066076502,10.581977933923499,0.0735194440487551,2.398484852910042,0.08034030725199877,0.06669858084551143,2.4302530854315343,2.3667166203885497,18038784,5.675064325332642,8.818809032440186
15.11,16.786878051618544,13.433121948381457,13.232,14.98895645933529,11.475043540664709,0.0735194440487551,2.398252788186073,0.08034030725199877,0.06669858084551143,2.4263461308361065,2.3701594455360397,18202624,5.686091613769531,9.10386962890625
14.645000000000001,16.616553955640068,12.673446044359933,13.338,15.169915936935972,11.506084063064026,0.07395484802270096,2.397356152534485,0.08300614555847236,0.06490355048692956,2.4308095632388262,2.3639027418301435,18366464,5.709235525131225,8.865191173553466
14.486999999999998,16.434722002750906,12.539277997249092,13.291999999999998,15.5262282783995,11.057771721600496,0.07395484802270096,2.3832359999418258,0.08300614555847236,0.06490355048692956,2.4152407924536923,2.3512312074299593,18530304,5.733060455322265,8.873993349075317
15.177000000000001,16.614379908027104,13.739620091972899,14.256,15.692364856155983,12.819635143844017,0.07395484802270096,2.3761097460985185,0.08300614555847236,0.06490355048692956,2.4083200850233313,2.343899407173706,18694144,5.690373706817627,9.144432640075683
15.755,17.912170600578452,13.59782939942155,13.36,14.871919310016246,11.848080689983753,0.07395484802270096,2.3690013617277144,0.08300614555847236,0.06490355048692956,2.417959383663424,2.320043339792005,18857984,5.72440357208252,9.393089199066162
15.869,17.927273305467473,13.810726694532526,12.885,14.155143692658433,11.614856307341567,0.07213922266312991,2.3719389170408247,0.07721389124987156,0.06706455407638827,2.4145682541303577,2.3293095799512917,19021824,5.9063746452331545,9.48613166809082
15.545000000000002,17.614880431329308,13.475119568670696,13.311000000000002,15.00381097586234,11.618189024137664,0.07213922266312991,2.374297019839287,0.07721389124987156,0.06706455407638827,2.4084620013022544,2.3401320383763196,19185664,5.836467838287353,9.278031921386718
15.151999999999997,16.35518577119246,13.948814228807535,13.041,14.161012946353747,11.920987053646254,0.07213922266312991,2.3795703619718553,0.07721389124987156,0.06706455407638827,2.4191289239474534,2.3400117999962573,19349504,5.762389135360718,9.127308654785157
15.432999999999998,16.855631716221733,14.010368283778263,13.35,14.95309076474166,11.74690923525834,0.07617450321598271,2.3753847569227218,0.08409888383718159,0.06825012259478383,2.4190876573313735,2.33168185651407,19513344,5.993543863296509,9.249686241149902
15.530000000000001,16.982563251634847,14.077436748365153,13.220999999999998,14.634198146050297,11.8078018539497,0.07617450321598271,2.37855478823185,0.08409888383718159,0.06825012259478383,2.413553126541923,2.3435564499217767,19677184,6.078593015670776,9.348891735076904
15.526999999999997,17.585251928214813,13.468748071785184,13.065999999999999,14.822161723760086,11.309838276239912,0.07617450321598271,2.375634029507637,0.08409888383718159,0.06825012259478383,2.4130237451320666,2.3382443138832074,19841024,5.920443153381347,9.329143238067626
14.883000000000001,16.79858372304632,12.967416276953681,13.838999999999999,15.777501741036101,11.900498258963896,0.07561920926018496,2.380976805090904,0.08331746762163945,0.06792095089873047,2.4159950016152387,2.3459586085665696,20004864,6.021010828018189,9.065056991577148
14.65,15.893462906563762,13.406537093436238,13.317000000000002,14.756347421576878,11.877652578423126,0.07561920926018496,2.3847074449062347,0.08331746762163945,0.06792095089873047,2.406403466809345,2.3630114230031243,20168704,5.863558101654053,8.931539630889892
14.905000000000001,16.40973419579672,13.400265804203281,12.575,13.27280011464602,11.877199885353978,0.07561920926018496,2.3784423172473907,0.08331746762163945,0.06792095089873047,2.397568239531132,2.3593163949636495,20332544,5.888251209259034,9.046495246887208
15.253,16.6489086646339,13.8570913353661,13.598000000000003,15.004568874957783,12.191431125042222,0.07770708432041525,2.3782936573028564,0.08566751885093327,0.06974664978989722,2.40547920169977,2.351108112905943,20496384,6.1082793235778805,9.162863636016846
15.011000000000001,16.25969892287933,13.762301077120672,13.082999999999998,15.186706490934512,10.979293509065485,0.07770708432041525,2.3727979749441146,0.08566751885093327,0.06974664978989722,2.4047572766804355,2.3408386732077937,20660224,6.076198530197144,9.040811157226562
15.644,16.794479899867877,14.493520100132123,13.287,15.214745055758153,11.35925494424185,0.07770708432041525,2.376347342133522,0.08566751885093327,0.06974664978989722,2.4030869156932435,2.3496077685738004,20824064,6.129334306716919,9.33635950088501
15.14,17.216670411981642,13.063329588018359,13.739,15.324442840344616,12.153557159655385,0.07749782605496872,2.3754472970962524,0.08623622397274108,0.06875942813719635,2.41539743725571,2.335497156936795,20987904,6.167972898483276,9.187013912200928
15.931000000000001,17.73691500353699,14.125084996463013,13.598000000000003,15.323698699078147,11.872301300921858,0.07749782605496872,2.389158257842064,0.08623622397274108,0.06875942813719635,2.422821186251317,2.3554953294328107,21151744,6.282895040512085,9.522508907318116
15.780000000000001,17.684552440863733,13.87544755913627,14.248000000000001,16.156155129961924,12.339844870038078,0.07749782605496872,2.3748844772577287,0.08623622397274108,0.06875942813719635,2.4116852002514846,2.3380837542639727,21315584,6.287250614166259,9.479212951660156
15.645,16.941659168787233,14.348340831212766,13.432999999999998,15.357422250962609,11.508577749037388,0.07749782605496872,2.3837758243083953,0.08623622397274108,0.06875942813719635,2.417246794204268,2.3503048544125225,21479424,6.238807535171508,9.415059185028076
15.38,17.02604981698611,13.733950183013892,13.857999999999999,15.159989247267426,12.556010752732572,0.07692430969500488,2.3846783578395843,0.08226938126061571,0.07157923812939405,2.416612497470269,2.3527442182088993,21643264,6.239518880844116,9.220516967773438
16.198,17.75355006348237,14.642449936517632,13.128,14.716715204182298,11.539284795817702,0.07692430969500488,2.379822188615799,0.08226938126061571,0.07157923812939405,2.4107447384588387,2.348899638772759,21807104,6.391460990905761,9.665615272521972
15.701000000000002,17.569905829623316,13.83209417037669,14.35,15.863149034299001,12.836850965700998,0.07692430969500488,2.3709750682115556,0.08226938126061571,0.07157923812939405,2.415688219813075,2.326261916610036,21970944,6.248069381713867,9.325855541229249
15.287,16.838090261719156,13.735909738280844,13.744,14.985122072964622,12.502877927035378,0.077224122783294,2.362686997652054,0.0835413720016909,0.07090687356489711,2.3992320690482885,2.3261419262558194,22134784,6.2765778541564945,9.149237251281738
15.761,17.230724123772895,14.291275876227106,13.978,15.621750589353507,12.334249410646493,0.077224122783294,2.3699096351861955,0.0835413720016909,0.07090687356489711,2.408879664916516,2.330939605455875,22298624,6.355604076385498,9.411045932769776
15.565999999999999,17.053247121362148,14.07875287863785,13.613,15.015654982524213,12.210345017475786,0.077224122783294,2.3684081733226776,0.0835413720016909,0.07090687356489711,2.3996851266410215,2.3371312200043337,22462464,6.399180364608765,9.364163398742676
15.809999999999999,17.113257457296907,14.50674254270309,13.116999999999999,14.489931535073762,11.744068464926237,0.07996581720769119,2.372587275505066,0.08842202437785646,0.07150961003752593,2.401503917967655,2.343670633042477,22626304,6.514713764190674,9.430371189117432
15.407999999999998,16.94468344170164,13.871316558298357,14.157,15.296377461599096,13.017622538400904,0.07996581720769119,2.377474531531334,0.08842202437785646,0.07150961003752593,2.4171033481995776,2.3378457148630902,22790144,6.416417074203491,9.197082996368408
15.715000000000003,16.870588594613157,14.559411405386852,13.577000000000002,15.006013995732724,12.14798600426728,0.07996581720769119,2.37194077372551,0.08842202437785646,0.07150961003752593,2.4103680169859287,2.333513530465091,22953984,6.506675148010254,9.373843383789062
16.077,17.956627888705636,14.197372111294367,13.294,14.444193027278466,12.143806972721535,0.07886841380071319,2.3771488100290297,0.08489217646895111,0.07284465113247526,2.414934686277276,2.3393629337807833,23117824,6.618349409103393,9.56618537902832
15.912,17.29066457124277,14.533335428757235,13.789999999999997,14.967285012220913,12.612714987779082,0.07886841380071319,2.38067027926445,0.08489217646895111,0.07284465113247526,2.4082844286850245,2.3530561298438757,23281664,6.56414041519165,9.37005386352539
15.607999999999999,16.96745430228456,14.24854569771544,14.264999999999997,16.098217117528634,12.431782882471362,0.07886841380071319,2.381307929754257,0.08489217646895111,0.07284465113247526,2.404516173821128,2.3580996856873866,23445504,6.573144483566284,9.305729579925536
15.781,17.253198695828793,14.308801304171208,13.898,14.965265665146218,12.830734334853782,0.07903188551108538,2.383188697695732,0.08532298232182361,0.07274078870034714,2.4095506138938707,2.356826781497593,23609344,6.8367523670196535,9.48676929473877
15.261999999999997,16.56998929659229,13.954010703407704,13.004,14.578345578327706,11.429654421672293,0.07903188551108538,2.3872579634189606,0.08532298232182361,0.07274078870034714,2.4164914534050146,2.3580244734329066,23773184,6.686015892028808,9.208224296569824
15.015,15.908356032049934,14.121643967950067,12.938999999999998,13.687096918854769,12.190903081145228,0.07903188551108538,2.382313796877861,0.08532298232182361,0.07274078870034714,2.4034302427757117,2.36119735098001,23937024,6.573872852325439,9.0090802192688
15.713,16.82419800215803,14.601801997841967,13.517000000000001,14.501012703170037,12.532987296829965,0.07903188551108538,2.3903201460838317,0.08532298232182361,0.07274078870034714,2.4141317268296105,2.366508565338053,24100864,6.814146232604981,9.392900371551514
15.921000000000001,17.434892004074268,14.407107995925735,13.239999999999998,14.500142849045297,11.9798571509547,0.08203572130417641,2.3891613274812697,0.08943967096160782,0.074631771646745,2.4134934897963656,2.364829165166174,24264704,6.808624792098999,9.420690727233886
16.582,18.179459232656658,14.984540767343342,14.074000000000002,15.893512022493944,12.25448797750606,0.08203572130417641,2.3826985001564025,0.08943967096160782,0.074631771646745,2.411213470801304,2.354183529511501,24428544,6.903186273574829,9.778901958465577
15.788,17.613008493130923,13.962991506869077,14.037,15.542895414695192,12.53110458530481,0.08203572130417641,2.3887310475111008,0.08943967096160782,0.074631771646745,2.4149676847532437,2.362494410268958,24592384,6.74783034324646,9.374993419647216
15.348999999999998,16.913553930038844,13.784446069961152,13.623000000000001,15.152758477668943,12.09324152233106,0.08235014820781236,2.387117514014244,0.09032809722871958,0.07437219918690514,2.41377376499132,2.360461263037168,24756224,6.812598657608032,9.181187534332276
15.762,16.87149357816979,14.652506421830212,13.203,14.595982770891299,11.8100172291087,0.08235014820781236,2.3810845404863357,0.09032809722871958,0.07437219918690514,2.4110201171843664,2.351148963788305,24920064,6.876719951629639,9.413676643371582


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-plunder-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
4.244999999999999,4.644581030580781,3.845418969419217,4.462999999999999,4.857716353854258,4.068283646145741,1.1753633439540863,2.7069602727890016,1.8211229446381432,0.5296037432700292,2.707745803715684,2.7061747418623194,16384,0.8328659906983376,4.931556510925293
4.4879999999999995,4.6339999999999995,4.342,4.4350000000000005,4.66931815977427,4.200681840225731,0.14470763998106118,2.689728316664696,0.17407244163273186,0.11534283832939049,2.7010278483400763,2.6784287849893156,180224,2.188541793823242,4.169323348999024
4.534000000000001,4.781879002741257,4.286120997258744,4.385,4.6862391076869,4.0837608923131,0.14077697414904827,2.702320486307144,0.16484465825320357,0.11670929004489297,2.7108430625379105,2.693797910076378,344064,3.50024950504303,4.024727749824524
4.472,4.884960046493605,4.059039953506396,4.406000000000001,4.751259322828509,4.060740677171492,0.12743661338463425,2.70322171151638,0.14985081911704382,0.10502240765222468,2.7126579189469675,2.6937855040857928,507904,3.741485118865967,4.0021826267242435
4.273,4.504562086706783,4.041437913293216,4.286,4.721596143233614,3.8504038567663845,0.11277101794257756,2.691414216160774,0.12374139605332642,0.1018006398318287,2.7276940102637033,2.655134422057845,671744,3.6452985525131227,3.8669978380203247
4.4239999999999995,4.8216480856234565,4.0263519143765425,4.478999999999999,4.785347841513531,4.172652158486468,0.11269146408885715,2.6916170924901963,0.1223215282740726,0.1030613999036417,2.709537098946452,2.6736970860339406,835584,3.9403896570205688,4.015921902656555
4.289000000000001,4.520967670161168,4.057032329838833,4.087999999999999,4.331096688582958,3.8449033114170406,0.09705053875222798,2.6947886854410172,0.11102235259753655,0.08307872490691941,2.7018685622026957,2.687708808679339,999424,3.937986373901367,3.9181682109832763
4.318999999999999,4.68114499858482,3.956855001415178,4.066000000000001,4.4413451744727785,3.690654825527223,0.08937928657978769,2.6867463052272798,0.10228614079695342,0.07647243236262197,2.698586845258908,2.6749057651956516,1163264,3.836901617050171,3.952960801124573
4.677,5.376128743508661,3.977871256491338,4.577,4.962825089904739,4.191174910095261,0.09424200290814039,2.674167799949646,0.10575124936289507,0.08273275645338571,2.707642273320626,2.6406933265786656,1327104,3.79539315700531,4.3079627513885494
4.518,4.893627475033443,4.142372524966556,4.418000000000001,4.869681303575874,3.966318696424128,0.08584693893790242,2.662033298611641,0.10097129191606156,0.07072258595974328,2.7003154004588823,2.6237511967643994,1490944,4.054780840873718,4.1826118469238285
4.851,5.323322982714159,4.378677017285841,4.9079999999999995,5.505708959277004,4.310291040722995,0.09354258822277184,2.6613713085651396,0.10998587677223783,0.07709929967330585,2.694452249804313,2.6282903673259663,1654784,3.9270009756088258,4.51830677986145
5.577,6.552643889951656,4.601356110048344,5.186999999999999,5.836616040442352,4.537383959557647,0.09830907583236692,2.639101853966713,0.10881395732795042,0.08780419433678342,2.682882429139995,2.595321278793431,1818624,4.223205709457398,5.022564792633057
6.0520000000000005,7.223219876880512,4.880780123119489,5.382,6.625461298151253,4.138538701848747,0.09643535539507861,2.617709583044052,0.11432660510107197,0.07854410568908525,2.6709391040954635,2.564480061992641,1982464,4.632161331176758,5.310597991943359
6.135999999999999,7.256189269721862,5.015810730278137,5.705,6.328109139717915,5.081890860282085,0.09368290929123756,2.6033225655555725,0.10707349950563028,0.08029231907684484,2.692247444215938,2.514397686895207,2146304,4.296624684333802,5.410085391998291
6.925,8.010138240041332,5.8398617599586675,6.1979999999999995,7.335934971780022,5.060065028219977,0.1086129333823919,2.588105487823486,0.13125368431497442,0.08597218244980938,2.647585470422645,2.528625505224327,2310144,4.623378610610962,5.894979000091553
7.662999999999999,8.746374819718456,6.579625180281543,6.636,7.22222862434378,6.049771375656221,0.10595241151750083,2.574880051612854,0.1223816427125621,0.08952318032243956,2.617751174557423,2.5320089286682848,2473984,5.366308736801147,6.33027753829956
7.884,8.991503498865805,6.776496501134195,7.382,8.794960013588494,5.969039986411505,0.1062424635048955,2.562133699655533,0.1260485539180537,0.0864363730917373,2.6258885783524075,2.498378820958658,2637824,4.939770317077636,6.395323181152344
8.370000000000001,9.683065116435587,7.056934883564415,7.563,8.351695758832262,6.774304241167736,0.12169384835287926,2.5410924673080446,0.14769235256530083,0.09569534414045767,2.6076356213453646,2.4745493132707246,2801664,5.170443534851074,6.678012084960938
9.314000000000002,10.399580029293098,8.228419970706906,8.219999999999999,9.32974771907853,7.110252280921468,0.12214809032157059,2.5319069266319274,0.1365908695024856,0.10770531114065555,2.582280994736458,2.481532858527397,2965504,5.658019638061523,7.222368431091309
9.622,11.053934356037315,8.190065643962685,8.154,9.318982403300582,6.9890175966994175,0.13285285783931608,2.5130331754684447,0.1487358451722982,0.11696987050633394,2.5740413458555778,2.4520250050813117,3129344,6.077786016464233,7.314041662216186
9.936000000000002,11.259889723504191,8.612110276495812,7.986,9.024866690196582,6.9471333098034185,0.12497221603989601,2.487705460190773,0.1405944251342628,0.10935000694552924,2.53294553169504,2.442465388686506,3293184,5.635829734802246,7.441821146011352
9.794,10.902965283496288,8.685034716503713,8.909,9.989504049043779,7.828495950956222,0.12200639024376866,2.501737204194069,0.1361864851281619,0.10782629535937542,2.5519105484059654,2.4515638599821727,3457024,6.023722791671753,7.2928835391998295
10.203999999999999,11.636802847568358,8.77119715243164,8.966000000000001,10.098432779461987,7.833567220538015,0.11713650701567528,2.498397019505501,0.12664647719111802,0.10762653684023255,2.545375634110818,2.451418404900184,3620864,6.418423318862915,7.518419647216797
10.037,11.106476974974216,8.967523025025786,9.575999999999999,10.380203954230517,8.77179604576948,0.12157447142526505,2.4759988874197005,0.1389342253109968,0.10421471753953329,2.5414038064723625,2.4105939683670385,3784704,6.110150241851807,7.376004934310913
10.690999999999999,11.820508300102304,9.561491699897694,8.866,9.563426698657285,8.168573301342715,0.10688539091497658,2.44875745177269,0.11572807835286113,0.09804270347709203,2.5170631784696864,2.3804517250756936,3948544,6.441680145263672,7.600611686706543
11.225,12.437907663427023,10.012092336572977,9.437999999999999,10.259094391650557,8.616905608349441,0.1026626370847225,2.4618935197591783,0.11585796360483319,0.0894673105646118,2.535357782703139,2.3884292568152174,4112384,6.6993248462677,7.970442771911621
11.463000000000003,12.72941264996841,10.196587350031596,9.708000000000002,10.68102415180714,8.734975848192864,0.10948404488153748,2.455060052871704,0.13232018641792861,0.08664790334514634,2.5234691743815643,2.3866509313618436,4276224,6.600293874740601,7.975614070892334
11.794,13.007723197438363,10.580276802561638,9.780000000000001,11.157403354141408,8.402596645858594,0.09877813011407849,2.4438590884208677,0.10735695040612488,0.0901993098220321,2.508591312250503,2.3791268645912327,4440064,6.913336563110351,8.193366527557373
11.461,12.570814849423092,10.351185150576908,9.415,10.80901757521202,8.020982424787979,0.10201459177769719,2.4464395552873612,0.12406894750555741,0.07996023604983696,2.512680584819057,2.3801985257556653,4603904,7.253933906555176,8.01020860671997
11.995000000000001,13.321305017708974,10.668694982291028,10.068000000000001,11.420588629258727,8.715411370741275,0.091544689098373,2.4689230769872665,0.10552246600522158,0.07756691219152442,2.531990996578216,2.405855157396317,4767744,6.9864442348480225,8.16042799949646
11.540000000000001,13.028778022406296,10.051221977593706,10.296,11.03460950440676,9.55739049559324,0.09825086221098897,2.441735088825226,0.11052202514474262,0.08597969927723532,2.5002617673292957,2.383208410321156,4931584,7.019359397888183,8.009570837020874
11.591,12.685873965349437,10.496126034650562,10.401,11.848145120573607,8.953854879426393,0.08992633153684433,2.465166002511978,0.10855515865945242,0.07129750441423624,2.51886587362496,2.4114661313989965,5095424,7.2237574577331545,7.966511535644531
12.169999999999998,13.537450181907918,10.802549818092078,10.701000000000002,12.621158587200549,8.780841412799456,0.09158758362755175,2.4491555780172347,0.10700821554676049,0.076166951708343,2.488726637144121,2.4095845188903486,5259264,7.359045553207397,8.230045080184937
12.149,13.992135643407721,10.305864356592277,10.882,12.59012645901877,9.17387354098123,0.09124998408369718,2.4398841857910156,0.10530940495507352,0.07719056321232085,2.506332412280806,2.3734359593012253,5423104,7.321670246124268,8.23051118850708
11.669,13.032777474517014,10.305222525482987,10.758000000000001,12.524430298653192,8.99156970134681,0.08207725342363115,2.4521678268909453,0.09446844138221454,0.06968606546504776,2.5280537519559942,2.3762819018258963,5586944,7.318984937667847,8.002104949951171
12.245999999999999,13.73193539563468,10.760064604365317,11.457000000000003,13.403278757012984,9.510721242987021,0.07991347825154657,2.443181923031807,0.0928050760068172,0.06702188049627594,2.5259590035594512,2.360404842504163,5750784,7.578081798553467,8.297690296173096
12.547,14.167382979421841,10.92661702057816,10.879999999999999,12.467016067971587,9.292983932028411,0.08253200710751112,2.42965706884861,0.10157600682274315,0.06348800739227908,2.5037945407911084,2.355519596906112,5914624,7.718466424942017,8.385743665695191
13.034,14.241254736996298,11.826745263003703,10.95,12.183928685135408,9.71607131486459,0.08998681330122048,2.4305741876363753,0.1020254287058108,0.07794819789663016,2.478043118862009,2.3831052564107416,6078464,8.160685205459595,8.746749877929688
12.711,14.15505297686754,11.266947023132461,10.784,12.59917602452214,8.96882397547786,0.08363677100278431,2.4389993846416473,0.10011786742488432,0.0671556745806843,2.4911133492340283,2.3868854200492664,6242304,8.098036098480225,8.493818998336792
12.373,13.256697346380534,11.489302653619465,11.001,12.477295702086813,9.524704297913186,0.08814351279288528,2.4409760415554045,0.09991956199504244,0.07636746359072812,2.5032674438410263,2.3786846392697827,6406144,7.818115186691284,8.326845264434814
12.400000000000002,13.614693376947452,11.185306623052552,11.373,13.000526036658092,9.745473963341906,0.07831105180084702,2.4385777831077577,0.08859717911057245,0.06802492449112159,2.5048323544999875,2.372323211715528,6569984,7.8082348823547365,8.397878074645996
12.379,13.555736589046163,11.202263410953837,11.436000000000002,13.106198790563568,9.765801209436436,0.08454130450263612,2.4579764157533646,0.09904498886518129,0.07003762014009096,2.503066274673927,2.412886556832802,6733824,8.115492248535157,8.377068138122558
12.632000000000001,14.054854876647653,11.20914512335235,11.243,12.438675959447208,10.047324040552793,0.08620658293366427,2.4570359766483305,0.10074158020461645,0.0716715856627121,2.5045801056718204,2.4094918476248406,6897664,8.0059805393219,8.404721355438232
13.294999999999998,14.557238091645152,12.032761908354844,11.613,13.270558747073538,9.95544125292646,0.08267603288404643,2.4568156480789183,0.09397535468479187,0.07137671108330099,2.5028033430755023,2.410827953082334,7061504,8.29428834915161,8.725981426239013
13.704000000000002,15.036968116647959,12.371031883352046,11.932,13.451577572880042,10.412422427119958,0.07584650744684038,2.4595451682806013,0.09326141361530592,0.05843160127837484,2.5112930719890443,2.4077972645721584,7225344,8.368695259094238,8.904747581481933
13.479,15.159883398692484,11.798116601307514,11.171000000000001,12.66127816195501,9.680721838044992,0.07492232332006091,2.4680420815944673,0.08673247339712542,0.0631121732429964,2.505784924646424,2.4302992385425104,7389184,8.193229913711548,8.81714973449707
13.022000000000002,14.258962408482976,11.785037591517028,11.338999999999997,13.00202405274247,9.675975947257523,0.09048730852082368,2.4556015491485597,0.11239611032719535,0.06857850671445201,2.4984176716216395,2.41278542667548,7553024,8.07806625366211,8.54508147239685
13.035,14.699429331632917,11.370570668367083,11.686000000000002,13.059777274524516,10.312222725475488,0.08552158991806205,2.4418018102645873,0.09892479262730783,0.07211838720881628,2.494013947427991,2.3895896731011836,7716864,8.223096084594726,8.681423568725586
13.135,14.387742990401463,11.882257009598536,11.395,13.354516522002301,9.435483477997698,0.08204349726438522,2.4491698324680327,0.09819474717589756,0.06589224735287287,2.491840734261332,2.4064989306747333,7880704,8.282524299621581,8.671520519256593
12.654,13.414265743013585,11.893734256986415,11.178999999999998,13.16003735451909,9.197962645480906,0.07769955219700929,2.4454303294420243,0.08774507612892302,0.06765402826509556,2.49573322456573,2.3951274343183186,8044544,7.977564859390259,8.34814944267273
13.713,14.915356436336578,12.51064356366342,11.355999999999998,12.613928455835225,10.098071544164771,0.09013186078518627,2.4398573994636537,0.10687629642052668,0.07338742514984586,2.48565119455819,2.3940636043691175,8208384,8.495434522628784,8.94634485244751
12.966,14.026454619491092,11.905545380508906,12.169,13.958181097597446,10.379818902402555,0.08653250643983479,2.443839278817177,0.1078577182164887,0.06520729466318088,2.4809088566350814,2.4067697009992726,8372224,8.229742050170898,8.51751799583435
13.344999999999999,14.650957503137064,12.039042496862933,12.087,14.132018581822669,10.04198141817733,0.08401414696127171,2.4604282945394518,0.10726089586058676,0.06076739806195666,2.495009659491559,2.4258469295873444,8536064,8.21569619178772,8.683352518081666
13.379,14.767037823692135,11.990962176307864,11.996,13.419117704197372,10.572882295802629,0.07673062779940659,2.4572476714849474,0.08654065849657558,0.0669205971022376,2.509981905419775,2.40451343755012,8699904,8.353449630737305,8.754509925842285
13.359,14.58360973375194,12.13439026624806,12.296,14.575592946119986,10.016407053880013,0.08331759399734436,2.4442475706338884,0.09217586073351687,0.07445932726117184,2.490551176446831,2.397943964820946,8863744,8.56012783050537,8.7316415309906
13.333000000000002,14.988065255511096,11.677934744488908,11.946000000000002,14.042998807820359,9.849001192179644,0.08096923325210806,2.451130786538124,0.09582275613577032,0.0661157103684458,2.487130525382486,2.415131047693762,9027584,8.370094108581544,8.700913095474244
13.959999999999999,16.415149689937458,11.50485031006254,11.534,13.195512563900738,9.872487436099263,0.08800575672648843,2.4457638919353486,0.10740775339705365,0.06860376005592321,2.4788975652179026,2.4126302186527946,9191424,8.596893548965454,8.999290037155152
12.978,14.862583773675238,11.093416226324761,12.58,14.732426537654653,10.427573462345347,0.08848846112377937,2.4423842668533324,0.10828843098580614,0.0686884912617526,2.4788903187065228,2.405878215000142,9355264,8.049472856521607,8.512232494354247
13.870999999999999,15.639063630076699,12.102936369923299,12.855,14.631661194488133,11.078338805511867,0.09063239218667146,2.4465670436620712,0.11302721592161731,0.06823756845172561,2.4898399629437185,2.403294124380424,9519104,8.57824969291687,9.02399435043335
13.409,15.072036078983256,11.745963921016745,12.352999999999998,15.07618214594617,9.629817854053826,0.0889885071199387,2.4593798547983168,0.10760043833715036,0.07037657590272706,2.4870551904871956,2.431704519109438,9682944,8.238850498199463,8.780861473083496
13.588,15.811042059881007,11.364957940118991,12.344,14.720224736846243,9.967775263153756,0.09413502882234748,2.458896017074585,0.12056377577339106,0.0677062818713039,2.4827524123162816,2.4350396218328885,9846784,8.365613746643067,8.818589448928833
14.022,15.678784838173021,12.36521516182698,12.212,14.226079442325947,10.197920557674053,0.09374884017743167,2.4597516506910324,0.12569843794451205,0.06179924241035129,2.4783841896351553,2.4411191117469095,10010624,8.486027812957763,9.033444499969482
14.023999999999997,16.05642810450948,11.991571895490516,11.818999999999999,13.694305041853191,9.943694958146807,0.09065768835134802,2.4487005531787873,0.10619499036149177,0.07512038634120427,2.4925136675188067,2.404887438838768,10174464,8.56418743133545,9.056663703918456
14.180000000000001,16.42144596187372,11.938554038126282,11.864,14.51252109676325,9.215478903236752,0.08406219761818642,2.450232285261154,0.09574763972343434,0.07237675551293851,2.4956602304719264,2.4048043400503816,10338304,8.61649556159973,9.010279369354247
13.308000000000002,15.070009080566841,11.545990919433162,11.850999999999999,13.992403511718424,9.709596488281575,0.07926451805979011,2.444127783179283,0.09454523107729058,0.06398380504228963,2.4894744807564955,2.398781085602071,10502144,8.319060468673706,8.682844257354736
13.794,15.974262369532621,11.61373763046738,12.089000000000002,14.531529221933692,9.646470778066313,0.08423124323599036,2.433920294046402,0.0915755494663269,0.07688693700565383,2.4886251633131145,2.3792154247796895,10665984,8.434221315383912,8.910323095321655
14.516,16.255851717819652,12.776148282180346,12.433,13.913297605213222,10.952702394786778,0.08557041808962819,2.440723383426666,0.10952164193505101,0.06161919424420537,2.4946378133978535,2.386808953455479,10829824,8.721854066848755,9.322412252426147
13.849,14.793282267121437,12.904717732878563,12.353,14.546125851381994,10.159874148618005,0.0805383296217769,2.444793590903282,0.09959673727310395,0.061479921970449845,2.4821790944896422,2.407408087316922,10993664,8.475558805465699,8.914719676971435
13.611,15.052321962644017,12.169678037355984,12.316,14.51746405830302,10.114535941696982,0.08820666619576509,2.4421629279851915,0.1091264121676363,0.06728692022389388,2.469561012981613,2.4147648429887703,11157504,8.495187759399414,8.825965118408202
13.802999999999997,15.665734817412288,11.940265182587707,12.480999999999998,14.936725758304455,10.025274241695541,0.08454003948718306,2.4453327298164367,0.10458429782216261,0.0644957811522035,2.47663432474464,2.4140311348882335,11321344,8.555525398254394,8.882089471817016
13.917000000000002,16.094007349551216,11.739992650448789,12.062,13.884831862789325,10.239168137210674,0.07523538940586144,2.450119835138321,0.0866129909621513,0.06385778784957158,2.476018386235546,2.424221284041096,11485184,8.713766384124757,8.953796768188477
13.690000000000001,15.446991747277147,11.933008252722855,12.128,13.788498720264489,10.467501279735512,0.07310325149446721,2.450066038966179,0.09343087997105892,0.0527756230178755,2.470717088803073,2.4294149891292847,11649024,8.399471235275268,8.848885297775269
14.174000000000001,15.194384241352248,13.153615758647755,12.798,15.11283822328905,10.48316177671095,0.08290887754410498,2.4331708401441574,0.09842989143039974,0.06738786365781022,2.4675612220877974,2.3987804582005174,11812864,8.81781644821167,9.179017734527587
13.558000000000002,15.269249835646452,11.846750164353551,12.534,14.79743632558992,10.27056367441008,0.07301327013410622,2.449022099375725,0.08320727298597821,0.06281926728223422,2.4756120342709,2.4224321644805498,11976704,8.45128083229065,8.754795837402344
14.282,15.492948388660722,13.071051611339279,11.652000000000001,13.978906959893326,9.325093040106676,0.08122744983993464,2.4526456594467163,0.09767144695994893,0.06478345271992035,2.4822935885075967,2.422997730385836,12140544,8.923667478561402,9.157956314086913
13.459,14.984964940619541,11.933035059380458,12.280000000000001,14.554093225881473,10.005906774118529,0.08166647101752456,2.4498947352170943,0.0938413364148731,0.069491605620176,2.480572585817354,2.4192168846168345,12304384,8.62502818107605,8.760097789764405
14.34,16.272045548117333,12.407954451882668,12.756,14.838067241949693,10.673932758050308,0.09491977193392809,2.444325339794159,0.11678425942295145,0.07305528444490472,2.4894962014371056,2.3991544781512126,12468224,8.66730523109436,9.137273359298707
13.436000000000002,15.07899847839248,11.793001521607524,12.462,14.744966491212693,10.179033508787306,0.07578938961960371,2.456232464313507,0.09050277449578488,0.06107600474342255,2.4980146908160306,2.414450237810984,12632064,8.558159255981446,8.703266286849976
14.725,16.461624599618467,12.988375400381534,12.270999999999997,14.63863785237523,9.903362147624765,0.08468273840844628,2.4501985162496567,0.10068247978668869,0.06868299703020388,2.504102143174891,2.3962948893244223,12795904,8.860223197937012,9.320285177230835
14.169,15.501519793474003,12.836480206525998,11.702000000000002,13.868549330156137,9.535450669843867,0.09496774021536107,2.452861875295639,0.12247554028908814,0.067459940141634,2.4941698019577085,2.4115539486335695,12959744,8.748415231704712,9.114202213287353
14.123,15.607756208944753,12.638243791055245,12.003,13.39391372845335,10.61208627154665,0.08336392566561696,2.4545185565948486,0.10303927044592427,0.06368858088530964,2.495253906187671,2.413783207002026,13123584,8.920879936218261,9.038812351226806
13.611,15.408984705162977,11.813015294837024,12.301000000000002,14.232768360854894,10.36923163914511,0.07368998271413144,2.4577380537986757,0.08963058230704439,0.05774938312121848,2.488629871562402,2.4268462360349496,13287424,8.48533878326416,8.758108139038086
14.203999999999999,16.275666961651893,12.132333038348103,12.745,14.932163688433034,10.557836311566964,0.08551096078008409,2.454727828502655,0.10310915536134135,0.06791276619882683,2.4826515278745225,2.4268041291307876,13451264,8.806802701950073,9.076655054092408
14.271999999999997,15.984908637376783,12.55909136262321,12.194000000000003,14.12872065167042,10.259279348329585,0.09223430580459532,2.451103907823563,0.1160221053549315,0.06844650625425915,2.4759889498874017,2.426218865759724,13615104,8.837758016586303,9.132925033569336
14.587,16.094833213588295,13.079166786411706,12.147,14.32749099975212,9.96650900024788,0.09252079254947596,2.4558851033449174,0.11047155897488115,0.07457002612407077,2.479718835369953,2.432051371319882,13778944,8.815128660202026,9.351556015014648
15.373,16.823703622384667,13.92229637761533,12.604,14.511103562998086,10.696896437001913,0.09089376302435992,2.4533368796110153,0.10991916104065519,0.07186836500806465,2.4746810498058207,2.43199270941621,13942784,8.770725584030151,9.611229515075683
14.332999999999998,16.547375984335087,12.118624015664908,12.871,15.055547779289801,10.6864522207102,0.08995364699512716,2.4491555780172347,0.10733857087573206,0.07256872311452225,2.4612625522068856,2.437048603827584,14106624,8.500349140167236,9.139823818206787
14.236,16.006616841668464,12.465383158331539,12.174,14.123918972675531,10.224081027324468,0.09092193637043235,2.458259391784668,0.10923785608455906,0.07260601665630563,2.480723846385082,2.4357949371842538,14270464,8.785722684860229,9.076042652130127
13.888,15.782179505749125,11.993820494250874,12.504999999999999,14.159625335234534,10.850374664765464,0.08437426066957411,2.457427629828453,0.09900202347619433,0.0697464978629539,2.4735979493806792,2.4412573102762267,14434304,8.456108665466308,8.941299343109131
14.49,16.23739234289269,12.742607657107312,12.877,14.471553542531577,11.282446457468424,0.09076014040037986,2.451497757434845,0.11531917622453133,0.06620110457622838,2.464441847170094,2.438553667699596,14598144,8.686129188537597,9.239322328567505
13.796000000000001,15.320868518922207,12.271131481077795,12.486,14.638487862915841,10.33351213708416,0.09210165408439933,2.4574183374643326,0.10676913353355762,0.07743417463524103,2.4729682638920885,2.4418684110365767,14761984,8.618150520324708,8.964053916931153
14.131999999999996,15.58162615870437,12.682373841295622,12.212,14.105572285390764,10.318427714609236,0.09038275452330705,2.457618221640587,0.10986765373457721,0.07089785531203688,2.4812523860887934,2.4339840571923803,14925824,8.852481698989868,9.173383903503417
14.504000000000001,16.050377702891502,12.957622297108498,12.982,14.85420084392674,11.109799156073258,0.08768415465019638,2.4631022840738295,0.10463172692460448,0.07073658237578828,2.478991578443894,2.447212989703765,15089664,8.734334087371826,9.274731063842774
15.267999999999997,16.865928659233568,13.670071340766425,12.61,14.750686805677093,10.469313194322906,0.0897476541344076,2.457234400510788,0.10985278708077947,0.06964252118803574,2.477772609146132,2.4366961918754435,15253504,8.772402143478393,9.613726091384887
14.98,16.14125793861657,13.818742061383432,12.738,14.43260791925448,11.04339208074552,0.09593789777718481,2.451202857494354,0.10890102372314872,0.0829747718312209,2.469574361310016,2.4328313536786923,15417344,8.778603458404541,9.508077049255371
14.177999999999997,15.460963756308022,12.895036243691973,12.376999999999999,14.228577975673721,10.525422024326277,0.10763893835246559,2.4512051343917847,0.13022724780967926,0.08505062889525192,2.4767999916954393,2.42561027708813,15581184,8.59555287361145,9.08060359954834
14.544,16.020043359796723,13.067956640203278,12.093,12.96374738012813,11.22225261987187,0.08934278758242722,2.4580805033445357,0.1163190567329411,0.062366518431913355,2.4833980045403243,2.432763002148747,15745024,8.70782265663147,9.306566047668458
14.544999999999998,15.952751753683863,13.137248246316133,12.632,14.133111588123947,11.130888411876052,0.08443092149682338,2.4476718991994857,0.10587287665272056,0.0629889663409262,2.4816296250701324,2.413714173328839,15908864,8.622445487976075,9.315739059448243
14.482000000000003,16.384229218574884,12.579770781425122,12.454,14.095939097530723,10.812060902469279,0.08588585387915368,2.453362211585045,0.10797357534225599,0.06379813241605137,2.4776417051638773,2.4290827180062124,16072704,8.533728408813477,9.268982076644898
14.318000000000001,16.12796022055735,12.508039779442655,12.579999999999998,14.05446939608796,11.105530603912037,0.08993433006107801,2.4544357895851134,0.11092293768574502,0.068945722436411,2.4824592284043105,2.4264123507659163,16236544,8.470901489257812,9.14604411125183
14.943999999999999,16.074267225040167,13.813732774959831,12.67,14.299625723901043,11.040374276098957,0.098331579985097,2.4643328696489335,0.11925101247959363,0.07741214749060038,2.4917506727958507,2.4369150665020163,16400384,8.593578052520751,9.458020401000976
15.181000000000001,17.211588338388655,13.150411661611345,12.44,13.796045721943031,11.083954278056968,0.09337802180089053,2.4468862444162367,0.11030203360826635,0.0764540099935147,2.479172865397277,2.4145996234351963,16564224,8.615444087982178,9.54916524887085
14.885,16.715400229458027,13.054599770541973,12.192,13.608155358708924,10.775844641291076,0.09538057385943827,2.442443272471428,0.11854316988040256,0.07221797783847397,2.477017637708191,2.407868907234665,16728064,8.784899854660035,9.412006282806397
14.710999999999999,16.399824739278767,13.02217526072123,12.206999999999999,14.04582054589348,10.368179454106517,0.09336506221443411,2.452863076329231,0.11411103508305893,0.07261908934580928,2.4755745624437395,2.430151590214723,16891904,8.724181890487671,9.397519493103028
14.981,16.438727340760266,13.523272659239733,12.988999999999999,14.98232611481413,10.995673885185868,0.1037426432128995,2.4457885414361953,0.1339654873634492,0.07351979906234977,2.477768931167502,2.4138081517048886,17055744,8.648794269561767,9.502930736541748
14.788000000000002,16.363079680524134,13.21292031947587,13.225,14.793975780565143,11.656024219434856,0.10766681670211253,2.4447724908590316,0.13913634532015093,0.07619728808407414,2.4788046857098065,2.4107402960082567,17219584,8.631341886520385,9.416007614135742
15.287,17.33880432790264,13.235195672097362,12.828,14.632426778785995,11.023573221214004,0.08638386363163587,2.4531831234693526,0.10064233079424172,0.07212539646903003,2.481822580033944,2.424543666904761,17383424,8.90075330734253,9.652120685577392
15.297999999999998,16.577951561583482,14.018048438416514,12.574000000000002,14.031066916788658,11.116933083211345,0.0960602632258087,2.438050094246864,0.11262417586819701,0.07949635058342039,2.4730275524593304,2.403072636034398,17547264,8.856517553329468,9.591340351104737
15.264,16.61208901783228,13.91591098216772,13.221,14.971648165680357,11.470351834319644,0.09905260489322243,2.441848173737526,0.12293311400929634,0.07517209577714852,2.472022491913429,2.411673855561623,17711104,8.71535701751709,9.648903942108154
14.241999999999999,15.890925710879662,12.593074289120336,12.684999999999999,14.497116166254248,10.87288383374575,0.08216451550833878,2.4513312965631484,0.09961962396825633,0.06470940704842124,2.47918732042013,2.423475272706167,17874944,8.680642414093018,9.134405040740967
15.05,16.604741136009466,13.495258863990536,12.639999999999999,14.1739035171744,11.106096482825597,0.08969498346559701,2.4347622811794283,0.1110358003169086,0.06835416661428542,2.4769179631151172,2.3926065992437393,18038784,8.847999334335327,9.492016410827636
14.434999999999999,16.160770842261506,12.70922915773849,13.052000000000001,14.468084743226903,11.6359152567731,0.08521999949589365,2.440504366159439,0.10382551069164395,0.06661448830014335,2.4642896679157906,2.4167190644030874,18202624,8.702969741821288,9.230857276916504
15.040000000000001,16.57169840373358,13.508301596266419,12.184999999999999,13.726364655102742,10.643635344897255,0.09662916576489801,2.4449939101934435,0.12632814712415885,0.06693018440563715,2.4725651432638784,2.4174226771230085,18366464,8.798096132278442,9.510216808319091
14.990000000000004,16.99928843126118,12.980711568738826,12.629999999999999,14.417014269668822,10.842985730331176,0.09204262671992179,2.455000585317612,0.1146442201677066,0.06944103327213698,2.4840297439314636,2.42597142670376,18530304,8.746487140655518,9.466927909851075
15.204000000000002,16.285491562611565,14.12250843738844,13.27,15.019765698600814,11.520234301399185,0.09298612349666653,2.4526012986898422,0.1023258740514583,0.08364637294187477,2.4745036742351423,2.430698923144542,18694144,8.705113220214844,9.548570823669433
14.725,16.31248385818565,13.137516141814348,13.729,15.598258944073827,11.859741055926172,0.09617764223366973,2.439279320836067,0.11280268669057962,0.07955259777675984,2.4731795950704423,2.4053790466016918,18857984,8.564867544174195,9.30526385307312
15.519000000000002,17.074933481868683,13.96306651813132,13.059999999999999,14.618884216354761,11.501115783645236,0.08833219953812654,2.4401071578264237,0.10179325811096818,0.07487114096528491,2.4687706085066763,2.411443707146171,19021824,8.787819290161133,9.675872802734375
15.489999999999998,16.98406827153246,13.995931728467536,13.172,14.621860682962332,11.72213931703767,0.09380848342552776,2.4427119106054307,0.11500254253301609,0.07261442431803944,2.4708632590688615,2.414560562142,19185664,8.721154832839966,9.565026092529298
14.997,16.44118177526238,13.552818224737619,13.435000000000002,14.57344850564266,12.296551494357345,0.08287053187377745,2.4491113632917405,0.10135131641126614,0.06438974733628876,2.4812207346882715,2.4170019918952095,19349504,8.705318021774293,9.388744449615478
15.001,16.972793346169926,13.029206653830071,13.115,14.385395607675026,11.844604392324975,0.10250184149481353,2.442989832162857,0.12508826476453502,0.07991541822509204,2.4694449149595967,2.4165347493661176,19513344,8.94353175163269,9.504024505615234
15.016,17.01138066543705,13.020619334562952,12.757,14.48706965177706,11.026930348222939,0.08947286908514794,2.4405171990394594,0.11630146939734767,0.06264426877294821,2.4692329010757206,2.4118014970031982,19677184,8.987705564498901,9.496575736999512
14.463,16.37605540954777,12.549944590452226,12.632,14.31751950448519,10.946480495514809,0.10051185414195059,2.437134850025177,0.12389219986938187,0.07713150841451931,2.4691997139685413,2.4050699860818123,19841024,8.618970584869384,9.067694807052613
15.61,17.617361452255174,13.602638547744826,13.3,14.76726957305057,11.832730426949432,0.07734927725978188,2.439915120601654,0.0959895311244431,0.05870902339512067,2.4730950601940753,2.406735181009233,20004864,9.046478652954102,9.731782913208008
15.056999999999999,16.569964308898264,13.544035691101735,13.056999999999999,14.408495837951415,11.705504162048582,0.09432688290253279,2.430498775839806,0.11339172506113468,0.07526204074393089,2.469640680867615,2.3913568708119968,20168704,9.056248378753661,9.47232141494751
15.420999999999998,17.09792844212268,13.744071557877318,13.866999999999999,15.670990299308729,12.06300970069127,0.09057971150614316,2.4322117060422896,0.10954774198827227,0.07161168102401405,2.468330869621259,2.3960925424633204,20332544,8.939291858673096,9.598088836669922
15.383999999999997,16.395367391208552,14.372632608791442,13.3,14.69889956751727,11.901100432482732,0.09792849943041797,2.4439572781324386,0.11735835274742992,0.07849864611340601,2.4713921061055975,2.4165224501592797,20496384,9.153433132171632,9.655963802337647
15.462,17.212067427272444,13.711932572727553,12.943000000000001,14.216083265148043,11.66991673485196,0.10282969325780864,2.437696897983551,0.14582520947214758,0.05983417704346968,2.469163351661757,2.406230444305345,20660224,9.089331197738648,9.666456937789917
14.935999999999998,16.60525252733072,13.266747472669277,13.303999999999998,14.723191319026435,11.884808680973562,0.09571880535222585,2.438658633828163,0.11480828647441585,0.07662932423003585,2.4720935011364062,2.40522376651992,20824064,8.902191257476806,9.40839262008667
15.344999999999999,17.085386451337747,13.60461354866225,12.584,13.884255359535196,11.283744640464803,0.08191283857449885,2.4415216773748396,0.09363934343247843,0.07018633371651928,2.4680226136964474,2.415020741053232,20987904,8.99389910697937,9.595595645904542
15.005,16.631685279948154,13.378314720051847,12.914000000000001,14.458818435933495,11.369181564066508,0.089348476473242,2.4439051181077955,0.10215607352128439,0.0765408794251996,2.4722168019892266,2.4155934342263645,21151744,9.043992614746093,9.495474529266357
15.213999999999999,16.31776809158446,14.110231908415539,13.148999999999997,14.673640613390576,11.624359386609418,0.10236384272575376,2.4394157260656355,0.14029309873689366,0.06443458671461387,2.4647751678600427,2.4140562842712283,21315584,8.895163249969482,9.515798473358155
15.65,17.292638122046363,14.007361877953638,13.373,15.10457182929268,11.641428170707318,0.0867127600591629,2.4491482436656953,0.11058979501940797,0.06283572509891783,2.474919607257286,2.4233768800741045,21479424,9.288334941864013,9.784629249572754
15.759000000000004,17.312585852149798,14.20541414785021,13.058000000000002,14.323115014534253,11.79288498546575,0.0864125656429678,2.4473800361156464,0.10084802461173134,0.07197710667420426,2.47632049088519,2.4184395813461026,21643264,9.153186702728272,9.852875804901123
15.604,17.38808071566283,13.819919284337168,13.26,15.055449804366582,11.464550195633418,0.08202128750272089,2.4464701026678086,0.10614866594653068,0.057893909058911106,2.46517193633436,2.427768269001257,21807104,8.94277400970459,9.701625728607178
15.568999999999999,17.97996847760397,13.15803152239603,13.209,14.64524823759683,11.77275176240317,0.09059571092948313,2.4346278250217437,0.10200543126476118,0.07918599059420507,2.459717048466046,2.409538601577441,21970944,8.965395736694337,9.666580629348754
15.294000000000002,17.10474680725937,13.483253192740634,13.318000000000001,14.98371185983651,11.652288140163492,0.08011315530166024,2.435231927037239,0.10352723040995693,0.05669908019336356,2.461832374078168,2.40863147999631,22134784,8.971138906478881,9.557219076156617
15.175,17.143208576345504,13.206791423654495,13.060000000000002,14.57820288499265,11.541797115007354,0.08113361299037927,2.425705024600029,0.0996243184844087,0.06264290749634985,2.451289673324674,2.400120375875384,22298624,9.253477525711059,9.491440963745116
15.586000000000002,17.576538620574844,13.595461379425158,13.313999999999998,14.921533514425125,11.706466485574872,0.09059112994000311,2.435950440168381,0.10531149248875106,0.07587076739125516,2.4595042546806924,2.4123966256560694,22462464,8.959075307846069,9.69033441543579
14.924000000000001,16.880349661998082,12.967650338001922,12.167999999999997,13.210667732309767,11.125332267690228,0.09610236999578768,2.4364900827407836,0.11291509824786068,0.07928964174371468,2.4654247840618697,2.4075553814196975,22626304,8.956988525390624,9.361344814300537
14.935000000000002,16.629882001792456,13.240117998207547,13.281,15.066639661297879,11.495360338702122,0.10993494088761502,2.440681779384613,0.1359034714138731,0.08396641036135694,2.4622058755523035,2.4191576832169224,22790144,9.092784118652343,9.386076259613038
15.748000000000001,17.233427884483124,14.26257211551688,13.017000000000001,14.131675289041613,11.90232471095839,0.10599461616948243,2.4339873462915422,0.13581616486244316,0.0761730674765217,2.4544375722462486,2.413537120336836,22953984,9.125300407409668,9.757764625549317
15.132000000000001,16.67403631604447,13.589963683955531,13.266000000000002,14.745028059233498,11.786971940766506,0.08672628980129952,2.4418937474489213,0.10413186553525594,0.06932071406734311,2.4630588170233962,2.4207286778744463,23117824,9.124676609039307,9.485960674285888
15.651,17.96014897743736,13.341851022562642,13.492999999999999,15.531249494051206,11.454750505948791,0.10777029599994419,2.4327293783426285,0.139441967151975,0.0760986248479134,2.4544794606129314,2.4109792960723255,23281664,8.979148387908936,9.664367866516113
15.482,17.90752179953098,13.05647820046902,13.741999999999999,15.269696304898325,12.214303695101673,0.10545796789228912,2.4395773351192473,0.12441849257959357,0.08649744320498466,2.458573988271876,2.420580681966619,23445504,9.154287719726563,9.670464611053466
15.444999999999999,16.630590570137937,14.25940942986206,12.774000000000001,13.9725841647544,11.575415835245602,0.08724520569667217,2.4255359709262847,0.11053387774029008,0.06395653365305426,2.4455627002840448,2.4055092415685246,23609344,9.062575244903565,9.67766170501709
15.463,16.560962203356745,14.365037796643254,13.241,14.638851565796598,11.843148434203401,0.09469803753308947,2.4241543799638747,0.12206391644059308,0.06733215862558586,2.4516881546647644,2.396620605262985,23773184,8.88087773323059,9.622359466552734
15.366,16.336888253096102,14.395111746903897,13.782,15.222928867085395,12.341071132914605,0.09029618622735139,2.4293443292379377,0.11215209141511849,0.06844028103958429,2.4527626156796667,2.405926042796209,23937024,8.866896152496338,9.596862411499023
15.441999999999998,16.903757845882826,13.980242154117173,13.422,14.476787182326369,12.367212817673632,0.10903701405040918,2.4179192632436752,0.139777913358635,0.07829611474218337,2.448826595389119,2.3870119310982316,24100864,8.98174695968628,9.674649047851563
15.796000000000001,17.455278156307738,14.136721843692266,13.223000000000003,14.910975414512905,11.5350245854871,0.09513276498764747,2.431659388542175,0.10783452790697676,0.08243100206831819,2.463925254444422,2.399393522639928,24264704,9.056936168670655,9.77961483001709
15.898,17.33301776992482,14.46298223007518,13.347,14.164423390905839,12.52957660909416,0.08545801900327202,2.4247800797224044,0.10895626883676994,0.061959769169774095,2.449343439223727,2.400216720221082,24428544,9.249837112426757,9.907851600646973
15.314999999999998,16.998004753409802,13.631995246590192,12.982,14.273013555312259,11.69098644468774,0.10628476673737167,2.4258509665727614,0.14525995706195033,0.06730957641279299,2.4489286297868884,2.4027733033586345,24592384,8.866087627410888,9.56382360458374
15.764,17.508277500858163,14.019722499141835,13.790999999999997,15.372483164627429,12.209516835372565,0.08893049606122073,2.4346435129642487,0.11224843295175405,0.06561255917068742,2.4617125978686984,2.407574428059799,24756224,8.998822021484376,9.751231288909912
15.877000000000004,17.62365423023563,14.13034576976438,13.016,14.310111278059194,11.721888721940806,0.09515825258567925,2.429899898171425,0.11296324410873937,0.07735326106261914,2.451523724538255,2.408276071804595,24920064,9.217995166778564,9.864215564727782


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-plunder-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
4.212999999999999,4.43071770713472,3.9952822928652787,4.631,4.88706444501336,4.37493555498664,0.5739981900900603,2.707601287961006,0.661061836708969,0.4869345434711515,2.7078969365768537,2.7073056393451584,16384
4.391,4.697576254788267,4.084423745211733,4.27,4.514785620492708,4.025214379507291,0.062222626194771744,2.670018270611763,0.06916931679241756,0.05527593559712593,2.6779410505482164,2.6620954906753096,180224
4.454000000000001,4.749303233981615,4.1586967660183864,4.499,4.736926459226375,4.261073540773625,0.03432436200220961,2.6831800907850267,0.039295465500906075,0.029353258503513148,2.698189317653135,2.6681708639169184,344064
4.598999999999999,4.951177512058904,4.2468224879410945,4.603,4.977941328743578,4.228058671256422,0.027568784402683323,2.6824328750371933,0.031729233831113174,0.02340833497425347,2.693630542602699,2.6712352074716876,507904
4.426,4.655878228634205,4.196121771365795,4.281000000000001,4.585908182901018,3.9760918170989834,0.02508647783866353,2.6674385130405427,0.030528603630807415,0.019644352046519646,2.693514188816336,2.6413628372647495,671744
4.469999999999999,4.718515593072144,4.221484406927853,4.359999999999999,4.615851519440475,4.104148480559524,0.02351572845363985,2.6711407572031023,0.029220323288926698,0.017811133618353004,2.6924673521127716,2.649814162293433,835584
4.351000000000001,4.631622522260777,4.070377477739225,4.252999999999999,4.573594759782501,3.9324052402174976,0.02259903276701349,2.659648397564888,0.02681098851469279,0.01838707701933419,2.6943786628824515,2.6249181322473243,999424
4.16,4.4174101785089315,3.902589821491069,4.2250000000000005,4.443323154979036,4.006676845020965,0.02595698413076909,2.65983162522316,0.0351353739338332,0.01677859432770497,2.6947692588194414,2.6248939916268785,1163264
4.03,4.480533017657974,3.5794669823420264,4.177,4.6922678914894655,3.6617321085105337,0.01715307821610213,2.6497088223695755,0.02158578115674708,0.012720375275457186,2.7060802520813576,2.5933373926577934,1327104
4.098000000000001,4.400218464028922,3.79578153597108,4.133,4.5631871685673575,3.7028128314326425,0.019684442339671947,2.6513839662075043,0.02370229448656618,0.015666590192777715,2.690488392226187,2.6122795401888217,1490944
4.078999999999999,4.515839787565189,3.6421602124348094,4.180000000000001,4.655184174820669,3.704815825179332,0.018441906317861485,2.6548748314380646,0.0228792086120312,0.014004604023691766,2.685949990592754,2.623799672283375,1654784
4.289,4.656326829948481,3.9216731700515193,4.037,4.324055743715397,3.749944256284602,0.018861513522763988,2.6353821784257887,0.02273859529974528,0.014984431745782695,2.672073204551367,2.5986911523002103,1818624
4.178,4.53677012138694,3.8192298786130596,4.191999999999999,4.525880218042339,3.85811978195766,0.019802429398987402,2.62360919713974,0.024285267109825724,0.01531959168814908,2.65437784289064,2.59284055138884,1982464
3.9189999999999996,4.543090538303538,3.2949094616964616,4.0600000000000005,4.598052042092585,3.5219479579074164,0.016576683986931996,2.6144604057073595,0.02167955142673561,0.011473816547128382,2.656167766771667,2.572753044643052,2146304
4.286,4.604314310077319,3.96768568992268,4.007,4.448906098622773,3.5650939013772267,0.019261636874741923,2.6093214482069014,0.023247446761423367,0.01527582698806048,2.6778115015799013,2.5408313948339014,2310144
4.045,4.4167324306540925,3.673267569345907,4.039,4.372390161822451,3.7056098381775486,0.01743291993690132,2.616089183092117,0.021228011072466114,0.01363782880133652,2.6838610047869245,2.54831736139731,2473984
4.113000000000001,4.392286591156827,3.8337134088431757,4.036,4.328102721657981,3.7438972783420184,0.01839526958194454,2.603734847903252,0.021599999846082733,0.015190539317806345,2.6835474950181286,2.523922200788375,2637824
4.274,4.715320745036985,3.8326792549630144,4.132,4.522609779703478,3.7413902202965215,0.015624141002384257,2.6040223211050035,0.01777508773876381,0.013473194266004703,2.6701303668160543,2.5379142753939528,2801664
4.128,4.343953698741188,3.912046301258812,4.135,4.472735103298428,3.797264896701572,0.018811453025167138,2.5980981677770614,0.028858244191496032,0.008764661858838245,2.672326663388568,2.5238696721655547,2965504
4.270999999999999,4.750863522264403,3.7911364777355954,4.0009999999999994,4.244452254045839,3.75754774595416,0.02146950425942321,2.5725839644670487,0.03141715597015829,0.01152185254868813,2.6555402990563555,2.489627629877742,3129344
4.117,4.440945983151512,3.7930540168484876,4.315,4.670506680668592,3.9594933193314086,0.017910793153310352,2.5665312886238096,0.020651318989718153,0.015170267316902552,2.677333735709972,2.4557288415376473,3293184
4.103000000000001,4.394343439946741,3.81165656005326,4.188,4.521070563094368,3.854929436905631,0.015219220176287369,2.5655969262123106,0.018053668372969282,0.012384771979605457,2.656251763724468,2.4749420887001534,3457024
4.104,4.464727043621628,3.7432729563783718,4.179,4.58152825987749,3.7764717401225103,0.015328566158293807,2.5616294711828234,0.017526649204521412,0.0131304831120662,2.6689737227458976,2.454285219619749,3620864
4.079000000000001,4.5843206902552085,3.5736793097447923,4.1309999999999985,4.4207050223934665,3.8412949776065304,0.02036449618236572,2.556120532751083,0.033519630992823755,0.007209361371907683,2.681440452799393,2.4308006127027735,3784704
4.239,4.664122335334195,3.813877664665805,4.273999999999999,4.620358196091849,3.9276418039081498,0.014515071701801639,2.5388458162546157,0.017211167764572162,0.011818975639031113,2.6592486658263756,2.4184429666828557,3948544
4.167,4.616111344768755,3.7178886552312447,4.269,4.687603631135708,3.850396368864292,0.01671519515415028,2.5158393383026123,0.020100673819409436,0.013329716488891126,2.6619361849346506,2.369742491670574,4112384
4.266,4.589765347126588,3.942234652873412,4.009,4.465277327948694,3.5527226720513063,0.01372862851712849,2.4903573498129843,0.01620635080953478,0.0112509062247222,2.69508266043679,2.2856320391891787,4276224
4.079000000000001,4.341352815879686,3.816647184120315,3.918,4.2424009864349985,3.5935990135650018,0.015819940171463147,2.4992025405168534,0.018585973301793457,0.013053907041132837,2.662300412815703,2.3361046682180038,4440064
4.005,4.35118636599381,3.65881363400619,3.9559999999999995,4.230925444439033,3.6810745555609663,0.012901180082957953,2.4809451684355737,0.015339314959637439,0.010463045206278467,2.6594263708861945,2.302463965984953,4603904
4.223,4.429060670677352,4.016939329322648,4.144,4.745833864118662,3.542166135881338,0.01429159413867934,2.48394136428833,0.01802667281144766,0.01055651546591102,2.6546158998316027,2.313266828745057,4767744
4.224,4.555698658423576,3.8923013415764247,4.179,4.646941235626868,3.7110587643731323,0.01454738077009092,2.4976081281900404,0.01605086254014781,0.01304389900003403,2.6043675913291064,2.3908486650509744,4931584
3.775,4.409763735574111,3.140236264425889,3.9550000000000005,4.4109440755180405,3.4990559244819606,0.01374202516680165,2.485689976811409,0.016346099032913886,0.011137951300689414,2.58795861668514,2.383421336937678,5095424
3.9259999999999997,4.678837299819821,3.1731627001801783,4.010999999999999,4.697548614447658,3.3244513855523405,0.01477948121868794,2.4857740223407747,0.018306779433519722,0.011252183003856156,2.586712481911694,2.3848355627698554,5259264
4.0729999999999995,4.615071028556221,3.530928971443778,3.875,4.420641823910154,3.3293581760898454,0.013366185985634887,2.4951924204826357,0.016527473712962166,0.01020489825830761,2.6099469962165887,2.3804378447486827,5423104
4.133,4.46257700162481,3.80342299837519,4.062,4.345788653754868,3.7782113462451328,0.01438310449787722,2.51066475212574,0.017146196704514824,0.011620012291239615,2.59738316157338,2.4239463426781005,5586944
4.295999999999999,4.776899157828333,3.8151008421716663,4.2170000000000005,4.510395637322712,3.923604362677289,0.014557878030852057,2.5202505856752397,0.01890682244506115,0.010208933616642962,2.6020155310785396,2.43848564027194,5750784
4.17,4.56413195759796,3.77586804240204,4.311999999999999,4.578150333458367,4.045849666541632,0.01608878966977089,2.4827548295259474,0.01909542809269791,0.01308215124684387,2.5761303843470227,2.389379274704872,5914624
4.206,4.631798074208891,3.7802019257911095,4.253000000000001,4.483740113547689,4.022259886452313,0.01223206803745896,2.497262901067734,0.01379099741761103,0.01067313865730689,2.602520497247772,2.3920053048876957,6078464
4.357000000000001,4.759095759738897,3.954904240261105,4.115,4.5460278413281445,3.683972158671856,0.01567423293276479,2.497862955927849,0.020085805281649896,0.011262660583879681,2.586935696408027,2.408790215447671,6242304
4.193999999999999,4.464636287293481,3.923363712706517,4.040000000000001,4.455740303554997,3.624259696445005,0.01731579688170713,2.501659798622131,0.027524260600438805,0.007107333162975455,2.6010503727165104,2.402269224527752,6406144
4.210999999999999,4.497092642338107,3.9249073576618922,4.161,4.505889837484377,3.8161101625156224,0.01279357996795115,2.4986745685338976,0.01628913456667173,0.009298025369230568,2.6427248120744413,2.354624324993354,6569984
4.296,4.5503698095293545,4.041630190470646,4.148000000000001,4.369395573578155,3.926604426421846,0.013581956974748071,2.4796412140130997,0.014818959636627731,0.012344954312868412,2.6291489173240734,2.330133510702126,6733824
4.072999999999999,4.447273963828636,3.6987260361713616,3.9840000000000004,4.366862899743499,3.6011371002565022,0.01331529084709468,2.4510864078998567,0.015630875306148026,0.010999706388041335,2.595830892608394,2.306341923191319,6897664
4.151999999999999,4.473832254443211,3.8301677455567877,4.1129999999999995,4.4221294227342325,3.8038705772657666,0.01570677156560117,2.441392421722412,0.022188084042187736,0.009225459089014607,2.57056134990325,2.312223493541574,7061504
4.413000000000001,4.827633573170337,3.9983664268296657,4.122,4.4077901327897795,3.8362098672102203,0.012086276089151662,2.4653049290180205,0.014108564478113796,0.010063987700189528,2.589543016785421,2.34106684125062,7225344
4.335,4.704384623394098,3.9656153766059017,4.213,4.518517593601416,3.907482406398584,0.013242146462693541,2.471943309903145,0.01604456568877187,0.010439727236615213,2.562939108295028,2.3809475115112617,7389184
4.381,4.78439682695827,3.977603173041731,4.2860000000000005,4.587038203555629,3.984961796444372,0.01304252173285926,2.4340093076229095,0.016386084315960007,0.009698959149758515,2.541180468639765,2.326838146606054,7553024
4.181,4.631742720407107,3.7302572795928923,3.9219999999999997,4.162865107477193,3.6811348925228065,0.01140107274857447,2.437863436341286,0.013825754029567386,0.008976391467581554,2.574081247969849,2.3016456247127226,7716864
4.067,4.425581929271401,3.708418070728599,4.129,4.547627519401197,3.710372480598802,0.012944565377741381,2.4408345252275465,0.015971739968163288,0.009917390787319475,2.574524607586431,2.307144442868662,7880704
4.437,4.713371127290823,4.160628872709178,4.366999999999999,4.649065595207922,4.084934404792076,0.01697820696604639,2.450561061501503,0.0261190178413539,0.007837396090738882,2.5669897894492193,2.3341323335537867,8044544
4.291,4.592146143923511,3.9898538560764893,4.234,4.617228391432576,3.8507716085674235,0.011859296475045541,2.423484969139099,0.01417242828122286,0.009546164668868222,2.5364195110189707,2.310550427259227,8208384
4.458,4.986711641634644,3.9292883583653566,4.327,4.564109679262573,4.089890320737427,0.012681232767257172,2.436763274669647,0.014995095045849114,0.010367370488665229,2.598334248150117,2.2751923011891773,8372224
4.204,4.534581306186541,3.8734186938134583,4.283999999999999,4.8275292080468155,3.740470791953182,0.015168522025406708,2.4223714619874954,0.02353072559342633,0.006806318457387085,2.5446955143571093,2.3000474096178816,8536064
4.309,4.5994978485290385,4.018502151470962,4.03,4.368437586565086,3.6915624134349145,0.01503604822792107,2.4099183052778246,0.024166273888809472,0.005905822567032669,2.57509918993103,2.2447374206246193,8699904
4.290000000000001,4.705668136859202,3.8743318631407995,4.352,5.03209999264814,3.6719000073518604,0.01539881184839432,2.3962460935115812,0.022609880258898273,0.008187743437890367,2.5420077256058686,2.250484461417294,8863744
4.139,4.479160256349857,3.7988397436501438,4.109999999999999,4.424769757124155,3.7952302428758435,0.01454371500229976,2.365599037706852,0.01864816183713639,0.010439268167463128,2.554771346808533,2.1764267286051706,9027584
4.17,4.5034366506549635,3.8365633493450364,4.244,4.776807657602628,3.711192342397371,0.012174757711990258,2.378861699998379,0.015416762460593893,0.008932752963386623,2.5913590051336164,2.1663643948631415,9191424
4.465,4.9020183062527245,4.027981693747275,4.349,4.74953589102601,3.94846410897399,0.012814178832599641,2.3867425978183747,0.019606771657477123,0.0060215860077221595,2.537716493570391,2.2357687020663586,9355264
4.367999999999999,4.806059356708654,3.929940643291345,4.43,5.028715291269565,3.831284708730435,0.01457376528802943,2.362071323394775,0.02282843094167431,0.006319099634384548,2.513845874594443,2.2102967721951075,9519104
4.383,4.8591522865638686,3.906847713436132,4.3549999999999995,4.827424597158107,3.8825754028418924,0.01860742947060815,2.3478512823581696,0.02728320543998522,0.009931653501231081,2.4789486149785906,2.2167539497377486,9682944
4.416,4.7700112992546995,4.061988700745301,4.418,4.831347311591596,4.004652688408404,0.012171629197675582,2.3352218955755233,0.015468468920586554,0.00887478947476461,2.4740981804120037,2.196345610739043,9846784
4.473999999999999,4.982432886426517,3.965567113573482,4.225,4.8425637618902195,3.6074362381097798,0.01129314564491823,2.357822534441948,0.013451998759788635,0.009134292530047824,2.465825492423812,2.249819576460084,10010624
4.862,5.338797651000926,4.385202348999075,4.432,4.837285084847691,4.02671491515231,0.011110347186654958,2.3661118537187575,0.013636252555272078,0.008584441818037839,2.4760378133638588,2.2561858940736563,10174464
4.6579999999999995,5.002522858457896,4.313477141542103,4.2410000000000005,4.640335698379197,3.841664301620805,0.01193085597478779,2.382170644402504,0.013712255550313085,0.010149456399262494,2.4832891723384143,2.281052116466594,10338304
4.714,5.099154514448423,4.328845485551578,4.308000000000001,4.552818299969591,4.063181700030411,0.01052622888301908,2.3384108394384384,0.012947108600716035,0.008105349165322125,2.4335356254037435,2.2432860534731334,10502144
4.626,5.12271319692555,4.129286803074451,4.406000000000001,4.70423480682174,4.1077651931782615,0.013541853615444932,2.324112814664841,0.021670302487199734,0.0054134047436901304,2.416647421678478,2.2315782076512036,10665984
4.414,4.776827782839186,4.051172217160813,4.427,4.751408692855169,4.10259130714483,0.01178903354771638,2.3146852552890778,0.018971098706571952,0.004606968388860806,2.418507632072817,2.2108628785053384,10829824
4.793000000000001,5.351928439068904,4.234071560931098,4.39,4.7557868231634375,4.024213176836562,0.012590653279201188,2.3467731416225432,0.016611872281661277,0.008569434276741101,2.4470813970202143,2.246464886224872,10993664
4.8420000000000005,5.225374490544168,4.458625509455833,4.4719999999999995,4.88737452979209,4.056625470207909,0.015900957145236583,2.2906702905893326,0.02533465832955404,0.006467255960919129,2.4150118196302013,2.166328761548464,11157504
4.716,5.109120846559935,4.3228791534400655,4.349,4.659691164985424,4.038308835014576,0.021074960705461977,2.3347613245248793,0.03442816720163804,0.007721754209285914,2.4608756765064093,2.2086469725433493,11321344
4.813000000000001,5.615882930445031,4.01011706955497,4.38,4.684401051246542,4.075598948753457,0.01667344978713012,2.364086228609085,0.023377751337395607,0.009969148236864634,2.489940376084288,2.238232081133882,11485184
4.693,5.15034122928072,4.235658770719279,4.659,4.974387063780364,4.343612936219635,0.01710976129785797,2.3197233468294143,0.02359563705733695,0.010623885538378987,2.4619450634032645,2.177501630255564,11649024
4.683000000000001,5.047446155145037,4.318553844854964,4.628,4.826333053221091,4.42966694677891,0.01670176286974709,2.3122224897146224,0.02544747579610046,0.007956049943393717,2.4714416212304675,2.1530033581987773,11812864
4.659999999999999,5.032907495231726,4.287092504768273,4.639,4.944923192974969,4.333076807025032,0.016013730449291542,2.3703079491853716,0.023068722734684806,0.008958738163898278,2.480693708619914,2.2599221897508293,11976704
4.746,5.308853444512868,4.1831465554871325,4.432,4.861413553582092,4.002586446417909,0.01356938216874061,2.349327936768532,0.022004108068112795,0.005134656269368425,2.4795902535139116,2.219065620023152,12140544
4.912999999999999,5.27791231823549,4.548087681764509,4.601999999999999,5.119258156049762,4.084741843950237,0.01775286557191668,2.371424686908722,0.03222707224334809,0.003278658900485277,2.4825831548177497,2.2602662189996945,12304384
4.853,5.3450376001892534,4.360962399810746,4.571,5.022717832280285,4.119282167719715,0.01565075523815009,2.378489166498184,0.022027457994107397,0.00927405248219278,2.4883666954924446,2.268611637503924,12468224
4.850999999999999,5.19068956416116,4.511310435838838,4.4670000000000005,4.83651454639838,4.097485453601621,0.01230041705873893,2.3593191742897033,0.016822846790492924,0.007777987326984937,2.4859998385150095,2.232638510064397,12632064
4.937999999999999,5.410478570942639,4.465521429057358,4.4879999999999995,4.931819783245406,4.044180216754593,0.015655862564583158,2.3452580630779267,0.0247134990687785,0.006598226060387815,2.469985267499707,2.2205308586561463,12795904
4.807,5.289536009019017,4.324463990980984,4.507,5.022267891489466,3.9917321085105337,0.0174003327646965,2.365427142381668,0.026118841986683027,0.008681823542709976,2.4420530657656574,2.288801218997679,12959744
4.748,5.04659001992699,4.4494099800730105,4.4479999999999995,4.9113745784999425,3.9846254215000565,0.012103686306444473,2.360916641354561,0.014745005135937024,0.009462367476951922,2.4697301720484153,2.252103110660707,13123584
4.671,5.1773486940834355,4.164651305916565,4.808000000000001,5.376907725382598,4.239092274617404,0.011248166580399859,2.3690383046865464,0.014193323312821549,0.008303009847978169,2.460239353858765,2.277837255514328,13287424
5.241999999999999,5.768228087429775,4.715771912570223,4.833,5.2796329589271265,4.386367041072874,0.014583260689525712,2.3413748502731324,0.026265498058316544,0.0029010233207348787,2.44731866237309,2.235431038173175,13451264
4.967,5.429602421091805,4.504397578908194,4.643000000000001,5.204089119481033,4.0819108805189686,0.022243458458170648,2.3687514156103133,0.035826250453385375,0.008660666462955923,2.4531782462256246,2.284324584995002,13615104
4.898,5.2971941883344495,4.49880581166555,4.579,4.984276448859294,4.173723551140705,0.018691664474641122,2.3344128727912903,0.02969334526491351,0.007689983684368731,2.433589750569083,2.2352359950134977,13778944
5.272,6.149323201562572,4.394676798437429,4.703,5.115481514737327,4.290518485262673,0.014623433152317122,2.3222249388694762,0.020072651579530334,0.009174214725103911,2.412673204921279,2.2317766728176736,13942784
5.271,5.731509500444887,4.8104904995551125,4.588,5.051482470002912,4.124517529997088,0.02222580397339896,2.299748656153679,0.03664029351351657,0.0078113144332813585,2.408223629848854,2.191273682458504,14106624
4.970999999999999,5.514883259532778,4.427116740467221,4.843999999999999,5.364253784224584,4.323746215775415,0.01977192553652756,2.3517877787351607,0.029603844656990813,0.00994000641606431,2.4718701959724885,2.231705361497833,14270464
5.188,5.927835116765891,4.448164883234108,4.642,5.020306753838733,4.263693246161267,0.02067400598639825,2.3358469724655153,0.03436542554247943,0.006982586430317069,2.4708547947540276,2.200839150177003,14434304
5.149000000000001,5.622802701554139,4.6751972984458625,4.630000000000001,5.259237633966692,4.000762366033309,0.01440146073841278,2.3097054213285446,0.022199982269726082,0.006602939207099477,2.4131165841321742,2.206294258524915,14598144
4.957,5.511798161496593,4.402201838503407,4.7829999999999995,5.189498462481716,4.3765015375182825,0.02139883958087816,2.3282150834798814,0.03848245233215318,0.004315226829603145,2.4678806582730877,2.188549508686675,14761984
4.912,5.47807066696659,4.34592933303341,4.7909999999999995,5.206125282294393,4.375874717705606,0.01669673765233402,2.3612960398197176,0.025485001354669364,0.007908473949998674,2.4764026714240353,2.2461894082154,14925824
5.106,5.866988830404231,4.345011169595769,4.67,5.047888872553823,4.2921111274461765,0.01674782182801405,2.3351999133825303,0.02720697755424076,0.006288666101787337,2.4575173053947412,2.2128825213703194,15089664
5.287000000000001,5.970096625668727,4.603903374331274,4.787999999999999,5.289752927246069,4.2862470727539295,0.02155540444914041,2.3296935677528383,0.039026079281087214,0.0040847296171936005,2.4698251053110347,2.189562030194642,15253504
5.109,5.818344063202054,4.399655936797946,4.985,5.665518184914996,4.304481815085005,0.0182148057346542,2.363855612277985,0.028607017387688623,0.007822594081619776,2.46431455980172,2.2633966647542496,15417344
5.487,5.983991951645095,4.990008048354905,4.85,5.291225565895721,4.408774434104278,0.022258519134225475,2.399240165948868,0.0379959357960608,0.006521102472390149,2.4719081106779,2.3265722212198354,15581184
5.206999999999999,5.741117028374868,4.67288297162513,5.047999999999999,5.495007829909051,4.600992170090947,0.0142571176259985,2.368632289767265,0.020309411418315985,0.008204823833681013,2.4499415941649834,2.287322985369547,15745024
5.449,6.3881320460936255,4.509867953906374,5.103,5.969545440239576,4.236454559760424,0.014886909724575311,2.3728721141815186,0.02281055821970146,0.006963261229449161,2.4634668543237535,2.2822773740392837,15908864
5.436,5.835329437933143,5.036670562066857,4.901000000000001,5.3429377784258785,4.459062221574123,0.0235151503519672,2.3309897065162657,0.03860315675762907,0.00842714394630533,2.4585476184106914,2.20343179462184,16072704
5.145,5.553197256237716,4.736802743762283,4.727,5.064669957206738,4.389330042793262,0.020390928657596053,2.363257974386215,0.03028092917267084,0.010500928142521267,2.461721233935185,2.2647947148372456,16236544
5.197000000000001,5.669674306473285,4.724325693526717,4.82,5.219924992967432,4.420075007032569,0.02176944048325009,2.3700375109910965,0.03220233613539786,0.011336544831102323,2.458901192905363,2.28117382907683,16400384
5.417,5.947736281028535,4.886263718971465,4.897,5.213861168337176,4.580138831662825,0.022149182503603128,2.3573950201272966,0.033536317763619275,0.010762047243586979,2.486928256513238,2.2278617837413552,16564224
5.310999999999999,5.836060948843083,4.785939051156915,4.994999999999999,5.921393544882518,4.0686064551174805,0.021236720890738008,2.3429889619350432,0.032102229947386623,0.010371211834089391,2.4824731346267566,2.20350478924333,16728064
5.457,6.13072175265461,4.78327824734539,4.880000000000001,5.411206174662909,4.348793825337093,0.02549840937523788,2.308509239554405,0.04084336177693987,0.010153456973535887,2.445018586118233,2.171999892990577,16891904
5.309,5.978723077099781,4.639276922900219,4.986,5.31473089298087,4.65726910701913,0.02065397771463414,2.3379238575696943,0.03511464063279962,0.0061933147964686585,2.4744957666539995,2.201351948485389,17055744
5.4670000000000005,6.110366924857037,4.823633075142964,5.152,5.625218765477448,4.678781234522552,0.01659402219358723,2.337828043103218,0.023674478570444208,0.009513565816730251,2.48284478749161,2.1928112987148256,17219584
5.736,6.58720150375807,4.884798496241929,5.044,5.545042912333864,4.542957087666135,0.012978728228740133,2.3314523309469224,0.019368620357419597,0.00658883610006067,2.481273846878198,2.1816308150156467,17383424
5.51,6.201028219394837,4.818971780605162,4.6850000000000005,5.186263403810811,4.18373659618919,0.02688409697342038,2.2776704102754595,0.04443202143716017,0.009336172509680583,2.4301488651668026,2.1251919553841163,17547264
5.298,5.941456292221935,4.654543707778065,5.092,5.636826577912641,4.547173422087358,0.01457778440671969,2.315439987182617,0.02402991274101724,0.0051256560724221405,2.4588317743181096,2.1720482000471244,17711104
5.651,6.475966059907921,4.826033940092079,4.857999999999999,5.297039861516012,4.418960138483985,0.017147346424947748,2.3775597631931307,0.026880453038314305,0.007414239811581191,2.4795397855179617,2.2755797408682996,17874944
5.1339999999999995,5.743839323100765,4.524160676899234,4.944999999999999,5.5081562838147144,4.381843716185284,0.03268899626564231,2.375728797912598,0.0488857738903532,0.016492218640931425,2.458376132511864,2.2930814633133316,18038784
5.760999999999998,6.318861093821749,5.203138906178248,4.977000000000001,5.465836373442077,4.488163626557926,0.021011588643563662,2.3675015032291413,0.03220834430295865,0.009814832984168673,2.4581764772825396,2.276826529175743,18202624
6.1899999999999995,6.746147462459373,5.633852537540626,5.234,5.86156991642366,4.60643008357634,0.022031143336142887,2.375976487994194,0.03391026251735511,0.01015202415493067,2.460241815489003,2.291711160499385,18366464
5.614,6.231271415181361,4.996728584818639,5.104000000000001,5.825847629351237,4.382152370648765,0.019308210147492948,2.3643067121505736,0.03384981908156413,0.004766601213421767,2.453019731927854,2.275593692373293,18530304
5.797,6.743847928655916,4.850152071344083,5.054,5.551397225565242,4.556602774434759,0.02291071199934873,2.3544962823390962,0.03912404943340382,0.006697374565293637,2.440208374436813,2.2687841902413797,18694144
5.838,6.510693094954899,5.165306905045101,5.009,5.594071790466777,4.423928209533224,0.017124847917714008,2.377931907773018,0.024103766183941423,0.010145929651486592,2.4543670889067304,2.3014967266393054,18857984
5.601,6.228589834207025,4.973410165792975,5.0200000000000005,5.453866338864863,4.586133661135138,0.016116800030512263,2.3877733290195464,0.021772409779006144,0.010461190282018385,2.4519448321983246,2.3236018258407682,19021824
6.002000000000001,6.745919350467509,5.258080649532492,5.28,5.698998806680878,4.861001193319122,0.021513500619524423,2.366108959913254,0.034386466553150294,0.00864053468589855,2.436504673194681,2.2957132466318266,19185664
5.824,7.134467092299536,4.513532907700464,5.147,5.664398299185454,4.629601700814547,0.024696803510758147,2.376817947626114,0.04078999940579102,0.008603607615725272,2.4687780524317224,2.2848578428205055,19349504
5.918,6.768491622533697,5.067508377466304,5.2010000000000005,5.735498830681602,4.666501169318399,0.02056882305704571,2.3534204751253127,0.02824836928021209,0.012889276833879328,2.4170713338402248,2.2897696164104007,19513344
5.607,6.2557842476509435,4.958215752349057,5.141,5.798547716899694,4.483452283100306,0.020879350177710827,2.387864571809769,0.030486188660161482,0.011272511695260171,2.4720565846764457,2.303672558943092,19677184
5.688000000000001,6.128268100138995,5.247731899861006,4.942,5.411335700751605,4.472664299248395,0.021423959780562003,2.374486964941025,0.03321662734873075,0.009631292212393257,2.449434069499553,2.299539860382497,19841024
5.523999999999999,6.082215012338435,4.965784987661563,5.213,5.681637386472739,4.744362613527261,0.02144128810743693,2.3821321815252303,0.032224630108879194,0.010657946105994664,2.460723299215164,2.3035410638352967,20004864
5.484,6.210817721302941,4.757182278697059,4.956,5.7312057791322255,4.180794220867775,0.018232766467068916,2.3869490891695024,0.026050338863239916,0.010415194070897915,2.467189331701868,2.306708846637137,20168704
5.803000000000001,6.515657701845704,5.090342298154297,5.249,5.8003701116310165,4.697629888368983,0.02213387211797651,2.3660105377435685,0.036487121145895335,0.007780623090057684,2.4304905976197175,2.3015304778674195,20332544
5.432999999999999,5.979791550775978,4.88620844922402,5.175,5.829755679624087,4.520244320375912,0.03065054642954939,2.404270553588867,0.04665696622156355,0.014644126637535226,2.502659128527421,2.305881978650313,20496384
5.603,6.032977906409155,5.173022093590845,5.33,5.78,4.88,0.023648313159355852,2.410112124681473,0.03617840098980419,0.011118225328907516,2.4753193282822545,2.3449049210806914,20660224
5.7010000000000005,6.2186379043308175,5.1833620956691835,5.26,5.997455083377964,4.522544916622036,0.018753132588204168,2.392856368422508,0.027723843447591875,0.009782421728816462,2.4621901918753415,2.323522544969675,20824064
5.646,6.229407233414191,5.062592766585809,5.457,6.009649074911014,4.904350925088986,0.01739900868463636,2.399087542295456,0.025201892682377644,0.009596124686895071,2.4596031004577847,2.338571984133127,20987904
6.0600000000000005,6.793757453113766,5.326242546886235,5.305999999999999,5.93015062284676,4.681849377153238,0.024505225791492342,2.3864554554224013,0.03426515551639765,0.014745296066587033,2.4517588749951913,2.3211520358496114,21151744
5.525,6.235059856631819,4.814940143368181,5.073,5.615439858417503,4.530560141582498,0.027100450552663607,2.4090248912572862,0.038151702590421124,0.01604919851490609,2.471054869172574,2.3469949133419985,21315584
5.869,6.430007130079467,5.3079928699205325,5.242,5.945758481298805,4.538241518701195,0.019447278200984977,2.411627021431923,0.025904956858754064,0.01298959954321589,2.473844452419876,2.3494095904439702,21479424
5.884,6.377015212747031,5.39098478725297,5.473000000000001,6.125779442078257,4.820220557921744,0.022839630514176305,2.3867328256368636,0.03656968803277628,0.009109572995576333,2.4655389022110774,2.30792674906265,21643264
5.575000000000001,5.998939854224631,5.1510601457753715,5.166,5.742978335815133,4.589021664184868,0.02286119992818885,2.4138672053813934,0.03432109792210093,0.01140130193427677,2.451823649512139,2.375910761250648,21807104
5.941,6.657064941188995,5.224935058811004,5.329,6.0032321558632455,4.654767844136754,0.018203060762930812,2.3898940563201903,0.026919536092682363,0.009486585433179262,2.451385066052539,2.3284030465878414,21970944
5.772999999999999,6.541219369711541,5.004780630288456,5.257000000000001,5.839993138896163,4.674006861103838,0.021165914946727198,2.3841523617506026,0.03281188722111038,0.00951994267234402,2.4606123845327086,2.3076923389684967,22134784
5.860999999999999,6.470712227202308,5.251287772797689,5.5280000000000005,6.269940698438899,4.786059301561102,0.02427221965950186,2.4107442259788514,0.03297964665954199,0.01556479265946173,2.463032810294319,2.358455641663384,22298624
5.931,6.814101919372844,5.0478980806271565,5.389,5.8877674808966605,4.89023251910334,0.02309168248903002,2.404176712036133,0.03138744528705425,0.014795919691005794,2.4597122168068988,2.348641207265367,22462464
5.6930000000000005,6.415164108773069,4.970835891226932,5.412,6.123797724076159,4.700202275923841,0.01931332195591591,2.383957487344742,0.026625060323531045,0.012001583588300776,2.4575734474951245,2.3103415271943595,22626304
6.2299999999999995,7.193535157635671,5.266464842364328,5.321,5.948940283785011,4.6930597162149885,0.023346384421973954,2.416310876607895,0.03449763691719726,0.012195131926750646,2.4872509218363343,2.3453708313794555,22790144
6.242,7.100484711570334,5.383515288429666,5.181,5.669865012043202,4.692134987956798,0.019073367048339448,2.410956862568855,0.030081850376781002,0.008064883719897893,2.506948642597219,2.3149650825404913,22953984
6.17,7.061089221122105,5.278910778877895,5.287999999999999,5.749037959391631,4.826962040608367,0.01929881637980639,2.4203847885131835,0.03148439818329289,0.007113234576319892,2.5008624521468725,2.3399071248794945,23117824
5.943,6.4598761940735905,5.426123805926409,5.347999999999999,5.908906409305509,4.787093590694489,0.021371756481756942,2.420937404036522,0.030558186498950583,0.012185326464563303,2.477919600204615,2.363955207868429,23281664
6.176,7.284848050906886,5.067151949093114,5.335999999999999,6.192098125216963,4.479901874783036,0.022833791053077777,2.417605757713318,0.03365738253068322,0.012010199575472334,2.4855329391566547,2.349678576269981,23445504
5.656000000000001,6.50694300631711,4.805056993682891,5.429,5.9049926470020315,4.953007352997969,0.027946829211820477,2.412228065729141,0.04901343119322143,0.006880227230419526,2.440996282507102,2.3834598489511802,23609344
6.072,6.687951296775971,5.456048703224029,5.422000000000001,5.990239386174524,4.853760613825477,0.01907719474337576,2.422168481349945,0.02793356401201225,0.010220825474739268,2.4818481030868194,2.3624888596130704,23773184
5.9,6.528649345820069,5.2713506541799315,5.122000000000001,5.53706144123491,4.706938558765091,0.02139090999456428,2.4264065772295,0.03194085830103615,0.010840961688092414,2.4768452453400487,2.375967909118951,23937024
6.166,7.090015151390928,5.241984848609072,5.665000000000001,6.4404127932914195,4.889587206708582,0.027479078831189892,2.4303383737802506,0.04736384060932808,0.007594317053051709,2.488144142911302,2.3725326046491992,24100864
5.8340000000000005,6.4900975537220065,5.177902446277995,5.127,5.950323144336414,4.303676855663586,0.02380654762447289,2.442165917158127,0.037304131835278885,0.010308963413666895,2.5087984395378666,2.375533394778387,24264704
6.4030000000000005,7.266806112504421,5.53919388749558,5.566,6.316655713359993,4.8153442866400065,0.01945769011832045,2.4340940326452256,0.031322473377524945,0.007592906859115959,2.5068179512601563,2.361370114030295,24428544
5.476,6.197265554424998,4.754734445575002,5.3839999999999995,6.219322692137595,4.548677307862404,0.04470063232066522,2.438376769423485,0.06774960836167407,0.02165165627965637,2.505905393634775,2.370848145212195,24592384
5.532,6.149443114788723,4.914556885211277,5.325,5.881996409324154,4.768003590675846,0.0280676420396452,2.445707714557648,0.04353579992640268,0.012599484152887721,2.5158659901491416,2.375549438966154,24756224
6.229,6.807626822745023,5.650373177254977,5.757000000000001,6.3660000000000005,5.148000000000001,0.02272212639994294,2.4271574795246122,0.03873999874078392,0.006704254059101959,2.4924642374255197,2.361850721623705,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-plunder-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
4.482,4.777695789621699,4.186304210378301,4.353999999999999,4.591073828163295,4.116926171836703,0.7345235570023456,2.7064955423275627,0.8837147263239331,0.5853323876807581,2.7071590032311,2.7058320814240253,16384
4.1129999999999995,4.4553463158849524,3.7706536841150466,4.2219999999999995,4.560106492099752,3.883893507900247,0.11140070840095476,2.6003649532794952,0.1278833765871237,0.09491804021478581,2.6238649684223896,2.576864938136601,180224
4.123,4.407747256352015,3.8382527436479856,4.179,4.480278940518583,3.877721059481417,0.08950028366719678,2.6136710246404014,0.10964282929196782,0.06935773804242575,2.653835589533932,2.573506459746871,344064
4.319999999999999,4.5425308967312175,4.097469103268781,4.5329999999999995,4.900832842470598,4.165167157529401,0.062369577260687904,2.5997545331716534,0.07245608170120428,0.05228307282017153,2.641662320626076,2.5578467457172307,507904
4.255000000000001,4.733565564996063,3.7764344350039387,4.263,4.55520027378495,3.9707997262150494,0.05272223229209577,2.5905178417762125,0.05940819575710852,0.046036268827083025,2.630620948374639,2.550414735177786,671744
4.359,4.800122431984591,3.917877568015409,4.1160000000000005,4.685037784334222,3.546962215665779,0.05099568526881433,2.573758741219838,0.061001015267378486,0.040990355270250176,2.612160583580604,2.5353568988590722,835584
4.439,4.863086076168506,4.014913923831494,4.1850000000000005,4.466682445317418,3.903317554682583,0.05560073062467073,2.5469452818234766,0.061572144160412776,0.04962931708892869,2.574384397513618,2.5195061661333353,999424
4.484,4.814308946291196,4.153691053708804,4.337,4.805253136668618,3.8687468633313813,0.04759381663364663,2.5117884536584216,0.05736456614924074,0.03782306711805253,2.5554772726530963,2.468099634663747,1163264
4.784999999999999,5.42645537646823,4.143544623531769,4.35,4.62560841786854,4.074391582131459,0.048487343584808155,2.4870934287707014,0.05953594481386368,0.03743874235575263,2.542461155778267,2.4317257017631357,1327104
4.501,5.002925293245918,3.999074706754083,4.4799999999999995,4.907434205463249,4.05256579453675,0.05038013830004876,2.482647293806076,0.05912780885550209,0.04163246774459543,2.540428325116759,2.4248662624953927,1490944
4.615,5.379424620220987,3.850575379779013,4.415000000000001,5.1422860510143185,3.687713948985684,0.046594789849283766,2.4583763589461642,0.052267432643512184,0.04092214705505535,2.5257298861421664,2.391022831750162,1654784
4.815,5.437129407760154,4.192870592239847,4.596,5.317515072607635,3.8744849273923654,0.055469186658350086,2.439290035764377,0.07424113600635902,0.03669723731034115,2.512176024378419,2.366404047150335,1818624
4.793,5.528282938738552,4.057717061261449,4.508,5.015125231082028,4.0008747689179724,0.05083605422017472,2.4283179084459943,0.061055801547765236,0.0406163068925842,2.50883742615103,2.3477983907409588,1982464
4.848,5.604119038247285,4.0918809617527145,4.683,5.318500590086272,4.047499409913728,0.05716040933815136,2.410669502615929,0.0749449234637093,0.03937589521259342,2.4868414255652023,2.3344975796666554,2146304
5.111,5.969212677603868,4.252787322396132,4.678,5.1961273974612805,4.159872602538719,0.0493611974176019,2.4063469469547276,0.060706114793082605,0.038016280042121195,2.4574992551758914,2.355194638733564,2310144
4.9510000000000005,5.688244192923892,4.213755807076109,4.5120000000000005,5.106572115054179,3.9174278849458215,0.04753557166550304,2.378766658902168,0.056801738253371155,0.038269405077634926,2.4217701960454514,2.335763121758885,2473984
4.836,5.4781868886858405,4.19381311131416,4.522999999999999,5.180708902174813,3.865291097825184,0.0493470780085772,2.3573712339003885,0.055894393791532195,0.0427997622256222,2.431931195180141,2.282811272620636,2637824
4.987,5.9794419378482555,3.994558062151745,4.811,5.469216529722552,4.1527834702774475,0.04815974698091542,2.352690074841182,0.052769345683923434,0.04355014827790741,2.3967825378477206,2.3085976118346436,2801664
5.0600000000000005,5.66944236807101,4.450557631928991,4.8549999999999995,5.309252132631207,4.400747867368792,0.048342463319810694,2.324815586209297,0.05553494699774574,0.041149979641875646,2.3795764809844697,2.2700546914341246,2965504
5.186999999999999,5.661637756610238,4.7123622433897605,4.818,5.597112315394899,4.0388876846051005,0.05743670215985423,2.311706319451332,0.0726082395136525,0.042265164806055966,2.388793831857062,2.234618807045602,3129344
5.179,5.982809056928323,4.3751909430716776,4.997999999999999,5.796132821026675,4.1998671789733235,0.051936038715454394,2.3187194764614105,0.06310917161519579,0.040762905815713,2.3795095009702774,2.2579294519525437,3293184
5.317000000000001,5.994865030813658,4.639134969186344,4.414000000000001,4.897346666482764,3.930653333517237,0.04823515006961918,2.3344073325395582,0.05677790265134614,0.039692397487892224,2.388163365468639,2.2806512996104775,3457024
5.369999999999999,6.171086761842934,4.568913238157064,4.6739999999999995,5.5662690177295175,3.781730982270481,0.04616921955409144,2.3240055829286574,0.0502046414480198,0.04213379766016307,2.3690827216445185,2.2789284442127964,3620864
5.509,6.321064652598547,4.696935347401453,4.88,5.440624651616391,4.319375348383609,0.05427233939990399,2.319940546154976,0.066021601233958,0.04252307756584997,2.3663051457933593,2.2735759465165923,3784704
5.649000000000001,6.372248919805624,4.925751080194378,5.144,5.831331070154697,4.4566689298453035,0.05781366992741819,2.2853556702534363,0.07390749846843914,0.04171984138639725,2.3193336041688863,2.2513777363379863,3948544
5.449,6.153946097230135,4.744053902769864,5.018000000000001,5.629731967449798,4.406268032550203,0.06124683013185852,2.269508072733879,0.07945805484217619,0.04303560542154084,2.338156972628351,2.200859172839407,4112384
5.8180000000000005,6.697713589755212,4.938286410244789,4.976,5.657016886721614,4.294983113278386,0.0551958883957316,2.280161682764689,0.06414148391563806,0.04625029287582513,2.338086381339088,2.22223698419029,4276224
5.623,6.38114312632906,4.8648568736709406,5.181,5.950239234568804,4.411760765431196,0.05534270388695097,2.2759428759415945,0.06091950082867683,0.04976590694522511,2.339362349819697,2.212523402063492,4440064
5.639000000000001,6.727461758630041,4.550538241369961,5.076,5.533300776294989,4.61869922370501,0.056748035790709105,2.2778775960206987,0.07075930574564365,0.042736765835774564,2.3206112441253133,2.235143947916084,4603904
5.842,6.623803044250916,5.060196955749083,5.3229999999999995,5.940754805727968,4.705245194272031,0.05467485028008615,2.285169811050097,0.06392992125556538,0.04541977930460692,2.3339185251801693,2.236421096920025,4767744
5.971,6.8680891817428185,5.073910818257182,5.414,6.313490967158648,4.514509032841351,0.05124954226581996,2.269570004940033,0.06153361983415585,0.040965464697484064,2.34524001104949,2.193899998830576,4931584
5.840000000000001,6.686262370662906,4.993737629337096,5.293,6.152919182249123,4.433080817750877,0.05315206179705754,2.269502064585686,0.061166906884284326,0.04513721670983075,2.327617644565681,2.2113864846056908,5095424
6.125000000000001,6.936668035590907,5.313331964409095,5.369999999999999,5.957349980846173,4.7826500191538255,0.05049200768892957,2.2527190923690794,0.058904064251921115,0.04207995112593803,2.306510045823008,2.198928138915151,5259264
5.776999999999999,6.450098061206537,5.103901938793461,5.4670000000000005,6.047069823383358,4.886930176616643,0.05785043210101619,2.2545934428771335,0.06805697460143882,0.04764388960059355,2.3214392771763563,2.1877476085779106,5423104
5.758,6.422075296935521,5.093924703064479,5.566000000000001,6.362620361276312,4.76937963872369,0.057931232902531785,2.257440173625946,0.07287928280736587,0.0429831829976977,2.320774701665505,2.194105645586387,5586944
6.082,7.079474811712055,5.0845251882879445,5.645999999999999,6.612024844401011,4.679975155598987,0.06315026528512434,2.2357941458622617,0.07549874107184576,0.05080178949840291,2.2934294622344575,2.178158829490066,5750784
6.154,6.87113597037103,5.436864029628969,5.425,6.195704223421671,4.654295776578329,0.05906233515900866,2.2254695743322372,0.0716150540047194,0.04650961631329791,2.292741552681551,2.1581975959829234,5914624
6.015,7.081323121760004,4.948676878239995,5.513,6.4180640861287115,4.607935913871288,0.06114940162127214,2.217392190297445,0.07668106303593973,0.04561774020660455,2.283171148097187,2.1516132324977035,6078464
6.317,7.02646529161052,5.607534708389481,5.398,6.360214113386412,4.435785886613587,0.06267914956745999,2.220330806573232,0.08516481838940361,0.04019348074551636,2.301647777374334,2.13901383577213,6242304
6.075,6.958993778258648,5.191006221741352,5.593999999999999,6.500037526816632,4.687962473183367,0.05427281142522886,2.23243752916654,0.06642842722978261,0.042117195620675126,2.3177688966169017,2.147106161716178,6406144
6.164,7.172832989151326,5.155167010848674,5.523999999999999,6.366154380146537,4.681845619853461,0.06262303763069207,2.222796992460887,0.0785095956980901,0.046736479563294055,2.3158861437372953,2.1297078411844788,6569984
6.505000000000001,7.693109843406746,5.316890156593256,5.607,6.396152076598675,4.817847923401326,0.0584525887233515,2.233076364795367,0.06929826817522002,0.04760690927148299,2.31299826528544,2.1531544643052936,6733824
6.157000000000001,6.915090364006826,5.398909635993176,5.5760000000000005,6.589431793462195,4.562568206537806,0.05710535690498845,2.21898992061615,0.07176590214151636,0.042444811668460536,2.2891617875585393,2.148818053673761,6897664
6.447,7.522379467908887,5.3716205320911135,5.426,6.080754915980018,4.7712450840199825,0.07274848101660605,2.2391350994507473,0.08740624187440213,0.058090720158809984,2.3267825105155997,2.151487688385895,7061504
6.586,7.714212745895029,5.4577872541049715,5.7090000000000005,6.784662121672043,4.633337878327958,0.05892885718494647,2.2061634744207064,0.06937290109417554,0.048484813275717395,2.322069051625133,2.0902578972162797,7225344
6.2250000000000005,7.1406336603686,5.309366339631401,5.671,6.427365652313747,4.9146343476862535,0.05703603886067865,2.211064224441846,0.06739981366830322,0.04667226405305408,2.2784453476402255,2.1436831012434663,7389184
6.125,7.02988949601595,5.22011050398405,5.863999999999999,6.707601801799877,5.020398198200121,0.055601236224174455,2.2090849488973623,0.06481399512258085,0.04638847732576806,2.2870101983416298,2.131159699453095,7553024
6.427,7.101285547820803,5.752714452179196,5.737,6.3502055120430665,5.123794487956934,0.05731500584321714,2.2074247673153877,0.06742035901513095,0.04720965267130332,2.2940850557473214,2.120764478883454,7716864
6.311,7.33915806177844,5.2828419382215595,5.84,6.701777233396195,4.978222766603805,0.060251214650149085,2.2118358820676804,0.0736859820376402,0.04681644726265798,2.2988139434973593,2.1248578206380015,7880704
6.711,7.669701726294472,5.752298273705528,5.857,6.722298214490242,4.9917017855097585,0.05581094752997155,2.2146098136901857,0.06199679530401484,0.04962509975592826,2.2977505388912283,2.131469088489143,8044544
6.3229999999999995,7.104166435530867,5.541833564469132,5.798,6.756861825290797,4.839138174709203,0.06000754885996377,2.2180105964342753,0.07630768341280485,0.04370741430712269,2.275485139527433,2.1605360533411178,8208384
6.6129999999999995,7.801882248164215,5.424117751835784,6.1930000000000005,7.36100727737459,5.024992722625411,0.06755741516438621,2.196136189500491,0.08808762533331396,0.047027204995458455,2.2602414471189447,2.132030931882037,8372224
6.684,7.451101036370047,5.916898963629953,6.2989999999999995,7.269643600916423,5.328356399083576,0.059595740245034244,2.1765624379118282,0.07207599261289839,0.0471154878771701,2.2631564187142206,2.089968457109436,8536064
6.796000000000001,7.752171532728308,5.839828467271694,5.779999999999999,6.762659656239126,4.797340343760872,0.07485876572318372,2.161694300671418,0.09776019679756248,0.05195733464880495,2.247739296478555,2.0756493048642812,8699904
6.5409999999999995,7.527331080317354,5.554668919682645,6.023999999999999,6.845050546556056,5.202949453443942,0.05016790279187257,2.171799056728681,0.054567267162674855,0.04576853842107028,2.2636075373326747,2.079990576124687,8863744
6.6819999999999995,7.158524920649487,6.205475079350512,5.821,6.7930745856157335,4.848925414384266,0.06550571379872655,2.1946613272031152,0.08032036827454368,0.05069105932290942,2.2635234853671564,2.125799169039074,9027584
6.704000000000001,7.73655217785834,5.671447822141661,6.165000000000001,7.006382790411119,5.323617209588883,0.056716030758495094,2.167476385335127,0.06688530136284251,0.046546760154147666,2.26017971310354,2.074773057566714,9191424
6.6949999999999985,7.499217010513951,5.890782989486046,5.716,6.505660686624325,4.926339313375675,0.06766877593472595,2.1789262523253763,0.08370574350783833,0.051631808361613574,2.270942756447567,2.0869097482031855,9355264
6.778999999999999,7.483761661840369,6.074238338159629,5.885,6.870994421890915,4.899005578109085,0.0534051026217639,2.1937637627124786,0.06363407992370138,0.043176125319826425,2.2791099822851004,2.108417543139857,9519104
6.514,7.458692542576684,5.569307457423316,6.0120000000000005,6.980347045227072,5.043652954772929,0.06103485704710082,2.1977284401655197,0.07378642802431003,0.048283286069891615,2.2724068849900494,2.12304999534099,9682944
6.6899999999999995,7.408178250854201,5.971821749145798,5.878,6.572590526857371,5.183409473142629,0.059454114618711106,2.1929506589969,0.07099333479115988,0.04791489444626233,2.25999822334162,2.12590309465218,9846784
6.645999999999999,7.1864849674135245,6.1055150325864735,5.921,6.799868021946413,5.042131978053588,0.06323188912744318,2.1740598221619925,0.0828326268776427,0.04363115137724365,2.2595757891085153,2.0885438552154696,10010624
7.01,7.775192786165682,6.244807213834317,6.264000000000001,7.445788475151117,5.082211524848885,0.06509676232623554,2.1807163576285045,0.08288754398872651,0.04730598066374457,2.2474192291748314,2.1140134860821775,10174464
6.936,7.719124511173032,6.152875488826968,6.106,6.975484904986855,5.236515095013145,0.058545123692601876,2.1707584048310915,0.06841215670548534,0.048678090679718414,2.2517538098679046,2.0897629997942784,10338304
6.918000000000001,7.870510367397648,5.965489632602354,6.005,7.028701616683299,4.981298383316701,0.05659405812621112,2.1819316491484644,0.06682780035714347,0.04636031589527877,2.263901286230275,2.0999620120666536,10502144
6.772000000000001,7.7686523967763295,5.775347603223673,5.8950000000000005,6.745320527801135,5.044679472198866,0.05842332774773233,2.1697139610846845,0.06936325733634319,0.047483398159121476,2.2635438549381037,2.0758840672312653,10665984
6.793000000000001,7.622349745282412,5.9636502547175905,6.226999999999999,7.149041756104353,5.304958243895646,0.05743717647468046,2.1611011996865273,0.06868926553768508,0.046185087411675846,2.2439032692593495,2.078299130113705,10829824
6.782000000000001,7.671548199930729,5.8924518000692725,6.208,7.131502030317205,5.284497969682795,0.06293995436280961,2.1516573627789812,0.07648496271155208,0.04939494601406714,2.2363773589543547,2.0669373666036077,10993664
7.140000000000001,8.206789576252037,6.073210423747964,6.262,7.188852739112314,5.335147260887685,0.059764793934300495,2.1574098845322927,0.07414115082392438,0.045388437044676606,2.2179389140189127,2.0968808550456726,11157504
7.0390000000000015,8.185546553786633,5.89245344621337,6.0009999999999994,6.857544803264838,5.144455196735161,0.059253461038072844,2.159909358620644,0.07276262403899526,0.045744298037150424,2.2174233870641213,2.102395330177167,11321344
6.967999999999999,8.08379388777677,5.852206112223229,6.14,7.071235738145825,5.208764261854174,0.05937673370353873,2.175097284217676,0.06729969348599055,0.051453773921086916,2.2411944627140756,2.1090001057212766,11485184
6.988000000000001,7.850041762329414,6.125958237670589,6.241000000000001,7.168603902535993,5.31339609746401,0.062153245120619684,2.181663153568904,0.0784725368758632,0.04583395336537617,2.250159320982615,2.113166986155193,11649024
7.1,7.8376313442364,6.362368655763599,6.180000000000001,7.0965696918401795,5.263430308159822,0.058898916638766674,2.190330298244953,0.07546106537173422,0.04233676790579913,2.2792570278657087,2.1014035686241974,11812864
7.406000000000001,8.495010560095723,6.316989439904278,6.522,7.594779567292368,5.449220432707633,0.057429665389160264,2.1741270825266836,0.06917073476722865,0.04568859601109187,2.2604373742457304,2.087816790807637,11976704
7.241,8.028228683420517,6.453771316579483,6.599000000000001,7.809301202180682,5.388698797819321,0.07137572296584642,2.1783514345685644,0.09047270705809657,0.05227873887359627,2.259962980900907,2.096739888236222,12140544
7.372,8.68284552865698,6.061154471343019,6.437,7.113107240014482,5.760892759985518,0.05621111209038639,2.1813073813915254,0.06867229749073389,0.043749926690038896,2.248750825540023,2.113863937243028,12304384
7.225,8.434902888665036,6.015097111334963,6.683,8.045975054797408,5.320024945202591,0.06918866971197221,2.17579457561175,0.08836206563160715,0.05001527379233728,2.227593153436264,2.1239959977872362,12468224
7.272999999999999,8.346760215318112,6.199239784681886,6.226999999999999,7.065010143136704,5.388989856863295,0.06578573469693459,2.1983626489837964,0.0845834523892246,0.04698801700464458,2.2759950748519437,2.120730223115649,12632064
7.517,8.613522229596828,6.4204777704031715,6.620000000000002,7.810420093916431,5.429579906083573,0.06122566953611867,2.1966835538546245,0.07288476308619185,0.04956657598604548,2.2674993344838485,2.1258677732254005,12795904
7.096000000000001,8.056710154000676,6.135289845999327,6.428,7.439699560146193,5.416300439853807,0.061696259956806866,2.1707204858462017,0.07698754652780881,0.04640497338580492,2.2523826287359068,2.0890583429564966,12959744
7.064,7.990997303124448,6.137002696875552,6.32,7.08212859807253,5.55787140192747,0.05797289036369566,2.1879186684886616,0.07234883337793171,0.04359694734945962,2.2905464915837594,2.0852908453935637,13123584
7.102999999999999,7.9044368346912925,6.301563165308705,6.537000000000001,7.516939283833444,5.557060716166558,0.06501063490286466,2.1927359630664194,0.08142204594696495,0.04859922385876436,2.2819431989297994,2.1035287272030394,13287424
7.447,8.264594642839592,6.629405357160408,6.371,7.280993956023885,5.461006043976115,0.06455263000292076,2.1801899448037148,0.07710310852862155,0.05200215147721997,2.275658161497675,2.0847217281097543,13451264
7.0920000000000005,8.183272651540394,6.000727348459607,6.514,7.3458196920006165,5.682180307999384,0.06972527433341986,2.1965845257043837,0.0867849558680468,0.05266559279879293,2.25818290078464,2.1349861506241274,13615104
7.427,8.353564083050923,6.500435916949075,6.311999999999999,7.177688165565407,5.446311834434592,0.06035014597388601,2.205162925521533,0.07527794989338413,0.045422342054387894,2.2906928843051806,2.119632966737885,13778944
7.619,8.494619209474072,6.7433807905259275,6.617,7.505009572020482,5.728990427979518,0.05925848172046237,2.206484218438466,0.06923751260828116,0.04927945083264359,2.2871745837347386,2.1257938531421936,13942784
7.663999999999999,8.768718968787988,6.559281031212009,6.873,8.22951059708356,5.516489402916439,0.06790180214059843,2.1877539505561194,0.08606462905746443,0.04973897522373244,2.283289026531137,2.0922188745811017,14106624
8.058,9.217541288613734,6.898458711386265,6.996999999999998,8.0964548649217,5.897545135078295,0.06326928503500913,2.1772611975669864,0.07408844752540947,0.05245012254460879,2.257152814201249,2.0973695809327237,14270464
7.175,8.176381545665787,6.173618454334213,6.993,8.062187074370057,5.923812925629944,0.06634179470129306,2.150705018142859,0.07938138437083365,0.05330220503175246,2.2382271327269034,2.0631829035588147,14434304
7.431,8.457659144994093,6.404340855005908,6.502,7.319897304066959,5.68410269593304,0.06388183323045568,2.1791988571484886,0.07669919942431155,0.05106446703659981,2.2625331484968028,2.0958645658001744,14598144
7.889999999999999,8.869060774415969,6.910939225584029,6.9030000000000005,7.830610370791531,5.97538962920847,0.06964028241733704,2.1668449684977533,0.08527317616283892,0.05400738867183516,2.260750017046064,2.0729399199494427,14761984
7.7989999999999995,9.02409142515977,6.573908574840228,6.6,7.4960915131837815,5.703908486816218,0.06643320346872009,2.1614784528811772,0.08434102957869688,0.0485253773587433,2.268847027317883,2.0541098784444713,14925824
8.112,9.167886357521489,7.05611364247851,6.95,7.8902021059325484,6.009797894067452,0.0618255282596995,2.1546717911958697,0.07502285325565614,0.04862820326374288,2.2714671454413855,2.037876436950354,15089664
8.260000000000002,9.561345457593795,6.958654542406208,6.9410000000000025,8.09458961507115,5.7874103849288545,0.0716690512374043,2.146029545366764,0.09831532691390278,0.04502277556090582,2.249263238656182,2.0427958520773464,15253504
8.017,9.281089000031248,6.752910999968751,6.6659999999999995,7.660496857712481,5.671503142287518,0.07614342536156372,2.1405431057016058,0.09994578062815429,0.05234107009497316,2.2417932147452047,2.039292996658007,15417344
7.705,8.38729392493265,7.022706075067351,7.177999999999999,8.717355709379738,5.63864429062026,0.07373004838203386,2.1428602034846937,0.09556324584883658,0.05189685091523114,2.2562740838465616,2.029446323122826,15581184
8.035,9.21778696306647,6.852213036933532,7.309,8.784150500796445,5.833849499203556,0.07707318393513558,2.130399269858996,0.10411476848384651,0.05003159938642465,2.237747965504866,2.0230505742131264,15745024
7.728999999999999,8.9312849079981,6.526715092001899,6.566,7.7188590546983615,5.413140945301638,0.07288708910346027,2.1616355473796527,0.09009677339211469,0.05567740481480585,2.2407570487063664,2.082514046052939,15908864
7.553999999999999,8.964958539433388,6.143041460566611,7.511,9.037095999601597,5.984904000398402,0.07038511917926366,2.144348832468192,0.09190759615812862,0.048862642200398695,2.265217012433792,2.023480652502592,16072704
8.013,8.754148433176512,7.271851566823487,7.111,8.432714416960033,5.789285583039966,0.06928938715718681,2.1382598092158633,0.07838317512092603,0.0601955991934476,2.252684466682244,2.023835151749483,16236544
8.166999999999998,9.217067140710533,7.116932859289462,7.2010000000000005,8.437207506853118,5.9647924931468825,0.07059573003401354,2.1201011260350544,0.09082583230110543,0.05036562776692165,2.241213415734773,1.9989888363353356,16400384
8.251999999999999,9.398985614556693,7.105014385443304,7.385,8.702947267533872,6.067052732466127,0.06349516037541122,2.142342199385166,0.07811425816510545,0.048876062585717,2.2236259595666117,2.06105843920372,16564224
8.401,9.64143097349268,7.160569026507319,7.175,8.62986940994716,5.72013059005284,0.06197440470568831,2.155471204717954,0.0744381662035028,0.04951064320787382,2.2401538130518395,2.0707885963840686,16728064
8.283000000000001,9.829092170603035,6.7369078293969675,7.308999999999999,8.575392119369036,6.042607880630962,0.0641410118900239,2.1516334861516957,0.07223147990288697,0.056050543877160824,2.2389505108213337,2.0643164614820577,16891904
8.242,9.544419287326475,6.939580712673527,7.007,8.227860761921686,5.786139238078313,0.07474737651646134,2.1341276009877523,0.090129109196008,0.05936564383691468,2.2529777057576528,2.015277496217852,17055744
8.167,9.39244726528725,6.941552734712749,7.401999999999999,8.795347049374275,6.008652950625724,0.08491470528145628,2.15438384860754,0.10449014486065145,0.06533926570226112,2.2559549860436094,2.0528127111714705,17219584
8.353,9.46599640610381,7.240003593896189,7.283999999999999,8.553284838009183,6.014715161990815,0.07120123542845244,2.1244782442847887,0.09029823555318225,0.05210423530372263,2.235988569884524,2.0129679186850535,17383424
8.735000000000001,9.934835405378589,7.535164594621413,7.092999999999999,8.665781294395376,5.520218705604622,0.08518358035944397,2.1314685568213467,0.10518173430420752,0.06518542641468042,2.2613059536580056,2.001631159984688,17547264
8.685999999999998,9.709300542362797,7.662699457637199,7.495000000000002,8.73746730339273,6.252532696607273,0.08578459505612648,2.1230195542176564,0.10033325938239215,0.07123593072986081,2.249962281889863,1.9960768265454496,17711104
8.735999999999999,10.064383980632105,7.407616019367892,7.677,9.20141496975069,6.152585030249308,0.07655879760471476,2.149900981783867,0.09967978101207173,0.053437814197357804,2.266654154176738,2.0331478093909956,17874944
8.783,10.157118262741601,7.408881737258397,7.8759999999999994,9.43598846149579,6.31601153850421,0.0783467462752014,2.136610469718774,0.10018358721181944,0.056509905338583355,2.2600106319463222,2.013210307491226,18038784
8.216,9.83446964753745,6.597530352462549,7.783999999999999,9.382694467370172,6.185305532629826,0.07821750572572148,2.128088280558586,0.10223519428840681,0.05419981716303614,2.2273303880722413,2.028846173044931,18202624
8.697,10.112874641343646,7.281125358656353,7.561,9.285983768039571,5.836016231960428,0.07810045230823252,2.128965500493844,0.09824391379335529,0.05795699082310976,2.233294874010524,2.0246361269771644,18366464
8.669,10.005453889964036,7.332546110035966,7.561,8.818516997897046,6.303483002102953,0.07976507453713563,2.1718402584393823,0.10597483099824181,0.053555318076029444,2.2440927609520096,2.099587755926755,18530304
8.218,9.626991128431971,6.809008871568029,7.461,8.530490065405004,6.391509934594996,0.08115947962117687,2.1431207448244094,0.10436029931065935,0.05795865993169438,2.247052881891828,2.0391886077569907,18694144
8.524000000000001,10.075645578087986,6.972354421912015,7.666000000000001,9.306208523328667,6.025791476671336,0.08277883497066793,2.134149733185768,0.11671006995883361,0.04884759998250225,2.193977329922514,2.074322136449022,18857984
8.321000000000002,9.741496040121199,6.900503959878805,7.718000000000001,9.234,6.202000000000001,0.08424324945857123,2.141412418584029,0.1146047555805429,0.053881743336599563,2.216037775560952,2.0667870616071062,19021824
8.71,10.142438480354393,7.277561519645609,7.523000000000001,9.027686346053557,6.0183136539464455,0.07842868877730017,2.132590827842553,0.1109837195924053,0.04587365796219502,2.2340412181329583,2.031140437552148,19185664
8.814,9.774002083331073,7.853997916668927,7.435,8.736086084776868,6.133913915223131,0.06622704495675857,2.1451249594489736,0.08168101196006167,0.05077307795345549,2.2315288769986177,2.0587210418993296,19349504
8.376,9.561311773332232,7.190688226667768,7.706,9.085233120251976,6.326766879748025,0.07797614438459273,2.1200143004457157,0.09844028399829202,0.05751200477089343,2.223292320260735,2.0167362806306963,19513344
8.119,9.354705871152193,6.8832941288478064,7.864,9.1971331516394,6.5308668483606,0.07638034042902285,2.1190493807196615,0.09598336295416034,0.05677731790388536,2.2236308212924403,2.014467940146883,19677184
8.97,10.418164355313305,7.521835644686695,8.092,9.727779936299502,6.456220063700499,0.08798672567742558,2.1399546528855957,0.11763263900544497,0.058340812349406176,2.2497463782837666,2.030162927487425,19841024
8.955,10.334015953497275,7.575984046502724,8.254,9.512810549685694,6.995189450314305,0.08983737306358908,2.1322765181461976,0.11667861193947901,0.06299613418769914,2.2357660068043197,2.0287870294880754,20004864
9.236,10.434575821548226,8.037424178451776,7.691,9.062994533516807,6.319005466483193,0.07095984777746098,2.1337015579144163,0.0888893799424514,0.053030315612470555,2.24297092771555,2.0244321881132827,20168704
8.851,9.797218262347542,7.90478173765246,7.726000000000001,9.29087827002614,6.161121729973862,0.07655782694928344,2.124681497116884,0.09194675282983751,0.061168901068729374,2.248920967431813,2.000442026801955,20332544
8.998,10.184269783818166,7.811730216181832,7.31,8.384039105433317,6.2359608945666825,0.07283683866262433,2.121074433128039,0.09293836535284923,0.05273531197239943,2.223041559944579,2.019107306311499,20496384
8.716999999999999,9.929971969997657,7.50402803000234,7.837999999999999,8.964497225917578,6.711502774082421,0.0776102622505277,2.0995742107431092,0.10076523059193869,0.0544552939091167,2.20328263894951,1.9958657825367088,20660224
8.815000000000001,10.132719621163776,7.497280378836227,7.975,9.513910328771628,6.4360896712283715,0.07779318888982134,2.1299905061721804,0.10295528143711476,0.052631096342527925,2.210767419287213,2.049213593057148,20824064
9.092,10.58397050909192,7.600029490908081,7.723999999999999,9.444431341262998,6.0035686587370005,0.0900296078684429,2.139313491682212,0.11782567086478817,0.06223354487209763,2.2258572882889,2.052769695075524,20987904
9.217000000000002,10.903131963993332,7.530868036006673,7.591999999999999,9.404643373639722,5.779356626360276,0.07445850367657839,2.1449568803111716,0.09859840616595066,0.050318601187206116,2.2338443907617687,2.0560693698605745,21151744
8.693999999999999,10.082907484319959,7.305092515680039,8.043000000000001,9.991394467247328,6.094605532752673,0.07356462324969466,2.137992793818315,0.09074630754696256,0.05638293895242678,2.210949977855227,2.0650356097814035,21315584
9.088999999999999,10.481468671101794,7.696531328898203,7.541000000000001,8.674017652113154,6.407982347886849,0.08337426694730914,2.1353302036722503,0.1133672457592125,0.053381288135405776,2.2188111690817887,2.051849238262712,21479424
9.417,10.901722533000695,7.932277466999305,7.773999999999999,9.224449585473414,6.323550414526585,0.07255521953726804,2.135462203125159,0.09821017471840399,0.046900264356132086,2.2246177391887754,2.0463066670615424,21643264
9.286000000000001,10.740896559896958,7.831103440103044,8.266,9.968892832799527,6.563107167200473,0.07581835736831025,2.132275382181009,0.1030064233498621,0.048630291386758395,2.2524467174510163,2.0121040469110016,21807104
9.038,10.456131164596561,7.619868835403439,7.830000000000001,8.792953789130092,6.86704621086991,0.07074028383940453,2.1391677871346477,0.09085735160332346,0.0506232160754856,2.2420293618053577,2.0363062124639377,21970944
9.146,10.610562733378124,7.681437266621877,8.312000000000001,9.829061633553497,6.794938366446505,0.09534305233197901,2.1222077955802283,0.12354390410999044,0.06714220055396758,2.2333982089157267,2.01101738224473,22134784
8.967,10.291160488762598,7.642839511237403,8.078999999999999,9.355138315387482,6.802861684612517,0.06346238749101754,2.1397807757059732,0.07735129440738993,0.049573480574645154,2.2614593238383796,2.018102227573567,22298624
9.203000000000001,10.808472204679983,7.597527795320019,7.908000000000001,9.410330190071411,6.4056698099285905,0.07069253859420613,2.1166645238796873,0.0875165544418182,0.05386852274659405,2.224797877439344,2.0085311703200306,22462464
9.254000000000001,10.543272663170985,7.964727336829018,7.947,9.215621693019633,6.678378306980367,0.0808376731506238,2.1027131403485932,0.09891609811939338,0.06275924818185423,2.2084815172886807,1.996944763408506,22626304
9.129000000000001,10.69762646923989,7.5603735307601125,8.167,9.596482773593301,6.737517226406697,0.08815549431989586,2.146308115621408,0.12054309802483898,0.055767890614952735,2.250734098584524,2.0418821326582917,22790144
9.131999999999998,10.973992399550006,7.290007600449989,7.9140000000000015,9.436643753476172,6.391356246523832,0.08189829954256611,2.135239464541276,0.09947691585535845,0.06431968322977377,2.2124372034284496,2.0580417256541024,22953984
9.435999999999998,10.928194357314085,7.943805642685911,8.219,9.78118724869972,6.656812751300279,0.07590928080802158,2.1284041206041975,0.09640551095359004,0.05541305066245311,2.2003982610565607,2.0564099801518343,23117824
8.832,9.970576303986695,7.693423696013307,8.052,9.616882104185487,6.487117895814512,0.07763261354217924,2.155410990615686,0.09845629127493705,0.056808935809421424,2.270255598755498,2.040566382475874,23281664
8.789000000000001,10.012408762433882,7.565591237566121,8.075,9.268467636762722,6.881532363237276,0.08464692537672812,2.134698788821697,0.11065917750586786,0.05863467324758838,2.2254147977194756,2.0439827799239185,23445504
8.716,9.825235772953613,7.606764227046385,8.196,9.64075049749083,6.75124950250917,0.09254030110314486,2.1153996070226033,0.11408679883686032,0.0709938033694294,2.2197236504099935,2.011075563635213,23609344
9.338,11.062458175775799,7.613541824224199,8.152,9.510431448399219,6.79356855160078,0.07296591481814774,2.13740702321132,0.09208074904248871,0.05385108059380676,2.2264006686385307,2.0484133777841094,23773184
9.877,11.671826175427583,8.082173824572418,8.261999999999999,9.958453948682367,6.5655460513176305,0.08311324813403186,2.1391890158255893,0.10405304578155865,0.062173450486505064,2.2447003841034934,2.033677647547685,23937024
9.562999999999999,10.728187109437792,8.397812890562205,8.057,9.423931234554248,6.690068765445752,0.07444275255935881,2.140062845249971,0.09259476967806293,0.05629073544065468,2.226887397133184,2.0532382933667574,24100864
8.891,9.937980897628988,7.844019102371012,7.808,9.248817823321186,6.367182176678814,0.08464899909061688,2.1306669513384504,0.09976423455977489,0.06953376362145887,2.256530280082829,2.0048036225940717,24264704
9.399999999999999,10.626906679417793,8.173093320582204,8.395,10.098979166539308,6.691020833460691,0.07960569639690215,2.146043829123179,0.10621463546371933,0.05299675733008498,2.2593163245131644,2.032771333733194,24428544
9.716999999999999,10.933034950155626,8.500965049844371,8.57,10.399294946147286,6.7407050538527145,0.08804325636786715,2.143236436446508,0.11850928844927319,0.057577224286461115,2.2412266166495476,2.045246256243469,24592384
8.82,10.440209862949859,7.199790137050142,8.003000000000002,9.543474277617126,6.462525722382878,0.09141503684222693,2.1340976148843764,0.11536745824149432,0.06746261544295955,2.2694996487004473,1.9986955810683056,24756224
8.997,10.202454686000266,7.791545313999734,8.108,9.46397787592571,6.752022124074291,0.08752683430599664,2.143822893500328,0.11727181282949749,0.0577818557824958,2.2546727173158945,2.0329730696847617,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-plunder-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
4.455,4.771867480186907,4.138132519813093,4.409,4.725873791910912,4.092126208089088,0.7471221730113029,2.7064816027879717,0.875135155187432,0.6191091908351738,2.7071546111491918,2.7058085944267516,16384
4.234,4.473633052812002,3.9943669471879972,4.194,4.572132251996573,3.8158677480034267,0.09272853581545248,2.613496959209442,0.13626549382570133,0.04919157780520363,2.6371336523116047,2.5898602661072796,180224
4.145000000000001,4.464820262022282,3.825179737977721,4.034999999999999,4.353849494275904,3.716150505724095,0.07662483334230877,2.5928587247927983,0.11951855069700565,0.033731115987611894,2.62321071909003,2.5625067304955667,344064
4.042,4.437444054197304,3.6465559458026964,4.042,4.398589399730278,3.6854106002697216,0.04938023334058618,2.5851465831200278,0.0640157154316408,0.03474475124953157,2.627103850292153,2.5431893159479024,507904
4.061999999999999,4.426549036482061,3.697450963517937,4.117,4.5163256816184,3.7176743183816,0.06460335634959237,2.5844900270303093,0.09651648615624422,0.03269022654294051,2.6238124816533177,2.545167572407301,671744
4.2589999999999995,4.808498862601188,3.709501137398811,4.213,4.527007961682503,3.8989920383174974,0.06586627052165561,2.5821933348973594,0.09623952285925386,0.03549301818405737,2.6220639766256166,2.542322693169102,835584
4.554,4.861317425474053,4.2466825745259476,4.357000000000001,4.68569590809744,4.028304091902562,0.06542688426561649,2.567473891377449,0.0850714110619081,0.04578235746932487,2.6182575502387078,2.51669023251619,999424
4.225,4.50971915987513,3.9402808401248692,4.144,4.391030362506312,3.896969637493688,0.06256214349220192,2.5733225673437117,0.0803290602561711,0.04479522672823273,2.629643412554414,2.5170017221330094,1163264
4.216,4.590090898044847,3.8419091019551534,4.1129999999999995,4.515543165387266,3.7104568346127333,0.059628940187394584,2.588620385527611,0.07730397241990825,0.04195390795488092,2.633332856552214,2.543907914503008,1327104
4.044,4.341966441063419,3.7460335589365803,4.132,4.5378768286069056,3.7261231713930933,0.0658285256940871,2.559357977906863,0.08155246288565547,0.05010458850251874,2.5946576991626586,2.524058256651067,1490944
4.305,4.644565899347976,3.9654341006520233,4.197,4.665466647692234,3.7285333523077657,0.05961105224365983,2.545501012603442,0.07252447458154078,0.04669762990577889,2.6044064187503917,2.4865956064564925,1654784
4.333,4.796789823088002,3.8692101769119986,3.97,4.544717321820041,3.3952826781799597,0.08582652457213646,2.5187198807795843,0.1624429594606704,0.00921008968360254,2.593923411985642,2.443516349573527,1818624
4.184,4.534405479409212,3.8335945205907875,4.1160000000000005,4.496610036651689,3.735389963348312,0.0675135734956711,2.536239422361056,0.09143777953876896,0.04358936745257323,2.5830812054488153,2.489397639273297,1982464
4.346,4.888884886509102,3.8031151134908985,3.9259999999999997,4.517780364662431,3.3342196353375684,0.06610650736838573,2.495965333779653,0.09985164171629535,0.03236137302047613,2.5451397126446853,2.4467909549146203,2146304
4.507,5.044011173068121,3.969988826931878,4.337,4.7709596755460115,3.903040324453988,0.08890398708172138,2.4770562102397284,0.1350924587047256,0.042715515458717164,2.5403270596226233,2.4137853608568336,2310144
4.411999999999999,4.937961975811939,3.8860380241880588,3.9809999999999994,4.436114271364895,3.5258857286351035,0.10658166473731392,2.461847626169523,0.17665464627959,0.036508683195037875,2.5317800526447543,2.391915199694292,2473984
4.4350000000000005,4.922426917598937,3.9475730824010644,3.978,4.626502891281142,3.3294971087188587,0.09924265731436507,2.4474174847205483,0.1470772734088539,0.05140804121987623,2.5189654338284346,2.375869535612662,2637824
4.6659999999999995,5.473244696483042,3.8587553035169564,4.0,4.647209394245788,3.352790605754212,0.07099472158588464,2.443066481749217,0.09559612046196031,0.046393322709808976,2.5062996350286744,2.3798333284697595,2801664
4.489,5.163232155863246,3.814767844136754,4.0600000000000005,4.76315005510915,3.356849944890851,0.10435010846704243,2.4102829923232396,0.16105337074671772,0.04764684618736714,2.5018733716726804,2.318692612973799,2965504
4.865,5.981389269027609,3.748610730972391,4.406999999999999,5.15076138646746,3.663238613532538,0.10119564617052668,2.3775265812873836,0.16812187608390528,0.03426941625714809,2.446565577298888,2.3084875852758793,3129344
4.968999999999999,5.88198904703178,4.056010952968219,4.384,4.983519807846246,3.784480192153754,0.0971873358978579,2.350908078749975,0.1413425576208815,0.05303211417483432,2.4188257215111384,2.2829904359888116,3293184
5.109,5.830088760139832,4.387911239860168,4.554,5.098007352891485,4.009992647108516,0.1113263565426071,2.337365847826004,0.16291062925566105,0.05974208382955315,2.4431451739621037,2.2315865216899047,3457024
5.292999999999999,6.186667163993396,4.399332836006603,4.737,5.584101528743751,3.889898471256249,0.11249237035711604,2.362014838059743,0.1500452703450836,0.07493947036914847,2.41794049950531,2.3060891766141762,3620864
5.028,5.9088495898846745,4.147150410115325,4.769,5.496893536171328,4.0411064638286724,0.12172470314738644,2.3201658854881924,0.18677252634190242,0.05667687995287046,2.4109792117110818,2.229352559265303,3784704
5.220000000000001,6.051107694585967,4.388892305414034,4.449,5.218460200400255,3.679539799599745,0.10508820715670779,2.362897727886836,0.14402098014681758,0.066155434166598,2.4471707083116794,2.2786247474619925,3948544
5.5569999999999995,6.599248051089566,4.514751948910433,4.803000000000001,5.313216620662245,4.292783379337757,0.1395452300862719,2.335794249176979,0.19389717256836175,0.08519328760418204,2.409236689004905,2.262351809349053,4112384
5.279,6.465646114054228,4.092353885945772,4.761000000000001,5.402583198034364,4.119416801965638,0.08754851403646167,2.3559698532025024,0.10961919493710229,0.06547783313582106,2.408912506445822,2.3030271999591827,4276224
5.33,5.98018458917449,4.67981541082551,5.087000000000001,5.983828300177911,4.19017169982209,0.10451594996266064,2.358504655957222,0.15459709896924578,0.054434800956075516,2.431493627271574,2.2855156846428697,4440064
5.141000000000001,5.877144686865294,4.404855313134708,4.787999999999999,5.746966109932983,3.8290338900670156,0.11966829675560194,2.350127343336741,0.17668368165329157,0.06265291185791232,2.406003124458056,2.294251562215426,4603904
5.583,6.411710444003211,4.754289555996789,4.917,5.929067685483535,3.904932314516465,0.12014573374763127,2.3189161678155266,0.1551578551936253,0.08513361230163725,2.3814843729921242,2.256347962638929,4767744
5.867,7.166207835567505,4.567792164432495,5.154000000000001,5.958017412746765,4.349982587253237,0.1301144058971355,2.320613762736321,0.21483703448939673,0.04539177730487427,2.3798320897162717,2.2613954357563704,4931584
5.891,7.238282078853571,4.543717921146429,5.063999999999999,5.898520221444633,4.2294797785553655,0.1179211964830756,2.325020428498586,0.16815481641704239,0.0676875765491088,2.391610645203836,2.2584302117933355,5095424
5.8549999999999995,7.043244503458778,4.666755496541221,5.292,6.461921364878854,4.122078635121146,0.09747846482011173,2.321450620889664,0.1305983076810302,0.06435862195919326,2.3760892062647327,2.2668120355145955,5259264
6.116999999999999,7.481888640146146,4.752111359853852,5.397,6.7763915325243955,4.017608467475605,0.11029490659323829,2.314841346939405,0.1570858442800559,0.0635039689064207,2.3889382740027516,2.2407444198760587,5423104
6.237,7.739464974633353,4.734535025366648,5.1899999999999995,6.065179981489521,4.314820018510478,0.09831096798491971,2.317650493979454,0.13658245717746556,0.060039478792373875,2.3744810133920398,2.2608199745668687,5586944
6.026,6.953892235122161,5.098107764877839,5.383,6.454830676926164,4.311169323073836,0.1424231357562045,2.296089540918668,0.19339452219712622,0.09145174931528277,2.3615602476498974,2.2306188341874384,5750784
6.295,7.707757941050058,4.882242058949942,5.752000000000001,7.05066700889797,4.453332991102031,0.12062442097812887,2.3128044972817103,0.18539034320583014,0.05585849875042759,2.3866780735572615,2.238930921006159,5914624
6.707000000000001,8.156393321358975,5.257606678641026,5.719,6.786758867909792,4.651241132090209,0.11423278201060985,2.292023735245069,0.15902559287232115,0.06943997114889854,2.3775893468061122,2.206458123684026,6078464
6.272,7.548470132827243,4.995529867172757,5.494000000000001,6.490415575952123,4.497584424047878,0.09203765263470506,2.3059742579857514,0.11894646764680299,0.06512883762260714,2.393972909735821,2.2179756062356817,6242304
6.537999999999999,8.147166243742392,4.928833756257607,5.453,6.577100084512051,4.328899915487949,0.0991297834863265,2.31252039372921,0.1328164983477714,0.06544306862488161,2.380424451299541,2.2446163361588787,6406144
6.501,7.732433717258059,5.269566282741942,5.7379999999999995,6.963265685473971,4.512734314526028,0.09222337164295212,2.316860308249791,0.12167790712996973,0.06276883615593451,2.374632379511349,2.2590882369882332,6569984
6.736,8.202336932631788,5.269663067368212,6.304,7.643770129537153,4.964229870462847,0.11920462981797748,2.303612254063288,0.15137433046729526,0.08703492916865971,2.3450745411357574,2.2621499669908185,6733824
6.609999999999999,7.797998316497123,5.4220016835028755,6.1129999999999995,7.21189080440233,5.014109195597669,0.13557972935959695,2.2748781343301134,0.19057955975691648,0.08057989896227742,2.324454075082697,2.2253021935775297,6897664
7.042999999999999,8.570580112465464,5.515419887534535,5.942,7.0145278551161265,4.869472144883874,0.09538548435084519,2.267501935362816,0.12046685647084812,0.07030411223084226,2.3391519946093093,2.1958518761163224,7061504
7.103,8.640868980115016,5.5651310198849835,6.021,7.144,4.898,0.10334085471307237,2.2894665857156116,0.1313122987604987,0.07536941066564604,2.3849478121115713,2.193985359319652,7225344
6.665000000000001,8.192051079695766,5.137948920304237,6.122999999999999,7.411720683468687,4.834279316531312,0.09667500273014104,2.330465826392174,0.12430270918787784,0.06904729627240425,2.3781303078827007,2.2828013449016473,7389184
7.011,8.730252453829861,5.291747546170138,6.49,8.237918762414317,4.7420812375856825,0.09707539950807886,2.3199078351259237,0.13212642079017478,0.06202437822598294,2.3815115026966343,2.258304167555213,7553024
7.090000000000001,8.481064340711818,5.698935659288185,5.848999999999999,7.090551046071002,4.607448953928997,0.1060163863934576,2.2800634900728864,0.14310267462191345,0.06893009816500177,2.3655215833811325,2.1946053967646404,7716864
6.709999999999999,7.912131440400756,5.507868559599242,6.431,7.557955633554401,5.304044366445599,0.09126540225309623,2.299591134985288,0.1292824200475683,0.05324838445862416,2.3822687565891405,2.216913513381436,7880704
6.890000000000001,8.216921248605207,5.563078751394794,5.968,6.878711809520443,5.057288190479557,0.1366969358796874,2.2187294532855355,0.17419157396304236,0.09920229779633243,2.3485995054764985,2.0888594010945725,8044544
7.578,9.357656146563151,5.79834385343685,6.465999999999999,7.708080512688287,5.223919487311711,0.11253287487973765,2.288360882798831,0.13520603367840306,0.08985971608107224,2.3596474694218736,2.217074296175788,8208384
7.0,8.402711659607919,5.5972883403920815,6.5009999999999994,7.810117641772503,5.191882358227496,0.11223845374770458,2.2725314994653067,0.14280425678200903,0.08167265071340013,2.3859924407585322,2.1590705581720813,8372224
7.7620000000000005,9.207847848150006,6.3161521518499955,6.561,7.716668204979266,5.405331795020734,0.09875713288784024,2.293830526868503,0.13897244913233048,0.058541816643349995,2.3714157920213976,2.216245261715608,8536064
7.497,9.261341520227873,5.732658479772128,6.404999999999999,7.552059283559485,5.257940716440514,0.09673843653872605,2.2896713167428975,0.11921791615293073,0.07425895692452136,2.3472510653816365,2.2320915681041584,8699904
7.376,9.047904303481513,5.704095696518488,6.470000000000001,7.837647615433157,5.102352384566844,0.10872178693922854,2.276584568619728,0.15426539697894423,0.06317817689951286,2.337111134340563,2.216058002898893,8863744
7.195,9.029035168692246,5.360964831307753,6.185,7.107499322492976,5.262500677507023,0.08776986844216779,2.2810967276493708,0.10827743567760505,0.06726230120673053,2.3577140216330976,2.204479433665644,9027584
7.044,7.97757592085486,6.110424079145139,6.644999999999999,7.917550588385388,5.3724494116146095,0.10036970416549591,2.279792277018229,0.14688569172635926,0.05385371660463256,2.3684169174707104,2.1911676365657473,9191424
7.418000000000002,8.763457542994207,6.072542457005798,6.426,7.736680739158091,5.115319260841909,0.10688745447744921,2.279302536447843,0.15368111016884745,0.06009379878605097,2.3622008523217533,2.1964042205739327,9355264
7.397,8.742667492362061,6.051332507637938,6.384,7.688800367872419,5.079199632127581,0.08751193482118344,2.2719213883082072,0.1141348629738827,0.06088900666848418,2.375322987153556,2.1685197894628585,9519104
7.815,8.991088857187245,6.638911142812756,6.723000000000001,7.936202786017244,5.509797213982758,0.13663226882927113,2.328040404121081,0.21534074106983514,0.05792379658870711,2.4056121519072984,2.250468656334864,9682944
7.905000000000001,9.495309718262453,6.314690281737549,6.880000000000001,8.06939480409156,5.690605195908441,0.1033794756668309,2.279034233093262,0.13837871299084878,0.06838023834281301,2.3667373380327477,2.191331128153776,9846784
7.663000000000001,9.32189752546684,6.004102474533163,6.894999999999999,8.11618180464663,5.673818195353368,0.08810338489711281,2.294801965355873,0.13113139988436145,0.04507536990986417,2.3723553602688043,2.217248570442942,10010624
7.802,9.365283723448817,6.238716276551182,6.840999999999999,8.126320582578526,5.555679417421474,0.12600291396180785,2.244794221719106,0.18763844016571163,0.06436738775790407,2.333476793926276,2.156111649511936,10174464
7.892,9.562872825800934,6.221127174199066,6.816,8.03606721126338,5.59593278873662,0.0876143430670102,2.28349584043026,0.13108056241545168,0.04414812371856873,2.3669165556010148,2.200075125259505,10338304
8.067,9.405731115646454,6.728268884353546,7.153999999999999,8.351791300686392,5.956208699313606,0.08404046519814673,2.232466697196166,0.11087042885905402,0.05721050153723945,2.365619884742542,2.0993135096497904,10502144
7.781999999999999,9.42658991849032,6.137410081509678,6.5200000000000005,7.91677485658928,5.123225143410721,0.09467700667058424,2.250121371944745,0.1266501613565242,0.06270385198464426,2.340308235990242,2.159934507899248,10665984
7.763000000000001,9.001636750625462,6.52436324937454,7.015000000000001,8.412993204561452,5.617006795438548,0.1425667012420793,2.2181502252817156,0.21265966573001838,0.0724737367541402,2.2923461303039265,2.1439543202595046,10829824
8.163,9.733235969528147,6.592764030471853,6.907000000000001,7.764030337852751,6.049969662147251,0.1008700673623631,2.242010275522868,0.1436119583934618,0.05812817633126441,2.3469178195162392,2.137102731529497,10993664
8.326,9.744176293695533,6.907823706304467,6.911,7.982237135278645,5.839762864721354,0.1191073285726209,2.1900100886821745,0.15338413194607542,0.08483052519916637,2.2523826714090394,2.1276375059553096,11157504
7.916999999999999,9.25042453854727,6.583575461452729,7.129,8.09668228257006,6.161317717429941,0.12269685737167793,2.217944191396236,0.16501145511921933,0.08038225962413653,2.3153559184193813,2.1205324643730905,11321344
7.780000000000001,9.254381226142005,6.305618773857997,7.043999999999999,8.27929105881974,5.808708941180257,0.09782823164326443,2.2432813892761865,0.13350362862735643,0.062152834659172415,2.3483534182043826,2.1382093603479904,11485184
8.154,9.687533175382912,6.620466824617087,6.998,8.570277329226622,5.4257226707733786,0.09526816528911386,2.2471967647473017,0.12957726911655584,0.060959061461671876,2.337194117922142,2.1571994115724613,11649024
7.968000000000001,9.490693665843528,6.445306334156474,6.4799999999999995,7.800507478206768,5.159492521793231,0.11002728921982145,2.2935493419567745,0.16880857133427102,0.0512460071053719,2.35526549336665,2.231833190546899,11812864
8.409,9.516289031825025,7.301710968174977,6.274,7.349241368251799,5.198758631748201,0.11841636098300415,2.272387782732646,0.14763901535234106,0.08919370661366724,2.318440071783114,2.226335493682178,11976704
8.477,9.688668684088189,7.265331315911812,7.469000000000001,8.694605564608779,6.243394435391224,0.12614171877503394,2.2381594528754554,0.17386066551680002,0.07842277203326785,2.30556067345472,2.170758232296191,12140544
8.541,9.271909707145829,7.810090292854172,7.376,8.638007923905393,6.113992076094608,0.1120909196324646,2.2303090363740923,0.14632591318749552,0.07785592607743369,2.2997083638549505,2.160909708893234,12304384
8.293999999999999,9.787995983930344,6.8000040160696535,7.388,8.615646528932494,6.160353471067506,0.08152585218970969,2.2604384531577426,0.11468831615023482,0.048363388229184553,2.3171386636214053,2.20373824269408,12468224
8.537,10.009766444484665,7.064233555515337,7.053,7.974173707831482,6.131826292168518,0.07199626856017852,2.2796272923549017,0.09259573566878081,0.05139680145157623,2.367728972145993,2.1915256125638103,12632064
8.718,9.904800741489488,7.531199258510511,6.544000000000001,7.30387104169063,5.784128958309373,0.1150207688954348,2.2508152097463605,0.1677100975467155,0.062331440244154115,2.3141456997620615,2.1874847197306595,12795904
9.059000000000001,10.985538086828289,7.1324619131717135,6.728,7.906039048588798,5.549960951411202,0.10835122584054861,2.224145196874937,0.14041754278030083,0.0762849089007964,2.326501110588413,2.1217892831614606,12959744
8.551,9.895994052031458,7.206005947968542,6.853,7.80377915416778,5.902220845832219,0.10356096575657522,2.2396967828273775,0.1414560037035868,0.06566592780956365,2.315681041365082,2.163712524289673,13123584
8.572,10.489492112108938,6.654507887891061,7.184,8.6452337253157,5.7227662746843,0.10921158360627785,2.2316921919584276,0.15737781957367689,0.061045347638878804,2.3309603734673625,2.1324240104494927,13287424
8.603000000000002,9.436475254581683,7.76952474541832,7.0409999999999995,8.345648994940785,5.736351005059214,0.1211994418563942,2.211472480495771,0.1616916650360432,0.08070721867674518,2.323410976511086,2.0995339844804555,13451264
8.628,10.435942476961035,6.820057523038965,7.106,8.042089739287853,6.169910260712147,0.10847276550096766,2.230109942952792,0.15752022824766077,0.059425302754274545,2.314032200903193,2.146187685002391,13615104
8.870999999999999,10.097461984734952,7.644538015265045,7.063000000000001,8.553302318323366,5.572697681676635,0.11556985735272365,2.2513941506544746,0.15851309216325776,0.07262662254218955,2.285890458341935,2.2168978429670143,13778944
8.617999999999999,10.314583625996667,6.921416374003331,6.956,7.983630283711024,5.928369716288977,0.12231973844269906,2.2089313358068465,0.16108397321001477,0.08355550367538334,2.3070869316969933,2.1107757399166998,13942784
8.888,10.379561597789378,7.396438402210623,7.2909999999999995,8.456216288935234,6.125783711064765,0.11636142337229101,2.2187357882658643,0.15914443637622167,0.07357841036836037,2.300618521199079,2.1368530553326495,14106624
8.915000000000001,10.706135114948061,7.12386488505194,7.194,8.575609206686174,5.812390793313826,0.09998864708468314,2.231614655256272,0.12664706070530765,0.07333023346405862,2.2918288388484775,2.1714004716640662,14270464
8.710999999999999,10.614577946919956,6.807422053080042,7.647,9.182174582905802,6.111825417094199,0.11565217250026757,2.2195462276538214,0.16057328348344668,0.07073106151708847,2.294090743911175,2.1450017113964677,14434304
8.485,9.697231413551059,7.27276858644894,7.152000000000001,8.584129882377992,5.719870117622009,0.10965759788329396,2.2567220558722814,0.15799696578069258,0.06131822998589533,2.316193105511755,2.1972510062328077,14598144
9.261,11.34290994041529,7.179090059584708,7.478,8.782245375686646,6.173754624313354,0.11779622645117338,2.250604315598806,0.16460266576025923,0.07098978714208755,2.3354613393919914,2.16574729180562,14761984
8.651,10.108336268676519,7.193663731323481,7.261,8.3816288413208,6.1403711586792,0.12011987674050029,2.242724452912807,0.17515677351226316,0.06508297996873741,2.3377828670195613,2.147666038806053,14925824
8.861,9.98211061006486,7.739889389935142,7.505,8.986230907049944,6.023769092950056,0.11512908230846124,2.228145707647006,0.175704536817309,0.05455362779961349,2.3244083069558146,2.1318831083381973,15089664
8.761,10.547037233654438,6.974962766345561,7.343999999999999,8.653612156327208,6.034387843672791,0.13648879152412213,2.2130392531553906,0.2082061623344737,0.06477142071377058,2.3100656746391994,2.116012831671582,15253504
9.205,10.501636032200247,7.908363967799753,7.611,8.477538516166478,6.744461483833523,0.11354864371630047,2.2127908766269684,0.14104274096380431,0.08605454646879662,2.318949624925821,2.106632128328116,15417344
8.548999999999998,9.847371672519081,7.250628327480915,7.662000000000001,9.34826688279169,5.975733117208312,0.11320880524193241,2.2134263480703034,0.16416051406131124,0.06225709642255359,2.3591789945134978,2.067673701627109,15581184
8.967,10.72328044457598,7.210719555424021,7.231,8.550275937777991,5.911724062222008,0.12948489924892778,2.2375057995319367,0.16515847770763334,0.09381132079022222,2.3000144041083033,2.17499719495557,15745024
9.11,10.866792531860265,7.353207468139734,7.465999999999999,9.197659319843252,5.734340680156746,0.1065131356629232,2.2414180328448614,0.12944925774277274,0.08357701358307366,2.302134082335944,2.180701983353779,15908864
8.867999999999999,10.093812383686833,7.642187616313164,7.572000000000001,8.66710547437222,6.476894525627783,0.1429878130555152,2.2161423643430074,0.1883086886919854,0.097666937419045,2.2788211971790155,2.153463531506999,16072704
8.979,10.13847789974626,7.819522100253739,7.6110000000000015,8.74442357483864,6.477576425161363,0.10344209354370829,2.2205861727396647,0.14097597533095244,0.06590821175646414,2.3073089816392636,2.133863363840066,16236544
9.004000000000001,10.29525675216047,7.7127432478395335,8.068,9.027727044528808,7.108272955471192,0.09916831539788591,2.216422500709693,0.14115322730227067,0.05718340349350114,2.3238198497213296,2.1090251516980563,16400384
9.564,10.3105413585328,8.8174586414672,7.7299999999999995,8.628977196596221,6.831022803403779,0.10952706048265096,2.2466811567544935,0.1511715004138083,0.0678826205514936,2.3190975732435413,2.174264740265446,16564224
9.115999999999998,10.425612156327206,7.806387843672789,7.096000000000001,7.857238464608825,6.334761535391177,0.0944504465752591,2.2380025863647464,0.1361094865702613,0.05279140658025689,2.3004427053595182,2.1755624673699745,16728064
8.983,10.32281379303245,7.643186206967551,7.311,8.252938957682503,6.369061042317497,0.10044711798739925,2.207310727238655,0.1525824598281265,0.048311776146672,2.2881514608992037,2.1264699935781066,16891904
9.193,10.530146588822632,7.855853411177368,7.301,8.358208115746375,6.243791884253625,0.11565646960710481,2.159380958477656,0.14987561637457206,0.08143732283963756,2.242100356073929,2.0766615608813828,17055744
9.373000000000001,10.552313783519892,8.19368621648011,8.466,9.385676029914881,7.546323970085116,0.09743797401897604,2.222076996167501,0.13822297822447488,0.05665296981347721,2.291374965900323,2.1527790264346787,17219584
9.431999999999999,10.560572549728194,8.303427450271803,7.95,8.72651786843575,7.173482131564251,0.10598606070658809,2.1831533501545586,0.1432295737936638,0.06874254761951237,2.2538720725940893,2.112434627715028,17383424
9.315000000000001,10.26544463279036,8.364555367209643,7.718000000000001,8.34966130164828,7.08633869835172,0.1259127291074643,2.181883278489113,0.18474590641910849,0.0670795517958201,2.2606323478299357,2.1031342091482905,17547264
9.687999999999999,11.144226630713776,8.231773369286222,7.95,9.200199984002559,6.6998000159974405,0.1300690155786772,2.172837657729785,0.17160759494236227,0.08853043621499213,2.2356513710444244,2.110023944415146,17711104
9.096,10.275026717254534,7.9169732827454675,7.739,8.665892118857421,6.812107881142579,0.10156920733861623,2.181116039057573,0.12410895829649976,0.0790294563807327,2.2833607602468566,2.0788713178682894,17874944
9.948,10.93173573687246,8.964264263127541,7.572,8.314506565627537,6.829493434372463,0.14196575273138776,2.210013752182325,0.19274171734946843,0.09118978811330708,2.3006459969163373,2.1193815074483124,18038784
9.646,10.461011656358362,8.83098834364164,8.634,9.884697405450256,7.383302594549745,0.11499454244039949,2.210569494962692,0.1846467500163962,0.0453423348644028,2.260236351745908,2.1609026381794765,18202624
9.319,10.300177353998757,8.337822646001245,8.106,9.11399007931626,7.09800992068374,0.10924450481931365,2.236783797542254,0.1390786018438501,0.0794104077947772,2.2813793048876434,2.1921882901968646,18366464
9.402,10.366041492882957,8.437958507117042,7.7989999999999995,8.586660459842944,7.011339540157055,0.12438746388846385,2.196203943093618,0.17338082215240935,0.07539410562451834,2.2495476062694975,2.1428602799177385,18530304
9.491000000000001,10.284869636653275,8.697130363346728,7.833,8.805265910129528,6.860734089870472,0.12568420975779487,2.217962907751401,0.1820462906395855,0.06932212887600425,2.2694081967926576,2.1665176187101447,18694144
9.584,10.72724275637329,8.44075724362671,7.953,8.984436377097492,6.921563622902508,0.09215132854102796,2.244508622090022,0.14687133169784966,0.03743132538420628,2.3110349736202456,2.177982270559798,18857984
9.334999999999999,10.203035137537645,8.466964862462353,8.101,9.136494567827375,7.065505432172627,0.12072676288274424,2.20867031365633,0.1591004429425534,0.08235308282293508,2.298197819155185,2.119142808157475,19021824
9.017,9.924017640401772,8.109982359598227,8.1,8.87556431067965,7.32443568932035,0.13630246457954243,2.2141902794440584,0.19092956124374488,0.08167536791533996,2.266231166003976,2.162149392884141,19185664
9.712,10.613685089152526,8.810314910847474,8.471,9.396131882490275,7.545868117509725,0.1340118961719175,2.224437986811002,0.16592223627640723,0.10210155606742777,2.2796353684652693,2.1692406051567343,19349504
9.531,10.723924557547543,8.338075442452459,8.018999999999998,8.976543210513237,7.06145678948676,0.12472950572458404,2.2249443203210832,0.19366726107980625,0.05579175036936182,2.2757123953426706,2.174176245299496,19513344
9.940999999999999,11.32998128137135,8.552018718628648,8.172,9.053292233030566,7.290707766969435,0.1411286828729013,2.188297523061434,0.17643311477306467,0.10582425097273795,2.237520564006595,2.139074482116273,19677184
10.319999999999999,11.296227432517647,9.34377256748235,8.102,8.94065129821637,7.263348701783632,0.1282977683159212,2.229941886663437,0.17917317200163851,0.07742236463020392,2.3084822226013335,2.1514015507255406,19841024
9.530999999999999,10.32644264406681,8.735557355933187,7.805,8.799869338154513,6.810130661845486,0.12110357495645678,2.211108981569608,0.18092307003460442,0.06128407987830913,2.2810478245861114,2.141170138553105,20004864
9.572,10.80996445829434,8.334035541705658,7.889999999999999,8.886975425975985,6.893024574024012,0.11630398298924163,2.218684843182564,0.177173211944831,0.05543475403365229,2.2916263024251973,2.1457433839399305,20168704
10.477999999999998,11.962087598492756,8.99391240150724,8.244000000000002,9.028680826833435,7.459319173166569,0.12519722646102305,2.191633736093839,0.1479580756054616,0.10243637731658452,2.2376643921997608,2.1456030799879175,20332544
9.391,10.777314899292366,8.004685100707635,8.028000000000002,9.257673127298473,6.798326872701532,0.122355387887607,2.183081485827764,0.15519916690655838,0.08951160886865561,2.246041116062579,2.1201218555929486,20496384
9.145999999999999,10.29621041553274,7.995789584467259,8.186000000000002,9.109333092659417,7.262666907340586,0.10017092524406805,2.2024159014225004,0.130959513858526,0.0693823366296101,2.2939308903701434,2.1109009124748574,20660224
9.924,10.635142742352054,9.212857257647945,8.042,9.049400615445514,7.034599384554486,0.09001598717489584,2.2040952454010645,0.12577969249484716,0.054252281854944504,2.267487528349273,2.140702962452856,20824064
9.237,10.148010976882276,8.325989023117724,8.036,8.62608812901125,7.4459118709887475,0.11823133748645578,2.181399033466975,0.15657350379686857,0.079889171176043,2.24369553539573,2.1191025315382195,20987904
9.929999999999998,11.220232537180797,8.639767462819199,8.886,10.008873100577263,7.763126899422735,0.09970293769923347,2.1913909514745074,0.1534250172815966,0.045980858116870325,2.2643778237222723,2.1184040792267425,21151744
9.79,10.712453250847975,8.867546749152023,8.109,9.398530534729597,6.819469465270403,0.1011256409808993,2.1751395016908646,0.1458578216066008,0.05639346035519779,2.2448629256879853,2.105416077693744,21315584
10.134,11.170351291792509,9.097648708207492,8.122,9.269282005437198,6.974717994562801,0.09488441214586293,2.183291020492713,0.13694410146060043,0.05282472283112544,2.2833796265529585,2.0832024144324675,21479424
10.225,11.417822283494067,9.032177716505933,8.745999999999999,10.028389956292546,7.463610043707452,0.13350567365996535,2.178075235088666,0.20604026736116463,0.06097107995876608,2.2470228370626066,2.1091276331147255,21643264
9.452,10.587304364476768,8.316695635523232,7.7909999999999995,8.499525934599433,7.082474065400566,0.08318700129166243,2.1825534681479133,0.12095855482475915,0.04541544775856571,2.284269747834544,2.0808371884612824,21807104
10.009,11.698689024643292,8.319310975356709,8.112,9.266615087377607,6.957384912622393,0.10134058223726845,2.1824662943681084,0.13558631432914234,0.06709485014539457,2.2392510387273075,2.1256815500089092,21970944
10.331,11.432657387757192,9.229342612242807,8.343999999999998,9.603676148857314,7.084323851142681,0.09561882068713502,2.2094144602616628,0.1415933453354916,0.04964429603877845,2.2823847720162,2.1364441485071257,22134784
10.028,11.362771890624012,8.693228109375989,8.761,9.977580864554428,7.544419135445571,0.13605950060300526,2.160497366388639,0.17847259764219942,0.0936464035638111,2.2212943618789094,2.0997003708983684,22298624
10.169,11.44585120511358,8.89214879488642,9.189000000000002,10.005706189519831,8.372293810480173,0.11362193611760929,2.200668713450432,0.1613215433514582,0.06592232888376037,2.248529699154808,2.152807727746056,22462464
10.043999999999999,11.278205817519913,8.809794182480085,8.235,9.20426002703093,7.265739972969069,0.12566483262926337,2.175699340303739,0.20040974859061567,0.05091991666791107,2.2240397202834865,2.127358960323991,22626304
10.788,11.650366511409157,9.925633488590844,9.003,10.178508825998343,7.827491174001659,0.09619718150546151,2.1826593925555544,0.13407126922762322,0.0583230937832998,2.2637148098959567,2.101603975215152,22790144
9.632000000000001,10.60401646076597,8.659983539234032,8.406,9.598536791885266,7.213463208114735,0.11654229032186166,2.1598192373911536,0.16199147903837824,0.07109310160534507,2.2143669721017263,2.105271502680581,22953984
9.975,11.047140382599219,8.90285961740078,9.047,10.122853614577746,7.971146385422255,0.1060617514730741,2.203750121593475,0.1537045615832984,0.05841894136284981,2.2986813250297224,2.108818918157228,23117824
10.842,12.280289261588225,9.403710738411776,8.694999999999999,9.335675424844748,8.054324575155249,0.11831028588737047,2.1509497195482252,0.1617876446071659,0.07483292716757503,2.222316888994701,2.0795825501017493,23281664
10.088,11.141250207690462,9.034749792309537,8.982000000000001,9.983596725234264,7.980403274765738,0.14074749872088427,2.1301925356189413,0.18092174101664787,0.10057325642512066,2.2211523751862674,2.039232696051615,23445504
10.033,11.795158051935182,8.270841948064817,8.394,9.174284563476684,7.613715436523315,0.15750764119438823,2.141607434550921,0.22211281225020785,0.09290247013856862,2.2001339243483713,2.083080944753471,23609344
10.016999999999998,10.839387378307812,9.194612621692183,8.194999999999999,9.046871469178301,7.343128530821696,0.10519963148981329,2.164318977793058,0.1615309150020748,0.04886834797755177,2.229139265094271,2.0994986904918447,23773184
9.743,11.322892717876755,8.163107282123246,7.8260000000000005,8.949042296621103,6.702957703378898,0.1460938083939254,2.136806328594685,0.21955686505010027,0.07263075173775055,2.231549346412107,2.0420633107772628,23937024
10.541999999999998,12.03872175102789,9.045278248972107,8.216999999999999,9.448527912797756,6.9854720872022416,0.10680818835583823,2.0907891521851227,0.16003465114059232,0.05358172557108415,2.2533048155391655,1.92827348883108,24100864
10.206,11.340109342171203,9.071890657828796,8.19,9.104833318151453,7.275166681848545,0.12446892959997054,2.1403471594055494,0.19015577884714405,0.05878208035279703,2.283243530993294,1.9974507878178047,24264704
10.575,11.809927123355868,9.34007287664413,8.824,9.588881690197903,8.059118309802097,0.10922681822751953,2.1007277925809227,0.13790110537604244,0.08055253107899661,2.278576809722007,1.9228787754398384,24428544
10.806000000000001,12.025173490525447,9.586826509474555,9.085,10.37054463166395,7.7994553683360515,0.09028278120482956,2.179667113721371,0.11064816378607825,0.06991739862358087,2.279232559298758,2.0801016681439837,24592384
10.282,11.264392996717708,9.299607003282292,8.803999999999998,10.013174925310642,7.594825074689355,0.12739257508267957,2.1613669981559123,0.18774818211377572,0.0670369680515834,2.229852988462111,2.0928810078497135,24756224
10.337,11.411179221545455,9.262820778454545,8.629999999999999,9.685338808155938,7.57466119184406,0.09777088911893463,2.1332827980319657,0.13314893646005405,0.06239284177781519,2.2101568531226197,2.056408742941312,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-plunder-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
4.520999999999999,4.784493832944909,4.257506167055089,4.470000000000001,4.763052896249125,4.1769471037508765,1.159149019792676,2.7050365924835207,1.790618841131383,0.5276791984539687,2.706783735037829,2.7032894499292124,16384,0.9034167662262916,5.162262582778931
4.445,4.848391869030599,4.041608130969402,4.473000000000001,4.812618904067486,4.133381095932515,0.14033965943381188,2.6895517647266387,0.1593701191317909,0.12130919973583287,2.704695528969617,2.6744080004836603,180224,2.2876121163368226,4.041131806373596
4.389,4.785823638408803,3.9921763615911976,4.349,4.899208142433388,3.798791857566612,0.12239578124135728,2.6924928069114684,0.13694631056770354,0.10784525191501101,2.7071719669883483,2.6778136468345886,344064,3.2305959463119507,3.9355621576309203
4.377,4.608302831802812,4.145697168197188,4.353,4.516036805660562,4.1899631943394375,0.11770653333514924,2.6999060243368147,0.1261949430497982,0.1092181236205003,2.7125051690547384,2.687306879618891,507904,3.5546679735183715,3.9745445251464844
4.522,4.781144747197392,4.262855252802608,4.464,4.781496456673142,4.146503543326859,0.11599982650950551,2.693679592013359,0.13233176376104067,0.09966788925797034,2.7077819844770525,2.679577199549666,671744,3.6002312183380125,4.08661162853241
4.085,4.457672778721494,3.7123272212785055,4.209,4.700537384132682,3.7174626158673174,0.10322084752842782,2.686455878615379,0.11255147379356792,0.09389022126328772,2.7181272917054033,2.654784465525355,835584,3.985708141326904,3.706493949890137
4.007000000000001,4.220964950400761,3.79303504959924,4.098999999999999,4.4389249917261155,3.759075008273883,0.09159118924289937,2.6824509114027024,0.101339500673033,0.08184287781276574,2.710921860935713,2.653979961869692,999424,3.81289689540863,3.7202453136444094
4.166,4.432503283281839,3.8994967167181613,4.078,4.503083521204951,3.652916478795049,0.10279009882360693,2.6789519131183623,0.11142114137508467,0.09415905627212919,2.6986388257728477,2.659265000463877,1163264,3.835988759994507,3.916735529899597
4.104,4.296416215532891,3.911583784467109,4.074,4.390075940242214,3.7579240597577854,0.09798253336921328,2.6795274168252945,0.11034023228802634,0.08562483445040023,2.70559165202689,2.653463181623699,1327104,3.8028350591659548,3.8913501501083374
4.172,4.6211057781859415,3.7228942218140584,3.9199999999999995,4.140408711261601,3.699591288738398,0.0862361202947795,2.6707596302032472,0.09622013032942858,0.07625211026013043,2.7092420215058186,2.632277238900676,1490944,3.9452099323272707,3.9812726974487305
4.34,4.746595622209585,3.9334043777904144,4.3260000000000005,4.753087812984638,3.898912187015364,0.0930082351900637,2.653183454275131,0.10784709002022683,0.07816938035990056,2.7116726070773405,2.594694301472922,1654784,3.805817985534668,4.171654891967774
4.575,4.968884500837492,4.181115499162509,4.63,5.036521832132052,4.223478167867948,0.09041675794869661,2.654233971238136,0.10313293069648706,0.07770058520090616,2.7052516622955336,2.603216280180739,1818624,4.085288262367248,4.398705792427063
4.495,5.141935081750867,3.8480649182491335,4.726,5.071230357877171,4.380769642122829,0.08193071424029764,2.6567745238542555,0.09298744981608527,0.07087397866451002,2.7033276713328704,2.6102213763756406,1982464,4.253859639167786,4.324528622627258
4.837000000000001,5.3815925082114155,4.292407491788586,4.546,4.944552380497219,4.147447619502781,0.08207220635376863,2.6486393570899964,0.08941113771908761,0.07473327498844966,2.6874797492482894,2.6097989649317035,2146304,4.014978766441345,4.580932664871216
4.729000000000001,5.353266769898896,4.104733230101106,4.816,5.450085167781111,4.181914832218888,0.07492265985347327,2.628235885500908,0.09254630600565641,0.05729901370129012,2.667063330344723,2.5894084406570927,2310144,4.201526045799255,4.450374150276184
5.225,6.016962751649343,4.433037248350656,4.59,5.151604843283959,4.028395156716041,0.07568955379538236,2.6264719873666764,0.09179045684284276,0.05958865074792196,2.684200399559061,2.5687435751742917,2473984,4.496048784255981,4.853921604156494
5.324,5.709076615753281,4.938923384246719,4.876,5.5468531881119745,4.205146811888026,0.0712434256449341,2.6028618901968,0.08951598910225421,0.052970862187614,2.66387166692873,2.5418521134648704,2637824,4.198939919471741,4.9247145652771
5.457,6.142566189364674,4.771433810635326,5.043000000000001,5.562750901875121,4.523249098124881,0.07791679664514954,2.600080731511116,0.08942888389682715,0.06640470939347193,2.6728365653442325,2.527324897677999,2801664,4.396925973892212,5.047689151763916
5.824000000000001,6.548254099056402,5.099745900943599,5.433999999999999,6.170833766870112,4.697166233129886,0.07996130925603208,2.5884685307741164,0.09311551714512012,0.06680710136694404,2.643995970827598,2.5329410907206347,2965504,4.640602016448975,5.2527422428131105
5.973999999999999,7.021236363005028,4.926763636994971,5.751,6.550517979785321,4.95148202021468,0.07427771724760526,2.5864696353673935,0.09253031864065901,0.05602511585455151,2.6352442198924066,2.5376950508423803,3129344,5.039535999298096,5.297608041763306
6.226000000000001,6.696450847591968,5.755549152408034,5.731999999999999,6.183105309212826,5.280894690787172,0.08032078226096924,2.5686009615659713,0.09847914860082523,0.062162415921113254,2.5972796791393136,2.539922243992629,3293184,4.625687170028686,5.486245727539062
6.438,7.615656995903306,5.260343004096693,5.970000000000001,6.683764667099739,5.256235332900262,0.07522519822232422,2.55933755338192,0.0918836760834919,0.058566720361156545,2.6027719761679635,2.5159031305958766,3457024,5.087067461013794,5.606684589385987
6.806,7.6853997953149635,5.926600204685037,5.822,6.171479613139308,5.472520386860692,0.07758541316725305,2.5757728844881056,0.09295028438238104,0.062220541952125064,2.614534491776327,2.537011277199884,3620864,5.583907985687256,5.813366079330445
7.151999999999999,8.186850713871328,6.11714928612867,6.302999999999999,6.998859899692459,5.607140100307539,0.08166135181672866,2.5554378896951677,0.09219701949930661,0.07112568413415071,2.605957257462396,2.5049185219279395,3784704,4.942416524887085,5.98295783996582
7.224000000000001,8.178266210236956,6.2697337897630465,7.196000000000001,8.138870086491242,6.25312991350876,0.07118773893453179,2.522481456398964,0.07862811257061092,0.06374736529845265,2.566961033908544,2.478001878889384,3948544,4.936736059188843,6.071590185165405
7.6209999999999996,8.83243262297166,6.409567377028338,6.759,7.740829414918906,5.777170585081095,0.0808385037351399,2.51457559466362,0.09732681423145442,0.06435019323882538,2.5865502244764182,2.4426009648508216,4112384,5.490988397598267,6.272011804580688
7.668000000000001,9.006198789418075,6.329801210581927,6.8950000000000005,7.9411285771835125,5.848871422816488,0.08156193373724813,2.503784143924713,0.09338473025846275,0.0697391372160335,2.569993174852245,2.437575112997181,4276224,5.098320722579956,6.2416102409362795
7.876,9.045086823123073,6.7069131768769275,7.010000000000001,7.629725745794058,6.390274254205943,0.07499045361764725,2.5283266991376876,0.08795415550287908,0.06202675173241543,2.5699050535468504,2.486748344728525,4440064,5.3110157489776615,6.379687881469726
8.715,9.787308257918403,7.642691742081597,7.636999999999999,8.496197881747854,6.777802118252144,0.08228297987952823,2.505392438173294,0.09782833817028877,0.0667376215887677,2.5679004684146336,2.4428844079319547,4603904,5.69613037109375,6.935580921173096
8.385000000000002,9.190422249506433,7.57957775049357,7.4300000000000015,8.231935159473634,6.628064840526369,0.07890219194814559,2.518168160319328,0.09099794049070263,0.06680644340558854,2.550550390509077,2.4857859301295795,4767744,5.434191513061523,6.746994066238403
8.572,9.532716399360393,7.611283600639605,7.116,7.966766713030076,6.265233286969924,0.08014104943722482,2.4998124808073046,0.09790007722276192,0.06238202165168772,2.5269223067989204,2.4727026548156887,4931584,5.489301586151123,6.740571689605713
8.36,9.345494799580393,7.374505200419606,7.835000000000003,8.636451807659078,7.033548192340927,0.08809806075878439,2.495332050323486,0.10779871039050672,0.06839741112706206,2.539487593383976,2.4511765072629963,5095424,5.722810316085815,6.616329956054687
8.858999999999998,9.971999999999998,7.745999999999999,7.346000000000001,8.570035947184559,6.121964052815442,0.07468024534173304,2.506450593471527,0.08725609842145572,0.06210439226201035,2.550129681058427,2.462771505884627,5259264,5.7607933521270756,6.878391361236572
8.325,9.37045922923852,7.279540770761479,7.9449999999999985,8.515372685180486,7.37462731481951,0.07961418516933916,2.497278022766113,0.09270339701621036,0.06652497332246796,2.560037173451119,2.434518872081107,5423104,5.523816633224487,6.48574275970459
9.267,10.060625226413576,8.473374773586423,7.892,8.813876347456644,6.970123652543358,0.07719306610524648,2.4925722658634184,0.08733049677511195,0.06705563543538101,2.533875472676077,2.4512690590507598,5586944,5.975604009628296,7.006688594818115
9.509,10.514618715020758,8.503381284979243,8.004999999999999,9.322423622074538,6.687576377925459,0.08785720281302926,2.5139124184846877,0.10919085893782934,0.06652354668822918,2.5602242935346546,2.467600543434721,5750784,6.28540825843811,7.125317764282227
8.686000000000002,9.852020583008724,7.51997941699128,7.741999999999999,8.734288264568315,6.749711735431683,0.07641525808721775,2.50291246175766,0.09018182312406937,0.06264869305036612,2.554739831998466,2.4510850915168536,5914624,5.764942264556884,6.680834150314331
9.178,10.219170495163977,8.136829504836024,7.913999999999999,9.222718457117494,6.605281542882502,0.0781432419084012,2.4942683607339857,0.09267330888824933,0.06361317492855308,2.546716331872488,2.4418203895954833,6078464,5.992625427246094,6.912249326705933
9.336000000000002,10.37473191921689,8.297268080783114,8.389,9.53255979292733,7.245440207072669,0.0791106322780251,2.4967584729194643,0.09436744710411163,0.06385381745193858,2.527246359447951,2.4662705863909777,6242304,6.136086511611938,7.02136082649231
9.373000000000001,10.746026219705946,7.999973780294056,8.004000000000001,8.878279131627881,7.129720868372122,0.07426731619052583,2.499404400587082,0.08094119051010967,0.06759344187094199,2.541634849097953,2.457173952076211,6406144,6.0134186267852785,6.965538835525512
9.606,11.237834550437022,7.974165449562977,8.568000000000001,9.929453634906457,7.206546365093546,0.08695724434219296,2.495017170906067,0.10924980418342257,0.06466468450096334,2.5506237439526465,2.4394105978594873,6569984,6.16931266784668,7.052420377731323
9.761999999999999,11.002006451596118,8.521993548403879,8.818999999999999,9.891878837520807,7.7461211624791915,0.07206362658180294,2.4731747984886168,0.08026990234985927,0.06385735081374662,2.5431910888551146,2.403158508122119,6733824,6.245178174972534,7.1132080078125
9.260000000000002,10.407580062566444,8.11241993743356,8.285,9.714687028688447,6.8553129713115535,0.08068676386028523,2.484563484787941,0.09950053909400666,0.06187298862656379,2.518443108933734,2.450683860642148,6897664,6.084854555130005,6.886479997634888
9.637,10.985933282264176,8.288066717735825,8.524000000000001,9.823616866618774,7.224383133381227,0.07604165961965914,2.476824331283569,0.08692584562662384,0.06515747361269444,2.5295971046637846,2.4240515579033537,7061504,6.228239870071411,7.055303478240967
9.749,11.267759032894949,8.230240967105052,8.649000000000001,9.799864457701254,7.498135542298748,0.07538539064116774,2.48988524377346,0.08813345042611685,0.06263733085621863,2.5265318961205376,2.453238591426383,7225344,6.325609922409058,6.970265579223633
9.938999999999998,11.60912843817474,8.268871561825257,8.427,9.738122038560865,7.115877961439134,0.06914954353123898,2.489061304926872,0.0851020501823069,0.05319703688017105,2.5333266587990773,2.444795951054667,7389184,6.240753602981568,7.124711370468139
9.626999999999999,10.921434625618458,8.33256537438154,9.023,10.62420610790741,7.421793892092588,0.07114048940129575,2.503049463033676,0.07947032033567067,0.06281065846692083,2.5469058877543045,2.459193038313048,7553024,6.1870890140533445,6.932860231399536
10.101,11.635036831370096,8.566963168629906,8.541999999999998,9.974820993704375,7.109179006295621,0.08114072242751713,2.5088400840759277,0.09382606726634861,0.06845537758868565,2.5513333732079833,2.466346794943872,7716864,6.56860580444336,7.225142526626587
10.587000000000002,12.284946112219114,8.88905388778089,9.123,10.43351173211078,7.8124882678892185,0.06889045317657289,2.500949129462242,0.08472168790247561,0.05305921845067016,2.529877880715171,2.4720203782093133,7880704,6.424152040481568,7.479229354858399
9.969000000000001,11.232150426513012,8.70584957348699,9.234000000000002,10.472500706499599,7.995499293500405,0.08228727546520528,2.489052250981331,0.11059125660087435,0.05398329432953622,2.522172796528176,2.4559317054344856,8044544,6.267642259597778,7.132400560379028
10.218,11.33953287958936,9.09646712041064,8.866000000000001,10.241486822910348,7.490513177089655,0.06996801639907058,2.486848217248917,0.08043481803673129,0.05950121476140986,2.544865665070196,2.4288307694276376,8208384,6.457609224319458,7.248629474639893
10.36,11.83471353150366,8.88528646849634,9.482999999999999,10.699643333109584,8.266356666890413,0.07985419677570457,2.4912691086530687,0.10022199057785755,0.059486402973551594,2.5272378942477634,2.455300323058374,8372224,6.443964195251465,7.3036011219024655
10.584999999999999,11.871594341663291,9.298405658336707,8.912,9.848993062941236,7.975006937058764,0.08022027509286997,2.4817371308803557,0.09755596013059203,0.0628845900551479,2.510885048243732,2.4525892135169793,8536064,6.468394422531128,7.4156732082366945
10.206,11.396455375056117,9.015544624943882,9.428,10.714225485675044,8.141774514324958,0.07449891017749902,2.4960821151733397,0.08826234541934509,0.06073547493565294,2.52499546731992,2.467168763026759,8699904,6.558345079421997,7.183899784088135
10.482,11.889101986353511,9.074898013646488,9.669,10.871010399289458,8.466989600710543,0.07633264027535912,2.4883174151182175,0.0906658964799132,0.06199938407080503,2.5081446497920243,2.4684901804444106,8863744,6.73339695930481,7.389458036422729
10.582,11.72613985159158,9.437860148408422,9.373000000000001,10.77313606481656,7.972863935183442,0.07677445248700676,2.4944021672010424,0.08719527023417759,0.06635363473983594,2.5106972286344207,2.478107105767664,9027584,6.535184860229492,7.356328535079956
10.456,11.188191231851352,9.723808768148647,9.529,10.798168625518295,8.259831374481704,0.07315895189531145,2.4824667155742643,0.09296830859918105,0.05334959519144185,2.5020917396328923,2.4628416915156364,9191424,6.650541687011719,7.259287309646607
10.849,12.4147359292039,9.2832640707961,9.514999999999999,10.957409442564765,8.072590557435232,0.0758728770073503,2.4890850692987443,0.09034114593601406,0.061404608078686564,2.5139276336652343,2.4642425049322543,9355264,6.851023530960083,7.43160490989685
10.472999999999999,12.02052092069865,8.925479079301349,9.424,10.983853839306747,7.864146160693252,0.07676130882464346,2.4813108861446382,0.09025549239072471,0.06326712525856222,2.5222433291177015,2.440378443171575,9519104,6.782148170471191,7.328238105773925
10.953,12.248592914460403,9.657407085539596,9.584999999999999,11.159174386781846,8.010825613218152,0.08691026773303745,2.467803418636322,0.10167511404765549,0.07214542141841941,2.5019626845825256,2.4336441526901185,9682944,6.7293517112731935,7.507134437561035
10.700999999999999,12.313944202382709,9.088055797617288,9.753000000000002,11.30207101192941,8.203928988070594,0.0671558017842471,2.4737262427806854,0.08021669327185642,0.05409491029663778,2.5161156589563096,2.4313368266050612,9846784,6.694894552230835,7.279934310913086
11.037,12.292643659642337,9.781356340357664,9.343,10.58288749489621,8.10311250510379,0.06587879182770841,2.4736851036548613,0.07778170225089799,0.053975881404518825,2.5023839886733965,2.444986218636326,10010624,6.797630023956299,7.526404285430909
10.919,12.045201136564868,9.792798863435133,9.463,10.637317248446942,8.288682751553056,0.07651185672730201,2.48078890144825,0.08882628269246381,0.06419743076214021,2.5145078856928578,2.447069917203642,10174464,6.797298765182495,7.556028985977173
10.681999999999999,12.315969399958272,9.048030600041725,9.619,11.310587715727447,7.927412284272553,0.07494516461156303,2.477355867624283,0.08386874314165031,0.06602158608147575,2.5103284770860097,2.444383258162556,10338304,6.7009045600891115,7.304423046112061
11.019,12.067717788539891,9.970282211460109,9.997999999999998,11.366998173848305,8.62900182615169,0.07799554611556228,2.4621266573667526,0.09660567734801051,0.05938541488311405,2.4975455021164605,2.4267078126170447,10502144,6.840906715393066,7.498410987854004
11.141,12.127503421180078,10.154496578819922,9.709,11.081344344543307,8.336655655456692,0.07371766152791676,2.4531773656606672,0.08883978641593956,0.05859553663989394,2.5135814463205985,2.392773285000736,10665984,6.872520112991333,7.528629112243652
10.979,12.32805485433321,9.629945145666788,10.196,10.98481176461815,9.407188235381849,0.07096594469621773,2.4633640348911285,0.08235050701857963,0.059581382373855823,2.5084287170074857,2.4182993527747714,10829824,6.791496324539184,7.427056550979614
11.348,12.286858881834752,10.40914111816525,9.773000000000001,11.272086721974418,8.273913278025585,0.06755359331145878,2.4578224539756777,0.08135971606849961,0.05374747055441796,2.498566669569187,2.4170782383821683,10993664,6.9718985080719,7.602577781677246
11.363000000000001,12.202309835519639,10.523690164480364,10.237000000000002,11.220697616140246,9.253302383859758,0.0773882636800408,2.4703849881887434,0.09585957318469694,0.05891695417538466,2.504735475920581,2.436034500456906,11157504,6.983806991577149,7.711140060424805
11.405999999999999,13.158005707753258,9.65399429224674,10.371,11.654280561685558,9.087719438314442,0.07253137929365035,2.4721701592206955,0.08156637509988385,0.06349638348741685,2.5107080363734595,2.4336322820679315,11321344,6.976724624633789,7.669126892089844
11.382000000000001,12.762621599135695,10.001378400864308,10.233,12.08615973407583,8.379840265924171,0.07726707477122542,2.47731214761734,0.09430667863882039,0.060227470903630446,2.5140557776009658,2.4405685176337144,11485184,7.166813230514526,7.6304689884185795
11.361,12.475526356799158,10.246473643200844,10.429,12.154488046901514,8.703511953098486,0.07623915937729175,2.483729663491249,0.08564046069191174,0.06683785806267177,2.5076665468956367,2.459792780086861,11649024,7.066293144226075,7.55545711517334
11.266000000000002,12.604373639907783,9.927626360092221,10.258999999999999,11.7271379362989,8.790862063701097,0.07840335303917521,2.4754966616630556,0.0981904183242209,0.05861628775412952,2.5039288874854373,2.447064435840674,11812864,7.1042718410491945,7.60744571685791
11.714000000000002,14.01124269505858,9.416757304941424,10.343,12.1869525481964,8.4990474518036,0.07127987151034172,2.478883284330368,0.08083172649112816,0.061728016529555285,2.4987996421354057,2.45896692652533,11976704,7.265420818328858,7.818992185592651
11.875,13.077632529079436,10.672367470920564,10.318000000000001,11.830162689660078,8.805837310339925,0.07743534636683759,2.4701389342546465,0.09964225438704064,0.05522843834663455,2.5104126652472627,2.4298652032620303,12140544,7.230728578567505,7.873531007766724
12.097,14.073284645490117,10.120715354509882,10.156,11.656461262412328,8.655538737587673,0.08243574402295048,2.4711947232484817,0.09795684303288192,0.06691464501301904,2.5009224239952057,2.4414670225017576,12304384,7.315595197677612,8.029319524765015
12.263,13.782730568225828,10.743269431774172,10.568999999999999,12.083301489136161,9.054698510863837,0.07209866782650347,2.4644509702920914,0.08354648920516752,0.06065084644783941,2.4999079117235823,2.4289940288606005,12468224,7.294944334030151,8.02921495437622
11.896,13.090798727819879,10.701201272180123,10.513,12.324154604113078,8.701845395886922,0.06648751329630607,2.4607980012893678,0.08147991352352557,0.05149511306908658,2.496938074282632,2.4246579282961034,12632064,7.288893365859986,7.91160364151001
11.351,12.997902850808147,9.704097149191854,10.019999999999998,11.980892653869658,8.059107346130338,0.08725402504205701,2.4483343720436097,0.11257031573433865,0.06193773434977537,2.482255015562766,2.4144137285244534,12795904,7.188835573196411,7.62982063293457
12.138000000000002,13.79324499697175,10.482755003028254,11.065,12.963184659088784,9.166815340911215,0.07884465935640035,2.4458717852830887,0.09368171039656586,0.06400760831623484,2.4814760081116978,2.4102675624544796,12959744,7.367262601852417,8.036006259918214
12.023,14.012125687330993,10.033874312669006,10.364,12.09735051273538,8.630649487264622,0.07466127891093488,2.46291127204895,0.09844699499105194,0.05087556283081781,2.488656689429369,2.4371658546685313,13123584,7.3288637638092045,7.899147462844849
11.852,13.263550920087548,10.440449079912453,11.033000000000001,12.56311796930825,9.502882030691753,0.07717702896334225,2.4632005602121354,0.09672687835951177,0.05762717956717273,2.5041747889697348,2.422226331454536,13287424,7.216187381744385,7.7675683975219725
11.756000000000002,13.623502074965382,9.888497925034622,10.77,12.077249019888713,9.462750980111286,0.08028045645914968,2.4575297594070435,0.10050741142660516,0.0600535014916942,2.49894790274105,2.416111616073037,13451264,7.34028468132019,7.749932146072387
11.898000000000001,13.498461183534298,10.297538816465705,10.911,12.33902275892228,9.48297724107772,0.07040863917209202,2.450800722837448,0.08268771153087869,0.05812956681330535,2.4859762937452987,2.4156251519295977,13615104,7.393346738815308,7.824207592010498
11.943999999999999,13.791972943524875,10.096027056475123,11.075,12.563416944273344,9.586583055726654,0.08189796130172904,2.4515898704528807,0.09463907101609023,0.06915685158736784,2.493727582368921,2.4094521585368405,13778944,7.484776782989502,7.859046888351441
12.129,14.125479150905413,10.132520849094586,10.677,12.985735801255743,8.368264198744257,0.0766494635958224,2.4590037286281587,0.09294261116696403,0.06035631602468078,2.504745906007801,2.4132615512485165,13942784,7.449444437026978,7.997718048095703
12.286,14.379810879711918,10.19218912028808,10.857000000000001,12.488490422895582,9.22550957710442,0.07521960027515885,2.462634652853012,0.08599019847963567,0.06444900207068203,2.501524260873726,2.423745044832298,14106624,7.5677351474761965,8.011597919464112
12.083,13.96477070866777,10.20122929133223,10.389000000000001,11.987846146444367,8.790153853555635,0.07248009592294688,2.4618046671152114,0.08921358362744437,0.05574660821844939,2.4979724279323556,2.425636906298067,14270464,7.544192552566528,7.997890758514404
12.021000000000003,13.922612210730676,10.119387789269329,10.988,12.948049999362262,9.027950000637738,0.08327756132930514,2.4733485907316206,0.1063423889203982,0.06021273373821208,2.5018231816636147,2.4448739997996265,14434304,7.3976240158081055,7.887144899368286
12.391000000000002,14.379579643866448,10.402420356133556,10.943999999999999,13.042943543785777,8.845056456214222,0.06870704800821834,2.4583355307579042,0.08658470880560454,0.05082938721083213,2.4939477355226525,2.422723325993156,14598144,7.44069766998291,8.094253540039062
11.835999999999999,13.85824231980245,9.813757680197547,10.888,12.74856335554584,9.02743664445416,0.07658399576321243,2.4643077909946443,0.09066491549200822,0.06250307603441663,2.504902840456737,2.4237127415325515,14761984,7.315000677108765,7.789016389846802
12.289000000000001,13.819473456156626,10.758526543843377,11.12,12.934993112934592,9.305006887065407,0.0751747070346027,2.4704774111509322,0.09462346085037986,0.05572595321882555,2.500274443813419,2.4406803784884454,14925824,7.54578652381897,7.991825246810913
13.082999999999998,15.147001211239953,11.018998788760044,11.016000000000002,12.804682196478739,9.227317803521265,0.0776487086899578,2.4512145817279816,0.10123298786924287,0.054064429510672724,2.4837425329705662,2.418686630485397,15089664,7.637578964233398,8.402027988433838
12.469000000000001,14.217716386381738,10.720283613618264,11.072999999999999,12.949486344208237,9.19651365579176,0.08098608702421184,2.4472223669290543,0.10270436221517396,0.05926781183324972,2.4733006596509624,2.421144074207146,15253504,7.244159173965454,8.005416631698608
11.879999999999999,13.785040681980307,9.97495931801969,10.906,13.17299889722073,8.639001102779272,0.08931134729646141,2.446240985393524,0.10824553289050058,0.07037716170242224,2.469254318319832,2.423227652467216,15417344,7.344297313690186,7.738388156890869
13.024000000000001,14.650518982366945,11.397481017633057,11.169,13.47361471834231,8.864385281657691,0.08343713986687358,2.444497674703598,0.10312788893897336,0.0637463907947738,2.4651923934657916,2.4238029559414045,15581184,7.595256233215332,8.315068674087524
12.348,14.245439327093228,10.450560672906773,11.267,13.26618008193359,9.267819918066408,0.07004703111015256,2.4547595739364625,0.08189445773185156,0.05819960448845357,2.4803020599271624,2.4292170879457626,15745024,7.388663482666016,8.050658941268921
12.22,14.37841608592968,10.06158391407032,11.494,13.348864954653033,9.639135045346967,0.07793049491010601,2.454611802101135,0.09127478622913882,0.0645862035910732,2.4900291051478667,2.4191944990544036,15908864,7.244965648651123,7.8807038307189945
12.909,14.611894300888931,11.20610569911107,11.74,13.349273127843748,10.130726872156252,0.07320384951308365,2.4330459356307985,0.09761764574087967,0.04879005328528762,2.470732816759145,2.395359054502452,16072704,7.569536828994751,8.264965534210205
13.286000000000001,15.447962996908135,11.124037003091868,11.450999999999999,13.515516650453563,9.386483349546435,0.080486215185374,2.4131207168102264,0.09655813919473086,0.06441429117601713,2.4413370032219928,2.38490443039846,16236544,7.483229780197144,8.382357931137085
13.276000000000002,15.69275898674237,10.859241013257634,11.476000000000003,13.450625027695136,9.50137497230487,0.08686505691148336,2.443200460076332,0.12036549771561865,0.053364616107348065,2.467122084504827,2.4192788356478374,16400384,7.584455776214599,8.414239740371704
13.447999999999999,15.526041385535908,11.369958614464089,11.940000000000001,14.017974975787727,9.862025024212276,0.09404865424148731,2.437580958008766,0.1159664586098985,0.07213084987307612,2.466286170167718,2.4088757458498145,16564224,7.812662792205811,8.49582371711731
13.473999999999998,15.043459779669423,11.904540220330574,11.912,13.878834004180323,9.945165995819679,0.08008556095883246,2.4248732000589373,0.09525965184520138,0.06491147007246353,2.4485272881664315,2.401219111951443,16728064,7.833412933349609,8.456271314620972
13.347999999999999,15.638514352716436,11.057485647283562,10.684000000000001,12.63364201842287,8.734357981577132,0.07574395076371726,2.458745765686035,0.09321232394731703,0.05827557758011749,2.4867431513808875,2.4307483799911824,16891904,7.90312967300415,8.412741041183471
13.483999999999998,16.026306826486525,10.941693173513471,11.230999999999998,12.887064310345464,9.574935689654533,0.0825015757698565,2.446708545088768,0.10342239111094666,0.061580760428766354,2.4753475262025497,2.4180695639749863,17055744,7.72040376663208,8.388871765136718
13.751,15.562973785682342,11.939026214317657,11.871999999999998,14.149625078892484,9.594374921107512,0.08075038706883783,2.449086919426918,0.09917351629133016,0.062327257846345505,2.4690960856543174,2.4290777531995187,17219584,7.917770767211914,8.643413496017455
12.924000000000001,15.302092512918707,10.545907487081296,11.762,13.412041211606548,10.111958788393453,0.08919479511678213,2.4562999427318575,0.10351318846087323,0.07487640177269103,2.4916348425697845,2.4209650428939304,17383424,7.765082311630249,8.19132595062256
12.920999999999998,14.70878885777935,11.133211142220645,11.827,13.578742275564531,10.075257724435469,0.08377102855592963,2.4509121894836428,0.10683511919044318,0.060706937921416085,2.4883268300845356,2.41349754888275,17547264,7.6417022228240965,8.206066226959228
13.348000000000003,14.980181362471711,11.715818637528294,12.501000000000001,14.187033510936246,10.814966489063757,0.07396656782366333,2.4491176187992094,0.09091766616037256,0.0570154694869541,2.4944544027483944,2.4037808348500245,17711104,7.67533278465271,8.311966753005981
13.404,15.314173814080803,11.493826185919197,12.261,14.13732859595541,10.384671404044589,0.07124709268100557,2.4357092678546906,0.08829185324493197,0.05420233211707917,2.478306368156473,2.393112167552908,17874944,7.723089122772217,8.402572393417358
13.432999999999998,14.776101262005213,12.089898737994783,11.939,14.042313813961197,9.835686186038803,0.08089834055863314,2.4455918222665787,0.09514540911895275,0.06665127199831353,2.4747796910968507,2.4164039534363067,18038784,7.693105888366699,8.458177089691162
14.055000000000001,15.725648077842848,12.384351922157155,12.588999999999999,14.244925421025957,10.93307457897404,0.08913076701574021,2.441353139281273,0.11384013765258151,0.06442139637889892,2.4731688575110353,2.409537421051511,18202624,7.832725191116333,8.685787010192872
13.488,15.795014520977274,11.180985479022725,12.75,14.640005290997886,10.859994709002114,0.0799223264213651,2.443638727068901,0.09878921058882692,0.061055442253903275,2.4762401005318244,2.4110373536059777,18366464,7.679178094863891,8.377665376663208
13.765,15.662099101259606,11.867900898740395,12.145,13.775338921819632,10.514661078180367,0.08232090175151821,2.441101685166359,0.09716269961319013,0.06747910388984629,2.467754649790547,2.414448720542171,18530304,7.854400587081909,8.554460954666137
13.716999999999999,15.52417486702311,11.909825132976888,12.684000000000001,14.891778068556711,10.476221931443291,0.09525979384779928,2.425299748778343,0.11774537005593527,0.0727742176396633,2.447426589494388,2.4031729080622983,18694144,7.804489326477051,8.599433326721192
14.337,16.015970220105167,12.65802977989483,12.595,14.965819478576975,10.224180521423026,0.07751053730025884,2.4398820102214813,0.09984477931018974,0.05517629529032793,2.4651042374198924,2.4146597830230703,18857984,7.975111722946167,8.805392503738403
13.477,15.211526160079462,11.742473839920539,12.793000000000001,14.739417478343226,10.846582521656776,0.08473966345190997,2.4534426003694536,0.09718195075966313,0.07229737614415682,2.49053057536054,2.4163546253783674,19021824,7.871131753921508,8.429304265975953
13.45,14.838452375848735,12.061547624151263,12.187000000000001,13.602747505736811,10.77125249426319,0.09389643184840675,2.4424329698085785,0.11618565731594649,0.07160720638086701,2.466806664371137,2.41805927524602,19185664,7.966631269454956,8.452111721038818
13.518,15.777600849707753,11.258399150292249,12.054,13.512322323767966,10.595677676232034,0.07611930943094189,2.4401955991983413,0.08944458944672469,0.06279402941515909,2.470887571570296,2.4095036268263867,19349504,7.887968635559082,8.476981782913208
14.056000000000001,15.419335615320014,12.692664384679988,12.463999999999999,14.39842601305917,10.529573986940827,0.09054219960235056,2.4420954912900923,0.11103673113611476,0.07004766806858637,2.4651113062294816,2.419079676350703,19513344,8.012640714645386,8.74378833770752
13.797,16.039101915614008,11.554898084385993,12.367999999999999,13.981417490917957,10.75458250908204,0.0836336536798626,2.4371976524591448,0.09676474112459735,0.07050256623512785,2.4582168609123727,2.416178444005917,19677184,8.122123908996581,8.562787103652955
14.019,16.330218077118644,11.707781922881356,12.676999999999998,14.842225392424536,10.51177460757546,0.08488076785579317,2.4427498638629914,0.09618955128048848,0.07357198443109786,2.477071299928785,2.408428427797198,19841024,8.103201341629028,8.641471099853515
13.805000000000001,15.918169420562394,11.691830579437609,12.397000000000002,14.897456158383907,9.896543841616097,0.08460548124276096,2.4411919146776198,0.10250753455380936,0.06670342793171256,2.469983955724788,2.4123998736304517,20004864,8.21859164237976,8.630276775360107
14.305999999999997,16.484780392788586,12.127219607211408,12.544,14.050387732292055,11.037612267707946,0.07854603999294334,2.4440934151411056,0.08869991400320573,0.06839216598268094,2.478931684304415,2.409255145977796,20168704,8.090313291549682,8.77371006011963
14.255,16.06635998630863,12.44364001369137,12.321000000000002,14.005971513112316,10.636028486887687,0.08999188048765061,2.429525652527809,0.10946552412059207,0.07051823685470915,2.453858207504421,2.405193097551197,20332544,8.146346759796142,8.761807632446288
14.023,16.18854404249833,11.85745595750167,12.748999999999999,15.106610866958327,10.39138913304167,0.0823883653618395,2.4370620399713516,0.10019062383743135,0.06458610688624764,2.468295334078362,2.405828745864341,20496384,7.945302104949951,8.627181386947631
14.225000000000003,15.71255672160762,12.737443278392387,12.265999999999998,14.137273363247603,10.394726636752393,0.08751500514335928,2.4359573304653166,0.10787232092372703,0.06715768936299152,2.4702141713374273,2.401700489593206,20660224,8.049920129776002,8.786340284347535
14.669999999999998,16.937981481405878,12.40201851859412,12.524,14.172412569716695,10.875587430283304,0.0950722587294876,2.4236144840717317,0.11649315585842551,0.07365136160054969,2.4611529273149957,2.386076040828468,20824064,8.018768882751464,8.908091402053833
14.301000000000002,16.568868823366998,12.033131176633006,12.386000000000001,14.028681953392075,10.743318046607927,0.08177916770800944,2.4210188925266265,0.09792921058699262,0.06562912482902626,2.4533069178210005,2.3887308672322525,20987904,8.085606718063355,8.822364139556885
14.354,16.61401415924768,12.093985840752318,12.382,14.267634110849716,10.496365889150283,0.08903604308143255,2.434414768218994,0.11396476662267901,0.06410731954018609,2.466940510036984,2.401889026401004,21151744,7.97421703338623,8.777189445495605
13.628,15.570950333899454,11.685049666100547,12.518999999999998,13.903214217525596,11.1347857824744,0.07682871674187479,2.435003712773323,0.09184809287177263,0.06180934061197695,2.4632485935300013,2.406758832016645,21315584,7.892968320846558,8.43857421875
14.471,16.177982425217085,12.764017574782915,13.091999999999999,15.105995034750581,11.078004965249416,0.08962222165428098,2.4233175963163376,0.11159193053652484,0.06765251277203711,2.4570661988343785,2.3895689937982967,21479424,8.051758241653442,8.872264671325684
14.354000000000003,15.985160323205543,12.722839676794463,13.419,15.557688616886526,11.280311383113474,0.09458596855401988,2.4389851927757262,0.12188720505141126,0.0672847320566285,2.462134259201767,2.4158361263496855,21643264,8.113297510147095,8.761998844146728
14.586999999999998,16.33951847351176,12.834481526488235,12.809999999999999,15.03720003591954,10.582799964080458,0.08073883401229975,2.4342001169919967,0.10189462793268918,0.05958304009191033,2.4600093440734567,2.4083908899105366,21807104,8.323283433914185,8.881179428100586
14.844,17.352665780848458,12.335334219151541,12.607999999999999,14.906759665558798,10.3092403344412,0.0940181680489331,2.4364106565713883,0.11355400813966246,0.07448232795820375,2.4651812081592377,2.407640104983539,21970944,8.256580638885499,9.001639986038208
14.761,15.97985561080876,13.542144389191238,12.546000000000001,14.322390722785954,10.769609277214048,0.09683675318956367,2.439868140220642,0.124687851235295,0.06898565514383234,2.4867968066793322,2.3929394737619516,22134784,8.433626794815064,8.958745670318603
15.256000000000004,17.65227293937899,12.859727060621019,13.222999999999999,14.70988970673685,11.736110293263147,0.08236328558996314,2.441574811935425,0.1001378205391373,0.06458875064078898,2.4805742884037723,2.4025753354670774,22298624,8.599438762664795,9.159322547912598
15.157999999999998,17.60419623088582,12.711803769114177,13.714000000000002,16.287885001316106,11.140114998683899,0.07612736746668812,2.431109404563904,0.08997002767341811,0.06228470725995813,2.4726794188994723,2.3895393902283355,22462464,8.336238622665405,9.073633480072022
15.077000000000002,17.324385369712992,12.82961463028701,13.058999999999997,14.942647790856876,11.175352209143119,0.08550402191467578,2.44675350189209,0.10682562250367486,0.0641824213256767,2.478502520772264,2.4150044830119155,22626304,8.544742107391357,9.123447608947753
13.759,15.31167800911844,12.20632199088156,12.580000000000002,13.966362146049871,11.193637853950133,0.08600608189590273,2.4471573144197465,0.10927904890771936,0.06273311488408609,2.4781970102784134,2.4161176185610795,22790144,8.039227867126465,8.462467575073243
14.453999999999999,16.497683928595613,12.410316071404385,12.690999999999997,14.885969020282516,10.496030979717478,0.08711118507198987,2.435831677913666,0.10860388240718746,0.06561848773679227,2.4593190708733053,2.4123442849540266,22953984,8.342748212814332,8.828688764572144
14.485000000000003,16.274342057852554,12.695657942147452,12.179000000000002,13.82076399034697,10.537236009653034,0.0753750673029571,2.421584185957909,0.09155703408064293,0.059193100525271256,2.4645961337459563,2.3785722381698613,23117824,8.253570222854615,8.78635540008545
14.745999999999999,16.719662585144683,12.772337414855313,12.217,13.888759851174804,10.545240148825197,0.08731880937702947,2.427285000681877,0.11030016320034564,0.06433745555371331,2.473534768329868,2.381035233033886,23281664,8.458586263656617,8.966234016418458
15.125,16.691711524180505,13.558288475819495,13.007,14.523364402114478,11.490635597885522,0.09480364443734285,2.4206102073192595,0.11100475988507434,0.07860252898961136,2.4561959844179513,2.3850244302205676,23445504,8.411520004272461,9.197576522827148
13.989999999999998,15.616302554877166,12.363697445122831,12.529,14.09364980107371,10.96435019892629,0.08585529956035312,2.430043825507164,0.1074580364147871,0.06425256270591914,2.4567354790870515,2.4033521719272763,23609344,8.204966974258422,8.610750293731689
14.749,16.498985428510764,12.999014571489237,12.598,14.64084507488943,10.555154925110571,0.0823040890973061,2.4356035858392717,0.09963577108094991,0.0649724071136623,2.4614667468853617,2.4097404247931817,23773184,8.568559455871583,8.983019828796387
14.574000000000002,15.81074734687405,13.337252653125953,13.383,14.968730431063236,11.797269568936763,0.07601751219481226,2.430645963549614,0.0948340705297478,0.05720095385987672,2.455254036975797,2.406037890123431,23937024,8.052044916152955,8.832930564880371
14.463,16.03709688393059,12.888903116069407,13.847999999999999,15.529379195779464,12.166620804220534,0.0868705734144896,2.4192946702241898,0.10417155288030208,0.06956959394867712,2.4465999918042227,2.391989348644157,24100864,8.263755273818969,8.853979682922363
14.332999999999998,15.957949537678015,12.708050462321982,12.899000000000001,14.94540880568864,10.852591194311362,0.08801616602577264,2.4178961873054505,0.11227780083487968,0.0637545312166656,2.4510791852593172,2.384713189351584,24264704,8.104068803787232,8.751732969284058
15.535,18.38343202481646,12.68656797518354,13.434000000000001,15.031662041859919,11.836337958140083,0.0744685953482985,2.422699573636055,0.09140399370924977,0.05753319698734723,2.445352459352632,2.4000466879194775,24428544,8.408382225036622,9.299807929992676
14.541,16.407142813398803,12.674857186601198,12.641000000000002,14.561283572808977,10.720716427191027,0.09564532251097259,2.4276217788457872,0.11353849805702015,0.07775214696492502,2.4543500182857736,2.400893539405801,24592384,8.265189409255981,8.806637334823609
14.477000000000004,16.154236119334428,12.79976388066558,13.103,14.97244403500078,11.23355596499922,0.07522826539352531,2.430428442358971,0.09337204091307885,0.05708448987397177,2.4522386971019268,2.408618187616015,24756224,8.271236181259155,8.84152398109436
14.561000000000002,16.66402853047694,12.457971469523061,12.915000000000001,14.672351700713321,11.15764829928668,0.0908506923355162,2.4410208374261857,0.11358092026440005,0.06812046440663234,2.45621143341819,2.4258302414341815,24920064,8.281882190704346,8.86508617401123


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-plunder-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
4.444000000000001,4.770778212248002,4.117221787751999,4.601000000000001,4.869642885630721,4.332357114369281,0.8358633488416671,2.7035437524318695,1.1599378723970697,0.5117888252862646,2.705057241889099,2.70203026297464,16384,0.617298100888729,5.1603058815002445
4.452,4.695507700083591,4.208492299916409,4.468,4.890795458821402,4.045204541178598,0.10812028031796213,2.6604682385921476,0.12128776991337091,0.09495279072255335,2.6862624555461356,2.6346740216381597,180224,1.4862660229206086,4.064209342002869
4.2909999999999995,4.530852037723259,4.05114796227674,4.400999999999999,4.636391163810368,4.16560883618963,0.08758616736158724,2.6854635030031204,0.0951801544875514,0.07999218023562307,2.71344567533524,2.657481330671001,344064,1.9043125748634337,3.784747838973999
4.3420000000000005,4.623701970174155,4.060298029825846,4.503,4.775765467022495,4.230234532977505,0.09234168641269205,2.6904008030891418,0.101584866445207,0.0830985063801771,2.7046756911848258,2.6761259149934578,507904,1.9433429956436157,3.8608944177627564
4.572,4.901478375618188,4.242521624381812,4.545,4.940607128348315,4.149392871651685,0.0871072446927428,2.657310727238655,0.09422002749872635,0.07999446188675924,2.6929031168702804,2.6217183376070294,671744,1.941627311706543,4.078278493881226
4.4510000000000005,4.802410016931789,4.099589983068212,4.595999999999999,4.847324491444824,4.3446755085551745,0.07853415133431549,2.6707164108753205,0.08879551472016853,0.06827278794846245,2.6996973546822693,2.6417354670683717,835584,1.9830126404762267,3.93273811340332
4.536,4.934150725228524,4.137849274771475,4.264,4.476518234511771,4.051481765488229,0.07255111713893705,2.682425382733345,0.08001893370071377,0.06508330057716034,2.7057304024303916,2.659120363036298,999424,1.9431007266044618,3.9955944061279296
4.363000000000001,4.565388240765121,4.1606117592348815,4.398,4.701934203405934,4.094065796594065,0.06227167039178309,2.6723020493984224,0.06643269120806719,0.058110649575499,2.687934770193215,2.65666932860363,1163264,2.0075950503349302,3.8796382188796996
4.704,5.2095927214665965,4.198407278533403,4.486000000000001,4.717395764870493,4.254604235129508,0.0633810569532215,2.6675176471471786,0.07118380194543308,0.05557831196100992,2.6839077925239603,2.651127501770397,1327104,2.032406044006348,4.1611074924469
4.7139999999999995,4.954341423812043,4.473658576187956,4.848000000000001,5.260984261201321,4.435015738798681,0.052379833813756674,2.6542830407619475,0.05734369386207095,0.0474159737654424,2.6932386681431923,2.6153274133807027,1490944,2.049348568916321,4.167851853370666
4.6579999999999995,4.958559478306706,4.3574405216932925,4.51,5.058488833067729,3.96151116693227,0.05402764515019948,2.645521229505539,0.06094565496920138,0.04710963533119757,2.6934292663384958,2.5976131926725823,1654784,2.036406922340393,4.1049572944641115
4.803,5.3965831870934355,4.209416812906564,4.6370000000000005,5.039617684658785,4.234382315341216,0.049998339777812296,2.616145047545433,0.05762024929594604,0.042376430259678556,2.6590559771236957,2.57323411796717,1818624,2.162578582763672,4.216058135032654
5.132,5.696212725840175,4.567787274159825,4.779,5.260673125677569,4.29732687432243,0.04521063012070949,2.604907476902008,0.05162772805061142,0.03879353219080756,2.645166982279817,2.5646479715241988,1982464,2.2257750153541567,4.452080416679382
4.996,5.666062683634897,4.325937316365104,4.812,5.115374356200388,4.508625643799612,0.04251355682499704,2.59582000374794,0.04886575567792667,0.036161357972067404,2.6345392327843333,2.5571007747115466,2146304,2.149569809436798,4.343135929107666
5.083,5.5378417307152015,4.628158269284799,5.045,5.6332898945248,4.4567101054752,0.04219915571156885,2.580469846725464,0.048060220270814,0.0363380911523237,2.6299452073667577,2.53099448608417,2310144,2.26753032207489,4.381716990470887
5.138000000000001,5.6844759830038285,4.591524016996173,4.9510000000000005,5.439373832222818,4.4626261677771835,0.03836426266934717,2.5752546936273575,0.04435906488578196,0.032369460452912384,2.622658332853103,2.527851054401612,2473984,2.1999136209487915,4.3848148584365845
5.054,5.590231293380012,4.5177687066199885,4.719,5.224577887174667,4.2134221128253335,0.03752883314155038,2.559332159161568,0.04335753667011968,0.03170012961298108,2.6003748211882574,2.5182894971348784,2637824,2.1818822264671325,4.319639396667481
4.962999999999999,5.529922393277951,4.396077606722048,4.8740000000000006,5.354711971974903,4.393288028025098,0.03961770178284492,2.575537088513374,0.04543714614856749,0.03379825741712235,2.619685922607009,2.5313882544197392,2801664,2.1437549114227297,4.210091900825501
5.228,5.797733270925965,4.658266729074034,4.826,5.400546777904114,4.251453222095885,0.03498250697739419,2.5626061767339707,0.03814804777873293,0.03181696617605545,2.6080741577441686,2.517138195723773,2965504,2.2410391330718995,4.431439995765686
5.186999999999999,5.859473791310858,4.514526208689141,4.935999999999999,5.383329855922897,4.488670144077101,0.035409141983836843,2.5490935325622557,0.04034030101518155,0.030477982952492134,2.5980150848424715,2.50017198028204,3129344,2.270669722557068,4.36172456741333
5.1049999999999995,5.662588557988773,4.547411442011226,4.76,5.338601762873222,4.1813982371267775,0.03605759493075308,2.5370355904102326,0.04227006081845161,0.029845129043054544,2.561468913684877,2.512602267135588,3293184,2.1214649796485903,4.307975959777832
4.991999999999999,5.5021137128131326,4.481886287186866,4.986,5.543515919055231,4.428484080944768,0.037086005276069,2.5508224964141846,0.0456274336681523,0.0285445768839857,2.5816158413741648,2.5200291514542044,3457024,2.180553936958313,4.181174612045288
4.983,5.659329061921784,4.3066709380782155,4.8660000000000005,5.534134716954598,4.197865283045403,0.036059207073412786,2.518772491812706,0.042867866200065864,0.029250547946759707,2.5537062109150885,2.4838387727103233,3620864,2.127132499217987,4.162003660202027
5.547,6.197708075868126,4.896291924131873,4.872999999999999,5.407641001046496,4.3383589989535025,0.030741590773686718,2.505838194489479,0.03494792311595901,0.026535258431414424,2.530787133433764,2.480889255545194,3784704,2.1762706637382507,4.552832841873169
5.2780000000000005,5.909265395851856,4.646734604148145,5.433,5.857383081660897,5.0086169183391025,0.03514189287088807,2.4776299446821213,0.04236061947863692,0.027923166263139225,2.5220731151247815,2.433186774239461,3948544,2.0901755571365355,4.362596464157105
5.414,5.991861575119855,4.8361384248801444,5.061000000000001,5.67071222720231,4.451287772797691,0.03091807083692396,2.4737922072410585,0.035574003458442846,0.02626213821540507,2.5422776806273357,2.4053067338547813,4112384,2.189475893974304,4.447873616218567
5.656000000000001,6.3108007330478495,5.001199266952152,5.49,6.148574217533605,4.831425782466395,0.030783824203535853,2.4586449056863784,0.03473808604019909,0.026829562366872617,2.5110572143535452,2.4062325970192115,4276224,2.1546669006347656,4.564439868927002
5.658999999999999,6.382359523335387,4.935640476664611,5.391,5.908599265841828,4.873400734158172,0.03749338141642506,2.4549417346715927,0.04592089267810144,0.029065870154748683,2.500404919300428,2.4094785500427576,4440064,2.151281011104584,4.585856628417969
6.168,6.993915249889479,5.342084750110521,5.666,6.382954670812598,4.949045329187403,0.033660854818299356,2.458073228597641,0.03946442459245007,0.027857285044148635,2.4963884871610724,2.4197579700342096,4603904,2.188375639915466,4.9099822521209715
5.971000000000001,6.663018063348061,5.278981936651941,5.284999999999999,5.993212538719838,4.57678746128016,0.03336927292402829,2.438697898387909,0.03889747870103168,0.027841067147024896,2.4738473426550844,2.4035484541207333,4767744,2.1767908930778503,4.761103296279908
5.782000000000001,6.471243063077171,5.0927569369228305,5.691000000000001,6.495318966579802,4.886681033420199,0.036943121487274716,2.4577365458011626,0.04369852598171871,0.030187716992830727,2.4929588267411624,2.422514264861163,4931584,2.1707503318786623,4.605481910705566
5.956,6.4829952561456325,5.429004743854368,5.456999999999999,6.096187765840366,4.817812234159632,0.030466080037876913,2.4827209979295732,0.0330807015432537,0.027851458532500123,2.5141650368688166,2.45127695899033,5095424,2.2465863943099977,4.751525115966797
5.816,6.795787732113441,4.836212267886559,5.680000000000001,6.649288398775102,4.710711601224899,0.031020857603289136,2.433086684346199,0.03510804867863031,0.02693366652794796,2.4666497852255915,2.3995235834668067,5259264,2.131116199493408,4.581830596923828
5.905,6.481320223486909,5.328679776513091,5.728,6.549751787342139,4.906248212657861,0.031193819339387075,2.4643672525882723,0.038084846088640774,0.024302792590133376,2.4957652221955007,2.432969282981044,5423104,2.2385584354400634,4.711329698562622
6.624,7.630540610209046,5.6174593897909535,6.208,7.074323265299969,5.341676734700031,0.033138697594404166,2.4632753491401673,0.04207431100823068,0.02420308418057765,2.511378016061876,2.4151726822184587,5586944,2.2191978454589845,5.114319849014282
6.417999999999999,7.004170623624213,5.831829376375786,5.687,6.846629682269302,4.527370317730699,0.03333937865681942,2.432876116037369,0.037884050028185325,0.028794707285453518,2.47535542637856,2.3903968056961777,5750784,2.2821877717971804,5.0449042320251465
6.359999999999999,6.97096644752392,5.749033552476079,6.257,7.028440859690488,5.485559140309511,0.03222575138788665,2.4297407418489456,0.039923500810518736,0.024528001965254564,2.460525981028517,2.398955502669374,5914624,2.2275983929634093,4.927076578140259
6.892999999999999,7.977334358028001,5.808665641971997,6.119,6.852436432146645,5.385563567853355,0.03278477992862458,2.440613666176796,0.03688519359433001,0.028684366262919148,2.4885378317629674,2.3926895005906244,6078464,2.344667673110962,5.242677116394043
6.641,7.395472663520687,5.886527336479313,6.051,7.007351922672821,5.09464807732718,0.0355129320174455,2.4198552280664445,0.041703065841575224,0.029322798193315777,2.458846162716452,2.380864293416437,6242304,2.2170591711997987,5.088549518585205
6.933000000000002,7.976465859527758,5.889534140472245,6.388,7.186721478364016,5.5892785216359835,0.03452229015529152,2.419645753502846,0.03941550732395366,0.029629072986629385,2.460277771552366,2.379013735453326,6406144,2.3295504570007326,5.276286268234253
7.0840000000000005,8.236850380578504,5.931149619421497,6.6209999999999996,7.5293000605526785,5.712699939447321,0.03347509016748514,2.415121927857399,0.0432757804571737,0.023674399877796588,2.4486801050421136,2.3815637506726843,6569984,2.369786095619202,5.360822534561157
6.935,7.715938537914476,6.154061462085523,6.687,7.762546837659802,5.611453162340198,0.031866418197751004,2.420706018805504,0.036389067961873085,0.02734376843362892,2.4633091916898073,2.3781028459212004,6733824,2.293583536148071,5.217680358886719
6.906999999999999,7.903775300657073,5.910224699342925,6.319999999999999,7.172854032059414,5.467145967940585,0.03292142127174879,2.430910336971283,0.04112806293852031,0.02471477960497727,2.4583252223803655,2.4034954515622,6897664,2.317055082321167,5.20640869140625
6.999999999999998,8.07572301267566,5.924276987324338,6.62,7.57747584825937,5.66252415174063,0.034240053920075265,2.422145503759384,0.04017168175677494,0.02830842608337559,2.45147713761672,2.392813869902048,7061504,2.3444311380386353,5.246482229232788
7.397,8.462964821183139,6.331035178816862,6.891,8.00692517670317,5.77507482329683,0.03258860199712214,2.4173536568880083,0.03782438580626277,0.02735281818798151,2.4578455733540014,2.376861740422015,7225344,2.3771939992904665,5.511152362823486
7.0280000000000005,7.5706748566130555,6.485325143386945,6.697,7.702356155797537,5.6916438442024635,0.034365910314954784,2.4410923391580583,0.04117278450423872,0.02755903612567085,2.4702340194400056,2.411950658876111,7389184,2.33302960395813,5.285821723937988
7.58,8.604978048545432,6.5550219514545685,6.888000000000001,8.288012857083821,5.4879871429161815,0.03610976689960804,2.4256540566682814,0.044351215261304054,0.02786831853791203,2.4545499703321343,2.3967581430044285,7553024,2.45361123085022,5.623858690261841
7.542999999999999,8.677813200487199,6.408186799512801,6.842999999999999,8.122359605427652,5.563640394572346,0.033480298286303826,2.420517620444298,0.03924574659248566,0.02771484998012199,2.4475303814727583,2.3935048594158377,7716864,2.385414695739746,5.523924446105957
7.619999999999999,8.529252440194691,6.710747559805308,6.928,7.537439086373691,6.318560913626309,0.03168500680476423,2.4186365455389023,0.03896954533774804,0.02440046827178042,2.4621287851308455,2.375144305946959,7880704,2.367978835105896,5.559394359588623
7.723999999999999,9.199284379365551,6.248715620634448,7.263,8.87060722814996,5.655392771850039,0.031263968860730476,2.407204505801201,0.03745326551835097,0.025074672203109976,2.456662355475699,2.357746656126703,8044544,2.4225390911102296,5.654552888870239
7.572999999999999,8.666709742116252,6.479290257883746,6.836,7.682099284954195,5.989900715045805,0.03380751502700146,2.40348159968853,0.03807320922240545,0.029541820831597468,2.4546420756846143,2.352321123692446,8208384,2.3897512674331667,5.552244091033936
7.8,8.872949206626297,6.727050793373703,7.223999999999999,8.295813416598243,6.152186583401756,0.03345500489231193,2.418547809123993,0.03920336994707609,0.027706639837547762,2.484483875482532,2.352611742765454,8372224,2.4193902254104613,5.690381908416748
7.705,8.493241714196857,6.916758285803143,6.944000000000001,8.201165064738916,5.686834935261086,0.032691978313960084,2.398868036270142,0.038904665100710986,0.02647929152720918,2.4489480368478755,2.348788035692408,8536064,2.3308154106140138,5.590259265899658
8.432,9.737678367746055,7.126321632253946,7.299000000000001,8.29934444068031,6.298655559319692,0.031024579005315828,2.41422381401062,0.03619609280166799,0.025853065208963667,2.4661851698824635,2.3622624581387766,8699904,2.453855609893799,6.015298795700073
8.169999999999998,9.14998979586524,7.190010204134755,7.364999999999999,8.469900448004253,6.260099551995745,0.03611970957135777,2.3969018012285233,0.046824598686076364,0.025414820456639182,2.4620437780855657,2.3317598243714808,8863744,2.44293098449707,5.858489227294922
8.181999999999999,9.385144214132286,6.978855785867711,7.336000000000001,8.549154565585113,6.12284543441489,0.03795447745360429,2.412757557630539,0.04976745884409749,0.0261414960631111,2.4651491400529637,2.3603659752081145,9027584,2.4519054889678955,5.834961366653443
7.741,8.658174465409935,6.823825534590065,7.212999999999999,8.46036562402529,5.96563437597471,0.03497795488219704,2.389667472243309,0.04383328506027358,0.02612262470412051,2.451534143595116,2.3278008008915023,9191424,2.4526668548583985,5.619893598556518
8.229,9.352436246522249,7.1055637534777505,7.960000000000001,9.588674307527445,6.331325692472557,0.037141372798941974,2.412604829668999,0.044977346484026744,0.029305399113857204,2.4721724832918817,2.353037176046116,9355264,2.4319251775741577,5.841140031814575
8.325,9.707738225406384,6.942261774593614,7.452,8.506426858535004,6.397573141464995,0.03368261621799316,2.3871469676494597,0.040549602368555225,0.02681563006743109,2.4375001070754103,2.336793828223509,9519104,2.46297709941864,5.922234058380127
8.617,9.939535821821096,7.294464178178906,7.831,8.645413285746248,7.016586714253752,0.034962755162268835,2.3913175374269486,0.04198891669439855,0.027936593630139124,2.430506920918774,2.3521281539351233,9682944,2.4442193508148193,6.083129119873047
8.782000000000002,10.087532841409976,7.476467158590028,7.85,9.19498327127143,6.5050167287285685,0.03839586745016272,2.381043392419815,0.04606807668504304,0.0307236582152824,2.4283410264826717,2.333745758356958,9846784,2.4894161462783813,6.155091285705566
8.675,10.091313877641536,7.258686122358466,7.94,9.03489725545368,6.84510274454632,0.034544122242368705,2.3781637132167814,0.04310895229770122,0.025979292187036193,2.416339235934006,2.339988190499557,10010624,2.467344355583191,6.117168951034546
8.586,9.517441892980985,7.654558107019016,7.742,8.997147800061809,6.48685219993819,0.0364321867236867,2.3815704554319383,0.042433883232443424,0.030430490214929978,2.416012580413039,2.347128330450838,10174464,2.4824781894683836,6.036077785491943
8.713000000000001,10.282095599382014,7.143904400617988,8.147,9.397456316710024,6.896543683289976,0.03271208838559682,2.3896366477012636,0.038540931912850455,0.026883244858343185,2.4270264530743075,2.3522468423282197,10338304,2.533516192436218,6.12309627532959
8.794,10.11075510251527,7.47724489748473,7.979000000000001,9.128099212426848,6.829900787573154,0.0414127247408032,2.4033966451883315,0.05213372968179852,0.030691719799807886,2.4401321562466225,2.3666611341300405,10502144,2.4636397123336793,6.132748603820801
9.3,10.317801552366669,8.282198447633332,7.769,8.511057275417471,7.026942724582529,0.03704484165646132,2.3897793292999268,0.04750594005051101,0.026583743262411627,2.4255018467817178,2.3540568118181358,10665984,2.5652125120162963,6.4558789253234865
9.099,10.086020263216517,8.111979736783484,8.905000000000001,9.908805259998175,7.901194740001828,0.036407151562161705,2.392412468791008,0.043762960653367045,0.029051342470956365,2.4250913220344557,2.3597336155475603,10829824,2.503936529159546,6.27835602760315
9.479000000000001,10.532522187711299,8.425477812288703,8.173,9.240389806959014,7.105610193040986,0.0394806875614449,2.397168737649918,0.05107461347361377,0.027886761649276025,2.444571625144053,2.3497658501557828,10993664,2.558035969734192,6.497804307937622
9.328,10.402614349429598,8.2533856505704,8.097,9.069440743695985,7.124559256304015,0.03243491144385184,2.3994605869054793,0.037858745895486795,0.02701107699221689,2.4195975825491085,2.37932359126185,11157504,2.5928164958953857,6.432970190048218
9.614,11.268195877156028,7.959804122843973,8.242,9.511423491195906,6.972576508804096,0.04214414928574109,2.388745683431625,0.0514491686873247,0.03283912988415748,2.418028044081799,2.359463322781451,11321344,2.5492716073989867,6.5667328357696535
9.515,10.570018957175652,8.45998104282435,8.405999999999999,9.623351222942663,7.188648777057335,0.03365823647473002,2.3794722974300386,0.038897183914790655,0.028419289034669386,2.4095312125604726,2.3494133822996046,11485184,2.5363880157470704,6.500406885147095
9.234,10.571970104299794,7.896029895700206,8.485,9.452390820713118,7.5176091792868815,0.04138090319465841,2.388624683022499,0.0543051107762173,0.028456695613099523,2.4307552310844818,2.3464941349605164,11649024,2.5177251577377318,6.309326076507569
8.997000000000002,9.85574385005076,8.138256149949243,8.219,9.4306389726317,7.0073610273683,0.036334784142672966,2.390465185046196,0.04153515119174067,0.03113441709360526,2.425735251037364,2.3551951190550278,11812864,2.546314072608948,6.249115467071533
9.248999999999999,9.919871820842102,8.578128179157895,8.239,9.351316951232876,7.126683048767125,0.03808439916465427,2.386531803011894,0.04743591986829756,0.028732878461010976,2.4232752765628285,2.3497883294609596,11976704,2.5376757383346558,6.382774734497071
9.128000000000002,10.109761681876005,8.146238318123999,8.499999999999998,9.292767305077598,7.707232694922398,0.03924718310590828,2.400547155737877,0.04894169521145282,0.02955267100036374,2.4259851130774877,2.375109198398266,12140544,2.594888949394226,6.3065520286560055
9.419,10.592673293553194,8.245326706446807,7.856999999999999,8.89856660852775,6.815433391472249,0.04052833078894762,2.382161098718643,0.04802885530537626,0.03302780627251897,2.4319461625183734,2.3323760349189127,12304384,2.555131769180298,6.43879132270813
9.67,11.25816875677618,8.081831243223819,8.527000000000001,9.40352780902833,7.650472190971674,0.041589368483982925,2.3827423483133314,0.04970510075564126,0.03347363621232459,2.4233194262929243,2.3421652703337386,12468224,2.5225526094436646,6.552547740936279
9.786000000000001,11.139286370285316,8.432713629714687,8.504999999999999,9.415925353692606,7.5940746463073925,0.03605301543138917,2.39573834836483,0.042905140176074864,0.029200890686703472,2.4404732548833685,2.3510034418462915,12632064,2.5646356105804444,6.625797367095947
9.862999999999998,11.374860112576554,8.351139887423441,9.123999999999999,10.268938426291998,7.979061573707999,0.04481384691316627,2.4050566852092743,0.052971518068705065,0.036656175757627474,2.4503203274306533,2.3597930429878953,12795904,2.532590222358704,6.631189393997192
9.611,10.72388319243306,8.49811680756694,9.200000000000001,10.43565367316251,7.964346326837492,0.039528482244349974,2.4065279185771944,0.04768930955282298,0.03136765493587697,2.452570117822932,2.360485719331457,12959744,2.518462133407593,6.50247712135315
9.836000000000002,11.141528245577248,8.530471754422756,8.719,10.064781928842855,7.373218071157143,0.03426364643964913,2.3905635714530944,0.041799223521256604,0.026728069358041655,2.432776367202715,2.348350775703474,13123584,2.5670372009277345,6.666542863845825
9.908,11.413787501608377,8.402212498391622,8.658,9.687395939374156,7.628604060625844,0.03987903853412712,2.3847463756799696,0.04955716672618295,0.0302009103420713,2.4219672904252776,2.3475254609346616,13287424,2.598367118835449,6.709872436523438
9.695000000000002,11.044898144305712,8.345101855694292,8.942,10.103393989996505,7.7806060100034955,0.04067845074459907,2.377097097039223,0.04724314846824132,0.034113753020956816,2.421402682296409,2.3327915117820366,13451264,2.549284648895264,6.510377836227417
10.305,11.884083595000593,8.725916404999406,9.517999999999999,10.744032625993288,8.29196737400671,0.04700216252822424,2.397661569714546,0.05463911482855364,0.039365210227894847,2.4421032867281958,2.3532198527008963,13615104,2.5596006155014037,6.824778985977173
9.892,11.47545066231948,8.30854933768052,9.033999999999997,10.067239565638092,8.000760434361903,0.040828552213497404,2.3868295699357986,0.04560991107453567,0.036047193352459136,2.4287276955825727,2.3449314442890246,13778944,2.591780591011047,6.631988430023194
10.167,10.890340168938515,9.443659831061485,9.183,10.288278697885742,8.077721302114258,0.04037282080389555,2.3854333996772765,0.04929950359488181,0.03144613801290929,2.4327183827028303,2.338148416651723,13942784,2.6788758754730226,6.853476285934448
9.989000000000003,11.002177674448072,8.975822325551933,9.126000000000001,10.39925724030928,7.852742759690723,0.037645300664007626,2.3865962654352186,0.043252895423283595,0.03203770590473166,2.4266859528228957,2.3465065780475416,14106624,2.6222814083099366,6.703740644454956
10.207999999999998,11.553160213506182,8.862839786493815,9.041999999999998,9.922849589884674,8.161150410115322,0.03732063767965878,2.383193829655647,0.04404345139872558,0.03059782396059198,2.4251127541291284,2.341274905182166,14270464,2.5768953561782837,6.786205148696899
10.276,11.309181494220642,9.242818505779358,9.036,10.591353336062259,7.48064666393774,0.040328464633785144,2.37876478433609,0.05075700318228034,0.02989992608528995,2.415025893976013,2.342503674696167,14434304,2.6362659692764283,6.868280839920044
9.608999999999998,10.648177078269145,8.569822921730852,9.117999999999999,10.483992679336165,7.752007320663831,0.035311324964277406,2.3691143542528152,0.04414157167473478,0.026481078253820033,2.412297520267736,2.3259311882378944,14598144,2.6046300888061524,6.499677562713623
9.86,11.165817751449259,8.55418224855074,8.824000000000002,10.073241369792084,7.574758630207919,0.03808064849581565,2.3837711930274965,0.04912082011898516,0.027040476872646137,2.4154012067351416,2.3521411793198514,14761984,2.6312186241149904,6.636063766479492
9.588000000000001,10.814432223973263,8.361567776026739,9.260000000000002,10.064798111329793,8.45520188867021,0.03936196290887889,2.375751203298569,0.04734674078769693,0.03137718503006085,2.4166964962375332,2.3348059103596044,14925824,2.4749057292938232,6.418985319137573
9.804999999999998,10.813050097961405,8.796949902038591,8.73,9.517426187016916,7.942573812983084,0.0396561995381489,2.3595275193452836,0.04712601473045463,0.032186384345843165,2.3961430045017034,2.322912034188864,15089664,2.5886943101882935,6.622888374328613
10.146,11.393134315140115,8.898865684859887,9.075000000000001,10.361889661159807,7.7881103388401955,0.03484154345933342,2.3751739233732225,0.04540214072920311,0.024280946189463738,2.4083423925599687,2.3420054541864763,15253504,2.6238545894622805,6.754027080535889
9.780000000000001,10.96674344320919,8.593256556790813,9.184999999999999,10.368463138420456,8.001536861579542,0.03986570262350136,2.3809398978948595,0.051410456154563154,0.02832094909243956,2.4232891890425905,2.3385906067471285,15417344,2.6192792654037476,6.574338006973266
10.197999999999999,11.588034531945159,8.807965468054839,8.907,9.905118730412369,7.9088812695876305,0.03872271254658694,2.366002807021141,0.05035952510682743,0.027085899986346453,2.3951124448745453,2.3368931691677366,15581184,2.5918880224227907,6.794645023345947
10.383999999999999,11.503448078295728,9.26455192170427,9.020000000000001,10.1361630705233,7.903836929476702,0.034832678269594845,2.3811581403017046,0.04126652934934727,0.028398827189842418,2.4033783847309054,2.358937895872504,15745024,2.631886029243469,6.842163896560669
10.152000000000001,10.794523151333866,9.509476848666136,9.48,10.454104717163407,8.505895282836594,0.0362160697812214,2.37492735683918,0.04216567361085891,0.030266465951583877,2.4049839080267845,2.3448708056515755,15908864,2.578540062904358,6.7368871688842775
9.971,10.564387731588715,9.377612268411285,9.450999999999999,10.55206720957442,8.349932790425578,0.04253939620684827,2.379416587948799,0.0497972908169726,0.035281501596723934,2.4150030595138903,2.3438301163837076,16072704,2.558199381828308,6.655582332611084
10.876999999999999,11.985431775076842,9.768568224923156,9.91,11.510162491748885,8.309837508251116,0.0417028111638501,2.394338235259056,0.05032550899639693,0.03308011333130327,2.43225250552409,2.3564239649940224,16236544,2.6212389945983885,7.07945704460144
10.232,11.3760174823839,9.087982517616098,9.204,9.998345013202702,8.4096549867973,0.03717636042274529,2.3961118310689926,0.04036278512762909,0.033989935717861484,2.429001595463914,2.363222066674071,16400384,2.6692335844039916,6.812947416305542
9.946000000000002,10.823646853808524,9.068353146191479,9.035,9.797118757150091,8.272881242849909,0.03888352599460627,2.392203742265701,0.051865791926141096,0.02590126006307144,2.429838733501711,2.3545687510296913,16564224,2.6014622926712034,6.666282796859742
10.277,12.005566168823165,8.548433831176833,9.066999999999998,10.551783149150069,7.582216850849928,0.03459330645855511,2.3874391824007035,0.040170215000549604,0.02901639791656061,2.4321213576784766,2.3427570071229304,16728064,2.5703322649002076,6.787275695800782
10.196,11.43747654025358,8.954523459746419,9.668000000000001,10.578382337262758,8.757617662737244,0.03676868062466379,2.4000466018915176,0.04474341342700152,0.02879394782232606,2.43973640096964,2.360356802813395,16891904,2.581954526901245,6.726716566085815
10.206999999999999,11.369893374303938,9.04410662569606,9.019,9.924388866730755,8.113611133269245,0.035068462090566715,2.387242132425308,0.04410609228135576,0.026030831899777673,2.426701834229069,2.3477824306215473,17055744,2.613154888153076,6.750305938720703
10.718000000000002,11.97024438509422,9.465755614905783,9.345000000000002,10.348635890151407,8.341364109848598,0.03445564266294235,2.388553211092949,0.04487870729017189,0.024032578035712807,2.4326911571875347,2.344415264998363,17219584,2.594492268562317,7.009706306457519
10.757,12.223963189722223,9.290036810277776,9.455000000000002,10.26949677715753,8.640503222842474,0.0392933711642399,2.383518263697624,0.047539444404842396,0.031047297923637404,2.4348750975809876,2.332161429814261,17383424,2.6407883882522585,7.068973255157471
10.413,11.306499300503363,9.519500699496637,9.374,10.252011389447768,8.495988610552233,0.03214811985380943,2.3700140565633774,0.03961159619306821,0.024684643514550648,2.4257281330868716,2.314299980039883,17547264,2.647942137718201,6.899294853210449
10.870000000000001,11.83658160545295,9.903418394547051,9.356,10.328719898017923,8.383280101982077,0.0390626844251528,2.3661420792341232,0.05256292316992295,0.025562445680382653,2.4077073737399797,2.324576784728267,17711104,2.707954668998718,7.132434225082397
10.73,11.939305585863226,9.520694414136775,9.056999999999999,10.098518602810337,8.01548139718966,0.03786252241116013,2.388775813579559,0.04621400447499699,0.02951104034732327,2.429664277601015,2.3478873495581034,17874944,2.5988340616226195,7.002565336227417
10.857,12.02111382604967,9.69288617395033,9.109,10.137605366503598,8.080394633496402,0.03635911804158236,2.38586705327034,0.04460956396795666,0.02810867211520806,2.4270307416375103,2.3447033649031694,18038784,2.660220217704773,7.099199438095093
10.635000000000002,11.448501690225658,9.821498309774345,9.515,10.367985931888681,8.66201406811132,0.038143594656139555,2.3780626595020293,0.050365176622183636,0.025922012690095475,2.4213257903449423,2.3347995286591163,18202624,2.65170476436615,7.00531530380249
10.040000000000001,11.155912182924805,8.924087817075197,9.131,10.299139118427252,7.962860881572747,0.03947483981028195,2.368507707118988,0.051038520946337124,0.027911158674226774,2.4030286167902477,2.333986797447728,18366464,2.6107215166091917,6.700834846496582
10.681999999999999,11.710744866329838,9.653255133670159,9.084,9.75936952848052,8.40863047151948,0.034642102592624666,2.3741609394550323,0.038927098078214296,0.030357107107035035,2.4079958601881497,2.340326018721915,18530304,2.6593742847442625,6.987165260314941
10.790000000000001,11.92429273117657,9.655707268823432,9.534,10.772767129044036,8.295232870955966,0.0395053900312632,2.378031376004219,0.04542487549562738,0.03358590456689902,2.4137411889868585,2.3423215630215792,18694144,2.6530629634857177,7.050628423690796
11.154,12.10545362472377,10.20254637527623,9.713000000000001,11.069621170408306,8.356378829591696,0.03982123362366106,2.3641412377357485,0.049378419060519936,0.03026404818680218,2.4157394994997254,2.3125429759717715,18857984,2.61236834526062,7.196456623077393
10.849,11.846671789718442,9.851328210281558,9.806999999999999,10.610231597984042,9.003768402015956,0.04060879091266538,2.378551575541496,0.04975864695698971,0.031458934868341046,2.4098439312404447,2.3472592198425475,19021824,2.6178375482559204,7.043433475494385
10.361,11.274853927058368,9.447146072941633,9.809000000000001,10.78651163675938,8.831488363240622,0.04070863379165526,2.3717672377824783,0.04921094595626409,0.03220632162704644,2.4105228727876424,2.3330116027773142,19185664,2.620298147201538,6.850860691070556
11.018,12.02393041508844,10.012069584911561,9.423000000000002,10.440536731523734,8.40546326847627,0.04133544475771482,2.3686933130025865,0.053099208783662456,0.029571680731767185,2.4190565451874804,2.3183300808176925,19349504,2.6496912956237795,7.159172534942627
10.722999999999999,12.545311993046194,8.900688006953803,9.047999999999998,9.749310202406893,8.346689797593104,0.04188604224473233,2.3705359518527986,0.05445508985777731,0.029316994631687347,2.4062372663203355,2.3348346373852618,19513344,2.693320655822754,7.0335935115814205
10.414000000000001,11.187371838121871,9.640628161878132,9.607,10.728811481488757,8.485188518511242,0.04241673394571985,2.3871604412794114,0.059141357922754156,0.025692109968685543,2.420854921389145,2.353465961169678,19677184,2.6009702682495117,6.823077440261841
10.574,11.676861732040784,9.471138267959216,10.221999999999998,11.653089095758888,8.790910904241107,0.03961306447163219,2.3779961287975313,0.05156998034763283,0.02765614859563155,2.4315688196723033,2.3244234379227593,19841024,2.590189814567566,6.906884431838989
10.435,11.554984374891008,9.315015625108993,9.587999999999997,11.130969863607191,8.045030136392803,0.04140852512791747,2.3855837166309355,0.05531560344149588,0.02750144681433906,2.4368985163082764,2.3342689169535946,20004864,2.616593933105469,6.860291242599487
10.577,11.943880023996254,9.210119976003746,9.423,10.539486005286228,8.306513994713772,0.04222938138991589,2.3796968787908552,0.05239654401343431,0.03206221876639746,2.4253413154255847,2.3340524421561257,20168704,2.663697862625122,6.930853271484375
10.193999999999999,11.11074642077294,9.277253579227057,9.451000000000002,10.237758539832905,8.6642414601671,0.040705276653170516,2.3779592752456664,0.05025665364847166,0.031153899657869376,2.4171993002947274,2.3387192501966054,20332544,2.6392301082611085,6.740328693389893
10.546,11.684974977776069,9.40702502222393,9.247,10.100768704041089,8.39323129595891,0.038056749035604256,2.385155463218689,0.04598628296614887,0.030127215105059644,2.4201363627979453,2.3501745636394324,20496384,2.6993526935577394,6.970253992080688
10.33,11.571039886546762,9.088960113453238,9.371,10.385105024146908,8.356894975853093,0.04170238065998998,2.380138024687767,0.04922922284773792,0.034175538472242036,2.4193505025863757,2.3409255467891583,20660224,2.580098295211792,6.766988086700439
11.074000000000002,11.820541358532802,10.327458641467201,9.426999999999998,10.990976022834108,7.863023977165888,0.033239873731508815,2.379279825091362,0.04209738608827819,0.02438236137473944,2.417755623244093,2.3408040269386308,20824064,2.6875088214874268,7.209598112106323
10.300999999999998,11.084893487662704,9.517106512337293,9.717000000000002,10.48054502159336,8.953454978406645,0.043220599391497624,2.382885402441025,0.05487007124252438,0.03157112754047087,2.4087519568835085,2.3570188479985412,20987904,2.6096849918365477,6.7452898025512695
11.107,12.350688465814489,9.86331153418551,9.074,9.68753402513634,8.46046597486366,0.03462854188401248,2.377108645439148,0.03927285897397981,0.029984224794045153,2.4162958489737574,2.337921441904539,21151744,2.5894835948944093,7.128136014938354
11.014999999999999,12.048772218624585,9.981227781375413,9.553999999999998,10.251025107151815,8.856974892848182,0.03804351373109962,2.3750737458467484,0.04801879695402056,0.028068230508178676,2.411691232373838,2.3384562593196585,21315584,2.635192060470581,7.114529848098755
11.142999999999997,12.225109513866315,10.06089048613368,10.078,11.829826475425005,8.326173524574994,0.03955144742503758,2.374519091844559,0.04474440022599967,0.03435849462407549,2.40687813341088,2.342160050278238,21479424,2.711014246940613,7.2660643577575685
11.554,12.79052092582374,10.31747907417626,10.408000000000001,11.478904290774858,9.337095709225144,0.03731954251416023,2.3772056221961977,0.044068747104278515,0.03057033792404195,2.4133518167659034,2.341059427626492,21643264,2.703745222091675,7.432562255859375
11.609,12.278693213344738,10.939306786655262,10.501,11.922157626725479,9.07984237327452,0.03607939854264255,2.3796839147806166,0.0426948879286492,0.0294639091566359,2.407358610235028,2.352009219326205,21807104,2.697434401512146,7.474297761917114
10.919999999999998,11.83138356359987,10.008616436400127,9.757000000000001,10.913278945583636,8.600721054416367,0.0375326584791764,2.362092086672783,0.046195811332767865,0.02886950562558494,2.4008355103890033,2.3233486629565623,21970944,2.707426571846008,7.100852823257446
11.675,13.31218203019701,10.037817969802992,9.818999999999999,10.898235377477961,8.739764622522037,0.034769373363815206,2.3805420219898226,0.043828133012665825,0.025710613714964588,2.416922613314644,2.344161430665001,22134784,2.7353019952774047,7.475699329376221
10.657999999999998,12.128943914634407,9.187056085365588,9.822,10.810461430709362,8.833538569290637,0.03831454443279648,2.366889902949333,0.04638161755290858,0.030247471312684373,2.4124402521745036,2.3213395537241626,22298624,2.663069176673889,6.9522261142730715
10.783,11.567755375897482,9.998244624102517,9.848999999999998,10.587829479650074,9.110170520349923,0.038084355206228764,2.363305479288101,0.04538394490037069,0.030784765512086833,2.4147319852686207,2.3118789733075817,22462464,2.632621741294861,6.990865468978882
11.76,12.75734647941425,10.762653520585749,10.111,11.119865204078327,9.102134795921675,0.035942715802229894,2.37245289683342,0.04197664546091578,0.02990878614354401,2.4106906797594547,2.3342151139073852,22626304,2.7011670589447023,7.503881359100342
10.831,11.627974905502048,10.03402509449795,9.504000000000001,10.413947251218444,8.594052748781559,0.0335883866762742,2.3597311109304426,0.04015423855553912,0.027022534797009282,2.3966112087903775,2.322851013070508,22790144,2.652458071708679,7.015353870391846
11.03,12.35468864266287,9.705311357337129,9.991,11.247275845505277,8.734724154494723,0.03930615594144905,2.364360046386719,0.04774270573369939,0.030869606149198717,2.4017976231531817,2.326922469620256,22953984,2.6379398107528687,7.132279348373413
10.863,12.08008709630823,9.64591290369177,9.893,10.625011611929757,9.160988388070244,0.040337067912332665,2.3626932084560393,0.05287316673158016,0.027800969093085173,2.4098631100978407,2.315523306814238,23117824,2.6751192569732667,7.073081350326538
11.136,12.246416138211256,10.025583861788743,9.536000000000001,10.72700125944518,8.344998740554823,0.03606144119985397,2.3682144552469255,0.04580404912252371,0.026318833277184234,2.413772880741239,2.322656029752612,23281664,2.7499378442764284,7.250748014450073
11.232,12.699608939738376,9.764391060261623,10.329000000000002,11.287002609599789,9.370997390400216,0.0381793955340981,2.3645914286375045,0.0446352858122023,0.03172350525599389,2.4092759364947867,2.3199069207802223,23445504,2.673141074180603,7.247776508331299
11.187999999999999,12.249826727860999,10.126173272138999,10.41,11.811584817269365,9.008415182730635,0.032101568416692275,2.3717700719833372,0.03825732331495176,0.025945813518432788,2.419069623946746,2.3244705200199283,23609344,2.6935778617858888,7.193818855285644
11.312000000000001,12.449891031689766,10.174108968310236,9.761,11.086891775372333,8.435108224627665,0.04322174312546844,2.3605382680892943,0.05690349363876114,0.029539992612175738,2.4170604899690513,2.3040160462095374,23773184,2.71567759513855,7.298961162567139
10.897,11.741275428992221,10.05272457100778,9.422,10.752457064320378,8.091542935679623,0.036658648541197145,2.3637551844120024,0.04423789393901381,0.029079403143380478,2.4147359660455274,2.3127744027784773,23937024,2.697355318069458,7.099631071090698
11.165,12.649265811773619,9.68073418822638,9.847999999999999,10.614130537180184,9.081869462819814,0.041850729286670635,2.3658520728349686,0.05404539495354089,0.02965606361980038,2.424367699044844,2.307336446625093,24100864,2.740486717224121,7.242781782150269
11.085999999999999,12.249066636096142,9.922933363903855,9.870000000000001,10.684874223423469,9.055125776576533,0.036930987052619414,2.3709844768047335,0.04285667426070379,0.031005299844535043,2.4095570682655723,2.3324118853438947,24264704,2.659163498878479,7.168017244338989
11.605999999999998,12.847879221180545,10.364120778819451,9.772000000000002,10.868255444684314,8.67574455531569,0.031227888073772143,2.3636243522167204,0.038548252314887115,0.023907523832657176,2.4232610675401745,2.3039876368932664,24428544,2.702112340927124,7.448838949203491
11.395,12.673548004573938,10.116451995426061,9.883,10.743988385519804,9.022011614480194,0.04059471667278554,2.3582654863595964,0.04646865758143542,0.03472077576413566,2.412054478421405,2.304476494297788,24592384,2.7216306209564207,7.391823244094849
10.946000000000002,11.705199578503573,10.18680042149643,9.735,11.010972178380076,8.459027821619923,0.04180645209271454,2.3740869402885436,0.04912574499938191,0.03448715918604717,2.4381645698935586,2.3100093106835287,24756224,2.705743932723999,7.097287368774414
11.048999999999998,12.168539637529639,9.929460362470357,10.317999999999998,11.529377728043567,9.106622271956429,0.03422535501886154,2.382618251442909,0.04035043596900554,0.028100274068717547,2.451375037987418,2.3138614648984,24920064,2.6801243305206297,7.174520015716553


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-plunder-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
4.383000000000001,4.646250830957854,4.119749169042148,4.529999999999999,4.760260721791624,4.299739278208374,1.2068615812808274,2.7050290197134017,2.034655512589161,0.37906764997249387,2.706259446013891,2.7037985934129125,16384,0.7763579752296209,5.069535255432129
4.575,4.865766229125736,4.284233770874264,4.549999999999999,4.929130584363751,4.170869415636247,0.12019859598949548,2.680352085828781,0.13097869620127753,0.10941849577771343,2.7111760724629774,2.6495280991945847,180224,1.692703014612198,4.192501521110534
4.498,4.89245658823247,4.1035434117675305,4.55,4.832913414316112,4.267086585683888,0.11335876435041425,2.676617842912674,0.13101721431978278,0.09570031438104575,2.7062588079942396,2.6469768778311087,344064,1.9269682049751282,4.031450819969177
4.514,4.815668692442554,4.212331307557447,4.3100000000000005,4.605567251230579,4.014432748769422,0.11823537414893504,2.6854840517044067,0.14877129137162703,0.08769945692624304,2.709761403388712,2.6612067000201014,507904,2.1671499609947205,4.01849410533905
4.4190000000000005,4.840436828006286,3.9975631719937144,4.499,4.773461290531105,4.224538709468894,0.10055276909843085,2.673891878128052,0.10894668309156737,0.09215885510529433,2.7063531910036236,2.64143056525248,671744,2.2298557281494142,3.9233381748199463
4.6049999999999995,4.995518885586856,4.214481114413143,4.429,4.673149544337073,4.184850455662928,0.09115843502804635,2.681084406375885,0.10097660289199814,0.08134026716409457,2.703189318843559,2.658979493908211,835584,2.3349721431732178,4.051481676101685
4.352999999999999,4.707261203069146,3.998738796930851,4.421999999999999,4.766232479583201,4.0777675204167965,0.08807001924142235,2.679726389050484,0.09904458418727635,0.07709545429556836,2.700769480186252,2.658683297914716,999424,2.3429853439331056,3.8811973094940186
4.543,5.08468348691833,4.001316513081671,4.417999999999999,4.712068019342464,4.1239319806575345,0.0807265029288828,2.667393958568573,0.09128026806498127,0.07017273779278432,2.6904516500224407,2.6443362671147055,1163264,2.385045599937439,4.0717308044433596
4.609,5.008110260454426,4.209889739545574,4.76,5.1600999875031235,4.359900012496876,0.07480969275347885,2.65833700299263,0.08331733922690497,0.06630204628005272,2.70263009820008,2.61404390778518,1327104,2.349233388900757,4.165650796890259
4.63,4.9340723598093055,4.325927640190694,4.586,4.874970586738512,4.297029413261488,0.07530903401784594,2.646982505917549,0.08408224676506934,0.06653582127062255,2.679947442795825,2.614017569039273,1490944,2.432507348060608,4.17443482875824
4.8149999999999995,5.22692839183528,4.403071608164719,4.499,4.763213928474635,4.234786071525364,0.06949569187127051,2.6429992854595183,0.07619442237585361,0.06279696136668741,2.7033201131675395,2.582678457751497,1654784,2.4341904640197756,4.316714453697204
4.728000000000001,4.955806935803106,4.500193064196895,4.855,5.343574456966388,4.366425543033613,0.06294748364016407,2.6415902465581893,0.06691628398147144,0.0589786832988567,2.6834646540168503,2.5997158390995283,1818624,2.5399107933044434,4.2230477809906
4.754,5.225809283503408,4.282190716496591,4.989999999999999,5.385272058208014,4.594727941791985,0.0626095837913453,2.632546415925026,0.06927674674174614,0.05594242084094448,2.6731616090708212,2.591931222779231,1982464,2.6062029361724854,4.2175251007080075
5.124,5.605107056693206,4.642892943306793,4.992,5.6190374789436435,4.3649625210563565,0.06051287697628136,2.6287876427173615,0.06692006480398247,0.054105689148580265,2.6549720806889385,2.6026032047457845,2146304,2.535967755317688,4.515498805046081
5.2829999999999995,6.208419364396487,4.357580635603512,4.867,5.5953412661658,4.1386587338342,0.060271085985004844,2.6096989303827285,0.0660547782073112,0.054487393762698476,2.644499652635905,2.574898208129552,2310144,2.6729876041412353,4.5755984544754025
5.222000000000001,5.690610712638968,4.753389287361035,4.855,5.358433213048166,4.351566786951834,0.0551309748087078,2.606883633136749,0.061111491880747326,0.04915045773666828,2.647615380324168,2.56615188594933,2473984,2.7130391359329225,4.537268257141113
5.311999999999999,6.034838847876896,4.589161152123102,4.9449999999999985,5.274765067889246,4.615234932110751,0.05446579460985954,2.588333082199097,0.06100352154751232,0.04792806767220677,2.628735844483018,2.5479303199151757,2637824,2.5325044870376585,4.590897583961487
5.209,5.794994027273316,4.623005972726683,5.267,6.101566354462005,4.432433645537996,0.05618994552642104,2.5904661238193514,0.06330709006470299,0.049072800988139084,2.633563120878948,2.547369126759755,2801664,2.526883673667908,4.477582716941834
5.5040000000000004,6.332736387520182,4.675263612479819,5.284000000000001,5.784623611109185,4.783376388890816,0.052737243333831375,2.5720777183771135,0.058719750135961125,0.046754736531701625,2.6004836149132013,2.5436718218410257,2965504,2.6937655210494995,4.6539945840835575
5.686999999999999,6.380830670985363,4.993169329014636,5.099000000000001,5.619623664464075,4.5783763355359275,0.054293556185439185,2.565709301829338,0.06426558329627473,0.04432152907460364,2.5965927874001182,2.5348258162585577,3129344,2.7567164659500123,4.757630252838135
5.9399999999999995,6.734329906273206,5.145670093726793,5.557,6.163828641380745,4.950171358619256,0.04801060911267992,2.539953762292862,0.05372991054315681,0.04229130768220302,2.5830645665117666,2.496842958073957,3293184,2.633559226989746,5.010851526260376
5.984,6.9217760926788445,5.0462239073211554,5.5840000000000005,6.4466262226480255,4.7213737773519755,0.05056935944594439,2.520973938703537,0.056291780944503385,0.04484693794738539,2.5674697739982375,2.474478103408836,3457024,2.5511424779891967,4.921498012542725
6.388,7.332423633757648,5.443576366242352,5.589,6.223026024702457,4.954973975297544,0.057138959551230016,2.5098982751369476,0.06546733321822477,0.04881058588423525,2.5463198267162577,2.4734767235576376,3620864,2.9298352718353273,5.246398687362671
6.122000000000001,6.906612006025909,5.337387993974093,5.698,6.415046720932465,4.980953279067536,0.05383351864293214,2.493957522511482,0.06214192955072009,0.04552510773514419,2.5602841540404713,2.427630890982493,3784704,2.641023588180542,5.040039539337158
6.536,7.491324028798606,5.580675971201393,5.585,6.324543778284964,4.845456221715036,0.05263200574554498,2.5049200654029846,0.06263802505150595,0.042625986439584006,2.5610727341017494,2.44876739670422,3948544,2.6982011795043945,5.298050117492676
6.515000000000001,7.669090551040083,5.3609094489599185,6.506,7.651401239740904,5.360598760259096,0.05449787792749698,2.496948003768921,0.06434235260128776,0.0446534032537062,2.536564067096852,2.45733194044099,4112384,2.7659124374389648,5.211164808273315
6.391,7.356830730511304,5.425169269488696,6.183999999999999,7.1546307227777195,5.213369277222279,0.05581292742863293,2.501976338028908,0.06622177691711106,0.045404077940154795,2.5497331060781905,2.4542195699796254,4276224,2.6952761888504027,5.146476364135742
6.9510000000000005,7.920313674720418,5.981686325279583,6.4159999999999995,7.524063175094272,5.307936824905727,0.052070788899436546,2.4998450607061384,0.06577606893575809,0.038365508863114996,2.5369915640369274,2.4626985573753495,4440064,2.7054142475128176,5.4676696300506595
6.543000000000001,7.570414716655355,5.515585283344647,6.014,6.842760520295218,5.185239479704783,0.05183038902468975,2.4712314933538435,0.05980816160865822,0.043852616440721276,2.519497653221476,2.422965333486211,4603904,2.681456971168518,5.210060691833496
6.9430000000000005,8.3081670227485,5.577832977251502,6.5600000000000005,7.659627209557858,5.460372790442143,0.05500103309750552,2.488213387131691,0.06719578578963013,0.04280628040538091,2.55031315295069,2.4261136213126924,4767744,2.790982699394226,5.4304131984710695
6.956999999999999,7.889180776459158,6.02481922354084,6.2,7.283817327781763,5.116182672218238,0.05628351741470391,2.4935014873743055,0.07676720118890516,0.035799833640502654,2.5464239522539494,2.4405790224946617,4931584,2.801917552947998,5.460338401794433
7.473999999999999,8.718565787734821,6.2294342122651765,6.373,7.226569563656062,5.519430436343939,0.05297842063009732,2.480106604099274,0.061631009495071366,0.04432583176512327,2.5302603658257716,2.429952842372776,5095424,2.9006684541702272,5.705422115325928
6.807,8.013366859624385,5.600633140375615,6.385,7.327838798522844,5.442161201477155,0.05709818499162787,2.479020494222641,0.07585903099381837,0.03833733898943738,2.510703762549942,2.4473372258953394,5259264,2.8181736707687377,5.31547474861145
7.169,8.241561886326378,6.096438113673621,6.680999999999999,7.738245950571577,5.623754049428421,0.047438189690001256,2.4985395640134813,0.053866434745512885,0.04100994463448963,2.5221577981458356,2.474921329881127,5423104,2.873434591293335,5.544256544113159
6.8,7.703603895520598,5.896396104479401,6.300000000000001,7.141344162635007,5.4586558373649945,0.052506713336333576,2.4779085546731947,0.06092690381248007,0.044086522860187084,2.521097468915448,2.4347196404309415,5586944,2.7613219738006594,5.294722175598144
7.006,8.049754760468186,5.962245239531814,6.424000000000001,7.392227246053324,5.455772753946679,0.05393221634440119,2.458313649892807,0.06214389119467677,0.04572054149412562,2.510552972626195,2.4060743271594194,5750784,2.808728241920471,5.399394845962524
7.568,8.727575784500521,6.408424215499478,6.601000000000001,7.658151360969659,5.543848639030343,0.05706012677401299,2.4682880729436874,0.07136216026934768,0.04275809327867829,2.5096800682728615,2.426896077614513,5914624,2.880241131782532,5.688793182373047
6.811000000000002,7.698338154256878,5.923661845743125,6.152,7.023077493682393,5.280922506317607,0.05688630784861739,2.472609296441078,0.06577737753608076,0.04799523816115402,2.5119455595145075,2.433273033367649,6078464,2.758924698829651,5.234558153152466
7.536,8.784336493097914,6.287663506902085,6.88,7.723172580199333,6.036827419800667,0.05192471188493068,2.457729455828667,0.05828913031153382,0.045560293458327544,2.5117320973353277,2.403726814322006,6242304,2.872879219055176,5.679825782775879
7.435,8.656517498851326,6.213482501148674,6.6659999999999995,7.796992484501996,5.535007515498003,0.05296042338013644,2.456422230601311,0.0599974380013316,0.045923408758941284,2.48954269060765,2.4233017705949718,6406144,2.852016282081604,5.621055746078492
7.828,9.1636855917468,6.4923144082532005,6.894,7.918160143727532,5.869839856272468,0.052733615646138744,2.463411697745323,0.05936857692250108,0.04609865436977641,2.498110824886152,2.4287125706044943,6569984,2.996658134460449,5.871980094909668
7.95,9.492303472083234,6.407696527916766,7.329000000000001,8.255082609706069,6.402917390293933,0.05452850759029383,2.4642404496669768,0.0625691841536942,0.04648783102689347,2.508451428436929,2.4200294708970245,6733824,2.9670782327651977,5.8888617038726805
7.525999999999999,8.563845845971354,6.488154154028643,7.053999999999999,7.732176968054799,6.3758230319452,0.06665076487697655,2.4703148931264876,0.07869369152474259,0.054607838229210504,2.4947228104024113,2.445906975850564,6897664,2.8490424156188965,5.633843421936035
7.892999999999999,8.61859010467343,7.167409895326569,6.958,7.886986544574247,6.029013455425753,0.053817293141037184,2.4678389966487884,0.06420088651239746,0.04343369976967691,2.5187605361794505,2.4169174571181262,7061504,3.0385303258895875,5.88048677444458
8.035,9.303363118353731,6.766636881646269,6.898000000000001,7.871938396409137,5.924061603590864,0.0531996716279536,2.4565204709768294,0.0649759237857965,0.0414234194701107,2.5108098045904437,2.402231137363215,7225344,2.997068977355957,5.920797634124756
7.7700000000000005,8.534460594144656,7.005539405855345,7.013,8.026114504880866,5.999885495119135,0.05280408961698411,2.4496145993471146,0.0616612397985575,0.04394693943541072,2.5013492678201206,2.3978799308741086,7389184,2.985568046569824,5.7862201690673825
8.186,9.238684188159013,7.133315811840987,7.13,8.389650745246476,5.870349254753525,0.05493501122109586,2.446810540556908,0.06269226257273422,0.04717775986945751,2.487553864632153,2.4060672164816626,7553024,3.0774954557418823,5.998542022705078
8.134,9.590922784501636,6.677077215498365,7.188,8.098525123211875,6.2774748767881245,0.05158568378537888,2.4370362997055053,0.0609075924574798,0.04226377511327796,2.466194377707076,2.4078782217039345,7716864,2.98659029006958,5.9410453796386715
8.477,9.773433955124595,7.180566044875405,7.475,8.840629891295588,6.109370108704411,0.05461168708279723,2.432609963417053,0.06668313905774176,0.042540235107852716,2.461294416333738,2.4039255105003683,7880704,3.0674606561660767,6.174037122726441
8.143,9.199134934560922,7.0868650654390795,7.895999999999999,9.026700667727757,6.765299332272241,0.05815161596983666,2.420897763967514,0.07121032688380668,0.045092905055866626,2.462481807585904,2.3793137203491246,8044544,3.022945833206177,5.958653545379638
8.389000000000001,9.582678767508245,7.195321232491757,7.783000000000001,8.92437680018476,6.641623199815242,0.059618354961276,2.4282968670129774,0.0691170991529905,0.050119610769561514,2.452441304500239,2.4041524295257157,8208384,3.035509443283081,6.087938547134399
8.465,10.098666122559932,6.831333877440069,7.853999999999999,9.054484902029175,6.653515097970823,0.05856816712766879,2.4372882723808287,0.06868959574564228,0.0484467385096953,2.465577589356144,2.4089989554055133,8372224,2.9947001695632935,6.086707353591919
8.627,9.732749067374693,7.521250932625309,7.9430000000000005,8.859352006600083,7.026647993399917,0.057911164779216005,2.4364389777183533,0.06729273713065392,0.04852959242777809,2.4814399112567385,2.391438044179968,8536064,3.0589879512786866,6.191135215759277
8.368999999999998,9.225976662459367,7.5120233375406285,8.327,9.16890320108668,7.485096798913319,0.056743587879463986,2.4392057955265045,0.0680846217942708,0.04540255396465717,2.4825548632198857,2.3958567278331233,8699904,3.0576821327209474,6.081862497329712
8.527,9.625599563080197,7.428400436919802,7.8050000000000015,8.751733859117758,6.858266140882245,0.06072622854262586,2.429023286700249,0.07327666520298837,0.048175791882263355,2.4696338506120186,2.388412722788479,8863744,3.1286184072494505,6.1459414005279545
8.600999999999999,10.080834112324755,7.121165887675243,8.027000000000001,9.424133136104073,6.629866863895929,0.0564894351176917,2.432622563838959,0.06402999392933588,0.04894887630604752,2.4838133425921707,2.381431785085747,9027584,3.0810261964797974,6.121652269363404
8.7,10.266033205267371,7.133966794732626,8.266,9.406361346240743,7.125638653759257,0.06711207646876564,2.4394653916358946,0.08325306982503133,0.050971083112499954,2.487844742111116,2.391086041160673,9191424,3.0795638084411623,6.162855434417724
9.113,10.26588377558191,7.96011622441809,7.969000000000001,9.247095849300827,6.6909041506991755,0.06244269530288872,2.435722491145134,0.0725224590306353,0.052362931575142144,2.479775506254761,2.3916694760355073,9355264,3.1289416790008544,6.400274038314819
8.982,10.571898109942897,7.392101890057101,8.187,9.727169146555013,6.646830853444985,0.05412634983658786,2.444102904200554,0.06346726836806564,0.04478543130511008,2.4813618536563626,2.4068439547447453,9519104,3.1176772356033324,6.261993741989135
8.826,10.272175646316864,7.379824353683136,7.749,9.211965823250837,6.286034176749162,0.0656074278755113,2.4438219219446182,0.08447732194754903,0.04673753380347356,2.4769630385825203,2.410680805306716,9682944,3.100274753570557,6.224574041366577
9.535,10.928142132016687,8.141857867983314,8.181999999999999,9.718917694608269,6.645082305391728,0.05846741488203403,2.439548298716545,0.06808429178018528,0.04885053798388278,2.4664073922250793,2.412689205208011,9846784,3.1778860807418825,6.6227922439575195
8.956,10.445893955957938,7.46610604404206,8.373000000000001,9.783206013318622,6.96279398668138,0.05663311886601145,2.4481310516595842,0.07018864059087089,0.04307759714115202,2.4731328333112303,2.423129270007938,10010624,3.1691949367523193,6.326570606231689
9.462,10.84339639495693,8.08060360504307,8.485,9.879842284991389,7.09015771500861,0.059347307030111505,2.442984914779663,0.06974432494135586,0.04895028911886715,2.4660307999813016,2.4199390295780248,10174464,3.1401052236557008,6.543917226791382
9.804999999999998,11.243834597860364,8.366165402139632,8.811,9.98341161713794,7.63858838286206,0.06714401855133469,2.4226696819067,0.08421273916553258,0.05007529793713679,2.444809183009639,2.400530180803761,10338304,3.2592494964599608,6.752512788772583
9.404,10.737223162115031,8.070776837884969,8.817,10.485826234213736,7.1481737657862645,0.058271640003658795,2.434050741791725,0.07338214163529572,0.04316113837202187,2.453572214870245,2.414529268713205,10502144,3.0803363800048826,6.453706121444702
9.711000000000002,11.059357890176049,8.362642109823955,8.224,9.661318336347241,6.786681663652759,0.06594263613224025,2.4157705277204515,0.08123007251934304,0.05065519974513745,2.4414555847979993,2.3900854706429038,10665984,3.2034714221954346,6.688418674468994
9.861,11.329791680259662,8.39220831974034,9.032,10.877105959016989,7.186894040983011,0.06517119710333641,2.42400561273098,0.07291475849612913,0.057427635710543684,2.448213375631522,2.399797849830438,10829824,3.2144543409347532,6.740914916992187
10.113000000000001,11.545005935741889,8.680994064258114,9.229,10.976457867875503,7.4815421321244955,0.06435992624610656,2.4141367107629774,0.07874612242928063,0.049973730062932493,2.4555328362808115,2.3727405852451433,10993664,3.222852897644043,6.872350120544434
10.208000000000002,11.544688445375364,8.87131155462464,8.698000000000002,10.162955972034657,7.233044027965347,0.06225383980199691,2.4137558043003082,0.06577544613725027,0.058732233466743555,2.443099656331651,2.3844119522689655,11157504,3.253343176841736,6.902294874191284
9.907,10.872919768924936,8.941080231075064,8.778,10.424400923226175,7.131599076773826,0.07095331619493662,2.425977921485901,0.08155344648707362,0.06035318590279963,2.4533017179614918,2.39865412501031,11321344,3.256697106361389,6.795082330703735
10.235000000000001,12.162637154653336,8.307362845346667,9.192999999999998,10.737992232990184,7.648007767009812,0.06823676386848088,2.4214620679616927,0.07460217062747405,0.061871357109487705,2.446689932433058,2.3962342034903275,11485184,3.2255712270736696,6.883510303497315
9.742,10.789833956311782,8.69416604368822,9.638,11.325565109855024,7.950434890144976,0.07232942557893689,2.4129011929035187,0.08439258978019473,0.06026626137767905,2.4373481129260357,2.3884542728810016,11649024,3.1813960552215574,6.6661123752594
10.488000000000001,12.121308299127879,8.854691700872124,9.667,11.180862939634892,8.153137060365108,0.06561812981963153,2.4118163853883745,0.07575562081937842,0.05548063881988463,2.4445338461838326,2.3790989245929164,11812864,3.2741963148117064,7.015708017349243
10.562000000000001,12.26058647115771,8.863413528842292,9.333000000000002,10.842450562290798,7.823549437709206,0.07344487286172804,2.402641850709915,0.08456638341200884,0.06232336231144725,2.433070408593742,2.372213292826088,11976704,3.3394474744796754,7.105771446228028
10.631000000000002,12.388091061954391,8.873908938045613,9.125,10.698017800280722,7.551982199719278,0.07214006697759026,2.385801139473915,0.08058694256215729,0.06369319139302324,2.4166239323230174,2.3549783466248124,12140544,3.3386947870254517,7.121779298782348
10.404,11.791870310944073,9.016129689055926,9.868,11.195228691672991,8.54077130832701,0.06776535222306843,2.4167589247226715,0.08119206913330575,0.0543386353128311,2.4573932521469932,2.37612459729835,12304384,3.26968629360199,6.946161270141602
11.404000000000002,12.630239780793302,10.177760219206702,9.290999999999999,10.541107595369294,8.040892404630704,0.07121859695762392,2.421343061327934,0.0891066581950788,0.053330535720169034,2.4692241129178862,2.373462009737982,12468224,3.3862346172332765,7.482556867599487
10.123000000000001,11.670708305850946,8.575291694149056,9.635,11.31628076180036,7.953719238199639,0.07260512714274223,2.425441274046898,0.08549346313100942,0.059716791154475035,2.4583556823324955,2.3925268657613,12632064,3.209594202041626,6.78417067527771
10.858,12.007859121805797,9.708140878194204,9.322999999999999,10.747254541856895,7.898745458143102,0.0732099954038858,2.437186712026596,0.08036376080458928,0.06605623000318232,2.4622297555267885,2.4121436685264035,12795904,3.3394356966018677,7.225541400909424
10.97,12.453987870570376,9.486012129429625,9.305,10.778310897265069,7.831689102734932,0.06862102597951887,2.419330731034279,0.07538966096243582,0.061852390996601926,2.4541688927696956,2.384492569298862,12959744,3.3336291551589965,7.180057239532471
11.043999999999999,12.237693427978892,9.850306572021106,10.069,11.573981395233842,8.56401860476616,0.06529227686114605,2.429500475525856,0.07110711238038606,0.05947744134190605,2.455521138028997,2.403479813022715,13123584,3.3069343328475953,7.2245721340179445
10.382,11.865218122866626,8.898781877133374,9.696,11.317562209722464,8.074437790277535,0.06520584677346045,2.4208244889974595,0.07709918888806842,0.05331250465885246,2.4486461038791876,2.3930028741157314,13287424,3.3431774139404298,6.960869979858399
11.016,12.187641583420458,9.844358416579542,10.066,11.150612373154576,8.981387626845425,0.06695689260959622,2.4224540829658507,0.07823622746468942,0.05567755775450303,2.449386045344474,2.3955221205872275,13451264,3.435066556930542,7.311335325241089
10.965,12.618772959024303,9.311227040975696,9.229,10.971678685242921,7.4863213147570775,0.06510427696630354,2.412948727607727,0.07616219170391604,0.05404636222869104,2.4406251828992223,2.385272272316232,13615104,3.3449034452438355,7.243953657150269
10.68,12.13661250852792,9.22338749147208,9.985,11.11951531501342,8.85048468498658,0.07194625642150639,2.4096387058496473,0.08153538609913669,0.06235712674387609,2.452392721562235,2.3668846901370597,13778944,3.3345725536346436,7.0828417301177975
11.123000000000001,12.503391611101721,9.742608388898281,9.539,10.919249615105905,8.158750384894095,0.06955418041907249,2.4216103583574293,0.07729704418809086,0.06181131665005413,2.4526510223380686,2.39056969437679,13942784,3.3603517532348635,7.296992921829224
11.511999999999999,12.946759910228884,10.077240089771113,10.033000000000001,11.69466211968619,8.371337880313812,0.07867794055491684,2.4104007571935653,0.09483527594792723,0.06252060516190644,2.442775856171448,2.3780256582156825,14106624,3.412854266166687,7.488015031814575
11.443,13.102807518961159,9.78319248103884,9.588,10.694361604539854,8.481638395460145,0.07451023356989023,2.4118326872587206,0.08354250955382114,0.06547795758595931,2.465377748374967,2.358287626142474,14270464,3.411174464225769,7.440190076828003
11.747,13.415436693434906,10.078563306565094,10.251000000000001,12.028343242032896,8.473656757967106,0.06852411050349469,2.4116561144590376,0.08202751142016348,0.05502070958682589,2.447511521367837,2.3758007075502383,14434304,3.4449729681015016,7.611040639877319
12.344000000000001,14.143206491762411,10.544793508237591,10.663,12.133496854807925,9.192503145192076,0.078082827758044,2.4082046687602996,0.09069764894043975,0.06546800657564825,2.4453808266948442,2.371028510825755,14598144,3.4479317665100098,7.86532769203186
11.942,13.504810289190598,10.379189710809403,9.889999999999999,11.152394550051605,8.627605449948392,0.07106389617547387,2.4122762203216555,0.08481928446590498,0.05730850788504276,2.446559683516853,2.377992757126458,14761984,3.4699349403381348,7.692210531234741
11.495999999999999,13.122814064360153,9.869185935639845,10.356,11.780346867866111,8.931653132133889,0.07146967733278868,2.4043803572654725,0.08367167203658438,0.059267682628992985,2.4408853883973256,2.3678753261336194,14925824,3.3880964040756227,7.454817008972168
11.449,13.135928866312982,9.762071133687018,10.018,10.954299097511047,9.081700902488954,0.06885764328762886,2.4067815601825715,0.07597728423037257,0.06173800234488515,2.446759016353174,2.366804104011969,15089664,3.4306975841522216,7.41595950126648
11.784,13.156364383099476,10.411635616900526,10.326,12.046175572434397,8.605824427565604,0.07231553494930262,2.417975422739983,0.08313899304388246,0.061492076854722785,2.4451284572128786,2.390822388267087,15253504,3.4154794454574584,7.55672025680542
11.789000000000001,13.184624949619346,10.393375050380657,10.520999999999999,11.593739017655272,9.448260982344726,0.07409264543093734,2.4208990722894668,0.09062082098570397,0.05756446987617071,2.4507466908001563,2.3910514537787773,15417344,3.4915237426757812,7.607150268554688
11.395,12.813127286247607,9.976872713752392,10.639999999999999,11.542806734578337,9.737193265421661,0.07518937354907387,2.4168367117643355,0.08984060376679351,0.06053814333135424,2.457556096235604,2.376117327293067,15581184,3.4686536312103273,7.374105739593506
12.003,13.54111605543925,10.46488394456075,9.934000000000001,11.016923820035371,8.85107617996463,0.06589882313273843,2.429333987832069,0.07430919466229102,0.05748845160318584,2.456999923361754,2.4016680523023846,15745024,3.4847803592681883,7.702793836593628
11.035,12.53592804624339,9.53407195375661,10.165000000000001,11.37932491533362,8.950675084666383,0.07600913313217458,2.4116176664829254,0.08787208940824537,0.0641461768561038,2.4331353521368997,2.390099980828951,15908864,3.3469088315963744,7.1662205219268795
11.834999999999999,13.001758329732425,10.668241670267573,10.489,11.46301694030443,9.514983059695572,0.07428834605962033,2.4102623790502546,0.08714595522630414,0.061430736892936516,2.4321142132980893,2.38841054480242,16072704,3.4711134910583494,7.628937911987305
11.807999999999998,13.073146631817828,10.542853368182168,10.302,11.772529156460353,8.831470843539647,0.06830834597349163,2.4052156031131746,0.07362354708134927,0.06299314486563398,2.43229542199681,2.3781357842295394,16236544,3.455318737030029,7.596697664260864
11.274000000000001,12.368442323743011,10.17955767625699,10.828999999999999,12.016387468352264,9.641612531647734,0.07403208622708912,2.4200556576251984,0.08348298054233355,0.0645811919118447,2.442048404632656,2.3980629106177407,16400384,3.444921040534973,7.34775333404541
11.669,13.213625844662714,10.124374155337287,10.030000000000001,11.089830175075235,8.970169824924767,0.0798022899776697,2.413652539253235,0.09552624883599457,0.06407833111934481,2.4460125472035776,2.381292531302892,16564224,3.455699896812439,7.529166412353516
11.745,13.060448592686159,10.42955140731384,10.501000000000001,11.382639949185608,9.619360050814395,0.06962365452200171,2.4069370150566103,0.0766003601220116,0.06264694892199182,2.434374632482153,2.3794993976310677,16728064,3.369852304458618,7.536820030212402
12.279,13.864556369228165,10.693443630771835,9.917,10.984352331706827,8.849647668293173,0.07495389236137266,2.4266427874565126,0.08950630345515152,0.060401481267593794,2.4394174644027644,2.413868110510261,16891904,3.4808940172195433,7.775291204452515
11.512,13.23693941922608,9.787060580773922,10.429,11.674740342125919,9.183259657874082,0.07508186711929736,2.422408676147461,0.08252636396659975,0.06763737027199497,2.444757958108771,2.400059394186151,17055744,3.432564353942871,7.431134653091431
11.262,12.628095165059888,9.895904834940113,10.868,12.258703419137237,9.477296580862763,0.07669859845191238,2.4278144240379333,0.09732770063396401,0.05606949626986074,2.4523517833485506,2.403277064727316,17219584,3.3471838235855103,7.288465595245361
11.4,12.657680404554354,10.142319595445647,10.580000000000002,11.728538201367288,9.431461798632716,0.07111810413189226,2.4196731984615325,0.0792926471086759,0.06294356115510863,2.447966196148755,2.39138020077431,17383424,3.3578188896179197,7.331740808486939
12.484000000000002,13.580870092581616,11.387129907418387,10.313,11.544560392347854,9.081439607652147,0.074135619495064,2.422479546070099,0.08817231646498071,0.06009892252514729,2.452840715041017,2.3921183770991807,17547264,3.4679203987121583,7.900502634048462
11.966,13.805104129732735,10.126895870267264,10.258,11.819562038473014,8.696437961526984,0.06715897819958622,2.4268414676189423,0.07631975767533333,0.0579981987238391,2.456119115553606,2.3975638196842786,17711104,3.4616135597229003,7.605825519561767
12.626000000000001,14.405562867672845,10.846437132327157,10.916,12.345280938094398,9.486719061905603,0.07455905359238381,2.410916104912758,0.0849539866309614,0.06416412055380621,2.441488411840118,2.3803437979853976,17874944,3.4594772338867186,7.959066343307495
12.453999999999999,14.16746549425426,10.740534505745737,10.753,12.484225288632302,9.021774711367698,0.07693458208814258,2.4161026179790497,0.0891086762562343,0.06476048792005086,2.4415418225833987,2.3906634133747007,18038784,3.429312801361084,7.830242776870728
12.730999999999998,14.095759685805525,11.36624031419447,10.965,12.649584518508941,9.280415481491058,0.07942103454843161,2.407988116145134,0.09234661577765119,0.06649545331921203,2.440484766313001,2.375491465977267,18202624,3.5198789119720457,8.005059099197387
12.453,14.605264156649922,10.300735843350077,10.667000000000002,11.790619597550704,9.5433804024493,0.07221369850449262,2.41022270321846,0.08401948360331993,0.06040791340566532,2.4285114873530538,2.391933919083866,18366464,3.4486687421798705,7.839163780212402
12.210999999999999,13.911373194331173,10.510626805668824,10.806000000000001,11.860478069947403,9.751521930052599,0.06874793423339721,2.4147082418203354,0.08049307178301683,0.0570027966837776,2.4307941055054787,2.398622378135192,18530304,3.4329673290252685,7.713090276718139
12.182,13.790426560337774,10.573573439662226,10.719000000000001,11.573440752773417,9.864559247226586,0.06900600302033122,2.396678641438484,0.07846216944980652,0.059549836590855915,2.4250917646780006,2.368265518198968,18694144,3.4925537586212156,7.7454008102417
12.123,13.815430500788732,10.430569499211266,10.215999999999998,11.899200522813604,8.53279947718639,0.07487014578655357,2.4049428313970567,0.08952754483906047,0.060212746734046675,2.421730989708543,2.3881546730855705,18857984,3.459818124771118,7.7156532287597654
12.127999999999998,13.377038029845368,10.878961970154629,11.327999999999998,12.242776475429926,10.41322352457007,0.07413473348133261,2.422906902432442,0.08269028894082556,0.06557917802183966,2.443372367819184,2.4024414370456997,19021824,3.459622693061829,7.676537418365479
12.331999999999999,14.366943733865877,10.29705626613412,10.653,12.352988529373066,8.953011470626935,0.07715851138345894,2.402608093619347,0.09124814176292834,0.06306888100398955,2.4284340084423284,2.376782178796365,19185664,3.4587494134902954,7.77073712348938
12.11,13.414101223065142,10.805898776934857,10.884,11.832611617048832,9.935388382951169,0.07339162817224856,2.4218783408403395,0.08456183137054124,0.062221424973955886,2.441121211511834,2.402635470168845,19349504,3.4738273859024047,7.698600959777832
11.52,13.386215421648851,9.653784578351148,10.361,11.466589887797461,9.25541011220254,0.07234384664334355,2.4126205891370773,0.0897209917057211,0.05496670158096599,2.448651592672791,2.3765895856013635,19513344,3.405022382736206,7.3870124340057375
11.777,12.638789417433284,10.915210582566715,10.73,12.21534844396862,9.24465155603138,0.07561272601597008,2.4094505190849302,0.08794476249550658,0.06328068953643358,2.4366106880928577,2.3822903500770027,19677184,3.373706078529358,7.4708047866821286
12.755,14.40284252888436,11.107157471115642,10.781,12.116772810024221,9.44522718997578,0.07020666222088034,2.4153249114751816,0.08055199163284682,0.05986133280891388,2.4423564108399156,2.3882934121104475,19841024,3.5366469621658325,8.036917591094971
12.204,13.326997773817919,11.081002226182083,10.638000000000002,11.799195935232294,9.476804064767709,0.0722406629007309,2.4241535753011703,0.08293754414338163,0.06154378165808018,2.444513665111648,2.4037934854906924,20004864,3.4524346351623536,7.6588664054870605
11.993,13.27546676370189,10.71053323629811,10.895999999999999,12.429859185192695,9.362140814807303,0.08463303423486647,2.4118116080760954,0.10428357093124771,0.06498249753848523,2.432692955394169,2.390930260758022,20168704,3.4423059463500976,7.615146636962891
12.014,13.028457490484445,10.999542509515553,10.482,11.62303286543377,9.34096713456623,0.08066529789939518,2.4121755033731462,0.09441926739462782,0.06691132840416254,2.445484572988835,2.3788664337574574,20332544,3.5122886896133423,7.656966495513916
12.956,14.351193176588819,11.56080682341118,10.643,12.09849338713716,9.187506612862842,0.0655351410619914,2.417243218421936,0.07424427651240194,0.05682600561158086,2.4429145329172552,2.391571903926617,20496384,3.4300045490264894,8.040850067138672
12.247000000000003,13.816395106402467,10.67760489359754,11.111,12.688006341141342,9.533993658858659,0.08025267119519407,2.4101513773202896,0.09004257739489707,0.07046276499549106,2.4436224368726474,2.376680317767932,20660224,3.4398942947387696,7.682070541381836
11.992,12.857064159470267,11.126935840529734,11.071,12.481293940992444,9.660706059007556,0.08067078860476608,2.415765258669853,0.09672535103008156,0.06461622617945059,2.450293283684922,2.381237233654784,20824064,3.4838098764419554,7.606742095947266
11.947000000000001,13.378118793112579,10.515881206887423,10.132,11.333597270303159,8.93040272969684,0.07836582167074078,2.419394847750664,0.08840825185490515,0.06832339148657642,2.4549290741134966,2.3838606213878313,20987904,3.443544125556946,7.536315298080444
12.568,13.540787746633354,11.595212253366645,11.568999999999999,12.267218447192567,10.870781552807431,0.07945936368778345,2.421991690993309,0.09314640426999142,0.06577232310557547,2.4575083304911147,2.3864750514955033,21151744,3.45425865650177,7.851965618133545
12.354000000000001,13.952225265724454,10.755774734275548,11.416999999999998,12.925774668398166,9.90822533160183,0.08156601181253789,2.413034129142761,0.09307229723845457,0.07005972638662121,2.4462716032036633,2.379796655081859,21315584,3.4798135995864867,7.81582088470459
12.683000000000002,13.885264945841808,11.480735054158195,11.349,12.621457857848345,10.076542142151656,0.07034250786527987,2.407715356349945,0.08196817725965229,0.05871683847090746,2.439430712967709,2.3759999997321812,21479424,3.453952670097351,7.88597526550293
12.855999999999998,14.48331189389127,11.228688106108725,11.268000000000002,12.61536631989968,9.920633680100325,0.08423831360414619,2.410543718934059,0.09600641951535384,0.07247020769293853,2.441376925747685,2.379710512120433,21643264,3.4788488388061523,7.95977258682251
12.617,13.684277377254855,11.549722622745147,11.384,13.0848186264267,9.683181373573301,0.08233073316514489,2.3975232511758806,0.09796430674583861,0.06669715958445116,2.4333332106657277,2.3617132916860335,21807104,3.5814842700958254,7.958947277069091
12.702000000000002,13.918123349007,11.485876650993003,11.370999999999999,12.596744263702668,10.14525573629733,0.07860481725074345,2.3866656959056853,0.09024934720635366,0.06696028729513323,2.426246915180236,2.3470844766311347,21970944,3.462473464012146,7.908766746520996
12.096,13.980585896158622,10.211414103841378,11.270999999999999,12.979440516962764,9.562559483037234,0.07646099571138616,2.391804736852646,0.0883485434106393,0.06457344801213302,2.426805875551863,2.356803598153429,22134784,3.464649772644043,7.629277467727661
13.209999999999999,14.83731066487011,11.582689335129889,10.929000000000002,12.620765054610127,9.237234945389877,0.07278107455931597,2.396162909269333,0.08444914585879292,0.061113003259839024,2.432804086576969,2.359521731961697,22298624,3.5906878232955934,8.220699024200439
12.198,13.79781748959061,10.59818251040939,10.963000000000001,12.340098761890374,9.585901238109628,0.07461846806108945,2.396071892976761,0.08555352349637074,0.06368341262580815,2.4238438935526605,2.3682998924008616,22462464,3.483767294883728,7.680280113220215
11.979,13.156042480117009,10.80195751988299,11.136000000000001,12.667915141252937,9.604084858747065,0.07821027170866723,2.3980359226465224,0.0890592544119678,0.06736128900536667,2.4276020785881887,2.368469766704856,22626304,3.384866642951965,7.553053712844848
12.644,14.851112140331796,10.436887859668204,10.692,12.241811601453545,9.142188398546455,0.07440753164701161,2.4080772578716276,0.08467266847158623,0.06414239482243698,2.444656218671818,2.371498297071437,22790144,3.5204512596130373,7.898232889175415
12.199,13.683496210840566,10.714503789159433,10.848000000000003,12.585134421972004,9.110865578028001,0.07431157603859898,2.405312070250511,0.08460257617667181,0.06402057590052614,2.4370115185753227,2.3736126219256994,22953984,3.493524122238159,7.686898899078369
12.451000000000002,13.435829426855232,11.466170573144773,11.212,12.730227914379128,9.693772085620871,0.08761499463580544,2.4041386634111404,0.104241427998044,0.07098856127356687,2.436648236270121,2.3716290905521595,23117824,3.456130623817444,7.80587420463562
12.576,13.648438343216057,11.503561656783944,10.965,12.227840053213392,9.702159946786608,0.07805944443680343,2.4088710069656374,0.08565368749949545,0.07046520137411141,2.435037677881558,2.382704336049717,23281664,3.512304735183716,7.825111293792725
12.865,14.91751187572691,10.81248812427309,10.875,12.058387087980936,9.691612912019064,0.08265288616530593,2.395352676510811,0.09642583300215066,0.0688799393284612,2.42954529991259,2.3611600531090318,23445504,3.4981732606887816,7.973992204666137
12.658000000000001,13.727885975232876,11.588114024767126,11.354,12.813405358356613,9.894594641643385,0.07124956552870568,2.3995178610086443,0.07974642044229793,0.06275271061511342,2.4455100557663796,2.353525666250909,23609344,3.455411410331726,7.896101331710815
12.963,14.079808398965552,11.846191601034446,11.246,12.776210443043702,9.715789556956299,0.07545145596377546,2.4009583234786986,0.08291224661191174,0.06799066531563919,2.4404127479558215,2.3615038990015758,23773184,3.582890033721924,8.092525577545166
12.48,13.732190081417354,11.227809918582647,11.54,13.357927391289321,9.722072608710677,0.07565969475544984,2.3997277349233626,0.09342670185393535,0.05789268765696433,2.4253406149775465,2.3741148548691786,23937024,3.5550708770751953,7.911597013473511
12.519000000000002,13.600845183009104,11.4371548169909,10.963,12.311688622329111,9.614311377670887,0.07347668814472849,2.3925136238336564,0.08288129829347059,0.0640720779959864,2.430314067703486,2.354713179963827,24100864,3.465846872329712,7.807278203964233
13.013,14.957099020111887,11.068900979888113,11.118999999999998,12.860651228001746,9.37734877199825,0.07597150853835044,2.3940260976552965,0.08641442725357512,0.06552858982312576,2.4165497742623754,2.3715024210482176,24264704,3.5187015771865844,8.011313104629517
12.181000000000001,13.621322533323701,10.740677466676301,10.944,12.03132883710495,9.856671162895053,0.0760344158392399,2.394236308336258,0.08415217532339088,0.06791665635508891,2.424720402704326,2.36375221396819,24428544,3.414381217956543,7.62850923538208
13.106,14.643811431873232,11.568188568126768,11.163999999999998,12.538723244875126,9.78927675512487,0.07544536166824398,2.401603043079376,0.08556216097998713,0.06532856235650082,2.4295639516930714,2.373642134465681,24592384,3.551163911819458,8.133076572418213
12.422999999999998,13.959275040479405,10.886724959520592,10.779,11.572579863655827,9.985420136344173,0.0748585483524948,2.4090107500553133,0.08857232056764412,0.061144776137345466,2.443214550029609,2.3748069500810174,24756224,3.4722398281097413,7.7875227451324465
11.889999999999999,13.900109449756405,9.879890550243593,10.976,12.598862902404267,9.353137097595734,0.07300131954252717,2.4065667510032656,0.0809255932760225,0.06507704580903184,2.437370160259192,2.375763341747339,24920064,3.393169331550598,7.497784948348999


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-plunder-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
4.478,4.83774435367355,4.11825564632645,4.432,4.85790609293599,4.0060939070640105,1.2155596051365136,2.7046058773994446,1.8685237912074826,0.5625954190655447,2.7065512347495475,2.7026605200493417,16384,0.7452568836510182,5.166040849685669
4.363999999999999,4.782502090795254,3.945497909204744,4.326,4.593028088410189,4.05897191158981,0.11312710670754308,2.6843935579061506,0.12320735557492606,0.10304685784016011,2.7048013173914374,2.663985798420864,180224,1.3593388676643372,3.9786489009857178
4.377,4.648810595819957,4.1051894041800425,4.506,4.74425196746302,4.26774803253698,0.11320087900385253,2.677992305159569,0.12776559281097843,0.09863616519672662,2.69766645724333,2.6583181530758075,344064,1.7462520480155945,3.868563723564148
4.51,4.6560821686586005,4.363917831341399,4.461,4.8686628508951975,4.053337149104803,0.1092899763025343,2.69279223382473,0.12091318996825148,0.09766676263681712,2.7041461245510563,2.681438343098404,507904,1.8222681522369384,3.9699757575988768
4.423,4.7945656065892,4.0514343934108,4.517,4.83196190245806,4.202038097541941,0.10271887015551322,2.6730000972747803,0.11141957156936357,0.09401816874166287,2.686092811061029,2.6599073834885316,671744,1.588180708885193,3.9232404232025146
4.609,4.9777668640211585,4.240233135978841,4.404000000000001,4.767791148875286,4.040208851124715,0.09298039022833106,2.6766108751296995,0.1010747228840248,0.08488605757263731,2.69828935412554,2.654932396133859,835584,1.5500334262847901,4.0635939836502075
4.671,4.8409676439796705,4.50103235602033,4.447,4.859578477383394,4.034421522616606,0.09166566482745106,2.6705123126506805,0.10174565961772532,0.0815856700371768,2.6959694485208243,2.6450551767805366,999424,1.564645516872406,4.10512068271637
4.34,4.5753295561547676,4.104670443845232,4.4079999999999995,4.695916654606849,4.12008334539315,0.08406601492315527,2.6583839893341064,0.09469279159769485,0.07343923824861569,2.685989955014991,2.630778023653222,1163264,1.5761391043663024,3.8171234846115114
4.529,4.9674620850199025,4.090537914980097,4.643,5.001916424812239,4.28408357518776,0.07441592686809592,2.654858869314194,0.08387989968139521,0.06495195405479663,2.6802001972458447,2.629517541382543,1327104,1.6684425711631774,3.9531646728515626
4.5489999999999995,5.113029254560434,3.9849707454395644,4.486,4.694719908010712,4.2772800919892875,0.06357549298554654,2.6463196367025374,0.06824835492343333,0.05890263104765976,2.6776937821630193,2.6149454912420556,1490944,1.682579720020294,3.9343164443969725
4.683999999999999,5.305437044277213,4.062562955722785,4.7490000000000006,5.127085969059949,4.370914030940052,0.06586192082613701,2.624506139755249,0.06824731111013496,0.06347653054213906,2.66194304192278,2.587069237587718,1654784,1.651782178878784,4.0747737169265745
4.702,5.182412322906064,4.221587677093936,4.734,5.285147893037794,4.182852106962206,0.062077255034819215,2.6070541977882384,0.06938543251849501,0.05476907755114342,2.6420563691757835,2.5720520264006934,1818624,1.677036988735199,4.061426496505737
4.5840000000000005,4.920220165962722,4.247779834037279,4.659000000000001,5.1356854308661015,4.1823145691339,0.05642769080586726,2.601582983136177,0.06135885692109306,0.051496524690641456,2.6499238804659657,2.5532420858063882,1982464,1.6697529554367065,3.975816774368286
4.742,5.119300940894666,4.364699059105334,4.701,5.084704313241328,4.317295686758671,0.06075893230736249,2.588468682765961,0.07284962216379642,0.04866824245092856,2.6313021159450534,2.5456352495868684,2146304,1.6598888039588928,4.063217449188232
4.697000000000001,5.052022534496052,4.34197746550395,4.5569999999999995,4.929989275985248,4.184010724014751,0.05473725721240037,2.565478092432022,0.06026076406796994,0.04921375035683081,2.6203214613210895,2.510634723542955,2310144,1.7232466101646424,4.046245360374451
4.553,4.970757106462595,4.135242893537405,4.744,5.046033110767677,4.441966889232322,0.05540537233464414,2.5733918279409407,0.06378438474596236,0.04702635992332592,2.6159478438648662,2.530835812017015,2473984,1.7220522046089173,3.8904452085494996
4.917,5.628028128838796,4.2059718711612035,4.557,5.132657015939179,3.9813429840608214,0.05225063096731898,2.560335838794708,0.0593359003452026,0.04516536158943536,2.599896116784691,2.5207755608047253,2637824,1.7269208908081055,4.154173827171325
4.769000000000001,5.31492032385688,4.223079676143122,4.718999999999999,5.11758374276932,4.320416257230679,0.054906948981806605,2.54289473593235,0.06371262311954828,0.04610127484406493,2.5667390060461863,2.519050465818514,2801664,1.659080159664154,4.055218124389649
4.873,5.428914561780855,4.317085438219145,4.702,5.220474685978013,4.183525314021987,0.051535874418914274,2.5395982325077058,0.05870251685997204,0.044369231977856506,2.574527360829577,2.5046691041858344,2965504,1.7009936571121216,4.117629551887513
5.004,5.576751254909144,4.431248745090855,5.004,5.3918968935168206,4.616103106483179,0.050534009095281315,2.5175080090761184,0.05859116359898055,0.04247685459158208,2.5528066564900724,2.4822093616621643,3129344,1.7949258923530578,4.212107062339783
5.142,5.81697851817669,4.467021481823311,4.686999999999999,5.268068842737243,4.105931157262756,0.04786100024357433,2.528234934806824,0.05617799046246716,0.0395440100246815,2.5637673320238754,2.4927025375897722,3293184,1.7223973631858827,4.303753519058228
4.901999999999999,5.638774049488715,4.165225950511283,4.679,5.100982227113892,4.257017772886108,0.04949287143535907,2.49981527030468,0.054388557103352324,0.044597185767365814,2.5575939205147713,2.4420366200945884,3457024,1.6695099472999573,4.098645901679992
5.315,6.057903089238429,4.572096910761572,4.916,5.50647777265533,4.3255222273446705,0.05075220232829447,2.48765252828598,0.059931931807742936,0.04157247284884601,2.5433240793792007,2.4319809771927594,3620864,1.7128846645355225,4.341919183731079
5.063000000000001,5.904582438029692,4.221417561970309,4.906000000000001,5.69476105380527,4.117238946194731,0.05169660141691562,2.489159443974495,0.06085699983583465,0.04253620299799659,2.5239949347871042,2.4543239531618855,3784704,1.7054676175117494,4.171227741241455
5.313,6.11202503089703,4.51397496910297,5.0520000000000005,5.582901120737186,4.521098879262815,0.05255865999497469,2.490582767128944,0.06209907924991209,0.04301824074003728,2.5399974535557663,2.441168080702122,3948544,1.730254089832306,4.336502885818481
5.076,5.759771891788482,4.392228108211517,4.6850000000000005,5.159894725176012,4.210105274823989,0.047368286643177236,2.497181570529938,0.052179063417071916,0.042557509869282556,2.5361025430421464,2.4582605980177292,4112384,1.7178388953208923,4.160813236236573
5.281000000000001,5.765302591362054,4.7966974086379475,5.013,5.534863008844275,4.491136991155725,0.053292708517983525,2.490499863028526,0.06284416280857476,0.04374125422739229,2.5318641329160676,2.449135593140985,4276224,1.7284976840019226,4.325779008865356
5.851000000000001,6.566254500160608,5.135745499839394,5.3839999999999995,6.102737782504857,4.665262217495142,0.049749670037999696,2.474835234880447,0.05511383278938576,0.04438550728661363,2.531238949405018,2.4184315203558766,4440064,1.7692368984222413,4.641021990776062
5.639,6.714615637669889,4.563384362330112,5.2090000000000005,6.097363101439947,4.320636898560054,0.05013693664222951,2.473305809497833,0.057235493220958576,0.04303838006350045,2.542390704840557,2.404220914155109,4603904,1.7715288043022155,4.5085224390029905
5.694000000000001,6.524917565104988,4.863082434895014,5.464,6.476247005429011,4.45175299457099,0.048968644067645034,2.4752283692359924,0.053216568463393066,0.044720719671897,2.525853303986931,2.424603434485054,4767744,1.767897117137909,4.551365447044373
5.793,6.519017217426694,5.066982782573306,5.218,5.838512691248132,4.597487308751868,0.04979031016118818,2.4647917628288267,0.05568532031637866,0.043895300005997694,2.517296092971179,2.4122874326864743,4931584,1.7993213176727294,4.644141221046448
5.699,6.38648018153253,5.01151981846747,5.336999999999999,6.074320147561423,4.599679852438575,0.052574975835159396,2.482071566581726,0.06006560953962692,0.04508434213069187,2.526364212647093,2.437778920516359,5095424,1.8194842219352723,4.547976279258728
6.221000000000001,7.256185490624749,5.185814509375253,5.657,6.485565628058514,4.828434371941486,0.048985250806435905,2.475058299303055,0.05709306837379547,0.04087743323907634,2.5308195012686814,2.4192970973374286,5259264,1.8265584349632262,4.878630876541138
6.07,6.6671097051631305,5.47289029483687,5.713,6.32140857982116,5.10459142017884,0.05215121065266426,2.445023337006569,0.056427994998952076,0.04787442630637644,2.49382807571745,2.396218598295688,5423104,1.8150994777679443,4.777571535110473
6.558,7.5143137560445314,5.601686243955468,5.736,6.447564473537009,5.024435526462991,0.05436121523380275,2.4551034331321717,0.06588371960971375,0.04283871085789176,2.511622248250284,2.3985846180140595,5586944,1.8477035999298095,5.017216444015503
6.517,7.387586583861709,5.646413416138292,5.663,6.4194000264410365,4.906599973558964,0.05652319095097478,2.468503567576408,0.06642728120253696,0.04661910069941259,2.5173267776412027,2.4196803575116137,5750784,1.8760976195335388,5.030378675460815
6.476999999999999,7.626756930833643,5.3272430691663555,5.772,6.537320847749491,5.006679152250509,0.05069201881997283,2.472606950998306,0.05746173917921304,0.043922298460732624,2.5146284881999823,2.43058541379663,5914624,1.9083548545837403,4.967624282836914
6.412999999999999,7.4435052159014035,5.382494784098595,6.297000000000001,7.216587407482291,5.37741259251771,0.05395604283548888,2.4452571719884872,0.05983811848449423,0.04807396718648353,2.5010586930112564,2.389455650965718,6078464,1.8495877385139465,4.953437089920044
6.531000000000001,7.139102787364111,5.92289721263589,5.737,6.357661743625302,5.116338256374698,0.05202924949117001,2.4561603486537935,0.05877998956274024,0.04527850941959977,2.503690119581736,2.408630577725851,6242304,1.859590196609497,5.045989990234375
6.536999999999999,7.723018971180477,5.350981028819521,6.307,7.427812651605968,5.186187348394033,0.055629344331100526,2.4601362198591232,0.0657066145266631,0.04555207413553795,2.5016331547111137,2.4186392850071328,6406144,1.8599076867103577,4.9508582830429075
6.737,7.980519601775541,5.4934803982244595,6.0120000000000005,7.015402212475138,5.008597787524863,0.05406089946627611,2.4450737476348876,0.062115520234017535,0.046006278698534686,2.4924615255177516,2.3976859697520236,6569984,1.8866104483604431,5.112374901771545
6.7010000000000005,7.469823126603252,5.932176873396749,6.511,7.596950735530853,5.4250492644691475,0.05293503040447828,2.4378000855445863,0.06053503124321817,0.045335029565738386,2.4775512972097915,2.398048873879381,6733824,1.8799747109413147,5.044236660003662
6.607000000000001,7.412382517813741,5.801617482186261,6.075,6.7079020461335235,5.442097953866477,0.05605977340601381,2.430043652653694,0.06646287008685517,0.04565667672517245,2.5032762073554022,2.356811097951986,6897664,1.8396783113479613,4.990517711639404
7.0409999999999995,7.783232443376062,6.298767556623937,6.287999999999999,6.9731539972882,5.602846002711798,0.061695537436753475,2.440309026837349,0.07245484727731061,0.05093622759619634,2.485994277707194,2.3946237759675038,7061504,1.8696824193000794,5.254943943023681
7.183999999999999,8.40476369539727,5.963236304602729,6.734,7.77173985179331,5.69626014820669,0.058695575594902,2.4226119995117186,0.06879082957424584,0.048600321615558155,2.4853569714265373,2.3598670275969,7225344,1.9232014656066894,5.330901145935059
6.757,7.526870768376096,5.9871292316239035,6.513,7.551740102239246,5.474259897760754,0.055818389914929836,2.4296894133090974,0.06453970220479495,0.04709707762506472,2.4859906340244673,2.3733881925937275,7389184,1.8675272941589356,5.067732667922973
7.074000000000001,8.543919725699332,5.604080274300669,6.571000000000001,7.598720292686683,5.543279707313318,0.05249855630099768,2.4400883436203005,0.059515867631717956,0.045481244970277404,2.4835091709567663,2.3966675162838347,7553024,1.867592418193817,5.19070029258728
7.308999999999999,8.498247240904934,6.119752759095064,6.9,7.950951949424901,5.8490480505750995,0.05820124452002342,2.4300489336252213,0.0694287099842283,0.04697377905581854,2.484001727432002,2.376096139818441,7716864,1.9311498045921325,5.404905319213867
7.888,9.003910390667638,6.772089609332362,6.593999999999999,7.712849408991218,5.475150591008781,0.05608046338893469,2.4361144840717315,0.06418651379967855,0.04797441297819083,2.4940088062829724,2.3782201618604906,7880704,1.9368586659431457,5.688234281539917
7.447,8.359864173905407,6.534135826094594,6.863000000000001,8.269840787011809,5.456159212988195,0.06219507781788702,2.4154377967119216,0.07332404971325417,0.05106610592251988,2.479026668621405,2.351848924802438,8044544,1.91949462890625,5.437722253799438
7.551,8.770856139059028,6.331143860940972,6.645999999999999,7.834984440604669,5.457015559395329,0.06051275264471767,2.4279880702495573,0.06916657620892416,0.05185892908051117,2.4950860460600626,2.360890094439052,8208384,1.9386179804801942,5.507699918746948
7.694,8.805298339780997,6.582701660219003,7.461,8.831411981850714,6.090588018149287,0.06098556565120811,2.4302243649959565,0.07616548320675529,0.04580564809566093,2.489753597246435,2.370695132745478,8372224,1.9261757493019105,5.550420570373535
6.953,7.849638723232496,6.056361276767505,6.939,8.375631128717458,5.502368871282541,0.05890420596115285,2.433355078101158,0.0689086879641204,0.0488997239581853,2.4815974152039364,2.38511274099838,8536064,1.87183575630188,5.112122869491577
7.875000000000002,9.016755227708638,6.733244772291365,7.156999999999999,8.369609170343026,5.944390829656974,0.06576934894546863,2.421851250529289,0.0764410041646828,0.055097693726254456,2.4638425738994125,2.3798599271591656,8699904,1.9687034964561463,5.6839104175567625
8.009,8.8915242206308,7.1264757793692,7.458999999999999,8.395999999999999,6.5219999999999985,0.0628026745282113,2.4183903515338896,0.07842070595314403,0.047184643103278565,2.473985045700226,2.362795657367553,8863744,1.9691796064376832,5.753724002838135
7.8260000000000005,8.917377111726282,6.734622888273719,6.920999999999999,7.8647526158904135,5.977247384109585,0.06155148353427643,2.42893300652504,0.07800957272386796,0.045093394344684894,2.478304011463363,2.3795620015867165,9027584,1.9403369307518006,5.651213598251343
7.9990000000000006,9.006188661572399,6.991811338427602,7.3420000000000005,8.104689976333766,6.579310023666235,0.06505876947194333,2.425844061374664,0.07722379391581072,0.05289374502807595,2.474041769687057,2.3776463530622713,9191424,1.9633480787277222,5.722218799591064
8.172999999999998,9.652648944851444,6.693351055148551,7.493999999999998,8.709830580303027,6.278169419696969,0.0631434318143874,2.416413027048111,0.07158421844081406,0.054702645187960745,2.451954768197756,2.3808712858984658,9355264,1.9927626490592956,5.781856203079224
8.259,9.699273932278162,6.818726067721839,7.179,8.144395773763279,6.213604226236721,0.061537699447944724,2.4107068151235582,0.07276861963753635,0.0503067792583531,2.4533297053350918,2.3680839249120247,9519104,1.913523292541504,5.793707418441772
8.263,9.767440427534437,6.758559572465563,7.768000000000001,8.9446885739226,6.591311426077402,0.06331607881002124,2.4137839019298553,0.07409721058236772,0.05253494703767477,2.450231654495283,2.3773361493644276,9682944,1.9670644640922545,5.799665355682373
8.622,9.842244237847488,7.4017557621525105,7.261000000000001,8.425632560080647,6.096367439919355,0.060713508212938874,2.4048165559768675,0.06848479496318872,0.052942221462689024,2.455571003894712,2.354062108059023,9846784,2.003202736377716,6.024345874786377
7.815,8.949603454956842,6.680396545043159,7.383,8.462129741968036,6.303870258031964,0.06600697245448825,2.4088028579950334,0.08422374392616275,0.04779020098281375,2.4654644563459893,2.3521412596440774,10010624,1.9055142402648926,5.552629613876343
8.364999999999998,9.274837897649904,7.455162102350093,7.803,9.048801348530334,6.557198651469665,0.06690223049372429,2.3984235137701035,0.07899721266711357,0.05480724832033501,2.4492676229971155,2.3475794045430916,10174464,1.968188428878784,5.87029128074646
9.022000000000002,10.142167844566163,7.901832155433841,7.633,9.051175235998711,6.214824764001289,0.0662888918537646,2.402376139163971,0.07891569619812205,0.053662087509407146,2.455210361666038,2.3495419166619036,10338304,1.9958229184150695,6.229360771179199
8.360000000000001,9.631117618475963,7.088882381524039,8.501000000000001,9.884860180798626,7.117139819201378,0.06305481018498535,2.4054703205823897,0.07496635696530501,0.051143263404665684,2.460543530062283,2.3503971111024966,10502144,2.0011300921440123,5.895226907730103
8.448,9.686255224095582,7.209744775904419,7.374,8.254831425415782,6.4931685745842165,0.06766031445004038,2.4135044276714326,0.08245079899946242,0.052869829900618344,2.4553602822107914,2.371648573132074,10665984,1.985597801208496,5.9196680068969725
8.868,9.74715641384227,7.988843586157731,7.833000000000001,9.122147392659196,6.543852607340806,0.06383325541391967,2.4120304554700853,0.07537408747768451,0.052292423350154826,2.4610414959964033,2.3630194149437673,10829824,2.0258415222167967,6.166896390914917
8.66,9.623753080410122,7.6962469195898775,8.039,9.688911815825318,6.389088184174681,0.06769324224442239,2.3970910906791687,0.07843137424119494,0.05695511024764984,2.448859700403201,2.3453224809551365,10993664,1.9589559078216552,5.99201135635376
9.025,10.18951921409653,7.86048078590347,8.065000000000001,9.169791835596191,6.960208164403811,0.06813728632405394,2.4057803958654405,0.07841701847521078,0.057857554172897105,2.451904442304936,2.359656349425945,11157504,1.9903388977050782,6.19830060005188
8.575,9.488194940853266,7.661805059146733,8.581,10.184081095890036,6.977918904109963,0.0667819609865546,2.416535332798958,0.08026972892063813,0.05329419305247107,2.4562185350157577,2.376852130582158,11321344,1.9376546144485474,5.958714962005615
8.623999999999999,9.94761021452692,7.300389785473079,8.049,9.3221335358084,6.7758664641915995,0.06830829111859196,2.424183243513107,0.08041067127128342,0.05620591096590051,2.462774187946584,2.3855922990796303,11485184,1.9876476049423217,5.9773277759552
9.334,11.025261067960827,7.642738932039172,8.42,9.870317206682731,6.9696827933172685,0.06669802968390282,2.4161845088005065,0.07621132450535653,0.05718473486244909,2.4605075168960924,2.3718615007049206,11649024,2.0269694924354553,6.3473962306976315
8.780999999999999,9.874978518984719,7.68702148101528,8.298999999999998,9.46630844252922,7.131691557470775,0.06794714648276563,2.4099974185228348,0.08115545564303925,0.05473883732249202,2.45345421037589,2.3665406266697797,11812864,1.9864848375320434,6.099226236343384
9.213,10.513208060273431,7.912791939726567,8.348999999999998,9.810098559303922,6.8879014406960755,0.06368472622707484,2.401732882857323,0.072101177959416,0.05526827449473369,2.4620057853284987,2.341459980386147,11976704,1.9764973998069764,6.274993896484375
8.485000000000001,9.416216945722104,7.553783054277899,8.244000000000002,9.424399932226363,7.063600067773639,0.0716405787039548,2.407326766848564,0.09201720870644196,0.051263948701467624,2.45863627375715,2.356017259939978,12140544,1.9582451343536378,5.897488641738891
9.002,10.392300686901939,7.611699313098063,8.456,9.868552299916715,7.043447700083285,0.07160267801955338,2.4138830602169037,0.08779054755013316,0.0554148084889736,2.454211336956264,2.3735547834775432,12304384,2.021326518058777,6.185072755813598
9.172999999999998,10.079366923491804,8.266633076508192,8.652,10.080039215147819,7.22396078485218,0.07160693597979839,2.4164397388696672,0.08749158273260135,0.05572228922699543,2.4453507557410923,2.387528721998242,12468224,1.9879591941833497,6.267293882369995
9.528,10.664906328595281,8.39109367140472,8.746,9.838146510318099,7.653853489681902,0.06256012185476717,2.4126287281513212,0.07012674137428827,0.05499350233524607,2.445611161596981,2.3796462947056614,12632064,2.0165477991104126,6.453321409225464
9.135000000000002,10.160087801117545,8.109912198882459,9.139,9.946272568591302,8.331727431408696,0.0769979545846581,2.41339867413044,0.08972560393154316,0.06427030523777302,2.4449273926064983,2.3818699556543814,12795904,1.9858637928962708,6.22797737121582
9.725,11.00736695216307,8.44263304783693,8.316999999999998,9.549063715884856,7.084936284115142,0.06982376882806418,2.417403295636177,0.07952280042606098,0.06012473723006738,2.4613581553869426,2.3734484358854115,12959744,2.069561517238617,6.592377328872681
9.403000000000002,10.41664737458349,8.389352625416514,8.620999999999999,10.102293016253029,7.139706983746969,0.06908908844925458,2.407973164319992,0.08187859850533977,0.0562995783931694,2.4651765303408033,2.3507697982991806,13123584,2.031293976306915,6.426720476150512
9.546000000000001,11.011818542657993,8.08018145734201,9.083,11.074843618359635,7.091156381640366,0.06885309116914866,2.400150364637375,0.08288533686129666,0.054820845477000654,2.4535832277310687,2.346717501543681,13287424,1.962454652786255,6.386572599411011
8.842,10.14533265132122,7.538667348678781,8.324,9.38626362076464,7.261736379235361,0.07246188479475672,2.3990362018346785,0.08433570643470556,0.06058806315480789,2.436629044158735,2.361443359510622,13451264,1.9714976310729981,6.096957874298096
9.211000000000002,10.145670530186976,8.276329469813028,8.594000000000001,9.74275758974642,7.445242410253583,0.08177155158482487,2.403237959742546,0.09879569947960726,0.06474740369004248,2.44324265801301,2.3632332614720823,13615104,1.9920092582702638,6.2100176334381105
10.088,11.12437637950698,9.051623620493018,9.059999999999999,10.508516482474395,7.611483517525602,0.07185068689286703,2.3997272938489913,0.07995184067435489,0.06374953311137917,2.4468985708308075,2.352556016867175,13778944,2.019370400905609,6.716543197631836
9.931999999999999,11.050559788299221,8.813440211700776,8.878000000000002,9.821067335877986,7.934932664122017,0.07340683122165498,2.3729967176914215,0.08210815768991508,0.06470550475339487,2.414764079583937,2.331229355798906,13942784,2.0211644649505613,6.626245355606079
9.544,10.663251535625482,8.424748464374519,8.812,10.321124249357885,7.302875750642114,0.07870294535532588,2.3863531559705735,0.08864459264046413,0.06876129807018762,2.425050818528157,2.34765549341299,14106624,2.0188955903053283,6.436199283599853
10.123999999999999,11.418543935137002,8.829456064862995,8.716,10.063191151989946,7.368808848010052,0.07347133881412443,2.3979237139225007,0.08595529378275205,0.06098738384549682,2.433886563434789,2.3619608644102126,14270464,2.0795747876167296,6.752016353607178
10.043000000000001,11.511591502086269,8.574408497913733,9.036,10.77983600146344,7.292163998536559,0.06851884946227071,2.379120424389839,0.08067668631701184,0.056361012607529584,2.4423296085788033,2.315911240200875,14434304,2.0580034136772154,6.699822187423706
9.573000000000002,10.887062783888199,8.258937216111805,9.379999999999999,10.982148557406584,7.777851442593414,0.07438703221268948,2.3780783116817474,0.0813718408784069,0.06740222354697206,2.4250071900442793,2.3311494333192155,14598144,2.0768181443214417,6.444354820251465
9.812999999999999,10.815527306361277,8.81047269363872,9.223999999999998,10.655315478851534,7.7926845211484626,0.07039642436429855,2.399988442659378,0.08394384921959645,0.05684899950900064,2.4354749767903194,2.3645019085284367,14761984,1.9734793782234192,6.505593967437744
9.389,10.572447928723523,8.205552071276475,8.718,9.927568518108833,7.508431481891167,0.07954609137959776,2.3874142467975616,0.09360797582704018,0.06548420693215533,2.4194378687711593,2.355390624823964,14925824,1.9967346906661987,6.339638376235962
9.886,11.024860834342809,8.74713916565719,8.974,10.783669583100739,7.164330416899262,0.07555655268952247,2.3884310007095335,0.09253672493378341,0.05857638044526152,2.4255717260785166,2.3512902753405505,15089664,2.030304324626923,6.585576915740967
10.059000000000001,11.079690452585897,9.038309547414105,9.361,10.35590150266245,8.366098497337552,0.07085817046463484,2.3897969871759415,0.08320726814189311,0.05850907278737657,2.434071612454108,2.3455223618977747,15253504,2.041714668273926,6.693988847732544
10.153,11.140917506677557,9.165082493322444,9.134,10.303719624525467,7.964280375474533,0.06891754292882973,2.3947246462106704,0.07896325510193783,0.05887183075572164,2.4359126559969533,2.3535366364243875,15417344,2.027369976043701,6.7215108394622805
10.12,11.005641010793877,9.234358989206122,9.029,10.186751700495405,7.871248299504596,0.08043589731678362,2.383292469382286,0.1000722349950508,0.06079955963851644,2.418137296472825,2.3484476422917466,15581184,2.0622797131538393,6.694345092773437
9.654,11.032587683101804,8.275412316898196,9.286,10.465153933971303,8.106846066028696,0.07178850653581319,2.3907209783792496,0.087637161402296,0.055939851669330375,2.4277458271686867,2.3536961295898124,15745024,2.033572053909302,6.446082401275635
10.487,12.277430395184354,8.696569604815647,9.241000000000001,11.342144688021271,7.139855311978732,0.07280508084222673,2.3852298974990847,0.08883637489996016,0.0567737867844933,2.423413773514253,2.347046021483916,15908864,2.0416165947914124,6.857249784469604
10.401,11.806186464495015,8.995813535504984,9.073,11.09318340751527,7.0528165924847315,0.07348645357415075,2.3935768097639083,0.08464367324728117,0.062329233901020326,2.437884200304603,2.3492694192232135,16072704,2.0443684458732605,6.826391553878784
9.891000000000002,11.208288502948388,8.573711497051615,8.861,10.682683013040414,7.039316986959587,0.06844956912100311,2.380304166674614,0.08208464148114883,0.05481449676085739,2.4183218661651464,2.3422864671840813,16236544,1.9993612051010132,6.526326656341553
10.508999999999999,12.001437268363397,9.0165627316366,8.57,9.986488616262058,7.153511383737943,0.0754764053970575,2.3847224175930024,0.08864823629800947,0.06230457449610552,2.4257790753525996,2.343665759833405,16400384,2.024040472507477,6.879669713973999
9.661999999999999,10.50814183208254,8.815858167917458,8.871,10.177364803567519,7.564635196432482,0.07437652666121716,2.3889311105012894,0.09082640175009266,0.05792665157234166,2.4326992758424075,2.345162945160171,16564224,2.013899874687195,6.464382648468018
10.342,11.643074940193685,9.040925059806316,9.219,10.690811468904899,7.747188531095099,0.07930813976563508,2.3772982597351073,0.09627099332739102,0.06234528620387915,2.419407378980896,2.3351891404893186,16728064,2.0716869711875914,6.8533649921417235
9.754999999999999,11.045544458745997,8.464455541254,9.201,10.824338843248691,7.577661156751309,0.07218056721612809,2.3860426008701325,0.08718073309647674,0.05718040133577944,2.4407077459480195,2.3313774557922455,16891904,2.0400260210037233,6.499357557296753
10.201,11.323839703608668,9.078160296391333,8.847999999999999,10.333131643996584,7.362868356003414,0.07409870950505132,2.3828046202659605,0.08833787466125548,0.05985954434884716,2.433134490276667,2.332474750255254,17055744,1.9959537625312804,6.710929679870605
10.517,12.171744995460024,8.862255004539975,9.032,10.77788544870504,7.286114551294959,0.07438176269643001,2.3785818845033644,0.08881391102282139,0.05994961437003864,2.419616869038852,2.337546899967877,17219584,2.056792950630188,6.870730400085449
10.289,11.738547860541347,8.839452139458652,9.522,10.934067987031787,8.109932012968214,0.07529426100663836,2.3895477265119554,0.08895530751460623,0.061633214498670486,2.4411858375239834,2.3379096154999273,17383424,2.0359397649765016,6.714665031433105
10.319999999999999,11.47553450835533,9.164465491644666,8.950999999999999,10.325310372514155,7.576689627485843,0.07201478020288046,2.3798703074455263,0.08393136418432175,0.06009819622143918,2.433295981405043,2.3264446334860094,17547264,2.086323618888855,6.803113222122192
10.702000000000002,12.024934616676125,9.379065383323878,9.404,11.250652105839105,7.557347894160895,0.06925198063254354,2.389144429564476,0.08415074587503586,0.05435321539005121,2.442582431470771,2.335706427658181,17711104,2.0286756634712217,6.929453563690186
10.231,11.415925736069564,9.046074263930436,9.226,10.750947212201131,7.70105278779887,0.07347780331037936,2.383848762512207,0.08578727010740017,0.06116833651335854,2.4292858135964903,2.338411711427924,17874944,2.011285662651062,6.716395711898803
10.056,11.842511684820447,8.26948831517955,9.675,11.233295543213803,8.116704456786199,0.08101444537751372,2.380160453915596,0.09796784582970779,0.06406104492531965,2.429946862960059,2.3303740448711325,18038784,2.018954002857208,6.614485025405884
10.860000000000001,12.154496040936396,9.565503959063607,9.365,10.889232593799253,7.840767406200746,0.08040166627615686,2.3805772393941877,0.09384631408783688,0.06695701846447684,2.43358838068183,2.3275660981065456,18202624,2.041867125034332,7.00745210647583
10.584999999999999,12.434525614853712,8.735474385146286,9.241,11.071772787650067,7.410227212349932,0.07404654971323903,2.373806232213974,0.08760953308984429,0.060483566336633765,2.4257743978852844,2.3218380665426634,18366464,2.075607681274414,6.941482162475586
10.504000000000001,11.802146370791831,9.205853629208171,9.317000000000002,10.383921271697215,8.250078728302789,0.07247876175679265,2.3693615406751634,0.07964952007480151,0.06530800343878378,2.4094406791824388,2.329282402167888,18530304,2.046725344657898,6.895808267593384
10.466,11.917497158109516,9.014502841890483,9.247000000000002,10.634227811139903,7.859772188860101,0.07246792693622406,2.3732378989458085,0.08325823335173427,0.06167762052071385,2.4236918016366378,2.322783996254979,18694144,2.0516853094100953,6.8187682151794435
10.24,11.251563146817835,9.228436853182165,9.313999999999998,10.599170805768631,8.028829194231365,0.07240217626094814,2.3822844475507736,0.0837799252421864,0.06102442727970987,2.4148994046453094,2.349669490456238,18857984,1.9972116708755494,6.674011373519898
10.446000000000002,11.799522811037924,9.092477188962079,9.026,10.382098816458447,7.669901183541553,0.07943926043808455,2.3780570060014723,0.0920561206759823,0.0668224002001868,2.411476438528497,2.3446375734744476,19021824,2.0268451809883117,6.829800033569336
10.565999999999999,11.408154380146538,9.72384561985346,9.603000000000002,11.113463836045076,8.092536163954927,0.0747638485860079,2.3960637748241425,0.08971384103090388,0.059813856141111926,2.428454996799653,2.363672552848632,19185664,2.0845176696777346,6.926929235458374
10.527999999999999,11.90901991296288,9.146980087037118,9.690000000000001,11.107631828085136,8.272368171914867,0.07807650663889942,2.3822593450546266,0.0914296295276499,0.06472338375014895,2.4186712194215865,2.3458474706876666,19349504,2.048369014263153,6.866195106506348
10.652000000000001,11.55098609555432,9.753013904445682,9.569999999999999,10.84392307460066,8.296076925399337,0.07264824882149692,2.3840601652860642,0.08610785418136074,0.05918864346163311,2.4259195549904433,2.342200775581685,19513344,2.0240895628929136,6.931944799423218
10.879,12.536705944973352,9.221294055026647,9.488999999999999,10.650743947692433,8.327256052307565,0.07477870131842786,2.3835485756397246,0.08227656617810467,0.06728083645875105,2.4184868813660207,2.3486102699134284,19677184,2.0587342143058778,6.996873664855957
11.253999999999998,12.579806924103202,9.928193075896793,10.024999999999999,11.455672918594601,8.594327081405396,0.08280821470543738,2.3837906390428545,0.10298586022893311,0.06263056918194165,2.4215016235017512,2.3460796545839577,19841024,2.088067817687988,7.2390110969543455
10.991,12.627786180293565,9.354213819706434,10.328999999999999,11.86363643903043,8.794363560969568,0.07545507838949558,2.3861001312732695,0.08621101261717218,0.06469914416181899,2.4220925899753394,2.3501076725711996,20004864,2.085101079940796,7.102280902862549
11.193999999999999,12.451387768351513,9.936612231648486,10.077000000000002,11.510429802955137,8.643570197044866,0.08165359264239665,2.3958466321229936,0.0968851406232848,0.0664220446615085,2.4285783982958336,2.3631148659501537,20168704,2.1200888752937317,7.216318941116333
11.221,12.197518817023001,10.244481182977,10.05,11.180575074906573,8.919424925093429,0.07393262465484436,2.4032510846853254,0.086706051978982,0.061159197330706724,2.43752981022701,2.368972359143641,20332544,2.078608250617981,7.194303941726685
11.068999999999999,12.446007262144974,9.691992737855024,9.809,10.95296197489252,8.665038025107478,0.07563467961736017,2.4001169085502623,0.0888475334673742,0.062421825767346145,2.436895818723187,2.3633379983773377,20496384,2.100008797645569,7.146266651153565
10.834999999999999,12.323605051717882,9.346394948282116,9.947,11.890157482037932,8.003842517962067,0.07545903543941672,2.3930618494749067,0.08474665666084329,0.06617141421799015,2.435285769587297,2.3508379293625166,20660224,2.0962198853492735,7.031844758987427
10.404,11.695535520223892,9.112464479776108,9.491,10.592049045229139,8.38995095477086,0.0767221007496118,2.393881967663765,0.09110093915403775,0.06234326234518586,2.4390927911454217,2.3486711441821084,20824064,2.00115681886673,6.714557743072509
11.672999999999998,13.31393296633348,10.032067033666516,10.0,11.637125529701374,8.362874470298626,0.07187584815546866,2.4008185803890227,0.08518410984925845,0.05856758646167887,2.43842376757414,2.3632133932039054,20987904,2.1228221893310546,7.458421611785889
10.324,11.511545367554435,9.136454632445565,9.859,11.81733832623477,7.900661673765231,0.0796602285932749,2.383077695965767,0.09688193054714235,0.06243852663940745,2.428905329277276,2.337250062654258,21151744,2.0701825261116027,6.776993703842163
11.193999999999999,12.460413834415906,9.927586165584092,10.055,11.591992192563124,8.518007807436875,0.0763537456747144,2.3862661182880402,0.08691984619012616,0.06578764515930263,2.430211887022421,2.3423203495536593,21315584,2.0860421776771547,7.185579681396485
10.667000000000002,12.002170775593896,9.331829224406107,9.725,10.623846482999182,8.826153517000817,0.07873008972965177,2.399551823735237,0.0893855703752779,0.06807460908402564,2.4452117661650714,2.353891881305403,21479424,2.0245033621788027,6.889156818389893
10.745999999999999,12.078217699927455,9.413782300072542,9.703000000000001,11.097166776250246,8.308833223749756,0.07588544376194474,2.402656614780426,0.09121038859681496,0.06056049892707452,2.45781911453429,2.3474941150265622,21643264,2.044525957107544,6.9684230327606205
11.4,12.758889252293946,10.041110747706055,9.799,11.150469200536955,8.447530799463044,0.07681320323608813,2.3970927953720094,0.08861173631353414,0.06501467015864212,2.4469270232056712,2.3472585675383475,21807104,2.10160893201828,7.36167893409729
10.658000000000001,11.480773358829758,9.835226641170244,9.615,10.9327423875705,8.297257612429501,0.08699749028310177,2.3883603900671004,0.10352726611999616,0.07046771444620739,2.443039702872733,2.333681077261468,21970944,2.0263367772102354,6.924053764343261
10.895000000000001,12.076179495250406,9.713820504749597,10.398,11.742208317188968,9.053791682811031,0.0838013999164104,2.3953683495521547,0.09735215679018809,0.07025064304263272,2.44273600683778,2.3480006922665293,22134784,2.061915063858032,7.040713882446289
10.514999999999999,11.783757265989045,9.246242734010952,9.943999999999999,11.401581558610014,8.486418441389985,0.07579553839750586,2.3994467318058015,0.08931255264945065,0.062278524145561065,2.451090813226299,2.347802650385304,22298624,2.1091020464897157,6.927069282531738
10.480999999999998,12.296788809305749,8.665211190694247,10.034,11.669788494885571,8.39821150511443,0.07945929826237258,2.3895445466041565,0.0922604439797746,0.06665815254497055,2.4543791243840802,2.3247099688242328,22462464,2.028793823719025,6.806595420837402
11.423999999999998,13.134585864550504,9.713414135449492,9.272,10.36345590840858,8.18054409159142,0.08019599863328036,2.39375102519989,0.09075286666875666,0.06963913059780406,2.4396902438686014,2.347811806531179,22626304,2.106989026069641,7.337417411804199
11.587,13.23627287008548,9.937727129914519,10.207,11.409398020623787,9.004601979376215,0.08213171651586886,2.3858435213565827,0.09291543191431997,0.07134800111741774,2.449363487058928,2.3223235556542376,22790144,2.1284569263458253,7.4212957382202145
11.032,12.750666925265044,9.313333074734956,10.106,11.996789253195606,8.215210746804393,0.07128701684996479,2.4015821695327757,0.08144993963179895,0.06112409406813063,2.4429134504924757,2.3602508885730757,22953984,2.0989184379577637,7.13814787864685
10.966,12.041566827305491,9.890433172694507,9.493999999999998,10.808467192439581,8.179532807560415,0.07502427371218794,2.391730543971062,0.08786799970960456,0.062180547714771314,2.4316255184852476,2.351835569456876,23117824,2.080789935588837,7.124705457687378
11.164000000000001,12.49699062262268,9.831009377377322,10.253,11.726988127496284,8.779011872503716,0.08195243063382802,2.4003108710050585,0.09839195630839262,0.06551290495926343,2.435273652277769,2.365348089732348,23281664,2.053326630592346,7.144599390029907
10.91,12.062735876079165,9.757264123920836,9.266000000000002,10.15142870972202,8.380571290277983,0.0791556684300303,2.3965278923511506,0.09337391900694261,0.06493741785311799,2.4338601370876924,2.3591956476146088,23445504,2.040952205657959,7.043173122406006
10.674,11.61189338413276,9.73610661586724,10.126,11.029583975068173,9.222416024931826,0.07850195034407076,2.393708658218384,0.09088117824072758,0.06612272244741393,2.4367107130395835,2.3507066033971844,23609344,2.0627485632896425,6.929440498352051
10.795,11.813707514451522,9.776292485548478,9.962,11.240583591322835,8.683416408677164,0.08149335836060341,2.380699321627617,0.090597490300094,0.07238922642111283,2.437928828198449,2.323469815056785,23773184,2.0620393991470336,7.002413988113403
11.241,12.654764124597875,9.827235875402124,10.245,11.27141365930116,9.218586340698838,0.07884797807782884,2.382213518023491,0.09471275985975028,0.0629831962959074,2.438027538909909,2.3263994971370727,23937024,2.071647310256958,7.186856937408447
11.103,11.96431353176413,10.24168646823587,10.076000000000002,11.318056359429798,8.833943640570206,0.079937630938366,2.372354382276535,0.09091005366218494,0.06896520821454707,2.436068648762159,2.308640115790911,24100864,2.010109615325928,7.102107143402099
11.031,12.321894651007588,9.740105348992413,9.913999999999998,11.254046267857941,8.573953732142055,0.07622831356711679,2.371278738975525,0.08829535881437699,0.0641612683198566,2.428997087457333,2.313560390493717,24264704,2.1094408869743346,7.1430909633636475
10.825,11.593026692244482,10.056973307755516,9.958,10.748554235963606,9.167445764036394,0.08326320052146907,2.3747159034013747,0.09864617442415571,0.06788022661878243,2.431733176653597,2.3176986301491525,24428544,2.0783768773078917,6.994019651412964
11.120999999999999,11.953495645634257,10.28850435436574,10.131,11.310910589832975,8.951089410167025,0.07799621140584345,2.3693197429180146,0.0897346286427506,0.0662577941689363,2.427122839310837,2.311516646525192,24592384,2.0583759546279907,7.13510947227478
11.805,12.91398376904263,10.696016230957369,9.661999999999999,10.904230252408947,8.419769747591051,0.07531522777862842,2.3845575958490373,0.08346325943381452,0.06716719612344232,2.4511319467156407,2.317983244982434,24756224,2.1175552010536194,7.476706600189209
11.815000000000001,13.658460061948727,9.971539938051276,10.234,11.780856166552017,8.687143833447983,0.07922643055208023,2.3645254880189897,0.09161725328253724,0.06683560782162322,2.4090443669004955,2.320006609137484,24920064,2.1317383646965027,7.518020582199097


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-plunder-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
4.32,4.590259134905742,4.049740865094258,4.437,4.821474966675336,4.052525033324665,0.6450077374776203,2.7071529835462567,0.8543212595950264,0.43569421536021424,2.7077005560530027,2.7066054110395106,16384
4.251,4.575605914918382,3.9263940850816184,4.068999999999999,4.359463422826351,3.7785365771736474,0.11094638863578435,2.6016144951184588,0.12490304658540757,0.09698973068616112,2.629267160868788,2.5739618293681295,180224
4.353,4.638518825999268,4.067481174000732,4.479000000000001,4.67721453024438,4.280785469755622,0.09667002117882166,2.603500994046529,0.10490474897375902,0.0884352933838843,2.642887096526968,2.56411489156609,344064
4.293,4.638515556813293,3.947484443186707,4.313,4.683244513801353,3.942755486198647,0.06353105488233264,2.587690220276515,0.07368932202167128,0.053372787742994005,2.6298201812398334,2.5455602593131967,507904
4.26,4.773926064721376,3.746073935278624,4.201,4.707881642989761,3.6941183570102383,0.05486682468714811,2.557948016126951,0.06612089664711482,0.04361275272718141,2.599709807992281,2.516186224261621,671744
4.273999999999999,5.24577363619312,3.302226363806878,4.08,4.883330567076841,3.2766694329231583,0.04913731052850681,2.560278504093488,0.05780936574199493,0.04046525531501869,2.603465173086733,2.5170918351002434,835584
4.066,5.085168288360661,3.0468317116393386,3.995,5.076297831311984,2.9137021686880162,0.04049052024492989,2.5369575728972755,0.050096375059364914,0.030884665430494868,2.587499766512043,2.486415379282508,999424
4.343,5.34035700729478,3.34564299270522,4.1339999999999995,5.164390217344866,3.103609782655133,0.044846780074294594,2.523059623440107,0.055981545628403545,0.03371201452018564,2.5652671931194106,2.4808520537608034,1163264
4.547,5.359108982834201,3.734891017165799,4.468999999999999,5.084035771317408,3.8539642286825906,0.04931712700054044,2.487439888715744,0.06280044213523203,0.03583381186584884,2.540518815720369,2.4343609617111186,1327104
4.805,5.39963013714409,4.210369862855909,4.569000000000001,4.989224939764409,4.148775060235593,0.045683439277733315,2.445939363042513,0.050850972319589585,0.040515906235877044,2.496721175963027,2.3951575501219993,1490944
4.862,5.347464725804048,4.376535274195952,4.494,5.0305855011086305,3.957414498891369,0.053621669540492155,2.4307812790075936,0.06578156276922675,0.04146177631175755,2.471689910191469,2.389872647823718,1654784
4.7540000000000004,5.168998795178974,4.3390012048210265,4.675,5.114596405808783,4.235403594191217,0.05260807080970452,2.4055621395508444,0.06689881130942335,0.03831733030998568,2.458418968574773,2.352705310526916,1818624
4.978,5.738023683841496,4.217976316158503,4.691,5.11003341155569,4.27196658844431,0.0454411359271034,2.3718358476956687,0.05673137391168738,0.03415089794251942,2.420903708239635,2.3227679871517024,1982464
4.785000000000001,5.364383292820911,4.205616707179091,4.61,5.058998886412873,4.161001113587128,0.04384059276587014,2.3330496579408644,0.04891619295609907,0.03876499257564121,2.3879035725204316,2.278195743361297,2146304
4.920999999999999,5.529825919290563,4.312174080709435,4.659999999999999,4.969741827979367,4.350258172020632,0.04559997816880538,2.300196119149526,0.05275069435085469,0.038449261986756064,2.356776620071092,2.24361561822796,2310144
4.8709999999999996,5.3639391443170235,4.378060855682976,4.654999999999999,5.1745430684745966,4.135456931525402,0.049691749239961246,2.271608946720759,0.06180926770804222,0.03757423077188027,2.354743282056416,2.1884746113851024,2473984
5.037999999999999,5.562133570762263,4.513866429237736,4.456,4.829207716962016,4.082792283037985,0.045077060007800616,2.2563980211814245,0.053520111862872144,0.03663400815272909,2.318594920002764,2.1942011223600852,2637824
4.988,5.5943629276266815,4.381637072373319,4.584,5.383177076748326,3.7848229232516735,0.045656464908582425,2.231254048148791,0.055620908723385716,0.035692021093779135,2.2860470760445244,2.1764610202530577,2801664
5.027,5.785354138908729,4.268645861091271,4.673,5.29398389673163,4.05201610326837,0.04947817608869321,2.221472345789274,0.0607370283570938,0.038219323820292625,2.3088856333733756,2.1340590582051724,2965504
5.069999999999999,5.519132497154236,4.620867502845763,4.7490000000000006,5.208357159517516,4.289642840482485,0.04522396305886403,2.2044508030017216,0.04874472018876976,0.0417032059289583,2.2666684387344898,2.1422331672689534,3129344
5.1290000000000004,5.6558861357067585,4.602113864293242,4.761,5.232814582224839,4.289185417775161,0.05032088516745712,2.199113446474075,0.06458252411951244,0.0360592462154018,2.273362296392726,2.1248645965554243,3293184
5.359,6.156351240044185,4.561648759955815,4.881,5.4392194908814995,4.322780509118501,0.047064614117455925,2.1937522421280544,0.05693142888281984,0.03719779935209201,2.252282578178398,2.1352219060777107,3457024
5.424,5.911569482227918,4.936430517772083,4.911,5.415587950708298,4.406412049291701,0.05447942119402185,2.1638094375530876,0.06996181592118053,0.03899702646686316,2.237194980179278,2.0904238949268974,3620864
5.392999999999999,6.0939001355400055,4.692099864459992,4.76,5.350660647072411,4.169339352927588,0.04871877206023778,2.171659321586291,0.06246403757871971,0.03497350654175585,2.2145406223331157,2.128778020839466,3784704
5.646000000000001,6.451285042702272,4.840714957297729,4.951999999999999,5.665859930238418,4.23814006976158,0.045380898285657105,2.1484664281209307,0.050647981220503,0.04011381535081121,2.201572555315125,2.0953603009267363,3948544
5.322000000000001,5.896330915065523,4.747669084934479,5.013000000000001,5.524391239659032,4.50160876034097,0.0446476441652824,2.1774941990772887,0.04862778547813055,0.04066750285243425,2.2525207230777258,2.1024676750768516,4112384
5.516,6.022481983884916,5.009518016115084,5.188999999999999,5.767298365897743,4.610701634102256,0.04918715554910396,2.1557576189438503,0.057623171264198365,0.040751139834009555,2.217227524603255,2.0942877132844457,4276224
5.609,6.3081487681459505,4.9098512318540495,4.933999999999999,5.502826862938099,4.365173137061899,0.045723472830528966,2.1456548159321147,0.049364700586446174,0.04208224507461176,2.2109117545717796,2.08039787729245,4440064
6.002000000000001,6.878433682602398,5.125566317397603,4.962,5.368344681274407,4.555655318725592,0.05447597553332643,2.13783619205157,0.06720555242395682,0.04174639864269604,2.190576918488963,2.0850954656141765,4603904
5.726,6.452170778811706,4.9998292211882935,4.997,5.452303195683931,4.541696804316069,0.05179184904942906,2.1414662465453147,0.06165411504498208,0.041929583053876035,2.223919541315128,2.0590129517755016,4767744
6.071,6.77483875994435,5.367161240055649,5.425,6.218174003608287,4.631825996391712,0.06082822430568431,2.1149904464681946,0.07250003828757376,0.04915641032379486,2.22151514050424,2.008465752432149,4931584
5.797000000000001,6.495083805857148,5.098916194142853,5.231000000000001,5.778803796993048,4.683196203006953,0.05238431388667468,2.136422184109688,0.06715361050095937,0.037615017272389986,2.219013325795524,2.053831042423852,5095424
5.867000000000001,6.541789596837415,5.192210403162587,5.119,5.697194603918092,4.5408053960819075,0.05317273170997694,2.119895651936531,0.062125385807709196,0.04422007761224468,2.2143821868935705,2.0254091169794917,5259264
5.938000000000001,6.5679015796138325,5.308098420386169,5.029,5.531084654216796,4.526915345783204,0.05576785660038388,2.1167301893234254,0.06753349439173634,0.04400221880903142,2.1696116479344627,2.063848730712388,5423104
5.766000000000001,6.25563659993918,5.276363400060822,4.898,5.5132690468404855,4.282730953159514,0.05376913561485702,2.128696734706561,0.06814389284328494,0.039394378386429105,2.1976420827906487,2.0597513866224735,5586944
5.789,6.383078277670544,5.194921722329456,4.803999999999999,5.243708994677161,4.364291005322838,0.04860654698374365,2.103507587313652,0.05772208666579873,0.03949100730168857,2.193838765181815,2.0131764094454887,5750784
5.843,6.448195009893505,5.237804990106495,5.0600000000000005,5.649185878988966,4.470814121011035,0.051064369346325536,2.1247235536575317,0.05848908316465126,0.04363965552799981,2.197043026856944,2.0524040804581194,5914624
5.775,6.536606853960756,5.0133931460392445,5.068999999999999,5.717852063262496,4.420147936737502,0.05280290387260411,2.0806957418719927,0.06512413188735779,0.04048167585785043,2.174226779549416,1.9871647041945693,6078464
5.905999999999999,6.597696465221558,5.214303534778439,4.941999999999998,5.758979803911943,4.1250201960880535,0.049117870007951994,2.1170067295432093,0.0558995335730557,0.04233620644284829,2.1733412839724107,2.060672175114008,6242304
5.869,6.577935116918326,5.160064883081674,5.411,6.286470730521586,4.535529269478413,0.05697734506490325,2.068515165646871,0.07610567990003662,0.03784901022976987,2.135152273156376,2.001878058137366,6406144
6.0,6.659969696274003,5.340030303725997,5.214,5.919084392112037,4.508915607887964,0.05031513715318089,2.089272809525331,0.05975812021417657,0.040872154092185205,2.150452302179888,2.028093316870774,6569984
6.004,6.510481983884915,5.497518016115084,5.325,5.8086992867474585,4.841300713252542,0.054414075527650554,2.063443246980508,0.06380037989540704,0.04502777115989407,2.1308322053527196,1.9960542886082964,6733824
6.1259999999999994,6.884013192497333,5.367986807502666,5.282,5.69379606603269,4.87020393396731,0.04996247456098592,2.057667204737663,0.06055453371689057,0.039370415405081266,2.144286922840329,1.9710474866349972,6897664
6.351,7.21372185552471,5.48827814447529,5.269999999999999,5.868347724989406,4.671652275010591,0.05001253870626286,2.0674125154813128,0.05605007494374433,0.043975002468781395,2.1224561172121614,2.012368913750464,7061504
6.442,7.042279934697138,5.841720065302862,5.268,5.692047167187802,4.843952832812198,0.05150925658332798,2.033321112891038,0.062113972601873305,0.040904540564782654,2.08638542628973,1.9802567994923455,7225344
6.351999999999999,6.978047921488443,5.725952078511556,5.456,6.015896418991942,4.896103581008059,0.052765419504915624,2.0520168597499526,0.06425631910736963,0.041274519902461615,2.1163496067458425,1.9876841127540628,7389184
6.170000000000001,6.753472364384125,5.586527635615877,5.285000000000001,5.919464340999556,4.650535659000446,0.049625030889486214,2.060580227772395,0.057291394705271975,0.041958667073700454,2.1133212503405203,2.0078392052042697,7553024
6.135,6.796910114743686,5.4730898852563135,5.354,6.217807849003469,4.490192150996531,0.0467631513252854,2.0369104887048404,0.054963575085645616,0.03856272756492518,2.0926532289262614,1.9811677484834191,7716864
6.0009999999999994,6.673271522526426,5.328728477473573,5.352,6.185448258741958,4.518551741258043,0.0460108515961716,2.052692149579525,0.05457366870896671,0.03744803448337648,2.1187362200620066,1.9866480790970438,7880704
5.6930000000000005,6.410928269397438,4.975071730602563,5.078,5.938660211697973,4.217339788302027,0.05078176162205631,2.021579901874065,0.05982692106332199,0.04173660218079063,2.053743609461164,1.9894161942869661,8044544
6.179,6.797618622416105,5.560381377583895,5.093000000000001,5.8665638305918915,4.31943616940811,0.05185406991125391,2.031060231725375,0.06512618873801479,0.03858195108449303,2.087587866044336,1.974532597406414,8208384
6.136000000000001,6.797879143046524,5.474120856953478,5.562,6.018065784728475,5.1059342152715255,0.05913194731498752,2.0232019335031515,0.07559046651410835,0.04267342811586669,2.0733307838390234,1.9730730831672794,8372224
6.356,7.158411365821796,5.553588634178204,5.3950000000000005,5.966301146506814,4.823698853493187,0.05067437202669676,2.0067392776409787,0.05722498110208129,0.04412376295131223,2.0841172334149287,1.9293613218670287,8536064
6.397,6.964151655203439,5.829848344796561,5.295999999999999,5.770219358525145,4.821780641474854,0.05613481629018979,2.00838103244702,0.06669179874898293,0.045577833831396665,2.092016880247116,1.9247451846469243,8699904
6.272,6.771275475063617,5.772724524936383,5.136,5.718498068666326,4.553501931333674,0.05320767556161926,2.0207641124725337,0.06807125815649502,0.03834409296674351,2.090207741200052,1.9513204837450155,8863744
5.731000000000001,6.247767839556605,5.214232160443396,5.018,5.4312263302356225,4.604773669764377,0.04981724916336433,2.002283450464408,0.05509628175224619,0.04453821657448247,2.0540142112574573,1.9505526896713583,9027584
6.106999999999999,6.837343070070497,5.376656929929502,5.3,6.074532116829251,4.525467883170749,0.05477802194654937,2.008668039739132,0.07011769147217282,0.039438352420925915,2.057710530790851,1.9596255486874135,9191424
5.884,6.442698487558361,5.32530151244164,5.181,5.5147798675774204,4.84722013242258,0.05553128963025903,2.0331842824816704,0.06847908391775527,0.04258349534276279,2.102483548354763,1.9638850166085782,9355264
6.035,6.622337211489278,5.447662788510723,5.199,5.783062496655965,4.614937503344034,0.05100258191426591,2.034179497261842,0.057426227447346254,0.04457893638118557,2.086536481357753,1.9818225131659306,9519104
6.1240000000000006,6.649132364266382,5.598867635733619,5.2909999999999995,5.985585487899077,4.596414512100922,0.05969992495762801,1.9643372337023415,0.06964392790245667,0.04975592201279935,2.0563540767225335,1.8723203906821495,9682944
6.162000000000001,6.716577316521331,5.607422683478671,5.228,5.564446132389718,4.891553867610281,0.058189096394926254,1.9799014051755268,0.06577041289835378,0.05060777989149872,2.0536736078926725,1.9061292024583811,9846784
6.0920000000000005,6.782677927836123,5.401322072163878,5.385000000000001,5.83863531608551,4.931364683914492,0.051251346128992695,1.9588999713460606,0.05944160269871742,0.04306108955926797,2.055347449512707,1.8624524931794144,10010624
6.333,6.832500750750187,5.8334992492498134,5.610999999999999,6.262681670756512,4.9593183292434855,0.04764864225871855,1.9771383792161945,0.05381672597243787,0.041480558544999234,2.068850090786636,1.8854266676457534,10174464
6.273,6.994124815825942,5.551875184174057,5.247,5.6529815266733205,4.841018473326679,0.04977124239473288,1.97637775739034,0.05806513849410845,0.041477346295357306,2.044930785205005,1.9078247295756752,10338304
6.11,6.637655190441637,5.582344809558363,5.465999999999999,5.996418702536024,4.935581297463974,0.05377361439168449,1.9667767281333604,0.06694749962046391,0.04059972916290507,2.022036652106598,1.9115168041601227,10502144
6.117,6.65167840801738,5.58232159198262,5.651000000000001,6.104749931129472,5.197250068870529,0.047271835338324256,1.956749717394511,0.051645448144075665,0.04289822253257285,2.0002210553478035,1.9132783794412187,10665984
6.342999999999999,7.029921392882765,5.656078607117233,5.648000000000001,6.1246088543029815,5.17139114569702,0.05051387720741327,1.970040871699651,0.061501894321352155,0.03952586009347439,2.019362314757963,1.920719428641339,10829824
6.372000000000001,6.8588634305428995,5.885136569457102,5.593999999999999,6.085104876782953,5.102895123217046,0.05805015717633063,2.003725918630759,0.0730128073641904,0.04308750698847086,2.0607982260871442,1.9466536111743742,10993664
6.287999999999999,6.996954159307919,5.579045840692079,5.593000000000001,6.167422318507908,5.0185776814920935,0.054102098491663676,1.9598210513591763,0.06238677458311316,0.04581742240021419,2.017528792367788,1.902113310350565,11157504
6.627,7.544181007217223,5.709818992782776,5.420000000000002,5.804915575159023,5.0350844248409805,0.0596054268845667,1.9694247265656792,0.07209931927097304,0.04711153449816036,2.0363376174632735,1.902511835668085,11321344
6.150999999999999,6.493970844241897,5.808029155758101,5.573,6.3539487819313125,4.792051218068688,0.05808567499431468,1.9636203149954479,0.07359367889643335,0.04257767109219601,2.004759585369068,1.922481044621828,11485184
6.478,7.0145780465132725,5.941421953486727,5.2059999999999995,5.8572787421680514,4.554721257831948,0.05719864461570974,1.9533076137304306,0.07572896516298082,0.03866832406843866,2.0051318872290658,1.9014833402317957,11649024
6.279999999999999,6.681820855606077,5.878179144393922,5.283000000000001,5.849498896733261,4.716501103266742,0.051854591956362085,1.9581996222337081,0.06557701392065263,0.038132169992071537,2.0189485325666365,1.8974507119007797,11812864
6.377,6.825866349819186,5.928133650180814,5.404,5.923445858583934,4.884554141416066,0.05197327020578081,1.9471892883380248,0.05880245941790375,0.045144080993657874,1.9957029358771226,1.8986756407989271,11976704
6.5760000000000005,7.258513003539127,5.893486996460874,5.452,6.09781421477078,4.80618578522922,0.052957047615200245,1.9255949690937997,0.06296854572103605,0.04294554950936444,2.004979063315141,1.846210874872458,12140544
6.165,6.723985688546675,5.606014311453325,5.4,5.918208452266074,4.881791547733926,0.049761676974594556,1.954864374299844,0.05592692598440729,0.043596427964781824,2.0090906169142793,1.9006381316854086,12304384
6.683999999999999,7.395381754053334,5.972618245946665,5.683999999999999,6.077680073155856,5.290319926844143,0.053549715612704496,1.928374566634496,0.06214143180477412,0.04495799942063487,1.9957400843323272,1.8610090489366649,12468224
6.252000000000001,6.890526428583814,5.613473571416187,5.4030000000000005,5.9524005824532775,4.853599417546723,0.0657926542141164,1.9142462690671285,0.08765405030015352,0.04393125812807927,1.9704715251413292,1.8580210129929278,12632064
6.398000000000001,7.0614726821806615,5.73452731781934,5.534999999999999,6.141848415998591,4.928151584001408,0.051884395256638495,1.9195695141951243,0.061201785849155324,0.042567004664121666,1.995003323240092,1.8441357051501566,12795904
6.293,7.28698239421028,5.299017605789721,5.539,5.931337864601417,5.146662135398582,0.05503660365939137,1.955867010851701,0.06599055786966909,0.04408264944911365,2.0382394292448955,1.8734945924585062,12959744
6.249999999999999,6.9889587268582725,5.511041273141726,5.153999999999999,5.722193628968153,4.585806371031845,0.057951271782318695,1.9338915084799133,0.07501884986628912,0.040883693698348274,1.9996273879647672,1.8681556289950594,13123584
5.948,6.579265395851856,5.316734604148145,5.294,5.7355019818755055,4.852498018124494,0.05121481795795259,1.964839638272921,0.060218565665137794,0.04221107025076738,2.039080002503527,1.890599274042315,13287424
6.590999999999999,7.1368470481737525,6.045152951826246,5.453,5.863732272898052,5.042267727101948,0.05606606231691933,1.898802686234315,0.06624222544497527,0.045889899188863395,1.9650688612331193,1.8325365112355108,13451264
6.276000000000001,7.281626173088192,5.2703738269118094,5.487,5.981045544459213,4.992954455540787,0.050540512117246736,1.8944804161787032,0.05880655671765688,0.04227446751683659,1.94828780781063,1.8406730245467764,13615104
6.044,6.667509422543075,5.420490577456924,5.324999999999999,5.754749927283298,4.895250072716701,0.06012226565120116,1.912684283653895,0.07759693265685556,0.04264759864554675,1.9747173158310796,1.8506512514767106,13778944
6.648000000000001,7.575758589289261,5.72024141071074,5.458,6.029555771556898,4.886444228443103,0.05460799939464772,1.9310531049966813,0.06456012494822382,0.044655873841071635,1.9931301377202613,1.8689760722731013,13942784
6.4670000000000005,7.274441019517835,5.659558980482166,5.6339999999999995,6.216360712960618,5.0516392870393805,0.050626070688789035,1.9256602476040523,0.05813200888074879,0.04312013249682928,1.998651839743425,1.8526686554646796,14106624
6.487,7.356839640393561,5.617160359606439,5.699,6.493071155501823,4.904928844498177,0.058299168804660385,1.8931519150733949,0.07697896349300529,0.039619374116315484,1.9364791262990253,1.8498247038477644,14270464
6.4990000000000006,7.076259906801088,5.921740093198913,5.579,6.2778197192409495,4.88018028075905,0.04958436987362798,1.9293765167395276,0.05861036683144107,0.040558372915814885,1.9965182774924612,1.862234755986594,14434304
6.387,7.261506146347754,5.512493853652245,5.712,6.313727513082125,5.110272486917874,0.061026719336708335,1.8404086142778393,0.07265150136813565,0.049401937305281016,1.867975013528794,1.8128422150268846,14598144
6.369000000000001,7.007912357056898,5.730087642943103,5.362,5.655897941469483,5.068102058530517,0.056014346765975095,1.8846960802872974,0.06884113415511978,0.043187559376830414,1.9626510379990847,1.8067411225755101,14761984
6.162000000000001,6.873488580372167,5.450511419627834,5.4799999999999995,5.8990226724176145,5.060977327582385,0.04889110986453789,1.899728065232436,0.06082969337525593,0.03695252635381985,1.9892711234006686,1.8101850070642034,14925824
6.254999999999999,6.989101491620878,5.52089850837912,5.297,5.986507795459921,4.607492204540079,0.05374939205745851,1.9071574414769805,0.06498401667742502,0.042514767437491996,1.9649919946625056,1.8493228882914554,15089664
6.3950000000000005,7.207579226906522,5.582420773093479,5.372000000000001,6.167974873975304,4.576025126024698,0.04804172688163813,1.9020428026715912,0.053336425534108,0.04274702822916826,1.9715402884656712,1.8325453168775112,15253504
6.27,6.911342342279067,5.628657657720932,5.233,5.865962084172503,4.600037915827496,0.04911571629345411,1.8971582586566604,0.057940430322703775,0.04029100226420445,1.955999836749456,1.8383166805638649,15417344
6.214,6.56222980917779,5.865770190822211,5.292,5.671810479055015,4.912189520944985,0.04991942737251516,1.9204116006692253,0.06026155900473528,0.03957729574029504,1.980537387453169,1.8602858138852816,15581184
6.744999999999999,7.468259980919724,6.021740019080275,5.3549999999999995,5.788433962674823,4.921566037325176,0.051822591759264416,1.9117793773611385,0.0612669460813147,0.04237823743721413,1.9736221923965018,1.849936562325775,15745024
6.49,7.227251653100893,5.752748346899107,5.3549999999999995,5.779505594780563,4.930494405219436,0.049411810321422875,1.9294710348049802,0.06258245241209713,0.03624116823074862,2.012056855317052,1.846885214292908,15908864
6.17,6.745378136532837,5.594621863467163,5.573999999999999,5.848160536912225,5.299839463087773,0.04613438489225999,1.9229365150133766,0.05272545209839868,0.0395433176861213,1.9826681098463408,1.8632049201804124,16072704
6.216,6.826019671813951,5.60598032818605,5.194,5.656886595182881,4.731113404817119,0.04982571469930307,1.8662074138720832,0.05533721886016054,0.04431421053844559,1.926494125014023,1.8059207027301434,16236544
6.482000000000001,7.3993091082072615,5.564690891792741,5.404999999999999,5.95864699945001,4.851353000549989,0.05486407711481049,1.898211997250716,0.06654547361645112,0.043182680613169856,1.983346288712439,1.8130777057889933,16400384
6.422,7.257461549085294,5.586538450914706,5.538000000000001,6.019638868863385,5.056361131136617,0.0573589897093673,1.8981057484944663,0.0681762925865058,0.04654168683222879,1.9803051207675364,1.8159063762213963,16564224
6.336,6.931788553095812,5.740211446904189,5.832000000000001,6.6851447708331815,4.97885522916682,0.059634710840570385,1.883360708753268,0.07382708512996138,0.045442336551179394,1.9451751174508867,1.8215463000556493,16728064
6.295,6.949083328024801,5.640916671975199,5.35,5.869210939792296,4.830789060207703,0.054485674419750704,1.912976039449374,0.06630642999498906,0.04266491884451234,1.9909004829703345,1.8350515959284135,16891904
6.17,6.892634070605586,5.447365929394413,5.334,5.868774718923772,4.799225281076227,0.04903454552404577,1.9089889491597813,0.05479589898701505,0.04327319206107649,1.9822114165323537,1.835766481787209,17055744
6.473000000000001,6.870115852113713,6.075884147886288,5.372,5.923467134106829,4.8205328658931705,0.058761765823389066,1.8675713136792182,0.07209751700887507,0.04542601463790307,1.9557591908676937,1.7793834364907428,17219584
6.343,7.082703318905627,5.603296681094373,5.470999999999999,5.985498785226942,4.9565012147730565,0.05443551534165934,1.8963426813483237,0.06468222728208751,0.04418880340123117,1.9594926757219768,1.8331926869746706,17383424
6.075,6.680330488245884,5.469669511754116,5.69,6.192354456534428,5.187645543465573,0.06580876883429781,1.8862042337656022,0.09476745615583493,0.0368500815127607,1.9576988839022431,1.8147095836289613,17547264
6.49,7.210610851986008,5.7693891480139925,5.523,6.028827045540272,5.017172954459728,0.06330663391078507,1.8718906854589779,0.08115447997720922,0.04545878784436093,1.9532902762148532,1.7904910947031025,17711104
6.441,7.015568533771211,5.866431466228788,5.173,5.563539370614539,4.7824606293854615,0.0456475340450803,1.936683474481106,0.05201524550071507,0.039279822589445526,1.980083608599543,1.8932833403626688,17874944
6.056,6.710159002078241,5.401840997921759,5.558,6.1543690132795295,4.96163098672047,0.055690224717060664,1.9265736709038417,0.06681650967395722,0.04456393976016411,1.987239785566877,1.8659075562408063,18038784
6.250000000000001,6.765519155803158,5.734480844196844,5.340000000000001,5.825757140966554,4.854242859033447,0.06081811090310411,1.8843156362573308,0.07316430253578615,0.04847191927042206,1.9346186133623935,1.834012659152268,18202624
6.292999999999999,6.917260362348915,5.6687396376510835,5.3580000000000005,5.838016666377325,4.877983333622676,0.05625304637166356,1.9056291605035462,0.06932715507516898,0.04317893766815815,1.9734666559447096,1.837791665062383,18366464
6.196,6.681040204519172,5.710959795480828,5.3549999999999995,5.86618000743378,4.843819992566219,0.056634337765475065,1.8710805932680767,0.07547499392965484,0.03779368160129528,1.9297187075554145,1.812442478980739,18530304
6.444,7.1923608755139465,5.695639124486053,5.1850000000000005,5.630628769268772,4.739371230731229,0.05152083275218801,1.8863992969195054,0.06323964648288648,0.03980201902148954,1.9445614681988552,1.8282371256401555,18694144
6.25,6.979342169355372,5.520657830644628,5.361,5.952852177490292,4.769147822509708,0.056440286959210974,1.8665412505467736,0.07082257728088634,0.04205799663753561,1.943575896106568,1.7895066049869792,18857984
6.345000000000001,6.900576277391323,5.789423722608678,5.404999999999999,5.997574889781873,4.8124251102181255,0.06104771229438479,1.8580615893006325,0.07633708358026928,0.0457583410085003,1.9227456736826662,1.7933775049185987,19021824
6.509,7.200338556714437,5.817661443285564,5.339,6.094307222261246,4.583692777738754,0.059762828812623944,1.8328276351094246,0.07303038161198125,0.04649527601326664,1.930370008962246,1.7352852612566032,19185664
6.519999999999999,7.279486668744092,5.760513331255906,5.331999999999999,5.797398753758537,4.866601246241461,0.052232578070834236,1.8935368006428082,0.061452478980426765,0.04301267716124171,1.9539625885700747,1.8331110127155417,19349504
6.159999999999999,6.961623352953242,5.358376647046756,5.302000000000001,5.959385731515373,4.64461426848463,0.05761978090740736,1.8770476579666138,0.07435229051573293,0.04088727129908179,1.9294242754034947,1.8246710405297328,19513344
6.140999999999999,7.01569366066069,5.266306339339308,5.328000000000001,5.980239219918583,4.675760780081419,0.05176364794994389,1.879513077934583,0.058619421904166226,0.044907873995721555,1.9497544249339287,1.8092717309352373,19677184
6.174000000000001,6.754537681808857,5.593462318191145,5.532000000000001,6.037208867697313,5.026791132302689,0.05081702293052023,1.8615176970760028,0.06346508487910288,0.03816896098193757,1.9207985084731638,1.8022368856788418,19841024
6.259,6.924198466624811,5.593801533375189,5.364,5.66483882728132,5.063161172718679,0.05117111645328496,1.8946373413006463,0.059821350473485545,0.04252088243308438,1.9527063237005846,1.836568358900708,20004864
6.203000000000001,6.882426964434001,5.5235730355660015,5.279000000000001,5.811023495721759,4.746976504278242,0.05690065879995619,1.9027889852722484,0.07072638906981873,0.04307492853009364,1.9473839947219174,1.8581939758225794,20168704
6.139,6.873798611865864,5.404201388134137,5.209,5.7500258773848065,4.667974122615193,0.051033341046422674,1.8803616459170975,0.05727200477184516,0.04479467732100019,1.957165875408845,1.80355741642535,20332544
6.1370000000000005,6.7337922586629295,5.540207741337071,5.52,6.023805518032503,5.016194481967496,0.05167194663857416,1.8847258225083352,0.06478472993001379,0.03855916334713454,1.9549626481946312,1.8144889968220392,20496384
6.011000000000001,6.459228736249697,5.562771263750305,5.499,5.9554088079781105,5.042591192021889,0.04711134858274207,1.8778024862209957,0.05656743128246634,0.03765526588301779,1.9273669305937793,1.828238041848212,20660224
6.297,6.632411687333641,5.9615883126663585,5.34,5.745931028624321,4.9340689713756785,0.058857180674870765,1.8584070791800815,0.06824965531628632,0.0494647060334552,1.9395435046634484,1.7772706536967147,20824064
6.272,6.798038021439516,5.7459619785604845,5.5729999999999995,5.953132871506792,5.192867128493207,0.05381622815815107,1.8575980320572854,0.06337193611473678,0.04426052020156535,1.9300007469949036,1.785195317119667,20987904
6.557,7.099568889635225,6.014431110364776,5.24,5.716634031516844,4.763365968483156,0.05132212778553363,1.8601369445522624,0.05777144101811585,0.04487281455295142,1.9597451651369528,1.760528723967572,21151744
6.853999999999999,7.807154761830417,5.900845238169581,5.3870000000000005,5.936655346558187,4.837344653441814,0.05009976869138575,1.849186508357525,0.05828980631174943,0.04190973107102207,1.896573189232045,1.801799827483005,21315584
6.636,7.068532079735133,6.203467920264867,5.122999999999999,5.6696635162510844,4.576336483748914,0.0636716163406769,1.8345523342490193,0.08382985328561789,0.04351337939573592,1.902296320779297,1.7668083477187417,21479424
6.372999999999999,7.023062304706248,5.7229376952937505,5.506,5.880838631947135,5.131161368052865,0.05917570159460106,1.8570818374554314,0.07076299712641528,0.04758840606278684,1.913087907744406,1.8010757671664568,21643264
6.309,6.886121304406622,5.7318786955933785,5.1899999999999995,5.604511760991168,4.775488239008831,0.05522745326161381,1.879924875497818,0.06606654135525855,0.04438836516796906,1.9523349156440963,1.8075148353515396,21807104
6.144,6.803138832113539,5.484861167886462,5.172,5.58462089137609,4.759379108623909,0.05864141617591179,1.8671282420555753,0.0709256175034744,0.046357214848349176,1.9389435268859343,1.7953129572252162,21970944
6.138,6.7726148438226135,5.503385156177386,5.214,5.790527536202739,4.637472463797262,0.053205538121983365,1.8897525543967884,0.06466504678004446,0.041746029463922266,1.9609114570046537,1.818593651788923,22134784
6.297999999999999,6.970306477731695,5.625693522268303,5.236,5.993762495772916,4.478237504227083,0.058600325308119205,1.868204911549886,0.07240902184460753,0.04479162877163088,1.9455344965765642,1.7908753265232078,22298624
6.032,6.773522757573899,5.290477242426101,5.11,5.65109148949138,4.568908510508621,0.04720159109371401,1.8681799506147705,0.05364094525532961,0.04076223693209841,1.9620828216481487,1.7742770795813922,22462464
6.367,6.945740874658081,5.788259125341919,5.036,5.509776318530168,4.562223681469831,0.050182706614335326,1.8810239518682164,0.05862275067154624,0.041742662557124416,1.932698516476312,1.8293493872601208,22626304
6.1530000000000005,6.858521792717986,5.447478207282015,5.488,6.0597656862736695,4.916234313726331,0.05201581890384351,1.857496479153633,0.06208307164098062,0.041948566166706405,1.9370978241432697,1.7778951341639964,22790144
6.391,7.0902631836440415,5.6917368163559585,5.304,5.702652731083083,4.905347268916918,0.05121966504181419,1.8794703319668773,0.06205800937830369,0.040381320705324686,1.9564331806625503,1.8025074832712042,22953984
5.922999999999999,6.647182987925013,5.1988170120749855,5.191,5.657850083003098,4.724149916996901,0.049173770425841166,1.871690046787262,0.05577622900012033,0.042571311851562,1.939347871449915,1.8040322221246088,23117824
6.401000000000001,7.25310856115873,5.548891438841271,5.209,5.751410361257968,4.666589638742031,0.05486264891612029,1.9179715265830357,0.06791334991599379,0.04181194791624679,1.978881481103958,1.8570615720621135,23281664
6.155,6.816169418530531,5.49383058146947,5.3180000000000005,5.784943251370015,4.851056748629986,0.0543186063257356,1.8869157294432324,0.06504017886215867,0.043597033789312525,1.934077685134211,1.8397537737522538,23445504
6.37,7.074244275802083,5.6657557241979175,5.16,5.604769603277922,4.715230396722078,0.0559099810974051,1.8636782536904017,0.06341570345625909,0.04840425873855112,1.929477811033744,1.7978786963470594,23609344
6.3740000000000006,7.277628242143859,5.470371757856142,5.051,5.642852177490292,4.459147822509708,0.04816553771185375,1.8889303013682366,0.05669574496972101,0.03963533045398649,1.9765690616208413,1.8012915411156318,23773184
6.184,6.835462969016659,5.532537030983342,5.232999999999999,5.633575835516821,4.832424164483177,0.05230761213848985,1.8645142306884128,0.06458473220104968,0.04003049207593001,1.9156718075095278,1.8133566538672978,23937024
6.243,6.9218379777236985,5.564162022276302,5.212000000000001,5.684986257728489,4.739013742271513,0.051100332352022285,1.8765886788566906,0.0637544104128577,0.038446254291186865,1.9126407408014803,1.8405366169119008,24100864
6.005,6.6606714116079795,5.34932858839202,5.304,5.890296853138408,4.717703146861592,0.04624266574004039,1.8753624896208447,0.05590580340445667,0.03657952807562411,1.9389791860869183,1.8117457931547711,24264704
6.045,6.829898082555945,5.260101917444055,5.107,5.518316180085345,4.695683819914655,0.053895980507756194,1.8544821018973987,0.06423211731659949,0.0435598436989129,1.923185486363499,1.7857787174312985,24428544
6.051,6.919475100391486,5.182524899608515,5.38,5.817469998971358,4.942530001028642,0.051500796480104284,1.8481300706664718,0.06564029196103993,0.03736130099916864,1.929861837638427,1.7663983036945168,24592384
6.055,6.738757998125068,5.371242001874932,5.029,5.666125576319143,4.391874423680857,0.0599830258172005,1.8467160334189732,0.07750211194829468,0.04246393968610631,1.8967662207788674,1.796665846059079,24756224
6.043999999999999,6.584873367804331,5.5031266321956664,5.226000000000001,5.865893741178956,4.5861062588210455,0.04991540232052401,1.8590375969807305,0.05628943886627348,0.043541365774774535,1.896102211416911,1.8219729825445499,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-plunder-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
4.337000000000001,4.551291857054813,4.122708142945188,4.388,4.723225297374766,4.052774702625234,0.0,2.707256239652634,0.0,0.0,2.707597882101865,2.7069145972034026,16384
4.197,4.433983121761868,3.960016878238133,4.161,4.4852977027362355,3.8367022972637637,0.0,2.6274887323379517,0.0,0.0,2.6718337679267643,2.583143696749139,180224
3.7959999999999994,4.0857654223678175,3.5062345776321813,3.999999999999999,4.307115613409673,3.692884386590326,0.0,2.546235916018486,0.0,0.0,2.621076747189843,2.4713950848471296,344064
3.6449999999999996,4.1188617941974215,3.1711382058025777,3.707,4.172103214351395,3.2418967856486045,0.0,2.5141572773456575,0.0,0.0,2.601913182137464,2.426401372553851,507904
3.8890000000000002,4.198045304122227,3.579954695877773,3.97,4.3316075220456565,3.6083924779543435,0.07879815314087558,2.5248552829027178,0.08572123821472846,0.07187506806702271,2.6265083243665375,2.423202241438898,671744
3.8729999999999998,4.246765969558492,3.499234030441507,4.218,4.525759646477572,3.910240353522428,0.07879815314087558,2.53304500579834,0.08572123821472846,0.07187506806702271,2.60918970629116,2.45690030530552,835584
3.918,4.251820310945874,3.584179689054126,3.9520000000000004,4.2310627169652015,3.6729372830347993,0.07879815314087558,2.52625267803669,0.08572123821472846,0.07187506806702271,2.594587921178726,2.4579174348946538,999424
4.107,4.4913969302687,3.7226030697313,4.071,4.4441876203734525,3.6978123796265474,0.055280346922336285,2.513639345765114,0.06256952173031548,0.04799117211435709,2.5813482927968083,2.4459303987334193,1163264
4.149,4.43648739102785,3.86151260897215,4.046,4.255723627662694,3.836276372337307,0.055280346922336285,2.4920186042785644,0.06256952173031548,0.04799117211435709,2.5573335637079597,2.426703644849169,1327104
4.047,4.460304972145266,3.6336950278547326,3.946,4.284738837454461,3.6072611625455386,0.055280346922336285,2.4597220927476884,0.06256952173031548,0.04799117211435709,2.5229074314087976,2.396536754086579,1490944
4.074,4.488226990911988,3.659773009088012,3.979,4.291840214806217,3.6661597851937833,0.05399059948807307,2.4702946335077285,0.06013453857777,0.04784666039837614,2.537780659074178,2.402808607941279,1654784
4.292,4.725331282046427,3.858668717953573,4.084999999999999,4.59441633267888,3.5755836673211183,0.05399059948807307,2.475144535303116,0.06013453857777,0.04784666039837614,2.549971717719514,2.400317352886718,1818624
4.276,4.715208378790751,3.8367916212092488,4.295999999999999,4.592654681405839,3.99934531859416,0.05399059948807307,2.485483539104462,0.06013453857777,0.04784666039837614,2.600235886302733,2.3707311919061906,1982464
4.426,4.853228276217762,3.9987717237822387,4.571,4.989029903236599,4.152970096763401,0.054766015298446234,2.5067645102739333,0.05937646090593709,0.05015556969095538,2.576737707553692,2.4367913129941745,2146304
4.57,5.010885472657016,4.129114527342985,4.4719999999999995,5.092270908555285,3.8517290914447138,0.054766015298446234,2.4961700588464737,0.05937646090593709,0.05015556969095538,2.576927016624323,2.415413101068624,2310144
4.529000000000001,4.949486622854997,4.108513377145004,4.445,4.834493260532195,4.0555067394678055,0.054766015298446234,2.4888060808181764,0.05937646090593709,0.05015556969095538,2.5649799172115744,2.4126322444247785,2473984
4.503,4.860324782235994,4.145675217764007,4.4670000000000005,4.914728712503454,4.019271287496547,0.05295303640538498,2.5042135298252104,0.05756029213742344,0.048345780673346515,2.579969488793402,2.428457570857019,2637824
4.728,5.09937043501065,4.356629564989349,4.524000000000001,4.839125371876021,4.208874628123981,0.05295303640538498,2.490543043613434,0.05756029213742344,0.048345780673346515,2.5533971915131297,2.427688895713738,2801664
5.113999999999999,5.669809319821105,4.558190680178893,4.596,5.042860157096155,4.149139842903845,0.05295303640538498,2.4791843801736833,0.05756029213742344,0.048345780673346515,2.579497627809631,2.3788711325377356,2965504
4.8340000000000005,5.320912723185583,4.347087276814418,4.768,5.2855287431631215,4.250471256836878,0.05295303640538498,2.4721323639154433,0.05756029213742344,0.048345780673346515,2.5637671246179723,2.3804976032129144,3129344
4.8709999999999996,5.518741460769649,4.22325853923035,4.763,5.224238549993385,4.301761450006615,0.05236100164041389,2.4687298059463503,0.05696192475187458,0.047760078528953205,2.560733641798876,2.3767259700938244,3293184
4.889999999999999,5.598067793364447,4.18193220663555,4.607,5.269737504597408,3.9442624954025916,0.05236100164041389,2.481389397382736,0.05696192475187458,0.047760078528953205,2.5715557188929834,2.391223075872489,3457024
5.207000000000001,5.868423464960234,4.545576535039768,4.753,5.413470286992534,4.092529713007466,0.05236100164041389,2.49047289788723,0.05696192475187458,0.047760078528953205,2.556969744734395,2.4239760510400647,3620864
5.414999999999999,6.089599881411195,4.740400118588803,4.859,5.563250665601389,4.154749334398611,0.05234620406590691,2.483537897467613,0.05648513222601447,0.04820727590579935,2.5645882000298412,2.402487594905385,3784704
5.089999999999999,5.816305720754007,4.3636942792459905,4.796000000000001,5.377363913568774,4.214636086431228,0.05234620406590691,2.473442941904068,0.05648513222601447,0.04820727590579935,2.551294680008752,2.395591203799384,3948544
5.425,6.204079585151606,4.645920414848393,5.011000000000001,5.769491265605611,4.252508734394391,0.05234620406590691,2.4685202091932297,0.05648513222601447,0.04820727590579935,2.535546881753673,2.4014935366327865,4112384
5.4159999999999995,6.2995632405210165,4.5324367594789825,5.171,6.158030394668776,4.1839696053312245,0.054146754592905647,2.4744466602802277,0.059508814810514225,0.04878469437529707,2.532651302610406,2.4162420179500494,4276224
5.6610000000000005,6.332914429075608,4.989085570924393,5.007,5.792443186996997,4.221556813003002,0.054146754592905647,2.4704679220914842,0.059508814810514225,0.04878469437529707,2.550207425936917,2.3907284182460513,4440064
5.534000000000001,6.146734852933959,4.921265147066042,5.385,6.104044504881304,4.665955495118696,0.054146754592905647,2.47603654563427,0.059508814810514225,0.04878469437529707,2.541293739909192,2.4107793513593476,4603904
5.808999999999999,6.4908276908427815,5.127172309157217,5.248,5.810455331559761,4.685544668440239,0.0525545448997642,2.463650166988373,0.056774145903795425,0.04833494389573298,2.5222923632188348,2.405007970757911,4767744
5.779999999999999,6.786161020910669,4.77383897908933,5.447,6.598121626936094,4.295878373063906,0.0525545448997642,2.454646635055542,0.056774145903795425,0.04833494389573298,2.5305521094401286,2.378741160670955,4931584
6.066,7.27095809055751,4.8610419094424895,5.472,6.33321774250186,4.6107822574981405,0.0525545448997642,2.482361975312233,0.056774145903795425,0.04833494389573298,2.540734344687393,2.4239896059370727,5095424
6.061000000000001,6.898059735024927,5.223940264975075,5.505999999999999,6.485665248949863,4.526334751050135,0.05439082856576832,2.4660047590732574,0.05995979990328072,0.048821857228255924,2.525606341957884,2.406403176188631,5259264
6.131,7.35858665681898,4.90341334318102,5.25,5.982570815689514,4.517429184310486,0.05439082856576832,2.477421697974205,0.05995979990328072,0.048821857228255924,2.5370241043149804,2.41781929163343,5423104
6.237,7.545663822377619,4.9283361776223815,5.581999999999999,6.720655347328592,4.4433446526714055,0.05439082856576832,2.4433848202228545,0.05995979990328072,0.048821857228255924,2.527292568496484,2.359477071949225,5586944
6.232,7.798025542575855,4.665974457424145,5.401,6.61707113278788,4.184928867212119,0.05439082856576832,2.4462072640657424,0.05995979990328072,0.048821857228255924,2.5228172445114203,2.3695972836200645,5750784
6.118999999999999,7.68754359199864,4.550456408001358,5.542,6.956608072930449,4.12739192706955,0.055842794467177194,2.4588109970092775,0.06499653831229477,0.04668905062205962,2.5193372056729597,2.3982847883455953,5914624
6.401000000000001,8.14346635548581,4.658533644514192,5.6659999999999995,7.225501202307968,4.106498797692031,0.055842794467177194,2.4472238808870315,0.06499653831229477,0.04668905062205962,2.5232354087457742,2.3712123530282887,6078464
6.45,8.329553138381568,4.570446861618432,5.55,6.971738372556638,4.1282616274433614,0.055842794467177194,2.4483100444078447,0.06499653831229477,0.04668905062205962,2.5125932081697195,2.38402688064597,6242304
6.442,8.200014789471352,4.683985210528649,5.583,7.176493332273468,3.9895066677265323,0.05503212268101071,2.426277732849121,0.0665721145180213,0.043492130844000124,2.4864558046356593,2.366099661062583,6406144
6.575,8.603626382555447,4.546373617444553,5.755999999999999,7.289037507695098,4.222962492304901,0.05503212268101071,2.4376051843166353,0.0665721145180213,0.043492130844000124,2.4939132540812494,2.381297114552021,6569984
6.682,8.831524598603142,4.532475401396859,5.758999999999999,7.3105569599598965,4.207443040040101,0.05503212268101071,2.4279957681894304,0.0665721145180213,0.043492130844000124,2.4787925825890453,2.3771989537898155,6733824
6.565,8.478087818162042,4.651912181837959,5.812,7.501975147746262,4.122024852253738,0.05380804280977517,2.421274331212044,0.06613572628768045,0.04148035933186989,2.477959136167291,2.364589526256797,6897664
6.761999999999999,8.99209775570489,4.5319022442951065,5.954000000000001,7.876286138950183,4.031713861049818,0.05380804280977517,2.440352788567543,0.06613572628768045,0.04148035933186989,2.493538724693043,2.3871668524420433,7061504
6.661,8.756516404135267,4.565483595864732,6.01,7.948716069980336,4.071283930019663,0.05380804280977517,2.4192402452230453,0.06613572628768045,0.04148035933186989,2.4779313233695306,2.36054916707656,7225344
6.769,9.124743831574223,4.413256168425777,5.866999999999999,7.786677316634229,3.9473226833657686,0.056486715995629266,2.433218589425087,0.06986691991753703,0.04310651207372151,2.491721024061239,2.3747161547889353,7389184
7.003,9.472040501895423,4.533959498104577,6.217,8.064658247620484,4.369341752379515,0.056486715995629266,2.43910508453846,0.06986691991753703,0.04310651207372151,2.4772424292639297,2.40096773981299,7553024
7.234,9.475812659434325,4.992187340565675,5.933999999999999,7.718798027789139,4.14920197221086,0.056486715995629266,2.446979945898056,0.06986691991753703,0.04310651207372151,2.5027528984716683,2.391206993324444,7716864
7.742,10.338154078632469,5.145845921367531,6.379,8.458857927840263,4.299142072159736,0.05733067342754714,2.4591207653284073,0.07214602191776624,0.04251532493732804,2.5071014630718857,2.411140067584929,7880704
7.888,10.087485394359327,5.688514605640673,6.404000000000001,8.11773977021017,4.690260229789833,0.05733067342754714,2.4636742144823076,0.07214602191776624,0.04251532493732804,2.5120726260250756,2.4152758029395396,8044544
7.607000000000001,9.80723657818881,5.406763421811192,6.673,8.385892582738334,4.960107417261666,0.05733067342754714,2.455772045254707,0.07214602191776624,0.04251532493732804,2.5110412582205135,2.400502832288901,8208384
7.546000000000001,9.36491835990514,5.7270816400948625,7.1209999999999996,9.175689514257567,5.066310485742433,0.05733067342754714,2.429978770017624,0.07214602191776624,0.04251532493732804,2.489954273112522,2.3700032669227262,8372224
7.947999999999999,9.971995059282506,5.9240049407174915,6.768000000000001,8.242217080351466,5.293782919648535,0.061227294138961906,2.4461468040943144,0.07241339915768123,0.05004118912024258,2.502147612632942,2.3901459955556867,8536064
8.369,10.596857490954033,6.141142509045967,7.43,9.239707158630921,5.620292841369079,0.061227294138961906,2.4413400262594225,0.07241339915768123,0.05004118912024258,2.4856166248861027,2.3970634276327423,8699904
8.221,10.108005299409623,6.333994700590377,7.258000000000001,9.101414223662172,5.414585776337831,0.061227294138961906,2.4377713054418564,0.07241339915768123,0.05004118912024258,2.4832961792515644,2.3922464316321483,8863744
8.120000000000001,10.265684040114015,5.9743159598859865,6.647000000000001,8.27994856012062,5.014051439879383,0.0628563958831364,2.4380609929561614,0.0717638566183438,0.05394893514792903,2.4896820807647035,2.3864399051476193,9027584
8.703,10.98874736136783,6.417252638632169,7.450000000000001,9.03681441889088,5.863185581109121,0.0628563958831364,2.43955836892128,0.0717638566183438,0.05394893514792903,2.4894133620870886,2.3897033757554715,9191424
8.898,11.22496282737821,6.571037172621788,7.796000000000001,10.188142136245254,5.403857863754748,0.0628563958831364,2.441036340594292,0.0717638566183438,0.05394893514792903,2.515347460788587,2.3667252203999967,9355264
8.837,10.614768545114915,7.059231454885085,7.848000000000002,10.0015867755909,5.694413224409104,0.06534729745638584,2.4316585659980774,0.0763433707162215,0.05435122419655018,2.4948513154956244,2.3684658165005303,9519104
8.819,10.907034721933522,6.7309652780664795,8.061,9.96331674544488,6.15868325455512,0.06534729745638584,2.422580674290657,0.0763433707162215,0.05435122419655018,2.4911464304104456,2.3540149181708685,9682944
9.044,11.05752030036948,7.03047969963052,7.802,9.48810082735286,6.11589917264714,0.06534729745638584,2.4211948782205583,0.0763433707162215,0.05435122419655018,2.4973717262794985,2.345018030161618,9846784
9.419,11.490663341375717,7.347336658624284,7.686999999999999,9.16123234261089,6.212767657389107,0.06669091143409481,2.4272593915462495,0.0759101574666036,0.05747166540158601,2.498564051489129,2.35595473160337,10010624
9.361999999999998,11.202721597635012,7.521278402364984,7.917,9.488439149315047,6.345560850684953,0.06669091143409481,2.4213090598583222,0.0759101574666036,0.05747166540158601,2.480662593406416,2.3619555263102283,10174464
9.447,11.26879609177317,7.625203908226828,8.552999999999999,10.044965482174437,7.061034517825562,0.06669091143409481,2.4202601581811907,0.0759101574666036,0.05747166540158601,2.482212354916123,2.3583079614462585,10338304
10.049,12.06663946234207,8.031360537657928,8.380999999999998,9.788035536153936,6.97396446384606,0.06766371671286224,2.4228978931903837,0.07565031393019483,0.05967711949552965,2.468616260881999,2.3771795254987684,10502144
10.224,12.720846811480431,7.727153188519568,8.619,10.733769254552373,6.504230745447627,0.06766371671286224,2.413527715206146,0.07565031393019483,0.05967711949552965,2.461833429412056,2.365222001000236,10665984
10.283000000000001,11.516069746608036,9.049930253391967,8.776,10.302664337698369,7.249335662301631,0.06766371671286224,2.4111941784620283,0.07565031393019483,0.05967711949552965,2.461538060836381,2.360850296087676,10829824
9.92,11.338858696276693,8.501141303723307,8.510000000000002,9.942766554606857,7.077233445393146,0.06766371671286224,2.4179631978273393,0.07565031393019483,0.05967711949552965,2.4657238427646395,2.370202552890039,10993664
9.825,11.43379613375965,8.216203866240349,8.681000000000001,10.536690976428996,6.825309023571005,0.06936974879839297,2.4154482573270797,0.0782741863794169,0.06046531121736905,2.4658937521380864,2.365002762516073,11157504
10.062000000000001,12.349945803553922,7.77405419644608,8.510000000000002,9.828976876218839,7.191023123781164,0.06936974879839297,2.4066561073064805,0.0782741863794169,0.06046531121736905,2.470972931086175,2.342339283526786,11321344
10.407,12.006675279548947,8.807324720451053,8.553999999999998,10.233215292927024,6.874784707072972,0.06936974879839297,2.3944848269224166,0.0782741863794169,0.06046531121736905,2.475971545992457,2.3129981078523763,11485184
9.99,11.120610454577527,8.859389545422474,8.865,10.683737199267668,7.0462628007323325,0.07272466917414322,2.386613330245018,0.08096089308420636,0.06448844526408008,2.4521004767896355,2.3211261837004007,11649024
10.331,12.019812896682163,8.642187103317836,8.788,10.530829882690792,7.045170117309208,0.07272466917414322,2.3885714918375016,0.08096089308420636,0.06448844526408008,2.4746667114547463,2.302476272220257,11812864
10.288999999999998,12.68013132219876,7.897868677801236,8.884999999999998,10.198386843241547,7.571613156758449,0.07272466917414322,2.3952878564596176,0.08096089308420636,0.06448844526408008,2.4797942826075805,2.3107814303116547,11976704
10.225,12.106410375223863,8.343589624776136,8.495000000000001,10.381516631254547,6.608483368745455,0.07499935375456815,2.397487258911133,0.08207207622354655,0.06792663128558975,2.4730963230629093,2.3218781947593565,12140544
10.142999999999999,11.371104637235767,8.91489536276423,8.908999999999999,10.623744587394867,7.19425541260513,0.07499935375456815,2.399565947055817,0.08207207622354655,0.06792663128558975,2.4677878271067364,2.3313440670048973,12304384
10.321,12.32179709116142,8.32020290883858,8.552000000000001,10.80014946122361,6.303850538776393,0.07499935375456815,2.3899212002754213,0.08207207622354655,0.06792663128558975,2.454646091094295,2.3251963094565475,12468224
10.360999999999999,12.189520987027493,8.532479012972505,8.822,10.704406969812851,6.939593030187148,0.07446685057990782,2.390519252419472,0.08203751433157114,0.0668961868282445,2.454909707655524,2.3261287971834195,12632064
10.913,12.962473346984536,8.863526653015464,9.526,11.419748663365866,7.632251336634135,0.07446685057990782,2.40516582429409,0.08203751433157114,0.0668961868282445,2.4657171047366484,2.344614543851532,12795904
10.521999999999998,12.479093763722116,8.564906236277881,9.236,10.942688020699741,7.529311979300259,0.07446685057990782,2.3972934603691103,0.08203751433157114,0.0668961868282445,2.4510879835571493,2.3434989371810713,12959744
10.266,12.051464645407464,8.480535354592536,8.976,10.760624330216308,7.191375669783695,0.0766521352939283,2.4120587557554245,0.08415173667057736,0.06915253391727923,2.4601363772865525,2.3639811342242965,13123584
11.105,13.31781381955193,8.892186180448071,9.519,11.7506740353376,7.287325964662402,0.0766521352939283,2.4075878351926803,0.08415173667057736,0.06915253391727923,2.4801986336842266,2.334977036701134,13287424
11.485,13.857160407729628,9.11283959227037,9.407999999999998,11.47086111990119,7.345138880098806,0.0766521352939283,2.3938053220510485,0.08415173667057736,0.06915253391727923,2.4791904499154094,2.3084201941866875,13451264
11.279000000000002,13.66924873182688,8.888751268173124,9.613999999999999,11.540256473058559,7.687743526941439,0.0766521352939283,2.394993618130684,0.08415173667057736,0.06915253391727923,2.4682805962150467,2.321706640046321,13615104
11.283000000000003,13.6935561598934,8.872443840106605,9.444999999999999,11.577675549632431,7.312324450367566,0.0782684563728556,2.394483381509781,0.0868784743506872,0.06965843839502399,2.456982403855997,2.3319843591635645,13778944
11.675999999999998,13.296569035863635,10.055430964136361,9.757,11.579707052710337,7.934292947289663,0.0782684563728556,2.4061332821846007,0.0868784743506872,0.06965843839502399,2.4555383531503803,2.356728211218821,13942784
11.440999999999999,14.010301266881717,8.871698733118281,9.818999999999999,11.58611884150444,8.051881158495558,0.0782684563728556,2.385316303372383,0.0868784743506872,0.06965843839502399,2.4538169353662065,2.31681567137856,14106624
11.857,13.77750019526164,9.936499804738359,10.202000000000002,12.209245874326314,8.19475412567369,0.0766685770059363,2.3913142144680024,0.08466262098639234,0.06867453302548025,2.462238380341487,2.320390048594518,14270464
11.191,13.258720725823485,9.123279274176516,10.206,12.570187809798536,7.841812190201463,0.0766685770059363,2.3932977467775345,0.08466262098639234,0.06867453302548025,2.450426006299917,2.336169487255152,14434304
11.466000000000001,13.573701117331394,9.358298882668608,10.122,12.006260066975894,8.237739933024105,0.0766685770059363,2.395544770359993,0.08466262098639234,0.06867453302548025,2.434164512052645,2.3569250286673404,14598144
11.886,13.649253810431158,10.12274618956884,10.212,12.050938824431089,8.37306117556891,0.07820454998685208,2.412121170759201,0.08557351438607871,0.07083558558762545,2.4517997032227776,2.3724426382956243,14761984
12.1,13.838177206155919,10.36182279384408,10.0,12.122809459183749,7.877190540816251,0.07820454998685208,2.3955435037612913,0.08557351438607871,0.07083558558762545,2.456694545301317,2.3343924622212655,14925824
11.705000000000002,13.932021553555334,9.47797844644467,10.255999999999998,12.234227489446043,8.277772510553953,0.07820454998685208,2.391975060105324,0.08557351438607871,0.07083558558762545,2.44161865892788,2.3423314612827677,15089664
12.100999999999999,14.43421430648794,9.767785693512058,10.172,12.043105555547308,8.300894444452693,0.08063878075008682,2.3926159113645555,0.0871457254354332,0.07413183606474044,2.4410344225456932,2.344197400183418,15253504
12.443999999999999,14.587036163950575,10.300963836049423,9.464000000000002,11.112588487161064,7.81541151283894,0.08063878075008682,2.3907913327217103,0.0871457254354332,0.07413183606474044,2.4600417913748345,2.321540874068586,15417344
12.232,14.522038427625178,9.94196157237482,10.179000000000002,12.024846418313292,8.333153581686712,0.08063878075008682,2.390266165137291,0.0871457254354332,0.07413183606474044,2.4670723399395986,2.3134599903349833,15581184
12.325,14.678101145297413,9.971898854702586,10.096,12.360531739675999,7.831468260324002,0.07907903910563616,2.3884479224681856,0.08474365629698695,0.07341442191428536,2.4442686560432465,2.3326271888931247,15745024
12.642999999999999,14.721600731261296,10.564399268738702,10.678999999999998,12.890259595796024,8.467740404203973,0.07907903910563616,2.3987637639045714,0.08474365629698695,0.07341442191428536,2.446881815618165,2.350645712190978,15908864
12.738000000000001,15.348397670854004,10.127602329145999,10.517,13.118868751493817,7.9151312485061815,0.07907903910563616,2.3970664501190186,0.08474365629698695,0.07341442191428536,2.4470159238305675,2.3471169764074697,16072704
11.916999999999998,13.72966130316725,10.104338696832746,10.542,12.958161418448693,8.125838581551307,0.07907903910563616,2.406778860092163,0.08474365629698695,0.07341442191428536,2.4544766162864695,2.3590811038978563,16236544
12.314,14.696356816264096,9.931643183735904,10.107999999999999,12.069284273123097,8.1467157268769,0.08104691052340054,2.3948602229356766,0.08773709063141134,0.07435673041538975,2.456910735655554,2.332809710215799,16400384
12.361999999999998,14.20267813590535,10.521321864094647,10.549000000000001,12.540042189407348,8.557957810592654,0.08104691052340054,2.378478839993477,0.08773709063141134,0.07435673041538975,2.4391779516563044,2.3177797283306494,16564224
12.147000000000002,15.14629341679003,9.147706583209974,10.635000000000002,12.515623566799057,8.754376433200946,0.08104691052340054,2.3717655152082444,0.08773709063141134,0.07435673041538975,2.4113301645052516,2.332200865911237,16728064
12.517999999999999,14.873235869292074,10.162764130707924,10.408999999999999,12.382202726533691,8.435797273466306,0.08114510587723389,2.3758233308792116,0.0866694165771934,0.07562079517727438,2.4257338667499653,2.325912795008458,16891904
12.600999999999999,14.387138012584693,10.814861987415306,10.313999999999998,12.531152227520698,8.096847772479299,0.08114510587723389,2.3849336236715315,0.0866694165771934,0.07562079517727438,2.434729440422694,2.335137806920369,17055744
12.372,15.031292387083452,9.712707612916548,10.453999999999999,12.824502900230243,8.083497099769755,0.08114510587723389,2.391529303789139,0.0866694165771934,0.07562079517727438,2.4287189351686913,2.3543396724095866,17219584
12.998,15.2593350039302,10.736664996069798,10.537,12.191817512597689,8.882182487402313,0.08087839662118006,2.39166399538517,0.08641989914667098,0.07533689409568914,2.41651390861086,2.3668140821594803,17383424
12.151,14.390823430540898,9.911176569459101,10.41,12.84733050692761,7.97266949307239,0.08087839662118006,2.4032625168561936,0.08641989914667098,0.07533689409568914,2.4420860931569157,2.3644389405554715,17547264
12.476000000000003,14.73105742720668,10.220942572793325,10.564,12.469918151443025,8.658081848556975,0.08087839662118006,2.4056210815906525,0.08641989914667098,0.07533689409568914,2.433543623257584,2.377698539923721,17711104
12.615,14.052179529495184,11.177820470504816,10.892,12.439073366068978,9.34492663393102,0.08263862090070684,2.408617854118347,0.09006115664828981,0.07521608515312386,2.428529685170005,2.3887060230666894,17874944
13.096999999999998,15.001521199671979,11.192478800328017,10.797999999999998,12.667817103355297,8.9281828966447,0.08263862090070684,2.392282971739769,0.09006115664828981,0.07521608515312386,2.4226055654692775,2.3619603780102603,18038784
13.300999999999998,15.735454559033705,10.866545440966291,10.531,12.250095401657513,8.811904598342489,0.08263862090070684,2.3947913706302644,0.09006115664828981,0.07521608515312386,2.4333711668685036,2.356211574392025,18202624
12.930000000000001,15.081362359064602,10.7786376409354,10.221,12.060594792338792,8.381405207661208,0.08265541583702236,2.4011317163705828,0.0924619967365122,0.07284883493753253,2.4334392711606516,2.368824161580514,18366464
12.925,15.713061154279082,10.13693884572092,10.425,12.62968705262221,8.220312947377792,0.08265541583702236,2.3942097395658495,0.0924619967365122,0.07284883493753253,2.438729384344484,2.349690094787215,18530304
12.672999999999998,14.186446728497568,11.159553271502428,11.370999999999999,13.763824481653428,8.97817551834657,0.08265541583702236,2.3788312166929244,0.0924619967365122,0.07284883493753253,2.414035231285495,2.343627202100354,18694144
12.485,15.130941231395738,9.83905876860426,10.857,13.090611649324922,8.623388350675077,0.08265541583702236,2.376192218065262,0.0924619967365122,0.07284883493753253,2.428832705924559,2.3235517302059647,18857984
13.023,15.271453023747661,10.774546976252338,10.561000000000002,12.321150277675178,8.800849722324825,0.08251155781011518,2.3639688163995745,0.09218284082447852,0.07284027479575185,2.432140035275977,2.2957975975231717,19021824
13.288,15.803463376795616,10.772536623204385,11.407,13.43137669419503,9.38262330580497,0.08251155781011518,2.380884164571762,0.09218284082447852,0.07284027479575185,2.43036071113572,2.331407618007804,19185664
12.822,14.691640607175614,10.952359392824384,10.571,12.20782894646936,8.934171053530639,0.08251155781011518,2.389446425437927,0.09218284082447852,0.07284027479575185,2.4527599444484394,2.3261329064274148,19349504
13.172,15.678618439252373,10.665381560747628,11.012,13.031434574330152,8.992565425669849,0.08402879636648014,2.3889936774969103,0.09493013732723848,0.0731274554057218,2.4533435048789154,2.324643850114905,19513344
13.578,16.202034298556327,10.953965701443671,11.070000000000002,13.197552584544036,8.942447415455968,0.08402879636648014,2.37155721783638,0.09493013732723848,0.0731274554057218,2.4459623382110656,2.297152097461695,19677184
13.703999999999997,15.786773151353739,11.621226848646256,11.040000000000001,13.894074280743233,8.185925719256769,0.08402879636648014,2.37258640229702,0.09493013732723848,0.0731274554057218,2.4469113877438966,2.298261416850143,19841024
13.450999999999999,15.1538708113066,11.748129188693397,10.958,13.438684582932703,8.477315417067297,0.0870231229213762,2.381701174378395,0.0962725279046346,0.07777371793811781,2.4534064516223357,2.309995897134454,20004864
13.244000000000003,15.620788589673051,10.867211410326956,11.547,13.972015670052464,9.121984329947537,0.0870231229213762,2.3799645602703094,0.0962725279046346,0.07777371793811781,2.452307701585194,2.3076214189554247,20168704
13.588999999999999,15.980578767258146,11.197421232741851,11.582000000000003,14.226631543334538,8.937368456665467,0.0870231229213762,2.3866224616765974,0.0962725279046346,0.07777371793811781,2.4484507817684533,2.3247941415847415,20332544
13.966000000000003,16.59463158316262,11.337368416837387,11.060999999999998,13.596316351069426,8.52568364893057,0.0858825985990127,2.3956397265195846,0.0957325401551096,0.07603265704291581,2.4528005051860173,2.338478947853152,20496384
13.534,15.174726668278419,11.893273331721582,11.379999999999999,13.432354745164684,9.327645254835314,0.0858825985990127,2.3899691343307494,0.0957325401551096,0.07603265704291581,2.4306832181605653,2.3492550505009335,20660224
14.469000000000003,17.14299869109916,11.795001308900847,11.978000000000002,14.508011067169472,9.447988932830532,0.0858825985990127,2.3877500176429747,0.0957325401551096,0.07603265704291581,2.4285415968983695,2.34695843838758,20824064
13.275,15.7501212091532,10.799878790846801,11.372,13.105186660461014,9.638813339538986,0.0851880741741903,2.395350584387779,0.09366827485651157,0.07670787349186904,2.446192005407408,2.34450916336815,20987904
13.856,16.647960601441216,11.064039398558783,11.565000000000001,13.729320909661967,9.400679090338036,0.0851880741741903,2.4020046263933184,0.09366827485651157,0.07670787349186904,2.459968945342742,2.344040307443895,21151744
13.681000000000001,16.54381836657515,10.818181633424853,11.429999999999998,13.762020583099556,9.09797941690044,0.0851880741741903,2.4034401744604112,0.09366827485651157,0.07670787349186904,2.461590795447735,2.3452895534730875,21315584
13.649999999999997,16.123163965449923,11.176836034550071,12.0,14.67477849550201,9.32522150449799,0.0851880741741903,2.3848478585481643,0.09366827485651157,0.07670787349186904,2.448766493661325,2.3209292234350034,21479424
13.693000000000001,16.065884531535406,11.320115468464596,11.721,14.169752539559685,9.272247460440315,0.08431648483877624,2.3796386241912844,0.09356586974274926,0.07506709993480322,2.4351734801245897,2.324103768257979,21643264
14.821000000000002,17.413552603130746,12.228447396869257,12.698,15.55230131555868,9.843698684441321,0.08431648483877624,2.386776641011238,0.09356586974274926,0.07506709993480322,2.4466177701962546,2.3269355118262216,21807104
14.629999999999999,17.437351064615896,11.822648935384104,12.305000000000001,15.40108543163783,9.208914568362173,0.08431648483877624,2.3791822880506515,0.09356586974274926,0.07506709993480322,2.442420879938706,2.3159436961625968,21970944
14.460000000000003,17.146216670337672,11.773783329662333,11.493,13.838655771847183,9.147344228152818,0.081922173313463,2.3858999967575074,0.08976122635510222,0.07408312027182379,2.4381708886879556,2.333629104827059,22134784
13.758999999999997,16.10216217961967,11.415837820380327,12.077000000000002,14.683695417573755,9.470304582426248,0.081922173313463,2.3770892560482024,0.08976122635510222,0.07408312027182379,2.4428596726001905,2.3113188394962143,22298624
14.552999999999997,17.38673975516454,11.719260244835455,11.942000000000004,15.13497604125055,8.749023958749458,0.081922173313463,2.3493365198373795,0.08976122635510222,0.07408312027182379,2.417078922345277,2.281594117329482,22462464
14.209,17.013865237404463,11.404134762595536,12.224999999999998,14.471683110721223,9.978316889278773,0.08420288231836817,2.378214454650879,0.09313964171218148,0.07526612292455487,2.4407983422639314,2.3156305670378265,22626304
14.462,16.73200352422634,12.19199647577366,11.660999999999998,14.435878195524984,8.886121804475012,0.08420288231836817,2.371193054318428,0.09313964171218148,0.07526612292455487,2.417674161403722,2.324711947233134,22790144
14.790000000000001,17.02638100510624,12.55361899489376,12.297,14.336509990169208,10.257490009830793,0.08420288231836817,2.3664991348981856,0.09313964171218148,0.07526612292455487,2.41182048022029,2.3211777895760815,22953984
14.658999999999997,16.547943884820295,12.770056115179699,11.745000000000001,14.162913356594897,9.327086643405105,0.08480963832428941,2.37462974190712,0.09398475957898861,0.0756345170695902,2.432170633579287,2.3170888502349527,23117824
14.762,16.901587810771037,12.622412189228964,12.086000000000002,14.737973604695192,9.434026395304812,0.08480963832428941,2.3761118352413177,0.09398475957898861,0.0756345170695902,2.4271664691793697,2.3250572013032658,23281664
14.444999999999999,16.78145564905478,12.108544350945218,12.255999999999998,14.081383247430521,10.430616752569476,0.08480963832428941,2.359783485531807,0.09398475957898861,0.0756345170695902,2.421275221837826,2.298291749225788,23445504
14.169,16.980659474402973,11.357340525597028,11.934000000000001,14.893933107352261,8.974066892647741,0.08475480398580351,2.3707809299230576,0.09470634192573901,0.07480326604586801,2.4291774317531805,2.3123844280929347,23609344
14.265,17.116751216358118,11.413248783641883,12.255,14.352084881448532,10.15791511855147,0.08475480398580351,2.3674196362495423,0.09470634192573901,0.07480326604586801,2.4215612030704152,2.3132780694286694,23773184
15.296000000000001,17.617009263230116,12.974990736769886,12.068000000000001,14.370710576690003,9.76528942331,0.08475480398580351,2.347199711203575,0.09470634192573901,0.07480326604586801,2.408366754847571,2.286032667559579,23937024
15.120999999999999,17.349912066457534,12.892087933542463,12.431000000000001,15.125291929245977,9.736708070754025,0.08475480398580351,2.341929465532303,0.09470634192573901,0.07480326604586801,2.3999195221553418,2.283939408909264,24100864
14.795999999999998,17.228567368029093,12.363432631970902,12.023999999999997,14.811928263065603,9.236071736934392,0.08576142112603212,2.3633130490779877,0.0933095899754044,0.07821325227665984,2.4177788488089833,2.308847249346992,24264704
15.305000000000001,18.601289580725577,12.008710419274424,12.524000000000001,15.315828074935848,9.732171925064154,0.08576142112603212,2.3527953773736954,0.0933095899754044,0.07821325227665984,2.4095915643212398,2.295999190426151,24428544
15.062000000000001,17.887589496016716,12.236410503983285,12.417000000000002,14.780015234821818,10.053984765178186,0.08576142112603212,2.3553267776966096,0.0933095899754044,0.07821325227665984,2.409002766513121,2.301650788880098,24592384
14.978,17.725216045381217,12.230783954618785,12.413,14.403060551842582,10.422939448157418,0.08655351145644084,2.369142824411392,0.09453312613033218,0.0785738967825495,2.4075873947705233,2.330698254052261,24756224
15.410000000000002,17.633722104940276,13.186277895059728,13.119,15.551646501240985,10.686353498759015,0.08655351145644084,2.3735669255256653,0.09453312613033218,0.0785738967825495,2.4181173406187373,2.3290165104325933,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-plunder-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
4.41,4.62918029108476,4.190819708915241,4.345,4.620617488559779,4.069382511440221,0.0,2.7072695821523665,0.0,0.0,2.707532636054602,2.707006528250131,16384
4.3100000000000005,4.577544388840432,4.042455611159569,4.247,4.656195552272993,3.837804447727007,0.0,2.6329142332077025,0.0,0.0,2.6640559613034682,2.6017725051119367,180224
3.6710000000000003,4.199307675507369,3.142692324492631,3.7739999999999996,4.115883020929673,3.4321169790703254,0.0,2.535206836462021,0.0,0.0,2.634367721700279,2.436045951223763,344064
3.4410000000000003,3.8740461869131284,3.007953813086872,3.6599999999999993,4.100295355414975,3.2197046445850233,0.0,2.472251957654953,0.0,0.0,2.5862836407974856,2.3582202745124206,507904
3.7980000000000005,4.409372227043395,3.186627772956606,3.7739999999999996,4.3495727582156745,3.1984272417843247,0.08377514085580814,2.474536916613579,0.08790645103300536,0.07964383067861093,2.694265533159318,2.2548083000678396,671744
3.593,4.262239120195465,2.923760879804535,3.8409999999999997,4.339847672140504,3.3421523278594956,0.08377514085580814,2.446755921840668,0.08790645103300536,0.07964383067861093,2.6529352805669846,2.240576563114351,835584
3.7,4.2353129925566915,3.164687007443309,3.9019999999999997,4.509845375074944,3.294154624925055,0.08377514085580814,2.4150359451770784,0.08790645103300536,0.07964383067861093,2.6940968314858473,2.1359750588683095,999424
3.8659999999999997,4.5019591181829215,3.2300408818170774,3.7909999999999995,4.254453341772394,3.3275466582276048,0.0580712621825417,2.3871134385466575,0.06680479913578978,0.049337725229293625,2.714379660577219,2.059847216516096,1163264
3.7930000000000006,4.455737504597409,3.130262495402592,3.907,4.487276658155401,3.326723341844599,0.0580712621825417,2.371710880100727,0.06680479913578978,0.049337725229293625,2.6751395079258065,2.068282252275648,1327104
3.899,4.517570125369792,3.280429874630208,3.998,4.514174389136075,3.4818256108639254,0.0580712621825417,2.3683998078107833,0.06680479913578978,0.049337725229293625,2.762160210356718,1.9746394052648486,1490944
4.005,4.669353068781954,3.3406469312180453,4.046,4.673426489718119,3.418573510281882,0.058876436410476615,2.3714839100837706,0.0651990265750959,0.052553846245857336,2.7192972911851125,2.0236705289824286,1654784
3.972,4.612715225353667,3.3312847746463334,4.092999999999999,4.844971409030954,3.341028590969044,0.058876436410476615,2.3646574229002,0.0651990265750959,0.052553846245857336,2.734707034482907,1.9946078113174932,1818624
4.070000000000001,4.723253396470314,3.4167466035296883,4.0680000000000005,4.668779493658032,3.4672205063419694,0.058876436410476615,2.3812657564878466,0.0651990265750959,0.052553846245857336,2.678565556065868,2.0839659569098252,1982464
4.245,5.008128429558223,3.481871570441777,3.995000000000001,4.522242828305896,3.4677571716941054,0.05903099995648514,2.3908973678946497,0.06524413804781425,0.05281786186515604,2.743888614507944,2.037906121281355,2146304
4.245,4.9240618528528906,3.56593814714711,4.0840000000000005,4.84754698611153,3.3204530138884714,0.05903099995648514,2.4164114966988564,0.06524413804781425,0.05281786186515604,2.702974903098823,2.1298480902988897,2310144
4.273,5.002534783269447,3.543465216730552,4.179,4.857490235744038,3.5005097642559626,0.05903099995648514,2.4143150091171264,0.06524413804781425,0.05281786186515604,2.7187053214359187,2.109924696798334,2473984
4.369,5.101986357308238,3.6360136426917617,4.5,5.250666370633453,3.7493336293665473,0.060280648519468114,2.4396431371569633,0.06631631424112087,0.054244982797815346,2.6652184682771978,2.214067806036729,2637824
4.318,5.102675729202835,3.533324270797165,4.507,5.275791909426731,3.738208090573268,0.060280648519468114,2.4368650019168854,0.06631631424112087,0.054244982797815346,2.625637208974095,2.2480927948596756,2801664
4.29,5.150557958536204,3.4294420414637954,4.292,4.913559329428816,3.670440670571183,0.060280648519468114,2.4650861501693724,0.06631631424112087,0.054244982797815346,2.61050304574257,2.3196692545961746,2965504
4.615,5.316516215065625,3.9134837849343755,4.662,5.439712028967021,3.884287971032979,0.060280648519468114,2.457042729854584,0.06631631424112087,0.054244982797815346,2.634120762864854,2.2799646968443135,3129344
4.839,5.702556020186299,3.975443979813701,4.45,4.988256444457472,3.911743555542528,0.06043245717113068,2.4670560270547868,0.0658569176825648,0.05500799665969657,2.6043845217016806,2.329727532407893,3293184
4.8229999999999995,5.849742908424499,3.7962570915755003,4.688,5.637682052057424,3.7383179479425754,0.06043245717113068,2.4899311512708664,0.0658569176825648,0.05500799665969657,2.61091649206572,2.3689458104760126,3457024
4.931,5.857579192514056,4.004420807485944,4.661,5.481298116540565,3.8407018834594338,0.06043245717113068,2.4790436267852782,0.0658569176825648,0.05500799665969657,2.599936281738396,2.3581509718321603,3620864
5.343000000000001,6.2799103478988805,4.406089652101121,4.961,5.812427624639934,4.109572375360067,0.062429884926253454,2.47858490049839,0.06765455524227156,0.05720521461023536,2.5847727720702687,2.3723970289265117,3784704
5.478,6.549735041883021,4.406264958116979,5.274,6.350691227790029,4.197308772209971,0.062429884926253454,2.49412462413311,0.06765455524227156,0.05720521461023536,2.5837403347880237,2.404508913478196,3948544
5.295,6.123012681062313,4.4669873189376865,5.0809999999999995,6.228427121868748,3.933572878131251,0.062429884926253454,2.496834883093834,0.06765455524227156,0.05720521461023536,2.55870513896597,2.4349646272216976,4112384
5.332000000000001,6.430406117972766,4.233593882027235,5.220000000000001,6.128262076715747,4.311737923284254,0.06369690524267445,2.4886270612478256,0.07069454453102658,0.05669926595432231,2.5603084330184434,2.416945689477208,4276224
5.558999999999999,6.3482331721360925,4.769766827863906,5.414000000000001,6.7014020351079155,4.126597964892086,0.06369690524267445,2.495766431093216,0.07069454453102658,0.05669926595432231,2.57647745355944,2.415055408626992,4440064
5.7219999999999995,6.772940531143413,4.671059468856586,5.524000000000001,6.372436208562554,4.6755637914374475,0.06369690524267445,2.504564791917801,0.07069454453102658,0.05669926595432231,2.579338021373597,2.429791562462005,4603904
5.976000000000001,7.30754196328918,4.644458036710822,5.772,7.017638791945723,4.526361208054277,0.06319212844391582,2.4920332700014116,0.07093158913726354,0.055452667750568105,2.567082421035082,2.4169841189677412,4767744
6.082,7.268370936933302,4.895629063066698,5.804,6.932859601544852,4.675140398455149,0.06319212844391582,2.4868607878685,0.07093158913726354,0.055452667750568105,2.5583259808785055,2.415395594858494,4931584
6.2010000000000005,7.616594927936661,4.78540507206334,6.016000000000001,7.215701629572954,4.816298370427048,0.06319212844391582,2.473678892850876,0.07093158913726354,0.055452667750568105,2.5271135103474367,2.420244275354315,5095424
6.289,7.573690235037224,5.004309764962775,5.99,7.37528697387942,4.604713026120581,0.0640152381020925,2.488559824228287,0.07219755975576131,0.0558329164484237,2.5416541082720006,2.4354655401845733,5259264
6.720999999999999,8.177800947281405,5.264199052718594,6.181,7.350875634415898,5.011124365584102,0.0640152381020925,2.4763319343328476,0.07219755975576131,0.0558329164484237,2.5297238421451773,2.422940026520518,5423104
6.986999999999999,9.197592906891723,4.776407093108276,6.197,7.485107526567561,4.908892473432439,0.0640152381020925,2.4576580703258513,0.07219755975576131,0.0558329164484237,2.5081188815866047,2.407197259065098,5586944
6.855000000000001,8.463143339382409,5.246856660617594,6.138,7.511672450040401,4.7643275499595985,0.0640152381020925,2.4522356539964676,0.07219755975576131,0.0558329164484237,2.5057962684105597,2.3986750395823755,5750784
7.115,9.188544067532687,5.041455932467313,6.581999999999999,8.357194637215873,4.806805362784125,0.06590279061216882,2.4629777878522874,0.07653076700210061,0.055274814222237026,2.516790450907144,2.409165124797431,5914624
6.803999999999999,8.724844605896061,4.883155394103937,6.714999999999999,8.846404466543127,4.58359553345687,0.06590279061216882,2.4596724808216095,0.07653076700210061,0.055274814222237026,2.5159183756839383,2.4034265859592807,6078464
7.01,9.169092401913359,4.850907598086641,6.795,8.975244252371738,4.614755747628261,0.06590279061216882,2.4552800089120863,0.07653076700210061,0.055274814222237026,2.5070390614434097,2.403520956380763,6242304
7.197999999999999,9.094822606360434,5.301177393639563,6.7109999999999985,8.300027690130035,5.121972309869962,0.06588029811355221,2.4689868956804277,0.07955916266727997,0.05220143355982445,2.512598841332176,2.4253749500286794,6406144
7.531999999999999,9.538024925069475,5.525975074930522,6.891,8.874458847569064,4.907541152430936,0.06588029811355221,2.443123108148575,0.07955916266727997,0.05220143355982445,2.496218425534392,2.390027790762758,6569984
7.614999999999999,9.955065170032663,5.274934829967336,6.908999999999999,8.935743447010498,4.8822565529894995,0.06588029811355221,2.4425638139247896,0.07955916266727997,0.05220143355982445,2.494791878430996,2.390335749418583,6733824
7.872,9.864956597620731,5.879043402379269,6.825,8.437719752467862,5.212280247532139,0.0684461186411984,2.4528576225042342,0.08435903191372235,0.05253320536867445,2.510579767070765,2.3951354779377034,6897664
8.033,9.916799617793782,6.149200382206217,7.1370000000000005,9.425161052024093,4.848838947975908,0.0684461186411984,2.424886682629585,0.08435903191372235,0.05253320536867445,2.481849469571356,2.3679238956878144,7061504
7.942,10.219348458185529,5.6646515418144725,7.056,9.508721753481222,4.603278246518778,0.0684461186411984,2.4379799723625184,0.08435903191372235,0.05253320536867445,2.499259683015933,2.3767002617091038,7225344
7.6819999999999995,9.725060449423854,5.638939550576145,7.359,9.525233828560527,5.192766171439473,0.06906968823968776,2.4142399430274963,0.08260542416976678,0.05553395230960874,2.4910302723411992,2.3374496137137935,7389184
8.197,10.952935594312756,5.441064405687244,7.4940000000000015,9.740927680189108,5.247072319810895,0.06906968823968776,2.405857229232788,0.08260542416976678,0.05553395230960874,2.484058706386646,2.32765575207893,7553024
8.668,11.064763651259756,6.271236348740243,7.904999999999999,10.508333440034141,5.301666559965858,0.06906968823968776,2.430280256271362,0.08260542416976678,0.05553395230960874,2.5140711655275507,2.3464893470151735,7716864
8.172999999999998,10.660231593559391,5.685768406440605,7.677,9.679019230676868,5.674980769323131,0.07082867244753284,2.4302870839834214,0.083931789914062,0.05772555498100367,2.4997667991435906,2.3608073688232523,7880704
8.719999999999999,11.043239118127962,6.396760881872035,7.895999999999999,10.32775738921464,5.464242610785359,0.07082867244753284,2.434242656826973,0.083931789914062,0.05772555498100367,2.5003063233912326,2.3681789902627135,8044544
9.145,12.23491019286969,6.05508980713031,7.733000000000001,10.49990097401407,4.966099025985933,0.07082867244753284,2.4256845355033874,0.083931789914062,0.05772555498100367,2.5017216838216627,2.349647387185112,8208384
9.246999999999998,11.982006581344912,6.511993418655083,7.3,9.110110493864946,5.489889506135054,0.07082867244753284,2.4252867877483366,0.083931789914062,0.05772555498100367,2.4852856851599223,2.365287890336751,8372224
8.89,11.343071544003559,6.436928455996442,7.855000000000001,9.85584607104095,5.854153928959053,0.07203778099495436,2.428921201825142,0.08784466744567172,0.056230894544237006,2.49042391468622,2.3674184889640637,8536064
9.082,11.78214740338375,6.381852596616252,7.647,9.469953921524073,5.824046078475927,0.07203778099495436,2.422704094648361,0.08784466744567172,0.056230894544237006,2.495950342540478,2.3494578467562444,8699904
9.288999999999998,11.747407818080635,6.830592181919361,7.811,10.099438113648695,5.522561886351305,0.07203778099495436,2.422470620274544,0.08784466744567172,0.056230894544237006,2.500096326323406,2.3448449142256815,8863744
8.602,11.192169106448457,6.011830893551543,8.014,10.754372967316673,5.273627032683325,0.0747275804236778,2.4123701006174088,0.08813848000686633,0.06131668084048928,2.4969841928635392,2.3277560083712783,9027584
8.642,11.250259189574532,6.033740810425467,7.981,10.86818703931699,5.093812960683011,0.0747275804236778,2.413115069270134,0.08813848000686633,0.06131668084048928,2.4811567719695504,2.3450733665707175,9191424
9.441999999999998,12.664479790471926,6.219520209528071,7.654000000000001,10.045652984862144,5.262347015137857,0.0747275804236778,2.4221526056528093,0.08813848000686633,0.06131668084048928,2.4807229680357694,2.3635822432698492,9355264
8.947999999999999,11.895221742590806,6.000778257409191,7.840999999999999,10.485630219898425,5.1963697801015725,0.07525217388544353,2.4328237742185594,0.08772025306710649,0.06278409470378057,2.4953550710332046,2.3702924774039142,9519104
9.061999999999998,12.262102498358448,5.861897501641547,7.815000000000002,10.469781535268018,5.160218464731987,0.07525217388544353,2.4239556789398193,0.08772025306710649,0.06278409470378057,2.47810938146957,2.3698019764100686,9682944
8.885,11.830431207820002,5.939568792179998,7.928,10.406071024002339,5.449928975997661,0.07525217388544353,2.4272905021905897,0.08772025306710649,0.06278409470378057,2.4842740943620574,2.370306910019122,9846784
8.974,11.954919992217167,5.993080007782832,8.011,10.347178289429126,5.674821710570873,0.07345942623072306,2.4178903818130495,0.08689010185308149,0.06002875060836463,2.4708846295850524,2.3648961340410466,10010624
9.362,12.180293100442181,6.543706899557819,8.046000000000001,10.858462266413543,5.233537733586459,0.07345942623072306,2.4027434051036836,0.08689010185308149,0.06002875060836463,2.4807560703732454,2.3247307398341217,10174464
9.541000000000002,12.041521745556317,7.040478254443688,8.407,11.11194750411168,5.702052495888321,0.07345942623072306,2.401178869605064,0.08689010185308149,0.06002875060836463,2.4793496057411644,2.323008133468964,10338304
9.986,12.52127197752036,7.450728022479641,8.264,10.408934497834373,6.1190655021656255,0.07438450383315283,2.4117457449436186,0.08690583999722394,0.06186316766908171,2.5014499726136927,2.3220415172735445,10502144
9.928999999999998,12.899425727063377,6.95857427293662,8.732,11.120998953536816,6.343001046463184,0.07438450383315283,2.4233184665441514,0.08690583999722394,0.06186316766908171,2.508906966235176,2.337729966853127,10665984
10.391,13.202485194696925,7.579514805303075,8.664,11.060477414873755,6.267522585126244,0.07438450383315283,2.407577392458916,0.08690583999722394,0.06186316766908171,2.4911027336228675,2.3240520512949643,10829824
9.940000000000001,13.015460941062333,6.8645390589376705,8.655999999999999,11.031631284522073,6.280368715477925,0.07438450383315283,2.3998442769050596,0.08690583999722394,0.06186316766908171,2.4907506239763664,2.308937929833753,10993664
10.349,12.912234089973056,7.785765910026944,8.930000000000001,11.45616705702533,6.403832942974675,0.07882268872842052,2.42225895524025,0.09011610011346038,0.06752927734338066,2.4958317524741402,2.3486861580063594,11157504
10.803,13.273040687923988,8.332959312076014,9.436000000000002,12.236439965434004,6.635560034566,0.07882268872842052,2.418356481194496,0.09011610011346038,0.06752927734338066,2.4937272361506486,2.3429857262383433,11321344
10.827,13.316558394575232,8.337441605424768,9.026000000000002,11.362896232184905,6.689103767815098,0.07882268872842052,2.414035749435425,0.09011610011346038,0.06752927734338066,2.496690801815923,2.331380697054927,11485184
11.047,13.448116615243833,8.645883384756168,9.396999999999998,11.567751252446948,7.226248747553049,0.08003597494450024,2.409435659646988,0.08830343051438866,0.07176851937461182,2.4953865659785386,2.3234847533154372,11649024
10.788,13.323617479037404,8.252382520962597,9.328,11.731463334440532,6.924536665559467,0.08003597494450024,2.4093279629945754,0.08830343051438866,0.07176851937461182,2.4836610838972075,2.3349948420919433,11812864
11.402000000000001,14.166549872944962,8.63745012705504,9.415000000000001,11.948287389934274,6.881712610065728,0.08003597494450024,2.417606458067894,0.08830343051438866,0.07176851937461182,2.5004148180063908,2.334798098129397,11976704
11.126,13.702156827524286,8.549843172475713,9.71,11.86900903194035,7.5509909680596525,0.08226549891035874,2.4118975430727003,0.0936978028377893,0.07083319498292817,2.481579534610994,2.3422155515344065,12140544
11.168000000000001,14.068582010562709,8.267417989437293,10.020999999999999,12.980879896212006,7.061120103787992,0.08226549891035874,2.400245633721352,0.0936978028377893,0.07083319498292817,2.4782284348912347,2.322262832551469,12304384
11.572999999999999,14.00482256754065,9.141177432459347,9.773,12.806954679951565,6.739045320048435,0.08226549891035874,2.394297832250595,0.0936978028377893,0.07083319498292817,2.4646587796345476,2.3239368848666424,12468224
11.94,13.83833611354786,10.041663886452138,9.277000000000001,11.39087818948964,7.1631218105103605,0.08475648139052885,2.4008630186319353,0.09736249056662873,0.07215047221442898,2.469315753292579,2.3324102839712917,12632064
11.255,13.445882242385474,9.064117757614527,9.325,11.518240752858654,7.1317592471413445,0.08475648139052885,2.3693967372179032,0.09736249056662873,0.07215047221442898,2.4303644726085,2.3084290018273066,12795904
11.774000000000001,14.2939293640894,9.254070635910601,9.425,11.791369582292674,7.058630417707327,0.08475648139052885,2.3530784487724303,0.09736249056662873,0.07215047221442898,2.4201341706751105,2.28602272686975,12959744
11.324000000000002,13.449860766842459,9.198139233157544,9.878,12.43009247481356,7.325907525186441,0.0859099233181041,2.3639616429805757,0.09810861355345694,0.07371123308275125,2.434150571546957,2.293772714414194,13123584
11.797,14.533505253055438,9.060494746944563,10.227,12.985807894725546,7.468192105274454,0.0859099233181041,2.3702533185482024,0.09810861355345694,0.07371123308275125,2.4419910785350014,2.2985155585614034,13287424
12.121,14.68890751391089,9.553092486089112,9.556000000000001,12.029488225158957,7.082511774841045,0.0859099233181041,2.3787955045700073,0.09810861355345694,0.07371123308275125,2.4492169841114095,2.308374025028605,13451264
12.366,14.683534034270046,10.048465965729953,10.241000000000001,13.084211036838456,7.397788963161547,0.0859099233181041,2.382665693759918,0.09810861355345694,0.07371123308275125,2.4400816564818153,2.325249731038021,13615104
12.284,14.589212354643276,9.978787645356725,10.766000000000002,13.892503478328468,7.639496521671536,0.08793747749502165,2.391740295290947,0.10115217830675569,0.07472277668328761,2.4473276379777014,2.336152952604192,13778944
12.235,14.914429976692803,9.555570023307196,10.625,13.67253096784922,7.5774690321507805,0.08793747749502165,2.408077484369278,0.10115217830675569,0.07472277668328761,2.471697036797632,2.3444579319409242,13942784
11.669,14.377407096431407,8.960592903568594,10.836,14.451636043630497,7.220363956369503,0.08793747749502165,2.3917202085256575,0.10115217830675569,0.07472277668328761,2.4649740516315286,2.3184663654197863,14106624
11.681999999999999,14.602143147176179,8.761856852823819,10.265,12.770710478088002,7.759289521911999,0.08856842533956899,2.407128146290779,0.10059541373612917,0.07654143694300881,2.463790910853086,2.350465381728472,14270464
12.238999999999997,15.2435513808221,9.234448619177895,10.514,13.21875950871792,7.80924049128208,0.08856842533956899,2.403255894780159,0.10059541373612917,0.07654143694300881,2.4662294391655646,2.3402823503947534,14434304
12.279,14.643772504914585,9.914227495085415,10.514,12.67974790776766,8.34825209223234,0.08856842533956899,2.382073277235031,0.10059541373612917,0.07654143694300881,2.444519663269851,2.319626891200211,14598144
11.946,14.40520800258945,9.486791997410549,10.237999999999998,12.009822790236086,8.46617720976391,0.09149215762251207,2.3873794347047808,0.10415590198586841,0.07882841325915574,2.4565928128579255,2.318166056551636,14761984
12.127999999999998,15.05449893217134,9.201501067828657,10.84,13.645170226563799,8.0348297734362,0.09149215762251207,2.3873833656311034,0.10415590198586841,0.07882841325915574,2.454960040479687,2.31980669078252,14925824
12.006,13.872752259942384,10.139247740057616,10.773,13.721840619633417,7.8241593803665825,0.09149215762251207,2.373654308915138,0.10415590198586841,0.07882841325915574,2.438006559965635,2.3093020578646413,15089664
12.244000000000002,15.040988380383446,9.447011619616557,10.592,13.114042029784596,8.069957970215405,0.09226839326674957,2.38427220582962,0.10428920357264315,0.08024758296085599,2.4431076606523066,2.325436751006934,15253504
12.848000000000003,15.17010163429597,10.525898365704036,10.834,13.514452200655702,8.153547799344297,0.09226839326674957,2.393126928806305,0.10428920357264315,0.08024758296085599,2.4576076238019375,2.328646233810672,15417344
12.653000000000002,14.835485051495201,10.470514948504803,10.748999999999999,13.40815193247772,8.089848067522277,0.09226839326674957,2.382058134675026,0.10428920357264315,0.08024758296085599,2.438277076513066,2.325839192836986,15581184
13.350999999999999,15.710319605309971,10.991680394690027,11.402,13.903818538583483,8.900181461416516,0.09004678045412215,2.3995792299509047,0.10222263585045886,0.07787092505778544,2.4605805939860397,2.3385778659157697,15745024
13.429999999999998,15.962405970613714,10.897594029386282,10.981,13.173835835168697,8.788164164831302,0.09004678045412215,2.3980320036411285,0.10222263585045886,0.07787092505778544,2.452351395782295,2.343712611499962,15908864
13.002,15.402878172669325,10.601121827330676,11.307,13.408385495333972,9.205614504666029,0.09004678045412215,2.3958561033010484,0.10222263585045886,0.07787092505778544,2.4629283159314204,2.3287838906706764,16072704
13.310000000000002,15.62219808839987,10.997801911600135,11.383,13.353233742478286,9.412766257521712,0.09004678045412215,2.385358616709709,0.10222263585045886,0.07787092505778544,2.430599319078161,2.340117914341257,16236544
12.540000000000001,14.93602587632104,10.143974123678962,11.229,13.484900928675724,8.973099071324274,0.0904672166613939,2.3809422463178636,0.10136186594514177,0.07957256737764604,2.425059555233853,2.336824937401874,16400384
13.318999999999999,15.531665587023939,11.106334412976059,11.279,13.24562884144416,9.31237115855584,0.0904672166613939,2.38539834022522,0.10136186594514177,0.07957256737764604,2.4328070177577215,2.3379896626927184,16564224
13.422,16.560502190536116,10.283497809463885,11.481,13.988430756770763,8.973569243229237,0.0904672166613939,2.3876990556716917,0.10136186594514177,0.07957256737764604,2.4265353472521034,2.34886276409128,16728064
13.475999999999999,15.46226886397587,11.489731136024128,11.440000000000001,14.400928908298882,8.47907109170112,0.0897227338468231,2.3787949651479723,0.09945056781545429,0.0799948998781919,2.4384908099402645,2.31909912035568,16891904
13.581999999999999,16.532036609942324,10.631963390057674,11.354000000000001,13.569564036537875,9.138435963462127,0.0897227338468231,2.386452686786652,0.09945056781545429,0.0799948998781919,2.4356306669364445,2.337274706636859,17055744
13.215,15.514501032832992,10.915498967167007,11.645,14.164564446486732,9.125435553513267,0.0897227338468231,2.3831286907196043,0.09945056781545429,0.0799948998781919,2.4486354344989474,2.3176219469402612,17219584
13.275,15.611468488980753,10.938531511019248,11.205000000000002,13.22498143555826,9.185018564441744,0.09234299755911098,2.3957972437143327,0.10271675865131105,0.0819692364669109,2.457699377651907,2.3338951097767584,17383424
13.416999999999998,15.84551415478683,10.988485845213166,11.674,14.423527959486863,8.924472040513136,0.09234299755911098,2.404805064201355,0.10271675865131105,0.0819692364669109,2.4687109705294406,2.3408991578732694,17547264
13.143,15.457044295168094,10.828955704831907,10.767999999999999,13.30312445453867,8.232875545461328,0.09234299755911098,2.3897444903850555,0.10271675865131105,0.0819692364669109,2.456914148669057,2.322574832101054,17711104
12.632000000000001,15.075525322152403,10.1884746778476,10.851,13.44499094061641,8.257009059383591,0.09466152080040044,2.3930679708719254,0.10596374315380977,0.08335929844699111,2.4378549023574347,2.348281039386416,17874944
12.501,14.729256942096221,10.272743057903778,10.474,12.641081908927303,8.306918091072697,0.09466152080040044,2.3959597021341326,0.10596374315380977,0.08335929844699111,2.4384603201431383,2.353459084125127,18038784
12.324999999999998,15.510357907676935,9.13964209232306,10.596,14.304547424531606,6.887452575468394,0.09466152080040044,2.3913721233606338,0.10596374315380977,0.08335929844699111,2.4343691593333947,2.348375087387873,18202624
13.143,15.283897241812415,11.002102758187586,11.024000000000001,13.211268616334081,8.83673138366592,0.09204230034423135,2.3823421508073808,0.10179226165418215,0.08229233903428054,2.4330394392379224,2.331644862376839,18366464
14.181000000000001,15.895721260146967,12.466278739853035,11.015,13.176773577412769,8.853226422587232,0.09204230034423135,2.3828015595674517,0.10179226165418215,0.08229233903428054,2.4395399290587116,2.3260631900761917,18530304
13.999,16.850134686401187,11.147865313598812,11.310999999999998,13.355507031046848,9.266492968953148,0.09204230034423135,2.3897105395793914,0.10179226165418215,0.08229233903428054,2.4457080975120524,2.3337129816467304,18694144
13.249,15.74757339295847,10.75042660704153,10.83,13.044786671442647,8.615213328557353,0.09204230034423135,2.3909756273031233,0.10179226165418215,0.08229233903428054,2.4361660180370737,2.345785236569173,18857984
13.440000000000001,15.766129833005888,11.113870166994115,11.382000000000001,13.754032040255781,9.009967959744221,0.09310336695819686,2.3812196791172027,0.10360087651209915,0.08260585740429457,2.437602291794626,2.3248370664397795,19021824
12.874,15.021413327703822,10.726586672296179,11.146,13.775388522071244,8.516611477928757,0.09310336695819686,2.3737899869680406,0.10360087651209915,0.08260585740429457,2.427071187473875,2.3205087864622063,19185664
12.547,15.56740742284878,9.526592577151222,11.16,13.032842759016358,9.287157240983642,0.09310336695819686,2.3828231930732726,0.10360087651209915,0.08260585740429457,2.42940334211892,2.336243044027625,19349504
13.770000000000001,15.08391019480024,12.456089805199763,10.959999999999999,12.98953689298815,8.930463107011848,0.09586966566706294,2.383461517095566,0.1091773171176318,0.08256201421649408,2.4418555650413305,2.3250674691498014,19513344
13.522,15.498131574566836,11.545868425433165,11.215,13.356131710100993,9.073868289899007,0.09586966566706294,2.3882301092147826,0.1091773171176318,0.08256201421649408,2.4356067902851586,2.3408534281444067,19677184
13.812000000000001,15.736379380475691,11.887620619524311,11.440999999999999,13.585026352449987,9.296973647550011,0.09586966566706294,2.3986655950546263,0.1091773171176318,0.08256201421649408,2.4407008406660795,2.356630349443173,19841024
14.351000000000003,16.483831216950843,12.218168783049162,11.445000000000002,13.770808461589219,9.119191538410785,0.09510967365119234,2.3745970129966736,0.11065701011710986,0.07956233718527482,2.422142919230917,2.32705110676243,20004864
14.258999999999997,16.30432369076388,12.213676309236112,12.385,14.415941899710575,10.354058100289425,0.09510967365119234,2.3755992114543916,0.11065701011710986,0.07956233718527482,2.441785613625264,2.3094128092835193,20168704
14.068000000000001,16.29620465846385,11.839795341536153,11.87,14.011751619586173,9.728248380413826,0.09510967365119234,2.3679494500160216,0.11065701011710986,0.07956233718527482,2.425572974219888,2.310325925812155,20332544
14.428000000000003,16.68211978386243,12.173880216137574,11.698999999999998,14.09988504514481,9.298114954855187,0.09747987191998009,2.387018543481827,0.11172575987164479,0.08323398396831538,2.43224031166543,2.341796775298224,20496384
14.725,17.193295970907865,12.256704029092134,12.373,15.576073680076686,9.169926319923313,0.09747987191998009,2.3675464302301408,0.11172575987164479,0.08323398396831538,2.4302697495570804,2.304823110903201,20660224
14.535999999999998,17.562784432363824,11.509215567636174,12.73,15.659873717415138,9.800126282584863,0.09747987191998009,2.374643748998642,0.11172575987164479,0.08323398396831538,2.4394481090557147,2.3098393889415694,20824064
14.209999999999999,16.91001851845501,11.509981481544987,12.535,15.234963888647401,9.835036111352599,0.09913076026195991,2.374667075276375,0.11185823519448347,0.08640328532943635,2.4222761886600073,2.3270579618927427,20987904
14.921000000000001,17.885123647893252,11.956876352106748,12.985,16.214771663755812,9.755228336244185,0.09913076026195991,2.379660725593567,0.11185823519448347,0.08640328532943635,2.4390317065748905,2.3202897446122432,21151744
14.399000000000001,16.790620580276062,12.007379419723941,11.989,14.878825081211666,9.099174918788336,0.09913076026195991,2.3788354367017748,0.11185823519448347,0.08640328532943635,2.4294872886630037,2.328183584740546,21315584
14.318999999999999,16.79306729900381,11.844932700996191,12.464,15.314526968825238,9.613473031174763,0.09913076026195991,2.36642372906208,0.11185823519448347,0.08640328532943635,2.4238805679933426,2.308966890130818,21479424
14.433999999999997,17.229003398924586,11.638996601075409,12.636,15.147454558617376,10.124545441382622,0.10085120860636983,2.387540328502655,0.11456534786752773,0.08713706934521193,2.4235931293006003,2.3514875277047094,21643264
14.947000000000003,18.072837647735405,11.821162352264599,12.196,15.47309383448201,8.91890616551799,0.10085120860636983,2.387631982564926,0.11456534786752773,0.08713706934521193,2.4426325861022007,2.3326313790276516,21807104
14.002,17.17509880085698,10.82890119914302,11.379,14.66260914239195,8.095390857608049,0.10085120860636983,2.3858823597431185,0.11456534786752773,0.08713706934521193,2.441078002527827,2.33068671695841,21970944
14.760000000000002,18.065973381623028,11.454026618376973,11.943000000000001,14.937982637679225,8.948017362320778,0.0994737106250492,2.3859929770231245,0.11015669008904855,0.08879073116104985,2.4269169853856134,2.3450689686606356,22134784
14.324000000000002,17.148645818505393,11.499354181494608,12.125999999999998,15.171902821824752,9.080097178175244,0.0994737106250492,2.384007328748703,0.11015669008904855,0.08879073116104985,2.4366810433260193,2.3313336141713865,22298624
14.304999999999998,18.233020493836555,10.37697950616344,11.888000000000002,14.923024876339568,8.852975123660435,0.0994737106250492,2.3677479922771454,0.11015669008904855,0.08879073116104985,2.422634296913338,2.312861687640953,22462464
15.136000000000001,17.576070490785053,12.69592950921495,11.795,14.477134411247878,9.112865588752122,0.10213511505171477,2.3835630834102632,0.113668737508763,0.09060149259466654,2.4358123185124123,2.331313848308114,22626304
14.426000000000002,16.93196967260181,11.920030327398196,12.408999999999999,14.99246066352867,9.825539336471328,0.10213511505171477,2.3705632269382475,0.113668737508763,0.09060149259466654,2.419752520185909,2.321373933690586,22790144
15.181999999999999,17.70028830756131,12.66371169243869,12.105,13.994847877475857,10.215152122524144,0.10213511505171477,2.3694997131824493,0.113668737508763,0.09060149259466654,2.427269222696666,2.311730203668233,22953984
13.985,15.771008118682554,12.198991881317445,12.494000000000002,14.878504980074482,10.109495019925522,0.10499908135079747,2.3930180221796036,0.11897874876597844,0.0910194139356165,2.43477026666265,2.351265777696557,23117824
15.459,17.596888911987712,13.321111088012287,12.39,15.098246665279955,9.681753334720046,0.10499908135079747,2.3795125484466553,0.11897874876597844,0.0910194139356165,2.4336303009636757,2.325394795929635,23281664
15.327000000000002,17.42818085846983,13.225819141530176,12.468999999999998,14.718024010543237,10.219975989456758,0.10499908135079747,2.394175186753273,0.11897874876597844,0.0910194139356165,2.4404546822632107,2.3478956912433353,23445504
15.072,17.489621972103993,12.654378027896007,12.427999999999999,15.289956673326833,9.566043326673165,0.09923069651255592,2.392650929093361,0.11129071094065707,0.08717068208445478,2.440714496833214,2.344587361353508,23609344
15.350000000000003,18.83854124241065,11.861458757589359,12.916,15.327257763077188,10.504742236922812,0.09923069651255592,2.389301174879074,0.11129071094065707,0.08717068208445478,2.4356877731023845,2.3429145766557635,23773184
15.892000000000001,18.466823489095905,13.317176510904098,13.312000000000001,16.70591160757024,9.918088392429762,0.09923069651255592,2.3820921689271928,0.11129071094065707,0.08717068208445478,2.4381660649406762,2.3260182729137093,23937024
15.373,17.973719323571846,12.772280676428153,13.615,16.745227627505706,10.484772372494295,0.09923069651255592,2.3564162135124205,0.11129071094065707,0.08717068208445478,2.413455745338466,2.299376681686375,24100864
15.905000000000001,18.695853812008075,13.114146187991928,12.970000000000002,15.271447370677855,10.66855262932215,0.10038881679168599,2.3582224279642103,0.11014347865562518,0.09063415492774679,2.419489891759627,2.2969549641687936,24264704
15.556999999999999,18.068390252429914,13.045609747570081,12.686,15.234620018755248,10.137379981244752,0.10038881679168599,2.3648007601499557,0.11014347865562518,0.09063415492774679,2.430458536579644,2.2991429837202673,24428544
15.151000000000002,17.723378082630934,12.578621917369068,12.838999999999999,15.71679585794406,9.961204142055937,0.10038881679168599,2.3603757977485658,0.11014347865562518,0.09063415492774679,2.4239610204618596,2.296790575035272,24592384
15.706999999999999,17.731080284968954,13.682919715031046,12.934999999999999,15.305427176691998,10.564572823308,0.10309495285221901,2.3609738498926163,0.11246686435748252,0.0937230413469555,2.408996698499109,2.3129510012861236,24756224
15.053,17.191551145051246,12.914448854948755,12.781,15.188930439194621,10.37306956080538,0.10309495285221901,2.375785309076309,0.11246686435748252,0.0937230413469555,2.4263752401262972,2.325195378026321,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-starpilot-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.4620000000000002,1.5879206099095777,1.3360793900904226,1.5939999999999999,1.6904572444142998,1.4975427555857,0.0,2.707743465900421,0.0,0.0,2.707978933172245,2.7075079986285973,16384,-0.06902288831770417,1.4029682159423829
2.17,2.5315522092312532,1.8084477907687466,2.0490000000000004,2.2727610332475257,1.8252389667524753,0.0,2.6540037035942077,0.0,0.0,2.685473048176376,2.622534359012039,180224,-0.06950009725987912,1.7376062512397765
2.557,2.8109704707244525,2.3030295292755474,2.527,2.8652912945968314,2.188708705403169,0.0,2.568287006020546,0.0,0.0,2.6279485657025177,2.5086254463385744,344064,-0.0885089986026287,1.8475109577178954
2.6300000000000003,2.9441337294847534,2.3158662705152473,2.533,2.684528875136061,2.3814711248639386,0.0,2.5178045332431793,0.0,0.0,2.5831954659974024,2.4524136004889563,507904,-0.08612444177269936,1.8127411007881165
3.2800000000000002,3.9029285673333662,2.6570714326666343,3.107,3.40512916663755,2.8088708333624504,0.11718205062582757,2.4341513484716417,0.12343405358125928,0.11093004767039585,2.4622554347584886,2.406047262184795,671744,0.07569612236693503,2.149404263496399
4.191000000000001,4.7366454893060155,3.645354510693986,3.757,4.173966425506899,3.3400335744931016,0.11718205062582757,2.3257794231176376,0.12343405358125928,0.11093004767039585,2.3922641468374786,2.2592946993977967,835584,0.06996524725109336,2.607106399536133
5.1819999999999995,5.973085330416383,4.390914669583616,5.225999999999999,5.708331835980167,4.743668164019831,0.11718205062582757,2.2326668173074724,0.12343405358125928,0.11093004767039585,2.3435105396903433,2.1218230949246015,999424,0.08894602656364439,2.9670287370681763
7.678,8.777598108401428,6.578401891598571,6.899000000000001,7.885381771932146,5.912618228067855,0.10905023248087671,2.0975672408938406,0.11734449173415057,0.10075597322760285,2.1688522216321573,2.026282260155524,1163264,0.3850977793335914,3.8845707654953
9.23,10.370324515214858,8.089675484785143,8.788,10.22115595801713,7.35484404198287,0.10905023248087671,2.0245578438043594,0.11734449173415057,0.10075597322760285,2.107968056051401,1.941147631557318,1327104,0.40907432436943053,4.1149214744567875
10.565999999999999,11.786575274204749,9.34542472579525,9.572,10.927099996310234,8.216900003689764,0.10905023248087671,1.9795279175043106,0.11734449173415057,0.10075597322760285,2.0553347192216074,1.9037211157870138,1490944,0.41948304399847985,4.232590961456299
11.837,13.383952164742013,10.290047835257987,11.159000000000002,12.475559531506269,9.842440468493736,0.13100413245629167,1.954034724831581,0.13796463677027196,0.12404362814231137,2.001239801782996,1.9068296478801658,1654784,0.9206562101840973,4.34191210269928
13.772000000000002,15.354819004182097,12.189180995817907,12.385,13.904554210944776,10.865445789055224,0.13100413245629167,1.9034235790371894,0.13796463677027196,0.12404362814231137,1.963235078498982,1.8436120795753967,1818624,0.9149255096912384,4.679270553588867
15.007,16.643869267840287,13.370130732159712,13.797,16.431464082123725,11.162535917876276,0.13100413245629167,1.8792914301156998,0.13796463677027196,0.12404362814231137,1.9695110998645973,1.7890717603668023,1982464,0.9295068442821502,4.758679485321045
17.44,19.49701725807053,15.382982741929471,16.037,18.447141282165838,13.626858717834159,0.12748758882395725,1.8606791079044342,0.13920551653101038,0.11576966111690411,1.9370337526511936,1.784324463157675,2146304,1.5141362428665162,5.1605000495910645
19.570999999999998,21.939997467284417,17.20200253271558,17.228,20.074621857570833,14.381378142429172,0.12748758882395725,1.8281358391046525,0.13920551653101038,0.11576966111690411,1.9161228516007756,1.7401488266085294,2310144,1.4992864370346068,5.428691864013672
20.552,22.888586399001756,18.215413600998243,19.187,21.233392191150074,17.14060780884993,0.12748758882395725,1.813621237874031,0.13920551653101038,0.11576966111690411,1.912032247264233,1.715210228483829,2473984,1.5015047788619995,5.431119680404663
20.975,23.02444504683585,18.925554953164152,20.31,23.86613273093117,16.753867269068827,0.12505865241898084,1.8059631615877152,0.1330134810785302,0.11710382375943149,1.8909906127104268,1.7209357104650036,2637824,2.0418989658355713,5.351973962783814
22.795000000000005,25.463547357646107,20.126452642353904,21.717,24.668826722556727,18.76517327744327,0.12505865241898084,1.772640360891819,0.1330134810785302,0.11710382375943149,1.8769256233319447,1.6683550984516935,2801664,2.0232268929481507,5.582750368118286
23.568,26.433214826151787,20.702785173848216,22.953,26.05709101026371,19.848908989736287,0.12505865241898084,1.7554751947522163,0.1330134810785302,0.11710382375943149,1.843222991863313,1.6677273976411195,2965504,2.0400453567504884,5.565738296508789
24.465,26.973382945245802,21.956617054754197,24.421000000000003,27.617837343375484,21.22416265662452,0.12505865241898084,1.766880489885807,0.1330134810785302,0.11710382375943149,1.877924372418144,1.65583660735347,3129344,2.0411741852760317,5.628542947769165
26.591,30.507422985327302,22.6745770146727,23.731,26.698535846455776,20.763464153544227,0.1203911057125272,1.7619172155857086,0.12970978717390264,0.11107242425115177,1.8597125257475515,1.6641219054238656,3293184,2.463932967185974,5.948456716537476
27.431000000000004,30.497615235075966,24.364384764924043,26.249999999999993,29.793168073913506,22.70683192608648,0.1203911057125272,1.7493717908859252,0.12970978717390264,0.11107242425115177,1.8210221660873525,1.677721415684498,3457024,2.453616738319397,5.9778523445129395
28.006,31.045401914851013,24.966598085148988,26.922000000000004,31.25574849293311,22.588251507066897,0.1203911057125272,1.7506163865327835,0.12970978717390264,0.11107242425115177,1.81812189638691,1.683110876678657,3620864,2.4369215250015257,5.990048217773437
30.978,34.71628516836263,27.239714831637375,28.498,32.07955776164506,24.91644223835494,0.11789751434601688,1.732834842801094,0.12405935202673443,0.11173567666529932,1.7887049824659353,1.6769647031362527,3784704,2.7367207050323485,6.449096775054931
30.220000000000006,33.82972298106102,26.610277018938994,28.362000000000002,34.07794226702825,22.646057732971755,0.11789751434601688,1.7250440657138824,0.12405935202673443,0.11173567666529932,1.7895207508402975,1.6605673805874672,3948544,2.7469011783599853,6.23393988609314
31.623,36.733657589782354,26.512342410217645,30.006,33.75683777308483,26.255162226915168,0.11789751434601688,1.7216359660029412,0.12405935202673443,0.11173567666529932,1.7994009239213828,1.6438710080844996,4112384,2.7145426988601686,6.404037284851074
31.880000000000003,35.40512978484481,28.354870215155195,30.399,34.2964233796189,26.5015766203811,0.114419143240957,1.737670713663101,0.12112574614432775,0.10771254033758626,1.8069623434633995,1.6683790838628028,4276224,3.020572280883789,6.389573478698731
32.973,35.99062174567986,29.955378254320134,30.244,33.33527223000499,27.152727769995014,0.114419143240957,1.7259321734309196,0.12112574614432775,0.10771254033758626,1.7755192781485112,1.6763450687133281,4440064,3.0021512269973756,6.524638271331787
33.35,37.13371510555433,29.566284894445673,31.541999999999994,35.63463680284483,27.449363197155158,0.114419143240957,1.7288900136947631,0.12112574614432775,0.10771254033758626,1.773367495429979,1.6844125319595473,4603904,2.998453402519226,6.564076471328735
33.97,37.18187795534014,30.758122044659853,33.123,35.89772899577598,30.348271004224014,0.1122366669357385,1.7230762273073197,0.11828946792804723,0.10618386594342977,1.762668763384616,1.6834836912300233,4767744,3.24059898853302,6.611927080154419
35.202000000000005,40.09205071548344,30.311949284516576,33.288,35.768099997983946,30.807900002016044,0.1122366669357385,1.720351380109787,0.11828946792804723,0.10618386594342977,1.770228553063509,1.670474207156065,4931584,3.2552886486053465,6.764581918716431
35.613,38.12138214791925,33.10461785208075,33.576,37.84308143817294,29.308918561827063,0.1122366669357385,1.7199122816324235,0.11828946792804723,0.10618386594342977,1.7833360589053124,1.6564885043595345,5095424,3.2427441835403443,6.806032657623291
35.065,39.16832121579581,30.96167878420419,33.211,36.33010387771873,30.091896122281273,0.11488176818935847,1.7375468090176582,0.1234901418109506,0.10627339456776634,1.7901863588125733,1.6849072592227432,5259264,3.4784810066223146,6.688422775268554
35.537,39.11397651655697,31.960023483443035,33.584,37.370098783708634,29.79790121629137,0.11488176818935847,1.7341334357857705,0.1234901418109506,0.10627339456776634,1.78683328040984,1.681433591161701,5423104,3.4660037755966187,6.728337669372559
36.07899999999999,39.69818623450078,32.459813765499206,34.914,39.0601287968417,30.7678712031583,0.11488176818935847,1.7131507068872451,0.1234901418109506,0.10627339456776634,1.7582879564679978,1.6680134573064924,5586944,3.454518675804138,6.788305234909058
36.181,40.45981397118407,31.902186028815926,33.846,37.91539110924472,29.776608890755274,0.11488176818935847,1.7026682540774345,0.1234901418109506,0.10627339456776634,1.7638713491650646,1.6414651589898044,5750784,3.446775722503662,6.765416955947876
37.077,40.66796936773345,33.48603063226655,33.801,38.074009361094355,29.527990638905646,0.12085607129441386,1.7230886116623878,0.13406315009387498,0.10764899249495274,1.7869341515918127,1.659243071732963,5914624,3.6860226154327393,6.894314527511597
35.684999999999995,42.25171950063347,29.118280499366517,34.70799999999999,40.97458248170403,28.44141751829595,0.12085607129441386,1.7378363326191901,0.13406315009387498,0.10764899249495274,1.7784231972933457,1.6972494679450345,6078464,3.685242438316345,6.624317526817322
35.187,43.13029912567819,27.243700874321803,35.426,43.02914698003399,27.82285301996601,0.12085607129441386,1.7310134798288346,0.13406315009387498,0.10764899249495274,1.7728865101798892,1.68914044947778,6242304,3.674163556098938,6.5196736574172975
36.962,42.80196883553329,31.12203116446672,35.981,42.1050222893128,29.8569777106872,0.12811010442995513,1.7166527837514878,0.14939782984076877,0.10682237901914149,1.7762270814268801,1.6570784860760954,6406144,3.8916433572769167,6.817199230194092
37.82899999999999,44.48740288657873,31.17059711342126,35.908,41.87276118549603,29.94323881450397,0.12811010442995513,1.7487913876771928,0.14939782984076877,0.10682237901914149,1.783961605561242,1.7136211697931436,6569984,3.8808396816253663,6.941223382949829
38.199000000000005,43.61533169220645,32.78266830779356,35.422,40.596570127073356,30.247429872926638,0.12811010442995513,1.7276821836829186,0.14939782984076877,0.10682237901914149,1.7694995397527111,1.685864827613126,6733824,3.8836785554885864,7.000329208374024
38.961,43.180915757452986,34.74108424254701,36.19,40.88031342236316,31.49968657763684,0.12955366978003438,1.7356752723455429,0.14497617309881491,0.11413116646125386,1.7883107985003186,1.6830397461907671,6897664,4.05936713218689,7.11683464050293
38.90599999999999,43.519552210607344,34.29244778939264,36.163000000000004,39.90430739180838,32.42169260819163,0.12955366978003438,1.7423478052020074,0.14497617309881491,0.11413116646125386,1.7947054902898982,1.6899901201141165,7061504,4.054080700874328,7.090102624893189
40.55,45.04015812639154,36.059841873608455,38.052,42.5393350666069,33.5646649333931,0.12955366978003438,1.7430034577846527,0.14497617309881491,0.11413116646125386,1.8018132627234456,1.6841936528458599,7225344,4.0947106838226315,7.356740951538086
40.125,46.1130518534829,34.1369481465171,37.04299999999999,41.78368570989471,32.30231429010527,0.12754553485586556,1.7563850313425065,0.13727839793931193,0.11781267177241919,1.8141766218914477,1.6985934407935652,7389184,4.301343250274658,7.280291128158569
40.0,44.37921910847128,35.62078089152872,37.379999999999995,42.34590978572909,32.4140902142709,0.12754553485586556,1.7551073551177978,0.13727839793931193,0.11781267177241919,1.8242239884944147,1.685990721741181,7553024,4.309115934371948,7.245440578460693
41.102,46.120760404721466,36.08323959527853,38.295,43.33096912222464,33.259030877775366,0.12754553485586556,1.7539549976587296,0.13727839793931193,0.11781267177241919,1.8428282767027813,1.665081718614678,7716864,4.298052787780762,7.399469518661499
41.342999999999996,45.528890705692156,37.15710929430784,39.269,43.63725010730842,34.90074989269158,0.13193916164188216,1.7557861670851707,0.1394791597795316,0.12439916350423272,1.8212417751501466,1.6903305590201947,7880704,4.501679229736328,7.4325737953186035
42.20900000000001,45.2710661325321,39.14693386746792,38.257999999999996,42.072049816140314,34.44395018385968,0.13193916164188216,1.7486878588795662,0.1394791597795316,0.12439916350423272,1.804893053743662,1.6924826640154704,8044544,4.493103837966919,7.569842100143433
41.843,46.181469891563154,37.50453010843685,37.973,41.56381063271234,34.38218936728766,0.13193916164188216,1.7377094343304633,0.1394791597795316,0.12439916350423272,1.7851470271672076,1.690271841493719,8208384,4.506262016296387,7.509417200088501
40.428000000000004,44.17332989201219,36.68267010798782,38.166,41.593448613765055,34.73855138623494,0.13193916164188216,1.7297579884529113,0.1394791597795316,0.12439916350423272,1.7725113579768892,1.6870046189289334,8372224,4.470484447479248,7.293274593353272
41.80200000000001,45.5485658942557,38.05543410574431,37.754,42.070684375768046,33.43731562423195,0.13981908100983367,1.7396987840533256,0.14920438176578973,0.1304337802538776,1.782870154887565,1.6965274132190862,8536064,4.6554577350616455,7.487180471420288
41.397999999999996,44.1775747876249,38.618425212375094,40.011,43.90936491365291,36.1126350863471,0.13981908100983367,1.7372857451438903,0.14920438176578973,0.1304337802538776,1.797294654745919,1.6772768355418617,8699904,4.629349040985107,7.412465381622314
41.007999999999996,43.85209141906514,38.16390858093485,38.302,42.982181193073615,33.621818806926385,0.13981908100983367,1.7457518205046654,0.14920438176578973,0.1304337802538776,1.810245465771146,1.6812581752381848,8863744,4.629354095458984,7.351489639282226
41.989,44.80947673275281,39.16852326724718,39.09599999999999,42.01138059264994,36.18061940735004,0.14610478123395293,1.754592441022396,0.15474412019770076,0.1374654422702051,1.8221464019891855,1.6870384800556066,9027584,4.806740713119507,7.503484392166138
43.062,45.10317025257571,41.02082974742429,38.355999999999995,41.21460175610384,35.49739824389615,0.14610478123395293,1.7560825571417809,0.15474412019770076,0.1374654422702051,1.8041685580695852,1.7079965562139765,9191424,4.802964162826538,7.659825468063355
41.227000000000004,45.0386454452113,37.415354554788706,40.795,43.59063320197769,37.999366798022315,0.14610478123395293,1.7526864930987358,0.15474412019770076,0.1374654422702051,1.8230131839000694,1.6823598022974022,9355264,4.8014720439910885,7.376507329940796
44.195,47.82177887387693,40.56822112612307,39.936,42.98121000917835,36.89078999082165,0.15006221453919955,1.7541267171502113,0.1598450885214163,0.1402793405569828,1.8081828376903681,1.7000705966100544,9519104,4.994126796722412,7.837081956863403
43.531,46.34459005542741,40.71740994457259,39.096,41.40439424709039,36.787605752909606,0.15006221453919955,1.7434429064393044,0.1598450885214163,0.1402793405569828,1.8101771535088211,1.6767086593697877,9682944,5.01962628364563,7.7316468238830565
43.440999999999995,47.48962803922514,39.39237196077485,39.562999999999995,44.36203334016341,34.76396665983658,0.15006221453919955,1.7311336040496825,0.1598450885214163,0.1402793405569828,1.78885365053201,1.673413557567355,9846784,5.0008780002594,7.715646600723266
42.686,45.827013212324964,39.544986787675036,39.014,41.856003518646666,36.17199648135334,0.15188902841170296,1.7491458997130394,0.16302318948307426,0.14075486734033166,1.8132836118384614,1.6850081875876173,10010624,5.191845273971557,7.585605430603027
43.45,47.27768859757426,39.622311402425744,39.892999999999994,43.4633446612337,36.32265533876629,0.15188902841170296,1.7503714874386787,0.16302318948307426,0.14075486734033166,1.8202925265154926,1.6804504483618647,10174464,5.168859910964966,7.7311337947845455
43.555,47.544155925756726,39.56584407424327,40.126,43.59055826910156,36.66144173089844,0.15188902841170296,1.7480198979377746,0.16302318948307426,0.14075486734033166,1.8089325433577979,1.6871072525177513,10338304,5.16563081741333,7.748040103912354
44.375,48.08430249507909,40.66569750492091,39.87199999999999,42.7800605220662,36.963939477933785,0.15393385599751733,1.7512822821736336,0.1642298398310217,0.14363787216401294,1.8242334602400576,1.6783311041072095,10502144,5.350171947479248,7.867177534103393
44.206,46.63545343647497,41.77654656352504,41.541999999999994,45.50503116313762,37.578968836862366,0.15393385599751733,1.7512868121266365,0.1642298398310217,0.14363787216401294,1.8288459185254555,1.6737277057278175,10665984,5.35207462310791,7.827703857421875
45.21099999999999,48.665334812956026,41.75666518704396,41.281,46.17967624976381,36.38232375023619,0.15393385599751733,1.7587289571762086,0.1642298398310217,0.14363787216401294,1.84103172241466,1.6764261919377572,10829824,5.322836637496948,7.997137784957886
44.272000000000006,47.61272986037483,40.931270139625184,41.03599999999999,44.88846206989763,37.18353793010235,0.15393385599751733,1.7490398317575455,0.1642298398310217,0.14363787216401294,1.8162221771795741,1.681857486335517,10993664,5.310131406784057,7.846258544921875
44.872,49.19513266046741,40.54886733953259,39.137,42.58513007295259,35.68886992704741,0.1570718876114066,1.755840103328228,0.17079502763082152,0.1433487475919917,1.806755749227275,1.704924457429181,11157504,5.505768632888794,7.943018770217895
44.14200000000001,48.05437217043574,40.22962782956428,40.516000000000005,43.158261152876456,37.873738847123555,0.1570718876114066,1.7595533415675164,0.17079502763082152,0.1433487475919917,1.821105387841669,1.6980012952933639,11321344,5.515551567077637,7.825283050537109
43.36199999999999,47.75053688602476,38.973463113975214,40.05,44.95179354930417,35.148206450695824,0.1570718876114066,1.764773827791214,0.17079502763082152,0.1433487475919917,1.8169808562806609,1.712566799301767,11485184,5.477529668807984,7.6814359664917
44.007000000000005,46.84412195719536,41.16987804280465,40.525999999999996,43.017317723615356,38.034682276384636,0.16409309085878093,1.7811013147234918,0.17333898430196304,0.15484719741559883,1.8400616242537235,1.72214100519326,11649024,5.669807958602905,7.813163328170776
44.598,47.83966870608333,41.35633129391667,39.89300000000001,42.64300018181818,37.142999818181835,0.16409309085878093,1.7811262711882592,0.17333898430196304,0.15484719741559883,1.8367343401584366,1.7255182022180817,11812864,5.674647283554077,7.890808963775635
44.134,46.89635479256376,41.37164520743624,41.263000000000005,43.565828912446605,38.960171087553405,0.16409309085878093,1.7732793927192687,0.17333898430196304,0.15484719741559883,1.8173082723296967,1.7292505131088407,11976704,5.634676170349121,7.825360631942749
44.04199999999999,47.25283104507228,40.8311689549277,41.769999999999996,45.77354592829906,37.766454071700934,0.16916093840663957,1.7719645664095878,0.18221820691337728,0.15610366989990185,1.823394769645552,1.7205343631736236,12140544,5.803265190124511,7.807175636291504
45.884,49.38989560597574,42.37810439402426,41.992,44.66167713403699,39.322322865963,0.16916093840663957,1.7772675275802612,0.18221820691337728,0.15610366989990185,1.835239085716589,1.7192959694439334,12304384,5.8017744541168215,8.100593757629394
44.852,48.22948071793164,41.47451928206836,41.711,44.42998308196281,38.99201691803719,0.16916093840663957,1.768945288658142,0.18221820691337728,0.15610366989990185,1.8358378591965945,1.7020527181196896,12468224,5.793553066253662,7.956255626678467
45.843999999999994,50.103744593282556,41.58425540671743,40.434,43.30775781860615,37.560242181393846,0.17424854364871858,1.782469466328621,0.18498755773489609,0.16350952956254108,1.84093735127952,1.7240015813777219,12632064,5.9761412143707275,8.09607391357422
45.51899999999999,48.326402536153296,42.71159746384669,41.87799999999999,44.53266683408671,39.223333165913274,0.17424854364871858,1.7917218551039695,0.18498755773489609,0.16350952956254108,1.8768975006501971,1.706546209557742,12795904,5.9810709953308105,8.043461894989013
45.623000000000005,49.10751445685049,42.13848554314952,42.702999999999996,46.04441900994173,39.361580990058265,0.17424854364871858,1.7747461751103402,0.18498755773489609,0.16350952956254108,1.8291248889414065,1.7203674612792739,12959744,5.9843189239501955,8.06276569366455
46.477999999999994,49.40709815472271,43.54890184527728,41.691,44.436080873125604,38.9459191268744,0.17738921992798468,1.7842757984995843,0.1862151615679079,0.16856327828806145,1.8362388800186777,1.7323127169804908,13123584,6.084525728225708,8.176934337615966
47.105999999999995,48.916089500549624,45.295910499450365,42.49,45.948517023234096,39.03148297676591,0.17738921992798468,1.7683206751942635,0.1862151615679079,0.16856327828806145,1.825800494573598,1.710840855814929,13287424,6.073847770690918,8.28435697555542
46.377,48.80055544603378,43.95344455396622,43.245999999999995,44.74156143304111,41.75043856695888,0.17738921992798468,1.762238323688507,0.1862151615679079,0.16856327828806145,1.81935178867263,1.7051248587043841,13451264,6.085421514511109,8.1769455909729
45.52499999999999,49.579669530306994,41.47033046969299,41.847,46.64193701731316,37.05206298268684,0.17738921992798468,1.7471189603209496,0.1862151615679079,0.16856327828806145,1.7982219302061362,1.696015990435763,13615104,6.069150829315186,8.042417764663696
45.213,48.58238288118166,41.843617118818344,42.05,45.27497131770191,38.82502868229808,0.17651554191713026,1.7582362830638885,0.18981476705015277,0.16321631678410775,1.8198820754887262,1.6965904906390508,13778944,6.197317361831665,7.975280094146728
46.408,48.887337814820725,43.92866218517928,41.88099999999999,45.61332487867816,38.14867512132182,0.17651554191713026,1.7506471291184424,0.18981476705015277,0.16321631678410775,1.8024876765156717,1.6988065817212132,13942784,6.2020172595977785,8.195745754241944
45.295,47.97082977784462,42.61917022215538,42.937,46.09269976391925,39.781300236080746,0.17651554191713026,1.7563004568219185,0.18981476705015277,0.16321631678410775,1.8123862986061854,1.7002146150376516,14106624,6.18808913230896,8.004848623275757
45.035000000000004,48.76264604006336,41.30735395993665,42.381,46.43578347140757,38.32621652859243,0.18219724203408982,1.7792293101549148,0.1957275683773131,0.16866691569086656,1.8441176709298113,1.7143409493800184,14270464,6.316818380355835,7.977095746994019
46.485,50.521434689178065,42.448565310821934,43.120999999999995,47.91335735311965,38.32864264688034,0.18219724203408982,1.7537827044725418,0.1957275683773131,0.16866691569086656,1.8245209862141303,1.6830444227309533,14434304,6.3104846477508545,8.206839227676392
46.027,48.753199002274044,43.30080099772596,42.91799999999999,47.36002161183396,38.47597838816603,0.18219724203408982,1.7504625096917152,0.1957275683773131,0.16866691569086656,1.8111422467238598,1.6897827726595707,14598144,6.2913013935089115,8.119606351852417
46.007,49.59279433319871,42.421205666801285,42.03,45.36583572737028,38.69416427262972,0.18363079775044747,1.7661744311451912,0.19976255119321212,0.1674990443076828,1.834704027613805,1.6976448346765776,14761984,6.4184974193572994,8.110045099258423
46.940000000000005,49.941259735511075,43.938740264488935,42.265,45.20290146192823,39.32709853807177,0.18363079775044747,1.7582991108298303,0.19976255119321212,0.1674990443076828,1.8256490512223063,1.6909491704373543,14925824,6.429022789001465,8.267428016662597
46.682,50.22787591435459,43.13612408564541,42.70099999999999,46.77013123405967,38.63186876594032,0.18363079775044747,1.7661118671298026,0.19976255119321212,0.1674990443076828,1.8236781375570525,1.7085455967025527,15089664,6.420851850509644,8.226424551010131
45.746,50.130297435165645,41.36170256483436,44.559000000000005,49.41028323230051,39.7077167676995,0.18318712777909235,1.7760827541351318,0.19370821371719985,0.17266604184098486,1.8285485866111042,1.7236169216591595,15253504,6.554257535934449,8.096543788909912
47.122,50.539826209742095,43.704173790257904,44.25999999999999,48.01513248767603,40.504867512323955,0.18318712777909235,1.7677672743797301,0.19370821371719985,0.17266604184098486,1.8127912696973447,1.7227432790621156,15417344,6.517363977432251,8.301839828491211
47.351,50.60624638084431,44.09575361915569,44.399,49.49880480018599,39.299195199814015,0.18318712777909235,1.7536060377955436,0.19370821371719985,0.17266604184098486,1.799906662196832,1.7073054133942551,15581184,6.520905637741089,8.355824947357178
47.14399999999999,49.73438684369728,44.5536131563027,43.336,47.42102435733252,39.25097564266748,0.18592600196534473,1.7694873824715613,0.1974856463108073,0.17436635761988215,1.8296171165305761,1.7093576484125466,15745024,6.6922056674957275,8.309427785873414
46.258,49.38607224980498,43.12992775019502,43.055,47.71887660642946,38.39112339357054,0.18592600196534473,1.7882463291287423,0.1974856463108073,0.17436635761988215,1.8571132162440858,1.7193794420133988,15908864,6.662875318527222,8.17178807258606
46.05,49.21606696075746,42.883933039242535,41.555,45.175263111985096,37.9347368880149,0.18592600196534473,1.8057457581162453,0.1974856463108073,0.17436635761988215,1.8704466058897187,1.7410449103427719,16072704,6.675936031341553,8.154169082641602
47.53399999999999,50.550730680720434,44.51726931927955,43.396,47.112380497204235,39.67961950279577,0.18592600196534473,1.786467184126377,0.1974856463108073,0.17436635761988215,1.8555787599168547,1.7173556083358994,16236544,6.66055736541748,8.383327293395997
47.24400000000001,49.59966211499019,44.888337885009825,43.376999999999995,46.698836991786315,40.055163008213675,0.1964131282205926,1.7975660622119904,0.21106890556811278,0.1817573508730724,1.8618514066249776,1.7332807177990033,16400384,6.7786938667297365,8.339824104309082
47.34,50.23497841097304,44.445021589026965,44.766,48.952086955618576,40.57991304438142,0.1964131282205926,1.776884788274765,0.21106890556811278,0.1817573508730724,1.8343920214920282,1.7193775550575017,16564224,6.793556785583496,8.372863817214967
45.218,47.894702448909854,42.54129755109015,44.052,46.269127871819755,41.834872128180244,0.1964131282205926,1.8024595722556114,0.21106890556811278,0.1817573508730724,1.860104433730817,1.7448147107804057,16728064,6.742614603042602,8.023980808258056
47.785000000000004,50.283236377927444,45.28676362207256,43.857,47.149269885656395,40.564730114343604,0.1936109998378621,1.7979149222373962,0.21127556035810208,0.1759464393176221,1.858094471611825,1.7377353728629674,16891904,6.922658109664917,8.421331787109375
47.402,50.008007674585784,44.79599232541422,43.177,47.70478985819793,38.64921014180207,0.1936109998378621,1.7925497382879256,0.21127556035810208,0.1759464393176221,1.8536899254573669,1.7314095511184844,17055744,6.905215167999268,8.37397379875183
46.23199999999999,49.6683143046002,42.79568569539978,43.126999999999995,47.428709078959194,38.825290921040796,0.1936109998378621,1.7851286858320237,0.21127556035810208,0.1759464393176221,1.8296575119172103,1.740599859746837,17219584,6.900107192993164,8.183979320526124
47.103,50.31629441539365,43.889705584606354,44.270999999999994,48.053867827455775,40.48813217254421,0.20404394135415105,1.7877133518457413,0.22526539372749232,0.18282248898080977,1.840554578276712,1.7348721254147705,17383424,7.011060094833374,8.319091272354125
46.364,49.62793688664471,43.10006311335528,43.471,45.807225374402044,41.13477462559795,0.20404394135415105,1.8073129907250405,0.22526539372749232,0.18282248898080977,1.86381360443395,1.750812377016131,17547264,7.026429986953735,8.214956665039063
47.49699999999999,49.597776285090816,45.39622371490917,44.521,47.815936873446894,41.22606312655311,0.20404394135415105,1.8071296498179437,0.22526539372749232,0.18282248898080977,1.8674385591546334,1.746820740481254,17711104,7.055544662475586,8.387729024887085
47.919,50.485770149429044,45.35222985057095,44.783,48.2317042494247,41.3342957505753,0.20980532345541478,1.8061059162020683,0.22666736455867637,0.1929432823521532,1.8623723990251138,1.7498394333790228,17874944,7.154947662353516,8.452202653884887
46.803000000000004,49.2338231116229,44.37217688837711,44.00699999999999,47.21753593656884,40.796464063431145,0.20980532345541478,1.8094680950045585,0.22666736455867637,0.1929432823521532,1.849381887380363,1.7695543026287541,18038784,7.1444854736328125,8.282047462463378
47.849,51.398761822996015,44.29923817700398,43.659000000000006,47.64462780500137,39.67337219499864,0.20980532345541478,1.8017715319991112,0.22666736455867637,0.1929432823521532,1.8423923730541665,1.761150690944056,18202624,7.140926170349121,8.48067569732666
46.745999999999995,50.62649532920734,42.86550467079265,43.098,48.430066766273654,37.765933233726344,0.20758593787104473,1.813893085718155,0.2233599793915035,0.19181189635058596,1.8566227658665189,1.7711634055697911,18366464,7.251696825027466,8.264942979812622
48.188,51.687196479193474,44.68880352080653,44.410999999999994,47.429242700645524,41.392757299354464,0.20758593787104473,1.7994905441999436,0.2233599793915035,0.19181189635058596,1.8497272219951726,1.7492538664047146,18530304,7.253434944152832,8.511941480636597
47.971,51.80881304912055,44.13318695087944,43.826,48.50853179380557,39.143468206194434,0.20758593787104473,1.7850270733237266,0.2233599793915035,0.19181189635058596,1.8322495579690987,1.7378045886783544,18694144,7.244194507598877,8.47125506401062
47.465,50.952320604704994,43.97767939529501,46.114,50.39443502462074,41.833564975379254,0.20758593787104473,1.8066735684871673,0.2233599793915035,0.19181189635058596,1.8523256521935079,1.7610214847808268,18857984,7.238799333572388,8.413014316558838
48.33299999999999,52.44064178087621,44.22535821912377,44.80499999999999,49.41645367536094,40.193546324639044,0.2117218803940583,1.8010023161768913,0.22643651908506746,0.19700724170304912,1.8421780328210018,1.7598265995327809,19021824,7.337203788757324,8.53624439239502
48.116,50.49071766742912,45.74128233257088,43.701,48.597771283202846,38.804228716797155,0.2117218803940583,1.817182645201683,0.22643651908506746,0.19700724170304912,1.8452084584789759,1.7891568319243902,19185664,7.326898813247681,8.503090572357177
48.47700000000001,51.506785635981544,45.44721436401848,45.111000000000004,49.130578211703316,41.09142178829669,0.2117218803940583,1.7800188779830932,0.22643651908506746,0.19700724170304912,1.8206878656264378,1.7393498903397486,19349504,7.301964616775512,8.583895444869995
49.294000000000004,52.61907202929501,45.968927970704996,43.29800000000001,48.51254274121903,38.08345725878099,0.20830278840767275,1.8120594456791879,0.2277643028910263,0.18884127392431918,1.8498412741660064,1.7742776171923693,19513344,7.392173385620117,8.700454711914062
48.373999999999995,51.89645141911141,44.85154858088858,45.501000000000005,49.80443455858226,41.19756544141775,0.20830278840767275,1.8044675394892693,0.2277643028910263,0.18884127392431918,1.8568618361833031,1.7520732427952355,19677184,7.380868434906006,8.559874105453492
47.658,50.550078145555545,44.76592185444446,43.54,46.84326807873657,40.23673192126343,0.20830278840767275,1.7958175778388976,0.2277643028910263,0.18884127392431918,1.838344560829962,1.7532905948478332,19841024,7.418565464019776,8.460944747924804
47.93900000000001,51.64461857184466,44.233381428155354,44.228,48.23421467223113,40.22178532776887,0.2104908220991395,1.817588448524475,0.22450188529617932,0.19647975890209968,1.8687800013430118,1.7663968957059384,20004864,7.4868408203125,8.503111028671265
48.913,51.91097948625403,45.915020513745965,46.400999999999996,50.06626520186466,42.73573479813533,0.2104908220991395,1.8169159471988678,0.22450188529617932,0.19647975890209968,1.8584140065620152,1.7754178878357205,20168704,7.47214150428772,8.650243759155273
48.911,52.089903741858194,45.73209625814181,45.230999999999995,49.858447352482784,40.603552647517205,0.2104908220991395,1.8181025013327599,0.22450188529617932,0.19647975890209968,1.8460820588981148,1.7901229437674049,20332544,7.433162021636963,8.643318605422973
47.781000000000006,50.218344661716934,45.34365533828308,45.07299999999999,48.50879699633141,41.637203003668574,0.21245932008544816,1.832670298218727,0.22573986988833494,0.19917877028256137,1.8954481805857881,1.769892415851666,20496384,7.542217493057251,8.456033849716187
49.784,52.86157112021802,46.70642887978198,45.38099999999999,49.79997827557456,40.962021724425426,0.21245932008544816,1.8095476940274238,0.22573986988833494,0.19917877028256137,1.8877568375565583,1.7313385504982892,20660224,7.56959171295166,8.78967227935791
48.314,51.97337207728321,44.65462792271679,45.139,48.0768919313004,42.201108068699604,0.21245932008544816,1.8256002426147462,0.22573986988833494,0.19917877028256137,1.8904400830466401,1.7607604021828522,20824064,7.526171159744263,8.559253168106078
49.035000000000004,52.80377765329822,45.26622234670179,45.919,48.88078814232213,42.95721185767786,0.22002662972930306,1.8237590923905374,0.23701896722324006,0.20303429223536607,1.896364931611623,1.7511532531694518,20987904,7.556768989562988,8.687115955352784
48.995000000000005,52.33362920972066,45.65637079027935,44.98899999999999,47.690197697318716,42.287802302681264,0.22002662972930306,1.798437523841858,0.23701896722324006,0.20303429223536607,1.853113192972103,1.743761854711613,21151744,7.55517201423645,8.664212322235107
49.18100000000001,53.19576387848652,45.166236121513506,45.974999999999994,49.39406493064989,42.5559350693501,0.22002662972930306,1.8112699285149574,0.23701896722324006,0.20303429223536607,1.8749277136493552,1.7476121433805596,21315584,7.579769849777222,8.704110717773437
48.722,52.22502098195258,45.21897901804742,44.074999999999996,46.79619918418332,41.35380081581667,0.22002662972930306,1.8132715985178947,0.23701896722324006,0.20303429223536607,1.8567232588059686,1.7698199382298208,21479424,7.589122104644775,8.65225772857666
46.735,50.14712617000016,43.322873829999835,43.68,48.06067118145154,39.29932881854846,0.21328378183692007,1.813054157793522,0.2312119480154138,0.19535561565842632,1.863225502527138,1.762882813059906,21643264,7.631831932067871,8.303994703292847
48.489,51.80230786375187,45.175692136248124,44.04299999999999,47.21032079208911,40.87567920791088,0.21328378183692007,1.8053991422057152,0.2312119480154138,0.19535561565842632,1.8487177269165813,1.762080557494849,21807104,7.629384469985962,8.605284833908081
48.591,51.7517102050014,45.4302897949986,43.325,47.65266738555541,38.997332614444595,0.21328378183692007,1.825595161318779,0.2312119480154138,0.19535561565842632,1.8804999041048365,1.7706904185327217,21970944,7.6277995109558105,8.616593742370606
47.531,50.03842278046603,45.02357721953397,43.212999999999994,46.579615659679604,39.846384340320384,0.22775752533210225,1.822511513531208,0.252763941121457,0.2027511095427475,1.8842752367195448,1.7607477903428712,22134784,7.74685754776001,8.447091913223266
48.721,51.67360715300901,45.768392846990984,45.369,49.1296846451145,41.6083153548855,0.22775752533210225,1.814690777659416,0.252763941121457,0.2027511095427475,1.8720236604162022,1.75735789490263,22298624,7.722210693359375,8.625667667388916
48.455,49.83057442546741,47.079425574532586,44.835,48.335469254257205,41.334530745742796,0.22775752533210225,1.8061924412846566,0.252763941121457,0.2027511095427475,1.8702190634598737,1.7421658191094396,22462464,7.729356861114502,8.60321683883667
48.568,51.92458993622992,45.211410063770074,44.867999999999995,48.506834428769736,41.229165571230254,0.22164117489070728,1.8042230263352395,0.24034072948958884,0.20294162029182572,1.8664668392858337,1.7419792133846452,22626304,7.807794284820557,8.617845249176025
48.431,51.58402537255887,45.277974627441125,46.017,49.885452015987795,42.14854798401221,0.22164117489070728,1.8033974066376686,0.24034072948958884,0.20294162029182572,1.8617182433800752,1.745076569895262,22790144,7.756700944900513,8.60671682357788
49.270999999999994,52.250088619024275,46.29191138097571,44.934999999999995,47.72482167888917,42.14517832111082,0.22164117489070728,1.8184858426451682,0.24034072948958884,0.20294162029182572,1.887918871817687,1.7490528134726495,22953984,7.777953290939331,8.74815354347229
47.98500000000001,52.071010890832284,43.89898910916773,43.772000000000006,47.396998758620484,40.14700124137953,0.22500253701752318,1.8294873103499412,0.24836155714372965,0.2016435168913167,1.8970482822970554,1.761926338402827,23117824,7.873042440414428,8.525777816772461
48.532000000000004,50.964701379125685,46.09929862087432,44.621,49.725867187302725,39.51613281269728,0.22500253701752318,1.8187899082899093,0.24836155714372965,0.2016435168913167,1.864124644603153,1.7734551719766656,23281664,7.848026084899902,8.625790166854859
49.034000000000006,52.42557249664518,45.64242750335483,45.356,49.551798374564726,41.16020162543528,0.22500253701752318,1.8232280537486076,0.24836155714372965,0.2016435168913167,1.862665453450788,1.7837906540464272,23445504,7.850840139389038,8.715277290344238
48.473,51.15769383729318,45.78830616270682,44.805,47.83956504296744,41.770434957032556,0.22590802763103657,1.8426684841513634,0.24584821055170916,0.20596784471036397,1.8852799696173137,1.8000569986854131,23609344,7.878443813323974,8.618713617324829
47.897000000000006,51.47159382307977,44.32240617692024,43.751,47.99494262449435,39.507057375505646,0.22590802763103657,1.8291845127940178,0.24584821055170916,0.20596784471036397,1.8647966700047744,1.7935723555832612,23773184,7.868663740158081,8.514978647232056
48.325,50.89766884771438,45.75233115228563,45.678000000000004,49.3491654825137,42.00683451748631,0.22590802763103657,1.831112515926361,0.24584821055170916,0.20596784471036397,1.8743754110103004,1.7878496208424217,23937024,7.8432167053222654,8.592051267623901
48.598,52.32488556304054,44.87111443695946,45.248000000000005,49.57061217321194,40.92538782678807,0.22590802763103657,1.833597069978714,0.24584821055170916,0.20596784471036397,1.8723651141222803,1.7948290258351478,24100864,7.84726734161377,8.644503450393676
49.11299999999999,53.33651760976558,44.889482390234406,44.823,47.731831552359125,41.914168447640876,0.2282964516697878,1.8357838824391366,0.24735404299527736,0.20923886034429823,1.886558459690633,1.7850093051876401,24264704,7.899906587600708,8.714713335037231
50.38599999999999,53.971778018784754,46.80022198121522,45.42300000000001,50.21410853561053,40.63189146438949,0.2282964516697878,1.8251362457871436,0.24735404299527736,0.20923886034429823,1.8627092116348065,1.7875632799394807,24428544,7.953188753128051,8.91833438873291
48.223,50.908721690719275,45.53727830928072,46.82,49.59229147096765,44.04770852903235,0.2282964516697878,1.8177312284708023,0.24735404299527736,0.20923886034429823,1.8470776006001757,1.7883848563414289,24592384,7.915763235092163,8.607804250717162
48.894999999999996,50.78262946575857,47.007370534241424,46.198,49.20956703395425,43.18643296604575,0.22347543969311418,1.8186535730957984,0.24278045196194056,0.2041704274242878,1.8655234833734455,1.7717836628181514,24756224,7.990211009979248,8.701111316680908
50.452,52.93159996773673,47.972400032263266,45.89399999999999,47.66041557964143,44.12758442035855,0.22347543969311418,1.8141189426183701,0.24278045196194056,0.2041704274242878,1.8628378802551526,1.7654000049815877,24920064,8.009384107589721,8.960487651824952


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-starpilot-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.5690000000000002,1.7622588937151407,1.3757411062848597,1.536,1.6829149413776556,1.3890850586223444,0.7714553900063038,2.707697996497154,0.934330711335282,0.6085800686773256,2.7078989356735215,2.707497057320787,16384,0.5596470654010772,1.532026767730713
2.5159999999999996,2.759277619192559,2.27272238080744,2.596,2.89876063152266,2.29323936847734,0.24627471901476383,2.61352524459362,0.2625484520859438,0.2300009859435839,2.6478277682384026,2.5792227209488376,180224,1.6044710397720336,2.007366108894348
2.9,3.207441051260237,2.5925589487397627,2.7319999999999998,2.984182473617815,2.4798175263821847,0.22217626255005593,2.5416739493608476,0.24579629176425616,0.1985562333358557,2.597788386530378,2.485559512191317,344064,1.9653648138046265,2.0423481464385986
3.0380000000000003,3.426710689330767,2.6492893106692335,3.034,3.2295095905575986,2.838490409442401,0.21158755607903004,2.449481710791588,0.24138678689615112,0.18178832526190897,2.512779618781945,2.3861838028012308,507904,1.8769269704818725,2.027796149253845
4.086,4.522765383243682,3.6492346167563188,3.717,4.035058170780126,3.398941829219874,0.21050194185227156,2.3263577222824097,0.23393522692430677,0.18706865678023635,2.374432931626549,2.2782825129382704,671744,2.287744736671448,2.574858570098877
6.317000000000001,7.2464519890774355,5.387548010922567,5.579,6.513563534490833,4.644436465509166,0.2879254909232259,2.241284969449043,0.3148514318627564,0.2609995499836954,2.334322894715139,2.148247044182947,835584,2.9578037738800047,3.5305390119552613
8.057,8.872218375651581,7.2417816243484205,7.5409999999999995,8.105667158598761,6.976332841401237,0.3193835809826851,2.1414966195821763,0.33820063503963754,0.30056652692573266,2.183650653443114,2.0993425857212387,999424,3.5470950841903686,3.8814512491226196
9.56,10.242612628069537,8.877387371930464,9.296,10.121253900324016,8.470746099675983,0.31089491248130796,1.9958491101861,0.33837757545993324,0.2834122495026827,2.061442650978371,1.9302555693938286,1163264,3.6050237655639648,4.063531923294067
11.275,12.269135302662571,10.28086469733743,11.046999999999999,12.101789552470064,9.992210447529933,0.34469402618706224,1.9477347925305366,0.36119789456659684,0.32819015780752764,2.006859745022182,1.888609840038891,1327104,4.00634663105011,4.280276274681091
12.734999999999998,13.713470745602542,11.756529254397453,11.595000000000002,12.888539717210108,10.301460282789897,0.34961057268083096,1.9147235736250878,0.3773730692382188,0.3218480761234431,1.973173683286137,1.8562734639640386,1490944,4.273826718330383,4.399657392501831
14.294,15.309797223859173,13.278202776140828,14.991,15.84593216105139,14.136067838948609,0.3136513262987137,1.9073099717497826,0.33454713474281367,0.2927555178546137,1.9798437154539896,1.8347762280455755,1654784,4.10597779750824,4.555853366851807
16.128999999999998,17.63853933370416,14.619460666295838,15.526999999999997,17.170551337804813,13.883448662195182,0.3312775459140539,1.8640584886074065,0.3583577116189004,0.3041973802092074,1.9061844681731885,1.8219325090416245,1818624,4.36882004737854,4.764511585235596
18.336000000000002,20.52643922536098,16.145560774639023,17.101,19.262890145220148,14.939109854779849,0.3309021675959229,1.860318547487259,0.35541625028971097,0.3063880849021348,1.907508694801695,1.813128400172823,1982464,4.580062055587769,5.091647529602051
20.301,23.07682582306599,17.525174176934005,18.653,21.23443777767352,16.071562222326477,0.3111548777669668,1.8449804827570915,0.33250503166316536,0.2898047238707683,1.9169607437751248,1.7730002217390581,2146304,4.554530477523803,5.298886251449585
22.834000000000003,24.65129029051498,21.016709709485028,21.445999999999998,24.311181320614804,18.580818679385192,0.33647615648806095,1.8171362414956094,0.35921823035972944,0.31373408261639246,1.8868470663824515,1.7474254166087673,2310144,4.861455726623535,5.670532703399658
23.226,25.810345952073753,20.641654047926245,20.687,23.00344145188261,18.370558548117394,0.3363384135067463,1.7963336080312728,0.3552243625034951,0.31745246450999753,1.8526121272252598,1.7400550888372859,2473984,5.007406902313233,5.571680164337158
23.863999999999997,27.360636097737363,20.367363902262632,22.619000000000007,25.805187219860134,19.43281278013988,0.30770210530608894,1.8119337946176528,0.3354441056010023,0.2799601050111756,1.894100827342344,1.7297667618929615,2637824,4.887708473205566,5.555023193359375
26.439,29.0526619903882,23.8253380096118,24.075,26.23497337946559,21.91502662053441,0.31414919830858706,1.7795122310519218,0.33993429887113374,0.2883640977460404,1.8419498009934157,1.717074661110428,2801664,5.176488637924194,5.921030950546265
26.413,29.816903788299545,23.009096211700456,25.22,28.54598256158988,21.894017438410117,0.3311728298664093,1.767264373600483,0.3568329744258144,0.30551268530700415,1.8159306632072372,1.7185980839937287,2965504,5.359071254730225,5.800348949432373
27.546000000000003,29.563494485742158,25.528505514257848,27.306999999999995,29.76473900160289,24.8492609983971,0.33988992050290107,1.7961411312222482,0.3589892938061935,0.32079054719960864,1.8370013112521844,1.755280951192312,3129344,5.418546390533447,5.930010509490967
28.865999999999996,32.164636688087974,25.567363311912022,26.851000000000006,30.42408955947091,23.2779104405291,0.3380230113863945,1.8051358416676522,0.3621243294404475,0.31392169333234154,1.842201957757208,1.7680697255780964,3293184,5.5030176639556885,6.0771897315979
29.147999999999996,32.452121063157335,25.843878936842653,27.266,30.57781279664174,23.954187203358256,0.34071621373295785,1.803520630300045,0.3698483514255709,0.3115840760403448,1.8502851448248445,1.7567561157752456,3457024,5.6236776351928714,6.050438165664673
31.065999999999995,33.45100817608661,28.68099182391338,28.066000000000003,30.71775489063375,25.414245109366256,0.3414590939879417,1.8061647981405258,0.3664700457911208,0.31644814218476264,1.8368404068129005,1.775489189468151,3620864,5.711628246307373,6.3605568408966064
30.415,32.179104588736166,28.650895411263832,29.2,31.552020408074725,26.847979591925274,0.3119715675711632,1.8039333000779152,0.33627934677144616,0.2876637883708802,1.8411097623785808,1.7667568377772496,3784704,5.559236288070679,6.154364347457886
31.702999999999996,33.97195151997569,29.434048480024305,29.465999999999998,31.920543542086794,27.0114564579132,0.3303996056318283,1.7818498864769936,0.3543567129782622,0.3064424982853944,1.8377709461304952,1.725928826823492,3948544,5.776552295684814,6.350388717651367
33.805,36.9973196895048,30.612680310495204,31.91700000000001,33.593228206420605,30.240771793579416,0.32691444922238583,1.7831584364175797,0.35893934380899806,0.2948895546357736,1.8308052757556348,1.7355115970795245,4112384,5.874988603591919,6.655180931091309
33.75699999999999,36.21082171316499,31.303178286834992,32.315,34.56118899471972,30.068811005280274,0.32034940626472236,1.7775795087218285,0.3490517197612883,0.2916470927681564,1.8321865246858058,1.7229724927578511,4276224,5.939206933975219,6.5925132751464846
35.147000000000006,38.05028451929879,32.24371548070122,32.441,34.89480704212862,29.987192957871383,0.3427373129874468,1.7837103202939033,0.3693052767520216,0.316169349222872,1.848472605185839,1.7189480354019677,4440064,6.201690196990967,6.789592504501343
34.013000000000005,36.37011709509732,31.655882904902693,32.337,35.190114263397106,29.4838857366029,0.348716488853097,1.7786738216876983,0.3805689888580544,0.31686398884813954,1.8570850592520312,1.7002625841233654,4603904,6.321481227874756,6.543884706497193
35.589,38.04239947827499,33.13560052172501,32.641000000000005,34.50701956045482,30.774980439545185,0.3302131036296487,1.775848712027073,0.3517689994184057,0.3086572078408916,1.825538002904772,1.7261594211493738,4767744,6.169811677932739,6.763676166534424
36.07000000000001,37.93876429760417,34.20123570239584,32.602,34.62872050367089,30.575279496329102,0.32049180530011656,1.789229853451252,0.3456584161778644,0.2953251944223687,1.85493342597072,1.7235262809317842,4931584,6.2401673793792725,6.84392409324646
35.656,38.35358855276338,32.95841144723662,33.521,36.42237019354649,30.61962980645351,0.3361256092786789,1.7704665616154671,0.36216087794319374,0.3100903406141641,1.8416616579246265,1.6992714653063077,5095424,6.3143823623657225,6.731228685379028
35.186,38.11189541850012,32.26010458149988,34.07299999999999,35.876347165689396,32.26965283431059,0.3318364430218935,1.764055673778057,0.38589969802773816,0.2777731880160489,1.8378203398838124,1.6902910076723017,5259264,6.332581853866577,6.631766986846924
37.271,38.95606646753177,35.58593353246823,34.765,36.78307457741283,32.74692542258717,0.33781504929065703,1.7703431487083434,0.36326013778594707,0.312369960795367,1.8226938342594965,1.7179924631571903,5423104,6.477992343902588,6.975029516220093
36.876000000000005,39.75004314511805,34.00195685488196,34.896,38.150628089352146,31.641371910647855,0.32961658854037523,1.7869575843214989,0.37720103861003845,0.282032138470712,1.844457055647052,1.7294581129959457,5586944,6.4890461444854735,6.864831066131591
37.260000000000005,39.54629831824284,34.97370168175717,34.95399999999999,37.32344381659493,32.584556183405056,0.32612814791500566,1.7914748519659043,0.3532347578277976,0.2990215380022137,1.8484058316616878,1.7345438722701207,5750784,6.49042501449585,6.902613258361816
37.504999999999995,41.82214315259524,33.18785684740475,35.504000000000005,38.41771309500439,32.59028690499562,0.310316994599998,1.7907045379281044,0.3315857587838766,0.28904823041611943,1.8270171285060657,1.754391947350143,5914624,6.579705286026001,6.937937784194946
39.057,41.123756153976565,36.99024384602344,35.964999999999996,38.834945121426536,33.09505487857346,0.3181925818324089,1.7980118811130523,0.34885865009581335,0.28752651356900444,1.8393942150490108,1.7566295471770939,6078464,6.589872074127197,7.191039800643921
39.26899999999999,41.70823123135138,36.829768768648606,34.443000000000005,37.805359439441304,31.080640560558706,0.3080672977492213,1.7872288152575493,0.3621364900401721,0.2539981054582705,1.8321291725296118,1.7423284579854867,6242304,6.627270889282227,7.194714832305908
38.17,39.64223639406177,36.697763605938235,36.857000000000006,39.44175550100972,34.27224449899029,0.3153751492500305,1.785162715613842,0.34560701683270595,0.2851432816673551,1.8401298109649573,1.7301956202627269,6406144,6.743679666519165,7.019333362579346
38.04700000000001,40.008540466062335,36.08545953393769,35.20100000000001,38.27678754142741,32.125212458572605,0.3177946019917727,1.8005417302250861,0.35147891751196025,0.2841102864715851,1.8604737368477136,1.7406097236024587,6569984,6.73764386177063,6.974013090133667
38.535,41.58690514269366,35.483094857306334,36.812,38.978770869289136,34.64522913071086,0.30643126759678124,1.7927146911621095,0.32788436065259907,0.2849781745409634,1.8433799351863278,1.7420494471378911,6733824,6.597845935821534,7.0260718822479244
38.819,41.138493263624625,36.49950673637538,36.465,39.53251772611016,33.39748227388985,0.32759511321783064,1.8000810980796813,0.36575018935651216,0.2894400370791491,1.8393517997492006,1.760810396410162,6897664,6.73163423538208,7.086389112472534
39.678,42.94858954930147,36.40741045069853,35.753,39.023382393543606,32.482617606456394,0.32546771969646215,1.8028875082731246,0.378118594263605,0.2728168451293193,1.8674687745428558,1.7383062420033935,7061504,6.685177993774414,7.203707695007324
40.239000000000004,43.59746229694484,36.88053770305517,36.913,39.68667283579011,34.13932716420988,0.3015805959701538,1.7946811139583587,0.3264613114872667,0.2766998804530409,1.853310058704123,1.7360521692125945,7225344,6.78598461151123,7.312477540969849
39.694,42.46962317327119,36.91837682672882,37.786,41.130548400008585,34.44145159999142,0.3118185875937342,1.8138778164982796,0.33853807106556477,0.28509910412190365,1.8695617274230443,1.758193905573515,7389184,6.896565198898315,7.206890439987182
39.425,42.907921905527026,35.94207809447297,37.25699999999999,41.29154842578447,33.22245157421551,0.3160248318687081,1.8140311151742936,0.35318402935857274,0.2788656343788435,1.8626209586173805,1.7654412717312067,7553024,6.856891202926636,7.140298700332641
40.247,42.60680952621181,37.88719047378819,37.309000000000005,40.320154097684146,34.29784590231586,0.2931660708039999,1.8097581520676613,0.32794252961794335,0.2583896119900565,1.8529569796254486,1.766559324509874,7716864,6.892582035064697,7.287836170196533
40.172,42.82027793103367,37.52372206896632,37.782,41.839792010441144,33.72420798955885,0.299309017136693,1.7997730106115342,0.3195447121587689,0.2790733221146171,1.8418171637298755,1.7577288574931929,7880704,6.91587462425232,7.279474925994873
40.06399999999999,43.74443801741042,36.38356198258957,37.03,40.57633895729103,33.483661042708974,0.30803708732128143,1.8009437665343284,0.33920092112266226,0.2768732535199006,1.8656840059338793,1.7362035271347775,8044544,6.960524940490723,7.2543378353118895
41.111000000000004,42.71752699946189,39.50447300053812,37.391000000000005,41.71854999971116,33.06345000028885,0.30639832727611066,1.8230304956436156,0.33745777813874056,0.27533887641348076,1.882907541441532,1.7631534498456993,8208384,6.885547494888305,7.428900527954101
39.846999999999994,42.23387682966675,37.46012317033324,38.272000000000006,41.488827008093544,35.05517299190647,0.31190734058618547,1.8248649850487708,0.3441692221532503,0.27964545901912063,1.8824299587478697,1.767300011349672,8372224,6.9621758460998535,7.204029560089111
42.052,44.66915417963864,39.43484582036136,38.199,42.11731711325155,34.280682886748444,0.292559147067368,1.8245845958590508,0.3261017528592126,0.2590165412755234,1.876478864326857,1.7726903273912444,8536064,6.957518529891968,7.55197286605835
40.267,43.45104789536841,37.082952104631595,37.53699999999999,40.592552486867135,34.48144751313285,0.29418072700500486,1.8216720223426819,0.3218110760365003,0.26655037797350944,1.8565237323652968,1.786820312320067,8699904,7.013131475448608,7.273001003265381
41.511,45.003453149292056,38.01854685070795,38.69699999999999,41.80681687563752,35.587183124362454,0.3071989385411143,1.8183713465929032,0.33810226398694326,0.27629561309528533,1.857210325512316,1.7795323676734904,8863744,6.949441766738891,7.479346370697021
41.96,44.99559219922571,38.92440780077429,38.037,42.0759653378062,33.998034662193795,0.32051618620753286,1.828809678554535,0.3577231971040324,0.28330917531103333,1.86958900511404,1.7880303519950298,9027584,7.065598011016846,7.544173049926758
41.67799999999999,45.86798758948042,37.48801241051956,37.778999999999996,42.144946518224884,33.41305348177511,0.32286840826272967,1.8177224203944207,0.3567358255335156,0.2890009909919437,1.8675310210283838,1.7679138197604576,9191424,7.103105354309082,7.4824361324310305
41.842,45.68728230433085,37.99671769566915,38.709999999999994,43.382485419987944,34.03751458001204,0.3138857077807188,1.810494090616703,0.34312490711143356,0.284646508450004,1.8535751084412815,1.7674130727921247,9355264,7.024255847930908,7.5144659042358395
41.357000000000006,44.810525879445535,37.90347412055448,40.398999999999994,45.27015273831564,35.52784726168435,0.3083685262128711,1.8221157655119895,0.3398808221928308,0.2768562302329114,1.8916588291155756,1.7525727019084034,9519104,7.137389278411865,7.430646467208862
41.519,43.758359060088395,39.2796409399116,38.919,41.84394256353864,35.994057436461354,0.31694207340478897,1.8323396638035774,0.3474749222523694,0.2864092245572085,1.8824275891777387,1.782251738429416,9682944,7.152383804321289,7.443100500106811
42.482,45.75571593147603,39.208284068523966,40.009,44.99658147803121,35.02141852196879,0.29710862841457125,1.814626994729042,0.3312885512974803,0.2629287055316622,1.8631147732792697,1.7661392161788145,9846784,7.241603708267212,7.610390520095825
42.562,45.50970351290627,39.614296487093725,38.467999999999996,41.308217597297784,35.62778240270221,0.2988716704770923,1.8095664441585542,0.3186829698071269,0.2790603711470577,1.8767597179805984,1.74237317033651,10010624,7.322135925292969,7.622326040267945
42.203,46.06686865718803,38.339131342811974,40.623999999999995,43.984524363845615,37.263475636154375,0.313352327235043,1.7892391964793206,0.3540986638591087,0.27260599061097734,1.8461613473180778,1.7323170456405634,10174464,7.261607074737549,7.575644874572754
43.00600000000001,44.935259961747,41.076740038253014,40.133,42.83858330124948,37.42741669875053,0.31402781456708906,1.7997823536396027,0.36090432261797933,0.2671513065161988,1.8625048199321128,1.7370598873470926,10338304,7.370091581344605,7.697333288192749
41.975,44.0707635839951,39.8792364160049,39.55800000000001,42.18736798489676,36.928632015103254,0.29171827957034113,1.8152748733758926,0.3247214604331437,0.25871509870753856,1.876056666470673,1.754493080281112,10502144,7.344257020950318,7.542595243453979
43.20899999999999,46.07920713538238,40.338792864617595,39.218999999999994,42.5952329599718,35.842767040028185,0.30397317502647636,1.8072801977396011,0.3344450235634368,0.2735013264895159,1.865414424786093,1.7491459706931092,10665984,7.3986763000488285,7.720088529586792
42.204,44.97642565274526,39.43157434725474,39.741,43.298461032815396,36.1835389671846,0.3072015425190329,1.8099197372794151,0.34043691737177384,0.273966167666292,1.8630691681564067,1.7567703064024236,10829824,7.300287199020386,7.559528017044068
42.968999999999994,46.36459552950583,39.57340447049416,40.875,44.596309581316774,37.153690418683226,0.27974698711186646,1.8068392381072045,0.32857078229258635,0.2309231919311466,1.8573124782371884,1.7563659979772206,10993664,7.282428312301636,7.686862277984619
43.626999999999995,47.26895565596287,39.98504434403712,39.386,42.30433582714533,36.467664172854676,0.2897587152197957,1.811933933198452,0.3081243426542743,0.27139308778531707,1.8735319651961309,1.7503359012007733,11157504,7.298088836669922,7.794378614425659
43.331,46.556772620629054,40.10522737937095,40.223,43.51742878205008,36.928571217949916,0.3000080896541476,1.8050232142210008,0.3335105181100644,0.2665056611982308,1.8585635847560664,1.751482843685935,11321344,7.401567029953003,7.732923889160157
43.754,45.844087079525636,41.66391292047436,39.178999999999995,42.50750251614746,35.85049748385253,0.2909036034718156,1.8039293110370636,0.3125408708606087,0.2692663360830225,1.8504815065510292,1.757377115523098,11485184,7.4262782573699955,7.803149652481079
42.561,45.7901901461512,39.3318098538488,41.08800000000001,43.088738863520184,39.08726113647983,0.2955528911203146,1.815091425180435,0.33413336171265207,0.2569724205279771,1.8855006974743664,1.7446821528865037,11649024,7.4114306449890135,7.627612924575805
43.842,46.42847172804962,41.255528271950375,39.915,42.99700016223231,36.83299983776769,0.31364829242229464,1.8214014306664468,0.34764969073448676,0.2796468941101025,1.8884876051159263,1.7543152562169673,11812864,7.484418678283691,7.8214866638183596
44.476,47.758271164910056,41.19372883508994,40.195,43.18393710204815,37.20606289795185,0.2991111077368259,1.797012957930565,0.3326342169705506,0.2655879985031012,1.8547559939898077,1.7392699218713221,11976704,7.527919101715088,7.923739719390869
44.620999999999995,46.59646678028257,42.64553321971742,41.04100000000001,43.74708000620825,38.33491999379177,0.3131416169926524,1.8138789236545563,0.3590540895257103,0.26722914445959456,1.8725690792295224,1.7551887680795901,12140544,7.478114986419678,7.95084776878357
43.730000000000004,48.2088547643343,39.25114523566571,41.81099999999999,44.67890672791148,38.943093272088504,0.2764097463339567,1.8039281874895097,0.3095289924948307,0.24329050017308274,1.8560259170540436,1.7518304579249757,12304384,7.403990650177002,7.803522729873658
45.486000000000004,48.458582042602025,42.513417957397984,41.256,45.1514953471927,37.3605046528073,0.290535412915051,1.8201269119977952,0.32374610528673714,0.2573247205433648,1.8730439780946415,1.7672098459009489,12468224,7.5868268489837645,8.090019845962525
43.32299999999999,46.09563791361223,40.55036208638776,41.027,45.908329839295845,36.14567016070416,0.28335098046809437,1.8265974640846252,0.3063553346641185,0.2603466262720702,1.8709876084455443,1.782207319723706,12632064,7.46258692741394,7.758321857452392
44.528000000000006,47.3213306284792,41.73466937152081,41.075,44.63640491941032,37.51359508058969,0.2757197557017207,1.8148123174905777,0.3047791502551522,0.24666036114828924,1.8674730865148417,1.7621515484663137,12795904,7.501285743713379,7.933495426177979
43.913,47.10060427280426,40.72539572719573,40.564,44.045612270198966,37.082387729801034,0.30633460488170383,1.811441135406494,0.3482850824756842,0.2643841272877235,1.8735932664839918,1.7492890043289964,12959744,7.420461893081665,7.849141025543213
46.696999999999996,50.11357738094719,43.2804226190528,42.528,46.003205893181004,39.05279410681899,0.31243337485939265,1.8233561724424363,0.35043577551315613,0.2744309742056292,1.8592296202996925,1.78748272458518,13123584,7.541913938522339,8.294332599639892
44.81,47.37919831854219,42.24080168145782,41.105000000000004,44.917301798126694,37.292698201873314,0.30223205480724574,1.8103291422128678,0.33681635239092766,0.2676477572235638,1.8543082844599161,1.7663499999658194,13287424,7.562324380874633,7.990613842010498
45.676,47.93273303693636,43.41926696306364,44.153,47.58175210535845,40.72424789464155,0.2979051435366273,1.8188714623451232,0.3136118942500286,0.28219839282322595,1.8714706057672807,1.7662723189229657,13451264,7.578539896011352,8.13603892326355
46.23700000000001,49.087358047684546,43.38664195231547,43.214999999999996,47.414883926967505,39.01511607303249,0.29593274369835854,1.808299420773983,0.34305173524893107,0.248813752147786,1.852389654106178,1.7642091874417882,13615104,7.715590143203736,8.231820058822631
45.658,48.07978364021231,43.23621635978769,42.109,45.70666160165183,38.51133839834817,0.29473789874464273,1.8294105112552643,0.34170125898755654,0.24777453850172895,1.8784467459640048,1.7803742765465238,13778944,7.680810260772705,8.122738933563232
46.783,48.47347360227837,45.092526397721635,41.289,45.01823169030834,37.55976830969166,0.2916659519076347,1.8249897241592408,0.3192301530441446,0.26410175077112485,1.8922268341597608,1.7577526141587207,13942784,7.738663530349731,8.29819588661194
46.967,50.39922682816856,43.53477317183144,40.69,44.1500635832308,37.22993641676919,0.3086918802931905,1.8203948259353637,0.337440859421004,0.279942901165377,1.8671154728327632,1.7736741790379642,14106624,7.711254644393921,8.345011520385743
46.345000000000006,50.23859538216287,42.45140461783714,41.974999999999994,45.5100056577041,38.43999434229589,0.3176390016451478,1.8169268906116485,0.35861721970358656,0.27666078358670904,1.8666040179372294,1.7672497632860675,14270464,7.650074768066406,8.228238296508788
43.258,45.765631551883175,40.75036844811683,42.232000000000006,45.650045640420856,38.81395435957916,0.3046203155070543,1.8129693761467933,0.3555624839911993,0.25367814702290936,1.8631029132752943,1.7628358390182923,14434304,7.726341819763183,7.748994922637939
45.59499999999999,47.27654244668399,43.91345755331599,40.510999999999996,43.69577142036913,37.326228579630865,0.31534458734095094,1.8240074396133423,0.35828652146140516,0.2724026532204967,1.8678958176964606,1.780119061530224,14598144,7.766599988937378,8.142019844055175
45.410999999999994,48.7173739957845,42.10462600421549,41.974000000000004,45.68120433750286,38.266795662497145,0.28539549112319945,1.8213983938097953,0.30564184147320045,0.26514914077319846,1.8595836121918647,1.7832131754277258,14761984,7.754704809188842,8.12083535194397
46.30499999999999,49.4211715292968,43.188828470703186,41.592999999999996,44.894430144649434,38.29156985535056,0.30140885449945926,1.80781282633543,0.31521557562093766,0.28760213337798085,1.8613918104036336,1.7542338422672266,14925824,7.767944240570069,8.248758506774902
45.509,48.5641905014254,42.4538094985746,41.789,45.61800104465904,37.959998955340964,0.2928984140977263,1.7970105856657028,0.3304239492663269,0.25537287892912575,1.8436977516373556,1.75032341969405,15089664,7.825251770019531,8.129171419143677
46.647000000000006,49.107146540350804,44.18685345964921,42.277,47.030647126154825,37.52335287384518,0.3053979631513357,1.8068090856075287,0.3590480178932142,0.2517479084094572,1.849523983170844,1.7640941880442134,15253504,7.817019128799439,8.308391904830932
47.059000000000005,50.37685005688925,43.741149943110756,42.47699999999999,45.40917683641351,39.54482316358647,0.2984288828447461,1.791066226363182,0.33678663569228035,0.2600711299972119,1.824158230866617,1.757974221859747,15417344,7.82188048362732,8.370399951934814
45.266000000000005,49.03560263157804,41.496397368421974,43.513999999999996,47.8429518361839,39.18504816381609,0.285461407341063,1.801982781291008,0.30852170578113036,0.26240110890099566,1.84619010669313,1.757775455888886,15581184,7.835033655166626,8.082899713516236
46.028000000000006,50.18795624976995,41.868043750230065,41.829,45.541068022006066,38.116931977993936,0.28736985716968777,1.8147576808929444,0.3123968550534614,0.26234285928591417,1.8631245296019892,1.7663908321838997,15745024,7.829030847549438,8.198699426651
45.638,50.42278379866844,40.853216201331556,41.532000000000004,45.47061092264774,37.59338907735227,0.2805960411205888,1.81336552798748,0.32396912146722184,0.23722296077395572,1.8661457977055826,1.7605852582693775,15908864,7.766913890838623,8.144917821884155
46.436,50.57483606826847,42.29716393173153,42.482,46.8329258784769,38.1310741215231,0.30384410414844754,1.7977852284908296,0.3244207566562693,0.2832674516406258,1.8534107613303248,1.7421596956513343,16072704,7.935750150680542,8.293596124649047
46.617,49.79067310856049,43.443326891439504,42.851,47.53235760223463,38.169642397765365,0.27613798566162584,1.8105244904756546,0.31322267811975607,0.2390532932034956,1.8978534201909725,1.7231955607603366,16236544,7.9185950756073,8.313129806518555
46.477000000000004,49.13910461853024,43.81489538146977,42.636,46.184946886049445,39.08705311395056,0.2874413276091218,1.813984528183937,0.33521756334662794,0.2396650918716156,1.8613783837471392,1.766590672620735,16400384,7.838686227798462,8.2786856174469
46.425,49.21695719881233,43.63304280118766,44.594,48.00071454630411,41.18728545369589,0.2717553170397878,1.806693036854267,0.3052529311901888,0.23825770288938675,1.8556655333395886,1.7577205403689455,16564224,7.993298053741455,8.289649295806885
46.31099999999999,49.8300039784007,42.79199602159929,43.15500000000001,47.53457360938255,38.77542639061747,0.28939682003110645,1.8156665295362473,0.32595633286644593,0.25283730719576697,1.8625997822622975,1.768733276810197,16728064,7.915732574462891,8.264101123809814
46.187,49.26995004824924,43.10404995175075,41.063,45.42241980084506,36.70358019915494,0.3044595612213016,1.826708121597767,0.3398981962722678,0.26902092617033535,1.855678881881777,1.7977373613137568,16891904,7.861509895324707,8.255299377441407
46.933,50.65537303342908,43.21062696657092,42.858,47.18892784516205,38.527072154837946,0.3037936218082905,1.797057144343853,0.35116941235987015,0.25641783125671086,1.8402177543063345,1.7538965343813715,17055744,7.856316089630127,8.364905643463135
46.364,50.38475913230325,42.34324086769674,41.844,45.750129030126885,37.93787096987312,0.3157060058787465,1.8191910624504088,0.3626766593367394,0.2687353524207535,1.8577987441863668,1.7805833807144509,17219584,7.861264371871949,8.29299454689026
44.495,47.91971093670692,41.070289063293075,42.784000000000006,46.47556660511497,39.09243339488504,0.29785054828971624,1.8338366061449052,0.3287807758789631,0.2669203207004694,1.8978792018497472,1.7697940104400631,17383424,7.951915502548218,8.0028235912323
45.258,49.47529012518703,41.040709874812975,43.599000000000004,48.222672674400734,38.975327325599274,0.29587385449558495,1.815392179787159,0.3279367732640944,0.2638109357270755,1.8657120283836741,1.765072331190644,17547264,7.805636596679688,8.119235467910766
46.801,49.37170204418949,44.230297955810514,42.581999999999994,47.20293020938425,37.96106979061574,0.3090614819899201,1.816687986254692,0.3520805799885963,0.2660423839912439,1.8580003056980676,1.7753756668113165,17711104,7.836050939559937,8.366559648513794
46.157,49.68691798771586,42.627082012284134,41.861,45.65812641348691,38.06387358651308,0.26574447341263296,1.8203038036823274,0.2995556906713617,0.23193325615390423,1.864354993749514,1.7762526136151406,17874944,7.9131382465362545,8.252873182296753
46.34,49.59101215008496,43.08898784991505,43.082,46.74278079103352,39.421219208966484,0.28764219116419554,1.8134439289569855,0.3245679262257483,0.25071645610264276,1.8655377240982252,1.7613501338157458,18038784,7.985246562957764,8.291829872131348
46.55499999999999,48.88382481092931,44.22617518907067,41.577999999999996,45.22225794915782,37.93374205084217,0.29114607740193604,1.827241525053978,0.31831785932208,0.2639742954817921,1.8754808767731044,1.7790021733348516,18202624,8.012830209732055,8.296760034561157
46.37400000000001,49.34000809169497,43.40799190830505,42.632000000000005,47.28330906304881,37.9806909369512,0.29555360656231644,1.8350331708788872,0.3421644351238575,0.24894277800077533,1.8828518875757005,1.7872144541820738,18366464,7.998906564712525,8.303804159164429
47.911,51.22078382979916,44.60121617020084,44.264,48.14235068037949,40.38564931962052,0.28145247157663106,1.834347739815712,0.31542509398193486,0.2474798491713273,1.8812168262006805,1.7874786534307434,18530304,8.017144918441772,8.556465435028077
45.892999999999994,48.539265481768595,43.24673451823139,42.642999999999994,45.472307512448936,39.81369248755105,0.277967331930995,1.8190244138240814,0.31222871998537094,0.243705943876619,1.8555991512467125,1.7824496764014504,18694144,8.12805609703064,8.218822956085205
46.992999999999995,49.52400395100442,44.46199604899557,43.332,46.453790511869755,40.210209488130246,0.3071849325671792,1.8079517483711243,0.3369450378532366,0.27742482728112183,1.8589808382654123,1.7569226584768363,18857984,8.022188091278077,8.403340244293213
46.205,49.96814828302048,42.441851716979514,42.696000000000005,46.527616369105864,38.864383630894146,0.2814666096121073,1.8131725549697877,0.32096809398431514,0.24196512523989944,1.8584815375169137,1.7678635724226617,19021824,8.012183570861817,8.266368913650513
46.86299999999999,49.901318778535256,43.82468122146473,43.848,48.60316519166264,39.09283480833736,0.2957775007933378,1.8230384930968284,0.3357754917665852,0.2557795098200904,1.8643021905553585,1.7817747956382983,19185664,8.01859645843506,8.377943897247315
48.652,50.90525897313203,46.398741026867974,44.379999999999995,48.13015999658681,40.62984000341318,0.2969703571870923,1.8056308940052985,0.33464809966340847,0.25929261471077614,1.848701454358506,1.762560333652091,19349504,8.1528329372406,8.658349609375
48.227999999999994,51.39021378151446,45.06578621848553,43.309000000000005,47.293849934439194,39.324150065560815,0.27439888305962085,1.8128580704331398,0.304261422460455,0.2445363436587867,1.8460766877082695,1.7796394531580102,19513344,8.0633873462677,8.595680236816406
47.101000000000006,50.47335955971484,43.728640440285176,43.306,46.85784233884332,39.754157661156675,0.29567917734384536,1.816623105108738,0.3508052149656457,0.240553139722045,1.859147186362472,1.774099023855004,19677184,8.118413162231445,8.403403520584106
45.622,48.313106835486096,42.930893164513904,43.892999999999994,47.39051926370677,40.395480736293216,0.2810726135969162,1.8164184346795083,0.32144609684808817,0.24069913034574425,1.8749073403589271,1.7579295290000894,19841024,8.081597948074341,8.18224220275879
47.114,50.2543891478605,43.973610852139494,41.557,45.665878314090115,37.44812168590989,0.28413484767079356,1.812412965297699,0.3028249639765864,0.2654447313650007,1.8487729803883133,1.7760529502070848,20004864,8.147312355041503,8.433487939834595
46.75,50.43219771332284,43.06780228667716,42.751,46.925820834479005,38.57617916552099,0.2913577238097787,1.812384667992592,0.3355575772256323,0.2471578703939251,1.8576907832142129,1.767078552770971,20168704,8.046432161331177,8.372681427001954
45.824000000000005,48.0136355861193,43.63436441388071,41.992000000000004,44.92588752340645,39.05811247659356,0.2729097669944167,1.8127316266298295,0.3093667885215325,0.23645274546730094,1.8692568859430787,1.7562063673165802,20332544,8.028202009201049,8.220039367675781
47.016000000000005,51.56372294670641,42.4682770532936,42.928000000000004,46.78018846890959,39.075811531090416,0.2709287166595459,1.8042536526918411,0.30162963930996445,0.24022779400912733,1.849591717761159,1.7589155876225233,20496384,8.099996662139892,8.426243543624878
46.427,50.24429236501476,42.60970763498524,41.834,46.67908039148991,36.988919608510095,0.3058869348838925,1.8149616137146949,0.34732384597269905,0.264450023795086,1.8638675822960933,1.7660556451332965,20660224,8.040553045272826,8.313755130767822
47.049,49.677856975949815,44.420143024050184,44.076,47.88746218661552,40.26453781338448,0.277788482233882,1.8013302117586136,0.3136759098833109,0.24190105458445305,1.8515232836207443,1.751137139896483,20824064,7.998895359039307,8.436748552322388
46.651,49.62709626860423,43.67490373139578,42.678999999999995,47.250073068766234,38.107926931233756,0.28052452448755505,1.8188953399658203,0.31941419639358826,0.24163485258152184,1.8710806292621684,1.7667100506694722,20987904,8.041866350173951,8.371522760391235
48.496,51.31433000196925,45.67766999803075,42.92999999999999,46.68375545287648,39.1762445471235,0.2802607910707593,1.7987093940377235,0.3241243098148487,0.2363972723266699,1.8590883937036649,1.738330394371782,21151744,8.073561525344848,8.675811815261842
45.907,49.74138143642491,42.072618563575084,42.726000000000006,47.010997549590904,38.44100245040911,0.2791802313178778,1.8250168696045876,0.3091741892530378,0.24918627338271776,1.8654524790186826,1.7845812601904927,21315584,8.02730917930603,8.250175666809081
46.94800000000001,50.283118588596224,43.61288141140379,44.012,48.38866265549448,39.63533734450552,0.28907694574445486,1.8196133643388748,0.32262825723016464,0.2555256342587451,1.8465478386901117,1.7926788899876378,21479424,8.099390077590943,8.417170524597168
46.87,52.65699749438342,41.08300250561658,43.689,49.26464247419075,38.11335752580925,0.31188256070017817,1.8209754317998885,0.34192125031879383,0.2818438710815625,1.8626999110593003,1.7792509525404767,21643264,8.051317691802979,8.418206024169923
48.297000000000004,50.51750016888088,46.07649983111913,45.413000000000004,51.317864181333896,39.50813581866611,0.30040465518832205,1.8115571454167365,0.3482530978783736,0.2525562124982705,1.8618033840373456,1.7613109067961275,21807104,8.090350484848022,8.630736780166625
47.641000000000005,51.524249798815426,43.757750201184585,43.992,48.88796936264924,39.09603063735076,0.26374251712113617,1.7963910654187203,0.3032249012504239,0.2242601329918484,1.8379174731544101,1.7548646576830305,21970944,8.121614837646485,8.550870656967163
46.471,50.480781664879025,42.46121833512097,44.099000000000004,49.55203484309426,38.645965156905746,0.28390613589435815,1.8147097185254097,0.3187347540328176,0.2490775177558987,1.8698357702072188,1.7595836668436007,22134784,8.062482643127442,8.366696166992188
47.674,51.84127776851987,43.506722231480126,44.617000000000004,48.356526841727444,40.877473158272565,0.2939163392409682,1.8017270937561989,0.3376887576155605,0.25014392086637594,1.8546222881982197,1.748831899314178,22298624,8.166884422302246,8.541958475112915
48.657999999999994,52.12363933495682,45.19236066504317,41.428,45.07946217288362,37.77653782711637,0.2723481446504593,1.7937139824032784,0.3090386844543721,0.23565760484654655,1.8472002074652267,1.74022775734133,22462464,8.225511169433593,8.710717296600341
48.538,50.8108211544246,46.26517884557539,43.842,48.80884769245041,38.875152307549584,0.27847932539880277,1.797039918601513,0.3080101538969799,0.24894849690062562,1.8497365447250878,1.744343292477938,22626304,8.262192916870116,8.679678058624267
47.558,51.57762386300012,43.53837613699988,43.894,47.7586893794974,40.0293106205026,0.2730751348659396,1.7997066751122475,0.3190602039293322,0.22709006580254695,1.8482482199789494,1.7511651302455455,22790144,8.279080820083617,8.545838356018066
49.705,52.98910185591129,46.42089814408871,44.798,49.610990338656414,39.98500966134359,0.27160307858139277,1.7730990514159202,0.29653375011354066,0.24667240704924487,1.8122548413273953,1.733943261504445,22953984,8.360538244247437,8.883279418945312
48.554,52.72835072795758,44.37964927204242,43.757,48.85826072652633,38.655739273473664,0.29499657824635506,1.7995304718613625,0.33924319532549185,0.25074996116721826,1.8375168232833756,1.7615441204393494,23117824,8.299423503875733,8.70260124206543
48.182,52.86964077121957,43.49435922878043,44.754000000000005,49.794696777232296,39.71330322276771,0.2852825144305825,1.7875946819782258,0.3172792720674307,0.25328575679373433,1.8479622712555914,1.7272270927008602,23281664,8.254485940933227,8.65597324371338
47.253,50.5667744340857,43.9392255659143,44.333999999999996,48.58788575304979,40.0801142469502,0.3125663613900542,1.774359855055809,0.3448963342183131,0.28023638856179534,1.820540094012314,1.7281796160993042,23445504,8.3164541721344,8.485912370681763
49.339999999999996,51.83392461794658,46.846075382053414,44.923,49.425346166167145,40.42065383383286,0.2557874366641045,1.7942305833101273,0.273615252948594,0.23795962037961496,1.8430891946733596,1.745371971946895,23609344,8.299543142318726,8.813369846343994
49.705,53.25653276769341,46.15346723230659,43.115,48.154984622992416,38.07501537700759,0.2814741229638457,1.7865928754210472,0.32487881259104684,0.2380694333366446,1.8341692838837735,1.7390164669583208,23773184,8.39969367980957,8.873766803741455
48.218,51.20444203024268,45.231557969757326,45.629,48.75000448573852,42.507995514261474,0.2793468343093991,1.7877279624342919,0.3204208707390628,0.23827279787973543,1.8283516769813208,1.747104247887263,23937024,8.35159192085266,8.641471481323242
48.74,51.697299443749316,45.78270055625069,44.30499999999999,48.891820794406506,39.71817920559348,0.29118551313877106,1.7983787477016449,0.3388800131884614,0.2434910130890807,1.851665823762007,1.7450916716412828,24100864,8.38079342842102,8.747972202301025
48.105000000000004,50.187288404616424,46.02271159538358,44.788,48.93914152974817,40.63685847025182,0.29595709443092344,1.7917288824915887,0.3346427378879797,0.25727145097386717,1.8417839647094878,1.7416738002736896,24264704,8.268564367294312,8.633661985397339
50.013999999999996,52.848445977611846,47.179554022388146,44.87,50.21078833132338,39.529211668676616,0.28898669574409724,1.7780169367790222,0.32152797223818264,0.25644541925001185,1.8279217523156925,1.7281121212423518,24428544,8.360488939285279,8.94275188446045
48.410999999999994,52.627103532884355,44.19489646711563,43.289,48.24921864437446,38.328781355625544,0.2714176358655095,1.784254015982151,0.31786546875203897,0.22496980297898,1.8106680341940276,1.7578399977702743,24592384,8.398841619491577,8.690739631652832
47.29900000000001,50.348480119626956,44.24951988037306,45.164,49.61127602021732,40.716723979782685,0.28363706208765505,1.8063480734825135,0.32346151874086726,0.24381260543444283,1.8349911762178832,1.7777049707471437,24756224,8.356121349334718,8.516592884063721
49.370999999999995,52.983618025753614,45.758381974246376,45.348000000000006,48.75037505281238,41.94562494718763,0.27982630021870136,1.804005242884159,0.3130257923371229,0.24662680810027982,1.834147366152943,1.7738631196153751,24920064,8.42400770187378,8.843613243103027


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-starpilot-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.559,1.7495492062434268,1.368450793756573,1.6479999999999997,1.8083620902832085,1.4876379097167909,0.696846807665295,2.707952043414116,0.7821581165646151,0.611535498765975,2.7079902817241055,2.7079138051041265,16384
2.744,3.0887085725652907,2.3992914274347097,2.367,2.750302752403371,1.9836972475966288,0.14613614765306313,2.5980719178915024,0.16458843002562884,0.1276838652804974,2.637422998510293,2.5587208372727117,180224
2.75,3.1162239751845857,2.3837760248154143,2.9019999999999997,3.1691628716719444,2.634837128328055,0.12742085399933983,2.5180425316095354,0.14385433083285667,0.11098737716582298,2.5823959565336367,2.453689106685434,344064
3.069,3.2743022162569124,2.8636977837430875,2.9639999999999995,3.1958275220934733,2.7321724779065257,0.10871608469428282,2.4241189658641815,0.1185796061505856,0.09885256323798003,2.5215795591299237,2.3266583725984393,507904
2.988,3.3046954372895194,2.6713045627104806,3.332,3.576695729427385,3.0873042705726146,0.10042463525508835,2.3555653154850007,0.11185098944991721,0.08899828106025949,2.4408761898108713,2.27025444115913,671744
3.465,3.8196336137480484,3.1103663862519513,3.4799999999999995,3.7953410851760356,3.1646589148239634,0.10173959833983741,2.3416370123624803,0.1182530608040815,0.08522613587559331,2.4340150068012925,2.2492590179236682,835584
3.66,4.021275518129862,3.2987244818701384,3.2769999999999997,3.5683777616771737,2.9856222383228257,0.10310403992318443,2.301853322982788,0.11685589295238534,0.08935218689398351,2.4012160761459334,2.2024905698196426,999424
3.929,4.36602288269609,3.49197711730391,3.711,4.203472334248331,3.218527665751669,0.10173707480231915,2.2072891280055047,0.110598617010677,0.09287553259396131,2.3531906053868608,2.0613876506241486,1163264
4.274,4.873686584809098,3.674313415190902,3.8649999999999998,4.2009240985698995,3.5290759014300996,0.10605926143212448,2.1425011977553368,0.11570781446998105,0.09641070839426791,2.2691201899723192,2.0158822055383543,1327104
4.587,5.224480195770817,3.9495198042291824,4.101000000000001,4.485251219906978,3.716748780093024,0.10136362566198735,2.1470609605312347,0.11272193572930178,0.09000531559467292,2.3144565061438636,1.9796654149186057,1490944
4.718,5.3569804378852295,4.0790195621147705,4.3469999999999995,5.163076589542918,3.5309234104570817,0.11332061381803615,2.1024233520030977,0.13538411802963712,0.09125710960643518,2.2883884730822666,1.9164582309239286,1654784
5.216,6.075618520042466,4.356381479957534,4.83,5.597828105763263,4.062171894236737,0.12621374478977584,2.0731811583042146,0.1562819868927472,0.0961455026868045,2.2752314661546893,1.8711308504537398,1818624
5.724,6.655806846937712,4.792193153062288,5.072,5.990442159311081,4.1535578406889195,0.13066054287677004,2.0193310528993607,0.1534712042530985,0.10784988150044159,2.2431881442141037,1.7954739615846176,1982464
6.294,7.7071468430421515,4.880853156957848,5.663,6.502119181046411,4.823880818953589,0.14626447957836913,1.9701666742563249,0.1701917948820194,0.12233716427471884,2.1671158607239245,1.7732174877887252,2146304
6.095,7.124963591589528,5.065036408410472,5.968999999999999,6.79947516519159,5.1385248348084085,0.1495246415440407,1.945789684355259,0.17407191176207915,0.12497737132600223,2.137688266990337,1.7538911017201806,2310144
7.258,8.032994193526635,6.483005806473365,6.361999999999999,7.370482027603863,5.353517972396135,0.15777136391649638,1.9064447537064553,0.18693298562100819,0.12860974221198457,2.0882492749937476,1.724640232419163,2473984
6.841999999999999,7.3685700333289,6.315429966671098,6.357000000000001,7.140467293510075,5.573532706489927,0.15387370163160888,1.8810813590884208,0.18974356837891154,0.11800383488430623,2.0472943107165475,1.714868407460294,2637824
7.359999999999999,8.390048542545447,6.329951457454552,6.4510000000000005,7.301028823040725,5.600971176959276,0.1600478712158898,1.8617468386888505,0.18756613992283894,0.13252960250894064,2.0260676267413453,1.6974260506363557,2801664
7.728999999999999,8.505652431915331,6.952347568084667,7.057,7.848922344677811,6.26507765532219,0.1691685147169563,1.8704363018274308,0.2036367773046407,0.1347002521292719,2.0190845960823505,1.7217880075725114,2965504
8.031,9.280291399153937,6.7817086008460645,7.476000000000001,8.362523547346601,6.5894764526534,0.16682052139399778,1.8856696993112565,0.19656313577469461,0.13707790701330094,2.0245759845614506,1.7467634140610626,3129344
8.254999999999999,9.345378374693848,7.164621625306149,7.947,9.473230978587448,6.420769021412552,0.1868643118172056,1.8690822124481201,0.22528943806283935,0.14843918557157182,1.9919014043025949,1.7462630205936454,3293184
8.594,10.083195756104615,7.104804243895384,7.714999999999999,9.190637150521766,6.239362849478232,0.17389482970659928,1.8435667291283608,0.2087397557876442,0.13904990362555436,2.0213928045852843,1.6657406536714374,3457024
9.277,10.99829631382862,7.555703686171378,8.260000000000002,9.568762774531734,6.951237225468269,0.17720597293227908,1.8748274356126786,0.2169080440373873,0.13750390182717084,2.0215797069598533,1.7280751642655037,3620864
9.729,11.358984355753146,8.099015644246853,8.39,9.49627302235931,7.283726977640692,0.1882343783457246,1.858486832678318,0.23292546819983512,0.14354328849161407,1.9808199479753366,1.7361537173812993,3784704
10.248,11.831223294421857,8.664776705578142,9.399,10.852825642915958,7.94517435708404,0.19304211375614,1.843019573390484,0.24713874701962057,0.13894548049265942,1.9571039723941313,1.7289351743868366,3948544
10.079,12.268093191255229,7.889906808744772,9.145999999999997,10.810555195840616,7.481444804159379,0.19696808074497513,1.8276619374752046,0.2352444428850445,0.15869171860490575,1.970689933994291,1.6846339409561182,4112384
10.13,11.89440358195057,8.365596418049432,9.308,11.132438543771755,7.483561456228245,0.20186911329833995,1.820394404232502,0.2421404114708251,0.1615978151258548,1.9452040993145576,1.6955847091504463,4276224
10.998000000000001,13.334372401822964,8.661627598177038,9.765,11.407657907173615,8.122342092826386,0.20844919374212617,1.8578353703022004,0.2537617561254677,0.16313663135878465,1.9891712096350769,1.7264995309693238,4440064
11.880999999999998,14.26403357089236,9.497966429107636,10.361999999999998,12.286914543557712,8.437085456442285,0.2181048075875474,1.8527260094881057,0.26954123649728046,0.16666837867781434,1.984791295287666,1.7206607236885454,4603904
12.517,15.094999418153542,9.939000581846457,11.526999999999997,14.284723880304188,8.769276119695807,0.22562587604754497,1.8480953097343444,0.28010464030341853,0.1711471117916714,1.937820476292194,1.7583701431764949,4767744
12.795,15.074413301707262,10.515586698292738,11.507000000000001,14.510558056705415,8.503441943294588,0.25279648779994907,1.8500505611300468,0.3322077033627424,0.1733852722371557,1.9461715225637972,1.7539295996962965,4931584
13.172999999999998,15.75469730991067,10.591302690089327,13.139,15.821705537326077,10.456294462673922,0.23888317822582192,1.8269730508327484,0.3025155279952235,0.17525082845642032,1.9472536250081904,1.7066924766573064,5095424
13.131,15.77785643736112,10.48414356263888,12.104000000000001,14.65254154370691,9.555458456293092,0.26776348418659635,1.8139284685254098,0.3435341119065727,0.19199285646662,1.9306632289231733,1.6971937081276463,5259264
13.895000000000001,17.293044290470625,10.496955709529379,13.091999999999999,15.679785926231148,10.50421407376885,0.29882686223006905,1.7866712644696237,0.3800476890723026,0.21760603538783552,1.9016432875020008,1.6716992414372465,5423104
14.405000000000001,17.183392520865258,11.626607479134744,13.103,15.319533554900534,10.886466445099465,0.2808316556736827,1.7988591894507409,0.3472164071660061,0.21444690418135925,1.9140799920000988,1.683638386901383,5586944
14.088,16.05632314420168,12.119676855798316,13.257000000000001,16.36607076149772,10.147929238502282,0.3098824359166125,1.8182863548398018,0.39012750469728713,0.2296373671359379,1.9026848966460486,1.733887813033555,5750784
14.678,17.803456126711747,11.552543873288254,13.954999999999998,17.616571383982564,10.293428616017433,0.3035312329211996,1.810869899392128,0.39880194653854656,0.20826051930385264,1.9203035970697484,1.7014362017145075,5914624
14.781,18.202658808239068,11.359341191760933,13.351000000000003,16.68145477375088,10.020545226249126,0.28803655227853187,1.8268407866358758,0.381568606021389,0.19450449853567475,1.9254138902619307,1.728267683009821,6078464
15.634,18.763847280619295,12.504152719380704,13.970999999999998,16.77391080842755,11.168089191572445,0.296590616967943,1.8211111068725585,0.3925849328241877,0.20059630111169827,1.9015292332968428,1.7406929804482743,6242304
15.132,19.034121986816917,11.229878013183082,14.142,17.833443620048936,10.450556379951063,0.2816766828298568,1.8301508933305741,0.36336911060820964,0.19998425505150397,1.9028600897873815,1.7574416968737667,6406144
15.551000000000002,18.484170468963576,12.617829531036428,14.743,18.468079999140958,11.017920000859041,0.3093405367703073,1.8161942854523658,0.4021590317479117,0.21652204179270296,1.8768166185696535,1.7555719523350781,6569984
16.110000000000003,19.565771983218802,12.654228016781202,15.027000000000001,18.30603659631911,11.747963403680894,0.30585021548387076,1.8271240428090096,0.40420753037765467,0.20749290059008685,1.8948611666072548,1.7593869190107645,6733824
16.258999999999997,19.03054271119894,13.487457288801052,15.178000000000003,18.771045504860748,11.584954495139257,0.3311341187606255,1.824523001909256,0.42206195546516023,0.24020628205609074,1.8941933966651865,1.7548526071533255,6897664
17.915,21.178367126144405,14.651632873855593,16.813,20.474718312486637,13.151281687513361,0.2947690399570597,1.8118919447064399,0.36531475421273224,0.2242233257013872,1.8982971731607958,1.725486716252084,7061504
17.76,20.37787318256634,15.142126817433665,16.707,19.772276659618182,13.64172334038182,0.32602726138300364,1.8154315412044526,0.43406325498705695,0.21799126777895034,1.9022708295613204,1.7285922528475848,7225344
19.282,22.505162422218277,16.058837577781723,17.537,20.76944195616874,14.304558043831257,0.32022891413006516,1.7853623062372208,0.42531792634046117,0.21513990191966917,1.8650573015499126,1.705667310924529,7389184
20.610000000000003,24.79973030158267,16.420269698417336,18.937,23.531771049791274,14.342228950208728,0.30463457612527745,1.787461693584919,0.37182261316514,0.23744653908541488,1.8518315004222843,1.7230918867475538,7553024
18.958999999999996,21.709517951223003,16.20848204877699,17.248,20.649837150717243,13.84616284928276,0.3249798411503434,1.814718547463417,0.4027838192233808,0.247175863077306,1.8641700062794588,1.7652670886473754,7716864
19.269,22.734955712354097,15.8030442876459,17.891,21.43116510914392,14.350834890856076,0.34164650307761296,1.8270149871706962,0.4216541965612981,0.2616388095939278,1.895504079781484,1.7585258945599085,7880704
20.481,23.55823398525364,17.403766014746363,18.089999999999996,20.659719829086427,15.520280170913564,0.33574236786613865,1.8295840591192245,0.41787500989663917,0.2536097258356381,1.8896019704585414,1.7695661477799076,8044544
18.637,22.196741704112814,15.077258295887187,17.977999999999998,21.221192254554143,14.734807745445853,0.35530758456637457,1.8677562788128852,0.41679425938670256,0.2938209097460466,1.9226819287182824,1.812830628907488,8208384
21.06,25.113573731906204,17.006426268093794,19.442,23.578338477445964,15.305661522554036,0.3612375689256523,1.8320125430822372,0.44928341572036307,0.2731917221309415,1.8980158108233562,1.766009275341118,8372224
20.646,24.035658389867628,17.256341610132374,20.048000000000002,24.028805948548612,16.06719405145139,0.3452200832466284,1.8157577365636826,0.4022099913855571,0.2882301751076997,1.887500371025992,1.744015102101373,8536064
20.055,23.766798081792704,16.343201918207296,19.464,23.648780042009374,15.279219957990623,0.3691423123081525,1.8443118661642075,0.42932961819549426,0.3089550064208107,1.9140227442011857,1.7746009881272293,8699904
22.006000000000004,26.764859527239697,17.24714047276031,20.200000000000003,23.905482424732305,16.4945175752677,0.39514991293350854,1.8532505258917809,0.48117784783651546,0.3091219780305016,1.9175610556082539,1.7889399961753079,8863744
22.851,27.149012214966355,18.552987785033643,21.150000000000002,24.689757053810332,17.610242946189672,0.33344130729221627,1.843660418689251,0.4030779057997166,0.26380470878471596,1.927818056497334,1.7595027808811678,9027584
22.250999999999998,25.77893268076362,18.723067319236375,21.259,24.75377452777715,17.76422547222285,0.38797778677609224,1.8474139377474785,0.49256355499502336,0.2833920185571611,1.9244167375202406,1.7704111379747165,9191424
23.075,26.846541462055004,19.303458537944994,22.217999999999996,25.456156265531355,18.979843734468638,0.4022579574336608,1.873038075864315,0.4778453601361926,0.32667055473112894,1.9278348372706051,1.818241314458025,9355264
23.909,28.069349624731075,19.748650375268923,21.493000000000002,25.675638043149327,17.310361956850677,0.3627639752709203,1.8574291869997979,0.4228401689326209,0.3026877816092197,1.9150913257658453,1.7997670482337504,9519104
23.895999999999997,27.91123648120506,19.880763518794936,21.219,25.323113668016518,17.114886331983485,0.3916002835457523,1.8492493644356727,0.47601041369417346,0.3071901533973312,1.8878921276480118,1.8106066012233335,9682944
24.141,27.91414842008633,20.367851579913665,22.314,26.272181905875474,18.355818094124526,0.40761007058123744,1.8596693068742751,0.5074309657943774,0.30778917536809747,1.9164083118521558,1.8029303018963945,9846784
22.601000000000006,26.502590573086835,18.699409426913178,22.441999999999997,26.697788528580805,18.18621147141919,0.4257617407374911,1.8586340636014937,0.5538126056004545,0.2977108758745277,1.9088019581527884,1.808466169050199,10010624
25.008999999999997,29.39529330984602,20.622706690153972,23.269,27.526988844513333,19.011011155486663,0.4110627745795581,1.827559696137905,0.5352161481402689,0.2869094010188473,1.8868880841742024,1.7682313081016077,10174464
24.832,29.36187152135687,20.30212847864313,22.903000000000002,28.054949242762397,17.751050757237607,0.37898556043704346,1.833305399119854,0.4547839729892808,0.3031871478848061,1.882140203526085,1.784470594713623,10338304
25.431,29.797910692926983,21.06408930707302,22.538000000000004,25.977336563932067,19.09866343606794,0.4106660327356722,1.849525734782219,0.5184314730388095,0.30290059243253487,1.9086084293004095,1.7904430402640283,10502144
26.566999999999997,31.11817578214685,22.015824217853144,24.571,28.712954731766153,20.42904526823385,0.3938628555172019,1.8231692284345626,0.5060080990118638,0.28171761202254003,1.9006227074705513,1.745715749398574,10665984
25.104999999999997,28.859083776369406,21.350916223630588,23.910000000000004,27.40884552388356,20.411154476116447,0.40131496882273093,1.8237470164895058,0.4976234250835829,0.30500651256187894,1.8977385137744922,1.7497555192045193,10829824
25.933000000000003,29.524016708398893,22.341983291601114,25.165,29.1661479602734,21.1638520397266,0.41355612855404617,1.8311997815966605,0.49112642015116814,0.3359858369569242,1.8686733199758727,1.7937262432174483,10993664
25.007,29.482690002669983,20.53130999733002,24.464999999999996,28.38843790571483,20.541562094285162,0.4498431074122588,1.8530929177999496,0.58466179163293,0.31502442319158763,1.918994391354815,1.787191444245084,11157504
25.409,29.882793580396843,20.935206419603155,25.845,31.829826229724635,19.860173770275363,0.43816998209804303,1.8786618784070015,0.5514375254198471,0.32490243877623887,1.9311630907914603,1.8261606660225427,11321344
25.098000000000003,27.80574740328562,22.390252596714387,24.121000000000002,27.287589490287623,20.954410509712382,0.4424724054833253,1.8691761285066604,0.5673568079622942,0.3175880030043564,1.9157247435627358,1.822627513450585,11485184
26.880000000000003,31.70022821036515,22.059771789634855,24.042,27.639576406415856,20.444423593584148,0.44939304155608023,1.8921583026647568,0.5703907392963888,0.3283953438157716,1.945314667755842,1.8390019375736717,11649024
25.857,30.47536562000022,21.23863437999978,25.209,28.69550670442493,21.72249329557507,0.4404392230841848,1.8836875304579734,0.5514853079581994,0.32939313821017024,1.9239860724825644,1.8433889884333825,11812864
26.287000000000006,29.933639686067167,22.640360313932845,24.644,27.74586460052659,21.542135399473405,0.441171720975803,1.8871710419654846,0.5841033019162896,0.2982401400353164,1.939101309923847,1.8352407740071222,11976704
25.972,30.508224862151348,21.435775137848655,24.766000000000002,28.827354946320256,20.704645053679748,0.4553905898498165,1.8919021114706993,0.576593391669008,0.334187788030625,1.941791796589217,1.8420124263521815,12140544
26.528000000000002,30.20251983257677,22.853480167423236,25.186,28.260261537345187,22.111738462654813,0.4391122007535563,1.878146331012249,0.5281615909723085,0.350062810534804,1.9303697237052129,1.8259229383192852,12304384
26.883,30.978172890123197,22.7878271098768,26.064999999999998,28.680057360747558,23.449942639252438,0.4549907192173931,1.8852243676781655,0.5491517879296341,0.36082965050515203,1.9431505076777116,1.8272982276786194,12468224
28.25,32.15457167945474,24.34542832054526,25.684999999999995,28.872259794870818,22.497740205129173,0.45596859126041334,1.9015490412712097,0.6110256761683945,0.3009115063524322,1.9602016440524022,1.8428964384900173,12632064
28.334000000000003,32.00278235931215,24.665217640687857,26.130000000000003,29.677909243484116,22.58209075651589,0.4457371846255329,1.88880498111248,0.5407477515066079,0.3507266177444579,1.9389002462356792,1.838709715989281,12795904
27.657999999999998,31.429367921590252,23.886632078409743,26.012999999999998,28.38976271428176,23.636237285718238,0.44841945875022154,1.8953290656208992,0.5733509149657097,0.3234880025347334,1.9560590517854688,1.8345990794563296,12959744
28.373999999999995,32.033904916797695,24.71409508320229,27.381999999999998,30.829366531136483,23.934633468863513,0.4605695295871959,1.8898266345262527,0.5892320909211285,0.33190696825326327,1.951334303475393,1.8283189655771124,13123584
27.591,31.49853234151683,23.68346765848317,26.276999999999997,29.477609473209746,23.07639052679025,0.43091996825403633,1.8989820450544357,0.5084989129849296,0.3533410235231431,1.9489210325215949,1.8490430575872765,13287424
28.264,32.519361794254394,24.008638205745605,27.24,31.74267920243048,22.737320797569517,0.45987762500428486,1.896002857387066,0.5990352293873997,0.32072002062116994,1.9624888984570936,1.8295168163170383,13451264
29.314,33.12058429566455,25.507415704335447,26.833,30.607747806145465,23.058252193854532,0.47206641083790196,1.9009242832660675,0.5662399463228991,0.37789287535290483,1.9540181181781378,1.8478304483539973,13615104
28.006,31.740014461675262,24.27198553832474,26.018,28.99836172301283,23.03763827698717,0.452324627712369,1.9120567366480827,0.5173268011038521,0.3873224543208859,1.976396138077069,1.8477173352190965,13778944
29.302000000000003,32.37373501461308,26.230264985386928,26.837,29.635324677373948,24.03867532262605,0.44618102061665715,1.9127287343144417,0.6009804901498529,0.2913815510834614,1.9814555321215328,1.8440019365073506,13942784
29.331,32.07290608883674,26.589093911163257,26.838000000000005,29.99486173279731,23.681138267202698,0.46525629572570326,1.9134706392884255,0.6082881760509062,0.3222244154005003,1.981376222599105,1.8455650559777461,14106624
30.147999999999996,33.41559177376856,26.88040822623143,26.796999999999997,29.298479762060847,24.295520237939147,0.44256171174347403,1.9187415942549706,0.5294069510318966,0.3557164724550514,1.9910911879604005,1.8463920005495407,14270464
29.678000000000004,32.661688321524224,26.69431167847579,28.758,32.023160945497175,25.492839054502824,0.4662344261796937,1.9186402544379235,0.5866230462238364,0.34584580613555094,2.0091138660751615,1.8281666428006853,14434304
30.484,34.35060626389603,26.617393736103974,29.250000000000007,33.25541133967537,25.24458866032464,0.4305462197090188,1.9029099181294442,0.5326611899130421,0.32843124950499547,1.9639544650763117,1.8418653711825768,14598144
30.075,33.46834127373007,26.68165872626993,28.619,31.684320374773247,25.553679625226753,0.4951908620902232,1.8943440929055213,0.6297656408408221,0.36061608333962436,1.967101873063416,1.8215863127476266,14761984
30.411,34.00320948720979,26.818790512790216,28.089,31.440457742535326,24.73754225746467,0.449021768487162,1.920921966433525,0.5424559869496777,0.35558755002464637,1.9805930926622646,1.8612508402047856,14925824
30.786,34.100493023073064,27.47150697692694,28.656,31.249565885031647,26.06243411496835,0.4535618096590042,1.9186406910419465,0.5588088054891205,0.34831481382888796,1.9810051633306833,1.8562762187532096,15089664
31.212,34.62391383244067,27.80008616755933,28.966,32.494561179857875,25.437438820142127,0.4638039402663708,1.9117562785744666,0.5848514794132381,0.34275640111950345,1.9595449554363453,1.863967601712588,15253504
30.140000000000004,32.55225620529827,27.727743794701738,29.15,33.67116135522721,24.62883864477278,0.4301223299983475,1.9027048110961915,0.5168264516425268,0.34341820835416814,1.9667245021591453,1.8386851200332377,15417344
30.163999999999998,34.28403446587525,26.04396553412474,30.203000000000003,34.369223829800795,26.036776170199207,0.4827670082863835,1.9149599179625512,0.611586376728693,0.35394763984407407,1.978967178901042,1.8509526570240604,15581184
31.089999999999996,35.2115943517042,26.968405648295793,29.610000000000003,34.54711049096534,24.67288950903467,0.48056875227226153,1.9104422822594642,0.5739126142485207,0.3872248902960024,1.967550299934083,1.8533342645848454,15745024
30.782000000000004,34.18576203633568,27.378237963664326,28.578000000000003,32.595088000031865,24.560911999968138,0.48034939190579784,1.9141576156020164,0.6421379794092208,0.3185608044023749,1.9881842382192962,1.8401309929847365,15908864
31.514999999999997,35.2858122467182,27.744187753281793,28.535000000000004,31.873368613559627,25.19663138644038,0.4994574815448788,1.9242988988757133,0.6161422015350436,0.38277276155471396,1.979304889035399,1.8692929087160275,16072704
30.644,34.34945867606157,26.938541323938423,29.133,32.26244419985402,26.003555800145975,0.4436168785724375,1.9276149973273278,0.5341236915823061,0.35311006556256885,1.9975215457259239,1.8577084489287317,16236544
31.887999999999998,35.380952332912656,28.39504766708734,29.321999999999996,31.755876742976106,26.888123257023885,0.46698634092592534,1.9224884063005447,0.5756932650214882,0.35827941683036246,1.978857069610877,1.8661197429902125,16400384
32.187999999999995,35.47676511779117,28.89923488220882,31.305,34.06899439217955,28.541005607820452,0.4629387881813778,1.9105967074632644,0.593211304408486,0.33266627195426957,1.9989228273179902,1.8222705876085386,16564224
32.413999999999994,35.58321504477055,29.244784955229445,31.128000000000004,33.68655740603959,28.56944259396042,0.4567210709262225,1.9166235864162444,0.591707612349232,0.321734529503213,2.0080009909950745,1.8252461818374142,16728064
31.407,33.864205933575775,28.949794066424225,29.755000000000003,32.575986529567274,26.93401347043273,0.443777679424319,1.907954965531826,0.5792704538826321,0.3082849049660059,1.9917961128534332,1.8241138182102188,16891904
30.626000000000005,33.99610444941993,27.255895550580075,30.170000000000005,33.65401205508822,26.68598794491179,0.45371617472006215,1.921136499941349,0.5543968947865912,0.35303545465353314,1.9929302222947027,1.8493427775879951,17055744
31.839999999999996,34.946551142344184,28.733448857655805,29.633,31.82921060010191,27.43678939989809,0.4753025006916788,1.9111919656395913,0.6105114599055929,0.3400935414777647,1.9738239213563016,1.848560009922881,17219584
32.08200000000001,35.53644583109941,28.627554168900613,28.626000000000005,32.41340069176738,24.838599308232627,0.45633417541782056,1.9087763279676437,0.5786318550442994,0.33403649579134176,1.9682847338999836,1.8492679220353039,17383424
32.318,34.27915170244425,30.356848297555743,30.339999999999996,32.87957082988445,27.800429170115546,0.4678116297142373,1.9181777387857437,0.5790840352485607,0.35653922417991396,1.9923899222069732,1.8439655553645142,17547264
32.150999999999996,36.023300220799,28.278699779200995,31.181,35.80157236714241,26.560427632857593,0.45206507854163647,1.9177861511707306,0.5353567466875576,0.3687734103957153,1.970518502133074,1.8650538002083872,17711104
31.366000000000003,35.563161421723024,27.168838578276983,29.413,32.85247975717259,25.973520242827416,0.444256138925751,1.9183805584907532,0.5294062083808377,0.35910606947066426,1.9842877676779218,1.8524733493035845,17874944
32.46300000000001,36.35713161051345,28.568868389486568,31.038999999999998,33.75619138081954,28.32180861918046,0.43086614434917764,1.923533296585083,0.514801707394678,0.34693058130367727,2.003075438166212,1.8439911550039538,18038784
33.32,37.00514314511662,29.634856854883385,31.791000000000004,35.68953677679203,27.892463223207972,0.40562271552367346,1.90993981808424,0.5027136242133323,0.3085318068340146,1.9865993461887717,1.8332802899797083,18202624
32.30200000000001,36.572680976144206,28.031319023855804,31.333999999999996,34.91273776630811,27.75526223369188,0.41953274980187405,1.907625176012516,0.5123212570232004,0.32674424258054763,1.9974761719582463,1.8177741800667857,18366464
33.919,38.52864304474869,29.309356955251303,32.388,36.82893863952205,27.947061360477942,0.44168620780110357,1.9188531577587127,0.5301864582495597,0.35318595735264746,1.9995864799668672,1.8381198355505581,18530304
34.10600000000001,39.78471851741219,28.427281482587826,32.285,37.81766707836284,26.75233292163716,0.41346941360582895,1.9272337436676026,0.45877857277832146,0.36816025443333644,1.9705094182197185,1.8839580691154867,18694144
34.028000000000006,37.78121142490002,30.27478857509999,31.85300000000001,35.16986011161159,28.536139888388426,0.43628691169950695,1.928971041738987,0.5080855081187119,0.36448831528030196,1.9887723587645303,1.8691697247134436,18857984
33.065000000000005,36.771861880351096,29.358138119648917,30.726000000000006,34.26745224448955,27.184547755510465,0.4367723210818236,1.9467574909329415,0.5312572692560531,0.34228737290759415,2.0041847567828577,1.8893302250830253,19021824
34.480000000000004,38.21926998222916,30.74073001777085,31.651,35.78144174393006,27.52055825606994,0.4183155603706837,1.944067794084549,0.5032341677450495,0.33339695299631783,2.0210391767071045,1.8670964114619935,19185664
33.501999999999995,36.597667294784756,30.406332705215235,31.278000000000002,34.80800793200242,27.747992067997583,0.42799811350802575,1.9385539263486862,0.5421433061479524,0.31385292086809913,2.0148942816462516,1.862213571051121,19349504
33.80499999999999,36.95155764288531,30.658442357114676,30.915000000000003,34.55814218772751,27.27185781227249,0.47684363913204936,1.9513049140572547,0.6201736260113911,0.33351365225270757,2.0171374541329294,1.8854723739815802,19513344
33.859,36.28932693273971,31.42867306726029,31.26,35.20855923090942,27.31144076909058,0.45048696433918334,1.9318104103207587,0.5429487780813573,0.35802515059700935,2.006731591167729,1.8568892294737886,19677184
35.721000000000004,37.74303585527063,33.69896414472938,33.08,36.16766254632853,29.992337453671464,0.4471762007723251,1.8943925559520722,0.5589014398631589,0.3354509616814914,1.96630377083672,1.8224813410674245,19841024
32.787,34.58078398922501,30.993216010774987,32.727000000000004,35.773197793972024,29.680802206027984,0.42403461065971193,1.932574601471424,0.507685894424384,0.3403833268950398,1.9858804099880594,1.8792687929547887,20004864
35.016,39.18331856233718,30.848681437662822,34.158,37.173456184394,31.142543815606004,0.4369654166408711,1.913332736492157,0.544536855223252,0.32939397805849013,1.994030574055209,1.8326348989291052,20168704
34.509,39.31209577252005,29.705904227479948,32.756,35.618904818536585,29.893095181463416,0.4892409895029333,1.9330143600702285,0.5984288807609539,0.38005309824491273,1.9836325827320367,1.8823961374084204,20332544
33.922000000000004,37.47927086401921,30.36472913598079,33.073,36.903600605649196,29.2423993943508,0.4621587436646223,1.9333300709724426,0.572130713223337,0.3521867741059076,2.003404248672153,1.8632558932727321,20496384
33.864000000000004,37.3515727949392,30.376427205060807,32.009,36.363904017311974,27.654095982688023,0.4435311757648984,1.943814617395401,0.5496924624203092,0.3373698891094877,2.005806199058361,1.8818230357324408,20660224
34.653000000000006,37.04162324362802,32.264376756371995,32.742000000000004,37.8561622969945,27.62783770300551,0.46501676119450064,1.9663531944155692,0.5658306074925018,0.3642029148964995,2.0204699322853106,1.9122364565458276,20824064
34.272999999999996,37.85580909343492,30.69019090656507,32.107,35.68914195698607,28.52485804301393,0.4343947070961197,1.9521957606077194,0.5577304527600957,0.3110589614321437,2.00864798298571,1.8957435382297287,20987904
34.232,37.65130928697595,30.812690713024047,32.164,34.323084065060925,30.004915934939078,0.45444721273250044,1.9497805401682853,0.5380879948160426,0.3708064306489583,2.031231786004709,1.8683292943318617,21151744
35.674,38.31480745227667,33.03319254772333,33.111000000000004,34.88554473034635,31.336455269653655,0.4834474892665943,1.959438608586788,0.5875547390772533,0.37934023945593526,2.058997834092575,1.859879383081001,21315584
36.816,39.831696271178515,33.80030372882149,33.247,37.20117766419264,29.292822335807355,0.4208815925651127,1.932002253830433,0.4941337524267167,0.3476294327035087,2.015381792952023,1.848622714708843,21479424
35.25200000000001,37.90577391651965,32.59822608348037,34.29600000000001,37.77389649069664,30.818103509303366,0.4565043326053354,1.93026871830225,0.5202228496794723,0.39278581553119846,2.020162272267289,1.8403751643372108,21643264
33.90400000000001,36.597136461451605,31.21086353854842,33.774,35.375207044700964,32.17279295529904,0.49358030263748437,1.9560075268149375,0.6324830656262921,0.3546775396486766,2.029909830789698,1.8821052228401771,21807104
36.12,38.63581000872482,33.60418999127518,33.108000000000004,36.613087160114574,29.602912839885438,0.4450783931132819,1.945791020989418,0.5464239268984532,0.3437328593281106,2.033746408266319,1.8578356337125173,21970944
35.239000000000004,37.91857627247295,32.55942372752706,33.201,36.765004629626624,29.636995370373377,0.4380989179636042,1.9532852262258529,0.5218033134773838,0.35439452244982456,2.04275768683302,1.8638127656186856,22134784
35.458000000000006,39.16085241401815,31.75514758598186,33.587,36.662116420560366,30.511883579439637,0.46325414768523626,1.9717218682169915,0.5269191565746554,0.39958913879581714,2.07109961056256,1.8723441258714233,22298624
36.496,40.25965035570522,32.732349644294786,34.336,37.67007618389262,31.001923816107375,0.44508296387890967,1.9689847931265831,0.4969771126190367,0.3931888151387826,2.0575212942429624,1.880448292010204,22462464
36.279999999999994,39.50868394241368,33.051316057586305,33.655,36.74823859409519,30.56176140590481,0.4239254756106271,1.9507565468549728,0.516311703668966,0.3315392475522882,2.042392132691579,1.8591209610183665,22626304
35.39699999999999,40.330921462690696,30.463078537309286,35.092999999999996,39.36290409728368,30.82309590271631,0.4673721076713667,1.9574885800480843,0.5541184836480485,0.38062573169468494,2.036671275490638,1.8783058846055307,22790144
37.117999999999995,41.339281322063236,32.896718677936754,35.699,39.78341782877315,31.614582171226846,0.46890108839919165,1.9591365680098534,0.5532577019737316,0.3845444748246517,2.020697290350783,1.8975758456689236,22953984
36.67,40.581191634272095,32.75880836572791,34.126,39.16520668359614,29.086793316403856,0.45714266863134173,1.9566386014223098,0.523994224250598,0.39029111301208536,2.019059059049624,1.8942181437949956,23117824
36.095,38.94740337259652,33.24259662740348,33.79,37.96548081063726,29.61451918936274,0.4416436458213461,1.9766150906682014,0.5322303516525938,0.35105693999009835,2.0319686837625714,1.9212614975738314,23281664
35.23800000000001,38.7259185770313,31.750081422968716,34.326,37.644783512071854,31.007216487928144,0.5007675477614005,1.9806255295872688,0.596592001682676,0.4049430938401251,2.060520377412838,1.9007306817616996,23445504
37.69499999999999,41.09849012044988,34.291509879550105,35.491,38.79070135012246,32.19129864987754,0.4255843694425291,1.9405131757259368,0.5097997727321418,0.3413689661529164,1.983630563498495,1.8973957879533787,23609344
36.760999999999996,40.44097133141007,33.08102866858992,36.419000000000004,39.900271175878146,32.93772882412186,0.41181618993480995,1.9493536874651909,0.52372385810829,0.29990852176132987,2.0067509266803243,1.8919564482500573,23773184
38.567,41.56722015858836,35.56677984141164,36.423,39.37300355931989,33.47299644068011,0.47411906955142813,1.9593830093741418,0.5721706225315556,0.37606751657130066,2.0272393731087335,1.89152664563955,23937024
36.108999999999995,39.1205525896122,33.09744741038779,33.92399999999999,37.44599999999999,30.401999999999994,0.42824612441990106,1.9665845304727554,0.5134027477068683,0.3430895011329338,2.0265513733557343,1.9066176875897765,24100864
38.493,41.92275232341929,35.063247676580716,34.454,38.56117713277624,30.346822867223768,0.4400756109298931,1.9635570779442788,0.5141914688810947,0.36595975297869154,2.0305129116487524,1.8966012442398055,24264704
36.476,41.534083036091836,31.417916963908162,35.113,38.60575836553289,31.620241634467106,0.47191496296889246,1.990119245648384,0.6156546645981609,0.32817526133962405,2.0668757292720787,1.9133627620246891,24428544
37.687,41.006298269212934,34.36770173078706,36.013,39.31873153779916,32.70726846220084,0.45270985168301403,1.9789108499884605,0.5533176268091725,0.35210207655685555,2.0436623898448585,1.9141593101320624,24592384
38.507999999999996,41.439135616105126,35.576864383894865,36.102,40.453008618699805,31.75099138130019,0.4544078105439742,1.9539024248719215,0.5254805520241096,0.3833350690638388,2.0357617157207466,1.8720431340230963,24756224
37.691,41.80206664990973,33.57993335009027,34.577,37.83891370210801,31.315086297891987,0.4104960647722085,1.9781144082546234,0.4914324643718908,0.3295596651725262,2.0541309651673068,1.9020978513419398,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-starpilot-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.5469999999999997,1.7482486024796193,1.34575139752038,1.5070000000000001,1.6460719238379913,1.367928076162009,0.7213296206047138,2.707719154159228,0.7840143950115624,0.6586448461978652,2.7079128859012562,2.7075254224172,16384
2.992,3.2580375913287445,2.7259624086712555,3.0300000000000002,3.395950816367446,2.6640491836325544,0.18170878123491996,2.507627700765928,0.2001458110170536,0.16327175145278633,2.536951781455401,2.4783036200764545,180224
3.8830000000000005,4.426287216856793,3.3397127831432076,3.393,3.684377761677174,3.101622238322826,0.18738107793033118,2.4245555500189466,0.21053318897686452,0.16422896688379784,2.463687994161659,2.3854231058762343,344064
5.049,5.868432120434634,4.229567879565367,4.546,5.147252027023611,3.94474797297639,0.18541372778515017,2.357742269833883,0.21378540635869123,0.1570420492116091,2.4136894894740206,2.301795050193745,507904
5.879,6.809864651815719,4.94813534818428,5.273999999999999,6.207511649632718,4.340488350367281,0.19861525663485124,2.314298708240191,0.23676822103242315,0.16046229223727934,2.3731549908703213,2.2554424256100605,671744
6.87,7.698275316546376,6.041724683453624,6.142,7.256448742652617,5.027551257347383,0.20135672905792784,2.287265304724375,0.2281087487334732,0.17460470938238248,2.3459893129895515,2.228541296459199,835584
8.135000000000002,9.607557299394493,6.662442700605509,7.414999999999999,8.600329068233796,6.2296709317662025,0.22349248820294934,2.222282497088115,0.26664097930467734,0.18034399710122131,2.2837875157113157,2.1607774784649143,999424
8.537,9.23801426519009,7.8359857348099125,8.440000000000001,9.617132108134003,7.262867891866,0.22888275962322946,2.191333210468292,0.2520210601981077,0.2057444590483512,2.2580994712431135,2.1245669496934703,1163264
9.915,11.376760924364856,8.453239075635143,9.004000000000001,10.11449718594871,7.893502814051293,0.2448841734478871,2.1721421808004377,0.28863418625452547,0.20113416064124873,2.2343258181197596,2.109958543481116,1327104
10.879999999999999,12.39998684204831,9.360013157951688,10.191999999999998,11.173995926671795,9.210004073328202,0.24529565026362737,2.142602758606275,0.28304961267037626,0.20754168785687846,2.218731674994661,2.0664738422178885,1490944
12.396,13.678506920059304,11.113493079940698,10.97,12.243585489867092,9.69641451013291,0.28691073233882586,2.1097457731763525,0.3534742514053173,0.22034721327233445,2.1938762798898837,2.0256152664628213,1654784
12.889,15.013746808445655,10.764253191554344,12.099,13.755619751180095,10.442380248819905,0.2750286374241114,2.091448411345482,0.31053277745730334,0.23952449739091944,2.154653909109594,2.0282429135813698,1818624
13.775,15.458521606632953,12.091478393367048,13.372,14.619948716895049,12.12405128310495,0.3117059415827194,2.0528359204530715,0.3544077622240388,0.2690041209414,2.1034476159504187,2.0022242249557243,1982464
15.072999999999999,17.218423268261997,12.927576731738,13.668000000000001,15.549668408620393,11.786331591379609,0.33574596438556903,2.042910828193029,0.40505187350101346,0.2664400552701246,2.083039918677341,2.0027817377087165,2146304
15.584,18.460769716192104,12.707230283807895,15.481000000000003,17.06047744523308,13.90152255476693,0.36225357198466857,2.037391299009323,0.45072299711826674,0.2737841468510704,2.088944643304846,1.9858379547138003,2310144
17.666999999999998,19.052056316544565,16.28194368345543,16.291999999999998,19.442843696535896,13.1411563034641,0.3981071943417191,2.013251914580663,0.4972719725716359,0.2989424161118023,2.0518117521766084,1.974692076984718,2473984
18.568999999999996,20.50025580905275,16.63774419094724,17.341,19.419482379044865,15.262517620955137,0.4312309165174762,2.0003231222430866,0.5676942528565957,0.2947675801783567,2.0607136750151125,1.9399325694710605,2637824
18.608,20.87902972239467,16.33697027760533,17.778,19.77647842119949,15.77952157880051,0.46324626840651034,1.9838003451625508,0.6153281334509197,0.3111644033621009,2.054437843198262,1.9131628471268396,2801664
19.278,21.046478442051246,17.50952155794875,17.43,19.117524814632365,15.742475185367633,0.45365076052645836,1.9937461897730828,0.588025143974923,0.3192763770779937,2.062060910033158,1.9254314695130075,2965504
19.784,22.60590786525712,16.96209213474288,19.404999999999998,21.932062523959388,16.877937476040607,0.4853932167092959,1.975621084868908,0.6191679779811481,0.3516184554374438,2.034911033348146,1.91633113638967,3129344
21.007,23.08608657828384,18.927913421716163,18.794999999999998,20.29254632649544,17.297453673504556,0.5304514221847059,1.9783959090709686,0.7088211648707363,0.35208167949867536,2.0278457127278484,1.9289461054140888,3293184
20.101999999999997,20.858092586923053,19.34590741307694,19.393,20.868879737648026,17.917120262351975,0.599763194223245,1.9709505801399547,0.8102874995156597,0.38923888893083025,2.0529372607406926,1.8889638995392168,3457024
20.582,22.413724870170192,18.75027512982981,20.015,21.511477530736762,18.51852246926324,0.5794488552957773,1.969629323979219,0.7056805868483531,0.45321712374320144,2.04327302580869,1.8959856221497482,3620864
21.178,23.05353085818389,19.30246914181611,20.937,22.719487307107684,19.154512692892318,0.5637272355457148,1.9787515223026275,0.6736683540801791,0.45378611701125043,2.0617899216125615,1.8957131229926936,3784704
20.519,22.365301438010597,18.6726985619894,20.176000000000005,22.767413513895463,17.58458648610455,0.6063854196419318,1.9770825455586116,0.6863550322097831,0.5264158070740805,2.0470379275588138,1.9071271635584095,3948544
22.160999999999994,24.600239430642258,19.72176056935773,20.681999999999995,24.23208394266952,17.13191605733047,0.6005479558060567,1.9921037470300995,0.7040576954028496,0.4970382162092638,2.0487864604848918,1.935421033575307,4112384
22.268000000000004,25.416398958200823,19.119601041799186,20.171,22.812028019540875,17.529971980459123,0.6780736909558376,1.9748153537511821,0.8700896650144241,0.48605771689725114,2.034218026175059,1.9154126813273054,4276224
22.183,24.625351530799772,19.740648469200227,20.027000000000005,21.916550475642293,18.137449524357717,0.7265714434285958,1.967334759235382,0.8584344229824912,0.5947084638747004,2.0064879945626766,1.9281815239080873,4440064
22.425999999999995,25.711815576078482,19.140184423921507,20.095999999999997,21.852577353833297,18.339422646166696,0.6792225360870361,1.9682372803489367,0.8205830948404292,0.5378619773336429,2.018634387529583,1.9178401731682904,4603904
21.634999999999998,25.684180781343308,17.585819218656688,21.223,24.327799671476406,18.118200328523592,0.733940922965606,1.9671130498250324,0.8528132572517781,0.6150685886794338,2.0013051280554235,1.9329209715946414,4767744
21.639,24.61644672496419,18.661553275035807,21.268,23.599710959788972,18.93628904021103,0.7821333693961303,1.9722966949145,0.9747765226997045,0.5894902160925561,2.016738436262636,1.927854953566364,4931584
22.744999999999997,25.499270320792785,19.99072967920721,20.892000000000003,22.77028006431416,19.013719935685845,0.8191894895086685,1.9904713993271195,1.0032150420136108,0.6351639370037263,2.049102659724255,1.931840138929984,5095424
21.139999999999997,23.934165349438,18.345834650561994,19.671,21.9032699209549,17.438730079045097,0.8145639739930628,2.0067572275797527,0.9899006600102199,0.6392272879759057,2.058342971029806,1.9551714841296994,5259264
21.828000000000003,24.676827127082305,18.9791728729177,20.055,23.5066438112876,16.6033561887124,0.774707094579935,2.0066173424323397,0.9826155396140492,0.5667986495458208,2.0636783553453073,1.9495563295193719,5423104
22.231,24.49932294878838,19.962677051211625,21.462,24.08650681081227,18.83749318918773,0.7670620518426101,1.9713029349843663,0.9575258868829563,0.576598216802264,2.028817467912102,1.9137884020566307,5586944
23.031,25.160973943502594,20.901026056497404,21.198,23.944673624586656,18.451326375413345,0.7892352582265934,1.9961901714404422,1.037518925594566,0.5409515908586207,2.0604640717331666,1.931916271147718,5750784
24.255999999999997,27.262227536298603,21.24977246370139,22.772000000000002,24.735373627203952,20.808626372796052,0.7419456186393896,2.0002816523114837,0.9915660212917672,0.4923252159870119,2.056347686965327,1.9442156176576404,5914624
22.445999999999998,24.50236669881614,20.389633301183856,21.406,24.522726487839442,18.289273512160555,0.7738833876947562,2.0074443871776264,1.0134983902850536,0.5342683851044586,2.063048987234246,1.9518397871210065,6078464
22.254,24.710050488080405,19.797949511919597,20.694,22.647065283087073,18.740934716912925,0.7414589196443557,1.9978002235293388,0.8869450065172905,0.595972832771421,2.0622716000869827,1.933328846971695,6242304
22.747999999999998,24.726670260553785,20.76932973944621,21.844,24.75667643242431,18.931323567575692,0.7305844182769456,1.9903288821379346,0.9124191496376486,0.5487496869162427,2.0535611101162874,1.927096654159582,6406144
22.511000000000003,25.62283370378303,19.399166296216976,21.752000000000002,24.768924924488513,18.735075075511492,0.729941205183665,2.005102991561095,0.9506160504139732,0.5092663599533568,2.064137928205889,1.9460680549163007,6569984
23.436999999999998,25.42066857110758,21.453331428892415,21.625,24.36964660748884,18.88035339251116,0.6731343418359756,1.985573577880859,0.7750804322526244,0.5711882514193269,2.0533104897159085,1.9178366660458095,6733824
24.452,26.46412226268684,22.439877737313164,23.229000000000003,25.508808983226448,20.949191016773558,0.7210066784173251,1.9782902856667839,0.882936365017954,0.5590769918166962,2.02927148201343,1.9273090893201377,6897664
24.214999999999996,27.015108033630128,21.414891966369865,23.569,26.53878265197977,20.59921734802023,0.7215853795409204,1.990756306052208,0.8652863305673617,0.5778844285144791,2.031783643893982,1.949728968210434,7061504
23.874000000000002,25.9348163431029,21.813183656897106,23.35,25.362063617284505,21.337936382715498,0.7663628701120614,1.9845519264539082,0.8851823252953881,0.6475434149287347,2.0200151406858717,1.9490887122219445,7225344
26.107999999999997,29.163964005023615,23.05203599497638,22.823999999999998,24.02313468801465,21.624865311985346,0.7446252062916756,1.9976234927773475,0.8316618354376071,0.6575885771457441,2.035074695178298,1.960172290376397,7389184
24.386,26.525402720387163,22.246597279612836,21.536,23.077792463336102,19.9942075366639,0.7103890273720026,1.9671654934684433,0.8676864963329902,0.553091558411015,2.009664526606173,1.9246664603307138,7553024
22.906,24.77319147384514,21.038808526154856,23.291,25.628175432011897,20.953824567988104,0.8094451872011025,1.9803310041626294,0.9760275178954936,0.6428628565067114,2.0277313092649183,1.9329306990603403,7716864
24.034,26.0397427551907,22.028257244809296,22.182,24.536012744230582,19.827987255769415,0.7243789214640854,1.969609631597996,0.8511766925831694,0.5975811503450015,2.0254876348604394,1.9137316283355528,7880704
24.734,27.450943871337795,22.017056128662208,23.211000000000002,25.586337660207494,20.83566233979251,0.7440486655881007,1.979048067331314,0.8650108493081149,0.6230864818680865,2.0255188333873493,1.9325773012752785,8044544
24.11,25.974526749606987,22.24547325039301,22.11,24.66797576219948,19.55202423780052,0.8259490897258122,1.9904709006349246,1.0203077189271994,0.631590460524425,2.0358366576324527,1.9451051436373967,8208384
24.832,26.799047533741877,22.864952466258124,23.439999999999998,25.517175967509733,21.362824032490263,0.7253278060505788,1.9881443306803708,0.8717806877181858,0.5788749243829717,2.038142535993286,1.9381461253674555,8372224
24.455000000000002,27.58960763094841,21.320392369051593,23.004,26.08675590989621,19.921244090103794,0.7629604358226061,1.9871399094661075,0.8806575331184574,0.6452633385267548,2.028394697923609,1.945885121008606,8536064
25.066000000000003,27.378813005843753,22.753186994156252,23.073999999999998,25.31864785656904,20.829352143430956,0.7124474152922631,1.9950116048256556,0.8469334777458879,0.5779613528386383,2.034534560935086,1.9554886487162253,8699904
24.05,26.045424766810314,22.054575233189688,24.329,27.362876892690277,21.295123107309724,0.7015497107058764,1.9923362096150719,0.87464742092548,0.5284520004862727,2.04892366142248,1.9357487578076638,8863744
25.184,27.926977214633766,22.441022785366236,22.837000000000007,25.596036244778244,20.07796375522177,0.6846614951888721,2.0007314940293632,0.8384494755089517,0.5308735148687925,2.053201459578169,1.9482615284805576,9027584
26.287,29.071338521085394,23.502661478914604,21.421,24.20312311014448,18.638876889855517,0.7017254582295815,1.9928913484017052,0.8786790840519527,0.5247718324072104,2.036605164736058,1.9491775320673526,9191424
25.156000000000002,28.4324987410344,21.879501258965604,24.350999999999996,26.66822010175986,22.03377989824013,0.6918918509036303,1.9789879431327182,0.8632628941273416,0.5205208076799189,2.023899767781776,1.9340761184836606,9355264
24.584999999999997,26.79443544825369,22.375564551746304,23.068,25.303704810568696,20.832295189431306,0.7041563677291075,1.9960439314444858,0.8140506558616689,0.5942620795965461,2.0507605440906844,1.941327318798287,9519104
24.933999999999997,27.792395354040444,22.07560464595955,21.517,23.645426883874567,19.388573116125432,0.6881695394714674,2.0077191109458603,0.8157620670813384,0.5605770118615965,2.0511439571075356,1.964294264784185,9682944
26.512999999999998,28.39032815458566,24.635671845414336,24.761000000000003,26.613120136492235,22.90887986350777,0.669441417728861,1.999082631866137,0.7726867701895656,0.5661960652681565,2.042938941707984,1.95522632202429,9846784
25.480999999999998,27.464257169405922,23.497742830594074,24.528,26.133925278460985,22.922074721539012,0.7344514469305674,2.002176929016908,0.9307414347228145,0.5381614591383204,2.047947805531498,1.9564060525023175,10010624
25.359,27.87367075379661,22.844329246203394,23.987000000000002,25.742750836536896,22.231249163463108,0.6811476778239013,1.9997036596139275,0.8005307635604073,0.5617645920873953,2.0531724604726103,1.9462348587552447,10174464
25.976999999999997,27.891225953224954,24.06277404677504,22.957,26.029357563826192,19.88464243617381,0.6982103746384382,2.0085626900196076,0.8468129644814976,0.5496077847953788,2.066616877742478,1.950508502296737,10338304
26.004999999999995,29.561872924353633,22.448127075646358,25.052,27.430591179669175,22.673408820330824,0.6802580676972866,1.9703821311394372,0.7722095168131152,0.5883066185814579,2.03225723731825,1.9085070249606246,10502144
26.344000000000005,28.891674233492193,23.796325766507817,24.47,28.12732415845246,20.812675841547538,0.7123603008687496,1.9760245273510613,0.8998325806988092,0.5248880210386899,2.0378627672315495,1.9141862874705728,10665984
25.589000000000006,27.33260804081652,23.84539195918349,22.720999999999997,26.466884274774113,18.97511572522588,0.7235058943430583,1.982493623594443,0.8757863939665647,0.571225394719552,2.057532772682742,1.9074544745061441,10829824
25.872000000000003,28.55215969673451,23.191840303265497,24.285000000000004,27.456249753646034,21.113750246353973,0.7693630187461773,1.9875886897246045,1.0265739282086321,0.5121521092837225,2.0559699939024596,1.919207385546749,10993664
26.101,29.214928226533168,22.98707177346683,23.895,25.43437162504705,22.35562837495295,0.7115765954057375,1.9905379826823868,0.8880895610264173,0.5350636297850576,2.0539763498438033,1.9270996155209703,11157504
25.988,29.621603720825924,22.354396279174075,23.872000000000003,25.91461988632247,21.829380113677537,0.7369948964565992,2.00678738206625,0.8987296759794514,0.575260116933747,2.0815702935561746,1.9320044705763253,11321344
25.532,27.581911217589678,23.482088782410322,23.132000000000005,25.264481183973267,20.999518816026743,0.7803957508256039,2.011304108798504,0.9935818496794364,0.5672096519717713,2.095575925300128,1.9270322922968801,11485184
25.556,27.962957415493676,23.149042584506326,24.003,27.072094491865638,20.933905508134362,0.7349666293710471,2.002948679526647,0.9546703513134366,0.5152629074286575,2.051705410845627,1.9541919482076668,11649024
25.427,27.21563104076833,23.63836895923167,22.812,24.314463310700134,21.30953668929987,0.7283232091615596,2.011290216445923,0.8459415415901266,0.6107048767329926,2.059309723913285,1.9632707089785613,11812864
25.97,28.05659531294403,23.883404687055968,23.602,26.038016420305905,21.165983579694096,0.7451179881890615,2.0074441716074944,0.9296351028020496,0.5606008735760734,2.067694281581362,1.9471940616336267,11976704
26.598000000000003,29.611027713115167,23.584972286884838,24.113999999999997,27.86165846896432,20.366341531035676,0.7145537187655766,1.9943192626039188,0.8724287940092146,0.5566786435219386,2.042121979126244,1.9465165460815936,12140544
26.518,29.137598442509844,23.898401557490157,24.844,27.881986833414523,21.80601316658548,0.7503806038449208,1.9850439603130021,0.8742920639855346,0.626469143704307,2.0267114577927843,1.9433764628332197,12304384
26.174,28.13354178317279,24.214458216827207,24.740999999999996,27.85194342603654,21.63005657396345,0.7337956981112559,2.000836807489395,0.8951972592770485,0.5723941369454633,2.0510012251876217,1.950672389791168,12468224
28.004999999999995,30.07763720896832,25.93236279103167,24.692999999999998,27.485074676651752,21.900925323348243,0.6871279541403056,2.002063309649626,0.8100545714402876,0.5642013368403236,2.055081160736406,1.949045458562846,12632064
25.528,27.67233579459934,23.383664205400656,23.649,26.32925166728798,20.96874833271202,0.7940783583869537,2.0065052941441537,0.9762053777135108,0.6119513390603967,2.0800666102960577,1.9329439779922497,12795904
27.568,31.00125443275036,24.13474556724964,24.228,27.550928828608882,20.90507117139112,0.7180511546631655,2.01996461947759,0.8739882442956696,0.5621140650306614,2.0653426443303515,1.9745865946248282,12959744
26.122000000000003,27.90239770837867,24.34160229162134,24.417,26.621100950501134,22.21289904949887,0.7629662912338973,2.0047991002599397,0.8867391633523132,0.6391934191154813,2.080021933875497,1.9295762666443825,13123584
26.726999999999997,28.560832326032013,24.89316767396798,25.130999999999997,26.65830121456116,23.603698785438834,0.7714486425121625,1.986135954161485,0.9023689694790489,0.6405283155452761,2.066449076536642,1.905822831786328,13287424
27.238999999999994,29.12254161090218,25.35545838909781,25.45,28.165754038936516,22.734245961063483,0.7122024313857158,2.0005997533599533,0.819778507500895,0.6046263552705367,2.0559091854860947,1.945290321233812,13451264
28.212000000000007,30.829505682897373,25.59449431710264,25.422,28.357104086740367,22.486895913259634,0.6801356018831333,1.9943333819508553,0.7824715196125651,0.5777996841537014,2.050148339081699,1.9385184248200118,13615104
27.865000000000002,30.672088349161818,25.057911650838186,25.124000000000002,27.865234028681247,22.382765971318758,0.7089070837944745,2.007980364064376,0.8238114179070731,0.5940027496818759,2.0610533990627866,1.9549073290659653,13778944
27.367,29.669694291476837,25.064305708523165,25.266,27.54140413992767,22.990595860072325,0.611093849192063,1.9918240760763488,0.6831905168621127,0.5389971815220133,2.0531228470175202,1.9305253051351774,13942784
28.714999999999996,31.576965233890864,25.85303476610913,24.825000000000003,27.534081947819228,22.115918052180778,0.6430841996024051,2.000873072445393,0.8044617531323384,0.48170664607247193,2.051160415876104,1.9505857290146822,14106624
26.905,28.75975200498611,25.05024799501389,24.949999999999996,27.643432753940587,22.256567246059404,0.6124480317036312,2.007983929415544,0.7050087990556906,0.5198872643515717,2.0826767023844934,1.9332911564465944,14270464
26.721000000000004,28.56177945447031,24.880220545529696,24.074,26.977250592008897,21.170749407991106,0.6727211970835925,2.0073429718613625,0.7490485001391401,0.5963938940280448,2.071004050584716,1.9436818931380089,14434304
27.897999999999996,30.30573669656796,25.490263303432034,25.592000000000002,28.050401106410426,23.13359889358958,0.646658720076084,2.0144800662994387,0.7367784338743635,0.5565390062778046,2.0616093946201914,1.9673507379786859,14598144
27.315999999999995,30.649188263509874,23.982811736490117,26.558,29.250882470513705,23.865117529486295,0.6833278570324183,2.0077366530895233,0.7636625838147613,0.6029931302500753,2.0617335099789766,1.95373979620007,14761984
27.440000000000005,29.554492846996656,25.325507153003354,25.348,28.487231753152354,22.208768246847644,0.6058863560358684,2.0069308713078495,0.7206929471066468,0.49107976496509,2.0679598068523,1.9459019357633989,14925824
29.738999999999997,31.86568497902251,27.612315020977483,25.991000000000003,27.556857273189358,24.42514272681065,0.5665612865239381,2.00229341139396,0.6338737789201946,0.49924879412768164,2.058636171280827,1.945950651507093,15089664
28.175,30.383262891958292,25.96673710804171,25.823,27.488082880820052,24.15791711917995,0.6418272167444229,2.0108124653498334,0.7218037563584224,0.5618506771304234,2.066399818419307,1.9552251122803597,15253504
27.837,29.826080440806756,25.847919559193244,25.775,28.638823493164338,22.91117650683566,0.6902058009058237,2.0051824207107223,0.7773742045653359,0.6030373972463116,2.0694385969805937,1.940926244440851,15417344
29.238999999999997,31.383819106591506,27.09418089340849,25.903999999999996,27.706981974396857,24.101018025603135,0.6747499391436577,2.0176372388998667,0.8028344613459256,0.5466654169413897,2.062232431461293,1.9730420463384402,15581184
28.381999999999998,30.99836694674122,25.765633053258775,25.264999999999997,28.164135215887658,22.365864784112336,0.6298904007921615,2.009557193517685,0.7169727521028135,0.5428080494815095,2.0705972125529657,1.9485171744824044,15745024
29.344,32.307876515646356,26.380123484353643,26.743000000000002,29.49284017717394,23.993159822826065,0.6352138917893171,2.0220314989487327,0.728555828214681,0.5418719553639532,2.0810030546425797,1.9630599432548856,15908864
28.026,31.08170679221682,24.97029320778318,26.044,28.784445949111202,23.3035540508888,0.6246725305914879,2.0118734235564864,0.7311456629446799,0.5181993982382959,2.080107716456285,1.9436391306566876,16072704
27.741000000000003,29.896098373624746,25.58590162637526,26.796000000000003,28.786804862360952,24.805195137639053,0.6412936691194773,2.0296969667077063,0.7881011112917956,0.49448622694715894,2.0887971052436236,1.9705968281717887,16236544
27.889,30.988456242633536,24.789543757366463,25.932,29.01968780805314,22.84431219194686,0.6305015871922175,2.0274997676412263,0.7278323037828516,0.5331708706015834,2.0937947346077386,1.9612048006747143,16400384
28.552999999999997,32.883914568540916,24.222085431459075,26.142000000000003,28.513395369819214,23.77060463018079,0.6305308607717355,2.0251928786436713,0.7090187243316545,0.5520429972118165,2.0898963299204585,1.960489427366884,16564224
29.276,31.39515643594332,27.15684356405668,24.925,27.01450831536991,22.835491684630092,0.7068695968637864,2.0201405336459475,0.8321146262633141,0.5816245674642586,2.0897808495868553,1.9505002177050397,16728064
29.046000000000003,32.46405266196997,25.627947338030033,25.509000000000004,28.300173409159672,22.717826590840335,0.6508336334178846,2.0183430234591166,0.7312534556822448,0.5704138111535244,2.090266638914828,1.9464194080034056,16891904
26.803999999999995,29.980898487518914,23.627101512481076,24.520999999999997,26.998722542981756,22.043277457018238,0.6442574026683967,2.036321325600147,0.74422274116063,0.5442920641761634,2.1114919679346635,1.9611506832656302,17055744
28.304000000000002,30.585807178531965,26.02219282146804,25.184000000000005,27.65094223685923,22.71705776314078,0.57594518798093,2.0242438485225045,0.6576581861373055,0.49423218982455447,2.0986044770676306,1.9498832199773783,17219584
28.128000000000004,30.98683822557346,25.269161774426546,26.081,29.055909914602456,23.106090085397543,0.6324853236476581,2.0187582080562914,0.7442759848608821,0.5206946624344341,2.0701154426750312,1.9674009734375515,17383424
27.976999999999997,30.729678877021435,25.22432112297856,26.239000000000004,28.63795581451598,23.84004418548403,0.5696682594716548,2.031500048438708,0.6307091278095579,0.5086273911337517,2.099369022796628,1.9636310740807879,17547264
29.031000000000006,31.274494818358185,26.787505181641826,27.117,29.307936101304648,24.926063898695354,0.6180888686329127,2.0064644878109292,0.6992242517354831,0.5369534855303423,2.0766893390618697,1.9362396365599885,17711104
29.958,32.249614278189064,27.66638572181093,25.281,27.808656820060826,22.753343179939172,0.6595414714266856,2.005547138055166,0.7357167281406856,0.5833662147126857,2.088868940886318,1.9222253352240142,17874944
28.29,30.527073981789606,26.052926018210393,25.541,27.524433638920144,23.557566361079857,0.641507992024223,2.029415593544642,0.7186514693087092,0.5643645147397369,2.100092422410714,1.9587387646785699,18038784
29.574000000000005,32.38933727997198,26.75866272002803,27.219000000000005,29.28664334448667,25.15135665551334,0.5763611727704604,2.0204486841956775,0.6756714307405042,0.4770509148004166,2.083614383067742,1.9572829853236133,18202624
29.494999999999997,33.19838021272459,25.791619787275412,27.783000000000005,30.054682416184097,25.511317583815913,0.5863281390319268,2.0081041400631277,0.6815432427038043,0.49111303536004935,2.072222515546445,1.94398576457981,18366464
29.839000000000006,32.538427531903764,27.13957246809625,26.785999999999994,28.848567332234268,24.72343266776572,0.5804427303373814,2.009555977086226,0.6568211842568763,0.5040642764178864,2.0768468219143457,1.9422651322581062,18530304
29.117,31.858390340684814,26.375609659315188,25.377999999999997,27.534537966278357,23.221462033721636,0.6502400090297064,2.0303308938940363,0.7506644200586767,0.549815598000736,2.0932723782246585,1.9673894095634143,18694144
29.874000000000002,31.472037546492576,28.27596245350743,25.703000000000003,28.6727105919601,22.733289408039905,0.6419516020764907,2.014026041328907,0.7538427314325565,0.5300604727204249,2.099473979967846,1.9285781026899675,18857984
29.353999999999996,30.977263379738478,27.730736620261514,26.954999999999995,30.675382372821367,23.234617627178622,0.6528031023840108,1.9964569623271626,0.7323395689428467,0.573266635825175,2.0580772139243355,1.9348367107299895,19021824
29.405,32.032566364528215,26.77743363547179,25.880000000000003,28.54062398696246,23.219376013037547,0.625597532838583,2.0144382879137988,0.7422043732609179,0.5089906924162481,2.08689509474238,1.9419814810852174,19185664
29.898999999999994,33.23742313076098,26.560576869239004,25.302,28.227777845291744,22.376222154708255,0.6390696043769519,2.0228378658493362,0.757500515630871,0.5206386931230329,2.093803980664282,1.9518717510343906,19349504
29.720000000000006,32.7132223438963,26.726777656103717,24.93,28.23274734122972,21.627252658770278,0.6568900456031164,2.0242740506927173,0.753699892548176,0.5600801986580567,2.088292022790615,1.960256078594819,19513344
31.490999999999993,34.17491672747125,28.80708327252874,25.759000000000004,28.170329301443502,23.347670698556506,0.6362170290201903,2.037762796382109,0.7244698804398808,0.5479641776004998,2.08692895783671,1.988596634927508,19677184
28.847,31.434953052124403,26.2590469478756,26.141000000000002,29.402111620291464,22.87988837970854,0.666625419134895,2.0511260082324347,0.7732773342361493,0.5599735040336408,2.106167001086364,1.9960850153785055,19841024
29.035999999999994,30.670969112858092,27.401030887141896,25.726999999999997,27.960007165237045,23.49399283476295,0.5983113061636687,2.0393742119272553,0.7076843628872868,0.4889382494400506,2.112903247267716,1.965845176586795,20004864
28.949,30.89049143701434,27.007508562985663,26.692,28.64288082670367,24.74111917329633,0.5999941146622101,2.0369638582070673,0.6657693654473065,0.5342188638771137,2.098014665211767,1.9759130512023675,20168704
30.351999999999997,33.71773855193774,26.98626144806225,28.715000000000003,30.66883852966411,26.761161470335896,0.6182275895029306,2.0282517840464904,0.7134147483224824,0.5230404306833787,2.098641409354828,1.9578621587381528,20332544
29.625,31.75287805101702,27.49712194898298,26.363,27.99722183316709,24.72877816683291,0.6250714648514986,2.0269522354006764,0.6995777264037643,0.5505652032992329,2.0878226501554793,1.9660818206458734,20496384
29.814999999999998,32.56411349347385,27.065886506526148,27.216,29.538038759366433,24.89396124063357,0.62274081086119,2.027478233973185,0.7152964215920671,0.530185200130313,2.0705506220191428,1.9844058459272276,20660224
29.217999999999996,31.918517728140287,26.517482271859706,25.976999999999997,29.87861774139907,22.075382258600925,0.6520189369718233,2.0220922713478404,0.7399421295515778,0.5640957443920689,2.077207112354135,1.966977430341546,20824064
29.55,31.920172989467225,27.179827010532776,26.560000000000002,28.962078266834787,24.157921733165217,0.6304058469831945,2.0215419014294946,0.7224593679521929,0.538352326014196,2.0720000619407095,1.9710837409182798,20987904
30.193,32.70793558565622,27.67806441434378,25.990999999999996,28.045927979273237,23.936072020726755,0.622850468258063,2.013132693370183,0.7384002093362905,0.5073007271798355,2.06767556789138,1.958589818848986,21151744
30.825,32.360840160954254,29.28915983904574,27.436,30.305707999082834,24.566292000917166,0.5736114680767058,2.0270497649908066,0.6415320490654381,0.5056908870879735,2.077745038277476,1.976354491704137,21315584
30.734999999999996,33.48042255399783,27.98957744600216,28.276,31.63896060042338,24.91303939957662,0.5671816013753413,2.0185636654496193,0.6370788483396668,0.4972843544110159,2.0645390796348995,1.9725882512643391,21479424
30.588,32.908455989671,28.267544010329004,27.314999999999998,29.69071989089623,24.939280109103766,0.5588194879392783,2.028149500489235,0.62684426194867,0.49079471392988644,2.0754500740638453,1.9808489269146248,21643264
29.819999999999993,31.134275465798545,28.50572453420144,26.976,28.936827376389875,25.015172623610123,0.5603355957816045,2.0409259935220083,0.6528017523615657,0.46786943920164337,2.0901292067594905,1.9917227802845259,21807104
30.187,33.1215870237565,27.252412976243505,26.092000000000002,29.291061737447407,22.892938262552597,0.5722869485616684,2.0476231053471565,0.6381032783257099,0.5064706187976269,2.089610157652483,2.00563605304183,21970944
30.578000000000003,33.100010309257286,28.055989690742724,27.161,29.48577289213377,24.836227107866232,0.5303440795590479,2.0405124614636105,0.6124223582156166,0.4482658009024792,2.0907571431189207,1.9902677798083004,22134784
30.092999999999996,33.27574739808235,26.91025260191764,27.521000000000004,31.057123442415442,23.984876557584567,0.5837724177787701,2.0481445948282877,0.6484644000143664,0.5190804355431737,2.0855147342152835,2.010774455441292,22298624
31.014,33.607951425913754,28.420048574086245,27.178000000000004,30.397508658165098,23.95849134183491,0.5644858909149966,2.035789802670479,0.6491522912299688,0.4798194906000244,2.0744525480040408,1.9971270573369169,22462464
29.994,33.09357158329986,26.89442841670014,25.660000000000004,28.66774998961018,22.652250010389828,0.5787492188314596,2.0354845816890395,0.6527808232956771,0.504717614367242,2.0800087739859348,1.9909603893921441,22626304
30.895999999999997,34.60856299609851,27.18343700390148,27.638999999999992,31.266463163148586,24.0115368368514,0.593333434810241,2.036171233157317,0.6744146896347072,0.5122521799857749,2.076946582134955,1.9953958841796788,22790144
31.033000000000005,33.93961676180401,28.126383238196,27.799,30.603451639804117,24.994548360195882,0.5712641634047031,2.0286961202820146,0.6574299710260232,0.48509835578338306,2.098457869900431,1.9589343706635984,22953984
28.812,32.296843755464515,25.32715624453549,28.201,31.01741776020533,25.38458223979467,0.5797600651780764,2.0328262711564697,0.6707557330622418,0.4887643972939111,2.0969424852180505,1.9687100570948888,23117824
30.201,33.50188306366645,26.900116936333553,25.668,29.184534657869875,22.151465342130123,0.5842784648140271,2.035491240024567,0.6738876113046103,0.494669318323444,2.102323713230466,1.9686587668186677,23281664
29.777000000000005,31.51412434788072,28.03987565211929,26.73,29.721614948485183,23.73838505151482,0.5840803092966477,2.034795285264651,0.6611353298811161,0.5070252887121792,2.110131027807187,1.9594595427221146,23445504
31.22,34.628656626883966,27.81134337311603,26.554999999999996,28.593441806871116,24.516558193128876,0.5976626807202895,2.0454926431179046,0.6703199333755911,0.5250054280649878,2.1100358815916738,1.9809494046441352,23609344
31.578000000000003,35.17787999799994,27.97812000200007,27.28,29.556567591792522,25.00343240820748,0.593849091231823,2.029240893324216,0.6834913384925092,0.5042068439711367,2.1031154930491756,1.9553662935992566,23773184
29.708000000000006,32.97065474728787,26.445345252712148,26.633999999999997,30.096259955578144,23.17174004442185,0.5910279795527458,2.036525641878446,0.6954361372778446,0.48661982182764696,2.105761505090702,1.9672897786661903,23937024
30.836000000000002,33.38604784268845,28.285952157311556,26.942,29.049034883432164,24.834965116567837,0.5788477028409641,2.0392119581500694,0.6477481091854727,0.5099472964964555,2.107709254646908,1.970714661653231,24100864
31.399,35.181812313610074,27.616187686389928,28.865999999999996,31.44664798064362,26.285352019356374,0.644508207589388,2.042040506998698,0.7587100708798298,0.5303063442989462,2.098779545848769,1.9853014681486278,24264704
31.401,34.51425055207576,28.287749447924245,28.488999999999997,31.32387371852786,25.654126281472134,0.5755208907028039,2.0185907627145445,0.6957521551529001,0.4552896262527076,2.089852177312348,1.947329348116741,24428544
33.414,36.56862580982278,30.259374190177226,26.498,28.993166527508738,24.002833472491265,0.5909707449376583,2.042647825678189,0.6696925632251302,0.5122489266501865,2.0860608077928626,1.9992348435635154,24592384
31.25,33.39439268791889,29.10560731208111,28.895000000000003,31.282007540834343,26.507992459165663,0.6094500059882799,2.0284130329887073,0.731542322467861,0.48735768950869884,2.0888146261158105,1.9680114398616042,24756224
29.475,31.859580675926065,27.090419324073938,26.172000000000004,29.857394958481386,22.486605041518622,0.6643788843105236,2.0409758443633716,0.772586754386245,0.5561710142348022,2.1022764020125533,1.9796752867141902,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-starpilot-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.5589999999999997,1.7830736486068808,1.3349263513931187,1.653,1.8580877860819605,1.4479122139180396,0.723750818024079,2.70771673421065,0.8210875102710775,0.6264141257770806,2.707945160114448,2.707488308306852,16384
2.7329999999999997,3.0416438076488816,2.4243561923511177,2.6759999999999997,3.148677479895118,2.2033225201048814,0.21997834946960207,2.544514741500219,0.2818076006270316,0.15814909831217255,2.590267717625488,2.49876176537495,180224
3.1710000000000003,3.467865289314868,2.8741347106851327,2.895,3.1848016563099666,2.6051983436900334,0.15303561712304745,2.4270143260558448,0.18564771993937976,0.12042351430671513,2.5164087872399636,2.337619864871726,344064
3.649,3.9684510917182787,3.3295489082817213,3.489,3.805147117652526,3.172852882347474,0.1260785830207169,2.4198810289303463,0.16847777822864524,0.08367938781278855,2.4696646491089878,2.370097408751705,507904
3.7840000000000003,4.093231305012931,3.4747686949870698,3.4189999999999996,3.7438522741185594,3.09414772588144,0.17221515094861384,2.330962643027306,0.2277352187697021,0.11669508312752558,2.4333971754152444,2.2285281106393677,671744
4.387,5.046257916145115,3.727742083854884,4.061000000000001,4.621454280026481,3.500545719973521,0.17225183124343552,2.3532177895307536,0.24200371850990027,0.10249994397697075,2.4505932682696323,2.255842310791875,835584
4.574,5.356703008809855,3.7912969911901446,4.134,4.9814809732377485,3.2865190267622526,0.18406026389760272,2.3142964591582618,0.27834514200125593,0.08977538579394953,2.4379668120189333,2.1906261062975902,999424
5.232999999999999,6.070783384891344,4.395216615108653,4.871,5.818643920468021,3.92335607953198,0.18216991421456133,2.2683145438631374,0.25515228444912963,0.109187543979993,2.3615856384300145,2.1750434492962603,1163264
5.822,7.1056105328330705,4.53838946716693,5.563000000000001,7.13927440504501,3.986725594954991,0.15664804624393575,2.253903984030088,0.20510205450440125,0.10819403798347024,2.341560438565088,2.1662475294950876,1327104
6.889999999999999,8.496511749101137,5.28348825089886,6.340999999999999,7.520300216229947,5.161699783770052,0.1968364471880098,2.2030264139175415,0.2744715136055594,0.11920138077046023,2.2872541590756863,2.1187986687593967,1490944
7.1290000000000004,8.81720881409854,5.44079118590146,6.423,7.904330820579927,4.941669179420073,0.16750182497004665,2.1955834110577905,0.22497415841431556,0.11002949152577772,2.311757844801195,2.0794089773143862,1654784
7.802999999999999,9.380396906298474,6.225603093701524,7.866,10.025065538606922,5.706934461393077,0.20591829332212602,2.133008765180906,0.26788062176623595,0.1439559648780161,2.210983907469261,2.0550336228925508,1818624
8.889999999999997,11.110387353593959,6.669612646406035,8.526,10.73765187133961,6.31434812866039,0.2250735398381948,2.1225023433566093,0.27736826609499954,0.17277881358139008,2.225262623712616,2.0197420630006024,1982464
9.541999999999998,11.437662417204074,7.646337582795923,10.13,12.940270449618684,7.319729550381317,0.2475220027690132,2.1239009896914167,0.334471482221752,0.16057252331627442,2.234739987648875,2.0130619917339585,2146304
10.209,12.595425988795796,7.822574011204203,10.160999999999998,12.51483708017356,7.807162919826435,0.24598170698930813,2.105359591046969,0.3095503842326295,0.18241302974598678,2.1863379769571445,2.0243812051367938,2310144
11.140000000000002,13.327596854998657,8.952403145001348,11.948000000000002,14.25618456801011,9.639815431989895,0.2682409678896268,2.1055261661609017,0.32825650574610393,0.2082254300331497,2.1890068607500006,2.022045471571803,2473984
12.135000000000002,13.634794985989753,10.63520501401025,11.963000000000001,13.693907565411857,10.232092434588145,0.27319306644300617,2.0839216093222297,0.31366550204806687,0.23272063083794547,2.1277946670445824,2.040048551599877,2637824
13.354999999999999,15.809413371867093,10.900586628132904,12.51,14.823041288001578,10.196958711998422,0.24624649534622828,2.0819115122159326,0.29704826011144414,0.1954447305810124,2.1551254957379804,2.008697528693885,2801664
13.666,15.813841707389072,11.518158292610929,13.313999999999998,15.240111107906289,11.387888892093708,0.311730193781356,2.063311241567135,0.39218474184148594,0.2312756457212261,2.1085110887831564,2.0181113943511133,2965504
14.624,16.903557851865138,12.344442148134863,13.715999999999998,15.671710612539593,11.760289387460402,0.3101410136247674,2.0166034922003746,0.3797052571477838,0.24057677010175108,2.087830999034956,1.945375985365793,3129344
15.310000000000002,17.91142268768457,12.708577312315434,15.253,17.362853312436673,13.143146687563327,0.3083551760762929,2.034397140145302,0.3403553883362347,0.27635496381635116,2.1119217183158616,1.956872561974742,3293184
15.696000000000002,18.140774836257933,13.251225163742069,15.672000000000002,17.988535343999743,13.355464656000262,0.3201006572693586,2.050059220691522,0.3917287367914502,0.248472577747267,2.1356503385878836,1.9644681027951605,3457024
18.14,20.503404324274626,15.776595675725375,16.365,18.622898359094137,14.10710164090586,0.3297735044111808,2.043061111867428,0.40451552298442595,0.25503148583793567,2.1279063926413295,1.9582158310935263,3620864
16.857000000000003,19.182450709002453,14.531549290997553,16.987,19.841764613764152,14.132235386235845,0.35960076898336407,2.0170559599995608,0.4089728094185829,0.31022872854814526,2.1084439339184446,1.925667986080677,3784704
16.307000000000002,18.593560954796526,14.020439045203476,16.729,19.6498096480257,13.8081903519743,0.3445711242035031,2.047456616659959,0.42838321855893796,0.26075902984806826,2.117263200627432,1.9776500326924864,3948544
17.374000000000002,19.43221378870126,15.315786211298741,18.423000000000005,20.901217302820726,15.944782697179287,0.3848172179733712,1.974275695780913,0.4767271371135131,0.2929072988332293,2.0352722177652462,1.9132791737965797,4112384
17.008999999999997,18.468729084453685,15.549270915546309,18.098000000000003,20.58824416473566,15.607755835264344,0.37147417062272614,2.0146996244788173,0.4341090258190783,0.308839315426374,2.0585858539144395,1.9708133950431952,4276224
16.964,19.37937243505013,14.548627564949868,17.894,20.90623571454825,14.881764285451748,0.3632981158172091,2.0123328924179082,0.463787982207455,0.26280824942696324,2.089442476699365,1.9352233081364518,4440064
18.070999999999998,20.458247159386726,15.68375284061327,17.75,19.953601597385518,15.546398402614482,0.3321046474079291,2.0510944947600365,0.3872990936251346,0.2769102011907236,2.1003656760220015,2.0018233134980714,4603904
18.159999999999997,20.84425408633385,15.475745913666142,17.604999999999997,19.816249646693016,15.393750353306977,0.365399121803542,2.049822221696377,0.4628899287993889,0.2679083148076951,2.0928831075821868,2.0067613358105674,4767744
18.916,21.357836194342283,16.474163805657717,18.232000000000003,20.596905072090635,15.86709492790937,0.4210848743095994,2.008751154442628,0.520216789458604,0.3219529591605948,2.0617975216398303,1.9557047872454263,4931584
18.906,21.977853512132373,15.834146487867624,18.048,20.923408840495554,15.172591159504442,0.37761330548673866,2.042655045290788,0.4925336956096754,0.2626929153638019,2.1145644942739237,1.9707455963076523,5095424
18.649,21.047005212671564,16.250994787328437,18.546,21.63872113194837,15.453278868051632,0.4050712648779154,2.051858782768249,0.5073681445949907,0.30277438516084004,2.0999506387420666,2.0037669267944316,5259264
19.571999999999996,21.69848912529549,17.4455108747045,18.986,20.664572012157954,17.307427987842047,0.42323332478602727,2.040794259806474,0.5565817156794991,0.28988493389255543,2.0790985697859257,2.0024899498270226,5423104
19.411,20.968950255945295,17.853049744054708,18.657000000000004,20.710713952818164,16.603286047181843,0.41105595168968045,2.079386164744695,0.4911642225518442,0.3309476808275167,2.142673718914387,2.0160986105750034,5586944
18.84,21.12624145706441,16.55375854293559,19.537000000000003,20.871991011205697,18.202008988794308,0.47757598136862106,2.0722929279009508,0.5685541973139839,0.38659776542325813,2.138371587584579,2.0062142682173225,5750784
19.029,21.04744222112004,17.01055777887996,19.499,22.080772453180177,16.91722754681982,0.3976140631983677,2.051552142202854,0.5190842869699677,0.27614383942676773,2.1024750198176063,2.0006292645881016,5914624
20.596,23.337332522697675,17.854667477302325,19.69,23.379460665192138,16.000539334807865,0.46975065134465693,2.0168334836761157,0.5928106454317292,0.34669065725758463,2.088377442079707,1.9452895252725244,6078464
19.156,21.725055079207138,16.58694492079286,19.571999999999996,22.126058730726445,17.017941269273546,0.45121975007156534,2.034048800170422,0.5851215669446477,0.317317933198483,2.0870305926773733,1.9810670076634702,6242304
20.303999999999995,23.315342557730684,17.292657442269306,19.198,21.82031882119623,16.57568117880377,0.45034696248670414,2.037658103803794,0.5666591889587298,0.3340347360146785,2.078351805045674,1.996964402561914,6406144
20.891999999999996,23.717182471983,18.06681752801699,20.411,22.238103992661614,18.58389600733839,0.44857821067174275,2.044400588174661,0.5281738660894546,0.3689825552540309,2.0843791974884445,2.0044219788608775,6569984
19.394,21.72095165398854,17.067048346011457,20.113000000000003,22.954633509092968,17.271366490907038,0.4783852058152358,2.041307626167933,0.6243745768310466,0.332395834799425,2.1162690874385883,1.966346164897277,6733824
20.089999999999996,23.693165275143507,16.486834724856486,20.687999999999995,24.020839030016297,17.355160969983693,0.4259990403428674,2.0566343794266384,0.5406170823054087,0.311380998380326,2.104502547024155,2.008766211829122,6897664
19.884,22.557212299837033,17.210787700162967,20.799,22.624685898504996,18.973314101495003,0.4153451804692546,2.0346207072337466,0.518533981571542,0.3121563793669673,2.096519704074872,1.972721710392621,7061504
20.269,24.01671783889876,16.521282161101237,21.407,24.63851063745735,18.17548936254265,0.3938695887103676,2.054101190467675,0.4941772180920705,0.2935619593286647,2.1167737819381323,1.991428598997218,7225344
21.128,24.78077647824227,17.47522352175773,21.874000000000002,24.062214797500467,19.685785202499538,0.5072516420235236,2.007359418272972,0.6138908030216315,0.4006124810254157,2.0651816489078247,1.9495371876381191,7389184
21.273,23.540364328907025,19.005635671092975,21.406,23.972227581489996,18.83977241851,0.46199409055213136,2.033952754239241,0.5823932812838186,0.34159489982044405,2.1060566874239695,1.9618488210545126,7553024
21.188,24.442377974360078,17.93362202563992,22.076999999999998,26.016225939191607,18.13777406080839,0.4618262313306333,2.038880620896816,0.5770451569279895,0.346607305733277,2.106811740008023,1.9709495017856093,7716864
20.945999999999998,23.439452225329372,18.452547774670624,20.412,23.525704546035154,17.298295453964844,0.48083862538139027,2.0470560769240067,0.5868946243920007,0.37478262637077986,2.1147835728590714,1.979328580988942,7880704
20.948,22.927362523642397,18.968637476357603,20.754,22.8859155705609,18.622084429439102,0.4684513283272584,2.024642510712147,0.546977862267659,0.3899247943868578,2.10107724797706,1.9482077734472338,8044544
20.472,24.027505027418748,16.916494972581255,20.475,22.290600451641275,18.659399548358728,0.4852951033661763,2.0474244808157285,0.5723150687380688,0.39827513799428377,2.1046488120425866,1.9902001495888701,8208384
21.377999999999997,24.547942586230857,18.208057413769136,20.847,24.642650273668533,17.05134972633147,0.4965758548428615,2.0652280082305277,0.5993828441363603,0.3937688655493627,2.1171422413807974,2.013313775080258,8372224
21.076,25.54747447717193,16.60452552282807,21.985000000000003,25.563754671670026,18.40624532832998,0.5163817333678404,2.0914257893959682,0.5922966100191449,0.440466856716536,2.1479851014183513,2.034866477373585,8536064
21.543999999999997,24.720489257025747,18.367510742974247,21.389999999999997,24.123298373760168,18.656701626239826,0.4712246110041936,2.059716012577216,0.5593263876025958,0.3831228344057915,2.1246883244161516,1.9947437007382804,8699904
21.282999999999998,24.147576932114056,18.41842306788594,20.796,23.72178263034013,17.87021736965987,0.4840820466478665,2.0731061711907386,0.5677809875293834,0.4003831057663496,2.1352696963150257,2.0109426460664515,8863744
22.144,24.50797208105341,19.780027918946587,21.681999999999995,25.64762176713816,17.71637823286183,0.461839145111541,2.086905396481355,0.5784424205836041,0.345235869639478,2.1518867366700363,2.021924056292674,9027584
21.835,24.162433135452016,19.507566864547986,22.697,24.419080427854635,20.974919572145364,0.484586043159167,2.063702421387037,0.5743155371513804,0.39485654916695356,2.121951003555241,2.005453839218833,9191424
21.853,24.724926356994555,18.98107364300545,21.865000000000002,24.0761411081159,19.653858891884106,0.5310856270914276,2.074725344777107,0.7565388639187841,0.3056323902640711,2.142222171350431,2.0072285182037826,9355264
23.498,25.756033657853667,21.239966342146335,21.912999999999997,25.638474600638148,18.187525399361846,0.530280385290583,2.0519538243611652,0.6758178039665195,0.3847429666146465,2.1123020659796694,1.9916055827426613,9519104
22.086000000000006,23.52875569657514,20.643244303424872,23.005999999999997,24.83601748625525,21.175982513744742,0.49748716801404963,2.060620252788067,0.6450774884166228,0.34989684761147644,2.114906649850231,2.006333855725903,9682944
22.562,24.965350993924943,20.15864900607506,22.415,24.959331935892013,19.870668064107985,0.5107971834018826,2.09415758450826,0.7082404165503254,0.3133539502534398,2.1384296834386665,2.0498854855778537,9846784
23.389,25.27179287230433,21.506207127695667,21.557,23.567999999999998,19.546,0.5222790148109198,2.058515824874242,0.7013898461921071,0.3431681834297324,2.117036800976893,1.9999948487715915,10010624
23.249,25.484018791867307,21.01398120813269,22.162,24.452902878779454,19.871097121220544,0.602016967938592,2.050871136784554,0.7838744225216586,0.4201595133555255,2.0915791194875966,2.010163154081511,10174464
21.916,25.469609995483466,18.362390004516534,22.82,26.643370241030812,18.99662975896919,0.5604960060367982,2.052386916677157,0.6933816880312011,0.4276103240423952,2.0899465047054413,2.014827328648873,10338304
22.915000000000003,26.408752280857936,19.42124771914207,22.908,26.14710728442267,19.668892715577332,0.47017918440202866,2.096840277810891,0.6462784051975284,0.2940799636065289,2.1504105159149924,2.0432700397067896,10502144
22.092,24.18804770938068,19.995952290619318,22.134999999999998,26.474788589320912,17.795211410679084,0.5251156364878019,2.08101823280255,0.6427237213898405,0.40750755158576335,2.1294196879627623,2.0326167776423376,10665984
21.849,25.470280022312554,18.227719977687446,21.841,25.22692808547376,18.455071914526243,0.49799595437943933,2.1024719158808387,0.5906860795126716,0.40530582924620706,2.1317830159782583,2.073160815783419,10829824
21.505,24.85333466069328,18.156665339306716,22.2,25.12681396743968,19.273186032560318,0.5258822403227289,2.0702368661761286,0.6555957481353671,0.3961687325100906,2.1062082305152825,2.0342655018369746,10993664
23.535999999999998,27.018068925222472,20.053931074777523,22.826999999999998,25.94934543252344,19.704654567476556,0.4847531013190746,2.069199295838674,0.6042339661563508,0.3652722364817984,2.116409963691083,2.0219886279862647,11157504
25.415,29.051218502785552,21.778781497214446,24.022,27.09872163186727,20.945278368132726,0.520356015736858,2.076858611404896,0.6341654321235541,0.40654659935016185,2.1210687507339228,2.0326484720758695,11321344
22.974,26.486290420793814,19.461709579206186,23.581,26.623007396440713,20.538992603559286,0.4951226107776165,2.0737974613904955,0.6427582086636414,0.3474870128915916,2.1249339991502625,2.0226609236307285,11485184
23.063999999999997,26.654240103391412,19.47375989660858,23.307000000000002,25.76568684463882,20.848313155361183,0.4748712752014398,2.0708702603975935,0.5949741975545777,0.3547683528483018,2.1091345091387788,2.032606011656408,11649024
23.679000000000006,27.00771882261029,20.35028117738972,22.285999999999994,25.730883742595672,18.841116257404316,0.4626339462896188,2.0741341754794123,0.5594870599183905,0.36578083266084704,2.1310542658588716,2.017214085099953,11812864
23.559000000000005,27.927224925527533,19.190775074472477,25.124999999999996,28.88009853399348,21.369901466006514,0.46018217721333105,2.0623628934224447,0.5907277815979052,0.3296365728287569,2.110345320368771,2.0143804664761182,11976704
24.539999999999996,26.716736088734685,22.363263911265307,24.521,27.80170251623033,21.240297483769673,0.5191183965653181,2.0309220199783637,0.6653566415896484,0.3728801515409878,2.0715293905775285,1.990314649379199,12140544
24.066000000000003,26.87627116129387,21.255728838706133,24.063999999999997,27.079255213078984,21.04874478692101,0.5634046168377002,2.0544532909989357,0.6816658381735016,0.44514339550189874,2.1067249529523147,2.0021816290455567,12304384
25.494,29.10101316881433,21.88698683118567,25.078000000000003,28.62626380079047,21.529736199209538,0.540295283558468,2.0544003188610076,0.6637805882494568,0.41680997886747917,2.081164378102329,2.0276362596196864,12468224
24.579,26.69987929878152,22.45812070121848,24.840000000000003,27.869158298933883,21.810841701066124,0.4610807665934165,2.0677477419376373,0.5803796121661798,0.3417819210206532,2.1101263385678832,2.0253691453073914,12632064
23.625,27.530496767377997,19.719503232622003,23.895000000000003,26.919874377556862,20.870125622443144,0.5035311730578542,2.0595164274175963,0.6159717013071029,0.39109064480860556,2.125925005845267,1.9931078489899257,12795904
23.628999999999998,26.304288582564503,20.953711417435493,23.586000000000002,27.48711830120544,19.684881698794563,0.6222675416618586,2.069571452836196,0.7714095757633638,0.47312550756035343,2.1066174177904617,2.03252548788193,12959744
23.442,27.670344356837557,19.213655643162443,22.951999999999998,26.012845634787872,19.891154365212124,0.5720055258522432,2.062503807246685,0.6956778126616647,0.44833323904282163,2.1283761520351403,1.99663146245823,13123584
21.997999999999998,24.469864883038714,19.52613511696128,22.032,24.446559173016887,19.617440826983113,0.5785708365341027,2.0809938003619513,0.7005910582622762,0.4565506148059291,2.1254264766875424,2.03656112403636,13287424
24.429,26.36213967420877,22.495860325791227,24.110000000000003,25.823686085606116,22.39631391439389,0.4647307726865013,2.086275985340277,0.6000261183263673,0.3294354270466353,2.1416285319409814,2.0309234387395727,13451264
24.115000000000002,26.04648776853492,22.183512231465084,21.738000000000003,23.50501895858534,19.970981041414667,0.5197405313452086,2.0886390219132105,0.7479031178004116,0.2915779448900056,2.154471128494367,2.022806915332054,13615104
24.517,27.907758174803977,21.126241825196022,24.812,27.635341282948275,21.988658717051727,0.5128896749888856,2.069593118627866,0.6569344612991957,0.36884488867857546,2.1096193686401477,2.0295668686155843,13778944
23.645,27.172767707772152,20.117232292227847,25.039,28.203160078125002,21.874839921875,0.5051033923402428,2.082299080491066,0.6047120276312238,0.40549475704926186,2.1341359347258253,2.030462226256307,13942784
23.721000000000004,26.513606130480994,20.928393869519013,24.869,28.4400151217826,21.2979848782174,0.4914638031274081,2.085851506392161,0.6037039932932989,0.37922361296151735,2.1337399677052695,2.0379630450790525,14106624
24.293,26.984806270889493,21.601193729110506,23.085,26.893265353149648,19.276734646850354,0.5167678757881126,2.0803781539201736,0.646556505626791,0.3869792459494341,2.13377930127909,2.026977006561257,14270464
24.303,27.55673954089752,21.04926045910248,24.442999999999994,26.85109904281364,22.03490095718635,0.46546392285575466,2.0546840881307924,0.6027224279656106,0.32820541774589873,2.113574013493011,1.9957941627685736,14434304
25.166,28.953316200160742,21.37868379983926,23.557000000000002,25.771339856480935,21.34266014351907,0.5957684092223645,2.0377904370427133,0.7348123606583663,0.45672445778636267,2.099611763681128,1.9759691104042987,14598144
24.472999999999995,28.437585854789877,20.508414145210114,24.383000000000003,27.510925990173043,21.255074009826963,0.512854867366453,2.0597989191611608,0.6477203177319057,0.37798941700100025,2.1026903662244547,2.016907472097867,14761984
25.181,28.346199677745467,22.015800322254535,24.383000000000003,27.121959839063,21.644040160937006,0.524033543964227,2.0716111441453298,0.6370075464495045,0.4110595414789494,2.124744326085073,2.0184779622055866,14925824
23.753,26.255443006344002,21.250556993655998,24.922,28.05143701007066,21.79256298992934,0.5318010362486044,2.0606908077994985,0.6640995213121216,0.39950255118508726,2.100482981135971,2.020898634463026,15089664
24.751,28.94333455248982,20.558665447510183,24.77,29.037514499096634,20.502485500903365,0.5565009905646244,2.044830876092116,0.68344898984992,0.4295529912793289,2.085114132669472,2.0045476195147596,15253504
23.839000000000002,27.37072606525478,20.307273934745226,23.491999999999997,26.612855011050655,20.37114498894934,0.5161936249583959,2.0528195018569626,0.6187170215853942,0.41367022833139766,2.101331433528317,2.0043075701856083,15417344
25.549999999999997,31.247890837845173,19.85210916215482,24.741999999999997,29.15217641370501,20.331823586294984,0.5277806202570597,2.0804639587799705,0.6689916065148456,0.38656963399927385,2.129432017603173,2.031495899956768,15581184
25.872000000000003,28.940399582844456,22.80360041715555,24.958000000000002,28.762967279754193,21.15303272024581,0.5528539165233572,2.04908437281847,0.6985506794877222,0.4071571535589923,2.0839229466333844,2.0142457990035556,15745024
24.880000000000003,27.64423587994947,22.115764120050535,24.898000000000003,28.162873045004968,21.63312695499504,0.5375261920193831,2.078449733555317,0.7202632903201511,0.3547890937186151,2.1425237592951616,2.0143757078154723,15908864
26.134000000000004,29.650009670066343,22.617990329933665,24.855000000000004,27.502901999697123,22.207098000302885,0.4876370174189407,2.073944169282913,0.6339472520353915,0.3413267828024899,2.1131408813112613,2.0347474572545647,16072704
25.035,27.848518260114904,22.221481739885096,24.974000000000004,27.235155456840598,22.71284454315941,0.5217315414299567,2.0694019069274265,0.6334210385185537,0.4100420443413597,2.1388076820476902,1.9999961318071628,16236544
24.446,27.300912257846118,21.591087742153885,25.677,27.328242259633637,24.025757740366362,0.5661981332426269,2.0522156034906707,0.7454477438097211,0.38694852267553265,2.099566097901422,2.0048651090799194,16400384
25.78,29.313369496670283,22.24663050332972,24.765,27.27706389249955,22.25293610750045,0.48434747761736324,2.028118381400903,0.6064063458133098,0.3622886094214167,2.07469767376087,1.9815390890409357,16564224
24.532000000000004,27.732927365623908,21.3310726343761,24.128999999999998,27.607046721940346,20.65095327805965,0.5377537781993548,2.0627459501226744,0.6716927609379812,0.4038147954607283,2.1183374501847543,2.0071544500605945,16728064
23.744999999999997,26.98551307665931,20.504486923340686,24.549,27.906959052758086,21.191040947241913,0.5602788793543974,2.0824032410979267,0.7372059400657055,0.3833518186430892,2.1429034858454012,2.0219029963504522,16891904
25.598000000000003,28.18886780828355,23.007132191716455,24.276000000000003,26.925423333482215,21.626576666517792,0.5473945921907822,2.0780025030175846,0.6705789154759542,0.4242102689056103,2.1299156293441683,2.026089376691001,17055744
25.561,28.629375628895524,22.492624371104476,25.148,29.116006552413943,21.179993447586057,0.5358516496295731,2.069778240720431,0.7345041249811958,0.33719917427795043,2.128551010349761,2.011005471091101,17219584
25.335,28.11611578327836,22.55388421672164,25.932000000000006,29.552383405110575,22.311616594889436,0.4666148447121182,2.071535635987918,0.5658497128496239,0.3673799765746125,2.125181978638567,2.0178892933372685,17383424
24.8,29.182421704948077,20.417578295051925,24.648000000000003,27.7044188194683,21.591581180531705,0.48977717856566105,2.0787557060519855,0.5885724248047122,0.39098193232660994,2.1360582178018905,2.0214531943020804,17547264
26.433,30.000192313290665,22.865807686709335,25.018,28.767252725544118,21.268747274455883,0.5425590684016546,2.0586376284559567,0.666454479618908,0.41866365718440113,2.141734367163965,1.9755408897479483,17711104
26.270999999999997,29.456022605885238,23.085977394114757,25.355,29.36690540765856,21.34309459234144,0.5447801366448403,2.070260701576869,0.6272317846731974,0.4623284886164831,2.1176437609742007,2.022877642179537,17874944
25.755000000000003,29.591824859177187,21.918175140822818,25.266000000000002,28.913427038338124,21.61857296166188,0.5128744026025136,2.0684142033259074,0.6615396766233081,0.36420912858171905,2.134141064143572,2.002687342508243,18038784
24.471,27.996054467664294,20.945945532335706,25.329999999999995,28.28727915489897,22.372720845101018,0.5236506648361683,2.0694772447148955,0.6145669123672926,0.43273441730504403,2.1311173829008063,2.0078371065289846,18202624
25.98,29.383603972262343,22.57639602773766,25.759000000000004,30.950761647071257,20.56723835292875,0.5546864822506905,2.0685604418317474,0.6889011073958095,0.42047185710557156,2.1283701155377983,2.0087507681256964,18366464
24.012,25.979886175570122,22.04411382442988,24.742,26.988227058870052,22.49577294112995,0.43049494357158735,2.066486309468746,0.5641513118156638,0.2968385753275109,2.117413521583374,2.015559097354118,18530304
25.269999999999996,28.296341025066404,22.243658974933588,26.462,29.163991117676,23.760008882323998,0.5002594167987506,2.087557272116343,0.600203538023849,0.40031529557365225,2.134271578579611,2.0408429656530753,18694144
24.598,27.02292804016944,22.17307195983056,25.630000000000003,29.872032531699872,21.387967468300133,0.5414171821127335,2.0967377508680025,0.6603933086106035,0.42244105561486345,2.1373835647299897,2.0560919370060153,18857984
26.054000000000002,30.716246668720995,21.39175333127901,25.320999999999998,29.52887701816486,21.113122981835136,0.5205744419867794,2.0906466985742247,0.625208528954612,0.4159403550189468,2.153759506382187,2.0275338907662626,19021824
24.872000000000003,28.07337720364221,21.670622796357797,25.102,27.98467861545473,22.21932138454527,0.5500376890103021,2.0618508646885556,0.6911620752499728,0.4089133027706316,2.102531830757567,2.021169898619544,19185664
26.365,29.802848891385423,22.927151108614574,24.750000000000004,28.104349415311415,21.395650584688592,0.5602705670520662,2.0687462657690046,0.7117435929037487,0.4087975412003838,2.1101615994871796,2.0273309320508295,19349504
24.967000000000002,29.731800205674947,20.202199794325058,26.552,29.44986404097915,23.65413595902085,0.4885526077200969,2.0577521199981375,0.6006025378576347,0.37650267758255906,2.1264830044707685,1.9890212355255061,19513344
25.666999999999994,29.435493200206146,21.898506799793843,23.848000000000003,27.534507290105367,20.161492709894638,0.4835497508446376,2.0685065249602,0.6032934483398397,0.3638060533494355,2.0915058683987837,2.045507181521616,19677184
24.556,29.14334171389052,19.96865828610948,23.209,25.8799341062632,20.5380658937368,0.5294058030471206,2.097665480772654,0.7256517167470431,0.3331598893471981,2.1543496103151356,2.040981351230172,19841024
26.525,30.02130161742376,23.028698382576238,25.555999999999997,28.65079950885352,22.461200491146474,0.5768627378468711,2.070012744267782,0.7403237283879581,0.41340174730578416,2.1223178168739456,2.017707671661618,20004864
24.993000000000002,29.353733997849446,20.63226600215056,25.461000000000002,29.13951722844953,21.782482771550473,0.5584983802090089,2.0818606053789455,0.6638589634537095,0.4531377969643082,2.128762793276839,2.034958417481052,20168704
26.159999999999997,29.857934558642157,22.462065441357836,26.006,28.794713681968805,23.217286318031196,0.5605270874996979,2.0643445283174517,0.6908177737604853,0.4302364012389106,2.098302617714383,2.0303864389205204,20332544
25.607,29.35666411829113,21.85733588170887,25.57,30.07750929006253,21.06249070993747,0.4906285534302393,2.0802485441168153,0.6157249100889175,0.36553219677156107,2.11572355152323,2.0447735367104003,20496384
27.451,30.170442773804957,24.731557226195044,25.017000000000003,30.058384829588,19.975615170412006,0.5175069200495879,2.0610295052329697,0.6806797379211496,0.35433410217802613,2.1225193735215786,1.9995396369443608,20660224
25.473000000000003,28.664416770025504,22.2815832299745,25.352000000000004,28.67831567954697,22.02568432045304,0.5236769655098518,2.061828565100829,0.6340686600874169,0.4132852709322866,2.0903428948609695,2.0333142353406886,20824064
25.899,28.651658533127566,23.146341466872435,25.352999999999998,29.150259669814535,21.55574033018546,0.5648807243133585,2.0676783839861548,0.7786527487459554,0.35110869988076154,2.1190601327938787,2.016296635178431,20987904
27.090999999999998,31.4319940105925,22.750005989407494,25.238,28.89291395247549,21.58308604752451,0.5835337867339453,2.0793761710325875,0.747541274359592,0.41952629910829864,2.120349909610672,2.038402432454503,21151744
26.423000000000002,30.632403877035323,22.21359612296468,25.504,27.444619488720033,23.56338051127997,0.5456161499023438,2.0618822127580643,0.6363331185613222,0.4548991812433653,2.130427773287627,1.9933366522285016,21315584
24.546999999999997,26.76788293252931,22.326117067470683,24.917,27.622487201965665,22.211512798034338,0.4718344210957487,2.0596659794449805,0.6014406872828227,0.34222815490867464,2.117754284347556,2.001577674542405,21479424
25.810999999999996,30.17635554107566,21.44564445892433,24.427,27.490886584062796,21.363113415937203,0.5848848580072323,2.080561349292596,0.7245429489182095,0.4452267670962552,2.12440103176491,2.036721666820282,21643264
24.671,27.63445895871699,21.707541041283008,24.958999999999996,27.676393788172774,22.241606211827218,0.5133383832871914,2.0720222537716233,0.6785222657524628,0.34815450082192,2.1121331739799265,2.03191133356332,21807104
25.714,28.91081153651572,22.517188463484278,26.023999999999994,30.064797446049475,21.983202553950512,0.4867589041590691,2.082291390498479,0.6097119680261348,0.36380584029200336,2.1403285811357873,2.0242541998611707,21970944
23.332,27.202573084182756,19.461426915817245,24.634000000000004,27.775115088626972,21.492884911373036,0.4985588300973176,2.1067759017149608,0.6385210456453791,0.35859661454925607,2.1330361798670885,2.080515623562833,22134784
25.590999999999998,29.59895072324997,21.583049276750025,24.074999999999996,27.594020460298573,20.55597953970142,0.43949086125940084,2.108721853295962,0.5578277925393997,0.32115392997940195,2.1694894779114406,2.0479542286804833,22298624
26.708,28.940594006979325,24.475405993020672,24.993000000000002,28.522614851510006,21.463385148489998,0.5737287191053231,2.0900038088361423,0.7237677987113635,0.42368963949928257,2.158504292496394,2.0215033251758907,22462464
26.800999999999995,29.792589711173637,23.809410288826353,25.859,29.325665400640794,22.39233459935921,0.5444285792609056,2.0554813037316007,0.7352312091030286,0.35362594941878256,2.101807214502201,2.0091553929610004,22626304
26.305,28.539865767781144,24.070134232218855,25.391,27.50164658339571,23.280353416604285,0.48834196912745637,2.043301245073477,0.578601620453824,0.39808231780108866,2.075133368032889,2.011469122114065,22790144
25.47,28.48145811858641,22.458541881413588,25.747000000000003,29.03277555532937,22.461224444670638,0.5366473318388065,2.071842390795549,0.6630008674617691,0.41029379621584394,2.130642732795868,2.01304204879523,22953984
26.935999999999996,29.605274058615933,24.26672594138406,27.226999999999997,31.63686178921743,22.817138210782563,0.5339886696388324,2.0599679976701735,0.6642884392231334,0.4036889000545314,2.112162254833191,2.007773740507156,23117824
24.652,27.525363186233164,21.778636813766838,25.858999999999998,29.254919463120405,22.46308053687959,0.5893936802943547,2.0844604526956876,0.7581626481605905,0.42062471242811883,2.121752020693377,2.047168884697998,23281664
25.486,28.93677440583994,22.03522559416006,26.978,31.394994000448722,22.56100599955128,0.44912349941829843,2.114893819888433,0.5592295772036094,0.3390174216329874,2.147531850886152,2.082255788890714,23445504
25.617,29.70425592543457,21.529744074565432,25.011000000000003,28.65035282708341,21.371647172916596,0.46159753389656544,2.0919839441776276,0.5510606871742614,0.3721343806188695,2.134597189401299,2.049370698953956,23609344
26.145,29.136836392585664,23.153163607414335,26.075,29.198473227034288,22.95152677296571,0.47706721536815155,2.076487135887146,0.5985852619348045,0.35554916880149856,2.1321853252788463,2.020788946495446,23773184
26.496999999999996,29.38308402511084,23.610915974889153,25.153,27.449201428446553,22.856798571553444,0.5246212637672821,2.067388408879439,0.6393567686423015,0.4098857588922627,2.1456202857394575,1.9891565320194207,23937024
25.687,29.105613900398815,22.268386099601187,25.784,28.64362654904447,22.924373450955528,0.4865318917979796,2.0592951233188317,0.5730219988820894,0.40004178471386986,2.1253101321737793,1.993280114463884,24100864
25.718,29.23548717126303,22.20051282873697,26.061,28.580985912659038,23.54101408734096,0.511065200716257,2.0499251157045366,0.6658771085450179,0.35625329288749613,2.119172018233046,1.9806782131760272,24264704
25.207,27.801548322926365,22.612451677073636,26.035000000000004,29.19774010946205,22.872259890537958,0.42075651461879404,2.098029601573944,0.5348447960754805,0.30666823316210756,2.1509191852721723,2.0451400178757155,24428544
25.119,27.945140300834336,22.292859699165664,23.772999999999996,26.584377064714012,20.96162293528598,0.5221941674749055,2.0942483678460126,0.627707851463973,0.4166804834858381,2.159824544596397,2.0286721910956285,24592384
26.738999999999997,30.19477039167824,23.283229608321754,23.945999999999998,27.824861173076446,20.06713882692355,0.5385567748298248,2.0832351833581924,0.6922990491312666,0.384814500528383,2.1254902002353067,2.040980166481078,24756224
24.829,28.729111408665144,20.928888591334857,24.743999999999996,28.235856812642805,21.252143187357188,0.5471223540604114,2.093070845802625,0.7269758983467446,0.3672688097740783,2.13997963196721,2.0461620596380397,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-starpilot-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.623,1.7962079674841778,1.4497920325158222,1.513,1.665908469353401,1.3600915306465988,0.9196337681263685,2.7070911169052123,1.452668560550861,0.38659897570187607,2.707855425218628,2.7063268085917964,16384,0.44752090722322463,1.643174684047699
2.566,2.98602857045682,2.1459714295431795,2.468,2.953958845994185,1.982041154005815,0.21936949919909235,2.638034152984619,0.23710324344362155,0.20163575495456315,2.6694259455751337,2.6066423603941042,180224,1.5449664354324342,1.9469984889030456
2.878,3.1956098235256585,2.5603901764743418,2.793,3.1830525605607534,2.402947439439247,0.21807086728513242,2.528717389702797,0.24012259533668245,0.19601913923358238,2.6095346595769655,2.4479001198286285,344064,2.055213987827301,2.006700563430786
3.184,3.507796232220204,2.8602037677797965,3.0599999999999996,3.2167163041932776,2.9032836958067216,0.21150938179343934,2.4557582914829252,0.24905791130384525,0.17396085228303343,2.5457099619234222,2.3658066210424282,507904,2.1566149592399597,2.1040371656417847
4.206,4.584423043695809,3.8275769563041915,3.657,3.931519580358123,3.382480419641877,0.20942074730992316,2.312481623888016,0.2352457707653302,0.1835957238545161,2.3903725931965902,2.2345906545794416,671744,2.377138876914978,2.5933533668518067
5.532000000000001,6.197504320046084,4.866495679953918,5.369,6.043350798917002,4.694649201082997,0.2589394470676779,2.2256347835063934,0.29244529561828253,0.22543359851707329,2.3063706495551566,2.1448989174576303,835584,3.02060489654541,3.0783524751663207
7.100999999999999,8.004,6.1979999999999995,6.638,7.278059372246044,5.997940627753956,0.2773669371381402,2.1478317782282828,0.3234942261119776,0.2312396481643028,2.232341885480904,2.0633216709756614,999424,3.3563539743423463,3.5264052867889406
9.533999999999999,10.493554063093892,8.574445936906105,8.599,9.485830874518925,7.712169125481076,0.28491813950240613,2.029395359754562,0.32608758983810215,0.2437486891667101,2.162631864361555,1.8961588551475697,1163264,3.485309433937073,4.228302550315857
10.841,11.975093911455307,9.706906088544692,10.681,11.67795987883164,9.684040121168358,0.2999054940417409,1.9406041830778122,0.3332712319859717,0.26653975609751007,2.0670332636592468,1.8141751024963777,1327104,3.9713149547576903,4.3032554388046265
13.066999999999998,13.85281231855959,12.281187681440407,13.265000000000004,14.34402038905667,12.185979610943338,0.32502001374959943,1.8753232508897781,0.36191468995298653,0.28812533754621233,2.0331866420830043,1.717459859696552,1490944,4.333102178573609,4.676469612121582
16.201,17.588778440530046,14.813221559469957,14.879,16.78593707289989,12.97206292710011,0.3104760343208909,1.8367022305727005,0.3417589706999562,0.27919309794182556,1.981613614597893,1.691790846547508,1654784,4.19366295337677,5.237845516204834
17.994999999999997,20.54905266194728,15.440947338052714,17.387999999999998,19.79594019859298,14.980059801407018,0.33446659687906505,1.7727342784404754,0.35465555426765155,0.31427763949047854,1.911049908449582,1.6344186484313687,1818624,4.6447803497314455,5.35534520149231
19.666000000000004,22.642327266951675,16.689672733048333,18.341,20.827947727637234,15.854052272362768,0.33525586538016794,1.7615544229745865,0.3717704713037327,0.2987412594566032,1.9047734857690117,1.6183353601801613,1982464,4.778516411781311,5.502233695983887
21.056,24.012951808873456,18.099048191126546,20.232,23.522886810572494,16.941113189427504,0.3004133218899369,1.750903894007206,0.330426609248079,0.27040003453179484,1.8950215799405252,1.6067862080738866,2146304,4.5566925525665285,5.570752334594727
22.259999999999998,26.369089923571885,18.15091007642811,21.516,24.736662043741937,18.29533795625806,0.326181991957128,1.7403913781046867,0.3484423508734963,0.3039216330407597,1.8821418500845943,1.598640906124779,2310144,4.98893780708313,5.647975921630859
24.983999999999998,28.896475431232762,21.071524568767234,24.934000000000005,28.45949627712185,21.40850372287816,0.32766873575747013,1.7105845183134079,0.3661572345716901,0.2891802369432502,1.8282543038140389,1.5929147328127768,2473984,5.147580337524414,6.058769369125367
25.820999999999998,29.13887416880146,22.503125831198535,24.439999999999998,27.619377297522266,21.26062270247773,0.29714073445647954,1.7237424030900002,0.3206822536265719,0.2735992152863872,1.847916078529302,1.5995687276506982,2637824,5.039316844940186,6.068223142623902
28.601999999999997,32.182588778399435,25.021411221600555,26.186,28.79314863404448,23.57885136595552,0.34004583563655616,1.7217593595385552,0.3694115487408794,0.3106801225322329,1.8251060554243421,1.6184126636527683,2801664,5.5452476978302006,6.49025411605835
29.504999999999995,33.98678145384176,25.02321854615823,26.726999999999997,30.515039202542653,22.93896079745734,0.3287294268608093,1.7050132662057877,0.3514828155654039,0.3059760381562147,1.7964399263911512,1.6135866060204243,2965504,5.76336784362793,6.5417078018188475
30.161,33.546975339543984,26.77502466045602,28.834999999999997,31.79143789043504,25.878562109564953,0.3394804857671261,1.6797420054674148,0.37515263131961285,0.3038083402146393,1.7905264354189216,1.568957575515908,3129344,5.77441668510437,6.548255157470703
31.377999999999997,34.27080763273329,28.485192367266702,29.854000000000006,32.65590363860002,27.052096361399993,0.32596412375569345,1.6779176577925683,0.3593511459878378,0.2925771015235491,1.790427312063866,1.5654080035212705,3293184,5.925778102874756,6.7116578102111815
31.898000000000003,35.18737015247601,28.608629847524,29.688,33.13384329301261,26.242156706987387,0.34342502877116204,1.679760827124119,0.37706096015253554,0.30978909738978855,1.7855812648904041,1.5739403893578336,3457024,5.986760234832763,6.7191197872161865
32.15,36.46241695572216,27.837583044277835,28.744999999999997,32.34101793655148,25.148982063448514,0.3619415320456028,1.6920668855309486,0.39647974704753985,0.32740331704366576,1.8121136464447267,1.5720201246171706,3620864,6.167026948928833,6.681845188140869
32.396,36.04792059059339,28.744079409406606,30.851999999999997,33.011049790996026,28.692950209003968,0.33464055582880975,1.7232306078076363,0.3665472125999896,0.3027338990576299,1.8232525332767056,1.623208682338567,3784704,6.129291677474976,6.697382688522339
32.678000000000004,36.60311604923982,28.752883950760186,32.88,36.79328506500613,28.966714934993878,0.3588984254747629,1.6992827504873276,0.3813652712026888,0.336431579746837,1.8019446914271102,1.596620809547545,3948544,6.261438226699829,6.688215637207032
34.463,38.27858920744883,30.64741079255117,32.55,36.21186291387321,28.888137086126786,0.3148084001615643,1.714943365752697,0.3473035582291387,0.2823132420939899,1.8223672396238568,1.607519491881537,4112384,6.296173906326294,6.950654220581055
34.342999999999996,37.68961933897478,30.996380661025217,32.578,35.41515279814112,29.74084720185888,0.321912457421422,1.7223000451922417,0.34018589610902544,0.30363901873381854,1.8361231610550701,1.6084769293294132,4276224,6.375031852722168,6.883157110214233
34.493,38.53904510602638,30.446954893973626,35.281,38.62207303122814,31.939926968771857,0.326773564517498,1.725778442621231,0.35343063742213604,0.30011649161285997,1.8585225627087962,1.5930343225336658,4440064,6.43366003036499,6.889566040039062
36.105000000000004,40.091608207486665,32.11839179251334,33.727,37.10663326412793,30.34736673587207,0.3306302174925804,1.7127246379852294,0.37706539017100504,0.2841950448141558,1.8125557006211328,1.612893575349326,4603904,6.3935707092285154,7.126379108428955
36.872,40.19429980585738,33.549700194142616,34.657000000000004,37.228427813491955,32.08557218650805,0.3107179876416922,1.7373528599739074,0.34156975205901735,0.279866223224367,1.8411792548537678,1.633526465094047,4767744,6.428775358200073,7.256941127777099
36.321,39.50696123642457,33.13503876357542,35.351,37.552292574829615,33.149707425170384,0.31918499916791915,1.7029783695936203,0.34408344444788364,0.29428655388795466,1.7996101867462893,1.6063465524409513,4931584,6.41459469795227,7.116129589080811
37.03500000000001,40.75223889466363,33.317761105336395,36.253,40.48751307708454,32.01848692291546,0.3255764964967966,1.6907489970326424,0.3570080716058626,0.2941449213877306,1.7929051024965457,1.588592891568739,5095424,6.600038051605225,7.214215803146362
36.816,41.035782458847855,32.59621754115215,34.943,38.472391023958664,31.41360897604133,0.3086894346401095,1.7138967379927634,0.3378237895008115,0.2795550797794075,1.8116349339004034,1.6161585420851234,5259264,6.640715074539185,7.183762550354004
37.068999999999996,39.83547230240969,34.3025276975903,33.892,35.96789884146603,31.816101158533975,0.3406922735273838,1.7337162509560584,0.37173369478936996,0.3096508522653976,1.836810002526595,1.6306224993855218,5423104,6.642230224609375,7.207218647003174
38.459999999999994,41.39064839242103,35.52935160757896,36.333000000000006,40.187145949493875,32.478854050506136,0.3266392396762967,1.7449689134955406,0.35382891870823546,0.29944956064435796,1.8268723740976096,1.6630654528934716,5586944,6.685544729232788,7.4043337345123295
38.12499999999999,42.630366244824046,33.61963375517594,36.35099999999999,40.0436208849542,32.65837911504578,0.31805256716907027,1.724098515510559,0.36254652065023163,0.2735586136879089,1.8106762316062521,1.637520799414866,5750784,6.666035461425781,7.337306165695191
37.991,41.97863451183781,34.00336548816219,36.154999999999994,38.56098524517503,33.749014754824955,0.31630656197667123,1.7379342570900917,0.33673197089180795,0.2958811530615345,1.828458669234006,1.6474098449461776,5914624,6.770244407653808,7.300654363632202
38.008,40.4685275857019,35.547472414298106,37.154999999999994,41.11152183110367,33.198478168896315,0.3192883042618632,1.7227254152297973,0.34757670052413336,0.2909999079995931,1.8126858957453156,1.632764934714279,6078464,6.765709924697876,7.3043571472167965
37.690000000000005,40.97760703247819,34.40239296752182,37.398,40.5936526719905,34.20234732800951,0.30269880667328836,1.739551778137684,0.3448634109633317,0.26053420238324504,1.8159051743726762,1.6631983819026916,6242304,6.878840827941895,7.2358927726745605
38.739000000000004,42.369009504119795,35.108990495880214,36.191,39.14819613823636,33.23380386176365,0.33273038230836394,1.7688757255673409,0.3915262064210342,0.2739345581956937,1.8624972521923495,1.6752541989423322,6406144,6.862400197982788,7.406736612319946
40.226,44.10848425624625,36.34351574375375,37.077,40.44190430770327,33.71209569229673,0.3179985545575619,1.7497482180595398,0.34386653102981907,0.2921305780853047,1.8246670134413885,1.6748294226776912,6569984,6.996323680877685,7.667720699310303
39.135,41.62409320837931,36.64590679162069,37.747,41.893183908125636,33.600816091874364,0.32610184140503407,1.7570416048169135,0.35390322217452497,0.29830046063554316,1.8450716018507543,1.6690116077830728,6733824,7.096171760559082,7.468539190292359
40.273,42.89494603300678,37.651053966993224,36.641000000000005,41.011314519574086,32.270685480425925,0.3141467584297061,1.7722908809781075,0.34900067051301775,0.2792928463463944,1.8476476785754867,1.6969340833807283,6897664,7.041015243530273,7.651443147659302
39.811,44.82973579699111,34.79226420300889,39.213,42.51156044358748,35.914439556412525,0.31870361641049383,1.7598429515957832,0.34965428148444977,0.2877529513365379,1.8254152587871353,1.694270644404431,7061504,7.034488916397095,7.564740991592407
39.621,42.122101557314295,37.11989844268571,38.665,43.49715738568189,33.83284261431811,0.3401608681306243,1.7523837879300117,0.37243670477545515,0.30788503148579344,1.8187959525105615,1.685971623349462,7225344,7.110522222518921,7.557494258880615
39.788999999999994,43.22338335076327,36.35461664923672,37.264,41.09128415459318,33.43671584540682,0.3156814409419894,1.7614976555109023,0.3665042996250663,0.2648585822589125,1.8341793657439323,1.6888159452778724,7389184,7.139891815185547,7.558123159408569
40.888999999999996,43.30984055650098,38.46815944349901,38.208999999999996,42.42868825862764,33.989311741372354,0.3296298449859023,1.7726250395178795,0.3567470271692345,0.3025126628025701,1.8347937596662702,1.7104563193694888,7553024,7.1324131965637205,7.749029159545898
42.25599999999999,45.29368727817726,39.21831272182273,38.2,41.55019103932896,34.84980896067105,0.3064930086955428,1.7701082959771157,0.34062438977652754,0.27236162761455807,1.8372779779036712,1.7029386140505602,7716864,7.153531837463379,7.956557559967041
41.20899999999999,44.09557045644134,38.32242954355864,37.693,40.56860098066473,34.81739901933526,0.3067762769758701,1.7800211042165757,0.33675275421279666,0.2767997997389436,1.8377617537628834,1.722280454670268,7880704,7.24768385887146,7.797481679916382
39.230999999999995,42.35538938034298,36.10661061965701,39.028,41.76661570871124,36.289384291288755,0.31518702059984205,1.7718454718589782,0.3605653757834046,0.2698086654162795,1.8517572879106512,1.6919336558073053,8044544,7.237934923171997,7.445229864120483
41.00900000000001,44.74560929185807,37.27239070814195,39.023,42.10883230263733,35.937167697362675,0.2953064812347293,1.7644542098045348,0.34367952393870244,0.24693343853075617,1.8558445498739269,1.6730638697351428,8208384,7.378946352005005,7.744723653793335
41.378,43.99140697175162,38.76459302824838,39.244,41.79645842277597,36.69154157722403,0.3124721180647611,1.7349283039569854,0.34962744573720206,0.27531679039232015,1.8094451478805076,1.6604114600334632,8372224,7.425178670883179,7.815620803833008
41.682,45.108712126806104,38.2552878731939,37.733,41.5863519174869,33.87964808251309,0.3000605933368206,1.7604800552129745,0.3408394666804695,0.25928171999317173,1.8243810191535539,1.696579091272395,8536064,7.304297971725464,7.8673327445983885
42.391,44.89840682778044,39.883593172219555,40.28099999999999,43.50432886935229,37.05767113064769,0.3126932105049491,1.7583100914955139,0.3534800276491943,0.2719063933607039,1.8309252928660498,1.685694890124978,8699904,7.386867046356201,7.980590915679931
42.414,46.278544475096645,38.54945552490336,40.024,42.589600124727156,37.458399875272846,0.3117294067516923,1.7630652338266373,0.350858313483477,0.2726005000199076,1.8283145366225286,1.697815931030746,8863744,7.52128119468689,7.997352170944214
41.721999999999994,45.05210149995461,38.39189850004538,38.831,42.24296849340671,35.4190315065933,0.31220091693103313,1.7871952027082443,0.3774386973774907,0.24696313648457557,1.8538748665372695,1.720515538879219,9027584,7.394517850875855,7.86529951095581
41.54800000000001,44.416124125626375,38.67987587437364,40.338,43.482349853308314,37.19365014669169,0.3151396941393614,1.7678112387657166,0.34369824763850265,0.2865811406402201,1.8265325359835185,1.7090899415479146,9191424,7.465347194671631,7.85110068321228
43.468999999999994,47.38794998692251,39.55005001307748,39.785999999999994,42.731074532163824,36.840925467836165,0.30556154400110247,1.7526618346571923,0.3344243585252756,0.27669872947692936,1.8367545657556659,1.6685691035587187,9355264,7.515337944030762,8.150605916976929
42.61,46.437699047730895,38.782300952269104,40.212,44.3369383025689,36.0870616974311,0.3003557875752449,1.7771481812000274,0.3409449299671262,0.25976664518336356,1.855248140703612,1.6990482216964427,9519104,7.392412853240967,8.009841680526733
42.349000000000004,46.471624043009506,38.2263759569905,40.971000000000004,43.275384733502634,38.666615266497374,0.31943111643195155,1.7653923600912094,0.3392215527378984,0.2996406801260047,1.8362540561849914,1.6945306639974274,9682944,7.588648271560669,7.964588689804077
42.836,46.35481570986603,39.317184290133966,41.403000000000006,45.112590408657006,37.693409591343006,0.3305551655590534,1.7663937747478484,0.3588171707610611,0.3022931603570457,1.8443799684811708,1.688407581014526,9846784,7.593333673477173,8.032029008865356
42.396,45.055026889672234,39.73697311032777,39.704,43.83128772924786,35.57671227075214,0.31283557470887896,1.7830245643854141,0.36621264936329884,0.2594585000544591,1.8454365880645345,1.7206125407062938,10010624,7.622562837600708,7.966278696060181
42.222,44.66205655672159,39.781943443278415,39.285000000000004,41.957995510658414,36.612004489341594,0.3255430318415165,1.7581586137413978,0.37461341046729335,0.27647265321573966,1.8205043204654356,1.69581290701736,10174464,7.573183631896972,7.936215162277222
42.726000000000006,45.969979654683435,39.48202034531658,42.163,46.40712311320018,37.918876886799815,0.2943132283166051,1.7657139480113984,0.33231598499217463,0.2563104716410356,1.8252145530686035,1.7062133429541932,10338304,7.5150093078613285,8.017518377304077
42.422,45.64075068932031,39.20324931067968,39.221000000000004,41.912291325739375,36.52970867426063,0.3028990335762501,1.7988164350390434,0.3512220983182778,0.2545759688342224,1.8781031126228651,1.7195297574552217,10502144,7.746294212341309,7.985834646224975
43.202999999999996,45.97749472877495,40.42850527122504,39.259,42.61291249140463,35.90508750859537,0.3269212108105421,1.7736618489027023,0.3679665428687586,0.2858758787523256,1.8608260944502955,1.6864976033551091,10665984,7.559787893295288,8.112437438964843
44.089999999999996,46.753242384763354,41.42675761523664,41.266999999999996,44.10124081545658,38.432759184543414,0.29994897991418834,1.7633307859301568,0.3319520660342475,0.2679458937941292,1.8499587242860838,1.6767028475742298,10829824,7.579853630065918,8.269115734100343
43.083999999999996,46.91737501426614,39.25062498573385,40.585,43.72977423672988,37.44022576327012,0.3013911606743932,1.7658710911870004,0.334389526130103,0.2683927952186834,1.857026440636698,1.6747157417373026,10993664,7.763517189025879,8.068508291244507
42.8,45.35470154812651,40.24529845187348,40.29500000000001,44.84600483409984,35.74399516590018,0.3193446902558207,1.788498018682003,0.36221933535976586,0.2764700451518755,1.8551723012131751,1.7218237361508308,11157504,7.681916236877441,8.029351186752319
43.375,46.29115586003218,40.45884413996782,40.269999999999996,43.342741446981826,37.197258553018166,0.3041741417720914,1.746336169540882,0.33451915559320794,0.27382912795097486,1.8323966578585507,1.6602756812232136,11321344,7.732405376434326,8.105554485321045
43.81699999999999,46.57338186759382,41.06061813240617,41.245,43.94776987551659,38.5422301244834,0.2984595142304897,1.7586264252662658,0.34578860068895756,0.2511304277720219,1.8407186611052773,1.6765341894272543,11485184,7.671766519546509,8.21309199333191
42.376999999999995,45.23798601884035,39.51601398115964,40.93399999999999,42.68703280060584,39.18096719939414,0.3167775087058544,1.7592179954051972,0.35740759523725246,0.27614742217445637,1.8370031684710564,1.681432822339338,11649024,7.616131591796875,7.973537015914917
44.204,46.95343703328518,41.454562966714825,40.30999999999999,43.79982234504852,36.82017765495146,0.3038614885881543,1.7819311395287514,0.33304574327097164,0.274677233905337,1.8392065168083436,1.7246557622491592,11812864,7.703614902496338,8.28441333770752
43.292,45.525091131145345,41.05890886885466,41.142,44.74791957758351,37.5360804224165,0.2988714314997196,1.7788029506802558,0.3265016310865558,0.27124123191288346,1.8529607482688688,1.7046451530916429,11976704,7.708639812469483,8.129716682434083
42.998000000000005,45.98087378211014,40.01512621788987,40.39999999999999,43.6295572451963,37.17044275480368,0.3217776969075203,1.7832237467169763,0.3456273252154168,0.2979280685996238,1.825205345986767,1.7412421474471855,12140544,7.79221625328064,8.077406215667725
45.891999999999996,49.305323307276936,42.478676692723056,41.415,45.17309326653823,37.65690673346177,0.3135488271713257,1.7644021227955817,0.3483767920680894,0.278720862274562,1.8098985876649416,1.7189056579262219,12304384,7.807250928878784,8.551119661331176
43.253,45.242779133471856,41.263220866528144,40.109,42.053301674123645,38.16469832587636,0.2981548534706235,1.7472173556685449,0.33105573599179,0.26525397094945696,1.795916723103896,1.6985179882331938,12468224,7.765284442901612,8.096461486816406
44.919,48.068728400989514,41.76927159901048,41.717,44.69772155693885,38.736278443061146,0.3016267783939838,1.7577824860811233,0.33828175480935146,0.2649718019786161,1.8303533213474625,1.685211650814784,12632064,7.81039252281189,8.392406797409057
43.89200000000001,47.028660007077605,40.755339992922416,41.245000000000005,44.643179659759035,37.846820340240974,0.3149952832609415,1.756089800596237,0.3497376158414147,0.2802529506804683,1.8164102125058137,1.6957693886866605,12795904,7.746181344985962,8.215258693695068
43.76200000000001,47.71089047708341,39.813109522916605,40.676,45.09221376294219,36.25978623705782,0.290881553478539,1.7348506823182106,0.350123810218861,0.23163929673821698,1.7914361612735468,1.6782652033628744,12959744,7.79139928817749,8.188703155517578
44.19500000000001,45.95183949181479,42.43816050818523,40.773,42.7775949715591,38.76840502844091,0.2911082783713937,1.7632579699158668,0.32173634155185366,0.26048021519093373,1.8355798491347641,1.6909360906969695,13123584,7.712806272506714,8.291954898834229
43.941,46.676980445836556,41.20501955416345,42.767,46.512787100196704,39.0212128998033,0.30364239532500503,1.7667836293578147,0.32810034253131126,0.2791844481186988,1.8560740811936476,1.677493177521982,13287424,7.853497123718261,8.234352350234985
43.55499999999999,45.82479404352024,41.28520595647974,40.455,43.30111753095335,37.60888246904665,0.3055178979411721,1.775602725148201,0.3301654965968791,0.28087029928546514,1.8626468887087233,1.6885585615876786,13451264,7.770979547500611,8.17474012374878
44.580999999999996,47.19595105116711,41.966048948832885,43.20199999999999,45.58512735706675,40.81887264293323,0.3071974916383624,1.7746045395731926,0.34915870905378643,0.2652362742229384,1.8339416354109002,1.7152674437354851,13615104,7.835082626342773,8.347995710372924
43.912,47.48082557713318,40.34317442286682,41.123000000000005,43.85797001811721,38.3880299818828,0.3087109513580799,1.7971064940094947,0.34847840304773553,0.2689434996684243,1.8582381653180722,1.7359748227009173,13778944,7.896344137191773,8.218810987472533
44.984,47.01529121496648,42.95270878503352,39.62,42.50815165806783,36.731848341932164,0.30500963758677246,1.7863073140382766,0.3431757998722632,0.2668434753012817,1.852294098527152,1.720320529549401,13942784,7.928413772583008,8.407816648483276
44.408,47.346179027901464,41.46982097209854,41.397,44.27288264711896,38.521117352881035,0.33186380602419374,1.7700983881950378,0.3638227026248368,0.2999049094235507,1.8381750618551795,1.7020217145348961,14106624,7.857486867904663,8.324592876434327
44.378,46.731681371808854,42.024318628191146,42.378,45.99239566179465,38.76360433820535,0.30285734627395866,1.7866534650325776,0.3349549613128996,0.27075973123501773,1.8428718143896827,1.7304351156754725,14270464,7.945043420791626,8.314778232574463
42.758,46.98717202298511,38.52882797701489,41.385,45.13399786609702,37.63600213390298,0.3111640319228172,1.7919819414615632,0.3511348518269865,0.27119321201864793,1.872949557959177,1.7110143249639493,14434304,7.920638179779052,8.023741722106934
44.692,47.463684686251305,41.920315313748695,42.568000000000005,45.2945685393916,39.84143146060841,0.2856315793469548,1.759734070301056,0.3254622769954014,0.24580088169850825,1.8296157026145012,1.6898524379876108,14598144,7.883796215057373,8.350839376449585
43.98499999999999,46.886338484217234,41.08366151578275,41.65,45.03844211991292,38.261557880087075,0.2805804952979088,1.789377199113369,0.3063756884849339,0.2547853021108837,1.8543716079997163,1.7243827902270215,14761984,8.007155275344848,8.223266744613648
45.028,47.730945800418496,42.3250541995815,42.221999999999994,45.73165468386848,38.71234531613151,0.2983853487297893,1.784490352869034,0.32549807480087,0.27127262265870855,1.8572931308566012,1.7116875748814666,14925824,8.009531116485595,8.422493124008179
44.214,47.24274297357831,41.18525702642169,41.592,44.672723291696286,38.51127670830371,0.3018360650166869,1.769435879588127,0.3347621458278248,0.268909984205549,1.8476570123580842,1.69121474681817,15089664,7.942477655410767,8.28005084991455
44.9,47.2046604956045,42.5953395043955,42.394999999999996,45.447285209478295,39.3427147905217,0.28671831991523505,1.7891422614455224,0.31961799362345344,0.25381864620701666,1.8597949038781179,1.7184896190129269,15253504,8.090465450286866,8.406573629379272
44.346,47.90498075296846,40.78701924703153,43.305,46.39115051479995,40.218849485200046,0.291716337017715,1.7778374254703522,0.3365023321600498,0.24693034187538018,1.8442839294894067,1.7113909214512977,15417344,8.037261962890625,8.303972005844116
44.916000000000004,46.91947797592088,42.91252202407913,42.818,46.565305165048606,39.07069483495139,0.2964440263807774,1.7823326602578162,0.3352277307626321,0.25766032199892264,1.837356688987768,1.7273086315278645,15581184,8.049924230575561,8.402252054214477
43.535999999999994,46.453890333785694,40.618109666214295,41.592,44.5692732491325,38.6147267508675,0.28761811330914494,1.7981944009661674,0.3185745143754217,0.25666171224286816,1.8553367823250193,1.7410520196073156,15745024,8.11533236503601,8.189415311813354
45.29899999999999,46.88980137037908,43.7081986296209,42.214,45.56431699992702,38.863683000072974,0.28910880759358404,1.795306970179081,0.327223711350232,0.2509939038369361,1.84895311653203,1.7416608238261317,15908864,8.073771142959595,8.478021478652954
45.101,47.28114884812941,42.920851151870586,41.54600000000001,44.20331518642408,38.888684813575935,0.29605381209403275,1.7980382651090623,0.3392877143302561,0.2528199098578094,1.882212997413388,1.7138635328047365,16072704,8.038006401062011,8.444975328445434
44.687,47.67869199617875,41.695308003821246,41.42999999999999,45.131307876953755,37.72869212304623,0.29009888116270305,1.7965772479772568,0.3227295669336075,0.2574681953917986,1.86980212457241,1.7233523713821037,16236544,8.070613145828247,8.360369443893433
44.602999999999994,47.19337468332285,42.01262531667714,42.871,44.929249013117705,40.8127509868823,0.3060805777087808,1.8021339133381844,0.3473115047376887,0.26484965067987287,1.8674604502305683,1.7368073764458005,16400384,8.131643342971802,8.352140378952026
45.875,48.59004788171406,43.15995211828594,41.695,44.00822394073725,39.38177605926275,0.3075395910069346,1.7908228263258934,0.3524795813226816,0.26259960069118765,1.8722879125633938,1.709357740088393,16564224,8.032620334625244,8.572573232650758
45.248000000000005,47.671801972109115,42.824198027890894,42.24,45.459558976008985,39.02044102399102,0.2834658330306411,1.7787755936384202,0.323346868155564,0.24358479790571821,1.8574238966585215,1.700127290618319,16728064,8.013092470169067,8.479575490951538
45.63699999999999,47.14313445614924,44.130865543850746,43.45,46.85762087093033,40.04237912906967,0.2796828269958496,1.8134918630123138,0.3158949812111232,0.24347067278057602,1.8827516227564232,1.7442321032682044,16891904,8.21907901763916,8.524390697479248
44.783,47.51838680994115,42.047613190058854,43.391,46.41082267691333,40.37117732308667,0.3270986080169678,1.8104977160692215,0.3536889708661166,0.30050824516781893,1.8846604516138734,1.7363349805245696,17055744,8.08770523071289,8.389525508880615
45.306000000000004,48.459728586926914,42.152271413073095,42.31,46.2606607042367,38.359339295763306,0.30228112172335386,1.806589636206627,0.3586762433110929,0.24588600013561485,1.8932424872701692,1.7199367851430847,17219584,8.17657699584961,8.481307458877563
45.438,49.236846667082,41.639153332918006,43.288,46.58831150044961,39.98768849955038,0.3212598584592342,1.817947456240654,0.3747380144328527,0.2677817024856157,1.893752404690446,1.7421425077908619,17383424,8.075944423675537,8.514397764205933
45.806999999999995,49.174212645497754,42.439787354502236,43.010000000000005,46.803984712673476,39.216015287326535,0.2684688430279493,1.808725580573082,0.30491780144460606,0.23201988461129258,1.8922503831834478,1.725200777962716,17547264,8.1387535572052,8.555034351348876
45.051,47.88137612341541,42.2206238765846,43.315,46.10259842875547,40.527401571244525,0.30033105295151474,1.806922009587288,0.32297656023769794,0.27768554566533155,1.8872990099986608,1.7265450091759151,17711104,8.05745906829834,8.437636423110963
46.492999999999995,49.21465776687665,43.77134223312334,42.77900000000001,45.55283651284643,40.00516348715359,0.29329739287495615,1.8281630381941796,0.32244030438412574,0.26415448136578656,1.9086345488122454,1.7476915275761138,17874944,8.171748161315918,8.68683819770813
44.907,48.26775006508963,41.546249934910364,42.315,44.471220072256074,40.15877992774392,0.3018342426046729,1.820176063477993,0.357703113319529,0.24596537188981682,1.9058896496045983,1.734462477351388,18038784,8.186020946502685,8.413787126541138
46.998000000000005,48.483697142758245,45.512302857241764,43.918,46.17101486901441,41.66498513098559,0.28443448804318905,1.7980132326483727,0.3089057939164468,0.2599631821699313,1.8663893686707949,1.7296370966259504,18202624,8.161231088638306,8.786741733551025
45.480999999999995,48.649347992250846,42.31265200774914,43.476,45.98555454214488,40.966445457855116,0.2755044300109148,1.827848856151104,0.3107472678743116,0.240261592147518,1.887546231425408,1.7681514808768,18366464,8.242003440856934,8.52816014289856
44.823,47.09390752783992,42.55209247216008,41.647000000000006,44.68091512735607,38.61308487264394,0.28605423886328935,1.821042512357235,0.3164352990548296,0.2556731786717491,1.8709811194411385,1.7711039052733313,18530304,8.222085523605347,8.42102780342102
46.46499999999999,50.14663075280506,42.78336924719492,42.32200000000001,46.0679252528581,38.57607474714192,0.2981866285204887,1.8261716470122338,0.3417633860063872,0.2546098710345902,1.8932628889998444,1.7590804050246232,18694144,8.13004264831543,8.672268772125244
46.179,49.04454863856819,43.31345136143182,41.723,44.86977310907539,38.57622689092461,0.30677361618727444,1.8300742298364638,0.3484156990850494,0.2651315332894995,1.898808639787258,1.7613398198856698,18857984,8.237505102157593,8.646481704711913
45.89300000000001,48.47859490253211,43.30740509746791,42.74699999999999,46.90599038229231,38.58800961770768,0.30258296225219966,1.832274155318737,0.3357170110311636,0.26944891347323574,1.89841991609899,1.7661283945384838,19021824,8.186116456985474,8.584596967697143
46.48499999999999,49.257873058760524,43.71212694123946,43.83,47.394819771040325,40.26518022895967,0.301112724095583,1.7997075766324997,0.3459405677111615,0.2562848804800045,1.847365357589129,1.7520497956758705,19185664,8.213848876953126,8.711912059783936
47.001,50.19958859498998,43.80241140501001,44.669000000000004,48.419769121127025,40.91823087887298,0.2767542304471135,1.8064977556467057,0.3043998260395812,0.2491086348546458,1.8775060641253318,1.7354894471680795,19349504,8.2938946723938,8.80645227432251
46.176,48.65729885342335,43.694701146576655,43.789,47.37656867530087,40.201431324699136,0.28936273213475944,1.7948526978492736,0.32174267484685537,0.2569827894226635,1.8467821383926766,1.7429232573058706,19513344,8.273565340042115,8.647848272323609
46.357,49.73831350217634,42.97568649782366,42.22,44.73416387691813,39.705836123081866,0.2646792829036712,1.7878514871001243,0.3023921893262295,0.2269663764811129,1.8585596959338884,1.7171432782663603,19677184,8.22304925918579,8.685484075546265
47.160999999999994,50.83528754998843,43.48671245001156,44.445,48.45940967017568,40.43059032982432,0.2962027158588171,1.7822104215621948,0.32456755216408534,0.2678378795535488,1.8555181895306359,1.7089026535937537,19841024,8.361297369003296,8.823666954040528
45.681000000000004,47.83538367056567,43.52661632943434,44.013,46.53525315937952,41.490746840620474,0.2856045672670007,1.8060190841555595,0.32736170903286677,0.24384742550113458,1.8819280864558308,1.7301100818552881,20004864,8.246001815795898,8.562307929992675
46.312,48.713390430563095,43.9106095694369,43.112,44.522984053772404,41.7010159462276,0.2721361765637994,1.7994464412331581,0.30383189461238524,0.24044045851521356,1.8910971512483548,1.7077957312179615,20168704,8.278108978271485,8.672069549560547
46.56400000000001,48.59881301352238,44.52918698647763,45.448,49.00856119172245,41.88743880827755,0.27677250280976295,1.7753020018339156,0.30193096738515174,0.25161403823437417,1.8550739692347333,1.695530034433098,20332544,8.30310869216919,8.72176489830017
46.918000000000006,50.726295681797836,43.109704318202176,43.289,46.60825428372097,39.969745716279036,0.2717069864273071,1.815441793203354,0.3074395598755862,0.23597441297902805,1.8788690104830397,1.7520145759236683,20496384,8.333501291275024,8.772948789596558
47.276,49.73077982719429,44.82122017280572,44.482,48.64832643944278,40.315673560557215,0.31283766124397516,1.8077518925070764,0.35855994981482264,0.2671153726731277,1.8753367988722587,1.740166986141894,20660224,8.361164379119874,8.828959321975708
47.598,50.04135752602848,45.15464247397152,46.017999999999994,49.145042692385246,42.89095730761474,0.25573704168200495,1.805920024216175,0.2948767138792839,0.21659736948472602,1.8834577705332995,1.7283822778990505,20824064,8.371019649505616,8.892141914367675
48.16100000000001,50.800494080311616,45.5215059196884,45.04,47.347327458337894,42.732672541662104,0.2611821169033647,1.80451200902462,0.29512546193597006,0.2272387718707593,1.8720810079381618,1.7369430101110783,20987904,8.354813861846925,8.990514659881592
47.283,50.150441542560195,44.41555845743981,44.728,47.802904226150794,41.65309577384921,0.2780984204262495,1.7933618560433389,0.32989600604444713,0.22630083480805185,1.8705244784105326,1.7161992336761451,21151744,8.430386304855347,8.821333742141723
48.562,52.0942480094127,45.02975199058729,43.353,46.89987764096818,39.806122359031825,0.2786663370206952,1.7949735045433044,0.3036580894840986,0.2536745845572918,1.8613136433287754,1.7286333657578334,21315584,8.36571283340454,9.069418382644653
47.627,50.70667546991562,44.54732453008438,45.958,50.29190309074857,41.62409690925143,0.28598334174603224,1.782842618227005,0.318653254541231,0.2533134289508335,1.8317728157635014,1.7339124206905085,21479424,8.427121639251709,8.909861135482789
47.303000000000004,49.97555327355696,44.63044672644305,44.202,47.667405603966145,40.73659439603385,0.2888232318684459,1.7954627752304078,0.3265969328409284,0.2510495308959634,1.83763044958438,1.7532951008764355,21643264,8.501922702789306,8.830701065063476
45.86299999999999,48.20749589464344,43.51850410535654,44.288000000000004,48.18585787324269,40.39014212675732,0.29731785152107476,1.8144759833812714,0.33659762712814867,0.25803807591400085,1.864199863414082,1.7647521033484608,21807104,8.498155784606933,8.586910343170166
47.64399999999999,49.50641348792366,45.78158651207632,44.553999999999995,47.52650803194877,41.58149196805122,0.27687659319490193,1.7925885230302812,0.3150037043421344,0.23874948204766944,1.838026975250271,1.7471500708102914,21970944,8.522502565383911,8.903371047973632
46.015,48.93379170205755,43.096208297942454,42.794000000000004,46.65385802847722,38.93414197152279,0.3150255136191845,1.8258165314793586,0.35513110759933525,0.2749199196390338,1.8733505666242012,1.778282496334516,22134784,8.483902835845948,8.616035509109498
46.788,50.01522109561771,43.56077890438228,46.428,48.809654047085765,44.04634595291423,0.2775782495737076,1.807904763519764,0.3135407367990532,0.24161576234836196,1.8617671248548866,1.7540424021846415,22298624,8.426865100860596,8.756739902496339
47.913000000000004,50.60323809355232,45.22276190644769,44.803999999999995,46.93527755114157,42.67272244885842,0.2953049471601844,1.7981430307030677,0.3318732406264707,0.2587366536938981,1.845247819856097,1.7510382415500383,22462464,8.537359285354615,8.969727754592896
48.071000000000005,51.27951507710343,44.86248492289658,45.685,48.45689556080311,42.91310443919689,0.2994019312784076,1.8213937729597092,0.329063509342253,0.2697403532145622,1.8769792363787983,1.76580830954062,22626304,8.4831618309021,8.970135259628297
47.49899999999999,50.27961665822528,44.7183833417747,44.039,48.598792648794465,39.47920735120554,0.2749782731756568,1.7978752613067628,0.3020666030892611,0.24788994326205255,1.8525499375297858,1.7432005850837398,22790144,8.481582117080688,8.870638275146485
47.60699999999999,51.12134787691827,44.09265212308171,45.17299999999999,49.43706859700919,40.90893140299079,0.2778779879212379,1.7982378751039505,0.3198012906002629,0.2359546852422129,1.8576414850820555,1.7388342651258455,22953984,8.351394081115723,8.88290195465088
45.65599999999999,48.625434963086406,42.68656503691358,42.684000000000005,46.36484283826409,39.00315716173592,0.3037885999307036,1.814319770038128,0.35273100555251374,0.2548461943088935,1.8820468828186177,1.7465926572576382,23117824,8.40455641746521,8.557112646102905
47.209,49.55331845106419,44.86468154893581,42.833999999999996,45.89162391408753,39.77637608591246,0.2872865187004208,1.8173417672514915,0.3356230654179252,0.23894997198291643,1.9063983701930811,1.728285164309902,23281664,8.438781690597533,8.83476619720459
46.836999999999996,49.78816604073712,43.885833959262875,44.321999999999996,46.688502905132374,41.95549709486762,0.2596631987020373,1.8105685740709305,0.2985422457697171,0.2207841516343575,1.9133892163484891,1.707747931793372,23445504,8.349868774414062,8.763319063186646
47.205,50.17517592071581,44.23482407928419,44.02900000000001,46.55556862166854,41.50243137833148,0.2655975854024291,1.8203966096043587,0.30202717015500125,0.22916800064985698,1.9003659186241664,1.740427300584551,23609344,8.462078666687011,8.834063291549683
46.349000000000004,49.333511517819964,43.36448848218004,44.114,47.91488463387143,40.313115366128564,0.2833201942965388,1.7946518883109093,0.31211862059622286,0.2545217679968548,1.8732618522436462,1.7160419243781724,23773184,8.349854564666748,8.68957805633545
46.791999999999994,49.15171947485288,44.43228052514711,45.041,48.16012631998128,41.92187368001871,0.28110563810914757,1.8056492507457733,0.31479606478706806,0.24741521143122708,1.8799702694869624,1.7313282320045842,23937024,8.423882961273193,8.75870394706726
47.545,51.15736833670101,43.93263166329899,44.235,46.478177433909316,41.99182256609068,0.27195183653384447,1.8024572551250457,0.3140321067630641,0.22987156630462485,1.8715743962037006,1.7333401140463909,24100864,8.42665786743164,8.884503316879272
48.017999999999994,49.79130087689596,46.24469912310403,43.647,47.054717858039304,40.23928214196069,0.2916495706886053,1.80134559571743,0.3288802183538071,0.2544189230234035,1.8720659029866775,1.7306252884481825,24264704,8.414834642410279,8.958609294891357
47.10300000000001,50.43284098719444,43.77315901280558,44.215999999999994,47.11915414678587,41.31284585321412,0.29977022409439086,1.8090132921934128,0.34162147321114156,0.25791897497764016,1.8727987262921841,1.7452278580946414,24428544,8.485584402084351,8.827271366119385
47.089,49.68519895231471,44.49280104768529,45.156,47.099019299955614,43.21298070004438,0.30863799080252646,1.8107886001467706,0.3505821976386929,0.26669378396636,1.887185662490169,1.734391537803372,24592384,8.562108087539674,8.809139728546143
46.841,50.37078030477819,43.311219695221816,43.738,46.89465582539497,40.58134417460503,0.2880986837670207,1.8266499936580658,0.3282774794597493,0.2479198880742921,1.897143398298256,1.7561565890178756,24756224,8.549958658218383,8.770869541168214
47.201,50.44738706872733,43.95461293127267,44.501,46.69444683090336,42.307553169096636,0.2861656514927745,1.8084402203559875,0.310452062374508,0.261879240611041,1.8703970538449264,1.7464833868670486,24920064,8.495474815368652,8.825507879257202


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-starpilot-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.528,1.8348810844610661,1.221118915538934,1.597,1.8042703548508565,1.3897296451491434,0.8542927488684654,2.707456848025322,1.2967082917947228,0.4118772059422081,2.7080205818554757,2.7068931141951684,16384,0.4972814628854394,1.5916977941989898
2.4970000000000003,2.7839163641202784,2.2100836358797222,2.5189999999999997,2.8563262515725687,2.1816737484274307,0.17883834037929772,2.628253382444382,0.1951624580268083,0.16251422273178714,2.671134342104916,2.585372422783848,180224,1.2918902158737182,1.879283106327057
2.792,3.0157319825147937,2.568268017485206,2.724,2.9960735194758947,2.4519264805241057,0.17706221584230658,2.5376047104597093,0.19643518965215628,0.15768924203245688,2.597089217476871,2.4781202034425474,344064,1.4910663723945619,1.9268832087516785
3.2090000000000005,3.5279811906680396,2.8900188093319614,3.0039999999999996,3.2634301447403518,2.7445698552596474,0.17635513339191672,2.4346568092703817,0.1975580334902759,0.15515223329355754,2.566989932346585,2.3023236861941787,507904,1.6461674451828003,2.096901059150696
4.288,4.698896580662336,3.8771034193376637,3.934,4.293226947764223,3.574773052235777,0.17116954289376735,2.3591205567121505,0.18623417297919848,0.15610491280833622,2.3968464949129977,2.3213946185113032,671744,1.7802862644195556,2.6375391483306885
6.0040000000000004,6.709878176458234,5.298121823541767,5.906,6.574344222687681,5.237655777312319,0.21537293586879963,2.235717013478279,0.2319465164585479,0.19879935527905135,2.3235632848774546,2.1478707420791037,835584,2.22895028591156,3.225579595565796
7.261,8.013415443754313,6.508584556245687,7.148999999999999,8.078273372049365,6.219726627950633,0.208506047539413,2.1617745414376257,0.2284686497153843,0.18854344536344167,2.262847850478245,2.0607012323970064,999424,2.486802577972412,3.4327276706695558
10.388,11.899011581689564,8.876988418310436,9.245999999999999,10.709497181411702,7.782502818588296,0.19355163741856812,2.046355514228344,0.20458189625605244,0.1825213785810838,2.138173921524687,1.9545371069320014,1163264,2.4800724029541015,4.314777040481568
12.255999999999997,13.842071877311993,10.669928122688,11.047999999999998,12.37998948944802,9.716010510551977,0.19353323243558404,1.988397255539894,0.20576100129776553,0.18130546357340255,2.082279339355611,1.894515171724177,1327104,2.6925891160964968,4.530612659454346
13.635,15.09953576262241,12.17046423737759,12.649999999999999,14.428645552098562,10.871354447901435,0.18191167563199995,1.9471820786595344,0.19731679944732117,0.16650655181667873,2.057835654346224,1.8365285029728444,1490944,2.7698728799819947,4.600396609306335
15.768,16.89240917819093,14.643590821809072,15.543000000000001,16.538530511837784,14.547469488162218,0.16796479020267724,1.9050314366817473,0.1789063612174514,0.15702321918790307,2.0043977239168185,1.8056651494466762,1654784,2.7105303525924684,4.89000973701477
19.301,20.99254633397965,17.609453666020347,18.296999999999997,19.963415614425163,16.63058438557483,0.16146491412073372,1.8444854229688645,0.1725809191909369,0.15034890905053053,1.9586598735924692,1.7303109723452599,1818624,2.832823705673218,5.483895254135132
20.666999999999998,22.99267431081826,18.341325689181737,20.029,22.389340865214173,17.668659134785827,0.16135124256834385,1.8289644137024879,0.1750090466309428,0.1476934385057449,1.8944182315593288,1.763510595845647,1982464,2.937725377082825,5.521749210357666
23.752,26.3854342596693,21.1185657403307,23.25,26.910095627166044,19.589904372833956,0.13842440135776993,1.8111158177256583,0.148563269181528,0.12828553353401184,1.8705764342272944,1.7516552012240223,2146304,2.8640769481658936,5.959182834625244
26.425,28.747383473933624,24.102616526066377,24.73,28.03863415928688,21.421365840713122,0.14205145305022596,1.745553308725357,0.15461701696483204,0.12948588913561987,1.825045807424017,1.666060810026697,2310144,2.9559808015823363,6.28127965927124
25.715000000000003,29.795863266516047,21.63413673348396,25.975,29.256107282610554,22.69389271738945,0.1356114501133561,1.7371384441852569,0.14805473945253975,0.12316816077417246,1.8153383679428114,1.6589385204277023,2473984,3.0411006450653075,5.945515155792236
27.426,31.11599783197768,23.736002168022317,24.586000000000002,26.500754292331006,22.671245707668998,0.12680105371400713,1.7452903598546983,0.14042263438683583,0.11317947304117844,1.8124647593040673,1.6781159604053293,2637824,2.9963287591934202,6.117722034454346
28.831,32.850391620631164,24.81160837936884,28.241000000000003,33.054920335859336,23.427079664140674,0.11433447934687135,1.6930469140410422,0.12234954563703046,0.10631941305671225,1.7597874134028575,1.626306414679227,2801664,3.0156959295272827,6.2635715961456295
29.494999999999997,33.456833540167985,25.53316645983201,28.713,32.25633190655349,25.16966809344651,0.11896445322781797,1.6834832385182381,0.1324012159225246,0.10552769053311134,1.7518970800402183,1.615069396996258,2965504,3.0349517822265626,6.279341983795166
31.527000000000005,35.52879722124948,27.525202778750533,29.708999999999996,33.29066008995828,26.12733991004171,0.11550466315820809,1.6764338225126267,0.12238354355451353,0.10862578276190266,1.7629651631739829,1.5899024818512706,3129344,3.0170588731765746,6.577748537063599
30.193,33.36624770542736,27.01975229457264,30.417,34.55068370826797,26.283316291732035,0.11163595141842957,1.6998053789138794,0.12172484635915146,0.10154705647770768,1.7780080242961633,1.6216027335315955,3293184,2.9634005308151243,6.2392150402069095
31.089999999999996,34.962035640331834,27.21796435966816,30.397000000000002,33.50065284785525,27.293347152144754,0.11064549498260019,1.6953075215220452,0.11719786477263744,0.10409312519256295,1.7512744427980114,1.639340600246079,3457024,2.957250738143921,6.339500284194946
32.370000000000005,36.112157131922714,28.627842868077295,31.842000000000002,34.7572454442122,28.926754555787802,0.11195267401635642,1.6907447531819344,0.12880318952033118,0.09510215851238166,1.7239598429103715,1.6575296634534973,3620864,2.9809260845184324,6.52208571434021
31.617,35.61470196487932,27.61929803512068,31.429000000000002,34.54292822653317,28.315071773466833,0.11120604909956451,1.708515140414238,0.12188812051357578,0.10052397768555324,1.7532527392594226,1.6637775415690534,3784704,2.9891206502914427,6.313846826553345
34.245000000000005,38.252862896856634,30.237137103143375,32.855000000000004,37.56749244031224,28.142507559687765,0.10365859428420658,1.7011970177292823,0.11240003543031252,0.09491715313810065,1.7704888390476605,1.6319051964109041,3948544,3.0195305824279783,6.774947309494019
36.385999999999996,41.766669475074636,31.005330524925355,32.95,38.69627357510935,27.203726424890654,0.09505029534921047,1.693470287322998,0.10392771798187407,0.08617287271654687,1.7621824069768635,1.6247581676691327,4112384,2.986905598640442,7.087627267837524
35.482000000000006,38.824716859083345,32.13928314091667,34.11,37.44859850835646,30.771401491643537,0.09479919187724586,1.6973621994256973,0.1043625417365848,0.08523584201790693,1.7509697843323258,1.643754614519069,4276224,3.057959699630737,6.890940380096436
39.315000000000005,42.87863929151086,35.75136070848915,35.624,38.850627341358155,32.39737265864185,0.10241590589284891,1.6961571842432022,0.11381574822118139,0.09101606356451643,1.7469655353828888,1.6453488331035155,4440064,3.105954670906067,7.495805978775024
36.844,39.81000134861736,33.87799865138264,35.442,38.84590599165136,32.038094008348644,0.09882462825626133,1.6826736390590669,0.11086044985526428,0.08678880665725838,1.752861776332315,1.6124855017858186,4603904,3.112114596366882,7.040726280212402
38.321000000000005,41.91026858844529,34.73173141155472,35.437,38.908599199216404,31.96540080078359,0.09740395676344628,1.6871887236833571,0.107763150986991,0.08704476253990155,1.7475736589573716,1.6268037884093427,4767744,3.0884325742721557,7.265507602691651
38.870999999999995,43.440731830206225,34.301268169793765,36.442,39.64707971819735,33.236920281802654,0.09052191833034154,1.7077274799346924,0.09635488848035917,0.08468894818032391,1.7618250530601542,1.6536299068092306,4931584,3.127409338951111,7.3189586162567135
40.297000000000004,43.648522191482556,36.94547780851745,36.412000000000006,40.00221949189741,32.821780508102606,0.09438792383298275,1.6953850820660592,0.10569602153741185,0.08307982612855365,1.7416113143853966,1.6491588497467218,5095424,3.150098371505737,7.541566610336304
39.916000000000004,43.953214881573686,35.87878511842632,37.932,41.510594137367356,34.35340586263265,0.09080585902556773,1.7131872743368148,0.09805995935288393,0.08355175869825153,1.7688947386217144,1.6574798100519152,5259264,3.1245249271392823,7.4638755321502686
39.084,42.244114554885634,35.92388544511437,39.028000000000006,42.23891824872575,35.81708175127426,0.09124681106768545,1.7142480462789536,0.10553026899030914,0.07696335314506177,1.7692246922569286,1.6592714003009785,5423104,3.172167205810547,7.318007087707519
39.669,43.47504637386356,35.86295362613643,38.23599999999999,42.554055580929905,33.917944419070075,0.09036229541525238,1.7175180479884147,0.10165083899168498,0.07907375183881979,1.7783989983040818,1.6566370976727476,5586944,3.158380627632141,7.384981632232666
40.825,44.54009151973408,37.10990848026593,37.923,40.346906145047704,35.4990938549523,0.09124369136989115,1.7096145108342171,0.0990414410570106,0.0834459416827717,1.750920477652272,1.6683085440161622,5750784,3.146925377845764,7.560250377655029
40.553000000000004,45.056412150803,36.04958784919701,39.474,44.40130189860536,34.54669810139463,0.08848704835399981,1.6992390751838684,0.10081768494209462,0.07615641176590501,1.7557015838736614,1.6427765664940754,5914624,3.21080904006958,7.479995965957642
40.876,43.7464675577334,38.00553244226659,39.324999999999996,43.349416106716596,35.300583893283395,0.08839910943061109,1.7130402982234956,0.09463760231788168,0.0821606165433405,1.7557867154947209,1.6702938809522703,6078464,3.1902036666870117,7.514980983734131
41.583999999999996,44.4121308314857,38.755869168514295,39.98299999999999,43.465102956547945,36.500897043452035,0.08427231381647282,1.7060495510697364,0.09410689503650328,0.07443773259644236,1.7433172487457236,1.6687818533937493,6242304,3.2169497489929197,7.631850004196167
42.763999999999996,45.76517043834568,39.762829561654314,38.959,42.02755813045802,35.89044186954199,0.08670076490379867,1.7292556330561637,0.09710525641746388,0.07629627339013346,1.7739330918916039,1.6845781742207235,6406144,3.2333659410476683,7.81623797416687
42.394,46.24436154146594,38.543638458534055,39.323,42.72217945981085,35.92382054018915,0.0820647625252604,1.7392436936497688,0.09189896625395166,0.07223055879656914,1.7987659018050544,1.6797214854944833,6569984,3.156189775466919,7.723927068710327
41.175000000000004,44.13667942221977,38.21332057778024,38.970000000000006,42.4051477406365,35.53485225936351,0.08402465013787147,1.7246073469519616,0.09574086599532759,0.07230843428041535,1.7804409753598236,1.6687737185440996,6733824,3.171843099594116,7.523373079299927
42.947,47.17193798771059,38.72206201228941,42.017,46.43923031964641,37.59476968035359,0.07978694522753352,1.7033180981874465,0.08958716342573772,0.06998672702932932,1.7588699355473696,1.6477662608275234,6897664,3.181786823272705,7.806860828399659
43.671,46.17455527200819,41.16744472799181,42.382000000000005,45.79719194189727,38.96680805810274,0.08449459653347727,1.700180348753929,0.0955188299109789,0.07347036315597563,1.7789032143275803,1.621457483180278,7061504,3.228073239326477,7.9042784690856935
45.068,47.43635301422739,42.6996469857726,44.122,47.431401154287585,40.812598845712415,0.07904508770443497,1.694612668454647,0.0851538676057571,0.07293630780311283,1.7700260564639174,1.6191992804453765,7225344,3.239005422592163,8.140687179565429
43.272,46.97717152099602,39.56682847900397,41.75,45.975981542789796,37.524018457210204,0.08461102098226544,1.7149241656064986,0.09585752034103308,0.07336452162349781,1.7794033498847983,1.650444981328199,7389184,3.229951763153076,7.840553331375122
44.136,49.13499629925849,39.137003700741516,41.815999999999995,46.18556336491416,37.44643663508583,0.08129458138719198,1.708373413980007,0.0889108631660278,0.07367829960835616,1.7640757974816255,1.6526710304783887,7553024,3.227116250991821,7.959839963912964
43.970000000000006,47.59726618819188,40.34273381180813,41.984,46.10556086937947,37.86243913062054,0.07966800783760843,1.6886757105588912,0.09008670782131199,0.06924930785390486,1.7545111655638705,1.6228402555539119,7716864,3.2332900047302244,7.942202711105347
43.355,49.66764326570098,37.04235673429901,41.498000000000005,44.7050135640499,38.29098643595011,0.0820746425539255,1.7033933967351913,0.09007175924511009,0.07407752586274093,1.765684647531326,1.6411021459390567,7880704,3.2686405420303344,7.828539943695068
44.414,47.8977973534636,40.9302026465364,41.102,45.42727409536089,36.7767259046391,0.0876903823111206,1.7082114920020104,0.1011657862683169,0.0742149783539243,1.7625562201405687,1.653866763863452,8044544,3.2754841804504395,7.990967893600464
44.41900000000001,47.643309073274466,41.194690926725556,41.78,44.9448285893552,38.615171410644805,0.08088055560365316,1.727800104022026,0.0920239188557964,0.06973719235150992,1.781223956730153,1.6743762513138991,8208384,3.270258140563965,7.9886551856994625
44.533,47.99991231501462,41.06608768498538,43.775,48.456933895304374,39.09306610469562,0.07656456222757693,1.7230412766337395,0.08906937653247299,0.06405974792268088,1.776182774358824,1.669899778908655,8372224,3.280251145362854,7.995418930053711
43.892,46.64322445467469,41.14077554532532,41.536,46.45702062584582,36.61497937415418,0.07423429866321382,1.7488960042595862,0.0840488820303384,0.06441971529608924,1.80897383190879,1.6888181766103825,8536064,3.2487842082977294,7.889234399795532
44.22899999999999,48.066930301607876,40.39106969839211,43.995,48.86358141556655,39.126418584433445,0.07784541812725361,1.737420754134655,0.08789271283084196,0.06779812342366526,1.7854971551731778,1.689344353096132,8699904,3.25986328125,7.94665002822876
43.627,47.56140986680341,39.692590133196596,42.598,46.84624858029753,38.34975141970247,0.08062332076951857,1.7359538406133652,0.09349828095919295,0.0677483605798442,1.800512119043269,1.6713955621834615,8863744,3.260815215110779,7.842857599258423
44.038,47.24143503133745,40.83456496866254,42.634,47.189039407074326,38.078960592925675,0.07449728255160148,1.7412140026688576,0.08455862607882825,0.06443593902437472,1.7966210235504045,1.6858069817873107,9027584,3.2696951627731323,7.912809371948242
44.586999999999996,48.15169928605485,41.02230071394514,42.949,45.70894003558048,40.18905996441951,0.08048868183977897,1.729409022629261,0.09217695121621272,0.06880041246334523,1.768652014027926,1.6901660312305962,9191424,3.31120502948761,7.9922655582427975
45.45100000000001,50.03211001832526,40.86988998167475,43.193,47.987897392019974,38.39810260798002,0.07948466110974547,1.7469162195920944,0.08929862828168324,0.06967069393780771,1.7866294262871927,1.7072030128969962,9355264,3.3212494373321535,8.114344120025635
45.248000000000005,47.09577596044543,43.40022403955458,42.938,46.30574345816305,39.570256541836955,0.07836183547042305,1.73856633156538,0.08654989377032937,0.07017377717051673,1.7926003612997343,1.6845323018310259,9519104,3.3568211793899536,8.102536964416505
44.335,47.357519644270326,41.312480355729676,44.504000000000005,49.41777899380915,39.59022100619086,0.07505065836012359,1.7325480237603188,0.08424839056920498,0.0658529261510422,1.7772181539517105,1.6878778935689271,9682944,3.3483503580093386,7.9663928031921385
46.589,50.54251603006741,42.63548396993259,44.33,47.08102526342453,41.57897473657547,0.07817054134793579,1.705613274872303,0.08539426877082218,0.0709468139250494,1.7765355081618177,1.6346910415827882,9846784,3.3487563371658324,8.31749529838562
45.473,48.553821481358504,42.392178518641494,43.94199999999999,46.720117348133435,41.16388265186655,0.07511104359291487,1.7070495784282684,0.08107182226273227,0.06915026492309748,1.7533270442413253,1.6607721126152115,10010624,3.370768117904663,8.129423093795776
46.69500000000001,51.39791664820886,41.99208335179115,44.511,46.706210468269504,42.3157895317305,0.07456652522087093,1.7194290831685066,0.08268310834999336,0.0664499420917485,1.763064935136454,1.6757932312005592,10174464,3.3950496912002563,8.332545185089112
46.717000000000006,50.85145292632533,42.58254707367468,42.879,46.68378238536713,39.074217614632865,0.07358247102238236,1.7136483013629913,0.08150058921357764,0.06566435283118707,1.7347207883435196,1.692575814382463,10338304,3.352560877799988,8.33678183555603
46.388999999999996,49.74535948610991,43.03264051389008,44.662,48.866696897518295,40.4573031024817,0.07698940159752961,1.722577691078186,0.08697011227924098,0.06700869091581824,1.779416894609546,1.665738487546826,10502144,3.3604952812194826,8.262602233886719
45.025999999999996,47.58473093544436,42.46726906455563,43.721000000000004,47.092899909546546,40.34910009045346,0.07680788473226127,1.7391144663095475,0.08789333462326614,0.06572243484125641,1.7904945485685642,1.6877343840505308,10665984,3.354602575302124,8.040761423110961
46.489,49.993110300775356,42.98488969922464,43.08299999999999,45.56788249219152,40.59811750780846,0.08185508060269056,1.735713218152523,0.0947667316592341,0.06894342954614702,1.7930490651191633,1.6783773711858827,10829824,3.3715354681015013,8.287509632110595
47.540000000000006,51.57996039584549,43.50003960415452,45.104,49.105235309251384,41.102764690748614,0.07333803405053908,1.7027717858552933,0.08113824807120693,0.06553782002987124,1.7510136954763862,1.6545298762342004,10993664,3.389289927482605,8.466343355178832
48.36900000000001,50.553813264331765,46.18418673566825,45.365,47.80011088043235,42.929889119567655,0.07663797447457904,1.6905678138136864,0.08323220606848532,0.07004374288067276,1.7223032140680816,1.6588324135592911,11157504,3.394080090522766,8.582620811462402
46.469,49.05776205936351,43.88023794063649,44.373000000000005,47.166753926171744,41.579246073828266,0.07831608611159022,1.7076247200369834,0.08571589112002359,0.07091628110315684,1.748182533997778,1.667066906076189,11321344,3.386559772491455,8.274638605117797
47.414,50.693363352847626,44.13463664715238,44.378,47.90039918237556,40.85560081762444,0.07375313555821772,1.7159476906061173,0.08132595054855536,0.06618032056788008,1.7660718535708744,1.6658235276413602,11485184,3.4395850896835327,8.423113536834716
46.397,50.64425099328966,42.14974900671034,45.59,50.65121922070167,40.52878077929834,0.07403372148983177,1.7277306601405145,0.08654289293249895,0.06152455004716459,1.770606671664043,1.684854648616986,11649024,3.3870781898498534,8.270690488815308
47.38699999999999,50.95166281715395,43.822337182846034,44.663,48.52700323498829,40.7989967650117,0.07130742226727305,1.7188969060778618,0.08052743168983148,0.06208741284471461,1.7790613614986348,1.6587324506570889,11812864,3.4271726846694945,8.424816799163818
47.571999999999996,51.63842299816435,43.50557700183564,44.627,48.01384823988321,41.240151760116795,0.0723217264283448,1.7134084582328797,0.08155805302596428,0.06308539983072534,1.7698111859766896,1.6570057304890697,11976704,3.4070440769195556,8.442249202728272
48.321000000000005,52.14308176260007,44.49891823739994,45.248000000000005,48.71765646714484,41.77834353285517,0.07427237546071405,1.723251612484455,0.08261067586160026,0.06593407505982785,1.7693065076283239,1.6771967173405862,12140544,3.392619276046753,8.559418487548829
48.435,52.483654714840476,44.38634528515953,46.538,51.07697962101616,41.999020378983836,0.07321887151338155,1.7119612246751785,0.080744764404794,0.0656929786219691,1.76237419438306,1.661548254967297,12304384,3.409956216812134,8.596483755111695
46.999,49.486277427228416,44.51172257277159,45.23699999999999,48.64127686888125,41.832723131118726,0.07518073106184597,1.7308418855071068,0.08367087140076605,0.0666905907229259,1.7958787627515362,1.6658050082626774,12468224,3.436589789390564,8.36859040260315
46.839000000000006,49.43901326919691,44.2389867308031,45.067,49.20384432871241,40.930155671287594,0.07387156202457842,1.7165069982409478,0.08627203011460358,0.06147109393455327,1.7850383786712614,1.6479756178106342,12632064,3.4158085346221925,8.336324691772461
48.756,54.12849513727095,43.38350486272905,46.184,51.1973366134741,41.170663386525895,0.07234457382000978,1.7289221376180648,0.07811070653035619,0.06657844110966336,1.7858207228872576,1.672023552348872,12795904,3.4224786520004273,8.621843957901001
47.936,51.3617530558988,44.5102469441012,44.836,49.3703449361512,40.3016550638488,0.06869454118423159,1.7242195770144462,0.078224710505754,0.05916437186270917,1.7950401177338702,1.6533990362950222,12959744,3.4021645545959474,8.508888006210327
47.36200000000001,51.07160860469134,43.652391395308676,45.22,47.659729493202065,42.78027050679793,0.07406857451423998,1.7541895821690558,0.08699739374384641,0.061139755284633564,1.817243166840636,1.6911359974974758,13123584,3.4428841352462767,8.431883716583252
47.902,50.698643702726535,45.10535629727347,45.971000000000004,48.6950170704311,43.24698292956891,0.07117956154979763,1.7347860351204871,0.0812442185497967,0.06111490454979855,1.807308440466988,1.6622636297739863,13287424,3.3959391117095947,8.487344551086426
47.547999999999995,51.83796223759603,43.25803776240396,45.830999999999996,50.036278706578194,41.6257212934218,0.07052359087392686,1.7360318914055823,0.08207623521553525,0.05897094653231847,1.7829243339182115,1.6891394488929532,13451264,3.422509288787842,8.431271123886109
47.334,51.49552423998708,43.17247576001293,46.825,51.261708802705,42.388291197295004,0.07580773336812849,1.7211994543671607,0.0906701924404078,0.06094527429584918,1.7753621420008376,1.6670367667334838,13615104,3.4149019002914427,8.396563863754272
48.45100000000001,52.53855538188782,44.3634446181122,45.774,51.32048573422848,40.227514265771525,0.06994263208471234,1.7247133880853653,0.0772868954083415,0.06259836876108318,1.7693750683080174,1.6800517078627133,13778944,3.455475330352783,8.587203884124756
49.188,54.09181239445393,44.28418760554607,44.702000000000005,49.96788416127815,39.43611583872186,0.06969678713940078,1.7217195272445678,0.07856573194831948,0.06082784233048208,1.7746509487080286,1.668788105781107,13942784,3.4733266830444336,8.711967468261719
47.65899999999999,51.054857623635,44.26314237636498,47.17,51.81702485467853,42.522975145321475,0.08151503722183404,1.7280391499400138,0.09075928041700261,0.07227079402666546,1.7717839741780392,1.6842943257019884,14106624,3.465827775001526,8.466766023635865
48.513999999999996,53.21744171857162,43.81055828142837,46.188,49.91657828132923,42.459421718670775,0.07484434572979803,1.7471996009349824,0.08618751815070953,0.06350117330888654,1.8028964377890477,1.691502764080917,14270464,3.4569663524627687,8.611191511154175
49.57299999999999,52.917628678941796,46.22837132105819,44.876999999999995,48.17956884863889,41.574431151361104,0.07060991683974857,1.7490746289491654,0.08261057218718859,0.058609261492308544,1.8121049631411723,1.6860442947571586,14434304,3.424606990814209,8.76711950302124
49.221999999999994,52.86055136008824,45.58344863991175,47.209999999999994,50.70592620059405,43.71407379940594,0.07085659382864828,1.7353503316640855,0.07606331909717326,0.06564986856012331,1.7775130891760713,1.6931875741520996,14598144,3.4208449840545656,8.71481146812439
49.4,53.94987472355009,44.85012527644991,46.196000000000005,51.45197983253361,40.9400201674664,0.06541618648916478,1.7303296133875847,0.07362200434468946,0.057210368633640096,1.794195332583836,1.6664638941913335,14761984,3.458397889137268,8.754395151138306
48.928,52.83743934599323,45.01856065400676,47.528000000000006,51.80583777158508,43.25016222841493,0.07291685082018369,1.7399312406778336,0.08139311685321701,0.06444058478715037,1.8098149397522734,1.6700475416033937,14925824,3.4634304523468016,8.664032888412475
49.56099999999999,52.28990252665792,46.83209747334207,46.647,49.38268291291224,43.91131708708776,0.06791880931705231,1.724558037519455,0.0778706239092632,0.05796699472484142,1.762641378808412,1.6864746962304977,15089664,3.4857964277267457,8.773667907714843
50.36399999999999,52.78046932527602,47.94753067472396,47.545,50.125717923369386,44.96428207663062,0.07578540812246495,1.735635881125927,0.08587482964141537,0.06569598660351454,1.7966462726085322,1.6746254896433217,15253504,3.4754488706588744,8.892400455474853
48.7,52.43590685108717,44.96409314891284,46.59199999999999,49.85410913367409,43.32989086632589,0.07252885950729246,1.7162184223532677,0.08074574584022344,0.06431197317436148,1.7841558273654505,1.648281017341085,15417344,3.4864848136901854,8.639407348632812
49.044,51.88957621581289,46.198423784187106,47.951,51.01859335636261,44.88340664363739,0.07267573690041895,1.7220456898212433,0.08253494068930578,0.06281653311153212,1.7872764376521482,1.6568149419903384,15581184,3.474588465690613,8.692370557785035
47.852,51.18854851605667,44.51545148394332,46.504,49.611375741683005,43.39662425831699,0.06719823791645464,1.7389365553855896,0.07691677999975677,0.057479695833152517,1.7940217732654629,1.6838513375057163,15745024,3.481508159637451,8.490855693817139
50.238,52.99931780134051,47.47668219865949,47.27499999999999,50.30751793069719,44.242482069302795,0.07174313599243756,1.7465014994144439,0.07893491723236058,0.06455135475251454,1.80077979285372,1.6922232059751678,15908864,3.495360016822815,8.881957721710204
48.725,53.04901722938288,44.40098277061712,45.877,51.419245122691706,40.3347548773083,0.07062798193655903,1.7508426859974862,0.0814644717820544,0.05979149209106366,1.7997790585710924,1.7019063134238799,16072704,3.4847408533096313,8.614086866378784
50.54099999999999,54.09876179641076,46.98323820358922,46.218999999999994,51.266612207767146,41.17138779223284,0.0702956449706107,1.7362357005476952,0.0788601024789942,0.06173118746222718,1.7898848828253031,1.6825865182700872,16236544,3.4723104000091554,8.90422501564026
50.269,53.05940660119632,47.478593398803675,47.150000000000006,51.19171250833109,43.10828749166892,0.07479004003107544,1.7391024261713028,0.08523199562738874,0.06434808443476213,1.78643765824146,1.6917671941011456,16400384,3.4906474590301513,8.887574386596679
50.226,53.194754621049036,47.25724537895096,48.119,53.22134740095184,43.01665259904816,0.06819899822585282,1.7448667481541633,0.07578416905080049,0.06061382740090515,1.8102171785420986,1.679516317766228,16564224,3.477015256881714,8.850450372695922
50.74100000000001,54.01586320324988,47.466136796750135,47.888000000000005,51.18566220222752,44.59033779777249,0.06349470596760506,1.7333540320396423,0.07274930841453074,0.054240103520679386,1.8002469592466193,1.6664611048326654,16728064,3.5182446479797362,8.957003402709962
50.928,53.6088013727242,48.24719862727579,45.79600000000001,49.613028163375276,41.97897183662474,0.06747092469595369,1.7193708777427674,0.07237624377307653,0.06256560561883084,1.790701305537165,1.6480404499483698,16891904,3.5272543907165526,9.002405548095703
51.222,53.984679134463505,48.4593208655365,46.784,50.31225225855522,43.25574774144478,0.0683648134116083,1.7289577305316925,0.07722527578009922,0.05950435104311738,1.7920880073727237,1.6658274536906614,17055744,3.5022077560424805,9.037997436523437
49.968,52.55735049771174,47.37864950228827,46.083999999999996,48.79360587539959,43.3743941246004,0.0756393787451088,1.7318755567073822,0.08274058119870074,0.06853817629151686,1.806447109598099,1.6573040038166655,17219584,3.5079135417938234,8.84575023651123
50.067,53.84621698239199,46.287783017608014,48.696999999999996,51.894808781024906,45.499191218975085,0.06933720121160147,1.7209621995687485,0.07934518557119156,0.05932921685201138,1.8012048802592793,1.6407195188782178,17383424,3.5331671476364135,8.854529190063477
49.906000000000006,52.51825649582885,47.29374350417116,47.457,49.95949895104873,44.95450104895127,0.06809489894658324,1.7201604843139648,0.07600158415379377,0.06018821373937271,1.7889702341161973,1.6513507345117324,17547264,3.553901219367981,8.821488857269287
49.391,52.828616761653336,45.95338323834666,47.852,52.05147806280733,43.65252193719267,0.07117517716251312,1.7208213374018668,0.07876296889549637,0.06358738542952987,1.7884724051416152,1.6531702696621184,17711104,3.558194661140442,8.753096437454223
49.899,52.634293220113705,47.1637067798863,48.137,51.854588062171494,44.41941193782851,0.0691117052920162,1.7308119341731072,0.08092272909134603,0.05730068149268637,1.7914142108992699,1.6702096574469445,17874944,3.521601939201355,8.814870166778565
50.303000000000004,53.212759612064204,47.393240387935805,49.346000000000004,55.23381147796022,43.45818852203979,0.06971751302480694,1.7130999475717545,0.08159041288228447,0.057844613167329424,1.7697178897387567,1.6564820054047524,18038784,3.5330363750457763,8.882955932617188
50.771,54.102259371468996,47.439740628531005,48.416000000000004,52.9977119071369,43.834288092863105,0.06745071234181518,1.7167445495724678,0.07486752019970283,0.06003390448392753,1.7711248730330942,1.6623642261118414,18202624,3.5612998485565184,8.963246059417724
50.003,52.71785192966394,47.288148070336064,47.221,51.01414500118305,43.42785499881694,0.0682845516595989,1.7184369951486587,0.07913470825076448,0.05743439506843333,1.7595552479449805,1.6773187423523368,18366464,3.5747641563415526,8.834981393814086
50.821999999999996,53.652596403587054,47.99140359641294,48.461,51.64274621866672,45.279253781333274,0.06921970518305892,1.7171153247356414,0.0769932258079286,0.061446184558189246,1.7624876273009604,1.6717430221703224,18530304,3.5656715631484985,8.97083396911621
50.781,53.473654638084874,48.088345361915124,49.31599999999999,54.003598958955415,44.62840104104456,0.07404999821446834,1.7092916756868362,0.0861545743271746,0.061945422101762064,1.7501480390435047,1.6684353123301676,18694144,3.590464639663696,8.971046733856202
51.154,53.9283258640614,48.37967413593861,48.624,52.71435010726466,44.53364989273535,0.06779957739636297,1.7305167689919472,0.07998703036638673,0.05561212442633921,1.7639749369244377,1.6970586010594566,18857984,3.564818501472473,9.033264541625977
51.791999999999994,54.37800773394048,49.20599226605951,49.149,53.534650350860176,44.763349649139826,0.07248882283456619,1.7190855145454407,0.07964040291829594,0.06533724275083644,1.7653556652982998,1.6728153637925816,19021824,3.548517107963562,9.11914701461792
51.923,55.64358073424029,48.202419265759715,48.413,52.00664452888707,44.81935547111292,0.0702818695455789,1.7116639316082,0.07703607362474232,0.06352766546641547,1.776793889351075,1.646533973865325,19185664,3.560927319526672,9.151233100891114
51.801,54.96414542820908,48.637854571790925,47.30199999999999,50.12272614764354,44.481273852356445,0.06675533568486568,1.7172972157597541,0.07519702247617104,0.05831364889356032,1.786466452006228,1.6481279795132804,19349504,3.541305136680603,9.124233627319336
49.940999999999995,53.299602239027415,46.582397760972576,48.431000000000004,53.45401592671176,43.40798407328825,0.07045633867382999,1.7396046414971351,0.07801054518998765,0.06290213215767232,1.8025325126934957,1.6766767703007746,19513344,3.5587178468704224,8.826841449737548
51.75599999999999,54.92965782654652,48.58234217345347,48.99499999999999,53.79096757703802,44.19903242296196,0.06428582887165243,1.7263045728206634,0.07419547628404591,0.05437618145925895,1.7886111855554465,1.6639979600858803,19677184,3.5832598924636843,9.11100368499756
51.403,54.53716033412459,48.268839665875404,47.767999999999994,52.17907424557782,43.356925754422164,0.06793762054294343,1.7000704184174538,0.07504144277419265,0.06083379831169421,1.7761262849570205,1.624014551877887,19841024,3.5526309967041017,9.053516101837157
51.482000000000006,54.7269708781436,48.237029121856416,50.007,54.26054452192521,45.753455478074784,0.06512825023382898,1.7208349049091338,0.07707369091710375,0.05318280955055421,1.7927664735464357,1.648903336271832,20004864,3.569600534439087,9.079959964752197
50.971,55.580078975240056,46.36192102475994,48.314,52.14420156127586,44.48379843872414,0.06823274441994723,1.713276317715645,0.07543796648206151,0.061027522357832945,1.7856073559415728,1.640945279489717,20168704,3.57192177772522,9.012823486328125
49.942,52.48748541539723,47.39651458460277,48.618,52.060260303928224,45.17573969607178,0.06525108939968047,1.7153386980295182,0.07469119430095134,0.0558109844984096,1.7939020574247007,1.6367753386343358,20332544,3.5668649673461914,8.847390794754029
49.331,52.80205877219041,45.85994122780959,47.463,51.45256651780616,43.47343348219384,0.0735888407565653,1.736274690926075,0.08163013879489595,0.06554754271823465,1.8194641527583855,1.6530852290937643,20496384,3.5729060411453246,8.739291906356812
50.43599999999999,53.72409123960999,47.147908760389996,48.116,52.13127134824037,44.10072865175963,0.06928083770908411,1.7410495236516,0.07983642477500534,0.05872525064316288,1.8032216463754165,1.6788774009277834,20660224,3.590323066711426,8.909735822677613
50.891,53.6473470391081,48.1346529608919,48.304,51.91153988196943,44.69646011803057,0.07110048686154183,1.7329376980662345,0.08224625443702106,0.059954719286062594,1.8022076285485236,1.6636677675839455,20824064,3.5915538549423216,8.998074722290038
52.126999999999995,55.07012096251581,49.18387903748418,47.31999999999999,51.71759252318811,42.92240747681188,0.0644687452819198,1.7380548149347306,0.07114229974401971,0.057795190819819896,1.7995707979717281,1.676538831897733,20987904,3.591699147224426,9.16209831237793
51.82199999999999,54.26378950771764,49.38021049228234,49.519000000000005,53.66597588611268,45.37202411388733,0.06679245177656408,1.7215754464268684,0.077065710507862,0.05651919304526616,1.7709332572847778,1.672217635568959,21151744,3.594032049179077,9.141296577453613
51.26800000000001,54.11442512636466,48.42157487363536,47.202999999999996,50.21126877123703,44.19473122876296,0.06768420380540188,1.7290019899606706,0.07730111200546162,0.05806729560534214,1.7862008754319454,1.6718031044893957,21315584,3.6028146743774414,9.045029163360596
50.215,52.39885553551512,48.03114446448489,47.268,50.467321178000105,44.068678821999896,0.07064899569377299,1.728850595653057,0.08314447580152146,0.05815351558602452,1.7981526921072148,1.6595484991988994,21479424,3.583211874961853,8.879229068756104
50.809000000000005,53.9691248393062,47.64887516069381,49.57299999999999,53.648188461899636,45.49781153810035,0.0736804448533803,1.7272383272647858,0.08021197061780819,0.0671489190889524,1.7832632220625315,1.67121343246704,21643264,3.5599218368530274,8.963420724868774
50.97500000000001,55.03276354658574,46.917236453414276,49.739999999999995,54.17842314341478,45.30157685658521,0.06788552170619364,1.71891208589077,0.07845583675291141,0.05731520665947586,1.7659886614478575,1.6718355103336826,21807104,3.5507982969284058,9.002157354354859
51.31500000000001,55.12066222883746,47.50933777116256,48.123000000000005,52.102429733014525,44.143570266985485,0.06992935095913703,1.7273775860667229,0.08139088399391041,0.05846781792436367,1.7796481280906575,1.6751070440427882,21970944,3.595885443687439,9.053011989593506
51.786,54.7025534454215,48.8694465545785,48.258,51.49597714630601,45.020022853693995,0.06571861035190518,1.7158145695924758,0.07690782895430046,0.054529391749509916,1.77001839403367,1.6616107451512816,22134784,3.5880641460418703,9.138105297088623
51.926,55.09862730241042,48.75337269758958,48.311,53.01067328651684,43.61132671348316,0.06524703991599376,1.7206032603979111,0.07800577019437913,0.05248830963760839,1.7682448922094567,1.6729616285863655,22298624,3.6064017534255983,9.150471115112305
51.939,55.893838681918645,47.984161318081355,49.68,52.539171208584754,46.820828791415245,0.06412050109356637,1.711658203601837,0.07488023600481114,0.05336076618232161,1.7713772352243737,1.6519391719793004,22462464,3.6133394718170164,9.146483278274536
51.238,54.301928197592105,48.174071802407894,48.125,52.834996284499596,43.415003715500404,0.06896716300398106,1.7270860984921454,0.08080444036323228,0.05712988564472985,1.7868194361813097,1.6673527608029812,22626304,3.615395712852478,9.048560953140258
51.884,54.14987819619679,49.61812180380321,48.260000000000005,52.72844044382378,43.79155955617623,0.06042349142953748,1.711622841656208,0.07474747734098364,0.04609950551809132,1.7849849401911735,1.6382607431212426,22790144,3.62213191986084,9.158417701721191
52.142999999999994,55.09991410088287,49.18608589911712,50.35,54.14639039088448,46.553609609115526,0.06465522125363346,1.705938984453678,0.07333541554184174,0.05597502696542518,1.7613467025610103,1.6505312663463458,22953984,3.6514948129653932,9.200588989257813
51.919,56.2743770215677,47.56362297843229,49.464,52.67839325534384,46.249606744656155,0.06538602011278269,1.723295120894909,0.0752710279540422,0.05550101227152318,1.786335705823227,1.660254535966591,23117824,3.6217377901077272,9.141895723342895
52.411,54.87849853090129,49.94350146909871,48.725,52.35350451288131,45.096495487118695,0.06380471820011731,1.7233594968914985,0.07137490608693904,0.05623453031329558,1.8064866706711957,1.6402323231118012,23281664,3.613577461242676,9.235864925384522
51.022000000000006,54.19936305763129,47.84463694236872,49.18300000000001,52.984384090038795,45.38161590996122,0.07143659917637701,1.7201018899679184,0.08005777618684996,0.06281542216590406,1.7920494516851262,1.6481543282507105,23445504,3.630447578430176,9.030679607391358
53.075,55.54419926291906,50.60580073708095,50.018,53.80865640753683,46.22734359246317,0.06749116913415489,1.709169977903366,0.07339674917390307,0.0615855890944067,1.7858712612942802,1.6324686945124518,23609344,3.638864612579346,9.34333324432373
53.476,56.82957182717174,50.12242817282826,49.836,54.10726960048181,45.56473039951819,0.06380954585038122,1.7007581934332847,0.07260017524852524,0.05501891645223719,1.7714530859932864,1.630063300873283,23773184,3.6601758003234863,9.409778308868407
52.997,57.87639965569536,48.11760034430464,50.813,55.26099291815983,46.365007081840176,0.069521994004026,1.6844264209270476,0.07968793123156426,0.05935605677648776,1.7480327299800702,1.620820111874025,23937024,3.6461614847183226,9.33248028755188
51.778,55.9407390021475,47.615260997852495,49.515,53.08768316535346,45.94231683464654,0.06304501551203426,1.7047701060771943,0.07406500385642723,0.05202502716764129,1.7716239023967655,1.637916309757623,24100864,3.6647756814956667,9.151469945907593
53.214,57.48736214238859,48.94063785761141,49.789,54.641291108332226,44.93670889166778,0.06579931043088434,1.7215276196599008,0.07656833083621392,0.05503029002555476,1.7792504942081366,1.6638047451116649,24264704,3.6443825006484984,9.386546421051026
51.727999999999994,55.5911613996829,47.864838600317086,49.491,53.28214613276777,45.69985386723223,0.06373447133228176,1.7012507513165473,0.0736647552391594,0.05380418742540412,1.7576749157456795,1.6448265868874152,24428544,3.6588661432266236,9.137880611419678
51.876999999999995,55.44493791986351,48.30906208013648,50.183,54.139091631901366,46.226908368098634,0.06826324122957879,1.716840772330761,0.07432740215260358,0.062199080306554,1.7746554144627362,1.6590261301987859,24592384,3.6478665351867674,9.168242263793946
53.55500000000001,55.73036318806769,51.37963681193232,50.21300000000001,55.01886318989628,45.40713681010374,0.06328561482951041,1.7183925420045854,0.07279010568440236,0.05378112397461845,1.7752836536522398,1.6615014303569309,24756224,3.656917762756348,9.442373943328857
52.815,58.036848810526784,47.59315118947321,49.25200000000001,53.76778077412977,44.73621922587025,0.06440623332746323,1.716292169690132,0.0711267107248058,0.05768575593012066,1.7766985816311391,1.655885757749125,24920064,3.6494900703430178,9.33276686668396


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-starpilot-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.5350000000000001,1.7292807247258464,1.340719275274154,1.541,1.8294597025582602,1.2525402974417397,0.8213852912187576,2.707040709257126,1.049449585145505,0.59332099729201,2.7075601430143736,2.7065212754998784,16384,0.5336621105670929,1.4944838643074037
2.5090000000000003,2.837220962158117,2.1807790378418836,2.4859999999999998,2.7489524671875127,2.223047532812487,0.21497226431965827,2.642056408524513,0.24020992012383746,0.18973460851547908,2.6743992693259644,2.6097135477230617,180224,1.4097024142742156,1.8909475803375244
2.803,3.0861624975168853,2.5198375024831146,2.8520000000000003,3.0648755504984075,2.639124449501593,0.20451908018440007,2.5379682004451753,0.23578193193564326,0.17325622843315688,2.6050080858971465,2.470928314993204,344064,1.5085572123527526,1.9398006081581116
3.3319999999999994,3.63421846402892,3.029781535971079,3.141,3.442676979565893,2.839323020434107,0.18295273687690494,2.5068285942077635,0.1948240675754179,0.171081406178392,2.576880297171218,2.436776891244309,507904,1.559199905395508,2.1940529108047486
4.8100000000000005,5.2200243895184775,4.3999756104815235,4.252,4.778418084795725,3.725581915204274,0.20093931369483467,2.3601436257362365,0.21757775221150064,0.1843008751781687,2.4316345160381774,2.2886527354342956,671744,1.9178560495376586,2.9517390966415404
6.154000000000001,6.927772576407307,5.380227423592695,6.075,6.904291866594627,5.2457081334053735,0.2439267789945006,2.260930234193802,0.2594696108530429,0.22838394713595833,2.339817711017599,2.1820427573700045,835584,2.3498978137969972,3.3427712678909303
7.273999999999999,7.805153461816826,6.742846538183172,6.751,7.9670135690032415,5.534986430996759,0.25074864868074653,2.170137479901314,0.2708879484950246,0.23060934886646842,2.2461831710021527,2.094091788800475,999424,2.5892610788345336,3.4833487272262573
9.440999999999999,10.506902903645543,8.375097096354455,8.306999999999999,9.322382194053056,7.291617805946942,0.23452384471893312,2.0629463315010073,0.2471363213430639,0.22191136809480233,2.1637944244071567,1.9620982385948575,1163264,2.590271019935608,4.016695094108582
11.400000000000002,13.013424928529371,9.786575071470633,10.422,11.676605914221673,9.167394085778328,0.23188874814659352,2.0175170943140985,0.2512399241747805,0.21253757211840651,2.117769033629595,1.9172651549986022,1327104,2.8205618858337402,4.334958696365357
13.128,15.08074575918116,11.175254240818841,12.418,13.944458646672093,10.891541353327906,0.23911954835057253,1.9877892062067986,0.2558458035066525,0.22239329319449255,2.083855705063746,1.8917227073498513,1490944,2.9018931150436402,4.5175378799438475
15.259999999999996,16.96540904184304,13.554590958156954,14.675,16.863242445434235,12.486757554565767,0.22624342720955606,1.9651007875800133,0.245200095283175,0.20728675913593714,2.0729576998054267,1.8572438753545997,1654784,2.8712891578674316,4.819255065917969
17.772000000000002,19.804982046157814,15.739017953842191,17.067,20.003133682242687,14.130866317757313,0.23813451305031771,1.8974903389811515,0.2514981676333283,0.22477085846730713,1.9997910853965912,1.7951895925657118,1818624,3.1863991260528564,5.176806211471558
21.344999999999995,25.047613266329602,17.64238673367039,19.494,23.286751507810656,15.701248492189345,0.22793575134128333,1.8715035155415536,0.2406533518551651,0.21521815082740156,1.9654084331864932,1.777598597896614,1982464,3.3108482360839844,5.740420484542847
23.083,26.771747890544972,19.394252109455024,21.705999999999996,25.60305067968072,17.80894932031927,0.20470559522509574,1.8515551283955574,0.2191923301435187,0.1902188603066728,1.9155132805635569,1.7875969762275579,2146304,3.1838502883911133,5.879241466522217
23.375999999999998,28.350823011927154,18.40117698807284,22.539999999999996,26.364889540888726,18.715110459111266,0.20730831548571582,1.8129833728075027,0.22352415675488332,0.19109247421654832,1.8888543365396042,1.737112409075401,2310144,3.3694236278533936,5.709149718284607
26.728,31.049888013357126,22.406111986642877,24.405,28.385774422144515,20.424225577855488,0.21052579265087842,1.7819894775748253,0.22628650382283808,0.19476508147891877,1.86139471409564,1.7025842410540106,2473984,3.413861799240112,6.269566249847412
26.974,31.229653181357712,22.71834681864229,26.044999999999998,29.519553928204306,22.57044607179569,0.1917388470843434,1.774168036878109,0.2054833322664521,0.17799436190223472,1.8461604287333857,1.7021756450228323,2637824,3.393311023712158,6.136563444137574
29.145,33.40608026209317,24.88391973790683,28.183,33.13483410465254,23.231165895347463,0.18786325957626104,1.7627526432275773,0.20167741844591458,0.1740491007066075,1.840744964688538,1.6847603217666165,2801664,3.4996597290039064,6.454771995544434
29.192999999999994,33.40454615313663,24.98145384686336,28.097999999999995,32.58060370766812,23.615396292331873,0.18955965135246514,1.7480103731155396,0.2033556091133996,0.17576369359153068,1.8148513376304292,1.6811694086006501,2965504,3.5005934953689577,6.303076267242432
30.089,36.056635126245574,24.121364873754427,26.941000000000003,31.510289769756348,22.371710230243657,0.1842226158827543,1.7504582062363625,0.19479328173417004,0.17365195003133854,1.8250206402137161,1.6758957722590089,3129344,3.5357831954956054,6.395442914962769
31.266,36.08503351306047,26.446966486939523,29.231,34.26326082392398,24.198739176076028,0.18214592039585115,1.7399995744228363,0.19991723265475148,0.16437460813695082,1.7952008687930272,1.6847982800526453,3293184,3.5248818159103394,6.550126075744629
31.204,36.50243599565004,25.905564004349962,31.828000000000003,36.71091879924293,26.945081200757073,0.17968343794345853,1.7406824320554732,0.1932820074461476,0.16608486844076947,1.8165764328246499,1.6647884312862966,3457024,3.5085415840148926,6.450276184082031
33.190999999999995,38.10529842398688,28.27670157601311,30.315000000000005,36.1023262392922,24.527673760707806,0.17833853857591747,1.7415110886096954,0.19314477422769402,0.16353230292414092,1.7819656935338968,1.701056483685494,3620864,3.5699367761611938,6.767650604248047
32.665000000000006,36.66087599907706,28.669124000922956,31.365,35.932172538890995,26.797827461109005,0.17241206541657444,1.7430171132087708,0.19195779949447084,0.15286633133867805,1.8144813114377083,1.6715529149798334,3784704,3.561964273452759,6.590825128555298
34.972,38.82884534302323,31.11515465697677,32.637,36.40536051884636,28.868639481153643,0.16775769889354702,1.7451682075858117,0.18548103276983766,0.1500343650172564,1.8048119311938862,1.6855244839777372,3948544,3.6984038829803465,6.983039379119873
34.547000000000004,39.1978774440959,29.896122555904107,32.566,35.965868232740796,29.16613176725921,0.16085923602804542,1.7543899327516557,0.17764275174862895,0.14407572030746188,1.811861095034593,1.6969187704687183,4112384,3.674056959152222,6.8463531017303465
34.904,37.94406973604225,31.86393026395775,34.982,40.123275717173705,29.840724282826294,0.16996800685301422,1.7567263469099998,0.1858099302910712,0.15412608341495723,1.8422492428733184,1.6712034509466813,4276224,3.6922404050827025,6.864633703231812
35.519,40.446,30.592,32.882,37.151800463721926,28.61219953627807,0.1658054457977414,1.7502493768930436,0.17664662907606488,0.15496426251941792,1.8165224270924936,1.6839763266935937,4440064,3.7313000440597532,6.930433702468872
36.02,41.06089476184536,30.97910523815464,33.54,38.997076140205486,28.082923859794516,0.1691648166626692,1.7549620777368546,0.1887434536960331,0.1495861796293053,1.821128545652336,1.6887956098213732,4603904,3.651536703109741,6.971171808242798
36.05499999999999,41.591607715921356,30.51839228407863,32.857000000000006,39.45030728845548,26.263692711544536,0.16078552436083554,1.7643052577972411,0.18073311082428725,0.14083793789738383,1.8491512432760038,1.6794592723184785,4767744,3.685265851020813,6.961353921890259
37.326,43.2848055850145,31.3671944149855,34.848,39.78646899352421,29.90953100647579,0.15412905244156716,1.7438025072216987,0.17337361386675865,0.13488449101637567,1.8125274549791597,1.6750775594642378,4931584,3.688285756111145,7.149587965011596
38.422999999999995,43.68659962383158,33.159400376168406,34.565,39.6238264449376,29.506173555062396,0.15268436493352056,1.7661155417561532,0.16845259080569291,0.1369161390613482,1.8142944314130747,1.7179366520992316,5095424,3.73040235042572,7.297760248184204
37.468,42.11981212002377,32.81618787997624,36.143,42.13447903275978,30.151520967240227,0.1613304163329303,1.7517207011580467,0.17542906298191566,0.14723176968394494,1.7916611389048847,1.7117802634112087,5259264,3.7351146936416626,7.131911420822144
37.836,42.22993946248694,33.44206053751306,36.367999999999995,40.71587718317801,32.02012281682198,0.16105439420789477,1.7380072161555291,0.1694103166341458,0.15269847178164375,1.8113572535696656,1.6646571787413926,5423104,3.7900465726852417,7.17213625907898
40.467999999999996,47.13087295391409,33.8051270460859,38.157,43.53487885694722,32.77912114305277,0.1484720407053828,1.7456119179725647,0.16315624490289438,0.13378783650787124,1.7936141496517266,1.6976096862934027,5586944,3.7582680225372314,7.612112808227539
39.108999999999995,41.96458557917636,36.25341442082363,37.547000000000004,42.15499533419903,32.93900466580098,0.1543558670207858,1.7590346217155457,0.17250598626204297,0.13620574777952862,1.8202106154601467,1.6978586279709447,5750784,3.789820408821106,7.368383264541626
38.658,43.02977950038654,34.286220499613464,36.233,40.994588075421895,31.4714119245781,0.14755027759820222,1.7478938937187194,0.1593147822919838,0.13578577290442065,1.802003876886377,1.6937839105510617,5914624,3.816912841796875,7.261277675628662
39.226000000000006,45.34248134142499,33.10951865857502,37.698,43.812251875740806,31.58374812425919,0.15166292581707236,1.749239094555378,0.16493459479712938,0.13839125683701534,1.8047417706499669,1.693736418460789,6078464,3.8182528734207155,7.326221895217896
39.767,44.1215907959302,35.4124092040698,37.199,42.173421473900255,32.22457852609974,0.14618069147691126,1.7549187079072,0.16606865430345108,0.12629272865037144,1.836523680593461,1.6733137352209388,6242304,3.8052746057510376,7.43657660484314
40.246,43.74845114170063,36.74354885829938,38.021,42.65827171944884,33.38372828055116,0.15375181967392562,1.7436887174844742,0.16515065363436074,0.1423529857134905,1.8193939199457558,1.6679835150231925,6406144,3.8592095375061035,7.494899940490723
41.56399999999999,45.02866794945778,38.09933205054221,39.044,42.7679688505679,35.3200311494321,0.1525549406185746,1.754999728500843,0.16553904345834472,0.1395708377788045,1.8172153715310213,1.6927840854706646,6569984,3.8777202129364015,7.710870456695557
42.202000000000005,45.23848085783527,39.16551914216474,38.71399999999999,42.17999538372456,35.24800461627542,0.14894310263916846,1.7524010583758354,0.16550852846673272,0.1323776768116042,1.801148534668015,1.7036535820836558,6733824,3.898527479171753,7.800357675552368
42.349,46.72803060048682,37.969969399513175,39.196,43.256926495271735,35.13507350472826,0.14393621273338794,1.7698538556694985,0.16061882888295034,0.12725359658382554,1.8250541940000966,1.7146535173389004,6897664,3.8849058151245117,7.825687551498413
43.275,46.96571876468527,39.58428123531473,39.013999999999996,43.18133535967529,34.846664640324704,0.1464512919075787,1.755420807003975,0.165470096281744,0.12743248753341338,1.8051619341819305,1.7056796798260194,7061504,3.9069538593292235,7.950792980194092
42.69199999999999,46.63553344096382,38.74846655903617,40.904,44.890389845461684,36.91761015453832,0.1542381742969155,1.7573589727282524,0.1713372672883746,0.1371390813054564,1.8066311129150838,1.708086832541421,7225344,3.991570067405701,7.858313465118409
41.14200000000001,44.699141549053124,37.584858450946896,39.788000000000004,42.611436912700555,36.96456308729945,0.14956205710768697,1.7623752012848855,0.17286840423926372,0.12625570997611021,1.8205069707713868,1.7042434317983841,7389184,3.938523769378662,7.592774724960327
43.096999999999994,46.8230275092919,39.37097249070809,41.25500000000001,44.69788033483594,37.812119665164076,0.15337702501565215,1.76000357568264,0.16764717566169676,0.13910687436960753,1.8115747402098341,1.7084324111554459,7553024,3.9923035860061646,7.911501741409301
42.672000000000004,45.46768167000465,39.87631832999536,39.56,43.20840787193538,35.911592128064626,0.1481096403673291,1.7669269070029259,0.17267329385337413,0.12354598688128407,1.8215829052018133,1.7122709088040384,7716864,3.9851473808288573,7.808324337005615
43.39200000000001,47.210245146660974,39.57375485333905,41.966,46.22530322940267,37.70669677059733,0.13853811006993053,1.772743934392929,0.15778734486265608,0.11928887527720498,1.8132765603404006,1.7322113084454573,7880704,3.951395869255066,7.937315654754639
43.20899999999999,47.63645400879556,38.78154599120442,41.832,45.87188316662747,37.79211683337253,0.14338003136217592,1.779967339336872,0.15462452732562704,0.1321355353987248,1.8209663332706267,1.7389683454031173,8044544,3.9857688903808595,7.884587287902832
44.342,47.78481512718879,40.899184872811205,40.825,44.72460318494075,36.92539681505926,0.14094035699963567,1.7573994368314743,0.15130107508729101,0.13057963891198032,1.7907273875816376,1.7240714860813109,8208384,3.9967928409576414,8.084919357299805
43.772,47.914812571188804,39.62918742881119,42.594,46.14395549267875,39.04404450732125,0.1366332422941923,1.762850883603096,0.15137525699285545,0.12189122759552914,1.8056195531770545,1.7200822140291376,8372224,3.9821990966796874,7.963887023925781
43.646,46.602853733277996,40.689146266722005,41.79299999999999,45.471377495581436,38.11462250441855,0.14372903322800995,1.7549987986683846,0.16152064398392835,0.12593742247209155,1.7914011974072062,1.718596399929563,8536064,4.027882623672485,7.951736736297607
45.491,48.93724854007949,42.04475145992051,42.44799999999999,46.728992408309075,38.16700759169091,0.1392844508402049,1.7440256178379059,0.15622464474390316,0.12234425693650666,1.8003770662828626,1.6876741693929491,8699904,4.07796847820282,8.268125104904176
44.848,48.05058270775323,41.64541729224677,42.604,46.1116465044243,39.0963534955757,0.14339110367000102,1.7447688817977904,0.1623460218757313,0.12443618546427074,1.8103387743197357,1.6791989892758452,8863744,4.139142537117005,8.151408433914185
45.86900000000001,47.6130495979186,44.12495040208142,42.38,44.45423238813784,40.305767611862166,0.1452314086258411,1.7581013441085815,0.15849037297642055,0.13197244427526167,1.8273649643929428,1.6888377238242203,9027584,4.06382520198822,8.310930204391479
45.559000000000005,48.83715329110767,42.28084670889234,41.29099999999999,46.22938323745737,36.35261676254261,0.15097829317674039,1.7493896037340164,0.16278118881431086,0.1391753975391699,1.8047922719685734,1.6939869354994594,9191424,4.079669046401977,8.248226261138916
46.096000000000004,48.814206026039976,43.37779397396003,42.581,45.16097848828242,40.00102151171759,0.14028537468984723,1.7268127530813218,0.15719866429769488,0.12337208508199957,1.7978896514677882,1.6557358546948553,9355264,4.068901014328003,8.34133801460266
45.486999999999995,49.13368630402999,41.840313695969996,42.184999999999995,45.68775962635177,38.68224037364822,0.14882871750742194,1.739954413473606,0.16563611945162887,0.132021315563215,1.7825702070699798,1.6973386198772322,9519104,4.078440189361572,8.239621019363403
46.192,49.62812514323911,42.75587485676089,42.245,45.62846641774379,38.86153358225621,0.1511290506459772,1.7732404544949532,0.17807595411765442,0.12418214717429998,1.8246400057790728,1.7218409032108335,9682944,4.067619132995605,8.344488716125488
45.583999999999996,49.80810747969319,41.3598925203068,42.565,46.201804228990056,38.92819577100994,0.1399771970696747,1.7690711677074433,0.150865996673216,0.1290883974661334,1.8110759520713227,1.727066383343564,9846784,4.084957933425903,8.261333322525024
44.975,47.259194606420394,42.69080539357961,42.841,46.04692716698305,39.63507283301695,0.13856488447636364,1.7685705915093421,0.15040772298742563,0.12672204596530165,1.814844011339002,1.7222971716796822,10010624,4.164374589920044,8.141839838027954
45.32299999999999,48.62148162038232,42.02451837961767,43.70799999999999,46.60623325493307,40.80976674506691,0.13688403200358149,1.745634277164936,0.15629836066346,0.11746970334370296,1.7837280636550494,1.7075404906748226,10174464,4.132572364807129,8.18846321105957
45.657000000000004,46.98647395611949,44.32752604388052,44.331,46.267411371584046,42.39458862841596,0.1408474288880825,1.7443336129188538,0.14907568155707362,0.13261917621909136,1.787706354050691,1.7009608717870166,10338304,4.1750267267227175,8.2523983001709
45.25,47.338497067271106,43.161502932728894,43.558,46.36883546298961,40.74716453701039,0.13772664479911323,1.7695675805211066,0.1491976363437314,0.12625565325449506,1.8261480243680186,1.7129871366741947,10502144,4.15332305431366,8.190762376785278
45.702000000000005,48.09599582288692,43.30800417711309,44.79600000000001,47.73124513456713,41.86075486543288,0.1423934812657535,1.7822513818740844,0.15480868633415795,0.12997827619734903,1.8283339653379955,1.7361687984101732,10665984,4.146351957321167,8.255372238159179
46.423,49.438924568022216,43.40707543197779,44.196999999999996,47.205062665570644,41.18893733442935,0.13700733985751865,1.7959076434373855,0.15496367451679932,0.11905100519823798,1.853845035260262,1.737970251614509,10829824,4.154037284851074,8.356266307830811
44.827999999999996,47.84471609535932,41.811283904640675,43.34599999999999,44.8095245129481,41.88247548705188,0.14362387359142298,1.7926371559500693,0.16775523672043055,0.1194925104624154,1.8354228164693906,1.749851495430748,10993664,4.104017353057861,8.112529611587524
47.423,48.68122136367175,46.16477863632825,42.717999999999996,45.77774116552364,39.65825883447635,0.14298755237832667,1.7839826926589013,0.15602009640090625,0.12995500835574708,1.8253371167869346,1.742628268530868,11157504,4.176517820358276,8.524700927734376
47.657000000000004,51.123514243443985,44.19048575655602,45.742000000000004,49.39721216894451,42.086787831055496,0.1320124916732311,1.772412446141243,0.14481541903998066,0.11920956430648152,1.8389750055437584,1.7058498867387275,11321344,4.141966605186463,8.527578592300415
47.419000000000004,50.5001798065027,44.33782019349731,44.443,47.516499796648766,41.36950020335123,0.13651476046070457,1.7785469383001327,0.14780883662069183,0.1252206843007173,1.8464035005080528,1.7106903760922125,11485184,4.167319679260254,8.523063516616821
46.763000000000005,48.52774389076716,44.99825610923285,43.823,46.05674595690736,41.58925404309264,0.1296796919777989,1.7937174081802367,0.1405581436123388,0.11880124034325903,1.8442609516519362,1.7431738647085373,11649024,4.174624800682068,8.414043855667114
48.51,50.92950821449318,46.09049178550681,45.013999999999996,48.70947885936315,41.31852114063684,0.13902087267488236,1.7851314499974251,0.14969791632086382,0.1283438290289009,1.8261833441944053,1.744079555800445,11812864,4.2041259765625,8.714332580566406
48.51400000000001,51.95909564453588,45.06890435546414,46.954,49.99230281571801,43.91569718428199,0.13120801672339438,1.795970517396927,0.14969546337871817,0.1127205700680706,1.8578160440387994,1.7341249907550544,11976704,4.184897565841675,8.70638952255249
47.189,50.640548782793026,43.737451217206974,45.131,47.579013276107794,42.682986723892206,0.13308403734117744,1.7823081851005553,0.14541989746322037,0.1207481772191345,1.8406845526316413,1.7239318175694693,12140544,4.217785406112671,8.487528991699218
47.632000000000005,49.68811186466107,45.57588813533894,44.302,47.05904842177282,41.54495157822718,0.1406656875275075,1.7841182798147202,0.1575496179519363,0.12378175710307866,1.8364925777732812,1.731743981856159,12304384,4.234127235412598,8.537046003341676
47.491,49.45445333532529,45.52754666467471,44.196,46.791720323917815,41.60027967608218,0.14084885828197,1.8023523971438409,0.1561516627678992,0.12554605379604078,1.874409477903422,1.7302953163842598,12468224,4.189922904968261,8.530930137634277
47.448,49.43000807263745,45.46599192736255,45.731,47.66867618553772,43.79332381446228,0.12509704194962973,1.7785032972693444,0.13625841724537435,0.11393566665388509,1.843607224262794,1.7133993702758947,12632064,4.207759380340576,8.52642593383789
47.836999999999996,49.92555476346683,45.748445236533165,44.747,46.81750259598968,42.67649740401032,0.1325495172291994,1.7847800329327583,0.1448324395449023,0.12026659491349648,1.850825457132604,1.7187346087329127,12795904,4.263266944885254,8.581626224517823
44.510999999999996,47.31703439038084,41.70496560961915,44.135,48.03320535631462,40.23679464368538,0.14767536204308268,1.7777347415685654,0.16190230819237786,0.1334484158937875,1.847322439100187,1.7081470440369437,12959744,4.2668462753295895,8.059640312194825
46.673,49.61927239066588,43.72672760933413,43.464999999999996,46.114925470650064,40.81507452934993,0.1358289973810315,1.7923956379294395,0.14843930374399592,0.12321869101806707,1.8668577125658878,1.717933563292991,13123584,4.248355340957642,8.412035942077637
47.770999999999994,49.96947424365171,45.57252575634828,45.059000000000005,47.90390228303188,42.214097716968126,0.13972291471436615,1.7859837889671326,0.15886034723874926,0.12058548218998304,1.8480738821122307,1.7238936958220346,13287424,4.226452922821045,8.579076766967773
47.82,49.93033646606412,45.70966353393588,46.202999999999996,49.216692253698106,43.189307746301886,0.13328826092183585,1.7787970706820488,0.1392972787687849,0.1272792430748868,1.836931578670797,1.7206625626933008,13451264,4.272362279891968,8.588079452514648
48.513999999999996,50.46348300838966,46.56451699161033,46.787,50.11841726596954,43.45558273403046,0.1304874490946531,1.7727823704481125,0.14874452482380224,0.11223037336550395,1.834677094066246,1.710887646829979,13615104,4.295092248916626,8.69639081954956
47.834,50.9128673241957,44.755132675804305,46.105000000000004,48.60880610271643,43.60119389728358,0.140532046277076,1.7823302924633027,0.1603460687094397,0.12071802384471228,1.832036036959076,1.7326245479675293,13778944,4.292950773239136,8.61016755104065
47.971999999999994,51.14907349615963,44.79492650384036,46.70399999999999,48.99612652355841,44.41187347644158,0.13697279915213584,1.777790220081806,0.15253864058330668,0.12140695772096499,1.830945151046365,1.7246352891172472,13942784,4.304998445510864,8.61889090538025
49.856,52.08673171851749,47.62526828148251,46.767,50.071512218164735,43.46248778183527,0.12953948946669694,1.7750278919935227,0.1430214319953494,0.11605754693804447,1.832555751426589,1.7175000325604564,14106624,4.3163786888122555,8.926860141754151
48.568999999999996,50.44531793681134,46.69268206318865,45.928000000000004,49.02522391828554,42.83077608171447,0.1384799157269299,1.7812891349196434,0.15199312267278328,0.12496670878107649,1.8342660620816955,1.7283122077575912,14270464,4.299003601074219,8.716312885284424
47.991,51.083783374243986,44.898216625756014,45.331,48.614773591464555,42.04722640853545,0.1323946852236986,1.7764542162418366,0.1487964952644362,0.11599287518296102,1.8364723829565763,1.716436049527097,14434304,4.268981981277466,8.60719804763794
47.861000000000004,49.7517799977787,45.97022000222131,47.344,49.356014910481534,45.33198508951847,0.1365508537739515,1.7714147016406059,0.1470525390814643,0.12604916846643874,1.840045156912632,1.7027842463685798,14598144,4.2659056186676025,8.596188354492188
48.491,49.689928271415766,47.29207172858423,47.566,48.760455524496415,46.37154447550359,0.13469347292557357,1.7766382917761803,0.15654153206888421,0.11284541378226293,1.829219324275395,1.7240572592769656,14761984,4.320393180847168,8.695330810546874
48.475,51.90167550258264,45.04832449741736,46.839,49.38049739327035,44.297502606729644,0.1332712071947753,1.7759611740708352,0.1469530525329905,0.1195893618565601,1.8355653960393885,1.716356952102282,14925824,4.330585718154907,8.696721982955932
47.745000000000005,49.548547892349966,45.94145210765004,46.288,48.27269544263093,44.30330455736906,0.13206867463886734,1.78289538025856,0.14812627602645267,0.116011073251282,1.8327241097227451,1.733066650794375,15089664,4.278875637054443,8.580015468597413
49.604,50.555768879508044,48.652231120491955,45.39300000000001,48.43904678230654,42.346953217693475,0.13128120014443992,1.791885183751583,0.14200197717262222,0.12056042311625761,1.8575772806300241,1.7261930868731419,15253504,4.297307872772217,8.878014183044433
50.096,52.38927364263404,47.802726357365955,46.337,48.85918972323654,43.81481027676347,0.13766505010426042,1.7659569770097732,0.15549586899719178,0.11983423121132905,1.819600835363167,1.7123131186563794,15417344,4.309298038482666,8.96127815246582
49.556,51.62571592253623,47.486284077463765,46.827,48.85149524573411,44.80250475426589,0.12244131658226247,1.7731582313776015,0.1329810768029871,0.11190155636153783,1.8316939647938393,1.7146224979613638,15581184,4.3635368824005125,8.884659385681152
49.003,50.624228238096045,47.381771761903956,46.394,48.70497035896179,44.08302964103821,0.13171974401921033,1.7885593459010125,0.1462427985862347,0.11719668945218593,1.832755025444731,1.7443636663572941,15745024,4.3402787208557125,8.78495168685913
48.482000000000006,50.93989259325952,46.02410740674049,47.121,50.39228247022479,43.84971752977521,0.14023621026426553,1.7988744288682939,0.15030714038631307,0.13016528014221798,1.8594673007709759,1.7382815569656118,15908864,4.372045278549194,8.738986778259278
49.165000000000006,51.29720191351571,47.032798086484306,47.636,50.285060965700865,44.98693903429914,0.13350268099457022,1.7857423096895217,0.1416034351104557,0.12540192687868473,1.8616405775516514,1.7098440418273921,16072704,4.369963502883911,8.839368915557861
49.0,51.58743888816721,46.41256111183279,46.324999999999996,49.29378847343491,43.35621152656508,0.13630419196560978,1.7783816665410996,0.1605089075312899,0.11209947639992966,1.8344260693370504,1.7223372637451488,16236544,4.391334009170532,8.782146835327149
48.208,50.66535141972002,45.75064858027998,46.931,50.17562463160224,43.686375368397755,0.1422704149968922,1.8032518342137336,0.15753492648087825,0.12700590351290614,1.8791094248561817,1.7273942435712855,16400384,4.335622406005859,8.663035583496093
48.511,52.180148266287425,44.84185173371258,47.220000000000006,49.99821165500399,44.44178834499602,0.13407951155677436,1.785922509431839,0.1462591456718174,0.12189987744173134,1.8516556367528607,1.7201893821108172,16564224,4.348731946945191,8.70927562713623
49.81099999999999,52.315505739662015,47.30649426033797,46.012,48.86298509291087,43.16101490708913,0.1379491521976888,1.8069399803876878,0.1518410410090081,0.1240572633863695,1.8534266434304936,1.760453317344882,16728064,4.323158073425293,8.931048965454101
49.44799999999999,52.03546130405847,46.860538695941514,47.30999999999999,49.7788134801965,44.84118651980348,0.13350620800629254,1.8063656345009804,0.15690459443651592,0.11010782157606916,1.869653687984011,1.7430775810179497,16891904,4.349311590194702,8.881887531280517
49.491,51.81910845967279,47.16289154032721,48.417,51.0512704872507,45.782729512749306,0.13182563325390217,1.775865411758423,0.1443721588554296,0.11927910765237476,1.815371349354554,1.7363594741622919,17055744,4.349983501434326,8.87378225326538
51.105,54.00715523361518,48.202844766384814,48.081,51.36190368648639,44.80009631351361,0.13029084261506793,1.77248115837574,0.14615730513069425,0.11442438009944161,1.8428369640858242,1.702125352665656,17219584,4.363085699081421,9.134868144989014
49.62299999999999,52.02564042253516,47.22035957746482,47.184,50.26651909969752,44.10148090030248,0.1315892772749066,1.785803386569023,0.14382900609993446,0.11934954844987875,1.843490062816577,1.7281167103214692,17383424,4.3695563793182375,8.888297080993652
49.327,52.35170841569894,46.30229158430106,46.547,49.22958848875484,43.86441151124515,0.12516837809234854,1.7958120703697205,0.1349435017453511,0.11539325443934598,1.8452460222967624,1.7463781184426785,17547264,4.42610387802124,8.864695119857789
49.955000000000005,51.69171097192366,48.21828902807635,48.59499999999999,51.24042718667514,45.94957281332484,0.12697116211056705,1.7526305451989175,0.14957482159222102,0.1043675026289131,1.7993418990340646,1.7059191913637703,17711104,4.405280828475952,8.948305606842041
50.839,53.62637672373147,48.05162327626853,47.07299999999999,50.878509295744784,43.2674907042552,0.13584605073556302,1.7753308087587356,0.15642525931796433,0.11526684215316171,1.8396291501110347,1.7110324674064366,17874944,4.462632513046264,9.099883937835694
50.428,52.59567525243058,48.26032474756941,48.214000000000006,52.09277093935695,44.33522906064306,0.12806513356044885,1.7690150901675223,0.13884062781131543,0.11728963930958226,1.8231286583984008,1.714901521936644,18038784,4.453759860992432,9.024725532531738
49.89,51.42496579766456,48.35503420233544,47.803999999999995,51.554141863983276,44.053858136016714,0.12898725531995292,1.7921011090278625,0.1447201254257358,0.11325438521417004,1.832958551786923,1.751243666268802,18202624,4.423103380203247,8.939800262451172
49.864000000000004,52.50018739849807,47.22781260150194,46.577999999999996,49.877693319082844,43.27830668091715,0.13899830849841233,1.7931751489639283,0.1541562358751732,0.12384038112165148,1.828409214642475,1.7579410832853815,18366464,4.453079509735107,8.935665607452393
50.04299999999999,54.35593183345157,45.73006816654841,49.057,51.72132749488497,46.39267250511504,0.1297203716821968,1.7942850425839425,0.14644504531759261,0.112995698046801,1.8286520326238702,1.7599180525440148,18530304,4.440028953552246,8.979253387451172
50.306,53.21543705895144,47.39656294104856,48.709,52.11872271599906,45.299277284000944,0.12920706011354918,1.7928299114108086,0.1472262324554034,0.11118788777169496,1.8492076529996413,1.736452169821976,18694144,4.408677482604981,9.021416854858398
49.79600000000001,52.285309944542874,47.30669005545714,49.402,52.00195307649965,46.80204692350035,0.12486796192824838,1.7706897541880608,0.13977197927612237,0.1099639445803744,1.8152690307316393,1.7261104776444824,18857984,4.466686630249024,8.927125310897827
50.472,52.57935284183736,48.36464715816264,47.501000000000005,50.26274383316049,44.73925616683952,0.1270507678389549,1.7832225307822227,0.14014593433775344,0.11395560134015632,1.8254085051370066,1.7410365564274388,19021824,4.480160856246949,9.04164400100708
50.626999999999995,52.708672644773905,48.545327355226085,47.559,49.67667537644465,45.441324623555346,0.12950149169191716,1.7748529881238937,0.1440989469251873,0.11490403645864701,1.8378243716819207,1.7118816045658667,19185664,4.428723001480103,9.076246356964111
50.065999999999995,52.93467286388671,47.19732713611328,49.866,52.383086410912426,47.34891358908757,0.12268285723403094,1.7694805696606637,0.13545213302114506,0.10991358144691683,1.8094618833643636,1.7294992559569637,19349504,4.404180526733398,8.975445795059205
51.359,54.88498199087857,47.83301800912143,47.28,51.43080233207991,43.129197667920096,0.13290546210482715,1.7790051251649857,0.1465336844709852,0.1192772397386691,1.8310901657815308,1.7269200845484405,19513344,4.464074945449829,9.185471868515014
51.003,53.956669074219384,48.049330925780616,48.85200000000001,50.77350357793058,46.93049642206944,0.12668046476319428,1.777101318538189,0.1438788450398076,0.10948208448658095,1.8192345828854515,1.7349680541909265,19677184,4.496117353439331,9.128919315338134
50.613,53.25254560483429,47.97345439516571,47.923,50.91100619142598,44.93499380857402,0.1320038769394159,1.7695112898945808,0.1497809302956989,0.11422682358313292,1.8196183417469476,1.719404238042214,19841024,4.44353084564209,9.069268894195556
49.405,52.27944690331897,46.53055309668103,49.26200000000001,53.48570642919226,45.03829357080775,0.13080434035509822,1.7787708789110184,0.14672118425397024,0.1148874964562262,1.81848026687678,1.7390614909452566,20004864,4.526410102844238,8.872971534729004
49.168,52.70721121155548,45.62878878844452,47.635000000000005,50.43110890345852,44.83889109654149,0.14248969862237573,1.786179782450199,0.170047206188706,0.11493219105604548,1.8302017781073399,1.7421577867930582,20168704,4.54058518409729,8.822565460205078
50.315000000000005,53.16355489678539,47.46644510321462,48.492000000000004,51.93416153020163,45.04983846979838,0.1389483847655356,1.7869958117604257,0.15347839740473096,0.12441837212634022,1.8261384740291708,1.7478531494916805,20332544,4.4764079570770265,9.01111011505127
50.923,53.133633619576074,48.71236638042393,47.652,50.46130525219315,44.84269474780685,0.13091797837987537,1.7721552550792694,0.1446549076837797,0.11718104907597104,1.8111877324579677,1.733122777700571,20496384,4.4491735935211185,9.11339807510376
50.434000000000005,53.24952552820962,47.61847447179039,47.245,48.99193016460303,45.49806983539696,0.13259400269016622,1.8015088587999344,0.15056394215151248,0.11462406322881995,1.8473443947141601,1.7556733228857087,20660224,4.438136386871338,9.03496437072754
50.081,52.54973024042725,47.612269759572754,48.025999999999996,50.50593628950423,45.546063710495766,0.13181126117706293,1.7985385730862617,0.14465363739945286,0.118968884954673,1.8425426836963017,1.7545344624762218,20824064,4.450459098815918,8.97911558151245
50.507999999999996,53.42577243800814,47.59022756199185,48.166,52.35238794188976,43.979612058110234,0.13313047373667358,1.8143101319670678,0.152158677338169,0.11410227013517815,1.8513781898232042,1.7772420741109314,20987904,4.456693458557129,9.043407011032105
52.35,54.04650228411282,50.653497715887184,48.462,51.19721041238147,45.72678958761853,0.13382954346016046,1.7862496748566628,0.1592966348833143,0.10836245203700663,1.8308239220725013,1.7416754276408242,21151744,4.487244319915772,9.361430549621582
51.64300000000001,53.07022142640868,50.21577857359134,48.13,50.16657555715471,46.0934244428453,0.13304327884688974,1.7809818252921104,0.14134642595856678,0.1247401317352127,1.8111411537322055,1.7508224968520152,21315584,4.493483352661133,9.228571319580078
51.14,54.06155780363833,48.21844219636167,48.291000000000004,51.48924467481774,45.09275532518227,0.12706902856007213,1.7636658385396005,0.13968458972583173,0.11445346739431253,1.805342808846069,1.721988868233132,21479424,4.532326745986938,9.15226240158081
51.748000000000005,53.94730807300842,49.54869192699159,48.279,50.11166718200551,46.446332817994495,0.13015377558767793,1.7864603668451309,0.14940361020988538,0.11090394096547049,1.8436492960458704,1.7292714376443914,21643264,4.475266456604004,9.262621593475341
50.296,52.38151768153617,48.21048231846383,49.663,52.10037994576143,47.22562005423856,0.13283636895939704,1.7724578604102135,0.14526314796270035,0.12040958995609374,1.824185545255922,1.720730175564505,21807104,4.517386341094971,9.026148891448974
51.638999999999996,53.99674235233623,49.281257647663764,49.720000000000006,51.67714588112384,47.76285411887617,0.12074693087488408,1.7591833755373956,0.1301947095029481,0.11129915224682006,1.8184580986168095,1.6999086524579816,21970944,4.51636757850647,9.254433536529541
51.701,53.28564159985783,50.11635840014217,50.525999999999996,53.373936797051506,47.678063202948486,0.13443823466077445,1.7604049682617187,0.15485893019246696,0.11401753912908195,1.8033824373984737,1.7174274991249636,22134784,4.527322721481323,9.267734146118164
50.962999999999994,53.28097346835549,48.6450265316445,49.327000000000005,52.07835257646126,46.57564742353875,0.12284733438864348,1.7644698306918145,0.12942174419072622,0.11627292458656073,1.8118143033348664,1.7171253580487627,22298624,4.543170595169068,9.138169097900391
51.799,53.157119655995004,50.440880344004995,49.153999999999996,51.71528171039423,46.59271828960576,0.13876616563647984,1.755770170688629,0.1539021802062074,0.12363015106675226,1.7866808029112164,1.7248595384660417,22462464,4.5292520999908445,9.282064151763915
51.672000000000004,54.67240930541152,48.67159069458849,49.82199999999999,53.561889837949764,46.08211016205021,0.12734323702752587,1.7900059655308724,0.14665009153965153,0.10803638251540022,1.8303553503534649,1.74965658070828,22626304,4.530814981460571,9.265055942535401
51.33100000000002,53.80055643790541,48.86144356209462,48.118,51.4779220229047,44.758077977095304,0.1318375190719962,1.7815507978200913,0.14403416232777402,0.11964087581621838,1.8115166965141765,1.7515848991260061,22790144,4.498388624191284,9.20173921585083
52.338,54.1857272525998,50.490272747400205,48.716,52.42023325399468,45.01176674600532,0.12379144001752136,1.781368002295494,0.1427637424106156,0.10481913762442713,1.81114959649057,1.7515864081004182,22953984,4.5263927459716795,9.349325942993165
51.931999999999995,54.287049044075296,49.576950955924694,50.38799999999999,52.6646413859016,48.111358614098386,0.12498346883803602,1.775818684697151,0.14043353868966596,0.10953339898640609,1.8324794298319362,1.719157939562366,23117824,4.534293365478516,9.28808946609497
52.383,53.67915624058213,51.086843759417874,49.44500000000001,51.849359582092504,47.04064041790751,0.12448791656643148,1.7784761846065522,0.13623505082754106,0.1127407823053219,1.8256941914966522,1.7312581777164522,23281664,4.535293197631836,9.381009101867676
51.60699999999999,54.95397490280401,48.26002509719597,49.879,52.573800363663324,47.18419963633667,0.1317236121743917,1.768462310731411,0.15314563826674119,0.11030158608204226,1.8116474736405548,1.7252771478222673,23445504,4.520744276046753,9.242580986022949
51.187,54.291313289602066,48.08268671039793,49.24100000000001,51.514756583278,46.96724341672201,0.12602836452424523,1.7615378394722938,0.13344804148490266,0.1186086875635878,1.8059384201604878,1.7171372587840998,23609344,4.54175591468811,9.147220516204834
52.185,53.90030901006204,50.469690989937966,50.743,53.24487549650257,48.24112450349743,0.1340869314037263,1.7908175081014632,0.15047021486148016,0.11770364794597243,1.8243738162902672,1.7572611999126593,23773184,4.531724977493286,9.339726543426513
52.75200000000001,55.01638865921909,50.48761134078093,49.788000000000004,51.71975464280535,47.85624535719466,0.1353953307494521,1.7681660398840904,0.15497569039496242,0.11581497110394176,1.8028197728164672,1.7335123069517135,23937024,4.587754583358764,9.428204441070557
52.464999999999996,55.25119543463842,49.678804565361574,49.765,51.2286546723869,48.3013453276131,0.13430783767253157,1.760850390791893,0.149863090301357,0.11875258504370614,1.7954505109225831,1.726250270661203,24100864,4.572774934768677,9.368850994110108
52.32899999999999,53.9302148512926,50.72778514870739,49.36200000000001,52.01072346612477,46.713276533875245,0.12574871154502032,1.7553933516144753,0.1367277328648555,0.11476969022518513,1.7940279853268546,1.716758717902096,24264704,4.5557861328125,9.362317085266113
52.663,54.64139354022398,50.68460645977601,49.19100000000001,52.2718130420394,46.11018695796062,0.13394570043310522,1.7596749097108841,0.14814530552559474,0.11974609534061571,1.8007072228481131,1.7186425965736551,24428544,4.56596417427063,9.414938926696777
52.741,54.50071276065158,50.98128723934842,50.135,52.04860523619685,48.22139476380315,0.13133661774918434,1.7564401492476462,0.13928480310624067,0.12338843239212802,1.7850605658317726,1.7278197326635198,24592384,4.690626430511474,9.432967281341552
53.306000000000004,55.26570507985258,51.34629492014743,50.166999999999994,51.79450145929273,48.53949854070726,0.12422533715143798,1.7687090322375298,0.1352829255962109,0.11316774870666504,1.8062735847647182,1.7311444797103415,24756224,4.57751579284668,9.512210845947266
51.662,54.357180142402356,48.96681985759764,50.032000000000004,51.27805617850882,48.78594382149119,0.12289571743458508,1.7796468555927276,0.1334974454497564,0.11229398941941378,1.821264346769146,1.7380293644163092,24920064,4.5576904773712155,9.261013317108155


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-starpilot-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.567,1.7326532523073421,1.4013467476926578,1.6700000000000004,1.9152753554680946,1.4247246445319062,0.9349044758826495,2.7074266880750657,1.410226728236514,0.45958222352878486,2.7077470487757904,2.707106327374341,16384,0.4804653987288475,1.4877930879592896
2.479,2.7025821996492567,2.2554178003507435,2.572,2.9724447527437463,2.171555247256254,0.20257028397172688,2.6251100659370423,0.22847404010581315,0.1766665278376406,2.6578652493838346,2.59235488249025,180224,1.1347085535526276,1.870086658000946
3.0229999999999997,3.315918077284417,2.7300819227155824,2.9290000000000003,3.181960471220308,2.6760395287796928,0.18999362466856834,2.523877704143524,0.21690585384909403,0.16308139548804265,2.579544852867446,2.4682105554196023,344064,1.2155521094799042,2.0863430738449096
3.325,3.7521123973850443,2.897887602614956,3.225,3.6811633479358026,2.7688366520641976,0.18903512880206105,2.4341526091098786,0.21341291922942815,0.16465733837469396,2.5333167335331748,2.3349884846865825,507904,1.3053950428962708,2.1598343729972838
4.340999999999999,4.953379784120932,3.728620215879067,3.969,4.496758467482995,3.4412415325170045,0.18541327752172945,2.345769840478897,0.20851838447922447,0.16230817056423444,2.442485596688819,2.249054084268975,671744,1.5888505578041077,2.6496145963668822
6.072,7.059520126377179,5.084479873622821,5.398000000000001,6.086299353479284,4.709700646520717,0.2168725866824388,2.200141893327236,0.2366282764803743,0.19711689688450332,2.3011549834586194,2.099128803195853,835584,1.8959363937377929,3.2926899671554564
7.729000000000001,8.5383633300317,6.919636669968303,7.213000000000001,8.441340750769102,5.9846592492309,0.22116194795817137,2.0942659109830855,0.24388990704833738,0.19843398886800537,2.1856385393604922,2.0028932826056787,999424,2.1076424598693846,3.749717450141907
9.744000000000002,10.839118258454311,8.648881741545692,9.161,10.158912320797775,8.163087679202224,0.21440061125904322,1.9860924705863,0.2367113839846,0.19208983853348643,2.048215318477741,1.9239696226948588,1163264,2.061542534828186,4.187497997283936
11.508,13.184757585341423,9.831242414658576,11.418000000000001,13.029383256708348,9.806616743291654,0.21857722476124763,1.9417102754116058,0.23644343081077474,0.20071101871172053,2.0267295876300637,1.8566909631931476,1327104,2.2688668251037596,4.418574738502502
12.817999999999998,14.431132356627934,11.204867643372062,12.929999999999998,14.339609875107291,11.520390124892705,0.20824418105185027,1.8950029015541077,0.22430208509995936,0.1921862770037412,1.9979055788912763,1.792100224216939,1490944,2.307902526855469,4.4660398960113525
15.524000000000001,17.439756769529996,13.608243230470006,14.550999999999998,15.802019184505175,13.299980815494822,0.1927560985088348,1.8466202571988106,0.2134268529418259,0.1720853440758437,1.940193498667078,1.7530470157305433,1654784,2.300662469863892,4.939126586914062
17.919,19.854125060558104,15.983874939441899,16.365000000000002,18.1485540361873,14.581445963812705,0.1920898329466581,1.8464632257819176,0.21240903433052793,0.17177063156278827,1.935403846886479,1.7575226046773562,1818624,2.4327555179595945,5.247114515304565
19.337,20.596508237368855,18.077491762631144,17.666,19.487774958659823,15.844225041340177,0.18060429785400628,1.8386868208646774,0.19614055669555908,0.16506803901245348,1.918200339472521,1.7591733022568337,1982464,2.387082648277283,5.318681621551514
20.358000000000004,21.899303344575628,18.81669665542438,21.405,23.153063213959953,19.65693678604005,0.17267183866351843,1.7999558925628663,0.18448101125542116,0.1608626660716157,1.8690077824845117,1.7309040026412208,2146304,2.3666486501693726,5.304186487197876
23.534,26.994055490884502,20.073944509115496,22.830000000000002,25.443201102096815,20.21679889790319,0.16475759465247392,1.7655255511403083,0.17687884082782623,0.1526363484771216,1.8405430115522576,1.690508090728359,2310144,2.4496650457382203,5.792647647857666
24.839000000000002,27.444534302211355,22.23346569778865,24.711,27.5651319170634,21.856868082936597,0.15984226427972315,1.7427060559391976,0.17127398533650517,0.14841054322294112,1.801274567154747,1.6841375447236482,2473984,2.465287923812866,5.849029588699341
25.052,28.123363866428072,21.980636133571927,25.806,28.842860879263323,22.76913912073668,0.15175989354029296,1.7484379038214684,0.16077809160115222,0.1427416954794337,1.8208277794973355,1.6760480281456012,2637824,2.395249056816101,5.738048505783081
26.468,30.611420808945187,22.324579191054813,24.894,29.254894862296037,20.53310513770396,0.15330943726003168,1.7272057712078095,0.1673257683112986,0.13929310620876476,1.8070273201386597,1.6473842222769592,2801664,2.4284289598464968,5.858858919143676
28.068000000000005,32.28054032621648,23.855459673783532,27.954999999999995,31.289895050822434,24.620104949177556,0.14285858515650032,1.7209751933813096,0.15028498478805233,0.13543218552494832,1.8150311350530182,1.626919251709601,2965504,2.4211364507675173,6.049342393875122
27.895999999999997,31.294085343248454,24.49791465675154,26.357999999999997,29.628577319067688,23.087422680932306,0.14365325123071668,1.6917467162013053,0.15053259979670824,0.1367739026647251,1.7767963830355713,1.6066970493670394,3129344,2.4016705751419067,5.914056348800659
30.145,33.453514016896406,26.836485983103593,28.024,30.829933712688167,25.218066287311835,0.13631789479404685,1.6911234438419342,0.14722923000292376,0.12540655958516994,1.7661528952977366,1.616093992386132,3293184,2.352896213531494,6.260035276412964
30.491000000000003,34.25109959974467,26.730900400255337,28.758999999999997,33.405560986363994,24.112439013635996,0.13529951609671115,1.7037576764822007,0.14988858336529678,0.1207104488281255,1.7515079875475317,1.6560073654168697,3457024,2.384673833847046,6.281328535079956
31.946999999999996,35.79699753246674,28.097002467533255,31.287,35.42729238097987,27.146707619020123,0.13633710667490956,1.6876209437847138,0.14731904279846728,0.12535517055135184,1.7360222039785267,1.639219683590901,3620864,2.418584442138672,6.454985618591309
32.629000000000005,35.85310127012165,29.40489872987836,29.674000000000007,32.16495242828923,27.18304757171078,0.1291768679395318,1.6900509908795356,0.13951490612704248,0.11883882975202109,1.7466046639609174,1.6334973177981538,3784704,2.437000346183777,6.51453857421875
33.228,37.621745099570525,28.834254900429475,31.628000000000004,35.195743824884296,28.06025617511571,0.12762529840692874,1.6767475947737693,0.13701028444083818,0.11824031237301928,1.7525300867622866,1.600965102785252,3948544,2.4035348415374758,6.547411251068115
32.257000000000005,36.566248310320496,27.947751689679514,31.875000000000007,35.093133775963956,28.656866224036055,0.12945586675778029,1.7153000488877297,0.13938013793272838,0.11953159558283219,1.7833681338765504,1.647231963898909,4112384,2.351830530166626,6.333049345016479
34.382999999999996,37.754462738930975,31.011537261069012,33.35,35.76493685217647,30.93506314782353,0.12712532142177219,1.704117551445961,0.1358370041698861,0.11841363867365827,1.7741786402871818,1.6340564626047402,4276224,2.4314318895339966,6.661364889144897
34.652,38.3203287747965,30.9836712252035,33.401,37.82914735527173,28.972852644728277,0.12531665340065956,1.6932224854826927,0.13201954064302687,0.11861376615829226,1.7687634072413179,1.6176815637240676,4440064,2.418300008773804,6.673818731307984
35.876999999999995,39.694297604326906,32.059702395673085,34.117000000000004,38.60558786256881,29.628412137431198,0.1202230476774275,1.6850171342492104,0.1267521830278375,0.1136939123270175,1.7517700602350699,1.618264208263351,4603904,2.4155546188354493,6.845216608047485
35.975,39.51965583660812,32.43034416339188,32.885,36.46730163442444,29.30269836557556,0.12030821908265346,1.700206458568573,0.1277696715092664,0.11284676665604051,1.7615132276180732,1.6388996895190728,4767744,2.417802333831787,6.824786233901977
36.206,40.8559896774079,31.55601032259211,36.182,41.192490594742196,31.171509405257808,0.11927297301590438,1.6972970232367515,0.12662568606921956,0.11192025996258918,1.747523469728927,1.647070576744576,4931584,2.392664074897766,6.85335340499878
36.148,41.071874084498916,31.22412591550109,34.62599999999999,37.34931856381143,31.90268143618855,0.11435660701245065,1.6919782727956771,0.11937383862895318,0.10933937539594812,1.747359160801761,1.6365973847895934,5095424,2.393871808052063,6.805674314498901
37.408,40.11950806747832,34.69649193252168,34.552,39.15264734575472,29.951352654245273,0.11585637815296648,1.6857110902667045,0.12216698982378235,0.10954576648215061,1.7274145641064358,1.6440076164269732,5259264,2.4249219417572023,7.00652928352356
36.856,40.24458141410237,33.46741858589763,35.505,39.69193264813276,31.318067351867242,0.11967758405953641,1.6850366428494454,0.12858255307327382,0.11077261504579898,1.7410364982867657,1.6290367874121252,5423104,2.439991283416748,6.915215682983399
36.583999999999996,39.43070405908306,33.73729594091693,35.273999999999994,39.64298889904746,30.905011100952528,0.11649943841621276,1.700667867064476,0.1257150519825797,0.1072838248498458,1.7466527032697705,1.6546830308591813,5586944,2.449931287765503,6.83150200843811
38.05499999999999,41.3974998130142,34.712500186985785,35.79,39.15219868538431,32.427801314615685,0.11488445494323965,1.6908920362591744,0.12327574049226306,0.10649316939421624,1.7441254620574964,1.6376586104608524,5750784,2.4832725048065187,7.021428346633911
38.283,41.87822474958104,34.687775250418966,36.370999999999995,39.909645079687984,32.83235492031201,0.11608484629541631,1.6793272823095322,0.12459653765387826,0.10757315493695435,1.7497254568474019,1.6089291077716625,5914624,2.4706018924713136,7.083213758468628
38.384,41.98123004546554,34.78676995453446,37.489999999999995,39.693465452418074,35.286534547581915,0.11654165405780074,1.6860875576734542,0.12590265090353045,0.10718065721207103,1.7598559869555193,1.6123191283913891,6078464,2.478810358047485,7.068928670883179
39.75899999999999,42.945485367924974,36.57251463207501,37.108,40.193283779492575,34.02271622050742,0.115540949255228,1.6714908927679062,0.12368978135670093,0.10739211715375506,1.7593337222456453,1.583648063290167,6242304,2.4840420961380003,7.294876766204834
39.32899999999999,42.547330157084566,36.11066984291542,37.361000000000004,42.11097147359855,32.611028526401455,0.11624959660693998,1.6775543540716171,0.1288812718241672,0.10361792138971275,1.77745923754876,1.5776494705944744,6406144,2.491363763809204,7.203885555267334
40.559999999999995,45.00828056669091,36.111719433309084,38.721,43.435470171716005,34.00652982828399,0.11616022894158957,1.6626371160149573,0.12544542072930978,0.10687503715386937,1.761553317753607,1.5637209142763078,6569984,2.512636160850525,7.391621255874634
41.315000000000005,45.14716453195841,37.4828354680416,37.346000000000004,41.60729839368238,33.08470160631763,0.11061302237212653,1.6788096323609352,0.11847494759218312,0.10275109715206994,1.7657934068225143,1.591825857899356,6733824,2.5060712575912474,7.516926574707031
40.864999999999995,44.38587560132419,37.3441243986758,38.758,42.156449058026325,35.35955094197368,0.11629295060411093,1.6872676342725754,0.1259707511376494,0.10661515007057247,1.7379617617172791,1.6365735068278717,6897664,2.5225839614868164,7.431528234481812
39.915,44.96224132571447,34.867758674285525,39.292,42.695832545822434,35.88816745417757,0.11009320663288229,1.6841401308774948,0.11735508532549427,0.1028313279402703,1.741241601460085,1.6270386602949045,7061504,2.5149911642074585,7.259823989868164
41.253,44.66637970346107,37.83962029653893,38.047000000000004,41.1211341870517,34.97286581294831,0.11881934655830258,1.7015355691313743,0.12859895647016364,0.10903973664644151,1.7501639084636895,1.652907229799059,7225344,2.4806099414825438,7.467359256744385
40.144999999999996,44.420612821573066,35.869387178426926,38.891999999999996,42.95535526381831,34.82864473618168,0.11217023152858015,1.7171035677194595,0.1190990131916711,0.1052414498654892,1.769579002241354,1.664628133197565,7389184,2.4976752758026124,7.276131868362427
42.226,44.47677408906358,39.975225910936416,39.99000000000001,43.81397437229907,36.16602562770095,0.11069913199171419,1.6981674030423164,0.11847172535948021,0.10292653862394817,1.767535559244691,1.6287992468399417,7553024,2.5140907526016236,7.616398715972901
42.893,45.996359631109485,39.78964036889052,39.040000000000006,42.35253679224851,35.727463207751505,0.10906585445627566,1.6747414574027062,0.11656689411956644,0.10156481479298488,1.73515144321003,1.6143314715953825,7716864,2.54088089466095,7.721467590332031
42.919,45.9280245927875,39.90997540721249,39.802,43.59927217881468,36.00472782118532,0.1186903368681669,1.713861273229122,0.12634670905552875,0.11103396468080506,1.7806137182933635,1.6471088281648807,7880704,2.525337243080139,7.731745004653931
41.172,43.157999999999994,39.186,38.81400000000001,42.63772645465128,34.990273545348735,0.11260211663320656,1.6989188998937608,0.12143583965953171,0.1037683936068814,1.7665887197472763,1.6312490800402453,8044544,2.512039828300476,7.425510597229004
42.803000000000004,46.04017484853692,39.56582515146309,39.926,43.422258571673446,36.42974142832656,0.1084798117168247,1.6798114344477653,0.11330653341175666,0.10365309002189275,1.7219203748313487,1.6377024940641818,8208384,2.5389819622039793,7.692569971084595
43.411,47.344068649286456,39.47793135071355,40.315,45.112485278768446,35.51751472123155,0.11316413795575495,1.672252595424652,0.1235615878735311,0.1027666880379788,1.7105868852435577,1.6339183056057465,8372224,2.5551397085189818,7.791031837463379
42.99399999999999,47.32977028911818,38.658229710881805,42.126999999999995,45.779911304699304,38.474088695300686,0.10751535585150115,1.6780730307102203,0.11494402999704957,0.10008668170595274,1.7184263050794513,1.6377197563409893,8536064,2.5605303764343263,7.7014573097229
43.669,47.135376926994525,40.20262307300547,39.724000000000004,44.29266763947653,35.15533236052348,0.11244345186278222,1.685150846838951,0.12108334060969282,0.10380356311587162,1.7075313552530242,1.662770338424878,8699904,2.566663074493408,7.810501194000244
42.39600000000001,45.91627328484594,38.87572671515407,43.19999999999999,46.88198044535817,39.51801955464181,0.10360360052436586,1.6917621821165085,0.10965940835095861,0.09754779269777311,1.740057548877491,1.643466815355526,8863744,2.54997878074646,7.606196689605713
43.451,47.261673037666704,39.6403269623333,40.45,44.68657172723418,36.213428272765825,0.11068452931940553,1.6968774572014809,0.1185073331375645,0.10286172550124657,1.7464093448904818,1.64734556951248,9027584,2.5658316612243652,7.775764799118042
44.137,48.512918303624964,39.76108169637504,40.985,44.996556431112495,36.973443568887504,0.11065141092985861,1.6996082842350007,0.11814301766652355,0.10315980419319368,1.7491961270110807,1.6500204414589206,9191424,2.5824527978897094,7.8852873802185055
44.297000000000004,48.46533791816355,40.12866208183646,41.821,46.01872902889169,37.623270971108305,0.11417001392692325,1.7032210052013397,0.12395461400096144,0.10438541385288505,1.727973955032435,1.6784680553702445,9355264,2.5503939390182495,7.896253395080566
42.095,45.77065300320909,38.41934699679091,41.04600000000001,45.28307493443296,36.80892506556705,0.11027593351900573,1.7086387515068053,0.11827932971627284,0.10227253732173863,1.7499312910712126,1.667346211942398,9519104,2.548301911354065,7.516801357269287
43.416,45.76151998499266,41.070480015007334,42.37,45.30544545171597,39.43455454828403,0.11239885995164511,1.705861459672451,0.12093195977313721,0.10386576013015301,1.762059812726385,1.6496631066185172,9682944,2.5740440130233764,7.751660585403442
44.815999999999995,48.04374596274242,41.58825403725757,42.440000000000005,46.301041310320315,38.578958689679695,0.1088360170833766,1.680126504600048,0.11510372224464316,0.10256831192211005,1.7340402343953518,1.6262127748047441,9846784,2.613980507850647,7.9925957202911375
44.193,48.6362286684347,39.7497713315653,41.366,45.75847128618959,36.97352871381041,0.11138973655179138,1.6987062767148018,0.1196548116527607,0.10312466145082205,1.7512264988813475,1.646186054548256,10010624,2.5694819688796997,7.868174409866333
43.824,46.77323108623248,40.87476891376752,41.736000000000004,46.616817964235096,36.85518203576491,0.10912130530923603,1.6882260367274284,0.11529320966343706,0.10294940095503499,1.7266225872885954,1.6498294861662615,10174464,2.5982619762420653,7.805652809143067
44.510000000000005,48.014237434877955,41.005762565122055,40.516000000000005,44.066194924226,36.965805075774014,0.11325988629832859,1.696222646534443,0.12253280325570186,0.10398696934095532,1.7575629185323387,1.6348823745365473,10338304,2.6094027757644653,7.934171056747436
45.80200000000001,48.707638656130534,42.89636134386948,41.202,44.563977989220035,37.84002201077996,0.10882019679993386,1.7101381555199624,0.11739369429365755,0.10024669930621018,1.782362584095637,1.6379137269442878,10502144,2.610443949699402,8.120255088806152
46.071000000000005,49.991909205783784,42.150090794216226,43.30800000000001,46.63865398983444,39.977346010165576,0.10513966660946605,1.7136843919754028,0.11502486412502874,0.09525446909390337,1.782502406352078,1.6448663775987276,10665984,2.595789647102356,8.158799505233764
45.376999999999995,47.64362767123319,43.1103723287668,43.111000000000004,46.77780910329404,39.44419089670597,0.10892483172938223,1.697005134820938,0.1154971018359231,0.10235256162284137,1.7460388820750392,1.647971387566837,10829824,2.6071125507354735,8.043609571456908
45.271,48.75674654844554,41.78525345155446,43.120000000000005,46.45190936251274,39.78809063748727,0.11101688276976343,1.7032156392931939,0.11983971496180292,0.10219405057772395,1.7548359211094362,1.6515953574769515,10993664,2.6137137413024902,8.024907445907592
45.61999999999999,49.610463632211165,41.629536367788816,41.898,45.29341396592522,38.50258603407479,0.11160809574648733,1.7080980852246284,0.12050118957397743,0.10271500191899724,1.7582266783093403,1.6579694921399164,11157504,2.6228755712509155,8.087934446334838
44.646,48.11800864054224,41.17399135945776,42.888999999999996,46.69442888515867,39.08357111484132,0.10577746918424961,1.708566389977932,0.11258799778279975,0.09896694058569948,1.7627055219504724,1.6544272580053916,11321344,2.636481189727783,7.9144737243652346
45.827000000000005,49.55210684410529,42.10189315589472,41.595,46.63870746574383,36.55129253425617,0.11125042811036105,1.6911349639296531,0.11644918022165213,0.10605167599906998,1.7600907794444434,1.6221791484148629,11485184,2.6223977327346804,8.103579902648926
45.129000000000005,47.81377354724752,42.44422645275249,43.879000000000005,46.78845166655162,40.96954833344839,0.11057772068306801,1.718392725288868,0.11673789816323679,0.10441754320289923,1.7977197007387802,1.6390657498389558,11649024,2.6318279266357423,7.9922802448272705
45.285999999999994,49.07702413603501,41.49497586396498,41.757,45.25903098215878,38.25496901784122,0.1092159687541425,1.71528003513813,0.11562589074385322,0.10280604676443177,1.782158351542904,1.6484017187333562,11812864,2.597968864440918,8.021589708328246
44.713,48.67072421980107,40.75527578019893,43.169000000000004,47.372456791737015,38.96554320826299,0.11047801617532962,1.7219159394502639,0.1164755955788519,0.10448043677180735,1.7966743257133087,1.6471575531872191,11976704,2.593694233894348,7.920012140274048
45.717,49.86653985400791,41.56746014599209,43.044,46.43578183260657,39.65221816739342,0.10984949003905053,1.711025807261467,0.11786276496579626,0.10183621511230481,1.7809153435050888,1.6411362710178452,12140544,2.610955023765564,8.074472570419312
45.88399999999999,49.31181621444323,42.45618378555675,43.67999999999999,46.12504805678743,41.23495194321256,0.11182914841920136,1.7147308170795441,0.12014490079417224,0.10351339604423047,1.7789774319295597,1.6504842022295285,12304384,2.64234037399292,8.110301876068116
46.480000000000004,50.37057065223086,42.58942934776915,43.92199999999999,46.34076745471737,41.50323254528261,0.10680118566378946,1.7142563730478286,0.11374563231424886,0.09985673901333006,1.791040959081876,1.6374717870137812,12468224,2.662066602706909,8.220296716690063
46.65,49.905361731052324,43.39463826894767,43.699,46.768144669122,40.629855330877994,0.10993058830499644,1.7202150464057921,0.1169889533203429,0.10287222328964998,1.797460023523384,1.6429700692882003,12632064,2.6254596948623656,8.234339809417724
47.11,50.619076801667354,43.600923198332644,43.712999999999994,47.57842119309138,39.84757880690861,0.1121053284965455,1.7219481363892555,0.11691287128491895,0.10729778570817206,1.7995139362829047,1.6443823364956063,12795904,2.626919913291931,8.298635387420655
44.642,48.494191064835704,40.7898089351643,41.355,44.9821152449295,37.72788475507049,0.10419705975800746,1.7269973024725913,0.11124108102201286,0.09715303849400206,1.7896379240403915,1.6643566809047912,12959744,2.6389068603515624,7.903779792785644
44.948,48.22963313001316,41.66636686998684,43.245000000000005,46.74013733635748,39.74986266364253,0.10895308936014766,1.7321249470114708,0.11600138620911915,0.10190479251117618,1.7946250111526154,1.6696248828703262,13123584,2.621314454078674,7.934242248535156
45.163,49.05611456291746,41.269885437082536,42.068000000000005,46.181137002337756,37.954862997662254,0.11110319681465622,1.7505374610424043,0.11843625695382101,0.10377013667549143,1.8130301282570451,1.6880447938277634,13287424,2.621697497367859,7.973882579803467
46.451,51.235193662468106,41.666806337531895,42.28699999999999,46.35458908937468,38.21941091062531,0.10868599191308019,1.725532503426075,0.11631067276062866,0.10106131106553172,1.7883721844207163,1.6626928224314335,13451264,2.6267493963241577,8.210992527008056
46.63600000000001,50.81460550901854,42.45739449098148,44.118,47.63864425922302,40.59735574077698,0.1085048548877239,1.7090087085962296,0.11743455644387722,0.09957515333157059,1.758919979607832,1.659097437584627,13615104,2.6548980712890624,8.230753326416016
48.119,52.3064465966744,43.9315534033256,43.708999999999996,47.85121064167432,39.56678935832567,0.10469769462943071,1.7186114013195037,0.11486644601190926,0.09452894324695216,1.7677502500536162,1.6694725525853913,13778944,2.6501404285430907,8.457613277435303
47.904999999999994,51.989037830383054,43.820962169616934,45.001999999999995,50.286720995473644,39.71727900452635,0.10707646952942007,1.7063069120049477,0.11386033212811313,0.10029260693072702,1.7842578792739319,1.6283559447359635,13942784,2.6667980432510374,8.41456971168518
47.39,50.49204448710846,44.28795551289154,44.472,47.4325735930728,41.5114264069272,0.10690266918390985,1.714155076444149,0.11518657281047003,0.09861876555734968,1.7696411265108816,1.6586690263774166,14106624,2.6764446020126345,8.349712944030761
46.028,49.21367669420486,42.84232330579514,44.19500000000001,46.4175762079173,41.972423792082715,0.11160627901554103,1.7112932994961738,0.12261451436631712,0.10059804366476494,1.7764573203022545,1.6461292786900932,14270464,2.672367310523987,8.117018461227417
47.892,51.362569982005844,44.42143001799416,43.828,47.955398211949024,39.70060178805098,0.11387098757550118,1.7032797783613205,0.12519787535080262,0.10254409980019973,1.764988551215949,1.6415710055066919,14434304,2.6811644315719603,8.425104713439941
46.559999999999995,49.600763062127655,43.519236937872336,45.289,49.06502025947955,41.51297974052045,0.11048432877287266,1.7192255318164826,0.1187522422463052,0.10221641529944012,1.7771194627538989,1.6613316008790664,14598144,2.6834457397460936,8.218959426879882
47.074000000000005,49.62901545983582,44.51898454016419,43.303000000000004,46.24127517431571,40.3647248256843,0.1136576269753277,1.7397409841418265,0.12273110820254457,0.10458414574811084,1.7885359300616994,1.6909460382219537,14761984,2.6756762504577636,8.30816683769226
48.163,51.471555727201824,44.85444427279817,45.99400000000001,49.64196162260516,42.346038377394855,0.10839303834363814,1.7271763518452645,0.11715008945454813,0.09963598723272815,1.7733694184867885,1.6809832852037405,14925824,2.6584547996520995,8.467332458496093
47.414,50.59961516822105,44.22838483177895,44.372,48.04384912544075,40.70015087455925,0.10959938252344721,1.7138329029083252,0.11742107069055209,0.10177769435634233,1.771975174905663,1.6556906309109876,15089664,2.6643788814544678,8.36023588180542
47.098,49.73500511944896,44.46099488055104,44.403,47.171869986113464,41.634130013886534,0.10970282386988395,1.7151265382766723,0.11771042586168608,0.10169522187808182,1.754029477821709,1.6762235987316356,15253504,2.708378767967224,8.300986814498902
48.14200000000001,51.72094621362211,44.56305378637791,44.522000000000006,48.4848671438745,40.55913285612551,0.10824315492063756,1.7139959037303925,0.12034396865812819,0.09614234118314693,1.7469122564729382,1.6810795509878467,15417344,2.684122848510742,8.44862403869629
48.343,50.56762154084689,46.118378459153114,45.611999999999995,48.895610208292084,42.328389791707906,0.10359337227419016,1.713960838317871,0.11231208143816566,0.09487466311021465,1.7647885842016924,1.6631330924340497,15581184,2.6806997060775757,8.500252723693848
47.908,51.188929136692835,44.62707086330717,44.297999999999995,47.26088980557832,41.33511019442167,0.10969778858125209,1.7263358756899834,0.11695664995084303,0.10243892721166116,1.773055932119822,1.6796158192601447,15745024,2.7032329559326174,8.443710565567017
47.39699999999999,50.661984073468034,44.13201592653195,44.888,46.972076774017694,42.8039232259823,0.10677794786170118,1.7292886167764663,0.11480934992620961,0.09874654579719275,1.7613931284402777,1.6971841051126548,15908864,2.670236611366272,8.35266547203064
48.951,52.44856901290025,45.45343098709975,47.873999999999995,52.342279758475286,43.405720241524705,0.10413931468501683,1.7191808998584748,0.11110100208042745,0.09717762728960622,1.742578111442729,1.6957836882742205,16072704,2.662946176528931,8.599144887924194
47.81399999999999,51.69257499605202,43.93542500394796,45.791,50.40406286538564,41.17793713461435,0.10913476310670374,1.7186640352010727,0.11597827050901134,0.10229125570439614,1.7567800840774879,1.6805479863246575,16236544,2.7051658153533937,8.413166952133178
47.959,51.07307915763232,44.844920842367685,46.601,49.06619958624043,44.13580041375957,0.1083528920076787,1.7062842711806296,0.11511732180943901,0.10158846220591838,1.7321468626326784,1.680421679728581,16400384,2.7062230348587035,8.43169903755188
49.97099999999999,53.38306814117185,46.55893185882813,46.91099999999999,49.726515760921956,44.09548423907802,0.10809213258326049,1.6993530526757241,0.11666121616289303,0.09952304900362795,1.7257828731664324,1.6729232321850158,16564224,2.724643015861511,8.761542129516602
46.821000000000005,49.04505238247664,44.59694761752337,43.926,47.305367396422,40.546632603578004,0.10768973417580122,1.7031897559762001,0.11549603158509038,0.09988343676651205,1.7495348861951512,1.6568446257572491,16728064,2.7146373987197876,8.249021959304809
48.657,52.133509887804145,45.18049011219585,44.40899999999999,47.3288577020122,41.48914229798778,0.10881164362654086,1.7300023928284645,0.11653579909089079,0.10108748816219093,1.7741208174925378,1.6858839681643911,16891904,2.7095895767211915,8.541303825378417
47.938,50.87984227993277,44.99615772006724,44.187000000000005,46.023012254861065,42.350987745138944,0.11402393793687222,1.72196456938982,0.1252531754717346,0.10279470040200986,1.7815465973297167,1.6623825414499234,17055744,2.742934966087341,8.449827480316163
49.159000000000006,52.505148382842584,45.81285161715743,45.643,48.67937300080211,42.60662699919789,0.10745322043076153,1.7129083037376405,0.11740570918334226,0.0975007316781808,1.7761871321524585,1.6496294753228224,17219584,2.742045783996582,8.616113090515137
50.421,53.76006409043013,47.08193590956987,46.398,50.52428355787627,42.27171644212374,0.10777267776429651,1.7127116575837136,0.1169439994999886,0.09860135602860443,1.7657109301503584,1.6597123850170687,17383424,2.758354353904724,8.847361516952514
50.03000000000001,53.57983661595855,46.48016338404147,46.424,49.7963113735241,43.0516886264759,0.10218220474198456,1.7111234441399574,0.10678132785373308,0.09758308163023603,1.765344274350705,1.6569026139292098,17547264,2.7037086486816406,8.7526846408844
49.738,53.08721423620526,46.388785763794736,45.387,49.5462043710306,41.2277956289694,0.10837767729535694,1.6915680333971976,0.11934712553610394,0.09740822905460994,1.7412574762196509,1.6418785905747444,17711104,2.709967088699341,8.723558902740479
48.929,52.10326668696882,45.75473331303118,45.876,49.84224810116563,41.909751898834365,0.10852823648601766,1.7155563563108445,0.116832717357941,0.10022375561409431,1.77048690434971,1.660625808271979,17874944,2.7159062385559083,8.5864098072052
48.685,51.55781134082975,45.81218865917025,45.707,48.85418302613623,42.55981697386377,0.10902398452162736,1.7268504694104194,0.11969425689080741,0.0983537121524473,1.7801942279325684,1.6735067108882704,18038784,2.7180442333221437,8.56201868057251
49.861000000000004,53.212102654351256,46.50989734564875,45.686,48.580433277862866,42.791566722137134,0.109440653771162,1.6951425313949584,0.11525081435211443,0.10363049319020956,1.7679189803886934,1.6223660824012234,18202624,2.727540397644043,8.750203132629395
48.431000000000004,53.347497635512504,43.514502364487505,46.639,50.52864124309685,42.749358756903156,0.10723196417093273,1.7137490451335906,0.11790916575784938,0.09655476258401607,1.7749340693120303,1.6525640209551509,18366464,2.733138823509216,8.520542860031128
48.546,52.6769834180253,44.4150165819747,46.446,48.79018514627151,44.101814853728484,0.10807040194049475,1.7099769696593285,0.11445639582632401,0.10168440805466548,1.7579041083000073,1.6620498310186498,18530304,2.7171093225479126,8.557414245605468
48.835,52.888860505740176,44.781139494259826,46.091,50.1548613411385,42.0271386588615,0.10789680620655413,1.708646075427532,0.1166720874027347,0.09912152501037357,1.7760667632842309,1.6412253875708334,18694144,2.717641067504883,8.593509674072266
50.128,53.34534611131597,46.91065388868403,47.63800000000001,51.273312366221106,44.00268763377892,0.10643725283443924,1.702346807718277,0.11380797660450084,0.09906652906437763,1.7717300800546347,1.6329635353819194,18857984,2.754921722412109,8.79071569442749
48.98,52.545391984060096,45.4146080159399,45.69,49.58703733623377,41.792962663766225,0.10340142035856839,1.7078141197562218,0.1092101775127418,0.09759266320439498,1.7759990475009122,1.6396291920115313,19021824,2.737704873085022,8.613679695129395
48.79600000000001,51.67906156715392,45.91293843284609,44.89,49.24797659470539,40.53202340529461,0.10962798604741689,1.7082798227667808,0.11734954029660281,0.10190643179823096,1.7686622339108706,1.647897411622691,19185664,2.7469852209091186,8.569088029861451
49.071,52.31377489197138,45.82822510802862,45.702000000000005,48.54214717928491,42.8618528207151,0.10911888396367424,1.7273364424705506,0.11727213181816779,0.10096563610918069,1.7953856379913338,1.6592872469497675,19349504,2.784500312805176,8.642656612396241
48.943,52.48979869741715,45.396201302582845,47.483999999999995,50.929655815661214,44.038344184338776,0.10907191410660737,1.7027122259140015,0.11641865652909152,0.10172517168412322,1.776980297580616,1.628444154247387,19513344,2.746112585067749,8.607304000854493
49.129000000000005,52.86062551711718,45.39737448288283,45.339,47.08419597753375,43.593804022466244,0.1113684810698032,1.7169100627303124,0.11930398811901613,0.10343297402059026,1.7894321838034375,1.6443879416571874,19677184,2.740023303031921,8.637450742721558
48.71399999999999,52.06669801801474,45.36130198198524,47.260000000000005,51.43893048518398,43.08106951481603,0.10662331739440556,1.7036301657557487,0.11237315614776362,0.1008734786410475,1.7594455370463689,1.6478147944651285,19841024,2.7347429275512694,8.567445659637452
48.74999999999999,51.96196824392769,45.53803175607229,47.119,49.50289785855015,44.73510214144985,0.1075192500837147,1.7080752700567245,0.116522866007957,0.0985156341594724,1.7726390991325498,1.6435114409808993,20004864,2.7429033517837524,8.5863440990448
49.498,52.23051459282471,46.765485407175284,47.075,50.31002782059135,43.839972179408655,0.11358440760523078,1.7095202937722207,0.12597097584934264,0.10119783936111892,1.7710385876773584,1.648001999867083,20168704,2.7960335493087767,8.697647094726562
49.786,52.23332997366518,47.338670026334825,46.14,50.022136009982134,42.25786399001787,0.11074803965166206,1.706819123029709,0.11820100073205171,0.10329507857127242,1.7758935129436564,1.6377447331157615,20332544,2.7623764991760256,8.732770776748657
49.257999999999996,52.116086072881636,46.399913927118355,46.13,48.19163527327217,44.068364726727836,0.10673778671771286,1.719060491025448,0.11356288054396997,0.09991269289145575,1.7823288532072625,1.6557921288436332,20496384,2.7682895183563234,8.649825859069825
48.486000000000004,51.33238788642729,45.63961211357272,46.725,52.09113874214971,41.35886125785029,0.11155043309554455,1.7203620955348016,0.1222822764030047,0.1008185897880844,1.7646739808428833,1.6760502102267198,20660224,2.757039475440979,8.535226678848266
50.099000000000004,53.04942183424676,47.14857816575325,47.0,49.97877155888128,44.02122844111872,0.10811552507802842,1.7058574214577675,0.11864863805136962,0.09758241210468722,1.764310556422291,1.647404286493244,20824064,2.7589277982711793,8.77765188217163
50.146,52.986088731008245,47.30591126899176,45.89300000000001,49.118107905171556,42.66789209482846,0.108666883315891,1.7143654122948646,0.11625967627733558,0.10107409035444642,1.7607920097115304,1.6679388148781988,20987904,2.768465256690979,8.787455654144287
49.614999999999995,52.849097246528,46.38090275347199,47.708999999999996,51.39425833558517,44.02374166441482,0.10409491509199138,1.7175773546099662,0.11173946591266704,0.09645036427131573,1.7646444906639858,1.6705102185559466,21151744,2.7590130090713503,8.705665779113769
49.06099999999999,52.5234657399027,45.59853426009729,46.79800000000001,51.29940155951456,42.29659844048546,0.11059981128200884,1.711136332154274,0.11764586937322825,0.10355375319078942,1.7744521859717657,1.6478204783367825,21315584,2.776542806625366,8.626763582229614
51.874,54.76967677754269,48.97832322245731,48.275,51.18602816887779,45.36397183112221,0.10419996436685319,1.7035825923085213,0.11115288137824644,0.09724704735545994,1.7718870263688604,1.6352781582481821,21479424,2.768954706192017,9.079110050201416
50.132,52.69399843871927,47.570001561280726,47.65599999999999,51.25689766586055,44.055102334139434,0.11360460994765158,1.7147477209568023,0.1233908695794036,0.10381835031589956,1.7761074498635092,1.6533879920500953,21643264,2.7836407899856566,8.808043670654296
51.92500000000001,54.94747332494433,48.90252667505569,47.428,51.14289649923116,43.71310350076883,0.10747659420594569,1.702618795633316,0.118017394667579,0.09693579374431237,1.76897396780895,1.6362636234576822,21807104,2.7948286056518556,9.101902961730957
51.36900000000001,54.27299190770223,48.465008092297786,48.049,51.28828526067094,44.80971473932906,0.11023699743673201,1.7168607965111733,0.11631192780707465,0.10416206706638938,1.7948845572541836,1.638837035768163,21970944,2.797076869010925,8.996868228912353
50.586,54.18047687431704,46.99152312568296,48.648999999999994,52.38508739191148,44.912912608088504,0.1066179301589727,1.7198088079690934,0.11487437655971841,0.09836148375822698,1.7890126365047028,1.650604979433484,22134784,2.7869178295135497,8.863676977157592
50.065999999999995,53.34933123519391,46.78266876480608,48.51199999999999,53.38684317696477,43.63715682303522,0.10615942003205417,1.7035147070884704,0.11804340433129552,0.09427543573281282,1.7656935347626563,1.6413358794142845,22298624,2.767808699607849,8.785837364196777
50.325,53.42084964105172,47.22915035894829,48.2,52.29797999019029,44.10202000980971,0.11003468781709666,1.6953565940260886,0.11792843516084997,0.10214094047334335,1.7675952011138767,1.6231179869383006,22462464,2.7801079750061035,8.815996551513672
51.010999999999996,53.736408042844225,48.285591957155766,47.73299999999999,51.219009322993834,44.246990677006146,0.11278748931363222,1.7040728121995925,0.12052733567750214,0.10504764294976231,1.7805837521925758,1.6275618722066092,22626304,2.7879558563232423,8.941898250579834
50.925,54.51526809583908,47.33473190416091,49.353,53.053883813361345,45.65211618663866,0.1076087110675871,1.7162805259227754,0.11414016685105524,0.10107725528411896,1.8006609936229145,1.6319000582226362,22790144,2.806325173377991,8.928834772109985
50.861,54.54684169491854,47.17515830508145,47.535000000000004,51.09014908266869,43.97985091733132,0.1055291902273893,1.714863009750843,0.1122245324906727,0.0988338479641059,1.7895744024254923,1.6401516170761938,22953984,2.814614272117615,8.90887155532837
50.535,53.99317654263052,47.07682345736947,46.30499999999999,49.93005517199393,42.67994482800606,0.10701853455975648,1.7210056707262993,0.1182999731911771,0.09573709592833585,1.800489029287651,1.6415223121649476,23117824,2.8189221382141114,8.869027042388916
52.06699999999999,54.444974137790396,49.68902586220959,47.669000000000004,50.44866346883936,44.88933653116065,0.10731492117047306,1.7232524856925011,0.11317475727142812,0.101455085069518,1.8095720389753953,1.636932932409607,23281664,2.7906995534896852,9.09556884765625
51.57900000000001,54.31179874853602,48.846201251463995,48.697,52.946327123204334,44.44767287679567,0.10705163087695835,1.716320487856865,0.11902987771998387,0.09507338403393283,1.8011173133803986,1.6315236623333313,23445504,2.797150421142578,9.02281904220581
52.123000000000005,56.09896038712662,48.14703961287339,47.614000000000004,50.608352016714136,44.61964798328587,0.11197911817580457,1.7173153325915336,0.1209235602778495,0.10303467607375963,1.7769920698765393,1.6576385953065278,23609344,2.7848029851913454,9.12190613746643
50.889,53.01481490257266,48.763185097427346,48.074999999999996,51.68121754751429,44.468782452485705,0.11136299045756455,1.7043262735009193,0.11811531212297145,0.10461066879215765,1.7796684772998177,1.6289840697020208,23773184,2.797808384895325,8.926965045928956
50.666999999999994,53.098888360924484,48.235111639075505,48.556000000000004,52.5494000550909,44.56259994490911,0.1113271550275385,1.7049961313605309,0.12448942760585732,0.09816488244921967,1.7783467447324022,1.6316455179886595,23937024,2.786780095100403,8.879269695281982
50.42900000000001,53.016456086583894,47.841543913416125,46.652,50.08601456024869,43.21798543975131,0.10977507242932912,1.7047391638159752,0.11854941451067019,0.10100073034798804,1.761730420822487,1.6477479068094634,24100864,2.8117843151092528,8.84472198486328
51.593,54.01008109090283,49.17591890909718,49.642,52.68268018706342,46.60131981293659,0.10405326075851913,1.7011491164565087,0.11231191822197775,0.09579460329506051,1.7819606726759827,1.6203375602370347,24264704,2.808264446258545,9.02743902206421
51.153999999999996,53.894708667479996,48.41329133252,48.126999999999995,52.25530243562653,43.99869756437346,0.11034477045759554,1.6910780280828477,0.115642604178085,0.10504693673710608,1.772087302559341,1.6100687536063543,24428544,2.822623610496521,8.9545729637146
50.933,53.4150114826487,48.4509885173513,48.090999999999994,51.142807497205546,45.03919250279444,0.10638911491259928,1.6935334265232087,0.11583716545191922,0.09694106437327935,1.7506903546885584,1.636376498357859,24592384,2.7981061935424805,8.910400104522704
50.818999999999996,53.88600978152988,47.75199021847011,46.943999999999996,50.09398158724777,43.79401841275222,0.1146930902265012,1.698800277709961,0.12340960001904808,0.10597658043395433,1.7544346573767589,1.643165898043163,24756224,2.7994298934936523,8.90521469116211
51.742,55.22182700719446,48.26217299280553,47.744,51.92270362672444,43.56529637327556,0.10873113470152015,1.6981039270758629,0.11506064541092614,0.10240162399211417,1.7690445822188772,1.6271632719328486,24920064,2.8281850099563597,9.075552988052369


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-starpilot-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.614,1.8267063703794506,1.4012936296205496,1.591,1.7398254010577496,1.4421745989422503,0.6940435856580736,2.7077177315950394,0.7883522854074209,0.5997348859087263,2.708074193502916,2.707361269687163,16384
3.015,3.307549141171189,2.7224508588288114,2.8460000000000005,3.1744874426823655,2.5175125573176356,0.18744700066745276,2.517392129699389,0.2081615118527472,0.16673248948215832,2.5603221620145336,2.4744620973842446,180224
3.912,4.234886977129769,3.589113022870231,3.5779999999999994,3.897993749938963,3.258006250061036,0.19090798708299794,2.3787696341673534,0.21874799201610653,0.16306798214988935,2.427701848250373,2.329837420084334,344064
4.909000000000001,5.292860651799582,4.525139348200419,4.006,4.418315413245733,3.593684586754267,0.18498907340690493,2.3293497105439505,0.21032908257213034,0.15964906424167952,2.380377416927286,2.2783220041606147,507904
6.077,6.838919287063925,5.315080712936075,5.095,5.771154568127732,4.418845431872268,0.18515512465188894,2.271051744620005,0.19929532275489326,0.17101492654888462,2.309423003936041,2.2326804853039692,671744
6.662999999999999,7.324997734135094,6.001002265864905,5.974,6.827547889693367,5.120452110306633,0.20830034104486303,2.2087107698122663,0.2392958180116151,0.17730486407811097,2.2452699316414475,2.172151607983085,835584
7.5569999999999995,8.603384728481833,6.510615271518166,6.542,7.094771200407546,5.989228799592453,0.20104146022349595,2.188242464264234,0.2235964878854021,0.1784864325615898,2.2197773430391585,2.1567075854893094,999424
8.024999999999999,8.517122952116642,7.532877047883355,7.237,7.813455549023513,6.660544450976487,0.2283508151148756,2.1398285448551175,0.252246488377202,0.2044551418525492,2.190179094235068,2.089477995475167,1163264
8.921000000000001,9.695550837582662,8.14644916241734,8.301,8.91131876916903,7.69068123083097,0.23872245227297145,2.119980056087176,0.26661643948129815,0.21082846506464475,2.1542062285911108,2.0857538835832417,1327104
9.610999999999999,10.68837133802603,8.533628661973967,8.768,9.8144110091164,7.7215889908836015,0.24570262239625054,2.078118909398715,0.2744020909930877,0.21700315379941337,2.1137231603607383,2.0425146584366916,1490944
10.183,11.243340039798554,9.122659960201446,9.4,10.744670963470247,8.055329036529754,0.24856904974828162,2.0515005772312485,0.2827665114733576,0.2143715880232057,2.085699784844393,2.017301369618104,1654784
11.306999999999999,12.182774514358576,10.431225485641422,10.275,11.364157931615063,9.185842068384938,0.2750037145490447,2.023085144162178,0.31580423601321383,0.23420319308487558,2.082942797316681,1.9632274910076755,1818624
11.914,13.361378319583377,10.466621680416623,10.858,12.016385082776882,9.69961491722312,0.27523180904487765,2.0274334688981375,0.3129827180535571,0.2374809000361982,2.069696588208366,1.9851703495879087,1982464
12.976999999999999,14.473295759534189,11.480704240465808,11.144,12.266953249249497,10.021046750750504,0.3026367127895354,2.008699855208397,0.3634246226585124,0.24184880292055846,2.0453851595753463,1.9720145508414475,2146304
13.153,14.942139737415722,11.363860262584279,12.328,14.444274084328399,10.2117259156716,0.3216793524101376,1.9807007218400634,0.3709514420124105,0.27240726280786476,2.028656141161059,1.9327453025190677,2310144
13.839000000000002,15.327559370666823,12.350440629333182,12.384,13.605697180155541,11.16230281984446,0.3717616633201638,1.965417825678984,0.4349460727572143,0.3085772538831133,2.0173351725981457,1.9135004787598224,2473984
14.102999999999998,15.971261491333586,12.23473850866641,13.131,15.137307304477556,11.124692695522445,0.3896781697248419,1.9731788684924443,0.47512016662183304,0.3042361728278508,2.0238915092767433,1.9224662277081452,2637824
15.001999999999999,17.15945590916709,12.844544090832908,13.13,15.297547000643817,10.962452999356184,0.4091792754208048,1.9623844121893246,0.4829434868473763,0.33541506399423326,2.0231610772660487,1.9016077471126005,2801664
15.758,17.833571246669216,13.682428753330784,14.079000000000002,16.00781025505362,12.150189744946385,0.4096027353778481,1.9506463328997294,0.4731843596285429,0.3460211111271533,1.9924411449444497,1.9088515208550092,2965504
16.616999999999997,18.39358126749102,14.840418732508976,14.364999999999998,15.894204041323457,12.83579595867654,0.44019010197371244,1.953478419284026,0.537602409463289,0.3427777944841359,1.9837789049229748,1.9231779336450772,3129344
15.695999999999998,17.168692771761982,14.223307228238012,14.708999999999998,16.5124547402139,12.905545259786095,0.48627099245786665,1.9553308859467506,0.5883681096080363,0.384173875307697,2.006220590740213,1.9044411811532882,3293184
18.273999999999994,20.579624427351508,15.96837557264848,15.137,17.5708490092855,12.703150990714501,0.4954009308169286,1.946677600840728,0.5964315164879815,0.39437034514587566,1.994403196798522,1.898952004882934,3457024
16.603,18.835483146632917,14.370516853367088,15.367,17.0364912398692,13.6975087601308,0.5069613281637431,1.9711508368452388,0.6258750786801093,0.38804757764737685,2.0235532803511114,1.9187483933393665,3620864
17.482,19.93684337585924,15.027156624140757,15.702000000000002,17.9247901385421,13.479209861457903,0.5285938675204913,1.9489039952556293,0.7071824878751469,0.35000524716583575,2.0315659464245495,1.866242044086709,3784704
18.249000000000002,20.772657861121434,15.72534213887857,16.911,19.362091389565066,14.459908610434937,0.5620457409570615,1.955697558323542,0.7365352073739975,0.38755627454012553,2.0257664868054093,1.8856286298416747,3948544
18.038999999999998,19.750236102938455,16.32776389706154,15.542000000000002,17.69006796912947,13.393932030870532,0.6091741316020489,1.9483871286114058,0.8397345923365156,0.37861367086758224,2.015279681918554,1.8814945753042578,4112384
19.747,21.843835949710897,17.650164050289103,16.517000000000003,19.165411033053594,13.86858896694641,0.5599400194982688,1.9422576427459712,0.7097725572692626,0.41010748172727496,2.01288114656888,1.8716341389230626,4276224
19.645000000000003,21.57016103222562,17.719838967774386,17.761000000000003,20.60344771279966,14.918552287200345,0.6294611817846697,1.9355081806580223,0.8206269571147464,0.43829540645459303,2.009383128410067,1.8616332329059777,4440064
19.186,21.47483463797628,16.89716536202372,17.153,19.567295135230985,14.738704864769014,0.6449441052973272,1.9290920361876485,0.7732029779036698,0.5166852326909845,1.9786695799814797,1.8795144923938172,4603904
19.296,21.971444635943715,16.620555364056283,17.876,19.87592599863095,15.876074001369052,0.7152887805054586,1.9345079933603604,0.957957984993736,0.4726195760171813,1.9881870682542182,1.8808289184665026,4767744
20.586999999999996,22.645329662614806,18.528670337385186,18.502,20.200780739236233,16.803219260763765,0.7474568155904611,1.931227106352647,0.9318263059555553,0.5630873252253669,1.9820126500684805,1.8804415626368134,4931584
20.347999999999995,22.27117861884953,18.424821381150462,18.078999999999997,19.196331195304236,16.96166880469576,0.7416097997377316,1.936273427804311,0.9241747170166125,0.5590448824588506,2.016740054297389,1.8558068013112334,5095424
20.329,21.93767927194951,18.720320728050492,18.150000000000002,20.159164005251938,16.140835994748066,0.8554796576499939,1.905112029612064,0.9923337402738056,0.7186255750261822,1.9601444876807348,1.8500795715433933,5259264
21.131,23.572435848020586,18.689564151979415,19.854,21.545113242807826,18.162886757192172,0.8257260769605637,1.9094180613756184,1.0361464741728301,0.6153056797482972,1.9582497957259781,1.8605863270252587,5423104
20.942999999999998,23.292821482581175,18.59317851741882,18.225,20.26446684209379,16.185533157906214,0.7933323708673318,1.9326617111762363,0.8976785059797896,0.6889862357548739,1.9775089504690517,1.8878144718834209,5586944
22.015,23.71583655887331,20.31416344112669,18.884,20.441865205979003,17.326134794020998,0.8489704879621666,1.9424272179603577,1.011630582229355,0.6863103936949781,1.978698529389974,1.9061559065307414,5750784
21.361000000000004,24.242285997605933,18.479714002394076,19.022,21.020418374615282,17.023581625384715,0.8560942210257053,1.9375899920860928,0.9831628379887131,0.7290256040626976,1.9764914646133982,1.8986885195587875,5914624
22.372999999999998,24.814278558460707,19.93172144153929,19.736,21.682012332951672,17.78998766704833,0.8093988202512264,1.9315839742620784,0.9112542726310762,0.7075433678713767,1.949716361320765,1.9134515872033917,6078464
21.232,22.966253729994545,19.497746270005454,19.72,22.28125750364933,17.15874249635067,0.8393789028127987,1.9499672805269561,0.9269507728209536,0.7518070328046438,1.9824808410713222,1.91745371998259,6242304
22.793,25.20457230868162,20.38142769131838,19.284,21.124919335549496,17.443080664450502,0.8258490122854708,1.9620860874652863,0.9483295113045767,0.703368513266365,2.0054416344676436,1.9187305404629293,6406144
20.52,22.58877258295831,18.45122741704169,18.332,20.289752793383272,16.37424720661673,0.8586296933392685,1.967654914657275,1.0538607105248026,0.6633986761537346,2.0033086371837774,1.9320011921307727,6569984
21.504,23.63450322693959,19.373496773060413,19.575,20.803431927295932,18.346568072704066,0.7678066633641719,1.9766203249494232,0.9306039554176039,0.60500937131074,2.0066789678241888,1.9465616820746574,6733824
21.619,23.485400010715814,19.752599989284185,19.040999999999997,20.123298018107764,17.95870198189223,0.7903721794486046,1.9680038467049603,0.941989571355721,0.6387547875414882,2.012357862355401,1.9236498310545198,6897664
22.335,23.639678121223774,21.030321878776228,19.332,21.494035152350673,17.16996484764933,0.7656567548712094,1.9727384795745215,0.9164990842301399,0.6148144255122789,2.026675003331247,1.9188019558177962,7061504
22.096,24.38922567576765,19.80277432423235,19.393,21.477696860457176,17.308303139542826,0.7905190404504536,1.9712304085493084,0.9849098969351633,0.596128183965744,2.024983235656059,1.9174775814425582,7225344
23.237000000000002,24.92823061703601,21.545769382963993,19.499,21.288410238039337,17.70958976196066,0.7440329905599355,1.953675694266955,0.9948472003780793,0.4932187807417918,2.0086009349219096,1.8987504536120006,7389184
23.329,25.157925640915998,21.500074359084003,19.625999999999998,21.88300332299268,17.368996677007317,0.7668654171129068,1.9700864012042678,1.0084830195587717,0.5252478146670418,2.0037894023263827,1.936383400082153,7553024
23.084,25.58347674524089,20.58452325475911,19.76,22.333946386388032,17.18605361361197,0.7693913150578738,1.9704657529791199,0.9798079462860515,0.5589746838296962,2.0038270159174028,1.9371044900408372,7716864
22.362000000000002,24.69036766856096,20.033632331439044,19.273000000000003,21.93621628862547,16.609783711374536,0.7645294717202584,1.9762552450100581,0.9515823437600737,0.5774765996804432,2.0175336257970815,1.9349768642230347,7880704
22.047,24.28704040142137,19.806959598578633,20.181,23.097739446711003,17.264260553289,0.7635111677149932,1.9638508369525272,0.9798663240141782,0.5471560114158082,1.994785977604824,1.9329156963002303,8044544
22.205000000000005,24.74983103564854,19.66016896435147,19.832,21.747232622946886,17.916767377053116,0.8672368573645752,1.9532736485203106,1.1976511635641711,0.5368225511649793,1.9963946602421114,1.9101526367985098,8208384
23.934999999999995,25.769242350399747,22.100757649600244,20.071,22.260029236899317,17.881970763100686,0.8071290240933496,1.9487138544519742,1.0269392866300435,0.5873187615566556,1.9934837542330401,1.9039439546709083,8372224
21.624000000000002,23.748289057543726,19.49971094245628,20.303,22.80815488543124,17.797845114568762,0.8910587094724178,1.9497630322972932,1.1886123811957778,0.5935050377490578,1.988455387841284,1.9110706767533023,8536064
23.981,26.28570583806264,21.676294161937363,19.78,21.403908864437906,18.156091135562097,0.8615032105396192,1.962604516247908,1.1429316599059574,0.5800747611732809,2.0254094442511605,1.8997995882446554,8699904
23.561,25.584766043790637,21.537233956209363,20.886000000000003,22.83645738225679,18.935542617743216,0.8303184825927017,1.966491866608461,1.1431999603602068,0.5174370048251966,1.9956156781517265,1.9373680550651955,8863744
22.999,26.150616886615502,19.847383113384495,20.126,22.871211102993723,17.38078889700628,0.7746225612858931,1.949219108124574,0.9928699283979389,0.5563751941738474,1.994182998317598,1.90425521793155,9027584
23.897,26.10645264715042,21.687547352849577,21.104,22.520871200921242,19.687128799078756,0.812552966674169,1.9581940814852714,1.0363066161762764,0.5887993171720615,1.9834867311920379,1.932901431778505,9191424
22.691,24.478246205759014,20.903753794240984,19.272,20.900304639801778,17.64369536019822,0.8583532437682153,1.9703502595424651,1.092940184757448,0.6237663027789826,2.0057200643877255,1.9349804546972047,9355264
23.411,24.423693932044625,22.398306067955378,20.109,22.120514106338806,18.097485893661197,0.8417129545162121,1.9675712863604224,1.2123243517194413,0.4711015573129829,2.015488567191931,1.9196540055289137,9519104
22.035,23.561494349809394,20.508505650190607,19.482999999999997,22.08523000520707,16.880769994792924,0.8565495057652394,1.9587842951218288,1.175203609913824,0.5378954016166546,2.0153008052905688,1.902267784953089,9682944
23.365000000000002,26.05467748996046,20.675322510039543,20.443000000000005,22.162366453086722,18.723633546913288,0.8281817459811768,1.949644535779953,1.1317035194546066,0.524659972507747,2.0060401188521872,1.8932489527077185,9846784
23.491,25.79338767369876,21.18861232630124,20.295,22.75132754330525,17.838672456694752,0.7889613822102546,1.954146306216717,1.0964139347403892,0.48150882968012,2.0105127344519236,1.8977798779815103,10010624
22.738999999999997,25.09236971171127,20.385630288288723,20.86,23.509116833965614,18.210883166034385,0.8612895898520948,1.9548537030816078,1.2649512646542875,0.4576279150499021,2.0155749886710126,1.894132417492203,10174464
23.493000000000002,25.182230890079865,21.80376910992014,20.488,22.68755813744488,18.288441862555118,0.8183395496259134,1.9663617466886838,1.1228779801219029,0.5138011191299239,2.014267197702,1.9184562956753677,10338304
24.526999999999997,28.160161295621208,20.893838704378787,20.577,22.95564688426004,18.198353115739963,0.7613361287862062,1.9577393397688863,1.0690359657263668,0.45363629184604554,2.0106094325204884,1.904869247017284,10502144
22.750999999999998,24.514998015871896,20.9870019841281,19.838,21.942731811894333,17.73326818810567,0.7786575845132272,1.968494715789954,1.1010435379151708,0.45627163111128355,2.0092034416980997,1.9277859898818082,10665984
23.562,25.444258218204933,21.67974178179507,20.294999999999998,22.45503819410676,18.134961805893237,0.8049430494507153,1.963865808149179,1.0563211697702353,0.5535649291311953,2.004499183983307,1.9232324323150511,10829824
23.674,25.725941519634514,21.622058480365485,21.044,23.827670957566646,18.260329042433355,0.7388720867534478,1.9556718260049823,0.9612818986324406,0.5164622748744551,1.9950527273665268,1.9162909246434379,10993664
24.154000000000003,27.19628926961261,21.111710730387397,19.902,22.336546364315126,17.467453635684876,0.6789741128683089,1.954465500017007,0.8613333338312099,0.49661489190540786,1.9881204112875739,1.9208105887464402,11157504
25.099,28.015674304751904,22.182325695248096,20.981,23.119431434486504,18.8425685655135,0.6198605235666037,1.9626836856206258,0.710905540405962,0.5288155067272454,1.9898166380594082,1.9355507331818433,11321344
24.9,26.750648534973617,23.04935146502638,21.672,23.98780137317517,19.35619862682483,0.613220887258649,1.9568212231000264,0.7298336606336397,0.4966081138836583,1.9900499253719577,1.923592520828095,11485184
24.025000000000006,26.058618695822798,21.991381304177214,21.702,23.369314007618243,20.03468599238176,0.6297392175843318,1.969506073494752,0.7551680760529009,0.5043103591157627,2.0073539736976063,1.9316581732918978,11649024
24.610999999999997,26.713728941161936,22.50827105883806,20.94,22.5842080160369,19.295791983963102,0.7408635499576728,1.9694982369740803,0.920218384910596,0.5615087150047495,2.0104802358288834,1.9285162381192773,11812864
24.787,26.519074190096948,23.05492580990305,21.286,23.57890732477351,18.993092675226492,0.6483460608869791,1.9681694795687992,0.7504829020712995,0.5462092197026587,1.9920377730802257,1.9443011860573727,11976704
24.820999999999998,27.34673335884847,22.295266641151525,22.228,23.499446420420462,20.95655357957954,0.6109823555996021,1.9619246731201805,0.7323574548256264,0.4896072563735778,2.0021758976199253,1.9216734486204359,12140544
24.105999999999998,26.380885491623697,21.8311145083763,22.386000000000003,23.954548373496976,20.81745162650303,0.661508462453882,1.9749674389759702,0.765930578253868,0.5570863466538959,2.0119248186332297,1.9380100593187106,12304384
24.881999999999998,26.952554515099756,22.81144548490024,21.964000000000002,23.757305328158036,20.170694671841968,0.6785889404515426,1.977354367574056,0.7870087011299384,0.5701691797731469,2.0122946755889193,1.9424140595591928,12468224
25.186999999999998,26.214940173356403,24.159059826643592,22.134,23.929244830099783,20.338755169900217,0.6441885448992253,1.9649330993493397,0.7829694152020389,0.5054076745964117,1.9890922110440266,1.9407739876546528,12632064
25.762999999999998,27.688471630536267,23.83752836946373,22.289,23.923774908053094,20.65422509194691,0.6098894668122132,1.960390429198742,0.6972551981902483,0.5225237354341782,1.9945795210490411,1.9262013373484428,12795904
24.990000000000002,27.200199086055374,22.77980091394463,21.927,24.00379103426416,19.85020896573584,0.6679072598616281,1.9529282833139103,0.7421336782387741,0.5936808414844822,1.992548120646351,1.9133084459814698,12959744
26.415,29.033141516419615,23.796858483580383,21.895000000000003,24.32641625395571,19.463583746044296,0.6902181662619115,1.9484498078624408,0.8128335418553994,0.5676027906684236,1.987458436586692,1.9094411791381896,13123584
25.202,27.108571792511366,23.295428207488637,22.411999999999995,24.51532974114854,20.30867025885145,0.666582088296612,1.967630872130394,0.7384465961716945,0.5947175804215296,2.006873772144901,1.9283879721158865,13287424
24.982,26.651591566821057,23.31240843317894,20.926,23.087537415822357,18.76446258417764,0.645230451474587,1.9686200340588886,0.7563843823270816,0.5340765206220924,2.011636162165777,1.9256039059520005,13451264
24.311,26.685642920525105,21.936357079474895,21.785000000000004,24.08678734899643,19.483212651003576,0.6347104381769896,1.9751370295882222,0.7215796157804706,0.5478412605735086,2.0038751727899577,1.9463988863864867,13615104
25.061,27.360280104728435,22.761719895271565,21.582,23.525444365038528,19.638555634961474,0.6274305277814467,1.9765887816747028,0.7266817686514316,0.5281792869114618,2.011873720994841,1.9413038423545643,13778944
24.145000000000003,26.549841990651366,21.74015800934864,20.6,22.845368566627762,18.35463143337224,0.6238920260220764,1.9706387137373287,0.7171989457688803,0.5305851062752724,2.0096964646880475,1.9315809627866096,13942784
25.939,27.42712264279528,24.45087735720472,21.984,23.116344470556555,20.85165552944345,0.6295630011707545,1.9709879279136657,0.7463328689390396,0.5127931334024693,2.0028819664183586,1.939093889408973,14106624
25.508,27.713011564595522,23.302988435404476,21.619,24.552794300901137,18.685205699098862,0.6355963166803121,1.9734732940793038,0.7456393846928604,0.5255532486677639,2.016878030389994,1.9300685577686139,14270464
25.560999999999996,28.11597338537997,23.006026614620023,21.991999999999997,23.604344876259418,20.379655123740577,0.6625391364097595,1.962331336736679,0.8056369281258224,0.5194413446936965,2.009352680201455,1.915309993271903,14434304
25.993000000000002,27.512710827756386,24.473289172243618,22.525999999999996,25.435608908427383,19.61639109157261,0.6089901347955068,1.9568845798571903,0.6837069344419304,0.5342733351490832,2.007894801175582,1.9058743585387985,14598144
26.680999999999994,28.032224999768722,25.329775000231265,22.586,24.772495826659632,20.399504173340365,0.6041554344197114,1.9573687165975575,0.7273178416639443,0.4809930271754786,1.999309788277844,1.9154276449172711,14761984
27.659000000000002,30.684251890339052,24.633748109660953,22.996000000000002,26.066398019801344,19.92560198019866,0.6464798736075561,1.9650572925806045,0.7826126516531124,0.5103470955619998,2.009783004781589,1.9203315803796202,14925824
27.660000000000004,29.49055729219274,25.829442707807267,21.898000000000003,23.654159446064057,20.14184055393595,0.6709486838430166,1.9690549229582153,0.8067046961360619,0.5351926715499714,2.007361636791914,1.9307482091245167,15089664
26.616000000000003,30.034652366064734,23.197347633935273,20.673,22.719529012743283,18.626470987256713,0.6638527984420459,1.962368178367615,0.768179015361867,0.5595265815222249,2.0116111703299224,1.9131251864053076,15253504
26.807000000000006,29.484416852116986,24.129583147883025,22.392999999999997,24.827465239020675,19.95853476097932,0.6750523619353771,1.9636183281739552,0.7767488698502394,0.5733558540205148,2.006101605579187,1.9211350507687235,15417344
26.804999999999996,30.03827156298384,23.57172843701615,23.741999999999997,26.355288349952982,21.128711650047013,0.6610169464101394,1.9534137278795243,0.7610226978391683,0.5610111949811105,1.99075735418754,1.9160701015715085,15581184
26.744,28.894354389397247,24.593645610602753,21.253,24.611053156220134,17.894946843779866,0.6373713067422311,1.9686008110642432,0.7255568203998765,0.5491857930845857,2.000454534644508,1.9367470874839783,15745024
28.042999999999996,30.341843404845136,25.744156595154855,23.332,25.682122549996066,20.981877450003935,0.5780086329827706,1.9699284483989081,0.6616044647958121,0.4944128011697291,2.0056372130210285,1.9342196837767878,15908864
28.075,31.26749823805746,24.88250176194254,22.768,25.88309486211897,19.65290513788103,0.5996578312168519,1.9670565575361256,0.6796053644150788,0.519710298018625,2.008253837367388,1.925859277704863,16072704
26.178000000000004,28.303788324363463,24.052211675636546,22.855,24.336494178186335,21.373505821813666,0.6241664105405411,1.9612783933679268,0.7234548317520564,0.5248779893290259,1.9942154548351005,1.928341331900753,16236544
27.224,28.437789108535746,26.010210891464254,23.68,27.11193531407572,20.24806468592428,0.5681030264745155,1.9534299661715824,0.6704407131632844,0.46576533978574663,1.9849318310660888,1.921928101277076,16400384
27.072000000000003,29.6771172718325,24.466882728167505,21.872999999999998,23.889174843608558,19.856825156391437,0.6174762344608704,1.9444112817446393,0.6951794687135247,0.5397730002082162,1.9728106122400457,1.9160119512492328,16564224
26.988000000000007,29.97624965489834,23.999750345101674,24.124999999999996,26.29338764984492,21.956612350155073,0.6460671445975701,1.9409166698654492,0.7749375989324735,0.5171966902626667,1.9733091798797122,1.9085241598511862,16728064
27.677000000000003,29.77418406440637,25.579815935593636,23.321,26.53520736729913,20.106792632700873,0.6311662382135789,1.9464899366100628,0.7361037337913443,0.5262287426358134,1.9774612268102274,1.915518646409898,16891904
27.528999999999996,29.28162346212756,25.776376537872434,23.635,24.970239678859194,22.29976032114081,0.5896661245574555,1.9319244826833408,0.7271967001510118,0.4521355489638992,1.9605259564381936,1.903323008928488,17055744
28.427,30.686504591719167,26.167495408280832,22.857999999999997,24.91832424632629,20.797675753673705,0.6317240614444016,1.9378698214888572,0.7271796353456262,0.536268487543177,1.9589113332536923,1.9168283097240222,17219584
28.041000000000004,29.949651094359577,26.13234890564043,23.848,25.27473613538033,22.421263864619668,0.6354461273799339,1.9375185405214626,0.7279546473316558,0.542937607428212,1.9584018950177877,1.9166351860251374,17383424
27.091,29.923491659299284,24.25850834070072,23.161,24.874595343130927,21.447404656869075,0.61062712756296,1.9360499590635303,0.6988551509173703,0.5223991042085497,1.9646150881220121,1.9074848300050484,17547264
26.755000000000003,29.482050604590977,24.027949395409028,23.791000000000004,25.86552862115711,21.716471378842897,0.6471837847183147,1.9494394173224765,0.7346657941042446,0.5597017753323849,1.9984763461262578,1.9004024885186952,17711104
27.855999999999995,31.90665969935762,23.80534030064237,22.711999999999996,25.877819956977966,19.546180043022026,0.6354940737287202,1.937415036559105,0.7495652795913393,0.5214228678661011,1.9827717595467578,1.8920583135714522,17874944
27.639999999999997,31.301212913775977,23.978787086224017,23.0,26.300315136468033,19.699684863531967,0.6473224451144536,1.9566454499959947,0.7290182629273543,0.5656266273015529,1.9990983472746255,1.9141925527173638,18038784
27.853999999999996,29.89612242532126,25.811877574678732,22.196,24.886509988831115,19.505490011168888,0.6161298551907143,1.96006859789292,0.6821968195601611,0.5500628908212675,2.0037933463471376,1.9163438494387022,18202624
28.195999999999998,30.393663304512316,25.99833669548768,23.746000000000002,26.932886254637907,20.559113745362097,0.6090730213870604,1.9497002050280572,0.7243773839383671,0.4937686588357537,1.9836643538751821,1.9157360561809322,18366464
28.603999999999996,30.5013992726888,26.70660072731119,22.621,24.17981653827511,21.06218346172489,0.6115428352107605,1.9517310167352355,0.685616648115296,0.537469022306225,1.9713384902981566,1.9321235431723145,18530304
27.776,29.260231787828303,26.291768212171696,23.274000000000004,25.846583137626464,20.701416862373545,0.6130003691961368,1.9496072043975197,0.6627436877609268,0.5632570506313467,1.9947971959595157,1.9044172128355237,18694144
28.555,30.490423726216044,26.619576273783956,23.989,26.003082669604204,21.974917330395797,0.610549691443642,1.9456886460383735,0.6962531412048162,0.5248462416824679,1.9760496908522447,1.9153276012245024,18857984
27.294,29.885996141972438,24.702003858027563,22.488000000000003,24.113495616727405,20.8625043832726,0.5746954038739204,1.9534018993377686,0.6697877391070806,0.47960306864076013,1.985632416517638,1.9211713821578993,19021824
27.493000000000002,29.44717527361289,25.538824726387116,23.801,25.820843805842422,21.781156194157575,0.6176769230514765,1.9557782143354419,0.7238922795075745,0.5114615665953784,1.9922539395124017,1.919302489158482,19185664
28.319,30.162840828271246,26.47515917172875,24.026,27.06945921608948,20.98254078391052,0.6237715439250072,1.9351138681173325,0.7189980396547649,0.5285450481952495,1.9840284731446023,1.8861992630900628,19349504
27.455000000000002,29.52565327855728,25.384346721442725,23.240000000000002,25.802046057353383,20.67795394264662,0.5947621624916792,1.944363572696845,0.6475426600031833,0.5419816649801752,1.9925850231452351,1.8961421222484547,19513344
28.414000000000005,31.26070405908307,25.56729594091694,24.25,26.49068739452874,22.00931260547126,0.6189929235726596,1.9358981018265087,0.7125433107669488,0.5254425363783704,1.967755928552952,1.9040402751000653,19677184
27.627999999999997,30.673336762986974,24.58266323701302,23.756,26.361886413487742,21.15011358651226,0.59424132630229,1.9336872801184657,0.6882352063194834,0.5002474462850965,1.9697192247644921,1.8976553354724393,19841024
29.630000000000003,31.456718369097988,27.803281630902017,24.826999999999998,26.886092275737052,22.767907724262944,0.630491120989124,1.9290422548850377,0.7202558626874992,0.5407263792907487,1.9610501195361387,1.8970343902339366,20004864
29.448,30.70923590180426,28.18676409819574,22.909000000000002,24.321299189265506,21.4967008107345,0.6162784655888875,1.9293216834465663,0.7189338248309788,0.5136231063467963,1.9650325700806763,1.8936107968124563,20168704
29.843,31.849574444170962,27.836425555829038,24.291,26.65362333011422,21.928376669885782,0.6057976499199866,1.9212000558773679,0.7043388374207376,0.5072564624192357,1.9569233940057824,1.8854767177489533,20332544
29.401,31.650344126628916,27.151655873371084,24.649,27.18234739031188,22.115652609688123,0.5727397497743368,1.9222604076067609,0.6606460994161435,0.48483340013253023,1.940420429476219,1.9041003857373027,20496384
28.830999999999996,31.59273297043722,26.069267029562774,23.366999999999997,25.561443209563645,21.17255679043635,0.620811273654302,1.9240008215109505,0.7042663087398009,0.5373562385688031,1.9479844465774259,1.9000171964444752,20660224
28.945000000000004,30.718196266632663,27.171803733367344,25.114000000000004,29.343522904536638,20.88447709546337,0.6432076518734297,1.9230078945557274,0.7350271917642045,0.5513881119826548,1.9592990831382375,1.8867167059732173,20824064
28.925000000000004,31.246806408811903,26.603193591188106,25.33,28.169038569656987,22.49096143034301,0.6070259227106968,1.9220215807358425,0.6605449424614526,0.553506902959941,1.9570703382755337,1.8869728231961513,20987904
28.7,31.802366838399355,25.597633161600644,23.573,25.62566193027493,21.52033806972507,0.6408788859844208,1.9239299719532332,0.7272430632959919,0.5545147086728497,1.9643726968789317,1.8834872470275348,21151744
29.289000000000005,31.925867270076374,26.652132729923636,22.917,24.996807923823738,20.837192076176265,0.657238403086861,1.924915573000908,0.7664151952133833,0.5480616109603387,1.9658139699692674,1.8840171760325486,21315584
29.452000000000005,32.50403800762704,26.399961992372972,24.494,27.581018626442024,21.406981373557976,0.6359563981493315,1.9206118871768314,0.7660948105387494,0.5058179857599135,1.963447602815668,1.8777761715379948,21479424
28.129,31.31399748822507,24.944002511774933,25.537,28.068762429613013,23.005237570386985,0.6151349235326052,1.9269987066586816,0.6990015478035314,0.5312682992616791,1.9643386990294802,1.889658714287883,21643264
28.412,30.005648643835897,26.8183513561641,23.958,25.801007324999006,22.11499267500099,0.6469034746289253,1.9305962145328521,0.7415870202136621,0.5522199290441885,1.976980609752909,1.8842118193127952,21807104
28.066000000000003,30.36837790121431,25.763622098785696,23.586000000000002,25.784927920601312,21.387072079398692,0.5682769535730282,1.9134475275874134,0.6446598005040667,0.49189410664198974,1.9355762874268774,1.8913187677479495,21970944
28.98,30.46216733198381,27.49783266801619,24.048,26.411365397055647,21.68463460294435,0.5791287456949552,1.9178284749388694,0.7015584083077823,0.45669908308212814,1.9462536279953373,1.8894033218824016,22134784
30.169,32.46314668232003,27.87485331767997,23.299,25.55423590783758,21.04376409216242,0.6077815363804498,1.9219540034731228,0.6626843783189778,0.552878694441922,1.9619267809506873,1.8819812259955584,22298624
28.96,31.51103116405896,26.408968835941042,23.725999999999996,25.935385434911705,21.516614565088286,0.6070345729589461,1.9115751897295314,0.6627063327672197,0.5513628131506726,1.9331289509940346,1.8900214284650283,22462464
29.488,32.64790759358561,26.328092406414388,23.511000000000003,25.437522514791876,21.58447748520813,0.5847141418606043,1.9147639825940135,0.6571236123051877,0.512304671416021,1.9317621974979136,1.8977657676901134,22626304
28.739000000000004,32.041754759288075,25.436245240711933,24.305,27.362032057404697,21.247967942595302,0.6240906834602356,1.90729784766833,0.710328007422296,0.5378533594981751,1.9363552460679225,1.8782404492687375,22790144
29.755000000000003,32.19318887701507,27.316811122984934,24.482999999999997,26.37549068689914,22.590509313100853,0.6138186012705167,1.9133993426958722,0.6849277920834349,0.5427094104575985,1.9414596319195523,1.885339053472192,22953984
29.884999999999998,33.558712699708565,26.21128730029143,24.663999999999998,26.58792411492761,22.740075885072386,0.5758223080386717,1.9078492641448974,0.6593195232783587,0.49232509279898473,1.9423104441193642,1.8733880841704307,23117824
30.575,32.945886964829825,28.20411303517017,26.288,27.39860163875262,25.17739836124738,0.6037094523509343,1.905958920220534,0.6708566923022659,0.5365622123996028,1.9308467251386379,1.8810711153024302,23281664
30.164000000000005,31.696058745609974,28.631941254390036,25.264,27.340339085987644,23.187660914012355,0.6126111687471469,1.9071299751599629,0.7032768215872611,0.5219455159070328,1.935133399175234,1.8791265511446917,23445504
31.053000000000004,32.973120048330316,29.13287995166969,24.739,26.34449961071313,23.133500389286873,0.6329571153968572,1.9106570074955624,0.7724930177112144,0.4934212130825,1.9328190365258362,1.8884949784652887,23609344
29.571000000000005,31.93723519541064,27.20476480458937,24.636000000000003,26.262076258974346,23.00992374102566,0.6496502365916967,1.8972152585784596,0.7426474014293412,0.5566530717540523,1.9205948022534525,1.8738357149034668,23773184
30.645,33.37812732963541,27.911872670364588,24.851000000000006,26.89252614482402,22.80947385517599,0.6234775437663,1.897342432538668,0.7704496724593962,0.4765054150732039,1.9240327244012851,1.870652140676051,23937024
31.532,34.10269173570072,28.961308264299277,26.226,28.212611184907605,24.239388815092394,0.6101529423147439,1.8940330649415649,0.6601044398513044,0.5602014447781835,1.9239653283970308,1.864100801486099,24100864
30.334999999999997,33.438489165439435,27.231510834560556,24.318999999999996,26.840037286515212,21.79796271348478,0.6085781479875246,1.9013583332300186,0.683876168499056,0.5332801274759933,1.9256592313592678,1.8770574351007694,24264704
29.740999999999996,32.01848304055156,27.46351695944843,24.239000000000004,26.08024658859155,22.39775341140846,0.6062923536946376,1.9174096703529355,0.6940690199209941,0.5185156874682811,1.9438745607385202,1.8909447799673509,24428544
30.745000000000005,32.5844958548472,28.90550414515281,25.028999999999996,27.514037021857014,22.54396297814298,0.6013683045903842,1.9297070140639943,0.7020339211215344,0.5007026880592339,1.955138084021272,1.9042759441067165,24592384
30.423000000000002,32.37635122289874,28.469648777101263,24.461,25.62114180167771,23.300858198322288,0.586496646453937,1.9142458458741505,0.7010481307646917,0.4719451621431822,1.940780005170525,1.8877116865777759,24756224
31.136000000000003,33.705934629518815,28.56606537048119,26.320999999999998,29.208481428511703,23.433518571488293,0.6017754189670087,1.9126034393906592,0.6836384705941269,0.5199123673398905,1.953020129224512,1.8721867495568065,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-starpilot-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.563,1.6830041665943312,1.4429958334056687,1.581,1.8463846265328872,1.3156153734671128,0.0,2.7078248977661135,0.0,0.0,2.7079797253452007,2.707670070187026,16384
2.04,2.4751091817004096,1.6048908182995905,2.262,2.738713750588338,1.7852862494116621,0.0,2.656496948003769,0.0,0.0,2.6769852285592237,2.6360086674483143,180224
2.428,2.714174771774173,2.141825228225827,2.4219999999999997,2.8768802040098027,1.9671197959901967,0.0,2.607259640097618,0.0,0.0,2.654734168079729,2.559785112115507,344064
2.5860000000000003,3.0325691435824917,2.139430856417509,2.429,2.657186327373048,2.2008136726269516,0.0,2.554829105734825,0.0,0.0,2.612659764904927,2.4969984465647235,507904
3.6059999999999994,3.93268639396216,3.2793136060378387,3.3609999999999998,3.7441044244067143,2.977895575593285,0.12501427095776305,2.450537955760956,0.13114394838734442,0.11888459352818168,2.4939916196012746,2.407084291920637,671744
4.339,4.920299406502364,3.757700593497637,4.093,4.60945038483866,3.57654961516134,0.12501427095776305,2.3668208926916123,0.13114394838734442,0.11888459352818168,2.4187887885611237,2.314852996822101,835584
5.62,6.386772456469323,4.853227543530677,5.6659999999999995,6.713417777202583,4.618582222797416,0.12501427095776305,2.2573762029409408,0.13114394838734442,0.11888459352818168,2.3242279973165605,2.190524408565321,999424
8.578999999999999,10.058381289593726,7.099618710406271,7.787000000000001,9.163633938271174,6.410366061728828,0.11503011808496615,2.1208379164338114,0.12254498064300226,0.10751525552693003,2.2145972430664362,2.0270785898011865,1163264
10.606,11.879406455143053,9.332593544856946,10.232999999999999,11.651943621149197,8.8140563788508,0.11503011808496615,2.006006862223148,0.12254498064300226,0.10751525552693003,2.100107689478783,1.9119060349675134,1327104
11.854,13.115175642010263,10.592824357989736,11.045,12.423442962185959,9.66655703781404,0.11503011808496615,1.9578663632273674,0.12254498064300226,0.10751525552693003,2.0394931144945234,1.8762396119602116,1490944
14.025,15.614517222303679,12.435482777696322,12.803,13.714932563296212,11.89106743670379,0.13349292509446967,1.9068836092948913,0.1452128883848395,0.12177296180409983,1.9997710617689368,1.8139961568208458,1654784
15.644,17.748576917102344,13.539423082897658,15.478,17.61108133928362,13.344918660716381,0.13349292509446967,1.8440956309437753,0.1452128883848395,0.12177296180409983,1.9298142351619338,1.7583770267256167,1818624
16.647999999999996,17.926231590909875,15.369768409090117,15.418000000000001,17.190398375083888,13.645601624916115,0.13349292509446967,1.782859942317009,0.1452128883848395,0.12177296180409983,1.868073071789655,1.6976468128443631,1982464
18.75,20.90086029299906,16.59913970700094,17.366,19.000075885630775,15.731924114369225,0.12258925627696345,1.7575363636016845,0.13942578661461086,0.10575272593931603,1.840768051674948,1.674304675528421,2146304
18.712,20.84825279402977,16.57574720597023,18.127999999999997,19.853831973281288,16.402168026718705,0.12258925627696345,1.731617207825184,0.13942578661461086,0.10575272593931603,1.8022319971204792,1.6610024185298886,2310144
21.684000000000005,24.27425944646478,19.09374055353523,19.931,21.744341942381524,18.117658057618478,0.12258925627696345,1.73977592587471,0.13942578661461086,0.10575272593931603,1.8269646323229143,1.6525872194265059,2473984
21.231,22.85833186535507,19.603668134644934,20.129,22.200701957328807,18.057298042671196,0.11888785963868327,1.7449777156114579,0.13302264604043285,0.10475307323693371,1.8243443179517147,1.665611113271201,2637824
23.589999999999996,25.734966200199896,21.445033799800097,22.407,25.22529398750379,19.58870601249621,0.11888785963868327,1.7263436615467072,0.13302264604043285,0.10475307323693371,1.784569247549927,1.6681180755434872,2801664
24.16,26.598343700137452,21.72165629986255,22.299999999999997,24.19472425434415,20.405275745655846,0.11888785963868327,1.7234884455800057,0.13302264604043285,0.10475307323693371,1.7901916831984606,1.6567852079615508,2965504
26.294,28.367968177190768,24.220031822809233,22.944,25.395861333762575,20.492138666237423,0.11888785963868327,1.7222979277372361,0.13302264604043285,0.10475307323693371,1.793765297563387,1.6508305579110851,3129344
27.570000000000004,30.54685404412108,24.593145955878928,24.216,27.691578225274178,20.740421774725824,0.11417505624249313,1.716052696108818,0.1308620409318875,0.09748807155309877,1.7895461769393204,1.6425592152783157,3293184
27.647999999999996,31.68590490229772,23.61009509770227,25.640000000000004,28.98982686119746,22.290173138802547,0.11417505624249313,1.7151848748326302,0.1308620409318875,0.09748807155309877,1.8026885045356347,1.6276812451296256,3457024
30.323,33.638204518578,27.007795481422,28.491000000000003,30.768908909504507,26.2130910904955,0.11417505624249313,1.7209649160504341,0.1308620409318875,0.09748807155309877,1.809186401932541,1.6327434301683272,3620864
31.148000000000003,33.45652247119234,28.83947752880766,28.639000000000003,31.42884031801105,25.849159681988954,0.10708741179641942,1.724318189918995,0.12222772271464188,0.09194710087819696,1.8089233670193212,1.6397130128186688,3784704
33.687,37.23261715361374,30.141382846386257,30.894,34.60142282455077,27.18657717544923,0.10708741179641942,1.7303776890039444,0.12222772271464188,0.09194710087819696,1.8095880092904522,1.6511673687174366,3948544
32.854,36.00845145786078,29.69954854213922,28.697999999999997,33.10802222216623,24.287977777833763,0.10708741179641942,1.7267560958862305,0.12222772271464188,0.09194710087819696,1.7927563284236585,1.6607558633488024,4112384
33.760000000000005,35.56825883103056,31.951741168969445,30.946999999999996,34.49448093722855,27.39951906277144,0.10357261417818027,1.752028578519821,0.11884282963077349,0.08830239872558705,1.8231883183628395,1.6808688386768027,4276224
33.649,36.569090580786835,30.728909419213164,32.333999999999996,35.43969863315808,29.22830136684191,0.10357261417818027,1.7326576367020607,0.11884282963077349,0.08830239872558705,1.779194596251839,1.6861206771522825,4440064
33.291000000000004,37.09428660502992,29.487713394970086,31.647,34.89163264484595,28.402367355154052,0.10357261417818027,1.746481791138649,0.11884282963077349,0.08830239872558705,1.78976533011446,1.703198252162838,4603904
35.791,39.74538098822053,31.83661901177946,33.239000000000004,37.45546166827116,29.022538331728846,0.103925657010465,1.761316677927971,0.11964481941962431,0.08820649460130568,1.7955319615373093,1.7271013943186326,4767744
37.699,42.190651032749535,33.20734896725046,34.791000000000004,40.61111245595822,28.970887544041787,0.103925657010465,1.7611029475927353,0.11964481941962431,0.08820649460130568,1.8193030060767206,1.70290288910875,4931584
36.158,41.123208555539236,31.192791444460767,33.966,39.389884585792736,28.54211541420727,0.103925657010465,1.761094905436039,0.11964481941962431,0.08820649460130568,1.814667186837619,1.707522624034459,5095424
36.616,41.425896464582166,31.806103535417837,35.474000000000004,41.13476178619098,29.813238213809033,0.10520148767154747,1.7685329049825669,0.12090885979014156,0.08949411555295338,1.8201048295794227,1.716960980385711,5259264
37.217,43.1909937227955,31.2430062772045,35.00600000000001,40.649649882832925,29.36235011716709,0.10520148767154747,1.7617222383618354,0.12090885979014156,0.08949411555295338,1.8239113775460634,1.6995330991776074,5423104
36.619,43.27964478860718,29.95835521139282,34.69699999999999,40.4996580978031,28.894341902196878,0.10520148767154747,1.764074409008026,0.12090885979014156,0.08949411555295338,1.8219923438769554,1.7061564741390967,5586944
39.416999999999994,46.14124278264846,32.69275721735153,35.081999999999994,40.263281308711186,29.900718691288798,0.10520148767154747,1.7711509361863136,0.12090885979014156,0.08949411555295338,1.8304857272692165,1.7118161451034106,5750784
37.716,45.136365489650764,30.295634510349238,35.812,42.73197080918698,28.892029190813012,0.10683162216300839,1.7740266740322113,0.11855171085747257,0.0951115334685442,1.8346612546379195,1.713392093426503,5914624
39.318,46.72327622712346,31.91272377287653,37.033,44.80854377519669,29.257456224803313,0.10683162216300839,1.7784883707761765,0.11855171085747257,0.0951115334685442,1.8455610073016655,1.7114157342506875,6078464
39.205,46.522445250905534,31.887554749094463,37.199,44.01830267696045,30.379697323039544,0.10683162216300839,1.7712436303496362,0.11855171085747257,0.0951115334685442,1.8355396475195818,1.7069476131796906,6242304
40.848,47.05806408984642,34.63793591015358,37.49399999999999,43.58159427031729,31.406405729682696,0.10886279335172726,1.7767836973071098,0.12175228600552243,0.09597330069793208,1.8600763601116315,1.6934910345025882,6406144
40.034000000000006,46.22125981352004,33.84674018647997,38.493,44.31971957451189,32.66628042548811,0.10886279335172726,1.761134797334671,0.12175228600552243,0.09597330069793208,1.840049951342428,1.6822196433269139,6569984
39.886,44.95595897419299,34.81604102580702,37.459999999999994,42.928407446414354,31.991592553585633,0.10886279335172726,1.757077507674694,0.12175228600552243,0.09597330069793208,1.8261807574630595,1.6879742578863286,6733824
39.13099999999999,45.43323999860367,32.82876000139632,39.044,46.5866045899278,31.501395410072192,0.11264659629171843,1.7620155587792397,0.12582103274856601,0.09947215983487086,1.842825583931914,1.6812055336265652,6897664
40.165000000000006,48.47921463518955,31.850785364810463,38.569,47.182916008413365,29.95508399158664,0.11264659629171843,1.7571684315800666,0.12582103274856601,0.09947215983487086,1.8390773127099675,1.6752595504501657,7061504
41.147,48.16957082555954,34.12442917444046,38.894,46.791849327506824,30.996150672493172,0.11264659629171843,1.7573922842741012,0.12582103274856601,0.09947215983487086,1.8395092498243324,1.67527531872387,7225344
41.853,49.27732495247884,34.42867504752116,39.886,47.96259977961023,31.809400220389776,0.11614550282890071,1.7544315055012702,0.1328192805794491,0.09947172507835231,1.838574393723237,1.6702886172793034,7389184
41.975,49.091691998393635,34.85830800160637,40.378,46.95413381858977,33.80186618141023,0.11614550282890071,1.734647536277771,0.1328192805794491,0.09947172507835231,1.7964072363419843,1.6728878362135575,7553024
42.275,47.65729737194072,36.892702628059276,40.133,45.35732014715791,34.9086798528421,0.11614550282890071,1.7514484450221062,0.1328192805794491,0.09947172507835231,1.8076228567929602,1.6952740332512521,7716864
43.340999999999994,48.37051379359873,38.311486206401256,40.702,46.86248504583852,34.54151495416148,0.11826826341111878,1.7639125108718872,0.13267192576810644,0.10386460105413112,1.8228168727498515,1.7050081489939228,7880704
42.103,46.61637800322552,37.58962199677448,40.18599999999999,46.504971751796326,33.86702824820366,0.11826826341111878,1.7695851251482964,0.13267192576810644,0.10386460105413112,1.8309097251366477,1.708260525159945,8044544
46.501000000000005,51.43866432637943,41.56333567362058,40.543,45.41883849199294,35.667161508007055,0.11826826341111878,1.774337087571621,0.13267192576810644,0.10386460105413112,1.8263540255248705,1.7223201496183713,8208384
43.33,48.772657439155985,37.88734256084401,41.263999999999996,46.913602109883485,35.61439789011651,0.11826826341111878,1.7611378461122513,0.13267192576810644,0.10386460105413112,1.8163869577814375,1.705888734443065,8372224
43.724000000000004,47.95073443689097,39.49726556310904,42.139,46.07497116351225,38.20302883648775,0.12508614049499248,1.7845626667141914,0.14066407571896952,0.10950820527101542,1.8469230525171922,1.7222022809111905,8536064
44.824999999999996,49.62445882365918,40.02554117634081,41.239000000000004,46.1192017376334,36.35879826236661,0.12508614049499248,1.78997495919466,0.14066407571896952,0.10950820527101542,1.848011057664891,1.7319388607244293,8699904
44.434000000000005,49.299561015956954,39.568438984043055,41.943999999999996,46.26495406131562,37.62304593868437,0.12508614049499248,1.796951624751091,0.14066407571896952,0.10950820527101542,1.8488030268624562,1.7451002226397259,8863744
44.08,48.08628755832628,40.07371244167371,42.010000000000005,47.796090217063686,36.223909782936325,0.12882102777372587,1.8087866768240928,0.14373835637661908,0.11390369917083264,1.8513824674150543,1.7661908862331313,9027584
44.757,49.74177893190861,39.77222106809138,42.7,46.80900717935611,38.5909928206439,0.12882102777372587,1.7990355253219605,0.14373835637661908,0.11390369917083264,1.8454580312221656,1.7526130194217555,9191424
45.537,50.92674962312722,40.147250376872776,42.751999999999995,47.71657410056491,37.78742589943508,0.12882102777372587,1.8091061681509018,0.14373835637661908,0.11390369917083264,1.8537155668959637,1.7644967694058398,9355264
45.351,49.81594445654142,40.886055543458575,41.902,46.191966899639205,37.6120331003608,0.13677589463980738,1.8117570668458938,0.15348485569595022,0.12006693358366455,1.8749725931941335,1.748541540497654,9519104
45.527,48.80282371320558,42.25117628679442,42.096999999999994,47.56453518507197,36.62946481492802,0.13677589463980738,1.822317159175873,0.15348485569595022,0.12006693358366455,1.8620777258831143,1.7825565924686315,9682944
46.43299999999999,51.3342999296105,41.53170007038948,43.48,47.4260461223863,39.53395387761369,0.13677589463980738,1.8242409542202949,0.15348485569595022,0.12006693358366455,1.8761191890054125,1.7723627194351772,9846784
45.833999999999996,50.937277770217875,40.73072222978212,43.462,47.66850163437506,39.255498365624945,0.14300253008993116,1.817714273929596,0.16120964638966162,0.1247954137902007,1.8572671351754855,1.7781614126837064,10010624
45.468,49.06168279067589,41.87431720932412,43.194,46.96155411374542,39.426445886254584,0.14300253008993116,1.8241277471184731,0.16120964638966162,0.1247954137902007,1.8727436418031735,1.7755118524337727,10174464
46.52499999999999,49.73893606034718,43.311063939652804,43.516000000000005,48.014275669631644,39.01772433036837,0.14300253008993116,1.821006152033806,0.16120964638966162,0.1247954137902007,1.8770714922643001,1.7649408118033116,10338304
46.896,50.278966745328724,43.51303325467128,43.474000000000004,47.72970957655713,39.21829042344288,0.14832658158150774,1.8047354236245154,0.16820381124171466,0.12844935192130083,1.8575290588050526,1.7519417884439783,10502144
46.81400000000001,50.49607061311975,43.131929386880266,43.99300000000001,47.41643117354506,40.56956882645496,0.14832658158150774,1.791695922613144,0.16820381124171466,0.12844935192130083,1.8378868432689563,1.7455050019573315,10665984
46.315999999999995,49.35984690810822,43.272153091891774,42.233,45.777618597254154,38.68838140274584,0.14832658158150774,1.786592896282673,0.16820381124171466,0.12844935192130083,1.8374935509964754,1.7356922415688705,10829824
44.544,48.83083146391364,40.257168536086354,43.209999999999994,46.23600066093846,40.18399933906153,0.14832658158150774,1.8016626611351967,0.16820381124171466,0.12844935192130083,1.8463323790405508,1.7569929432298426,10993664
45.971,50.238,41.70399999999999,42.785000000000004,47.27478451598738,38.29521548401263,0.15716987508585584,1.817631459236145,0.17836733454407283,0.13597241562763884,1.8770727067106165,1.7581902117616737,11157504
47.316,50.211030915206265,44.42096908479374,45.195,48.739449886794844,41.650550113205156,0.15716987508585584,1.8227243602275849,0.17836733454407283,0.13597241562763884,1.8886616418957478,1.756787078559422,11321344
46.488,50.01084771172414,42.96515228827586,44.668,49.20897082131123,40.127029178688765,0.15716987508585584,1.8152124106884002,0.17836733454407283,0.13597241562763884,1.8807002640884254,1.749724557288375,11485184
46.757999999999996,51.44235865407421,42.07364134592578,44.666,49.62951327186701,39.70248672813298,0.1636448948340936,1.8034702256321906,0.1866711021218822,0.14061868754630502,1.881804764410419,1.7251356868539622,11649024
46.79,51.54295276643899,42.03704723356101,42.846000000000004,48.779677106145904,36.9123228938541,0.1636448948340936,1.8225990504026413,0.1866711021218822,0.14061868754630502,1.8856101106168655,1.759587990188417,11812864
45.992000000000004,51.053993283282786,40.93000671671722,43.592,46.60742302173343,40.576576978266566,0.1636448948340936,1.8171620517969131,0.1866711021218822,0.14061868754630502,1.8727102930655153,1.761613810528311,11976704
45.767999999999994,50.57253285970654,40.963467140293446,42.857,46.49312994817292,39.22087005182708,0.17153157496250054,1.8350352510809897,0.1933380343385232,0.14972511558647789,1.888808470886445,1.7812620312755345,12140544
46.425,50.689484142308416,42.16051585769158,43.672999999999995,47.72883296007121,39.61716703992878,0.17153157496250054,1.8385867387056352,0.1933380343385232,0.14972511558647789,1.9065697964214585,1.7706036809898118,12304384
47.787,51.398614735821084,44.175385264178914,44.904,49.987044756836205,39.8209552431638,0.17153157496250054,1.83403137922287,0.1933380343385232,0.14972511558647789,1.888561536923466,1.7795012215222739,12468224
45.87799999999999,48.52409070139328,43.23190929860671,44.489000000000004,48.26043858494342,40.717561415056586,0.17764118329626694,1.8415302097797395,0.19602413632788915,0.15925823026464472,1.9150318319199393,1.7680285876395396,12632064
46.982,50.707640347644954,43.256359652355044,44.176,48.965432534236186,39.38656746576382,0.17764118329626694,1.8356049314141274,0.19602413632788915,0.15925823026464472,1.9147888023299495,1.7564210604983053,12795904
48.06,52.42089211056637,43.699107889433634,44.973,50.142433334515495,39.8035666654845,0.17764118329626694,1.8325532108545304,0.19602413632788915,0.15925823026464472,1.9052918093863054,1.7598146123227554,12959744
47.001000000000005,51.4557714868442,42.54622851315581,45.290000000000006,49.57565280908289,41.00434719091712,0.1796223860590544,1.8322048515081406,0.19813640373508332,0.16110836838302547,1.8950478453458206,1.7693618576704606,13123584
45.49900000000001,49.18615730610996,41.81184269389006,45.68900000000001,51.09618864105924,40.28181135894077,0.1796223860590544,1.8313626483082772,0.19813640373508332,0.16110836838302547,1.894354050618863,1.7683712459976915,13287424
47.224999999999994,50.59919101415435,43.85080898584564,45.42700000000001,48.85319920611748,42.00080079388253,0.1796223860590544,1.8161472767591476,0.19813640373508332,0.16110836838302547,1.8883099232501337,1.7439846302681614,13451264
48.522999999999996,51.573809892471175,45.47219010752882,45.484,47.994658081061615,42.97334191893839,0.1796223860590544,1.8162204265594482,0.19813640373508332,0.16110836838302547,1.8892247282875525,1.7432161248313438,13615104
48.257999999999996,51.84348685676018,44.67251314323981,45.963,49.147142113662646,42.778857886337356,0.1848414320442922,1.8233858793973923,0.2049912391480216,0.16469162494056283,1.895139792387604,1.7516319664071804,13778944
47.565000000000005,50.789931782224244,44.340068217775766,44.556000000000004,48.38464780307618,40.72735219692383,0.1848414320442922,1.8096197813749313,0.2049912391480216,0.16469162494056283,1.8750090713601144,1.7442304913897482,13942784
47.257999999999996,51.89907703017306,42.61692296982693,45.714000000000006,50.798641973630005,40.62935802637001,0.1848414320442922,1.8169576540589332,0.2049912391480216,0.16469162494056283,1.8681013558560107,1.7658139522618557,14106624
48.614999999999995,52.60707777980339,44.6229222201966,47.21099999999999,50.552441156148035,43.86955884385195,0.1830183280590669,1.825248371064663,0.20133290965498582,0.16470374646314798,1.8927263874599582,1.7577703546693677,14270464
47.925,50.872484520739675,44.97751547926032,46.934000000000005,50.10634046092156,43.76165953907845,0.1830183280590669,1.815568046271801,0.20133290965498582,0.16470374646314798,1.8982971596365514,1.7328389329070504,14434304
48.082,51.392316601172766,44.771683398827236,45.017999999999994,48.344553171076626,41.69144682892336,0.1830183280590669,1.8135629400610924,0.20133290965498582,0.16470374646314798,1.887168863630641,1.7399570164915439,14598144
48.627,53.08854468766144,44.165455312338565,46.33200000000001,51.05994839227334,41.604051607726674,0.18623051519340753,1.8278832018375397,0.20405770895871575,0.1684033214280993,1.8958521052351491,1.7599142984399303,14761984
47.594,50.560527262642296,44.62747273735771,44.227000000000004,48.83862238263282,39.61537761736719,0.18623051519340753,1.8247618541121482,0.20405770895871575,0.1684033214280993,1.8910970645274008,1.7584266436968956,14925824
47.482,50.518596120658785,44.445403879341214,43.984,47.71254180612207,40.255458193877935,0.18623051519340753,1.8305174320936204,0.20405770895871575,0.1684033214280993,1.8866206424934904,1.7744142216937504,15089664
48.146,51.04338571819494,45.24861428180506,45.767,49.04725928853193,42.48674071146807,0.19928407772495116,1.8313271135091782,0.21419899167197226,0.18436916377793006,1.8901505123797593,1.7725037146385971,15253504
48.22,50.554660574901625,45.88533942509837,46.68000000000001,50.324535635715485,43.03546436428453,0.19928407772495116,1.8277658313512801,0.21419899167197226,0.18436916377793006,1.878685801641911,1.7768458610606492,15417344
49.20700000000001,52.6623148915837,45.75168510841632,46.25899999999999,50.01654826981636,42.501451730183625,0.19928407772495116,1.8364061385393142,0.21419899167197226,0.18436916377793006,1.883738381850684,1.7890738952279444,15581184
47.493,51.778984251021,43.207015748979,46.575,51.054379979416794,42.09562002058321,0.20194228052884372,1.8412072286009789,0.21435029060448302,0.18953427045320442,1.9100523301503738,1.772362127051584,15745024
48.872,51.56942395629608,46.17457604370392,45.316,48.96647448970678,41.66552551029322,0.20194228052884372,1.8229940399527549,0.21435029060448302,0.18953427045320442,1.8673231430404178,1.778664936865092,15908864
47.742000000000004,51.57701707949261,43.906982920507396,45.760000000000005,49.69414793824534,41.825852061754674,0.20194228052884372,1.8242093548178673,0.21435029060448302,0.18953427045320442,1.8718685310063177,1.7765501786294169,16072704
48.659000000000006,52.8618548630663,44.45614513693371,44.925000000000004,48.83385724988775,41.01614275011226,0.20194228052884372,1.8422879740595817,0.21435029060448302,0.18953427045320442,1.8918359517161638,1.7927399964029995,16236544
48.795,52.22251586429589,45.36748413570411,44.822,47.86291038999837,41.78108961000164,0.20919149440172377,1.8421276837587357,0.22444580727144692,0.19393718153200062,1.9082835218177918,1.7759718456996796,16400384
48.646,51.152927202772354,46.13907279722765,46.583,49.50988930436393,43.656110695636066,0.20919149440172377,1.8446689665317535,0.22444580727144692,0.19393718153200062,1.8767223662317962,1.8126155668317108,16564224
48.903,52.30809045401146,45.497909545988534,48.908,52.53441365539013,45.28158634460987,0.20919149440172377,1.8432539612054826,0.22444580727144692,0.19393718153200062,1.883594191850871,1.8029137305600942,16728064
49.284,53.59670727038133,44.97129272961867,46.06099999999999,50.09676374432398,42.025236255676006,0.20769447317191703,1.852687269449234,0.22437856561216066,0.1910103807316734,1.8831231249665434,1.8222514139319246,16891904
49.02199999999999,52.23292759183385,45.81107240816613,46.053999999999995,49.48940448855735,42.61859551144264,0.20769447317191703,1.8506177559494972,0.22437856561216066,0.1910103807316734,1.8889718747859912,1.8122636371130032,17055744
50.85799999999999,53.65066109651708,48.0653389034829,46.758,49.58888608036424,43.927113919635765,0.20769447317191703,1.849973100423813,0.22437856561216066,0.1910103807316734,1.9094308131826734,1.7905153876649524,17219584
49.06700000000001,52.411763220319195,45.72223677968082,46.616,49.41113219723147,43.82086780276853,0.20992161671274512,1.8481828778982163,0.22594542122225805,0.19389781220323218,1.9105106285165747,1.785855127279858,17383424
49.233000000000004,51.96236640999336,46.50363359000665,47.041000000000004,51.72846509320337,42.35353490679664,0.20992161671274512,1.8373086512088777,0.22594542122225805,0.19389781220323218,1.897943507371211,1.7766737950465443,17547264
48.733,51.132312609894754,46.33368739010524,47.505999999999986,50.592211917545505,44.41978808245447,0.20992161671274512,1.82531418800354,0.22594542122225805,0.19389781220323218,1.8762092419952017,1.7744191340118782,17711104
49.487,52.499394562470194,46.47460543752981,46.685,49.94820164868799,43.42179835131201,0.21004435188272805,1.8519720405340194,0.22548811945371552,0.19460058431174057,1.9181217806550819,1.785822300412957,17874944
49.281,52.117312570927254,46.444687429072744,46.444,48.93161411798535,43.95638588201466,0.21004435188272805,1.8461746260523797,0.22548811945371552,0.19460058431174057,1.912039115444794,1.7803101366599654,18038784
50.467000000000006,53.535296106962306,47.398703893037705,47.325,50.38205168422125,44.26794831577875,0.21004435188272805,1.8402891084551811,0.22548811945371552,0.19460058431174057,1.8938095207740477,1.7867686961363145,18202624
48.797,52.29004752329538,45.303952476704616,46.943999999999996,50.58726556814075,43.30073443185924,0.21779887069472653,1.8332350686192513,0.2387460671431332,0.19685167424631986,1.893825716827366,1.7726444204111367,18366464
48.952999999999996,51.951986662191075,45.95401333780892,45.835,49.46974139382708,42.20025860617292,0.21779887069472653,1.835205900669098,0.2387460671431332,0.19685167424631986,1.8845854394263268,1.785826361911869,18530304
49.178999999999995,52.35098187258376,46.00701812741623,47.562999999999995,50.672321630195235,44.453678369804756,0.21779887069472653,1.8237451389431953,0.2387460671431332,0.19685167424631986,1.8792981328451301,1.7681921450412605,18694144
49.644999999999996,52.37031557805697,46.919684421943025,48.471,52.95846799431483,43.98353200568516,0.21779887069472653,1.8201903209090233,0.2387460671431332,0.19685167424631986,1.8807717075277899,1.7596089342902568,18857984
50.008,52.40255549110895,47.61344450889106,47.393,51.27976227726884,43.506237722731164,0.2207915978484379,1.8413304805755615,0.23984458429764455,0.20173861139923127,1.8884990908570871,1.7941618702940358,19021824
49.60100000000001,51.543176356564985,47.65882364343504,47.133,50.94296076095279,43.32303923904721,0.2207915978484379,1.848557111620903,0.23984458429764455,0.20173861139923127,1.8850141859379714,1.8121000373038345,19185664
48.23,52.8620297926503,43.5979702073497,47.535000000000004,51.626372019262,43.44362798073801,0.2207915978484379,1.8475892812013626,0.23984458429764455,0.20173861139923127,1.8951031726560092,1.8000753897467159,19349504
49.95399999999999,53.26176722276522,46.646232777234765,46.585,50.947307302334394,42.22269269766561,0.22561239848655523,1.8381584137678146,0.24070244243726457,0.2105223545358459,1.887421898564701,1.7888949289709282,19513344
50.13099999999999,51.925293454259915,48.33670654574007,47.748000000000005,51.18007459126401,44.315925408736,0.22561239848655523,1.8322194650769235,0.24070244243726457,0.2105223545358459,1.8881600228002753,1.7762789073535716,19677184
48.742000000000004,52.146443566869635,45.33755643313037,47.503,51.225042584388305,43.780957415611695,0.22561239848655523,1.822933518886566,0.24070244243726457,0.2105223545358459,1.8803823094071452,1.765484728365987,19841024
49.226,52.6492066837981,45.8027933162019,47.64,50.723653677052596,44.556346322947405,0.23430800997545392,1.8287107616662979,0.25298401796589787,0.21563200198500998,1.897983063200349,1.7594384601322468,20004864
49.382,53.07323502367432,45.690764976325674,46.376,51.05160306270752,41.700396937292474,0.23430800997545392,1.820704884827137,0.25298401796589787,0.21563200198500998,1.8849680373742337,1.7564417322800403,20168704
49.341,52.68219873698049,45.99980126301951,48.142,51.10028599023151,45.183714009768494,0.23430800997545392,1.830689162015915,0.25298401796589787,0.21563200198500998,1.880042614667833,1.7813357093639968,20332544
49.038,52.28988191667533,45.786118083324666,45.751,48.918088410512084,42.58391158948791,0.23720522297941593,1.8437415152788161,0.2574755405994097,0.21693490535942217,1.899677937797267,1.7878050927603653,20496384
49.013,50.72492318752916,47.30107681247084,45.611000000000004,49.05333772311783,42.16866227688218,0.23720522297941593,1.839908094704151,0.2574755405994097,0.21693490535942217,1.9067484223005162,1.773067767107786,20660224
51.51899999999999,54.96577951136999,48.072220488629995,48.217,51.4221460185146,45.011853981485395,0.23720522297941593,1.839968205988407,0.2574755405994097,0.21693490535942217,1.8984534216574291,1.781482990319385,20824064
50.69799999999999,53.36403750911347,48.031962490886514,47.266000000000005,50.775715657998525,43.756284342001486,0.24137034000135218,1.8505481779575348,0.25819905095140205,0.22454162905130232,1.9067098022825568,1.7943865536325128,20987904
50.90400000000001,53.45915635529414,48.34884364470588,47.877,51.32756241792552,44.426437582074485,0.24137034000135218,1.8516152232885361,0.25819905095140205,0.22454162905130232,1.9096722907936126,1.7935581557834597,21151744
49.936,52.79031673084821,47.08168326915179,48.427,52.576308496605186,44.27769150339481,0.24137034000135218,1.8438554391264916,0.25819905095140205,0.22454162905130232,1.9089897284274815,1.7787211498255018,21315584
50.34400000000001,53.96330711600992,46.724692883990095,47.598,51.35549065201764,43.840509347982355,0.24137034000135218,1.8415039658546448,0.25819905095140205,0.22454162905130232,1.9022186643553145,1.7807892673539751,21479424
49.30499999999999,52.7938859253349,45.81611407466509,46.989999999999995,51.0991775332784,42.88082246672159,0.2362292780394152,1.851400901377201,0.25533134653590195,0.2171272095429285,1.9314946576081993,1.7713071451462028,21643264
49.53099999999999,51.850493263624614,47.21150673637537,47.412,51.53290232837421,43.291097671625785,0.2362292780394152,1.8575676098465919,0.25533134653590195,0.2171272095429285,1.9186186500565379,1.7965165696366459,21807104
50.15,53.32406364145397,46.97593635854603,48.129999999999995,52.27611384310657,43.98388615689342,0.2362292780394152,1.8503098130226134,0.25533134653590195,0.2171272095429285,1.9151259755687708,1.785493650476456,21970944
49.264,51.95328317586676,46.57471682413325,47.766000000000005,49.8479279526439,45.68407204735611,0.23809685375890685,1.8513669803738595,0.25274650360529105,0.22344720391252265,1.9167910657775908,1.7859428949701281,22134784
50.099000000000004,54.22123834827634,45.97676165172367,48.065,52.03201462059317,44.09798537940682,0.23809685375890685,1.8564710706472396,0.25274650360529105,0.22344720391252265,1.9170503715402623,1.795891769754217,22298624
50.462,53.176917309974655,47.74708269002535,47.07,50.08421963366972,44.05578036633028,0.23809685375890685,1.859065255522728,0.25274650360529105,0.22344720391252265,1.9216331490778145,1.7964973619676416,22462464
50.307,53.61051948685035,47.003480513149654,46.752,49.36516972276965,44.138830277230355,0.2417244162907688,1.869333253800869,0.26279837064194467,0.22065046193959295,1.9266168724600852,1.8120496351416526,22626304
50.068,54.35044509597029,45.78555490402971,46.107,48.47982131649225,43.73417868350775,0.2417244162907688,1.8702000737190247,0.26279837064194467,0.22065046193959295,1.915666229296722,1.8247339181413276,22790144
49.721000000000004,52.31851207889396,47.12348792110605,46.70399999999999,50.341090045627126,43.06690995437286,0.2417244162907688,1.848005363345146,0.26279837064194467,0.22065046193959295,1.89870951711262,1.7973012095776721,22953984
50.492,53.48087871952008,47.50312128047992,48.004999999999995,50.85600771658022,45.15399228341977,0.24756369632656666,1.8469031378626823,0.2771781925272509,0.2179492001258824,1.8983898475589926,1.795416428166372,23117824
51.484,55.23166380562611,47.73633619437389,48.411,52.23892750715058,44.583072492849425,0.24756369632656666,1.8443929895758628,0.2771781925272509,0.2179492001258824,1.911362379471877,1.7774235996798486,23281664
51.07600000000001,53.48385049369765,48.66814950630236,48.977,52.74840570609952,45.205594293900475,0.24756369632656666,1.8345198810100556,0.2771781925272509,0.2179492001258824,1.8945186514055279,1.7745211106145833,23445504
49.382,51.86440931355004,46.899590686449955,47.367000000000004,49.633482075817064,45.100517924182945,0.24591130488527896,1.840901319682598,0.27274465768014766,0.21907795209041028,1.891817578229145,1.789985061136051,23609344
50.265,51.58358446828407,48.94641553171593,47.872,51.504519236012385,44.239480763987615,0.24591130488527896,1.851240611076355,0.27274465768014766,0.21907795209041028,1.9038624160209017,1.7986188061318085,23773184
50.077,53.03701706076164,47.116982939238355,48.612,52.02770431975603,45.19629568024397,0.24591130488527896,1.8398403733968736,0.27274465768014766,0.21907795209041028,1.8949487436543264,1.7847320031394207,23937024
50.593,53.87412495952227,47.31187504047774,48.361,51.96001222559746,44.761987774402535,0.24591130488527896,1.8333545595407486,0.27274465768014766,0.21907795209041028,1.8916105477232001,1.775098571358297,24100864
50.775,53.87988405580627,47.670115944193725,47.433,50.09858830279546,44.76741169720454,0.2492657644248538,1.8580982685089111,0.27484199466991444,0.22368953417979312,1.9282020704310217,1.7879944665868006,24264704
51.056999999999995,54.44367993763804,47.67032006236195,47.016000000000005,48.51909813385554,45.51290186614447,0.2492657644248538,1.826005794107914,0.27484199466991444,0.22368953417979312,1.8727758620985713,1.7792357261172567,24428544
50.107000000000006,53.190747882042245,47.02325211795777,46.376000000000005,50.191600083866234,42.560399916133775,0.2492657644248538,1.840657351911068,0.27484199466991444,0.22368953417979312,1.9046520665842124,1.7766626372379237,24592384
49.651999999999994,52.93674291231444,46.367257087685545,49.128,52.67793746423793,45.57806253576207,0.24611379245337348,1.8471375390887261,0.26627572029065494,0.225951864616092,1.889629979595892,1.8046450985815603,24756224
48.717000000000006,51.90478308546865,45.52921691453136,48.217999999999996,52.47059168037563,43.965408319624366,0.24611379245337348,1.8454627379775048,0.26627572029065494,0.225951864616092,1.895815029191077,1.7951104467639327,24920064


==> Rethinking Value Function Learning for Generalization in Reinforcement Learning/data/progress-starpilot-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.584,1.8197625924526621,1.348237407547338,1.5090000000000001,1.6843539278145774,1.3336460721854229,0.0,2.7078428894281386,0.0,0.0,2.7079512389880276,2.7077345398682495,16384
2.057,2.3609753279462002,1.7530246720537996,2.114,2.4973066657390657,1.730693334260934,0.0,2.647538775205612,0.0,0.0,2.6795591763431603,2.615518374068064,180224
2.4890000000000003,2.745103494704778,2.2328965052952228,2.292,2.683121464509428,1.9008785354905715,0.0,2.596441587805748,0.0,0.0,2.6430202518592902,2.549862923752206,344064
2.639,3.128376133459734,2.1496238665402654,2.62,3.0449235225308198,2.1950764774691804,0.0,2.5142039865255357,0.0,0.0,2.5768557829468643,2.451552190104207,507904
3.688,3.9326548589339687,3.4433451410660316,3.5100000000000002,3.8011013569188576,3.218898643081143,0.13072277889314135,2.4279600918293,0.1365849842434999,0.12486057354278278,2.507526920613046,2.3483932630455535,671744
4.165,4.500983630553633,3.8290163694463675,3.929,4.28881800955483,3.5691819904451694,0.13072277889314135,2.360236111283302,0.1365849842434999,0.12486057354278278,2.4471050877112956,2.2733671348553086,835584
4.989,5.646152189374729,4.331847810625271,4.676,5.077676486740263,4.274323513259738,0.13072277889314135,2.2839311093091963,0.1365849842434999,0.12486057354278278,2.369928944450104,2.1979332741682884,999424
7.080000000000001,8.052275681069933,6.107724318930069,6.754,7.717547611693371,5.790452388306628,0.1218438269325512,2.1732224225997925,0.1345899796428946,0.10909767422220781,2.2545665090610236,2.0918783361385613,1163264
8.790000000000001,10.019804862569668,7.560195137430333,8.379999999999999,9.174845897014006,7.585154102985993,0.1218438269325512,2.080291460454464,0.1345899796428946,0.10909767422220781,2.1824923113013437,1.9780906096075839,1327104
10.98,12.419041347564413,9.540958652435588,10.707,12.080987263405307,9.333012736594695,0.1218438269325512,1.9980072423815727,0.1345899796428946,0.10909767422220781,2.0905937610987637,1.9054207236643816,1490944
11.874,13.112718692843536,10.635281307156465,12.54,13.731402534830272,11.348597465169727,0.1285138714954276,1.9191665202379227,0.1367618896657154,0.1202658533251398,2.020037074387891,1.8182959660879543,1654784
13.928999999999998,15.269316753607145,12.588683246392852,13.663999999999998,14.935402375332057,12.392597624667939,0.1285138714954276,1.8561138853430748,0.1367618896657154,0.1202658533251398,1.9657569906770596,1.74647078000909,1818624
16.303,18.112983701584078,14.493016298415924,15.403,16.652192138944205,14.153807861055794,0.1285138714954276,1.8104288831353188,0.1367618896657154,0.1202658533251398,1.9118530495217796,1.709004716748858,1982464
16.856,18.417430113709866,15.294569886290137,16.074999999999996,17.863386143985686,14.286613856014307,0.11927563791468851,1.803358194231987,0.1267075626077689,0.11184371322160812,1.9127401424628634,1.6939762460011105,2146304
18.691999999999997,21.184520009949765,16.19947999005023,17.585,19.07933764591541,16.090662354084593,0.11927563791468851,1.7685274854302406,0.1267075626077689,0.11184371322160812,1.836790862220108,1.7002641086403734,2310144
19.800000000000004,21.941037131859236,17.658962868140772,18.364,20.416799064691915,16.311200935308086,0.11927563791468851,1.7680177003145219,0.1267075626077689,0.11184371322160812,1.8411175717748811,1.6949178288541626,2473984
21.340999999999998,23.89805866182221,18.783941338177787,19.900000000000002,22.650549036101705,17.1494509638983,0.11908893385128368,1.7401683136820794,0.12828623727677554,0.1098916304257918,1.8223611840314413,1.6579754433327174,2637824
23.261000000000003,26.3979617466587,20.124038253341304,22.687000000000005,25.89077293202874,19.48322706797127,0.11908893385128368,1.7044659003615379,0.12828623727677554,0.1098916304257918,1.789949436292901,1.6189823644301748,2801664
24.96,27.32659671258117,22.59340328741883,23.567,26.94636103427852,20.18763896572148,0.11908893385128368,1.6764524176716804,0.12828623727677554,0.1098916304257918,1.7635758277195017,1.589329007623859,2965504
26.044999999999998,29.584915959454403,22.505084040545594,25.234999999999996,27.67114141625645,22.79885858374354,0.11908893385128368,1.6727239206433295,0.12828623727677554,0.1098916304257918,1.7596278733139896,1.5858199679726694,3129344
28.354000000000003,30.89778536830449,25.810214631695516,26.996000000000002,29.07405774703207,24.917942252967933,0.11734324269321703,1.6782686039805412,0.12598527641996687,0.10870120896646718,1.7659060299537161,1.5906311780073663,3293184
28.904000000000007,31.90372398730284,25.904276012697174,26.361,30.53487218299746,22.18712781700254,0.11734324269321703,1.6823716342449189,0.12598527641996687,0.10870120896646718,1.7717440468207626,1.5929992216690751,3457024
29.840999999999998,32.439924585285226,27.24207541471477,28.112000000000002,31.449246769419368,24.774753230580636,0.11734324269321703,1.678503394126892,0.12598527641996687,0.10870120896646718,1.7900451124021406,1.5669616758516436,3620864
31.770999999999997,34.809872981879955,28.73212701812004,29.184000000000005,31.337871862483937,27.030128137516073,0.11105154179925494,1.688629712164402,0.125879901685626,0.0962231819128839,1.7892769500794894,1.5879824742493147,3784704
33.022000000000006,35.75013782643033,30.29386217356968,31.648000000000003,35.52528977508775,27.770710224912257,0.11105154179925494,1.6685137555003167,0.125879901685626,0.0962231819128839,1.7700748503675467,1.5669526606330866,3948544
33.54,37.0897408356104,29.990259164389602,30.881000000000007,33.60618421395693,28.155815786043085,0.11105154179925494,1.6699057146906853,0.125879901685626,0.0962231819128839,1.7558315425991957,1.5839798867821748,4112384
33.907,37.75093821490408,30.06306178509591,30.948999999999995,35.61643494866291,26.281565051337076,0.10471908761974187,1.702171739935875,0.11460556003304916,0.09483261520643459,1.796449812014019,1.6078936678577307,4276224
35.025999999999996,38.617329001915586,31.43467099808441,32.718,36.80123107354948,28.63476892645053,0.10471908761974187,1.698952865600586,0.11460556003304916,0.09483261520643459,1.7903646339195498,1.607541097281622,4440064
34.51899999999999,38.124225235682225,30.91377476431776,32.742999999999995,36.245199451773125,29.240800548226865,0.10471908761974187,1.701772329211235,0.11460556003304916,0.09483261520643459,1.7900586843232533,1.6134859740992167,4603904
35.369,39.95718798655853,30.78081201344147,34.565000000000005,37.86922229881708,31.26077770118293,0.10482306972917281,1.7060076996684075,0.11505101872572257,0.09459512073262305,1.7861184283917098,1.6258969709451052,4767744
35.274,38.585142401045296,31.962857598954706,33.868,36.9671089041852,30.7688910958148,0.10482306972917281,1.7160237044095994,0.11505101872572257,0.09459512073262305,1.7945708956253748,1.637476513193824,4931584
37.24099999999999,40.66468062178702,33.817319378212964,34.571999999999996,37.60184422041794,31.542155779582053,0.10482306972917281,1.7178073614835738,0.11505101872572257,0.09459512073262305,1.791619476014523,1.6439952469526247,5095424
38.676,42.376843687593414,34.97515631240659,34.836,38.62460449242198,31.04739550757802,0.10634596624058756,1.712372550368309,0.11715696993528382,0.0955349625458913,1.7952922149293968,1.629452885807221,5259264
38.608999999999995,42.99616867694871,34.221831323051276,35.33299999999999,40.37258738390356,30.293412616096425,0.10634596624058756,1.7247101455926894,0.11715696993528382,0.0955349625458913,1.7961506723815974,1.6532696188037814,5423104
37.843,40.91334216334271,34.772657836657295,35.616,39.77266500935546,31.459334990644543,0.10634596624058756,1.723727923631668,0.11715696993528382,0.0955349625458913,1.8122207696517703,1.6352350776115658,5586944
38.40299999999999,44.60540122855656,32.200598771443424,37.317,41.93543057758802,32.69856942241198,0.10634596624058756,1.7090365320444107,0.11715696993528382,0.0955349625458913,1.79884402096116,1.6192290431276615,5750784
38.547999999999995,43.21414787592506,33.88185212407493,36.375,41.54130283665214,31.208697163347857,0.10972909383951139,1.7036871314048767,0.12192939559894375,0.09752879208007903,1.7801013349237917,1.6272729278859617,5914624
40.182,45.16986286900512,35.19413713099488,37.32899999999999,43.35672502690691,31.301274973093076,0.10972909383951139,1.7047320306301117,0.12192939559894375,0.09752879208007903,1.7750649861547712,1.6343990751054522,6078464
39.627,44.23989291009449,35.014107089905515,37.278,42.86089315677812,31.695106843221875,0.10972909383951139,1.7164320811629294,0.12192939559894375,0.09752879208007903,1.792803661223125,1.6400605011027338,6242304
39.728,44.96490328343001,34.49109671656999,36.798,42.5817925273993,31.014207472600702,0.11417224186122132,1.7198071733117104,0.12811814583169778,0.10022633789074488,1.7956277673930894,1.6439865792303314,6406144
40.32,44.255268732882165,36.384731267117836,37.253,41.87798227023629,32.62801772976371,0.11417224186122132,1.7209316357970237,0.12811814583169778,0.10022633789074488,1.7864428493072528,1.6554204222867945,6569984
41.105,45.28373724945706,36.92626275054293,39.6,44.67848599486107,34.52151400513893,0.11417224186122132,1.7035675793886185,0.12811814583169778,0.10022633789074488,1.772396517303063,1.634738641474174,6733824
41.306999999999995,46.47539443154254,36.13860556845745,39.375,44.30693116334768,34.44306883665232,0.11393465049325942,1.7127764344215393,0.12513250002683074,0.10273680095968808,1.7817679341072374,1.643784934735841,6897664
41.73100000000001,46.06691385984548,37.39508614015454,39.730000000000004,44.11064378830327,35.34935621169674,0.11393465049325942,1.7104191824793815,0.12513250002683074,0.10273680095968808,1.787128942038965,1.633709422919798,7061504
42.02,45.93295540480594,38.10704459519407,38.403,44.04306746413551,32.762932535864486,0.11393465049325942,1.7178798452019692,0.12513250002683074,0.10273680095968808,1.7929847802788073,1.6427749101251312,7225344
42.349000000000004,46.97587032452824,37.72212967547177,37.58500000000001,43.711160706347826,31.45883929365219,0.11788577283987249,1.7349807053804398,0.13004195383598838,0.10572959184375662,1.7936058773386598,1.6763555334222198,7389184
42.669,47.789557489180254,37.54844251081974,39.713,44.56078310158365,34.86521689841635,0.11788577283987249,1.7284292504191399,0.13004195383598838,0.10572959184375662,1.7951739511781615,1.6616845496601182,7553024
42.516000000000005,46.63994519847198,38.39205480152803,40.184000000000005,44.65472298403737,35.71327701596264,0.11788577283987249,1.7183803781867026,0.13004195383598838,0.10572959184375662,1.79282789738022,1.6439328589931852,7716864
42.45700000000001,47.75234899699728,37.16165100300274,40.443,45.57026252497373,35.31573747502627,0.1235777560186155,1.7278258562088014,0.1376035919538033,0.10955192008342768,1.7974606107311026,1.6581911016865,7880704
44.172000000000004,47.378969909431646,40.96503009056836,38.550000000000004,42.76770553737456,34.33229446262545,0.1235777560186155,1.7387831687927247,0.1376035919538033,0.10955192008342768,1.8066841106384182,1.6708822269470311,8044544
43.925,48.14185487063522,39.70814512936477,40.55200000000001,43.85374135873785,37.250258641262164,0.1235777560186155,1.72429428845644,0.1376035919538033,0.10955192008342768,1.8014262624527873,1.6471623144600929,8208384
43.314,47.63686525350953,38.991134746490474,40.156,44.519971127310534,35.792028872689464,0.1235777560186155,1.733556167781353,0.1376035919538033,0.10955192008342768,1.8142805122517016,1.6528318233110042,8372224
43.793,47.082376992684175,40.503623007315824,41.153000000000006,45.40380945232788,36.902190547672134,0.12777361518061897,1.7480250045657157,0.14255290134187806,0.1129943290193599,1.8281618653601293,1.6678881437713022,8536064
44.56399999999999,48.7385830929567,40.389416907043284,41.731,45.9028016491679,37.559198350832105,0.12777361518061897,1.7507359564304352,0.14255290134187806,0.1129943290193599,1.8234440571423516,1.6780278557185189,8699904
43.397,47.84451177626322,38.94948822373678,41.734,46.74826405367727,36.719735946322736,0.12777361518061897,1.7616674676537514,0.14255290134187806,0.1129943290193599,1.8436045696399548,1.679730365667548,8863744
43.871,48.44515445738335,39.29684554261665,40.024,44.36476997778044,35.68323002221956,0.13581761698994035,1.7642761290073394,0.14999262126241972,0.12164261271746099,1.8430854568625776,1.6854668011521012,9027584
46.208,49.82599336649474,42.590006633505254,43.277,46.80514412970899,39.74885587029101,0.13581761698994035,1.7691551491618156,0.14999262126241972,0.12164261271746099,1.8590558738229799,1.6792544245006513,9191424
45.538,49.64852746007127,41.42747253992872,42.586,47.482450142705424,37.68954985729457,0.13581761698994035,1.7531461387872695,0.14999262126241972,0.12164261271746099,1.83807376700805,1.668218510566489,9355264
45.07,49.00990609025139,41.13009390974861,42.732,47.25808837739609,38.20591162260391,0.1396550080377589,1.7409625500440598,0.15558539615939387,0.12372461991612392,1.8393486357917181,1.6425764642964014,9519104
46.071,49.71825499519844,42.42374500480155,43.296,47.26336990965047,39.32863009034953,0.1396550080377589,1.7512017726898192,0.15558539615939387,0.12372461991612392,1.833007294520925,1.6693962508587135,9682944
46.527,50.46795686350409,42.58604313649591,42.35600000000001,47.15657329909669,37.555426700903325,0.1396550080377589,1.7615885227918624,0.15558539615939387,0.12372461991612392,1.8493693579545731,1.6738076876291517,9846784
46.092,50.403008698669026,41.78099130133097,43.340999999999994,47.36456173060635,39.31743826939364,0.14121026309639997,1.7734762221574782,0.1564979074993536,0.12592261869344634,1.8499518177187664,1.69700062659619,10010624
45.37,50.45278073499142,40.287219265008574,41.903,46.350451067746555,37.45554893225344,0.14121026309639997,1.778082698583603,0.1564979074993536,0.12592261869344634,1.837043062171817,1.7191223349953888,10174464
44.354,48.37668865312741,40.33131134687259,42.790000000000006,45.974883043378526,39.60511695662149,0.14121026309639997,1.8007475659251213,0.1564979074993536,0.12592261869344634,1.866599173037825,1.7348959588124175,10338304
45.469,49.53695636653099,41.401043633469016,40.85000000000001,45.02960285194659,36.670397148053425,0.1517843938903145,1.8044243782758713,0.1655845273304329,0.1379842604501961,1.8694434574784378,1.7394052990733049,10502144
46.682,51.53697847575044,41.82702152424957,42.996,46.86937888670861,39.122621113291395,0.1517843938903145,1.8065310940146446,0.1655845273304329,0.1379842604501961,1.8618716454631463,1.751190542566143,10665984
46.29600000000001,50.96141359366992,41.630586406330096,44.458,48.78190517934887,40.13409482065113,0.1517843938903145,1.800547032058239,0.1655845273304329,0.1379842604501961,1.8465974207707407,1.7544966433457374,10829824
46.105000000000004,50.16020221444012,42.04979778555989,43.346999999999994,47.54628577260466,39.147714227395326,0.1517843938903145,1.7910455122590065,0.1655845273304329,0.1379842604501961,1.8272339217678133,1.7548571027501998,10993664
45.620999999999995,48.69554858475191,42.54645141524808,42.573,47.256774225984856,37.889225774015145,0.1575861480058544,1.7929574027657509,0.17622360477371468,0.13894869123799414,1.8282193825077768,1.757695423023725,11157504
45.534000000000006,50.10565877991786,40.96234122008215,42.864000000000004,47.16707378509828,38.56092621490173,0.1575861480058544,1.789979375898838,0.17622360477371468,0.13894869123799414,1.8402644833904829,1.7396942684071932,11321344
45.737,48.726873074229076,42.74712692577093,44.507000000000005,47.946895492598586,41.067104507401424,0.1575861480058544,1.7854019030928612,0.17622360477371468,0.13894869123799414,1.8275840433083679,1.7432197628773545,11485184
47.371,50.92424766938642,43.81775233061359,45.087,50.68743578661518,39.486564213384824,0.16053184076014676,1.7908324137330056,0.1762183466398783,0.14484533488041523,1.8487018845737857,1.7329629428922255,11649024
47.39399999999999,52.37881534261801,42.40918465738197,44.577999999999996,48.791136124076694,40.3648638759233,0.16053184076014676,1.8093025520443917,0.1762183466398783,0.14484533488041523,1.8657530497814963,1.7528520543072872,11812864
46.68899999999999,50.34752278932358,43.03047721067641,43.803,48.062246529610604,39.54375347038939,0.16053184076014676,1.7980514481663703,0.1762183466398783,0.14484533488041523,1.8504839921188736,1.745618904213867,11976704
45.711,50.16365415230062,41.258345847699374,42.95300000000001,46.89820227618307,39.00779772381695,0.17011809873026018,1.8125775068998338,0.18919131395910985,0.15104488350141052,1.8714796919966514,1.753675321803016,12140544
48.153000000000006,51.23364295237212,45.07235704762789,44.90599999999999,49.179467444593435,40.63253255540655,0.17011809873026018,1.7971324652433396,0.18919131395910985,0.15104488350141052,1.8605669054022203,1.733698025084459,12304384
47.928,51.347125034274114,44.50887496572588,44.334,48.648520135542306,40.0194798644577,0.17011809873026018,1.8031504124403,0.18919131395910985,0.15104488350141052,1.8624688550481352,1.7438319698324647,12468224
46.914,50.93677814451655,42.89122185548345,44.165000000000006,47.70184110471478,40.62815889528523,0.18021084182431266,1.8214121237397194,0.20003220986685516,0.16038947378177015,1.8781005400617823,1.7647237074176565,12632064
47.266,51.3278941394379,43.204105860562095,44.605,47.77728072528268,41.432719274717314,0.18021084182431266,1.8206471905112267,0.20003220986685516,0.16038947378177015,1.869612027694854,1.7716823533275994,12795904
47.206999999999994,50.571981574986694,43.84201842501329,45.32900000000001,48.88258818660802,41.775411813392,0.18021084182431266,1.7819915249943734,0.20003220986685516,0.16038947378177015,1.835555017147002,1.7284280328417447,12959744
47.94699999999999,50.38969953125634,45.50430046874364,45.931,49.648384698951666,42.21361530104833,0.18071973972400884,1.8028373569250107,0.19481644737601508,0.1666230320720026,1.8690088979661383,1.736665815883883,13123584
47.812,50.553757830297926,45.07024216970207,44.836,47.802523891695465,41.86947610830453,0.18071973972400884,1.7831626370549203,0.19481644737601508,0.1666230320720026,1.8287869127604233,1.7375383613494173,13287424
47.729000000000006,50.82889822413576,44.62910177586425,44.88599999999999,49.43647733759876,40.33552266240122,0.18071973972400884,1.7773301929235459,0.19481644737601508,0.1666230320720026,1.826256884901222,1.7284035009458698,13451264
48.004000000000005,50.12088544801083,45.88711455198918,44.508,48.02208252606566,40.993917473934346,0.18071973972400884,1.7875716894865037,0.19481644737601508,0.1666230320720026,1.8451506340962343,1.7299927448767731,13615104
48.99500000000001,52.190794893293386,45.79920510670664,46.063,50.64669076182066,41.47930923817935,0.18321970243426522,1.7849002867937087,0.19823324812010845,0.168206156748422,1.8174621029798723,1.752338470607545,13778944
49.00699999999999,53.29842179236671,44.71557820763327,45.875,48.80280549217328,42.94719450782672,0.18321970243426522,1.792073379456997,0.19823324812010845,0.168206156748422,1.8277546130031863,1.7563921459108076,13942784
48.217,52.299229905333604,44.13477009466639,44.11800000000001,48.635582982082354,39.600417017917664,0.18321970243426522,1.794160996377468,0.19823324812010845,0.168206156748422,1.8520208067398578,1.7363011860150783,14106624
48.612,51.55378789174203,45.67021210825797,45.88800000000001,49.70945731364359,42.066542686356435,0.18371610024648052,1.8071704998612403,0.19459641731839966,0.17283578317456139,1.874397245004233,1.7399437547182477,14270464
48.67100000000001,51.89434438122892,45.447655618771094,44.445,48.35524615593443,40.53475384406557,0.18371610024648052,1.794779871404171,0.19459641731839966,0.17283578317456139,1.8591081830578706,1.7304515597504713,14434304
47.742000000000004,53.024372194383886,42.45962780561612,44.94099999999999,50.46375013014348,39.418249869856496,0.18371610024648052,1.8058606073260308,0.19459641731839966,0.17283578317456139,1.855572141608777,1.7561490730432847,14598144
47.668,51.53626265912748,43.79973734087252,46.021,49.707226932786426,42.334773067213575,0.19129572641322737,1.8057643637061118,0.20474729681009185,0.1778441560163629,1.870498623329146,1.7410301040830776,14761984
48.95100000000001,52.87867221137407,45.02332778862595,44.519,48.60221062400655,40.435789375993444,0.19129572641322737,1.80819943100214,0.20474729681009185,0.1778441560163629,1.8678942802760166,1.7485045817282636,14925824
47.78099999999999,51.07205894811988,44.4899410518801,45.02,49.50819785660125,40.53180214339876,0.19129572641322737,1.8283843487501144,0.20474729681009185,0.1778441560163629,1.89778181990716,1.7589868775930686,15089664
48.78600000000001,52.48819718545624,45.08380281454378,44.851,48.550912025981155,41.15108797401884,0.19362230286484794,1.8365158393979073,0.20751187996161136,0.17973272576808452,1.8782580034214258,1.7947736753743888,15253504
47.283,51.72472275136574,42.84127724863426,45.014,48.534296010280954,41.49370398971905,0.19362230286484794,1.8298602193593978,0.20751187996161136,0.17973272576808452,1.8760174804331466,1.783702958285649,15417344
49.027,52.451021173999955,45.60297882600005,45.807,49.77880827835383,41.835191721646176,0.19362230286484794,1.813942578434944,0.20751187996161136,0.17973272576808452,1.8570478778081356,1.7708372790617526,15581184
48.336,51.27469767073784,45.39730232926216,45.104,48.15408590042969,42.05391409957031,0.20115883416389496,1.844195681810379,0.2171768263259764,0.18514084200181352,1.9063650550073572,1.782026308613401,15745024
50.174,53.931984034026755,46.416015965973244,46.842,50.75963397984038,42.92436602015962,0.20115883416389496,1.8291303291916847,0.2171768263259764,0.18514084200181352,1.8838599249711332,1.7744007334122363,15908864
49.245999999999995,52.09477236717853,46.39722763282146,45.30899999999999,49.56381245180089,41.05418754819909,0.20115883416389496,1.8233021318912506,0.2171768263259764,0.18514084200181352,1.8848081220570405,1.7617961417254606,16072704
49.159000000000006,51.64017089294551,46.6778291070545,46.239,51.53358298641167,40.94441701358832,0.20115883416389496,1.8330123633146287,0.2171768263259764,0.18514084200181352,1.8958892931122684,1.770135433516989,16236544
48.851000000000006,52.28356886311113,45.418431136888884,45.724000000000004,49.10907666087491,42.338923339125095,0.20145371184953542,1.8111651137471199,0.21265230094387463,0.1902551227551962,1.8632846822445315,1.7590455452497082,16400384
48.375,51.40488531136081,45.34511468863919,46.44799999999999,49.5122317144759,43.383768285524084,0.20145371184953542,1.8168032079935075,0.21265230094387463,0.1902551227551962,1.8770689079409564,1.7565375080460586,16564224
48.253,51.86302783922784,44.64297216077216,45.094,48.873942327602364,41.31405767239764,0.20145371184953542,1.819958746433258,0.21265230094387463,0.1902551227551962,1.8790285406780114,1.7608889521885047,16728064
48.34,51.157736680387295,45.52226331961271,46.658,49.87499176250111,43.44100823749889,0.21232969730590412,1.8472330763936042,0.2268223197757426,0.19783707483606564,1.9123876391041832,1.7820785136830253,16891904
49.68900000000001,52.18254546780283,47.19545453219718,46.93000000000001,50.253194246504414,43.6068057534956,0.21232969730590412,1.8436088383197784,0.2268223197757426,0.19783707483606564,1.8949306469270972,1.7922870297124596,17055744
48.759,52.15625609867728,45.36174390132272,46.063,49.980744376551385,42.14525562344862,0.21232969730590412,1.8271122306585312,0.2268223197757426,0.19783707483606564,1.8826924481576133,1.7715320131594492,17219584
49.606,52.616588646759965,46.59541135324004,46.88000000000001,50.31956101850223,43.44043898149779,0.21599440055336644,1.8543817922472954,0.231434240984553,0.20055456012217987,1.9051355194741988,1.803628065020392,17383424
49.844,53.35264133248185,46.33535866751815,47.06700000000001,51.83421522484564,42.29978477515437,0.21599440055336644,1.8496239274740218,0.231434240984553,0.20055456012217987,1.8954242376935537,1.80382361725449,17547264
48.376,51.74227449861119,45.00972550138881,48.787,52.564139261398765,45.00986073860123,0.21599440055336644,1.8435777351260185,0.231434240984553,0.20055456012217987,1.8906166022157058,1.7965388680363312,17711104
50.03799999999999,53.908035658750435,46.167964341249544,47.78699999999999,51.6546635065631,43.91933649343689,0.21259488801078982,1.8396316453814507,0.22539491453995997,0.19979486148161968,1.8968237489688002,1.7824395417941012,17874944
50.233,53.52832714612677,46.937672853873224,46.919999999999995,53.38555334058887,40.45444665941112,0.21259488801078982,1.841612884402275,0.22539491453995997,0.19979486148161968,1.8781079451271445,1.8051178236774055,18038784
49.63,52.192100700597074,47.06789929940293,46.586,51.44683778787155,41.725162212128446,0.21259488801078982,1.8342383623123169,0.22539491453995997,0.19979486148161968,1.8678256983301467,1.800651026294487,18202624
50.088,53.398147428740906,46.777852571259096,45.6,49.409863514615715,41.79013648538429,0.21141076824072416,1.8395973831415176,0.22371446853777308,0.19910706794367525,1.877282147958015,1.80191261832502,18366464
50.96,54.24779257253252,47.672207427467484,46.343,50.329356858084836,42.35664314191517,0.21141076824072416,1.8407340854406358,0.22371446853777308,0.19910706794367525,1.8845158442633887,1.7969523266178828,18530304
49.285,53.36572848888528,45.20427151111471,47.252,50.708497649355486,43.79550235064452,0.21141076824072416,1.8261882200837136,0.22371446853777308,0.19910706794367525,1.8775636152434718,1.7748128249239554,18694144
49.024,51.7283047165584,46.319695283441604,45.257999999999996,48.736404231828146,41.779595768171845,0.21141076824072416,1.8168926239013672,0.22371446853777308,0.19910706794367525,1.8715129220668352,1.7622723257358992,18857984
50.485,53.1583920400869,47.8116079599131,46.28099999999999,49.642075571896584,42.9199244281034,0.2243225126551503,1.818449780344963,0.23285999277377434,0.21578503253652626,1.8549025849293808,1.7819969757605454,19021824
50.324999999999996,52.31222042058751,48.337779579412484,47.440999999999995,51.18789858416263,43.69410141583736,0.2243225126551503,1.8084164410829544,0.23285999277377434,0.21578503253652626,1.8635471051415087,1.7532857770244001,19185664
50.149,52.99101143558572,47.30698856441428,47.19499999999999,50.96193575734973,43.42806424265026,0.2243225126551503,1.8119966596364976,0.23285999277377434,0.21578503253652626,1.8552828302322637,1.7687104890407315,19349504
50.318,52.85740071670463,47.778599283295364,47.804,53.73404924094227,41.873950759057735,0.22101272763866292,1.843061326444149,0.23106896194114654,0.2109564933361793,1.9064207559056185,1.7797018969826797,19513344
50.94200000000001,53.71973936862335,48.16426063137666,47.388999999999996,51.51864514213994,43.25935485786005,0.22101272763866292,1.8257206857204438,0.23106896194114654,0.2109564933361793,1.877859939603428,1.7735814318374596,19677184
49.89900000000001,52.80623390871805,46.99176609128197,48.119,51.70725431094286,44.53074568905714,0.22101272763866292,1.8198636591434478,0.23106896194114654,0.2109564933361793,1.8853996000846112,1.7543277182022845,19841024
50.712,53.27293654743729,48.15106345256272,47.938,50.766263778362976,45.10973622163703,0.22235797876880187,1.8293257609009743,0.23433645697744906,0.21037950056015467,1.8853874092507215,1.7732641125512272,20004864
48.517,51.79724709435128,45.23675290564873,47.535,52.292672224943615,42.77732777505638,0.22235797876880187,1.8405825838446617,0.23433645697744906,0.21037950056015467,1.8873887613806182,1.7937764063087052,20168704
50.898,54.34464996772228,47.45135003227772,49.23800000000001,52.629190941247636,45.84680905875238,0.22235797876880187,1.843532308936119,0.23433645697744906,0.21037950056015467,1.890164657556238,1.796899960316,20332544
49.194,51.80366741175959,46.584332588240414,47.340999999999994,51.58461979918088,43.09738020081911,0.22127720745253704,1.8404531598091125,0.23186862927658433,0.21068578562848975,1.8837106253316844,1.7971956942865406,20496384
50.133,53.554265993751436,46.71173400624857,47.395,51.43480011881776,43.355199881182244,0.22127720745253704,1.8304042935371398,0.23186862927658433,0.21068578562848975,1.8886354936976024,1.7721730933766773,20660224
50.041999999999994,53.685961580478036,46.39803841952195,47.522999999999996,52.81609370784232,42.22990629215767,0.22127720745253704,1.8500380471348763,0.23186862927658433,0.21068578562848975,1.8957512195326385,1.8043248747371141,20824064
49.577,52.80331694041363,46.350683059586366,47.68,52.01578597257752,43.34421402742248,0.22819106867985584,1.8399700850248337,0.2501589407521558,0.2062231966075559,1.8844177533573279,1.7955224166923396,20987904
50.272000000000006,54.29239749278601,46.251602507214,46.486000000000004,51.239178305092295,41.73282169490771,0.22819106867985584,1.8384262174367905,0.2501589407521558,0.2062231966075559,1.892936967037786,1.783915467835795,21151744
50.321999999999996,52.97984047677809,47.664159523221905,48.565,52.20358282851991,44.92641717148008,0.22819106867985584,1.8391815081238747,0.2501589407521558,0.2062231966075559,1.8878050746309047,1.7905579416168447,21315584
50.727,53.475603463579276,47.97839653642072,47.278999999999996,50.6544064940389,43.90359350596109,0.22819106867985584,1.8365123704075814,0.2501589407521558,0.2062231966075559,1.8909715628383659,1.782053177976797,21479424
49.835,52.45624874821143,47.21375125178857,48.686,52.324426033328145,45.047573966671855,0.24053800895477853,1.8300346553325653,0.26903873082783486,0.2120372870817222,1.8718540515929434,1.7882152590721871,21643264
49.953,53.52687758604013,46.37912241395988,46.287000000000006,49.784064626225835,42.78993537377418,0.24053800895477853,1.8483493715524673,0.26903873082783486,0.2120372870817222,1.8900475119669624,1.806651231137972,21807104
48.547000000000004,50.97010565184435,46.12389434815566,47.327999999999996,51.11188636193002,43.54411363806997,0.24053800895477853,1.8271125614643098,0.26903873082783486,0.2120372870817222,1.8721299342442703,1.7820951886843492,21970944
50.385000000000005,52.82247923068075,47.94752076931926,46.441,49.50176934772943,43.380230652270576,0.24020915902413736,1.8246462658047675,0.2595081256898988,0.22091019235837592,1.888115621843782,1.761176909765753,22134784
50.49000000000001,52.6014355306284,48.37856446937162,46.565000000000005,49.459689102477164,43.670310897522846,0.24020915902413736,1.833901861310005,0.2595081256898988,0.22091019235837592,1.9055213215666627,1.7622824010533475,22298624
51.737,53.44820454651102,50.02579545348898,48.463,52.12188521273899,44.804114787261014,0.24020915902413736,1.8131691843271256,0.2595081256898988,0.22091019235837592,1.8784725787911434,1.7478657898631078,22462464
50.313999999999986,54.32022815126646,46.30777184873351,47.465999999999994,52.458556859966635,42.47344314003335,0.2395304480822233,1.843155561387539,0.2562986169737185,0.2227622791907281,1.9130832568907807,1.7732278658842973,22626304
50.400999999999996,52.734904239680795,48.0670957603192,47.382999999999996,50.21618919241197,44.549810807588024,0.2395304480822233,1.8387036174535751,0.2562986169737185,0.2227622791907281,1.890855295723618,1.7865519391835323,22790144
49.861,52.787972668133406,46.93402733186659,48.188,51.431858196654105,44.9441418033459,0.2395304480822233,1.8408228427171707,0.2562986169737185,0.2227622791907281,1.8889772716708222,1.7926684137635192,22953984
49.729000000000006,52.210235377790674,47.24776462220934,47.248000000000005,51.2459514754434,43.25004852455661,0.24185323570770073,1.849799218773842,0.26358694493398815,0.22011952648141334,1.8979952543396148,1.801603183208069,23117824
50.116,52.86964558358551,47.36235441641449,47.977000000000004,50.63265453325541,45.321345466744596,0.24185323570770073,1.8554777532815934,0.26358694493398815,0.22011952648141334,1.8962743796967225,1.8146811268664642,23281664
51.717999999999996,54.82295668246756,48.61304331753243,47.871,51.181910599819936,44.56008940018007,0.24185323570770073,1.8315539076924323,0.26358694493398815,0.22011952648141334,1.8836184820350452,1.7794893333498194,23445504
49.167,52.73772555652209,45.59627444347791,47.986000000000004,49.96178440119362,46.01021559880639,0.2510162691185541,1.8442002147436143,0.27724384849828015,0.2247886897388281,1.891521318998218,1.7968791104890105,23609344
50.78,54.2236695544143,47.3363304455857,48.994,53.564050765582365,44.423949234417634,0.2510162691185541,1.8485799700021743,0.27724384849828015,0.2247886897388281,1.897442819659831,1.7997171203445177,23773184
50.788,52.49892255815393,49.077077441846065,47.734,50.90336965341691,44.564630346583094,0.2510162691185541,1.830097009241581,0.27724384849828015,0.2247886897388281,1.8811123290261713,1.7790816894569905,23937024
51.081,53.48751386864901,48.674486131350996,48.82200000000001,52.832822359566684,44.811177640433336,0.2510162691185541,1.836958046257496,0.27724384849828015,0.2247886897388281,1.8887867702438805,1.7851293222711113,24100864
50.556,52.36399446901809,48.74800553098191,47.694,50.15663354967807,45.231366450321936,0.25122425247148683,1.8532761245965959,0.2698062889140006,0.23264221602897303,1.902141201948274,1.8044110472449177,24264704
50.138999999999996,52.1031255051549,48.17487449484509,48.067,51.13987178385301,44.99412821614699,0.25122425247148683,1.849794191122055,0.2698062889140006,0.23264221602897303,1.8916579274685705,1.8079304547755395,24428544
49.789,52.647224798716856,46.93077520128315,47.57000000000001,51.7528578747072,43.38714212529281,0.25122425247148683,1.8334336444735526,0.2698062889140006,0.23264221602897303,1.8852322878051118,1.7816350011419935,24592384
49.69599999999999,52.47823363504936,46.913766364950625,47.11999999999999,50.35764420528259,43.88235579471739,0.2466385306134422,1.8560759827494622,0.2673671979385382,0.22590986328834622,1.9027889731088963,1.809362992390028,24756224
48.945,52.56466642109463,45.32533357890537,46.93899999999999,51.643619963397676,42.23438003660231,0.2466385306134422,1.8656851664185523,0.2673671979385382,0.22590986328834622,1.9015502729861944,1.8298200598509102,24920064


==> data/appg_grad_avg.csv <==
num_train_envs,BigFish_policy_grad,BigFish_value_grad,BigFish_policy_grad_ratio,BigFish_value_grad_ratio,BigFish_value_loss,BossFight_policy_grad,BossFight_value_grad,BossFight_policy_grad_ratio,BossFight_value_grad_ratio,BossFight_value_loss,CaveFlyer_policy_grad,CaveFlyer_value_grad,CaveFlyer_policy_grad_ratio,CaveFlyer_value_grad_ratio,CaveFlyer_value_loss,Chaser_policy_grad,Chaser_value_grad,Chaser_policy_grad_ratio,Chaser_value_grad_ratio,Chaser_value_loss,Climber_policy_grad,Climber_value_grad,Climber_policy_grad_ratio,Climber_value_grad_ratio,Climber_value_loss,CoinRun_policy_grad,CoinRun_value_grad,CoinRun_policy_grad_ratio,CoinRun_value_grad_ratio,CoinRun_value_loss,Dodgeball_policy_grad,Dodgeball_value_grad,Dodgeball_policy_grad_ratio,Dodgeball_value_grad_ratio,Dodgeball_value_loss,FruitBot_policy_grad,FruitBot_value_grad,FruitBot_policy_grad_ratio,FruitBot_value_grad_ratio,FruitBot_value_loss,Heist_policy_grad,Heist_value_grad,Heist_policy_grad_ratio,Heist_value_grad_ratio,Heist_value_loss,Jumper_policy_grad,Jumper_value_grad,Jumper_policy_grad_ratio,Jumper_value_grad_ratio,Jumper_value_loss,Leaper_policy_grad,Leaper_value_grad,Leaper_policy_grad_ratio,Leaper_value_grad_ratio,Leaper_value_loss,Maze_policy_grad,Maze_value_grad,Maze_policy_grad_ratio,Maze_value_grad_ratio,Maze_value_loss,Miner_policy_grad,Miner_value_grad,Miner_policy_grad_ratio,Miner_value_grad_ratio,Miner_value_loss,Ninja_policy_grad,Ninja_value_grad,Ninja_policy_grad_ratio,Ninja_value_grad_ratio,Ninja_value_loss,Plunder_policy_grad,Plunder_value_grad,Plunder_policy_grad_ratio,Plunder_value_grad_ratio,Plunder_value_loss,StarPilot_policy_grad,StarPilot_value_grad,StarPilot_policy_grad_ratio,StarPilot_value_grad_ratio,StarPilot_value_loss
1,0.01550491540027512,0.5770900656982344,1.0,1.0,0.02803723098477468,0.045997215111796906,0.31583926796304934,1.0,1.0,0.0166379650318761,0.08388011271552161,0.6987658076140345,1.0,1.0,0.15333731486877167,0.04980221020095807,0.2918292271847628,1.0,1.0,0.00916759125662818,0.0928460432653676,0.4856455351929275,1.0,1.0,0.09526876166763742,0.03241605876127671,0.7752711131256453,1.0,1.0,0.00035150212242341007,0.052110010739035706,0.7238040402227518,1.0,1.0,0.17145216654687517,0.02651367226273425,0.3498996073494152,1.0,1.0,0.008245020840391897,0.056379755388717215,0.8009667232328531,1.0,1.0,0.0017168066955478816,0.026556098286646887,0.9504515139424071,1.0,1.0,0.016910164005187994,0.035247335666600495,0.3587736384753062,1.0,1.0,0.0011470237067358693,0.008933156043092225,0.9896170521269039,1.0,1.0,0.03374300062322518,0.1010481950123699,0.8335009551778132,1.0,1.0,0.2937992151126732,0.03947775197994643,0.312991134214158,1.0,1.0,0.00013317004534335876,0.018812387868077724,0.5979657982076917,1.0,1.0,0.02084610033261301,0.022802812474950803,0.6240517734264841,1.0,1.0,0.018232335735648437
2,0.028972903580157697,0.5004490784236363,1.8686270019663314,0.8671940623655192,0.02057764562748589,0.03538050726816357,0.2648920684444661,0.7691880298007332,0.8386926367732601,0.0684234067916716,0.1060136228001543,0.5769655373023481,1.2638707718443134,0.8256922863361351,0.13076386276305155,0.06259668348547144,0.2959469524877412,1.256905732353767,1.0141100510826198,0.008386503752454354,0.031840191963983994,0.3039695948970561,0.34293536745534814,0.6259083485165804,0.029655572442944738,0.07557135322416311,0.3856836277611402,2.3312936893623375,0.49748226295468057,0.06788414469700284,0.11656518056228449,0.2951176104192831,2.2369057098459835,0.407731366529068,0.03705184877418344,0.053347198140560326,0.47827632755649335,2.0120637236487755,1.3668958681593464,0.011228701724056586,0.02919617679198173,0.5826865008899144,0.5178485892796992,0.7274790375036824,0.13362263713539857,0.04852730144119379,0.7715253796504469,1.8273505737698903,0.8117461736161722,0.14488867234512884,0.05239760757861085,0.4510618724993297,1.4865693133300153,1.2572324834573252,0.0005028728017337671,0.09542654463261058,0.701593203964282,10.682287891567887,0.708954238870889,0.17174277288868578,0.05402367387195017,0.7442161164113453,0.5346327449524142,0.8928797403148501,0.42481545886551964,0.11203443773128849,0.5713168192578821,2.837913308442659,1.8253450555151187,0.1046269419752734,0.013253240009807763,0.5769339447118798,0.7044953624572486,0.9648276647947899,0.027053327220562435,0.021057477448971865,0.4821524784273031,0.9234596597285439,0.7726161497465925,0.03027438789682228
5,0.016603682779383854,0.42256801043237957,1.0708657448778622,0.7322392734678337,0.01809493148307391,0.015779139816152758,0.2170810329974914,0.3430455469489039,0.6873148940520218,0.12405172003296422,0.08050320276572384,0.2627886688830901,0.9597412325702218,0.37607545477989707,0.10627252685238277,0.059556045037295086,0.5016479400955901,1.1958514450860531,1.7189777217824278,0.013895704476021266,0.036570681221022854,0.23633135338218844,0.39388518815495976,0.486633431703029,0.1253408412348632,0.054839226056118365,0.5735031694782023,1.6917302149522175,0.7397453094389405,0.1275096199083182,0.04481871707402924,0.23080221061803852,0.860078830121128,0.3188738909871362,0.02187888974201808,0.02557442495029187,0.39106995946898754,0.964574982177685,1.1176633275797276,0.012087481209551,0.03641752366508752,0.3935154699245278,0.6459326297888734,0.4913006477175793,0.02802511387279987,0.06419796027167107,0.7084577384651923,2.4174470051555548,0.7453907201710466,0.1781048263926858,0.06146212680531396,0.34031342638998613,1.7437382327752493,0.9485463531719579,0.08002843889411258,0.05794009901773257,0.5051554642161544,6.485960699470387,0.5104554970333874,0.08555632474272822,0.04779656335939555,0.5382288752161727,0.47300759161056255,0.6457447611458954,0.22408556942543964,0.0830354826448827,0.518917055306386,2.103348809908486,1.6579289269942301,0.10268060494729213,0.012741487967420554,0.538305826941315,0.677292433941428,0.9002284554648475,0.023462489887416057,0.019040903352124917,0.4346684126221404,0.8350243362761329,0.6965262036441374,0.031006358943290718
10,0.011548410816004042,0.39152467433287175,0.7448225622565555,0.6784463944274576,0.02040704748417758,0.06824884322300853,0.30309488228997405,1.4837603332534093,0.9596491413013081,0.0009607057680446261,0.04804609525872732,0.17130420417809972,0.5727948342377063,0.24515252794498515,0.0995369783606015,0.029688283877105075,0.43249947075941125,0.5961238217603031,1.482029318761782,0.04746373621546992,0.018777039187142998,0.12442386712954966,0.20223844255242485,0.256203049576315,0.05953427262804945,0.05177544277845592,0.6166822476958742,1.5972158478533292,0.795440765501514,0.1456395766051124,0.03339569143266698,0.16641704806563806,0.6408690184293169,0.22992003196669497,0.03213383651167913,0.020664294031733716,0.3349175649333973,0.7793825701307319,0.9571818827419929,0.017705671048297907,0.02183617750296782,0.22993359729951743,0.3873052898583115,0.28707009995554117,0.05551533349599271,0.035270679285939806,0.5924552718595583,1.3281574313074012,0.6233408681754788,0.16123341140846514,0.05488773136950872,0.22534507155722502,1.5572164627898095,0.6280981861289543,0.11253988565857438,0.03874858301513045,0.3214961285797917,4.337614033406895,0.3248692288484986,0.08270570659520099,0.1355089561785666,0.6000522174397294,1.3410329215873489,0.719917852177768,0.2922986732667312,0.045247218096438675,0.42531876737365915,1.1461447480449993,1.3588843928168368,0.1290933863445392,0.013190781602597923,0.41391548149439755,0.7011752944442016,0.6922059467866625,0.0244399830583934,0.01457794285284312,0.40457697912138335,0.6393045975735312,0.6483067533002439,0.03804926808118199
20,0.011119454025233837,0.31562980066756813,0.7171567040627989,0.5469333461592004,0.02289995079275059,0.02435357990313545,0.21915891933806084,0.5294577039923768,0.6938938300848033,0.12087798195013962,0.032741275615990106,0.23077790180639346,0.3903341871634311,0.3302650176808084,0.11972470421576191,0.030130762521329547,0.387737156937317,0.6050085407805839,1.328644017865397,0.08010010383303603,0.017852617579759332,0.11433668677904164,0.19228194279355484,0.2354323853376316,0.09766585855063349,0.049119417280034716,0.42863546783218576,1.515280362790783,0.5528846110415033,0.1653761621748303,0.048515851438349564,0.14802078446563405,0.9310274695838098,0.20450394891423987,0.08264289040736207,0.015424632020674737,0.40604289240983066,0.581761434924068,1.16045541029816,0.027492018205694357,0.026145014731327444,0.2116292712031578,0.4637305456731303,0.26421730774155266,0.08270642377765246,0.03345369739572001,0.5544796158768692,1.2597369174726025,0.5833854833656124,0.1649915662299701,0.07348246631041469,0.27575805859298125,2.084766548186076,0.7686129331153778,0.15361826639497317,0.06712405666784968,0.24879877968710296,7.514036063408402,0.2514091477631472,0.1539890583277996,0.15727723741485752,0.4816925534788443,1.5564576625599724,0.5779148187971583,0.41564032593526123,0.03535072687937285,0.3026437812617847,0.895459470370299,0.96694042795061,0.1736426159234253,0.01572015104169136,0.36843379419677114,0.83562762749361,0.6161452633262527,0.024116288750151576,0.010818866670739844,0.3851868668381049,0.4744531703106586,0.6172354334050802,0.045708887583306
50,0.009280045621325122,0.33406449611089667,0.598522815620165,0.5788775720938887,0.04577953296951456,0.015564785452977688,0.20869783677008688,0.3383853873576313,0.6607722912861578,0.14664041071356934,0.02840530507418569,0.12584204979392943,0.3386417132094462,0.18009188260602282,0.19457865369348468,0.022859664899962245,0.4169137240672598,0.45900904413118765,1.4286222394143666,0.1571023979360942,0.01730532658153341,0.10822370830847289,0.18638733512931993,0.22284505975223254,0.1567769887758706,0.028137801319588766,0.321894642497812,0.8680204316880549,0.4152026781960645,0.16453605804518037,0.02478741326046229,0.10889011693700232,0.47567469107992316,0.15044143288215306,0.07144944678545233,0.016559479663110464,0.43577052652835846,0.6245637910515061,1.2454158775125208,0.04082339615741074,0.03792992730301857,0.22811758305345262,0.6727579259879009,0.28480282193588136,0.09411671463402826,0.04826834322694608,0.36910925683926565,1.8175992085108634,0.3883514849781511,0.1327005841686528,0.02500400462244841,0.248645724842743,0.7093870827275489,0.69304346300197,0.0851714760396865,0.032772514607985366,0.2539874795748263,3.6686378755610667,0.2566522868911278,0.1405817209452438,0.04344943542109456,0.32887813213224315,0.42998724930985316,0.3945743914139638,0.24838283598992017,0.030984601005911782,0.2080360412293551,0.7848623452939032,0.6646707158389048,0.20706712564819152,0.012062678436691619,0.37452976496852175,0.6412093202245994,0.6263397774439872,0.027921782011898794,0.009579754966710253,0.3358668031132951,0.420112868850443,0.5382034270476463,0.09389971003901684
100,0.01018415253647427,0.3464420538167564,0.656833802285278,0.6003257973217547,0.07374842225713135,0.016771413899045767,0.3096588475971806,0.3646180286846193,0.9804317543992288,0.20426697456092668,0.030177925390248352,0.116528502760493,0.3597744973542945,0.1667633153922979,0.2732909942774833,0.015004569465028341,0.33230904170445036,0.301283204188791,1.1387106250809451,0.15276471334460917,0.021284511635954236,0.11112689477752663,0.22924522023108707,0.22882305452140184,0.1791663126093531,0.028498031617123217,0.3202453841816406,0.8791331428349378,0.41307534713954913,0.1865465979751023,0.022548338322310995,0.09780005259173254,0.43270646086088776,0.13511951737881212,0.11787582631049603,0.017618196161121688,0.42048480437726393,0.6644947552544271,1.2017298549219613,0.051812402375834496,0.01829097710777905,0.27183993616882635,0.3244245559717249,0.3393898002049685,0.10527533994668545,0.025865534966697447,0.2475939572465663,0.9739960549740594,0.26050140760948837,0.15418935729909367,0.04379626338807291,0.18409613702370195,1.242541104449298,0.5131261533206906,0.1776039945461446,0.0324938758751567,0.19129420824500978,3.6374463536079573,0.19330124499560372,0.1954731261785812,0.046281223356419626,0.30456479547583326,0.4580113811113011,0.3654042548887776,0.29578543516904,0.03983231403921935,0.20003183368517427,1.0089813133091527,0.6390974434065166,0.2467583939946401,0.011930705950956504,0.30657261853315393,0.6341941296671554,0.5126925644444165,0.03449485034414672,0.010214999679247895,0.3359550791127341,0.44797104262771137,0.5383448832588102,0.09601555633164677
200,0.010783159772732377,0.30349012601132297,0.695467178914181,0.5258973322372538,0.08552888227422084,0.02091549407234601,0.31643284826862567,0.45471218249867074,1.0018793746243289,0.20686648860494616,0.019076136644093314,0.12017623912923187,0.22742144742687462,0.1719835713478579,0.3247500881635982,0.0198888568758812,0.342978585739525,0.3993569119849743,1.175271541675908,0.15764691645300954,0.021353281559232502,0.11293503862558575,0.22998590794226623,0.23254623061801893,0.24650518701547383,0.021787819500100194,0.19389476832382532,0.672130429567437,0.2500993072502129,0.22687550934114104,0.023118813046995437,0.08807359293711425,0.4436539681938137,0.1216815436813664,0.10861685078157274,0.017588042787143116,0.4009169905769582,0.6633574788454948,1.1458057744448857,0.06646182173278775,0.01858792794222122,0.1851600054271367,0.3296915322541654,0.23117065922513724,0.11351588164020959,0.02401381406020748,0.1655435921738342,0.9042674040818061,0.1741736319480105,0.21820592024817495,0.03882018669641439,0.201313566644581,1.1013651375981715,0.5611158264027168,0.2316357422406245,0.04605400653517972,0.22177950353646764,5.155401552712389,0.22410638848614714,0.30098111009949896,0.05445693223262011,0.18956910104167704,0.5389203857224141,0.22743717312385767,0.31242155986982956,0.024046709114799645,0.1688165078509827,0.6091205276079217,0.5393651429611209,0.35771857830573106,0.01042636817473229,0.2987162361339647,0.5542288542978925,0.49955404979568996,0.040835416391315875,0.01058477147159219,0.32240109358515057,0.4641871033768183,0.5166255546634237,0.10989485155821925


==> data/ppg_grad_avg.csv <==
num_train_envs,BigFish_policy_grad,BigFish_value_grad,BigFish_policy_grad_ratio,BigFish_value_grad_ratio,BigFish_value_loss,BossFight_policy_grad,BossFight_value_grad,BossFight_policy_grad_ratio,BossFight_value_grad_ratio,BossFight_value_loss,CaveFlyer_policy_grad,CaveFlyer_value_grad,CaveFlyer_policy_grad_ratio,CaveFlyer_value_grad_ratio,CaveFlyer_value_loss,Chaser_policy_grad,Chaser_value_grad,Chaser_policy_grad_ratio,Chaser_value_grad_ratio,Chaser_value_loss,Climber_policy_grad,Climber_value_grad,Climber_policy_grad_ratio,Climber_value_grad_ratio,Climber_value_loss,CoinRun_policy_grad,CoinRun_value_grad,CoinRun_policy_grad_ratio,CoinRun_value_grad_ratio,CoinRun_value_loss,Dodgeball_policy_grad,Dodgeball_value_grad,Dodgeball_policy_grad_ratio,Dodgeball_value_grad_ratio,Dodgeball_value_loss,FruitBot_policy_grad,FruitBot_value_grad,FruitBot_policy_grad_ratio,FruitBot_value_grad_ratio,FruitBot_value_loss,Heist_policy_grad,Heist_value_grad,Heist_policy_grad_ratio,Heist_value_grad_ratio,Heist_value_loss,Jumper_policy_grad,Jumper_value_grad,Jumper_policy_grad_ratio,Jumper_value_grad_ratio,Jumper_value_loss,Leaper_policy_grad,Leaper_value_grad,Leaper_policy_grad_ratio,Leaper_value_grad_ratio,Leaper_value_loss,Maze_policy_grad,Maze_value_grad,Maze_policy_grad_ratio,Maze_value_grad_ratio,Maze_value_loss,Miner_policy_grad,Miner_value_grad,Miner_policy_grad_ratio,Miner_value_grad_ratio,Miner_value_loss,Ninja_policy_grad,Ninja_value_grad,Ninja_policy_grad_ratio,Ninja_value_grad_ratio,Ninja_value_loss,Plunder_policy_grad,Plunder_value_grad,Plunder_policy_grad_ratio,Plunder_value_grad_ratio,Plunder_value_loss,StarPilot_policy_grad,StarPilot_value_grad,StarPilot_policy_grad_ratio,StarPilot_value_grad_ratio,StarPilot_value_loss
1,0.017567651118246833,0.30941127217849906,1.0,1.0,0.059074056965537386,0.02869428278954353,0.2625482538524939,1.0,1.0,0.06451036773126599,0.08437146468810278,0.5222665797538903,1.0,1.0,0.07140033351961901,0.037224157865406254,0.3075450150942316,1.0,1.0,0.02819361398854364,0.010079558995761385,0.15635779657287102,1.0,1.0,0.002244687870766439,0.0629158739798835,0.3908979680617245,1.0,1.0,0.08006183034383998,0.060464339958009636,0.332671974918672,1.0,1.0,0.039295860428307114,0.022775357094954436,0.22550307563981228,1.0,1.0,0.00802076642689815,0.1006696841451434,0.7014968947184329,1.0,1.0,0.027853854895802336,0.12300581038378328,0.7600292885790065,1.0,1.0,0.02804007454201841,0.011082713549234385,0.08568922799034279,1.0,1.0,0.010994729989992123,0.05824406354745122,0.7709489965773358,1.0,1.0,0.03912295953456995,0.10571111721575865,0.5485259545396786,1.0,1.0,0.060391813594725445,0.01595691556339052,0.09500226212608415,1.0,1.0,0.0020718298581906126,0.011914364451884561,0.4322313571310773,1.0,1.0,0.04055637148039932,0.02991202296879213,0.16069718518731543,1.0,1.0,0.04112533673235105
2,0.011520649097403654,0.17042999627182678,0.6557876758741871,0.5508202563916478,0.08218420246911198,0.05831407778421222,0.2111467290289548,2.0322542372608954,0.8042206563201225,0.09685033942870933,0.04074824958735578,0.1919366291591099,0.4829624534549736,0.36750701002073866,0.054237384433904155,0.017037566200050727,0.1758490638161192,0.45770185753172804,0.5717831705457465,0.13686902129372855,0.01630333175274482,0.14998144785664516,1.6174647878543722,0.9592195026024548,0.026955567017002746,0.01724810423139402,0.18187649124206937,0.2741455079668585,0.46527868165677,0.0014926796619111624,0.05483243711368766,0.18791321452174867,0.9068557955278577,0.5648603690397654,0.043909482425101926,0.08127994153040399,0.29312500600912134,3.568766943654659,1.2998714326953087,0.01107021192913907,0.08477751676905515,0.5846949701710623,0.8421355196349353,0.8334961630952727,0.01925125579933538,0.09831333601353116,0.7048837797982352,0.7992576586974992,0.9274429162014606,0.020342282448914766,0.06009725910820519,0.21815685042161115,5.422612326956409,2.5459075258117334,0.047255065909515004,0.06773339962700796,0.791364243824263,1.162923661255637,1.0264806716625374,0.06749603746191861,0.04802270707845379,0.4650087949572777,0.4542824666249475,0.8477425564074024,0.0555532949543629,0.028881035307992433,0.16830576379422327,1.8099384679488646,1.7715974338679739,0.0027505437367826863,0.012802061890917113,0.18743802622264746,1.0745064869064114,0.43365207806014294,0.05856292272385738,0.01711266809048088,0.13850577061577715,0.5720999916433236,0.8619053933914833,0.04704536870314987
5,0.00879344480986493,0.1048653496011179,0.5005475547457521,0.33891896976727204,0.11380625556565209,0.024858423974364954,0.1286934279285523,0.8663197528471979,0.49017057260969416,0.13714895427597645,0.037565464800109624,0.16982360955859935,0.4452389790668969,0.3251665263334023,0.10371815290117017,0.01579345083244292,0.12098803515641053,0.42427960061711273,0.3933994349391092,0.13838887128774643,0.028456002131712635,0.14480673521757123,2.8231395980398384,0.9261241741155108,0.06582162307729174,0.048388845809944396,0.37145787941253916,0.7691039279755706,0.9502681256042864,0.11947950918190321,0.0191958790683016,0.09341915225496093,0.3174743837712024,0.2808146140888454,0.061202085289773854,0.01518400676776555,0.11736151705286937,0.6666857825526413,0.520443088059369,0.01394039935485354,0.028865819825429653,0.18973581059550754,0.28673795960074266,0.270472773328047,0.030702825566912593,0.07494410709002793,0.3924927773068146,0.6092729022816009,0.5164179633664396,0.04567217191777716,0.01941920125058713,0.10331116554004194,1.7522063675397122,1.2056493909792856,0.02435504527164389,0.06301812180412966,0.810447700929885,1.081966435133583,1.0512338747801808,0.062490981580303334,0.042277457648698114,0.42520034450049304,0.39993388360856047,0.7751690525880767,0.11048833098910253,0.03560502872783306,0.18637316710106572,2.231322750715096,1.9617760980650845,0.10511037073271344,0.008660960990023201,0.15065628780546234,0.7269343677541481,0.34855473884504573,0.08853066684939534,0.011345129336553522,0.13704185978490477,0.37928325170083427,0.8527956455812402,0.07979838576581211
10,0.008981152530759526,0.11218525003641841,0.5112324049645518,0.3625764803154904,0.15538673950359222,0.011216621760430943,0.10942562985024888,0.3909009276411811,0.41678292749845103,0.15510965469150748,0.023872467356600886,0.10235961644473121,0.28294480183377857,0.1959911286932557,0.10458036094615279,0.014443596939043074,0.10347329194144324,0.3880167549059861,0.33644925738672465,0.18054688130315316,0.016144273821644593,0.07555939120297525,1.6016845408051599,0.48324671272634984,0.05471593729705587,0.027245568928821916,0.22543573839475914,0.43304761112486995,0.5767124846224881,0.14125650396083853,0.012984182115416094,0.0544296863051701,0.214741153619359,0.16361368076910138,0.077930247140288,0.013326528938297052,0.09562759682992279,0.5851293080822587,0.4240633816572206,0.014047139549881377,0.019923467170066933,0.1647211139907642,0.19790930446689098,0.2348137464769249,0.025337466580860037,0.0473093005961605,0.2912645553409749,0.3846102915671504,0.3832280672834852,0.05607812742450718,0.009074962327294756,0.10212938309818201,0.8188393832412706,1.1918578973507852,0.0108826472563772,0.0595587759791892,0.6617865276960085,1.0225724709380364,0.8584050704184594,0.07442048279391324,0.01669903237334618,0.3174637017809615,0.15796855442614513,0.5787578493844947,0.1214711374341277,0.02810867499484087,0.09775920079222744,1.7615356102610313,1.0290197159988081,0.16074602261361473,0.008481884878888984,0.14963244008166446,0.7119040980442191,0.3461859895469993,0.09147848672119478,0.009619918813434745,0.09649700701844932,0.3216070950290262,0.6004897155228222,0.12294987107779143
20,0.00902495367918159,0.11781282015144823,0.5137256892475354,0.38076447351757153,0.11340094481129195,0.014164544860547242,0.07427068556449848,0.49363648377052094,0.28288394409290407,0.15974669620793838,0.01941281352762355,0.061516193596988275,0.23008743061871903,0.1177869616431838,0.14072798485202445,0.011587020560946947,0.09973243129800774,0.31127690256534135,0.3242856375592685,0.24435237152692008,0.012437584895488511,0.07428667546078863,1.2339413758795115,0.4751069475845875,0.12182085191336818,0.0224624227979505,0.16607942158470346,0.35702313863004675,0.4248664233488131,0.13040817230536528,0.014397618322804218,0.05848954519142906,0.2381175141050553,0.17581747066529407,0.08953915349188808,0.010945684561619911,0.07641045756790098,0.4805933235639486,0.3388444142107781,0.030960182768170325,0.017241012913231893,0.135286967099017,0.17126320659131272,0.1928546913287742,0.05599590733185997,0.0335150272775517,0.20140337206575334,0.27246702552491964,0.26499422468614126,0.060608693841132,0.009285231035354741,0.07903686481318908,0.8378120569574934,0.9223664008514183,0.013283396462842899,0.031734516863159944,0.17619796241728627,0.5448541006639407,0.22854684706708922,0.06664133263077676,0.016175130049564963,0.24295506421096472,0.1530125730915432,0.44292355211313916,0.1654347234823722,0.019994413964830444,0.11753951123326405,1.2530249900364854,1.2372285522766726,0.2669400423783744,0.008574259838051284,0.1103448748436509,0.7196573407400716,0.255291230085808,0.0784958174965363,0.008884213228082728,0.07656008925060832,0.2970114471144871,0.4764245818081172,0.17091441485194528
50,0.008822938246238523,0.0524623925901121,0.5022264039086297,0.1695555311244336,0.13697202299307612,0.011472962511589278,0.06054614176403499,0.39983444073988617,0.23060957700389548,0.17434812357117022,0.010803214863550853,0.05540020003610724,0.12804346710688566,0.10607647929954409,0.17184506274987846,0.010847215493190607,0.10004525205918717,0.29140257604783354,0.3253027919458664,0.2807442242355675,0.010763659027918213,0.06857847019421806,1.0678700360248403,0.43859962021309795,0.15407959457334813,0.018306140759389567,0.11138814997536184,0.29096219445735916,0.28495453820771244,0.21913130004974604,0.012904855014034022,0.059744723939469835,0.2134291885596699,0.17959049286936649,0.11970327740383084,0.009192854128017668,0.11434399100894826,0.4036316133130671,0.5070617803527686,0.09985425382168314,0.011512891836084222,0.14460007755123833,0.11436304716606818,0.2061307450395457,0.04459368807117554,0.017066110343653285,0.12285420203543436,0.13874231054944727,0.16164403646223882,0.09524374629808684,0.02116564730638443,0.09822385028308749,1.909789259855642,1.1462800236006019,0.13004098691483384,0.017577672928419604,0.13285701645880327,0.3017933821547176,0.17232919045050737,0.08000697630840548,0.01211449511501249,0.2693370986653834,0.11460001023626064,0.49101978937607493,0.14630780924985903,0.020933937718521534,0.09471409669031898,1.3119037720892406,0.9969667518507852,0.3860733999813698,0.008777621677335366,0.09712848504435037,0.7367259674473833,0.2247141107231039,0.07791274516102,0.008806576857305261,0.06352517951507954,0.2944159566370137,0.39530984591318075,0.25606694471623215
100,0.008589477394707456,0.07595988288521763,0.48893715710154906,0.24549811113990846,0.1855971146374941,0.010785667444294158,0.09761225732461527,0.37588210597215405,0.3717878747708459,0.2219930107572249,0.00932043074269071,0.06633592830324656,0.11046899300783367,0.12701545699996022,0.17277099414519506,0.010600322857499072,0.10183461728904925,0.28476998447694457,0.3311210141313693,0.30801326775809335,0.01008967267425383,0.06773203923081861,1.0010033850187987,0.4331861967577158,0.14978763367980716,0.015602058179828533,0.09539986753418125,0.2479828569943585,0.24405311699936286,0.28108270287190623,0.011480769304064418,0.07316540550364518,0.18987669942378282,0.219932579296864,0.12553392481819095,0.008684925620957242,0.1459049695380488,0.3813299429180527,0.6470198649134942,0.13061686580031345,0.010019473056784037,0.15801116291965758,0.09952820595262993,0.22524855649301223,0.07548688174396445,0.0137290018325557,0.11021367893839365,0.11161262862071833,0.1450124101723176,0.17804491968602124,0.016890576175813115,0.11111955435908567,1.5240469854948069,1.296773899883996,0.13807228214359288,0.013501779955564662,0.1430833138981644,0.23181383875396697,0.18559374813819002,0.10578340414153617,0.012477669275688831,0.27357553766698256,0.11803554445670687,0.49874675100208593,0.16581060902728714,0.02151228278419189,0.0755965096914038,1.3481479361554614,0.7957337856973804,0.37221005710069927,0.008792662061750833,0.10483218159298503,0.7379883414897593,0.24253719648848593,0.07734528890981962,0.008607722552759255,0.07644669263034447,0.28776798418949734,0.47571892775368135,0.2848735870603396
200,0.008392881402479704,0.05328063944316636,0.4777463615361957,0.17220005938383787,0.2578535886405378,0.009928628042036123,0.08373414985455417,0.3460141560204533,0.31892861074443896,0.23944370794509137,0.009219798630065413,0.056824792024432344,0.10927626614221261,0.1088041897132497,0.22576293480411477,0.011972638312727166,0.11279967704749834,0.32163624375378463,0.3667745257159723,0.3475498816720685,0.009077443142554537,0.0728962078158344,0.9005793950282692,0.46621408982225526,0.20042445989591734,0.013999809881634207,0.09031532784657816,0.2225163380248116,0.23104578489985134,0.31270788531104216,0.012767692628715672,0.0836247582064599,0.2111607046001393,0.2513730176006066,0.12589043082327256,0.00863773289269629,0.12101094797253605,0.37925784683349095,0.5366265964630228,0.14785075565438943,0.00966245351283217,0.2296298613049546,0.09598176049605014,0.3273426625746127,0.07152251410535626,0.012047390472523966,0.09789213796659388,0.09794163734977725,0.12880048103095937,0.21274592028930783,0.01811015868217356,0.08683705118921943,1.6340906585485684,1.013395186603922,0.19894022389305566,0.011472746245182849,0.14842239858544598,0.1969770916796704,0.19251908912830054,0.15343549672267115,0.015766809627945882,0.3136492657418154,0.1491499668456392,0.5718038739024282,0.2059749836786365,0.01619331527273261,0.0719049167344156,1.0148148749927872,0.7568758377456902,0.4620728824781824,0.008356792491157396,0.07556235934702714,0.7014048063499985,0.17481924460217332,0.08668249481528689,0.009051593571749224,0.07539282248792595,0.30260720183295364,0.4691608157295654,0.3143385079670317


==> data/ppo_grad_avg.csv <==
num_train_envs,BigFish_policy_grad,BigFish_value_grad,BigFish_policy_grad_ratio,BigFish_value_grad_ratio,BigFish_value_loss,BossFight_policy_grad,BossFight_value_grad,BossFight_policy_grad_ratio,BossFight_value_grad_ratio,BossFight_value_loss,CaveFlyer_policy_grad,CaveFlyer_value_grad,CaveFlyer_policy_grad_ratio,CaveFlyer_value_grad_ratio,CaveFlyer_value_loss,Chaser_policy_grad,Chaser_value_grad,Chaser_policy_grad_ratio,Chaser_value_grad_ratio,Chaser_value_loss,Climber_policy_grad,Climber_value_grad,Climber_policy_grad_ratio,Climber_value_grad_ratio,Climber_value_loss,CoinRun_policy_grad,CoinRun_value_grad,CoinRun_policy_grad_ratio,CoinRun_value_grad_ratio,CoinRun_value_loss,Dodgeball_policy_grad,Dodgeball_value_grad,Dodgeball_policy_grad_ratio,Dodgeball_value_grad_ratio,Dodgeball_value_loss,FruitBot_policy_grad,FruitBot_value_grad,FruitBot_policy_grad_ratio,FruitBot_value_grad_ratio,FruitBot_value_loss,Heist_policy_grad,Heist_value_grad,Heist_policy_grad_ratio,Heist_value_grad_ratio,Heist_value_loss,Jumper_policy_grad,Jumper_value_grad,Jumper_policy_grad_ratio,Jumper_value_grad_ratio,Jumper_value_loss,Leaper_policy_grad,Leaper_value_grad,Leaper_policy_grad_ratio,Leaper_value_grad_ratio,Leaper_value_loss,Maze_policy_grad,Maze_value_grad,Maze_policy_grad_ratio,Maze_value_grad_ratio,Maze_value_loss,Miner_policy_grad,Miner_value_grad,Miner_policy_grad_ratio,Miner_value_grad_ratio,Miner_value_loss,Ninja_policy_grad,Ninja_value_grad,Ninja_policy_grad_ratio,Ninja_value_grad_ratio,Ninja_value_loss,Plunder_policy_grad,Plunder_value_grad,Plunder_policy_grad_ratio,Plunder_value_grad_ratio,Plunder_value_loss,StarPilot_policy_grad,StarPilot_value_grad,StarPilot_policy_grad_ratio,StarPilot_value_grad_ratio,StarPilot_value_loss
1,0.010941577476582308,0.4089486857458037,1.0,1.0,0.13220360479278007,0.01139510403938435,0.16164878254034076,1.0,1.0,0.10400278702580545,0.19352657034308934,0.5674617042650982,1.0,1.0,0.11245093535436881,0.020384631917944925,0.4761893522678589,1.0,1.0,0.06556358891446219,0.04525067511831918,0.4228955922382219,1.0,1.0,0.04382375943790055,0.0252086665595368,0.4110045515913136,1.0,1.0,0.1505935316095916,0.019577982208254328,0.45976097349609646,1.0,1.0,0.08153051686551194,0.012670422543068272,0.21464391736959926,1.0,1.0,0.04789341143559111,0.01903856129442546,0.4171709974809569,1.0,1.0,0.0009483009784912186,0.021328158604161655,0.9094028816539415,1.0,1.0,0.03995277384647562,0.017011940384245604,0.1417219456444418,1.0,1.0,0.0014754610748514065,0.005043535851128671,0.9537417108611185,1.0,1.0,0.055000927940326065,0.08246388909768082,0.3908264597459715,1.0,1.0,0.07233369628313055,0.04078848182926975,0.32211864025008924,1.0,1.0,0.12382570918355225,0.012004114136251819,0.5914088279312971,1.0,1.0,0.04955765368915032,0.016414004587093127,0.3698032440579667,1.0,1.0,0.051497648904483315
2,0.01100390938547795,0.3782565697875558,1.0056967936322756,0.9249487355552338,0.12798492763259564,0.011350055700358033,0.19935431084310523,0.9960466934860254,1.2332558755483034,0.1543687559465472,0.04417572265528898,0.24355971212593877,0.22826696394698165,0.42920907313272405,0.10616371871509149,0.018398728829865506,0.3007583247155559,0.9025784180909739,0.631593972614444,0.25476126038793273,0.015026368751969827,0.09487187672330405,0.3320694931662265,0.22433876934300523,0.025063193703379488,0.031154467534197792,0.34167371180896855,1.2358633670931558,0.8313136934520257,0.1287576099576796,0.013894469705315217,0.06926451805902982,0.7096987604502537,0.15065332216506172,0.0426298957291339,0.010463469680778794,0.11922765652440029,0.8258185269837859,0.5554672034758852,0.013098286418976743,0.0456512731937121,0.282458306575308,2.3978320886609703,0.6770804017558812,0.04274568632297277,0.06428057874305816,0.509208584622461,3.013883192453165,0.559937289506228,0.08521518695853061,0.01769936031528876,0.11360206563329815,1.0404080848813555,0.8015841520995484,0.0015377994736905081,0.14548415101456394,0.47215523053796926,28.84566607809612,0.49505565832039333,0.08944297458484998,0.0790715568071725,0.30537013755160936,0.9588628146498159,0.7813445838597856,0.06224479208979068,0.03716912877042678,0.30354527809790205,0.9112653156841516,0.9423399957923358,0.09825019533638532,0.009589719224949222,0.41091506243968495,0.7988693806224947,0.69480711655427,0.06499893141896174,0.014797330396820043,0.1349773079308928,0.9015064129113057,0.36499763076641667,0.09515579509450638
5,0.013031929379747183,0.19301243126392365,1.1910466665011281,0.47197224979932384,0.15664581284021994,0.011259807900962739,0.12750199478955898,0.9881268185043337,0.7887593880129584,0.18981360533077848,0.02410658899390571,0.11657168662973809,0.12456475072734907,0.20542652614894322,0.1512920773329948,0.013005943417701133,0.12834465404858392,0.6380268954599955,0.26952440964364405,0.10337895435319897,0.01845840904481552,0.09508240800731033,0.40791455589450115,0.2248366021127724,0.08937320846301612,0.021501269771204257,0.31326735308583903,0.8529316582621868,0.7621992308185908,0.1806598933057053,0.013152856512793423,0.055484714670752944,0.6718187999602947,0.12068165387948925,0.05310314101543983,0.012177967114792134,0.2880784789366381,0.9611334644442817,1.3421227233781359,0.05962246431625398,0.014553120017659855,0.13032759171055283,0.7644022987136664,0.3124080832500875,0.015268069398183023,0.04980552648859361,0.3043050309833215,2.335200493064381,0.3346207023556803,0.10358347590234333,0.03612183961941267,0.12651547880805264,2.123322725305594,0.892702102223887,0.09184856193586999,0.07882315578053188,0.3829437650131936,15.628550704738698,0.40151726683678296,0.14654220218176148,0.04706758274981863,0.2776238474310661,0.5707659833271475,0.7103506953227154,0.08380450117890798,0.03170099862071927,0.13929813446439038,0.7772046714906334,0.4324435691031134,0.09245785426485646,0.008736083150974282,0.1604104877582618,0.7277574214820027,0.2712345169404478,0.07281710537068137,0.012356903860155371,0.0900148082600564,0.7528268799115612,0.24341270582782276,0.15199840687481414
10,0.010444710145191225,0.13565945104524793,0.954589058803038,0.3317273187902401,0.16924338476086148,0.010345321965916985,0.09014606445419542,0.9078742879539271,0.5576662133641417,0.18220639234344585,0.016231046048734207,0.05903905782164355,0.0838698583866771,0.10404060287751607,0.09899053953470797,0.012894404120743228,0.1030157533075128,0.6325551608019016,0.2163335925444337,0.07734894114910766,0.015375858980554045,0.08840567147245208,0.3397929188978955,0.2090484580474231,0.10355508360508067,0.018424470462285084,0.3785321238849844,0.7308784230522832,0.9209925350446765,0.2833170017990169,0.013111249182601313,0.054184165612167184,0.6696935896219909,0.11785290343402152,0.08405246543238683,0.011111553368747792,0.10379294321245074,0.8769678620407727,0.48355874456823195,0.032544998366537695,0.013476015296669587,0.10197884718678432,0.7078273976834268,0.24445334839327962,0.016042511047850604,0.03332216481735203,0.28640298849465895,1.5623554492346117,0.3149352110846345,0.08806126322486386,0.019429696153621237,0.08690898580362598,1.1421211052217575,0.6132359064676337,0.06354879560770922,0.027157786026673004,0.19737750588327038,5.384671950055729,0.20695069077461373,0.04727331760657101,0.03205749523654879,0.22994160652160645,0.3887458569723261,0.5883470803667269,0.10314249799730961,0.020186582798784436,0.18869491849018602,0.49490890303984236,0.5857932293011215,0.21592206051367246,0.009375553407079053,0.11788094515094948,0.7810283458373122,0.19932226166337086,0.06661199948585707,0.01220972210701017,0.0810745998988954,0.7438600398961188,0.21923712461047784,0.13288074693813615
20,0.009590719931055643,0.09703143594824534,0.8765390503866709,0.2372704432862724,0.19697900931826048,0.010957370502684149,0.08745748732162978,0.961585823596934,0.5410339994351894,0.20998993850088216,0.012325469005320704,0.06414803649697981,0.06368876885210008,0.11304381602289076,0.15681698815865425,0.011901731393775114,0.09000589873413646,0.5838580476549015,0.18901283345686337,0.09469629662763958,0.013845842844825571,0.08558475416229692,0.3059809120774919,0.20237797634477606,0.11026766688600939,0.01723010140490163,0.23355725696500468,0.6834991198050194,0.5682595388803495,0.26763135674021515,0.011757796525727067,0.05257921046292291,0.6005622234537443,0.11436205657714296,0.11511838623658327,0.010277119370139325,0.15361710614999943,0.8111110213732948,0.7156834818919343,0.08497233998480241,0.015862735729588483,0.09473438355691575,0.8331898342672108,0.22708765501187606,0.03184004143006353,0.02296872284947605,0.16356471652279092,1.0769201071579746,0.17985946583467374,0.060046890081832185,0.02211105690470759,0.1161960805861317,1.299737502324201,0.8198877037551369,0.06649629598068957,0.028471115691473245,0.17732333163825834,5.645070548096098,0.18592385089056856,0.04999009012651498,0.02107715741636189,0.18206506678644488,0.2555925708451053,0.46584631681484184,0.14180400690497813,0.01980365044912509,0.08651326847623803,0.4855206558561839,0.2685757906126454,0.22413246847865753,0.009185424587708303,0.08608967605598115,0.7651897077493445,0.14556711362783722,0.053130000783764036,0.01153396177390699,0.05876252028558931,0.7026902979530373,0.1589021222225359,0.14548240534226298
50,0.009187000984211914,0.07747278088817787,0.8396413591983768,0.1894437703030883,0.18132468178032002,0.009842087543208325,0.07613979048114645,0.8637119511319591,0.4710198820219704,0.22762882431940237,0.011375416402838014,0.051802355415967,0.058779610379449995,0.09128784379036572,0.14298388612500962,0.01107426039988588,0.09729564383778033,0.5432651638971724,0.20432133430621321,0.09100139090398537,0.011854728094625176,0.05361964667634084,0.2619790326581434,0.12679168962852724,0.10493351467473265,0.01739235346832745,0.1816289960121622,0.6899354802147467,0.44191480437123426,0.362333393969326,0.010613991726874043,0.053669450994656975,0.5421392058676532,0.1167333768817867,0.0940217737292199,0.010041605272539365,0.10652297206831218,0.7925233147045219,0.49627761817675153,0.1877270075666788,0.014440928680860226,0.1338178383148446,0.7585094512939152,0.32077454838157377,0.04668840191736465,0.01601090271748141,0.11601336528452072,0.7506931570903306,0.1275709233222638,0.11226600696365219,0.02289943518687263,0.11582923387842516,1.346080145453561,0.8172992076260553,0.1352449923055444,0.019085245339998124,0.107776225145374,3.7841002628596603,0.11300357729774084,0.08127892895369647,0.014868621296268291,0.18410518096417794,0.18030463344574965,0.47106631696288476,0.1958295492816488,0.013169031077045526,0.07760394934792902,0.32286151595854323,0.24091728838690676,0.23550276706616083,0.008832340518354716,0.072874725625223,0.7357761195956555,0.1232222486095333,0.05515605679136653,0.009450387884387507,0.054580098056063314,0.5757515074547169,0.14759226408383772,0.24596955328166076
100,0.008685944544873635,0.07118992944609141,0.7938475565761621,0.17408034779782125,0.19105320177389445,0.010944980671819324,0.06640294547743938,0.9604985293675875,0.41078531142582525,0.23619312595902323,0.010503264657240684,0.053477444286857294,0.05427298504086649,0.09423974143966991,0.16873085517499614,0.011458069152597825,0.09066679264057652,0.5620935025327143,0.19040071393611505,0.13273132871519644,0.011273597500153904,0.054056997734064915,0.249136559193344,0.1278258717428627,0.1149839881354575,0.013505202100365092,0.11550576110579526,0.535736472552765,0.28103280282075693,0.42950112440426935,0.011396300114159019,0.056704754922158825,0.5820977868370006,0.12333529418768788,0.09540109040507042,0.008721134530342308,0.19306531369838179,0.6883065265343864,0.899467900438749,0.2358606818661119,0.014698478839911319,0.09496081080667823,0.7720372675541965,0.22763042344767273,0.06870840398870327,0.014564406791967957,0.12339744868935368,0.682872209564593,0.13569062862977663,0.15525898093327586,0.023128187797051263,0.12124353244292489,1.3595267367895192,0.8555028784822497,0.12871732211683248,0.01735008742698292,0.09819577854810925,3.4400642602947338,0.1029584607969487,0.10211201725891139,0.014155663625926337,0.1920349450439823,0.17165893800083273,0.49135604884275424,0.2010460302176676,0.012362464777745106,0.05598047626565909,0.30308715164960665,0.1737883787855198,0.3079341575123217,0.00918953777385909,0.08120397531560486,0.7655323557868506,0.13730599118658773,0.05558948122522453,0.00992929634200974,0.061936651679630146,0.6049283274733257,0.1674854200844208,0.35175713407648657
200,0.008696819674603735,0.05458880580809647,0.7948414836176126,0.13348571033684173,0.1554000443481162,0.011306557272161713,0.08411108329892154,0.9922294024770115,0.5203323030158359,0.3365926936832669,0.00999160247797864,0.052549364729499275,0.05162909909613572,0.09260424859428056,0.20382675463270367,0.012550030378814813,0.09059075019037233,0.615661368296124,0.19024102441378105,0.14914177522874197,0.012208464042264541,0.06078832018740318,0.26979628503536063,0.143743092392319,0.1723372394497804,0.01397447438188349,0.15612712259195285,0.5543519864043244,0.3798671376934029,0.46074917895377293,0.012906049539772174,0.05498904727247291,0.659212446026783,0.11960355585278877,0.10784051752630237,0.00874227149488058,0.14502169822855868,0.6899747396082934,0.6756385179964973,0.24179979586707695,0.014222890081606302,0.12511624152563053,0.747056978815453,0.2999159631928676,0.08905507388546882,0.01025217016968795,0.15573535889995338,0.48068707477107264,0.17125012691483416,0.22975629561606056,0.022506366236781546,0.1198637527318633,1.3229746712270525,0.8457670559546417,0.16901885328353478,0.016850446987593,0.12115506523725934,3.3409987526552647,0.12703131661073136,0.15560158635933127,0.014810455373811428,0.22744842375419577,0.17959928322405486,0.5819678225011484,0.20271572398756738,0.010687166549341355,0.050449453256263974,0.2620143253694787,0.1566176152274069,0.39225140818375714,0.009153991091844333,0.07556265486138204,0.7625711475201441,0.1277672082198949,0.057773997798105846,0.010073197226287104,0.07520788448045444,0.6136952851961545,0.2033727007237005,0.41223576158082403


==> data/progress-bigfish-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.9070000000000003,1.0339685000305197,0.7800314999694808,0.868,0.9688761617033479,0.7671238382966521,0.0,2.7075293928384783,0.0,0.0,2.7077597061914274,2.707299079485529,16384,-0.06313825622200966,1.6306114554405213
0.9080000000000001,1.0293095214729662,0.7866904785270341,0.8190000000000002,0.9610176045425356,0.6769823954574647,0.0,2.7051510870456696,0.0,0.0,2.709534535761653,2.7007676383296864,180224,-0.05033388435840608,1.3706763625144958
0.9720000000000002,1.1387213243709398,0.8052786756290607,0.9570000000000001,1.0818238759212355,0.8321761240787645,0.0,2.6898235082626343,0.0,0.0,2.717736927360066,2.6619100891652026,344064,-0.04183543920516969,1.424554455280304
0.884,0.9876532681587995,0.7803467318412005,0.8270000000000002,1.0587347621743446,0.5952652378256557,0.0,2.697118216753006,0.0,0.0,2.706391006656485,2.6878454268495267,507904,-0.048444689437747,1.3088523030281067
0.889,1.0702429308966284,0.7077570691033717,0.9530000000000001,1.10984705926475,0.7961529407352501,0.08347992866955183,2.678413066267967,0.08884471605043381,0.07811514128866984,2.703297967855796,2.653528164680138,671744,0.03942896882072091,1.3173110127449035
1.198,1.3762582396412575,1.0197417603587424,1.166,1.391530485744167,0.9404695142558328,0.08347992866955183,2.6446828693151474,0.08884471605043381,0.07811514128866984,2.6813371321502255,2.6080286064800693,835584,0.057185826450586306,1.7174593448638915
1.6759999999999997,1.9790577502721218,1.3729422497278776,1.3139999999999998,1.5576883255307892,1.0703116744692105,0.08347992866955183,2.5917890548706053,0.08884471605043381,0.07811514128866984,2.629242765322114,2.5543353444190964,999424,0.08993978588841854,2.2607640504837034
2.082,2.472276824830786,1.6917231751692139,1.812,2.199938139398539,1.4240618606014614,0.07978350476596459,2.523766827583313,0.08574397382890318,0.073823035703026,2.5676091733383966,2.4799244818282298,1163264,0.22178097479045392,2.577224779129028
2.422,2.8866245796339234,1.957375420366077,2.4320000000000004,3.179566719430447,1.6844332805695539,0.07978350476596459,2.4317657738924026,0.08574397382890318,0.073823035703026,2.5076702074668575,2.3558613403179476,1327104,0.23601143173873423,2.7090864777565002
2.955,3.609801496638485,2.300198503361515,2.332,3.0374757260175573,1.6265242739824424,0.07978350476596459,2.3934497773647307,0.08574397382890318,0.073823035703026,2.466991635771262,2.3199079189581995,1490944,0.2203879963606596,2.858730745315552
3.91,5.054971615368696,2.7650283846313046,2.969,3.902375058591132,2.0356249414088676,0.08047056876206014,2.3580808252096177,0.08849860839943822,0.07244252912468206,2.43678176235362,2.2793798880656153,1654784,0.531155400746502,3.4065010786056518
4.434,5.809115995107322,3.058884004892678,3.3950000000000005,4.6750410149678805,2.1149589850321204,0.08047056876206014,2.3224710434675218,0.08849860839943822,0.07244252912468206,2.422837492255305,2.2221045946797386,1818624,0.4870060285553336,3.5242506504058837
4.695,5.999915706089861,3.3900842939101397,3.8770000000000002,5.177507977676416,2.5764920223235848,0.08047056876206014,2.2866949647665025,0.08849860839943822,0.07244252912468206,2.3997697336696726,2.1736201958633323,1982464,0.4903210526332259,3.4960110187530518
5.601000000000001,7.072641600390531,4.129358399609471,4.203,5.290869937078877,3.115130062921123,0.08962957233749569,2.25224007666111,0.1071662670487766,0.07209287762621477,2.3856770206430706,2.118803132679149,2146304,0.8418170511722565,3.8365352869033815
6.002000000000001,7.412190058112736,4.5918099418872655,4.635,6.028680379427076,3.241319620572923,0.08962957233749569,2.249190905690193,0.1071662670487766,0.07209287762621477,2.348634026243077,2.149747785137309,2310144,0.855756613612175,3.9142319679260256
7.008,8.423795182927249,5.592204817072752,5.6209999999999996,6.989009137396383,4.252990862603616,0.08962957233749569,2.2205455169081687,0.1071662670487766,0.07209287762621477,2.355978234646875,2.0851127991694622,2473984,0.897476214170456,4.244320797920227
6.857000000000001,8.823031790180414,4.890968209819588,5.543000000000001,7.786140878322181,3.2998591216778212,0.09278247999739804,2.2068450674414635,0.10560875610396306,0.07995620389083302,2.3355653746093235,2.0781247602736035,2637824,1.16851664185524,4.09095401763916
7.974999999999999,9.79380317791673,6.156196822083268,6.699000000000001,8.492345755842972,4.905654244157029,0.09278247999739804,2.189081482589245,0.10560875610396306,0.07995620389083302,2.3454295311480493,2.0327334340304404,2801664,1.1367581605911254,4.471201729774475
8.058000000000002,9.199584863249335,6.916415136750667,6.314,8.240002076842078,4.387997923157922,0.09278247999739804,2.1825770035386087,0.10560875610396306,0.07995620389083302,2.301631778931993,2.0635222281452243,2965504,1.1499135613441467,4.402746868133545
8.373,10.135441772087804,6.610558227912195,6.6209999999999996,7.980738577815603,5.261261422184396,0.09278247999739804,2.154553359746933,0.10560875610396306,0.07995620389083302,2.274808337759141,2.0342983817347253,3129344,1.1068997740745545,4.428134346008301
9.754999999999999,11.802883053301628,7.70711694669837,7.347000000000001,8.813758671356677,5.880241328643326,0.09149715149063312,2.1521092906594275,0.10554034062974167,0.07745396235152456,2.2526711729981876,2.0515474083206673,3293184,1.3718814730644227,4.940564680099487
10.483,12.90563513554972,8.060364864450282,8.545,10.53892702975811,6.551072970241889,0.09149715149063312,2.136303040385246,0.10554034062974167,0.07745396235152456,2.2199158194563817,2.0526902613141105,3457024,1.4000455856323242,5.116079783439636
12.187,13.693917715072724,10.680082284927275,8.35,10.014355731206523,6.685644268793476,0.09149715149063312,2.1181798085570334,0.10554034062974167,0.07745396235152456,2.2268859442212077,2.009473672892859,3620864,1.3289165318012237,5.6759693145751955
11.294,13.088732292014607,9.499267707985394,9.236,10.84728023633383,7.624719763666172,0.09016213950862943,2.1035968974232673,0.10079007124839652,0.07953420776886234,2.21925283640216,1.9879409584443746,3784704,1.656883418560028,5.279941415786743
12.215,13.845688504896016,10.584311495103984,9.184999999999999,10.251595049679118,8.11840495032088,0.09016213950862943,2.0950714588165282,0.10079007124839652,0.07953420776886234,2.179815185596478,2.0103277320365787,3948544,1.6478880643844604,5.561932229995728
12.036999999999999,14.102551016072951,9.971448983927047,8.498,10.69437337445162,6.301626625548378,0.09016213950862943,2.100859187543392,0.10079007124839652,0.07953420776886234,2.188536406621324,2.01318196846546,4112384,1.6204664826393127,5.42515721321106
12.865,14.949074134957776,10.780925865042224,9.171999999999999,10.9503126834165,7.393687316583497,0.09178567063354418,2.1090655088424684,0.10280673021852466,0.0807646110485637,2.1811047931058796,2.037026224579057,4276224,1.8911596059799194,5.68833179473877
13.366,14.703102838228983,12.028897161771017,10.129,12.191006062066744,8.066993937933255,0.09178567063354418,2.0936321333050727,0.10280673021852466,0.0807646110485637,2.167015164018059,2.0202491025920866,4440064,1.8541089057922364,5.758896017074585
14.021,15.465641478014529,12.576358521985473,10.423,12.796984203822763,8.049015796177237,0.09178567063354418,2.099447727203369,0.10280673021852466,0.0807646110485637,2.156641525524067,2.0422539288826713,4603904,1.7954691767692565,5.906027793884277
13.872,17.030033565369436,10.713966434630562,10.593,12.20388205651438,8.982117943485619,0.09496649434058775,2.08885717689991,0.10718790914635584,0.08274507953481966,2.148644371233903,2.0290699825659164,4767744,2.048118770122528,5.802241945266724
16.198,17.81667723774692,14.57932276225308,10.567,12.060861104654647,9.073138895345354,0.09496649434058775,2.084901455044746,0.10718790914635584,0.08274507953481966,2.1496864008784295,2.020116509211063,4931584,2.089151406288147,6.631246137619018
14.514000000000001,16.66932920919288,12.358670790807123,12.001000000000001,13.782872329882252,10.21912767011775,0.09496649434058775,2.0599463850259783,0.10718790914635584,0.08274507953481966,2.1346868077723085,1.9852059622796479,5095424,2.0316068053245546,6.007384157180786
15.627,18.01401927097374,13.23998072902626,11.361999999999998,13.841148240827884,8.882851759172112,0.09452146050977409,2.0821602791547775,0.10780360333992356,0.08123931767962461,2.153424275286075,2.01089628302348,5259264,2.1770110964775085,6.341697072982788
16.241999999999997,17.55719428222601,14.926805717773984,10.972,12.39531865722332,9.548681342776678,0.09452146050977409,2.06337670981884,0.10780360333992356,0.08123931767962461,2.1652177276212496,1.9615356920164304,5423104,2.1663894414901734,6.539633464813233
16.443,18.624857236392888,14.261142763607115,11.408999999999999,13.508073366988395,9.309926633011603,0.09452146050977409,2.0599409744143484,0.10780360333992356,0.08123931767962461,2.148204144979163,1.9716778038495335,5586944,2.1561092376708983,6.506810808181763
16.314,18.4084459887999,14.219554011200097,11.388000000000002,13.102414185662266,9.673585814337738,0.09452146050977409,2.054317016899586,0.10780360333992356,0.08123931767962461,2.140217955377077,1.9684160784220948,5750784,2.1199823021888733,6.47153959274292
17.746999999999996,20.684628465276027,14.809371534723967,12.603,14.701156571850632,10.504843428149368,0.09950535137165079,2.0411634340882303,0.11785199855659864,0.08115870418670293,2.138276710006719,1.9440501581697416,5914624,2.322210669517517,6.932488346099854
17.427,20.325468733659203,14.528531266340794,12.383000000000001,14.866405122004867,9.899594877995135,0.09950535137165079,2.051879331469536,0.11785199855659864,0.08115870418670293,2.1359215811394887,1.967837081799583,6078464,2.3139782667160036,6.788202476501465
17.424,19.931589280564104,14.916410719435897,11.662,13.917844852821222,9.40615514717878,0.09950535137165079,2.0451079800724985,0.11785199855659864,0.08115870418670293,2.1347220113087593,1.9554939488362377,6242304,2.2833555340766907,6.762933731079102
18.904000000000003,21.091488057110258,16.71651194288975,13.796000000000001,16.842391964275116,10.749608035724885,0.10118252428528644,2.0436411634087563,0.11152710304433053,0.09083794552624236,2.1525697186639783,1.9347126081535344,6406144,2.4460567474365233,7.116569328308105
19.816000000000003,22.626815540016814,17.00518445998319,13.718,17.505098625597174,9.930901374402826,0.10118252428528644,2.0301056876778603,0.11152710304433053,0.09083794552624236,2.1261365014288143,1.9340748739269065,6569984,2.51260187625885,7.479388618469239
19.506999999999998,22.090679740215492,16.923320259784504,14.074000000000002,16.3464577003764,11.801542299623602,0.10118252428528644,2.0418538391590118,0.11152710304433053,0.09083794552624236,2.151271312124934,1.93243636619309,6733824,2.4799490213394164,7.292109441757202
19.658,21.94805589451437,17.367944105485634,13.363,16.00307973364442,10.722920266355578,0.10214303734331524,2.0696379452943803,0.11306746911363899,0.0912186055729915,2.1709731911464565,1.9683026994423043,6897664,2.6570345878601076,7.368263626098633
20.298000000000002,22.18898281324818,18.407017186751823,14.641000000000002,17.65125397599605,11.630746024003956,0.10214303734331524,2.062331995368004,0.11306746911363899,0.0912186055729915,2.1698372229619833,1.9548267677740248,7061504,2.6349394798278807,7.4582525253295895
20.213,22.29750497720682,18.12849502279318,14.345000000000002,16.06532119094081,12.624678809059194,0.10214303734331524,2.0607771426439285,0.11306746911363899,0.0912186055729915,2.1395037435039277,1.9820505417839296,7225344,2.6272355794906614,7.411725759506226
20.392999999999997,22.731982898612127,18.054017101387867,14.934000000000001,17.354414014171958,12.513585985828046,0.1094974753454759,2.0710517838597298,0.12636644592257726,0.09262850476837452,2.138224794168896,2.0038787735505634,7389184,2.765026259422302,7.453219270706176
21.044,23.30104319852324,18.786956801476762,14.791,17.680347504195367,11.901652495804633,0.1094974753454759,2.068364146351814,0.12636644592257726,0.09262850476837452,2.119308518783384,2.017419773920244,7553024,2.908034563064575,7.74152979850769
21.597,24.98921476324834,18.20478523675166,14.461999999999998,16.085753675900378,12.838246324099616,0.1094974753454759,2.0383267506957052,0.12636644592257726,0.09262850476837452,2.121538855374298,1.955114646017112,7716864,2.7663177013397218,7.814203977584839
20.133000000000003,21.78427859551319,18.481721404486816,14.637,17.27530267406907,11.998697325930932,0.1124589454813758,2.055894818902016,0.1265965341747898,0.09832135678796182,2.150286455365477,1.961503182438555,7880704,2.9754533052444456,7.374878597259522
21.361,23.57507971852867,19.14692028147133,15.404000000000002,17.366321074646045,13.441678925353958,0.1124589454813758,2.047830379009247,0.1265965341747898,0.09832135678796182,2.1272210444587496,1.9684397135597442,8044544,2.9310734272003174,7.682348966598511
22.499,25.119150568192598,19.8788494318074,16.351999999999997,18.097381333691864,14.60661866630813,0.1124589454813758,2.0596769884228707,0.1265965341747898,0.09832135678796182,2.133145203777295,1.9862087730684466,8208384,2.98176589012146,8.015237998962402
21.698,24.2692362785244,19.1267637214756,15.536000000000001,17.515359492361103,13.5566405076389,0.1124589454813758,2.071675768494606,0.1265965341747898,0.09832135678796182,2.144889994652061,1.998461542337151,8372224,2.9728677034378053,7.739733266830444
22.753999999999998,24.684803977621755,20.82319602237824,16.830000000000002,19.798982990857308,13.861017009142696,0.11579799708888454,2.0685704171657564,0.1262610753330539,0.10533491884471519,2.151525673216435,1.9856151611150776,8536064,3.227734637260437,8.039951086044312
22.845,24.764876298098393,20.925123701901605,17.154,18.81098642118757,15.497013578812426,0.11579799708888454,2.073915350437164,0.1262610753330539,0.10533491884471519,2.12897180386258,2.0188588970117483,8699904,3.153445816040039,8.01228461265564
23.999000000000002,25.243230284151615,22.75476971584839,16.791,18.506257706585224,15.075742293414777,0.11579799708888454,2.073934930562973,0.1262610753330539,0.10533491884471519,2.1288624703910513,2.0190073907348944,8863744,3.2061208486557007,8.379272651672363
22.724,24.741286295992712,20.70671370400729,17.059,19.151827991020763,14.966172008979239,0.11688671430832372,2.0796110779047012,0.13086487736792998,0.10290855124871746,2.1345581583568256,2.024663997452577,9027584,3.3781927824020386,8.009046983718871
24.118999999999996,26.850407878732135,21.387592121267858,16.173000000000002,18.2367153388973,14.109284661102702,0.11688671430832372,2.0756873533129694,0.13086487736792998,0.10290855124871746,2.1435686386909047,2.007806067935034,9191424,3.344355249404907,8.398083209991455
23.265,24.6707044497333,21.8592955502667,16.682000000000002,18.645638459594842,14.718361540405162,0.11688671430832372,2.087503434717655,0.13086487736792998,0.10290855124871746,2.1555176957906466,2.0194891736446636,9355264,3.3248905658721926,8.173804664611817
24.271,26.159308502337478,22.382691497662524,17.794000000000004,20.049394422268534,15.538605577731474,0.1167255122113298,2.07654422223568,0.13186823258665933,0.10158279183600026,2.1445773633671528,2.008511081104207,9519104,3.5707897186279296,8.429182624816894
24.843,26.44067988032647,23.24532011967353,17.228,19.419856747143847,15.036143252856156,0.1167255122113298,2.0694064289331435,0.13186823258665933,0.10158279183600026,2.1282896068141595,2.0105232510521276,9682944,3.554566168785095,8.60490870475769
25.669,28.002360023656873,23.335639976343128,17.628999999999998,20.12799759903846,15.130002400961535,0.1167255122113298,2.0724900513887405,0.13186823258665933,0.10158279183600026,2.1326608909133395,2.0123192118641415,9846784,3.5665194988250732,8.765358686447144
23.849,26.695525777153616,21.002474222846384,16.356,18.261272683895932,14.450727316104071,0.1188350219084289,2.0836999669671057,0.1324740746906265,0.10519596912623132,2.1429122834504053,2.024487650483806,10010624,3.7172719717025755,8.201921606063843
26.005999999999993,27.474040871365638,24.53795912863435,17.854,20.78103331036734,14.926966689632657,0.1188350219084289,2.0669916450977324,0.1324740746906265,0.10519596912623132,2.1229641625023836,2.011019127693081,10174464,3.8019192934036257,8.903998565673827
25.569,27.798984080660667,23.33901591933933,18.619,21.227426537205908,16.010573462794092,0.1188350219084289,2.0648168221116068,0.1324740746906265,0.10519596912623132,2.1190384061516294,2.010595238071584,10338304,3.7204895496368406,8.75168981552124
25.549999999999997,27.678783690279495,23.4212163097205,16.782000000000004,19.989088399155847,13.574911600844159,0.11961667750031965,2.0904781937599184,0.13160036989812124,0.10763298510251805,2.137128733348292,2.0438276541715448,10502144,3.98547043800354,8.732456684112549
24.188,27.382757580787626,20.993242419212372,16.670000000000005,19.035066595256893,14.30493340474312,0.11961667750031965,2.084028434753418,0.13160036989812124,0.10763298510251805,2.146409161006968,2.0216477084998683,10665984,3.9553793907165526,8.288139629364014
26.639999999999997,28.74234155169896,24.537658448301034,19.190000000000005,21.43342595153039,16.94657404846962,0.11961667750031965,2.077620956301689,0.13160036989812124,0.10763298510251805,2.1329415522927135,2.0223003603106644,10829824,4.005810737609863,9.032187938690186
26.113,27.76700151148661,24.458998488513387,18.104999999999997,20.024271997399012,16.18572800260098,0.11961667750031965,2.065706269443035,0.13160036989812124,0.10763298510251805,2.1203975945775575,2.0110149443085126,10993664,3.9438536167144775,8.840733623504638
24.970000000000006,27.15890840374832,22.78109159625169,17.732000000000003,20.5793313821893,14.884668617810707,0.1239351425081622,2.08437274992466,0.13432171480387115,0.11354857021245326,2.1570256654163895,2.01171983443293,11157504,4.113476037979126,8.482916021347046
26.428999999999995,28.17383494921439,24.6841650507856,18.206000000000003,19.929805093390783,16.482194906609223,0.1239351425081622,2.075967678427696,0.13432171480387115,0.11354857021245326,2.1219098091462065,2.0300255477091858,11321344,4.1750550985336305,8.923042678833008
26.333,28.806564432150495,23.859435567849502,18.549,21.237651892677814,15.860348107322185,0.1239351425081622,2.091277015209198,0.13432171480387115,0.11354857021245326,2.153853790982033,2.0287002394363634,11485184,4.200472068786621,8.892697811126709
26.151999999999997,28.42257613834022,23.881423861659776,18.181,20.354377325730624,16.007622674269378,0.12549262972030795,2.1101008504629135,0.13813853938929657,0.11284672005131931,2.1766982415208425,2.0435034594049846,11649024,4.392052006721497,8.7722758769989
26.706,29.828035233625656,23.583964766374343,18.908,21.243237889380865,16.572762110619138,0.12549262972030795,2.100694927573204,0.13813853938929657,0.11284672005131931,2.1540643526158463,2.0473255025305614,11812864,4.3871781587600704,8.97869644165039
26.568,28.349054743684203,24.7869452563158,18.942,20.958391827001886,16.925608172998114,0.12549262972030795,2.1068513959646227,0.13813853938929657,0.11284672005131931,2.1586446323507213,2.055058159578524,11976704,4.374659991264343,8.82804799079895
27.080000000000002,29.90545925470533,24.254540745294673,18.520000000000003,21.540086091488124,15.499913908511882,0.13052618772453561,2.1029052078723907,0.14795191121831816,0.11310046423075308,2.164123025871201,2.04168738987358,12140544,4.6536907196044925,8.967116785049438
26.147000000000002,27.887201425122967,24.406798574877037,19.077,21.063766468410417,17.090233531589586,0.13052618772453561,2.0978291139006613,0.14795191121831816,0.11310046423075308,2.1417749801116,2.0538832476897224,12304384,4.6457359313964846,8.786521005630494
27.522000000000002,30.317341839560953,24.72665816043905,18.673,21.80115936294812,15.544840637051877,0.13052618772453561,2.1094763338565827,0.14795191121831816,0.11310046423075308,2.148848560310287,2.0701041074028783,12468224,4.640932941436768,9.162711381912231
25.857000000000006,27.758562778348384,23.95543722165163,19.543,22.022536448612925,17.063463551387073,0.13190622187721596,2.114797165989876,0.1478616733498296,0.1159507704046023,2.1601128374651464,2.0694814945146054,12632064,4.774529600143433,8.627858209609986
26.132000000000005,28.371824993163532,23.892175006836478,19.383,21.950637240733197,16.8153627592668,0.13190622187721596,2.1243420079350472,0.1478616733498296,0.1159507704046023,2.1875471663829273,2.061136849487167,12795904,4.671227741241455,8.688577318191529
27.847,30.016276607535335,25.677723392464667,19.598999999999997,21.58170749229431,17.616292507705683,0.13190622187721596,2.1060986146330833,0.1478616733498296,0.1159507704046023,2.1665708047808008,2.045626424485366,12959744,4.845364427566528,9.299163818359375
27.397000000000002,29.2275739537096,25.566426046290402,20.324,23.409178114793377,17.238821885206626,0.13162589968257327,2.12820103764534,0.14068893930267623,0.12256286006247032,2.1774183439186277,2.0789837313720523,13123584,5.077801513671875,9.061740398406982
27.420000000000005,30.15422018133142,24.68577981866859,20.834999999999997,23.629384547624035,18.04061545237596,0.13162589968257327,2.1071854025125503,0.14068893930267623,0.12256286006247032,2.14351475801964,2.0708560470054604,13287424,4.974054384231567,9.033174562454224
28.744,31.325562317667345,26.162437682332655,20.749000000000002,23.15383450574047,18.344165494259535,0.13162589968257327,2.1188302516937254,0.14068893930267623,0.12256286006247032,2.1552561727431296,2.082404330644321,13451264,5.024512195587159,9.411917781829834
28.093,30.280697648213756,25.905302351786244,20.766,22.744161772959934,18.787838227040062,0.13162589968257327,2.107638865709305,0.14068893930267623,0.12256286006247032,2.1432416522106736,2.072036079207936,13615104,4.9004381656646725,9.259914588928222
28.534,30.408108854896106,26.65989114510389,19.887999999999998,21.646100110915185,18.12989988908481,0.1298177240673491,2.13128881752491,0.14246077903139337,0.11717466910330482,2.1658580974382176,2.0967195376116026,13778944,5.141562509536743,9.36014165878296
28.873,30.948485726281923,26.79751427371808,20.842,23.23350914696139,18.45049085303861,0.1298177240673491,2.12695055603981,0.14246077903139337,0.11717466910330482,2.1569430531170672,2.096958058962553,13942784,5.1248680591583256,9.447770595550537
29.287,31.058175033699378,27.51582496630062,19.863999999999997,22.365260482236906,17.36273951776309,0.1298177240673491,2.116699331998825,0.14246077903139337,0.11717466910330482,2.1605746934803682,2.0728239705172817,14106624,5.102906370162964,9.565806198120118
29.028,31.364132701710243,26.691867298289754,19.934,22.36972248008676,17.49827751991324,0.12842265985709667,2.122403460741043,0.14156481002696386,0.11528050968722947,2.1825649885562215,2.0622419329258643,14270464,5.422000360488892,9.49120807647705
29.226999999999997,31.631242292282536,26.822757707717457,20.154000000000003,22.761194660933477,17.54680533906653,0.12842265985709667,2.1194575279951096,0.14156481002696386,0.11528050968722947,2.167875013403583,2.071040042586636,14434304,5.385714912414551,9.632523441314698
28.588,30.585782770973864,26.590217229026138,20.377,23.54164231786153,17.212357682138467,0.12842265985709667,2.12521733045578,0.14156481002696386,0.11528050968722947,2.159144936802616,2.0912897241089445,14598144,5.418660497665405,9.389284610748291
29.51,30.886517344605583,28.13348265539442,21.304,24.137821448150888,18.47017855184911,0.13238145148576824,2.1603134274482727,0.14419795064870983,0.12056495232282666,2.1909167069760134,2.129710147920532,14761984,5.682645273208618,9.57042875289917
29.191999999999997,30.68429889767432,27.699701102325673,20.849,22.78639748115868,18.91160251884132,0.13238145148576824,2.1430612176656725,0.14419795064870983,0.12056495232282666,2.184926857957962,2.101195577373383,14925824,5.666394424438477,9.538342475891113
29.005000000000006,30.527919892837446,27.482080107162567,20.35,21.941797725843333,18.75820227415667,0.13238145148576824,2.139921119809151,0.14419795064870983,0.12056495232282666,2.1886900151296094,2.091152224488692,15089664,5.646867799758911,9.483778095245361
28.731,30.560641768215845,26.901358231784158,19.839000000000002,21.219923241892904,18.4580767581071,0.13487184376329725,2.14746555685997,0.1436039755196948,0.1261397120068997,2.1786976191910394,2.1162334945289007,15253504,5.833454322814942,9.392102241516113
29.982,31.275288830849473,28.688711169150526,21.117,23.523283649115374,18.710716350884628,0.13487184376329725,2.1440963625907896,0.1436039755196948,0.1261397120068997,2.175822136338663,2.112370588842916,15417344,5.878935956954956,9.781168937683105
29.29,30.803532292354543,27.776467707645455,20.144,22.339314100533223,17.948685899466774,0.13487184376329725,2.1402721464633943,0.1436039755196948,0.1261397120068997,2.1635462005195927,2.116998092407196,15581184,5.858953952789307,9.576798725128175
28.24,29.820892153184396,26.6591078468156,20.941000000000003,23.144372188260533,18.737627811739472,0.14061855349949226,2.158948263525963,0.1511453438408093,0.13009176315817522,2.195249776260937,2.122646750790989,15745024,6.210729360580444,9.317065334320068
28.611999999999995,30.588809550766076,26.635190449233914,21.440999999999995,23.999704555043426,18.882295444956565,0.14061855349949226,2.1412868052721024,0.1511453438408093,0.13009176315817522,2.182932849813612,2.0996407607305927,15908864,6.070847797393799,9.272252941131592
29.926,31.575316221953813,28.276683778046184,21.055999999999994,23.45477135217177,18.65722864782822,0.14061855349949226,2.138844349980354,0.1511453438408093,0.13009176315817522,2.1903573489154686,2.08733135104524,16072704,6.092932796478271,9.719089031219482
30.135,32.311590223262066,27.958409776737938,21.331000000000003,23.20881495360965,19.453185046390356,0.14061855349949226,2.1398610562086104,0.1511453438408093,0.13009176315817522,2.1779131697801937,2.1018089426370272,16236544,6.1402966499328615,9.777917575836181
29.526999999999997,31.60098191891829,27.453018081081705,21.741,24.128016757377292,19.353983242622707,0.13640485913565498,2.1489832550287247,0.15064446596908643,0.12216525230222354,2.175372894465154,2.1225936155922955,16400384,6.241015815734864,9.610334491729736
30.155999999999995,31.415969840908897,28.896030159091094,21.84,23.88321315579163,19.79678684420837,0.13640485913565498,2.114228442311287,0.15064446596908643,0.12216525230222354,2.1433806209921937,2.08507626363038,16564224,6.208165407180786,9.825563335418702
30.603,32.127434649304455,29.078565350695545,21.984,24.492019936124912,19.47598006387509,0.13640485913565498,2.1238336741924284,0.15064446596908643,0.12216525230222354,2.166437230217359,2.0812301181674977,16728064,6.264403676986694,9.940753078460693
30.203000000000003,32.06939786755129,28.336602132448714,21.213,23.55698826788873,18.86901173211127,0.13315909213609597,2.1300906419754027,0.14574867734386124,0.12056950692833071,2.1703701293472744,2.089811154603531,16891904,6.5311483383178714,9.80595064163208
29.924999999999994,31.42066874674842,28.42933125325157,22.651999999999997,24.212722909423704,21.09127709057629,0.13315909213609597,2.128763163089752,0.14574867734386124,0.12056950692833071,2.17029045303271,2.087235873146794,17055744,6.486604404449463,9.711629581451415
31.301,32.53458380339562,30.06741619660438,22.691000000000003,24.732599617946676,20.64940038205333,0.13315909213609597,2.1402566134929657,0.14574867734386124,0.12056950692833071,2.19650991243821,2.0840033145477213,17219584,6.455897474288941,10.059364128112794
30.380000000000003,31.841861826575965,28.91813817342404,22.531,25.238661167871637,19.82333883212836,0.13160100275466288,2.1451867893338203,0.1487458508989259,0.11445615461039987,2.200681170320869,2.089692408346772,17383424,6.750368595123291,9.807211303710938
30.625999999999998,32.43005764874629,28.821942351253707,22.705000000000002,24.509567815295398,20.900432184704606,0.13160100275466288,2.134085553884506,0.1487458508989259,0.11445615461039987,2.1757636942454037,2.0924074135236084,17547264,6.831728839874268,9.902752780914307
30.471000000000004,33.21750851081878,27.724491489181222,22.594,24.118776704963715,21.069223295036288,0.13160100275466288,2.1417160749435427,0.1487458508989259,0.11445615461039987,2.1834914094290716,2.0999407404580137,17711104,6.760229063034058,9.875926971435547
29.96,31.98519134898409,27.93480865101591,22.471,25.18500239498789,19.75699760501211,0.1326513363885169,2.145592987537384,0.14693284493062708,0.1183698278464067,2.1804099472835934,2.1107760277911747,17874944,6.814248371124267,9.679169940948487
31.274,33.02007674516328,29.527923254836722,22.377999999999997,24.816593036978492,19.9394069630215,0.1326513363885169,2.144496113061905,0.14693284493062708,0.1183698278464067,2.1778637961197997,2.11112843000401,18038784,6.96918044090271,10.077712535858154
31.958999999999996,33.84382068112592,30.07417931887407,23.819,26.95200638365133,20.685993616348668,0.1326513363885169,2.1176129594445228,0.14693284493062708,0.1183698278464067,2.1759133169443743,2.0593126019446713,18202624,7.051762247085572,10.31292371749878
30.822999999999997,32.50239304512076,29.143606954879232,22.304999999999996,24.776437840610193,19.8335621593898,0.12579676146715424,2.137160140275955,0.1406155824810333,0.11097794045327516,2.197169716187245,2.077150564364665,18366464,7.2391680717468265,9.979153633117676
30.898000000000003,32.11724402807641,29.67875597192359,22.284,25.537251296779882,19.030748703220116,0.12579676146715424,2.1374584674835204,0.1406155824810333,0.11097794045327516,2.183499712540004,2.0914172224270366,18530304,7.247913217544555,10.00769853591919
31.956,34.647093458057526,29.264906541942477,22.961000000000002,25.548548840118773,20.37345115988123,0.12579676146715424,2.1431217014789583,0.1406155824810333,0.11097794045327516,2.182105738967241,2.1041376639906755,18694144,7.328836917877197,10.252126121520996
31.641999999999996,33.5604723088958,29.72352769110419,22.47,24.4822425301141,20.457757469885898,0.12579676146715424,2.15421002805233,0.1406155824810333,0.11097794045327516,2.185654437153283,2.1227656189513775,18857984,7.341074800491333,10.114946746826172
31.688,33.148416378982375,30.227583621017622,22.637000000000004,24.331066409560147,20.94293359043986,0.13278929060246197,2.143196997046471,0.14933707035395588,0.11624151085096808,2.195494089034489,2.0908999050584525,19021824,7.472138833999634,10.1877272605896
31.383000000000003,33.568699201628625,29.19730079837138,21.85,23.618620931686607,20.081379068313396,0.13278929060246197,2.155110517144203,0.14933707035395588,0.11624151085096808,2.2009537826107213,2.109267251677685,19185664,7.340487098693847,9.968033695220948
30.926000000000005,32.70384251271029,29.148157487289726,21.942,23.239927578873335,20.644072421126666,0.13278929060246197,2.1616134256124497,0.14933707035395588,0.11624151085096808,2.2019885113711197,2.1212383398537797,19349504,7.339807748794556,9.973144054412842
31.488000000000007,33.16409546267509,29.811904537324924,23.502,25.875793588330712,21.128206411669286,0.130694458902811,2.177636149525642,0.14644460162086212,0.1149443161847599,2.2188593027760337,2.1364129962752507,19513344,7.643973970413208,10.12925910949707
31.372999999999998,33.58813904755435,29.157860952445645,21.904,23.442403068119667,20.365596931880333,0.130694458902811,2.164582762122154,0.14644460162086212,0.1149443161847599,2.203865326941855,2.1253001973024532,19677184,7.593909883499146,10.069481372833252
31.631999999999998,32.657258991669906,30.606741008330086,22.253999999999998,23.498517577216166,21.00948242278383,0.130694458902811,2.1551014482975006,0.14644460162086212,0.1149443161847599,2.1902707981494216,2.1199320984455796,19841024,7.67667031288147,10.191808319091797
31.217000000000002,32.89065498236644,29.543345017633563,22.096999999999998,24.102263324354183,20.091736675645812,0.13782235640783252,2.1733530521392823,0.1555756767913346,0.12006903602433046,2.2063035750735014,2.1404025292050632,20004864,7.829103803634643,9.998793125152588
32.196999999999996,33.89992718575986,30.494072814240134,23.783,26.003347044945905,21.562652955054098,0.13782235640783252,2.1551726520061494,0.1555756767913346,0.12006903602433046,2.187711667340551,2.1226336366717478,20168704,7.885283946990967,10.315423107147216
31.42300000000001,32.63329789721375,30.212702102786267,22.296999999999997,24.077045224144598,20.516954775855396,0.13782235640783252,2.151534819602966,0.1555756767913346,0.12006903602433046,2.1910085341497787,2.1120611050561537,20332544,7.863365221023559,10.196797180175782
30.741000000000003,32.69919534265609,28.782804657343913,21.155,23.83277986399181,18.477220136008192,0.13533687129408153,2.144967809319496,0.14665562706270713,0.12401811552545594,2.1849724745594066,2.1049631440795857,20496384,8.058605670928955,9.9180269241333
31.020000000000003,33.13691757043112,28.903082429568883,22.412,24.525583686538102,20.298416313461896,0.13533687129408153,2.173162344098091,0.14665562706270713,0.12401811552545594,2.216898845346563,2.129425842849619,20660224,8.07903985977173,9.918912506103515
32.05,32.851373820385966,31.248626179614032,23.867,25.99615499670644,21.73784500329356,0.13533687129408153,2.158441758155823,0.14665562706270713,0.12401811552545594,2.2038271512661147,2.113056365045531,20824064,8.043560695648193,10.115319538116456
31.097,33.15773312197383,29.036266878026172,22.691000000000003,25.56388861601003,19.818111383989976,0.13529253036670824,2.1841935992240904,0.15282874485929993,0.11775631587411654,2.2326895025908793,2.1356976958573015,20987904,8.180957365036011,9.925835418701173
32.188,33.79980519914784,30.576194800852164,23.069,25.11236218032927,21.025637819670727,0.13529253036670824,2.157164767384529,0.15282874485929993,0.11775631587411654,2.1873471529650823,2.126982381803976,21151744,8.230843544006348,10.29447135925293
31.796999999999997,32.647729686798336,30.94627031320166,23.398999999999997,25.152473410120606,21.64552658987939,0.13529253036670824,2.153386777639389,0.15282874485929993,0.11775631587411654,2.1913585189753917,2.1154150363033866,21315584,8.14992151260376,10.207309341430664
31.893,33.35676944905952,30.429230550940485,22.957,25.240966068049175,20.673033931950826,0.13529253036670824,2.1513017237186434,0.15282874485929993,0.11775631587411654,2.1766493913830756,2.125954056054211,21479424,8.034823656082153,10.124616050720215
32.526,34.39223256857231,30.659767431427692,22.419999999999998,24.742679487144102,20.097320512855894,0.12946356990760247,2.1710378408432005,0.14664310107376147,0.11228403874144346,2.210448972890495,2.131626708795906,21643264,8.513540363311767,10.413774490356445
30.631000000000007,32.27155752718398,28.99044247281603,23.133,24.246122185566346,22.019877814433652,0.12946356990760247,2.1754796504974365,0.14664310107376147,0.11228403874144346,2.208000811204997,2.142958489789876,21807104,8.319098234176636,9.845279026031495
31.933999999999997,33.840143751137354,30.02785624886264,22.193000000000005,24.712389013233174,19.673610986766835,0.12946356990760247,2.1841122686862944,0.14664310107376147,0.11228403874144346,2.220204535748005,2.148020001624584,21970944,8.578867483139039,10.225821685791015
31.621999999999996,33.63726077717004,29.606739222829955,22.423,25.37492496517103,19.471075034828967,0.14029508746692346,2.190040960907936,0.15730469295960262,0.12328548197424431,2.222518399154268,2.1575635226616043,22134784,8.583051013946534,10.096888828277589
32.153000000000006,33.64587005462633,30.660129945373683,22.42,24.59464020012507,20.245359799874933,0.14029508746692346,2.1780871540307998,0.15730469295960262,0.12328548197424431,2.213082631255634,2.1430916768059656,22298624,8.663949775695801,10.331075668334961
31.933,33.296143792855325,30.569856207144674,21.066000000000003,23.232112647116953,18.899887352883052,0.14029508746692346,2.189935901761055,0.15730469295960262,0.12328548197424431,2.2217155868361163,2.1581562166859936,22462464,8.708363914489746,10.28744421005249
30.959999999999997,32.3461529497137,29.573847050286293,23.976,25.615702412024817,22.33629758797518,0.13826577826791125,2.1790185451507567,0.15592290509778237,0.12060865143804013,2.210209283283714,2.147827807017799,22626304,8.786883449554443,9.970804977416993
32.464,33.4495881492794,31.478411850720597,23.727,26.456567914524204,20.997432085475797,0.13826577826791125,2.179481330513954,0.15592290509778237,0.12060865143804013,2.206521984861226,2.152440676166682,22790144,8.780499362945557,10.376004695892334
31.901000000000003,33.25696054514872,30.54503945485129,23.344,25.392532157423943,21.29546784257606,0.13826577826791125,2.167400461435318,0.15592290509778237,0.12060865143804013,2.1985892029956244,2.136211719875012,22953984,8.736541271209717,10.170571231842041
31.398000000000003,32.89574363627425,29.90025636372576,22.038,23.8294061516027,20.2465938483973,0.132433293602844,2.167591267824173,0.14878273121546187,0.11608385599022612,2.2115599620606914,2.1236225735876544,23117824,8.943651676177979,10.06809730529785
31.845000000000006,34.25236889570336,29.43763110429665,23.508999999999997,26.164610852515853,20.85338914748414,0.132433293602844,2.150836396217346,0.14878273121546187,0.11608385599022612,2.1980024156593343,2.1036703767753577,23281664,8.996254920959473,10.224422836303711
32.150999999999996,33.82604298452308,30.475957015476915,23.964,26.477587873936375,21.450412126063622,0.132433293602844,2.1576142102479934,0.14878273121546187,0.11608385599022612,2.197857260389332,2.117371160106655,23445504,8.933769035339356,10.295682621002197
32.421,34.07973717025935,30.76226282974065,23.873,26.04822895346674,21.697771046533262,0.12809339196146535,2.1592374831438064,0.14250235670667197,0.11368442721625872,2.192609082468835,2.125865883818778,23609344,9.051286792755127,10.289495754241944
32.403000000000006,33.8004694987727,31.005530501227312,23.992,25.476606345129916,22.507393654870086,0.12809339196146535,2.1602899581193924,0.14250235670667197,0.11368442721625872,2.217368012721681,2.1032119035171037,23773184,9.089166450500489,10.308427143096925
32.556000000000004,34.64317608265331,30.468823917346697,21.722,24.595571993182006,18.848428006817997,0.12809339196146535,2.157642298936844,0.14250235670667197,0.11368442721625872,2.2067388475641256,2.108545750309562,23937024,9.063439750671387,10.40542287826538
33.171,34.920568232450506,31.42143176754949,23.565000000000005,25.26688865675755,21.86311134324246,0.12809339196146535,2.1838221073150637,0.14250235670667197,0.11368442721625872,2.2212797156660318,2.1463644989640955,24100864,9.035474586486817,10.57397289276123
31.72,33.52731845561318,29.91268154438682,23.467999999999996,25.214120270771744,21.72187972922825,0.13257808869481472,2.1916093617677688,0.15229699152096451,0.11285918586866492,2.231994466867615,2.1512242566679225,24264704,9.116709804534912,10.077715969085693
31.934999999999995,33.913172136089266,29.95682786391072,23.586,26.669128930161694,20.502871069838303,0.13257808869481472,2.2039802402257918,0.15229699152096451,0.11285918586866492,2.2336115066564424,2.174348973795141,24428544,9.118162918090821,10.114482498168945
32.384,34.44139738504743,30.32660261495257,23.689,25.297281380853487,22.080718619146513,0.13257808869481472,2.203316590189934,0.15229699152096451,0.11285918586866492,2.2399331728135374,2.1667000075663303,24592384,9.138366222381592,10.15842809677124
32.2,33.61648155653366,30.78351844346635,23.068,24.4204925138425,21.715507486157502,0.13499071208495173,2.2113969296216966,0.1509167695631854,0.11906465460671807,2.250642125582143,2.1721517336612504,24756224,9.393449020385741,10.230370330810548
32.515,33.978538520162694,31.05146147983731,23.424,24.887647498546013,21.960352501453986,0.13499071208495173,2.1996738255023955,0.1509167695631854,0.11906465460671807,2.231934469358686,2.167413181646105,24920064,9.336854076385498,10.362696266174316


==> data/progress-bigfish-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.9200000000000002,1.0895877354056007,0.7504122645943996,0.907,1.055932870784122,0.7580671292158779,1.0739658791571856,2.7070381313562395,1.818317038820153,0.32961471949421806,2.7075641928124554,2.7065120699000236,16384,0.6051177248358727,1.512723982334137
0.9440000000000002,1.079661343056893,0.8083386569431072,0.7889999999999999,0.8945888251663024,0.6834111748336974,0.16925820941105485,2.7034597009420396,0.19914182290688517,0.13937459591522453,2.710130563482146,2.696788838401933,180224,1.256635808944702,1.4205563545227051
0.9640000000000001,1.0776837719289785,0.8503162280710216,0.9269999999999999,1.0680709041581573,0.7859290958418427,0.17613466922193766,2.7056330144405365,0.1907511453264361,0.1615181931174392,2.708643207464438,2.702622821416635,344064,1.470014750957489,1.4294591665267944
0.9639999999999999,1.0855894732285651,0.8424105267714346,0.8729999999999999,0.9852541758688735,0.7607458241311262,0.16042806459590792,2.7041460454463957,0.1797231781636616,0.14113295102815424,2.7098521806171676,2.698439910275624,507904,1.3993093371391296,1.440213716030121
1.036,1.197752897964766,0.874247102035234,0.8799999999999999,0.9927829774389734,0.7672170225610264,0.1292487386614084,2.699577420949936,0.14578107523641007,0.11271640208640674,2.7092962136303065,2.6898586282695653,671744,1.4181592464447021,1.5463778734207154
1.119,1.2828566446623388,0.955143355337661,0.9780000000000001,1.1769371760129315,0.7790628239870688,0.12530153598636387,2.6905355960130692,0.13893055714526795,0.1116725148274598,2.7007078317120388,2.6803633603140997,835584,1.495520579814911,1.6486462354660034
1.6170000000000002,1.938249124512426,1.2957508754875744,1.408,1.6731339284210907,1.1428660715789092,0.16507250191643832,2.637044554948807,0.18346144952488305,0.1466835543079936,2.6598763375358296,2.614212772361784,999424,1.9769464135169983,2.2635814428329466
2.1229999999999998,2.416327462062453,1.8296725379375465,1.689,2.0495676080848084,1.3284323919151917,0.16485368218272922,2.596344444155693,0.19865231058653293,0.1310550537789255,2.6201649550561594,2.5725239332552263,1163264,2.070835554599762,2.7126850366592405
2.7560000000000002,3.246310105953365,2.2656898940466355,1.9959999999999998,2.3191160782133875,1.672883921786612,0.198901174031198,2.5612077862024307,0.23999716573377877,0.15780518232861723,2.590031190137705,2.5323843822671566,1327104,2.626189351081848,3.101034665107727
2.9589999999999996,3.393014976700113,2.524985023299886,2.592,3.0881814184348304,2.0958185815651698,0.21431199358776212,2.522310209274292,0.2548675317777305,0.1737564553977937,2.5553815897225785,2.489238828826006,1490944,2.860240936279297,3.0445804834365844
3.7659999999999996,4.671364015189471,2.860635984810529,3.02,3.657400972700858,2.382599027299142,0.17737708110362288,2.4771008670330046,0.19940046418461674,0.15535369802262902,2.503645939631446,2.450555794434563,1654784,2.653054189682007,3.4780954122543335
4.202,4.8803627348255505,3.5236372651744494,3.493,4.136957296720831,2.849042703279169,0.20555645311251283,2.4525427252054213,0.2546903805695525,0.15642252565547315,2.479967616110537,2.4251178343003055,1818624,2.9334736347198485,3.6514977693557737
5.223,5.94476242628721,4.50123757371279,3.817,4.554103113546538,3.0798968864534624,0.2229388078674674,2.4137566566467283,0.28033716080111065,0.16554045493382413,2.461687425934926,2.3658258873585307,1982464,3.4212409257888794,4.141880488395691
5.864,7.699653562086267,4.028346437913733,4.42,5.576217972529402,3.263782027470598,0.19025773378089067,2.3950292110443114,0.2364214089776523,0.14409405858412905,2.452278015343143,2.33778040674548,2146304,3.138461637496948,4.272700810432434
6.1160000000000005,7.210040218639151,5.0219597813608505,4.568,5.5267783894101905,3.6092216105898087,0.23537276014685626,2.3812412440776827,0.2786447140670836,0.19210080622662895,2.436011842847871,2.326470645307494,2310144,3.3387303590774535,4.352798509597778
6.772999999999999,8.048539493704526,5.497460506295472,5.6930000000000005,6.713921642438832,4.672078357561169,0.2724799009039998,2.3923256188631057,0.3480854444591642,0.19687435734883546,2.4338069894608054,2.350844248265406,2473984,3.6446541786193847,4.502397036552429
7.0600000000000005,8.738892492091141,5.38110750790886,5.231,6.282565024142587,4.179434975857412,0.206124884262681,2.3839802384376525,0.24136256878845141,0.17088719973691058,2.4156016590849902,2.3523588177903147,2637824,3.4232715606689452,4.539506721496582
7.162999999999999,8.378228785044199,5.9477712149558,5.828,6.933321672636523,4.722678327363478,0.27336156703531744,2.374950039386749,0.3083201391317969,0.238402994938838,2.4159909738498833,2.333909104923615,2801664,3.650071930885315,4.516688656806946
7.9,9.39108014539796,6.408919854602041,5.93,7.271469343667606,4.588530656332393,0.2692547434940934,2.373466286063194,0.31596239597449827,0.22254709101368852,2.4005793149155554,2.3463532572108328,2965504,4.108913469314575,4.772349214553833
9.029,10.601103368102747,7.456896631897253,7.2379999999999995,8.41676036580808,6.059239634191918,0.3003986429423094,2.3533015578985212,0.35971888813879144,0.24107839774582737,2.388054100333729,2.3185490154633137,3129344,4.298387050628662,5.153047227859497
9.08,10.466167378060817,7.693832621939183,6.149,7.083681229082942,5.214318770917058,0.27790391966700556,2.346050462126732,0.3271455658679163,0.2286622734660948,2.377497357247287,2.314603567006177,3293184,3.9874423027038572,5.062147378921509
9.751,11.204020646790678,8.297979353209321,6.5489999999999995,7.653150804917516,5.444849195082483,0.25857225637882947,2.3391628831624987,0.279183360592759,0.2379611521648999,2.3893178358912444,2.289007930433753,3457024,4.348733139038086,5.241523313522339
9.520999999999999,11.23323508899917,7.808764911000828,7.183999999999999,8.24909342313245,6.118906576867549,0.27927246205508705,2.343540632724762,0.3259073691328165,0.2326375549773576,2.3932517647008997,2.293829500748624,3620864,4.512914562225342,5.124220514297486
9.3,10.806638642807227,7.793361357192775,7.522,8.573920149060754,6.470079850939246,0.25944872871041297,2.357387161254883,0.2943072461932841,0.22459021122754183,2.406192159026191,2.3085821634835746,3784704,4.182144212722778,5.04293270111084
10.282,12.100800703760585,8.463199296239415,7.109,8.482480615079805,5.735519384920195,0.2756117904558778,2.3329381734132766,0.34648046791308346,0.20474311299867215,2.3817410957847294,2.284135251041824,3948544,4.376504611968994,5.356298351287842
11.014999999999999,13.153360353167818,8.87663964683218,7.759,9.492611548184886,6.025388451815114,0.28860566280782224,2.3399254381656647,0.3221383405615616,0.2550729850540829,2.377184004849519,2.30266687148181,4112384,4.8579483985900875,5.60427770614624
10.591,11.97681708749748,9.205182912502519,8.142999999999999,10.192800234169173,6.093199765830825,0.2719372358173132,2.342571222782135,0.3064499753142294,0.23742449632039703,2.376050644489061,2.309091801075209,4276224,4.635006928443909,5.353608751296997
11.242999999999999,13.532659581684577,8.95334041831542,7.638,9.020908529151512,6.2550914708484875,0.27291620094329117,2.327844110131264,0.3103624441628373,0.23546995772374504,2.352015813612006,2.303672406650522,4440064,4.709529781341553,5.623284769058228
10.758000000000001,11.67011622066489,9.845883779335113,8.283999999999999,10.111042418774122,6.4569575812258755,0.2710602216422558,2.3220570743083955,0.30909106875869913,0.23302937452581246,2.343610993322247,2.300503155294544,4603904,4.870934700965881,5.367832469940185
12.642,15.098655449997008,10.185344550002991,8.737,11.377712214536071,6.096287785463929,0.2475542619824409,2.314374569058418,0.3072686873080509,0.1878398366568309,2.3472132774022096,2.2815358607146266,4767744,4.771578168869018,6.042358493804931
12.717,15.281687310375283,10.152312689624718,8.867,10.010136474792052,7.723863525207949,0.2598888473585248,2.3099263489246367,0.29095247380322037,0.22882522091382926,2.347588898663493,2.2722637991857804,4931584,5.149863529205322,6.077327060699463
12.146999999999998,13.765845576329006,10.52815442367099,8.948,10.902547517969312,6.993452482030688,0.27733413800597184,2.297548696398735,0.31891352983296295,0.23575474617898073,2.330186657832585,2.264910734964885,5095424,5.266979169845581,5.897409105300904
11.861,13.528629755071552,10.193370244928449,9.153,10.487706334741842,7.818293665258159,0.27562920469790697,2.311470106244087,0.31866590699380204,0.23259250240201187,2.340194884935629,2.2827453275525453,5259264,5.094142818450928,5.637187051773071
13.344,15.302786358947804,11.385213641052195,9.286,11.665294853522783,6.906705146477217,0.26709687169641255,2.2990857899188994,0.3089864902873731,0.22520725310545203,2.350346549805191,2.2478250300326077,5423104,5.297867488861084,6.139875364303589
14.318999999999997,16.32054165582433,12.317458344175666,9.733,11.00660158605429,8.459398413945712,0.2592051185667515,2.2822761118412016,0.3063469317627945,0.21206330537070847,2.3151017816313986,2.2494504420510046,5586944,5.5107814311981205,6.510512495040894
14.113,16.84133667277336,11.38466332722664,9.763,11.485341719868622,8.040658280131378,0.2885515607893467,2.2846692532300947,0.32945042658054047,0.24765269499815293,2.3122550153527253,2.257083491107464,5750784,5.865323543548584,6.449945449829102
14.931000000000001,16.45693217411522,13.405067825884782,10.908999999999999,12.437040902593905,9.380959097406093,0.2562365094199776,2.2904807686805726,0.3023630769325939,0.21010994190736135,2.3240549196595306,2.2569066177016146,5914624,5.7714073181152346,6.803173017501831
14.672,16.34568336312458,12.99831663687542,10.361,12.506863229565203,8.215136770434798,0.2627637224271894,2.2922535806894304,0.30073830131336254,0.2247891435410162,2.3282486897693304,2.2562584716095304,6078464,5.616443777084351,6.458109998703003
14.729999999999999,16.754257888708846,12.705742111291151,10.047,12.369059646090083,7.724940353909918,0.2862095294520259,2.2869479805231094,0.3219594535992993,0.2504596053047525,2.3203778775998827,2.253518083446336,6242304,6.069094944000244,6.659972858428955
14.938999999999998,17.33690929770081,12.541090702299186,10.649000000000001,12.933904593194212,8.36409540680579,0.24114375915378333,2.2835489332675936,0.27648583908157004,0.20580167922599663,2.330597091354905,2.236500775180282,6406144,5.896068668365478,6.621503019332886
14.919999999999998,16.60083907617594,13.239160923824054,10.581,12.02989233554464,9.13210766445536,0.26759389527142047,2.2872330278158186,0.30922462954291036,0.22596316099993058,2.31553258150546,2.2589334741261773,6569984,6.144865989685059,6.642212152481079
15.603999999999996,17.711900377152578,13.496099622847414,10.301,11.817854969995484,8.784145030004517,0.2850646112114191,2.27743704020977,0.3414955036231673,0.22863371879967095,2.3040371460960576,2.2508369343234826,6733824,6.262928485870361,6.858903312683106
15.067999999999998,17.67860835821844,12.457391641781555,10.649,13.160224601663497,8.137775398336501,0.26120284087955953,2.2702272683382034,0.32619593047906886,0.1962097512800502,2.3069582719892687,2.233496264687138,6897664,6.088779497146606,6.6232666015625
14.756000000000004,16.863857680205193,12.648142319794815,10.433999999999997,12.815962216325017,8.052037783674978,0.30141787268221376,2.2732347905635835,0.3745539023458906,0.22828184301853693,2.303328063742525,2.243141517384642,7061504,6.032437944412232,6.497555351257324
15.940999999999999,17.044126919261785,14.837873080738213,10.767,12.763557286931682,8.770442713068316,0.28565937951207154,2.2693360298871994,0.34016982685725616,0.2311489321668869,2.3099695662492556,2.228702493525143,7225344,6.403980255126953,6.932649850845337
16.756999999999998,19.085205532164203,14.428794467835795,11.248,13.79106429332803,8.704935706671968,0.3034929256886244,2.2901233822107314,0.3644343352868006,0.2425515160904482,2.3202679803718635,2.2599787840495993,7389184,6.314225339889527,7.147883319854737
15.569000000000003,18.02458323011052,13.113416769889486,10.947999999999999,13.158953640400448,8.73704635959955,0.27273597866296767,2.2723848044872286,0.32704297297251567,0.21842898435341968,2.2984346221592697,2.2463349868151874,7553024,6.3397022724151615,6.737760877609253
16.718,19.096771952079475,14.339228047920525,11.042,12.555306314002555,9.528693685997444,0.2733635729178786,2.2849981069564818,0.3372277062626806,0.2094994395730766,2.317533821296247,2.2524623926167164,7716864,6.498139095306397,7.1529004096984865
16.72,19.350710930528095,14.089289069471903,11.599,13.708404892380788,9.489595107619213,0.27101383022964,2.2798427253961564,0.3139957246602406,0.22803193579903938,2.3050927341860445,2.2545927166062683,7880704,6.555642747879029,7.1300445079803465
16.559000000000005,19.11360936348398,14.00439063651603,10.305000000000001,12.62971181009604,7.980288189903963,0.29090921469032766,2.2925850242376327,0.3413742753271752,0.2404441540534801,2.3082753936976097,2.2768946547776556,8044544,6.428852367401123,7.032224178314209
18.036,20.670996015177252,15.401003984822749,11.536999999999999,13.847199342048214,9.226800657951785,0.2357927853241563,2.280486598610878,0.2746734714966555,0.19691209915165708,2.2987513685609824,2.2622218286607736,8208384,6.77793927192688,7.598102474212647
17.869999999999997,20.27902469891863,15.460975301081366,11.992999999999999,14.639027399706963,9.346972600293034,0.27009556386619804,2.2794662028551103,0.3158901300527088,0.2243009976796873,2.2976573633785153,2.261275042331705,8372224,6.864232778549194,7.514305925369262
16.86,19.00593103337456,14.71406896662544,12.353999999999997,14.397908999931257,10.310091000068738,0.25155533365905286,2.3014243960380556,0.29346704950367947,0.20964361781442628,2.3229726931295893,2.279876098946522,8536064,6.656642055511474,7.0934349536895756
17.306,20.391836029344397,14.220163970655603,12.567,14.420575194050675,10.713424805949325,0.24514313824474812,2.295198252797127,0.3013809683332558,0.18890530815624046,2.3264496290133594,2.2639468765808943,8699904,6.856135511398316,7.234734106063843
17.34,19.57025559073394,15.109744409266058,12.352999999999998,13.935087544986052,10.770912455013944,0.2730996971949935,2.2780659288167953,0.33510691971638423,0.21109247467360276,2.314573004987111,2.2415588526464796,8863744,6.822918224334717,7.261491489410401
17.69,19.683479370347236,15.696520629652769,11.544999999999998,13.395752549640278,9.694247450359718,0.24967244369909167,2.296603184938431,0.29655906774656476,0.20278581965161857,2.322826224227675,2.2703801456491868,9027584,6.884635257720947,7.399616432189942
18.631,21.110134728085587,16.151865271914414,13.038,15.197207261936658,10.878792738063343,0.28226464688777925,2.295821750164032,0.32085746323869735,0.24367183053686117,2.3248307764203893,2.2668127239076745,9191424,6.691558742523194,7.642650461196899
18.021,19.959599752398624,16.082400247601377,13.317000000000002,14.975867384693547,11.658132615306457,0.30266612116247416,2.2940435498952865,0.37248644308205814,0.23284579924289014,2.321185339440001,2.266901760350572,9355264,7.0364631652832035,7.480086851119995
19.02,20.52668510313204,17.51331489686796,13.397,15.051509292811618,11.742490707188383,0.24325154088437553,2.2972235172986983,0.28407547121760474,0.20242761055114633,2.3245312804388982,2.2699157541584984,9519104,7.197113132476806,7.84173002243042
19.31,22.25399728260744,16.366002717392558,12.67,14.124908931857936,11.215091068142064,0.24222527947276826,2.281872680783272,0.32438494893550013,0.16006561001003639,2.3133785266081963,2.2503668349583474,9682944,7.1546101570129395,7.91138014793396
19.133,21.284325405418713,16.981674594581285,12.760000000000002,15.485828314476173,10.03417168552383,0.2465558247640729,2.2842954874038695,0.3203415580493088,0.17277009147883698,2.308488740323753,2.260102234483986,9846784,7.43273549079895,7.873613548278809
19.666999999999998,23.201309126264988,16.132690873735008,13.809000000000001,17.103196260091377,10.514803739908626,0.21661419924348588,2.2797525942325594,0.24341716670495336,0.1898112317820184,2.313855089572313,2.245650098892806,10010624,7.23857045173645,7.986337947845459
18.166999999999998,19.929504184392194,16.404495815607802,12.331999999999999,14.18575726566344,10.478242734336558,0.281741494871676,2.275855004787445,0.33969728562430923,0.22378570411904278,2.3122813101402233,2.239428699434667,10174464,7.037028503417969,7.47786922454834
19.552,22.044359524627215,17.059640475372785,13.665000000000001,15.41628095975489,11.913719040245113,0.27596511896699666,2.2689332604408263,0.32701719649201483,0.2249130414419785,2.3058976904993322,2.2319688303823204,10338304,7.07040491104126,7.885936689376831
18.42,21.459407837063004,15.380592162936999,13.507,15.265727096510428,11.748272903489571,0.2550856452435255,2.2887520849704743,0.31306139760474777,0.19710989288230324,2.3243702906252213,2.2531338793157274,10502144,7.271802139282227,7.523083162307739
19.133,21.496806464159025,16.769193535840973,13.556000000000001,15.989771558712938,11.122228441287064,0.24036295935511584,2.275562897324562,0.29478451148157536,0.1859414072286563,2.3059505695310407,2.2451752251180834,10665984,7.04383955001831,7.764220714569092
19.336999999999996,21.09998071458538,17.57401928541461,13.821000000000002,15.65578854367472,11.986211456325282,0.2528106030076742,2.2754109293222426,0.28417189864664905,0.2214493073686994,2.2981201903671127,2.2527016682773726,10829824,7.419628000259399,7.870305871963501
20.624000000000002,22.24641918134618,19.001580818653824,13.308000000000002,15.630338476622217,10.985661523377786,0.267430373840034,2.2844300359487533,0.29999331099170684,0.23486743668836113,2.3032116231049065,2.2656484487926,10993664,7.564601802825928,8.387063217163085
20.630000000000003,22.787484646527066,18.47251535347294,14.243000000000004,16.589887513282225,11.896112486717785,0.2519720230251551,2.278429901599884,0.3064375777832914,0.19750646826701876,2.3154607594995036,2.2413990437002647,11157504,7.636862182617188,8.289893674850465
20.468,22.25507470465003,18.68092529534997,13.537,15.366393615381885,11.707606384618117,0.2769058093428612,2.2733619153499602,0.3360260293957554,0.217785589289967,2.309060861268138,2.2376629694317827,11321344,7.737731695175171,8.26327567100525
20.915000000000003,23.09123643017022,18.738763569829786,13.777999999999997,16.051586593908397,11.504413406091597,0.27661211472004654,2.281669074296951,0.32308179193354175,0.2301424375065513,2.303653735108223,2.2596844134856795,11485184,7.682605218887329,8.327798080444335
20.095,22.354642670866347,17.83535732913365,13.562000000000001,15.648484124070922,11.47551587592908,0.24002107214182616,2.292714625597,0.3055970194445883,0.17444512483906405,2.331932029659052,2.253497221534948,11649024,7.480756425857544,8.070893335342408
21.462999999999997,23.236623691767786,19.68937630823221,14.170999999999998,16.24511402772364,12.096885972276354,0.2588521594181657,2.2877903878688812,0.3189109985632476,0.19879332027308377,2.3193251977343023,2.25625557800346,11812864,7.843116283416748,8.527591276168824
21.344,23.314275107694357,19.373724892305646,14.364,15.885822591500075,12.842177408499927,0.23948833979666234,2.2823919355869293,0.2988671857272199,0.1801094938661048,2.320837235427813,2.243946635746046,11976704,7.875339651107788,8.395625352859497
21.452000000000005,24.498239649141222,18.405760350858788,13.515,15.344006560950508,11.685993439049494,0.2740384565666318,2.3092902302742004,0.35643127134715435,0.19164564178610918,2.345335233127934,2.273245227420467,12140544,7.756842136383057,8.432119607925415
21.232999999999997,23.87530978501764,18.590690214982352,14.23,15.667845610627232,12.792154389372769,0.2435491591691971,2.301151788234711,0.2941642435271533,0.19293407481124086,2.3179376838287404,2.284365892640681,12304384,7.776933383941651,8.354427385330201
21.589,24.342523016065055,18.835476983934942,14.765,16.894451807390812,12.635548192609189,0.2433655360713601,2.297174635529518,0.29175268176536084,0.19497839037735937,2.3139808511837794,2.2803684198752565,12468224,8.00907826423645,8.516979837417603
21.599999999999998,23.92833846336824,19.271661536631754,13.935000000000002,17.12386264991141,10.746137350088595,0.22680533602833744,2.292971205711365,0.27597510470428716,0.17763556735238775,2.313056959240358,2.272885452182372,12632064,7.723391485214234,8.570245122909546
21.336,24.196843232335528,18.47515676766447,15.103,17.036618628375304,13.169381371624693,0.2315867818892002,2.2780452877283097,0.2726855822777589,0.19048798150064153,2.298670331606951,2.2574202438496687,12795904,7.764220285415649,8.446512365341187
21.402,23.7007857664428,19.103214233557203,14.252999999999997,16.882296674017596,11.6237033259824,0.2219728690572083,2.276133069396019,0.26894937349945164,0.17499636461496498,2.306866650879164,2.2453994879128736,12959744,7.869530725479126,8.504023265838622
22.405,25.63357321428522,19.17642678571478,14.994000000000003,17.576182023018518,12.411817976981487,0.269008176214993,2.2851881593465806,0.3042041465194756,0.2338122059105104,2.300029034942955,2.270347283750206,13123584,8.077786016464234,8.816012573242187
21.852,24.4370756275204,19.2669243724796,14.696000000000002,17.690669263875396,11.701330736124607,0.2550578982569277,2.2743742257356643,0.3271905480210059,0.18292524849284952,2.2974549875337966,2.251293463937532,13287424,8.031373977661133,8.662481784820557
22.934,26.339193680247867,19.528806319752135,14.591000000000003,17.05874978472292,12.123250215277086,0.23891171161085362,2.2718701511621475,0.3155286452833564,0.16229477793835084,2.2978866004724385,2.2458537018518565,13451264,8.285872554779052,8.952088689804077
23.02,25.403933723910963,20.636066276089036,15.544999999999998,18.385543081877124,12.704456918122872,0.2716127332299948,2.2644431203603745,0.32889336777819433,0.21433209868179523,2.2945370725370857,2.2343491681836634,13615104,8.440569400787354,9.061951160430908
21.775,25.21156878295779,18.338431217042206,15.024000000000001,16.992726491923143,13.055273508076858,0.22608446292579173,2.2709805250167845,0.2685352400149882,0.1836336858365953,2.295737485682696,2.246223564350873,13778944,8.197215032577514,8.572021770477296
22.185,23.84320535519579,20.52679464480421,14.854,16.391817934607346,13.316182065392654,0.2757850198075175,2.278745764493942,0.3306537354184437,0.2209163041965914,2.305496791585468,2.2519947374024163,13942784,8.155114269256591,8.704550647735596
22.621,24.71685042405225,20.525149575947747,15.11,16.97859840522248,13.241401594777518,0.24714034404605628,2.2700847148895265,0.30939502364169796,0.1848856644504146,2.29342558386385,2.2467438459152027,14106624,8.25502643585205,8.783929347991943
22.841,25.286961774026732,20.39503822597327,15.904000000000002,17.81945399318282,13.988546006817185,0.2218306992202997,2.2629166781902312,0.2854094671131141,0.15825193132748527,2.302454416790079,2.2233789395903836,14270464,8.599934434890747,8.91637020111084
22.599,25.89005590958282,19.30794409041718,15.735000000000003,18.311514117950843,13.158485882049161,0.2101092624478042,2.2670740664005278,0.25486447381293315,0.16535405108267523,2.318629233913603,2.2155188988874523,14434304,8.401149129867553,8.792684030532836
22.784999999999997,26.045976080869035,19.524023919130958,15.083000000000002,17.40093464101126,12.76506535898874,0.25734296925365924,2.25328648686409,0.31238652144785206,0.20229941705946644,2.293303120050874,2.213269853677306,14598144,8.57583236694336,8.934764385223389
23.629,25.208971202269208,22.049028797730795,14.913,16.86749251725352,12.95850748274648,0.2574251357465982,2.2535137861967085,0.33500185967597107,0.17984841181722533,2.2853967679186256,2.2216308044747914,14761984,8.71982307434082,9.180300569534301
22.526,25.261957602010675,19.790042397989325,14.665000000000001,16.178448049983878,13.151551950016124,0.24405181650072333,2.2486605256795884,0.30330431704952854,0.1847993159519181,2.2790469997013734,2.2182740516578034,14925824,8.70846176147461,8.817947053909302
23.459999999999997,25.4133202502406,21.506679749759396,15.233999999999998,17.26136873804446,13.206631261955534,0.24028289392590524,2.2483206659555437,0.3012525071485346,0.1793132807032759,2.2712787735126834,2.225362558398404,15089664,8.539538431167603,9.06489667892456
23.334,25.895773604360855,20.772226395639144,15.254999999999999,17.255021249887108,13.254978750112889,0.23477132562547917,2.2620762914419172,0.29095086946971793,0.1785917817812404,2.290411965270624,2.2337406176132104,15253504,8.705943918228149,9.031303691864014
23.362000000000002,25.929422053344563,20.79457794665544,15.886000000000001,17.409825449321545,14.362174550678459,0.24254661239683628,2.2582856565713882,0.2893292808980045,0.19576394389566804,2.289381605477469,2.2271897076653073,15417344,8.743102073669434,9.043287658691407
24.387999999999998,26.714799518652175,22.06120048134782,15.77,18.206706794015233,13.333293205984766,0.3015695154666901,2.2723878800868986,0.3785028471890812,0.22463618374429892,2.305818443746866,2.2389573164269314,15581184,8.996239471435548,9.42502737045288
22.198,24.258295124490665,20.137704875509336,15.935999999999996,18.49750424555572,13.374495754444272,0.23067960292100906,2.286231780052185,0.2712399679145334,0.19011923792748467,2.3223771249176552,2.2500864351867147,15745024,8.666160917282104,8.628661060333252
23.81,26.642850154879355,20.977149845120643,16.27,18.481013342338755,14.058986657661242,0.24838634487241507,2.2746172517538072,0.3072436028516187,0.1895290868932114,2.300297698447642,2.2489368050599725,15908864,8.812375020980834,9.117346620559692
24.103,26.525771347032155,21.68022865296785,15.85,18.604944645541902,13.095055354458097,0.22006995556876063,2.285190683603287,0.253931222094812,0.18620868904270924,2.318651865495911,2.251729501710663,16072704,8.854532384872437,9.203084945678711
24.357000000000003,26.758387307370473,21.955612692629533,16.894,19.94806024825968,13.839939751740316,0.216716865170747,2.279467359185219,0.26765915392840256,0.16577457641309146,2.311601427234727,2.2473332911357105,16236544,9.076209259033202,9.336866092681884
24.333000000000002,28.207137452388597,20.458862547611407,16.131999999999998,18.68094801830088,13.583051981699114,0.24561720443889495,2.287892606854439,0.30531733679175505,0.18591707208603486,2.3245973621147265,2.2511878515941515,16400384,8.90155668258667,9.279816341400146
24.587,26.986470983362793,22.187529016637207,16.192,19.196246328116256,13.187753671883746,0.23671035058796405,2.26767974793911,0.2875585910265631,0.185862110149365,2.293535118576402,2.241824377301818,16564224,8.663089895248413,9.342057418823241
25.544,27.814516240858012,23.27348375914199,15.855,18.31016700042991,13.39983299957009,0.234597297757864,2.2668037593364714,0.30167357926490335,0.16752101625082466,2.2994849062633307,2.234122612409612,16728064,8.91615195274353,9.755495262145995
24.500999999999998,27.610850317941363,21.391149682058632,16.561,19.822228142893408,13.29977185710659,0.23177683912217611,2.2710715502500536,0.28192089747439975,0.18163278076995248,2.2970921642109228,2.2450509362891844,16891904,9.050524997711182,9.386821937561034
24.412,26.669085731646007,22.15491426835399,16.659999999999997,18.954598004008542,14.365401995991451,0.2761253190226853,2.269504043459892,0.36075030184360074,0.19150033620176982,2.2939033032348,2.245104783684984,17055744,9.061659908294677,9.422915887832641
25.432000000000002,28.013099765603805,22.8509002343962,17.358,19.99514542640333,14.72085457359667,0.25736777754500506,2.2652596950531008,0.33194616685881495,0.18278938823119514,2.2931338764721034,2.237385513634098,17219584,9.194363212585449,9.701140308380127
24.072999999999997,26.592309627655954,21.55369037234404,16.232000000000003,18.503430386342494,13.960569613657512,0.2214796589687466,2.272653177380562,0.2670024042221692,0.17595691371532401,2.308376340876402,2.2369300138847215,17383424,9.05872392654419,9.238605451583862
25.448,28.14811407166438,22.74788592833562,17.044,19.876120053952516,14.211879946047485,0.2787544561550021,2.2577819377183914,0.37281461591462806,0.18469429639537616,2.2889719717064674,2.2265919037303155,17547264,9.172465419769287,9.64550552368164
25.091,27.754559460571514,22.42744053942849,16.726999999999997,18.36490750654608,15.089092493453915,0.26599449962377547,2.255970761179924,0.3294839291283642,0.20250507011918673,2.2937557239953237,2.2181857983645243,17711104,8.965351772308349,9.494583177566529
23.749000000000002,26.139403522420434,21.35859647757957,16.389999999999997,18.95427377633512,13.825726223664873,0.23787143491208554,2.2713251620531083,0.2747911059949111,0.20095176382926003,2.3047810099290507,2.237869314177166,17874944,8.927948570251464,9.07400827407837
24.857999999999997,26.308688112586573,23.40731188741342,15.731,17.78551916515763,13.676480834842371,0.24135651234537364,2.271790087223053,0.28444697957379395,0.1982660451169533,2.294454451512804,2.249125722933302,18038784,9.2353120803833,9.414126110076904
25.019000000000002,28.035811064684033,22.00218893531597,16.696999999999996,19.00360378045298,14.39039621954701,0.2156246359460056,2.26994149684906,0.25199397096603104,0.17925530092598013,2.29981687328818,2.24006612040994,18202624,9.148023319244384,9.470775890350343
24.458999999999996,27.622214978467316,21.295785021532676,16.654,19.96385256469227,13.344147435307729,0.2102196156047284,2.2809850573539734,0.27813363295942906,0.14230559825002775,2.312088790368478,2.249881324339469,18366464,9.063568782806396,9.197519016265868
25.688,28.224804288864238,23.15119571113576,16.147,18.031478973085132,14.262521026914865,0.20336562264710661,2.276041778922081,0.24429098021023732,0.1624402650839759,2.296301191868822,2.2557823659753398,18530304,9.220233726501466,9.691168594360352
25.159,27.099991756808873,23.218008243191125,16.296000000000003,18.33183987582521,14.260160124174794,0.23313884548842906,2.275911295413971,0.29349442770747225,0.17278326326938587,2.3020433768081023,2.2497792140198394,18694144,9.312318515777587,9.48785924911499
25.255000000000003,28.34208681445793,22.167913185542076,16.345,18.1876624758756,14.502337524124398,0.19415371334180237,2.2652410537004473,0.25707662700663203,0.1312307996769727,2.296939387243904,2.2335427201569904,18857984,9.267778682708741,9.491363525390625
25.464000000000002,28.421175003275934,22.50682499672407,16.567999999999998,19.519934281111283,13.616065718888713,0.2035140748135745,2.274171897768974,0.26913059528430777,0.13789755434284123,2.3123241540297172,2.236019641508231,19021824,9.50213451385498,9.674312782287597
26.619999999999997,28.7341996121464,24.505800387853593,15.798999999999998,18.665982560114376,12.93201743988562,0.22670165374875065,2.265884703397751,0.2922963208281739,0.16110698666932738,2.2888520984163216,2.2429173083791802,19185664,9.423794364929199,9.930887413024902
25.647000000000002,28.633007535154594,22.66099246484541,16.931,19.38806918909501,14.473930810904992,0.1966796801425516,2.2637507528066636,0.23633149954958402,0.1570278607355192,2.2934011124122726,2.2341003932010546,19349504,9.20595850944519,9.623280715942382
26.48,29.148760011690822,23.81123998830918,18.308999999999997,20.51151878539094,16.106481214609055,0.23741106968373055,2.2564577132463457,0.30084376778218425,0.17397837158527688,2.2899211630721936,2.2229942634204978,19513344,9.564813995361328,9.905724811553956
26.494999999999997,28.409524745204404,24.58047525479559,17.904,20.59158702184692,15.21641297815308,0.22572710644453758,2.2417129248380663,0.2839942664602468,0.1674599464288284,2.2743742258551607,2.209051623820972,19677184,9.291076850891113,9.86898593902588
25.971999999999998,28.2963011853028,23.647698814697197,17.142999999999997,19.057842291156113,15.228157708843883,0.2505331399850547,2.2418990194797517,0.321262029612342,0.17980425035776743,2.263403676774249,2.2203943621852544,19841024,9.411572170257568,9.681454849243163
25.803000000000004,28.16836699055348,23.43763300944653,17.177,19.58720351837765,14.76679648162235,0.18841761574149132,2.2638175159692766,0.24689061176436883,0.12994461971861382,2.289929906786639,2.237705125151914,20004864,9.192010402679443,9.650058269500732
25.49,28.39244035253095,22.587559647469046,17.833000000000006,19.984455553805383,15.681544446194629,0.2670668840408325,2.2542734920978544,0.34261865782571843,0.1915151102559466,2.2770720907561954,2.2314748934395134,20168704,9.46655340194702,9.581664896011352
25.865,29.173970383669214,22.556029616330783,17.938,20.290903737937445,15.585096262062553,0.24148274268954992,2.265082573890686,0.2779415271491004,0.20502395822999941,2.2845202302550907,2.2456449175262816,20332544,9.581829929351807,9.694956302642822
26.441000000000003,28.865472932412324,24.01652706758768,16.883000000000003,19.550182220996536,14.21581777900347,0.22957696914672848,2.283234935998917,0.2987080122125976,0.16044592608085942,2.317219260582667,2.2492506114151665,20496384,9.547774028778075,9.829265022277832
27.05,29.122684249952222,24.97731575004778,17.857999999999997,20.661215296761913,15.05478470323808,0.2274760788306594,2.2587467700243,0.2787127674464544,0.1762393902148644,2.2851860412109533,2.2323074988376463,20660224,9.649446296691895,10.051249694824218
26.169999999999998,28.496692932038947,23.84330706796105,17.159,19.209616736496606,15.108383263503391,0.23311610659584403,2.2524202197790144,0.2869745407075522,0.17925767248413588,2.2773848163565007,2.227455623201528,20824064,9.569843292236328,9.802186965942383
25.128000000000004,27.48544268223005,22.770557317769956,16.722,20.34230606440947,13.10169393559053,0.21905635185539718,2.2458066165447237,0.3253129605878589,0.11279974312293543,2.275807808443573,2.2158054246458745,20987904,9.576393985748291,9.482232475280762
26.033000000000005,28.80892885355515,23.257071146444858,16.598999999999997,18.608668878198593,14.5893311218014,0.23816048372536897,2.2461749732494356,0.28051049334911016,0.1958104741016278,2.2750414712614355,2.2173084752374357,21151744,9.4266357421875,9.708286666870118
26.115,27.707986189519545,24.522013810480452,17.765,19.66375353850888,15.86624646149112,0.21873988192528487,2.2461156874895094,0.2840568791640663,0.15342288468650345,2.273948089806542,2.2182832851724767,21315584,9.455999565124511,9.775097942352295
26.613,29.042852053109407,24.183147946890593,16.912,19.239865116367355,14.584134883632643,0.26142699327319857,2.250857004523277,0.3103739331206285,0.21248005342576864,2.281434591139388,2.2202794179071663,21479424,9.57715015411377,9.887035369873047
26.431,28.4514081270872,24.410591872912804,17.163000000000004,19.230196410600602,15.095803589399404,0.25979778468608855,2.256388819217682,0.3184480554943432,0.20114751387783392,2.281408110413544,2.23136952802182,21643264,9.634443378448486,9.869223403930665
26.339999999999996,28.455055554825922,24.22494444517407,16.274,18.709332420841147,13.838667579158853,0.20950182862579822,2.2613737732172012,0.2730056170760366,0.14599804017555984,2.2926912156068573,2.230056330827545,21807104,9.518970489501953,9.818926239013672
26.103999999999996,28.539344739456816,23.668655260543176,17.403,19.636831014199597,15.169168985800402,0.26102897031232714,2.253262859582901,0.3522327774306092,0.16982516319404506,2.2707408171721775,2.235784901993625,21970944,9.542563438415527,9.711775207519532
26.136000000000003,28.948988446474676,23.32301155352533,16.374,19.261421687249715,13.486578312750282,0.22068507792428133,2.261124458909035,0.269307498340792,0.17206265750777067,2.287297333384884,2.234951584433186,22134784,9.476200008392334,9.67562894821167
26.858999999999998,28.00887347130021,25.709126528699787,16.485000000000003,18.76860789103559,14.201392108964416,0.18495060782879588,2.262722995877266,0.23393182998915693,0.13596938566843483,2.2863991211114003,2.239046870643132,22298624,9.52964916229248,9.911195182800293
26.494000000000007,28.9618014506844,24.026198549315612,17.355999999999998,19.620509659948482,15.091490340051514,0.2392593242228031,2.261836388707161,0.29989103771490333,0.17862761073070288,2.2981864509006904,2.2254863265136313,22462464,9.707706069946289,9.792811298370362
26.385,29.603618492459148,23.166381507540855,17.081,20.20750427794366,13.95449572205634,0.21665785470977425,2.2541305303573607,0.2753951261268417,0.15792058329270678,2.2949225266650375,2.213338534049684,22626304,9.604968738555907,9.766285371780395
26.801,29.037400903237163,24.564599096762834,17.096000000000004,19.569087948294605,14.622912051705402,0.21235366929322477,2.2636438846588134,0.28255005639049724,0.1421572821959523,2.2886506496880648,2.238637119629562,22790144,9.484980392456055,9.80564775466919
27.102000000000004,29.774743160125944,24.429256839874064,17.142999999999997,18.895489942909798,15.390510057090195,0.21588731724768878,2.2536220282316206,0.252478329647584,0.17929630484779358,2.283015387686714,2.224228668776527,22953984,9.726453113555909,9.994964122772217
27.042999999999996,29.57786114018105,24.508138859818942,18.001,20.653449622518778,15.348550377481224,0.1984765757806599,2.2639685750007628,0.23636699381253426,0.1605861577487855,2.296471485177646,2.2314656648238795,23117824,9.65009355545044,9.93723373413086
27.101,29.277600330791117,24.92439966920888,16.699,18.83826365836472,14.559736341635283,0.21572893569245935,2.2569456696510315,0.2822864764206053,0.14917139496431342,2.292815744797198,2.221075594504865,23281664,9.91068983078003,10.00121488571167
27.737000000000002,29.838861317975095,25.63513868202491,18.714,20.35503747672014,17.07296252327986,0.2193445767275989,2.2487245082855223,0.29491688238965064,0.14377227106554719,2.2877080268097876,2.209740989761257,23445504,9.838776016235352,10.210567092895507
26.673000000000002,28.097738923452294,25.24826107654771,17.629,20.834964597433977,14.423035402566025,0.19725594194605944,2.2600803554058073,0.25065529301615114,0.14385659087596775,2.2911999279972135,2.228960782814401,23609344,9.835046863555908,9.84596815109253
27.223000000000003,29.35989517758827,25.086104822411734,17.658,20.321632106729457,14.994367893270546,0.23700288766995067,2.23437215089798,0.3032244409301529,0.17078133440974846,2.2850651768816075,2.1836791249143523,23773184,9.779804706573486,10.079854774475098
27.213,29.984184042967918,24.441815957032084,17.561,19.351991066421046,15.770008933578952,0.19755105599761008,2.234645760059357,0.24263617252041184,0.15246593947480833,2.2902719262186504,2.179019593900063,23937024,9.840143775939941,10.107491493225098
28.131999999999994,30.68878235288027,25.575217647119718,18.168,21.236986151809745,15.099013848190252,0.22669706698507067,2.239249977469444,0.31926438393895884,0.13412975003118252,2.2738437170101946,2.2046562379286936,24100864,9.949168300628662,10.330664825439452
26.375,29.23220580287805,23.51779419712195,17.666000000000004,19.87807233154796,15.45392766845205,0.2460811655037105,2.26658333837986,0.323464794477711,0.16869753652971003,2.3030723075864787,2.230094369173241,24264704,9.614166164398194,9.704519367218017
27.179000000000002,29.766320815051742,24.591679184948262,17.769000000000002,20.071122716103556,15.466877283896448,0.22298429431393743,2.2535443782806395,0.28445075646637275,0.16151783216150215,2.278087114248331,2.229001642312948,24428544,9.802677345275878,9.964359188079834
28.537999999999993,30.915417927079705,26.16058207292028,18.476,21.14662239936686,15.80537760063314,0.20562344295904036,2.257715994119644,0.24642602038948483,0.1648208655285959,2.294657588345251,2.220774399894037,24592384,9.831029033660888,10.42620210647583
27.585,30.140133068941815,25.029866931058187,18.142,22.061813260858226,14.222186739141772,0.20789015525951976,2.2532595187425613,0.267347454096145,0.1484328564228945,2.2840549931972194,2.222464044287903,24756224,9.781867218017577,10.106685447692872
28.066999999999997,30.24777532084348,25.886224679156513,17.544999999999998,19.955084023431546,15.13491597656845,0.18641257304698228,2.240024507045746,0.23505063786394106,0.1377745082300235,2.290785554304215,2.1892634597872767,24920064,9.622760772705078,10.249824333190919


==> data/progress-bigfish-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.96,1.0584885780179611,0.8615114219820389,0.884,1.0024229707446997,0.7655770292553002,0.4834646177374654,2.707730233669281,0.5389345710406451,0.42799466443428574,2.7079063759945208,2.7075540913440412,16384
0.9410000000000001,1.1186766726388133,0.7633233273611868,0.9109999999999999,1.0992790482236405,0.7227209517763593,0.08722186638559729,2.7064550161361693,0.09967247013027655,0.07477126264091802,2.707584739520689,2.70532529275165,180224
0.952,1.1161828249239243,0.7878171750760756,0.9400000000000001,1.0743130671230465,0.8056869328769536,0.06792303335645958,2.7062073349952698,0.07734435589959535,0.0585017108133238,2.7078491218182776,2.704565548172262,344064
0.9209999999999999,1.0884186369553879,0.753581363044612,0.8710000000000001,0.9460266619276109,0.7959733380723893,0.06372693567536768,2.705750975012779,0.07018055813048865,0.0572733132202467,2.7080783915089004,2.7034235585166577,507904
1.012,1.1744068964052943,0.8495931035947057,0.8300000000000001,0.9851773179301666,0.6748226820698335,0.06023953033404211,2.6978874415159226,0.07122680838268688,0.049252252285397334,2.710512203576293,2.685262679455552,671744
0.9749999999999999,1.074121138007995,0.8758788619920048,0.9470000000000001,1.1457485849006226,0.7482514150993775,0.05003422265613654,2.690773236751556,0.06114626658683607,0.038922178725437004,2.7121750387522057,2.6693714347509068,835584
0.9129999999999999,1.0022244361147774,0.8237755638852224,0.8790000000000001,1.044677397372122,0.7133226026278782,0.04848995989240286,2.693749728798866,0.05816204847587145,0.03881787130893427,2.7041147201185267,2.6833847374792055,999424
0.982,1.1245342064207746,0.8394657935792254,0.9400000000000001,1.082126704035519,0.7978732959644811,0.043932148959073714,2.6914261281490326,0.05386147082950289,0.034002827088644536,2.702049398214184,2.680802858083881,1163264
1.0210000000000001,1.17281897114656,0.8691810288534402,1.0190000000000001,1.1516235273245288,0.8863764726754715,0.047397656632690764,2.6930480927228926,0.061655199198672433,0.033140114066709095,2.7086813211792737,2.6774148642665114,1327104
0.901,1.0518940025315784,0.7501059974684215,0.882,1.0128281315314103,0.7511718684685896,0.04510552263818675,2.687325489521027,0.05441880612036139,0.03579223915601211,2.702103491653839,2.6725474873882145,1490944
1.0199999999999998,1.1368760026694957,0.903123997330504,0.8539999999999999,0.9739333148045195,0.7340666851954802,0.04313037179203493,2.6858053684234617,0.05677623500814818,0.029484508575921685,2.697959644836176,2.6736510920107475,1654784
1.139,1.327703471086252,0.9502965289137478,0.9970000000000001,1.2701684462012406,0.7238315537987596,0.044718072998026964,2.682565635442734,0.0585689069062425,0.030867239089811427,2.7019755420567675,2.6631557288287,1818624
1.0739999999999998,1.2298974021592404,0.9181025978407592,0.9819999999999999,1.2299032069175384,0.7340967930824612,0.04570943362389998,2.6867247998714445,0.061793823097694406,0.029625044150105553,2.7031722655417973,2.6702773342010917,1982464
1.1949999999999998,1.4682123716086077,0.9217876283913919,1.0260000000000002,1.2856998267230846,0.7663001732769159,0.044283080155340285,2.669704931974411,0.05698057596243071,0.03158558434824986,2.692675293359489,2.6467345705893326,2146304
1.1880000000000002,1.474174771774173,0.9018252282258272,1.0630000000000002,1.2427247896090021,0.8832752103909982,0.053176683997217936,2.6652813404798508,0.0681853335489632,0.03816803444547268,2.68264305153202,2.6479196294276814,2310144
1.278,1.66462126170194,0.89137873829806,1.1820000000000002,1.6350298003443042,0.7289701996556961,0.056926399919514814,2.6527601212263106,0.07387134955446704,0.039981450284562584,2.6873922374817454,2.6181280049708757,2473984
1.427,1.8947830693815244,0.9592169306184757,1.212,1.5709373204335264,0.8530626795664735,0.05979997519558912,2.6467781871557237,0.08085796858719006,0.038741981803988176,2.679921129109956,2.6136352452014915,2637824
1.505,1.9319718960306402,1.0780281039693596,1.2970000000000002,1.7727110467500204,0.8212889532499799,0.06518267121088375,2.6442157536745072,0.08922147812199177,0.041143864299775734,2.678439006955136,2.6099925003938784,2801664
1.6469999999999998,2.2773499028317525,1.0166500971682473,1.459,2.2340928976580807,0.6839071023419193,0.0662038170266896,2.6239112079143525,0.08692958111000104,0.045478052943378144,2.6820388760878613,2.5657835397408437,2965504
1.7299999999999998,2.5802352615599986,0.8797647384400008,1.4920000000000002,2.231726976660984,0.7522730233390161,0.06600205953646862,2.610172766447067,0.09103709877386162,0.04096702029907561,2.6718852586232136,2.5484602742709206,3129344
2.146,3.194209902643549,1.0977900973564505,1.4520000000000002,1.801193356179639,1.1028066438203614,0.06390979353131515,2.5962531864643097,0.08281736592288232,0.045002221139747986,2.685792787083778,2.5067135858448415,3293184
2.128,2.905866312421357,1.3501336875786434,1.6620000000000001,2.293977847713035,1.0300221522869653,0.07014162569022216,2.5807109981775285,0.09720100379015584,0.043082247590288475,2.6514010233741665,2.5100209729808904,3457024
2.307,3.3448733063336777,1.2691266936663221,1.6,2.4070068153367727,0.7929931846632274,0.07883241032767621,2.56533465385437,0.11289714739164103,0.044767673263711394,2.659879113721744,2.4707901939869963,3620864
2.566,3.4563167975501754,1.6756832024498245,1.937,2.8357775030562347,1.0382224969437654,0.07457762514499737,2.5529753804206847,0.09623708905679507,0.05291816123319967,2.628386072408572,2.4775646884327975,3784704
2.7170000000000005,3.820313645342974,1.6136863546570273,1.9430000000000003,2.7132863104067217,1.1727136895932788,0.08217122105157207,2.531734198331833,0.1166390362042363,0.04770340589890785,2.6277962284945726,2.435672168169093,3948544
2.7209999999999996,3.759599537839296,1.6824004621607034,1.9569999999999996,2.868197563649069,1.0458024363509302,0.09327813271536592,2.5273951053619386,0.11624473173441403,0.0703115336963178,2.6255326705088864,2.4292575402149907,4112384
2.926,4.168692238649618,1.6833077613503817,2.006,2.7313302696013726,1.280669730398627,0.09265512699106085,2.5114472776651384,0.12079727693619124,0.06451297704593045,2.6048037053678628,2.418090849962414,4276224
2.9479999999999995,4.0506676743244086,1.845332325675591,2.2619999999999996,3.0556850760849663,1.4683149239150326,0.09011049434387432,2.4855574548244475,0.11531796337596853,0.0649030253117801,2.613543152978179,2.357571756670716,4440064
2.9509999999999996,3.7765355837273153,2.125464416272684,2.457,3.527981325700873,1.3860186742991265,0.09165556365624068,2.446655884385109,0.13316347842971726,0.0501476488827641,2.5845077231013835,2.3088040456688343,4603904
2.941,3.9050689809344554,1.976931019065544,2.2820000000000005,2.9350666122226743,1.6289333877773267,0.09694491410369258,2.446944946050644,0.13090542294445928,0.06298440526292587,2.5816783902391807,2.312211501862107,4767744
3.8890000000000002,5.106583262040013,2.671416737959987,2.678,3.5535204166665677,1.8024795833334324,0.08519292445077245,2.4511054158210754,0.11126687862742513,0.059118970274119775,2.5534182211022523,2.3487926105398986,4931584
3.482,4.605608472734164,2.3583915272658365,2.943,4.2967802628196345,1.5892197371803651,0.1039323394859416,2.4571967720985413,0.1272760313488417,0.08058864762304153,2.561297903317916,2.3530956408791663,5095424
3.783,4.9587640069333645,2.607235993066636,2.7039999999999997,3.84904323062494,1.5589567693750594,0.10713209807355364,2.429298061132431,0.13846051602926832,0.07580368011783897,2.5313396089545943,2.3272565133102674,5259264
4.161,5.801295400225215,2.520704599774784,2.764,3.4103157123264136,2.117684287673586,0.10211010076519514,2.4307181358337404,0.12388323008143265,0.08033697144895763,2.5036452083551684,2.3577910633123125,5423104
4.215999999999999,5.80833287977106,2.6236671202289386,3.0960000000000005,4.020988648578998,2.171011351421003,0.10034501370456479,2.4463665395975114,0.12446385078142891,0.07622617662770068,2.5145322776839247,2.378200801511098,5586944
4.537000000000001,6.046245175576189,3.0277548244238126,3.3039999999999994,4.302520906140677,2.3054790938593217,0.11181569263959919,2.414071577787399,0.16199443375556896,0.06163695152362941,2.4908200859779783,2.33732306959682,5750784
4.738,6.274813586613549,3.2011864133864516,3.129,4.347231915523477,1.910768084476523,0.1108764013741165,2.4134553968906403,0.14833069377758393,0.07342210897064907,2.494488069545174,2.3324227242361064,5914624
5.092999999999999,7.08721187440051,3.098788125599488,3.604,5.144358399853749,2.0636416001462514,0.10092918144849436,2.4166826009750366,0.13404522926559403,0.0678131336313947,2.490775880637429,2.3425893213126443,6078464
4.919,6.765036023483832,3.072963976516167,3.874,5.34232012858232,2.4056798714176804,0.12532387597279412,2.398189377784729,0.16158512368299502,0.08906262826259323,2.5003664128255587,2.2960123427438996,6242304
4.836,6.400865489427127,3.2711345105728737,3.7939999999999996,4.953648222522675,2.6343517774773244,0.12897981706385805,2.3998595774173737,0.16695425523040566,0.09100537889731045,2.4852873164758167,2.3144318383589306,6406144
5.379,7.067042949690558,3.690957050309441,3.9900000000000007,5.3271985641631545,2.652801435836847,0.12367840892014399,2.4079681873321532,0.15671803250749494,0.09063878533279304,2.484322989578806,2.3316133850855003,6569984
5.964,8.075374907495114,3.852625092504887,4.015000000000001,5.272769851761443,2.757230148238558,0.12866805375346702,2.3729628890752794,0.16821017387734832,0.08912593362958572,2.4590171043366933,2.2869086738138655,6733824
6.292,8.142171883907006,4.441828116092994,4.248,5.275003407978766,3.2209965920212342,0.13674069085779286,2.3754428058862684,0.1807189465336295,0.09276243518195623,2.4452989569339154,2.3055866548386215,6897664
5.917000000000001,7.813439031448151,4.02056096855185,4.446,6.200880052881107,2.691119947118892,0.1442803650214854,2.357186385989189,0.18177786517880093,0.10678286486416985,2.4293469758627126,2.2850257961156655,7061504
6.054,8.394338437064178,3.7136615629358225,4.502000000000001,6.523196675239697,2.4808033247603047,0.14166918197232814,2.3713905662298203,0.18293794907539945,0.10040041486925683,2.42929874818988,2.3134823842697605,7225344
6.363,8.081144638847382,4.644855361152619,4.411,5.883239450632946,2.9387605493670534,0.15356513285595502,2.350212609767914,0.20397635593100386,0.10315390978090619,2.410794311843058,2.2896309076927697,7389184
6.292,7.666356576729635,4.9176434232703645,4.218000000000001,5.272739778333975,3.163260221666027,0.13356653910337218,2.3590837597846983,0.17250183611488693,0.09463124209185744,2.424292233432808,2.2938752861365885,7553024
6.798,8.762524369917564,4.833475630082437,4.1259999999999994,5.20970844787701,3.0422915521229887,0.14603397237240434,2.3603875011205675,0.20334863416433863,0.08871931058047006,2.4410716292032655,2.2797033730378695,7716864
6.743,8.82648770094762,4.6595122990523805,4.8549999999999995,6.839838784385271,2.8701612156147283,0.16269075328277213,2.35449204146862,0.23718607305699901,0.08819543350854524,2.450996204648305,2.2579878782889353,7880704
6.878,9.02811999665135,4.72788000334865,4.938,6.488101932132206,3.387898067867793,0.16109720629950358,2.3735267579555512,0.24029007586338536,0.0819043367356218,2.439036616771268,2.3080168991398344,8044544
6.483000000000001,8.268295773814526,4.697704226185477,5.262,7.411501337519937,3.112498662480062,0.1484995810832414,2.3479875683784486,0.21271269750885907,0.08428646465762372,2.4271766310763057,2.2687985056805915,8208384
7.041000000000001,9.069785104440587,5.012214895559415,5.616,7.253865684358763,3.9781343156412365,0.1548754749095274,2.3469748884439467,0.21440662023682594,0.0953443295822289,2.446599440231478,2.2473503366564156,8372224
7.272,9.52218577010877,5.0218142298912305,5.077,6.9647025719111575,3.189297428088842,0.17940215182801084,2.345948392152786,0.25512102859870167,0.10368327505731999,2.468244553739667,2.2236522305659054,8536064
7.008,9.37001100759501,4.645988992404989,5.292999999999999,6.625028903590308,3.9609710964096907,0.16882451283228064,2.3620715498924256,0.2454013524822412,0.09224767318232006,2.4616137659591204,2.262529333825731,8699904
7.469999999999999,9.631642893726898,5.3083571062731,4.935,6.5765069296229,3.2934930703770995,0.15886109478564725,2.3622060298919676,0.21752104669588138,0.10020114287541312,2.4395570036347642,2.284855056149171,8863744
6.901999999999999,8.840405530326407,4.963594469673592,5.141,6.7586801290737295,3.52331987092627,0.1637465800158679,2.3478953510522844,0.2155412059389473,0.11195195409278849,2.440095855868333,2.255694846236236,9027584
8.272,10.745086330882932,5.798913669117068,5.715000000000001,7.2946787648126445,4.135321235187357,0.18250914077377978,2.374472123384476,0.2523364226542958,0.11268185889326376,2.4503015773131374,2.2986426694558144,9191424
7.911999999999999,10.17186194268588,5.652138057314119,6.284999999999999,8.401025755986915,4.168974244013083,0.17184556582942603,2.3597209423780443,0.25331848878772956,0.09037264287112251,2.4312264210324384,2.2882154637236503,9355264
8.112000000000002,10.450832187225071,5.773167812774933,5.964,7.400650270594761,4.527349729405239,0.1742640027362439,2.3389094531536103,0.23127089324901123,0.11725711222347657,2.4280028242178715,2.249816082089349,9519104
9.183000000000002,12.605835228286633,5.76016477171337,6.589,8.90434209135497,4.273657908645031,0.20078322709434562,2.353462293744087,0.29236143283837784,0.1092050213503134,2.440174585990481,2.2667500014976936,9682944
8.683000000000002,11.052151957979902,6.3138480420201,6.939,9.148517820702065,4.729482179297936,0.17088725783137806,2.322189861536026,0.2228300491624972,0.11894446650025893,2.423304511534949,2.221075211537103,9846784
9.600000000000001,12.482994970512436,6.717005029487566,6.688,8.809045968384467,4.566954031615532,0.19188315844577214,2.349044930934906,0.2811258463340896,0.10264047055745468,2.4381173249546553,2.259972536915157,10010624
9.706,11.817715889981415,7.5942841100185845,7.173,9.456322360070956,4.889677639929044,0.23208711171108815,2.3367065876722335,0.363722894078163,0.1004513293440133,2.38849688644189,2.284916288902577,10174464
9.565999999999999,11.245596380086596,7.886403619913402,7.043000000000001,8.841627532314572,5.244372467685431,0.1994496554446717,2.35464970767498,0.25261391262756855,0.14628539826177483,2.418418222687555,2.2908811926624053,10338304
9.446000000000002,10.96429641374799,7.927703586252014,7.215999999999999,9.841159804659519,4.590840195340481,0.22540719803008766,2.3660298615694044,0.3116574892249144,0.13915690683526094,2.424687300975412,2.3073724221633967,10502144
10.370000000000001,12.596885717768203,8.1431142822318,7.625,9.702408241054222,5.547591758945777,0.20637922551896834,2.3503034561872482,0.27181009903210573,0.14094835200583092,2.409358069565349,2.2912488428091473,10665984
10.268,13.378436625298772,7.157563374701231,6.809,9.082897315183779,4.535102684816221,0.2097928847186267,2.3373649388551714,0.28849082540026405,0.13109494403698935,2.4270749639644413,2.2476549137459014,10829824
9.761000000000001,12.786430382606747,6.735569617393255,7.5,10.174498083753285,4.825501916246714,0.24006810569100906,2.342730128765106,0.30178681903605487,0.17834939234596328,2.423170908824797,2.262289348705415,10993664
10.266000000000002,12.867888544884275,7.664111455115728,7.687,10.612330921451452,4.7616690785485485,0.26843634356434143,2.348327612876892,0.39327162488013123,0.14360106224855163,2.4269891956751857,2.2696660300785987,11157504
11.102,13.101093794697988,9.102906205302013,8.016,9.745249548214485,6.286750451785515,0.23697996542064675,2.3389934331178663,0.3149571313419766,0.1590027994993169,2.4396870555978385,2.238299810637894,11321344
10.477999999999998,13.072982851581102,7.883017148418894,7.6850000000000005,9.729476705663334,5.640523294336666,0.2766412334723604,2.3628920137882234,0.3957979424674658,0.15748452447725503,2.4490202889944936,2.2767637385819532,11485184
10.592,13.679914506588549,7.504085493411452,7.898000000000001,10.086848098886719,5.709151901113282,0.25531430723559523,2.37469220161438,0.32550182365726127,0.1851267908139292,2.4271440288944865,2.322240374334273,11649024
11.099,14.87280828871844,7.32519171128156,8.094,11.306077832182774,4.881922167817224,0.23681299256988692,2.3722023725509644,0.27701134936559435,0.19661463577417948,2.4574430536993814,2.2869616914025475,11812864
10.982000000000001,13.363242532796692,8.60075746720331,7.784999999999999,9.999498814630524,5.570501185369475,0.22571487083203262,2.3589325159788133,0.2941119033673255,0.1573178382967397,2.4420719488924996,2.275793083065127,11976704
12.323,15.135170158436363,9.510829841563638,8.538,10.379118138523436,6.696881861476564,0.266625471226871,2.3538256764411924,0.37561520194336934,0.1576357405103727,2.410974671475071,2.296676681407314,12140544
10.879,13.435131647626937,8.322868352373062,9.809,12.702915859177663,6.915084140822335,0.28155406776608694,2.3574821650981903,0.40143399602012064,0.16167413951205326,2.433157242115066,2.281807088081315,12304384
12.512,15.9027338438751,9.121266156124902,8.907,11.73511615744474,6.0788838425552605,0.24154296544277,2.3704910576343536,0.3256496303736997,0.15743630051184032,2.424786727196097,2.3161953880726105,12468224
11.434999999999999,14.123130391182688,8.74686960881731,8.148,10.426994515131618,5.8690054848683815,0.2595810979087319,2.3766854047775268,0.3391321447078084,0.1800300511096554,2.470592976817155,2.2827778327378985,12632064
11.533,14.001671910157363,9.064328089842636,8.747,10.51016788763861,6.983832112361389,0.2463089600515862,2.378480961918831,0.32249330410835214,0.17012461599482026,2.4537995864968263,2.3031623373408356,12795904
12.566999999999998,14.736004610414646,10.39799538958535,8.990999999999998,11.593950057146696,6.3880499428533,0.294287615093506,2.3990114867687224,0.4118434547804719,0.17673177540654003,2.4684062668178814,2.3296167067195634,12959744
12.322,15.281462113290182,9.362537886709816,8.526,10.846091377510808,6.205908622489192,0.2978184948468373,2.3836910635232926,0.40056292129460597,0.19507406839906866,2.4593437345624842,2.308038392484101,13123584
12.449,14.815543682250551,10.082456317749449,9.982000000000001,12.783937900810795,7.180062099189207,0.27552906796336163,2.383763241767883,0.3356234000885132,0.21543473583821002,2.468719331195149,2.298807152340617,13287424
11.785000000000002,13.085601783790874,10.48439821620913,9.347,12.129649995957092,6.564350004042908,0.28539988028092517,2.367498901486397,0.36299870383921984,0.2078010567226305,2.484764003112201,2.250233799860593,13451264
13.024000000000001,15.219883421313618,10.828116578686384,10.197000000000001,12.691858913846634,7.702141086153368,0.26472569456737904,2.4047423720359804,0.3365058968422664,0.19294549229249167,2.502447912003025,2.3070368320689356,13615104
12.815999999999999,14.851589349549657,10.78041065045034,9.434999999999999,11.457776557111535,7.412223442888463,0.3124868480178217,2.4050256311893463,0.4032081605563952,0.22176553547924815,2.4833163904419835,2.326734871936709,13778944
12.715,15.87027574072378,9.55972425927622,8.987,11.19618106998951,6.77781893001049,0.2938176991004083,2.389753183722496,0.36393033244210116,0.2237050657587154,2.4651679498819035,2.314338417563089,13942784
12.892000000000001,16.418096425227198,9.365903574772807,9.684999999999999,12.250331362611854,7.119668637388143,0.24431006698351765,2.3819175481796266,0.31079004574491176,0.17783008822212354,2.4484794900987037,2.3153556062605496,14106624
14.383,16.825331058640494,11.940668941359505,10.31,13.064683284880497,7.555316715119504,0.3121439641445047,2.3811797589063644,0.4005859638152897,0.22370196447371965,2.446692011074082,2.3156675067386465,14270464
13.053999999999998,16.261067819675784,9.846932180324213,10.485999999999999,12.684377583582947,8.28762241641705,0.2696834960952401,2.3962040573358534,0.3257509564101486,0.21361603578033161,2.4476471103369235,2.3447610043347833,14434304
13.125,16.15378936210493,10.096210637895068,9.429,12.194702261632658,6.663297738367342,0.2938359931732217,2.4134656876325606,0.3697209586567223,0.21795102768972108,2.4448511327477838,2.3820802425173375,14598144
13.528,16.60613514972946,10.44986485027054,10.364000000000003,13.469151204047883,7.258848795952122,0.32862992898250615,2.4205612659454347,0.5079192494197157,0.14934060854529663,2.4735566316855278,2.3675659002053417,14761984
14.362,17.69440093626202,11.029599063737978,11.148,13.825972367295824,8.470027632704175,0.2934702148247096,2.407847136259079,0.3763917518715058,0.21054867777791336,2.4378160998269873,2.3778781726911706,14925824
12.716,15.85787587278683,9.57412412721317,10.187000000000001,12.062718795555455,8.311281204444548,0.30404583012892133,2.4304529458284376,0.40807739854623715,0.2000142617116055,2.4683107727867575,2.3925951188701178,15089664
14.988999999999999,18.155469485089032,11.822530514910968,11.011,13.472602933049926,8.549397066950073,0.32150377324885787,2.4133168011903763,0.4152859436578761,0.22772160283983967,2.4567358037236,2.3698977986571528,15253504
14.806000000000001,16.68468145250865,12.927318547491353,10.822999999999999,13.121982601065087,8.52401739893491,0.3131660017184913,2.418770632147789,0.4316414243974382,0.1946905790395444,2.446816381325705,2.3907248829698733,15417344
14.385,16.14815767871169,12.621842321288309,11.441999999999998,13.629705647476367,9.25429435252363,0.29210885934945613,2.4230234563350677,0.39127103693430704,0.19294668176460522,2.4553257804090065,2.390721132261129,15581184
14.224,16.20547520802053,12.24252479197947,11.097,13.257463144790949,8.93653685520905,0.36934029143303626,2.428629148006439,0.48196502924750356,0.25671555361856896,2.463330278768967,2.393928017243911,15745024
14.568999999999999,16.290618134198173,12.847381865801825,10.995999999999999,13.322332736304073,8.669667263695924,0.3532411918354531,2.4222880244255065,0.4432090421325786,0.2632733415383276,2.4500065659752543,2.3945694828757587,15908864
14.498,15.91854074211196,13.077459257888039,11.399,13.50783593482281,9.290164065177189,0.37903346844638386,2.4182203084230425,0.49340852684185516,0.26465841005091256,2.4429211588291797,2.3935194580169052,16072704
15.610000000000003,18.102260018537393,13.117739981462611,12.190999999999999,14.74439166600034,9.637608333999658,0.37597437470944384,2.4266203165054323,0.5071383546681782,0.24481039475070937,2.4570281736997654,2.396212459311099,16236544
15.236999999999998,17.543534413356973,12.930465586643024,12.025,14.96864484950206,9.081355150497942,0.3563957814851569,2.423698106408119,0.48326089379940357,0.2295306691709102,2.455199770637069,2.392196442179169,16400384
15.393,17.830892737591217,12.955107262408784,11.312999999999999,14.417912398120114,8.208087601879884,0.38381043208969967,2.4242590963840485,0.47892788343353476,0.2886929807458646,2.4577972106856976,2.3907209820823994,16564224
15.415000000000001,18.62424679636827,12.205753203631732,11.142,14.118729077359912,8.165270922640087,0.3662589878775179,2.427054861187935,0.4985274278684442,0.2339905478865917,2.459931351585581,2.3941783707902884,16728064
14.992,17.924182804669588,12.059817195330414,11.874,14.149395350263335,9.598604649736666,0.3369706155732274,2.4301236033439637,0.47014801508846615,0.20379321605798859,2.4541441329404634,2.406103073747464,16891904
14.237,16.49916732360805,11.974832676391951,12.051,14.942765723567524,9.159234276432477,0.3481699688360095,2.4350709825754167,0.4529784730796229,0.24336146459239605,2.459042881909002,2.4110990832418313,17055744
16.476,18.93031945760938,14.02168054239062,12.270999999999999,14.911372890331968,9.63062710966803,0.413178142843147,2.4316792279481887,0.5436097514827217,0.2827465342035723,2.4617231722156503,2.401635283680727,17219584
14.030000000000001,16.40883584973827,11.651164150261732,10.666999999999998,12.470652128321865,8.863347871678132,0.3473616495107611,2.43788900077343,0.45612111078533024,0.23860218823619195,2.477892611721798,2.397885389825062,17383424
14.595000000000002,17.858891082741582,11.331108917258423,11.076000000000002,12.712253036666397,9.439746963333608,0.3254167672453655,2.4218026965856554,0.39599578365119426,0.25483775083953675,2.465909333103253,2.377696060068058,17547264
14.674000000000003,16.611788430144017,12.736211569855989,10.923000000000002,13.059820301288811,8.786179698711193,0.4002945749710003,2.431224450469017,0.5135768758740915,0.2870122740679091,2.463198903203684,2.39924999773435,17711104
14.937000000000001,18.16371365323916,11.710286346760842,11.48,14.262897770310653,8.697102229689348,0.2971072010282013,2.438993474841118,0.4144475634860111,0.17976683857039155,2.455326377817368,2.422660571864868,17874944
15.355,18.06246468121008,12.64753531878992,11.465,14.257730742481272,8.672269257518728,0.352180195827451,2.431728020310402,0.472024722305052,0.23233566934985006,2.458650468251335,2.404805572369469,18038784
16.770000000000003,19.683516775307808,13.856483224692198,12.430000000000001,14.490592147903122,10.36940785209688,0.32489204971740643,2.403946426510811,0.40857646209843246,0.24120763733638037,2.4468698956797645,2.3610229573418575,18202624
16.616000000000003,18.357443079747373,14.874556920252633,12.009,15.107410721644243,8.910589278355758,0.37021289203936847,2.40844387114048,0.48921447856574174,0.2512113055129952,2.4393039226001956,2.377583819680764,18366464
16.207,18.774076352584785,13.639923647415216,12.123,13.871222239876841,10.374777760123157,0.3848902645417385,2.4300868093967436,0.5535009747067403,0.21627955437673677,2.4577208771714933,2.402452741621994,18530304
14.585000000000003,17.7056481698519,11.464351830148104,12.055000000000001,14.794530069190701,9.315469930809302,0.36467463407251566,2.4210183054208754,0.4828672217444042,0.2464820464006271,2.448719343470169,2.393317267371582,18694144
17.378999999999998,20.017527809214826,14.74047219078517,13.444999999999999,15.794792544034472,11.095207455965525,0.3448568472224805,2.4209458261728285,0.4311252781614501,0.2585884162835109,2.4525911593121905,2.3893004930334665,18857984
15.780000000000001,18.240869764940843,13.31913023505916,12.482000000000001,15.60486663179842,9.359133368201583,0.3338539552357462,2.4439467072486876,0.4357458394901338,0.23196207098135857,2.474649711981073,2.413243702516302,19021824
17.092000000000002,19.273150155307977,14.910849844692027,12.854,15.432093093741962,10.275906906258037,0.4087770323476029,2.4307997465133666,0.5177210912811618,0.2998329734140439,2.456636248136106,2.4049632448906273,19185664
17.854999999999997,21.16043567476361,14.549564325236382,14.827000000000002,18.037205756645516,11.616794243354487,0.31562891276553273,2.408155605196953,0.4084278630793177,0.22282996245174774,2.443458651873164,2.3728525585207416,19349504
17.843,20.33744603068497,15.34855396931503,12.989999999999998,15.934343729933717,10.04565627006628,0.2864770697843697,2.415853661298752,0.3751955662050359,0.19775857336370348,2.4558133444201413,2.3758939781773627,19513344
16.812,19.146891003880054,14.477108996119949,14.574000000000002,16.92694793822558,12.221052061774422,0.31019382861753303,2.4289895802736283,0.37401850024954586,0.24636915698552023,2.4659788642510443,2.3920002962962124,19677184
17.069000000000003,19.437828613471225,14.70017138652878,12.838,15.027085653874694,10.648914346125304,0.3009452866183387,2.4235049933195114,0.33957173794277834,0.26231883529389904,2.460051209424641,2.3869587772143817,19841024
16.066,17.922179948173127,14.20982005182687,12.714,15.338904569693916,10.089095430306084,0.37749342779732403,2.4212528258562087,0.44762901469819216,0.3073578408964559,2.4488434038095948,2.3936622479028227,20004864
16.642,19.194574386771126,14.089425613228872,12.332,14.556669863148239,10.107330136851763,0.335513904877007,2.416237923502922,0.4448946011449766,0.2261332086090374,2.457251883030335,2.375223963975509,20168704
16.499000000000002,19.700916457373616,13.297083542626387,13.823999999999998,16.34329037627662,11.304709623723376,0.3680070487264958,2.423309397697449,0.5084169669228028,0.2275971305301888,2.455605190193436,2.391013605201462,20332544
17.747,20.6347432365084,14.8592567634916,13.404,16.166506832570736,10.641493167429264,0.3284502836979097,2.4367724508047104,0.3951399289597413,0.26176063843607805,2.47263772874514,2.400907172864281,20496384
17.524,19.90863078903213,15.139369210967871,13.128,14.979490210614141,11.276509789385859,0.38405721562190187,2.4364571809768676,0.4838111317384025,0.28430329950540123,2.46305325257224,2.4098611093814952,20660224
16.683,18.281580933202946,15.084419066797054,13.132,14.657141304928825,11.606858695071175,0.3593235105276108,2.4386037051677705,0.5105530511274786,0.20809396992774296,2.4732093371662267,2.4039980731693142,20824064
18.363,20.184285534999933,16.541714465000066,14.117,16.40767697417161,11.82632302582839,0.3301759711880651,2.430762308835983,0.42496878273319405,0.23538315964293607,2.461671769754531,2.399852847917435,20987904
19.191000000000003,22.367795397881334,16.01420460211867,15.041000000000002,17.757256431193493,12.324743568806511,0.2889119875513845,2.4153024703264236,0.3513526469076759,0.226471328195093,2.4460142241617935,2.384590716491054,21151744
17.634999999999998,19.863906682658563,15.406093317341435,13.719999999999999,16.648053961251396,10.791946038748602,0.3647088060776392,2.424753651022911,0.44059232314505065,0.2888252890102278,2.4565864152146073,2.392920886831215,21315584
18.975,21.221260225352353,16.72873977464765,14.272000000000002,17.20111863877174,11.342881361228264,0.33391633871942755,2.4278400599956513,0.455594137423219,0.21223854001563608,2.451441246108048,2.4042388738832545,21479424
17.791999999999998,19.453829112754978,16.13017088724502,13.689000000000002,16.54300227750435,10.834997722495654,0.3347317660641339,2.4022776663303373,0.3930656320983407,0.2763979000299271,2.4457990541189467,2.358756278541728,21643264
17.157,19.351470551180853,14.962529448819147,14.065999999999999,16.436629452276335,11.695370547723662,0.37151489866276577,2.414203721284866,0.4368865569933949,0.30614324033213663,2.4463102199729403,2.382097222596792,21807104
17.768,20.121626138536026,15.414373861463975,14.112,17.124619458212404,11.099380541787596,0.3404898279967407,2.430007329583168,0.42873842860959965,0.25224122738388177,2.457815658066632,2.4021990010997043,21970944
18.302,21.339755092169217,15.264244907830783,14.081,16.401583762763153,11.760416237236845,0.3335582787481447,2.4417932271957397,0.45112639434922025,0.21599016314706915,2.471829948239502,2.4117565061519772,22134784
17.500000000000004,19.075055554575776,15.924944445424229,13.884,17.245479436200675,10.522520563799326,0.3167773230053071,2.454133725166321,0.4380394496669611,0.19551519634365305,2.4886980449324247,2.419569405400217,22298624
17.470000000000006,19.589523531362655,15.350476468637355,14.626000000000001,16.47953284297851,12.77246715702149,0.33975310959956706,2.434576469659805,0.49272586734490104,0.18678035185423308,2.468126787258068,2.4010261520615424,22462464
19.433,22.138716356161524,16.727283643838476,14.522000000000002,16.89741912091319,12.14658087908681,0.3985047329838077,2.4311197280883787,0.5355085204223416,0.2615009455452737,2.4748348487977547,2.3874046073790027,22626304
18.749000000000002,21.215890552902582,16.282109447097422,14.919,17.235835989016056,12.602164010983945,0.3431056461400456,2.4256579518318175,0.4310749677416127,0.25513632453847845,2.4556326042197147,2.3956832994439203,22790144
19.725999999999996,22.48409789528943,16.96790210471056,15.252,17.984327945177885,12.519672054822117,0.3714175716042518,2.428740903735161,0.5532624011967062,0.18957274201179736,2.4651692360246136,2.392312571445708,22953984
18.302,20.488955875183585,16.115044124816414,14.99,16.729689627491066,13.250310372508935,0.34546993518662117,2.431502765417099,0.46988343421782697,0.22105643615541537,2.471539931775284,2.391465599058914,23117824
20.061,22.40139932490163,17.72060067509837,16.104,19.14790604322801,13.06009395677199,0.3983702016787396,2.4166960775852204,0.45503686429762275,0.34170353905985645,2.4556088122900963,2.3777833428803445,23281664
18.808,22.09446253591913,15.52153746408087,14.127999999999997,16.299325862232564,11.956674137767429,0.4253849056031969,2.440362748503685,0.4967800004581882,0.3539898107482056,2.4760387293481125,2.404686767659258,23445504
17.601000000000003,21.58414561621842,13.617854383781584,13.436000000000002,15.918962746397941,10.953037253602062,0.3492815927912791,2.428680735826492,0.4060990341498343,0.292464151432724,2.4712271963492323,2.386134275303752,23609344
18.580000000000002,19.893780803635067,17.266219196364936,14.746999999999996,16.676342115851927,12.817657884148066,0.36590765988868135,2.42699673473835,0.48255894607308236,0.24925637370428033,2.4488303177788024,2.4051631516978977,23773184
17.607999999999997,19.33909676217131,15.876903237828685,14.15,16.175087652423965,12.124912347576036,0.37852395296924646,2.432864451408386,0.5355921916216151,0.22145571431687777,2.452296705500992,2.4134321973157804,23937024
19.548000000000002,22.638698302972973,16.45730169702703,14.963000000000003,16.80278830303924,13.123211696960764,0.379433430524336,2.4315694630146027,0.5157387243001461,0.24312813674852585,2.4551830419041227,2.4079558841250828,24100864
18.413999999999998,20.568517115272,16.259482884727994,15.442999999999998,17.68507069469274,13.200929305307255,0.36992446413884555,2.4240185379981996,0.4903554179951801,0.24949351028251102,2.4462491579905548,2.4017879180058443,24264704
19.208000000000002,21.718282055865437,16.697717944134567,14.657,17.699656898173043,11.614343101826957,0.40326516338520574,2.4248279243707658,0.6363716704077841,0.1701586563626274,2.4594888903343044,2.390166958407227,24428544
18.518,21.07992037346987,15.95607962653013,14.906000000000002,17.370642773304077,12.441357226695928,0.3780931525398046,2.4220740109682084,0.5514635232027878,0.20472278187682139,2.4532977588479734,2.3908502630884434,24592384
18.977,22.182698207879213,15.771301792120788,13.963,16.026754103569512,11.899245896430488,0.3379979855898353,2.438680449128151,0.4353715676657675,0.24062440351390307,2.46643866013399,2.410922238122312,24756224
19.599,22.6167489955263,16.5812510044737,14.934000000000001,17.855164836156973,12.012835163843027,0.36208355769308076,2.4261426746845247,0.45751255537805835,0.26665456000810317,2.457067093245297,2.3952182561237523,24920064


==> data/progress-bigfish-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.97,1.0574070935336486,0.8825929064663514,0.8489999999999999,0.9794952106400843,0.7185047893599155,0.6161731742322444,2.707434166471163,0.7823033747298135,0.4500429737346753,2.707665208777334,2.7072031241649923,16384
0.958,1.121878003404972,0.794121996595028,0.8300000000000001,1.0221457779916072,0.6378542220083929,0.12075053273389733,2.662914483745893,0.12919983936151314,0.11230122610628152,2.6757247047489585,2.6501042627428273,180224
1.061,1.2536888683863185,0.8683111316136813,0.982,1.0494981481227448,0.9145018518772552,0.12114178137853737,2.6287770370642347,0.14157310865586392,0.10071045410121081,2.6465654418989812,2.610988632229488,344064
1.1760000000000002,1.2988169369427525,1.0531830630572478,0.978,1.1468075827680735,0.8091924172319264,0.12538785096257918,2.5773394932349523,0.1500360602009719,0.10073964172418645,2.6083265098446025,2.546352476625302,507904
1.428,1.6257776529337933,1.2302223470662066,1.1640000000000001,1.3655539629975062,0.9624460370024942,0.12473986086746056,2.5372008432944613,0.14189886095708487,0.10758086077783625,2.5710536864571933,2.503348000131729,671744
1.533,1.766111561274854,1.299888438725146,1.124,1.2819366961791971,0.966063303820803,0.1220550976383189,2.5059441139300658,0.13527474571932932,0.10883544955730849,2.5554858273595458,2.456402400500586,835584
1.7280000000000002,2.0425727260904862,1.4134272739095142,1.2690000000000001,1.3999541904636885,1.1380458095363117,0.1147337830625474,2.4704238355159758,0.12668046289664084,0.10278710322845395,2.525331197819018,2.4155164732129335,999424
1.7990000000000002,2.0927839342101606,1.5052160657898395,1.0959999999999999,1.2996762136333055,0.8923237863666942,0.1251117585226893,2.456291396419207,0.1408481103044966,0.109375406740882,2.4973034429722327,2.4152793498661813,1163264
2.036,2.4399108812597157,1.6320891187402844,1.2730000000000001,1.4811369741300187,1.0648630258699816,0.13739350450535612,2.4313757260640463,0.15886531777340185,0.11592169123731039,2.484403504944561,2.3783479471835314,1327104
2.0780000000000003,2.501409966817032,1.6545900331829684,1.598,1.9634257790578,1.2325742209422001,0.1326926709463199,2.4063772002855934,0.14344171784410392,0.12194362404853587,2.464249512672145,2.348504887899042,1490944
2.332,2.5327386360419935,2.1312613639580062,1.6350000000000002,1.9527813713860525,1.317218628613948,0.13960401980827247,2.3833644320567453,0.15515477217619075,0.12405326744035419,2.4355128606704306,2.33121600344306,1654784
2.3419999999999996,2.734525158429367,1.9494748415706322,1.526,1.710889155982713,1.341110844017287,0.1467240168713033,2.3718041708072026,0.16315065479446045,0.13029737894814614,2.4286950809134584,2.314913260700947,1818624
2.5420000000000003,2.9885153972709118,2.0954846027290888,1.5939999999999999,1.9516366871561135,1.2363633128438862,0.13016700241714713,2.361212901274363,0.15034620586149938,0.10998779897279487,2.4230970187695124,2.299328783779213,1982464
2.705,3.0416080807110846,2.3683919192889156,1.5849999999999997,1.8732099928871304,1.296790007112869,0.13832978714878358,2.3434049626191458,0.16052297464146426,0.1161365996561029,2.421089419270188,2.2657205059681034,2146304
2.745,3.2210094536876346,2.2689905463123656,1.7189999999999999,2.228341732042447,1.2096582679575527,0.13476073844358322,2.3499337434768677,0.15828235364101673,0.11123912324614972,2.4191316426540372,2.280735844299698,2310144
2.928,3.4327335930963976,2.4232664069036023,1.9600000000000002,2.316510869399518,1.6034891306004824,0.15533726438879963,2.319880423943201,0.18663203329856337,0.12404249547903591,2.3904609331941,2.249299914692302,2473984
2.9520000000000004,3.811683662750433,2.0923163372495677,1.8920000000000001,2.4949394662816493,1.289060533718351,0.14132962084064876,2.3320761919021606,0.16040498223446945,0.12225425944682808,2.398766027647569,2.2653863561567524,2637824
3.343,4.413009813039114,2.272990186960886,1.9060000000000001,2.581532382643497,1.2304676173565032,0.15433245046685137,2.325550535321235,0.18330901164975577,0.12535588928394698,2.3859998244397853,2.265101246202685,2801664
3.2030000000000003,3.804482335567721,2.6015176644322797,1.876,2.3299206979198015,1.422079302080198,0.14867426467438533,2.3094576716423036,0.17509031096500047,0.12225821838377018,2.3631673551727697,2.2557479881118376,2965504
3.774,4.548986451494476,2.999013548505524,2.303,2.869481244173185,1.7365187558268147,0.16375937840590873,2.3106475104888284,0.19372849139737303,0.13379026541444444,2.378780683594807,2.24251433738285,3129344
3.382,4.18827290665134,2.5757270933486605,2.1399999999999997,2.6655092767972794,1.61449072320272,0.15739648630842565,2.3032392551501593,0.1910255090244723,0.12376746359237899,2.3882704056792896,2.218208104621029,3293184
3.8980000000000006,4.842031779126106,2.953968220873895,2.23,3.102421916276752,1.357578083723248,0.16452033681174116,2.2983134736617403,0.2005708822997491,0.12846979132373323,2.3589860216254164,2.2376409256980643,3457024
3.7700000000000005,4.641435597161374,2.898564402838627,2.059,2.395881284728018,1.7221187152719821,0.1615645677472154,2.2985183338324235,0.1958250659086312,0.1273040695857996,2.3710744215985593,2.225962246066288,3620864
4.259,5.474881984404737,3.0431180155952635,2.443,3.3586423974456405,1.5273576025543596,0.16952075011407336,2.2925855567057924,0.20971545525065372,0.129326044977493,2.373285906020033,2.211885207391552,3784704
4.271,5.276588882197888,3.265411117802111,2.2790000000000004,2.885340663323845,1.6726593366761557,0.16547925751656287,2.2960590650637944,0.2119724651253203,0.11898604990780542,2.3777757753274313,2.2143423548001575,3948544
4.372999999999999,5.471909004422113,3.274090995577886,2.4959999999999996,3.415936954361547,1.5760630456384521,0.18355762728800368,2.300248266259829,0.24031609826392597,0.12679915631208138,2.3799616174289375,2.2205349150907208,4112384
4.444000000000001,5.69413759242733,3.1938624075726714,2.511,3.496286252821991,1.5257137471780093,0.19402595500772196,2.2979807416598,0.2550419125998475,0.13300999741559644,2.376919650967331,2.219041832352269,4276224
4.4959999999999996,5.722623006469387,3.269376993530612,2.61,3.479471103602644,1.7405288963973555,0.20453390420104062,2.2906605849663415,0.2803889028145341,0.12867890558754713,2.3809788050576763,2.2003423648750067,4440064
4.537999999999999,5.6259411748803325,3.450058825119666,2.3880000000000003,3.3586162990595207,1.41738370094048,0.19507949249818918,2.296316783626874,0.25150211817736484,0.1386568668190135,2.3797349720825913,2.212898595171157,4603904
4.91,6.548792238204709,3.2712077617952913,2.4489999999999994,3.2492305917671476,1.6487694082328512,0.20657751898591714,2.2836613188187282,0.269314229540636,0.14384080843119829,2.380507693740532,2.1868149438969247,4767744
4.835999999999999,6.24646233554817,3.425537664451829,2.5999999999999996,3.7441590798486017,1.4558409201513975,0.18582511392111573,2.299407615264257,0.2546669150273739,0.11698331281485756,2.3813365497777523,2.2174786807507614,4931584
4.929,6.22191492372855,3.636085076271451,2.743,3.85217131228679,1.6338286877132098,0.2073346510219077,2.3002436319986983,0.2895623839038266,0.1251069181399888,2.404310584697565,2.1961766792998314,5095424
4.8549999999999995,6.339696938772354,3.370303061227645,2.777,3.8174619166504846,1.7365380833495156,0.23265361093605552,2.283570783336957,0.34558079358708094,0.11972642828503012,2.3790572793804747,2.1880842872934396,5259264
5.119,6.245973380342233,3.992026619657767,2.637,3.534563925300031,1.7394360746999689,0.2342854847200214,2.2927976379791897,0.3174436077270646,0.1511273617129782,2.384330220612079,2.2012650553463002,5423104
5.199,6.810976736804846,3.587023263195154,2.837,4.039181766622669,1.6348182333773318,0.25468298497920233,2.289384185274442,0.36382315258482023,0.14554281737358443,2.376877371188951,2.201890999359933,5586944
5.2490000000000006,6.784652629991562,3.7133473700084387,2.479,3.2327698587765368,1.7252301412234634,0.24995474309350046,2.3053874005874,0.34514292841613314,0.15476655777086779,2.4134353288842347,2.1973394722905657,5750784
5.567,7.882573579051204,3.2514264209487966,2.8169999999999997,3.710376180564492,1.9236238194355075,0.24360527554526926,2.317519041895866,0.33883998754572453,0.148370563544814,2.414721978844697,2.2203161049470355,5914624
5.549,6.767707922350553,4.330292077649448,2.961,4.1307474086314535,1.7912525913685466,0.24722639741376037,2.2967157254616413,0.3277887517660769,0.16666404306144383,2.4093574079234386,2.184074042999844,6078464
5.5200000000000005,7.072829675141482,3.967170324858519,2.7670000000000003,3.659435431838069,1.8745645681619316,0.24540024610857164,2.300197146336237,0.34410382947827495,0.14669666273886833,2.4098162020308127,2.1905780906416616,6242304
5.857,7.229443441457607,4.484556558542393,3.0840000000000005,4.197006738524077,1.9709932614759247,0.25391017471750577,2.2997125625610355,0.3724692759298798,0.13535107350513176,2.4161997271083457,2.1832253980137253,6406144
6.225,7.795294558355215,4.654705441644785,3.082,4.11012256078738,2.05387743921262,0.248240562962989,2.303885731101036,0.3372503600819601,0.1592307658440179,2.4215399963795825,2.1862314658224893,6569984
5.888,7.271631453819983,4.504368546180017,3.1639999999999997,4.153759566763565,2.1742404332364345,0.26344898433114095,2.304856782158216,0.3710438773943788,0.15585409126790312,2.416304052797225,2.193409511519207,6733824
5.978,7.389154137576757,4.566845862423243,2.991,4.109780139258827,1.872219860741173,0.2870888512892027,2.2827419688304267,0.3986179510807288,0.1755597514976766,2.3931964058062496,2.1722875318546038,6897664
6.027,7.557314020062549,4.4966859799374514,3.5520000000000005,4.986787789186959,2.117212210813042,0.2761162864665191,2.310373705625534,0.40432935621486354,0.14790321671817466,2.409192842608586,2.2115545686424816,7061504
6.289,8.532628534316677,4.045371465683322,3.1879999999999997,4.210856783719011,2.1651432162809887,0.2699881363039215,2.2927400519450507,0.3566222325507284,0.1833540400571146,2.4229776213680543,2.162502482522047,7225344
5.75,6.943959798318184,4.556040201681816,2.9530000000000003,4.185299070842789,1.7207009291572117,0.29910354282086093,2.294527797897657,0.41394885880844634,0.1842582268332755,2.3996276342667806,2.189427961528533,7389184
6.340000000000001,7.750212749906908,4.929787250093094,3.2299999999999995,4.700088432714168,1.7599115672858312,0.2644594681449234,2.322067606449127,0.3936345658689945,0.1352843704208523,2.4356899769645155,2.2084452359337385,7553024
6.443,8.102855716621177,4.783144283378823,2.828,3.681519771299997,1.9744802287000025,0.30861417595297097,2.306311915318171,0.4402173586684853,0.17701099323745662,2.4184415438677886,2.1941822867685534,7716864
6.5699999999999985,8.53775506605878,4.602244933941217,3.59,4.746157428726728,2.4338425712732716,0.3223650613799691,2.296790561079979,0.4811378273442644,0.16359229541567383,2.4186259242776984,2.1749551978822597,7880704
7.077,8.834896754647438,5.319103245352561,2.9519999999999995,3.767104901224376,2.1368950987756232,0.2795043822998801,2.3099753042062128,0.37977802440107095,0.1792307401986893,2.4362560711384247,2.183694537274001,8044544
6.199,7.905513697571748,4.492486302428252,3.195,4.360789432101698,2.0292105678983017,0.3007977372345825,2.3304159551858903,0.41950749939492754,0.1820879750742374,2.4459203423056293,2.2149115680661513,8208384
6.4879999999999995,8.722523662886566,4.253476337113433,3.2939999999999996,4.415928696486546,2.1720713035134533,0.2966241088385383,2.3056769996881483,0.429531556797256,0.16371666087982056,2.419268395982087,2.1920856033942098,8372224
6.485000000000001,8.59582093034914,4.374179069650863,3.525,4.883199175378928,2.166800824621072,0.32546309459333617,2.306723582744598,0.47665004947709766,0.17427613970957467,2.4358433208338344,2.177603844655362,8536064
7.256,9.369140790387616,5.142859209612384,3.239,4.452593424504269,2.0254065754957304,0.30538316546007993,2.3070682307084405,0.41745209150371837,0.1933142394164415,2.430420203522286,2.183716257894595,8699904
6.889999999999999,8.685499930381507,5.094500069618491,3.628,5.046596489492344,2.2094035105076566,0.32192614246159784,2.322680413722992,0.4609971635201011,0.18285512140309457,2.4446977905961984,2.2006630368497855,8863744
6.8629999999999995,8.755939777172005,4.970060222827994,3.7840000000000003,4.972547012111848,2.595452987888153,0.33061495668565233,2.3107964724302295,0.47944803473066866,0.18178187864063602,2.4291767142431726,2.1924162306172863,9027584
7.32,9.286519768525096,5.3534802314749035,3.4989999999999997,4.768909051861589,2.2290909481384107,0.344698462386926,2.311081025997798,0.5064941303322695,0.1829027944415824,2.4320718812331523,2.1900901707624434,9191424
7.256,9.577711437711415,4.934288562288587,3.492,4.7661334310032055,2.2178665689967945,0.2910761338969071,2.3086664388577143,0.3980615979709229,0.18409066982289135,2.4231767561003354,2.194156121615093,9355264
6.33,7.728356177803066,4.931643822196934,3.84,5.305578384120071,2.3744216158799283,0.32710435933743914,2.303423150877158,0.4696962011511505,0.1845125175237278,2.4422177016963467,2.164628600057969,9519104
7.444,9.059414497892105,5.828585502107895,3.84,5.485958687209372,2.1940413127906275,0.32829887376477324,2.306291106343269,0.47067186500593994,0.18592588252360653,2.430478205550353,2.1821040071361852,9682944
6.875,8.212237824771645,5.537762175228355,3.347,4.632286349417903,2.0617136505820968,0.37183301849290723,2.3044515803456305,0.574094187975463,0.16957184901035147,2.442906777597532,2.165996383093729,9846784
7.132000000000001,8.48878885608631,5.7752111439136895,4.178,6.000008781537565,2.355991218462435,0.3721349534889062,2.3064546068509424,0.5571097054358258,0.18716020154198654,2.455324821309741,2.1575843923921436,10010624
7.446,8.785389413128236,6.1066105868717635,3.3369999999999997,4.358332952567379,2.315667047432621,0.3680383390126129,2.3173805226882296,0.5323718091291765,0.20370486889604927,2.45203771664085,2.182723328735609,10174464
7.322999999999999,9.092429569098469,5.5535704309015275,3.95,5.18601779922459,2.7139822007754097,0.3916766573985417,2.331909536321958,0.5469667579652693,0.2363865568318141,2.4598516962378056,2.2039673764061103,10338304
7.833999999999999,9.95849617556728,5.709503824432718,3.8260000000000005,5.1226279342972685,2.5293720657027325,0.38276755784948663,2.3348041554292043,0.5891243131947517,0.1764108025042216,2.4505364153304248,2.219071895527984,10502144
7.483,9.721700739268202,5.244299260731797,3.2329999999999997,4.160189840323976,2.3058101596760237,0.3966958666530748,2.3265396465857826,0.6145212423589768,0.17887049094717283,2.4619373217416096,2.1911419714299556,10665984
7.894000000000001,10.18866424559237,5.599335754407631,3.7520000000000002,5.061357094149645,2.442642905850356,0.33406251600633063,2.3252485026915872,0.4485928625481222,0.21953216946453907,2.448452227994739,2.2020447773884353,10829824
8.302000000000001,10.629568688567538,5.974431311432465,4.513,6.180927156682809,2.8450728433171912,0.35737528890992204,2.3201317677895226,0.5129616643905855,0.20178891342925856,2.4504750788656215,2.1897884567134236,10993664
8.09,9.92037154698165,6.259628453018349,4.045,5.392458719219256,2.6975412807807433,0.3665820253392061,2.3386310686667757,0.4917969258929106,0.2413671247855016,2.4681016196973578,2.2091605176361937,11157504
8.159,9.761819078998002,6.5561809210019995,4.311999999999999,6.20136920690478,2.4226307930952187,0.3458548008774717,2.3266897877057398,0.47899715186962866,0.21271244988531482,2.442700723056019,2.2106788523554606,11321344
8.063,10.03082138417083,6.095178615829171,4.114,5.434615008244265,2.793384991755735,0.37025452780847745,2.32477380981048,0.5222596985221606,0.2182493570947943,2.463405338581787,2.186142281039173,11485184
8.482000000000001,10.445964358128732,6.51803564187127,4.287999999999999,5.610738069309264,2.965261930690735,0.36189328941206134,2.3269950861732167,0.5185362712697503,0.20525030755437235,2.489720808837776,2.1642693635086574,11649024
8.59,10.891356121942017,6.288643878057982,4.311999999999999,5.9871465607522225,2.6368534392477767,0.39273380391920604,2.3299892206986743,0.5430661521362317,0.24240145570218044,2.476145815480897,2.1838326259164518,11812864
8.458,10.793991438340475,6.122008561659525,4.3790000000000004,6.159154206803445,2.5988457931965563,0.3738622941076756,2.321510024368763,0.5146328407280698,0.23309174748728134,2.472096273892497,2.1709237748450287,11976704
7.92,10.390736732231908,5.449263267768093,3.8890000000000007,5.519260408646423,2.258739591353578,0.38389594846715525,2.3269184956947964,0.5187272470469513,0.2490646498873592,2.476237942414649,2.177599048974944,12140544
8.498000000000001,10.44755789860163,6.548442101398372,4.405,6.000181807820037,2.8098181921799634,0.4128299416353306,2.328871423999469,0.5756528252897646,0.25000705798089656,2.4926533619991016,2.165089485999836,12304384
7.835000000000001,10.07407235256032,5.595927647439682,4.433,5.772321096675476,3.0936789033245238,0.43423856273293493,2.3311745325724282,0.6388719887702217,0.22960513669564822,2.489714297699001,2.1726347674458553,12468224
8.4,10.112051401097526,6.687948598902475,4.276999999999999,6.032147002390397,2.521852997609601,0.3878211696011324,2.317468677957853,0.54237768558817,0.2332646536140948,2.47729010868023,2.1576472472354755,12632064
8.783,10.948059121594603,6.6179408784053955,4.4719999999999995,5.982243688945595,2.961756311054404,0.42058149799704553,2.3367140407363576,0.594487638904825,0.246675357089266,2.505642523521135,2.1677855579515803,12795904
8.952,11.482117783819561,6.42188221618044,3.971,5.286647749209491,2.655352250790509,0.43957085382814204,2.3158986190954844,0.6631747626325117,0.21596694502377228,2.471210902412952,2.160586335778017,12959744
8.344,10.19757600329741,6.490423996702589,4.567,6.410903739353007,2.7230962606469937,0.4654030728464325,2.34366007099549,0.684367252381008,0.246438893311857,2.47855980893302,2.2087603330579597,13123584
9.549999999999997,12.31797760106544,6.782022398934555,4.623,6.6515662424481,2.594433757551901,0.4452612608360747,2.32346192051967,0.6502152357619337,0.24030728591021566,2.4762987798678155,2.170625061171524,13287424
8.843999999999998,10.705092152473915,6.98290784752608,5.212999999999999,7.211249483923366,3.2147505160766325,0.44650683607906094,2.30653183956941,0.6235956851690787,0.26941798698904323,2.4775623658370196,2.1355013133018006,13451264
9.409,12.612767937913107,6.205232062086894,5.1,7.283194906553237,2.9168050934467624,0.4181801144964993,2.320730831225713,0.5844702640823133,0.25188996491068527,2.485570021047317,2.155891641404109,13615104
9.360999999999999,11.244939754875404,7.477060245124594,4.726,6.517743285183455,2.934256714816545,0.4543134273961186,2.31992662002643,0.6333747303772084,0.2752521244150288,2.4776963606294395,2.1621568794234203,13778944
9.325000000000001,11.877431193979577,6.772568806020425,4.912999999999999,6.577740520321409,3.2482594796785893,0.4356750383973121,2.3122778957088785,0.5777154322547826,0.2936346445398415,2.4734928642243483,2.1510629271934087,13942784
9.139,11.896257514270292,6.381742485729705,5.1979999999999995,7.369625197864493,3.026374802135506,0.44712408805886916,2.30615304261446,0.6451664929795864,0.24908168313815193,2.4479528203040157,2.1643532649249044,14106624
9.186,11.577377009172748,6.794622990827252,4.862999999999999,6.662589119771509,3.063410880228488,0.4647817096362511,2.317311486601829,0.6750898573108459,0.2544735619616563,2.46581130423939,2.1688116689642682,14270464
8.748999999999999,10.462601178804448,7.035398821195549,5.026000000000001,6.911689263903256,3.1403107360967457,0.4731056681523721,2.3295284301042556,0.671463218687604,0.27474811761714024,2.4647490455605436,2.1943078146479675,14434304
8.996,11.940215345384914,6.051784654615088,4.769,6.451631569892827,3.0863684301071728,0.4455922010665138,2.335368626316389,0.6241898536098033,0.26699454852322435,2.4849782513993808,2.185759001233397,14598144
8.937000000000001,11.113502010107045,6.760497989892958,5.328,7.146300305230135,3.509699694769866,0.49113788918281587,2.333456145723661,0.6984419098768666,0.28383386848876513,2.4656859722358715,2.2012263192114507,14761984
9.199000000000002,11.484784110540627,6.9132158894593765,5.6370000000000005,7.851669501302622,3.4223304986973795,0.44364551554123555,2.334495285650094,0.6232635576334746,0.26402747344899646,2.4859540952862273,2.1830364760139602,14925824
9.572,11.63902104488561,7.504978955114389,5.089,7.170102832634659,3.007897167365342,0.44319508668656143,2.3281497702002527,0.6277019625703946,0.2586882108027283,2.484840856099429,2.1714586843010766,15089664
10.347,12.980568111896861,7.713431888103138,5.66,7.734111858121446,3.5858881418785535,0.48044139668345454,2.3272636398673057,0.6619421939330097,0.29894059943389933,2.473886723018852,2.180640556715759,15253504
10.159,12.957669148005888,7.360330851994114,4.999,7.0573267476277906,2.940673252372209,0.5181113690758745,2.335293928782145,0.7454120406886582,0.29081069746309085,2.4607553800997595,2.2098324774645306,15417344
10.84,13.688824318907713,7.991175681092286,5.781999999999999,8.323187911194289,3.240812088805709,0.5311056612059474,2.3318635185559584,0.805638806936972,0.25657251547492277,2.4588674058503073,2.2048596312616096,15581184
10.921000000000001,14.088852427118411,7.753147572881591,5.046,6.90485018223632,3.1871498177636806,0.5364121269745131,2.340093725919723,0.784843841971593,0.2879804119774333,2.480155392665134,2.200032059174312,15745024
10.508999999999999,13.120824840987618,7.897175159012379,5.848999999999999,8.410587203278467,3.2874127967215316,0.5555993168304364,2.3333761692047115,0.824320407391159,0.2868782262697139,2.4691126035987736,2.1976397348106493,15908864
10.261999999999999,12.840611254144369,7.683388745855629,5.148,7.008090320387695,3.287909679612304,0.5187187778142591,2.331805350383123,0.8208831021495162,0.21655445347900198,2.478829317071738,2.1847813836945082,16072704
10.718,13.720025316348949,7.715974683651051,5.839,8.162219533320087,3.515780466679914,0.5996868590513865,2.322798040509224,0.9067329608023247,0.29264075730044836,2.466679908204805,2.178916172813643,16236544
10.395,13.197810196927362,7.592189803072637,5.562,7.692421554528586,3.431578445471414,0.6062069131061434,2.3240637481212616,0.9609848957223108,0.25142893048997594,2.459741546985476,2.188385949257047,16400384
10.018000000000002,12.363637653176639,7.672362346823366,5.248000000000001,7.360594613265878,3.1354053867341243,0.5858241448178887,2.3247878452142077,0.9210906040430874,0.25055768559269,2.461805350756868,2.1877703396715473,16564224
10.328,12.765534820264111,7.8904651797358865,5.732999999999999,8.14293381651862,3.323066183481379,0.5357494479355711,2.331429837147395,0.8126694136425694,0.25882948222857277,2.4668272292336244,2.1960324450611655,16728064
10.044999999999998,12.46742956553952,7.622570434460476,6.324000000000001,8.468249052698871,4.17975094730113,0.6389076082346341,2.323100007077058,0.9427083816298052,0.33510683483946296,2.5036512822400074,2.142548731914109,16891904
9.657999999999998,12.055618818744962,7.260381181255033,5.157000000000001,7.131543238321209,3.1824567616787935,0.6442551600746811,2.3521137297153474,0.9818036166341453,0.30670670351521684,2.5132200522510577,2.191007407179637,17055744
10.895,14.144902306223988,7.645097693776011,5.817000000000001,8.01258670974298,3.621413290257022,0.6014166204258798,2.340230608979861,0.8558897844862867,0.346943456365473,2.505580364135987,2.1748808538237347,17219584
9.988000000000001,13.368271586721992,6.607728413278011,5.619999999999999,7.660838063149548,3.5791619368504506,0.6406035302827757,2.341763578355313,0.9676703377423295,0.313536722823222,2.5047498234747416,2.178777333235884,17383424
11.297999999999998,14.58891415871031,8.007085841289687,5.586,7.871257972308597,3.3007420276914035,0.5508984156573812,2.3382340158025423,0.7784053559235687,0.3233914753911936,2.4983714816956017,2.178096549909483,17547264
9.870999999999999,12.248243992525797,7.4937560074742,5.731,7.9373383693350394,3.5246616306649603,0.5807171768198411,2.3272757023572925,0.8113335786261633,0.350100775013519,2.496897749017222,2.157653655697363,17711104
10.854000000000001,13.61279031461255,8.095209685387452,5.438,7.785742745702773,3.0902572542972258,0.5034576329092185,2.353769612809022,0.712938185376393,0.29397708044204407,2.4885893614943075,2.2189498641237364,17874944
11.501,14.144181605565535,8.857818394434464,5.476999999999999,7.671465994268309,3.28253400573169,0.535574814490974,2.3226826841632526,0.7963099007323401,0.2748397282496079,2.4924007915564736,2.1529645767700316,18038784
11.231,13.876325877845677,8.585674122154323,5.718000000000001,8.291304490339222,3.14469550966078,0.5425433396672209,2.3579675182700157,0.796157280657281,0.28892939867716083,2.502235773709304,2.2136992628307275,18202624
10.636999999999999,13.58898255414899,7.685017445851008,6.267999999999999,8.92572007555348,3.6102799244465182,0.5980085294072826,2.364285103480021,0.9903210107618603,0.20569604805270475,2.484528312977094,2.2440418939829483,18366464
10.793000000000001,13.469053250591251,8.11694674940875,6.028999999999999,8.20742810301373,3.8505718969862683,0.5295785777891676,2.34643536756436,0.7503832545841499,0.30877390099418534,2.5007751622925993,2.1920955728361204,18530304
12.004000000000001,14.894716866107784,9.11328313389222,6.074,8.664352099618892,3.4836479003811083,0.5618993322054545,2.3568954855203623,0.8322204798191959,0.2915781845917132,2.4878169739553764,2.2259739970853483,18694144
11.847,14.93830732862328,8.75569267137672,6.699999999999998,9.505348463203813,3.894651536796185,0.579414974246174,2.3474731529752413,0.862487414814741,0.29634253367760705,2.5080061201905246,2.186940185759958,18857984
11.404,13.551762556708725,9.256237443291274,5.962999999999999,8.714014540128785,3.211985459871213,0.6160740028445919,2.3383341615398727,0.943212051044424,0.2889359546447598,2.506027476435953,2.1706408466437925,19021824
11.244,14.22290986772007,8.26509013227993,5.802,8.261287701754311,3.3427122982456887,0.6362766928970813,2.3347260440389315,0.9107433050622699,0.3618100807318928,2.508381919930328,2.161070168147535,19185664
11.478,14.277749274488698,8.678250725511301,6.767999999999999,9.63530465768812,3.9006953423118764,0.6463209584355354,2.324403398235639,0.9556439027778714,0.33699801409319935,2.513942458518084,2.1348643379531937,19349504
10.745000000000001,12.929272189998308,8.560727810001694,5.824,8.033865154257155,3.6141348457428446,0.5410323853914936,2.346503154436747,0.7857018374306972,0.2963629333522899,2.5133851927010973,2.179621116172397,19513344
10.784,13.035453752578544,8.532546247421458,5.866,8.271710705799848,3.4602892942001526,0.5977327749133111,2.349727986752987,0.8578060641020508,0.3376594857245714,2.5005092538568374,2.1989467196491366,19677184
11.888,14.450938938016277,9.325061061983723,6.499,9.232512209594097,3.765487790405903,0.5016748907665411,2.359730448325475,0.7154503886783904,0.2878993928546919,2.4969026615481353,2.2225582351028144,19841024
10.819999999999999,13.273560677872059,8.366439322127938,6.642999999999999,9.14126359698091,4.144736403019088,0.6100535045688351,2.351799517373244,0.8879544830404635,0.3321525260972067,2.509991969434138,2.19360706531235,20004864
11.573000000000002,14.732848255850273,8.413151744149731,6.977000000000001,9.823963470085278,4.130036529914724,0.5351647524473567,2.3236111452182135,0.7485253432665995,0.321804161628114,2.5123815123776887,2.1348407780587384,20168704
11.187000000000001,13.69863313403849,8.675366865961513,6.353,9.038029050122176,3.6679709498778226,0.673635048419237,2.338929290076097,1.0538231730681038,0.2934469237703702,2.4962609907094193,2.181597589442775,20332544
11.071,13.795391491691309,8.346608508308691,6.717999999999999,10.162450028669308,3.27354997133069,0.586286124587059,2.353522092103958,0.8380092417236691,0.3345630074504488,2.5034376082166645,2.2036065759912518,20496384
11.954999999999998,14.92554961244548,8.984450387554517,6.191000000000001,8.90630642837968,3.475693571620323,0.5526426331450541,2.3416243125995004,0.7799049544030938,0.3253803118870144,2.502432890985439,2.180815734213562,20660224
11.892,15.28823850752564,8.495761492474358,5.78,8.20808978417191,3.351910215828089,0.5560688915352027,2.3351539472738905,0.8236856100952221,0.2884521729751833,2.4872614298384548,2.183046464709326,20824064
12.065999999999999,15.047111202219735,9.084888797780263,6.069,8.471130096393615,3.6668699036063845,0.5972529985010624,2.332903594772021,0.8621009560285808,0.3324050409735439,2.488430924478002,2.17737626506604,20987904
11.776000000000002,15.276194851718975,8.275805148281028,6.734,9.76920740642217,3.698792593577829,0.622776686027646,2.338364986081918,0.988254807486803,0.257298564568489,2.5040358692328577,2.172694102930978,21151744
11.586,14.442330513088429,8.729669486911572,6.659000000000001,9.452773254936773,3.8652267450632296,0.6407340702911217,2.342470022539298,0.9778857125512872,0.3035824280309562,2.5019885216367728,2.1829515234418233,21315584
11.544,14.669441408825321,8.41855859117468,6.465000000000001,8.981983313413103,3.948016686586898,0.546487341572841,2.3423274844884867,0.7422992384293137,0.35067544471636825,2.5068688490861444,2.177786119890829,21479424
12.225000000000001,16.031954819800205,8.418045180199798,6.875000000000002,9.868149678850026,3.881850321149978,0.5880781288569172,2.348671125372251,0.8750482959554556,0.30110796175837884,2.483065243245725,2.214277007498777,21643264
11.953,14.658195187042885,9.247804812957114,6.737,9.507740153821718,3.9662598461782816,0.5549794169763724,2.3400919223825136,0.7839189961397569,0.32603983781298795,2.503677778748779,2.1765060660162483,21807104
12.138,15.49319239388742,8.78280760611258,6.802000000000001,9.730756732813433,3.873243267186571,0.5738022043990593,2.338522744178772,0.8101819701018689,0.33742243869624966,2.5014406226043446,2.1756048657531997,21970944
11.674,15.067697688362944,8.280302311637055,6.801,9.60279388963571,3.99920611036429,0.564752806040148,2.350387824078401,0.8617393006949005,0.26776631138539553,2.508871928825453,2.191903719331349,22134784
12.064,14.677194213984103,9.450805786015897,6.584999999999999,9.31061277513883,3.8593872248611683,0.6478595187266668,2.3546055321892103,0.9273383743792654,0.3683806630740683,2.5082560531299096,2.200955011248511,22298624
12.469,15.272574325749185,9.665425674250814,7.1819999999999995,9.757883537740012,4.606116462259987,0.5594143357748786,2.346159856021404,0.7964521598778895,0.3223765116718678,2.50328433603884,2.189035376003968,22462464
12.520000000000001,15.945708685805027,9.094291314194976,6.470999999999999,9.557782953173092,3.384217046826907,0.5430253071089586,2.3450260927279793,0.8026167190423601,0.28343389517555706,2.5109085704621,2.179143614993859,22626304
11.56,14.939902365453772,8.180097634546229,7.206999999999999,10.46225436794116,3.951745632058839,0.6036776587367059,2.3643626789251964,0.8488461550476869,0.3585091624257248,2.5074774994997746,2.221247858350618,22790144
11.938999999999998,14.972003297063818,8.905996702936179,7.5200000000000005,10.985521605761534,4.054478394238466,0.580546025869747,2.346367850899697,0.8084768189394234,0.3526152328000707,2.5131711519175943,2.1795645498817993,22953984
12.562000000000001,16.169111864081845,8.954888135918157,7.135999999999998,10.164175027966513,4.107824972033484,0.5654504192993046,2.3432258536418282,0.7869022058667985,0.3439986327318107,2.5123691689799195,2.174082538303737,23117824
12.719,16.152984420465533,9.285015579534466,6.8,9.617690543689992,3.9823094563100083,0.5059524760271112,2.3469051639238994,0.7322085577133073,0.27969639434091526,2.5167488716690567,2.177061456178742,23281664
12.537999999999998,15.116556960782521,9.959443039217476,7.239,10.429136203988788,4.0488637960112115,0.5202903778602679,2.349954898158709,0.7240589931451186,0.3165217625754172,2.5122554546752918,2.1876543416421264,23445504
12.862,16.304867409587537,9.419132590412463,6.656000000000001,9.25176270101872,4.060237298981281,0.5052288737768929,2.3398337488373118,0.7195832362979789,0.29087451125580677,2.513448853133052,2.1662186445415714,23609344
12.083,14.400032800803649,9.765967199196352,6.645999999999999,8.925680679393498,4.3663193206065,0.6078207698340218,2.3361467520395913,0.8690829269323099,0.34655861273573363,2.514562972713291,2.1577305313658917,23773184
11.823000000000002,14.138219428045646,9.507780571954358,6.408000000000001,8.883951534259104,3.932048465740899,0.6043939820180337,2.330270393192768,0.8409684181125469,0.3678195459235206,2.473666952585824,2.1868738337997122,23937024
12.709999999999999,15.628989551197467,9.791010448802531,7.462000000000001,10.860160678955603,4.063839321044398,0.6282024625999233,2.3351310208439826,0.8801131736018915,0.37629175159795514,2.5005449749883764,2.169717066699589,24100864
12.934999999999999,16.141615817337648,9.72838418266235,7.003,10.242049397585657,3.763950602414344,0.57984846457839,2.34877867102623,0.8101431905761275,0.34955373858065253,2.4929619411400363,2.2045954009124236,24264704
13.004,15.814566490940928,10.193433509059071,7.109,9.994752761412522,4.2232472385874775,0.5056118278453747,2.3481070831418043,0.7224830821946568,0.2887405734960926,2.5253086991166174,2.170905467166991,24428544
13.291,16.39984045907795,10.18215954092205,8.022,11.778598993770828,4.2654010062291725,0.45342132430523635,2.349920118848483,0.5921562908024094,0.31468635780806326,2.509776995864433,2.190063241832533,24592384
11.864,14.628605577654795,9.099394422345206,7.955999999999999,10.880353603790073,5.031646396209923,0.48123813625425094,2.3526767089962957,0.6613311501186221,0.3011451223898797,2.5172097356671856,2.1881436823254057,24756224
12.139000000000001,15.997835186944373,8.28016481305563,7.17,10.638362726128857,3.7016372738711425,0.5995370043441652,2.3553479065497718,0.8043236970060897,0.39475031168224073,2.526484728403252,2.1842110846962917,24920064


==> data/progress-bigfish-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.9549999999999998,1.1153277892319355,0.7946722107680642,0.8310000000000001,0.9485967686630887,0.7134032313369114,0.5374004546552896,2.707096528013547,0.6909284495074011,0.38387245980317825,2.7075526981661606,2.7066403578609335,16384
1.021,1.28919582397942,0.7528041760205799,1.016,1.2179504889818293,0.8140495110181706,0.10454812641255554,2.6614788730939227,0.14001496912282932,0.06908128370228175,2.6909219378722096,2.632035808315636,180224
0.9460000000000001,1.0732949331277566,0.8187050668722435,0.9540000000000001,1.163628242372062,0.7443717576279381,0.12257202846618984,2.6383306125799817,0.17806420742771578,0.06707984950466389,2.6704185541803445,2.606242670979619,344064
0.9849999999999998,1.1057683733433548,0.8642316266566447,0.9869999999999999,1.0381957029446807,0.9358042970553191,0.12981912624090905,2.6423104772965114,0.18325427988293855,0.07638397259887955,2.663085789483051,2.6215351651099716,507904
1.1039999999999999,1.3683179903071299,0.83968200969287,0.9969999999999999,1.138,0.8559999999999999,0.1136164015935113,2.6013260006904604,0.17308263975823304,0.054150163428789554,2.6314395607557675,2.5712124406251533,671744
1.1750000000000003,1.462723825916451,0.8872761740835495,1.0939999999999999,1.4042966322730557,0.7837033677269442,0.13626912835364535,2.5965226888656616,0.17835051166403476,0.09418774504325594,2.6293163987770005,2.5637289789543227,835584
1.3729999999999998,1.5915429019666387,1.1544570980333608,1.2119999999999997,1.5265091413615823,0.8974908586384172,0.1459435177966952,2.564496927460035,0.2082460931283549,0.08364094246503552,2.6157936845635517,2.5132001703565185,999424
1.408,1.6813056896590335,1.1346943103409664,1.2570000000000001,1.5078804496169442,1.006119550383056,0.14491582135669884,2.5179101675748825,0.20584416937583677,0.0839874733375609,2.578598073346547,2.457222261803218,1163264
1.563,1.8858637483521492,1.2401362516478507,1.4000000000000001,1.7942334333868706,1.0057665666131297,0.1357032914335529,2.509771393736204,0.17696957750955036,0.09443700535755542,2.550503214477848,2.46903957299456,1327104
1.9680000000000004,2.420477623756137,1.5155223762438637,1.605,1.9332148686455262,1.2767851313544738,0.1954495845517764,2.457198068499565,0.36120679571496833,0.029692373388584492,2.509779525355197,2.404616611643933,1490944
1.8679999999999999,2.274196996542318,1.4618030034576819,1.8059999999999998,2.3002104814752515,1.3117895185247483,0.1746067790314555,2.4384487171967826,0.2623279133997599,0.08688564466315107,2.5059499825678024,2.3709474518257627,1654784
2.182,2.832996159742897,1.5310038402571027,1.6320000000000001,2.0199896905846857,1.2440103094153145,0.17042054968575632,2.469185989101727,0.2784073238399604,0.062433775531552216,2.5118805265899415,2.4264914516135128,1818624
2.7800000000000002,3.6593747778962054,1.9006252221037951,1.9329999999999998,2.4881405227507716,1.377859477249228,0.1553076374965409,2.4634306013584135,0.19310092960484176,0.11751434538824003,2.5119510038430026,2.4149101988738244,1982464
2.738,3.584011820248393,1.8919881797516067,2.0740000000000003,2.6327700779390395,1.515229922060961,0.1424040792509913,2.4828757524490355,0.1941876302036258,0.09062052829835679,2.5256777179625707,2.4400737869355003,2146304
2.82,3.5589451941788375,2.081054805821162,2.193,2.6543686161844997,1.7316313838155004,0.19117659297771747,2.4221413652102153,0.36634735252128525,0.016005833434149658,2.481881280923992,2.3624014494964385,2310144
2.8689999999999998,3.5502701373170558,2.187729862682944,2.502,3.124716628973404,1.8792833710265957,0.24121612776070833,2.4248745858669283,0.32506410706805533,0.15736814845336133,2.4947930702553593,2.354956101478497,2473984
3.554,4.507207217765371,2.6007927822346284,2.822,3.735354257667856,1.9086457423321441,0.2092523289378732,2.4174818138281506,0.3779627962176594,0.04054186165808704,2.4693556357367807,2.3656079919195205,2637824
3.6379999999999995,4.646640669416021,2.629359330583978,3.0840000000000005,4.115941858827328,2.0520581411726733,0.24017366223658124,2.444629316528638,0.365208955427609,0.11513836904555344,2.486911879643247,2.402346753414029,2801664
3.688999999999999,4.92418783996605,2.453812160033948,2.774,3.408904717260787,2.139095282739213,0.2913442833349108,2.4294444948434832,0.4493158348665872,0.13337273180323442,2.504102052709858,2.3547869369771086,2965504
4.203,5.072736166892007,3.333263833107994,3.3870000000000005,4.196321320613761,2.5776786793862407,0.3670636806326607,2.408989938100179,0.659367397279129,0.0747599639861925,2.4625574351808277,2.35542244101953,3129344
4.2940000000000005,5.155454583829003,3.432545416170998,3.6700000000000004,4.636074531286278,2.7039254687137233,0.28117878902703525,2.426421571771304,0.3697249939744804,0.1926325840795901,2.486051816659984,2.366791326882624,3293184
4.816999999999999,6.225936123463374,3.408063876536625,3.9850000000000003,4.958152094998516,3.011847905001485,0.29452296653762455,2.426279325286547,0.4125376607714448,0.17650827230380428,2.465071418672011,2.3874872319010834,3457024
4.414,5.594637116136877,3.233362883863123,3.4159999999999995,4.228677057631135,2.603322942368864,0.28462376901879904,2.401724499464035,0.42290135815135055,0.1463461798862475,2.4477501965662665,2.355698802361804,3620864
5.1530000000000005,6.288183245119483,4.017816754880518,3.7840000000000003,4.776634877485171,2.7913651225148293,0.2558989866326252,2.402725871404012,0.41060970252332374,0.10118827074192668,2.472378685446542,2.3330730573614815,3784704
5.267,6.9567162483683465,3.577283751631654,4.517000000000001,5.6061101872629795,3.427889812737023,0.3597961698969205,2.4265130817890164,0.6009514013915616,0.11864093840227935,2.468129115686525,2.3848970478915077,3948544
5.306,6.519879730451086,4.092120269548914,4.439000000000001,5.328600472122178,3.5493995278778243,0.38467814649144805,2.3923350572586064,0.5614353115246902,0.2079209814582059,2.453668863480169,2.3310012510370437,4112384
4.970999999999999,6.138394106546713,3.8036058934532857,4.743,6.269656804917203,3.216343195082798,0.3914495768646399,2.3800801078478493,0.5936332636440029,0.18926589008527686,2.458701678285872,2.3014585374098266,4276224
4.8839999999999995,6.022544685113412,3.745455314886587,4.718,5.296027680998065,4.139972319001935,0.3567124284803867,2.375959531466166,0.5282401649117764,0.18518469204899704,2.438420407851739,2.3134986550805934,4440064
5.805000000000001,7.299986622013723,4.310013377986278,5.422,6.961654506699474,3.8823454933005257,0.287030024950703,2.388611644506455,0.4118002750849954,0.1622597748164106,2.4632411679803883,2.3139821210325215,4603904
6.111,7.773188015839363,4.448811984160637,5.433,6.989175118680414,3.876824881319586,0.31388417920097705,2.4010946015516916,0.45075992337401716,0.17700843502793698,2.445753643693229,2.3564355594101545,4767744
5.904999999999999,7.208412827925212,4.601587172074787,5.305999999999999,6.531815646824594,4.0801843531754045,0.3462044240596393,2.3713124563296635,0.4989111645789095,0.19349768354036914,2.4302239457752037,2.312400966884123,4931584
5.609,6.644494567827374,4.573505432172626,5.063,6.256222946477313,3.8697770535226867,0.24237420136729879,2.395231196284294,0.30455211114167224,0.18019629159292536,2.4573397650989595,2.3331226274696286,5095424
6.460000000000001,7.864549749919881,5.055450250080121,5.563000000000001,6.899316205095187,4.226683794904814,0.36835479407260807,2.3733464747667314,0.4970759844122517,0.23963360373296444,2.4224487908292285,2.3242441587042344,5259264
7.533999999999999,9.925506638084034,5.142493361915965,5.827,7.537029531908733,4.116970468091267,0.31126653794199227,2.395228761434555,0.4542916366365146,0.1682414392474699,2.449250224287367,2.3412072985817427,5423104
6.917999999999999,8.400725868122628,5.435274131877371,5.682,7.242754945531169,4.121245054468832,0.310088356770575,2.3873008042573924,0.43155147895048,0.18862523459067,2.442381331823799,2.332220276690986,5586944
7.352999999999999,8.52199144564877,6.184008554351229,5.635,6.678295260221189,4.591704739778811,0.42676800452172764,2.3749590605497355,0.7168690784546583,0.13666693058879692,2.440745705617185,2.309172415482286,5750784
7.050999999999999,8.828877667332597,5.273122332667401,6.247000000000001,7.808781354735675,4.685218645264326,0.4424787637156745,2.3744283755620317,0.6988843330053212,0.18607319442602782,2.4334339036707218,2.3154228474533416,5914624
7.558000000000002,9.663548859561327,5.452451140438676,5.390000000000001,6.823868892193426,3.9561311078065753,0.45760427266359327,2.336467814445496,0.6038227917220712,0.31138575360511533,2.4162003108518824,2.256735318039109,6078464
6.703,8.157352433215554,5.248647566784447,6.3389999999999995,9.028358473688474,3.6496415263115254,0.29474002957964934,2.3826112031936644,0.41521535205026106,0.17426470710903766,2.4439435480989506,2.321278858288378,6242304
7.629,8.633623810189665,6.624376189810334,6.8420000000000005,9.045618841814528,4.638381158185473,0.37262446486080686,2.4003586262464522,0.5060815058199198,0.2391674239016939,2.4627287418327537,2.337988510660151,6406144
7.536,9.40039373523942,5.6716062647605785,6.651999999999999,8.88505978424224,4.418940215757759,0.4329402344922225,2.3605158547560374,0.591848791968953,0.27403167701549197,2.4026089920113267,2.318422717500748,6569984
7.547999999999999,9.100551448422884,5.995448551577113,6.1240000000000006,7.851484876923674,4.396515123076327,0.4358292667195201,2.367308601737022,0.8456271158848347,0.02603141755420546,2.4290225338595164,2.3055946696145275,6733824
8.323,10.119496868909044,6.526503131090957,7.0550000000000015,8.409896675027289,5.700103324972714,0.5014811838666597,2.3824140499035518,0.8466400233277346,0.1563223444055849,2.4377956657182938,2.3270324340888098,6897664
8.94,11.935690237658093,5.9443097623419066,7.101000000000001,9.783798725212163,4.4182012747878385,0.4678563888495167,2.3770001351833345,0.817050592645692,0.11866218505334136,2.439584205754363,2.314416064612306,7061504
7.445,9.516980936205737,5.373019063794263,6.3629999999999995,7.8031600605488265,4.922839939451173,0.40467345888415973,2.3957703828811647,0.5653747066028108,0.2439722111655087,2.432901297296185,2.3586394684661443,7225344
8.541,9.693401405761032,7.388598594238969,6.4879999999999995,8.006201567645086,4.969798432354913,0.5788282338529827,2.377736251552899,0.8828772038967567,0.27477926380920864,2.407455385603185,2.348017117502613,7389184
7.969000000000001,10.156539485357923,5.781460514642079,6.732000000000001,9.131040641589884,4.332959358410118,0.46958460345243414,2.3929213444391886,0.7235087058104281,0.21566050109444013,2.458662374884897,2.3271803139934804,7553024
8.525,10.563230850517183,6.486769149482817,6.308,8.0918710715744,4.524128928425599,0.5575556004419923,2.3765719830989838,0.9474111277727304,0.16770007311125407,2.4684945705441255,2.284649395653842,7716864
8.526,10.237164515761123,6.814835484238876,7.043000000000001,8.79582086934176,5.290179130658242,0.6062675438200433,2.3711710810661315,0.9072493039799293,0.30528578366015735,2.420783830596849,2.321558331535414,7880704
7.952000000000001,9.106658391040398,6.797341608959603,6.541000000000001,8.65585909696131,4.426140903038693,0.6581997461616993,2.373349299033483,1.0355774834956317,0.2808220088277669,2.4400350398032185,2.3066635582637476,8044544
8.059999999999999,10.555728350602283,5.564271649397714,7.093999999999999,9.159997095835326,5.028002904164674,0.5101192583950859,2.3945412397384644,0.7548433201050283,0.26539519668514344,2.43486668990753,2.3542157895693987,8208384
8.632000000000001,10.536141801442321,6.727858198557683,6.228,7.559726698688586,4.896273301311414,0.5068018643185496,2.371765410900116,0.7026405831489213,0.31096314548817783,2.4255690480303587,2.3179617737698734,8372224
8.778,10.555001969610615,7.000998030389387,7.714000000000001,9.35036915150586,6.0776308484941435,0.6667123872165879,2.3795197178920113,1.0757898614257573,0.25763491300741853,2.4320982970401266,2.326941138743896,8536064
9.388,11.777969874287121,6.998030125712878,7.456,8.931697801041935,5.980302198958066,0.5628780565535029,2.3623588969310125,1.048799296080459,0.07695681702654666,2.404741752032293,2.319976041829732,8699904
9.102,11.223253403061502,6.9807465969384985,7.648000000000001,10.360547879761757,4.935452120238244,0.5078750203674038,2.385601555307706,0.6536452193518928,0.3621048213829149,2.430465468522371,2.340737642093041,8863744
9.210999999999997,11.027471579739135,7.394528420260859,7.943,9.949305310764043,5.936694689235957,0.6301716865350803,2.3777136097351717,0.845665653382699,0.4146777196874616,2.408301619147202,2.347125600323141,9027584
9.009000000000002,10.971480318372647,7.046519681627357,7.945000000000002,10.348976913366684,5.54102308663332,0.6157582951709628,2.3670893222093583,0.9445957593912166,0.286920830950709,2.4005979237364934,2.333580720682223,9191424
9.526000000000002,12.71346043112695,6.338539568873052,7.348000000000001,9.48462256844769,5.211377431552312,0.7312081169957916,2.3867729047934216,1.1913765171185966,0.2710397168729866,2.438496194615338,2.3350496149715054,9355264
9.120000000000001,11.631485616124449,6.608514383875553,7.712999999999999,10.148147018149006,5.277852981850993,0.5434075622508923,2.3874375770489373,0.7811448015201083,0.30567032298167623,2.424771159820792,2.3501039942770827,9519104
9.612,12.605552404752586,6.618447595247413,7.065,8.621446272763695,5.508553727236305,0.66537501377364,2.3711765418450037,1.1067387848417207,0.2240112427055591,2.4092979334724336,2.333055150217574,9682944
9.526,11.831602741150348,7.220397258849651,7.008,9.115115563987889,4.900884436012111,0.8615551683430871,2.383969604969025,1.5133395219927428,0.2097708146934314,2.414003980862008,2.353935229076042,9846784
9.866999999999999,12.04285868107283,7.691141318927167,7.938000000000001,10.77682299553882,5.099177004461181,0.6282703238228957,2.3755911807219188,1.015288856873792,0.24125179077199965,2.4178613461371365,2.333321015306701,10010624
10.543000000000001,13.02998632887276,8.056013671127243,8.011,9.93351111830335,6.088488881696649,0.8002014332140485,2.373106066385905,1.5740356015307913,0.026367264897305787,2.4115066907769713,2.334705441994839,10174464
9.226,11.058169206159738,7.393830793840264,7.057,8.641411878269032,5.472588121730968,0.5104516900144518,2.3869798620541887,0.7364327187271744,0.2844706613017291,2.432585311549572,2.3413744125588054,10338304
10.313,13.045976582409736,7.580023417590265,8.233,10.325654056455582,6.140345943544419,0.48186198780313133,2.3808226088682813,0.6897709557345939,0.27395301987166876,2.4365929469680303,2.3250522707685324,10502144
9.697999999999999,11.963311457614601,7.432688542385396,7.4609999999999985,9.123181999661888,5.798818000338108,0.8885577994088332,2.361303251981735,1.5523344388138465,0.22478116000381987,2.398605022322187,2.324001481641283,10665984
9.334,11.421286276484373,7.246713723515626,7.879,9.418158536343803,6.339841463656196,0.7965010932336251,2.374147218465805,1.2499959943606833,0.3430061921065668,2.4354711682732857,2.312823268658324,10829824
9.578000000000001,12.010499948612539,7.145500051387463,8.477,10.349725553838576,6.6042744461614244,0.6274508164574703,2.384589049220085,0.9593873378671864,0.295514295047754,2.45224124562799,2.31693685281218,10993664
10.391000000000002,11.890416219733535,8.891583780266469,9.075,10.503868433411558,7.646131566588441,0.5618665589640539,2.370402520895005,0.8320190523464641,0.29171406558164376,2.4411914780780766,2.299613563711933,11157504
9.331,10.872664360358634,7.789335639641364,7.063999999999998,8.029724598423378,6.098275401576617,0.7068183163180947,2.3884900420904165,0.9509689053310579,0.4626677273051314,2.4391474868697878,2.337832597311045,11321344
9.695,11.549563290912445,7.840436709087555,7.362000000000002,8.935822099222147,5.788177900777857,0.4986239240815243,2.3846545428037644,0.7211162132752977,0.2761316348877508,2.434206843166336,2.335102242441193,11485184
9.479000000000001,12.013420841139057,6.944579158860945,8.331999999999999,9.557657374636157,7.10634262536384,1.2524835341920455,2.39609127442042,2.2996794350480965,0.20528763333599476,2.430176149317559,2.3620063995232807,11649024
10.485999999999999,12.916980049280536,8.055019950719462,8.788,10.55483219350339,7.021167806496611,0.5908161088824272,2.389931502938271,0.8873950826380685,0.2942371351267858,2.4288431603741047,2.351019845502437,11812864
10.605,13.196950038098729,8.013049961901272,7.936000000000002,9.922017119765085,5.949982880234918,0.8108938896407683,2.3841768016417815,1.5745904405953937,0.04719733868614284,2.4254664148886427,2.3428871883949203,11976704
10.003,12.634030406513768,7.371969593486233,8.524000000000001,10.690144962831436,6.357855037168566,0.6383205000311136,2.3755671521027883,0.9048656325411126,0.37177536752111456,2.4386884126995625,2.312445891506014,12140544
10.668,13.982425440404414,7.353574559595584,8.794,11.13199144566442,6.456008554335581,0.7007460504149396,2.3735446403423945,1.0067708786189797,0.39472122221089956,2.4275780096500017,2.3195112710347874,12304384
10.398999999999997,13.05320967521407,7.7447903247859236,8.246999999999998,10.693131844361622,5.8008681556383745,0.5619882537052036,2.3936629652976986,0.8178127723733488,0.3061637350370583,2.434381472483816,2.352944458111581,12468224
10.375,12.580607626029616,8.169392373970384,8.396,10.327616939250637,6.4643830607493635,0.5608281071608264,2.3991377820571262,0.7911606025988152,0.33049561172283765,2.429422162927212,2.3688534011870406,12632064
10.419,13.14111847648114,7.6968815235188615,8.237,10.477995537701938,5.996004462298062,0.6433003852764766,2.382883056998253,1.0990480497190669,0.1875527208338863,2.4171883136249788,2.348577800371527,12795904
10.803,12.922570947149447,8.683429052850554,7.909000000000001,9.503969905672205,6.314030094327796,0.6184342508514722,2.368327354391416,1.0533131834725395,0.18355531823040472,2.404277055142939,2.332377653639893,12959744
10.534000000000002,14.051181257768786,7.016818742231219,9.049000000000001,11.245553891895213,6.85244610810479,0.70133479575937,2.3930132766564687,0.9734407502657463,0.4292288412529936,2.4234763833612387,2.3625501699516986,13123584
10.924000000000001,13.012780505462459,8.835219494537544,8.818000000000001,10.75309586325846,6.8829041367415424,0.6782813796152671,2.378918733199437,1.0204635308742114,0.33609922835632294,2.419372886333026,2.3384645800658475,13287424
10.559,13.99398893739121,7.124011062608789,8.378,12.020267974765174,4.735732025234826,0.8567415110146006,2.356141198674838,1.2730926882375506,0.4403903337916506,2.410656570961112,2.301625826388564,13451264
10.332999999999998,12.408398997783316,8.257601002216681,7.627000000000001,9.155411266642588,6.098588733357413,0.7712643555055063,2.3510121087233227,1.0988364034037588,0.4436923076072538,2.3915149367602124,2.310509280686433,13615104
10.162000000000003,13.527661302032636,6.79633869796737,8.063,10.083287355798674,6.042712644201326,0.6313977542643746,2.395769208669662,1.1225731021248735,0.14022240640387562,2.455786597123631,2.3357518202156933,13778944
9.105,10.5713236341272,7.6386763658728,8.626000000000001,10.587500446087128,6.664499553912874,0.8869924544046321,2.3640120516220735,1.3401178222713432,0.4338670865379211,2.4172390196850593,2.3107850835590877,13942784
10.899000000000001,13.31221963360155,8.485780366398451,8.753,11.282909286911291,6.223090713088709,0.7001734173546236,2.3794528881708783,0.9156179271870539,0.4847289075221933,2.4235315398384607,2.335374236503296,14106624
12.286,15.288179874691053,9.283820125308946,8.777000000000001,11.313446530088896,6.240553469911106,0.6232580978423357,2.38159889181455,0.7516951881205202,0.49482100756415115,2.4156233421025983,2.347574441526502,14270464
11.184,14.17930031883282,8.18869968116718,8.593,10.967801254842183,6.218198745157818,0.5353709289183219,2.3747735460599264,0.7816897582308784,0.2890520996057655,2.4267390114494765,2.3228080806703764,14434304
10.744,13.274972935453874,8.213027064546125,8.606,11.015303633832813,6.1966963661671866,0.6691509945938983,2.418969492117564,0.9095924475636505,0.428709541624146,2.4638171204214765,2.374121863813652,14598144
11.256000000000002,13.350054440553064,9.16194555944694,8.36,10.418188523920975,6.301811476079025,0.5635231731769939,2.4091859797636674,0.8549082825431611,0.2721380638108266,2.44472738145232,2.373644578075015,14761984
10.768,13.457564276978708,8.078435723021293,8.479000000000001,10.67819735358153,6.279802646418473,0.6602706658343475,2.378290703892708,1.2067662052468906,0.1137751264218042,2.4170945766950513,2.3394868310903645,14925824
10.797,13.202286053674282,8.39171394632572,8.870000000000001,10.665739402029148,7.074260597970853,0.7267839729475478,2.383847454190254,1.1243029834764475,0.32926496241864806,2.4174912881458432,2.350203620234665,15089664
12.322000000000001,14.424102756765237,10.219897243234765,8.942,10.745839238956732,7.1381607610432685,0.6496262940267722,2.3945627023776375,0.984279460770249,0.3149731272832954,2.440825214143346,2.348300190611929,15253504
12.218,14.489756148885704,9.946243851114296,9.138,11.514412422118687,6.761587577881313,0.4859727425190309,2.370727629462878,0.6777769335013004,0.29416855153676136,2.4198498199905187,2.321605438935237,15417344
12.097,14.179436313551989,10.01456368644801,10.872,12.931508679272802,8.812491320727197,0.6694515902549029,2.376507746179899,1.0389154042239073,0.29998777628589846,2.427614547809503,2.325400944550295,15581184
12.555999999999997,15.24642078493309,9.865579215066905,9.491,11.410471020880491,7.571528979119508,0.5893253800769647,2.371848630905151,1.024712072799812,0.1539386873541172,2.4142052830147644,2.329491978795538,15745024
10.940000000000001,13.006809134874336,8.873190865125666,8.619000000000002,10.843205251320121,6.394794748679882,0.9690578930079937,2.3752896775801977,1.8090704995825848,0.12904528643340252,2.4369934708991137,2.3135858842612818,15908864
12.567,15.415547173560585,9.718452826439416,9.465,11.068335585584004,7.861664414415997,0.7810626218716303,2.3769523094097775,1.2055013206839384,0.3566239230593221,2.419093875279944,2.3348107435396113,16072704
12.001999999999999,14.507157879256313,9.496842120743684,9.811,12.865008677132401,6.756991322867599,0.7501947472492854,2.3893849025170004,1.1961021763059319,0.3042873181926389,2.433539558951132,2.3452302460828687,16236544
11.993,15.111583171890723,8.874416828109277,9.187999999999999,11.642525616081445,6.733474383918553,0.7066954336439569,2.3756131400664646,1.1570021707879707,0.2563886964999432,2.3988989978589825,2.3523272822739467,16400384
10.882000000000001,13.349491843958154,8.41450815604185,9.359,11.073837893213234,7.644162106786767,0.6134842864858607,2.3790034582217534,1.1060078323571236,0.12096074061459777,2.422754808041265,2.335252108402242,16564224
10.99,12.209385090937232,9.770614909062768,8.94,10.599897587202294,7.280102412797705,1.2445073495308558,2.3981331656376517,2.0580590116402107,0.43095568742150125,2.429171166930102,2.3670951643452014,16728064
11.485999999999999,14.106622826734132,8.865377173265866,9.431000000000001,11.694318139369718,7.1676818606302835,0.6677337725957234,2.3831491927305857,0.8116767970783239,0.523790748113123,2.4183252759729195,2.347973109488252,16891904
11.909,13.89328047412658,9.92471952587342,8.907,11.317108088862406,6.496891911137594,0.6140751939887803,2.4044437110424037,0.9536640621918977,0.2744863257856629,2.430251737401804,2.3786356846830037,17055744
11.762999999999998,14.460914194336059,9.065085805663937,9.544999999999998,12.458565684861076,6.63143431513892,0.6240709102402131,2.389284239212672,0.9487188530890109,0.2994229673914152,2.4351229564476715,2.343445521977672,17219584
12.190999999999999,15.419960978395371,8.962039021604626,10.398999999999997,13.27491533255066,7.523084667449334,0.7589141830181083,2.3820242315530775,1.1095143264583307,0.40831403957788587,2.43098151977319,2.333066943332965,17383424
13.054000000000002,16.45973986088192,9.648260139118081,10.269000000000002,13.671230003982684,6.86676999601732,0.7641570397963127,2.3650087853272757,1.1439957359578807,0.38431834363474465,2.4195123620545904,2.310505208599961,17547264
12.120999999999999,15.3071903584061,8.934809641593898,9.353,11.507813449002024,7.198186550997976,0.6017557218670846,2.382334405183792,0.9268326143668346,0.2766788293673346,2.4064504309252372,2.358218379442347,17711104
11.279,13.679710103281943,8.878289896718057,8.929999999999998,11.338277392660569,6.521722607339427,0.7195731660972038,2.3667612383763,1.1882500403215261,0.25089629187288137,2.414214616380348,2.319307860372252,17874944
12.678999999999998,15.068190030114808,10.289809969885189,9.145,11.58674220588497,6.7032577941150295,0.9075555043915908,2.365472204486529,1.6972436187109798,0.11786739007220182,2.4201643307017133,2.310780078271345,18038784
12.852,15.020888194444334,10.683111805555667,9.831999999999999,11.783895489005493,7.880104510994504,0.8012404867758354,2.349351401130358,1.199477991733632,0.40300298181803884,2.407796923798926,2.2909058784617895,18202624
10.729,13.697930615558402,7.7600693844415956,9.314,12.026722617592887,6.601277382407114,0.6226814617713291,2.3799547553062435,0.8604809071458769,0.3848820163967813,2.4309555573170583,2.3289539532954286,18366464
11.922999999999998,14.732722584170897,9.1132774158291,8.977,10.363542822995381,7.59045717700462,0.6183119067301354,2.376384112238884,0.913639436889937,0.32298437657033374,2.3954429218688964,2.357325302608871,18530304
12.508999999999999,15.359317350752367,9.65868264924763,9.806,13.006278737860187,6.605721262139811,0.6476439055365821,2.3711758534113567,0.9491254632743791,0.34616234779878524,2.4177641058022066,2.324587601020507,18694144
12.446000000000002,15.410777226032337,9.481222773967666,9.999,12.502199752317022,7.495800247682979,0.514923110588764,2.36186086932818,0.8099332936155681,0.21991292756195996,2.423229489236318,2.300492249420042,18857984
11.493999999999998,14.274608566483241,8.713391433516755,8.347,9.764737987076597,6.929262012923402,0.5804064669956763,2.3607795904080073,0.8048505591634303,0.35596237482792237,2.4185372857017855,2.303021895114229,19021824
12.934999999999999,16.59459902175088,9.275400978249118,9.818000000000001,12.583291304727226,7.052708695272776,0.533565338080128,2.407164505124092,0.833882699303079,0.23324797685717696,2.4447301059083797,2.3695989043398047,19185664
12.616,15.719408448786591,9.512591551213408,9.526,12.229746289872628,6.822253710127372,0.6386985558085143,2.3896013617515566,0.9660616270889382,0.3113354845280905,2.4210801432309594,2.3581225802721537,19349504
12.413999999999998,15.187947367921748,9.640052632078248,9.758000000000001,11.571674722765911,7.944325277234091,0.6785447030017774,2.3787429004907605,1.0631257025944667,0.29396370340908806,2.4050650999018086,2.3524207010797125,19513344
11.465999999999998,13.159949231824848,9.772050768175147,8.575999999999999,10.457803390367866,6.694196609632131,0.8778250022480885,2.3811204483111696,1.2496765157415919,0.505973488754585,2.4322439101105555,2.3299969865117838,19677184
13.031,14.41990208438176,11.64209791561824,10.199000000000002,12.339240407057115,8.058759592942888,0.7098735931018988,2.3907861441373823,0.9955004018424755,0.4242467843613221,2.4252503529633995,2.356321935311365,19841024
13.607,16.409552586482544,10.804447413517455,10.622000000000002,13.265773061365142,7.9782269386348625,0.6551928516787788,2.3848925968011216,1.0866573918495308,0.2237283115080269,2.4155854516461965,2.3541997419560468,20004864
12.960000000000003,15.39676835173145,10.523231648268554,10.584999999999997,13.150498976807434,8.01950102319256,0.6936950100275376,2.3791968862215676,1.1837935165143179,0.20359650354075737,2.4109130167074078,2.3474807557357273,20168704
13.043000000000001,15.527013083701453,10.558986916298549,9.967,12.427548922496767,7.506451077503234,0.5235341507941483,2.383530591924985,0.7191924380487521,0.32787586353954457,2.4200483201778065,2.3470128636721634,20332544
12.639,16.167989798795116,9.110010201204883,9.546000000000001,11.942260419904315,7.149739580095687,0.6051027212291956,2.4040631045897802,0.8981682366557544,0.31203720580263683,2.432452998560136,2.3756732106194245,20496384
12.353,14.423140333407375,10.282859666592625,9.555,11.960794047710651,7.149205952289348,0.8943974342507621,2.3929687927166623,1.4126907718557238,0.37610409664580047,2.4411432953892604,2.344794290044064,20660224
12.311,15.16227147076528,9.45972852923472,10.304,12.849824817225254,7.758175182774746,0.7410424445445339,2.368124668796857,1.230952434759983,0.2511324543290848,2.4270742710857354,2.3091750665079784,20824064
13.416,15.55501940150154,11.276980598498461,10.848,13.744873487054623,7.95112651294538,0.9073400913427273,2.3615759342908857,1.2901246640093809,0.5245555186760739,2.402614679450511,2.3205371891312603,20987904
13.172999999999998,15.232267102636275,11.113732897363722,10.847999999999997,12.711479541073631,8.984520458926363,0.6061041165143252,2.3491442034641903,0.9011413497542975,0.3110668832743529,2.370813696863227,2.3274747100651534,21151744
12.894,16.004074597176086,9.783925402823913,10.283999999999999,12.55296099569825,8.015039004301748,0.5464629961798588,2.375129154324531,0.781053578529445,0.31187241383027264,2.3927960840558247,2.3574622245932377,21315584
12.625,15.450877739747423,9.799122260252577,10.091,12.82791596509648,7.354084034903519,0.9393272255857786,2.381287154555321,1.4235197512199005,0.45513469995165673,2.4189650800707496,2.343609229039892,21479424
12.645,15.751104473452237,9.538895526547762,10.328000000000001,12.566503071250965,8.089496928749037,0.7275142349302769,2.3733619203170138,1.0428456886163062,0.4121827812442476,2.399815579580116,2.3469082610539114,21643264
12.122,13.5196394384819,10.7243605615181,9.984,11.963056340784668,8.004943659215332,0.788988207715253,2.3568998346726096,1.4111383244513045,0.16683809097920155,2.3985277802705354,2.3152718890746837,21807104
13.796000000000001,17.03883887974719,10.553161120252813,11.576,13.981070477137832,9.170929522862169,0.5727658310284217,2.3633669137954714,0.8352018221852093,0.31032983987163404,2.4279682406044687,2.298765586986474,21970944
12.944000000000003,15.74958443109453,10.138415568905476,10.541,12.360474924256996,8.721525075743005,0.781985961459577,2.3571695913871133,1.4297638333516292,0.13420808956752484,2.3870594013345565,2.32727978143967,22134784
13.189000000000002,16.119452012915417,10.258547987084588,11.505999999999998,14.242019736770915,8.769980263229082,0.8629264679426948,2.3758059968551,1.7247099457614858,0.001142990123903842,2.4161130130348654,2.3354989806753346,22298624
14.965,18.959061216356105,10.970938783643895,11.015,14.745370625018378,7.284629374981623,0.46495286356657745,2.367228145400683,0.6705081144544037,0.25939761267875117,2.4008676087396505,2.3335886820617153,22462464
12.954000000000002,16.16033186055343,9.747668139446576,10.398,13.19509420649359,7.600905793506411,0.9371540999660889,2.3790699779987334,1.4246931027051435,0.4496150972270344,2.407135451636,2.351004504361467,22626304
13.113999999999999,15.411551740440244,10.816448259559754,10.056999999999999,13.128322353645085,6.985677646354912,0.6098806310445071,2.3872225095828377,1.0276768659228486,0.19208439616616546,2.4321801819710487,2.3422648371946266,22790144
14.155000000000001,16.409139525406538,11.900860474593467,11.613999999999999,14.788851807565196,8.439148192434802,0.6163557399685186,2.37517241537571,1.1420500250785295,0.09066145485850763,2.4187088111387154,2.3316360196127044,22953984
14.525,18.646878819179427,10.403121180820573,10.581999999999997,13.533249904701393,7.630750095298601,0.9430248054365318,2.3738471915324526,1.4471066742733918,0.43894293659967176,2.421875339861477,2.325819043203428,23117824
14.383999999999997,16.608365977082006,12.159634022917988,11.213999999999999,13.925808252808444,8.502191747191553,0.41828904819364354,2.3967680881420774,0.5934567365444544,0.2431213598428327,2.4341910898725634,2.3593450864115915,23281664
12.830000000000002,15.772237244003279,9.887762755996725,10.879,14.041645885963206,7.716354114036793,0.5739521211013198,2.39102019071579,0.8462843983004054,0.3016198439022341,2.430523262010696,2.351517119420884,23445504
13.912999999999997,16.754967804180755,11.071032195819239,11.307,13.4342237776031,9.179776222396901,0.5478180963856478,2.3811281661192574,0.8732444549150237,0.22239173785627198,2.4180056174262,2.344250714812315,23609344
14.275,17.333418709071733,11.216581290928268,11.253,13.799495827603101,8.7065041723969,0.625747622953107,2.3852137247721354,0.8894894262485231,0.362005819657691,2.4205284825311244,2.3498989670131465,23773184
13.508000000000001,16.234234766119748,10.781765233880252,9.892000000000001,12.176043782417493,7.60795621758251,0.6047803247968355,2.3771502494812013,0.8680487144796021,0.341511935114069,2.4113020850860614,2.3429984138763413,23937024
13.981,16.31519986290806,11.64680013709194,11.028,12.949508782181336,9.106491217818665,0.844229742946724,2.3644031484921775,1.42650715678915,0.2619523291042979,2.403016100880776,2.3257901961035787,24100864
13.308000000000002,16.65307339231892,9.962926607681084,10.050999999999998,12.435334078941118,7.666665921058878,0.5825136884426076,2.3738440215587615,0.7953815302818298,0.3696458466033855,2.427491324342968,2.320196718774555,24264704
14.144000000000002,16.71320298925562,11.574797010744385,10.647000000000002,13.596203451781516,7.697796548218488,0.8423876975973446,2.3826362450917555,1.4803542576346793,0.2044211375600098,2.413581309424016,2.351691180759495,24428544
13.353,14.920724784520548,11.785275215479452,10.834,13.355623286694506,8.312376713305493,0.6878069656590621,2.374670246243477,0.9316085806131886,0.4440053507049355,2.397230011002007,2.3521104814849467,24592384
13.893,16.111792689730162,11.674207310269841,10.709999999999999,13.157402704909838,8.26259729509016,0.8334338710332911,2.336039463678996,1.2455148017624809,0.42135294030410136,2.3890433458776386,2.2830355814803536,24756224
13.432000000000002,16.323666647454374,10.54033335254563,11.351,13.9376211550979,8.764378844902101,0.7851106100405256,2.3940995097160345,1.1754613130904192,0.39475990699063196,2.446041009644174,2.342158009787895,24920064


==> data/progress-bigfish-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.9500000000000002,1.0339047078536123,0.866095292146388,0.8649999999999999,0.991431799797361,0.7385682002026388,0.8257926143705845,2.7055546641349792,1.1385656105893827,0.5130196181517863,2.707456632529996,2.7036526957399625,16384,0.5548608288168907,1.6416239380836486
0.8960000000000001,1.041134420452214,0.7508655795477862,0.9440000000000002,1.096656477098091,0.7913435229019091,0.15819944664835928,2.7041187435388565,0.1776826262083901,0.13871626708832846,2.711866018041595,2.696371469036118,180224,1.2768288373947143,1.3443049550056458
0.9960000000000001,1.1034430081485065,0.8885569918514937,0.8610000000000001,1.0032989810223532,0.718701018977647,0.18018487431108948,2.7038289457559586,0.21189733325668492,0.14847241536549405,2.7117545160517675,2.6959033754601496,344064,1.3798313915729523,1.4948707222938538
0.8800000000000001,1.0021474518768199,0.7578525481231804,0.8470000000000001,0.9875738240214017,0.7064261759785985,0.1709777371026575,2.702841493487358,0.2091673633439631,0.13278811086135192,2.7088357067927573,2.6968472801819585,507904,1.6047198593616485,1.3244418382644654
0.9540000000000003,1.1474011375354347,0.7605988624645659,0.9410000000000001,1.0416429331846007,0.8403570668153993,0.12156984554603692,2.6852028518915176,0.13458451796049883,0.108555173131575,2.708176600680893,2.6622291031021423,671744,1.4403932452201844,1.4269180774688721
1.197,1.461236636369751,0.932763363630249,1.101,1.3521354216354196,0.8498645783645804,0.15062742959707975,2.6752829551696777,0.1869576769281436,0.1142971822660159,2.690537617829986,2.6600282925093697,835584,1.6983828902244569,1.7472060918807983
1.7400000000000002,2.1983230301872254,1.2816769698127752,1.289,1.6321165982577934,0.9458834017422064,0.15825510062277315,2.6380399465560913,0.19345603208402629,0.12305416916152001,2.6726896277821797,2.603390265330003,999424,1.936835026741028,2.3112385272979736
2.133,2.709750379280326,1.556249620719674,1.6919999999999997,2.2195187200469757,1.1644812799530238,0.15476576657965777,2.5919373482465744,0.18097389991689736,0.12855763324241817,2.644961774716513,2.5389129217766357,1163264,1.903547966480255,2.6837742805480955
2.695,3.489496696028372,1.9005033039716275,2.2009999999999996,2.642869890352352,1.7591301096476473,0.191956583969295,2.547176110744476,0.22074555777254506,0.16316761016604492,2.60027757758198,2.494074643906972,1327104,2.446391773223877,3.009701633453369
3.527,4.117305852927108,2.9366941470728927,3.1260000000000003,4.12552188570336,2.1264781142966407,0.2123105013743043,2.5150620847940446,0.2536123233873795,0.1710086793612291,2.581774627441264,2.448349542146825,1490944,2.993399739265442,3.6430312633514403
3.6260000000000003,4.565129384057384,2.686870615942617,3.052,3.9975770724800808,2.1064229275199193,0.18056896543130274,2.4895482867956162,0.21373781418924537,0.14740011667336012,2.553014348288497,2.4260822253027357,1654784,2.5651246070861817,3.4395537614822396
4.454,5.714445952827807,3.193554047172192,3.085,3.6137012388863865,2.5562987611136134,0.20696641569957133,2.4435729026794433,0.2450282875979094,0.16890454380123326,2.499110161583284,2.3880356437756025,1818624,2.927026462554932,3.825262522697449
5.054,6.36163297602959,3.7463670239704108,3.682,4.293159553635546,3.070840446364454,0.24211370972916485,2.4354190468788146,0.2999306697401943,0.18429674971813542,2.4870515377051965,2.3837865560524327,1982464,3.3336647272109987,4.060745096206665
5.378,6.599169930845007,4.156830069154993,3.8920000000000003,4.918487213753781,2.86551278624622,0.20140487840399146,2.4321994572877883,0.2430121321144348,0.15979762469354813,2.4753230094326604,2.3890759051429162,2146304,3.0044761180877684,3.9968241691589355
6.1080000000000005,7.4732457654210105,4.742754234578991,4.3950000000000005,5.16729851741409,3.622701482585911,0.23737890031188721,2.3975616931915282,0.30298969486395333,0.17176810575982107,2.433142404599385,2.3619809817836717,2310144,3.333332347869873,4.383547520637512
6.0729999999999995,7.513777914877931,4.632222085122068,5.0,6.023415849007626,3.976584150992374,0.2724105004221201,2.38930758535862,0.342436159201652,0.20238484164258824,2.424493675555562,2.3541214951616776,2473984,3.5161707401275635,4.349130582809448
6.565,8.01237175597702,5.117628244022981,5.026999999999999,6.444342936624725,3.609657063375274,0.2249789588153362,2.3896366715431214,0.2680021426020578,0.18195577502861462,2.427259586853133,2.35201375623311,2637824,3.4001850366592405,4.462455320358276
6.944,8.145900162243104,5.742099837756896,5.084,6.255735465026129,3.91226453497387,0.26374378520995373,2.3721153914928435,0.3038458264091233,0.2236417440107842,2.4068928504479823,2.3373379325377046,2801664,3.6195399522781373,4.494213628768921
7.639,9.475292188079012,5.80270781192099,5.508,6.475995867759775,4.540004132240225,0.26210568957030767,2.368001189827919,0.29478866152501276,0.22942271761560257,2.399157370869089,2.3368450087867494,2965504,3.875552177429199,4.760737657546997
7.938999999999998,9.611629367194059,6.2663706328059385,6.194,7.131232095054369,5.256767904945631,0.3074981989338994,2.343227005004883,0.36363574174072055,0.25136065612707825,2.399930563210027,2.286523446799739,3129344,4.306924653053284,4.7924560546875
8.238999999999999,9.669226905074854,6.808773094925144,5.0649999999999995,5.698628440018281,4.431371559981718,0.25720504242926834,2.353078642487526,0.3105459728875844,0.20386411197095228,2.410853822413549,2.2953034625615025,3293184,3.9951700448989866,4.840953397750854
8.538,9.992371341851868,7.083628658148133,5.857,7.00622626144724,4.707773738552761,0.25181248430162667,2.3467329323291777,0.3017949323150518,0.20183003628820156,2.386622114253103,2.3068437504052524,3457024,4.213802719116211,4.952710723876953
8.873999999999999,10.350090783115997,7.397909216884001,6.914999999999999,8.070432819336546,5.759567180663453,0.2794046472758055,2.3429873794317246,0.33661632873377145,0.2221929658178395,2.373133643845183,2.312841115018266,3620864,4.368678545951843,5.033426833152771
9.36,11.225813495502699,7.4941865044973,6.465000000000001,7.833241572237886,5.096758427762116,0.24760100133717056,2.32577203810215,0.28233533955813217,0.21286666311620894,2.3702900414142163,2.281254034790084,3784704,4.2840317487716675,5.112179565429687
9.375,10.571522043257039,8.178477956742961,6.979000000000001,7.843701682662872,6.11429831733713,0.26356153972446916,2.3297167271375656,0.31580229071887733,0.211320788730061,2.38781000012729,2.271623454147841,3948544,4.388697600364685,5.175365829467774
9.161,9.929003255201435,8.392996744798564,6.919999999999999,8.155726506958558,5.684273493041441,0.2781065540388227,2.3114118814468383,0.3235347662614738,0.23267834181617153,2.3653849322801683,2.2574388306135083,4112384,4.4481172323226925,5.006736803054809
9.442,10.644271184051252,8.239728815948748,7.144999999999999,8.282736788541179,6.007263211458818,0.2716924661770463,2.322440394759178,0.29823899643420765,0.24514593591988493,2.370328821334129,2.2745519681842272,4276224,4.372281193733215,5.022650861740113
9.73,10.405455401932652,9.054544598067348,7.2,7.99170701651558,6.4082929834844204,0.2852469325996935,2.3097655892372133,0.34068437163857446,0.22980949356081257,2.3513611546110664,2.26817002386336,4440064,4.519805359840393,5.222005891799927
10.088,11.324897732231731,8.851102267768267,6.650999999999999,8.083239156007123,5.218760843992874,0.2870879270136356,2.3355779379606245,0.33544026299359564,0.2387355910336756,2.362485800305385,2.308670075615864,4603904,4.599760341644287,5.247839641571045
10.280999999999999,12.16870998831918,8.393290011680818,7.374999999999998,8.856770899970705,5.8932291000292905,0.2544900231063366,2.332944703102112,0.3096337757854168,0.19934627042725647,2.3691647430239042,2.2967246631803198,4767744,4.363357019424439,5.303145885467529
10.451,11.949015019951403,8.952984980048598,7.297,8.832864902913013,5.761135097086987,0.25641425251960753,2.3327757090330126,0.30598249795323595,0.2068460070859791,2.368934541072615,2.29661687699341,4931584,4.603679752349853,5.330034589767456
10.871,12.573336335745672,9.168663664254328,8.120999999999999,9.938396214368236,6.303603785631761,0.276397144421935,2.319215378165245,0.3305878448843512,0.22220644395951886,2.354784548194502,2.2836462081359885,5095424,4.576040649414063,5.443899059295655
10.829,12.67689853617562,8.98110146382438,7.522,8.756607629978044,6.287392370021958,0.25854462925344707,2.3359331399202348,0.3101007573707589,0.2069885011361353,2.383680636189265,2.2881856436512047,5259264,4.585860705375671,5.4840034484863285
10.879999999999999,12.319256752633107,9.44074324736689,8.354000000000001,9.546192937405689,7.161807062594314,0.2909483160823584,2.3265557169914244,0.33764926354221353,0.24424736862250324,2.369166293889501,2.2839451400933477,5423104,4.580420589447021,5.358138132095337
12.033999999999999,13.67465962344418,10.393340376555818,7.516,8.59497358633101,6.437026413668991,0.2877143068239093,2.325950002670288,0.3442402839934223,0.23118832965439626,2.3606122952923925,2.291287710048184,5586944,4.992710113525391,5.892717742919922
11.34,12.790358576352759,9.889641423647241,7.831999999999999,8.726469675282509,6.937530324717488,0.27407731004059316,2.3317095071077345,0.309686719719228,0.2384679003619583,2.387426328081479,2.27599268613399,5750784,5.108214092254639,5.539222049713135
11.666999999999998,13.338586372282329,9.995413627717667,7.893000000000001,9.101139478702688,6.684860521297314,0.25223586745560167,2.335557699203491,0.30488377104260234,0.19958796386860098,2.3770544362385366,2.294060962168446,5914624,4.96269268989563,5.667066192626953
13.346,15.852252980048103,10.839747019951897,8.867,10.000199452876677,7.733800547123324,0.24877353627234697,2.31448290348053,0.2923404201132896,0.20520665243140432,2.3570343673273606,2.271931439633699,6078464,5.182353687286377,6.302918720245361
13.362,15.282009374977113,11.441990625022887,8.136,9.49696436397137,6.775035636028628,0.2694276306778193,2.3154281467199325,0.3217083858453798,0.21714687551025877,2.3528742229386106,2.2779820705012543,6242304,5.324315786361694,6.164385843276977
13.735999999999999,15.084415366272573,12.387584633727425,8.381,9.656417186649136,7.105582813350863,0.26050123330205677,2.3266607582569123,0.31823133093604206,0.20277113566807148,2.370054298788986,2.2832672177248385,6406144,5.3415440082550045,6.467465734481811
13.408000000000001,14.613983416138051,12.202016583861951,8.953999999999999,10.193469241248042,7.714530758751955,0.2966048369184136,2.3359430491924287,0.3824180848168789,0.21079158901994832,2.3652672063721907,2.3066188920126667,6569984,5.336102390289307,6.262444162368775
12.940000000000001,14.619815466055723,11.26018453394428,8.595,10.015459432718867,7.174540567281135,0.27772158943116665,2.329548308253288,0.3249212265588187,0.23052195230351455,2.3625428556890467,2.2965537608175297,6733824,5.283875942230225,6.040014600753784
13.594,15.63888239270624,11.54911760729376,9.172,10.40913216755527,7.934867832444731,0.28865667134523393,2.345818755030632,0.3505481446673478,0.22676519802312006,2.379382201989568,2.3122553080716965,6897664,5.5284677028656,6.269837522506714
14.382000000000001,16.22484454037773,12.539155459622274,9.208000000000002,10.709604475219757,7.706395524780246,0.27836517691612245,2.333952894806862,0.3344744555146387,0.22225589831760617,2.3840764188357997,2.2838293707779243,7061504,5.612163114547729,6.4372505187988285
12.699000000000002,14.702149769737652,10.695850230262351,9.467000000000002,10.630838906378372,8.303161093621632,0.2563619714230299,2.325821912288666,0.3149292404946633,0.1977947023513965,2.3656518513448033,2.2859919732325285,7225344,5.521869659423828,5.935332918167115
13.537,15.984631712492712,11.08936828750729,9.131,11.159878754386275,7.102121245613725,0.2483100898563862,2.350164669752121,0.308789818604365,0.1878303611084074,2.382695222510193,2.3176341169940486,7389184,5.789849758148193,6.223208904266357
13.804000000000002,15.861844503357824,11.74615549664218,10.013000000000002,12.387523320584577,7.638476679415426,0.290075802616775,2.342696037888527,0.3482713911330058,0.2318802141005442,2.3750628212505367,2.3103292545265175,7553024,5.655657577514648,6.349498605728149
14.626999999999999,16.609846690997568,12.644153309002432,9.804000000000002,11.631589669482734,7.976410330517271,0.2578126773238182,2.330568125844002,0.3141172158372121,0.2015081388104243,2.3718851407792703,2.2892511109087335,7716864,5.789054489135742,6.5758120059967045
14.133,15.561867033701876,12.704132966298122,9.866,11.959939827215672,7.772060172784327,0.23835092466324567,2.3270704627037047,0.27327305468409674,0.2034287946423946,2.3531939244828406,2.3009470009245687,7880704,5.766665267944336,6.377691125869751
13.946000000000002,16.168099007695204,11.7239009923048,10.221,12.276273461123846,8.165726538876154,0.25505358045920723,2.3127067029476165,0.3210423973056185,0.18906476361279595,2.3535734550738554,2.2718399508213776,8044544,5.5462424755096436,6.234300661087036
15.184000000000001,17.193891539362262,13.17410846063774,10.727,13.007929854248044,8.446070145751957,0.258792682364583,2.3145814508199694,0.31075575659765287,0.20682960813151316,2.3389936302726166,2.290169271367322,8208384,5.814923524856567,6.769911003112793
14.687000000000001,16.336375942591623,13.03762405740838,10.673000000000002,12.353559728185822,8.992440271814182,0.26124780680984255,2.30853885114193,0.3170184703149891,0.205477143304696,2.345528863671405,2.2715488386124547,8372224,6.028254413604737,6.625924921035766
15.310000000000002,16.649320723351956,13.970679276648049,10.770999999999997,12.41077102060013,9.131228979399864,0.2644945366308093,2.3209315836429596,0.3643187273812336,0.16467034588038498,2.345346399714651,2.2965167675712683,8536064,6.093302202224732,6.807481098175049
15.076999999999998,17.86073508078624,12.293264919213753,10.527,12.123559112591826,8.930440887408173,0.2607671655714512,2.320101737976074,0.3117102311850181,0.20982409995788423,2.3437571985794756,2.296446277372673,8699904,6.007135915756225,6.665873098373413
14.498999999999999,16.389642483390233,12.608357516609763,10.123999999999999,11.784892531141011,8.463107468858986,0.27864587418735026,2.3229569882154464,0.35164717387031397,0.20564457450438658,2.357606569940683,2.2883074064902096,8863744,5.938953876495361,6.39742078781128
15.418000000000001,16.897809447192444,13.93819055280756,10.439000000000002,12.155469924001002,8.722530075999002,0.24746387396007777,2.3301426500082014,0.3046099047474014,0.19031784317275413,2.3666329939328334,2.2936523060835694,9027584,6.114321756362915,6.76699686050415
16.313,17.940089733235386,14.685910266764612,10.232,12.188894478504142,8.275105521495856,0.24057779014110564,2.3130241692066194,0.27910827709562175,0.20204730318658953,2.3559560997482656,2.270092238664973,9191424,6.298836326599121,7.105071067810059
16.276000000000003,18.039815183061993,14.512184816938014,10.454,12.267180630825292,8.640819369174709,0.29501065965741874,2.3135213583707808,0.3518694891809387,0.23815183013389876,2.3457815215332,2.2812611952083617,9355264,6.213644123077392,7.075663375854492
16.788999999999998,19.79443324663849,13.783566753361503,11.34,13.986684718662199,8.693315281337801,0.26127213686704637,2.3201092213392256,0.2931743727499043,0.2293699009841884,2.3452330104039065,2.2949854322745447,9519104,6.327964448928833,7.211426877975464
16.039,17.68780835757222,14.390191642427782,11.251,12.94974924576878,9.552250754231219,0.25263039842247964,2.3351752698421477,0.3071025076945511,0.19815828915040817,2.3657553237763107,2.3045952159079848,9682944,6.268947410583496,6.8750762939453125
16.185000000000002,18.383591594635078,13.986408405364928,10.999999999999998,12.39512723434101,9.604872765658987,0.2547036563977599,2.328421437740326,0.3044387403040789,0.20496857249144085,2.3679251871627924,2.2889176883178592,9846784,6.53230471611023,7.032476854324341
16.464000000000002,18.779444665717584,14.14855533428242,10.715,12.148675346792292,9.281324653207708,0.26070442534983157,2.3198410004377363,0.2981001827690955,0.22330866793056764,2.3559717683482635,2.283710232527209,10010624,6.628783369064331,7.091170883178711
16.427,18.32172979603953,14.532270203960469,10.787,12.312483857666152,9.26151614233385,0.2502023817971349,2.318335494399071,0.3100284741807903,0.19037628941347945,2.350369904393413,2.2863010844047285,10174464,6.488237905502319,7.055383491516113
16.313,18.084287949487603,14.541712050512395,11.333,13.309284645490118,9.356715354509882,0.2882277525961399,2.316327977180481,0.3418173101155728,0.23463819507670702,2.358407410991924,2.2742485433690374,10338304,6.590678739547729,6.99539361000061
16.779,18.046520808507694,15.511479191492306,11.313,13.300003019625285,9.325996980374716,0.24266455247998234,2.31922709941864,0.30447825148153596,0.18085085347842875,2.362546081294421,2.2759081175428593,10502144,6.564943790435791,7.107897329330444
17.019000000000002,19.644686386452122,14.39331361354788,11.078,12.769749390424007,9.386250609575992,0.2513252502307296,2.326214024424553,0.3044230077602744,0.19822749270118475,2.3556690338202,2.2967590150289054,10665984,6.488158416748047,7.287669229507446
16.399,18.671309177906917,14.126690822093085,11.438,13.014945148063179,9.861054851936823,0.29161456786096096,2.3107767760753632,0.3470053609482009,0.23622377477372103,2.3468259430343923,2.274727609116334,10829824,6.547664165496826,6.948003053665161
17.694,19.759004600479138,15.62899539952086,11.009,12.247042406381947,9.770957593618053,0.27019289918243883,2.299838733673096,0.343534293220039,0.19685150514483868,2.3339975543277567,2.265679913018435,10993664,6.7567057609558105,7.502517604827881
16.776,18.385796260400674,15.166203739599323,11.404,14.022080212674929,8.78591978732507,0.22834718190133568,2.315409243106842,0.290205002729312,0.1664893610733594,2.354649093581483,2.276169392632201,11157504,6.608485412597656,7.140545892715454
16.993000000000002,19.201053667826038,14.784946332173968,11.783999999999999,13.38408874753871,10.183911252461288,0.2618480620905757,2.314875829219818,0.3254630507865908,0.1982330733945606,2.3526196823241885,2.2771319761154474,11321344,6.813466596603393,7.22748498916626
17.848999999999997,19.495459534880826,16.202540465119167,12.210999999999999,13.470495533934121,10.951504466065876,0.2414206203073263,2.32112213075161,0.2899138576517181,0.1929273829629345,2.3504057856413603,2.2918384758618595,11485184,6.920949172973633,7.434207582473755
17.055,18.761582842993565,15.348417157006434,12.629,14.22578708662113,11.032212913378869,0.259063240326941,2.311910006403923,0.33008363347267783,0.18804284718120418,2.3609459563963813,2.2628740564114644,11649024,6.507982635498047,7.120249223709107
17.647,19.043811010838617,16.25018898916138,11.455000000000002,13.390056846710197,9.519943153289807,0.2703036703169346,2.3156835228204726,0.3312374630913654,0.20936987754250375,2.3627151628808494,2.268651882760096,11812864,6.537973690032959,7.356886386871338
18.461000000000002,20.056816092161,16.865183907839004,11.770999999999997,13.4952937684745,10.046706231525494,0.23273511715233325,2.328034609556198,0.2781084272141516,0.18736180709051492,2.3685793342051404,2.287489884907256,11976704,6.841709566116333,7.657987499237061
18.421,20.917611503618453,15.924388496381544,12.417,13.800336907625905,11.033663092374095,0.23033903734758496,2.324851855635643,0.28638239998851983,0.17429567470665008,2.359746348830378,2.289957362440908,12140544,6.831087112426758,7.578730869293213
17.051000000000002,18.69149047543715,15.410509524562853,11.559999999999999,13.688722621667745,9.431277378332252,0.2392261367291212,2.314201384782791,0.27284727331203856,0.20560500014620386,2.3497662416884837,2.2786365278770986,12304384,6.87697548866272,7.159259557723999
17.081,19.341563867710885,14.820436132289114,11.637,13.416146143519414,9.857853856480586,0.25640427228063345,2.3119458734989164,0.30209920111153726,0.21070934344972964,2.3563210156840575,2.2675707313137754,12468224,6.976395750045777,7.1750438690185545
17.421999999999997,19.984166270951203,14.859833729048793,10.948,13.004773200914482,8.89122679908552,0.2450935354456305,2.3279928296804426,0.29405456312901757,0.19613250776224347,2.3734698491800366,2.2825158101808487,12632064,6.934363317489624,7.276558113098145
18.419,20.08520196855003,16.75279803144997,11.984000000000002,13.463656716944847,10.504343283055157,0.24956487789750098,2.3193177223205566,0.29891777264268266,0.2002119831523193,2.3575965259358767,2.2810389187052365,12795904,7.109930324554443,7.663953399658203
17.961000000000002,19.907815091373603,16.0141849086264,12.143,13.980253656956492,10.30574634304351,0.2836543431505561,2.3078668236732485,0.3308156294467083,0.2364930568544039,2.3316870973702515,2.2840465499762455,12959744,7.131585121154785,7.456112575531006
17.747000000000003,20.450660666577818,15.043339333422187,11.855,13.061965202481,10.648034797519001,0.2726656704209745,2.313083881139755,0.35424496406339656,0.19108637677855242,2.349919710990265,2.276248051289245,13123584,7.244216346740723,7.41353588104248
18.218,20.312888063835395,16.123111936164605,12.453999999999999,15.096635805403384,9.811364194596614,0.27067344188690184,2.304519349336624,0.33578738880457376,0.20555949496922993,2.3317045327162065,2.2773341659570416,13287424,7.038270711898804,7.465469932556152
18.65,21.427912885603146,15.872087114396852,12.303999999999998,14.656216826740255,9.951783173259741,0.20974591942504048,2.311146414279938,0.24831035784968214,0.17118148100039882,2.3361425701921323,2.2861502583677433,13451264,7.1607764720916744,7.591094875335694
19.688,21.886066423018192,17.489933576981805,12.524,14.562157010634852,10.485842989365146,0.27685691602528095,2.304465115070343,0.3400232219102959,0.21369061014026605,2.3223015364821844,2.2866286936585016,13615104,7.561418151855468,8.012032747268677
18.907999999999998,21.42623271363073,16.389767286369267,12.414000000000001,14.388219845913824,10.43978015408618,0.275640082359314,2.3089574605226515,0.34708643970269637,0.20419372501593158,2.3434199151816433,2.2744950058636597,13778944,7.232642984390258,7.75955810546875
19.339,21.79567437809735,16.88232562190265,13.291999999999998,15.243203731033741,11.340796268966255,0.25003328286111354,2.314620864391327,0.3034975914158278,0.19656897430639925,2.3463524560171827,2.2828892727654715,13942784,7.230123043060303,7.845542669296265
18.701,21.13805744700448,16.26394255299552,13.713,16.349255109051473,11.076744890948525,0.2643959751352668,2.3052219986915587,0.3041552932131189,0.22463665705741473,2.334154009588027,2.2762899877950904,14106624,7.264866590499878,7.585977602005005
19.402,21.765416171561835,17.038583828438167,12.699000000000002,14.424105504019973,10.97389449598003,0.24463002756237984,2.3132847487926482,0.28799196707063063,0.20126808805412905,2.3493015158852097,2.2772679817000867,14270464,7.389306354522705,7.84347972869873
19.743000000000002,22.278369992722958,17.207630007277047,12.379999999999999,15.240919432630006,9.519080567369992,0.2793464923277497,2.311476480960846,0.3340237402126573,0.22466924444284211,2.3408689150718547,2.2820840468498376,14434304,7.386629438400268,7.965693998336792
19.493000000000002,22.039158086215387,16.946841913784617,12.265,14.48733773310899,10.04266226689101,0.26961655672639606,2.306834691762924,0.33055713585921187,0.20867597759358025,2.330949584853665,2.282719798672183,14598144,7.624484348297119,7.937621450424194
19.008,20.306805605161912,17.709194394838086,13.388,15.30170739665185,11.47429260334815,0.25123758632689713,2.3237598180770873,0.30121337816745164,0.20126179448634265,2.3554587085473244,2.29206092760685,14761984,7.359581661224365,7.719864320755005
18.988,20.8956781699228,17.0803218300772,12.439,14.527834363945594,10.350165636054406,0.2462651831097901,2.299971216917038,0.30229829372178785,0.19023207249779236,2.327061575675053,2.2728808581590227,14925824,7.4016930103302006,7.762080717086792
20.243000000000002,22.79742772455985,17.688572275440155,14.298999999999998,15.415185020505112,13.182814979494884,0.237917816452682,2.2943323343992232,0.2820046865373488,0.1938309463680152,2.3228944666220226,2.265770202176424,15089664,7.529711198806763,8.189963436126709
18.934999999999995,20.78782621958995,17.08217378041004,13.528,15.86280962821383,11.193190371786171,0.2419951854273677,2.3093646347522734,0.27861207523042636,0.20537829562430904,2.321845111220196,2.296884158284351,15253504,7.220001983642578,7.701584815979004
19.926,22.404024212956767,17.44797578704323,13.179999999999998,15.583996672210674,10.776003327789322,0.23744609365239736,2.298003986477852,0.3041783061539183,0.17071388115087643,2.325381048920578,2.270626924035126,15417344,7.488121366500854,8.016712141036987
19.422,21.951093908893064,16.892906091106937,13.214000000000002,15.548901282709831,10.879098717290173,0.24947906713932752,2.3031908720731735,0.3080212617857669,0.19093687249288815,2.3326196810365603,2.273762063109787,15581184,7.489099025726318,7.8549927234649655
20.047,22.482799868626323,17.61120013137368,13.241,15.73120661793354,10.75079338206646,0.23329942114651203,2.3199535638093947,0.29273371128374076,0.17386513100928333,2.345842670613407,2.2940644570053825,15745024,7.56807861328125,7.98504524230957
20.417,22.74001119239663,18.093988807603374,14.352,17.04851552934523,11.655484470654768,0.23701514545828103,2.306804284453392,0.28074498127286013,0.19328530964370194,2.3348586622641427,2.2787499066426413,15908864,7.566331195831299,8.172400569915771
21.551,24.50805072665316,18.593949273346837,14.186999999999998,16.013718642812844,12.360281357187153,0.2149666585028171,2.300357389450073,0.2670884306051707,0.16284488640046352,2.32035811328024,2.280356665619906,16072704,7.773536157608032,8.517914819717408
20.335,21.808670587343048,18.861329412656954,14.168000000000001,16.281692503653264,12.054307496346738,0.254999016597867,2.2812921047210692,0.32189649323253344,0.18810153996320056,2.304490469273785,2.2580937401683534,16236544,7.749881982803345,8.144797468185425
19.939999999999998,22.59981954275097,17.280180457249024,14.380999999999997,16.55542153227013,12.206578467729862,0.2876960700377822,2.30348559319973,0.356644183467347,0.2187479566082174,2.327428324132795,2.279542862266665,16400384,7.52567310333252,7.995728921890259
20.573999999999998,23.42060569802001,17.727394301979984,13.519,15.744917563612812,11.293082436387188,0.25778485350310804,2.289789339900017,0.3275035242035816,0.18806618280263449,2.3115631958143816,2.268015483985652,16564224,7.562500953674316,8.280842971801757
20.266,22.43462721554443,18.097372784455565,14.044,16.291608506835654,11.796391493164347,0.25905308183282616,2.288117316365242,0.3089575179451756,0.20914864572047667,2.305638621408779,2.270596011321705,16728064,7.714490938186645,8.146719598770142
19.717000000000002,21.471998860398493,17.96200113960151,14.05,16.21932708460481,11.880672915395191,0.2452128490433097,2.29806592464447,0.31454444372907003,0.17588125435754937,2.3171115428166016,2.2790203064723387,16891904,7.477560424804688,7.893366193771362
19.957,22.159112849061103,17.7548871509389,12.962,15.274270745392935,10.649729254607065,0.273458996694535,2.290028953552246,0.3498225157405357,0.1970954776485343,2.31479884054971,2.265259066554782,17055744,7.469743061065674,8.058937072753906
20.998,23.42354241356444,18.57245758643556,13.412,15.22640238095082,11.597597619049182,0.2460958944633603,2.2939647138118744,0.28128503872348787,0.21090675020323274,2.3190664727987484,2.2688629548250003,17219584,7.863251209259033,8.347518301010131
19.982999999999997,22.026981653538012,17.93901834646198,14.075,16.584618496903463,11.565381503096535,0.24077903274446727,2.308407536149025,0.28208999964598985,0.1994680658429447,2.348967334649491,2.2678477376485593,17383424,7.7968738079071045,8.003403902053833
21.679,24.89521034759855,18.462789652401447,14.524999999999997,17.142988731832126,11.907011268167867,0.2622463745996356,2.3110229939222338,0.3552081828783886,0.16928456632088265,2.363516510166487,2.2585294776779805,17547264,7.868154001235962,8.493540287017822
20.112000000000002,22.156811971795943,18.06718802820406,14.224,16.359660085313205,12.088339914686797,0.2242316476069391,2.30113999247551,0.26107217387119414,0.18739112134268404,2.3426465434838706,2.259633441467149,17711104,7.723251295089722,7.980636692047119
20.612000000000002,23.198850594835353,18.02514940516465,13.8,16.158130615551226,11.441869384448776,0.2300651096738875,2.297077539563179,0.2898476101948746,0.1702826091529004,2.3412430734843297,2.252912005642028,17874944,7.838759899139404,8.219758796691895
20.766,22.945344855684844,18.586655144315152,14.166,16.459705299291958,11.872294700708045,0.23382883397862314,2.2834853500127794,0.2871654954922151,0.1804921724650312,2.326963541556059,2.2400071584695,18038784,7.879414081573486,8.191140365600585
20.189999999999998,21.36459780350552,19.015402196494474,13.989999999999998,15.997032635509447,11.98296736449055,0.25334060974419115,2.294347661733627,0.305516768170186,0.20116445131819627,2.3352247407246995,2.2534705827425547,18202624,7.819399976730347,8.036676740646362
20.674,22.18025495849806,19.167745041501938,13.261000000000001,15.335798544437509,11.186201455562493,0.24885080270469184,2.314515510201454,0.29427332910664755,0.20342827630273613,2.3366987861638133,2.292332234239095,18366464,7.817699670791626,8.147826433181763
20.776,21.878254054199846,19.673745945800153,14.234,15.778326390372191,12.689673609627809,0.24512922260910272,2.308500862121582,0.31367194542310406,0.17658649979510138,2.352459317761158,2.2645424064820063,18530304,7.965131139755249,8.133615493774414
20.881,23.25054193885654,18.51145806114346,14.556999999999999,16.26631009474583,12.847689905254168,0.250599080324173,2.2851745218038557,0.31295252398059104,0.18824563666775493,2.308042176649981,2.2623068669577306,18694144,7.832207298278808,8.290299797058106
21.049000000000003,22.870403030633256,19.22759696936675,14.161000000000001,16.253660746513873,12.068339253486128,0.23333445377647877,2.2989455252885818,0.2741013032710389,0.19256760428191866,2.3399112318229167,2.257979818754247,18857984,7.980486679077148,8.33546495437622
20.128999999999998,22.06542169994038,18.192578300059616,15.220999999999998,17.33801889457794,13.103981105422058,0.2708084395155311,2.3003726571798326,0.31580588982440044,0.22581098920666173,2.3388477454344097,2.2618975689252556,19021824,7.875935506820679,8.026296997070313
20.584,22.941486797417962,18.226513202582037,14.074000000000002,16.35772152417934,11.790278475820664,0.25449978150427344,2.283844691514969,0.31577965430792826,0.19321990870061861,2.3069519732587707,2.2607374097711674,19185664,7.876580715179443,8.065721797943116
21.904,23.397654578542173,20.410345421457826,14.913,16.537758751322794,13.288241248677208,0.2249738522805273,2.2741480737924578,0.2878832602474568,0.1620644443135978,2.3049900076886365,2.243306139896279,19349504,8.092448520660401,8.54539532661438
20.839,22.964772565445323,18.713227434554675,14.597999999999999,16.50907195050317,12.686928049496826,0.223551501147449,2.283671125769615,0.2844625890847343,0.16264041321016368,2.3067681400944005,2.26057411144483,19513344,7.944650268554687,8.222295141220092
22.192,24.574287975875293,19.809712024124707,14.780000000000001,16.63090248257438,12.929097517425621,0.2596228716894984,2.2745991945266724,0.31755853852768023,0.20168720485131655,2.297251360711802,2.251947028341543,19677184,8.112353515625,8.702571392059326
21.668,23.375195360818438,19.96080463918156,14.540000000000001,16.447044834292054,12.63295516570795,0.25921793943271043,2.274145731329918,0.3478474941292192,0.17058838473620166,2.2994743705246576,2.248817092135178,19841024,8.27408127784729,8.534092473983765
21.939,24.65365448998579,19.22434551001421,15.747,17.965639447950025,13.528360552049973,0.24188176020979882,2.2832030177116396,0.3101600072634354,0.17360351315616224,2.3214782148635615,2.2449278205597176,20004864,8.195863914489745,8.593872022628783
21.923,24.038282723420203,19.807717276579794,15.239999999999998,17.33431134266135,13.145688657338646,0.2671969460323453,2.290996366739273,0.32331876281254474,0.21107512925214583,2.3084549123854736,2.2735378210930723,20168704,8.31558141708374,8.554546022415161
22.704000000000004,25.05466033275759,20.35333966724242,15.236,16.54545179369078,13.92654820630922,0.2403426924720406,2.2756022572517396,0.31193866984896906,0.16874671509511213,2.3064399905409174,2.2447645239625618,20332544,8.143390464782716,8.766534471511841
21.878999999999998,23.763990450904192,19.994009549095804,14.846,17.6393606999455,12.052639300054503,0.24495100714266296,2.295466363430023,0.30453166286585776,0.18537035141946817,2.323186892575898,2.2677458342841486,20496384,8.401674461364745,8.510250663757324
21.433,24.11663205376594,18.74936794623406,15.109,16.297464976345537,13.920535023654462,0.2659778770059347,2.3040037781000136,0.31397053213476733,0.21798522187710212,2.3472179487471965,2.2607896074528306,20660224,8.138341569900513,8.294628763198853
21.690000000000005,24.270790576548208,19.1092094234518,14.171000000000001,16.337072251795863,12.004927748204139,0.2672402780503035,2.300307720899582,0.3468084911910597,0.18767206490954727,2.3273429155754384,2.2732725262237254,20824064,8.124738597869873,8.45023946762085
22.076,23.97074642102842,20.18125357897158,14.904000000000002,18.17459688741979,11.633403112580215,0.24264177344739432,2.2973265439271926,0.27772920166552134,0.2075543452292673,2.3333668258722495,2.2612862619821357,20987904,8.41386432647705,8.609356451034547
23.273999999999997,25.329890074882407,21.218109925117588,14.790000000000001,16.61304141477916,12.96695858522084,0.27222525179386137,2.3067553371191023,0.3372015582758301,0.20724894531189264,2.3382735729856003,2.2752371012526043,21151744,8.44435386657715,9.066466045379638
22.591,25.334510342608535,19.847489657391467,14.789999999999997,16.855202169280282,12.724797830719712,0.2728775845840573,2.2885441809892653,0.36122649275934526,0.18452867640876938,2.316647188109879,2.2604411738686516,21315584,8.383621215820312,8.74719762802124
22.233999999999998,24.837932410797176,19.63006758920282,15.069000000000003,16.587745864191902,13.550254135808103,0.2555845258757472,2.2912589728832247,0.30864422799066643,0.20252482376082798,2.322065053548683,2.2604528922177662,21479424,8.408737325668335,8.67047052383423
22.356,24.350433252831493,20.36156674716851,14.551999999999998,16.973019619912236,12.13098038008776,0.22031283807009455,2.301179492473602,0.25516890347264665,0.18545677266754246,2.3478388552268203,2.254520129720384,21643264,8.2255229473114,8.620207834243775
21.709,24.51209275622481,18.90590724377519,14.646,15.929637020344927,13.362362979655074,0.207999478559941,2.300618666410446,0.2807061475621983,0.1352928095576837,2.330959129076394,2.270278203744498,21807104,7.913054466247559,8.373154401779175
22.965,24.817831616742332,21.112168383257668,16.006,18.43005527989772,13.581944720102282,0.21068443870171905,2.2856982588768004,0.2634115054963094,0.15795737190712872,2.310328745227327,2.261067772526274,21970944,8.250015115737915,8.843919038772583
22.913,24.903181147534063,20.922818852465937,15.300999999999998,17.271144410950626,13.33085558904937,0.22297666948288675,2.288684645295143,0.26744404032322805,0.17850929864254542,2.3161433983396935,2.2612258922505926,22134784,8.59744997024536,8.852652645111084
23.020999999999997,25.43516838683634,20.606831613163653,15.173000000000002,18.31746831753796,12.028531682462043,0.2353441914543509,2.2769189357757567,0.2982611056050065,0.1724272773036953,2.3127049991705646,2.2411328723809487,22298624,8.419051885604858,8.901689386367797
23.801,25.57546583511771,22.026534164882285,15.170000000000002,17.11565156181676,13.224348438183242,0.2490297227166593,2.2708830922842025,0.3266121878460103,0.17144725758730828,2.298124816513977,2.243641368054428,22462464,8.40625548362732,9.151607608795166
22.153999999999996,24.94925025713262,19.358749742867374,14.516,15.964359071501264,13.067640928498736,0.2146516279317438,2.283615046739578,0.28562729693078426,0.14367595893270338,2.305545768643839,2.261684324835317,22626304,8.3784019947052,8.559069395065308
23.267000000000003,25.023678968963882,21.510321031036124,15.860999999999999,17.694594557147244,14.027405442852755,0.23487292230129236,2.2827434808015825,0.2905509875952651,0.1791948570073196,2.3052200684763653,2.2602668931267997,22790144,8.367643022537232,8.946005964279175
23.193,25.279303189855206,21.106696810144797,15.760000000000002,18.36492226371537,13.155077736284634,0.2680880123749375,2.2843631237745283,0.32248395673712704,0.21369206801274798,2.311360808454566,2.2573654390944906,22953984,8.635708999633788,8.912564897537232
22.765,24.66895509400826,20.86104490599174,15.253,17.158555299643652,13.34744470035635,0.2303704401478171,2.288586738705635,0.28398890469762594,0.17675197559800826,2.31284254757682,2.2643309298344496,23117824,8.341979265213013,8.819991493225098
21.924,23.84255779167582,20.00544220832418,14.360999999999999,16.71190386872794,12.010096131272057,0.2559346607886254,2.286359763145447,0.327608020603248,0.18426130097400284,2.31478719624978,2.257932330041114,23281664,8.595361328125,8.51769142150879
23.377,25.77325979392886,20.980740206071136,15.839999999999998,18.11287483157344,13.567125168426557,0.26318578124046327,2.278716105222702,0.31475219117338993,0.2116193713075366,2.3162105715297785,2.241221638915625,23445504,8.580204439163207,8.994801664352417
22.990999999999996,25.004407311002915,20.977592688997078,16.154,17.56210653006085,14.745893469939153,0.26300627700984475,2.289999470114708,0.3307535273890049,0.19525902663068462,2.3209696144394143,2.2590293257900016,23609344,8.538392257690429,8.741557693481445
22.754,24.262053049464775,21.245946950535227,16.108,19.323679710418933,12.892320289581066,0.20510292528197166,2.288029670715332,0.25488468856765095,0.15532116199629237,2.3195336730519776,2.2565256683786865,23773184,8.462739324569702,8.749962902069091
22.875,24.858210780527376,20.891789219472624,15.523000000000001,17.848721608447583,13.19727839155242,0.23071032389998436,2.282682570815086,0.27808629880540825,0.18333434899456047,2.314076217962527,2.251288923667645,23937024,8.685557174682618,8.890737533569336
23.941000000000003,26.987517520054663,20.894482479945342,15.304999999999998,17.764553821326135,12.84544617867386,0.2181631101295352,2.290880498290062,0.24965993544999424,0.18666628480907618,2.3091835346764555,2.2725774619036687,24100864,8.627168607711791,9.173164463043213
22.615000000000002,24.8094304500257,20.420569549974303,15.803999999999998,18.03801521928567,13.569984780714329,0.2287354820407927,2.288262203335762,0.2993836484410131,0.15808731564057227,2.3266978724992584,2.2498265341722656,24264704,8.595929384231567,8.828600454330445
23.463999999999995,25.76312244128058,21.16487755871941,15.623,17.785586645663013,13.460413354336987,0.23003035569563507,2.271828517317772,0.2657453852577413,0.19431532613352887,2.3121686349725317,2.231488399663012,24428544,8.814355659484864,9.009850597381591
23.984,26.15207379948193,21.815926200518074,16.345000000000002,18.08008645317748,14.609913546822524,0.24120774371549486,2.2761362105607987,0.29625516838693655,0.18616031904405317,2.3017768418434255,2.250495579278172,24592384,8.718674373626708,9.180710601806641
23.137,25.875956188039524,20.398043811960477,15.885000000000002,18.5243645068463,13.245635493153705,0.23421706994995475,2.2821984499692918,0.2965328823413092,0.1719012575586003,2.314395047409662,2.2500018525289214,24756224,8.773605585098267,8.907457876205445
23.912,25.811167185900178,22.01283281409982,16.687,18.90533293263207,14.468667067367932,0.25318470597267145,2.271451872587204,0.2946072615018388,0.21176215044350413,2.3031801412917967,2.2397236038826116,24920064,8.684485387802123,9.155824661254883


==> data/progress-bigfish-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.8869999999999999,0.9476712452484699,0.8263287547515299,0.923,1.0101837140755083,0.8358162859244916,1.0314049325883388,2.7059515684843065,1.7653057347011707,0.29750413047550694,2.7074741743488553,2.7044289626197577,16384,0.5503132827579975,1.561398708820343
0.8859999999999999,0.9825608616365864,0.7894391383634134,0.8240000000000001,0.8925857127979291,0.755414287202071,0.13147067064419388,2.7014786899089813,0.14419671376008894,0.11874462752829881,2.7139696280403425,2.68898775177762,180224,1.0100019514560699,1.349188470840454
0.97,1.1313071604114338,0.8086928395885662,0.915,1.071284996080878,0.7587150039191222,0.13692224854603408,2.7061146944761276,0.15511109660958566,0.11873340048248249,2.70947028627407,2.7027591026781854,344064,1.0113803386688232,1.464599335193634
1.016,1.1776292052817188,0.8543707947182813,0.7780000000000001,0.8792719112093774,0.6767280887906229,0.12291903281584378,2.707557570934296,0.1424478988944755,0.10339016673721205,2.7083826267445414,2.70673251512405,507904,0.9178287506103515,1.519252324104309
1.0139999999999998,1.1342663710269831,0.8937336289730166,0.9610000000000001,1.1141306631605832,0.8078693368394169,0.09738940247334536,2.6953765362501145,0.11729274426321706,0.07748606068347366,2.702989352653634,2.687763719846595,671744,1.0090296566486359,1.5224486708641052
1.479,1.8667744189603024,1.0912255810396978,1.224,1.625352712710404,0.822647287289596,0.12191833769902585,2.6658167958259584,0.14660051857138706,0.09723615682666466,2.687072193359463,2.644561398292454,835584,1.2247641623020171,2.0819145917892454
2.159,2.490163101809365,1.8278368981906346,1.81,2.2813173028862828,1.3386826971137173,0.13880172064527868,2.617031016945839,0.15604303251588064,0.12156040877467672,2.6547681134536876,2.57929392043799,999424,1.456645131111145,2.769767904281616
2.8379999999999996,3.510990341684039,2.1650096583159604,2.5609999999999995,3.332951423342168,1.7890485766578308,0.12161716399714348,2.5587818294763567,0.14121565150529783,0.10201867648898913,2.614713869250745,2.5028497897019686,1163264,1.4854464054107666,3.144061064720154
3.4299999999999997,4.1456116265125935,2.714388373487406,3.146,4.217328147674651,2.0746718523253485,0.13454977823421357,2.4984857827425,0.16332127283044134,0.10577828363798582,2.553866142412119,2.4431054230728813,1327104,1.7885730624198914,3.4443077087402343
4.334000000000001,5.234046665456854,3.4339533345431486,3.8950000000000005,5.040314367324536,2.7496856326754653,0.15828004535287615,2.4656203150749207,0.19399403714623523,0.12256605355951708,2.526694588123973,2.4045460420258684,1490944,2.011891222000122,3.8991341829299926
5.529,7.423246288105114,3.6347537118948865,4.385,5.652053668950136,3.117946331049864,0.12598483962938187,2.438536196947098,0.14967518206603417,0.10229449719272957,2.487843579414308,2.3892288144798877,1654784,1.8348502159118651,4.319440627098084
6.188999999999999,7.277599559066601,5.100400440933397,5.427000000000001,6.736778988990128,4.117221011009875,0.15623848624527453,2.402980923652649,0.18248264922627844,0.12999432326427063,2.444866567589811,2.361095279715487,1818624,2.0696937441825867,4.465104579925537
6.499,7.9155270911634545,5.082472908836545,5.662,7.021314533137934,4.302685466862066,0.15669066626578568,2.3773924201726913,0.1905382251491555,0.12284310738241586,2.44001242474355,2.3147724156018326,1982464,2.1479444980621336,4.3908501148223875
7.7780000000000005,9.382710565803068,6.173289434196933,5.995,7.177397987143077,4.812602012856924,0.13030761405825614,2.3500955373048784,0.15891024201971352,0.10170498609679876,2.4133374105631873,2.2868536640465695,2146304,2.034232199192047,4.903881216049195
8.087,9.229059980911686,6.944940019088314,6.919999999999999,8.242716900927782,5.597283099072215,0.1339081248268485,2.3120400249958037,0.15413995595366878,0.11367629370002821,2.380456522075986,2.2436235279156214,2310144,2.0050286769866945,4.847234153747559
8.881,10.236584375832061,7.525415624167938,7.667,9.275117222095455,6.058882777904546,0.12624496398493645,2.3127993434667586,0.1457408487304987,0.1067490792393742,2.3738934519823736,2.2517052349511437,2473984,2.075506639480591,5.081659173965454
8.624,10.158602228592153,7.089397771407849,6.906000000000001,8.18994080860451,5.622059191395492,0.10246178996749218,2.3243323087692263,0.12410563999984457,0.08081793993513979,2.3797407763232417,2.268923841215211,2637824,2.0243650555610655,4.864900922775268
9.744,10.644646434512456,8.843353565487543,8.106,9.94345584980973,6.268544150190269,0.1107806490268558,2.294355520606041,0.1346145012309472,0.0869467968227644,2.3514836419150846,2.237227399296997,2801664,2.107653295993805,5.328563594818116
9.915,11.635844269537484,8.194155730462514,7.901999999999999,9.530728338305686,6.273271661694314,0.11305287545546887,2.2782193422317505,0.1264422145594018,0.09966353635153594,2.3360071686693895,2.2204315157941115,2965504,2.1099189043045046,5.167255067825318
10.291,12.08026493287048,8.501735067129522,7.781999999999999,9.417627096865296,6.1463729031347025,0.10969793265685437,2.274874582886696,0.1311984947460764,0.08819737056763235,2.3138216424521327,2.235927523321259,3129344,2.164963436126709,5.29544723033905
10.431999999999999,12.584114309231737,8.27988569076826,8.261000000000001,10.038658291123467,6.4833417088765355,0.10573591967113312,2.2868202805519102,0.12755562806328488,0.08391621127898136,2.3230549899799637,2.2505855711238567,3293184,2.0501195073127745,5.236697101593018
11.22,12.93383779862623,9.50616220137377,8.286,9.833502504036746,6.738497495963253,0.10821353793144224,2.2716560423374177,0.12341991267188099,0.0930071631910035,2.3134384222443876,2.229873662430448,3457024,2.071439039707184,5.586491346359253
12.04,14.260621534615929,9.81937846538407,8.915,10.966624965728386,6.863375034271613,0.10367421219125386,2.2449368834495544,0.11978621197265606,0.08756221240985167,2.291361346749797,2.198512420149312,3620864,2.1733060836791993,5.836883068084717
12.308000000000002,14.75523027114328,9.860769728856724,8.988000000000001,10.802688954063479,7.173311045936523,0.10439494666643437,2.25182800590992,0.1258633189991783,0.08292657433369045,2.306666010826366,2.1969900009934737,3784704,2.1050621509552,5.809087753295898
12.302,14.230075724653988,10.373924275346011,9.524000000000001,11.382435901504275,7.665564098495728,0.10403939629904921,2.239053636789322,0.11922168570173641,0.088857106896362,2.3016112925815815,2.1764959809970623,3948544,2.1657407164573668,5.835298871994018
13.256,15.614686922844998,10.897313077155003,9.187999999999999,11.549740036498513,6.826259963501485,0.09687547474168234,2.227989250421524,0.11560843819598175,0.07814251128738293,2.2723288264056456,2.1836496744374023,4112384,2.1845849752426147,6.102083730697632
13.239,16.19209820358213,10.285901796417871,9.794999999999998,11.456362392736754,8.133637607263243,0.09830246204510328,2.227651223540306,0.11327484756711627,0.08333007652309028,2.2661438898708677,2.1891585572097445,4276224,2.1809717297554014,6.031003189086914
13.806999999999999,16.211263088765453,11.402736911234545,9.950000000000001,12.232932324883944,7.6670676751160585,0.09527637762948866,2.2192514717578886,0.11457330630143067,0.07597944895754666,2.264786370572547,2.1737165729432304,4440064,2.2111879110336305,6.126326322555542
12.991999999999999,15.23747901348465,10.746520986515348,10.48,12.21813118031983,8.741868819680171,0.09069748679175968,2.2183931201696394,0.11342300551138498,0.06797196807213438,2.2509185789727297,2.185867661366549,4603904,2.1612926840782167,5.782812261581421
14.508999999999997,16.06572380337682,12.952276196623174,10.998999999999999,11.98895403933718,10.009045960662817,0.08607666194438932,2.2068889170885084,0.09033825849362782,0.08181506539515081,2.2534766821905103,2.1603011519865065,4767744,2.236854887008667,6.384068775177002
14.616,16.45072722768263,12.781272772317367,9.67,11.106572309353066,8.233427690646934,0.08520109471864996,2.202396422624588,0.09500202455828928,0.07540016487901065,2.2467919052609373,2.1580009399882387,4931584,2.2139039635658264,6.359756326675415
15.034,16.857837712078574,13.21016228792143,10.812000000000001,12.155367410651309,9.468632589348694,0.09217444690875705,2.1729485780000686,0.10737322177300265,0.07697567204451145,2.2037685878825712,2.142128568117566,5095424,2.250924062728882,6.455168294906616
15.026000000000002,17.53351749744643,12.518482502553573,11.607999999999999,12.80933925266762,10.406660747332378,0.08517389972694214,2.1659233957529067,0.10774278350133414,0.06260501595255015,2.198901220801641,2.1329455707041722,5259264,2.1795028328895567,6.3851783752441404
15.511999999999997,18.006701585360457,13.017298414639535,11.947,13.52544258685579,10.368557413144208,0.09255127394571896,2.1551840394735335,0.10854073294730784,0.07656181494413009,2.197622635239915,2.1127454437071522,5423104,2.21768639087677,6.597950124740601
15.637,18.92735575584161,12.346644244158393,11.52,13.401318686453733,9.638681313546266,0.08962540547363455,2.1720212042331695,0.10618316665402971,0.07306764429323939,2.1962535684190985,2.1477888400472405,5586944,2.241302525997162,6.603112030029297
15.202000000000002,17.74192834544599,12.662071654554012,12.265,13.744298820387552,10.785701179612449,0.10007379977032538,2.15400288105011,0.12024071243045513,0.07990688711019563,2.182436619420578,2.125569142679642,5750784,2.2224950790405273,6.35132064819336
16.897,19.065266819374404,14.728733180625593,12.102,13.389429998096984,10.814570001903016,0.09059077710844574,2.1514043688774107,0.10931104143148385,0.07187051278540763,2.1887811267377213,2.1140276110171,5914624,2.2532944202423097,6.99848427772522
16.466999999999995,18.348829163340813,14.585170836659177,12.017,13.313734745427915,10.720265254572084,0.08324646432884035,2.1457231074571608,0.09767351030181318,0.06881941835586752,2.202061109639556,2.0893851052747654,6078464,2.2613819360733034,6.7682332515716555
16.55,19.31934288234592,13.780657117654082,13.297,14.80209833565784,11.791901664342161,0.08492616629227992,2.1355346024036406,0.1000006457782506,0.06985168680630924,2.175696646299775,2.0953725585075063,6242304,2.348332953453064,6.757010078430175
18.276999999999997,20.761476001091577,15.792523998908418,13.368,15.561886049912347,11.174113950087653,0.08154365704394874,2.1444555848836897,0.10058641801651372,0.06250089607138376,2.1933969662886743,2.095514203478705,6406144,2.2919605493545534,7.283234739303589
18.269,20.539504129042708,15.998495870957289,13.235999999999999,15.14363833050188,11.328361669498118,0.08168759495019909,2.1128204241394997,0.09005998702613492,0.07331520287426325,2.175189897705377,2.050450950573622,6569984,2.3673183917999268,7.261182737350464
17.919,19.980802366862548,15.857197633137453,12.082,13.472444533233887,10.691555466766115,0.07861501392908392,2.122493588924408,0.09042505853098534,0.0668049693271825,2.171366897860412,2.0736202799884036,6733824,2.3307780027389526,7.167641305923462
17.464,20.555592469909318,14.37240753009068,13.35,14.988633577100138,11.71136642289986,0.08649223595857616,2.1228751301765443,0.10065671511793094,0.07232775679922139,2.1994110530716653,2.0463392072814233,6897664,2.2451128721237184,6.96155686378479
18.425,19.766657556904892,17.08334244309511,13.158000000000001,15.846437464401955,10.469562535598048,0.0870522881392389,2.111946959793568,0.09858139670247679,0.07552317957600102,2.190369468315216,2.0335244512719197,7061504,2.296198010444641,7.248461151123047
18.738999999999997,21.18186491644544,16.296135083554553,13.715,15.66154180535636,11.768458194643639,0.09048566501587624,2.114179235696793,0.10974841339586443,0.07122291663588805,2.195768135880752,2.0325903355128334,7225344,2.299961566925049,7.2917369365692135
18.577,20.91815377538512,16.235846224614882,13.313999999999998,15.738579138737276,10.889420861262721,0.08525321772322055,2.1194618180394174,0.09885963968007679,0.0716467957663643,2.1917993427444524,2.0471242933343823,7389184,2.436737871170044,7.2089025497436525
18.68,22.342245212980693,15.017754787019307,13.642000000000001,16.42404888526424,10.859951114735761,0.08361742063425479,2.1049109190702437,0.09370111441317837,0.0735337268553312,2.1712319701989164,2.038589867941571,7553024,2.3750017881393433,7.2366796970367435
18.023,20.637938048979365,15.408061951020635,13.16,15.218999757163658,11.101000242836342,0.08697800617665048,2.1110047563910483,0.10415505585655782,0.06980095649674314,2.1854881585191253,2.0365213542629714,7716864,2.4039668321609495,7.03086485862732
18.497999999999998,21.958487826882212,15.037512173117781,13.907,16.577355968780193,11.236644031219807,0.08387427818961435,2.1015648275613783,0.09822362654834249,0.0695249298308862,2.164777150447611,2.0383525046751454,7880704,2.3596099376678468,7.098944997787475
21.002999999999997,22.429709851371324,19.57629014862867,13.85,15.434171707865028,12.265828292134971,0.0858740250114351,2.084848275780678,0.10457434658577006,0.06717370343710014,2.135639633112244,2.034056918449112,8044544,2.4965582132339477,7.981960964202881
20.952,23.862370423159227,18.041629576840776,15.105,17.740178362084812,12.469821637915187,0.08784316764213139,2.078327777981758,0.09945044516904719,0.07623589011521559,2.1407886175575093,2.0158669384060066,8208384,2.4695568799972536,7.833373975753784
22.087,24.23100116604446,19.94299883395554,15.431000000000001,17.92260370043071,12.939396299569292,0.07616417477838693,2.083295522630215,0.08571225387724413,0.06661609567952972,2.12910792784023,2.0374831174201997,8372224,2.490324354171753,8.216565895080567
21.340999999999998,22.96714544244972,19.714854557550275,15.055000000000001,17.12870320923704,12.981296790762961,0.08214710359461602,2.0784843996167184,0.10253491786626505,0.061759289322966995,2.1318265937680736,2.025142205465363,8536064,2.4121546030044554,7.882330751419067
20.866,23.116809632110186,18.615190367889813,14.861,16.646460444815286,13.075539555184715,0.07738625775091343,2.0690279349684717,0.09202870386072694,0.06274381164109992,2.1264198438461044,2.011636026090839,8699904,2.4162548303604128,7.757495927810669
21.04,24.051029724197356,18.028970275802642,14.496,16.83725265616507,12.154747343834929,0.08034869311377399,2.077620857954025,0.09845052525211245,0.062246860975435525,2.1353736961459315,2.019868019762119,8863744,2.419481134414673,7.770818758010864
21.298000000000002,24.2872300011876,18.308769998812405,15.082999999999998,17.37857857630707,12.787421423692926,0.0667408796027302,2.076478306949139,0.07454952270520564,0.058932236500254774,2.1130416427254506,2.039914971172827,9027584,2.5098955154418947,7.861991834640503
21.808,25.49262698247733,18.12337301752267,14.975,16.16038812209335,13.78961187790665,0.07881158799864348,2.0680078119039536,0.09302743885819245,0.0645957371390945,2.144896865704765,1.9911187581031422,9191424,2.5214479207992553,7.94675579071045
20.938000000000002,23.542756418554337,18.333243581445668,16.463000000000005,18.45087851741499,14.475121482585019,0.07202524980530137,2.035287407040596,0.088674610825324,0.05537588878527873,2.086747603708692,1.9838272103725005,9355264,2.471217131614685,7.745849084854126
21.906000000000002,24.33678259003145,19.475217409968554,15.434000000000001,18.61657505803084,12.251424941969162,0.0801972121931612,2.0432295113801957,0.09665832428056809,0.06373610010575431,2.117931133171333,1.9685278895890586,9519104,2.497865629196167,8.002666997909547
21.874000000000002,23.99666436348284,19.751335636517165,15.316000000000003,17.593920981948237,13.03807901805177,0.07688711583614344,2.0153556182980537,0.08844713966878096,0.06532709200350592,2.102292434928938,1.9284188016671693,9682944,2.4642273664474486,7.9217604637146
22.224000000000004,24.879677691287107,19.5683223087129,15.496,17.426835052509666,13.565164947490336,0.07590066199190912,2.012106315791607,0.08895151404199755,0.06284980994182068,2.068013715537743,1.9561989160454705,9846784,2.5363707304000855,8.023190546035767
21.606,23.115590672997158,20.096409327002846,14.513000000000002,16.07547911986049,12.950520880139516,0.07934723258949813,1.9990870147943496,0.1001011687078841,0.058593296471112166,2.056648134787359,1.9415258948013399,10010624,2.580594301223755,7.914457321166992
22.321999999999996,24.587165777597743,20.056834222402248,15.515,17.743269507936596,13.286730492063406,0.07868089578114446,2.013973279297352,0.09615073669590003,0.06121105486638888,2.066650695193636,1.9612958634010675,10174464,2.491349935531616,8.008377408981323
22.430999999999997,24.96661215488489,19.895387845115106,15.319999999999999,17.19087679979201,13.449123200207985,0.07063918374478811,2.015749731659889,0.0793215640602748,0.06195680342930143,2.0769652735731023,1.954534189746676,10338304,2.473137378692627,8.071427583694458
22.433,24.636098045934407,20.229901954065593,14.864,17.350122281787442,12.377877718212558,0.07612438378855582,2.0096777245402335,0.09118815974259768,0.06106060783451396,2.0790135259790365,1.9403419231014305,10502144,2.59075984954834,8.088561773300171
22.784,25.51513968884786,20.052860311152138,16.082,17.75647185703433,14.40752814296567,0.07108846516348416,1.978889535367489,0.09023524805299098,0.051941682273977344,2.0266792230729536,1.931099847662024,10665984,2.526202440261841,8.112463665008544
22.976999999999997,25.003405931692853,20.95059406830714,16.666000000000004,17.92621585452652,15.405784145473486,0.07016835599206382,1.9889171555638314,0.08674986019919519,0.05358685178493246,2.0395517582819775,1.9382825528456855,10829824,2.58778920173645,8.22408685684204
23.285000000000004,25.948029290113052,20.621970709886956,16.696999999999996,18.852690376654305,14.541309623345686,0.07187015498057005,1.9901854231953622,0.09182631903419192,0.05191399092694818,2.0431512676142267,1.9372195787764976,10993664,2.6116451025009155,8.331405735015869
23.116000000000003,25.684747554743364,20.547252445256643,16.357,18.475834821310997,14.238165178689004,0.08080383841879661,1.9846941992640494,0.09194381470898579,0.06966386212860744,2.047637978235517,1.921750420292582,11157504,2.5885684728622436,8.223127746582032
23.832,25.81115537540639,21.85284462459361,17.097,19.93232731796525,14.261672682034755,0.07228348120115693,1.9895198166370391,0.08356813038398961,0.06099883201832426,2.0314868228469187,1.9475528104271598,11321344,2.599376940727234,8.436666679382324
23.462,26.39310149943669,20.53089850056331,16.736,19.376383305506987,14.095616694493014,0.07314207609742876,1.978774155676365,0.08905999985440788,0.05722415234044964,2.0432747259568447,1.9142735853958852,11485184,2.533471155166626,8.203225660324097
23.418,25.815280959754197,21.0207190402458,15.922999999999998,18.082731696299334,13.763268303700665,0.0740852145478129,1.961092248558998,0.0906636262755592,0.05750680282006661,2.0292224124852516,1.8929620846327446,11649024,2.634597086906433,8.313668537139893
24.116000000000003,26.7330334350176,21.498966564982407,17.346,20.00527884961318,14.68672115038682,0.06141964637208726,1.967037206888199,0.07414655224802653,0.048692740496147975,2.045838743556468,1.8882356702199297,11812864,2.5706609010696413,8.450172901153564
23.733999999999998,25.750200386866343,21.717799613133653,15.475999999999999,17.355554202463978,13.59644579753602,0.0798147176392376,1.9668168306350708,0.09585254208062678,0.06377689319784842,2.0446120758350355,1.8890215854351062,11976704,2.6006036043167113,8.34595274925232
23.533,26.60031168941143,20.465688310588572,15.812000000000001,17.901755009564518,13.722244990435483,0.07144493144005533,1.9715096041560174,0.09234715821116002,0.050542704668950646,2.050596761833328,1.8924224464787065,12140544,2.576113533973694,8.234953880310059
23.660999999999998,25.714954478560806,21.60704552143919,16.35,18.157312922545515,14.54268707745449,0.06816868297755714,1.9566875115036964,0.0753913192082693,0.06094604674684498,2.0000809317712056,1.913294091236187,12304384,2.597887086868286,8.252974128723144
24.551000000000002,26.989296331457687,22.112703668542316,16.038,18.89662484422143,13.179375155778569,0.07457247460260985,1.980509102344513,0.08432575906428709,0.06481919014093261,2.018333555610183,1.9426846490788432,12468224,2.6991118669509886,8.484895849227906
22.79,25.576603667549442,20.003396332450556,16.605,18.842244957531474,14.367755042468527,0.06611116533167656,1.9644374996423721,0.07641168951060083,0.0558106411527523,2.017985285382814,1.9108897139019299,12632064,2.618455934524536,7.963038969039917
25.046,27.249307513716595,22.842692486283404,17.250000000000004,19.64426815540783,14.855731844592176,0.07415859992615875,1.9646991267800331,0.08300289858597991,0.0653143012663376,2.0127198730480833,1.9166783805119831,12795904,2.682590103149414,8.673568391799927
25.619999999999997,28.568494531112442,22.671505468887553,17.036,19.29575750911464,14.77624249088536,0.0729564517270773,1.952759012579918,0.08828888189339623,0.05762402156075838,1.990926261268082,1.9145917638917538,12959744,2.7316617727279664,8.852863550186157
24.442,26.784642951881487,22.099357048118513,17.449,19.383768461599477,15.514231538400526,0.059896075329743295,1.9630219757556915,0.07519587804975697,0.04459627260972962,2.037420732209056,1.888623219302327,13123584,2.6879651308059693,8.42944974899292
24.521,26.74806286395333,22.293937136046672,16.842999999999996,18.64876327352175,15.037236726478243,0.06981043717823918,1.936823733150959,0.08079981780087159,0.058821056555606765,1.9988330290206164,1.8748144372813016,13287424,2.6469841480255125,8.452754974365234
24.658,26.330344462124955,22.985655537875047,17.467,19.07361165189351,15.860388348106486,0.06345039997249838,1.9319828808307649,0.07579305935139502,0.051107740593601736,1.9811875751549781,1.8827781865065516,13451264,2.6811874389648436,8.481582021713256
25.918,27.854475148304257,23.98152485169574,17.089999999999996,19.209806594951527,14.970193405048466,0.07475004899315532,1.9350025042891503,0.09563202005052682,0.053868077935783826,1.9948164278134661,1.8751885807648345,13615104,2.758491778373718,8.868691444396973
26.201999999999998,29.100347115167537,23.30365288483246,18.538,20.201969951651773,16.874030048348228,0.06607447126880282,1.9427933886647224,0.08081272885372623,0.05133621368387942,2.007422524424081,1.8781642529053635,13778944,2.673654794692993,8.885482549667358
25.731999999999992,28.140002491693053,23.32399750830693,17.588,19.83750127806143,15.338498721938572,0.06494201375171538,1.9220806136727333,0.08514385992752002,0.04474016757591073,1.9567024492102603,1.8874587781352063,13942784,2.6926162242889404,8.812120246887208
26.193999999999996,28.817208722156888,23.570791277843103,17.927,19.89339289054858,15.96060710945142,0.07046729209832843,1.9049793243408204,0.08684300110837406,0.054091583088282796,1.9650982645441444,1.8448603841374964,14106624,2.7079448223114015,8.898206663131713
25.8,28.534238468019936,23.065761531980066,18.137999999999998,20.609605955649076,15.666394044350918,0.08145904382690786,1.9442354679107665,0.09256300594496968,0.07035508170884604,1.9964055793267526,1.8920653564947805,14270464,2.6965377807617186,8.756818580627442
26.562,29.140436735698593,23.98356326430141,18.799,21.463704298791892,16.134295701208107,0.06896967277862127,1.9350332170724869,0.08755824931842646,0.050381096238816085,1.9729185471644326,1.8971478869805412,14434304,2.714542770385742,8.969916009902954
26.658000000000005,28.8169988420562,24.49900115794381,18.538000000000004,21.0052446169766,16.070755383023407,0.07001071483828122,1.9515269249677658,0.0796906366616442,0.060330793014918234,2.0089831139259577,1.8940707360095737,14598144,2.767693829536438,9.04228162765503
25.171,28.126772149540624,22.215227850459375,17.819,19.93012031869337,15.707879681306629,0.06587236858904356,1.9346564993262292,0.07771715789013421,0.05402757928795292,1.985991991458709,1.8833210071937494,14761984,2.765318775177002,8.576200485229492
25.681,28.269371882091136,23.092628117908866,16.974,19.699785024538805,14.248214975461197,0.07012507871258997,1.9202420219779015,0.09366551045550056,0.04658464696967938,1.9899683103106878,1.8505157336451152,14925824,2.7819827795028687,8.723069286346435
25.852999999999998,28.62353803438971,23.082461965610285,18.569000000000003,20.108385916526462,17.029614083473543,0.06310516176745291,1.9288474664092063,0.07808402143426137,0.04812630210064446,1.9777977821741763,1.8798971506442363,15089664,2.70267972946167,8.698621988296509
26.720999999999997,28.877480697803712,24.56451930219628,17.777,19.35529686687898,16.198703133121022,0.05934017645195124,1.9220513701438904,0.07101390154343769,0.047666451360464795,1.9797025775730082,1.8644001627147726,15253504,2.7617335081100465,8.933667373657226
26.627,28.85133832858223,24.402661671417768,17.624000000000002,20.445461323498872,14.80253867650113,0.06106124904472375,1.8975220933556556,0.08129402883761352,0.04082846925183397,1.9541343490120173,1.8409098376992938,15417344,2.752781629562378,8.914240550994872
25.9,27.449761271938357,24.35023872806164,18.663999999999998,21.180546045674504,16.147453954325492,0.06767485099844632,1.8716556221246718,0.07706916905244288,0.05828053294444977,1.934865712313576,1.8084455319357677,15581184,2.7353671550750733,8.663341760635376
26.28,29.29622943424402,23.263770565755983,18.235999999999997,21.077479192251808,15.394520807748187,0.06657462925650173,1.8899101063609123,0.08369238940447593,0.04945686910852754,1.9274077629833595,1.852412449738465,15745024,2.7817166805267335,8.811971187591553
26.459000000000003,29.453776953297194,23.464223046702813,19.147000000000002,21.458571110738326,16.835428889261678,0.0658873701235279,1.8705718874931336,0.08530001307210967,0.04647472717494612,1.92306446541365,1.8180793095726173,15908864,2.7492105960845947,8.872514390945435
26.601,29.944903258170008,23.25709674182999,18.763,21.54915523616327,15.976844763836734,0.06476415893994267,1.8816100925207138,0.08582910620339822,0.04369921167648712,1.947802327618575,1.8154178574228526,16072704,2.730763006210327,8.844272661209107
27.373,29.725462752096195,25.020537247903807,18.815999999999995,20.556960654351496,17.075039345648495,0.06634447437245394,1.874347648024559,0.08787386849967227,0.04481508024523561,1.955625755584118,1.7930695404650001,16236544,2.795131301879883,9.095076847076417
27.931,30.099130300512403,25.7628696994876,18.224999999999998,20.234115477019675,16.21588452298032,0.07122029862366612,1.900235576927662,0.09629184500086936,0.04614875224646288,1.983312260747363,1.817158893107961,16400384,2.7553917169570923,9.27131814956665
27.165000000000003,29.12974044087254,25.200259559127467,19.665,21.606021638210144,17.723978361789854,0.05581935839727518,1.8695669919252396,0.0662820836100375,0.04535663318451286,1.929829856625947,1.809304127224532,16564224,2.8016945123672485,9.06112723350525
27.387,30.24141079734505,24.53258920265495,18.049000000000003,19.553203776088868,16.54479622391114,0.061347723612561786,1.8746028319001198,0.0727595164137224,0.049935930811401165,1.9248172411457936,1.824388422654446,16728064,2.7665706396102907,9.05743236541748
28.278000000000002,30.21041196435957,26.345588035640436,18.137,21.34848890703362,14.92551109296638,0.06269948813132936,1.8703227922320367,0.07071772201825563,0.0546812542444031,1.928939585551261,1.8117059989128124,16891904,2.8001197814941405,9.361162185668945
26.851,28.364614548027337,25.33738545197266,18.910000000000004,21.02742768471559,16.792572315284417,0.07464394220151004,1.8645520567893983,0.09556619511464699,0.05372168928837308,1.918620729402602,1.8104833841761945,17055744,2.792184019088745,8.940324974060058
27.123,29.716029309514262,24.52997069048574,18.225,19.315818500026474,17.13418149997353,0.061660147365182605,1.8845954611897469,0.07455263001376092,0.0487676647166043,1.933751348828535,1.8354395735509588,17219584,2.7210572004318236,8.902451944351196
27.318999999999996,29.646708959470658,24.991291040529333,18.516,20.767977797403873,16.264022202596124,0.06137651894241566,1.9035377979278565,0.07598338579524103,0.04676965208959029,1.9684359748920097,1.8386396209637033,17383424,2.751242756843567,8.971918487548828
26.649999999999995,29.398945252274036,23.901054747725954,18.05,20.574610861103153,15.525389138896848,0.07478504125028843,1.885926066339016,0.08555700266865135,0.0640130798319255,1.9492348129448371,1.822617319733195,17547264,2.835447144508362,8.853046035766601
27.406,29.414861369034707,25.39713863096529,18.653000000000002,21.145504964889742,16.160495035110262,0.057002842286601615,1.8792611807584763,0.06674124401599107,0.047264440557212156,1.9688001394196748,1.7897222220972777,17711104,2.730441927909851,8.986690187454224
28.205000000000002,29.74692898669167,26.663071013308333,19.293,21.017882894575745,17.568117105424253,0.06574494941160078,1.8875463232398033,0.08380455574548926,0.04768534307771231,1.948079834414073,1.8270128120655336,17874944,2.8410645484924317,9.266475486755372
27.202999999999996,28.501661233732644,25.904338766267347,18.608,20.988062184061587,16.227937815938414,0.056805919529870116,1.8732556968927383,0.06359906428685545,0.05001277477288478,1.9332466429700212,1.8132647508154554,18038784,2.8532050371170046,8.979440593719483
28.21,30.400347004472124,26.019652995527878,19.726,22.447037302206642,17.004962697793356,0.054298813641071274,1.8766571328043937,0.06431256908477036,0.04428505819737219,1.940425701285013,1.8128885643237744,18202624,2.8602675676345823,9.244844150543212
27.843,30.257970186151375,25.428029813848624,18.738,21.034087106361604,16.441912893638396,0.0668915142770856,1.8866563349962235,0.0793844477192038,0.05439858083496741,1.9447604935921727,1.8285521764002743,18366464,2.8314719200134277,9.109673118591308
27.270999999999997,28.926840873997254,25.61515912600274,18.793,20.921417487242575,16.664582512757423,0.060736555699258975,1.891795700788498,0.07752097155200995,0.043952139846508004,1.9444608143830475,1.8391305871939485,18530304,2.8253647565841673,8.982551956176758
27.266000000000002,30.004891016451733,24.52710898354827,18.670999999999996,20.967229300396628,16.374770699603364,0.060726431524380994,1.8833561792969704,0.07119410277424705,0.05025876027451493,1.9582791832202298,1.808433175373711,18694144,2.841350769996643,8.96865372657776
28.709999999999997,31.486097980979775,25.93390201902022,18.627,20.677102680355304,16.576897319644694,0.0672420631628483,1.8786222606897354,0.0823214537732723,0.052162672552424294,1.955456452596401,1.8017880687830696,18857984,2.893152618408203,9.367580986022949
28.630000000000003,30.720138751375135,26.53986124862487,19.144,20.463334680814537,17.82466531918546,0.05678446560632433,1.8647098258137702,0.07065261567293876,0.0429163155397099,1.9373425880942938,1.7920770635332466,19021824,2.803698921203613,9.271519660949707
27.262,29.48335003995318,25.04064996004682,19.291,22.940688890850836,15.641311109149164,0.06280427894089366,1.8351461827754973,0.0824387680888917,0.04316978979289562,1.9150772177774562,1.7552151477735385,19185664,2.87020800113678,8.936195278167725
27.629,29.7087425321419,25.5492574678581,19.493000000000002,22.02981710022619,16.956182899773815,0.0583219860680401,1.8412054792046546,0.06968351998679302,0.04696045214928718,1.9297570984150993,1.7526538599942099,19349504,2.885270690917969,8.980315923690796
27.921,29.523113916049667,26.318886083950332,19.097,21.140370010546306,17.053629989453697,0.055623630573973015,1.8571475118398666,0.06793232350766827,0.04331493764027776,1.9244889111274828,1.7898061125522504,19513344,2.8431312799453736,9.090656948089599
28.449999999999996,29.66461104885473,27.23538895114526,19.826,21.51615502247575,18.13584497752425,0.06169651569798584,1.8443087682127952,0.07701953637512307,0.046373495020848615,1.9043816357347398,1.7842359006908506,19677184,2.879300427436829,9.242925643920898
29.059999999999995,30.33076354999661,27.78923645000338,19.514999999999997,21.27986401742457,17.750135982575426,0.06862569907680151,1.836878065764904,0.08452901655986136,0.05272238159374165,1.87958257221422,1.7941735593155879,19841024,2.9283705711364747,9.411462020874023
29.345000000000006,31.22605954185401,27.463940458146002,20.543,22.90685299881359,18.179147001186408,0.053252825862728004,1.8266240954399109,0.06628725360759033,0.04021839811786567,1.9071809104570008,1.746067280422821,20004864,2.9232269525527954,9.49902572631836
28.32,30.37173585044469,26.26826414955531,20.104999999999997,22.064450177983606,18.145549822016388,0.05812487120274449,1.829005417227745,0.08310834990447927,0.033141392501009705,1.8846316773277771,1.7733791571277129,20168704,2.8988034248352053,9.190347385406493
27.684000000000005,29.923282027793736,25.444717972206274,18.886,20.7623006155731,17.0096993844269,0.04865862180013206,1.7947918623685837,0.06035907393728988,0.03695816966297424,1.851281298638741,1.7383024260984263,20332544,2.897436022758484,9.00328550338745
28.392000000000003,31.057305986186204,25.726694013813802,19.954,22.707387731504593,17.20061226849541,0.06407589274458583,1.808010172843933,0.07819104648092232,0.04996073900824935,1.8647210321531895,1.7512993135346766,20496384,2.8508191823959352,9.176028871536255
28.865999999999996,30.318144620896966,27.413855379103026,20.427000000000003,22.305286719326954,18.548713280673052,0.06548058046028013,1.817019522190094,0.07473853637180396,0.0562226245487563,1.8622071454922844,1.7718318988879036,20660224,2.921438455581665,9.292261981964112
29.027000000000005,30.62093883195059,27.43306116804942,20.069,22.642209863186444,17.495790136813554,0.062140145036391856,1.8140974149107933,0.07559742859243188,0.04868286148035183,1.863602632049263,1.7645921977723238,20824064,2.919015979766846,9.386603546142577
28.738,30.696386070211897,26.779613929788102,19.240000000000002,21.15182635194727,17.328173648052733,0.05809130480047312,1.8227925643324852,0.07282623892171051,0.043356370679235735,1.872114642689384,1.7734704859755863,20987904,2.9378894329071046,9.235003089904785
29.323,31.632077954509114,27.013922045490887,19.485,22.376519496735238,16.59348050326476,0.06176736757624891,1.832901069521904,0.0753478085492771,0.04818692660322072,1.871096446228317,1.7947056928154907,21151744,2.896422815322876,9.422527408599853
29.798000000000002,31.887597090350198,27.708402909649806,20.788000000000004,23.09238191279137,18.483618087208637,0.057444076426327186,1.8305733367800712,0.078748517931647,0.03613963492100737,1.8704464445634257,1.7907002289967167,21315584,2.8917444944381714,9.543891429901123
28.571999999999996,30.74722320693762,26.396776793062372,19.508000000000003,21.979966019183923,17.036033980816082,0.05184629941359157,1.8130935981869698,0.06357818449253831,0.04011441433464482,1.8807624372048497,1.74542475916909,21479424,2.921311783790588,9.229561519622802
29.092999999999996,30.610755250361528,27.575244749638465,18.797000000000004,20.23221461809724,17.361785381902767,0.0616907536517828,1.8116985365748406,0.0795625789427409,0.04381892836082471,1.8576632188436877,1.7657338543059935,21643264,2.910976219177246,9.37531213760376
28.796999999999997,31.38323684143583,26.210763158564163,20.475,21.794388115756696,19.155611884243307,0.06120039923116562,1.8263058498501779,0.07035247505075827,0.05204832341157297,1.891844679635255,1.7607670200651007,21807104,2.9544960021972657,9.261341285705566
29.694,32.365008049407564,27.022991950592434,20.083,22.676719529941508,17.48928047005849,0.05643106228671964,1.7965494245290756,0.06584785870777721,0.04701426586566206,1.8556434254947123,1.737455423563439,21970944,2.9369225978851317,9.503319931030273
30.405,32.77866067499127,28.031339325008734,22.107,24.439672501659846,19.774327498340153,0.05578916673548516,1.8043569937348365,0.07028344554053917,0.04129488793043115,1.8327299532860186,1.7759840341836544,22134784,2.9893662691116334,9.701158237457275
29.083,31.55506816249067,26.610931837509327,21.575000000000003,23.34854588325197,19.801454116748037,0.050838197278790145,1.8001585826277733,0.06296186539626625,0.03871452916131404,1.8596193422421015,1.7406978230134451,22298624,2.960423445701599,9.310472583770752
29.038,32.287636287340476,25.788363712659525,19.634999999999998,21.767192533520365,17.50280746647963,0.054905524034984374,1.8112970650196076,0.0679622510088661,0.04184879706110265,1.8739834074402322,1.748610722598983,22462464,2.9556259155273437,9.317283487319946
29.121999999999996,30.445380519729678,27.798619480270315,20.354999999999997,22.57258990798569,18.137410092014303,0.06261788567062464,1.825913368165493,0.07904821725133028,0.046187554089918995,1.8731719583212338,1.7786547780097524,22626304,2.910472774505615,9.310987091064453
29.349,31.448954523317113,27.249045476682888,20.256999999999998,23.235442713902685,17.27855728609731,0.05961170601658518,1.7929392248392104,0.07231031042664507,0.04691310160652529,1.8275920847289049,1.758286364949516,22790144,2.981200838088989,9.409944820404053
29.551,32.05472302781278,27.047276972187216,20.705,23.407003886007566,18.00299611399243,0.05730182691477235,1.7999894306063653,0.07103649045795626,0.043567163371588426,1.8598847292519014,1.7400941319608292,22953984,3.1230001211166383,9.521045875549316
30.118000000000002,32.836631273269695,27.39936872673031,21.232999999999997,24.03279302806475,18.433206971935245,0.06455954262055454,1.8130644261837006,0.08114011612059585,0.047978969120513214,1.8622047382957736,1.7639241140716275,23117824,3.021858286857605,9.595840978622437
29.219,31.059404575086685,27.378595424913318,20.591,23.339179215407903,17.8428207845921,0.055259947781451005,1.8087691098451615,0.06638490226201468,0.044134993300887326,1.8572867198383187,1.7602514998520042,23281664,2.974203014373779,9.357071018218994
30.949,32.66425187654758,29.23374812345242,20.567,22.79348624518545,18.340513754814552,0.05485327523201701,1.8045636981725692,0.07187833100395527,0.03782821946007874,1.8731382648071895,1.735989131537949,23445504,3.016745162010193,9.842308807373048
29.834999999999997,32.28715517453524,27.382844825464748,19.752,22.83233699455108,16.671663005448917,0.05334096460137512,1.8240269288420676,0.06651695101955983,0.04016497818319041,1.8805457307461022,1.767508126938033,23609344,2.9453252792358398,9.46356258392334
30.911,32.73514061957953,29.08685938042047,20.057000000000002,22.815202494379268,17.298797505620737,0.04996432678308334,1.79123475253582,0.06540290595852563,0.03452574760764105,1.8627448085961409,1.7197246964754993,23773184,2.980745625495911,9.76727466583252
29.983000000000004,33.28340618712304,26.68259381287697,18.884999999999998,22.126855178751818,15.643144821248177,0.05369991832412777,1.7921126723289489,0.0624541152438336,0.04494572140442195,1.851540944872086,1.7326843997858117,23937024,2.985962438583374,9.535596752166748
30.35,31.91297792690748,28.787022073092523,20.266000000000002,22.636646325372052,17.895353674627952,0.06215852259192611,1.7949028804898262,0.07773379268703796,0.04658325249681426,1.8794235545977946,1.7103822063818577,24100864,2.969842267036438,9.598286437988282
29.377999999999997,31.532584878810763,27.22341512118923,19.575,22.212799272120606,16.937200727879393,0.05544249669183041,1.7756937488913536,0.07127032189731734,0.03961467148634348,1.8434107345204545,1.7079767632622527,24264704,2.9198264598846437,9.258271598815918
30.880000000000003,32.74319081148443,29.016809188515573,20.249000000000002,21.43697685162633,19.061023148373675,0.06288624834269282,1.8031947031617164,0.08072346587162821,0.04504903081375744,1.863048284161026,1.7433411221624067,24428544,3.036743497848511,9.793530368804932
29.145000000000003,31.303472839764265,26.98652716023574,19.807000000000002,22.47310221109394,17.140897788906063,0.05337102431803938,1.8011048123240472,0.07040219464839448,0.036339853987684294,1.8573664070823492,1.7448432175657451,24592384,3.0088937520980834,9.285004806518554
30.033000000000005,31.431764097337364,28.634235902662645,21.534,23.60121164857399,19.466788351426008,0.05369475376792249,1.8094020545482636,0.06658680777515877,0.04080269976068621,1.8627548814031754,1.756049227693352,24756224,3.0179084300994874,9.501593017578125
30.632999999999992,32.33759408657896,28.92840591342102,20.919999999999998,23.028117643776074,18.811882356223922,0.05707719265483315,1.7935140445828437,0.07459314820945023,0.03956123710021607,1.838179824934627,1.7488482642310603,24920064,2.972511625289917,9.706353187561035


==> data/progress-bigfish-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.881,1.0340653455227538,0.7279346544772463,0.9289999999999999,0.9923166644731068,0.865683335526893,0.998069460131228,2.7056271612644194,1.6602112329686791,0.33592768729377687,2.707490850753994,2.703763471774845,16384,0.4968857169151306,1.5582504868507385
0.9059999999999999,1.0166526095489843,0.7953473904510154,0.865,1.010275600153639,0.7197243998463609,0.14563198769465086,2.7025050818920135,0.1660558537090811,0.1252081216802206,2.7094221650592596,2.6955879987247675,180224,1.0212796926498413,1.3624552607536315
0.977,1.1329519156663361,0.8210480843336638,0.9480000000000001,1.1001052267346525,0.7958947732653477,0.1586480994708836,2.703229841589928,0.1829052953364268,0.1343909036053404,2.7116179689730124,2.6948417142068433,344064,1.1669238209724426,1.4506189346313476
0.9019999999999999,1.0567126368465096,0.7472873631534902,0.916,1.0500298474221321,0.781970152577868,0.13685357468202708,2.706497660279274,0.15724189944450273,0.11646524991955144,2.7082647638533675,2.7047305567051807,507904,1.1017280042171478,1.3611095428466797
1.03,1.22110206696946,0.8388979330305399,0.9390000000000001,1.0934312144613259,0.7845687855386743,0.1109406002797186,2.6927029103040696,0.1272874857404537,0.0945937148189835,2.7082275539184835,2.6771782666896558,671744,1.0499024927616118,1.536738431453705
1.3639999999999999,1.7494659518037876,0.9785340481962121,1.3030000000000002,1.550428777631059,1.0555712223689413,0.13298928132280705,2.660171753168106,0.16236063920180688,0.10361792344380721,2.6917336005105725,2.62860990582564,835584,1.2721666514873504,1.920538353919983
1.9389999999999996,2.4006156409828416,1.4773843590171576,1.5859999999999999,2.0917113801369314,1.0802886198630683,0.15012235548347233,2.622108006477356,0.16888739663494512,0.13135731433199954,2.6477512983756712,2.5964647145790405,999424,1.438980257511139,2.467648506164551
2.494,2.945778706890885,2.0422212931091153,1.8990000000000002,2.149017999352047,1.6489820006479536,0.12511180574074382,2.5816690325737,0.13959989687644567,0.11062371460504197,2.60410817743758,2.55922988770982,1163264,1.42505042552948,2.971985125541687
2.842,3.4906724905528215,2.1933275094471787,2.431,2.8713737049370684,1.9906262950629319,0.14844875903800128,2.5446921974420547,0.1801757898538795,0.11672172822212307,2.587019308136851,2.5023650867472584,1327104,1.7776365518569945,3.144077181816101
4.0760000000000005,5.081566506999911,3.0704334930000905,2.985,3.751880042770706,2.218119957229294,0.17439402360469103,2.4866109758615496,0.21660708139629026,0.1321809658130918,2.5418625419275904,2.4313594097955087,1490944,2.0824119806289674,3.793977236747742
3.965,4.526306511631568,3.4036934883684316,3.5119999999999996,4.22195492814685,2.802045071853149,0.1406907179392874,2.4571604996919634,0.1628044772726964,0.11857695860587839,2.502372475481848,2.411948523902079,1654784,1.8803727269172668,3.7374118089675905
5.108,5.982903423241674,4.233096576758325,3.7840000000000003,4.2995036372325615,3.268496362767439,0.17512318277731537,2.4094881385564806,0.21243888388482918,0.13780748166980156,2.4725431787915846,2.3464330983213766,1818624,2.1201019048690797,4.180949401855469
6.010999999999999,7.330844309000118,4.691155690999881,4.697,5.818258667747991,3.575741332252009,0.1857784301973879,2.355196309089661,0.23100351485148554,0.14055334554329027,2.4017324116952965,2.308660206484025,1982464,2.3215200424194338,4.564750242233276
6.597000000000001,7.539093944360117,5.654906055639886,5.113,5.976667181268341,4.24933281873166,0.14960487782955167,2.353331509232521,0.17498411965948452,0.12422563599961885,2.4359247072756416,2.2707383111894,2146304,2.1702829718589784,4.6856804370880125
7.4799999999999995,8.48889047968548,6.471109520314519,5.532000000000001,6.544934351278503,4.519065648721499,0.18580865953117606,2.3022621273994446,0.21061564504154875,0.16100167402080337,2.349127952454976,2.255396302343913,2310144,2.428684115409851,5.010631990432739
7.542999999999999,8.479526027401267,6.606473972598732,6.154999999999999,6.995455233787022,5.314544766212976,0.18720019711181518,2.2815806061029433,0.21829896685930447,0.1561014273643259,2.3227668745424888,2.240394337663398,2473984,2.455456495285034,4.8952634811401365
8.418,9.919850858108088,6.916149141891911,6.724000000000001,8.430107851221605,5.0178921487783965,0.1768842315301299,2.2868773132562636,0.21060337779182572,0.14316508526843405,2.3410331165466145,2.232721509965913,2637824,2.407805526256561,5.1893409252166744
8.483,10.819090965694617,6.146909034305385,6.285,8.236400778927795,4.333599221072206,0.16713247327134012,2.272940993309021,0.20393619061412124,0.130328755928559,2.338225579994792,2.20765640662325,2801664,2.4707069635391234,5.0696473836898805
8.387,9.752401406180615,7.021598593819386,6.711,8.783575450978805,4.638424549021195,0.17485994528979062,2.2469598412513734,0.21186266236961282,0.13785722820996843,2.3044829909305706,2.189436691572176,2965504,2.404337430000305,4.931314325332641
10.208000000000002,12.549665219453885,7.8663347805461195,7.558,9.572342572652428,5.543657427347572,0.18505072770640252,2.247843253612518,0.23972516879082245,0.13037628662198258,2.2925670888008227,2.2031194184242135,3129344,2.5367810249328615,5.559398031234741
9.836,11.820909065927204,7.851090934072797,7.772999999999999,10.220492798763665,5.325507201236333,0.16528402464464304,2.2220259428024294,0.19552272944359544,0.13504531984569063,2.30983348070645,2.1342184048984087,3293184,2.4635809540748594,5.359259939193725
10.684,14.11329497127325,7.2547050287267485,7.6240000000000006,10.857048715995477,4.390951284004524,0.16759714763611552,2.2163303822278975,0.21801245805946673,0.11718183721276433,2.2887821711394416,2.1438785933163533,3457024,2.572819232940674,5.659416437149048
10.786,13.46557907142148,8.106420928578519,7.339,9.661052755645315,5.016947244354686,0.1748587384819984,2.225220313668251,0.21549674051923398,0.13422073644476282,2.2850969225147733,2.165343704821729,3620864,2.623293912410736,5.595834350585937
10.604000000000001,13.272888158016368,7.935111841983634,8.209999999999999,10.873355027028877,5.546644972971121,0.1522495757788419,2.23440101146698,0.1919328577353244,0.11256629382235941,2.303411176574561,2.165390846359399,3784704,2.4851184844970704,5.54455246925354
11.78,14.532874860940831,9.027125139059168,8.75,11.347167688078688,6.152832311921312,0.16297866664826868,2.2165730714797975,0.19555815839531004,0.13039917490122732,2.2691089232156845,2.1640372197439106,3948544,2.5475306034088137,5.872629404067993
11.933,14.6985453350108,9.167454664989199,8.845,11.011422165691627,6.678577834308374,0.1629353337921202,2.221111702919006,0.19409535025598731,0.13177531732825307,2.2666763102119636,2.1755470956260488,4112384,2.6773231983184815,5.871864652633667
11.722,14.118500782390859,9.32549921760914,8.640999999999998,11.20250522154455,6.079494778455446,0.16591873485594988,2.2028764963150023,0.19143997589747233,0.14039749381442743,2.252156333179093,2.1535966594509115,4276224,2.571593999862671,5.703878355026245
12.148,14.338117805050677,9.957882194949322,9.85,13.250226463046248,6.449773536953751,0.15786642413586377,2.2158847600221634,0.1856542057083525,0.13007864256337504,2.2672790835812844,2.1644904364630424,4440064,2.5941887378692625,5.86388144493103
12.458,15.251599112256446,9.664400887743554,9.372,12.323795385862645,6.420204614137355,0.16023982763290404,2.198345297574997,0.18387841706560476,0.1366012382002033,2.259979008894832,2.1367115862551618,4603904,2.6233601331710816,5.92344217300415
13.16,15.943939654518395,10.376060345481605,8.905999999999999,11.219483088332394,6.5925169116676035,0.1526208377443254,2.229574728012085,0.17846519900099062,0.12677647648766016,2.2869528111519672,2.1721966448722023,4767744,2.6320246934890745,6.1201917171478275
13.823000000000002,16.602079164039775,11.043920835960229,10.439999999999998,12.801469881239223,8.078530118760773,0.1639613947831094,2.2013292759656906,0.19708295005543514,0.13083983951078365,2.2523478972015303,2.150310654729851,4931584,2.7571043252944945,6.428055477142334
13.818999999999999,16.16452105085416,11.47347894914584,10.207,12.757623649227773,7.656376350772229,0.15455740662291642,2.2014673054218292,0.19645447793400528,0.11266033531182758,2.2611068320271315,2.141827778816527,5095424,2.756230688095093,6.369587230682373
14.306000000000001,17.027132852324563,11.58486714767544,10.036999999999999,12.677337289059864,7.3966627109401335,0.15347268255427476,2.162321889400482,0.1886127526717441,0.11833261243680543,2.220186122539503,2.104457656261461,5259264,2.7477210760116577,6.535091209411621
15.190000000000003,17.480454103447613,12.899545896552393,10.323999999999998,11.97486765066131,8.673132349338687,0.15461064185947176,2.1684139877557755,0.177634853761829,0.13158642995711453,2.208151183392684,2.128676792118867,5423104,2.844028639793396,6.863878297805786
14.591,16.319441205248243,12.862558794751756,11.007,13.638672662015548,8.375327337984452,0.14583249930292366,2.1525938719511033,0.16982265482059358,0.12184234378525374,2.2108753114563147,2.094312432445892,5586944,2.9127525806427004,6.5633430004119875
14.633000000000001,17.36256058734735,11.903439412652652,10.349999999999998,12.277355701472873,8.422644298527123,0.1589406377635896,2.1612592369318007,0.19047181587632397,0.12740945965085523,2.2218368130021036,2.1006816608614978,5750784,2.7991365671157835,6.503748416900635
15.941999999999998,19.015030426142896,12.8689695738571,10.535,13.686133922891885,7.383866077108115,0.15255046198144553,2.1769240468740465,0.17729468263312367,0.1278062413297674,2.2274104733593125,2.1264376203887805,5914624,2.9187796831130983,6.991716814041138
15.469,18.18691997674692,12.751080023253076,12.261,15.417065430246971,9.104934569753027,0.13520282860845328,2.158169597387314,0.1536857432727533,0.11671991394415326,2.213790809754278,2.1025483850203495,6078464,2.860564184188843,6.690167665481567
15.734000000000004,18.747682796845087,12.72031720315492,11.378000000000002,14.228315070303633,8.52768492969637,0.14328204598277805,2.151928412914276,0.1611259166126493,0.1254381753529068,2.2141450879395297,2.089711737889022,6242304,2.8205209255218504,6.755321311950683
15.420999999999998,18.346643348051842,12.495356651948155,11.607,13.637679935391098,9.5763200646089,0.15962149668484926,2.158765634894371,0.1818581725252576,0.13738482084444092,2.2054056058191436,2.1121256639695987,6406144,2.874757266044617,6.656077718734741
16.57,20.055042323989767,13.084957676010232,11.753,14.885414563878797,8.620585436121203,0.15893481811508536,2.1553455233573913,0.17684255368750987,0.14102708254266086,2.200048658238541,2.1106423884762417,6569984,2.9534357309341432,7.110525226593017
17.814999999999998,20.765058473996742,14.864941526003253,11.831,14.946462886955965,8.715537113044034,0.15414787614718078,2.140683737397194,0.1686996803689283,0.13959607192543327,2.1843528173892466,2.0970146574051416,6733824,2.9153552293777465,7.483180713653565
17.166,20.138672871339864,14.193327128660135,12.314,14.633996551721575,9.994003448278425,0.14642791766673324,2.157239979505539,0.1641834605021973,0.1286723748312692,2.2036912990372786,2.1107886599737995,6897664,3.028012490272522,7.2393519401550295
17.102,20.714394773553966,13.489605226446034,12.285,15.150366468708672,9.419633531291328,0.1480380384251475,2.157820302248001,0.16884048370074634,0.1272355931495487,2.201055187623024,2.114585416872978,7061504,2.921299958229065,7.152644157409668
17.936,21.141539580164313,14.730460419835687,11.904,15.16516604913028,8.64283395086972,0.1503734300844371,2.1392163008451464,0.1680776755516089,0.1326691846172653,2.1892637972011983,2.0891688044890944,7225344,2.9969693422317505,7.363262605667114
18.197,21.822666973123702,14.571333026876296,12.470000000000002,15.512239306826473,9.427760693173532,0.13821369064971803,2.139882481098175,0.1545586174036663,0.12186876389576975,2.181425719040832,2.098339243155518,7389184,2.969059681892395,7.457279539108276
18.851,22.700699858430525,15.001300141569475,12.49,15.462275222788092,9.517724777211908,0.1445703734643757,2.1169585227966308,0.17537184858187957,0.11376889834687184,2.1455158639431793,2.0884011816500823,7553024,3.095361423492432,7.736670446395874
18.99,20.978984665602024,17.001015334397973,13.728000000000003,16.575844096856432,10.880155903143574,0.1388874039985239,2.1121080741286278,0.15037896848676352,0.12739583951028427,2.167603965406075,2.0566121828511807,7716864,3.0955443143844605,7.744961500167847
18.722,22.469019615641212,14.97498038435879,14.060000000000002,16.947909278353464,11.172090721646542,0.14038370950147508,2.118555250763893,0.16219781991955734,0.11856959908339282,2.1656790380085127,2.071431463519273,7880704,3.0771676778793333,7.599034643173217
17.971,20.529626389295633,15.412373610704368,12.800999999999998,15.6633118278762,9.938688172123797,0.15053832996636626,2.10924371778965,0.1619549921401578,0.13912166779257473,2.158914426993611,2.0595730085856894,8044544,3.02273805141449,7.334768915176392
18.410000000000004,22.898175575888274,13.921824424111733,13.857,17.01524017452758,10.698759825472418,0.1485203955322504,2.107289132475853,0.16970511020782608,0.12733568085667474,2.164784634972137,2.049793629979569,8208384,3.12984356880188,7.502456569671631
19.116999999999997,22.975178456214795,15.2588215437852,13.574000000000002,17.027381531195186,10.120618468804818,0.1434978797100484,2.110511529445648,0.1671852509652309,0.1198105084548659,2.181813701496348,2.039209357394948,8372224,3.1363566160202025,7.723379611968994
18.878,22.481053704845376,15.274946295154622,13.483999999999998,16.394041924096626,10.573958075903372,0.13952098386362194,2.1041907787323,0.15403468400513545,0.12500728372210843,2.1639097763902746,2.0444717810743254,8536064,3.073868680000305,7.587782573699951
20.436,23.90505520278937,16.96694479721063,14.316000000000003,18.20715201450676,10.424847985493244,0.139305751863867,2.1067455857992172,0.15653611291205444,0.12207539081567957,2.1477454730553744,2.06574569854306,8699904,3.1486099481582643,8.107996034622193
18.819,22.06047327615083,15.577526723849168,13.515,15.543202406072925,11.486797593927076,0.13811628250405192,2.1099865809082985,0.15517149494101043,0.1210610700670934,2.1596563039298506,2.0603168578867463,8863744,3.1145068168640138,7.518420600891114
20.143,22.84947021044016,17.43652978955984,13.657999999999998,15.890880650639435,11.42511934936056,0.14516820544376968,2.1272967383265495,0.17050034864264596,0.11983606224489342,2.1915114916464318,2.0630819850066673,9027584,3.0826307773590087,7.928020381927491
19.562,22.145299440637885,16.978700559362117,14.229000000000003,17.291102055778026,11.16689794422198,0.15205163909122343,2.115220256149769,0.1799922026676977,0.12411107551474918,2.1804051076042934,2.0500354046952443,9191424,3.1719079971313477,7.752798748016358
19.615999999999996,21.50112174673149,17.730878253268504,13.623999999999999,16.968587269006445,10.279412730993553,0.1441805806942284,2.123626333475113,0.17474059456748872,0.11362056682096809,2.1793901972774754,2.067862469672751,9355264,3.1438977479934693,7.716287422180176
20.014999999999997,22.403527789245917,17.626472210754077,13.567000000000002,15.854876963475093,11.279123036524911,0.1375458942726254,2.113603891432285,0.15916890738596692,0.11592288115928387,2.1813903772012915,2.045817405663279,9519104,3.1537726163864135,7.849174547195434
20.547,23.905041244535273,17.18895875546473,13.947999999999999,17.151278945081117,10.74472105491888,0.15215616226196288,2.118892157077789,0.17911781741387725,0.1251945071100485,2.1763219125382536,2.061462401617325,9682944,3.273833966255188,8.016546773910523
20.187,22.383884384759472,17.99011561524053,13.907,16.106872950876937,11.707127049123063,0.14321206398308275,2.1168641567230226,0.1724992952397932,0.1139248327263723,2.177181563278068,2.056546750167977,9846784,3.2498220443725585,7.887190866470337
21.772,25.755902107231048,17.78809789276895,14.551000000000002,18.87817332678043,10.223826673219573,0.1457447771914303,2.1170352950692175,0.1663444357371674,0.12514511864569322,2.1863802133576025,2.0476903767808325,10010624,3.2717633485794066,8.4142324924469
21.573,25.305047829275505,17.840952170724496,13.860999999999999,16.373024880450032,11.348975119549966,0.14011798920109866,2.1096862256526947,0.16337485307818056,0.11686112532401677,2.1656268172776505,2.053745634027739,10174464,3.2571159839630126,8.255860137939454
20.999,23.988319153252124,18.009680846747873,15.080999999999998,18.539605065629782,11.622394934370213,0.12929592411965124,2.1132613107562066,0.14759289791718427,0.11099895032211822,2.1626431666207155,2.0638794548916977,10338304,3.1581260442733763,8.069747591018677
21.792,25.460871216055423,18.12312878394458,14.162,17.192962883309526,11.131037116690475,0.12381113003939388,2.0911786586046217,0.14404397831358176,0.103578281765206,2.142851915408698,2.0395054018005454,10502144,3.203558421134949,8.358016395568848
21.311,25.112529823636795,17.509470176363205,14.963,17.871322712492546,12.054677287507452,0.138161632604897,2.0984210938215258,0.14719325322730656,0.12913001198248744,2.139783130785602,2.0570590568574496,10665984,3.3223807573318482,8.191768503189087
22.169999999999998,26.20116112305127,18.138838876948725,14.474,17.579573055009334,11.368426944990667,0.15008932249620555,2.0905080318450926,0.16431391126461983,0.13586473372779126,2.135117894172716,2.045898169517469,10829824,3.290941834449768,8.382869577407837
20.88,22.563347854722842,19.196652145277156,13.969,16.22522006905355,11.71277993094645,0.1470142202451825,2.0982510298490524,0.16830076289417953,0.12572767759618544,2.150012261585098,2.046489798113007,10993664,3.289527177810669,7.962105846405029
21.094,24.71341486983739,17.474585130162613,14.689999999999998,17.21342624223495,12.166573757765049,0.1355377370491624,2.0894870132207872,0.15823435810679784,0.11284111599152694,2.1359606453035203,2.043013381138054,11157504,3.2649911403656007,8.056327056884765
22.046,25.766898278641865,18.325101721358134,15.562999999999999,18.72967664910707,12.396323350892926,0.13684492679312824,2.080952785909176,0.15254356163114735,0.12114629195510912,2.1226647127940748,2.039240859024277,11321344,3.330419325828552,8.348693418502808
22.563,26.195767677680475,18.930232322319522,15.942000000000002,19.504057832208794,12.37994216779121,0.14415052914991971,2.0870452225208282,0.16887323990515268,0.11942781839468675,2.1548639123855016,2.019226532656155,11485184,3.33924343585968,8.475502347946167
22.976000000000003,26.557209851432894,19.39479014856711,14.623,17.428487658144302,11.817512341855696,0.12866532737389205,2.080027861893177,0.15074551009769452,0.10658514465008959,2.1323111784886164,2.027744545297738,11649024,3.29920015335083,8.6233060836792
23.316999999999997,26.898745524182306,19.735254475817687,15.923999999999998,19.1826936032711,12.665306396728894,0.15452356487512584,2.088067352771759,0.17547376656161331,0.13357336318863836,2.13669114868373,2.039443556859788,11812864,3.3461921215057373,8.703802299499511
22.587,25.471801726289,19.702198273710998,14.703,18.001405827062523,11.404594172937477,0.13430879423394798,2.092232051491737,0.15106277247809147,0.1175548159898045,2.1457281159152135,2.038735987068261,11976704,3.3906996965408327,8.452347946166991
23.046,26.74189826699816,19.35010173300184,15.767000000000001,18.9071179914137,12.626882008586303,0.14361757505685088,2.079047314822674,0.16657900123543745,0.12065614887826431,2.136762016828774,2.0213326128165736,12140544,3.4884286403656004,8.573452281951905
22.448,26.032954114071757,18.863045885928244,15.647,19.349429067517704,11.944570932482298,0.13296771151944994,2.0722665160894396,0.162336171231407,0.1035992518074929,2.1338007111378894,2.0107323210409898,12304384,3.4625006914138794,8.439890432357789
22.798,25.68551727267561,19.910482727324386,16.321999999999996,19.03936563605268,13.604634363947312,0.1349241240881383,2.062419871985912,0.1537071631166355,0.11614108505964114,2.134962408294242,1.989877335677582,12468224,3.409732961654663,8.520362901687623
22.322,24.52288982005006,20.121110179949937,14.869,18.221319942964872,11.516680057035128,0.13123473115265366,2.0709376648068427,0.14855439884548202,0.11391506345982529,2.1130542514533164,2.028821078160369,12632064,3.4386016130447388,8.316443061828613
22.645999999999997,25.827185942380606,19.46481405761939,16.277,20.069178925103614,12.484821074896388,0.14981249142438174,2.0847432374954225,0.17830011814438304,0.12132486470438045,2.1230966743330955,2.0463898006577494,12795904,3.3490572452545164,8.385983037948609
21.898999999999997,24.997555953988886,18.80044404601111,15.377999999999997,19.158338080119286,11.597661919880707,0.1402066807262599,2.081754755973816,0.16154067597774874,0.1188726854747711,2.136111204685377,2.027398307262255,12959744,3.4356845378875733,8.19338755607605
23.139000000000003,26.716967160274116,19.56103283972589,16.529000000000003,20.031714518769697,13.02628548123031,0.14153748946264383,2.0919623166322707,0.1591472709140373,0.12392770801125037,2.143238606482347,2.0406860267821942,13123584,3.3564149379730224,8.446243047714233
22.381,25.526464830513927,19.235535169486074,16.640000000000004,19.899450873997033,13.380549126002975,0.1467803245410323,2.077566958963871,0.16850382148650392,0.12505682759556067,2.127884707831738,2.027249210096004,13287424,3.323797369003296,8.254145574569701
22.85,25.957854565451868,19.742145434548135,15.800999999999998,19.621323153870623,11.980676846129374,0.1377061255276203,2.079690067470074,0.1498207852167591,0.1255914658384815,2.1363108896748284,2.023069245265319,13451264,3.387910079956055,8.429025077819825
23.665,27.555489043809274,19.774510956190724,15.213,18.312467857552324,12.113532142447674,0.13866083193570372,2.0672877967357635,0.15862690100623464,0.1186947628651728,2.1285987681944936,2.0059768252770334,13615104,3.4866644382476806,8.644028186798096
23.093999999999998,26.22691302145463,19.961086978545364,15.936000000000002,19.45204948770634,12.419950512293664,0.14496978214010595,2.0678853556513785,0.17107684449527585,0.11886271978493604,2.132642416284197,2.00312829501856,13778944,3.460386323928833,8.497855806350708
23.175,26.552292554695256,19.797707445304745,16.91,18.987084495151798,14.832915504848202,0.13257531197741623,2.0689875021576882,0.15820694589791257,0.1069436780569199,2.1273360159013235,2.010638988414053,13942784,3.390393018722534,8.484547758102417
23.587,27.149381366445766,20.024618633554233,16.717,19.857735741828655,13.576264258171342,0.13211810290813444,2.057570333778858,0.16286551560139637,0.10137069021487252,2.098599478120252,2.016541189437464,14106624,3.319072723388672,8.537017393112183
25.055,28.493349167842034,21.616650832157966,17.062999999999995,19.971996562390537,14.154003437609452,0.13768906518816942,2.0489727005362512,0.16358746000024071,0.11179067037609815,2.1070485521660336,1.990896848906469,14270464,3.510685896873474,9.106480598449707
24.076,27.31408647197693,20.837913528023073,16.102999999999998,19.49949539967302,12.706504600326976,0.1390338254161179,2.0408198937773703,0.15583935326706172,0.12222829756517406,2.0900653928836386,1.9915743946711022,14434304,3.5657119512557984,8.780129671096802
24.398999999999997,28.088066141993117,20.709933858006877,16.127999999999997,20.051411270820328,12.204588729179665,0.15677083628252142,2.0294937238097193,0.18030433640877264,0.1332373361562702,2.0965954073093607,1.9623920403100779,14598144,3.5577566146850588,8.903903198242187
23.724,27.669184913283534,19.778815086716467,16.738,20.334228023916168,13.141771976083831,0.1333540932275355,2.0585664942860604,0.15157583226664897,0.11513235418842202,2.1267126815842845,1.9904203069878363,14761984,3.5302742958068847,8.57446517944336
22.483999999999998,26.462937546632265,18.50506245336773,16.141000000000002,19.046630568396473,13.23536943160353,0.15018861880525944,2.045761454105377,0.183029490994754,0.11734774661576489,2.1120878761443294,1.9794350320664245,14925824,3.4372371196746827,8.210832405090333
24.153000000000002,26.931776889208635,21.37422311079137,16.397999999999996,18.85972216141464,13.936277838585351,0.1534397955983877,2.034644204378128,0.17633789269279135,0.13054169850398403,2.093804939255983,1.9754834695002728,15089664,3.5614214658737184,8.79383406639099
24.453000000000003,27.472731941745828,21.43326805825418,15.582999999999998,17.970488429291333,13.195511570708664,0.11736723808571692,2.061719013750553,0.13185966825089646,0.10287480792053738,2.1337981567315745,1.989639870769532,15253504,3.5352701425552366,8.77167444229126
25.547000000000004,29.088776531629293,22.005223468370716,17.014000000000003,20.43121875214333,13.596781247856676,0.14016462936997412,2.0680378124117853,0.15834256042891293,0.12198669831103533,2.1201160343388143,2.0159595904847563,15417344,3.5559126138687134,9.09827823638916
25.636000000000003,29.498686112021016,21.77331388797899,16.558,20.249977248033904,12.866022751966096,0.12974974866956468,2.041160885989666,0.15208215130312563,0.10741734603600372,2.1165373447395432,1.965784427239789,15581184,3.6484723567962645,9.18478708267212
24.607,27.27301594143771,21.94098405856229,17.262,20.05361172085231,14.47038827914769,0.14114091573283075,2.074321796000004,0.17691865101110116,0.10536318045456033,2.1283368675217167,2.0203067244782913,15745024,3.62430317401886,8.772463035583495
25.281,28.318724312705154,22.243275687294844,16.869,19.4320624260833,14.305937573916701,0.13488420248031613,2.0531315177679064,0.14974349301540785,0.12002491194522441,2.1313432504654686,1.974919785070344,15908864,3.615096998214722,8.988949966430663
25.144000000000002,26.937946487496216,23.350053512503788,17.014,19.4107611478827,14.6172388521173,0.1349344830960035,2.0624539747834207,0.15436316609612744,0.11550580009587957,2.1325567508941377,1.992351198672704,16072704,3.5115765571594237,8.975715255737304
24.605999999999998,27.450658854766242,21.761341145233754,17.178,19.574592581145158,14.781407418854846,0.12964231194928286,2.0619824305176735,0.14630322733934514,0.11298139655922058,2.1109924643116167,2.0129723967237303,16236544,3.5285423755645753,8.786381196975707
25.255,28.126739020175755,22.383260979824243,18.448,20.716126098787278,16.179873901212723,0.12497857958078382,2.054672895371914,0.1505346854825571,0.09942247367901051,2.1169691046171693,1.9923766861266585,16400384,3.580359673500061,8.918975210189819
24.815999999999995,28.699272331423586,20.932727668576405,17.191,19.96073807425901,14.42126192574099,0.1399644665420055,2.038925591111183,0.1662774859656235,0.11365144711838751,2.0925534702230593,1.985297711999307,16564224,3.4451992511749268,8.794542407989502
24.867,28.567600086472464,21.16639991352754,17.324,20.155180672440387,14.492819327559616,0.14440610809251667,2.0570468664169312,0.17678414758164923,0.1120280686033841,2.119627698457153,1.9944660343767093,16728064,3.5911673307418823,8.868216943740844
24.345000000000002,27.221554362427383,21.46844563757262,16.734,19.86708857200048,13.600911427999524,0.13882086509838698,2.050663743913174,0.1599893307637285,0.11765239943304545,2.0961274331692024,2.0052000546571453,16891904,3.495192527770996,8.645884609222412
25.169,29.225445365094913,21.112554634905088,17.782000000000004,20.595068786930035,14.968931213069972,0.13818688420578834,2.030679553747177,0.1572405944531081,0.11913317395846859,2.0739171143730624,1.9874419931212919,17055744,3.5728704929351807,8.937975215911866
25.683,29.319487453573846,22.046512546426154,16.810000000000002,19.940690019787972,13.679309980212032,0.13830977641046044,2.0208390280604362,0.17052436734790066,0.1060951854730202,2.079138343705394,1.9625397124154786,17219584,3.5746612787246703,9.056345558166504
24.345000000000006,26.92525289458224,21.764747105417772,17.133,19.96637978393296,14.299620216067037,0.13123422758653758,2.0295512586832047,0.15227128721059738,0.11019716796247778,2.0889991504793124,1.970103366887097,17383424,3.6128490447998045,8.710132789611816
25.426,27.398608425410373,23.453391574589624,16.473999999999997,20.128151611523524,12.819848388476467,0.13676267731934783,2.034859171509743,0.15563431238553904,0.11789104225315661,2.0851985878150923,1.9845197552043934,17547264,3.6724499464035034,9.03796558380127
27.161,29.43883427843204,24.883165721567963,18.808,22.088112193203152,15.527887806796846,0.12372509678825731,2.023619015514851,0.14239134086703095,0.10505885270948367,2.0835760255604,1.9636620054693015,17711104,3.6401217460632322,9.497022342681884
26.150000000000006,29.325021259771347,22.974978740228664,18.143000000000004,20.881152844528593,15.404847155471415,0.12016783859580753,2.0097331061959265,0.13819578408591382,0.10213989310570123,2.077177045480287,1.9422891669115663,17874944,3.61797513961792,9.135157489776612
25.561,28.219854828680948,22.902145171319052,18.139000000000003,20.041085434463977,16.23691456553603,0.13882256392389533,2.0093011990189553,0.1666139374528981,0.11103119039489258,2.0700764240608662,1.9485259739770442,18038784,3.75295467376709,9.037201929092408
26.953999999999997,29.915324703574395,23.9926752964256,18.083,20.943636467641422,15.222363532358575,0.12909226035699245,2.019650790095329,0.15820227123176742,0.09998224948221748,2.072947769755265,1.9663538104353933,18202624,3.653458070755005,9.374277591705322
24.562,27.56942015687865,21.554579843121353,17.113,20.354755851386713,13.871244148613286,0.13371133049950001,2.0178150475025176,0.16533152363810064,0.10209113736089939,2.0694993573887124,1.9661307376163226,18366464,3.610889720916748,8.65889868736267
26.133,29.41121918120189,22.85478081879811,17.708000000000002,20.39896190980103,15.017038090198973,0.1374470765702426,2.0235201552510262,0.16319639024809612,0.11169776289238909,2.0832599170343693,1.963780393467683,18530304,3.6167048454284667,9.138072490692139
26.82,29.508014136867587,24.131985863132414,18.752000000000002,22.45181567108417,15.052184328915834,0.12956000259146092,2.006535030901432,0.1457096975674893,0.11341030761543254,2.085298322261432,1.927771739541432,18694144,3.6341907262802122,9.348353862762451
27.177,29.94708682174404,24.40691317825596,19.726999999999997,22.33223338685807,17.121766613141922,0.12943910462781788,2.011177636682987,0.1596819599087299,0.09919624934690585,2.069267292083477,1.9530879812824977,18857984,3.7585375785827635,9.47561206817627
27.302000000000003,30.64642760423963,23.957572395760376,19.325,22.85239918353452,15.79760081646548,0.1306472643278539,2.013780389726162,0.15164388208367865,0.10965064657202912,2.0710833809313383,1.956477398520986,19021824,3.7237014293670656,9.51026964187622
27.241000000000003,30.75656382391218,23.725436176087825,18.642000000000003,22.23084884050583,15.053151159494178,0.11559471301734443,2.019263397157192,0.1402487319707601,0.09094069406392878,2.0803100715519074,1.9582167227624767,19185664,3.756039333343506,9.486271190643311
27.153999999999996,30.521147754405792,23.7868522455942,17.226,21.0193288810753,13.432671118924699,0.13033452983945606,2.0012129858136176,0.15464500875511691,0.10602405092379523,2.0658653413372376,1.9365606302899976,19349504,3.7651800870895387,9.391283130645752
26.727000000000004,28.48157145764999,24.972428542350016,18.175,21.764866989179403,14.585133010820597,0.15467613460496066,2.005112864077091,0.18398961781728201,0.1253626513926393,2.0459933816451326,1.9642323465090497,19513344,3.6717442989349367,9.237467765808105
26.166999999999994,28.628670367859996,23.705329632139993,17.825,20.26459115427155,15.385408845728449,0.133731999900192,2.014081817865372,0.16205868246814353,0.10540531733224044,2.0758165462405302,1.9523470894902133,19677184,3.7299249887466432,9.139763450622558
26.202000000000005,28.480740002720808,23.923259997279203,17.716,21.316214438057823,14.115785561942179,0.12307076547294853,1.994621504843235,0.14053108327063654,0.10561044767526052,2.0467349086771476,1.9425081010093221,19841024,3.660544013977051,9.125221920013427
27.052999999999997,29.56044112592898,24.545558874071016,17.595000000000002,21.821999526851172,13.368000473148834,0.13071701116859913,2.004629001021385,0.15412586597757155,0.10730815635962669,2.0567272961875043,1.9525307058552661,20004864,3.830074834823608,9.42500467300415
25.928999999999995,28.549047518653044,23.308952481346946,19.182,21.72269596764351,16.641304032356487,0.13237356310710308,2.0049955233931542,0.16129215813614134,0.10345496807806481,2.055396688903534,1.954594357882774,20168704,3.7011950254440307,9.02821912765503
27.262,29.95842281550947,24.565577184490532,19.409,23.076662607165495,15.741337392834502,0.14084665589034556,2.0056133791804314,0.1603133257128332,0.12137998606785792,2.0658220780466334,1.9454046803142295,20332544,3.7428259372711183,9.442747783660888
26.285000000000004,28.936302510088208,23.6336974899118,18.65,21.441372422304124,15.858627577695874,0.1294420637190342,1.9825097233057023,0.15415121897357975,0.10473290846448863,2.048356915388726,1.9166625312226784,20496384,3.739201068878174,9.101770401000977
26.471999999999998,29.007727903383955,23.93627209661604,19.576,23.08253447152598,16.06946552847402,0.115214374102652,1.9951138958334922,0.12919869929352784,0.10123004891177616,2.043525782980889,1.9467020086860953,20660224,3.8033191680908205,9.225849866867065
27.304999999999996,29.75404981574487,24.85595018425512,18.026,21.17767637932577,14.874323620674229,0.12843726361170407,2.0013479992747305,0.14392256621879437,0.11295196100461377,2.058938248693367,1.943757749856094,20824064,3.8013551950454714,9.419473934173585
26.782999999999998,29.447485128500436,24.11851487149956,17.954,20.693712393664708,15.214287606335294,0.13741853367537257,1.9816113427281379,0.17085588109519767,0.10398118625554746,2.0471842317043345,1.9160384537519413,20987904,3.8154065132141115,9.308535718917847
27.149,29.540779463077648,24.757220536922354,19.431000000000004,21.58604269099246,17.27595730900755,0.12723321849480268,1.9927325949072838,0.1434143453279895,0.11105209166161588,2.0427596743511596,1.9427055154634083,21151744,3.735496926307678,9.385176467895509
27.880000000000003,30.38620829142352,25.373791708576483,18.918,21.777499256862992,16.058500743137007,0.13468401869758959,1.977622213959694,0.16240796798644,0.10696006940873917,2.02976525830687,1.925479169612518,21315584,3.8017796754837034,9.65086259841919
27.213,31.083715825270566,23.342284174729436,17.901999999999997,21.119156508471413,14.68484349152858,0.12834236798807977,1.975720974802971,0.15262104736587023,0.1040636886102893,2.03305444385668,1.9183875057492614,21479424,3.8164312124252318,9.416150569915771
28.493000000000002,30.902556183200552,26.083443816799452,19.629,24.28177648291856,14.976223517081442,0.1287948032841086,2.0067746371030806,0.1605853998614949,0.09700420670672233,2.0755702539172396,1.9379790202889213,21643264,3.7724228620529177,9.762879943847656
26.875999999999998,28.80897283995404,24.943027160045954,19.387999999999998,23.25224843921816,15.523751560781836,0.14125189511105415,1.981188926100731,0.18118283085818157,0.10132095936392674,2.0593934192472565,1.9029844329542054,21807104,3.8069504737854003,9.312543201446534
27.137,30.597872866777976,23.676127133222025,18.898,23.0416476684197,14.754352331580302,0.1456920102238655,1.9917165592312813,0.18014043247000802,0.11124358797772296,2.068505312520667,1.9149278059418957,21970944,3.7701253652572633,9.283232593536377
26.514999999999997,29.552516255100535,23.47748374489946,18.669,22.015031828898223,15.322968171101776,0.12541875485330817,1.9789148598909378,0.1531893420208814,0.09764816768573492,2.051991047658609,1.9058386721232663,22134784,3.7319213151931763,9.076098775863647
27.190000000000005,29.966721087902066,24.413278912097944,19.261000000000003,22.41517326727623,16.106826732723775,0.14291637847200037,1.9846939221024513,0.16262120207094413,0.1232115548730566,2.0563301778225833,1.9130576663823196,22298624,3.8078365325927734,9.37643060684204
28.252999999999997,30.55482992421247,25.951170075787523,18.733999999999998,21.43982778461601,16.028172215383986,0.14002878097817298,1.989981797337532,0.16459176514572282,0.11546579681062313,2.0668721693976115,1.9130914252774527,22462464,3.771704649925232,9.604761219024658
27.762,30.462488104028605,25.061511895971396,18.973999999999997,21.32541319210384,16.622586807896152,0.12264982126653193,1.979402059316635,0.15095540488706843,0.09434423764599544,2.052546932277726,1.906257186355544,22626304,3.842879223823547,9.50134449005127
27.608000000000004,30.755738235622527,24.46026176437748,18.756,22.112108460702665,15.399891539297338,0.1333834768272936,1.9755873888731004,0.15528169764722388,0.11148525600736331,2.0328934316561806,1.91828134609002,22790144,3.844169759750366,9.450463962554931
27.801000000000005,29.649439612213506,25.952560387786505,19.032,21.79897958069806,16.26502041930194,0.12966413618996736,1.9588404133915902,0.15269861375541738,0.10662965862451733,2.008499057238557,1.9091817695446234,22953984,3.8314844369888306,9.537512302398682
28.131999999999998,31.195654027464588,25.068345972535408,19.580999999999996,22.16519987617057,16.996800123829424,0.12815706543624397,1.9529295653104781,0.14554046319668734,0.1107736676758006,1.999463625541648,1.9063955050793082,23117824,3.9445621490478517,9.644232273101807
27.565000000000005,29.617804179652804,25.512195820347205,18.703,20.984109598419153,16.421890401580846,0.11447523878887292,1.9626824900507926,0.13254881451456754,0.0964016630631783,2.017861847357858,1.907503132743727,23281664,3.8103142976760864,9.416078853607178
27.229000000000003,29.87879036906696,24.579209630933047,19.574,22.524044745423364,16.62395525457664,0.13203334081918,1.948133733868599,0.1587960020462397,0.1052706795921203,2.0160039880198037,1.8802634797173938,23445504,3.7894428968429565,9.346477508544922
27.189999999999998,29.854631306578828,24.525368693421168,19.059,22.985931244623465,15.132068755376537,0.1189731040969491,1.9361299872398376,0.1394605846584978,0.09848562353540037,2.014616465542251,1.8576435089374244,23609344,3.735722780227661,9.264825439453125
27.858999999999998,30.463175301319016,25.25482469868098,18.215,21.187649491615183,15.242350508384819,0.1213574116118252,1.9395046308636665,0.13589417947114393,0.10682064375250647,2.0181888662295853,1.860820395497748,23773184,3.807343626022339,9.489185523986816
28.034000000000002,30.652565256013304,25.4154347439867,17.867,20.17352574232329,15.560474257676713,0.12702757697552441,1.932200188934803,0.14198960570092758,0.11206554825012124,1.9991761709770757,1.8652242068925304,23937024,3.9078815460205076,9.593416690826416
26.879,29.504534040914344,24.25346595908566,20.208000000000006,24.13665574974444,16.279344250255573,0.1135039019398391,1.9352567493915558,0.13854967664815163,0.08845812723152657,1.9971180593300792,1.8733954394530323,24100864,3.8084795236587525,9.179418134689332
27.715999999999998,30.47180187967132,24.960198120328673,19.086,22.13083891199518,16.041161088004817,0.10954824639484281,1.9571378275752067,0.1238652303320524,0.09523126245763322,2.0170188232121924,1.8972568319382213,24264704,3.842889428138733,9.413909530639648
27.619999999999997,30.64754686173476,24.592453138265235,19.040000000000003,22.056027188206368,16.023972811793637,0.11405217247083779,1.9636965185403823,0.12646631366532626,0.10163803127634931,2.0284715629570846,1.8989214741236797,24428544,3.8090357065200804,9.325793313980103
28.128000000000004,31.765174177847417,24.49082582215259,19.841999999999995,24.551027075734428,15.132972924265562,0.11776230772957201,1.9337092742323876,0.14484231906270154,0.09068229639644249,1.997295356586155,1.87012319187862,24592384,3.827762508392334,9.493933582305909
28.032,31.318982811028985,24.745017188971016,20.573,24.245511538443413,16.900488461556588,0.12151892464607952,1.9347313359379767,0.1378735536473681,0.10516429564479093,2.0166606130289217,1.8528020588470318,24756224,3.866635799407959,9.471833896636962
28.407,32.661933724513226,24.152066275486774,19.462,22.852819370004838,16.071180629995162,0.12524284273385997,1.9427415698766708,0.14559974649799798,0.10488593896972195,2.0093524965786864,1.876130643174655,24920064,3.9679972171783446,9.597321510314941


==> data/progress-bigfish-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.953,1.1122513736204493,0.7937486263795505,0.8710000000000001,1.0033215779833358,0.7386784220166644,1.1225489128381014,2.7062507420778275,1.7339696647098402,0.5111281609663627,2.7080808543357744,2.7044206298198805,16384,0.5384702630341053,1.5723490238189697
0.9219999999999999,1.0226777035892256,0.8213222964107741,0.9120000000000001,1.0651535177526132,0.758846482247387,0.1316380721516907,2.7031261205673216,0.14612432886107077,0.11715181544231065,2.714012834420456,2.692239406714187,180224,0.7884992897510529,1.3580745697021483
0.8230000000000001,0.9453968953854632,0.7006031046145369,0.946,1.1578584433059018,0.7341415566940982,0.12579176723957058,2.704806587100029,0.13626912538707,0.11531440909207116,2.708653601044172,2.700959573155886,344064,0.7828408181667328,1.236305344104767
0.9490000000000001,1.0516109155986828,0.8463890844013173,0.8720000000000001,1.080796551695664,0.6632034483043363,0.1247472498565912,2.7025758057832716,0.14071501687504867,0.10877948283813374,2.712185801013455,2.6929658105530883,507904,0.8119101107120514,1.429175114631653
1.072,1.326511296409413,0.8174887035905871,0.958,1.119975306760012,0.7960246932399879,0.10060543809086078,2.6898845553398134,0.11212315287237565,0.08908772330934592,2.7019536867013163,2.6778154239783105,671744,0.7916005671024322,1.5851687908172607
1.448,1.7642846818927531,1.1317153181072468,1.171,1.4421254322264883,0.8998745677735118,0.12357973060570653,2.6717270046472548,0.1469995530922191,0.10015990811919394,2.6820019788929845,2.661452030401525,835584,1.0592994451522828,2.04620099067688
1.9169999999999994,2.3314405868155283,1.5025594131844704,1.8,2.347247658743279,1.2527523412567212,0.13643239354714748,2.6301482737064363,0.16148767796000424,0.11137710913429073,2.658950990394985,2.6013455570178876,999424,1.2397940039634705,2.4473467111587524
2.876,3.7599140229682977,1.992085977031702,2.2800000000000002,3.033644478517557,1.5263555214824436,0.13869516449049113,2.580578479170799,0.16173008504155345,0.11566024393942882,2.6011357929029297,2.5600211654386684,1163264,1.189686906337738,3.281753921508789
3.0900000000000003,4.1318061239981265,2.048193876001874,2.7950000000000004,3.5571581200774554,2.0328418799225454,0.1543293359689414,2.5364145576953887,0.19346056946837015,0.11519810246951269,2.5763882242443192,2.496440891146458,1327104,1.499866795539856,3.2196497917175293
4.273,5.879256828779258,2.666743171220741,3.503,4.672607199020252,2.333392800979748,0.16000050203874705,2.4691881060600283,0.19737394176510306,0.12262706231239104,2.518784579556625,2.4195916325634315,1490944,1.624378216266632,3.8275052547454833
4.715999999999999,5.7539421949222405,3.678057805077758,4.219,5.0438933264368195,3.3941066735631815,0.150685959123075,2.42281194627285,0.18757285585519468,0.11379906239095533,2.484427855904299,2.361196036641401,1654784,1.5182711362838746,3.9699402332305906
5.985,7.7397036786876585,4.230296321312342,4.529999999999999,6.070441495156501,2.9895585048434974,0.1698056344874203,2.3907354950904844,0.21788104507374365,0.12173022390109697,2.463277399580331,2.3181935906006377,1818624,1.685059952735901,4.448720049858093
6.531000000000001,8.036154144930014,5.025845855069987,5.383,6.94065882015286,3.82534117984714,0.1774374992586672,2.3349400013685226,0.20315025169829268,0.15172474681904172,2.4150907552941043,2.254789247442941,1982464,1.7208319306373596,4.538473749160767
7.092000000000001,8.607630561845466,5.576369438154536,5.531999999999999,7.212058332320636,3.851941667679362,0.1617566186003387,2.333835873007774,0.20258915367491187,0.1209240835257655,2.4136890975166008,2.2539826484989476,2146304,1.6140578985214233,4.670590829849243
7.564,9.088927539262112,6.039072460737888,5.9,7.090008403331674,4.709991596668327,0.1642038619145751,2.3028648495674133,0.1901724372287199,0.13823528660043027,2.375394000355648,2.2303356987791787,2310144,1.6338077783584595,4.660016345977783
7.952,10.124734682376106,5.779265317623894,7.008,9.123092432968356,4.892907567031644,0.16595791196450588,2.255702406167984,0.18038834025730602,0.15152748367170574,2.3246585227508474,2.1867462895851206,2473984,1.6644193649291992,4.6519471406936646
8.878,10.55505575339641,7.200944246603591,7.501000000000002,9.531396266742039,5.470603733257965,0.1502868682146072,2.2180203050374985,0.17698070234707775,0.12359303408213668,2.2818338608439257,2.1542067492310712,2637824,1.6341853618621827,5.08124303817749
9.692,12.022183683746842,7.361816316253159,6.5200000000000005,8.104342134767615,4.935657865232386,0.16245410777628422,2.2124475687742233,0.1928561077805529,0.13205210777201554,2.2853164657739944,2.1395786717744523,2801664,1.6839231133461,5.255972242355346
9.917,11.425602333287337,8.408397666712663,7.791999999999999,9.430723893766121,6.153276106233877,0.15380824655294417,2.2005702018737794,0.17701491556452284,0.1306015775413655,2.2740809834735614,2.1270594202739974,2965504,1.6997637033462525,5.1985503196716305
9.936999999999998,11.78743265211139,8.086567347888606,7.2909999999999995,9.000370936923872,5.581629063076126,0.15696632834151386,2.171736653149128,0.18373590037682938,0.13019675630619834,2.258712276778638,2.0847610295196177,3129344,1.7058882117271423,5.193443346023559
10.713,12.505992191840221,8.920007808159777,7.948000000000002,9.91656191165023,5.979438088349774,0.14668564340099688,2.173834328353405,0.17076788075613428,0.12260340604585947,2.2718681379836134,2.075800518723197,3293184,1.7334827065467835,5.425354623794556
11.259000000000002,13.981346230735541,8.536653769264463,8.672999999999998,11.127995112011426,6.218004887988571,0.14978888602927326,2.15413960814476,0.17157712802470412,0.1280006440338424,2.2466030317422083,2.061676184547312,3457024,1.7059571385383605,5.4722826957702635
12.066,14.483586399697021,9.64841360030298,9.602,12.412408511231064,6.791591488768937,0.14189559882506725,2.139163091778755,0.16153491398868042,0.12225628366145408,2.235415908341946,2.0429102752155646,3620864,1.697752046585083,5.774996423721314
11.773999999999997,14.905466748985207,8.642533251014788,9.402,12.029595098183888,6.77440490181611,0.14032674720510838,2.139164423942566,0.16206872788317797,0.11858476652703878,2.2137254716323076,2.0646033762528244,3784704,1.736236536502838,5.548560094833374
11.952999999999998,14.917419167391817,8.988580832608179,8.813999999999998,10.94066499477468,6.687335005225316,0.13566316282376645,2.127304820716381,0.1584878842489894,0.11283844139854349,2.2132093854976325,2.04140025593513,3948544,1.6866894841194153,5.551877093315125
12.916000000000002,15.981247787700044,9.85075221229996,9.369000000000002,12.76633263016738,5.971667369832622,0.13768049580976366,2.1047275066375732,0.1532929268795253,0.12206806474000201,2.1644531713609996,2.045001841914147,4112384,1.7375486612319946,5.902781963348389
12.055,15.462744855472604,8.647255144527396,9.072,11.323931615302737,6.820068384697261,0.1377940143458545,2.1040467113256454,0.15455150575975088,0.12103652293195813,2.176473566594013,2.0316198560572776,4276224,1.6992087602615356,5.535922050476074
12.666,15.930037989974995,9.401962010025006,9.265,10.746575175277988,7.7834248247220135,0.1352365107275545,2.0830591171979904,0.15562615256620002,0.11484686888890898,2.1518824534201517,2.014235780975829,4440064,1.717607820034027,5.728216648101807
14.205000000000002,18.1952863305783,10.214713669421707,10.278,12.696358120709172,7.8596418792908285,0.13774182600900525,2.045244264602661,0.15239946025528328,0.12308419176272724,2.128476504338189,1.962012024867133,4603904,1.8324066996574402,6.3191205024719235
13.345000000000002,15.525922969753864,11.16407703024614,10.032999999999998,11.969920493980068,8.096079506019928,0.12822188483551142,2.08327693939209,0.15034911163940878,0.10609465803161407,2.148221757759613,2.018332121024567,4767744,1.7190759658813477,5.86866717338562
13.324000000000002,16.630267381806863,10.01773261819314,10.454999999999998,12.908056256998602,8.001943743001394,0.13253312194719907,2.0234958440065385,0.15598082961936244,0.10908541427503571,2.1166548970770003,1.930336790936077,4931584,1.7646568894386292,5.875314331054687
15.575,19.663433073929426,11.486566926070575,10.419,13.192771620014886,7.645228379985115,0.13013150636106724,2.036871924996376,0.1512350792527663,0.10902793346936818,2.1373151484616186,1.9364287015311334,5095424,1.789017641544342,6.56968674659729
14.584999999999999,18.862177223356543,10.307822776643455,10.572,14.203098456390297,6.940901543609702,0.12372057102620597,2.015749494731426,0.14253239689068395,0.104908745161728,2.0935914769355466,1.9379075125273055,5259264,1.7314277291297913,6.179013347625732
15.547,19.233963655909832,11.860036344090167,12.294,15.421446882042924,9.166553117957077,0.12688258383423087,2.018440543115139,0.14581703185754125,0.10794813581092051,2.099549138548128,1.93733194768215,5423104,1.763734257221222,6.442782831192017
15.937999999999999,19.23657181216356,12.639428187836437,11.949000000000002,15.330376790598766,8.567623209401237,0.12538926638662812,1.9948965772986411,0.13884655723295,0.11193197554030623,2.0922908783526917,1.8975022762445906,5586944,1.7953637719154358,6.605456399917602
16.805,20.526672339150775,13.083327660849225,11.717000000000002,14.770234514412547,8.663765485587458,0.12783581996336577,1.9890327766537665,0.13566826725022052,0.12000337267651101,2.08927708670354,1.8887884666039931,5750784,1.8108584403991699,6.818466234207153
15.909,19.98556828717489,11.832431712825112,11.603000000000002,14.000315373495946,9.205684626504057,0.12499197637662289,2.000022365152836,0.1398392124986117,0.11014474025463408,2.069324181467352,1.93072054883832,5914624,1.7415576696395874,6.480597734451294
16.086000000000002,19.485550558529763,12.686449441470243,10.989999999999998,12.657866901164477,9.32213309883552,0.12972175972536204,1.9698589995503426,0.14872676417427894,0.11071675527644513,2.0597243039558712,1.8799936951448142,6078464,1.823792541027069,6.568736457824707
16.442,19.575307517624147,13.308692482375852,11.884,14.823313525298042,8.944686474701959,0.12391396285966035,1.9869211435317993,0.13854083763824993,0.10928708808107077,2.0784929714506304,1.895349315612968,6242304,1.809680664539337,6.7174108028411865
16.547000000000004,20.3275450665215,12.766454933478512,12.222000000000001,14.752643396450793,9.69135660354921,0.12750586085021492,1.9760219022631644,0.15098726858338224,0.1040244531170476,2.0603085923276594,1.8917352121986697,6406144,1.8096747636795043,6.763865852355957
16.682000000000002,20.57816426758421,12.785835732415793,11.636,14.04972409359479,9.222275906405208,0.13348823823034758,1.966950958967209,0.1529320172160815,0.11404445924461368,2.0452854186671683,1.8886164992672496,6569984,1.817930006980896,6.6892928123474125
17.339,21.01196188382074,13.666038116179259,13.151,16.43360704318991,9.86839295681009,0.1309259437024593,1.9821226939558982,0.14512127255158716,0.11673061485333143,2.0506627351669935,1.913582652744803,6733824,1.8690588831901551,6.930140209197998
17.724,21.60580164356707,13.842198356432931,12.779,16.190593322774564,9.367406677225436,0.12309961132705212,1.966088816523552,0.13478303564035513,0.11141618701374911,2.0665840818988026,1.8655935511483013,6897664,1.8589889407157898,7.061206531524658
18.121000000000002,21.727581345263133,14.514418654736874,12.199000000000002,14.959737039270493,9.43826296072951,0.1321654922328889,1.9922670379281044,0.14607659995354946,0.11825438451222832,2.0628471579049834,1.9216869179512257,7061504,1.913699448108673,7.190303325653076
18.791000000000004,21.768940395642602,15.813059604357406,13.383,15.676674126810518,11.08932587318948,0.13457722570747135,1.9723081409931182,0.15137021331369194,0.11778423810125077,2.068304947281415,1.8763113347048217,7225344,1.918551504611969,7.3829399108886715
19.412999999999997,22.496151147770732,16.32984885222926,13.828,16.753706068626855,10.902293931373146,0.1365287655033171,1.9453844636678697,0.1478891928541059,0.1251683381525283,2.047614296512786,1.8431546308229534,7389184,1.868575966358185,7.541814184188842
17.895999999999997,21.062203404710438,14.729796595289555,13.396,16.47935920709865,10.312640792901352,0.1343513464555144,1.9345135360956192,0.1455034400332663,0.12319925287776248,2.0474979359229657,1.8215291362682728,7553024,1.912980604171753,7.056336498260498
19.397,22.556256399851076,16.23774360014892,14.538,17.74124148324787,11.334758516752132,0.13891032766550776,1.9332279190421104,0.15205372119858157,0.12576693413243395,2.0303489829397523,1.8361068551444684,7716864,1.90077406167984,7.518309307098389
18.311,22.580912059984374,14.041087940015625,13.141,15.669621956718718,10.612378043281282,0.13828484881669284,1.9702553778886795,0.15916212997102608,0.11740756766235962,2.070437729368835,1.8700730264085241,7880704,1.9431493163108826,7.105560255050659
19.193,22.87267675210745,15.513323247892556,14.011000000000001,17.162645443256586,10.859354556743416,0.13844373337924476,1.9413749277591705,0.1465819742701981,0.13030549248829143,2.016729086049316,1.866020769469025,8044544,1.8785009980201721,7.339900779724121
19.332,23.424255612739753,15.239744387260249,13.348000000000003,15.555536183168922,11.140463816831083,0.1362046331167221,1.9314277693629265,0.14482396572726564,0.12758530050617856,2.003392158438878,1.8594633802869749,8208384,1.9370079040527344,7.425173807144165
18.688000000000002,22.140024913003963,15.235975086996042,13.194999999999999,15.356051827235985,11.033948172764012,0.1405952751636505,1.903314708173275,0.1525753900251631,0.1286151603021379,2.0034703065293304,1.8031591098172197,8372224,1.9371037125587462,7.183174753189087
19.796,22.444842011143738,17.14715798885626,13.104999999999999,15.325820794211005,10.884179205788993,0.14218124831095333,1.9228783920407295,0.15663279016417972,0.12772970645772694,2.024621652484851,1.821135131596608,8536064,1.9095043301582337,7.549631595611572
19.45,22.401802838944363,16.498197161055636,13.093,16.073204858730353,10.112795141269647,0.13961180206388232,1.893163101375103,0.15479374672045235,0.1244298574073123,2.0103908331461295,1.7759353696040765,8699904,1.9498051524162292,7.444714641571045
19.377,22.53104200986607,16.222957990133928,13.838999999999999,16.37139984994471,11.306600150055287,0.13919506464153522,1.8890324413776398,0.14899162933675353,0.12939849994631691,1.9836327125044197,1.7944321702508599,8863744,1.892027747631073,7.357507181167603
20.668,23.834085279963254,17.501914720036744,14.172999999999998,17.094229364497075,11.25177063550292,0.13472224054858087,1.893478025496006,0.1474705782466834,0.12197390285047835,1.9956997440369375,1.7912563069550744,9027584,1.945310688018799,7.739391613006592
20.409999999999997,24.253324082093517,16.566675917906476,13.784,16.303238773915645,11.264761226084357,0.14063281016424295,1.8861846789717673,0.15966744912675046,0.12159817120173544,1.9794160292356764,1.7929533287078583,9191424,1.9807652950286865,7.666414833068847
21.150999999999996,25.00809592828594,17.293904071714053,15.159,18.052946958739916,12.265053041260085,0.13950102152302857,1.8555690050125122,0.15675655955776574,0.1222454834882914,1.9393737419834547,1.7717642680415697,9355264,1.9635192990303039,7.914371824264526
19.711999999999996,23.05572785973978,16.368272140260213,14.491,17.549125079194766,11.432874920805233,0.13711908496916292,1.9080180436372758,0.15617667976314742,0.11806149017517842,1.9847523701730565,1.831283717101495,9519104,1.9431913852691651,7.337974262237549
20.535999999999998,24.618732418368854,16.453267581631142,14.690999999999999,17.77297485388833,11.609025146111668,0.1347033425234258,1.8720188394188881,0.14734137361911254,0.12206531142773908,1.9824317634775501,1.7616059153602261,9682944,1.9343100666999817,7.6086033344268795
21.525,24.46053828113346,18.589461718866538,14.347,17.52833321109248,11.165666788907517,0.1292263924144208,1.8744695901870727,0.1380988539078102,0.1203539309210314,1.9948449046406564,1.754094275733489,9846784,1.9324312925338745,7.931729936599732
20.001,23.558157432557632,16.44384256744237,15.069999999999999,18.914369909360957,11.225630090639038,0.14307478396221993,1.8744768649339676,0.1641669252388977,0.12198264268554217,1.9962451619569206,1.7527085679110146,10010624,1.911492073535919,7.413097906112671
20.177,22.929144799969652,17.424855200030347,13.733999999999998,16.83560023213824,10.632399767861756,0.13423896059393878,1.8697848170995712,0.15091436405823533,0.11756355712964221,1.973059835345251,1.7665097988538914,10174464,1.9683398604393005,7.494918394088745
20.756,24.012759739372864,17.499240260627136,14.066000000000003,16.723123256456127,11.408876743543878,0.13848689049482343,1.8642218232154846,0.1534314163703748,0.12354236461927207,1.9797954735828331,1.748648172848136,10338304,2.051768732070923,7.668601846694946
21.302,23.827243750611018,18.77675624938898,14.416999999999998,16.643108937136724,12.190891062863273,0.1270285071805119,1.8959054097533226,0.1410233699881972,0.11303364437282659,1.987884455060854,1.803926364445791,10502144,2.0115534901618957,7.840654897689819
21.259000000000004,23.708218038476776,18.809781961523232,14.879,17.107072934174283,12.650927065825716,0.13161040516570205,1.893107683956623,0.14746402401615485,0.11575678631524924,1.9931241285039547,1.7930912394092913,10665984,1.9453593134880065,7.729342269897461
22.384999999999998,25.78778195011082,18.982218049889177,15.588999999999999,17.88015887707509,13.297841122924906,0.12874299548566337,1.8973993346095086,0.14176608862874368,0.11571990234258307,2.0159974761156034,1.778801193103414,10829824,1.998317503929138,8.067737150192261
22.371999999999996,26.389961672291058,18.354038327708935,15.947999999999999,18.95931134225606,12.936688657743938,0.1342746971175074,1.8727545753121375,0.1486749984434321,0.11987439579158268,1.9624071821816875,1.7831019684425875,10993664,1.9733399868011474,8.024457740783692
21.844,23.833287309565918,19.854712690434084,14.931000000000001,17.493000975799973,12.368999024200031,0.1296321733854711,1.8898769706487655,0.14311331648222392,0.11615103028871827,1.9833879165753387,1.7963660247221922,11157504,1.9868656754493714,7.896386814117432
22.948,26.058002572346204,19.837997427653796,16.113999999999997,19.230254803445952,12.99774519655404,0.1349615007638931,1.881685170531273,0.15108248011455078,0.11884052141323542,1.9853587213447212,1.7780116197178246,11321344,2.0349819898605346,8.228606700897217
22.853999999999996,26.550396082672954,19.157603917327037,15.882,18.902830349423812,12.861169650576185,0.1294660238549113,1.9002190575003624,0.14400886344992003,0.11492318425990254,1.9871423214451585,1.8132957935555662,11485184,2.0396875739097595,8.161607217788696
23.354999999999997,27.269356268915743,19.44064373108425,15.482,19.019857543768545,11.944142456231454,0.12567173885181543,1.888494148850441,0.1362297303601457,0.11511374734348513,1.9948777974963974,1.7821105002044846,11649024,2.0170164704322815,8.328396654129028
23.026999999999997,26.418813821541505,19.63518617845849,16.586999999999996,20.302688496093285,12.871311503906709,0.13142918888479468,1.8757285550236702,0.14725353533452107,0.11560484243506829,1.9636573861518916,1.7877997238954488,11812864,2.0397084236145018,8.218782329559327
24.282999999999998,27.24680178149619,21.319198218503807,16.173,18.865920533547172,13.480079466452825,0.13262317059561607,1.8776600867509843,0.14478949783755488,0.12045684335367726,1.942016249016396,1.8133039244855726,11976704,2.0257310271263123,8.552012825012207
22.726999999999997,24.781619429480795,20.6723805705192,15.482,17.745695209165756,13.218304790834242,0.13210690086707472,1.8749769195914268,0.14354072040952193,0.12067308132462749,1.966329690877946,1.7836241483049076,12140544,2.006247353553772,8.09109869003296
21.863,25.88579517251376,17.84020482748624,14.363000000000003,17.209292500780624,11.516707499219383,0.13521253820508713,1.8709267660975457,0.14854861438047856,0.12187646202969571,1.956316521576952,1.7855370106181394,12304384,2.031562352180481,7.81091890335083
24.728,27.84575816894127,21.610241831058733,16.871000000000002,19.093640096821797,14.648359903178207,0.12969553507864473,1.8587709680199622,0.14559471210963734,0.11379635804765212,1.9458887772565785,1.771653158783346,12468224,2.0538116216659548,8.683756685256958
23.43,27.027493571919205,19.832506428080794,15.784,18.013287778641423,13.55471222135858,0.12819039644673466,1.8500949501991273,0.1374384617702771,0.1189423311231922,1.919667197451721,1.7805227029465336,12632064,2.0162907361984255,8.244534492492676
23.399,26.75977208391167,20.03822791608833,15.803,18.378065241891942,13.22793475810806,0.1305369649082422,1.8500778749585152,0.1424643916694672,0.11860953814701722,1.9348290277592453,1.765326722157785,12795904,2.0088218450546265,8.205539798736572
22.583,26.032139167966406,19.13386083203359,15.52,18.44232783924049,12.597672160759508,0.13465291690081355,1.8404731646180152,0.14880407428665282,0.12050175951497426,1.921651812827379,1.7592945164086515,12959744,2.0306001543998717,7.968951606750489
23.958,27.168718922609077,20.74728107739092,16.386000000000003,19.488957299093887,13.28304270090612,0.13163664080202578,1.8539735063910485,0.1450911793068317,0.11818210229721984,1.9571421209363522,1.7508048918457448,13123584,2.016735243797302,8.366928195953369
23.546,27.303715263294972,19.788284736705027,15.883,19.339264023479686,12.426735976520312,0.14241561191156504,1.834893648326397,0.16641355956877343,0.11841766425435667,1.9209763484487048,1.748810948204089,13287424,2.045655167102814,8.192243576049805
23.259,26.71922961665841,19.79877038334159,16.478,19.10913587638495,13.84686412361505,0.1424602347426116,1.8356933489441871,0.15958431332411047,0.12533615616111274,1.9098690650445709,1.7615176328438034,13451264,2.0584280133247375,8.14287838935852
23.859,28.258941931435007,19.459058068564996,15.581,19.06672646660635,12.095273533393648,0.13367470204830165,1.8312134757637977,0.15270656326677093,0.11464284082983237,1.9134457488711967,1.7489812026563987,13615104,2.0449033260345457,8.327884483337403
22.939,26.647812343594644,19.230187656405356,16.613,19.702119777541814,13.523880222458184,0.1394168671220541,1.8180330783128738,0.15181932888004013,0.12701440536406805,1.897016115106182,1.7390500415195655,13778944,2.0673893451690675,8.061141157150269
24.401999999999997,28.014248053497983,20.78975194650201,16.71,19.77709960712071,13.642900392879293,0.12957660732790827,1.8293621495366097,0.1473881579807753,0.11176505667504123,1.9156961405775161,1.7430281584957033,13942784,2.0594303488731383,8.463928127288819
22.855999999999998,25.618271529013757,20.09372847098624,16.739,19.806058688711385,13.671941311288617,0.13518433263525362,1.8080717757344247,0.14971837115238473,0.1206502941181225,1.8776759479012401,1.7384676035676092,14106624,2.0222740292549135,7.91493854522705
24.026000000000003,27.188003162553766,20.86399683744624,16.483,20.08097456911524,12.88502543088476,0.13800820708274839,1.8159870266914369,0.1533553000632254,0.12266111410227137,1.9187621719244299,1.7132118814584438,14270464,2.082621967792511,8.329734897613525
24.361,28.505269416917777,20.216730583082224,17.249,20.358422615213314,14.139577384786685,0.13487486112862823,1.8077656790614127,0.14804206355442048,0.12170765870283597,1.9150785938820893,1.700452764240736,14434304,2.12023446559906,8.43686056137085
23.342000000000002,26.731972861248305,19.9520271387517,17.416999999999994,20.652645376118954,14.181354623881035,0.13452981254085897,1.8134626239538192,0.15070655252391502,0.11835307255780292,1.9027835386366714,1.724141709270967,14598144,2.0776177883148192,8.159051942825318
24.066999999999997,27.16612261777426,20.967877382225733,16.282999999999998,19.068965003369566,13.497034996630429,0.13295806944370267,1.7916541948914528,0.14598330567287435,0.11993283321453099,1.892516318867762,1.6907920709151436,14761984,2.027043545246124,8.283577013015748
25.128000000000004,28.002814080945065,22.253185919054943,17.922000000000004,21.354330986370638,14.48966901362937,0.1295465001836419,1.824442632496357,0.14261035222093243,0.11648264814635134,1.9058507161247562,1.7430345488679577,14925824,2.048941361904144,8.579916620254517
25.189,28.53920133723333,21.83879866276667,17.497999999999998,20.340072483241762,14.655927516758235,0.13015744769945736,1.8012214809656144,0.14360082724830772,0.11671406815060702,1.8866349852296114,1.7158079767016174,15089664,2.093100392818451,8.633867454528808
25.265,28.011729873868198,22.518270126131803,17.357,20.263358718396614,14.450641281603387,0.13140859212726355,1.7989962488412856,0.1438154225890865,0.11900176166544059,1.859613361825854,1.7383791358567173,15253504,2.101186418533325,8.626082611083984
24.793,28.19656298604859,21.389437013951408,16.383000000000003,19.223366349610558,13.542633650389446,0.1389340174384415,1.7887530684471131,0.15239717255917562,0.12547086231770738,1.8528984194195313,1.724607717474695,15417344,2.1902647018432617,8.538207626342773
24.883000000000003,27.707793974788252,22.058206025211753,16.67,19.601586601142802,13.738413398857201,0.13951456602662798,1.7921092495322228,0.15800995681444358,0.12101917523881238,1.879411576376818,1.7048069226876277,15581184,2.072866976261139,8.519961214065551
24.782,27.73152470747407,21.83247529252593,16.996,19.910739096385814,14.081260903614183,0.12048975499346848,1.834067839384079,0.13170309818475767,0.10927641180217929,1.9178185466193471,1.750317132148811,15745024,2.0792556405067444,8.41399130821228
25.776999999999997,29.291928306523474,22.26207169347652,17.407,20.78467390373908,14.02932609626092,0.13206823579967014,1.8019853591918946,0.14634377868093773,0.11779269291840254,1.8966454802364574,1.7073252381473318,15908864,2.1046362042427065,8.77048110961914
26.000999999999998,29.36074835367174,22.641251646328254,18.074999999999996,20.052990141532558,16.097009858467434,0.1316510456614196,1.7786638900637626,0.14138834043405105,0.12191375088878818,1.8839816250956232,1.673346155031902,16072704,2.127048945426941,8.829049587249756
25.493,28.635705999612433,22.350294000387564,16.891000000000002,19.25881946102316,14.523180538976844,0.14006566144526006,1.7881874576210977,0.16059775649929145,0.11953356639122867,1.8535595552939022,1.7228153599482932,16236544,2.116029453277588,8.62603988647461
24.639,28.500135713750552,20.777864286249446,17.537000000000003,20.566115547482468,14.507884452517537,0.12759038675576445,1.7616103887557983,0.1439568817139762,0.11122389179755272,1.858694043482256,1.6645267340293406,16400384,2.0448409795761107,8.35336856842041
24.15,28.28029781008585,20.019702189914145,17.790000000000003,20.531864329247533,15.048135670752472,0.14183301273733376,1.767024713754654,0.1549644406073867,0.1287015848672808,1.8443724619979744,1.6896769655113335,16564224,2.1111096024513243,8.190141630172729
25.707,29.273334392622207,22.140665607377795,17.218,20.247781510274297,14.188218489725703,0.13092872146517034,1.7757981941103935,0.1392062821573133,0.12265116077302739,1.8497229847984256,1.7018734034223615,16728064,2.0573318004608154,8.617454624176025
25.469,29.812211829970998,21.125788170029004,17.673000000000002,20.135754758395567,15.210245241604436,0.12953161792829632,1.7626582980155945,0.1482193324432999,0.11084390341329273,1.8498480611309,1.675468534900289,16891904,2.2044578194618225,8.604777669906616
25.106,28.4314509468642,21.780549053135804,17.128,19.943101419132176,14.312898580867822,0.13494618162512778,1.7729254707694053,0.14940917649655489,0.12048318675370068,1.8840486267506498,1.6618023147881609,17055744,2.123937153816223,8.490127611160279
25.043000000000003,27.764503444789298,22.321496555210707,17.728,20.808953748435705,14.6470462515643,0.12716903518885372,1.770000596344471,0.1388315956880856,0.11550647468962187,1.8442013961310855,1.6957997965578564,17219584,2.0769692778587343,8.484014749526978
26.082,28.473889629560695,23.690110370439307,17.473,19.785777767101717,15.160222232898283,0.12659451849758624,1.7684109821915626,0.1472773884500008,0.10591164854517168,1.867580610549528,1.669241353833597,17383424,2.132529842853546,8.781882572174073
26.225,28.908427845126454,23.54157215487355,17.772,20.29746550164519,15.246534498354807,0.13011184455826877,1.7717531442642211,0.1418364625378785,0.11838722657865905,1.863233748245706,1.6802725402827363,17547264,2.1613487243652343,8.740798950195312
26.665999999999997,29.692876938364027,23.639123061635967,17.955000000000002,20.01716512432928,15.89283487567072,0.12874600198119876,1.754963494837284,0.13834880472808642,0.11914319923431109,1.819936189364764,1.689990800309804,17711104,2.1694547057151796,8.92004361152649
26.677,29.000209202805465,24.353790797194534,18.156999999999996,21.881698779767294,14.432301220232699,0.13577111326158045,1.75544303804636,0.15295557326434844,0.11858665325881247,1.8423383333253598,1.66854774276736,17874944,2.14841206073761,8.919295644760131
25.927999999999997,29.240744481543963,22.61525551845603,18.448,20.772296882930405,16.123703117069596,0.1346220657229423,1.7360363230109215,0.15209858300850726,0.11714554843737733,1.8215611986657314,1.6505114473561115,18038784,2.146452212333679,8.68528609275818
27.048000000000002,30.776983239436724,23.31901676056328,17.255000000000003,20.597221566563178,13.912778433436829,0.13876069420948622,1.7303702279925346,0.1533237414216118,0.12419764699736066,1.8228409916942017,1.6378994642908675,18202624,2.1896920919418337,8.975778722763062
26.042,29.949666311239998,22.134333688760005,17.119999999999997,19.673722772737868,14.566277227262127,0.13558962838724253,1.7160723000764846,0.15353847544111898,0.11764078133336608,1.821757286814559,1.6103873133384101,18366464,2.1883949041366577,8.658416366577148
27.000999999999998,30.644716372057516,23.35728362794248,17.051,19.392159755334948,14.709840244665049,0.13123987698927517,1.7260381698608398,0.14122008473822026,0.12125966924033009,1.8286707176097248,1.6234056221119548,18530304,2.194946813583374,8.952439641952514
26.563,29.86359403744235,23.262405962557647,18.689,21.765713993857734,15.612286006142266,0.13826213693246242,1.7118305385112762,0.1505331560709721,0.12599111779395275,1.7981370569680803,1.625524020054472,18694144,2.1467541337013243,8.80931043624878
27.834000000000003,30.15237529317408,25.515624706825925,17.981,19.684187893334148,16.277812106665856,0.1301726090721786,1.7105687394738198,0.1466332392101518,0.11371197893420537,1.839155836016006,1.5819816429316336,18857984,2.1930678844451905,9.213009548187255
26.099,28.638111852597284,23.559888147402717,18.334000000000003,20.660839917140844,16.007160082859162,0.13520812038332222,1.7262245416641235,0.14647186491699904,0.1239443758496454,1.8156205418140732,1.636828541514174,19021824,2.102415907382965,8.603067874908447
27.002999999999997,30.326639721750837,23.679360278249156,18.410999999999998,20.640750882946342,16.181249117053653,0.12704837955534456,1.7085803046822547,0.14678691510342082,0.10730984400726831,1.8104897832826807,1.6066708260818288,19185664,2.2322851419448853,8.967307901382446
27.765000000000004,30.56480088577742,24.96519911422259,18.104,20.63242322406673,15.57557677593327,0.12962423339486118,1.728609201312065,0.14389343965774043,0.11535502713198192,1.8130210973356626,1.6441973052884675,19349504,2.2080139994621275,9.150983619689942
26.699,30.374754208322422,23.02324579167758,18.527,20.851457140925596,16.202542859074406,0.13393124863505357,1.6972816675901412,0.1497628095668666,0.11809968770324053,1.7836538530225825,1.6109094821577,19513344,2.128625583648682,8.709560918807984
26.54,29.503076104321316,23.576923895678682,18.231,20.6007318413694,15.861268158630603,0.12917795591056344,1.7231469199061393,0.1405346785091302,0.11782123331199668,1.8350859385666705,1.6112079012456082,19677184,2.104916501045227,8.722974491119384
27.313,30.142897701331268,24.48310229866873,19.515,20.913801272518725,18.116198727481276,0.13274018289521333,1.6965079978108406,0.14778463526636693,0.11769573052405975,1.8048155600845535,1.5882004355371278,19841024,2.1746834754943847,8.974137592315675
26.165999999999997,28.70162694416982,23.630373055830173,18.016,20.08473971296536,15.947260287034638,0.12605213113129138,1.7047289088368416,0.13334037623932446,0.11876388602325831,1.83297489106422,1.576482926609463,20004864,2.1144508004188536,8.57327709197998
26.25,28.63590444066815,23.86409555933185,17.068,19.39947935869053,14.736520641309472,0.12893199073150752,1.7120382979512214,0.14297538425545112,0.11488859720756393,1.7816066215081172,1.6424699743943256,20168704,2.174468493461609,8.68871054649353
27.308999999999997,30.310657708666994,24.307342291333,18.036,20.819512888419958,15.252487111580047,0.12341836588457225,1.7217635303735732,0.1341070525808225,0.112729679188322,1.8480825045111333,1.5954445562360131,20332544,2.1878816366195677,8.948841571807861
26.644,29.369909756393266,23.91809024360673,18.247999999999998,20.219642969708257,16.276357030291738,0.12949135191738603,1.720946128666401,0.139757450553724,0.11922525328104808,1.8176920997425174,1.6242001575902845,20496384,2.1741765975952148,8.716378211975098
27.756999999999998,29.77167640081478,25.742323599185216,19.242,20.736247636772433,17.74775236322757,0.12343348944559691,1.7490788415074348,0.1418516119547084,0.10501536693648542,1.852844180423076,1.6453135025917935,20660224,2.1710424423217773,9.048174476623535
28.357999999999997,30.812998167005425,25.90300183299457,19.415,21.855226423920534,16.974773576079464,0.12566787833347912,1.6840618625283241,0.13491329731213889,0.11642245935481936,1.8108986857623146,1.5572250392943336,20824064,2.1565916180610656,9.173556470870972
26.835,27.970299519950572,25.69970048004943,17.294999999999998,19.14305438231671,15.446945617683287,0.12818041201680894,1.706756867468357,0.14786957929198524,0.10849124474163263,1.818446745436002,1.5950669895007121,20987904,2.209985280036926,8.783400630950927
28.156,30.310141128152935,26.001858871847062,18.493000000000002,20.81650618677894,16.169493813221063,0.1241012030281126,1.6962294653058052,0.13383727431722095,0.11436513173900426,1.7927749540028588,1.5996839766087516,21151744,2.171958160400391,9.116345405578613
28.172000000000004,31.203794188265427,25.14020581173458,19.241999999999997,20.723558638731518,17.760441361268477,0.13144094850867985,1.7122533410787582,0.1393692760401569,0.1235126209772028,1.8034625143227543,1.621044167834762,21315584,2.2085984349250793,9.134703493118286
27.52,30.477360309465183,24.562639690534816,18.356,20.05725953340459,16.654740466595413,0.12503529097884888,1.6889451071619987,0.13830599159611237,0.11176459036158541,1.7911882371058605,1.586701977218137,21479424,2.1976113319396973,8.943183898925781
27.280999999999995,29.670734085625423,24.891265914374568,18.474,21.95976017534196,14.988239824658041,0.12285430049523709,1.6817098677158355,0.13563730270389934,0.11007129828657483,1.7884008371468976,1.5750188982847735,21643264,2.126542639732361,8.840147876739502
27.772000000000002,30.490627594945657,25.053372405054347,18.781,21.46439132442512,16.09760867557488,0.12079543350264425,1.6854982063174249,0.12984318754004134,0.11174767946524718,1.7883725631696181,1.5826238494652316,21807104,2.1760300397872925,9.01668095588684
27.528,30.30783740531708,24.748162594682917,18.574,21.272778242094006,15.875221757905997,0.1308880013413727,1.6839791372418405,0.14763341812157954,0.11414258456116588,1.7712564302522107,1.5967018442314702,21970944,2.207968258857727,8.915963268280029
28.209999999999997,29.713349593407997,26.706650406591997,19.567,22.48323061502344,16.65076938497656,0.12709664758294817,1.685460415482521,0.14034224780169285,0.11385104736420347,1.7706402678110569,1.6002805631539851,22134784,2.2014744758605955,9.136750793457031
27.482,30.19628001503161,24.767719984968387,18.344,20.004121682287177,16.683878317712825,0.11979406075552101,1.7036295473575591,0.13185161729555253,0.10773650421548948,1.7817437767854878,1.6255153179296304,22298624,2.2208223819732664,8.905621528625488
27.133,29.990376594010666,24.275623405989332,19.365,21.945776046076062,16.784223953923934,0.12305908687412737,1.6896879136562348,0.1345216720789051,0.11159650166934962,1.781900095143575,1.5974757321688946,22462464,2.202963614463806,8.742796039581298
28.851,32.250289484583504,25.451710515416494,18.55,20.981810025474854,16.118189974525148,0.1226880270056426,1.6799854412674904,0.13611449439188636,0.10926155961939886,1.7620244424468376,1.5979464400881431,22626304,2.2030536413192747,9.279391431808472
28.381,31.864849738435915,24.897150261564086,18.802000000000003,20.703882225586014,16.900117774413992,0.1296790943481028,1.6746036231517791,0.1446347555521754,0.11472343314403019,1.771282514111843,1.5779247321917154,22790144,2.245124113559723,9.165061235427856
27.996999999999996,30.791222789972192,25.2027772100278,19.099,22.30474624697589,15.89325375302411,0.12554102158173913,1.667666883766651,0.13267384899088053,0.11840819417259775,1.7443926183530862,1.590941149180216,22953984,2.210927140712738,9.06523003578186
28.369,30.923765938398272,25.814234061601727,19.374000000000002,22.48212226271748,16.265877737282526,0.13177694287151095,1.668261080980301,0.14812133242192743,0.11543255332109448,1.752923113229436,1.5835990487311657,23117824,2.2716996669769287,9.12066707611084
27.165,29.87686375026475,24.45313624973525,19.172000000000004,21.730729372168934,16.613270627831074,0.1255089603364467,1.661369302868843,0.13848362565293926,0.11253429501995417,1.7802192570009463,1.5425193487367397,23281664,2.1891752958297728,8.741337299346924
27.576,30.51148701240527,24.640512987594732,18.802,21.481588774420434,16.122411225579565,0.1256795512512326,1.6639883741736412,0.14214670159734735,0.10921240090511783,1.7615150361244898,1.5664617122227926,23445504,2.193894553184509,8.875002193450928
27.532999999999998,29.76372656325243,25.302273436747566,19.494999999999997,22.115401686764834,16.87459831323516,0.13084284663200377,1.6914577826857566,0.1482225729882899,0.11346312027571766,1.7824467553436243,1.600468810027889,23609344,2.2056518316268923,8.848153686523437
28.155,30.850831040699696,25.459168959300307,18.959999999999997,21.267284117745362,16.652715882254633,0.12797336308285592,1.666715295612812,0.14596314365219287,0.10998358251351899,1.7260901945479956,1.6073403966776283,23773184,2.2507696390151977,9.056608390808105
28.437,29.925529811592636,26.948470188407367,18.848000000000003,21.77902644136828,15.916973558631723,0.12497460655868049,1.6471363574266433,0.13561837752847966,0.11433083558888134,1.7097300519770264,1.5845426628762602,23937024,2.2056965589523316,9.090628147125244
28.165000000000003,30.44160822277352,25.888391777226484,18.970999999999997,21.27824272671949,16.663757273280503,0.11858093887567518,1.6563018053770064,0.12807238895926887,0.1090894887920815,1.7504807126217066,1.5621228981323063,24100864,2.1704879999160767,8.971561336517334
28.403999999999996,31.35035096348008,25.457649036519914,19.186,22.458501184109792,15.913498815890206,0.13034466663375494,1.6694032594561576,0.14993239383268403,0.11075693943482584,1.765895389116213,1.5729111297961023,24264704,2.220551943778992,9.085381317138673
29.088,31.7019693953832,26.474030604616804,19.814,22.22458996928138,17.40341003071862,0.12221463155001397,1.6484394550323487,0.13034316299730872,0.11408610010271922,1.7374830906638057,1.5593958194008917,24428544,2.1995914220809936,9.230229091644286
28.569,31.59067652140331,25.547323478596688,18.668,20.977024902420933,16.358975097579066,0.1174359383061528,1.6468187004327774,0.12759847859422038,0.1072733980180852,1.7229938498087536,1.5706435510568013,24592384,2.2241538047790526,9.115811634063721
27.742999999999995,29.671450414192694,25.814549585807296,19.734,21.596327575911396,17.871672424088608,0.12173488140106196,1.691100363433361,0.13316701539415737,0.11030274740796656,1.767003487816633,1.615197239050089,24756224,2.217459964752197,8.846446418762207
28.624000000000002,31.45192574159931,25.796074258400694,19.051000000000002,21.575101622359927,16.526898377640077,0.1254079684615135,1.6422106117010116,0.14253766505863877,0.10827827186438825,1.718714843840176,1.565706379561847,24920064,2.234554922580719,9.166949844360351


==> data/progress-bigfish-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.9390000000000001,1.0527936729348342,0.825206327065166,0.868,1.0254674569553976,0.7105325430446023,0.5697940730800231,2.7073182781537377,0.7135018591431378,0.4260862870169083,2.707872256402673,2.7067642999048025,16384
0.984,1.123226434271657,0.8447735657283431,0.9279999999999999,1.2262213942694251,0.6297786057305748,0.12657670921956496,2.6586780716975533,0.14267441958765364,0.11047899885147629,2.6733463450094535,2.644009798385653,180224
1.216,1.3618218090684655,1.0701781909315344,1.1060000000000003,1.2660124995117572,0.9459875004882434,0.12928473840778065,2.61951610048612,0.14328082379154206,0.11528865302401925,2.6374294192922902,2.6016027816799494,344064
1.392,1.556912097797584,1.2270879022024157,1.0490000000000002,1.2040129026887763,0.8939870973112239,0.12479510931298132,2.5554497321446736,0.14627820545231313,0.1033120131736495,2.580648106262281,2.5302513580270665,507904
1.453,1.6386906028855526,1.2673093971144476,1.081,1.2390790941269592,0.9229209058730409,0.12063919731105362,2.4929279804229734,0.13632651253583186,0.10495188208627537,2.5194553691082184,2.4664005917377283,671744
1.5539999999999998,1.806950588060198,1.3010494119398017,1.159,1.3029756923928482,1.015024307607152,0.12743832462777688,2.4198977430661524,0.14134718710173547,0.11352946215381829,2.4710236809092763,2.3687718052230284,835584
1.6219999999999999,1.8514689521482153,1.3925310478517845,1.1629999999999998,1.3441656700371236,0.981834329962876,0.12194459441428378,2.3842838058869047,0.13974789657482534,0.1041412922537422,2.4321126931888086,2.3364549185850008,999424
1.8059999999999998,2.0879645367772337,1.524035463222766,1.1540000000000001,1.3038132170404202,1.00418678295958,0.12279910144085679,2.325897842645645,0.13618045768999432,0.10941774519171928,2.378172933154533,2.2736227521367574,1163264
2.012,2.4244996969695856,1.5995003030304142,1.226,1.4031552991022282,1.0488447008977717,0.12443351245795684,2.2885863751173017,0.13549138465808755,0.11337564025782612,2.3217494371514533,2.25542331308315,1327104
2.029,2.3032425933366296,1.7547574066633702,1.229,1.4089694418505543,1.049030558149446,0.11979164391135173,2.2687635143597924,0.13547869663613285,0.10410459118657062,2.299928715461673,2.237598313257912,1490944
2.125,2.3234061490982576,1.9265938509017424,1.322,1.5242275945562327,1.1197724054437674,0.11909205776949719,2.2381554951270424,0.13167929057519068,0.10650482496380372,2.293031746331555,2.18327924392253,1654784
2.225,2.6778851951653975,1.7721148048346027,1.396,1.6389897117163605,1.1530102882836393,0.12462331925829248,2.202544818321864,0.1508305044565015,0.09841613406008345,2.2452499325642403,2.159839704079488,1818624
2.234,2.5871911663674503,1.8808088336325497,1.3649999999999998,1.4520919054792119,1.2779080945207877,0.1237953731169303,2.1769599984089534,0.136701298075062,0.11088944815879859,2.2037275435351322,2.1501924532827745,1982464
2.4509999999999996,2.7688505938330144,2.133149406166985,1.4289999999999998,1.7422554867835516,1.115744513216448,0.12102276310324664,2.167912878592809,0.13603010976711186,0.10601541643938142,2.1851180897078795,2.1507076674777386,2146304
2.591,2.910607571875261,2.2713924281247393,1.6030000000000002,1.9298348206663423,1.2761651793336581,0.13303153486922378,2.173314462105433,0.15243042820635141,0.11363264153209617,2.203168872175452,2.143460052035414,2310144
2.548,2.8876115427955886,2.2083884572044115,1.505,1.8634201445231557,1.146579855476844,0.12705200370401137,2.161879606048266,0.14390230605366006,0.11020170135436269,2.2036039972380377,2.1201552148584946,2473984
2.714,3.1255385765636072,2.3024614234363927,1.491,1.7527422396175292,1.229257760382471,0.12735954693829016,2.1284153987963994,0.15554514141416664,0.09917395246241367,2.1994470691445343,2.0573837284482646,2637824
2.9910000000000005,3.4616049298509317,2.5203950701490694,1.6939999999999997,2.0049726676092288,1.3830273323907707,0.1303189780252675,2.130727841456731,0.14281457093559333,0.1178233851149417,2.162097567877052,2.0993581150364102,2801664
3.2090000000000005,3.8735968702905548,2.5444031297094463,1.8519999999999999,2.2376889938797837,1.466311006120216,0.13780199394871787,2.1028301214178406,0.14800367857557165,0.12760030932186409,2.1443919682394896,2.0612682745961917,2965504
3.2129999999999996,3.55860237267704,2.8673976273229593,1.65,1.8755216175890905,1.4244783824109093,0.13212771092851955,2.0789053320884707,0.15173599717439437,0.11251942468264471,2.1208706092120906,2.036940054964851,3129344
3.0709999999999997,3.6860195118855987,2.4559804881144007,1.7280000000000002,2.058205996311394,1.3977940036886067,0.14515803701554733,2.078154426813126,0.16987716071273465,0.12043891331836001,2.133102632728729,2.0232062208975226,3293184
3.2590000000000003,3.763171597772029,2.7548284022279717,1.6680000000000004,2.0302650963037983,1.3057349036962025,0.1289924350877603,2.0914258668820063,0.15176605561734943,0.10621881455817114,2.13686230890728,2.0459894248567325,3457024
3.2489999999999997,3.897435810238762,2.6005641897612373,1.823,2.1347707491090206,1.5112292508909793,0.13717911783605807,2.0571679289142293,0.1628438568745953,0.11151437879752087,2.1021419080403745,2.012193949788084,3620864
3.415,3.861346278129436,2.968653721870564,1.686,1.997839702411351,1.3741602975886489,0.12494732166330014,2.062275762359301,0.1424299910095748,0.10746465231702548,2.117059564600745,2.007491960117857,3784704
3.5909999999999997,3.965418215368857,3.2165817846311424,1.89,2.1377498738647507,1.642250126135249,0.1471705444467564,2.062237492700418,0.17010347691480604,0.12423761197870675,2.131132965085976,1.9933420203148597,3948544
3.442,3.8371657879928374,3.046834212007163,1.934,2.31639246854508,1.5516075314549198,0.13546708549062406,2.0547185897827154,0.15565396922523775,0.11528020175601036,2.1134122425331032,1.9960249370323275,4112384
3.8610000000000007,4.6862084585121515,3.03579154148785,1.9600000000000002,2.3940967634065013,1.5259032365934988,0.14503157843525205,2.0554352849721904,0.1660380300343144,0.12402512683618971,2.09854715589666,2.012323414047721,4276224
3.683,4.176863341421491,3.189136658578509,1.9619999999999997,2.2584388638488546,1.6655611361511449,0.1374792718638976,2.0539735133449235,0.1587073584662976,0.11625118526149761,2.1057650851835454,2.0021819415063016,4440064
3.8009999999999997,4.431927095629915,3.170072904370085,2.099,2.429286239495381,1.7687137605046195,0.1371860968569914,2.057974265019099,0.16101100785297945,0.11336118586100337,2.1005213888542675,2.01542714118393,4603904
3.79,4.462993313488329,3.117006686511671,2.0629999999999997,2.6419309112493474,1.484069088750652,0.1351848734232286,2.0493015294273698,0.15846994365357306,0.11189980319288413,2.0964177567642595,2.00218530209048,4767744
3.8009999999999997,4.279695101290999,3.3223048987090005,1.888,2.159543734967316,1.6164562650326837,0.14430762996586657,2.0312385732928915,0.1784270821826408,0.11018817774909233,2.0651261741759503,1.9973509724098328,4931584
4.156,5.4308270470930555,2.881172952906944,1.953,2.4284797577184545,1.4775202422815457,0.14624875842904048,2.037329983711243,0.17211613563550285,0.12038138122257812,2.0628852936231787,2.011774673799307,5095424
4.115,4.878901171618423,3.351098828381577,2.0460000000000003,2.4683553006652104,1.6236446993347902,0.15361371645703908,2.015791158378124,0.17984476098172208,0.12738267193235608,2.049130238946282,1.982452077809966,5259264
4.299,5.3038129179105935,3.2941870820894072,2.118,2.4495358200858544,1.7864641799141456,0.13380971249813833,2.02719577451547,0.1527342169116769,0.11488520808459976,2.0684740868481093,1.9859174621828302,5423104
4.4030000000000005,5.395099289385897,3.4109007106141043,2.1799999999999997,2.7446946077305854,1.615305392269414,0.16234865362445508,2.022263390322526,0.20097042675075633,0.12372688049815382,2.066857419371981,1.977669361273071,5586944
4.02,4.684740550891849,3.3552594491081495,2.0860000000000003,2.5138831616224224,1.658116838377578,0.15950428098440167,2.02270653595527,0.21300093721953778,0.10600762474926557,2.0716760891893777,1.9737369827211617,5750784
4.266,5.29052135165647,3.24147864834353,2.0999999999999996,2.4050573716532675,1.7949426283467318,0.14243895520145688,2.0264451459050177,0.1833935481670847,0.10148436223582907,2.0705326107968207,1.9823576810132149,5914624
4.728999999999999,5.6123170438749606,3.845682956125038,2.105,2.7511772202732003,1.4588227797267996,0.15765808426464595,1.9943275700012841,0.19375134086279355,0.12156482766649836,2.0383074049409835,1.9503477350615845,6078464
4.983,6.000752916969536,3.965247083030463,1.97,2.442525131606775,1.497474868393225,0.16061146333813664,2.0138195907076204,0.19025122572417197,0.1309717009521013,2.0788373255742316,1.9488018558410092,6242304
4.766,5.695432084662457,3.836567915337543,2.051,2.5850308979825045,1.5169691020174958,0.1593582265699903,1.996377627551556,0.19141762669858595,0.12729882644139465,2.040623959146996,1.9521312959561155,6406144
4.784000000000001,6.0716039763840435,3.4963960236159575,2.061,2.639765064598754,1.4822349354012458,0.1481027884719272,1.968879408140977,0.1800244123307567,0.11618116461309771,2.0407475606511727,1.8970112556307812,6569984
4.463000000000001,5.372055003836403,3.5539449961635996,2.098,2.600270843270839,1.5957291567291607,0.16497088605538007,1.9669805864493053,0.19919977966348446,0.1307419924472757,2.0329449603167857,1.9010162125818248,6733824
4.764,5.718528155687406,3.809471844312595,2.0469999999999997,2.5486981164006894,1.54530188359931,0.16369858228911952,1.9714136888583504,0.19098219932385502,0.136414965254384,2.0169927846291005,1.9258345930876004,6897664
4.692,5.725970986053284,3.6580290139467166,2.06,2.3820248437620926,1.7379751562379078,0.16370509810124828,1.975234432021777,0.19344730681416505,0.1339628893883315,2.0255855486857324,1.9248833153578218,7061504
4.872999999999999,5.919308271973417,3.8266917280265815,2.3150000000000004,2.8343698104433876,1.7956301895566131,0.15779997675369178,1.9804324130217232,0.19212613912311854,0.12347381438426501,2.0290633170483763,1.93180150899507,7225344
4.987,5.929115173426265,4.044884826573735,1.9989999999999999,2.4011305758084056,1.5968694241915942,0.1648390803486109,1.988308863838514,0.21321745716057497,0.11646070353664681,2.044040047956859,1.9325776797201693,7389184
4.8759999999999994,5.865729255907897,3.8862707440921023,2.3229999999999995,2.980328684905808,1.6656713150941909,0.16014606736910839,1.9944888353347778,0.20354221598604536,0.11674991875217142,2.0534194107200188,1.935558259949537,7553024
4.957,6.058680988308321,3.8553190116916785,2.074,2.5202555321785938,1.627744467821406,0.16178084304556245,1.9940914516647659,0.18881653292092124,0.13474515317020366,2.023332055063207,1.964850848266325,7716864
5.032,6.074763635729593,3.9892363642704067,2.543,3.177398139972053,1.9086018600279475,0.15013255312417942,1.991870140035947,0.1888452314200958,0.11141987482826306,2.019310928576572,1.9644293514953224,7880704
5.483,6.498293553609004,4.467706446390995,2.46,3.169253128297648,1.750746871702352,0.17474572925517953,1.9710875352223716,0.21078167363902933,0.13870978487132973,2.0151943555115714,1.9269807149331717,8044544
5.675000000000001,7.074744619564584,4.275255380435418,2.399,3.0180710783100757,1.7799289216899243,0.1640740306737522,1.9624682083725928,0.20234329447968208,0.12580476686782233,2.005911859209467,1.9190245575357188,8208384
5.523,6.646886560111829,4.39911343988817,2.226,2.8143740306981604,1.6376259693018393,0.1678096727778514,1.956441657245159,0.197729700178159,0.13788964537754378,1.985556396277729,1.9273269182125892,8372224
5.353000000000001,6.344161439927927,4.361838560072075,2.199,2.6209111280826805,1.7770888719173192,0.18939053264136113,1.9455009410778679,0.24645018125399665,0.13233088402872561,1.9825931822735583,1.9084086998821774,8536064
5.575,6.819710809786756,4.330289190213245,2.252,2.808377569641336,1.6956224303586636,0.17354962825775141,1.9668398852149647,0.22782041339640374,0.11927884311909909,2.004339776988006,1.9293399934419235,8699904
5.386999999999999,6.1545291525408,4.619470847459198,2.466,3.010723783214943,1.9212762167850574,0.1643738228206833,1.957269631822904,0.19844524493763643,0.13030240070373017,2.0044436189653596,1.9100956446804485,8863744
5.537000000000001,6.440692978837394,4.633307021162608,2.501,3.073965094922893,1.9280349050771068,0.17113656519601736,1.9300339564681053,0.19893242520623686,0.14334070518579786,1.9779690381308266,1.882098874805384,9027584
5.825,6.6801988072957075,4.969801192704293,2.2939999999999996,2.7454908636949362,1.8425091363050627,0.1566172814617554,1.9578821087876956,0.18069278283804965,0.13254178008546116,2.0236501096556228,1.8921141079197685,9191424
6.0649999999999995,7.9019934675986185,4.2280065324013805,2.547,3.3150891875296775,1.7789108124703228,0.1645222852627436,1.9565941527485848,0.1897400991629919,0.1393044713624953,2.016010475736126,1.8971778297610433,9355264
5.4430000000000005,6.611623549309186,4.274376450690815,2.4259999999999997,2.9178780336628174,1.934121966337182,0.18177572796121239,1.9721281285087269,0.2209828200709551,0.14256863585146967,2.034540586299119,1.9097156707183351,9519104
5.793,6.604098637651426,4.981901362348574,2.5789999999999997,3.273729443740511,1.8842705562594886,0.1703963949655493,1.9523565024137497,0.21041181163239253,0.1303809782987061,2.0078011214977973,1.896911883329702,9682944
6.4350000000000005,7.154725642172072,5.715274357827929,2.411,3.0324088831035487,1.7895911168964513,0.1701397335156798,1.9491810739040374,0.20235572039697597,0.13792374663438361,2.0204135045799316,1.8779486432281431,9846784
6.069,6.706047094020528,5.431952905979472,2.418,2.8496202034196267,1.9863797965803733,0.17587435565267995,1.9530226781964302,0.22825831518169976,0.12349039612366015,1.9961118685915098,1.9099334878013505,10010624
5.924999999999999,7.401693942562234,4.4483060574377635,2.336,2.8336384229538547,1.8383615770461448,0.18402940888578692,1.959166583418846,0.22743786744209596,0.14062095032947788,2.0128551695829775,1.9054779972547147,10174464
6.327,7.637916091899096,5.016083908100904,2.343,2.932780467631813,1.753219532368187,0.17350160864492253,1.9548293496171634,0.22027893512370444,0.12672428216614062,2.0144061696497375,1.895252529584589,10338304
6.749,8.242763368141018,5.255236631858981,2.7149999999999994,3.4664685622166767,1.9635314377833222,0.18536866021653015,1.9286200925707817,0.2207233962879208,0.1500139241451395,1.9925487306718888,1.8646914544696747,10502144
6.395999999999999,7.194801602401997,5.597198397598001,2.447,2.884059492517895,2.009940507482105,0.19590997509658337,1.9659639512499172,0.23754514321977488,0.15427480697339185,2.0280107374816594,1.903917165018175,10665984
5.877000000000001,6.548253305392235,5.205746694607766,2.376,2.8562332766479224,1.8957667233520774,0.19347944697365163,1.947707251707713,0.225752647597196,0.16120624635010727,2.008352292,1.8870622114154258,10829824
6.718999999999999,8.012850455037212,5.425149544962788,2.572,3.013787279128768,2.1302127208712323,0.17592273699119684,1.9138377328713734,0.19996534315230807,0.1518801308300856,1.9864550565797932,1.8412204091629536,10993664
6.587000000000001,7.912111693405504,5.261888306594497,2.5640000000000005,3.0362965170314093,2.0917034829685917,0.16986533214027683,1.942786350846291,0.19714798108148798,0.14258268319906567,1.9865727714096408,1.8989999302829412,11157504
6.4959999999999996,7.387282222418914,5.604717777581085,2.653,3.40983617778222,1.8961638222177801,0.19380410509183996,1.9290545766552287,0.23929207078368056,0.14831613939999935,2.0084004740346604,1.8497086792757973,11321344
6.453,7.7868594378719225,5.119140562128078,2.5039999999999996,3.031924236988604,1.9760757630113952,0.1833740756536523,1.9460105255246163,0.22751978839230358,0.139228362915001,2.016178085963765,1.8758429650854678,11485184
6.293000000000001,7.598235993987295,4.987764006012707,2.8,3.469462470942173,2.130537529057827,0.18319244667266804,1.9377675066391624,0.21833678110204247,0.14804811224329362,1.9865828584538374,1.8889521548244874,11649024
6.434,7.90259252347273,4.96540747652727,2.5959999999999996,3.2485978853781243,1.943402114621875,0.16699924385175102,1.9556615695357322,0.20054009516459056,0.13345839253891148,2.004366553542332,1.9069565855291322,11812864
6.593999999999999,7.633165049450759,5.55483495054924,2.4880000000000004,3.3003644502315455,1.6756355497684554,0.18402562253177163,1.9513461619615555,0.20921543786514793,0.15883580719839532,2.0041570370742745,1.8985352868488368,11976704
7.045,8.415308359457827,5.674691640542173,2.606,3.2443290687411936,1.9676709312588059,0.18609686701868966,1.9398280064264934,0.2246394938599595,0.14755424017741983,1.9830467516831134,1.8966092611698735,12140544
6.890000000000001,7.544965647954151,6.23503435204585,2.846,3.7347316805425583,1.9572683194574418,0.19298728940387563,1.9379702831308048,0.21741105554032295,0.16856352326742832,1.978044588945725,1.8978959773158846,12304384
7.178,8.354357088642729,6.00164291135727,2.594,3.173296124620215,2.0147038753797846,0.19188657843818263,1.9315541649858154,0.23667197438600365,0.1471011824903616,1.9893858950347558,1.873722434936875,12468224
7.675,8.799635496505424,6.550364503494577,2.987,3.699503333325536,2.274496666674464,0.18846816218768553,1.9201311911145846,0.21237489280451916,0.1645614315708519,1.9920026557918273,1.848259726437342,12632064
7.6930000000000005,9.115772293798273,6.2702277062017275,2.793,3.5897691008065014,1.9962308991934992,0.19243164587145048,1.924222588539124,0.23870190625763724,0.14616138548526372,1.995064783823244,1.853380393255004,12795904
7.799000000000001,9.21920737922319,6.378792620776812,2.546,3.224722329086055,1.8672776709139443,0.191488721097509,1.9198847060402238,0.23742086052265343,0.14555658167236457,1.9677143886174837,1.8720550234629638,12959744
6.757,8.179786350791995,5.334213649208005,2.788,3.652867619928044,1.9231323800719555,0.21844296467800933,1.9293848872184758,0.25245176653494217,0.1844341628210765,1.9942512429745063,1.8645185314624453,13123584
7.202,8.399721169554917,6.004278830445083,2.65,3.237775467334253,2.0622245326657467,0.20732652815058822,1.9362257828315097,0.2538798284071798,0.16077322789399662,1.980321223021044,1.8921303426419753,13287424
7.388000000000001,8.556792539332795,6.219207460667207,2.449,3.021371382932445,1.8766286170675543,0.20975993582978844,1.9587106729547183,0.25107006767989926,0.16844980397967763,1.9973894667223149,1.9200318791871218,13451264
7.259,8.460669255660642,6.0573307443393585,2.9010000000000002,3.50167378834106,2.3003262116589407,0.18920996322606998,1.950956037640572,0.21661478943172466,0.1618051370204153,1.9983532960461445,1.9035587792349993,13615104
7.798,8.84722638167366,6.74877361832634,2.8729999999999998,3.5213216794153963,2.2246783205846032,0.1937512279177705,1.9264629393815995,0.23990231902848722,0.14760013680705378,1.9636592167431066,1.8892666620200924,13778944
7.998999999999998,9.480063469267943,6.517936530732054,2.821,3.260873845551199,2.3811261544488014,0.19186832665776207,1.9262280583381657,0.22342213765893476,0.16031451565658938,1.9656448965505438,1.8868112201257876,13942784
7.768000000000001,9.393661711427074,6.142338288572928,2.8310000000000004,3.47555333371258,2.186446666287421,0.20751078414420282,1.8993245095014573,0.239445102246549,0.17557646604185664,1.9503029036341897,1.8483461153687248,14106624
7.808,8.897144618496553,6.718855381503448,2.572,3.1926899386972534,1.9513100613027468,0.20017085503786797,1.9013345003128053,0.2384268460575419,0.16191486401819402,1.9402461113164173,1.8624228893091932,14270464
7.656000000000001,9.001237525495034,6.310762474504967,2.9970000000000008,3.788871833063913,2.2051281669360887,0.268360527853171,1.9052147949735325,0.31737039238080467,0.21935066332553732,1.9735510240567724,1.8368785658902926,14434304
8.249,10.061293850345468,6.436706149654533,2.951,3.6673023104807076,2.2346976895192925,0.2216843056492507,1.9324289878209435,0.277496971495384,0.16587163980311742,1.9744469815413126,1.8904109941005744,14598144
8.411999999999999,9.601485603107493,7.222514396892504,2.9210000000000003,3.4598589796969152,2.3821410203030853,0.2311607987930377,1.9078094363212585,0.26331938525705095,0.19900221232902443,1.971897656548234,1.843721216094283,14761984
7.433000000000002,8.704739360089167,6.161260639910836,3.09,3.9409289041982296,2.23907109580177,0.21613167611261205,1.935154159367085,0.2535015205454004,0.1787618316798237,1.9989263753568436,1.8713819433773262,14925824
8.459,10.36191592037063,6.55608407962937,2.9520000000000004,3.9650922958941113,1.9389077041058898,0.20831276448443528,1.937586015462875,0.2487140985720092,0.16791143039686135,1.973618168238852,1.901553862686898,15089664
7.35,8.898831817854992,5.801168182145007,3.0669999999999997,4.1371126108966285,1.9968873891033707,0.222582170770814,1.9155665909250579,0.26857376581443426,0.17659057572719372,1.9759341136144417,1.855199068235674,15253504
8.185,9.424711660024219,6.945288339975783,3.29,4.58003100737928,1.9999689926207198,0.2384692021335164,1.92067565570275,0.3128736281976782,0.1640647760693546,1.956446008419041,1.884905302986459,15417344
7.967999999999998,9.784880843643851,6.151119156356145,3.122,4.098962640022636,2.1450373599773633,0.21499311209966737,1.9134519149859746,0.25541034341138413,0.17457588078795058,1.9731000276750845,1.8538038022968646,15581184
8.176,9.842782529306088,6.509217470693912,3.005,3.9399786093809848,2.070021390619015,0.22874225055178005,1.9233768040935195,0.2717629225543438,0.1857215785492163,1.9712499101556804,1.8755036980313586,15745024
8.181000000000001,9.45183004371159,6.910169956288412,2.8640000000000003,3.6712199204677747,2.056780079532226,0.2670245215296745,1.921136394143105,0.32971231855449784,0.20433672450485113,1.9517163330760645,1.8905564552101455,15908864
8.243,9.945674660644247,6.540325339355753,3.007,3.5773341126041824,2.436665887395818,0.2281222852567831,1.9225201159715652,0.2896060485526621,0.16663852196090412,1.9759238922496076,1.8691163396935229,16072704
8.725,10.75802361029084,6.6919763897091595,3.1439999999999997,3.7679743584475243,2.520025641552475,0.2019575620690981,1.906853814423084,0.2385673356740966,0.1653477884640996,1.949170066142317,1.864537562703851,16236544
8.113999999999999,10.1019195154734,6.126080484526598,3.261,4.19939703750598,2.32260296249402,0.22209571165343123,1.926539658010006,0.2682686037887732,0.17592281951808922,1.968907393346377,1.884171922673635,16400384
8.811,10.263208318389617,7.358791681610382,3.4189999999999996,4.3557224775780705,2.4822775224219287,0.2247154899562398,1.924400426447392,0.2769796144651523,0.1724513654473273,1.9719187184327682,1.8768821344620157,16564224
9.126,10.723324012215429,7.5286759877845695,2.802,3.8781765654389617,1.7258234345610384,0.25714757759124035,1.9357921853661537,0.29909763679568924,0.21519751838679146,1.9819319308030487,1.8896524399292587,16728064
8.501999999999999,10.247948452847332,6.756051547152665,3.253,4.2347336706052205,2.2712663293947792,0.19422634840011593,1.9155469015240665,0.2254286228216535,0.16302407397857838,1.9650751479947721,1.8660186550533608,16891904
8.212,10.15387435226896,6.270125647731038,3.278,4.34579024157369,2.2102097584263096,0.2086206366618474,1.9219734072685237,0.2376100885535659,0.1796311847701289,1.9826511959792663,1.8612956185577811,17055744
8.629000000000001,10.297355178012165,6.960644821987837,3.1260000000000003,3.892957625948136,2.3590423740518647,0.23359473704670863,1.936273030936718,0.2775196467503992,0.1896698273430181,1.9876428132554849,1.884903248617951,17219584
8.274000000000001,9.813819469937954,6.734180530062048,2.767,3.314449541053785,2.2195504589462147,0.22483385211477674,1.9478139281272888,0.27207795742315943,0.17758974680639406,1.9979894356429677,1.89763842061161,17383424
9.078,10.299743017168504,7.8562569828314945,3.2870000000000004,4.473373044198157,2.100626955801844,0.24389768044153842,1.9417954459786415,0.30694799771910786,0.180847363163969,2.0100104460579047,1.8735804458993786,17547264
8.776000000000002,9.481311278798236,8.070688721201767,2.941,3.9075655694260996,1.9744344305739001,0.20963055398315183,1.9212460473179818,0.24970996212049176,0.1695511458458119,1.9731248763844962,1.8693672182514673,17711104
9.026,11.4744125469373,6.5775874530627,3.012,3.797312676581755,2.226687323418245,0.25025953960915404,1.9428500677148501,0.29667257625488536,0.20384650296342272,1.9858099237465046,1.8998902116831957,17874944
8.838000000000001,10.563808795898318,7.112191204101683,3.3230000000000004,4.007003654960996,2.6389963450390055,0.21707916737844543,1.9140468190113704,0.2596867231021139,0.17447161165477698,1.9558118759482064,1.8722817620745345,18038784
8.987,10.495768040488663,7.478231959511337,3.4029999999999996,4.700929505019436,2.1050704949805628,0.23490633685141799,1.913944680988789,0.27581291329813457,0.1939997604047014,1.957024788873091,1.870864573104487,18202624
8.344000000000001,9.859204276657113,6.82879572334289,3.0189999999999997,3.7697789288465677,2.2682210711534316,0.2229871421741942,1.9168535540501275,0.26862292107382096,0.1773513632745674,1.9581145643312219,1.875592543769033,18366464
9.246000000000002,10.34315267852747,8.148847321472534,3.3329999999999997,4.197616099780706,2.4683839002192935,0.23601392215738692,1.9020795767505967,0.29785283911898325,0.1741750051957906,1.9525103287519607,1.8516488247492326,18530304
9.43,11.810987190221736,7.049012809778263,3.2689999999999997,4.289141656830069,2.24885834316993,0.21585026010870928,1.9157601674397786,0.2526459251298632,0.17905459508755533,1.962976106852022,1.8685442280275353,18694144
9.064,10.611108270290092,7.516891729709908,3.6989999999999994,4.78233235897392,2.6156676410260786,0.20921868551522485,1.9230993121862414,0.2508619209254641,0.16757545010498562,2.005235685054431,1.8409629393180522,18857984
9.369,10.71762485517656,8.02037514482344,3.0940000000000003,4.064259759033631,2.1237402409663693,0.23645145644744234,1.9159286797046662,0.27329643993737257,0.19960647295751213,1.9703599824436695,1.8614973769656629,19021824
9.460999999999999,10.97931123291636,7.942688767083638,3.166,3.8944531556661692,2.4375468443338306,0.24531340257575113,1.9182427714268369,0.2914088109425741,0.19921799420892816,1.965506807626845,1.8709787352268288,19185664
9.504,11.137218907556484,7.870781092443514,3.2,3.9278461375867844,2.472153862413216,0.24657920716951284,1.9199728856484097,0.2989211411913607,0.194237273147665,1.9717616428970117,1.8681841283998077,19349504
9.709999999999999,11.231584700238537,8.188415299761461,3.554,4.436566711359544,2.671433288640456,0.2133748232076565,1.925508984426657,0.256446667681295,0.17030297873401803,1.9672464573886945,1.8837715114646196,19513344
9.694999999999999,12.132179722548173,7.257820277451823,3.442,4.087752274483025,2.796247725516975,0.2307575087063014,1.9279149472713475,0.2876886064665369,0.17382641094606593,1.9674746169195705,1.8883552776231245,19677184
9.587,11.489235789801043,7.684764210198956,3.598999999999999,4.637917224806673,2.5600827751933255,0.2510444139440854,1.9226693699757256,0.2981416099283195,0.20394721795985127,1.9554603725446489,1.8898783674068023,19841024
9.751,11.626187723935926,7.875812276064073,3.2619999999999996,4.420074263594524,2.1039257364054755,0.23633916061371565,1.9086768314242364,0.27746951006462983,0.19520881116280148,1.962029895557881,1.8553237672905918,20004864
9.100999999999999,10.684795757034346,7.5172042429656525,3.4260000000000006,4.379951780752046,2.4720482192479545,0.25801437056312954,1.9071973035732905,0.3294590906143905,0.1865696505118686,1.943947717724208,1.8704468894223731,20168704
8.687000000000001,10.566925796407933,6.807074203592069,3.531,4.247400027917364,2.814599972082636,0.2633599059035381,1.8886209885279335,0.3231301434168883,0.20358966839018788,1.951007044984117,1.82623493207175,20332544
9.492,10.94551848973448,8.038481510265521,3.382,4.122780669294225,2.641219330705775,0.261873111128807,1.9099509383241338,0.321508389722456,0.202237832535158,1.9524169770993107,1.8674848995489568,20496384
10.118,12.210638525880665,8.025361474119336,3.682,4.649293130338472,2.714706869661528,0.2347334908942381,1.8986742476622265,0.29530942806314076,0.17415755372533542,1.946224582375176,1.851123912949277,20660224
8.677999999999999,9.97666700889797,7.37933299110203,3.1860000000000004,4.032406521714005,2.3395934782859955,0.23695061067119236,1.8995359882712364,0.29391981718082927,0.17998140416155547,1.9697511217198915,1.8293208548225812,20824064
10.003,11.369279985947244,8.636720014052756,3.2230000000000003,3.9255816678507918,2.520418332149209,0.24822529181838032,1.9269212901592252,0.2975699967899612,0.19888058684679943,1.999536800626886,1.8543057796915643,20987904
9.195,10.905568618910099,7.484431381089903,3.662,4.398638310163135,2.925361689836864,0.2464232406889399,1.9342628891269367,0.31355353168684363,0.17929294969103615,2.001708608134282,1.8668171701195917,21151744
9.894,11.663995480220217,8.124004519779783,3.8290000000000006,4.8965528089982255,2.7614471910017757,0.2771768806502223,1.9323089614510536,0.3243844721354156,0.22996928916502896,2.015532799829329,1.8490851230727785,21315584
9.293000000000001,10.946814076612,7.639185923388002,3.8049999999999997,4.852570999980431,2.757429000019569,0.24094083787252502,1.9189716195066768,0.2891245216298908,0.19275715411515923,2.0000851190301403,1.8378581199832134,21479424
10.095,11.809790074615549,8.380209925384452,3.5839999999999996,4.404563221208457,2.763436778791542,0.29146399945020673,1.9091551671425502,0.3857370405403001,0.19719095836011336,1.9902716664661568,1.8280386678189435,21643264
10.036,11.882348829446917,8.189651170553082,3.397,4.009634475033849,2.7843655249661508,0.2627746434882283,1.9280082081755001,0.31051709009316075,0.21503219688329586,1.9844836591430017,1.8715327572079985,21807104
10.283999999999999,11.881286448950219,8.68671355104978,3.5450000000000004,4.328661278869896,2.761338721130105,0.24278574138879772,1.9289081300298374,0.31036374236768904,0.1752077404099064,1.9874564588077859,1.870359801251889,21970944
9.943999999999999,11.102086352566163,8.785913647433835,3.6350000000000002,4.616307800845382,2.653692199154618,0.23758645830675956,1.92217316031456,0.3245956719046802,0.15057724470883893,1.9874760664817148,1.8568702541474051,22134784
9.654999999999998,11.56707348185157,7.742926518148424,3.5059999999999993,4.387149249559913,2.624850750440085,0.26658041657259063,1.9030478050311406,0.3496274368773365,0.18353339626784476,1.982578936514044,1.823516673548237,22298624
9.425999999999998,10.585268735022211,8.266731264977786,4.228,5.531739237731227,2.924260762268773,0.2740843087434769,1.9101871892809867,0.33505423059070116,0.21311438689625262,1.9610036045990393,1.8593707739629342,22462464
10.658999999999999,11.867200728356012,9.450799271643985,3.342999999999999,4.31398970128421,2.372010298715789,0.26344224344938993,1.9197570179899532,0.3349459760979369,0.19193851080084295,1.9949653663617901,1.8445486696181164,22626304
10.681000000000001,12.967409630840459,8.394590369159543,3.8819999999999992,5.135393792867987,2.6286062071320115,0.24981293069819607,1.9291435951987903,0.3167875064427675,0.18283835495362466,1.996217475297429,1.8620697151001515,22790144
10.681000000000001,12.58802621901221,8.773973780987792,3.554,4.622589724824266,2.4854102751757337,0.28193077569206554,1.9040578737854958,0.3377409786210261,0.226120572763105,1.9673882791676267,1.840727468403365,22953984
10.282,12.557415566440557,8.006584433559443,3.715,4.589691374142903,2.8403086258570966,0.2496203754097223,1.8724529544512432,0.2967464510530257,0.20249429976641886,1.9355049627744887,1.8094009461279976,23117824
10.385,11.955759370495684,8.814240629504315,3.5170000000000003,4.20918566873347,2.824814331266531,0.2974269224951664,1.8979350725809734,0.4074130812374783,0.18744076375285446,1.9637432840974147,1.832126861064532,23281664
10.399,12.053396868952548,8.74460313104745,3.8579999999999997,4.791389522118178,2.924610477881822,0.26508320209880665,1.8958024104436237,0.33558156246335813,0.19458484173425517,1.9552045931108528,1.8364002277763947,23445504
10.447,11.713065164199694,9.180934835800304,3.626,4.5691139909894245,2.6828860090105753,0.24357076647380987,1.9084150796135266,0.33078182400540723,0.1563597089422125,1.9617255870176333,1.85510457220942,23609344
11.056000000000001,12.75830549549721,9.353694504502792,3.3150000000000004,4.3420467370085944,2.2879532629914063,0.27203731679668025,1.909883949160576,0.3407283999017593,0.2033462336916012,1.9697530079239638,1.850014890397188,23773184
10.543,11.95368812995644,9.132311870043559,3.4859999999999998,4.411799114279118,2.5602008857208816,0.25323219231019417,1.9152725473046304,0.318444334426392,0.18802005019399637,1.9807660339102342,1.8497790606990265,23937024
10.509,11.998143713682463,9.019856286317538,3.781,4.837668822290125,2.724331177709875,0.265422276345392,1.9453030432264007,0.3635489868851726,0.1672955658056114,1.9969267318253243,1.893679354627477,24100864
11.374,13.186717297319138,9.561282702680863,3.7089999999999996,4.803599926913939,2.6144000730860606,0.29499540142714975,1.916313698887825,0.3557558931027019,0.2342349097515976,1.9963343175211912,1.836293080254459,24264704
10.851,12.46047475904408,9.241525240955921,3.7560000000000002,4.880643943655057,2.6313560563449427,0.2909443148722251,1.9276033163070676,0.33491317629747913,0.24697545344697105,1.9742086232752771,1.880998009338858,24428544
10.489,12.381577343201593,8.596422656798408,4.056,5.1197593712865705,2.9922406287134296,0.3023201262578368,1.9004452422261242,0.3808182419322461,0.22382201058342743,1.9572745079119467,1.8436159765403017,24592384
10.001,11.192842690962191,8.809157309037808,3.8379999999999996,5.36376407088383,2.312235929116169,0.30857230996092155,1.9258462642629943,0.4335552465327278,0.1835893733891153,1.9722785660979085,1.8794139624280801,24756224
10.917,12.845574862430805,8.988425137569195,3.4899999999999998,4.245314504031267,2.734685495968732,0.29313227186600366,1.9218415662646293,0.4157146360822883,0.170549907649719,1.9949373628591072,1.8487457696701515,24920064


==> data/progress-bigfish-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.8800000000000001,0.9979830496300212,0.7620169503699791,0.89,0.9989036271204959,0.7810963728795042,0.0,2.7074425667524338,0.0,0.0,2.7076236418164106,2.707261491688457,16384
0.962,1.0478836422143356,0.8761163577856644,0.8119999999999999,0.9218908549425292,0.7021091450574707,0.0,2.7038414418697356,0.0,0.0,2.7110300477277742,2.696652836011697,180224
0.9109999999999999,1.0465322839769182,0.7754677160230817,0.798,0.9615726138447387,0.6344273861552614,0.0,2.6831664741039276,0.0,0.0,2.724080174651351,2.6422527735565042,344064
0.916,1.0316892389118366,0.8003107610881635,0.9170000000000001,1.1013936007566425,0.7326063992433578,0.0,2.682701924443245,0.0,0.0,2.7082496202349025,2.6571542286515872,507904
0.992,1.0817552226892675,0.9022447773107325,0.9120000000000001,1.079499253729681,0.7445007462703193,0.09104969871380789,2.6459667503833773,0.09523081514701785,0.08686858228059792,2.7052951828097833,2.586638317956971,671744
1.008,1.204153001506477,0.8118469984935229,0.97,1.2019913791501744,0.7380086208498255,0.09104969871380789,2.5923670411109923,0.09523081514701785,0.08686858228059792,2.7251053881288927,2.459628694093092,835584
1.323,1.5867441942488971,1.0592558057511028,1.234,1.5168144267890165,0.9511855732109835,0.09104969871380789,2.5591465920209884,0.09523081514701785,0.08686858228059792,2.693429748875694,2.4248634351662828,999424
1.8399999999999999,2.3780892119342294,1.3019107880657703,1.6260000000000001,2.1535831687990057,1.0984168312009945,0.08418865851917867,2.4868506103754044,0.09409266853679302,0.07428464850156433,2.630934718222639,2.34276650252817,1163264
2.1989999999999994,2.885053204933844,1.5129467950661546,1.9369999999999998,2.683512558501195,1.190487441498805,0.08418865851917867,2.412853090465069,0.09409266853679302,0.07428464850156433,2.5844206334250384,2.2412855475050995,1327104
2.7109999999999994,3.7803030440431744,1.6416969559568244,2.2269999999999994,3.1630026709363595,1.2909973290636394,0.08418865851917867,2.333710457384586,0.09409266853679302,0.07428464850156433,2.481293086120867,2.1861278286483055,1490944
3.097,4.491561221316583,1.702438778683417,2.696,3.6781425558441097,1.7138574441558905,0.10307580554723846,2.275807574391365,0.12700904912542135,0.07914256196905556,2.438340819084428,2.113274329698302,1654784
3.3630000000000004,4.309044924937501,2.4169550750625004,3.2379999999999995,4.528525474370808,1.9474745256291912,0.10307580554723846,2.2766600847244263,0.12700904912542135,0.07914256196905556,2.3981518147249097,2.155168354723943,1818624
4.731,7.129276255980533,2.332723744019467,4.104,6.455906460725001,1.7520935392749992,0.10307580554723846,2.227272765338421,0.12700904912542135,0.07914256196905556,2.3513165576165265,2.103228973060315,1982464
5.023000000000001,7.292762322358886,2.753237677641115,4.093999999999999,5.618435633275475,2.569564366724524,0.0998496264282645,2.2105037450790403,0.12729517039624721,0.07240408246028178,2.3158255267017323,2.1051819634563484,2146304
6.011,8.992729196288623,3.029270803711377,5.186000000000001,7.48472225377491,2.887277746225091,0.0998496264282645,2.1719435855746267,0.12729517039624721,0.07240408246028178,2.2884428456462715,2.055444325502982,2310144
6.483,9.002746217379837,3.963253782620162,5.653,8.23260481469546,3.0733951853045394,0.0998496264282645,2.1602201402187347,0.12729517039624721,0.07240408246028178,2.2825486679650795,2.03789161247239,2473984
6.417,8.781474783117806,4.052525216882193,5.5920000000000005,7.430574447771969,3.753425552228032,0.10962205529716203,2.1469573438167573,0.1324735630973557,0.08677054749696834,2.2849412274484298,2.008973460185085,2637824
7.476999999999999,10.574408755718236,4.379591244281762,6.697,9.232989156128236,4.161010843871765,0.10962205529716203,2.162216766178608,0.1324735630973557,0.08677054749696834,2.295765412815258,2.0286681195419582,2801664
8.357,10.519022432816088,6.19497756718391,6.633999999999999,8.391112403917289,4.876887596082708,0.10962205529716203,2.131620679795742,0.1324735630973557,0.08677054749696834,2.277250123125722,1.9859912364657626,2965504
9.029999999999998,11.687333249707304,6.37266675029269,6.654999999999999,9.126454025467599,4.1835459745324,0.10962205529716203,2.124764068424702,0.1324735630973557,0.08677054749696834,2.233651247714581,2.0158768891348227,3129344
9.521,11.964368371736036,7.077631628263966,7.514999999999999,10.159326946502643,4.870673053497354,0.11023225415368261,2.1251807004213332,0.1317701013517391,0.08869440695562611,2.239672699882137,2.0106887009605297,3293184
10.665,13.443788405042744,7.886211594957254,8.664,10.540018123579834,6.787981876420166,0.11023225415368261,2.1322259843349456,0.1317701013517391,0.08869440695562611,2.239420541345325,2.025031427324566,3457024
10.813,13.679489316219406,7.946510683780594,8.870999999999999,12.046507675947264,5.695492324052733,0.11023225415368261,2.134812258183956,0.1317701013517391,0.08869440695562611,2.2242709067302924,2.04535360963762,3620864
11.496999999999998,14.468531759884115,8.525468240115881,9.058,11.395001497646074,6.7209985023539245,0.10960266809985719,2.141180434823036,0.12463810984856905,0.09456722635114534,2.242200635846052,2.0401602338000204,3784704
13.014,16.35958275940082,9.66841724059918,10.543000000000001,14.021252578522727,7.064747421477274,0.10960266809985719,2.1126737371087074,0.12463810984856905,0.09456722635114534,2.204267289723405,2.02108018449401,3948544
12.635,15.920648337847494,9.349351662152506,10.989999999999998,14.507706639275082,7.472293360724915,0.10960266809985719,2.1164107829332353,0.12463810984856905,0.09456722635114534,2.2060363078882563,2.026785257978214,4112384
13.318999999999999,17.053095472801946,9.584904527198052,11.210999999999999,14.511658873619021,7.910341126380976,0.10603777570947082,2.110853299498558,0.11888820969805788,0.09318734172088375,2.2030282598924855,2.0186783391046306,4276224
15.12,19.188011799392918,11.05198820060708,10.452,13.435282755623408,7.468717244376592,0.10603777570947082,2.1193727612495423,0.11888820969805788,0.09318734172088375,2.2096284514290843,2.0291170710700004,4440064
14.424000000000001,18.043124756070174,10.804875243929827,11.475,14.349488650177626,8.600511349822373,0.10603777570947082,2.1323547810316086,0.11888820969805788,0.09318734172088375,2.204423323706625,2.0602862383565923,4603904
14.495,17.817743595283872,11.172256404716126,11.059999999999999,14.719696708745138,7.400303291254859,0.10789998281555499,2.125628823041916,0.12288104305859521,0.09291892257251477,2.1926001413731946,2.058657504710637,4767744
14.892000000000001,18.51622902146098,11.267770978539023,12.813999999999998,15.95440188510961,9.673598114890387,0.10789998281555499,2.1188173085451125,0.12288104305859521,0.09291892257251477,2.1923683219602825,2.0452662951299425,4931584
15.631,19.396247535023427,11.865752464976572,12.412,15.417441065800492,9.40655893419951,0.10789998281555499,2.1235699474811556,0.12288104305859521,0.09291892257251477,2.1789491545794384,2.0681907403828728,5095424
15.785,19.290693226738473,12.279306773261528,12.434000000000001,15.316787539864844,9.551212460135158,0.10806629934595544,2.1143999353051184,0.12230771404111408,0.09382488465079679,2.194741105895457,2.03405876471478,5259264
16.513,19.818858587417196,13.207141412582809,13.111999999999998,16.05911655690778,10.164883443092213,0.10806629934595544,2.0916645348072054,0.12230771404111408,0.09382488465079679,2.156811342441079,2.026517727173332,5423104
15.712,18.82241733534264,12.60158266465736,12.764000000000001,15.770510269398727,9.757489730601275,0.10806629934595544,2.086100812256336,0.12230771404111408,0.09382488465079679,2.1451597793455184,2.0270418451671537,5586944
17.008000000000003,20.593445021193325,13.422554978806678,14.070000000000002,16.858494217315148,11.281505782684858,0.10806629934595544,2.1092390775680543,0.12230771404111408,0.09382488465079679,2.1835230583530265,2.034955096783082,5750784
18.309,22.048797989196743,14.569202010803258,15.019,18.73082556163406,11.30717443836594,0.11188368659495604,2.109024631977081,0.12755846057661369,0.09620891261329839,2.192393200346068,2.025656063608094,5914624
19.191000000000003,23.056435163083197,15.325564836916808,14.497,18.083951491169067,10.910048508830933,0.11188368659495604,2.091751992702484,0.12755846057661369,0.09620891261329839,2.180675377438166,2.0028286079668023,6078464
18.357999999999997,22.620606714206694,14.095393285793302,14.385,16.939471569620615,11.830528430379387,0.11188368659495604,2.102989387512207,0.12755846057661369,0.09620891261329839,2.195803515900358,2.0101752591240563,6242304
19.241999999999997,23.584250107950943,14.899749892049051,15.213,18.391833276534015,12.034166723465981,0.11649309407936619,2.1227487444877626,0.13161732547065552,0.10136886268807686,2.213903155607044,2.0315943333684814,6406144
18.493000000000002,21.042058845927258,15.943941154072744,14.080000000000002,16.756621004176722,11.40337899582328,0.11649309407936619,2.109437367320061,0.13161732547065552,0.10136886268807686,2.1813267787584,2.0375479558817218,6569984
19.297,23.521869347092288,15.072130652907713,16.078,20.771693215368895,11.384306784631104,0.11649309407936619,2.104032941162586,0.13161732547065552,0.10136886268807686,2.172338875208901,2.0357270071162716,6733824
21.35,25.513813156230718,17.186186843769285,16.752,20.05455900779986,13.449440992200138,0.11786084431041668,2.1003433540463448,0.136374219622323,0.09934746899851038,2.1671553438598186,2.033531364232871,6897664
20.076,23.455778690979635,16.696221309020366,15.940999999999999,18.296005095535886,13.58599490446411,0.11786084431041668,2.099165749549866,0.136374219622323,0.09934746899851038,2.170358419142311,2.027973079957421,7061504
20.353,24.968144743125617,15.737855256874386,15.87,18.988198197677626,12.751801802322372,0.11786084431041668,2.0919747948646545,0.136374219622323,0.09934746899851038,2.1596906246736656,2.0242589650556435,7225344
19.426,23.214095035766658,15.63790496423334,16.571999999999996,20.13075483842312,13.01324516157687,0.11965208142125142,2.0806007951498033,0.13749880103806628,0.10180536180443657,2.1790368183594064,1.9821647719402002,7389184
19.654999999999994,22.678475648984122,16.631524351015866,17.413,20.983523911136853,13.842476088863148,0.11965208142125142,2.0929487600922583,0.13749880103806628,0.10180536180443657,2.1747205431514067,2.01117697703311,7553024
22.184,25.416989947401632,18.95101005259837,18.084,21.24758720442475,14.920412795575249,0.11965208142125142,2.091572862863541,0.13749880103806628,0.10180536180443657,2.1870819927291185,1.9960637329979631,7716864
21.939999999999998,25.18709716516152,18.692902834838474,16.566,18.835591152608767,14.29640884739123,0.12409747573437921,2.104624703526497,0.1405347693060828,0.1076601821626756,2.185081779320716,2.024167627732278,7880704
21.822000000000003,24.84956271611341,18.794437283886595,17.240000000000002,20.358156506655817,14.121843493344187,0.12409747573437921,2.0962062209844587,0.1405347693060828,0.1076601821626756,2.1918554637664918,2.0005569782024257,8044544
22.147000000000002,26.58976501741877,17.704234982581234,17.192,20.615538520303225,13.768461479696775,0.12409747573437921,2.0789733469486236,0.1405347693060828,0.1076601821626756,2.161604882701797,1.9963418111954503,8208384
23.456,26.97816183614552,19.933838163854478,17.765000000000004,20.142154811954832,15.387845188045175,0.12409747573437921,2.100827340781689,0.1405347693060828,0.1076601821626756,2.163939731059427,2.037714950503951,8372224
22.957,26.534130274395945,19.379869725604056,18.336,21.373193441320456,15.29880655867954,0.12778499016300573,2.1098101496696473,0.1483442639108739,0.10722571641513758,2.185291998399374,2.0343283009399205,8536064
23.185000000000002,27.032555717595265,19.33744428240474,17.804,21.28470739936582,14.323292600634174,0.12778499016300573,2.120858696103096,0.1483442639108739,0.10722571641513758,2.195117647037265,2.0465997451689275,8699904
22.393,26.17611525068957,18.60988474931043,18.829,22.19946421135131,15.458535788648692,0.12778499016300573,2.0996324509382247,0.1483442639108739,0.10722571641513758,2.168614188065818,2.0306507138106316,8863744
22.79,26.367764665262374,19.212235334737624,18.153,20.666615125670592,15.639384874329403,0.12397079351600641,2.113203875720501,0.14092549407881522,0.10701609295319761,2.195248181638944,2.0311595698020577,9027584
23.098,25.965503443764277,20.23049655623572,18.393,21.23727161150267,15.54872838849733,0.12397079351600641,2.0937954038381577,0.14092549407881522,0.10701609295319761,2.186240234448038,2.0013505732282773,9191424
24.196000000000005,26.327666953348956,22.064333046651054,18.595999999999997,21.051382658568716,16.140617341431277,0.12397079351600641,2.09342096298933,0.14092549407881522,0.10701609295319761,2.172122288307856,2.014719637670804,9355264
24.259,27.323566690414815,21.194433309585186,17.993,20.812244757022704,15.173755242977295,0.13402516861121208,2.1028987526893617,0.14950644586009196,0.11854389136233222,2.1879322022767425,2.017865303101981,9519104
24.474,27.358594252230287,21.589405747769714,17.701,21.447116522480314,13.954883477519687,0.13402516861121208,2.1161799848079683,0.14950644586009196,0.11854389136233222,2.184508726883332,2.0478512427326048,9682944
24.091,26.918042447505876,21.263957552494126,18.363,21.853690619347407,14.87230938065259,0.13402516861121208,2.1008786603808405,0.14950644586009196,0.11854389136233222,2.169803276457399,2.031954044304282,9846784
23.439,26.812506928998367,20.065493071001633,19.577,22.810963667081,16.343036332919002,0.1338063112542537,2.1100665137171744,0.1485210310758387,0.11909159143266873,2.188346073439888,2.0317869539944606,10010624
24.892999999999997,27.696647802417413,22.08935219758258,19.75,23.058573710830697,16.441426289169303,0.1338063112542537,2.0857613041996954,0.1485210310758387,0.11909159143266873,2.159335817772373,2.012186790627018,10174464
24.936999999999998,28.126871627511047,21.747128372488948,20.716,24.56788577193042,16.86411422806958,0.1338063112542537,2.0917488127946853,0.1485210310758387,0.11909159143266873,2.1570562996015488,2.026441325987822,10338304
25.334999999999997,27.860419767088235,22.80958023291176,19.567999999999994,22.95317591861929,16.182824081380698,0.1371119483854272,2.104748374223709,0.14942762418496036,0.12479627258589404,2.154311362764901,2.0551853856825173,10502144
26.109,28.76307780594315,23.454922194056852,19.579,23.197232855967123,15.960767144032879,0.1371119483854272,2.0955991387367248,0.14942762418496036,0.12479627258589404,2.1523548019754193,2.0388434754980302,10665984
25.200000000000003,28.110986087221995,22.28901391277801,19.868999999999996,22.834641414601567,16.903358585398426,0.1371119483854272,2.088355024158955,0.14942762418496036,0.12479627258589404,2.1462007510870724,2.030509297230837,10829824
24.939,27.78813829078197,22.08986170921803,20.27,23.274646401825013,17.265353598174986,0.1371119483854272,2.092201644182205,0.14942762418496036,0.12479627258589404,2.149397677792563,2.0350056105718473,10993664
25.125,27.931254621377043,22.318745378622957,20.142,23.843520768549055,16.440479231450944,0.14079945135654268,2.114495152235031,0.15918439254387845,0.1224145101692069,2.1596561036495903,2.069334200820472,11157504
26.014999999999997,29.163956176259045,22.86604382374095,20.235000000000003,23.443099904928154,17.026900095071852,0.14079945135654268,2.110432784259319,0.15918439254387845,0.1224145101692069,2.1767875478356564,2.044078020682982,11321344
27.107,30.322500116622606,23.891499883377392,20.551,23.102115246318753,17.999884753681243,0.14079945135654268,2.096828301250935,0.15918439254387845,0.1224145101692069,2.161952611578729,2.0317039909231407,11485184
27.006,30.15004580119311,23.86195419880689,20.6,24.11478022072505,17.085219779274954,0.1426927116732865,2.1108224898576737,0.1601568582435693,0.12522856510300373,2.1663825893799444,2.055262390335403,11649024
27.062,29.209076151420813,24.91492384857919,20.439999999999998,24.08255953966438,16.797440460335615,0.1426927116732865,2.108562168478966,0.1601568582435693,0.12522856510300373,2.1582586935252364,2.0588656434326955,11812864
25.951,29.389759805511282,22.51224019448872,21.349000000000004,24.344604947251895,18.353395052748112,0.1426927116732865,2.1242426306009294,0.1601568582435693,0.12522856510300373,2.1755480860911796,2.0729371751106793,11976704
27.113,30.212090350409294,24.013909649590705,20.374,23.36839877103902,17.37960122896098,0.13662993668234166,2.134107369184494,0.153064456689638,0.12019541667504532,2.1659200999488952,2.1022946384200925,12140544
28.262,31.355637987871237,25.168362012128764,20.824999999999996,23.443130057884822,18.20686994211517,0.13662993668234166,2.1155976444482802,0.153064456689638,0.12019541667504532,2.1621953689926783,2.068999919903882,12304384
28.078000000000003,30.450213312499535,25.70578668750047,19.606,22.97065510862555,16.241344891374453,0.13662993668234166,2.1227054834365844,0.153064456689638,0.12019541667504532,2.1482537674519055,2.097157199421263,12468224
27.127999999999997,29.387295465405085,24.868704534594908,22.278000000000002,24.570321094436817,19.985678905563187,0.13902053591567282,2.1227532237768174,0.1571219517584559,0.12091912007288973,2.1701422181460672,2.0753642294075676,12632064
27.195,29.28310560077789,25.10689439922211,21.744999999999997,23.142950285239067,20.347049714760928,0.13902053591567282,2.1195981830358503,0.1571219517584559,0.12091912007288973,2.1895060489244456,2.049690317147255,12795904
27.939,32.28221643485563,23.595783565144377,21.838,24.720324756164718,18.955675243835284,0.13902053591567282,2.1205703586339952,0.1571219517584559,0.12091912007288973,2.170747770121476,2.0703929471465146,12959744
27.532999999999998,31.122072442846477,23.94392755715352,21.194000000000003,25.18336135239715,17.204638647602856,0.13853007395312786,2.1381767272949217,0.15446747586498646,0.12259267204126924,2.190690041020388,2.0856634135694554,13123584
28.012,31.155853686162892,24.86814631383711,21.622,25.384982327888345,17.859017672111655,0.13853007395312786,2.1243453845381737,0.15446747586498646,0.12259267204126924,2.1671518825094407,2.0815388865669067,13287424
27.656000000000006,30.116894959156124,25.195105040843888,20.76,23.27396897355556,18.24603102644444,0.13853007395312786,2.1281394928693773,0.15446747586498646,0.12259267204126924,2.1793887962150498,2.076890189523705,13451264
27.819,29.44216018926044,26.195839810739557,22.040999999999997,24.360169894595906,19.721830105404088,0.13853007395312786,2.1373462468385696,0.15446747586498646,0.12259267204126924,2.1891045740648645,2.0855879196122746,13615104
26.705000000000002,29.90597563252206,23.504024367477943,22.115000000000002,24.926335092087033,19.30366490791297,0.14774550210016357,2.1430137023329734,0.16486822780368807,0.13062277639663908,2.2011452437493633,2.0848821609165835,13778944
29.250999999999998,32.00781501011584,26.494184989884157,21.915,23.801119031238485,20.028880968761513,0.14774550210016357,2.1272200018167498,0.16486822780368807,0.13062277639663908,2.160833314932854,2.0936066887006457,13942784
28.936,31.079199477416882,26.792800522583118,22.167,24.219540133590574,20.11445986640943,0.14774550210016357,2.144947475194931,0.16486822780368807,0.13062277639663908,2.19939593042324,2.090499019966622,14106624
27.566000000000003,30.13288994699812,24.999110053001885,21.298,23.850163004198592,18.745836995801405,0.14233767565092417,2.133616065979004,0.15721416745125336,0.127461183850595,2.1724918275580434,2.0947403043999646,14270464
28.191999999999997,31.466946717123804,24.91705328287619,21.481,24.51060541985256,18.451394580147443,0.14233767565092417,2.123859241604805,0.15721416745125336,0.127461183850595,2.167152332225277,2.080566150984333,14434304
27.95,29.745711558129532,26.154288441870467,23.228,25.336941914799933,21.11905808520007,0.14233767565092417,2.11980132907629,0.15721416745125336,0.127461183850595,2.168485021056836,2.0711176370957443,14598144
28.997000000000003,31.117665225819486,26.87633477418052,23.371,25.177983397820796,21.5640166021792,0.14265937366508294,2.130542479455471,0.15764822595913006,0.12767052137103582,2.194121047164243,2.066963911746699,14761984
29.948,32.525296257708845,27.37070374229116,24.177000000000003,27.654510747646945,20.69948925235306,0.14265937366508294,2.1049222975969313,0.15764822595913006,0.12767052137103582,2.1500381713367154,2.059806423857147,14925824
29.179999999999996,31.96684050494462,26.39315949505537,22.752,25.493502507750083,20.010497492249915,0.14265937366508294,2.1268362253904343,0.15764822595913006,0.12767052137103582,2.182485561916906,2.0711868888639624,15089664
29.436,32.08660823208561,26.78539176791439,22.093,24.36532942154081,19.82067057845919,0.13674556726206594,2.124879714846611,0.1549383845703262,0.11855274995380569,2.178684345925039,2.0710750837681835,15253504
30.049999999999994,32.981989085927836,27.118010914072148,22.534,25.543874415984824,19.524125584015174,0.13674556726206594,2.1231100648641585,0.1549383845703262,0.11855274995380569,2.1770269982150388,2.0691931315132783,15417344
29.709000000000003,32.52030734712518,26.897692652874827,23.637999999999998,26.196768453768335,21.07923154623166,0.13674556726206594,2.1270846635103227,0.1549383845703262,0.11855274995380569,2.173893389415768,2.080275937604877,15581184
28.278999999999996,31.18289548710004,25.375104512899952,21.442,24.583798211215992,18.30020178878401,0.14809081133062135,2.122023141384125,0.16747555528172223,0.12870606737952048,2.1705476626800375,2.073498620088212,15745024
29.712,31.852891403130947,27.571108596869053,22.240000000000002,24.638962275651707,19.841037724348297,0.14809081133062135,2.1265516102313997,0.16747555528172223,0.12870606737952048,2.187373142006717,2.0657300784560824,15908864
30.371,32.229523338567475,28.512476661432522,23.294999999999998,26.599863839857854,19.990136160142143,0.14809081133062135,2.1327868819236757,0.16747555528172223,0.12870606737952048,2.205105870379292,2.0604678934680596,16072704
28.910000000000004,31.638666340907225,26.181333659092783,22.788999999999998,25.88485351720652,19.693146482793477,0.14809081133062135,2.1194307833909987,0.16747555528172223,0.12870606737952048,2.1669823845210994,2.071879182260898,16236544
29.878999999999998,32.06267328142284,27.695326718577157,22.905,25.710923199234077,20.099076800765925,0.14501355969860008,2.119561216235161,0.15959763650081668,0.13042948289638348,2.1561583873566166,2.0829640451137053,16400384
29.735000000000003,31.60303238729954,27.866967612700467,22.430999999999997,24.49953788942818,20.362462110571816,0.14501355969860008,2.1091860830783844,0.15959763650081668,0.13042948289638348,2.153298174791113,2.0650739913656557,16564224
30.141,31.93425653491072,28.347743465089277,21.954,24.637695958934245,19.270304041065756,0.14501355969860008,2.1228483259677886,0.15959763650081668,0.13042948289638348,2.175906515536519,2.069790136399058,16728064
28.122999999999998,30.485071336772027,25.76092866322797,22.033,23.661128066215923,20.40487193378408,0.14442323585493183,2.139794018864632,0.15901043024900222,0.12983604146086145,2.184991772931492,2.094596264797772,16891904
28.421999999999997,31.004730338227354,25.83926966177264,22.355,24.49898344210024,20.21101655789976,0.14442323585493183,2.1517509818077087,0.15901043024900222,0.12983604146086145,2.198660405739096,2.1048415578763215,17055744
28.229000000000003,30.37432258646573,26.083677413534275,22.184,25.14028212456119,19.227717875438813,0.14442323585493183,2.1519009500741957,0.15901043024900222,0.12983604146086145,2.2122542516386017,2.0915476485097897,17219584
29.415000000000003,31.326152793473092,27.503847206526913,22.633,24.477679104885183,20.788320895114815,0.15904284029426582,2.1341789960861206,0.18445464551040724,0.1336310350781244,2.184354870199458,2.084003121972783,17383424
29.749000000000002,32.21771808840135,27.280281911598657,22.085,24.963347616254854,19.206652383745148,0.15904284029426582,2.147201332449913,0.18445464551040724,0.1336310350781244,2.2074967417299027,2.086905923169923,17547264
29.561,31.700866584626247,27.421133415373752,23.369000000000003,26.515052923903223,20.222947076096784,0.15904284029426582,2.143707862496376,0.18445464551040724,0.1336310350781244,2.1935913218144742,2.093824403178278,17711104
29.401,31.204188564737475,27.597811435262525,23.04,25.370866791560598,20.7091332084394,0.1539495915635901,2.1523526877164842,0.17548285514931575,0.13241632797786443,2.209065024397865,2.0956403510351036,17874944
30.243000000000002,32.73821161427243,27.747788385727578,22.694000000000003,24.373882138722834,21.01411786127717,0.1539495915635901,2.1477306306362154,0.17548285514931575,0.13241632797786443,2.1968300977380655,2.0986311635343653,18038784
30.409000000000002,31.75089753707204,29.067102462927966,23.932,25.675122485656125,22.188877514343872,0.1539495915635901,2.1439453661441803,0.17548285514931575,0.13241632797786443,2.196907354624319,2.0909833776640414,18202624
30.449,32.21486211239723,28.683137887602776,22.413999999999998,25.347173025922608,19.480826974077388,0.15203768034898527,2.1572067737579346,0.17180869691808034,0.1322666637798902,2.2054310565852044,2.1089824909306647,18366464
30.901,32.76701420144649,29.034985798553503,22.791,25.87333174723293,19.708668252767072,0.15203768034898527,2.1493194460868836,0.17180869691808034,0.1322666637798902,2.209841344017693,2.0887975481560743,18530304
29.561,32.232652859186615,26.88934714081339,24.391,28.37003116348691,20.411968836513086,0.15203768034898527,2.1584343016147614,0.17180869691808034,0.1322666637798902,2.2129246973793455,2.103943905850177,18694144
29.747000000000003,32.16574781653649,27.328252183463523,23.327,26.72033184348363,19.933668156516372,0.15203768034898527,2.150104600191116,0.17180869691808034,0.1322666637798902,2.1941385953317667,2.1060706050504656,18857984
29.826999999999998,32.49456836838346,27.15943163161654,23.821,26.558423788893492,21.08357621110651,0.1500527214764588,2.144273003935814,0.17076794287484873,0.12933750007806885,2.192923078679149,2.095622929192479,19021824
29.731,31.772913073566063,27.68908692643394,24.452999999999996,27.29487631680198,21.611123683198013,0.1500527214764588,2.1473298877477647,0.17076794287484873,0.12933750007806885,2.2030822887613333,2.091577486734196,19185664
30.738999999999997,33.07519113087949,28.402808869120506,24.056000000000004,26.57788104398285,21.53411895601716,0.1500527214764588,2.1487455159425735,0.17076794287484873,0.12933750007806885,2.198466857333613,2.099024174551534,19349504
30.721999999999998,32.75019525687247,28.693804743127522,23.207,25.44243754106439,20.97156245893561,0.1494909387857357,2.159763495624065,0.1675703948610671,0.1314114827104043,2.225635581174168,2.0938914100739625,19513344
30.774,32.991111634537155,28.55688836546285,22.532000000000004,25.17747462660295,19.886525373397056,0.1494909387857357,2.175421227514744,0.1675703948610671,0.1314114827104043,2.2381508206191105,2.1126916344103774,19677184
29.831,31.215416483577105,28.446583516422894,21.612000000000002,23.394671029663073,19.82932897033693,0.1494909387857357,2.174193173646927,0.1675703948610671,0.1314114827104043,2.2214517708224095,2.1269345764714442,19841024
29.601,32.48162649435847,26.720373505641522,22.557,25.807135535635396,19.3068644643646,0.1445835834658889,2.1627930879592894,0.15490628208186605,0.13426088484991175,2.2234623448105317,2.102123831108047,20004864
30.691000000000003,32.5924965159053,28.789503484094702,23.927,27.078228490604893,20.775771509395106,0.1445835834658889,2.166982093453407,0.15490628208186605,0.13426088484991175,2.2329551780341257,2.1010090088726887,20168704
31.282999999999998,33.14022938809399,29.425770611906003,23.561,26.45090466970798,20.67109533029202,0.1445835834658889,2.1746278017759324,0.15490628208186605,0.13426088484991175,2.2421645307848044,2.1070910727670604,20332544
29.859999999999996,32.52296075825386,27.197039241746133,23.648000000000003,26.065017997450582,21.230982002549425,0.15109298775666194,2.1710694283246994,0.16942758934687763,0.13275838616644625,2.226950679152679,2.11518817749672,20496384
29.389,31.58370020731762,27.19429979268238,22.573,25.585567177674218,19.560432822325783,0.15109298775666194,2.1486678540706636,0.16942758934687763,0.13275838616644625,2.2072814061680943,2.090054301973233,20660224
29.692,31.667195180229033,27.716804819770967,23.433,26.504498168646695,20.361501831353305,0.15109298775666194,2.15503134727478,0.16942758934687763,0.13275838616644625,2.2091257812581997,2.1009369132913607,20824064
30.792,33.3253921922987,28.258607807701303,22.730999999999998,25.044350168046332,20.417649831953664,0.15119078669552735,2.1615772157907487,0.1653322120467865,0.1370493613442682,2.19361553353838,2.1295388980431174,20987904
31.15,33.25507007009268,29.04492992990732,24.119000000000003,26.22847126076655,22.009528739233456,0.15119078669552735,2.1694099634885786,0.1653322120467865,0.1370493613442682,2.2010093110681215,2.1378106159090358,21151744
29.341,31.34441433557814,27.337585664421862,23.418,24.635495790547136,22.200504209452863,0.15119078669552735,2.178169971704483,0.1653322120467865,0.1370493613442682,2.231949728105523,2.124390215303443,21315584
30.815000000000005,32.306370175375655,29.323629824624355,22.101,24.655386227648435,19.546613772351563,0.15119078669552735,2.1618698120117186,0.1653322120467865,0.1370493613442682,2.2093778042573358,2.1143618197661014,21479424
30.865999999999996,32.29711285369114,29.434887146308856,22.973000000000003,25.172486530988543,20.773513469011462,0.1627754858931742,2.1884700298309325,0.187437334277192,0.1381136375091564,2.2370502381929134,2.1398898214689517,21643264
31.282999999999998,33.47443811229064,29.09156188770935,25.045,28.165350140609224,21.92464985939078,0.1627754858931742,2.1713534712791445,0.187437334277192,0.1381136375091564,2.212046328356106,2.130660614202183,21807104
31.4,33.27635284528257,29.523647154717427,23.225,25.886977648290834,20.56302235170917,0.1627754858931742,2.17812537252903,0.187437334277192,0.1381136375091564,2.225544003883687,2.130706741174373,21970944
31.130000000000003,33.068530371183286,29.19146962881672,23.415999999999997,26.549726854721065,20.28227314527893,0.1509196674167469,2.171206626296043,0.16109104466343657,0.14074829017005722,2.2237720304224124,2.118641222169674,22134784
32.5,34.44366149316181,30.556338506838188,24.778,27.969315716127127,21.58668428387287,0.1509196674167469,2.161243999004364,0.16109104466343657,0.14074829017005722,2.2010390114343426,2.1214489865743853,22298624
32.190999999999995,34.172849893407665,30.209150106592322,23.687,24.691609874528417,22.682390125471585,0.1509196674167469,2.1699382841587065,0.16109104466343657,0.14074829017005722,2.220578564137792,2.1192980041796208,22462464
30.849,32.64845241670904,29.049547583290963,23.618000000000002,25.366981417854404,21.8690185821456,0.13886560960381752,2.168283852934837,0.1518476790513682,0.12588354015626685,2.206859090442928,2.1297086154267464,22626304
31.243000000000002,32.98793008455927,29.498069915440738,23.399,25.968048267355055,20.829951732644947,0.13886560960381752,2.1701262950897218,0.1518476790513682,0.12588354015626685,2.210489167285625,2.1297634228938187,22790144
31.332000000000004,33.147173820877775,29.516826179122233,23.990000000000002,25.910760266144635,22.06923973385537,0.13886560960381752,2.164248937368393,0.1518476790513682,0.12588354015626685,2.2156566583488595,2.112841216387926,22953984
30.401999999999997,32.27320175288502,28.53079824711497,23.488,25.627438244025754,21.348561755974245,0.15844438100036007,2.2072313100099565,0.1769021576912664,0.13998660430945373,2.244486960256987,2.169975659762926,23117824
31.325000000000006,33.26448575658601,29.385514243413997,24.408,26.32222987125371,22.49377012874629,0.15844438100036007,2.1859632939100266,0.1769021576912664,0.13998660430945373,2.2363732699529115,2.1355533178671418,23281664
31.264,32.8698281352623,29.6581718647377,24.046999999999997,25.9053005677231,22.188699432276895,0.15844438100036007,2.1656296819448473,0.1769021576912664,0.13998660430945373,2.2079141614550166,2.123345202434678,23445504
30.201,33.17967235526165,27.22232764473835,22.153,25.008948353874768,19.29705164612523,0.15607166791463284,2.2017832905054093,0.17669460541105214,0.13544873041821354,2.2352800863380264,2.168286494672792,23609344
31.449000000000005,33.68906897215243,29.208931027847584,24.119,26.290112387694382,21.947887612305617,0.15607166791463284,2.1921698242425918,0.17669460541105214,0.13544873041821354,2.230541346999144,2.1537983014860393,23773184
31.448999999999995,33.37668488088691,29.52131511911308,23.659999999999997,25.76726362850024,21.552736371499755,0.15607166791463284,2.1889852732419968,0.17669460541105214,0.13544873041821354,2.2226807268306907,2.155289819653303,23937024
31.024,32.99927820825321,29.048721791746793,23.246000000000002,25.730669796975047,20.761330203024958,0.15607166791463284,2.1985711812973023,0.17669460541105214,0.13544873041821354,2.2477172245444907,2.149425138050114,24100864
30.349999999999994,31.96755989069956,28.732440109300427,23.67,25.80859767137253,21.531402328627472,0.15608606377415218,2.214851200580597,0.1779294239302224,0.13424270361808197,2.245337493063694,2.1843649080975,24264704
31.574,33.708372038797364,29.439627961202643,23.708,25.84650321486782,21.569496785132177,0.15608606377415218,2.2030331909656526,0.1779294239302224,0.13424270361808197,2.2377601265420433,2.168306255389262,24428544
31.986,33.63264628867283,30.33935371132717,24.168,27.429725923495106,20.906274076504893,0.15608606377415218,2.193299353122711,0.1779294239302224,0.13424270361808197,2.255516721534449,2.131081984710973,24592384
31.531,34.311030395517285,28.750969604482712,24.422000000000004,26.979365050203047,21.86463494979696,0.1549703350129372,2.196313628554344,0.174649876686101,0.1352907933397734,2.2438423516609856,2.1487849054477026,24756224
33.266000000000005,35.17386372678973,31.358136273210274,24.561,26.777020983655163,22.344979016344837,0.1549703350129372,2.1999448955059053,0.174649876686101,0.1352907933397734,2.239561721348736,2.1603280696630747,24920064


==> data/progress-bigfish-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.893,0.9748596359630313,0.8111403640369688,0.9470000000000001,1.0923994497926317,0.8016005502073684,0.0,2.707463815808296,0.0,0.0,2.7077200185719112,2.707207613044681,16384
0.974,1.1003487237766967,0.8476512762233033,0.8939999999999999,1.050665248220529,0.7373347517794708,0.0,2.7040619254112244,0.0,0.0,2.707444896278723,2.7006789545437258,180224
0.9380000000000001,1.070196822957286,0.8058031770427141,0.8959999999999999,1.030178984941756,0.7618210150582438,0.0,2.6969862461090086,0.0,0.0,2.7132947122635502,2.680677779954467,344064
0.9119999999999999,1.042598621738516,0.7814013782614839,0.9269999999999999,1.2306461756716194,0.6233538243283805,0.0,2.68423045873642,0.0,0.0,2.7097550587616115,2.658705858711228,507904
0.876,1.0138549962823256,0.7381450037176744,1.0139999999999998,1.2401061697521762,0.7878938302478234,0.10429427990672284,2.660908353328705,0.11292189520081639,0.09566666461262929,2.6792909379212264,2.6425257687361836,671744
1.112,1.276365446490435,0.9476345535095653,0.9800000000000001,1.0951520733638784,0.8648479266361219,0.10429427990672284,2.6393735855817795,0.11292189520081639,0.09566666461262929,2.668579407379245,2.610167763784314,835584
1.397,1.661954713111505,1.132045286888495,1.28,1.5883180176376333,0.9716819823623667,0.10429427990672284,2.5888664752244948,0.11292189520081639,0.09566666461262929,2.6351760214735234,2.542556928975466,999424
1.627,1.8659999999999999,1.3880000000000001,1.435,1.926858719552678,0.943141280447322,0.0968905601262122,2.558810815215111,0.10742520371587982,0.08635591653654456,2.61710056978305,2.5005210606471717,1163264
2.1260000000000003,2.6042927973532533,1.6477072026467474,1.999,2.6417511182409568,1.3562488817590437,0.0968905601262122,2.4833245247602465,0.10742520371587982,0.08635591653654456,2.5837923216796668,2.382856727840826,1327104
2.367,3.075661414216973,1.658338585783027,2.1369999999999996,2.7930952674726433,1.4809047325273559,0.0968905601262122,2.4443971902132033,0.10742520371587982,0.08635591653654456,2.5425588519041993,2.3462355285222074,1490944
2.9419999999999997,4.007662235419835,1.8763377645801647,2.8000000000000003,4.00782449056144,1.592175509438561,0.11504281716746237,2.3990595817565916,0.12993233842233465,0.10015329591259009,2.5393591771680892,2.258759986345094,1654784
3.1719999999999997,4.202609528385993,2.141390471614006,2.958,3.9379469373389564,1.978053062661044,0.11504281716746237,2.39578058719635,0.12993233842233465,0.10015329591259009,2.4843630040698823,2.3071981703228177,1818624
3.464,4.300925325223225,2.6270746747767753,3.3009999999999997,4.459511545043898,2.1424884549561014,0.11504281716746237,2.3476943343877794,0.12993233842233465,0.10015329591259009,2.457084598932673,2.238304069842886,1982464
3.694,4.873238737491268,2.514761262508732,3.386,4.532553095150853,2.2394469048491477,0.11445906116823605,2.3061850488185884,0.1377970828114379,0.0911210395250342,2.4020740309855877,2.210296066651589,2146304
4.403999999999999,5.90112524526173,2.9068747547382676,3.8879999999999995,5.179989164041246,2.5960108359587526,0.11445906116823605,2.265361934900284,0.1377970828114379,0.0911210395250342,2.353564748169561,2.1771591216310067,2310144
4.9990000000000006,6.900307181914591,3.0976928180854104,4.229000000000001,5.669725164630647,2.7882748353693554,0.11445906116823605,2.272423669695854,0.1377970828114379,0.0911210395250342,2.3512044684282034,2.193642870963505,2473984
5.244999999999999,6.811998723675293,3.6780012763247054,4.628,6.06738042226508,3.18861957773492,0.12437444281610317,2.2640116572380067,0.1555594620685987,0.09318942356360765,2.320966703266811,2.2070566112092025,2637824
6.201,8.150022575549087,4.251977424450912,5.016,6.579682832290487,3.452317167709513,0.12437444281610317,2.24499069750309,0.1555594620685987,0.09318942356360765,2.3454741792386278,2.144507215767552,2801664
6.503,8.147275220271837,4.8587247797281625,5.929,7.789840938930569,4.068159061069432,0.12437444281610317,2.2285300552845,0.1555594620685987,0.09318942356360765,2.3338879864250965,2.123172124143904,2965504
7.138,9.497295657606312,4.778704342393688,6.523000000000001,8.19766444400065,4.848335555999353,0.12437444281610317,2.2256028205156326,0.1555594620685987,0.09318942356360765,2.3051132713856384,2.146092369645627,3129344
7.602000000000001,10.259238416100446,4.944761583899556,6.905999999999999,9.12707271380295,4.684927286197049,0.13303880764318204,2.2224796295166014,0.1580293235945601,0.108048291691804,2.30089404086984,2.144065218163363,3293184
8.269,11.51098534851717,5.02701465148283,7.092999999999999,9.160757480944028,5.025242519055969,0.13303880764318204,2.217063072323799,0.1580293235945601,0.108048291691804,2.3070822964559445,2.1270438481916534,3457024
8.951,12.930599100412,4.971400899588001,7.494,10.509822275930729,4.478177724069271,0.13303880764318204,2.2132910639047623,0.1580293235945601,0.108048291691804,2.2798996705606047,2.14668245724892,3620864
10.477999999999998,14.800170288176993,6.155829711823004,8.689,12.158606461833964,5.219393538166036,0.131621899519511,2.1990215331315994,0.15275321124949331,0.11049058778952868,2.278532005489231,2.119511060773968,3784704
10.902000000000001,14.584210748993057,7.2197892510069455,9.088999999999999,12.114575812965194,6.063424187034803,0.131621899519511,2.181311711668968,0.15275321124949331,0.11049058778952868,2.261209858563844,2.1014135647740924,3948544
11.264,15.077691649832218,7.45030835016778,9.686,12.879071248813593,6.4929287511864064,0.131621899519511,2.177164223790169,0.15275321124949331,0.11049058778952868,2.2793371663877195,2.0749912811926183,4112384
11.395,15.487659893028004,7.302340106971995,9.752,12.880574116111045,6.623425883888956,0.13274580695360777,2.1946762651205063,0.1524787078837438,0.11301290602347175,2.281306885703894,2.1080456445371185,4276224
13.541,17.553860451099688,9.528139548900311,11.41,14.05236636369751,8.76763363630249,0.13274580695360777,2.1745418339967726,0.1524787078837438,0.11301290602347175,2.2547087288337795,2.0943749391597657,4440064
12.716999999999997,15.973507485021335,9.46049251497866,11.533,14.375017065395632,8.690982934604367,0.13274580695360777,2.186153855919838,0.1524787078837438,0.11301290602347175,2.2766985378662508,2.0956091739734255,4603904
14.339000000000002,17.827559731465122,10.85044026853488,12.006,16.189477500835878,7.822522499164123,0.13875554387098715,2.1779578655958174,0.15701319572287398,0.12049789201910034,2.2752960116752003,2.0806197195164344,4767744
15.278,20.84696184221081,9.709038157789191,12.607,17.077015771784254,8.136984228215743,0.13875554387098715,2.1603091835975645,0.15701319572287398,0.12049789201910034,2.253837339537025,2.066781027658104,4931584
15.318000000000001,20.272395624089786,10.363604375910217,13.341,17.216008258055716,9.465991741944283,0.13875554387098715,2.147936922311783,0.15701319572287398,0.12049789201910034,2.2274556947517152,2.068418149871851,5095424
15.383000000000001,19.26247689772732,11.50352310227268,12.485000000000001,16.26129779016433,8.708702209835671,0.13100137562129624,2.1543381065130234,0.14720397375151426,0.11479877749107822,2.2567263072246564,2.0519499058013904,5259264
14.995000000000001,18.319837590018498,11.670162409981504,12.431999999999999,16.310050541186897,8.5539494588131,0.13100137562129624,2.141542376577854,0.14720397375151426,0.11479877749107822,2.2368946040810656,2.0461901490746426,5423104
16.761,20.836636023984475,12.685363976015521,13.581,17.1476803893817,10.0143196106183,0.13100137562129624,2.147540757060051,0.14720397375151426,0.11479877749107822,2.236750229797414,2.058331284322688,5586944
16.036,18.954904589053918,13.117095410946087,12.655000000000001,16.577308631405746,8.732691368594258,0.13100137562129624,2.1246202692389486,0.14720397375151426,0.11479877749107822,2.2233566138411627,2.0258839246367346,5750784
16.221,19.17040824573337,13.27159175426663,12.715,15.266733724352916,10.163266275647084,0.13214312322088512,2.1252246335148812,0.15116995070988154,0.11311629573188868,2.2378359520686697,2.0126133149610927,5914624
16.756999999999998,20.517843123556204,12.996156876443793,14.741999999999999,18.184847077637926,11.299152922362074,0.13214312322088512,2.138339306414127,0.15116995070988154,0.11311629573188868,2.239051247017114,2.03762736581114,6078464
17.776999999999994,21.782953194933754,13.771046805066234,14.279,17.6179143445138,10.940085655486202,0.13214312322088512,2.131925742328167,0.15116995070988154,0.11311629573188868,2.21614462083393,2.0477068638224036,6242304
17.568,20.510239963021373,14.62576003697863,14.637,17.60708770914261,11.66691229085739,0.13847419346857345,2.1594571352005003,0.15761709856432873,0.11933128837281816,2.2295751807436703,2.0893390896573303,6406144
17.723,21.18664850988087,14.259351490119125,14.572,17.480342483271183,11.663657516728815,0.13847419346857345,2.132329760491848,0.15761709856432873,0.11933128837281816,2.1980546755240753,2.066604845459621,6569984
19.044,22.34490654214869,15.743093457851312,15.271,17.908307149347607,12.633692850652395,0.13847419346857345,2.1505146279931067,0.15761709856432873,0.11933128837281816,2.213568814173402,2.0874604418128113,6733824
19.026999999999997,22.445689953768838,15.608310046231157,15.481,17.63681283974282,13.32518716025718,0.1414977848428558,2.1667857825756074,0.16270158389813888,0.12029398578757272,2.239026243556097,2.0945453215951177,6897664
20.15,24.701584339545956,15.598415660454041,16.298,18.825278378018535,13.770721621981462,0.1414977848428558,2.140602132678032,0.16270158389813888,0.12029398578757272,2.206694440786041,2.074509824570023,7061504
19.954,23.837931513299377,16.070068486700624,16.491999999999997,20.131749441925912,12.852250558074084,0.1414977848428558,2.141274783015251,0.16270158389813888,0.12029398578757272,2.220375058339314,2.062174507691188,7225344
19.971,25.198451482319086,14.743548517680914,17.143,21.503527605691772,12.782472394308229,0.13444224373864316,2.161134126782417,0.14769476723572594,0.1211897202415604,2.2377759172547953,2.084492336310039,7389184
19.977000000000004,21.895390210567186,18.058609789432822,17.031,20.956884486329162,13.105115513670835,0.13444224373864316,2.1335989981889725,0.14769476723572594,0.1211897202415604,2.2262410014865632,2.0409569948913817,7553024
20.621,23.06711303908875,18.17488696091125,16.671999999999997,19.520440977096065,13.823559022903929,0.13444224373864316,2.1388241946697235,0.14769476723572594,0.1211897202415604,2.2282945170848376,2.0493538722546094,7716864
20.504,24.270784304947657,16.737215695052345,16.641000000000002,20.250048212479296,13.031951787520706,0.14081258887993797,2.131520263850689,0.1574205330964255,0.12420464466345044,2.205260218387196,2.057780309314182,7880704
20.494999999999997,24.354529116356034,16.63547088364396,17.228,20.776601978244393,13.679398021755611,0.14081258887993797,2.134494479000568,0.1574205330964255,0.12420464466345044,2.2150531854582365,2.0539357725429,8044544
20.898000000000003,25.635292053483724,16.160707946516283,17.144,20.944734665824488,13.343265334175507,0.14081258887993797,2.126504461467266,0.1574205330964255,0.12420464466345044,2.2031974067996902,2.0498115161348416,8208384
22.815999999999995,26.004147424445733,19.627852575554257,18.634,20.900548918510253,16.367451081489747,0.14081258887993797,2.1122804924845697,0.1574205330964255,0.12420464466345044,2.1776482501682,2.0469127348009395,8372224
21.862000000000002,26.528113586272845,17.19588641372716,17.809,20.9173933148815,14.700606685118501,0.14233517920838493,2.1313521429896354,0.16010599214627902,0.12456436627049083,2.2097175515300265,2.0529867344492443,8536064
21.814,26.242740678793467,17.385259321206533,18.951,22.86513706964894,15.03686293035106,0.14233517920838493,2.1265236914157866,0.16010599214627902,0.12456436627049083,2.2175394635498176,2.0355079192817556,8699904
23.578,27.53206322660627,19.62393677339373,18.500999999999998,23.26568351519804,13.736316484801952,0.14233517920838493,2.1257270336151124,0.16010599214627902,0.12456436627049083,2.2068823804658484,2.0445716867643764,8863744
23.491000000000003,28.15886985679764,18.823130143202366,19.636000000000003,23.303541956133564,15.96845804386644,0.14235851437903566,2.1360449686646463,0.15634023937870117,0.12837678937937014,2.215063518865912,2.057026418463381,9027584
23.046,27.395524571720454,18.696475428279545,18.860999999999997,23.096399508901136,14.625600491098858,0.14235851437903566,2.1213721707463264,0.15634023937870117,0.12837678937937014,2.203989470677099,2.038754870815554,9191424
22.321,25.679885082880926,18.962114917119077,18.482999999999997,22.03577651985035,14.930223480149643,0.14235851437903566,2.104908253252506,0.15634023937870117,0.12837678937937014,2.1747975110157776,2.0350189954892346,9355264
23.933999999999997,27.945135001467786,19.92286499853221,19.149,22.996447075659393,15.30155292434061,0.14190870425215202,2.1239881247282026,0.15737714098026065,0.1264402675240434,2.188158581340379,2.0598176681160263,9519104
23.047999999999995,26.89755270128881,19.19844729871118,19.727999999999998,23.361521157224765,16.09447884277523,0.14190870425215202,2.1263092696666717,0.15737714098026065,0.1264402675240434,2.191011621477829,2.0616069178555145,9682944
23.130999999999997,26.60804314037085,19.653956859629144,18.095000000000002,21.20124934607639,14.988750653923612,0.14190870425215202,2.118142378330231,0.15737714098026065,0.1264402675240434,2.175890385083624,2.060394371576838,9846784
23.173,27.06367102181616,19.282328978183838,18.563,21.440009037177326,15.685990962822673,0.1520933522443253,2.121738129854202,0.17060908532580726,0.13357761916284333,2.1779989779675444,2.06547728174086,10010624
23.143000000000004,26.570640733799273,19.715359266200736,18.476,21.238904992937687,15.713095007062313,0.1520933522443253,2.1371573388576506,0.17060908532580726,0.13357761916284333,2.19633560772316,2.077979069992141,10174464
23.826,27.405304960463695,20.246695039536306,19.258,22.298930120867627,16.21706987913237,0.1520933522443253,2.1101156011223794,0.17060908532580726,0.13357761916284333,2.1695369609121338,2.050694241332625,10338304
22.458000000000002,26.544531047233093,18.37146895276691,19.082,23.44001284991222,14.723987150087783,0.15584854954686303,2.1172647058963774,0.1764046320920415,0.13529246700168457,2.17569802730914,2.058831384483615,10502144
24.401,27.768540497158128,21.033459502841872,20.244,23.119737122895625,17.368262877104375,0.15584854954686303,2.119954451918602,0.1764046320920415,0.13529246700168457,2.1647713595856315,2.0751375442515725,10665984
24.875000000000004,28.827743983614425,20.92225601638558,20.592000000000002,24.56388066285985,16.620119337140153,0.15584854954686303,2.132927018404007,0.1764046320920415,0.13529246700168457,2.182026766589083,2.0838272702189307,10829824
24.976,27.63259631860017,22.319403681399827,20.253000000000004,23.742555988947593,16.763444011052414,0.15584854954686303,2.129609841108322,0.1764046320920415,0.13529246700168457,2.1824496317331668,2.076770050483477,10993664
24.532000000000004,28.59288857271411,20.471111427285898,19.910999999999998,23.73408370298114,16.087916297018857,0.1562500372906773,2.14185491502285,0.1730132751840675,0.1394867993972871,2.180694487894347,2.1030153421513527,11157504
23.915,27.199388070858863,20.630611929141136,20.906,24.47080630609855,17.34119369390145,0.1562500372906773,2.138534387946129,0.1730132751840675,0.1394867993972871,2.1760620535431334,2.1010067223491244,11321344
25.322,28.8099271781389,21.8340728218611,20.476999999999997,23.66346842130908,17.290531578690914,0.1562500372906773,2.1350468039512633,0.1730132751840675,0.1394867993972871,2.183268847752339,2.0868247601501877,11485184
25.641000000000002,29.729893371072425,21.55210662892758,20.191000000000003,24.66798436450252,15.714015635497486,0.15951821446312045,2.134249261021614,0.18342808202196753,0.13560834690427337,2.171155077364122,2.0973434446791064,11649024
25.931000000000004,30.006515795577297,21.855484204422712,21.916000000000004,26.773005661927936,17.058994338072072,0.15951821446312045,2.1456698358058928,0.18342808202196753,0.13560834690427337,2.1930653609279966,2.098274310683789,11812864
26.469,30.067998332869855,22.870001667130147,21.448,25.20134997035981,17.69465002964019,0.15951821446312045,2.1195128738880156,0.18342808202196753,0.13560834690427337,2.1641163445074354,2.0749094032685957,11976704
26.220999999999997,29.535243352561785,22.906756647438208,20.529,24.53462716687412,16.52337283312588,0.15849020274702824,2.1244949221611025,0.17533952949893233,0.14164087599512415,2.1462066076639,2.102783236658305,12140544
26.114000000000004,28.59826729640754,23.62973270359247,20.758,24.397477435017286,17.11852256498271,0.15849020274702824,2.123813050985336,0.17533952949893233,0.14164087599512415,2.161230035232276,2.0863960667383963,12304384
26.971999999999998,30.438767370332194,23.505232629667802,21.121000000000002,24.729089383593486,17.51291061640652,0.15849020274702824,2.148235711455345,0.17533952949893233,0.14164087599512415,2.172711933333093,2.123759489577597,12468224
26.017999999999994,27.5796773034145,24.456322696585488,20.322,23.221633769978546,17.422366230021453,0.15582701072586733,2.157665196061134,0.17129364735567693,0.14036037409605773,2.200320625015304,2.1150097671069643,12632064
26.363,28.747990775663503,23.978009224336496,21.108999999999998,23.39035683311489,18.827643166885107,0.15582701072586733,2.152182233333588,0.17129364735567693,0.14036037409605773,2.1933977740550685,2.110966692612107,12795904
27.127000000000002,30.496000000000002,23.758000000000003,22.427999999999997,25.219335880900037,19.636664119099958,0.15582701072586733,2.12747540473938,0.17129364735567693,0.14036037409605773,2.1907320413091638,2.064218768169596,12959744
25.194,28.4344450311647,21.9535549688353,21.179999999999996,24.884804988120152,17.47519501187984,0.15349904833795636,2.1379540279507636,0.1739060487403602,0.13309204793555252,2.2113873161622535,2.0645207397392737,13123584
27.294999999999998,30.02715757232265,24.562842427677346,21.912,25.2534062907704,18.5705937092296,0.15349904833795636,2.1071055054664614,0.1739060487403602,0.13309204793555252,2.1846663029478597,2.029544707985063,13287424
28.01,30.79998924729111,25.220010752708895,21.550000000000004,24.463557962354624,18.636442037645384,0.15349904833795636,2.1116781651973726,0.1739060487403602,0.13309204793555252,2.147008885150854,2.0763474452438913,13451264
27.074,30.556160823396876,23.591839176603127,23.478,25.906817819433975,21.049182180566028,0.15349904833795636,2.1286804556846617,0.1739060487403602,0.13309204793555252,2.1883028898579666,2.0690580215113568,13615104
27.179999999999996,30.85857852981284,23.501421470187154,23.309,26.85718108331579,19.76081891668421,0.15639557464492096,2.1390357315540314,0.178260040089965,0.13453110919987693,2.198513973190997,2.079557489917066,13778944
27.584000000000003,31.334816444455797,23.83318355554421,22.853,26.564770601747906,19.141229398252097,0.15639557464492096,2.1254739433526995,0.178260040089965,0.13453110919987693,2.1761489554919735,2.0747989312134254,13942784
27.975,30.802508620676516,25.147491379323487,22.899,25.778359130084333,20.01964086991567,0.15639557464492096,2.11054115742445,0.178260040089965,0.13453110919987693,2.179088749292384,2.041993565556516,14106624
28.865,31.549344426484797,26.1806555735152,22.245,24.992832782394157,19.497167217605845,0.1542871345719807,2.143530178070068,0.17854610568917995,0.13002816345478146,2.2052941217452657,2.0817662343948706,14270464
28.241000000000003,30.431759913819864,26.050240086180143,23.438000000000002,26.027597652145985,20.84840234785402,0.1542871345719807,2.132659041881561,0.17854610568917995,0.13002816345478146,2.197307078438686,2.0680110053244363,14434304
28.046000000000003,30.692027966594463,25.399972033405543,22.388,25.99045693936791,18.785543060632094,0.1542871345719807,2.1165298134088517,0.17854610568917995,0.13002816345478146,2.173070750677001,2.0599888761407024,14598144
26.507000000000005,29.43470917271508,23.57929082728493,21.827,24.447252087109177,19.206747912890826,0.1548278963612271,2.1275293469429015,0.17651602655329007,0.13313976616916412,2.193097542197013,2.06196115168879,14761984
27.27,30.12439660874238,24.41560339125762,22.309000000000005,25.075139728936342,19.542860271063667,0.1548278963612271,2.147421672940254,0.17651602655329007,0.13313976616916412,2.1936755194822224,2.101167826398286,14925824
28.375999999999998,32.586539632873674,24.16546036712632,21.055999999999997,25.332644011371528,16.779355988628467,0.1548278963612271,2.1613991379737856,0.17651602655329007,0.13313976616916412,2.213076797497407,2.1097214784501643,15089664
26.825000000000006,30.46269226296014,23.187307737039873,23.254,27.29688065616585,19.211119343834152,0.16582748886454887,2.1670994848012923,0.18744089976923384,0.1442140779598639,2.219558916481592,2.1146400531209926,15253504
28.720000000000006,31.79751198210503,25.642488017894983,22.951,26.77909992032601,19.12290007967399,0.16582748886454887,2.1652733594179154,0.18744089976923384,0.1442140779598639,2.215222546031811,2.1153241728040197,15417344
29.151999999999997,32.50541855425176,25.798581445748233,23.033000000000005,26.620648394143444,19.445351605856565,0.16582748886454887,2.1540745854377747,0.18744089976923384,0.1442140779598639,2.201982662173464,2.1061665087020853,15581184
27.397000000000002,30.890133407128907,23.903866592871097,22.527,26.28071562588324,18.773284374116763,0.16311912304129988,2.175367060303688,0.1990886076352527,0.12714963844734706,2.2194727919763033,2.1312613286310724,15745024
28.598000000000003,31.531236437793588,25.664763562206417,22.782999999999998,26.938001925390644,18.62799807460935,0.16311912304129988,2.164314979314804,0.1990886076352527,0.12714963844734706,2.2074127427553916,2.1212172158742164,15908864
29.456,32.13325306984603,26.778746930153968,23.348000000000003,26.57475626597362,20.121243734026386,0.16311912304129988,2.1465284138917924,0.1990886076352527,0.12714963844734706,2.1694123331458965,2.1236444946376882,16072704
28.256999999999998,31.169576350930562,25.344423649069434,23.116999999999997,26.218941488809868,20.015058511190126,0.16311912304129988,2.139203679561615,0.1990886076352527,0.12714963844734706,2.1610186282092485,2.117388730913982,16236544
27.681,30.108762138266435,25.253237861733567,21.770000000000003,23.948150591671755,19.59184940832825,0.16158519290517379,2.1512279003858565,0.18849513602074813,0.13467524978959944,2.1974136545384306,2.1050421462332825,16400384
29.243000000000002,32.127444660588935,26.35855533941107,23.466,26.315137413323548,20.616862586676454,0.16158519290517379,2.14367690384388,0.18849513602074813,0.13467524978959944,2.199921255022781,2.087432552664979,16564224
30.019000000000005,32.609631004215004,27.428368995785007,24.808,27.701429798699117,21.914570201300883,0.16158519290517379,2.13440063893795,0.18849513602074813,0.13467524978959944,2.1845931206944744,2.0842081571814255,16728064
30.125999999999994,32.26571586898821,27.98628413101178,24.249000000000002,28.31759545789453,20.180404542105475,0.16233737896084974,2.1347464323043823,0.1876720055847718,0.13700275233692769,2.1831774348755855,2.086315429733179,16891904
28.989000000000004,31.84164947022939,26.136350529770617,23.729999999999997,26.981999384993788,20.478000615006206,0.16233737896084974,2.126276823878288,0.1876720055847718,0.13700275233692769,2.1605033370353945,2.0920503107211816,17055744
30.403,32.127824918651164,28.678175081348833,24.508,27.641987236732145,21.374012763267853,0.16233737896084974,2.1312891095876694,0.1876720055847718,0.13700275233692769,2.18039257041732,2.082185648758019,17219584
30.520999999999997,32.574769461258974,28.467230538741017,24.136000000000003,27.726914089754867,20.545085910245138,0.15770712234285983,2.1625902235507963,0.17802744211534868,0.13738680257037097,2.2073898150236113,2.1177906320779813,17383424
28.770999999999997,31.357493572387142,26.184506427612853,24.726,27.233549401307975,22.218450598692023,0.15770712234285983,2.172430154681206,0.17802744211534868,0.13738680257037097,2.2300239514863,2.114836357876112,17547264
30.556,32.7204223247786,28.3915776752214,25.707,28.036686888832918,23.377313111167084,0.15770712234285983,2.157737898826599,0.17802744211534868,0.13738680257037097,2.213527743650681,2.101948054002517,17711104
29.473000000000003,31.448469817537084,27.49753018246292,24.304000000000002,27.598933079745326,21.00906692025468,0.15455930552325295,2.151901423931122,0.18047619144698338,0.12864241959952252,2.192192047214749,2.1116108006474947,17874944
29.401999999999997,31.340539656545616,27.46346034345438,24.588,27.230808354762033,21.94519164523797,0.15455930552325295,2.1647543251514434,0.18047619144698338,0.12864241959952252,2.2102446314574395,2.1192640188454472,18038784
29.717000000000002,31.841909645137882,27.592090354862123,23.032,25.472585175731425,20.591414824268576,0.15455930552325295,2.1415222615003584,0.18047619144698338,0.12864241959952252,2.178370051682171,2.1046744713185457,18202624
30.041999999999994,32.462185116886715,27.62181488311327,22.667,25.487610040399062,19.84638995960094,0.15468400232815227,2.165299654006958,0.16449541757916417,0.14487258707714037,2.230672700780433,2.099926607233483,18366464
29.061999999999994,31.420524114780253,26.703475885219735,23.308000000000003,26.649202777444078,19.96679722255593,0.15468400232815227,2.159577402472496,0.16449541757916417,0.14487258707714037,2.2003463964925825,2.1188084084524093,18530304
30.364000000000004,32.93838225599852,27.78961774400149,23.529999999999994,26.96847640678251,20.091523593217477,0.15468400232815227,2.1532456517219543,0.16449541757916417,0.14487258707714037,2.197407229506939,2.1090840739369696,18694144
29.805,32.078993183806844,27.531006816193152,24.493,26.757659135499203,22.228340864500794,0.15468400232815227,2.1638578206300734,0.16449541757916417,0.14487258707714037,2.219490343022753,2.108225298237394,18857984
29.101,30.8353497340502,27.366650265949797,22.549000000000003,24.669704835661957,20.42829516433805,0.1611919132586384,2.171388676762581,0.17950171289163075,0.14288211362564607,2.2064296140738247,2.1363477394513373,19021824
30.093999999999994,32.20408625416118,27.983913745838805,23.900999999999996,26.54586464682032,21.256135353179673,0.1611919132586384,2.143973487615585,0.17950171289163075,0.14288211362564607,2.185056900115644,2.102890075115526,19185664
30.526999999999997,33.02746415691167,28.026535843088325,24.276,26.806739812782023,21.745260187217976,0.1611919132586384,2.152002972364426,0.17950171289163075,0.14288211362564607,2.1819161514519276,2.122089793276924,19349504
30.190000000000005,32.50625128170499,27.87374871829502,24.846999999999998,28.580973888500022,21.113026111499973,0.15452951153123035,2.1885402888059615,0.16820448917894776,0.14085453388351293,2.2225921155117487,2.1544884621001743,19513344
29.617,32.723583493164156,26.510416506835845,25.141999999999996,28.08682529193159,22.197174708068403,0.15452951153123035,2.1619925796985626,0.16820448917894776,0.14085453388351293,2.198631950120188,2.125353209276937,19677184
29.95,32.170144139464824,27.729855860535174,24.380000000000003,26.970000000000002,21.790000000000003,0.15452951153123035,2.159672549366951,0.16820448917894776,0.14085453388351293,2.204108576270509,2.1152365224633933,19841024
30.796000000000003,32.46742573870334,29.124574261296665,24.784000000000002,28.1958769028205,21.372123097179504,0.1602966282516718,2.1814329445362093,0.17623881403240818,0.1443544424709354,2.2321323383698615,2.130733550702557,20004864
29.609999999999996,31.84826718691044,27.37173281308955,24.617,28.128136710525524,21.105863289474478,0.1602966282516718,2.159708186984062,0.17623881403240818,0.1443544424709354,2.193327721181354,2.12608865278677,20168704
30.606,32.97110549447588,28.24089450552412,23.775,25.942700394427234,21.607299605572763,0.1602966282516718,2.166080018877983,0.17623881403240818,0.1443544424709354,2.2033893592338143,2.128770678522152,20332544
30.090000000000003,32.28571856120041,27.894281438799595,23.459,26.554139576820404,20.363860423179595,0.15547203597676945,2.167603060603142,0.1687452477523039,0.142198824201235,2.2089855640308294,2.126220557175454,20496384
29.243000000000002,32.69965748954102,25.786342510458987,22.68,25.11026747499118,20.24973252500882,0.15547203597676945,2.16645987033844,0.1687452477523039,0.142198824201235,2.2110856525982174,2.121834088078663,20660224
31.211000000000002,33.416214048567625,29.00578595143238,23.75,27.399723277181437,20.100276722818563,0.15547203597676945,2.171052461862564,0.1687452477523039,0.142198824201235,2.224179669893169,2.1179252538319595,20824064
30.564,32.819731366984996,28.308268633015004,23.923000000000002,27.279125891560092,20.56687410843991,0.17267400656431464,2.20319085419178,0.194429706044859,0.15091830708377027,2.2603825674448434,2.145999140938717,20987904
30.185999999999996,32.34604259217266,28.02595740782733,23.714,26.510391245873866,20.91760875412613,0.17267400656431464,2.200349932909012,0.194429706044859,0.15091830708377027,2.240827258924766,2.159872606893258,21151744
29.369,31.72323214658198,27.014767853418018,24.344,26.992962815896064,21.69503718410394,0.17267400656431464,2.202846014499664,0.194429706044859,0.15091830708377027,2.2498138168096675,2.155878212189661,21315584
31.258,33.14411664538543,29.371883354614567,25.038999999999994,27.330700023999647,22.747299976000342,0.17267400656431464,2.1943039387464522,0.194429706044859,0.15091830708377027,2.240786794763116,2.1478210827297883,21479424
30.282000000000004,31.686690713288876,28.87730928671113,23.994000000000003,26.17534453949852,21.812655460501485,0.1626674718416325,2.1818891167640686,0.18665197902315936,0.13868296466010563,2.230199273617554,2.133578959910583,21643264
30.656,32.699879644206085,28.612120355793913,23.842,26.522820023798687,21.16117997620131,0.1626674718416325,2.1815339058637617,0.18665197902315936,0.13868296466010563,2.2209710904312954,2.142096721296228,21807104
31.117999999999995,33.743809589440936,28.492190410559054,24.316,27.22738180251234,21.404618197487657,0.1626674718416325,2.176900455355644,0.18665197902315936,0.13868296466010563,2.2219053886929654,2.131895522018323,21970944
31.401,32.802730715936555,29.99926928406345,24.05,26.827329652742,21.272670347258,0.15889897120820626,2.1945865005254745,0.17173049401405552,0.146067448402357,2.2373391506338502,2.151833850417099,22134784
30.744999999999997,33.0853642878834,28.404635712116594,24.222,27.954068595296718,20.489931404703285,0.15889897120820626,2.18971172273159,0.17173049401405552,0.146067448402357,2.2258617234468754,2.153561722016305,22298624
30.683999999999997,33.49485823192846,27.873141768071534,24.715000000000003,27.97845905443902,21.451540945560986,0.15889897120820626,2.1815762281417848,0.17173049401405552,0.146067448402357,2.203930071897253,2.1592223843863163,22462464
31.163999999999998,33.266361529328385,29.06163847067161,24.923,27.89574637330533,21.950253626694668,0.15687036396290444,2.1890118956565856,0.18003660677363736,0.1337041211521715,2.220757226843283,2.157266564469888,22626304
31.555,33.83343476974874,29.276565230251258,25.856,29.38951722791895,22.322482772081052,0.15687036396290444,2.1925201803445815,0.18003660677363736,0.1337041211521715,2.246648945598367,2.138391415090796,22790144
31.133999999999997,33.813795514586886,28.454204485413108,23.949999999999996,27.417272703437092,20.4827272965629,0.15687036396290444,2.1926349282264708,0.18003660677363736,0.1337041211521715,2.2376488761529223,2.1476209803000192,22953984
30.836000000000002,33.13191898811783,28.540081011882172,24.808,28.320554056523545,21.295445943476455,0.1508283728817332,2.2050997108221053,0.1745121630378635,0.12714458272560292,2.2701730657492765,2.140026355894934,23117824
30.357999999999997,32.08970898247944,28.62629101752055,24.59,27.604896349793805,21.575103650206195,0.1508283728817332,2.201485428214073,0.1745121630378635,0.12714458272560292,2.254826870117708,2.148143986310438,23281664
30.762999999999998,32.781970282099266,28.74402971790073,23.555,26.03323021529478,21.07676978470522,0.1508283728817332,2.2010666847229006,0.1745121630378635,0.12714458272560292,2.256281280524644,2.145852088921157,23445504
29.618999999999993,31.91119305469674,27.326806945303247,23.978,26.22492144945034,21.731078550549665,0.15592506008979395,2.2111741095781325,0.17738939018366837,0.13446072999591954,2.2600931968584552,2.16225502229781,23609344
30.29,32.325892924492834,28.25410707550716,25.15,27.61675089946269,22.683249100537306,0.15592506008979395,2.1960655450820923,0.17738939018366837,0.13446072999591954,2.258703461285133,2.1334276288790517,23773184
30.972,33.16707084168143,28.776929158318577,24.455000000000002,27.027466715042202,21.882533284957802,0.15592506008979395,2.1816228836774827,0.17738939018366837,0.13446072999591954,2.247212985550486,2.1160327818044795,23937024
30.986,33.53707898740905,28.434921012590948,23.72,27.573987545387244,19.866012454612754,0.15592506008979395,2.1830994367599486,0.17738939018366837,0.13446072999591954,2.2265375986381337,2.1396612748817634,24100864
30.256,32.458740111769885,28.053259888230116,25.588,28.354003615326633,22.82199638467337,0.16131869003596266,2.1818014591932298,0.18589886441548648,0.13673851565643885,2.214623899695284,2.1489790186911755,24264704
31.453000000000003,33.751077674927465,29.15492232507254,25.103999999999996,27.000466187412783,23.207533812587208,0.16131869003596266,2.202242848277092,0.18589886441548648,0.13673851565643885,2.2337021485744986,2.1707835479796858,24428544
31.955000000000002,33.56107751992238,30.34892248007763,25.543,28.675618872445227,22.41038112755477,0.16131869003596266,2.1992663353681565,0.18589886441548648,0.13673851565643885,2.236994973892699,2.161537696843614,24592384
31.674,33.74935635494245,29.598643645057553,24.264000000000003,27.60434189866846,20.923658101331547,0.1582787631685884,2.1993182212114335,0.18637397705058475,0.13018354928659207,2.224716540445359,2.173919901977508,24756224
31.584999999999997,32.862530821545995,30.307469178453996,25.083,27.33166649372467,22.83433350627533,0.1582787631685884,2.1838508158922196,0.18637397705058475,0.13018354928659207,2.229362534963649,2.1383390968207903,24920064


==> data/progress-bossfight-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.059,0.13455792479945436,-0.016557924799454365,0.034,0.07552107898405339,-0.007521078984053388,0.0,2.7075704663991926,0.0,0.0,2.707758727009907,2.707382205788478,16384,-0.09396931249648333,0.07639237791299817
0.037,0.09159853477887478,-0.01759853477887479,0.08,0.22191546779685434,-0.06191546779685432,0.0,2.604417249560356,0.0,0.0,2.706188878087061,2.5026456210336514,180224,-0.11067480631172658,0.056857505440711956
0.099,0.24066509803053113,-0.04266509803053112,0.08,0.2185640646055102,-0.05856406460551018,0.0,2.5716853499412538,0.0,0.0,2.6592626626251836,2.484108037257324,344064,-0.13436335580190645,0.2123790666460991
0.071,0.17154352291420866,-0.029543522914208656,0.097,0.21524127874815968,-0.021241278748159675,0.0,2.5492242515087127,0.0,0.0,2.6580070115381167,2.4404414914793087,507904,-0.15720611778087915,0.0998738631606102
0.11599999999999999,0.32667510531621907,-0.09467510531621909,0.147,0.33894009482127485,-0.044940094821274895,0.09181488050312223,2.4925864309072496,0.16074268109878406,0.02288707990746039,2.6480564783984213,2.337116383416078,671744,-0.06633909763768314,0.1799248605966568
0.10600000000000001,0.27148111674750086,-0.05948111674750084,0.14100000000000001,0.30570883400716553,-0.023708834007165502,0.09181488050312223,2.3780819892883303,0.16074268109878406,0.02288707990746039,2.6650017222405022,2.0911622563361583,835584,-0.06382019164739175,0.1776786461472511
0.159,0.35822098283062453,-0.04022098283062453,0.193,0.4215191458062103,-0.035519145806210295,0.09181488050312223,2.326186630129814,0.16074268109878406,0.02288707990746039,2.669502668371966,1.9828705918876621,999424,-0.03530802691821004,0.25421235859394076
0.15100000000000002,0.29861097520171054,0.0033890247982895083,0.31,0.6721325724096081,-0.05213257240960806,0.11228701904666231,2.267689387500286,0.1826340038665618,0.04194003422676283,2.766764000822564,1.7686147741780076,1163264,0.005630892887711519,0.2798430860042572
0.196,0.37065394355696635,0.02134605644303364,0.31399999999999995,0.6962878496630516,-0.06828784966305174,0.11228701904666231,2.3779197320342065,0.1826340038665618,0.04194003422676283,2.7129356097722885,2.0429038542961244,1327104,0.003249983844580141,0.31421868279576304
0.30699999999999994,0.5802050511978136,0.03379494880218625,0.309,0.5766733083443323,0.04132669165566766,0.11228701904666231,2.38375379294157,0.1826340038665618,0.04194003422676283,2.689052409798376,2.0784551760847645,1490944,0.0014229862717911803,0.4913318321108818
0.271,0.47107248686413633,0.0709275131358637,0.358,0.6932849534351341,0.022715046564865893,0.1570483222269527,2.3754627227783205,0.238243090958191,0.0758535534957144,2.5303239289902324,2.2206015165664086,1654784,0.027384850243106516,0.49966174736618996
0.364,0.5814948275247023,0.1465051724752977,0.4600000000000001,0.7305549851693738,0.18944501483062637,0.1570483222269527,2.3934108078479768,0.238243090958191,0.0758535534957144,2.533695905823098,2.2531257098728554,1818624,0.021633023186586817,0.6244300544261933
0.48100000000000004,0.8374673898128691,0.12453261018713097,0.6399999999999999,1.0706971093471604,0.2093028906528394,0.1570483222269527,2.293029287457466,0.238243090958191,0.0758535534957144,2.4451930877499946,2.1408654871649375,1982464,0.016414701566100122,0.7413085728883744
0.567,0.8970318166480316,0.2369681833519683,0.6549999999999999,0.8552123872291622,0.4547876127708377,0.25939760055376077,2.249992646276951,0.3397373722138053,0.17905782889371624,2.432239005232554,2.0677462873213477,2146304,0.051871072268113494,0.7782600969076157
0.7459999999999999,1.3098120254127255,0.18218797458727432,0.698,0.9605185707716694,0.43548142922833055,0.25939760055376077,2.160202383995056,0.3397373722138053,0.17905782889371624,2.342560173492356,1.9778445944977567,2310144,0.04859365886077285,1.0292342096567153
0.8460000000000001,1.3341024482626573,0.35789755173734283,0.845,1.3002856246357883,0.38971437536421155,0.25939760055376077,2.0956476017832757,0.3397373722138053,0.17905782889371624,2.286193527714448,1.905101675852103,2473984,0.043230793392285666,1.0679835259914399
1.022,1.7193779463103205,0.32462205368967967,0.9289999999999999,1.6322844374788907,0.22571556252110903,0.22033434992927892,2.1204228669404985,0.24737205073340804,0.1932966491251498,2.3276999794238327,1.9131457544571644,2637824,0.09692994151264427,1.2871357262134553
1.0930000000000002,1.9546037372249498,0.23139626277505054,1.082,1.7543362254110662,0.4096637745889339,0.22033434992927892,2.1265846997499467,0.24737205073340804,0.1932966491251498,2.3448118616065083,1.908357537893385,2801664,0.08541981456801291,1.2719576954841614
1.5699999999999998,2.6967741566081465,0.4432258433918532,1.0930000000000002,1.6853689728539134,0.5006310271460871,0.22033434992927892,2.0442359536886214,0.24737205073340804,0.1932966491251498,2.242486678575271,1.845985228801972,2965504,0.07545477640815075,1.7626874625682831
1.954,2.959695779050504,0.9483042209494961,1.719,2.4959871298805405,0.9420128701194594,0.22033434992927892,2.0434642508625984,0.24737205073340804,0.1932966491251498,2.2039888588740286,1.8829396428511684,3129344,0.08164441834087481,2.0808482587337496
2.1919999999999997,2.94311650228177,1.4408834977182299,2.1179999999999994,2.935970659620502,1.300029340379497,0.21638226739581415,1.9820978462696075,0.240372337746135,0.1923921970454933,2.1410813429507667,1.8231143495884483,3293184,0.16529014375992118,2.453544223308563
2.527,3.543120563712791,1.510879436287209,2.384,2.8461731277346183,1.9218268722653815,0.21638226739581415,1.9943865835666656,0.240372337746135,0.1923921970454933,2.156074390787271,1.8326987763460607,3457024,0.18995240703225133,2.7324435353279113
2.9389999999999996,3.847300060552678,2.030699939447321,2.6690000000000005,3.453301600151371,1.88469839984863,0.21638226739581415,1.9733561635017396,0.240372337746135,0.1923921970454933,2.110460171278154,1.836252155725325,3620864,0.1873299043625593,2.987191939353943
3.321,4.292899686181656,2.349100313818345,2.679,3.4973452816507224,1.8606547183492774,0.25652984469440215,1.9605438441038132,0.27088593390761484,0.24217375548118947,2.10055393398115,1.8205337542264763,3784704,0.3390101283788681,3.261510419845581
3.75,4.715328959474437,2.784671040525563,3.371,4.226201145930009,2.5157988540699914,0.25652984469440215,1.9721967190504075,0.27088593390761484,0.24217375548118947,2.0814208767361655,1.8629725613646495,3948544,0.34819422736763955,3.649296593666077
3.936,5.029601389904018,2.842398610095982,3.335,4.286727376931021,2.38327262306898,0.25652984469440215,1.992053672671318,0.27088593390761484,0.24217375548118947,2.0961703997758687,1.8879369455667676,4112384,0.34455692507326596,3.709592866897583
4.2490000000000006,5.208692138135976,3.289307861864025,3.8169999999999993,4.681338475367144,2.9526615246328545,0.27953850947924364,1.9977306857705117,0.2942794236999335,0.2647975952585538,2.1160093751499853,1.8794519963910383,4276224,0.6190026879310608,4.0083362579345705
4.498,5.344449053398963,3.6515509466010374,4.359,5.722689480783657,2.9953105192163427,0.27953850947924364,2.0076728105545043,0.2942794236999335,0.2647975952585538,2.1232465196306856,1.892099101478323,4440064,0.5975196123123169,4.1289077520370485
4.635,5.3652773445753335,3.9047226554246666,4.442,5.28609478140787,3.59790521859213,0.27953850947924364,2.020793302357197,0.2942794236999335,0.2647975952585538,2.1220388599970037,1.9195477447173903,4603904,0.5873526155948638,4.215643787384034
5.507,6.3659301484987,4.648069851501299,4.675,5.810836696008717,3.539163303991282,0.28850599492664813,2.037765972316265,0.2987100941683879,0.2783018956849084,2.145370689618785,1.9301612550137452,4767744,0.9034855246543885,4.805135726928711
5.435,6.4019151979362,4.4680848020637995,5.220000000000001,6.349220970403934,4.090779029596067,0.28850599492664813,2.0224344074726104,0.2987100941683879,0.2783018956849084,2.1069885914287125,1.9378802235165082,4931584,0.889586615562439,4.738473558425904
5.723,6.519116197549076,4.926883802450924,5.484,6.245185916842922,4.722814083157078,0.28850599492664813,2.021185202896595,0.2987100941683879,0.2783018956849084,2.08114358903695,1.9612268167562406,5095424,0.8804577887058258,4.9271636486053465
5.872000000000001,6.6808732904478925,5.063126709552109,5.447,6.395652201810548,4.498347798189452,0.2920020385793274,2.0327694028615952,0.3068853858449857,0.27711869131366906,2.103940622696795,1.9615981830263953,5259264,1.2767107129096984,5.041610193252564
5.960000000000001,6.872611637006674,5.047388362993328,5.629,6.574393568837867,4.683606431162132,0.2920020385793274,2.0524460136890412,0.3068853858449857,0.27711869131366906,2.110434135668031,1.9944578917100513,5423104,1.2655842363834382,5.03642725944519
6.355,7.1675053845975425,5.542494615402458,5.549000000000001,6.553783061162957,4.544216938837046,0.2920020385793274,2.0346669986844064,0.3068853858449857,0.27711869131366906,2.087230792507418,1.9821032048613951,5586944,1.256876689195633,5.325951099395752
6.2010000000000005,7.001892627010638,5.400107372989363,5.65,6.423045923603508,4.876954076396493,0.2920020385793274,2.0311005398631097,0.3068853858449857,0.27711869131366906,2.091818081656151,1.9703829980700682,5750784,1.2421536803245545,5.233426856994629
6.609999999999999,7.339397011235993,5.8806029887640054,5.975,6.385639744788543,5.564360255211456,0.28118396262228385,2.053705072402954,0.29017952235111,0.2721884028934577,2.117508032455793,1.9899021123501153,5914624,1.69417964220047,5.505168056488037
6.866000000000001,7.848325811530982,5.883674188469021,5.9670000000000005,6.828940253149835,5.105059746850166,0.28118396262228385,2.05035749822855,0.29017952235111,0.2721884028934577,2.1262351528027312,1.974479843654369,6078464,1.7096150875091554,5.675139760971069
6.936999999999999,8.077044297384973,5.796955702615025,6.141,6.842960825117755,5.439039174882245,0.28118396262228385,2.0523909449577333,0.29017952235111,0.2721884028934577,2.112944015697074,1.9918378742183924,6242304,1.6953571915626526,5.659088087081909
7.075,7.831296899372198,6.318703100627802,6.577,7.240868209812761,5.913131790187239,0.2656989935618185,2.0707236617803573,0.27541847947420367,0.2559795076494333,2.151025482564842,1.9904218409958727,6406144,2.0793156385421754,5.760225820541382
7.309,7.968597604604504,6.649402395395496,6.1770000000000005,6.886098723733163,5.467901276266838,0.2656989935618185,2.0748272359371187,0.27541847947420367,0.2559795076494333,2.148306980395336,2.0013474914789016,6569984,2.1472999691963195,5.885671615600586
7.4399999999999995,8.257557337438788,6.622442662561212,6.828,7.6545567131177386,6.001443286882262,0.2656989935618185,2.0770974084734917,0.27541847947420367,0.2559795076494333,2.1703502037276596,1.9838446132193235,6733824,2.088379466533661,5.989070892333984
7.417999999999999,8.08089969075268,6.755100309247318,6.776999999999999,7.85470172125686,5.6992982787431385,0.25793182898899725,2.0736866027116774,0.2721290114104101,0.24373464656758437,2.139256735093234,2.008116470330121,6897664,2.551010251045227,5.922775411605835
7.446000000000001,7.9908706268464105,6.901129373153591,6.715999999999998,7.277145257486864,6.154854742513133,0.25793182898899725,2.080777940154076,0.2721290114104101,0.24373464656758437,2.139477754243175,2.0220781260649767,7061504,2.5055965185165405,5.951131200790405
7.722999999999999,8.386566876810468,7.05943312318953,7.141,7.824204947288879,6.457795052711121,0.25793182898899725,2.0792555063962936,0.2721290114104101,0.24373464656758437,2.1405853938654826,2.0179256189271046,7225344,2.3609158515930178,6.104441547393799
7.334999999999999,8.118086840650511,6.551913159349487,6.986,7.790601764850164,6.181398235149835,0.2427612792876365,2.0831538155674933,0.25328579762691456,0.23223676094835843,2.1480341785752284,2.0182734525597583,7389184,2.7887915849685667,5.888359832763672
7.523999999999999,8.003378764652753,7.044621235347246,7.059,7.642771359352272,6.475228640647728,0.2427612792876365,2.051036487519741,0.25328579762691456,0.23223676094835843,2.135453719583551,1.9666192554559307,7553024,2.7401687860488892,6.0198822021484375
7.906000000000001,8.293716391193357,7.518283608806644,7.234,7.739157401212731,6.728842598787269,0.2427612792876365,2.0781152695417404,0.25328579762691456,0.23223676094835843,2.148010786980103,2.0082197521033778,7716864,2.758979058265686,6.234867954254151
8.078,8.743879869045461,7.412120130954539,7.140000000000001,7.846158622407176,6.433841377592825,0.23312344835418716,2.0850737243890762,0.2438394367358595,0.22240745997251482,2.139937871944233,2.0302095768339194,7880704,3.021214985847473,6.35093240737915
8.053999999999998,8.786600846300356,7.321399153699641,7.473000000000001,7.853684909078362,7.092315090921639,0.23312344835418716,2.0917890265583994,0.2438394367358595,0.22240745997251482,2.1540154051581366,2.029562647958662,8044544,3.0437174081802367,6.352427530288696
8.649,9.082161632649983,8.215838367350015,7.874,8.719307044806797,7.028692955193203,0.23312344835418716,2.0787296921014784,0.2438394367358595,0.22240745997251482,2.1441249151175112,2.0133344690854456,8208384,3.132537770271301,6.772229099273682
8.142000000000001,8.667162831891217,7.616837168108787,7.192,7.766400557102794,6.617599442897206,0.23312344835418716,2.0737004026770594,0.2438394367358595,0.22240745997251482,2.122485199717605,2.024915605636514,8372224,2.992637515068054,6.399079942703247
8.233,8.90216440431332,7.563835595686681,7.782000000000001,8.593896545133678,6.970103454866324,0.22108314414799674,2.082237106561661,0.23557208457964163,0.20659420371635184,2.1460818875755416,2.0183923255477803,8536064,3.3046838998794557,6.430108118057251
8.326,8.855324097316569,7.7966759026834325,7.681000000000002,8.290843422527457,7.071156577472547,0.22108314414799674,2.0942115023732186,0.23557208457964163,0.20659420371635184,2.14123292983649,2.047190074909947,8699904,3.2520285844802856,6.500639867782593
8.628,9.368713169857267,7.887286830142734,7.975999999999999,8.816014285592809,7.135985714407189,0.22108314414799674,2.0949948489665986,0.23557208457964163,0.20659420371635184,2.1511397643600003,2.038849933573197,8863744,3.3486244916915893,6.707406282424927
8.639,9.495848294623967,7.782151705376032,8.423000000000002,8.987819440175356,7.858180559824648,0.21255871813142826,2.0869424119591713,0.223247598585806,0.20186983767705052,2.140604888136629,2.0332799357817137,9027584,3.5346670627593992,6.667027425765991
8.822,9.255100450242203,8.388899549757795,7.970999999999999,8.49674613645751,7.445253863542488,0.21255871813142826,2.076369607448578,0.223247598585806,0.20186983767705052,2.146419025982381,2.0063201889147746,9191424,3.491425132751465,6.832547283172607
8.582,9.187702897467068,7.976297102532934,7.8469999999999995,8.70107318187612,6.9929268181238795,0.21255871813142826,2.073550319671631,0.223247598585806,0.20186983767705052,2.141239413025291,2.005861226317971,9355264,3.5133214950561524,6.648033666610718
8.708,9.488612579965247,7.927387420034752,8.142,8.836115264203286,7.447884735796712,0.20579488328815682,2.082781359553337,0.21743107485581242,0.1941586917205012,2.1337387414770475,2.0318239776296267,9519104,3.6758496284484865,6.674037790298462
8.671,9.135121751267919,8.20687824873208,7.834999999999999,8.498268422284672,7.171731577715326,0.20579488328815682,2.096014219522476,0.21743107485581242,0.1941586917205012,2.143973612712571,2.0480548263323812,9682944,3.663740944862366,6.652884674072266
8.927999999999997,9.479376459417699,8.376623540582296,8.538,9.2068916205186,7.869108379481399,0.20579488328815682,2.0730312541127205,0.21743107485581242,0.1941586917205012,2.1403631199756856,2.0056993882497554,9846784,3.717481994628906,6.858329582214355
8.547999999999998,9.345318004311954,7.750681995688042,8.068000000000001,8.514336196157114,7.621663803842889,0.19448592129786746,2.0909939020872117,0.20680193474282416,0.18216990785291076,2.1615121715468075,2.020475632627616,10010624,3.8952054023742675,6.609535884857178
8.557,9.225401825251847,7.888598174748154,8.532,9.10381815291227,7.96018184708773,0.19448592129786746,2.0853188276290893,0.20680193474282416,0.18216990785291076,2.1643648743917807,2.006272780866398,10174464,3.9111350536346436,6.587570142745972
8.838,9.563062755904618,8.11293724409538,8.624999999999998,9.1041502895752,8.145849710424796,0.19448592129786746,2.0560309901833533,0.20680193474282416,0.18216990785291076,2.1206213994026313,1.9914405809640752,10338304,3.7993656158447267,6.759304761886597
9.053,9.534644059446393,8.571355940553609,8.369,8.857844556070742,7.880155443929259,0.1866457926850974,2.0823157474398615,0.19463680432330652,0.17865478104688828,2.138022918840951,2.0266085760387718,10502144,4.138142061233521,6.974678039550781
9.044,9.382413947703105,8.705586052296896,8.489,9.127755821891277,7.850244178108724,0.1866457926850974,2.0744412735104563,0.19463680432330652,0.17865478104688828,2.119979840888457,2.0289027061324556,10665984,4.022722291946411,6.906185340881348
9.123,9.660643934216688,8.58535606578331,8.133999999999999,8.66757661118156,7.600423388818436,0.1866457926850974,2.0728694975376127,0.19463680432330652,0.17865478104688828,2.1032274500680352,2.0425115450071902,10829824,4.022423577308655,6.971762037277221
9.212,9.799040032706458,8.624959967293542,8.189000000000002,8.742289255272505,7.6357107447275,0.1866457926850974,2.0742652088403704,0.19463680432330652,0.17865478104688828,2.1094135311839515,2.0391168864967892,10993664,4.073127412796021,7.019349765777588
9.297999999999998,9.787812208912761,8.808187791087235,8.658,9.362113627193793,7.953886372806206,0.1826210887011257,2.0933062613010405,0.19317199029469678,0.17207018710755462,2.160592376708261,2.02602014589382,11157504,4.269723677635193,7.04901909828186
9.148,9.813594471130882,8.482405528869117,8.616,9.0878304780321,8.1441695219679,0.1826210887011257,2.1137728571891783,0.19317199029469678,0.17207018710755462,2.1678862803326626,2.059659434045694,11321344,4.256674790382386,6.937076997756958
9.382000000000001,10.058177491491696,8.705822508508307,8.915000000000001,9.440761352706721,8.389238647293281,0.1826210887011257,2.103227066993713,0.19317199029469678,0.17207018710755462,2.17350836604137,2.0329457679460563,11485184,4.328826975822449,7.096444511413575
9.419,10.209954486680493,8.628045513319508,8.513,9.274893037112166,7.7511069628878335,0.17730283049155934,2.0977110639214516,0.18560038887076694,0.16900527211235175,2.1722307734764117,2.0231913543664914,11649024,4.540795803070068,7.136148977279663
9.419,10.04392319528083,8.794076804719172,8.883,9.605164108773067,8.160835891226931,0.17730283049155934,2.0843012750148775,0.18560038887076694,0.16900527211235175,2.169943808744778,1.9986587412849766,11812864,4.458433604240417,7.091886901855469
9.581999999999999,10.254068448894902,8.909931551105096,9.044,9.379326706362617,8.708673293637384,0.17730283049155934,2.0800678327679636,0.18560038887076694,0.16900527211235175,2.162475499527936,1.9976601660079911,11976704,4.522237157821655,7.211294794082642
9.453,10.077500600480095,8.828499399519904,9.014999999999999,9.582578188446313,8.447421811553685,0.16895553602322855,2.0775601238012316,0.17699467654414422,0.16091639550231288,2.147341800443412,2.007778447159051,12140544,4.524194550514221,7.098307800292969
9.409,10.108692075130197,8.709307924869805,8.796000000000001,9.26958631736992,8.322413682630083,0.16895553602322855,2.062359596788883,0.17699467654414422,0.16091639550231288,2.1300315876738845,1.9946876059038818,12304384,4.629829025268554,7.112591314315796
9.608,10.269782441592401,8.9462175584076,9.025,9.663830963557654,8.386169036442347,0.16895553602322855,2.0711965382099153,0.17699467654414422,0.16091639550231288,2.1235690656512114,2.0188240107686193,12468224,4.572670364379883,7.187572908401489
9.645999999999999,10.187520082730085,9.104479917269913,8.834999999999999,9.465781261611344,8.204218738388654,0.16366753112949178,2.0826851040124894,0.17208014767942864,0.15525491457955493,2.145105184035383,2.020265023989596,12632064,4.8331925630569454,7.2861193180084225
9.442000000000002,9.943593460882418,8.940406539117586,8.85,9.38596641685837,8.31403358314163,0.16366753112949178,2.090759740769863,0.17208014767942864,0.15525491457955493,2.1425920686129065,2.0389274129268196,12795904,4.836045598983764,7.195197105407715
9.756,10.34916439542508,9.162835604574921,8.921,9.832004390768782,8.009995609231217,0.16366753112949178,2.1039446592330933,0.17208014767942864,0.15525491457955493,2.1403585079298724,2.067530810536314,12959744,4.747087621688843,7.267981958389282
9.543000000000001,10.323769492231863,8.76223050776814,9.161000000000001,9.46317379105409,8.858826208945914,0.15877525277992383,2.098031383752823,0.1665941149657782,0.15095639059406946,2.140066191539837,2.055996575965809,13123584,4.988894414901734,7.155605411529541
9.614,10.537083961511629,8.690916038488373,8.991,9.440253825804522,8.541746174195477,0.15877525277992383,2.0906927421689034,0.1665941149657782,0.15095639059406946,2.14209094581176,2.039294538526047,13287424,4.815302920341492,7.1588903903961185
9.730999999999998,10.334812056852128,9.127187943147868,9.182999999999998,9.807100152219174,8.558899847780822,0.15877525277992383,2.0868183001875877,0.1665941149657782,0.15095639059406946,2.1243401109423528,2.0492964894328227,13451264,4.999094009399414,7.332647752761841
9.898,10.546379518492063,9.249620481507936,8.997,9.36240525447782,8.63159474552218,0.15877525277992383,2.0818513154983522,0.1665941149657782,0.15095639059406946,2.1238863589814843,2.03981627201522,13615104,4.9343901634216305,7.424205160140991
10.002999999999998,10.479760946387179,9.526239053612818,9.26,9.825579348986507,8.694420651013493,0.15343442962839612,2.0800910159945487,0.15916757990551017,0.14770127935128208,2.115898946369388,2.0442830856197096,13778944,5.154974365234375,7.4801513671875
9.832,10.316784488200685,9.347215511799316,9.135000000000002,10.01549134010506,8.254508659894944,0.15343442962839612,2.0741423323750494,0.15916757990551017,0.14770127935128208,2.127882278283777,2.020402386466322,13942784,5.2286773204803465,7.343694972991943
9.703,10.365752593355921,9.040247406644077,9.12,9.584284395602522,8.655715604397477,0.15343442962839612,2.069691854715347,0.15916757990551017,0.14770127935128208,2.133116014230808,2.0062676951998863,14106624,5.245070171356201,7.300418567657471
9.783,10.21629089535784,9.349709104642159,9.039,9.661999999999999,8.416,0.1516599999863198,2.080374945700169,0.16066640762951206,0.14265359234312752,2.1308964508743315,2.029853440526006,14270464,5.252890968322754,7.354760265350341
9.892,10.34764898770874,9.43635101229126,9.097999999999999,9.590682453513416,8.605317546486582,0.1516599999863198,2.0887026697397233,0.16066640762951206,0.14265359234312752,2.1209074005826083,2.0564979388968383,14434304,5.280574464797974,7.338793039321899
9.979000000000003,10.725544707301582,9.232455292698424,9.213,9.632262447638707,8.793737552361291,0.1516599999863198,2.0990543484687807,0.16066640762951206,0.14265359234312752,2.1366139369139345,2.061494760023627,14598144,5.343386936187744,7.417820119857788
10.052,10.681838074428658,9.422161925571341,9.357,10.217070345960142,8.496929654039857,0.14706059781825992,2.10390315502882,0.15611714571256216,0.13800404992395768,2.1562561970596676,2.051550112997972,14761984,5.477375221252442,7.445419073104858
9.979,10.421887118801168,9.53611288119883,9.251999999999999,9.692358944498688,8.81164105550131,0.14706059781825992,2.1027123495936393,0.15611714571256216,0.13800404992395768,2.155961659081545,2.0494630401057337,14925824,5.3298646926879885,7.35758147239685
10.145,10.701511455407703,9.588488544592296,9.21,9.883854583719664,8.536145416280338,0.14706059781825992,2.1039104729890825,0.15611714571256216,0.13800404992395768,2.1472536046437307,2.0605673413344343,15089664,5.477452087402344,7.489349031448365
10.030000000000001,10.593187357812656,9.466812642187346,9.132,9.903463544180799,8.3605364558192,0.14514018081293517,2.117212474346161,0.15351489111137645,0.1367654705144939,2.1718186507077535,2.0626062979845683,15253504,5.692319107055664,7.3951726913452145
9.869000000000002,10.568992142813048,9.169007857186955,9.186000000000002,10.10229907781248,8.269700922187523,0.14514018081293517,2.116978406906128,0.15351489111137645,0.1367654705144939,2.1423315814882162,2.0916252323240396,15417344,5.562277936935425,7.351485633850098
10.267,11.005458529641306,9.528541470358693,9.632000000000001,10.166280825034926,9.097719174965077,0.14514018081293517,2.116046372056007,0.15351489111137645,0.1367654705144939,2.1456240899707213,2.086468654141293,15581184,5.6176307678222654,7.5332129955291744
9.928999999999998,10.781178971812846,9.076821028187151,9.383,9.988987623635994,8.777012376364004,0.14280429627821525,2.114534455537796,0.1508627915817984,0.1347458009746321,2.1418200573651416,2.08724885371045,15745024,5.746056270599365,7.385878467559815
10.043000000000001,10.621308741071758,9.464691258928244,9.772,10.278395102661944,9.265604897338056,0.14280429627821525,2.1003690361976624,0.1508627915817984,0.1347458009746321,2.131904607780444,2.0688334646148805,15908864,5.6646137714385985,7.402317714691162
10.041,10.773426788150188,9.308573211849813,9.422,9.80644245343094,9.037557546569062,0.14280429627821525,2.0949827253818514,0.1508627915817984,0.1347458009746321,2.136628549913833,2.0533369008498696,16072704,5.642718029022217,7.432554244995117
10.305000000000001,10.721683333000016,9.888316666999987,9.678,10.08804390008876,9.267956099911242,0.14280429627821525,2.0893136113882065,0.1508627915817984,0.1347458009746321,2.1250447351201,2.053582487656313,16236544,5.710651588439942,7.61886830329895
10.065999999999999,10.503314532116187,9.62868546788381,9.256,9.651150604200474,8.860849395799526,0.13975829260640843,2.117439278960228,0.1457204536246181,0.13379613158819875,2.1519549638193967,2.082923594101059,16400384,5.815644311904907,7.42498459815979
10.084000000000001,10.634675948267219,9.533324051732784,9.349999999999998,10.004675492133314,8.695324507866681,0.13975829260640843,2.0946917653083803,0.1457204536246181,0.13379613158819875,2.119575964607066,2.0698075660096946,16564224,5.79189453125,7.495416736602783
10.204,10.852308568507313,9.555691431492688,9.663,10.176965952179714,9.149034047820287,0.13975829260640843,2.092575216293335,0.1457204536246181,0.13379613158819875,2.1218716302635197,2.06327880232315,16728064,5.8316902160644535,7.578759574890137
10.143999999999998,10.716384486162926,9.57161551383707,9.712,10.327886353152918,9.096113646847082,0.13574127387416102,2.0957950830459593,0.14405408733065903,0.127428460417663,2.134819912531478,2.0567702535604404,16891904,5.88314118385315,7.543341732025146
9.831000000000001,10.374073659828943,9.28792634017106,9.745999999999999,10.423970500833184,9.068029499166814,0.13574127387416102,2.0872248500585555,0.14405408733065903,0.127428460417663,2.126413459094663,2.048036241022448,17055744,5.781056118011475,7.291486024856567
10.054999999999998,10.443258934217873,9.666741065782123,9.886,10.596185891158083,9.175814108841916,0.13574127387416102,2.0717698261141777,0.14405408733065903,0.127428460417663,2.118931696385402,2.0246079558429533,17219584,5.945950651168824,7.476679754257202
10.2,10.719595996905287,9.680404003094711,9.815999999999999,10.299346666482762,9.332653333517236,0.13431141004402886,2.0731614366173745,0.14197035601111868,0.12665246407693903,2.1197378834373217,2.0265849897974273,17383424,6.063816118240356,7.554468107223511
10.504999999999999,10.957487568890018,10.05251243110998,9.584000000000001,10.382826639515736,8.785173360484267,0.13431141004402886,2.0678550869226457,0.14197035601111868,0.12665246407693903,2.0987374605852156,2.036972713260076,17547264,6.086296129226684,7.774538564682007
10.123000000000001,10.666857518105617,9.579142481894385,9.486,9.99637633173963,8.975623668260372,0.13431141004402886,2.079117015004158,0.14197035601111868,0.12665246407693903,2.1087255805003937,2.0495084495079223,17711104,6.0450152397155765,7.510491418838501
10.223000000000003,10.717915144241921,9.728084855758084,9.553,10.19974647273874,8.906253527261262,0.13233510206364368,2.0806779310107233,0.142192836479758,0.12247736764752938,2.1287506402200496,2.032605221801397,17874944,6.111748456954956,7.559476661682129
10.176999999999998,10.74457466469179,9.609425335308206,9.59,10.154836259459323,9.025163740540677,0.13233510206364368,2.063649383187294,0.142192836479758,0.12247736764752938,2.10550663040606,2.0217921359685285,18038784,6.0409502506256105,7.545385789871216
10.149,10.663770822793987,9.634229177206011,9.712,10.394243358340702,9.029756641659297,0.13233510206364368,2.0801021292805673,0.142192836479758,0.12247736764752938,2.132478792305507,2.0277254662556277,18202624,6.086908006668091,7.556272315979004
10.471,10.83531991436099,10.10668008563901,9.626999999999999,10.218744032500538,9.03525596749946,0.13129439989646316,2.068870225548744,0.14193191294640717,0.12065688684651914,2.12408457810188,2.013655872995608,18366464,6.380208921432495,7.795705080032349
10.286,10.938092018046532,9.633907981953467,9.822999999999999,10.384570120287751,9.261429879712246,0.13129439989646316,2.0873560100793838,0.14193191294640717,0.12065688684651914,2.1371484783196952,2.0375635418390723,18530304,6.280379772186279,7.612985467910766
10.247,10.900728536932572,9.593271463067428,9.425,10.370370297819855,8.479629702180146,0.13129439989646316,2.1072320073843,0.14193191294640717,0.12065688684651914,2.1370897640697444,2.0773742506988557,18694144,6.271860980987549,7.55232253074646
10.341999999999999,10.698757620801574,9.985242379198423,9.514999999999999,10.099059072354843,8.930940927645155,0.13129439989646316,2.1076669096946716,0.14193191294640717,0.12065688684651914,2.1320673195037814,2.083266499885562,18857984,6.348486661911011,7.6177671432495115
10.277000000000001,10.919309115613348,9.634690884386654,9.85,10.243319208785943,9.456680791214056,0.13290617703733001,2.097991091012955,0.14295889208536716,0.12285346198929287,2.1274335794437103,2.0685486025821995,19021824,6.398653507232666,7.5904576778411865
10.52,11.131653496679288,9.908346503320711,10.122,10.721729939222648,9.522270060777352,0.13290617703733001,2.10453762114048,0.14295889208536716,0.12285346198929287,2.1440708379353084,2.0650044043456517,19185664,6.421956348419189,7.732799816131592
10.77,11.162759468377274,10.377240531622725,9.892999999999999,10.398213816121451,9.387786183878546,0.13290617703733001,2.063146713376045,0.14295889208536716,0.12285346198929287,2.1110339254501436,2.0152595013019465,19349504,6.452683353424073,7.9528961181640625
10.665,10.977577990268028,10.35242200973197,9.520999999999999,9.948234127850291,9.093765872149707,0.12513337481529252,2.082118219137192,0.13328247961131603,0.11698427001926899,2.127546195397207,2.0366902428771767,19513344,6.697965049743653,7.8741151809692385
10.73,11.368466913786454,10.091533086213547,9.778,10.405244768810391,9.15075523118961,0.12513337481529252,2.0803896844387055,0.13328247961131603,0.11698427001926899,2.1230678477881324,2.0377115210892787,19677184,6.631904983520508,7.858044576644898
11.004999999999999,11.469655786577547,10.54034421342245,10.277,10.770012170235177,9.783987829764822,0.12513337481529252,2.08645746409893,0.13328247961131603,0.11698427001926899,2.128240881267648,2.0446740469302123,19841024,6.587324810028076,8.046841526031494
10.669999999999998,11.049367895320623,10.290632104679373,9.530999999999999,9.991531215011532,9.070468784988465,0.1264847783021044,2.084109902381897,0.13608217030377592,0.11688738630043287,2.1217599902259603,2.0464598145378337,20004864,6.75421142578125,7.865730428695679
10.669,11.268774124150085,10.069225875849916,9.73,10.271183887417207,9.188816112582794,0.1264847783021044,2.0831629008054735,0.13608217030377592,0.11688738630043287,2.129109610467784,2.037216191143163,20168704,6.689155530929566,7.7992065906524655
10.558000000000002,11.080547605486812,10.035452394513191,9.844,10.337684109527538,9.35031589047246,0.1264847783021044,2.0824293330311776,0.13608217030377592,0.11688738630043287,2.132509448602625,2.03234921745973,20332544,6.803397989273071,7.779085350036621
10.620000000000001,11.178838080305916,10.061161919694086,9.974999999999998,10.363645082305178,9.586354917694818,0.12436895183218437,2.061763274669647,0.13402132377928141,0.11471657988508734,2.110179407337388,2.0133471420019062,20496384,6.836088943481445,7.86575140953064
10.759999999999998,11.10707347925187,10.412926520748126,9.675,10.306969144816422,9.043030855183579,0.12436895183218437,2.066406951844692,0.13402132377928141,0.11471657988508734,2.1148254872770615,2.0179884164123227,20660224,6.823243427276611,7.9305134296417235
10.620999999999999,11.189268422490638,10.052731577509359,10.162,10.704693283540529,9.619306716459473,0.12436895183218437,2.095249128341675,0.13402132377928141,0.11471657988508734,2.1347483176495965,2.0557499390337535,20824064,6.854949474334717,7.78326997756958
10.416,10.94773677698651,9.884263223013491,10.242,10.973393191108586,9.510606808891415,0.12574609617067833,2.1023413598537446,0.13459164441031365,0.11690054793104301,2.1481158768035704,2.056566842903919,20987904,6.8211101531982425,7.644482564926148
10.653,11.231930911249348,10.074069088750653,9.729,10.146934205348161,9.311065794651837,0.12574609617067833,2.099095273017883,0.13459164441031365,0.11690054793104301,2.1486093145662046,2.0495812314695616,21151744,6.9315680980682375,7.797723340988159
10.753,11.137994805159758,10.368005194840242,10.234,10.809433749444713,9.658566250555287,0.12574609617067833,2.100624479353428,0.13459164441031365,0.11690054793104301,2.1692553465267976,2.031993612180058,21315584,6.87958984375,7.905054092407227
10.888,11.18345896500191,10.59254103499809,9.78,10.488533697152082,9.071466302847917,0.12574609617067833,2.091556079685688,0.13459164441031365,0.11690054793104301,2.13944503686512,2.043667122506256,21479424,6.880264949798584,7.96637749671936
10.843999999999998,11.260394044145684,10.427605955854311,10.076,10.805865741078454,9.346134258921547,0.11809948847021583,2.0926092714071274,0.12434548933330075,0.1118534876071309,2.1282181434635774,2.0570003993506774,21643264,7.062196445465088,7.9612321853637695
10.972,11.275242477235627,10.668757522764372,9.879,10.76422821916159,8.99377178083841,0.11809948847021583,2.0933037891983988,0.12434548933330075,0.1118534876071309,2.1270341124280985,2.059573465968699,21807104,7.126482152938843,8.040134811401368
10.943999999999999,11.326340162682394,10.561659837317604,10.467,10.939272167293396,9.994727832706605,0.11809948847021583,2.0881962805986403,0.12434548933330075,0.1118534876071309,2.1302063717275983,2.0461861894696822,21970944,7.003472185134887,8.003268623352051
10.693999999999999,11.241981751520978,10.14601824847902,9.834,10.323514044742334,9.344485955257666,0.11801775664228745,2.0932172164320946,0.1234404726706995,0.11259504061387539,2.1470329871897245,2.0394014456744647,22134784,7.1699220657348635,7.904339218139649
10.514000000000001,10.992710768627573,10.03528923137243,9.802999999999999,10.232791810066221,9.373208189933777,0.11801775664228745,2.096107628941536,0.1234404726706995,0.11259504061387539,2.145612051170687,2.046603206712385,22298624,7.06777777671814,7.698568868637085
10.725999999999999,11.358411258596808,10.09358874140319,10.268,10.910149515299981,9.62585048470002,0.11801775664228745,2.1066320687532425,0.1234404726706995,0.11259504061387539,2.1526055252900735,2.0606586122164114,22462464,7.007028293609619,7.804024505615234
10.596,11.0971826014538,10.0948173985462,9.938,10.338544629223762,9.53745537077624,0.1197846472556496,2.1099987983703614,0.12821546308028198,0.11135383143101724,2.155992011457592,2.0640055852831307,22626304,7.064075899124146,7.759924077987671
10.804,11.257060702334687,10.350939297665313,9.977,10.595046114784326,9.358953885215675,0.1197846472556496,2.087115575373173,0.12821546308028198,0.11135383143101724,2.1353228476623105,2.0389083030840354,22790144,7.10161657333374,7.921468496322632
10.690000000000001,11.148628389875727,10.231371610124276,10.175999999999998,10.606306867247083,9.745693132752914,0.1197846472556496,2.08327010422945,0.12821546308028198,0.11135383143101724,2.1325780423894107,2.0339621660694895,22953984,6.965658473968506,7.820953845977783
10.675000000000002,11.01488968798715,10.335110312012855,10.282,11.157577523695075,9.406422476304925,0.11551075658280749,2.0862274885177614,0.1206104356443106,0.11041107752130437,2.124721317694465,2.0477336593410578,23117824,7.140371704101563,7.864561271667481
10.833000000000002,11.39513966236159,10.270860337638414,10.014999999999999,10.616734991503733,9.413265008496264,0.11551075658280749,2.081693688035011,0.1206104356443106,0.11041107752130437,2.14739366661842,2.0159937094516023,23281664,7.181783151626587,7.949928951263428
11.196,11.602551349770234,10.789448650229765,10.008999999999999,10.427269052166185,9.590730947833812,0.11551075658280749,2.1092815890908243,0.1206104356443106,0.11041107752130437,2.1690433499004254,2.0495198282812233,23445504,7.310765647888184,8.17210431098938
11.182999999999998,11.866740447830898,10.499259552169098,10.407999999999998,11.008379879742815,9.80762012025718,0.11143673938692393,2.09122107475996,0.12113209770758634,0.10174138106626152,2.1434896331813755,2.0389525163385445,23609344,7.293477725982666,8.2131507396698
11.017000000000001,11.51217774586506,10.521822254134943,10.212,10.695297010129382,9.728702989870618,0.11143673938692393,2.10792056620121,0.12113209770758634,0.10174138106626152,2.15320395362373,2.0626371787786897,23773184,7.215393686294556,8.009513711929321
11.01,11.375349148076193,10.644650851923807,10.255999999999998,10.72768209633184,9.784317903668157,0.11143673938692393,2.0950862586498262,0.12113209770758634,0.10174138106626152,2.1464450405026447,2.0437274767970077,23937024,7.273145008087158,8.04055380821228
10.923,11.368915911355494,10.477084088644506,10.371,10.826597410001419,9.915402589998582,0.11143673938692393,2.083067125082016,0.12113209770758634,0.10174138106626152,2.1246340975304614,2.0415001526335708,24100864,7.254240608215332,7.97635588645935
10.932,11.574289654283797,10.289710345716204,9.916,10.471665366925095,9.360334633074906,0.11044151297298106,2.1097178548574447,0.11761205001137688,0.10327097593458524,2.15246226800217,2.0669734417127192,24264704,7.317204189300537,7.974065494537354
10.867,11.29213644868442,10.441863551315581,10.184999999999999,10.855928461164078,9.51407153883592,0.11044151297298106,2.073733365535736,0.11761205001137688,0.10327097593458524,2.120088692723276,2.0273780383481963,24428544,7.3140710353851315,8.022727489471436
10.617999999999999,11.020909419100619,10.215090580899378,10.367,10.754402891057875,9.979597108942126,0.11044151297298106,2.0816712453961372,0.11761205001137688,0.10327097593458524,2.1299090530056515,2.033433437786623,24592384,7.169548845291137,7.78617262840271
10.498000000000001,10.909383033194128,10.086616966805874,10.091,10.604545518917261,9.577454481082738,0.11374862740940439,2.078950423002243,0.12171173990722062,0.10578551491158816,2.129418840259975,2.0284820057445105,24756224,7.291366624832153,7.763435745239258
10.959,11.523649448773307,10.394350551226692,10.407,11.0225818385885,9.7914181614115,0.11374862740940439,2.106562706828117,0.12171173990722062,0.10578551491158816,2.1487885688134645,2.06433684484277,24920064,7.396414947509766,7.9491818904876705


==> data/progress-bossfight-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.014000000000000002,0.04631098884280703,-0.018310988842807022,0.03300000000000001,0.0754381903478459,-0.009438190347845876,0.2649600018048659,2.7072754085063933,0.4064894756691598,0.12343052794057194,2.7077632946392143,2.7067875223735722,16384,0.030350726726464904,0.034947495907545076
0.16699999999999998,0.3226309737809283,0.011369026219071654,0.077,0.15800000000000003,-0.004000000000000017,0.21733201774768532,2.6743829369544985,0.3389978208024753,0.09566621469289531,2.7086321770489574,2.6401336968600395,180224,0.18364389427006245,0.31181263253092767
0.30700000000000005,0.4458560405599987,0.16814395944000138,0.25999999999999995,0.4408867048735202,0.07911329512647972,0.2549642744474113,2.5852579534053803,0.3064902246885113,0.20343832420631136,2.677193940573341,2.4933219662374198,344064,0.3903078570961952,0.49661160707473756
0.44699999999999995,0.6908872690404319,0.20311273095956808,0.5,0.8223972704599094,0.17760272954009054,0.3123565435409546,2.444574722647667,0.36978201191853305,0.25493107516337615,2.5369188793132764,2.3522305659820573,507904,0.5578711166977882,0.6765541076660156
0.562,0.8009895395200384,0.3230104604799617,0.512,0.6852512626216618,0.33874873737833827,0.2577852290123701,2.3699690759181977,0.3145630437528022,0.20100741427193805,2.453987010016062,2.2859511418203335,671744,0.49486787915229796,0.7978564023971557
0.513,0.6941656700371238,0.3318343299628762,0.637,0.9109361239413305,0.36306387605866947,0.27303184680640696,2.329931381344795,0.3106620492679353,0.23540164434487865,2.3921607457497114,2.2677020169398787,835584,0.6191800445318222,0.6844341546297074
0.5930000000000001,0.7647003203258516,0.4212996796741486,0.7220000000000001,0.9490594635772753,0.49494053642272484,0.3087277926504612,2.2656029224395753,0.35417589443466596,0.2632796908662564,2.353000040683472,2.1782058041956787,999424,0.6752527058124542,0.7975105077028275
0.6239999999999999,0.8820775077375012,0.3659224922624987,0.76,0.9379887636902959,0.5820112363097041,0.2674056187272072,2.257062441110611,0.3121997494084564,0.222611488045958,2.346335294547304,2.167789587673918,1163264,0.6171423763036727,0.8801706194877624
0.777,1.1022706565308344,0.4517293434691657,0.977,1.0866403210502413,0.8673596789497586,0.2796043464913964,2.229745277762413,0.32464454977329765,0.2345641432094952,2.343763242312678,2.115727313212148,1327104,0.6372418344020844,0.9785647809505462
0.6479999999999999,0.8758508283943685,0.42014917160563137,0.772,1.0952584105634378,0.4487415894365624,0.3027689622715115,2.2578597396612166,0.34380097788520475,0.26173694665781827,2.345041610688883,2.17067786863355,1490944,0.7166017442941666,0.852376663684845
1.1229999999999998,1.5611335412862153,0.6848664587137842,0.8019999999999999,1.0441900080515296,0.5598099919484703,0.27287327591329813,2.2310457676649094,0.33185266926760776,0.21389388255898853,2.326633294865426,2.1354582404643927,1654784,0.8161294162273407,1.3196730971336366
1.174,1.6396865898863742,0.7083134101136258,1.1880000000000002,1.6874156585450641,0.6885843414549362,0.3098138215020299,2.1797534480690954,0.3837653177920571,0.23586232521200273,2.301812158206277,2.057694737931914,1818624,1.0742837488651276,1.4594927966594695
1.8869999999999998,2.702831477696221,1.0711685223037786,1.627,2.2320132229959935,1.0219867770040063,0.3032541684806347,2.165245372056961,0.3703508104852685,0.23615752647600086,2.277678134760304,2.0528126093536176,1982464,1.3408119320869445,1.961784952878952
2.556,3.3837825801501262,1.7282174198498739,2.1500000000000004,3.0310675343014295,1.2689324656985712,0.3045265432447195,2.097421830892563,0.3471887517577544,0.26186433473168463,2.2099372572997096,1.9849064044854166,2146304,1.3647054731845856,2.568165194988251
3.1870000000000003,4.610109623324922,1.763890376675079,2.5119999999999996,3.3681051337306647,1.6558948662693345,0.3279199946671724,2.0439924508333207,0.3531722673121487,0.30266772202219616,2.146615607721401,1.9413692939452405,2310144,2.1170966267585754,2.9844765186309816
3.5409999999999995,4.545374929993774,2.5366250700062247,3.5669999999999993,4.78730365073616,2.3466963492638393,0.3346487373113632,2.047963185608387,0.37890350969084413,0.29039396493188224,2.129697214743664,1.9662291564731103,2473984,2.688182735443115,3.3135931968688963
4.079,5.1977622625026285,2.9602377374973714,3.4549999999999996,4.684571063420085,2.225428936579914,0.3240101668983698,2.0647064477205275,0.3432659010924075,0.3047544327043321,2.1493676589805646,1.9800452364604901,2637824,2.304626166820526,3.6007680177688597
4.5840000000000005,5.878806549257456,3.2891934507425447,3.8289999999999997,4.996454067618936,2.6615459323810633,0.30946549624204633,2.0442709028720856,0.3672051415888786,0.25172585089521404,2.129259015729674,1.9592827900144976,2801664,3.1052053451538084,4.020194506645202
5.023,6.528829007556967,3.5171709924430328,4.077,5.257068218367057,2.8969317816329427,0.30663677118718624,2.0669353291392327,0.34629257807203473,0.26698096430233775,2.168005468797832,1.9658651894806332,2965504,3.554137814044952,4.321952533721924
5.325000000000001,6.649094029893648,4.000905970106354,4.656000000000001,6.235444206042113,3.076555793957888,0.2887967320159078,2.0530610874295236,0.3261028827573771,0.25149058127443846,2.1153305180066364,1.990791656852411,3129344,3.857145404815674,4.525751614570618
5.519,6.883767013083186,4.154232986916814,4.898999999999999,5.943532909965023,3.8544670900349756,0.2680244540795684,2.066196484863758,0.2997058768565682,0.23634303130256856,2.113654284801712,2.0187386849258044,3293184,3.8709496021270753,4.623683571815491
5.7379999999999995,6.776718441157178,4.699281558842821,5.604,6.740927438317855,4.467072561682145,0.29525780621916053,2.060225081443787,0.31538361125372216,0.2751320011845989,2.100066147220284,2.0203840156672896,3457024,4.098115158081055,4.734157061576843
6.526000000000001,7.996960230597688,5.055039769402313,5.898,7.218392365927643,4.577607634072356,0.28840092252939936,2.0545844450592994,0.3256638824488938,0.2511379626099049,2.0962629148007212,2.0129059753178775,3620864,4.5910837888717655,5.344609069824219
6.658999999999999,7.513592885530882,5.804407114469116,5.89,6.758032257465124,5.021967742534875,0.27181742638349526,2.061203344166279,0.3039395135090467,0.23969533925794384,2.109155736368203,2.0132509519643547,3784704,4.488851308822632,5.429085922241211
7.114999999999999,7.9595738570427095,6.270426142957289,6.203,7.211425009606565,5.194574990393436,0.25400028973817823,2.0649182364344596,0.29524317239801,0.21275740707834642,2.118572028713695,2.0112644441552243,3948544,4.749595141410827,5.6609128475189205
7.171000000000001,8.352900588036068,5.9890994119639345,6.249,7.340278607872435,5.157721392127565,0.23846998764202,2.0504163071513175,0.28149718936342844,0.19544278592061154,2.109174826236382,1.9916577880662532,4112384,4.927311944961548,5.759227466583252
7.249,8.22211304584822,6.27588695415178,6.816,7.612243681293609,6.01975631870639,0.22900399453938003,2.0653422087430955,0.2769377537714697,0.18107023530729038,2.10281603958834,2.027868377897851,4276224,4.969560337066651,5.815002679824829
8.018,8.769688765380993,7.266311234619009,6.853,7.497934880433676,6.2080651195663235,0.23663567239418626,2.0394300788640978,0.2884697621273302,0.1848015826610423,2.103369386096916,1.9754907716312795,4440064,5.337772035598755,6.334505701065064
7.750000000000002,8.6382567196481,6.861743280351904,7.177000000000001,7.894356954381849,6.4596430456181535,0.23604963477700944,2.0411028236150743,0.264512577518752,0.20758669203526686,2.103105695324088,1.9790999519060608,4603904,5.447966384887695,6.1226836204528805
7.714,8.708898989847714,6.719101010152287,7.095999999999999,7.623374629651446,6.568625370348553,0.23278853129595517,2.0405556127429008,0.26000778668824953,0.20556927590366084,2.127683804683302,1.9534274208024995,4767744,5.346373462677002,6.129790544509888
7.5969999999999995,8.36364268078421,6.830357319215789,7.034000000000001,7.695198911069885,6.3728010889301165,0.2294274958781898,2.066821950674057,0.2822880884760715,0.17656690328030814,2.1184466891569365,2.015197212191177,4931584,5.49220838546753,5.9579582691192625
7.763,8.603548035510165,6.9224519644898335,7.484999999999999,8.300257627992526,6.669742372007473,0.22293962184339758,2.05681980997324,0.26481235534891945,0.1810668883378757,2.1153178817185094,1.9983217382279705,5095424,5.700087308883667,6.104775619506836
7.8180000000000005,8.520094010799124,7.1159059892008765,7.341999999999999,8.119287591564408,6.5647124084355895,0.2079287664964795,2.076051431894302,0.24041693777255052,0.1754405952204085,2.1152733835661945,2.03682948022241,5259264,5.624159288406372,6.097186326980591
8.469000000000001,9.189700353822587,7.748299646177416,7.513000000000001,8.407204115400953,6.618795884599049,0.2187757290899753,2.061341029405594,0.2577326104128084,0.1798188477671422,2.0982692197041635,2.0244128391070246,5423104,5.8111591815948485,6.561910343170166
8.616999999999999,9.174333831738213,8.059666168261785,8.152999999999999,9.047304757898557,7.25869524210144,0.18390429103747008,2.045822761952877,0.21237490565842398,0.15543367641651618,2.0721414757711973,2.0195040481345568,5586944,6.0089775085449215,6.6883971214294435
8.745,9.377301352204785,8.112698647795213,8.227,8.792226503271035,7.661773496728967,0.20704603400081395,2.0383086308836935,0.23649706995253222,0.17759499804909568,2.063894053142152,2.012723208625235,5750784,6.1160131931304935,6.7497532844543455
8.52,9.129918027279075,7.910081972720923,7.93,8.615477935458173,7.244522064541826,0.18746256995946167,2.058659681677818,0.22029384525862766,0.15463129466029568,2.1185976422402732,1.9987217211153634,5914624,5.9785895347595215,6.542005205154419
8.873999999999999,9.710961169947566,8.037038830052431,8.163,8.641185110600487,7.684814889399513,0.18888140665367245,2.0573401734232903,0.23080123691595716,0.14696157639138774,2.1576915094591267,1.956988837387454,6078464,6.175017833709717,6.701470947265625
8.761,9.396443939305428,8.12555606069457,8.333000000000002,8.9033516459168,7.762648354083204,0.19658745853230356,2.072377449274063,0.24075888549620078,0.15241603156840633,2.1142516872001074,2.030503211348019,6242304,6.225450420379639,6.669545888900757
9.016,9.549745257590173,8.482254742409827,7.803,8.574751903139862,7.031248096860137,0.19235843596979976,2.082723878324032,0.2319620610601085,0.15275481087949103,2.1356915270224457,2.029756229625618,6406144,6.2943644523620605,6.90481481552124
9.041,10.022615505175017,8.059384494824984,8.3,9.306697571269545,7.293302428730456,0.1913137531839311,2.0824638977646828,0.24102849100778376,0.14159901536007843,2.1348930548845155,2.03003474064485,6569984,6.463150262832642,6.887149906158447
9.268,9.710601400811159,8.825398599188842,8.171,8.687225725821563,7.654774274178436,0.18833129759877917,2.078734667599201,0.2285863065979611,0.14807628859959726,2.1320073324052315,2.0254620027931707,6733824,6.609432220458984,7.021974229812622
9.047,9.568076769775818,8.525923230224183,8.102,9.012261500888618,7.191738499111382,0.1825505472719669,2.095261479914188,0.2147544714113909,0.1503466231325429,2.155217762661281,2.0353051971670952,6897664,6.352082967758179,6.878263807296753
9.185999999999998,9.743623528915341,8.628376471084655,8.625,9.668688171821449,7.58131182817855,0.1667421808466315,2.060666190087795,0.20902060371496667,0.12446375797829633,2.13115810122465,1.9901742789509402,7061504,6.482368040084839,7.015007400512696
9.175,9.84238669450327,8.507613305496731,8.297,8.793146147823402,7.8008538521765995,0.17774853631854054,2.087347884476185,0.20955206243538926,0.14594501020169182,2.1290586517613455,2.0456371171910246,7225344,6.5803779602050785,6.929854249954223
8.79,9.73385380223846,7.846146197761538,8.403,9.089149400640999,7.716850599359003,0.20918395714834329,2.0860030129551888,0.2652854997597603,0.15308241453692625,2.1421039109671924,2.029902114943185,7389184,6.475484466552734,6.683579397201538
9.184000000000001,9.846045315669556,8.521954684330446,8.193999999999999,8.962039061506639,7.425960938493359,0.1741772528737783,2.0776517048478125,0.2259725233987854,0.1223819823487712,2.1482991787426955,2.0070042309529295,7553024,6.664369726181031,6.95836911201477
8.975,9.611949762540187,8.338050237459813,8.678,9.396551320366195,7.959448679633807,0.1964533564634621,2.091314285993576,0.22752204995217015,0.16538466297475404,2.1240100607209023,2.05861851126625,7716864,6.641998147964477,6.7865519523620605
9.285,10.173608462710096,8.396391537289905,8.728,9.233149482826619,8.22285051717338,0.17097037835046647,2.0832060307264326,0.21567149382567893,0.126269262875254,2.112093867667853,2.0543181937850123,7880704,6.741825723648072,7.005821752548218
9.677999999999999,10.249870614737283,9.106129385262715,8.844,9.410430931358801,8.277569068641197,0.1847829196602106,2.083950127661228,0.21213155888866828,0.15743428043175292,2.1246468190871846,2.0432534362352714,8044544,6.667483901977539,7.221346521377564
9.015,9.641502194728798,8.388497805271204,8.766000000000002,9.603056748374925,7.928943251625078,0.18114991355687377,2.090863288938999,0.22329287201694373,0.1390069550968038,2.146741982185597,2.0349845956924013,8208384,6.624831962585449,6.741608667373657
9.635000000000002,10.38280010698047,8.887199893019533,8.831,9.520252493648009,8.14174750635199,0.19402172192931175,2.088114011287689,0.23168754778936604,0.15635589606925746,2.138266830401899,2.037961192173479,8372224,6.816486263275147,7.197725486755371
9.66,10.362765963888405,8.957234036111595,8.818000000000001,9.490871458749739,8.145128541250264,0.16723700007423756,2.088049453496933,0.20653170866270193,0.12794229148577319,2.158333211949601,2.0177656950442655,8536064,6.847156047821045,7.188045024871826
9.446000000000002,10.033982992951328,8.858017007048675,8.687,9.477443546371276,7.8965564536287225,0.1690854833461344,2.0916913002729416,0.22445574479281383,0.11371522189945499,2.1733697180903633,2.01001288245552,8699904,6.888308763504028,7.082885122299194
9.419,9.968116563217684,8.869883436782317,9.308000000000002,10.313274091976911,8.302725908023092,0.1705988719128072,2.0791405230760573,0.2097940184737576,0.13140372535185682,2.1279074743323823,2.0303735718197324,8863744,6.90185227394104,7.120570421218872
9.462000000000002,10.286448906846266,8.637551093153737,8.894,9.296745577256909,8.491254422743092,0.2009657887741923,2.0617062956094743,0.24024682877047518,0.16168474877790942,2.099942321912886,2.0234702693060624,9027584,6.8102888584136965,7.097658300399781
9.765,10.163954884667428,9.366045115332573,8.768999999999998,9.30226259947609,8.235737400523906,0.17416096329689024,2.0712525710463523,0.21713951620847313,0.13118241038530734,2.1326117960910853,2.0098933460016193,9191424,7.04470272064209,7.2783139705657955
9.807,10.571068714187408,9.042931285812593,9.170000000000002,10.062546917534313,8.27745308246569,0.1574657596647739,2.0848391860723496,0.1812818122893947,0.13364970704015314,2.144250110532967,2.025428261611732,9355264,7.012545442581176,7.360093688964843
9.416999999999998,10.093388202144299,8.740611797855697,9.039,9.708872375904544,8.369127624095455,0.16696732193231584,2.0748365998268126,0.21100818408337488,0.1229264597812568,2.11670735051484,2.032965849138785,9519104,6.962592220306396,7.0462846755981445
10.058000000000002,10.579973179387602,9.5360268206124,8.947000000000001,9.74228674074198,8.151713259258022,0.14849695628508924,2.0966353476047517,0.16006512479089624,0.13692878777928225,2.147462618285044,2.0458080769244593,9682944,7.085624885559082,7.471101856231689
9.950999999999999,10.408109396096819,9.493890603903179,9.153999999999998,9.585189053664397,8.7228109463356,0.16820134157314895,2.0710057809948923,0.20663339770044434,0.12976928544585356,2.1234511554152022,2.0185604065745824,9846784,7.11348443031311,7.454978084564209
9.786000000000001,10.421440005035882,9.150559994964121,8.706,9.25191574441483,8.160084255585168,0.16727796839550135,2.0942845731973647,0.20892466316365477,0.12563127362734794,2.150133352746872,2.0384357936478574,10010624,7.142051076889038,7.283900213241577
9.830000000000002,10.42786286052907,9.232137139470934,9.032999999999998,9.466867491291982,8.599132508708013,0.16607323912903665,2.0937567561864854,0.2129093363908112,0.11923714186726211,2.1318025195982835,2.0557109927746873,10174464,7.092242050170898,7.303198528289795
9.895,10.297374203944537,9.492625796055462,8.903,9.600094685103825,8.205905314896176,0.16799744693562385,2.108248472213745,0.2033352169371536,0.1326596769340941,2.1498726445805327,2.0666242998469575,10338304,7.191656112670898,7.419711542129517
9.706,10.216670147942876,9.195329852057123,9.251,9.872891469631156,8.629108530368843,0.1800612331368029,2.10913442671299,0.21634527526230735,0.14377719101129843,2.1538584774064113,2.0644103760195684,10502144,7.092337703704834,7.156586217880249
9.877999999999998,10.455577700400559,9.300422299599438,9.137,9.75527259360253,8.51872740639747,0.1597715016454458,2.108125591278076,0.1868477718143622,0.13269523147652937,2.1490036173507403,2.067247565205412,10665984,7.10867657661438,7.34759111404419
9.902,10.429120479586972,9.374879520413026,9.484,10.0014011982978,8.9665988017022,0.1610124837607145,2.1184139996767044,0.19409702474212726,0.12792794277930175,2.15490160406015,2.0819263952932587,10829824,7.178385591506958,7.331209754943847
9.813999999999998,10.528285657142852,9.099714342857144,9.046000000000001,9.794694864414069,8.297305135585933,0.18117597084492443,2.094988304376602,0.22482172399129363,0.13753021769855522,2.136907509635759,2.053069099117445,10993664,7.129441642761231,7.3432104110717775
9.906,10.53222998970027,9.279770010299732,9.098,9.547595373641679,8.648404626358323,0.1762426795437932,2.1125819385051727,0.2254766525100355,0.12700870657755087,2.1551434037149164,2.070020473295429,11157504,7.133767175674438,7.332214593887329
10.322999999999999,10.807727758643962,9.838272241356036,9.409999999999998,9.930442119740514,8.889557880259483,0.1502291561104357,2.1057665973901747,0.17279549436240943,0.12766281785846195,2.152564484040094,2.0589687107402552,11321344,7.261086130142212,7.609241199493408
10.187999999999999,10.820642078904019,9.555357921095979,9.206,10.036014457705406,8.375985542294593,0.13439111327752468,2.1133248835802076,0.16277156666432233,0.10601065989072703,2.1448376104017015,2.081812156758714,11485184,7.368232393264771,7.525768041610718
9.859,10.242964842140527,9.475035157859473,9.4,9.960553298090378,8.839446701909623,0.15177636467851696,2.1081159591674803,0.19896571969246224,0.10458700966457168,2.1420741500932516,2.074157768241709,11649024,7.29663987159729,7.299945259094239
10.206999999999999,10.77072067551226,9.643279324487738,9.318999999999999,9.953420207748774,8.684579792251224,0.15553220231086012,2.099672740697861,0.1877906956965513,0.12327370892516895,2.1472928582169524,2.0520526231787692,11812864,7.4311915874481205,7.571632242202758
10.359,11.1755959833357,9.5424040166643,9.634,10.252792372286537,9.015207627713464,0.14414441911503667,2.131045636534691,0.1865034756061459,0.10178536262392743,2.1554140492847957,2.1066772237845863,11976704,7.3500572681427006,7.589350938796997
9.966,10.520566497365284,9.411433502634715,9.211,9.89436593418168,8.52763406581832,0.15476017408072945,2.1220921009778975,0.19225550733558072,0.11726484082587817,2.153170464491209,2.091013737464586,12140544,7.397983884811401,7.362701463699341
10.356999999999998,10.988855204932266,9.72514479506773,9.295,9.798711226795671,8.791288773204329,0.14868385549634694,2.1099142760038374,0.18981648249040092,0.10755122850229296,2.1494450850261813,2.0703834669814936,12304384,7.3963113784790036,7.604580307006836
10.449,11.061249132298283,9.836750867701717,9.723,10.340479554317389,9.105520445682613,0.12599048716947434,2.103403151035309,0.1583608302446205,0.09362014409432817,2.1420291054854865,2.064777196585131,12468224,7.4473082542419435,7.784566831588745
9.986,10.36474001637007,9.607259983629932,9.3,10.160999419279712,8.43900058072029,0.1416045969352126,2.11989027261734,0.175904420350007,0.1073047735204182,2.1472988256721384,2.092481719562542,12632064,7.422774934768677,7.402591133117676
10.126,10.834592972022726,9.417407027977273,9.657999999999998,10.060983870644966,9.25501612935503,0.15373400999233125,2.1288104206323624,0.2002335621116078,0.10723445787305469,2.1836302582587375,2.0739905830059873,12795904,7.395355319976806,7.475781345367432
10.125000000000002,10.687267729822725,9.562732270177278,9.639,10.32912245290238,8.948877547097618,0.1593970057554543,2.121573084592819,0.2074668783634434,0.11132713314746516,2.1808826975827165,2.062263471602922,12959744,7.405227518081665,7.4688578128814695
10.221,10.766040365477641,9.675959634522359,9.138000000000002,9.876874820250361,8.399125179749642,0.15187020609155294,2.1082859933376312,0.18420244722510248,0.1195379649580034,2.136319214652224,2.0802527720230386,13123584,7.441157436370849,7.579984521865844
10.321,10.860600778353774,9.781399221646225,9.721,10.191456161613386,9.250543838386614,0.15201957831159232,2.1057062655687333,0.19358028738288857,0.11045886924029608,2.150292350226477,2.0611201809109896,13287424,7.464127397537231,7.638638305664062
10.706999999999999,11.236359046394787,10.177640953605211,9.727,10.482738711460515,8.971261288539486,0.14123901072889564,2.1219567209482193,0.17339227003660412,0.10908575142118715,2.1677147764576428,2.076198665438796,13451264,7.504988098144532,7.782180261611939
10.302,10.728140821794861,9.875859178205138,9.41,10.033618473106754,8.786381526893246,0.1497561027295887,2.1323631674051287,0.18601056891441498,0.11350163654476242,2.1607721609306427,2.1039541738796146,13615104,7.410358810424805,7.563518142700195
10.209,10.540314050411387,9.877685949588612,9.812999999999999,10.37531752595842,9.250682474041577,0.13074142881669099,2.12737053334713,0.17222265302791118,0.0892602046054708,2.1671686994778727,2.0875723672163873,13778944,7.506018209457397,7.52741961479187
10.577000000000002,11.448057403389697,9.705942596610306,9.741000000000001,10.526550125708093,8.95544987429191,0.12812806130386886,2.114724361896515,0.16751794295657346,0.08873817965116426,2.149611438288652,2.0798372855043774,13942784,7.577714824676514,7.786505842208863
10.671000000000001,11.198682669793126,10.143317330206877,9.792000000000002,10.26621092353509,9.317789076464914,0.17173801930621263,2.1045687198638916,0.21061124905110293,0.13286478956132233,2.1373876741758697,2.0717497655519135,14106624,7.544042253494263,7.7898664474487305
10.562000000000001,11.038797651000927,10.085202348999076,9.703999999999999,10.308221813575113,9.099778186424885,0.1487526244483888,2.1199920952320097,0.17295516079440407,0.12455008810237354,2.1433631503427306,2.096621040121289,14270464,7.67734169960022,7.814085149765015
10.669999999999998,11.019227719403828,10.320772280596168,9.788,10.406349415783666,9.169650584216335,0.14754361673258243,2.1217483222484588,0.17857781793955715,0.1165094155256077,2.1474773795335853,2.0960192649633322,14434304,7.661617088317871,7.835505247116089
10.665000000000001,11.180524005260668,10.149475994739333,9.624,10.325187564065422,8.92281243593458,0.13274562936276196,2.1350574254989625,0.16519997417083926,0.10029128455468468,2.1629386808110747,2.1071761701868503,14598144,7.6017992973327635,7.7908533096313475
10.517,11.035710902141068,9.998289097858931,9.452000000000002,10.317341551065244,8.58665844893476,0.13615033463574944,2.131020340323448,0.17229956947576086,0.10000109979573803,2.168886916982546,2.09315376366435,14761984,7.630640316009521,7.671891164779663
10.574,11.059946499112813,10.088053500887186,9.876999999999999,10.482740043252878,9.27125995674712,0.12950110835954545,2.118488585948944,0.1588729570012771,0.1001292597178138,2.1551608128458817,2.0818163590520067,14925824,7.520203685760498,7.6843218326568605
10.552000000000001,10.998604970863514,10.105395029136488,9.578,9.8889919613109,9.267008038689099,0.14819199279882012,2.1320252403616906,0.19039581485970092,0.10598817073793931,2.179550132600069,2.084500348123312,15089664,7.537791538238525,7.731936407089234
10.336000000000002,10.893103222033405,9.7788967779666,9.765999999999998,10.37526513112109,9.156734868878907,0.14299857988953588,2.1191231697797774,0.17780316251284772,0.10819399726622403,2.1783215666993123,2.0599247728602426,15253504,7.527476358413696,7.5946238994598385
10.574000000000002,11.050785066880247,10.097214933119757,9.641000000000002,10.304603043995431,8.977396956004572,0.13885697349905965,2.1082938611507416,0.16138739496134913,0.11632655203677017,2.1466882056739314,2.069899516627552,15417344,7.683375024795533,7.777437591552735
10.775000000000002,11.44492910072634,10.105070899273665,10.093,10.593540707635253,9.592459292364747,0.131350431824103,2.118922194838524,0.16364659580900034,0.09905426783920565,2.1562399261450307,2.0816044635320172,15581184,7.738795948028565,7.8499922275543215
10.565000000000001,11.051482271002758,10.078517728997245,9.85,10.332887150377807,9.367112849622192,0.11893328418955204,2.1087298542261124,0.15643558055268184,0.08143098782642225,2.140977988298403,2.0764817201538217,15745024,7.744045925140381,7.7497642993927
10.495999999999999,11.145556771960695,9.846443228039302,9.793,10.366115171671453,9.219884828328546,0.1488529237452894,2.1097052067518236,0.19388200115177326,0.10382384633880556,2.138081174444171,2.0813292390594764,15908864,7.6846168518066404,7.711935949325562
10.812999999999999,11.38175390108552,10.244246098914477,9.937000000000001,10.537483971476343,9.33651602852366,0.13129100827500223,2.1080389976501466,0.18474057986175194,0.07784143668825252,2.140273455510138,2.075804539790155,16072704,7.7091248512268065,7.867279005050659
10.730999999999998,11.234496772581512,10.227503227418484,10.002,10.600394518691473,9.403605481308528,0.13398817991837855,2.102504476904869,0.18525151624408326,0.08272484359267383,2.133306080141349,2.0717028736683893,16236544,7.6976597785949705,7.8833729267120365
10.724,11.172290084655016,10.275709915344985,10.097999999999999,10.630969042252923,9.565030957747075,0.13891066261567173,2.1063033252954484,0.17226990269626566,0.1055514225350778,2.129774661723772,2.0828319888671247,16400384,7.615932989120483,7.807655096054077
10.705000000000002,11.23638027814363,10.173619721856374,10.171,10.634776886013091,9.707223113986908,0.1294071472715586,2.0958838880062105,0.16588651934891996,0.09292777519419726,2.13294874259532,2.058819033417101,16564224,7.686056470870971,7.79542121887207
10.751999999999999,11.044533758735636,10.459466241264362,10.142,10.639529898599069,9.64447010140093,0.14633629703894255,2.093948146700859,0.17678421389279125,0.11588838018509384,2.130554246371892,2.0573420470298265,16728064,7.627619409561158,7.855718040466309
10.658000000000001,11.206940798265169,10.109059201734834,9.607,10.057067772674293,9.156932227325706,0.1460933563299477,2.109320107102394,0.17889277447176233,0.11329393818813305,2.152054622315931,2.066585591888857,16891904,7.738428449630737,7.843036079406739
10.781,11.464600029256875,10.097399970743126,10.121,10.639294317931425,9.602705682068576,0.13420628346502778,2.116120272874832,0.1736458450101977,0.09476672191985785,2.1514756005808375,2.0807649451688266,17055744,7.7218842029571535,7.82795934677124
10.9,11.22489998461065,10.575100015389351,10.222,10.950337833700818,9.493662166299181,0.15978142404928802,2.0965678960084917,0.19743656125776357,0.12212628684081248,2.1412976830012895,2.051838109015694,17219584,7.814861869812011,7.976032781600952
10.813,11.399174888578486,10.226825111421515,10.364999999999998,10.85324686378921,9.876753136210787,0.12178473286330697,2.123875418305397,0.14208249600982376,0.10148696971679018,2.1646178983209103,2.0831329382898836,17383424,7.731200361251831,7.901710033416748
11.013,11.314332042770097,10.711667957229903,10.391,10.939825108755057,9.842174891244943,0.1238281714264303,2.1055107027292252,0.1659198652457411,0.08173647760711951,2.1459185377377255,2.065102867720725,17547264,7.857802534103394,8.017731380462646
10.91,11.50821400852872,10.31178599147128,10.449000000000002,10.939315204740788,9.958684795259215,0.11436157391872252,2.115541824698448,0.15383965747226938,0.07488349036517566,2.1448712143271287,2.0862124350697675,17711104,7.811904716491699,7.932506132125854
10.815999999999999,11.043121113065252,10.588878886934745,9.931000000000001,10.639384782445248,9.222615217554754,0.1035995597019791,2.096126651763916,0.14213096056048344,0.06506815884347475,2.1283841515126745,2.0638691520151577,17874944,7.7718054294586185,7.905995035171509
10.775,11.161839760107464,10.388160239892537,10.107000000000001,10.494609339412767,9.719390660587235,0.13124769446440038,2.0818207383155825,0.1704603208705859,0.09203506805821485,2.1289513921841143,2.0346900844470506,18038784,7.855929136276245,7.924172830581665
10.720000000000002,11.160953512288996,10.279046487711009,10.201000000000002,10.781576437689305,9.6204235623107,0.12871320904232558,2.102118876576424,0.1683804738405878,0.08904594424406337,2.142382136562317,2.0618556165905306,18202624,7.898083639144898,7.836727619171143
10.878,11.397919224495498,10.358080775504503,9.991999999999999,10.442039998222379,9.54196000177762,0.11093370676971967,2.1156702905893328,0.1425845610171251,0.07928285252231423,2.15827632550985,2.0730642556688155,18366464,7.86957278251648,7.866856241226197
10.816999999999998,11.312863892615704,10.321136107384293,9.976,10.48000793644545,9.471992063554552,0.13035687003284688,2.106907844543457,0.1593256501019429,0.10138808996375086,2.148362962341272,2.065452726745642,18530304,7.792822265625,7.864389944076538
11.272,11.891173642849887,10.652826357150113,10.355999999999998,10.838290368968735,9.87370963103126,0.121393070789054,2.1104739874601366,0.16386983709486408,0.07891630448324392,2.154045909623385,2.066902065296888,18694144,7.917857837677002,8.099198150634766
10.979000000000001,11.443789199530283,10.51421080046972,10.294,11.1089748462376,9.4790251537624,0.11997473249211905,2.1171160727739333,0.14806538329068114,0.09188408169355695,2.1588289467598365,2.07540319878803,18857984,7.834895229339599,7.9191077709197994
11.158,11.601459130022148,10.714540869977851,10.482,11.047734920258595,9.916265079741404,0.1289239814970642,2.1101574122905733,0.16086045918855207,0.0969875038055763,2.159395198255762,2.0609196263253846,19021824,7.997816133499145,8.119833946228027
10.812,11.11728019916136,10.506719800838638,9.890000000000002,10.444003610096543,9.335996389903462,0.1343648857437074,2.1014077216386795,0.17385029043487069,0.0948794810525441,2.1231072572512923,2.0797081860260667,19185664,7.950592184066773,7.861642265319825
11.012,11.508322475815875,10.515677524184126,10.192,10.5933925759154,9.7906074240846,0.10444865548051889,2.0931176081299783,0.1336540743363907,0.07524323662464706,2.136364510248133,2.0498707060118235,19349504,7.900954341888427,7.993299388885498
11.014999999999999,11.373643276808584,10.656356723191413,10.515,10.921355755465578,10.108644244534423,0.11597133672330524,2.10760797560215,0.14238032894436203,0.08956234450224845,2.140021870428741,2.075194080775559,19513344,7.943796873092651,7.96999306678772
10.921999999999999,11.492347262639173,10.351652737360824,10.228,10.6785063817528,9.777493618247199,0.11373485671356316,2.110478848218918,0.16414435645120073,0.06332535697592559,2.142610414478896,2.0783472819589397,19677184,7.902094745635987,7.945886135101318
11.248000000000001,11.521159294185647,10.974840705814355,10.153,10.928758338659664,9.377241661340337,0.14546845527365798,2.1013104736804964,0.18942337073840837,0.10151353980890761,2.14433449200115,2.058286455359843,19841024,7.949298286437989,8.084901905059814
10.964,11.254730115399145,10.673269884600856,10.198999999999998,10.774716075856839,9.623283924143157,0.10611901599913831,2.1377174735069273,0.14793777525420063,0.064300256744076,2.166182507106132,2.109252439907723,20004864,7.898004198074341,7.9498162269592285
11.025,11.34259250620882,10.70740749379118,10.316999999999998,10.738403607008767,9.89559639299123,0.14287866065278645,2.1197627425193786,0.1640038441244182,0.1217534771811547,2.156189002026098,2.0833364830126593,20168704,7.795347499847412,8.01253833770752
10.949000000000002,11.663177148892348,10.234822851107655,10.136999999999997,10.479988337994163,9.79401166200583,0.1392525351606309,2.1275857955217363,0.1719538954053196,0.10655117491594221,2.156067647246222,2.0991039437972505,20332544,7.8693962574005125,7.951032066345215
11.143999999999998,11.6077714954587,10.680228504541297,9.934,10.345781495456023,9.522218504543975,0.1273829697165638,2.1151038885116575,0.1744825585084109,0.08028338092471668,2.1475468875318575,2.0826608894914576,20496384,7.827641105651855,8.025096654891968
11.091,11.466085323626505,10.715914676373494,10.208,10.467838411325193,9.948161588674807,0.10289164041168983,2.1280950903892517,0.1313478794745077,0.07443540134887196,2.154062359685415,2.1021278210930885,20660224,7.9229871273040775,8.023382663726807
11.178,11.470362788329844,10.885637211670158,9.903,10.481239569728672,9.32476043027133,0.11447907630354164,2.112668886780739,0.15000300217980994,0.07895515042727333,2.148427196263261,2.0769105772982166,20824064,8.029525804519654,8.131440925598145
11.182999999999998,11.730084088600645,10.635915911399351,10.147,10.712438767683999,9.581561232316002,0.11461181300692255,2.1297477543354035,0.15142584473304851,0.07779778128079659,2.145548612918757,2.11394689575205,20987904,7.951102066040039,8.11272029876709
11.122,11.525331129470564,10.718668870529436,10.254,10.640243446546345,9.867756553453654,0.1260056992061436,2.109858047962189,0.15807363842684044,0.09393775998544676,2.130584642560057,2.089131453364321,21151744,7.980949115753174,8.089717388153076
11.15,11.50835736353534,10.79164263646466,10.462,11.104958785615377,9.819041214384622,0.10797790731303392,2.1279247522354128,0.1300397552530889,0.08591605937297894,2.164749641997671,2.0910998624731545,21315584,7.9996413230896,8.134568357467652
11.477,11.892043371227635,11.061956628772366,10.599,10.94783950464361,10.25016049535639,0.12044707103632386,2.11870781481266,0.1646376493414126,0.07625649273123514,2.1570285202967656,2.0803871093285546,21479424,7.965195226669311,8.200867891311646
10.961,11.400691937610869,10.521308062389132,10.193999999999999,10.720254691190492,9.667745308809506,0.11753343387972562,2.127971297502518,0.16594345133133273,0.0691234164281185,2.167247064459242,2.0886955305457935,21643264,7.79064245223999,7.912656545639038
11.158,11.471362409998392,10.844637590001607,10.361,10.92424861295879,9.797751387041211,0.12587121357209977,2.0999708473682404,0.17367416890650544,0.0780682582376941,2.1411566155151562,2.0587850792213245,21807104,7.9720789909362795,8.126882457733155
11.226,11.710380016103061,10.74161998389694,10.542,10.982222670929156,10.101777329070844,0.12093205596320326,2.1105191841721536,0.1673728542132018,0.07449125771320472,2.1720488286110506,2.0489895397332565,21970944,7.925422859191895,8.096968603134155
11.147,11.572935441117547,10.721064558882453,10.208,10.8067954575646,9.6092045424354,0.1108893024269491,2.123834627866745,0.1517356113610391,0.07004299349285908,2.181429463300145,2.0662397924333447,22134784,7.919495439529419,8.023843002319335
11.076,11.608394590505952,10.543605409494049,10.392,10.845977973033934,9.938022026966065,0.13497541840188204,2.106784018874168,0.17465448623410953,0.09529635056965455,2.1610602900025566,2.05250774774578,22298624,7.857240056991577,8.031880426406861
10.915000000000001,11.31385461010248,10.516145389897522,10.167000000000002,10.742969617254245,9.591030382745759,0.136851433198899,2.1196335375308992,0.18029598751249504,0.09340687888530295,2.154920188818483,2.0843468862433157,22462464,7.87322678565979,7.92794451713562
11.167,11.660741835375532,10.673258164624468,10.399,10.805434496567404,9.992565503432594,0.11760659106075758,2.1211184948682784,0.14797509878287593,0.08723808333863922,2.1573735434744363,2.0848634462621205,22626304,7.974422597885132,8.08337435722351
11.133000000000001,11.550661346068798,10.715338653931203,10.406000000000002,10.914590208321004,9.897409791679001,0.12977862413972613,2.1063485771417616,0.17257617684157003,0.08698107143788222,2.1523666916886763,2.060330462594847,22790144,8.051579332351684,8.152142429351807
11.215,11.82359263879873,10.60640736120127,10.443000000000001,11.002804430136099,9.883195569863904,0.10408495170995588,2.126416692137718,0.14030596475685675,0.06786393866305501,2.1655832310292475,2.0872501532461887,22953984,7.969416761398316,8.101060152053833
10.912,11.471317441172722,10.35268255882728,10.189,10.461266413646634,9.916733586353367,0.12212382867000993,2.1189941287040712,0.16706356291222776,0.07718409442779209,2.1676607933708154,2.070327464037327,23117824,7.970917177200318,7.902252864837647
11.137,11.736567344007327,10.537432655992674,10.495000000000001,10.851349547495154,10.138650452504848,0.11526700155809518,2.114856243133545,0.15744239070613597,0.07309161241005438,2.159640139247167,2.0700723470199227,23281664,7.977739048004151,8.053499460220337
11.219,11.611541717528214,10.826458282471785,10.360000000000001,10.97846584384265,9.741534156157352,0.11394945783540604,2.1052099078893662,0.1391749718267325,0.08872394384407958,2.1466688143664054,2.063751001412327,23445504,8.055308866500855,8.141133785247803
11.066,11.631706637754942,10.50029336224506,10.406000000000002,11.039801230670944,9.77219876932906,0.1220634416211396,2.1186639726161958,0.16298675803465734,0.08114012520762189,2.161108346639619,2.0762195985927727,23609344,8.068640947341919,8.041057109832764
11.209,11.760660221513206,10.657339778486794,10.632,10.92857376822639,10.33542623177361,0.13022971912287173,2.1231211096048357,0.1778427950035203,0.08261664324222319,2.1530587772543477,2.0931834419553237,23773184,8.009785413742065,8.077109384536744
11.059999999999999,11.628541994930892,10.491458005069106,10.581999999999997,11.343692851482798,9.820307148517196,0.1313025129958987,2.121373876929283,0.1735219393979605,0.0890830865938369,2.1681619294539747,2.0745858244045916,23937024,8.043719291687012,8.040797662734985
11.072999999999999,11.505112253934088,10.640887746065909,10.628,10.927058522700825,10.328941477299175,0.08464072956703597,2.102081795036793,0.10942555323161171,0.059855905902460226,2.162395148909288,2.041768441164298,24100864,7.926601934432983,7.994614791870117
11.381000000000002,11.6969256241586,11.065074375841403,10.411000000000001,10.878256888659763,9.94374311134024,0.1239845021627843,2.1067446172237396,0.1651060457374513,0.08286295858811729,2.152659382457203,2.060829851990276,24264704,7.986982965469361,8.230711412429809
11.343,11.773163922243603,10.912836077756397,10.491000000000001,10.93273408290509,10.049265917094912,0.10344900870695706,2.1001805901527404,0.14111517674983812,0.065782840664076,2.142164324248324,2.058196856057157,24428544,8.003818798065186,8.180810976028443
11.087999999999997,11.396538490305502,10.779461509694492,10.316999999999998,10.765063611555322,9.868936388444675,0.111986577976495,2.1039567440748215,0.13830160544511638,0.08567155050787362,2.1540357767018268,2.053877711447816,24592384,7.989748477935791,8.07736587524414
11.456999999999999,11.923755824816359,10.990244175183639,10.236,10.782410102395628,9.689589897604373,0.11890424969606099,2.1018499612808226,0.16357666353469763,0.07423183585742434,2.1467241588508514,2.0569757637107937,24756224,8.034309482574463,8.296985101699828
11.255999999999998,11.695162839958027,10.81683716004197,10.76,11.120943208829312,10.399056791170688,0.09999540899880227,2.102358931303024,0.13795301498651127,0.062037803011093275,2.168314680190246,2.0364031824158024,24920064,8.073995780944824,8.171603012084962


==> data/progress-bossfight-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.017999999999999995,0.04987475490101845,-0.013874754901018457,0.046,0.09702940328869229,-0.005029403288692294,0.09914281465575585,2.7078661650419233,0.14713460223546437,0.05115102707604732,2.7079406582469416,2.707791671836905,16384
0.06100000000000001,0.10842362280551751,0.013576377194482507,0.06600000000000002,0.17269582934679314,-0.04069582934679311,0.12339197997547062,2.6906015276908875,0.17883931909275755,0.06794464085818369,2.70947082213036,2.671732233251415,180224
0.11499999999999999,0.23086630226256466,-0.0008663022625646916,0.154,0.28600000000000003,0.021999999999999992,0.14210346897186044,2.663716334104538,0.20280953674790325,0.08139740119581762,2.713459358784414,2.6139733094246616,344064
0.152,0.31703332996700995,-0.013033329967009982,0.13899999999999998,0.2314608025057105,0.04653919749428949,0.15941788668796003,2.645339992642403,0.22279950724698983,0.09603626612893022,2.699409523746683,2.5912704615381226,507904
0.175,0.3049422948850758,0.045057705114924185,0.20699999999999993,0.3422072483264118,0.07179275167358809,0.1384477752933485,2.618597614765167,0.17704583063253224,0.09984971995416478,2.6731169838574314,2.5640782456729028,671744
0.18,0.28723805294763605,0.07276194705236391,0.32599999999999996,0.5561825362619849,0.09581746373801503,0.1574744265267832,2.596017849445343,0.215419382221124,0.0995294708324424,2.698328287520279,2.493707411370407,835584
0.30700000000000005,0.5182368339092404,0.09576316609075972,0.326,0.5035499929597296,0.14845000704027048,0.1921881577517423,2.585428860783577,0.2744507418193001,0.1099255736841845,2.649193943982185,2.521663777584969,999424
0.36,0.5468154169226941,0.17318458307730591,0.51,0.7694995183039846,0.25050048169601546,0.2041282251528981,2.5334567725658417,0.27518260025691077,0.13307385004888544,2.614531005609938,2.4523825395217456,1163264
0.358,0.5210828010551696,0.19491719894483045,0.46799999999999997,0.6955434024532463,0.2404565975467537,0.20889213282821903,2.52005178630352,0.27088447600308696,0.1468997896533511,2.622650676945568,2.417452895661472,1327104
0.506,0.8406699867033194,0.17133001329668063,0.513,0.8056106628269039,0.22038933717309617,0.20178732372199493,2.4985356390476228,0.24865722681117913,0.15491742063281072,2.5938022306351636,2.403269047460082,1490944
0.507,0.7999863478048082,0.21401365219519192,0.49800000000000005,0.6824342701343761,0.31356572986562403,0.19316042058376798,2.442855328321457,0.25003722313663573,0.13628361803090022,2.546491483859706,2.3392191727832077,1654784
0.5780000000000001,0.8604464551025557,0.2955535448974444,0.5249999999999999,0.7408355855738343,0.3091644144261655,0.19415061830853417,2.4414807945489883,0.26533730126062044,0.12296393535644791,2.5455921013388227,2.3373694877591538,1818624
0.47300000000000003,0.6925017084215975,0.25349829157840253,0.678,0.9165707442248525,0.4394292557751475,0.17306804336193532,2.4468236595392225,0.20976093484870112,0.13637515187516952,2.507934209182979,2.385713109895466,1982464
0.42000000000000004,0.553566462856512,0.28643353714348807,0.524,0.6757366139071252,0.3722633860928748,0.182592807813651,2.406550055742264,0.21012803546587533,0.15505758016142668,2.488582500411639,2.324517611072889,2146304
0.57,0.7289339485446705,0.4110660514553294,0.5770000000000001,0.8053878280469431,0.3486121719530571,0.16926210340526363,2.360542093217373,0.20792454773696012,0.13059965907356713,2.567900156644583,2.153184029790163,2310144
0.6319999999999999,0.8762457778550121,0.38775422214498767,0.6779999999999999,1.0737726620169714,0.28222733798302835,0.17672227964633036,2.296050511300564,0.22256632122010067,0.13087823807256005,2.5217748096786208,2.070326212922507,2473984
0.58,0.801675438422934,0.35832456157706594,0.635,0.9596921619010844,0.3103078380989156,0.15985106326018766,2.314765563607216,0.2002981929103175,0.11940393361005783,2.548290622987762,2.08124050422667,2637824
0.5850000000000001,0.8470400732712462,0.322959926728754,0.723,0.8788236182354908,0.5671763817645091,0.16445121506436,2.268314415216446,0.19972749482775057,0.12917493530096943,2.5255721792611654,2.0110566511717263,2801664
0.6839999999999999,0.8990906785520935,0.4689093214479064,0.678,0.9957672103915066,0.3602327896084935,0.1586418339051306,2.277598060667515,0.19554710534720746,0.12173656246305373,2.55946906478633,1.9957270565486995,2965504
0.5810000000000001,0.8519778588741155,0.31002214112588466,0.726,1.025305863624487,0.426694136375513,0.15462127237373752,2.2392433390021322,0.20722535232712133,0.1020171924203537,2.443945202813631,2.0345414751906334,3129344
0.7809999999999999,1.0636110401240546,0.49838895987594534,0.851,1.1237801312412616,0.5782198687587383,0.1541925812967949,2.2148589879274367,0.17769694718183,0.1306882154117598,2.4341715064880405,1.995546469366833,3293184
0.6729999999999999,0.9379547131115051,0.4080452868884948,0.756,1.1019826585249612,0.4100173414750387,0.15250257052895094,2.2318886071443558,0.18762580545989044,0.11737933559801143,2.4828494883667758,1.9809277259219358,3457024
0.6050000000000001,0.846132743525221,0.36386725647477913,0.794,1.10625630498038,0.48174369501962017,0.170459290045417,2.24909837692976,0.20118251181553187,0.1397360682753021,2.403983832129413,2.0942129217301066,3620864
0.7729999999999999,1.094342496411539,0.45165750358846085,0.6950000000000001,0.9892872746144489,0.40071272538555125,0.15251393121563722,2.22202273607254,0.1818487707985373,0.12317909163273714,2.4023112958632558,2.0417341762818246,3784704
0.777,1.0691660486778023,0.48483395132219764,0.7040000000000001,0.8752425180847327,0.5327574819152674,0.14602037150309316,2.124757544696331,0.17782044779253467,0.11422029521365165,2.3358870333833472,1.9136280560093144,3948544
0.9580000000000002,1.2152080869646211,0.7007919130353792,0.93,1.1342547429069887,0.7257452570930115,0.17649838620175914,2.088888570666313,0.21390511651773084,0.13909165588578745,2.3308345875850924,1.8469425537475337,4112384
1.026,1.4490650068251922,0.6029349931748078,0.748,1.0604355933628562,0.43556440663714385,0.15871956955848462,1.9952132388949395,0.1936133500573617,0.12382578905960755,2.2958120167263885,1.6946144610634906,4276224
0.8619999999999999,1.242914688611505,0.4810853113884947,1.083,1.4874762044916856,0.6785237955083143,0.17031714049064445,1.9554832011461258,0.2058470939379184,0.1347871870433705,2.2864384302316334,1.6245279720606183,4440064
1.156,1.6095901233492633,0.7024098766507365,0.8160000000000001,1.0504013651837378,0.5815986348162623,0.16865291409194466,1.8864437356591224,0.2157589826546896,0.12154684552919973,2.2633898370768124,1.5094976342414326,4603904
1.1840000000000002,1.5834045568092585,0.7845954431907419,0.9709999999999999,1.3571722413638763,0.5848277586361235,0.16661670826789404,1.8814641073346139,0.18930158645544806,0.14393183008034002,2.203737443170256,1.559190771498972,4767744
0.9960000000000001,1.3570041551007412,0.634995844899259,1.09,1.674858957356387,0.5051410426436131,0.16542477053072718,1.9685141175985337,0.20818570762122734,0.12266383344022704,2.2626817381971227,1.6743464969999444,4931584
1.085,1.7563456635742871,0.4136543364257128,1.219,1.7588416434474095,0.6791583565525906,0.1450152211408648,1.8888942152261734,0.18968854749941333,0.10034189478231625,2.213393944323109,1.5643944861292376,5095424
1.616,2.410420543541014,0.8215794564589861,1.1439999999999997,1.9025011535917395,0.3854988464082598,0.16895890485805765,1.9431770369410515,0.21714725412135738,0.12077055559475791,2.2007662083516255,1.6855878655304775,5259264
1.548,2.4978610424688448,0.5981389575311555,1.2689999999999997,2.1613166478330434,0.3766833521669559,0.1616310575666527,1.902424955368042,0.18696365720895733,0.13629845792434805,2.171327833267409,1.6335220774686745,5423104
1.7239999999999998,2.7817258624048105,0.6662741375951893,1.4789999999999999,2.4003951378209023,0.5576048621790973,0.18695297598217922,1.9189078837633133,0.2207875126083989,0.15311843935595953,2.235412253212342,1.6024035143142847,5586944
2.0460000000000003,3.086607514868118,1.0053924851318825,1.6189999999999998,2.5856690229856336,0.6523309770143658,0.16847571140776071,1.927144081890583,0.22552203800460732,0.1114293848109141,2.2571157688167816,1.5971723949643843,5750784
1.92,2.786567943095058,1.0534320569049418,1.433,2.5046627267942094,0.3613372732057907,0.1862345215864479,1.8826288267970086,0.21546884592501295,0.15700019724788286,2.1985256750238675,1.5667319785701497,5914624
1.943,3.099763156398059,0.7862368436019411,1.8009999999999997,3.1649534449533085,0.43704655504669065,0.18461350671326113,1.9462991967797278,0.23619739515946567,0.1330296182670566,2.163000874834719,1.7295975187247368,6078464
2.276,3.8496467202012017,0.7023532797987977,1.845,3.4057578287485857,0.28424217125141404,0.20378579820195833,1.9384281128644942,0.25880017815408063,0.148771418249836,2.2097369676607075,1.667119258068281,6242304
2.6990000000000003,4.783521287969975,0.6144787120300257,2.485,4.209779696077154,0.7602203039228457,0.1958698937979837,1.9135098829865456,0.2294571221188451,0.16228266547712228,2.1829942668005056,1.6440254991725856,6406144
2.821,4.475729282994654,1.1662707170053466,2.036,3.555705234576758,0.5162947654232419,0.18918825074409443,1.9228689968585968,0.22687425435499164,0.1515022471331972,2.218001861220422,1.6277361324967712,6569984
2.9270000000000005,4.878338258734247,0.9756617412657542,2.232,4.129349730545215,0.33465026945478527,0.20626702498023705,1.8569030731916427,0.28179015312415145,0.13074389683632268,2.171029408341917,1.5427767380413684,6733824
3.2019999999999995,5.532393958110945,0.8716060418890539,2.6990000000000003,4.947494829880647,0.4505051701193534,0.1780518622861968,1.8847376510500908,0.22008356985691382,0.13602015471547976,2.1533540579501205,1.6161212441500612,6897664
3.0950000000000006,4.852869449077491,1.3371305509225102,2.8019999999999996,4.502051763917793,1.1019482360822062,0.21177233884938884,1.9429947271943093,0.26989759144125447,0.1536470862575232,2.2442440774579624,1.6417453769306563,7061504
3.774,5.852457120077294,1.695542879922706,2.8329999999999997,4.730040062834731,0.9359599371652687,0.20539333829656234,1.8554876804351808,0.2756239775323317,0.13516269906079298,2.1408067090507057,1.5701686518196558,7225344
3.8929999999999993,6.1091229659023885,1.6768770340976107,3.3920000000000003,5.902070915332873,0.8819290846671284,0.19057036085675155,1.871065978705883,0.23774229161233495,0.14339843010116815,2.1658101730791985,1.5763217843325674,7389184
3.908,6.150265818318604,1.6657341816813958,3.275,5.519723813746359,1.0302761862536407,0.22804042652456294,1.8793185606598855,0.28586292272488434,0.17021793032424154,2.122458917392663,1.6361782039271078,7553024
4.579,6.582853537562064,2.575146462437935,3.6290000000000004,5.875951045305616,1.3820489546943846,0.21111197520254382,1.8858789846301078,0.24210020599392673,0.1801237444111609,2.081748563566729,1.6900094056934867,7716864
4.748,6.582190829766631,2.9138091702333697,4.01,5.947224819167873,2.072775180832126,0.23759468190578947,1.9076870024204253,0.32088637173439993,0.154302992077179,2.095690077521934,1.7196839273189166,7880704
5.023,6.984005099432431,3.0619949005675684,4.3919999999999995,6.626107428034739,2.15789257196526,0.2604588476527069,1.8658072978258133,0.3179181656315848,0.20299952967382895,2.1347215604700156,1.596893035181611,8044544
4.9399999999999995,6.753934949219514,3.1260650507804852,4.146,6.3298782017319555,1.9621217982680443,0.23586960650152627,1.8361248806118966,0.2802853685508196,0.19145384445223296,2.0673490823309018,1.6049006788928915,8208384
5.217999999999999,7.031503791007892,3.4044962089921063,4.602,6.5963911351587985,2.607608864841202,0.24002980001063806,1.839634282886982,0.3000432264541035,0.18001637356717265,2.117571811051583,1.5616967547223808,8372224
5.26,6.910278764330439,3.609721235669561,4.4670000000000005,6.470557086783405,2.4634429132165967,0.25304751962216365,1.831476552784443,0.36011926682618506,0.14597577241814225,2.2205262115736057,1.4424268939952805,8536064
5.555999999999999,7.4460433857454165,3.665956614254582,4.662999999999999,6.643661758100054,2.6823382418999446,0.2211601305235591,1.8403192400932311,0.2591610540520882,0.18315920699502997,2.1484792366077827,1.5321592435786795,8699904
5.805,7.613873959124847,3.9961260408751524,4.982000000000001,6.986224538318999,2.977775461681003,0.20982428485941554,1.8309597298502922,0.24044464170062577,0.1792039280182053,2.1349706515305997,1.5269488081699845,8863744
6.034999999999998,7.641083746259826,4.428916253740171,5.321,7.22406305728423,3.41793694271577,0.20062040954621296,1.7938239395618438,0.23277131713117766,0.16846950196124827,2.144164611063303,1.4434832680603848,9027584
5.901,7.641646144395811,4.160353855604189,5.336,7.157203997359989,3.514796002640012,0.22056314204302097,1.8333175495266913,0.2710429255927418,0.17008335849330014,2.175849109491218,1.490785989562165,9191424
6.095,7.246800764021278,4.943199235978722,5.622,7.14091276905555,4.10308723094445,0.2501363402129047,1.8586728267371655,0.3381475711666221,0.1621251092591873,2.215957854527635,1.5013877989466962,9355264
6.162000000000001,7.594067037537001,4.729932962463001,5.8020000000000005,7.409076849438135,4.194923150561866,0.21528495029649797,1.898927241563797,0.2721605875878102,0.15840931300518574,2.1700516130771934,1.6278028700504006,9519104
6.68,7.993034653008062,5.366965346991938,6.008,7.706916125063271,4.309083874936729,0.2240970641167627,1.8776876702904701,0.30612524573377176,0.14206888249975366,2.1689100030575,1.5864653375234403,9682944
7.187,8.494945335249145,5.879054664750854,6.475,8.066742755598403,4.883257244401596,0.22460068794898688,1.9044688105583192,0.28655721659292455,0.16264415930504925,2.1818852881169093,1.6270523329997288,9846784
7.313,8.503118061370383,6.122881938629616,6.641,8.285447931677984,4.996552068322016,0.22675350671634073,1.9288012593984605,0.268908454828786,0.18459855860389546,2.148092311566974,1.7095102072299468,10010624
7.0280000000000005,7.900385236005287,6.155614763994714,6.298,7.501135902548004,5.094864097451996,0.25143062755879425,1.968996247649193,0.30521680162170955,0.19764445349587895,2.225316538423584,1.712675956874802,10174464
7.406000000000001,8.461757547924712,6.350242452075289,6.902000000000001,7.988285413692001,5.815714586308001,0.19642007397487754,1.9672108262777328,0.2462738566976243,0.14656629125213078,2.256492005700766,1.6779296468546998,10338304
7.442,8.542170895815737,6.341829104184264,7.342999999999999,8.701175614565361,5.984824385434637,0.25299219838343556,1.9574291214346886,0.31286933236898995,0.19311506439788118,2.2183406196039646,1.6965176232654124,10502144
7.365999999999998,8.452694069184146,6.279305930815851,7.17,8.218045800525912,6.121954199474088,0.22688265419047732,1.9851523488759995,0.2728957495241513,0.18086955885680334,2.2227981663369327,1.747506531415066,10665984
7.661999999999999,8.303775661738586,7.0202243382614125,7.007000000000001,7.934276118532123,6.079723881467878,0.24463199011774525,2.050255174934864,0.29950465650381686,0.18975932373167362,2.1819818886395597,1.9185284612301683,10829824
7.625,8.409783409610576,6.840216590389425,7.587000000000001,8.500827664278118,6.673172335721883,0.1826651331554684,2.0768665969371796,0.22988815958315026,0.13544210672778653,2.1825501464104913,1.971183047463868,10993664
7.792,8.489822326957228,7.094177673042772,7.389999999999999,8.460840791154315,6.319159208845684,0.1948932429646245,2.083551949262619,0.26268906844734297,0.12709741748190603,2.2002736335469137,1.9668302649783247,11157504
8.120999999999999,9.024896564878967,7.21710343512103,7.828,8.463292058820194,7.1927079411798065,0.21018674038867977,2.10064677298069,0.2924011589175166,0.12797232185984292,2.1912046730795383,2.0100888728818416,11321344
8.308,9.151193927871875,7.464806072128125,7.752,8.648312445523322,6.855687554476677,0.2057176050057427,2.062181031703949,0.2842960812218543,0.12713912878963113,2.1465946900174693,1.977767373390429,11485184
8.045,8.959803257536832,7.130196742463168,7.8180000000000005,8.36581018610464,7.270189813895361,0.23079217769619484,2.1052957355976103,0.2962812343383367,0.16530312105405298,2.2022860661015127,2.008305405093708,11649024
8.331,9.134734408868999,7.527265591131,7.409000000000001,8.500067825572728,6.317932174427273,0.21282437963204245,2.119006131589413,0.2907304623548259,0.134918296909259,2.2079279490365553,2.0300843141422704,11812864
8.264000000000001,9.191816792260198,7.336183207739805,7.773999999999998,8.776987537310408,6.771012462689589,0.1910654855995542,2.1222087532281875,0.24574331795108412,0.13638765324802427,2.2001072211480674,2.0443102853083075,11976704
8.611999999999998,9.261519822638231,7.962480177361766,8.442,9.308080827636775,7.575919172363226,0.16433338601556083,2.1120499104261397,0.20445949958878004,0.12420727244234162,2.2085747041509642,2.015525116701315,12140544
8.458000000000002,9.173021677993054,7.74297832200695,8.185000000000002,8.99073258591173,7.379267414088274,0.24052960633610682,2.0948594018816946,0.3010414689743291,0.18001774369788454,2.1845144886013843,2.005204315162005,12304384
8.265,8.823126329785651,7.7068736702143505,7.484,8.260198428238553,6.707801571761447,0.21233616527169938,2.1249813377857207,0.2701571470627853,0.15451518348061344,2.1934650443721275,2.056497631199314,12468224
9.089000000000002,9.64100452896693,8.536995471033075,8.448999999999998,9.1087340373211,7.789265962678897,0.20710532983971963,2.1003448352217675,0.26196105316349816,0.1522496065159411,2.193450967307256,2.007238703136279,12632064
8.379999999999999,8.993090531650912,7.766909468349085,8.575,9.023045756591891,8.126954243408107,0.17564152691823737,2.089101645350456,0.22286680146548157,0.12841625237099316,2.131252590260434,2.0469507004404783,12795904
8.042,8.63583162596817,7.44816837403183,7.989,8.903018052338137,7.074981947661864,0.23610150352534318,2.1387443423271177,0.3345835603944354,0.137619446656251,2.20512740083296,2.0723612838212753,12959744
8.37,9.268565523487297,7.4714344765127025,8.084,8.979312236038355,7.188687763961644,0.22425105381343097,2.1259447619318963,0.2973840222999727,0.15111808532688925,2.1917269505006813,2.0601625733631113,13123584
8.510000000000002,9.146427529260011,7.873572470739992,8.016000000000002,9.177156320225663,6.85484367977434,0.2113214101331929,2.156182101368904,0.2790756183772961,0.14356720188908964,2.211639840591313,2.1007243621464955,13287424
8.751000000000001,9.576753595208645,7.925246404791358,7.76,8.655511027291121,6.8644889727088785,0.18451319321886528,2.166646513342857,0.23318741258826362,0.13583897384946694,2.229862286040356,2.1034307406453583,13451264
9.17,10.056126401818611,8.283873598181389,8.47,9.449499872383862,7.49050012761614,0.21911979068795007,2.1450535118579865,0.28102129233640766,0.15721828903949248,2.2139515142560575,2.0761555094599156,13615104
8.512,9.324770570333351,7.69922942966665,8.060999999999998,8.457596772553684,7.6644032274463125,0.19152445569634433,2.156770274043083,0.24430063516248698,0.13874827623020167,2.2279283580007556,2.0856121900854108,13778944
9.088,9.693735916055832,8.482264083944166,8.286,8.876816384336115,7.695183615663884,0.21394067733652058,2.164957505464554,0.2652470885250089,0.16263426614803228,2.1972900774346242,2.132624933494484,13942784
8.562999999999999,9.407642527937114,7.718357472062884,8.694000000000003,9.376747391060562,8.011252608939444,0.20245592117102604,2.151897978782654,0.2698521910636688,0.13505965127838326,2.1951757112174772,2.1086202463478307,14106624
8.963000000000001,9.47341257821492,8.452587421785083,8.641,9.633979858808829,7.6480201411911715,0.18389500027212002,2.1645537674427033,0.2527092891994446,0.11508071134479544,2.2075040589889787,2.121603475896428,14270464
8.874,9.859019796755375,7.888980203244626,8.540000000000001,9.147717039418842,7.932282960581161,0.16968601543663275,2.152478092908859,0.22712931391402533,0.11224271695924018,2.203318995392487,2.1016371904252313,14434304
8.972000000000001,9.729532837572076,8.214467162427926,8.814,9.678317071450056,7.949682928549945,0.2338322245515883,2.172199994325638,0.32046102114242536,0.14720342796075128,2.2068087598373105,2.137591228813965,14598144
9.198,10.108656905755401,8.2873430942446,8.59,9.514770241735752,7.665229758264248,0.16294308675763505,2.175690108537674,0.217295022958004,0.10859115055726609,2.2082092054356512,2.1431710116396965,14761984
9.158000000000001,9.790373307469569,8.525626692530434,8.948,9.636183115166306,8.259816884833695,0.18759329075304165,2.1658308833837507,0.2508404367514984,0.1243461447545849,2.2164219966556753,2.115239770111826,14925824
9.553999999999998,10.366369374115001,8.741630625884996,8.847999999999999,9.737053429215589,7.958946570784409,0.1826904841698706,2.143884244561195,0.22664494454050152,0.1387360237992397,2.199440906265124,2.0883275828572665,15089664
9.453,9.742691214916848,9.163308785083151,8.883,9.478416660835082,8.287583339164916,0.16900373054668305,2.1396118074655535,0.24362735297281798,0.09438010812054812,2.190577012961577,2.08864660196953,15253504
9.072,9.766100857224654,8.377899142775345,8.419999999999998,9.161484996476663,7.678515003523334,0.19670927878469224,2.170946344733238,0.2424792525680628,0.1509393050013217,2.218051811064527,2.1238408784019494,15417344
9.478,10.163897951593384,8.792102048406615,8.868,9.806773668143713,7.929226331856288,0.1759944496236534,2.154112848639488,0.2530405190002725,0.0989483802470343,2.2053611455929287,2.1028645516860474,15581184
9.414,10.180161862794018,8.647838137205982,9.040000000000001,9.885825041010257,8.194174958989745,0.1640225679510169,2.1461378812789915,0.2068303928880142,0.12121474301401963,2.187952575763419,2.104323186794564,15745024
9.713999999999999,10.151862992270413,9.276137007729584,9.221,9.95119791837556,8.490802081624441,0.1459668255359348,2.1482068598270416,0.20133929798171285,0.09059435309015673,2.2111089395888754,2.085304780065208,15908864
9.407,9.933897523243372,8.880102476756628,8.667,9.595095361479627,7.738904638520372,0.15954880480033654,2.185739389061928,0.22461649593917,0.0944811136615031,2.220324635215204,2.1511541429086516,16072704
9.715,10.355706641139298,9.074293358860702,8.697,9.449463288141022,7.9445367118589765,0.1643171884274731,2.180422803759575,0.2153457270974404,0.11328864975750577,2.2473096672525457,2.1135359402666043,16236544
9.201,9.811482595984522,8.590517404015479,8.736,9.576157128161157,7.895842871838846,0.22148300847297323,2.1624795466661455,0.3373937657336546,0.10557225121229184,2.217242708116747,2.107716385215544,16400384
9.225000000000001,10.209857857764257,8.240142142235745,8.663,9.532920111274594,7.793079888725408,0.15125279268249864,2.1794535011053084,0.20427273831252155,0.09823284705247573,2.2268558482015948,2.132051154009022,16564224
9.603000000000002,10.32889324283947,8.877106757160533,8.597000000000001,9.149522397736057,8.044477602263946,0.17300757882702675,2.1793759137392046,0.21118643265627562,0.13482872499777787,2.2150976937931612,2.143654133685248,16728064
9.392,9.818211215244272,8.965788784755727,8.981,9.58325326898241,8.37874673101759,0.198244298572859,2.181829312443733,0.2798730324487037,0.11661556469701427,2.208138622507002,2.1555200023804644,16891904
9.562999999999999,10.39647525458168,8.729524745418317,9.42,10.152352374202474,8.687647625797526,0.1662841448301656,2.152024653553963,0.21162439583693848,0.12094389382339273,2.2045384335354137,2.099510873572512,17055744
9.457999999999998,10.096996087624953,8.819003912375043,9.18,9.768353635154913,8.591646364845086,0.17097435828505286,2.172499957680702,0.21374843669933613,0.1282002798707696,2.211241847475618,2.133758067885786,17219584
9.375000000000002,10.324718379310417,8.425281620689587,9.268,9.786628961782892,8.74937103821711,0.17092674283517725,2.1432108893990516,0.25082284667000593,0.09103063900034856,2.228665059412993,2.05775671938511,17383424
9.517,10.212428644793986,8.821571355206013,8.989,9.571965693673308,8.406034306326694,0.18029913976271114,2.1862854301929473,0.2442505709612847,0.11634770856413759,2.212468683287696,2.1601021770981985,17547264
9.728,10.597020137856425,8.858979862143574,8.889,9.780374780886243,7.997625219113755,0.1763539469516318,2.182604658603668,0.2666107309616071,0.08609716294165655,2.2324083849012752,2.132800932306061,17711104
9.663,10.565574650652232,8.760425349347768,9.304999999999998,9.973584325272435,8.63641567472756,0.18994671370730631,2.1678267151117323,0.24648489715685917,0.13340853025775345,2.2367208219196186,2.098932608303846,17874944
9.839,10.250107042021904,9.427892957978097,9.282999999999998,9.947635990599363,8.618364009400633,0.1666508763330057,2.186697816848755,0.21744484338119738,0.11585690928481404,2.2193226541410933,2.1540729795564166,18038784
9.767,10.429888376727183,9.104111623272816,9.331,9.894585840844142,8.767414159155857,0.14695145217184385,2.16221259534359,0.2093501166890672,0.08455278765462051,2.207130646119821,2.1172945445673585,18202624
9.793,10.2360361159093,9.349963884090698,9.678,10.733659035863381,8.62234096413662,0.16943572492649156,2.150616481900215,0.23036029100695934,0.10851115884602378,2.2125383775543335,2.088694586246097,18366464
9.641,10.307279971183286,8.974720028816714,9.092,9.648215785464599,8.535784214535402,0.15200440628557566,2.16204728782177,0.2006859968280753,0.103322815743076,2.215966728475328,2.1081278471682117,18530304
9.643,10.500217008697332,8.78578299130267,9.04,10.137087052152197,7.942912947847802,0.18036650615330369,2.179089379310608,0.2410259371926304,0.11970707511397696,2.2372715854908036,2.1209071731304125,18694144
9.825999999999999,10.647939170498644,9.004060829501354,9.244,9.98343491938101,8.50456508061899,0.16011381251220075,2.1551303401589395,0.2383354804926257,0.0818921445317758,2.2194701965585457,2.090790483759333,18857984
9.626999999999999,10.409560540789016,8.844439459210982,9.487000000000002,10.31355973770805,8.660440262291953,0.16249229346867652,2.1648932218551638,0.22009749260909853,0.10488709432825452,2.2160592220970536,2.113727221613274,19021824
10.225000000000001,10.856304205593469,9.593695794406534,9.686,10.45415623410866,8.91784376589134,0.16609763169350716,2.1830088168382646,0.207806621826713,0.12438864156030133,2.23503932374745,2.130978309929079,19185664
9.943,10.36001438824098,9.525985611759019,9.693000000000001,10.272897404719146,9.113102595280857,0.15868431635511418,2.1813789755105972,0.1845763868682161,0.13279224584201227,2.2303506536674447,2.13240729735375,19349504
9.902999999999999,10.533429218866003,9.272570781133995,9.451,10.139337853092506,8.762662146907495,0.17642448700240085,2.1681921035051346,0.2514217432738183,0.10142723073098345,2.207245125123037,2.129139081887232,19513344
9.408,10.078444628586134,8.737555371413865,8.833,9.265805961141941,8.400194038858059,0.16048391433432696,2.1919028729200365,0.19928574519507558,0.12168208347357834,2.2399451359010567,2.1438606099390163,19677184
9.795000000000002,10.453881628215571,9.136118371784432,9.459,10.14570881747652,8.77229118252348,0.17519058708049767,2.174219533801079,0.22819402198015332,0.12218715218084204,2.2121858622623654,2.1362532053397922,19841024
9.759999999999998,10.605694980474636,8.91430501952536,9.228,10.048680205683066,8.407319794316933,0.13524301444283787,2.1532318383455276,0.18133908667550402,0.08914694221017172,2.223503412132057,2.082960264558998,20004864
10.101,10.573915425842719,9.628084574157283,9.824000000000002,10.374421656550686,9.273578343449318,0.14319031369199758,2.149787437915802,0.19420729116361393,0.09217333622038124,2.211602410117342,2.0879724657142624,20168704
9.947000000000001,10.4298053437981,9.464194656201903,9.414,10.291031356337959,8.536968643662041,0.1308113878411758,2.1807080626487734,0.19421362385620308,0.06740915182614851,2.219697149864867,2.1417189754326795,20332544
9.738,10.317789617016379,9.15821038298362,9.468,10.231436965308859,8.704563034691141,0.1730991499498486,2.168578004837036,0.2551081931066577,0.09109010679303947,2.2137011015267287,2.1234549081473437,20496384
10.174999999999999,10.738209552475807,9.611790447524191,9.511,10.03170048972514,8.990299510274859,0.16055109791147207,2.1774929404258727,0.22073179523263375,0.10037040059031037,2.224350126308625,2.1306357545431203,20660224
9.967,10.33613547648526,9.59786452351474,9.696,10.28474782377517,9.10725217622483,0.14811417480878944,2.1756745636463166,0.2088287918775503,0.08739955774002858,2.230454030396163,2.1208950968964704,20824064
10.172,10.785674180652894,9.558325819347107,9.485,10.210675547335033,8.759324452664966,0.16433795538161772,2.158755138516426,0.2298833664307683,0.09879254433246716,2.198353690189663,2.119156586843189,20987904
10.235000000000003,10.716461317241587,9.75353868275842,9.565,10.12039625493876,9.00960374506124,0.14526580861096988,2.181628456711769,0.21381382460167941,0.07671779262026035,2.2200661308926968,2.1431907825308416,21151744
9.843,10.544969372551252,9.141030627448748,9.692000000000002,10.516448906846266,8.867551093153738,0.13809935606809123,2.1628695756196974,0.18378721599284523,0.09241149614333724,2.1964937206502584,2.1292454305891364,21315584
10.007000000000001,10.9479043522059,9.066095647794103,9.99,10.653490768586874,9.326509231413127,0.1708628255666958,2.1440173238515854,0.22829176199575174,0.11343388913763985,2.2003815329255247,2.087653114777646,21479424
10.222,10.776270691990835,9.667729308009164,9.587,10.387425511837298,8.786574488162701,0.11534964357399276,2.1506668120622634,0.16187637030830615,0.06882291683967937,2.1829410515929197,2.118392572531607,21643264
10.203,10.932479951746448,9.473520048253551,9.268,9.750696592074153,8.785303407925849,0.16380088225317493,2.1573676735162737,0.21562442696377673,0.11197733754257314,2.2002614282670847,2.1144739187654626,21807104
10.224,10.639672948362051,9.80832705163795,9.599,10.10824355666027,9.08975644333973,0.17674110034066765,2.174458286166191,0.25893464894846774,0.09454755173286758,2.2396901248514425,2.10922644748094,21970944
9.806000000000001,10.661572323068016,8.950427676931985,9.639,10.236619444128117,9.041380555871882,0.20543800807661478,2.188846391439438,0.3016157935903763,0.10926022256285324,2.2421320950216845,2.1355606878571916,22134784
9.639,10.173760694142716,9.104239305857282,9.546,10.066465176548824,9.025534823451174,0.17544465975111553,2.2143541842699053,0.25074522913066655,0.10014409037156453,2.2733853633264682,2.1553230052133423,22298624
10.192000000000002,10.764220237321263,9.619779762678741,9.593,10.260863009905474,8.925136990094526,0.16274494958472335,2.200639542937279,0.2173524051001208,0.1081374940693259,2.250758732843036,2.150520353031522,22462464
10.019,11.16254230354631,8.87545769645369,9.5,10.222910782877113,8.777089217122887,0.12387669011433086,2.1927536517381667,0.18137610829001194,0.06637727193864978,2.2341765835977494,2.151330719878584,22626304
10.029,10.746418288030073,9.311581711969927,9.215,9.735773463225614,8.694226536774385,0.17651924313977357,2.200151500105858,0.2143940434415303,0.13864444283801686,2.2619812768438603,2.1383217233678558,22790144
10.190999999999999,10.93684783970995,9.445152160290048,9.786,10.276819722505117,9.295180277494882,0.17014135522767898,2.1625122487545014,0.22702169923979082,0.11326101121556714,2.223178569535439,2.1018459279735637,22953984
10.242999999999999,10.884732810443722,9.601267189556275,9.799999999999999,10.219332803391291,9.380667196608707,0.14368614466446966,2.1633497357368467,0.20448387548043676,0.08288841384850257,2.21007032024755,2.1166291512261437,23117824
10.089,10.950515525106773,9.227484474893227,9.755,10.92418989047973,8.585810109520272,0.17346215394015108,2.1612952947616577,0.2439904264321444,0.10293388144815775,2.1950944760646904,2.127496113458625,23281664
9.925,10.67101943674411,9.178980563255891,9.638000000000002,10.24966657584014,9.026333424159864,0.1465883003547787,2.190628117322922,0.196923034922069,0.09625356578748842,2.2353445456048036,2.14591168904104,23445504
10.347,10.894065809569561,9.799934190430438,10.012,10.767483950855345,9.256516049144656,0.13494426322480038,2.1694847643375397,0.1764741545678595,0.09341437188174126,2.2167370530392905,2.122232475635789,23609344
10.352,10.571990908903073,10.132009091096927,9.466000000000001,10.040424929821121,8.891575070178881,0.148353725987383,2.175371015071869,0.20011710891280862,0.09659034306195738,2.238343687370117,2.112398342773621,23773184
9.971,10.513668407040615,9.428331592959385,9.296,10.206046152675786,8.385953847324213,0.1662211854450611,2.2174181193113327,0.2324633203446952,0.09997905054542698,2.253050750846222,2.1817854877764433,23937024
10.366999999999999,10.967533929099762,9.766466070900236,9.834,10.345531035226601,9.322468964773398,0.14013528161061303,2.161296543478966,0.22285517272596245,0.057415390495263605,2.2056773181851406,2.1169157687727913,24100864
10.001000000000001,10.949656418309601,9.052343581690401,9.565,10.112507990809267,9.017492009190732,0.17073352801510025,2.1571546345949173,0.22591840486006798,0.11554865117013254,2.246403984495146,2.067905284694689,24264704
10.347,11.114333695337303,9.579666304662696,10.000000000000002,10.47394092458871,9.526059075411293,0.12923363832394688,2.1548780500888824,0.18318553716026922,0.07528173948762454,2.2033895995316377,2.106366500646127,24428544
10.370999999999999,10.805866646226173,9.936133353773824,9.958000000000002,10.474329352254937,9.441670647745067,0.1596406357673307,2.193153181672096,0.23532507941960368,0.08395619211505771,2.2605742590444384,2.125732104299754,24592384
10.388000000000002,10.974000000000002,9.802000000000001,10.163999999999998,10.614382060033476,9.71361793996652,0.17816657089473054,2.1869558811187746,0.2581871029985006,0.09814603879096045,2.224412039797192,2.1494997224403574,24756224
10.576999999999998,11.034253758869184,10.119746241130812,9.989,10.472827448580587,9.505172551419415,0.1322876883256766,2.1809268563985826,0.17461223419518404,0.08996314245616918,2.2255411664244065,2.136312546372759,24920064


==> data/progress-bossfight-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.019,0.051078029864690885,-0.013078029864690883,0.047,0.09559012245302537,-0.0015901224530253666,0.14391567948429534,2.7075692325830456,0.2414175262772589,0.046413832691331786,2.7080948913491327,2.7070435738169585,16384
0.15499999999999997,0.3296568063374571,-0.019656806337457117,0.221,0.40959745491389854,0.032402545086101436,0.19548912694638904,2.639099207520485,0.2942354051963793,0.09674284869639875,2.686793045624953,2.5914053694160173,180224
0.284,0.4757915535157896,0.09220844648421034,0.376,0.5471841114122453,0.20481588858775474,0.23613076942662398,2.5908944725990297,0.3215948133443761,0.15066672550887183,2.638106820437855,2.5436821247602044,344064
0.34800000000000003,0.4568852607105296,0.23911473928947044,0.38699999999999996,0.533972786596703,0.24002721340329694,0.20286728792513403,2.5547704905271535,0.25293738568347185,0.15279719016679622,2.6165402574460583,2.4930007236082488,507904
0.32899999999999996,0.4675243660877031,0.1904756339122968,0.44200000000000006,0.5704367548640187,0.31356324513598144,0.2228296934626996,2.5265093266963956,0.2529604160889378,0.19269897083646134,2.5560558685793544,2.496962784813437,671744
0.30900000000000005,0.4370976190254917,0.1809023809745084,0.402,0.5600379701211073,0.24396202987889273,0.24304425778488312,2.4753132194280623,0.3090556848726133,0.17703283069715292,2.5134141387247775,2.437212300131347,835584
0.48,0.650293863659264,0.30970613634073596,0.505,0.7614078781940992,0.24859212180590085,0.21670777391021448,2.437188803156217,0.27335678392711604,0.16005876389331292,2.5012303027080884,2.3731473036043456,999424
0.6009999999999999,0.8649109698364202,0.3370890301635795,0.579,0.8488684864892527,0.3091315135107472,0.23258298430591823,2.3906937032938003,0.25914330691970816,0.20602266169212832,2.4714818029565664,2.309905603631034,1163264
0.703,0.8094941312937008,0.5965058687062991,0.6500000000000001,0.9037321422287687,0.3962678577712316,0.19690554443125924,2.3638372023900347,0.23430279801439324,0.15950829084812523,2.4411064040725057,2.2865680007075637,1327104
0.7939999999999999,1.0758226392609365,0.5121773607390634,0.5740000000000001,0.8933180232933933,0.2546819767066069,0.2080104798699418,2.336026575167974,0.26493394890280936,0.1510870108370743,2.3932089785826314,2.2788441717533168,1490944
0.7200000000000001,1.0360696125855822,0.40393038741441795,0.6589999999999999,1.0188735889169973,0.2991264110830026,0.21877712790543832,2.3229266107082367,0.30016506664458753,0.1373891891662891,2.3659815960404487,2.2798716253760247,1654784
1.168,1.6301861097004104,0.7058138902995894,0.825,1.270471660153595,0.379528339846405,0.23176856165130935,2.2885602275530497,0.2983183551477697,0.16521876815484898,2.340426058313996,2.236694396792103,1818624
1.282,1.85474427103202,0.7092557289679801,0.891,1.339808422380864,0.442191577619136,0.2619840316474437,2.25287388364474,0.30994787700731835,0.21402018628756908,2.327267602323433,2.1784801649660475,1982464
1.4180000000000004,2.08621852713016,0.7497814728698406,0.9120000000000001,1.5789002923975968,0.2450997076024034,0.2551183504983782,2.244371152917544,0.31705665282114764,0.19318004817560877,2.318700319470605,2.1700419863644833,2146304
1.6800000000000002,2.418457852554904,0.9415421474450963,1.6030000000000002,2.4558194416170402,0.7501805583829603,0.29277553210655843,2.194402303298314,0.3477652231192066,0.23778584109391027,2.239251492705842,2.1495531138907866,2310144
2.2540000000000004,3.2762348066858227,1.2317651933141784,1.7419999999999998,2.363028179714898,1.1209718202851016,0.2834605493893225,2.170649050672849,0.3321871177914662,0.23473398098717885,2.2411335897706723,2.100164511575026,2473984
2.5900000000000003,3.655335627865698,1.5246643721343027,1.9540000000000002,2.7509592210395715,1.157040778960429,0.28660871709386504,2.172835140923659,0.33192385131467456,0.24129358287305552,2.246332012995467,2.099338268851851,2637824
3.005,3.9685273737678655,2.0414726262321343,2.4539999999999997,3.6757954002205113,1.2322045997794882,0.2859458912163973,2.132646896441778,0.33275267731250746,0.23913910512028713,2.214959128067058,2.0503346648164977,2801664
3.498,4.637524462220974,2.358475537779026,2.6049999999999995,3.4956767090252217,1.7143232909747774,0.3000589057803154,2.130781365434329,0.3447616036486419,0.25535620791198893,2.181663607912663,2.079899122955995,2965504
3.5279999999999996,4.477776815888869,2.57822318411113,2.66,3.5123496934944014,1.8076503065055989,0.30097749307751653,2.134166771173477,0.353795497406545,0.2481594887484881,2.202342263983789,2.0659912783631653,3129344
4.113,5.155017754167366,3.070982245832635,3.199,4.147371762548843,2.2506282374511564,0.3080351322889327,2.082081410288811,0.34231739293494107,0.27375287164292433,2.1404893553545326,2.0236734652230894,3293184
4.0089999999999995,4.8482788571148445,3.1697211428851544,3.3839999999999995,4.19694772279649,2.571052277203509,0.32957847782721117,2.090417191882928,0.38561476336340156,0.2735421922910208,2.1409511660871,2.0398832176787565,3457024
4.571,5.531962538291686,3.6100374617083135,3.347,4.077644236273715,2.6163557637262853,0.305197402400275,2.086425629258156,0.35216111029198804,0.25823369450856193,2.1590304917053285,2.0138207668109835,3620864
4.707,5.6112571536902545,3.8027428463097457,3.9620000000000006,4.871832951700476,3.052167048299525,0.3492029255256056,2.0595080330967903,0.4180135148185773,0.28039233623263393,2.155510086937579,1.9635059792560017,3784704
4.508,5.214269070538983,3.801730929461016,3.6759999999999997,4.168893497623979,3.1831065023760203,0.3326666138445337,2.0749012673894565,0.4169472676396188,0.24838596004944863,2.1221619438600876,2.0276405909188253,3948544
4.774000000000001,5.649639195102641,3.8983608048973606,4.069,5.011681812702462,3.126318187297538,0.3956854764992992,2.0459712435801825,0.5038951441957075,0.2874758088028909,2.1107858313374086,1.9811566558229563,4112384
4.930999999999999,5.8755999153080625,3.986400084691936,4.042,5.124310491494931,2.9596895085050683,0.38103870712220667,2.045327889422576,0.48995466773331037,0.27212274651110296,2.1069106236855544,1.9837451551595977,4276224
5.112,6.104358806077721,4.119641193922279,4.128,5.3178638577585255,2.9381361422414747,0.4089075264831383,2.051810702681541,0.5388690971147729,0.27894595585150367,2.0922286273669894,2.0113927779960927,4440064
4.825,5.730430836673901,3.9195691633260994,4.402,5.224287054501042,3.579712945498958,0.4443133157367507,2.064946902791659,0.5682424473440167,0.3203841841294846,2.0987555874491566,2.0311382181341617,4603904
4.876,5.9035232357470075,3.848476764252993,4.209,5.192091552196437,3.2259084478035627,0.49509705180923136,2.050819198290507,0.6750709866886424,0.31512311692982026,2.118191654687975,1.983446741893039,4767744
5.218999999999999,6.206486202435253,4.231513797564745,4.492,5.525351827791484,3.458648172208516,0.4915985060234864,2.0217563812931383,0.6030744644041652,0.3801225476428076,2.1044007545466688,1.939112008039608,4931584
5.1339999999999995,6.137744987534184,4.130255012465815,4.428999999999999,5.515153304096618,3.3428466959033813,0.458583977073431,2.0668972303469975,0.6220984740633471,0.29506948008351497,2.13646570307229,1.9973287576217051,5095424
5.351999999999999,6.240153139948285,4.463846860051714,4.51,5.09740105549786,3.92259894450214,0.41503206497679146,2.092140849928061,0.5440250814465566,0.28603904850702633,2.150615720794392,2.03366597906173,5259264
5.690000000000001,6.974998054473237,4.405001945526766,4.741,5.949117957817034,3.532882042182966,0.45905852075666187,2.076953822374344,0.5964657916740482,0.3216512498392755,2.140543379980752,2.0133642647679357,5423104
5.514,6.407053189905282,4.620946810094718,4.503,5.34664743821101,3.65935256178899,0.4799310454477867,2.0868737732370692,0.6552903193433445,0.3045717715522289,2.1338251748347603,2.039922371639378,5586944
5.536999999999999,6.597094807080951,4.476905192919047,4.801,5.6867251266617656,3.9152748733382348,0.4857109944025675,2.0862629115581512,0.6178372159208452,0.35358477288428986,2.142920890248303,2.0296049328679997,5750784
5.802000000000001,6.582343514101323,5.02165648589868,5.061999999999999,6.113882122673448,4.010117877326551,0.4806936856980125,2.075697033603986,0.598184935236207,0.36320243615981807,2.1382275139314912,2.013166553276481,5914624
5.638,6.637767973081754,4.638232026918246,5.0920000000000005,6.295651112241417,3.8883488877585837,0.45929887406527997,2.086495526631673,0.5860318441721073,0.33256590395845265,2.1430189019479435,2.0299721513154028,6078464
5.541,6.135566228438852,4.946433771561149,4.742,5.466179535750632,4.017820464249368,0.470091862976551,2.080558835466703,0.5628105446718308,0.3773731812812712,2.158253046102608,2.0028646248307975,6242304
6.089999999999999,6.703351449007825,5.476648550992173,5.631000000000001,6.155393935891712,5.10660606410829,0.39506524043778574,2.0471819480260214,0.48666557578149283,0.30346490509407864,2.13836895006351,1.955994945988533,6406144
5.871,6.7632494045949265,4.978750595405074,4.755999999999999,5.437897352979171,4.074102647020828,0.5614444838215906,2.064088921745618,0.787453944647484,0.3354350229956973,2.10478372814429,2.023394115346946,6569984
6.438,7.328559374775202,5.547440625224797,5.425999999999999,6.07042532538689,4.7815746746131085,0.48185263145714996,2.0465738087892538,0.5814897783382333,0.3822154845760666,2.1056625778782605,1.9874850397002473,6733824
6.281000000000001,6.769558082524484,5.792441917475517,5.593,6.410875907457849,4.775124092542151,0.4186079361165563,2.059190084040165,0.4961007813872391,0.34111509084587344,2.1428201652994154,1.9755600027809148,6897664
6.354,7.094164846503804,5.613835153496196,5.613,6.390265077049008,4.8357349229509925,0.4218847443660099,2.09076989342769,0.5582801173428396,0.28548937138918024,2.156023396302926,2.025516390552454,7061504
6.506,6.996595556441353,6.015404443558648,5.619000000000001,6.367284036980611,4.87071596301939,0.41842031379540756,2.078225666781267,0.5430410562254749,0.2937995713653402,2.1384314450864643,2.0180198884760694,7225344
6.287000000000001,7.242175900030984,5.331824099969017,5.500000000000001,6.6455217152022925,4.354478284797709,0.45022728523860367,2.091748469074567,0.6174240385381828,0.2830305319390245,2.1500608391843428,2.0334360989647915,7389184
6.444,7.295718263277241,5.592281736722759,5.3660000000000005,6.054726360755852,4.677273639244149,0.3914858968307574,2.1207253550489744,0.48895684480584617,0.29401494885566865,2.1834429752359337,2.058007734862015,7553024
6.182,6.596748116330865,5.767251883669136,5.321999999999999,6.2989319321221915,4.345068067877807,0.47776853696753585,2.098358522852262,0.5771723134479775,0.3783647604870942,2.156332892245169,2.040384153459355,7716864
6.4319999999999995,6.974287746496267,5.889712253503732,5.949,6.841025223858608,5.0569747761413915,0.41100581604987385,2.0932717248797412,0.4918227449226487,0.330188887177099,2.1416839428120613,2.044859506947421,7880704
5.990000000000001,6.637224845011377,5.342775154988625,5.256,6.054325748050256,4.4576742519497445,0.45091742668300866,2.090434711178144,0.5680002032522011,0.33383465011381613,2.147403904507161,2.033465517849127,8044544
6.481,7.124513014631406,5.837486985368594,5.817000000000001,6.696727798810519,4.937272201189483,0.42782944943755863,2.089515020449956,0.5363791408418321,0.3192797580332852,2.1631462869007585,2.0158837539991534,8208384
6.486999999999999,7.250269939143419,5.723730060856579,6.138999999999999,6.992656254003917,5.285343745996082,0.4334194352229437,2.093001385033131,0.4934129821748147,0.37342588827107265,2.159820564263138,2.026182205803124,8372224
6.459999999999999,7.170352025407121,5.749647974592877,5.551,6.163265465300796,4.938734534699204,0.3738262435421348,2.1085522870222726,0.4844999646499145,0.26315252243435505,2.1609833404988072,2.056121233545738,8536064
6.617999999999999,7.386645562011516,5.849354437988483,5.682,6.313075272847859,5.050924727152141,0.37052741826822355,2.073557584981123,0.5033003433308518,0.23775449320559527,2.157612806606427,1.9895023633558195,8699904
6.35,7.145172937165243,5.5548270628347565,5.6209999999999996,6.3720186415795546,4.8699813584204446,0.41364685607453183,2.0845935687422754,0.504358963642678,0.3229347485063857,2.138863465554906,2.030323671929645,8863744
7.0550000000000015,7.902847273982763,6.20715272601724,6.225999999999999,7.093492939452535,5.358507060547463,0.40245279887070257,2.0529676948984465,0.5122084846755062,0.29269711306589896,2.119611085615122,1.986324304181771,9027584
6.894,7.483613432682804,6.304386567317196,6.2620000000000005,6.81346713410683,5.710532865893171,0.3370516170437138,2.0317083448171616,0.4264310188522335,0.24767221523519406,2.1242724936048845,1.9391441960294387,9191424
6.931,7.922397498483832,5.939602501516168,5.926,6.732129021931353,5.119870978068647,0.3478813771468897,2.0619230141242344,0.44463370949721254,0.2511290447965669,2.1499302393144837,1.9739157889339851,9355264
6.973999999999999,7.614424858980349,6.33357514101965,6.480000000000001,7.180257095644166,5.779742904355837,0.336047790478915,2.0558135186632476,0.45572948120958423,0.2163660997482457,2.1438582910182027,1.9677687463082922,9519104
7.106,7.51916340593039,6.69283659406961,6.170000000000001,6.918652122150203,5.421347877849799,0.35115310108910003,2.074879837036133,0.4493262738316416,0.25297992834655847,2.1554002107653663,1.9943594633069,9682944
7.289,8.043181012754896,6.534818987245104,6.534999999999999,7.449967212527311,5.620032787472687,0.34817359838634726,2.0934420277674994,0.45402373787783223,0.2423234588948623,2.165867770156603,2.021016285378396,9846784
6.984999999999999,7.87785217141473,6.092147828585269,6.148,6.936185257410972,5.359814742589028,0.38198709400991593,2.09857398668925,0.4748862522174691,0.28908793580236275,2.148681569171033,2.048466404207467,10010624
6.673,7.34152150301991,6.00447849698009,6.2010000000000005,6.929813419195888,5.472186580804113,0.3348645923659205,2.085916874806086,0.4244226097821563,0.24530657494968464,2.1439762979340116,2.0278574516781602,10174464
7.261,7.69289003229989,6.82910996770011,6.269000000000001,7.0583978717985,5.479602128201502,0.37511922270059583,2.099439003566901,0.4647799562109478,0.28545848919024386,2.1542688480571797,2.044609159076622,10338304
6.6739999999999995,7.311153042839787,6.036846957160212,6.749,7.557683498038633,5.940316501961366,0.3828144980284075,2.115163538356622,0.5078816472834442,0.2577473487733708,2.167370299402211,2.0629567773110327,10502144
6.812,7.710151434892802,5.913848565107198,5.958,6.7015832165938125,5.214416783406188,0.3805851226051648,2.113075864315033,0.4507705826955396,0.31039966251479,2.1602552804988724,2.065896448131194,10665984
7.195000000000002,7.809235296934328,6.580764703065676,6.398000000000001,7.126873102810085,5.6691268971899165,0.36023744462678825,2.1336717685063684,0.47375434131328276,0.24672054794029372,2.183794451629095,2.083549085383642,10829824
7.004,7.8926191535185355,6.115380846481464,6.264999999999999,7.111170786543708,5.41882921345629,0.3537771000216404,2.1169642994801205,0.42081060426404926,0.2867435957792316,2.1649817927491455,2.0689468062110956,10993664
7.359999999999999,8.0094151214747,6.710584878525299,6.587000000000001,7.38479759337817,5.789202406621831,0.3621972742800911,2.090328628321489,0.454850123849161,0.26954442471102114,2.160369945883651,2.020287310759327,11157504
7.047999999999999,7.585825250429914,6.510174749570084,6.281000000000001,7.203078630052774,5.358921369947227,0.3345538749359548,2.1178093438347174,0.43818900037475855,0.23091874949715102,2.1757536853458412,2.0598650023235936,11321344
7.156000000000001,7.634083674684673,6.677916325315328,6.253,7.029776029496277,5.476223970503724,0.35582130371282494,2.0917304148276648,0.47216804845833654,0.23947455896731334,2.1857089786780026,1.9977518509773269,11485184
7.225,8.082394308355262,6.367605691644736,6.587000000000001,7.399465999288586,5.774534000711415,0.3498130099227031,2.0726062561074894,0.4415408017656858,0.2580852180797204,2.1444342616216456,2.000778250593333,11649024
6.628000000000002,7.604368782786507,5.651631217213497,6.305000000000001,6.981405943202749,5.628594056797252,0.4135488948474328,2.1149199187755583,0.5159355817963355,0.31116220789853016,2.1717300026879935,2.058109834863123,11812864
6.686000000000002,7.656651327717633,5.715348672282371,6.292,6.906325646542613,5.677674353457387,0.381678092914323,2.1214538787802057,0.5082450105466689,0.25511117528197697,2.1874165175878835,2.055491239972528,11976704
7.311,8.36233676811952,6.259663231880479,6.497000000000002,7.390197066721562,5.603802933278441,0.31487199881424505,2.1369462162256245,0.34673418015777696,0.28300981747071313,2.1729600694940627,2.1009323629571863,12140544
7.159999999999999,7.91857761633204,6.401422383667959,6.564,7.4031805526821985,5.724819447317802,0.3302097658937176,2.1035654748479526,0.4179230142087315,0.24249651757870366,2.1562735043302124,2.050857445365693,12304384
7.3469999999999995,7.866673936233095,6.827326063766904,6.372,7.088530529705469,5.6554694702945305,0.25757981659844514,2.1170401905973755,0.32823017613908684,0.18692945705780345,2.160578999711452,2.073501381483299,12468224
7.51,8.562805775060149,6.457194224939851,6.551,7.108843167924462,5.993156832075538,0.3492491704722246,2.12201297134161,0.4241225064186468,0.2743758345258024,2.1897257401380865,2.0543002025451336,12632064
7.542,8.284587368597123,6.799412631402877,6.764,7.382566083777635,6.145433916222365,0.3220920752113064,2.1164870296915375,0.38802420940316346,0.25615994101944933,2.181766667659759,2.051207391723316,12795904
7.468999999999999,7.834115050360841,7.103884949639157,6.632000000000001,7.257520583194511,6.00647941680549,0.32775387316942217,2.1403128380576772,0.40923291600349965,0.2462748303353447,2.2137426033926535,2.066883072722701,12959744
7.343999999999999,7.904235664698348,6.783764335301651,6.695,7.364869390254548,6.025130609745452,0.3546944451828797,2.123996248841286,0.42909638376321624,0.2802925066025431,2.1862624095217402,2.0617300881608314,13123584
8.0,8.894248287669594,7.105751712330407,6.914,7.755619866685667,6.072380133314333,0.2820517030234138,2.1227042908469835,0.374585474380415,0.18951793166641262,2.1810114026401557,2.0643971790538114,13287424
7.269999999999999,7.810814200996977,6.72918579900302,6.616999999999999,7.545946177127608,5.68805382287239,0.3198442180640995,2.1249602968494097,0.4063845142992515,0.23330392182894755,2.1961108971771512,2.053809696521668,13451264
7.468999999999999,8.104601290118262,6.833398709881736,6.845999999999999,7.548227883240191,6.143772116759807,0.27953805957610406,2.1018228923281033,0.34119989377963034,0.2178762253725778,2.17699243077401,2.0266533538821965,13615104
7.507000000000001,8.118294528030475,6.895705471969526,6.673,7.491584754316864,5.854415245683136,0.3185263358056545,2.1186515609423315,0.40253354936635155,0.2345191222449574,2.1852126071259734,2.0520905147586896,13778944
7.3759999999999994,8.291742321835132,6.460257678164867,6.724000000000001,7.307235801370253,6.140764198629749,0.31192535188359516,2.151494971911113,0.4236732178764562,0.20017748589073417,2.2163857111837304,2.0866042326384955,13942784
7.394000000000001,8.173848703275194,6.614151296724808,7.0840000000000005,8.145171051244803,6.022828948755198,0.2680146771172682,2.1507467369238538,0.29503885617688125,0.2409904980576551,2.2263095665813557,2.075183907266352,14106624
7.392,7.849903920053105,6.934096079946896,7.013000000000001,7.647398139972053,6.378601860027948,0.2862892491122087,2.1415377135078115,0.35550487563172056,0.21707362259269686,2.212429931444309,2.070645495571314,14270464
7.648000000000001,8.391690795962946,6.904309204037054,6.860000000000001,7.684463461895069,6.0355365381049335,0.2702884424788256,2.136493543783824,0.33799288624351964,0.20258399871413155,2.1917648748193357,2.081222212748312,14434304
7.715999999999999,8.309720472950023,7.122279527049976,6.6930000000000005,7.2493461152915515,6.1366538847084495,0.271203353566428,2.1531867752472555,0.35828721671220043,0.18411949042065556,2.217993352117891,2.08838019837662,14598144
7.529999999999999,8.318733161468439,6.74126683853156,6.959999999999999,7.5255616677251025,6.394438332274896,0.3046668055156866,2.153852901856104,0.4024188966905284,0.2069147143408448,2.1917646580141685,2.1159411456980397,14761984
7.572,8.012585973448997,7.1314140265510035,7.019,7.6817284511774035,6.356271548822597,0.2521548313088715,2.142865166068077,0.33459054168448615,0.16971912093325686,2.202266789699687,2.0834635424364674,14925824
7.538999999999999,8.42690145849638,6.651098541503618,7.036999999999999,7.801683594697832,6.272316405302166,0.2996308869371811,2.1218868543704352,0.33375622896763646,0.26550554490672573,2.1692945413951072,2.074479167345763,15089664
7.6450000000000005,8.208174040594912,7.081825959405088,6.7299999999999995,7.539357770086875,5.920642229913124,0.2896681788687905,2.1331727812687555,0.3938616818531335,0.18547467588444744,2.1743792691132087,2.0919662934243024,15253504
8.025000000000002,8.713857750192304,7.3361422498077005,6.901999999999999,7.3964046925343645,6.407595307465634,0.28809278650830183,2.126767137646675,0.3811114828784816,0.19507409013812205,2.1771002880066543,2.0764339872866957,15417344
7.542,8.153617527544789,6.930382472455212,6.993,7.780807717657044,6.205192282342956,0.3037733488405744,2.1533967604239783,0.4155970404489998,0.19194965723214893,2.2063678039811716,2.100425716866785,15581184
7.861,8.505196398623898,7.216803601376102,7.265000000000001,8.101686918745596,6.428313081254404,0.25757847037166354,2.120264465113481,0.35315795268496586,0.16199898805836124,2.1805653630661985,2.059963567160764,15745024
7.647999999999999,8.395566719430445,6.900433280569552,7.044,7.872676052507854,6.215323947492145,0.2942242956409852,2.1294853667418163,0.3771566287156115,0.21129196256635888,2.1812300640894797,2.077740669394153,15908864
7.577,8.12995659865852,7.02404340134148,7.394,8.169167078764314,6.618832921235686,0.25920429226631914,2.1350860069195425,0.3340657814259103,0.18434280310672796,2.182115734513667,2.0880562793254183,16072704
7.6290000000000004,8.459619648214513,6.798380351785488,7.156999999999999,7.906307013179511,6.4076929868204875,0.2388121854824324,2.124293319880962,0.29882104862250397,0.17880332234236085,2.198118700465973,2.050467939295951,16236544
7.540000000000001,8.153041597283579,6.926958402716424,7.244,8.189824508035185,6.298175491964814,0.28053391035646197,2.145940739909808,0.3670107738978977,0.19405704681502622,2.220972958690777,2.070908521128839,16400384
7.648000000000001,8.532734988570024,6.763265011429977,6.522,7.255045701167397,5.7889542988326035,0.29580414152393736,2.1327288220326106,0.35084172433962557,0.24076655870824912,2.2017039410574513,2.06375370300777,16564224
7.410999999999999,8.438292071418832,6.383707928581164,7.183999999999999,8.177249213440414,6.190750786559586,0.28304514785607654,2.1448020925124487,0.33474517329949605,0.23134512241265706,2.228454140067824,2.061150044957073,16728064
7.667,8.51064743821101,6.823352561788989,6.946000000000001,7.788593614976995,6.103406385023006,0.25910386213411885,2.1327249392867094,0.3546600116187635,0.16354771264947424,2.1949625759966005,2.0704873025768182,16891904
7.484,8.067355809090817,6.900644190909184,7.108999999999999,7.624392083757598,6.593607916242401,0.29722643482188377,2.135991751154264,0.3567172068773451,0.2377356627664224,2.2006952157719617,2.071288286536566,17055744
7.443,8.352088004540814,6.533911995459185,6.514,7.813432183686398,5.214567816313602,0.2551182249250511,2.147506429751714,0.32422250593527113,0.18601394391483106,2.1980470994642767,2.0969657600391516,17219584
7.714999999999999,8.212679615817244,7.217320384182755,7.401000000000001,7.951789433449845,6.850210566550157,0.2258425458023945,2.1510274062554045,0.2836516944419794,0.16803339716280957,2.2105538434908834,2.0915009690199255,17383424
7.952,8.642895071628102,7.261104928371898,7.601000000000001,8.158986558977903,7.043013441022098,0.23930736435577268,2.1292636692523956,0.305380571527374,0.17323415718417134,2.193331719567248,2.065195618937543,17547264
7.9140000000000015,8.501455530231866,7.326544469768138,7.675,8.046247895616931,7.303752104383069,0.26601874359572925,2.1251410658160843,0.35446609793024136,0.17757138926121713,2.2003358157245176,2.049946315907651,17711104
7.767999999999999,8.433143593519473,7.102856406480525,7.267,8.362253851853533,6.171746148146468,0.2919478361184398,2.1548621336619065,0.36530188810719694,0.2185937841296826,2.21585056405994,2.093873703263873,17874944
7.711,8.412918086389004,7.009081913610997,7.4319999999999995,7.958380090808913,6.905619909191086,0.2729048894097408,2.1577431629101436,0.35756323368693227,0.1882465451325493,2.2037681059086065,2.1117182199116806,18038784
7.689,8.322379033438903,7.055620966561096,7.170000000000002,7.837577710832231,6.5024222891677725,0.2818517803524931,2.1601794550816216,0.3549737053483999,0.20872985535658625,2.19896200970262,2.1213969004606232,18202624
7.639,8.085485162127478,7.1925148378725225,7.339999999999999,8.07882338890969,6.601176611090309,0.2453978219379981,2.151472782591979,0.30774529306666754,0.18305035080932872,2.223391862487466,2.079553702696492,18366464
8.149,8.912209669750062,7.385790330249936,6.808,7.532483264126922,6.0835167358730775,0.2737084578101834,2.1646446585655217,0.3902363929424074,0.15718052267795934,2.2146784436397664,2.114610873491277,18530304
7.852000000000001,8.759951540557095,6.944048459442907,7.244,7.857093793803199,6.6309062061968005,0.25255299980441726,2.1398388281464578,0.35219502152458426,0.15291097808425028,2.2085529803197717,2.071124675973144,18694144
8.224999999999998,8.873401881551864,7.576598118448132,7.065,7.784336499838567,6.345663500161434,0.28613947990039984,2.142811045547327,0.35964733177609776,0.21263162802470192,2.2085597764538427,2.077062314640811,18857984
7.787000000000001,8.526852012229474,7.047147987770527,7.067,7.905236840039855,6.228763159960145,0.30106770883624756,2.1434301237265267,0.45020602484428984,0.15192939282820528,2.2042452209570884,2.082615026495965,19021824
7.600999999999999,8.42118839299273,6.7808116070072675,7.582000000000001,8.203688024655454,6.960311975344547,0.24821491244559488,2.1480617851018904,0.30233279665277607,0.19409702823841368,2.2101992062702105,2.0859243639335703,19185664
7.986,8.69046007693836,7.28153992306164,7.197,7.868491623179322,6.525508376820678,0.28455439743896316,2.143567865093549,0.38022107757757284,0.1888877173003535,2.204646594557002,2.0824891356300954,19349504
7.789,8.618185745174143,6.959814254825856,7.4319999999999995,8.241256448846716,6.622743551153282,0.25899223581266895,2.1460171113411586,0.350158383645557,0.16782608797978088,2.209116651231189,2.0829175714511283,19513344
7.557,8.43895294659069,6.67504705340931,7.013000000000001,8.137455868409251,5.888544131590751,0.2725946984874705,2.1697182267904283,0.3418016137553468,0.20338778321959416,2.2189437755064345,2.120492678074422,19677184
7.583,8.329673288661112,6.836326711338888,6.727000000000001,7.724246709696253,5.72975329030375,0.2763529303173224,2.170409336686134,0.35910588523567166,0.1935999753989731,2.2347871132857877,2.10603156008648,19841024
8.382,9.02483434880224,7.73916565119776,7.5059999999999985,8.138031644777378,6.873968355222619,0.2652384620470305,2.158112201094627,0.30559927942124315,0.22487764467281784,2.2289430915994592,2.087281310589795,20004864
8.004,9.112893141831078,6.895106858168921,7.213999999999999,8.173220516878157,6.254779483121841,0.23874919929852084,2.1674344241619115,0.2745852472168379,0.20291315138020377,2.217575396616542,2.117293451707281,20168704
7.945,8.49305565410823,7.39694434589177,7.154999999999999,8.231208622897995,6.078791377102004,0.2741877070007224,2.168996738394102,0.375525308472843,0.17285010552860186,2.2315593802638354,2.106434096524368,20332544
7.971000000000001,8.573701418614558,7.368298581385443,7.164,8.010170195646243,6.3178298043537575,0.2575839275494218,2.1750925491253534,0.3065478079356271,0.20862004716321647,2.245164757934994,2.105020340315713,20496384
8.100000000000001,9.08219142737045,7.117808572629553,7.3870000000000005,8.071573589908347,6.702426410091654,0.2542563079235454,2.1561418871084843,0.3118382395773416,0.19667437626974926,2.217119590529977,2.0951641836869914,20660224
8.017999999999999,8.5044524642758,7.531547535724197,7.749999999999998,8.449356847396233,7.050643152603763,0.2707511665920416,2.160961839556694,0.35528177915538883,0.18622055402869445,2.2085577639322067,2.113365915181181,20824064
8.084,8.97078294976843,7.197217050231568,6.978,8.019372171704237,5.936627828295762,0.2950229400768876,2.1614187161127725,0.353482109336671,0.23656377081710425,2.211954464023275,2.11088296820227,20987904
7.843000000000002,8.4159581136523,7.270041886347704,7.3870000000000005,8.240253186340373,6.5337468136596275,0.27350804340094326,2.1551083008448284,0.3572442248006771,0.18977186200120943,2.220791270938191,2.0894253307514656,21151744
8.3,8.928044584404644,7.671955415595359,7.775,8.39116961950424,7.15883038049576,0.25245679722477987,2.156684721509616,0.30191960188172706,0.20299399256783268,2.217498505364235,2.095870937654997,21315584
8.104,8.797054110441602,7.4109458895583975,7.802000000000001,8.75872148507285,6.845278514927151,0.2659222494189938,2.1557714581489558,0.33096661259447857,0.200877886243509,2.2019981722854647,2.109544744012447,21479424
8.153,9.101156632629863,7.204843367370138,7.33,8.053187389270581,6.606812610729419,0.2556401667495568,2.1592906673749286,0.31631233614018184,0.19496799735893175,2.2121211631694533,2.106460171580404,21643264
7.812,8.664370811325682,6.959629188674319,7.597999999999999,8.520331827489434,6.675668172510565,0.2376501912251115,2.1648590827981633,0.28392770497773506,0.19137267747248793,2.241215419888068,2.088502745708259,21807104
7.763000000000001,8.500984417179659,7.025015582820342,7.242000000000002,8.596383992817401,5.8876160071826025,0.2873712689305345,2.1569413890441256,0.37852396919399134,0.19621856866707765,2.2348418885489525,2.0790408895392987,21970944
7.779000000000002,8.43230620691985,7.125693793080153,6.867,7.496095382275216,6.237904617724784,0.26301227693135537,2.171698608001073,0.332219832650775,0.19380472121193576,2.252881280414669,2.090515935587477,22134784
8.007000000000001,8.533479819176387,7.480520180823616,6.886,7.432684552552932,6.339315447447068,0.23758741803467273,2.1697777032852175,0.29636946692793337,0.17880536914141207,2.228161756422903,2.111393650147532,22298624
8.032,8.663439624984052,7.4005603750159485,7.5280000000000005,8.362311692354842,6.693688307645159,0.25988793335855,2.1513293772935866,0.31499011506865693,0.20478575164844304,2.2304626572985993,2.072196097288574,22462464
7.915999999999999,8.696361454711852,7.1356385452881455,7.287000000000001,8.029967697817343,6.54403230218266,0.21307881309961277,2.1842970867951714,0.27935132298907817,0.14680630321014734,2.256377260558021,2.112216913032322,22626304
8.222999999999999,8.767592508211413,7.678407491788584,7.1049999999999995,7.986875841601298,6.223124158398701,0.25385449590782316,2.1578079735239344,0.30790419572900096,0.19980479608664536,2.230226330754147,2.085389616293722,22790144
7.983000000000001,8.514075324224352,7.45192467577565,7.496,7.978414759309871,7.01358524069013,0.2588672233590235,2.1539254456758496,0.34400524437796576,0.17372920234008127,2.2131001129811336,2.0947507783705657,22953984
8.16,8.617493169347915,7.702506830652085,7.635,8.192534752280071,7.077465247719929,0.25255708756546175,2.167475774884224,0.329716071464896,0.17539810366602746,2.218811173432476,2.116140376335972,23117824
7.855000000000001,8.458841866716776,7.251158133283226,7.381,8.178150550398104,6.583849449601896,0.28101147767156365,2.1554438134034477,0.3414170326870035,0.2206059226561238,2.196268767026795,2.1146188597801006,23281664
8.066999999999998,8.736029894698284,7.397970105301712,7.161999999999999,7.809329900437172,6.514670099562826,0.23386942294115814,2.153666387995084,0.29589382918092216,0.1718450167013941,2.2233817831277145,2.0839509928624533,23445504
8.267,8.939696811349659,7.59430318865034,7.497999999999999,8.361131507940707,6.634868492059292,0.23562764876211678,2.1709988047679265,0.29193555089213663,0.17931974663209693,2.2132656839740217,2.1287319255618313,23609344
8.145,9.214647138078721,7.075352861921278,7.433,8.333766895484064,6.532233104515935,0.27498548549289503,2.1786018520593644,0.34537030605366825,0.2046006649321218,2.2496339739478683,2.1075697301708605,23773184
8.103,8.538959860537641,7.667040139462358,7.353,8.307987434472308,6.398012565527692,0.1850492487040658,2.1862546751896543,0.2357098396201332,0.1343886577879984,2.2389028980480994,2.1336064523312093,23937024
8.226,9.133372029544663,7.3186279704553385,7.1209999999999996,8.29394032243759,5.948059677562409,0.25472015226259825,2.1857116013765334,0.31691723970509506,0.19252306482010145,2.2127915627396133,2.1586316400134535,24100864
8.214,8.682725932715485,7.745274067284517,7.869,8.35849872318526,7.379501276814739,0.1953706356696784,2.150136046608289,0.2737662990148803,0.11697497232447653,2.185268494257765,2.115003598958813,24264704
8.076,8.800488785282424,7.351511214717578,7.090999999999999,7.752308551282984,6.429691448717015,0.23848066019515196,2.160218457380931,0.31418149617968255,0.16277982421062137,2.207793441775063,2.112643472986799,24428544
8.19,8.667304933978269,7.71269506602173,7.331,8.21014105807885,6.4518589419211505,0.27624440933577715,2.165162025888761,0.373158583793046,0.1793302348785083,2.2210296367588955,2.1092944150186264,24592384
8.546,9.111971730742798,7.9800282692572,7.3889999999999985,8.28117094774488,6.4968290522551175,0.2913108874733249,2.166825083891551,0.36990341040983643,0.2127183645368134,2.2308089411173557,2.102841226665746,24756224
7.982000000000001,8.49739887465923,7.466601125340771,7.398000000000001,8.198184978614321,6.5978150213856805,0.2905923350714147,2.152581062912941,0.3742865486958757,0.2068981214469537,2.2312258722853873,2.073936253540495,24920064


==> data/progress-bossfight-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.006,0.015165151389911681,-0.003165151389911681,0.028999999999999998,0.06107802986469087,-0.0030780298646908774,0.1443564629119161,2.7076839317878085,0.23878867828505607,0.0499242475387761,2.7079819015911504,2.7073859619844667,16384
0.24999999999999994,0.4543526363911168,0.045647363608883135,0.181,0.3089413928328123,0.05305860716718766,0.26062908081829234,2.5781203995148343,0.4337168277798747,0.08754133385670998,2.6345386789104013,2.5217021201192673,180224
0.34299999999999997,0.5315232081203797,0.15447679187962027,0.22599999999999998,0.4234943037153224,0.028505696284677612,0.9177489888129156,2.5038698802391686,1.31596351789937,0.5195344597264611,2.586411620976702,2.421328139501635,344064
0.317,0.495328348839998,0.13867165116000205,0.461,0.735934537663059,0.18606546233694105,0.7864027162161317,2.3799101134141285,1.314708780951484,0.2580966514807793,2.536683756903552,2.223136469924705,507904
0.34400000000000003,0.5604347476723643,0.12756525232763577,0.311,0.5113721537539586,0.11062784624604144,0.5850380158293774,2.3982401579618458,0.9424707684121,0.22760526324665487,2.506009182005303,2.2904711339183885,671744
0.434,0.7506764910756718,0.11732350892432825,0.321,0.4646975991448709,0.1773024008551291,0.6745431073286453,2.4166548997163773,1.0883289289430458,0.2607572857142447,2.4870986660124923,2.346211133420262,835584
0.607,0.9606679233405258,0.2533320766594742,0.40199999999999997,0.721148868085099,0.08285113191490084,0.5397126552416011,2.3367708762486776,0.8021818432005363,0.27724346728266586,2.4783782294781918,2.1951635230191635,999424
0.645,0.9485210042155238,0.34147899578447627,0.516,0.8477890896337612,0.18421091036623882,0.6760112715885043,2.338764855762323,0.9240019184817447,0.4280206246952638,2.5401363962181644,2.1373933153064817,1163264
0.513,0.8130349979585715,0.21296500204142854,0.5740000000000001,0.8324646977828888,0.31553530221711135,0.8959723719706136,2.3286660343408587,1.3265647681517998,0.4653799757894276,2.4835043999575808,2.1738276687241367,1327104
0.857,1.231941328743578,0.48205867125642177,0.6719999999999999,1.0651361087460676,0.27886389125393224,0.6244699011867245,2.347554697096348,1.0049886096090899,0.24395119276435917,2.496581468082406,2.1985279261102897,1490944
1.1800000000000002,1.7055853879247407,0.6544146120752596,0.984,1.4230034168431949,0.5449965831568051,0.8588189503798882,2.313098848859469,1.3728776485293999,0.34476025223037643,2.426741383562357,2.1994563141565813,1654784
1.1620000000000001,1.7149701619436621,0.609029838056338,0.984,1.4456752105105926,0.5223247894894074,0.7384452072282632,2.2878195573886235,1.090816159961369,0.38607425449515737,2.360365333049793,2.215273781727454,1818624
1.7610000000000003,2.729838995912118,0.7921610040878827,1.288,2.288337942897299,0.2876620571027011,0.5588508425280451,2.2829090068737665,0.775093623631635,0.3426080614244551,2.387105036744192,2.178712977003341,1982464
1.7060000000000002,2.504726486351868,0.9072735136481327,1.4899999999999998,2.227672013838128,0.7523279861618714,0.6232225872576237,2.255040935675303,0.9527871787978994,0.293657995717348,2.3467107456083367,2.1633711257422696,2146304
1.643,2.4551582358136868,0.8308417641863133,1.6019999999999996,2.2161465623122867,0.9878534376877125,0.5362376476638018,2.269125926991304,0.8179581449955603,0.25451715033204325,2.3898186893648035,2.1484331646178045,2310144
1.9620000000000002,2.720429957214244,1.2035700427857563,2.096,3.219291591707158,0.9727084082928423,0.5694126094381015,2.2702211856842043,0.7746326398934962,0.36419257898270674,2.3685161991720385,2.17192617219637,2473984
2.4339999999999997,3.332723539248861,1.5352764607511382,2.2920000000000003,3.1358104052451594,1.4481895947548409,0.5354934563705076,2.2421813741326333,0.9765712098695194,0.09441570287149587,2.337739692403661,2.1466230558616055,2637824
3.159,4.291885254560231,2.0261147454397683,2.7459999999999996,3.7807676067600875,1.7112323932399118,0.5378111682211358,2.186469556887945,0.857027551440396,0.21859478500187562,2.3002578763503987,2.072681237425491,2801664
3.425,4.390404060484521,2.4595959395154794,3.012,3.9539320569977434,2.0700679430022566,0.33574555277203516,2.2305488049983984,0.5290533213441451,0.1424377841999252,2.3261454798241363,2.1349521301726604,2965504
3.4479999999999995,4.781392665346559,2.1146073346534404,3.279,4.649725720193504,1.908274279806496,0.24143297035867958,2.256694233417511,0.3608543799448922,0.12201156077246694,2.3769351900354634,2.1364532767995588,3129344
3.4889999999999994,4.790179849213781,2.1878201507862176,4.0920000000000005,5.671973417497902,2.5120265825020986,0.41111902706325054,2.230572975675265,0.5050189993050782,0.3172190548214229,2.3105001635480886,2.1506457878024414,3293184
3.6,4.608989593603423,2.5910104063965775,3.5100000000000002,4.772711368444903,2.2472886315550973,0.3375674892216921,2.2531701614459356,0.4656852480800014,0.20944973036338282,2.351483633873409,2.1548566890184624,3457024
3.9829999999999997,5.437524320869198,2.528475679130802,3.6349999999999993,4.887846758386675,2.3821532416133238,0.4137859952946504,2.1799101253350575,0.5851749017993723,0.2423970887899285,2.2736224028249303,2.0861978478451846,3620864
4.643,6.114401033029405,3.1715989669705946,4.159999999999999,5.525115379739016,2.7948846202609827,0.4852152580395341,2.188190941015879,0.881410958221454,0.08901955785761423,2.2863283224185817,2.0900535596131764,3784704
4.907,5.929057239101607,3.884942760898393,4.422,5.548692504634694,3.2953074953653054,0.3709929735089342,2.1805170446634294,0.5684481189559707,0.17353782806189763,2.283987401929715,2.077046687397144,3948544
4.673000000000001,5.813438950579996,3.532561049420006,4.698,6.192408244088609,3.2035917559113916,0.4650580404791982,2.158725858231386,0.7487393531343648,0.18137672782403158,2.2698425924738794,2.0476091239888925,4112384
5.324000000000001,6.761499217391092,3.8865007826089095,4.908,6.324289518424817,3.4917104815751836,0.4509352482234438,2.1534747739632927,0.7081785226457555,0.19369197380113207,2.236849955221509,2.0700995927050765,4276224
5.409000000000001,6.814506670208292,4.003493329791709,5.178,6.782336623031464,3.573663376968536,0.3717612599643568,2.1239484330018357,0.5757009015977096,0.1678216183310041,2.2279344635660903,2.019962402437581,4440064
5.454000000000001,6.752516076142302,4.155483923857699,5.4670000000000005,6.755262783751824,4.178737216248177,0.398413812275976,2.125538389384747,0.7384288340715146,0.058398790480437335,2.2037227885435584,2.0473539902259352,4603904
6.075,7.338568359844452,4.811431640155548,5.679,7.159604268533628,4.1983957314663725,0.31595245491092394,2.1635281557838124,0.4758185884032109,0.156086321418637,2.267324804639232,2.059731506928393,4767744
5.86,7.292180156265266,4.427819843734735,5.594,6.808242150479055,4.379757849520946,0.5205137976755698,2.1460966592033706,0.7757701888153006,0.2652574065358391,2.2219111126249205,2.0702822057818207,4931584
5.776999999999999,7.235780655204886,4.3182193447951125,5.593999999999999,6.758956651554039,4.42904334844596,0.5742376355764767,2.1759081080555918,1.0951098663072707,0.05336540484568253,2.3053717806989895,2.046444435412194,5095424
5.992999999999999,7.574746186971854,4.411253813028145,5.917999999999999,7.369508181168814,4.466491818831185,0.46545604392886164,2.1135174741347633,0.6825249276624774,0.2483871601952459,2.173723256864113,2.0533116914054137,5259264
5.856,6.542705176913644,5.169294823086355,5.540000000000001,6.789087667059443,4.290912332940559,0.4851095387091239,2.1092249373594916,0.6375365778627594,0.33268249955548834,2.174503155720068,2.043946718998915,5423104
6.193,7.200045679202288,5.185954320797711,6.058999999999999,7.375992406963684,4.742007593036314,0.442412372926871,2.147694159547488,0.6536340126265351,0.23119073322720693,2.207485706929508,2.0879026121654682,5586944
6.367,7.636677518112375,5.097322481887625,6.351000000000001,7.423533915547663,5.278466084452338,0.526647864220043,2.121684051553408,0.8188060786441014,0.23448964979598447,2.2163469606126256,2.02702114249419,5750784
6.1659999999999995,7.621569991446649,4.71043000855335,6.088,7.282,4.894,0.3893810194917023,2.146329263349374,0.6106257470179677,0.1681362919654369,2.2279618870790685,2.0646966396196795,5914624
6.4030000000000005,8.043683089447807,4.762316910552194,6.18,7.70376507375645,4.65623492624355,0.4380182248850663,2.1369549393653866,0.586645065589275,0.28939138418085764,2.232032249320974,2.0418776294097993,6078464
6.517,8.052448143051402,4.981551856948598,6.503,7.80216935000792,5.203830649992081,0.4628407020742694,2.1217024505138395,0.6671164920990021,0.2585649120495367,2.1834637293896098,2.0599411716380693,6242304
6.2219999999999995,7.360795855278724,5.083204144721275,6.674000000000001,7.7729285691072025,5.5750714308928,0.616998468587796,2.115668606758118,0.9192699332826385,0.3147270038929534,2.178287581722118,2.0530496317941176,6406144
7.078999999999999,8.585030876177509,5.572969123822489,7.176,8.504165652319017,5.847834347680983,0.3308445108588785,2.1343437160054846,0.5178649120804037,0.1438241096373532,2.1989175003344443,2.069769931676525,6569984
6.9220000000000015,7.9398585363399,5.904141463660103,6.558,7.932647591202923,5.183352408797076,0.447979504801333,2.1122778207063675,0.6821553971657404,0.21380361243692558,2.1880251632862,2.036530478126535,6733824
6.389,7.534132743397026,5.243867256602974,6.865,7.93672057925562,5.793279420744381,0.5159238654499252,2.1182645723223685,0.7757285820012453,0.2561191488986051,2.1759564333598753,2.0605727112848617,6897664
6.692,7.805209773582679,5.578790226417321,6.8180000000000005,7.8544149748049765,5.7815850251950245,0.373103287567695,2.082179726163546,0.49613745629431627,0.25006911884107375,2.137742713672007,2.0266167386550853,7061504
7.210000000000001,7.99858100408265,6.421418995917351,6.639,7.4625587410743695,5.815441258925631,0.4456877186583976,2.1066578264037767,0.7121562803433281,0.17921915697346713,2.153840835242842,2.0594748175647113,7225344
6.678,7.422537440294308,5.933462559705692,6.558,7.717782738274717,5.398217261725283,0.4218912427003184,2.1556158761183424,0.6774663876129673,0.16631609778766954,2.21789913387484,2.0933326183618446,7389184
6.955999999999999,7.987602636677513,5.924397363322484,6.67,7.5032586633213,5.8367413366787,0.3898710343055427,2.138237464427948,0.5456995983634865,0.234042470247599,2.193424261288522,2.0830506675673734,7553024
7.225999999999999,8.688082077039452,5.763917922960546,7.034000000000001,7.871809047456519,6.196190952543482,0.33884874513993657,2.11204843322436,0.44928886923497424,0.22840862104489892,2.17872888613618,2.04536798031254,7716864
7.363000000000001,8.139994851977798,6.5860051480222035,7.214999999999999,8.235472929577261,6.194527070422737,0.30056544827142107,2.1308500548203786,0.48076478575136017,0.12036611079148196,2.1917618700652746,2.0699382395754826,7880704
6.99,8.08409323185915,5.895906768140851,7.200000000000001,8.083074175819904,6.316925824180099,0.37953841233005126,2.127162825067838,0.5557930933407658,0.20328373131933675,2.2067669573791773,2.0475586927564984,8044544
7.484000000000002,8.52895167352371,6.439048326476293,7.1259999999999994,8.09447509002555,6.157524909974448,0.3654788242497792,2.1494725396235785,0.61251770657422,0.11843994192533838,2.188716064489236,2.110229014757921,8208384
7.357999999999999,8.211812625814352,6.504187374185646,7.314,8.130151946637389,6.497848053362611,0.42424385339642556,2.126251479486624,0.7636610041794325,0.08482670261341857,2.1919173363170574,2.0605856226561907,8372224
7.2,8.231377719363765,6.168622280636236,7.269000000000001,8.417211217503121,6.12078878249688,0.36225841397730013,2.1531350508332254,0.6168930411403943,0.10762378681420592,2.2293171528928384,2.0769529487736125,8536064
7.857000000000001,8.614826497293413,7.0991735027065905,7.0649999999999995,7.934565983695314,6.195434016304685,0.41129498686641447,2.1584024995565416,0.5592266581106402,0.2633633156221888,2.229306461373636,2.0874985377394473,8699904
7.694000000000001,8.419964186444483,6.968035813555518,7.440000000000002,8.169520390393581,6.710479609606423,0.32704854154338436,2.155990797281265,0.4603497721852053,0.19374731090156344,2.230128022831303,2.081853571731227,8863744
7.992999999999999,8.65925895866397,7.326741041336028,7.42,8.111013748054262,6.728986251945737,0.3218345311159888,2.1499333480993905,0.5091526716051032,0.13451639062687434,2.208245135854523,2.091621560344258,9027584
8.351,9.083549657019919,7.618450342980083,7.877000000000001,8.641330425928473,7.1126695740715284,0.405176616522173,2.115142665306727,0.6532757030294799,0.1570775300148661,2.1641944862659623,2.066090844347492,9191424
7.758,8.485664757975814,7.030335242024186,7.431,8.050458634615742,6.811541365384257,0.41333966140324874,2.1416526764631274,0.5548572929122859,0.2718220298942115,2.2025866205239497,2.080718732402305,9355264
7.63,8.042140752656177,7.2178592473438234,7.206999999999999,7.87465335317064,6.539346646829358,0.33337103830029563,2.124959598481655,0.41563226318257945,0.2511098134180118,2.2118993625437167,2.0380198344195932,9519104
7.857000000000001,8.863042245633851,6.850957754366151,7.525,8.36795017646359,6.682049823536409,0.3116517305374146,2.137263432145119,0.4182653711052284,0.20503808996960077,2.193666896917427,2.0808599673728114,9682944
8.075,8.65645077177694,7.493549228223058,7.537999999999999,8.201563109282002,6.874436890717996,0.5014008861035109,2.1555864930152895,0.7490846289761891,0.2537171432308326,2.1972242817746586,2.1139487042559204,9846784
8.167,9.470672121355673,6.863327878644327,7.5969999999999995,8.462159522862692,6.731840477137308,0.4051875785924494,2.141113461057345,0.6245722436251872,0.18580291355971168,2.1901041411504534,2.0921227809642367,10010624
8.364,9.363491870902411,7.36450812909759,7.734999999999999,8.64179931627676,6.828200683723239,0.3561522758876284,2.034488700330257,0.5025941350337393,0.2097104167415175,2.341903369502156,1.7270740311583581,10174464
8.109,8.995751938255564,7.222248061744436,7.833,8.586326622388988,7.079673377611012,0.3827780374015371,2.1516564448674522,0.5342161038891069,0.23133997091396724,2.211078305978946,2.0922345837559586,10338304
7.984000000000002,8.390920139585154,7.577079860414849,7.840999999999999,8.154478866911312,7.527521133088688,0.3553683800933261,2.167887610197067,0.6008295853627299,0.10990717482392232,2.2472421076273656,2.0885331127667683,10502144
8.022,8.918267817117183,7.1257321828828175,7.768000000000001,8.312551191349353,7.223448808650648,0.3781023739526669,2.1574509327610336,0.5205822824098042,0.23562246549552956,2.2508903599582752,2.064011505563792,10665984
8.221,8.959463946310176,7.482536053689823,7.621,8.396363785587127,6.845636214412874,0.34284820181007186,2.1800501267115275,0.5305714122984584,0.1551249913216854,2.2386826968961078,2.1214175565269473,10829824
7.605999999999999,8.422127441028666,6.789872558971332,7.364,8.138353924249111,6.5896460757508875,0.2993402536337574,2.1635033945242563,0.41642084436463356,0.18225966290288118,2.22600231672734,2.1010044723211725,10993664
7.888,8.732686924250636,7.043313075749364,7.7010000000000005,8.451965378695983,6.9500346213040185,0.30204522839436926,2.1711564779281614,0.4146514398890656,0.1894390168996729,2.2234280346524766,2.118884921203846,11157504
8.157,8.943715323354008,7.370284676645992,7.991,8.685383899582932,7.296616100417067,0.4300413309130818,2.1442599887649214,0.6748750829755498,0.18520757885061376,2.2318732617790777,2.056646715750765,11321344
8.199,8.924140676007076,7.473859323992923,8.153,8.935228227565332,7.370771772434669,0.3336819659918547,2.140147210160891,0.4785953255946901,0.1887686063890193,2.210991266994339,2.0693031533274433,11485184
8.337,8.874178741202591,7.799821258797409,8.221,8.98660368337672,7.455396316623281,0.33783976724371306,2.159506395459175,0.5239548241417487,0.15172471034567742,2.2109511773225097,2.1080616135958405,11649024
8.312000000000001,8.834451911662692,7.789548088337311,8.006,8.55248330258115,7.4595166974188505,0.3183349353571733,2.177903606494268,0.5312495623339728,0.1054203083803738,2.2227651753286826,2.133042037659853,11812864
8.163999999999998,9.134836752497554,7.193163247502443,8.125,8.752905247628972,7.497094752371028,0.3602841794490814,2.1464377373456953,0.5940898192751585,0.1264785396230044,2.2159569840689683,2.0769184906224223,11976704
8.309999999999999,8.971513416341647,7.648486583658349,8.046000000000001,8.737175809761888,7.354824190238114,0.3334749529293427,2.1712293257315953,0.5158353690877427,0.1511145367709427,2.251933601441723,2.090525050021468,12140544
8.244,8.988489086555337,7.499510913444663,8.066,8.654560956911007,7.477439043088994,0.525991202238947,2.1572608803709343,0.8658337767299207,0.1861486277479733,2.221467804499256,2.0930539562426125,12304384
8.057,8.54632708897015,7.5676729110298515,8.045,9.195758445547979,6.894241554452021,0.5014732889598236,2.1565492932995163,0.8723147144028633,0.13063186351678374,2.246958774114454,2.0661398124845785,12468224
8.143999999999998,8.731234195189618,7.556765804810379,8.001000000000001,8.608921869980017,7.393078130019985,0.3453471334961553,2.171589814623197,0.5727881179683023,0.11790614902400826,2.2150097410468046,2.128169888199589,12632064
8.240999999999998,8.910797730662024,7.571202269337972,8.501000000000001,9.090990677892458,7.911009322107545,0.37921016390124956,2.15213796099027,0.6053337800960928,0.15308654770640626,2.2367532369307725,2.067522685049768,12795904
8.193000000000001,8.497796653524938,7.888203346475065,7.718999999999999,8.199550725730385,7.238449274269614,0.3527459079089264,2.121218984325727,0.53327234072054,0.1722194750973129,2.265569607423131,1.9768683612283229,12959744
8.199,8.882556142536954,7.515443857463047,8.113,8.50502168307378,7.720978316926218,0.4803519202085833,2.1373735750714937,0.7395512354404437,0.22115260497672296,2.192227135683716,2.0825200144592713,13123584
7.943,8.545230022499709,7.34076997750029,8.059000000000001,8.543818522748463,7.57418147725154,0.3921746782803287,2.1478097975254054,0.64476637787138,0.13958297868927738,2.1979017267519305,2.09771786829888,13287424
8.172,8.67633718879337,7.66766281120663,8.068999999999999,9.151242579092136,6.986757420907862,0.42167885359376667,2.157354740301768,0.689007387198038,0.15435031998949533,2.209539009006315,2.105170471597221,13451264
8.514999999999999,9.257081531908725,7.772918468091274,8.178999999999998,9.058084182544537,7.299915817455459,0.517262137743334,2.143789744873842,0.9032779319092699,0.13124634357739806,2.2175382310621314,2.0700412586855528,13615104
8.368,9.08820552622151,7.647794473778491,8.023,8.82524746805459,7.22075253194541,0.3143451445735991,2.1638862907886507,0.48371875919698315,0.14497152995021498,2.2060205962072184,2.121751985370083,13778944
8.869000000000002,9.53852893888166,8.199471061118343,8.309000000000001,9.09540256866315,7.522597431336851,0.3310837275659045,2.1585589349269867,0.525228650155511,0.1369388049762979,2.220113914679999,2.0970039551739745,13942784
8.412,9.092629120740511,7.73137087925949,8.036,8.93466790306542,7.137332096934579,0.4425855661431949,2.1485788573821383,0.7607930968804886,0.12437803540590125,2.1875990752221117,2.109558639542165,14106624
8.303999999999998,8.988049705796294,7.6199502942037025,7.775,8.514976350973463,7.035023649026539,0.34837912771229945,2.2054094900687535,0.5575795430336721,0.13917871239092688,2.2737317794332483,2.1370872007042587,14270464
7.854000000000001,8.830813185824189,6.877186814175813,7.656000000000001,8.421012418199862,6.890987581800139,0.2988298380436996,2.1372891108194985,0.5338697640252248,0.06378991206217446,2.2771599677975916,1.9974182538414051,14434304
8.201,9.05810501106924,7.343894988930762,8.139,9.027531935273009,7.25046806472699,0.44077728856354953,2.1733254005511604,0.6889258205897649,0.19262875653733413,2.232077463789975,2.1145733373123456,14598144
8.547,9.03614312833771,8.057856871662292,8.311000000000002,9.022146257811993,7.59985374218801,0.33304286915808917,2.1930642952521646,0.4599266388402835,0.2061590994758948,2.2351905098152502,2.150938080689079,14761984
8.547999999999998,9.144922105471055,7.951077894528941,8.02,9.163197270815497,6.876802729184503,0.4734472595155239,2.1225605914990107,0.8035680132965108,0.14332650573453698,2.193470144584386,2.0516510384136355,14925824
8.519,8.984025805735552,8.053974194264448,8.528,9.298996757451029,7.757003242548972,0.30068262439842025,2.1746299525101978,0.44896352592463484,0.15240172287220563,2.2138576183263923,2.1354022866940032,15089664
8.333000000000002,8.840544086755035,7.825455913244969,8.077000000000002,8.838183946231135,7.315816053768869,0.29149514756475886,2.149121398230394,0.410011454201596,0.1729788409279217,2.250221642132342,2.048021154328446,15253504
8.322999999999999,8.914980574005599,7.731019425994399,8.23,9.045720540381325,7.414279459618676,0.263707099823902,2.184847362836202,0.39887322591507746,0.12854097373272652,2.221244224980937,2.148450500691467,15417344
8.581999999999999,9.167880533897483,7.996119466102516,8.199000000000002,8.973667025243751,7.424332974756252,0.27658938555978235,2.182899872461955,0.408088704761726,0.14509006635783875,2.2435756959242705,2.1222240489996396,15581184
8.681999999999999,9.505222934568758,7.858777065431239,8.017,8.949556164528442,7.084443835471557,0.35357309581401447,2.1576841781536737,0.6107197104811433,0.09642648114688573,2.1953402654228538,2.1200280908844937,15745024
8.601,9.217967584237616,7.9840324157623845,8.571000000000002,9.547016905591292,7.59498309440871,0.37903308905661104,2.1631725067893663,0.6212535001169013,0.13681267799632077,2.232549082144703,2.0937959314340295,15908864
8.753,9.330858979336655,8.175141020663345,8.190999999999999,8.53983950464361,7.842160495356388,0.2711247457734619,2.133643770714601,0.46705805625378083,0.07519143529314301,2.209875362335476,2.0574121790937263,16072704
8.745000000000001,9.451827418823012,8.03817258117699,8.294,9.041839554984891,7.54616044501511,0.287741054687649,2.1434633255004885,0.41985117982936304,0.15563092954593497,2.2020260574563593,2.0849005935446177,16236544
9.03,9.645840888541837,8.414159111458162,8.472,9.384565614079339,7.559434385920661,0.4424584999059637,2.1325278659661615,0.6295200318508694,0.25539696796105804,2.191906754777861,2.073148977154462,16400384
8.353000000000002,9.239995490405674,7.466004509594328,8.242,9.10132298933521,7.382677010664792,0.40950110939641793,2.1503647734721505,0.654519411539707,0.16448280725312878,2.1925671395352966,2.1081624074090044,16564224
8.598000000000003,9.003457765988028,8.192542234011977,7.918000000000002,8.422773216405151,7.413226783594852,0.25912836212664836,2.1402778183420503,0.3758004822308405,0.14245624202245621,2.2196033170560225,2.060952319628078,16728064
9.010000000000002,9.753397605592056,8.266602394407947,8.239,9.073619074788015,7.404380925211987,0.3748106982869406,2.1602589835723243,0.6054001818864762,0.144221214687405,2.221142517772925,2.0993754493717236,16891904
8.556999999999999,9.230142629759843,7.883857370240153,8.466,9.15337471585737,7.778625284142629,0.39287247071042664,2.1352285529176394,0.5816261065942766,0.20411883482657664,2.2597153884687446,2.010741717366534,17055744
9.202,9.77812151496017,8.62587848503983,8.604000000000001,9.178424929821123,8.029575070178879,0.4595053198902558,2.1687334140141803,0.8592349204373643,0.05977571934314729,2.207216040332617,2.1302507876957435,17219584
8.387,9.422220266416767,7.351779733583234,8.251000000000001,8.522346641770266,7.979653358229737,0.3428048351158698,2.177700738112132,0.5076199307883702,0.17798973944336935,2.2168792418538867,2.1385222343703774,17383424
8.328,8.975422582244395,7.680577417755605,8.669,9.20491883713861,8.13308116286139,0.33003056393936275,2.1533502916495006,0.4662170477314215,0.19384408014730406,2.2079078262351466,2.0987927570638547,17547264
8.540000000000001,9.524510030421226,7.555489969578776,8.184,9.026830943902748,7.341169056097249,0.3724642691512902,2.1606627633174265,0.6097296076039957,0.13519893069858469,2.2121931685080787,2.1091323581267742,17711104
8.723000000000003,9.416282770592204,8.029717229407801,8.093,8.843773601027634,7.342226398972366,0.3199713128308455,2.1570114413897197,0.5733818101075684,0.06656081555412263,2.225482091101387,2.0885407916780525,17874944
8.531,9.232547575008281,7.829452424991719,8.128,8.830065524007553,7.425934475992447,0.4276757803047075,2.1485745022694274,0.6077249757308028,0.2476265848786122,2.203054262296766,2.094094742242089,18038784
8.945,9.668066386993615,8.221933613006385,8.652,9.263372227043394,8.040627772956604,0.2569450463944425,2.1748703519503274,0.37130658932306637,0.1425835034658186,2.225505165217478,2.124235538683177,18202624
8.725,9.529602386275357,7.920397613724642,8.398,8.90126533757055,7.89473466242945,0.2504773394359896,2.1626458565394087,0.3426332920649438,0.1583213868070354,2.201968077113207,2.1233236359656105,18366464
8.671,9.280449751825365,8.061550248174633,8.208,8.745843843508505,7.670156156491496,0.37603711507593596,2.1652302682399753,0.5703163222951112,0.1817579078567607,2.203062068200211,2.1273984682797398,18530304
9.224,9.713840790461555,8.734159209538445,8.546,9.398117362808668,7.693882637191331,0.3075935469940304,2.1632632076740266,0.4376985861014133,0.1774885078866475,2.2143413130611327,2.1121851022869205,18694144
9.104,9.850769040600907,8.357230959399091,8.880999999999998,9.50795215128429,8.254047848715707,0.34270106212546425,2.171687015891075,0.5026481451517012,0.18275397909922733,2.2130119676010103,2.13036206418114,18857984
8.642000000000001,9.33899067425612,7.945009325743881,8.383000000000001,8.99992868307447,7.76607131692553,0.3563577345261971,2.1822288940350214,0.5458393846747827,0.16687608437761162,2.214897646953129,2.149560141116914,19021824
8.883,9.837505631203923,7.928494368796076,8.589,9.610121442336807,7.567878557663194,0.31694975992043806,2.19065350095431,0.49239732198227226,0.14150219785860385,2.2323665187350348,2.1489404831735857,19185664
8.543000000000001,9.447478302669557,7.638521697330446,8.409,9.20419117198319,7.61380882801681,0.2922602345546087,2.1637456119060516,0.37384890425233475,0.21067156485688265,2.2086717132044136,2.1188195106076897,19349504
8.803,9.239967962212335,8.366032037787667,8.712,9.378165144690113,8.045834855309886,0.2894670925103128,2.175972912708918,0.4454168682020445,0.133517316818581,2.210427226429979,2.141518598987857,19513344
9.187999999999999,9.830989891055838,8.54501010894416,8.962000000000002,9.654557578833703,8.2694424211663,0.2015027352298299,2.1634335229794184,0.2865632514002992,0.1164422190593606,2.2215134777286702,2.1053535682301665,19677184
9.159,9.914002649001976,8.403997350998026,8.726,9.280025270181786,8.171974729818215,0.24677707906812424,2.1591076309482253,0.38236694405151694,0.1111872140847315,2.2168182604618942,2.1013970014345564,19841024
9.243,9.761826560615395,8.724173439384606,9.001000000000001,9.675439767510785,8.326560232489218,0.30569412788220984,2.149887999892235,0.4591004399776986,0.15228781578672107,2.1882778183978804,2.1114981813865894,20004864
8.915000000000001,9.236410951898034,8.593589048101968,8.879,9.659595285663448,8.098404714336551,0.3566508411740263,2.1462257335583366,0.5292707659816147,0.1840309163664378,2.2079462722191514,2.0845051948975217,20168704
9.066,9.728588861964944,8.403411138035057,9.166,9.809617899067451,8.52238210093255,0.2657991320826113,2.1653675486644106,0.3468947613947543,0.18470350277046832,2.224988551761485,2.105746545567336,20332544
8.766,9.27963800482441,8.25236199517559,8.812,9.772643534303958,7.851356465696041,0.29189200839027757,2.1418595294157665,0.44814127075934973,0.1356427460212054,2.1928784711386085,2.0908405876929246,20496384
8.781,9.514627289568757,8.047372710431244,8.434000000000001,9.211344196607913,7.6566558033920895,0.23095640867638084,2.1792597591876985,0.33438015933765464,0.12753265801510702,2.215930503333791,2.1425890150416063,20660224
8.829,9.716360693292193,7.941639306707808,8.857999999999999,9.622941827853595,8.093058172146403,0.26168720495576653,2.1822654411196707,0.4153481264037981,0.10802628350773497,2.2570602894559593,2.107470592783382,20824064
8.386,9.344083503667607,7.427916496332391,8.279,8.906589834207024,7.651410165792976,0.4865237055656809,2.1543148914972945,0.8171128103344063,0.15593460079695548,2.20711365131611,2.101516131678479,20987904
8.672999999999998,9.402891087765838,7.943108912234159,8.690000000000001,9.40984720600972,7.970152793990281,0.46109199865410727,2.1512931456168496,0.6152168669326041,0.3069671303756104,2.194822602844958,2.1077636883887414,21151744
9.172,9.673074844708852,8.67092515529115,8.784000000000002,9.15058423315795,8.417415766842055,0.33957879471903046,2.1524491687615717,0.507408659566908,0.17174892987115295,2.2136254505616035,2.09127288696154,21315584
8.908,9.44435436047449,8.371645639525509,8.520999999999999,9.061008333269033,7.980991666730965,0.330314887718608,2.135652623573939,0.5552270624939081,0.10540271294330791,2.207119956272436,2.064185290875442,21479424
8.956999999999999,9.588823551317928,8.32517644868207,8.573,9.588362496845338,7.557637503154662,0.26433022463073325,2.167405366897583,0.3694487774952826,0.15921167176618392,2.1908298377748916,2.1439808960202744,21643264
9.093000000000002,9.629806296535353,8.55619370346465,8.591,9.193784372723778,7.988215627276221,0.3494618665271749,2.1522874573866524,0.5318980122347418,0.16702572081960806,2.1858661039024354,2.1187088108708694,21807104
9.154,9.929695816670426,8.378304183329574,8.617,9.235935376271224,7.998064623728778,0.40485299881547687,2.1352412064870196,0.6084989135907527,0.20120708404020105,2.177562655954114,2.092919757019925,21970944
8.869,9.328248298853682,8.409751701146318,8.761,9.374538099876446,8.147461900123552,0.21288565457798542,2.1603571405013406,0.32981785910151407,0.09595345005445678,2.2182463907346706,2.1024678902680107,22134784
9.138,9.687996363624343,8.588003636375657,8.705000000000002,9.222363508570137,8.187636491429867,0.4185156501519184,2.1273428459962203,0.6618025855392475,0.1752287147645893,2.1535711630122223,2.101114528980218,22298624
8.876000000000001,9.614690733663284,8.137309266336718,9.034,9.542570545745622,8.525429454254379,0.4164875846045712,2.1156655247012774,0.7777963531888138,0.05517881602032859,2.1860085842941595,2.0453224651083954,22462464
9.291999999999998,10.09487981666,8.489120183339995,8.671000000000001,9.252488606939123,8.08951139306088,0.5100974627149603,2.138692784309387,0.7660384031290475,0.2541565223008731,2.194924399255093,2.082461169363681,22626304
9.203999999999999,9.563338280732793,8.844661719267204,8.806999999999999,9.58490809225769,8.029091907742307,0.27948401209432633,2.1254705379406613,0.5159522162640078,0.043015807924644905,2.235358997827,2.0155820780543228,22790144
9.407,10.163056214841198,8.650943785158802,8.96,9.509618049194167,8.410381950805835,0.3243745033939679,2.1371000528335573,0.44204599674580636,0.2067030100421294,2.173275506075537,2.1009245995915777,22953984
9.34,9.818873678541637,8.861126321458363,8.702,9.523569230193049,7.88043076980695,0.24722265358238166,2.1982547084490456,0.41669424393812926,0.07775106322663405,2.232961562323223,2.163547854574868,23117824
8.906,9.394491555710024,8.417508444289977,9.018,9.356638450268129,8.679361549731873,0.42224497863401966,2.107387186586857,0.5854158631946378,0.25907409407340154,2.171578844360653,2.043195528813061,23281664
8.700000000000001,9.270859001855976,8.129140998144026,8.821,9.582701385058474,8.059298614941525,0.23025619337956105,2.1698831011851634,0.34014645340268407,0.12036593335643804,2.223001977746663,2.1167642246236635,23445504
9.111,9.822146257811992,8.399853742188009,8.428999999999998,9.053731142172374,7.804268857827624,0.2765126977038259,2.1675625622272494,0.5069010971667274,0.04612429824092451,2.2138612593494558,2.121263865105043,23609344
8.967000000000002,9.770866282412694,8.16313371758731,8.754999999999999,9.259048608767051,8.250951391232947,0.34724377958724895,2.141104996204376,0.5472806505697781,0.14720690860471977,2.196134978618528,2.0860750137902246,23773184
9.1,9.70732199038072,8.49267800961928,8.894000000000002,9.621271613635512,8.166728386364491,0.2907970186943809,2.14873141447703,0.46849322273266714,0.11310081465609467,2.1880295203399283,2.109433308614132,23937024
9.341,9.96839859738447,8.713601402615529,9.1,9.676974869470065,8.523025130529934,0.3187856676056981,2.122712409496307,0.6089021031231088,0.028669232088287366,2.201307117718684,2.04411770127393,24100864
9.242999999999999,9.659606528993484,8.826393471006513,8.882000000000001,9.524133942413888,8.239866057586115,0.26500373498226204,2.1495491494735086,0.37627327171212743,0.15373419825239668,2.2121097253495,2.0869885735975173,24264704
9.053,9.627491949464918,8.478508050535083,8.881,9.58180596458649,8.18019403541351,0.22750794144036862,2.170724694927533,0.40080024451528395,0.05421563836545329,2.218064820507596,2.12338456934747,24428544
9.022,9.520774498145204,8.523225501854796,9.059000000000001,9.68021574352233,8.437784256477672,0.3981464171782136,2.158063158392906,0.7141690742884099,0.08212376006801725,2.200091771081157,2.116034545704655,24592384
9.190000000000001,9.60165519552169,8.778344804478312,9.046,9.585781437250299,8.5062185627497,0.3076498756495615,2.147833741704623,0.4562644071450648,0.1590353441540582,2.1851128426614,2.110554640747846,24756224
9.097999999999999,9.792115264203288,8.40388473579671,8.956,9.764668040669346,8.147331959330653,0.382595048410197,2.143279964725177,0.6132535569023537,0.15193653991804024,2.1960803034326073,2.0904796260177463,24920064


==> data/progress-bossfight-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.019,0.05012876483254676,-0.012128764832546757,0.045,0.09464876634922564,-0.00464876634922564,0.24359173061675393,2.7049177169799803,0.38039150241029307,0.10679195882321482,2.706259193861789,2.7035762400981715,16384,0.06697677951306105,0.07106821723282335
0.07300000000000001,0.1579764673306675,-0.011976467330667484,0.149,0.2841628647225265,0.013837135277473489,0.20272121727466583,2.674382668733597,0.22725614063612437,0.17818629391320728,2.7041779372172208,2.644587400249973,180224,0.19148392491042612,0.1904280327260494
0.221,0.3263043208990021,0.11569567910099796,0.219,0.3744638221580828,0.06353617784191717,0.2455104924738407,2.612481305003166,0.30428708618443967,0.18673389876324176,2.6519698451726192,2.572992764833713,344064,0.4335228741168976,0.45420033633708956
0.418,0.5669160837518903,0.2690839162481097,0.524,0.8579520923725439,0.19004790762745621,0.26608884129673244,2.500420591235161,0.3095633984695064,0.22261428412395845,2.5661789715413024,2.4346622109290195,507904,0.5223668366670609,0.7276749223470688
0.631,0.8745754503228927,0.38742454967710727,0.568,0.8050569551816609,0.330943044818339,0.2823835050687194,2.3713948249816896,0.3294333713153136,0.23533363882212524,2.485551517033654,2.257238132929725,671744,0.48028837740421293,0.837687885761261
0.576,0.7934488445588984,0.3585511554411015,0.676,0.9241612379079377,0.4278387620920624,0.288192567974329,2.277333749830723,0.33037882226418613,0.2460063136844719,2.4167846086188844,2.1378828910425614,835584,0.6434395462274551,0.8244794249534607
0.545,0.7178149299105838,0.37218507008941626,0.722,0.9133008102439715,0.5306991897560285,0.3035722836852074,2.249492907524109,0.3538848431058444,0.2532597242645704,2.3570922951773494,2.141893519870868,999424,0.6927626878023148,0.7955101042985916
0.6679999999999999,0.8699306811754963,0.4660693188245035,0.7020000000000001,1.0619388837011083,0.34206111629889174,0.273759457282722,2.2177956655621527,0.3145633649924034,0.2329555495730406,2.3958438091434093,2.039747521980896,1163264,0.6511161684989929,0.8608998417854309
0.8790000000000001,1.1509724250728373,0.607027574927163,0.833,1.0571004239174928,0.6088995760825071,0.2822336941957474,2.1341816797852515,0.34900453283703103,0.21546285555446376,2.2891834533103435,1.9791799062601596,1327104,0.7346720278263092,1.04518980383873
0.952,1.4213357007516048,0.4826642992483951,0.9530000000000001,1.2787928789890903,0.6272071210109098,0.2964417764917016,2.11288875490427,0.36677752108403056,0.22610603189937267,2.2248273729170576,2.0009501368914826,1490944,0.886425119638443,1.1183850467205048
1.1370000000000002,2.044722975361977,0.22927702463802346,1.2180000000000002,1.954434654263364,0.48156534573663656,0.30211600922048093,2.153010702133179,0.3419946787318612,0.2622373397091007,2.249793775123731,2.0562276291426267,1654784,0.8827388942241668,1.2587053179740906
1.8750000000000004,2.940450608897476,0.8095493911025253,1.65,2.8358077415837695,0.46419225841623035,0.3030396670103073,2.0873323321342467,0.3469253986575833,0.25915393536303133,2.1988450745690757,1.9758195896994177,1818624,1.3110000491142273,2.0053092777729034
2.291,3.6360758342933677,0.945924165706632,2.143,3.3857634529547447,0.9002365470452551,0.3202173709869385,2.0318490609526636,0.3861791290819208,0.25425561289195614,2.116158489292147,1.9475396326131806,1982464,1.5948291778564454,2.353822374343872
3.311000000000001,4.807665961395529,1.814334038604473,2.647,4.117966009124616,1.1760339908753836,0.30525450259447096,2.0494110897183417,0.3661504826722142,0.24435852251672774,2.1426211731519107,1.9562010062847728,2146304,1.6525243937969207,3.0924002289772035
4.025,5.686861907620486,2.3631380923795144,3.5100000000000002,5.026172813369241,1.9938271866307589,0.322069663926959,1.970175288617611,0.3770024804547926,0.2671368473991254,2.0811943570872233,1.8591562201479988,2310144,2.5408135533332823,3.645964872837067
4.9399999999999995,6.825767748159883,3.0542322518401157,4.361,6.129911812386361,2.592088187613639,0.33560832031071186,1.9441017612814904,0.3870624588494684,0.28415418177195534,2.0581395910472633,1.8300639315157174,2473984,3.0431949973106383,4.275216484069825
5.484,7.484350969205154,3.4836490307948456,4.537999999999999,6.267709802250076,2.8082901977499226,0.31122022289782764,1.9033838555216789,0.35408991417917446,0.2683505316164808,2.0319053519911936,1.7748623590521642,2637824,2.865812432765961,4.660104417800904
5.727000000000001,6.834809099077997,4.619190900922005,5.195,6.927490981217507,3.4625090187824936,0.3178392566740513,1.9175165608525275,0.36139985425229215,0.2742786590958104,2.052491210863751,1.7825419108413039,2801664,3.813564896583557,4.837257170677185
6.157,7.574857891327618,4.739142108672382,5.8069999999999995,7.438613005586802,4.175386994413197,0.27118205577135085,1.9693450078368187,0.30979966754852123,0.23256444399418047,2.1133371886711148,1.8253528270025223,2965504,4.140154027938843,5.105152130126953
6.597999999999999,8.142874104903049,5.053125895096949,6.317,7.597234744099691,5.03676525590031,0.2894825154915452,1.9623363792896271,0.34392326350742164,0.2350417674756687,2.089404922595428,1.8352678359838261,3129344,4.621814894676208,5.314712023735046
7.275,8.616038776471434,5.933961223528566,6.6129999999999995,7.925623708455702,5.300376291544297,0.26852702684700486,1.9507949471473693,0.31411917192036815,0.22293488177364154,2.0655235413868662,1.8360663529078725,3293184,4.616053175926209,5.804212522506714
7.104000000000001,8.140370590088315,6.067629409911687,6.9030000000000005,8.287420817526232,5.518579182473768,0.2347878048196435,2.0018706545233727,0.2782233909331172,0.1913522187061698,2.1278184066591312,1.875922902387614,3457024,4.8940476179122925,5.576412582397461
7.519,8.804390602112836,6.233609397887164,6.973000000000001,8.351093247933536,5.594906752066466,0.23013262161985035,2.0219569236040114,0.2819127022970156,0.1783525409426851,2.1465055046126924,1.89740834259533,3620864,5.365690779685974,5.824927711486817
7.584999999999999,8.54339709932783,6.626602900672168,6.962999999999999,8.074323985163641,5.8516760148363565,0.21927090287208556,1.9992772966623307,0.25633212171047515,0.18220968403369595,2.1215740251683317,1.8769805681563294,3784704,5.077001404762268,5.952045869827271
7.898000000000001,8.985711358771251,6.81028864122875,7.498,8.513478212469376,6.482521787530624,0.22021638620644807,2.0115838631987573,0.26408780737093085,0.17634496504196526,2.1210812890308457,1.9020864373666688,3948544,5.508600759506225,6.150003480911255
7.703,8.786162499350858,6.619837500649141,7.391,8.460256283591544,6.321743716408456,0.21948733218014235,2.0278511598706244,0.25911833626355524,0.17985632809672947,2.1001649923228274,1.9555373274184213,4112384,5.588292121887207,5.877750492095947
8.048000000000002,9.350442321179715,6.745557678820289,7.445,8.478994680837383,6.4110053191626175,0.21555627807974814,2.00827526897192,0.2498549993734111,0.18125755678608518,2.1254669433718565,1.8910835945719837,4276224,5.466707515716553,6.185876131057739
7.992,8.826107906688337,7.157892093311663,7.531000000000001,8.264736328663098,6.7972636713369035,0.20816208589822055,1.9797809824347496,0.2544380139420145,0.16188615785442664,2.1018514826734216,1.8577104821960777,4440064,5.747171401977539,6.124144697189331
8.199,8.790446531818388,7.607553468181612,8.276,9.041900776863427,7.5100992231365735,0.1968041671440005,2.0276960909366606,0.2274083975530086,0.16619993673499242,2.109355181706798,1.946037000166523,4603904,5.612914180755615,6.267603254318237
8.296000000000001,9.340741116257995,7.251258883742007,7.928,8.617301095313216,7.238698904686784,0.20872906818985934,2.0091738283634184,0.24007094457014921,0.17738719180956947,2.124845123758039,1.8935025329687976,4767744,5.853540706634521,6.277729034423828
8.765,9.403455166789337,8.126544833210664,8.235999999999999,8.930164245694057,7.541835754305941,0.22238853555172677,1.9802319288253785,0.25909624789252944,0.18568082321092413,2.088227929183138,1.872235928467619,4931584,6.041355276107788,6.65203447341919
8.767,9.4696812933329,8.064318706667098,8.801,9.78533175301826,7.816668246981741,0.1971135139465332,1.9861361160874367,0.25379692581439534,0.14043010207867104,2.08938651924527,1.8828857129296033,5095424,6.11499924659729,6.651211357116699
8.809000000000001,9.418055826669445,8.199944173330557,8.271,8.963191447505675,7.578808552494327,0.16788836121559142,2.0032637119293213,0.2009968530309057,0.13477986940027714,2.086970419686713,1.9195570041719296,5259264,6.274673223495483,6.697890329360962
8.833,9.467145882270003,8.198854117729997,8.580000000000002,9.373586794244966,7.7864132057550375,0.17930173212662337,2.030588273704052,0.21081938426683666,0.14778407998641008,2.1086810490640913,1.9524954983440128,5423104,6.215318107604981,6.691107511520386
8.828999999999999,9.544310422124548,8.11368957787545,8.538,9.22027267276361,7.85572732723639,0.17915296144783494,2.055292584002018,0.21536903088050563,0.14293689201516424,2.10590402393387,2.0046811440701657,5586944,6.544193267822266,6.716833066940308
9.556999999999999,10.019364574767573,9.094635425232424,8.433,9.2997069862416,7.566293013758398,0.17267058268189428,2.0569301381707192,0.1967279420951521,0.14861322326863646,2.108940102604301,2.0049201737371374,5750784,6.677923393249512,7.072004604339599
9.373999999999999,10.141791638401982,8.606208361598016,8.666999999999998,9.529612891162657,7.804387108837339,0.1701660497114062,2.0238279074430467,0.20506724548100566,0.13526485394180673,2.0928921478371296,1.954763667048964,5914624,6.557848501205444,7.0058619499206545
9.448999999999998,9.953548312850215,8.944451687149781,8.764,9.78962371267439,7.738376287325609,0.16294518392533058,2.0521939367055895,0.2064922360132485,0.11939813183741267,2.0751132548240343,2.0292746185871446,6078464,6.729464340209961,7.056300115585327
9.166,9.930947056991528,8.401052943008473,8.821,9.232252963515158,8.409747036484841,0.15752573227509853,2.051565107703209,0.1840504798640458,0.13100098468615126,2.1029528314191026,2.0001773839873156,6242304,6.674961709976197,6.860543298721313
9.326,9.927468203648372,8.724531796351629,8.691999999999998,9.338355939092384,8.045644060907613,0.16994883390143511,2.0511386305093766,0.2176934355856796,0.12220423221719062,2.126708997601645,1.975568263417108,6406144,6.646417236328125,6.983061408996582
9.057000000000002,9.49495091049112,8.619049089508884,8.711000000000002,9.683609376882623,7.738390623117382,0.1929533251561224,2.0644311219453813,0.2369816019359971,0.1489250483762477,2.141087190101743,1.9877750537890195,6569984,6.6661491870880125,6.845374298095703
9.132000000000001,9.467195465363124,8.796804534636879,8.649999999999999,9.485775089363159,7.814224910636837,0.15702579561620947,2.061305318772793,0.18873870910739,0.12531288212502895,2.117251079259605,2.005359558285981,6733824,6.462935209274292,6.808039379119873
9.26,9.944295257911378,8.575704742088622,8.754,9.536677455916548,7.971322544083451,0.15687845246866344,2.057204656302929,0.18633162463927425,0.12742528029805264,2.112488181799379,2.001921130806479,6897664,6.726306772232055,6.893346643447876
9.190000000000001,9.99054981106737,8.389450188932633,9.022,9.611657527722661,8.43234247227734,0.1798108201473951,2.0558562353253365,0.23452173388285424,0.12509990641193597,2.14055063308241,1.9711618375682631,7061504,6.580933713912964,6.867409372329712
9.574,10.14636701512229,9.001632984877709,9.094,9.772471812236882,8.415528187763117,0.14826243463903663,2.0435102477669718,0.18532901342459812,0.11119585585347512,2.1294222433287606,1.957598252205183,7225344,6.789545297622681,7.14097900390625
9.604000000000001,10.211358213906752,8.99664178609325,9.129000000000001,9.923121527223637,8.334878472776365,0.13115083863958715,2.0530397310853004,0.1735919889241289,0.08870968835504542,2.10155019632458,2.0045292658460205,7389184,6.716833877563476,7.072309255599976
9.485,10.011160621863704,8.958839378136295,8.912,9.452496068440835,8.371503931559166,0.1784000463783741,2.0726489543914797,0.24036419868389539,0.11643589407285279,2.1158797742865527,2.0294181344964066,7553024,6.777497291564941,7.027935409545899
9.563999999999998,10.226181244071439,8.901818755928558,9.162,9.746051367603913,8.577948632396089,0.16249796133488412,2.090036544203758,0.19381308308838344,0.1311828395813848,2.13546704782502,2.044606040582496,7716864,6.84097261428833,7.089949655532837
9.142999999999999,9.853592006709897,8.4324079932901,8.948,9.552215193453458,8.343784806546543,0.18141335910186168,2.0999757051467896,0.22977023849282144,0.13305647971090193,2.159799524363504,2.040151885930075,7880704,6.6990762710571286,6.784731817245484
9.94,10.406669047612974,9.473330952387025,8.943,9.469061783443731,8.416938216556268,0.14972056550905105,2.068480433523655,0.18997344624375967,0.10946768477434242,2.1273018823191716,2.009658984728138,8044544,6.919310188293457,7.427311611175537
9.72,10.255742475448793,9.184257524551208,8.977,9.395594075447802,8.558405924552199,0.15642244610935446,2.0736198648810387,0.1769354005661776,0.13590949165253133,2.1332298770729583,2.014009852689119,8208384,6.96471152305603,7.221272611618042
9.562,10.135145705732842,8.988854294267156,9.081999999999999,9.671453984633235,8.492546015366763,0.13176642870530483,2.0959804534912108,0.15781198953065928,0.10572086787995039,2.132666092803482,2.0592948141789393,8372224,6.992959022521973,7.07092399597168
9.764,10.352832743654766,9.175167256345233,9.001999999999999,9.74834844409297,8.255651555907027,0.15590993016958235,2.1256571084260942,0.1933803520825395,0.11843950825662519,2.180501656903159,2.0708125599490295,8536064,6.92907395362854,7.14453010559082
9.67,10.508534435786629,8.83146556421337,9.261,9.763004980054978,8.75899501994502,0.1448536026291549,2.117620649933815,0.17693430720301362,0.11277289805529617,2.166507950008505,2.0687333498591247,8699904,7.05852165222168,7.108088111877441
9.779,10.20506220203158,9.35293779796842,9.178999999999998,10.099776302909667,8.25822369709033,0.15894240159541367,2.0872152492403986,0.19711123010552192,0.12077357308530542,2.1384738324068113,2.035956666073986,8863744,7.101546430587769,7.171219730377198
10.027,10.439166228602003,9.614833771397995,8.974,9.671799398108082,8.276200601891919,0.11805406156927345,2.0990028724074365,0.13779931528296377,0.09830880785558313,2.1521073935410797,2.0458983512737934,9027584,7.1132731437683105,7.406061410903931
9.631,10.082806374457023,9.179193625542977,8.812000000000001,9.290096224624293,8.33390377537571,0.17445473885163662,2.1193580090999604,0.2015642084213786,0.14734526928189465,2.1688907571951574,2.0698252610047634,9191424,6.998838233947754,7.068295526504516
9.926,10.224569924808243,9.627430075191757,9.247,9.683464202426729,8.810535797573271,0.14625126188620924,2.082157829403877,0.17079724485778666,0.1217052789146318,2.120669577144437,2.0436460816633173,9355264,6.998060798645019,7.31725115776062
9.722000000000001,10.42136828638422,9.022631713615782,9.129999999999999,9.711085191688792,8.548914808311206,0.13559721335768696,2.097491466999054,0.15549268725725932,0.1157017394581146,2.161859006978708,2.0331239270193997,9519104,7.046488952636719,7.190823268890381
10.133000000000001,10.55428493920386,9.711715060796141,9.399000000000001,9.935142704883692,8.86285729511631,0.13312552664428945,2.089331179857254,0.16389479674542248,0.10235625654315642,2.15696374656717,2.021698613147338,9682944,7.149260663986206,7.42110686302185
10.246999999999998,10.964607831618356,9.52939216838164,9.471999999999998,9.90190231448551,9.042097685514486,0.14463753877207633,2.0679018244147302,0.17694699594795105,0.1123280815962016,2.117008228773533,2.0187954200559277,9846784,7.1918998718261715,7.517984533309937
10.181999999999999,10.809722868788448,9.554277131211549,9.549000000000001,9.976889004299013,9.12111099570099,0.1466558154672384,2.10147026181221,0.17881119963079106,0.11450043130368577,2.145808301638108,2.057132221986312,10010624,7.168013429641723,7.447654438018799
10.531,10.963745883862574,10.098254116137428,9.192,9.704089835868668,8.679910164131332,0.13978100027889012,2.0747117534279824,0.17325405514497466,0.1063079454128056,2.1262654836504145,2.0231580232055504,10174464,7.3807604789733885,7.697656297683716
10.007,10.446955679586024,9.567044320413975,9.915,10.501962520098173,9.328037479901825,0.14083057390525935,2.0928943783044813,0.1765341213770696,0.1051270264334491,2.1427018621212985,2.043086894487664,10338304,7.195048236846924,7.304759502410889
10.397,10.89953457592488,9.89446542407512,9.977999999999998,10.5959449813697,9.360055018630296,0.11445540478453038,2.0964653924107552,0.1298626086860905,0.09904820088297024,2.168702190488678,2.0242285943328326,10502144,7.37890739440918,7.633972072601319
10.133,10.638747960944974,9.627252039055024,9.635,10.560832058204943,8.709167941795057,0.13977570771239695,2.0896504178643225,0.17820736914219648,0.10134404628259741,2.146523029974126,2.032777805754519,10665984,7.251538324356079,7.43448657989502
9.757,10.247816666383692,9.266183333616308,9.690999999999999,10.235801798822287,9.146198201177711,0.11794559010304509,2.1135355085134506,0.1532064426663476,0.08268473753974259,2.1592546881717767,2.0678163288551246,10829824,7.023882055282593,7.129365062713623
9.922,10.739493730862813,9.104506269137188,9.433,9.825837116372677,9.040162883627323,0.13004897320643066,2.095761188864708,0.1595811491760855,0.10051679723677581,2.15831412273927,2.0332082549901456,10993664,7.2530248165130615,7.286913251876831
10.298,10.858210674657311,9.737789325342689,9.425999999999998,10.009852721154914,8.842147278845083,0.11892453916370864,2.087987978756428,0.15725112887373835,0.08059794945367893,2.1539135821071387,2.022062375405717,11157504,7.336688899993897,7.570331287384033
10.611999999999998,10.942508698826519,10.281491301173478,9.708,10.510530996286125,8.905469003713876,0.12455609203316267,2.107577693462372,0.17179477293082704,0.07731741113549831,2.1569334328326044,2.0582219540921396,11321344,7.394820213317871,7.761695098876953
10.171,10.547309712869598,9.7946902871304,9.61,10.128960499460218,9.09103950053978,0.12214167830534275,2.1018672212958336,0.16066823338922526,0.08361512322146025,2.1635137687742407,2.0402206738174264,11485184,7.321783828735351,7.432755374908448
10.202,11.069834085525569,9.334165914474431,9.885,10.599846137291095,9.170153862708904,0.15186808872967955,2.116502422094345,0.18802014356698563,0.11571603389237348,2.1662574598556286,2.0667473843330613,11649024,7.29502649307251,7.433614444732666
10.458000000000002,11.068504709236548,9.847495290763456,9.767999999999999,10.311282615219739,9.22471738478026,0.12990892692469058,2.1030207127332687,0.16308951270491254,0.09672834114446863,2.1322990330984224,2.073742392368115,11812864,7.35668683052063,7.654039478302002
10.291,10.616743764330186,9.965256235669814,9.815999999999999,10.408489662357074,9.223510337642924,0.12045078095979984,2.081623490154743,0.15770976280963356,0.08319179910996612,2.1306548485968975,2.0325921317125886,11976704,7.426137542724609,7.569807386398315
10.41,10.934957141107729,9.885042858892271,9.64,10.124272650476982,9.15572734952302,0.12535009705461558,2.110957255959511,0.16100214979094027,0.0896980443182909,2.1549729257687926,2.066941586150229,12140544,7.418013000488282,7.630666494369507
10.231,11.08091117182915,9.38108882817085,9.298,9.794362770562016,8.801637229437985,0.15738914292305706,2.103796064853668,0.19746784802074885,0.11731043782536527,2.1487268078936665,2.05886532181367,12304384,7.3653199672698975,7.476691102981567
10.143999999999998,10.90995300116913,9.378046998830866,9.479000000000001,10.227577985249367,8.730422014750635,0.1030325476080179,2.125167664885521,0.1336804791544525,0.0723846160615833,2.1680284549547006,2.0823068748163416,12468224,7.285229444503784,7.422392654418945
10.416999999999998,11.068307147204756,9.76569285279524,9.499,9.880482633942885,9.117517366057116,0.1010436443611979,2.110751125216484,0.1307533250990532,0.07133396362334261,2.157367955893248,2.06413429453972,12632064,7.346885871887207,7.618692684173584
10.224,10.873372004324178,9.574627995675822,9.824,10.645854001632893,9.002145998367107,0.13501761164516207,2.1000890135765076,0.17554685980003898,0.09448836349028517,2.1422608529656517,2.0579171741873634,12795904,7.273267793655395,7.457034015655518
10.519,11.134393370130034,9.903606629869966,9.648,10.517641305366759,8.77835869463324,0.1444129282608628,2.0860513895750046,0.18166190025642975,0.10716395626529583,2.122012702935637,2.050090076214372,12959744,7.3778849124908445,7.678774404525757
10.419,11.000178974155123,9.837821025844878,9.568,10.030942761040714,9.105057238959285,0.15744367353618144,2.1213323384523393,0.19254977877576537,0.1223375682965975,2.175479290140582,2.0671853867640966,13123584,7.532864284515381,7.6211628913879395
10.66,11.044499674902333,10.275500325097667,9.715,10.383075594525051,9.046924405474948,0.12132531125098464,2.105316884815693,0.1516892718809993,0.09096135062097,2.165856351534439,2.0447774180969467,13287424,7.4626007080078125,7.660222148895263
10.742,11.287028439624944,10.196971560375058,9.866,10.465519807846245,9.266480192153754,0.13889974784106013,2.0961442649364472,0.16845796902845422,0.10934152665366605,2.138867285883127,2.0534212439897677,13451264,7.465961265563965,7.859692811965942
10.422,11.036325646542615,9.807674353457386,9.879000000000001,10.326134208040495,9.431865791959508,0.12203309787437318,2.102333763241768,0.16251314404290254,0.08155305170584382,2.1504943024064884,2.054173224077047,13615104,7.492410516738891,7.601355409622192
10.422999999999998,11.042048463369387,9.80395153663061,9.924,10.63922304213441,9.20877695786559,0.13608080781996248,2.083743743598461,0.17789935439546106,0.09426226124446391,2.146942031282015,2.0205454559149074,13778944,7.483604955673218,7.651953029632568
10.509,10.966787068406262,10.051212931593739,9.85,10.347734869182379,9.35226513081762,0.13846507845446465,2.0905791029334067,0.18085561736712447,0.09607453954180484,2.132328100393742,2.0488301054730713,13942784,7.549277114868164,7.753909921646118
10.669,11.10638884302186,10.231611156978142,10.145,10.84805405197609,9.441945948023909,0.13001855318434533,2.090338207781315,0.17486789400504718,0.08516921236364347,2.147407399793621,2.0332690157690085,14106624,7.5489737033844,7.73376841545105
10.333,10.955993579421168,9.710006420578832,9.934000000000001,10.210123160926425,9.657876839073577,0.1421583734452724,2.099644014239311,0.17316701795645162,0.1111497289340932,2.140006461764782,2.05928156671384,14270464,7.432572507858277,7.553208827972412
10.594999999999999,11.141703758904216,10.048296241095782,10.012,10.524655829967825,9.499344170032176,0.12941283010877666,2.1021124228835104,0.16975775936355086,0.08906790085400246,2.1573601230219115,2.0468647227451093,14434304,7.592753314971924,7.720905351638794
10.797999999999998,11.355472869294998,10.240527130704999,10.163,10.648593451356174,9.677406548643827,0.12265397412702439,2.1024939209222793,0.13861892700717002,0.10668902124687876,2.1357885254208795,2.069199316423679,14598144,7.596629333496094,7.8492615699768065
10.177000000000001,10.771408108962186,9.582591891037817,9.907,10.51943856834788,9.29456143165212,0.14050553510896857,2.128717750310898,0.18082953796764106,0.10018153225029608,2.167533754336201,2.0899017462855944,14761984,7.4841407299041744,7.356452894210816
10.592,10.799210038366871,10.38478996163313,9.88,10.347332857821918,9.412667142178083,0.13558531329035756,2.1026199489831923,0.1818121911316191,0.08935843544909602,2.1505427086477154,2.054697189318669,14925824,7.548078918457032,7.692896366119385
10.865,11.289010613074721,10.44098938692528,9.795,10.317288234598482,9.272711765401517,0.1415716924704611,2.101851350069046,0.1745164116750849,0.10862697326583734,2.146824321435058,2.056878378703034,15089664,7.716806411743164,7.885815572738648
10.81,11.17815757495942,10.441842425040582,10.292,10.92408860138433,9.65991139861567,0.0970424468629062,2.1045875936746596,0.12502971239429955,0.06905518133151285,2.1550579051182623,2.054117282231057,15253504,7.706169557571411,7.913020420074463
10.541,10.98855893466671,10.093441065333291,9.866999999999999,10.416873621844147,9.317126378155852,0.1328762639313936,2.117840039730072,0.17790871327750893,0.08784381458527826,2.14675737314388,2.088922706316264,15417344,7.579936552047729,7.672467041015625
10.583,11.03311220823257,10.13288779176743,10.099,10.735591705883763,9.462408294116237,0.11489007142372427,2.1144651055335997,0.14558283621094725,0.0841973066365013,2.1591575201596735,2.069772690907526,15581184,7.623823356628418,7.67680606842041
10.581999999999999,11.0942460346357,10.069753965364297,10.050999999999998,10.528837838602175,9.573162161397821,0.1379917812068015,2.1096144735813143,0.17218020632423917,0.10380335608936384,2.1557849542845373,2.063443992878091,15745024,7.620491886138916,7.664830493927002
10.522,11.204609698143821,9.839390301856179,10.302999999999999,10.895453373692815,9.710546626307183,0.12000501109287139,2.103354874253273,0.15856830534258237,0.0814417168431604,2.1287869803189756,2.07792276818757,15908864,7.553133964538574,7.644306278228759
10.919,11.399654761757334,10.438345238242666,10.205,10.698766138976742,9.711233861023258,0.12328866692259903,2.137343144416809,0.16475970186909797,0.08181763197610009,2.1907750469203027,2.0839112419133157,16072704,7.704727268218994,7.834934091567993
10.918999999999999,11.482106561851307,10.35589343814869,10.337,10.876092756397265,9.797907243602735,0.12904730229638514,2.115005540847778,0.17050847956231466,0.08758612503045562,2.1596698796366525,2.070341202058904,16236544,7.7299384593963625,7.8668036460876465
10.612,11.040854287608274,10.183145712391726,10.144,10.80880373043478,9.47919626956522,0.12528011184185742,2.087921068072319,0.15698360202025433,0.09357662166346051,2.151707204390087,2.024134931754551,16400384,7.601921081542969,7.7109791278839115
10.975999999999999,11.534394126043603,10.417605873956395,10.197,10.667213781167671,9.726786218832327,0.13064889116212722,2.1110104367136957,0.16779996600625324,0.09349781631800119,2.1564267101490375,2.065594163278354,16564224,7.724919223785401,7.9940966129302975
10.84,11.388069338678967,10.291930661321032,10.213000000000001,10.749135244131555,9.676864755868447,0.1397075018845498,2.0761157393455507,0.18250596925095097,0.09690903451814863,2.1455904242060293,2.006641054485072,16728064,7.72146315574646,7.876253986358643
10.706,11.259465446075904,10.152534553924095,10.137999999999998,10.62974790289334,9.646252097106656,0.12096082475036378,2.1063723653554915,0.1617392836742202,0.08018236582650735,2.142212071130895,2.070532659580088,16891904,7.630022048950195,7.792759847640991
10.859,11.259485954809904,10.458514045190096,10.353000000000002,11.033500551065172,9.67249944893483,0.11706039472483094,2.111785504221916,0.15372521032017206,0.08039557912948983,2.1716561497271276,2.0519148587167044,17055744,7.712458610534668,7.848644399642945
11.005,11.49291905066312,10.517080949336881,10.148999999999997,10.825999999999997,9.471999999999998,0.12491618641652165,2.0890964582562446,0.17958924176280971,0.07024313107023358,2.1630472569015295,2.0151456596109596,17219584,7.732645320892334,8.038123226165771
10.870999999999999,11.427245449419587,10.31475455058041,10.293000000000001,10.822453491819632,9.76354650818037,0.12346895858645435,2.0928797498345375,0.15307245146132656,0.09386546571158214,2.1444446454909514,2.0413148541781236,17383424,7.827229833602905,7.910940885543823
11.083,11.558332515193312,10.607667484806688,10.591000000000001,11.088221278707982,10.09377872129202,0.10084120719693598,2.1134122222661973,0.13310903475673144,0.06857337963714052,2.1757229884909055,2.051101456041489,17547264,7.774476432800293,8.02157015800476
11.11,11.448910017556281,10.771089982443717,10.245999999999999,10.727252532460868,9.764747467539129,0.11891674888320265,2.1111714109778403,0.1448884686310491,0.09294502913535621,2.182308016327058,2.040034805628623,17711104,7.897779512405395,8.01698923110962
10.903,11.59698919299943,10.20901080700057,10.097,10.983578253737367,9.210421746262632,0.09978912379592653,2.103671596944332,0.12714340388215142,0.07243484370970163,2.1758668179044416,2.0314763759842225,17874944,7.843733549118042,7.880918312072754
11.016,11.452009174215405,10.579990825784595,10.251999999999999,10.831703372424206,9.672296627575792,0.10507832253351805,2.116121044754982,0.13598982561369444,0.07416681945334166,2.1491123998204764,2.0831296896894878,18038784,7.765848302841187,7.936376333236694
10.87,11.373924597534193,10.366075402465805,9.889,10.507311410213331,9.270688589786667,0.11753082717768844,2.108379054069519,0.14515816268167894,0.08990349167369793,2.1526037790386003,2.0641543291004374,18202624,7.785857534408569,7.815498685836792
10.699000000000002,11.092533988366954,10.30546601163305,9.897,10.53882630048947,9.25517369951053,0.13781399829313154,2.118910974264145,0.19173553508934896,0.08389246149691412,2.1635544445667625,2.0742675039615275,18366464,7.748648643493652,7.772766923904419
11.097,11.583375369442162,10.610624630557837,10.039000000000001,10.679194501694603,9.3988054983054,0.12505549793131646,2.115157198905945,0.1767826388540935,0.0733283570085394,2.145318418095693,2.084995979716197,18530304,7.765697193145752,7.9502270221710205
10.916,11.439568524646011,10.39243147535399,10.736999999999998,11.527570047497372,9.946429952502625,0.13480149786919354,2.1359861701726914,0.19466949348563092,0.07493350225275616,2.1678805784530693,2.1040917618923136,18694144,7.76482572555542,7.889830875396728
10.876,11.48360513493551,10.268394865064488,10.184000000000001,10.848818772298136,9.519181227701866,0.12967535862699148,2.112131816148758,0.1679068791730169,0.09144383808096607,2.1449792583318232,2.079284373965693,18857984,7.638054370880127,7.8549586772918705
10.824000000000002,11.371050271912923,10.27694972808708,10.299999999999999,10.79368005833738,9.806319941662618,0.11077619288116689,2.108643017709255,0.13462257948640044,0.08692980627593332,2.1666951718178407,2.0505908636006698,19021824,7.815998840332031,7.886401748657226
10.872,11.218086694341173,10.525913305658827,10.549,11.103065880559342,9.994934119440657,0.12149389409460125,2.097137323021889,0.14263679377195768,0.10035099441724482,2.144009113748396,2.0502655322953816,19185664,7.865737104415894,7.94243803024292
10.786,11.140462974088972,10.431537025911027,10.466,10.853767971859462,10.078232028140537,0.11281954832375048,2.1085954129695894,0.15581747813293145,0.0698216185145695,2.152517275089265,2.0646735508499137,19349504,7.845790004730224,7.850061655044556
10.926,11.353719534274505,10.498280465725495,10.733,11.330060298462392,10.135939701537609,0.10940061258152126,2.13226677775383,0.14647822925771345,0.07232299590532906,2.175597033464088,2.0889365220435714,19513344,7.731063508987427,7.916164970397949
10.925,11.352252852535827,10.497747147464175,10.227999999999998,10.73160301825942,9.724396981740576,0.13424798152409492,2.1293869584798815,0.1785419849719156,0.08995397807627427,2.161835058673259,2.096938858286504,19677184,7.77403302192688,7.9263880252838135
11.164,11.680743650178693,10.647256349821307,10.52,11.0082007783689,10.031799221631099,0.11449662568047639,2.115011689066887,0.15432597371193574,0.07466727764901702,2.1441973920840516,2.0858259860497226,19841024,7.828609418869019,8.11089210510254
11.043,11.398613554297357,10.687386445702641,9.865,10.397245244224878,9.332754755775122,0.1177417872473597,2.1032096236944198,0.15987380227585152,0.0756097722188679,2.1560431753402467,2.050376072048593,20004864,7.863117980957031,8.005934000015259
10.95,11.30242020373412,10.597579796265878,10.442000000000002,10.984343064858399,9.899656935141605,0.1355464184656739,2.0887061282992363,0.18797089527344155,0.08312194165790623,2.150101239751409,2.0273110168470634,20168704,7.777334976196289,7.948218774795532
10.962,11.487124747083966,10.436875252916034,10.193999999999999,10.691015090314167,9.696984909685831,0.14944320777431128,2.1059100210666655,0.20538081058606755,0.09350560496255501,2.1459972594699965,2.0658227826633344,20332544,7.879784011840821,7.944306898117065
11.091,11.50044963060186,10.681550369398138,10.353,10.812065354824343,9.893934645175657,0.1100771750323474,2.0999523371458055,0.14248962085052128,0.07766472921417353,2.1416765131487407,2.0582281611428703,20496384,7.903462839126587,8.05627474784851
10.719999999999999,11.152087954009366,10.287912045990632,10.119,10.728974589634683,9.509025410365316,0.1096438018605113,2.101133131980896,0.13527623168300676,0.08401137203801584,2.149929223172889,2.052337040788903,20660224,7.782025480270386,7.780755615234375
11.179999999999998,11.441457453517774,10.918542546482222,10.237,10.91138935341537,9.56261064658463,0.09746985593810673,2.096156445145607,0.14513410157919718,0.04980561029701627,2.1345491556227043,2.05776373466851,20824064,7.908279275894165,8.115955543518066
10.690000000000001,11.084385598114334,10.295614401885668,10.267,10.757429403686197,9.776570596313801,0.13236908419057725,2.1107751399278643,0.16867034874880565,0.09606781963234885,2.1428961618208437,2.0786541180348848,20987904,7.71834807395935,7.786404180526733
10.995000000000001,11.459827925150803,10.5301720748492,10.737999999999998,11.379947038313908,10.096052961686087,0.12110749231651419,2.1104746371507646,0.15182360408742188,0.09039138054560651,2.1584250253106556,2.0625242489908735,21151744,7.978847074508667,7.994957637786865
11.116,11.576134762868445,10.655865237131554,10.419,11.009041523962509,9.828958476037492,0.119808264542371,2.121473976969719,0.15310755103300625,0.08650897805173577,2.163208193395879,2.079739760543559,21315584,7.920904302597046,7.989106941223144
10.873999999999999,11.280157604877711,10.467842395122286,10.532,11.078201428046468,9.985798571953532,0.101574395224452,2.107069379091263,0.14261639705170048,0.060532393397203496,2.1601660693074787,2.053972688875047,21479424,7.816564559936523,7.82390604019165
11.172,11.559577089106156,10.784422910893845,10.099,10.778403414769164,9.419596585230837,0.10959173347800968,2.0991833239793776,0.13139845934274036,0.08778500761327902,2.121090542825483,2.077276105133272,21643264,7.857580518722534,8.04078483581543
11.262999999999998,11.81526895621608,10.710731043783916,10.465,10.866926610216343,10.063073389783657,0.12074223384261126,2.101822531223297,0.15040102081964438,0.09108344686557815,2.1360560410829237,2.0675890213636707,21807104,7.961772775650024,8.081676912307739
11.193000000000001,11.514840022371365,10.871159977628638,10.614999999999998,11.208872882021058,10.021127117978939,0.11786224702373142,2.0809618070721627,0.14186007089462552,0.09386442315283733,2.1353806193677016,2.026542994776624,21970944,7.884945249557495,8.061419153213501
10.950999999999999,11.449165635105432,10.452834364894565,10.209999999999999,10.699060323477584,9.720939676522415,0.10589395114220676,2.103537008166313,0.14639197135370507,0.06539593093070845,2.16819284264747,2.0388811736851564,22134784,7.899596166610718,7.941728687286377
10.940999999999999,11.323372854685056,10.558627145314942,10.5,11.167008245826091,9.832991754173909,0.1229943603277206,2.1020730257034304,0.17010154209126102,0.07588717856418017,2.13594400723528,2.0682020441715805,22298624,7.929058837890625,7.950073099136352
11.229,11.542255486783551,10.915744513216447,10.439,11.056226862668824,9.821773137331176,0.12185700936242935,2.1054899960756304,0.148826406021554,0.0948876127033047,2.145929964528626,2.0650500276226347,22462464,7.833709764480591,8.045180416107177
11.121,11.58832108876018,10.65367891123982,10.566,11.190823174986333,9.941176825013669,0.11539118462242184,2.1065877258777617,0.14506788040884755,0.08571448883599614,2.1588248061055597,2.0543506456499636,22626304,7.903319644927978,8.002642822265624
11.341000000000001,11.7973430726986,10.884656927301402,10.178999999999998,10.705999999999998,9.652,0.12031962056644259,2.1119148254394533,0.14226473755253377,0.0983745035803514,2.1427152510869196,2.081114399791987,22790144,7.949416542053223,8.191858577728272
11.231,11.68085442089636,10.78114557910364,10.758999999999999,11.21213243097355,10.305867569026447,0.12051719855517144,2.063350163400173,0.14898328906434044,0.09205110804600243,2.112381660920725,2.0143186658796215,22953984,7.924597644805909,8.129114055633545
10.877,11.472752465374672,10.28124753462533,10.506,10.922033652484988,10.089966347515013,0.11282086218707262,2.0801158249378204,0.14583742351894657,0.07980430085519867,2.1154821758511457,2.044749474024495,23117824,7.943601179122925,7.892585515975952
11.006999999999998,11.491397563990569,10.522602436009427,10.383000000000001,10.950204548641846,9.815795451358156,0.10984476502053434,2.100401000678539,0.15920062477607816,0.06048890526499052,2.1497121305161953,2.051089870840883,23281664,7.997179317474365,8.011348676681518
11.122000000000002,11.518328146868225,10.725671853131779,10.486,10.913251682267022,10.058748317732979,0.12594997873529787,2.0984674453735352,0.1795849896825776,0.07231496778801813,2.1519411743746257,2.0449937163724448,23445504,7.86741271018982,7.963606119155884
11.210999999999999,11.759278214048305,10.662721785951693,10.663,11.170425856652969,10.155574143347032,0.1167877745814621,2.1098161369562147,0.1577095872312862,0.075865961931638,2.1506922265664166,2.068940047346013,23609344,8.029372835159302,8.039632177352905
11.136000000000001,11.605365529198727,10.666634470801275,10.600999999999999,11.166392783823776,10.035607216176222,0.11543352170847354,2.1037234514951706,0.176878181873736,0.0539888615432111,2.130787342661822,2.0766595603285194,23773184,7.962808752059937,8.020211601257325
11.161,11.712424518860015,10.609575481139984,10.741999999999999,11.22162068345725,10.262379316542749,0.10580699369311328,2.0680359482765196,0.14232163882896876,0.0692923485572578,2.1003170388182406,2.0357548577347986,23937024,7.91827392578125,8.072788763046265
11.234,11.775335385874598,10.692664614125402,10.914,11.379729535245511,10.448270464754488,0.1058799117803573,2.081005673110485,0.14584142052431218,0.06591840303640242,2.1312276085621726,2.030783737658797,24100864,8.022758340835571,8.132796478271484
11.158000000000001,11.722903531587475,10.593096468412527,10.731999999999998,11.294526443822864,10.169473556177131,0.11229282100684937,2.0893280655145645,0.15476555232334097,0.06982008969035777,2.120290000764462,2.058366130264667,24264704,7.976578664779663,8.016077089309693
11.129999999999999,11.866315149918837,10.393684850081161,10.208,10.679015923297717,9.736984076702283,0.09340301714837547,2.1335743337869646,0.12648028255470029,0.06032575174205064,2.1777321122307622,2.089416555343167,24428544,7.967343473434449,7.9083891868591305
11.299000000000001,11.853787346647346,10.744212653352657,10.259,10.64379734926322,9.87420265073678,0.11516642025671894,2.131099545955658,0.16010171894706188,0.07023112156637601,2.17514412246678,2.087054969444536,24592384,7.943068552017212,8.063948392868042
10.995999999999999,11.51282105220279,10.479178947797207,10.459,11.018579306264982,9.899420693735017,0.1178290361538529,2.115037792921066,0.16532098081951502,0.07033709148819077,2.146879189312745,2.0831963965293876,24756224,7.759375,7.931146192550659
11.011,11.363432972350772,10.658567027649227,10.562,11.327791094228706,9.796208905771293,0.11095172832719977,2.105238524079323,0.14716825608272738,0.07473520057167216,2.160250139178867,2.050226908979779,24920064,7.8168243885040285,7.924839639663697


==> data/progress-bossfight-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.043,0.10300833275470998,-0.01700833275470999,0.05900000000000001,0.13281734213584234,-0.014817342135842307,0.28099708677036683,2.7056062072515488,0.46302013886202853,0.09897403467870511,2.70726725491807,2.7039451595850275,16384,0.12870261198841032,0.1109976604580879
0.14300000000000002,0.2527314904665019,0.03326850953349811,0.13499999999999998,0.2541007976463634,0.015899202353636593,0.17687166244722902,2.668855735659599,0.23086829212491222,0.12287503276954582,2.6984846571155696,2.639226814203629,180224,0.14384817564859986,0.30517039969563486
0.31799999999999995,0.6114552776829887,0.024544722317011214,0.265,0.5183870557072716,0.011612944292728355,0.22940888922312297,2.589347153902054,0.31487556640588277,0.14394221204036314,2.651849997479191,2.5268443103249165,344064,0.23266696110367774,0.4775335595011711
0.4459999999999999,0.6923412267567083,0.19965877324329154,0.567,0.8572774534820091,0.2767225465179908,0.2211414029821753,2.469947999715805,0.2651740768728065,0.17710872909154413,2.562499066711126,2.3773969327204845,507904,0.38799414336681365,0.5904278099536896
0.42000000000000004,0.6688372962399327,0.1711627037600674,0.551,0.8691650515062898,0.23283494849371034,0.2197732650674879,2.381720504164696,0.2723460434772211,0.16720048665775472,2.5177581062836567,2.245682902045735,671744,0.34019355773925775,0.6135351657867432
0.5739999999999998,0.7434225486763788,0.4045774513236209,0.584,0.8757944481994131,0.2922055518005868,0.21240392392501234,2.34479905962944,0.26925260680033913,0.15555524104968554,2.4641280878739975,2.2254700313848828,835584,0.35816772282123566,0.7084150522947311
0.62,0.7513773191993199,0.48862268080068005,0.5830000000000001,0.80584748147556,0.3601525185244402,0.2385782454162836,2.336370423436165,0.27580321407421493,0.2013532767583523,2.454812699572779,2.217928147299551,999424,0.43357475101947784,0.8409960031509399
0.471,0.7200963668944209,0.221903633105579,0.631,0.8408308842854169,0.42116911571458315,0.22693326221778984,2.290321299433708,0.26456498938852924,0.18930153504705044,2.3723739853546357,2.2082686135127805,1163264,0.3537545442581177,0.6827800154685975
0.756,0.9222648489609273,0.5897351510390727,0.777,1.0394899998095166,0.5145100001904834,0.22979339640587565,2.271686443686485,0.2659459657039226,0.19364082710782873,2.3661299024421965,2.177242984930774,1327104,0.4558293968439102,0.95405712723732
1.025,1.3855065880119253,0.6644934119880747,0.9389999999999998,1.3430655887352942,0.5349344112647054,0.23437559250742196,2.1543061584234238,0.2611499982141916,0.2076011868006523,2.3386322967485746,1.9699800200982729,1490944,0.5060306817293168,1.1557551145553588
1.4730000000000003,2.090754805727969,0.8552451942720318,1.2890000000000001,1.8352682491230845,0.7427317508769159,0.24030244983732701,2.0496480599045754,0.2811469562065218,0.19945794346813223,2.230293830256156,1.8690022895529947,1654784,0.6184900641441345,1.5879988700151444
2.12,2.763754611633967,1.476245388366033,1.97,2.7594428415027905,1.1805571584972094,0.2579770995303988,2.017145164310932,0.3138130653807957,0.20214113368000194,2.162377250470006,1.8719130781518587,1818624,0.8412453919649124,2.2264098167419433
2.73,3.9879189163058166,1.4720810836941833,2.291,3.079650112534069,1.5023498874659307,0.28211663402616977,1.995431949198246,0.32980514905106073,0.23442811900127883,2.1728537360623315,1.8180101623341605,1982464,1.130825364589691,2.7180646538734434
3.3369999999999997,4.45343226395514,2.2205677360448597,3.1800000000000006,4.307164584255556,2.052835415744445,0.30217776298522947,1.9684815376996994,0.3368859546488672,0.2674695713215917,2.1301972426933116,1.8067658327060874,2146304,1.213274848461151,3.1355145037174226
4.205,5.115134605429329,3.294865394570671,3.8019999999999996,5.209421756262137,2.394578243737862,0.2932846434414387,1.9721224009990692,0.3233884509064749,0.26318083597640246,2.149710944145829,1.7945338578523098,2310144,1.5912092328071594,3.850027656555176
4.763,5.750785907978039,3.7752140920219603,4.306,5.216584427716618,3.3954155722833823,0.2792024379596114,1.9699654594063758,0.31345285948884527,0.24495201643037753,2.0806626513351523,1.8592682674775995,2473984,1.8307338953018188,4.140703511238098
5.57,6.289249608967569,4.850750391032432,4.911,5.770144341772673,4.051855658227326,0.2659261437132954,1.9269278451800347,0.28680465956336476,0.24504762786322606,2.0260903669065704,1.827765323453499,2637824,1.7164924621582032,4.80293836593628
5.665000000000001,6.432987630108716,4.897012369891286,5.511999999999999,6.245100265993676,4.7788997340063215,0.28217318654060364,1.9256973937153816,0.31580666978174443,0.24853970329946284,2.0228626001212264,1.8285321873095368,2801664,2.070398688316345,4.92503855228424
6.42,7.289816072511885,5.550183927488115,6.326,6.869731551411172,5.782268448588828,0.2573628662154078,1.9411814674735068,0.27774260290485253,0.2369831295259631,2.0006518869647447,1.8817110479822687,2965504,2.395176887512207,5.411157941818237
6.301,7.054875984496124,5.547124015503877,6.284999999999999,6.921996860274836,5.648003139725162,0.26309560760855677,1.9314212754368782,0.28539362103157795,0.2407975941855356,1.9954092599711948,1.8674332909025617,3129344,2.463337230682373,5.263580989837647
6.843000000000001,7.761455769212651,5.924544230787351,6.208,6.651571865654259,5.764428134345741,0.26246227137744427,1.961726912856102,0.2929762478894621,0.23194829486542645,2.036585559613742,1.8868682660984617,3293184,2.463895845413208,5.649016809463501
7.011,7.660036978915685,6.361963021084315,6.5649999999999995,7.039705171659209,6.09029482834079,0.24214457776397463,1.971895594894886,0.2559770305819136,0.22831212494603564,2.017385386658443,1.926405803131329,3457024,2.5970837354660032,5.709210205078125
7.111,7.912803591910138,6.3091964080898615,6.935,7.519315839251341,6.350684160748658,0.25075265411287545,2.0330827072262765,0.28324184416763937,0.21826346405811153,2.098263757682597,1.967901656769956,3620864,2.751986050605774,5.780321550369263
7.449000000000001,8.02986917632114,6.868130823678861,7.062,7.73875401735047,6.385245982649531,0.2582156267017126,2.020719473063946,0.2743975985379212,0.24203365486550404,2.0877463352896712,1.9536926108382207,3784704,2.5817644596099854,5.988981437683106
7.531000000000001,8.248334649936835,6.813665350063166,6.971000000000001,7.833084102625725,6.108915897374277,0.24049779064953328,1.989786860346794,0.26549810112839983,0.21549748017066672,2.045998238990668,1.93357548170292,3948544,2.7104236841201783,6.07642560005188
7.398999999999999,8.097476198592336,6.700523801407663,7.079000000000001,7.91945761344639,6.238542386553611,0.23527409099042415,1.981567844748497,0.25577444210130124,0.2147737398795471,2.0494499659218826,1.9136857235751117,4112384,2.6996433258056642,5.8923478603363035
7.445,8.29410835586514,6.595891644134861,7.335000000000001,7.95698472650058,6.713015273499422,0.2386688655242324,1.9976191103458405,0.2615283544921954,0.21580937655626936,2.085573836319487,1.9096643843721939,4276224,2.661590552330017,5.9352844715118405
7.607000000000001,8.275267162144004,6.938732837855998,7.312,8.173786516487697,6.450213483512303,0.2510381728410721,1.9956213593482972,0.2690408156775586,0.23303553000458563,2.096039473468167,1.8952032452284273,4440064,2.786238193511963,6.014636516571045
7.698999999999998,8.441959622052233,6.9560403779477635,7.393999999999998,8.045079104256924,6.742920895743073,0.22476225029677152,1.99040637165308,0.261689784073343,0.1878347165202001,2.0853823946190255,1.8954303486871342,4603904,2.815607190132141,6.09434814453125
8.011999999999999,8.844499849849836,7.1795001501501625,7.425000000000002,7.852557013742029,6.997442986257974,0.23424556683748957,2.0081691846251486,0.2626574351237464,0.20583369855123274,2.1092215427710497,1.9071168264792477,4767744,2.818911004066467,6.309293985366821
7.711000000000001,8.277364723477726,7.144635276522276,7.808999999999999,8.28549658970448,7.332503410295519,0.24588346853852272,1.9802522569894792,0.27866472709720225,0.21310220997984317,2.078967373908297,1.8815371400706615,4931584,2.777147912979126,6.045901489257813
8.405,9.011403331125415,7.798596668874584,7.69,8.259280247329908,7.120719752670094,0.22470456399023533,1.993293708562851,0.26099767644443206,0.18841145153603864,2.0744737663674693,1.9121136507582328,5095424,2.9160575389862062,6.548276710510254
8.382,8.977244487584723,7.786755512415276,7.861999999999999,8.438104157249363,7.2858958427506355,0.24113254770636558,1.9594760343432427,0.25604970060048066,0.22621539481225048,2.0698279377028794,1.8491241309836062,5259264,2.8500177383422853,6.5178111553192135
8.044999999999998,8.617560040519768,7.472439959480229,7.808,8.444377246607703,7.171622753392298,0.23308779802173377,1.9948163405060768,0.25868748345369375,0.2074881125897738,2.0889391708682803,1.9006935101438736,5423104,2.838231325149536,6.277870225906372
8.372000000000002,8.93401067605518,7.809989323944822,7.752999999999998,8.257837597648985,7.248162402351012,0.22294565849006176,2.0038860931992533,0.25575252068180054,0.19013879629832295,2.0949260944386987,1.9128460919598078,5586944,2.899293637275696,6.449959754943848
8.741,9.41002092642906,8.071979073570938,8.069999999999999,8.76532726107927,7.3746727389207285,0.22578382734209299,1.983055254817009,0.24698462492530496,0.204583029758881,2.0773790254415503,1.8887314841924678,5750784,2.9833751678466798,6.7321477890014645
8.416,8.978853444512868,7.8531465554871325,7.497,7.906586376726571,7.087413623273429,0.2042462324723601,2.0270696923136713,0.22721243083369858,0.18128003411102162,2.0856969064595394,1.9684424781678032,5914624,2.942017698287964,6.518282699584961
8.511,8.804647748160955,8.217352251839044,8.02,8.838413098624404,7.201586901375594,0.23529181368649005,2.0027178838849067,0.26109469533231916,0.20948893204066094,2.063823374069259,1.9416123937005545,6078464,2.9969963788986207,6.570366239547729
8.722,9.384220507082045,8.059779492917954,8.007000000000001,8.527654395928817,7.486345604071186,0.23406734243035315,2.022156925499439,0.25207778480309034,0.21605690005761596,2.0939135677119514,1.950400283286927,6242304,2.9393959999084474,6.706338787078858
8.445,8.981194927241951,7.90880507275805,8.383,9.077450142198847,7.688549857801151,0.22837095279246564,2.0249989122152328,0.24576601877027898,0.2109758868146523,2.094799149542545,1.9551986748879204,6406144,2.8838010311126707,6.505157852172852
8.397,9.003235102909755,7.790764897090246,8.019,8.648594313824386,7.389405686175613,0.23005058262497186,2.021738538146019,0.24813785791863344,0.21196330733131027,2.119808421579218,1.92366865471282,6569984,3.006522369384766,6.465595006942749
8.657,9.22020600138848,8.09379399861152,8.725,9.375834080238581,8.074165919761418,0.22011769376695156,2.0180877327919005,0.2376351425127719,0.20260024502113122,2.0850361085741085,1.9511393570096922,6733824,2.94949893951416,6.654306030273437
8.849,9.453076981849168,8.244923018150832,8.212,8.78129429998903,7.6427057000109695,0.22475716471672058,2.0400337263941766,0.2449380740509251,0.20457625538251606,2.1419470307987707,1.9381204219895827,6897664,2.9185361862182617,6.718896150588989
8.693999999999999,9.451973614316486,7.936026385683511,7.946,8.586081244843184,7.305918755156815,0.22621454168111085,2.0613969668745993,0.24735387221980207,0.20507521114241964,2.1674377778347824,1.9553561559144161,7061504,2.9110209465026857,6.5757527351379395
8.614999999999998,9.250031495281926,7.979968504718071,8.312000000000001,8.810974949271005,7.813025050728998,0.21869655698537827,2.02517995685339,0.25457020826120247,0.18282290570955406,2.1032875687301775,1.9470723449766025,7225344,2.933756113052368,6.567324161529541
8.788,9.354282614954759,8.221717385045242,8.254,8.801799233296286,7.706200766703713,0.22953954134136434,2.0294317618012427,0.25663738015579673,0.20244170252693197,2.1071707034013323,1.9516928202011532,7389184,3.017808723449707,6.727501630783081
8.701,9.241619089563068,8.160380910436933,8.381,8.980740777336342,7.781259222663658,0.22866385281085963,2.023710934817791,0.2547535126975795,0.20257419292413975,2.1174665569358004,1.9299553126997817,7553024,3.054002571105957,6.671800184249878
8.922999999999998,9.4825364152582,8.363463584741796,8.47,9.107291142257603,7.832708857742398,0.20775586124509568,2.0089660465717314,0.22778095993662653,0.18773076255356483,2.0990563460013134,1.9188757471421491,7716864,3.014155387878418,6.84692792892456
8.964,9.220054681659994,8.707945318340007,8.009000000000002,8.552478610434672,7.465521389565332,0.2191070107743144,2.0379781827330588,0.23567224680471258,0.20254177474391624,2.1372774610094707,1.9386789044566466,7880704,3.017671751976013,6.790660858154297
8.72,9.073892639087054,8.366107360912947,8.291,8.951794219103043,7.630205780896958,0.23037297315895558,2.0452214390039445,0.25238987743016933,0.20835606888774183,2.1053611788271462,1.9850816991807425,8044544,2.982276701927185,6.6364470481872555
9.366000000000001,10.090916546921093,8.64108345307891,8.491,9.142942482125532,7.839057517874467,0.2178727718070149,2.0501647546887396,0.24375969566308509,0.1919858479509447,2.1214661976314084,1.978863311746071,8208384,3.050862765312195,7.0864931583404545
9.046000000000001,9.829520261384479,8.262479738615523,8.785,9.144172660429494,8.425827339570507,0.21775123886764045,2.0423736020922663,0.2498005298318522,0.1857019479034287,2.1042069549728635,1.980540249211669,8372224,3.0692444324493406,6.854562759399414
9.623000000000001,10.201827262661324,9.044172737338679,8.465999999999998,9.04019857192438,7.891801428075615,0.22396497707813973,2.0475179240107537,0.24270630906334323,0.20522364509293622,2.1298696966125283,1.9651661514089793,8536064,3.0458473205566405,7.255150175094604
8.809999999999999,9.45708577483978,8.162914225160218,8.177,9.122177761058733,7.231822238941267,0.2187874093651771,2.0714986637234687,0.2333035822298051,0.2042712365005491,2.1228059172755143,2.020191410171423,8699904,2.930223751068115,6.68218035697937
8.955000000000002,9.426513520484834,8.48348647951517,8.575,8.955979002046044,8.194020997953954,0.21788276601582762,2.0354001596570015,0.2480083575512128,0.18775717448044243,2.1299001538825935,1.9409001654314093,8863744,3.0412448406219483,6.8136146545410154
9.193000000000001,9.724018832057773,8.66198116794223,8.777999999999999,9.395378328093884,8.160621671906114,0.22418018840253354,2.0276734098792075,0.25158091371242414,0.19677946309264296,2.120163074481218,1.9351837452771972,9027584,3.034821057319641,6.949071645736694
8.946,9.650360703049225,8.241639296950774,8.383,8.982333796811092,7.783666203188907,0.196872173063457,2.069369897246361,0.20813493986696893,0.18560940625994507,2.1225660847705474,2.016173709722174,9191424,2.937317895889282,6.754145956039428
9.411000000000001,10.122455550262982,8.69954444973702,8.581,9.32078983502073,7.841210164979269,0.2202340794727206,2.0295025557279587,0.24572474107977668,0.19474341786566454,2.115130524720771,1.9438745867351461,9355264,3.0079927921295164,7.038461923599243
9.505999999999998,9.921865362827921,9.090134637172076,7.925,8.56707865561783,7.28292134438217,0.23489129934459924,2.044975903630257,0.2727829028076467,0.19699969588155175,2.1203795991719137,1.9695722080886,9519104,3.121901440620422,7.171630144119263
9.064000000000002,9.522327393900913,8.605672606099091,8.462,8.801140089048758,8.122859910951242,0.2208481078967452,2.0430716991424562,0.24346524035168624,0.19823097544180415,2.0914305446165744,1.994712853668338,9682944,2.9918089866638184,6.861515188217163
8.885,9.535003846142466,8.234996153857534,8.405999999999999,8.861372375095371,7.9506276249046275,0.21331671290099616,2.0189939990639685,0.24218166398312904,0.18445176181886327,2.0949031546544252,1.943084843473512,9846784,2.990247631072998,6.7661913394927975
9.16,9.9528934354628,8.3671065645372,8.608,9.484901362754101,7.731098637245899,0.2102745095267892,2.029188299179077,0.23179261740135523,0.18875640165222315,2.100995395977666,1.9573812023804882,10010624,2.9696030139923097,6.938482093811035
9.186,9.785236180483121,8.586763819516879,8.802,9.522941051681759,8.08105894831824,0.22013197988271713,2.0663298457860946,0.26059714643865567,0.17966681332677858,2.1387321029035613,1.9939275886686278,10174464,3.0646898984909057,6.880307865142822
9.687000000000001,10.12254678279147,9.251453217208532,8.690000000000001,9.188978957472157,8.191021042527845,0.21027256585657592,2.0649645179510117,0.2375982060976573,0.18294692561549453,2.1242939815906796,2.0056350543113437,10338304,3.0904545068740843,7.257235383987426
9.405999999999999,9.888870583075837,8.92312941692416,8.687,9.539397207879048,7.83460279212095,0.209874440357089,2.0608617916703222,0.23743076731207374,0.18231811340210424,2.1080556468714424,2.013667936469202,10502144,3.0724084854125975,7.07811393737793
9.16,9.905238216948112,8.414761783051889,8.684999999999999,9.332398640715285,8.037601359284713,0.20239746514707804,2.0287026554346084,0.23027759764196445,0.17451733265219163,2.078996718288132,1.9784085925810844,10665984,3.0927566289901733,6.945087099075318
9.268,9.817068301762177,8.718931698237824,8.873999999999999,9.15149594591633,8.596504054083667,0.2067605039104819,2.025169463455677,0.2302365935337512,0.1832844142872126,2.1045677204983972,1.9457712064129569,10829824,3.0523415327072145,6.9651580333709715
9.300999999999998,9.960339821336461,8.641660178663535,8.828,9.387406828703403,8.268593171296596,0.2121602963656187,2.0180803507566454,0.229577735999357,0.1947428567318804,2.0903796549537565,1.9457810465595344,10993664,3.157856273651123,7.023961973190308
9.085,9.76575325926506,8.404246740734942,8.73,9.135191312838764,8.324808687161237,0.22455783300101756,2.032775215804577,0.24861427994697183,0.2005013860550633,2.111688986146309,1.953861445462845,11157504,3.057999086380005,6.835723066329956
9.353000000000002,9.794407974554154,8.911592025445849,8.224,8.882789799556733,7.565210200443268,0.20874894680455328,2.0362474054098127,0.237368945497978,0.18012894811112856,2.118705043296645,1.9537897675229803,11321344,3.0970194578170775,7.050631999969482
9.242999999999999,9.799615666326414,8.686384333673583,8.845,9.478865127609968,8.211134872390033,0.20661403257399796,2.0397645741701127,0.2354003387820319,0.17782772636596403,2.111817728387,1.9677114199532253,11485184,3.039592814445496,6.940248107910156
9.098,9.731495067068403,8.464504932931598,9.056000000000001,9.801361657183948,8.310638342816054,0.20804401282221074,2.040515549480915,0.23902536461686474,0.17706266102755674,2.0976165462549687,1.9834145527068616,11649024,3.0264248132705687,6.899812269210815
9.459,9.974876923306324,8.943123076693675,8.86,9.738953923707038,7.9810460762929605,0.21240494567900892,2.008673664927483,0.22549402615481412,0.1993158652032037,2.079460968099236,1.9378863617557298,11812864,3.1242339611053467,7.1212273120880125
9.716,10.327247903881887,9.104752096118112,9.565999999999999,9.942887251044658,9.18911274895534,0.20027612196281552,2.0259678184986116,0.22842223127480332,0.17213001265082772,2.083106708683564,1.9688289283136589,11976704,3.2009408950805662,7.307359409332276
9.373999999999999,9.833830403518514,8.914169596481484,8.815,9.114173862494704,8.515826137505295,0.218338450230658,2.0263224452733994,0.24491091552668903,0.191765984934627,2.1067599278773055,1.9458849626694936,12140544,3.155501437187195,7.030027914047241
9.61,10.244460400655548,8.975539599344451,8.972,9.687608831695082,8.256391168304917,0.20730740986764432,1.9894599154591561,0.23080007107864947,0.18381474865663916,2.064921498182503,1.9139983327358094,12304384,3.1894649505615233,7.230595588684082
9.774000000000001,10.330133077599239,9.217866922400763,9.235000000000001,9.701374313186308,8.768625686813694,0.2107066053897142,2.032772472500801,0.2346862871902572,0.1867269235891712,2.0863980785502956,1.979146866451307,12468224,3.2477186918258667,7.358531284332275
9.45,9.811828688746484,9.088171311253515,8.591000000000001,8.959848207261471,8.222151792738531,0.20683875624090428,2.0351952627301215,0.23174714023525078,0.18193037224655778,2.0994858637638107,1.9709046616964323,12632064,3.124863600730896,7.072129154205323
9.523,9.871770698310508,9.174229301689492,8.863000000000001,9.325472701897096,8.400527298102906,0.2039994961582124,2.0253142222762106,0.23212389358581073,0.17587509873061405,2.083098893409435,1.9675295511429862,12795904,3.184781813621521,7.176136159896851
9.382,10.056341159947989,8.70765884005201,8.558,9.006236544694874,8.109763455305126,0.22498815823346377,2.013534444570541,0.24422854990172208,0.20574776656520546,2.062753041302124,1.9643158478389589,12959744,3.1876707553863524,7.068643522262573
9.431000000000001,10.059242787463575,8.802757212536427,8.509,9.21650901054333,7.8014909894566715,0.22318614963442082,2.0027593657374383,0.24829919945890294,0.1980730998099387,2.0678414508816063,1.9376772805932703,13123584,3.1994526386260986,7.0750566005706785
9.504000000000001,10.093918638457883,8.91408136154212,9.112,9.83139974979145,8.39260025020855,0.2187114374712109,2.0434468671679498,0.24157949182914656,0.19584338311327526,2.1206475985203106,1.9662461358155892,13287424,3.1596560001373293,7.099737358093262
9.544999999999998,10.04478495375511,9.045215046244886,9.0,9.6115063368437,8.3884936631563,0.2088089225813746,2.0165305152535438,0.2318756508172729,0.18574219434547629,2.0844063771165025,1.948654653390585,13451264,3.136818265914917,7.1503606796264645
9.623,9.838826319062342,9.407173680937657,9.162,9.348322301402705,8.975677698597297,0.20393133517354722,2.0183875054121017,0.22805983280854053,0.17980283753855392,2.075188820083984,1.9615861907402192,13615104,3.0820679664611816,7.189594507217407
9.745,10.101630060426768,9.38836993957323,8.797,9.432941035002461,8.16105896499754,0.21182367913424968,2.0034792840480806,0.231902838542416,0.19174451972608336,2.072200007677928,1.934758560418233,13778944,3.2847327709198,7.31154727935791
9.572999999999999,10.256930552029955,8.889069447970043,8.927000000000001,9.695466655099622,8.15853334490038,0.1993221826851368,2.0475871860980988,0.22125522627547364,0.17738913909479995,2.107904678572127,1.9872696936240704,13942784,3.1885306358337404,7.151543807983399
9.767,10.403554003993376,9.130445996006623,9.158,9.641462511473225,8.674537488526774,0.2230260644108057,2.0619584187865256,0.25305905881834073,0.19299307000327062,2.13401357560865,1.9899032619644013,14106624,3.183752012252808,7.225912857055664
9.645,10.313404817457204,8.976595182542795,9.168,9.752154089260701,8.583845910739297,0.20239432882517572,2.0285657316446306,0.22328638569721854,0.1815022719531329,2.115671045026211,1.9414604182630502,14270464,3.1488394021987913,7.190035104751587
9.838000000000001,10.3525638930201,9.323436106979901,9.503,10.333915759869797,8.672084240130204,0.2117604702711105,2.009211865067482,0.2337541322365111,0.1897668083057099,2.113746609489797,1.9046771206451674,14434304,3.1166267871856688,7.320067071914673
9.779,10.255580528347519,9.302419471652481,9.187999999999999,9.632877511232023,8.743122488767975,0.1978478519245982,2.0046742975711824,0.226651849330599,0.16904385451859738,2.0901395700932603,1.9192090250491045,14598144,3.155698561668396,7.314987087249756
9.586,10.151105299922058,9.020894700077942,9.245000000000001,9.929328137664967,8.560671862335035,0.209341337904334,2.0436025515198706,0.23603507729160544,0.18264759851706258,2.1107469524372457,1.9764581506024952,14761984,3.118448543548584,7.137841987609863
9.525,10.21915056003723,8.83084943996277,9.233,9.629939541996007,8.836060458003994,0.19949343409389259,2.0282291159033776,0.22388558852157991,0.17510127966620526,2.102044726832859,1.9544135049738962,14925824,3.078951930999756,7.149022912979126
10.031,10.76329024300478,9.29870975699522,9.48,10.147397932271295,8.812602067728706,0.19654805082827806,2.021930308640003,0.21125650069587132,0.1818396009606848,2.095380405818001,1.9484802114620052,15089664,3.21971275806427,7.468730688095093
9.649000000000001,10.22234893389628,9.075651066103722,8.75,9.405148838051323,8.094851161948677,0.2090845530852675,2.0279364332556726,0.2320976056506679,0.1860715005198671,2.0989003472970884,1.9569725192142569,15253504,3.118805193901062,7.190050649642944
9.839000000000002,10.42187991902278,9.256120080977224,9.185999999999998,9.711874509745432,8.660125490254565,0.21406012959778303,2.0258628740906715,0.2391565210368361,0.18896373815872997,2.089902269752746,1.961823478428597,15417344,3.216545295715332,7.330941867828369
9.974,10.494849306421733,9.453150693578268,9.587,9.964943117413188,9.209056882586811,0.1975014155730605,2.0088710740208624,0.2127910564234974,0.1822117747226236,2.0953744971892787,1.922367650852446,15581184,3.1881586074829102,7.426011276245117
9.656,10.156163973112818,9.155836026887183,8.912,9.218815905715465,8.605184094284537,0.2078041166067123,2.0228827595710754,0.23055365459200938,0.18505457862141522,2.1050198544009393,1.9407456647412118,15745024,3.179373574256897,7.257845640182495
9.815000000000001,10.34882113109168,9.281178868908322,8.959999999999999,9.474936889336934,8.445063110663064,0.21999534405767918,2.0132811933755876,0.23902927428934195,0.2009614138260164,2.0862311640444413,1.9403312227067337,15908864,3.098690700531006,7.294296169281006
9.415000000000001,9.944608345855691,8.88539165414431,9.407999999999998,9.826946297274482,8.989053702725514,0.20768787413835527,2.028759355843067,0.23304386847008424,0.1823318798066263,2.111811592137925,1.9457071195482092,16072704,3.2049214839935303,7.032106351852417
9.999,10.686203754355287,9.311796245644715,9.416,9.900648326108737,8.931351673891264,0.20284021608531475,2.023051697015762,0.23461332537290797,0.17106710679772152,2.082376957696764,1.9637264363347602,16236544,3.2173737287521362,7.488441085815429
9.784999999999998,10.152620728468891,9.417379271531106,9.126999999999999,10.04244579304293,8.211554206957068,0.2037045730277896,2.036554105579853,0.22120542902790552,0.1862037170276737,2.1196755437570007,1.9534326674027054,16400384,3.31561758518219,7.369763422012329
9.825,10.39077822510238,9.259221774897618,8.847,9.377604372390579,8.31639562760942,0.2161614004522562,2.0176593527197837,0.23569961151840185,0.19662318938611056,2.0843501778932363,1.9509685275463313,16564224,3.1182110786437987,7.316463327407837
9.937000000000001,10.30240525447782,9.571594745522182,8.941,9.569656503982898,8.312343496017103,0.21039517931640148,2.0143040791153908,0.22773321262411825,0.1930571460086847,2.082375109448442,1.9462330487823392,16728064,3.224587893486023,7.458708572387695
9.885000000000002,10.39733289958776,9.372667100412244,8.978,9.417540669335613,8.538459330664386,0.22142980359494685,2.0455305546522142,0.24508948292243843,0.19777012426745527,2.1110481260300844,1.980012983274344,16891904,3.1831738710403443,7.338217306137085
10.123,10.918638737116286,9.327361262883713,9.337,9.731183967203132,8.942816032796868,0.1994661424309015,2.003598655760288,0.22714300862393555,0.17178927623786744,2.072488035055122,1.9347092764654545,17055744,3.2140778303146362,7.555153560638428
9.562999999999999,10.230668330835003,8.895331669164994,9.154000000000002,9.84830828887462,8.459691711125384,0.2061704874038696,2.037362389266491,0.2212273309323294,0.19111364387540977,2.095250308140767,1.9794744703922147,17219584,3.238728666305542,7.166453647613525
9.931999999999999,10.264258935169543,9.599741064830454,9.453,10.024332652663928,8.881667347336071,0.19896098077297208,2.0361594676971437,0.23074666326826704,0.16717529827767713,2.0944460147895843,1.9778729206047032,17383424,3.212610602378845,7.397686338424682
10.038,10.351266659572959,9.724733340427042,9.283000000000001,9.624498169834043,8.94150183016596,0.21399604715406895,2.0277497082948686,0.2443841843376755,0.1836079099704624,2.059130758223822,1.996368658365915,17547264,3.2328838109970093,7.510878849029541
9.610000000000003,9.956727558754713,9.263272441245293,9.327000000000002,10.001107558183412,8.652892441816592,0.21290986295789477,2.0391394585371017,0.2451237753305417,0.18069595058524784,2.086543458786834,1.9917354582873694,17711104,3.1121886730194093,7.06100115776062
9.94,10.608251449680433,9.271748550319566,9.107999999999999,9.704503143327845,8.511496856672153,0.20619022529572245,2.069864158332348,0.23136072749540612,0.18101972309603878,2.131755105263131,2.007973211401565,17874944,3.1865639448165894,7.302526998519897
9.95,10.700959386385176,9.199040613614823,9.364,9.725281054028578,9.002718945971424,0.21425300370901817,2.0319743901491165,0.23874605957334133,0.18975994784469502,2.1089451716835876,1.9550036086146452,18038784,3.220805287361145,7.42327561378479
10.09,10.474213482324606,9.705786517675394,9.042,9.552564393588115,8.531435606411884,0.21915101408958435,2.0225422859191893,0.24985512872293175,0.18844689945623694,2.0799411278079973,1.9651434440303812,18202624,3.173420023918152,7.467431974411011
9.868,10.287113349823171,9.44888665017683,9.385,10.154002600775836,8.615997399224163,0.20297683719545598,2.0385439932346343,0.21950432949349494,0.18644934489741702,2.111221520302563,1.9658664661667058,18366464,3.1464312791824343,7.317704439163208
9.794,10.321734781874381,9.26626521812562,9.349,9.902126567794388,8.795873432205612,0.1969455651938915,2.0298513010144235,0.21578985707700113,0.17810127331078188,2.1142764787201926,1.9454261233086543,18530304,3.167049431800842,7.3058967113494875
10.099,10.48260005213764,9.71539994786236,9.481,9.960196201988287,9.001803798011712,0.19861026369035245,1.9917190328240395,0.21311812343533157,0.18410240394537333,2.058660334333898,1.9247777313141807,18694144,3.2756385803222656,7.543330955505371
9.713999999999999,10.223650860884192,9.204349139115806,9.530000000000001,10.153185365681834,8.906814634318168,0.20275987312197685,1.9855122148990632,0.2235964176982948,0.1819233285456589,2.0812968358876422,1.8897275939104843,18857984,3.2899693965911867,7.300093364715576
9.694,10.356090628237556,9.031909371762445,8.979000000000001,9.914483297552662,8.04351670244734,0.19125229120254514,1.9978164836764336,0.2120641070010205,0.17044047540406979,2.0651695727807886,1.9304633945720786,19021824,3.251314401626587,7.286393165588379
10.04,10.6600806399171,9.419919360082899,9.586,10.321937497346072,8.850062502653929,0.206004280410707,1.9728474080562592,0.2175669688676882,0.19444159195372582,2.042093047565732,1.9036017685467863,19185664,3.2207589864730837,7.49660005569458
9.802,10.091717103395709,9.51228289660429,9.617999999999999,10.092590349670111,9.143409650329886,0.19738868344575164,2.0390343710780146,0.21612847766589588,0.1786488892256074,2.1033710612220453,1.9746976809339838,19349504,3.1698225021362303,7.280617380142212
9.862,10.581316342091572,9.142683657908428,9.073000000000002,9.58013016080687,8.565869839193134,0.19978449903428552,2.0362391605973245,0.21552850160609593,0.1840404964624751,2.1191495369995117,1.9533287841951372,19513344,3.1789169311523438,7.314472961425781
9.891000000000002,10.582743449553375,9.199256550446629,9.364999999999998,10.041997045783804,8.688002954216193,0.2027965359389782,2.0152947694063186,0.23523002059480907,0.17036305128314733,2.1013126284044605,1.9292769104081766,19677184,3.162980842590332,7.353871154785156
9.886,10.411741381289318,9.36025861871068,9.492,10.131778086526884,8.852221913473118,0.20506717031821603,2.0073899373412134,0.23613091595987887,0.1740034246765532,2.08769627182662,1.927083602855807,19841024,3.219081974029541,7.3554590225219725
9.669,10.42496891470483,8.91303108529517,9.549,10.046060358507898,9.051939641492101,0.19956853352487086,2.033544656634331,0.22225794781793248,0.17687911923180924,2.11213436568621,1.954954947582452,20004864,3.2248199462890623,7.200802898406982
9.783000000000001,10.217305192232375,9.348694807767627,9.307000000000002,9.900010117957528,8.713989882042476,0.19995285309851168,2.0247752919793127,0.2256960596114969,0.17420964658552646,2.0986548519644375,1.9508957319941878,20168704,3.23894579410553,7.29082555770874
10.121,10.73689690695765,9.50510309304235,9.465,9.996154403163525,8.933845596836475,0.1781640380620956,2.0285126969218252,0.1969132258222656,0.15941485030192562,2.106381983157371,1.9506434106862798,20332544,3.146267056465149,7.475331544876099
10.317000000000002,10.840412838971305,9.793587161028698,9.924,10.312540860142148,9.535459139857851,0.20081189367920155,2.0288476288318633,0.22704808743508445,0.17457569992331864,2.068887133111472,1.9888081245522546,20496384,3.205195426940918,7.657849216461182
10.129999999999999,10.725919457645073,9.534080542354925,9.332000000000003,9.683619112108545,8.98038088789146,0.2075503520667553,2.0484676137566566,0.22860193950787858,0.186498764625632,2.100809312113079,1.9961259154002344,20660224,3.1993285179138184,7.466648530960083
10.028,10.472180143635441,9.58381985636456,9.235,9.840809375959138,8.629190624040861,0.19756446126848456,2.0489452943205833,0.2206404863128758,0.17448843622409332,2.105153792810538,1.9927367958306283,20824064,3.2308314085006713,7.4112834453582765
9.758999999999999,10.52264193179788,8.995358068202117,9.285,9.771687784929927,8.798312215070073,0.2121022218838334,2.051398105919361,0.23623524868744586,0.18796919508022095,2.0947554605863083,2.008040751252414,20987904,3.187875270843506,7.239880180358886
9.959999999999999,10.80453537522119,9.115464624778808,9.631,10.09042246353438,9.17157753646562,0.1943204367533326,2.0089774429798126,0.21000873433929307,0.17863213916737214,2.0578797743799835,1.9600751115796418,21151744,3.237993574142456,7.464359140396118
9.877999999999998,10.245499659863787,9.51050034013621,9.758,10.039311215560275,9.476688784439723,0.2119465222582221,1.9960708662867546,0.243077516766835,0.1808155277496092,2.066005693795259,1.92613603877825,21315584,3.21574444770813,7.39089183807373
10.033000000000001,10.69879351153342,9.367206488466582,9.322,10.255110925881805,8.388889074118193,0.2089431037195027,1.996661277115345,0.24432088094143478,0.17356532649757062,2.057670458758565,1.935652095472125,21479424,3.2915729761123655,7.503599214553833
10.184000000000001,10.692727825069557,9.675272174930445,9.526,9.840426461990717,9.211573538009283,0.19446811005473136,1.9844488590955733,0.2153807885265382,0.17355543158292452,2.0345162613089234,1.9343814568822235,21643264,3.2596423625946045,7.599496555328369
10.317,10.839839363476012,9.794160636523989,9.793000000000001,10.261893378072244,9.324106621927758,0.19662210308015343,2.01489068120718,0.216451083447884,0.17679312271242287,2.07727522909656,1.9525061333177995,21807104,3.35258686542511,7.637963962554932
10.178999999999998,10.538178228738879,9.819821771261118,9.604999999999999,9.95654658297301,9.253453417026988,0.2034455517306924,2.014248198270798,0.22212990982304298,0.18476119363834181,2.0642956145149474,1.964200782026648,21970944,3.2362924575805665,7.558898162841797
10.349,10.736542255760583,9.961457744239418,9.465,10.360926894339041,8.569073105660959,0.200912700779736,2.0378319516777994,0.21434844635453892,0.18747695520493307,2.1029139151819125,1.972749988173686,22134784,3.319477844238281,7.714956188201905
10.056999999999999,10.78036781791838,9.333632182081617,9.495000000000001,10.042781890901846,8.947218109098156,0.20267737582325934,2.0321424335241316,0.2279812717800073,0.1773734798665114,2.0942664545805156,1.9700184124677473,22298624,3.2882454872131346,7.5135163307189945
10.264,10.828857504154808,9.69914249584519,9.802000000000001,10.166027471490821,9.437972528509182,0.19963702894747254,2.0247169896960258,0.22201408001116119,0.1772599778837839,2.099739485910194,1.9496944934818576,22462464,3.257328486442566,7.603310585021973
10.006,10.707700790935851,9.30429920906415,9.335,9.752402683268807,8.917597316731195,0.20137813743203875,2.04654211550951,0.22123813993249225,0.18151813493158525,2.0972949590086873,1.995789272010333,22626304,3.168205213546753,7.40216326713562
10.135,10.610568081351134,9.659431918648865,9.664,10.218692707722033,9.109307292277967,0.21092375218868256,2.019501405954361,0.23480792592946745,0.18703957844789768,2.0669478146933353,1.9720549972153865,22790144,3.2351093769073485,7.484870195388794
10.201000000000002,10.866574188201438,9.535425811798566,9.993,10.513635188975929,9.472364811024072,0.20206997552886605,2.0313665375113485,0.22484490542947874,0.17929504562825335,2.0967032617127868,1.9660298133099106,22953984,3.2581891298294066,7.527448320388794
10.216,10.806968696294481,9.625031303705518,9.372,10.082701062332116,8.661298937667883,0.20370871117338538,2.0432932332158087,0.2333723287352767,0.17404509361149406,2.1178273926481843,1.968759073783433,23117824,3.2565685749053954,7.568858337402344
10.039,10.546689865961493,9.531310134038506,9.463,10.062367166267888,8.86363283373211,0.20883953236043448,2.0320918783545494,0.23801910117005676,0.1796599635508122,2.1051408849118696,1.9590428717972292,23281664,3.242086958885193,7.49431037902832
10.336,10.77973866182698,9.89226133817302,10.113,10.524194601131873,9.701805398868126,0.18611100297421215,2.037788462638855,0.2114826785657136,0.1607393273827107,2.0834570925817832,1.9921198326959269,23445504,3.205630898475647,7.599681234359741
10.067,10.589954108885282,9.544045891114719,9.665000000000003,10.072535274546881,9.257464725453124,0.20610644984990353,2.0104377940297127,0.22755512917707157,0.1846577705227355,2.0892550578801488,1.9316205301792766,23609344,3.215897822380066,7.481988096237183
10.035,10.611684489127287,9.458315510872714,9.326,9.91268901472586,8.739310985274141,0.19739230237901212,2.0340116739273073,0.22325490733165565,0.1715296974263686,2.0881074617920827,1.9799158860625319,23773184,3.3333772659301757,7.471273374557495
10.065000000000001,10.469159621931732,9.66084037806827,9.014999999999999,9.289781731561614,8.740218268438383,0.19156506294384598,2.05844574123621,0.21596820750417942,0.16716191838351255,2.1065930924897076,2.0102983899827125,23937024,3.311819005012512,7.443523836135864
10.139999999999999,10.838627225349827,9.441372774650171,9.679,10.249078064829721,9.10892193517028,0.20875409785658122,2.0393172547221186,0.2288551367936206,0.18865305891954184,2.1219612961601886,1.9566732132840485,24100864,3.176710772514343,7.4697346687316895
9.805,10.430095992628331,9.179904007371668,9.556000000000001,10.482759947343432,8.62924005265657,0.19759399984031914,2.049650986492634,0.2208423776289246,0.17434562205171367,2.1346250970556317,1.9646768759296362,24264704,3.1439286708831786,7.204351854324341
10.257,10.881324434889425,9.632675565110574,9.921,10.59272092419397,9.24927907580603,0.19826213419437405,2.041478271782398,0.22592605580134278,0.17059821258740532,2.1437600259291205,1.9391965176356754,24428544,3.199241375923157,7.5823259353637695
10.572,11.06894667722,10.075053322779999,9.791999999999998,9.990433868076998,9.593566131922998,0.21759840250015258,2.054275792837143,0.24885816911186834,0.18633863588843683,2.114671171266558,1.9938804144077285,24592384,3.2415231466293335,7.731822347640991
10.555,11.107725067280288,10.002274932719711,9.700000000000001,10.286719694573142,9.11328030542686,0.21206508427858348,2.05483833104372,0.23837497074883116,0.1857551978083358,2.1222145952290394,1.9874620668584007,24756224,3.2767365694046022,7.794933032989502
10.209000000000001,10.849662937901048,9.568337062098955,9.517000000000001,10.023538251270327,9.010461748729675,0.2048888143151998,2.0501578509807588,0.22817204066623525,0.18160558796416437,2.1102986297081303,1.990017072253387,24920064,3.1525936841964723,7.528296375274659


==> data/progress-bossfight-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.018,0.050186953878862156,-0.014186953878862162,0.05800000000000001,0.10934199061197375,0.00665800938802627,0.3059179387288168,2.7061405420303344,0.5037138639792644,0.10812201347836908,2.707826155010098,2.704454929050571,16384,0.09132253583520647,0.06621476188302038
0.10200000000000001,0.20217983829094555,0.0018201617090544547,0.12400000000000003,0.22813452837555853,0.019865471624441536,0.17426427765749392,2.6787870436906815,0.235615580585859,0.11291297472912884,2.6976403326377856,2.6599337547435775,180224,0.13960126675665377,0.21091067269444466
0.227,0.40476670104381196,0.04923329895618808,0.28700000000000003,0.44378328992593574,0.13021671007406435,0.24379899837076663,2.594190776348114,0.29897157643230143,0.1886264203092318,2.6443584892930936,2.5440230634031344,344064,0.30994916185736654,0.4625916689634323
0.433,0.6253564399753748,0.2406435600246251,0.32799999999999996,0.5090966592734388,0.1469033407265611,0.22171803228557105,2.583496642112732,0.25017632579886895,0.19325973877227315,2.6239830783660274,2.543010205859437,507904,0.38044376075267794,0.6013298213481904
0.44800000000000006,0.6321629713053089,0.2638370286946913,0.43200000000000005,0.6219368316046154,0.24206316839538472,0.22211602777242662,2.4843600153923036,0.27283954367491436,0.1713925118699389,2.5441900834324205,2.4245299473521866,671744,0.3117984727025032,0.6409203410148621
0.3510000000000001,0.5378395033176872,0.164160496682313,0.663,0.7890991673247687,0.5369008326752314,0.23769962433725594,2.4054856956005097,0.28902095931618305,0.18637828935832884,2.4942161885849474,2.316755202616072,835584,0.4102781355381012,0.6023690193891525
0.6180000000000001,0.8512295007069218,0.3847704992930784,0.6119999999999999,0.8217045540754896,0.40229544592451016,0.2717427799478173,2.363465765118599,0.32716346771252575,0.21632209218310888,2.4599233537912415,2.267008176445956,999424,0.45639273524284363,0.778842169046402
0.5170000000000001,0.7732830466495981,0.2607169533504022,0.6760000000000002,0.78032641084596,0.5716735891540403,0.24985664431005716,2.283201816678047,0.29120634490273933,0.208506943717375,2.3857675310121076,2.1806361023439864,1163264,0.46534410715103147,0.7279659107327461
0.8379999999999999,1.1248030683238934,0.5511969316761063,0.742,1.0002169630369004,0.48378303696309954,0.2700430877506733,2.206542247533798,0.2959493146740243,0.24413686082732236,2.3395577782137136,2.0735267168538827,1327104,0.4979501783847809,1.04152352809906
0.857,1.3530856780839373,0.3609143219160626,1.099,1.5333834711404197,0.6646165288595801,0.29663201589137317,2.0478666171431543,0.33900774786886306,0.2542562839138833,2.2334905231311177,1.862242711155191,1490944,0.5836104333400727,1.0869924992322921
1.419,2.167390940618605,0.6706090593813953,1.5539999999999998,2.3782839316643263,0.7297160683356734,0.30911031849682324,1.9759840786457061,0.3575041388799652,0.2607164981136813,2.2092981636693496,1.7426699936220627,1654784,0.7611126333475113,1.6099858820438384
2.268,3.3466454468452547,1.1893545531547447,2.0789999999999997,2.887473252495096,1.2705267475049034,0.3151742186397314,1.9492783412337302,0.35711427448720423,0.27323416279225854,2.134007557200284,1.7645491252671766,1818624,1.0059501707553864,2.3308069348335265
2.848,3.994366433563021,1.7016335664369788,3.061,4.442611016169168,1.6793889838308322,0.34442189484834673,1.932076707482338,0.4217999514450461,0.26704383825164735,2.105838120775311,1.758315294189365,1982464,1.451440805196762,2.8068353056907656
3.18,4.331112505361661,2.0288874946383393,3.3129999999999997,4.7479289181001265,1.8780710818998732,0.319200368411839,1.8999798059463502,0.37108836007184837,0.2673123767518297,2.151725112505556,1.6482344993871443,2146304,1.390864270925522,3.012481915950775
4.308,5.6487818614524885,2.967218138547511,3.957,5.397805677390258,2.516194322609742,0.3093272369354963,1.853096917271614,0.33603232329407823,0.28262215057691437,2.095912438569531,1.6102813959736968,2310144,1.7905697762966155,3.8513071298599244
5.017,6.628508920235939,3.405491079764062,4.503,5.8332259206616,3.1727740793384003,0.3249164605513215,1.862798412144184,0.3542768132125752,0.2955561078900678,2.0839133264527905,1.6416834978355777,2473984,2.123201608657837,4.38606960773468
5.154,6.396241522410195,3.9117584775898044,4.6339999999999995,6.023512144603277,3.244487855396722,0.31072252374142406,1.8992045804858209,0.3448662091519874,0.2765788383308607,2.1377235802066834,1.6606855807649585,2637824,1.9646005153656005,4.412718892097473
5.569,6.485301806175236,4.652698193824764,5.371,6.771788706407929,3.9702112935920715,0.2990687474608421,1.8474489003419876,0.32202654366474376,0.27611095125694046,2.1601356375060456,1.5347621631779298,2801664,2.298648416996002,4.71065080165863
5.862,7.009377880212095,4.714622119787905,5.321,6.095899348302733,4.546100651697267,0.29105026479810475,1.8429301276803016,0.3205045679228382,0.2615959616733713,2.1503195640978294,1.535540691262774,2965504,2.5874966382980347,4.910314297676086
6.480000000000001,7.2227920301134105,5.737207969886592,5.743,7.294135390609085,4.191864609390915,0.29421355929225684,1.8663393259048462,0.3362818688407687,0.25214524974374497,2.1724484305855123,1.5602302212241799,3129344,2.714960813522339,5.336455917358398
6.600999999999999,7.691875336599008,5.51012466340099,6.07,7.272214623101882,4.8677853768981185,0.2975889440625906,1.8578925356268883,0.3329699560974175,0.26220793202776377,2.163637294170222,1.5521477770835546,3293184,2.8591208934783934,5.414590978622437
7.391000000000001,8.357441410536616,6.424558589463387,6.824,7.98696345600367,5.66103654399633,0.2651514828205109,1.8527020648121835,0.28761819145804723,0.24268477418297452,2.128052305936237,1.5773518236881299,3457024,3.063647246360779,5.959665584564209
7.210000000000001,7.77244110802821,6.647558891971792,6.581,7.550365256237297,5.611634743762703,0.2898658275604248,1.905721540749073,0.3112450554056604,0.2684865997151892,2.148031680106869,1.6634114013912769,3620864,3.1309609174728394,5.801691150665283
7.069,8.00810010116068,6.129899898839319,6.63,7.9635966406676335,5.296403359332366,0.2667238606140018,1.9179165974259376,0.2847943056949849,0.24865341553301867,2.2114896197746114,1.624343575077264,3784704,3.0588557958602904,5.697008657455444
7.298000000000002,8.047997333328595,6.548002666671409,7.212000000000001,7.96868751806806,6.455312481931942,0.2724903063848615,1.8990096881985665,0.3011616896726824,0.24381892309704056,2.15579978247251,1.6422195939246231,3948544,3.2279441595077514,5.856687259674072
7.894,8.387380177956107,7.400619822043893,6.914,7.752608371052901,6.075391628947099,0.27413610070943834,1.8686331510543823,0.2948774400982563,0.2533947613206204,2.1569601395548617,1.5803061625539032,4112384,3.342697358131409,6.250610256195069
7.436,7.986984573286766,6.885015426713234,7.183,7.755032341743017,6.610967658256983,0.2679558442905545,1.9080355897545815,0.2908354737850956,0.24507621479601344,2.177254409362277,1.6388167701468859,4276224,3.347017598152161,5.921479272842407
7.718999999999999,8.098168827832668,7.33983117216733,7.119,8.129746753643067,6.108253246356933,0.26835118029266597,1.9082602098584176,0.28596920570901463,0.2507331548763173,2.1198980236558644,1.6966223960609705,4440064,3.2449596166610717,6.041221046447754
8.024000000000001,8.594985113641329,7.453014886358673,7.446000000000001,8.156706690555254,6.735293309444748,0.2641541661694646,1.8633263111114502,0.27513909742801135,0.2531692349109178,2.094222778046403,1.632429844176497,4603904,3.3799525260925294,6.313266801834106
8.135,8.905379776473914,7.364620223526084,7.681,8.412907781076278,6.949092218923723,0.24208071492612357,1.9039192870259285,0.27366499890409535,0.21049643094815182,2.1547930788318816,1.6530454952199756,4767744,3.5116408586502077,6.372605419158935
8.042,8.741839981710104,7.342160018289895,7.712999999999999,8.674842502699896,6.751157497300103,0.25222142282873394,1.9017616763710976,0.2784312638515262,0.22601158180594166,2.112875119865815,1.69064823287638,4931584,3.458654356002808,6.290763425827026
8.628,9.146706082478314,8.109293917521686,8.053999999999998,8.794772569686538,7.313227430313458,0.24750416204333306,1.91768708974123,0.2709511173954461,0.22405720669122006,2.0885797180039627,1.7467944614784974,5095424,3.5958667993545532,6.715166759490967
8.225,9.121373248150567,7.3286267518494315,8.129000000000001,8.80566018059289,7.452339819407113,0.23786476012319321,1.965560406446457,0.2694688361210856,0.20626068412530085,2.158425033660277,1.7726957792326368,5259264,3.4809043645858764,6.369335174560547
8.407,9.04570259119562,7.768297408804379,7.836000000000001,8.300331777934701,7.371668222065301,0.24347856305539603,2.0010647043585776,0.2708308472993642,0.21612627881142787,2.1632160750327323,1.838913333684423,5423104,3.637043523788452,6.548823118209839
8.885,9.479512405253246,8.290487594746754,7.7090000000000005,8.33312258411309,7.084877415886911,0.25715450663119555,1.9877579674124717,0.28057453435297186,0.2337344789094192,2.1201773408467695,1.8553385939781741,5586944,3.627643918991089,6.7957006931304935
8.456,9.419817410093842,7.492182589906158,7.846000000000001,8.355179732511028,7.336820267488974,0.24068502634763717,1.9623540550470353,0.26932041271825724,0.2120496399770171,2.1167659436290203,1.8079421664650501,5750784,3.5866851091384886,6.524904060363769
8.223,8.942208592829648,7.503791407170354,7.9879999999999995,8.879244074314101,7.096755925685898,0.23362951353192324,2.006803362071514,0.25913916439434964,0.2081198626694968,2.1599190396665073,1.853687684476521,5914624,3.5288336753845213,6.3776627540588375
9.011,9.5197130821986,8.5022869178014,7.859999999999999,8.42338264084013,7.296617359159868,0.23987471871078014,1.9865969240665435,0.2612449911765408,0.21850444624501947,2.103661042255169,1.8695328058779181,6078464,3.670267939567566,6.905015087127685
8.767,9.422317480310117,8.111682519689882,8.216,8.922062320195604,7.509937679804395,0.2662517048418522,1.9513736486434936,0.3105312721803248,0.2219721375033796,2.058192355752272,1.8445549415347149,6242304,3.6871068477630615,6.727566146850586
8.749,9.213186384979139,8.284813615020862,8.51,9.039452547448777,7.980547452551223,0.2490154469385743,1.9682913079857827,0.2716329250651953,0.22639796881195326,2.0600280746833928,1.8765545412881723,6406144,3.72510986328125,6.746660232543945
8.608,9.197759272924133,8.018240727075868,8.182,8.82694650940989,7.537053490590112,0.22610451690852643,1.9894905894994737,0.265843992972249,0.18636504084480388,2.076968474683363,1.9020127043155841,6569984,3.665803003311157,6.619972038269043
8.823,9.490428647871816,8.155571352128185,8.394,9.40404158330239,7.3839584166976096,0.22810533512383696,1.9747614502906798,0.2556764294913776,0.20053424075629633,2.070634467583426,1.8788884329979338,6733824,3.7469001054763793,6.725785589218139
9.001,9.66186988129283,8.340130118707169,8.489,9.318463079347117,7.659536920652885,0.23623673338443035,2.0047608971595765,0.2660697727424067,0.206403694026454,2.0637912529099105,1.9457305414092425,6897664,3.577218174934387,6.850356817245483
9.210999999999999,9.786698705921768,8.635301294078229,8.364,8.954731749612293,7.773268250387709,0.23838012833148242,2.017049977183342,0.26141777141671,0.21534248524625485,2.0900268256042813,1.9440731287624025,7061504,3.595278263092041,6.934694766998291
9.022,9.847127868878516,8.196872131121484,8.395000000000001,9.14321454142512,7.6467854585748825,0.22011243607848882,1.9951485842466354,0.253219463047494,0.18700540910948366,2.0803486057145966,1.9099485627786745,7225344,3.6199663162231444,6.818871641159058
8.882,9.58373784278746,8.180262157212539,8.437,9.048834127848389,7.82516587215161,0.23727372232824565,2.0085110127925874,0.2695626739855788,0.20498477067091245,2.0759914144936205,1.941030611091554,7389184,3.5769063234329224,6.732801532745361
8.975999999999999,9.687817392313505,8.264182607686493,8.499,9.020103636525404,7.977896363474597,0.2491029616445303,2.005413855612278,0.27262071396032467,0.22558520932873594,2.0784106608352912,1.9324170503892641,7553024,3.657124710083008,6.788770580291748
8.871,9.447150154039726,8.294849845960275,8.719000000000001,9.636730352554606,7.801269647445396,0.23165896516293288,1.972960439324379,0.2631818866440272,0.20013604368183857,2.023562620899864,1.922358257748894,7716864,3.7436792135238646,6.771694469451904
8.843,9.341398434989518,8.344601565010482,8.693999999999999,9.307191650301926,8.080808349698072,0.2285797433927655,1.9857605263590812,0.2580146217184432,0.19914486506708778,2.069251943352077,1.9022691093660855,7880704,3.7198212862014772,6.737399101257324
8.958,9.85512652396415,8.06087347603585,9.027,9.541821328229512,8.512178671770487,0.22650182638317343,1.982901430130005,0.25099330885785376,0.20201034390849312,2.0647755961936105,1.9010272640663997,8044544,3.8348252534866334,6.867209482192993
9.304,10.03662814578748,8.57137185421252,9.107,9.693925037802954,8.520074962197045,0.21705826744437218,1.960817950963974,0.23927105863785053,0.19484547625089382,2.0149481960066145,1.9066877059213336,8208384,3.8404127597808837,7.073130893707275
9.335,10.169233180831355,8.500766819168646,8.875,9.205885176458542,8.544114823541458,0.21577170751988883,1.9713322535157203,0.24073242813712128,0.19081098690265638,2.015832027167665,1.9268324798637753,8372224,3.819269895553589,7.085776901245117
9.394,10.09541571125831,8.69258428874169,8.845000000000002,9.28704637765737,8.402953622342634,0.2282420365139842,2.0258322224020957,0.25713711929945693,0.19934695372851147,2.089458767715064,1.9622056770891272,8536064,3.8637970685958862,7.038894987106323
9.413,9.869465770896351,8.95653422910365,8.901,9.664248976415953,8.137751023584046,0.22755495198071002,2.029793430864811,0.25685196354903134,0.1982579404123887,2.1303709115603207,1.9292159501693018,8699904,3.7993719577789307,7.042697429656982
9.263,9.890694989624738,8.635305010375262,9.024000000000001,9.403531289882666,8.644468710117335,0.2264172224327922,2.012050874531269,0.2559094395959498,0.19692500526963458,2.0897318484497296,1.9343699006128086,8863744,3.738337182998657,6.938503217697144
9.428999999999998,10.10589659476171,8.752103405238287,9.038,9.681502913746318,8.394497086253683,0.22702600117772817,2.0182500764727593,0.2518756805744493,0.20217632178100703,2.0645713370883656,1.9719288158571529,9027584,3.9358967542648315,7.114721441268921
9.320000000000002,9.937268175107063,8.702731824892942,8.851000000000003,9.662029592555045,8.03997040744496,0.22686056159436702,2.025952886044979,0.2520606365146459,0.20166048667408812,2.10193601470658,1.9499697573833776,9191424,3.8617598533630373,7.055856561660766
9.613,10.040622497069553,9.185377502930447,8.638,9.160738940581243,8.115261059418756,0.22988423909991976,2.030638824403286,0.24895601791019087,0.21081246028964865,2.1025249751046937,1.9587526737018777,9355264,3.8636817932128906,7.161967039108276
9.253,10.091606582373403,8.414393417626597,8.872,9.30359703428082,8.44040296571918,0.22878819778561593,2.0184799820184707,0.26610538422136865,0.19147101134986322,2.0823955804095546,1.9545643836273865,9519104,3.7774072170257567,6.9734937191009525
9.454,10.13472314489813,8.773276855101871,8.735,9.566255075172476,7.903744924827523,0.21710499227046967,2.004504160583019,0.24781265607324793,0.18639732846769141,2.0850469828127665,1.923961338353272,9682944,3.852614402770996,7.132097434997559
9.286,9.856687304922756,8.715312695077243,9.27,9.879721247784591,8.660278752215408,0.21796205677092076,2.0258666798472404,0.24377273162911395,0.19215138191272757,2.1282059231931454,1.9235274365013353,9846784,3.8622828006744383,6.975068235397339
9.411,9.698800277970678,9.123199722029321,8.811000000000002,9.297054523690502,8.324945476309502,0.22855726759880782,2.043125441670418,0.2536235516654852,0.2034909835321304,2.127619051219438,1.9586318321213976,10010624,3.8407217979431154,7.050273036956787
9.527000000000001,10.089459776339607,8.964540223660395,8.998000000000001,9.769904139126098,8.226095860873905,0.21286150347441435,2.034552577137947,0.22872382845878675,0.19699917849004195,2.104400571719805,1.964704582556089,10174464,3.816208076477051,7.125578355789185
9.352,9.9902444672694,8.7137555327306,9.011,9.670006069774777,8.351993930225222,0.2193255614489317,1.992653878033161,0.2417703980803757,0.1968807248174877,2.0816115574660063,1.9036961986003156,10338304,3.7915205478668215,7.008361673355102
9.482000000000001,10.268,8.696000000000002,8.841000000000001,9.368018974990466,8.313981025009536,0.21929065864533187,2.024119606614113,0.2520181672262603,0.18656315006440344,2.1140092731674223,1.9342299400608038,10502144,3.8928102254867554,7.119142055511475
9.733,10.379050307638655,9.086949692361346,9.206999999999999,9.658332471688,8.755667528311998,0.23012507446110247,1.993964257836342,0.25458175016099094,0.205668398761214,2.098917536848703,1.8890109788239808,10665984,3.869743013381958,7.285466003417969
9.734,10.363161346555874,9.104838653444126,9.214,9.829519292955144,8.598480707044857,0.2189509198069572,2.0215161085128783,0.23225050192290225,0.20565133769101213,2.073308649713335,1.9697235673124216,10829824,3.808052110671997,7.255844974517823
9.567999999999998,9.963418765361482,9.172581234638514,9.141,9.98677124566871,8.29522875433129,0.230086825042963,2.011315128207207,0.2579638857322337,0.20220976435369226,2.072040932560997,1.9505893238534167,10993664,3.8797694206237794,7.1827921867370605
9.385,10.26399089870146,8.50600910129854,8.978,9.640944944923785,8.315055055076215,0.20941973496228455,2.0352912500500677,0.2260156486648962,0.1928238212596729,2.108453710279425,1.9621287898207103,11157504,3.9474855184555055,6.9981598377227785
9.569,9.993628072552912,9.14437192744709,9.294,9.97149833948136,8.61650166051864,0.22021932806819672,2.0355676516890524,0.23988148611000998,0.20055717002638346,2.104988052694881,1.9661472506832238,11321344,3.9150229930877685,7.195690107345581
9.880999999999998,10.591879033310168,9.17012096668983,9.172999999999998,9.682412406601959,8.663587593398038,0.2198513014242053,2.04752816259861,0.2454175426130654,0.19428506023534522,2.0745454948903315,2.0205108303068884,11485184,3.9641820669174193,7.358351945877075
9.974,10.50027369305334,9.447726306946661,9.387,9.914258001361762,8.859741998638238,0.2060173593461513,2.0423192143440247,0.23900229302127363,0.173032425671029,2.082132554704229,2.0025058739838206,11649024,4.0013246774673465,7.4568408012390135
9.654,10.066072809100527,9.241927190899473,9.190999999999999,9.598270180592685,8.783729819407313,0.21900426950305696,2.055747151374817,0.24649860663959344,0.19150993236652047,2.099894252554235,2.011600050195399,11812864,3.743049669265747,7.147821855545044
9.968,10.306667979000082,9.629332020999918,9.131,9.809799675898567,8.452200324101433,0.22902540937066074,2.05309134721756,0.2615721736260619,0.19647864511525956,2.1077952933676984,1.9983874010674212,11976704,3.881187629699707,7.395004463195801
9.684,10.160428378667769,9.20757162133223,9.236,9.947086492629413,8.524913507370588,0.213194159977138,2.054972122609615,0.2279913744288149,0.1983969455254611,2.1380495485719186,1.9718946966473117,12140544,3.950202703475952,7.230331182479858
9.978,10.587225738129964,9.368774261870035,9.434999999999999,9.943551865594847,8.92644813440515,0.2070913825184107,2.061484882235527,0.22220576841801423,0.19197699661880716,2.1030986891544643,2.0198710753165896,12304384,3.9585195779800415,7.441117954254151
9.686,10.226244389142543,9.145755610857456,9.252999999999998,9.924700081881786,8.58129991811821,0.2198919996619224,2.0476376846432687,0.25043248259788603,0.18935151672595876,2.1097480443123646,1.9855273249741727,12468224,3.8510836124420167,7.206239843368531
10.137,10.64605893568427,9.627941064315731,9.077000000000002,9.617278631818808,8.536721368181196,0.22208900433033701,2.0389261528849603,0.2547566188585382,0.18942138980213588,2.0906866606184487,1.9871656451514719,12632064,3.9372872352600097,7.51841630935669
9.642,10.240444650740567,9.043555349259432,9.205000000000002,10.03482227012777,8.375177729872235,0.21605602409690614,2.0267548456788065,0.24400750986016556,0.1881045383336467,2.0860662174944897,1.9674434738631232,12795904,3.9482599020004274,7.2178630352020265
10.124,10.370300629313041,9.87769937068696,9.392,9.83721455501814,8.94678544498186,0.21752173714339734,2.0657268837094307,0.24399277555081644,0.19105069873597824,2.1182619764685335,2.013191790950328,12959744,4.027255749702453,7.492002248764038
9.611,10.231668188326099,8.990331811673903,9.138,9.550742050196003,8.725257949803996,0.22912051640450953,2.072624649107456,0.26260964595157255,0.19563138685744652,2.1160460080625163,2.0292032901523958,13123584,3.9256799697875975,7.128381586074829
10.081999999999999,10.905708686369154,9.258291313630844,9.242,9.875368770938385,8.608631229061617,0.20998167973011728,2.053727474808693,0.22802563422290423,0.19193772523733033,2.1104818766947044,1.9969730729226818,13287424,3.8700811147689818,7.456303977966309
9.937000000000001,10.575765215082976,9.298234784917026,9.693999999999999,10.107042370707896,9.280957629292102,0.20354024209082122,2.0283480435609818,0.22713548857455904,0.1799449956070834,2.08941251971321,1.9672835674087537,13451264,3.9427799940109254,7.343558883666992
10.23,10.790196394133343,9.669803605866658,9.418999999999999,9.87922711784509,8.958772882154907,0.1966576442122459,2.072144740819931,0.20973006742603154,0.18358522099846028,2.1157758628320567,2.0285136188078052,13615104,4.089689111709594,7.555617141723633
10.045,10.664584538218959,9.425415461781041,9.328999999999999,9.926652909304387,8.73134709069561,0.2230135396122932,2.026412104070187,0.24623616484927496,0.19979091437531143,2.0978594083677393,1.9549647997726345,13778944,3.998287630081177,7.457581472396851
10.007,10.68319597750948,9.33080402249052,9.474,10.039759666289495,8.908240333710506,0.21516986694186926,2.0349220499396323,0.23401865154146234,0.1963210823422762,2.117772943649352,1.952071156229913,13942784,4.039113068580628,7.430664873123169
9.886999999999999,10.500873765525126,9.273126234474871,9.399999999999999,9.928242368615011,8.871757631384986,0.20628251042217016,2.0525742158293725,0.22060923858933673,0.1919557822550036,2.10472766238429,2.000420769274455,14106624,3.9302536249160767,7.2881590843200685
10.069999999999999,10.644386629370842,9.495613370629155,9.583,10.230673528870835,8.935326471129166,0.21239920072257518,2.0555571138858797,0.23323924028711293,0.19155916115803742,2.108273352325836,2.0028408754459233,14270464,3.9614667892456055,7.486060237884521
10.073000000000002,10.85460156089916,9.291398439100844,9.227,9.547750681994598,8.906249318005402,0.216802966594696,2.035468788444996,0.24052813232132966,0.19307780086806234,2.093884967091264,1.9770526097987275,14434304,3.9698567152023316,7.4610865116119385
10.025000000000002,10.715829211889599,9.334170788110406,9.206999999999999,9.943804587390712,8.470195412609286,0.21174408346414567,2.006886474788189,0.2335395348470517,0.18994863208123963,2.070185633498376,1.943587316078002,14598144,4.0299485445022585,7.485955476760864
9.559999999999999,10.128313293879351,8.991686706120646,8.972999999999999,9.846064144264325,8.099935855735673,0.21390744540840384,2.0506282642483713,0.23379233463594942,0.19402255618085826,2.13561932750822,1.965637200988523,14761984,3.8909353971481324,7.146450567245483
10.094999999999997,10.595724475135775,9.59427552486422,9.278000000000002,9.788858101629016,8.767141898370989,0.2197777062654495,2.0509455665946006,0.24455483193390282,0.1950005805969962,2.138847140785327,1.9630439924038743,14925824,3.9428519010543823,7.480781841278076
10.247,10.615240410601553,9.878759589398447,9.454,9.737450171987954,9.170549828012048,0.20853207148611547,2.037602204084396,0.2344842566214147,0.18257988635081623,2.099616448015759,1.9755879601530337,15089664,3.9623624086380005,7.571369552612305
9.930000000000001,10.512013745542149,9.347986254457854,9.036999999999999,9.617345586698132,8.456654413301866,0.2160847034305334,2.0358332261443137,0.23791178010040953,0.19425762676065728,2.084260410112062,1.9874060421765651,15253504,3.9199901103973387,7.395761489868164
10.247,10.631292857076474,9.862707142923526,9.295000000000002,9.682614499212814,8.90738550078719,0.21343619655817742,2.0307947233319283,0.2336933739445871,0.19317901917176772,2.0998906132780397,1.961698833385817,15417344,3.9114009618759153,7.555399417877197
9.866999999999999,10.287191622953147,9.446808377046851,9.386,9.9073098886459,8.864690111354099,0.21886403672397137,2.056470735371113,0.24515024324746484,0.1925778302004779,2.109763753055515,2.003177717686711,15581184,4.033757853507995,7.317408180236816
9.92,10.562635199782894,9.277364800217105,9.752,10.505867362339027,8.998132637660975,0.20473582837730642,2.0374913051724435,0.22690614475972723,0.1825655119948856,2.124523322189886,1.9504592881550011,15745024,3.948406291007996,7.369692802429199
9.931999999999999,10.475521848686874,9.388478151313123,9.212,9.739480805337976,8.684519194662023,0.22229666337370868,2.046512430906296,0.25289020014164626,0.19170312660577113,2.1227538667582047,1.970270995054387,15908864,3.9470615863800047,7.354783201217652
9.985000000000001,10.667337892836095,9.302662107163908,9.559000000000001,10.220489984807028,8.897510015192974,0.21092415992170568,2.0548812046647074,0.23302592142689713,0.18882239841651424,2.1333255180412998,1.976436891288115,16072704,3.9325429439544677,7.3656267642974855
10.221,11.00286251988441,9.43913748011559,9.136,9.772823366405472,8.499176633594526,0.2120772061869502,2.033469635248184,0.23368286160122978,0.1904715507726706,2.1282338079999232,1.9387054624964448,16236544,4.031071829795837,7.517279624938965
10.325,10.866410195692692,9.783589804307306,9.358,9.9601262326124,8.755873767387602,0.22125741112977262,2.0236564755439757,0.2453528669522808,0.19716195530726444,2.0703707957402933,1.976942155347658,16400384,3.9763261318206786,7.620930862426758
10.044,10.602179182700324,9.485820817299677,9.518,10.095179348209896,8.940820651790105,0.2200306160375476,2.0454337671399117,0.2511299868006092,0.18893124527448596,2.096258325231896,1.9946092090479273,16564224,4.0536643981933596,7.503081226348877
10.07,10.616863785599303,9.523136214400697,9.767000000000001,10.593596031928536,8.940403968071466,0.2048320135101676,2.023202720284462,0.22628384205268376,0.18338018496765146,2.079958432990475,1.9664470075784486,16728064,3.963913369178772,7.4049759864807125
10.026,10.620107734337806,9.431892265662194,9.379,10.082781926451652,8.675218073548347,0.21244854666292667,2.053286312520504,0.23236466572563583,0.19253242760021752,2.10812500056808,1.998447624472928,16891904,3.8344276905059815,7.331138563156128
10.099,10.897641972350565,9.300358027649436,9.367,9.930773890846321,8.80322610915368,0.20471119880676264,2.0396389335393907,0.22685631317672536,0.18256608443679992,2.0976875178334793,1.9815903492453022,17055744,3.9560415029525755,7.467848587036133
9.985,10.637981623018595,9.332018376981404,9.627,10.219824594631499,9.034175405368503,0.2367286596447229,2.0405108883976935,0.2533711824660051,0.2200861368234407,2.0949714719398447,1.9860503048555422,17219584,4.012067365646362,7.398388910293579
10.209999999999999,10.762449092677326,9.657550907322673,9.311000000000002,9.948862837920506,8.673137162079497,0.21734821572899815,2.029747596383095,0.2439424908591532,0.1907539405988431,2.083136059930197,1.9763591328359928,17383424,3.911639666557312,7.527392864227295
9.859999999999998,10.351467191173528,9.368532808826467,9.756,10.311179250332719,9.200820749667281,0.20221327431499958,2.041676554083824,0.21846109163574073,0.18596545699425843,2.100688037152905,1.9826650710147429,17547264,3.927787184715271,7.295999002456665
10.129000000000001,10.529411038808874,9.728588961191129,9.662,10.023961323900773,9.300038676099229,0.2143689768388867,2.034591345489025,0.23174785874428086,0.19699009493349254,2.1072452404486546,1.9619374505293958,17711104,3.9933327436447144,7.474806880950927
10.312000000000001,10.680884805867633,9.94311519413237,9.517,10.06120676217776,8.97279323782224,0.21564056426286693,2.0211006134748457,0.2344887600212954,0.19679236850443846,2.106329829123678,1.9358713978260136,17874944,4.0271929740905765,7.645788478851318
10.113,10.764245729352599,9.4617542706474,9.725,10.150517332196939,9.29948266780306,0.1950699103064835,2.023007106781006,0.21217498233788898,0.177964838275078,2.1141269472500466,1.9318872663119655,18038784,3.9721810817718506,7.460082340240478
10.235000000000001,10.884434369278376,9.585565630721627,9.604000000000001,10.315114618046909,8.892885381953093,0.21405546944588422,2.0218324646353723,0.238832598060333,0.18927834083143544,2.0881444920399117,1.9555204372308328,18202624,4.051168370246887,7.537013864517212
9.865,10.211417378316966,9.518582621683034,9.483,9.971979549674627,8.994020450325374,0.21658580899238586,2.0091741174459457,0.25404437494993964,0.17912724303483207,2.0519358568981234,1.966412377993768,18366464,3.9066421747207642,7.301813697814941
10.174999999999999,10.52176360824054,9.828236391759457,9.839,10.249401023390536,9.428598976609464,0.21285551302134986,2.0415538057684897,0.22676302116001754,0.1989480048826822,2.112602041799703,1.9705055697372764,18530304,3.9532429218292235,7.5210448741912845
10.538999999999998,11.05324605005775,10.024753949942246,9.393,9.814047503258244,8.971952496741757,0.22231258843094107,2.0166584104299545,0.23422537989821085,0.21039979696367128,2.0951021794717986,1.9382146413881103,18694144,4.041260695457458,7.784192848205566
10.187000000000001,10.588299140293124,9.785700859706878,9.596,9.948425878731967,9.243574121268033,0.20557254068553443,1.9997979804873467,0.22333471793691434,0.18781036343415453,2.0635740930771234,1.93602186789757,18857984,4.101829266548156,7.538070297241211
10.187000000000001,10.61255963154416,9.761440368455842,9.48,10.109110483142667,8.850889516857334,0.21834898963570595,2.023464910686016,0.23622796465798762,0.20047001461342429,2.0871200474242673,1.9598097739477651,19021824,4.013699150085449,7.539028644561768
10.370000000000001,11.007934165882343,9.732065834117659,9.579999999999998,10.131670191328114,9.028329808671883,0.2103737873956561,1.9929806411266326,0.23391734793243607,0.18683022685887613,2.060282733611703,1.9256785486415624,19185664,4.106273412704468,7.672447395324707
10.611,10.780673215328761,10.44132678467124,9.797,10.247223277941067,9.346776722058934,0.19100070651620626,2.014331082999706,0.20774661871221656,0.17425479432019597,2.058861796167495,1.969800369831917,19349504,4.097587609291077,7.8246244430542
10.485000000000001,11.086352641966426,9.883647358033576,9.713999999999999,10.075917117583568,9.352082882416429,0.21337237153202296,2.0704117357730865,0.23446093469897808,0.19228380836506784,2.1202641666478814,2.0205593048982915,19513344,4.094227433204651,7.689755773544311
10.479,11.04944631649262,9.908553683507378,10.112,10.699329549741881,9.52467045025812,0.21773502342402934,2.033284130692482,0.2312966348415166,0.20417341200654207,2.0803505164675085,1.9862177449174552,19677184,3.9831782579421997,7.657780408859253
10.328,10.713792690443974,9.942207309556025,9.71,10.357904313922976,9.062095686077026,0.21376492008566855,2.0080442622303964,0.23719596813080668,0.19033387204053043,2.0524264461742026,1.9636620782865903,19841024,4.039190506935119,7.647540140151977
10.232000000000001,10.923141085452169,9.540858914547833,9.616999999999999,10.181536092734556,9.052463907265443,0.21075017023831605,2.0397865802049635,0.23062011172489363,0.19088022875173846,2.0804308971329113,1.9991422632770155,20004864,3.9875663995742796,7.50722599029541
10.428999999999998,10.871254451645202,9.986745548354795,9.379000000000001,9.725452016879684,9.032547983120319,0.21906953454017639,2.026529438793659,0.2436335290288209,0.19450554005153187,2.0641943512482515,1.9888645263390667,20168704,4.1125901222229,7.729867362976075
10.365,10.881473619849068,9.848526380150933,9.959,10.277887127366409,9.64011287263359,0.19365501161664722,2.0376037105917932,0.21605723478714792,0.17125278844614653,2.087797887821105,1.9874095333624815,20332544,4.191267728805542,7.678646278381348
10.106999999999998,10.530368633698812,9.683631366301183,9.413,9.910193121432709,8.915806878567292,0.21363620217889542,2.019612656533718,0.22875798175557152,0.19851442260221933,2.067242459094627,1.971982853972809,20496384,4.040834426879883,7.464327383041382
10.638000000000002,11.281704901332903,9.9942950986671,9.672,10.009336627124895,9.334663372875106,0.20400735009461637,2.021704785525799,0.2230196592334759,0.18499504095575686,2.082529639784013,1.9608799312675846,20660224,4.174023938179016,7.832486486434936
10.43,11.117822651560706,9.742177348439293,9.953,10.604951685326451,9.301048314673547,0.208812527731061,1.9913666605949403,0.23077433922315718,0.1868507162389648,2.059422822932754,1.9233104982571265,20824064,4.070128917694092,7.691065311431885
10.338,10.695233816988257,9.980766183011742,9.873000000000001,10.311498574684116,9.434501425315887,0.2134485874325037,2.0298416197299955,0.23753178931779065,0.18936538554721674,2.0672735974250136,1.9924096420349775,20987904,4.058959174156189,7.628378105163574
10.255999999999998,10.752592388181695,9.759407611818302,9.617,10.193681021015951,9.04031897898405,0.21671028994023794,2.03290423899889,0.2475779050821366,0.1858426747983393,2.093682422575928,1.9721260554218516,21151744,3.9365997314453125,7.534755039215088
10.58,10.955552925697564,10.204447074302436,9.709999999999999,10.450283729390291,8.969716270609707,0.20719611477106809,2.0534619435667993,0.2423648807689665,0.17202734877316966,2.1192149502571325,1.9877089368764662,21315584,4.113589549064637,7.786708688735962
10.368999999999998,10.729706251678563,10.008293748321433,9.735,10.362618514704593,9.107381485295406,0.20262235794216393,2.037074702978134,0.22986181728783553,0.17538289859649234,2.0763964994051687,1.9977529065510993,21479424,3.985269331932068,7.672967386245728
10.295,11.039906034342588,9.550093965657412,9.578,10.159098958870173,8.996901041129826,0.21284717116504903,2.046916511654854,0.23219099210087749,0.19350335022922058,2.089711552316337,2.004121470993371,21643264,4.074298095703125,7.572643566131592
10.216,10.777911024985272,9.654088975014727,9.693999999999999,10.202806446500041,9.185193553499957,0.19137067925184964,2.039189437031746,0.20869883557695657,0.17404252292674272,2.092320974768781,1.9860578992947104,21807104,3.9989787101745606,7.589192819595337
10.306999999999999,10.56308787554275,10.050912124457247,9.614999999999998,10.190278193572464,9.039721806427533,0.22120206095278258,2.0340517207980158,0.24113019711655279,0.20127392478901238,2.0755859722400687,1.992517469355963,21970944,4.00260317325592,7.6092699527740475
10.213,10.8146485685182,9.611351431481799,9.754999999999999,10.298750862068282,9.211249137931716,0.21155559811741115,2.073474517464638,0.23105904221033358,0.19205215402448872,2.090170451605547,2.056778583323729,22134784,4.0344936609268185,7.520217084884644
10.284,10.760218437274325,9.807781562725676,9.894000000000002,10.475707830444117,9.312292169555887,0.20549170169979333,2.034172534942627,0.224783703212846,0.18619970018674067,2.080324717237059,1.9880203526481948,22298624,3.992090606689453,7.574789571762085
10.68,11.27628852076826,10.08371147923174,9.859,10.233845301424468,9.484154698575532,0.20386553127318616,2.0251275658607484,0.22922689646784636,0.17850416607852596,2.07064569544806,1.979609436273437,22462464,4.217455506324768,7.884643411636352
10.514,11.137477345217931,9.890522654782067,9.751999999999999,10.412769248679142,9.091230751320856,0.20573309026658532,2.0726270139217378,0.22091327053984447,0.19055290999332616,2.1007408741852704,2.044513153658205,22626304,4.015301012992859,7.684976816177368
10.728,11.331121878230263,10.124878121769736,9.776,10.11016163753489,9.44183836246511,0.21350686382502312,2.069328433275223,0.25228384092164013,0.17472988672840614,2.0947515384719426,2.043905328078503,22790144,4.131564950942993,7.893541240692139
10.372,11.04573288475478,9.69826711524522,9.824000000000002,10.38348547791699,9.264514522083013,0.1935707239434123,2.0536853283643723,0.21267223091262624,0.17446921697419834,2.104563587773691,2.002807068955054,22953984,4.018732690811158,7.638471174240112
10.292,10.739812460746684,9.844187539253316,9.655999999999999,10.237019793122402,9.074980206877596,0.1991522263735533,2.0501717761158944,0.22218418989058036,0.1761202628565262,2.116655534877741,1.9836880173540479,23117824,4.036736726760864,7.579072666168213
10.303,10.817452135771639,9.788547864228363,9.864999999999998,10.48405169412578,9.245948305874217,0.2036454295739531,2.051875875890255,0.2378535131175682,0.169437346030338,2.0999008887033437,2.003850863077166,23281664,4.05035240650177,7.544338321685791
10.492,11.221860260597877,9.762139739402125,10.312999999999999,10.558032650885549,10.067967349114449,0.2063385263085365,2.0369621992111204,0.22656439576819853,0.18611265684887446,2.075345615363662,1.998578783058579,23445504,4.106916522979736,7.717568826675415
10.133000000000001,10.914102426062037,9.351897573937965,9.683,10.318909584768148,9.047090415231851,0.21666513215750455,2.0649557217955588,0.23419472425708165,0.19913554005792744,2.1059831168530705,2.023928326738047,23609344,3.9717684507369997,7.453420352935791
10.497,11.041592508211414,9.952407491788586,10.143,10.849796293142516,9.436203706857485,0.2017228027805686,2.0557076275348662,0.22031158425903427,0.1831340213021029,2.105685467091313,2.0057297879784195,23773184,4.070156908035278,7.676485061645508
10.505999999999998,10.964349211846162,10.047650788153835,9.706,10.43683787531846,8.975162124681539,0.20902368370443583,2.0327890425920487,0.22614180555204616,0.1919055618568255,2.07085715734784,1.9947209278362577,23937024,4.052606797218322,7.743191862106324
10.750000000000002,11.31164045438341,10.188359545616594,9.66,10.175984495891107,9.144015504108893,0.20363540221005677,2.025406701862812,0.22658882642428405,0.1806819779958295,2.074564448797871,1.9762489549277533,24100864,4.1297852277755736,7.915411806106567
10.112,10.753354815995015,9.470645184004985,9.966000000000001,10.329791148875287,9.602208851124715,0.21588596906512975,2.0315026134252547,0.2361796358647524,0.19559230226550708,2.0998190886885797,1.96318613816193,24264704,4.103999137878418,7.521712827682495
10.512,11.027282446819218,9.996717553180783,9.830000000000002,10.500179080544896,9.159820919455107,0.2074890373274684,2.0426005154848097,0.22920314422555318,0.18577493042938362,2.1053965290683263,1.979804501901293,24428544,4.150410842895508,7.771073198318481
10.258999999999999,10.932608936995345,9.585391063004652,9.972,10.480306993853123,9.463693006146876,0.20242296941578383,2.0198457524180413,0.21890927375042205,0.18593666508114562,2.0721344978432223,1.9675570069928603,24592384,4.051706099510193,7.610149192810058
10.437000000000001,11.03620030040046,9.837799699599543,10.105000000000002,10.460253430666056,9.749746569333949,0.21681724097579713,2.025759670138359,0.2385555860695593,0.19507889588203497,2.0796435672420324,1.9718757730346854,24756224,4.062674140930175,7.676816511154175
10.526,11.038624618995225,10.013375381004774,9.883999999999999,10.599544547879445,9.168455452120552,0.2058818217366934,2.0238189548254013,0.2239152169259346,0.18784842654745218,2.0844783900823565,1.9631595195684464,24920064,4.0860473871231076,7.747353887557983


==> data/progress-bossfight-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.042,0.1208416133777081,-0.03684161337770809,0.045,0.09301041553663122,-0.003010415536631221,0.2986252081813291,2.70635030567646,0.46870491744753684,0.12854549891512132,2.7074886510341662,2.705211960318754,16384,-0.002149861212819829,0.1024485111236572
0.12000000000000002,0.23738824472663356,0.0026117552733664895,0.15899999999999997,0.3234658019163862,-0.005465801916386265,0.1999883342999965,2.670314943790436,0.2547017010746729,0.1452749675253201,2.6979840286482744,2.6426458589325974,180224,0.10782143902033563,0.2019686721265316
0.21900000000000003,0.39240415219942115,0.045595847800578904,0.30100000000000005,0.535284015673285,0.06671598432671516,0.2055000777356326,2.6113220900297165,0.25986549090485245,0.15113466456641275,2.6554860266983575,2.5671581533610754,344064,0.19477712884545323,0.38568308874964713
0.35500000000000004,0.5584821859524809,0.15151781404751918,0.368,0.5675895788862735,0.16841042111372648,0.24257238376885654,2.5554029434919356,0.29310979117092895,0.19203497636678413,2.6200759964051947,2.4907298905786766,507904,0.33950926214456556,0.542973417043686
0.446,0.6267318455613178,0.26526815443868224,0.558,0.8146632034398387,0.3013367965601614,0.25808109138160945,2.419534868001938,0.32505627075869314,0.19110591200452576,2.51957001124985,2.319499724754026,671744,0.2667529836297035,0.668850040435791
0.528,0.6823243337908834,0.37367566620911663,0.619,0.8227866531449005,0.4152133468550995,0.23092591091990472,2.3680347383022307,0.2871113534147733,0.17474046842503616,2.438529593472609,2.2975398831318525,835584,0.3026811763644218,0.7178762197494507
0.55,0.7889142105442872,0.3110857894557128,0.76,0.9566723163030324,0.5633276836969676,0.21919043064117427,2.3354562669992447,0.24685947483105436,0.19152138645129418,2.413135053035792,2.2577774809626976,999424,0.3205662563443184,0.7288561373949051
0.5269999999999999,0.7301772625073977,0.32382273749260215,0.5850000000000001,0.8394110846641711,0.33058891533582907,0.2300677439197898,2.3285350471735002,0.2906934740881056,0.16944201375147402,2.4086493266581157,2.2484207676888848,1163264,0.30726506412029264,0.7791095823049545
0.718,0.9456312808029687,0.4903687191970313,0.6900000000000001,0.8541950060141904,0.5258049939858097,0.2485535204410553,2.2705858021974565,0.29730387600978797,0.19980316487232264,2.33852437273598,2.202647231658933,1327104,0.32845785915851594,0.9370295822620391
0.762,1.0658025674677554,0.4581974325322447,0.959,1.2308253115513712,0.6871746884486287,0.23951807264238592,2.23832685649395,0.266014995215788,0.21302115006898384,2.3239137439227773,2.1527399690651223,1490944,0.420131579041481,0.9285117447376251
0.7530000000000001,1.001356598462775,0.5046434015372252,1.024,1.4530268056893414,0.5949731943106585,0.2502928182482719,2.1676140427589417,0.2839370150647951,0.21664862143174868,2.27733010004987,2.0578979854680135,1654784,0.41094113886356354,1.0173514783382416
1.364,1.8479876031470228,0.8800123968529773,1.222,1.5380949224521014,0.9059050775478985,0.2668618651106954,2.0622869938611985,0.2988658536536655,0.23485787656772522,2.239129549355156,1.8854444383672408,1818624,0.5261875629425049,1.5157466232776642
1.9689999999999999,2.582391392179577,1.3556086078204226,1.4840000000000002,1.9678429497264585,1.000157050273542,0.3174556665122509,1.9740701824426652,0.3863889568208245,0.24852237620367723,2.1142449137397135,1.8338954511456167,1982464,0.763936772942543,2.1233293652534484
2.722,3.6019636356122904,1.8420363643877093,2.2559999999999993,3.052293915586449,1.4597060844135497,0.3353717776015401,1.9281178683042526,0.39035243950931,0.2803911156937702,2.025400153250026,1.8308355833584793,2146304,0.7791575342416763,2.742507219314575
3.064,3.919467123856902,2.208532876143098,2.815,3.71720008867213,1.9127999113278695,0.35652981325984,1.8872589394450188,0.3859272242789642,0.3271324022407158,2.0236869958488755,1.7508308830411619,2310144,1.1103279709815979,2.946364390850067
3.5879999999999996,4.439455224894416,2.736544775105584,3.226,4.067714916108773,2.384285083891226,0.33268555123358967,1.8691841974854468,0.3687626911145533,0.29660841135262606,1.9699662967523208,1.7684020982185729,2473984,1.2966683030128479,3.3909327745437623
4.526,5.322067836305425,3.729932163694575,4.161,4.869709390370975,3.452290609629024,0.3795759979635477,1.8449214205145836,0.4384195382768205,0.32073245765027486,2.001746961772098,1.6880958792570688,2637824,1.225517785549164,4.1202542066574095
4.59,5.217964967175718,3.962035032824282,4.305,5.069594663857916,3.5404053361420833,0.3528385773301125,1.8420054480433463,0.37739880729518066,0.3282783473650443,2.0098355720238135,1.674175324062879,2801664,1.484190332889557,4.080323600769043
5.790000000000001,6.528836923820136,5.051163076179866,4.967,5.646765400708214,4.287234599291785,0.3483229838311672,1.7960765555500984,0.3889336918121691,0.30771227585016536,1.9511865175078353,1.6409665935923614,2965504,1.7885494589805604,5.003005647659302
5.871,6.353295552540142,5.388704447459859,5.3340000000000005,5.994018181567751,4.67398181843225,0.3425106219947338,1.7908089235424995,0.3737903197231283,0.3112309242663393,1.9633793906991006,1.6182384563858985,3129344,1.9273955583572389,5.0328985214233395
5.968,6.726166208690416,5.209833791309584,5.351999999999999,5.806088097179391,4.897911902820608,0.3639242436736822,1.8190370857715608,0.3916373488756378,0.3362111384717266,1.9751135829933284,1.6629605885497931,3293184,1.8122852325439454,5.071200323104859
6.17,6.965839179734197,5.374160820265803,5.503000000000001,6.260971635353198,4.745028364646804,0.3525557953864336,1.8299108371138573,0.37186675045163214,0.3332448403212351,1.9626088395881731,1.6972128346395414,3457024,1.9575713872909546,5.175610208511353
6.568,7.073980236768196,6.062019763231803,6.436000000000002,7.162101921220432,5.709898078779571,0.3416576348245144,1.819285336136818,0.3707030412080881,0.31261222844094066,1.9173534548133304,1.7212172174603055,3620864,2.0839329600334167,5.51001558303833
6.664,6.973425273693019,6.35457472630698,6.271999999999999,7.072809590352163,5.471190409647836,0.34760290309786795,1.8095556035637856,0.3659595711451561,0.3292462350505798,1.9170542670978479,1.7020569400297234,3784704,2.012198770046234,5.542168474197387
7.2,7.952077123704743,6.447922876295257,6.268000000000001,7.255216288358332,5.28078371164167,0.33378723040223124,1.8387959524989128,0.3543198832867328,0.31325457751772967,1.9685788651896934,1.7090130398081322,3948544,2.1092204809188844,5.85702748298645
7.021000000000001,7.674948774752274,6.367051225247727,6.571000000000001,7.124993682274447,6.017006317725555,0.33982851207256315,1.8260938033461571,0.37102313444289703,0.30863388970222927,1.970384430412365,1.6818031762799492,4112384,2.0902023196220396,5.659882688522339
7.287000000000001,7.917889055222866,6.656110944777136,6.537999999999999,7.004107283787755,6.071892716212243,0.35414495281875136,1.82624344676733,0.3958859343147391,0.3124039713227636,1.9670981117717496,1.6853887817629105,4276224,2.1026236772537232,5.917967081069946
7.173,7.814374305690523,6.5316256943094775,6.688,7.297471902551709,6.078528097448291,0.3526586338877678,1.8412857562303544,0.38115287199051917,0.32416439578501643,1.9815512978826186,1.7010202145780902,4440064,2.19646680355072,5.8000202655792235
7.225999999999999,7.86983538268722,6.582164617312778,7.086,7.749599276672301,6.4224007233277,0.328789771348238,1.8532750502228736,0.36365908372998157,0.29392045896649444,1.9832390559826136,1.7233110444631337,4603904,2.1640004992485045,5.8262598514556885
7.078,7.644953260860188,6.511046739139813,6.840999999999999,7.506589212652969,6.17541078734703,0.32338071838021276,1.8340034186840057,0.34199778780457857,0.30476364895584696,1.997885375347042,1.6701214620209694,4767744,2.113528347015381,5.721216440200806
7.272,8.009045453143834,6.534954546856166,6.941,7.536910228138433,6.345089771861566,0.34334761537611486,1.850321778655052,0.3603063083150967,0.326388922437133,1.9976425972142364,1.7030009600958678,4931584,2.0968119144439696,5.83274211883545
7.4220000000000015,8.291974712276168,6.5520252877238345,7.107000000000001,7.819306815915727,6.394693184084275,0.32829805817455054,1.8414196103811264,0.3530756563749909,0.3035204599741102,1.9701043612987612,1.7127348594634917,5095424,2.1329694747924806,5.880706119537353
7.814000000000002,8.34742665850143,7.280573341498573,6.863000000000001,7.785594710585316,5.940405289414687,0.3360752759501338,1.8250495135784148,0.3677423600319685,0.30440819186829915,1.9603570643106452,1.6897419628461845,5259264,2.2196231842041017,6.205033779144287
7.436,8.043769693222687,6.8282303067773125,7.07,7.2988667734731285,6.841133226526872,0.3514354217797518,1.8130397111177445,0.3891181542854239,0.3137526892740797,1.9489472284613738,1.6771321937741153,5423104,2.175611662864685,5.962884426116943
7.706999999999999,8.449738850471684,6.964261149528314,7.340999999999999,8.14114311219931,6.540856887800688,0.31723533309996127,1.8600476145744325,0.3505638908092083,0.28390677539071424,1.980929011775171,1.739166217373694,5586944,2.178100919723511,6.098402070999145
7.996,8.966228838985938,7.025771161014063,7.329000000000001,8.143401006875607,6.514598993124395,0.3227299936115742,1.8482945308089256,0.3463378186938828,0.29912216852926554,2.0107333100144387,1.6858557516034125,5750784,2.3066461801528932,6.288091230392456
8.038,8.711317161521968,7.364682838478032,7.432,8.108,6.756,0.31550471428781746,1.8677706226706505,0.3397516057076457,0.29125782286798924,2.0279740930416343,1.7075671522996665,5914624,2.3559276819229127,6.327284812927246
8.253,9.140401262113144,7.365598737886857,7.467000000000001,7.90611388044561,7.027886119554393,0.3085241444408894,1.8718946859240533,0.32702262767028695,0.2900256612114918,2.0130450241625635,1.7307443476855433,6078464,2.2807931184768675,6.413288021087647
8.466,9.04645154836558,7.885548451634419,7.609,8.51714591338617,6.70085408661383,0.33508416675031183,1.8520989701151849,0.35774484944391627,0.3124234840567074,1.9618462887372197,1.74235165149315,6242304,2.365585970878601,6.615510654449463
8.064,8.575921869038625,7.552078130961374,7.325999999999999,7.7883678189493715,6.863632181050626,0.32971679195761683,1.882489098608494,0.35415216325466675,0.3052814206605669,1.9711028160558497,1.793875381161138,6406144,2.2940468788146973,6.3245625495910645
8.010000000000002,8.50733288650561,7.512667113494394,7.938999999999998,8.496323066093623,7.381676933906372,0.332205363176763,1.8802269756793977,0.3628539872810415,0.30155673907248454,1.9582361142650162,1.8022178370937791,6569984,2.300086998939514,6.23508939743042
8.652,9.163190766739776,8.140809233260223,7.65,8.293164053721911,7.00683594627809,0.33543362822383643,1.89970363676548,0.3716487089737913,0.29921854747388155,1.9862423359575436,1.8131649375734165,6733824,2.3462845206260683,6.709412431716919
8.03,8.765798885565886,7.294201114434113,7.526000000000001,8.13721518305749,6.914784816942511,0.3166551964357495,1.8783618226647376,0.35383249713105613,0.2794778957404429,1.9845076163636863,1.772216028965789,6897664,2.296597588062286,6.280594158172607
7.915000000000001,8.574533926344962,7.2554660736550405,7.450999999999999,8.36468977229692,6.5373102277030775,0.32020948156714435,1.8797676056623458,0.3399807879563314,0.3004381751779573,1.9869978009929672,1.7725374103317244,7061504,2.2874430537223818,6.1892311573028564
8.007000000000001,8.388472148393564,7.6255278516064395,7.394,8.236344347639372,6.551655652360628,0.3144467270001769,1.916462354362011,0.33245113060733866,0.29644232339301513,2.0474353020786697,1.7854894066453524,7225344,2.246385395526886,6.188116788864136
8.261,9.075585170500911,7.446414829499087,7.842999999999999,8.397744085141968,7.288255914858031,0.33715420197695495,1.9261326611042022,0.3767780961681496,0.2975303077857603,2.0688744017519514,1.7833909204564533,7389184,2.275192880630493,6.391457557678223
8.0,8.831600865800414,7.168399134199585,7.8469999999999995,8.461492473509644,7.232507526490356,0.3207250477746129,1.9662236139178275,0.33674706124142956,0.30470303430779627,2.115088260797656,1.8173589670379993,7553024,2.2992453575134277,6.196902847290039
8.349,8.816107054110725,7.881892945889275,7.853,8.270134270948816,7.4358657290511845,0.3154058339074254,1.9556571528315545,0.34156959109901397,0.2892420767158368,2.102793974372311,1.808520331290798,7716864,2.2913349151611326,6.4467121124267575
8.342000000000002,9.128457881898328,7.555542118101677,7.648000000000001,8.242891586761823,7.053108413238177,0.32198349572718143,1.9695221170783044,0.3527617960654832,0.2912051953888797,2.113725595128978,1.8253186390276308,7880704,2.2956463098526,6.396061086654663
8.376,8.9608281798956,7.7911718201044,7.888000000000001,8.476961798421597,7.299038201578405,0.32402845080941917,1.973994706571102,0.3516328884072133,0.29642401321162504,2.1246458541773947,1.8233435589648095,8044544,2.240261435508728,6.475685453414917
8.283,9.032973999549316,7.533026000450682,8.166,9.072390644258865,7.259609355741135,0.3099446455016732,1.9623299792408944,0.33099855326144184,0.2888907377419046,2.0861376403975287,1.83852231808426,8208384,2.250686800479889,6.3524031162261965
8.245,8.948580130475555,7.541419869524443,8.143,8.88278442805996,7.403215571940042,0.33393119387328624,1.9703525558114052,0.35411331505106014,0.31374907269551233,2.0925503834394528,1.848154728183358,8372224,2.2885679483413695,6.326128673553467
8.371,9.071177834553481,7.670822165446521,7.9030000000000005,8.467376647284418,7.338623352715583,0.31604754477739333,1.9256940081715583,0.35190399130492994,0.2801910982498567,2.0705414995427835,1.7808465168003331,8536064,2.3155876636505126,6.476062345504761
8.443000000000001,8.973019810950499,7.912980189049505,8.135,8.627265172442657,7.642734827557342,0.3221858125180006,1.9281709119677544,0.34501602345631227,0.29935560157968893,2.0513430781885234,1.8049987457469854,8699904,2.3153735876083372,6.485496950149536
8.537,9.104010581911838,7.969989418088164,7.962999999999999,8.501907227637558,7.42409277236244,0.32586843688040973,1.939582107961178,0.3624999732314479,0.28923690052937157,2.0642882551757915,1.8148759607465643,8863744,2.353649139404297,6.544856023788452
8.547999999999998,9.108228524800369,7.987771475199628,8.022,8.552147149384018,7.491852850615983,0.3260419776663184,1.9565795928239822,0.36810679776629557,0.2839771575663413,2.0486388562952422,1.8645203293527224,9027584,2.261051654815674,6.509647941589355
8.562000000000001,9.051281105296333,8.07271889470367,8.315999999999999,8.60666131493544,8.025338685064558,0.32403660342097285,1.9480113193392754,0.3479651847306108,0.3001080221113349,2.0509779733810403,1.8450446652975103,9191424,2.389477515220642,6.602296209335327
8.992,9.460162364997444,8.523837635002558,8.442000000000002,8.865976414438352,8.018023585561652,0.3168114462867379,1.9256962105631827,0.3458224360762871,0.2878004564971887,1.9890600275439037,1.8623323935824618,9355264,2.397264814376831,6.880817985534668
8.647000000000002,9.071877629441703,8.222122370558301,8.172999999999998,8.502425257076622,7.843574742923374,0.33010386638343336,1.956255841255188,0.3541809822285002,0.30602675053836653,2.04682751698972,1.8656841655206562,9519104,2.384446716308594,6.6046398162841795
8.584,9.139521376726405,8.028478623273594,8.284000000000002,8.997767469138237,7.570232530861769,0.311161607131362,1.943845310807228,0.339782036881308,0.282541177381416,2.046081202674853,1.8416094189396028,9682944,2.3548911809921265,6.614296388626099
9.333,9.968594996833676,8.697405003166324,8.281,8.84609202790342,7.715907972096581,0.3141752976924181,1.9302945390343667,0.3407100252290174,0.2876405701558188,2.0396103381909527,1.8209787398777804,9846784,2.4772732257843018,7.105530214309693
8.775,9.23984943799041,8.310150562009591,8.260000000000002,8.970197155725087,7.549802844274917,0.30124640427529814,1.9589077055454254,0.33344849884281563,0.26904430970778065,2.073295163763342,1.844520247327509,10010624,2.3528691291809083,6.694338989257813
9.056999999999999,9.3095885983175,8.804411401682497,8.437000000000001,8.810765969558494,8.063234030441508,0.3279330005869269,1.9559398740530014,0.3543522626290674,0.30151373854478647,2.0652231074750538,1.846656640630949,10174464,2.378855586051941,6.870130205154419
9.004999999999999,9.588922083843382,8.421077916156616,8.233,8.701487993442736,7.764512006557266,0.3099570408463478,1.987873487174511,0.3391392495301949,0.28077483216250065,2.1145686189425743,1.8611783554064478,10338304,2.3251075744628906,6.801189851760864
9.104,9.771640621891747,8.436359378108252,8.254999999999999,8.892514705712738,7.61748529428726,0.33060217313468454,1.9814146876335144,0.366164019634645,0.29504032663472407,2.0882494453099927,1.8745799299570363,10502144,2.3792953968048094,6.902770471572876
8.735000000000001,9.10869104886256,8.361308951137442,8.334,8.88313022135009,7.784869778649909,0.2942389875650406,1.9501311019062997,0.3305890004237936,0.2578889747062876,2.0555345612353313,1.8447276425772683,10665984,2.369534802436829,6.666859197616577
9.013000000000002,9.46878613405851,8.557213865941494,8.212,8.858355939092386,7.565644060907614,0.30809698682278397,1.9973198845982552,0.3350611561844781,0.2811328174610898,2.060984919850694,1.933654849345816,10829824,2.428331971168518,6.856355142593384
8.720000000000002,9.24051897179642,8.199481028203586,8.568,9.129476624624747,8.006523375375252,0.3331725349649787,2.008787214756012,0.3740959313747279,0.29224913855522944,2.0909021890872905,1.9266722404247334,10993664,2.3635127544403076,6.6335546493530275
8.925,9.513017856871713,8.336982143128289,8.623,9.160215971467714,8.085784028532284,0.3133675852790475,2.0302562013268473,0.34243152001596694,0.2843036505421281,2.0919784866753144,1.9685339159783801,11157504,2.34203941822052,6.7584058284759525
8.883999999999999,9.327445599820315,8.440554400179682,8.501000000000001,9.0456916558935,7.956308344106504,0.32113969810307025,2.019847844541073,0.3616854784602357,0.2805939177459048,2.1013129738541365,1.9383827152280095,11321344,2.341054546833038,6.7241534233093265
9.021999999999998,9.756558370723523,8.287441629276474,8.434999999999999,9.135432009548392,7.734567990451605,0.3285814065486192,2.019404500722885,0.35772645118260654,0.2994363619146319,2.0948645709732396,1.9439444304725306,11485184,2.454494524002075,6.856551837921143
9.086,9.725283974458925,8.446716025541075,8.348000000000003,8.965491700349084,7.730508299650921,0.30781464111059903,1.9853429839015007,0.3331154348549452,0.28251384736625285,2.055002865238075,1.9156831025649261,11649024,2.3383923768997192,6.87677149772644
9.117,9.641691337835876,8.592308662164125,8.420000000000002,9.030458843821599,7.809541156178406,0.3039915133267641,2.0043940991163254,0.33226310145676174,0.27571992519676647,2.085047611881262,1.9237405863513888,11812864,2.404142379760742,6.860634899139404
9.277,9.852292099719785,8.701707900280214,8.545,9.281549387346157,7.808450612653843,0.30891444422304626,1.9902718886733055,0.33106668872380285,0.28676219972228967,2.0819693162756083,1.8985744610710027,11976704,2.380035734176636,7.004888820648193
8.756000000000002,9.289464150623079,8.222535849376925,8.690999999999999,9.174103508577613,8.207896491422385,0.3256628017872572,1.9850646421313285,0.35689616242036387,0.29442944115415054,2.085941671044524,1.884187613218133,12140544,2.326932501792908,6.630222272872925
9.534,10.129133598446602,8.9388664015534,8.62,9.054764303962502,8.185235696037497,0.32237215507775546,2.038018614053726,0.35957480197157865,0.2851695081839323,2.1086743213294947,1.9673629067779577,12304384,2.4533743858337402,7.134755039215088
9.095,9.495555863769338,8.694444136230663,8.301,8.907456098988213,7.694543901011788,0.32411335706710814,2.04261469990015,0.341728546925532,0.3064981672086843,2.124847487407469,1.9603819123928312,12468224,2.3405519247055055,6.810485363006592
8.950000000000001,9.617967065056355,8.282032934943647,8.208000000000002,8.845554703535313,7.5704452964646896,0.31217211447656157,2.0239472925662993,0.34965969070051606,0.2746845382526071,2.1160400790853977,1.9318545060472012,12632064,2.3828564882278442,6.780221557617187
9.025,9.567074718097054,8.482925281902947,8.607000000000001,9.197695352952774,8.016304647047228,0.31558012682944536,2.040596640110016,0.344631148889339,0.28652910476955173,2.1381440190982963,1.9430492611217356,12795904,2.4224056720733644,6.80896577835083
9.222,9.718906429823562,8.725093570176437,8.721999999999998,9.23704951218305,8.206950487816945,0.30976405180990696,2.051917128264904,0.3349031896197199,0.28462491400009404,2.1398089213785263,1.9640253351512815,12959744,2.248246192932129,6.857144689559936
9.087,10.036610972977883,8.137389027022117,8.727,9.287482827569232,8.166517172430769,0.3126113565638661,1.996693667769432,0.34971231845344036,0.2755103946742919,2.101663247836639,1.8917240877022248,13123584,2.391197848320007,6.911647653579712
9.026,9.702316493958264,8.349683506041735,8.516,9.093290221638995,7.938709778361005,0.31000113002955915,2.0154690563678743,0.340777194537828,0.2792250655212903,2.1254338905546213,1.9055042221811274,13287424,2.355622148513794,6.773382234573364
9.245000000000001,9.956494905111766,8.533505094888236,8.668000000000001,9.283431555902036,8.052568444097966,0.3091551046818495,2.0008609116077425,0.32790710706295634,0.2904031023007426,2.112455291663779,1.8892665315517059,13451264,2.4277542829513554,6.94275918006897
9.424000000000001,9.890523311314666,8.957476688685336,8.622,9.41565987677342,7.82834012322658,0.317709694057703,1.99534010887146,0.34749516460218566,0.28792422351322033,2.0814226063575196,1.9092576113854003,13615104,2.4379225730895997,7.06536169052124
9.181000000000001,9.681908175217774,8.680091824782227,8.508999999999999,9.23958127542389,7.778418724576107,0.31029271055012936,2.040259934961796,0.3512712382133084,0.2693141828869503,2.0901776091631734,1.9903422607604182,13778944,2.3762022733688353,6.915680551528931
9.181999999999999,9.80924476881039,8.554755231189608,8.844999999999999,9.585395164760007,8.104604835239991,0.29777607433497905,2.0374062553048136,0.31803430074760125,0.27751784792235684,2.1075641228267017,1.9672483877829252,13942784,2.3995267391204833,6.9071173667907715
9.552,10.131755120719085,8.972244879280915,8.832999999999998,9.591143126329058,8.074856873670939,0.28674603458493947,2.009733298420906,0.3208898420624504,0.2526022271074285,2.124140223060788,1.895326373781024,14106624,2.364402937889099,7.163967037200928
9.277999999999999,9.980492704588452,8.575507295411546,8.700999999999999,9.594682829643714,7.807317170356282,0.3238762285560369,2.045856948196888,0.36085478090910417,0.2868976762029697,2.1390462090690137,1.952667687324762,14270464,2.3999955654144287,6.961543607711792
9.193000000000001,9.743164520848083,8.64283547915192,8.53,9.079581659082615,7.980418340917384,0.31505028028041127,2.0688713252544404,0.338666752107461,0.29143380845336153,2.157087207623426,1.9806554428854546,14434304,2.382582187652588,6.9017997741699215
9.247000000000002,9.904039572628623,8.58996042737138,8.792,9.442673497231906,8.141326502768093,0.32758683897554874,2.0695967093110084,0.36678914080356606,0.28838453714753143,2.1314169518206,2.007776466801417,14598144,2.392956590652466,6.969870710372925
9.421,9.919386396283043,8.922613603716956,8.688,9.354570326372244,8.021429673627757,0.3106052799150348,2.037356640398502,0.36474195358036654,0.256468606249703,2.1220269622441035,1.9526863185529009,14761984,2.353910040855408,7.052641344070435
9.229,9.880420754965636,8.577579245034363,8.559,9.200707877464504,7.917292122535494,0.31623429972678424,2.047346131503582,0.3500338488703768,0.2824347505831917,2.101545659921774,1.99314660308539,14925824,2.355117845535278,6.90404896736145
9.097000000000001,9.677724547440524,8.516275452559478,8.632000000000001,9.11620656748954,8.147793432510463,0.31822216548025606,2.028594133257866,0.3345093583430125,0.30193497261749963,2.07459627915039,1.9825919873653421,15089664,2.3905974626541138,6.870038604736328
8.981,9.488512561420897,8.473487438579102,8.578,9.192146562312287,7.963853437687712,0.3055548373609781,2.023482432961464,0.3361629013631338,0.2749467733588224,2.064602584293575,1.9823622816293531,15253504,2.3339891910552977,6.753770875930786
9.196000000000002,9.792442788538851,8.599557211461152,8.408,8.969654698190979,7.84634530180902,0.34039095100015404,2.044843164086342,0.37818036449354836,0.3026015375067597,2.1266375882258917,1.9630487399467926,15417344,2.4251968622207642,6.955228662490844
9.575,10.10670010344178,9.043299896558219,8.943000000000001,9.596315390910089,8.289684609089914,0.3312082380056381,2.03104844391346,0.36281521439379927,0.2996012616174769,2.093425425049245,1.9686714627776747,15581184,2.4220232725143434,7.153638219833374
9.596999999999998,10.127679752769971,9.066320247230024,8.672,9.37069592814042,7.973304071859583,0.31204532403498886,2.040704828500748,0.3484629590640064,0.27562768900597134,2.1199259303399502,1.9614837266615455,15745024,2.3776131868362427,7.199976205825806
9.458,9.9656376660572,8.9503623339428,8.745000000000001,9.381792744933547,8.108207255066455,0.3106203658506274,2.030143041908741,0.339814335264232,0.28142639643702283,2.0758942080188,1.9843918757986823,15908864,2.4562161207199096,7.1172943115234375
9.433,10.269588907409128,8.596411092590872,8.758,9.141557036175847,8.374442963824151,0.3206553844735026,2.0559307619929315,0.3453264649050837,0.29598430404192155,2.094152247557268,2.017709276428595,16072704,2.3997238636016847,7.029437494277954
9.498,10.155005327223455,8.840994672776544,8.76,9.369803246957574,8.150196753042426,0.31131581086665394,2.0720214918255806,0.3503444924962254,0.2722871292370825,2.1243766635139845,2.0196663201371767,16236544,2.505926513671875,7.180483865737915
9.279,9.798431419919897,8.759568580080103,8.989,9.614610901439546,8.363389098560456,0.30975776594132187,2.0729969322681425,0.34340388836088087,0.2761116435217629,2.128991451970521,2.017002412565764,16400384,2.3754746198654173,6.961412048339843
9.524000000000001,10.0159796743769,9.032020325623101,8.933000000000002,9.510166353835706,8.355833646164298,0.31650815233588214,2.069744622707367,0.3602258637709118,0.27279044090085247,2.143217420681749,1.9962718247329851,16564224,2.4382272720336915,7.093124532699585
9.541,10.158259264815037,8.923740735184964,8.624,9.130244999975309,8.117755000024692,0.296089599467814,2.070829892158508,0.31360118100307094,0.27857801793255704,2.1411528834335813,2.000506900883435,16728064,2.4936007499694823,7.156466627120972
9.784,10.220261389536136,9.347738610463866,8.754,9.435427912548349,8.07257208745165,0.29724106602370737,2.0604849368333817,0.32493035854400004,0.2695517735034147,2.113281782718047,2.0076880909487165,16891904,2.4859461545944215,7.32713737487793
9.225,9.806983676747038,8.643016323252962,9.203999999999999,9.819519292955142,8.588480707044855,0.3126400811597705,2.053514741361141,0.34473589052724496,0.280544271792296,2.099577850527035,2.0074516321952474,17055744,2.4372504234313963,6.9262375831604
9.583000000000002,10.12368567578585,9.042314324214153,9.251,9.78375604173017,8.718243958269829,0.3027996150776744,2.0530917972326277,0.3352404343645476,0.2703587957908012,2.0973431655017287,2.0088404289635267,17219584,2.4511379480361937,7.143522262573242
9.666,10.156493628908674,9.175506371091327,8.6,9.097513818903556,8.102486181096443,0.3153003104031086,2.040933294594288,0.3422980390414374,0.28830258176477974,2.132712592308028,1.949153996880548,17383424,2.454322075843811,7.215221738815307
9.602,10.091219787007844,9.112780212992156,9.027999999999999,9.527515765516965,8.528484234483033,0.29250617790967226,2.020784191787243,0.32021935277140456,0.26479300304793996,2.120493540980156,1.9210748425943298,17547264,2.442556142807007,7.214484643936157
9.431999999999999,10.243453017740396,8.6205469822596,8.878,9.575736339887783,8.180263660112217,0.3121347134932876,2.0647613525390627,0.3460775567242814,0.27819187026229375,2.116202700960786,2.013320004117339,17711104,2.449546980857849,7.05550332069397
9.363,10.021666076248048,8.704333923751951,8.765999999999998,9.339937278803179,8.192062721196818,0.3122723771259189,2.0590228006243705,0.3493536276751718,0.27519112657666595,2.115250363428647,2.002795237820094,17874944,2.411729264259338,7.006421136856079
9.642,10.235225083758264,9.048774916241735,8.767999999999999,9.43092986054333,8.105070139456668,0.3107576282694936,2.079973316192627,0.33613391909351903,0.2853813374454682,2.1331248882816802,2.026821744103574,18038784,2.342304730415344,7.179719877243042
9.334,10.270613047101095,8.397386952898904,8.875999999999998,9.609105722252934,8.142894277747061,0.3063644962385297,2.071312811970711,0.3277714838286213,0.28495750864843805,2.1435014054694626,1.9991242184719593,18202624,2.4599741458892823,6.963330793380737
9.516,10.206017391085181,8.825982608914819,8.728,9.439362073771155,8.016637926228844,0.302143588848412,2.0808120399713514,0.344410134684917,0.25987704301190706,2.1329267863535053,2.0286972935891976,18366464,2.4058894395828245,7.103146028518677
9.901,10.14482165613415,9.65717834386585,9.053999999999998,9.56841617392924,8.539583826070757,0.31274163741618394,2.0828866958618164,0.34942928716192034,0.27605398767044753,2.1267912865151297,2.038982105208503,18530304,2.5171605348587036,7.391071796417236
9.642999999999999,10.119949682880698,9.1660503171193,9.044,9.560046509531844,8.527953490468157,0.29269233625382185,2.0557927414774895,0.32266207000745833,0.26272260250018536,2.1207894517491095,1.9907960312058695,18694144,2.410943078994751,7.190231037139893
9.513,10.117765243710318,8.908234756289682,9.084999999999999,9.721777041043408,8.44822295895659,0.2791288049891591,2.07068994641304,0.30830843092493593,0.24994917905338226,2.1096814190805984,2.031698473745482,18857984,2.475935935974121,7.082255458831787
9.804,10.179291886403103,9.428708113596898,8.802,9.696961451683814,7.907038548316185,0.31752298306673765,2.0556858360767363,0.347436386049283,0.2876095800841923,2.116693694713008,1.9946779774404644,19021824,2.469339394569397,7.277796220779419
9.718,10.259752711114583,9.176247288885417,9.362000000000004,9.82203912877059,8.901960871229416,0.3168073382228613,2.0485241234302523,0.34113349245993707,0.2924811839857855,2.1058610296968285,1.9911872171636762,19185664,2.415909743309021,7.215173959732056
9.625,10.325574764033076,8.924425235966924,8.972000000000001,9.557334092634285,8.386665907365717,0.3048045067116618,2.0794313549995422,0.3497225965086447,0.25988641691467895,2.1236406537006784,2.035222056298406,19349504,2.4742668151855467,7.181615257263184
9.704,10.03282214037379,9.375177859626211,8.841000000000001,9.497253761893981,8.18474623810602,0.30735587030649186,2.0878502994775774,0.34604415528129406,0.26866758533168966,2.1369150606951988,2.038785538259956,19513344,2.34627103805542,7.104280614852906
9.529,10.111759813302188,8.946240186697812,8.647,9.15668715895145,8.137312841048551,0.30489579532295463,2.095573276281357,0.3463599801399096,0.26343161050599967,2.1512500258080336,2.03989652675468,19677184,2.3978053092956544,7.010769510269165
9.788,10.454600330032921,9.12139966996708,9.01,9.600338885725817,8.419661114274183,0.32417704313993456,2.0612296044826506,0.34917858379855127,0.29917550248131786,2.1072498502122134,2.0152093587530877,19841024,2.4555661201477053,7.2956335067749025
9.298000000000002,9.96345923992383,8.632540760076173,9.124999999999998,9.65780859602675,8.592191403973246,0.3038383712992072,2.072974245250225,0.3412325149007975,0.26644422769761694,2.1318058936959985,2.0141425968044513,20004864,2.434016704559326,6.933069705963135
9.355,9.883644493019649,8.826355506980352,8.827,9.344900569607718,8.309099430392282,0.2968083953484893,2.0814258605241776,0.3269978767082903,0.2666189139886883,2.1393488520306994,2.0235028690176557,20168704,2.418241786956787,6.958940649032593
9.746,10.4206139636859,9.0713860363141,8.959999999999999,9.680541463067879,8.23945853693212,0.2895254857838154,2.0533224806189536,0.3279661369819412,0.25108483458568953,2.125180574524783,1.9814643867131239,20332544,2.51153678894043,7.2680579662323
9.553,10.271318174627373,8.834681825372629,8.736,9.449851525178731,8.02214847482127,0.3054550886154175,2.055170604586601,0.3363762247187367,0.2745339525120983,2.1091573842978675,2.001183824875335,20496384,2.4407389402389525,7.102580785751343
9.971,10.438791620275524,9.503208379724477,8.964,9.463003006002971,8.46499699399703,0.3056409411132336,2.0718007296323777,0.33318469635059017,0.278097185875877,2.1228665479920323,2.020734911272723,20660224,2.5253196477890016,7.417469835281372
9.810999999999998,10.316696549325776,9.30530345067422,9.295,9.96333000830428,8.626669991695719,0.28426482789218427,2.075944672524929,0.30617211249194154,0.262357543292427,2.117596886049164,2.0342924590006937,20824064,2.5025787115097047,7.32408561706543
9.661999999999999,10.236539815852652,9.087460184147346,8.967,9.682053144878058,8.251946855121943,0.3250947276130319,2.062011206150055,0.3621202448382762,0.28806921038778754,2.1125985274444634,2.0114238848556463,20987904,2.4489883899688722,7.2137470722198485
9.831,10.334178894628938,9.327821105371061,9.035999999999998,9.819430915907713,8.252569084092283,0.30575493779033425,2.0486690565943717,0.3266622252187428,0.2848476503619257,2.120766645505179,1.9765714676835646,21151744,2.5255395412445067,7.362540864944458
9.688999999999998,10.08486487593622,9.293135124063777,8.809999999999999,9.494368321885224,8.125631678114773,0.29366592559963467,2.060326151549816,0.32889121220441314,0.2584406389948562,2.115199310542924,2.0054529925567084,21315584,2.535487937927246,7.261127042770386
9.652000000000001,10.371844427636972,8.93215557236303,9.139000000000001,9.522234914902075,8.755765085097927,0.33068975657224653,2.0243351072072984,0.36622595186058016,0.2951535612839129,2.0893583735653816,1.9593118408492152,21479424,2.4337476253509522,7.201102876663208
9.558000000000002,10.12428261495476,8.991717385045243,8.917,9.433527830808757,8.400472169191243,0.3107786187902093,2.068905858695507,0.3358067446248947,0.2857504929555239,2.1650962052982456,1.9727155120927686,21643264,2.4093073844909667,7.1168842792510985
9.565,9.892024463916693,9.237975536083306,8.889,9.592767717361346,8.185232282638653,0.3140808526426554,2.067204958200455,0.3542727022335807,0.2738890030517301,2.181254609914392,1.9531553064865177,21807104,2.4186398506164553,7.070597743988037
9.773000000000001,10.647208785130877,8.898791214869126,9.165000000000001,9.709339048755462,8.62066095124454,0.2975031340494752,2.0681242063641547,0.3246942893271666,0.2703119787717838,2.1399145767514574,1.9963338359768523,21970944,2.4538639783859253,7.286453914642334
10.012000000000002,10.53157290152586,9.492427098474144,9.428,9.837946337951688,9.018053662048313,0.298281042650342,2.0594050392508505,0.3284077989280523,0.2681542863726317,2.106574399580419,2.012235678921282,22134784,2.4569910049438475,7.428225421905518
9.910999999999998,10.594585400663295,9.2274145993367,9.458000000000002,10.104526101561262,8.811473898438742,0.29192132111638786,2.0406489327549933,0.31674499725635374,0.26709764497642197,2.0795454675511866,2.0017523979588,22298624,2.5531030654907227,7.419932842254639
9.379000000000001,9.894372680688452,8.86362731931155,9.196000000000002,9.687023421029997,8.704976578970006,0.3203572429716587,2.01264915317297,0.3569042654090534,0.28381022053426397,2.085003775765939,1.940294530580001,22462464,2.505225729942322,7.057357406616211
9.84,10.377810375504229,9.302189624495771,9.108,9.719862729703323,8.496137270296678,0.31439346391707657,2.034099820256233,0.34113834272400706,0.28764858511014607,2.090631286476535,1.977568354035931,22626304,2.4317671060562134,7.3411524295806885
9.488000000000001,10.229765461584726,8.746234538415276,8.982,9.730261986205365,8.233738013794634,0.3203039547428489,2.0403789967298507,0.34687353634529355,0.29373437314040424,2.0944591320776653,1.986298861382036,22790144,2.496791863441467,7.105918264389038
9.594,10.407587118875416,8.780412881124583,9.11,9.69331809503906,8.526681904960938,0.32318900879472495,2.0364576816558837,0.35384707349332095,0.29253094409612895,2.089268975105666,1.9836463882061013,22953984,2.5254698753356934,7.192347431182862
9.804000000000002,10.271636611056065,9.336363388943939,9.157999999999998,9.784159724032133,8.531840275967863,0.3004207232967019,2.054901634156704,0.32834465819867037,0.2724967883947334,2.11255103983681,1.9972522284765983,23117824,2.431250500679016,7.314918184280396
9.599,10.300604589494682,8.897395410505318,8.871,9.598453778600401,8.1435462213996,0.30564807951450346,2.0502280443906784,0.3301909444532609,0.281105214575746,2.102675425530005,1.997780663251352,23281664,2.443293333053589,7.151367330551148
9.66,10.411465235390168,8.908534764609833,9.553,9.919634695575857,9.186365304424145,0.3080362889915705,2.0386129900813104,0.3410550403856547,0.27501753759748626,2.0992402616078167,1.977985718554804,23445504,2.4358359813690185,7.173790454864502
9.412,9.978264955652389,8.845735044347613,9.370999999999999,9.92787431256972,8.814125687430277,0.3127617422491312,2.056966583430767,0.34305682077928346,0.282466663718979,2.1218063093992154,1.9921268574623183,23609344,2.4047924280166626,7.038694953918457
9.694999999999999,10.157866071342456,9.232133928657541,9.244,9.859438055371944,8.628561944628055,0.2700052347034215,2.017633520066738,0.28222549016976306,0.25778497923708,2.095126978449378,1.9401400616840985,23773184,2.4503195762634276,7.214473390579224
9.762,10.281515158585387,9.242484841414614,9.26,9.745860062157819,8.77413993784218,0.3038561509922147,2.0282549753785135,0.337234112169533,0.2704781898148964,2.1198332449097803,1.936676705847247,23937024,2.4898268222808837,7.283311605453491
9.623999999999999,10.109493563294096,9.138506436705901,9.244,9.838191888197743,8.649808111802257,0.31002991572022437,2.028464049100876,0.33444553644856756,0.2856142949918812,2.1041937958261703,1.9527343023755817,24100864,2.4792895793914793,7.186934900283814
9.73,10.236438545136526,9.223561454863475,9.349,9.82109003378593,8.87690996621407,0.3029406551271677,2.038296993076801,0.3243962628635673,0.28148504739076813,2.0874536679633118,1.9891403181902902,24264704,2.4730225086212156,7.2342077732086185
9.321,10.031907166935317,8.610092833064682,9.012,9.641504567100192,8.382495432899809,0.28973846286535265,2.061396527290344,0.3226462381443685,0.2568306875863368,2.1064688181950304,2.0163242363856577,24428544,2.4143994092941283,6.959864854812622
9.607999999999999,10.121591277184493,9.094408722815505,8.931000000000001,9.401009574370566,8.460990425629436,0.29893152993172406,2.061942322552204,0.32082902818402453,0.2770340316794236,2.115059836802907,2.0088248083015015,24592384,2.441103434562683,7.170287179946899
9.629,10.264994496831536,8.993005503168463,9.262,9.866546110731019,8.657453889268982,0.30662457011640065,2.0763807713985445,0.32405308562949037,0.28919605460331094,2.1146580109409614,2.0381035318561276,24756224,2.466327428817749,7.171406364440918
9.943000000000001,10.343850346139305,9.542149653860697,9.22,9.75795910625251,8.68204089374749,0.28980204463005066,2.0813026249408724,0.314027745978085,0.2655763432820163,2.1296026369505228,2.033002612931222,24920064,2.4356968879699705,7.314001941680909


==> data/progress-bossfight-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.016,0.047999999999999994,-0.015999999999999993,0.03300000000000001,0.07590687590584988,-0.009906875905849863,0.1283935329605204,2.707704444726308,0.15663211750731873,0.10015494841372205,2.7079098169963607,2.707499072456255,16384
0.06100000000000001,0.11493514624064721,0.007064853759352813,0.196,0.31509659944767526,0.07690340055232475,0.12805454440652583,2.6459750473499297,0.21364589261540404,0.04246319619764763,2.6820020077103903,2.609948086989469,180224
0.223,0.40614202139323463,0.039857978606765404,0.199,0.30053324578678653,0.0974667542132135,0.22108628712594505,2.6244375775257747,0.28641066345716565,0.15576191079472446,2.650119634679887,2.5987555203716624,344064
0.22799999999999998,0.35620296408429875,0.09979703591570122,0.339,0.5283383215305344,0.1496616784694657,0.2419236051229139,2.5947658310333894,0.34377779985667273,0.14006941038915505,2.629997405116042,2.559534256950737,507904
0.4010000000000001,0.6741464808486466,0.12785351915135357,0.3350000000000001,0.49344557425185476,0.1765544257481454,0.21649470984314875,2.5452778190374374,0.2858554092673987,0.14713401041889881,2.583386343683701,2.507169294391174,671744
0.471,0.6847966323401751,0.2572033676598249,0.504,0.8224399472428043,0.18556005275719567,0.21570019265636792,2.496124568581581,0.26603224988264695,0.16536813543008888,2.545762447193575,2.446486689969587,835584
0.511,0.7537529608470307,0.2682470391529693,0.42800000000000005,0.7264225192575118,0.12957748074248826,0.21840500847126046,2.4481344908475875,0.265537782613645,0.17127223432887587,2.506335308698747,2.389933672996428,999424
0.728,1.0850098037869547,0.3709901962130452,0.651,0.9591704074047345,0.3428295925952656,0.23733133397375542,2.382130934794744,0.30037373268193795,0.17428893526557288,2.4413972892960776,2.3228645802934103,1163264
0.8450000000000001,1.2238205379859968,0.46617946201400334,0.79,1.1823773693780009,0.3976226306219993,0.25800411694993575,2.32574200630188,0.311545935954043,0.20446229794582846,2.3797555870292353,2.2717284255745245,1327104
1.011,1.5945143528654628,0.42748564713453696,0.8610000000000001,1.2932603382222339,0.4287396617777663,0.2580086002436776,2.2637115051349004,0.3163596115361419,0.1996575889512133,2.3280461933163985,2.1993768169534023,1490944
1.482,2.162026470073041,0.8019735299269592,1.085,1.5859441086588404,0.5840558913411595,0.2588761661201715,2.2114654769500097,0.2790219385202333,0.2387303937201097,2.2668532738396223,2.156077680060397,1654784
2.048,2.923257676344515,1.172742323655485,1.2279999999999998,1.7452388229821885,0.710761177017811,0.2845717639351884,2.1453193893035256,0.30964185617560464,0.2595016716947722,2.1912195499680163,2.099419228639035,1818624
1.8119999999999998,2.415337384885107,1.2086626151148927,1.439,2.099309775787092,0.7786902242129079,0.2919188617418209,2.116874165336291,0.3184076093824142,0.26543011410122763,2.1697090696322507,2.0640392610403313,1982464
2.59,3.3181620698718106,1.8618379301281889,1.7919999999999998,2.5190873400080624,1.0649126599919372,0.3052339528997739,2.0857472593585653,0.34588301882241385,0.26458488697713395,2.1366537974958844,2.0348407212212463,2146304
2.567,3.2831012498243526,1.8508987501756475,1.746,2.555397306642418,0.9366026933575823,0.3192483576014638,2.055886345605056,0.3525370306289614,0.2859596845739662,2.111055794446138,2.0007168967639735,2310144
2.5849999999999995,3.3651954883232786,1.8048045116767204,1.701,2.419824735244969,0.9821752647550309,0.31090919617563484,2.059960303703944,0.3503583246760222,0.2714600676752475,2.099644328011198,2.02027627939669,2473984
2.9899999999999998,3.950791340510519,2.0292086594894805,2.17,2.8633830110407956,1.4766169889592042,0.322953548344473,2.036635225017865,0.3562799749504252,0.2896271217385208,2.0784215209132677,1.9948489291224625,2637824
3.05,3.876631719691423,2.2233682803085766,2.367,2.9721950098935053,1.7618049901064947,0.31066562421619887,2.049367618560791,0.34860239921300323,0.2727288492193945,2.1131107692330477,1.9856244678885349,2801664
3.196,3.937730409245839,2.454269590754161,2.62,2.995393127267935,2.2446068727320654,0.3116054183493058,2.0425379966696102,0.36085632991755034,0.2623545067810612,2.0900626333571637,1.9950133599820565,2965504
3.4490000000000003,4.30059203847852,2.597407961521481,2.5020000000000002,3.314782873835319,1.6892171261646813,0.2977902128671606,2.0364471668998396,0.3261794193137807,0.26940100642054055,2.0718585689431825,2.0010357648564967,3129344
3.806,4.248723389940039,3.3632766100599607,2.795,3.510377522710911,2.0796224772890888,0.31838533344368136,2.042352871596813,0.36270065386147826,0.27407001302588446,2.072279394540861,2.0124263486527654,3293184
4.145999999999999,5.101868191750305,3.190131808249693,3.283,3.9237035195782837,2.642296480421716,0.302246365447839,2.0407708033919336,0.35305524440316977,0.25143748649250824,2.0830606277367845,1.998480979047083,3457024
4.115,4.7508655518267995,3.479134448173201,3.1170000000000004,3.912714144652463,2.3212858553475377,0.30117746250083044,2.048254457116127,0.34123324854018167,0.2611216764614792,2.0831804098799473,2.013328504352307,3620864
4.266,4.882233721894543,3.649766278105458,3.053,3.771986091659637,2.334013908340363,0.2968598877390225,2.0562667538722357,0.3336867980600192,0.2600329774180258,2.0998613311735297,2.0126721765709417,3784704
4.531000000000001,5.283654635274374,3.7783453647256273,3.1440000000000006,3.899661299789794,2.388338700210207,0.30952939676741753,2.0462840472658472,0.35374532803258474,0.2653134655022503,2.0989126820311266,1.993655412500568,3948544
4.468,5.008681052007558,3.9273189479924415,3.5379999999999994,4.099441003133899,2.9765589968660993,0.30706605060646935,2.0587482546766602,0.36770899105286636,0.24642311016007235,2.120129473168628,1.997367036184692,4112384
4.3870000000000005,5.2777867309294635,3.496213269070537,3.527,4.14331242077375,2.91068757922625,0.31929188923289376,2.0457225392262144,0.3941707514547847,0.24441302701100281,2.0997970278783926,1.9916480505740364,4276224
4.5920000000000005,5.776692365131135,3.4073076348688662,3.6099999999999994,4.5826458759486925,2.6373541240513063,0.29709742187211907,2.0536045670509337,0.36944217003219826,0.22475267371203986,2.0911835439593913,2.016025590142476,4440064
4.675,5.725192839434739,3.6248071605652603,3.7350000000000003,4.410755133165853,3.059244866834147,0.33754677747686695,2.0582442780335746,0.43340734400670144,0.24168621094703246,2.0978044282335757,2.0186841278335734,4603904
5.069999999999999,5.877217442824422,4.262782557175576,4.279999999999999,5.272693306112215,3.287306693887784,0.344802072023352,2.0555668304363888,0.3934603472387227,0.2961437968079813,2.126828810966123,1.9843048499066547,4767744
5.142,5.775352982151344,4.508647017848657,4.180999999999999,4.997020220337706,3.364979779662292,0.38980112659434474,2.0741924633582434,0.5328471217228979,0.24675513146579153,2.1346166385097876,2.013768288206699,4931584
4.824,5.466871682375262,4.181128317624737,4.289,4.937158159711038,3.640841840288961,0.3297058960422873,2.0813212782144546,0.38069548169260803,0.27871631039196654,2.1407501398570954,2.0218924165718137,5095424
5.284999999999999,5.906035425720626,4.6639645742793725,4.201,5.001043123837709,3.4009568761622906,0.38839800916612144,2.0774073595801985,0.5101394178124373,0.2666566005198055,2.1351251501607105,2.0196895689996865,5259264
5.354000000000001,6.153026908182698,4.554973091817304,4.4350000000000005,5.363172936472509,3.5068270635274916,0.35459996362527213,2.0792390068372093,0.4396168486375721,0.26958307861297215,2.144852263186227,2.013625750488192,5423104
5.061,5.646293943245614,4.475706056754386,4.482,5.215318484698156,3.7486815153018442,0.38727931187798575,2.0721926326553026,0.4435292202151351,0.33102940354083643,2.1338819690131934,2.010503296297412,5586944
5.276,6.118047504598167,4.433952495401833,4.371,4.945655549003053,3.7963444509969477,0.37234904021024706,2.0671697249015173,0.4976664978402939,0.24703158258020025,2.110387278609378,2.0239521711936566,5750784
5.427,6.286465531595072,4.5675344684049275,4.686,5.334678656963523,4.037321343036477,0.39506384550283347,2.0765608876943586,0.48363894727889895,0.306488743726768,2.108060299172979,2.0450614762157384,5914624
5.154999999999999,5.866480850058523,4.4435191499414755,4.515,5.341041766498522,3.688958233501477,0.4193697635705272,2.0630890786647798,0.543303709040998,0.29543581810005637,2.096013322950044,2.0301648343795153,6078464
5.737,6.335047656963892,5.138952343036109,4.554,5.147602560641378,3.9603974393586228,0.41444463978211077,2.0681435545285547,0.5091828381323995,0.319706441431822,2.0992552962032702,2.037031812853839,6242304
5.938000000000001,6.7544288088988536,5.121571191101148,5.023999999999999,5.761349306638311,4.286650693361687,0.4338549489776293,2.0754681065678597,0.5296568126057956,0.33805308534946293,2.1163929301210413,2.034543283014678,6406144
5.991,6.478964138026556,5.503035861973443,4.904999999999999,5.812273387684218,3.99772661231578,0.36484488683442273,2.072239425778389,0.4684901316029858,0.26119964206585966,2.1111007783744267,2.0333780731823516,6569984
6.1129999999999995,6.738124787542454,5.487875212457545,5.165000000000001,5.787402602822322,4.54259739717768,0.43120871217300494,2.0944270253181454,0.5488397713418474,0.3135776530041625,2.1309480833562193,2.0579059672800715,6733824
6.042,6.963398936400514,5.120601063599485,4.822,5.799290130923259,3.844709869076741,0.4720558064058423,2.100402219593525,0.6466104135983161,0.2975011992133686,2.1475854038177866,2.0532190353692634,6897664
5.656000000000001,6.737741189009645,4.574258810990356,5.101999999999999,5.889106091959654,4.314893908040345,0.44874817356467245,2.1019812822341923,0.5830729282460501,0.31442341888329484,2.129327311687005,2.0746352527813796,7061504
6.084999999999999,6.801997210594294,5.368002789405704,5.548,6.220008928512114,4.875991071487886,0.47414924291272953,2.077573155860106,0.6191376760132523,0.32916080981220674,2.122840518152966,2.0323057935672457,7225344
6.224,7.054074695434092,5.393925304565909,4.975,5.648576276304325,4.301423723695675,0.4465364094202716,2.0841794768969217,0.5759279030689072,0.31714491577163606,2.1368929827925283,2.031465971001315,7389184
6.343999999999999,7.529826294193208,5.1581737058067905,5.540000000000001,6.547908726026321,4.5320912739736805,0.4162222869073351,2.0940700590610506,0.5602384017006428,0.2722061721140275,2.1299627859782806,2.0581773321438206,7553024
6.284000000000001,6.805923366022255,5.762076633977746,5.492000000000001,6.486140835093299,4.497859164906703,0.40875307607154043,2.0821593751509986,0.533029305713387,0.28447684642969384,2.110148646386648,2.0541701039153493,7716864
5.876,6.5811269389266025,5.170873061073398,5.103,5.778100733224309,4.4278992667756905,0.39477389374126987,2.1073830912510556,0.4827236910616559,0.3068240964208838,2.124353653655828,2.0904125288462834,7880704
5.812,6.293119527768309,5.330880472231692,5.434,6.290681971328917,4.577318028671083,0.43892391479263704,2.0835258747140566,0.5453998702056302,0.3324479593796439,2.1213146199986506,2.0457371294294626,8044544
6.481999999999999,7.443028615598932,5.520971384401067,5.262,5.988881008143698,4.535118991856301,0.475230856363972,2.0811408067742985,0.5804460719113216,0.3700156408166224,2.1374283388582866,2.0248532746903103,8208384
6.055000000000001,6.947404056467697,5.162595943532304,5.476,6.351753389944909,4.600246610055091,0.4800568425407012,2.1077215651671093,0.6243704043472236,0.33574328073417886,2.1583700693140115,2.057073061020207,8372224
5.950000000000001,6.595724399415108,5.304275600584894,5.340000000000001,6.259206179265567,4.420793820734435,0.449508486688137,2.102270119388898,0.5517686605357282,0.34724831284054575,2.1689677208629425,2.035572517914854,8536064
6.667999999999999,7.428944150381616,5.9070558496183825,6.035,6.81560553418484,5.25439446581516,0.452125683054328,2.089261528352896,0.5405961304178486,0.3636552356908074,2.139461356470945,2.0390617002348472,8699904
6.047000000000001,6.917172971310878,5.176827028689123,5.816,6.514901995990854,5.117098004009145,0.38194576129317276,2.080085110664368,0.5022592670375162,0.2616322555488293,2.1367883003137753,2.0233819210149604,8863744
6.6370000000000005,7.337629003110777,5.936370996889224,5.893000000000001,6.617279642127267,5.1687203578727345,0.3725557430336872,2.091610379020373,0.4646903220152864,0.28042116405208806,2.1315211691322906,2.0516995889084555,9027584
6.766999999999999,7.721840824430961,5.812159175569036,5.708999999999999,6.577670823730139,4.840329176269859,0.3944097918768724,2.0981963480512302,0.5082552267207573,0.2805643570329876,2.147686241535202,2.0487064545672586,9191424
6.695,7.294937496744453,6.095062503255548,5.979,6.748849985386763,5.209150014613237,0.41444390416145327,2.096956832706929,0.46268669340008894,0.3662011149228176,2.1644719579813843,2.0294417074324733,9355264
6.909000000000001,7.466143608058102,6.351856391941899,5.598999999999999,6.492123171796589,4.70587682820341,0.42994786798954,2.1088272670904793,0.5215709356416817,0.3383248003373983,2.1486269083050895,2.069027625875869,9519104
6.672,7.22940111230603,6.114598887693969,5.718000000000001,6.221980158339592,5.214019841660409,0.41887272112071516,2.1027905985713007,0.5046995658158027,0.3330458764256277,2.1561502910077026,2.0494309061348988,9682944
6.507000000000001,7.203879473079815,5.810120526920186,5.579000000000001,6.342825241792912,4.815174758207089,0.43979490802933763,2.097129988670349,0.5864255505091882,0.29316426554948705,2.153223249537273,2.0410367278034247,9846784
6.805,7.5641080292026945,6.045891970797305,5.935999999999999,6.531150401159236,5.340849598840762,0.3719925939415892,2.104771948854129,0.455149102256497,0.28883608562668134,2.1337889952427647,2.0757549024654933,10010624
6.705,7.348027993169815,6.061972006830185,6.494,7.3151357987568195,5.67286420124318,0.42206843141466377,2.080023924012979,0.49369343521733755,0.35044342761199,2.127402763239963,2.0326450847859956,10174464
6.719999999999999,7.402934843158554,6.037065156841444,6.183000000000001,7.003268858362915,5.362731141637086,0.3496044947455326,2.0930764262874924,0.42610232430436934,0.2731066651866959,2.134689540594687,2.0514633119802976,10338304
7.0,7.637965516309463,6.362034483690537,6.095999999999999,6.863921871025951,5.328078128974047,0.39018044769763943,2.1049864272276557,0.4872002099738283,0.2931606854214506,2.1462694772767708,2.0637033771785407,10502144
7.261,7.702666163521726,6.8193338364782745,6.206,7.120157535657833,5.291842464342168,0.3793824163575967,2.118016987045606,0.45406660456379555,0.3046982281513978,2.169492817845585,2.066541156245627,10665984
6.7829999999999995,7.824768208384187,5.741231791615812,6.074,7.217050305104722,4.930949694895277,0.33153396497170134,2.104844549298287,0.43888548633737856,0.22418244360602413,2.143820321601915,2.0658687769946584,10829824
6.663000000000001,7.416724750820883,5.909275249179119,6.713000000000001,7.643645474925872,5.78235452507413,0.32853743722662326,2.1214245716730753,0.43398567842373925,0.2230891960295073,2.1592060057017513,2.0836431376443993,10993664
7.343999999999999,8.077596619403334,6.610403380596666,6.456,7.231115475268041,5.68088452473196,0.29577773368606963,2.1327053417762123,0.3730454355426038,0.2185100318295355,2.177828148600993,2.0875825349514314,11157504
7.161999999999999,7.785983974153182,6.538016025846816,6.572999999999999,7.108071023323071,6.037928976676926,0.33122697298725445,2.1259083996216455,0.4118754464535561,0.2505784995209528,2.1558449149245766,2.0959718843187143,11321344
7.303,8.113370902735284,6.492629097264715,6.598000000000001,7.41035214039233,5.785647859607671,0.33884226065129036,2.1067687680323917,0.4247614170660982,0.2529231042364825,2.1389880775965064,2.074549458468277,11485184
7.148000000000001,7.975572353332324,6.320427646667677,6.7010000000000005,7.6057922413460455,5.7962077586539555,0.34110300512984393,2.1047470619281134,0.4510191133027533,0.23118689695693456,2.120433272895075,2.0890608509611517,11649024
6.978,7.493844937941626,6.462155062058374,6.18,6.837343137181792,5.522656862818208,0.3440961679443717,2.11176406343778,0.4202704136848559,0.2679219222038875,2.1533286208691544,2.0701995060064053,11812864
7.568,8.160668541429356,6.975331458570644,6.382,7.0106938841757565,5.753306115824243,0.3330429970597227,2.1080385148525242,0.4164174372352872,0.24966855688415818,2.1614214816243527,2.054655548080696,11976704
6.8740000000000006,7.864708837146415,5.883291162853586,6.2219999999999995,6.952928177046144,5.491071822953855,0.31125240592906867,2.106545763214429,0.37304178197334076,0.2494630298847966,2.170806382237205,2.0422851441916534,12140544
6.788999999999999,7.6655437809944225,5.912456219005575,6.275,7.0983134275596385,5.451686572440362,0.30973339698587854,2.1182206879059473,0.39259100083182347,0.2268757931399336,2.177757396989735,2.0586839788221596,12304384
7.667,8.514974645847387,6.819025354152614,6.973000000000001,7.645637346569458,6.300362653430543,0.30964857048044603,2.121554464101792,0.40056752373891213,0.21872961722197992,2.1862439780382976,2.056864950165286,12468224
7.6530000000000005,8.61987175985236,6.6861282401476405,6.634,7.342536519877417,5.925463480122584,0.2958236149822672,2.1231788570682206,0.3765637091377164,0.215083520826818,2.185249224405404,2.0611084897310374,12632064
7.866,8.772931088892646,6.959068911107354,7.036,7.842761426941075,6.229238573058924,0.33293478010843197,2.105958911279837,0.4030968306477478,0.2627727295691161,2.1674887944740915,2.044429028085583,12795904
7.414999999999999,8.006324783854016,6.823675216145982,6.938000000000001,7.500544220484044,6.375455779515957,0.34681753919770314,2.1236805682380995,0.41953439698047945,0.27410068141492683,2.185432671594735,2.061928464881464,12959744
7.606,8.234397963077539,6.977602036922461,6.972999999999999,7.642970894890217,6.303029105109781,0.29845007564872506,2.1251907070477802,0.36988593167107997,0.22701421962637014,2.172819723382102,2.0775616907134586,13123584
7.206999999999999,8.10703388825088,6.306966111749118,6.741000000000001,7.347472588003779,6.134527411996224,0.40404311207433546,2.1189089000225065,0.4842207160491594,0.32386550809951153,2.176378453788808,2.061439346256205,13287424
7.736,8.313394146142823,7.158605853857177,6.753,7.556281395278143,5.949718604721857,0.31162790373588595,2.1250970900058745,0.4337861289986864,0.18946967847308552,2.183995719326079,2.06619846068567,13451264
7.678,8.368981910038173,6.987018089961828,6.682,7.578446317411144,5.785553682588857,0.32036339398473496,2.1215119252602253,0.4200048073241528,0.2207219806453171,2.172825806823777,2.0701980436966734,13615104
6.998,7.511435487671042,6.484564512328959,6.816,7.589397698470845,6.042602301529155,0.29376054427896936,2.130390476683776,0.36859565376731074,0.21892543479062798,2.2020490666165644,2.058731886750987,13778944
7.6240000000000006,8.469685520746335,6.778314479253666,7.078,7.785188800816303,6.370811199183698,0.2706636927401026,2.1264023557305336,0.32536858500278465,0.21595880047742055,2.2032534564676935,2.0495512549933737,13942784
7.352999999999999,8.294860393051962,6.411139606948035,6.626,8.002155514467752,5.2498444855322495,0.34814609841754035,2.148045660555363,0.4825177248096198,0.2137744720254609,2.211235009204557,2.084856311906169,14106624
7.282000000000001,7.988792756046637,6.575207243953365,6.7700000000000005,7.274301497122505,6.265698502877496,0.30365913659334176,2.1320959945519764,0.4049776833640589,0.20234058982262462,2.197295788604732,2.0668962004992206,14270464
7.775,8.169087553723788,7.380912446276212,6.892,7.332858253863983,6.451141746136018,0.3189713780457774,2.129085452357928,0.404021884263795,0.23392087182775984,2.18679191135377,2.0713789933620856,14434304
7.622000000000002,8.554564206904812,6.68943579309519,7.103999999999999,7.8083607030492255,6.399639296950773,0.29500986554970343,2.1425357908010483,0.3505008271736433,0.23951890392576358,2.1884389815717658,2.096632600030331,14598144
7.9959999999999996,8.592878547109878,7.39912145289012,6.645999999999999,7.426912287007958,5.8650877129920405,0.3120523476352294,2.1251651272177696,0.3629307633867341,0.2611739318837247,2.1724832843532833,2.077846970082256,14761984
7.33,8.261192783477192,6.398807216522808,6.9719999999999995,7.679951975772368,6.264048024227631,0.276698190656801,2.13706223766009,0.3254043419788524,0.22799203933474965,2.1710217985494022,2.103102676770778,14925824
7.872000000000002,8.31773086049768,7.426269139502324,7.321,8.113268262648454,6.528731737351546,0.30198958233619727,2.139608131845792,0.40391300929092533,0.20006615538146919,2.1774614149726728,2.1017548487189113,15089664
8.208,8.748366542265526,7.667633457734475,7.1549999999999985,7.728362886835203,6.581637113164794,0.29093360211700203,2.1168883800506597,0.36668839034585454,0.2151788138881495,2.1691567438359596,2.06462001626536,15253504
7.8050000000000015,8.48029623129409,7.129703768705912,6.945,7.805677059064548,6.0843229409354525,0.28072132803499694,2.1277459998925528,0.31448129551641885,0.24696136055357504,2.1805489045993567,2.074943095185749,15417344
7.6530000000000005,8.525204677813644,6.780795322186358,7.107000000000001,7.931039440803656,6.282960559196346,0.31590676509464777,2.0983023444811506,0.4161710434125754,0.21564248677672015,2.1413119036311103,2.055292785331191,15581184
7.894,8.53989782473701,7.248102175262991,7.4159999999999995,8.55677342185028,6.275226578149718,0.25760903727884094,2.1339614878098176,0.30477123126357564,0.21044684329410623,2.1768867201493203,2.091036255470315,15745024
8.077000000000002,8.448026953198822,7.705973046801181,6.978999999999999,7.9904094126514735,5.967590587348525,0.22927827558790645,2.142952223618826,0.28529091973790344,0.17326563143790946,2.1906856226442097,2.095218824593442,15908864
7.853,8.69433287110394,7.011667128896059,7.212999999999999,7.9024497806222,6.523550219377799,0.29491967937598623,2.149873640139898,0.34560402256281497,0.24423533618915752,2.2101732699925165,2.0895740102872793,16072704
7.549000000000001,8.462897696681637,6.635102303318365,7.139,7.923849667133777,6.354150332866223,0.24924225388094784,2.156517681479454,0.3084316183423341,0.19005288941956153,2.2031269392068955,2.109908423752013,16236544
7.576000000000002,8.291097196190842,6.860902803809163,6.7170000000000005,7.400930552029957,6.033069447970044,0.2778503194451332,2.1491545488437014,0.3524004380395539,0.20330020085071251,2.202928334420424,2.095380763266979,16400384
7.955,8.879653989338715,7.030346010661285,6.995,7.814258811365493,6.1757411886345075,0.28654046816130474,2.1292818605899813,0.36986701805969746,0.20321391826291202,2.197513964820013,2.0610497563599495,16564224
7.9239999999999995,8.454343285052238,7.3936567149477606,7.365,8.089061461479618,6.640938538520382,0.27414150002102045,2.1152534196774164,0.3904015641871781,0.1578814358548628,2.172356460332586,2.058150379022247,16728064
7.850999999999999,8.564518745373938,7.13748125462606,7.261000000000001,8.035408806768107,6.486591193231896,0.31473678418745593,2.102064052720865,0.3868952887554672,0.2425782796194447,2.1634438610285756,2.0406842444131543,16891904
7.526999999999999,8.362308924889469,6.691691075110531,6.994999999999999,7.757840088091861,6.232159911908138,0.31372665061304966,2.1209153006474177,0.3814100766269649,0.24604322459913439,2.1733780206919846,2.068452580602851,17055744
7.508,8.361707209762223,6.654292790237777,7.0600000000000005,7.941101583246791,6.17889841675321,0.28559040563801924,2.119825898607572,0.34316200105096384,0.22801881022507467,2.166622912471066,2.073028884744078,17219584
7.75,8.140307571025723,7.359692428974277,7.7189999999999985,8.739239677722836,6.6987603222771614,0.2685898935732742,2.0949762796362243,0.3517078975436996,0.1854718896028488,2.168269120672126,2.0216834386003226,17383424
8.018,8.887871254841773,7.148128745158228,7.004,7.538868208066249,6.4691317919337505,0.27093581507603326,2.114051489531994,0.3467507974203454,0.1951208327317211,2.174207100264522,2.053895878799466,17547264
7.369,7.985059250397232,6.752940749602767,7.206,8.31038399119147,6.101616008808531,0.28734192332873737,2.1114450762669246,0.3471925518474257,0.22749129481004904,2.180410888144429,2.0424792643894203,17711104
7.700999999999999,8.356369361505402,7.045630638494596,7.508,8.37387296989801,6.642127030101991,0.27878778272618854,2.1104488184054695,0.31413672267623693,0.24343884277614017,2.1712196084869477,2.0496780283239913,17874944
8.175999999999998,8.837425732792425,7.51457426720757,7.503000000000002,8.175339943778445,6.830660056221559,0.29869844863812123,2.117457036177317,0.3934581490539345,0.20393874822230795,2.165875922861908,2.069038149492726,18038784
8.041,9.045713391968079,7.036286608031923,7.522,8.14806389450279,6.895936105497211,0.28573575709015125,2.1174594839413965,0.37401015786718317,0.1974613563131193,2.153878316090312,2.081040651792481,18202624
7.999,8.80386582732776,7.194134172672239,7.536999999999999,8.14161640731955,6.9323835926804485,0.22757362478102242,2.1160634472966193,0.31887936640014203,0.1362678831619028,2.1707077668616934,2.0614191277315452,18366464
7.719999999999999,8.470772935047608,6.96922706495239,7.444,8.059210533069777,6.828789466930222,0.2362351352348923,2.125841550032298,0.321643313031929,0.15082695743785562,2.180746786067449,2.0709363139971466,18530304
7.866,8.801459245504581,6.930540754495419,7.520999999999999,8.314226953651978,6.727773046348019,0.2546869374190767,2.1333552757898966,0.3073467837893155,0.20202709104883793,2.1826191714601633,2.08409138011963,18694144
7.7780000000000005,8.640146159302471,6.9158538406975305,7.276999999999999,7.9950953975621895,6.558904602437809,0.27436462684224044,2.1424250076214477,0.3235988142029184,0.22513043948156247,2.186518824103408,2.0983311911394873,18857984
8.125000000000002,8.73824138803574,7.511758611964263,7.553999999999999,8.253102281501068,6.854897718498931,0.2670355002085368,2.147503643234571,0.3337343593424429,0.20033664107463067,2.186370382830862,2.10863690363828,19021824
7.578,8.418140464446273,6.737859535553727,7.127,7.752972044104207,6.501027955895792,0.2635184740647673,2.131974152723948,0.3654247936126317,0.16161215451690292,2.1800654662195553,2.083882839228341,19185664
7.638,8.335205851954786,6.940794148045213,7.340999999999999,8.281940486959723,6.400059513040277,0.24911325241749482,2.1365151186784113,0.3252031411797226,0.17302336365526708,2.198528363059073,2.0745018742977495,19349504
7.822,8.511663686154346,7.132336313845654,7.266,7.936704107636147,6.595295892363853,0.2285528693348169,2.1279536525408425,0.29758320939362515,0.15952252927600866,2.18887070492739,2.067036600154295,19513344
7.81,8.52956931563262,7.0904306843673774,8.118,9.026975247187734,7.209024752812267,0.22581195148328934,2.1307520657777785,0.27974151713065387,0.1718823858359248,2.192537662689098,2.068966468866459,19677184
7.706999999999999,8.367091660301808,7.046908339698189,7.179,7.96605082428011,6.3919491757198905,0.23939942757909488,2.1311158041159315,0.3532854114494085,0.12551344370878126,2.20968053083042,2.052551077401443,19841024
7.856,8.959169977836599,6.752830022163402,7.563,8.592184628723146,6.533815371276853,0.24843538325900832,2.127671259641647,0.3044607601225041,0.19241000639551253,2.1934020835591195,2.061940435724175,20004864
7.9140000000000015,8.677402908037427,7.150597091962575,7.571000000000001,8.15924229701714,6.982757702982862,0.26708275768905876,2.130793129404386,0.3550961643966255,0.17906935098149201,2.175719471451857,2.085866787356915,20168704
7.962000000000001,8.74500446997447,7.1789955300255315,7.621,8.525703818937448,6.716296181062553,0.29650567248463633,2.130626595020294,0.35789170756620037,0.23511963740307232,2.1840810218760236,2.077172168164564,20332544
8.178999999999998,9.13139120113533,7.226608798864667,7.545,8.289530053120759,6.800469946879241,0.26243806565180416,2.1282674963275596,0.3235765416873536,0.20129958961625474,2.1897124121986518,2.0668225804564675,20496384
8.120000000000001,9.013062147893416,7.226937852106586,7.24,8.091234397801216,6.3887656021987835,0.26712166226158535,2.1235734860102338,0.3459546173639035,0.1882887071592672,2.1954923792782832,2.0516545927421843,20660224
8.281,8.670960254384983,7.891039745615019,7.431,8.269992848598843,6.592007151401158,0.23052500300109383,2.1319363713264465,0.3073048222711643,0.15374518373102336,2.1811999585739485,2.0826727840789445,20824064
8.186,8.920686327625607,7.451313672374393,7.831,8.443363454167539,7.218636545832461,0.25542604389290013,2.141014118989309,0.35398274145054986,0.15686934633525043,2.184509186352069,2.0975190516265485,20987904
7.87,8.63440826787784,7.10559173212216,7.2509999999999994,7.797853728157722,6.704146271842277,0.25296114891146615,2.134248974919319,0.356161692789268,0.14976060503366428,2.173320083731934,2.0951778661067038,21151744
7.93,8.57120199625391,7.2887980037460895,7.676,8.251033912043455,7.100966087956545,0.19881873195990915,2.1323230057954783,0.2666480677144969,0.1309893962053214,2.172596258890808,2.0920497527001487,21315584
7.963000000000001,8.88494414147496,7.041055858525041,7.481,8.098890767045438,6.863109232954562,0.24552672185624633,2.124479702115059,0.3174314419842202,0.17362200172827247,2.1579499092087593,2.0910094950213587,21479424
8.34,8.9515063368437,7.7284936631563,7.477000000000001,7.921545835657023,7.03245416434298,0.2702820530161262,2.129336186250051,0.3540846604067033,0.18647944562554908,2.1768706323805267,2.081801740119575,21643264
8.248000000000001,9.165908492171198,7.330091507828804,7.706,8.627793903212645,6.784206096787357,0.21144399042241271,2.1202080180247624,0.2589458482324155,0.16394213261240992,2.162547560838614,2.0778684752109107,21807104
8.477,9.296476052121111,7.65752394787889,7.805,8.426083730265091,7.183916269734909,0.21825289557067054,2.120232807099819,0.29343649272302297,0.1430692984183181,2.182874670415935,2.057590943783703,21970944
7.928,8.79985778656843,7.056142213431571,7.6930000000000005,8.256933506718656,7.129066493281345,0.25354279416302833,2.1223232517639796,0.3564798066696083,0.15060578165644833,2.196722562678345,2.047923940849614,22134784
7.669,8.10086687763708,7.237133122362921,7.394000000000001,8.36272287058787,6.425277129412133,0.28932694656153524,2.129059985280037,0.38797233744668763,0.19068155567638284,2.1931470431997937,2.06497292736028,22298624
8.062000000000001,8.804883570958465,7.319116429041537,7.772,8.670340692610548,6.873659307389452,0.2745290254553158,2.135008583466212,0.34677848743901707,0.2022795634716146,2.1903876897299646,2.079629477202459,22462464
7.9940000000000015,8.454938173728323,7.53306182627168,7.822,8.815486789041506,6.828513210958495,0.23763106235613424,2.1295373111963274,0.33529643686934507,0.1399656878429234,2.2006551381823782,2.0584194842102765,22626304
8.690000000000001,9.410194418195532,7.9698055818044695,7.569,8.214251113908375,6.923748886091624,0.21814944972284134,2.1198788315057753,0.2675694898465329,0.16872940959914978,2.180098472409714,2.0596591906018364,22790144
8.148999999999997,9.048771637694808,7.249228362305187,7.6209999999999996,8.107568597424864,7.134431402575135,0.2531649642003079,2.1190966616074243,0.3106085270189528,0.19572140138166294,2.181995591537561,2.0561977316772877,22953984
8.118,8.694,7.542000000000001,7.359999999999999,7.898535049927114,6.821464950072885,0.22518931299758452,2.1167494987448054,0.28554604831124175,0.16483257768392728,2.1822948030844853,2.0512041944051256,23117824
8.561000000000002,9.346320953496086,7.7756790465039165,7.495,8.434513171807613,6.555486828192388,0.22977317885185275,2.10830485423406,0.26889446710054365,0.19065189060316182,2.1536577741418834,2.0629519343262364,23281664
8.200999999999997,8.853754931042268,7.548245068957726,7.525,8.20675142097395,6.84324857902605,0.29438667266319196,2.1092864726980527,0.36878008071269425,0.21999326461368968,2.168825232528763,2.0497477128673425,23445504
8.163,8.766490679298364,7.559509320701637,7.723000000000001,8.44490096273658,7.001099037263422,0.2662840172337989,2.130963437755903,0.3653615681485244,0.16720646631907346,2.194761564923759,2.067165310588047,23609344
8.049000000000001,8.724950441970417,7.373049558029586,7.619,8.401616764451159,6.836383235548841,0.26691130800172685,2.117398168643316,0.3358588861446195,0.1979637298588342,2.187043308584362,2.0477530287022696,23773184
7.860000000000001,8.556017241165764,7.163982758834238,7.4430000000000005,7.968319902535589,6.917680097464412,0.24116388565550242,2.1228938152392702,0.33427534280820426,0.14805242850280056,2.184431523235559,2.0613561072429816,23937024
8.127999999999998,8.752832777629342,7.503167222370656,7.471999999999999,8.53368545247639,6.410314547523607,0.2796634341590106,2.1207694003979367,0.36200588594080635,0.1973209823772149,2.17743673343463,2.0641020673612434,24100864
8.496,9.34183922822248,7.650160771777521,7.333999999999999,8.350604151083399,6.317395848916599,0.22052802306910352,2.116080308953921,0.2839802202204851,0.15707582591772196,2.1898343621624203,2.0423262557454214,24264704
7.794999999999999,8.867671897646247,6.722328102353752,7.315,8.414911360064984,6.215088639935018,0.2566262945532798,2.1080434009432794,0.33075785129496116,0.18249473781159842,2.186312050679329,2.0297747512072295,24428544
8.333,9.197465730957568,7.468534269042434,7.832000000000001,8.693751704378936,6.970248295621065,0.24789991530900196,2.1058530315756796,0.31817716763487297,0.17762266298313095,2.173233457167609,2.0384726059837504,24592384
8.512,9.223727475934433,7.800272524065567,7.733000000000001,8.250842640191015,7.2151573598089875,0.25364316444223123,2.109239780406157,0.31886700232358434,0.18841932656087815,2.1964444968107752,2.022035064001539,24756224
8.158000000000001,9.120671283460767,7.195328716539234,7.7909999999999995,8.892965970436473,6.689034029563525,0.2685269461634258,2.1168434222539263,0.35854557591385683,0.1785083164129948,2.203701337909906,2.0299855065979466,24920064


==> data/progress-bossfight-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.059,0.11806775770248942,-6.77577024894363e-05,0.023,0.06276179070414209,-0.01676179070414209,0.0,2.70763675570488,0.0,0.0,2.7078882280668113,2.7073852833429486,16384
0.054000000000000006,0.14131551981177232,-0.03331551981177229,0.028999999999999998,0.07058124577258358,-0.012581245772583585,0.0,2.636815094947815,0.0,0.0,2.7152460130537515,2.5583841768418782,180224
0.062,0.1637644338656684,-0.039764433865668414,0.054000000000000006,0.15501485039339513,-0.04701485039339513,0.0,2.5745890140533447,0.0,0.0,2.6898949490143984,2.459283079092291,344064
0.09,0.2451773179301666,-0.0651773179301666,0.11200000000000002,0.2749601178202814,-0.0509601178202814,0.0,2.537313258647919,0.0,0.0,2.6441449100733583,2.4304816072224793,507904
0.084,0.17154427451295717,-0.003544274512957149,0.094,0.21334822998268557,-0.02534822998268557,0.08838961692849423,2.3715271025896074,0.15220204917706115,0.02457718467992731,2.673925942377747,2.0691282628014678,671744
0.084,0.2245133445620024,-0.05651334456200237,0.13,0.2827088733505686,-0.022708873350568592,0.08838961692849423,2.1942966103553774,0.15220204917706115,0.02457718467992731,2.742737033829624,1.6458561868811308,835584
0.11100000000000002,0.31261597158955445,-0.0906159715895544,0.18000000000000002,0.39688706738761537,-0.036887067387615324,0.08838961692849423,2.1545042000710963,0.15220204917706115,0.02457718467992731,2.776060691553387,1.5329477085888055,999424
0.219,0.46269858432087785,-0.02469858432087782,0.23300000000000004,0.4811954874690514,-0.015195487469051278,0.11120420384612398,2.149514962732792,0.2056578108500475,0.016750596842200455,2.7522457508531475,1.5467841746124367,1163264
0.289,0.5770433995077824,0.0009566004922175186,0.262,0.5681633550900564,-0.04416335509005642,0.11120420384612398,2.1437700375914575,0.2056578108500475,0.016750596842200455,2.7108897269194263,1.5766503482634886,1327104
0.291,0.6184278546489287,-0.036427854648928726,0.314,0.6006426346515814,0.02735736534841854,0.11120420384612398,2.160569468140602,0.2056578108500475,0.016750596842200455,2.643550295063677,1.6775886412175272,1490944
0.27399999999999997,0.5283698095293543,0.019630190470645625,0.281,0.4953105223734943,0.06668947762650573,0.17013278434931095,2.16857690513134,0.28893879847284976,0.05132677022577212,2.6304234633388477,1.7067303469238322,1654784
0.31300000000000006,0.5852517217576411,0.04074827824235905,0.341,0.6141830887884534,0.06781691121154665,0.17013278434931095,2.155393108725548,0.28893879847284976,0.05132677022577212,2.6065884113798963,1.7041978060711993,1818624
0.43599999999999994,0.8208688088167186,0.051131191183281244,0.465,0.8851011782892307,0.04489882171076931,0.17013278434931095,2.10507001131773,0.28893879847284976,0.05132677022577212,2.5717470385667056,1.638392984068754,1982464
0.49399999999999994,1.0146956884784046,-0.02669568847840481,0.44799999999999995,0.778417917189731,0.11758208281026888,0.17369232057072445,2.078324645757675,0.2721304317584702,0.07525420938297875,2.530954943849615,1.6256943476657353,2146304
0.8690000000000001,1.7258949760618276,0.012105023938172588,0.909,1.624659835396678,0.19334016460332226,0.17369232057072445,2.119857256114483,0.2721304317584702,0.07525420938297875,2.3730524541389606,1.8666620580900057,2310144
1.1829999999999998,2.382408604271288,-0.01640860427128832,1.1549999999999998,2.1952619862323144,0.11473801376768522,0.17369232057072445,2.1538500070571898,0.2721304317584702,0.07525420938297875,2.4492747646985733,1.8584252494158062,2473984
1.0899999999999999,2.118328741210708,0.06167125878929158,1.2290000000000003,2.197136870488879,0.26086312951112156,0.22518037188941137,2.142439343035221,0.3358782467244619,0.1144824970543608,2.394757920743854,1.8901207653265883,2637824
1.5210000000000001,2.89285604201024,0.14914395798976066,1.811,3.2803158271794395,0.3416841728205606,0.22518037188941137,2.177842582762241,0.3358782467244619,0.1144824970543608,2.410377994391836,1.9453071711326462,2801664
2.0100000000000002,3.423647763765784,0.5963522362342168,2.066,3.4560230213920917,0.675976978607908,0.22518037188941137,2.1260043010115623,0.3358782467244619,0.1144824970543608,2.3522852982485483,1.8997233037745762,2965504
2.588,4.441746476732997,0.7342535232670031,2.2620000000000005,3.8935440539562522,0.6304559460437489,0.22518037188941137,2.104307110607624,0.3358782467244619,0.1144824970543608,2.265220727342634,1.9433934938726138,3129344
2.95,4.860675273299993,1.0393247267000079,2.8840000000000003,4.515178714917529,1.2528212850824716,0.3094231080006522,2.0727793365716933,0.38144846847390557,0.23739774752739887,2.2112645215557536,1.9342941515876333,3293184
3.4299999999999997,5.8360590183950185,1.023940981604981,3.029,4.843979063240124,1.2140209367598755,0.3094231080006522,2.0748938232660294,0.38144846847390557,0.23739774752739887,2.176457006027374,1.9733306405046849,3457024
3.3729999999999998,5.401699337013742,1.344300662986257,3.5450000000000004,5.514351416075861,1.575648583924139,0.3094231080006522,2.0503602012991906,0.38144846847390557,0.23739774752739887,2.177488571456268,1.9232318311421133,3620864
4.492,6.991975199876991,1.9920248001230094,4.022,6.556311740887455,1.4876882591125455,0.3449567383672123,2.056694757938385,0.4180834479572834,0.2718300287771412,2.2242872538658207,1.8891022620109497,3784704
4.735000000000001,6.951069719119866,2.5189302808801357,4.253,6.348485862514945,2.1575141374850557,0.3449567383672123,2.0434658750891685,0.4180834479572834,0.2718300287771412,2.1905298793558448,1.8964018708224921,3948544
4.525,6.950552514376879,2.0994474856231213,4.369,6.382139091071454,2.3558609089285456,0.3449567383672123,2.0520245343446732,0.4180834479572834,0.2718300287771412,2.1644273342123985,1.939621734476948,4112384
4.4750000000000005,6.676573301073576,2.273426698926425,4.774,6.935065477952947,2.612934522047053,0.32220011674086585,2.096401223540306,0.3583947438947864,0.28600548958694527,2.2051816574098826,1.9876207896707292,4276224
5.05,6.859104750974913,3.2408952490250873,5.307999999999999,7.312578758742094,3.3034212412579036,0.32220011674086585,2.084962809085846,0.3583947438947864,0.28600548958694527,2.1818688595524214,1.9880567586192703,4440064
5.278999999999999,7.551278372031032,3.0067216279689664,4.967,7.068632936551956,2.8653670634480433,0.32220011674086585,2.1233010426163674,0.3583947438947864,0.28600548958694527,2.2128155560114857,2.033786529221249,4603904
5.862,8.209751264508231,3.5142487354917686,5.593,7.425283002158782,3.760716997841218,0.318056636021538,2.117088143527508,0.34874322158485027,0.2873700504582257,2.192606650594072,2.041569636460944,4767744
5.880999999999999,7.859031597320932,3.902968402679067,5.860999999999999,7.3466745942500316,4.375325405749966,0.318056636021538,2.1478550717234612,0.34874322158485027,0.2873700504582257,2.2220235786041553,2.073686564842767,4931584
6.890000000000001,8.692980865123088,5.087019134876913,5.872999999999999,7.456066960049384,4.289933039950615,0.318056636021538,2.1316048920154573,0.34874322158485027,0.2873700504582257,2.202632750069651,2.0605770339612635,5095424
6.485000000000001,8.118990514048354,4.851009485951648,5.861,7.203173237700708,4.518826762299292,0.30739258421235716,2.1601796984672545,0.32483562120099335,0.28994954722372096,2.2113678818085734,2.1089915151259357,5259264
7.002000000000001,8.171288672655303,5.832711327344698,6.674000000000001,8.101796904324983,5.246203095675019,0.30739258421235716,2.150918209552765,0.32483562120099335,0.28994954722372096,2.2018176542604415,2.100018764845088,5423104
7.084999999999999,8.640829360823352,5.529170639176647,6.734999999999999,7.939742711121341,5.530257288878658,0.30739258421235716,2.15738930106163,0.32483562120099335,0.28994954722372096,2.2081443501688893,2.106634251954371,5586944
7.4030000000000005,8.320082875208126,6.485917124791876,6.700999999999999,7.623436447675393,5.778563552324605,0.30739258421235716,2.165970802307129,0.32483562120099335,0.28994954722372096,2.22459158829938,2.1073500163148777,5750784
7.093999999999999,8.172092760387528,6.0159072396124715,6.739999999999999,7.742566706010128,5.737433293989871,0.2970776094641527,2.1610114693641664,0.3214272224628,0.2727279964655054,2.211207396028397,2.1108155426999358,5914624
7.669,8.626939977242833,6.711060022757167,7.187,8.11219241242025,6.261807587579751,0.2970776094641527,2.1435247391462324,0.3214272224628,0.2727279964655054,2.2115578808736363,2.0754915974188286,6078464
7.902000000000001,9.090939022826655,6.713060977173347,7.412999999999999,8.311143084369077,6.514856915630922,0.2970776094641527,2.1099114626646043,0.3214272224628,0.2727279964655054,2.199497341311051,2.0203255840181575,6242304
7.663000000000001,8.202445085249648,7.123554914750353,7.428999999999999,8.45656459650963,6.401435403490369,0.2860761114516208,2.135803386569023,0.31177422534367355,0.2603779975595681,2.2082027046586576,2.0634040684793886,6406144
8.256,8.852560139466258,7.659439860533743,7.298,8.052676089458252,6.543323910541748,0.2860761114516208,2.1600805431604386,0.31177422534367355,0.2603779975595681,2.2321085979772546,2.0880524883436227,6569984
8.3,8.710195075543332,7.889804924456668,7.581,8.50300271149276,6.6589972885072415,0.2860761114516208,2.1545703411102295,0.31177422534367355,0.2603779975595681,2.22187092582376,2.087269756396699,6733824
7.977000000000001,9.316209094951196,6.637790905048806,7.787000000000001,8.68165132873092,6.892348671269081,0.27113054556502897,2.150729736685753,0.29870351679309626,0.2435575743369617,2.2243874017880567,2.077072071583449,6897664
8.197,9.030187253863138,7.36381274613686,7.815,8.575200631412525,7.054799368587476,0.27113054556502897,2.1331750199198725,0.29870351679309626,0.2435575743369617,2.2023599931870157,2.0639900466527292,7061504
8.367,9.294836731327232,7.43916326867277,8.200000000000001,8.89726608981077,7.502733910189232,0.27113054556502897,2.1256978511810303,0.29870351679309626,0.2435575743369617,2.1867483901570077,2.064647312205053,7225344
8.424999999999999,9.446706905134734,7.403293094865263,7.947,8.74415807717165,7.149841922828352,0.2584853685611354,2.165970650315285,0.2791038698354901,0.2378668672867807,2.229945909264805,2.1019953913657647,7389184
8.544,9.663707104559045,7.4242928954409555,8.6,9.527577490024418,7.672422509975581,0.2584853685611354,2.1501653850078584,0.2791038698354901,0.2378668672867807,2.2137000247180016,2.086630745297715,7553024
8.968,9.867530988904774,8.068469011095226,8.529,9.092568097038859,7.965431902961142,0.2584853685611354,2.138072523474693,0.2791038698354901,0.2378668672867807,2.2142742345765765,2.06187081237281,7716864
8.365,9.16582769682373,7.56417230317627,8.572999999999999,9.327228745143008,7.818771254856989,0.24605063875994043,2.1541093304753303,0.2705209628547148,0.2215803146651661,2.228641528653627,2.0795771322970333,7880704
8.984,9.791900984032077,8.176099015967923,8.139999999999997,8.668147706612455,7.611852293387538,0.24605063875994043,2.1425512433052063,0.2705209628547148,0.2215803146651661,2.200265536815832,2.0848369497945805,8044544
8.945999999999998,9.908353365453666,7.98364663454633,8.432,9.196418733417753,7.667581266582248,0.24605063875994043,2.1339201241731645,0.2705209628547148,0.2215803146651661,2.1912495976071154,2.0765906507392136,8208384
9.006,9.843606112680657,8.168393887319343,8.378000000000002,9.22898531127159,7.527014688728415,0.24605063875994043,2.160863447189331,0.2705209628547148,0.2215803146651661,2.202008716830171,2.119718177548491,8372224
8.759,9.53355083758266,7.984449162417341,8.357,9.143956796781119,7.57004320321888,0.23259215248635884,2.1557173639535905,0.25743015320537493,0.20775415176734274,2.205563302230794,2.105871425676387,8536064
9.062999999999999,9.904772534595896,8.221227465404102,8.918,9.554330103012578,8.28166989698742,0.23259215248635884,2.160466140508652,0.25743015320537493,0.20775415176734274,2.207613506272549,2.1133187747447546,8699904
9.464000000000002,10.44206134776915,8.485938652230855,8.761,9.745890349226755,7.776109650773244,0.23259215248635884,2.1474763482809065,0.25743015320537493,0.20775415176734274,2.2071246966395917,2.0878279999222213,8863744
9.168000000000001,10.070106423876918,8.265893576123084,8.659,9.293057568364262,8.02494243163574,0.221024491783343,2.1750739187002184,0.24420702346907927,0.1978419600976067,2.2315282325344854,2.1186196048659514,9027584
9.149,9.747939896817702,8.550060103182297,8.501999999999999,9.1381414936946,7.865858506305396,0.221024491783343,2.1590875804424288,0.24420702346907927,0.1978419600976067,2.2198013605318274,2.09837380035303,9191424
9.247,9.891422997727425,8.602577002272575,8.839,9.550989466214213,8.127010533785787,0.221024491783343,2.152585831284523,0.24420702346907927,0.1978419600976067,2.2025709813037024,2.102600681265344,9355264
9.338,9.89712073830256,8.778879261697439,8.943000000000001,9.409648690129954,8.476351309870049,0.21183402303801505,2.1399511963129045,0.23275766935708375,0.19091037671894634,2.1783786851836173,2.1015237074421917,9519104
9.440999999999999,9.957516214653518,8.92448378534648,9.185999999999998,9.720980373471773,8.651019626528223,0.21183402303801505,2.1246337592601776,0.23275766935708375,0.19091037671894634,2.1902593371573635,2.0590081813629917,9682944
9.28,9.896603600378718,8.66339639962128,8.725,9.321577740114396,8.128422259885603,0.21183402303801505,2.142179603874683,0.23275766935708375,0.19091037671894634,2.1994208044623744,2.084938403286992,9846784
9.155,9.929173753107143,8.380826246892855,8.93,9.520338885725817,8.339661114274183,0.203915098724489,2.157696956396103,0.22035698123421102,0.187473216214767,2.205572835966091,2.1098210768261145,10010624
9.432999999999998,10.143169698029983,8.722830301970014,8.943000000000001,9.72621197641507,8.159788023584932,0.203915098724489,2.1509646594524385,0.22035698123421102,0.187473216214767,2.1993600342664497,2.1025692846384274,10174464
9.66,10.660909586326358,8.659090413673642,8.757,9.450297194570986,8.063702805429013,0.203915098724489,2.1497450143098833,0.22035698123421102,0.187473216214767,2.20011762062069,2.0993724079990765,10338304
9.639,10.45239350870289,8.825606491297108,8.97,9.821751137363492,8.11824886263651,0.19464455226619365,2.136977642774582,0.21163620429474278,0.17765290023764452,2.1803973800204615,2.0935579055287024,10502144
9.844000000000001,10.576095622169674,9.111904377830328,9.233,9.737342145770112,8.728657854229889,0.19464455226619365,2.1326343297958372,0.21163620429474278,0.17765290023764452,2.171576214192818,2.0936924453988563,10665984
9.586999999999998,10.386112632862226,8.78788736713777,8.961000000000002,9.561324079143926,8.360675920856078,0.19464455226619365,2.134499582648277,0.21163620429474278,0.17765290023764452,2.2094739610047216,2.0595252042918326,10829824
10.037,10.69994871596527,9.374051284034731,9.475,10.351244828800718,8.598755171199281,0.19464455226619365,2.1579493790864945,0.21163620429474278,0.17765290023764452,2.2052922038905662,2.110606554282423,10993664
9.568,10.110343064858398,9.025656935141601,8.845,9.580421647764057,8.109578352235944,0.18635947576646378,2.1635680347681046,0.20436109409575753,0.16835785743717002,2.239580356105173,2.087555713431036,11157504
9.970999999999998,11.016470707384954,8.925529292615042,9.075,10.138816243530808,8.01118375646919,0.18635947576646378,2.146917846798897,0.20436109409575753,0.16835785743717002,2.2160555095780783,2.0777801840197156,11321344
9.978,10.62083434880224,9.335165651197759,9.166,9.486599438552222,8.845400561447779,0.18635947576646378,2.1326739877462386,0.20436109409575753,0.16835785743717002,2.1854009702075827,2.0799470052848945,11485184
10.034000000000002,10.889782682694623,9.178217317305382,9.440000000000001,10.035113434565211,8.844886565434791,0.17918610132176882,2.1464051991701125,0.19849805582132127,0.15987414682221637,2.2080925147435266,2.0847178835966984,11649024
9.91,10.769988372014414,9.050011627985587,9.478,10.222873143562042,8.733126856437957,0.17918610132176882,2.1272464126348494,0.19849805582132127,0.15987414682221637,2.1859751057935983,2.0685177194761004,11812864
9.867999999999999,10.57133206950913,9.164667930490866,9.248,9.789309523285892,8.706690476714106,0.17918610132176882,2.1045495226979254,0.19849805582132127,0.15987414682221637,2.1866868665999837,2.022412178795867,11976704
10.227,10.721733261465207,9.732266738534793,9.806,10.335456324922085,9.276543675077914,0.17399281814675,2.121795025467873,0.19071300627763138,0.1572726300158686,2.1923204040126443,2.0512696469231013,12140544
9.776999999999997,10.247362626066312,9.306637373933683,9.34,9.948391321437116,8.731608678562884,0.17399281814675,2.13539597094059,0.19071300627763138,0.1572726300158686,2.1893309829223266,2.0814609589588535,12304384
10.281,10.915041796729522,9.64695820327048,9.762,10.039084824557392,9.484915175442609,0.17399281814675,2.1379574328660964,0.19071300627763138,0.1572726300158686,2.183875920144338,2.0920389455878547,12468224
10.020000000000001,10.590666277258435,9.449333722741567,9.497000000000002,9.994936742970431,8.999063257029572,0.16449932419988422,2.1434755265712737,0.17848028167653313,0.15051836672323532,2.1820306135909946,2.104920439551553,12632064
10.253,10.951112455124532,9.554887544875468,9.899000000000001,10.428819780680186,9.369180219319816,0.16449932419988422,2.152668631076813,0.17848028167653313,0.15051836672323532,2.1861856320765463,2.1191516300770794,12795904
10.258,10.77042170133592,9.745578298664078,9.327,9.916339460752459,8.73766053924754,0.16449932419988422,2.140985718369484,0.17848028167653313,0.15051836672323532,2.176120478443067,2.105850958295901,12959744
10.168,10.780842557268993,9.555157442731005,9.463,9.976304003491109,8.94969599650889,0.16026935650455315,2.1702516049146654,0.17501858854038657,0.14552012446871973,2.223267062163796,2.1172361476655346,13123584
10.074000000000002,10.920158377610246,9.227841622389757,9.483,10.310575374210712,8.655424625789289,0.16026935650455315,2.14340940117836,0.17501858854038657,0.14552012446871973,2.201981602886327,2.084837199470393,13287424
10.305,10.675330933085531,9.934669066914468,9.589000000000002,10.197710933038008,8.980289066961996,0.16026935650455315,2.141784316301346,0.17501858854038657,0.14552012446871973,2.173599591295604,2.109969041307088,13451264
10.465,10.877146818500398,10.052853181499602,9.596,10.326427272218117,8.865572727781883,0.16026935650455315,2.1491295129060743,0.17501858854038657,0.14552012446871973,2.198218710461536,2.1000403153506126,13615104
9.825,10.67232815366893,8.977671846331068,9.620000000000001,10.17272054421742,9.067279455782582,0.16023955120599565,2.151964795589447,0.1744585816383818,0.1460205207736095,2.1984247382339097,2.1055048529449847,13778944
10.468,11.155921507150342,9.780078492849658,9.702000000000002,10.42346794800601,8.980532051993993,0.16023955120599565,2.150562325119972,0.1744585816383818,0.1460205207736095,2.2405639719373043,2.06056067830264,13942784
10.343,10.76634501296224,9.91965498703776,9.635,10.186874079840683,9.083125920159317,0.16023955120599565,2.12068392932415,0.1744585816383818,0.1460205207736095,2.1899853385572,2.0513825200911002,14106624
10.219000000000001,11.127971396689688,9.310028603310315,9.349,9.986517842887555,8.711482157112446,0.16463041663185618,2.126007616519928,0.17567378440909867,0.1535870488546137,2.1879305732069523,2.0640846598329037,14270464
10.352000000000002,10.919693579318986,9.784306420681018,9.849,10.328321395307992,9.369678604692009,0.16463041663185618,2.1249541699886323,0.17567378440909867,0.1535870488546137,2.171983804590403,2.0779245353868614,14434304
10.426,11.009698552336735,9.842301447663266,9.682999999999998,10.163625633939763,9.202374366060234,0.16463041663185618,2.129509398341179,0.17567378440909867,0.1535870488546137,2.18168227152699,2.0773365251553675,14598144
10.475999999999999,11.039279681863281,9.912720318136717,9.892,10.653719108333249,9.13028089166675,0.1525074693448611,2.1129133462905885,0.16551437599225532,0.13950056269746686,2.1714703993112474,2.0543562932699295,14761984
10.797999999999998,11.219445132846493,10.376554867153503,9.902,10.608354018888544,9.195645981111454,0.1525074693448611,2.123576191067696,0.16551437599225532,0.13950056269746686,2.1749380369549667,2.072214345180425,14925824
10.460999999999999,10.965845520926946,9.956154479073051,9.867,10.312691597407895,9.421308402592107,0.1525074693448611,2.101327323913574,0.16551437599225532,0.13950056269746686,2.1530211662373215,2.0496334815898267,15089664
10.682999999999998,11.074460087365237,10.291539912634759,9.879999999999999,10.265512645706984,9.494487354293014,0.14657154682075385,2.1239395275712014,0.16073081018100518,0.13241228346050252,2.1745156368952534,2.0733634182471494,15253504
10.325999999999999,10.843594435827896,9.808405564172102,9.861999999999998,10.2561015097662,9.467898490233797,0.14657154682075385,2.1253846883773804,0.16073081018100518,0.13241228346050252,2.165025419832205,2.0857439569225558,15417344
10.415,10.819035889494979,10.01096411050502,9.845,10.28697850626473,9.403021493735272,0.14657154682075385,2.1455830901861193,0.16073081018100518,0.13241228346050252,2.1982313847668924,2.092934795605346,15581184
10.427000000000001,10.985122746356033,9.86887725364397,9.945000000000002,10.6592443559455,9.230755644054504,0.14796804426975235,2.1372530460357666,0.1580386124700564,0.1378974760694483,2.1893814049441387,2.0851246871273945,15745024
10.437999999999999,11.011250381596033,9.864749618403964,9.702,10.137219484857928,9.266780515142072,0.14796804426975235,2.1370021969079973,0.1580386124700564,0.1378974760694483,2.1926687010172343,2.0813356927987603,15908864
10.511,11.206678805196765,9.815321194803234,10.046000000000003,10.822069584509022,9.269930415490984,0.14796804426975235,2.1420730531215666,0.1580386124700564,0.1378974760694483,2.1846590316833128,2.0994870745598204,16072704
10.646,11.382209209396352,9.90979079060365,9.898,10.72670742726248,9.069292572737519,0.14796804426975235,2.1052008524537085,0.1580386124700564,0.1378974760694483,2.160843022875145,2.0495586820322718,16236544
10.816999999999998,11.217525904280858,10.416474095719138,9.67,10.643365296278843,8.696634703721157,0.14965522434740702,2.1148668214678765,0.16166725250825956,0.1376431961865545,2.174545290989453,2.0551883519463,16400384
10.733999999999998,11.32745092467701,10.140549075322987,9.873999999999999,10.336778564758566,9.411221435241432,0.14965522434740702,2.143160933256149,0.16166725250825956,0.1376431961865545,2.2052519846934837,2.0810698818188147,16564224
10.285,10.762980125109822,9.807019874890178,9.862,10.428476830947215,9.295523169052785,0.14965522434740702,2.15974081158638,0.16166725250825956,0.1376431961865545,2.2250087768536586,2.0944728463191016,16728064
10.446,10.82030468872297,10.071695311277029,9.719,10.350671591889329,9.08732840811067,0.14125157591467233,2.147348013520241,0.15691489802913483,0.12558825380020983,2.203151303677366,2.091544723363116,16891904
10.624,10.999025332477688,10.248974667522313,9.907999999999998,10.478575148424813,9.337424851575182,0.14125157591467233,2.150990682840347,0.15691489802913483,0.12558825380020983,2.1960360572555815,2.1059453084251127,17055744
10.794,11.139027535133067,10.448972464866934,10.087,10.663108496726094,9.510891503273905,0.14125157591467233,2.1181806057691572,0.15691489802913483,0.12558825380020983,2.1803078353605434,2.056053376177771,17219584
10.648,11.202883771613479,10.09311622838652,9.777000000000001,10.225264430888734,9.328735569111268,0.13621347784707416,2.1695733666419983,0.14692887586872364,0.12549807982542469,2.228496708060502,2.1106500252234945,17383424
10.611999999999998,11.237968050302888,9.986031949697109,10.091,10.39081494292313,9.791185057076868,0.13621347784707416,2.157275822758675,0.14692887586872364,0.12549807982542469,2.2289166737605055,2.085634971756844,17547264
10.89,11.762135310602662,10.017864689397339,10.056000000000001,10.541946499112814,9.570053500887187,0.13621347784707416,2.1101676553487776,0.14692887586872364,0.12549807982542469,2.195973632111571,2.024361678585984,17711104
10.706000000000001,11.438928373035184,9.973071626964819,10.023,10.811505548490306,9.234494451509693,0.137751952535685,2.148274739086628,0.15326135154440595,0.12224255352696407,2.2075837821647286,2.0889656960085277,17874944
11.006,11.35261794529424,10.65938205470576,9.999999999999998,10.656962708226272,9.343037291773724,0.137751952535685,2.155799126625061,0.15326135154440595,0.12224255352696407,2.2108067378441287,2.1007915154059935,18038784
10.772,11.225867822168526,10.318132177831474,10.189999999999998,10.801244631878266,9.57875536812173,0.137751952535685,2.138542565703392,0.15326135154440595,0.12224255352696407,2.2022242265924374,2.0748609048143463,18202624
10.669,11.041436571781022,10.29656342821898,10.046,10.479893996270977,9.612106003729021,0.13535808934466326,2.1492842197418214,0.14961995636320397,0.12109622232612255,2.184697141161574,2.113871298322069,18366464
10.437000000000001,11.175918804741091,9.698081195258911,9.953999999999999,10.567631811430925,9.340368188569073,0.13535808934466326,2.1833704084157946,0.14961995636320397,0.12109622232612255,2.212002878382737,2.1547379384488523,18530304
10.812999999999999,11.303674026212922,10.322325973787075,10.258999999999999,10.731407662935307,9.78659233706469,0.13535808934466326,2.1521085619926454,0.14961995636320397,0.12109622232612255,2.2079665357548226,2.0962505882304683,18694144
10.841,11.2998561866206,10.382143813379399,10.103000000000002,10.382644417072827,9.823355582927176,0.13535808934466326,2.138176640868187,0.14961995636320397,0.12109622232612255,2.1768304631278057,2.0995228186085684,18857984
10.855999999999998,11.279348556156743,10.432651443843254,10.434999999999999,11.153501913706567,9.71649808629343,0.13059450173083553,2.151960813999176,0.14118221042398119,0.12000679303768988,2.2013698127098498,2.102551815288502,19021824
10.918000000000001,11.462367522910764,10.373632477089238,10.029999999999998,10.582050722307287,9.477949277692709,0.13059450173083553,2.1493150919675825,0.14118221042398119,0.12000679303768988,2.182767029390142,2.115863154545023,19185664
11.095000000000002,11.608969843473332,10.581030156526673,9.683000000000002,10.406118939041153,8.95988106095885,0.13059450173083553,2.1507350504398346,0.14118221042398119,0.12000679303768988,2.176756959259371,2.124713141620298,19349504
11.037,11.42728323048781,10.646716769512192,10.080000000000002,10.527571223382381,9.632428776617623,0.12833532311151427,2.134220239520073,0.13794703550062357,0.11872361072240499,2.187927923129943,2.0805125559102033,19513344
11.207000000000003,11.515254764764475,10.89874523523553,10.432,11.061774562839751,9.80222543716025,0.12833532311151427,2.131574249267578,0.13794703550062357,0.11872361072240499,2.1938002919094703,2.069348206625686,19677184
10.913,11.505959526443416,10.320040473556585,10.179000000000002,10.803442951757807,9.554557048242197,0.12833532311151427,2.136819303035736,0.13794703550062357,0.11872361072240499,2.1845480058754836,2.0890906001959886,19841024
10.977,11.500068829122899,10.453931170877102,10.070999999999998,10.465244847778635,9.67675515222136,0.12943150214499227,2.1503843486309053,0.14028999018782567,0.11857301410215887,2.1873725779815887,2.113396119280222,20004864
10.891,11.535056674524844,10.246943325475156,10.456,10.827973117308227,10.084026882691772,0.12943150214499227,2.1300985276699067,0.14028999018782567,0.11857301410215887,2.174060927347171,2.0861361279926425,20168704
11.209,11.669031520659182,10.748968479340817,10.260000000000002,10.805637242130706,9.714362757869297,0.12943150214499227,2.1408104479312895,0.14028999018782567,0.11857301410215887,2.184545379894421,2.0970755159681578,20332544
10.607,11.05795565192156,10.156044348078439,9.814,10.296704878782057,9.331295121217943,0.1313930486572644,2.178277426958084,0.14067255017504546,0.12211354713948333,2.212775724998817,2.143779128917351,20496384
10.738,11.44327725044836,10.032722749551638,9.662,10.4317246260839,8.892275373916101,0.1313930486572644,2.184195598959923,0.14067255017504546,0.12211354713948333,2.2263222581882274,2.1420689397316184,20660224
10.905,11.601595291399532,10.208404708600467,10.126999999999999,10.67541681228788,9.578583187712118,0.1313930486572644,2.1682645618915557,0.14067255017504546,0.12211354713948333,2.196939011216197,2.1395901125669146,20824064
10.544999999999998,11.066598504599082,10.023401495400915,10.008000000000001,10.754777075170363,9.261222924829639,0.1330149168414209,2.166720825433731,0.14293178483777985,0.12309804884506192,2.2041007593676936,2.1293408914997682,20987904
10.997,11.357861469264869,10.636138530735131,10.141999999999998,10.637536073358941,9.646463926641054,0.1330149168414209,2.152440169453621,0.14293178483777985,0.12309804884506192,2.18023309423209,2.1246472446751516,21151744
11.045,11.351863161686117,10.738136838313883,10.556999999999999,11.138292525326104,9.975707474673893,0.1330149168414209,2.1514684706926346,0.14293178483777985,0.12309804884506192,2.2053575342212084,2.0975794071640608,21315584
10.943000000000001,11.45127256467372,10.434727435326282,9.852,10.494818792506878,9.209181207493122,0.1330149168414209,2.176711916923523,0.14293178483777985,0.12309804884506192,2.2117235392844488,2.141700294562597,21479424
11.09,11.344283306569661,10.835716693430339,10.313999999999998,10.737490259628245,9.890509740371751,0.12210031651450963,2.1548187911510466,0.13117212239416648,0.11302851063485278,2.206597889591796,2.103039692710297,21643264
11.36,11.863726116059114,10.856273883940885,10.075,10.775560489893627,9.374439510106372,0.12210031651450963,2.139686131477356,0.13117212239416648,0.11302851063485278,2.221136734290684,2.058235528664028,21807104
10.898000000000001,11.642389682894652,10.15361031710535,9.972000000000001,10.704076498734935,9.239923501265068,0.12210031651450963,2.149101269245148,0.13117212239416648,0.11302851063485278,2.2224970218169564,2.0757055166733394,21970944
10.929999999999998,11.32962482405376,10.530375175946237,10.238999999999999,10.786164509082962,9.691835490917036,0.1288672694244875,2.165703311562538,0.14098409558846642,0.1167504432605086,2.2123789352818637,2.1190276878432126,22134784
10.856000000000002,11.305959998222066,10.406040001777937,10.18,10.82233947411007,9.53766052588993,0.1288672694244875,2.160536590218544,0.14098409558846642,0.1167504432605086,2.2046131727020377,2.11646000773505,22298624
10.917999999999997,11.308123057508778,10.527876942491217,10.397000000000002,10.831489355450742,9.962510644549262,0.1288672694244875,2.144795095920563,0.14098409558846642,0.1167504432605086,2.2028059107184053,2.0867842811227204,22462464
11.163,11.58735951739062,10.73864048260938,10.367999999999999,10.85478126504622,9.881218734953777,0.12452024373060337,2.13735169172287,0.13461942692302398,0.11442106053818275,2.1858090125406195,2.08889437090512,22626304
11.233,11.819601227410923,10.646398772589079,10.208,10.692516253597338,9.723483746402662,0.12452024373060337,2.1457408234477042,0.13461942692302398,0.11442106053818275,2.2255305009136332,2.065951145981775,22790144
11.055000000000001,11.51589586676385,10.594104133236153,10.477999999999998,11.02511607543555,9.930883924564446,0.12452024373060337,2.1254056617617607,0.13461942692302398,0.11442106053818275,2.1935605222055132,2.057250801318008,22953984
10.956999999999999,11.321528462537563,10.592471537462435,10.111,10.568306243123796,9.653693756876205,0.12022244572860168,2.1617356687784195,0.13254849366475982,0.10789639779244355,2.1975847348800017,2.1258866026768373,23117824
11.235,11.60845013053954,10.86154986946046,10.266,10.77192884875247,9.76007115124753,0.12022244572860168,2.1314811587333677,0.13254849366475982,0.10789639779244355,2.170908895650152,2.0920534218165834,23281664
10.991,11.629238983453691,10.352761016546308,10.442,11.116874803204269,9.767125196795732,0.12022244572860168,2.1520174354314805,0.13254849366475982,0.10789639779244355,2.198179556374195,2.105855314488766,23445504
10.883,11.48434931612167,10.281650683878329,9.915,10.960248774215975,8.869751225784023,0.12564981131266295,2.158817595243454,0.13400789422517734,0.11729172840014856,2.214115882684524,2.103519307802384,23609344
10.898,11.357647691172271,10.438352308827728,10.425,11.116697188081606,9.733302811918396,0.12564981131266295,2.1616533160209657,0.13400789422517734,0.11729172840014856,2.2048589361256044,2.118447695916327,23773184
11.151,11.61872748476009,10.68327251523991,9.788,10.208780227672356,9.367219772327644,0.12564981131266295,2.1810279458761217,0.13400789422517734,0.11729172840014856,2.2201515655146102,2.141904326237633,23937024
11.038999999999998,11.596484528933313,10.481515471066682,10.154,10.490725407416786,9.817274592583214,0.12564981131266295,2.1807526677846907,0.13400789422517734,0.11729172840014856,2.2138475916181615,2.14765774395122,24100864
11.055000000000001,11.514896727537826,10.595103272462177,10.43,10.830424774458324,10.029575225541675,0.12585075143830785,2.181422805786133,0.13247267466702922,0.11922882820958648,2.2264695578516602,2.1363760537206056,24264704
11.228,11.59089943510565,10.86510056489435,10.607000000000001,11.023174242355292,10.19082575764471,0.12585075143830785,2.182562932372093,0.13247267466702922,0.11922882820958648,2.2061955153948243,2.158930349349362,24428544
11.236999999999998,11.67965223370045,10.794347766299547,10.616,11.071679712078561,10.160320287921438,0.12585075143830785,2.1601593494415283,0.13247267466702922,0.11922882820958648,2.1986949174771917,2.121623781405865,24592384
11.299999999999997,11.73160166820808,10.868398331791914,10.349999999999998,10.876554840448739,9.823445159551257,0.1230917782369336,2.168196105957031,0.13086981753752958,0.11531373893633762,2.216421646055976,2.1199705658580865,24756224
11.153000000000002,11.587420303392927,10.718579696607078,10.259,10.826511233368997,9.691488766631004,0.1230917782369336,2.1754209995269775,0.13086981753752958,0.11531373893633762,2.2425109343482426,2.1083310647057125,24920064


==> data/progress-bossfight-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.034999999999999996,0.07629164564412516,-0.006291645644125161,0.043000000000000003,0.11243342134735981,-0.0264334213473598,0.0,2.707580107450485,0.0,0.0,2.7078590530080997,2.7073011618928704,16384
0.031000000000000007,0.08362128846769148,-0.02162128846769147,0.024,0.07676362383309168,-0.02876362383309168,0.0,2.6466400891542436,0.0,0.0,2.7119433170284877,2.5813368612799996,180224
0.078,0.19873110618229256,-0.04273110618229256,0.05700000000000001,0.1407914076740569,-0.026791407674056897,0.0,2.5781507343053818,0.0,0.0,2.680138256243437,2.4761632123673265,344064
0.12800000000000003,0.30473709288092304,-0.04873709288092298,0.076,0.21644215891248608,-0.0644421589124861,0.0,2.512382823228836,0.0,0.0,2.6520971995460036,2.372668446911668,507904
0.05500000000000001,0.14502777349240625,-0.035027773492406225,0.14499999999999996,0.36821514285549706,-0.07821514285549716,0.08704180992550237,2.3603630438447,0.1508158949652502,0.023267724885754543,2.6449565315703274,2.0757695561190723,671744
0.158,0.4461249728850313,-0.13012497288503125,0.165,0.42631398737916804,-0.09631398737916805,0.08704180992550237,2.197598670423031,0.1508158949652502,0.023267724885754543,2.648249303799186,1.746948037046876,835584
0.08,0.2291978552124661,-0.06919785521246609,0.11900000000000002,0.275808800773426,-0.037808800773425966,0.08704180992550237,2.21202572286129,0.1508158949652502,0.023267724885754543,2.6480984316969716,1.7759530140256086,999424
0.175,0.343062488378579,0.0069375116214209775,0.20700000000000002,0.40574858490062266,0.00825141509937738,0.1070165801695149,2.1655730456113815,0.19575458698959103,0.01827857334943879,2.6587454068950875,1.6724006843276755,1163264
0.252,0.5127220742476555,-0.008722074247655531,0.42000000000000004,0.7713972111443117,0.06860278885568832,0.1070165801695149,2.1688889801502227,0.19575458698959103,0.01827857334943879,2.59115308530179,1.7466248749986553,1327104
0.269,0.5084765124182328,0.029523487581767233,0.57,1.0289335463877096,0.11106645361229034,0.1070165801695149,2.110895624756813,0.19575458698959103,0.01827857334943879,2.533449409431281,1.6883418400823451,1490944
0.42300000000000004,0.6794390765854534,0.1665609234145467,0.40499999999999997,0.694110705439975,0.11588929456002495,0.21876589401294005,2.257303275167942,0.3679010763442017,0.06963071168167839,2.5665799566206573,1.9480265937152266,1654784
0.5800000000000001,1.0805596867507412,0.07944031324925904,0.587,0.9913278372805909,0.18267216271940906,0.21876589401294005,2.2596430480480194,0.3679010763442017,0.06963071168167839,2.5301934980083085,1.9890925980877303,1818624
0.8140000000000001,1.5011128000554201,0.12688719994457986,0.89,1.5741052550594827,0.2058947449405174,0.21876589401294005,2.1843050211668014,0.3679010763442017,0.06963071168167839,2.5150929518825316,1.8535170904510714,1982464
0.9530000000000001,1.646773017636172,0.25922698236382824,1.062,1.8893427343006042,0.23465726569939593,0.2621443386778527,2.1454274341464044,0.36338739586429036,0.16090128149141503,2.5184718911181365,1.7723829771746724,2146304
1.4250000000000003,2.4803790788148117,0.36962092118518886,1.203,2.0991701847305566,0.3068298152694434,0.2621443386778527,2.0761217042803763,0.36338739586429036,0.16090128149141503,2.366976184446656,1.7852672241140968,2310144
1.5979999999999999,2.7127717255115504,0.48322827448844907,1.554,2.488111342399823,0.6198886576001768,0.2621443386778527,2.0750483334064485,0.36338739586429036,0.16090128149141503,2.4120877613839378,1.738008905428959,2473984
1.8990000000000002,3.2904772725416684,0.5075227274583318,1.614,2.7542034906103385,0.47379650938966167,0.30412559175240306,2.0716498672962187,0.38010542731856145,0.2281457561862447,2.4620026037207423,1.681297130871695,2637824
2.43,3.891834463952742,0.9681655360472585,2.1450000000000005,3.469622587758491,0.82037741224151,0.30412559175240306,1.9819052383303641,0.38010542731856145,0.2281457561862447,2.363436459715856,1.6003740169448721,2801664
2.768,4.4781801074740635,1.0578198925259361,2.6839999999999997,4.381022097675808,0.9869779023241918,0.30412559175240306,1.951849114894867,0.38010542731856145,0.2281457561862447,2.330882471523025,1.5728157582667086,2965504
3.106,5.053342804952431,1.1586571950475695,2.6920000000000006,4.26141262897939,1.1225873710206107,0.30412559175240306,1.9546289652585984,0.38010542731856145,0.2281457561862447,2.2750773743396278,1.634180556177569,3129344
3.4120000000000004,4.967254320039009,1.8567456799609914,3.191,4.539750903614155,1.8422490963858449,0.3012394098469485,1.8975989148020744,0.34538825470946277,0.2570905649844343,2.1927410167224233,1.6024568128817256,3293184
3.877,5.519918439850256,2.2340815601497437,3.653000000000001,5.24197482673578,2.0640251732642216,0.3012394098469485,1.8977681517601013,0.34538825470946277,0.2570905649844343,2.199709502246389,1.5958268012738135,3457024
4.2509999999999994,6.028658291123465,2.4733417088765335,4.069,5.574805100270284,2.563194899729716,0.3012394098469485,1.8921146810054779,0.34538825470946277,0.2570905649844343,2.2111195795356156,1.5731097824753402,3620864
4.162999999999999,5.6425678423107195,2.6834321576892792,4.312,5.939899259782374,2.6841007402176267,0.31795561316763876,1.9406050384044646,0.34872108707408844,0.2871901392611891,2.2104602020354243,1.670749874773505,3784704
4.762999999999999,5.9556613098444995,3.5703386901554985,4.879000000000001,6.48679009824044,3.271209901759563,0.31795561316763876,1.9165300726890564,0.34872108707408844,0.2871901392611891,2.183362492040947,1.6496976533371661,3948544
5.417,6.682591166214429,4.15140883378557,5.3919999999999995,6.805674644322377,3.9783253556776224,0.31795561316763876,1.9447620213031769,0.34872108707408844,0.2871901392611891,2.206057138677332,1.6834669039290218,4112384
5.409,6.761903913809107,4.056096086190893,5.2829999999999995,6.475963117619316,4.090036882380683,0.3345139745919975,1.9507875755429267,0.3575859750072111,0.3114419741767839,2.1917461510103253,1.7098290000755283,4276224
6.109999999999999,7.134285116556908,5.0857148834430905,6.234,7.455754476153045,5.012245523846955,0.3345139745919975,1.9665540233254433,0.3575859750072111,0.3114419741767839,2.1807288589413183,1.7523791877095682,4440064
6.444,7.617943780595987,5.270056219404013,5.933000000000001,7.14938028593035,4.716619714069651,0.3345139745919975,1.9963520407676696,0.3575859750072111,0.3114419741767839,2.2340979801976983,1.7586061013376406,4603904
6.635,8.22478772167859,5.045212278321411,6.617,8.017657345677378,5.216342654322621,0.3443209554072383,2.0143158465623854,0.35988207080869644,0.3287598400057801,2.1947211952183077,1.8339104979064633,4767744
6.711,7.823892178065782,5.598107821934218,6.57,7.528665739452496,5.611334260547505,0.3443209554072383,2.057921351492405,0.35988207080869644,0.3287598400057801,2.235544863033259,1.8802978399515506,4931584
7.348999999999999,8.28508172720121,6.41291827279879,6.8950000000000005,8.361766852638823,5.428233147361177,0.3443209554072383,2.110888358950615,0.35988207080869644,0.3287598400057801,2.2622183440872417,1.9595583738139886,5095424
7.334999999999999,8.491176889580482,6.178823110419516,6.973000000000001,8.037772745706802,5.9082272542932,0.3292045491503813,2.12332860827446,0.35025776392136093,0.3081513343794016,2.233179165275195,2.013478051273725,5259264
7.863999999999999,9.186574761591947,6.54142523840805,6.989999999999999,8.025055554064611,5.9549444459353875,0.3292045491503813,2.1560786068439484,0.35025776392136093,0.3081513343794016,2.263825804511562,2.0483314091763347,5423104
7.958999999999999,8.744193606698373,7.173806393301625,7.5840000000000005,8.204357961180479,6.963642038819522,0.3292045491503813,2.152749539911747,0.35025776392136093,0.3081513343794016,2.248752628895738,2.056746450927756,5586944
7.781999999999999,8.341138623241141,7.222861376758857,7.153000000000001,7.7828261664935825,6.52317383350642,0.3292045491503813,2.1429170683026313,0.35025776392136093,0.3081513343794016,2.2197602715637896,2.066073865041473,5750784
8.041,9.087531891535084,6.9944681084649165,7.359999999999999,8.063391782721407,6.656608217278592,0.31185983672160844,2.1608282327651978,0.33219596616493013,0.29152370727828675,2.229244450586703,2.0924120149436924,5914624
7.914,8.770390098027761,7.057609901972238,7.958000000000001,8.802627728647362,7.11337227135264,0.31185983672160844,2.1191707223653795,0.33219596616493013,0.29152370727828675,2.189506722048373,2.048834722682386,6078464
8.181999999999999,8.978740861259165,7.385259138740831,7.789,8.492597185895452,7.0854028141045475,0.31185983672160844,2.116928815841675,0.33219596616493013,0.29152370727828675,2.189400923761675,2.0444567079216744,6242304
8.201,9.016689279076292,7.385310720923709,7.7,8.469688248578604,6.930311751421396,0.2919371235034001,2.130332587659359,0.30729176416371706,0.2765824828430832,2.2128486690196074,2.0478165062991107,6406144
8.274,9.008631880604156,7.539368119395842,7.357999999999999,8.341573078118753,6.374426921881245,0.2919371235034001,2.122155523300171,0.30729176416371706,0.2765824828430832,2.2089680020677633,2.0353430445325786,6569984
8.534,9.281625574736445,7.786374425263555,8.530000000000001,9.13281008617972,7.927189913820282,0.2919371235034001,2.127849791944027,0.30729176416371706,0.2765824828430832,2.2038118123532207,2.0518877715348336,6733824
8.446,9.466276433129767,7.425723566870232,8.014,8.631627719585188,7.396372280414811,0.2720801542499733,2.1012544199824332,0.2891910701815841,0.2549692383183625,2.1863659214816704,2.016142918483196,6897664
8.818000000000001,9.55836207358292,8.077637926417083,8.184999999999999,9.122008537847973,7.247991462152024,0.2720801542499733,2.128675663471222,0.2891910701815841,0.2549692383183625,2.1927161867342315,2.064635140208212,7061504
8.604,9.338781600205122,7.869218399794877,8.455,9.443860455271622,7.466139544728378,0.2720801542499733,2.124733257293701,0.2891910701815841,0.2549692383183625,2.1927236761002034,2.0567428384871986,7225344
8.278,9.11477715073967,7.441222849260331,8.355999999999998,9.296608313805484,7.415391686194512,0.26095853972365146,2.1752238422632217,0.2828331741850794,0.23908390526222348,2.24266535851824,2.1077823260082034,7389184
8.954,10.136439850478663,7.7715601495213384,8.654,9.338035086819382,7.969964913180617,0.26095853972365146,2.141766884922981,0.2828331741850794,0.23908390526222348,2.2165320107490842,2.067001759096878,7553024
8.979000000000001,9.60435509912369,8.353644900876311,8.447999999999999,9.098842530878244,7.797157469121753,0.26095853972365146,2.1505877137184144,0.2828331741850794,0.23908390526222348,2.2211878151580207,2.079987612278808,7716864
8.975,9.64882861322446,8.30117138677554,7.955,8.506221371138674,7.403778628861326,0.24822835762364165,2.151268355548382,0.26749810230615695,0.22895861294112635,2.2144891838867724,2.088047527209991,7880704
8.967,9.632643297870564,8.301356702129437,8.508,9.341400263978839,7.674599736021159,0.24822835762364165,2.1194188058376313,0.26749810230615695,0.22895861294112635,2.168575787544921,2.0702618241303417,8044544
9.071,9.73088559614527,8.411114403854729,8.766,9.382769000518023,8.149230999481977,0.24822835762364165,2.1336951524019243,0.26749810230615695,0.22895861294112635,2.1810430362802475,2.086347268523601,8208384
9.013000000000002,9.790676668031132,8.235323331968871,8.513,9.023138216564883,8.002861783435117,0.24822835762364165,2.134522967040539,0.26749810230615695,0.22895861294112635,2.226982564405407,2.0420633696756707,8372224
8.997,9.788934972077884,8.205065027922116,8.765,9.558867117343954,7.971132882656046,0.2342079621783341,2.156428810954094,0.2481778109526988,0.22023811340396937,2.2294318502102657,2.0834257716979225,8536064
9.113,9.778658320762236,8.447341679237763,8.433000000000002,9.285573164015853,7.5804268359841505,0.2342079621783341,2.1559457033872604,0.2481778109526988,0.22023811340396937,2.227678259577564,2.084213147196957,8699904
9.213999999999999,10.179973084511156,8.248026915488841,8.754000000000001,10.087290665983978,7.420709334016023,0.2342079621783341,2.09923989623785,0.2481778109526988,0.22023811340396937,2.1723708319428345,2.0261089605328655,8863744
9.516000000000002,10.285716831048926,8.746283168951077,8.844,9.436692162931145,8.251307837068854,0.22991860571237338,2.119107575714588,0.2468119805284853,0.21302523089626146,2.1904343973794216,2.0477807540497546,9027584
9.873,10.599251333905832,9.146748666094167,8.981,9.453703924248572,8.508296075751428,0.22991860571237338,2.119850355386734,0.2468119805284853,0.21302523089626146,2.1544196497541273,2.0852810610193404,9191424
9.456999999999999,9.807943015317301,9.106056984682697,8.888,9.515722868788448,8.260277131211552,0.22991860571237338,2.1172846108675003,0.2468119805284853,0.21302523089626146,2.1717631480510478,2.062806073683953,9355264
9.645,10.017108855041101,9.272891144958898,8.930000000000001,9.479981817881283,8.38001818211872,0.2141609772937348,2.1564313888549806,0.23122071311069597,0.1971012414767736,2.2136203310466187,2.0992424466633426,9519104
9.944,10.759146612579602,9.1288533874204,9.142999999999999,9.847883678347001,8.438116321652997,0.2141609772937348,2.095160286128521,0.23122071311069597,0.1971012414767736,2.1657358052672673,2.0245847669897743,9682944
9.650000000000002,10.468681867394169,8.831318132605835,9.376000000000001,10.10312034767293,8.648879652327073,0.2141609772937348,2.119227407872677,0.23122071311069597,0.1971012414767736,2.1983594311780688,2.040095384567285,9846784
9.719999999999999,10.360921212006591,9.079078787993407,8.979000000000001,9.580106479752132,8.37789352024787,0.20690430557036352,2.116455052793026,0.21634051741036453,0.1974680937303625,2.1894193320666075,2.0434907735194447,10010624
9.915,10.614774963827657,9.215225036172342,9.174000000000001,9.874616871050078,8.473383128949925,0.20690430557036352,2.111406850814819,0.21634051741036453,0.1974680937303625,2.2013746500001705,2.021439051629468,10174464
9.564000000000002,10.027728368767754,9.10027163123225,8.857,9.770488368836736,7.943511631163264,0.20690430557036352,2.1171595945954325,0.21634051741036453,0.1974680937303625,2.202774281621716,2.031544907569149,10338304
9.944999999999999,10.473114570902942,9.416885429097055,9.279000000000002,9.983534598156828,8.574465401843176,0.19701480152028428,2.1423656731843947,0.21083800727655344,0.1831915957640151,2.2034862481006017,2.081245098268188,10502144
9.824000000000002,10.355736776986511,9.292263223013492,9.223,10.089025981134515,8.356974018865486,0.19701480152028428,2.147949716448784,0.21083800727655344,0.1831915957640151,2.233940404973278,2.06195902792429,10665984
10.010000000000002,10.419316503454235,9.600683496545768,9.157,9.773052757481045,8.540947242518955,0.19701480152028428,2.1224543333053587,0.21083800727655344,0.1831915957640151,2.1901112425590976,2.05479742405162,10829824
9.708,10.40381319332131,9.01218680667869,9.66,10.1787099382121,9.1412900617879,0.19701480152028428,2.1507395833730696,0.21083800727655344,0.1831915957640151,2.2260949007401565,2.0753842660059827,10993664
9.942,10.606677365343518,9.277322634656482,9.741,10.236387726937194,9.245612273062806,0.1876140268105397,2.1515547335147858,0.20014864207518646,0.17507941154589296,2.226210629452419,2.0768988375771524,11157504
9.955000000000002,10.667899011080813,9.24210098891919,9.641,10.335686260120351,8.946313739879649,0.1876140268105397,2.1084235459566116,0.20014864207518646,0.17507941154589296,2.1933898047540112,2.023457287159212,11321344
10.251000000000001,10.814159835215547,9.687840164784456,9.707999999999998,10.490940610774532,8.925059389225465,0.1876140268105397,2.1212581947445868,0.20014864207518646,0.17507941154589296,2.200595192384827,2.0419211971043465,11485184
10.014999999999999,10.61508749362072,9.414912506379277,9.764,10.25230728030616,9.275692719693838,0.18265743566171294,2.113476651906967,0.1938550438989847,0.17145982742444119,2.19517822376636,2.031775080047574,11649024
10.506000000000002,11.087518701332986,9.924481298667018,9.552,10.278385572543948,8.82561442745605,0.18265743566171294,2.1163080513477324,0.1938550438989847,0.17145982742444119,2.1734083591059448,2.05920774358952,11812864
10.264,10.739756240106212,9.788243759893787,9.928,10.515823102642283,9.340176897357718,0.18265743566171294,2.120106002688408,0.1938550438989847,0.17145982742444119,2.1810524292436613,2.0591595761331547,11976704
10.033000000000001,10.596490017657812,9.46950998234219,9.562000000000001,10.014786925606295,9.109213074393708,0.17875000371817198,2.1274137765169145,0.18946115404952404,0.16803885338681993,2.1909644948252156,2.0638630582086135,12140544
10.349,10.903336540379579,9.794663459620422,9.323999999999998,10.096608568422585,8.55139143157741,0.17875000371817198,2.147512857615948,0.18946115404952404,0.16803885338681993,2.211694263655608,2.0833314515762877,12304384
10.282,10.548825785860362,10.015174214139638,9.61,10.370499835634433,8.849500164365566,0.17875000371817198,2.141784298419952,0.18946115404952404,0.16803885338681993,2.206556095965681,2.0770125008742233,12468224
10.09,10.588176675487723,9.591823324512276,9.407,9.78044477503374,9.03355522496626,0.17417238992711642,2.128750294446945,0.18626680774967486,0.162077972104558,2.191443662613777,2.066056926280113,12632064
10.349,10.90931152049552,9.788688479504481,9.622000000000002,10.482079066132878,8.761920933867126,0.17417238992711642,2.1327720046043397,0.18626680774967486,0.162077972104558,2.1757271839178416,2.089816825290838,12795904
10.242,10.866480584165753,9.617519415834249,9.529,9.90355173207449,9.15444826792551,0.17417238992711642,2.1396386682987214,0.18626680774967486,0.162077972104558,2.2004974564578466,2.0787798801395962,12959744
10.409000000000002,10.979901918020953,9.838098081979052,9.66,10.607501978889754,8.712498021110246,0.1689111013953758,2.1421236485242843,0.18505069188289688,0.1527715109078547,2.1949796824755277,2.089267614573041,13123584
10.3,10.927008771868465,9.672991228131536,9.614,10.353204978338216,8.874795021661786,0.1689111013953758,2.1280279487371443,0.18505069188289688,0.1527715109078547,2.1618894101691395,2.094166487305149,13287424
10.285,10.841008093466273,9.728991906533727,9.601,10.131555369400782,9.07044463059922,0.1689111013953758,2.1131043508648872,0.18505069188289688,0.1527715109078547,2.1661715991409194,2.060037102588855,13451264
10.347000000000001,10.936814377579932,9.75718562242007,9.312999999999999,10.062907327607883,8.563092672392115,0.1689111013953758,2.118067291378975,0.18505069188289688,0.1527715109078547,2.166020788291916,2.0701137944660344,13615104
10.203999999999999,10.578438245909789,9.829561754090209,9.596,10.179150066449452,9.012849933550548,0.16862103700356473,2.1433700263500213,0.18418643930617615,0.15305563470095332,2.1973265227016174,2.089413529998425,13778944
10.351,11.025128326062628,9.676871673937374,9.914,10.29487268213932,9.533127317860679,0.16862103700356473,2.1428771764039993,0.18418643930617615,0.15305563470095332,2.183365644049918,2.1023887087580806,13942784
10.088999999999999,10.95374794015366,9.224252059846338,9.561,10.87438075210504,8.24761924789496,0.16862103700356473,2.1326082408428193,0.18418643930617615,0.15305563470095332,2.185671541511205,2.0795449401744337,14106624
10.354000000000001,10.705232116982488,10.002767883017514,9.514000000000001,10.196688801724477,8.831311198275525,0.16142125349821673,2.1540465116500855,0.17085387235577754,0.15198863464065593,2.2211188358375153,2.0869741874626557,14270464
10.559,11.201891126085902,9.916108873914096,9.834999999999999,10.384968180897767,9.285031819102231,0.16142125349821673,2.1301938384771346,0.17085387235577754,0.15198863464065593,2.160128748136077,2.1002589288181923,14434304
10.298999999999998,10.734487083620166,9.863512916379829,9.684999999999999,10.371283469129192,8.998716530870805,0.16142125349821673,2.127775976061821,0.17085387235577754,0.15198863464065593,2.177559131786819,2.077992820336823,14598144
10.509,10.870675268714907,10.147324731285094,9.435,9.814005277008118,9.055994722991883,0.15504841342984338,2.1537851482629775,0.16262694919138068,0.14746987766830608,2.212380504001409,2.095189792524546,14761984
10.514,10.792323552722365,10.235676447277633,9.656,10.142810024547565,9.169189975452436,0.15504841342984338,2.1376919850707052,0.16262694919138068,0.14746987766830608,2.206133840909807,2.0692501292316035,14925824
10.466000000000001,10.911829563846993,10.020170436153009,9.896,10.372344413213801,9.4196555867862,0.15504841342984338,2.1463049918413164,0.16262694919138068,0.14746987766830608,2.1975901112347516,2.0950198724478812,15089664
10.825000000000001,11.39314170767512,10.256858292324882,9.833,10.330856405000478,9.335143594999522,0.15195761220226506,2.1319594264030455,0.1563893799928381,0.147525844411692,2.1916363582478393,2.0722824945582516,15253504
10.51,10.949704446190847,10.070295553809153,9.892,10.346726291300602,9.437273708699397,0.15195761220226506,2.1377707839012148,0.1563893799928381,0.147525844411692,2.205907064293913,2.0696345035085164,15417344
10.648,11.214723918676457,10.081276081323542,9.895000000000001,10.48347684746301,9.306523152536993,0.15195761220226506,2.1526643604040148,0.1563893799928381,0.147525844411692,2.200645019803809,2.1046837010042205,15581184
10.815999999999999,11.398515235852246,10.233484764147752,9.712000000000002,10.500134506286841,8.923865493713162,0.1466593279191632,2.128794825077057,0.15493555467991715,0.13838310115840924,2.1817924504549553,2.0757971996991587,15745024
10.3,10.777409677321272,9.82259032267873,9.794999999999998,10.612523699962269,8.977476300037727,0.1466593279191632,2.147021916508675,0.15493555467991715,0.13838310115840924,2.2049352521108863,2.0891085809064633,15908864
10.547,10.90018691935008,10.193813080649921,9.717,10.144599111318067,9.289400888681934,0.1466593279191632,2.16019811630249,0.15493555467991715,0.13838310115840924,2.2150024939728588,2.1053937386321215,16072704
10.639,11.248269234411191,10.029730765588807,9.886,10.521864765496563,9.250135234503436,0.1466593279191632,2.157183176279068,0.15493555467991715,0.13838310115840924,2.1944752133233267,2.1198911392348094,16236544
10.642,11.2351239330865,10.048876066913499,9.942,10.691770631593423,9.192229368406577,0.1425358951173621,2.122238835692406,0.1507697967185518,0.13430199351617236,2.1727680480966005,2.071709623288211,16400384
10.709,11.218243556660267,10.199756443339732,9.904,10.577159713589575,9.230840286410425,0.1425358951173621,2.1253554433584214,0.1507697967185518,0.13430199351617236,2.2037438809830125,2.0469670057338303,16564224
10.782,11.231817740868454,10.332182259131546,10.177,10.942010457444864,9.411989542555135,0.1425358951173621,2.1133120179176332,0.1507697967185518,0.13430199351617236,2.1652408312369587,2.061383204598308,16728064
10.624999999999998,11.20576242991433,10.044237570085667,9.93,10.301537346709587,9.558462653290412,0.14169663279711428,2.1241902232170107,0.15862356712897047,0.1247696984652581,2.1836664768152367,2.0647139696187846,16891904
10.546,11.386097613375968,9.70590238662403,9.698,10.382233878144016,9.013766121855985,0.14169663279711428,2.122063845396042,0.15862356712897047,0.1247696984652581,2.211468418580068,2.032659272212016,17055744
10.604000000000001,11.54332103138384,9.664678968616162,9.932000000000002,10.569382145968964,9.29461785403104,0.14169663279711428,2.126461550593376,0.15862356712897047,0.1247696984652581,2.2049982468723535,2.047924854314399,17219584
10.559000000000001,11.065407938326405,10.052592061673597,9.822000000000001,10.319730850962648,9.324269149037354,0.14662757691360936,2.1325696051120757,0.15960593526578012,0.1336492185614386,2.2020326847806055,2.063106525443546,17383424
10.859000000000002,11.261155442584085,10.456844557415918,9.794999999999998,10.277643760966614,9.312356239033383,0.14662757691360936,2.131328436732292,0.15960593526578012,0.1336492185614386,2.2003095163274766,2.0623473571371074,17547264
10.639999999999999,11.13501515128327,10.144984848716728,9.567,10.194981687631097,8.939018312368903,0.14662757691360936,2.1189834088087083,0.15960593526578012,0.1336492185614386,2.172279078425133,2.0656877391922834,17711104
10.967,11.406932949436616,10.527067050563385,10.285999999999998,10.822324528620497,9.749675471379499,0.1390090659088552,2.1477060496807097,0.14572353789620832,0.13229459392150208,2.2092182299664684,2.086193869394951,17874944
10.940000000000001,11.348949874679038,10.531050125320965,10.059,10.643969229960003,9.474030770039995,0.1390090659088552,2.114203602075577,0.14572353789620832,0.13229459392150208,2.1794368194521616,2.048970384698992,18038784
10.709,11.167136442558327,10.250863557441672,10.163,10.672471294578997,9.653528705421003,0.1390090659088552,2.1004702150821686,0.14572353789620832,0.13229459392150208,2.13917656209604,2.0617638680682973,18202624
10.777999999999999,11.513143523402062,10.042856476597935,9.843,10.33513920794832,9.35086079205168,0.1368086326594493,2.140324518084526,0.14673526208560247,0.1268820032332961,2.176453466141631,2.104195570027421,18366464
10.983,11.645405464953303,10.320594535046698,10.217,10.612627349914032,9.82137265008597,0.1368086326594493,2.1159744292497633,0.14673526208560247,0.1268820032332961,2.1830833524833784,2.0488655060161483,18530304
10.548,11.076957465208688,10.019042534791312,9.981,10.751538123651256,9.210461876348743,0.1368086326594493,2.1206655517220496,0.14673526208560247,0.1268820032332961,2.1880553306856316,2.0532757727584676,18694144
11.055,11.535421689768478,10.574578310231521,10.181000000000001,10.588171953847512,9.77382804615249,0.1368086326594493,2.1212141901254653,0.14673526208560247,0.1268820032332961,2.1805373087383826,2.061891071512548,18857984
10.987,11.265497755825788,10.708502244174213,10.041999999999998,10.542095990785766,9.54190400921423,0.1396326561930739,2.1262344241142275,0.15244633724589274,0.12681897514025509,2.193517930675192,2.058950917553263,19021824
10.988999999999999,11.410816310732526,10.567183689267472,10.411,10.938947914097593,9.883052085902406,0.1396326561930739,2.1172410160303117,0.15244633724589274,0.12681897514025509,2.190710626515271,2.0437714055453524,19185664
11.153,11.613218426402073,10.692781573597928,10.169999999999998,10.640935239709238,9.699064760290758,0.1396326561930739,2.090431433916092,0.15244633724589274,0.12681897514025509,2.1367583076577548,2.0441045601744294,19349504
10.669999999999998,10.989155134691577,10.350844865308419,10.331,10.8520652550305,9.8099347449695,0.13182943997574811,2.1320531159639358,0.1435784187471391,0.1200804612043571,2.195311120140476,2.0687951117873955,19513344
10.956,11.31006779011935,10.60193220988065,9.873000000000001,10.523446769536141,9.22255323046386,0.13182943997574811,2.1456859558820724,0.1435784187471391,0.1200804612043571,2.207428816798874,2.083943094965271,19677184
10.944999999999999,11.346876846807575,10.543123153192422,10.352,10.974604208145111,9.72939579185489,0.13182943997574811,2.1314882010221483,0.1435784187471391,0.1200804612043571,2.199026021052516,2.0639503809917805,19841024
10.769,11.401525888798238,10.136474111201762,10.133,10.691248152706303,9.574751847293696,0.13132504936929762,2.1501614809036256,0.14758431087069065,0.1150657878679046,2.2176583364629665,2.0826646253442846,20004864
10.955,11.49188453134729,10.41811546865271,10.614,11.273336029654077,9.954663970345925,0.13132504936929762,2.138320894539356,0.14758431087069065,0.1150657878679046,2.20482569184097,2.0718160972377424,20168704
10.641,11.0922083775818,10.1897916224182,10.219000000000001,10.71179711849807,9.726202881501932,0.13132504936929762,2.128997704386711,0.14758431087069065,0.1150657878679046,2.2071914865536564,2.050803922219766,20332544
10.937,11.489938513760798,10.384061486239201,10.07,10.32219040425837,9.81780959574163,0.1323240439662792,2.1406158983707426,0.14516233234017728,0.11948575559238112,2.216063733059291,2.065168063682194,20496384
11.262,11.696598665437437,10.827401334562564,10.495999999999999,11.022634598179799,9.969365401820198,0.1323240439662792,2.1234759241342545,0.14516233234017728,0.11948575559238112,2.1905985204965996,2.0563533277719093,20660224
11.174,11.777310865143335,10.570689134856664,10.468,10.985876433138253,9.950123566861746,0.1323240439662792,2.1114004015922547,0.14516233234017728,0.11948575559238112,2.177536705627323,2.0452640975571863,20824064
10.892999999999999,11.142521542156182,10.643478457843816,9.786,10.431138744767356,9.140861255232643,0.12672797173393818,2.1142158627510073,0.1349559544729231,0.11849998899495326,2.173613815267988,2.0548179102340267,20987904
11.098,11.527017482161275,10.668982517838726,10.468,11.130552639418182,9.805447360581818,0.12672797173393818,2.1018496856093405,0.1349559544729231,0.11849998899495326,2.1749319404604712,2.0287674307582098,21151744
10.971,11.514073659828941,10.427926340171059,10.393,10.744113941620096,10.041886058379905,0.12672797173393818,2.1411308735609054,0.1349559544729231,0.11849998899495326,2.1934688040806196,2.088792943041191,21315584
11.077,11.503756370778458,10.650243629221542,10.180000000000001,10.752939787412256,9.607060212587747,0.12672797173393818,2.1405035465955735,0.1349559544729231,0.11849998899495326,2.181500924723008,2.099506168468139,21479424
11.116,11.488214991637896,10.743785008362103,10.41,11.033393936447894,9.786606063552107,0.13167885611507396,2.1423234820365904,0.1494328136090981,0.11392489862104983,2.1838249413871327,2.100822022686048,21643264
11.091,11.583634753138671,10.598365246861327,10.320000000000002,10.86038874895764,9.779611251042365,0.13167885611507396,2.1350507885217667,0.1494328136090981,0.11392489862104983,2.1782870994629975,2.091814477580536,21807104
10.787,11.499236617985906,10.074763382014096,10.404999999999998,11.324067462159332,9.485932537840663,0.13167885611507396,2.1297061279416085,0.1494328136090981,0.11392489862104983,2.1865450608443284,2.0728671950388886,21970944
10.851999999999999,11.423905586613733,10.280094413386264,10.072999999999999,10.599080792274341,9.546919207725656,0.12713749694309318,2.1390398532152175,0.13814886840296908,0.11612612548321727,2.1811358089577664,2.0969438974726686,22134784
10.858,11.211434576689944,10.504565423310057,10.365,10.8591103115702,9.8708896884298,0.12713749694309318,2.1254789143800736,0.13814886840296908,0.11612612548321727,2.1720514046659063,2.078906424094241,22298624
10.981,11.466786990356885,10.495213009643114,10.25,10.903467673263185,9.596532326736815,0.12713749694309318,2.1184718295931817,0.13814886840296908,0.11612612548321727,2.1806850535825437,2.0562586056038197,22462464
10.861,11.500850763850448,10.221149236149554,9.934000000000001,10.584771849421902,9.2832281505781,0.12565087110127324,2.128653222322464,0.13877624662599153,0.11252549557655495,2.1855669516331595,2.0717394930117683,22626304
11.049000000000003,11.57906509034269,10.518934909657316,10.508,11.399322612750288,9.61667738724971,0.12565087110127324,2.119795358181,0.13877624662599153,0.11252549557655495,2.187107658153636,2.0524830582083635,22790144
11.288,11.767161768090903,10.808838231909098,10.306000000000001,11.015791518687003,9.596208481312999,0.12565087110127324,2.142162761092186,0.13877624662599153,0.11252549557655495,2.189338662602707,2.094986859581665,22953984
10.844999999999999,11.187118400557466,10.502881599442532,10.218,10.697224373336748,9.738775626663251,0.12700882431900024,2.1679593324661255,0.13457970363583913,0.11943794500216134,2.2219639431391704,2.1139547217930805,23117824
10.707,11.298524302121224,10.115475697878777,9.872,10.548990398750233,9.195009601249767,0.12700882431900024,2.1746334403753282,0.13457970363583913,0.11943794500216134,2.233737081960595,2.1155297987900616,23281664
10.95,11.457286901072756,10.442713098927243,10.047999999999998,10.548135981509027,9.54786401849097,0.12700882431900024,2.115067036449909,0.13457970363583913,0.11943794500216134,2.1816219429253594,2.048512129974459,23445504
11.011,11.503066052476697,10.518933947523301,10.109,10.724474613611317,9.493525386388683,0.132527385474835,2.1420503482222557,0.14547441251115661,0.11958035843851339,2.2006014684410746,2.083499228003437,23609344
11.206,11.647003401347426,10.764996598652573,10.303,10.785908894099084,9.820091105900918,0.132527385474835,2.139370432496071,0.14547441251115661,0.11958035843851339,2.220628803487615,2.0581120615045267,23773184
10.541,11.021342586077894,10.060657413922106,9.935,10.480183455361589,9.389816544638412,0.132527385474835,2.1513726472854615,0.14547441251115661,0.11958035843851339,2.1944983818918202,2.108246912679103,23937024
11.167000000000002,11.55316188315265,10.780838116847352,9.884,10.625042508902155,9.142957491097846,0.132527385474835,2.1442552268505097,0.14547441251115661,0.11958035843851339,2.1798073665994426,2.108703087101577,24100864
10.984,11.55032499503377,10.41767500496623,10.331000000000001,10.957840490077022,9.704159509922981,0.12857812062502486,2.1633782953023912,0.1407717801091504,0.11638446114089933,2.2147088951790725,2.11204769542571,24264704
11.257000000000001,11.662907624959178,10.851092375040825,10.306000000000001,10.690374817073128,9.921625182926874,0.12857812062502486,2.142212429642677,0.1407717801091504,0.11638446114089933,2.1884462011424115,2.095978658142943,24428544
10.896999999999998,11.558589752036712,10.235410247963285,10.017999999999999,10.601451797494873,9.434548202505125,0.12857812062502486,2.137046280503273,0.1407717801091504,0.11638446114089933,2.2022860378158544,2.0718065231906913,24592384
10.84,11.350509549371997,10.329490450628002,10.048999999999998,10.861138534980329,9.236861465019667,0.12758950250966633,2.1600781828165054,0.14192595001087338,0.11325305500845928,2.204662116035204,2.115494249597807,24756224
11.125000000000004,11.639008754789257,10.61099124521075,10.39,11.101097742929902,9.6789022570701,0.12758950250966633,2.152712333202362,0.14192595001087338,0.11325305500845928,2.2064330842437974,2.0989915821609264,24920064


==> data/progress-caveflyer-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.502,2.96714083888646,2.0368591611135396,2.6849999999999996,3.239801766399495,2.1301982336005043,0.0,2.7073411911726,0.0,0.0,2.7075763925133742,2.7071059898318257,16384,-0.1358169361948967,1.795362150669098
2.8290000000000006,3.2762460173103842,2.381753982689617,2.972,3.351151684685694,2.592848315314306,0.0,2.6959182590246202,0.0,0.0,2.7175762299224764,2.674260288126764,180224,-0.2003181166946888,2.0626935601234435
3.353,3.906968410651727,2.7990315893482736,3.3289999999999997,3.8365716698161942,2.8214283301838052,0.0,2.6279920488595963,0.0,0.0,2.6954550917587863,2.5605290059604062,344064,-0.21376988077536224,2.457956910133362
3.6799999999999997,4.10614551505325,3.2538544849467494,3.4300000000000006,3.790693775937429,3.069306224062572,0.0,2.537036782503128,0.0,0.0,2.6604443154423234,2.413629249563933,507904,-0.23824056140147148,2.83179771900177
3.69,4.285734840344259,3.0942651596557407,3.5830000000000006,3.923295459858048,3.242704540141953,0.2916379455176818,2.493759909272194,0.36952790509633693,0.21374798593902664,2.582957683719832,2.404562134824556,671744,0.038621612451970544,2.938397431373596
3.7,4.160434577328854,3.2395654226711468,3.95,4.46234753829798,3.4376524617020205,0.2916379455176818,2.4012622773647307,0.36952790509633693,0.21374798593902664,2.525373581714085,2.2771509730153765,835584,-0.009985812939703445,3.0305692195892333
4.002999999999999,4.44309203582887,3.5629079641711283,3.85,4.258044115262064,3.441955884737937,0.2916379455176818,2.448796293139458,0.36952790509633693,0.21374798593902664,2.53164636105056,2.3659462252283556,999424,-0.04230269417166709,3.286331391334534
3.716,4.232453289272128,3.1995467107278723,3.59,3.996078810084939,3.183921189915061,0.3135291230921089,2.3816384047269823,0.3511462988775188,0.275911947306699,2.4616261204652132,2.3016506889887514,1163264,0.12601333390921352,3.078236389160156
3.6700000000000004,4.143392015141785,3.1966079848582156,3.85,4.431807528311555,3.2681924716884456,0.3135291230921089,2.3263306692242622,0.3511462988775188,0.275911947306699,2.4661694413734434,2.186491897075081,1327104,0.2344742904882878,3.097544479370117
3.9099999999999993,4.32097445176069,3.4990255482393087,4.14,4.498329457343378,3.7816705426566215,0.3135291230921089,2.2981346994638443,0.3511462988775188,0.275911947306699,2.3704520036638317,2.225817395263857,1490944,0.22713127993047239,3.3310843467712403
4.319999999999999,5.002348884369279,3.63765111563072,4.262999999999999,4.59814325295312,3.9278567470468775,0.3128068042135472,2.3385524839162826,0.35926521658751626,0.2663483918395781,2.4178751268316145,2.2592298410009506,1654784,0.6833904415369034,3.7429977655410767
4.49,4.996853035898968,3.983146964101033,4.223000000000001,4.7336476280176,3.712352371982402,0.3128068042135472,2.3325746804475784,0.35926521658751626,0.2663483918395781,2.414976180205111,2.250173180690046,1818624,0.5504212692379952,3.8893405199050903
4.64,5.169528091794948,4.110471908205051,4.4430000000000005,4.8193522286369515,4.06664777136305,0.3128068042135472,2.2564992651343347,0.35926521658751626,0.2663483918395781,2.3651611784990303,2.147837351769639,1982464,0.5967519015073777,4.063046860694885
4.640000000000001,4.943973683071414,4.336026316928587,4.71,5.341585306985525,4.078414693014475,0.29710771189802465,2.212528918683529,0.3398512299572767,0.2543641938387726,2.385888741620858,2.0391690957462,2146304,0.9141675718128681,4.077132701873779
4.870000000000001,5.432227711874825,4.307772288125177,4.83,5.303392015141785,4.356607984858215,0.29710771189802465,2.1220503404736517,0.3398512299572767,0.2543641938387726,2.348724593786762,1.8953760871605416,2310144,1.0649739652872086,4.416000652313232
4.9,5.552686754883229,4.247313245116771,4.19,4.46367864366808,3.9163213563319204,0.29710771189802465,2.087552161514759,0.3398512299572767,0.2543641938387726,2.310593289875065,1.864511033154453,2473984,0.9620879769325257,4.42703537940979
4.829999999999999,5.209605057922046,4.450394942077953,4.69,5.129203825119955,4.250796174880046,0.33249750614275697,2.0447937324643135,0.38206660846792967,0.2829284038175843,2.2188866618009855,1.8707008031276415,2637824,1.4588080644607544,4.393626689910889
5.08,5.616283507111677,4.543716492888323,4.83,5.087099202643649,4.572900797356351,0.33249750614275697,1.9189949989318849,0.38206660846792967,0.2829284038175843,2.1053534764104347,1.7326365214533348,2801664,1.5573982536792754,4.663292074203492
5.089999999999999,5.752495283002075,4.427504716997923,4.79,5.200974451760691,4.3790255482393095,0.33249750614275697,1.8663392275571824,0.38206660846792967,0.2829284038175843,1.984741134047355,1.7479373210670097,2965504,1.6419524908065797,4.681124448776245
5.069999999999999,5.579999999999999,4.56,4.76,5.258397431775085,4.261602568224915,0.33249750614275697,1.872715099155903,0.38206660846792967,0.2829284038175843,2.0655119916332776,1.6799182066785283,3129344,1.5600380539894103,4.716163969039917
5.16,5.589418211071678,4.730581788928323,4.97,5.5783584469702046,4.361641553029795,0.3733448082146026,1.7819909036159516,0.42810193446976025,0.3185876819594449,1.9336327821486405,1.6303490250832626,3293184,2.1504151821136475,4.8034404754638675
5.390000000000001,5.76536648758247,5.014633512417531,5.01,5.506890329952194,4.513109670047806,0.3733448082146026,1.7236812338232994,0.42810193446976025,0.3185876819594449,1.9103190274170316,1.5370434402295672,3457024,2.4558486104011537,5.053619384765625
5.45,5.948497743224581,4.951502256775419,5.2,5.685798312059645,4.714201687940355,0.3733448082146026,1.6589036300778388,0.42810193446976025,0.3185876819594449,1.8313549719996556,1.486452288156022,3620864,2.3422634482383726,5.108303260803223
5.62,6.101248376620639,5.1387516233793615,5.11,5.448969025133566,4.771030974866434,0.4027276740165158,1.5817362636327743,0.4778014634013746,0.32765388463165707,1.7317516896777365,1.431720837587812,3784704,3.153642010688782,5.283259630203247
5.910000000000001,6.408898787330658,5.411101212669344,5.4399999999999995,5.883170396123206,4.996829603876793,0.4027276740165158,1.5412588879466056,0.4778014634013746,0.32765388463165707,1.7634535907436475,1.3190641851495637,3948544,3.157497191429138,5.59069561958313
5.6899999999999995,6.258242905807014,5.121757094192985,5.040000000000001,5.575163526410387,4.504836473589615,0.4027276740165158,1.4603788182139397,0.4778014634013746,0.32765388463165707,1.6031035188382448,1.3176541175896346,4112384,3.017150807380676,5.36608920097351
6.140000000000001,6.726856030044849,5.553143969955152,5.32,5.9631174076325415,4.676882592367459,0.4351726782745421,1.469070129096508,0.4943908157787574,0.3759545407703268,1.664067001051662,1.274073257141354,4276224,3.8882346153259277,5.809716367721558
6.209999999999999,6.814069532421557,5.605930467578441,5.209999999999999,5.730480547186923,4.689519452813075,0.4351726782745421,1.4050691857934,0.4943908157787574,0.3759545407703268,1.606697974709827,1.203440396876973,4440064,3.8051562547683715,5.878552198410034
6.369999999999999,6.749605057922046,5.990394942077953,5.16,5.717135531087365,4.602864468912635,0.4351726782745421,1.341675078868866,0.4943908157787574,0.3759545407703268,1.5540892757389884,1.1292608819987437,4603904,3.8119795322418213,6.058552837371826
6.530000000000001,7.032095608425329,6.0279043915746735,5.130000000000001,5.464813380855665,4.795186619144337,0.4421241256405513,1.278745349496603,0.5057816427620623,0.37846660851904035,1.4927401238775406,1.0647505751156654,4767744,4.661255240440369,6.207654857635498
6.4799999999999995,6.84,6.119999999999999,5.21,5.603573373083089,4.816426626916911,0.4421241256405513,1.2803975984454155,0.5057816427620623,0.37846660851904035,1.4924125224669618,1.0683826744238691,4931584,4.474366950988769,6.169070720672607
6.730000000000001,7.259244744895971,6.200755255104031,5.449999999999999,5.703968501984005,5.196031498015993,0.4421241256405513,1.282005137950182,0.5057816427620623,0.37846660851904035,1.4639082332923636,1.1001020426080004,5095424,4.534160947799682,6.393551349639893
6.619999999999999,7.043792402008341,6.196207597991657,5.443,5.774422690834529,5.111577309165471,0.446715485447415,1.2593531847000121,0.49493787358033026,0.3984930973144998,1.4640597747270023,1.054646594673022,5259264,5.0581018924713135,6.291690921783447
6.909999999999999,7.4711595138639275,6.348840486136071,5.23,5.635092582010582,4.824907417989419,0.446715485447415,1.179398537427187,0.49493787358033026,0.3984930973144998,1.391740648848331,0.9670564260060428,5423104,5.148333024978638,6.584528636932373
6.760000000000001,7.260399840127873,6.259600159872129,5.42,5.903321838943783,4.936678161056217,0.446715485447415,1.209032378345728,0.49493787358033026,0.3984930973144998,1.44016842224532,0.977896334446136,5586944,5.019146728515625,6.440051937103272
7.18,7.683587132480566,6.676412867519433,5.3100000000000005,5.640000000000001,4.98,0.446715485447415,1.2772410914301873,0.49493787358033026,0.3984930973144998,1.54501631264647,1.0094658702139045,5750784,5.323991775512695,6.858900165557861
6.85,7.277200187265876,6.422799812734123,5.3,5.65213633723318,4.94786366276682,0.4197478528642932,1.2333776585757732,0.46464557631064907,0.3748501294179374,1.5138312966404242,0.9529240205111222,5914624,5.470448160171509,6.492389678955078
6.82,7.339230199429887,6.300769800570113,5.48,5.928998886412874,5.031001113587127,0.4197478528642932,1.2533801794052124,0.46464557631064907,0.3748501294179374,1.5289110466565896,0.9778493121538352,6078464,5.42934832572937,6.487600660324096
7.369999999999999,7.925067563455116,6.814932436544883,5.45,6.125647837264355,4.774352162735646,0.4197478528642932,1.244700526446104,0.46464557631064907,0.3748501294179374,1.5113286299671418,0.9780724229250661,6242304,5.770000886917114,6.998726797103882
7.220000000000001,7.580000000000001,6.86,5.45,5.7,5.2,0.40448061506725325,1.3026330165565014,0.4426295929531025,0.366331637181404,1.560330854289463,1.04493517882354,6406144,5.870326805114746,6.844143438339233
7.590000000000001,8.120000000000001,7.0600000000000005,5.300000000000001,5.714728827066555,4.885271172933447,0.40448061506725325,1.2676229543983937,0.4426295929531025,0.366331637181404,1.4927704413032046,1.0424754674935828,6569984,6.228381586074829,7.209028148651123
7.239999999999999,7.667083130081251,6.812916869918747,5.653,6.156270305104523,5.149729694895476,0.40448061506725325,1.2799725368618966,0.4426295929531025,0.366331637181404,1.5520562182808069,1.0078888554429863,6733824,5.759418535232544,6.884718132019043
7.5,8.084807660688538,6.915192339311462,5.6,6.183095189484529,5.01690481051547,0.37453329741723185,1.2865156717598438,0.4053783880449384,0.3436882067895253,1.5446389004706302,1.0283924430490574,6897664,6.352967309951782,7.120449686050415
7.65,8.148497743224581,7.151502256775419,5.44,5.82,5.0600000000000005,0.37453329741723185,1.308678299933672,0.4053783880449384,0.3436882067895253,1.5403902419288162,1.0769663579385276,7061504,6.394526433944702,7.265633678436279
7.489999999999999,8.168896162899747,6.811103837100252,5.430000000000001,5.7648133808556645,5.095186619144337,0.37453329741723185,1.2804788678884507,0.4053783880449384,0.3436882067895253,1.558172591189872,1.0027851445870293,7225344,6.4305352687835695,7.138124608993531
7.640000000000001,8.303626400921482,6.976373599078518,5.540000000000001,6.146959636219742,4.93304036378026,0.36535764190202824,1.3584440901875496,0.4004369441947337,0.3302783396093228,1.6085491106604408,1.1083390697146585,7389184,6.640074348449707,7.258049058914184
7.45,7.808468966578698,7.091531033421302,5.4799999999999995,5.858945906429928,5.101054093570071,0.36535764190202824,1.3429653517901898,0.4004369441947337,0.3302783396093228,1.5836649543763386,1.102265749204041,7553024,6.538182401657105,7.077590417861939
7.57,7.982431812546026,7.1575681874539745,5.2700000000000005,5.652230297072328,4.887769702927673,0.36535764190202824,1.3994196742773055,0.4004369441947337,0.3302783396093228,1.6794533901613595,1.1193859583932515,7716864,6.541668319702149,7.170942544937134
7.7,8.084707681233427,7.3152923187665735,5.3500000000000005,5.702845575287547,4.997154424712454,0.33243555794024354,1.425145611166954,0.37221384751933445,0.29265726836115263,1.6653501944387075,1.1849410278952006,7880704,6.878051996231079,7.285648059844971
7.75,8.085410196624968,7.414589803375032,5.890000000000001,6.18137604568667,5.598623954313331,0.33243555794024354,1.4275120809674262,0.37221384751933445,0.29265726836115263,1.6411891992977024,1.21383496263715,8044544,6.780508136749267,7.310943126678467
7.7299999999999995,8.32,7.14,5.279999999999999,5.991055553385246,4.568944446614752,0.33243555794024354,1.4469585865736008,0.37221384751933445,0.29265726836115263,1.6603672637299314,1.2335499094172702,8208384,6.823427629470825,7.342802333831787
7.93,8.359068759058498,7.500931240941501,5.42,5.846145515053251,4.993854484946749,0.33243555794024354,1.4421063557267189,0.37221384751933445,0.29265726836115263,1.6476209475838477,1.23659176386959,8372224,6.877666902542114,7.512056970596314
7.925999999999999,8.604884378963016,7.247115621036983,5.77,6.15742741255621,5.382572587443789,0.32305990014754876,1.4945246204733849,0.35393939618711673,0.2921804041079808,1.7278417305128302,1.2612075104339395,8536064,7.116913366317749,7.526203298568726
8.033,8.462884868307782,7.603115131692217,5.92,6.241869538788621,5.598130461211379,0.32305990014754876,1.4846478238701821,0.35393939618711673,0.2921804041079808,1.7161348153670861,1.2531608323732781,8699904,7.032693767547608,7.625216960906982
7.960000000000001,8.229072480941475,7.690927519058526,5.6,6.06475800154489,5.135241998455109,0.32305990014754876,1.4843275904655457,0.35393939618711673,0.2921804041079808,1.761337825858705,1.2073173550723866,8863744,6.867623710632325,7.53351411819458
7.950000000000001,8.219258240356726,7.6807417596432765,5.339999999999999,5.787660585711987,4.892339414288011,0.3022229272133169,1.491271509230137,0.3261597744840104,0.2782860799426234,1.7588195940547944,1.2237234244054795,9027584,7.1549945831298825,7.5249227523803714
7.909999999999999,8.384236228055174,7.435763771944824,5.6,6.264830805543786,4.935169194456213,0.3022229272133169,1.4682752668857575,0.3261597744840104,0.2782860799426234,1.6835220618699476,1.2530284719015674,9191424,7.1155375957489015,7.500649642944336
8.093,8.54977237219429,7.636227627805709,5.38,5.967877538267962,4.7921224617320375,0.3022229272133169,1.461823670566082,0.3261597744840104,0.2782860799426234,1.7136198962071019,1.2100274449250623,9355264,7.173272705078125,7.685163450241089
7.962999999999999,8.29724691472024,7.628753085279758,5.61,6.086340214552583,5.133659785447418,0.2855297457810592,1.4896446764469147,0.31227353031259636,0.2587859612495221,1.7080882681740377,1.2712010847197917,9519104,7.324967765808106,7.547703409194947
8.120000000000001,8.49094473981983,7.749055260180173,5.910000000000001,6.39672374094552,5.423276259054482,0.2855297457810592,1.4627301871776581,0.31227353031259636,0.2587859612495221,1.7470701806942186,1.1783901936610977,9682944,7.445796298980713,7.71396279335022
8.129999999999999,8.713180932472932,7.546819067527066,5.5200000000000005,6.001248376620639,5.038751623379362,0.2855297457810592,1.4870929375290871,0.31227353031259636,0.2587859612495221,1.7102684755983601,1.263917399459814,9846784,7.31420488357544,7.730893135070801
8.03,8.447252920900501,7.612747079099498,5.59,5.99853396431631,5.18146603568369,0.2773142409067835,1.5685447320342063,0.30399453490711015,0.2506339469064569,1.8240734040458009,1.3130160600226117,10010624,7.574642610549927,7.618951892852783
8.263000000000002,8.587839960595986,7.938160039404019,5.41,5.9437602458033005,4.8762397541967,0.2773142409067835,1.494646356999874,0.30399453490711015,0.2506339469064569,1.7491678401934734,1.2401248738062747,10174464,7.5894557476043705,7.8137054443359375
8.16,8.515527776692624,7.804472223307377,5.49,5.922319326424346,5.057680673575654,0.2773142409067835,1.5043947979807855,0.30399453490711015,0.2506339469064569,1.7398494558087727,1.2689401401527982,10338304,7.546232032775879,7.733381509780884
8.329999999999998,8.722555728527809,7.937444271472188,5.87,6.292018956920184,5.447981043079817,0.25887014085171056,1.5295443952083587,0.2849020962249334,0.23283818547848772,1.7850764563534804,1.274012334063237,10502144,7.791599607467651,7.881419944763183
8.333000000000002,8.89513966236159,7.770860337638414,5.35,5.862347538297979,4.83765246170202,0.25887014085171056,1.5355738624930382,0.2849020962249334,0.23283818547848772,1.7364726980107366,1.3346750269753398,10665984,7.699651479721069,7.877127313613892
8.153000000000002,8.37723425251286,7.9287657474871445,5.8100000000000005,6.111496268633627,5.508503731366374,0.25887014085171056,1.589023584127426,0.2849020962249334,0.23283818547848772,1.8478395070048963,1.3302076612499558,10829824,7.608374357223511,7.706876611709594
8.323,8.622934992956807,8.023065007043193,5.83,6.305499737118749,5.354500262881251,0.25887014085171056,1.5350802704691886,0.2849020962249334,0.23283818547848772,1.778101772452947,1.29205876848543,10993664,7.6874021053314205,7.864136266708374
8.110000000000001,8.518533964316312,7.7014660356836915,5.6,5.946410161513775,5.253589838486224,0.26562379410872833,1.5639195874333383,0.29064712619175015,0.24060046202570654,1.854151469428401,1.2736877054382756,11157504,7.609750890731812,7.669063377380371
8.2,8.367332005306814,8.032667994693185,5.4,5.819523539268061,4.98047646073194,0.26562379410872833,1.6052813217043878,0.29064712619175015,0.24060046202570654,1.8880620026477437,1.3225006407610318,11321344,7.7818686962127686,7.755255556106567
8.120000000000001,8.61152822909778,7.6284717709022205,5.85,6.32169905660283,5.37830094339717,0.26562379410872833,1.6133644044399262,0.29064712619175015,0.24060046202570654,1.8826454330659386,1.344083375813914,11485184,7.595714282989502,7.672738122940063
8.110000000000001,8.608898787330657,7.611101212669344,5.47,6.006749476012786,4.933250523987214,0.2570437975725402,1.577846947312355,0.28621326238403566,0.22787433276104474,1.8552761738172758,1.3004177208074343,11649024,7.622672128677368,7.669061517715454
8.34,8.675261092284803,8.004738907715197,5.78,6.408967407740656,5.1510325922593445,0.2570437975725402,1.6850351259112357,0.28621326238403566,0.22787433276104474,1.8966471323545853,1.4734231194678862,11812864,7.852816390991211,7.8905657768249515
8.273000000000001,8.595739833302307,7.950260166697696,5.79,6.229203825119955,5.350796174880045,0.2570437975725402,1.609771840274334,0.28621326238403566,0.22787433276104474,1.8904118155435385,1.3291318650051294,11976704,7.79294261932373,7.828552627563477
8.096,8.476189426470542,7.715810573529458,5.58,5.934400902933387,5.225599097066613,0.24299140179770876,1.6627025246620177,0.2777682547218235,0.20821454887359403,1.9368796852864167,1.3885253640376187,12140544,7.560700178146362,7.661675024032593
8.256,8.659762306314,7.852237693686001,5.663,6.2830975729673515,5.042902427032649,0.24299140179770876,1.622515368461609,0.2777682547218235,0.20821454887359403,1.9103569805120089,1.334673756411209,12304384,7.7426557540893555,7.801089429855347
8.276,8.607969878151618,7.944030121848382,5.4399999999999995,5.8011094017053555,5.0788905982946435,0.24299140179770876,1.6125906512141228,0.2777682547218235,0.20821454887359403,1.8869890972510783,1.3381922051771673,12468224,7.570359468460083,7.809855222702026
8.13,8.38709920264365,7.872900797356352,5.51,6.028555686498567,4.991444313501432,0.23316008530021765,1.6292087972164153,0.26188766258241974,0.20443250801801555,1.8869309659730962,1.3714866284597345,12632064,7.774544191360474,7.6920778274536135
8.27,8.665094925302768,7.8749050746972316,5.819999999999999,6.206781592116274,5.433218407883725,0.23316008530021765,1.620480728149414,0.26188766258241974,0.20443250801801555,1.894414846763841,1.346546609534987,12795904,7.86485104560852,7.827892637252807
8.383,8.680659201100855,8.085340798899143,5.6000000000000005,6.191607978309962,5.008392021690039,0.23316008530021765,1.6487187176942826,0.26188766258241974,0.20443250801801555,1.9072146049235486,1.3902228304650166,12959744,7.869829082489014,7.909691953659058
8.16,8.460665927567458,7.859334072432542,5.863,6.259637113745046,5.466362886254955,0.23854061706020574,1.659042553603649,0.2713778996871336,0.20570333443327787,1.95048898207763,1.367596125129668,13123584,7.82020206451416,7.717192792892456
8.363,8.763650720703207,7.962349279296792,5.889999999999999,6.374664832642104,5.405335167357894,0.23854061706020574,1.7068824499845505,0.2713778996871336,0.20570333443327787,1.9649203490864346,1.4488445508826664,13287424,7.793100309371948,7.899303531646728
8.336,8.861436961014356,7.810563038985646,5.920000000000001,6.262928563989646,5.577071436010356,0.23854061706020574,1.6552994400262833,0.2713778996871336,0.20570333443327787,1.9083773421495285,1.402221537903038,13451264,7.777635097503662,7.881183719635009
8.495999999999999,8.804778237575123,8.187221762424874,5.87,6.233455636907725,5.506544363092275,0.23854061706020574,1.667164209485054,0.2713778996871336,0.20570333443327787,1.9230777588952919,1.4112506600748163,13615104,7.902086210250855,8.055892324447631
8.428999999999998,8.723226103532639,8.134773896467358,5.75,6.122155881318568,5.377844118681432,0.23157377088724235,1.6658190339803696,0.26240936993565384,0.20073817183883086,1.9535539665781931,1.378084101382546,13778944,7.807112169265747,7.982499885559082
8.326,8.707161383143676,7.944838616856325,5.789999999999999,6.203400532171887,5.376599467828111,0.23157377088724235,1.6824117481708527,0.26240936993565384,0.20073817183883086,1.893579759083573,1.4712437372581324,13942784,7.76387128829956,7.857735347747803
8.643,8.908407234264631,8.37759276573537,5.513000000000001,6.186439678070725,4.839560321929277,0.23157377088724235,1.676445060968399,0.26240936993565384,0.20073817183883086,1.9217732452170129,1.431116876719785,14106624,7.948668098449707,8.188817167282105
8.27,8.808609320379809,7.7313906796201906,5.55,6.03425200051213,5.065747999487869,0.21777529696827663,1.7164217680692673,0.25572527283802865,0.17982532109852462,1.9264262468613191,1.5064172892772154,14270464,7.796063756942749,7.7958814144134525
8.403,8.675912073752702,8.130087926247299,5.6129999999999995,5.996824178498437,5.2291758215015625,0.21777529696827663,1.7218142777681351,0.25572527283802865,0.17982532109852462,1.9284530877327417,1.5151754678035285,14434304,7.79255313873291,7.949279260635376
8.472,8.827128145885396,8.116871854114603,5.660000000000001,6.094050688284215,5.225949311715787,0.21777529696827663,1.699725891649723,0.25572527283802865,0.17982532109852462,1.902595529602803,1.4968562536966432,14598144,7.908783292770385,7.998730945587158
8.280000000000001,8.706145515053251,7.85385448494675,5.77,6.243392015141785,5.296607984858214,0.21438233309199856,1.7547394588589669,0.25168118178533855,0.17708348439865856,1.945137077785662,1.5643418399322717,14761984,7.8743315696716305,7.814981508255005
8.523,8.815166048677803,8.230833951322197,5.619999999999999,6.12754310161798,5.1124568983820184,0.21438233309199856,1.6969819948077203,0.25168118178533855,0.17708348439865856,1.8845165830756812,1.5094474065397594,14925824,8.031282520294189,8.055752038955688
8.546000000000001,8.880759615246523,8.211240384753479,5.700000000000001,6.112310562561767,5.287689437438235,0.21438233309199856,1.7139872044324875,0.25168118178533855,0.17708348439865856,1.8763112365480592,1.5516631723169159,15089664,7.8947841167449955,8.089653873443604
8.369,8.849737974368574,7.888262025631425,5.870000000000001,6.267617907041422,5.47238209295858,0.2141739234367984,1.700195211172104,0.24535063642678204,0.18299721044681475,1.8958239654662425,1.5045664568779653,15253504,7.886732053756714,7.9220685958862305
8.489999999999998,8.843411940941444,8.136588059058553,5.583,6.171388477113548,4.994611522886452,0.2141739234367984,1.7934046655893325,0.24535063642678204,0.18299721044681475,1.9397058800579101,1.647103451120755,15417344,7.854139184951782,8.020944499969483
8.516000000000002,8.901128549967412,8.130871450032592,5.8,6.176828873628335,5.423171126371664,0.2141739234367984,1.7502943024039268,0.24535063642678204,0.18299721044681475,1.9071917809751038,1.5933968238327498,15581184,8.018167209625243,8.044287204742432
8.533,8.841546592915883,8.224453407084116,5.970000000000001,6.338917334913935,5.601082665086066,0.2090248458354229,1.7567629858851432,0.23526656600449763,0.1827831256663482,1.9136209209371635,1.599905050833123,15745024,8.004436492919922,8.078770446777344
8.639999999999999,8.877486841740756,8.402513158259241,6.0,6.426614580154031,5.573385419845969,0.2090248458354229,1.755921882390976,0.23526656600449763,0.1827831256663482,1.9196248685347483,1.5922188962472035,15908864,8.14572582244873,8.190060901641846
8.686,9.04006779011935,8.33193220988065,5.6899999999999995,6.037706773014274,5.342293226985725,0.2090248458354229,1.7667560413479806,0.23526656600449763,0.1827831256663482,1.896414238308004,1.6370978443879571,16072704,8.035519695281982,8.213531637191773
8.693,8.8493361762357,8.536663823764298,5.613000000000001,5.9278348773563705,5.298165122643632,0.2090248458354229,1.6906465351581574,0.23526656600449763,0.1827831256663482,1.8621087274338677,1.5191843428824472,16236544,8.127464532852173,8.246440315246582
8.495999999999999,8.76796323280914,8.224036767190857,5.85,6.334252000512129,5.36574799948787,0.2069030219004692,1.6964698627591133,0.23302305786553382,0.18078298593540457,1.839263450367289,1.5536762751509374,16400384,7.995886135101318,8.028255605697632
8.553,8.870302694599339,8.235697305400663,5.809999999999999,6.079999999999998,5.539999999999999,0.2069030219004692,1.7396067753434181,0.23302305786553382,0.18078298593540457,1.8692348974829238,1.6099786532039124,16564224,8.007936668395995,8.084722995758057
8.59,9.003400532171888,8.176599467828112,5.803,6.15010373089323,5.45589626910677,0.2069030219004692,1.6750696495175361,0.23302305786553382,0.18078298593540457,1.8354827571171501,1.514656541917922,16728064,8.021778345108032,8.147488212585449
8.733,8.985192386879541,8.48080761312046,5.81,6.094429253066558,5.525570746933441,0.20025275744513915,1.7514282822608949,0.22326601297829674,0.17723950191198157,1.9306516720685403,1.5722048924532495,16891904,8.264915704727173,8.235001182556152
8.643000000000002,9.005271997261728,8.280728002738277,5.629999999999999,6.179636243346451,5.080363756653547,0.20025275744513915,1.7209359794855117,0.22326601297829674,0.17723950191198157,1.8722038560673608,1.5696681029036625,17055744,8.166817235946656,8.170426416397095
8.715,8.992101064595573,8.437898935404426,5.8100000000000005,6.094429253066559,5.525570746933442,0.20025275744513915,1.6818995237350465,0.22326601297829674,0.17723950191198157,1.7951181596243269,1.568680887845766,17219584,8.100004386901855,8.227008390426636
8.793000000000001,9.100962660074238,8.485037339925764,5.75,6.456045324324154,5.043954675675846,0.2004193765245721,1.704860544204712,0.22554700018788384,0.17529175286126034,1.820299829010886,1.589421259398538,17383424,8.252369928359986,8.320183515548706
8.756,9.341358010110053,8.170641989889948,5.67,6.18,5.16,0.2004193765245721,1.7019438803195954,0.22554700018788384,0.17529175286126034,1.8785272506521271,1.5253605099870637,17547264,8.230636405944825,8.272349643707276
8.530000000000001,8.809463772249643,8.25053622775036,5.7,5.996647939483827,5.403352060516173,0.2004193765245721,1.744079451262951,0.22554700018788384,0.17529175286126034,1.8867821387716213,1.6013767637542806,17711104,8.085641765594483,8.067997407913207
8.842999999999998,9.181881985357734,8.504118014642263,5.98,6.437820925690384,5.522179074309617,0.19480536886536962,1.7202141284942627,0.21803772515383868,0.17157301257690055,1.830831929127428,1.6095963278610974,17874944,8.28719620704651,8.356960248947143
8.495000000000001,8.932269939511054,8.057730060488948,6.005999999999999,6.472844727934246,5.539155272065753,0.19480536886536962,1.7202325820922852,0.21803772515383868,0.17157301257690055,1.9020055875685025,1.538459576616068,18038784,8.041464900970459,8.058321905136108
8.726,9.022114842586454,8.429885157413548,5.89,6.614499827467198,5.165500172532801,0.19480536886536962,1.779115279018879,0.21803772515383868,0.17157301257690055,1.9041211379696739,1.654109420068084,18202624,8.254350852966308,8.262738943099976
8.873000000000001,9.151497755825789,8.594502244174214,5.970000000000001,6.510462764674867,5.429537235325134,0.18940636501739233,1.7810432940721512,0.2097879864588052,0.16902474357597946,1.8816610264445808,1.6804255616997217,18366464,8.39810266494751,8.406004762649536
8.798999999999998,9.108917731019053,8.489082268980942,5.76,6.43705243519243,5.0829475648075695,0.18940636501739233,1.7651399672031403,0.2097879864588052,0.16902474357597946,1.8833634099665133,1.6469165244397672,18530304,8.28231921195984,8.32240958213806
8.753,9.148576794061533,8.357423205938467,5.779999999999999,6.1140658617698005,5.445934138230198,0.18940636501739233,1.798685497045517,0.2097879864588052,0.16902474357597946,1.924285667413842,1.6730853266771921,18694144,8.289061880111694,8.286648845672607
8.816,9.113832167503782,8.51816783249622,5.67,6.06,5.28,0.18940636501739233,1.8111558750271797,0.2097879864588052,0.16902474357597946,1.9421174928693556,1.6801942571850037,18857984,8.138086366653443,8.329491758346558
8.811,9.208578922982595,8.413421077017405,5.6899999999999995,6.399154426059655,4.980845573940344,0.18022580498563906,1.7798465564846992,0.20569534568619088,0.15475626428508724,1.8981201702137995,1.661572942755599,19021824,8.261071681976318,8.312907409667968
8.506,9.074439970445429,7.937560029554572,5.64,6.1303060268852505,5.149693973114749,0.18022580498563906,1.7883318543434144,0.20569534568619088,0.15475626428508724,1.9465494184739331,1.6301142902128956,19185664,8.05880274772644,8.025481033325196
8.659,9.001241143055596,8.316758856944405,5.95,6.715832879941832,5.184167120058168,0.18022580498563906,1.7564790219068527,0.20569534568619088,0.15475626428508724,1.8823958706371393,1.630562173176566,19349504,8.314581441879273,8.199983549118041
8.746,9.121025332477688,8.370974667522313,5.54,5.884093010681705,5.195906989318295,0.18004138805594413,1.77884321808815,0.20268872948469602,0.15739404662719225,1.8689148655445285,1.6887715706317714,19513344,8.288721084594727,8.264387035369873
8.709,9.01946577911261,8.39853422088739,5.779999999999999,6.539999999999999,5.02,0.18004138805594413,1.7668928176164627,0.20268872948469602,0.15739404662719225,1.8871622796445284,1.646623355588397,19677184,8.2947416305542,8.243051862716674
8.774,9.09764177727852,8.450358222721478,6.023000000000001,6.6103338062805514,5.43566619371945,0.18004138805594413,1.7907310754060746,0.20268872948469602,0.15739404662719225,1.9260652643574339,1.6553968864547153,19841024,8.32888765335083,8.297942352294921
8.535,8.778731409547477,8.291268590452523,5.81,6.22097445176069,5.399025548239309,0.17940864529947848,1.7959388628602029,0.1987357920076407,0.16008149859131626,1.8964134924074707,1.695464233312935,20004864,8.173991155624389,8.061941242218017
8.657999999999998,8.870828569510767,8.445171430489228,5.76,6.302586398650021,5.217413601349978,0.17940864529947848,1.8225989684462547,0.1987357920076407,0.16008149859131626,1.9228177270948374,1.722380209797672,20168704,8.156854152679443,8.175431966781616
8.722,8.968609002268773,8.475390997731227,5.773,6.424583455898015,5.121416544101985,0.17940864529947848,1.793210904300213,0.1987357920076407,0.16008149859131626,1.8896929914974046,1.6967288171030213,20332544,8.240483856201172,8.20916748046875
8.879000000000001,9.240121863087797,8.517878136912206,5.843,6.181586768790512,5.5044132312094876,0.17461884573347863,1.832207489013672,0.19425647849160133,0.15498121297535594,1.9385166641104603,1.7258983139168835,20496384,8.392549514770508,8.39357008934021
8.838000000000003,9.11309271164464,8.562907288355365,5.839999999999999,6.166190128606001,5.513809871393997,0.17461884573347863,1.8202714756131173,0.19425647849160133,0.15498121297535594,1.935817709134232,1.7047252420920027,20660224,8.44435510635376,8.383332920074462
8.849,9.13477788577845,8.563222114221551,5.8629999999999995,6.363320897025099,5.3626791029749,0.17461884573347863,1.7927892208099365,0.19425647849160133,0.15498121297535594,1.9397113194740103,1.6458671221458627,20824064,8.368437767028809,8.355035591125489
8.889,9.08272403051764,8.695275969482358,5.633,6.17114589099983,5.09485410900017,0.1778851725080926,1.7964078351855277,0.19514649734952194,0.16062384766666327,1.9150394318137758,1.6777762385572796,20987904,8.47648491859436,8.395088195800781
8.773000000000001,9.250243124623081,8.295756875376922,6.0200000000000005,6.322654919008432,5.717345080991569,0.1778851725080926,1.828968983888626,0.19514649734952194,0.16062384766666327,1.9829769911874107,1.6749609765898414,21151744,8.313132333755494,8.257205438613891
8.836,9.118955826941239,8.553044173058762,5.813000000000001,6.3684466671067534,5.257553332893248,0.1778851725080926,1.79896060526371,0.19514649734952194,0.16062384766666327,1.9335206756502787,1.6644005348771411,21315584,8.343436765670777,8.345922136306763
8.772,8.995866031366976,8.548133968633024,5.796000000000001,6.252906992723903,5.339093007276099,0.1778851725080926,1.8176678106188775,0.19514649734952194,0.16062384766666327,1.942633495169696,1.692702126068059,21479424,8.380632686614991,8.29682469367981
8.786,9.150943831294626,8.421056168705373,5.73,6.585628424025289,4.8743715759747115,0.18338341736126335,1.818529163300991,0.20063127081429993,0.16613556390822676,1.9956767271798124,1.6413815994221697,21643264,8.371316242218018,8.290500116348266
8.554,8.912223393987606,8.195776606012394,6.139999999999999,6.440665927567457,5.839334072432541,0.18338341736126335,1.7921281293034554,0.20063127081429993,0.16613556390822676,1.9115233631128816,1.6727328954940293,21807104,8.146877479553222,8.073525667190552
8.835,9.338750930520233,8.33124906947977,6.123,6.8602658950473705,5.38573410495263,0.18338341736126335,1.8154111683368683,0.20063127081429993,0.16613556390822676,1.958080563476312,1.6727417731974246,21970944,8.299497652053834,8.309812259674072
8.795000000000002,9.158324923450072,8.431675076549931,5.92,6.257045990927054,5.582954009072946,0.18166518964584003,1.8072393119335175,0.19123524863671715,0.1720951306549629,1.9772020891456006,1.6372765347214344,22134784,8.399283838272094,8.302450561523438
8.767999999999999,9.138507759702815,8.397492240297183,5.953,6.753550435637881,5.1524495643621195,0.18166518964584003,1.7814725533127784,0.19123524863671715,0.1720951306549629,1.9302822902825374,1.6326628163430195,22298624,8.334273672103881,8.262776231765747
8.821,9.21254693205285,8.429453067947149,5.6000000000000005,6.160357029044876,5.039642970955125,0.18166518964584003,1.7177887558937073,0.19123524863671715,0.1720951306549629,1.8445378423546923,1.5910396694327222,22462464,8.31688814163208,8.324588298797607
9.017999999999999,9.354,8.681999999999999,5.949999999999999,6.4777309920783495,5.422269007921649,0.17393661699408464,1.7796688228845596,0.1889250980804538,0.15894813590771548,1.915690996516319,1.6436466492528004,22626304,8.555531311035157,8.527833175659179
8.995999999999999,9.201143851967345,8.790856148032653,5.793,6.226867491291984,5.359132508708016,0.17393661699408464,1.7349316149950027,0.1889250980804538,0.15894813590771548,1.8623862081947224,1.607477021795283,22790144,8.447944259643554,8.49861946105957
8.815000000000001,9.17744309898245,8.452556901017553,5.99,6.603921819126834,5.376078180873167,0.17393661699408464,1.7550202816724778,0.1889250980804538,0.15894813590771548,1.9011676156815827,1.608872947663373,22953984,8.275138711929321,8.316346836090087
8.805,9.031682597479383,8.578317402520616,5.962999999999999,6.676667289428344,5.249332710571655,0.18343503835201314,1.7865975588560103,0.20475682008928525,0.16211325661474102,1.9260908464875994,1.6471042712244213,23117824,8.37137508392334,8.292901802062989
8.795,9.206296729867866,8.383703270132134,6.180000000000001,6.704976189936268,5.655023810063733,0.18343503835201314,1.7427266255021094,0.20475682008928525,0.16211325661474102,1.8809900503372994,1.6044632006669195,23281664,8.314842176437377,8.290422916412354
8.895,9.161467634057122,8.628532365942878,5.9399999999999995,6.319999999999999,5.56,0.18343503835201314,1.773607824742794,0.20475682008928525,0.16211325661474102,1.9145208834648568,1.6326947660207312,23445504,8.436063385009765,8.409629201889038
8.982000000000001,9.302024999023516,8.661975000976486,6.01,6.720563156939621,5.299436843060379,0.18166097628613137,1.8356628507375716,0.19464783252605747,0.16867412004620527,1.972248669344363,1.6990770321307802,23609344,8.511207771301269,8.469450092315673
8.959,9.400779356692908,8.517220643307091,5.9799999999999995,6.25495454169735,5.705045458302649,0.18166097628613137,1.7447882503271104,0.19464783252605747,0.16867412004620527,1.9129061236931206,1.5766703769611001,23773184,8.486463737487792,8.440114974975586
8.849,9.198297867156386,8.499702132843614,5.91,6.349203825119955,5.4707961748800455,0.18166097628613137,1.7734494030475616,0.19464783252605747,0.16867412004620527,1.8929873924933878,1.6539114136017354,23937024,8.330426979064942,8.330283069610596
9.029,9.370773316688123,8.687226683311877,6.13,6.741637147334921,5.518362852665079,0.18166097628613137,1.7895458787679672,0.19464783252605747,0.16867412004620527,1.8982807050334756,1.6808110525024589,24100864,8.57753381729126,8.503756523132324
8.912,9.171221912654005,8.652778087345997,6.22,6.657721372564786,5.782278627435214,0.17854428531587313,1.78698018938303,0.1947161522349346,0.16237241839681166,1.9072759068302862,1.6666844719357736,24264704,8.514509582519532,8.408474731445313
8.892,9.198978826631414,8.585021173368585,5.85,6.32169905660283,5.37830094339717,0.17854428531587313,1.761235910654068,0.1947161522349346,0.16237241839681166,1.8803290892642084,1.6421427320439277,24428544,8.473633337020875,8.391116619110107
8.911,9.290247940007589,8.53175205999241,5.866,6.338888993316613,5.3931110066833865,0.17854428531587313,1.702309249341488,0.1947161522349346,0.16237241839681166,1.8326231505372064,1.5719953481457696,24592384,8.48189582824707,8.411831855773926
9.009,9.363244266008639,8.654755733991362,6.029999999999999,6.352645316098033,5.707354683901966,0.17584950312002542,1.7428637057542802,0.19113704925157426,0.16056195698847658,1.8648340099477618,1.6208934015607985,24756224,8.590029335021972,8.530930185317994
8.964000000000002,9.293460164511586,8.634539835488418,5.859999999999999,6.438273291792038,5.281726708207961,0.17584950312002542,1.7542168140411376,0.19113704925157426,0.16056195698847658,1.8751882406448768,1.6332453874373984,24920064,8.54330129623413,8.43763599395752


==> data/progress-caveflyer-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.756,3.3605196440149814,2.151480355985018,2.1919999999999997,2.529780994136733,1.8542190058632664,0.8702288650907576,2.7071099251508715,1.3407571133265717,0.39970061685494357,2.707458903184862,2.706760947116881,16384,0.4054198630154133,1.8362118124961853
2.7119999999999997,3.2709239662064955,2.153076033793504,2.845,3.2407082258432345,2.449291774156766,0.21053040525875985,2.6999312967061995,0.28302665706158237,0.13803415345593736,2.713074708328453,2.686787885083946,180224,1.253092783689499,1.869015622138977
2.995,3.4065397915147453,2.583460208485255,2.8790000000000004,3.2990345223907203,2.4589654776092806,0.1902303284034133,2.696422591805458,0.2801600818550735,0.10030057495175308,2.7146329394432067,2.6782122441677094,344064,1.3628414750099183,2.171430230140686
3.0220000000000007,3.3826605051845857,2.6613394948154157,2.9829999999999997,3.558153023116457,2.407846976883542,0.25035734977573154,2.6624807357788085,0.33007600401954995,0.17063869553191313,2.708026284580454,2.616935186977163,507904,1.6844995737075805,2.202840876579285
3.253,3.8473744610933416,2.6586255389066586,3.3659999999999997,3.8229726468838146,2.9090273531161848,0.2470224809832871,2.5802280575037004,0.3319036627525293,0.1621412992140449,2.6896670649817342,2.4707890500256666,671744,1.7343873858451844,2.496076786518097
3.3830000000000005,3.7496074194557445,3.0163925805442564,3.489,4.268569753133098,2.7094302468669014,0.24878802141174675,2.589140605926514,0.3348251239846445,0.16275091883884898,2.686511402659587,2.491769809193441,835584,2.1928325295448303,2.632279562950134
3.5229999999999997,4.146025681653653,2.899974318346346,3.3259999999999996,3.8180203247834377,2.8339796752165616,0.23236641380935907,2.608834871649742,0.30950708558375045,0.1552257420349677,2.6665217385215563,2.551148004777928,999424,2.464022135734558,2.6829235315322877
3.6719999999999997,4.303170341508534,3.0408296584914654,3.7590000000000003,4.042176623328975,3.4758233766710256,0.2695751305669546,2.5147369891405105,0.3309050584692065,0.2082452026647027,2.6270918987750673,2.4023820795059536,1163264,2.395812213420868,2.91599303483963
3.832,4.28639630280186,3.3776036971981394,3.6830000000000007,4.1901498792270395,3.175850120772962,0.28100305125117303,2.526468703150749,0.33916464246888095,0.2228414600334651,2.586257184122594,2.4666802221789044,1327104,2.7676926851272583,3.0472025156021116
4.116,4.556368027903933,3.6756319720960655,3.94,4.489909083394701,3.390090916605299,0.24233029428869485,2.5571095943450928,0.31269994821759567,0.17196064035979403,2.630048370419008,2.4841708182711777,1490944,2.947775721549988,3.22608003616333
3.913000000000001,4.4437739631896065,3.3822260368103962,3.903,4.529642641383428,3.276357358616572,0.22340357974171637,2.51080159842968,0.2537611578477868,0.19304600163564595,2.6137576015352204,2.4078455953241393,1654784,2.806297254562378,3.1220693349838258
4.006,4.575687633708158,3.4363123662918427,4.136,4.624962166225568,3.6470378337744322,0.2444356746971607,2.5141403526067734,0.30454529551717063,0.1843260538771508,2.578711067499906,2.449569637713641,1818624,3.0109089612960815,3.2310784816741944
4.255999999999999,4.903629523724791,3.608370476275208,4.173,4.522515378774669,3.8234846212253313,0.25605818964540955,2.530370143055916,0.3151466321692025,0.1969697471216166,2.582201174164967,2.478539111946865,1982464,3.2249563217163084,3.4748934268951417
4.286,4.737202836870514,3.834797163129485,4.2059999999999995,4.651807133186538,3.760192866813461,0.21599383139982814,2.5058463126420976,0.26122689749137046,0.17076076530828582,2.5611468235529125,2.4505458017312827,2146304,3.285368824005127,3.5658313274383544
4.68,5.2125410782277735,4.147458921772226,4.5489999999999995,4.907955428988057,4.190044571011942,0.23790203304961324,2.5043534487485886,0.2985411846691663,0.1772628814300602,2.586324015705953,2.4223828817912243,2310144,3.6056204080581664,3.995922827720642
4.563000000000001,5.006306891442035,4.119693108557966,4.63,5.399480344128426,3.8605196558715744,0.2378386402502656,2.482626122236252,0.28598790354803355,0.18968937695249768,2.564239646309138,2.401012598163366,2473984,3.816376876831055,4.010541796684265
4.643000000000001,5.138420023818175,4.147579976181826,4.7,5.223450093132096,4.176549906867904,0.23369703302159905,2.4505913466215135,0.2828301161673085,0.1845639498758896,2.540280439675709,2.360902253567318,2637824,3.5741103410720827,4.075785160064697
5.0600000000000005,5.609909083394701,4.5100909166053,4.762999999999999,5.27066228932234,4.255337710677658,0.2480683883652091,2.4305367052555082,0.31377829013115643,0.1823584865992618,2.525717759110845,2.3353556514001714,2801664,4.045672941207886,4.399459457397461
5.4399999999999995,6.085290632196067,4.794709367803932,4.82,5.211918358845309,4.428081641154692,0.26242810999974603,2.4232733607292176,0.3285225614042997,0.19633365859519236,2.5065344865593806,2.3400122348990546,2965504,4.415554928779602,4.837807607650757
5.146,5.633918025901893,4.658081974098107,5.023,5.3555071427804215,4.690492857219578,0.28748169224709275,2.407667505741119,0.3707729760999379,0.20419040839424757,2.5068520632191698,2.3084829482630687,3129344,4.521177005767822,4.599185252189637
5.8100000000000005,6.3621775076911415,5.2578224923088595,4.963,5.317007062076451,4.608992937923549,0.2536760540679097,2.398110803961754,0.3047044607233272,0.20264764741249222,2.4987374775294384,2.2974841303940696,3293184,4.787999391555786,5.218155193328857
5.8999999999999995,6.465685424949237,5.334314575050762,5.140000000000001,5.648330601085554,4.631669398914447,0.26528471801429987,2.3806060671806337,0.32579911005853857,0.20477032597006117,2.4831278217981967,2.2780843125630708,3457024,5.042905378341675,5.326849174499512
5.363,5.862320538331842,4.863679461668159,4.993,5.775458305598452,4.210541694401549,0.25215641856193544,2.3932185798883436,0.29205250420539774,0.21226033291847313,2.498704255752568,2.287732904024119,3620864,4.6940514087677006,4.844234418869019
5.6530000000000005,6.231861814252763,5.074138185747238,5.2,5.509838667696593,4.890161332303407,0.2590349417179823,2.3754005163908003,0.33601057575350657,0.18205930768245807,2.440287443998181,2.3105135887834196,3784704,4.8375129222869875,5.050612068176269
5.88,6.401152568831815,5.358847431168185,5.26,5.817135531087365,4.702864468912635,0.26246439907699826,2.362393927574158,0.34017333882081496,0.18475545933318155,2.4598734913299096,2.264914363818406,3948544,5.179552602767944,5.3454896926879885
5.853,6.376527458687699,5.329472541312301,5.3839999999999995,5.8278062640387125,4.940193735961286,0.226365147344768,2.3903544187545775,0.2817899592792919,0.1709403354102441,2.486683417531197,2.294025419977958,4112384,5.259345388412475,5.357706737518311
6.122,6.605958675921818,5.6380413240781815,5.229,5.762112558471474,4.6958874415285266,0.2351826313883066,2.3967265516519545,0.27611727113894036,0.19424799163767287,2.4646254550682873,2.3288276482356216,4276224,5.342562818527222,5.59621295928955
5.771,6.1442144155843925,5.397785584415607,5.3790000000000004,6.019319451524003,4.7386805484759975,0.21584608871489758,2.397855317592621,0.256279083123314,0.17541309430648117,2.46998257031415,2.325728064871092,4440064,5.305654144287109,5.2521532535552975
5.981,6.4346176804314394,5.52738231956856,5.517,6.160600031075202,4.873399968924799,0.2318742537871003,2.387663760781288,0.27267540411360763,0.191073103460593,2.4583565228183426,2.3169709987442335,4603904,5.318102025985718,5.480693387985229
6.156999999999999,6.6717241979934485,5.64227580200655,5.415,6.083060625991385,4.746939374008615,0.21258215336129066,2.3690471082925795,0.24563542011596845,0.17952888660661287,2.449982033206393,2.288112183378766,4767744,5.289095687866211,5.623231744766235
6.107000000000001,6.63268146248465,5.581318537515352,5.427999999999999,5.869039680754463,4.986960319245535,0.25971683282405134,2.344464921951294,0.3050238648434914,0.21440980080461128,2.4044535938722205,2.2844762500303673,4931584,5.561426162719727,5.607455825805664
6.307,6.53993990641365,6.0740600935863505,5.8469999999999995,6.150679106953375,5.543320893046624,0.24694303907454013,2.3331810921430587,0.32531112177127064,0.1685749563778096,2.384678473126192,2.2816837111599253,5095424,5.879681396484375,5.8227334976196286
6.4570000000000025,7.027088589606916,5.886911410393089,5.264,5.826551330991226,4.701448669008775,0.21373505331575865,2.3353322714567186,0.2555775718121447,0.17189253481937264,2.3923991102649453,2.278265432648492,5259264,5.741902494430542,5.963931703567505
6.456,6.900481720659017,6.011518279340984,5.785,6.285184965787657,5.284815034212343,0.23112247623503207,2.343874055147171,0.2638940680420489,0.1983508844280152,2.4104038940354835,2.277344216258858,5423104,5.83936562538147,5.98616886138916
6.461999999999999,7.007413604524125,5.916586395475873,5.470999999999999,5.856887289243892,5.085112710756106,0.21171952001750466,2.33695467710495,0.2563796187833884,0.16705942125162093,2.3955516225929223,2.2783577316169774,5586944,5.90405158996582,5.990438795089721
6.532000000000001,7.069360214381378,5.994639785618624,5.926999999999999,6.464141508356968,5.38985849164303,0.2373331123031676,2.326834815740585,0.28777809180217084,0.18688813280416433,2.382732972719182,2.2709366587619884,5750784,5.856414413452148,6.047023725509644
6.525,6.999051684945851,6.05094831505415,5.747,6.098711529523841,5.395288470476158,0.20493803173303599,2.3073719471693037,0.2516295370655337,0.15824652640053827,2.339956228872498,2.274787665466109,5914624,5.914705514907837,6.0523285388946535
6.878,7.448732862204377,6.307267137795623,5.796,6.422948163726476,5.169051836273525,0.22362122815102334,2.2979660391807557,0.263873360684459,0.18336909561758766,2.3501567069705285,2.245775371390983,6078464,6.185363864898681,6.446387100219726
6.7219999999999995,7.425843732656617,6.018156267343382,5.744000000000001,6.243523773208043,5.244476226791958,0.24506951328366994,2.3014692962169647,0.31592113478311334,0.17421789178422653,2.3549804062573414,2.247958186176588,6242304,5.977649259567261,6.213840913772583
6.655000000000001,7.274229359769061,6.0357706402309415,5.84,6.267036298222997,5.412963701777003,0.22617287002503872,2.317239484190941,0.27599279415797573,0.17635294589210174,2.36317240077339,2.271306567608492,6406144,6.092228078842163,6.197255229949951
6.812,7.222969585249323,6.401030414750678,5.644,6.049294954323392,5.238705045676609,0.2338480518199503,2.310532885789871,0.2772104894418359,0.19048561419806473,2.369339246261364,2.2517265253183782,6569984,6.204775047302246,6.366315841674805
6.706,7.38197633094658,6.030023669053421,5.714,6.1791279393887235,5.248872060611277,0.2369571730494499,2.3166863948106764,0.28251275182703606,0.19140159427186376,2.364085890350164,2.2692868992711888,6733824,6.285571098327637,6.277128791809082
7.207000000000001,7.749329235796855,6.664670764203146,6.069,6.561614453705938,5.576385546294062,0.25904242414981127,2.270904693007469,0.30168021120823163,0.21640463709139093,2.3049494409826963,2.2368599450322417,6897664,6.489960050582885,6.742332983016968
6.944,7.357961350852951,6.530038649147049,5.772,6.26676863279719,5.277231367202811,0.26884407065808774,2.2628872096538544,0.3200751939101918,0.21761294740598366,2.318716906011214,2.207057513296495,7061504,6.407360458374024,6.503538751602173
7.025,7.501555348306994,6.548444651693007,5.864,6.5128482102926695,5.21515178970733,0.24026185907423497,2.2686051428318024,0.26902504424864404,0.21149867389982593,2.337307612418316,2.1999026732452887,7225344,6.492855453491211,6.53397569656372
6.855000000000001,7.483557873230462,6.22644212676954,6.244,6.6383399548612845,5.849660045138715,0.2287278682924807,2.257338914275169,0.2906915831775525,0.1667641534074089,2.327963507036082,2.1867143215142564,7389184,6.467910432815552,6.442244529724121
7.186999999999999,7.4909753279462,6.883024672053799,5.894,6.5659107083534245,5.222089291646576,0.23046335745602842,2.24926837682724,0.2724893310981242,0.18843738381393266,2.283373275011405,2.215163478643075,7553024,6.519800186157227,6.731122827529907
7.3199999999999985,7.792355798101387,6.84764420189861,5.9719999999999995,6.415639493282552,5.528360506717447,0.25038179252296683,2.234189248085022,0.3075286357548585,0.19323494929107518,2.281682097771261,2.1866963983987833,7716864,6.6525105953216555,6.843890190124512
7.391,7.931896478080603,6.850103521919397,6.039,6.473406491664202,5.604593508335798,0.2238120838999748,2.2368330299854278,0.25571259706337757,0.19191157073657206,2.2933057360172864,2.180360323953569,7880704,6.741028451919556,6.911211395263672
7.383,7.76835827485601,6.99764172514399,6.003,6.494081459637808,5.511918540362192,0.26102626044303173,2.2251206636428833,0.3234469778049628,0.19860554308110068,2.2884576173658355,2.161783709919931,8044544,6.916717958450318,6.917475795745849
7.3260000000000005,7.787891762212751,6.86410823778725,6.109999999999999,6.540093013195982,5.679906986804017,0.25082669854164125,2.1734415888786316,0.2777339380469256,0.22391945903635693,2.258579021028901,2.0883041567283622,8208384,6.586981010437012,6.899951934814453
7.493999999999998,7.854199944475285,7.133800055524711,6.188999999999999,6.924682676158681,5.4533173238413175,0.22716317418962717,2.2076068848371504,0.25829050179079466,0.1960358465884597,2.274583600654213,2.140630169020088,8372224,6.916250228881836,7.049288892745972
7.651999999999999,8.073445132846494,7.230554867153504,5.982,6.50114930415055,5.4628506958494505,0.26888249441981316,2.218667593598366,0.31096536337782726,0.22679962546179905,2.2984492413591413,2.1388859458375906,8536064,6.908958148956299,7.185721683502197
7.831999999999999,8.218905673258998,7.445094326740999,6.207000000000001,6.931900682852486,5.482099317147515,0.2469036707654595,2.208149954676628,0.29407228280522985,0.19973505872568917,2.268530068209784,2.147769841143472,8699904,7.2369630336761475,7.358701276779175
7.703,8.07445793839949,7.331542061600509,6.231,6.779077549257402,5.6829224507425975,0.23799793571233746,2.207434758543968,0.2733868962104445,0.20260897521423044,2.2572531645594154,2.157616352528521,8863744,7.187356758117676,7.263944482803344
7.716000000000001,8.263634914883996,7.168365085116006,6.1450000000000005,6.545930168483242,5.744069831516759,0.2429547168314457,2.205908086895943,0.31436130781331234,0.17154812584957907,2.2685564198488657,2.14325975394302,9027584,7.016254901885986,7.199998378753662
7.936000000000002,8.265490515796738,7.606509484203264,6.464,6.929321394307204,5.998678605692797,0.2563605409115553,2.199121567606926,0.2984233556060096,0.21429772621710103,2.230705096620187,2.1675380385936647,9191424,7.27188630104065,7.442833185195923
7.954999999999998,8.227882758707835,7.68211724129216,6.363999999999999,6.836529364166926,5.891470635833072,0.2462063107639551,2.2189421981573103,0.2945481116692524,0.19786450985865783,2.2564511611309626,2.181433235183658,9355264,7.239665937423706,7.424597311019897
7.864,8.3298798128273,7.3981201871727,6.214999999999999,6.76449522290917,5.665504777090828,0.2570065869018435,2.220404562354088,0.32757598258968457,0.18643719121400248,2.2658249597567326,2.1749841649514434,9519104,7.202856063842773,7.3789434909820555
7.994999999999999,8.610617576097368,7.37938242390263,5.992999999999999,6.710398773347153,5.275601226652846,0.23820875640958544,2.2025044441223143,0.2847215552780731,0.1916959575410978,2.279811439042347,2.1251974492022816,9682944,7.387451410293579,7.48585319519043
7.877,8.256817061228165,7.497182938771834,6.420999999999999,6.721946839159343,6.120053160840656,0.2393625359982252,2.1836768686771393,0.28790891122829537,0.19081616076815505,2.2328876400244257,2.134466097329853,9846784,7.394372463226318,7.404113292694092
8.066,8.476687228922449,7.6553127710775515,6.265,6.8445213542226035,5.685478645777396,0.23939485186710954,2.199238896369934,0.2934097602977544,0.18537994343646472,2.256913872209829,2.141563920530039,10010624,7.324026823043823,7.495384693145752
8.193000000000001,8.643223277941068,7.742776722058934,6.581,6.95733628578706,6.20466371421294,0.27653471305966376,2.1828420639038084,0.31559671928826666,0.23747270683106086,2.227895252680866,2.1377888751267506,10174464,7.5591428756713865,7.629554700851441
8.077,8.542597465628841,7.611402534371159,6.372999999999999,6.9134636898071875,5.832536310192811,0.2500017620623112,2.204199808835983,0.29180858598052484,0.2081949381440975,2.256944280873257,2.1514553367987093,10338304,7.483151149749756,7.563346433639526
8.196,8.484555020749942,7.907444979250057,6.640000000000001,7.254182383335765,6.025817616664236,0.23518030056729913,2.187454363703728,0.3025184013909902,0.16784219974360806,2.2391213288132508,2.135787398594205,10502144,7.534602117538452,7.655450677871704
8.184000000000001,8.720771832345925,7.647228167654077,6.611,7.0264142510795695,6.19558574892043,0.2627937406301498,2.1863047152757646,0.31031821916991553,0.21526926209038413,2.243515010153031,2.1290944203984985,10665984,7.583947372436524,7.662091064453125
8.392999999999999,8.699889230830928,8.08611076916907,6.614,7.209603895218962,6.018396104781038,0.26418242808431386,2.1514616042375563,0.30744717717926656,0.22091767898936118,2.201677789028521,2.1012454194465917,10829824,7.713676071166992,7.866701316833496
8.325999999999999,8.801146293261347,7.85085370673865,6.458,6.82753484274152,6.08846515725848,0.25452732034027575,2.1740246802568435,0.28913242021735125,0.21992222046320026,2.2107344806070857,2.1373148799066013,10993664,7.670370769500733,7.809122610092163
8.424,8.93359199365767,7.914408006342328,6.723000000000001,7.26185155655338,6.184148443446621,0.24528255518525838,2.1767336159944533,0.283578086483133,0.2069870238873838,2.2254598632816682,2.1280073687072383,11157504,7.773040819168091,7.888201093673706
8.235,8.736063868184486,7.733936131815513,6.9959999999999996,7.458475945320402,6.533524054679597,0.25356869101524354,2.1743905901908875,0.31134330768495394,0.19579407434553314,2.216602237221971,2.132178943159804,11321344,7.663471746444702,7.724000072479248
8.509,8.963938457376381,8.05406154262362,6.761,7.260488738611793,6.261511261388208,0.22994243688881397,2.1762927055358885,0.2699621770286872,0.18992269674894074,2.232854940354948,2.119730470716829,11485184,7.889817905426026,7.97184042930603
8.424,8.888568617106236,7.959431382893764,6.584999999999999,7.089504707609353,6.080495292390645,0.24898377005010844,2.1792432010173797,0.3043833300095228,0.19358421009069413,2.225016725997995,2.133469676036764,11649024,7.649334144592285,7.829239559173584
8.586,9.04192104579631,8.130078954203691,6.6659999999999995,7.038564088446538,6.293435911553461,0.26663130708038807,2.1616657257080076,0.3009452827078624,0.2323173314529137,2.218424584185391,2.1049068672306244,11812864,7.921642446517945,8.024241638183593
8.616000000000001,8.967431358873965,8.264568641126038,6.4719999999999995,6.976832645537112,5.967167354462887,0.2566940560936928,2.159762206673622,0.3248489253435294,0.1885391868438562,2.2070023081491508,2.112522105198093,11976704,7.9875969886779785,8.076528596878052
8.575999999999999,8.76867589366602,8.383324106333978,6.433999999999999,7.134059997428791,5.733940002571208,0.23308602962642908,2.1643281877040863,0.26739109702592395,0.19878096222693423,2.2047165392739383,2.1239398361342343,12140544,7.827047300338745,7.99200930595398
8.517,8.959290628433386,8.074709371566613,6.792,7.568566803307996,6.015433196692004,0.23021201360970736,2.1627022445201876,0.2767710662571727,0.18365296096224207,2.209824070589128,2.115580418451247,12304384,7.786906576156616,7.9677869319915775
8.614,8.946210776465787,8.281789223534215,6.767,7.216956664580047,6.317043335419954,0.20611842945218087,2.1322497859597207,0.24526144848732395,0.16697541041703778,2.2154996728658043,2.048999899053637,12468224,7.8813880443572994,8.017692947387696
8.742999999999999,9.163548451429795,8.322451548570202,6.656000000000001,7.275616010122399,6.036383989877602,0.23531870376318692,2.155030977725983,0.27119609391937,0.19944131360700385,2.206767576149288,2.1032943793026777,12632064,8.039917373657227,8.184811401367188
8.539,8.947716283013046,8.130283716986954,6.851999999999999,7.363425458889171,6.340574541110827,0.2675729926675558,2.1197034627199174,0.31302725350127986,0.22211873183383174,2.168813854425971,2.070593071013864,12795904,7.946128082275391,7.985765027999878
8.812999999999999,9.181837362532592,8.444162637467405,6.7170000000000005,7.404954213592736,6.029045786407265,0.24485338442027568,2.1327325999736786,0.2990632184100023,0.19064355043054906,2.1990261769668478,2.0664390229805094,12959744,8.098946857452393,8.232168912887573
8.554,8.975454623892063,8.132545376107938,6.327999999999999,7.057229730606205,5.5987702693937935,0.24933724496513604,2.114738717675209,0.3099518533088666,0.18872263662140548,2.1723250079800733,2.0571524273703448,13123584,8.053936433792114,8.003524351119996
8.681000000000001,9.026411348973946,8.335588651026056,6.944000000000001,7.309108203139838,6.578891796860164,0.2136082168668508,2.1306873202323913,0.23734051713311913,0.18987591660058248,2.2025083439237028,2.0588662965410798,13287424,8.002258443832398,8.064307975769044
8.741999999999999,9.123150888756669,8.36084911124333,6.641,7.1675064102173875,6.1144935897826125,0.2594397187232971,2.1265646129846574,0.3228360082344106,0.19604342921218357,2.1882998252078587,2.064829400761456,13451264,8.128632545471191,8.164947175979615
9.077000000000002,9.423700158638558,8.730299841361445,6.989,7.458711613652462,6.5192883863475375,0.25242306031286715,2.098564451932907,0.3034811987104254,0.20136492191530891,2.144380050798957,2.0527488530668574,13615104,8.365636348724365,8.498943519592284
8.746,9.309492679633019,8.182507320366982,6.850999999999999,7.399223494571328,6.30277650542867,0.2565778955817223,2.0793808311223985,0.3073543093129855,0.20580148185045907,2.1427035150732,2.016058147171597,13778944,8.195041513442993,8.176143169403076
8.962,9.259785157454163,8.664214842545837,6.868,7.307540669335615,6.428459330664386,0.2325418634340167,2.098180368542671,0.2616659415611002,0.20341778530693322,2.149749785840713,2.0466109512446296,13942784,8.274142694473266,8.391557502746583
9.096,9.485979486640003,8.706020513359997,6.969000000000001,7.668320384373287,6.269679615626716,0.2462147026322782,2.10739628970623,0.28481704170481315,0.20761236355974327,2.1562342981463414,2.058558281266119,14106624,8.317297744750977,8.474803352355957
8.977,9.317530468534022,8.636469531465979,7.009,7.386238651254084,6.631761348745917,0.22608381072059275,2.1103755474090575,0.2687416447476271,0.18342597669355842,2.1722924449119456,2.0484586499061694,14270464,8.192119693756103,8.383991384506226
9.136999999999999,9.612942223384309,8.661057776615689,6.986,7.685145192359927,6.286854807640072,0.1927267122082412,2.0731484323740004,0.23535276720307652,0.15010065721340587,2.158204392109245,1.9880924726387559,14434304,8.355644941329956,8.508979749679565
9.144,9.631118055506056,8.656881944493945,6.821,7.368621219457391,6.2733787805426084,0.25030929539352653,2.0578764632344244,0.3097962030828058,0.19082238770424723,2.110892733229331,2.004860193239518,14598144,8.49215784072876,8.55131950378418
8.98,9.394149731377434,8.565850268622567,6.9300000000000015,7.487637875327709,6.372362124672294,0.22958303699269886,2.0649319216609,0.27724390709157354,0.18192216689382418,2.1178733768099884,2.011990466511812,14761984,8.21848554611206,8.379178905487061
9.195000000000002,9.53427127788836,8.855728722111644,7.066999999999998,7.4511366944200965,6.6828633055799,0.22309075035154818,2.0656280517578125,0.28458312183818946,0.1615983788649069,2.1259093994070724,2.0053467041085526,14925824,8.44925560951233,8.562253093719482
9.196,9.558,8.834,7.06,7.755844810284592,6.364155189715407,0.22131513142958278,2.072851997613907,0.27574496706607854,0.16688529579308703,2.1531031027340855,1.9926008924937288,15089664,8.472324657440186,8.566789054870606
8.994,9.528119836740782,8.459880163259218,7.109999999999999,7.854204273032613,6.365795726967386,0.21386397909373045,2.0705815732479094,0.2687415689570024,0.1589863892304585,2.1127046433691867,2.028458503126632,15253504,8.27851161956787,8.28428931236267
9.184999999999999,9.62268139096836,8.747318609031637,7.337000000000001,7.710284074131218,6.963715925868783,0.20678284727036952,2.0664936780929564,0.24846535081445453,0.16510034372628452,2.120262363790186,2.012724992395727,15417344,8.481617069244384,8.561305522918701
9.197999999999999,9.663635050227105,8.732364949772892,6.93,7.550515914380928,6.309484085619071,0.22224505515769125,2.0566492080688477,0.27027694542133474,0.17421316489404773,2.1400707476343572,1.973227668503338,15581184,8.453615856170654,8.588627243041993
9.318999999999999,9.805095669596016,8.832904330403982,6.706999999999999,7.0641848261054765,6.349815173894521,0.22258076006546618,2.0792743116617203,0.2822585480110684,0.16290297211986393,2.1332885352871536,2.025260088036287,15745024,8.478189706802368,8.645125818252563
9.227,9.56247131024873,8.89152868975127,6.989999999999999,7.407492514902962,6.572507485097037,0.1993805213831365,2.0445453584194184,0.2439944070782003,0.1547666356880727,2.1226637740533003,1.9664269427855363,15908864,8.633230590820313,8.6097975730896
9.404999999999998,9.682317507561276,9.12768249243872,7.090000000000001,7.884606821012758,6.2953931789872435,0.22631472349166865,2.0617034256458284,0.26515858818927635,0.18747085879406095,2.1614641254976337,1.9619427257940232,16072704,8.655523109436036,8.714743041992188
9.372,9.769537419622354,8.974462580377645,7.065,7.611978061717287,6.518021938282714,0.20929882237687708,2.0163164734840393,0.24925209123190356,0.1693455535218506,2.0942606920692746,1.938372254898804,16236544,8.735144710540771,8.722413682937622
9.186,9.510629019035576,8.861370980964423,7.242999999999999,7.728449276443996,6.757550723556003,0.24110754616558547,2.0218716487288475,0.33453675441946484,0.1476783379117061,2.110670084981287,1.933073212476408,16400384,8.537386035919189,8.522132682800294
9.389,9.893786093310819,8.88421390668918,7.161,7.871513194810624,6.450486805189375,0.19597722329199313,2.0209881246089934,0.241511187067681,0.15044325951630527,2.0696368170332335,1.9723394321847532,16564224,8.645891380310058,8.717255687713623
9.564,9.882659693089666,9.245340306910334,7.156999999999999,8.019253443020089,6.294746556979909,0.20151135157793756,2.023274712264538,0.24770231119035074,0.15532039196552438,2.0952160354177916,1.951333389111284,16728064,8.811845684051514,8.861863327026366
9.347999999999999,9.714409606860954,8.981590393139044,7.287000000000001,7.77236687155182,6.801633128448182,0.208219301700592,2.0172608703374864,0.27322380934892854,0.14321479405225546,2.078038570621779,1.9564831700531937,16891904,8.559709882736206,8.615473651885987
9.392,9.859713587572566,8.924286412427433,7.333000000000001,7.792892378714848,6.873107621285154,0.23115892531350252,2.019306655228138,0.28865806853300024,0.1736597820940048,2.0780483397751524,1.960564970681123,17055744,8.708773517608643,8.723889064788818
9.499,9.786730776942614,9.211269223057387,7.334999999999999,7.880146769228251,6.789853230771747,0.204144820664078,2.001302206516266,0.2534555697493962,0.15483407157875975,2.063580996581395,1.9390234164511364,17219584,8.794583702087403,8.775894069671631
9.635000000000002,9.911161184817853,9.35883881518215,7.135,7.640989130318033,6.6290108696819665,0.20652769617736336,1.9894832447171211,0.25711095427510644,0.15594443807962027,2.074790603127508,1.9041758863067344,17383424,8.874475765228272,8.899835872650147
9.334000000000001,9.6438451226016,9.024154877398402,7.4,7.847012304081219,6.9529876959187815,0.21974198874086143,2.0129430279135705,0.2576063905460277,0.18187758693569517,2.0923487959838134,1.9335372598433276,17547264,8.792533779144287,8.690960597991943
9.399000000000001,9.71838847818918,9.079611521810822,7.396000000000001,8.221241782752184,6.5707582172478185,0.21155427722260356,2.0182059898972513,0.25749009961316927,0.16561845483203785,2.0776383574146315,1.958773622379871,17711104,8.706208515167237,8.7211669921875
9.632,10.107768851439436,9.156231148560563,7.0649999999999995,7.62307257592539,6.506927424074609,0.21016984470188613,2.0285993605852126,0.2427495051173852,0.17759018428638706,2.115839308518152,1.9413594126522733,17874944,8.857591533660889,8.928872966766358
9.565000000000001,9.902705492996487,9.227294507003515,7.248,7.670937347606002,6.825062652393998,0.18298796210438012,2.0184361949563026,0.2389878220580538,0.12698810215070644,2.104314156609052,1.9325582333035531,18038784,8.78437852859497,8.851969718933105
9.61,10.010299887584296,9.209700112415703,7.167,7.935557740186122,6.398442259813877,0.15320735648274417,1.9940176084637642,0.19463129782473831,0.11178341514075002,2.082512314151528,1.9055229027760003,18202624,8.73169002532959,8.875136375427246
9.537,9.818994680800898,9.255005319199103,7.3709999999999996,7.9372057929763695,6.80479420702363,0.17626034608110783,2.034668320417404,0.21499991657462428,0.13752077558759138,2.121783470683157,1.9475531701516509,18366464,8.662969303131103,8.777570247650146
9.572,9.992899037775093,9.151100962224906,7.383,7.859488195026907,6.906511804973093,0.21074436586350204,1.9985068455338477,0.24498720097966142,0.17650153074734265,2.086070110977907,1.9109435800897883,18530304,8.832766819000245,8.860555934906007
9.708,9.996991349351498,9.419008650648502,7.252,7.6456445096784655,6.858355490321534,0.16933857658877965,1.9889667361974717,0.21158543209899852,0.1270917210785608,2.0541204927321726,1.9238129796627708,18694144,8.817359256744385,8.930047130584716
9.535,9.920181775269807,9.149818224730193,7.287000000000001,7.74604357091675,6.827956429083252,0.168049543723464,2.0200534209609033,0.20714863555321644,0.12895045189371157,2.095744523339167,1.94436231858264,18857984,8.787635135650635,8.811268043518066
9.788,10.12471352809176,9.45128647190824,7.4719999999999995,7.805640525116479,7.13835947488352,0.188665291108191,2.0168165877461433,0.24143652975431312,0.13589405246206887,2.081776881050466,1.9518562944418205,19021824,8.96793098449707,9.043677425384521
9.65,10.039846123489768,9.260153876510232,7.32,7.903712257880542,6.736287742119458,0.18320338148623702,1.984553374350071,0.2217774473872775,0.14462931558519654,2.0531612684913627,1.9159454802087792,19185664,8.873233985900878,8.913253688812256
9.818000000000001,10.153553274458767,9.482446725541235,7.077000000000001,7.541156223700599,6.612843776299402,0.20096262311562896,1.991723784804344,0.25383318587309495,0.148092060358163,2.045460664135669,1.937986905473019,19349504,8.98273811340332,9.035860538482666
9.647,10.069185977976531,9.22481402202347,7.45,8.002268050859364,6.8977319491406375,0.1701914833858609,2.01074228733778,0.21442530126907558,0.12595766550264623,2.0699251374131147,1.951559437262445,19513344,8.907434558868408,8.915757846832275
9.767,10.177147534431208,9.35685246556879,7.566000000000001,8.018994481202586,7.113005518797415,0.17285372177138922,2.007445161044598,0.23169999383938095,0.11400744970339748,2.0841937483007618,1.9306965737884338,19677184,8.989608097076417,9.02848482131958
9.794999999999998,10.057573799149875,9.532426200850121,7.116,7.94264623630668,6.289353763693319,0.19717335971072314,2.0021741688251495,0.2443346850940765,0.1500120343273698,2.0502555681670134,1.9540927694832857,19841024,8.877268600463868,8.95443000793457
9.631,10.096197807389501,9.1658021926105,7.327000000000001,7.823549091228653,6.830450908771349,0.16189334793016313,2.014389930665493,0.19908374065568624,0.12470295520464005,2.1004602596043336,1.9283196017266528,20004864,8.972570705413819,8.895430755615234
9.873999999999999,10.317941437579327,9.43005856242067,7.2299999999999995,7.869906243132538,6.590093756867461,0.19609676934778691,2.0252441465854645,0.2503037256585795,0.1418898130369943,2.087199809422591,1.9632884837483375,20168704,8.964247989654542,9.087249660491944
9.983,10.410248171441378,9.555751828558623,7.144999999999999,7.761266987595473,6.528733012404524,0.19726216886192557,1.9930882528424263,0.24773911794051268,0.14678521978333847,2.0538309250754776,1.932345580609375,20332544,9.059661388397217,9.191792583465576
9.801000000000002,10.077277034876229,9.524722965123775,7.336,7.981727496704299,6.690272503295701,0.22793764593079682,1.9732396647334098,0.27949921253568455,0.1763760793259091,2.0450035409925125,1.9014757884743072,20496384,9.02253885269165,9.053825378417969
10.062000000000001,10.418224648220756,9.705775351779247,7.6,8.074742035214914,7.125257964785084,0.20975964609533543,1.9609522193670272,0.2418657936573097,0.17765349853336115,2.038444388695786,1.8834600500382683,20660224,9.077618408203126,9.324531173706054
9.955000000000002,10.376621868503047,9.533378131496956,7.672999999999999,8.171639148082058,7.174360851917942,0.19305444667115806,1.9389194712042808,0.23338231666361428,0.15272657667870185,2.0064152048936013,1.8714237375149603,20824064,9.006721878051758,9.183779907226562
9.906000000000002,10.36443647324357,9.447563526756435,7.611999999999999,8.208687522912955,7.0153124770870425,0.19833097308874129,1.988593901693821,0.23047398611679548,0.1661879600606871,2.0672453300257616,1.9099424733618804,20987904,9.035126304626464,9.145685958862305
10.015,10.402769261288206,9.627230738711795,7.24,8.07445790786594,6.405542092134061,0.1803279623389244,1.9817854925990104,0.22822540619309734,0.13243051848475146,2.0445253646230332,1.9190456205749873,21151744,9.117921257019043,9.2052396774292
9.995000000000001,10.398936876256675,9.591063123743327,7.586,8.094000000000001,7.078,0.18490205360576512,1.9834065854549408,0.21543220934574567,0.15437189786578456,2.049256847889608,1.9175563230202735,21315584,9.101963901519776,9.233524703979493
9.955000000000002,10.400404310711068,9.509595689288936,7.4940000000000015,8.0748648724101,6.913135127589904,0.18592755347490308,1.9801309138536454,0.2345631200022726,0.13729198694753356,2.06014697361228,1.9001148540950106,21479424,9.152649211883546,9.192248725891114
9.899999999999999,10.051986841535705,9.748013158464293,7.3180000000000005,7.950989731354309,6.685010268645692,0.18648976115509866,1.9900040864944457,0.22867235035494363,0.1443071719552537,2.02970797292919,1.9503002000597016,21643264,9.006779384613036,9.139713382720947
9.938,10.444592538436957,9.431407461563044,7.358,7.778518727288096,6.937481272711904,0.19672202449291942,1.9740954264998436,0.25860754992874607,0.13483649905709275,2.052489824808345,1.8957010281913422,21807104,9.049160766601563,9.101596546173095
9.937000000000001,10.240052800680015,9.633947199319987,7.504,7.884767645684346,7.123232354315653,0.1721111082471907,1.9659157365560531,0.20863887196409625,0.13558334453028514,2.040440749303869,1.8913907238082375,21970944,9.147817039489746,9.184744834899902
10.027000000000001,10.486174258860403,9.567825741139599,7.6739999999999995,8.448198940841435,6.899801059158564,0.1575064720585942,1.9939328297972678,0.21770475335579068,0.09730819076139771,2.0745187154944005,1.9133469441001352,22134784,9.155467796325684,9.266609382629394
10.013000000000002,10.324160730170117,9.701839269829886,7.502000000000001,8.091114589871953,6.912885410128047,0.19832161609083415,1.9508851334452628,0.22936069325082234,0.16728253893084596,2.016979683423156,1.8847905834673697,22298624,9.125703716278077,9.195429801940918
10.185,10.422707803826462,9.947292196173539,7.675,8.358158107614921,6.991841892385079,0.19174269884824752,1.9581167176365852,0.24628035131210899,0.13720504638438605,2.0341229212246477,1.882110514048523,22462464,9.289472389221192,9.385250091552734
10.11,10.628844870842913,9.591155129157086,7.648000000000001,8.274431161421589,7.021568838578412,0.20616293456405402,1.9636540472507478,0.260595510848014,0.15173035828009399,2.041680976954103,1.8856271175473927,22626304,9.103439998626708,9.266252708435058
9.934000000000001,10.368377715818848,9.499622284181154,7.437999999999998,8.004017667568776,6.8719823324312195,0.1745213285088539,1.9722024008631707,0.20794136879202027,0.14110128822568754,2.0430424743180335,1.9013623274083078,22790144,9.147472190856934,9.120703411102294
10.077000000000002,10.351155065610689,9.802844934389315,7.364,7.686899365127898,7.041100634872102,0.17477935049682852,1.9435906454920768,0.20894738074590033,0.14061132024775672,2.005014062373884,1.88216722861027,22953984,9.132060527801514,9.27427978515625
10.002999999999998,10.3238753652121,9.682124634787897,7.425,7.882061265040038,6.9679387349599615,0.17496442534029483,1.9504363670945168,0.21997526051202865,0.129953590168561,2.0253292200357302,1.8755435141533037,23117824,9.074553966522217,9.171245956420899
10.007,10.353353865288089,9.66064613471191,7.679,8.231837227400616,7.126162772599384,0.15491144312545654,1.9619136095046996,0.19396277611254023,0.11586011013837286,2.0106278923521748,1.9131993266572245,23281664,9.178114032745361,9.170340156555175
9.947999999999999,10.37157525895642,9.524424741043577,7.691000000000001,8.025796953391158,7.356203046608845,0.16775498325005173,1.9386741638183593,0.21651432666124085,0.1189956398388626,1.9861689253023753,1.8911794023343433,23445504,9.133045482635499,9.13945198059082
9.983,10.381021356210946,9.584978643789055,7.699000000000001,8.125203003274262,7.272796996725739,0.1677146045491099,1.9543535545468331,0.21874795986763151,0.11668124923058831,2.000983722430889,1.9077233866627772,23609344,9.191303539276124,9.190737438201904
10.083000000000002,10.304903132019358,9.861096867980645,7.669999999999999,8.208665016499122,7.131334983500876,0.20604990674182772,1.9379412814974786,0.26962321538637346,0.14247659809728197,1.9997852317237843,1.8760973312711728,23773184,9.175263595581054,9.242703628540038
10.187000000000001,10.377895259239198,9.996104740760805,7.696000000000001,8.131573185584237,7.260426814415764,0.15766455018892883,1.9374094113707543,0.20584292975404195,0.10948617062381573,2.0137659428288885,1.86105287991262,23937024,9.28696050643921,9.342868995666503
10.09,10.521393092202459,9.658606907797541,7.836,8.569678403661987,7.102321596338014,0.1895098472014069,1.9118992134928703,0.23037161981230364,0.14864807459051016,1.9796239008583703,1.8441745261273703,24100864,9.27951602935791,9.293436622619629
10.045000000000002,10.300391855782445,9.789608144217558,7.679,8.250567143912244,7.107432856087756,0.1716981475241482,1.9363533869385718,0.21273307761959753,0.13066321742869885,2.0094004432546955,1.863306330622448,24264704,9.241700172424316,9.207401657104493
10.231,10.68103222106867,9.78096777893133,7.888000000000001,8.305080327994501,7.4709196720055004,0.1874807865358889,1.929078832268715,0.2328510785909252,0.1421104944808526,2.0034466934569926,1.8547109710804373,24428544,9.310750770568848,9.40819330215454
10.14,10.601584228500066,9.678415771499935,7.964,8.532738955936729,7.395261044063272,0.16781884888187049,1.912985050678253,0.21748214200983618,0.11815555575390481,1.987868628445976,1.8381014729105303,24592384,9.345886611938477,9.335890579223634
10.200999999999999,10.57413402417898,9.827865975821018,7.475,7.973903798341924,6.976096201658075,0.17183717931620776,1.9242113798856735,0.24577502746076588,0.09789933117164965,1.9912177742603647,1.8572049855109822,24756224,9.322815036773681,9.35833911895752
9.975,10.188225233028364,9.761774766971635,7.531999999999999,8.357782053571036,6.7062179464289615,0.2075054387561977,1.9322913959622383,0.2629914222803461,0.15201945523204927,1.9937802866034071,1.8708025053210695,24920064,9.209017181396485,9.143127918243408


==> data/progress-caveflyer-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.463,2.8118853679935576,2.1141146320064426,2.1759999999999997,2.506762754856105,1.8452372451438945,0.30302206317169794,2.707751300930977,0.41011729080904025,0.19592683553435564,2.707907745357737,2.707594856504217,16384
2.9489999999999994,3.403168470944428,2.494831529055571,2.883,3.2435565142942226,2.5224434857057774,0.2511606556984285,2.6962865769863127,0.3318214207569716,0.1704998906398854,2.7062760860051025,2.686297067967523,180224
3.0029999999999997,3.414923536593868,2.5910764634061314,2.8890000000000002,3.482236040712295,2.2957639592877053,0.30638367263600225,2.668084853887558,0.3833805011911495,0.22938684408085497,2.7197493681000067,2.616420339675109,344064
3.31,3.9157227088363125,2.7042772911636876,3.3600000000000003,4.026633332499959,2.693366667500042,0.2552021048652629,2.6418579459190368,0.3466101772520575,0.1637940324784683,2.701755492277752,2.5819603995603218,507904
3.7560000000000002,4.463279294197137,3.0487207058028636,3.4259999999999997,4.211814227410016,2.6401857725899838,0.33560017798509856,2.582564115524292,0.47294917888563137,0.19825117708456574,2.671596837315469,2.493531393733115,671744
3.8890000000000007,4.377189512382231,3.40081048761777,3.7,4.189897948556636,3.2101020514433647,0.27023708755150433,2.4899497509002684,0.36753670009914463,0.17293747500386403,2.640356312674597,2.3395431891259397,835584
3.7400000000000007,4.24239426748322,3.2376057325167817,3.63,3.982278299076171,3.277721700923829,0.31507225475377504,2.323016640543938,0.37373365430179295,0.2564108552057571,2.5659081178751073,2.0801251632127684,999424
3.8699999999999997,4.423263047744922,3.3167369522550776,3.683,3.950957086116415,3.4150429138835845,0.29426054042867483,2.2589808478951454,0.36541069887662736,0.2231103819807223,2.5352079070147915,1.9827537887754993,1163264
3.95,4.413141447076376,3.486858552923624,3.5800000000000005,4.10687759489278,3.0531224051072208,0.21663029106954731,2.219075334072113,0.2599966084707996,0.17326397366829505,2.5960533905902254,1.8420972775540012,1327104
4.17,4.715985347788748,3.624014652211252,3.9299999999999997,4.352018956920183,3.5079810430798157,0.26644161316669646,2.2061576366424562,0.3299863304425492,0.2028968958908437,2.3807218050379935,2.031593468246919,1490944
4.02,4.565527267879434,3.4744727321205655,3.933,4.28965249193017,3.57634750806983,0.23675842453829113,2.231841467320919,0.29179056459085523,0.18172628448572706,2.5346628836178597,1.9290200510239786,1654784
3.84,4.56,3.12,3.8299999999999996,4.263704968844029,3.3962950311559705,0.24568363458125125,2.192975048720837,0.30417352489583155,0.18719374426667099,2.47910794276161,1.9068421546800638,1818624
4.200000000000001,4.658257569495585,3.7417424305044173,3.8200000000000003,4.266766158073774,3.3732338419262264,0.22946864683181042,2.138264533877373,0.3084578510205208,0.15047944264310004,2.524008455058324,1.752520612696422,1982464
4.23,4.80974132162543,3.6502586783745707,4.1899999999999995,4.818410693734599,3.5615893062654007,0.1820127649336225,2.1579971089959145,0.21986251751420244,0.14416301235304257,2.6336418734010154,1.6823523445908133,2146304
4.000000000000001,4.611555394056827,3.3884446059431745,4.05,4.536312656631513,3.563687343368487,0.1975857609055108,2.1571491703391077,0.25055908250777137,0.1446124393032502,2.6015397896275068,1.7127585510507086,2310144
4.09,4.505812457725836,3.674187542274164,4.0,4.709929573971954,3.290070426028046,0.21391436568357874,2.1120496317744255,0.28168416137116287,0.14614456999599462,2.5215925507374006,1.7025067128114506,2473984
4.32,4.961560597293818,3.6784394027061826,4.180000000000001,4.606145515053251,3.7538544849467503,0.2230340433306992,2.132207082211971,0.30428966664809387,0.1417784200133045,2.4243505184991423,1.8400636459247999,2637824
4.21,4.632965719651132,3.787034280348868,3.9499999999999993,4.587573525171803,3.312426474828196,0.21410779914715222,2.1417726576328278,0.25116011927930676,0.17705547901499769,2.548444985288236,1.7351003299774195,2801664
4.17,4.683906606301184,3.656093393698816,3.8800000000000003,4.596658914686757,3.1633410853132435,0.19127471913687052,2.127391515672207,0.21925888863622947,0.16329054963751158,2.560193226497894,1.6945898048465198,2965504
4.380000000000001,4.685941170815568,4.074058829184434,4.119999999999999,4.562266887749919,3.6777331122500794,0.1974464296466774,2.0844500929117205,0.23571139272824432,0.1591814665651105,2.560698692970333,1.6082014928531079,3129344
4.47,4.928366665454633,4.011633334545366,4.180000000000001,4.613128156554155,3.7468718434458466,0.2029332805114487,2.124915973097086,0.26246134806085514,0.14340521296204228,2.5753308298832147,1.6745011163109573,3293184
4.39,5.106170370791755,3.6738296292082446,4.08,4.577594212184989,3.582405787815011,0.20528212381112904,2.1094003453850747,0.24201858347501115,0.16854566414724692,2.4693110316691835,1.7494896591009659,3457024
4.37,5.027343137181792,3.7126568628182084,4.0600000000000005,4.748767014308903,3.3712329856910976,0.19968428992562823,2.1534340903162956,0.2470715021586875,0.15229707769256895,2.630966053545777,1.6759021270868142,3620864
4.1899999999999995,4.7738664230798,3.6061335769201994,4.24,4.9627724399837065,3.517227560016294,0.18718387887088783,2.218337644636631,0.22325381741258257,0.1511139403291931,2.6200596701864765,1.8166156190867861,3784704
4.49,5.276701976608678,3.703298023391323,4.220000000000001,4.84417946137309,3.5958205386269113,0.1919743942717711,2.1762576729059218,0.24826079217944585,0.13568799636409634,2.5027425909504455,1.8497727548613982,3948544
4.17,4.818151216923952,3.521848783076048,3.81,4.363985559378582,3.2560144406214184,0.17451911718688073,2.2111479327082635,0.21194565363981943,0.13709258073394204,2.62286661615592,1.7994292492606068,4112384
4.589999999999999,5.158242905807014,4.021757094192984,4.250000000000001,4.866846820531646,3.6331531794683554,0.1906489463212589,2.2120470121502875,0.23313804499992577,0.14815984764259202,2.5450379229789073,1.8790561013216678,4276224
4.140000000000001,4.753514466007119,3.526485533992882,4.0200000000000005,4.401575680566779,3.638424319433222,0.18115637879818675,2.204948532581329,0.20955356573173128,0.1527591918646422,2.5225361594559645,1.8873609057066936,4440064
4.4799999999999995,4.889389789809174,4.070610210190825,4.220000000000001,4.721597448159379,3.7184025518406223,0.18900179357992272,2.197471667826176,0.2318639055396321,0.14613968162021335,2.5350441308298794,1.8598992048224725,4603904
4.540000000000001,4.853687742827163,4.226312257172839,4.130000000000001,4.768827050147379,3.4911729498526234,0.1773689925567143,2.2460725411772726,0.21610508988468025,0.13863289522874833,2.5407779326689846,1.9513671496855607,4767744
4.589999999999999,5.112398315464358,4.0676016845356395,4.55,5.150416522091123,3.949583477908877,0.14814851413377453,2.2866950958967207,0.17118793519965855,0.1251090930678905,2.5577310804951168,2.0156591112983246,4931584
4.619999999999999,5.131468474101776,4.108531525898222,4.33,4.832095608425328,3.8279043915746724,0.176472792484694,2.2564652994275094,0.2089466039892427,0.1439989809801453,2.5374766602977514,1.9754539385572674,5095424
4.5600000000000005,5.138273291792039,3.9817267082079617,4.133000000000001,4.742590846387969,3.5234091536120324,0.18007659709288007,2.3102067530155184,0.21492617231420263,0.1452270218715575,2.5328325486742713,2.0875809573567654,5259264
4.57,5.089711458407452,4.050288541592549,4.1899999999999995,4.794069532421558,3.585930467578441,0.17786273805217606,2.2982129022479056,0.2204683380795765,0.13525713802477562,2.50353505486355,2.0928907496322613,5423104
4.96,5.46438080851674,4.45561919148326,4.52,5.043067873224881,3.9969321267751186,0.18641514678796126,2.2556556880474092,0.2282550883346139,0.14457520524130862,2.421950124651543,2.0893612514432753,5586944
4.72,5.16226688774992,4.27773311225008,4.412999999999999,5.035190485301728,3.790809514698271,0.1816967148437268,2.3162979066371916,0.2083432925915793,0.15505013709587429,2.437082176794524,2.195513636479859,5750784
4.55,5.1300862004909265,3.9699137995090727,4.443,4.860182214385992,4.025817785614008,0.1842185110164185,2.382600858807564,0.243976757437507,0.12446026459533002,2.478805752185023,2.2863959654301045,5914624
4.78,5.473974062915899,4.086025937084101,4.19,4.758242905807015,3.6217570941929855,0.16307497138881846,2.3665294289588927,0.19983027980223286,0.12631966297540406,2.4914724724751984,2.241586385442587,6078464
4.81,5.417371385562408,4.202628614437591,4.630000000000001,5.177813836992095,4.082186163007907,0.15389857463952564,2.3215909034013746,0.18791535117281166,0.1198817981062396,2.4291125125147315,2.214069294288018,6242304
4.71,5.184236228055175,4.235763771944825,4.33,4.630166620396073,4.029833379603927,0.18427060177135796,2.324198195338249,0.2569776390717516,0.11156356447096434,2.4605231300819015,2.1878732605945967,6406144
4.61,5.128555686498567,4.091444313501434,4.273,4.8007887835109795,3.74521121648902,0.17125121103599664,2.298876577615738,0.21770918585480786,0.12479323621718542,2.4584177123393363,2.1393354428921394,6569984
5.04,5.586260011349906,4.493739988650094,4.54,4.957612260356422,4.122387739643578,0.17289548192380197,2.3147452130913733,0.22473146959580206,0.12105949425180187,2.47838890042054,2.1511015257622064,6733824
4.78,5.2486149805544,4.3113850194456,4.54,4.847245829914744,4.232754170085256,0.16457495740097422,2.2707112029194834,0.19641847626613437,0.13273143853581407,2.447795631534065,2.0936267743049015,6897664
4.960000000000001,5.42303347611161,4.496966523888392,4.720000000000001,5.384529909033446,4.055470090966555,0.19776636515226625,2.228485105931759,0.22999898964783677,0.16553374065669574,2.365162734164404,2.091807477699114,7061504
5.279999999999999,5.882992537267253,4.677007462732746,4.36,4.812106182218293,3.9078938177817077,0.16541683225789,2.3039075255393984,0.19397150421234394,0.13686216030343606,2.412600143160574,2.195214907918223,7225344
5.129999999999999,5.719999999999999,4.539999999999999,4.32,4.805386443980464,3.8346135560195367,0.17788285891421965,2.3049549251794814,0.22359370726667782,0.13217201056176148,2.3931155423251758,2.216794308033787,7389184
5.233,5.858300727650303,4.607699272349696,4.49,4.8732753579347365,4.106724642065264,0.16254972899332637,2.3239826649427413,0.21509561070100502,0.11000384728564772,2.4315418769591,2.2164234529263824,7553024
5.090000000000001,5.572597140480547,4.607402859519454,4.41,4.846921045499069,3.9730789545009304,0.16900318931374278,2.3233407393097876,0.1958702177482943,0.14213616087919126,2.4447935417240387,2.2018879368955364,7716864
5.1499999999999995,5.577200187265876,4.722799812734123,4.83,5.328096376216491,4.331903623783509,0.15080625103372663,2.3100792497396467,0.18273595134069212,0.11887655072676115,2.3942470105733062,2.2259114889059872,7880704
5.029999999999999,5.604543296888928,4.455456703111071,4.68,5.175580467734554,4.184419532265445,0.1681762392943104,2.288173732161522,0.2496872830779234,0.08666519551069737,2.3808069087549724,2.195540555568072,8044544
5.35,5.974899991998719,4.72510000800128,4.8199999999999985,5.456867333123625,4.183132666876372,0.15095305832930733,2.322850723564625,0.19962694459651326,0.10227917206210141,2.450534854525708,2.1951665926035417,8208384
5.203,5.821288767486521,4.58471123251348,4.380000000000001,4.711058907144938,4.048941092855063,0.14355373341176242,2.3702040702104568,0.16554297094172185,0.12156449588180299,2.4333308242814544,2.307077316139459,8372224
5.14,5.567083130081252,4.712916869918748,4.620000000000001,5.490402205879558,3.7495977941204433,0.17455929982372456,2.398972424864769,0.21490907803713089,0.13420952161031824,2.4696760085606884,2.3282688411688492,8536064
4.950000000000001,5.528359749636851,4.371640250363151,4.49,4.9557252408878005,4.0242747591122,0.16782028993798623,2.370114740729332,0.2336145559104909,0.10202602396548154,2.4707920668944032,2.269437414564261,8699904
5.06,5.475210789840533,4.644789210159466,4.659999999999999,5.416571212775109,3.90342878722489,0.14831321437118777,2.3609650999307634,0.1905024532987586,0.10612397544361696,2.457167756623241,2.264762443238286,8863744
4.9030000000000005,5.409834292446753,4.396165707553248,4.17,4.626179789118281,3.7138202108817184,0.17190320767565728,2.3526554226875307,0.2285195369488372,0.11528687840247737,2.4435393387513504,2.261771506623711,9027584
5.21,5.653734154646676,4.766265845353324,4.279999999999999,4.717721372564785,3.8422786274352134,0.1955404573948019,2.35413678586483,0.25018316820471337,0.14089774658489043,2.4285888334764363,2.279684738253224,9191424
5.33,5.9888626564011656,4.671137343598835,4.82,5.214461658466321,4.42553834153368,0.16001933450396688,2.346671798825264,0.20407159696998867,0.1159670720379451,2.397309465362742,2.2960341322877857,9355264
5.119999999999999,5.721331855134916,4.5186681448650825,4.73,5.112230297072328,4.347769702927673,0.17757140542897912,2.3431581377983095,0.23890165457175463,0.1162411562862036,2.427064009792601,2.259252265804018,9519104
5.07,5.438917334913935,4.701082665086066,4.563,5.081383062994925,4.044616937005075,0.17484604319454064,2.334337130188942,0.21507674269689767,0.13461534369218361,2.424984495992854,2.2436897643850298,9682944
5.43,5.852018956920183,5.007981043079816,4.5600000000000005,4.929323706252388,4.190676293747613,0.19578658003980914,2.32089526951313,0.24432548166007545,0.14724767841954284,2.3722001386677465,2.269590400358514,9846784
5.23,5.612230297072328,4.847769702927673,4.87,5.2077869150810905,4.53221308491891,0.16213906394938624,2.3540929526090624,0.2103277428868349,0.11395038501193758,2.422969956670479,2.2852159485476458,10010624
5.06,5.615337735076593,4.5046622649234065,4.83,5.361130868995581,4.29886913100442,0.2003054329194128,2.321743741631508,0.2769040457891872,0.12370682004963839,2.4210740043638084,2.2224134788992074,10174464
5.02,5.650555310817378,4.389444689182621,4.72,5.45729234364667,3.9827076563533295,0.19886285967917905,2.3205002665519716,0.23373545391708545,0.16399026544127265,2.3990675480874506,2.2419329850164926,10338304
5.750000000000001,6.373297681689897,5.126702318310104,4.42,5.002752091373338,3.8372479086266615,0.17174002910032865,2.335548922419548,0.2246027043021204,0.1188773538985369,2.408281673866783,2.262816170972313,10502144
5.45,6.073297681689898,4.826702318310103,4.48,4.933431361950186,4.026568638049815,0.1752036970522668,2.336952456831932,0.22380146180870653,0.12660593229582706,2.407066522512582,2.266838391151282,10665984
5.47,5.849605057922046,5.090394942077953,4.59,4.981024295920343,4.198975704079657,0.17247222131118173,2.3462309777736663,0.20456411326798576,0.1403803293543777,2.4508427333543965,2.241619222192936,10829824
5.5600000000000005,6.242934843158555,4.877065156841446,4.83,5.292709412050371,4.367290587949629,0.2001043235779636,2.337461879849434,0.24075907595908536,0.15944957119684183,2.392068984922266,2.282854774776602,10993664
5.390000000000001,5.940363516232681,4.83963648376732,4.83,5.305499737118749,4.354500262881251,0.16417281252021587,2.3215934932231903,0.20704118575641045,0.12130443928402128,2.4162808304267234,2.2269061560196572,11157504
5.49,6.102290780593665,4.877709219406335,4.95,5.362916456441252,4.537083543558748,0.19997292896732685,2.3577699691057203,0.26098094107873915,0.13896491685591456,2.4339232326362272,2.2816167055752135,11321344
5.5,5.940454310910905,5.059545689089095,4.8260000000000005,5.25367277210503,4.398327227894971,0.19064576001837844,2.350860595703125,0.25481649270563755,0.12647502733111932,2.4249442500147116,2.2767769413915384,11485184
5.540000000000001,6.098927544499286,4.9810724555007155,4.949999999999999,5.654627561198112,4.245372438801887,0.20834785213487012,2.342724972963333,0.2674867024447984,0.14920900182494184,2.4220234863978916,2.2634264595287745,11649024
5.529999999999999,6.111463670404264,4.9485363295957345,4.930000000000001,5.459244744895971,4.4007552551040305,0.16353345612684883,2.3568482756614686,0.2108795189857415,0.11618739326795616,2.445839766229769,2.2678567850931683,11812864
5.6129999999999995,6.538808295491026,4.687191704508973,4.71,5.196723740945519,4.223276259054481,0.18378409434937765,2.3122298270463943,0.24624955844368118,0.1213186302550741,2.3972217316199296,2.227237922472859,11976704
5.63,6.056731765867037,5.203268234132962,4.86,5.433061951275777,4.286938048724224,0.1810020470474329,2.343141978979111,0.22807611292784388,0.1339279811670219,2.4109041058515426,2.275379852106679,12140544
5.65,6.058044115262064,5.241955884737937,4.71,5.2285556864985665,4.191444313501433,0.15936164506193662,2.358471152186394,0.19618636214729515,0.12253692797657809,2.4183297598248625,2.2986125445479253,12304384
5.72,6.188614980554399,5.251385019445601,4.6,5.287022561492707,3.912977438507293,0.1990072950824267,2.3296715885400774,0.2456359354753167,0.1523786546895367,2.414238517069089,2.245104660011066,12468224
5.609999999999999,6.0946648326421045,5.125335167357894,4.930000000000001,5.282278299076172,4.57772170092383,0.18459015960494674,2.355458527803421,0.22890118459624156,0.1402791346136519,2.433432488825219,2.2774845667816233,12632064
5.603,6.0814150917352,5.1245849082648,4.8,5.30596442562694,4.294035574373059,0.17786132366293003,2.366024100780487,0.22087957102718522,0.13484307629867484,2.4416940103131455,2.2903541912478285,12795904
5.779999999999999,6.352363520850167,5.207636479149832,4.79,5.468896162899747,4.111103837100253,0.1638282342555208,2.3876060992479324,0.21232704022623594,0.11532942828480565,2.457673601683033,2.317538596812832,12959744
5.86,6.553108938046538,5.1668910619534625,4.47,4.928366665454633,4.011633334545366,0.19960743150570323,2.398209685087204,0.23891904273449246,0.160295820276914,2.45448881541039,2.341930554764018,13123584
5.9,6.630753036257804,5.1692469637421965,4.5,5.03103672189407,3.96896327810593,0.18811771447459852,2.34936680495739,0.23243621707545448,0.14379921187374256,2.426496380637883,2.2722372292768966,13287424
5.862999999999999,6.45925581758168,5.266744182418317,5.073,5.707792091948223,4.438207908051778,0.20594776292434994,2.3282158076763153,0.2607523196586363,0.15114320619006355,2.3876567390787375,2.268774876273893,13451264
5.8100000000000005,6.174554522671164,5.445445477328837,4.9300000000000015,5.397011777153426,4.462988222846577,0.14909446205322938,2.370917856693268,0.19128654599548184,0.10690237811097693,2.4509034843720405,2.290932229014495,13615104
6.069999999999999,6.5454997371187496,5.594500262881249,4.779,5.057942646434711,4.500057353565289,0.18588983150095575,2.392046159505844,0.25757030356565014,0.11420935943626136,2.477550435469376,2.3065418835423124,13778944
5.75,6.29817880294663,5.20182119705337,4.890000000000001,5.477281874401041,4.30271812559896,0.18038412169553336,2.373410385847092,0.23214058565938941,0.1286276577316773,2.453307699523831,2.2935130721703527,13942784
5.589999999999999,6.086890329952193,5.093109670047805,4.799999999999999,5.4131883886702346,4.186811611329763,0.1775091724366777,2.348648649454117,0.25551522158154305,0.09950312329181231,2.423484349014516,2.273812949893718,14106624
5.7,6.201996015920446,5.198003984079555,5.176,5.62965625753427,4.72234374246573,0.184469318917642,2.358949011564255,0.2330999531861036,0.13583868464918042,2.42281069265205,2.2950873304764596,14270464
5.72,6.671630180269625,4.768369819730374,4.833,5.425453373692816,4.240546626307184,0.20536596666400625,2.3493228644132613,0.2775724135447264,0.13315951978328613,2.436366762699221,2.2622789661273015,14434304
5.930000000000001,6.531747455333216,5.328252544666785,4.643000000000001,5.041799448344654,4.244200551655347,0.2057610970197452,2.3282355189323427,0.26446113253920883,0.1470610615002816,2.387754372061828,2.2687166658028572,14598144
5.643,6.19258256886477,5.093417431135229,4.936,5.3980432880153115,4.473956711984688,0.18876256435695618,2.3629169791936873,0.24606337228519357,0.1314617564287188,2.4121507575829595,2.313683200804415,14761984
6.04,6.672771680782255,5.4072283192177455,4.819999999999999,5.431228271597444,4.208771728402555,0.18641586894583367,2.3558643013238907,0.2333895816121799,0.13944215627948744,2.42454045361052,2.287188149037261,14925824
5.9,6.39598387070549,5.404016129294511,4.67,5.28,4.06,0.20363014825723233,2.342757335305214,0.2561876167535474,0.15107267976091726,2.417246215218529,2.2682684553918993,15089664
5.876,6.367939020611296,5.384060979388705,4.91,5.394664832642105,4.425335167357895,0.17224139553598225,2.3450581580400467,0.21204261109707162,0.13244017997489288,2.4199512073119376,2.270165108768156,15253504
5.83,6.552564875980005,5.107435124019995,4.853,5.425783554233185,4.280216445766815,0.17012170475597177,2.3576748967170715,0.2001930586054735,0.14005035090647003,2.405137774122474,2.310212019311669,15417344
6.1499999999999995,6.610977222864644,5.689022777135355,5.159999999999999,5.498230690505754,4.821769309494244,0.18518998112736473,2.290047734975815,0.22901776338098706,0.1413621988737424,2.3393809418826605,2.240714528068969,15581184
6.04,6.655142259969188,5.424857740030812,5.1000000000000005,5.6329165037789695,4.567083496221032,0.22448618763850794,2.2803287729620934,0.27729466300184125,0.17167771227517467,2.3967705265191817,2.163887019405005,15745024
5.9399999999999995,6.327814388593306,5.552185611406693,4.910000000000001,5.588896162899748,4.231103837100254,0.1852563940092093,2.3588206827640534,0.22866341844344293,0.14184936957497565,2.450804634736688,2.266836730791419,15908864
5.8999999999999995,6.662889244910426,5.137110755089573,4.62,5.231228271597445,4.0087717284025555,0.1930602226095895,2.3442876905202867,0.24908301628537727,0.13703742893380172,2.4138317369510536,2.27474364408952,16072704
6.050000000000001,6.532182538049648,5.567817461950353,4.590000000000001,5.0968530358989685,4.083146964101033,0.18054452220805814,2.36429625749588,0.23743120705339793,0.12365783736271835,2.4662433146807086,2.2623492003110517,16236544
5.89,6.547951365983839,5.23204863401616,4.883,5.341476826022864,4.424523173977136,0.17873767464318205,2.3407755315303804,0.230089107241711,0.1273862420446531,2.441183357737867,2.240367705322894,16400384
6.0600000000000005,6.7006246951218795,5.4193753048781215,5.0200000000000005,5.396297754444536,4.643702245555465,0.22475773664191362,2.352385029196739,0.28645211946240234,0.16306335382142492,2.4427253476117774,2.262044710781701,16564224
6.12,6.747375485654325,5.492624514345676,5.0200000000000005,5.607877538267963,4.432122461732038,0.19862229350126445,2.3297494471073152,0.24919563575894466,0.14804895124358425,2.4054573269533894,2.254041567261241,16728064
6.22,6.8739113089708725,5.566088691029127,4.869999999999999,5.451463670404265,4.2885363295957335,0.20457233541334668,2.3343246817588805,0.26135818998877175,0.14778648083792162,2.4233541698732735,2.2452951936444876,16891904
5.96,6.442078831727758,5.477921168272242,4.933,5.784117500701283,4.081882499298716,0.17873336527910494,2.352576968073845,0.21719977905032084,0.14026695150788904,2.4302804372913602,2.27487349885633,17055744
6.17,6.728659108938537,5.611340891061463,4.96,5.458397431775085,4.461602568224915,0.20018118003176313,2.2967239767313004,0.24375945779338226,0.156602902270144,2.3572509354064684,2.2361970180561324,17219584
6.45,7.488508545944616,5.411491454055384,4.65,5.219649014745045,4.080350985254956,0.20228150622505275,2.315294289588928,0.24855660645900035,0.15600640599110516,2.391698280268555,2.2388902989093014,17383424
6.119999999999999,6.665527267879433,5.574472732120565,4.63,5.3228924880528,3.9371075119471994,0.2022913977607256,2.3370601892471314,0.25553215451034195,0.14905064101110926,2.410395576685269,2.2637248018089937,17547264
6.000000000000001,6.635609943282829,5.3643900567171725,5.093,5.742954613800071,4.443045386199929,0.1842863092198968,2.3366646468639374,0.2566817322254131,0.11189088621438055,2.4229728745239982,2.2503564192038765,17711104
6.413000000000001,7.144246196571307,5.681753803428696,4.77,5.586149496109628,3.9538505038903713,0.18367972724760567,2.317549481987953,0.2218263706426096,0.14553308385260175,2.3802820703002334,2.254816893675673,17874944
6.17,6.970062497558784,5.369937502441216,5.023000000000001,5.648748351975457,4.397251648024544,0.2182024739682674,2.337938889861107,0.3121263444514374,0.12427860348509741,2.3897923909585024,2.2860853887637114,18038784
6.3100000000000005,7.046817480791546,5.573182519208455,5.11,5.571410879802373,4.648589120197627,0.20023669312294157,2.3399996638298033,0.24264465751528683,0.1578287287305963,2.396208143296663,2.2837911843629435,18202624
6.3100000000000005,6.767055795281058,5.852944204718943,4.97,5.36255572852781,4.5774442714721895,0.1996734862008856,2.353216230869293,0.25440074423250086,0.14494622816927033,2.399562345396357,2.3068701163422296,18366464
6.16,6.912595508889071,5.407404491110929,5.18,5.841513416341649,4.51848658365835,0.18712881318190028,2.367508253455162,0.2542467577785753,0.12001086858522522,2.4370831579098677,2.2979333490004565,18530304
6.45,6.981507290636733,5.918492709363267,5.26,5.829561234635925,4.690438765364075,0.19028777423211268,2.3458520621061325,0.239670831711487,0.14090471675273836,2.3953471128130293,2.2963570113992358,18694144
6.220000000000001,6.93805292284065,5.501947077159351,5.09,5.692411819273161,4.4875881807268385,0.20010265761779408,2.3175790131092073,0.24426482163219268,0.15594049360339549,2.383017303263655,2.25214072295476,18857984
6.200000000000001,6.776194411635519,5.623805588364483,5.05,5.5022167621838,4.597783237816199,0.22009781258594657,2.34558327794075,0.2590983430704983,0.18109728210139486,2.418407328482502,2.272759227398998,19021824
6.380000000000001,6.954108003776294,5.805891996223708,4.8,5.287852436706019,4.312147563293981,0.21072094666047225,2.380560818314552,0.28566038195472865,0.13578151136621588,2.429887132221214,2.3312345044078904,19185664
6.460000000000001,6.958397431775086,5.961602568224916,4.973,5.514628101191214,4.431371898808786,0.20531694088131186,2.3703745871782305,0.2729484454747331,0.1376854362878906,2.4382739597075216,2.3024752146489393,19349504
6.49,7.107170964968379,5.8728290350316215,5.199999999999999,5.691934955049953,4.708065044950046,0.16043875019790393,2.3623275101184844,0.20285477752156805,0.11802272287423982,2.4203362266499355,2.3043187935870333,19513344
6.4,7.084105255059483,5.715894744940518,4.880000000000001,5.357074417675063,4.402925582324938,0.17708615773460928,2.3304022282361982,0.22375279270227455,0.13041952276694402,2.3953374911039282,2.2654669653684683,19677184
6.789999999999999,7.510347138538079,6.069652861461919,4.97,5.586522505671934,4.353477494328065,0.19844658003292145,2.332757216691971,0.244887104491634,0.1520060555742089,2.3812911820837046,2.2842232513002374,19841024
6.5200000000000005,6.992863616701476,6.0471363832985245,4.6899999999999995,5.168434948556227,4.211565051443772,0.19173483650924428,2.3162423759698867,0.23603352000724892,0.14743615301123963,2.3885190213890755,2.243965730550698,20004864
6.6530000000000005,7.225958113652299,6.080041886347702,4.843,5.325121354017845,4.360878645982155,0.1971198165996207,2.3577329188585283,0.2563473342361172,0.13789229896312416,2.41467415964476,2.300791678072297,20168704
6.56,7.387284715197857,5.7327152848021425,4.9799999999999995,5.729399759807808,4.230600240192191,0.21192759128494393,2.350049835443497,0.2722494558786036,0.15160572669128425,2.4073226711363422,2.2927769997506515,20332544
6.51,7.27085478246509,5.74914521753491,4.9799999999999995,5.623117407632541,4.336882592367458,0.2085868587924374,2.343467688560486,0.2712199149318387,0.1459538026530361,2.397844254444543,2.289091122676429,20496384
6.6530000000000005,7.431897297466104,5.8741027025338965,4.85,5.515206734782503,4.184793265217496,0.18832221319898956,2.3328520536422728,0.23387024969525538,0.14277417670272374,2.397068263580794,2.2686358437037515,20660224
6.4399999999999995,7.074350061086148,5.805649938913851,5.1,5.6385164807134505,4.561483519286549,0.1850450257615496,2.3227702617645263,0.2428434659964247,0.1272465855266745,2.3913969825504435,2.254143540978609,20824064
6.65,7.175832673005397,6.124167326994604,5.073000000000001,5.619224312897185,4.526775687102818,0.20509044967798715,2.3524245858192443,0.2387224378307966,0.17145846152517769,2.4097709186924514,2.295078252946037,20987904
6.5200000000000005,7.126300255648966,5.913699744351035,5.12,5.717996655509042,4.522003344490958,0.19111687198488242,2.3632973343133927,0.23397026485336528,0.14826347911639956,2.4207350282318876,2.305859640394898,21151744
6.35,7.0,5.699999999999999,4.76,5.050516780926679,4.469483219073321,0.21133500207215547,2.36710347533226,0.25868576682758676,0.1639842373167242,2.41143985703387,2.3227670936306497,21315584
6.81,7.383498038357586,6.236501961642413,4.936,5.462387689825665,4.409612310174335,0.19422116102650758,2.327853313088417,0.23078867841577339,0.15765364363724177,2.3906590712949174,2.265047554881917,21479424
6.68,7.225527267879434,6.134472732120566,5.2,5.651663591625449,4.748336408374551,0.1836685841489169,2.3113752216100694,0.2234786684071112,0.1438584998907226,2.376451999177491,2.246298444042648,21643264
6.523000000000001,7.180997720360793,5.865002279639208,5.34,5.865737577123797,4.814262422876203,0.1950042447282208,2.341275456547737,0.2371608675134336,0.15284762194300802,2.40464698871747,2.2779039243780037,21807104
6.6,7.115751878329105,6.084248121670894,5.01,5.581751694356912,4.4382483056430875,0.21985289188515805,2.3199719220399855,0.28714837442926033,0.1525574093410558,2.4182650350368435,2.2216788090431274,21970944
6.700000000000001,7.260357029044878,6.139642970955125,5.320000000000001,5.899309934318411,4.740690065681592,0.20000313376593915,2.335560831427574,0.24968711824794612,0.15031914928393217,2.419829159126583,2.251292503728565,22134784
6.44,7.140285656000464,5.739714343999537,5.09,5.572597140480546,4.607402859519453,0.21785558571832048,2.3874764263629915,0.2764409033585826,0.15927026807805833,2.4381663843398127,2.3367864683861703,22298624
6.800000000000002,7.3477225575051675,6.252277442494836,5.17,5.7767124524847,4.5632875475153,0.22580167837440962,2.3615471720695496,0.28799026649437515,0.1636130902544441,2.4359555157658304,2.2871388283732688,22462464
6.730000000000001,7.537527089328898,5.922472910671105,5.175999999999999,5.44096037439587,4.911039625604128,0.23251939858827325,2.322825464606285,0.2801707562529462,0.18486804092360032,2.3957092567142704,2.2499416724982995,22626304
6.650000000000001,7.166236379965613,6.133763620034389,5.03,5.741407056473297,4.318592943526704,0.18920273026451465,2.362282982468605,0.23841698552164195,0.13998847500738734,2.405652968884585,2.3189129960526254,22790144
6.749999999999998,7.421192967781991,6.0788070322180054,5.18,5.757581163127746,4.602418836872253,0.18353586085140702,2.3597932010889053,0.22947641031088747,0.13759531139192657,2.422780750596099,2.2968056515817117,22953984
6.6530000000000005,7.200065809569562,6.105934190430439,5.35,5.8022167621838,4.897783237816199,0.20104436056895386,2.3722211867570877,0.24054089443631183,0.1615478267015959,2.4246872996790456,2.31975507383513,23117824
6.81,7.533118247591637,6.086881752408362,5.28,5.706145515053251,4.8538544849467495,0.23013285198766317,2.3887495696544647,0.2665832327263941,0.19368247124893223,2.4475015798151816,2.329997559493748,23281664
6.640000000000001,7.130306026885251,6.14969397311475,5.07,5.817060907824791,4.3229390921752096,0.19958912387179828,2.369998413324356,0.2507316094834838,0.14844663826011278,2.4042757808618345,2.3357210457868773,23445504
6.720000000000001,7.546801064343776,5.893198935656225,5.249999999999999,5.943181073024934,4.5568189269750645,0.18629318541950643,2.3579429745674134,0.22973392127919426,0.1428524495598186,2.4139721751313417,2.301913774003485,23609344
6.843000000000001,7.454261809701866,6.2317381902981355,5.0200000000000005,5.653719180710195,4.386280819289806,0.1928512672583262,2.371538904309273,0.24934175545773285,0.13636077905891952,2.432740591405316,2.3103372172132297,23773184
6.56,7.1099090833947,6.010090916605299,4.83,5.521447756522501,4.138552243477499,0.19636765566344055,2.341162085533142,0.24032091310851122,0.15241439821836988,2.404128632912522,2.278195538153762,23937024
6.51,7.203469537903432,5.816530462096567,5.002999999999999,5.565388655646608,4.440611344353391,0.21292407670989627,2.3558917850255967,0.2657713986659097,0.16007675475388286,2.3922941463497214,2.319489423701472,24100864
6.7,7.415541752799933,5.984458247200068,5.21,5.867951365983839,4.5520486340161606,0.18516629099225,2.3621111631393434,0.21756964980650015,0.15276293217799983,2.415007128081776,2.309215198196911,24264704
6.81,7.449452891149926,6.170547108850073,4.930000000000001,5.4741507144165125,4.385849285583489,0.20095258406880828,2.3690468609333037,0.2502258969795307,0.15167927115808588,2.4106236738987055,2.327470047967902,24428544
6.74,7.372771680782256,6.107228319217745,4.9799999999999995,5.364187454245971,4.595812545754028,0.20415884547142515,2.373825433850288,0.24788084751573736,0.16043684342711295,2.4255064743114545,2.322144393389122,24592384
6.583,7.37040142240156,5.79559857759844,5.223000000000001,5.878714114534681,4.567285885465321,0.21640832965365714,2.359830752015114,0.266779450653224,0.16603720865409027,2.4291898928778504,2.2904716111523773,24756224
7.06,7.69118935352238,6.428810646477619,5.31,5.808898787330657,4.811101212669342,0.20880482019856567,2.343237879872322,0.25330484191778213,0.1643047984793492,2.4137216388680827,2.272754120876561,24920064


==> data/progress-caveflyer-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.6220000000000003,3.011712714701484,2.2322872852985167,2.7830000000000004,3.070403896981235,2.495596103018766,0.4834163844895859,2.7073802798986435,0.6950530107798041,0.2717797581993678,2.7078067705791686,2.7069537892181184,16384
3.4130000000000003,3.852910218112742,2.9730897818872584,3.253,3.784677533849231,2.7213224661507693,0.36623256526266534,2.6549178163210554,0.4738372903485212,0.2586278401768095,2.690776393839324,2.619059238802787,180224
3.7559999999999993,4.346460836973968,3.1655391630260303,3.6699999999999995,4.072616442783947,3.2673835572160517,0.3833766395536561,2.5968557904163996,0.4917965906944634,0.27495668841284876,2.651166273959293,2.542545306873506,344064
3.8329999999999993,4.312792663553747,3.3532073364462516,3.5789999999999997,3.8629524608099035,3.295047539190096,0.32779617303361497,2.5909435470898945,0.3860215555988443,0.2695707904683856,2.624970402597971,2.556916691581818,507904
3.63,4.04484937025383,3.215150629746169,3.8549999999999995,4.20887144558441,3.5011285544155895,0.30909196839978287,2.5838489502668383,0.37667310939009535,0.24151082740947039,2.640415912684252,2.5272819878494244,671744
3.822,4.503950144805322,3.140049855194678,3.5050000000000003,3.847935854060202,3.1620641459397985,0.2750398461706936,2.5766363541285195,0.34527391322932877,0.20480577911205847,2.6243352558375053,2.528937452419534,835584
4.162,4.590551047134411,3.733448952865589,3.9530000000000003,4.5250847839262995,3.3809152160737015,0.26380575827012454,2.553122040629387,0.31391851504729734,0.21369300149295173,2.604206264699956,2.502037816558818,999424
3.9330000000000007,4.472630429090133,3.3933695709098686,3.876,4.245058260983276,3.5069417390167237,0.2863534099111954,2.54650539457798,0.3466624770797607,0.22604434274263008,2.5868291863978317,2.506181602758128,1163264
4.215999999999999,4.851534420783013,3.580465579216986,3.656,4.027784884039145,3.2842151159608557,0.2728820368647576,2.527740611632665,0.31531177367270324,0.23045230005681194,2.5789856638184023,2.476495559446928,1327104
4.129,4.639263657338047,3.6187363426619523,4.135,4.520493190601338,3.749506809398661,0.2490384149054686,2.5400892227888106,0.3000297303745469,0.19804709943639032,2.575424163202477,2.5047542823751443,1490944
3.9480000000000004,4.69912981567769,3.196870184322311,3.882,4.253720324975646,3.510279675024354,0.224147788186868,2.5220563699801763,0.2820592698916523,0.1662363064820837,2.564104145211145,2.480008594749208,1654784
4.321000000000001,4.733709340819905,3.9082906591800963,3.839,4.242892312380416,3.4351076876195834,0.2369089255109429,2.51781550347805,0.28387730826317975,0.18994054275870606,2.5565003645361264,2.4791306424199737,1818624
4.377,4.911996261669182,3.842003738330818,3.772,4.257979423432721,3.2860205765672785,0.22078762914364533,2.510097232460976,0.28038160148816593,0.16119365679912473,2.541596818751791,2.4785976461701607,1982464
4.264,4.830395621452003,3.6976043785479975,3.779,4.156847852977888,3.4011521470221115,0.23251941641792656,2.5023524204889935,0.2992054287397954,0.1658334040960577,2.5399040746717136,2.4648007663062734,2146304
4.252999999999999,4.585477066878303,3.9205229331216955,3.6729999999999996,4.065123704970765,3.280876295029234,0.1974974464935561,2.5019614875316623,0.23665951624552728,0.15833537674158493,2.5290735853752673,2.4748493896880572,2310144
4.425,4.778220894059228,4.071779105940772,4.008,4.38588357995552,3.6301164200444798,0.19057451675956444,2.5000277449687323,0.2301109527266183,0.15103808079251058,2.5361414949774734,2.463913994959991,2473984
4.561999999999999,5.071407498963255,4.052592501036743,3.572,4.054033193877766,3.0899668061222343,0.208816658736517,2.49612026711305,0.2551232834040483,0.16251003406898576,2.55773453512326,2.4345059991028397,2637824
4.181,4.6094962076845025,3.752503792315498,3.8089999999999997,4.145138364368008,3.4728616356319915,0.1926309896633029,2.4925687948862714,0.2516343891954428,0.133627590131163,2.5658688337594384,2.4192687560131043,2801664
4.398,4.882206567489537,3.913793432510462,3.9910000000000005,4.595424519687943,3.386575480312058,0.19414718259746824,2.501784345507622,0.22299393736976436,0.16530042782517212,2.556281660577787,2.4472870304374568,2965504
4.183000000000001,4.765289446924809,3.6007105530751917,3.6799999999999997,4.376850055607374,2.983149944392626,0.19434706283112363,2.4913621316353476,0.21862021708790352,0.17007390857434374,2.5598825144832618,2.4228417487874334,3129344
4.518,5.1573402849813235,3.878659715018676,3.961,4.533598463148479,3.388401536851521,0.19546882295981044,2.4985838691393534,0.2598574769913504,0.13108016892827046,2.5349407142234632,2.4622270240552435,3293184
4.601,5.144588999152853,4.057411000847147,3.655,3.9950073528616694,3.31499264713833,0.18597524951522545,2.497088818748792,0.23604113718076947,0.13590936184968144,2.547009605010565,2.4471680324870193,3457024
4.514,5.04423013871337,3.9837698612866297,3.6849999999999996,4.092117919035751,3.277882080964249,0.17003433921684816,2.4980469405651093,0.20070189151995596,0.13936678691374035,2.556535640566719,2.4395582405634997,3620864
4.093,4.482924351637597,3.7030756483624034,3.944,4.237366664772942,3.6506333352270577,0.1580213262699544,2.513784365852674,0.18429950871217102,0.1317431438277378,2.555342609678609,2.4722261220267394,3784704
4.351000000000001,4.872257134243744,3.8297428657562573,3.6979999999999995,4.044577552648754,3.3514224473512453,0.16588996999586622,2.5071178287267686,0.19865792706587163,0.13312201292586082,2.567050356108847,2.4471853013446903,3948544
4.361,4.89112168414431,3.8308783158556894,3.7989999999999995,4.376225259322562,3.2217747406774366,0.16297472268342966,2.5149091819922136,0.21384714026705495,0.11210230509980437,2.568576074184138,2.461242289800289,4112384
4.179,4.428577643229517,3.9294223567704836,3.9539999999999997,4.4376775785582785,3.470322421441721,0.17126979023839034,2.515322347482045,0.20791275685912078,0.1346268236176599,2.565283403754121,2.4653612912099696,4276224
4.522,5.041226347559521,4.00277365244048,4.036,4.543369687703158,3.5286303122968414,0.15676196934655304,2.508953004082044,0.19695462010397508,0.116569318589131,2.567840019769298,2.45006598839479,4440064
4.348000000000001,4.8329701021712586,3.8630298978287434,3.8120000000000003,4.335388956704286,3.288611043295715,0.15769978243236737,2.510305497050285,0.2046178828068469,0.11078168205788787,2.557374674117403,2.4632363199831673,4603904
4.6049999999999995,4.993876587107015,4.216123412892984,3.6799999999999997,4.082517080382932,3.2774829196170674,0.1758720464694003,2.5082626104354864,0.20021276802018728,0.15153132491861332,2.559755104510009,2.4567701163609637,4767744
4.7219999999999995,5.140181778656124,4.303818221343875,3.7889999999999993,4.278376133459734,3.299623866540265,0.16914272196590896,2.5080171694358193,0.21470538985606258,0.12358005407575533,2.5680087922671353,2.4480255466045033,4931584
4.1450000000000005,4.755741352783648,3.534258647216353,3.6479999999999997,4.408773290803508,2.887226709196491,0.16888951730603968,2.51234938899676,0.2253724597039448,0.11240657490813458,2.5774439336982966,2.4472548442952236,5095424
4.466,4.95136996198776,3.9806300380122397,3.7049999999999996,4.329487790112825,3.0805122098871744,0.14119169997672237,2.5151559978723528,0.19102066847166332,0.09136273148178144,2.57256137713079,2.4577506186139155,5259264
4.353,4.820740312566706,3.8852596874332934,3.5829999999999997,4.274535248559319,2.89146475144068,0.15115744664023317,2.5070288350184757,0.20227595537481385,0.10003893790565249,2.56293466485474,2.4511230051822115,5423104
4.3629999999999995,5.020587256567522,3.7054127434324773,3.5829999999999997,4.113623218489353,3.052376781510646,0.14600333397587137,2.5068096369504933,0.18404174190621903,0.1079649260455237,2.5717398455795077,2.441879428321479,5586944
4.198,4.815637434098679,3.5803625659013214,3.7559999999999993,4.299234755883678,3.2127652441163206,0.14776403463135157,2.5123510390520094,0.188309727552838,0.10721834170986513,2.564997257295243,2.459704820808776,5750784
4.648000000000001,5.084137592968092,4.2118624070319095,3.8679999999999994,4.2369390193514365,3.4990609806485624,0.16538177300244566,2.4997370630502695,0.22814921111861,0.10261433488628133,2.5574044312133095,2.4420696948872296,5914624
4.356,4.846044895902406,3.865955104097594,3.867,4.349390920312562,3.3846090796874386,0.14401495071748888,2.513572263717651,0.1832405212930485,0.10478938014192926,2.5637774148589934,2.463367112576309,6078464
4.628,4.952616697044376,4.303383302955624,3.8909999999999996,4.145104309290495,3.636895690709504,0.15884954187398154,2.4952476054430006,0.19906695192973178,0.11863213181823129,2.556992624782839,2.4335025861031623,6242304
4.4399999999999995,4.921414582246944,3.958585417753055,4.051,4.658477571602442,3.443522428397558,0.15911946998288232,2.500284850597382,0.1879982692318424,0.13024067073392223,2.57202784145966,2.428541859735104,6406144
4.5,4.929627745845168,4.070372254154832,3.8239999999999994,4.312818984901363,3.335181015098635,0.166685920022428,2.502753083904584,0.2023902228857043,0.1309816171591517,2.5699465786869897,2.435559589122178,6569984
4.46,4.8131571887984155,4.1068428112015845,3.879,4.294269791822136,3.4637302081778643,0.14882131683019298,2.4993408401807153,0.18947509392949957,0.10816753973088639,2.571217824245042,2.427463856116389,6733824
4.494,4.9688936723099175,4.019106327690082,4.1819999999999995,4.619053772435383,3.744946227564616,0.15538971088826653,2.4896831383307774,0.1795624563825569,0.13121696539397615,2.551196421267723,2.428169855393832,6897664
4.674999999999999,5.290032519465433,4.0599674805345645,4.26,4.821658259086431,3.698341740913569,0.1384849551444252,2.485390940308571,0.16753605850812447,0.10943385178072591,2.5584509390940324,2.41233094152311,7061504
4.711999999999999,5.337792297811341,4.0862077021886565,3.936,4.5991621219581225,3.2728378780418774,0.17069498496130103,2.48931927382946,0.1985486795584553,0.14284129036414678,2.551967238712955,2.426671308945965,7225344
4.81,5.17611473611424,4.443885263885759,3.784,4.17793400462514,3.3900659953748598,0.15243343474964297,2.49243342379729,0.18128821767156914,0.1235786518277168,2.565995704149736,2.4188711434448438,7389184
4.483,4.901283396753923,4.064716603246076,3.7870000000000004,4.158188631291424,3.415811368708577,0.15366757232695819,2.498800150553385,0.19164072881236124,0.11569441584155513,2.56935422262292,2.42824607848385,7553024
4.8,5.409950817689426,4.190049182310574,4.008000000000001,4.591606031497277,3.4243939685027245,0.16581846590464305,2.4985224684079492,0.21382032078384933,0.11781661102543677,2.5601526006272364,2.436892336188662,7716864
4.6579999999999995,5.053898977013075,4.262101022986924,3.942999999999999,4.414678916213137,3.4713210837868615,0.14257358092193798,2.5062211851278944,0.17446799547924027,0.11067916636463568,2.569040466892591,2.4434019033631977,7880704
4.727,5.004310295517494,4.449689704482506,3.8899999999999997,4.329567969715719,3.4504320302842797,0.161297472876807,2.4979912390311556,0.2028219136833741,0.11977303207023991,2.5635552334779748,2.4324272445843365,8044544
4.766,5.278819656409541,4.253180343590459,3.8209999999999993,4.2501957595317075,3.391804240468291,0.16640904769301407,2.4955654988686247,0.19594875841836262,0.1368693369676655,2.5523178693840505,2.438813128353199,8208384
4.561,5.192956485843764,3.929043514156236,3.79,4.277954915950234,3.302045084049766,0.14790261955931783,2.48102835615476,0.18567697864396482,0.11012826047467082,2.543551253859502,2.418505458450018,8372224
4.699999999999999,5.2446833942759765,4.155316605724022,3.9739999999999993,4.4405233113146645,3.507476688685334,0.13247086827953652,2.4786001006762186,0.17052235733199672,0.09441937922707633,2.558944934907682,2.3982552664447554,8536064
4.944999999999999,5.584065724319494,4.305934275680505,3.936,4.387490863694937,3.4845091363050633,0.1666824154866238,2.470044281085332,0.19265697239659543,0.14070785857665216,2.531206455128538,2.408882107042126,8699904
4.664000000000001,5.069245604541247,4.258754395458754,4.045,4.710450974903486,3.379549025096514,0.16684690226490298,2.473189854621887,0.1929488178420301,0.14074498668777585,2.5326124074548773,2.413767301788897,8863744
4.639,4.933328048272672,4.344671951727329,3.9530000000000003,4.6105872565675226,3.295412743432478,0.13864340664198,2.499591815471649,0.17382157738994386,0.10346523589401613,2.5555163561426792,2.4436672748006187,9027584
4.711,5.139986013758024,4.282013986241976,4.075,4.6417847916096555,3.5082152083903453,0.15927706261475877,2.4924688716729477,0.19540084643404096,0.12315327879547658,2.544984589737537,2.4399531536083585,9191424
4.705,5.291434139524636,4.118565860475364,3.772,4.419762302083102,3.1242376979168975,0.14000319930103916,2.4786137243111925,0.18246221884547145,0.09754417975660687,2.5419509695093385,2.4152764791130465,9355264
4.444,4.861569155949048,4.026430844050952,4.029,4.515013374301572,3.5429866256984277,0.14748244113288816,2.4679937183856966,0.18588175825550635,0.10908312401026998,2.54836721438885,2.387620222382543,9519104
4.799,5.397254962369725,4.200745037630276,3.903,4.2702887147735415,3.5357112852264585,0.1600935845014949,2.467092172304789,0.19659551220751573,0.1235916567954741,2.5436377896175753,2.390546554992003,9682944
4.866,5.353035932965936,4.3789640670340635,4.085,4.751261960493018,3.418738039506982,0.14099731758857764,2.4914348463217424,0.17205737624067136,0.10993725893648393,2.546812101647533,2.4360575909959516,9846784
4.889,5.455294093205995,4.322705906794005,4.154000000000001,4.561583120357064,3.746416879642938,0.14750676887730754,2.4769856055577595,0.17957271265066177,0.11544082510395332,2.5328727443158394,2.4210984667996795,10010624
4.772,5.350840219749803,4.193159780250197,3.992,4.696851757463937,3.2871482425360634,0.14409106125434235,2.4687062352895737,0.18457894134073902,0.10360318116794567,2.539725769044268,2.3976867015348793,10174464
4.539,5.143937186821905,3.934062813178095,4.1530000000000005,4.606542721251262,3.6994572787487385,0.1382800288808842,2.4695322483778,0.1730435226325143,0.1035165351292541,2.5369097045358053,2.402154792219795,10338304
4.761999999999999,5.067771156259054,4.456228843740943,4.470000000000001,4.9258947246898135,4.014105275310188,0.16158007175351174,2.4688678532838826,0.20416523845652929,0.1189949050504942,2.533050396112434,2.404685310455331,10502144
4.761000000000001,5.427655083232702,4.0943449167673,4.312,4.732376022151597,3.891623977848403,0.1370243619040896,2.485511761903763,0.1737555074140979,0.10029321639408127,2.551773772597923,2.419249751209603,10665984
4.855,5.414575732139985,4.295424267860016,4.244,4.812580689084672,3.675419310915328,0.1445703723157445,2.4923702120780944,0.16842019229167665,0.12072055233981233,2.5604164440550568,2.424323980101132,10829824
4.917,5.30001566547597,4.53398433452403,4.095999999999999,4.661512157252166,3.530487842747832,0.14242684710770842,2.4765749245882036,0.1727040436476146,0.11214965056780223,2.54542331394,2.407726535236407,10993664
4.912999999999999,5.4086621833466815,4.417337816653317,4.106,4.753922834911689,3.458077165088311,0.13400810669797156,2.4801150997479757,0.16540832590531987,0.10260788749062325,2.5305316199852705,2.429698579510681,11157504
4.888000000000001,5.233160832076875,4.542839167923127,4.142999999999999,4.662558466392377,3.623441533607621,0.14344085631892084,2.49170572857062,0.1752305684180361,0.11165114421980557,2.5601023064386483,2.4233091507025915,11321344
4.8950000000000005,5.416924324016423,4.373075675983578,4.3100000000000005,4.8160632371552,3.8039367628448004,0.14243586605104303,2.4880346486965816,0.19167306235980014,0.0931986697422859,2.54845153141562,2.4276177659775433,11485184
5.135,5.626268765544889,4.64373123445511,4.072,4.58580541063714,3.55819458936286,0.13353211771075918,2.4677314778168995,0.15884419430573346,0.1082200411157849,2.5350947968795787,2.4003681587542203,11649024
5.284000000000001,5.728346711476523,4.839653288523478,4.219999999999999,4.6651965857910405,3.7748034142089577,0.15125594275693094,2.4585645467042925,0.1955463437515872,0.10696554176227469,2.5289519180187168,2.388177175389868,11812864
5.077,5.5524587258637705,4.601541274136229,4.218,4.909950865307646,3.526049134692354,0.15191229449895516,2.456612441937129,0.18689102040658973,0.11693356859132059,2.5296033347527245,2.3836215491215333,11976704
4.861000000000001,5.3444552719745655,4.377544728025436,4.042,4.301028955910338,3.7829710440896616,0.1618623601583143,2.4624050239721935,0.2226488482530955,0.10107587206353308,2.5288675583055276,2.3959424896388595,12140544
5.3420000000000005,6.15685949709137,4.527140502908631,3.9189999999999996,4.460192202456761,3.3778077975432383,0.1398649963550269,2.4554077903429663,0.17281912204127672,0.10691087066877705,2.513269178648994,2.3975464020369386,12304384
5.07,5.508520238985614,4.631479761014386,3.904,4.422945083799818,3.3850549162001817,0.1576289891886214,2.452792557080586,0.18993674227421878,0.125321236103024,2.5223086836543382,2.383276430506834,12468224
5.343,5.702389760566436,4.983610239433564,4.202,4.669071728966761,3.7349282710332385,0.15228755539283154,2.4735987901687624,0.19639068935471155,0.10818442143095153,2.538451540732694,2.408746039604831,12632064
4.923,5.482875879101789,4.3631241208982114,3.908,4.547183854614617,3.268816145385383,0.135800247422109,2.4564348518848425,0.17872289295344207,0.09287760189077594,2.52605726227894,2.386812441490745,12795904
4.972,5.352914688611506,4.591085311388495,4.1049999999999995,4.737206453620967,3.4727935463790325,0.14558030416568116,2.4744439522425337,0.1904771259426286,0.10068348238873372,2.5276468700687267,2.4212410344163406,12959744
4.933,5.548256856930502,4.317743143069498,4.134,4.768274388573274,3.499725611426727,0.14683865544696642,2.484019907315573,0.183202432709565,0.11047487818436785,2.5500816200071346,2.417958194624011,13123584
5.116,5.457092362857921,4.774907637142078,4.401999999999999,4.889356132617616,3.9146438673823827,0.15687173586338754,2.472626743714015,0.21348785770352063,0.10025561402325445,2.541046432955575,2.4042070544724545,13287424
5.3660000000000005,6.031239806385638,4.7007601936143635,4.037000000000001,4.54856719988678,3.5254328001132214,0.142167477387314,2.482450457413991,0.20088353938056314,0.08345141539406487,2.5471172783526255,2.417783636475357,13451264
4.8100000000000005,5.143646519538269,4.476353480461732,4.275,4.81605914648955,3.733940853510451,0.1464415663853287,2.4676820884148283,0.18442337025410632,0.1084597625165511,2.531903734727893,2.4034604421017636,13615104
4.968999999999999,5.672440829068088,4.265559170931911,4.123,4.51814680816122,3.72785319183878,0.13588286979744826,2.445553343494733,0.18194626868289548,0.08981947091200106,2.5321318483779773,2.3589748386114886,13778944
4.938000000000001,5.321009138272183,4.554990861727818,4.101999999999999,4.748433291221916,3.455566708778082,0.13723744521848852,2.446641172965368,0.1781880587587955,0.09628683167818153,2.542950458763468,2.350331887167268,13942784
5.275,5.877465766662306,4.672534233337695,4.138,4.6414242743452085,3.6345757256547913,0.15005426934609808,2.4498347063859307,0.19311848684483318,0.10699005184736297,2.5297799252247604,2.369889487547101,14106624
5.077,5.770643280079899,4.383356719920101,4.386,4.667147648042803,4.104852351957197,0.17558634026596937,2.458248669902484,0.19707654330744112,0.1540961372244976,2.5124332809958463,2.4040640588091216,14270464
5.286999999999999,5.738996681403746,4.835003318596252,4.188,4.657250466169187,3.7187495338308123,0.15383773228774464,2.461876925826073,0.18788251300939246,0.1197929515660968,2.523353207242027,2.400400644410119,14434304
5.304,5.972269406751499,4.635730593248502,4.441000000000001,5.02362251930388,3.8583774806961206,0.14966867198236283,2.454320784409841,0.18975754196373923,0.10957980200098644,2.5236061015324625,2.38503546728722,14598144
5.175,5.638405869621868,4.711594130378131,4.373,4.851916485412645,3.8940835145873556,0.15174706348528458,2.4416836440563205,0.18947858473817325,0.1140155422323959,2.5104768042501155,2.3728904838625255,14761984
5.266,5.8031443009099135,4.7288556990900865,4.059,4.7925727639437,3.3254272360562998,0.14938227469101545,2.453351741035779,0.2091200483230673,0.08964450105896361,2.5117102770649256,2.3949932050066325,14925824
5.329,5.828248435150276,4.829751564849723,4.257,4.642851007514558,3.871148992485441,0.1449252581223845,2.462562257051468,0.1899830292342393,0.09986748701052969,2.512237069510962,2.4128874445919735,15089664
5.244000000000001,5.671462279037579,4.8165377209624225,4.255,4.8608919045506385,3.6491080954493613,0.13500808992733557,2.455253290136655,0.16645770206727567,0.10355847778739546,2.529295015221992,2.381211565051318,15253504
5.329,6.130691337111734,4.527308662888266,4.221,4.570927135272473,3.8710728647275268,0.13686639784524832,2.470115025838216,0.16335456651796532,0.11037822917253133,2.5311489576039765,2.409081094072455,15417344
5.367,6.197096982285805,4.536903017714195,4.236,4.830175058379262,3.641824941620737,0.1682027372842033,2.4683214485645295,0.20826717564698802,0.12813829892141856,2.528241692333433,2.408401204795626,15581184
5.5520000000000005,6.0162800878779965,5.0877199121220045,4.284000000000001,4.830190442977539,3.737809557022462,0.12857177769765255,2.46941652794679,0.1764956597751577,0.08064789562014742,2.5391561670835094,2.399676888810071,15745024
5.103,5.454085459681827,4.751914540318173,4.252999999999999,5.093000595237884,3.412999404762115,0.14318350309816494,2.4665652652581533,0.18889305237443305,0.09747395382189683,2.531527426216827,2.40160310429948,15908864
5.248,5.966398218260597,4.529601781739403,4.287000000000001,4.928514614019043,3.645485385980959,0.13981139212846755,2.4473456015189488,0.18831167031318521,0.09131111394374988,2.504970190131104,2.3897210129067936,16072704
5.362,6.014637724928616,4.709362275071384,4.295,4.879726431761042,3.710273568238958,0.14505961621180172,2.457522480686506,0.18526145075888015,0.10485778166472329,2.5347142569852417,2.3803307043877706,16236544
5.168000000000001,5.809074098681269,4.526925901318733,4.18,4.6977451110343775,3.6622548889656223,0.15226163873448964,2.450474854310353,0.19344927950929808,0.1110739979596812,2.5278482133019127,2.373101495318793,16400384
5.223999999999999,5.7075121508297375,4.740487849170261,4.292,4.931152563946981,3.6528474360530185,0.15413852178802093,2.4450133919715884,0.20929900342283356,0.0989780401532083,2.519090817024022,2.3709359669191548,16564224
5.112,5.503938770728286,4.720061229271714,4.237,4.912441337201092,3.5615586627989075,0.14514269828796383,2.4437557240327203,0.18771067208307884,0.10257472449284884,2.5141484430721937,2.373363004993247,16728064
5.3709999999999996,5.930275424098002,4.811724575901997,4.287000000000001,4.66159444736942,3.9124055526305823,0.15480775671700633,2.455980931719144,0.19651097046933244,0.11310454296468023,2.531650909683007,2.3803109537552807,16891904
5.21,5.814102640285572,4.605897359714428,4.197,4.6735721351485,3.7204278648515,0.13095518064995604,2.470026780168215,0.15263677467566172,0.10927358662425034,2.5400604025542988,2.3999931577821316,17055744
5.6049999999999995,6.214922126176776,4.995077873823223,3.957,4.538378534175454,3.3756214658245454,0.1534479130214701,2.4523331463336944,0.21504813615976842,0.09184768988317177,2.5392904915659833,2.3653758011014054,17219584
5.525999999999999,6.034885055783719,5.017114944216279,4.207,4.898101295035684,3.5158987049643153,0.14901912698211767,2.4415224522352217,0.20745012930083445,0.09058812466340088,2.524856845851412,2.3581880586190316,17383424
5.135,5.644730320856039,4.625269679143961,4.236,4.737980079286021,3.734019920713979,0.15416259937919669,2.4323694974184034,0.19597261155219625,0.11235258720619712,2.536392031055827,2.3283469637809797,17547264
5.282000000000001,5.741778207400047,4.822221792599954,4.373,5.155790521148538,3.590209478851462,0.16313883609448865,2.453408776720365,0.22231267113653713,0.10396500105244016,2.527284429941349,2.379533123499381,17711104
5.472,5.838627876736072,5.105372123263929,4.377,4.93826731599123,3.8157326840087693,0.1359687568775067,2.444202121098836,0.16637394715263734,0.10556356660237606,2.532157958648211,2.3562462835494613,17874944
5.469,6.124811710782905,4.813188289217096,4.453,4.982132308595875,3.9238676914041255,0.15702075787509476,2.437733764449755,0.1973038419925892,0.1167376737576003,2.529140391707136,2.3463271371923744,18038784
5.489000000000001,6.363201921754923,4.614798078245078,4.266,4.684191343765028,3.847808656234972,0.17062421170994635,2.4325144280989965,0.22604270412925703,0.11520571929063565,2.507787429478553,2.35724142671944,18202624
5.090999999999999,5.805611083037479,4.37638891696252,4.299,4.962241283395418,3.6357587166045833,0.16204918061072626,2.4415967961152396,0.2220433379540258,0.10205502326742671,2.5376491555739675,2.3455444366565117,18366464
5.737,6.487746961365812,4.986253038634188,4.648000000000001,5.428638200448838,3.867361799551163,0.1501220438163727,2.4168587625026703,0.18968631162475683,0.11055777600798858,2.503226672055368,2.3304908529499726,18530304
5.503000000000001,6.01209822235007,4.993901777649932,4.6049999999999995,5.362987466914856,3.8470125330851435,0.1504496403193722,2.443353347977003,0.19804131883044246,0.10285796180830192,2.5093410849485087,2.377365611005497,18694144
5.3309999999999995,5.994196049445411,4.667803950554588,4.191000000000001,4.831491217738386,3.5505087822616153,0.14473367876683668,2.433902375896772,0.16897030188590179,0.12049705564777156,2.493512453423327,2.3742922983702175,18857984
5.544,6.2553958110644166,4.832604188935583,4.42,5.031228271597445,3.8087717284025553,0.1551874601282179,2.441840902964274,0.18365044537119812,0.1267244748852377,2.5309859741215446,2.3526958318070035,19021824
5.529000000000001,6.249644850116894,4.808355149883107,4.465999999999999,4.954716686844228,3.9772833131557705,0.1432150515882919,2.4226782331864043,0.1788398757612031,0.10759022741538068,2.536391548371618,2.3089649180011906,19185664
5.55,6.1863175307973215,4.913682469202678,4.556,5.342945995605797,3.7690540043942025,0.1647011432796716,2.4337414244810742,0.22957825798032494,0.0998240285790183,2.514586553008839,2.3528962959533093,19349504
5.2589999999999995,6.026208576594396,4.491791423405603,4.231,4.798687413987663,3.6633125860123372,0.14716071058064695,2.429954635103544,0.18745214820351044,0.10686927295778345,2.5483016616096954,2.3116076085973924,19513344
5.528,6.312395308502033,4.743604691497966,4.4559999999999995,5.188573545795915,3.723426454204084,0.15621165105452134,2.4363817214965815,0.2095652713747604,0.1028580307342823,2.5296964399376316,2.3430670030555314,19677184
5.723999999999999,6.402501289608207,5.045498710391792,4.541,5.413312444024502,3.6686875559754983,0.13615711449335016,2.434613205989202,0.17753567150270708,0.09477855748399325,2.540656410619047,2.3285700013593567,19841024
5.550999999999999,6.149923200418884,4.952076799581114,4.637,5.167792803266962,4.106207196733037,0.18106956329817567,2.4273485839366913,0.2292763403961361,0.13286278620021524,2.532192643869434,2.3225045240039486,20004864
5.615,6.163238086965873,5.066761913034127,4.433,4.933880225203591,3.932119774796409,0.15839913633341587,2.4455188224713007,0.19742779134283245,0.1193704813239993,2.529513142640485,2.3615245023021165,20168704
5.163,5.737074037037036,4.588925962962964,4.559,4.9745345954309945,4.143465404569006,0.15884897668535508,2.4436538378397623,0.2151557875257466,0.10254216584496356,2.530125546035449,2.357182129644076,20332544
5.714,6.200912723185583,5.227087276814418,4.639999999999999,5.242162768692983,4.037837231307015,0.16812209589406849,2.4473077048858007,0.23789855663353976,0.0983456351545972,2.5595796932261172,2.3350357165454843,20496384
5.607000000000001,5.99958247541122,5.214417524588782,4.313,4.93515833997464,3.6908416600253595,0.15331934431257338,2.421864353617032,0.21090666832057753,0.09573202030456923,2.517921157486027,2.3258075497480366,20660224
5.851000000000001,6.386657539851724,5.315342460148278,4.6240000000000006,5.5686925425766844,3.679307457423316,0.16792770201961194,2.446769952774048,0.23186798361057254,0.10398742042865132,2.5343454688650806,2.359194436683015,20824064
5.6290000000000004,6.202331492245106,5.055668507754895,4.583,5.178551005372336,3.9874489946276643,0.1799380731148024,2.4602342506249744,0.2454408240155789,0.11443532221402589,2.548777523184049,2.3716909780659,20987904
5.828,6.3576942514319,5.298305748568101,4.66,5.313238088295531,4.006761911704469,0.16267272778786718,2.433118146657944,0.20401009020508765,0.12133536537064671,2.512990693667113,2.353245599648775,21151744
5.601999999999999,6.250549150026425,4.953450849973573,4.903999999999999,5.491097947535161,4.316902052464837,0.16630682436128455,2.4312218606472014,0.22195121197948794,0.11066243674308116,2.519651016019204,2.342792705275199,21315584
5.624,6.163058438390496,5.0849415616095035,4.501,5.240194832233018,3.7618051677669824,0.16777532915584742,2.4076737036307647,0.22007079594762555,0.11547986236406929,2.5153457731892983,2.300001634072231,21479424
5.557,6.121288047011453,4.9927119529885475,5.029,5.5079665959124915,4.550033404087508,0.14916905142987763,2.436930400133133,0.17672355914718563,0.12161454371256962,2.5169812371877294,2.356879563078537,21643264
5.747999999999999,6.423585671843327,5.072414328156672,4.745,5.427293924932649,4.062706075067351,0.15795615864917634,2.4133854359388347,0.22202537586879267,0.09388694142956001,2.494629034410411,2.3321418374672582,21807104
5.87,6.512557390432948,5.227442609567052,4.2909999999999995,5.130457562953601,3.451542437046398,0.15798318460583682,2.4361721515655517,0.2090828687552513,0.10688350045642234,2.545083416608219,2.3272608865228843,21970944
5.7010000000000005,6.393552525083838,5.008447474916163,4.890000000000001,5.544293512118224,4.235706487881777,0.15802948242053386,2.4348000019788745,0.22850798539576053,0.08755097944530718,2.5233693082926445,2.3462306956651044,22134784
5.659000000000001,6.532664123104526,4.785335876895475,4.811,5.647270889126244,3.9747291108737555,0.16121038771234447,2.425394467512766,0.229932929011199,0.09248784641348996,2.5262116344767156,2.3245773005488166,22298624
5.742999999999999,6.359020291873571,5.126979708126428,4.307,4.5694519003550935,4.044548099644907,0.16449363023663557,2.428082626064618,0.22142824876029532,0.10755901171297583,2.5163425458199913,2.339822706309245,22462464
5.794,6.654595142909836,4.933404857090164,4.608,5.2602392199185815,3.955760780081418,0.1559955500376721,2.4424983948469166,0.18371486486883132,0.12827623520651288,2.5229290489200746,2.3620677407737585,22626304
5.62,6.608180145520036,4.631819854479964,4.432,4.970029738955014,3.893970261044987,0.1453256564214825,2.4325942277908323,0.17991519359452432,0.1107361192484407,2.5273416924420538,2.337846763139611,22790144
5.773000000000001,6.673289397916026,4.872710602083975,4.428,5.293976905003823,3.562023094996177,0.16528566991910335,2.4075091600418093,0.21169451761883773,0.11887682221936895,2.5074817984999576,2.307536521583661,22953984
5.937,6.628564169112311,5.24543583088769,4.8260000000000005,5.314040981885744,4.337959018114257,0.16389769058053688,2.442650247613589,0.2280341010182485,0.09976128014282527,2.5460938319968625,2.339206663230316,23117824
5.779,6.420598784288125,5.137401215711875,4.428,4.912619438322484,3.943380561677516,0.17673810661459957,2.424594850341479,0.2284655775027114,0.12501063572648774,2.522396469195409,2.326793231487549,23281664
6.027,6.832816976738515,5.221183023261485,4.5680000000000005,5.214742607224853,3.9212573927751477,0.16109522745634114,2.412936243414879,0.2458527583672602,0.07633769654542208,2.5108764011762146,2.3149960856535436,23445504
6.169,6.8509743396932175,5.487025660306782,4.519,5.106629985620203,3.931370014379797,0.1481486458952228,2.430397081375122,0.19340417641268476,0.10289311537776084,2.5150682646685834,2.3457258980816604,23609344
6.137,6.958620958836859,5.3153790411631405,4.832000000000001,5.4737444974442715,4.19025550255573,0.1615307573539515,2.4050571302572887,0.21273057416748442,0.11033094054041857,2.500950214948159,2.3091640455664186,23773184
5.839,6.620286759135211,5.05771324086479,4.85,5.6508120878208565,4.049187912179143,0.14915969183978933,2.4157669444878893,0.19219703299643678,0.10612235068314188,2.52897803059069,2.3025558583850887,23937024
5.813000000000001,6.563160649461167,5.062839350538834,4.746,5.482657315174431,4.00934268482557,0.16254579822222387,2.41701456507047,0.2026175496902279,0.12247404675421983,2.5183647601754506,2.3156643699654893,24100864
5.971000000000001,6.415239800108005,5.526760199891997,4.355,4.989480102130871,3.7205198978691296,0.13998741201745962,2.431502541899681,0.1765077921720203,0.10346703186289893,2.519471172245244,2.3435339115541183,24264704
5.921,6.57566709097067,5.26633290902933,4.6049999999999995,5.589675073310988,3.6203249266890114,0.13345054636398945,2.4204249968131384,0.16808378338283125,0.09881730934514765,2.5218695041749584,2.3189804894513184,24428544
5.673,6.45463994268461,4.89136005731539,4.793000000000001,5.347852232580893,4.238147767419109,0.16021225073685247,2.4240418801705044,0.20640308140730873,0.1140214200663962,2.50355690888789,2.344526851453119,24592384
6.0760000000000005,6.532885105907383,5.619114894092618,4.547,5.224702737193823,3.8692972628061764,0.1438117565742383,2.429090838630994,0.18821857744494902,0.0994049357035276,2.524014827855997,2.334166849405991,24756224
6.046000000000001,6.808878758388253,5.28312124161175,4.499,5.1637021889538195,3.83429781104618,0.16796082826331254,2.4104686707258223,0.23170262633367356,0.10421903019295153,2.5106240095148995,2.310313331936745,24920064


==> data/progress-caveflyer-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.7220000000000004,3.081799944413559,2.3622000555864417,2.5770000000000004,2.924880726686605,2.2291192733133958,0.5224216554624339,2.707238290707271,0.7219631431354259,0.322880167789442,2.707730185360217,2.7067463960543248,16384
3.8259999999999996,4.2567017529567295,3.3952982470432698,3.38,3.9435601121442145,2.8164398878557853,1.4286512071887651,2.640710906187693,2.5776914218504015,0.27961099252712907,2.6729022407788547,2.6085195715965317,180224
3.8599999999999994,4.335815090134812,3.3841849098651866,3.9160000000000004,4.254679789771991,3.5773202102280095,2.442500880608956,2.5172354380289717,4.196140223261786,0.6888615379561256,2.5643888192226836,2.4700820568352597,344064
3.7999999999999994,4.283735464897912,3.3162645351020865,3.593,4.2772813748744,2.9087186251255996,0.908206996570031,2.4305825153986613,1.259787548298718,0.556626444841344,2.494880327043597,2.366284703753726,507904
3.846,4.472629076886798,3.2193709231132024,3.6100000000000003,4.204053869611166,3.0159461303888344,1.584384951243798,2.3952923466761904,2.427703352938546,0.74106654954905,2.4541766171268566,2.336408076225524,671744
3.8599999999999994,4.307660585711988,3.4123394142880117,4.11,4.477287353444139,3.7427126465558613,0.7390848978733022,2.4428873320420585,1.270727158026155,0.20744263772044946,2.5389295438446005,2.3468451202395166,835584
4.0329999999999995,4.579077833280201,3.4869221667197974,3.7700000000000005,4.314150714416512,3.2258492855834886,1.4476409178227188,2.339954793453217,2.3387122182757754,0.556569617369662,2.485489365568503,2.194420221337931,999424
4.129,4.539132905288029,3.7188670947119697,3.7399999999999998,4.228262224629348,3.2517377753706516,1.2164965435862543,2.3208682407935464,1.9132995072853958,0.5196935798871128,2.413282626284561,2.228453855302532,1163264
4.156,4.655823969013092,3.656176030986908,4.0329999999999995,4.534199561053279,3.53180043894672,0.8915916701468328,2.3778447588284815,1.44443607851924,0.3387472617744257,2.503227757705193,2.25246175995177,1327104
4.266,4.966731046836088,3.565268953163912,4.253,4.736405626777348,3.769594373222653,0.9607529801316559,2.3781807541847226,1.590575186047215,0.33093077421609673,2.487789633316654,2.2685718750527912,1490944
4.289,4.766837838602177,3.8111621613978226,4.5329999999999995,4.9658983714453075,4.100101628554691,0.761888204018275,2.3765399098396305,1.0012145609007175,0.5225618471358324,2.50411780505453,2.248962014624731,1654784
4.426,4.98805337824801,3.8639466217519907,4.569,5.182586994647051,3.9554130053529493,0.7711063446787497,2.3480503499507908,1.3962941354705054,0.14591855388699404,2.492038930608662,2.2040617692929194,1818624
4.604999999999999,5.065765667123755,4.144234332876242,4.500000000000001,4.917133072292285,4.082866927707717,0.8854641207804284,2.3112408588329956,1.3418464582762732,0.4290817832845835,2.4304175303844477,2.1920641872815434,1982464
4.718999999999999,5.226630771328925,4.2113692286710736,4.569000000000001,4.925495441766091,4.212504558233911,0.6401245628794034,2.3957118918498352,0.9571929216799067,0.3230562040789002,2.487088530082361,2.3043352536173094,2146304
4.818999999999999,5.412707840608492,4.225292159391506,4.449,4.880333977330792,4.017666022669208,0.6368896886085471,2.4409818371136986,0.9976379497572655,0.2761414274598287,2.5279199981388034,2.354043676088594,2310144
4.872999999999999,5.569965565863909,4.176034434136089,4.609,5.290270137317056,3.9277298626829444,0.6151965906222661,2.402064202229182,0.9161894432354424,0.31420373800908974,2.498971208512015,2.3051571959463493,2473984
4.651,5.154417321910957,4.147582678089043,4.652,5.166038909033158,4.137961090966842,0.7689414419854682,2.3639205525318783,1.2431416932506418,0.2947411907202946,2.480276124011005,2.2475649810527516,2637824
4.955,5.6360323046669665,4.273967695333034,4.464,4.730990636539936,4.197009363460065,0.49434231283764046,2.455178059140841,0.7236425443133756,0.2650420813619053,2.511042900401496,2.3993132178801866,2801664
4.95,5.140840247327445,4.759159752672556,4.224,4.779683363076492,3.6683166369235085,0.5479852960134546,2.352191696564357,0.829707121647161,0.26626347037974823,2.525713641714154,2.1786697514145597,2965504
5.197999999999999,5.406365064250223,4.989634935749774,4.713000000000001,5.196033125158101,4.229966874841901,0.7936455046137174,2.392154022057851,1.2438611373221018,0.343429871905333,2.486245986172775,2.2980620579429276,3129344
5.08,5.675365433998314,4.484634566001686,4.497,4.9562395888858015,4.037760411114198,0.7254122805471221,2.41179263095061,1.331281307499859,0.11954325359438511,2.549450465542267,2.274134796358953,3293184
4.897999999999999,5.549042241333079,4.246957758666919,4.689000000000001,5.223161960457688,4.154838039542314,0.513256403679649,2.4305704981088634,0.7310595474556344,0.29545325990366356,2.5191559703366493,2.3419850258810775,3457024
4.965999999999999,5.439607432374112,4.4923925676258865,5.036,5.4471739291346175,4.624826070865382,0.7516947070136667,2.4080145478248594,1.3574881262397485,0.14590128778758504,2.5406525476722006,2.275376547977518,3620864
4.7860000000000005,5.494832843482863,4.077167156517138,4.719,5.100456419529151,4.337543580470849,0.46254220483824604,2.3872188210487364,0.8456974739009606,0.07938693577553152,2.5065257226904953,2.2679119194069775,3784704
4.987,5.306438569994295,4.667561430005705,4.964,5.399642054902876,4.528357945097125,0.5695523129155239,2.4026277909676232,0.930183641220027,0.20892098461102082,2.4890497679681447,2.316205813967102,3948544
5.04,5.6144562646538025,4.4655437353461975,4.67,5.06370039370059,4.27629960629941,0.599986760225147,2.4231276233990986,1.0213700596298867,0.17860346082040718,2.506510480510042,2.339744766288155,4112384
5.0840000000000005,5.572818984901365,4.595181015098636,4.601,4.97890078062899,4.22309921937101,0.603964580676984,2.412759398420652,1.154609443243049,0.05331971811091907,2.504240627839825,2.321278169001479,4276224
5.252000000000001,5.706088097179391,4.79791190282061,5.135,5.882251630978481,4.387748369021518,0.6738598141819238,2.3941302875677746,1.1760325991625258,0.17168702920132173,2.49312661952919,2.2951339556063592,4440064
5.171,5.853062313868755,4.488937686131245,4.979000000000001,5.620816952097716,4.337183047902286,0.496808308797578,2.462038472294808,0.9792760947850595,0.014340522810096457,2.5176746300845716,2.406402314505044,4603904
5.449,6.148263183644041,4.749736816355958,5.142999999999999,5.545965259048468,4.74003474095153,0.5463986316385367,2.3877528707186384,0.8505955924699955,0.242201670807078,2.5497657008959567,2.22574004054132,4767744
5.627000000000001,6.278967023705954,4.975032976294047,5.258,5.706236544694875,4.809763455305125,0.5409587908846636,2.3607736816008886,0.7807308525973312,0.30118672917199596,2.4982548113573166,2.2232925518444606,4931584
5.212,5.95736970692402,4.46663029307598,4.731,5.351813176406558,4.110186823593442,0.4767475952704747,2.4577826668818785,0.9909827960339488,-0.03748760549299934,2.5578367917040876,2.3577285420596694,5095424
5.492999999999999,5.711359794834122,5.274640205165877,5.151,5.505554650230398,4.796445349769602,0.7135832700878383,2.382753399014473,1.2202560889856258,0.2069104511900508,2.5033627066406585,2.2621440913882878,5259264
5.051,5.700221841899978,4.401778158100022,5.040000000000001,5.42616058835671,4.6538394116432915,0.5359460889517018,2.4550335576136906,0.970872481857439,0.10101969604596467,2.551136887388814,2.358930227838567,5423104
5.382,5.730476685016372,5.033523314983627,4.531,4.999347093510785,4.062652906489214,0.4687906018768747,2.447793991367022,0.8689730889481542,0.0686081148055952,2.546947518826463,2.3486404639075813,5586944
5.295000000000001,5.936330647950027,4.653669352049975,4.944000000000001,5.384049997159415,4.503950002840587,0.4621775761557122,2.42887315650781,0.9197681373802553,0.004587014931169087,2.5451148334390945,2.3126314795765257,5750784
5.519,6.223037641039171,4.8149623589608295,4.869,5.239228307939844,4.4987716920601555,0.6840968005669614,2.382691043615341,1.0365709476752518,0.331622653458671,2.46508661023939,2.300295476991292,5914624
5.455,5.970853661419593,4.939146338580407,5.12,5.65342290914433,4.58657709085567,0.4965929061019172,2.417845140894254,0.7676486547495789,0.22553715745425545,2.535811733139093,2.299878548649415,6078464
5.286999999999999,5.828535779058041,4.745464220941957,5.123,5.646317303363839,4.599682696636162,0.524496168581148,2.3884365449349088,0.9464447514454546,0.10254758571684147,2.5186874847452856,2.258185605124532,6242304
5.445000000000001,5.83677161714448,5.053228382855522,5.056,5.654818837379052,4.457181162620948,0.8611311924178153,2.357551969091097,1.468032767036032,0.25422961779959863,2.469912297615878,2.245191640566316,6406144
5.663,6.031674653319157,5.294325346680844,5.103,5.559180885176045,4.646819114823955,0.4894174656054625,2.3756654649972915,0.9315767415114671,0.04725818969945794,2.5258893957158697,2.2254415342787133,6569984
5.432,5.905197633130175,4.958802366869826,5.162,5.49001829217286,4.83398170782714,0.5874175140013297,2.3823371291160584,1.1477158320020044,0.027119196000655044,2.4484647956956227,2.316209462536494,6733824
5.731,6.189092785361219,5.2729072146387805,4.86,5.37443172530473,4.345568274695271,0.42087495898207034,2.417162903149922,0.7265326403105046,0.11521727765363615,2.49060388843576,2.3437219178640842,6897664
5.644,5.993548279927109,5.2944517200728916,5.319999999999999,5.791402163762535,4.848597836237464,0.5936011507175863,2.3606995711723964,0.976579570057623,0.21062273137754972,2.472876469264915,2.248522673079878,7061504
5.691999999999999,6.237321923271015,5.146678076728984,5.263,5.905604855257101,4.620395144742899,0.5267193363358577,2.400998269518216,0.9133885041126644,0.14005016855905095,2.478979289134433,2.323017249901999,7225344
5.414,5.869964910930655,4.9580350890693445,5.2299999999999995,5.810689245638319,4.6493107543616805,0.4896872101662059,2.40960489710172,0.8771925095785916,0.10218191075382022,2.5130976566509373,2.3061121375525024,7389184
5.526,5.923597786714161,5.128402213285838,5.3309999999999995,5.941482595984521,4.720517404015478,0.48171690139764295,2.408332639932633,0.9459882624119997,0.017445540383286218,2.477034076864089,2.3396312030011766,7553024
5.5969999999999995,6.116962498647738,5.077037501352261,5.196,5.523817022132774,4.868182977867225,0.6130449832106629,2.3623691161473594,1.06188205996306,0.16420790645826588,2.4566405977277923,2.2680976345669266,7716864
5.764,6.209986546882303,5.318013453117698,5.079,5.6460352722714875,4.511964727728512,0.4718465000080566,2.349198644359906,0.8015009194759766,0.1421920805401367,2.479108034647935,2.2192892540718776,7880704
5.7170000000000005,6.2742620568457905,5.1597379431542105,5.361000000000001,5.872692290346455,4.849307709653546,0.3609700720757245,2.4048020700613657,0.539175949884265,0.18276419426718404,2.4849948673505295,2.324609272772202,8044544
5.486,5.977288102848013,4.994711897151986,5.379,5.8301418845551805,4.927858115444819,0.4999636977600555,2.4082013497749966,0.8941065184482919,0.10582087707181909,2.4902429884989,2.326159711051093,8208384
5.607,6.082016841806688,5.131983158193313,5.14,5.717217463353284,4.562782536646715,0.35328985039765637,2.4131652504205703,0.5700144853446057,0.13656521545070696,2.473017447985247,2.3533130528558934,8372224
5.8469999999999995,6.376056707735569,5.31794329226443,5.304,5.893630392703769,4.714369607296232,0.659799793921411,2.341189729173978,1.0173210609360068,0.30227852690681506,2.452409528145424,2.229969930202532,8536064
6.0409999999999995,6.4961362433381895,5.5858637566618095,5.2490000000000006,5.851751192450086,4.646248807549915,0.466652867787828,2.4103349357843404,0.8109615414425482,0.12234419413310776,2.459870662961492,2.360799208607189,8699904
5.544,6.161838166512882,4.926161833487117,5.486,5.7162694074339875,5.255730592566012,0.6480901969596744,2.358226990699768,1.117347637483816,0.17883275643553276,2.448825594513645,2.2676283868858915,8863744
5.9719999999999995,6.504950279106785,5.439049720893214,5.304,5.707861362350993,4.9001386376490075,0.5709952115081249,2.3663422803084053,0.91741173905951,0.22457868395673986,2.449124530255127,2.2835600303616834,9027584
6.249,6.789693073748869,5.70830692625113,5.430000000000001,5.856004694809811,5.00399530519019,0.8203090071057278,2.3190742919842404,1.4295046520477284,0.21111336216372734,2.4914521424677276,2.1466964415007532,9191424
5.887,6.464235653784483,5.309764346215516,5.16,5.672796255836565,4.647203744163435,0.5874648403221121,2.3078511680165925,1.010935165760271,0.16399451488395328,2.4797506687045816,2.1359516673286034,9355264
5.715000000000001,6.160202201252421,5.269797798747581,5.237,5.781390484854392,4.692609515145608,0.6803300964917676,2.372385984659195,1.1125863451003926,0.24807384788314252,2.444058113324447,2.3007138559939433,9519104
6.147,6.764333783297173,5.529666216702828,5.550000000000001,5.9934410896612995,5.106558910338702,0.458771766225497,2.3620978097120924,0.8553123184350921,0.06223121401590187,2.4436379809590565,2.2805576384651283,9682944
6.221000000000001,6.605355304373441,5.8366446956265605,5.39,5.962974694031071,4.8170253059689285,0.537668129429221,2.397148695588112,0.9478843099542517,0.12745194890419043,2.4666669372142476,2.3276304539619765,9846784
5.808999999999999,6.588467125669838,5.029532874330161,5.267,5.867883516165987,4.6661164838340135,0.5748115931948026,2.353757537404696,0.8105150193278896,0.3391081670617155,2.401781499744615,2.305733575064777,10010624
6.052999999999999,6.550896575605817,5.555103424394181,5.542,6.258125687292392,4.825874312707608,0.5762248006338874,2.3328932399551077,0.9297015986206025,0.22274800264717215,2.452342992588676,2.2134434873215394,10174464
6.2059999999999995,6.761647370190843,5.650352629809156,5.7490000000000006,6.299862051697156,5.198137948302845,0.4367864983466764,2.3699700564146045,0.6533910344246449,0.2201819622687079,2.4541431570902477,2.2857969557389612,10338304
6.098999999999999,6.510034061848893,5.687965938151105,5.282000000000001,5.78119535254247,4.782804647457532,0.5456258872213462,2.367576439181964,0.866107231180685,0.2251445432620074,2.417903513193345,2.3172493651705826,10502144
5.715,6.208158189630873,5.221841810369127,5.431,5.804803424275381,5.057196575724619,0.6850285681585471,2.352454258998235,1.142689266613704,0.22736786970339007,2.4270036063817413,2.277904911614729,10665984
6.1450000000000005,6.718223342162547,5.571776657837454,5.314,5.681265571487446,4.9467344285125545,0.6343146397576978,2.3228308369716015,1.1478442311428618,0.12078504837253357,2.4314428726566124,2.2142188012865907,10829824
6.099000000000001,6.5592922984365485,5.638707701563454,5.571000000000001,6.001986078661481,5.14001392133852,0.4312809661962091,2.3470841944217677,0.7343143661972649,0.12824756619515326,2.431424033999523,2.2627443548440125,10993664
6.095,6.452582158391606,5.737417841608393,5.99,6.5633062009083805,5.41669379909162,0.4529449302082261,2.319956447680792,0.7169153229521452,0.18897453746430704,2.432711201828067,2.207201693533517,11157504
6.190999999999999,6.748197451537602,5.633802548462396,5.4350000000000005,5.797525861146485,5.072474138853516,0.454077817313373,2.301198261976242,0.7411547645488754,0.16700087007787062,2.420249567673375,2.1821469562791087,11321344
5.829,6.437267211018315,5.220732788981684,5.625,6.054191099628126,5.195808900371874,0.5185863836435601,2.3443529625733692,1.0117684339644857,0.02540433332263453,2.4339781674056833,2.254727757741055,11485184
6.1259999999999994,6.747726628028749,5.50427337197125,5.784,6.35087211961782,5.217127880382179,0.49637560506040845,2.358811052640279,0.8405013748436824,0.15224983527713454,2.4421068363597263,2.275515268920832,11649024
6.15,6.821252560516532,5.4787474394834685,5.774000000000001,6.206185145510579,5.341814854489423,0.5969887549368044,2.3199121524890263,0.9791838611421682,0.21479364873144052,2.403305193186691,2.2365191117913614,11812864
6.372999999999999,6.823756031573621,5.922243968426377,5.738000000000001,6.336394518691475,5.139605481308528,0.6048845912329852,2.3144992242256803,1.0970847191558528,0.1126844633101175,2.4322279360555616,2.196770512395799,11976704
6.1240000000000006,6.570188301056852,5.677811698943149,5.497999999999999,5.744730622339424,5.2512693776605746,0.5237561486040552,2.3362329850594206,0.9711472167165305,0.0763650804915798,2.4183717714874473,2.254094198631394,12140544
6.505,7.1169681364254185,5.893031863574581,5.741999999999999,6.233381725341917,5.250618274658081,0.5807597382304569,2.305099808176359,1.0377925638633596,0.1237269125975543,2.400928996028906,2.209270620323812,12304384
6.555,6.9392199890687625,6.170780010931237,5.777,6.316519230426497,5.237480769573503,0.26115741780182966,2.408624831835429,0.42374999646992606,0.09856483913373329,2.477051207877005,2.3401984557938533,12468224
6.311000000000001,6.830623902452534,5.7913760975474675,5.5089999999999995,6.0335655345140395,4.984434465485959,0.4714963093089561,2.303088563680649,0.7504546878850582,0.19253793073285402,2.4376860605464357,2.1684910668148625,12632064
6.258,6.839133375396733,5.676866624603267,5.751,6.346289005441895,5.155710994558106,0.3555459073279052,2.3278682589530946,0.6296294254138661,0.08146238924194421,2.396474580174286,2.259261937731903,12795904
6.522,7.115932656115152,5.928067343884848,5.6129999999999995,5.979443720099008,5.246556279900991,0.40028233875830965,2.3638704866170888,0.710253596820862,0.09031108069575733,2.404603331985632,2.3231376412485454,12959744
6.446,6.929305286542574,5.9626947134574255,5.627999999999998,6.119483468694521,5.1365165313054755,0.5461538461657861,2.3118809103965763,0.9311931354115506,0.16111455692002163,2.432968348406164,2.1907934723869884,13123584
6.315,6.763045756591891,5.8669542434081094,5.708999999999999,6.270773085862965,5.147226914137033,0.37288801306858654,2.36180320084095,0.6886647818311435,0.057111244306029485,2.452569415063978,2.2710369866179225,13287424
6.378,7.019744497444271,5.736255502555729,5.718999999999999,6.098906567461,5.3390934325389985,0.2573421443463303,2.381610862414042,0.4206911079923588,0.09399318070030177,2.462914015975407,2.3003077088526775,13451264
6.202,6.799692228492223,5.604307771507777,5.893,6.4708416738173185,5.315158326182681,0.340988541704913,2.3777294715245563,0.5738552093866698,0.10812187402315623,2.4455442313878457,2.309914711661267,13615104
6.4879999999999995,6.994316106794955,5.9816838932050445,5.345000000000001,5.922810522576389,4.767189477423612,0.30466624414548277,2.335030011336009,0.49457775095554146,0.1147547373354241,2.442258607862086,2.2278014148099325,13778944
6.498,7.1108099215907,5.8851900784093,5.333,5.726727062823982,4.9392729371760185,0.376494588656351,2.3282263378302255,0.6581770024059944,0.09481217490670757,2.4282435886451745,2.2282090870152764,13942784
6.468999999999999,6.942570480498943,5.995429519501056,5.647,6.040650860535068,5.253349139464932,0.6291187865659595,2.2607595433791476,0.9448074990220554,0.31343007410986373,2.3589727917308894,2.162546295027406,14106624
6.605999999999999,7.091596540350113,6.120403459649885,5.755000000000001,6.302836654487449,5.207163345512552,0.2975489252867798,2.350129833817482,0.41074486398026666,0.1843529865932929,2.3974603263185257,2.3027993413164385,14270464
6.3790000000000004,6.761555878271397,5.9964441217286035,5.888000000000001,6.212585890019884,5.563414109980117,0.47232450566564993,2.33449922700723,0.9410966055027377,0.003552405828562255,2.426974330561397,2.242024123453063,14434304
6.732000000000001,7.31246188505362,6.151538114946383,5.675000000000001,6.15832701145291,5.191672988547092,0.41434429675961537,2.342666952808698,0.7490995472419144,0.07958904627731633,2.421872929551603,2.2634609760657933,14598144
6.632999999999998,7.315276336977912,5.950723663022084,5.516,6.017282355564207,5.014717644435793,0.37202062997967006,2.3310697187980014,0.7965398872322322,-0.05249862727289206,2.4645063153727613,2.1976331222232415,14761984
6.712000000000001,7.002681956784388,6.421318043215614,5.761000000000001,6.3935100789710795,5.1284899210289225,0.3693254513355593,2.361851002772649,0.5698453740907752,0.16880552858034342,2.4383264329496437,2.285375572595654,14925824
6.305999999999999,6.867430316245924,5.744569683754074,5.84,6.555136350635317,5.124863649364682,0.5648703678511083,2.3080105314652126,0.9438706040851155,0.1858701316171012,2.404020112397673,2.2120009505327523,15089664
6.671000000000001,7.327680287506791,6.0143197124932115,5.781,6.381390706123937,5.180609293876063,0.4025967115691552,2.3281318773825963,0.6854594562675649,0.1197339668707455,2.449014092957573,2.2072496618076194,15253504
6.6930000000000005,7.070916657478868,6.315083342521133,5.826,6.544083560597232,5.107916439402767,0.35585981272161005,2.3339330593744916,0.5938573965956033,0.11786222884761674,2.409227483798309,2.258638634950674,15417344
6.761999999999999,7.268434595974642,6.255565404025355,5.890000000000001,6.298044115262064,5.481955884737937,0.3129417750208328,2.3243661959966024,0.6207969587174864,0.005086591324179157,2.442623517753806,2.206108874239399,15581184
6.938,7.590407847898843,6.285592152101157,5.909000000000001,6.437913036330171,5.3800869636698305,0.30737752498437954,2.336962106823921,0.5201452807159583,0.09460976925280076,2.448072479966416,2.225851733681426,15745024
6.854000000000001,7.394447962342353,6.313552037657649,5.7780000000000005,6.492028010655044,5.063971989344957,0.33405961928268274,2.336721030871074,0.5994061195859279,0.06871311897943755,2.4110202042287603,2.2624218575133876,15908864
6.772,7.255317700896626,6.288682299103375,5.806,6.246413442120016,5.365586557879984,0.44327556599552426,2.2887742827335993,0.8330316813719967,0.05351945061905178,2.4467140013932966,2.130834564073902,16072704
6.622,7.2237607498001175,6.020239250199882,5.840000000000001,6.363106107783116,5.316893892216886,0.3581483383507778,2.3094597935676573,0.598964468649105,0.11733220805245059,2.4335160878954767,2.185403499239838,16236544
6.511,6.8972758081992716,6.124724191800729,5.764,6.395129146847141,5.132870853152859,0.5490579350230594,2.3011950502792997,1.0150160411670304,0.08309982887908862,2.391341416857596,2.2110486837010033,16400384
6.65,7.114585837063508,6.1854141629364925,5.665000000000001,6.250170915203414,5.079829084796588,0.4044824526955684,2.34299024840196,0.6755908634538781,0.13337404193725866,2.4064217911428236,2.279558705661096,16564224
6.494,7.28748850023173,5.70051149976827,5.832,6.290558611302852,5.373441388697148,0.3516495247371495,2.344134110212326,0.5878733796702202,0.11542566980407881,2.385649934050795,2.302618286373857,16728064
6.641000000000001,7.051059751743573,6.230940248256429,5.7700000000000005,6.315160526817561,5.22483947318244,0.44879273629436894,2.2248606408635774,0.6919721107400446,0.20561336184869325,2.361539420435866,2.0881818612912886,16891904
6.794,7.230513459128123,6.357486540871876,6.182,6.811298021608205,5.552701978391796,0.5714892174427708,2.293085155884425,1.042772858125845,0.10020557675969649,2.3703471345604203,2.2158231772084296,17055744
6.944,7.630195307474483,6.257804692525517,5.968999999999999,6.6120311034467925,5.325968896553206,0.2949821074570839,2.370166340470314,0.6637465863063641,-0.07378237139219623,2.466758851656021,2.273573829284607,17219584
6.742,7.334989038684528,6.149010961315472,5.885999999999998,6.219052548406402,5.552947451593595,0.2904312023582557,2.306027253468831,0.44161349217542956,0.13924891254108185,2.403887274858243,2.2081672320794192,17383424
6.664,7.145273311123731,6.182726688876269,5.834,6.365304056073356,5.3026959439266435,0.243143489335974,2.2868743330240244,0.3906274728949855,0.09565950577696247,2.361161511904225,2.212587154143824,17547264
6.712000000000001,7.21381271406771,6.2101872859322915,6.066,6.575690101924689,5.556309898075311,0.33648790603814027,2.3098877837260567,0.5219222614332342,0.15105355064304637,2.3840535138045937,2.2357220536475197,17711104
7.055,7.544923463410357,6.565076536589642,6.07,6.563193673925366,5.576806326074634,0.3111787378322332,2.321808913350105,0.5260211274701145,0.09633634819435194,2.3770580017275535,2.266559824972657,17874944
6.978,7.3771190298645255,6.578880970135474,6.172,6.691264864977402,5.652735135022597,0.3854646698726961,2.273835132519404,0.6943753192854476,0.07655402045994458,2.3924435710932146,2.1552266939455933,18038784
6.7459999999999996,7.25273859138613,6.239261408613869,6.433000000000002,6.806069698581916,6.059930301418087,0.47501937722166376,2.2459165349602697,0.7502638249902533,0.19977492945307412,2.3599986728629965,2.131834397057543,18202624
7.05,7.420648081068822,6.679351918931178,5.863,6.385284405281261,5.3407155947187395,0.412280424622198,2.3318532735109327,0.658849970607674,0.1657108786367219,2.381561740657099,2.2821448063647667,18366464
6.933,7.447413257993999,6.418586742006001,6.1530000000000005,6.621060893474343,5.684939106525658,0.4074418499444922,2.3189602226018904,0.7468962868169834,0.06798741307200096,2.426427297000055,2.2114931482037257,18530304
6.9399999999999995,7.448704236270939,6.43129576372906,6.186999999999999,6.6828235573265955,5.691176442673403,0.33166257782528796,2.326208618283272,0.6754324583318787,-0.012107302681302778,2.4588829815908486,2.1935342549756953,18694144
6.9590000000000005,7.582192586605458,6.3358074133945435,5.969,6.566502301250798,5.371497698749202,0.4627418946785231,2.235795929034551,0.7381745965889533,0.18730919276809288,2.323942831038773,2.147649027030329,18857984
6.853,7.4052327407896055,6.300767259210394,6.062,6.588057031128756,5.535942968871245,0.2538025500097622,2.2730515847603483,0.4651998010176027,0.04240529900192172,2.3652277259802226,2.180875443540474,19021824
6.784000000000001,7.180565253142532,6.387434746857469,6.1850000000000005,6.674515066162422,5.695484933837579,0.35988620063289994,2.2660756240288413,0.6658638158601358,0.05390858540566407,2.340417002669347,2.1917342453883357,19185664
7.064,7.4937254937748055,6.634274506225195,6.046,6.788026953688342,5.303973046311659,0.2999909727523724,2.325590230027835,0.51152963804508,0.08845230745966481,2.3991791826072912,2.252001277448379,19349504
7.106999999999999,7.536116534288763,6.677883465711235,6.031,6.592612855978208,5.469387144021791,0.3546867726991573,2.2919111132621763,0.5676208920118412,0.14175265338647344,2.394707291909388,2.1891149346149645,19513344
7.3340000000000005,7.9407322308893775,6.7272677691106235,6.217999999999999,6.710865093103578,5.72513490689642,0.46088815933714306,2.28461052775383,0.6987082540256242,0.22306806464866197,2.354947961549164,2.2142730939584956,19677184
7.091999999999999,7.76969904825077,6.414300951749228,6.491,6.957378601567439,6.0246213984325605,0.46476671226943533,2.2588980744282408,0.9175479997981175,0.011985424740753092,2.394223996927674,2.1235721519288075,19841024
7.200999999999999,7.780300440186263,6.6216995598137345,6.103,6.439334654771107,5.766665345228892,0.3139338129200041,2.305718431870143,0.5145476528673025,0.11331997297270574,2.4058937606827344,2.2055431030575514,20004864
6.890000000000001,7.274577690460589,6.505422309539412,6.207,6.554305341162499,5.8596946588375,0.3861313357638816,2.270973580082258,0.6395344062202529,0.13272826530751025,2.3388820968454467,2.203065063319069,20168704
7.006,7.603816025211771,6.40818397478823,6.021000000000001,6.612700092952503,5.429299907047499,0.5219424578361214,2.2327296033501627,0.9913748054953337,0.05251011017690893,2.3784771180920377,2.0869820886082877,20332544
7.003,7.409695217576996,6.5963047824230046,6.226000000000001,6.497963232809144,5.954036767190858,0.47808270320917173,2.261513101061185,0.822923371155182,0.13324203526316147,2.3942751427204416,2.1287510594019285,20496384
6.87,7.526094505387753,6.213905494612248,5.9879999999999995,6.504677849341347,5.4713221506586525,0.4672005879382293,2.214570291837057,0.6760323879454351,0.2583687879310235,2.332866174306745,2.0962744093673686,20660224
6.960000000000001,7.583907044358373,6.336092955641629,6.098,6.729677132718923,5.466322867281077,0.3145067846402525,2.291414580742518,0.5179947957058052,0.1110187735746998,2.3542857422990293,2.228543419186007,20824064
6.953,7.510136428534341,6.39586357146566,5.862,6.298412648762613,5.425587351237387,0.459731444173182,2.2933058788379035,0.7333470542964143,0.1861158340499497,2.3724208148571333,2.2141909428186737,20987904
7.197,7.69199595957947,6.7020040404205306,6.258,6.805317092735098,5.710682907264902,0.2674356683467825,2.2938411831855774,0.42115446852934063,0.11371686816422438,2.35514728851904,2.232535077852115,21151744
7.464,7.944337381431011,6.98366261856899,6.331999999999999,6.609841681538245,6.054158318461753,0.4244272934583326,2.2940133223930994,0.7620865501488412,0.08676803676782402,2.440644103411276,2.147382541374923,21315584
7.2170000000000005,7.649065967185568,6.784934032814433,6.175,6.8285327076742215,5.521467292325778,0.3685973842938741,2.3126010636488594,0.6230595066020637,0.11413526198568452,2.3905382295638047,2.234663897733914,21479424
7.667000000000002,8.317246876193959,7.016753123806044,6.146000000000002,6.79070458351093,5.501295416489073,0.43852997743524613,2.2202752788861595,0.711111392379103,0.16594856249138928,2.314908504786062,2.125642052986257,21643264
7.0840000000000005,7.460010638147381,6.70798936185262,6.103000000000001,6.381892452389806,5.824107547610195,0.35487029841169704,2.285759032766024,0.56195665160488,0.14778394521851407,2.368064241345425,2.2034538241866235,21807104
7.182,7.730339311010984,6.633660688989017,6.047000000000001,6.577114138653178,5.5168858613468235,0.31370999257390697,2.277810371418794,0.48442683040474127,0.14299315474307267,2.449273512877307,2.106347229960281,21970944
7.132000000000001,7.5792985580124315,6.68470144198757,6.263,6.956484678994425,5.569515321005575,0.27982056339581807,2.2960513561964033,0.4218839078990012,0.13775721889263495,2.407922074697275,2.1841806376955315,22134784
7.154999999999999,7.686643677663902,6.623356322336097,6.292000000000001,6.890210665234248,5.6937893347657536,0.2795522375342746,2.3192133029301965,0.3920019507247259,0.16710252434382336,2.3724024228365046,2.2660241830238883,22298624
7.322000000000001,7.8183627705620165,6.8256372294379855,6.292999999999999,6.98870180393614,5.597298196063859,0.33616597410291427,2.270365402102471,0.5927603337665839,0.07957161443924471,2.3514595699226346,2.189271234282307,22462464
7.129,7.567211136325858,6.6907888636741415,6.26,6.806424743217216,5.713575256782784,0.34172661801179244,2.23210394581159,0.5375119398214305,0.14594129620215432,2.378806639912021,2.0854012517111586,22626304
7.713999999999999,8.036031054403141,7.391968945596855,6.0520000000000005,6.396841992802501,5.7071580071975,0.27107790030228596,2.292006858189901,0.4527437159109653,0.08941208469360662,2.4007959542357797,2.1832177621440225,22790144
7.274000000000001,7.765389865585362,6.7826101344146394,6.218,6.693957981338689,5.742042018661311,0.5259605534917986,2.1974451040228207,0.8856988381545614,0.1662222688290358,2.3137853787742393,2.081104829271402,22953984
7.151000000000001,7.553155442584084,6.748844557415917,6.386,6.7221309268722536,6.049869073127747,0.25332764306416106,2.2283068736394247,0.37711924191766083,0.12953604421066128,2.317247132968098,2.1393666143107515,23117824
7.723000000000001,8.257547472166879,7.188452527833122,6.408000000000001,7.08709940362218,5.728900596377822,0.5935565924271942,2.1982850432395935,0.802286914530348,0.3848262703240403,2.2936931626192543,2.1028769238599327,23281664
7.616999999999999,7.958468885844669,7.27553111415533,6.396,7.108533507984011,5.683466492015989,0.4090140183456241,2.2522759964068735,0.6426014673932989,0.17542656929794925,2.3512768963659143,2.1532750964478327,23445504
7.4449999999999985,7.808600055005495,7.081399944994502,6.245,6.771749466065225,5.718250533934775,0.5386013398412615,2.216050265232722,0.9690338576353695,0.10816882204715339,2.311029214646319,2.1210713158191252,23609344
7.546000000000001,8.239573355889629,6.852426644110373,6.245,6.514898128930158,5.9751018710698425,0.4097675856202841,2.244575833280881,0.6450475391025567,0.17448763213801144,2.32050955096458,2.168642115597182,23773184
7.587999999999999,8.073320512651176,7.102679487348824,6.164,6.6106810942943515,5.717318905705648,0.3455224223434925,2.245015597343445,0.4678118189121616,0.2232330257748234,2.3007229284403694,2.1893082662465204,23937024
7.575,8.085436088065881,7.064563911934119,6.498,7.046211637964756,5.949788362035244,0.4694554178742691,2.231421212852001,0.9023465730978182,0.03656426265072005,2.3312990855801177,2.1315433401238844,24100864
7.5009999999999994,7.753327168572866,7.2486728314271325,6.24,6.62590154184714,5.85409845815286,0.35223090220242737,2.298695917924245,0.6181675013083945,0.08629430309646025,2.36414608615047,2.23324574969802,24264704
7.417,7.952967349751829,6.88103265024817,6.331,6.85037366124978,5.811626338750221,0.3556591696882,2.190142872432868,0.5767094231894597,0.1346089161869403,2.3178962665570713,2.0623894783086647,24428544
7.478999999999999,8.046193970348767,6.911806029651231,6.519,6.912940350814689,6.125059649185311,0.30984942493184164,2.2428969353437425,0.4906601274930996,0.12903872237058364,2.3629445165664085,2.1228493541210764,24592384
7.849000000000001,8.301646661315425,7.396353338684577,6.144,6.7547896528265685,5.533210347173432,0.26877091530089575,2.256454721589883,0.4433291489327899,0.0942126816690016,2.3725260188306065,2.1403834243491597,24756224
7.481999999999999,7.943471559253655,7.020528440746344,6.522,7.186918040062082,5.8570819599379185,0.34040176287914314,2.2652982582648593,0.5146157126261462,0.16618781313214,2.363282441718682,2.1673140748110367,24920064


==> data/progress-caveflyer-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.709,3.1508019918470267,2.2671980081529735,2.5760000000000005,2.894439947242805,2.257560052757196,1.1130661180242896,2.7058607906103136,2.1859720179339037,0.040160218114675184,2.707210157919039,2.704511423301588,16384,0.44002657011151314,1.8469799518585206
3.308,3.954866292211922,2.6611337077880775,3.1119999999999997,3.8127110674165205,2.4112889325834788,0.210115759819746,2.6856837272644043,0.2800954598383261,0.1401360598011659,2.7072169847818466,2.664150469746962,180224,1.4365654706954956,2.335898149013519
2.931,3.364046186913128,2.497953813086872,3.275,3.673503450424209,2.876496549575791,0.26675293780863285,2.648661512136459,0.34470040990988143,0.18880546570738427,2.699315218343934,2.5980078059289844,344064,1.6950971126556396,2.1499908328056336
2.9720000000000004,3.297232224725657,2.646767775274344,3.078,3.575248428856241,2.5807515711437587,0.22793207820504904,2.661202681064606,0.3104488985328032,0.14541525787729487,2.709505923290418,2.612899438838794,507904,2.1105675220489504,2.218385028839111
3.335,3.7578061021319344,2.9121938978680655,3.229,3.56277986757742,2.89522013242258,0.24488670695573087,2.570365396142006,0.317301191924488,0.1724722219869737,2.7121019867645986,2.4286288055194136,671744,1.8486058473587037,2.534635543823242
3.682,4.251943856884167,3.112056143115833,3.521,3.880873588916997,3.1611264110830026,0.2210996224544942,2.5977059990167617,0.2859197105145857,0.15627953439440267,2.702672025011298,2.4927399730222253,835584,2.3551026225090026,2.7475392818450928
3.5060000000000002,4.105936663323721,2.9060633366762794,3.6320000000000006,4.497295325308071,2.7667046746919297,0.2868649849668145,2.5798430889844894,0.3565511905421811,0.2171787793914479,2.6626488102960297,2.497037367672949,999424,2.5903504967689512,2.6913570404052733
4.106,4.645929625043857,3.566070374956143,3.436,3.9516394088895845,2.9203605911104153,0.271662905625999,2.4909545540809632,0.3414375592139799,0.20188825203801805,2.586920404420106,2.3949887037418205,1163264,2.4148260235786436,3.2367420196533203
3.6020000000000003,4.140289884727551,3.0637101152724497,3.4160000000000004,4.04934350869019,2.782656491309811,0.24986200276762244,2.511379358172417,0.3249593065707211,0.1747646989645238,2.603796624097913,2.418962092246921,1327104,2.649504017829895,2.819093441963196
3.7359999999999998,3.9468648856495547,3.525135114350445,3.6990000000000003,4.241447232456762,3.1565527675432383,0.2375930527225137,2.5783853977918625,0.2787918422819934,0.19639426316303396,2.623892049840253,2.532878745743472,1490944,2.798382210731506,2.888397717475891
3.8,4.0898275349237885,3.510172465076211,3.825,4.152452286600659,3.4975477133993413,0.2628058813512325,2.5558151334524153,0.32542574895919,0.200186013743275,2.6122873447065285,2.499342922198302,1654784,2.653597617149353,2.9883529901504517
3.989,4.352798020885215,3.625201979114784,3.8659999999999997,4.273214930963981,3.4587850690360185,0.25576328076422217,2.5601333528757095,0.30247624378369165,0.2090503177447527,2.611375915648321,2.508890790103098,1818624,2.965685558319092,3.17572968006134
4.401999999999999,4.9396764826547646,3.864323517345234,4.036,4.525575326175655,3.5464246738243435,0.23558541107922787,2.5291794031858443,0.2851069554127518,0.18606386674570397,2.6068156951095434,2.4515431112621453,1982464,3.1640538215637206,3.540723991394043
4.263,4.721825674957276,3.8041743250427236,4.099,4.536571708409033,3.661428291590967,0.23910759631544348,2.515020453929901,0.2943632044478635,0.18385198818302345,2.5862821980328023,2.4437587098269997,2146304,2.996701741218567,3.513948154449463
4.232,4.711099154664251,3.7529008453357493,4.273,4.99643693574492,3.549563064255079,0.24622008558362724,2.4775959700345993,0.27379983771198285,0.21864033345527162,2.5345376405362474,2.420654299532951,2310144,3.291217803955078,3.5298452854156492
4.42,5.0473754856543245,3.792624514345675,4.673,5.035161566155217,4.310838433844783,0.26692717634141444,2.4819791108369826,0.2919603380041831,0.24189401467864582,2.5431141162002895,2.420844105473676,2473984,3.5668207883834837,3.7243746519088745
4.423,4.973782171098521,3.8722178289014795,4.4,5.198749021908634,3.601250978091366,0.23645575642585753,2.4932939231395723,0.2847693672681097,0.18814214558360537,2.5759028070511722,2.4106850392279724,2637824,3.2985543966293336,3.724943447113037
4.95,5.60916613990708,4.290833860092921,4.351999999999999,4.8989881168727525,3.805011883127247,0.2576614020392299,2.5070218563079836,0.2953505422750924,0.21997226180336737,2.5635759044560094,2.450467808159958,2801664,3.813417410850525,4.130184364318848
4.659000000000001,5.376306768405263,3.941693231594739,4.392,4.9739587614255845,3.8100412385744162,0.24873940069228412,2.4753505170345305,0.291103617997309,0.20637518338725921,2.5610198235893256,2.3896812104797354,2965504,3.8201984405517577,4.02147524356842
5.3100000000000005,5.756071743108662,4.863928256891339,4.757,5.412637857357245,4.1013621426427544,0.22841990645974874,2.4914142787456512,0.2646689563514768,0.19217085656802071,2.5448214029720906,2.438007154519212,3129344,4.206834673881531,4.630901908874511
5.3660000000000005,6.063885377408067,4.668114622591934,4.620000000000001,5.2835209115016655,3.956479088498336,0.22373492401093245,2.453232777118683,0.2676257956705337,0.17984405235133122,2.5093928801119065,2.3970726741254595,3293184,4.2689639806747435,4.744361472129822
5.255,5.943770643973739,4.566229356026261,4.845,5.181608080711085,4.508391919288915,0.23756627403199668,2.4515706270933153,0.27399739558269504,0.20113515248129832,2.529387503137929,2.3737537510487017,3457024,4.306242156028747,4.666833209991455
5.06,5.672829503206234,4.447170496793765,4.897999999999999,5.494419315582585,4.301580684417413,0.2348708719015121,2.451234918832779,0.2846965063742577,0.1850452374287665,2.5188967798510724,2.383573057814486,3620864,4.478611254692078,4.524686741828918
5.5280000000000005,6.229310202406896,4.826689797593105,5.019,5.635854115654585,4.4021458843454155,0.22200441798195242,2.4324198812246323,0.27114111314234,0.1728677228215648,2.5254641989654325,2.339375563483832,3784704,4.4612459421157835,4.908641409873963
5.52,6.139079962525035,4.900920037474964,5.157,5.5164175844334835,4.7975824155665165,0.21900410000234843,2.4420004963874815,0.2794133538370364,0.15859484616766042,2.505240030285985,2.378760962488978,3948544,4.8160905838012695,4.984767723083496
5.734999999999999,6.203001068374848,5.26699893162515,5.220000000000001,5.539874975576397,4.9001250244236045,0.2309204929508269,2.415091210603714,0.285161175205078,0.1766798106965758,2.476271754176092,2.353910667031336,4112384,4.974932909011841,5.199895572662354
5.753,6.249931584828334,5.256068415171666,5.181,5.7943424818158284,4.567657518184172,0.254757403768599,2.403164583444595,0.3443921226509127,0.16512268488628534,2.4712124088065575,2.335116758082633,4276224,4.944879150390625,5.250451707839966
5.614000000000001,6.14740791145239,5.080592088547611,5.298,5.599655432571668,4.996344567428332,0.26810389179736377,2.393429437279701,0.32698571678653354,0.209222066808194,2.490535294915715,2.2963235796436874,4440064,5.044056415557861,5.170396041870117
5.743999999999999,6.509874663375149,4.978125336624848,5.507,5.937698270254246,5.0763017297457536,0.23943059826269747,2.3791561663150786,0.3030425778997249,0.17581861862567003,2.443346654825495,2.314965677804662,4603904,5.043704223632813,5.228444957733155
5.909,6.7641777592992,5.0538222407008,5.419,5.843863507493877,4.994136492506122,0.26161218965426086,2.3491960942745207,0.3258871512131103,0.19733722809541143,2.4498942590113417,2.2484979295376997,4767744,5.226615142822266,5.437542057037353
5.986,6.717617386343435,5.254382613656564,5.0920000000000005,5.70027296504119,4.483727034958811,0.2237171014770865,2.349831622838974,0.27388512797145625,0.17354907498271677,2.4428544758424233,2.256808769835525,4931584,5.3753173828125,5.544488477706909
5.838,6.572762546677496,5.103237453322504,5.774000000000001,6.215320745036986,5.332679254963016,0.2101834366098046,2.356637489795685,0.26845225675506235,0.15191461646454685,2.424819055222796,2.288455924368574,5095424,5.172446584701538,5.367311334609985
5.920999999999999,6.501249084445637,5.340750915554362,5.581999999999999,5.977823192852565,5.186176807147433,0.2148851740173995,2.3432433158159256,0.2718879538700139,0.1578823941647851,2.4092705145191617,2.2772161171126895,5259264,5.282495450973511,5.50988507270813
5.85,6.314262856580192,5.385737143419807,5.516,5.956663136647485,5.075336863352515,0.2463538557291031,2.314988988637924,0.28116846045847577,0.21153925099973042,2.3870550983158765,2.2429228789599716,5423104,5.311826753616333,5.344380044937134
5.655,6.109868112753576,5.200131887246425,5.757,6.406631433968523,5.107368566031476,0.2489177744835615,2.3556205570697784,0.2930491892973216,0.20478635966980138,2.4131904997422335,2.298050614397323,5586944,5.3937914848327635,5.273934745788575
6.322999999999999,6.6940269531988195,5.951973046801178,5.494999999999999,5.9452055086291145,5.044794491370884,0.29652602281421425,2.3116013169288636,0.3867606680271984,0.20629137760123012,2.4040393776425377,2.2191632562151895,5750784,5.692547702789307,5.8540338516235355
6.164,6.65390203102253,5.6740979689774695,5.51,5.990811813498794,5.029188186501205,0.2465491307899356,2.3234237164258955,0.293805887409497,0.19929237417037424,2.4185022489766093,2.2283451838751818,5914624,5.662225151062012,5.778342056274414
6.325999999999999,6.888906741832072,5.763093258167926,5.375,5.873001004015052,4.876998995984948,0.252166217751801,2.322533044219017,0.30122609528884686,0.2031063402147551,2.3960493719810825,2.2490167164569512,6078464,5.833816242218018,5.938187217712402
6.4,6.968735439374056,5.831264560625945,5.558999999999999,6.107223494571328,5.01077650542867,0.2508410236798227,2.307511806488037,0.3138285790411147,0.18785346831853064,2.3708381662513016,2.2441854467247726,6242304,5.799636888504028,5.988126420974732
6.431,6.872643521406123,5.989356478593877,5.345999999999999,5.73092077106854,4.9610792289314585,0.263807131536305,2.2679667592048647,0.30829161118521214,0.21932265188739777,2.3392483451338495,2.19668517327588,6406144,5.894285058975219,6.075076913833618
6.592999999999999,7.123265028075583,6.0627349719244155,5.675,6.147276402120622,5.202723597879378,0.2500934097915887,2.259723263978958,0.27917766624505835,0.2210091533381191,2.3291553600936528,2.190291167864263,6569984,5.998859214782715,6.185175132751465
6.5969999999999995,7.236031298138048,5.957968701861951,5.959999999999999,6.436403190585453,5.4835968094145455,0.26576362596824765,2.269637441635132,0.3248769968760136,0.20665025506048168,2.3401047829747554,2.1991701002955084,6733824,6.090602016448974,6.248744106292724
6.589,6.967588166745872,6.2104118332541285,5.69,6.153465209050259,5.226534790949742,0.24903861107304687,2.275440162420273,0.3005023458472594,0.19757487629883436,2.322759089781358,2.228121235059188,6897664,6.089440822601318,6.2326291561126705
6.778999999999999,7.146136214503554,6.411863785496444,5.8740000000000006,6.207352666106033,5.540647333893968,0.2697536187246442,2.2569591403007507,0.3279933014435545,0.21151393600573393,2.3363213491679935,2.177596931433508,7061504,6.370944261550903,6.445220232009888
6.88,7.397513284853635,6.362486715146365,5.962000000000001,6.739609156324693,5.184390843675308,0.2647834204137325,2.220098355412483,0.301580883224708,0.22798595760275697,2.3047451722868386,2.1354515385381276,7225344,6.350392150878906,6.48950161933899
6.726000000000001,7.225983999743993,6.226016000256009,6.0169999999999995,6.57787520893689,5.456124791063109,0.23387372493743896,2.2543826192617415,0.2817371216201499,0.18601032825472802,2.3336977300191695,2.1750675085043136,7389184,6.286799669265747,6.3712023258209225
6.952,7.302764878515509,6.601235121484491,6.136,6.654675235576175,5.617324764423826,0.2517093254253268,2.2319198310375215,0.29307765610332903,0.2103409947473246,2.305084172596425,2.158755489478618,7553024,6.464311981201172,6.545557165145874
6.606,7.3323222425342625,5.879677757465737,6.051,6.659086342553424,5.442913657446576,0.25724635161459447,2.246588772535324,0.3187776457401497,0.19571505748903925,2.3439065505810874,2.149270994489561,7716864,6.231355428695679,6.2826090335845945
7.145999999999999,7.611665115721587,6.680334884278411,6.174,6.79269540163153,5.555304598368471,0.23846506215631963,2.2646269887685775,0.2821018982786427,0.19482822603399658,2.323756446981999,2.205497530555156,7880704,6.5439112186431885,6.654181957244873
6.914,7.563171780039767,6.264828219960233,5.871,6.548502029517256,5.193497970482745,0.25168618708848955,2.229570972919464,0.2921905777228917,0.2111817964540874,2.3372718844069045,2.1218700614320234,8044544,6.267061233520508,6.498689460754394
6.827,7.255626877365384,6.398373122634616,5.83,6.493219420704793,5.1667805792952075,0.2603997549042106,2.2178566709160803,0.3238300068411628,0.19696950296725832,2.332819485398557,2.1028938564336035,8208384,6.39100604057312,6.4369364261627195
7.044,7.540652796226901,6.547347203773098,5.943,6.6359220735407405,5.250077926459259,0.24415801521390676,2.241203320026398,0.29217264325634956,0.19614338717146396,2.3239927656609183,2.1584138743918775,8372224,6.526568508148193,6.621204471588134
7.231,7.767757859746832,6.694242140253167,5.997,6.588169180522801,5.405830819477199,0.252798224426806,2.2334375083446503,0.27847608942508245,0.22712035942852954,2.302445149320583,2.1644298673687175,8536064,6.665289974212646,6.795812273025513
7.4079999999999995,7.905871469357303,6.910128530642696,6.176,6.659243209988511,5.692756790011489,0.2389406729489565,2.2421150386333464,0.28639902403299367,0.1914823218649193,2.291068961712644,2.193161115554049,8699904,6.710836744308471,6.970417594909668
7.590999999999999,8.021335915303382,7.1606640846966165,6.058999999999999,6.6527078406084925,5.465292159391506,0.2391719495877623,2.2389669716358185,0.2853575818085923,0.19298631736693234,2.292601332802418,2.185332610469219,8863744,6.928167152404785,7.141711902618408
7.313,7.654556730280637,6.971443269719362,6.296999999999999,6.956834070050947,5.637165929949051,0.2619642788544297,2.2105856418609617,0.3151453430704757,0.20878321463838367,2.2931386848338016,2.128032598888122,9027584,6.749584817886353,6.8765336036682125
7.513000000000001,8.167920605875247,6.858079394124754,6.182,6.78633103511238,5.5776689648876205,0.23796652611345054,2.201623386144638,0.2833878078037756,0.19254524442312548,2.2635341685394144,2.139712603749862,9191424,6.8001340389251705,7.051901388168335
7.422,7.947885919187803,6.896114080812197,6.357,7.162891431893899,5.551108568106101,0.26572580374777316,2.2221779406070707,0.31361515621300884,0.21783645128253748,2.2762878812188427,2.1680679999952988,9355264,6.8075268268585205,6.9630796909332275
7.3889999999999985,7.936219334453743,6.841780665546254,5.93,6.71944284150279,5.140557158497209,0.25605652034282683,2.2174122512340544,0.3062180418619232,0.20589499882373047,2.2939760658309503,2.1408484366371585,9519104,6.885329532623291,6.980421113967895
7.455999999999999,7.909479878274658,7.00252012172534,6.436999999999999,6.823135986408933,6.050864013591066,0.25899519547820093,2.2193714916706084,0.30426084009753535,0.2137295508588665,2.2670640073583916,2.171678975982825,9682944,6.797509717941284,7.000812530517578
7.5569999999999995,8.17196422660184,6.942035773398159,6.524000000000001,7.1496548569299225,5.898345143070079,0.259493807144463,2.194395583868027,0.30383312250821115,0.21515449178071486,2.260079976301122,2.128711191434932,9846784,6.837874126434326,7.081753492355347
7.6800000000000015,8.344996240590879,7.015003759409124,6.2490000000000006,6.7978615490267105,5.700138450973291,0.25628325827419757,2.240937414765358,0.3057262374080645,0.20684027914033065,2.3033871409937774,2.178487688536938,10010624,6.892180967330932,7.124542331695556
7.619999999999999,8.16212544673719,7.077874553262808,6.49,7.178273201570423,5.801726798429577,0.23880844265222545,2.2284143209457397,0.2887415509517731,0.18887533435267778,2.2780375324113753,2.178791109480104,10174464,6.999483919143676,7.135306310653687
7.656000000000001,8.15243126412425,7.159568735875752,6.504999999999998,7.171111852469236,5.83888814753076,0.2702472947537899,2.199984923005104,0.3277545317513757,0.21274005775620408,2.2655418134399983,2.13442803257021,10338304,7.084253740310669,7.189814853668213
7.678999999999999,8.1753960112652,7.1826039887348,6.3260000000000005,6.855626283335713,5.796373716664288,0.22497349753975865,2.2246254801750185,0.2692039544446488,0.18074304063486848,2.2960427859792474,2.1532081743707896,10502144,6.8927937030792235,7.147828912734985
7.752,8.27378156349185,7.230218436508149,6.419,6.851352865146051,5.986647134853948,0.2689058905467391,2.212909850478172,0.31429463580464273,0.2235171452888354,2.2876364335656785,2.1381832673906658,10665984,7.143372917175293,7.294455099105835
7.859999999999999,8.387503554490394,7.332496445509606,6.374999999999999,7.144561563489237,5.605438436510761,0.2658979564905166,2.174714970588684,0.3161646308365751,0.21563128214445818,2.247731278887786,2.1016986622895817,10829824,7.212093782424927,7.410926437377929
7.647999999999999,8.236418218616656,7.059581781383342,6.553,7.233441768265294,5.872558231734706,0.2566444089636207,2.1822983801364897,0.29242807027645595,0.2208607476507854,2.251426767690281,2.1131699925826983,10993664,7.088852787017823,7.23372368812561
7.971999999999999,8.276952455310658,7.667047544689338,6.627,7.156698971114726,6.097301028885274,0.2647581385448575,2.153169623017311,0.29716877652686235,0.2323475005628527,2.2305876612889937,2.0757515847456287,11157504,7.3545036792755125,7.521625518798828
7.909999999999999,8.324391119595967,7.495608880404031,6.548,7.134017064597952,5.961982935402048,0.26259803455322983,2.167385759949684,0.30033258225693893,0.2248634868495207,2.2449718167829227,2.0897997031164453,11321344,7.3974987983703615,7.4362335205078125
8.009,8.253558786388878,7.764441213611124,6.775999999999999,7.243764898212765,6.308235101787233,0.23314180281013247,2.15474014878273,0.2597438113478981,0.20653979427236688,2.2350972100915225,2.0743830874739375,11485184,7.448236274719238,7.5231884002685545
8.086,8.345237342989007,7.826762657010994,6.6370000000000005,6.993371996655181,6.28062800334482,0.2696704717352986,2.159032091498375,0.30841453182888406,0.23092641164171315,2.244636804803665,2.073427378193085,11649024,7.41502742767334,7.569260740280152
8.269,8.903041796729521,7.634958203270479,6.558,7.114557274680693,6.001442725319307,0.2585495952516794,2.1459587931632997,0.3033360934754665,0.21376309702789237,2.190493131011676,2.1014244553149233,11812864,7.453387880325318,7.767260932922364
8.206,8.558936254867646,7.853063745132354,6.698,7.260970691954742,6.135029308045259,0.2787495629861951,2.1160689532756805,0.30802218927531383,0.24947693669707632,2.140912176933849,2.091225729617512,11976704,7.538381481170655,7.670764636993408
8.163,8.753170314400851,7.572829685599149,6.406999999999999,6.981839977732934,5.832160022267065,0.27159089501947165,2.136695322394371,0.3208614403361398,0.2223203497028035,2.2321014745315373,2.041289170257205,12140544,7.448579978942871,7.6049511432647705
8.382000000000001,8.871526301642723,7.892473698357281,6.787999999999999,7.453684610006871,6.122315389993128,0.27620271779596806,2.1441826790571215,0.3237742424901478,0.2286311931017883,2.20483090176405,2.083534456350193,12304384,7.677091836929321,7.847954940795899
8.017,8.573723450197672,7.460276549802328,6.7010000000000005,7.425395610146832,5.976604389853169,0.2799345625564456,2.1051298648118975,0.32834171014876024,0.231527414964131,2.1829375848097152,2.0273221448140797,12468224,7.4535808086395265,7.479139423370361
8.331,9.046743669200085,7.615256330799915,6.486999999999999,7.0026558930139355,5.971344106986063,0.24147113077342505,2.16259908080101,0.2854220172559461,0.19752024429090398,2.2318154095334917,2.0933827520685284,12632064,7.572292280197144,7.7443705081939695
8.275,8.987478069837943,7.562521930162058,6.819000000000001,7.6384687303369185,5.999531269663083,0.2831514123827219,2.1429981708526613,0.34237977825785415,0.22392304650758965,2.2171292360443027,2.06886710566102,12795904,7.63318510055542,7.7296185970306395
8.224,8.647088643194309,7.800911356805693,6.590000000000001,7.205207282141557,5.974792717858445,0.2500933913514018,2.161631666123867,0.29096910126651704,0.20921768143628652,2.217646400460087,2.105616931787647,12959744,7.529210996627808,7.624759149551392
8.379000000000001,8.937738758276174,7.820261241723828,6.621,7.155985046519994,6.0860149534800065,0.22994141355156894,2.165015885233879,0.26930487772551737,0.1905779493776205,2.2352033405765,2.094828429891258,13123584,7.5705688953399655,7.731291437149048
8.189,8.594818925137801,7.783181074862199,6.69,7.150651712251241,6.22934828774876,0.2510769128799438,2.1699976146221163,0.295983023194227,0.20617080256566067,2.268670983567028,2.0713242456772045,13287424,7.6712158203125,7.5991004467010494
8.503,9.130790570174481,7.875209429825519,6.968999999999999,7.402830612105692,6.535169387894307,0.23894396908581256,2.125264412164688,0.27137776655822743,0.2065101716133977,2.1842877335780626,2.066241090751314,13451264,7.754409980773926,7.918279409408569
8.48,8.973315314986268,7.986684685013733,6.737,7.372170055969266,6.101829944030734,0.24354187883436676,2.1306528598070145,0.2785055398331729,0.20857821783556066,2.1767121291810567,2.084593590432972,13615104,7.76994252204895,7.8537623405456545
8.521,8.9608738455512,8.081126154448802,6.867,7.265924804944491,6.468075195055509,0.24508075416088104,2.136690026521683,0.28745157188719334,0.20270993643456875,2.215619101929819,2.0577609511135466,13778944,7.770139741897583,7.884179878234863
8.384,8.722325287260649,8.045674712739352,6.789999999999999,7.6324844212209495,5.947515578779049,0.25581116043031216,2.136002016067505,0.2981995567405606,0.2134227641200637,2.185181695216205,2.086822336918805,13942784,7.857899761199951,7.824713468551636
8.489999999999998,8.941242728473267,8.03875727152673,6.779000000000001,7.430681670756513,6.127318329243488,0.2611263569444418,2.1336501225829125,0.3217451036072264,0.2005076102816572,2.215840571548852,2.0514596736169732,14106624,7.834308862686157,7.864090394973755
8.583,8.91281964768643,8.25318035231357,6.835000000000001,7.297563509153068,6.372436490846933,0.2450344026088714,2.1472315594553946,0.2952634744950515,0.1948053307226913,2.23853077794211,2.055932340968679,14270464,7.9464257717132565,7.989002466201782
8.584999999999999,9.110209482016462,8.059790517983537,6.927,7.672627923296868,6.1813720767031315,0.3028157655149698,2.1435048639774323,0.3665596039833616,0.23907192704657795,2.2217098183769397,2.065299909577925,14434304,7.750067329406738,7.901087474822998
8.501999999999999,8.930947549241163,8.073052450758835,6.808999999999999,7.264224120626312,6.3537758793736865,0.26217027343809607,2.140808627009392,0.3183133127246108,0.20602723415158136,2.224450946437992,2.0571663075807916,14598144,7.884943914413452,7.877154731750489
8.599999999999998,8.998722961465726,8.20127703853427,6.8709999999999996,7.409431982705336,6.332568017294663,0.26379897054284807,2.1272195518016814,0.3006292758058111,0.22696866527988505,2.2246377583749757,2.029801345228387,14761984,7.900202083587646,7.949761056900025
8.616,9.086557116618163,8.145442883381836,6.689,7.542421935504356,5.835578064495644,0.2523894841782749,2.0943659067153932,0.3243900364586897,0.18038893189786012,2.2069126990659322,1.9818191143648545,14925824,7.920995426177979,7.947598266601562
8.743,9.224872389746498,8.261127610253503,7.197,7.756250391148724,6.637749608851276,0.2483910477720201,2.0643474221229554,0.30465366836133057,0.19212842718270962,2.1485248614753334,1.9801699827705777,15089664,8.024869108200074,8.063007640838624
8.849,9.132741079154922,8.565258920845078,6.747999999999999,7.164744526058831,6.331255473941168,0.23882936201989652,2.1089693412184713,0.2785128677060694,0.19914585633372364,2.1737675114197867,2.044171171017156,15253504,7.936461305618286,8.177638339996339
8.721,9.204165603080352,8.237834396919649,7.212999999999999,7.9752866914750635,6.450713308524935,0.268343367613852,2.0957830756902696,0.3362877459249375,0.20039898930276653,2.150829192313346,2.040736959067193,15417344,7.947579050064087,8.100250148773194
8.642,9.107785358292851,8.176214641707148,6.656000000000001,7.330628786815387,5.981371213184614,0.21457758918404574,2.0742801085114477,0.24843758302718794,0.18071759534090354,2.1534489315534873,1.995111285469408,15581184,7.898645973205566,8.012967300415038
8.622000000000002,8.926328769589734,8.31767123041027,6.971000000000001,7.539760933960835,6.402239066039167,0.25333655178546904,2.0825704976916315,0.31423844206016754,0.19243466151077054,2.1534487638365616,2.0116922315467014,15745024,8.103492975234985,8.001603269577027
8.940000000000001,9.447740090991445,8.432259909008557,7.013,7.794179236795244,6.231820763204756,0.24930624067783355,2.1046659141778945,0.28857578586456906,0.21003669549109805,2.1939997313921196,2.0153320969636694,15908864,8.05880069732666,8.259709215164184
8.822,9.283037959391631,8.360962040608367,7.034999999999999,7.595236557179197,6.474763442820802,0.2355125391855836,2.0839777126908303,0.28658262773245974,0.18444245063870743,2.1461060717896228,2.021849353592038,16072704,8.005835819244385,8.163122320175171
9.18,9.614948272786547,8.745051727213452,7.041999999999999,7.535047665038583,6.548952334961415,0.26318085398524993,2.0712356120347977,0.3227066117382245,0.20365509623227535,2.1472488778316214,1.995222346237974,16236544,8.290321397781373,8.455735731124879
9.018000000000002,9.427921943789306,8.608078056210699,7.366999999999999,8.021340125622752,6.7126598743772465,0.2543687783181667,2.069865030050278,0.2824328794439072,0.22630467719242614,2.145138214116033,1.9945918459845229,16400384,8.218247079849244,8.328765296936036
9.037,9.440659509983353,8.633340490016648,7.178,7.763795186050551,6.592204813949449,0.2735525516793132,2.071475088596344,0.3300294433463531,0.2170756600122733,2.168683640136229,1.974266537056459,16564224,8.179918193817139,8.349062395095824
9.063,9.724846658977743,8.401153341022258,6.978,7.728410554296779,6.22758944570322,0.22199234198778867,2.078362315893173,0.2626410403540578,0.18134364362151953,2.172582816471928,1.9841418153144184,16728064,8.237508964538574,8.367923021316528
8.900000000000002,9.35565337703127,8.444346622968734,7.110000000000001,7.694071913380537,6.525928086619466,0.2404023899696767,2.0624144583940507,0.2993025066301149,0.18150227330923852,2.14946802980094,1.9753608869871613,16891904,8.214042234420777,8.226347255706788
8.939,9.34100621885737,8.53699378114263,7.181,7.713493192444749,6.648506807555251,0.24521819930523633,2.0558855280280115,0.29004011503361826,0.20039628357685438,2.1613175198967802,1.9504535361592428,17055744,8.198602962493897,8.258080101013183
9.110999999999999,9.533787180505747,8.68821281949425,7.202000000000001,7.814450814351652,6.58954918564835,0.2520301166921854,2.0471453741192818,0.2959529201881592,0.20810731319621156,2.1214390443123587,1.9728517039262048,17219584,8.363162803649903,8.404868888854981
8.929999999999998,9.559015103157307,8.300984896842689,7.209999999999999,7.826133102503022,6.5938668974969765,0.2240087976679206,2.0336816191673277,0.2725720116297923,0.1754455837060489,2.10583506832626,1.9615281700083953,17383424,8.217310762405395,8.251798868179321
9.023,9.543097106317656,8.502902893682343,7.1899999999999995,7.833723543145657,6.546276456854342,0.24163824822753663,2.060650482773781,0.2849046375894384,0.19837185886563488,2.1314439497861493,1.9898570157614126,17547264,8.244942903518677,8.273932409286498
9.12,9.719899991665276,8.520100008334722,7.464,8.211184046938905,6.716815953061095,0.2948816725984216,2.0717369645833967,0.36563048462348774,0.2241328605733554,2.142739260568904,2.0007346685978895,17711104,8.236735534667968,8.418967294692994
9.216,9.753683922021107,8.678316077978891,7.098000000000001,7.897234633884194,6.298765366115807,0.23159283539280295,2.08832975178957,0.2852100942298933,0.17797557655571258,2.1490922333953133,2.0275672701838268,17874944,8.396672677993774,8.431816911697387
9.185,9.65938908081869,8.710610919181311,7.2780000000000005,7.918684009477372,6.637315990522629,0.2230220463126898,2.062923675775528,0.270197134418535,0.17584695820684462,2.1458851554277194,1.9799621961233367,18038784,8.314821863174439,8.410052680969239
9.155,9.60174937045283,8.70825062954717,7.136,7.880193523218256,6.391806476781745,0.24625382674857973,2.079178291559219,0.304583458411459,0.18792419508570046,2.1511380931288513,2.007218489989587,18202624,8.475633525848389,8.418812704086303
9.107000000000001,9.573370024765744,8.640629975234258,6.931,7.683601488172858,6.178398511827142,0.22751081315800548,2.0673082783818244,0.2700492533292266,0.1849723729867844,2.1543956044110457,1.980220952352603,18366464,8.201741456985474,8.393019914627075
9.077000000000002,9.398529158864326,8.755470841135677,7.211,8.005662821579065,6.416337178420936,0.24236335642635817,2.0754227891564367,0.29702463711328086,0.18770207573943548,2.1348748330108225,2.015970745302051,18530304,8.351746702194214,8.393556261062622
9.137,9.766953172862873,8.507046827137128,7.25,8.090785347160617,6.409214652839383,0.23598954863846303,2.066736912727356,0.3047162743507141,0.16726282292621197,2.170309790185439,1.9631640352692732,18694144,8.295544958114624,8.392524099349975
9.443000000000001,9.840241740002233,9.04575825999777,7.081,7.702746733003078,6.459253266996923,0.23511974122375245,2.0085919857025147,0.27326157826627173,0.19697790418123315,2.0845230096772056,1.932660961727824,18857984,8.563826847076417,8.729726648330688
9.054,9.425435054888469,8.682564945111531,7.167999999999999,7.827754499795188,6.5082455002048105,0.2525921266525984,2.047894798219204,0.31969968719055875,0.18548456611463804,2.127529236438641,1.9682603599997668,19021824,8.366868877410889,8.346689987182618
9.315999999999999,9.839816761854753,8.792183238145245,7.5280000000000005,8.158155536355906,6.897844463644094,0.24637058367952705,2.0262931689620016,0.30904067420460807,0.18370049315444603,2.125537921048281,1.927048416875722,19185664,8.464513301849365,8.539088487625122
9.383999999999999,9.826203573029435,8.941796426970562,7.381,8.090400451085282,6.6715995489147195,0.19888096125796434,2.035848248004913,0.230847688345493,0.1669142341704357,2.1153540179457786,1.9563424780640477,19349504,8.437448406219483,8.595145320892334
9.32,9.906498081838295,8.733501918161705,7.472999999999999,7.983745533509593,6.962254466490405,0.23500309512019157,2.0664213240146636,0.28276410819146036,0.18724208204892281,2.1214542826760328,2.0113883653532945,19513344,8.457212829589844,8.57514910697937
9.381,9.96742049759537,8.79457950240463,7.497,8.288176971353439,6.705823028646561,0.2292866026982665,2.062518072128296,0.29293324761984024,0.16563995777669277,2.1287201590491747,1.9963159852074173,19677184,8.54345531463623,8.5756094455719
9.109,9.689834744139846,8.528165255860154,7.429,8.234002484468217,6.6239975155317845,0.24635846056044097,2.03836872279644,0.295742399041091,0.19697452207979094,2.0936548018192824,1.983082643773598,19841024,8.294431495666505,8.343271255493164
9.386999999999999,9.964530085796401,8.809469914203596,7.215999999999999,7.7669119711895895,6.665088028810409,0.2668923931196332,2.0543615579605103,0.34494257823133945,0.18884220800792692,2.107368320507988,2.001354795413033,20004864,8.499302339553832,8.594918346405029
9.226999999999999,9.659482369582852,8.794517630417145,7.381000000000002,8.184622423778732,6.577377576221272,0.24942773561924692,2.0551757976412772,0.2848677982881772,0.2139876729503166,2.1147597977736563,1.995591797508898,20168704,8.457032299041748,8.518849754333496
9.368,9.991246339740556,8.744753660259445,7.42,7.971271258093509,6.868728741906491,0.23990928931161762,2.023364321887493,0.3056442390360031,0.17417433958723216,2.0849892340862954,1.9617394096886904,20332544,8.533336162567139,8.589145183563232
9.440999999999999,9.858167831933383,9.023832168066615,7.357000000000001,8.178645300601179,6.535354699398823,0.23599651511758563,2.0613203227519987,0.2887756459743328,0.18321738426083845,2.1137044033725334,2.008936242131464,20496384,8.55945611000061,8.661894083023071
9.435,9.849783075836033,9.020216924163968,7.233999999999999,7.856642754715735,6.611357245284263,0.23367520794272423,2.0085717022418974,0.26746388794152504,0.19988652794392342,2.0798866373360956,1.9372567671476992,20660224,8.573340606689452,8.670408916473388
9.248,9.77644678066954,8.719553219330459,7.324,8.205330811897552,6.442669188102447,0.22810323778539893,2.022482155263424,0.28274728985577546,0.1734591857150224,2.0908845831068956,1.9540797274199524,20824064,8.605300903320312,8.520581674575805
9.529999999999998,10.060452636905499,8.999547363094496,7.538000000000001,8.285218843445481,6.790781156554521,0.2182300023734569,2.080652804672718,0.27176846052024956,0.16469154422666424,2.1644748708394066,1.9968307385060293,20987904,8.702783012390137,8.699328327178955
9.297,9.778581768757913,8.815418231242088,7.5649999999999995,8.321230784879853,6.8087692151201455,0.22244595270603895,2.0699320644140244,0.2751329827538247,0.16975892265825318,2.1434206546895016,1.9964434741385475,21151744,8.46750864982605,8.504499387741088
9.689,10.211023945810918,9.166976054189082,7.653000000000001,8.483193350973135,6.822806649026868,0.24189203679561616,1.9909954696893692,0.28003655820017753,0.2037475153910548,2.0536939793542963,1.9282969600244424,21315584,8.76116123199463,8.877423000335693
9.702,10.231769761311458,9.172230238688542,7.4159999999999995,8.075624135398334,6.756375864601665,0.23631707020103926,1.9879804328083992,0.29195173663769614,0.18068240376438238,2.047222351806839,1.9287385138099595,21479424,8.72571496963501,8.854328060150147
9.745,10.21139575469766,9.278604245302338,7.782000000000001,8.430549150026428,7.133450849973575,0.24405770916491742,2.015590411424637,0.30510468839375393,0.1830107299360809,2.0695165407475455,1.9616642821017287,21643264,8.787450742721557,8.905228900909425
9.460999999999999,10.008621219457389,8.913378780542608,7.659000000000001,8.492959831166946,6.8250401688330555,0.22306483890861267,1.9994669497013091,0.25773990048517414,0.1883897773320512,2.057663408053909,1.941270491348709,21807104,8.534447479248048,8.646485996246337
9.864,10.639734490660304,9.088265509339697,7.435,8.214900634696498,6.655099365303502,0.228378089889884,1.95644121915102,0.25869376188258364,0.19806241789718437,2.0010630640036493,1.911819374298391,21970944,8.832556343078613,8.969192743301392
9.68,10.144865571966777,9.215134428033222,7.598999999999999,8.336366259059904,6.861633740940094,0.2525332439690828,2.0039501950144767,0.3247617542755431,0.18030473366262248,2.061545202422135,1.9463551876068188,22134784,8.779385185241699,8.879673194885253
9.671,10.41576103550065,8.92623896449935,7.654999999999999,8.484834320813498,6.825165679186501,0.23156330902129413,1.9854568257927894,0.2807138239159009,0.18241279412668737,2.0565021455974066,1.9144115059881721,22298624,8.78831925392151,8.842326593399047
9.691999999999998,10.26798263862724,9.116017361372757,7.689,8.490129827181587,6.887870172818412,0.2087999289855361,1.9984064728021622,0.27975496864405397,0.13784488932701822,2.052176395906765,1.9446365496975593,22462464,8.862178134918214,8.898371076583862
9.597000000000001,10.264068961952212,8.92993103804779,7.385,8.143396334379327,6.626603665620673,0.24878180511295794,2.0194602832198143,0.30101389125869593,0.19654971896721996,2.0877922070047106,1.951128359434918,22626304,8.806109714508057,8.754767990112304
9.658999999999999,10.172038984873469,9.14596101512653,7.633,8.380997994649718,6.885002005350282,0.20313964411616325,2.020474058389664,0.25744934653400653,0.14882994169831998,2.0883517595436683,1.9525963572356593,22790144,8.630953741073608,8.775293493270874
9.655000000000001,10.299177770495072,9.01082222950493,7.564,8.405310881898005,6.722689118101995,0.23961444851011038,1.9899036481976509,0.30238173509766014,0.17684716192256061,2.0426336138502075,1.9371736825450943,22953984,8.612374544143677,8.790228223800659
9.984,10.4688958651092,9.4991041348908,7.6,8.287720873610798,6.912279126389201,0.21427883906289935,1.9939948469400406,0.25598697368443357,0.17257070444136516,2.0376161492897373,1.9503735445903438,23117824,9.004291439056397,9.160351276397705
9.638000000000002,10.14405928506451,9.131940714935494,7.724000000000001,8.283842835088564,7.164157164911438,0.23559459391981363,1.95523494631052,0.2733582689276164,0.1978309189120109,2.0289516959607163,1.8815181966603236,23281664,8.751398086547852,8.811427974700928
9.562999999999999,9.960015113062461,9.165984886937537,7.533000000000001,8.316811839665618,6.749188160334383,0.2359668238088488,1.9498443081974983,0.2998080442562344,0.17212560336146324,2.0167414841428832,1.8829471322521132,23445504,8.805426120758057,8.779950523376465
9.872000000000002,10.218433254754796,9.525566745245207,7.513,8.227381550713622,6.798618449286377,0.20452426718547936,2.0146883115172387,0.24622873210033153,0.1628198022706272,2.0629840707143288,1.9663925523201486,23609344,8.931293869018555,8.983568859100341
9.647000000000002,10.143569229815945,9.150430770184059,8.033,8.856978761862221,7.209021238137778,0.2396960463374853,1.9997703731060028,0.2720179943660814,0.20737409830888925,2.0777983438027667,1.9217424024092389,23773184,8.799020385742187,8.764659690856934
9.78,10.455751433590784,9.104248566409215,7.852000000000001,8.539761586598148,7.164238413401854,0.24967949390411376,1.9862758100032807,0.2913704309754999,0.2079885568327276,2.0391909354411166,1.9333606845654447,23937024,8.686412811279297,8.874855422973633
9.739,10.251180632199228,9.226819367800774,7.272,8.109505820875293,6.434494179124706,0.24367191977798938,1.9932000920176507,0.29984803087616535,0.1874958086798134,2.0799983986018997,1.9064017854334014,24100864,8.82860631942749,8.870644664764404
9.748999999999999,10.184601882456905,9.313398117543093,7.898999999999999,8.563972931779933,7.234027068220065,0.21726242117583752,1.9940371945500375,0.28820968527905355,0.1463151570726215,2.090675760553036,1.8973986285470386,24264704,8.97080726623535,8.946341609954834
9.940999999999999,10.473211424153972,9.408788575846026,7.663000000000001,8.397956461295498,6.928043538704504,0.2402882560156286,2.002625711262226,0.31116842613050555,0.16940808590075163,2.109776688102836,1.8954747344216158,24428544,8.86720609664917,9.071825408935547
10.020999999999999,10.607062283379504,9.434937716620494,7.879,8.6252633583394,7.1327366416606,0.22315359953790903,1.9998491927981377,0.2975377345473591,0.148769464528459,2.082872186402967,1.9168261991933084,24592384,8.973162841796874,9.157693767547608
9.979,10.525725708193788,9.43227429180621,7.828,8.294514737173436,7.361485262826564,0.1936154592782259,2.0039774999022484,0.23241420628446807,0.15481671227198374,2.065444345546219,1.9425106542582777,24756224,8.990235805511475,9.107545852661133
9.854,10.186361249245454,9.521638750754544,7.822,8.393695723265445,7.250304276734555,0.2126955958083272,1.9740118592977525,0.28411637550972885,0.14127481610692555,2.0572084799156487,1.8908152386798562,24920064,9.059901523590089,8.999278926849366


==> data/progress-caveflyer-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.659,3.0288499695822617,2.289150030417738,2.455,2.79113241438457,2.11886758561543,0.7210146115161479,2.7050518095493317,1.0278862408440483,0.4141429821882474,2.707351544584848,2.7027520745138154,16384,0.48722461313009263,1.8796986937522888
2.8850000000000002,3.4833351903406653,2.286664809659335,2.685,3.0008559798389136,2.3691440201610865,0.18386677484959363,2.6930544078350067,0.2541947847151066,0.11353876498408064,2.713282404732924,2.6728264109370894,180224,0.8505380809307098,2.0451676845550537
3.189,3.7352133282884994,2.6427866717115007,2.9779999999999998,3.657894109402339,2.2981058905976606,0.21752092372626067,2.6682316064834595,0.31169707404903424,0.12334477340348708,2.7101080837442293,2.6263551292226897,344064,1.1619368851184846,2.3224172830581664
3.0089999999999995,3.5975482138278894,2.4204517861721095,3.378,3.7206309968464617,3.0353690031535385,0.23172057513147593,2.6382780373096466,0.29877445362398464,0.1646666966389672,2.6972678027464596,2.5792882718728336,507904,1.1500932693481445,2.276164638996124
3.3020000000000005,3.7412448064576296,2.8627551935423714,3.429,3.9756342470061674,2.8823657529938322,0.2617902312427759,2.573434296250343,0.33215179656397287,0.19142866592157892,2.6799106342106986,2.4669579582899877,671744,1.1364161968231201,2.5035964250564575
3.7129999999999996,3.9964095975791922,3.429590402420807,3.433,3.897328547474738,2.9686714525252618,0.2592255299910903,2.4964779734611513,0.3264115241882831,0.19203953579389743,2.626148904426907,2.3668070424953958,835584,1.4815734326839447,2.8990092515945434
3.4900000000000007,3.9153234063627353,3.064676593637266,3.566,4.102119389688529,3.0298806103114715,0.2615808302536607,2.531711208820343,0.3284434917136918,0.1947181687936296,2.633334768969609,2.4300876486710767,999424,1.3467178165912628,2.758690524101257
3.5500000000000007,4.2388396039717815,2.86116039602822,3.499,3.9639827953806464,3.034017204619354,0.2801061537116766,2.4140182197093965,0.36162230616087654,0.19859000126247664,2.5537193195312446,2.2743171198875483,1163264,1.5362194299697876,2.928054118156433
3.8900000000000006,4.492411819273162,3.2875881807268392,3.543,4.045236000302647,3.0407639996973534,0.275888242945075,2.3860272765159607,0.33059826595217606,0.221178219937974,2.4794927634229755,2.292561789608946,1327104,1.8340919137001037,3.2309656620025633
4.0329999999999995,4.7448995715689115,3.321100428431088,3.686,4.072993539997762,3.2990064600022375,0.23198551256209612,2.4081748008728026,0.2956182068513711,0.16835281827282117,2.5153398679742036,2.3010097337714015,1490944,1.8705373406410217,3.3149648189544676
3.95,4.438364617882992,3.461635382117009,3.95,4.279393381840013,3.620606618159988,0.2541446188464761,2.3824433594942094,0.3189848994578662,0.18930433823508602,2.5019802829371707,2.262906436051248,1654784,2.0005108594894407,3.3418567895889284
4.35,4.903624421426656,3.7963755785733433,4.52,4.921995024844835,4.118004975155164,0.2702283520251512,2.3670603811740873,0.3413172568469062,0.1991394472033962,2.4399092461414438,2.294211516206731,1818624,2.481522965431213,3.7432637214660645
4.183,4.861528555036558,3.5044714449634418,4.07,4.721229606206598,3.4187703937934026,0.2992902910336852,2.34217292368412,0.3692759548571999,0.22930462721017053,2.452478932270647,2.231866915097593,1982464,2.3836512088775637,3.635975217819214
4.679999999999999,5.099046536795138,4.26095346320486,4.6530000000000005,5.0227039356025305,4.2832960643974705,0.25875418577343223,2.2823432594537736,0.3049213466840822,0.21258702486278222,2.3891696678856795,2.1755168510218676,2146304,2.47251478433609,4.0845050573348995
5.08,6.044157663455516,4.1158423365444845,4.569999999999999,5.043392015141785,4.096607984858214,0.2873141815885901,2.240502253174782,0.3710975669461788,0.20353079623100145,2.3831892590406745,2.097815247308889,2310144,3.0821054339408875,4.585288238525391
5.143,5.820673225087136,4.465326774912864,4.873,5.41185155655338,4.334148443446621,0.3012913191691041,2.178034023940563,0.35268840754465475,0.2498942307935535,2.2966812710197666,2.0593867768613596,2473984,3.4594922780990602,4.69921338558197
5.303000000000001,5.707822183186644,4.898177816813358,4.999,5.402248062611589,4.59575193738841,0.26377575267106296,2.207765170931816,0.30733284325902777,0.22021866208309815,2.304419896712056,2.111110445151576,2637824,3.3471896171569826,4.820308780670166
5.283,6.00133209589994,4.564667904100061,4.9,5.282099463490856,4.517900536509145,0.3147751433774829,2.13004434555769,0.39357667999190593,0.2359736067630599,2.2977119364482874,1.9623767546670925,2801664,3.5360965967178344,4.851311135292053
5.386,5.923553718245907,4.848446281754093,5.16,5.681919534027996,4.6380804659720045,0.34650634303689004,2.07174673974514,0.3998024391408708,0.29321024693290926,2.2456929890246746,1.8978004904656054,2965504,3.7970938205718996,4.9897009372711185
5.666,6.200419311028336,5.131580688971665,5.359999999999999,5.831593044902063,4.888406955097936,0.35020045228302477,1.9917753994464875,0.4011129448648957,0.29928795970115385,2.1368288927503976,1.8467219061425775,3129344,3.9918644189834596,5.259580945968628
5.713,6.221056099264638,5.204943900735362,5.4,5.885798312059645,4.914201687940356,0.32266428209841247,1.9845064207911491,0.3719344052069882,0.27339415898983677,2.0944286423258753,1.874584199256423,3293184,4.107710957527161,5.324175119400024
5.8759999999999994,6.667696911702956,5.084303088297043,5.2090000000000005,5.8830393163607,4.534960683639301,0.3590506311506033,1.9674822703003882,0.4481169238456312,0.26998433845557546,2.0654811711893886,1.869483369411388,3457024,4.451658844947815,5.5024041652679445
6.239,6.587896832889036,5.890103167110964,5.309,6.039704454618966,4.578295545381034,0.3337751468643546,1.9783841595053673,0.40469336163125935,0.26285693209744987,2.0595934663437583,1.8971748526669763,3620864,4.550391721725464,5.849801063537598
5.945,6.501978455597701,5.388021544402299,5.622999999999999,6.201930911249347,5.044069088750652,0.33062267042696475,1.9556740939617157,0.3715108298217459,0.2897345110321836,2.0279599794399505,1.8833882084834808,3784704,4.452655982971192,5.582769298553467
6.222,6.985646515084041,5.45835348491596,5.348999999999999,5.855763258336671,4.842236741663328,0.3468048045411706,1.9232336938381196,0.4080987958453576,0.2855108132369836,1.9803017100916571,1.866165677584582,3948544,4.690790390968322,5.882503271102905
6.295000000000001,6.855557757951846,5.734442242048155,5.488000000000001,5.827552646875269,5.148447353124734,0.3638653511181474,1.88581785261631,0.42922770139199373,0.29850300084430104,1.94954891497675,1.8220867902558702,4112384,4.819554376602173,5.932382297515869
6.298,6.692,5.904,5.838,6.134978113671698,5.541021886328302,0.34657779494300484,1.9090857714414597,0.432590214671842,0.26056537521416767,2.0156609211669583,1.8025106217159612,4276224,4.811822032928466,5.973804092407226
6.6899999999999995,7.016955654485436,6.363044345514563,5.704000000000001,6.225674227847227,5.182325772152774,0.3668989004567266,1.8232342258095742,0.42030783895821167,0.3134899619552415,1.9640067064067237,1.6824617452124246,4440064,5.039008951187133,6.336824560165406
6.723000000000001,7.230307598996902,6.2156924010031,5.578,6.29267195271677,4.863328047283231,0.32279813606292007,1.8044960543513298,0.36563022011294466,0.2799660520128955,1.9128166208302475,1.696175487872412,4603904,5.155846071243286,6.37923755645752
6.629,7.328977856792627,5.929022143207372,5.961,6.429069439292933,5.492930560707068,0.3530807539820671,1.8248464673757554,0.4202072187568394,0.2859542892072948,1.9383451601138564,1.7113477746376544,4767744,5.198532915115356,6.320401620864868
6.931,7.331560856799563,6.530439143200437,5.664,6.102251069593675,5.225748930406325,0.33412834759801624,1.8028918370604514,0.366425112923917,0.3018315822721155,1.960649764280078,1.6451339098408249,4931584,5.308877944946289,6.562552499771118
6.976000000000001,7.545898236529998,6.406101763470004,5.7170000000000005,6.472513732502594,4.961486267497407,0.3373135795816779,1.7973932147026062,0.39288674115945565,0.28174041800390015,1.8853352618991317,1.7094511675060806,5095424,5.423665380477905,6.637668752670288
6.883,7.323001136362169,6.442998863637831,5.667,6.155058398145139,5.17894160185486,0.3364601392298937,1.7711333647370338,0.40038487362940944,0.27253540483037797,1.8603638808423069,1.6819028486317606,5259264,5.27515139579773,6.539722681045532
7.233,7.75030165281004,6.715698347189959,5.8069999999999995,6.023889372722593,5.590110627277406,0.3477130219340324,1.7171021670103073,0.39680257533316865,0.2986234685348962,1.834971648943694,1.5992326850769205,5423104,5.616788578033447,6.8842932224273685
7.336,7.735579779268171,6.936420220731829,5.8100000000000005,6.286340214552583,5.333659785447418,0.38867097087204455,1.7107962042093277,0.43337010484037775,0.34397183690371136,1.788886875869059,1.6327055325495963,5586944,5.767254114151001,6.994110870361328
7.507000000000001,7.977575179965965,7.0364248200340365,5.7940000000000005,6.429974842269724,5.158025157730277,0.338405142351985,1.6722283259034156,0.3845609151865643,0.29224936951740565,1.777711852674009,1.5667447991328223,5750784,5.939957857131958,7.16579008102417
7.498,8.030349509251206,6.965650490748795,6.1339999999999995,6.630390974938102,5.637609025061897,0.34396362733095887,1.6382067501544952,0.38659846302043277,0.30132879164148496,1.7372796551325238,1.5391338451764667,5914624,5.825535583496094,7.145221996307373
7.428999999999999,7.844703018993126,7.013296981006873,5.918,6.422099196587339,5.413900803412662,0.37553004287183284,1.6306686386466027,0.4338654334750764,0.3171946522685893,1.7142945533302132,1.5470427239629923,6078464,5.830967760086059,7.064071750640869
7.615999999999998,8.270754915980016,6.96124508401998,5.838,6.28943770334344,5.38656229665656,0.33290725369006396,1.683425235748291,0.38746127615284265,0.2783532312272853,1.8055999371973406,1.5612505342992415,6242304,5.8789698600769045,7.249292707443237
7.566,8.00645885165359,7.125541148346409,6.127,6.468995614006963,5.7850043859930365,0.3333742516115308,1.6052280992269516,0.3977746554007403,0.26897384782232125,1.7359406592995084,1.474515539154395,6406144,5.9504424095153805,7.216523838043213
7.903999999999999,8.262167558553255,7.545832441446743,5.705,6.204904990973285,5.205095009026715,0.30101454220712187,1.6299594566226006,0.34674118381011165,0.2552879006041321,1.7455134228419198,1.5144054904032813,6569984,6.300527572631836,7.531384086608886
7.953,8.315327200193417,7.590672799806584,5.898,6.399234476068835,5.3967655239311645,0.3194163478910923,1.5982269957661628,0.35852142554668287,0.28031127023550173,1.6873406624477008,1.5091133290846248,6733824,6.05996036529541,7.542023754119873
7.647,7.97417120900226,7.31982879099774,5.959,6.466906487456106,5.451093512543893,0.352754670009017,1.5939611032605172,0.38487907611256333,0.32063026390547067,1.7129737674289613,1.474948439092073,6897664,5.977873182296753,7.276436614990234
7.716999999999999,8.168,7.265999999999998,5.8759999999999994,6.402121658934509,5.34987834106549,0.3511737922206521,1.5976763278245927,0.41705276808475067,0.2852948163565535,1.7148643697543111,1.4804882858948742,7061504,6.212497138977051,7.364740800857544
8.114,8.397238415473609,7.830761584526393,6.143000000000001,6.685071028556222,5.600928971443779,0.3216248443350196,1.5412992775440215,0.37951102688220184,0.26373866178783734,1.675513093098848,1.407085461989195,7225344,6.359111499786377,7.741502380371093
7.962999999999999,8.368365267382394,7.557634732617605,5.945,6.603198298387348,5.286801701612653,0.30972562041133644,1.5851549983024598,0.3483149370925639,0.271136303730109,1.7506834980264074,1.419626498578512,7389184,6.31973123550415,7.577295732498169
7.885,8.306930088995795,7.463069911004204,5.9350000000000005,6.34975896614781,5.520241033852191,0.303343677520752,1.548550446331501,0.36325672544473786,0.2434306295967661,1.6533565343437857,1.4437443583192162,7553024,6.322550916671753,7.508378219604492
8.184,8.539392740499858,7.82860725950014,5.925000000000001,6.263563140344605,5.586436859655397,0.3113801937550306,1.5480397671461106,0.36008584894056966,0.2626745385694916,1.6622465375033852,1.433832996788836,7716864,6.542887258529663,7.8124548435211185
7.828000000000001,8.187243649909085,7.468756350090918,6.04,6.431637587573001,5.648362412426999,0.28866086807101965,1.5390868693590165,0.3545868553374126,0.22273488080462672,1.6568766705248459,1.4212970681931871,7880704,6.191086483001709,7.454505586624146
8.216,8.614050248084334,7.817949751915665,5.792,6.232654059325453,5.3513459406745465,0.28066710140556095,1.5235492050647736,0.3336456581932134,0.2276885446179085,1.662832668129513,1.3842657420000344,8044544,6.636342334747314,7.852716255187988
8.159,8.577292959539125,7.740707040460876,6.140000000000001,6.609467783772221,5.67053221622778,0.30738416593521833,1.5094335436820985,0.36622975730392665,0.24853857456651002,1.63718521422119,1.381681873143007,8208384,6.470650482177734,7.774491930007935
8.136999999999999,8.62432022326187,7.649679776738127,5.865,6.265381068483514,5.464618931516487,0.3270548675209284,1.4823638767004013,0.37649092164132125,0.2776188134005355,1.6121900054269236,1.352537747973879,8372224,6.447091102600098,7.74361743927002
8.251999999999999,8.701817740868453,7.802182259131545,6.061999999999999,6.4787205298518415,5.645279470148157,0.2937123103067279,1.4935880810022355,0.33840297759390126,0.24902164301955454,1.60760749910082,1.379568662903651,8536064,6.610201120376587,7.877207088470459
8.444999999999999,8.640460993551141,8.249539006448856,6.139000000000001,6.619300947323656,5.658699052676346,0.3082597078755498,1.4683241546154022,0.36604569544273347,0.2504737203083661,1.5971751623902308,1.3394731468405736,8699904,6.780532455444336,8.066232347488404
8.030999999999999,8.262276890328453,7.799723109671544,5.991,6.432507644327932,5.549492355672068,0.29328156914561987,1.4116123005747796,0.33494093382073425,0.2516222044705055,1.5879330026350513,1.2352915985145079,8863744,6.548025512695313,7.6759521484375
8.41,8.731309819333303,8.088690180666697,6.129,6.605622492125581,5.6523775078744185,0.3148887300863862,1.428868229687214,0.3375298088668203,0.29224765130595204,1.5583365939775287,1.2993998653968992,9027584,6.70176682472229,8.022149276733398
8.545,8.92734147041617,8.16265852958383,6.3340000000000005,6.874503468999044,5.793496531000957,0.30741028152406213,1.4025673896074295,0.36368861473305,0.2511319483150743,1.5498126537234151,1.255322125491444,9191424,6.793242406845093,8.146247863769531
8.524000000000001,8.761453153274495,8.286546846725507,6.217999999999999,6.507717103395708,5.92828289660429,0.274859095364809,1.3731237187981606,0.3184915372655981,0.23122665346401994,1.4873194340842704,1.258928003512051,9355264,6.931833744049072,8.147675037384033
8.562999999999999,8.826250830957852,8.299749169042146,6.188000000000001,6.444624238917528,5.9313757610824736,0.27904112339019777,1.4414413258433343,0.34404002601746686,0.21404222076292864,1.5679817658005337,1.3149008858861349,9519104,6.8160927295684814,8.153517961502075
8.623,8.988542063243068,8.25745793675693,6.364,6.692060969943088,6.035939030056912,0.2794008538126945,1.3495361343026162,0.310589709581954,0.24821199804343505,1.4734151516487186,1.2256571169565138,9682944,6.879743194580078,8.233346605300904
8.433,8.789540320300523,8.076459679699477,6.2,6.746241704742507,5.653758295257493,0.2722209198400378,1.3573175817728043,0.3044006391229744,0.24004120055710126,1.533101864145328,1.1815332994002805,9846784,6.85581603050232,8.05455560684204
8.700999999999999,8.942099564495665,8.459900435504332,6.135,6.5499518044303455,5.720048195569654,0.254875922575593,1.3472637362778186,0.28502977588346146,0.22472206926772453,1.5291177004966634,1.1654097720589738,10010624,6.922772836685181,8.302905702590943
8.74,9.124421643511393,8.355578356488607,6.239,6.782625790411014,5.695374209588985,0.2850130947306752,1.3137300707399846,0.34271552438625397,0.22731066507509645,1.4848831147384804,1.1425770267414888,10174464,6.947689819335937,8.328261518478394
8.849999999999998,9.248095465937505,8.451904534062491,6.078999999999999,6.475268848132173,5.6827311518678245,0.2755111722275615,1.2990174025297165,0.32133692385225093,0.22968542060287206,1.4487684688456697,1.1492663362137634,10338304,7.1212732791900635,8.460442686080933
8.714,8.971106981624382,8.456893018375618,6.229000000000001,6.838777828393261,5.619222171606741,0.270688296854496,1.2993120841681958,0.3321669523373063,0.20920964137168574,1.459006252053574,1.1396179162828175,10502144,7.205149841308594,8.349330520629882
8.609000000000002,9.053194777096717,8.164805222903286,6.322,6.594682966097994,6.049317033902006,0.2690668711438775,1.280650943517685,0.32246406455219506,0.21566967773555995,1.4426451113501562,1.1186567756852137,10665984,7.041978931427002,8.238812971115113
8.928999999999998,9.204152684886045,8.653847315113952,6.068,6.513618671063051,5.622381328936949,0.24602410849183798,1.289997735619545,0.29384556842590726,0.1982026485577687,1.434663128689861,1.1453323425492288,10829824,7.121645545959472,8.523034858703614
8.829999999999998,9.11962044126753,8.540379558732466,6.286999999999999,6.76795841816107,5.806041581838928,0.2606885747984052,1.2537844151258468,0.30918500041445796,0.2121921491823524,1.3612665115913474,1.1463023186603463,10993664,7.105749273300171,8.438435363769532
8.806999999999999,9.13554375659872,8.478456243401277,6.394000000000001,7.113711053131742,5.67428894686826,0.2735003350302577,1.2400489017367362,0.30485235021770396,0.2421483198428115,1.3990763948399865,1.081021408633486,11157504,7.09037823677063,8.412209796905518
8.907,9.100238194982255,8.713761805017745,6.174,6.739176078757763,5.608823921242238,0.2538466015830636,1.2402386620640755,0.3035064614005692,0.204186741765558,1.393764356411395,1.086712967716756,11321344,7.072155904769898,8.490628623962403
8.98,9.340693775937428,8.619306224062573,6.237999999999999,6.910276728736015,5.565723271263982,0.2670874385163188,1.1993450202047824,0.31533359053610954,0.218841286496528,1.322146477518979,1.0765435628905857,11485184,7.244823265075683,8.576012563705444
9.047999999999998,9.38235908840646,8.713640911593536,6.268000000000001,6.7315903363962635,5.804409663603738,0.26107900291681285,1.2104049690067769,0.30325398572282825,0.21890402011079743,1.3821934674125764,1.0386164706009773,11649024,7.304539537429809,8.658450603485107
8.965,9.294795391113945,8.635204608886054,5.957,6.441603962014344,5.472396037985655,0.24967950014397497,1.1908988550305366,0.30355436379979617,0.1958046364881538,1.3634508150358324,1.0183468950252408,11812864,7.326252698898315,8.580031681060792
8.982000000000001,9.392945251828028,8.571054748171974,6.367999999999999,7.179329772657209,5.5566702273427895,0.22651481889188285,1.1430827327072621,0.28406352788374933,0.16896610990001637,1.3077939953801645,0.9783714700343599,11976704,7.251503133773804,8.587524366378783
9.102,9.352031997952263,8.851968002047737,6.354999999999999,6.631088753845569,6.078911246154428,0.25235890801995986,1.185222400724888,0.29678715716511384,0.20793065887480588,1.2973453069759044,1.0730994944738714,12140544,7.197695016860962,8.662033843994141
9.129999999999999,9.438155804748181,8.821844195251817,6.0889999999999995,6.508200429389093,5.669799570610906,0.2312778417021036,1.175544587522745,0.2756117942037255,0.1869438892004817,1.3005186563950526,1.0505705186504375,12304384,7.314682292938232,8.698521614074707
9.061,9.29972368964977,8.82227631035023,6.431,6.958132810589514,5.903867189410486,0.221089993044734,1.1426239065825938,0.27504100521399505,0.16713898087547296,1.255852291134082,1.0293955220311057,12468224,7.331193113327027,8.652919101715089
9.148,9.491272486517635,8.804727513482364,6.064,6.5832340512716785,5.544765948728322,0.2509058319032192,1.1490233838558197,0.3135996969089097,0.18821196689752867,1.2775048692930826,1.0205418984185568,12632064,7.390688467025757,8.729158210754395
8.923,9.310583539382156,8.535416460617844,6.051,6.502695694024196,5.599304305975805,0.23742127604782576,1.1456863291561603,0.2751156315697136,0.19972692052593793,1.302581400355801,0.9887912579565197,12795904,7.237181901931763,8.495086669921875
9.2,9.599374510954316,8.800625489045682,6.307,6.8107271086610295,5.803272891338971,0.23987906947731968,1.118279506266117,0.31071346439494446,0.1690446745596949,1.2528487538688693,0.9837102586633648,12959744,7.383155632019043,8.763638782501221
9.099,9.304885890725906,8.893114109274094,6.4879999999999995,6.844252719287867,6.1317472807121325,0.2569091832265258,1.1359875060617923,0.31458466601685686,0.19923370043619473,1.2665745936380512,1.0054004184855334,13123584,7.362554550170898,8.672634410858155
9.153,9.51821363610906,8.787786363890941,6.0920000000000005,6.458955038117751,5.72504496188225,0.2414504259824753,1.089854507148266,0.2691510623023017,0.21374978966264888,1.2369324863816835,0.9427765279148483,13287424,7.394958782196045,8.730967044830322
9.056999999999999,9.39753046853402,8.716469531465977,6.220000000000001,6.658793801232425,5.781206198767577,0.18254664950072763,1.0928901478648185,0.21582429198816105,0.1492690070132942,1.2139679700032329,0.9718123257264042,13451264,7.290788078308106,8.603684043884277
9.159000000000002,9.48633621858878,8.831663781411224,6.353,6.983143634419963,5.722856365580037,0.2191824989393353,1.0632989279925824,0.25926605474345216,0.17909894313521846,1.1618119185943698,0.964785937390795,13615104,7.402274131774902,8.692899417877197
9.100999999999999,9.353604433848655,8.848395566151343,6.232,6.901265268783612,5.562734731216389,0.21845382861793042,1.066078969091177,0.2555597299582399,0.18134792727762095,1.1948602937112072,0.9372976444711467,13778944,7.353596210479736,8.61604347229004
9.247000000000002,9.56480654492946,8.929193455070543,6.265,6.7421844507106234,5.787815549289376,0.21969879548996682,1.080384685844183,0.2666530606687682,0.17274453031116543,1.2140992803633712,0.9466700913249948,13942784,7.3493987083435055,8.724748420715333
9.183000000000002,9.502250685198954,8.86374931480105,6.319000000000001,7.059073644984066,5.578926355015936,0.1965120106935501,1.0469494581222534,0.2503191226967219,0.1427048986903783,1.1640376651675648,0.9298612510769421,14106624,7.384383583068848,8.664749431610108
9.137,9.482110127350676,8.791889872649325,6.106,6.4611112501738015,5.750888749826198,0.25065840911120174,1.070148067176342,0.323631477127976,0.17768534109442746,1.1899725344675731,0.9503235998851107,14270464,7.374208164215088,8.606702136993409
9.424,9.796322440903042,9.051677559096957,6.392,7.120612379801496,5.663387620198504,0.16362846298143266,1.0366302035748958,0.1981331071393134,0.12912381882355192,1.1472880001065964,0.9259724070431953,14434304,7.433913087844848,8.838971424102784
9.058,9.48825108948148,8.62774891051852,6.077,6.5002268895049085,5.6537731104950915,0.19325319956988093,1.0146307848393916,0.21431699475289853,0.17218940438686334,1.1278390883754499,0.9014224813033335,14598144,7.245647859573364,8.48011817932129
9.331,9.604183088788453,9.057816911211546,6.141,6.486440298749292,5.795559701250708,0.18044399255886673,1.0787889309227467,0.20803912356658397,0.1528488615511495,1.230593431210302,0.9269844306351915,14761984,7.463272142410278,8.724220657348633
9.192,9.54968142249773,8.83431857750227,5.957,6.373606528993486,5.540393471006514,0.1892928020097315,0.980531832575798,0.22568403298373046,0.15290157103573254,1.1172392379885183,0.8438244271630778,14925824,7.304427909851074,8.557918071746826
9.318999999999999,9.698195200391565,8.939804799608433,6.1850000000000005,6.621560419644292,5.748439580355709,0.1970779011957347,1.0211154825985431,0.24615733838548184,0.14799846400598757,1.170728725315007,0.8715022398820793,15089664,7.425730466842651,8.668310451507569
9.353,9.73067843465043,8.975321565349569,6.358,7.097929726392986,5.618070273607013,0.17599606672301887,0.9873241186141968,0.21002844882050417,0.14196368462553358,1.1458171511851898,0.8288310860432038,15253504,7.336698579788208,8.647266387939453
9.204000000000002,9.544388013890034,8.863611986109971,6.246,6.723748888015452,5.768251111984549,0.16146278847008944,1.0019786410033702,0.19783760932550193,0.12508796761467694,1.1595568137535297,0.8444004682532108,15417344,7.292087030410767,8.50265064239502
9.370999999999999,9.73927842728023,9.002721572719768,6.497,6.989586033094727,6.004413966905273,0.1888369294814765,0.9911478631198406,0.23324986631537173,0.1444239926475813,1.1212874589227506,0.8610082673169305,15581184,7.2794708728790285,8.612278270721436
9.434000000000001,9.782861003839638,9.085138996160364,6.402999999999999,6.922327449688535,5.883672550311462,0.1966890200972557,1.0013833448290825,0.23750304909337755,0.15587499110113384,1.1588843545267888,0.8438823351313762,15745024,7.392786931991577,8.652015113830567
9.297,9.66202191715019,8.931978082849811,6.244000000000001,7.147639308573947,5.340360691426055,0.1741363533772528,0.9771394923329353,0.20920104411492463,0.13907166263958098,1.085426637352764,0.8688523473131068,15908864,7.2474730014801025,8.502080965042115
9.325999999999999,9.623966441063418,9.02803355893658,6.236999999999999,6.7194738334873705,5.754526166512628,0.19544413499534127,0.967375822365284,0.25235283992273333,0.13853543006794922,1.1069695503221988,0.8277820944083691,16072704,7.200772333145141,8.491056156158447
9.397000000000002,9.713166095589013,9.08083390441099,6.659000000000001,7.182611497199976,6.1353885028000255,0.20362023767083878,0.9457530841231346,0.25763272043307306,0.14960775490860448,1.0813630703712396,0.8101430978750296,16236544,7.281289052963257,8.54198579788208
9.254000000000001,9.56548675734291,8.942513242657093,6.33,6.771678616190551,5.8883213838094495,0.1900058848783374,0.9477635458111763,0.23731943671243202,0.14269233304424275,1.1052544766044545,0.790272615017898,16400384,7.191848945617676,8.398292970657348
9.231,9.538162823271307,8.923837176728693,6.426,7.03876749261037,5.81323250738963,0.16573669258505103,0.9793715439736843,0.21649288116538093,0.11498050400472112,1.132614776841376,0.8261283111059926,16564224,7.1808342933654785,8.349223279953003
9.338000000000001,9.834080638606267,8.841919361393735,6.478,7.203007586167207,5.752992413832793,0.17896586293354627,0.926931132376194,0.24357340803501837,0.11435831783207417,1.0464885030662607,0.8073737616861273,16728064,7.244178104400635,8.423222827911378
9.335,9.481099281312401,9.1889007186876,6.391,6.874558683098546,5.907441316901454,0.1799192926846444,0.9188047498464584,0.21911407253712675,0.14072451283216206,1.0207139397804013,0.8168955599125156,16891904,7.209289503097534,8.408087062835694
9.501999999999999,9.958306914258374,9.045693085741624,6.211,6.8027676909058155,5.619232309094185,0.15940141938626765,0.9167966708540917,0.1917465391871792,0.12705629958535608,1.0632291226467894,0.770364219061394,17055744,7.2356483936309814,8.506534385681153
9.486999999999998,9.841204743051245,9.132795256948752,6.352,6.750918538050064,5.953081461949937,0.16837343759834764,0.8939527854323387,0.22609626319798953,0.11065061199870574,1.0132483691214373,0.7746572017432399,17219584,7.224180698394775,8.45659704208374
9.278,9.66609277241402,8.889907227585981,6.392000000000001,6.8430609714883355,5.940939028511667,0.15109721804037685,0.9190032579004764,0.1950633183464489,0.10713111773430478,1.0450881204900722,0.7929183953108808,17383424,7.157025957107544,8.251868534088135
9.369,9.738010839949181,8.999989160050818,6.383,6.779157796843632,5.986842203156368,0.15929908119142053,0.9030503943562508,0.1990519993093965,0.11954616307344458,1.0097660496225216,0.7963347390899799,17547264,7.154571533203125,8.310975599288941
9.365,9.799516973201278,8.930483026798722,6.647,7.008636557886506,6.2853634421134945,0.15373090011999008,0.887829165905714,0.18271004119217057,0.12475175904780958,1.0182065450085753,0.7574517868028527,17711104,7.099895572662353,8.268076467514039
9.55,9.953385671535319,9.146614328464683,6.319999999999999,6.785811120519894,5.8541888794801045,0.14713049945421514,0.921185814589262,0.19674366581644115,0.09751733309198912,1.0658642251647508,0.7765074040137732,17874944,7.165067481994629,8.412457132339478
9.453999999999999,9.88844677464564,9.019553225354358,6.4350000000000005,6.891929972752938,5.978070027247063,0.15422923322767018,0.8536927983164787,0.1992188985165136,0.10923956793882678,0.9691205543677168,0.7382650422652406,18038784,7.140757989883423,8.318817710876464
9.538000000000002,9.774719242986288,9.301280757013716,6.308,6.778612367028321,5.837387632971678,0.13805173798464238,0.8356114879250527,0.1732150642510016,0.10288841171828314,0.9772075066295847,0.6940154692205207,18202624,7.0969400882720945,8.341758537292481
9.318,9.666247038752664,8.969752961247336,6.3309999999999995,6.7686402632299725,5.893359736770027,0.1267903804313391,0.8263021655380726,0.15833585954432344,0.0952449013183548,0.9387216564032015,0.7138826746729436,18366464,7.0523182392120365,8.13623867034912
9.415000000000001,9.693109690589884,9.136890309410118,6.302000000000001,6.859401112306032,5.744598887693971,0.13193050939589734,0.8674483321607113,0.17241962517443365,0.09144139361736102,0.9827976491388017,0.7520990151826208,18530304,7.060853719711304,8.189346170425415
9.443,9.677863790312598,9.208136209687401,6.555999999999999,6.923918469229257,6.1880815307707415,0.1570532154291868,0.8776911862194539,0.21025845334629492,0.10384797751207867,1.0244025626877422,0.7309798097511655,18694144,7.070100927352906,8.18957452774048
9.551999999999998,9.940144303062661,9.163855696937334,6.606999999999999,7.042018390415853,6.1719816095841455,0.16337040672078726,0.8528109833598136,0.19429628812403466,0.13244452531753986,0.9761337895339802,0.7294881771856471,18857984,6.98306188583374,8.241134595870971
9.437,9.77004804458216,9.10395195541784,6.569000000000001,7.0687089152696805,6.069291084730321,0.15381363993510602,0.8435427837073803,0.16951596364253801,0.13811131622767403,0.933331157937541,0.7537544094772197,19021824,6.892595863342285,8.123052215576172
9.485000000000001,9.925391870951316,9.044608129048687,6.303000000000001,6.755394739138289,5.8506052608617125,0.13890296560712156,0.8386245839297771,0.17176633216800077,0.10603959904624236,0.9863965186953941,0.6908526491641601,19185664,6.98182168006897,8.143556594848633
9.501,9.815243536130817,9.186756463869182,6.336,6.957581853016962,5.714418146983038,0.1438550928607583,0.8075592674314975,0.1764631147491992,0.11124707097231737,0.9124198195110107,0.7026987153519844,19349504,7.051801109313965,8.160797309875488
9.405000000000001,9.625918537022136,9.184081462977867,6.441999999999998,6.916484983956288,5.967515016043709,0.1268583030439913,0.7946022532880306,0.1730256926613102,0.08069091342667237,0.8838722673725589,0.7053322392035023,19513344,6.985279512405396,8.042684936523438
9.567,9.94978061601915,9.18421938398085,6.534000000000001,7.221898248289673,5.846101751710329,0.11597199016250666,0.8265854947268962,0.15789829563409757,0.07404568469091576,0.9323181885585573,0.7208528008952352,19677184,6.990599250793457,8.145251131057739
9.603,9.920680657264493,9.285319342735507,6.404000000000001,7.01660427683783,5.7913957231621715,0.13968716878443954,0.788484624773264,0.19045520432634713,0.08891913324253195,0.9047113535274668,0.6722578960190612,19841024,6.9176839828491214,8.142896699905396
9.528,9.841617601546853,9.214382398453148,6.132999999999999,6.65917582612659,5.606824173873409,0.1368634290527552,0.8348358273506165,0.18516986480418104,0.08855699330132935,0.9411541586500203,0.7285174960512126,20004864,6.878608703613281,8.072064304351807
9.553,9.885777703580032,9.22022229641997,6.292,6.87392439371451,5.71007560628549,0.15431038374081252,0.8039895415306091,0.19217913402214862,0.11644163345947642,0.915902003390056,0.6920770796711622,20168704,6.856283235549927,8.075923109054566
9.639999999999997,9.999805503015168,9.280194496984826,6.485999999999999,6.929107210503281,6.042892789496717,0.14048439199104906,0.7776199735701084,0.1751873761820312,0.10578140780006692,0.866394573690076,0.6888453734501407,20332544,7.013423776626587,8.138416957855224
9.575000000000001,9.822679228034973,9.327320771965029,6.411,7.053797790910951,5.768202209089048,0.10078022330999367,0.8133501581847667,0.1298517466120234,0.07170870000796396,0.9202507492918512,0.7064495670776823,20496384,6.99103102684021,8.062414121627807
9.495999999999999,9.97015609244214,9.021843907557857,6.525,7.035259737780672,6.014740262219329,0.1286529093049466,0.7866148069500923,0.15765595876402122,0.09964985984587199,0.8942245378285992,0.6790050760715854,20660224,6.863448667526245,7.962016773223877
9.647,10.008830070613264,9.285169929386736,6.211,6.8361471826698095,5.585852817330191,0.12059326046146449,0.7501594871282578,0.1595251019473754,0.08166141897555357,0.8582159186381746,0.6421030556183409,20824064,6.831101274490356,8.038803625106812
9.724,9.948552889092971,9.49944711090703,6.15,6.986946832242049,5.313053167757952,0.12423844616860147,0.794073260575533,0.16218239210213786,0.08629450023506507,0.8928182061717544,0.6953283149793115,20987904,6.895792531967163,8.104335165023803
9.654,9.99561967156474,9.31238032843526,6.506,6.96615649511878,6.04584350488122,0.12855026680044826,0.7329083785414696,0.17070654371288885,0.08639398988800766,0.8664887885525866,0.5993279685303526,21151744,6.88860502243042,8.028432893753052
9.599000000000002,9.818337639268778,9.379662360731226,6.2780000000000005,6.65817890525383,5.897821094746171,0.11493412749841807,0.7732414603233337,0.13938635545880507,0.09048189953803107,0.8755994502369787,0.6708834704096888,21315584,6.872671318054199,7.978670501708985
9.708000000000002,10.158972282962047,9.257027717037957,6.664,7.204947317213053,6.1230526827869465,0.10861560218036173,0.7433687202632427,0.13803380191639084,0.07919740244433263,0.8510784019565576,0.6356590385699279,21479424,6.82589693069458,8.037951374053955
9.612000000000002,10.027543018230364,9.19645698176964,6.1530000000000005,6.769620628912138,5.536379371087863,0.10737249553203579,0.7517161078751087,0.12803187241128955,0.08671311865278204,0.8636981218096167,0.6397340939406007,21643264,6.8194835662841795,7.9255575180053714
9.706999999999999,10.048117281884103,9.365882718115895,6.384,6.87322796322369,5.894772036776311,0.1152160541154444,0.7595421709120274,0.15081589357801903,0.07961621465286978,0.8901237519102922,0.6289605899137625,21807104,6.924807596206665,8.015653467178344
9.623000000000001,9.861455446572311,9.384544553427691,6.287999999999999,6.931798104998764,5.644201895001235,0.1016332027036696,0.751113773137331,0.12840358762777135,0.07486281777956787,0.8894144117558995,0.6128131345187624,21970944,6.761746025085449,7.904296064376831
9.575000000000001,9.846486647922141,9.30351335207786,6.45,6.9442064345999555,5.955793565400045,0.1268490719143301,0.753022400289774,0.16764222147206742,0.08605592235659276,0.8845928166717695,0.6214519839077784,22134784,6.8114248752594,7.862824726104736
9.647,9.978663986588836,9.315336013411164,6.438,6.978403552912081,5.897596447087919,0.10653819204308088,0.7414370454847813,0.13214039427328725,0.0809359898128745,0.878620629571566,0.6042534613979966,22298624,6.772343158721924,7.893388795852661
9.604000000000001,10.027277686631367,9.180722313368635,6.327,6.941752795845614,5.7122472041543855,0.1051179313100874,0.7650947712361813,0.13383422459604244,0.07640163802413236,0.908808964557088,0.6213805779152746,22462464,6.736745595932007,7.841850709915161
9.591,9.977301695569667,9.204698304430332,6.118,6.651175393280673,5.5848246067193275,0.11025239699520166,0.7409893833100796,0.14904872460940738,0.07145606938099594,0.8687851282186154,0.6131936384015437,22626304,6.825844860076904,7.826916885375977
9.701,10.009300178397613,9.392699821602388,6.562,6.972945251828027,6.1510547481719735,0.10306093860417602,0.73372106179595,0.126829691945868,0.07929218526248405,0.8328073663876715,0.6346347572042285,22790144,6.795991134643555,7.889878416061402
9.716,10.078579646422686,9.353420353577313,6.229000000000001,6.469767522726801,5.988232477273201,0.11248258552514015,0.7450965069234371,0.15356477409637248,0.07140039695390782,0.8630571009732345,0.6271359128736397,22953984,6.763401126861572,7.879853630065918
9.684,10.072772427005825,9.295227572994174,6.263,6.77859771139911,5.74740228860089,0.0992372781038284,0.7375767819583416,0.12412487143742892,0.07434968477022788,0.8429469034604196,0.6322066604562637,23117824,6.698900651931763,7.828942346572876
9.693000000000001,9.987620094358821,9.398379905641182,6.694,7.0889480978559085,6.299051902144091,0.10675896522589023,0.7143788620829582,0.1386530516497474,0.07486487880203307,0.8159698161073387,0.6127879080585777,23281664,6.775085210800171,7.839530563354492
9.696000000000002,10.085722978537321,9.306277021462682,6.2780000000000005,6.672507287638645,5.883492712361356,0.10501809827983374,0.7197481907904149,0.13839190767759108,0.07164428888207641,0.8510480438805527,0.588448337700277,23445504,6.6487884521484375,7.801731014251709
9.693999999999999,9.936206523446415,9.451793476553583,6.324,6.779723600442198,5.868276399557802,0.10364062776789065,0.7013659723103046,0.11459697954643053,0.09268427598935078,0.7874823403389395,0.6152496042816697,23609344,6.711731767654419,7.80383529663086
9.796,10.154753397196458,9.43724660280354,6.481999999999999,6.952548615979262,6.011451384020736,0.10487742316909132,0.6960762947797775,0.12830568013185123,0.08144916620633143,0.7836319783012572,0.6085206112582978,23773184,6.742597246170044,7.857547330856323
9.794,9.995106936727703,9.592893063272298,6.392,6.902760217714732,5.8812397822852684,0.10133940908126529,0.6851621977984905,0.13468351802141154,0.06799530014111904,0.7809655193960271,0.589358876200954,23937024,6.7470118522644045,7.8542827606201175
9.800999999999998,10.108845740590963,9.493154259409033,6.449,7.007649263849868,5.890350736150132,0.10087243695743378,0.6769418086856603,0.12578649317259294,0.07595838074227464,0.7545100606285269,0.5993735567427938,24100864,6.709091281890869,7.8350441455841064
9.692000000000002,10.000376393389638,9.383623606610366,6.626,7.345057716737676,5.906942283262325,0.09445540700107807,0.668332464993,0.12431105365504971,0.06459976034710643,0.7357601237768109,0.6009048062091892,24264704,6.665156745910645,7.715944528579712
9.658999999999999,9.960212549539357,9.357787450460641,6.596999999999999,7.177156013499816,6.016843986500182,0.08993506734259422,0.6803038574755191,0.11748825150264573,0.062381883182542716,0.7651722590403466,0.5954354559106917,24428544,6.580618476867675,7.673951435089111
9.796000000000001,10.093126235798861,9.498873764201141,6.626,7.207105842338554,6.044894157661447,0.09637471870519215,0.6568852320313454,0.13788101399945804,0.054868423410926265,0.732269351363745,0.5815011126989458,24592384,6.746551465988159,7.787282419204712
9.811,10.057716436420439,9.564283563579561,6.264000000000001,6.709739834432599,5.818260165567403,0.08243379392661151,0.6538660667836667,0.10195113746409784,0.06291645038912519,0.717643799497425,0.5900883340699083,24756224,6.707788324356079,7.7757996082305905
9.764,10.095517721999895,9.432482278000103,6.694000000000001,7.2246448906754885,6.163355109324513,0.08718266834039232,0.6447140909731388,0.11616832043338364,0.05819701624740099,0.7271593875611886,0.562268794385089,24920064,6.626766920089722,7.715565490722656


==> data/progress-caveflyer-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.523,2.9453280715273378,2.1006719284726625,2.5450000000000004,2.9218355078810916,2.168164492118909,0.7575435208156704,2.7052030742168425,1.045296486071794,0.469790555559547,2.7064182019906577,2.703987946443027,16384,0.4111955717206001,1.7481499075889588
2.9059999999999997,3.3511336877837934,2.460866312216206,3.056,3.460034651979258,2.651965348020742,0.2419286493677646,2.6851565510034563,0.32912292501782414,0.15473437371770504,2.7121839331295576,2.658129168877355,180224,1.0706610023975371,2.0889822244644165
3.293,3.905405911140642,2.6805940888593582,3.271,3.8466292209400077,2.695370779059992,0.2813834188506007,2.661827489733696,0.3522327499241066,0.2105340877770948,2.6902071426625818,2.63344783680481,344064,1.3562700569629669,2.426024317741394
3.315,3.791450417147472,2.838549582852528,3.4019999999999997,3.9159416309270925,2.888058369072907,0.2808878691866994,2.6341745764017106,0.3539406474671833,0.2078350909062155,2.6791983352434356,2.5891508175599856,507904,1.4366409182548523,2.4920596361160277
3.5559999999999996,3.9044881633570925,3.2075118366429067,3.8699999999999997,4.244299345444258,3.4957006545557414,0.2702459704130888,2.5455055117607115,0.318963015420806,0.22152892540537156,2.629513008285813,2.46149801523561,671744,1.442427897453308,2.7729997873306274
3.696,4.176587140901627,3.2154128590983735,3.7129999999999996,4.202817312883079,3.2231826871169207,0.27103462647646664,2.5277549892663957,0.30169110728466114,0.24037814566827215,2.595139729891225,2.4603702486415666,835584,1.6005711436271668,2.9278762102127076
3.7030000000000003,4.253164520848083,3.1528354791519178,3.6059999999999994,4.024023922760408,3.1879760772395906,0.2857429433614015,2.503692573308945,0.3265413762381,0.24494451048470298,2.5753073077851227,2.432077838832767,999424,1.737713384628296,2.8463263750076293
3.8260000000000005,4.334236165576595,3.3177638344234057,3.853,4.182971210865433,3.5230287891345675,0.2556389141827822,2.4861378103494642,0.28926927775611416,0.22200855060945018,2.5478079422890425,2.424467678409886,1163264,1.8815604448318481,3.0896867990493773
3.663000000000001,4.128533027829391,3.1974669721706106,3.8200000000000003,4.1480243893371345,3.4919756106628657,0.2558152936398983,2.4382484197616576,0.2929267316931023,0.21870385558669428,2.5502641950464655,2.3262326444768497,1327104,1.958732581138611,2.9775336027145385
4.2459999999999996,4.895202587795212,3.5967974122047877,4.13,4.611767578817836,3.6482324211821635,0.2779271971434355,2.4236624360084535,0.34359351521922454,0.21226087906764646,2.5280125843136423,2.319312287703265,1490944,2.0833349347114565,3.4880728721618652
4.09,4.966869431557515,3.2131305684424847,3.900000000000001,4.445893762558248,3.3541062374417536,0.22943630246445532,2.40272051692009,0.28984262689983065,0.16902997802907999,2.5028829859597033,2.3025580478804764,1654784,2.1189037680625917,3.3718772172927856
3.9259999999999997,4.362925622961162,3.489074377038837,4.043000000000001,4.462333995759944,3.623666004240058,0.2628828210756183,2.410457095503807,0.33795780227704597,0.18780783987419059,2.517729388111044,2.3031848028965705,1818624,2.271953547000885,3.3282615900039674
4.26,4.735815090134812,3.784184909865187,4.183,4.673103050388385,3.6928969496116144,0.30007747989147904,2.311034914851189,0.3457592827815634,0.25439567700139465,2.4144074162275184,2.2076624134748593,1982464,2.4646400451660155,3.6186933279037476
4.45,5.0018151864528555,3.8981848135471444,4.343000000000001,4.796255998305594,3.8897440016944076,0.3003674859181046,2.29383058398962,0.4084488197396078,0.19228615209660138,2.4676464633230113,2.1200147046562288,2146304,2.5384742498397825,3.8891815900802613
4.543,5.141198127713553,3.944801872286447,4.55,5.230073525436772,3.869926474563228,0.3123191660270095,2.2536490216851233,0.4050794524548339,0.21955887959918505,2.4145349248597716,2.092763118510475,2310144,2.8390809535980224,4.033559894561767
4.6930000000000005,5.279038394646632,4.106961605353369,4.65,5.250416522091124,4.049583477908877,0.31416645720601083,2.2288512617349623,0.407721284180379,0.22061163023164265,2.4027857144739206,2.054916808996004,2473984,2.9725626945495605,4.148068070411682
5.113,5.609911460926392,4.616088539073609,4.513,5.310571940328896,3.715428059671104,0.2969594232738018,2.2164169624447823,0.3909255592026286,0.202993287344975,2.3785997712807383,2.054234153608826,2637824,3.1794198989868163,4.563763117790222
5.17,5.603704968844029,4.736295031155971,4.99,5.470520551069359,4.509479448930642,0.32141603231430055,2.149326655268669,0.41176851811613596,0.23106354651246513,2.3089420242506318,1.9897112862867061,2801664,3.489171266555786,4.698537826538086
5.1899999999999995,5.823166644731069,4.55683335526893,5.152999999999999,5.772904024829649,4.533095975170348,0.3056188007816672,2.1636699452996253,0.36594947794230115,0.24528812362103325,2.31806212175321,2.0092777688460406,2965504,3.525773763656616,4.721380996704101
5.1,5.549444101084885,4.650555898915115,5.09,5.86775317421403,4.312246825785969,0.30236320160329344,2.132764093577862,0.37456147384063054,0.23016492936595634,2.297010345274025,1.9685178418816984,3129344,3.697657513618469,4.673850393295288
5.44,6.1682856582413255,4.711714341758675,4.856,5.445783010945551,4.266216989054449,0.2903698429465294,2.0442454695701597,0.335780905942088,0.24495877995097085,2.224456977348032,1.8640339617922874,3293184,3.8795352458953856,5.007022857666016
5.503,6.088047861289997,4.917952138710003,5.12,5.761560597293818,4.478439402706182,0.3248051080852747,2.066767519712448,0.39909297043255065,0.2505172457379987,2.2189567307896905,1.9145783086352057,3457024,3.977770757675171,5.0639492750167845
5.7,6.407106781186548,4.992893218813452,5.1,5.6949789912257405,4.505021008774259,0.331800040602684,2.0527830839157106,0.37976222102184015,0.2838378601835278,2.2064599062157733,1.899106261615648,3620864,4.258112907409668,5.287400484085083
6.062999999999999,6.664598703456049,5.461401296543949,5.083,5.6849975083004916,4.481002491699509,0.3587920883670449,2.0056743651628492,0.4442075491133941,0.2733766276206957,2.12215868869064,1.8891900416350587,3784704,4.424835157394409,5.641769361495972
5.499999999999999,6.428439551074812,4.571560448925187,5.2700000000000005,5.6650949253027685,4.874905074697232,0.3588539553806186,1.9869050532579422,0.42942281181008,0.28828509895115717,2.1234306715189435,1.850379434996941,3948544,4.237460970878601,5.1298775434494015
5.8999999999999995,6.395983870705489,5.40401612929451,5.17,5.7304462507680825,4.609553749231917,0.37042217534035443,1.9143609195947646,0.43120389248439245,0.3096404581963164,2.0728276270809878,1.7558942121085415,4112384,4.518289518356323,5.5067637920379635
6.069999999999999,6.564064773081425,5.575935226918574,5.333,5.985534290286726,4.680465709713275,0.3309139730408788,1.9725872740149497,0.3950680841607009,0.26675986192105666,2.1112906247538645,1.8338839232760349,4276224,4.56704957485199,5.6878767013549805
5.67,6.374343666117613,4.965656333882387,5.603000000000001,6.496241848549429,4.709758151450572,0.35400269124656913,1.9085115894675255,0.4274968218419164,0.28050856065122187,2.067560619315553,1.749462559619498,4440064,4.236308550834655,5.290224981307984
6.300000000000001,6.777493455452534,5.822506544547467,5.685999999999999,6.411371628891011,4.960628371108987,0.3574238521978259,1.8669724091887474,0.4141493592767638,0.30069834511888804,1.981600442263856,1.7523443761136388,4603904,4.523798298835755,5.861504411697387
5.992999999999999,6.6135167201615115,5.372483279838487,5.459999999999999,5.870365690573663,5.049634309426335,0.3665718900039792,1.8629001379013062,0.445210265165183,0.28793351484277546,2.0196019852824834,1.706198290520129,4767744,4.584211659431458,5.613630914688111
6.519,7.148483121298737,5.889516878701263,5.5489999999999995,6.144322601620331,4.953677398379668,0.34435916021466256,1.8673967689275741,0.4087461874077562,0.2799721330215689,1.9892379362839852,1.745555601571163,4931584,5.050463104248047,6.152275419235229
6.465000000000001,6.921097577279249,6.008902422720753,5.196,5.613305643383839,4.77869435661616,0.3710410948842764,1.8395082667469977,0.40075618184997647,0.3413260079185763,1.9731581336788115,1.705858399815184,5095424,4.96957221031189,6.066066694259644
6.705,7.207160332961496,6.202839667038504,5.6899999999999995,6.359999999999999,5.02,0.340582981146872,1.8149050384759904,0.4077499466105753,0.27341601568316876,1.985816819464964,1.6439932574870169,5259264,5.014240455627442,6.3165840148925785
6.556,7.037896254395072,6.074103745604928,5.585000000000002,5.8195740821148,5.350425917885204,0.3862570866942406,1.7797874346375466,0.4182995933746538,0.3542145800138274,1.9014981639122859,1.6580767053628074,5423104,4.949367475509644,6.156387090682983
6.759,7.289027357784483,6.228972642215518,5.205,5.67746693005966,4.73253306994034,0.3693980943411589,1.8379380494356155,0.44172672069246005,0.2970694679898577,1.970566747353784,1.705309351517447,5586944,5.312065887451172,6.4059614658355715
6.748,7.202132139360341,6.29386786063966,5.5520000000000005,6.206168174095928,4.897831825904073,0.40035203099250793,1.7574939638376237,0.44382020940640643,0.35688385257860944,1.9283818112544089,1.5866061164208385,5750784,5.365590906143188,6.374846792221069
6.749999999999998,7.091320963317519,6.408679036682478,5.507,6.003025200972692,5.0109747990273075,0.3681629318743944,1.7806923702359199,0.4168973359983,0.31942852775048886,1.913083062760335,1.6483016777115047,5914624,5.143212842941284,6.370691013336182
6.917999999999999,7.494208295670931,6.341791704329068,5.787999999999999,6.274740177096569,5.30125982290343,0.3266765700653195,1.8017312809824944,0.3977264431030348,0.25562669702760427,1.9607322663301665,1.6427302956348222,6078464,5.4787757396698,6.546357822418213
6.903999999999999,7.445243013811725,6.362756986188273,6.005000000000001,6.329384031666173,5.680615968333829,0.36592315826565025,1.788016501069069,0.45249333471215025,0.27935298181915025,1.9787468130738564,1.5972861890642815,6242304,5.4701789855957035,6.546849203109741
7.106,7.6558399767205,6.556160023279499,5.630999999999999,6.0854986248604055,5.176501375139593,0.35221931915730237,1.7637655600905418,0.41183150929760465,0.2926071290170001,1.9300199700398442,1.5975111501412393,6406144,5.478686761856079,6.746385812759399
6.804,7.51363652668109,6.094363473318911,5.766,6.114717650829435,5.417282349170565,0.37976979911327363,1.7193159192800522,0.442015888691504,0.3175237095350433,1.822709698067566,1.6159221404925384,6569984,5.4025490283966064,6.43143219947815
6.982000000000001,7.377621030785777,6.586378969214225,5.5920000000000005,5.993716317816442,5.190283682183559,0.37767841275781394,1.636739033460617,0.45237108317025154,0.30298574234537634,1.7664725677200708,1.5070054992011634,6733824,5.5937810897827145,6.616133022308349
7.2299999999999995,7.7667494760127855,6.6932505239872135,5.729,6.163291376842783,5.294708623157217,0.4031784005463123,1.6688307762145995,0.4721482580302564,0.33420854306236825,1.7995046266826773,1.5381569257465217,6897664,5.550392007827758,6.838607215881348
7.333000000000001,7.83155892329794,6.8344410767020625,5.667,6.326849225202243,5.007150774797757,0.38037781696766615,1.6420337960124016,0.43769451373170387,0.3230611202036284,1.7846714905008876,1.4993961015239157,7061504,5.699085140228272,6.949631404876709
7.065,7.529483584209389,6.6005164157906115,5.79,6.221601668208083,5.358398331791917,0.4236021347343922,1.6300387218594552,0.4683446451837628,0.37885962428502157,1.759360147846775,1.5007172958721353,7225344,5.7149652481079105,6.712685871124267
7.210000000000001,7.679914885910205,6.740085114089797,5.6899999999999995,5.9786520396602105,5.4013479603397885,0.393027120642364,1.6541919067502022,0.5058161732366536,0.2802380680480744,1.7919244471994193,1.516459366300985,7389184,5.769494438171387,6.832782411575318
7.5329999999999995,8.00826939728958,7.0577306027104205,5.93,6.24,5.619999999999999,0.39752066545188425,1.6616389721632003,0.4957364769770437,0.2993048539267248,1.8134358926396013,1.5098420516867994,7553024,5.903009653091431,7.146909141540528
7.629,8.142818061185086,7.1151819388149145,5.8759999999999994,6.366310105953365,5.385689894046634,0.38025812059640884,1.6447050333023072,0.43566743237439687,0.3248488088184208,1.7773696399248249,1.5120404266797896,7716864,6.05421085357666,7.2427044868469235
7.382000000000001,7.89044468725713,6.873555312742871,5.483,5.859777122447741,5.106222877552258,0.3616501711308956,1.6223940715193748,0.3987464412373041,0.3245539010244871,1.7479545764115727,1.4968335666271768,7880704,5.764387559890747,7.025972509384156
7.561999999999999,8.158821581379225,6.9651784186207735,5.9159999999999995,6.325760905895132,5.506239094104867,0.40605979301035405,1.5959041193127632,0.4722285454281919,0.3398910405925162,1.7213403734486108,1.4704678651769156,8044544,5.905816745758057,7.180620002746582
7.886,8.164179797972462,7.607820202027538,5.745000000000001,6.461397236175574,5.028602763824428,0.39410974346101285,1.5867087215185165,0.4359239748880961,0.3522955120339296,1.716006901047298,1.457410541989735,8208384,6.047511243820191,7.479432201385498
7.787999999999999,8.29642501905394,7.279574980946059,5.3839999999999995,5.917426658501428,4.850573341498571,0.39794439990073444,1.597438496351242,0.4607587050095644,0.3351300947919045,1.696488406868488,1.498388585833996,8372224,6.214433813095093,7.401084756851196
7.68,8.14175751212081,7.2182424878791895,5.885000000000001,6.193066551251512,5.576933448748489,0.39489214327186345,1.5449120536446572,0.4559913000684926,0.3337929864752343,1.6670347338645142,1.4227893734248003,8536064,5.964913415908813,7.279567432403565
7.804,8.43840050441342,7.169599495586581,6.010000000000001,6.379350781777974,5.640649218222027,0.3577124750241637,1.5868542149662972,0.4238611736739,0.2915637763744274,1.7026706755859682,1.4710377543466262,8699904,6.136680746078492,7.405144357681275
7.964000000000001,8.22888488065573,7.699115119344272,5.824,6.152152403617587,5.495847596382412,0.38009847067296504,1.503751477599144,0.4153115057477891,0.344885435598141,1.6314137703612297,1.3760891848370584,8863744,6.313281011581421,7.594865942001343
7.667999999999999,8.059121464509428,7.276878535490571,5.827,6.5253702456433835,5.128629754356616,0.3749206498265266,1.552451241016388,0.4403621847444026,0.30947911490865065,1.6637593481276538,1.4411431339051222,9027584,6.144715929031372,7.275745487213134
7.8340000000000005,8.381159940054095,7.286840059945907,5.9559999999999995,6.684260942245292,5.227739057754707,0.3465147322043777,1.5714246556162834,0.40232502875311577,0.2907044356556396,1.6621646577007803,1.4806846535317866,9191424,6.260922193527222,7.430574083328247
7.761000000000001,8.097197858410789,7.424802141589214,5.869,6.213831843077172,5.524168156922827,0.3582866214215755,1.550174243748188,0.4213551156664601,0.29521812717669094,1.6467455287260688,1.4536029587703072,9355264,6.203523063659668,7.378823137283325
8.126000000000001,8.408531414182566,7.843468585817436,5.881,6.2801102604544266,5.481889739545574,0.3849660210311413,1.503699605166912,0.45419230779704517,0.31573973426523744,1.6313381278199646,1.3760610825138595,9519104,6.474930906295777,7.743779563903809
7.9399999999999995,8.431995934942556,7.448004065057443,6.139999999999999,6.626209831245728,5.65379016875427,0.37518089525401593,1.5218517526984214,0.445089492434602,0.30527229807342987,1.6501818752356632,1.3935216301611797,9682944,6.383862781524658,7.541902637481689
8.153,8.681281175133092,7.624718824866909,6.074,6.431105026567815,5.716894973432185,0.35952046494930984,1.4766385436058045,0.4135607372882936,0.30548019261032605,1.5948264208240863,1.3584506663875227,9846784,6.312513208389282,7.719406509399414
8.513000000000002,8.779835155105172,8.246164844894832,5.974,6.37460454315946,5.57339545684054,0.3446418421342969,1.517008513212204,0.41570461479959436,0.2735790694689994,1.6548652250011107,1.3791518014232973,10010624,6.734868955612183,8.112588453292847
8.48,8.835499648382386,8.124500351617614,5.909999999999999,6.321363586137616,5.498636413862383,0.37814945057034494,1.466832709312439,0.4427813201474505,0.3135175809932394,1.5773936772444195,1.3562717413804584,10174464,6.612304830551148,8.061619186401368
8.519000000000002,8.863077026260111,8.174922973739893,5.809000000000001,6.38025213347523,5.2377478665247725,0.35374282132834195,1.4154185339808465,0.41057777783138155,0.29690786482530235,1.5473084244119932,1.2835286435496998,10338304,6.746174097061157,8.104997777938843
8.498000000000001,8.960618633433631,8.035381366566371,6.275,6.640930321236161,5.9090696787638395,0.3485135845839977,1.4716427892446518,0.4169488470872737,0.28007832208072175,1.6236165198783934,1.31966905861091,10502144,6.688560914993286,8.076226329803466
8.435,8.81697513008048,8.05302486991952,6.148000000000001,6.575569877330011,5.72043012266999,0.3525589846074581,1.4468969270586967,0.4004758367584881,0.3046421324564281,1.5625765644601048,1.3312172896572885,10665984,6.697588491439819,8.029126834869384
8.398,8.783948183050523,8.012051816949477,6.037000000000001,6.729474548268744,5.344525451731258,0.3274269690737128,1.410268034040928,0.3689424801433621,0.28591145800406353,1.573126466820587,1.2474096012612688,10829824,6.594454526901245,7.968662881851197
8.385,8.711626698235156,8.058373301764844,6.032000000000001,6.497377266311968,5.566622733688034,0.3602641046047211,1.4041540667414665,0.42374739595610666,0.2967808132533355,1.5496329753342186,1.2586751581487143,10993664,6.8139256000518795,7.99105224609375
8.445999999999998,8.790940574592202,8.101059425407794,5.964,6.510684552552933,5.417315447447068,0.35538763254880906,1.4144412130117416,0.41950510114324835,0.2912701639543698,1.5168526945289758,1.3120297314945075,11157504,6.791780567169189,8.04511547088623
8.419,8.70207066255619,8.13592933744381,6.034999999999999,6.527894512040862,5.5421054879591365,0.34066841918975116,1.3766731038689612,0.4092366159649652,0.27210022241453713,1.5143044770658596,1.239041730672063,11321344,6.83003716468811,8.035499906539917
8.687999999999999,8.969453370916035,8.406546629083962,6.168,6.871843732656618,5.464156267343382,0.33707184754312036,1.3626474827528,0.39506337841995004,0.2790803166662907,1.5393950145253281,1.1858999509802717,11485184,6.937489557266235,8.273859453201293
8.657,8.906881972138848,8.407118027861152,5.924999999999999,6.463168189323746,5.386831810676252,0.35509390756487846,1.3865449622273445,0.4000705539913839,0.310117261138373,1.512953198434226,1.260136726020463,11649024,6.680667161941528,8.19649567604065
8.446,8.820384828752449,8.07161517124755,5.877999999999999,6.176221394269424,5.579778605730574,0.336109634116292,1.3662268966436386,0.38033162987293234,0.2918876383596517,1.490189650264772,1.2422641430225052,11812864,6.73284912109375,8.043171787261963
8.618,9.003585269428177,8.232414730571824,6.103,6.644203288977441,5.561796711022558,0.3435114298015833,1.3486332535743712,0.40865927080557257,0.278363588797594,1.4764019726350595,1.220864534513683,11976704,6.912323951721191,8.233834409713745
8.483,8.925019230350898,8.040980769649103,6.022,6.293691000955129,5.750308999044871,0.33942025788128377,1.3679429054260255,0.3952849298505614,0.28355558591200614,1.4983574463782392,1.2375283644738118,12140544,6.833070564270019,8.076259565353393
8.636,8.930217606543184,8.341782393456814,5.9159999999999995,6.405942853810523,5.426057146189476,0.3681468218564987,1.3542577430605889,0.4252896047116078,0.3110040390013896,1.5146937192248615,1.1938217668963162,12304384,6.894640779495239,8.206123876571656
8.879999999999999,9.073235607484747,8.68676439251525,6.117000000000001,6.632811011902616,5.601188988097386,0.30604827739298346,1.3669769540429115,0.3688792321207099,0.24321732266525703,1.5104724419388516,1.2234814661469715,12468224,7.11447925567627,8.454190444946288
8.536,8.85625614748198,8.215743852518019,6.319000000000001,6.752323205009841,5.885676794990161,0.34752134792506695,1.3308492839336394,0.3981265705786843,0.2969161252714496,1.466420102673753,1.195278465193526,12632064,6.779125785827636,8.105736112594604
8.831,9.207495683906203,8.454504316093796,5.808,6.319620953441119,5.29637904655888,0.33917138297110794,1.3408587336540223,0.39475912297164656,0.2835836429705693,1.5095577206123787,1.172159746695666,12795904,7.004118347167969,8.392951345443725
8.693000000000001,9.00438561302668,8.381614386973324,6.202,6.685007246322455,5.718992753677545,0.3475711839273572,1.3066182628273963,0.4041879264209103,0.2909544414338041,1.4408443038983174,1.1723922217564753,12959744,6.92893123626709,8.27676568031311
8.831,9.223388837761728,8.43861116223827,6.497,6.822086142429972,6.171913857570027,0.34634808003902434,1.297856406867504,0.39920219495869746,0.2934939651193512,1.3946960998091797,1.2010167139258283,13123584,6.946067667007446,8.378762865066529
8.911999999999999,9.340621044746987,8.483378955253011,6.191999999999999,6.694171285519193,5.6898287144808055,0.3347700469195843,1.2811258725821972,0.3761818685380952,0.29335822530107336,1.4196987249575082,1.1425530202068863,13287424,7.112265110015869,8.45299310684204
9.008000000000001,9.358422602010773,8.657577397989229,6.013,6.62473605419331,5.40126394580669,0.32294607553631066,1.2393619693815707,0.38202382464793955,0.2638683264246818,1.383194325411819,1.0955296133513224,13451264,7.190343856811523,8.575076007843018
8.881,9.244357950236402,8.517642049763598,6.167,6.690145295305234,5.643854704694766,0.3240308264270425,1.2500347256660462,0.3726586296352425,0.2754030232188425,1.4201027709775786,1.0799666803545138,13615104,7.137472629547119,8.453950214385987
8.873,9.357191077984714,8.388808922015285,6.274,6.843634970836588,5.704365029163412,0.33876861948519943,1.2999826595187187,0.4082297910028945,0.26930744796750433,1.4322685718808488,1.1676967471565887,13778944,7.07538685798645,8.433210515975953
9.011999999999999,9.274556660551584,8.749443339448414,6.2490000000000006,6.768989422969353,5.729010577030648,0.32654645554721357,1.3027562499046326,0.3922701985655634,0.26082271252886374,1.436060781009538,1.169451718799727,13942784,7.253219795227051,8.591119575500489
8.975,9.41720470372894,8.53279529627106,6.116999999999999,6.621857405610732,5.612142594389266,0.29718416593968866,1.2330628842115403,0.34691734144645076,0.24745099043292657,1.3352270856464796,1.130898682776601,14106624,7.197831344604492,8.51822075843811
8.899000000000001,9.254061966422764,8.543938033577238,6.082000000000001,6.554245698762838,5.609754301237164,0.3340266363695264,1.2586454346776008,0.38677275355264845,0.28128051918640434,1.3640437949186979,1.1532470744365038,14270464,7.280217933654785,8.469119310379028
9.064,9.445108908318868,8.682891091681132,6.144,6.6407131969255495,5.647286803074451,0.3220824344083667,1.226364180445671,0.39031639006637403,0.2538484787503594,1.3593484159500169,1.0933799449413253,14434304,7.309004878997802,8.647200393676759
8.870999999999999,9.135781041617408,8.60621895838259,6.116999999999999,6.782988738643529,5.451011261356469,0.32339217271655796,1.2075257107615471,0.3798115509814254,0.26697279445169053,1.3598136830807368,1.0552377384423575,14598144,7.1126491069793705,8.418991374969483
9.011999999999997,9.320797668384976,8.703202331615017,6.289,6.884725607977364,5.693274392022635,0.3070646930485964,1.2445743672549725,0.36038055132527064,0.25374883477192217,1.375251537017773,1.113897197492172,14761984,7.258576154708862,8.588457012176514
9.019000000000002,9.414131623639518,8.623868376360486,6.414,6.851451711620837,5.9765482883791625,0.28160677552223207,1.225338176637888,0.3168369247214154,0.24637662632304874,1.3844280563656761,1.0662482969100997,14925824,7.235633707046508,8.589746379852295
9.034,9.356403473926694,8.711596526073308,6.4590000000000005,7.113392084304204,5.804607915695797,0.2986235337331891,1.1954989597201346,0.3483235041884029,0.2489235632779753,1.3464259896639659,1.0445719297763034,15089664,7.16026496887207,8.568079948425293
9.280999999999999,9.482615971589553,9.079384028410445,6.337,7.001996992474401,5.672003007525598,0.3067970490083098,1.1239191122353076,0.3545133479638079,0.25908075005281167,1.2639307298002658,0.9839074946703494,15253504,7.441378211975097,8.84711446762085
9.244,9.540418622896741,8.947581377103258,6.003,6.6135743198006285,5.392425680199372,0.30963674038648603,1.1662878692150116,0.3618866745331906,0.25738680623978144,1.302683800236834,1.0298919381931892,15417344,7.407331085205078,8.801338005065919
9.039000000000001,9.314007272631109,8.763992727368894,6.087,6.798281238329818,5.375718761670181,0.3034115357324481,1.183324570208788,0.36810748129673565,0.23871559016816057,1.3217873178895119,1.0448618225280641,15581184,7.254474353790283,8.60064468383789
9.225,9.518334280301502,8.931665719698497,6.2379999999999995,6.686437286585314,5.789562713414685,0.31567678563296797,1.1818217001855373,0.3753552129525264,0.25599835831340956,1.326556748564457,1.0370866518066177,15745024,7.454343509674072,8.786552047729492
9.027000000000001,9.360947600680108,8.693052399319894,6.365,6.731803762248972,5.998196237751029,0.2794802214950323,1.1394007116556168,0.3261471570207038,0.23281328596936085,1.2980813504010609,0.9807200729101727,15908864,7.220087575912475,8.589562511444091
9.188,9.49051611527322,8.885483884726781,6.224,6.603373167211388,5.844626832788612,0.2874423457309604,1.1361323058605195,0.3443280759937294,0.2305566154681914,1.2767344831653522,0.9955301285556868,16072704,7.453945541381836,8.755136299133301
9.181000000000001,9.580360739182009,8.781639260817993,6.253,6.826045373421687,5.679954626578313,0.29415429849177593,1.1397495731711387,0.3620172705465512,0.22629132643700067,1.2884512365430194,0.9910479097992579,16236544,7.389989900588989,8.735205554962159
9.248999999999999,9.517903328354262,8.980096671645736,6.238,6.616121673539087,5.8598783264609136,0.2749804949387908,1.1866698540747165,0.32799375741706016,0.2219672324605214,1.319361985252346,1.053977722897087,16400384,7.4125604152679445,8.807905387878417
9.161,9.560285612062343,8.761714387937657,6.198000000000001,6.701404409992604,5.694595590007399,0.3008568914607167,1.1602055557072162,0.348462355845106,0.2532514270763274,1.290396875047164,1.0300142363672684,16564224,7.3821250915527346,8.732817268371582
9.193,9.396472356844855,8.989527643155144,6.2589999999999995,6.7477831830167645,5.770216816983234,0.2912209121510386,1.0962287604808807,0.3366005357558895,0.24584128854618778,1.2223781579155384,0.970079363046223,16728064,7.410934066772461,8.736476707458497
9.268,9.47052407264323,9.065475927356772,6.3790000000000004,6.8568378386021775,5.901162161397823,0.32764735333621503,1.1506040528416634,0.38768014852405763,0.26761455814837243,1.261203936687806,1.0400041689955208,16891904,7.363427829742432,8.806067085266113
9.254999999999999,9.540805878176078,8.96919412182392,6.093000000000001,6.606849199668542,5.57915080033146,0.28134987242519854,1.09735192283988,0.3324559615463684,0.23024378330402867,1.237288765668962,0.957415080010798,17055744,7.437726593017578,8.80383472442627
8.940000000000001,9.187507575641638,8.692492424358365,6.258000000000001,6.7288035683807,5.787196431619302,0.29095609616488216,1.0999244540929793,0.3481578862148085,0.23375430611495585,1.2241019065413268,0.9757470016446318,17219584,7.228050756454468,8.487173748016357
9.047999999999998,9.352394480896088,8.743605519103909,6.3950000000000005,7.098253154987591,5.69174684501241,0.28788596410304307,1.1415997199714183,0.35355340484172193,0.2222185233643642,1.2634726657577096,1.019726774185127,17383424,7.450363969802856,8.612045669555664
9.274000000000001,9.546220498860759,9.001779501139243,6.075000000000001,6.637765492900908,5.512234507099095,0.29482046496123077,1.0645549982786178,0.34887941727623273,0.24076151264622878,1.1834228860402356,0.945687110517,17547264,7.432676553726196,8.789844417572022
9.294999999999998,9.61425694980689,8.975743050193106,6.1770000000000005,7.062630284035048,5.291369715964953,0.2692473014816642,1.0584847643971442,0.3387820337530609,0.19971256921026753,1.1152501942980653,1.0017193344962232,17711104,7.518035984039306,8.825310516357423
9.27,9.706760804102199,8.8332391958978,6.207,6.767464985525412,5.646535014474588,0.2712288796901703,1.0943443089723588,0.3225761514401069,0.2198816079402337,1.2331202427192467,0.955568375225471,17874944,7.4943725109100345,8.788370609283447
9.216999999999999,9.602202544124514,8.831797455875483,6.343000000000002,6.7608767760955395,5.925123223904464,0.2795313455164432,1.0811670318245887,0.31950039468282826,0.23956229635005816,1.1861531556926899,0.9761809079564876,18038784,7.370807743072509,8.714613246917725
9.233,9.481638291499921,8.98436170850008,6.336000000000001,7.225361568767171,5.446638431232832,0.26565336585044863,1.056196889281273,0.3435740535471956,0.18773267815370165,1.1643943516179385,0.9479994269446075,18202624,7.4109907150268555,8.721366596221923
9.203,9.541232168783514,8.864767831216485,6.3149999999999995,6.664263510833869,5.96573648916613,0.2822107022628188,1.13882562443614,0.3283715951095719,0.2360498094160657,1.2755824930308515,1.0020687558414287,18366464,7.499219846725464,8.7185959815979
9.087000000000002,9.538110851121985,8.635889148878018,6.435,6.87632187799836,5.993678122001639,0.2524863908067346,1.0601782582700252,0.3136018474046204,0.19137093420884874,1.2061504633900804,0.91420605314997,18530304,7.426049375534058,8.580204486846924
9.423,9.791783134104584,9.054216865895416,6.552,6.891699867530147,6.212300132469852,0.2543879529461264,1.0975233249366283,0.28448414862892846,0.22429175726332443,1.1920605621324827,1.002986087740774,18694144,7.510719203948975,8.88263692855835
9.495000000000001,9.796604045065713,9.193395954934289,6.193,6.647643816630117,5.738356183369882,0.25595297291874886,1.0519061826169491,0.30010672596679633,0.21179921987070138,1.191719763766812,0.9120926014670864,18857984,7.636592245101928,8.957055568695068
9.248,9.754059285064507,8.741940714935492,6.468999999999999,6.955527491515125,5.982472508484874,0.2321286121383309,1.0608795426785946,0.28800122871563083,0.17625599556103094,1.1653058981603717,0.9564531871968176,19021824,7.454551029205322,8.709008312225341
9.168000000000001,9.532192256919338,8.803807743080664,6.243,6.6228697145074875,5.863130285492513,0.26652973927557466,1.0377703167498111,0.31254295147537114,0.22051652707577818,1.151891831217966,0.9236488022816561,19185664,7.352755451202393,8.62095890045166
9.338000000000001,9.75982460810152,8.916175391898483,6.436,7.016727130414965,5.8552728695850345,0.2659493960440159,1.1090675368905067,0.32214525947045863,0.20975353261757318,1.2652795997636623,0.9528554740173512,19349504,7.458451652526856,8.76083812713623
9.329,9.782264823254573,8.875735176745428,6.397,7.042058912038273,5.751941087961727,0.27286465410143135,1.0737426482141017,0.3160934078572648,0.22963590034559786,1.172547958149835,0.9749373382783684,19513344,7.416194868087769,8.724891662597656
9.331,9.584828682382428,9.077171317617571,6.34,6.847877938091427,5.8321220619085725,0.25377069339156144,1.0249119833111764,0.2934179418779137,0.21412344490520915,1.1163322678886065,0.9334916987337463,19677184,7.387739562988282,8.732082557678222
9.456,9.930977894222456,8.981022105777543,6.266,6.854781793196766,5.677218206803234,0.25746909230947496,0.9941914357244969,0.31252329572764576,0.20241488889130416,1.0834379697203802,0.9049449017286135,19841024,7.509878206253052,8.82900094985962
9.288999999999998,9.664831079076755,8.91316892092324,6.394,6.851650521686581,5.936349478313419,0.26882462576031685,1.017672313004732,0.3333568122500236,0.20429243927061008,1.1388820634252923,0.8964625625841717,20004864,7.377774286270141,8.650052547454834
9.436000000000002,9.73376500801807,9.138234991981934,6.196999999999999,6.914468466206006,5.479531533793993,0.27876282054930923,1.0101718969643116,0.3597163629118315,0.19780927818678695,1.0834436830067298,0.9369001109218935,20168704,7.377830600738525,8.766502952575683
9.512999999999998,9.826306559139764,9.199693440860232,6.507000000000001,7.069477555107758,5.944522444892243,0.23363316096365452,1.015454565733671,0.28909347386624823,0.17817284806106085,1.10686745551715,0.9240416759501923,20332544,7.529461145401001,8.852838802337647
9.403,9.778953454565855,9.027046545434146,6.665000000000001,7.012339891172898,6.317660108827104,0.2631780790165067,1.0103060498833656,0.30733631195420774,0.21901984607880565,1.1436950186225354,0.8769170811441958,20496384,7.4097654819488525,8.71224946975708
9.296,9.536049994792752,9.055950005207247,6.2780000000000005,6.762268520554455,5.793731479445546,0.28718434441834684,0.968498020619154,0.33951388794412435,0.23485480089256933,1.0764062561724657,0.8605897850658424,20660224,7.250044155120849,8.600140476226807
9.465,9.845637622943396,9.084362377056603,6.078,6.449612701612849,5.706387298387152,0.24178991243243217,1.054793981462717,0.27952818726039674,0.2040516376044676,1.170568628275049,0.939019334650385,20824064,7.445358800888061,8.753145790100097
9.423,9.651694118857481,9.194305881142519,6.140000000000001,6.846300219453457,5.433699780546545,0.26012153923511505,1.0066460154950618,0.30285331074292293,0.21738976772730717,1.1124874920715038,0.9008045389186198,20987904,7.400068569183349,8.69021921157837
9.308,9.674627876736071,8.941372123263928,6.273999999999999,6.686436661803967,5.8615633381960315,0.25181775148957963,0.9974115647375583,0.2829254457165505,0.22071005726260876,1.0571564934414777,0.937666636033639,21151744,7.342734670639038,8.579441118240357
9.487,9.766608655087785,9.207391344912216,6.402000000000001,7.01683005782086,5.787169942179142,0.22174488734453918,0.9401055134832859,0.28660286902405524,0.1568869056650231,1.0781619432415857,0.8020490837249861,21315584,7.427526664733887,8.72445592880249
9.478,9.7095512902145,9.246448709785499,6.344,6.829060820928675,5.858939179071325,0.20741572715342044,0.9918955005705357,0.23739301879399738,0.1774384355128435,1.1029068056443563,0.8808841954967149,21479424,7.443810367584229,8.718354892730712
9.475,9.847887382462856,9.102112617537143,6.1240000000000006,6.779838394728459,5.4681616052715425,0.2522005341947079,0.9711397968232631,0.31047439295559853,0.19392667543381728,1.090945121900088,0.8513344717464381,21643264,7.334477138519287,8.665564918518067
9.355999999999998,9.660932779477704,9.051067220522292,6.359,6.868204281207454,5.849795718792546,0.2430781176313758,0.917919909954071,0.308566927624983,0.1775893076377686,1.0255335580761111,0.8103062618320308,21807104,7.289570474624634,8.558011531829834
9.671000000000001,9.976203210992283,9.36579678900772,6.185,6.731575703814211,5.638424296185788,0.25088623370975255,0.9727794997394085,0.2886156330464993,0.21315683437300578,1.0664801941757924,0.8790788053030244,21970944,7.445980644226074,8.821175479888916
9.527999999999999,9.81768258490976,9.238317415090238,6.571999999999998,7.251349689040922,5.892650310959074,0.2448569288477301,0.9378366589546203,0.2868526950825345,0.20286116261292567,1.027389405326463,0.8482839125827777,22134784,7.307469034194947,8.660736656188964
9.594,9.920441418940673,9.267558581059326,6.421000000000001,7.206728324549905,5.635271675450097,0.2565701501443982,0.9128405928611756,0.2959375554241359,0.2172027448646605,1.0337222304538993,0.7919589552684518,22298624,7.392739915847779,8.71652431488037
9.571000000000002,9.938925264150209,9.203074735849794,6.433,7.0026850006802,5.863314999319799,0.2368261749856174,0.9053401306271553,0.28628954456031586,0.18736280541091893,1.0120312540502805,0.7986490072040302,22462464,7.370511770248413,8.687292671203613
9.521,9.896111983279662,9.14588801672034,6.409000000000001,6.730199315067764,6.087800684932238,0.2659296428784728,0.9231258563697338,0.3144408874950091,0.21741839826193657,1.0463043829122576,0.7999473298272098,22626304,7.277497243881226,8.602687454223632
9.692,9.99279228713516,9.39120771286484,6.154000000000001,6.701890500008899,5.606109499991103,0.2401442715898156,0.9222240693867206,0.29145214396014024,0.18883639921949097,1.0482707951494925,0.7961773436239488,22790144,7.420570039749146,8.766042613983155
9.589000000000002,9.859940952976846,9.318059047023159,6.522999999999999,6.953582164052343,6.092417835947654,0.2109337447211146,0.9153308719396591,0.25606588116505635,0.16580160827717286,1.0476323672746162,0.7830293766047022,22953984,7.399994516372681,8.650889778137207
9.556000000000001,9.942657471155027,9.169342528844975,6.223999999999999,6.802829854102222,5.645170145897777,0.20897026974707839,0.9171512216329575,0.23658494607334302,0.18135559342081375,1.0542666095128386,0.7800358337530764,23117824,7.340056037902832,8.612250709533692
9.681000000000001,10.090474052902014,9.271525947097988,6.406000000000001,7.029044139688354,5.782955860311647,0.21074896221980452,0.9225408151745796,0.2557333556797281,0.16576456875988094,1.0701772414378374,0.7749043889113219,23281664,7.387445449829102,8.696302223205567
9.508,9.86103824155465,9.154961758445348,6.318,6.907250371234503,5.728749628765496,0.21840697750449176,0.8850106820464134,0.24927342595048857,0.18754052905849494,1.0290457316665824,0.7409756324262443,23445504,7.273178005218506,8.516799259185792
9.614,9.936558521822011,9.29144147817799,6.371,6.792389368636657,5.949610631363344,0.24172915201634168,0.8570494465529919,0.30387962265194707,0.1795786813807363,0.9808318648322653,0.7332670282737185,23609344,7.3484838008880615,8.614302349090575
9.632000000000001,9.921855136231878,9.342144863768125,6.543000000000001,7.34664233337972,5.739357666620282,0.23179162424057723,0.8323198311030865,0.2730508741886787,0.19053237429247577,0.9441450756636451,0.7204945865425278,23773184,7.232619285583496,8.580711555480956
9.679,9.919060409064052,9.438939590935949,6.2490000000000006,6.995558102226478,5.502441897773523,0.20523318666964768,0.8722081445157528,0.23480755988124175,0.17565881345805362,1.0487890992428062,0.6956271897886993,23937024,7.350548982620239,8.631222438812255
9.575,9.847001838229081,9.302998161770917,6.278999999999999,6.724655696698695,5.8333443033013035,0.2145231557078659,0.861127420514822,0.2685209486027759,0.16052536281295587,1.0390885485604386,0.6831662924692055,24100864,7.332301187515259,8.52231855392456
9.648,10.113613573685303,9.182386426314697,6.614,7.080801885171858,6.147198114828142,0.21186636416241522,0.8848261140286923,0.2592378784183818,0.16449484990644864,1.0578941264832744,0.7117581015741102,24264704,7.236733102798462,8.543090915679931
9.674000000000001,9.965451539711152,9.38254846028885,6.4350000000000005,6.944926465286908,5.925073534713093,0.21736367195844647,0.8434795744717121,0.2711159173897105,0.1636114265271824,1.015654978707749,0.6713041702356752,24428544,7.29924430847168,8.580503749847413
9.655000000000001,9.919395537027388,9.390604462972615,6.395000000000001,7.024289281650341,5.765710718349662,0.21230663787573575,0.8359658129513263,0.2618066298710158,0.16280664588045574,0.9587346676267228,0.7131969582759299,24592384,7.299325895309448,8.534891605377197
9.586,9.812944927240068,9.359055072759933,6.284,6.888899991734171,5.679100008265829,0.22818866260349752,0.8200683660805226,0.2917078965566222,0.16466942865037282,0.9357921895192682,0.7043445426417769,24756224,7.175527477264405,8.456891536712646
9.709,10.212337858699303,9.205662141300696,6.261,6.983723321887429,5.538276678112571,0.19711811430752274,0.8327908262610435,0.22995977091306624,0.16427645770197924,0.9677999024212292,0.6977817501008579,24920064,7.247485017776489,8.535066986083985


==> data/progress-caveflyer-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.722,2.940760142622005,2.503239857377995,2.726,3.018410670119953,2.433589329880047,0.6197240673471243,2.7045691430568697,0.9513796037164532,0.2880685309777952,2.7076945332249074,2.701443752888832,16384,0.3091446429491043,1.9435346364974975
2.852,3.5201736301291753,2.1838263698708245,2.929,3.4732508612763047,2.384749138723695,0.2587373428046703,2.697563427686691,0.33799229318690993,0.1794823924224307,2.711387937741369,2.683738917632013,180224,0.7128525912761688,2.0512192964553835
3.172,3.6462530969851437,2.6977469030148566,3.0629999999999997,3.5491285838129656,2.576871416187034,0.254482639580965,2.6875629127025604,0.34034212136144143,0.1686231578004886,2.703780949717493,2.6713448756876277,344064,1.0034538567066194,2.2292742133140564
3.383,3.8769645736285145,2.8890354263714855,3.479,3.8052039239494215,3.1527960760505787,0.25547829293645913,2.645812049508095,0.3659792664596092,0.14497731941330907,2.697793552772855,2.5938305462433346,507904,1.1302347362041474,2.5311586260795593
3.492,3.9685249206494873,3.0154750793505127,3.5199999999999996,4.1409669878504,2.899033012149599,0.2829370041377842,2.592450872063637,0.3540127380508591,0.21186127022470932,2.682534479020555,2.5023672651067184,671744,1.0678864538669586,2.6677868604660033
3.6459999999999995,4.088113107699828,3.2038868923001713,3.66,4.04262252939418,3.2773774706058205,0.2988204790279269,2.509296327829361,0.35512798381594685,0.24251297423990698,2.605883679677459,2.4127089759812628,835584,1.2333357691764832,2.8959080934524537
3.723,4.133074383496457,3.312925616503542,3.7129999999999987,4.201795458244038,3.22420454175596,0.29149856641888616,2.4387945145368577,0.33903464440995973,0.2439624884278126,2.532979869235003,2.344609159838712,999424,1.3406376242637634,2.9683415412902834
4.346,4.9592405726955775,3.7327594273044227,3.5759999999999996,4.236154527364616,2.9158454726353833,0.29972605463117363,2.4418660551309586,0.34379216842090277,0.2556599408414445,2.525800646816516,2.357931463445401,1163264,1.496092814207077,3.5273289680480957
3.8300000000000005,4.187910603363466,3.4720893966365347,3.8289999999999997,4.1819999999999995,3.4759999999999995,0.3197144722566009,2.393283861875534,0.3713211603544788,0.26810778415872294,2.4831042331812916,2.303463490569776,1327104,1.5926617503166198,3.1346695899963377
4.135999999999999,4.49051939298154,3.781480607018459,4.09,4.768896162899747,3.411103837100253,0.29876004103571174,2.387603408098221,0.3672658151899774,0.23025426688144607,2.492525390848643,2.282681425347799,1490944,1.7161027312278747,3.4196810722351074
4.333,4.817356273831567,3.848643726168433,4.473,5.059652367249975,3.8863476327500246,0.3006314544938505,2.387133964896202,0.37498447092141335,0.2262784380662876,2.4475278774123943,2.3267400523800097,1654784,1.8564674496650695,3.695354866981506
4.34,5.030217357069496,3.649782642930504,4.246,4.690594196993168,3.8014058030068325,0.317648334056139,2.3318741798400877,0.3891615812568641,0.2461350868554139,2.415114337452613,2.2486340222275625,1818624,2.059240090847015,3.7478548765182493
4.493,4.837443028670926,4.148556971329075,4.526,5.089279681863282,3.962720318136718,0.3220183065161109,2.279380762577057,0.36942530135305957,0.27461131167916225,2.380581927144716,2.1781795980093976,1982464,2.4700116157531737,4.002590942382812
4.723,5.341191717835171,4.104808282164829,4.826,5.268158342678276,4.383841657321724,0.30478226840496064,2.2850771278142927,0.38656169159197323,0.22300284521794805,2.400029934280033,2.1701243213485526,2146304,2.3606554746627806,4.218366909027099
4.76,5.24,4.279999999999999,4.9399999999999995,5.582183774320092,4.297816225679907,0.3579809879884124,2.159914216399193,0.4277521300834251,0.28820984589339965,2.2922816663152887,2.027546766483097,2310144,2.67853729724884,4.274009871482849
5.173,5.5176171789101645,4.828382821089836,4.933,5.38972858461016,4.4762714153898395,0.36860237307846544,2.1057862773537637,0.4637234854984901,0.2734812606584408,2.206466040288462,2.005106514419065,2473984,3.0615193128585814,4.708557224273681
4.95,5.452493781056045,4.447506218943955,4.840000000000001,5.426856030044849,4.253143969955152,0.3603439308702946,2.0411999717354776,0.41297541076873057,0.3077124509718586,2.17773443069714,1.9046655127738152,2637824,2.8419651865959166,4.506701278686523
5.169999999999999,5.681957029446807,4.658042970553191,5.056,5.5083538437992985,4.603646156200702,0.3996215395629406,1.9956547677516938,0.499254072354707,0.29998900677117424,2.109961223440527,1.8813483120628602,2801664,3.1725573539733887,4.760719919204712
5.313000000000001,5.932290723327906,4.693709276672095,5.179999999999999,5.657074417675061,4.702925582324936,0.3832825418561697,1.9364544287323953,0.43814163531666805,0.3284234483956714,2.0494803363164857,1.823428521148305,2965504,3.340986204147339,4.919952535629273
5.639999999999999,6.230254182534947,5.049745817465051,5.35,5.79328320518603,4.90671679481397,0.4100689835846424,1.8916084572672844,0.4909825156438397,0.32915545152544506,2.021252660346648,1.7619642541879208,3129344,3.5394729375839233,5.233438968658447
5.839999999999999,6.271740662898457,5.408259337101541,5.223000000000001,5.4755094057654095,4.970490594234592,0.40469051245599985,1.8797174245119095,0.4672093129976254,0.3421717119143743,1.9712088826203193,1.7882259664034996,3293184,3.758182740211487,5.483565425872802
5.8100000000000005,6.528957578720748,5.091042421279253,5.505999999999999,5.861730234869064,5.150269765130934,0.4060782857239246,1.8079238265752793,0.45379810057646014,0.3583584708713891,1.9450168522803541,1.6708308008702044,3457024,3.671230673789978,5.3995945930480955
5.78,6.277594212184989,5.282405787815011,5.49,5.953573079459971,5.02642692054003,0.43465465791523455,1.7423458039760589,0.49747735424220835,0.37183196158826076,1.8618908733249027,1.622800734627215,3620864,3.81589789390564,5.425146245956421
6.002999999999999,6.408069129902538,5.597930870097461,5.61,5.977287353444139,5.242712646555861,0.4147216411307454,1.7469703406095505,0.46891615009165843,0.36052713216983234,1.8272646921324731,1.6666759890866278,3784704,3.883472228050232,5.65584921836853
6.1899999999999995,6.698822169328341,5.681177830671658,5.41,5.808622628559895,5.011377371440105,0.4265220619738102,1.7368764460086823,0.495131744785654,0.3579123791619664,1.8455393328384233,1.6282135591789413,3948544,3.9359989166259766,5.802293348312378
6.38,6.897300686255102,5.862699313744898,5.509999999999999,6.262927619363241,4.757072380636757,0.4363491043448448,1.7024269923567772,0.48840007043419076,0.38429813825549886,1.81620356115053,1.5886504235630243,4112384,4.182085776329041,6.018212556838989
5.9799999999999995,6.461248376620638,5.498751623379361,5.290000000000001,5.940307619515565,4.639692380484437,0.41497404798865317,1.721957080066204,0.47910750961643184,0.3508405863608745,1.8208092768112132,1.623104883321195,4276224,4.131524062156677,5.6634931564331055
6.229999999999999,6.672831796509689,5.7871682034903085,5.4399999999999995,5.924148737476408,4.955851262523591,0.4416979096829891,1.672405168414116,0.5335351040633383,0.34986071530263996,1.8188911283900357,1.525919208438196,4440064,4.1896295070648195,5.872550010681152
6.360000000000001,6.745227205685166,5.974772794314837,5.4399999999999995,5.803868107973205,5.076131892026794,0.43745946474373343,1.654663299024105,0.4872819167727008,0.3876370127147661,1.7707686703343368,1.5385579277138732,4603904,4.318953156471252,6.03307147026062
6.63,7.25617888817813,6.003821111821869,5.58,5.914065861769801,5.245934138230199,0.45490063838660716,1.6753650918602943,0.5052737040402449,0.4045275727329694,1.773598576843131,1.5771316068774575,4767744,4.585590052604675,6.302366304397583
6.600000000000001,7.183095189484532,6.016904810515471,5.55,6.094518135602479,5.00548186439752,0.4769106009975076,1.5731679975986481,0.5828905106684695,0.3709306913265457,1.7584799391851182,1.387856056012178,4931584,4.444403743743896,6.258992338180542
6.7299999999999995,7.364113554499507,6.095886445500492,5.91,6.313608721412211,5.506391278587789,0.430001961812377,1.587892861664295,0.49780191395893447,0.3622020096658195,1.7081348399348937,1.4676508833936965,5095424,4.658818149566651,6.39656982421875
6.806,7.309908721893162,6.302091278106838,5.84,6.16,5.52,0.42001884058117867,1.5650693207979203,0.49360108198514485,0.3464365991772125,1.7008428712193184,1.4292957703765221,5259264,4.671613931655884,6.486631965637207
6.949000000000001,7.453032737032031,6.44496726296797,5.6499999999999995,6.273297681689896,5.026702318310103,0.46751649789512156,1.5183471485972404,0.556927579821923,0.37810541596832015,1.6209630224320408,1.41573127476244,5423104,4.8160165309906,6.615840864181519
6.839999999999999,7.397135531087364,6.282864468912634,5.62,6.339444229944198,4.900555770055802,0.4029878001660109,1.5607276096940041,0.47218913351165553,0.3337864668203662,1.658257231775947,1.4631979876120613,5586944,4.770313835144043,6.494315195083618
6.972999999999999,7.363334471959625,6.582665528040373,5.75,6.162916456441252,5.337083543558748,0.49330440945923326,1.4681508362293243,0.5471490944997317,0.4394597244187349,1.6146496617075088,1.3216520107511398,5750784,4.852246999740601,6.63729076385498
6.9399999999999995,7.5551422599691875,6.3248577400308115,5.470000000000001,5.852230297072328,5.087769702927673,0.4657738346606493,1.5155170738697052,0.5507684721483456,0.38077919717295305,1.6335547175783776,1.397479430161033,5914624,4.859276247024536,6.6040520668029785
7.43,7.8042993454442575,7.055700654555742,5.590000000000001,5.954554522671165,5.225445477328837,0.43302025385200976,1.5082192957401275,0.4805542205806823,0.3854862871233372,1.6487761856423375,1.3676624058379174,6078464,5.16790738105774,7.0731688976287845
7.18,7.59182520563948,6.76817479436052,5.8,6.325357021462548,5.274642978537452,0.4616142388433218,1.5114956483244897,0.4997468568916337,0.42348162079500995,1.661893506472183,1.3610977901767964,6242304,4.8315185546875,6.8060197830200195
7.322999999999999,7.760448282657503,6.885551717342494,5.983,6.619239734691256,5.346760265308744,0.47383402436971667,1.4704338505864143,0.5678278175494826,0.37984023118995075,1.6494905398011885,1.29137716137164,6406144,4.987483882904053,6.960993003845215
7.159999999999999,7.748557558782486,6.5714424412175125,5.8,6.26475800154489,5.33524199845511,0.5053247883915901,1.3776294469833374,0.5499874644244227,0.4606621123587576,1.5080624380359922,1.2471964559306827,6569984,5.0692541122436525,6.8321093082427975
7.359999999999999,7.860399840127871,6.8596001598721275,5.75,6.22169905660283,5.27830094339717,0.47539085857570174,1.4133658975362777,0.5566980497496997,0.39408366740170375,1.5384377825340056,1.2882940125385498,6733824,5.231284189224243,7.031215858459473
7.409999999999999,7.978242905807014,6.841757094192984,5.8100000000000005,6.249203825119955,5.370796174880046,0.478705795109272,1.4568957522511483,0.5328424477593503,0.42456914245919375,1.5881884347157813,1.3256030697865153,6897664,5.174062299728393,7.065199089050293
7.5,7.897492138287036,7.102507861712964,5.790000000000001,6.2359820624195565,5.344017937580445,0.4771347489207983,1.404345701634884,0.531769518117417,0.42249997972417963,1.5323237517923571,1.2763676514774107,7061504,5.195696067810059,7.143085479736328
7.540000000000001,7.88698703145795,7.193012968542051,5.83,6.326084670192499,5.3339153298075015,0.47399272210896015,1.408360281586647,0.5554736533885006,0.39251179082941967,1.5516108789669123,1.2651096842063816,7225344,5.284448719024658,7.2039648532867435
7.6899999999999995,8.081024295920342,7.298975704079656,5.92,6.555295206970744,5.284704793029256,0.4784060675650835,1.3533900544047355,0.5448193157936292,0.41199281933653786,1.460066001503331,1.2467141073061399,7389184,5.352847099304199,7.333738803863525
7.9159999999999995,8.420285633346817,7.411714366653182,5.82,6.309489530020817,5.330510469979184,0.48875830359756944,1.3127631828188897,0.5256119419236522,0.4519046652714866,1.448706308226881,1.1768200574108985,7553024,5.526807022094727,7.561255359649659
7.733,8.059498085752429,7.406501914247571,5.96,6.608382603097893,5.311617396902107,0.4412026133388281,1.3765415139496326,0.5095545188186146,0.3728507078590417,1.5773709674719791,1.1757120604272862,7716864,5.3959533214569095,7.382215261459351
7.609999999999999,8.243166644731069,6.97683335526893,5.526,6.150583060929449,4.90141693907055,0.4730177875608206,1.3633731231093407,0.548954398750072,0.3970811763715692,1.5812491588537052,1.1454970873649761,7880704,5.344889688491821,7.258294916152954
7.733000000000001,8.227773685638192,7.23822631436181,5.813,6.347902794907635,5.278097205092364,0.43822966776788236,1.3072535887360572,0.4896865475647654,0.38677278797099934,1.5011283913076063,1.1133787861645081,8044544,5.455780792236328,7.361242771148682
7.962999999999999,8.471056099264638,7.454943900735361,6.073,6.500037469082047,5.645962530917954,0.4493950687348843,1.2942241862416268,0.5150789725277414,0.38371116494202717,1.4218075526668057,1.166640819816448,8208384,5.614158201217651,7.600634336471558
7.980000000000001,8.442168800331656,7.517831199668348,5.940000000000001,6.150713075057056,5.729286924942946,0.4542339615523815,1.271706184744835,0.5070653260881458,0.4014025970166171,1.4322405909907858,1.1111717784988842,8372224,5.650726413726806,7.606804943084716
7.831999999999999,8.205464857784504,7.458535142215495,5.790000000000001,6.084788059459674,5.495211940540328,0.49669853821396825,1.1986622206866742,0.5440907928190098,0.44930628360892666,1.3386269028020505,1.0586975385712978,8536064,5.550234031677246,7.488886880874634
8.053,8.42270393560253,7.683296064397471,6.1259999999999994,6.386199923136037,5.8658000768639615,0.48259812481701375,1.1881150409579277,0.5406164961737082,0.42457975346031923,1.3382623405759737,1.0379677413398818,8699904,5.573361015319824,7.680961418151855
7.992999999999999,8.493840293906151,7.492159706093848,5.913000000000001,6.364354627759593,5.461645372240409,0.4617292057722807,1.2174168914556502,0.5032268918581866,0.4202315196863749,1.3463314157146653,1.0885023671966352,8863744,5.604439401626587,7.624631452560425
8.288,8.753398753758539,7.8226012462414625,6.109,6.790857023136082,5.427142976863918,0.4773754484951496,1.2005142010748386,0.5146422064208592,0.44010869056944,1.337125455898928,1.0639029462507492,9027584,5.784234666824341,7.902262353897095
8.172,8.485936299271048,7.858063700728954,5.529,6.172559632046634,4.885440367953366,0.48002905063331125,1.1836085706949233,0.5391353563571729,0.4209227449094496,1.2990714748638557,1.068145666525991,9191424,5.749173021316528,7.808752107620239
8.339,8.728267260375183,7.949732739624817,6.028999999999999,6.356366766792232,5.701633233207766,0.44970474764704704,1.1538038358092308,0.49821983769915956,0.4011896575949345,1.2923172321861869,1.0152904394322748,9355264,5.819549608230591,7.968489313125611
8.334,8.63136173257499,8.03663826742501,5.959,6.641150276698617,5.276849723301383,0.4392327729612589,1.1710571028292178,0.4995138599800459,0.3789516859424719,1.3775897038735812,0.9645245017848546,9519104,5.918617391586304,7.969870328903198
8.242,8.573626295700448,7.910373704299554,5.835999999999999,6.198855343077651,5.473144656922348,0.4893432050943375,1.1079938210546971,0.5202240132584459,0.458462396930229,1.2458282098560585,0.9701594322533358,9682944,5.802117538452149,7.8767961978912355
8.325,8.660834780807468,7.9891652191925315,5.986,6.305004702159701,5.666995297840298,0.4705774556845427,1.1306493178009986,0.5220594326702434,0.41909547869884206,1.263489669358755,0.9978089662432424,9846784,5.971219635009765,7.975277948379516
8.324,8.760330150230304,7.887669849769695,6.061000000000001,6.721673141576075,5.400326858423926,0.4762147147208452,1.1312164761126042,0.5133925535644062,0.4390368758772842,1.2868687498299307,0.9755642023952776,10010624,5.885339450836182,7.941426086425781
8.385000000000002,8.704632601591266,8.065367398408737,5.622999999999999,6.015123704970764,5.230876295029234,0.4575734943151474,1.1278447464108468,0.4983612674103835,0.41678572121991125,1.297235130428845,0.9584543623928485,10174464,5.929370641708374,8.017387056350708
8.508,8.949085025817018,8.06691497418298,5.9399999999999995,6.469528091794949,5.41047190820505,0.46198052726686,1.1268590703606605,0.5068637801945911,0.4170972743391289,1.2674998337974213,0.9862183069238997,10338304,5.976270341873169,8.119736671447754
8.469,8.85937033698784,8.078629663012158,6.045000000000001,6.494338402543118,5.595661597456884,0.42190260738134383,1.182792416214943,0.491320306688526,0.35248490807416166,1.3545805021545392,1.0110043302753469,10502144,5.895815467834472,8.083553981781005
8.494,9.008493926106032,7.979506073893966,5.925,6.31500641020373,5.53499358979627,0.4650989804416895,1.0828296557068824,0.5206840689458644,0.4095138919375146,1.22397740835885,0.9416819030549148,10665984,5.862020969390869,8.08626823425293
8.357999999999999,8.694238010938678,8.02176198906132,6.135,6.673112441781455,5.596887558218545,0.45230967476963996,1.1135813802480699,0.5188555770875176,0.3857637724517623,1.2475470889666944,0.9796156715294452,10829824,5.968108987808227,8.000034713745118
8.546000000000001,9.114668620551548,7.9773313794484535,6.071,6.492626612063328,5.649373387936672,0.4367537494748831,1.0558163151144981,0.49178809445269367,0.38171940449707253,1.1383752217941592,0.973257408434837,10993664,6.109558725357056,8.177404403686523
8.49,9.09965564050536,7.880344359494641,5.895999999999999,6.452905737086627,5.339094262913371,0.42612610161304476,1.0865521349012852,0.45936518893356776,0.39288701429252176,1.2460505638340689,0.9270537059685016,11157504,6.166855907440185,8.12621021270752
8.530999999999999,8.929232344241399,8.132767655758599,5.884,6.322912291921746,5.445087708078255,0.44809293784201143,1.0845294676721096,0.4825174546574973,0.41366842102652557,1.190497592664752,0.9785613426794671,11321344,5.999805498123169,8.131241607666016
8.600999999999999,8.930103327239333,8.271896672760665,5.995999999999999,6.420692830172584,5.5713071698274135,0.42636395022273066,1.0388011991977693,0.47080004282876925,0.38192785761669207,1.170516794758728,0.9070856036368106,11485184,5.971338510513306,8.189061880111694
8.514,9.057161117901494,7.970838882098506,6.106,6.777657650890689,5.43434234910931,0.44354150630533695,1.0576775535941123,0.48819070736075754,0.39889230524991637,1.2178742333352597,0.897480873852965,11649024,6.026928663253784,8.107181119918824
8.647,9.133622029916443,8.160377970083557,5.909000000000001,6.469168724582158,5.348831275417844,0.4385434478521347,1.051706288009882,0.4964525057355442,0.38063438996872523,1.190421910122497,0.9129906658972669,11812864,6.139418458938598,8.251009893417358
8.827000000000002,9.287044563058842,8.366955436941161,5.811000000000001,6.327303205490728,5.2946967945092736,0.45662001594901086,1.018441204726696,0.5273492117707528,0.38589082012726894,1.15629187305189,0.8805905364015018,11976704,6.261656761169434,8.38718671798706
8.523999999999997,8.949351619251647,8.098648380748347,5.825000000000001,6.398502397553838,5.251497602446164,0.4719059463590384,1.0209226220846177,0.5248755527455595,0.4189363399725173,1.1772291429274038,0.8646161012418316,12140544,6.035187816619873,8.1162260055542
8.834999999999999,9.147737909438558,8.52226209056144,6.036,6.6563740806964775,5.415625919303522,0.41244272589683534,1.0766755849123002,0.5081146284360603,0.3167708233576104,1.244033382127585,0.9093177876970153,12304384,6.212902164459228,8.406953954696656
8.921000000000001,9.307275808199272,8.53472419180073,6.091,6.478516451263685,5.703483548736315,0.4157066859304905,1.03259796500206,0.45967416056144983,0.37173921129953114,1.1271442738787916,0.9380516561253286,12468224,6.2902449607849125,8.489830446243285
8.701,9.016006349142364,8.385993650857637,5.802999999999999,6.198070879716538,5.40792912028346,0.4140466548502445,1.0346835926175117,0.4552615926719006,0.3728317170285884,1.156737155139726,0.9126300300952974,12632064,6.259495401382447,8.287505149841309
8.855,9.253227322015956,8.456772677984045,6.128000000000001,6.670969612409388,5.585030387590614,0.4116435173898935,1.0160052552819252,0.4579453991637751,0.36534163561601196,1.1311860319845475,0.9008244785793028,12795904,6.219606590270996,8.407255125045776
8.783,9.264623296778717,8.301376703221282,5.645999999999999,6.1708275907381385,5.12117240926186,0.40734121575951576,1.0158724769949914,0.459017963957828,0.3556644675612035,1.1440760237632683,0.8876689302267144,12959744,6.260856342315674,8.343161869049073
8.604,9.000085849280177,8.207914150719821,6.091999999999999,6.481661391467,5.7023386085329975,0.42953834775835276,1.0067714788019657,0.4994037294542525,0.359672966062453,1.1151043979182484,0.8984385596856829,13123584,6.1478228092193605,8.160334968566895
8.907,9.27764943005487,8.53635056994513,5.858,6.372835896184405,5.343164103815594,0.4277541719377041,1.0044986538589,0.5123518057613717,0.3431565381140365,1.2194855010955867,0.7895118066222133,13287424,6.1896857738494875,8.4230375289917
8.986,9.410433740411857,8.561566259588144,6.029999999999999,6.476766158073773,5.5832338419262255,0.42895409651100636,0.9321786545217037,0.474904223032147,0.3830039699898657,1.0383003194188012,0.826056989624606,13451264,6.306094217300415,8.522693538665772
8.877999999999998,9.277944996218228,8.478055003781769,5.925,6.301437245766143,5.548562754233856,0.39226786978542805,0.9736069425940513,0.42282988609354627,0.3617058534773098,1.1425673250907888,0.8046465600973138,13615104,6.313599586486816,8.413137054443359
9.05,9.378572670805106,8.721427329194896,6.043999999999999,6.47360912467032,5.614390875329677,0.4185012374073267,0.9239321194589138,0.4639175980612508,0.3730848767534026,1.1018778163547758,0.7459864225630518,13778944,6.3684228420257565,8.553173732757568
9.006000000000002,9.329950613520026,8.682049386479978,6.034,6.599989399194013,5.468010600805987,0.4356221605092287,0.9270011976361274,0.4915500889248262,0.3796942320936312,1.0632690980720296,0.7907332972002251,13942784,6.246662664413452,8.513920497894286
8.846999999999998,9.226843388780164,8.467156611219831,6.042,6.5615151585853875,5.522484841414612,0.42576952204108237,0.9305686302483082,0.5045958228991992,0.3469432211829655,1.1115766014988622,0.7495606589977541,14106624,6.292653226852417,8.366922330856323
8.929999999999998,9.209571100080103,8.650428899919893,6.098,6.461780153389379,5.734219846610621,0.418314341828227,0.9563435316085815,0.4799050006042136,0.35672368305224045,1.1701437126057825,0.7425433506113805,14270464,6.239963054656982,8.435084533691406
9.137,9.44596763584557,8.828032364154431,6.068,6.456041234922269,5.67995876507773,0.39248824752867223,0.9154702693223953,0.42291689658083104,0.3620595984765134,1.0681217775757177,0.762818761069073,14434304,6.465193605422973,8.634238338470459
8.935,9.150232432500308,8.719767567499693,6.049,6.5734511416709855,5.524548858329015,0.41546468287706373,0.9459774240851402,0.48734582287511863,0.34358354287900883,1.1294168481576725,0.762538000012608,14598144,6.284820318222046,8.430000638961792
8.895,9.252050416608075,8.537949583391924,6.041,6.4239477771185,5.6580522228815004,0.4350979167968035,0.943411186337471,0.49111233514424824,0.37908349844935874,1.0866961432684292,0.8001262294065128,14761984,6.2947845458984375,8.386887645721435
9.003,9.376953205628725,8.629046794371275,5.699,6.255820437843296,5.142179562156704,0.42059991993010043,0.9283882036805153,0.46220642419684294,0.3789934156633579,1.1135460732108369,0.7432303341501938,14925824,6.404375457763672,8.47304048538208
9.128,9.480811564436316,8.775188435563685,6.0409999999999995,6.57536785082937,5.506632149170629,0.395721235871315,0.935323066264391,0.44807935866505566,0.3433631130775744,1.1011372901465637,0.7695088423822183,15089664,6.407771301269531,8.578841161727905
9.094999999999999,9.38272382591645,8.807276174083547,5.622000000000001,5.98470649291128,5.259293507088722,0.431687967479229,0.849846514314413,0.4846640014467558,0.3787119335117022,0.9919114032213777,0.7077816254074484,15253504,6.3319872379302975,8.526875400543213
9.065,9.484863072917825,8.645136927082174,6.252000000000001,6.802577878233407,5.701422121766594,0.38600475825369357,0.8876660227775574,0.4336417813197204,0.3383677351876667,1.0139134085462138,0.761418637008901,15417344,6.352675867080689,8.49362235069275
9.113,9.401376490026493,8.824623509973506,5.805,6.231878202769829,5.37812179723017,0.3788137871772051,0.8813875392079353,0.41461604592687923,0.34301152842753097,1.0606406624288183,0.7021344159870524,15581184,6.328518009185791,8.523420524597167
9.021,9.305655932662575,8.736344067337427,6.018,6.501193543003215,5.534806456996785,0.40500055365264415,0.8685618296265603,0.4495436999313144,0.3604574073739739,0.9829400001411516,0.7541836591119689,15745024,6.30894021987915,8.43389344215393
9.037,9.385311642067848,8.688688357932154,5.912000000000001,6.332423595912505,5.491576404087497,0.4178616780787706,0.8137798748910428,0.48152526582651367,0.35419809033102756,0.9581481112341997,0.6694116385478858,15908864,6.2564368724823,8.42128038406372
9.272000000000002,9.58781006950381,8.956189930496194,5.8660000000000005,6.398469717448796,5.333530282551205,0.40102195329964163,0.8273354336619377,0.45950506628098003,0.34253884031830323,0.9984320421859996,0.6562388251378759,16072704,6.3950965881347654,8.620255327224731
9.082,9.452399784017217,8.711600215982784,5.872,6.281799951195702,5.462200048804298,0.39423418082296846,0.803571917116642,0.4745000952034043,0.3139682664425326,0.9509600871823352,0.6561837470509488,16236544,6.310379838943481,8.427081155776978
9.120999999999999,9.372692272428058,8.86930772757194,6.295,6.779917518759634,5.810082481240366,0.4125666245818138,0.8324296697974205,0.45253235926705915,0.3726008898965685,1.0121843136156903,0.6526750259791508,16400384,6.336463356018067,8.459810733795166
9.123,9.447839960595983,8.798160039404015,5.7940000000000005,6.225351364898733,5.362648635101268,0.39174994491040704,0.8618658870458603,0.44747234344276754,0.33602754637804655,1.0780149324138548,0.6457168416778658,16564224,6.30365743637085,8.433099555969239
9.189000000000002,9.474567855333897,8.903432144666107,5.884000000000001,6.351486898212133,5.41651310178787,0.38121092058718203,0.8313785560429097,0.43388506509459024,0.32853677607977383,1.0139316017116569,0.6488255103741625,16728064,6.346762609481812,8.491302108764648
9.152999999999999,9.582163139144077,8.72383686085592,6.29,6.750738537567675,5.829261462432325,0.40775293074548247,0.7810529604554176,0.47069409312023996,0.34481176837072497,0.9265104172889815,0.6355955036218537,16891904,6.238268899917602,8.437670993804932
9.147,9.4666576293474,8.8273423706526,5.966000000000001,6.507316912723038,5.424683087276964,0.3841590080410242,0.7788074620068073,0.44686283870390153,0.3214551773781469,0.928404319772235,0.6292106042413795,17055744,6.408532571792603,8.442774152755737
9.131,9.506351834949559,8.755648165050442,6.209000000000001,6.588379756971825,5.829620243028177,0.37262777537107467,0.7956579558551311,0.41216941976572835,0.333086130976421,0.9331622092412944,0.6581537024689678,17219584,6.316907548904419,8.395566320419311
9.172,9.427569951285358,8.916430048714643,5.888,6.4424871504372305,5.333512849562769,0.39471102841198447,0.7908147178590298,0.4631075907198399,0.326314466104129,0.9424573141265691,0.6391721215914905,17383424,6.340306806564331,8.421818208694457
9.095,9.473582883923719,8.716417116076283,6.3149999999999995,6.845381937852336,5.784618062147663,0.35654320046305654,0.8545106530189515,0.37908207812577305,0.33400432280034004,1.0373303160972633,0.6716909899406395,17547264,6.2705060005187985,8.333742475509643
9.209000000000001,9.378082819943366,9.039917180056637,5.715,6.113679068926373,5.316320931073626,0.3552886687219142,0.8031711243093014,0.4058691879855749,0.30470814945825353,0.9740551193998822,0.6322871292187205,17711104,6.310966110229492,8.400884246826172
9.245000000000001,9.615951479306931,8.874048520693071,5.992000000000001,6.34390339583471,5.640096604165292,0.36432309802621604,0.779928483068943,0.4207786642376707,0.3078675318147614,0.9773298540687214,0.5825271120691646,17874944,6.342714500427246,8.420284414291382
9.257000000000001,9.603093917889352,8.910906082110651,5.938000000000001,6.25579867841135,5.6202013215886515,0.37899285517632963,0.7573251657187938,0.4318277878375251,0.32615792251513415,0.9389297161165763,0.5757206153210114,18038784,6.265790891647339,8.40260362625122
9.225,9.411077940659284,9.038922059340715,6.175999999999999,6.856870031650681,5.4951299683493176,0.3852145928889513,0.7280495688319206,0.4612376937870275,0.30919149199087514,0.8751338768078508,0.5809652608559904,18202624,6.323867130279541,8.377795505523682
9.239999999999998,9.499961535616327,8.98003846438367,6.002,6.492016326258626,5.511983673741374,0.3799808219075203,0.7816687278449536,0.4387879763808279,0.3211736674342127,0.9228957036550132,0.640441752034894,18366464,6.229184103012085,8.322176837921143
9.311,9.670873588916997,8.951126411083003,6.072,6.517708424869892,5.626291575130108,0.37970912978053095,0.774851243942976,0.4408723300689535,0.3185459294921084,0.9509909801527212,0.5987115077332308,18530304,6.309204006195069,8.393171977996825
9.416999999999998,9.556574352944942,9.277425647055054,6.005,6.526636846858041,5.483363153141958,0.37901519723236554,0.755139596760273,0.43907981627742465,0.31895057818730643,0.9054033317396195,0.6048758617809264,18694144,6.258044147491455,8.460008430480958
9.218,9.403083764820149,9.03291623517985,6.223999999999999,6.756093976662017,5.691906023337982,0.36628917306661607,0.7052424676716328,0.42098989456244285,0.3115884515707893,0.818788330878624,0.5916966044646416,18857984,6.1571485042572025,8.252388143539429
9.367,9.655341811050706,9.078658188949296,6.1160000000000005,6.471983145668443,5.760016854331558,0.368686930462718,0.7297221630811691,0.41340582491900096,0.32396803600643503,0.8660677596367125,0.5933765665256258,19021824,6.27541823387146,8.37302007675171
9.379000000000001,9.687300178397614,9.070699821602389,5.791000000000001,6.110920302575502,5.471079697424501,0.3565289996564388,0.7582487102597952,0.4124941678612255,0.3005638314516521,0.9681575926361581,0.5483398278834324,19185664,6.172831058502197,8.342790460586547
9.270000000000001,9.697153368241432,8.84284663175857,5.9590000000000005,6.483889512183279,5.434110487816722,0.33434129394590856,0.7329450868070125,0.3698895816912017,0.29879300620061544,0.8773518363937055,0.5885383372203196,19349504,6.245658445358276,8.239108276367187
9.286000000000001,9.552653332999984,9.019346667000018,6.269,6.687388575369835,5.8506114246301655,0.338070267252624,0.765785300731659,0.38086032507092116,0.29528020943432687,0.91688033315684,0.6146902683064779,19513344,6.16772084236145,8.224793338775635
9.268,9.51570143318116,9.020298566818841,6.323,6.832039291214342,5.813960708785658,0.35890895053744315,0.7468206010758877,0.4114952726649851,0.3063226284099012,0.9289232739432538,0.5647179282085215,19677184,6.087853050231933,8.18748083114624
9.238,9.572508594807367,8.903491405192632,6.3580000000000005,6.716156390421839,5.999843609578162,0.3419696200639009,0.7183950707316399,0.3907597947647701,0.29317944536303175,0.8791985988663782,0.5575915425969016,19841024,6.1554179191589355,8.142225360870361
9.318999999999999,9.732508161950884,8.905491838049114,5.977,6.44893325799312,5.505066742006881,0.353403764590621,0.6515913594514131,0.39383837985268,0.312969149328562,0.7965329593910364,0.5066497595117898,20004864,6.12680721282959,8.19156494140625
9.476000000000003,9.676609072576493,9.275390927423512,5.958,6.411471057510841,5.504528942489159,0.3339996196329594,0.6719971098005771,0.3783862990430534,0.2896129402228654,0.7922519555647002,0.5517422640364541,20168704,6.253337049484253,8.318276119232177
9.399999999999999,9.650519460321947,9.14948053967805,5.877000000000001,6.383913207561216,5.370086792438785,0.3348022479563951,0.7151062302291393,0.3706547126242062,0.29894978328858407,0.8971569216743875,0.5330555387838911,20332544,6.143114280700684,8.212354707717896
9.222,9.478195238050983,8.965804761949016,6.168,6.590582536316871,5.745417463683129,0.345091849938035,0.7059161234647036,0.3906313971257272,0.2995523027503428,0.8858343981931275,0.5259978487362796,20496384,6.110657548904419,8.052136516571045
9.362,9.700756549752178,9.023243450247822,5.815,6.454769489738297,5.175230510261704,0.3432998854666948,0.7076827626675367,0.3793387975939111,0.30726097333947855,0.8542163930354362,0.5611491322996373,20660224,6.124306154251099,8.151618003845215
9.378,9.62529739181803,9.13070260818197,5.868,6.46834656657634,5.267653433423661,0.32856784854084253,0.6944404814392329,0.37237338023818234,0.2847623168435027,0.8566739929561822,0.5322069699222836,20824064,6.14726881980896,8.141446304321288
9.219999999999999,9.495862284482673,8.944137715517325,6.095000000000001,6.3695268657162725,5.820473134283729,0.3320104269310832,0.7187367305159569,0.37697663590352326,0.2870442179586431,0.9048812100861655,0.5325922509457482,20987904,6.010654163360596,7.973138856887817
9.425,9.686045972962619,9.163954027037382,6.121,6.616347352874728,5.625652647125273,0.3212659783661366,0.6876041412353515,0.3675074959207228,0.27502446081155035,0.8582315803271221,0.5169767021435809,21151744,6.154369640350342,8.151871967315675
9.391,9.577142418593935,9.204857581406065,6.165000000000001,6.769172988472674,5.560827011527328,0.32718787491321566,0.6928542718291283,0.3757523727903548,0.27862337703607654,0.8521272355065145,0.5335813081517421,21315584,6.100481605529785,8.093243217468261
9.495000000000001,9.81419429819469,9.175805701805311,6.031999999999999,6.672059372246043,5.391940627753955,0.3492094796150923,0.6772913992404938,0.38158730233972493,0.31683165689045967,0.8434192008992937,0.5111635975816938,21479424,6.14376425743103,8.175600290298462
9.386000000000001,9.65552550899683,9.116474491003173,6.069999999999999,6.62049069020284,5.519509309797159,0.3090838424861431,0.7186958476901054,0.3384452392668296,0.2797224457054566,0.9496546442869036,0.48773705109330723,21643264,6.089037990570068,8.055955505371093
9.399999999999999,9.7604441704342,9.039555829565797,5.98,6.287148172711478,5.672851827288523,0.3090284038335085,0.7233401343226433,0.3502000944693315,0.2678567131976855,0.8866414542862575,0.5600388143590291,21807104,6.055695581436157,8.05598030090332
9.440999999999999,9.746988561877727,9.135011438122271,6.335,6.683575673276263,5.986424326723737,0.29993327241390944,0.6888167556375265,0.33689614075701335,0.2629704040708055,0.8494313981931183,0.5282021130819348,21970944,6.0821997165679935,8.061016750335693
9.285999999999998,9.481611860581099,9.090388139418897,6.061999999999999,6.58601908362196,5.5379809163780385,0.338229320384562,0.7342404969036579,0.3913300639098569,0.28512857685926707,0.9232216440226714,0.5452593497846444,22134784,5.969089221954346,7.92846646308899
9.38,9.606671568574447,9.153328431425555,5.948,6.398683924718866,5.497316075281135,0.31883679497987033,0.6997226223349571,0.36775361134121587,0.2699199786185248,0.8835034251941856,0.5159418194757286,22298624,5.9231963634490965,7.9546009540557865
9.541,9.763326336721496,9.318673663278505,6.228,6.588022221536393,5.867977778463606,0.30370050817728045,0.6931595966219902,0.33229396465977346,0.27510705169478744,0.832906856040498,0.5534123372034825,22462464,6.029229736328125,8.096269369125366
9.312000000000001,9.6774257790578,8.946574220942201,6.1450000000000005,6.638178466683208,5.6518215333167925,0.31831464283168315,0.7399070121347904,0.3685142263889011,0.2681150592744652,0.9167089451059701,0.5631050791636106,22626304,5.956274175643921,7.891379022598267
9.309000000000001,9.508572042130155,9.109427957869848,6.037000000000001,6.2834163143949695,5.790583685605032,0.3087527047842741,0.7028807513415813,0.335202150602167,0.28230325896638114,0.8689361780339666,0.5368253246491961,22790144,5.97838830947876,7.875746059417724
9.501999999999999,9.914087369376931,9.089912630623067,6.098000000000001,6.590357593624797,5.605642406375204,0.32134626656770704,0.6742993623018265,0.3513769915395184,0.2913155415958957,0.835242794248187,0.513355930355466,22953984,6.017998361587525,8.019145154953003
9.443000000000001,9.67274115869822,9.213258841301784,6.233,6.776802353801452,5.689197646198547,0.30505819488316777,0.6806543949991465,0.3524770322850624,0.25763935748127315,0.8243270399144393,0.5369817500838536,23117824,6.046555423736573,7.977796649932861
9.489999999999998,9.786074314995407,9.19392568500459,6.264999999999999,6.773944987203921,5.756055012796077,0.30939105823636054,0.6650754749774933,0.32571940826456625,0.29306270820815483,0.8253619134297835,0.5047890365252031,23281664,5.9593147277832035,7.988203239440918
9.434000000000001,9.605125684805058,9.262874315194944,6.068,6.615518036232597,5.520481963767402,0.2910357117652893,0.7058855891227722,0.3258910320193824,0.2561803915111962,0.8773346972214058,0.5344364810241387,23445504,5.991646766662598,7.922399711608887
9.346,9.624395402260886,9.067604597739114,6.0680000000000005,6.361557490110541,5.77444250988946,0.30953575354069474,0.6883265227079391,0.3385747477144032,0.28049675936698626,0.8240402860133819,0.5526127594024964,23609344,5.873190402984619,7.822049570083618
9.53,9.77153674668671,9.288463253313289,6.124999999999999,6.763987480315537,5.486012519684461,0.29992723148316147,0.7000137604773045,0.3293514477980102,0.27050301516831277,0.8550727808812331,0.5449547400733759,23773184,5.9265586853027346,7.9645086288452145
9.458000000000002,9.767509289036695,9.148490710963308,6.208,6.487563946173322,5.928436053826679,0.3058179529383779,0.720716430619359,0.3552849217609201,0.2563509841158357,0.895697663040375,0.5457351981983429,23937024,5.923607015609742,7.898996114730835
9.338000000000001,9.66923405622007,9.006765943779932,6.287999999999999,6.8755338288132855,5.700466171186713,0.2987078994512558,0.6598950151354075,0.355482445844186,0.24193335305832564,0.8285329916498054,0.4912570386210095,24100864,5.860982656478882,7.770714235305786
9.6,9.850119971213815,9.349880028786185,6.070999999999999,6.448159117614833,5.693840882385165,0.3044913740828633,0.6509450282901525,0.34474271312177607,0.26424003504395055,0.8227119395499403,0.47917811703036484,24264704,5.978072738647461,7.97774748802185
9.401,9.73927355793795,9.062726442062049,6.135,6.584783281147709,5.68521671885229,0.3163601782172918,0.649176613241434,0.3746949397897697,0.2580254166448139,0.7561011550384392,0.5422520714444289,24428544,5.909124660491943,7.817838716506958
9.462,9.671513722700924,9.252486277299075,6.031000000000001,6.469484891415885,5.5925151085841165,0.292969355545938,0.6405684597790241,0.3282831190331942,0.2576555920586818,0.7847470316543956,0.49638988790365257,24592384,5.923510026931763,7.843530082702637
9.355,9.680215313292594,9.029784686707407,5.882000000000001,6.394226512394663,5.369773487605338,0.29460984412580726,0.6907277099788189,0.33811946576507607,0.25110022248653846,0.8925547611297534,0.48890065882788447,24756224,5.923421478271484,7.758208179473877
9.63,9.879639740426079,9.380360259573923,6.255,6.81108003021148,5.69891996978852,0.3108022563159466,0.5944837857037782,0.35922724797968064,0.26237726465221256,0.7365499554414981,0.45241761596605834,24920064,5.9696958541870115,7.9564961910247805


==> data/progress-caveflyer-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.002,3.3094670714076546,2.694532928592345,2.416,2.9718093198211055,1.8601906801788943,0.35718782253873843,2.7074045340220136,0.519811065046502,0.19456458003097482,2.7079461937260905,2.706862874317937,16384
3.2459999999999996,3.4918942862288587,3.0001057137711404,3.47,4.089758017293847,2.8502419827061534,0.3344875524441401,2.6333608130613966,0.41970305629413723,0.24927204859414293,2.651657945877686,2.615063680245107,180224
3.683,3.992517366233302,3.373482633766698,3.4720000000000004,3.8291778268593957,3.114822173140605,0.30013144984841345,2.624224050839742,0.39115484307099235,0.20910805662583454,2.649475587025135,2.598972514654349,344064
3.7030000000000003,4.3010643778056,3.1049356221944,3.410000000000001,3.8209744517606916,2.9990255482393104,0.2990328963535527,2.600343994299571,0.36703658648402226,0.23102920622308312,2.6537894520918344,2.546898536507308,507904
3.819,4.2173829815642225,3.420617018435777,3.849999999999999,4.37773099207835,3.3222690079216486,0.3141770150512456,2.5587708175182344,0.4003801893003208,0.22797384080217042,2.6234952334941344,2.4940464015423345,671744
4.039,4.681766676174178,3.396233323825822,3.9829999999999997,4.348514705586519,3.61748529441348,0.2981641246626775,2.512219715118408,0.3407512103986804,0.2555770389266746,2.5850650299521947,2.4393744002846214,835584
4.076,4.373328101598217,3.778671898401782,3.8329999999999997,4.291694887697694,3.374305112302306,0.3259684765090545,2.4746641208728155,0.3764965104479841,0.27544044257012484,2.5411182505119116,2.4082099912337194,999424
4.103,4.67087410576641,3.5351258942335897,3.8389999999999995,4.142230935097327,3.5357690649026714,0.2853702150285244,2.4602794110775,0.3452028747884614,0.22553755526858738,2.5142556225066275,2.4063031996483724,1163264
4.438000000000001,4.77598816547329,4.100011834526711,4.019,4.330591078177794,3.707408921822206,0.29268900764485195,2.4456024378538133,0.33174357620556855,0.25363443908413535,2.491500150855444,2.3997047248521826,1327104
4.289,4.801395355170204,3.776604644829795,3.8240000000000003,4.362835782033822,3.2851642179661784,0.24289898785452047,2.4408831308285395,0.284720806872096,0.20107716883694493,2.4760285130554336,2.4057377486016454,1490944
4.551999999999999,4.959720492494551,4.144279507505447,4.055,4.4988299223801835,3.611170077619816,0.24815572698911031,2.4182510902484258,0.2847965514249851,0.21151490255323552,2.456976954909971,2.3795252255868804,1654784
4.767,5.547551727946329,3.9864482720536714,3.7449999999999997,4.097370543604314,3.3926294563956856,0.24856922148416433,2.4218790193398796,0.30575510671224077,0.19138333625608792,2.466804775406003,2.376953263273756,1818624
4.7490000000000006,5.193959548723252,4.304040451276749,3.918,4.481716240674331,3.3542837593256696,0.2410079558379948,2.418360125025113,0.2769579059103952,0.2050580057655944,2.4720750471025896,2.364645202947637,1982464
4.42,5.04393909959226,3.79606090040774,4.122999999999999,4.558133312905366,3.6878666870946324,0.21183386479193964,2.4066369672616323,0.24262339524209967,0.1810443343417796,2.457237896370591,2.3560360381526735,2146304
4.523,5.078536677457033,3.967463322542966,3.836,4.324204875026868,3.347795124973132,0.23352705830087261,2.3977111329634986,0.28396093623291446,0.18309318036883077,2.4559110660332357,2.3395111998937614,2310144
4.454,4.958245971724118,3.9497540282758816,3.91,4.323206969931535,3.4967930300684658,0.22610789711276685,2.4107113440831505,0.2551065324345,0.19710926179103375,2.452302758671541,2.36911992949476,2473984
4.5729999999999995,5.065646932396822,4.080353067603177,3.939000000000001,4.507303616036359,3.3706963839636432,0.2238556037656963,2.407138865192731,0.2880566729403639,0.15965453459102869,2.445064779965551,2.369212950419911,2637824
4.768,5.221647440199986,4.314352559800014,3.6970000000000005,4.209699717183461,3.1843002828165403,0.2211771509299675,2.4123335580031076,0.265690390510452,0.176663911349483,2.4585552399606194,2.3661118760455957,2801664
4.564,5.029665115721588,4.098334884278412,4.2,4.753949456178089,3.6460505438219117,0.2228284283230702,2.3905779083569847,0.26034915981028434,0.18530769683585605,2.4356546443326543,2.345501172381315,2965504
4.610999999999999,5.177858888966203,4.044141111033794,4.172000000000001,4.636473895929578,3.707526104070423,0.20762155726552006,2.3932429422934853,0.2356065162673622,0.17963659826367792,2.4357006748998136,2.350785209687157,3129344
4.531000000000001,4.790324121515914,4.271675878484087,3.8809999999999993,4.513889405820637,3.2481105941793613,0.2037279412771264,2.396175903081894,0.2468827163013663,0.1605731662528865,2.429856611550531,2.362495194613257,3293184
4.311,4.642464930271665,3.9795350697283345,3.975,4.543423257792994,3.4065767422070063,0.22176553246875597,2.393697138627371,0.2521592960187094,0.1913717689188025,2.4301702286024214,2.3572240486523204,3457024
4.686,5.190840568892794,4.181159431107206,3.9189999999999996,4.419588653487072,3.4184113465129276,0.1950566597593327,2.389642865459124,0.22014440426885037,0.16996891524981503,2.425763135123351,2.3535225957948973,3620864
4.744,5.213748869077936,4.274251130922064,4.151000000000001,4.57200950108044,3.729990498919562,0.20288272559021908,2.394684442877769,0.23332751581638222,0.17243793536405594,2.4306521786097424,2.3587167071457955,3784704
4.628,5.101387790294596,4.154612209705404,4.0920000000000005,4.579479230326791,3.60452076967321,0.20576287480071181,2.397060789664587,0.25409012047071144,0.15743562913071216,2.4446356185883484,2.349485960740825,3948544
4.59,4.999682804130219,4.1803171958697805,4.149,4.762244649385545,3.535755350614455,0.21255356554562846,2.3978119403123856,0.31643267093848937,0.10867446015276752,2.4505750932380193,2.345048787386752,4112384
4.755,5.293483983048707,4.216516016951293,3.997,4.279703024391321,3.7142969756086788,0.1842066921604176,2.407085195183754,0.2367293123334781,0.1316840719873571,2.456020843716371,2.358149546651137,4276224
4.715000000000001,5.145563584154536,4.284436415845465,4.223000000000001,4.488256479656955,3.9577435203430467,0.1956865802717705,2.405689454078674,0.22128690245733848,0.1700862580862025,2.446426033007476,2.364952875149872,4440064
4.639,5.108200383631557,4.169799616368444,4.038,4.606292178373062,3.469707821626938,0.17164097862939037,2.3873455305894216,0.20427531692343656,0.13900664033534418,2.420127937287267,2.3545631238915763,4603904
4.816000000000001,5.519707325526743,4.112292674473259,4.03,4.635706199406941,3.42429380059306,0.19327857429161668,2.375099690755208,0.2387199687700997,0.14783717981313366,2.416500970230207,2.3336984112802095,4767744
4.7909999999999995,5.207472087900257,4.374527912099742,3.8289999999999997,4.410385414333727,3.2476145856662724,0.20544507143398122,2.3824806282917654,0.2379240782353899,0.17296606463257252,2.431552639997138,2.333408616586393,4931584
5.039999999999999,5.627213760056761,4.452786239943237,4.23,4.420735418839817,4.039264581160184,0.21440704433868324,2.391326944033305,0.262480490883443,0.1663335977939235,2.4398567761305574,2.342797111936053,5095424
4.909999999999999,5.487806195882321,4.3321938041176775,4.429,4.816232488306444,4.041767511693557,0.16523700946321088,2.383089056611061,0.1979043128800715,0.13256970604635027,2.436250574695172,2.3299275385269502,5259264
5.089999999999999,5.425648625797871,4.754351374202127,4.037000000000001,4.487400932503476,3.5865990674965254,0.18806613798563676,2.3978625973065695,0.23495014213632717,0.14118213383494635,2.4398099742175057,2.3559152203956333,5423104
5.098000000000001,5.5159904305124705,4.680009569487531,4.148000000000001,4.563326377683865,3.732673622316136,0.20396033674478525,2.383506143093109,0.24559067468110102,0.1623299988084695,2.4325603011148744,2.3344519850713437,5586944
4.8660000000000005,5.646194847457993,4.085805152542008,4.159000000000001,4.711873403230794,3.6061265967692067,0.17846901432300605,2.3898461292187374,0.2083372467803761,0.148600781865636,2.4172265140091653,2.3624657444283095,5750784
4.981999999999999,5.563098958870174,4.400901041129825,4.196,4.8436449644674155,3.548355035532584,0.1854820479949315,2.37395614584287,0.2427682669170626,0.12819582907280042,2.41640688965462,2.33150540203112,5914624
5.213,5.8340644088981435,4.591935591101857,4.184,4.938429585846155,3.4295704141538454,0.1883681379258632,2.381048824389776,0.22704594055855318,0.14969033529317324,2.420826017348546,2.3412716314310056,6078464
5.2669999999999995,5.826411297705007,4.707588702294992,4.087999999999999,4.715483864334374,3.4605161356656247,0.18352013714611531,2.3749464044968285,0.2246696911899907,0.14237058310223993,2.416247311716655,2.333645497277002,6242304
4.816000000000001,5.368995479185862,4.26300452081414,4.506,5.000776717318025,4.011223282681976,0.21543685231978688,2.3659104764461523,0.26785372066463387,0.16301998397493986,2.407228798599683,2.3245921542926213,6406144
5.204999999999999,5.803635949471796,4.606364050528202,3.9839999999999995,4.3999134525355,3.568086547464499,0.21001662403965987,2.369943037629127,0.2665797370320836,0.15345351104723615,2.415959864568706,2.323926210689548,6569984
5.132000000000001,5.538639889828827,4.725360110171174,4.162,4.792996038022427,3.531003961977573,0.19754500684017934,2.3550296326478324,0.23541892519463198,0.1596710884857267,2.401354475955434,2.3087047893402306,6733824
5.094,5.618732312708109,4.569267687291892,4.455,4.839324081993309,4.070675918006691,0.18436880738784867,2.3726681888103487,0.2381083758739462,0.13062923890175113,2.407046982074807,2.3382893955458903,6897664
5.197,5.779546993812517,4.6144530061874836,4.039,4.643076981849168,3.4349230181508315,0.2007677108980715,2.3643791089455286,0.2461638009370318,0.1553716208591112,2.398027898306149,2.3307303195849083,7061504
5.215999999999999,5.7420646348121105,4.689935365187888,4.226000000000001,4.759539126962588,3.6924608730374135,0.17621811988453065,2.3713994890451433,0.22183391251464976,0.13060232725441154,2.4364476599909213,2.3063513180993653,7225344
5.138,5.463693107080884,4.812306892919116,4.246,4.832910555365977,3.659089444634023,0.18856414587547382,2.3355475564797716,0.22979437522908067,0.14733391652186698,2.425125180094828,2.2459699328647154,7389184
5.5120000000000005,6.086243850641869,4.937756149358132,4.221,4.838842212866683,3.6031577871333167,0.18724299043727416,2.3670513490835825,0.2640973868957781,0.11038859397877024,2.4451995476551285,2.2889031505120365,7553024
5.2410000000000005,5.545744154989067,4.936255845010934,4.3149999999999995,4.951667102966691,3.6783328970333082,0.18375825223823383,2.3580007990201315,0.23680720940467875,0.1307092950717889,2.444327519888094,2.271674078152169,7716864
5.404000000000001,6.223258201057519,4.584741798942483,4.204,4.970996740540662,3.4370032594593374,0.17962571804722144,2.335091879963875,0.2165304904460794,0.1427209456483635,2.42670637520858,2.24347738471917,7880704
4.971,5.553433687212545,4.3885663127874555,4.173,4.78473605419331,3.56126394580669,0.18496060209969672,2.3491847097873686,0.22055945287419582,0.14936175132519763,2.4305112161230444,2.2678582034516928,8044544
5.277,5.844151655203438,4.709848344796562,4.409000000000001,5.108834980548987,3.709165019451014,0.20620363258446256,2.3369950066010157,0.2561949217114652,0.15621234345745993,2.3995621735231207,2.2744278396789106,8208384
5.436999999999999,6.333214817998452,4.540785182001547,4.4910000000000005,5.057717742796183,3.924282257203818,0.15977960123370086,2.3403726160526275,0.20082099385927032,0.1187382086081314,2.411471645205442,2.269273586899813,8372224
5.507,6.072456452788364,4.941543547211635,4.546,5.251665643205053,3.840334356794948,0.20079183491567765,2.333884072303772,0.23838448760385078,0.1631991822275045,2.4058114178992365,2.261956726708308,8536064
5.402,5.893402075697692,4.910597924302309,4.454,4.972038608599783,3.935961391400216,0.19257118708143628,2.3295267929633456,0.25706277772712127,0.1280795964357513,2.3933305927227435,2.2657229932039478,8699904
5.303,6.102037546051498,4.5039624539485015,4.6,5.359934207678533,3.8400657923214663,0.18414216662446653,2.3267531305551534,0.20824096857045854,0.16004336467847452,2.3837771609811473,2.2697291001291595,8863744
5.605,6.220747513190269,4.989252486809732,4.275,4.769009109227755,3.7809908907722454,0.1864748042076826,2.3262937535842263,0.22977931725575038,0.1431702911596148,2.368496494353183,2.2840910128152694,9027584
5.378,5.82901662940517,4.92698337059483,4.518,5.144782258842734,3.8912177411572655,0.19005376122271017,2.3162195056676866,0.24434921410693702,0.13575830833848332,2.3967845880722494,2.235654423263124,9191424
5.3999999999999995,5.97159426169268,4.828405738307319,4.299,5.008329965530852,3.5896700344691483,0.19005418730278806,2.342404876152674,0.22916695349254632,0.1509414211130298,2.408489756888243,2.276319995417105,9355264
5.2909999999999995,5.854674551492259,4.72732544850774,4.648,5.403973544510652,3.892026455489347,0.20382995866239068,2.3301340460777284,0.24237757845010455,0.1652823388746768,2.405281342417934,2.254986749737523,9519104
5.113,5.7092055014841785,4.516794498515822,4.809,5.4277802517857205,4.19021974821428,0.19224140578880902,2.2866614083449046,0.2530692359579787,0.13141357561963934,2.3846950026898814,2.188627813999928,9682944
5.312,5.867928052898934,4.756071947101066,4.6,5.35304714327856,3.8469528567214395,0.19866249834497768,2.303221776088079,0.24608782816737793,0.15123716852257743,2.3517055427536984,2.2547380094224594,9846784
5.436,6.0037182399747255,4.868281760025274,4.498,5.221488769781536,3.7745112302184642,0.16701373734200992,2.311153256893158,0.21541429390041936,0.11861318078360047,2.3734901442763436,2.248816369509972,10010624
5.917000000000001,6.800618130189734,5.033381869810268,4.428,4.844840497072921,4.011159502927079,0.21601965458442765,2.3136061996221544,0.2642590779164274,0.1677802312524279,2.3687593570516166,2.2584530421926923,10174464
5.755,6.451221947370233,5.0587780526297665,4.6579999999999995,5.0788515177589355,4.237148482241063,0.19176477758834753,2.3167617688576385,0.2549030707311992,0.12862648444549582,2.3981968483568834,2.2353266893583936,10338304
5.443,6.253654673705148,4.6323453262948515,4.610999999999999,5.37423587441891,3.8477641255810875,0.19406285829221206,2.307699101169904,0.2585726689912099,0.12955304759321423,2.393319836607133,2.222078365732675,10502144
5.6240000000000006,6.423739957736264,4.824260042263737,4.6370000000000005,5.313979320215914,3.960020679784087,0.18866120247791204,2.289302834868431,0.24110383292541848,0.1362185720304056,2.3800580392136026,2.1985476305232594,10665984
5.458,6.09869961760563,4.817300382394371,4.632,5.389519636709174,3.874480363290825,0.1995979463992019,2.3117361595233286,0.25828845097967434,0.14090744181872944,2.395704919067661,2.227767399978996,10829824
5.856999999999999,6.772587789346275,4.9414122106537235,4.651000000000001,5.515111682596643,3.7868883174033585,0.21727710875372086,2.299373828371366,0.2696989832380424,0.16485523426939927,2.381977355818115,2.2167703009246167,10993664
5.711,6.241347998959174,5.180652001040826,4.649,5.3034684866362936,3.994531513363707,0.21874411397924018,2.2796653469403583,0.27902841325763295,0.15845981470084744,2.3666520961269075,2.192678597753809,11157504
5.896,6.625331200484389,5.166668799515611,4.582999999999999,4.95186447375696,4.214135526243038,0.18808682734767593,2.285402020812035,0.2222136109442304,0.15396004375112146,2.3808663507484265,2.189937690875644,11321344
5.795999999999999,6.62695366898522,4.965046331014778,4.582,5.149464536336853,4.0145354636631465,0.16969503061845895,2.2978445033232373,0.20304834556628892,0.13634171567062897,2.3714414265289854,2.2242475801174892,11485184
5.653999999999999,6.252033443880857,5.055966556119141,4.604000000000001,5.260722163475545,3.9472778365244565,0.1936769162304699,2.288667281468709,0.24213904635193778,0.14521478610900201,2.3457002489876597,2.2316343139497583,11649024
5.577,6.220833052894926,4.933166947105074,4.686,5.3191382155580245,4.052861784441975,0.2152920220357676,2.291617493828138,0.24979470742826457,0.18078933664327065,2.365603608161292,2.217631379494984,11812864
5.8229999999999995,6.470549998069647,5.175450001930352,5.082000000000001,5.733057601138333,4.430942398861668,0.22342863374700145,2.287447239955266,0.27752075865491616,0.16933650883908674,2.36393671123933,2.2109577686712023,11976704
5.927999999999999,6.784035046011551,5.071964953988447,4.703,5.399707255595922,4.006292744404079,0.20348420012742277,2.2727988262971244,0.2571689762997734,0.14979942395507212,2.367441547929278,2.178156104664971,12140544
5.952,6.611072074966009,5.292927925033991,4.962,5.788907491803043,4.135092508196957,0.23092311928048725,2.2740307152271275,0.29738988495727525,0.16445635360369923,2.350772347513287,2.197289082940968,12304384
5.7780000000000005,6.606852218432213,4.949147781567788,4.836,5.54853350798401,4.12346649201599,0.2034073287000258,2.2773472179969154,0.2444783161779419,0.16233634122210971,2.349966301004081,2.20472813498975,12468224
5.904,6.52559794079453,5.28240205920547,4.5520000000000005,5.012842706354348,4.091157293645653,0.19553479685758549,2.2716516822576525,0.2482382522929112,0.14283134142225978,2.3358737853624465,2.2074295791528584,12632064
5.790000000000001,6.493206939669967,5.086793060330034,4.511,5.144442183628467,3.8775578163715334,0.22440924678618704,2.277196077505747,0.2814469924511797,0.16737150112119437,2.3605514925252513,2.193840662486243,12795904
6.0920000000000005,6.619878773962356,5.564121226037645,4.768000000000001,5.215745463405271,4.320254536594731,0.2031978839077055,2.2617875436941786,0.24893948804724833,0.15745627976816265,2.3350389207380196,2.1885361666503376,12959744
6.0169999999999995,6.747151354172543,5.2868486458274555,5.066000000000001,5.578800156006217,4.553199843993784,0.2109936532564461,2.238350374499957,0.25593942908257783,0.16604787743031435,2.2977267645305783,2.1789739844693354,13123584
5.885000000000001,6.56900657891573,5.200993421084271,4.829,5.344838152912326,4.313161847087674,0.18435202181960145,2.242514083782832,0.22460570241708494,0.14409834122211795,2.329142428684218,2.1558857388814463,13287424
6.098999999999999,6.5760838500725,5.6219161499274986,5.146,5.995978823265615,4.296021176734385,0.20440898158897952,2.241414449612299,0.24940263870133947,0.15941532447661957,2.3174233025679363,2.165405596656662,13451264
6.260999999999999,6.913003834344552,5.608996165655446,5.0,5.571611756352159,4.428388243647841,0.21390534794578944,2.2482128063837687,0.280787292863671,0.1470234030279079,2.330475254016884,2.1659503587506537,13615104
6.0280000000000005,6.729082020879155,5.326917979120846,4.984,5.429066287197761,4.538933712802239,0.20176816700647274,2.242979634801547,0.2487337659765144,0.15480256803643108,2.3358732482373776,2.1500860213657162,13778944
6.181,6.975297803094028,5.386702196905972,4.893,5.378202019781451,4.4077979802185485,0.20424969329809145,2.2524318585793175,0.23959496829746513,0.16890441829871777,2.347544219136664,2.157319498021971,13942784
6.384,6.977888878494959,5.790111121505042,4.813000000000001,5.407475398986367,4.218524601013634,0.20524309476216632,2.2317308386166888,0.24089460586155217,0.16959158366278046,2.2978693188504127,2.165592358382965,14106624
6.086,6.547176755702193,5.624823244297808,5.208,5.857596798021666,4.558403201978335,0.21758673967172698,2.2534960597753524,0.27004631110756316,0.1651271682358908,2.2982529631159654,2.2087391564347394,14270464
6.040000000000001,6.683039656630912,5.39696034336909,4.987,5.548801566391551,4.4251984336084496,0.22076203863446908,2.238704325755437,0.26165524899062986,0.1798688282783083,2.3107255758848533,2.166683075626021,14434304
6.368,6.945110041499886,5.790889958500115,4.8549999999999995,5.494957029807471,4.2150429701925285,0.20277848072970905,2.236059393485387,0.2526715017906832,0.1528854596687349,2.3273402193860124,2.1447785675847615,14598144
6.228999999999999,6.682088291616545,5.775911708383453,5.048999999999999,5.720720924193968,4.37727907580603,0.19168229444573318,2.268918889760971,0.24836158348531057,0.13500300540615578,2.3546922296125694,2.1831455499093724,14761984
6.486,7.165752896279229,5.806247103720771,5.022,5.7550729840882155,4.288927015911785,0.2410110117246707,2.21820481022199,0.27585452605496474,0.20616749739437668,2.297069051265777,2.139340569178203,14925824
6.180999999999999,6.871093471929708,5.4909065280702904,5.247999999999999,6.021664009761343,4.4743359902386555,0.1994853790228565,2.2357720345258714,0.26016662218508685,0.13880413586062615,2.3296380528004867,2.141906016251256,15089664
6.139,6.689026363004539,5.588973636995462,5.007999999999999,5.509533647924044,4.506466352075954,0.21082589533179993,2.233959503968557,0.26280241899122975,0.1588493716723701,2.3118159948167363,2.156103013120378,15253504
6.372,6.936230449373303,5.807769550626697,5.16,5.621237465954361,4.698762534045639,0.21029136326784886,2.2247388382752735,0.2510045436626378,0.16957818287305995,2.284038413843717,2.16543926270683,15417344
6.281000000000001,7.022302232561053,5.539697767438948,4.922000000000001,5.312814534018376,4.5311854659816255,0.1870947717999418,2.23797478278478,0.24252018955150642,0.13166935404837718,2.294560439372729,2.181389126196831,15581184
6.622,7.083406545250498,6.160593454749502,5.465,6.0071300581963705,4.922869941803629,0.2118848766200244,2.2259330610434214,0.26059905724992327,0.1631706959901255,2.3101584387408143,2.1417076833460285,15745024
6.681,7.409744811302283,5.952255188697717,5.11,5.7739879516979205,4.44601204830208,0.1989036865532398,2.2193495084842043,0.22498599949701076,0.17282137360946886,2.287513731605694,2.1511852853627147,15908864
6.518000000000001,7.172198746559485,5.863801253440516,5.197,5.853856909836534,4.5401430901634665,0.20649735856180382,2.202382988234361,0.24636776828348667,0.16662694884012097,2.289291340347834,2.1154746361208883,16072704
6.3999999999999995,7.197458462868129,5.60254153713187,5.101999999999999,5.5798242354673935,4.624175764532605,0.2233250125000874,2.2001742462317146,0.25988382100124197,0.18676620399893284,2.3046926587846834,2.095655833678746,16236544
6.439,7.102015082784698,5.775984917215302,5.226999999999999,5.809907368284189,4.64409263171581,0.19991953646143273,2.2223839491605757,0.2364196394067507,0.16341943351611476,2.2898176310482916,2.1549502672728598,16400384
6.239,6.909901632133951,5.568098367866049,5.106000000000001,5.8051165854133355,4.406883414586666,0.20996162189791595,2.2385583947102226,0.256352970202228,0.16357027359360388,2.3180303756986573,2.159086413721788,16564224
6.509,7.150442904707816,5.8675570952921845,5.299,5.905010725977685,4.692989274022316,0.19717651012664034,2.220849997798602,0.24146277517510586,0.1528902450781748,2.282883403711327,2.1588165918858766,16728064
6.575999999999999,7.083152836923938,6.068847163076059,5.177999999999999,5.791087269481269,4.564912730518729,0.21631078285475563,2.237017983198166,0.2637152766553268,0.16890628905418448,2.3145514133252347,2.159484553071097,16891904
6.137000000000001,6.677667180435433,5.596332819564569,5.3580000000000005,6.099900262838611,4.61609973716139,0.20536667974665762,2.2190167178710305,0.2769119214647192,0.13382143802859603,2.292129307979428,2.145904127762633,17055744
6.4239999999999995,7.20971241558219,5.638287584417809,4.949,5.753803702774782,4.144196297225218,0.20780985734115043,2.234739790360133,0.24770569982891869,0.16791401485338217,2.300380161288076,2.1690994194321904,17219584
6.766,7.489591044720704,6.042408955279296,5.206999999999999,5.868468820126844,4.545531179873154,0.19767898966868713,2.2268314659595494,0.25211750916652825,0.14324047017084604,2.295107038891735,2.158555893027364,17383424
6.354,6.986616787636876,5.721383212363124,5.07,5.587378004944161,4.55262199505584,0.1864444369760652,2.215585488080978,0.2236751831892245,0.1492136907629059,2.2859943243794336,2.145176651782523,17547264
6.502999999999998,7.047831166509404,5.958168833490593,5.229000000000001,5.854786704876351,4.603213295123651,0.22692833412438626,2.207901846369108,0.2586691728792623,0.19518749536951027,2.278742147313888,2.1370615454243276,17711104
6.614,7.344632602612284,5.883367397387715,5.2330000000000005,5.814017211449024,4.651982788550977,0.21026179861898223,2.207307400306066,0.2606156381152418,0.15990795912272268,2.265541051832915,2.1490737487792173,17874944
6.537000000000001,7.240619925812225,5.833380074187777,5.018,5.916452002056871,4.119547997943129,0.21010455442592496,2.2245899935563402,0.26979696814235254,0.1504121407094974,2.301302729711905,2.1478772574007756,18038784
6.436,7.301981524052332,5.570018475947668,5.35,5.8288945604201405,4.871105439579859,0.18700804145385816,2.237364184856415,0.23513803184879886,0.13887805105891746,2.315946653515751,2.158781716197079,18202624
6.4430000000000005,7.116736595413965,5.769263404586036,5.273,5.709097466170121,4.836902533829878,0.2068080577999353,2.236570611596108,0.240307297060369,0.1733088185395016,2.31595102752091,2.1571901956713058,18366464
6.683,7.460779531744054,5.905220468255946,5.319000000000001,5.965907257649813,4.672092742350189,0.20522741933042798,2.229232441385587,0.24475728341586778,0.1656975552449882,2.2988036242405876,2.159661258530586,18530304
6.708,7.372090355298133,6.043909644701867,5.300999999999999,5.572088546419799,5.029911453580199,0.21629719507570067,2.2232423275709157,0.268744771571386,0.16384961858001532,2.2931902688876806,2.1532943862541507,18694144
6.8549999999999995,7.457449167980171,6.252550832019828,5.334999999999999,5.779055176751718,4.89094482324828,0.23421254660934204,2.214171461264292,0.26166627789236774,0.20675881532631635,2.2681379565710427,2.1602049659575413,18857984
6.8469999999999995,7.524215622973953,6.169784377026046,5.311000000000002,5.780157755984063,4.8418422440159405,0.21478437694410482,2.2155005236466723,0.2686361274998894,0.16093262638832023,2.2684413493615105,2.162559697931834,19021824
6.866,7.5973576416501025,6.134642358349897,5.091999999999999,5.535954952669749,4.648045047330249,0.2306408039915065,2.232574232419332,0.27540121492382125,0.18588039305919174,2.2996118357465125,2.165536629092151,19185664
6.900999999999999,7.50758799856245,6.294412001437548,5.0440000000000005,5.465762966605652,4.622237033394349,0.20822026369472338,2.225736008087794,0.25026606032328763,0.16617446706615913,2.2690214386619223,2.1824505775136656,19349504
6.83,7.479799969221299,6.1802000307787015,5.042999999999999,5.522375635592798,4.5636243644072,0.19915962095061937,2.2212142914533612,0.24277203397214242,0.15554720792909632,2.279745364490798,2.1626832184159244,19513344
6.541000000000001,7.291512491568263,5.790487508431739,5.072000000000001,5.583366795949836,4.560633204050166,0.22025870646660523,2.2053906997044885,0.2596842780615579,0.18083313487165253,2.271806352835133,2.138975046573844,19677184
6.515000000000001,7.316551620296535,5.7134483797034665,5.08,5.745296926191607,4.414703073808393,0.21540855138252174,2.226184839010238,0.2517490193557685,0.17906808340927496,2.286415742901505,2.165953935118971,19841024
6.9719999999999995,7.440461311102635,6.503538688897364,5.101,5.5117907009658325,4.6902092990341675,0.2193552713530759,2.2238745272159575,0.2756648370190461,0.1630457056871057,2.287412648123765,2.16033640630815,20004864
6.906999999999999,7.410111319689787,6.403888680310211,5.263,6.075047412408906,4.450952587591094,0.23432019591952358,2.196279323101044,0.29910652577174096,0.1695338660673062,2.265824934354294,2.1267337118477934,20168704
6.779999999999999,7.567476983790637,5.992523016209362,5.276,5.78741372683963,4.764586273160369,0.22209581925223265,2.181891590356827,0.2584049359907803,0.185786702513685,2.2478919745392663,2.1158912061743873,20332544
7.017,7.409989821751149,6.624010178248851,5.318,6.024566345080205,4.611433654919794,0.23466523407648002,2.187302738428116,0.26449963801242393,0.20483083014053607,2.268306630338508,2.1062988465177237,20496384
6.692,7.319993630540948,6.064006369459053,5.1049999999999995,5.7599694649371065,4.450030535062893,0.22725394970426951,2.1883985410133997,0.27391395315676115,0.18059394625177788,2.2717665441617516,2.105030537865048,20660224
6.974000000000001,7.566607796101267,6.381392203898735,5.056,5.667444192056806,4.444555807943194,0.24001157662520806,2.155702231327693,0.30151309800831266,0.17851005524210345,2.2285016654094787,2.082902797245907,20824064
6.991999999999999,7.523879685643284,6.460120314356714,5.3580000000000005,5.882095411160984,4.833904588839017,0.21256163356204824,2.1888208021720255,0.2755128603970605,0.14961040672703596,2.2789477378791947,2.0986938664648562,20987904
6.738000000000001,7.231453138605888,6.244546861394115,5.156000000000001,5.781526977835489,4.530473022164512,0.22454683805505432,2.1819925914208094,0.26490341155649316,0.18419026455361548,2.2743607270176174,2.0896244558240014,21151744
6.848000000000001,7.592147834774785,6.1038521652252165,5.3469999999999995,5.960482681092139,4.73351731890786,0.2318243969231844,2.18630572060744,0.27738164669764664,0.1862671471487222,2.244542849879572,2.1280685913353077,21315584
6.914,7.384429590906014,6.443570409093986,5.122999999999999,5.539150213264393,4.706849786735606,0.2231277696167429,2.1751248697439833,0.26199223156803647,0.18426330766544935,2.2469667886085105,2.103282950879456,21479424
7.100999999999999,7.781976504734193,6.420023495265805,5.081,5.620341264877814,4.541658735122187,0.21112242396920916,2.179520077506701,0.24743031138953828,0.17481453654888005,2.232684804648376,2.1263553503650265,21643264
6.9079999999999995,7.550211803068115,6.265788196931884,5.1,5.684243100087626,4.515756899912374,0.2099806066912909,2.1925350209077203,0.2525360789418838,0.16742513444069804,2.2748021554916877,2.110267886323753,21807104
6.804,7.690760396048448,5.917239603951552,5.087,5.715172746941476,4.458827253058524,0.22496830374002458,2.186084538698196,0.2656093659938783,0.18432724148617086,2.265004826329155,2.107164251067237,21970944
6.889999999999999,7.516530126969165,6.263469873030832,5.442000000000001,6.101996969690014,4.782003030309988,0.21610085026671486,2.2121967544158303,0.2596523154064521,0.17254938512697757,2.298344709695918,2.1260487991357424,22134784
6.978,7.65504948120503,6.30095051879497,5.317,5.8086512991948664,4.825348700805134,0.20732011332487063,2.2063267032305403,0.2533147265963487,0.16132550005339258,2.273845521662082,2.1388078847989984,22298624
6.760999999999998,7.320346940637024,6.201653059362973,5.066,5.614419547426968,4.517580452573032,0.20786384213715786,2.2006889532009763,0.25094824104606195,0.16477944322825377,2.2791182241690207,2.122259682232932,22462464
6.881,7.46112843405577,6.30087156594423,5.344,5.745950245677248,4.942049754322753,0.23037844688321152,2.197612545887629,0.2817818597193885,0.17897503404703452,2.2613077487818454,2.133917342993413,22626304
7.009,7.847062646823017,6.170937353176984,5.42,5.958479340365069,4.881520659634931,0.2163743946701288,2.192514789104462,0.2667974318300613,0.1659513575101963,2.234764645691379,2.150264932517545,22790144
7.017,7.748902315886485,6.2850976841135155,5.401,5.937459690936793,4.864540309063207,0.23650139750291896,2.1960820694764456,0.2784038008195249,0.194598994186313,2.242940271513872,2.149223867439019,22953984
6.858,7.541414954474951,6.174585045525048,5.181,5.5333762194019345,4.828623780598066,0.2378224833247562,2.1849918633699414,0.3204278968801772,0.1552170697693352,2.2431659366891306,2.1268177900507523,23117824
7.15,7.94626628711757,6.3537337128824305,4.928999999999999,5.486681808919745,4.371318191080253,0.22724919797231752,2.1985404431819915,0.25886992003206644,0.19562847591256857,2.254135557503086,2.142945328860897,23281664
6.974000000000001,7.684847381650943,6.263152618349059,4.969000000000001,5.465657829899017,4.472342170100985,0.2330142187575499,2.17566196123759,0.27250327771361077,0.19352515980148904,2.211138582226205,2.1401853402489746,23445504
7.149000000000001,7.684657539851724,6.613342460148278,5.119000000000001,5.503251219906978,4.734748780093024,0.22595281098037953,2.1912511537472406,0.2627231473733682,0.18918247458739085,2.25184873507855,2.1306535724159312,23609344
6.858,7.369386351010662,6.346613648989337,5.364000000000001,5.88760672264592,4.840393277354082,0.22889947742223735,2.185606865088145,0.27705261443049617,0.18074634041397855,2.238070557588633,2.133143172587657,23773184
7.1240000000000006,7.828672973797066,6.419327026202935,5.782,6.204156369133524,5.359843630866476,0.2098500792868435,2.2156864811976753,0.2591504925775221,0.16054966599616488,2.274848596906204,2.1565243654891466,23937024
7.085000000000001,7.461251245845114,6.708748754154888,5.167999999999999,5.714841841851919,4.62115815814808,0.205193824134767,2.1797787715991337,0.25927410527143285,0.15111354299810117,2.2423283363107203,2.117229206887547,24100864
7.236,7.803559688490999,6.668440311509,5.353,5.874,4.832,0.21784106312940515,2.1924406250317894,0.2698895560752537,0.16579257018355656,2.258991193470659,2.1258900565929197,24264704
7.275999999999999,8.06222134287998,6.489778657120018,5.1899999999999995,5.802715268293519,4.57728473170648,0.23970504555230338,2.1919081121683126,0.30225494991941954,0.17715514118518721,2.247101669283274,2.1367145550533513,24428544
7.244,7.592545549390607,6.895454450609392,5.681,6.274151751240776,5.087848248759224,0.2296322556833426,2.175945762793223,0.2716099764084185,0.18765453495826676,2.2426821646684534,2.1092093609179923,24592384
7.35,8.067161069774427,6.6328389302255735,5.476,5.937718528976259,5.014281471023741,0.22392085629204903,2.178101174036662,0.2800020704185009,0.16783964216559716,2.2346646871527875,2.121537660920536,24756224
7.362,8.047941688483796,6.676058311516204,5.421000000000001,5.827237615195837,5.014762384804166,0.221422472440948,2.1747490321596468,0.2987838493562026,0.1440610955256934,2.2545666066291297,2.094931457690164,24920064


==> data/progress-caveflyer-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.664,3.1306519045284182,2.197348095471582,2.6819999999999995,3.049717282705069,2.31428271729493,0.0,2.7074181705713274,0.0,0.0,2.707925609538519,2.7069107316041356,16384
2.643,3.2041069416786785,2.081893058321321,2.9720000000000004,3.386193191638878,2.5578068083611227,0.0,2.6989934265613558,0.0,0.0,2.7087522859588082,2.6892345671639033,180224
3.5,4.0019960159204455,2.9980039840795545,3.3600000000000003,4.142559901860555,2.577440098139446,0.0,2.6252976566553117,0.0,0.0,2.6996580432422346,2.5509372700683888,344064
3.543,3.973396328980627,3.1126036710193734,3.6300000000000003,3.9707345007480166,3.289265499251984,0.0,2.606742936372757,0.0,0.0,2.6592179742963933,2.5542678984491203,507904
3.499999999999999,3.9732863826479683,3.02671361735203,3.6400000000000006,4.225149553533113,3.054850446466889,0.2793075175302163,2.518880370259285,0.33858234895937733,0.2200326861010553,2.5867473393637512,2.4510134011548184,671744
3.8729999999999998,4.288404622025321,3.4575953779746786,3.91,4.306106046406767,3.5138939535932328,0.2793075175302163,2.4543445825576784,0.33858234895937733,0.2200326861010553,2.499114718252224,2.409574446863133,835584
3.9,4.444058820349418,3.355941179650582,3.7,4.153872228716409,3.2461277712835916,0.2793075175302163,2.4299344539642336,0.33858234895937733,0.2200326861010553,2.524191361470358,2.335677546458109,999424
4.1530000000000005,4.686555058077421,3.6194449419225796,3.9899999999999998,4.472597140480546,3.5074028595194537,0.2952745660309442,2.3790662795305253,0.33575880447665185,0.25479032758523656,2.4878952775254293,2.2702372815356213,1163264
4.33,4.813838816136117,3.8461611838638823,4.213,4.725953214240831,3.7000467857591692,0.2952745660309442,2.3458895087242126,0.33575880447665185,0.25479032758523656,2.436287189242378,2.2554918282060474,1327104
4.140000000000001,4.883236167042482,3.3967638329575185,4.3500000000000005,4.966846820531646,3.733153179468355,0.2952745660309442,2.2958427503705026,0.33575880447665185,0.25479032758523656,2.4727810298509167,2.1189044708900884,1490944
4.46,4.770483493925201,4.149516506074799,4.38,5.015295206970744,3.744704793029256,0.34816891920711057,2.2206153154373167,0.39785972842610634,0.2984781099881148,2.3750604005065545,2.066170230368079,1654784
4.83,5.1736568055487915,4.486343194451209,4.57,5.106749476012786,4.033250523987214,0.34816891920711057,2.091932478547096,0.39785972842610634,0.2984781099881148,2.2534975828278254,1.930367374266367,1818624
4.9,5.554217089351845,4.245782910648155,4.54,5.065737577123796,4.014262422876204,0.34816891920711057,2.06736870855093,0.39785972842610634,0.2984781099881148,2.2902206097485327,1.8445168073533271,1982464
4.85,5.416127194188726,4.283872805811273,4.739999999999999,5.152795348811005,4.3272046511889934,0.3841606074523421,2.001856879889965,0.460696403437291,0.3076248114673932,2.197036454603849,1.806677305176081,2146304
4.84,5.404269439186635,4.275730560813365,4.86,5.372249938994628,4.347750061005373,0.3841606074523421,1.884169439971447,0.460696403437291,0.3076248114673932,2.1211694456317307,1.6471694343111634,2310144
4.880000000000001,5.3486149805544,4.411385019445602,5.19,5.523016516106934,4.8569834838930666,0.3841606074523421,1.9017734721302986,0.460696403437291,0.3076248114673932,2.142726841139309,1.6608201031212881,2473984
5.2,5.624264068711929,4.775735931288072,5.029999999999999,5.385105618091293,4.674894381908706,0.4188345564547034,1.7833816930651665,0.4854845410593774,0.35218457185002944,1.9672426047656502,1.5995207813646828,2637824
5.85,6.430086200490926,5.269913799509073,5.27,5.873406993661823,4.666593006338176,0.4188345564547034,1.6774329885840416,0.4854845410593774,0.35218457185002944,1.8628486499935692,1.4920173271745139,2801664
5.58,6.154108003776293,5.005891996223707,5.16,5.557994974842648,4.762005025157352,0.4188345564547034,1.6144286438822746,0.4854845410593774,0.35218457185002944,1.8063516483624764,1.4225056394020728,2965504
5.77,6.449779375974293,5.090220624025706,5.47,5.903704968844028,5.036295031155971,0.4188345564547034,1.493342435359955,0.4854845410593774,0.35218457185002944,1.699516941427393,1.2871679292925169,3129344
5.99,6.354554522671164,5.625445477328836,5.11,5.6068903299521935,4.613109670047807,0.45185457300616083,1.4582268849015236,0.5125958533271896,0.39111329268513206,1.6775757835245173,1.23887798627853,3293184
6.19,6.624626276242015,5.755373723757986,5.290000000000001,5.866974869470067,4.713025130529934,0.45185457300616083,1.4173347271978856,0.5125958533271896,0.39111329268513206,1.6162056052965945,1.2184638490991766,3457024
6.4,6.809878030638385,5.990121969361616,5.4,5.771483512420135,5.028516487579866,0.45185457300616083,1.4155775740742684,0.5125958533271896,0.39111329268513206,1.6609002204646908,1.170254927683846,3620864
6.4300000000000015,6.812230297072329,6.047769702927674,5.17,5.771747455333215,4.568252544666785,0.4557457656019929,1.39308108240366,0.5143224685045285,0.39716906269945734,1.615110407093018,1.1710517577143018,3784704
6.88,7.535438784326957,6.2245612156730425,5.73,6.213838816136119,5.246161183863882,0.4557457656019929,1.3788565181195735,0.5143224685045285,0.39716906269945734,1.6929149721868326,1.0647980640523145,3948544
6.803,7.386507497809582,6.219492502190418,5.390000000000001,5.914309069156734,4.865690930843267,0.4557457656019929,1.3709135495126248,0.5143224685045285,0.39716906269945734,1.7187496493149772,1.0230774497102724,4112384
6.839999999999999,7.512606868832009,6.167393131167989,5.27,5.677553677446296,4.862446322553703,0.42115804960003517,1.3451578140258789,0.4970325238431697,0.34528357535690063,1.7054862241678868,0.984829403883871,4276224
6.919999999999999,7.4235871324805665,6.416412867519432,5.49,6.0600000000000005,4.92,0.42115804960003517,1.3563471503555775,0.4970325238431697,0.34528357535690063,1.7112110270741012,1.0014832736370538,4440064
6.889999999999999,7.494069532421557,6.28593046757844,5.880000000000001,6.418144961882949,5.341855038117052,0.42115804960003517,1.3841910824179648,0.4970325238431697,0.34528357535690063,1.7622317809202008,1.0061503839157289,4603904
7.279999999999999,7.855847201955518,6.704152798044481,5.470000000000001,6.032227711874825,4.907772288125177,0.38491801590621433,1.343818236887455,0.48854508144696485,0.2812909503654638,1.6874526608160982,1.0001838129588116,4767744
7.25,7.677200187265877,6.822799812734123,5.8100000000000005,6.330480547186925,5.289519452813076,0.38491801590621433,1.3636363953351975,0.48854508144696485,0.2812909503654638,1.7117012566029686,1.0155715340674265,4931584
7.4399999999999995,8.086838465151848,6.79316153484815,5.590000000000001,6.0600000000000005,5.120000000000001,0.38491801590621433,1.3379746228456497,0.48854508144696485,0.2812909503654638,1.6943665835013066,0.9815826621899928,5095424
7.580000000000001,8.095363949069005,7.0646360509309964,5.3900000000000015,5.908555686498568,4.871444313501435,0.3597753516016496,1.351025678217411,0.4502909108287515,0.26925979237454767,1.6333994187340222,1.0686519377008,5259264
7.589999999999999,8.282026011071837,6.897973988928161,5.793,6.3267049746817055,5.259295025318295,0.3597753516016496,1.4073254376649857,0.4502909108287515,0.26925979237454767,1.7074903809354771,1.1071604943944944,5423104
7.35,7.862347538297979,6.83765246170202,5.75,6.162916456441251,5.337083543558749,0.3597753516016496,1.3951186127960682,0.4502909108287515,0.26925979237454767,1.655672684033731,1.1345645415584054,5586944
7.9,8.39799598391955,7.402004016080451,5.75,6.135356977359954,5.364643022640046,0.3597753516016496,1.3821237683296204,0.4502909108287515,0.26925979237454767,1.5978857769177035,1.1663617597415372,5750784
7.712999999999999,8.36147590548917,7.064524094510828,5.603,6.025470117286418,5.180529882713581,0.3380058810581128,1.3885622091591359,0.3993795551154718,0.2766322070007538,1.6390737469766354,1.1380506713416363,5914624
7.790000000000001,8.426317530797322,7.15368246920268,5.51,6.09728187440104,4.922718125598959,0.3380058810581128,1.406291276216507,0.3993795551154718,0.2766322070007538,1.5741164101458953,1.2384661422871186,6078464
7.88,8.430999092558237,7.329000907441763,5.85,6.163847096529504,5.536152903470495,0.3380058810581128,1.4159188166260719,0.3993795551154718,0.2766322070007538,1.6043145008672783,1.2275231323848654,6242304
7.95,8.615206734782504,7.2847932652174965,5.71,6.001376045686669,5.418623954313331,0.3136845060147758,1.4082394443452357,0.3599839811467037,0.26738503088284793,1.580648623926224,1.2358302647642474,6406144
7.763,8.392699134507902,7.133300865492099,6.03,6.486179789118282,5.573820210881719,0.3136845060147758,1.5006483495235443,0.3599839811467037,0.26738503088284793,1.6678934732998223,1.3334032257472663,6569984
8.080000000000002,8.647097875150315,7.512902124849689,5.642999999999999,6.001107525751693,5.284892474248305,0.3136845060147758,1.5094765037298203,0.3599839811467037,0.26738503088284793,1.7152807384414455,1.3036722690181952,6733824
8.03,8.488366665454633,7.571633334545366,5.75,6.1379432948254165,5.3620567051745835,0.28528536399753646,1.512058586627245,0.3170678885691713,0.2535028394259016,1.7643041491902811,1.2598130240642087,6897664
7.980000000000001,8.540000000000001,7.420000000000001,5.720000000000001,6.002134719593318,5.437865280406683,0.28528536399753646,1.5459014803171158,0.3170678885691713,0.2535028394259016,1.7377309102204395,1.3540720504137922,7061504
7.970000000000001,8.392018956920184,7.547981043079817,5.462999999999999,6.207930198072274,4.718069801927724,0.28528536399753646,1.5786620631814003,0.3170678885691713,0.2535028394259016,1.7950922386071142,1.3622318877556865,7225344
7.9030000000000005,8.414156531798236,7.391843468201765,5.869999999999999,6.372095608425327,5.367904391574672,0.2604868294596675,1.5744929671287538,0.2792940960166114,0.24167956290272355,1.833868319992357,1.3151176142651504,7389184
8.12,8.521995024844834,7.718004975155163,5.5,6.2,4.8,0.2604868294596675,1.6139354541897775,0.2792940960166114,0.24167956290272355,1.857990855252805,1.3698800531267499,7553024
8.073,8.59488217060942,7.551117829390581,5.589999999999999,6.003400532171887,5.176599467828111,0.2604868294596675,1.6236829906702042,0.2792940960166114,0.24167956290272355,1.8070812300426258,1.4402847512977826,7716864
8.19,8.758242905807014,7.621757094192985,5.83,6.283982378512647,5.376017621487353,0.2437965644212833,1.6374105945229531,0.269407220365482,0.2181859084770846,1.8998607086475707,1.3749604803983355,7880704
8.16,8.708087584241788,7.611912415758211,5.369999999999999,5.95489315263559,4.785106847364409,0.2437965644212833,1.6382146820425987,0.269407220365482,0.2181859084770846,1.9013198857672553,1.375109478317942,8044544
8.010000000000002,8.697677249878168,7.322322750121834,5.959999999999999,6.578384993349611,5.341615006650387,0.2437965644212833,1.6583390027284621,0.269407220365482,0.2181859084770846,1.9126546527500516,1.4040233527068726,8208384
7.880000000000001,8.440000000000001,7.320000000000001,5.779999999999999,6.224522215417856,5.335477784582142,0.2437965644212833,1.5933890461921691,0.269407220365482,0.2181859084770846,1.8427215790786604,1.3440565133056779,8372224
7.962999999999999,8.500513720755107,7.4254862792448915,5.49,6.131014820421494,4.848985179578507,0.23383626305376498,1.654166479408741,0.26570221073484496,0.20197031537268503,1.9742675090126207,1.3340654498048612,8536064
8.0,8.672309452558865,7.327690547441136,5.79,6.32,5.26,0.23383626305376498,1.6863668248057366,0.26570221073484496,0.20197031537268503,1.9380973057188586,1.4346363438926146,8699904
8.173,8.596037823368077,7.749962176631923,5.9,6.469209978830309,5.330790021169692,0.23383626305376498,1.609135527908802,0.26570221073484496,0.20197031537268503,1.8511900117119993,1.3670810441056047,8863744
8.290000000000001,8.717668095606863,7.862331904393139,5.880000000000001,6.296653333119994,5.463346666880008,0.23016785337212387,1.6238263726234436,0.2622528414321505,0.19808286531209723,1.7954177218849434,1.4522350233619439,9027584
8.492999999999999,9.145718162762458,7.840281837237539,5.656,6.359579419824088,4.952420580175912,0.23016785337212387,1.6451007664203643,0.2622528414321505,0.19808286531209723,1.878924655650916,1.4112768771898125,9191424
8.236,8.557968942601612,7.914031057398389,5.619999999999999,5.925941170815566,5.314058829184432,0.23016785337212387,1.6137294232845307,0.2622528414321505,0.19808286531209723,1.7702444217175823,1.4572144248514791,9355264
8.249999999999998,8.848748695196907,7.65125130480309,5.642999999999999,6.16953679833417,5.116463201665828,0.22793520359549188,1.694615088403225,0.26489770911165234,0.19097269807933145,1.895382474422791,1.493847702383659,9519104
8.233,8.846189204079785,7.619810795920216,5.74,6.023548937575157,5.4564510624248435,0.22793520359549188,1.7185105994343757,0.26489770911165234,0.19097269807933145,1.869185242168697,1.5678359567000544,9682944
8.196,8.645848863508624,7.746151136491377,5.8100000000000005,6.087308492477241,5.53269150752276,0.22793520359549188,1.6896858543157578,0.26489770911165234,0.19097269807933145,1.9162848448622138,1.4630868637693017,9846784
8.286,8.688472359299368,7.883527640700631,5.6,5.840831891575846,5.359168108424154,0.21976514964151192,1.6610823258757592,0.2486361994143396,0.19089409986868425,1.8639232648160573,1.4582413869354611,10010624
8.133000000000001,8.754128811117308,7.511871188882693,5.42,5.903321838943783,4.936678161056217,0.21976514964151192,1.6762270227074623,0.2486361994143396,0.19089409986868425,1.8587105771032426,1.493743468311682,10174464
8.229000000000001,8.708592535388116,7.7494074646118865,5.738999999999999,6.309200841809269,5.168799158190729,0.21976514964151192,1.720417994260788,0.2486361994143396,0.19089409986868425,1.9157212685011156,1.5251147200204604,10338304
8.225999999999999,8.61213987103121,7.839860128968788,5.529999999999999,5.846385840391127,5.213614159608872,0.2177290418638449,1.7435027688741684,0.24587958858378745,0.18957849514390235,1.9619780572674128,1.525027480480924,10502144
8.363000000000001,8.690903949351027,8.035096050648976,5.76,6.227332857821917,5.292667142178082,0.2177290418638449,1.733624666929245,0.24587958858378745,0.18957849514390235,1.9113391248460194,1.5559102090124706,10665984
8.425999999999998,8.964984229824953,7.887015770175044,5.8260000000000005,6.181392740499859,5.470607259500142,0.2177290418638449,1.7514919355511664,0.24587958858378745,0.18957849514390235,1.8847628819193152,1.6182209891830177,10829824
8.406,8.902934603343338,7.909065396656663,5.923,6.199334941692143,5.646665058307857,0.2177290418638449,1.636634460091591,0.24587958858378745,0.18957849514390235,1.7777526210552703,1.4955162991279116,10993664
8.472,8.832355380145765,8.111644619854234,5.64,5.868910462845191,5.411089537154808,0.2156593056024576,1.7279349163174629,0.2359881928789177,0.1953304183259975,1.8960126038173002,1.5598572288176256,11157504
8.329,8.632000000000001,8.026,5.559,5.970811850242317,5.1471881497576835,0.2156593056024576,1.7198918923735618,0.2359881928789177,0.1953304183259975,1.894123558577114,1.5456602261700096,11321344
8.359,8.837109820020464,7.880890179979537,5.655,6.225285016461068,5.084714983538933,0.2156593056024576,1.7100585982203484,0.2359881928789177,0.1953304183259975,1.8577293934904358,1.5623878029502611,11485184
8.334999999999999,8.672201720043061,7.997798279956936,5.696000000000001,6.293464643305359,5.098535356694642,0.223086894432087,1.7237670063972472,0.24280958253948448,0.20336420632468954,1.9153221415680672,1.5322118712264272,11649024
8.288999999999998,8.656598966266227,7.921401033733769,5.965999999999999,6.484096516104866,5.447903483895133,0.223086894432087,1.754320703446865,0.24280958253948448,0.20336420632468954,1.9356324626050536,1.5730089442886765,11812864
8.298999999999998,8.783612216106855,7.81438778389314,5.4750000000000005,5.917159473493445,5.032840526506556,0.223086894432087,1.7288453087210656,0.24280958253948448,0.20336420632468954,1.9065661083224372,1.551124509119694,11976704
8.401,8.8187188049394,7.9832811950606,6.029000000000001,6.513323239169876,5.544676760830126,0.2091453261531266,1.7735297828912735,0.22380990014952432,0.19448075215672886,1.9646417673878822,1.5824177983946648,12140544
8.411999999999999,8.719824625395693,8.104175374604305,5.615999999999999,6.297398561783043,4.934601438216955,0.2091453261531266,1.7845331668853759,0.22380990014952432,0.19448075215672886,1.945727695550998,1.6233386382197539,12304384
8.426,8.804634388295623,8.047365611704377,5.805999999999999,6.327290705844637,5.284709294155362,0.2091453261531266,1.7501746758818626,0.22380990014952432,0.19448075215672886,1.9594628564968744,1.5408864952668508,12468224
8.520999999999999,9.030165002725049,8.01183499727495,6.076,6.736896361012829,5.41510363898717,0.20432180192091587,1.773198601603508,0.22292473752068692,0.18571886632114482,1.979782546567188,1.5666146566398278,12632064
8.418000000000001,8.813342889148142,8.02265711085186,5.825000000000001,6.331857968271192,5.31814203172881,0.20432180192091587,1.7995750442147256,0.22292473752068692,0.18571886632114482,1.9786101434702832,1.620539944959168,12795904
8.775000000000002,9.172925872493863,8.377074127506141,5.593000000000001,6.088621831641828,5.097378168358174,0.20432180192091587,1.7091207683086396,0.22292473752068692,0.18571886632114482,1.9277115113070458,1.4905300253102334,12959744
8.560999999999998,9.1129320610365,8.009067938963497,6.005000000000001,6.428018912106777,5.581981087893225,0.19668878775948995,1.7692244887351989,0.21401858915537275,0.17935898636360714,1.9548580054319484,1.5835909720384493,13123584
8.565000000000001,8.961717783821195,8.168282216178808,5.9350000000000005,6.499433344160319,5.370566655839682,0.19668878775948995,1.740650826692581,0.21401858915537275,0.17935898636360714,1.9131491764244037,1.5681524769607584,13287424
8.408999999999999,8.781999999999998,8.036,5.995,6.461802956288839,5.528197043711161,0.19668878775948995,1.7218217864632606,0.21401858915537275,0.17935898636360714,1.944027365737654,1.4996162071888672,13451264
8.494000000000002,8.897117848773782,8.090882151226221,5.803,6.371050173840304,5.234949826159696,0.19668878775948995,1.7211679115891456,0.21401858915537275,0.17935898636360714,1.927057690140389,1.5152781330379022,13615104
8.654,9.139246329197862,8.168753670802138,5.923,6.5915514191144915,5.254448580885509,0.19042380172111276,1.6963928818702698,0.20175669158346407,0.17909091185876144,1.884476386837846,1.5083093769026936,13778944
8.678,9.18475043167224,8.171249568327761,5.893,6.253056939941448,5.532943060058551,0.19042380172111276,1.7066959753632545,0.20175669158346407,0.17909091185876144,1.9298063792267754,1.4835855714997335,13942784
8.603,8.994843080837214,8.211156919162786,5.909,6.359098878025707,5.458901121974293,0.19042380172111276,1.689470636844635,0.20175669158346407,0.17909091185876144,1.8520486508812977,1.5268926228079724,14106624
8.738000000000001,8.952420148307011,8.523579851692991,5.7219999999999995,6.109060718750947,5.334939281249052,0.19720010756836168,1.7680759236216546,0.21457281653419236,0.179827398602531,1.9392533798700184,1.5968984673732907,14270464
8.627,9.01251394267912,8.24148605732088,6.0440000000000005,6.380011904551015,5.707988095448986,0.19720010756836168,1.7567003712058067,0.21457281653419236,0.179827398602531,1.889658022488168,1.6237427199234453,14434304
8.658999999999999,9.041215907570576,8.276784092429422,5.826,6.41600338982077,5.235996610179229,0.19720010756836168,1.7054815411567688,0.21457281653419236,0.179827398602531,1.865940363581466,1.5450227187320715,14598144
8.41,9.023921819126834,7.796078180873167,5.615,6.053160929339895,5.1768390706601055,0.1889166751899817,1.7767123848199844,0.20772442209410008,0.17010892828586333,1.9880516655182343,1.5653731041217345,14761984
8.72,9.316322060635024,8.123677939364978,5.9879999999999995,6.557136187568494,5.418863812431505,0.1889166751899817,1.7407734096050262,0.20772442209410008,0.17010892828586333,1.9068601492594717,1.5746866699505808,14925824
8.553,9.037583326167956,8.068416673832045,6.059,6.44262612007005,5.675373879929951,0.1889166751899817,1.751210704445839,0.20772442209410008,0.17010892828586333,1.9114419339817352,1.5909794749099426,15089664
8.496,9.064228827146248,7.927771172853753,5.9719999999999995,6.14565483005088,5.798345169949119,0.19529547642015732,1.7737357184290885,0.20709143311562633,0.1834995197246883,1.9726568335661605,1.5748146032920165,15253504
8.667,9.22562420284123,8.10837579715877,5.989,6.289913608864737,5.688086391135263,0.19529547642015732,1.73596398383379,0.20709143311562633,0.1834995197246883,1.875800858614364,1.5961271090532159,15417344
8.630999999999998,9.164806144588088,8.09719385541191,6.305000000000001,6.683424364966106,5.926575635033895,0.19529547642015732,1.7422311827540398,0.20709143311562633,0.1834995197246883,1.8576436619901624,1.6268187035179171,15581184
8.487,8.969307992884215,8.004692007115786,5.593,6.079663127841015,5.106336872158985,0.1989773507367317,1.7277824208140373,0.21467314863567388,0.18328155283778952,1.9192914493251203,1.5362733923029543,15745024
8.434999999999999,8.905303093759757,7.96469690624024,5.909,6.414498763598884,5.403501236401116,0.1989773507367317,1.7703905433416367,0.21467314863567388,0.18328155283778952,1.9363168178952583,1.604464268788015,15908864
8.681000000000001,9.029323125847252,8.33267687415275,5.666,6.218452712908535,5.113547287091466,0.1989773507367317,1.7473460257053375,0.21467314863567388,0.18328155283778952,1.928763345838222,1.565928705572453,16072704
8.779999999999998,9.268733055972273,8.291266944027722,6.04,6.427814388593307,5.6521856114066935,0.1989773507367317,1.756423382461071,0.21467314863567388,0.18328155283778952,1.9023077189286552,1.610539045993487,16236544
8.801999999999998,8.941053946366148,8.662946053633847,6.106,6.460885897155691,5.7511141028443085,0.19245418562757088,1.7374244958162308,0.20647074977695296,0.1784376214781888,1.8910365174187858,1.5838124742136759,16400384
8.461000000000002,8.820567796110833,8.101432203889171,5.792,6.288060480183616,5.2959395198163834,0.19245418562757088,1.735624074935913,0.20647074977695296,0.1784376214781888,1.9014976542830868,1.5697504955887394,16564224
8.734,9.205130555154302,8.262869444845698,6.275,6.7386863163821,5.811313683617901,0.19245418562757088,1.7703295364975928,0.20647074977695296,0.1784376214781888,1.886697018912518,1.6539620540826676,16728064
8.687999999999999,9.087319421015305,8.288680578984692,6.133,6.43861577184432,5.82738422815568,0.19474274933251454,1.720764973759651,0.2114006433006653,0.17808485536436378,1.8679086340076807,1.5736213135116215,16891904
8.876,9.301022352353378,8.45097764764662,6.217999999999999,6.580954542608299,5.855045457391699,0.19474274933251454,1.7681172057986259,0.2114006433006653,0.17808485536436378,1.8697311905219085,1.6665032210753432,17055744
8.635,9.077995485304308,8.192004514695691,6.031000000000001,6.38314911614258,5.678850883857421,0.19474274933251454,1.778412827849388,0.2114006433006653,0.17808485536436378,1.9281912503584393,1.6286344053403368,17219584
8.826,9.153114658797188,8.498885341202813,5.919,6.419908175217773,5.418091824782226,0.18532315165346816,1.7333123609423637,0.20271504540995813,0.1679312578969782,1.8793808421760698,1.5872438797086577,17383424
8.681,9.05950891667172,8.302491083328277,6.022,6.431946337951689,5.612053662048312,0.18532315165346816,1.767282208800316,0.20271504540995813,0.1679312578969782,1.8850900047005144,1.6494744129001175,17547264
8.745999999999999,9.105616462359551,8.386383537640446,6.329,6.859875691664254,5.798124308335746,0.18532315165346816,1.7346455559134484,0.20271504540995813,0.1679312578969782,1.8986516662021047,1.570639445624792,17711104
8.671000000000001,9.145772577135624,8.196227422864379,5.804000000000001,6.235258623102195,5.372741376897808,0.1882465477057318,1.7571082651615142,0.20077575345261436,0.17571734195884922,1.8844830160532247,1.6297335142698037,17874944
8.718,9.127091676766957,8.308908323233043,6.107,6.474968748673036,5.739031251326964,0.1882465477057318,1.730556534230709,0.20077575345261436,0.17571734195884922,1.855555613197604,1.6055574552638139,18038784
8.854000000000001,9.150384884904748,8.557615115095254,5.718,6.389785680109363,5.046214319890637,0.1882465477057318,1.767301894724369,0.20077575345261436,0.17571734195884922,1.9100079022311218,1.6245958872176163,18202624
8.728,9.33292644180925,8.12307355819075,5.754,6.229335670868492,5.278664329131507,0.18556405784204338,1.7734565690159798,0.20063478998520504,0.17049332569888173,1.9263105963401073,1.6206025416918524,18366464
8.943999999999999,9.35000985209721,8.537990147902788,6.064,6.521781607319473,5.606218392680527,0.18556405784204338,1.7617156848311424,0.20063478998520504,0.17049332569888173,1.859649972978902,1.6637813966833828,18530304
8.925,9.227762282987825,8.622237717012176,6.0489999999999995,6.376213997255618,5.7217860027443805,0.18556405784204338,1.7558142423629761,0.20063478998520504,0.17049332569888173,1.8912099626986536,1.6204185220272986,18694144
8.928,9.37109818325062,8.484901816749382,6.28,6.639416193291288,5.920583806708713,0.18556405784204338,1.7435534611344337,0.20063478998520504,0.17049332569888173,1.863844791150533,1.6232621311183344,18857984
8.93,9.12,8.74,6.015,6.336535379079814,5.693464620920185,0.1854399772992565,1.7591363832354545,0.1992899781280626,0.17158997647045038,1.897842793312295,1.620429973158614,19021824
8.781000000000002,9.29674121417626,8.265258785823745,6.039,6.499574641073518,5.578425358926482,0.1854399772992565,1.7523985415697099,0.1992899781280626,0.17158997647045038,1.8770699769070545,1.6277271062323653,19185664
8.843,9.2396119009813,8.4463880990187,5.9510000000000005,6.478928972495354,5.423071027504647,0.1854399772992565,1.730827958881855,0.1992899781280626,0.17158997647045038,1.8398515671471756,1.6218043506165343,19349504
8.889999999999999,9.307396693805783,8.472603306194214,5.805000000000001,6.186791828094841,5.42320817190516,0.18274808702258266,1.7870494663715362,0.20130921281232306,0.16418696123284227,1.9070666890671726,1.6670322436758997,19513344
8.972,9.314747720634287,8.629252279365712,5.99,6.447668001940271,5.532331998059729,0.18274808702258266,1.7751726865768434,0.20130921281232306,0.16418696123284227,1.9019778676005556,1.648367505553131,19677184
8.822,9.335396532906096,8.308603467093903,6.2780000000000005,6.770134128058602,5.785865871941399,0.18274808702258266,1.7753154247999192,0.20130921281232306,0.16418696123284227,1.937752850162108,1.6128779994377305,19841024
8.991,9.239815192462196,8.742184807537804,6.087000000000001,6.922907291510249,5.251092708489752,0.18262194311060204,1.73761176019907,0.1942844176212081,0.17095946859999597,1.8502820774980864,1.6249414429000535,20004864
8.991,9.317050609568515,8.664949390431484,5.914,6.412842660565433,5.4151573394345665,0.18262194311060204,1.7986499428749085,0.1942844176212081,0.17095946859999597,1.9088945013356542,1.6884053844141629,20168704
8.928999999999998,9.275798212221458,8.582201787778539,5.978000000000001,6.626949921026269,5.329050078973732,0.18262194311060204,1.7054609581828117,0.1942844176212081,0.17095946859999597,1.8266535485754436,1.5842683677901799,20332544
8.799,9.334097187434207,8.263902812565792,6.045000000000001,6.405284609718485,5.684715390281517,0.1791946855635236,1.7787951678037643,0.1949545259421369,0.1634348451849103,1.934027725103356,1.6235626105041727,20496384
8.913,9.417976237064677,8.408023762935324,6.159000000000001,6.460975164541723,5.857024835458279,0.1791946855635236,1.7401106983423233,0.1949545259421369,0.1634348451849103,1.8781325665895454,1.6020888300951013,20660224
9.02,9.467950890165428,8.572049109834571,6.055000000000001,6.3026792280349735,5.807320771965028,0.1791946855635236,1.7179889976978302,0.1949545259421369,0.1634348451849103,1.8724093724433986,1.5635686229522618,20824064
8.99,9.322204756136934,8.657795243863067,6.177,6.687510528784666,5.666489471215333,0.1788971565799177,1.6996547371149062,0.19351504004479259,0.1642792731150428,1.8014883348243178,1.5978211394054946,20987904
8.915000000000001,9.286544075447315,8.543455924552687,6.022,6.666558763806684,5.377441236193317,0.1788971565799177,1.718718734383583,0.19351504004479259,0.1642792731150428,1.8916338689013394,1.5458035998658266,21151744
9.020999999999999,9.45982684512231,8.582173154877689,5.950999999999999,6.333032721111685,5.568967278888312,0.1788971565799177,1.716644713282585,0.19351504004479259,0.1642792731150428,1.8887282056413248,1.5445612209238453,21315584
9.169999999999998,9.473249072545983,8.866750927454014,6.086,6.644734283895306,5.5272657161046945,0.1788971565799177,1.726092617213726,0.19351504004479259,0.1642792731150428,1.8838736626787895,1.5683115717486626,21479424
9.020999999999997,9.312425805309,8.729574194690995,6.236,6.603700965459706,5.868299034540294,0.18065735298745644,1.7481670767068862,0.19730948940226162,0.16400521657265127,1.9235190915001925,1.57281506191358,21643264
8.995999999999999,9.331416159419906,8.660583840580092,6.064,6.547077633512462,5.580922366487538,0.18065735298745644,1.716185411810875,0.19730948940226162,0.16400521657265127,1.880816089633501,1.551554733988249,21807104
9.065999999999999,9.310466766657555,8.821533233342443,6.196000000000001,6.53022148345072,5.861778516549281,0.18065735298745644,1.7042709812521935,0.19730948940226162,0.16400521657265127,1.8718430227450966,1.5366989397592903,21970944
9.209999999999999,9.630666138404315,8.789333861595683,6.19,6.5638448876205215,5.816155112379479,0.17964513451202033,1.7378243952989578,0.2016575935143381,0.15763267550970256,1.9054570636306214,1.5701917269672943,22134784
9.080000000000002,9.448727541688983,8.71127245831102,5.9190000000000005,6.266575890993607,5.571424109006394,0.17964513451202033,1.6885555922985076,0.2016575935143381,0.15763267550970256,1.8366279062576556,1.5404832783393596,22298624
9.181999999999999,9.405999999999999,8.957999999999998,6.51,6.991518431630608,6.028481568369392,0.17964513451202033,1.6906503558158874,0.2016575935143381,0.15763267550970256,1.882143449223503,1.4991572624082719,22462464
9.116000000000001,9.416705836325137,8.815294163674865,6.125,6.521868996017577,5.728131003982423,0.17385533834892608,1.7578475281596184,0.1977069576910265,0.15000371900682566,1.9205320283057143,1.5951630280135225,22626304
9.079,9.437509414102337,8.720490585897664,6.0040000000000004,6.464243413858363,5.543756586141638,0.17385533834892608,1.7308563053607942,0.1977069576910265,0.15000371900682566,1.8879931335722069,1.5737194771493814,22790144
8.983,9.258610232030671,8.70738976796933,6.178,6.673152501760821,5.682847498239179,0.17385533834892608,1.7244647443294525,0.1977069576910265,0.15000371900682566,1.86922461852201,1.579704870136895,22953984
9.016000000000002,9.402321109959061,8.629678890040942,5.881,6.3897523955717555,5.372247604428245,0.17557704629662865,1.740560993552208,0.1951388819773196,0.1560152106159377,1.875962931950429,1.605159055153987,23117824
9.151,9.5009842853615,8.801015714638499,6.007,6.599655886666116,5.414344113333883,0.17557704629662865,1.7468917399644852,0.1951388819773196,0.1560152106159377,1.904123539402369,1.5896599405266014,23281664
9.139000000000001,9.480509882726695,8.797490117273307,6.225,6.851741573537291,5.598258426462708,0.17557704629662865,1.7194490686058999,0.1951388819773196,0.1560152106159377,1.8572717192457702,1.5816264179660295,23445504
9.026,9.349425416440948,8.702574583559052,6.077,6.562222629315658,5.591777370684342,0.17743665761513508,1.757448311150074,0.1945613352733013,0.16031197995696886,1.8983419411628346,1.6165546811373135,23609344
9.065,9.366968541407875,8.763031458592124,6.173,6.4590786605114054,5.886921339488595,0.17743665761513508,1.741440236568451,0.1945613352733013,0.16031197995696886,1.8466254234168655,1.6362550497200363,23773184
9.192,9.5368419928025,8.8471580071975,5.917,6.433585907666866,5.400414092333134,0.17743665761513508,1.709426300227642,0.1945613352733013,0.16031197995696886,1.9259098460372988,1.4929427544179852,23937024
9.141,9.389694591818962,8.892305408181038,6.186,6.586729335087912,5.785270664912088,0.17743665761513508,1.7135776460170746,0.1945613352733013,0.16031197995696886,1.8351025563192642,1.592052735714885,24100864
8.995000000000001,9.449824141839459,8.540175858160543,6.362,6.752199948744231,5.971800051255769,0.18052305935057117,1.6872340098023415,0.19449213667912332,0.16655398202201901,1.826666074856696,1.547801944747987,24264704
9.008999999999999,9.458787727711638,8.55921227228836,5.987,6.494544086755033,5.479455913244967,0.18052305935057117,1.7005834713578225,0.19449213667912332,0.16655398202201901,1.8089945606958713,1.5921723820197737,24428544
9.164000000000001,9.644628754861797,8.683371245138206,6.267999999999999,6.777780344854525,5.7582196551454725,0.18052305935057117,1.675858847796917,0.19449213667912332,0.16655398202201901,1.838883342141647,1.5128343534521869,24592384
9.065999999999999,9.204578497610559,8.92742150238944,5.962999999999999,6.346407094352725,5.5795929056472735,0.17926118832089438,1.6840360462665558,0.19836154307646248,0.1601608335653263,1.8807948846190996,1.487277207914012,24756224
9.203,9.43956077443228,8.966439225567719,6.119,6.585550104490396,5.652449895509603,0.17926118832089438,1.694143395125866,0.19836154307646248,0.1601608335653263,1.885838710142297,1.5024480801094349,24920064


==> data/progress-caveflyer-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.622,3.0132492811494993,2.2307507188505005,3.189,3.6622325009971313,2.715767499002869,0.0,2.7071921467781066,0.0,0.0,2.707943789442005,2.7064405041142083,16384
2.9079999999999995,3.3857614467493162,2.4302385532506827,2.9290000000000003,3.428428673586129,2.4295713264138716,0.0,2.694277197122574,0.0,0.0,2.7065121171752464,2.6820422770699013,180224
3.1100000000000003,3.816328535456412,2.4036714645435886,3.3199999999999994,3.7508131845707595,2.8891868154292393,0.0,2.6299041867256165,0.0,0.0,2.687245232855235,2.572563140595998,344064
3.5300000000000002,3.9472529209005014,3.112747079099499,3.5729999999999995,3.994142493700172,3.151857506299827,0.0,2.570486840605736,0.0,0.0,2.6304260591253503,2.5105476220861216,507904
3.8129999999999997,4.47309166030181,3.1529083396981896,3.4,3.9385164807134503,2.8614835192865495,0.29782761761727744,2.4827212512493135,0.347615491723054,0.24803974351150088,2.583053165374167,2.38238933712446,671744
3.6999999999999993,4.2234500931320955,3.1765499068679035,3.65,4.022155881318568,3.277844118681432,0.29782761761727744,2.4202190339565277,0.347615491723054,0.24803974351150088,2.5545650433196028,2.2858730245934527,835584
3.97,4.367617907041421,3.5723820929585797,3.6799999999999997,4.245331761004103,3.114668238995897,0.29782761761727744,2.395212560892105,0.347615491723054,0.24803974351150088,2.495991850328326,2.294433271455884,999424
4.083,4.482,3.684,3.9099999999999993,4.504053869611165,3.3159461303888333,0.2986915050400132,2.324911117553711,0.35190055062687475,0.2454824594531516,2.4537217374170295,2.1961004976903924,1163264
4.290000000000001,4.882368128784797,3.697631871215205,4.08,4.782566722810012,3.377433277189988,0.2986915050400132,2.3147667020559313,0.35190055062687475,0.2454824594531516,2.41979038401305,2.2097430200988124,1327104
4.67,5.087252920900501,4.252747079099499,4.1000000000000005,4.787022561492707,3.4129774385072937,0.2986915050400132,2.2270344719290733,0.35190055062687475,0.2454824594531516,2.347777441416139,2.1062915024420077,1490944
4.44,4.911593044902064,3.9684069550979366,4.42,4.944976189936267,3.8950238100637327,0.36701696045881815,2.1690723106265066,0.4258447990445918,0.3081891218730445,2.370587652092932,1.9675569691600812,1654784
4.603,5.06156406313622,4.144435936863779,4.52,5.181513416341649,3.85848658365835,0.36701696045881815,2.139211666584015,0.4258447990445918,0.3081891218730445,2.3150204996996955,1.9634028334683344,1818624
4.85,5.2506245124802025,4.449375487519797,4.74,5.117359245282264,4.362640754717736,0.36701696045881815,2.092872127890587,0.4258447990445918,0.3081891218730445,2.312389995739891,1.8733542600412825,1982464
5.12,5.627543101617981,4.612456898382019,4.660000000000001,5.0752107898405345,4.2447892101594675,0.3859580635246364,2.0590094298124315,0.429494807661273,0.3424213193879998,2.296014428663025,1.822004430961838,2146304
4.91,5.46937465083788,4.3506253491621205,4.87,5.119198715887542,4.620801284112458,0.3859580635246364,1.927063275873661,0.429494807661273,0.3424213193879998,2.1185873876920813,1.7355391640552407,2310144
5.24,5.756139516022558,4.723860483977442,5.1,5.562601340248815,4.6373986597511845,0.3859580635246364,1.8947920352220535,0.429494807661273,0.3424213193879998,2.0583056904773898,1.731278379966717,2473984
5.58,6.024522215417857,5.135477784582143,4.98,5.39424630354416,4.5657536964558405,0.4296640046004995,1.7838014289736748,0.5010552527306118,0.35827275647038725,1.9199716159270543,1.6476312420202952,2637824
5.37,5.799068759058499,4.940931240941501,5.180000000000001,5.681597448159379,4.678402551840622,0.4296640046004995,1.7313134387135505,0.5010552527306118,0.35827275647038725,1.8715207844603554,1.5911060929667455,2801664
5.83,6.299148164229596,5.360851835770404,5.21,5.588021163428716,4.831978836571284,0.4296640046004995,1.6071499675512313,0.5010552527306118,0.35827275647038725,1.8414603481744243,1.3728395869280383,2965504
5.86,6.198230690505755,5.521769309494245,5.36,6.091026675299883,4.628973324700118,0.4296640046004995,1.485150607675314,0.5010552527306118,0.35827275647038725,1.7000892141763728,1.2702120011742553,3129344
5.95,6.548748695196908,5.3512513048030925,5.47,5.928366665454633,5.011633334545366,0.4731173187278273,1.4682358726859093,0.5538161603641754,0.3924184770914792,1.7272942861490903,1.2091774592227282,3293184
6.2,6.496647939483827,5.903352060516173,5.17,5.72145262715849,4.61854737284151,0.4731173187278273,1.514709362387657,0.5538161603641754,0.3924184770914792,1.8220404927492195,1.2073782320260946,3457024
6.18,6.691468474101777,5.6685315258982225,5.260000000000001,5.840000000000001,4.680000000000001,0.4731173187278273,1.4705956369638442,0.5538161603641754,0.3924184770914792,1.7306072704795157,1.2105840034481727,3620864
6.6,7.275277720645365,5.924722279354635,5.36,5.858397431775085,4.8616025682249155,0.47230276122850984,1.478941747546196,0.5348829527451048,0.4097225697119149,1.7314776424108163,1.2264058526815755,3784704
6.630000000000001,7.155452186216786,6.104547813783215,5.65,6.070119030752,5.229880969248001,0.47230276122850984,1.4066959895193576,0.5348829527451048,0.4097225697119149,1.6342601735892544,1.1791318054494608,3948544
6.5600000000000005,7.031593044902064,6.088406955097937,5.58,6.154108003776293,5.005891996223707,0.47230276122850984,1.4389497116208076,0.5348829527451048,0.4097225697119149,1.6913639520606492,1.1865354711809661,4112384
6.730000000000001,7.243906606301185,6.216093393698817,5.890000000000001,6.3337341546466766,5.446265845353325,0.42385860705678624,1.415511141717434,0.5060965856851161,0.3416206284284564,1.690037053142663,1.140985230292205,4276224
7.1,7.7480740698407855,6.451925930159214,5.459999999999999,5.898634243989226,5.0213657560107725,0.42385860705678624,1.4122872307896615,0.5060965856851161,0.3416206284284564,1.6764031160511572,1.1481713455281657,4440064
7.06,7.634804314527996,6.485195685472004,5.720000000000001,6.155430821141546,5.2845691788584555,0.42385860705678624,1.4309853479266166,0.5060965856851161,0.3416206284284564,1.6811747184832275,1.1807959773700056,4603904
7.330000000000001,7.997907179179863,6.662092820820139,5.530000000000001,5.961393092202461,5.098606907797541,0.41545194789414375,1.401483479887247,0.4894619246453463,0.34144197114294117,1.6165158511686302,1.186451108605864,4767744
7.260000000000001,7.827802782663136,6.692197217336865,5.55,6.058428952755446,5.041571047244553,0.41545194789414375,1.322569888830185,0.4894619246453463,0.34144197114294117,1.4916376499254962,1.1535021277348736,4931584
7.589999999999999,7.998533964316309,7.181466035683689,5.750000000000001,6.204422710700071,5.29557728929993,0.41545194789414375,1.3633004859089852,0.4894619246453463,0.34144197114294117,1.5343807225200001,1.1922202492979703,5095424
7.57,7.944299345444258,7.1957006545557425,5.78,6.303067873224881,5.256932126775119,0.4004056846047508,1.3630102097988128,0.4464824675924284,0.3543289016170732,1.550141492174383,1.1758789274232426,5259264
7.459999999999999,7.865462698654265,7.054537301345733,5.950000000000001,6.350624512480204,5.549375487519798,0.4004056846047508,1.4229310601949692,0.4464824675924284,0.3543289016170732,1.613434293981909,1.2324278264080293,5423104
7.580000000000001,8.006145515053252,7.15385448494675,5.849999999999999,6.205668384875573,5.494331615124424,0.4004056846047508,1.4267576158046722,0.4464824675924284,0.3543289016170732,1.6085263699965917,1.2449888616127527,5586944
7.389999999999999,7.783573373083088,6.99642662691691,5.470000000000001,5.949687398208459,4.990312601791542,0.4004056846047508,1.4589107647538184,0.4464824675924284,0.3543289016170732,1.612659470722492,1.305162058785145,5750784
7.67,8.195452186216786,7.144547813783214,5.6,6.024264068711928,5.175735931288071,0.36638481615739993,1.472165222465992,0.41765131579617465,0.3151183165186252,1.6585566016975843,1.2857738432343997,5914624
7.82,8.337300686255103,7.302699313744898,5.85,6.29328320518603,5.40671679481397,0.36638481615739993,1.4924538552761077,0.41765131579617465,0.3151183165186252,1.6517041159037982,1.3332035946484173,6078464
8.01,8.528555686498567,7.491444313501433,5.62,6.053128156554155,5.186871843445846,0.36638481615739993,1.5333304092288018,0.41765131579617465,0.3151183165186252,1.7002876375555078,1.3663731809020958,6242304
7.74,8.242394267483219,7.237605732516782,5.6400000000000015,6.045462698654267,5.2345373013457355,0.3288803399978254,1.6127535805106163,0.36492859023248997,0.29283208976316083,1.8072693620686582,1.4182377989525745,6406144
7.889999999999999,8.351410879802373,7.428589120197626,5.409999999999999,6.028789140176198,4.7912108598238,0.3288803399978254,1.6258621290326118,0.36492859023248997,0.29283208976316083,1.8067451087372033,1.4449791493280204,6569984
7.873,8.580644684852505,7.1653553151474965,5.409999999999999,5.877867502611583,4.942132497388416,0.3288803399978254,1.6193062335252761,0.36492859023248997,0.29283208976316083,1.7693396226020035,1.4692728444485488,6733824
8.000000000000002,8.517687164221794,7.4823128357782105,6.049999999999999,6.534252000512129,5.5657479994878685,0.3030738486340094,1.6044280499219894,0.3329299450474925,0.27321775222052624,1.7989522004217258,1.409903899422253,6897664
7.92,8.407442304278158,7.432557695721842,5.6899999999999995,5.924307490277199,5.4556925097228,0.3030738486340094,1.6341823115944862,0.3329299450474925,0.27321775222052624,1.8146053977435181,1.4537592254454543,7061504
8.139999999999997,8.578634243989223,7.7013657560107704,5.449999999999999,5.87953463189829,5.020465368101709,0.3030738486340094,1.6684008836746216,0.3329299450474925,0.27321775222052624,1.8513391782545616,1.4854625890946815,7225344
7.87,8.339148164229597,7.400851835770404,5.5200000000000005,6.0430678732248815,4.996932126775119,0.2762134670117689,1.6571665585041047,0.30197141413199924,0.2504555198915386,1.8645413894216776,1.4497917275865317,7389184
7.9,8.423450093132097,7.376549906867904,5.630000000000001,6.417464284904402,4.842535715095599,0.2762134670117689,1.6345687747001647,0.30197141413199924,0.2504555198915386,1.8389015470042052,1.4302360023961243,7553024
8.110000000000001,8.582122865364516,7.637877134635486,5.83,6.254381903478459,5.4056180965215415,0.2762134670117689,1.606688390672207,0.30197141413199924,0.2504555198915386,1.79119878243531,1.422177998909104,7716864
7.95,8.479622507074614,7.420377492925386,5.529999999999999,5.893455636907724,5.1665443630922745,0.26819009872048505,1.626714551448822,0.29266987820011675,0.24371031924085337,1.8680753445530032,1.3853537583446407,7880704
8.11,8.54,7.68,5.779999999999999,6.1140658617698005,5.445934138230198,0.26819009872048505,1.7134467646479608,0.29266987820011675,0.24371031924085337,1.9448506851397664,1.482042844156155,8044544
7.94,8.362374241638857,7.517625758361143,5.789999999999999,6.186106046406766,5.393893953593232,0.26819009872048505,1.6990810811519623,0.29266987820011675,0.24371031924085337,1.909817611090785,1.4883445512131397,8208384
8.16,8.662394267483219,7.657605732516782,5.4,5.949545266561364,4.850454733438637,0.26819009872048505,1.6865287557244302,0.29266987820011675,0.24371031924085337,1.8984630575175083,1.474594453931352,8372224
8.193000000000001,8.601706496155861,7.784293503844141,5.82,6.193630833845388,5.4463691661546125,0.2518599829397469,1.7002124339342117,0.28856114382078857,0.21515882205870518,1.9563035162707516,1.4441213515976719,8536064
8.253,8.637032550703713,7.868967449296287,5.56,6.042078831727758,5.077921168272241,0.2518599829397469,1.745984210073948,0.28856114382078857,0.21515882205870518,1.948104820835868,1.543863599312028,8699904
8.352999999999998,8.78274527338878,7.923254726611215,5.913,6.329078117665421,5.496921882334579,0.2518599829397469,1.6939023166894913,0.28856114382078857,0.21515882205870518,1.9149510181911809,1.4728536151878018,8863744
8.09,8.549238500128201,7.630761499871799,5.712999999999999,6.180889944324517,5.2451100556754815,0.2429131680501086,1.7436173215508461,0.26703108828942923,0.218795247810788,1.914924628780605,1.5723100143210873,9027584
8.422999999999998,8.700418456487666,8.14558154351233,5.413,5.87853302782939,4.94746697217061,0.2429131680501086,1.751365852355957,0.26703108828942923,0.218795247810788,1.9680241311790512,1.5347075735328628,9191424
8.409999999999998,8.788021163428715,8.031978836571282,5.6,6.051663591625449,5.148336408374551,0.2429131680501086,1.751690374314785,0.26703108828942923,0.218795247810788,1.8925864059582176,1.6107943426713522,9355264
8.299000000000001,8.650580716194732,7.94741928380527,5.883,6.396810276269363,5.369189723730637,0.23269329650903123,1.791624192893505,0.2556522241492812,0.20973436886878125,2.0052414111076424,1.5780069746793677,9519104
8.37,8.937538544946507,7.802461455053491,6.082999999999999,6.463264381713564,5.702735618286434,0.23269329650903123,1.7908926382660866,0.2556522241492812,0.20973436886878125,1.9630902276507618,1.6186950488814114,9682944
8.163,8.656478469641787,7.669521530358214,5.663,6.178287298504436,5.147712701495564,0.23269329650903123,1.7259090185165404,0.2556522241492812,0.20973436886878125,1.9048010073403467,1.5470170296927341,9846784
8.149000000000001,8.55869378809057,7.739306211909432,5.8100000000000005,6.318822169328342,5.301177830671659,0.21742908970878333,1.7452236428856849,0.2428146100692705,0.19204356934829617,1.9583626895346058,1.532084596236764,10010624
8.322999999999999,8.823560685631621,7.822439314368376,5.7700000000000005,6.030959767013998,5.509040232986003,0.21742908970878333,1.7830533787608147,0.2428146100692705,0.19204356934829617,1.9236227558226322,1.6424840016989972,10174464
8.331999999999999,8.663234056220068,8.00076594377993,5.616,6.046237143910193,5.185762856089807,0.21742908970878333,1.7642883837223053,0.2428146100692705,0.19204356934829617,1.9815421146125998,1.547034652832011,10338304
8.389000000000001,8.883518958180575,7.894481041819428,5.619999999999999,6.286033032213868,4.953966967786131,0.221122046795593,1.791504643857479,0.23529584346229448,0.2069482501288915,2.001538417268421,1.5814708704465372,10502144
8.224,8.538680790643472,7.909319209356529,5.709999999999999,5.92189620100417,5.498103798995828,0.221122046795593,1.8203538864850999,0.23529584346229448,0.2069482501288915,1.9563390233123048,1.684368749657895,10665984
8.319999999999999,8.84877216265609,7.791227837343907,5.633,6.14074107574629,5.12525892425371,0.221122046795593,1.7477247446775437,0.23529584346229448,0.2069482501288915,1.9768485401970874,1.518600949158,10829824
8.319,8.691409720603533,7.94659027939647,5.786,6.246178226342794,5.325821773657205,0.221122046795593,1.711214902997017,0.23529584346229448,0.2069482501288915,1.9722630885210704,1.4501667174729636,10993664
8.552000000000001,9.031203505830248,8.072796494169754,5.656,6.169073094207833,5.142926905792167,0.221018690019946,1.7284892424941063,0.24132444480877116,0.20071293523112085,1.9153505205748347,1.541627964413378,11157504
8.439,8.965810212505414,7.912189787494586,5.952000000000001,6.428650815587261,5.475349184412741,0.221018690019946,1.7835212752223015,0.24132444480877116,0.20071293523112085,1.9193181472348608,1.6477244032097422,11321344
8.555,9.047935087004364,8.062064912995636,5.725999999999999,6.17864113820995,5.273358861790048,0.221018690019946,1.731476378440857,0.24132444480877116,0.20071293523112085,1.93787165763941,1.5250810992423038,11485184
8.133999999999999,8.58604424562204,7.681955754377958,6.021000000000001,6.392818504111886,5.649181495888116,0.21665381511711526,1.7730630591511727,0.23364480735059642,0.1996628228836341,1.9922841819574386,1.5538419363449067,11649024
8.639,9.084116838594092,8.193883161405907,5.936000000000001,6.267758948635905,5.604241051364097,0.21665381511711526,1.7430092319846153,0.23364480735059642,0.1996628228836341,1.9355151379770477,1.550503325992183,11812864
8.57,8.781518320719506,8.358481679280494,5.8229999999999995,6.162942642220713,5.483057357779286,0.21665381511711526,1.7182970270514488,0.23364480735059642,0.1996628228836341,1.898790633891518,1.5378034202113797,11976704
8.392,8.725280662505341,8.058719337494658,6.211999999999999,6.707979838299904,5.716020161700094,0.2167598772290451,1.7236686125397682,0.23499645606405908,0.19852329839403113,1.8851540596394862,1.5621831654400502,12140544
8.333,8.724306785016564,7.941693214983435,5.599000000000001,5.848497494977406,5.349502505022596,0.2167598772290451,1.739888495206833,0.23499645606405908,0.19852329839403113,1.9584701103498603,1.5213068800638057,12304384
8.700999999999999,9.11790406570337,8.284095934296628,5.533,6.039360543486556,5.026639456513445,0.2167598772290451,1.776942889392376,0.23499645606405908,0.19852329839403113,1.9493376237710534,1.6045481550136986,12468224
8.572,8.863403500322146,8.280596499677852,5.589,5.953594295073305,5.224405704926696,0.21185690877465882,1.7599851354956626,0.2323818624125975,0.19133195513672013,1.902788324368951,1.6171819466223742,12632064
8.369,8.651646422231027,8.086353577768973,5.609,5.9975730304588835,5.2204269695411165,0.21185690877465882,1.7247587069869041,0.2323818624125975,0.19133195513672013,1.9016753617587943,1.547842052215014,12795904
8.392,8.923447081090863,7.860552918909135,5.875000000000001,6.2896866286727855,5.460313371327216,0.21185690877465882,1.776836782693863,0.2323818624125975,0.19133195513672013,1.9205180077013577,1.633155557686368,12959744
8.378,8.73295915257956,8.02304084742044,5.5729999999999995,6.03491016442594,5.111089835574059,0.20826199765483575,1.7286714375019074,0.2281478910090571,0.18837610430061438,1.9396058991521532,1.5177369758516617,13123584
8.605,8.932727020552166,8.277272979447835,5.872999999999999,6.303999999999999,5.441999999999999,0.20826199765483575,1.7432870760560035,0.2281478910090571,0.18837610430061438,1.9011553159826855,1.5854188361293216,13287424
8.622,8.96140536236188,8.28259463763812,5.763,6.126209306048179,5.399790693951821,0.20826199765483575,1.7706873908638954,0.2281478910090571,0.18837610430061438,1.9388715108980104,1.6025032708297804,13451264
8.711,9.226566678519859,8.195433321480142,5.781,6.131326990110668,5.430673009889332,0.20826199765483575,1.748616974055767,0.2281478910090571,0.18837610430061438,1.909735183050879,1.5874987650606551,13615104
8.51,8.870860083688955,8.149139916311045,5.682,6.014439468174283,5.349560531825718,0.20917751027601902,1.7711871087551116,0.22501105214070222,0.19334396841133583,1.9352340295356474,1.607140187974576,13778944
8.559999999999999,8.954841740447991,8.165158259552006,5.913000000000001,6.530835738687882,5.29516426131212,0.20917751027601902,1.7841683596372604,0.22501105214070222,0.19334396841133583,1.9817020400335064,1.5866346792410144,13942784
8.553999999999998,9.064513467011398,8.043486532988599,5.8950000000000005,6.29841665805963,5.491583341940371,0.20917751027601902,1.759461909532547,0.22501105214070222,0.19334396841133583,1.952838776773454,1.56608504229164,14106624
8.725000000000001,9.057753662639499,8.392246337360504,6.019,6.617739509302669,5.4202604906973315,0.20008117247942508,1.74727670699358,0.22210395409007117,0.178058390868779,1.9134409279645879,1.581112486022572,14270464
8.591,8.925677456665369,8.25632254333463,5.983,6.393853988662639,5.57214601133736,0.20008117247942508,1.7857427254319191,0.22210395409007117,0.178058390868779,1.976216326204945,1.5952691246588933,14434304
8.639,9.071144651708197,8.206855348291802,5.739,6.341452487753184,5.136547512246816,0.20008117247942508,1.808268664777279,0.22210395409007117,0.178058390868779,1.998513006288317,1.618024323266241,14598144
8.684,9.109163497962841,8.258836502037157,6.189,6.6619577148118,5.7160422851882,0.19714575516788194,1.7786243468523026,0.21819047602480446,0.17610103431095941,1.9044782108672724,1.6527704828373329,14761984
8.592,8.978051809994462,8.20594819000554,6.031000000000001,6.747288349758671,5.31471165024133,0.19714575516788194,1.778774705529213,0.21819047602480446,0.17610103431095941,1.903367157663268,1.6541822533951578,14925824
8.534,8.870576885718554,8.197423114281447,5.812,6.196910379179362,5.427089620820639,0.19714575516788194,1.801653338968754,0.21819047602480446,0.17610103431095941,1.9548213996520216,1.6484852782854862,15089664
8.705,8.995180978011998,8.414819021988002,5.872,6.179109101135085,5.564890898864915,0.19733660950273585,1.7926172196865082,0.20495824978115967,0.18971496922431202,2.000535010495386,1.5846994288776306,15253504
8.695,9.00339098560107,8.38660901439893,5.797999999999999,6.114442727835542,5.481557272164456,0.19733660950273585,1.7913912191987038,0.20495824978115967,0.18971496922431202,1.9431387943443188,1.6396436440530888,15417344
8.721,9.193365324722297,8.248634675277703,6.014999999999999,6.489325837373423,5.5406741626265745,0.19733660950273585,1.7435358554124831,0.20495824978115967,0.18971496922431202,1.9058669263943038,1.5812047844306625,15581184
8.706000000000001,9.084211580996671,8.327788419003332,5.872000000000001,6.266659346778966,5.477340653221035,0.197840344686809,1.772782990336418,0.21072834502155402,0.18495234435206398,1.9111813137357894,1.6343846669370468,15745024
8.606,9.133696882689295,8.078303117310705,6.090999999999999,6.577075097078629,5.604924902921369,0.197840344686809,1.7597733721137048,0.21072834502155402,0.18495234435206398,1.901476196154235,1.6180705480731745,15908864
8.735000000000001,9.156479536869824,8.313520463130178,5.891,6.241726389084141,5.540273610915859,0.197840344686809,1.7832681223750115,0.21072834502155402,0.18495234435206398,1.91711424905245,1.649421995697573,16072704
8.733,9.223001020407102,8.2429989795929,5.982000000000001,6.502207650847238,5.4617923491527645,0.197840344686809,1.7573770150542258,0.21072834502155402,0.18495234435206398,1.8874225682048216,1.62733146190363,16236544
8.885000000000002,9.279544040634251,8.490455959365752,6.179,6.6422591067642385,5.715740893235762,0.19832085545767766,1.7833245128393174,0.2115433165801593,0.18509839433519604,1.910086336122513,1.6565626895561216,16400384
8.84,9.227014211625361,8.452985788374638,5.439,5.922269076188411,4.955730923811589,0.19832085545767766,1.762222407758236,0.2115433165801593,0.18509839433519604,1.9239854760367272,1.6004593394797448,16564224
8.706,8.905459269025032,8.506540730974967,5.909000000000001,6.244810958725293,5.573189041274708,0.19832085545767766,1.7206470847129822,0.2115433165801593,0.18509839433519604,1.9041975800004365,1.537096589425528,16728064
8.746,9.085033921606675,8.406966078393326,5.732,6.339351627971804,5.124648372028196,0.18720932738863205,1.7707707330584526,0.20135570369323746,0.17306295108402664,1.9530355335265868,1.5885059325903184,16891904
8.763,9.247872148096794,8.278127851903205,5.911,6.4260233004437755,5.395976699556224,0.18720932738863205,1.7537962958216666,0.20135570369323746,0.17306295108402664,1.919716461695256,1.5878761299480773,17055744
8.892,9.190623508786565,8.593376491213434,5.918,6.271491159719731,5.564508840280269,0.18720932738863205,1.7544200867414474,0.20135570369323746,0.17306295108402664,1.905921257446587,1.602918916036308,17219584
8.634,9.002949861092263,8.265050138907737,5.872,6.235780153389379,5.508219846610621,0.18968165215499838,1.7660727381706238,0.200420689635559,0.17894261467443776,1.934906794392142,1.5972386819491056,17383424
8.783999999999999,9.165738130136353,8.402261869863645,5.909000000000001,6.263921117996662,5.554078882003339,0.18968165215499838,1.8031883642077446,0.200420689635559,0.17894261467443776,1.9631723283971478,1.6432044000183414,17547264
8.814,9.256271409883118,8.371728590116883,5.712000000000001,6.254213979900925,5.169786020099076,0.18968165215499838,1.8212879598140717,0.200420689635559,0.17894261467443776,1.9623871894836409,1.6801887301445024,17711104
8.803,9.063386251557183,8.542613748442818,5.932,6.433713065406912,5.430286934593089,0.18087973122120876,1.7818274334073068,0.19185238442820052,0.169907078014217,1.9193080315282007,1.6443468352864128,17874944
8.962,9.285289344086687,8.638710655913313,5.736,5.979483058958935,5.492516941041065,0.18087973122120876,1.7715699017047881,0.19185238442820052,0.169907078014217,1.9469973362797408,1.5961424671298354,18038784
8.725,9.045132784950244,8.404867215049755,6.002000000000001,6.463839799064568,5.540160200935433,0.18087973122120876,1.8035870373249054,0.19185238442820052,0.169907078014217,1.9145944000895199,1.692579674560291,18202624
8.818000000000001,9.1921871189659,8.443812881034102,5.977,6.394038367539487,5.559961632460514,0.1851554279761406,1.7669475585222245,0.20073073413272274,0.16958012181955845,1.9101215097420357,1.6237736073024134,18366464
8.913,9.313650720703208,8.512349279296792,5.972999999999999,6.70043453313683,5.245565466863168,0.1851554279761406,1.7959877148270607,0.20073073413272274,0.16958012181955845,1.9426839416473023,1.649291488006819,18530304
8.739999999999998,9.07211443810831,8.407885561891687,5.997999999999999,6.511727554254198,5.484272445745801,0.1851554279761406,1.7706179767847061,0.20073073413272274,0.16958012181955845,1.9093883947434882,1.631847558825924,18694144
9.044999999999998,9.304470614906581,8.785529385093415,5.641,6.088335444605052,5.193664555394948,0.1851554279761406,1.7787990421056747,0.20073073413272274,0.16958012181955845,1.911442482511942,1.6461556016994074,18857984
8.813,9.0836676929373,8.5423323070627,5.892999999999999,6.34753382712401,5.438466172875988,0.18881029469099148,1.8454281017184258,0.20513074648708216,0.1724898428949008,1.9895400917674375,1.701316111669414,19021824
8.843,9.196215231834643,8.489784768165357,6.013000000000001,6.3583708152117095,5.667629184788292,0.18881029469099148,1.7664210334420205,0.20513074648708216,0.1724898428949008,1.93515341593612,1.5976886509479211,19185664
8.724,8.930116471927889,8.517883528072112,5.958,6.480011494126327,5.435988505873674,0.18881029469099148,1.7799493089318275,0.20513074648708216,0.1724898428949008,1.9259565829825254,1.6339420348811295,19349504
8.652,8.97333471645622,8.330665283543778,6.223,6.617665681305076,5.828334318694924,0.1868690640981791,1.7690483823418617,0.20294563680896952,0.1707924913873887,1.905630264418869,1.6324665002648544,19513344
8.854000000000001,9.199172420682766,8.508827579317236,5.682,5.995298579632912,5.368701420367088,0.1868690640981791,1.8000425815582275,0.20294563680896952,0.1707924913873887,1.9353365732748644,1.6647485898415906,19677184
8.902000000000001,9.177092711644638,8.626907288355364,6.149000000000001,6.56127296782593,5.7367270321740715,0.1868690640981791,1.7722350835800171,0.20294563680896952,0.1707924913873887,1.9139928504390218,1.6304773167210125,19841024
8.924000000000001,9.136282830205367,8.711717169794635,5.557,6.0015908231171675,5.112409176882833,0.18628833847896348,1.7232744857668876,0.19664591278558619,0.17593076417234077,1.899557463429712,1.546991508104063,20004864
8.932000000000002,9.16930992393914,8.694690076060864,6.230000000000001,6.638436041504666,5.821563958495337,0.18628833847896348,1.793000301718712,0.19664591278558619,0.17593076417234077,1.9539688783254345,1.6320317251119894,20168704
8.782,9.120372575720905,8.443627424279095,5.816999999999999,6.355814439301694,5.278185560698304,0.18628833847896348,1.803171843290329,0.19664591278558619,0.17593076417234077,2.004587092452003,1.601756594128655,20332544
8.939,9.144253501797168,8.733746498202832,5.909,6.303346294517902,5.514653705482098,0.19145329283041213,1.8099402964115143,0.2049781484202912,0.17792843724053306,2.0136151584759063,1.6062654343471225,20496384
9.08,9.4405551275464,8.7194448724536,6.052,6.719724494084199,5.3842755059158005,0.19145329283041213,1.8141138061881066,0.2049781484202912,0.17792843724053306,1.9562192263216145,1.6720083860545987,20660224
8.950999999999999,9.175919985772717,8.72608001422728,5.997999999999999,6.7065732142834635,5.289426785716535,0.19145329283041213,1.7918504521250724,0.2049781484202912,0.17792843724053306,1.9656698526018155,1.6180310516483294,20824064
8.752,9.124875314280793,8.379124685719209,6.025,6.585397180578204,5.464602819421796,0.1845027657459013,1.8210519447922706,0.19787240648734417,0.17113312500445843,1.9791382468930627,1.6629656426914785,20987904
8.72,9.410159401877566,8.029840598122435,5.872,6.19683226440734,5.54716773559266,0.1845027657459013,1.7892809554934501,0.19787240648734417,0.17113312500445843,1.9795511153967387,1.5990107955901616,21151744
8.792,9.220924235734005,8.363075764265995,5.744999999999999,6.519432049956611,4.970567950043387,0.1845027657459013,1.8299326717853546,0.19787240648734417,0.17113312500445843,1.9762580604849413,1.6836072830857678,21315584
9.050999999999998,9.408280002239138,8.693719997760859,5.861000000000001,6.395536247601601,5.3264637523984,0.1845027657459013,1.8065309301018715,0.19787240648734417,0.17113312500445843,1.9397429362008891,1.6733189240028539,21479424
8.897,9.158421116209079,8.635578883790922,5.943,6.360014388240981,5.525985611759018,0.17626134494029574,1.8270904049277306,0.1964117218019994,0.1561109680785921,1.9687981274402682,1.685382682415193,21643264
8.855,9.121317479711715,8.588682520288286,6.157000000000002,6.751862168909742,5.562137831090261,0.17626134494029574,1.8126595869660378,0.1964117218019994,0.1561109680785921,1.9855722855937585,1.639746888338317,21807104
9.019,9.302529539907221,8.73547046009278,6.1530000000000005,6.478976993053191,5.82702300694681,0.17626134494029574,1.74654610902071,0.1964117218019994,0.1561109680785921,1.903746410571805,1.589345807469615,21970944
8.901,9.236989583171859,8.565010416828141,5.7829999999999995,6.219097466170121,5.346902533829878,0.17466983432488323,1.783591443300247,0.18896473386446588,0.16037493478530057,1.9248762800615569,1.6423066065389373,22134784
8.869,9.137121241232395,8.600878758767605,5.840000000000001,6.203978021314475,5.476021978685527,0.17466983432488323,1.7919910967350006,0.18896473386446588,0.16037493478530057,1.9202396856453123,1.6637425078246888,22298624
9.143,9.528202544124518,8.757797455875483,5.843999999999999,6.380902225735747,5.3070977742642516,0.17466983432488323,1.7667599126696587,0.18896473386446588,0.16037493478530057,1.9597024854289962,1.5738173399103212,22462464
9.062999999999999,9.373195099896822,8.752804900103175,5.9129999999999985,6.292527337618779,5.533472662381218,0.17700694677302325,1.793314738571644,0.1918869922243186,0.1621269013217279,1.9742637619742671,1.6123657151690207,22626304
8.876000000000001,9.27274172959244,8.479258270407563,6.039,6.489742720407107,5.588257279592892,0.17700694677302325,1.7877884969115256,0.1918869922243186,0.1621269013217279,1.9544431726113662,1.621133821211685,22790144
8.896,9.153650926643008,8.638349073356993,6.184,6.868502739220231,5.499497260779769,0.17700694677302325,1.7530444607138633,0.1918869922243186,0.1621269013217279,1.963654994821275,1.5424339266064517,22953984
9.0,9.2291724241701,8.7708275758299,6.133,6.595926560050295,5.670073439949705,0.17826618014338838,1.7849931329488755,0.19534686231039136,0.1611854979763854,1.9543912971565915,1.6155949687411595,23117824
9.120000000000001,9.43333687941256,8.806663120587443,6.056,6.712280427866015,5.399719572133985,0.17826618014338838,1.7330628424882888,0.19534686231039136,0.1611854979763854,1.9575094908793629,1.5086161940972147,23281664
8.984,9.395489975576563,8.572510024423437,6.223,6.591267565772496,5.854732434227504,0.17826618014338838,1.7437786415219307,0.19534686231039136,0.1611854979763854,1.9485666297866715,1.53899065325719,23445504
8.995999999999999,9.194705812698068,8.79729418730193,6.154999999999999,6.673155382100774,5.636844617899225,0.17741067282985717,1.7125056698918342,0.19341149277296746,0.1614098528867469,1.9210887642042502,1.503922575579418,23609344
8.986,9.359769982743398,8.612230017256604,6.194000000000001,6.697054668997318,5.690945331002684,0.17741067282985717,1.7178335547447205,0.19341149277296746,0.1614098528867469,1.9092847778181816,1.5263823316712595,23773184
9.033,9.253592384274706,8.812407615725293,5.883,6.26302763057441,5.50297236942559,0.17741067282985717,1.781045101583004,0.19341149277296746,0.1614098528867469,1.9192233249054549,1.642866878260553,23937024
9.146,9.526215728238588,8.765784271761413,5.972999999999999,6.431389572307223,5.514610427692775,0.17741067282985717,1.7513520196080208,0.19341149277296746,0.1614098528867469,1.8925779497115198,1.6101260895045217,24100864
9.091,9.326306183514161,8.855693816485838,6.229000000000001,6.667621704889306,5.790378295110696,0.17091539270686548,1.7446556031703948,0.18968462192691368,0.15214616348681728,1.8830547783320173,1.6062564280087723,24264704
8.938999999999998,9.454100960977552,8.423899039022444,6.07,6.624815284576768,5.515184715423232,0.17091539270686548,1.7348293632268905,0.18968462192691368,0.15214616348681728,1.849276312748134,1.620382413705647,24428544
9.002,9.299785157454163,8.704214842545838,6.1339999999999995,6.688151603805312,5.579848396194687,0.17091539270686548,1.6839248910546303,0.18968462192691368,0.15214616348681728,1.8033298905235575,1.564519891585703,24592384
9.044999999999998,9.24345654436173,8.846543455638267,6.146000000000001,6.459247505975707,5.8327524940242945,0.17790642482003322,1.6993270814418793,0.18880843573304856,0.16700441390701787,1.8372922773308042,1.5613618855529543,24756224
9.036000000000001,9.448679052048927,8.623320947951076,6.128,6.555265725281118,5.700734274718882,0.17790642482003322,1.7179203465580941,0.18880843573304856,0.16700441390701787,1.870167927861869,1.5656727652543192,24920064


==> data/progress-chaser-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.659599974,0.6908875156484582,0.6283124323515419,0.6912400019999999,0.7241541647607778,0.658325839239222,0.0,2.7071447879076005,0.0,0.0,2.7078552823745974,2.7064342934406036,16384,-0.10783350928686555,4.571831512451172
0.6983599909999999,0.7204017187018156,0.6763182632981842,0.683279973,0.7174750992188251,0.6490848467811748,0.0,2.6703006237745286,0.0,0.0,2.6859056533881227,2.6546955941609345,180224,-0.09239859217777849,4.636439228057862
0.684679962,0.7138278635313637,0.6555320604686363,0.677839956,0.7112389526244874,0.6444409593755126,0.0,2.651062074303627,0.0,0.0,2.666907791386083,2.6352163572211706,344064,-0.07919409107416867,4.4558666229248045
0.7188799539999999,0.8147245778834722,0.6230353301165277,0.710559971,0.8017445230846741,0.6193754189153259,0.0,2.6332741349935533,0.0,0.0,2.6752046760307784,2.5913435939563283,507904,-0.08738535381853577,4.600501871109008
0.875479876,1.0148872478475723,0.7360725041524278,0.865919901,0.9989239728571057,0.7329158291428944,0.08993132305725637,2.574584662914276,0.09494192906262935,0.0849207170518834,2.654901599765164,2.4942677260633883,671744,1.0685738034546375,5.3128759384155275
1.2367197300000001,1.3822912614916076,1.0911481985083926,1.22183974,1.3602317085126647,1.0834477714873354,0.08993132305725637,2.449974071979523,0.09494192906262935,0.0849207170518834,2.519718141062218,2.3802300028968277,835584,1.1019839227199555,6.649280118942261
1.56023954,1.7111314218917386,1.4093476581082613,1.50519957,1.668105620618165,1.342293519381835,0.08993132305725637,2.2674428462982177,0.09494192906262935,0.0849207170518834,2.3573765688580446,2.177509123738391,999424,1.069095078110695,7.037854099273682
1.84027927,1.9854513202328947,1.695107219767105,1.7697593600000001,1.9463195337562083,1.593199186243792,0.11057974232110909,2.1284985885024073,0.13010115761712715,0.09105832702509103,2.2439080764555412,2.0130891005492733,1163264,1.9638930320739747,7.231302404403687
2.04503917,2.216046039798953,1.8740323002010468,1.9892792199999998,2.1869463158476083,1.7916121241523915,0.11057974232110909,2.0125691309571265,0.13010115761712715,0.09105832702509103,2.1195793309673725,1.9055589309468806,1327104,2.0263643980026247,7.1559436321258545
2.15303915,2.297805079859275,2.008273220140725,2.08991913,2.241855216947164,1.9379830430528364,0.11057974232110909,1.923747080564499,0.13010115761712715,0.09105832702509103,2.0426213450564052,1.8048728160725924,1490944,2.0762460827827454,6.992213773727417
2.2823990299999997,2.4076329683394775,2.157165091660522,2.25919916,2.4246673933743077,2.0937309266256925,0.07897668906255899,1.897628228366375,0.09266952504973962,0.06528385307537836,2.022535997584354,1.7727204591483958,1654784,2.742394137382507,6.872890424728394
2.4182789999999996,2.6167605575312676,2.2197974424687317,2.3511989900000003,2.552920803317343,2.1494771766826575,0.07897668906255899,1.8258115023374557,0.09266952504973962,0.06528385307537836,1.9622246521074438,1.6893983525674676,1818624,2.8096375703811645,6.921232748031616
2.42875899,2.5853125530997354,2.2722054269002645,2.3873589600000007,2.5622848483894223,2.212433071610579,0.07897668906255899,1.8063815996050834,0.09266952504973962,0.06528385307537836,1.94985497840352,1.6629082208066468,1982464,2.838931679725647,6.842787599563598
2.5167189700000003,2.727808536665968,2.3056294033340325,2.37627903,2.554614168991838,2.1979438910081623,0.08124190200860534,1.8079063460230826,0.09525140392153501,0.06723240009567567,1.987655843674114,1.6281568483720512,2146304,3.3968249320983888,6.711856412887573
2.6334389000000002,2.8689537579602105,2.39792404203979,2.57203886,2.8617817351621833,2.282295984837817,0.08124190200860534,1.8139062464237212,0.09525140392153501,0.06723240009567567,1.9827498863467765,1.645062606500666,2310144,3.3669939041137695,6.840307235717773
2.59227895,2.7898987253971157,2.394659174602884,2.44735892,2.5951319219781137,2.2995859180218865,0.08124190200860534,1.8084088668227196,0.09525140392153501,0.06723240009567567,1.9439380301025884,1.6728797035428509,2473984,3.3789885997772218,6.6809577465057375
2.74403893,3.0186219368260305,2.4694559231739692,2.62875889,2.869751721476828,2.3877660585231717,0.08893211287137694,1.7816611975431442,0.1066695347082137,0.07119469103454017,1.8978777811484537,1.6654446139378347,2637824,3.9208576917648315,6.811732196807862
2.88407883,3.096850593811033,2.671307066188967,2.79451903,2.9584057422887824,2.6306323177112176,0.08893211287137694,1.803226962685585,0.1066695347082137,0.07119469103454017,1.9202481696185407,1.6862057557526293,2801664,3.8675233840942385,6.926794528961182
2.80775895,2.987127124992206,2.6283907750077944,2.84211905,3.0864257531173083,2.5978123468826917,0.08893211287137694,1.7979267060756683,0.1066695347082137,0.07119469103454017,1.8719944271802755,1.723858984971061,2965504,3.8747636318206786,6.80434775352478
3.12391882,3.468215042522475,2.779622597477525,2.98567882,3.242977461933547,2.7283801780664527,0.08893211287137694,1.7841594964265823,0.1066695347082137,0.07119469103454017,1.8751736255523521,1.6931453673008126,3129344,3.897322726249695,7.070384216308594
3.04147908,3.3804959615785632,2.7024621984214363,3.0577988300000003,3.5012363072930706,2.61436135270693,0.10470666716570724,1.818827110528946,0.11864560015487216,0.09076773417654233,1.9052027974703785,1.7324514235875135,3293184,4.417102384567261,6.807416534423828
3.36283889,3.744149801116953,2.981527978883047,3.2140788899999997,3.6302142711941694,2.79794350880583,0.10470666716570724,1.8183008313179017,0.11864560015487216,0.09076773417654233,1.9164890827241885,1.7201125799116148,3457024,4.417036485671997,7.159097957611084
3.4614787600000008,3.8215424888015206,3.101415031198481,3.35135887,3.7790946047261578,2.923623135273842,0.10470666716570724,1.8056664705276488,0.11864560015487216,0.09076773417654233,1.900961812558331,1.7103711284969667,3620864,4.426043272018433,7.259402322769165
3.7824788099999997,4.2909872034552885,3.273970416544711,3.6979188400000007,4.329903818782304,3.0659338612176974,0.12267130900900151,1.809787382185459,0.14213890331239956,0.10320371470560347,1.898854674056621,1.7207200903142972,3784704,4.8289069652557375,7.467189788818359
3.8399988200000004,4.296233653707445,3.3837639862925557,3.6737187500000013,4.214781048220867,3.132656451779136,0.12267130900900151,1.8407305285334588,0.14213890331239956,0.10320371470560347,1.9220199825108333,1.7594410745560842,3948544,4.826331233978271,7.440450429916382
3.89271873,4.442803381300947,3.3426340786990534,3.6905588000000003,4.38735319848501,2.9937644015149907,0.12267130900900151,1.8658545777201652,0.14213890331239956,0.10320371470560347,1.930921924121918,1.8007872313184123,4112384,4.843755102157592,7.393999242782593
3.7567988,4.149270756654386,3.364326843345614,3.73091887,4.318803406023255,3.1430343339767446,0.16524085384617132,1.8885747954249381,0.19919462656329667,0.13128708112904597,1.984189140780703,1.7929604500691732,4276224,5.1499346733093265,7.215646982192993
4.027278770000001,4.340553019010072,3.7140045209899295,3.8690788299999994,4.358413531388851,3.379744128611148,0.16524085384617132,1.8868978500366211,0.19919462656329667,0.13128708112904597,1.9488687384581647,1.8249269616150776,4440064,5.144622802734375,7.407965517044067
4.559158829999999,5.093980608661299,4.0243370513387,3.8956787499999996,4.465061050406408,3.3262964495935905,0.16524085384617132,1.8918397068977355,0.19919462656329667,0.13128708112904597,1.9914244236184517,1.7922549901770193,4603904,5.116569471359253,7.770906782150268
4.461518740000001,5.023347701623097,3.8996897783769047,4.01791892,4.439140086328642,3.5966977536713576,0.1974430460020812,1.9188824027776719,0.22475605277173294,0.17013003923242948,2.01923670758156,1.8185280979737837,4767744,5.399278736114502,7.664034414291382
4.59171883,5.249970642242737,3.933467017757262,4.4255989300000005,5.244178386126313,3.6070194738736876,0.1974430460020812,1.8667618483304977,0.22475605277173294,0.17013003923242948,2.001614194645749,1.7319095020152466,4931584,5.389373350143432,7.727923965454101
4.635478709999999,5.157209973738872,4.113747446261127,4.35903864,4.9202960432553215,3.797781236744678,0.1974430460020812,1.8872669905424118,0.22475605277173294,0.17013003923242948,1.9744303601210211,1.8001036209638024,5095424,5.370535516738892,7.744605255126953
5.006638660000001,5.764219861690845,4.249057458309157,4.505558840000001,5.1697992198349745,3.8413184601650268,0.2414977864365937,1.8844853639602661,0.29056159799039405,0.19243397488279335,1.9981699867477127,1.7708007411728195,5259264,5.563010406494141,7.99084439277649
4.79803865,5.539755904605915,4.056321395394084,4.501758820000001,5.095149264852075,3.9083683751479277,0.2414977864365937,1.9234526067972184,0.29056159799039405,0.19243397488279335,2.009697860844119,1.8372073527503179,5423104,5.54987473487854,7.731178855895996
5.074918609999999,5.97425832391778,4.175578896082219,4.515478659999999,4.943292300154781,4.087665019845218,0.2414977864365937,1.883662687242031,0.29056159799039405,0.19243397488279335,1.9664119258746353,1.8009134486094267,5586944,5.572414112091065,7.9399808883667
5.08727875,6.13709459572155,4.037462904278451,4.66787856,5.392967470933393,3.942789649066607,0.2414977864365937,1.8434753358364104,0.29056159799039405,0.19243397488279335,1.9344730611013408,1.75247761057148,5750784,5.607968330383301,7.935279893875122
5.503478530000001,6.421591397492501,4.5853656625075,5.0767987,5.8170640382296135,4.336533361770387,0.2786289850553051,1.8659112304449081,0.3219509295555034,0.23530704055510676,1.9721747624286583,1.759647698461158,5914624,5.66074504852295,8.229558324813842
5.55763842,6.410945954957116,4.704330885042884,5.2742786399999995,6.236187999427267,4.312369280572732,0.2786289850553051,1.868571262061596,0.3219509295555034,0.23530704055510676,1.9803768296789488,1.7567656944442431,6078464,5.637052774429321,8.191501426696778
5.94139836,6.935155655363558,4.947641064636442,5.16511869,6.1318323524453335,4.198405027554666,0.2786289850553051,1.8655721157789231,0.3219509295555034,0.23530704055510676,1.9565776147309875,1.7745666168268588,6242304,5.627809238433838,8.461470651626588
6.354518189999999,7.420736322655161,5.288300057344838,5.645198679999999,6.519802777209806,4.770594582790192,0.30701744812928755,1.8207890585064888,0.351080885717006,0.2629540105415691,1.9257229549664623,1.7158551620465152,6406144,5.74731822013855,8.836548805236816
5.9177184700000005,7.166910523980238,4.668526416019763,5.52027867,6.457039006120705,4.583518333879295,0.30701744812928755,1.8267650052905082,0.351080885717006,0.2629540105415691,1.9211015165714118,1.7324284940096046,6569984,5.759635734558105,8.333672142028808
5.89395867,6.856750588913818,4.931166751086182,5.672958499999999,6.726205676455793,4.619711323544205,0.30701744812928755,1.8154214590787887,0.351080885717006,0.2629540105415691,1.921278908771704,1.7095640093858735,6733824,5.720707368850708,8.350255918502807
6.056918269999999,6.857682433518406,5.256154106481592,5.999118350000001,7.065136272941399,4.933100427058602,0.3342370632623593,1.8167233690619469,0.38180795156021763,0.286666174964501,1.9175135622357675,1.7159331758881262,6897664,5.780668115615844,8.41671862602234
6.23859856,7.482069710140736,4.995127409859264,5.709638600000001,6.661135167623919,4.758142032376083,0.3342370632623593,1.7847728163003922,0.38180795156021763,0.286666174964501,1.900048681248678,1.6694969513521063,7061504,5.756104516983032,8.541585779190063
6.430518459999999,7.552668223538679,5.3083686964613195,5.960198419999999,6.9918485817275045,4.928548258272494,0.3342370632623593,1.7293705016374588,0.38180795156021763,0.286666174964501,1.8403236065294721,1.6184173967454454,7225344,5.751672458648682,8.643553304672242
6.582798460000001,7.764821115444584,5.400775804555418,6.379878570000001,7.41240321420811,5.347353925791891,0.3519103104760385,1.7549498781561852,0.4020748006144298,0.3017458203376472,1.8493040841149369,1.6605956721974335,7389184,5.7246452331542965,8.790231370925904
6.794198399999999,7.798211712529325,5.7901850874706735,6.12463874,6.938294087284659,5.310983392715341,0.3519103104760385,1.746038568019867,0.4020748006144298,0.3017458203376472,1.8222955549921187,1.669781581047615,7553024,5.714220571517944,8.912828016281129
6.641438310000001,7.1629561198468235,6.119920500153178,6.3945583699999995,7.374285121465839,5.41483161853416,0.3519103104760385,1.7123340725898744,0.4020748006144298,0.3017458203376472,1.7833834637414725,1.6412846814382762,7716864,5.727211904525757,8.764277744293214
6.80991844,7.779355667178022,5.840481212821977,6.399798650000001,7.130568881804875,5.669028418195127,0.3686298507383375,1.7385808810591699,0.4087394802103411,0.32852022126633385,1.8012083993689432,1.6759533627493965,7880704,5.731319332122803,8.823981237411498
7.069558140000001,7.951447856345165,6.187668423654836,6.576798510000001,7.2327138570076075,5.920883162992394,0.3686298507383375,1.6851667642593384,0.4087394802103411,0.32852022126633385,1.751952802738031,1.618380725780646,8044544,5.767195034027099,9.057592868804932
7.4498782199999996,8.33869861810369,6.561057821896308,6.89007843,8.06576610996757,5.714390750032432,0.3686298507383375,1.6657038033008575,0.4087394802103411,0.32852022126633385,1.7197853081541967,1.6116222984475184,8208384,5.735442447662353,9.384441757202149
7.3341185300000005,8.101881705080082,6.566355354919919,7.07135839,8.030229315522124,6.112487464477877,0.3686298507383375,1.6684017926454544,0.4087394802103411,0.32852022126633385,1.739274908641037,1.5975286766498717,8372224,5.75236234664917,9.221701431274415
7.2968782700000006,8.581424531253727,6.012332008746275,6.86339856,7.772722518004117,5.954074601995884,0.38851640128899206,1.6562553182244302,0.4184064967184016,0.35862630585958255,1.7342719959119324,1.578238640536928,8536064,5.882326698303222,9.1602294921875
7.40923823,8.229984241814698,6.588492218185302,6.85911821,8.007314520348485,5.710921899651516,0.38851640128899206,1.6388226971030235,0.4184064967184016,0.35862630585958255,1.7308074503590056,1.5468379438470414,8699904,5.891190767288208,9.231336975097657
7.907558139999999,8.871221735009922,6.943894544990077,7.443718370000001,8.39424029001622,6.49319644998378,0.38851640128899206,1.6461342304944993,0.4184064967184016,0.35862630585958255,1.7211799480637022,1.5710885129252963,8863744,5.874060201644897,9.602673244476318
7.52043799,8.423796101993766,6.617079878006233,7.31975851,8.089048583902516,6.550468436097484,0.3933690739858624,1.6359478369355203,0.41534270184342426,0.37139544612830055,1.7106751496743111,1.5612205241967294,9027584,6.060280752182007,9.239296054840088
7.983838490000001,8.89146360488237,7.076213375117632,7.340598399999999,7.857751335175124,6.823445464824875,0.3933690739858624,1.6028908222913743,0.41534270184342426,0.37139544612830055,1.6607966807924082,1.5449849637903403,9191424,6.043718862533569,9.64627571105957
8.48939806,9.084920052252437,7.893876067747562,7.640638170000001,8.778327939699349,6.502948400300653,0.3933690739858624,1.59235210865736,0.41534270184342426,0.37139544612830055,1.6663121698568242,1.5183920474578958,9355264,6.077120733261109,10.021482467651367
8.12583802,9.05904273031742,7.192633309682579,7.2931580799999995,8.233917078710517,6.352399081289482,0.39315632356616936,1.6453184008598327,0.41288000507245654,0.3734326420598822,1.746627536950767,1.5440092647688985,9519104,6.199824285507202,9.653386974334717
8.438438259999998,9.132781455144409,7.744095064855586,7.568198559999999,8.417834632092212,6.718562487907786,0.39315632356616936,1.654279638826847,0.41288000507245654,0.3734326420598822,1.7399351055941927,1.5686241720595013,9682944,6.200235891342163,9.904313564300537
8.5961579,9.643131609064483,7.549184190935517,7.382518429999999,8.325436360367803,6.439600499632196,0.39315632356616936,1.6351252660155295,0.41288000507245654,0.3734326420598822,1.7254478109612936,1.5448027210697655,9846784,6.195408535003662,10.018951797485352
8.06031808,8.634039347931585,7.486596812068415,7.31279813,8.087794562348074,6.5378016976519255,0.3965606077026071,1.6660932257771492,0.40788076487634023,0.38524045052887396,1.7551609247361561,1.5770255268181423,10010624,6.463947677612305,9.512034797668457
8.352838300000002,9.225401770544416,7.480274829455588,8.025678500000001,8.834891887531533,7.2164651124684704,0.3965606077026071,1.6279935121536255,0.40788076487634023,0.38524045052887396,1.7367380701747885,1.5192489541324625,10174464,6.47397255897522,9.745023345947265
8.23719843,9.381167650145464,7.093229209854534,7.53503826,8.084378808035057,6.985697711964944,0.3965606077026071,1.6071931093931198,0.40788076487634023,0.38524045052887396,1.7303190178560486,1.484067200930191,10338304,6.487911748886108,9.621362590789795
8.13995825,8.946541106487889,7.33337539351211,7.609758199999999,8.673135850929418,6.54638054907058,0.4142014596289906,1.63459459990263,0.4394748487462899,0.38892807051169126,1.744169631150847,1.5250195686544128,10502144,6.855012512207031,9.496394824981689
8.43963814,9.150129825945069,7.729146454054931,7.6809982,8.527826482929115,6.834169917070886,0.4142014596289906,1.6288562282919883,0.4394748487462899,0.38892807051169126,1.709781783553832,1.5479306730301445,10665984,6.811397457122803,9.746749877929688
8.461838270000001,9.637685023456665,7.285991516543337,7.457118369999999,8.421509747026963,6.492726992973035,0.4142014596289906,1.6297359570860863,0.4394748487462899,0.38892807051169126,1.7189939106149748,1.5404780035571979,10829824,6.849679660797119,9.723500537872315
8.9037582,10.042890404204657,7.764625995795344,7.913958150000001,8.910523425873224,6.917392874126778,0.4142014596289906,1.5973529264330864,0.4394748487462899,0.38892807051169126,1.6644449599478686,1.5302608929183041,10993664,6.854385089874268,10.076381015777589
8.891078,9.680141592773484,8.102014407226516,8.12407831,9.01080307151654,7.23735354848346,0.4089092595699185,1.6111864730715753,0.43369169401392516,0.3841268251259119,1.6862164693241213,1.5361564768190292,11157504,7.255656480789185,10.073545169830322
8.457998319999998,9.454751511288656,7.46124512871134,7.743758270000001,8.644832250204624,6.842684289795377,0.4089092595699185,1.607222567498684,0.43369169401392516,0.3841268251259119,1.7047962153067349,1.509648919690633,11321344,7.263426876068115,9.61982889175415
8.608278010000001,9.219098708728247,7.997457311271757,7.887118490000001,8.973699690462677,6.800537289537324,0.4089092595699185,1.6324617952108382,0.43369169401392516,0.3841268251259119,1.733685290696373,1.5312382997253036,11485184,7.271790266036987,9.735025119781493
8.749398039999999,9.748958810010674,7.749837269989324,8.15323812,8.866304409399897,7.440171830600103,0.41402848658569075,1.6538612708449363,0.4354520709826119,0.3926049021887696,1.7410153020320427,1.5667072396578299,11649024,7.570924615859985,9.854687595367432
8.9109181,9.661791562559532,8.160044637440468,8.20519816,8.983191338674667,7.4272049813253345,0.41402848658569075,1.6259516283869744,0.4354520709826119,0.3926049021887696,1.71144887050713,1.5404543862668187,11812864,7.665100383758545,9.984097957611084
9.205598050000003,10.151751103580882,8.259444996419123,8.34675821,8.853194871691194,7.840321548308807,0.41402848658569075,1.6362476736307143,0.4354520709826119,0.3926049021887696,1.7266955284934247,1.545799818768004,11976704,7.64722752571106,10.215300464630127
9.04499768,10.082921501328103,8.007073858671896,8.13555818,8.778229000833303,7.492887359166697,0.4070903671575555,1.6409676238894462,0.4428200140685625,0.3713607202465485,1.7154738895437722,1.5664613582351201,12140544,8.04034128189087,10.035673236846923
9.443437900000001,10.379479740500889,8.507396059499113,8.657438099999998,9.562045073292115,7.752831126707883,0.4070903671575555,1.614131610095501,0.4428200140685625,0.3713607202465485,1.6906650611185516,1.5375981590724503,12304384,8.024747180938721,10.348219776153565
9.09891812,9.861885857527296,8.335950382472705,8.42407817,9.170811440187574,7.677344899812424,0.4070903671575555,1.6319436848163604,0.4428200140685625,0.3713607202465485,1.6970527891481983,1.5668345804845225,12468224,8.059427118301391,10.034366226196289
9.296838,10.250440828183935,8.343235171816064,8.30547834,9.12937601351161,7.481580666488392,0.39905827516813586,1.6494070738554,0.4268057659908885,0.3713107843453832,1.7430549126288422,1.555759235081958,12632064,8.391261053085326,10.173458194732666
8.95135773,9.804053671408681,8.098661788591318,8.196638409999998,9.239794871861484,7.153481948138512,0.39905827516813586,1.6919037729501725,0.4268057659908885,0.3713107843453832,1.7679066616756647,1.6159008842246803,12795904,8.4331844329834,9.845508003234864
9.281878199999998,9.963920144962593,8.599836255037403,8.666398079999999,9.559778677792691,7.773017482207306,0.39905827516813586,1.6807448089122772,0.4268057659908885,0.3713107843453832,1.7449457997320716,1.6165438180924827,12959744,8.491036796569825,10.13069772720337
9.3780783,10.000310286089281,8.75584631391072,8.6425183,9.426501236707434,7.858535363292568,0.3975660263627408,1.7055134177207947,0.42746774635182216,0.36766430637365943,1.7530846263715565,1.6579422090700329,13123584,8.714566946029663,10.17193374633789
9.30215763,10.176847740015354,8.427467519984646,8.51647822,9.335198435168321,7.6977580048316785,0.3975660263627408,1.654499876499176,0.42746774635182216,0.36766430637365943,1.7121996050777155,1.5968001479206366,13287424,8.692449903488159,10.09304313659668
9.32215777,10.167044569983316,8.477270970016685,8.36335806,9.36800070834678,7.358715411653219,0.3975660263627408,1.6761744871735573,0.42746774635182216,0.36766430637365943,1.7582380472067922,1.5941109271403224,13451264,8.69252872467041,10.098838233947754
9.378997900000002,9.713683219725993,9.04431258027401,8.75395802,9.733233533772163,7.774682506227838,0.3975660263627408,1.6860852226614953,0.42746774635182216,0.36766430637365943,1.774670727605817,1.5974997177171737,13615104,8.674625301361084,10.108265209197999
9.228038199999999,10.169106831282628,8.28696956871737,8.60663828,9.540189058197981,7.673087501802019,0.3887227399985325,1.7168606787919998,0.4223998232194984,0.3550456567775666,1.786535548104648,1.6471858094793514,13778944,8.86272211074829,9.94948377609253
9.91479765,10.725846018939981,9.10374928106002,8.380198239999999,9.284659433569052,7.475737046430944,0.3887227399985325,1.6816684886813165,0.4223998232194984,0.3550456567775666,1.7571630023788987,1.6061739749837343,13942784,8.885378551483154,10.540466785430908
9.593117929999998,10.790778877776582,8.395456982223415,8.79063805,9.710009209704568,7.871266890295432,0.3887227399985325,1.6827910020947456,0.4223998232194984,0.3550456567775666,1.776321496772425,1.5892605074170663,14106624,8.961621427536011,10.27119483947754
9.388358100000001,10.322108687217106,8.454607512782896,8.483078420000002,9.500234303418678,7.465922536581326,0.37742001771912326,1.7112967818975449,0.4091122502283737,0.3457277852098728,1.8012073139354694,1.6213862498596203,14270464,9.240135002136231,10.076893043518066
9.5611981,10.403443460664242,8.718952739335759,8.785398019999999,9.772850706169992,7.797945333830007,0.37742001771912326,1.7254321113228799,0.4091122502283737,0.3457277852098728,1.8003856024298617,1.650478620215898,14434304,9.211965465545655,10.210125350952149
9.5598381,10.259015555151509,8.860660644848492,8.50707835,9.364310584487367,7.649846115512634,0.37742001771912326,1.7386140689253806,0.4091122502283737,0.3457277852098728,1.7980426413177437,1.6791854965330175,14598144,9.175222873687744,10.152025508880616
9.456357950000001,10.427751759531555,8.484964140468447,8.6955183,9.573484716127723,7.817551883872276,0.37975056329257006,1.7717237755656243,0.42067780556652884,0.3388233210186113,1.8301893534249687,1.71325819770628,14761984,9.250054454803466,10.012594890594482
9.58667791,10.410342600938645,8.763013219061357,8.47559817,9.48448041422096,7.46671592577904,0.37975056329257006,1.743255178630352,0.42067780556652884,0.3388233210186113,1.8119621131110917,1.6745482441496125,14925824,9.37695837020874,10.154103755950928
9.563398350000002,10.276881831056293,8.84991486894371,8.25591819,9.013327958412358,7.4985084215876405,0.37975056329257006,1.7489027827978134,0.42067780556652884,0.3388233210186113,1.8293716113666776,1.6684339542289492,15089664,9.291977977752685,10.09594783782959
9.4099976,10.364607570239595,8.455387629760406,8.67499815,9.68575373474854,7.664242565251461,0.3841261870311427,1.763335406780243,0.42193433534738345,0.34631803871490197,1.8186185080168125,1.7080523055436734,15253504,9.463293170928955,9.98655014038086
9.75915805,10.794785254608502,8.723530845391497,8.672078099999998,9.678655431745696,7.6655007682543,0.3841261870311427,1.711486455798149,0.42193433534738345,0.34631803871490197,1.7800418491954444,1.6429310624008537,15417344,9.492436790466309,10.271538639068604
9.42887795,10.135001267451296,8.722754632548705,9.07879815,10.105926448432287,8.051669851567715,0.3841261870311427,1.739317487180233,0.42193433534738345,0.34631803871490197,1.8174476755777667,1.6611872987826994,15581184,9.52775535583496,9.97984800338745
9.568877959999998,10.510367763292091,8.627388156707905,8.795638,9.48867310572005,8.10260289427995,0.36991982545932844,1.758535023033619,0.4072213926665291,0.33261825825212776,1.8404957356554983,1.6765743104117397,15745024,9.693108749389648,10.074339389801025
9.670357899999999,10.27338584826798,9.067329951732019,8.945278199999999,9.591301040314766,8.299255359685231,0.36991982545932844,1.7350122556090355,0.4072213926665291,0.33261825825212776,1.8059109073005237,1.6641136039175473,15908864,9.687504863739013,10.171546173095702
9.7903177,10.720854784243803,8.859780615756195,9.001478129999999,9.98316992790782,8.019786332092178,0.36991982545932844,1.7220001563429832,0.4072213926665291,0.33261825825212776,1.7795322151944823,1.664468097491484,16072704,9.66941957473755,10.260272216796874
9.8913979,10.778727854481584,9.004067945518415,8.765918150000001,9.887490181224145,7.644346118775857,0.36991982545932844,1.7250155478715896,0.4072213926665291,0.33261825825212776,1.7953271864069293,1.65470390933625,16236544,9.731068992614746,10.31363468170166
9.687557700000001,10.731781687416786,8.643333712583216,8.77271815,9.73478985380622,7.81064644619378,0.35978919379340357,1.745979231595993,0.3958579952407003,0.32372039234610683,1.8004842370952248,1.6914742260967612,16400384,9.734763240814209,10.118653297424316
9.6070379,10.381370293516047,8.832705506483952,8.95779817,9.63788599920173,8.27771034079827,0.35978919379340357,1.7466434836387634,0.3958579952407003,0.32372039234610683,1.8031912363590883,1.6900957309184386,16564224,9.873192405700683,10.054452514648437
9.68587825,10.43622498551653,8.93553151448347,9.01975814,10.023846096419902,8.015670183580099,0.35978919379340357,1.759960201382637,0.3958579952407003,0.32372039234610683,1.8226805538300734,1.6972398489352005,16728064,9.800353622436523,10.09921932220459
9.8773579,10.58850416520308,9.16621163479692,8.5973581,9.368107377864396,7.826608822135602,0.35509002707470544,1.758103847503662,0.39311821489074017,0.3170618392586707,1.8246378196570305,1.6915698753502937,16891904,9.818933391571045,10.237486457824707
9.8747182,10.715366473722494,9.034069926277507,8.74171809,9.367361397429045,8.116074782570957,0.35509002707470544,1.7535579040646554,0.39311821489074017,0.3170618392586707,1.8226868488228658,1.684428959306445,17055744,9.822765636444093,10.247725772857667
9.532918049999997,10.197798549750157,8.868037550249838,8.89967803,9.676472502614095,8.122883557385906,0.35509002707470544,1.78155560195446,0.39311821489074017,0.3170618392586707,1.8470431779387384,1.7160680259701817,17219584,9.759249114990235,9.927258205413818
9.85007795,10.49549472171307,9.204661178286928,8.53535845,9.204581380432172,7.866135519567829,0.35406236579025674,1.789099669456482,0.38258567657887765,0.3255390550016358,1.8768617270718342,1.7013376118411299,17383424,9.898398303985596,10.177184867858887
9.968877800000001,10.373820396959323,9.56393520304068,8.69291798,9.066530655819804,8.319305304180197,0.35406236579025674,1.7693277880549432,0.38258567657887765,0.3255390550016358,1.8377226315811754,1.700932944528711,17547264,9.89211893081665,10.251139736175537
9.7607179,10.340975438395573,9.180460361604426,8.759158050000002,9.461974463328918,8.056341636671085,0.35406236579025674,1.7708340212702751,0.38258567657887765,0.3255390550016358,1.865543075092436,1.6761249674481142,17711104,9.940393924713135,10.08203067779541
10.133797549999999,10.89098197138017,9.376613128619828,8.66411827,9.285765935340613,8.042470604659385,0.3449340015062868,1.7661844611167907,0.3709588224063345,0.3189091806062391,1.8593270703824547,1.6730418518511267,17874944,9.97773790359497,10.400043296813966
10.2181981,10.800577132212261,9.63581906778774,9.34315805,10.064538362542713,8.621777737457286,0.3449340015062868,1.7470336750149726,0.3709588224063345,0.3189091806062391,1.8336151493362414,1.660452200693704,18038784,10.11888542175293,10.496915817260742
10.08191785,10.643586998286517,9.520248701713482,9.33699805,10.004604373891725,8.669391726108275,0.3449340015062868,1.7390845999121667,0.3709588224063345,0.3189091806062391,1.8237675071844999,1.6544016926398335,18202624,10.035801410675049,10.3271559715271
9.792397650000002,10.380475449819466,9.204319850180537,8.409878359999999,9.197773089038629,7.621983630961369,0.3389188856895392,1.7837726339697837,0.36238609437125757,0.31545167700782084,1.8573123482274843,1.7102329197120831,18366464,10.08260374069214,10.058000469207764
9.913037899999999,10.34518584740747,9.480889952592529,9.4043176,10.099703458021747,8.708931741978255,0.3389188856895392,1.76571154743433,0.36238609437125757,0.31545167700782084,1.8406893667023063,1.6907337281663535,18530304,10.112725734710693,10.179659748077393
10.3112374,10.874190745818852,9.748284054181147,8.953158059999998,9.678449759368544,8.227866360631452,0.3389188856895392,1.7575434148311615,0.36238609437125757,0.31545167700782084,1.8370054906013762,1.6780813390609468,18694144,10.062870216369628,10.514827537536622
10.371037900000001,10.951603519554665,9.790472280445337,9.010838,9.849331363981253,8.172344636018746,0.3389188856895392,1.7693692341446876,0.36238609437125757,0.31545167700782084,1.8341584170865035,1.7045800512028717,18857984,10.150370979309082,10.55870008468628
10.069118150000001,11.005989281663851,9.132247018336152,9.319238300000002,10.050531930750612,8.587944669249392,0.33308341314841516,1.746040965616703,0.35053386854333,0.3156329577535003,1.8095573024600384,1.6825246287733677,19021824,10.165073585510253,10.346146774291991
10.104078150000001,10.674397155133533,9.533759144866469,9.350477649999998,10.008846412120668,8.692108887879328,0.33308341314841516,1.7773802310228348,0.35053386854333,0.3156329577535003,1.839050375310463,1.7157100867352066,19185664,10.20397891998291,10.320852184295655
9.995678200000002,10.742780570206763,9.248575829793241,9.4992779,9.954180083877247,9.044375716122751,0.33308341314841516,1.7428138360381127,0.35053386854333,0.3156329577535003,1.8273581461537785,1.658269525922447,19349504,10.192894458770752,10.226350021362304
10.1861975,10.960493728558975,9.411901271441026,9.08959794,9.794523033178356,8.384672846821646,0.3317186607828868,1.7455647572875024,0.35284064617004773,0.3105966753957259,1.8240565339882622,1.6670729805867426,19513344,10.249070644378662,10.412291717529296
10.0635177,10.799411608462497,9.327623791537503,9.20479795,9.716463461834266,8.693132438165733,0.3317186607828868,1.7603805303573608,0.35284064617004773,0.3105966753957259,1.8388901598653289,1.6818709008493926,19677184,10.202742099761963,10.2726619720459
10.2736782,10.843761786966473,9.703594613033529,9.4870781,9.931974936159001,9.042181263840998,0.3317186607828868,1.7552544906735421,0.35284064617004773,0.3105966753957259,1.8379250418313107,1.6725839395157736,19841024,10.180286026000976,10.422249603271485
10.0459978,10.685424547016545,9.406571052983455,8.9404781,9.352737915436927,8.528218284563073,0.3225011643868128,1.7352043390274048,0.34599580034354976,0.29900652843007586,1.8161332619545671,1.6542754161002424,20004864,10.305933475494385,10.261967372894286
10.35015755,10.881045014369544,9.819270085630457,9.2685183,10.020578908015246,8.516457691984755,0.3225011643868128,1.724010019004345,0.34599580034354976,0.29900652843007586,1.8296166298628747,1.6184034081458154,20168704,10.327395725250245,10.498699760437011
10.3505181,10.905333194005598,9.795703005994403,9.5416779,9.963883484160773,9.119472315839227,0.3225011643868128,1.720113170146942,0.34599580034354976,0.29900652843007586,1.820588976329339,1.6196373639645452,20332544,10.25913209915161,10.502625751495362
10.195838400000001,10.858714718575488,9.532962081424515,9.405918000000002,9.781822088086578,9.030013911913425,0.3103985360227549,1.7444830343127251,0.33273220930123454,0.2880648627442753,1.8229766218210135,1.6659894468044367,20496384,10.37484359741211,10.3715651512146
10.6555577,11.01120268497295,10.299912715027048,9.4399975,10.094107511237139,8.785887488762862,0.3103985360227549,1.7199796244502068,0.33273220930123454,0.2880648627442753,1.8048366483511602,1.6351226005492534,20660224,10.337009048461914,10.754510593414306
10.4949178,11.138552905792373,9.851282694207626,9.385437999999999,9.869663468062347,8.90121253193765,0.3103985360227549,1.6949995458126068,0.33273220930123454,0.2880648627442753,1.7764181125236038,1.6135809791016098,20824064,10.272775363922118,10.597970485687256
10.328957800000001,10.838219894627866,9.819695705372137,9.4763579,9.878656673342014,9.074059126657986,0.3084765696389392,1.7220106989145278,0.3296605679810382,0.2872925712968402,1.8200318015877621,1.6239895962412936,20987904,10.354277420043946,10.463614463806152
10.224637999999999,10.747155174225306,9.702120825774692,9.1805179,9.809892482029248,8.551143317970752,0.3084765696389392,1.7698715090751649,0.3296605679810382,0.2872925712968402,1.848708346844888,1.6910346713054418,21151744,10.355015277862549,10.318350410461425
10.2851174,10.771907290429578,9.798327509570424,9.483517899999999,9.97247392271011,8.994561877289888,0.3084765696389392,1.774622693657875,0.3296605679810382,0.2872925712968402,1.8639276889350938,1.6853176983806564,21315584,10.386560249328614,10.379453372955322
10.3321581,10.907505380699483,9.756810819300515,9.504717750000001,10.0112071623281,8.998228337671902,0.3084765696389392,1.7451230853796005,0.3296605679810382,0.2872925712968402,1.8298289313892804,1.6604172393699206,21479424,10.34159984588623,10.434618186950683
10.2247978,10.824814981688125,9.624780618311874,9.210118,9.94207654948255,8.478159450517449,0.3164921441628394,1.7887375563383103,0.3372400753004105,0.29574421302526827,1.8646480984064475,1.7128270142701731,21643264,10.330715084075928,10.323320960998535
10.197118300000001,10.566023958791527,9.828212641208475,9.5668379,10.222879441678947,8.910796358321052,0.3164921441628394,1.7760850727558135,0.3372400753004105,0.29574421302526827,1.890725431651203,1.661444713860424,21807104,10.208133220672607,10.279642581939697
10.526118399999998,11.157022513273038,9.895214286726958,9.470678099999999,10.189233721969718,8.75212247803028,0.3164921441628394,1.7668289110064506,0.3372400753004105,0.29574421302526827,1.8646571881773446,1.6690006338355565,21970944,10.294733428955078,10.554016017913819
10.579957799999999,11.064194084704233,10.095721515295764,9.072158,9.678705874780054,8.465610125219946,0.3177966874308064,1.7844775035977363,0.3369662719669888,0.298627102894624,1.885797525218242,1.6831574819772306,22134784,10.388254261016845,10.586596393585205
10.336357300000001,10.94644958064647,9.726265019353532,9.168518000000002,9.760424465719545,8.57661153428046,0.3177966874308064,1.800561548769474,0.3369662719669888,0.298627102894624,1.8960461331861356,1.7050769643528123,22298624,10.291446304321289,10.382708930969239
10.1962781,10.914021218131335,9.478534981868666,9.537558049999998,10.103838719107042,8.971277380892953,0.3177966874308064,1.7646199658513069,0.3369662719669888,0.298627102894624,1.8715914001551708,1.657648531547443,22462464,10.240788459777832,10.28236255645752
10.04747765,10.539616320535655,9.555338979464343,9.28015805,9.838625452365012,8.72169064763499,0.31971245760457045,1.7633302047848702,0.3422486771470455,0.2971762380620954,1.8685527214679885,1.658107688101752,22626304,10.263580703735352,10.143931770324707
10.184438,10.719127632740527,9.649748367259473,9.342277900000001,9.814530467739013,8.870025332260989,0.31971245760457045,1.7709754645824431,0.3422486771470455,0.2971762380620954,1.8842701466698897,1.6576807824949966,22790144,10.25951795578003,10.213495540618897
10.201477950000001,10.593580618887401,9.809375281112601,9.582957799999999,10.216145524631612,8.949770075368386,0.31971245760457045,1.7606615796685219,0.3422486771470455,0.2971762380620954,1.8585970459966683,1.6627261133403755,22953984,10.284208583831788,10.293554210662842
10.1997179,10.66291704665799,9.73651875334201,9.6326781,10.226596360793932,9.038759839206067,0.31350012536198235,1.7656074732542038,0.3330454513366701,0.29395479938729463,1.8846945756481184,1.6465203708602891,23117824,10.316184616088867,10.265654373168946
10.415238,11.088716627783095,9.741759372216906,9.303158199999999,9.93560689238252,8.670709507617477,0.31350012536198235,1.7619933053851127,0.3330454513366701,0.29395479938729463,1.858724824317864,1.6652617864523613,23281664,10.291954898834229,10.428934478759766
10.181838149999999,10.82096041539904,9.542715884600957,9.5202379,10.166042729936018,8.874433070063981,0.31350012536198235,1.7581904545426368,0.3330454513366701,0.29395479938729463,1.8390336069725863,1.6773473021126872,23445504,10.324485111236573,10.202595901489257
10.313558099999998,10.9496110006368,9.677505199363196,9.355678100000002,9.717578473119858,8.993777726880147,0.3046522153897362,1.771089541912079,0.32753473479335654,0.28176969598611584,1.8661895450607955,1.6759895387633623,23609344,10.371850204467773,10.317311859130859
10.2694778,10.49978920196039,10.039166398039612,9.5823579,10.143992632252457,9.020723167747542,0.3046522153897362,1.752631613612175,0.32753473479335654,0.28176969598611584,1.83435626943934,1.6709069577850097,23773184,10.37272138595581,10.335190105438233
10.095198,10.644858530946692,9.545537469053308,9.37419845,9.775050214995893,8.973346685004106,0.3046522153897362,1.780986811220646,0.32753473479335654,0.28176969598611584,1.8727711330383363,1.6892024894029556,23937024,10.357781219482423,10.12179708480835
10.162118000000001,10.827596645908493,9.49663935409151,9.412838,9.916463681633095,8.909212318366906,0.3046522153897362,1.81733545511961,0.32753473479335654,0.28176969598611584,1.9074549081123844,1.7272160021268355,24100864,10.392146873474122,10.156907749176025
10.170277800000001,10.549312057280474,9.791243542719528,9.582038299999999,10.05235865445663,9.111717945543369,0.30044406096118703,1.798830047249794,0.3148390223108751,0.28604909961149894,1.873367950877033,1.7242921436225551,24264704,10.35174331665039,10.190613555908204
10.48491785,10.990248528265829,9.979587171734172,9.434557700000001,9.99423763626412,8.874877763735881,0.30044406096118703,1.7701862260699273,0.3148390223108751,0.28604909961149894,1.8300658584396365,1.710306593700218,24428544,10.399791717529297,10.450501728057862
10.587957700000002,11.02503255077091,10.150882849229095,9.3679582,9.815820115880957,8.920096284119044,0.30044406096118703,1.753426405787468,0.3148390223108751,0.28604909961149894,1.8221707855561082,1.6846820260188278,24592384,10.447274303436279,10.542867279052734
10.165038249999998,10.864344402754543,9.465732097245454,9.379838050000002,9.9236277126971,8.836048387302904,0.3036644825337741,1.7848405078053475,0.32012308188501865,0.28720588318252954,1.841129344815954,1.728551670794741,24756224,10.401095771789551,10.172863006591797
10.3424379,10.920564292485667,9.764311507514334,9.495517750000001,10.036113738627796,8.954921761372207,0.3036644825337741,1.7921186715364457,0.32012308188501865,0.28720588318252954,1.858992834462976,1.7252445086099153,24920064,10.365795803070068,10.313591289520264


==> data/progress-chaser-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.658079976,0.699221192674308,0.616938759325692,0.6740000070000001,0.7098325148553277,0.6381674991446724,1.1036133151501417,2.70733285844326,2.4698234882946304,-0.26259685799434695,2.707625818818892,2.7070398980676282,16384,0.9727522883564234,4.579415798187256
0.6759199760000001,0.698926605917547,0.6529133460824532,0.672679989,0.7063883993060974,0.6389715786939026,0.3152068851515651,2.703432247042656,0.3820357854967419,0.24837798480638829,2.706213632291678,2.700650861793634,180224,2.5241430044174193,4.562310218811035
0.650639983,0.6816296267308279,0.6196503392691721,0.6700399690000001,0.7014007995515265,0.6386791384484737,0.2849992633797228,2.689611256122589,0.4184176144279107,0.15158091233153492,2.706975542458049,2.672246969787129,344064,3.8215571880340575,4.383704447746277
0.654679967,0.6858933076235462,0.6234666263764538,0.6973599320000001,0.7443105175827717,0.6504093464172286,0.21167061030864714,2.682812398672104,0.2440068974486746,0.1793343231686197,2.715818540203611,2.649806257140597,507904,4.117458081245422,4.374911260604859
0.707119978,0.736912757227203,0.6773271987727971,0.697279969,0.7412868299305927,0.6532731080694073,0.1731621965765953,2.6532384634017943,0.19385362657745522,0.15247076657573536,2.6834223271631283,2.62305459964046,671744,4.396709656715393,4.667778015136719
0.779399938,0.8601470361125917,0.6986528398874082,0.77135993,0.8434177052418407,0.6993021547581594,0.19577094372361897,2.6119061946868896,0.23062828047059253,0.16091360697664542,2.6537693526800914,2.5700430366936877,835584,4.176289534568786,5.004154777526855
0.879479909,0.9512827135786954,0.8076771044213045,0.878799896,0.9501004297091306,0.8074993622908694,0.2364153765141964,2.550846520066261,0.2749135571768331,0.1979171958515597,2.59251379952496,2.5091792406075624,999424,4.630985617637634,5.387085628509522
1.0451198179999999,1.1238097957486817,0.9664298402513182,1.0482398109999997,1.1401141619731006,0.956365460026899,0.2582927942276001,2.4666317969560625,0.29614734605869675,0.22043824239650348,2.525778847404375,2.40748474650775,1163264,5.356679821014405,5.9390833377838135
1.1887997000000001,1.2889236970037854,1.0886757029962149,1.1583997400000001,1.2613539940354814,1.0554454859645188,0.24712898377329112,2.4005689918994904,0.2840127600808312,0.21024520746575107,2.457764280739154,2.3433737030598265,1327104,5.959738826751709,6.182690286636353
1.4003195800000001,1.557790231071289,1.2428489289287112,1.38383958,1.5308105340066187,1.2368686259933814,0.21032743472605944,2.35794860124588,0.24065603788298492,0.17999883156913396,2.4261899969136946,2.2897072055780656,1490944,6.18126163482666,6.653273010253907
1.6234394900000002,1.7828913589662463,1.4639876210337541,1.56687952,1.745758285147861,1.3880007548521391,0.18109491448849438,2.3214153438806533,0.19576980658331006,0.1664200223936787,2.3892536294871114,2.253577058274195,1654784,6.200201892852784,7.109668827056884
1.85631934,1.9984948693938884,1.7141438106061115,1.80863926,1.9433776536197045,1.6739008663802957,0.17038219217211006,2.2493689715862275,0.19825168487422476,0.14251269946999537,2.337132817356124,2.161605125816331,1818624,6.972520017623902,7.43750491142273
2.0177992,2.1254012859649847,1.910197114035015,2.00923918,2.124533577026124,1.8939447829738754,0.1422876205295324,2.224530330300331,0.16684361579877466,0.11773162526029013,2.311033050765841,2.1380276098348214,1982464,7.230321788787842,7.49047622680664
2.1023191599999995,2.239834523336655,1.964803796663344,2.0834391000000005,2.2048045405175793,1.9620736594824215,0.13736141854897138,2.147333709895611,0.16335059076355524,0.11137224633438753,2.2170504617340256,2.077616958057196,2146304,6.688214683532715,7.295562648773194
2.2518390100000003,2.3718420692743574,2.1318359507256432,2.1766791199999997,2.371544417097291,1.9818138229027085,0.11327722482383248,2.1282602310180665,0.1292220616074114,0.09733238804025358,2.187613937387985,2.068906524648148,2310144,7.227926635742188,7.346292972564697
2.3143990299999997,2.4567334346954706,2.172064625304529,2.35187899,2.5610558480451164,2.1427021319548833,0.10813483879901464,2.096813774108887,0.1444067695387808,0.0718629080592485,2.1479683975335004,2.045659150684273,2473984,7.1429736614227295,7.241704273223877
2.45259902,2.6500959706398204,2.2551020693601798,2.4482789900000004,2.636452114195835,2.260105865804166,0.10271205757744606,2.117474192380905,0.12838736320295643,0.07703675195193568,2.200472421828514,2.0344759629332962,2637824,7.128765869140625,7.281978559494019
2.46027897,2.595919007130672,2.324638932869328,2.3713189100000003,2.4735659113918986,2.269071908608102,0.10416611344553525,2.118385821580887,0.14597411102803973,0.06235811586303078,2.20865896236722,2.0281126807945538,2801664,7.034321880340576,7.174021768569946
2.57751897,2.7869584343308946,2.368079505669105,2.5050789799999995,2.7815260549840435,2.2286319050159555,0.11811891025863583,2.092053972184658,0.1591070736968202,0.07713074682045146,2.156921911319343,2.027186033049973,2965504,7.087238550186157,7.14524130821228
2.61383893,2.939678162348752,2.287999697651248,2.53071895,2.6934000472178834,2.368037852782116,0.11444720444269474,2.096604236960411,0.15876610677298492,0.07012830211240456,2.1586204959692905,2.0345879779515315,3129344,7.005870056152344,7.097512054443359
2.75031885,3.0464065426048035,2.454231157395197,2.73443897,3.0618307773050577,2.407047162694942,0.12978817317634816,2.052086865901947,0.17002431462294534,0.08955203172975099,2.1005314317622514,2.003642300041643,3293184,6.912525367736817,7.22178373336792
2.91567896,3.4487469161242323,2.382611003875768,2.90907887,3.2922937865897386,2.5258639534102616,0.1380909713450819,2.017474766075611,0.22420024030863128,0.051981702381532505,2.075361172218382,1.9595883599328403,3457024,7.106045913696289,7.26645302772522
3.05319881,3.4995237835428963,2.606873836457104,3.01415892,3.4152009176531752,2.6131169223468245,0.14695358732715247,2.0413015335798264,0.2226468943927779,0.07126028026152705,2.1055323774759525,1.9770706896837003,3620864,7.022972488403321,7.312663125991821
3.1084788899999998,3.6736758749899012,2.5432819050100983,2.958759,3.4901379647022304,2.42738003529777,0.1568508313037455,2.0452276304364205,0.22593828538286403,0.08776337722462696,2.088362950029337,2.002092310843504,3784704,7.023114919662476,7.272612476348877
3.37339888,4.179320646133701,2.5674771138662993,3.11439879,3.7753681516682267,2.4534294283317735,0.19532981999218463,2.033971908688545,0.29645520565080363,0.0942044343335656,2.113211910473135,1.9547319069039553,3948544,6.834842920303345,7.532133769989014
3.49579884,4.083023097571189,2.9085745824288107,3.3938388099999997,4.1392782032248085,2.6483994167751908,0.22401757575571532,2.008745566010475,0.3530731874136783,0.09496196409775232,2.0709675271726207,1.9465236048483294,4112384,7.265294027328491,7.526719331741333
3.8010386899999995,4.661499192036493,2.940578187963506,3.6990787000000003,4.704900267046608,2.6932571329533923,0.23096326449885965,2.016600465774536,0.34019612422219003,0.12173040477552927,2.0905341459123217,1.942666785636751,4276224,6.939852142333985,7.706988716125489
3.9547587900000005,4.7906080738301124,3.1189095061698886,3.67771878,4.4078791125770005,2.947558447423,0.2701171119697392,2.001953525841236,0.3681623027837146,0.1720719211557638,2.063636519047045,1.940270532635427,4440064,7.345117473602295,7.7747327327728275
3.8626788299999992,4.617668741783793,3.1076889182162057,3.8892788699999996,4.736232733322467,3.0423250066775327,0.30295941354706885,2.0196478828787803,0.41843423674613656,0.18748459034800113,2.1293368723630692,1.9099588933944915,4603904,7.197819805145263,7.574086380004883
4.04123876,4.920205938833918,3.1622715811660806,4.1273990099999995,5.027544453587884,3.227253566412115,0.3262786729261279,2.0167445600032807,0.4292887215352711,0.2232686243169847,2.1048892391032985,1.9285998809032632,4767744,7.268695116043091,7.690587282180786
4.2564388,5.286389464193248,3.2264881358067514,4.33727872,5.409720190435025,3.264837249564974,0.3646593648940325,2.0168819293379783,0.49459409200495086,0.23472463778311412,2.096564374307971,1.9371994843679854,4931584,7.4835076332092285,7.813537740707398
4.56763868,5.783151282242271,3.3521260777577297,4.184678839999999,5.272225862380932,3.0971318176190668,0.3628678122535348,1.99397581666708,0.49035485331784157,0.23538077118922804,2.0844525691644034,1.9034990641697564,5095424,7.735197496414185,7.99459285736084
4.888678610000001,5.784979129845072,3.99237809015493,4.384678839999999,5.286924148320158,3.4824335316798405,0.33511891309171915,1.9832324594259263,0.4374029249671161,0.23283490121632222,2.0779628367440828,1.8885020821077698,5259264,7.605165004730225,8.224708080291748
5.32903858,6.640510606953571,4.017566553046429,4.95863846,5.760012496521862,4.157264423478138,0.4550117591395974,1.9279442802071571,0.5540094403511434,0.3560140779280514,1.9961798054698303,1.859708754944484,5423104,7.823296976089478,8.551906490325928
5.38779848,6.5147216396236125,4.260875320376387,5.07499854,5.89475514347701,4.2552419365229905,0.4682672332972288,1.9378354743123054,0.5782744567689927,0.3582600098254649,2.006897199981503,1.8687737486431077,5586944,8.057102251052857,8.516905403137207
5.5783985099999995,6.4240794173641325,4.732717602635867,5.320678539999999,6.126579436603204,4.514777643396795,0.5036482878029347,1.9214258164167404,0.5828267802150164,0.42446979539085294,1.9879234692567922,1.8549281635766885,5750784,8.249690580368043,8.602099943161011
5.650358590000001,6.762520365530632,4.538196814469369,5.20823873,6.226496344147688,4.189981115852311,0.48226856626570225,1.944322645664215,0.5601590861795539,0.4043780463518506,2.022036429546036,1.8666088617823942,5914624,8.210786628723145,8.575967168807983
6.331798389999999,7.876051499218879,4.78754528078112,5.61107886,6.580109367320902,4.642048352679098,0.5366028621792793,1.9149195924401283,0.6083297567126285,0.46487596764593025,1.9971265233943631,1.8327126614858935,6078464,8.347452116012573,9.056612825393676
6.05231865,7.118170690332082,4.986466609667918,5.767598529999999,6.889608439043656,4.645588620956342,0.5163322672247886,1.9197005420923232,0.5880615064273903,0.44460302802218704,1.971270211746578,1.8681308724380685,6242304,8.532119512557983,8.744942045211792
6.2913583299999996,7.734664836618332,4.848051823381667,6.06755847,7.201458968794311,4.9336579712056885,0.5070598497986794,1.927707204222679,0.5781468830967067,0.43597281650065195,1.9995423573329536,1.8558720511124045,6406144,8.395476865768433,8.928360748291016
6.887118400000001,8.161287765564955,5.612949034435047,6.238158489999999,7.221159698603165,5.2551572813968335,0.50620834864676,1.884911908209324,0.5588629793615006,0.4535537179320194,1.979944687505637,1.789879128913011,6569984,8.744345045089721,9.364004135131836
6.65331855,7.8634620961515225,5.443175003848477,6.21999862,7.496256103250219,4.943741136749781,0.5166884250938892,1.8709987208247185,0.5547577961529795,0.47861905403479893,1.9425235217555668,1.7994739198938703,6733824,8.927914571762084,9.115176773071289
6.557918389999999,7.567497223814605,5.548339556185393,6.391438190000001,7.482598340759364,5.300278039240637,0.49915583692491056,1.8853144466876983,0.5619310152116527,0.43638065863816844,1.96963009698604,1.8009987963893566,6897664,8.610448455810547,8.987101125717164
6.771798330000001,7.81829396602933,5.725302693970672,6.43243818,7.649345510947587,5.2155308490524135,0.5367488212883472,1.878726264834404,0.6095320238239988,0.4639656187526956,1.959641021158781,1.7978115085100272,7061504,8.774145269393921,9.09063777923584
7.04195848,8.012855272792383,6.071061687207616,6.536918389999999,7.726818793547533,5.347017986452466,0.5364519283175468,1.8561634793877602,0.6091774910224647,0.46372636561262903,1.9447484768877048,1.7675784818878155,7225344,9.122682476043702,9.228283166885376
7.23531887,8.640374847227749,5.830262892772252,6.622158429999999,7.778867536414669,5.465449323585329,0.5358148738741875,1.8271560087800025,0.6232848246619154,0.4483449230864596,1.9353733095431522,1.7189387080168528,7389184,8.920794820785522,9.34757857322693
7.2493580600000005,8.294987908658253,6.203728211341747,6.7526782800000005,8.04682675197511,5.45852980802489,0.5387460589408875,1.869938777387142,0.5943557213945878,0.4831363964871871,1.9552696496329047,1.7846079051413795,7553024,9.099587106704712,9.271851825714112
7.6293182900000005,8.898939083860403,6.359697496139598,7.271078300000001,8.267781230337983,6.274375369662019,0.5237779062241316,1.8321165189146995,0.6065668233639527,0.4409889890843104,1.9028803209000484,1.7613527169293506,7716864,9.195576190948486,9.599367332458495
7.512597970000002,8.760667074380164,6.264528865619839,7.104718129999999,7.904964101979347,6.304472158020651,0.49834099486470224,1.8497102797031402,0.5346533487011388,0.46202864102826574,1.9272964332631821,1.7721241261430982,7880704,9.065990257263184,9.402402877807617
7.597878369999999,8.702678639902647,6.493078100097351,7.1394785,8.217048917919993,6.0619080820800075,0.5304189898073673,1.814804545044899,0.5970036635369356,0.4638343160777991,1.8876758136763387,1.7419332764134594,8044544,9.29553918838501,9.469326496124268
7.82503849,8.83203740462761,6.818039575372391,7.338438480000001,8.13360545294205,6.543271507057952,0.5355074550956488,1.8074801772832871,0.582281632212797,0.48873327797850047,1.8743734696648768,1.7405868849016974,8208384,9.372984600067138,9.620840072631836
7.89471791,8.779418466374757,7.010017353625242,7.406918289999998,8.417564526952686,6.39627205304731,0.5401613105088472,1.8127515703439712,0.6156056704824703,0.46471695053522416,1.8798255414068974,1.745677599281045,8372224,9.644886207580566,9.636534881591796
8.147037939999999,9.56393259750332,6.7301432824966785,7.68615825,8.682158913317167,6.690157586682832,0.5263414263725281,1.8005471274256706,0.5863741837137666,0.4663086690312896,1.8808924826188522,1.720201772232489,8536064,9.365290260314941,9.7814040184021
8.197957859999999,9.265274596518871,7.130641123481126,7.490838429999999,8.604373614930443,6.377303245069555,0.5119383696466684,1.8113106310367584,0.6163744128401604,0.4075023264531764,1.8909214793439413,1.7316997827295755,8699904,9.550008010864257,9.77269697189331
8.481998180000001,9.504438175399292,7.459558184600711,7.7045984500000015,8.361833990034299,7.047362909965704,0.5072211656719446,1.8172762840986252,0.5764575382685394,0.4379847930753499,1.8905399383591857,1.7440126298380647,8863744,9.679214668273925,9.990378475189209
8.596038129999998,9.5654104204303,7.626665839569696,7.647918519999999,8.704138022116558,6.591699017883442,0.5390254572033882,1.8020238518714904,0.5902798351409552,0.48777107926582125,1.8585991646419007,1.74544853910108,9027584,9.658467102050782,10.066141986846924
8.312678109999998,9.16327418212028,7.462082037879719,7.842238130000001,8.87926919940237,6.805207060597634,0.5162778999656439,1.8338171869516373,0.5846466901514658,0.44790910977982207,1.8796955224730638,1.7879388514302108,9191424,9.805103302001953,9.773128414154053
8.34511792,9.255893003903521,7.434342836096479,7.745478140000001,8.746429656429207,6.7445266235707955,0.5210890349000692,1.8035733684897424,0.5925403772366764,0.44963769256346203,1.8432614044474949,1.7638853325319899,9355264,9.806139945983887,9.80141372680664
8.73707808,9.686516594674451,7.787639565325549,7.9194382,8.775413164250802,7.063463235749199,0.5175247453153133,1.77977274954319,0.583515194308263,0.45153429632236364,1.8216069124042071,1.737938586682173,9519104,9.617356395721435,10.106290721893311
8.78207811,9.65413887396925,7.910017346030751,8.205638070000001,9.077147276576007,7.334128863423995,0.5149940054863691,1.8015245273709297,0.5737933760878524,0.4561946348848858,1.878019357073619,1.7250296976682404,9682944,9.776591205596924,10.084629821777344
8.61379803,9.55080701359205,7.676789046407949,7.8784383899999995,8.892512955641585,6.8643638243584135,0.535776860639453,1.774118922650814,0.6118580652511717,0.4596956560277342,1.832203103519637,1.716034741781991,9846784,9.958541679382325,9.927629566192627
8.38747801,9.2827675533695,7.492188466630502,7.6484781,8.71560654718543,6.58134965281457,0.4750801850110292,1.8247336089611053,0.5536594248162789,0.3965009452057795,1.8837944313821167,1.7656727865400939,10010624,9.662054824829102,9.68299160003662
8.5982382,9.382470327666491,7.814006072333511,8.22911853,9.329617618136421,7.128619441863578,0.49079690538346765,1.7881980001926423,0.5759676722433203,0.40562613852361495,1.8555574273363482,1.7208385730489364,10174464,9.68227653503418,9.888936519622803
8.92767806,9.92902059630539,7.926335523694609,8.465838179999999,9.30720369275282,7.624472667247177,0.4666043549776077,1.7881543934345245,0.5344907363893292,0.3987179735658863,1.8405085936346144,1.7358001932344347,10338304,9.877249622344971,10.114196872711181
8.88931805,9.482782414750254,8.295853685249746,8.0878379,9.04971197189523,7.125963828104771,0.4810555141419172,1.8103324115276336,0.563325258870784,0.39878576941305044,1.8589873290540821,1.761677494001185,10502144,9.77939395904541,10.052809524536134
8.888917750000001,9.766221183357105,8.011614316642897,8.46423787,9.271081562475086,7.657394177524913,0.4950191717594862,1.8000865593552589,0.5852586732817431,0.40477967023722927,1.8752856976389531,1.7248874210715646,10665984,9.936280250549316,10.01976556777954
9.05831823,9.86562864168881,8.251007818311189,8.384998200000002,9.376170375840363,7.393826024159639,0.4936969634145498,1.765604355931282,0.5636115041593432,0.42378242266975635,1.820500516888113,1.710708194974451,10829824,9.99260654449463,10.122047233581544
9.107358000000001,9.848908284310108,8.365807715689895,8.72267786,9.87927173543538,7.56608398456462,0.4744662597775459,1.7304780691862107,0.5290886822416667,0.4198438373134251,1.8186956256250768,1.6422605127473446,10993664,10.22532615661621,10.16787929534912
9.324918100000001,9.857462531325961,8.792373668674042,8.52379822,9.607304402786468,7.44029203721353,0.45571996830403805,1.7765612944960594,0.5074340220261014,0.40400591458197466,1.834609481151651,1.7185131078404678,11157504,10.170835018157959,10.293593788146973
9.3757179,10.15818150918888,8.59325429081112,8.60691785,9.486703105773307,7.727132594226694,0.5403383687138558,1.7620335131883622,0.6778410603968571,0.40283567703085443,1.8266763945132136,1.6973906318635108,11321344,10.126776695251465,10.330427265167236
9.5395979,10.476644417223286,8.602551382776715,8.74939795,9.314916813116008,8.183879086883993,0.4464933369308709,1.7581580340862275,0.5077473780278827,0.3852392958338591,1.847838952479748,1.668477115692707,11485184,10.17191972732544,10.489762115478516
9.28759793,10.336200439697695,8.238995420302306,8.357877890000001,9.377640446224943,7.338115333775059,0.47821094281971455,1.7746644407510757,0.5475274951846552,0.4088943904547739,1.866262496659251,1.6830663848429004,11649024,10.197429656982422,10.186788845062257
9.34407802,10.097690074185024,8.590465965814975,8.39155824,9.322895997286475,7.460220482713526,0.4538384975865483,1.788076215982437,0.5477136812859809,0.35996331388711583,1.8822693542814941,1.69388307768338,11812864,10.134467220306396,10.247809982299804
9.456278,10.163892280919201,8.748663719080797,8.63579837,9.578146102394012,7.693450637605987,0.4397299513220787,1.7867607668042182,0.5165810140590965,0.3628788885850609,1.869383159777436,1.7041383738310005,11976704,10.271546363830566,10.310236167907714
8.922718230000001,9.92786966995567,7.917566790044331,8.456478090000001,9.367382846664512,7.54557333333549,0.44241585098207,1.8159351125359535,0.5036923727970226,0.38113932916711735,1.8825642883311384,1.7493059367407686,12140544,10.12661828994751,9.801564407348632
9.168597799999999,9.728400952831741,8.608794647168256,8.675838010000001,9.6406540475261,7.711021972473904,0.4750603012740612,1.7860978469252586,0.5571732053984564,0.39294739714966603,1.8438359082776374,1.7283597855728798,12304384,9.976109886169434,10.03082218170166
9.621917750000001,10.53919476979291,8.704640730207093,8.97027807,9.92816427635295,8.012391863647052,0.48748258091509344,1.7903929248452186,0.551973472674205,0.42299168915598184,1.8882081282958667,1.6925777213945705,12468224,10.20052080154419,10.3690767288208
9.29279785,10.396773268820773,8.188822431179226,8.7254379,9.639596012914986,7.811279787085012,0.4611051343381405,1.7745730429887772,0.5012848707472194,0.42092539792906164,1.8591370470081716,1.6900090389693827,12632064,10.08540678024292,10.09754991531372
9.919277499999998,10.454381833976512,9.384173166023484,8.59219803,9.13208982607437,8.05230623392563,0.4348807521164417,1.7339534685015678,0.49718005530276965,0.3725814489301138,1.8173664305751114,1.6505405064280243,12795904,10.204495239257813,10.638786792755127
9.7283978,10.227165326770297,9.229630273229702,9.030038200000002,9.80868478282443,8.251391617175573,0.42778578102588655,1.7339739367365836,0.47405965543512774,0.38151190661664536,1.8251663046803728,1.6427815687927945,12959744,10.256852340698241,10.449302196502686
9.6161978,10.295940714284775,8.936454885715225,8.648718500000001,9.405965616389526,7.891471383610477,0.4247803743928671,1.7756000772118568,0.47643414982850146,0.3731265989572327,1.851097561435471,1.7001025929882425,13123584,10.256022071838379,10.30132303237915
9.428638150000001,10.357847969108743,8.49942833089126,8.90935795,9.780430008544196,8.038285891455805,0.4295899773016572,1.7576148793101312,0.5215428425187908,0.3376371120845236,1.8226129484462013,1.692616810174061,13287424,10.18305196762085,10.141052341461181
9.661597949999999,10.540575832133715,8.782620067866283,8.54523838,9.285768499918056,7.804708260081945,0.4488242890685797,1.7818971961736678,0.4899848579306837,0.4076637202064757,1.8468799031514227,1.716914489195913,13451264,10.403122520446777,10.287561130523681
9.835598,10.512144207232106,9.159051792767892,8.9800782,10.01723590421299,7.94292049578701,0.4388153154402971,1.7498534381389619,0.5099705883568182,0.36766004252377604,1.8125334538569309,1.6871734224209929,13615104,10.218853282928468,10.465310382843018
9.37263794,10.304712101803187,8.440563778196815,9.176718,9.853544868911282,8.499891131088717,0.4179056851193309,1.7939345389604568,0.4898284762960905,0.3459828939425713,1.8345364848909247,1.753332593029989,13778944,10.213043022155762,10.043026542663574
9.90135775,10.448277826355278,9.354437673644723,8.992598050000002,9.636879055757754,8.348317044242249,0.4413277007639408,1.756670428812504,0.5375700202792998,0.3450853812485818,1.8064392229770083,1.7069016346479995,13942784,10.389356422424317,10.48608570098877
10.147037799999998,10.744564690120066,9.54951090987993,9.129957860000001,9.887684519901326,8.372231200098676,0.4186079863458872,1.7521291181445122,0.4796428965172806,0.3575730761744938,1.8024099607496102,1.7018482755394142,14106624,10.411814880371093,10.654447269439697
9.889078,10.7459494027673,9.0322065972327,8.88407808,9.78928518498942,7.9788709750105795,0.40914676915854215,1.7640929788351059,0.5004281039724368,0.3178654343446476,1.8380390715372814,1.6901468861329303,14270464,10.321637535095215,10.393828201293946
9.7578378,10.383335159975733,9.132340440024269,8.90751803,9.672779290755441,8.14225676924456,0.45012623704969884,1.773466917872429,0.539159309752301,0.3610931643470967,1.839036069832507,1.7078977659123509,14434304,10.341475105285644,10.316326427459718
9.89155805,10.699775951932716,9.083340148067284,8.9695584,9.72968546018944,8.20943133981056,0.43220250569283963,1.7697586596012116,0.5078020871278954,0.3566029242577838,1.8027913371514592,1.736725982050964,14598144,10.32833366394043,10.40711498260498
9.999877999999999,10.526091394888804,9.473664605111194,8.87011841,9.83435019465241,7.9058866253475895,0.4366048276424408,1.7985640585422515,0.5552589443869722,0.3179507108979093,1.8652240782249732,1.73190403885953,14761984,10.332734489440918,10.45777587890625
9.7513178,10.400510328151826,9.102125271848175,8.679558349999999,9.83102125703105,7.528095442968946,0.44747923240065574,1.80003379881382,0.5290708074050117,0.3658876573962998,1.8250008009691958,1.7750667966584441,14925824,10.119326114654541,10.254073143005371
9.8022778,10.484706097209722,9.119849502790279,9.00963835,9.584067870213186,8.435208829786813,0.4064285337924957,1.774154207110405,0.4918092485942137,0.3210478189907777,1.8388701181785438,1.7094382960422663,15089664,10.130734729766846,10.274880695343018
9.75299795,10.556309839803905,8.949686060196093,9.102838160000001,10.163205780027843,8.04247053997216,0.4434152193367481,1.7827214300632477,0.5238526843445491,0.3629777543289471,1.8384740502012373,1.726968809925258,15253504,10.302807235717774,10.2524263381958
9.733358249999998,10.475270009766861,8.991446490233136,9.07331801,10.036058134535152,8.110577885464847,0.42255326062440873,1.7790052428841592,0.49355817083763154,0.35154835041118593,1.8482663985976757,1.7097440871706426,15417344,10.2391037940979,10.200888061523438
9.9556381,10.780739236050781,9.130536963949218,8.972918,9.530209275869451,8.415626724130549,0.42775550168007614,1.7926098197698592,0.5064811737135922,0.34902982964656004,1.85962153941969,1.7255981001200285,15581184,10.302204990386963,10.37522029876709
9.775837999999998,10.242103253091413,9.309572746908584,9.334638270000003,10.390608728518032,8.278667811481974,0.3979722958058119,1.7917678639292718,0.4625819220619138,0.33336266954971,1.841536592172955,1.7419991356855886,15745024,10.38359546661377,10.217605781555175
9.880838100000002,10.660207817702897,9.101468382297107,8.750878259999999,9.67556089476212,7.826195625237878,0.4325880309566855,1.7727926701307297,0.5506291398480884,0.3145469220652827,1.8284357451178255,1.717149595143634,15908864,10.359225082397462,10.284339141845702
10.09311765,10.903570485509231,9.282664814490769,9.2898782,10.354133214650323,8.225623185349678,0.40549233425408604,1.7679327368736266,0.46997145609732544,0.34101321241084664,1.843298953704383,1.6925665200428703,16072704,10.324453639984132,10.464498138427734
10.24431792,11.16905613986315,9.31957970013685,9.510317950000001,10.307909976936468,8.712725923063534,0.41338698863983153,1.7607067808508874,0.48817129500500867,0.3386026822746544,1.8253264671408918,1.696087094560883,16236544,10.450013256072998,10.59769515991211
10.027318099999999,10.573642254743582,9.480993945256415,9.319557940000001,10.133700830973885,8.505415049026118,0.3964932458475232,1.7976130232214929,0.4570684884340376,0.33591800326100885,1.8433030617646735,1.7519229846783122,16400384,10.219182300567628,10.361863708496093
10.109517799999999,10.741529543980093,9.477506056019905,8.951118099999999,9.7435660277885,8.158670172211497,0.37778136041015387,1.7946241542696952,0.43139459209485,0.32416812872545775,1.8524484826146432,1.7367998259247472,16564224,10.260001277923584,10.416965579986572
10.06979784,11.115481925173047,9.024113754826953,9.34883787,10.246249155506614,8.451426584493387,0.4433875182643533,1.788326546549797,0.5421301191646948,0.3446449173640118,1.8447676452181565,1.7318854478814376,16728064,10.36356554031372,10.360089015960693
10.00331765,10.845879154867479,9.16075614513252,9.124478199999999,9.944412375729222,8.304544024270776,0.4048174183815717,1.7944971919059753,0.5051586774301419,0.30447615933300154,1.8310362042440653,1.7579581795678854,16891904,10.228319931030274,10.350747871398926
10.2912378,11.054206375353244,9.528269224646754,9.07315788,10.133417818682641,8.012897941317359,0.36733598820865154,1.7750236749649049,0.41944127459274627,0.3152307018245568,1.8207769587277014,1.7292703912021083,17055744,10.27504472732544,10.59349012374878
9.973318400000002,10.568485110816761,9.378151689183243,9.26979796,10.11196250316252,8.42763341683748,0.41516362950205804,1.7970776200294494,0.5024370075409096,0.3278902514632065,1.8545056964610132,1.7396495435978856,17219584,10.354065895080566,10.291416358947753
10.33751775,10.931904944007712,9.743130555992288,9.03991783,9.984981562224013,8.094854097775988,0.40554722361266615,1.7760244190692902,0.47185031059866905,0.33924413662666325,1.8235385519169718,1.7285102862216086,17383424,10.388765239715577,10.615035247802734
10.27795827,11.14858805339041,9.407328486609588,9.3254783,9.945406191155424,8.705550408844577,0.3808847960084677,1.7798123523592948,0.45934114776934015,0.30242844424759524,1.861220994856079,1.6984037098625107,17547264,10.457069873809814,10.533883476257325
10.313077799999999,11.148576765237275,9.477578834762722,9.387078129999999,10.030936502668625,8.743219757331373,0.3850121758878231,1.759719543159008,0.4644873836236259,0.3055369681520203,1.8238065146580755,1.6956325716599405,17711104,10.524268436431885,10.582544136047364
10.31447807,11.240320439459103,9.388635700540897,9.169598310000001,10.090755631026482,8.24844098897352,0.43467830680310726,1.7577171891927719,0.49439656682239846,0.37496004678381606,1.833998476082776,1.6814359023027676,17874944,10.590372467041016,10.53324384689331
10.113837450000002,10.642117961873403,9.5855569381266,9.31263815,10.375703494938119,8.24957280506188,0.3950937807559967,1.761791115999222,0.4633225589903955,0.32686500252159795,1.821602679185761,1.7019795528126829,18038784,10.412726974487304,10.369273281097412
10.1825175,10.86587324913836,9.499161750861639,9.32047795,10.209028731963656,8.431927168036346,0.4040558965876698,1.7680413275957108,0.46933641108466817,0.3387753820906715,1.8366873384487492,1.6993953167426723,18202624,10.404562091827392,10.43949098587036
10.452918199999997,11.350981645838965,9.55485475416103,9.200118,9.880273725815934,8.519962274184065,0.43722189255058763,1.7776770904660224,0.5259430772779262,0.348500707823249,1.8311258898145042,1.7242282911175406,18366464,10.392609977722168,10.619810676574707
10.434037550000001,10.995892407660431,9.872182692339571,9.24879827,10.143333822921418,8.354262717078582,0.38631701618433,1.7385431230068207,0.4675130302188573,0.3051210021498027,1.798482746272581,1.6786034997410604,18530304,10.422654628753662,10.654570960998536
10.2820377,10.934209908381046,9.629865491618954,9.39207795,10.009187221270917,8.774968678729081,0.37193006668239825,1.7602396368980409,0.4120334031984525,0.331826730166344,1.819334344619822,1.7011449291762597,18694144,10.525952243804932,10.508538055419923
10.428997550000002,11.022178784278973,9.835816315721031,9.61499822,10.518115457337814,8.711880982662187,0.3854173649102449,1.7438470855355264,0.446120739326369,0.32471399049412086,1.806915642130876,1.6807785289401767,18857984,10.49212713241577,10.605913829803466
10.396957650000001,10.901055258080422,9.89286004191958,9.123598300000001,10.033541462159134,8.213655137840869,0.38185735438019036,1.7691679537296294,0.4666174054161484,0.29709730334423234,1.8188682172675017,1.7194676901917572,19021824,10.386848068237304,10.5583927154541
10.1584376,10.983527482735473,9.333347717264525,9.606638100000001,10.103095122784543,9.11018107721546,0.354375609382987,1.7451973497867583,0.42075086326894817,0.28800035549702585,1.8134877385745591,1.6769069609989575,19185664,10.382087516784669,10.34749994277954
10.4874382,11.329941733467344,9.644934666532656,9.394397899999998,10.284378842492751,8.504416957507244,0.4292817734181881,1.7762707084417344,0.500228457793396,0.35833508904298017,1.8833627952637042,1.6691786216197646,19349504,10.527777862548827,10.615899753570556
10.220437700000002,10.998798621233982,9.44207677876602,9.395877749999999,9.957797306538355,8.833958193461642,0.3898421298712492,1.7632627069950104,0.4441402980450961,0.33554396169740236,1.8749880240563679,1.651537389933653,19513344,10.377577304840088,10.38209924697876
10.12119805,10.617232954860961,9.62516314513904,9.4457583,10.384887236954032,8.506629363045967,0.3754210276529193,1.7818427681922913,0.4441772628593612,0.3066647924464774,1.855947017505509,1.7077385188790735,19677184,10.449881553649902,10.280635833740234
10.2093979,11.032703075715963,9.386092724284039,9.383958349999999,10.052731259639963,8.715185440360035,0.3471027746796608,1.778250689804554,0.41356369493608697,0.2806418544232346,1.8601007878902656,1.6964005917188425,19841024,10.524185276031494,10.373233795166016
10.391757950000002,11.092135692376516,9.691380207623489,9.61187765,10.332097488796949,8.891657811203052,0.35576798729598524,1.7463529050350188,0.4356167951402026,0.2759191794517679,1.8249189116592965,1.6677868984107411,20004864,10.659876251220703,10.50868854522705
10.3803979,10.83119641503797,9.92959938496203,9.68255815,10.430411108750919,8.934705191249082,0.326151766628027,1.7277221098542213,0.39665603900232904,0.2556474942537249,1.8054192979884824,1.65002492171996,20168704,10.634763431549072,10.504457092285156
10.519517599999999,10.952301315516467,10.08673388448353,9.58507825,10.357483038890102,8.812673461109899,0.3768665848299861,1.7273778721690178,0.47388971704830957,0.2798434526116626,1.7873095645150874,1.6674461798229483,20332544,10.54437255859375,10.632191848754882
10.1211178,10.731409264243734,9.510826335756267,9.333357700000002,10.12104613755397,8.545669262446035,0.38832128755748274,1.7821008369326592,0.48278936395558036,0.2938532111593851,1.8455755040509942,1.7186261698143241,20496384,10.550420665740967,10.250901317596435
10.533598000000001,11.328037599315518,9.739158400684484,9.50687803,10.186613621367266,8.827142438632732,0.37068628892302513,1.779407587647438,0.436469450946815,0.30490312689923527,1.8371872090284718,1.7216279662664042,20660224,10.526665687561035,10.57702054977417
10.4802376,11.273231237372105,9.687243962627896,9.41107791,10.511151336499628,8.311004483500371,0.3581774396821856,1.7817841321229935,0.4337708540315989,0.2825840253327724,1.8354695123970088,1.728098751848978,20824064,10.331868839263915,10.551780319213867
10.13563825,10.830760093262432,9.440516406737567,9.0759182,9.780475803714777,8.371360596285223,0.33725769314914944,1.7939141675829888,0.393041190906015,0.28147419539228385,1.8428653290054002,1.7449630061605774,20987904,10.443211841583253,10.246655368804932
10.0137982,10.77520225966882,9.25239414033118,9.300277820000002,10.056083463782297,8.544472176217706,0.40097192097455264,1.7712078094482422,0.48746104852307737,0.3144827934260279,1.83165126791571,1.7107643509807744,21151744,10.339326477050781,10.137907123565673
10.472477900000001,11.256630886818447,9.688324913181555,9.58671775,10.355798602862924,8.817636897137076,0.35876683704555035,1.7884235054254531,0.4169132949556847,0.300620379135416,1.850924263211184,1.7259227476397223,21315584,10.420427513122558,10.521721363067627
10.1071177,10.988130868773464,9.226104531226536,9.5015578,10.223699946882704,8.779415653117297,0.393153590336442,1.7860058024525642,0.47396576970459187,0.3123414109682921,1.8325752554447465,1.739436349460382,21479424,10.545306777954101,10.198791217803954
10.349917700000002,10.96931052452464,9.730524875475364,9.139717880000001,9.890551191171854,8.388884568828148,0.3688178861513734,1.7702512100338936,0.43629516819267056,0.30134060411007624,1.8301587137642468,1.7103437063035405,21643264,10.445850658416749,10.397211360931397
10.579997899999999,11.12233903390014,10.037656766099857,9.5835179,10.174546642976761,8.99248915702324,0.36941093392670155,1.7612727105617523,0.42460918789144014,0.31421267996196295,1.8235118905705783,1.6990335305529263,21807104,10.582839584350586,10.605921268463135
10.532677999999999,11.137689049089683,9.927666950910314,9.686597449999999,10.574910047288094,8.798284852711904,0.33476975820958615,1.728957125544548,0.38017405219544664,0.28936546422372567,1.795961353975488,1.661952897113608,21970944,10.517154026031495,10.587225914001465
10.4822381,10.911261160676801,10.053215039323199,9.4992784,10.276106332155146,8.722450467844853,0.3801917782053351,1.7874845445156098,0.4489123112995149,0.3114712451111553,1.8428150778506462,1.7321540111805733,22134784,10.592660713195801,10.51519250869751
10.4951577,10.960453244333717,10.029862155666283,9.710157749999999,10.262141224716736,9.158174275283262,0.40470687076449396,1.779444234073162,0.463452037651674,0.34596170387731395,1.8268144193220082,1.7320740488243158,22298624,10.290061378479004,10.521940898895263
10.47323705,11.043067380113115,9.903406719886885,9.583678,10.47514224251349,8.692213757486511,0.3664016328752041,1.7731147661805153,0.45504363365603717,0.27775963209437105,1.8459759574532655,1.7002535749077652,22462464,10.422211933135987,10.488159084320069
10.45259785,11.02417319325787,9.88102250674213,9.438078,10.140562790440477,8.735593209559525,0.4110733989626169,1.7684940695762634,0.47136082859934203,0.3507859693258918,1.826598572440245,1.710389566712282,22626304,10.491011714935302,10.455278015136718
10.2465578,10.96546082332412,9.52765477667588,9.775678,10.404957899377534,9.146398100622465,0.3775790985673666,1.7595654547214508,0.4121950591804769,0.3429631379542563,1.8333690983740702,1.6857618110688313,22790144,10.51487455368042,10.279564666748048
10.370757900000003,10.967635160006187,9.773880639993818,9.258318200000001,10.200109955402711,8.316526444597292,0.37262961473315953,1.800655646622181,0.46312796868362704,0.282131260782692,1.885918982117611,1.715392311126751,22953984,10.555710887908935,10.348866653442382
10.203077750000002,10.977020556246215,9.42913494375379,9.2794782,9.890353629959586,8.668602770040414,0.36207577865570784,1.8055224850773812,0.4118162681525819,0.3123352891588338,1.8475300666827636,1.7635149034719988,23117824,10.452378463745116,10.238901710510254
10.47107785,10.910300831280695,10.031854868719305,9.21851795,9.845783033527072,8.59125286647293,0.4155955854803324,1.7702955216169358,0.48028283444974373,0.350908336510921,1.8338128763552148,1.7067781668786568,23281664,10.6007719039917,10.467887020111084
10.4704376,10.976262965390704,9.964612234609296,9.816437500000001,10.666683804431987,8.966191195568015,0.34928370751440524,1.7715026780962944,0.4268369422589616,0.27173047276984885,1.8638588511858027,1.679146505006786,23445504,10.428725242614746,10.461889553070069
10.849477850000001,11.41726391622953,10.281691783770473,9.43923835,10.278490342081284,8.599986357918716,0.38395116161555054,1.7806070789694786,0.4540200123800443,0.3138823108510568,1.8319463514563497,1.7292678064826075,23609344,10.529664039611816,10.750847148895264
10.48427775,10.826743003449986,10.141812496550015,9.685477800000001,10.550374414464505,8.820581185535497,0.4277845732867718,1.7959116593003273,0.4886377746059458,0.36693137196759773,1.8362956498192144,1.75552766878144,23773184,10.554433631896973,10.434066104888917
10.4541979,11.06360697443247,9.84478882556753,9.2261581,9.72998368050211,8.722332519497888,0.35698438473045824,1.7995385244488715,0.4003371173936369,0.31363165206727955,1.8452702240600396,1.7538068248377034,23937024,10.3222336769104,10.420193576812744
10.553198049999997,11.079042968622801,10.027353131377193,9.730317999999999,10.367405135327969,9.093230864672028,0.40698403418064116,1.7858414053916931,0.4809380505681276,0.3330300177931547,1.8223944070258413,1.749288403757545,24100864,10.574525165557862,10.515824794769287
10.68587775,11.57469557586808,9.797059924131919,9.75863805,10.275742175507352,9.241533924492648,0.3779293650761247,1.7746713533997536,0.4470177270812985,0.30884100307095086,1.8568978082210599,1.6924448985784473,24264704,10.42115650177002,10.6260817527771
10.832117349999999,11.294262477115824,10.369972222884174,9.816398199999998,10.555397785331655,9.077398614668342,0.4064199775457382,1.764754666388035,0.4726758203214875,0.3401641347699889,1.830717975709782,1.6987913570662878,24428544,10.54605836868286,10.713507747650146
10.585237799999998,11.117992758134232,10.052482841865764,9.819557900000001,10.53208085906342,9.107034940936583,0.31504238303750753,1.786245660483837,0.3563626790302007,0.2737220870448144,1.8449677543304033,1.7275235666372708,24592384,10.543343639373779,10.511446857452393
10.694718150000002,11.125091731838273,10.26434456816173,9.4977181,10.287407492087985,8.708028707912016,0.39833838269114497,1.8024359583854674,0.4745675282906001,0.3221092370916898,1.8593200983682465,1.7455518184026884,24756224,10.4925537109375,10.570819187164307
10.6475975,11.216692389593335,10.078502610406664,9.92839775,10.469818874154537,9.386976625845463,0.342194389924407,1.7810145810246467,0.4271196333398045,0.25726914650900945,1.8374486598753503,1.724580502173943,24920064,10.560170936584473,10.552520942687988


==> data/progress-chaser-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.66903998,0.6928278521873458,0.6452521078126542,0.660920002,0.6902228650874462,0.6316171389125538,0.49718820328513785,2.7076114118099213,0.527650998897142,0.46672540767313375,2.707804893104514,2.7074179305153283,16384
0.671040013,0.6989451440006322,0.6431348819993679,0.670319966,0.7201699046334946,0.6204700273665054,0.08862053873534827,2.6991276115179064,0.10868690527305894,0.0685541721976376,2.7060305398819287,2.692224683153884,180224
0.697079963,0.7326628802711233,0.6614970457288767,0.704399978,0.7378692880377503,0.6709306679622496,0.08686561859212812,2.676839056611061,0.09772291138411973,0.0760083258001365,2.697269459902307,2.656408653319815,344064
0.751559965,0.7915217108828008,0.7115982191171992,0.7719599309999999,0.8350928802173764,0.7088269817826235,0.0879895140158219,2.6396470189094545,0.10604308523104229,0.06993594280060152,2.678667994985114,2.600626042833795,507904
0.8327998799999999,0.9097563550492517,0.7558434049507482,0.821479929,0.8879198974268707,0.7550399605731293,0.09418042361115413,2.6043929040431975,0.10546641948831817,0.08289442773399008,2.656902319629772,2.551883488456623,671744
0.9387598559999999,1.0345052108308375,0.8430145011691622,0.9261998510000001,0.9932124893453326,0.8591872126546677,0.09782602906020146,2.5513270139694213,0.10826442577909332,0.08738763234130961,2.5944720940186343,2.5081819339202083,835584
0.9307998500000002,1.0242100597631927,0.8373896402368077,0.948959873,1.0116081456645045,0.8863116003354953,0.10263984426856039,2.535605952143669,0.11612758443804665,0.08915210409907413,2.594534349302779,2.476677554984559,999424
0.9743198580000001,1.0314878525676363,0.9171518634323638,0.9497598169999998,1.006732266139582,0.8927873678604175,0.10428611960055093,2.5472821325063704,0.11550654434480434,0.09306569485629751,2.5995599601812858,2.495004304831455,1163264
0.9921598500000002,1.0684183299219898,0.9159013700780105,1.0050798549999997,1.0913293139270401,0.9188303960729594,0.11114036215779677,2.525519546866417,0.13090177596169258,0.09137894835390095,2.5541110176281356,2.4969280761046986,1327104
1.038879805,1.1047251045073168,0.9730345054926836,1.0249597950000002,1.1027580892281228,0.9471615007718776,0.09767988148766256,2.5037628650665282,0.11224467656429682,0.0831150864110283,2.532699538219913,2.4748261919131433,1490944
1.068559818,1.1446664868736671,0.9924531491263329,1.02143983,1.1262309862871709,0.9166486737128291,0.09272601074642602,2.514023891091347,0.11314645085174975,0.07230557064110228,2.554747759731622,2.4733000224510717,1654784
1.11531976,1.2249661210413423,1.0056733989586577,1.043719805,1.16868731161356,0.91875229838644,0.09308732351184715,2.5036153733730315,0.10753705214919404,0.07863759487450026,2.553456656517358,2.453774090228705,1818624
1.096559777,1.204315183242896,0.9888043707571039,1.097959801,1.2296520958941297,0.9662675061058703,0.0907496293385823,2.487382006645203,0.11109917031982214,0.07040008835734246,2.5299910368058653,2.4447729764845403,1982464
1.1360397799999997,1.240387993907127,1.0316915660928725,1.1201597399999998,1.2213607879946347,1.018958692005365,0.0863230313174426,2.4875849902629854,0.10686229308723447,0.06578376954765072,2.5409951448233223,2.4341748357026485,2146304
1.135759814,1.2886208152852585,0.9828988127147417,1.13319977,1.2824653631419565,0.9839341768580435,0.088210727336506,2.484156998991966,0.1005765330893004,0.07584492158371162,2.5264349424982067,2.4418790554857255,2310144
1.2132797,1.3859229362301517,1.0406364637698482,1.1856397300000001,1.3370160750398183,1.0342633849601819,0.07505504247318533,2.4821759551763534,0.092876441197992,0.05723364374837865,2.5368539377021095,2.427497972650597,2473984
1.228879665,1.4081265440178146,1.0496327859821855,1.165039724,1.3756235331965079,0.9544559148034923,0.0841392583524187,2.4989879369735717,0.0989134145736398,0.0693651021311976,2.5437436601635905,2.454232213783553,2637824
1.2093997499999998,1.3229715146073109,1.0958279853926887,1.160679737,1.2936954127171405,1.0276640612828594,0.08929937168852319,2.483516889810562,0.10870300611314039,0.06989573726390598,2.5467523691627107,2.420281410458413,2801664
1.26447969,1.4502072581249794,1.0787521218750205,1.171119701,1.344287582200244,0.9979518197997561,0.08570112580847405,2.477967399358749,0.09620167294918613,0.07520057866776197,2.529282576271633,2.4266522224458655,2965504
1.28883965,1.4206298603952205,1.1570494396047792,1.2305996540000002,1.4210006467181229,1.0401986612818774,0.08136628623017005,2.470806357264519,0.10513108194487387,0.05760149051546622,2.497716547886941,2.4438961666420966,3129344
1.3198796600000002,1.5358533838610717,1.1039059361389287,1.2872396840000002,1.4898115959357587,1.0846677720642417,0.0783310287011166,2.483092749118805,0.0909901835159494,0.06567187388628382,2.518592687163739,2.4475928110738705,3293184
1.2951197239999999,1.4731722812539085,1.1170671667460912,1.2756796400000001,1.4389199231215704,1.1124393568784299,0.08870161918198892,2.46649107336998,0.11033685541333105,0.06706638295064679,2.519480200987865,2.4135019457520945,3457024
1.1435597300000002,1.4216901984827253,0.8654292615172752,1.1374797209999998,1.410963724069028,0.8639957179309717,0.13211817611526278,2.3681975081562996,0.22301465508760004,0.04122169714292549,2.5457354371229197,2.1906595791896795,3620864
1.2501596899999998,1.478701664602498,1.0216177153975017,1.2075997360000001,1.4479392825453292,0.967260189454671,0.0867418234340018,2.385466529428959,0.11363900500816602,0.05984464185983758,2.545105864694603,2.225827194163315,3784704
1.32347966,1.4907105181764155,1.1562488018235846,1.2511196999999998,1.3772421073668353,1.1249972926331644,0.08176001410983084,2.3627170383930207,0.10600914225563338,0.05751088596402831,2.49310500208969,2.2323290746963513,3948544
1.3878796,1.5858491298373212,1.1899100701626788,1.34223961,1.4825986093809407,1.2018806106190594,0.075114336847845,2.4172658205032347,0.09021859945428574,0.060010074241404275,2.5257211235865813,2.308810517419888,4112384
1.4738795,1.648507274675256,1.299251725324744,1.4744795600000002,1.6535497081499206,1.2954094118500799,0.07758082785229711,2.4124814689159395,0.09541009324425151,0.05975156246034272,2.49826100840738,2.326701929424499,4276224
1.5000395100000001,1.676988143448306,1.3230908765516942,1.48575952,1.674528758239766,1.296990281760234,0.09220722803535557,2.4159509032964706,0.1166357371401899,0.06777871893052123,2.4841795548827443,2.3477222517101968,4440064
1.5685594999999999,1.7254795274281074,1.4116394725718924,1.53219945,1.7140087238339894,1.3503901761660106,0.08807905621102283,2.394826763868332,0.11536573796309807,0.06079237445894758,2.4879151832029023,2.3017383445337614,4603904
1.5231595400000002,1.7531103921124036,1.2932086878875968,1.53159948,1.7196033231097076,1.3435956368902922,0.09313905716666741,2.393369895219803,0.1239613843303973,0.06231673000293752,2.4519462827723495,2.3347935076672566,4767744
1.4758795200000001,1.6612687550402894,1.2904902849597109,1.44583955,1.6570940904578149,1.2345850095421853,0.10152142366601358,2.3503523647785185,0.15122821468593117,0.05181463264609598,2.4821259360708616,2.2185787934861754,4931584
1.5693595500000002,1.6707709899464702,1.46794811005353,1.5617594799999999,1.6770470865082867,1.446471873491713,0.08803867325704126,2.3185077637434004,0.11491682946815779,0.061160517045924734,2.429460107565348,2.207555419921453,5095424
1.6480394400000002,1.8130534637338285,1.483025416266172,1.63723939,1.8053280961072602,1.4691506838927397,0.0801539630629122,2.3283564791083338,0.09804457875522134,0.06226334737060306,2.4667315380566937,2.189981420159974,5259264
1.6628794300000003,1.853976429817423,1.4717824301825775,1.6695594100000002,1.8421833753142256,1.4969354446857748,0.09287735562668073,2.353727489709854,0.1254684004742286,0.06028631077913286,2.459217766249436,2.248237213170272,5423104
1.64919945,1.8870817192678555,1.4113171807321445,1.6034394500000002,1.8416395525189548,1.3652393474810456,0.09886767065876882,2.33036288022995,0.13992687794357841,0.05780846337395922,2.4030441483971385,2.257681612062761,5586944
1.6392794839999998,2.0483261741714363,1.2302327938285633,1.630399504,2.0312469838664042,1.229552024133596,0.10434603497075534,2.221819965541363,0.16578483502191732,0.04290723491959337,2.626354521610325,1.8172854094724011,5750784
1.7647193900000002,1.9756142515173518,1.5538245284826486,1.70811938,1.897537386442982,1.518701373557018,0.07775154448269551,2.2908442437648775,0.10391343497398155,0.05158965399140948,2.4916069884515393,2.0900814990782157,5914624
1.88531936,2.1336071729140462,1.6370315470859538,1.8803192800000001,2.108408583100399,1.6522299768996014,0.09789745802473684,2.3110034450888635,0.12657109775181846,0.06922381829765524,2.450881316658789,2.171125573518938,6078464
1.8929192799999999,2.0839236891135635,1.7019148708864362,1.8171593000000001,1.9916215747989607,1.6426970252010396,0.09110071901231999,2.3034990191459657,0.11278398809183648,0.0694174499328035,2.4163970938452684,2.190600944446663,6242304
1.7967193599999998,1.990155926764478,1.6032827932355216,1.7920393200000002,1.9305690650745495,1.653509574925451,0.10390582585500344,2.321992799639702,0.1341102488477836,0.07370140286222325,2.3935136719526606,2.250471927326743,6406144
1.8173192699999998,1.9087552839945092,1.7258832560054904,1.8145193799999997,1.9307982992795216,1.6982404607204777,0.08401453508478067,2.3104652732610704,0.10878043241530054,0.0592486377542608,2.3503164294071666,2.2706141171149743,6569984
1.89255931,2.0101219314952052,1.7749966885047948,1.8934392599999996,2.015677551526143,1.7712009684738563,0.08948376439511771,2.3059033930301664,0.10898470247785357,0.06998282631238185,2.3760241440338294,2.2357826420265035,6733824
1.92867927,2.0742085181421865,1.7831500218578133,1.8606793,1.9683174624890447,1.7530411375109551,0.07711429910527332,2.305905652046204,0.08752686588643324,0.06670173232411339,2.380277658966876,2.2315336451255314,6897664
1.92851927,2.2534917609945766,1.6035467790054234,1.8388393600000001,2.0199108254804075,1.6577678945195926,0.10522051982892053,2.3258346408605575,0.13870375167057541,0.07173728798726564,2.3883366055116877,2.2633326762094272,7061504
1.9994392399999998,2.261806237628944,1.7370722423710556,1.9306792299999997,2.0840243403859073,1.7773341196140924,0.08642522045928568,2.3190401196479797,0.11271461450050216,0.06013582641806919,2.3793618709994364,2.258718368296523,7225344
1.9910792000000002,2.1634219141947812,1.818736485805219,1.9951992500000002,2.132830138538978,1.8575683614610226,0.08065314284629288,2.2871941298246385,0.09284385611323545,0.06846242957935031,2.381896634573506,2.192491625075771,7389184
2.0447591199999997,2.2209633077868274,1.868554932213172,1.96363926,2.178646527159137,1.7486319928408633,0.07465569667983796,2.307120057940483,0.09844480515064855,0.05086658820902737,2.4015229859102227,2.212717129970743,7553024
1.9547192800000002,2.020048115752749,1.8893904442472516,1.96639921,2.101322162828764,1.831476257171236,0.08223068237097722,2.3046415507793427,0.1070863842530108,0.05737498048894364,2.364240879732261,2.2450422218264245,7716864
2.0284791699999998,2.089417598506305,1.9675407414936943,2.0435992599999997,2.1151731408785603,1.972025379121439,0.07415119405421941,2.3131239086389543,0.11091128966349151,0.03739109844494732,2.3775910655316705,2.248656751746238,7880704
2.00431915,2.169302250637661,1.8393360493623394,2.0038391300000002,2.152023036203137,1.8556552237968633,0.08326664032259332,2.308838391304016,0.12405914756234981,0.04247413308283681,2.3573373326185005,2.2603394499895315,8044544
2.12031915,2.2478203312651885,1.992817968734811,2.11631912,2.2786645316235368,1.9539737083764632,0.06392749702661397,2.2933624386787415,0.08698546690621417,0.04086952714701377,2.34195947108989,2.244765406267593,8208384
2.0791191499999995,2.2204371710165085,1.9378011289834904,2.04871916,2.185722948829435,1.9117153711705652,0.07928729297386271,2.2844212889671325,0.09807012262141544,0.060504463326309973,2.33634400595909,2.232498571975175,8372224
2.05391907,2.219088201629485,1.888749938370515,2.02475913,2.2123982819977273,1.8371199780022731,0.08049707601571243,2.307842272520065,0.10919400803543142,0.05180014399599344,2.3530048600248574,2.262679685015273,8536064
2.11531911,2.22863630466002,2.00200191533998,2.11099913,2.242707360525006,1.9792908994749943,0.07991078206234503,2.2922682017087936,0.09833967733735564,0.06148188678733442,2.335680625099452,2.248855778318135,8699904
2.09595917,2.2807933973001626,1.9111249426998376,2.0974391199999998,2.2703755712137896,1.9245026687862097,0.07187585316262099,2.2816600680351256,0.10572854536535845,0.038023160959883534,2.321416662320524,2.241903473749727,8863744
2.08863912,2.2359817030044375,1.9412965369955621,2.1017591799999993,2.2510129439271633,1.9525054160728352,0.07077270770031541,2.2618847727775573,0.09655337042964138,0.04499204497098943,2.30074034486071,2.2230292006944046,9027584
2.14199921,2.249180115351713,2.0348183046482866,2.12443913,2.2438330738565124,2.0050451861434873,0.08023710890103958,2.2507108360528947,0.09930871881885492,0.06116549898322424,2.283868943492252,2.2175527286135375,9191424
2.2778790000000004,2.419511819642935,2.136246180357066,2.1720390800000002,2.331746590911703,2.0123315690882975,0.07654350496207671,2.250369295477867,0.10183184948816486,0.05125516043598856,2.295857282026125,2.2048813089296093,9355264
2.1577190800000006,2.3692850076273753,1.9461531523726256,2.1113591,2.321895938505797,1.9008222614942032,0.07788842263269338,2.2523490607738497,0.11594659510609712,0.03983025015928964,2.3042580988728147,2.2004400226748846,9519104
2.2370791,2.527002450394617,1.9471557496053826,2.1995190399999998,2.445505521771715,1.9535325582282845,0.0820318662975397,2.234891477227211,0.11773424984715625,0.04632948274792315,2.2844245664606095,2.185358387993812,9682944
2.24131906,2.379140361755644,2.1034977582443557,2.27499902,2.455445489491696,2.094552550508304,0.07825008121888252,2.2401134997606276,0.10296678985243321,0.053533372585331834,2.3066998181311114,2.173527181390144,9846784
2.2763590000000002,2.406327152068136,2.1463908479318645,2.2365590699999998,2.4120236254681457,2.0610945145318538,0.06805524057708676,2.2651446133852007,0.09872974816484922,0.03738073298932429,2.3235254941677255,2.206763732602676,10010624
2.3047989900000005,2.4437124233317733,2.165885556668228,2.16843905,2.2404822354654588,2.096395864534541,0.06331402384158634,2.2511272341012956,0.0863314114663982,0.04029663621677449,2.3088752121802765,2.1933792560223146,10174464
2.28127908,2.4126546056781626,2.1499035543218374,2.2920792,2.485819041436959,2.0983393585630408,0.07636582112819366,2.240941971540451,0.10006486671036131,0.052666775546026015,2.2881939803660782,2.193689962714824,10338304
2.33731897,2.5034634342689253,2.171174505731075,2.4662390600000004,2.723795181238084,2.2086829387619167,0.0743051216937601,2.2630464166402815,0.09858392123243909,0.050026322155081134,2.3257708481104884,2.2003219851700746,10502144
2.37311893,2.4965851279200546,2.2496527320799453,2.2924789600000004,2.480352409828443,2.1046055101715577,0.07202040854737987,2.233158865571022,0.09279069617935164,0.05125012091540811,2.275979132206418,2.190338598935626,10665984
2.34243892,2.511391191456869,2.1734866485431312,2.37319897,2.51019898567889,2.2361989543211096,0.10185802898938867,2.2439157754182815,0.1581627340364184,0.04555332394235895,2.2889053881003045,2.1989261627362584,10829824
2.3164390299999997,2.431728403619775,2.2011496563802244,2.30119901,2.402965311141502,2.199432708858498,0.08455996521386416,2.2499676197767258,0.12457673957293589,0.04454319085479244,2.3051368100398753,2.1947984295135763,10993664
2.4333189600000003,2.6662811152476205,2.20035680475238,2.33243892,2.450879556769808,2.213998283230192,0.07849562556431107,2.2506742060184477,0.11436959191601538,0.04262165921260676,2.303341509292204,2.1980069027446913,11157504
2.47647884,2.596892847265045,2.3560648327349547,2.5358788,2.7229782256966706,2.348779374303329,0.06510673908956552,2.2366789400577547,0.09759191789828803,0.03262156028084301,2.2887120098001796,2.1846458703153298,11321344
2.4994789099999997,2.7927536626576654,2.206204157342334,2.47287895,2.748377971254172,2.1973799287458284,0.08035778275225307,2.283238860964775,0.11751867556198203,0.043196889942524096,2.3222022070611157,2.244275514868434,11485184
2.47859892,2.8192382758237944,2.1379595641762057,2.45495896,2.730142588475286,2.1797753315247137,0.0814398591846434,2.245150718092918,0.1103022265820038,0.05257749178728301,2.30631312116444,2.1839883150213963,11649024
2.53599889,2.6910764628724593,2.380921317127541,2.43343895,2.575855685477298,2.2910222145227026,0.0804287743159673,2.255737382173538,0.12128971184712187,0.03956783678481273,2.3047144659351826,2.2067602984118935,11812864
2.53535894,2.74672396046274,2.3239939195372603,2.40359899,2.587069610296561,2.220128369703439,0.08920607914268554,2.2686105340719225,0.1304523670125425,0.047959791272828574,2.311779808171932,2.225441259971913,11976704
2.43967899,2.560921621056922,2.318436358943078,2.37523903,2.549993507818487,2.200484552181513,0.08550326359303043,2.2847093522548674,0.1402052975469546,0.030801229639106247,2.3335419844713976,2.235876720038337,12140544
2.40119907,2.64581775468299,2.1565803853170102,2.3483190800000004,2.601625725812588,2.095012434187413,0.07516874955294439,2.297973111271858,0.11204991383711024,0.03828758526877854,2.3591590271502456,2.236787195393471,12304384
2.5249189499999996,2.691485146942898,2.358352753057101,2.4495588699999997,2.6879857756243863,2.211131964375613,0.07400010704942458,2.282964700460434,0.10089090327412609,0.04710931082472308,2.3288297691270676,2.2370996317938,12468224
2.4681990199999997,2.6311684986885737,2.3052295413114257,2.4405989700000004,2.6090571329604697,2.272140807039531,0.0832304734891901,2.2746966600418093,0.11082957131664378,0.05563137566173643,2.342676806772209,2.2067165133114095,12632064
2.52831893,2.7020786622189816,2.3545591977810187,2.4389989,2.5459981971193364,2.3319996028806638,0.08266678008043928,2.287974792718887,0.11295004706154642,0.05238351309933213,2.347439972428185,2.228509613009589,12795904
2.56143887,2.8467268485452624,2.2761508914547375,2.5065589399999997,2.7139269991297277,2.2991908808702717,0.08418704723525375,2.253602850437164,0.10636814260710142,0.06200595186340607,2.321111159401044,2.186094541473284,12959744
2.528479,2.7196063853324843,2.3373516146675155,2.48631897,2.6277600771902514,2.344877862809749,0.08065960521085391,2.2830506503582,0.11020398551688332,0.051115224904824515,2.3360659507874666,2.2300353499289334,13123584
2.5202789599999997,2.7272845519979176,2.313273368002082,2.53547905,2.81208149902032,2.2588766009796806,0.09192879185235747,2.2733023524284364,0.1371726785315217,0.04668490517319325,2.3282925194359323,2.2183121854209404,13287424
2.6412789,2.909826196720779,2.372731603279221,2.5319189699999995,2.8251247428409076,2.2387131971590915,0.09084684565508112,2.2903720319271086,0.12758285991157317,0.05411083139858907,2.3381669697422387,2.2425770941119785,13451264
2.70503898,3.018384978770802,2.391692981229198,2.7523189299999995,3.2010698430250475,2.3035680169749515,0.09060574477383242,2.26427418589592,0.1492802598130539,0.03193122973461094,2.3342638843396823,2.1942844874521574,13615104
2.6326389,2.9014872824761455,2.3637905175238543,2.55659889,2.7966102221742015,2.3165875578257986,0.09838347149133264,2.242962121963501,0.1499606069659327,0.04680633601673259,2.2968066408610697,2.1891176030659323,13778944
2.7552789100000004,3.161280747698318,2.3492770723016827,2.64227893,2.8930456984986153,2.3915121615013843,0.1105348627807365,2.2656268179416656,0.1526125086313896,0.06845721693008343,2.3063614526657616,2.2248921832175697,13942784
2.89735883,3.403204518192022,2.391513141807978,2.69139888,3.0453713990689972,2.3374263609310026,0.12126943865377038,2.2597797393798826,0.16639731225695778,0.07614156505058298,2.3266032764572584,2.192956202302507,14106624
2.76559897,3.2703141213477895,2.2608838186522107,2.9217588899999996,3.4115824606570544,2.4319353193429447,0.11535127127232647,2.2637347757816313,0.18201569388901623,0.048686848655636716,2.3328737557587162,2.1945957958045463,14270464
2.77803885,3.1630795556975673,2.392998144302433,2.6064789,2.924222657779793,2.2887351422202067,0.12694033410710587,2.273029291629791,0.1945069346013968,0.05937373361281492,2.32007817593345,2.2259804073261322,14434304
2.75519885,3.1297389369760786,2.3806587630239218,2.71879894,3.0645075079470794,2.373090372052921,0.15231032919190407,2.2640856862068177,0.23852727101259086,0.06609338737121727,2.318427942315252,2.2097434300983836,14598144
2.9800789100000005,3.4812594994070833,2.4788983205929176,2.8624788400000005,3.3170361407505577,2.4079215392494433,0.16227639023628496,2.2617225766181948,0.22216484988991303,0.1023879305826569,2.3132454048083213,2.210199748428068,14761984
2.86339902,3.461986248717787,2.2648117912822134,2.7994789100000004,3.376662969740414,2.222294850259587,0.14787712644319975,2.2760850369930266,0.2179869847488054,0.0777672681375941,2.3324203654857376,2.2197497085003155,14925824
2.7011589799999998,3.0929305017399185,2.309387458260081,2.7415990199999998,3.1239915314225817,2.359206508577418,0.12148120990540415,2.2922003090381624,0.1769975695306259,0.0659648502801824,2.35130830899294,2.2330923090833847,15089664
2.85627899,3.192475701116648,2.520082278883352,2.80407892,3.207345767401228,2.4008120725987716,0.15119221171415922,2.2556749254465105,0.24175412125718893,0.06063030217112951,2.300096776366117,2.211253074526904,15253504
2.86911894,3.479119160313431,2.259118719686569,2.7882789800000003,3.1693748905254555,2.407183069474545,0.15090423014221915,2.2449000775814056,0.21751170147945953,0.08429675880497876,2.3156091253798605,2.1741910297829508,15417344
2.9782788600000005,3.5246739106935827,2.4318838093064183,2.98495884,3.6499020051466493,2.3200156748533507,0.15800331468021284,2.298840644955635,0.24290255153002424,0.07310407783040143,2.352683660483876,2.244997629427394,15581184
2.9639189200000002,3.6612022766199797,2.266635563380021,3.00583899,3.795578924766396,2.216099055233604,0.1671251316580714,2.2907461166381835,0.24909059264091368,0.08515967067522914,2.3529567589715072,2.2285354743048598,15745024
2.98059897,3.535716809306236,2.425481130693764,2.9651188800000003,3.2999376107855607,2.63030014921444,0.15905111985695025,2.2755364894866945,0.25905019790084355,0.05905204181305697,2.3254776019004892,2.2255953770729,15908864
3.11671885,3.8542503873541962,2.3791873126458034,2.80059888,3.405627411525651,2.195570348474349,0.17067880361444415,2.2992668837308883,0.2466236256146883,0.0947339816142,2.3597482007163175,2.238785566745459,16072704
3.07707884,3.6109595305233286,2.5431981494766713,2.8853989500000004,3.383111411620214,2.387686488379787,0.1516381017113518,2.3063071995973585,0.20744161538062295,0.09583458804208067,2.3598215038081,2.252792895386617,16236544
2.97963898,3.4248232922860953,2.5344546677139044,2.95403907,3.4722191086761534,2.4358590313238464,0.15525904474262558,2.282128819823265,0.21260892350764318,0.09790916597760799,2.3556332000831914,2.2086244395633385,16400384
3.2259590700000005,3.9621713470707123,2.4897467929292887,3.3667189100000003,3.985424254810994,2.7480135651890065,0.16180206431179403,2.2921029299497606,0.21491088932213476,0.10869323930145332,2.3565174977724546,2.2276883621270667,16564224
2.95875901,3.5018869784870272,2.415631041512973,2.84543909,3.433794758646786,2.2570834213532143,0.1397224104342361,2.3194701999425886,0.20211540303394251,0.0773294178345297,2.389217434828297,2.2497229650568804,16728064
3.1630790199999996,3.785653644954192,2.540504395045807,3.1383189500000004,3.7919165301853317,2.484721369814669,0.1529107711847043,2.276298478245735,0.20507223186084306,0.10074931050856556,2.3276827217248712,2.224914234766599,16891904
3.3478789900000003,4.202676899514059,2.4930810804859416,3.2319990399999994,3.8426776346797578,2.621320445320241,0.2054533556051966,2.290008968114853,0.27197665252978287,0.13893005868061034,2.3378161739973953,2.2422017622323107,17055744
3.40247878,4.079547004954686,2.725410555045314,3.0753989000000006,3.754214127701999,2.3965836722980023,0.21661547727675895,2.303962159156799,0.26912398053162895,0.16410697402188895,2.36354596494051,2.2443783533730883,17219584
3.34539892,3.9777598456872627,2.7130379943127374,3.34075901,4.05861390386145,2.6229041161385505,0.19302381519228218,2.2738124638795854,0.26446228472716626,0.1215853456573981,2.3199342601625395,2.2276906675966313,17383424
3.4559589100000006,4.387702637487784,2.5242151825122168,3.3774388499999994,3.9779178194236193,2.7769598805763795,0.19253461830214488,2.273578605055809,0.27326555489331394,0.11180368171097581,2.327973633821302,2.219183576290316,17547264
3.4896389299999995,4.1048717947379485,2.87440606526205,3.52259885,4.353532525420651,2.6916651745793487,0.19997707646236645,2.2778782576322554,0.2716177204391532,0.1283364324855797,2.3444473863484085,2.211309128916102,17711104
3.4257988299999993,4.239066726090861,2.612530933909137,3.5281588100000008,4.255239218205977,2.8010784017940242,0.1951989064717458,2.2720974415540693,0.25735569951262793,0.13304211343086364,2.3273326369613336,2.216862246146805,17874944
3.8457186899999996,4.656360190385033,3.0350771896149658,3.5391990199999994,4.286580577059092,2.791817462940907,0.2310598474720286,2.2455546081066133,0.29371525829241324,0.16840443665164395,2.325747646702689,2.1653615695105377,18038784
3.74991873,4.751664589465844,2.748172870534156,3.9033987199999998,5.169745819504811,2.637051620495188,0.20351040617873267,2.254765710234642,0.28739914558639706,0.11962166677106828,2.332157599290781,2.177373821178503,18202624
3.9987188000000002,5.025973587285041,2.97146401271496,3.814958850000001,5.0520458526962795,2.5778718473037223,0.2255347602638519,2.215321087837219,0.300826753124239,0.15024276740346482,2.301196053519331,2.129446122155107,18366464
4.21567883,5.412163506132298,3.019194153867701,4.07011862,5.2272685765827145,2.9129686634172853,0.2475656563183292,2.218502992391586,0.33552667823965365,0.15960463439700473,2.3044165344688436,2.132589450314329,18530304
4.58823879,5.964668456587033,3.211809123412968,4.39495873,5.388088416745159,3.401829043254841,0.26434832622245363,2.1863291263580322,0.354670964855184,0.17402568758972323,2.2655508195188903,2.107107433197174,18694144
4.14427871,5.479393648160194,2.809163771839806,4.18443884,5.344094743476936,3.0247829365230645,0.254040923078234,2.1836060628294947,0.35836916346274533,0.14971268269372268,2.2843618069891285,2.082850318669861,18857984
4.745318770000001,6.085999375924936,3.404638164075066,4.63355879,5.829558798762245,3.4375587812377555,0.3097417718730866,2.1858469948172567,0.40737917648436445,0.21210436726180876,2.2852418600715967,2.086452129562917,19021824
5.034678399999999,6.230252246508978,3.83910455349102,4.65627865,5.691428790088076,3.621128509911924,0.28908956573448247,2.1833966702222822,0.37437871859726835,0.20380041287169656,2.2636841412563764,2.103109199188188,19185664
4.688478689999999,5.695720242797392,3.681237137202607,4.44051869,5.131937116513616,3.749100263486384,0.32963434801333474,2.196517291665077,0.4012983466951128,0.2579703493315567,2.25034983126265,2.142684752067504,19349504
4.53287889,5.396179393492115,3.6695783865078853,4.727198739999999,5.896697337847897,3.5577001421521004,0.29780761723717053,2.179630625247955,0.39691659409435154,0.19869864037998955,2.249567467939977,2.1096937825559334,19513344
4.91515852,5.667320256342547,4.162996783657453,4.67371886,5.316023600503785,4.031414119496215,0.31625895710248086,2.192624580860138,0.42853317873863944,0.2039847354663223,2.275727773228922,2.109521388491354,19677184
4.87511864,5.764486262135214,3.9857510178647866,4.7340389,5.851945436440345,3.6161323635596547,0.3050113431695435,2.2028688192367554,0.36645227305810707,0.24357041328097986,2.269236351725523,2.1365012867479876,19841024
5.20459832,6.1359709344269415,4.273225705573058,5.005278519999999,5.881349079859743,4.129207960140255,0.3387821368045277,2.1814691722393036,0.40862160488575455,0.2689426687233008,2.2506489701881622,2.112289374290445,20004864
4.9617986599999995,5.804569423014557,4.119027896985442,4.98683855,5.841680486919445,4.131996613080554,0.3040390558023419,2.154816049337387,0.3959128558772775,0.21216525572740635,2.2084653111721377,2.101166787502636,20168704
5.753718510000001,6.730720332711591,4.77671668728841,5.32239883,6.198083059146673,4.446714600853327,0.3212886927856339,2.12220341861248,0.40629451194335864,0.23628287362790915,2.1595529785107033,2.084853858714257,20332544
5.27711882,6.268511519325278,4.285726120674722,5.4300786,6.411617380128492,4.448539819871508,0.3462005807086824,2.1276803076267243,0.4082456723033657,0.2841554891139991,2.174621215320438,2.0807393999330106,20496384
5.699398500000001,6.966902012449646,4.431894987550356,5.2970384500000005,6.277720497658744,4.316356402341257,0.35149938950522075,2.1323527663946154,0.4148903638935314,0.2881084151169101,2.216513106967423,2.048192425821808,20660224
5.454238719999999,6.521593145644328,4.386884294355671,5.54203852,6.315027511082446,4.769049528917554,0.3489684129961662,2.1176657170057296,0.398844460686803,0.2990923653055294,2.1946417685184523,2.040689665493007,20824064
5.81371872,6.9836075409891905,4.643829899010809,5.7275984399999995,6.654404549941087,4.800792330058912,0.3710924284739627,2.0948752880096437,0.4232638734210886,0.31892098352683673,2.1523399555897327,2.037410620429555,20987904
6.08775881,7.14978555832082,5.0257320616791805,5.666918689999999,6.404077430626861,4.929759949373137,0.3858230234641168,2.1165364384651184,0.46867594843279703,0.30297009849543655,2.1830666737109534,2.0500062032192834,21151744
5.98439864,6.785604267054754,5.183193012945247,5.77155859,6.656376407758746,4.886740772241254,0.3867488343889514,2.113091880083084,0.4795920743058757,0.29390559447202713,2.166559422227592,2.059624337938576,21315584
5.98879848,6.6512481741264065,5.326348785873593,5.6582384900000005,6.486421789284114,4.830055190715887,0.444076712263955,2.1114945113658905,0.5339071217671194,0.35424630276079055,2.1698118894192437,2.0531771333125373,21479424
5.67763841,6.36916844359169,4.9861083764083105,5.35127861,6.033163926579321,4.669393293420678,0.4711721159724725,2.139223226904869,0.610830202486432,0.33151402945851294,2.175422064113867,2.103024389695871,21643264
5.93603839,7.135771267789469,4.7363055122105315,5.606078620000001,6.880317318723693,4.331839921276309,0.43284327151874696,2.123061402142048,0.5085425174153851,0.3571440256221088,2.214930888255531,2.0311919160285647,21807104
5.6258785499999995,6.596336198401093,4.655420901598906,5.554398580000001,6.521964572879151,4.586832587120851,0.4498589503475362,2.110755968093872,0.5650062714852103,0.3347116292098621,2.178969283103691,2.0425426530840527,21970944
6.1069583199999995,6.958610837832138,5.255305802167861,5.37419853,5.86468497370679,4.88371208629321,0.3855349633221825,2.082965761423111,0.44534127427016706,0.32572865237419796,2.127669896904148,2.038261625942074,22134784
6.3688384099999995,7.226170837110634,5.511505982889365,6.195638559999999,6.657776268934657,5.733500851065341,0.4070750018788708,2.0753065645694733,0.48173960284495343,0.3324104009127882,2.170096448348586,1.9805166807903607,22298624
6.780918299999999,7.7488931510866905,5.812943448913307,6.439238380000001,7.457871047751257,5.4206057122487445,0.4323276171253786,2.0406497314572336,0.5108628078291714,0.35379242642158576,2.153779622538688,1.9275198403757794,22462464
6.5055584699999995,7.226321771672494,5.784795168327505,6.0417982100000005,6.839062397182849,5.244534022817152,0.4939638579057323,2.0936978846788405,0.5483237711432581,0.4396039446682064,2.176741426222793,2.0106543431348882,22626304
6.2809583,7.011769358756136,5.550147241243864,6.23991855,7.013345164478862,5.466491935521137,0.45799416767226325,2.0997485399246214,0.5614148705973547,0.3545734647471718,2.155380368698392,2.044116711150851,22790144
6.3813584500000005,6.97288337535158,5.7898335246484205,6.779438310000001,7.461077899181418,6.0977987208185835,0.459738174205025,2.085376386344433,0.5291285479819712,0.3903478004280788,2.1437184789839585,2.0270342937049075,22953984
6.41711825,7.178997588478319,5.65523891152168,6.32183831,7.048397420544562,5.5952791994554385,0.47427147494422073,2.082709312438965,0.5575334232296661,0.3910095266587753,2.1556879724441496,2.00973065243378,23117824
6.119238350000001,6.982146868495738,5.256329831504264,5.6567585099999995,6.177942741228229,5.13557427877177,0.4641027104523447,2.123462450504303,0.5605838866897532,0.36762153421493615,2.1924095568259134,2.054515344182693,23281664
5.99823839,6.62446186799246,5.37201491200754,5.67695828,6.184159636952595,5.169756923047405,0.4921966452979379,2.1214277759194373,0.5768059595881139,0.4075873310077619,2.2093301097498887,2.033525442088986,23445504
6.06411842,6.812996110042544,5.315240729957456,5.89723858,6.534081168363662,5.260395991636337,0.40789863752822086,2.129068225622177,0.48504437035303255,0.3307529047034092,2.2005648326935594,2.057571618550795,23609344
6.26203853,7.41851273194907,5.10556432805093,5.986798449999999,6.633097471234148,5.340499428765851,0.48821472852594316,2.121528463065624,0.5871048837240255,0.3893245733278609,2.2093197407468814,2.033737185384367,23773184
6.480838359999998,7.183153065262072,5.778523654737924,6.2388385,7.151660525496866,5.326016474503134,0.4226546770996517,2.1077019169926645,0.4882528700441121,0.3570564841551913,2.1748336858341473,2.0405701481511818,23937024
6.78979831,7.294868175674371,6.284728444325629,6.47467843,7.049302361815811,5.900054498184189,0.43315384437640503,2.104790148139,0.5131424622797407,0.3531652264730693,2.171404355152528,2.038175941125472,24100864
6.676158140000001,7.206555182219743,6.145761097780259,6.053278320000001,6.74133908620392,5.365217553796082,0.4451691219376192,2.0890456631779672,0.5170745918521203,0.373263652023118,2.165702271444847,2.0123890549110874,24264704
6.61083833,7.186266727462103,6.035409932537897,6.46103837,7.243281207379041,5.678795532620959,0.4858015583621132,2.0861867114901544,0.6113169158238569,0.3602862009003695,2.152346330693448,2.020027092286861,24428544
6.9064783599999995,7.490169466513169,6.32278725348683,6.55367854,7.107538018952642,5.999819061047358,0.42101308428164985,2.0973568230867388,0.48701450164229265,0.35501166692100705,2.171766204934136,2.0229474412393413,24592384
6.38095841,7.190081238448794,5.5718355815512055,6.16503847,6.8053327991444785,5.524744140855521,0.4910070444560713,2.11510369181633,0.5482315237542925,0.43378256515785013,2.1664279724831377,2.0637794111495222,24756224
6.53019825,7.03914210748155,6.02125439251845,6.3995181699999995,7.357798697400737,5.441237642599262,0.4469532613125112,2.0969855919480325,0.5295589553479847,0.3643475672770376,2.192275819256059,2.001695364640006,24920064


==> data/progress-chaser-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.6633999719999999,0.689096183829807,0.6377037601701928,0.6523199740000001,0.6907407609029721,0.6138991870970281,0.9491386001308759,2.707028182347616,1.164793869053509,0.7334833312082429,2.7078551580879533,2.7062012066072785,16384
0.6781599440000001,0.71379910969623,0.6425207783037703,0.676959964,0.7191606999974158,0.6347592280025842,0.242093248044451,2.61463929216067,0.2665861889788159,0.21760030711008607,2.643891551451259,2.5853870328700808,180224
0.8894398859999999,0.9444200208009367,0.8344597511990631,0.8328399430000001,0.8896361014313803,0.7760437845686199,0.21932338432719306,2.575055792927742,0.26797702853496597,0.17066974011942018,2.6099246755202934,2.5401869103351906,344064
0.9593598350000001,1.0375593745127336,0.8811602954872665,0.9305198809999998,1.0276068385657215,0.8334329234342781,0.18061147915820278,2.527226109306018,0.23990176223674822,0.12132119607965733,2.55998282457274,2.4944693940392964,507904
1.0010398340000002,1.0707560751127168,0.9313235928872836,0.961199854,1.0224920471472692,0.8999076608527309,0.16760005395238595,2.502876185377439,0.20362938008165668,0.1315707278231152,2.524309042615052,2.4814433281398256,671744
1.0844398700000002,1.178817210852591,0.9900625291474094,1.03715983,1.1081278244933497,0.9661918355066504,0.1647440485966702,2.4666771978139876,0.21267385627957114,0.11681424091376925,2.4944383556795344,2.438916039948441,835584
1.16147976,1.2493457874646032,1.0736137325353967,1.074119794,1.161304722632453,0.986934865367547,0.13920781854540104,2.4242856095234555,0.17328483626887387,0.1051308008219282,2.4438300596083438,2.4047411594385673,999424
1.2148397100000001,1.3056418625692585,1.1240375574307417,1.12679977,1.2159094110497322,1.037690128950268,0.1443679794048269,2.4004494627316793,0.18004928290147185,0.10868667590818196,2.4356202228781147,2.3652787025852438,1163264
1.26431961,1.4044186238781102,1.1242205961218898,1.23471967,1.3716585760684075,1.0977807639315926,0.1313777483689288,2.384869781136513,0.1557974012328356,0.106958095505022,2.421900992759082,2.347838569513944,1327104
1.3401996600000001,1.531361581229152,1.1490377387708484,1.258199707,1.4645676261803038,1.051831787819696,0.1242694507973889,2.364358831445376,0.16899529355318982,0.07954360804158798,2.418625658281535,2.3100920046092166,1490944
1.41487958,1.6213700002020752,1.2083891597979248,1.3042396299999999,1.522623025801114,1.0858562341988858,0.14811721739048758,2.3471345702807107,0.21265355428361066,0.08358088049736452,2.3853963868984778,2.3088727536629436,1654784
1.41495958,1.6690679198364202,1.16085124016358,1.3490396500000001,1.6094909030667122,1.0885883969332881,0.12670973115600642,2.3453349212805428,0.18863640965970174,0.0647830526523111,2.3894306040572744,2.301239238503811,1818624
1.4838395800000002,1.71495486145416,1.2527242985458402,1.4046395839999999,1.6512722975084164,1.1580068704915834,0.11759240912894406,2.333124981323878,0.1362468491873038,0.09893796907058433,2.370712541895019,2.295537420752737,1982464
1.58835949,1.8474821937201273,1.3292367862798726,1.46543949,1.723053348875688,1.207825631124312,0.11581248849009469,2.3236610968907674,0.1385113830733051,0.09311359390688428,2.3618363790710686,2.285485814710466,2146304
1.63675944,1.9182620059336597,1.3552568740663404,1.53011945,1.8082300009901313,1.2520088990098686,0.14544085990637537,2.3108305970827736,0.18847577576327404,0.1024059440494767,2.3521843529091053,2.269476841256442,2310144
1.70163947,2.0088936434565277,1.3943852965434722,1.57679951,1.9298848997855997,1.2237141202144004,0.12014329669376209,2.2915580312410992,0.1654271487358111,0.07485944465171307,2.3387280391525938,2.2443880233296047,2473984
1.8043993699999998,2.1472300607965242,1.4615686792034754,1.69007937,1.9634452804366347,1.4167134595633655,0.1380324229598045,2.263388817509015,0.1906078817488172,0.08545696417079178,2.3236664438959806,2.2031111911220496,2637824
1.8781993700000001,2.17207058989754,1.5843281501024604,1.77003928,2.1047885417970167,1.4352900182029833,0.12392662363126869,2.271680539846421,0.1524862716397612,0.09536697562277618,2.316853023468725,2.226508056224117,2801664
1.89399941,2.182989643371432,1.6050091766285677,1.7465993499999997,2.0337481490642904,1.4594505509357087,0.10254796401907998,2.2614290207624435,0.12834059140471216,0.0767553366334478,2.3231882535699304,2.1996697879549565,2965504
1.93323927,2.2093210463679562,1.657157493632044,1.8305594000000003,2.159138195116243,1.5019806048837572,0.09698020038194949,2.2465613891681033,0.11164867193750208,0.0823117288263969,2.297645167259055,2.1954776110771514,3129344
1.94695927,2.1981640711676094,1.6957544688323907,1.89083924,2.2073005758071385,1.5743779041928616,0.11837991078694658,2.239886100093524,0.14158455083748378,0.09517527073640937,2.286246600218407,2.1935255999686407,3293184
2.0163592400000003,2.276130821531242,1.756587658468759,1.89643929,2.176091891877513,1.6167866881224868,0.12114986817662914,2.2477162977059684,0.16194066431815687,0.0803590720351014,2.316700947991141,2.1787316474207956,3457024
2.06087914,2.3033893833829433,1.8183688966170566,1.9248792199999998,2.194665863281063,1.6550925767189366,0.11860208131062484,2.213445250193278,0.15646549365581428,0.08073866896543541,2.292575338821683,2.1343151615648734,3620864
2.01163916,2.2347015652125783,1.788576754787422,1.9799592400000001,2.274629859009155,1.6852886209908455,0.11967934607528145,2.2183343946933745,0.1651342549297526,0.07422443722081032,2.2911782841021138,2.145490505284635,3784704
2.10099917,2.380921960319142,1.8210763796808584,2.04503915,2.293242057299694,1.796836242700306,0.11976558514870699,2.200074158112208,0.15969382167199114,0.07983734862542283,2.2553318664958737,2.1448164497285425,3948544
2.10575913,2.260427974666352,1.951090285333648,2.0215991900000003,2.2462424821234395,1.796955897876561,0.124057006665195,2.212530038754146,0.1569445585310007,0.09116945479938929,2.2530778674998047,2.171982210008487,4112384
2.17351907,2.415472236962572,1.9315659030374286,2.1228791300000003,2.4280013589300213,1.8177569010699792,0.11897840690799055,2.206102037429809,0.14117077045427137,0.09678604336170973,2.2696801561673445,2.1425239186922735,4276224
2.1979190099999997,2.4132353744724635,1.9826026455275358,2.09835917,2.4048735351277215,1.7918448048722788,0.12212258755850292,2.1989583909511565,0.15206055818246578,0.09218461693454007,2.2570399225876074,2.1408768593147056,4440064
2.1962391299999995,2.4211545102336554,1.9713237497663434,2.03527913,2.312009290328133,1.7585489696718672,0.13959126177554324,2.1818070600430173,0.20176641902901843,0.07741610452206805,2.2428088270498123,2.1208052930362222,4603904
2.3013991099999997,2.6585789348110365,1.944219285188963,2.08531914,2.35788172884602,1.8127565511539805,0.12677111194158588,2.1813731422026956,0.16229710517586254,0.09124511870730924,2.223803968788757,2.1389423156166343,4767744
2.2554791499999998,2.524667085948152,1.9862912140518476,2.1239190499999996,2.4125794246967156,1.8352586753032836,0.11849957428251698,2.1947509090105695,0.15355593817196175,0.0834432103930722,2.231838115109267,2.1576637029118717,4931584
2.3248389699999996,2.6006672084137743,2.049010731586225,2.29275908,2.580145511980408,2.005372648019592,0.11160976875883835,2.1805726736783977,0.15089208495498374,0.07232745256269298,2.2150089936402777,2.1461363537165177,5095424
2.30807897,2.5236329106943147,2.092525029305685,2.2092390899999996,2.4969223672909937,1.9215558127090056,0.10440261783078308,2.1582180092732113,0.127986908939453,0.08081832672211317,2.211355314463667,2.1050807040827557,5259264
2.45143891,2.8004934192263424,2.102384400773657,2.28259908,2.5120558206201427,2.053142339379857,0.10071909191707766,2.1472845022877056,0.11714553616790996,0.08429264766624536,2.225608799302046,2.068960205273365,5423104
2.44763903,2.721590127660977,2.173687932339023,2.3946390200000005,2.7401513660231545,2.0491266739768466,0.1124120138275126,2.1564977755149206,0.1442770463700051,0.08054698128502012,2.2209261185503624,2.092069432479479,5586944
2.4290391,2.6999945289694374,2.158083671030562,2.3321590199999997,2.6255678601422585,2.038750179857741,0.12343139930938678,2.1489493379990265,0.1479484014627509,0.09891439715602265,2.204879138407809,2.0930195375902443,5750784
2.4632789399999995,2.733011016656893,2.193546863343106,2.2809990699999996,2.55622724251881,2.005770897481189,0.1284967499785125,2.138947572807471,0.18216338963930134,0.07483011031772363,2.2096311766903054,2.068263968924637,5914624
2.4749989299999995,2.8430797820475573,2.1069180779524417,2.42995891,2.859914856972299,2.0000029630277005,0.12721587146321928,2.131073743104935,0.1593554623084545,0.09507628061798407,2.2069315658867676,2.0552159203231026,6078464
2.4660789700000003,2.8172968081415277,2.114861131858473,2.4087190099999995,2.7698271917760664,2.0476108282239327,0.13139311404277876,2.156199940045674,0.17394453370336638,0.08884169438219114,2.2246507638040245,2.087749116287324,6242304
2.62499897,3.1752808919382334,2.0747170480617667,2.5327989700000004,2.9693245612223733,2.0962733787776275,0.12955985249330598,2.137507916490237,0.19040104185558854,0.06871866313102344,2.208613456210732,2.0664023767697417,6406144
2.73531884,3.218346882091184,2.2522907979088163,2.53915897,2.8136182530815237,2.264699686918476,0.1103258292501171,2.1214836408694593,0.1497106367125764,0.0709410217876578,2.1960484508137537,2.046918830925165,6569984
2.6151190300000002,3.1066494556674455,2.123588604332555,2.43651902,2.7803435346629506,2.0926945053370494,0.1344320825611551,2.140552990635236,0.18737855951242594,0.08148560560988427,2.2129303631531165,2.0681756181173556,6733824
2.7311589400000003,3.0476143477831923,2.4147035322168082,2.58231898,2.967327512233806,2.197310447766194,0.10123256250905488,2.112069687247276,0.1485223022104679,0.05394282280764187,2.1751925411942827,2.048946833300269,6897664
2.690639,3.053559636745862,2.327718363254138,2.62199897,3.083486625756951,2.160511314243049,0.10048130688567954,2.1130137339234354,0.13152762752728228,0.0694349862440768,2.171028585993752,2.054998881853119,7061504
2.8421189700000005,3.375606044946729,2.308631895053272,2.72203904,3.160332089350359,2.2837459906496407,0.14136229935102163,2.1230941290656724,0.23951046842833137,0.043214130273711876,2.1828305871778313,2.0633576709535135,7225344
2.73519883,3.114430353615899,2.355967306384101,2.73139902,3.1880655335523183,2.2747325064476818,0.12444642526097591,2.136738208929698,0.1887016088879182,0.060191241634033596,2.200940444617759,2.0725359732416364,7389184
2.8140788700000003,3.261214254916947,2.3669434850830537,2.7969190100000003,3.4801043555788023,2.1137336644211984,0.14681501430459318,2.118805998563766,0.21335976501945653,0.08027026358972982,2.2054466035284572,2.0321653935990747,7553024
3.00279895,3.640729221061058,2.364868678938942,2.88019889,3.608070854738345,2.152326925261655,0.17294966535021855,2.0983773375550907,0.27811187022291256,0.06778746047752454,2.181821485312113,2.0149331897980685,7716864
3.13023898,3.757514483141675,2.502963476858325,3.0039989400000002,3.7346323871511915,2.273365492848809,0.1666887680068612,2.0866966376701988,0.2528875615931486,0.08048997442057376,2.1651187929130726,2.008274482427325,7880704
3.3060388400000003,4.4031842694107555,2.208893410589245,2.96979899,3.953854320161903,1.9857436598380975,0.19487720415927465,2.102607480188211,0.30257809651442674,0.08717631180412255,2.1895806897388796,2.015634270637542,8044544
3.17315895,3.942372573017709,2.403945326982291,2.9782389,3.583829434622228,2.372648365377772,0.2108691481718173,2.0862784415483473,0.3412368439851601,0.08050145235847447,2.1661819612949307,2.006374921801764,8208384
3.20595897,3.8081771420719415,2.603740797928059,3.2576789400000004,4.076445496030237,2.4389123839697637,0.19719307542157666,2.078736375272274,0.309552316924485,0.08483383391866832,2.146969781973164,2.0105029685713838,8372224
3.6861587400000007,5.063529526027973,2.308787953972028,3.3619589999999997,4.383618603085111,2.340299396914888,0.23221252574585374,2.062807208299637,0.3693834937227287,0.09504155776897877,2.174830330751613,1.950784085847661,8536064
3.8734388199999996,5.573296112925059,2.173581527074941,3.38063894,4.566476340781758,2.1948015392182416,0.22772083122593653,2.05542083978653,0.38271621396067923,0.07272544849119383,2.1645157434086775,1.9463259361643823,8699904
3.61927883,4.96908555526523,2.2694721047347697,3.5576789599999996,4.772014490919884,2.3433434290801154,0.2616455194695542,2.051706385115783,0.4079566885630206,0.11533435037608789,2.146111440555626,1.9573013296759398,8863744
3.89663866,5.250304528374958,2.5429727916250418,3.59467887,4.666780127658445,2.522577612341555,0.24667476895265278,2.0267178033789,0.42400907726561354,0.06934046063969204,2.1512255517104615,1.9022100550473386,9027584
4.0093987900000005,5.5246608018633285,2.4941367781366726,3.7594387599999997,4.993987424364186,2.524890095635813,0.2477282739554842,2.0148507023851074,0.40240852238996316,0.09304802552100519,2.1138239962404506,1.9158774085297643,9191424
3.85031897,5.10144847573604,2.5991894642639597,3.57115878,4.483200464441311,2.659117095558689,0.24354426680753627,2.062953995168209,0.39787773966497425,0.08921079395009829,2.1448728975561466,1.9810350927802711,9355264
4.018558690000001,5.1471459008380815,2.88997147916192,3.48179877,4.42848868962738,2.5351088503726205,0.2709529001886646,2.0442000990112623,0.3949915300095828,0.14691427036774635,2.1313347428986287,1.9570654551238957,9519104
3.965878789999999,5.195920327431008,2.7358372525689907,3.6467188199999994,4.704919687379772,2.5885179526202267,0.30364789729937913,2.0455783645311993,0.4682133063242693,0.13908248827448896,2.127926280484424,1.9632304485779748,9682944
4.09943867,5.362274779172729,2.83660256082727,3.8774387700000004,4.896065055444503,2.8588124845554974,0.2905543975532055,2.0282019500931106,0.4301835868655686,0.15092520824084238,2.1349317383575066,1.9214721618287145,9846784
4.479158849999999,6.0856435021084785,2.87267419789152,4.19575883,5.473307374100972,2.918210285899028,0.2930613234949609,2.0293498133619625,0.44438302282391606,0.14173962416600575,2.115929015299582,1.9427706114243428,10010624
4.419518760000001,5.6911079086395215,3.1479296113604796,3.8696387999999997,4.917489927452808,2.821787672547192,0.3162625279277563,2.022645924488703,0.4522443880928001,0.18028066776271243,2.066425056847253,1.9788667921301535,10174464
4.16791881,4.99215760661276,3.3436800133872397,3.96175893,4.786822896115622,3.136694963884378,0.31874280885482825,2.0488762448231377,0.45093881311082346,0.18654680459883305,2.0819278844934375,2.015824605152838,10338304
4.45935857,5.722416396398251,3.196300743601749,4.3939989399999995,5.468763453392636,3.3192344266073626,0.3392432843024532,2.018418487409751,0.46650690474783435,0.21197966385707206,2.077554157320683,1.959282817498819,10502144
4.66747873,5.8595836836845905,3.4753737763154096,4.140878670000001,5.04282788659531,3.2389294534046917,0.3439288446058829,2.0011213675141333,0.4723895619233649,0.21546812728840092,2.080048901728703,1.9221938332995636,10665984
5.05995839,6.286262579473127,3.8336542005268734,4.37999883,5.390548582687206,3.3694490773127934,0.3898070879280567,2.0018062432607016,0.5680059948249443,0.2116081810311691,2.0894670173530634,1.9141454691683397,10829824
4.674038869999999,5.885632446837747,3.4624452931622507,4.35087858,5.404508420991309,3.2972487390086904,0.3496416183498999,2.0111992140611012,0.4968113275134537,0.20247190918634603,2.0904715028355922,1.9319269252866103,10993664
4.94023859,6.253730930529203,3.6267462494707963,4.43303884,5.454688127713222,3.411389552286778,0.38417921733732024,1.980761715273062,0.531179770487115,0.2371786641875255,2.043346863938335,1.918176566607789,11157504
5.13479858,6.328121589237705,3.9414755707622944,4.68135878,5.780661741552664,3.582055818447336,0.3781787229391435,1.983579295873642,0.5008463976195285,0.2555110482587585,2.047614757959438,1.9195438337878459,11321344
5.15963865,6.4908746710646845,3.828402628935315,4.46143892,5.373425024371422,3.549452815628577,0.41923031993210313,2.004454069336256,0.5398526303858293,0.298608009478377,2.0766996989889033,1.9322084396836083,11485184
5.09535869,6.2183214803769955,3.972395899623005,4.27503889,5.119063199913475,3.4310145800865257,0.45430869975437715,2.0103275527556734,0.633467813544219,0.2751495859645353,2.0956949000586222,1.9249602054527248,11649024
4.897919,5.965098480589936,3.8307395194100637,4.70595864,5.857624444606245,3.554292835393756,0.42638774054745826,2.0129626875122386,0.5691831082976125,0.283592372797304,2.0840834149467966,1.9418419600776806,11812864
5.24879883,6.311921044758115,4.185676615241885,4.7887188,5.810775679552289,3.766661920447711,0.4671977345831692,2.002188812196255,0.6275824246613478,0.3068130445049906,2.0626062724368643,1.9417713519556454,11976704
5.0821986500000005,5.979885772801763,4.184511527198238,4.78823849,5.692191827771895,3.884285152228106,0.44440068739155925,1.9965039158860844,0.5480964869683739,0.3407048878147447,2.051389674208495,1.9416181575636735,12140544
5.22691868,6.022991196765171,4.430846163234829,4.768958960000001,5.7655400510171715,3.7723778689828302,0.44824088991930083,1.991339032848676,0.583024910986904,0.31345686885169766,2.0506311367622434,1.9320469289351085,12304384
5.5467986,6.7225069639407184,4.371090236059281,4.90231861,5.764142780648399,4.040494439351601,0.4698970680435498,1.9981212476889296,0.5958557134724307,0.34393842261466895,2.0361040476280263,1.960138447749833,12468224
5.55459853,6.4317615718048256,4.677435488195174,5.30919875,6.3934961158661405,4.22490138413386,0.4899998383596539,1.9999325647950172,0.6428675487616518,0.33713212795765596,2.064851024798834,1.9350141047912006,12632064
5.907198429999999,6.815348076272085,4.999048783727914,5.05411878,6.103644855840454,4.0045927041595455,0.5045448232442141,1.9860895628730457,0.6603938465803202,0.34869579990810806,2.0640887627646167,1.9080903629814747,12795904
5.61131852,6.696459184203192,4.526177855796808,5.33091868,6.19117202642588,4.47066533357412,0.4880479689066609,1.9704586068789163,0.6153510110663487,0.3607449267469731,2.0626803564855787,1.8782368572722539,12959744
5.86451836,7.282711185152509,4.446325534847491,5.34103872,6.301657933344438,4.380419506655563,0.4925221047674616,1.9744180341561635,0.6310714154668856,0.3539727940680376,2.037490738545304,1.9113453297670226,13123584
6.023278629999999,7.29880460258204,4.7477526574179585,5.26307879,6.232851328022105,4.293306251977895,0.4896711429581046,1.983173123995463,0.6086115780027032,0.37073070791350604,2.036421253761514,1.9299249942294123,13287424
6.04203801,6.944830665680972,5.139245354319027,5.44939885,6.518995465935219,4.379802234064781,0.4902571763843298,1.9832544902960454,0.5623297293736458,0.41818462339501383,2.0351913280157423,1.9313176525763482,13451264
5.9167587,7.0724612427367965,4.761056157263203,5.460118660000001,6.443116364104039,4.477120955895963,0.4816905543829003,1.983303225537141,0.5748494127698446,0.388531695995956,2.038097236641361,1.928509214432921,13615104
6.0609984400000005,7.232328907787876,4.889667972212125,5.3906785699999995,6.391296270731376,4.390060869268623,0.5087854689608017,1.9861640547712647,0.603397297785712,0.4141736401358913,2.04744530955006,1.9248827999924696,13778944
6.05127858,7.058396264533185,5.044160895466815,5.5965985,6.25371741727454,4.939479582725459,0.5333203257371981,1.9734851683179535,0.6469100908579675,0.41973056061642877,2.0364491758003087,1.910521160835598,13942784
5.68643876,6.798021047834441,4.574856472165559,5.19115862,6.154270541239574,4.228046698760426,0.5325140262022614,2.037080583969752,0.6447651168955257,0.4202629355089971,2.0836659564930944,1.9904952114464098,14106624
6.254398329999999,7.589864816393545,4.918931843606453,5.03779866,5.846424568034169,4.229172751965831,0.5005081667254369,2.025339082876841,0.5961938661290606,0.4048224673218132,2.0760921548178537,1.9745860109358286,14270464
5.6319587900000005,6.809636356674096,4.454281223325905,5.10507889,5.931072671747613,4.279085108252386,0.532513601705432,2.044518793622653,0.6940142694367261,0.37101293397413804,2.085653026415039,2.003384560830267,14434304
5.96387856,6.879790461727775,5.047966658272226,5.34911891,6.560460392044462,4.1377774279555375,0.5156825228283802,2.035505849123001,0.6935927624752499,0.33777228318151054,2.077594213152556,1.9934174850934459,14598144
5.905158739999999,7.218909180110836,4.591408299889163,5.1064788,6.1669007185136655,4.046056881486334,0.4964896544193228,2.023721642792225,0.6145060333626492,0.3784732754759964,2.0921188919037617,1.955324393680688,14761984
5.92239847,7.2425668195737885,4.602230120426212,5.4707186299999995,6.747071188283534,4.194366071716465,0.49413547217845916,2.0181673571467402,0.590534250939464,0.3977366934174544,2.090922271905524,1.9454124423879564,14925824
6.08779829,6.935276946318936,5.2403196336810645,5.55955865,6.425824702685943,4.6932925973140565,0.5150329679250717,2.0150095318754513,0.6011929146952499,0.4288730211548934,2.0694029913119594,1.9606160724389432,15089664
6.273278199999999,7.391246315985623,5.155310084014375,5.608918699999999,6.509082301623668,4.708755098376331,0.5384074283142884,1.9762389421463016,0.6401866569542912,0.43662819967428573,2.0274403666628156,1.9250375176297874,15253504
6.42503856,7.179728693484815,5.670348426515185,5.723238520000001,6.543840671997273,4.902636368002728,0.5393968503922223,1.9878567998607957,0.6343186884409612,0.44447501234348347,2.023616210712278,1.9520973890093132,15417344
6.154438440000001,7.147834166560713,5.161042713439288,5.676758789999999,6.54771698850982,4.805800591490178,0.5627652087559303,2.009169276058674,0.7136976384849305,0.41183277902693,2.0726911702724338,1.9456473818449143,15581184
6.1869182799999995,6.798102566359605,5.5757339936403945,5.55715879,6.296760900007438,4.8175566799925615,0.5242249206950267,1.9924469749132794,0.6107551739809767,0.4376946674090767,2.0490278822597947,1.9358660675667638,15745024
6.216638500000001,6.932600075807093,5.500676924192909,5.77263857,6.461016400321786,5.084260739678213,0.5465038975079854,2.000015740096569,0.6429407414330132,0.45006705358295773,2.063765761760672,1.9362657184324654,15908864
6.4044783999999995,6.902895815337913,5.906060984662086,5.781238719999999,6.349994760895068,5.21248267910493,0.5080136537551879,1.9926877076427147,0.5761540434670289,0.4398732640433469,2.069334277242817,1.9160411380426126,16072704
6.583678569999999,7.199947931695816,5.967409208304182,5.90071858,6.653149153619348,5.148288006380652,0.510827188193798,1.9619248976310093,0.5899593628305092,0.43169501355708684,2.0259966641703415,1.897853131091677,16236544
6.11427876,6.972363240483433,5.256194279516568,6.1482383999999985,6.963957646314653,5.332519153685344,0.5868118102351825,2.0146284475922585,0.6569179721934101,0.5167056482769549,2.075284642764151,1.9539722524203658,16400384
6.2641984100000005,7.130672133518647,5.397724686481354,6.135478470000001,6.726493144492318,5.544463795507683,0.5534339357167483,2.015069616337617,0.640354813428848,0.46651305800464854,2.0794128193584367,1.9507264133167972,16564224
6.62727838,7.259668488837393,5.994888271162607,5.872518699999999,6.787107335608604,4.957930064391394,0.5263811322549979,2.0038467039664587,0.6046634404361305,0.44809882407386536,2.061877057708371,1.9458163502245465,16728064
6.63023851,7.30971734193177,5.95075967806823,5.839958820000001,6.629967509715355,5.049950130284648,0.5113526706894238,1.9876169910033543,0.5761190529129084,0.4465862884659392,2.047831592951001,1.9274023890557077,16891904
6.714958359999999,7.456946332180927,5.972970387819071,6.145718499999999,6.840654169368113,5.450782830631885,0.4940261537830034,1.996219108005365,0.5774041242152312,0.41064818335077563,2.058587283007363,1.9338509330033669,17055744
6.663038479999999,7.365992417462277,5.960084542537722,6.00135843,6.611303036329619,5.391413823670381,0.5178241779406865,1.9756391480565072,0.5912592848056653,0.4443890710757077,2.0235626111748766,1.9277156849381378,17219584
6.46563826,7.062821267798595,5.8684552522014055,6.005598410000001,6.550382747095243,5.460814072904759,0.559522478406628,1.9868515501419703,0.6437308581055448,0.4753140987077114,2.0453415937854857,1.9283615064984547,17383424
6.645358379999999,7.6285649139564145,5.662151846043584,6.10183863,6.564923100663752,5.638754159336247,0.5430685620754957,2.006097353498141,0.6247112935848594,0.46142583056613196,2.0558335068057376,1.9563612001905442,17547264
6.77195866,7.428907034852202,6.1150102851477985,6.13583841,6.847924740903318,5.4237520790966816,0.5374579192449649,2.0151594147086143,0.5952786835674667,0.47963715492246306,2.063258153091544,1.9670606763256844,17711104
6.768758549999999,7.394823941348721,6.142693158651277,5.84271856,6.618682347006684,5.066754772993316,0.5697813104838134,2.0416180267930026,0.6521443577129588,0.48741826325466814,2.0778149486905844,2.005421104895421,17874944
6.99895863,7.585116706261516,6.412800553738483,6.47587861,7.059677893742832,5.892079326257167,0.5615799008558193,2.0344461475809412,0.65573547425725,0.4674243274543886,2.0690358407406806,1.999856454421202,18038784
6.73643852,7.4439470952120805,6.02892994478792,5.8741587299999996,6.49011205180162,5.258205408198379,0.5538910290847223,2.0182540421684583,0.5981848045712153,0.5095972535982294,2.080149628227702,1.9563584561092149,18202624
7.2821582000000005,8.106677957483154,6.457638442516848,6.5907584,7.488070365497171,5.69344643450283,0.5556921179095904,1.9892771760622658,0.6267239109175264,0.48466032490165434,2.040439514640851,1.9381148374836807,18366464
7.425478090000001,7.919350027455257,6.931606152544745,6.629718570000001,7.520026915978783,5.73941022402122,0.5015325208504995,1.9747181117534638,0.5464725758284493,0.45659246587254965,2.0147569266815246,1.9346792968254032,18530304
6.80935837,7.559886976651193,6.058829763348807,6.088678600000001,6.924587607512305,5.252769592487696,0.4926449832816918,1.9903135041395827,0.5363616388339858,0.44892832772939784,2.0628299925325564,1.9177970157466089,18694144
7.10867848,7.650012137076164,6.567344822923836,6.4871985200000015,7.1933621360949,5.781034903905103,0.5367925153424343,1.9916122699777286,0.5933609391122424,0.48022409157262624,2.0329163925134535,1.9503081474420039,18857984
6.756758670000001,7.648513215402567,5.8650041245974345,6.233758400000001,6.8940342875138665,5.573482512486136,0.4969460648794969,1.9856080735723178,0.5445526582686551,0.44933947149033876,2.0305429061201976,1.940673241024438,19021824
6.6264384000000005,7.308316828630943,5.944559971369058,6.2995585,7.131964049837398,5.4671529501626015,0.5717895196129879,2.0035375530521073,0.6696765361135261,0.47390250311244964,2.0819178942481713,1.9251572118560434,19185664
6.99411837,7.795290954453149,6.192945785546851,6.06311867,7.086653600997244,5.039583739002755,0.5876407450685898,1.9922231564919155,0.7157287858054422,0.45955270433173734,2.081884796170532,1.9025615168132992,19349504
6.8596783299999995,7.608565844359345,6.110790815640654,6.43203868,7.074844277711822,5.7892330822881775,0.4904128986100355,2.000482277572155,0.5510007969529661,0.4298250002671049,2.061198918557962,1.939765636586348,19513344
7.30119821,7.98059814934069,6.62179827065931,6.3736383299999995,6.937240208234874,5.810036451765125,0.5307860327263673,2.003341870009899,0.6457623673333266,0.415809698119408,2.042239291480592,1.964444448539206,19677184
7.09051817,7.478446212450438,6.702590127549563,6.096718399999999,6.4997223435838976,5.693714456416101,0.5041543205579122,1.999743474523226,0.5866482961574946,0.4216603449583298,2.054959570030807,1.944527379015645,19841024
7.10583838,8.001452905037622,6.210223854962377,6.232478500000001,6.977674482957651,5.487282517042351,0.5784331294397513,2.000849494338036,0.6911651203486862,0.4657011385308165,2.071113911247164,1.9305850774289082,20004864
7.0115984099999995,7.786988349011547,6.236208470988452,6.2655986,7.010447407095937,5.520749792904063,0.5419828100750843,2.0130963941415154,0.6518266581794736,0.43213896197069496,2.076272753538434,1.9499200347445964,20168704
7.0744782499999985,8.270152615449115,5.878803884550882,6.6267586199999995,7.898821567270216,5.354695672729783,0.5024606934438148,1.994616052011649,0.5753354192565918,0.42958596763103785,2.067845974745411,1.9213861292778864,20332544
7.063558230000001,7.913027203862258,6.214089256137743,6.48359873,7.268140355098457,5.699057104901542,0.519141065950195,1.9995891203482945,0.5565457255136521,0.4817364063867379,2.050174370656795,1.9490038700397938,20496384
7.0051584700000005,7.786925640294199,6.223391299705802,6.6587585,7.581346405093225,5.736170594906776,0.5382165415833394,2.022853312889735,0.6347839619642732,0.4416491212024056,2.0664650695651794,1.9792415562142907,20660224
7.1273584,7.829154454671292,6.425562345328709,6.30415852,6.834714262075978,5.7736027779240215,0.5645962459345657,2.0222660919030506,0.673045855611791,0.4561466362573404,2.053604505518659,1.9909276782874423,20824064
6.99671821,7.64093959182589,6.35249682817411,6.325798730000001,7.247354128254618,5.404243331745383,0.5649843268096447,2.017252982656161,0.7022253052877466,0.4277433483315428,2.0635915160289264,1.9709144492833954,20987904
7.0222385,7.907877513264538,6.136599486735463,6.485438669999999,7.316138859954577,5.65473848004542,0.5597401494781177,2.0286156311631203,0.6610133451730283,0.458466953783207,2.0582941701848383,1.9989370921414022,21151744
7.015758329999999,7.554779133322572,6.476737526677426,6.2901186,7.10955833175346,5.470678868246539,0.5053662205735843,2.015200440088908,0.5787775808538399,0.43195486029332864,2.060194364764539,1.970206515413277,21315584
6.462358570000001,7.374777781703609,5.549939358296393,6.2371586400000005,6.904885882532064,5.5694313974679375,0.5730104415367047,2.0536036605636285,0.6449514565545261,0.5010694265188832,2.1178121564388626,1.9893951646883947,21479424
6.453318560000001,7.309544676103663,5.59709244389634,6.054958579999999,7.015323018816154,5.094594141183844,0.5298562786231439,2.0537102128068603,0.6354271487218204,0.42428540852446744,2.090174921722715,2.0172455038910058,21643264
6.67035853,7.602398164939725,5.738318895060274,6.42483821,7.133030823725516,5.716645596274484,0.5378169654558103,2.051786776383718,0.6207856388691302,0.45484829204249033,2.1003579886486072,2.003215564118829,21807104
6.86543843,7.512301228628847,6.218575631371153,6.40519868,7.280055171459139,5.53034218854086,0.5641356252133847,2.034431208173434,0.6482500719124716,0.48002117851429776,2.095234324062756,1.9736280922841123,21970944
7.3028783399999995,8.224447910557728,6.38130876944227,6.37639851,7.3972404494990736,5.355556570500926,0.500844495370984,2.0183344687024753,0.5507982714153258,0.4508907193266422,2.0600662315908105,1.97660270581414,22134784
6.766278410000001,7.469131829394517,6.063424990605485,6.37135873,7.25829014352335,5.4844273164766495,0.512803003937006,2.0148151859641077,0.5918176686713117,0.4337883392027002,2.0656538393317576,1.9639765325964578,22298624
7.51903826,8.188469975319382,6.8496065446806185,6.618078680000001,7.088415567189811,6.147741792810191,0.519974302748839,2.012016146381696,0.5841243447638442,0.4558242607338338,2.072523733396915,1.9515085593664772,22462464
6.98495836,7.762136862541747,6.207779857458253,6.218838490000001,6.821407974857216,5.616269005142787,0.593077043319742,2.0072392940521238,0.6803391246745258,0.5058149619649581,2.0345309258398543,1.9799476622643932,22626304
6.967078289999999,7.858958557523483,6.075198022476515,6.64871849,7.558279079959049,5.739157900040952,0.5050045713782311,1.9928964778780933,0.5496408386640517,0.4603683040924104,2.026586265868754,1.9592066898874323,22790144
7.556238210000001,8.295994650509531,6.81648176949047,6.82867832,7.443880135677555,6.213476504322445,0.5373009802152714,2.0040535926818848,0.6304169710334876,0.4441849893970552,2.0330417787786264,1.9750654065851432,22953984
7.419638449999999,8.119271671055257,6.720005228944741,7.012238549999999,7.895997530623212,6.128479569376786,0.522770960132281,1.9998008618752159,0.6083198959254976,0.4372220243390643,2.049813249125055,1.9497884746253769,23117824
7.2107181900000015,8.178311980694506,6.243124399305498,6.45923849,7.231010618971395,5.687466361028604,0.55374328730007,2.018934585154056,0.6446145020759064,0.46287207252423374,2.0703011994826683,1.9675679708254439,23281664
7.518078429999998,8.275642537309412,6.760514322690584,6.571798460000001,7.530487165793616,5.613109754206386,0.555503619958957,2.0305336922407156,0.6557980016850282,0.45520923823288584,2.085786682236805,1.9752807022446262,23445504
6.76543858,7.529930652247798,6.000946507752201,6.44191828,7.020800069118395,5.863036490881606,0.5388383415838083,2.058528932432334,0.6513251083478175,0.4263515748197991,2.107332836665574,2.0097250281990937,23609344
7.2930382499999995,8.27259192058688,6.313484579413119,6.1235585200000004,6.936177932828601,5.3109391071714,0.5060330647975206,2.040080930292606,0.5880117582998212,0.42405437129522006,2.081079487683777,1.9990823729014355,23773184
7.33579824,8.039497752252387,6.632098727747612,6.42723854,7.092041787396471,5.76243529260353,0.5070620054999987,2.0251192058126137,0.5880654582683533,0.42605855273164406,2.0652367622586283,1.985001649366599,23937024
7.422958009999999,8.313212200301477,6.532703819698522,6.694438309999998,7.610173156020114,5.778703463979882,0.4898382278780143,2.033088927964369,0.5730664249269996,0.40661003082902897,2.053154599248109,2.013023256680629,24100864
7.16159852,7.95425135696719,6.36894568303281,6.80147825,7.469076166992131,6.133880333007869,0.5063781479994456,2.0225715135534603,0.5702535752712399,0.4425027207276513,2.061197529284762,1.9839454978221585,24264704
7.178158289999999,8.25666438029494,6.099652199705059,6.68115835,7.220269901087682,6.142046798912317,0.5279102766265471,2.0051870589454968,0.6198436011293562,0.43597695212373794,2.052653519165483,1.9577205987255106,24428544
7.57751844,8.213447371367844,6.941589508632157,7.21399842,7.90152320272734,6.526473637272661,0.5086523813505968,1.9877158443133034,0.5829710478343116,0.4343337148668819,2.03911440224783,1.9363172863787768,24592384
7.49199852,8.129066039322836,6.854931000677163,6.969358269999999,7.612618298518607,6.326098241481391,0.47747468687593936,1.9890174339214965,0.5373658441337156,0.41758352961816314,2.0455019795261284,1.9325328883168649,24756224
7.191398449999999,7.77236167279146,6.610435227208539,6.673598319999999,7.150533671099269,6.196662968900729,0.5411953773349524,2.013825628658136,0.6463243650971742,0.43606638957273064,2.0530414039667857,1.9746098533494862,24920064


==> data/progress-chaser-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.652000001,0.6895629545580171,0.6144370474419829,0.66552001,0.6985629256825181,0.632477094317482,0.9158638097345829,2.7070926745732624,1.1316341187456296,0.7000935007235363,2.7077099036895227,2.706475445457002,16384
0.695120022,0.7320514467805491,0.6581885972194509,0.68232,0.7335243141620198,0.6311156858379803,0.24054137670124565,2.626285539070765,0.3003312035457866,0.18075154985670472,2.6522218419093333,2.600349236232197,180224
0.841959914,0.8721520534194742,0.8117677745805258,0.8475599340000001,0.9101581775817636,0.7849616904182365,0.23473201878368846,2.5957228144009905,0.2847448106086257,0.1847192269587512,2.6305810864911536,2.5608645423108274,344064
0.946919896,0.9913566726716091,0.902483119328391,0.9034399120000002,0.9561128427694485,0.8507669812305518,0.2130581778163711,2.5513394524653754,0.24286140075739607,0.18325495487534613,2.60674279504479,2.4959361098859607,507904
0.971759828,1.0374317509248205,0.9060879050751796,0.95955987,1.042425768602547,0.8766939713974529,0.22466630659376582,2.521005509297053,0.29413820462300866,0.155194408564523,2.557168727591798,2.4848422910023085,671744
0.98219982,1.0175880794090977,0.9468115605909021,0.948239918,1.012886451792342,0.883593384207658,0.3351094176992774,2.464204594492912,0.47409029467432695,0.19612854072422783,2.4894810833246894,2.4389281056611343,835584
1.01003983,1.0674796940458313,0.9525999659541685,0.9889198410000001,1.0383239757719802,0.93951570622802,0.2593231497332453,2.429503366351127,0.38803442980641323,0.1306118696600773,2.47213875735785,2.3868679753444044,999424
1.0549597700000002,1.1366808399000332,0.973238700099967,1.0356798699999998,1.0965310411506886,0.974828698849311,0.23548999270424248,2.38646124402682,0.3102081290054667,0.16077185640301825,2.4377578246635956,2.335164663390044,1163264
1.1495997500000001,1.245760080906297,1.0534394190937033,1.07347978,1.1514854769919864,0.9954740830080135,0.208613573325177,2.384144362807274,0.2683277527854963,0.14889939386485768,2.4510048591473845,2.3172838664671636,1327104
1.11687979,1.1941557129877385,1.0396038670122616,1.1188397599999997,1.2052171846154998,1.0324623353844997,0.1986762906424701,2.3548316101233167,0.28697005890844246,0.11038252237649776,2.447316203941019,2.2623470163056143,1490944
1.173319763,1.2568894957367076,1.0897500302632925,1.1164797180000001,1.22810929311488,1.0048501428851202,0.21650012892981363,2.3493196278810506,0.30355460369219184,0.12944565416743542,2.400547593758195,2.2980916620039062,1654784
1.217759735,1.3614848452375818,1.0740346247624182,1.2381596700000002,1.3801454465327434,1.096173893467257,0.24034153626610832,2.303759848078092,0.35690006448669,0.12378300804552668,2.3511363748476013,2.256383321308583,1818624
1.31967965,1.4962424344139997,1.1431168655860005,1.25431967,1.371566104705752,1.1370732352942483,0.20681417187054948,2.301433916886648,0.2808919932975187,0.13273635044358031,2.384738442615877,2.2181293911574187,1982464
1.39787953,1.5577150008543699,1.23804405914563,1.3336397,1.4623264950335542,1.2049529049664458,0.20776644308740888,2.30180501639843,0.26736325249528803,0.1481696336795297,2.375565521559557,2.2280445112373033,2146304
1.40899951,1.572014502844293,1.245984517155707,1.3753595600000001,1.5425793944838748,1.2081397255161255,0.20218458088735738,2.2743280758460367,0.24664322589102147,0.1577259358836933,2.3391827443200617,2.2094734073720117,2310144
1.51699952,1.6658247904080512,1.3681742495919487,1.46287959,1.67801858948084,1.24774059051916,0.23109335011492171,2.2621551007032394,0.28560869959715796,0.17657800063268544,2.32172451460697,2.202585686799509,2473984
1.59075949,1.8632464230871828,1.318272556912817,1.55843949,1.7765814938801077,1.3402974861198924,0.24918991830199952,2.233422507842382,0.4176513320669586,0.08072850453704047,2.3159102924001873,2.1509347232845766,2637824
1.6295195,1.809495597257408,1.449543402742592,1.6066394799999997,1.7850367438848744,1.428242216115125,0.18376506616671878,2.228837451338768,0.2540737451375761,0.11345638719586151,2.3291013759822707,2.1285735266952654,2801664
1.6838394300000001,1.8377102734812072,1.529968586518793,1.66043941,1.8355221911271196,1.4853566288728803,0.23360446104779836,2.2275009418527283,0.3139822429236728,0.1532266791719239,2.3525966643851928,2.102405219320264,2965504
1.8271993700000002,2.013922560504121,1.6404761794958798,1.7544793600000002,1.9568428969488003,1.5521158230512,0.155660307003806,2.207733133435249,0.18469788131410372,0.1266227326935083,2.265534701140575,2.1499315657299225,3129344
1.7976393300000002,1.9580610199475073,1.6372176400524932,1.81395931,1.9833453701136379,1.644573249886362,0.17988040431713062,2.1826895276705423,0.2519096136713473,0.10785119496291395,2.23763703509221,2.1277420202488746,3293184
1.8735593899999998,2.0256525416644418,1.7214662383355581,1.8123592600000002,1.9418692898078278,1.6828492301921727,0.16304649980738756,2.1565735762317972,0.20853378262918312,0.11755921698559199,2.2359885647938595,2.077158587669735,3457024
1.8821993300000002,1.9991847382696648,1.7652139217303355,1.88839924,2.0322762211193384,1.7445222588806617,0.1700669434542457,2.1903248190879823,0.20876576779885508,0.1313681191096363,2.2339260562962617,2.146723581879703,3620864
1.9712392100000002,2.0974515014427078,1.845026918557293,2.00479918,2.1751241276501476,1.8344742323498522,0.12319630337879058,2.1535687208175656,0.14412803847240802,0.10226456828517312,2.225654624964203,2.081482816670928,3784704
1.9761592500000003,2.1030764922014935,1.849242007798507,1.9750792999999998,2.1513910698170995,1.7987675301829,0.1609184513955066,2.1670173923174536,0.2345176038713948,0.08731929891961837,2.2330325253797723,2.101002259255135,3948544
2.0499991100000003,2.2862278292533014,1.8137703907466993,1.9890792099999999,2.1459251916585647,1.8322332283414349,0.1697474179168542,2.1811500042676926,0.22625963724111547,0.1132351985925929,2.2269172571646054,2.1353827513707797,4112384
2.0767191699999996,2.295828754206734,1.857609585793265,2.02223913,2.202002686333385,1.842475573666615,0.1642127099136511,2.186391146977743,0.22676813966083387,0.10165728016646836,2.259384213855982,2.1133980800995036,4276224
2.12547913,2.2414461347522576,2.0095121252477424,2.0473991899999997,2.192810839753542,1.9019875402464572,0.14261115368766084,2.1671599139769873,0.20919892536257456,0.07602338201274712,2.228962814717483,2.1053570132364916,4440064
2.1691591499999996,2.315362333508494,2.022955966491505,2.17239915,2.4084033838095538,1.9363949161904463,0.15599776819969213,2.1585243354241053,0.20399198092314277,0.10800355547624149,2.2342671035197674,2.082781567328443,4603904
2.08815909,2.243929236623854,1.9323889433761463,2.1094792,2.2754903676966762,1.9434680323033235,0.15438799972956377,2.1750136211514475,0.21889663156116493,0.08987936789796261,2.253350554366752,2.096676687936143,4767744
2.18667909,2.404487694617942,1.9688704853820584,2.16843911,2.4343082802157867,1.9025699397842133,0.12129167484429967,2.149812174836794,0.16087999505284667,0.08170335463575268,2.2086285174661655,2.090995832207423,4931584
2.3143591099999994,2.470328861762381,2.158389358237618,2.30067912,2.470897021963535,2.130461218036465,0.12629021164805934,2.1306283315022787,0.17518850047403411,0.07739192282208458,2.1821776599439087,2.0790790030606487,5095424
2.2885590199999997,2.4174002608571477,2.1597177791428517,2.27115907,2.402002513051641,2.1403156269483588,0.14426579326391215,2.1303075591723126,0.18721662102311482,0.10131496550470949,2.176719252040959,2.083895866303666,5259264
2.37519897,2.5669514075021973,2.1834465324978027,2.3699589800000007,2.578813822295878,2.1611041377041236,0.16156234680674966,2.1031629383563994,0.2520553495207032,0.07106934409279617,2.1646165565831366,2.0417093201296623,5423104
2.388839,2.6338805573571715,2.1437974426428283,2.3298389599999996,2.507608723917299,2.1520691960827003,0.13637611359978713,2.1081116010745364,0.19662048405228522,0.07613174314728903,2.151626822622712,2.064596379526361,5586944
2.52831894,2.739996792139605,2.316641087860395,2.28975904,2.374782748994647,2.204735331005353,0.12161872175832582,2.126533768077691,0.16918519231102047,0.07405225120563115,2.178973112480221,2.074094423675161,5750784
2.462759,2.770579897640199,2.154938102359801,2.3268390400000003,2.5107387654290405,2.14293931457096,0.13134196035874385,2.07452252805233,0.18150432408989786,0.08117959662758983,2.126332142926593,2.022712913178067,5914624
2.3777589999999997,2.651894158051666,2.1036238419483335,2.4437990199999997,2.6092774732923774,2.278320566707622,0.16556010018878922,2.1037718678514166,0.22410740333928042,0.10701279703829801,2.1650933572753868,2.0424503784274464,6078464
2.3872790299999997,2.5833442504834094,2.19121380951659,2.4832789699999998,2.735333857524138,2.2312240824758613,0.14471319311608866,2.0700344453255335,0.21899018937629786,0.07043619685587946,2.130242515964324,2.009826374686743,6242304
2.52203895,2.757010432754862,2.2870674672451377,2.45735892,2.6957306373190217,2.218987202680978,0.10004122502480936,2.079165376226107,0.12495941214326732,0.0751230379063514,2.127803313579023,2.030527438873191,6406144
2.52343897,2.7509413412018273,2.2959365987981726,2.46819909,2.7161899688242603,2.22020821117574,0.12411456510114172,2.0817677095532416,0.19700479654025133,0.05122433366203212,2.126011661235967,2.0375237578705163,6569984
2.5060788999999994,2.668279395091753,2.3438784049082457,2.4397589600000003,2.655615969329798,2.2239019506702027,0.15406997241079803,2.0479625418782232,0.21385803658983632,0.09428190823175975,2.096041753450703,1.9998833303057433,6733824
2.7356789799999994,3.055135110226376,2.416222849773623,2.6067590000000003,2.943314689062093,2.2702033109379074,0.11882612675738831,2.058492223421733,0.17368565957256482,0.06396659394221178,2.1340320616421455,1.98295238520132,6897664
2.67211896,3.041840548465722,2.3023973715342785,2.56195901,2.8217481462486944,2.302169873751305,0.14439041856676338,2.0606888428330423,0.21532379038262214,0.07345704675090461,2.147479779047651,1.9738979066184337,7061504
2.81207885,3.165934270147919,2.4582234298520804,2.58587887,2.8132195466261116,2.3585381933738887,0.17840797964793936,2.0726863478620845,0.28130801583350484,0.0755079434623739,2.124487546509053,2.020885149215116,7225344
2.7909189499999996,3.1634716751759946,2.4183662248240045,2.6778388900000003,2.9852078249898835,2.370469955010117,0.17527333830172812,2.0707774852712957,0.2541978365792541,0.09634884002420212,2.152251406628476,1.9893035639141157,7389184
2.79711892,3.265359681723329,2.328878158276671,2.76171899,3.0504561489844697,2.47298183101553,0.18331592634009813,2.0424209753672278,0.2878076563184764,0.07882419636171992,2.0968040370166507,1.9880379137178048,7553024
2.8351190199999996,3.2740080176602526,2.3962300223397466,2.9474390999999995,3.532626602962961,2.362251597037038,0.17003700725423787,2.046521730720997,0.2469840700453909,0.09308994446308481,2.1344589642106193,1.9585844972313744,7716864
2.9359588899999998,3.6269853327699106,2.244932447230089,2.79595894,3.389698949185177,2.202218930814823,0.16784523172924912,2.028763059278329,0.2637135662696576,0.07197689718884065,2.1081964656392866,1.9493296529173714,7880704
3.08431895,3.814175804557151,2.354462095442849,2.7832789900000003,3.1867286128498167,2.379829367150184,0.17018902217969295,2.0196048115690552,0.2889488426555952,0.05142920170379073,2.0763666808743544,1.962842942263756,8044544
2.92875909,3.6096556499319874,2.247862530068012,2.949599,3.5630946578884743,2.336103342111526,0.19698172025382513,2.0378434037168818,0.30640185055105307,0.08756158995659719,2.101461022745888,1.9742257846878755,8208384
3.2903589099999997,4.164285076204451,2.416432743795548,3.06179879,3.935902753672598,2.187694826327402,0.22298303330317135,2.0194046000639596,0.32658974108923305,0.11937632551710962,2.0683994812630786,1.9704097188648408,8372224
3.3662789099999997,4.327893701152114,2.4046641188478852,2.91883896,3.4234663736699655,2.4142115463300344,0.22309607835486528,1.998956375817458,0.33418469493876357,0.11200746177096697,2.0928958336138033,1.9050169180211127,8536064
3.2449590299999995,4.153444895346539,2.3364731646534604,3.2890389199999994,4.274128628332402,2.303949211667596,0.2790618070556472,2.012861406803131,0.4295413358880437,0.1285822782232507,2.0885022570820984,1.937220556524164,8699904
3.2536788100000003,4.127057984584847,2.3802996354151533,3.2337589200000005,4.34814127598459,2.119376564015411,0.2595596007692317,2.0074839303890863,0.3972455105933723,0.12187369094509107,2.091047476962602,1.9239203838155707,8863744
3.5941987499999994,4.691438183201397,2.496959316798602,3.2663589200000005,4.231485269200808,2.301232570799194,0.2946303443983197,1.981088478863239,0.4221736832170212,0.1670870055796182,2.067592085480815,1.8945848722456629,9027584
3.59371904,4.713710844162218,2.4737272358377815,3.4166389099999996,4.293417992553442,2.539859827446557,0.31219062743087606,1.9852929328878723,0.42776482059336873,0.19661643426838335,2.0735300388649955,1.8970558269107491,9191424
3.8455188399999995,4.907353131146449,2.78368454885355,3.5401189399999993,4.48891867081702,2.591319209182979,0.3449279841656486,1.980050385495027,0.4809703306968497,0.20888563763444754,2.034568807123207,1.9255319638668469,9355264
3.61271882,4.765086735372186,2.460350904627814,3.5316788900000007,4.748296844134206,2.3150609358657954,0.3055822509030501,1.981384378671646,0.5317864297781936,0.07937807202790653,2.0314542434163947,1.9313145139268972,9519104
3.63499896,4.4756806887273815,2.7943172312726183,3.47927896,4.357608270419753,2.600949649580246,0.32912577260285614,1.9666569982965787,0.5083336077820131,0.1499179374236992,2.023891341676686,1.9094226549164717,9682944
3.73027892,4.9390861039614995,2.5214717360385004,3.6778388200000003,4.807744114848411,2.5479335251515898,0.3233012655749917,1.975729827582836,0.4910392424999192,0.15556328865006425,2.0388816553786766,1.9125779997869958,9846784
3.7338387399999995,4.703228019877227,2.764449460122772,3.5772387300000004,4.476880719134413,2.677596740865588,0.3521089989691972,1.971447249750296,0.5031419166707268,0.20107608126766752,2.070179121131423,1.8727153783691688,10010624
3.87363911,5.08111464939916,2.6661635706008404,3.8518788600000002,5.401068926812536,2.302688793187465,0.3415525624062866,1.9777770295739177,0.5343827968702379,0.14872232794233528,2.0789196594822603,1.8766343996655748,10174464
3.9303587900000005,4.984629376393892,2.8760882036061086,3.6439987800000004,4.612340528516612,2.6756570314833885,0.3692984438190857,1.972466610868772,0.5749138823572947,0.16368300528087673,2.091773160689193,1.8531600610483512,10338304
4.265158830000001,5.443485977144878,3.086831682855123,3.7221987800000003,4.741949081063962,2.702448478936039,0.3834215050252775,1.9516063630580902,0.5524634374945084,0.21437957255604656,2.0549425262444427,1.848270199871738,10502144
4.137518689999999,5.221713645855526,3.053323734144473,3.74539904,4.426755728374054,3.064042351625946,0.3557426806539297,1.9337422743439674,0.49733524709247473,0.2141501142153847,1.985016379655445,1.8824681690324898,10665984
4.449598760000001,5.680532929973403,3.2186645900265987,4.33535889,5.665803562841097,3.0049142171589036,0.42727447872360547,1.8936848764618237,0.5894607203723587,0.26508823707485213,2.0153355403967015,1.7720342125269457,10829824
4.54471873,6.020009731267517,3.0694277287324825,4.3019988,5.380353830167728,3.2236437698322717,0.3337593459524214,1.9984012429912883,0.48231795177468784,0.18520074013015497,2.0835997836371534,1.913202702345423,10993664
4.41255868,5.517977484796877,3.3071398752031227,4.225878880000001,5.5734018929549975,2.878355867045004,0.4428249693786105,1.909931510686874,0.617433498968654,0.268216439788567,2.02030451989892,1.799558501474828,11157504
4.48303884,5.638989605292757,3.327088074707243,4.17603888,5.220833695167935,3.1312440648320656,0.4375741951167583,1.9223875656723979,0.5775995413388728,0.2975488488946438,2.029023770143089,1.815751361201707,11321344
5.04031861,6.191266449746809,3.8893707702531906,4.405078820000001,5.305015431628232,3.50514220837177,0.43611467691759265,1.9255996182560922,0.5763590726504189,0.29587028118476644,2.064448832262446,1.7867504042497384,11485184
4.61371872,5.367998732888751,3.859438707111249,4.39583884,5.344370943632222,3.4473067363677776,0.5464512802660464,1.9183706879615783,0.6982016295437906,0.39470093098830217,2.0157853114723325,1.820956064450824,11649024
4.66751889,5.412852384375817,3.9221853956241826,4.56831878,5.503508001672807,3.6331295583271936,0.5123887423425912,1.9593526159723607,0.6796007743643964,0.3451767103207861,2.041414760339005,1.8772904716057162,11812864
4.87619881,5.780882813190116,3.971514806809884,4.625038859999999,5.549992829589436,3.7000848904105625,0.5273502937207619,1.9278316309054695,0.7012775974585348,0.35342298998298904,2.0250547042927467,1.8306085575181923,11976704
5.014718650000001,6.064431631297336,3.9650056687026654,4.374198900000001,5.139047653681493,3.6093501463185085,0.5794356090327104,1.927764828999837,0.7423702260744646,0.41650099199095625,2.0278866880492132,1.8276429699504606,12140544
4.96143878,5.886206774905663,4.036670785094337,4.9629588799999995,5.568520714740688,4.357397045259311,0.4909110830475886,1.9633461564779278,0.6201927439137693,0.361629422181408,2.059545168490222,1.8671471444656333,12304384
5.18927877,6.1122508089377146,4.266306731062285,5.107198689999999,6.279316459222914,3.9350809207770845,0.5304595522582531,1.913551150759061,0.6770578606015507,0.3838612439149556,1.994187915073483,1.832914386444639,12468224
5.4082388,6.675408381674169,4.141069218325832,5.15375882,6.038219478250989,4.2692981617490116,0.5415386365105708,1.9008362382650374,0.6745318692497289,0.40854540377141274,2.014751085179988,1.7869213913500872,12632064
5.36347864,6.271811339709626,4.455145940290374,5.035559009999999,5.731988935233635,4.3391290847663635,0.5688438901056845,1.9132689620057743,0.7131494354578758,0.42453834475349317,1.997591365095305,1.8289465589162437,12795904
5.459678679999999,6.369420277700853,4.549937082299144,5.288718609999999,5.89738821153585,4.680049008464149,0.510569853708148,1.8869197562336921,0.6013033348494374,0.4198363725668586,1.9706841677552038,1.8031553447121804,12959744
5.81859839,6.5853646008648745,5.0518321791351255,5.24311848,6.256923334033026,4.229313625966974,0.6318680328627428,1.9345009182890256,0.8454379620199932,0.4182981037054925,2.0122202527073623,1.8567815838706887,13123584
5.30247878,6.117007695442157,4.4879498645578435,5.434718869999999,6.530572340684506,4.338865399315493,0.6181332265337309,1.943466466665268,0.7653501157139924,0.47091633735346944,2.027464768150261,1.8594681651802751,13287424
5.34483876,6.351061941610979,4.338615578389021,5.15651888,5.984825243117461,4.328212516882539,0.5671043727546929,1.9404625137646991,0.720419482874603,0.4137892626347829,2.01849589304911,1.8624291344802884,13451264
5.74355853,6.997807650480705,4.4893094095192945,5.48147862,6.423364192679073,4.539593047320927,0.5708227803309759,1.943845613797506,0.6906600774405687,0.4509854832213831,2.0326132649904847,1.8550779626045275,13615104
5.90871888,6.941624953025478,4.875812806974523,5.4347188,6.515879734703181,4.3535578652968185,0.5462689651797215,1.8991008629401525,0.6297109716282475,0.46282695873119545,1.9783956448619553,1.8198060810183496,13778944
6.02615862,7.417636714965841,4.63468052503416,5.87391859,6.938034932014587,4.809802247985412,0.527277062088251,1.9001127084096272,0.6275493675510672,0.4270047566254348,1.9771529235823104,1.823072493236944,13942784
6.32043851,7.187346183981056,5.453530836018944,5.354798779999999,6.128009929366204,4.581587630633795,0.5894034589330355,1.9056940426429112,0.7281636033374906,0.4506433145285803,2.0029119211261466,1.8084761641596756,14106624
6.018278329999999,7.178511655857941,4.858045004142058,5.81543862,6.823802346284621,4.807074893715379,0.6055963611851135,1.8822740683952968,0.7185941692897789,0.4925985530804481,1.9665414690459067,1.7980066677446869,14270464
6.26595861,7.537273743156583,4.994643476843417,5.69559866,6.77707364537142,4.61412367462858,0.6231675898035368,1.903905942539374,0.7330811362440449,0.5132540433630287,1.9873483737710274,1.8204635113077208,14434304
6.007398610000001,7.061377026099842,4.95342019390016,5.853358680000001,6.771686877414567,4.935030482585436,0.6015032820403576,1.8917078723510108,0.6903966286786452,0.5126099354020701,1.9862365893202796,1.797179155381742,14598144
6.011598619999999,6.813102061459997,5.210095178540001,5.62339853,6.419510109162327,4.8272869508376735,0.6612695641815662,1.9367517625292145,0.7830903422238845,0.539448786139248,2.0402175742609896,1.8332859507974395,14761984
6.201838420000001,7.025153220288812,5.378523619711191,5.910838399999999,6.594065471530474,5.227611328469525,0.5817807340373595,1.8894304548700653,0.6572405288525249,0.5063209392221941,1.9730747301258382,1.8057861796142924,14925824
6.27983866,7.14373026195212,5.41594705804788,5.83451867,6.67837420097162,4.9906631390283795,0.6261792498330275,1.9355054194728532,0.7243911976714908,0.5279673019945642,2.0035290787892666,1.86748176015644,15089664
6.34003854,7.489691245478136,5.190385834521864,6.093878770000001,7.152414532914558,5.0353430070854435,0.6513039582719405,1.896847475071748,0.7285543156117898,0.5740536009320912,1.9609129902672628,1.832781959876233,15253504
6.02075856,7.001841552125025,5.039675567874975,5.7500388000000004,6.792325904093733,4.707751695906268,0.5270593818277121,1.959937709569931,0.6103268710502947,0.44379189260512947,2.06437496499478,1.8555004541450821,15417344
6.4165986,7.557109679251832,5.276087520748169,5.602518829999999,6.73337011640374,4.471667543596259,0.6132248157014449,1.9552130654454232,0.7052412240377453,0.5212084073651446,1.984103274437376,1.9263228564534702,15581184
6.27031841,7.285325894879877,5.255310925120122,5.8305587,6.539758824523506,5.121358575476494,0.6317222884545723,1.9581277181704837,0.7620163189074414,0.5014282580017033,2.0200284144865917,1.8962270218543757,15745024
6.53663847,7.3785332076430175,5.694743732356982,6.0605587199999995,6.967906949906175,5.153210490093824,0.6215950424472491,1.9753600344061852,0.7758339721268096,0.4673561127676885,2.040060501671655,1.9106595671407156,15908864
6.314118410000001,7.1174704301441905,5.510766389855811,5.83755849,6.5525632771387965,5.122553702861204,0.6082787601898115,1.9453969284892083,0.7250087813707301,0.49154873900889295,2.0186127686893376,1.872181088289079,16072704
6.606478,7.6503779378064545,5.562578062193546,5.892038639999999,6.753187017689261,5.030890262310737,0.6218041189014911,1.9548673282066982,0.7156966798231175,0.5279115579798648,2.021665584612224,1.8880690718011723,16236544
6.73587847,7.8500763863295155,5.621680553670485,5.991318640000001,6.7851152511635915,5.197522028836411,0.624306483194232,1.965446220338345,0.7982122347274955,0.4504007316609685,2.0125169645228858,1.9183754761538039,16400384
6.557358540000001,7.317420230130046,5.797296849869956,6.29767834,7.10437622459987,5.4909804554001305,0.6094084158539772,1.9716705113649369,0.7002910647481142,0.5185257669598402,2.0289655378600973,1.9143754848697763,16564224
6.54755851,7.310394181720281,5.784722838279719,6.44235868,7.380238854196348,5.504478505803652,0.5693868309259413,1.9407238870859147,0.6572907073900249,0.48148295446185774,2.0014039651823907,1.8800438089894387,16728064
6.614158290000001,7.412453789395668,5.815862790604333,5.74351871,6.655423288899519,4.831614131100481,0.6440541033943494,1.9474657873312633,0.7576540266003685,0.5304541801883303,2.010761533102136,1.8841700415603908,16891904
6.6254383599999995,7.357222548642766,5.893654171357233,6.045958570000001,6.973514749477039,5.118402390522962,0.5919229847689469,1.9773252174258231,0.7055671250506804,0.47827884448721336,2.039394925743685,1.9152555091079615,17055744
6.61367837,7.793493405878548,5.433863334121451,5.861518670000001,6.591136934115824,5.131900405884177,0.6215186722576618,1.9721402789155644,0.699599115184598,0.5434382293307255,2.0364439230370137,1.907836634794115,17219584
6.45375808,7.589366121629965,5.318150038370035,5.960958740000001,6.745032317314849,5.176885162685152,0.6216916336367527,1.9806491052110988,0.7689108521577017,0.47447241511580374,2.036062087298831,1.9252361231233663,17383424
6.7925983599999995,7.727872665722291,5.857324054277708,5.975998280000001,6.887119313913805,5.064877246086196,0.5706088993698358,1.9963205695152282,0.6689365696601542,0.4722812290795174,2.0677398658485626,1.9249012731818937,17547264
6.57639827,7.330307641704689,5.822488898295312,5.99727857,6.411806595423073,5.5827505445769265,0.6015970151871444,1.979217251638571,0.7356580338362648,0.4675359965380239,2.0370097690381725,1.9214247342389694,17711104
6.865918210000001,7.733180063722181,5.998656356277821,6.1340784899999985,6.936697358027551,5.331459621972446,0.5414801184087992,1.992341492076715,0.6356275833610977,0.4473326534565007,2.0455494069722535,1.9391335771811766,17874944
7.17215846,8.1805251308638,6.1637917891362015,6.136958550000001,7.0828348884798755,5.1910822115201265,0.5653187832484643,1.9724569524327915,0.6283867436077637,0.5022508228891649,2.0231396508321,1.921774254033483,18038784
6.83887838,7.94630575716727,5.7314510028327295,6.63687877,7.522925536466127,5.750832003533873,0.5701045773923397,1.9682613189021747,0.6818166430898611,0.4583925116948182,2.0391409055368555,1.897381732267494,18202624
7.1307584,7.840600047975189,6.420916752024811,6.53443853,7.358723096541017,5.710153963458983,0.5661165105799835,1.9462220390637714,0.7468894889000928,0.3853435322598742,2.000783557879816,1.891660520247727,18366464
6.9865584400000005,7.865360300873856,6.107756579126145,6.41331869,7.385641246193427,5.440996133806572,0.5831941726307075,1.9774775316317879,0.693106116652235,0.47328222860918,2.0322246546117553,1.9227304086518207,18530304
6.848878620000001,7.950386873897839,5.747370366102162,6.6486385299999995,7.4439730263483845,5.8533040336516144,0.6067283572008212,1.9620360612869263,0.6743134488915372,0.5391432655101052,2.0019266955569943,1.9221454270168585,18694144
6.83739815,7.790587020927612,5.8842092790723886,6.240958690000001,6.912337419710276,5.569579960289726,0.6427850135912497,1.967064334452152,0.7611889620732734,0.5243810651092261,1.9924079560226724,1.9417207128816314,18857984
7.09967834,7.990363297076155,6.208993382923844,6.5173982299999995,7.568344248893528,5.466452211106471,0.5545874327421189,1.9803336252768837,0.6512538977835567,0.4579209677006811,2.0378231081302216,1.922844142423546,19021824
7.119718069999999,7.579588943901904,6.659847196098094,6.72903843,7.489128663844493,5.968948196155507,0.5897944370905558,1.9618938813606899,0.7391617819054708,0.4404270922756408,1.9986490570750644,1.9251387056463154,19185664
7.43731844,8.448368262095181,6.426268617904818,6.79547848,7.4681724431447805,6.122784516855219,0.5938151811559995,1.9564950371781982,0.6809858659094332,0.5066444964025658,2.0077638392022683,1.905226235154128,19349504
7.678758010000001,8.881243251699434,6.476272768300569,6.53443838,7.522355553083763,5.546521206916237,0.5805651283512512,1.9464466045300166,0.7324760348362036,0.42865422186629876,2.0023202369358395,1.8905729721241937,19513344
7.29283822,8.170618080470051,6.415058359529949,6.92603828,7.924777676732658,5.927298883267342,0.5492026212314765,1.948892789085706,0.6808950776574771,0.41751016480547576,2.0080028488177395,1.8897827293536726,19677184
7.429398000000001,8.331174981751174,6.527621018248828,6.5405586200000005,7.413605092445677,5.667512147554324,0.6613623196880023,1.9544307892521224,0.8226621588644903,0.5000624805115143,1.9949478694698701,1.9139137090343747,19841024
7.228238299999999,8.377226694475919,6.079249905524079,6.8542382,7.733620901130862,5.974855498869139,0.5369666192680598,1.9644652798771858,0.6149541900978813,0.4589790484382382,2.0165042960156487,1.9124262637387228,20004864
7.41727846,8.35561642380975,6.478940496190252,6.97603865,7.848522891015393,6.103554408984606,0.6310209173709154,1.9411368027329445,0.7403045374967288,0.521737297245102,1.9880550589866266,1.8942185464792625,20168704
7.2678782,8.146154411282184,6.389601988717815,6.87707841,7.748376122184954,6.005780697815046,0.5728027352442344,1.9752454141775768,0.7052314118490077,0.4403740586394611,2.0250707401954884,1.9254200881596653,20332544
7.492518350000002,7.874681743605638,7.1103549563943655,6.709198580000001,7.297244279530356,6.121152880469645,0.6447419725358486,1.9687349071105327,0.8117477404693294,0.47773620460236793,2.0501877377280544,1.8872820764930107,20496384
7.581558280000001,8.228013017693684,6.935103542306319,6.98795839,7.392046928257911,6.583869851742089,0.611891415839394,1.964465134839217,0.7551460479706992,0.4686367837080888,2.008475031820285,1.9204552378581492,20660224
7.35439861,7.955574831958376,6.753222388041623,7.24287841,7.933524211688929,6.552232608311072,0.57602279993395,1.9877577582995098,0.6609929804277073,0.4910526194401927,2.0591164352323275,1.9163990813666925,20824064
7.1451182399999995,7.841844146857604,6.448392333142395,6.969198469999999,7.821831718992895,6.116565221007104,0.5830409511923791,1.9846875836451847,0.6485818389564662,0.517500063428292,2.033776980144241,1.9355981871461287,20987904
7.50431817,8.37674913274463,6.631887207255372,6.62691859,7.739671678379759,5.514165501620241,0.5289026882499457,1.9687322845061623,0.6374645088246844,0.42034086767520695,2.0202600053676285,1.9172045636446962,21151744
6.95263822,7.7001900608716145,6.205086379128385,6.91307845,7.51262312411549,6.313533775884511,0.6999447109798591,1.9847119549910228,0.9368647169355157,0.46302470502420257,2.023519593397668,1.9459043165843772,21315584
7.732478470000001,8.374045715396079,7.090911224603924,6.90871851,7.334660865416496,6.482776154583504,0.6245750543971856,1.9833593204617501,0.7601580331471365,0.4889920756472348,2.0173210213162878,1.9493976196072125,21479424
7.224398289999999,7.77719044307034,6.671606136929658,6.609598440000001,7.220548513777091,5.998648366222911,0.6109394170343876,1.981811384856701,0.7155544730005113,0.5063243610682638,2.0338997093817097,1.9297230603316924,21643264
7.243958190000001,7.693888118072496,6.794028261927505,6.7490787,7.528539867848914,5.969617532151086,0.6019944387177627,2.005408348143101,0.7091544155600176,0.49483446187550784,2.048248405078762,1.9625682912074398,21807104
7.254918420000001,7.843099005796026,6.666737834203976,6.904798430000001,7.517152716595737,6.292444143404266,0.5717553058018287,1.9940129846334458,0.676836830184283,0.46667378141937427,2.0263929635765403,1.9616330056903513,21970944
7.5678382200000005,8.080742550750415,7.054933889249585,7.17391834,7.70396165569285,6.6438750243071505,0.5810429055243731,1.9519547725717228,0.6865865652307978,0.4754992458179485,2.021485149293634,1.8824243958498115,22134784
7.1885182499999996,7.728571614204205,6.648464885795794,6.78135824,7.565228507763342,5.997487972236659,0.5474276850620905,1.970334447423617,0.639806580209771,0.45504878991441006,2.036184887567669,1.9044840072795652,22298624
8.05643823,8.949487068569322,7.163389391430677,7.49627821,8.275077468871443,6.717478951128557,0.5652731680621703,1.9203647007544835,0.6969706154733649,0.4335757206509757,1.9923618097771798,1.8483675917317872,22462464
7.9956782,8.817125412039891,7.174230987960109,7.220198379999999,7.864381664881162,6.576015095118836,0.4959312804043293,1.967107531428337,0.5900779469601047,0.4017846138485539,2.051496916056392,1.8827181468002825,22626304
7.994318250000001,8.670458380417035,7.318178119582968,7.2375180299999995,7.821641097386339,6.65339496261366,0.6472688066462675,1.941952759027481,0.7515687959373559,0.5429688173551791,1.984358367885201,1.899547150169761,22790144
7.655238389999999,8.713887917815955,6.596588862184043,7.10047854,8.167553189899415,6.033403890100585,0.5596094448119401,1.9836460784077645,0.6684160032993548,0.45080288632452536,2.044407292505861,1.922884864309668,22953984
7.718918070000001,8.61647054458377,6.821365595416233,7.0993584499999995,7.995098620031588,6.203618279968411,0.6253138004491726,1.9812415540218353,0.9233565062271574,0.3272710946711878,2.0277147454744235,1.9347683625692471,23117824
7.558038429999999,7.914806166800501,7.201270693199497,7.10207848,7.867575560038568,6.336581399961433,0.5544897772371769,1.9860688587029778,0.6477804361675703,0.4611991183067834,2.0354738575646634,1.9366638598412922,23281664
7.935918129999999,8.705321337098274,7.166514922901725,7.51807838,8.148193525315,6.887963234685002,0.5124921758969625,1.9700457945466046,0.6497698269648223,0.37521452482910267,2.0032366565954436,1.9368549324977657,23445504
7.946038339999999,8.482231563251656,7.409845116748343,6.884398419999999,7.551154429886851,6.2176424101131476,0.607993416239818,1.950218649705251,0.7494514309510073,0.4665354015286286,1.9985096465225938,1.901927652887908,23609344
7.64883825,8.113857740477798,7.183818759522202,7.119278289999999,7.984480884740502,6.254075695259496,0.6102143847693999,1.9961218550801274,0.780943578075119,0.4394851914636808,2.0613314936906764,1.9309122164695784,23773184
7.270478450000001,7.731889592293134,6.809067307706867,6.68263829,7.330950401789567,6.034326178210433,0.6056740663945674,1.9907614653309185,0.7118085631009948,0.49953956968814006,2.043993532470252,1.937529398191585,23937024
7.82531851,8.418398332680068,7.232238687319932,7.15863844,7.871677864776094,6.445599015223905,0.5520638177792231,1.9931708152095475,0.6911090838135341,0.41301855174491203,2.0443411356589425,1.9420004947601526,24100864
8.0748384,9.192811541344726,6.9568652586552755,7.287918360000001,7.9273587731504085,6.648477946849593,0.4788557130843401,1.9946838378906253,0.5799707678370942,0.377740658331586,2.0487457751684643,1.9406219006127863,24264704
7.706878290000001,8.260384504767142,7.153372075232859,7.15167849,7.9362911573523,6.3670658226477,0.6194703161716462,2.0051734517018,0.7221354978616661,0.5168051344816262,2.045558942467998,1.964787960935602,24428544
7.528198260000001,8.290216244596266,6.766180275403736,7.08427826,8.208548456188879,5.96000806381112,0.6710130511472622,2.0179055755337076,0.8171008700460107,0.5249252322485136,2.0566757110439005,1.979135440023515,24592384
7.993358099999999,8.726980246181629,7.25973595381837,7.548158099999999,8.49024836280077,6.6060678371992285,0.5958366058766842,1.9962230399250984,0.7102758528303535,0.4813973589230149,2.06113900381015,1.9313070760400468,24756224
7.974958490000001,8.800856831421925,7.1490601485780765,7.1957185,7.823634666022363,6.567802333977637,0.6599542660017809,1.981034582356612,0.9272054326156252,0.3927030993879365,2.0466629488680184,1.9154062158452057,24920064


==> data/progress-chaser-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.6673599739999999,0.7129782785402227,0.6217416694597772,0.666919961,0.7041668206120785,0.6296731013879214,0.6662383247166872,2.7066483020782472,0.933463136708849,0.39901351272452545,2.707221209147661,2.7060753950088334,16384,0.9312288373708725,4.629739093780517
0.6503599689999999,0.683643448083813,0.6170764899161868,0.673799987,0.7097382724071154,0.6378617015928846,0.29846184477210047,2.696732595562935,0.36566393562313154,0.2312597539210694,2.706631569011715,2.686833622114155,180224,2.7873782873153687,4.385243892669678
0.6626799539999999,0.6778526210615875,0.6475072869384123,0.68727996,0.7208269546672089,0.6537329653327911,0.22547882087528706,2.6867016911506654,0.31111190412955164,0.13984573762102248,2.7033210910903107,2.67008229121102,344064,3.8746553659439087,4.428727006912231
0.663839958,0.6911949065863526,0.6364850094136473,0.6686799870000001,0.7032646445822457,0.6340953294177545,0.20132019687443967,2.690151607990265,0.24899072148736962,0.15364967226150972,2.7089524852397022,2.6713507307408277,507904,3.8517262935638428,4.421157884597778
0.765479962,0.8062156109046223,0.7247443130953777,0.775119916,0.8300761552250528,0.7201636767749471,0.17659715544432403,2.6491877108812334,0.1949833748500831,0.15821093603856495,2.677136910476326,2.621238511286141,671744,4.271313977241516,5.012144660949707
0.938879854,0.999779936227913,0.877979771772087,0.9301598819999999,0.9637461406568363,0.8965736233431635,0.2762497864663601,2.5419219225645064,0.32187327272294225,0.230626300209778,2.593001940505557,2.490841904623456,835584,5.121342706680298,5.680693817138672
0.97231987,1.0288164079046016,0.9158233320953982,0.9791998329999998,1.0363385082244398,0.9220611577755597,0.2485694220289588,2.4828717708587646,0.3069427231057599,0.1901961209521577,2.5360736295017574,2.429669912215772,999424,5.2603182077407835,5.4330878257751465
1.0404398550000002,1.1149625938090726,0.9659171161909278,0.992239855,1.0437169866761553,0.9407627233238448,0.20014070384204383,2.404823958873749,0.2219510348753691,0.17833037280871855,2.4720578735189744,2.337590044228523,1163264,5.459529066085816,5.467147588729858
1.10263979,1.1617855107649286,1.0434940692350714,1.0536798419999998,1.1177624562138813,0.9895972277861184,0.18963045161217448,2.3972419410943986,0.21663725193355415,0.1626236512907948,2.4634227409405236,2.3310611412482736,1327104,5.199246740341186,5.491169738769531
1.22483969,1.3086503575358746,1.1410290224641255,1.13603978,1.2387271993346372,1.0333523606653627,0.17756904270499943,2.3697178274393083,0.1947449166223426,0.16039316878765625,2.45465174683389,2.2847839080447265,1490944,5.628214550018311,5.797786855697632
1.3465196699999997,1.4966051872467285,1.196434152753271,1.31711965,1.4448408677518305,1.1893984322481694,0.16098854551091787,2.3700017064809797,0.18074640959632915,0.1412306814255066,2.4259110287617904,2.314092384200169,1654784,5.597891759872437,6.0874310493469235
1.55275947,1.6810482284694004,1.4244707115305997,1.4795995499999999,1.6232527025028967,1.335946397497103,0.16406174581497904,2.337104153633118,0.18137191565336203,0.14675157597659605,2.395131902787519,2.2790764044787166,1818624,6.095153141021728,6.64029598236084
1.81467933,2.0074541173951053,1.6219045426048944,1.74767938,1.8819545605927572,1.6134041994072426,0.15617079539224504,2.2950426071882246,0.17095279303981445,0.14138879774467564,2.367067582651132,2.2230176317253174,1982464,6.7509763717651365,7.2481677532196045
1.9931191599999998,2.1064335431012124,1.879804776898787,1.89555926,1.9964471034937847,1.7946714165062152,0.13837034767493603,2.232925373315811,0.15693923968658055,0.1198014556632915,2.281025975901345,2.184824770730277,2146304,6.166108083724976,7.4719886302948
2.1514391300000004,2.248915283440799,2.053962976559202,2.02599921,2.138237346691683,1.9137610733083172,0.12823704881593584,2.1785244673490523,0.14136576891573088,0.11510832871614081,2.266809372262504,2.0902395624356007,2310144,7.184736537933349,7.609694766998291
2.20399907,2.338901050593363,2.069097089406637,2.21259915,2.3713874834128377,2.0538108165871622,0.1316332421265542,2.1324417278170587,0.1489381545296103,0.1143283297234981,2.2256805652718326,2.0392028903622847,2473984,7.3587730884552,7.367481756210327
2.2513191299999997,2.4223808619941547,2.0802573980058447,2.1605191699999997,2.3428818059297045,1.978156534070295,0.1214163329452276,2.1364973738789557,0.1425857593425964,0.10024690654785881,2.2528004620798074,2.020194285678104,2637824,6.979624319076538,7.1846050262451175
2.3141590500000007,2.4242699541649313,2.20404814583507,2.3536790499999998,2.484456328974631,2.2229017710253687,0.11045989543199534,2.0963493540883062,0.13545486724967012,0.08546492361432056,2.1849331872286095,2.007765520948003,2801664,7.080654001235962,7.255797958374023
2.43779898,2.624267259533039,2.251330700466961,2.3129190399999997,2.444769604831586,2.1810684751684133,0.11739486316218968,2.092401419579983,0.1382788886361415,0.09651083768823787,2.223595110847506,1.9612077283124598,2965504,6.997359037399292,7.125470161437988
2.54603897,2.7068762903283496,2.3852016496716506,2.5163189700000004,2.652091911115755,2.380546028884246,0.11925858352333304,2.079406651854515,0.1503404554249118,0.08817671162175429,2.178943580505969,1.9798697232030609,3129344,7.176969718933106,7.299331283569336
2.5264789300000006,2.6909041627449235,2.3620536972550776,2.50083893,2.637079890528118,2.364597969471882,0.1305150946602225,2.0520895227789877,0.17195493939789494,0.08907524992255009,2.1943824381013424,1.9097966074566328,3293184,7.062880373001098,7.154582357406616
2.68799897,2.9285809879814906,2.44741695201851,2.55083897,2.7661396612075113,2.3355382787924888,0.11210359837859862,2.0119912296533586,0.14077946846312112,0.08342772829407612,2.1632591864014996,1.8607232729052177,3457024,7.088520097732544,7.306203889846802
2.8029589900000005,3.035653173827682,2.570264806172319,2.7773989400000003,2.9576731341155433,2.5971247458844573,0.14395477166399356,2.008708393573761,0.19243278874247793,0.0954767545855092,2.1146135632658205,1.9028032238817014,3620864,7.023069858551025,7.345216989517212
2.9776388000000003,3.275546229783183,2.6797313702168175,2.81875882,3.1326993075093648,2.5048183324906357,0.13003218816593284,2.0062801733613016,0.18518352200573407,0.07488085432613162,2.105637327727574,1.9069230189950288,3784704,7.0567834854125975,7.404960870742798
2.9371589199999995,3.236278438509958,2.638039401490041,3.03739891,3.3846762077147234,2.6901216122852762,0.17288735918700693,1.9888232678174973,0.21263867142885545,0.1331360469451584,2.0742046415789543,1.9034418940560403,3948544,7.011538791656494,7.3525866031646725
3.1953588999999996,3.431047430141061,2.959670369858938,3.11931888,3.475159963784337,2.7634777962156627,0.17705772593617436,2.0322272941470145,0.22957199465118477,0.12454345722116394,2.0850900613012096,1.9793645269928195,4112384,7.121575546264649,7.502523612976074
3.1500388099999994,3.502698750440176,2.797378869559823,3.05115895,3.434445409781799,2.667872490218201,0.2116266094148159,2.003900210559368,0.26418849081363505,0.15906472801599675,2.0616123648483398,1.9461880562703961,4276224,6.995513868331909,7.315535211563111
3.7778787699999996,4.209444241029407,3.346313298970592,3.49307891,3.7469970404012116,3.2391607795987882,0.2604281473904848,1.9782311528921128,0.3248700513864736,0.195986243394496,2.0401987263481733,1.916263579436052,4440064,7.036470174789429,7.8313079357147215
3.5226388300000004,3.9025868618170714,3.1426907981829295,3.7061189200000006,4.256616315295653,3.1556215247043484,0.2487143689766526,1.9762798190116881,0.29650438247691285,0.20092435547639237,2.0396278482622736,1.9129317897611027,4603904,7.28084545135498,7.5666149139404295
4.09639881,4.478665869936031,3.7141317500639692,3.69655892,4.053809866134053,3.3393079738659477,0.273602922167629,1.9502396568655969,0.3350374904512361,0.2121683538840219,2.03412009054754,1.8663592231836539,4767744,7.097512483596802,8.024645376205445
3.92127883,4.276334231146429,3.5662234288535704,3.859918809999999,4.174949016922537,3.544888603077461,0.317571528069675,1.9504340708255767,0.37417642772755416,0.2609666284117958,2.030198716709036,1.8706694249421176,4931584,7.24771409034729,7.796149349212646
4.231878830000001,4.555362853740368,3.9083948062596345,3.9525188199999994,4.239959695039169,3.6650779449608297,0.3732085769996047,1.9468807592988013,0.4254809012037586,0.3209362527954508,2.00844351602382,1.8853180025737828,5095424,7.639871740341187,8.005701923370362
4.49871867,5.194591044599923,3.8028462954000766,4.375558809999999,4.82349636972999,3.9276212502700085,0.3264017218723893,1.9088712751865387,0.38919864602270526,0.26360479772207335,1.969509090938962,1.8482334594341152,5259264,7.441086959838867,8.163581705093383
4.31267874,4.764508659436113,3.860848820563887,4.34723889,4.8230607631845634,3.8714170168154363,0.3855059124529362,1.9425382360816001,0.4309646366824901,0.3400471882233823,2.0271384606522482,1.857938011510952,5423104,7.582879257202149,7.861258459091187
4.760518500000001,5.171020292161925,4.350016707838076,4.50775874,4.8097658539878205,4.205751626012179,0.4325862281024456,1.925388014316559,0.4826980272483941,0.38247442895649714,1.9953605799438137,1.8554154486893042,5586944,7.7110453128814695,8.206043910980224
5.02411873,5.467928652711158,4.580308807288842,4.8377987,5.3005662939130955,4.375031106086904,0.4467960700392723,1.8952951461076737,0.5048894086240703,0.38870273145447426,1.9718021701623993,1.818788122052948,5750784,7.844498968124389,8.372308778762818
5.308518650000001,6.247809070905163,4.369228229094839,4.80679879,5.43929810101949,4.174299478980511,0.4541098948568106,1.927767786383629,0.5146408619211131,0.393578927792508,1.9760751727511876,1.8794604000160702,5914624,7.883758878707885,8.541509103775024
5.680758340000001,6.231030791583178,5.130485888416823,5.2559187000000005,6.199020038690643,4.312817361309358,0.49125066474080087,1.8706491604447364,0.5386402473463955,0.4438610821352062,1.9142608569833264,1.8270374639061464,6078464,8.202273845672607,8.796252965927124
5.83923827,6.346270617325687,5.332205922674313,5.3900785099999995,6.033628713423593,4.746528306576406,0.5090451784431934,1.8645988821983337,0.5489000615824421,0.46919029530394474,1.9366160754789457,1.7925816889177217,6242304,8.508839797973632,8.886784172058105
6.19487837,6.780165923844293,5.609590816155706,5.788678670000001,6.328348488634438,5.249008851365565,0.49637676365673544,1.834590631723404,0.5512069185746691,0.4415466087388018,1.897199047607655,1.771982215839153,6406144,8.183307647705078,9.091097211837768
6.175558409999999,6.939508601026221,5.411608218973777,5.8309986899999995,6.629489027652448,5.032508352347551,0.5321564927697182,1.8184100359678268,0.5906877282249308,0.4736252573145056,1.8981927282570221,1.7386273436786315,6569984,8.702061223983765,9.01320219039917
6.470918360000001,7.37914987170277,5.562686848297231,6.0049185199999995,6.968699228926765,5.041137811073234,0.5553961891680956,1.8107235118746758,0.6274945377285097,0.4832978406076815,1.9017438998676195,1.7197031238817322,6733824,8.884204196929932,9.148468780517579
6.708998320000001,7.606017534675093,5.811979105324909,5.979718490000001,6.637620766891167,5.321816213108835,0.5411219395697117,1.8059281051158904,0.605509959739825,0.47673391939959836,1.8629627652080012,1.7488934450237796,6897664,8.69976019859314,9.304559373855591
6.68691862,7.601941186267846,5.771896053732155,5.86999858,7.067455885937935,4.672541274062064,0.5275874670594931,1.844252172112465,0.56663726126862,0.4885376728503662,1.9239887413226064,1.7645156029023235,7061504,8.940731143951416,9.177646160125732
6.79383839,7.795445403480447,5.792231376519553,6.27843843,7.116657742398446,5.440219117601553,0.5544535428285599,1.8235587820410728,0.613889982420483,0.4950171032366368,1.8730998977966082,1.7740176662855374,7225344,9.107459449768067,9.194572114944458
6.593798319999999,7.462410187572726,5.725186452427273,6.43499853,7.356185974050391,5.513811085949608,0.5598199341446162,1.838776597380638,0.634153169065824,0.4854866992234083,1.9386907703140717,1.7388624244472044,7389184,9.05329351425171,8.965738821029664
7.060878430000001,8.073922917767112,6.04783394223289,6.2969181800000005,7.5157897864611085,5.078046573538892,0.5595935814082622,1.8261881589889526,0.6103149412161486,0.5088722216003758,1.875187087438942,1.7771892305389632,7553024,9.185917091369628,9.330529594421387
7.04211851,7.824401372625649,6.25983564737435,6.81131863,7.7761264739155225,5.846510786084477,0.5430493637919426,1.8305056735873222,0.5890423696369206,0.49705635794696457,1.87984635079671,1.7811649963779344,7716864,9.27072229385376,9.243061637878418
6.919358410000001,7.85393270466738,5.984784115332622,6.626918540000001,7.674918237797006,5.578918842202996,0.5289720710366964,1.8149877443909646,0.5939122644856417,0.46403187758775105,1.8981781131591942,1.731797375622735,7880704,9.13132815361023,9.088999891281128
7.3976382,8.584176596081749,6.211099803918253,6.9783983,7.966419902184983,5.990376697815018,0.5213922329246998,1.772313265502453,0.5561958266110456,0.48658863923835405,1.8782435559377284,1.6663829750671775,8044544,9.269568252563477,9.454060173034668
7.446198150000001,8.774073502091515,6.118322797908488,6.64487825,7.734986891895954,5.554769608104046,0.5102565363049507,1.757674266397953,0.5532631462237826,0.46724992638611884,1.8590614984564031,1.6562870343395029,8208384,9.253145885467529,9.42515606880188
7.373438350000001,8.598246531305344,6.148630168694657,7.159318429999999,8.14481542412282,6.173821435877178,0.5363533690571785,1.8124243021011353,0.5947336139114264,0.4779731242029305,1.894231329998284,1.7306172742039865,8372224,9.356237602233886,9.330198860168457
7.359998129999999,8.505279420813782,6.2147168391862175,7.04127848,8.211426797352752,5.871130162647248,0.5398822285234928,1.8050099208950996,0.5876871728192097,0.49207728422777586,1.8712456067286107,1.7387742350615885,8536064,9.353347396850586,9.293447780609132
7.56155816,9.019184128178772,6.103932191821228,6.818038369999999,7.541406897605894,6.094669842394104,0.5589849550276995,1.8233870655298232,0.6245524688198365,0.49341744123556247,1.9191156450723441,1.7276584859873023,8699904,9.375769901275635,9.400485181808472
7.7865983100000005,8.932453786990212,6.640742833009789,7.01923853,8.127757343912402,5.910719716087599,0.5554313756525516,1.806553615629673,0.6281810143526951,0.4826817369524081,1.9087791026576029,1.7043281286017433,8863744,9.382199621200561,9.53147382736206
7.652397949999999,8.99268888681951,6.312107013180489,6.989118619999999,8.530123156516145,5.448114083483853,0.5256796397268773,1.800028669834137,0.5974868850667533,0.4538723943870013,1.900906680335952,1.699150659332322,9027584,9.138432502746582,9.410253095626832
7.810278390000001,8.651488442416039,6.969068337583963,6.87535821,8.251125494037865,5.499590925962134,0.4871313594281673,1.8009189769625664,0.5351609116348691,0.4391018072214655,1.8587483296239562,1.7430896243011766,9191424,9.38165454864502,9.492235374450683
8.06291801,8.943673143969724,7.182162876030278,7.07947807,8.113607800334272,6.045348339665729,0.5143715914338827,1.7802077502012252,0.5702153048473158,0.45852787802044964,1.8572023362191352,1.7032131641833153,9355264,9.394165802001954,9.709165668487548
8.35639826,9.565398272833864,7.147398247166137,6.850038319999999,8.211389823874944,5.488686816125052,0.4997381027787924,1.7933175414800644,0.5257185890628123,0.47375761649477244,1.8868680584846764,1.6997670244754524,9519104,9.304957389831543,9.91110315322876
7.705758210000001,8.860429436501025,6.551086983498976,7.408518230000001,8.220308937343388,6.596727522656614,0.5054791763424873,1.766504307091236,0.581180437711302,0.4297779149736726,1.840208451251348,1.6928001629311242,9682944,9.3135329246521,9.342083263397218
8.288758309999999,9.529728803325833,7.047787816674164,7.349438250000001,8.596146668343424,6.1027298316565775,0.5063518296927214,1.7594152688980103,0.5686790968350895,0.4440245625503533,1.845860790247117,1.6729697475489036,9846784,9.698289585113525,9.820924854278564
8.07539808,9.35701454842755,6.793781611572449,7.335278420000002,8.348204455091013,6.3223523849089895,0.5140313722193242,1.800139570236206,0.5663961809049277,0.4616665635337206,1.8962725142677397,1.7040066262046722,10010624,9.43825831413269,9.58545904159546
8.27495818,9.364517385806987,7.1853989741930135,8.03051813,8.977047514343143,7.083988745656859,0.5333707366138697,1.7715709969401359,0.6212487891968762,0.4454926840308632,1.8213826357198077,1.721759358160464,10174464,9.491634464263916,9.711794185638428
8.148037769999998,9.054178987680041,7.241896552319955,7.613038489999999,8.527078002706595,6.698998977293404,0.5316686533391476,1.7656950786709786,0.6087569079637258,0.4545803987145693,1.8395720497145942,1.691818107627363,10338304,9.606537914276123,9.595722770690918
8.462238170000001,9.260158915888272,7.664317424111729,7.49067834,8.449055408937904,6.532301271062096,0.46591542661190033,1.795689804852009,0.5071737067810446,0.42465714644275615,1.8902198355419473,1.7011597741620705,10502144,9.550219535827637,9.872730827331543
8.381718240000001,9.276878283696412,7.486558196303592,7.55379856,8.914655944707256,6.192941175292742,0.4995521273463964,1.7648597553372383,0.538213453510246,0.4608908011825469,1.8318677399281418,1.6978517707463348,10665984,9.54491081237793,9.729621410369873
9.00351791,10.186604064331,7.820431755668999,8.161958349999999,9.27293279687284,7.050983903127157,0.5259012505412102,1.745472113788128,0.6090081672197972,0.4427943338626231,1.8267826257986772,1.6641616017775787,10829824,9.653156089782716,10.253547382354736
8.663158099999999,9.517817338134439,7.8084988618655595,7.8670782599999995,9.004718987090309,6.72943753290969,0.5043655224144459,1.7257010772824288,0.5684055366138597,0.440325508215032,1.7872559091102391,1.6641462454546185,10993664,9.899795150756836,9.927296257019043
8.82167801,9.807329346913303,7.836026673086697,7.841718119999999,8.703726025065517,6.979710214934479,0.48445580117404463,1.7535645246505738,0.5476974168650468,0.4212141854830425,1.845903456274679,1.6612255930264685,11157504,9.812080192565919,10.029838752746581
8.664158089999999,9.603295408634349,7.725020771365649,8.115478229999999,9.001216782350305,7.229739677649693,0.492125191912055,1.7397854343056678,0.560676309737032,0.42357407408707803,1.8078277394092268,1.6717431292021088,11321344,9.89398422241211,9.879050350189209
8.835678210000001,9.944995622310344,7.726360797689657,8.277918279999998,9.132716128287507,7.423120431712489,0.468223662301898,1.7139473766088487,0.5627929635913791,0.37365436101241684,1.7799592787409781,1.6479354744767192,11485184,9.881772804260255,10.010624122619628
9.261277969999998,10.522327196232428,8.000228743767568,8.088398399999999,9.074015900412933,7.102780899587065,0.4900071531534195,1.73809624761343,0.576086632964578,0.40392767334226093,1.796546827698306,1.679645667528554,11649024,9.798165225982666,10.317092800140381
8.640078010000002,9.616622929871413,7.66353309012859,8.10515816,9.127192218335137,7.083124101664863,0.5127913355827332,1.7379264041781426,0.5600023820681707,0.46558028909729565,1.7959013089951081,1.679951499361177,11812864,9.68494873046875,9.722988891601563
9.12347764,10.000747138310576,8.246208141689426,8.10691858,9.501462979535981,6.712374180464019,0.45173078700900077,1.7069315925240516,0.49054506286381383,0.4129165111541877,1.796940554151635,1.6169226308964681,11976704,10.043281936645508,10.19316644668579
8.577198079999999,9.422535240040002,7.7318609199599955,8.10211817,9.056019303665005,7.148217036334996,0.49250106029212476,1.7389306217432021,0.5553136889521676,0.429688431632082,1.7753186452400271,1.702542598246377,12140544,9.73032636642456,9.639735126495362
8.88775828,9.700771848638688,8.074744711361312,8.4064783,9.528820936873537,7.284135663126464,0.4611093133687973,1.6872773334383964,0.5136857473048911,0.40853287943270344,1.735189192142944,1.6393654747338486,12304384,9.930640506744385,9.897366333007813
9.2714782,10.045283134520556,8.497673265479445,8.39819837,9.39822835896448,7.398168381035517,0.48638060595840216,1.7159517869353293,0.5827098561333444,0.3900513557834599,1.7774528291879639,1.6544507446826948,12468224,9.98586597442627,10.224690341949463
8.65755783,9.807615750153232,7.507499909846769,7.8171582299999995,8.52326407345039,7.111052386549608,0.46214603781700136,1.7469978407025337,0.5505896941385868,0.37370238149541596,1.8205747311308285,1.673420950274239,12632064,10.002331447601318,9.669227981567383
9.0650382,9.801872154255747,8.328204245744253,7.875118380000001,9.018634121718055,6.731602638281947,0.4975414231419563,1.7600426524877548,0.5832580301105439,0.4118248161733688,1.8055341745322893,1.7145511304432204,12795904,9.877708625793456,10.009204292297364
8.722637899999999,9.728128418185182,7.717147381814815,8.14499822,9.095477156907139,7.194519283092861,0.46939177848398683,1.7561815679073334,0.5219707024982443,0.4168128544697294,1.8241514909348833,1.6882116448797835,12959744,9.703707122802735,9.692631149291993
9.171958159999999,10.025713177346844,8.318203142653154,8.143638110000001,9.144974309676856,7.142301910323146,0.4479551358148456,1.7564719825983048,0.5341638363197139,0.36174643530997724,1.8037286343103174,1.7092153308862923,13123584,9.812629985809327,10.05626106262207
8.77607773,9.56836619051147,7.98378926948853,8.1894781,9.190057588212827,7.188898611787174,0.4363173842430115,1.7518053203821182,0.514716082121594,0.3579186863644289,1.8243503342113454,1.679260306552891,13287424,9.675650024414063,9.703184127807617
9.1798784,10.563535630507701,7.796221169492299,8.32527829,9.5552061180882,7.0953504619118,0.5016898706555366,1.7499662533402442,0.5612299014775202,0.4421498398335531,1.8363207071891716,1.6636117994913169,13451264,10.005230617523193,10.027590656280518
9.141197960000001,9.846942528863648,8.435453391136354,8.2796783,9.676769753138345,6.882586846861656,0.46216566301882267,1.7347867265343666,0.5289262881350428,0.39540503790260256,1.802948528974751,1.666624924093982,13615104,9.7887131690979,9.999453449249268
8.664557929999999,9.754136910501533,7.574978949498465,7.968398359999999,9.554749383066524,6.382047336933475,0.44645530730485916,1.769429737329483,0.5139476333100838,0.3789629812996346,1.8420671056307247,1.6967923690282412,13778944,9.79078712463379,9.561792993545533
9.178717989999999,10.385678349023834,7.971757630976164,8.775277939999999,9.768327938150058,7.782227941849939,0.4760159634053707,1.7266004860401154,0.5711460666342792,0.3808858601764622,1.817327421709177,1.6358735503710538,13942784,9.816998624801636,10.006768703460693
9.51611789,10.701019367556185,8.331216412443815,8.44855816,9.642273693522593,7.254842626477405,0.4025888841599226,1.7582515895366668,0.4560906890678481,0.3490870792519971,1.8482300322417364,1.6682731468315972,14106624,9.991810035705566,10.273404407501221
9.06035793,10.11577217120904,8.004943688790961,8.404838309999999,9.181686592979034,7.627990027020964,0.4522680897265673,1.7655895411968232,0.5432185858522367,0.3613175936008979,1.8882880687139132,1.6428910136797332,14270464,9.743191146850586,9.852818489074707
9.2223978,10.162304541161355,8.282491058838644,8.34287826,9.532500724952143,7.153255795047858,0.4536207687109709,1.7474808111786841,0.5144206893112176,0.39282084811072415,1.8343829405698384,1.6605786817875299,14434304,9.976152229309083,10.02399435043335
9.38427845,10.299301792340632,8.469255107659368,8.415558029999998,9.193632038193591,7.637484021806404,0.4221978571265936,1.74400704652071,0.4928556155267785,0.3515400987264087,1.8296958577277904,1.6583182353136297,14598144,10.062100315093994,10.127983474731446
9.499678,10.256834513542742,8.742521486457257,8.51463838,9.623672772632627,7.405603987367372,0.43180071506649254,1.7710411086678506,0.511303528987487,0.3522979011454981,1.8500246081573197,1.6920576091783814,14761984,10.013872718811035,10.161425971984864
9.3984779,10.388589601100785,8.408366198899214,8.69091789,9.727384705115039,7.65445107488496,0.42695371620357037,1.7268627285957336,0.4763925214759994,0.3775149109311413,1.8286184980796567,1.6251069591118106,14925824,9.84609489440918,10.098249244689942
9.25031816,10.123763775201034,8.376872544798967,8.99787805,9.923636637825263,8.072119462174738,0.4374604284763336,1.7320496082305907,0.5055111788243545,0.3694096781283127,1.8104778397554835,1.653621376705698,15089664,9.99551830291748,9.98118486404419
9.209438129999999,10.138144566532928,8.28073169346707,8.353718090000001,9.47839677229231,7.229039407707691,0.4596273597329855,1.7564946502447127,0.5595919464678454,0.35966277299812566,1.8501083372896294,1.662880963199796,15253504,9.858588790893554,9.91320505142212
9.536958,10.418593813655843,8.655322186344158,8.38047829,9.284466620978801,7.4764899590211975,0.4505443871021271,1.7612563088536262,0.5099799192451165,0.3911088549591376,1.8382712608976675,1.6842413568095849,15417344,9.947072315216065,10.159738731384277
9.362118200000001,10.176476846170324,8.547759553829678,8.691438469999998,9.811100136114645,7.57177680388535,0.4535885415971279,1.7758415654301642,0.5335667953353733,0.37361028785888256,1.8443349562104885,1.70734817464984,15581184,9.958876419067384,9.983804321289062
9.1350382,10.015261773067838,8.254814626932163,8.709878200000002,9.474291600385003,7.945464799615001,0.4195847239345312,1.7790879696607589,0.51827399380705,0.3208954540620125,1.8757183739303114,1.6824575653912064,15745024,9.861245250701904,9.803610229492188
9.30483789,10.315796908960278,8.293878871039722,8.825198050000001,10.09842019883359,7.551975901166411,0.4543728679418564,1.743987898528576,0.5604523093738857,0.3482934265098271,1.8287628764999884,1.6592129205571635,15908864,9.87240686416626,9.952371311187743
9.56771816,10.49767162874234,8.63776469125766,8.59835835,9.827012643895705,7.369704056104295,0.44310521669685843,1.7492296904325486,0.5191174897692079,0.36709294362450895,1.8442433842192214,1.6542159966458758,16072704,10.17310972213745,10.14000415802002
9.871758150000002,10.87592807776756,8.867588222232444,8.946958,9.719619033054212,8.17429696694579,0.4145274667069316,1.73211527466774,0.4893624426302814,0.33969249078358177,1.8148508747190155,1.6493796746164644,16236544,10.16222095489502,10.407591247558594
9.374557999999999,10.348174877265567,8.40094112273443,8.625758159999998,9.861270034926788,7.390246285073209,0.412958518601954,1.7403537318110467,0.47967142872652185,0.3462456084773861,1.8519067324404326,1.6288007311816608,16400384,9.983281898498536,9.983684158325195
9.582677960000002,10.715925779114132,8.449430140885871,8.533798189999999,9.435090976486336,7.632505403513663,0.4358494754880667,1.7331139266490936,0.5105792549433105,0.3611196960328229,1.8521321983544443,1.6140956549437429,16564224,10.077060222625732,10.121928596496582
9.81019835,10.835533709216877,8.784862990783123,9.0507178,9.789441646080766,8.311993953919233,0.4595623448491096,1.707949160039425,0.5276903521189131,0.3914343375793061,1.7955109302125012,1.6203873898663488,16728064,10.14818983078003,10.336705017089844
9.712958449999999,10.66298985755257,8.762927042447426,9.0298383,10.04277236542391,8.01690423457609,0.4165835551917553,1.7047670215368271,0.4932528523132062,0.33991425807030434,1.790869684331494,1.6186643587421603,16891904,10.195016860961914,10.248358535766602
9.452398070000001,10.346245215881613,8.55855092411839,9.073198309999999,10.401885646473328,7.74451097352667,0.42648852337151766,1.7153705909848214,0.5195157844219619,0.3334612623210734,1.8286811688725388,1.6020600130971039,17055744,10.23480052947998,10.01000165939331
9.414478650000001,10.347380155871175,8.481577144128828,8.7626778,9.578623471397405,7.946732128602597,0.43569919764995574,1.7093399524688722,0.5006919423291223,0.3707064529707892,1.784921301712042,1.6337586032257023,17219584,10.234207439422608,9.978630542755127
9.539477999999999,10.457572803383941,8.621383196616057,8.497758299999997,9.436939686583207,7.558576913416788,0.4508508015424013,1.7573329538106919,0.5381729500497612,0.36352865303504145,1.8437126286199246,1.6709532790014592,17383424,10.13068208694458,10.020648860931397
9.498597749999998,10.211563112062043,8.785632387937953,8.595438269999999,9.712005372366344,7.478871167633654,0.43607319332659245,1.768978764116764,0.5156202598933961,0.35652612675978873,1.809828981751421,1.728128546482107,17547264,9.892917442321778,9.988795471191406
9.94903805,11.05739855473491,8.840677545265091,8.933318270000001,9.998056650628676,7.868579889371325,0.3963014896959066,1.7283797606825828,0.4415013822500364,0.35110159714177686,1.7758025926499368,1.6809569287152288,17711104,10.023053741455078,10.382907581329345
9.452357840000001,10.653173254346266,8.251542425653737,8.67103811,9.830688561039212,7.511387658960787,0.4432776261121035,1.7628398030996322,0.5135493130678369,0.37300593915637004,1.810937056406194,1.7147425497930704,17874944,10.043698501586913,9.939557933807373
9.42327808,10.40520037506996,8.441355784930039,8.77223835,9.464521327078307,8.079955372921694,0.4452574647963047,1.7377213329076766,0.5048331854350229,0.3856817441575865,1.8198331160207717,1.6556095497945815,18038784,10.133736515045166,9.953193664550781
9.620997650000001,10.417936101889733,8.82405919811027,8.626518050000001,9.639392791035645,7.613643308964358,0.39754177927970885,1.7478585869073868,0.4484862631455554,0.3465972954138623,1.8152254750022894,1.6804916988124843,18202624,10.07875337600708,10.063065147399902
9.43967816,10.431285153758369,8.44807116624163,8.584757999999999,9.331952152868315,7.837563847131683,0.40718238428235054,1.7906622752547263,0.45968538378338253,0.35467938478131855,1.8335263941634734,1.7477981563459792,18366464,9.999667644500732,9.896748065948486
9.543437649999998,10.437765011030734,8.649110288969261,8.66951797,9.497389713474615,7.841646226525385,0.4251425828784704,1.7268408834934235,0.5105290118674238,0.33975615388951697,1.7960590629974742,1.6576227039893727,18530304,9.980718803405761,9.976789188385009
9.8444777,10.57767306859449,9.11128233140551,8.96775822,9.79687152956021,8.13864491043979,0.4185065908357501,1.756248115003109,0.46121382086344287,0.3757993608080573,1.8042224685787087,1.7082737614275094,18694144,10.046965217590332,10.24546422958374
9.7377979,10.171773446822964,9.303822353177036,9.119918150000002,9.97723265701846,8.262603642981544,0.431889733672142,1.7179974645376206,0.47956283079431417,0.38421663654996985,1.7840508347595523,1.651944094315689,18857984,10.061669063568115,10.124964237213135
9.991877500000001,10.762015777324567,9.221739222675435,9.04227845,9.626505900560328,8.45805099943967,0.41718611530959604,1.73008643835783,0.47942163360886825,0.35495059701032383,1.7992554947520611,1.660917381963599,19021824,10.164589786529541,10.354798316955566
9.684478180000001,10.602595708922944,8.766360651077058,8.83059795,9.653060531775136,8.008135368224863,0.4169593770056963,1.7539834156632423,0.48424473338500873,0.34967402062638386,1.818419154580727,1.6895476767457578,19185664,10.045815658569335,10.072011566162109
9.9439982,10.686173114693402,9.201823285306597,9.003758029999998,9.81368748614208,8.193828573857918,0.425606494769454,1.7327389925718308,0.4965115353612687,0.3547014541776393,1.8153071448895288,1.6501708402541329,19349504,10.005641269683839,10.31376895904541
10.0224777,10.742808545520731,9.302146854479268,8.93335837,9.727991123411167,8.138725616588834,0.42271424904465676,1.736323429644108,0.49511380607604905,0.3503146920132645,1.7986506495603267,1.673996209727889,19513344,10.014542388916016,10.346617317199707
9.8623978,10.841408050569605,8.883387549430395,8.732038460000002,9.671194020564654,7.792882899435351,0.45359340831637385,1.744260011613369,0.549427089145307,0.35775972748744067,1.8476670896777982,1.64085293354894,19677184,10.08167896270752,10.192710685729981
9.87691757,10.67029693620999,9.08353820379001,9.303037949999998,10.162371374175052,8.443704525824945,0.4087867382913828,1.721542301774025,0.4780931270455132,0.33948034953725237,1.7773948977306941,1.6656897058173559,19841024,10.073505973815918,10.208907508850098
10.0085582,10.468915441733374,9.548200958266625,9.164757940000001,9.988746085135302,8.3407697948647,0.43071062564849855,1.7297891169786452,0.5150359507550286,0.3463853005419685,1.8047046697267035,1.654873564230587,20004864,10.28376874923706,10.340183544158936
9.91763825,10.711479386765008,9.12379711323499,9.53199805,10.21060268729636,8.85339341270364,0.36515271477401257,1.7032696634531022,0.4112625214702153,0.31904290807780983,1.7694754170676643,1.63706390983854,20168704,10.223268413543702,10.25620231628418
10.017478350000001,10.6917073951208,9.343249304879203,9.36483766,10.01021216785416,8.719463152145838,0.40045031514018775,1.7327611491084098,0.46758388601666845,0.33331674426370705,1.7873672311808644,1.6781550670359553,20332544,10.190155410766602,10.293096923828125
9.8967179,10.823245700718624,8.970190099281377,8.926758099999999,9.807374613000006,8.046141586999992,0.4102081943303347,1.7521813929080963,0.4870712247633938,0.33334516389727553,1.833714888752469,1.6706478970637235,20496384,10.101113414764404,10.20752763748169
9.7061982,10.31012728782419,9.102269112175808,8.875878449999998,9.70685882482736,8.044898075172636,0.4260666124522686,1.7336879253387452,0.49200780008197836,0.3601254248225589,1.8218197582389677,1.6455560924385226,20660224,10.099809837341308,10.044704627990722
9.92323768,11.041501069547602,8.804974290452398,9.092878,9.983040317603145,8.202715682396857,0.38583541102707386,1.7335667043924332,0.45079548087933285,0.32087534117481487,1.7895109388554766,1.6776224699293898,20824064,10.120174407958984,10.228888034820557
9.933317900000002,10.598596904106317,9.268038895893687,9.075758200000001,9.839352779771335,8.312163620228667,0.3760318199172616,1.753882847726345,0.45043650525323997,0.3016271345812832,1.8231257367363618,1.6846399587163283,20987904,10.043008613586426,10.211555767059327
10.0171179,10.601156487068774,9.433079312931227,9.202638449999998,10.214962310285935,8.190314589714061,0.4270753988996148,1.7455311000347138,0.5470290621922016,0.307121735607028,1.836653732901673,1.6544084671677546,21151744,10.131218528747558,10.294088172912598
10.09983765,10.876735521646333,9.322939778353666,9.3789579,10.31188732332863,8.44602847667137,0.4136258840560913,1.7605678126215936,0.47519619409736624,0.35205557401481635,1.816659396806673,1.704476228436514,21315584,10.068062877655029,10.352107048034668
9.9602378,10.678260142895372,9.242215457104628,8.960677749999999,9.897217262108358,8.02413823789164,0.396794718131423,1.7609381064772607,0.43894937001558065,0.3546400662472653,1.8296908762640105,1.6921853366905109,21479424,9.970489120483398,10.218777751922607
10.016077899999999,10.509475935602584,9.522679864397414,9.43779789,10.453497837116583,8.422097942883418,0.39244658350944517,1.7386961191892625,0.4516922386776902,0.33320092834120013,1.8265839125378305,1.6508083258406945,21643264,10.128879642486572,10.260250282287597
10.1483978,10.865811767079231,9.430983832920768,9.26955835,10.199624617138397,8.339492082861604,0.4175886228680611,1.7263368591666222,0.5137375947128193,0.3214396510233029,1.819173568226277,1.6335001501069673,21807104,10.229727363586425,10.369912242889404
9.9163983,10.76530989233492,9.067486707665081,9.2771983,10.298160920785115,8.256235679214885,0.4221943899989128,1.7507601544260978,0.5023295411258156,0.34205923887200995,1.8194686874132964,1.6820516214388992,21970944,10.174991035461426,10.156437969207763
9.81951785,10.503017472162663,9.136018227837338,9.00235794,10.002875062182344,8.001840817817655,0.43325002398341894,1.7818081587553025,0.5178419517612575,0.3486580962055804,1.8457940498605345,1.7178222676500705,22134784,10.038292407989502,10.035768604278564
10.087957999999999,11.045349160937052,9.130566839062945,9.15991834,9.964081264183154,8.355755415816848,0.40119458362460136,1.7341247886419295,0.4781001616031102,0.32428900564609253,1.7777657428881388,1.6904838343957203,22298624,10.068525886535644,10.265256118774413
10.229718199999999,11.112314993169088,9.34712140683091,9.1383581,9.815148987710739,8.46156721228926,0.39338377453386786,1.7282526701688767,0.47389345577461267,0.31287409329312305,1.7867716464950438,1.6697336938427096,22462464,10.176105403900147,10.388928031921386
9.790718049999999,10.673746425562626,8.907689674437371,9.11663793,10.084788920964924,8.148486939035076,0.38822515606880187,1.7649659603834151,0.4549325175104918,0.32151779462711194,1.8613082794889093,1.668623641277921,22626304,10.061111640930175,10.024614334106445
10.17343769,11.174736647609487,9.172138732390513,9.403998040000001,10.392790433320629,8.415205646679373,0.41631929129362105,1.756110382080078,0.5086349388201669,0.32400364376707524,1.8709290851769613,1.6412916789831948,22790144,10.27822904586792,10.343775939941406
9.9412778,10.618391226504718,9.264164373495282,9.355237890000001,10.363786042152109,8.346689737847894,0.39666623827069997,1.752521499991417,0.46833944483952705,0.3249930317018729,1.8314321502977173,1.6736108496851165,22953984,10.135544300079346,10.118977260589599
10.29587785,11.088573931587705,9.503181768412295,9.1725581,9.91761076375508,8.42750543624492,0.37844906840473413,1.7426457434892655,0.4393589982863877,0.3175391385230806,1.8039404597479018,1.6813510272306291,23117824,10.230512332916259,10.44501838684082
10.1685979,10.577069196764766,9.760126603235234,9.499677969999999,10.544950983269331,8.454404956730666,0.4067572459578514,1.7291805773973465,0.49928064255077725,0.31423384936492554,1.813719406044908,1.644641748749785,23281664,10.251013565063477,10.335417938232421
9.970797899999999,10.801209743605863,9.140386056394135,9.04395808,9.851840012333263,8.236076147666736,0.3946354197338223,1.7422375082969666,0.45533916934870416,0.3339316701189405,1.8558461739452023,1.6286288426487308,23445504,10.14791259765625,10.167583560943603
10.2594378,10.953595590460866,9.565280009539135,9.07935807,9.931240292776039,8.22747584722396,0.40802672430872916,1.750655721127987,0.4708218581043605,0.3452315905130978,1.857278790055659,1.6440326522003148,23609344,10.263339614868164,10.41168909072876
10.1276776,10.843022426544682,9.412332773455319,9.23695806,10.126239945827566,8.347676174172433,0.3736523028463125,1.7051166370511055,0.4602239920482871,0.2870806136443379,1.7884579940326542,1.6217752800695568,23773184,10.160680198669434,10.326505565643311
10.023078350000002,10.735730696803548,9.310426003196456,9.195957900000002,9.90311429734962,8.488801502650384,0.3863156775012612,1.7337051182985306,0.45388310811579896,0.3187482468867235,1.7996095151921634,1.6678007214048978,23937024,10.30675745010376,10.182468223571778
9.8393177,10.533253581470479,9.145381818529522,9.0079176,9.94672300489307,8.069112195106932,0.3946454798802733,1.7639954775571822,0.4885520908942372,0.30073886886630946,1.8433117636799188,1.6846791914344457,24100864,10.191105079650878,9.998970222473144
9.8853178,10.748081727739772,9.022553872260227,9.203998050000001,10.089973930507096,8.318022169492906,0.4555941950529814,1.7663523748517036,0.5292144245049648,0.38197396560099794,1.8426593161194749,1.6900454335839323,24264704,10.194441604614259,10.020887756347657
10.0079976,10.51644565264711,9.499549547352888,9.33899808,10.102481560628249,8.57551459937175,0.3945001982152462,1.7677854880690576,0.4216283533452615,0.36737204308523086,1.8357369968482233,1.6998339792898918,24428544,10.063496971130371,10.145467758178711
10.122597850000002,10.71157799355363,9.533617706446373,9.158478070000001,9.864434333804773,8.452521806195229,0.40876295529305934,1.7534333243966103,0.45638755340369863,0.36113835718242004,1.8069586389847014,1.699908009808519,24592384,10.107794761657715,10.250579452514648
10.016078199999999,10.835449855482638,9.19670654451736,9.276438109999999,10.234671344418242,8.318204875581756,0.43083142042160033,1.774930216372013,0.5194835172401833,0.34217932360301734,1.8274257583682338,1.7224346743757923,24756224,10.105971431732177,10.138601398468017
10.027797549999999,10.84895239716381,9.206642702836188,9.43983788,10.157676494738551,8.72199926526145,0.3553129773586988,1.7454990327358246,0.41152429682974817,0.2991016578876495,1.8122852878745848,1.6787127775970645,24920064,10.168282985687256,10.190869426727295


==> data/progress-chaser-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.669439976,0.7043685594743135,0.6345113925256866,0.6660799479999999,0.7063044155530049,0.6258554804469949,1.1187438268214465,2.705974078178406,2.49802435461892,-0.2605367009760269,2.7069760544715136,2.704972101885298,16384,1.1707280457019806,4.67972354888916
0.6780000039999999,0.7215717551055372,0.6344282528944627,0.6855999629999999,0.7184316437489449,0.652768282251055,0.22665601205080743,2.691932961344719,0.2597609603251491,0.19355106377646575,2.7117638986493593,2.6721020240400786,180224,2.53530900478363,4.527285504341125
0.679959966,0.7224102758749821,0.6375096561250179,0.672679956,0.7093667594236241,0.6359931525763758,0.1733645631931722,2.6764005571603775,0.2163419089520235,0.1303872174343209,2.703157600714627,2.649643513606128,344064,3.203607702255249,4.508196115493774
0.674439985,0.7061564505849611,0.6427235194150389,0.684639946,0.7087876008162612,0.6604922911837388,0.15307522024959325,2.6438164949417113,0.1760372333803301,0.1301132071188564,2.7786126761664782,2.5090203137169445,507904,3.1006902694702148,4.457810401916504
0.819039925,0.8978470747873368,0.7402327752126632,0.8261199140000001,0.8910673741246755,0.7611724538753246,0.1627854414284229,2.595291417837143,0.17644981031430823,0.1491210725425376,2.662558276176859,2.5280245594974273,671744,3.666118121147156,5.260771799087524
1.013199835,1.0812945478168539,0.9451051221831461,0.933759878,0.9825914220575784,0.8849283339424217,0.19052032213658093,2.505623483657837,0.2188749963396835,0.16216564793347837,2.580580161901811,2.4306668054138627,835584,4.323096299171448,5.918715286254883
1.051199826,1.0908401686222287,1.0115594833777712,0.9817998539999999,1.0476316539329218,0.9159680540670782,0.17995227910578251,2.441791704297066,0.22291886563564328,0.13698569257592175,2.5112157591672513,2.3723676494268804,999424,4.717964315414429,5.658752393722534
1.14171976,1.2304535867494555,1.0529859332505445,1.0662797960000001,1.116418484270059,1.0161411077299412,0.1428827074356377,2.3618375033140184,0.15977686106248098,0.1259885538087944,2.4615830710353896,2.262091935592647,1163264,4.514569902420044,5.766263198852539
1.3296396400000001,1.4927056775578693,1.166573602442131,1.31319966,1.4609898123918572,1.1654095076081428,0.13203861834481356,2.33555089533329,0.14967314784502556,0.11440408884460157,2.4490820254065713,2.222019765260009,1327104,4.664551258087158,6.231014776229858
1.5373594699999997,1.7126420334728394,1.36207690652716,1.5195595299999998,1.6913569352493751,1.3477621247506244,0.11777285058051346,2.2883254438638687,0.1250704376459103,0.1104752635151166,2.3623213783306,2.2143295093971376,1490944,4.903597974777222,6.642594814300537
1.89639931,2.110459754155568,1.6823388658444325,1.8635593200000002,2.090293261423907,1.6368253785760933,0.1037484467029571,2.1684704571962357,0.11362544618757511,0.0938714472183391,2.28825959847566,2.048681315916811,1654784,4.91737470626831,7.472645950317383
2.04951916,2.257398080012642,1.8416402399873582,2.0611991499999998,2.249075940157865,1.8733223598421347,0.10327251572161908,2.088368421792984,0.11463624428721784,0.09190878715602031,2.170012761121093,2.006724082464875,1818624,5.468869161605835,7.403892612457275
2.2483991800000003,2.4096189557349565,2.087179404265044,2.18659911,2.3565643310424793,2.0166338889575206,0.10096493586897845,2.008173206448555,0.12851139877270445,0.07341847296525246,2.0967236444383253,1.9196227684587845,1982464,5.5954090595245365,7.54662184715271
2.32255908,2.521817419846561,2.123300740153439,2.28795906,2.48993035379405,2.08598776620595,0.09593650540336962,2.0212460279464723,0.1304235311612719,0.061449479645467354,2.1283092877495258,1.914182768143419,2146304,5.324044275283813,7.2958306789398195
2.48251897,2.7183210694122066,2.2467168705877936,2.52071892,2.699151379410371,2.342286460589629,0.10250302734784777,1.925304013490677,0.12398536385352471,0.08102069084217084,2.0179494831529947,1.8326585438283591,2310144,5.412201404571533,7.298080682754517
2.56991894,2.749663636251184,2.390174243748816,2.6617189399999996,2.844449902561084,2.478987977438915,0.11326728072017427,1.9367583334445952,0.15029482015839213,0.0762397412819564,1.9855921892395916,1.887924477649599,2473984,5.309361791610717,7.2882105827331545
2.81187897,2.9924439753162075,2.6313139646837924,2.6519189400000003,3.0186135792060194,2.285224300793981,0.09558673477731641,1.9056836500763894,0.10986250903479212,0.0813109605198407,1.9571906001079107,1.8541767000448681,2637824,5.383885908126831,7.407351636886597
2.86819896,3.0708446854225273,2.6655532345774726,2.9031990600000004,3.1583611544263754,2.6480369655736253,0.1164847046602517,1.8812514171004295,0.16516458765755945,0.06780482166294394,1.936294403493103,1.8262084307077562,2801664,5.314584016799927,7.31285285949707
3.0570788999999996,3.312000343539095,2.8021574564609044,3.00919879,3.2932262624460558,2.7251713175539445,0.10148749835789198,1.893389144539833,0.12427959787878187,0.07869539883700208,1.9752207259315708,1.8115575631480951,2965504,5.175377082824707,7.408425235748291
3.2424387599999998,3.5316389060360356,2.953238613963964,3.0877988899999997,3.448917927232928,2.7266798527670715,0.15479570450261232,1.8614870190620423,0.2096031059493743,0.09998830305585032,1.9605533448825114,1.7624206932415731,3129344,5.199953651428222,7.47060489654541
3.4094388300000005,3.6842701113085408,3.13460754869146,3.21807892,3.575694579921178,2.860463260078822,0.1475005118176341,1.8327079221606255,0.1806610853553925,0.11433993827987572,1.9470535030937546,1.7183623412274964,3293184,5.120720338821411,7.518119668960571
3.6675188800000003,4.163496118297168,3.1715416417028326,3.5300388199999992,3.9755154822287735,3.084562157771225,0.19814310269430277,1.831460601091385,0.2522565398360201,0.14402966555258545,1.9423640314232815,1.7205571707594884,3457024,5.192162036895752,7.650477743148803
3.78767899,4.263127078011352,3.3122309019886473,3.8106787300000002,4.2861269630005046,3.3352304969994955,0.20502791153267025,1.855305127799511,0.2530963464399056,0.1569594766254349,1.950639241884191,1.759971013714831,3620864,5.114956283569336,7.618856525421142
3.9734788200000004,4.454538003341162,3.4924196366588385,3.7865188099999996,4.351102559335416,3.221935060664583,0.20878366399556395,1.8721877574920653,0.24489542584641918,0.1726719021447087,2.01446047085118,1.7299150441329507,3784704,4.954498291015625,7.765984439849854
4.26467868,4.812254182055437,3.7171031779445634,4.23615851,5.0186654199636855,3.453651600036315,0.26464069383218886,1.844734261929989,0.32041744160555485,0.20886394605882289,1.9383836618787016,1.7510848619812762,3948544,5.0659952640533445,7.855029439926147
4.64123874,5.412346540513557,3.8701309394864443,4.5433986200000005,5.049396043756428,4.037401196243573,0.27982629407197235,1.8425021767616272,0.3352450709031647,0.22440751724078,1.9293936196778407,1.7556107338454137,4112384,5.187112283706665,8.195705652236938
4.81355853,5.18273032772364,4.44438673227636,4.36935888,4.712432047575775,4.026285712424225,0.2877945620566606,1.844492395222187,0.33622606666771676,0.23936305744560443,1.9362218462489595,1.7527629441954145,4276224,4.995848608016968,8.183864164352418
5.063838549999999,5.839332427231888,4.28834467276811,4.84895875,5.666362782179979,4.031554717820022,0.30156508423388007,1.7908489018678666,0.35411130479656083,0.24901886367119933,1.883491894229908,1.6982059095058253,4440064,5.2071946144104,8.3189293384552
5.3241187,6.156168783872455,4.492068616127544,5.20611864,5.8750179593526495,4.53721932064735,0.311408195644617,1.790160743892193,0.35262033565935325,0.2701960556298808,1.8996179716700365,1.6807035161143493,4603904,5.468613004684448,8.43508529663086
5.477718820000001,6.260735853492425,4.694701786507577,5.224078570000001,6.0790202574647,4.369136882535303,0.3069797672331333,1.7850446224212646,0.35328187040268305,0.26067766406358356,1.9070724455813057,1.6630167992612235,4767744,5.092661809921265,8.50796594619751
5.854038450000001,6.974507617513418,4.733569282486584,5.551318609999999,6.110896514286508,4.99174070571349,0.3411740096285939,1.7478657707571983,0.3844174734639452,0.2979305457932426,1.8852254718852854,1.6105060696291111,4931584,5.320973062515259,8.756265258789062
6.392598420000001,7.13640061144089,5.648796228559111,5.849278719999999,6.879664459111799,4.818892980888199,0.34455397110432384,1.7235324636101723,0.3842151864911443,0.3048927557175034,1.8243820153182055,1.622682911902139,5095424,5.365929985046387,9.170627403259278
6.311758419999999,7.112914158319207,5.510602681680792,5.99143866,6.626355330056383,5.356521989943617,0.31851825434714554,1.7392818108201027,0.34052975503149413,0.29650675366279694,1.8234502089667575,1.655113412673448,5259264,5.189421367645264,8.958076429367065
6.7221582799999995,7.562044168924495,5.882272391075504,5.82743829,6.750482266389513,4.904394313610487,0.3484531341120601,1.6821872383356093,0.3772904189175905,0.31961584930652964,1.8256463589998142,1.5387281176714045,5423104,5.367543792724609,9.302437114715577
6.700678600000001,7.708459504780446,5.692897695219555,5.89731873,6.753432736277769,5.041204723722232,0.3692039992660284,1.681800253689289,0.3983457372675695,0.34006226126448735,1.7993197437100867,1.5642807636684914,5586944,5.52965726852417,9.169312667846679
6.659558419999999,7.263613026917196,6.055503813082802,6.45707848,6.890289553786912,6.023867406213087,0.3734271887689829,1.6814569801092147,0.4074816295288204,0.3393727480091454,1.7840634212341466,1.5788505389842828,5750784,5.584589338302612,9.053475666046143
6.88403804,7.629079737773275,6.138996342226725,6.667838370000001,7.594760605568311,5.740916134431691,0.3516755845397711,1.6738068342208863,0.38205078907201473,0.3213003800075275,1.8386100665313065,1.509003601910466,5914624,5.403621625900269,9.174197578430176
7.009638010000001,8.023704632844524,5.995571387155477,6.660638280000001,7.384613500212483,5.936663059787518,0.38953069448471067,1.6302975431084632,0.436066075103482,0.34299531386593934,1.778817478381642,1.4817776078352844,6078464,5.52969970703125,9.237934494018555
7.320078190000001,8.071938957207527,6.5682174227924754,6.576918680000001,7.452132570313117,5.701704789686885,0.3813278550282121,1.6475966349244118,0.4281906010221107,0.3344651090343135,1.7425031374501756,1.552690132398648,6242304,5.571742820739746,9.448339653015136
7.2694380800000005,8.043334931277883,6.495541228722118,7.228558049999999,7.83331619621744,6.623799903782559,0.36150141414254905,1.6270774915814399,0.400569960752594,0.3224328675325041,1.7455540978571944,1.5086008853056854,6406144,5.462375974655151,9.320978355407714
7.61679822,8.339372617376602,6.894223822623396,7.04319816,7.957735814743702,6.128660505256298,0.3539109457284212,1.589655865728855,0.3799212497965272,0.3279006416603152,1.6991740202626642,1.480137711195046,6569984,5.623682975769043,9.537496948242188
7.953798020000001,8.871184195854177,7.0364118441458245,7.20927826,7.784128862169466,6.634427657830533,0.3725442921742797,1.5789582401514053,0.4246511935948372,0.3204373907537222,1.7062500365851678,1.4516664437176428,6733824,5.659578800201416,9.786914730072022
7.9240382600000006,8.835515566282158,7.012560953717844,7.661198229999999,8.55652580946592,6.765870650534078,0.3669029543176293,1.5750844225287437,0.3982560063387361,0.33554990229652254,1.6928687163455693,1.457300128711918,6897664,5.558573198318482,9.725973320007324
8.22767787,9.278549159719741,7.176806580280259,7.83795822,9.021459007559423,6.6544574324405765,0.3855736754834652,1.5938061773777008,0.4312703061564044,0.33987704481052605,1.7250641997007077,1.462548155054694,7061504,5.797942781448365,9.894235610961914
8.5363984,9.344031753051148,7.728765046948851,7.721598160000001,8.734386257003631,6.7088100629963705,0.36296488530933857,1.5562479346990585,0.392311776543217,0.33361799407546017,1.6867505935193305,1.4257452758787865,7225344,5.859023523330689,10.109682369232178
8.247317950000001,8.958959436236169,7.535676463763833,7.597518490000001,8.45356663603771,6.74147034396229,0.3667475437745452,1.577815793454647,0.3952298222648025,0.3382652652842879,1.6820177084047172,1.473613878504577,7389184,5.721738004684449,9.847313785552979
8.29979806,9.328373746366557,7.271222373633444,8.314757960000001,8.915296133012314,7.714219786987689,0.352790448628366,1.5789048925042153,0.3959458418072074,0.30963505544952463,1.6907124887058465,1.4670972963025841,7553024,5.778786849975586,9.819502639770509
8.406637980000001,9.078372643754918,7.734903316245084,7.853798,8.486702326570796,7.220893673429205,0.3453570822253823,1.5519605785608293,0.40873188952089173,0.2819822749298729,1.6854882538227742,1.4184329032988843,7716864,5.658305358886719,9.857595729827882
8.677677899999999,9.430181855508865,7.925173944491132,7.9734383499999995,8.691963843298762,7.254912856701236,0.3419576495885849,1.5578080266714096,0.3824603723861282,0.3014549267910416,1.6628912879664628,1.4527247653763564,7880704,5.81967568397522,10.058689785003661
8.845717920000002,9.833995318598037,7.857440521401968,8.14519808,9.326700481897003,6.963695678102997,0.3350485201925039,1.5304390266537666,0.3850331001069119,0.28506394027809595,1.67086306055701,1.3900149927505232,8044544,5.729938125610351,10.152390384674073
8.86347815,9.601641486475339,8.125314813524662,8.430918089999999,9.026731018314695,7.835105161685303,0.3426075056195259,1.4713467612862587,0.38026191788259783,0.304953093356454,1.6089347330144763,1.3337587895580412,8208384,5.712029314041137,10.132163143157959
9.206198050000001,10.253683924568351,8.158712175431651,8.01683813,8.731053473485241,7.302622786514759,0.3520997121930122,1.5165850818157196,0.38286148840087125,0.3213379359851532,1.6553217045685062,1.377848459062933,8372224,5.729653835296631,10.406135177612304
8.822638010000002,9.727283185035752,7.917992834964253,8.639198180000001,9.482224376133965,7.796171983866037,0.33643218167126177,1.5402735516428947,0.3731586687527668,0.2997056945897567,1.6587569554911208,1.4217901477946686,8536064,5.687834739685059,10.014049911499026
8.97939815,9.803787498075412,8.155008801924588,8.435558140000001,9.518463793439697,7.352652486560306,0.30647263340651987,1.514400202035904,0.35754970088982135,0.2553955659232184,1.64499712512214,1.383803278949668,8699904,5.726809692382813,10.13442153930664
9.4596781,9.967198155627646,8.952158044372354,8.301437949999999,9.02883910412647,7.5740367958735275,0.3230003682896495,1.4849895283579826,0.35526141490349317,0.29073932167580585,1.5898726109144399,1.3801064458015253,8863744,5.714611005783081,10.509477806091308
9.1990376,10.114315049931026,8.283760150068975,8.470798349999999,9.396334658893768,7.54526204110623,0.3046328606083989,1.506810587644577,0.3332246194709649,0.2760411017458329,1.610695075536722,1.402926099752432,9027584,5.804822492599487,10.261980533599854
9.4711578,10.404461069674097,8.537854530325903,9.0783975,9.949610716933861,8.207184283066137,0.30232988521456716,1.4800526365637778,0.3689519744914018,0.2357077959377325,1.5716458929313672,1.3884593801961884,9191424,5.868994617462159,10.476929855346679
9.37063815,10.475773253617925,8.265503046382074,8.8525182,9.723963064298546,7.9810733357014545,0.31364279203116896,1.4595696747303009,0.37683156938793716,0.25045401467440076,1.5411512261228504,1.3779881233377513,9355264,5.895535516738891,10.350562858581544
9.4433979,10.141048331635135,8.745747468364867,8.720318070000001,9.469626662009532,7.971009477990471,0.31387737691402434,1.4854210004210473,0.36963601261048196,0.2581187412175667,1.557128244718184,1.4137137561239106,9519104,5.797612953186035,10.389906883239746
9.5569181,10.30817806968845,8.805658130311551,8.89239815,10.059034695339006,7.7257616046609945,0.3034907180815935,1.478476670384407,0.3585114586050809,0.24846997755810613,1.571775111809343,1.385178228959471,9682944,5.857867908477783,10.427950477600097
9.703638,10.365505001443946,9.041770998556053,8.99707828,9.8030101864806,8.1911463735194,0.31209984999150037,1.4673713505268098,0.3650341350208845,0.25916556496211623,1.53226140027129,1.4024813007823296,9846784,5.9054571151733395,10.5386399269104
10.0005986,10.878658640453095,9.122538559546905,8.70383816,9.753138193715577,7.654538126284423,0.29922580141574145,1.468997986614704,0.3428272888780306,0.2556243139534523,1.5705231146741347,1.3674728585552733,10010624,5.830951976776123,10.756847190856934
9.72919806,10.834047744755548,8.624348375244452,8.59003794,9.645625879907028,7.534450000092972,0.2978078305721283,1.4394906729459762,0.36985054872529216,0.2257651124189644,1.5444839938780894,1.334497352013863,10174464,5.873549175262451,10.502710437774658
9.63819785,10.33505910435441,8.941336595645588,9.05343806,9.877507999101914,8.229368120898085,0.30051344241946937,1.4476353466510772,0.3700805854519352,0.23094629938700356,1.5318333243759568,1.3634373689261976,10338304,5.854631853103638,10.404241943359375
10.0049178,10.766364092293921,9.243471507706078,8.81007831,9.332694178361042,8.287462441638958,0.2768612994812429,1.4050532802939415,0.33190066748654323,0.2218219314759425,1.4903907933832896,1.3197157672045934,10502144,5.817394208908081,10.701457977294922
10.094318150000001,10.587253679074852,9.60138262092515,9.29499817,10.111153639873478,8.47884270012652,0.29645843617618084,1.4149272993206978,0.3342431591624384,0.25867371318992327,1.5099944880017566,1.319860110639639,10665984,5.950200510025025,10.75480785369873
10.0808778,10.613311250970316,9.548444349029683,9.597838,10.29403820568799,8.901637794312009,0.29267586804926393,1.4345379531383515,0.3351380148435705,0.2502137212549574,1.5411465341779107,1.3279293720987924,10829824,5.9975968360900875,10.712212562561035
9.95407825,11.05793902504401,8.85021747495599,9.37147783,10.175818561142828,8.567137098857172,0.28305468168109654,1.4278509110212325,0.33249059643389145,0.23361876692830166,1.5261259989937306,1.3295758230487345,10993664,5.888870525360107,10.571819972991943
9.7716379,10.46597138679744,9.07730441320256,9.16167795,9.747847131080276,8.575508768919724,0.30521237216889857,1.458822038769722,0.3481003258321639,0.26232441850563326,1.5298534431078195,1.3877906344316244,11157504,5.825311183929443,10.371871089935302
10.005197999999998,10.714184886536273,9.296211113463723,9.1951979,10.02130893244073,8.36908686755927,0.27444978412240745,1.4669600665569305,0.3300123493873317,0.21888721885748316,1.5632032487436043,1.3707168843702566,11321344,5.829898643493652,10.578755760192871
10.21699765,10.662864184044103,9.771131115955896,9.516518399999999,10.264168260606313,8.768868539393685,0.27175310514867307,1.4400986775755882,0.3070970939668435,0.23640911633050263,1.5075793201123222,1.3726180350388542,11485184,5.887741136550903,10.711471462249756
10.1406782,10.999415115130798,9.281941284869202,9.5741582,10.343905412386093,8.804410987613906,0.28296770676970484,1.439528116583824,0.33944822450141443,0.22648718903799525,1.5140298655680968,1.3650263675995513,11649024,5.776490879058838,10.653303527832032
10.219598099999999,10.898643649459157,9.540552550540841,9.155077850000001,10.050927462962134,8.259228237037869,0.2767619160935283,1.40866207331419,0.30845061430911563,0.24507321787794095,1.4639968756836677,1.3533272709447122,11812864,5.927774858474732,10.69417963027954
10.084998299999999,10.825728573905561,9.344268026094436,9.5165978,10.25048215841116,8.78271344158884,0.27292817886918785,1.4031318575143814,0.3083528968645206,0.2375034608738551,1.4638225434300551,1.3424411715987077,11976704,6.039690685272217,10.583673286437989
10.3592782,11.053769325392118,9.664787074607883,9.1476382,10.224995885443771,8.070280514556227,0.2708191741257906,1.390478603541851,0.3393497617881046,0.2022885864634766,1.4350853759970161,1.345871831086686,12140544,5.9150779247283936,10.793253231048585
10.17315735,10.948655026172084,9.397659673827917,9.277438409999998,10.365847267007279,8.189029552992718,0.29187521878629924,1.4422492370009423,0.34227185842353897,0.2414785791490595,1.5067340745515068,1.3777643994503779,12304384,5.968175220489502,10.608351230621338
10.357118,11.148243980309458,9.565992019690542,9.720997950000001,10.485842120207419,8.956153779792583,0.27555472664535047,1.3754861891269683,0.3330073798101708,0.21810207348053012,1.4559170855853556,1.295055292668581,12468224,5.9393150329589846,10.7715012550354
10.2919978,11.017694824660127,9.566300775339874,9.416037999999999,10.174383857930403,8.657692142069594,0.25840721866115923,1.410714401304722,0.3134930442451799,0.20332139307713856,1.5037968064982212,1.3176319961112226,12632064,5.8830344676971436,10.67172737121582
10.364478099999998,11.265485757450417,9.463470442549578,9.89079835,10.735077078264904,9.046519621735097,0.27728150356560943,1.3589120596647262,0.33219888134119824,0.22236412579002063,1.4750637062813938,1.2427604130480585,12795904,5.938113880157471,10.730607414245606
10.36207765,11.18622969367659,9.537925606323409,9.767878,10.783290137528894,8.752465862471105,0.2666628101840615,1.3696419507265092,0.31794061396398654,0.2153850064041365,1.463240235167424,1.2760436662855943,12959744,5.896106195449829,10.701923084259032
10.289318,11.073591774087085,9.505044225912915,9.65591805,10.736470241265383,8.575365858734617,0.2684482611715793,1.4297674372792244,0.33244859372392854,0.2044479286192301,1.5266850769989522,1.3328497975594966,13123584,5.832440710067749,10.630061817169189
10.159317999999999,11.028099998846775,9.290536001153223,9.486037800000002,10.166191041421456,8.805884558578548,0.2716778974980116,1.4136321738362312,0.33808059907310867,0.2052751959229145,1.487287447007824,1.3399769006646385,13287424,5.906623506546021,10.512942028045654
10.727477400000001,11.556955228381593,9.89799957161841,9.5686777,10.585335512957837,8.552019887042164,0.2454586371779442,1.3700254246592523,0.2881626943002944,0.202754580055594,1.4638950511058506,1.276155798212654,13451264,5.9286314964294435,10.993486309051514
10.50759775,11.343394065809338,9.671801434190662,9.693758200000001,10.536178263303434,8.851338136696569,0.255437421053648,1.3617952004075051,0.3037633778809995,0.20711146422629645,1.458067656116552,1.2655227446984583,13615104,5.932522964477539,10.7766676902771
10.698958100000002,11.37186422915045,10.026051970849554,9.6278781,10.468495223846933,8.787260976153068,0.25214538890868426,1.3667835578322411,0.292521180784679,0.21176959703268958,1.44402352766732,1.2895435879971624,13778944,5.885515594482422,10.93125638961792
10.757677699999999,11.397344411505928,10.118010988494069,9.79679795,10.737325916198253,8.856269983801747,0.2652133693918585,1.3723850518465042,0.31440475139078095,0.2160219873929361,1.4638222675466694,1.280947836146339,13942784,5.8954263687133786,10.965625762939453
10.517918000000002,11.116173238239,9.919662761761003,10.019558100000001,10.574440146356062,9.46467605364394,0.24585888609290124,1.3526717230677605,0.2975471463048438,0.19417062588095865,1.402698411357438,1.3026450347780831,14106624,5.951538228988648,10.745463466644287
10.71895795,11.432488503863338,10.005427396136662,9.730878599999999,10.494424065617103,8.967333134382894,0.26785507462918756,1.3829698652029037,0.31328900174127094,0.22242114751710415,1.4533688651328562,1.312570865272951,14270464,5.950957345962524,10.913457012176513
10.556237699999999,11.157320966698057,9.95515443330194,9.75839838,10.562863727087361,8.953933032912637,0.26000015921890735,1.3628651931881905,0.30734688674635946,0.21265343169145523,1.4315938519386728,1.2941365344377083,14434304,5.963866138458252,10.757400131225586
10.78195835,11.3265335628296,10.2373831371704,9.613998249999998,10.361719143328626,8.86627735667137,0.23766909763216967,1.353331445157528,0.28836163431784245,0.1869765609464969,1.4301054825525341,1.276557407762522,14598144,5.983909559249878,10.941158294677734
10.626638199999999,11.40531534371539,9.847961056284607,9.8683979,10.768254853298739,8.96854094670126,0.23371574934571981,1.367491601407528,0.29580091574132483,0.17163058295011477,1.4545740467924952,1.2804091560225608,14761984,5.988830995559693,10.794114112854004
10.695078249999998,11.418970876002476,9.97118562399752,9.9773982,10.96352579697757,8.991270603022429,0.2606668980792165,1.3529192477464675,0.3023651780629476,0.2189686180954854,1.4180226847277253,1.2878158107652098,14925824,5.970699071884155,10.842567443847656
10.6643178,11.493399364750061,9.835236235249937,9.95027785,10.40799839531592,9.492557304684082,0.2556855110451579,1.3577587649226188,0.3026584612935167,0.20871256079679915,1.431017295062512,1.2845002347827257,15089664,5.923990058898926,10.802241134643555
10.9689176,11.707147753012487,10.230687446987512,10.2133585,10.788099949627961,9.638617050372039,0.23603188190609217,1.3373538717627524,0.29690801513204074,0.17515574868014358,1.412071060923212,1.2626366826022928,15253504,5.9856101989746096,11.045994567871094
10.8534779,11.546033659875325,10.160922140124674,9.86747805,10.797512080050527,8.937444019949474,0.2318060776218772,1.3371796399354934,0.2895228252599408,0.1740893299838136,1.4232024734629436,1.2511568064080432,15417344,6.006734991073609,10.94368381500244
10.849317500000002,11.437021285797575,10.261613714202428,10.10571795,10.665994084359141,9.54544181564086,0.2418513379991054,1.3275498643517494,0.28763181899769463,0.19607085700051619,1.3999391382490567,1.255160590454442,15581184,6.067604494094849,10.912929821014405
10.8519178,11.544544991300313,10.159290608699688,10.0733581,10.562196967980329,9.584519232019671,0.2216149886138737,1.332552072405815,0.2957684215278202,0.1474615556999272,1.412642371062999,1.2524617737486312,15745024,6.069327688217163,10.909321880340576
10.937678199999999,11.456459683988161,10.418896716011837,9.93627825,10.612890892344986,9.259665607655016,0.24688061885535711,1.3335195645689963,0.31096551008401424,0.1827957276267,1.3995942238747117,1.267444905263281,15908864,6.005935907363892,10.950687599182128
10.955357849999999,11.800090712418173,10.110624987581824,9.804598299999999,10.532344281040231,9.076852318959766,0.24809158854186536,1.3868374302983284,0.30313498048457926,0.19304819659915143,1.4941004663825224,1.2795743942141344,16072704,5.902551937103271,10.97592248916626
11.1820381,12.040538154369532,10.323538045630468,9.991478099999998,10.790698206369008,9.192257993630989,0.22372633060440422,1.3326370239257812,0.2772318807717823,0.17022078043702615,1.3921247822221827,1.2731492656293797,16236544,5.973296785354615,11.17512559890747
11.1462776,11.974445863521513,10.318109336478486,10.106838,10.692537489021632,9.521138510978368,0.2243283220566809,1.2893610015511512,0.2554138621641949,0.1932427819491669,1.3454328708242014,1.233289132278101,16400384,5.974500942230224,11.111050796508788
10.863957500000001,11.454858421610597,10.273056578389406,9.9462381,10.898407861414656,8.994068338585345,0.23999347649514674,1.3113443315029145,0.2911869819119819,0.1887999710783116,1.3708363023905157,1.2518523606153134,16564224,5.984593391418457,10.867242240905762
10.97419735,11.536379568449146,10.412015131550856,10.12019785,10.629113663686608,9.611282036313392,0.2320370564237237,1.3272828489542008,0.2989032998109088,0.16517081303653855,1.3991222662111877,1.2554434316972138,16728064,6.0872549533844,10.961641788482666
10.98191805,11.465658878469412,10.49817722153059,10.0547581,10.797461421931638,9.312054778068363,0.25188776254653933,1.3179410487413405,0.29296756832265247,0.21080795677042616,1.3954395867539904,1.2404425107286907,16891904,5.949209451675415,10.9609299659729
10.928277900000001,11.737375974782589,10.119179825217413,10.176198,10.64648719137101,9.705908808628989,0.25444600619375707,1.3341553702950477,0.30778882105190936,0.20110319133560478,1.4352427666027416,1.2330679739873538,17055744,5.987819004058838,10.900016784667969
11.000718,11.611744469607498,10.389691530392504,9.7263979,10.350411805229916,9.102383994770085,0.21565118776634332,1.3173128247261048,0.27213721760970017,0.15916515792298647,1.4148891915183581,1.2197364579338514,17219584,6.005812358856201,10.942699813842774
11.06111725,11.507371147552126,10.614863352447875,9.964957600000002,10.623225090651363,9.30669010934864,0.21034155981615185,1.3269133895635605,0.2515199887250834,0.16916313090722027,1.424761655479767,1.229065123647354,17383424,6.034881496429444,10.990017127990722
11.126877899999998,11.679806595816096,10.5739492041839,10.2845977,10.874968796548952,9.69422660345105,0.21675290204584594,1.3197781935334205,0.27490306511667445,0.15860273897501742,1.3951942325486786,1.2443621545181625,17547264,6.0950981140136715,11.058090019226075
11.0274778,11.643731775657244,10.411223824342756,10.41867825,11.215281801699879,9.62207469830012,0.23173437342047692,1.3247812017798424,0.2800253834655769,0.18344336337537695,1.400750319748428,1.2488120838112569,17711104,6.0115193843841555,10.935736560821534
11.17619755,11.718271552900823,10.634123547099176,10.242118099999999,11.039778450410179,9.44445774958982,0.2040272755548358,1.3715527206659317,0.2745016094890637,0.13355294162060788,1.4318232870693821,1.3112821542624813,17874944,5.9984972953796385,11.046452808380128
10.93999745,11.311769404779838,10.568225495220162,10.305918199999999,10.786049246228588,9.82578715377141,0.21002597268670792,1.3495762914419174,0.2421186770133008,0.17793326836011503,1.4106610258955683,1.2884915569882665,18038784,6.040411424636841,10.83892650604248
11.286157900000001,11.932131285669325,10.640184514330677,10.5951581,11.08076132652191,10.109554873478091,0.23371687829494472,1.330411048233509,0.2688373466362505,0.19859640995363897,1.403026422982847,1.2577956734841709,18202624,6.031808710098266,11.157322406768799
10.972477950000002,11.725389178982823,10.21956672101718,10.1003182,10.773524834037692,9.427111565962308,0.1998672039248049,1.3735060691833496,0.24422671234733426,0.15550769550227553,1.4499353947286784,1.2970767436380208,18366464,6.005259084701538,10.854673385620117
11.373798299999999,11.93714363810178,10.810452961898218,10.12427775,10.652287440082068,9.59626805991793,0.20788936410099262,1.3620901256799698,0.2610306700210627,0.15474805818092252,1.4162486293149774,1.3079316220449622,18530304,6.041361618041992,11.199813652038575
11.375877400000002,11.77841899548653,10.973335804513473,10.002838100000002,10.626687971357278,9.378988228642726,0.2051034986972809,1.3671481922268867,0.24916068645017314,0.16104631094438865,1.4324345850806648,1.3018617993731085,18694144,6.0318718433380125,11.194555759429932
11.5028379,12.195352143267774,10.810323656732225,10.4011581,10.912979610146936,9.889336589853064,0.21176330763846632,1.3262818053364753,0.253197573426422,0.17032904185051062,1.3992752587822952,1.2532883518906555,18857984,6.044508028030395,11.28998851776123
11.1169176,11.620883146854784,10.612952053145218,10.243998049999998,10.547907755999367,9.94008834400063,0.2214204313233495,1.3170608118176461,0.24255655356367462,0.20028430908302436,1.3849034621426781,1.249218161492614,19021824,6.0532347679138185,10.967176151275634
10.95771815,11.518569620502666,10.396866679497334,10.337478050000001,11.085103206513827,9.589852893486176,0.2045471172779798,1.3027152463793754,0.23666734642679846,0.17242688812916115,1.371460591869069,1.2339699008896818,19185664,6.044086265563965,10.835375022888183
11.278678000000001,11.551491022270934,11.005864977729068,10.1092779,10.954705043032734,9.263850756967267,0.2581512859091163,1.3477887392044068,0.29452719697025287,0.22177537484797968,1.4008329724023845,1.294744506006429,19349504,6.085166692733765,11.08447198867798
11.284918,11.660513620955037,10.909322379044962,10.073718,10.75370903411751,9.39372696588249,0.20596014773473142,1.3332946375012398,0.25498158658282444,0.15693870888663844,1.3832762592750145,1.283313015727465,19513344,6.077511835098266,11.092639827728272
11.3431581,11.884207207872002,10.802108992127998,10.081317799999999,10.551512095890708,9.61112350410929,0.2059043233282864,1.328926956653595,0.25084228450393325,0.16096636215263957,1.3723933658415983,1.2854605474655918,19677184,6.034717178344726,11.11760654449463
11.107677900000002,11.65236817707303,10.562987622926975,10.311037900000002,10.829973096771516,9.792102703228489,0.19002212584018707,1.3152998059988021,0.23068774741396575,0.1493565042664084,1.3437448385331892,1.2868547734644151,19841024,6.100190305709839,10.914371490478516
11.0483978,11.589749944394534,10.507045655605467,10.243277899999999,11.120228671809278,9.36632712819072,0.2132522255182266,1.3226870894432068,0.24728068035719794,0.17922377067925524,1.3904866286901183,1.2548875501962953,20004864,6.0201154232025145,10.852732372283935
11.593477799999999,12.010443833955236,11.176511766044761,10.394158100000002,10.987440318483827,9.800875881516177,0.20889588119462127,1.338600441813469,0.2506543805690738,0.16713738182016874,1.4111324109057426,1.2660684727211953,20168704,6.070178747177124,11.312342739105224
11.157077600000001,11.665648133696596,10.648507066303406,10.232277999999999,10.728057235467762,9.736498764532236,0.21369445407763124,1.349579244852066,0.26084929193478856,0.16653961622047395,1.4339741446941514,1.2651843450099807,20332544,6.052135848999024,10.928273487091065
11.285077950000002,11.655048296958947,10.915107603041056,10.320037899999999,10.94941563838017,9.690660161619828,0.1976350207813084,1.3504251584410667,0.25981138361156975,0.13545865795104706,1.4619036727911179,1.2389466440910155,20496384,5.996427774429321,11.042909622192383
11.32715805,11.716457990514536,10.937858109485463,9.963118500000002,10.68874266453716,9.237494335462843,0.21716165058314796,1.3503803387284279,0.25508453228066386,0.17923876888563203,1.440707666947056,1.2600530105097998,20660224,6.047372436523437,11.059162521362305
11.563238250000001,12.076824590414992,11.04965190958501,10.398518399999999,11.111746260690564,9.685290539309433,0.2024083035998046,1.3176568061113358,0.26282664437501635,0.14198996282459286,1.4134148289791324,1.2218987832435393,20824064,6.1343165874481205,11.279130840301514
11.1800777,11.689311207821913,10.670844192178087,10.175718300000002,10.919487352171851,9.431949247828152,0.18029152369126675,1.325526337325573,0.21122056520873328,0.14936248217380022,1.413720495382457,1.237332179268689,20987904,6.027308130264283,10.922444534301757
11.502757699999998,11.85137182888265,11.154143571117347,10.65483815,11.5368300675073,9.7728462324927,0.1948671858757734,1.32343720048666,0.23539083771823005,0.15434353403331674,1.3866743587311485,1.2602000422421713,21151744,6.116184663772583,11.215629863739014
11.4467581,12.179869435288502,10.713646764711498,10.705077800000002,11.2710961091321,10.139059490867902,0.20771283758804202,1.3045153677463532,0.2565296932474373,0.15889598192864673,1.386787504532564,1.2222432309601425,21315584,6.13030972480774,11.163294792175293
11.3953979,11.820978991262864,10.969816808737137,10.4528379,11.055583776608783,9.850092023391218,0.18481219643726943,1.292924278974533,0.21955962020723996,0.1500647726672989,1.3836082790311846,1.2022402789178814,21479424,6.093317747116089,11.107566642761231
11.32927765,11.889735535070326,10.768819764929674,10.424998200000001,11.069923633891516,9.780072766108486,0.20479962220415474,1.318904983997345,0.24824351621906526,0.1613557281892442,1.3971186234422468,1.2406913445524432,21643264,6.128309440612793,11.043878746032714
11.5299977,12.009360670786657,11.050634729213341,10.5395181,11.321417277909973,9.757618922090028,0.19142446415498854,1.283315296471119,0.22157939151439884,0.16126953679557823,1.331288293076271,1.2353422998659669,21807104,6.058830499649048,11.222883987426759
11.390957799999999,11.921026818359458,10.86088878164054,10.6448379,11.103121567010827,10.186554232989174,0.20516923228278752,1.2980311289429665,0.24503554789429752,0.16530291667127753,1.3748160159593381,1.2212462419265948,21970944,6.105944585800171,11.091215324401855
11.45179795,11.840530517636186,11.063065382363813,10.54035835,11.427311522669394,9.653405177330606,0.1902082799002528,1.3292754232883452,0.22135774348728338,0.15905881631322222,1.4162266376146717,1.2423242089620188,22134784,6.090450477600098,11.124183940887452
11.4039984,11.737198389077191,11.07079841092281,10.664077700000002,10.943750707007489,10.384404692992515,0.22140825185924767,1.302931445837021,0.2860889944812028,0.15672750923729256,1.3764817492677,1.2293811424063419,22298624,6.127976560592652,11.071340656280517
11.7523576,12.171118415513153,11.333596784486847,10.6398778,11.20040173421937,10.079353865780632,0.20169039750471707,1.3226152151823043,0.25006869433438245,0.1533121006750517,1.4059044690142184,1.2393259613503902,22462464,6.071941661834717,11.379837703704833
11.603157300000001,12.000815001780076,11.205499598219927,10.474278100000003,11.159112233454731,9.789443966545274,0.22484153565019369,1.3684070900082588,0.2842057259342005,0.16547734536618683,1.4560976597689848,1.2807165202475328,22626304,6.040531349182129,11.233870029449463
11.2483982,11.648300735726846,10.848495664273155,10.54999765,11.150564583256237,9.949430716743763,0.19281583949923514,1.3492132887244224,0.2412303500230602,0.14440132897541008,1.4300445405772555,1.2683820368715892,22790144,5.999576187133789,10.922479438781739
11.54303755,11.730563286945952,11.355511813054047,10.3978377,11.001339707076042,9.794335692923958,0.2013937691226601,1.346818570792675,0.25654718265122334,0.14624035559409687,1.4091890724761622,1.2844480691091877,22953984,6.0688728332519535,11.165317249298095
11.691717549999998,11.897408235810325,11.486026864189672,10.323757749999999,10.724263732876986,9.923251767123011,0.2018798969686031,1.3478801757097245,0.23856469942688252,0.16519509451032366,1.409850822342983,1.285909529076466,23117824,6.0790198802947994,11.300143909454345
11.1865576,11.735196906474155,10.637918293525846,10.563797649999998,11.233293177558698,9.894302122441298,0.20542200542986394,1.3376949742436408,0.2565708704031491,0.1542731404565788,1.393973617461408,1.2814163310258737,23281664,6.081468152999878,10.861268901824952
11.63375805,11.983627541874647,11.283888558125355,10.49575815,10.990859778185975,10.000656521814026,0.17995187463238835,1.298069804906845,0.21524449458379571,0.14465925468098098,1.37828227259563,1.21785733721806,23445504,6.121454572677612,11.255380439758301
11.48771785,11.87854332813174,11.09689237186826,10.4810378,11.325878322759626,9.636197277240372,0.18570755850523707,1.3152150169014931,0.2325343756721976,0.13888074133827655,1.3880736528443356,1.2423563809586506,23609344,6.130335474014283,11.124332332611084
11.430958149999999,11.750231596488746,11.111684703511251,10.6321981,11.232996815744583,10.031399384255417,0.19235171657055616,1.3028571635484696,0.2471118485109836,0.13759158463012872,1.411425679607816,1.1942886474891232,23773184,6.082863903045654,11.06967191696167
11.6908779,12.224798936724618,11.156956863275383,10.3207579,11.07829948306481,9.56321631693519,0.20606629960238929,1.328533810377121,0.23320864673058586,0.1789239524741927,1.3921560812209557,1.2649115395332862,23937024,6.164209270477295,11.272667407989502
11.548917949999998,11.977907807984103,11.119928092015893,10.771718150000002,11.219755823331946,10.323680476668057,0.19768791012465953,1.3388127580285072,0.24424044477355064,0.1511353754757684,1.394178312359015,1.2834472036979994,24100864,6.077357816696167,11.146366119384766
11.463718300000002,11.807165390668725,11.120271209331278,10.7579975,11.622790121661662,9.893204878338338,0.19956289296969767,1.344947884976864,0.23571352767413264,0.1634122582652627,1.4120648150436002,1.2778309549101277,24264704,6.061471223831177,11.079376029968262
11.55923765,11.828277691906223,11.290197608093777,10.5050375,11.096977545748427,9.913097454251574,0.17083923863247033,1.32030199021101,0.20318031433221445,0.1384981629327262,1.4026226953371077,1.2379812850849123,24428544,6.035199069976807,11.156070041656495
11.61567785,12.046847073142438,11.184508626857564,10.45019805,11.120939009223619,9.77945709077638,0.20313899088650939,1.298986829817295,0.24593079935803583,0.16034718241498294,1.3816697297594707,1.2163039298751195,24592384,6.1041254043579105,11.200785636901855
11.648557700000001,12.008641617131286,11.288473782868717,10.5710386,11.199091484295773,9.942985715704227,0.19123943960294126,1.3304981678724288,0.22813847529880113,0.1543404039070814,1.4135617108978378,1.2474346248470198,24756224,6.158653306961059,11.211370754241944
11.5172778,12.14325001270098,10.891305587299021,10.4550777,11.258672861463912,9.651482538536088,0.19103016005828977,1.3552581295371056,0.24849618568130466,0.13356413443527487,1.4575533668545155,1.2529628922196956,24920064,6.114124202728272,11.109879112243652


==> data/progress-chaser-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.654119973,0.6933306149034688,0.6149093310965312,0.673519967,0.7046865293564997,0.6423534046435004,1.1184571973979474,2.705361208319664,2.481910394633122,-0.24499599983722709,2.707001828051124,2.703720588588204,16384,1.1378561407327652,4.617786836624146
0.652679959,0.6798576157305154,0.6255023022694846,0.646679983,0.6792990043574914,0.6140609616425086,0.29228337937965987,2.6893553704023363,0.4052757208051868,0.17929103795413293,2.708528083082345,2.6701826577223278,180224,2.3160607695579527,4.3839599132537845
0.656799969,0.6776430009292,0.6359569370708,0.671639989,0.7036117066279471,0.6396682713720528,0.2177437512204051,2.6901282995939253,0.29290738073577266,0.14258012170503753,2.708750658700398,2.6715059404874526,344064,3.1976739406585692,4.392934036254883
0.6817999739999998,0.7019523916614295,0.6616475563385701,0.6801599629999999,0.6955474344961471,0.6647724915038528,0.18838049126788972,2.6814482301473617,0.23317656077145874,0.1435844217643207,2.718973992510228,2.6439224677844955,507904,3.2070409774780275,4.530636787414551
0.8125599299999999,0.8829508303664965,0.7421690296335034,0.7860399730000001,0.8548091191206414,0.7172708268793587,0.18945403918623924,2.6320820093154906,0.21866592264330215,0.16024215572917633,2.6897587324722707,2.5744052861587106,671744,3.676147127151489,5.226069736480713
0.9457598809999999,0.9881901001802451,0.9033296618197546,0.959919857,1.0134268521644192,0.906412861835581,0.24626303184777493,2.5246741116046905,0.2838425299263311,0.20868353376921878,2.5733161921629017,2.476032031046479,835584,4.4672352313995365,5.598789405822754
1.01331983,1.0715442013302607,0.9550954586697391,1.007159869,1.0699240900620641,0.944395647937936,0.22027269583195447,2.4832852303981783,0.24885250836482803,0.1916928832990809,2.540388976910128,2.4261814838862286,999424,4.394404816627502,5.529639101028442
1.10347978,1.1935557805506996,1.0134037794493005,1.09155973,1.1752401172983633,1.0078793427016366,0.17021474633365868,2.4623973667621613,0.18367118850549352,0.15675830416182385,2.510445639739667,2.4143490937846557,1163264,4.429332733154297,5.6504772186279295
1.2732397199999999,1.4092511128110787,1.137228327188921,1.2047597300000004,1.3581311652883816,1.051388294711619,0.16671678684651853,2.389254483580589,0.19319650553989376,0.1402370681531433,2.4316630718162817,2.3468458953448965,1327104,4.721041297912597,6.097439479827881
1.4301596099999998,1.6193692357932423,1.2409499842067573,1.43071962,1.6254799915626914,1.2359592484373088,0.15988089097663757,2.350616553425789,0.17656975507522055,0.1431920268780546,2.4025161423858745,2.298716964465703,1490944,4.855647420883178,6.390432119369507
1.7299994699999999,1.9679035888379386,1.4920953511620612,1.6097994199999999,1.8676053837169775,1.3519934562830223,0.1452790063805878,2.282560008764267,0.15768803778100443,0.13286997498017117,2.3784858599095124,2.186634157619021,1654784,5.075399351119995,7.160599660873413
1.9107592199999999,2.0911114257132475,1.7304070142867523,1.83283938,2.0225112623485115,1.6431674976514885,0.12886593546718356,2.1831112265586854,0.1535704770117454,0.10416139392262172,2.269059626852068,2.097162826265303,1818624,5.586406898498535,7.343368768692017
2.03655913,2.1878624681205587,1.8852557918794415,2.0185993,2.2180233107710956,1.8191752892289046,0.12399817015975712,2.1398137494921685,0.14229584359856742,0.10570049672094681,2.25143762791421,2.028189871070127,1982464,5.828167057037353,7.287877130508423
2.25027911,2.4654557563407193,2.035102463659281,2.1565990299999998,2.3418274211607883,1.9713706388392112,0.11911078942939635,2.087091273069382,0.14249033447097725,0.09573124438781543,2.202433039329956,1.971749506808808,2146304,5.4154026985168455,7.437782716751099
2.37495908,2.520203949480528,2.229714210519472,2.32343915,2.558527307489948,2.088350992510052,0.12200265582650896,2.014494386315346,0.14672992401382215,0.09727538763919577,2.0969299247846616,1.9320588478460303,2310144,5.689956140518189,7.4155192375183105
2.38923896,2.5851648198021415,2.1933131001978587,2.36167899,2.5442230660408756,2.1791349139591247,0.14113365178927778,1.9686326563358307,0.17900115525856108,0.10326614831999446,2.0964101191043434,1.840855193567318,2473984,5.586710405349732,7.189206123352051
2.6252390500000002,2.879533915909685,2.3709441840903156,2.56407893,2.786021647553904,2.342136212446096,0.10363175645470615,1.967236828804016,0.12184524935488612,0.08541826355452618,2.0876449412364004,1.8468287163716315,2637824,5.602893352508545,7.303018093109131
2.5719988799999998,2.8888186793182964,2.255179080681703,2.58539903,2.8368516293900803,2.33394643060992,0.12527731927111743,1.8851680710911751,0.1590830574770153,0.09147158106521958,2.0262541196146433,1.7440820225677067,2801664,5.534907293319702,7.112023735046387
2.88847887,3.1727123096034857,2.6042454303965146,2.7564789899999997,3.1592238406854194,2.35373413931458,0.14556918516755102,1.8788205295801164,0.19128251573703176,0.09985585459807028,2.0246896274062003,1.7329514317540324,2965504,5.432515239715576,7.386331462860108
3.06439887,3.475291408652208,2.6535063313477925,3.02215901,3.3312823688017783,2.713035651198222,0.1702021832577884,1.854632830619812,0.2385577319444992,0.10184663457107763,1.983556165661274,1.7257094955783503,3129344,5.509945631027222,7.365166521072387
3.0299589699999996,3.38249311376148,2.677424826238519,2.9795988299999996,3.230341486426971,2.7288561735730283,0.15980270858854054,1.8522302404046058,0.22034399078861144,0.09926142638846962,2.019905348723744,1.6845551320854675,3293184,5.45564603805542,7.247434759140015
3.11091886,3.561508274196173,2.6603294458038267,2.9409190300000003,3.5211526581541017,2.360685401845899,0.17438609292730686,1.8735768377780915,0.24802656645630997,0.10074561939830376,1.9602149057531781,1.7869387698030048,3457024,5.510925006866455,7.305246877670288
3.47275901,3.9619217411813796,2.98359627881862,3.3041188600000004,3.7345049691085825,2.8737327508914183,0.20882106348872181,1.8316977441310882,0.2562211642852056,0.16142096269223802,1.943601731740944,1.7197937565212325,3620864,5.479442739486695,7.522234678268433
3.72959885,4.33095409316336,3.1282436068366395,3.47503883,4.037503268600092,2.9125743913999083,0.23855196768417955,1.8513983711600304,0.3048933855024289,0.1722105498659302,1.9592120545971492,1.7435846877229115,3784704,5.34561972618103,7.694099807739258
3.6955587999999997,4.169285384063058,3.2218322159369412,3.8838387699999997,4.467869794414378,3.299807745585621,0.2681588286533952,1.8536794558167458,0.3425165123863948,0.19380114492039557,1.9741838019190405,1.733175109714451,3948544,5.563857364654541,7.548599147796631
4.30719883,5.199188925711901,3.415208734288099,3.91187891,4.724909373986705,3.098848446013295,0.2875354768708348,1.8281809121370316,0.37022485009904993,0.20484610364261968,1.9385854420031674,1.7177763822708958,4112384,5.549261951446534,8.003059005737304
4.4210387,5.071733990832904,3.7703434091670975,4.0797588,4.831553570325009,3.3279640296749897,0.3124411376193166,1.8545734316110611,0.3866739190648989,0.23820835617373426,1.941512961489141,1.7676339017329812,4276224,5.410900974273682,7.986921262741089
4.54163873,5.1003651792733935,3.982912280726606,4.33851874,5.118720690937418,3.558316789062581,0.32993940617889167,1.8271114826202393,0.40102959975411123,0.2588492126036721,1.9493341944255236,1.704888770814955,4440064,5.589010763168335,8.003638887405396
5.0670388,6.098287772677387,4.0357898273226125,4.63435871,5.433015957931111,3.8357014620688896,0.35372613072395326,1.841535322368145,0.4234032407907234,0.2840490206571831,1.9731123439267095,1.7099583008095804,4603904,5.629715776443481,8.39683814048767
4.9671187,5.810262090689966,4.123975309310035,5.00599863,5.796559417158241,4.215437842841759,0.3605433786287903,1.8066167131066322,0.43545881189149943,0.2856279453660812,1.947341257889443,1.6658921683238215,4767744,5.568752098083496,8.227297592163087
5.246158540000001,6.344192879755971,4.14812420024403,4.91335851,5.724447678773093,4.102269341226907,0.38568255603313445,1.8354383185505867,0.4597276543673952,0.3116374576988737,1.941588173589932,1.7292884635112413,4931584,5.714794492721557,8.370547533035278
5.31663847,6.155689288898741,4.477587651101259,4.93763871,5.801647796062905,4.073629623937094,0.40150592736899854,1.7919810652732848,0.46549105298571003,0.33752080175228705,1.8883269282573842,1.6956352022891854,5095424,5.9076320171356205,8.381746101379395
5.76531853,6.492001829558306,5.038635230441694,5.54827864,6.323179445715056,4.773377834284945,0.3864514069631696,1.742007164657116,0.4369217245445402,0.335981089381799,1.8724564692942467,1.6115578600199854,5259264,5.804177331924438,8.703166246414185
6.18727844,7.123611467460797,5.250945412539203,5.594198459999999,6.349271462441659,4.83912545755834,0.436749872379005,1.720177349448204,0.5090912848019578,0.36440845995605214,1.831586652922943,1.608768045973465,5423104,5.845881986618042,8.926915407180786
6.10699835,7.153045067773265,5.060951632226734,5.717998489999999,6.546904917867532,4.889092062132467,0.43952772598713635,1.7350623518228532,0.49860873181292165,0.38044672016135106,1.8695622440273483,1.600562459618358,5586944,6.082796478271485,8.863458442687989
6.47395839,7.316499885295954,5.631416894704046,6.28267857,6.990212926950161,5.575144213049839,0.46818828359246256,1.691422162950039,0.5080368960674141,0.42833967111751103,1.8399933685531515,1.5428509573469265,5750784,6.072340059280395,9.095395755767822
6.624758349999999,7.549352303783018,5.700164396216979,6.26111849,7.422610526042654,5.099626453957347,0.47955428399145605,1.6561378344893456,0.5486063255117094,0.41050224247120265,1.771649403555323,1.5406262654233682,5914624,6.0063403129577635,9.1663188457489
6.75355839,7.979361291291774,5.527755488708227,6.79539822,7.553813306711955,6.036983133288045,0.4601653069257736,1.633973629772663,0.4872416905505426,0.4330889233010046,1.7390841734326756,1.5288630861126504,6078464,6.3023913383483885,9.175586080551147
7.41351822,8.068678989224821,6.758357450775179,6.718078660000001,7.607364800361265,5.8287925196387365,0.4914645668119192,1.6199735254049301,0.5396443307431,0.44328480288073835,1.7326002405938055,1.5073468102160548,6242304,6.252078342437744,9.650754642486572
7.197118229999999,7.986882160782456,6.407354299217542,6.855038260000001,7.9987982087985054,5.711278311201496,0.4843581598252058,1.62868679612875,0.5134655913311881,0.4552507283192235,1.7521882210018553,1.5051853712556444,6406144,6.163996171951294,9.412434005737305
7.047158229999999,7.856654329643842,6.237662130356156,6.5707984999999995,7.565619582269672,5.575977417730327,0.4807034291327,1.6479176253080368,0.5128320979011735,0.44857476036422644,1.7549515564377511,1.5408836941783224,6569984,6.3320641040802,9.247564697265625
7.5103581099999985,8.548682533999056,6.472033686000942,6.936238090000001,7.986770916790893,5.8857052632091085,0.45690588355064393,1.637343555688858,0.4928527549645551,0.42095901213673276,1.7616057733057975,1.5130813380719186,6733824,6.348132991790772,9.584489250183106
7.3262380899999995,7.982578319951572,6.669897860048427,6.747318389999999,7.811382051822232,5.683254728177767,0.48415427207946776,1.666397351026535,0.5525275388864003,0.41578100527253525,1.791702280948818,1.5410924211042523,6897664,6.327957057952881,9.380530643463135
7.617157950000001,8.376311703004186,6.858004196995816,6.986878449999999,7.924472507937712,6.049284392062286,0.4701446685940027,1.6277543663978578,0.5085121845090902,0.4317771526789153,1.73132983407023,1.5241788987254856,7061504,6.285616874694824,9.537534427642822
7.84891834,8.867410800075577,6.830425879924423,7.03947819,7.727104027837454,6.351852352162545,0.46381145566701887,1.6279200062155723,0.5144444125264281,0.4131784988076096,1.7186071234639526,1.537232888967192,7225344,6.336932754516601,9.708700561523438
7.608238219999999,8.705173793352829,6.511302646647168,7.59235829,8.48793715548503,6.69677942451497,0.4592103686183691,1.6170892372727395,0.49544819219816094,0.4229725450385773,1.721353688611844,1.512824785933635,7389184,6.272443056106567,9.408371448516846
8.197758069999999,9.225960361704225,7.1695557782957735,7.603118239999999,8.43638064888615,6.769855831113847,0.4702590614557266,1.5971274852752686,0.5279381583290201,0.41257996458243307,1.6810293377120633,1.5132256328384739,7553024,6.409805488586426,9.943402099609376
7.76579824,8.500245459179348,7.031351020820651,7.598438160000001,8.664564757546296,6.532311562453705,0.446768219396472,1.5734031081199646,0.5044566758664395,0.3890797629265044,1.648637738030245,1.4981684782096842,7716864,6.46344690322876,9.489194774627686
8.25023836,9.141395338572991,7.359081381427011,7.75615816,8.602170306298804,6.910146013701195,0.45788032189011574,1.5680222630500793,0.49904026430800985,0.4167203794722216,1.6741379529262588,1.4619065731738998,7880704,6.314734363555909,9.885970401763917
8.15615803,8.940964351232633,7.371351708767367,7.6039582800000005,8.543232063459769,6.664684496540232,0.45987777076661585,1.5600848883390426,0.4964899699895299,0.4232655715437018,1.6612709600263311,1.458898816651754,8044544,6.368838262557984,9.722253131866456
8.275558250000001,9.258366590654559,7.292749909345445,7.892638359999999,8.76831057734381,7.01696614265619,0.4884321417659521,1.5639260813593865,0.5350184129729143,0.44184587055899,1.6443766616875817,1.4834755010311913,8208384,6.344724464416504,9.772420597076415
8.59879822,9.520312649899134,7.677283790100867,8.03123816,8.912211650431775,7.150264669568222,0.4461838863790035,1.5442368358373642,0.4935315770732732,0.39883619568473383,1.608268526640493,1.4802051450342353,8372224,6.54406967163086,10.026296424865723
8.556998069999999,9.549594756694244,7.564401383305754,8.23951793,9.25304219469478,7.22599366530522,0.44884347692132,1.5288644060492516,0.5125370660346926,0.3851498878079474,1.6126182844303623,1.4451105276681409,8536064,6.487512540817261,9.96429615020752
8.606997889999999,9.523784530446045,7.690211249553952,7.65275831,8.263255279225028,7.042261340774973,0.45250491574406626,1.491462853550911,0.5080280682614269,0.39698176322670564,1.582218578159977,1.400707128941845,8699904,6.427411508560181,9.975290393829345
8.79675801,9.714088631501845,7.879427388498154,8.387157850000001,9.344543416808143,7.42977228319186,0.47476594261825084,1.4974978536367416,0.5229242092314267,0.426607676005075,1.5829058549964283,1.4120898522770549,8863744,6.480990743637085,10.091300964355469
9.113878230000001,10.107311184150182,8.12044527584982,8.044078310000002,9.172084741573208,6.916071878426794,0.45332847312092783,1.5352760419249534,0.49834131529992703,0.40831563094192863,1.6161459865518295,1.4544060972980772,9027584,6.494585800170898,10.349154090881347
9.175878,10.212368314050547,8.139387685949455,8.35327829,9.311674028054881,7.394882551945119,0.4860112600028515,1.4938769966363907,0.5488209067442602,0.42320161326144273,1.569833912142062,1.4179200811307195,9191424,6.672871494293213,10.371770191192628
9.3205579,10.23546464389934,8.405651156100662,8.312118,9.239869408794592,7.384366591205408,0.45075458772480487,1.555569402873516,0.5121476336764004,0.3893615417732094,1.6280490711439581,1.483089734603074,9355264,6.684935522079468,10.443099021911621
8.83299817,9.864704625443927,7.801291714556072,8.12303806,9.15642604058601,7.089650079413991,0.4467891905456781,1.557757058739662,0.4868965969045191,0.40668178418683715,1.6401293942249258,1.4753847232543984,9519104,6.40551061630249,9.986951541900634
9.14803827,10.138537413072097,8.157539126927905,8.177318139999999,9.178605571435497,7.176030708564501,0.4233996506780386,1.5053854539990426,0.46904061316255935,0.3777586881935178,1.5792223090994755,1.4315485988986096,9682944,6.499839544296265,10.229834270477294
9.297077900000001,10.081247397376742,8.51290840262326,8.454118009999998,9.426082373917762,7.482153646082235,0.44045292772352695,1.4942094162106514,0.49961825988970165,0.38128759555735225,1.5924571795116067,1.395961652909696,9846784,6.536537170410156,10.317037010192871
9.28395793,10.24852060550593,8.319395254494069,8.59919773,9.850965034053004,7.347430425946997,0.46252710223197935,1.5451004803180695,0.5262375428409253,0.39881666162303336,1.6435790403049706,1.4466219203311683,10010624,6.474795627593994,10.302692985534668
9.2512781,10.0793523350202,8.4232038649798,8.15387798,9.230742945226112,7.07701301477389,0.4581006594002247,1.5167855307459832,0.5199747385321579,0.39622658026829144,1.596244282053115,1.4373267794388513,10174464,6.640218925476074,10.22644624710083
9.0905178,10.025247673946698,8.155787926053303,8.34719815,9.301287764063886,7.393108535936115,0.4436156261712313,1.5327092349529265,0.49243765318071275,0.39479359916174983,1.6163769656223599,1.4490415042834932,10338304,6.617876625061035,10.103214168548584
9.1408778,10.090285753912495,8.191469846087506,8.2240383,9.00448752325041,7.44358907674959,0.4348799467086792,1.5309668958187104,0.5040980125840998,0.36566188083325857,1.6390128337227636,1.4229209579146571,10502144,6.498522233963013,10.110484218597412
9.379117599999999,10.32942860265978,8.428806597340218,8.24775845,9.390094344934681,7.105422555065316,0.42204416207969186,1.4951449647545814,0.4767212028272966,0.36736712133208715,1.5704444414671346,1.4198454880420281,10665984,6.547490930557251,10.280556964874268
9.563038099999998,10.533303661067116,8.59277253893288,8.6870384,9.585000848061298,7.7890759519387025,0.4327154215425253,1.458116915822029,0.5025544062389465,0.36287643684610404,1.5441069304685744,1.3721269011754837,10829824,6.589713525772095,10.422970867156982
9.543198100000001,10.530751985355373,8.55564421464463,8.81243838,9.800401130379683,7.8244756296203155,0.42646499164402485,1.4498807162046432,0.46803201883141565,0.38489796445663405,1.5391925158253834,1.360568916583903,10993664,6.746520471572876,10.384054183959961
9.6756375,10.627056649796897,8.724218350203104,8.753358189999998,9.946044046931155,7.560672333068843,0.4378255866467953,1.4586712002754212,0.49663330861727745,0.3790178646763131,1.5352354128492025,1.3821069877016399,11157504,6.666861867904663,10.4421311378479
9.37703805,10.191985752602028,8.562090347397971,8.95159831,9.86974609315926,8.033450526840738,0.4212266728281975,1.4729209169745445,0.4798341504446552,0.36261919521173974,1.5491818572246239,1.3966599767244652,11321344,6.56773943901062,10.208936977386475
9.48747815,10.386493741030767,8.588462558969232,8.6986377,9.823765726575047,7.573509673424954,0.4309747852385044,1.4385087579488753,0.48617365693984604,0.3757759135371628,1.4902402760710476,1.386777239826703,11485184,6.7159477233886715,10.278958225250244
9.559078029999998,10.543543630532266,8.57461242946773,8.764158,9.569445108204645,7.958870891795355,0.423637605085969,1.5000175327062606,0.48453022929949574,0.3627449808724422,1.573216577107896,1.426818488304625,11649024,6.598200464248658,10.297115802764893
9.305877800000001,10.140580358683367,8.471175241316635,9.012957759999999,10.127903764833004,7.898011755166994,0.43083559684455397,1.4611718580126762,0.49517323546174663,0.3664979582273613,1.546732626188198,1.3756110898371545,11812864,6.54657564163208,10.045202350616455
9.8127579,10.478975442603232,9.146540357396766,9.235958100000001,10.352052213096334,8.119863986903669,0.40834884308278563,1.4403134882450104,0.4487787002557015,0.36791898590986977,1.5215461413754252,1.3590808351145955,11976704,6.702410554885864,10.503125762939453
9.6501975,10.58511323483403,8.715281765165972,8.992397999999998,9.834422659734022,8.150373340265974,0.4084534619003534,1.4513277918100358,0.46326789075009495,0.3536390330506119,1.5400636820275297,1.3625919015925418,12140544,6.817332172393799,10.30516004562378
9.7476778,10.841859286240998,8.653496313759002,9.36527765,9.99343491653168,8.73712038346832,0.40461410135030745,1.456318263709545,0.4757626088796444,0.3334655938209705,1.5721371182212704,1.3404994091978197,12304384,6.706786060333252,10.3773699760437
10.18491775,10.967237341458736,9.402598158541265,9.31591804,10.303010962567381,8.328825117432618,0.4043724240735173,1.4112720876932143,0.4663765489794972,0.3423682991675374,1.5177537880399283,1.3047903873465003,12468224,6.9027299880981445,10.755556201934814
9.79823845,10.596740854595266,8.999736045404733,8.896197959999999,9.90153393915941,7.890861980840586,0.4153193261474371,1.4809808522462844,0.4562073884438571,0.3744312638510171,1.5605773447063496,1.4013843597862192,12632064,6.721897888183594,10.380782222747802
9.6186779,10.392437037546362,8.844918762453638,9.06879799,9.92849283374407,8.20910314625593,0.4295328058302402,1.4822474226355553,0.4719548909648533,0.38711072069562713,1.5858819819814207,1.37861286328969,12795904,6.680297803878784,10.237360382080078
10.10151775,10.951613144035612,9.251422355964387,9.237637979999999,10.082735513988926,8.392540446011072,0.3803715681657195,1.4706212610006333,0.437988243072279,0.32275489325915996,1.5807594497205737,1.3604830722806929,12959744,6.682252740859985,10.587833213806153
10.09151795,10.80694452299846,9.37609137700154,9.123638150000001,10.147617472226873,8.09965882777313,0.3902270395308733,1.4896137312054634,0.44830852227708307,0.3321455567846635,1.5633571853453607,1.415870277065566,13123584,6.748454236984253,10.57410020828247
9.979278,10.578925253975536,9.379630746024466,9.342198,10.163577200418661,8.520818799581338,0.41013359017670153,1.4740722686052323,0.46918793305467255,0.3510792472987305,1.5525382730069726,1.395606264203492,13287424,6.643654108047485,10.475461387634278
10.001998250000002,10.650472158558212,9.35352434144179,9.636518149999999,10.560864979628576,8.712171320371422,0.388864166662097,1.474002094566822,0.4323801832512628,0.3453481500729312,1.5529906405184568,1.3950135486151871,13451264,6.716856193542481,10.475845432281494
10.450638049999998,11.323444792948873,9.577831307051124,9.3459178,10.305290797268611,8.38654480273139,0.38004978727549316,1.444111780822277,0.432372337432395,0.3277272371185913,1.5187355124961355,1.3694880491484185,13615104,6.844885587692261,10.840103435516358
10.139597900000002,11.017359027369226,9.261836772630778,9.59139805,10.487369919949233,8.695426180050768,0.40684323385357857,1.4562765076756476,0.44374437333044925,0.3699420943767079,1.5496015927733828,1.3629514225779125,13778944,6.742944192886353,10.586812686920165
10.3410779,11.089637926488384,9.592517873511616,9.3672778,10.18184274191216,8.55271285808784,0.3983653165400028,1.4434155747294426,0.4598075674729808,0.3369230656070248,1.5404594160431164,1.3463717334157688,13942784,6.857038068771362,10.733998775482178
10.1269984,11.241394202540748,9.012602597459251,9.47043796,10.31622571201556,8.62465020798444,0.394848845154047,1.4470788091421127,0.4568437018875895,0.3328539884205045,1.5339580875196932,1.3601995307645323,14106624,6.773849153518677,10.530960369110108
10.1149979,11.07930317886157,9.15069262113843,9.3636781,10.411363350437691,8.315992849562308,0.36805512718856337,1.458063530921936,0.4387424885865155,0.29736776579061125,1.5369151041984186,1.3792119576454536,14270464,6.746978521347046,10.524736785888672
10.2259979,11.00511917856996,9.44687662143004,9.66203775,10.515113438893174,8.808962061106826,0.39223213121294975,1.4184623196721078,0.457298467906869,0.3271657945190305,1.50460745519008,1.3323171841541355,14434304,6.865841245651245,10.601095199584961
10.2187575,10.805999407531003,9.631515592468999,9.62419795,10.444877857918136,8.803518042081862,0.4065689843147993,1.4161641240119933,0.452141041177445,0.3609969274521536,1.500121819618906,1.3322064284050807,14598144,6.857971572875977,10.59228343963623
10.19207755,11.13964049439603,9.244514605603971,9.39019885,10.410412924251332,8.36998477574867,0.39241757467389105,1.4580231592059136,0.45985898437537676,0.32497616497240533,1.536853861133744,1.3791924572780834,14761984,6.7761725902557375,10.548538780212402
10.468957999999999,11.316363917421043,9.621552082578955,9.66331815,10.444275559110576,8.882360740889425,0.38154332935810087,1.424365647137165,0.411012865994691,0.35207379272151074,1.493164059885221,1.3555672343891092,14925824,6.805300951004028,10.7450026512146
10.375077600000001,11.206748366724694,9.543406833275307,9.508958150000002,10.39418858354406,8.623727716455942,0.372262323461473,1.4255052909255028,0.41800367966927254,0.3265209672536734,1.5134912626779418,1.3375193191730639,15089664,6.829040241241455,10.666448593139648
10.250117600000001,10.90337220471109,9.596862995288912,9.4050778,10.031771713000886,8.778383886999116,0.3874917658045888,1.460049393773079,0.4430929504127726,0.33189058119640497,1.5803569670769944,1.3397418204691636,15253504,6.783067846298218,10.515269088745118
10.3483977,10.951354314161591,9.745441085838408,9.2853181,9.906013417894568,8.66462278210543,0.37794659603387115,1.4528100132942199,0.43986610341860366,0.31602708864913864,1.5646028496435767,1.341017176944863,15417344,6.804039764404297,10.609038352966309
10.3367979,11.075132766629155,9.598463033370846,9.48055801,10.416165706042129,8.54495031395787,0.3921498045325279,1.4601142510771752,0.4577181071862595,0.3265815018787963,1.55269116639524,1.3675373357591103,15581184,6.753634071350097,10.589521598815917
10.4271179,11.134850871271292,9.71938492872871,9.19939794,9.936291444126773,8.462504435873228,0.3822219518944621,1.4603663474321364,0.44604331305892503,0.3184005907299992,1.543071004575171,1.377661690289102,15745024,6.766865205764771,10.66982421875
10.18719775,11.021529177671919,9.35286632232808,9.59527853,10.743628010489145,8.446929049510855,0.3544575858861208,1.440773919224739,0.39995371414726244,0.3089614576249792,1.5264800367832698,1.3550678016662083,15908864,6.790897035598755,10.464782428741454
10.408517999999997,11.094060319160967,9.722975680839028,9.563478100000001,10.369946134545877,8.757010065454125,0.4007951360195875,1.4394547820091248,0.45932642489605513,0.34226384714311986,1.5470620637983503,1.3318475002198993,16072704,6.752765130996704,10.622050952911376
10.385277899999998,11.197356513618372,9.573199286381625,9.715717999999999,10.279264846890655,9.152171153109343,0.3834866212680936,1.452710895240307,0.4593862726436539,0.30758696989253326,1.5825714017321453,1.3228503887484686,16236544,6.8009217262268065,10.580474472045898
10.480637699999999,10.958874669863695,10.002400730136303,9.4446782,10.222644256411275,8.666712143588725,0.351804562471807,1.4453152641654015,0.4127029177924658,0.29090620715114823,1.5624077663840652,1.3282227619467377,16400384,6.81207504272461,10.677453708648681
10.704717899999997,11.46103332736155,9.948402472638444,9.356518040000001,10.019592951646048,8.693443128353953,0.34675749596208333,1.4314866617321969,0.3955414175474306,0.29797357437673605,1.5548013783567878,1.308171945107606,16564224,6.826593065261841,10.848180675506592
10.799517499999999,11.673466075329376,9.925568924670621,9.6003185,10.316072934034782,8.884564065965218,0.3607778277248144,1.399536408483982,0.4196399692937913,0.3019156861558375,1.5056530677140876,1.2934197492538766,16728064,6.859566164016724,10.94286289215088
10.7069978,11.350812772550778,10.063182827449221,9.726278100000002,10.548352618729472,8.904203581270531,0.3624737333506346,1.416124776005745,0.42043408322107595,0.30451338348019324,1.5100625757659702,1.3221869762455196,16891904,6.85060601234436,10.83025484085083
10.519998199999998,11.505786233646562,9.534210166353434,9.827078199999999,10.575031905872601,9.079124494127397,0.35025096368044617,1.4458720102906226,0.40041955282989483,0.3000823745309975,1.4961567110285139,1.3955873095527314,17055744,6.828119421005249,10.661273193359374
10.7136375,11.474636495978741,9.95263850402126,9.8231977,10.490773429636878,9.155621970363121,0.3321778517216444,1.4398622766137124,0.37322327073920797,0.2911324327040808,1.5212411384914832,1.3584834147359415,17219584,6.853885698318481,10.822881984710694
10.565878249999997,11.290982835574184,9.84077366442581,9.361118000000001,10.068691381070828,8.653544618929175,0.376080054230988,1.4842903822660447,0.4518101583649978,0.3003499500969782,1.5737919529935667,1.3947888115385227,17383424,6.749035120010376,10.659995365142823
10.739718,11.418193106102207,10.061242893897793,9.64047795,10.253681188810774,9.027274711189225,0.3612058814615011,1.4595515206456184,0.42390774477944265,0.2985040181435596,1.5403918250641375,1.3787112162270994,17547264,6.749223899841309,10.803831863403321
10.8509176,11.830201801167792,9.87163339883221,9.81135845,10.422216572526438,9.200500327473563,0.3643190847709775,1.4176044926047324,0.431883308496622,0.29675486104533305,1.5076116297831264,1.3275973554263385,17711104,6.841913414001465,10.924359035491943
10.87071785,11.67177242939906,10.069663270600941,10.05459845,10.587579171584489,9.521617728415512,0.3600898837670684,1.4280390575528146,0.4316225593302451,0.2885572082038917,1.5127786429131627,1.3432994721924665,17874944,6.857054376602173,10.885672283172607
10.696997699999999,11.413256283111998,9.980739116888,9.7594778,10.293086854226557,9.225868745773445,0.36322282925248145,1.440082110464573,0.40909942212343964,0.31734623638152326,1.4898018149296754,1.3903624059994704,18038784,6.794642066955566,10.76071081161499
11.036718400000002,11.695264596029133,10.37817220397087,10.1242379,10.843577740554304,9.404898059445697,0.3838590383529663,1.4439112842082977,0.462937632161549,0.30478044454438363,1.4761934741716074,1.411629094244988,18202624,6.83420467376709,11.036949062347412
10.675637499999999,11.211429002621168,10.13984599737883,9.64427805,10.193860473202037,9.094695626797964,0.3532445697113872,1.4682626113295556,0.38714441278413675,0.3193447266386376,1.5231853702127947,1.4133398524463165,18366464,6.795589399337769,10.73116855621338
10.60983825,11.322086433964243,9.897590066035756,9.8804385,10.647870380990522,9.113006619009479,0.3856888072565198,1.4433324292302132,0.46533699453148025,0.3060406199815593,1.4951591992264792,1.3915056592339472,18530304,6.903303527832032,10.65419282913208
10.855397949999999,11.534347378617936,10.176448521382062,9.4359983,10.19682893718574,8.675167662814259,0.35495694279670714,1.446633529663086,0.40496712690982634,0.30494675868358795,1.5205810969178046,1.3726859624083672,18694144,6.787683725357056,10.858683872222901
10.809837400000001,11.389629592193238,10.230045207806764,9.98847815,10.689479239996801,9.2874770600032,0.34190290942788126,1.4118069797754287,0.39297354878732865,0.2908322700684339,1.503913348504056,1.3197006110468015,18857984,6.833281517028809,10.82496910095215
10.8790779,11.549263131810498,10.208892668189502,9.732077649999999,10.701555184353634,8.762600115646364,0.3950969990342855,1.4409639790654183,0.4444125694550731,0.3457814286134979,1.5424534116395556,1.339474546491281,19021824,6.843161296844483,10.855536270141602
10.964277800000001,11.425767725992282,10.502787874007721,9.751517849999999,10.473661420861294,9.029374279138704,0.3531283464282751,1.43251630961895,0.41644490712132076,0.2898117857352295,1.5150709437834906,1.3499616754544093,19185664,6.792275714874267,10.941546630859374
10.8594373,11.286253429142995,10.432621170857004,9.7911581,10.491364294208742,9.09095190579126,0.34188139215111735,1.4425546675920486,0.3817008334997881,0.3020619508024466,1.48670294601708,1.3984063891670173,19349504,6.855589389801025,10.836603736877441
10.8265982,11.638702077296715,10.014494322703284,9.82799745,10.606274978135415,9.049719921864584,0.3846239849925041,1.4313084021210671,0.44297238433469593,0.3262755856503123,1.4827585706033257,1.3798582336388086,19513344,6.841838216781616,10.807216835021972
10.63695815,11.150657988497933,10.123258311502067,10.0408379,10.544816281211427,9.536859518788573,0.3353443253785372,1.4747414693236351,0.380428093874782,0.2902605568822924,1.5476568437803946,1.4018260948668757,19677184,6.799965763092041,10.59011344909668
10.72471745,11.366591448346032,10.082843451653968,9.92919795,10.333211751942734,9.525184148057267,0.37329208217561244,1.461006012558937,0.4297039878465049,0.31688017650472,1.5192626015279678,1.4027494235899063,19841024,6.861048460006714,10.702411460876466
10.874517800000001,11.522917316077212,10.22611828392279,9.719398000000002,10.392007130952146,9.046788869047857,0.3508642297238111,1.4622638791799545,0.4032615061478228,0.2984669532997994,1.5188347018443573,1.4056930565155517,20004864,6.824758815765381,10.807241058349609
10.830198399999999,11.204580916152182,10.455815883847816,9.9892784,10.531312048343384,9.447244751656616,0.36113912276923654,1.4343347236514092,0.4178130417732768,0.30446520376519626,1.5175581363715822,1.3511113109312363,20168704,6.8804113388061525,10.768860244750977
10.818838000000003,11.552043209802417,10.08563279019759,9.8268381,10.425240193439596,9.228436006560404,0.3546803241595625,1.4226581797003746,0.3975860247644592,0.31177462355466584,1.4798033723523651,1.365512987048384,20332544,6.93632140159607,10.755854511260987
10.91595765,11.523388498947188,10.30852680105281,10.0057577,10.6558855804177,9.355629819582301,0.35863271094858645,1.4395014464855194,0.4321027277223277,0.2851626941748452,1.5373552040557124,1.3416476889153264,20496384,6.871741247177124,10.821350479125977
11.3007576,11.984690565522529,10.616824634477473,10.1869576,10.878214483747598,9.4957007162524,0.3303734488785267,1.4292361721396447,0.36608156140480214,0.2946653363522513,1.4725223011749604,1.385950043104329,20660224,6.829391384124756,11.136877822875977
11.059797800000002,11.648382250695702,10.471213349304302,10.3071576,11.059214024299028,9.555101175700973,0.33383996654301884,1.4314688742160797,0.3958711891659376,0.27180874392010007,1.4983494591552355,1.3645882892769239,20824064,6.936666488647461,10.937661933898926
10.906718,11.321602547121968,10.491833452878032,9.857478,10.238362422155266,9.476593577844735,0.341369997151196,1.4595939874649049,0.4120890719593195,0.2706509223430725,1.5285004243848563,1.3906875505449534,20987904,6.7514057636260985,10.790919017791747
11.03503855,11.544029274607455,10.526047825392544,9.9122785,10.762257100648421,9.062299899351578,0.37039262279868124,1.4288601234555245,0.4108259423104571,0.32995930328690537,1.5078910041230913,1.3498292427879577,21151744,6.829670715332031,10.902041244506837
10.941837750000001,11.708972202257467,10.174703297742536,10.2547978,10.904609387585634,9.604986212414367,0.34894955065101385,1.4313030496239663,0.3970474887968261,0.3008516125052016,1.4932116498358918,1.3693944494120407,21315584,6.846201610565186,10.82017650604248
10.893637900000002,11.370288699148697,10.416987100851307,10.072518200000001,10.78520258705528,9.359833812944721,0.3387086696922779,1.403099474310875,0.3924944955848524,0.28492284379970345,1.487804543574724,1.3183944050470258,21479424,6.939265155792237,10.790334320068359
11.163477700000001,11.813095423410015,10.513859976589988,10.3316782,11.14362406280648,9.51973233719352,0.35647074654698374,1.4270322173833847,0.415148722573402,0.29779277052056546,1.5566283791870168,1.2974360555797526,21643264,6.911661911010742,10.99786729812622
11.1950777,11.656105163052919,10.734050236947082,10.147677700000001,10.536876964296338,9.758478435703664,0.3413924222812056,1.4056628152728081,0.40252512829398607,0.2802597162684251,1.5160893344836013,1.295236296062015,21807104,6.893867492675781,11.016173839569092
11.096038099999998,11.547633934250593,10.644442265749403,10.328158400000001,10.963762593466848,9.692554206533154,0.345931900292635,1.4129893630743027,0.40588255108423565,0.2859812495010343,1.5201322960159014,1.305846430132704,21970944,6.900985622406006,10.937417697906493
11.0173977,11.85568770950829,10.17910769049171,10.09635815,10.615214347623487,9.577501952376513,0.3497681085020304,1.4147350013256073,0.40328419929956016,0.2962520177045006,1.5256449493825246,1.30382505326869,22134784,6.864439678192139,10.851479816436768
11.1483578,11.60429832119192,10.69241727880808,9.9690783,10.406040120474694,9.532116479525305,0.3385133745148778,1.4097200110554695,0.3733871414533773,0.30363960757637826,1.495069534892443,1.324370487218496,22298624,6.886454057693482,10.972819232940674
11.045718100000002,11.447336233725174,10.64409996627483,10.0323585,10.676941169919267,9.387775830080734,0.34576204027980567,1.4101206630468368,0.4033163546598766,0.28820772589973476,1.518655885595481,1.3015854404981926,22462464,6.964674186706543,10.872866249084472
11.208597999999999,11.747586297016362,10.669609702983635,10.07267795,10.68383510434618,9.461520795653819,0.3183792384341359,1.40282601416111,0.38866195109388313,0.24809652577438868,1.4971384167056947,1.3085136116165252,22626304,6.927465486526489,10.997070503234863
11.1868379,11.680238645528714,10.693437154471287,10.1171582,10.571408636935795,9.662907763064206,0.34009817205369475,1.4092402145266534,0.41231878160847346,0.26787756249891603,1.493163714633796,1.3253167144195108,22790144,6.978738927841187,10.972867393493653
11.051278100000001,11.692958142875336,10.409598057124667,10.0342381,10.660260338544678,9.408215861455322,0.3578112870454788,1.4308760583400726,0.39925858136420095,0.3163639927267567,1.5113324593412885,1.3504196573388567,22953984,6.924060583114624,10.87003583908081
10.967997700000002,11.680976504734343,10.25501889526566,10.433918,11.084689766443812,9.783146233556188,0.3140024458989501,1.4210943460464478,0.3781494356605604,0.24985545613733978,1.5115525788376583,1.3306361132552373,23117824,6.859423732757568,10.77375955581665
11.119197250000001,11.413994226782943,10.824400273217059,10.376757750000001,11.039631364274369,9.713884135725634,0.31029893066734077,1.394833780825138,0.3425729644955856,0.2780248968390959,1.467022466818039,1.3226450948322372,23281664,6.910247850418091,10.912394332885743
11.3271178,11.691303320042135,10.962932279957865,10.210318650000001,10.723879594761966,9.696757705238037,0.31996749211102726,1.3666424453258514,0.3706123905530353,0.26932259366901923,1.4435098637903525,1.2897750268613504,23445504,6.993631505966187,11.073250770568848
11.22147785,11.791112673974713,10.651843026025286,10.211677900000002,10.688918821062403,9.7344369789376,0.3108115367591381,1.4074580550193787,0.3490624831155652,0.27256059040271097,1.4756249107200081,1.3392911993187493,23609344,6.919955825805664,10.979081058502198
11.2159986,12.116975247689075,10.315021952310927,10.13691785,10.87956559263193,9.394270107368069,0.32884024195373057,1.3755992159247399,0.3950133694823371,0.262667114425124,1.4704951179715116,1.2807033138779682,23773184,6.968144083023072,10.979807472229004
11.058358100000001,11.676334252556304,10.440381947443699,9.958278100000001,10.51181393994561,9.404742260054393,0.3278391001746058,1.393503376841545,0.3871733503556962,0.2685048499935154,1.4748942329396655,1.3121125207434245,23937024,6.835398817062378,10.831637573242187
11.332638,11.73978381201481,10.925492187985189,10.0128782,10.79436528575933,9.231391114240669,0.33293730299919844,1.3782152146100999,0.39026255372770174,0.27561205227069513,1.455749358016877,1.3006810712033228,24100864,6.993512487411499,11.070492935180663
11.1202371,11.662414761392178,10.578059438607823,9.972237699999999,10.523026305314605,9.421449094685393,0.3294250933453441,1.421954980492592,0.3602139786579973,0.29863620803269086,1.4958547817843488,1.348055179200835,24264704,6.939062118530273,10.880645656585694
11.278958450000001,11.837977366259928,10.719939533740074,10.020798199999998,10.516976635081734,9.524619764918262,0.34925900828093287,1.402717038989067,0.4250779366597214,0.27344007990214436,1.4721256084724597,1.3333084695056745,24428544,6.880653715133667,11.008017539978027
11.224597450000001,11.652347126073312,10.79684777392669,9.984957900000001,10.603645150064757,9.366270649935245,0.34167840629816054,1.384760470688343,0.4010180500677434,0.2823387625285777,1.4468115355649347,1.3227094058117512,24592384,6.947351884841919,10.972657108306885
11.024877700000001,11.532089035016293,10.51766636498371,10.025917699999999,10.647869504332466,9.403965895667532,0.33593081813305614,1.4267335310578346,0.38288689676749504,0.28897473949861724,1.4904006837167887,1.3630663783988806,24756224,6.8922998905181885,10.790417671203613
11.28563775,11.750690529693511,10.820584970306488,10.15751805,10.779020620138148,9.536015479861852,0.34088347647339107,1.4037084355950356,0.4130113032569177,0.26875564968986443,1.455021495190506,1.352395375999565,24920064,6.941559791564941,11.00490369796753


==> data/progress-chaser-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.6597199899999999,0.6939371980450961,0.6255027819549037,0.6843999609999999,0.7184925291637717,0.6503073928362281,1.0506666291505098,2.7057451128959658,2.4405138801994255,-0.3391806218984059,2.7072009861368733,2.704289239655058,16384,0.9873101711273193,4.602356243133545
0.6678799889999999,0.6953685012435155,0.6403914767564843,0.664359973,0.6939780516588739,0.6347418943411262,0.26249972451478243,2.696990963816643,0.3051342612333735,0.21986518779619138,2.710582567236455,2.6833993603968307,180224,2.436878538131714,4.505974864959716
0.665039971,0.6912539708841098,0.6388259711158902,0.674759984,0.7023706831204964,0.6471492848795036,0.2146351207979023,2.6895243257284163,0.271532722569376,0.1577375190264286,2.7129295649628125,2.66611908649402,344064,2.6383596539497374,4.451437282562256
0.672679957,0.7045185610787058,0.6408413529212943,0.677799969,0.702299618262883,0.6533003197371169,0.1641584136523306,2.6842657893896105,0.1877910005427074,0.14052582676195383,2.711299062483274,2.657232516295947,507904,2.9175967454910277,4.482936239242553
0.8460399049999999,0.9189445459743592,0.7731352640256407,0.8298799169999999,0.8987793795993938,0.7609804544006059,0.19203836135566235,2.6232982367277144,0.2108876293934658,0.1731890933178589,2.6533256267412737,2.593270846714155,671744,3.4114024162292482,5.462898397445679
0.982559875,1.0430247805370483,0.9220949694629518,0.959759861,1.0195924606132736,0.8999272613867264,0.2157201755791902,2.5266118377447127,0.2550270105368009,0.17641334062157954,2.5511305095621095,2.502093165927316,835584,3.909922480583191,5.767866849899292
1.0443998220000001,1.1257702466419008,0.9630293973580994,1.020199799,1.114461199110583,0.9259383988894171,0.20672452747821804,2.4526740074157716,0.23742610968190175,0.17602294527453433,2.496209631289709,2.4091383835418343,999424,4.002298641204834,5.626070833206176
1.13615974,1.2298992525398484,1.0424202274601517,1.0885997539999999,1.1644535072203057,1.012746000779694,0.1669442970305681,2.404034060239792,0.1738933702008909,0.15999522386024528,2.4370700703905936,2.3709980500889904,1163264,3.8181100130081176,5.735076236724853
1.3545996800000002,1.5161503820350504,1.19304897796495,1.3210396199999999,1.4540667525948492,1.1880124874051505,0.16048292629420755,2.3449945241212844,0.1765914155161158,0.1443744370722993,2.4002792293139494,2.2897098189286194,1327104,4.121770429611206,6.32737102508545
1.60415954,1.7628252068445143,1.4454938731554856,1.5847594299999996,1.7231972851785096,1.4463215748214897,0.15862839650362728,2.2673014283180235,0.17523366216291153,0.14202313084434304,2.3577743354390446,2.1768285211970024,1490944,4.512965869903565,6.8601068496704105
1.85711932,2.0196763264045643,1.6945623135954355,1.79171936,1.9408374056203153,1.642601314379685,0.14000758063048122,2.226621887087822,0.1552922837388081,0.12472287752215433,2.2972008510954143,2.15604292308023,1654784,4.360202217102051,7.229990911483765
2.0343591500000002,2.174341602971851,1.8943766970281493,2.02155922,2.1664660245939307,1.8766524154060693,0.13431974723935128,2.146881838142872,0.1547505654707602,0.11388892900794235,2.2464666987428394,2.0472969775429046,1818624,4.778169631958008,7.36225471496582
2.2100390799999996,2.3085104703304484,2.1115676896695508,2.1926791900000002,2.3753761307889056,2.009982249211095,0.12093361876904962,2.0668686270713805,0.1459143443619093,0.09595289317618995,2.2061818273804055,1.9275554267623556,1982464,4.812245798110962,7.42027473449707
2.405439,2.6219698566463863,2.1889081433536135,2.2397190999999994,2.442772799754562,2.036665400245437,0.1307286673225462,1.9829654589295387,0.1599734088555371,0.10148392578955531,2.127763005180782,1.8381679126782955,2146304,4.569882822036743,7.393394804000854
2.48179893,2.683679587013063,2.279918272986937,2.4823190000000004,2.6468048351349567,2.317833164865044,0.12070695646107192,1.9285624578595162,0.15534348861773478,0.08607042430440906,2.040125857827758,1.8169990578912745,2310144,4.589821004867554,7.253531408309937
2.7601989099999993,2.9775723918878065,2.542825428112192,2.53335892,2.690715586619561,2.376002253380439,0.11762742307037113,1.8995943084359168,0.14548850980365527,0.089766336337087,1.9822213244045028,1.8169672924673308,2473984,4.607005310058594,7.489690256118775
2.6147989899999997,2.799664118869732,2.429933861130267,2.6197190400000006,2.784345987242596,2.455092092757405,0.11441748999059198,1.850367657840252,0.13406626132871463,0.09476871865246934,1.9746966514104425,1.7260386642700614,2637824,4.54149432182312,7.199758052825928
2.79883888,3.177202371761102,2.4204753882388976,2.7149190199999995,2.9120043055674656,2.5178337344325334,0.13091452918015417,1.7972113817930222,0.17649763842357274,0.08533141993673558,1.9000316648540068,1.6943910987320376,2801664,4.485788345336914,7.22726092338562
3.03847866,3.417685218401102,2.659272101598898,2.8199588700000002,3.043531995427973,2.5963857445720273,0.15863543143495912,1.7576648533344268,0.20565263462575453,0.1116182282441637,1.8803712150095249,1.6349584916593287,2965504,4.476471757888794,7.3908532619476315
3.1319988000000003,3.5525637404313875,2.711433859568613,3.041879,3.3422631008442725,2.741494899155728,0.1743750615045428,1.7570079445838929,0.22790542342833864,0.12084469958074694,1.8615211850376319,1.6524947041301539,3129344,4.452750587463379,7.342368316650391
3.28671882,3.6038823897416927,2.969555250258307,3.19731884,3.5976228957556624,2.7970147842443374,0.17440252574160692,1.7928885743021965,0.23559597213173913,0.1132090793514747,1.866391450967126,1.719385697637267,3293184,4.399076509475708,7.362378168106079
3.6021988499999997,4.254138777278617,2.9502589227213827,3.33387895,3.8085282968530683,2.8592296031469315,0.2219506250694394,1.738061675429344,0.29071344772663915,0.15318780241223967,1.8235582689830336,1.6525650818756545,3457024,4.4141340255737305,7.609382152557373
3.5703187900000004,4.102258708177299,3.038378871822702,3.65883874,4.106789181291061,3.210888298708939,0.23822376392781736,1.760821560025215,0.3034621043290737,0.172985423526561,1.8550009206772904,1.6666421993731397,3620864,4.540767765045166,7.480232810974121
3.77927873,4.166462691655527,3.392094768344474,3.5603188599999998,4.052049286751956,3.0685884332480438,0.2439671140164137,1.7970343306660652,0.28858099014608185,0.19935323788674553,1.8799144271787833,1.7141542341533471,3784704,4.351715421676635,7.593594408035278
4.07907873,4.635695095091121,3.522462364908879,4.07219883,4.5830405245513335,3.5613571354486657,0.2863117478787899,1.7708287045359612,0.3614434193737299,0.2111800763838498,1.8366184697974721,1.7050389392744503,3948544,4.400179433822632,7.686013031005859
4.47371866,5.411979352733985,3.535457967266016,4.0943987,4.7250249903368875,3.463772409663113,0.32171784732490777,1.7763136819005012,0.39529397258530813,0.2481417220645074,1.8463074600651836,1.7063199037358188,4112384,4.399420738220215,7.962930154800415
4.640078529999999,5.654632938514049,3.6255241214859497,4.62375858,5.517453356691993,3.7300638033080067,0.326402517221868,1.7867082372307777,0.4040294913847907,0.24877554305894534,1.85441679270428,1.7189996817572752,4276224,4.240489816665649,8.026504802703858
5.13047856,6.224380657282247,4.036576462717753,4.5807585799999995,5.42473348798632,3.7367836720136793,0.34503058400005104,1.7240650251507759,0.4276551844371936,0.2624059835629085,1.7859956670761974,1.6621343832253543,4440064,4.493156147003174,8.380416584014892
5.29767856,6.186199392862457,4.409157727137543,4.7693587,5.674659965025192,3.864057434974807,0.3882292963564396,1.718487946689129,0.4639418927309738,0.3125166999819054,1.7880192112959832,1.6489566820822747,4603904,4.543364667892456,8.367949295043946
5.331798569999998,6.528783117196918,4.134814022803079,5.06399858,5.784326993900287,4.343670166099713,0.39492673240602016,1.7246565848588944,0.48362730952703153,0.3062261552850088,1.8197288002434917,1.629584369474297,4767744,4.35307240486145,8.394418525695801
5.417558789999999,6.461619141213161,4.373498438786838,5.554118429999999,6.47678265063985,4.6314542093601485,0.4034658452495933,1.6991860702633859,0.47718327457557547,0.3297484159236111,1.7643977533986686,1.6339743871281032,4931584,4.367744731903076,8.340776300430297
5.777078530000001,6.820442680700722,4.733714379299279,5.405758700000001,6.58435545362531,4.227161946374691,0.429986659809947,1.6648687273263931,0.5040184909973491,0.3559548286225449,1.7401177686465903,1.589619686006196,5095424,4.66844367980957,8.62290391921997
6.07483847,7.126432634366908,5.023244305633093,5.87055836,6.883184695425367,4.857932024574634,0.39763058423995973,1.6678240105509758,0.4659080214919399,0.3293531469879796,1.7668731042281347,1.568774916873817,5259264,4.449583435058594,8.772385549545287
6.510958060000002,8.058189814427596,4.963726305572407,5.779918649999999,7.037753022340123,4.522084277659875,0.4513586539775133,1.655006578564644,0.5200610375359814,0.38265627041904515,1.7712249385672563,1.5387882185620316,5423104,4.548321008682251,9.076368236541748
6.42659833,7.560286287566858,5.292910372433142,6.249038539999999,7.4605863011869165,5.037490778813082,0.4605647884309292,1.611487004160881,0.5249733179714776,0.39615625889038075,1.7489430454236383,1.4740309628981239,5586944,4.599034833908081,8.9169837474823
6.755438409999999,8.034186324373863,5.476690495626134,6.51483831,7.436507105318265,5.593169514681735,0.45879754777997733,1.64925606995821,0.5287925277133996,0.3888025678465551,1.7793423435508997,1.5191697963655202,5750784,4.683449935913086,9.147646522521972
6.8249182500000005,8.077244295700645,5.572592204299356,6.4516785,7.7704328138371555,5.132924186162844,0.44973930418491365,1.6186084017157554,0.5088303798925456,0.3906482284772817,1.7441387902958827,1.493078013135628,5914624,4.548234510421753,9.125047588348389
7.061918029999999,8.256931972909847,5.866904087090151,6.879798489999999,8.100435459623728,5.659161520376269,0.46084086671471597,1.5975076705217361,0.520162189116052,0.4015195443133799,1.7374994732116735,1.4575158678317988,6078464,4.713403987884521,9.293287801742554
7.24599843,8.59789519248753,5.894101667512472,6.774798280000001,8.139597402057262,5.409999157942739,0.46546107567846773,1.5762703284621238,0.520429846529057,0.41049230482787846,1.7007181183382842,1.4518225385859633,6242304,4.704881620407105,9.366038465499878
7.28947817,8.608203104275958,5.970753235724042,6.827918220000001,8.247312380380945,5.408524059619056,0.4635658074170351,1.608310693502426,0.5454516860859884,0.3816799287480819,1.730748780658286,1.4858726063465661,6406144,4.585600805282593,9.372884559631348
7.353278239999999,8.733998455346311,5.9725580246536865,6.9958386500000005,8.378822077984685,5.612855222015316,0.4511075742542744,1.5829520359635354,0.4940188700736828,0.408196278434866,1.7195336732520425,1.4463703986750283,6569984,4.705188989639282,9.364991760253906
7.813238180000001,9.066928398560272,6.559547961439729,7.0151583,8.207108250016441,5.82320834998356,0.48506202958524225,1.5289604917168618,0.5316069159794914,0.4385171431909931,1.6494898942439566,1.408431089189767,6733824,4.754730987548828,9.689183235168457
7.73523808,9.00554167732228,6.46493448267772,7.3808383200000005,8.387302734889415,6.374373905110586,0.47065138183534144,1.5348267614841462,0.5226783993106172,0.4186243643600656,1.6519561497345532,1.4176973732337392,6897664,4.6040819644927975,9.578061962127686
7.540758160000001,8.922373164984075,6.1591431550159275,7.21915846,8.191727819840773,6.246589100159226,0.4922987066209316,1.5071981459856034,0.5200935556951573,0.46450385754670603,1.6476026814823175,1.3667936104888894,7061504,4.6997373580932615,9.386416149139404
7.81903827,9.038533922098349,6.599542617901652,7.03763831,8.241447461302371,5.833829158697628,0.47413958609104156,1.5393613874912262,0.5139535993608852,0.43432557282119794,1.6793667627465407,1.3993560122359117,7225344,4.659532260894776,9.553242015838624
7.917718389999999,9.248473903041592,6.586962876958406,7.291958360000001,8.6894466300377,5.8944700899623,0.4550778862088919,1.516716431081295,0.5004090851225563,0.40974668729522745,1.680408032993016,1.3530248291695741,7389184,4.5954694747924805,9.589510536193847
8.05519833,9.044650663800995,7.065745996199004,7.256358109999999,8.266470309289241,6.2462459107107575,0.48017432615160943,1.5048546478152276,0.5071107228474114,0.45323792945580743,1.6622143338606383,1.3474949617698169,7553024,4.5709343433380125,9.687964057922363
8.18491818,9.164437628127988,7.2053987318720125,7.69311833,9.142836765406464,6.243399894593535,0.49412632957100866,1.4751018226146697,0.5248688483212893,0.463383810820728,1.6291276638519208,1.3210759813774187,7716864,4.670683765411377,9.738399124145507
8.2575179,9.49364080587967,7.02139499412033,7.65315822,8.859449949896971,6.446866490103028,0.4583011981099844,1.4502848595380784,0.516657438491544,0.39994495772842475,1.6055536429085713,1.2950160761675855,7880704,4.694186496734619,9.755610084533691
8.54103852,9.6383364793887,7.443740560611301,7.505798459999999,8.827929166528072,6.1836677534719255,0.45485583022236825,1.4539026871323586,0.4949755755563865,0.41473608488835,1.6082153815087465,1.2995899927559706,8044544,4.629830408096313,9.969659423828125
8.26339795,9.364062891484151,7.162733008515849,7.598798739999999,8.428917688859851,6.768679791140147,0.4806870106607676,1.4377812266349792,0.5215774335180585,0.4397965878034766,1.554438250254641,1.3211242030153174,8208384,4.663382863998413,9.702090740203857
8.26831834,9.340586865021022,7.196049814978978,7.6539581100000005,8.965351366039197,6.342564853960804,0.45385559648275375,1.4616011366248132,0.5035704481604543,0.40414074480505324,1.5717759263979578,1.3514263468516685,8372224,4.673129224777222,9.631276321411132
8.49155798,9.700744578863398,7.282371381136601,7.802678349999999,9.023125000208193,6.582231699791805,0.47197079882025716,1.452764604985714,0.5064798447086332,0.4374617529318812,1.55613430169706,1.349394908274368,8536064,4.6377075672149655,9.81070556640625
8.5969983,10.05109011756051,7.142906482439489,8.08235797,9.609894080302393,6.554821859697609,0.4711779609322548,1.4127693802118302,0.5144250474423929,0.42793087442211664,1.5286089192062666,1.2969298412173937,8699904,4.665537929534912,9.887901020050048
8.82771813,10.019942570011589,7.63549368998841,8.066918359999999,9.182626485815051,6.951210234184947,0.47468445524573327,1.4104298278689384,0.5221540244110867,0.42721488608037983,1.5083346280087424,1.3125250277291345,8863744,4.6752238273620605,10.017583179473878
8.86515815,9.733633249500384,7.996683050499615,8.038038290000001,8.896444650307899,7.179631929692104,0.4755793776363134,1.425333136320114,0.5282822538962011,0.42287650137642574,1.5346346913818747,1.3160315812583534,9027584,4.660179615020752,10.045556926727295
8.740078,9.779335264850282,7.70082073514972,8.25647874,9.369148281429876,7.143809198570125,0.4831203158944845,1.4134587153792382,0.5237751457315872,0.44246548605738173,1.5168467812522635,1.3100706495062129,9191424,4.704286813735962,9.908620166778565
8.8054782,9.668843599242035,7.942112800757964,7.882198260000001,9.075305224049792,6.68909129595021,0.47272303737699983,1.4164905488491057,0.5260890724130471,0.4193570023409525,1.5446707634134162,1.2883103342847952,9355264,4.6494005680084225,9.933170986175536
8.790118269999999,10.215280970036819,7.36495556996318,8.13899818,9.050095816445339,7.227900543554662,0.4784439969807863,1.4341415539383888,0.5220944320830297,0.43479356187854296,1.548064750012983,1.3202183578637947,9519104,4.617159223556518,9.890015029907227
9.18763794,10.368977105451393,8.006298774548608,8.094358340000001,9.31225911807158,6.876457561928422,0.4506120037287474,1.3938031554222108,0.48882994420785303,0.41239406324964173,1.5065389991446305,1.281067311699791,9682944,4.711128377914429,10.202671813964844
9.095357759999999,9.850469789471758,8.34024573052824,8.62371825,9.403698810822037,7.843737689177961,0.4685447011142969,1.3860023885965347,0.4947451284454204,0.4423442737831734,1.5044310870461293,1.26757369014694,9846784,4.730979347229004,10.090290927886963
9.19383787,10.11302248607595,8.274653253924049,8.55963826,9.557175534076334,7.562100985923665,0.4597585372626781,1.3586753204464912,0.5040870508708368,0.41543002365451936,1.4781493680932773,1.239201272799705,10010624,4.667905664443969,10.167390727996827
9.264597779999999,10.350704609493482,8.178490950506516,8.51179843,9.450767501045581,7.57282935895442,0.45961757116019725,1.3543288990855218,0.493337219509752,0.4258979228106425,1.4615040170758686,1.247153781095175,10174464,4.7181014060974125,10.18950958251953
9.376798230000002,10.32171178195296,8.431884678047044,8.38503811,9.472052619626956,7.298023600373044,0.47317476458847524,1.3376716315746306,0.5440703395433425,0.402279189633608,1.4744819722003546,1.2008612909489067,10338304,4.743270349502564,10.280447959899902
9.1827181,10.160666581043987,8.204769618956014,8.49923801,9.523884314071772,7.474591705928227,0.436867605522275,1.3532507956027984,0.4681440606618787,0.4055911503826713,1.475834814159856,1.2306667770457407,10502144,4.690441608428955,10.045852279663086
9.310238199999997,10.233185324544172,8.387291075455822,8.32091827,9.169298370492399,7.472538169507602,0.46518050990998744,1.3516414627432822,0.5146884706497689,0.4156725491702061,1.4510530712844376,1.2522298542021268,10665984,4.6122783660888675,10.136792850494384
9.710358500000002,10.76285474058248,8.657862259417524,8.57867825,9.570752129497093,7.586604370502906,0.478362688049674,1.3603641524910928,0.5216192161256149,0.43510615997373314,1.479030604465705,1.2416977005164807,10829824,4.690677976608276,10.469189834594726
9.169958000000001,10.174062684223813,8.16585331577619,8.68223782,9.746239353054687,7.618236286945312,0.4770105589181185,1.394482508301735,0.5313729461036262,0.4226481717326108,1.5121398218584428,1.276825194745027,10993664,4.710844326019287,9.968736934661866
9.467238300000002,10.585830906938028,8.348645693061975,8.53171822,9.590270079337767,7.473166360662233,0.4828378804028034,1.3936732113361359,0.5302357974317116,0.4354399633738952,1.5127413619688452,1.2746050607034265,11157504,4.5879237174987795,10.213828754425048
9.3678379,10.335280052342293,8.400395747657706,8.596278000000002,9.56491248098878,7.627643519011223,0.4415623236447573,1.3745081007480622,0.4669295273282345,0.41619511996128006,1.495933404339973,1.2530827971561513,11321344,4.639961862564087,10.113113594055175
9.489797650000002,10.197299575184804,8.7822957248152,8.9869585,10.147965165717407,7.825951834282593,0.4669715166091919,1.3707534283399583,0.5109480150672556,0.42299501815112817,1.4718010526412812,1.2697058040386353,11485184,4.710173606872559,10.1839430809021
9.54671785,10.485390342116661,8.60804535788334,8.718198,9.913432197295387,7.52296380270461,0.463789389654994,1.338482916355133,0.5014652993172244,0.42611347999276356,1.4689353051655605,1.2080305275447056,11649024,4.6557433128356935,10.189854717254638
9.756918,10.595847828674842,8.91798817132516,8.5466782,9.41624521419046,7.677111185809541,0.45687379091978075,1.300614382326603,0.5027199532466522,0.41102762859290937,1.4206092197409335,1.1806195449122725,11812864,4.716095304489135,10.378597640991211
9.65259805,10.431280967868707,8.873915132131293,8.69399824,9.650183887301134,7.737812592698867,0.472439830750227,1.3155434638261796,0.5152550012667748,0.4296246602336792,1.406784709379991,1.2243022182723682,11976704,4.721275329589844,10.28280668258667
9.46239787,10.421407723309251,8.50338801669075,8.84755827,9.903279100415942,7.791837439584059,0.45612674169242384,1.3072858989238738,0.5218992086073602,0.3903542747774875,1.4115838130110352,1.2029879848367124,12140544,4.648653364181518,10.125527667999268
10.0319177,11.087341307710387,8.976494092289611,9.00423811,9.889041834338856,8.119434385661142,0.441032437607646,1.3050650849938392,0.47549175245427916,0.4065731227610128,1.3972620280921115,1.212868141895567,12304384,4.677606391906738,10.586455821990967
9.8655981,10.729266750861248,9.001929449138752,8.7770782,10.138459749767867,7.415696650232133,0.47586630657315254,1.321883988380432,0.5145286780765473,0.43720393506975774,1.471292311984392,1.1724756647764722,12468224,4.6824134349822994,10.381039237976074
9.74131798,10.72705806790409,8.755577892095909,8.51335816,9.62497627958139,7.40174004041861,0.4410558335483074,1.3126549541950225,0.4889787326852556,0.3931329344113592,1.4647154286032045,1.1605944797868406,12632064,4.643662929534912,10.280751991271973
9.5053983,10.197253222567015,8.813543377432984,8.892638110000002,9.709797016252297,8.075479203747706,0.45375323556363584,1.2958690315485,0.5068767701048275,0.4006297010224442,1.4010036940268564,1.1907343690701435,12795904,4.613036966323852,10.06316442489624
9.77355871,11.036034813590462,8.511082606409538,8.88851825,10.066389997271562,7.710646502728439,0.4236360151320696,1.2985093608498572,0.455748626345598,0.39152340391854124,1.391140906120234,1.2058778155794805,12959744,4.700142335891724,10.293549251556396
10.00451755,10.742890012533795,9.266145087466203,9.2389582,10.095610292845375,8.382306107154626,0.4466261673718691,1.3242771923542023,0.4853941440155858,0.40785819072815244,1.403364906528792,1.2451894781796125,13123584,4.721592950820923,10.470657062530517
9.87079755,10.645416637733076,9.096178462266925,9.074438169999999,9.916517038507527,8.23235930149247,0.45339633114635947,1.3167808890342712,0.49842167766853845,0.4083709846241805,1.3537020369884087,1.2798597410801336,13287424,4.6755694389343265,10.323128986358643
9.7173979,10.480095595368415,8.954700204631585,8.62891861,9.840049549863313,7.417787670136686,0.4667902048677206,1.3449543759226799,0.5176324881944718,0.4159479215409694,1.4048853954336447,1.285023356411715,13451264,4.657053470611572,10.177994728088379
10.03679755,11.035354874283799,9.0382402257162,9.09143795,10.262160252727774,7.920715647272225,0.4458146061748266,1.319112016260624,0.47887368245677026,0.41275552989288294,1.4292594680029067,1.2089645645183413,13615104,4.656033372879028,10.434192657470703
9.900478150000001,10.771036278981807,9.029920021018196,8.781158170000001,9.861629654557609,7.700686685442394,0.4301623124629259,1.29961838722229,0.48467085408554983,0.375653770840302,1.3906957481755633,1.2085410262690166,13778944,4.717523908615112,10.322418975830079
9.933478500000001,10.646136895783178,9.220820104216825,9.2041584,10.099110569823864,8.309206230176137,0.4480732072144747,1.2972023621201516,0.5075200497084557,0.3886263647204938,1.3619859700041377,1.2324187542361655,13942784,4.674166202545166,10.331583595275879
9.946398,10.925653250320671,8.96714274967933,9.17411792,10.240592275702625,8.107643564297376,0.46445935890078544,1.3232810169458389,0.500647040062973,0.4282716777385978,1.3669293468412356,1.2796326870504422,14106624,4.662699556350708,10.325199031829834
10.132197699999999,10.608651598085018,9.65574380191498,9.24603805,10.347306928828699,8.1447691711713,0.42318344973027705,1.2884701266884804,0.4969164849531026,0.3494504145074515,1.3500422206120433,1.2268980327649175,14270464,4.641345071792602,10.466781520843506
10.110837799999999,11.115980882280507,9.10569471771949,9.3318381,10.350011716095159,8.313664483904843,0.46254107877612116,1.2848083660006524,0.4961804362084177,0.42890172134382465,1.3904733890951952,1.1791433429061096,14434304,4.650476121902466,10.434700775146485
10.238477849999999,11.228144911483001,9.248810788516996,9.088798499999998,10.129394722980194,8.0482022770198,0.4334472071379423,1.313683719933033,0.4829260051072466,0.38396840916863806,1.4054126839636298,1.221954755902436,14598144,4.722872114181518,10.53576202392578
10.129518200000001,10.805387634278812,9.45364876572119,8.86583826,9.880161358537862,7.851515161462139,0.4607604008167982,1.2827065512537956,0.49772173773467226,0.42379906389892413,1.3791856029485745,1.1862274995590167,14761984,4.670144128799438,10.429897785186768
9.9781581,10.703773946222015,9.252542253777985,9.069358099999999,9.81041150723074,8.328304692769258,0.4464191239327192,1.2795884177088737,0.47675016552540006,0.41608808234003836,1.3789742138524201,1.1802026215653272,14925824,4.695780229568482,10.299209785461425
9.836997799999999,10.60045227864333,9.073543321356668,9.087598,10.140489258259963,8.034706741740036,0.4357479322701693,1.293371120095253,0.4843846212682522,0.38711124327208635,1.3981066713190695,1.1886355688714363,15089664,4.654244089126587,10.16514539718628
10.10227775,10.722578225657292,9.481977274342709,9.29123762,10.231640417872587,8.350834822127414,0.43150049783289435,1.2885472640395164,0.47728261425081786,0.38571838141497083,1.431399831660686,1.1456946964183468,15253504,4.694602155685425,10.373687076568604
10.42487755,11.106809117235688,9.742945982764311,9.31591805,10.25090984917715,8.380926250822851,0.4320290148258209,1.2869113981723785,0.470811614375311,0.3932464152763308,1.4194562564491424,1.1543665398956147,15417344,4.678770732879639,10.650192832946777
10.235278099999999,10.81254031908617,9.658015880913828,9.392078210000001,10.330079243474493,8.454077176525509,0.4469224292784929,1.2793523117899894,0.49901880844087754,0.3948260501161083,1.4123938329411956,1.1463107906387833,15581184,4.6956703662872314,10.47219877243042
10.249918000000001,10.807496872914676,9.692339127085326,9.2693582,10.107294900244451,8.431421499755547,0.3986783899366856,1.2876058265566825,0.4392124975843482,0.35814428228902295,1.3988256748885053,1.1763859782248598,15745024,4.698217487335205,10.467200565338135
10.263717799999998,10.913713623469935,9.613721976530062,9.2108782,10.189290299500184,8.232466100499815,0.4282131478190422,1.2930887281894683,0.47158444773390573,0.38484184790417864,1.398793106120706,1.1873843502582306,15908864,4.668754148483276,10.469856452941894
10.472318099999999,10.875296559295393,10.069339640704605,9.22935805,10.288641254673907,8.170074845326093,0.4152560006827116,1.3000398769974708,0.4578425421972908,0.37266945916813243,1.3869763892985336,1.213103364696408,16072704,4.705205869674683,10.610978031158448
10.422518050000003,11.35523381600223,9.489802283997776,9.502238099999998,10.531414933800821,8.473061266199174,0.42482292316854,1.2278636261820792,0.47800311599576584,0.3716427303413141,1.3174095731762603,1.1383176791878982,16236544,4.761052179336548,10.591899299621582
10.50855795,11.306229447056854,9.710886452943146,9.348838,10.332730149821412,8.36494585017859,0.45073613040149213,1.2538684442639352,0.5025888686925019,0.3988833921104824,1.3716906389539527,1.1360462495739176,16400384,4.758300495147705,10.662850856781006
10.3320382,10.959523305850617,9.704553094149382,9.4719978,10.555489484177023,8.388506115822977,0.42755553051829337,1.2337831303477287,0.46790189953499634,0.3872091615015904,1.3370791400976163,1.130487120597841,16564224,4.7136476039886475,10.486294555664063
10.317877699999999,11.220474237955031,9.415281162044966,9.524637700000003,10.451185049888075,8.598090350111931,0.41969352662563325,1.2078582994639873,0.4510414472755528,0.3883456059757137,1.3294378745484,1.0862787243795746,16728064,4.748223209381104,10.475713062286378
10.164997800000002,10.719789397341167,9.610206202658837,9.431398150000001,10.35878995920499,8.504006340795012,0.4076885964721441,1.2400700807571412,0.4315314610895729,0.3838457318547153,1.3443473071297654,1.135792854384517,16891904,4.762758016586304,10.334147357940674
10.49231775,11.117511865488032,9.867123634511968,9.5655582,10.43933298270797,8.69178341729203,0.43472056202590464,1.227194431424141,0.4851360857676426,0.3843050382841667,1.3387147077095713,1.1156741551387106,17055744,4.791825962066651,10.592291927337646
10.392517699999999,10.91027552871185,9.874759871288148,9.364157899999999,10.341817038571765,8.386498761428232,0.40431808307766914,1.2156739249825477,0.42990235092407814,0.37873381523126015,1.3385426575054296,1.0928051924596658,17219584,4.781946229934692,10.500192356109618
10.604238599999999,11.405019980573398,9.8034572194266,9.44959825,10.325958302923775,8.573238197076224,0.43119490928947923,1.2134943455457687,0.4811831579644289,0.38120666061452957,1.3262662961054772,1.1007223949860603,17383424,4.791312170028687,10.675546550750733
10.5787182,11.502818417786123,9.654617982213878,9.61771808,10.655697298152814,8.579738861847185,0.43368610069155694,1.2409812733530998,0.47171681868387855,0.39565538269923534,1.3591732341580909,1.1227893125481088,17547264,4.75063853263855,10.652499198913574
10.335558,11.140216243927819,9.530899756072182,9.77339796,11.01381166795417,8.53298425204583,0.4319087915122509,1.2230452448129654,0.4806438920346784,0.38317369098982346,1.294917627594323,1.1511728620316077,17711104,4.736541128158569,10.454842281341552
10.367357899999998,11.401284375158212,9.333431424841784,9.89923795,10.476938739028993,9.321537160971006,0.4290655840188265,1.2350754201412202,0.47084201196256786,0.38728915607508513,1.318919202077014,1.1512316382054264,17874944,4.7269515037536625,10.44088888168335
10.67939795,11.4262343891623,9.9325615108377,9.5343181,10.34648192658691,8.722154273413091,0.41775897033512593,1.242247849702835,0.4575652045583571,0.3779527361118948,1.3372834658492305,1.1472122335564396,18038784,4.734111070632935,10.704363059997558
10.5704776,11.188210634040304,9.952744565959696,9.4514776,10.308516953603084,8.594438246396917,0.43185066916048526,1.2489607691764832,0.47930806342634774,0.38439327489462277,1.3399376582518352,1.1579838801011313,18202624,4.7392607688903805,10.599282169342041
10.740797249999998,11.389227161618026,10.09236733838197,9.5958382,10.27354467904868,8.918131720951319,0.44408026784658433,1.2535386383533478,0.48621617345954427,0.4019443622336244,1.3373600345131076,1.169717242193588,18366464,4.763693046569824,10.726077842712403
10.763157900000001,11.64319852169453,9.883117278305473,9.932637999999999,10.859181022638667,9.00609497736133,0.4083727303892374,1.239005434513092,0.4607181553279389,0.35602730545053585,1.2989839744786023,1.179026894547582,18530304,4.776587247848511,10.75509786605835
10.94555785,11.427484352061054,10.463631347938946,9.455078050000001,10.59995408437762,8.310202015622382,0.41584760695695877,1.2396522551774978,0.46577361668622197,0.36592159722769557,1.3047461735036097,1.1745583368513859,18694144,4.794917011260987,10.910408306121827
10.48515835,11.252515865834832,9.71780083416517,9.712557899999998,10.65687364975338,8.768242150246618,0.4290236357599497,1.232074575126171,0.47881808840865786,0.3792291831112415,1.3239402961938245,1.1402088540585176,18857984,4.749628734588623,10.516648101806641
10.7607578,11.595470571140325,9.926045028859676,9.647198,10.257616232820908,9.036779767179091,0.3977336026728153,1.2124088302254676,0.4334575795100417,0.36200962583558893,1.302677917819057,1.1221397426318782,19021824,4.803634548187256,10.729079246520996
10.5471982,11.096966504870661,9.99742989512934,9.3322377,10.216223515398308,8.448251884601692,0.43556494936347007,1.2186356469988824,0.48320750900630083,0.3879223897206393,1.3084180600164748,1.12885323398129,19185664,4.769304275512695,10.555040454864502
10.871677700000001,11.537832359556331,10.205523040443671,9.91103765,10.724902059965569,9.097173240034433,0.4318341605365276,1.2291413247585297,0.4701572048991905,0.39351111617386475,1.3014436034866839,1.1568390460303755,19349504,4.767077255249023,10.823498916625976
10.805077999999998,11.409896837075365,10.200259162924631,9.625677499999998,10.338796252523203,8.912558747476794,0.41726863346993925,1.1958175167441367,0.4718298041211862,0.3627074628186923,1.2602699128173092,1.1313651206709643,19513344,4.802282667160034,10.7567626953125
10.7486778,11.430448219329381,10.066907380670617,9.497037899999999,10.122992765695834,8.871083034304164,0.4207603897899389,1.1858906865119934,0.46553170897756135,0.37598907060231646,1.2646737330700424,1.1071076399539443,19677184,4.785974311828613,10.702210521697998
10.944117899999998,11.520718262283175,10.367517537716822,9.764557849999997,10.527385946997153,9.001729753002842,0.41981112733483317,1.2076741635799408,0.4700224704218858,0.36959978424778056,1.255259961510751,1.1600883656491308,19841024,4.833095264434815,10.857494831085205
10.886118199999999,11.334773994605573,10.437462405394424,9.96767775,10.918373397828558,9.016982102171442,0.4370073564350605,1.2223521664738655,0.4633747257642559,0.4106399871058651,1.30636034338686,1.138343989560871,20004864,4.808526182174683,10.809524154663086
10.738238149999999,11.326114875622814,10.150361424377184,9.779398200000001,10.517586646455484,9.041209753544518,0.4199152380228043,1.219890359044075,0.46287325511946237,0.3769572209261462,1.3014966347153925,1.1382840833727577,20168704,4.749585294723511,10.655886268615722
10.7703577,11.37157450686472,10.16914089313528,9.79815793,10.851382494391956,8.744933365608045,0.41591409891843795,1.2193489104509354,0.4672072575643445,0.3646209402725314,1.3102731546821875,1.1284246662196833,20332544,4.8247185230255125,10.697162437438966
10.723877949999999,11.346574192729006,10.10118170727099,9.248838,9.994413697485003,8.503262302514996,0.420725142583251,1.1997765272855758,0.47202037178670825,0.36942991337979375,1.2925108668985472,1.1070421876726044,20496384,4.776301097869873,10.643830966949462
11.0426381,11.841391767179493,10.243884432820506,9.496838100000002,10.381020837533645,8.612655362466358,0.4121615424752235,1.201613998413086,0.46831786728736835,0.3560052176630787,1.3038840155226636,1.0993439813035084,20660224,4.801002788543701,10.912740993499757
10.791277599999999,11.376088488975563,10.206466711024435,9.9636381,10.793473473066665,9.133802726933336,0.42022210732102394,1.254040315747261,0.469671237558756,0.3707729770832919,1.3460064983812894,1.1620741331132327,20824064,4.728830862045288,10.673828315734863
11.12051775,11.836356436032238,10.40467906396776,9.80159815,10.809268794923877,8.793927505076123,0.41946400590240956,1.2283183738589287,0.451469910162633,0.38745810164218614,1.3256850834685894,1.130951664249268,20987904,4.803965616226196,10.948626708984374
10.939677750000001,11.463363564893829,10.415991935106174,9.6989181,10.435162455452923,8.962673744547077,0.4098074436187744,1.252602218091488,0.44474105013611726,0.3748738371014316,1.3665334983806767,1.1386709378022992,21151744,4.781387805938721,10.799092483520507
11.253717900000002,11.715247490150286,10.792188309849717,9.539637800000001,10.170465286478166,8.908810313521837,0.3865458510816097,1.2228772804141044,0.4195894433113182,0.35350225885190123,1.3240702851289383,1.1216842756992704,21315584,4.756394863128662,11.02171449661255
10.819638000000001,11.280009607465752,10.35926639253425,9.885078400000001,10.670504272617137,9.099652527382865,0.39613231271505356,1.2216871850192548,0.44374272483490884,0.3485219005951983,1.3375420455273612,1.1058323245111483,21479424,4.774219560623169,10.686687183380126
10.948358250000002,11.424724490135533,10.47199200986447,9.5084781,10.196223494389878,8.820732705610121,0.4129046075046062,1.2489975318312645,0.45999017890657024,0.3658190361026422,1.37588396374756,1.122111099914969,21643264,4.758192491531372,10.769771575927734
10.769557800000001,11.380915989268257,10.158199610731746,9.972317799999999,10.811757536376893,9.132878063623105,0.42455548644065855,1.2357886835932732,0.47136325169472215,0.37774772118659494,1.3587553621639796,1.1128220050225668,21807104,4.74808349609375,10.60476245880127
10.99815805,11.5192816928185,10.4770344071815,9.70879785,10.301884191100857,9.115711508899143,0.4075922518968582,1.2468235850334168,0.4624517072832148,0.35273279651050166,1.3425222782389956,1.151124891827838,21970944,4.694023132324219,10.79138879776001
10.87731775,11.502481302185236,10.252154197814763,9.662397649999999,10.379388723947438,8.94540657605256,0.429035022482276,1.2602494329214096,0.47199482931805953,0.38607521564649244,1.3843411001880495,1.1361577656547697,22134784,4.756698513031006,10.694430160522462
10.99743795,11.656756936427982,10.338118963572018,9.7709583,10.728666606690723,8.813249993309277,0.41910098381340505,1.224198254942894,0.4619995245969738,0.3762024430298363,1.3397166503828146,1.1086798595029734,22298624,4.818160200119019,10.823149013519288
11.09243825,11.650060118420225,10.534816381579777,9.6166379,10.400705275094825,8.832570524905176,0.40061502866446974,1.213283209502697,0.45046158774466843,0.35076846958427105,1.3254652100518283,1.101101208953566,22462464,4.80369291305542,10.902359104156494
11.0022773,11.348751609916926,10.655802990083073,9.70851816,10.50197582176773,8.915060498232272,0.4130224920809269,1.2006353050470353,0.44687668328045616,0.37916830088139764,1.2800888969098942,1.1211817131841764,22626304,4.8136239528656,10.818931388854981
11.198638050000001,11.884745467287136,10.512530632712867,9.941957949999999,10.765335168215517,9.118580731784482,0.406692673638463,1.210300599783659,0.4455318276986779,0.36785351957824813,1.3044301146823998,1.116171084884918,22790144,4.8130528926849365,10.971351146697998
11.206637600000002,11.763879896629431,10.649395303370573,10.06459815,10.879195386418282,9.250000913581719,0.4123655125498772,1.1584606990218163,0.45735321210648117,0.3673778129932732,1.237178373618878,1.0797430244247546,22953984,4.896543693542481,10.99123830795288
10.98347805,11.856380026382528,10.110576073617473,9.894558,10.622449042341504,9.166666957658496,0.4306509755551815,1.2090738832950592,0.4648449748870123,0.3964569762233507,1.2825855026979496,1.1355622638921687,23117824,4.793288993835449,10.775227451324463
10.8437582,11.645661425343532,10.041854974656468,10.1009175,10.983953280407935,9.217881719592064,0.41317096576094625,1.2096078917384148,0.4550269301804601,0.3713150013414324,1.2873659619347844,1.1318498215420452,23281664,4.754374074935913,10.631930732727051
11.100278200000002,11.686468863085622,10.514087536914381,9.886478100000001,10.396694988376199,9.376261211623804,0.41020618118345736,1.2139475747942925,0.4615648961273571,0.3588474662395576,1.3028169183374945,1.1250782312510905,23445504,4.8180832862854,10.84934206008911
11.21887825,11.674119522207125,10.763636977792874,9.935277899999999,10.862802609976338,9.00775319002366,0.3845424696803093,1.225572657585144,0.4320496893407393,0.33703525001987933,1.3073793003443233,1.1437660148259647,23609344,4.827674198150635,10.948870086669922
11.084597800000001,11.473590086609338,10.695605513390664,9.7924381,10.40674441941454,9.17813178058546,0.38795667998492717,1.2133219093084335,0.4260917661912037,0.34982159377865063,1.3128988686483831,1.113744949968484,23773184,4.7715705871582035,10.82264461517334
11.15531785,11.65508163740031,10.65555406259969,9.867957899999999,10.570302812185664,9.165612987814333,0.42584103271365165,1.2041560932993889,0.47202010240442804,0.37966196302287525,1.280484701200462,1.1278274853983157,23937024,4.798607015609742,10.897033882141113
11.161837600000002,11.574736283835747,10.748938916164256,9.760397639999999,10.628321776970855,8.892473503029143,0.4104557022452354,1.1941666781902314,0.45215898545360045,0.3687524190368704,1.2771731460765603,1.1111602103039024,24100864,4.8577803611755375,10.901373863220215
11.2267583,11.576976380893619,10.876540219106381,10.1609183,10.88190821272334,9.43992838727666,0.38769046440720556,1.180385458469391,0.4315881291485416,0.3437927996658695,1.2741800298980952,1.0865908870406866,24264704,4.823209476470947,10.953826427459717
11.224838099999998,11.768062245406423,10.681613954593573,9.78255755,10.479331825288792,9.085783274711208,0.3906322676688433,1.1756218060851098,0.4327838565959055,0.34848067874178107,1.2705566258143806,1.080686986355839,24428544,4.877019834518433,10.950622653961181
11.0939177,11.630432128242719,10.557403271757282,9.972797849999997,10.875614343691048,9.069981356308947,0.4182887878268957,1.2025571763515472,0.47588241644438783,0.3606951592094036,1.3033757528963426,1.101738599806752,24592384,4.825823783874512,10.828662872314453
11.078317649999999,11.470795113435674,10.685840186564324,9.8940378,10.513692457576427,9.274383142423572,0.40435528084635736,1.2021110877394676,0.43597938416968446,0.37273117752303025,1.277333961701449,1.1268882137774863,24756224,4.760794830322266,10.809458541870118
11.0020775,11.465031878228407,10.539123121771594,9.9623178,10.569463523635404,9.355172076364594,0.4001684471964836,1.2292122036218642,0.44255376178647204,0.35778313260649514,1.3095392541080013,1.1488851531357271,24920064,4.791822385787964,10.721809387207031


==> data/progress-chaser-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.6588399930000001,0.6921960019543432,0.625483984045657,0.6736799920000001,0.70500322133041,0.6423567626695901,0.577899341781934,2.707284196217855,0.7011954186784919,0.45460326488537617,2.707814990273195,2.706753402162515,16384
0.709759976,0.7520977377982134,0.6674222142017865,0.71807994,0.7649993573195132,0.6711605226804868,0.22627681822826456,2.6337342460950217,0.2543527689832098,0.1982008674733193,2.656684393326719,2.6107840988633244,180224
0.9053198820000002,0.9610813683030409,0.8495583956969596,0.895039912,0.9461056961048752,0.8439741278951248,0.20739707611501212,2.566861592729887,0.24705510950262227,0.16773904272740198,2.594665326675483,2.5390578587842905,344064
0.9940398750000001,1.0620469930774807,0.9260327569225195,0.93727986,0.9929806792040772,0.8815790407959228,0.20278614417960245,2.5188813199599585,0.26427728263233896,0.1412950057268659,2.5534966771207843,2.4842659627991326,507904
1.001119801,1.0780905180667573,0.9241490839332427,0.9641598459999999,1.0315864049429435,0.8967332870570563,0.17885318882763382,2.4842684427897135,0.2495706856853594,0.10813569196990823,2.5335681168243225,2.4349687687551045,671744
1.02671981,1.0975350697792678,0.9559045502207318,0.9879198610000002,1.0479008711295643,0.9279388508704359,0.1417840680417915,2.445321164528529,0.1908477451343462,0.09272039094923681,2.48134573275803,2.409296596299028,835584
1.0601598060000001,1.1285050423437595,0.9918145696562408,0.9905998520000001,1.076385254436572,0.9048144495634283,0.13120412407442922,2.4114653885364534,0.15114975736299596,0.11125849078586247,2.455120090940511,2.3678106861323958,999424
1.094879755,1.175637058590494,1.014122451409506,1.0238797849999999,1.0744572299770327,0.973302340022967,0.13050898183137175,2.415202723940214,0.1566450040106765,0.10437295965206701,2.4570484386843034,2.3733570091961242,1163264
1.18331973,1.2729992903067393,1.0936401696932607,1.056679774,1.1481927076004834,0.9651668403995166,0.11359508369738854,2.3966052273909253,0.13583885242891025,0.0913513149658668,2.437197550717454,2.3560129040643965,1327104
1.15007979,1.2245270073395547,1.0756325726604452,1.10191976,1.2184461835854272,0.9853933364145727,0.10194771920020376,2.3692211369673415,0.11958952995616531,0.08430590844424221,2.4038552219161997,2.3345870520184833,1490944
1.23483972,1.3486971216145969,1.1209823183854033,1.097719755,1.238244276115769,0.9571952338842309,0.11643237890675662,2.348552647233009,0.13993267083302424,0.09293208698048899,2.396139860027848,2.3009654344381705,1654784
1.2783196799999998,1.405281218037382,1.1513581419626178,1.1501196999999999,1.2356175105919325,1.0646218894080672,0.10111749088391657,2.334151662389437,0.11623344301526066,0.08600153875257248,2.385399953873972,2.282903370904902,1818624
1.29283964,1.4664896797604918,1.119189600239508,1.146959694,1.3078763974770844,0.9860429905229156,0.11330290040932592,2.3032508373260496,0.14221994567006013,0.08438585514859169,2.3545968340717867,2.2519048405803126,1982464
1.3226396399999998,1.476895468300944,1.1683838116990555,1.184439723,1.3188084216338916,1.0500710243661087,0.10776098906062541,2.2949985027313233,0.1320582653351531,0.08346371278609772,2.3430279203783235,2.246969085084323,2146304
1.39015965,1.573429257256671,1.206890042743329,1.2508397,1.4326519324158307,1.0690274675841693,0.12087252434963977,2.2917553434769316,0.15585733696592752,0.08588771173335202,2.3368836049785577,2.2466270819753054,2310144
1.4548395399999998,1.6116100771197546,1.298069002880245,1.28619963,1.4993065025781318,1.0730927574218683,0.1089830934380491,2.2888484895229344,0.13762070780150487,0.08034547907459334,2.3441617700767443,2.2335352089691245,2473984
1.50827955,1.7089468214820243,1.3076122785179756,1.36663961,1.5760976901860384,1.1571815298139616,0.11052951378126936,2.290421292185783,0.13432991355716728,0.08672911400537145,2.330026317465988,2.250816266905578,2637824
1.53111949,1.717734469223081,1.3445045107769191,1.39279957,1.6250213382820156,1.1605778017179844,0.10122884670272465,2.287749416629474,0.11697616622369232,0.08548152718175699,2.328186264665433,2.2473125685935145,2801664
1.61879949,1.8626795285271842,1.3749194514728158,1.4864795499999999,1.718699521406467,1.2542595785935327,0.10664931947054959,2.263178427020709,0.14546368212483113,0.06783495681626804,2.295284831178713,2.231072022862705,2965504
1.6138395199999997,1.8270849209408773,1.4005941190591222,1.403279554,1.6604382394768795,1.1461208685231206,0.14691896705577764,2.2992660353581114,0.18673362491055193,0.10710430920100336,2.3250273531815737,2.273504717534649,3129344
1.6244794600000003,1.8662055877860309,1.3827533322139698,1.4413996,1.6882051364695574,1.1945940635304426,0.12955681933090085,2.2894589473803837,0.16613167984478638,0.09298195881701533,2.322159693928512,2.2567582008322553,3293184
1.65071946,1.8942992176680467,1.4071397023319532,1.48259956,1.752474242843768,1.2127248771562318,0.12306727940837536,2.2664292891820277,0.16658852731273566,0.07954603150401507,2.3212907977237727,2.2115677806402827,3457024
1.7140794200000002,1.963264668738443,1.4648941712615575,1.5201594699999998,1.7671842886592473,1.2731346513407524,0.1210127248583982,2.2327090551455817,0.15329779203920446,0.08872765767759193,2.2655796855705224,2.199838424720641,3620864
1.71919942,1.9249266167243118,1.5134722232756883,1.56551947,1.8902908634866524,1.2407480765133474,0.11959836694101489,2.23761319120725,0.15491896132996136,0.08427777255206842,2.2851610030327296,2.1900653793817706,3784704
1.73739938,1.9960000501152062,1.478798709884794,1.56747946,1.858239871126457,1.276719048873543,0.12147358842194074,2.2320252130428946,0.1490121312087548,0.09393504563512665,2.2855029364657726,2.1785474896200165,3948544
1.7927593800000001,2.008459169222066,1.5770595907779343,1.6207594399999998,1.89865157748364,1.3428673025163596,0.1095487111558516,2.227833062410355,0.1313980762506909,0.08769934606101232,2.2775863796296756,2.1780797451910345,4112384
1.84903933,2.129502939606751,1.568575720393249,1.7127993999999997,2.0309204958613716,1.3946783041386281,0.12017995722902315,2.189930065472921,0.15668303356949048,0.08367688088855581,2.257375260462361,2.1224848704834804,4276224
1.87259926,2.0965993722679506,1.6485991477320496,1.7178394500000003,2.0416848869727025,1.3939940130272979,0.11838879906572394,2.1748083879550295,0.15164428580280304,0.08513331232864485,2.2437789355880113,2.1058378403220477,4440064
1.9146792099999996,2.1545499394741037,1.6748084805258954,1.7492393400000001,2.0057822942919556,1.4926963857080446,0.10776248934368286,2.146571089824041,0.13232895398958144,0.08319602469778428,2.2140404501222055,2.0791017295258762,4603904
1.9758392600000003,2.2417427716640406,1.70993574833596,1.7655193900000001,2.0509471192317985,1.4800916607682015,0.11278736215705668,2.1364575063188873,0.140826648631296,0.08474807568281735,2.20117216312959,2.0717428495081847,4767744
1.97907923,2.1856518350550993,1.7725066249449006,1.8333193099999998,2.1080476199166243,1.5585910000833754,0.11485956176184113,2.1467055996259057,0.1388622817565881,0.09085684176709417,2.2008380416779265,2.092573157573885,4931584
1.96291917,2.1341329088623415,1.7917054311376583,1.8045192500000002,2.0891766314466063,1.5198618685533942,0.11487642331048845,2.1354207341869675,0.14477404171860395,0.08497880490237295,2.196300091625219,2.074541376748716,5095424
2.00775917,2.1571684612292743,1.8583498787707255,1.83611925,2.000931927704194,1.6713065722958063,0.11837179511785505,2.144888350864252,0.14408429697293784,0.09265929326277225,2.212091573686521,2.0776851280419826,5259264
2.0617192,2.27207319055882,1.8513652094411805,1.8624793500000003,2.1082406145801302,1.6167180854198706,0.11274852796147265,2.1463008840878803,0.1393463056568877,0.08615075026605762,2.1968934992396036,2.095708268936157,5423104
2.0332790800000007,2.1707325630523613,1.89582559694764,1.9085592200000001,2.1476215736436375,1.6694968663563625,0.1091422981427361,2.1346555029352503,0.13777743394624214,0.08050716233923005,2.197125176129612,2.0721858297408886,5586944
2.09699918,2.2437256738857863,1.9502726861142141,1.9716792300000001,2.2352440193995786,1.7081144406004218,0.11038142396137114,2.1242496291796362,0.14101629599897747,0.07974655192376481,2.1929030040624866,2.055596254296786,5750784
2.1224790899999997,2.2982576265328567,1.9467005534671429,1.9136792100000002,2.154092258128526,1.6732661618714744,0.11737533422807848,2.1140287593007088,0.15160690913497085,0.08314375932118612,2.180819973967572,2.0472375446338456,5914624
2.0845591900000002,2.2683446707410666,1.9007737092589336,1.9079591900000001,2.1001983477780994,1.715720032221901,0.12412963571647798,2.1115652327736223,0.13976408239059562,0.10849518904236033,2.1611679052952892,2.0619625602519553,6078464
2.07675917,2.263064560640271,1.8904537793597287,2.0515192,2.337426055447784,1.765612344552216,0.12059497501080227,2.1049837743242583,0.16656345766114694,0.0746264923604576,2.1793683309682277,2.030599217680289,6242304
2.18447899,2.409866566289477,1.9590914137105229,2.01287925,2.289132679386939,1.7366258206130611,0.12188528245314953,2.095225976407528,0.16600283854064765,0.07776772636565141,2.168485886576494,2.0219660662385617,6406144
2.1972791099999998,2.401050812977756,1.9935074070222436,2.05415914,2.2763007807142936,1.8320174992857061,0.11604832241622107,2.077829696238041,0.14251568459436026,0.08958096023808187,2.170736784944614,1.9849226075314679,6569984
2.3270389600000003,2.510996467906648,2.1430814520933525,2.10895911,2.375950212003072,1.8419680079969276,0.08778625697207944,2.0497362747788435,0.10774989514896367,0.0678226187951952,2.094142965271181,2.005329584286506,6733824
2.30099906,2.513302354444567,2.0886957655554332,2.12855908,2.318140966493556,1.938977193506444,0.11336169829592102,2.0464086309075356,0.1561899819620156,0.07053341462982644,2.0935362883132655,1.9992809735018056,6897664
2.2286389600000005,2.3563184769916323,2.1009594430083687,2.17763909,2.4048938710208114,1.9503843089791886,0.12114294301718471,2.059237367411454,0.1491510515692018,0.09313483446516761,2.125523388413394,1.9929513464095139,7061504
2.2435590299999997,2.430225534725422,2.0568925252745776,2.2035590800000002,2.459957762489637,1.9471603975103635,0.10703651712586479,2.065122540295124,0.1328209517270302,0.08125208252469937,2.122050404829798,2.00819467576045,7225344
2.3553189600000004,2.542226838297461,2.1684110817025397,2.14243906,2.3295188809193776,1.9553592390806225,0.10988827509184677,2.0710804844896,0.12454904560094676,0.09522750458274679,2.1408529193144528,2.001308049664747,7389184
2.32703897,2.5096419159959944,2.1444360240040052,2.2367990900000003,2.536224093645412,1.9373740863545885,0.10632499397421873,2.0197302982211114,0.13488478472931506,0.0777652032191224,2.087148964318042,1.952311632124181,7553024
2.41295896,2.5851035844203123,2.240814335579688,2.2548390300000003,2.509159682306525,2.0005183776934756,0.12241867670478915,2.008470329642296,0.16444314464620868,0.08039420876336961,2.069049255287796,1.9478914039967963,7716864
2.4401190500000003,2.763279399232406,2.1169587007675945,2.2727990499999997,2.604162405378989,1.9414356946210103,0.13014766229316585,2.009055495262146,0.1706796083868398,0.08961571619949191,2.0812117318765635,1.9368992586477283,7880704
2.4528390100000004,2.79051376165199,2.1151642583480106,2.32199912,2.5710372376447164,2.072961002355284,0.11347056456531084,2.0129841690262156,0.15212495356964678,0.07481617556097489,2.0902235525192236,1.9357447855332075,8044544
2.48151889,2.7946015174299976,2.168436262570002,2.24715911,2.5203120513366017,1.9740061686633985,0.13626203487316763,2.0226996486385667,0.1821583937632618,0.09036567598307346,2.093592896143877,1.9518064011332563,8208384
2.43447898,2.674890384827703,2.1940675751722973,2.25995912,2.5064428853266794,2.0134753546733206,0.12564881223564345,2.015984424451987,0.17191560321773797,0.07938202125354893,2.0743693498437503,1.9575994990602237,8372224
2.41503896,2.71589939285759,2.11417852714241,2.44575903,2.767250538476389,2.124267521523611,0.14029763851625224,2.008080441256364,0.18199606220065268,0.0985992148318518,2.072509785758705,1.943651096754023,8536064
2.5622389500000002,2.828897193105411,2.2955807068945893,2.3983589499999995,2.71906708412204,2.077650815877959,0.1236872802333285,1.9901713425914451,0.17246379012231633,0.07491077034434068,2.0669043777454723,1.9134383074374182,8699904
2.49783889,2.892308056831626,2.1033697231683743,2.30767902,2.5501420262439374,2.065216013756063,0.13626611465588206,1.9677595431605976,0.17310546553662715,0.09942676377513698,2.0244532697528284,1.911065816568367,8863744
2.59307895,2.8558551349103425,2.330302765089658,2.44891903,2.7623759155216008,2.135462144478399,0.10358152423674856,1.979749832053979,0.14501983810485958,0.062143210368637555,2.0612803564775213,1.898219307630437,9027584
2.5509590200000005,2.8463883274047763,2.2555297125952247,2.4453591199999996,2.702670473238969,2.1880477667610303,0.11507515242944155,1.9968152304490405,0.153558148469167,0.0765921563897161,2.0736102638194533,1.9200201970786277,9191424
2.5422389300000003,2.8191787703871323,2.2652990896128684,2.38559902,2.692214746602576,2.0789832933974237,0.13286134465597566,1.9837101712822918,0.18567374704919562,0.08004894226275569,2.062512643246736,1.904907699317847,9355264
2.530119,2.8670317577875704,2.1932062422124297,2.34995906,2.6335988035706226,2.066319316429378,0.12787832077592606,1.9979101240634916,0.16898531157248764,0.08677132997936449,2.0731660107280483,1.922654237398935,9519104
2.64199899,2.9639426910907694,2.3200552889092303,2.52967892,2.8644778550832193,2.1948799849167804,0.12397665021320178,1.9784808302919068,0.19203031944344437,0.0559229809829592,2.0498016259000966,1.9071600346837168,9682944
2.6395589700000004,2.976378620052684,2.302739319947317,2.50567904,2.8861882003123958,2.125169879687604,0.1422148797505845,1.9927018120884896,0.20610167650276318,0.07832808299840582,2.039036316422824,1.9463673077541557,9846784
2.56331901,2.8020516865351004,2.3245863334648993,2.60931902,3.038480742313649,2.180157297686351,0.1608135882609834,1.9954288139939305,0.24016794666730248,0.08145922985466433,2.0729899712531354,1.9178676567347253,10010624
2.8701188699999998,3.3230237558019153,2.417213984198084,2.67675891,3.1172991131879284,2.236218706812072,0.15703985996854797,1.9861983706553776,0.21905467753193028,0.09502504240516566,2.0426677145544736,1.9297290267562817,10174464
2.6949990600000002,3.1656356125626335,2.224362507437367,2.53511902,2.8831897562753257,2.187048283724674,0.13669821952159206,2.0011527672410017,0.17976596310941242,0.09363047593377169,2.0550327723385267,1.9472727621434764,10338304
2.82395903,3.3130901255423097,2.3348279344576905,2.6712789900000002,3.177845613071109,2.1647123669288915,0.1808060508066167,1.9879358972112335,0.2501072814307846,0.11150482018244884,2.0501297266036076,1.9257420678188595,10502144
2.71183905,3.06227775595587,2.3614003440441302,2.5696790700000003,2.9169100083519997,2.222448131648001,0.13375931329404311,1.9912536516785622,0.2105631236654488,0.05695550292263743,2.044598586911183,1.9379087164459414,10665984
2.81215889,3.361076832941603,2.263240947058397,2.63271906,3.1366233123670964,2.1288148076329034,0.1466501575894653,2.0002866074442864,0.20132514608093816,0.09197516909799246,2.0688975977539408,1.931675617134632,10829824
2.7843188300000006,3.2593834143807374,2.3092542456192637,2.6120390799999997,2.956898737115267,2.2671794228847326,0.1380173563957214,1.9790488332509995,0.1800672183615857,0.09596749442985711,2.0550140740518534,1.9030835924501455,10993664
2.70519894,3.055032006155871,2.3553658738441285,2.5368389000000002,2.794155422982913,2.2795223770170874,0.14132506881530085,1.9800578460097313,0.1887046441777918,0.09394549345280988,2.0539267730648403,1.9061889189546224,11157504
2.91135883,3.356118034773118,2.4665996252268823,2.7566389600000005,3.1627692493940156,2.3505086706059855,0.15628511871521672,1.9657877599199611,0.2092362857591957,0.10333395167123774,2.0594422595066972,1.8721332603332248,11321344
2.8052388500000003,3.185148078163824,2.4253296218361764,2.68099898,3.0233685520942903,2.3386294079057097,0.17126462416102486,1.9723389868934948,0.2331272134950385,0.10940203482701122,2.0429412425448144,1.9017367312421753,11485184
2.91739898,3.343690754136018,2.4911072058639823,2.64895906,3.016975169860436,2.2809429501395644,0.17508427379652855,1.9868456398447354,0.2147977279027127,0.1353708196903444,2.044780527934081,1.9289107517553894,11649024
2.9309189000000004,3.335051493904573,2.526786306095428,2.7858790100000004,3.280629614125413,2.2911284058745878,0.16675290996208783,1.9528681089480717,0.22305179954485693,0.11045402037931872,2.021972434334066,1.8837637835620775,11812864
2.9163589599999997,3.3369044160126147,2.4958135039873848,2.8377189599999997,3.28434494084041,2.3910929791595894,0.15236170679951705,1.9235197673241302,0.2075120626442263,0.09721135095480779,1.9822921881446018,1.8647473465036586,11976704
3.01531888,3.4220830307468817,2.6085547292531186,2.82355893,3.1952290923246855,2.4518887676753143,0.16871699256201583,1.932483897606532,0.22740445306175136,0.1100295320622803,1.9969896541803094,1.8679781410327545,12140544
3.00099895,3.449886685484077,2.5521112145159233,2.8223989300000003,3.247060782320234,2.3977370776797664,0.15919962385669345,1.9637034565210343,0.18872287583870945,0.12967637187467745,2.0162938733910516,1.9111130396510172,12304384
2.97375887,3.476383062129307,2.4711346778706935,2.90519905,3.27018071718894,2.5402173828110595,0.21618649366622167,1.9527223174770671,0.2820763504419493,0.15029663689049405,2.0018642583403308,1.9035803766138035,12468224
3.1640389700000005,3.684215807810438,2.643862132189563,2.9667189300000003,3.5102571228851294,2.4231807371148713,0.19379336883624393,1.9755871295928955,0.2389877675172419,0.14859897015524595,2.0214270433042443,1.9297472158815465,12632064
3.0515989899999996,3.6259486163496897,2.4772493636503095,3.05419896,3.6303687283495987,2.478029191650401,0.2275328009699782,1.9517736345529557,0.30282584556535086,0.15223975637460552,2.032091321824485,1.8714559472814263,12795904
3.1863189399999996,3.7040011682428093,2.66863671175719,3.1164789600000002,3.5334102696788015,2.699547650321199,0.2283523277379572,1.9198043763637542,0.3177588289043768,0.1389458265715376,2.005195212306834,1.8344135404206745,12959744
3.204079,3.7717165268356014,2.636441473164399,2.9023989699999997,3.485448455021683,2.3193494849783165,0.21139498579626276,1.931316251059373,0.3227114156463356,0.10007855594618993,2.018006314987174,1.8446261871315723,13123584
3.28299893,3.795126618120912,2.7708712418790884,3.1068788599999997,3.744921386775782,2.4688363332242176,0.24549729924959443,1.900073665380478,0.3509417093070174,0.14005288919217146,1.9736871726875342,1.8264601580734217,13287424
3.4464788900000003,4.235268012278975,2.657689767721026,3.3197589200000004,3.964847999164765,2.674669840835236,0.2360145514054844,1.8919497619072598,0.3434326951618579,0.12859640764911087,1.964481350980836,1.8194181728336836,13451264
3.64411887,4.504381252355104,2.7838564876448952,3.3317188800000004,4.083707809299401,2.5797299507005995,0.236741846272101,1.8884484812617306,0.33824367747167283,0.13524001507252914,1.9449091635993776,1.8319877989240836,13615104
3.7981588099999994,4.8257906647558055,2.7705269552441933,3.6122787799999996,4.484311867452127,2.740245692547872,0.24298567182073985,1.8875346769889194,0.3202685317107024,0.1657028119307773,1.9427024976682725,1.8323668563095663,13778944
3.5632388500000003,4.432929583318526,2.693548116681475,3.47679889,4.453175632922596,2.5004221470774044,0.2550535095234712,1.925802459816138,0.37411993613402583,0.1359870829129166,2.0241022011784278,1.8275027184538486,13942784
3.7656389000000003,4.951724998510608,2.5795528014893927,3.37539888,4.374965121450803,2.3758326385491975,0.2957032580549518,1.903322318693002,0.3740058243727516,0.21740069173715199,1.992969552894826,1.813675084491178,14106624
3.7723587699999994,4.630698173046164,2.914019366953835,3.4257190799999995,4.442281782997149,2.4091563770028497,0.2877583132435878,1.9280046328902245,0.364985345249385,0.21053128123779064,1.9894210993378965,1.8665881664425525,14270464
3.70015888,4.687075435884249,2.7132423241157513,3.38219894,4.063367545113325,2.701030334886675,0.2823957230895757,1.9284745747844378,0.4146702602419583,0.15012118593719315,1.9875924623633354,1.8693566872055403,14434304
3.7231189300000005,4.606179750254651,2.8400581097453497,3.3269989100000004,4.012698855419322,2.641298964580679,0.2831513723979393,1.93988238821427,0.3955066686706157,0.17079607612526293,2.019041179348842,1.8607235970796978,14598144
3.6921989600000003,4.584873484762554,2.799524435237447,3.5664790799999997,4.227285945408679,2.905672214591321,0.280681866624703,1.969708126286666,0.4011938762863595,0.16016985696304653,2.023267788347291,1.916148464226041,14761984
3.8575188399999996,4.549780766503571,3.165256913496428,3.3651989999999996,4.013950670055686,2.7164473299443133,0.3077998303808272,1.939850932856401,0.4440825809038296,0.17151707985782477,1.9882841562036286,1.8914177095091735,14925824
3.79399889,4.878968433694273,2.7090293463057273,3.4007989199999997,4.112179562407465,2.6894182775925346,0.29488379061222075,1.9175729592641193,0.38233449389820046,0.20743308732624105,1.99573865502858,1.8394072634996586,15089664
4.04899893,5.364875241888063,2.7331226181119366,3.41731907,4.025086588117923,2.809551551882077,0.30063274645557,1.9111871833602585,0.4188154921162569,0.18245000079488305,1.9593459409877132,1.8630284257328038,15253504
3.90727884,4.913243518991098,2.9013141610089024,3.4801990099999998,4.172255966352619,2.7881420536473804,0.3235778738744557,1.916120144724846,0.4903450628434441,0.1568106849054673,1.997467229507738,1.8347730599419538,15417344
4.32819865,5.518422158158067,3.137975141841933,3.95891897,4.962488707614305,2.9553492323856947,0.31881272097428637,1.9180567950010299,0.44036812327867464,0.1972573186698981,2.0229912375498342,1.8131223524522255,15581184
4.23267875,5.448716361992371,3.016641138007629,3.9803989700000004,5.005220091242162,2.9555778487578395,0.3187342732523879,1.9012649794419605,0.4158907619518659,0.2215777845529099,1.9729400884261303,1.8295898704577906,15745024
4.50199876,5.728548384525672,3.275449135474329,3.93099897,5.110060872905888,2.7519370670941123,0.3365720122431715,1.8795651227235795,0.4761113325138969,0.19703269197244613,1.945886857420661,1.813243388026498,15908864
4.34043869,5.3281728659243335,3.352704514075666,3.90363901,4.892895992341431,2.91438202765857,0.3104402494927247,1.9027807980775837,0.4148133221660084,0.206067176819441,1.9539269445471408,1.8516346516080266,16072704
3.9951188800000006,4.900511363483744,3.089726396516257,3.9268787000000005,4.807924492344563,3.045832907655438,0.30748047102242704,1.913067617515723,0.4295954712283142,0.18536547081653984,2.0081750329265855,1.8179602021048609,16236544
4.254638899999999,4.925370512005937,3.583907287994061,4.01007898,4.844710022468024,3.175447937531977,0.3664995949094494,1.9069376344482105,0.5069863705805717,0.226012819238327,1.9855295623134668,1.8283457065829543,16400384
4.1556388,5.036036242704182,3.2752413572958177,3.942998910000001,4.709217565943618,3.176780254056384,0.3385774119446675,1.9005696450670562,0.43812456900176905,0.23903025488756596,1.9682375448557445,1.8329017452783678,16564224
4.54999866,5.558182929950796,3.541814390049204,4.210798939999999,4.996456335545979,3.425141544454019,0.33535464983433483,1.888096792002519,0.44928429924524804,0.22142500042342164,1.9475281901777393,1.8286653938272985,16728064
4.599719,5.500846565353569,3.6985914346464317,4.0947188500000005,4.767274180446551,3.4221635195534503,0.33130888134861985,1.8654164562622708,0.44786688611410574,0.214750876583134,1.9197111924062455,1.811121720118296,16891904
4.55279858,5.675838934683766,3.4297582253162346,4.028718909999999,4.738113010974681,3.319324809025318,0.38695040922611945,1.89041530440251,0.5132921446925622,0.26060867375967667,1.9549886117387434,1.8258419970662767,17055744
4.53907889,5.6145070880559,3.4636506919440997,4.14523902,5.175922849339763,3.114555190660237,0.3625638803467154,1.9033279632528626,0.510373123049439,0.21475463764399172,1.9917317684419908,1.8149241580637343,17219584
4.61811882,5.887193949090239,3.349043690909762,4.111358920000001,5.403849084463069,2.8188687555369323,0.3555819535627961,1.8978304689129193,0.4608506976261054,0.25031320949948677,2.0039909480779197,1.7916699897479191,17383424
4.67563897,5.7979686788086315,3.5533092611913677,4.47947885,5.516822371502947,3.442135328497052,0.39608252570033076,1.8563376272718113,0.47849737538313764,0.3136676760175239,1.9268811540202782,1.7857941005233444,17547264
4.64307872,5.9438394264994585,3.3423180135005413,4.37715882,5.501414977409741,3.2529026625902584,0.3853315899148583,1.8831108972430228,0.507573279076585,0.2630899007531315,1.960410307624696,1.8058114868613497,17711104
5.05363873,6.217953503777992,3.8893239562220083,4.28839882,5.363602094909498,3.2131955450905023,0.38876985283568505,1.8658801933129632,0.5180229490110625,0.2595167566603076,1.9433762774819878,1.7883841091439385,17874944
4.710238650000001,5.82863131570564,3.5918459842943617,4.33139918,5.447369807513159,3.2154285524868413,0.417520112854739,1.875839428603649,0.5558360553956361,0.27920417031384187,1.9887212727153778,1.7629575844919203,18038784
4.6303988799999996,5.750975002290729,3.50982275770927,3.95147896,4.8123216700547715,3.090636249945229,0.4380520172417164,1.891802072028319,0.5870989218364674,0.2890051126469654,1.9951596384364567,1.7884445056201814,18202624
4.776678769999999,5.857281986849234,3.6960755531507647,4.1790388,5.142684781518178,3.215392818481821,0.414637808005015,1.9026800870895386,0.5358326285966588,0.29344298741337116,1.9934988660936397,1.8118613080854375,18366464
4.8837988800000005,5.772236837631344,3.995360922368657,4.019599080000001,4.882683966935309,3.1565141930646927,0.4248705228169759,1.8993256260951363,0.5547677091696525,0.29497333646429935,1.9692379013370882,1.8294133508531845,18530304
4.902478629999999,6.199318395073293,3.6056388649267053,4.5394387,5.606682213052258,3.4721951869477414,0.41803091162194816,1.8901391237974168,0.5321896240958937,0.3038721991480027,1.9563576733815375,1.823920574213296,18694144
5.07467852,6.446296947830808,3.703060092169192,4.521838890000001,5.486325740256101,3.5573520397439005,0.36982262252519527,1.8855245381593702,0.4666583009880183,0.2729869440623722,1.9852150508717614,1.785834025446979,18857984
5.34495886,6.523339331785323,4.166578388214678,4.837198900000001,6.0799643471959826,3.5944334528040187,0.4384298075611393,1.8757445360223453,0.5758104878646133,0.30104912725766525,1.9439305038713757,1.8075585681733148,19021824
5.10819883,6.43043780223616,3.7859598577638405,4.789478860000001,5.948569204805988,3.6303885151940136,0.44968342073261736,1.8696873769164086,0.5795871498564517,0.31977969160878306,1.9539336672611982,1.785441086571619,19185664
4.98335856,5.946698524862365,4.0200185951376355,4.61383861,5.789223723516144,3.4384534964838567,0.44183154472460345,1.8938495357831318,0.5319358657560033,0.35172722369320364,1.945841183577887,1.8418578879883765,19349504
5.52135856,6.393591708416727,4.649125411583274,4.61895901,5.340004207554795,3.8979138124452053,0.44272811599075795,1.8837476576368015,0.5669518051877968,0.3185044267937191,1.9386892522197796,1.8288060630538234,19513344
5.76783855,7.103630834508431,4.432046265491568,4.90323865,5.971317026290963,3.835160273709036,0.4321968811253706,1.863221724331379,0.5479523990507971,0.3164413631999441,1.967901294675125,1.7585421539876327,19677184
5.1769587800000005,6.430922521137126,3.922995038862875,5.333478810000001,6.624767277685894,4.0421903423141075,0.47166577025006207,1.8677913049856822,0.6284925817360019,0.31483895876412227,1.9510574706289292,1.7845251393424353,19841024
5.62047847,6.908760087329478,4.332196852670522,4.844118869999999,5.859798433543295,3.828439306456703,0.4512725059563915,1.8680820445219677,0.5658699978784142,0.3366750140343688,1.945244495501355,1.7909195935425803,20004864
5.81499857,7.277698298640323,4.352298841359677,4.862278900000001,6.085733196385509,3.6388246036144922,0.47857450669010476,1.8774219279487927,0.5952696029799387,0.3618794104002708,1.951749566856044,1.8030942890415413,20168704
5.184678809999999,6.325067193435454,4.044290426564545,4.90283889,5.923198594383134,3.882479185616866,0.48351952830950423,1.8885503356655442,0.5703293342170667,0.39670972240194174,1.9511705155040686,1.8259301558270198,20332544
5.495278839999999,7.024289887654577,3.966267792345422,5.24239856,6.625653736207311,3.8591433837926887,0.45913627228389187,1.8817821015914284,0.571011954767791,0.34726058979999275,1.9547656124753887,1.8087985907074682,20496384
5.7568386,7.040947556651392,4.472729643348608,4.82127876,5.824642750511169,3.817914769488832,0.49013706023494397,1.8841849461197853,0.5800353499026618,0.4002387705672261,1.9670224984888813,1.8013473937506892,20660224
5.69039858,6.734880597763949,4.645916562236051,4.6008789100000005,5.413192097615795,3.788565722384206,0.48610344131787614,1.876310353477796,0.6126568166163837,0.35955006601936856,1.933029848712025,1.8195908582435671,20824064
5.67307862,6.748990626106869,4.5971666138931315,5.18363867,6.257280149993537,4.109997190006462,0.47800531021008885,1.882613085707029,0.5876689333109535,0.3683416871092242,1.9479673680071738,1.817258803406884,20987904
5.60467873,6.746016426788886,4.463341033211114,5.16063864,6.374063296369303,3.9472139836306974,0.4948197677731514,1.8834743345777194,0.5805261726984523,0.4091133628478505,1.9784391042935712,1.7885095648618676,21151744
5.50343857,6.406409888843887,4.600467251156113,4.94251869,5.979229204889526,3.9058081751104736,0.5217046317333977,1.8788514475027722,0.6494240527068184,0.39398521075997694,1.9538068250403342,1.8038960699652102,21315584
5.678358579999999,6.547946812274624,4.808770347725375,4.64991885,5.386041010660975,3.9137966893390246,0.5023661483700077,1.906439735988776,0.6561337241844386,0.3485985725555768,1.9898933664729008,1.822986105504651,21479424
5.12099848,5.97660853551373,4.26538842448627,4.6144788299999995,5.379110378093115,3.849847281906884,0.5234483414019148,1.8964966456095378,0.6192963443979526,0.42760033840587697,1.9656259090263575,1.827367382192718,21643264
5.968798550000001,7.30742014928198,4.630176950718021,4.979318900000001,6.020267810535043,3.9383699894649586,0.4671681468064587,1.8841008444627128,0.5674659736978663,0.36687031991505104,1.9471253528514316,1.8210763360739939,21807104
5.477398549999999,6.417733936587359,4.53706316341264,5.08671872,6.044035867475946,4.1294015725240545,0.4932517697413762,1.8935559426744777,0.5699727866206146,0.41653075286213787,1.9523184297222846,1.8347934556266707,21970944
5.82039829,7.012299255600828,4.628497324399172,4.8509987,5.889004629601594,3.8129927703984063,0.4664606562505165,1.9131835823257763,0.5637459453228628,0.36917536717817023,1.983891206513308,1.8424759581382446,22134784
5.7023988,6.6112326804380865,4.793564919561914,5.000518510000001,6.045011801075555,3.9560252189244465,0.506246324069798,1.907594288885593,0.6132159128264377,0.39927673531315827,1.968591448185362,1.8465971295858241,22298624
5.5807986000000005,6.732079713709533,4.429517486290468,4.76523899,5.792380835714106,3.738097144285895,0.5268465482940277,1.9159509882330894,0.6458142788523097,0.40787881773574564,1.976220824893791,1.8556811515723879,22462464
5.60979836,6.45477643900105,4.764820280998951,4.834878830000001,5.591033133900532,4.07872452609947,0.546047234038512,1.9334874287247659,0.677068863130477,0.41502560494654694,1.9957956611920615,1.8711791962574702,22626304
5.728158779999999,6.886319233028214,4.569998326971785,5.41783869,6.2524802067944645,4.583197173205535,0.4931546940157811,1.9060566132267316,0.5771066226765269,0.40920276535503536,1.9829927254797433,1.82912050097372,22790144
5.73111864,6.999000014359048,4.463237265640952,5.14531876,6.118325291559632,4.172312228440369,0.5122460717956224,1.8935922453800837,0.6076783068625728,0.416813836728672,1.972177570217145,1.8150069205430226,22953984
6.02583857,7.273541731072602,4.778135408927398,4.99871878,5.843871675732463,4.153565884267537,0.5327637247741221,1.8942379658420883,0.6365825728710214,0.4289448766772229,1.9591886632566056,1.829287268427571,23117824
5.8512787799999995,6.823403088986982,4.879154471013017,5.24427878,5.951632086926093,4.536925473073907,0.5385114708294472,1.8833922545115154,0.6459200151867606,0.43110292647213383,1.9497570353322324,1.8170274736907983,23281664
5.75239872,6.60090877725101,4.903888662748991,5.064238659999999,5.778073414437829,4.350403905562169,0.513721480841438,1.8852867210904756,0.5783130772054335,0.4491298844774425,1.9224158397560134,1.8481576024249378,23445504
5.79919858,6.955301089212841,4.643096070787158,5.07647873,5.910852370434189,4.24210508956581,0.490185326586167,1.888360031445821,0.5563016708952627,0.42406898227707124,1.9317992078890855,1.8449208550025566,23609344
6.161478300000001,6.831848865481624,5.491107734518377,5.29623884,6.154963478787667,4.437514201212333,0.5154892977327108,1.870955774684747,0.5949563803373606,0.4360222151280609,1.9316612555871002,1.8102502937823937,23773184
6.05243851,7.01780563067036,5.08707138932964,5.33107868,6.151753291794092,4.510404068205908,0.4749831680208444,1.8563299566507339,0.5371738576716999,0.41279247836998895,1.925014058901382,1.7876458544000857,23937024
5.96703861,7.14533606706393,4.788741152936071,5.490558699999999,6.652269612804114,4.328847787195885,0.4992357660084962,1.8562994033098221,0.6189758331613623,0.37949569885563006,1.9313302354443442,1.7812685711753,24100864
6.4977985,7.548454280662859,5.447142719337141,5.406638599999999,6.667146690027292,4.146130509972706,0.5095374484856923,1.8535609443982437,0.6067924295053427,0.41228246746604175,1.9043086700853094,1.802813218711178,24264704
6.36019848,7.486185230465632,5.234211729534368,5.631238789999999,6.5361115532506755,4.726366026749323,0.5342615147431692,1.8707522655526798,0.6146862898098459,0.4538367396764926,1.911425825600912,1.8300787055044476,24428544
6.71095828,7.704952700394043,5.716963859605957,5.7477987299999995,6.853780282271182,4.641817177728817,0.523583661019802,1.852647262811661,0.5911115151710847,0.4560558068685194,1.9088224303795691,1.796472095243753,24592384
6.44755847,7.418672004383147,5.476444935616852,5.400958729999999,6.40175897103844,4.400158488961559,0.5432381325711806,1.8671303158005077,0.6266482105452603,0.45982805459710085,1.9323082244061918,1.8019524071948236,24756224
6.54835883,7.3693736545108415,5.727344005489158,5.41607877,6.074091525898404,4.758066014101597,0.5524684657653174,1.8638223086794212,0.640569727602864,0.4643672039277708,1.9374551497111312,1.7901894676477113,24920064


==> data/progress-chaser-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.6585199600000001,0.6967215286589272,0.620318391341073,0.668120014,0.7099280008714303,0.6263120271285697,0.0,2.7072047740221024,0.0,0.0,2.7077551512944376,2.706654396749767,16384
0.693679946,0.7263297238467632,0.6610301681532369,0.69239998,0.7133822382198295,0.6714177217801706,0.0,2.6850586742162705,0.0,0.0,2.700589548414932,2.669527800017609,180224
0.675199977,0.706029034332396,0.644370919667604,0.7031599850000001,0.7428525891121341,0.663467380887866,0.0,2.650550901889801,0.0,0.0,2.674174665678346,2.626927138101256,344064
0.719559955,0.7851066145060513,0.6540132954939487,0.711039939,0.7776627464136907,0.6444171315863092,0.0,2.6432440340518952,0.0,0.0,2.677353709378682,2.6091343587251083,507904
1.068839808,1.253343396297287,0.8843362197027126,1.0125198000000002,1.2266982746663981,0.7983413253336022,0.09425041201648125,2.538731274008751,0.106639148402136,0.08186167563082651,2.5816628700439983,2.495799677973504,671744
1.433399605,1.7467765824409571,1.1200226275590428,1.365679583,1.6690521393731328,1.062307026626867,0.09425041201648125,2.384261277318001,0.106639148402136,0.08186167563082651,2.48454270725328,2.2839798473827218,835584
1.69739937,1.9905269751075507,1.4042717648924494,1.6682394299999999,1.9967535656131543,1.3397252943868454,0.09425041201648125,2.2682936429977416,0.106639148402136,0.08186167563082651,2.3659873865575936,2.1705998994378897,999424
2.02859922,2.2599338727955844,1.7972645672044154,1.99807916,2.325781592225421,1.6703767277745794,0.10800913647120369,2.1081455513834952,0.12355468203347325,0.09246359090893413,2.233242015126002,1.9830490876409885,1163264
2.16215905,2.288605968064548,2.035712131935452,2.12275913,2.2930858164188526,1.9524324435811475,0.10800913647120369,1.950956679880619,0.12355468203347325,0.09246359090893413,2.0510504553707256,1.8508629043905123,1327104
2.2882790600000003,2.4993664525141304,2.07719166748587,2.22483909,2.3830048675146474,2.066673312485353,0.10800913647120369,1.8643027737736702,0.12355468203347325,0.09246359090893413,1.973827281343166,1.7547782662041742,1490944
2.36983904,2.474173980862716,2.265504099137284,2.3745590799999996,2.5029616856683568,2.2461564743316424,0.08162188189883934,1.8151940822601318,0.09781812223505215,0.06542564156262654,1.9103545119757634,1.7200336525445001,1654784
2.51579893,2.7378850355627256,2.293712824437274,2.3901989700000006,2.5379275667577916,2.2424703732422095,0.08162188189883934,1.7854876771569252,0.09781812223505215,0.06542564156262654,1.9194257017307834,1.651549652583067,1818624
2.54123876,2.6990908245770795,2.383386695422921,2.564639,2.7341818920834315,2.3950961079165687,0.08162188189883934,1.7777746975421906,0.09781812223505215,0.06542564156262654,1.8913371860171868,1.6642122090671945,1982464
2.50979899,2.6794177596336435,2.340180220366357,2.56435898,2.704960857990373,2.4237571020096276,0.08509592572606073,1.773286871612072,0.09488220727241245,0.075309644179709,1.8912574292181648,1.6553163140059792,2146304
2.63799891,2.7983174334714467,2.477680386528553,2.63163884,2.7766782414218563,2.4865994385781436,0.08509592572606073,1.7308701679110527,0.09488220727241245,0.075309644179709,1.8689402604760679,1.5928000753460376,2310144
2.71231908,2.805703763609346,2.618934396390654,2.6813989699999996,2.8461846249946565,2.5166133150053427,0.08509592572606073,1.7162067010998725,0.09488220727241245,0.075309644179709,1.8630698837940887,1.5693435184056563,2473984
2.8354789000000005,3.0166417633468465,2.6543160366531544,2.7028789100000004,2.870527091566109,2.5352307284338917,0.09079405406455403,1.744945588707924,0.10240695987837371,0.07918114825073434,1.8841882278148931,1.6057029496009547,2637824
2.8543989399999994,3.128183909536405,2.580613970463594,2.89771894,3.220347854287657,2.575090025712343,0.09079405406455403,1.7386437997221946,0.10240695987837371,0.07918114825073434,1.858613988182624,1.6186736112617652,2801664
2.9058789700000003,3.087394970861897,2.7243629691381037,2.96855881,3.2838277139738823,2.653289906026118,0.09079405406455403,1.7506063550710678,0.10240695987837371,0.07918114825073434,1.8944143132442113,1.6067983968979243,2965504
3.0671588300000003,3.317168064810333,2.8171495951896675,3.1098388200000002,3.3332916282402048,2.8863860117597957,0.09079405406455403,1.7476941272616386,0.10240695987837371,0.07918114825073434,1.8942056499149273,1.60118260460835,3129344
3.316158969999999,3.8776572474769937,2.7546606925230046,3.15379884,3.449561492517258,2.8580361874827416,0.1188159675696018,1.7862524688243866,0.13422043880415876,0.10341149633504484,1.9056189813798268,1.6668859562689464,3293184
3.478478739999999,4.071885651555343,2.8850718284446546,3.3491987799999996,3.777364607594909,2.92103295240509,0.1188159675696018,1.7835313960909844,0.13422043880415876,0.10341149633504484,1.8913266150049908,1.675736177176978,3457024
3.7648787600000007,4.464415864341488,3.065341655658514,3.27855893,3.715983442461842,2.841134417538158,0.1188159675696018,1.8036127269268036,0.13422043880415876,0.10341149633504484,1.9407928620912547,1.6664325917623526,3620864
3.58491892,4.15237201077246,3.0174658292275396,3.65791885,4.083843366908866,3.2319943330911345,0.13295770056893155,1.8159654304385184,0.15983583778801116,0.10607956334985194,1.928787396043768,1.7031434648332688,3784704
3.9099588600000006,4.395457935250268,3.424459784749734,3.63635899,4.1598422815913505,3.11287569840865,0.13295770056893155,1.81557394862175,0.15983583778801116,0.10607956334985194,1.930989504976398,1.7001583922671017,3948544
3.9510388599999997,4.637820901840989,3.2642568181590104,3.9949590300000004,4.6542246218204895,3.335693438179511,0.13295770056893155,1.8334334835410118,0.15983583778801116,0.10607956334985194,1.9396576949296278,1.7272092721523957,4112384
4.151238920000001,4.709105749247293,3.5933720907527085,3.95523894,4.460424449203135,3.4500534307968653,0.16930790113177255,1.8759627014398574,0.22490143675329027,0.11371436551025482,1.9475727337915596,1.8043526690881553,4276224
4.24143875,4.997253597300602,3.485623902699399,4.08195875,4.651729096434481,3.5121884035655193,0.16930790113177255,1.9113158643245698,0.22490143675329027,0.11371436551025482,1.9599783440363376,1.862653384612802,4440064
4.23915875,4.911495822305309,3.5668216776946906,4.24299884,4.849941116629388,3.6360565633706123,0.16930790113177255,1.8748066991567611,0.22490143675329027,0.11371436551025482,1.9404619777525254,1.8091514205609969,4603904
4.353918610000001,4.899322365228894,3.8085148547711074,3.9469188,4.544923679725992,3.348913920274008,0.21797796245079248,1.939919064939022,0.2566431660847202,0.17931275881686476,2.018698698649385,1.861139431228659,4767744
4.44519881,5.317845278870441,3.572552341129559,4.28575878,4.829364025197724,3.7421535348022763,0.21797796245079248,1.9321764886379242,0.2566431660847202,0.17931275881686476,1.9931201669589993,1.8712328103168492,4931584
4.887278609999999,5.460842329576502,4.313714890423497,4.45659866,5.009763515796286,3.903433804203714,0.21797796245079248,1.9498127833008767,0.2566431660847202,0.17931275881686476,2.0008044882744738,1.8988210783272796,5095424
4.766398649999999,5.573931771733166,3.958865528266832,4.55463866,5.321289374635649,3.787987945364352,0.25439425273028365,1.9476111933588982,0.2948961179432181,0.2138923875173492,2.0196960522183787,1.8755263344994177,5259264
4.85095865,5.602525792033303,4.099391507966697,4.76523865,5.445361485996641,4.085115814003358,0.25439425273028365,1.923553965985775,0.2948961179432181,0.2138923875173492,2.0098332556258733,1.8372746763456766,5423104
5.2277184100000005,5.91324710003554,4.542189719964461,5.2120786699999995,5.996924381566871,4.427232958433128,0.25439425273028365,1.9023253634572028,0.2948961179432181,0.2138923875173492,1.9706059444564368,1.8340447824579689,5586944
5.33399823,6.052345473152165,4.615650986847834,5.174238609999999,5.932491472912698,4.4159857470873,0.25439425273028365,1.9022310212254525,0.2948961179432181,0.2138923875173492,1.9895441319689753,1.8149179104819297,5750784
5.14695849,5.8441890015837945,4.449727978416206,5.3144383799999995,6.042335462006733,4.586541297993266,0.2939631549861587,1.9161631777882575,0.3516722049280632,0.2362541050442542,1.9983578580136196,1.8339684975628954,5914624
5.8849184,6.812243981012537,4.957592818987464,5.427558809999999,6.215252464472901,4.639865155527097,0.2939631549861587,1.893154126405716,0.3516722049280632,0.2362541050442542,1.981117808427409,1.8051904443840228,6078464
5.771558569999999,6.560872581231159,4.982244558768839,5.53835863,6.476945601323754,4.5997716586762465,0.2939631549861587,1.8805649042129517,0.3516722049280632,0.2362541050442542,1.9884248507331403,1.7727049576927632,6242304
5.99819848,6.94028493711108,5.05611202288892,5.308718880000002,5.998929642405821,4.618508117594182,0.3248113770207661,1.8648136526346206,0.36894898599697856,0.2806737680445537,1.9619972327862287,1.7676300724830125,6406144
6.5252383300000005,7.470027364795706,5.5804492952042954,5.87675868,7.096019214917176,4.657498145082824,0.3248113770207661,1.8502314522862435,0.36894898599697856,0.2806737680445537,1.9592240352198202,1.7412388693526668,6569984
6.727078229999999,7.959385693182556,5.494770766817442,6.3005185699999995,7.352979020422521,5.248058119577478,0.3248113770207661,1.828552521765232,0.36894898599697856,0.2806737680445537,1.9792414673500098,1.6778635761804543,6733824
6.435798319999999,7.491217132017411,5.380379507982587,6.175438219999999,7.0297091082448935,5.321167331755105,0.3556816654519934,1.8299490123987199,0.3957674469742293,0.31559588392975757,1.964250086800654,1.6956479379967857,6897664
6.881318469999999,7.458441330139289,6.3041956098607095,5.93839862,6.586082071954803,5.290715168045197,0.3556816654519934,1.7856109336018562,0.3957674469742293,0.31559588392975757,1.8977503337216763,1.673471533482036,7061504
6.6179581800000005,7.586682157838298,5.649234202161703,6.21543829,6.913978202019981,5.516898377980018,0.3556816654519934,1.7809452652931212,0.3957674469742293,0.31559588392975757,1.8862743685417633,1.6756161620444792,7225344
7.10655781,8.25141248451769,5.96170313548231,6.6575984,7.693741783572035,5.621455016427966,0.3779816925992539,1.794409590959549,0.41554935628779127,0.34041402891071654,1.8909314019512482,1.6978877799678498,7389184
6.988878560000001,7.843817637286021,6.133939482713981,6.53883845,7.581679091849064,5.495997808150936,0.3779816925992539,1.8045801669359207,0.41554935628779127,0.34041402891071654,1.9138622009615354,1.695298132910306,7553024
7.20895838,7.895481521039355,6.522435238960646,6.88423825,7.937960445662764,5.830516054337236,0.3779816925992539,1.7595805495977401,0.41554935628779127,0.34041402891071654,1.8719069240534805,1.6472541751419998,7716864
7.06023799,8.052572966360849,6.0679030136391505,6.879478309999999,7.9349577241368285,5.823998895863169,0.3952568416537057,1.7541216865181923,0.4337694212458899,0.35674426206152154,1.8768285795467416,1.631414793489643,7880704
7.16003805,8.043683420775114,6.276392679224886,7.08567841,7.641307087876357,6.530049732123643,0.3952568416537057,1.7138705462217332,0.4337694212458899,0.35674426206152154,1.8407885357656046,1.5869525566778617,8044544
7.61063813,8.3933257432875,6.827950516712501,7.019878229999999,7.790065858085075,6.2496906019149225,0.3952568416537057,1.7014733999967575,0.4337694212458899,0.35674426206152154,1.7980811878931202,1.6048656121003948,8208384
7.5995181700000005,8.418529794989213,6.780506545010788,6.863998220000001,7.55515769156653,6.172838748433472,0.3952568416537057,1.6857022285461425,0.4337694212458899,0.35674426206152154,1.7928502628229657,1.5785541942693193,8372224
7.8545580600000005,8.92603963835272,6.783076481647282,7.11939849,7.694262407549283,6.544534572450717,0.4180727282126706,1.6937388986349107,0.4543777418940348,0.3817677145313064,1.7766836261982921,1.6107941710715292,8536064
7.8478381100000005,8.70728788284519,6.98838833715481,7.444638380000001,8.346803680247083,6.542473079752918,0.4180727282126706,1.698631003499031,0.4543777418940348,0.3817677145313064,1.8101839947028533,1.5870780122952088,8699904
8.00795795,8.799778959140527,7.216136940859473,7.13555837,7.849543352434489,6.421573387565511,0.4180727282126706,1.69722418487072,0.4543777418940348,0.3817677145313064,1.795767375463751,1.5986809942776887,8863744
8.21187814,9.223735674332632,7.200020605667367,7.40779845,7.9515424132954635,6.864054486704536,0.42283775346562225,1.6782413586974143,0.4455992803397187,0.4000762265915258,1.7521039585664215,1.604378758828407,9027584
8.008278149999999,8.853597280385797,7.1629590196142,7.728398459999999,8.431525272778778,7.0252716472212215,0.42283775346562225,1.6514283418655396,0.4455992803397187,0.4000762265915258,1.7516727461023194,1.5511839376287597,9191424
7.976838149999999,8.805831631627123,7.147844668372875,7.730597740000002,8.348240316907196,7.112955163092809,0.42283775346562225,1.6553611516952516,0.4455992803397187,0.4000762265915258,1.7417502155108084,1.5689720878796947,9355264
8.0303182,8.678090350213607,7.382546049786392,7.45303861,8.237311948460258,6.668765271539742,0.4314110004210912,1.6700865194201469,0.45316084955874925,0.40966115128343317,1.747756298618027,1.5924167402222666,9519104
8.611838100000002,8.94976105611913,8.273915143880874,7.939318349999999,8.582236133281931,7.2964005667180665,0.4314110004210912,1.6588574469089508,0.45316084955874925,0.40966115128343317,1.725636322364947,1.5920785714529546,9682944
8.41347793,9.231690893876426,7.595264966123576,7.872197900000001,8.776245883974473,6.968149916025528,0.4314110004210912,1.6668195873498917,0.45316084955874925,0.40966115128343317,1.7601795038895511,1.5734596708102322,9846784
8.414358009999999,9.178588967651693,7.650127052348306,7.8466783399999995,8.513760970169487,7.179595709830511,0.44151444333183465,1.6604978263378143,0.4649473971134247,0.4180814895502446,1.7473000384725164,1.5736956142031122,10010624
8.84187805,9.386663438324726,8.297092661675274,7.8149982399999995,8.689467533343175,6.9405289466568245,0.44151444333183465,1.664911000430584,0.4649473971134247,0.4180814895502446,1.7588738047422827,1.5709481961188854,10174464
8.67679795,9.554125686595864,7.799470213404135,7.859238559999999,8.819753601908152,6.898723518091845,0.44151444333183465,1.6702834606170653,0.4649473971134247,0.4180814895502446,1.7718242276255975,1.5687426936085331,10338304
8.804998300000001,9.640853683113976,7.969142916886026,8.091638239999998,8.852496729611147,7.330779750388849,0.4420698841052702,1.6968657061457635,0.47637851741286014,0.4077612507976803,1.7977870519818444,1.5959443603096826,10502144
8.87535791,10.047909488736234,7.702806331263766,8.46991813,9.351487139027252,7.588349120972747,0.4420698841052702,1.657072040438652,0.47637851741286014,0.4077612507976803,1.7518073589434864,1.5623367219338178,10665984
9.08687802,9.777573546550833,8.396182493449167,8.01931826,8.727726192255032,7.31091032774497,0.4420698841052702,1.6466122627258302,0.47637851741286014,0.4077612507976803,1.7316352046569554,1.561589320794705,10829824
9.133798,10.0801679445777,8.1874280554223,8.65107793,9.388124438252568,7.914031421747431,0.4420698841052702,1.6165179207921028,0.47637851741286014,0.4077612507976803,1.6703846967976885,1.562651144786517,10993664
8.991957619999999,9.907027345956404,8.076887894043594,8.48279818,9.058275971835828,7.907320388164171,0.42403750570798965,1.6437087461352349,0.46168582655621754,0.38638918485976176,1.7197710272857851,1.5676464649846846,11157504
9.21427783,9.954519684033924,8.474035975966077,8.55603808,9.468645286371922,7.643430873628079,0.42403750570798965,1.631995429098606,0.46168582655621754,0.38638918485976176,1.7172696343923037,1.5467212238049084,11321344
8.976957879999999,9.793313473151978,8.16060228684802,8.35463814,9.34808480806281,7.361191471937191,0.42403750570798965,1.648192647099495,0.46168582655621754,0.38638918485976176,1.7464664102764473,1.5499188839225426,11485184
9.254798300000001,10.042067765558306,8.467528834441696,8.49215822,9.313404226880994,7.670912213119006,0.4079746347870241,1.697613674402237,0.4429109370414455,0.3730383325326027,1.7326446708075636,1.6625826779969104,11649024
9.15023834,9.99648656311967,8.303990116880328,8.558918199999999,9.204047952537051,7.913788447462947,0.4079746347870241,1.6554222390055657,0.4429109370414455,0.3730383325326027,1.7149737778535437,1.5958707001575878,11812864
9.500958099999998,10.413080599343639,8.588835600656358,8.469237969999998,9.430883268406125,7.507592671593872,0.4079746347870241,1.6475079968571662,0.4429109370414455,0.3730383325326027,1.7208373185177934,1.574178675196539,11976704
9.561637700000002,10.201639122830146,8.921636277169858,8.5386382,9.484158301227023,7.593118098772976,0.41276252531521695,1.663618491590023,0.4386567329931372,0.38686831763729673,1.7406247675633513,1.5866122156166946,12140544
9.012158240000002,9.715788939696624,8.308527540303379,8.540558330000001,9.190217373922735,7.890899286077268,0.41276252531521695,1.6543730318546295,0.4386567329931372,0.38686831763729673,1.7340407492603318,1.5747053144489271,12304384
9.6509582,10.32716324974169,8.97475315025831,8.87615823,9.743988677646978,8.008327782353021,0.41276252531521695,1.6545607626438141,0.4386567329931372,0.38686831763729673,1.7600667468668965,1.5490547784207318,12468224
9.6194381,10.463724004722026,8.775152195277974,8.623638279999998,9.485330659129689,7.761945900870308,0.39685987409623824,1.6850433051586151,0.4305830197957749,0.3631367283967016,1.780941721370632,1.5891448889465982,12632064
9.579037949999998,10.37282360319891,8.785252296801087,8.52871806,9.45139655994351,7.606039560056489,0.39685987409623824,1.6811803981661797,0.4305830197957749,0.3631367283967016,1.7689764576660718,1.5933843386662876,12795904
9.657637869999999,10.461834451636038,8.853441288363959,9.34287806,10.364266819306971,8.32148930069303,0.39685987409623824,1.6685436949133874,0.4305830197957749,0.3631367283967016,1.7649841173290075,1.5721032724977673,12959744
9.513637899999999,10.525789595947147,8.501486204052851,8.62579783,9.457348972607859,7.794246687392141,0.38933383716163605,1.7062655150890351,0.423576420142344,0.35509125418092813,1.8139250963162485,1.5986059338618217,13123584
9.6001982,10.146842238767972,9.053554161232027,8.917398200000003,9.635306676729703,8.199489723270302,0.38933383716163605,1.7120455488562585,0.423576420142344,0.35509125418092813,1.8108526557431988,1.6132384419693182,13287424
9.393558500000001,10.35077964771888,8.436337352281122,8.55471813,9.32572115883276,7.783715101167238,0.38933383716163605,1.7325574547052383,0.423576420142344,0.35509125418092813,1.830331653788079,1.6347832556223976,13451264
9.8605178,10.674162365869128,9.046873234130873,9.0228385,9.932608583372964,8.113068416627037,0.38933383716163605,1.701634693145752,0.423576420142344,0.35509125418092813,1.775617747887589,1.627651638403915,13615104
9.5935981,10.208282146840398,8.9789140531596,8.746918119999998,9.89048812598102,7.603348114018976,0.3919122062014745,1.735867016017437,0.4198030711497866,0.3640213412531624,1.8072388954742735,1.6644951365606004,13778944
9.914158200000001,10.853296916919051,8.97501948308095,8.75095804,10.024035824726155,7.477880255273845,0.3919122062014745,1.7229596883058549,0.4198030711497866,0.3640213412531624,1.8107619919549596,1.6351573846567502,13942784
9.8220381,10.622754153387772,9.021322046612228,9.216638069999998,10.16242210335584,8.270854036644156,0.3919122062014745,1.7349906891584397,0.4198030711497866,0.3640213412531624,1.8300776869827495,1.6399036913341298,14106624
9.646918000000001,10.187311307286647,9.106524692713355,9.0417581,9.803151529002568,8.28036467099743,0.3766039891578354,1.7459476321935654,0.41045608700783226,0.3427518913078385,1.8361876359383522,1.6557076284487786,14270464
9.924077700000002,10.6248600107134,9.223295389286603,9.141998150000001,10.098846675567295,8.185149624432707,0.3766039891578354,1.71238115131855,0.41045608700783226,0.3427518913078385,1.8080997717271412,1.616662530909959,14434304
9.6779578,10.589791179419924,8.766124420580075,8.914758,9.972890758022453,7.856625241977549,0.3766039891578354,1.7399088695645333,0.41045608700783226,0.3427518913078385,1.8425865177218852,1.6372312214071814,14598144
9.79807778,10.724473821435511,8.871681738564488,9.22527806,10.296581661072373,8.153974458927628,0.3736597341829717,1.7705454424023628,0.410446146762847,0.3368733216030964,1.8393110563521902,1.7017798284525354,14761984
9.84847795,10.61989114869997,9.077064751300028,8.695318360000002,9.180237182280687,8.210399537719317,0.3736597341829717,1.7859025076031685,0.410446146762847,0.3368733216030964,1.8607630078817092,1.7110420073246277,14925824
10.1811179,10.697549827735195,9.664685972264806,9.225638000000002,10.175704772474653,8.27557122752535,0.3736597341829717,1.7486445546150207,0.410446146762847,0.3368733216030964,1.8293813651250492,1.667907744104992,15089664
10.145637700000002,11.026362588092084,9.26491281190792,9.09011794,10.08018753964576,8.100048340354242,0.3722168383018773,1.7583777084946632,0.4025153470780059,0.3419183295257487,1.8421684178630613,1.6745869991262652,15253504
10.180558100000002,10.944828436915312,9.416287763084693,9.5941179,10.721569175800552,8.46666662419945,0.3722168383018773,1.7253723010420798,0.4025153470780059,0.3419183295257487,1.79789348913131,1.6528511129528496,15417344
10.21763785,10.98360334609816,9.451672353901838,9.607638099999999,10.629123078192208,8.58615312180779,0.3722168383018773,1.725406052172184,0.4025153470780059,0.3419183295257487,1.7830497235486151,1.6677623807957527,15581184
9.957038350000001,10.74203978354812,9.172036916451882,9.084638199999999,10.02216634749444,8.147110052505557,0.3499264381262036,1.7517212077975273,0.3719052677019185,0.3279476085504887,1.7930687755028734,1.7103736400921812,15745024
10.28631815,11.049063106892408,9.523573193107591,8.91883817,9.702833365599266,8.134842974400735,0.3499264381262036,1.780473308265209,0.3719052677019185,0.3279476085504887,1.8358522992553072,1.725094317275111,15908864
9.976957899999999,10.758814388795923,9.195101411204075,9.25019832,10.319594779085424,8.180801860914578,0.3499264381262036,1.7623925492167474,0.3719052677019185,0.3279476085504887,1.832949171576921,1.6918359268565737,16072704
10.3150784,11.144661914407585,9.485494885592416,9.30115812,10.20335556205901,8.398960677940991,0.3499264381262036,1.7645932659506798,0.3719052677019185,0.3279476085504887,1.8254346704903863,1.7037518614109732,16236544
10.197238100000002,11.020803067973318,9.373673132026685,9.548638030000001,10.515426252390903,8.5818498076091,0.3431706336039497,1.7691022992134093,0.3692740645666861,0.31706720264121335,1.8606522337431033,1.6775523646837154,16400384
9.99143806,10.921841146738018,9.061034973261982,9.22267804,9.93663713238136,8.50871894761864,0.3431706336039497,1.7655758693814279,0.3692740645666861,0.31706720264121335,1.8203123350037629,1.7108394037590928,16564224
10.3622783,11.087790946997288,9.636765653002712,9.3719578,10.249918126065113,8.493997473934888,0.3431706336039497,1.740611259639263,0.3692740645666861,0.31706720264121335,1.7776627744425328,1.7035597448359934,16728064
10.07487825,10.867035954147452,9.282720545852547,9.126517799999998,10.05206777905481,8.200967820945188,0.3426437078391852,1.7703819677233696,0.36927758985977643,0.31600982581859394,1.8120959444201814,1.7286679910265579,16891904
10.311437999999999,10.929834909242315,9.693041090757683,9.427757969999998,10.225054747955326,8.63046119204467,0.3426437078391852,1.7648832261562348,0.36927758985977643,0.31600982581859394,1.8015395962058431,1.7282268561066265,17055744
10.1697576,10.933412550333093,9.406102649666908,9.557278299999998,10.146205949234274,8.968350650765723,0.3426437078391852,1.7321842655539512,0.36927758985977643,0.31600982581859394,1.7843841524381487,1.6799843786697537,17219584
10.473917799999999,11.10010070456444,9.847734895435558,9.2206778,9.85682848337019,8.584527116629811,0.334245860068889,1.7536789804697037,0.35536703095263894,0.3131246891851391,1.8182526409316337,1.6891053200077737,17383424
10.405318,11.297244893080677,9.513391106919322,9.3958379,9.864538060751295,8.927137739248705,0.334245860068889,1.7268343910574913,0.35536703095263894,0.3131246891851391,1.7828695794021734,1.6707992027128091,17547264
10.690278150000001,11.393757810798167,9.986798489201835,9.67715815,10.819900021943312,8.534416278056689,0.334245860068889,1.7384466797113418,0.35536703095263894,0.3131246891851391,1.7913167819775906,1.685576577445093,17711104
10.288837599999999,10.95454898000825,9.623126219991748,9.519918,10.271319447270633,8.768516552729368,0.3129986062328195,1.7407417505979539,0.3335328796957249,0.29246433276991407,1.7935275179486312,1.6879559832472766,17874944
10.286918199999999,10.777796788199321,9.796039611800676,9.16207804,10.040782961771818,8.283373118228184,0.3129986062328195,1.7799960419535636,0.3335328796957249,0.29246433276991407,1.8283528296698652,1.731639254237262,18038784
10.45495755,10.843484458906607,10.066430641093392,9.4220381,10.177681423316557,8.666394776683443,0.3129986062328195,1.727161520719528,0.3335328796957249,0.29246433276991407,1.7918531333513898,1.6624699080876664,18202624
10.2996382,10.95911209633276,9.640164303667241,9.538917999999999,10.17072423403113,8.907111765968867,0.3164622868903582,1.756627582013607,0.3372753185552075,0.29564925522550894,1.796765804537108,1.716489359490106,18366464
10.298517549999998,10.994618278737313,9.602416821262683,9.551598049999999,10.201710548818799,8.9014855511812,0.3164622868903582,1.7693402349948884,0.3372753185552075,0.29564925522550894,1.826136999290797,1.7125434706989797,18530304
10.654557700000002,11.307211359467571,10.001904040532432,9.484718,10.101476346064649,8.867959653935353,0.3164622868903582,1.777359265089035,0.3372753185552075,0.29564925522550894,1.8329847044023964,1.7217338257756738,18694144
10.2525578,10.589072463789202,9.916043136210797,9.52763815,10.330014307614558,8.725261992385441,0.3164622868903582,1.7542933151125908,0.3372753185552075,0.29564925522550894,1.8162777730047448,1.6923088572204368,18857984
10.410838100000001,11.114896932422754,9.706779267577248,9.685238249999998,10.504908516619668,8.865567983380327,0.32102761998624674,1.7623196929693221,0.34746382254008784,0.29459141743240563,1.8152832184789671,1.7093561674596771,19021824
10.4173174,11.359683452436652,9.474951347563348,9.57623805,10.306342992632306,8.846133107367695,0.32102761998624674,1.769289693236351,0.34746382254008784,0.29459141743240563,1.8314405974391206,1.7071387890335816,19185664
10.7355579,11.365910262978272,10.105205537021728,9.5345181,10.516936896265772,8.552099303734227,0.32102761998624674,1.7771594807505608,0.34746382254008784,0.29459141743240563,1.8375360765536164,1.7167828849475053,19349504
10.4198781,10.981085958698085,9.858670241301915,9.457998,10.05829723005148,8.85769876994852,0.3237116255406362,1.790999960899353,0.3569469357726472,0.2904763153086252,1.8413421123335696,1.7406578094651364,19513344
10.348798100000002,10.991109219007676,9.706486980992327,9.392557969999999,10.08403880544372,8.701077134556277,0.3237116255406362,1.7981291964650155,0.3569469357726472,0.2904763153086252,1.847895058466686,1.748363334463345,19677184
10.678277649999998,11.107817946731984,10.248737353268012,9.661038099999999,10.186283449786258,9.13579275021374,0.3237116255406362,1.7732981622219086,0.3569469357726472,0.2904763153086252,1.8463602918635522,1.700236032580265,19841024
10.812198200000001,11.44079761565401,10.183598784345993,9.79283806,10.793030446019591,8.792645673980408,0.32451231282363246,1.7663573518395423,0.35783470667176204,0.2911899189755029,1.829620980117682,1.7030937235614028,20004864
10.733677600000002,11.16211217431076,10.305243025689244,9.5994782,10.372716075254672,8.826240324745328,0.32451231282363246,1.7563351362943649,0.35783470667176204,0.2911899189755029,1.8243408447629783,1.6883294278257515,20168704
10.2241582,10.82253451572177,9.62578188427823,9.191238160000001,9.837830695338532,8.54464562466147,0.32451231282363246,1.7847110316157342,0.35783470667176204,0.2911899189755029,1.862032767569694,1.7073892956617744,20332544
10.51023845,11.116597653628114,9.903879246371885,9.3727579,10.234036676606094,8.511479123393906,0.3044434447447201,1.7881760105490685,0.33800841248516034,0.2708784770042799,1.8514980696828285,1.7248539514153085,20496384
10.58919755,11.171651419590221,10.006743680409778,9.323918329999998,9.941141851435628,8.706694808564368,0.3044434447447201,1.8033710047602654,0.33800841248516034,0.2708784770042799,1.8579203032721685,1.7488217062483622,20660224
10.4716378,11.143306313313197,9.799969286686803,9.562918,10.216052693429004,8.909783306570995,0.3044434447447201,1.8086007162928581,0.33800841248516034,0.2708784770042799,1.860627053895585,1.7565743786901313,20824064
10.740837899999999,11.144963389234332,10.336712410765665,9.722318300000001,10.000609755651464,9.444026844348539,0.29884485010473627,1.7925705209374427,0.3235868090763704,0.27410289113310216,1.8603385765860303,1.7248024652888552,20987904
10.41947845,10.975078076519603,9.863878823480396,9.496118249999999,10.220991266672963,8.771245233327035,0.29884485010473627,1.8098947152495384,0.3235868090763704,0.27410289113310216,1.893577793814618,1.7262116366844587,21151744
10.823757500000001,11.376388745009953,10.27112625499005,9.64583805,10.176763236722595,9.114912863277405,0.29884485010473627,1.7787558287382126,0.3235868090763704,0.27410289113310216,1.8628227461265676,1.6946889113498576,21315584
10.482437999999998,11.291526154183737,9.67334984581626,9.7794781,10.802093409558946,8.756862790441055,0.29884485010473627,1.7796913877129554,0.3235868090763704,0.27410289113310216,1.859014174712749,1.7003686007131618,21479424
10.4595576,10.994847102726366,9.924268097273634,9.347118049999999,9.849322430952936,8.844913669047061,0.30050759387177095,1.809480246901512,0.32122569712520654,0.27978949061833536,1.8926794710142705,1.7262810227887537,21643264
10.6441986,11.402314539787866,9.886082660212132,9.77131785,10.601286610229145,8.941349089770856,0.30050759387177095,1.7969329431653023,0.32122569712520654,0.27978949061833536,1.8627963105876235,1.731069575742981,21807104
10.5203186,10.729070238692106,10.311566961307893,9.532357799999998,10.090924816914317,8.97379078308568,0.30050759387177095,1.8067415744066238,0.32122569712520654,0.27978949061833536,1.8717352647556482,1.7417478840575993,21970944
10.33739795,10.948947161577467,9.725848738422533,9.453317899999998,10.019225139063513,8.887410660936483,0.3014603977979883,1.822533915936947,0.3230098784474392,0.27991091714853733,1.8980083341880232,1.7470594976858707,22134784
10.7923577,11.377344958986562,10.207370441013438,9.19755833,10.156820078831288,8.238296581168711,0.3014603977979883,1.8095563158392907,0.3230098784474392,0.27991091714853733,1.8706741339680653,1.748438497710516,22298624
10.746317900000001,11.38654631291565,10.106089487084352,9.290558330000001,10.118482789123453,8.46263387087655,0.3014603977979883,1.8110763639211656,0.3230098784474392,0.27991091714853733,1.868634668905592,1.7535180589367392,22462464
10.7375978,11.056031241209556,10.419164358790443,9.396438,10.2071557945997,8.5857202054003,0.30595401995706195,1.8239701449871064,0.32880129762490434,0.28310674228921956,1.8824699285146018,1.765470361459611,22626304
10.8389978,11.043401069840675,10.634594530159324,9.948637600000001,10.594957804753218,9.302317395246785,0.30595401995706195,1.790349219739437,0.32880129762490434,0.28310674228921956,1.861282854241197,1.7194155852376771,22790144
10.4949178,10.948678796350016,10.041156803649983,9.83975815,10.562309298163507,9.117207001836492,0.30595401995706195,1.8035677909851073,0.32880129762490434,0.28310674228921956,1.8535533168996774,1.7535822650705373,22953984
10.388757799999999,10.879037774896291,9.898477825103706,9.7465183,10.544228925132078,8.948807674867922,0.2906723989701884,1.8150433719158172,0.31539293628808585,0.2659518616522909,1.891262999124772,1.7388237447068624,23117824
10.507358200000002,11.348988328605413,9.665728071394591,9.578918100000001,10.129828100105545,9.028008099894457,0.2906723989701884,1.7974166870117188,0.31539293628808585,0.2659518616522909,1.8940228222411126,1.7008105517823249,23281664
10.7276775,11.302241376902169,10.153113623097832,9.7829983,10.569200863516782,8.996795736483216,0.2906723989701884,1.8286224871873855,0.31539293628808585,0.2659518616522909,1.9032925446113853,1.7539524297633857,23445504
10.207597649999999,10.826383325529905,9.588811974470092,9.40267794,10.183092532996513,8.622263347003488,0.3009504929010897,1.8451055034995079,0.32432182357438943,0.27757916222779,1.9184701323164959,1.7717408746825198,23609344
10.493918149999999,11.079808721886083,9.908027578113915,9.585078150000001,10.220901521067944,8.949254778932058,0.3009504929010897,1.8122949436306954,0.32432182357438943,0.27757916222779,1.8830790326462914,1.7415108546150995,23773184
10.581917900000002,11.105687179916876,10.058148620083129,9.698678600000001,10.21637140905228,9.180985790947721,0.3009504929010897,1.8051181182265281,0.32432182357438943,0.27757916222779,1.869139070555866,1.7410971658971903,23937024
10.603798000000001,11.114007890849297,10.093588109150705,9.844758070000001,10.776181827282498,8.913334312717504,0.3009504929010897,1.8112391650676727,0.32432182357438943,0.27757916222779,1.869818807707377,1.7526595224279684,24100864
10.3511977,11.038968052545389,9.663427347454611,10.0977579,10.982263503121025,9.213252296878974,0.2993944153777192,1.8236078277230263,0.3260494966840725,0.2727393340713659,1.885409692796466,1.7618059626495866,24264704
10.711997799999997,11.176906106745058,10.247089493254936,9.928997899999999,10.646324907131538,9.21167089286846,0.2993944153777192,1.760883840918541,0.3260494966840725,0.2727393340713659,1.8092429632852551,1.7125247185518269,24428544
10.571397999999999,11.172370602437747,9.97042539756225,10.1425181,10.574617539638945,9.710418660361055,0.2993944153777192,1.772155724465847,0.3260494966840725,0.2727393340713659,1.8286079918553022,1.7157034570763918,24592384
10.2955982,10.928190275195984,9.663006124804017,9.512198299999998,9.995796893422694,9.028599706577301,0.2849235127002733,1.8109059497714042,0.3040245041496646,0.26582252125088196,1.8475255637546788,1.7742863357881296,24756224
10.854398,11.300763574659157,10.408032425340842,9.604037850000001,10.099468481968092,9.10860721803191,0.2849235127002733,1.804352194070816,0.3040245041496646,0.26582252125088196,1.8403182464027021,1.76838614173893,24920064


==> data/progress-chaser-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.6698799820000001,0.6984949705284216,0.6412649934715786,0.6791199889999999,0.7050626016950048,0.6531773763049951,0.0,2.7071055084466935,0.0,0.0,2.707865472052371,2.706345544841016,16384
0.669319985,0.7071803894511088,0.6314595805488912,0.672999986,0.6965165995487762,0.6494833724512238,0.0,2.68478444814682,0.0,0.0,2.707057460130398,2.6625114361632423,180224
0.6938799720000001,0.7123580726297152,0.675401871370285,0.6762799850000001,0.7141293660306347,0.6384306039693655,0.0,2.658845838904381,0.0,0.0,2.6806040968351064,2.6370875809736556,344064
0.713759963,0.7835140987099691,0.6440058272900309,0.7199999939999999,0.7830397944375049,0.6569601935624949,0.0,2.6418708682060243,0.0,0.0,2.6664418186238654,2.6172999177881833,507904
1.046119834,1.1732738614243978,0.9189658065756021,1.003279825,1.1296641643780017,0.876895485621998,0.09514288442066264,2.5431362092494965,0.101134366279967,0.08915140256135828,2.5932660581585525,2.4930063603404404,671744
1.52619951,1.6966408740289085,1.3557581459710917,1.43835958,1.6457232776484352,1.2309958823515648,0.09514288442066264,2.387660691142082,0.101134366279967,0.08915140256135828,2.458762678819879,2.316558703464285,835584
1.79767936,1.9615121924800325,1.6338465275199676,1.8158793199999999,2.0546950242341135,1.5770636157658864,0.09514288442066264,2.187742513418198,0.101134366279967,0.08915140256135828,2.3048591513685763,2.0706258754678193,999424
2.06535919,2.2232880242109285,1.9074303557890717,1.9960791599999996,2.1369408621564565,1.8552174578435425,0.09963073170201822,2.011433431506157,0.10987117757814292,0.08939028582589352,2.105848559945173,1.9170183030671406,1163264
2.1858391900000003,2.2803920436048646,2.091286336395136,2.1545190599999997,2.238425467154772,2.0706126528452273,0.09963073170201822,1.881955613195896,0.10987117757814292,0.08939028582589352,1.9885715452466297,1.7753396811451625,1327104
2.2765991,2.4244547304508486,2.128743469549151,2.2337590699999996,2.381105454609952,2.086412685390047,0.09963073170201822,1.7922325670719146,0.10987117757814292,0.08939028582589352,1.8921498764858375,1.6923152576579916,1490944
2.350999,2.53584390861262,2.1661540913873796,2.34039897,2.4608050714401184,2.2199928685598813,0.07643161765863624,1.736664003133774,0.0844369402389851,0.06842629507828737,1.8656486877331964,1.6076793185343514,1654784
2.55655887,2.7798652225331604,2.3332525174668395,2.4944789200000006,2.643448474946008,2.345509365053993,0.07643161765863624,1.7117734402418137,0.0844369402389851,0.06842629507828737,1.8307697111695513,1.592777169314076,1818624
2.51583896,2.7171132722687106,2.3145646477312893,2.3889590099999998,2.518669065110677,2.2592489548893226,0.07643161765863624,1.6561509385704993,0.0844369402389851,0.06842629507828737,1.779592657848992,1.5327092192920067,1982464
2.5969989499999997,2.79083389069969,2.4031640093003093,2.63763894,2.895345893536024,2.379931986463976,0.07563913471609943,1.658220887184143,0.08727156026778547,0.06400670916441338,1.798629957285869,1.517811817082417,2146304
2.60455895,2.7430649535667206,2.466052946433279,2.64283885,2.8289061950017773,2.4567715049982226,0.07563913471609943,1.6606911599636078,0.08727156026778547,0.06400670916441338,1.8002037654677063,1.5211785544595093,2310144
2.81191887,2.989362238124126,2.634475501875874,2.6737989100000004,2.967373199575935,2.3802246204240656,0.07563913471609943,1.649418866634369,0.08727156026778547,0.06400670916441338,1.811192731506621,1.487645001762117,2473984
2.76219887,2.9276550743200924,2.596742665679908,2.70311889,2.862078382822665,2.5441593971773346,0.0958894964368179,1.6719068184494972,0.10703743666706932,0.0847415562065665,1.8208751402223111,1.5229384966766832,2637824
2.85787885,3.079096638263129,2.6366610617368713,2.74859887,2.988768597826011,2.508429142173989,0.0958894964368179,1.667313887178898,0.10703743666706932,0.0847415562065665,1.8082527123902556,1.5263750619675402,2801664
3.0550789799999998,3.2909285182129495,2.81922944178705,2.78879897,3.053890032799243,2.5237079072007575,0.0958894964368179,1.668998020887375,0.10703743666706932,0.0847415562065665,1.8596180888832061,1.4783779528915437,2965504
3.0596788299999993,3.3814476844083434,2.737909975591655,2.8093188999999996,3.1120811660373775,2.5065566339626217,0.0958894964368179,1.709467588365078,0.10703743666706932,0.0847415562065665,1.8759834949654868,1.5429516817646693,3129344
2.90955889,3.1495240856081317,2.6695936943918683,3.0098786599999996,3.2410727939360586,2.7786845260639406,0.11870566870153802,1.7392580777406692,0.13824529047481185,0.0991660469282642,1.9043372494655013,1.574178906015837,3293184
3.01635889,3.304535996001224,2.7281817839987754,2.9742789800000002,3.305159499225961,2.6433984607740393,0.11870566870153802,1.7266299054026604,0.13824529047481185,0.0991660469282642,1.912620893907065,1.5406389168982557,3457024
3.04647887,3.3310052552875935,2.7619524847124066,3.07327881,3.4198141809716036,2.7267434390283967,0.11870566870153802,1.7402629852294922,0.13824529047481185,0.0991660469282642,1.900987034721115,1.5795389357378693,3620864
3.18547886,3.548651752918068,2.822305967081932,3.16755881,3.4550280702154725,2.8800895497845276,0.12563187535338322,1.7455398455262183,0.14729791036770606,0.10396584033906037,1.92373537663288,1.5673443144195567,3784704
3.1150787600000003,3.5360583128603076,2.694099207139693,3.2303590099999995,3.5670476856647073,2.8936703343352916,0.12563187535338322,1.7956727206707002,0.14729791036770606,0.10396584033906037,1.971956379905654,1.6193890614357462,3948544
3.41563881,3.752220913040668,3.079056706959332,3.4299589399999997,3.8780085097255586,2.981909370274441,0.12563187535338322,1.8073228254914284,0.14729791036770606,0.10396584033906037,1.9601824096383924,1.6544632413444644,4112384
3.48487865,3.9873251617244945,2.982432138275506,3.32479877,3.7251198592971093,2.924477680702891,0.14834164918223294,1.8481378272175788,0.17447689846968584,0.12220639989478006,1.9801692830535247,1.716106371381633,4276224
3.6159988100000007,4.08831316264244,3.143684457357561,3.58339886,4.227401340218861,2.939396379781139,0.14834164918223294,1.8463751673698425,0.17447689846968584,0.12220639989478006,1.976970091374547,1.7157802433651381,4440064
3.9019188899999997,4.259089415433495,3.5447483645665048,3.7236387100000004,4.241838439748435,3.2054389802515657,0.14834164918223294,1.8388486176729202,0.17447689846968584,0.12220639989478006,1.9254150185490015,1.7522822167968388,4603904
3.8097988899999997,4.447178090944071,3.1724196890559284,3.5342788999999994,4.127812301533581,2.940745498466418,0.17890527422235508,1.8945286720991135,0.21682717224285616,0.140983376201854,1.9792846002550593,1.8097727439431677,4767744
3.9455188399999996,4.678031460553702,3.213006219446297,3.9813987100000006,4.730859153436543,3.231938266563458,0.17890527422235508,1.8845660090446472,0.21682717224285616,0.140983376201854,1.9673785190248567,1.8017534990644377,4931584
4.1293587899999995,4.881711278220286,3.377006301779713,4.0931188800000005,4.659506090149419,3.526731669850582,0.17890527422235508,1.8947744727134705,0.21682717224285616,0.140983376201854,2.0054016346854358,1.7841473107415053,5095424
4.406438769999999,5.296078299532289,3.5167992404677095,4.1207989099999995,4.82953598181157,3.4120618381884293,0.22916733067701595,1.9207935526967048,0.27635953673388525,0.18197512462014667,1.997611160473402,1.8439759449200077,5259264
4.50059852,5.186413220845792,3.8147838191542074,4.25471882,4.7521694649440605,3.7572681750559394,0.22916733067701595,1.9087862327694893,0.27635953673388525,0.18197512462014667,1.9968537548630352,1.8207187106759435,5423104
4.525158670000001,5.22603524859973,3.8242820914002715,4.46303877,5.331328575398202,3.5947489646017976,0.22916733067701595,1.9336152747273445,0.27635953673388525,0.18197512462014667,2.036917760654178,1.830312788800511,5586944
4.63867863,5.362351854404016,3.9150054055959838,4.53239868,5.281667523078461,3.783129836921539,0.22916733067701595,1.929279400408268,0.27635953673388525,0.18197512462014667,1.9956976391403656,1.8628611616761706,5750784
5.25799881,6.355132179573694,4.160865440426306,4.72211873,5.7577467745570114,3.686490685442989,0.2635830356327763,1.9173798456788063,0.32014186275679857,0.20702420850875403,1.9957659507005652,1.8389937406570473,5914624
5.13907865,5.924832070139013,4.353325229860987,5.012438599999999,5.641988459560124,4.382888740439875,0.2635830356327763,1.8949826076626777,0.32014186275679857,0.20702420850875403,1.9567359154875383,1.833229299837817,6078464
5.65435858,6.428987227437297,4.879729932562704,4.8269188199999995,5.661918762794773,3.9919188772052254,0.2635830356327763,1.8862918213009834,0.32014186275679857,0.20702420850875403,1.9637988167450304,1.8087848258569363,6242304
5.633518629999999,6.285309786421259,4.98172747357874,5.28315862,6.201544850206997,4.364772389793003,0.31259534859976457,1.8979839593172074,0.3726064924925665,0.25258420470696263,1.966363076490927,1.8296048421434878,6406144
5.695278259999999,6.906619929874576,4.483936590125423,5.48215856,6.536740441071837,4.427576678928164,0.31259534859976457,1.8395795434713365,0.3726064924925665,0.25258420470696263,1.93357951081947,1.745579576123203,6569984
6.11799838,7.233710817094835,5.002285942905166,5.79843853,6.593068904741527,5.003808155258474,0.31259534859976457,1.8256498768925666,0.3726064924925665,0.25258420470696263,1.9361355977550234,1.7151641560301099,6733824
6.15275836,7.000186373724539,5.305330346275461,6.0092785399999995,7.109258628853318,4.909298451146681,0.3446939894418998,1.8296783775091172,0.3832832892457112,0.30610468963808835,1.9432688340084363,1.7160879210097981,6897664
6.1101585,7.141136199863649,5.079180800136351,6.07415868,7.069384897748823,5.078932462251177,0.3446939894418998,1.8272815123200417,0.3832832892457112,0.30610468963808835,1.9435993809492382,1.710963643690845,7061504
6.634398020000001,7.303156666502788,5.965639373497214,6.31983851,7.417077756729418,5.222599263270583,0.3446939894418998,1.7663031443953514,0.3832832892457112,0.30610468963808835,1.8628633421589942,1.6697429466317086,7225344
6.48803836,7.412064407015637,5.564012312984363,6.125478469999999,7.162870294946177,5.088086645053822,0.3809781720886045,1.7893541648983955,0.42363522570024903,0.33832111847696,1.8956689880831055,1.6830393417136855,7389184
6.76047832,7.8615658894280385,5.659390750571961,6.205158559999999,6.997458131180637,5.4128589888193614,0.3809781720886045,1.76873881816864,0.42363522570024903,0.33832111847696,1.8780321665384276,1.6594454697988525,7553024
6.981118360000001,7.913806096568744,6.0484306234312575,6.4271585,7.699027243693388,5.155289756306612,0.3809781720886045,1.7459985136985778,0.42363522570024903,0.33832111847696,1.8690023975857053,1.6229946298114504,7716864
7.295358409999999,8.339225667310618,6.251491152689378,6.14807853,7.052924874124436,5.243232185875565,0.40425970255540344,1.783958587050438,0.4448575422981884,0.3636618628126185,1.8984679802703714,1.6694491938305045,7880704
7.57307817,8.738705925452507,6.407450414547491,6.543998329999999,7.207866259998304,5.880130400001694,0.40425970255540344,1.7317527428269386,0.4448575422981884,0.3636618628126185,1.8340721327880523,1.629433352865825,8044544
7.52563828,8.55950253515245,6.491774024847549,7.245878330000001,8.06650557984691,6.425251080153092,0.40425970255540344,1.7199951589107514,0.4448575422981884,0.3636618628126185,1.827239132517951,1.6127511853035519,8208384
7.90531819,9.03729735315207,6.773339026847929,7.236878509999999,8.19170544187761,6.282051578122387,0.40425970255540344,1.7086776182055474,0.4448575422981884,0.3636618628126185,1.82591115984073,1.5914440765703648,8372224
7.596318040000002,8.467286035875308,6.725350044124696,6.862958520000001,7.741553292969847,5.984363747030155,0.4225025268129684,1.7216751873493195,0.45078521076088873,0.3942198428650481,1.8265471678351464,1.6168032068634925,8536064
7.83391793,8.628232819542475,7.039603040457525,6.81475844,7.546148037888435,6.0833688421115655,0.4225025268129684,1.7312221959233285,0.45078521076088873,0.3942198428650481,1.8324717510331643,1.6299726408134927,8699904
7.762718270000001,8.520037860072366,7.005398679927635,7.3965583,8.508377066587556,6.284739533412443,0.4225025268129684,1.6989496558904649,0.45078521076088873,0.3942198428650481,1.803925320493044,1.5939739912878856,8863744
8.0115583,8.707713697491242,7.31540290250876,7.463118079999999,8.352786421186279,6.573449738813719,0.43765200080536787,1.7011549428105355,0.46285866941185866,0.4124453321988771,1.8223239923415078,1.5799858932795632,9027584
8.141077910000002,9.033673034290267,7.248482785709737,7.23059834,7.788037462667359,6.673159217332642,0.43765200080536787,1.653770339488983,0.46285866941185866,0.4124453321988771,1.773370776088797,1.5341699028891693,9191424
8.212478149999999,8.97850057372417,7.446455726275827,7.966798130000001,8.765539573427196,7.168056686572805,0.43765200080536787,1.6493392661213875,0.46285866941185866,0.4124453321988771,1.7614791595634107,1.5371993726793642,9355264
8.426638020000002,9.06367324225916,7.789602797740845,7.9869986100000006,8.686549433254754,7.287447786745247,0.4415122521187489,1.6393102571368217,0.47790182442889584,0.40512267980860195,1.731232025390921,1.5473884888827223,9519104
8.42355796,9.021469249658436,7.825646670341564,7.843758489999999,8.532233124974624,7.155283855025374,0.4415122521187489,1.6607022002339362,0.47790182442889584,0.40512267980860195,1.7698212483570976,1.5515831521107748,9682944
8.595078099999998,9.62189522932747,7.568260970672528,8.115678350000001,8.600328531455041,7.631028168544962,0.4415122521187489,1.6721379920840262,0.47790182442889584,0.40512267980860195,1.7597887370602634,1.584487247107789,9846784
8.923437850000001,9.718093488822506,8.128782211177496,7.928678160000001,8.701897078132935,7.155459241867068,0.43917079761340566,1.666817493736744,0.4702165446769744,0.40812505054983694,1.7550232145422822,1.5786117729312057,10010624
8.814958050000001,9.516508705750692,8.113407394249311,8.024438270000001,8.532992511640444,7.515884028359558,0.43917079761340566,1.6601762637495994,0.4702165446769744,0.40812505054983694,1.7537435672861572,1.5666089602130415,10174464
8.85935795,9.450355613867144,8.268360286132856,8.247917890000002,8.611094796962474,7.884740983037529,0.43917079761340566,1.6371444791555405,0.4702165446769744,0.40812505054983694,1.7326672736265887,1.5416216846844923,10338304
8.61767785,9.080445141307631,8.154910558692368,7.9487583399999995,8.800213171203247,7.097303508796752,0.4409427279389395,1.7009403169155122,0.4816127502879453,0.4002727055899337,1.7842292109218072,1.6176514229092172,10502144
8.96743824,9.808230709079789,8.126645770920211,8.01143818,8.615090395609185,7.407785964390816,0.4409427279389395,1.674937953054905,0.4816127502879453,0.4002727055899337,1.7661040363792653,1.5837718697305445,10665984
8.74143825,9.459854524175608,8.023021975824392,8.360238019999999,9.089871685466754,7.6306043545332445,0.4409427279389395,1.6581968814134598,0.4816127502879453,0.4002727055899337,1.752556537453742,1.5638372253731776,10829824
9.130958179999999,9.955905871121443,8.306010488878554,8.433998,9.399063355548629,7.468932644451373,0.4409427279389395,1.6482569873332977,0.4816127502879453,0.4002727055899337,1.7702956085304034,1.526218366136192,10993664
9.1313579,10.027750728101992,8.234965071898007,8.483958390000002,9.18078516511668,7.787131614883323,0.44778396006186083,1.6561188310384751,0.48846399238632576,0.4071039277373959,1.7520612207737234,1.5601764413032269,11157504
9.1311582,9.974361103894763,8.287955296105237,8.60247833,9.616256356636875,7.588700303363126,0.44778396006186083,1.6670855015516282,0.48846399238632576,0.4071039277373959,1.7455579189406445,1.5886130841626118,11321344
9.4267982,10.129200784448948,8.724395615551053,8.64879823,9.233625240990735,8.063971219009266,0.44778396006186083,1.6612258315086366,0.48846399238632576,0.4071039277373959,1.7121995364779665,1.6102521265393066,11485184
9.218277819999999,10.02949013970258,8.407065500297419,8.56619804,9.58655197605167,7.54584410394833,0.4312048235270291,1.6842642650008202,0.467371512011719,0.3950381350423392,1.7367998674153258,1.6317286625863145,11649024
9.45383825,10.197558265597646,8.710118234402355,8.492358309999998,9.706144201053714,7.278572418946282,0.4312048235270291,1.6596462935209275,0.467371512011719,0.3950381350423392,1.7312417180393354,1.5880508690025197,11812864
9.30311806,10.162848178533782,8.443387941466217,8.7843981,9.400008335587454,8.168787864412547,0.4312048235270291,1.6315633207559586,0.467371512011719,0.3950381350423392,1.7168947567948731,1.546231884717044,11976704
9.21171805,9.990025495543483,8.433410604456517,8.665837909999999,9.419466117430847,7.912209702569151,0.42541285455178385,1.686451643705368,0.46562423493764005,0.38520147416592765,1.7460583516852868,1.6268449357254493,12140544
9.420398030000001,10.301433834244191,8.539362225755811,8.826918150000001,9.696466194816619,7.957370105183383,0.42541285455178385,1.6421099096536635,0.46562423493764005,0.38520147416592765,1.7125361374526389,1.5716836818546882,12304384
9.45227795,10.111134878952729,8.79342102104727,8.7339179,9.11936847559237,8.348467324407629,0.42541285455178385,1.6617707043886185,0.46562423493764005,0.38520147416592765,1.7534355720046937,1.5701058367725433,12468224
9.30895775,10.044532682852228,8.57338281714777,8.87091824,9.793097528966543,7.948738951033457,0.41125517626630115,1.6983201935887338,0.45549713094136285,0.36701322159123945,1.7755932043474938,1.6210471828299737,12632064
9.295997949999999,9.94588301900876,8.646112880991238,8.62323854,9.44206477383779,7.804412306162207,0.41125517626630115,1.707781621813774,0.45549713094136285,0.36701322159123945,1.7825989900228842,1.6329642536046638,12795904
9.762358299999999,10.494237324282434,9.030479275717564,8.81611848,9.471148524792628,8.161088435207372,0.41125517626630115,1.6898433491587639,0.45549713094136285,0.36701322159123945,1.7517863079150093,1.6279003904025184,12959744
9.550797900000001,10.340479122064126,8.761116677935876,8.52483827,9.525878098995245,7.5237984410047565,0.4064668408614428,1.7029108479619026,0.4538775794473499,0.3590561022755357,1.7701282796555564,1.6356934162682488,13123584
9.379077939999998,10.090539480303079,8.667616399696918,8.944477800000001,9.708179072718831,8.180776527281171,0.4064668408614428,1.7140464514493943,0.4538775794473499,0.3590561022755357,1.7607307601462494,1.6673621427525391,13287424
9.631438,10.246239790758777,9.016636209241222,8.601558359999999,9.531866585781652,7.6712501342183455,0.4064668408614428,1.7215854316949843,0.4538775794473499,0.3590561022755357,1.7835762834528146,1.659594579937154,13451264
9.57555825,10.140246925944775,9.010869574055226,9.272077999999999,10.149410585648566,8.394745414351432,0.4064668408614428,1.7178045228123664,0.4538775794473499,0.3590561022755357,1.7691308789883515,1.6664781666363813,13615104
9.549318199999998,10.163710999853773,8.934925400146223,8.92815805,9.551056453356537,8.305259646643464,0.39806002799559786,1.7349252998828888,0.43825616316638794,0.3578638928248078,1.7973076797839822,1.6725429199817954,13778944
9.71719775,10.45926929075612,8.97512620924388,8.83743797,9.514599644266038,8.160276295733961,0.39806002799559786,1.742967078089714,0.43825616316638794,0.3578638928248078,1.8073033358305939,1.678630820348834,13942784
9.851878199999998,10.39468662960326,9.309069770396736,9.39583801,10.113607972399976,8.678068047600025,0.39806002799559786,1.6978925675153733,0.43825616316638794,0.3578638928248078,1.765626012279165,1.6301591227515817,14106624
9.903678150000001,10.462272755824612,9.34508354417539,8.88427785,9.510508485280807,8.258047214719193,0.3868250600264824,1.733577485382557,0.4194866439876059,0.354163476065359,1.8086939397746304,1.6584610309904835,14270464
10.0051174,10.537757027801613,9.472477772198387,9.224837950000001,9.661601708666197,8.788074191333806,0.3868250600264824,1.731597548723221,0.4194866439876059,0.354163476065359,1.8107477969172323,1.6524473005292095,14434304
9.95851795,10.426851612821947,9.490184287178051,9.0885181,9.77939796346147,8.39763823653853,0.3868250600264824,1.7180685818195343,0.4194866439876059,0.354163476065359,1.777633315132554,1.6585038485065144,14598144
10.1258375,10.690890639306605,9.560784360693393,9.36271805,9.992732886371511,8.732703213628488,0.3789548643741,1.7461807891726493,0.416743789123105,0.34116593962509495,1.8053549102827517,1.6870066680625468,14761984
10.012517650000001,10.60354823723234,9.421487062767662,8.89255819,9.743736474959976,8.041379905040026,0.3789548643741,1.7615057691931724,0.416743789123105,0.34116593962509495,1.8316671575575767,1.691344380828768,14925824
10.093077749999999,10.713666875734702,9.472488624265296,9.1101581,9.8800624235677,8.340253776432299,0.3789548643741,1.7298219367861747,0.416743789123105,0.34116593962509495,1.8197435919403742,1.6399002816319752,15089664
9.859277700000002,10.534967359806343,9.18358804019366,8.86183815,9.649609258944853,8.074067041055148,0.3657576517290484,1.7758465111255646,0.40162313718892767,0.3298921662691691,1.8565015130479503,1.6951915092031788,15253504
9.9353181,10.666584165216136,9.204052034783864,8.985958100000001,9.727383220864198,8.244532979135805,0.3657576517290484,1.782625064253807,0.40162313718892767,0.3298921662691691,1.873582434601827,1.691667693905787,15417344
9.77323795,10.239256591735202,9.307219308264798,9.153638150000003,9.881102510438714,8.426173789561291,0.3657576517290484,1.7814965039491653,0.40162313718892767,0.3298921662691691,1.875106640389547,1.6878863675087834,15581184
9.80871785,10.483582545340113,9.133853154659889,9.22447796,10.023261596171105,8.425694323828894,0.36486473031351724,1.7866115406155587,0.40286247314027535,0.32686698748675913,1.860343326580547,1.7128797546505705,15745024
10.209117299999999,10.839651681083703,9.578582918916295,9.265758100000001,9.746198507509705,8.785317692490297,0.36486473031351724,1.7470588609576225,0.40286247314027535,0.32686698748675913,1.8221612712666737,1.6719564506485713,15908864
9.9024383,10.512438627127953,9.292437972872047,9.333918,10.14000400632935,8.52783199367065,0.36486473031351724,1.7251345112919807,0.40286247314027535,0.32686698748675913,1.8001742148906903,1.650094807693271,16072704
10.30395775,10.98875532369639,9.61916017630361,9.626238099999998,10.229514050881757,9.02296214911824,0.36486473031351724,1.7258066520094872,0.40286247314027535,0.32686698748675913,1.793784424558602,1.6578288794603724,16236544
10.29859755,10.813925035955021,9.783270064044979,9.43683807,10.079908580412898,8.793767559587103,0.3521254322519477,1.7548241451382638,0.3836324396428429,0.3206184248610525,1.8087187802553448,1.7009295100211828,16400384
10.17547805,10.60445918232673,9.746496917673271,9.705437750000002,10.152379493004851,9.258496006995152,0.3521254322519477,1.741137783229351,0.3836324396428429,0.3206184248610525,1.8178805705235888,1.6643949959351134,16564224
10.01967825,10.648255643134977,9.391100856865023,9.4056783,10.112985750966276,8.698370849033724,0.3521254322519477,1.7507216423749923,0.3836324396428429,0.3206184248610525,1.7908106819007312,1.7106326028492533,16728064
9.67039815,10.21141686302239,9.129379436977612,9.39719831,10.042199318861355,8.752197301138645,0.3470563047877173,1.7833455756306649,0.38125160134635727,0.31286100822907736,1.8387329614072445,1.7279581898540852,16891904
10.11683825,10.715742016176472,9.51793448382353,9.5431579,10.132713807707226,8.953601992292775,0.3470563047877173,1.762741282582283,0.38125160134635727,0.31286100822907736,1.8177385355374494,1.7077440296271167,17055744
10.31255795,10.874708170151449,9.750407729848552,9.4455181,10.01878204285363,8.872254157146369,0.3470563047877173,1.7783832639455794,0.38125160134635727,0.31286100822907736,1.8332056435360202,1.7235608843551387,17219584
10.3021178,10.760972409793515,9.843263190206484,9.6002379,10.145281006449654,9.055194793550346,0.34421052730170537,1.8154614359140395,0.3773310233986183,0.31109003120479245,1.848065487791496,1.7828573840365831,17383424
10.41743825,10.875834997720316,9.959041502279684,9.785358,10.455778288714624,9.114937711285377,0.34421052730170537,1.7812603771686555,0.3773310233986183,0.31109003120479245,1.8275288324483645,1.7349919218889465,17547264
10.4585577,10.942917191634685,9.974198208365316,9.2111582,9.68508459109482,8.73723180890518,0.34421052730170537,1.7669408559799193,0.3773310233986183,0.31109003120479245,1.8124427847781996,1.721438927181639,17711104
10.2613181,10.665124274614122,9.857511925385879,9.649117699999998,10.317706399300555,8.980529000699441,0.3504660593272395,1.7817845925688744,0.37147668520107857,0.32945543345340045,1.8438016058346802,1.7197675793030687,17874944
10.429837800000001,10.999103202792723,9.86057239720728,9.5637583,10.091850584193217,9.035666015806783,0.3504660593272395,1.7790153414011,0.37147668520107857,0.32945543345340045,1.8609066117433701,1.69712407105883,18038784
10.25459785,10.843252023467581,9.665943676532418,9.6654382,10.109966486866607,9.220909913133394,0.3504660593272395,1.783700904250145,0.37147668520107857,0.32945543345340045,1.8604785850446681,1.706923223455622,18202624
10.240437750000002,10.770991949663582,9.709883550336421,9.4503579,10.198913601542971,8.70180219845703,0.3359429148094932,1.8101984068751336,0.3671258823291044,0.3047599472898819,1.8741391154977676,1.7462576982524995,18366464
10.465077500000001,10.969095069575358,9.961059930424645,9.5001579,10.122642356249543,8.877673443750457,0.3359429148094932,1.7988369822502137,0.3671258823291044,0.3047599472898819,1.8573510154598545,1.740322949040573,18530304
10.375037899999999,10.851515785204223,9.898560014795775,9.733198000000002,10.149001126972852,9.317394873027151,0.3359429148094932,1.778397522866726,0.3671258823291044,0.3047599472898819,1.8311287314049234,1.7256663143285285,18694144
10.4312778,11.030592618665583,9.831962981334417,9.7677579,10.369256224613036,9.166259575386963,0.3359429148094932,1.7659301429986953,0.3671258823291044,0.3047599472898819,1.83000146378984,1.7018588222075506,18857984
10.6441179,11.218262784662826,10.069973015337172,9.7705579,10.281706965647478,9.259408834352522,0.3335154915387344,1.7703919127583503,0.35421035387838656,0.3128206291990822,1.8363990117941604,1.7043848137225401,19021824
10.59103785,11.127993170182416,10.054082529817583,9.6227579,10.17732561639944,9.06819018360056,0.3335154915387344,1.7732993885874748,0.35421035387838656,0.3128206291990822,1.8100976738757126,1.736501103299237,19185664
10.4321582,10.843040289578457,10.021276110421542,9.333877950000002,10.069241256718946,8.598514643281057,0.3335154915387344,1.7735055416822434,0.35421035387838656,0.3128206291990822,1.8361922291816666,1.7108188541828202,19349504
10.3667978,10.747723437152922,9.985872162847079,9.48299801,10.264931023532911,8.701064996467087,0.3209316159154696,1.7860460683703423,0.3426461790201765,0.29921705281076266,1.8470413745948349,1.7250507621458497,19513344
10.3031182,10.833140540541189,9.773095859458811,9.6377179,9.912979538490527,9.362456261509474,0.3209316159154696,1.788155233860016,0.3426461790201765,0.29921705281076266,1.8241781295135564,1.7521323382064755,19677184
10.385717499999998,10.901836682244031,9.869598317755965,9.69199815,10.092147498019589,9.29184880198041,0.3209316159154696,1.796131320297718,0.3426461790201765,0.29921705281076266,1.842394325777592,1.749868314817844,19841024
10.294118,10.934250985809198,9.6539850141908,9.721117549999999,10.14381666787029,9.298418432129708,0.3199166383354168,1.8003054976463317,0.334671400037573,0.30516187663326055,1.8612406275093798,1.7393703677832837,20004864
10.2591979,10.816733560994605,9.701662239005396,9.5203181,10.266192453665743,8.774443746334258,0.3199166383354168,1.801816438138485,0.334671400037573,0.30516187663326055,1.8689097615362726,1.7347231147406972,20168704
10.8131576,11.25042300303143,10.37589219696857,9.5351584,10.078918326762206,8.991398473237794,0.3199166383354168,1.7871994912624358,0.334671400037573,0.30516187663326055,1.8363845688189206,1.738014413705951,20332544
10.33055855,10.899623623874968,9.76149347612503,9.620917849999998,10.24182720840612,9.000008491593876,0.3228543963477326,1.8049590677022933,0.34662658415651615,0.29908220853894907,1.8656303969193515,1.744287738485235,20496384
10.5035179,11.053790759865258,9.953245040134743,9.4695179,10.104119282463268,8.834916517536731,0.3228543963477326,1.7899649485945701,0.34662658415651615,0.29908220853894907,1.8667533897253634,1.7131765074637768,20660224
10.83727815,11.263190085001359,10.41136621499864,9.427238,10.023913853776905,8.830562146223093,0.3228543963477326,1.801531346142292,0.34662658415651615,0.29908220853894907,1.8672924884750952,1.7357702038094887,20824064
10.4356779,11.25018035530415,9.621175444695849,9.20679795,9.840932136935402,8.572663763064599,0.31664389411877586,1.8081858143210412,0.3425414644233682,0.2907463238141835,1.876455079858324,1.7399165487837585,20987904
10.499918000000001,10.93006557449113,10.069770425508873,9.663918,10.354726676900052,8.97310932309995,0.31664389411877586,1.8004219472408294,0.3425414644233682,0.2907463238141835,1.8512689230607933,1.7495749714208655,21151744
10.61171795,11.221372024613155,10.002063875386844,9.262277899999999,9.698703513428324,8.825852286571674,0.31664389411877586,1.818331553041935,0.3425414644233682,0.2907463238141835,1.8777821819512424,1.7588809241326278,21315584
10.657557700000002,11.012203531410664,10.302911868589339,9.7929982,10.407007005930469,9.17898939406953,0.31664389411877586,1.8265264347195624,0.3425414644233682,0.2907463238141835,1.899675894778167,1.753376974660958,21479424
10.5215576,10.977042349875052,10.066072850124947,9.5773182,10.135197145822803,9.019439254177199,0.3186743396805468,1.8328283861279488,0.34050854167249117,0.29684013768860246,1.9104108248165113,1.7552459474393864,21643264
10.7362778,11.499468625175957,9.973086974824042,9.474237800000001,10.019495378705983,8.928980221294019,0.3186743396805468,1.8538972958922386,0.34050854167249117,0.29684013768860246,1.9203617097637335,1.7874328820207437,21807104
10.307357999999999,10.62064521378473,9.994070786215268,9.695038100000001,10.387155576121426,9.002920623878577,0.3186743396805468,1.8552134051918983,0.34050854167249117,0.29684013768860246,1.9230355931441394,1.787391217239657,21970944
10.4997176,11.124550341985117,9.874884858014884,9.578078,10.004398950834462,9.151757049165537,0.32307223858691336,1.833459061384201,0.3387993954445843,0.3073450817292424,1.9032244687827298,1.7636936539856722,22134784
10.4182377,11.104895895192055,9.731579504807947,9.91099805,10.655068759207278,9.166927340792721,0.32307223858691336,1.8243792414665223,0.3387993954445843,0.3073450817292424,1.9186598013516112,1.7300986815814334,22298624
10.404398250000002,11.034246981935109,9.774549518064894,9.676878150000002,10.33172535759602,9.022030942403983,0.32307223858691336,1.8055498167872428,0.3387993954445843,0.3073450817292424,1.9111670975234836,1.699932536051002,22462464
10.607957899999999,11.060484411215077,10.15543138878492,9.739478000000002,10.125961817928257,9.352994182071747,0.3164112244123923,1.827103392779827,0.34080229051893607,0.2920201583058485,1.938138906351785,1.716067879207869,22626304
10.466797799999998,10.892526452172435,10.041069147827562,9.550237899999999,9.835129878069038,9.26534592193096,0.3164112244123923,1.8155465617775917,0.34080229051893607,0.2920201583058485,1.9038815780808334,1.72721154547435,22790144
10.3641981,10.890845101055252,9.837551098944747,9.3995178,10.012080099173202,8.786955500826798,0.3164112244123923,1.8407237768173217,0.34080229051893607,0.2920201583058485,1.948517009307111,1.7329305443275325,22953984
10.82663805,11.380174043641626,10.273102056358374,9.508997999999998,10.109911216762951,8.908084783237046,0.3142783073785419,1.8206226974725723,0.343813327006074,0.2847432877510098,1.9126992428846143,1.7285461520605303,23117824
10.2757978,11.084368477875694,9.467227122124305,9.599357999999999,10.036004968935144,9.162711031064854,0.3142783073785419,1.8250691771507264,0.343813327006074,0.2847432877510098,1.8959842553602295,1.7541540989412232,23281664
10.385117900000001,10.898136311740641,9.87209948825936,9.772837999999998,10.272431448876583,9.273244551123414,0.3142783073785419,1.8180521592497825,0.343813327006074,0.2847432877510098,1.9144447009073782,1.7216596175921868,23445504
10.648998,11.25084179408664,10.047154205913362,9.434317600000002,10.016649963737791,8.851985236262212,0.30725090880011213,1.8535116627812385,0.3310089000545558,0.28349291754566847,1.910478033184222,1.796545292378255,23609344
10.382278150000001,11.028395813213447,9.736160486786556,9.642077950000001,10.339510619071664,8.944645280928338,0.30725090880011213,1.8228689953684807,0.3310089000545558,0.28349291754566847,1.8721408721132418,1.7735971186237196,23773184
10.869557750000002,11.595770276180227,10.143345223819777,9.801958,10.221894101139924,9.382021898860078,0.30725090880011213,1.840920765697956,0.3310089000545558,0.28349291754566847,1.887793962804052,1.79404756859186,23937024
10.581278099999999,11.151173077117967,10.01138312288203,9.5975582,10.379856744966409,8.815259655033591,0.30725090880011213,1.8115653187036513,0.3310089000545558,0.28349291754566847,1.895937314662303,1.7271933227449996,24100864
10.738877299999999,11.256100944038446,10.221653655961552,9.747797700000001,10.347640511576676,9.147954888423326,0.3145650018032635,1.8081129983067512,0.33934492444103137,0.2897850791654957,1.9130147847272565,1.703211211886246,24264704
10.3440378,11.015937983551218,9.672137616448783,9.7267981,10.24218448049573,9.21141171950427,0.3145650018032635,1.8411506742238999,0.33934492444103137,0.2897850791654957,1.9392982663926395,1.7430030820551603,24428544
10.62075815,11.061685245802359,10.179831054197642,9.8921178,10.474170059344777,9.310065540655222,0.3145650018032635,1.8439569503068924,0.33934492444103137,0.2897850791654957,1.9264471820712417,1.7614667185425432,24592384
10.483197950000001,11.12122302859811,9.845172871401893,9.4496779,9.827777787670295,9.071578012329704,0.31364713102308694,1.8472514852881432,0.3440245280422286,0.2832697340039453,1.9305407296755128,1.7639622409007736,24756224
10.5833177,11.132152167934194,10.034483232065806,9.629998100000002,10.384265253945134,8.875730946054869,0.31364713102308694,1.8399716466665268,0.3440245280422286,0.2832697340039453,1.9195816409211837,1.76036165241187,24920064


==> data/progress-climber-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.165,2.3773793775299286,1.9526206224700713,2.2269999999999994,2.679991169891864,1.774008830108135,0.0,2.7075786501169206,0.0,0.0,2.7079375792067037,2.7072197210271374,16384,-0.10697565637528897,2.1375506639480593
2.317,2.5831597264801722,2.050840273519828,2.2079999999999997,2.6395043452851894,1.7764956547148103,0.0,2.705275002121925,0.0,0.0,2.7091987486094515,2.701351255634399,180224,-0.10640291199088099,2.2595322132110596
1.969,2.334032875231807,1.603967124768193,2.221,2.6003006722904667,1.8416993277095335,0.0,2.696542999148369,0.0,0.0,2.7095496421384726,2.6835363561582652,344064,-0.09168034531176088,2.0866661190986635
2.3579999999999997,2.574138844264514,2.1418611557354854,2.0740000000000003,2.387119785385721,1.7608802146142792,0.0,2.6960861653089525,0.0,0.0,2.7072718209687476,2.6849005096491574,507904,-0.10187700726091861,2.4569336652755736
2.586,2.9331656665052,2.2388343334947995,2.1899999999999995,2.622827910375474,1.7571720896245249,0.16042901927145242,2.6904372423887253,0.16816711374934096,0.1526909247935639,2.7005790786768036,2.680295406100647,671744,-0.06453655529767277,2.6032683134078978
2.274,2.59328670501604,1.9547132949839596,2.403,2.770615288039004,2.035384711960996,0.16042901927145242,2.6833279192447663,0.16816711374934096,0.1526909247935639,2.6993899610365877,2.667265877452945,835584,-0.06325545981526375,2.4020188808441163
2.597,2.98277324946139,2.21122675053861,2.428,3.0476902452031984,1.8083097547968017,0.16042901927145242,2.671217921376228,0.16816711374934096,0.1526909247935639,2.690094636377604,2.652341206374852,999424,-0.06819172175601122,2.698963665962219
2.597,2.863009398330209,2.3309906016697908,2.67,3.247477272280044,2.092522727719956,0.1483828069813853,2.6560056895017623,0.1607273337397081,0.13603828022306252,2.6851787712239115,2.626832607779613,1163264,0.014137525111436825,2.737487244606018
2.818,3.268395381859095,2.367604618140905,3.043,3.429808738267377,2.6561912617326233,0.1483828069813853,2.642578533291817,0.1607273337397081,0.13603828022306252,2.6672769837315373,2.6178800828520963,1327104,0.012034310400485984,3.0462502956390383
3.161,3.577376031971102,2.744623968028898,2.878,3.3356417813093557,2.4203582186906445,0.1483828069813853,2.638744431734085,0.1607273337397081,0.13603828022306252,2.6638404360362893,2.6136484274318805,1490944,0.028797483071684844,3.22686653137207
3.069,3.3397563480326915,2.7982436519673084,2.902,3.584990483096214,2.2190095169037862,0.17178902190280587,2.63950152695179,0.18777406648836534,0.1558039773172464,2.662713461868905,2.6162895920346747,1654784,0.12700325213372704,3.249768590927124
3.625,4.028019850627733,3.2219801493722673,3.5360000000000005,3.9139735440477286,3.1580264559522724,0.17178902190280587,2.60210502743721,0.18777406648836534,0.1558039773172464,2.6330889103972352,2.571121144477185,1818624,0.1326197695918381,3.7001073360443115
3.978,4.5125053788316825,3.443494621168318,3.379,3.7514365717810216,3.0065634282189784,0.17178902190280587,2.583553785085678,0.18777406648836534,0.1558039773172464,2.6309577046668653,2.5361498655044907,1982464,0.11034349884139372,4.191741681098938
4.009,4.485706408599675,3.5322935914003257,3.5490000000000004,3.954399802663988,3.1436001973360126,0.20180154610953305,2.5674792259931563,0.21988970022899437,0.18371339199007172,2.6066961948451763,2.528262257141136,2146304,0.3683043532073498,4.285220050811768
4.1290000000000004,4.637182053992465,3.620817946007536,3.5940000000000003,4.061165923414797,3.126834076585203,0.20180154610953305,2.5262105733156206,0.21988970022899437,0.18371339199007172,2.5714989543030007,2.4809221923282405,2310144,0.3277295470237732,4.478167247772217
4.601999999999999,5.218194774401731,3.9858052255982686,4.002,4.486020660716048,3.5179793392839516,0.20180154610953305,2.5212739199399947,0.21988970022899437,0.18371339199007172,2.5681890455083702,2.474358794371619,2473984,0.34052431434392927,4.887791800498962
4.593999999999999,5.133318087959229,4.0546819120407696,4.325,4.775538566606678,3.8744614333933223,0.21099278675879224,2.4979430943727494,0.23582517351887375,0.18616039999871073,2.5656111305868903,2.4302750581586086,2637824,0.812260964512825,4.862944865226746
4.912,5.763079314752744,4.060920685247256,4.534000000000001,5.104669781922961,3.9633302180770396,0.21099278675879224,2.4886947095394136,0.23582517351887375,0.18616039999871073,2.538054246836749,2.439335172242078,2801664,0.8604164242744445,5.196211409568787
5.353,6.12587838629373,4.58012161370627,4.58,5.298581936872894,3.861418063127106,0.21099278675879224,2.440858092904091,0.23582517351887375,0.18616039999871073,2.534574144594327,2.3471420412138553,2965504,0.7604983180761338,5.4709522247314455
5.302999999999999,6.171493523291912,4.434506476708086,4.532,5.57135364530077,3.4926463546992297,0.21099278675879224,2.409325298666954,0.23582517351887375,0.18616039999871073,2.489366822511611,2.3292837748222976,3129344,0.7698097266256809,5.6590007781982425
5.703,6.611383729488811,4.79461627051119,4.9750000000000005,5.669769746031014,4.280230253968987,0.20709441601225836,2.38436136841774,0.23867091483243158,0.17551791719208515,2.455241610514575,2.313481126320905,3293184,1.453830224275589,6.037867164611816
5.758000000000001,6.371690475728604,5.144309524271398,4.800000000000001,5.61193595806566,3.9880640419343414,0.20709441601225836,2.362673929333687,0.23867091483243158,0.17551791719208515,2.424847439545532,2.3005004191218417,3457024,1.5094253420829773,5.871873235702514
6.186,6.598800193798404,5.773199806201596,5.169,5.938473196414273,4.399526803585726,0.20709441601225836,2.3276552081108095,0.23867091483243158,0.17551791719208515,2.4150165170716256,2.2402938991499934,3620864,1.3958055317401885,6.357880306243897
5.955,6.655960055923303,5.254039944076697,5.433,6.284117500701283,4.581882499298716,0.22574332065245808,2.2850252866744993,0.253794762702949,0.1976918786019672,2.3698130143209424,2.2002375590280563,3784704,2.093930649757385,6.170702886581421
6.686,7.337094463192554,6.034905536807446,5.54,6.261941825911202,4.818058174088798,0.22574332065245808,2.2470428198575974,0.253794762702949,0.1976918786019672,2.348625743921988,2.1454598957932065,3948544,2.099977898597717,6.778750276565551
7.173,7.8953441008273,6.4506558991727,6.164,6.989484100392006,5.3385158996079936,0.22574332065245808,2.1815327391028405,0.253794762702949,0.1976918786019672,2.29674861204405,2.066316866161631,4112384,2.162436008453369,7.1799711227417
6.876,7.863767179045751,5.88823282095425,6.307,7.2574320070368,5.356567992963201,0.27010415026751766,2.1690938219428064,0.32406450874078124,0.21614379179425408,2.2724164545866676,2.065771189298945,4276224,2.6095093488693237,6.815256214141845
7.465999999999999,8.183177802222014,6.748822197777985,6.6259999999999994,7.333957625850586,5.918042374149413,0.27010415026751766,2.067589756846428,0.32406450874078124,0.21614379179425408,2.2083921397441,1.926787373948756,4440064,2.8710564851760862,7.390859460830688
7.726999999999999,8.541015356120509,6.91298464387949,6.214,6.977507694787683,5.450492305212318,0.27010415026751766,2.0271473824977875,0.32406450874078124,0.21614379179425408,2.1992947020930886,1.855000062902486,4603904,2.8583401918411253,7.515226554870606
7.686,8.163099570320494,7.208900429679506,7.087000000000001,7.7930318689691,6.380968131030901,0.2938660922205637,1.999389910697937,0.34500239212611655,0.24272979231501085,2.156666469592263,1.8421133518036108,4767744,3.464137077331543,7.470678234100342
7.962999999999999,8.801952322840815,7.124047677159184,6.8359999999999985,7.72018550089899,5.951814499101007,0.2938660922205637,1.9164145410060882,0.34500239212611655,0.24272979231501085,2.103476586286571,1.7293524957256055,4931584,3.4860344171524047,7.706349515914917
8.058,8.613460169589143,7.502539830410856,6.968999999999999,7.900755869313416,6.037244130686583,0.2938660922205637,1.8396634623408317,0.34500239212611655,0.24272979231501085,2.0144474394005205,1.6648794852811428,5095424,3.4690484046936034,7.767922496795654
8.309000000000001,9.011259923390195,7.606740076609808,7.2170000000000005,7.928210939173464,6.505789060826537,0.31409694020731915,1.81558568328619,0.3423395941754097,0.2858542862392286,1.9725800676638634,1.6585912989085168,5259264,4.245884847640991,7.9597374439239506
8.595,9.106786088126672,8.08321391187333,7.0219999999999985,7.673349368618714,6.370650631381283,0.31409694020731915,1.7789663553237915,0.3423395941754097,0.2858542862392286,1.96058825987991,1.597344450767673,5423104,4.095891666412354,8.123176717758179
8.593,9.267967406620498,7.918032593379502,7.202000000000001,7.737141102887828,6.666858897112173,0.31409694020731915,1.730669978260994,0.3423395941754097,0.2858542862392286,1.9167372655729893,1.5446026909489987,5586944,4.115916800498963,8.116098976135254
8.883,9.597311556675375,8.168688443324623,7.192,7.689690666981008,6.6943093330189924,0.31409694020731915,1.7261419951915742,0.3423395941754097,0.2858542862392286,1.8843073720419161,1.5679766183412323,5750784,4.1830085754394535,8.303615951538086
8.905,9.488168071828353,8.321831928171646,7.665000000000001,8.470223571438394,6.8597764285616085,0.319883311181555,1.659977561235428,0.34405918031097277,0.2957074420521372,1.8860779393816334,1.4338771830892225,5914624,4.939474129676819,8.308420419692993
8.745,9.511801799684898,7.9781982003151,7.176,7.541381991893416,6.810618008106585,0.319883311181555,1.6442907929420472,0.34405918031097277,0.2957074420521372,1.8066175147359995,1.4819640711480948,6078464,4.740956425666809,8.149802923202515
9.329999999999998,10.144346363656151,8.515653636343846,7.039,7.573161960457687,6.504838039542312,0.319883311181555,1.5820756375789642,0.34405918031097277,0.2957074420521372,1.7905174964009622,1.3736337787569661,6242304,5.020008015632629,8.595860290527344
8.841000000000001,9.343801153538854,8.338198846461149,7.45,8.038557558782486,6.8614424412175135,0.31495057952161004,1.591808944940567,0.341052016380105,0.28884914266311507,1.7819478513900122,1.4016700384911218,6406144,5.482754039764404,8.183789587020874
9.643,10.297828985308378,8.988171014691623,7.531000000000001,8.069914650014267,6.992085349985734,0.31495057952161004,1.5461446806788444,0.341052016380105,0.28884914266311507,1.7473370319024677,1.344952329455221,6569984,5.550410175323487,8.78811182975769
9.464000000000002,10.086337528998536,8.841662471001468,7.242,7.870073244136383,6.613926755863617,0.31495057952161004,1.5045601084828377,0.341052016380105,0.28884914266311507,1.6682525855189245,1.340867631446751,6733824,5.55706295967102,8.61514401435852
9.433,9.964244764680085,8.901755235319914,7.433,8.085580263262688,6.780419736737311,0.3020396024680697,1.542768159508705,0.3325024545983963,0.27157675033774314,1.7119695883790942,1.373566730638316,6897664,5.7611531734466555,8.553178071975708
9.741000000000001,10.175544589196553,9.30645541080345,7.728,8.39857885442355,7.05742114557645,0.3020396024680697,1.5578782215714455,0.3325024545983963,0.27157675033774314,1.6964951872044929,1.4192612559383981,7061504,6.205178546905517,8.804293823242187
9.891000000000002,10.330441691240148,9.451558308759855,7.543000000000001,8.006012958781934,7.079987041218068,0.3020396024680697,1.5039105981588363,0.3325024545983963,0.27157675033774314,1.6187694366337675,1.3890517596839052,7225344,6.179164695739746,8.887607669830322
9.698,10.277806864395378,9.118193135604622,7.621,8.28919832385303,6.9528016761469695,0.28643944582757586,1.5167474433779717,0.3142063424279216,0.2586725492272301,1.6368556547724427,1.3966392319835008,7389184,6.622216510772705,8.69627923965454
9.819999999999999,10.356619045506212,9.283380954493785,8.072,8.864714324331281,7.279285675668717,0.28643944582757586,1.5262836784124374,0.3142063424279216,0.2586725492272301,1.6558454749544276,1.3967218818704472,7553024,6.719648742675782,8.76013355255127
9.900000000000002,10.470105253440101,9.329894746559903,7.518000000000001,8.021106350586036,7.014893649413964,0.28643944582757586,1.5079064071178436,0.3142063424279216,0.2586725492272301,1.6606688587995262,1.355143955436161,7716864,6.653706693649292,8.853528213500976
9.709,10.39356482527223,9.024435174727769,7.946,8.559338405776126,7.3326615942238735,0.279365047572882,1.4865630865097046,0.30818609151938736,0.25054400362637663,1.6526475350801557,1.3204786379392535,7880704,6.879748201370239,8.618742418289184
9.852999999999998,10.44629672171688,9.259703278283116,7.7730000000000015,8.255577454923042,7.29042254507696,0.279365047572882,1.5130922377109528,0.30818609151938736,0.25054400362637663,1.64299323306223,1.3831912423596755,8044544,7.021974849700928,8.74562759399414
9.806999999999999,10.32759677294428,9.286403227055716,7.601000000000002,8.264783850360946,6.937216149639058,0.279365047572882,1.5142837435007095,0.30818609151938736,0.25054400362637663,1.6485563840382833,1.3800111029631357,8208384,6.932254505157471,8.657917308807374
10.021,10.372865030942265,9.669134969057737,7.455,7.857821300330556,7.052178699669444,0.279365047572882,1.5676319614052772,0.30818609151938736,0.25054400362637663,1.678842470060016,1.4564214527505384,8372224,7.001918745040894,8.804057598114014
10.442,10.991213983798666,9.892786016201335,7.563,8.191602418067255,6.934397581932744,0.27557535480584644,1.5920505598187447,0.3080647038769356,0.2430860057347573,1.7439838385860968,1.4401172810513925,8536064,7.491355609893799,9.13637056350708
10.315999999999999,10.877180897750447,9.75481910224955,7.834999999999999,8.490137390170947,7.179862609829051,0.27557535480584644,1.544021514058113,0.3080647038769356,0.2430860057347573,1.670170190802346,1.41787283731388,8699904,7.5591208934783936,9.043934440612793
10.049000000000001,10.614587305373805,9.483412694626198,7.726999999999999,8.34536963056088,7.108630369439119,0.27557535480584644,1.5334643125534058,0.3080647038769356,0.2430860057347573,1.6403031962420258,1.4266254288647857,8863744,7.424795246124267,8.780928611755371
10.272000000000002,10.860503186057647,9.683496813942357,8.172999999999998,8.529063196637898,7.816936803362098,0.2813025152351125,1.5614456817507745,0.32152597324340865,0.24107905722681638,1.655182256677091,1.4677091068244579,9027584,7.866888809204101,8.953263473510741
9.954,10.378056599995803,9.529943400004198,8.321,8.899211898874452,7.742788101125547,0.2813025152351125,1.6122472241520882,0.32152597324340865,0.24107905722681638,1.7218891720785197,1.5026052762256568,9191424,7.737150001525879,8.682316398620605
10.085999999999999,10.647572791363682,9.524427208636315,7.81,8.25409458452001,7.36590541547999,0.2813025152351125,1.6128617540001868,0.32152597324340865,0.24107905722681638,1.7179343104471916,1.507789197553182,9355264,7.755038738250732,8.75083818435669
10.147,10.682127087709079,9.611872912290922,7.591000000000001,8.139606416294962,7.04239358370504,0.26657788502137314,1.6295692965388298,0.2907984253691754,0.2423573446735709,1.7355789495677387,1.5235596435099208,9519104,7.906712388992309,8.82385082244873
10.211,10.707013104665593,9.714986895334407,7.968999999999999,8.719632400046788,7.218367599953212,0.26657788502137314,1.6931645363569259,0.2907984253691754,0.2423573446735709,1.7524248934410653,1.6339041792727864,9682944,7.9356285572052006,8.865379333496094
10.153000000000002,10.813682223160274,9.49231777683973,8.118,8.78451031499895,7.45148968500105,0.26657788502137314,1.6977974891662597,0.2907984253691754,0.2423573446735709,1.7998374310441168,1.5957575472884027,9846784,8.094250869750976,8.80303168296814
10.552000000000001,11.017076337819933,10.08692366218007,7.696,8.06791934609536,7.32408065390464,0.2560685125872624,1.674747957289219,0.28527168028533934,0.22686534488918542,1.7950704693915132,1.5544254451869248,10010624,8.420183801651001,9.133579921722411
10.258,10.902496702862008,9.61350329713799,7.881,8.688718391520213,7.073281608479787,0.2560685125872624,1.6656592264771461,0.28527168028533934,0.22686534488918542,1.7966930404061563,1.534625412548136,10174464,8.271002531051636,8.8659161567688
10.312,11.018538038607971,9.605461961392027,8.028,8.624419315582585,7.431580684417415,0.2560685125872624,1.6480768591165542,0.28527168028533934,0.22686534488918542,1.7807348849637072,1.5154188332694012,10338304,8.3008394241333,8.911128568649293
10.279,10.80919713314955,9.74880286685045,7.736,8.372147781572803,7.099852218427196,0.2592242518357883,1.7000740587711334,0.28414314602959895,0.23430535764197763,1.814227175913967,1.5859209416282998,10502144,8.429531669616699,8.834659957885743
10.614,11.104350894768228,10.123649105231774,7.964,8.496187936729122,7.431812063270878,0.2592242518357883,1.6870827943086624,0.28414314602959895,0.23430535764197763,1.8251636777092999,1.5490019109080249,10665984,8.709201049804687,9.188960075378418
10.468999999999998,11.044229519409424,9.893770480590572,7.754,8.271922774166187,7.236077225833812,0.2592242518357883,1.6895525127649307,0.28414314602959895,0.23430535764197763,1.8243866278174938,1.5547183977123675,10829824,8.64150128364563,9.017077350616455
10.483000000000002,11.087153126285052,9.878846873714952,7.773000000000001,8.234996753235345,7.311003246764656,0.2592242518357883,1.7029642790555954,0.28414314602959895,0.23430535764197763,1.846242809302039,1.5596857488091518,10993664,8.48523235321045,9.013766288757324
10.487999999999998,11.110266823798277,9.865733176201719,8.065000000000001,8.685616628845862,7.444383371154141,0.2529835913863129,1.7281499296426772,0.27770508210869527,0.22826210066393046,1.844188630648449,1.6121112286369055,11157504,8.664640808105469,8.963472461700439
10.758000000000001,11.199583514185031,10.31641648581497,7.981,8.431764905466252,7.530235094533747,0.2529835913863129,1.750827293097973,0.27770508210869527,0.22826210066393046,1.8682198644572525,1.6334347217386933,11321344,8.864480590820312,9.20724630355835
10.434000000000001,11.044936985293901,9.8230630147061,7.525999999999999,8.09172431448542,6.960275685514578,0.2529835913863129,1.7491647824645042,0.27770508210869527,0.22826210066393046,1.8447646101199566,1.6535649548090519,11485184,8.771220350265503,8.891488361358643
10.413,10.860974329621687,9.965025670378314,7.8870000000000005,8.311005896185419,7.462994103814582,0.25773531137683675,1.8148458436131478,0.27208614782774415,0.24338447492592932,1.9382534280577557,1.69143825916854,11649024,8.821049404144286,8.86029577255249
10.265999999999998,10.781154345803273,9.750845654196723,8.042,8.635191368784138,7.4488086312158615,0.25773531137683675,1.8019622638821602,0.27208614782774415,0.24338447492592932,1.924608441523991,1.6793160862403294,11812864,8.836811542510986,8.734267807006836
10.392,11.089908303432479,9.69409169656752,7.781000000000001,8.289791705907241,7.27220829409276,0.25773531137683675,1.807050348818302,0.27208614782774415,0.24338447492592932,1.9211689788231632,1.692931718813441,11976704,8.8971999168396,8.810667133331298
10.480999999999998,11.058259906801085,9.90374009319891,7.7360000000000015,8.552629659025438,6.919370340974566,0.2516346473656388,1.8233767598867416,0.2749681902402859,0.22830110449099167,1.9314869104621535,1.7152666093113298,12140544,8.845656394958496,8.925303554534912
10.428999999999998,10.971336611340226,9.886663388659771,7.926,8.628313320391975,7.223686679608026,0.2516346473656388,1.8164838194847106,0.2749681902402859,0.22830110449099167,1.9446070014636845,1.6883606375057367,12304384,8.715943527221679,8.815495014190674
10.389,11.100174380865901,9.677825619134097,7.814,8.276475945320403,7.351524054679597,0.2516346473656388,1.786141000688076,0.2749681902402859,0.22830110449099167,1.9292331947201093,1.6430488066560427,12468224,8.876043367385865,8.810284519195557
10.629000000000001,11.200847007511626,10.057152992488376,7.751,8.234082808636368,7.267917191363634,0.24797367621935482,1.8423588961362838,0.2713079130449921,0.22463943939371755,1.9216545454957412,1.7630632467768264,12632064,8.963929176330566,8.966835880279541
10.667999999999997,11.237083473666207,10.098916526333788,8.325,8.832015778847166,7.817984221152832,0.24797367621935482,1.8397912204265594,0.2713079130449921,0.22463943939371755,1.9363718675429753,1.7432105733101435,12795904,8.925794315338134,9.058735704421997
10.421,10.947183428093282,9.894816571906716,7.956,8.360232606304836,7.551767393695165,0.24797367621935482,1.8470137968659401,0.2713079130449921,0.22463943939371755,1.9191825693503493,1.774845024381531,12959744,8.903072452545166,8.854290771484376
10.311,10.718024569282985,9.903975430717015,7.931,8.458075895863205,7.403924104136795,0.24404729151316734,1.8183772459626197,0.2627171452050735,0.22537743782126118,1.9214667172474555,1.715287774677784,13123584,8.869390487670898,8.724239826202393
10.412,10.931264864977404,9.892735135022598,8.114,8.719197488428366,7.508802511571637,0.24404729151316734,1.8330152302980423,0.2627171452050735,0.22537743782126118,1.9356381335408293,1.7303923270552553,13287424,8.847517108917236,8.831678581237792
10.462,11.044542702297436,9.879457297702563,8.09,8.661489282489182,7.518510717510818,0.24404729151316734,1.810054512321949,0.2627171452050735,0.22537743782126118,1.9286170487928647,1.6914919758510332,13451264,8.928888893127441,8.897326183319091
10.466,10.894560380809985,10.037439619190014,8.178,8.901129310704524,7.454870689295477,0.24404729151316734,1.8504999846220016,0.2627171452050735,0.22537743782126118,1.9360825948151763,1.764917374428827,13615104,8.841158199310303,8.886554527282716
10.636,11.125289280487523,10.146710719512475,8.067000000000002,8.90269192888289,7.231308071117115,0.23148358302451766,1.8243257462978364,0.24623280237377093,0.21673436367526439,1.9120155121900164,1.7366359804056564,13778944,8.964789867401123,8.967914581298828
10.626000000000001,11.146465176548826,10.105534823451176,7.845000000000001,8.780481159617873,6.909518840382128,0.23148358302451766,1.8299135372042656,0.24623280237377093,0.21673436367526439,1.9344614518932457,1.7253656225152856,13942784,8.943652248382568,8.988875675201417
10.748999999999999,11.294865368016692,10.203134631983305,8.16,8.613541618817942,7.706458381182057,0.23148358302451766,1.8348974198102952,0.24623280237377093,0.21673436367526439,1.9180834465932926,1.7517113930272978,14106624,9.114903545379638,9.09558038711548
10.629999999999999,11.062087954009366,10.197912045990632,8.138000000000002,8.747570340485822,7.52842965951418,0.23125913974768078,1.8382557302713394,0.2514175762005565,0.21110070329480507,1.9036333961360252,1.7728780644066535,14270464,9.04174337387085,8.959261894226074
10.483,11.102145378727808,9.863854621272193,7.7879999999999985,8.747810397943258,6.828189602056738,0.23125913974768078,1.893123595416546,0.2514175762005565,0.21110070329480507,1.9717070862586141,1.8145401045744778,14434304,8.96530523300171,8.853852939605712
10.723,11.250466586619476,10.195533413380526,8.081,8.748089948957409,7.413910051042589,0.23125913974768078,1.8586857691407204,0.2514175762005565,0.21110070329480507,1.928329681072072,1.7890418572093687,14598144,9.194423866271972,9.046250104904175
10.392000000000001,10.724770190972691,10.059229809027311,7.976000000000001,8.604509347583631,7.347490652416371,0.2230133108595888,1.8433246716856957,0.24165285724244367,0.20437376447673394,1.9338521630068504,1.752797180364541,14761984,8.982240867614745,8.724503231048583
10.571,11.39419438773597,9.74780561226403,8.047999999999998,8.588329529083872,7.507670470916125,0.2230133108595888,1.8808206841349602,0.24165285724244367,0.20437376447673394,1.9933609267442962,1.7682804415256241,14925824,8.946001529693604,8.891394424438477
10.46,11.24444885110503,9.675551148894971,7.864,8.404891856104342,7.323108143895658,0.2230133108595888,1.8721320003271102,0.24165285724244367,0.20437376447673394,1.9600316370374273,1.7842323636167932,15089664,8.944341325759888,8.826945447921753
10.426999999999998,11.090054296419227,9.763945703580768,8.289000000000001,8.887823012249864,7.690176987750139,0.2266830144050497,1.8870437055826188,0.24657809340053607,0.20678793540956333,1.9346062020559536,1.839481209109284,15253504,9.113509368896484,8.766862487792968
10.46,11.221288381626833,9.698711618373169,7.925,8.7050160254764,7.1449839745235995,0.2266830144050497,1.8748372241854667,0.24657809340053607,0.20678793540956333,1.939607513829521,1.8100669345414124,15417344,8.874351310729981,8.707537078857422
10.657000000000002,11.160607982462551,10.153392017537453,8.375,8.846619550061275,7.903380449938725,0.2266830144050497,1.9045469537377357,0.24657809340053607,0.20678793540956333,1.9804463048065504,1.8286476026689211,15581184,8.95640058517456,8.953143310546874
10.599999999999998,10.936719467806657,10.263280532193338,8.086,8.585643873173684,7.586356126826317,0.21591507964948659,1.954394605755806,0.23838270266074732,0.19344745663822585,2.026896356428823,1.8818928550827885,15745024,9.236062240600585,8.911893272399903
10.615,11.157074718097054,10.072925281902947,8.309999999999999,9.023358255016369,7.596641744983629,0.21591507964948659,1.9335277393460273,0.23838270266074732,0.19344745663822585,2.0354195923699656,1.831635886322089,15908864,9.074299144744874,8.881997680664062
10.763,11.328863057638507,10.197136942361492,8.093999999999998,8.687602560641375,7.50039743935862,0.21591507964948659,1.8751650109887124,0.23838270266074732,0.19344745663822585,1.9459899178325193,1.8043401041449054,16072704,9.186789417266846,9.064961910247803
10.745,11.388867222337028,10.10113277766297,8.426,9.108630207359738,7.743369792640261,0.21591507964948659,1.9153292655944825,0.23838270266074732,0.19344745663822585,1.9712256620191828,1.8594328691697821,16236544,9.121567535400391,9.003558921813966
10.544999999999998,11.00282638630817,10.087173613691826,8.282,9.020509309352292,7.543490690647707,0.2068699272124377,1.8534524604678153,0.2245680624703525,0.18917179195452288,1.9423364460905876,1.764568474845043,16400384,9.182445621490478,8.893777799606323
10.716,11.191251512359507,10.240748487640492,8.175,8.974002503124991,7.37599749687501,0.2068699272124377,1.9086188167333602,0.2245680624703525,0.18917179195452288,2.0084298136223264,1.8088078198443938,16564224,9.131379890441895,9.003895950317382
10.788,11.275581788010996,10.300418211989005,7.673999999999998,8.488471607853826,6.85952839214617,0.2068699272124377,1.8661441072821616,0.2245680624703525,0.18917179195452288,1.9604892149733932,1.77179899959093,16728064,9.16375036239624,9.055451774597168
10.794999999999998,11.224726657306709,10.365273342693287,8.167,8.821554046660777,7.512445953339222,0.2056856704739099,1.9047638967633247,0.22288030978354906,0.18849103116427074,1.9915505594497342,1.8179772340769151,16891904,9.209084224700927,9.03716287612915
10.791,11.513792501344613,10.068207498655388,7.781000000000001,8.929341848057451,6.63265815194255,0.2056856704739099,1.9244641423225404,0.22288030978354906,0.18849103116427074,2.036884875971873,1.8120434086732076,17055744,9.245776748657226,9.074947404861451
10.841000000000001,11.808227480999172,9.87377251900083,8.280999999999999,8.762652364262856,7.799347635737142,0.2056856704739099,1.9008930668234825,0.22288030978354906,0.18849103116427074,2.023231083029415,1.77855505061755,17219584,9.11756248474121,9.077527523040771
10.63,11.004219187108305,10.255780812891697,8.044,8.459648890290833,7.628351109709168,0.1904867224050955,1.9120092928409576,0.2084946472581916,0.1724787975519994,2.024150178157869,1.799868407524046,17383424,9.1615460395813,8.926350784301757
10.629000000000001,11.363744173165056,9.894255826834947,8.098,8.855796806538535,7.340203193461467,0.1904867224050955,1.8959411844611167,0.2084946472581916,0.1724787975519994,1.9894264345867414,1.802455934335492,17547264,9.225787353515624,8.920138835906982
10.809999999999999,11.371604843283958,10.24839515671604,8.116,8.696882087862933,7.535117912137067,0.1904867224050955,1.9296071603894234,0.2084946472581916,0.1724787975519994,2.0570761638070683,1.8021381569717787,17711104,9.246752643585205,9.07233943939209
10.877,11.417149053502827,10.336850946497174,8.045999999999998,8.592410102395625,7.49958989760437,0.1931273626540663,1.9442806243896484,0.21961191873067426,0.16664280657745834,2.0624939321867792,1.8260673165925179,17874944,9.344166278839111,9.07689151763916
10.956999999999999,11.500544846355846,10.413455153644152,8.344,8.917780445815296,7.7702195541847034,0.1931273626540663,1.9445032358169556,0.21961191873067426,0.16664280657745834,2.035580599081435,1.8534258725524762,18038784,9.289306831359863,9.180001354217529
10.867999999999999,11.442539815852651,10.293460184147346,8.107,8.751112567801622,7.462887432198377,0.1931273626540663,1.937499713897705,0.21961191873067426,0.16664280657745834,2.0439626466825254,1.8310367811128847,18202624,9.36625394821167,9.074723625183106
10.828,11.332733593096398,10.3232664069036,8.026,8.49464058723077,7.557359412769231,0.18962228919232677,1.9632865265011787,0.2113429778067606,0.16790160057789294,2.0822396209092764,1.8443334320930813,18366464,9.287906837463378,9.039021015167236
10.852999999999998,11.45006029846239,10.255939701537606,8.331999999999999,8.86644924922765,7.797550750772348,0.18962228919232677,1.9242715775966643,0.2113429778067606,0.16790160057789294,2.0243657749856605,1.8241773802076682,18530304,9.240022659301758,9.083775234222411
10.946000000000002,11.37818514551058,10.513814854489423,8.251999999999999,9.041756924629343,7.462243075370655,0.18962228919232677,1.9365621268749238,0.2113429778067606,0.16790160057789294,2.0402042002121457,1.832920053537702,18694144,9.328125953674316,9.159277629852294
11.190999999999999,11.672590074648554,10.709409925351444,8.186,8.754703789331494,7.617296210668506,0.18962228919232677,1.9318323776125907,0.2113429778067606,0.16790160057789294,2.0181631791717476,1.845501576053434,18857984,9.412324810028077,9.356091022491455
10.945,11.535495554598,10.354504445402,8.267,8.690510330452517,7.843489669547483,0.18600653545856854,1.9484411790966987,0.21518418235069778,0.1568288885664393,2.0414062539000555,1.8554761042933419,19021824,9.326938247680664,9.119727182388306
11.019,11.525960550733487,10.512039449266513,8.318999999999999,9.030005625856784,7.607994374143213,0.18600653545856854,1.9243982598185538,0.21518418235069778,0.1568288885664393,2.029736798901685,1.8190597207354227,19185664,9.218622398376464,9.176340103149414
10.964,11.474591813487056,10.453408186512945,8.399,9.073988148044096,7.724011851955902,0.18600653545856854,1.9456142425537108,0.21518418235069778,0.1568288885664393,2.016218500664417,1.8750099844430048,19349504,9.248696517944335,9.163888740539551
11.115,11.516229360839906,10.713770639160094,7.997,8.573472896153843,7.420527103846156,0.18291264493260156,1.9234183594584464,0.2131073599668186,0.15271792989838454,2.0120899039939437,1.834746814922949,19513344,9.289223861694335,9.317839813232421
10.806000000000001,11.391016239090849,10.220983760909153,8.245999999999999,9.021076770391165,7.470923229608833,0.18291264493260156,1.9599759504199028,0.2131073599668186,0.15271792989838454,2.033004956439978,1.8869469443998277,19677184,9.283178520202636,9.090045070648193
10.991000000000001,11.616275139438633,10.36572486056137,8.337,8.74428491256122,7.9297150874387805,0.18291264493260156,1.9258260130882263,0.2131073599668186,0.15271792989838454,1.9900994502421707,1.861552575934282,19841024,9.326504707336426,9.252700996398925
11.010000000000002,11.78318820477294,10.236811795227062,8.309000000000001,9.095860216302745,7.522139783697257,0.17550771669802992,1.9436873272061348,0.19929749072581016,0.15171794267024968,2.0276209158080407,1.8597537386042287,20004864,9.338864421844482,9.21644926071167
11.058,11.580834581870786,10.535165418129214,8.373,8.953259424740347,7.792740575259651,0.17550771669802992,1.9344948038458825,0.19929749072581016,0.15171794267024968,2.0582639851923292,1.8107256224994357,20168704,9.302129650115967,9.257627582550048
10.894,11.372606310029443,10.415393689970557,8.267,8.993760620837424,7.540239379162574,0.17550771669802992,1.913032729923725,0.19929749072581016,0.15171794267024968,2.006016435493208,1.820049024354242,20332544,9.31706600189209,9.119418144226074
11.148999999999997,11.730161767496794,10.5678382325032,8.344,8.993479791833433,7.6945202081665665,0.1753880057542574,1.9347196534276008,0.20089645114636392,0.14987956036215086,2.012268477310686,1.857170829544516,20496384,9.384006214141845,9.327320575714111
10.949000000000002,11.371952716033366,10.526047283966637,8.322,9.124929635771403,7.519070364228595,0.1753880057542574,1.9207722410559653,0.20089645114636392,0.14987956036215086,2.0154292786363026,1.8261152034756278,20660224,9.324470329284669,9.22053575515747
11.019,11.617555761813383,10.420444238186617,8.565000000000001,9.404467092863086,7.725532907136916,0.1753880057542574,1.9024373546242714,0.20089645114636392,0.14987956036215086,1.990932584078002,1.8139421251705408,20824064,9.316209411621093,9.261282634735107
11.068000000000001,11.558933804091755,10.577066195908248,8.34,8.890763106970683,7.789236893029317,0.1628400507651652,1.9330244556069374,0.18803572209033637,0.13764437943999402,2.0229799762750598,1.843068934938815,20987904,9.330363368988037,9.263649272918702
10.833,11.340681987074586,10.325318012925415,8.584,9.121888464274889,8.04611153572511,0.1628400507651652,1.9524848639965058,0.18803572209033637,0.13764437943999402,2.056663562872479,1.8483061651205324,21151744,9.233596324920654,9.07337646484375
11.415,11.832330804039193,10.997669195960805,8.428,9.014255916814493,7.841744083185509,0.1628400507651652,1.9317322835326194,0.18803572209033637,0.13764437943999402,2.022878064896862,1.840586502168377,21315584,9.476279735565186,9.544761085510254
11.209,11.707687276757689,10.71031272324231,8.708,9.34960423938749,8.06639576061251,0.1628400507651652,1.9127085730433464,0.18803572209033637,0.13764437943999402,2.000793502183097,1.8246236439035957,21479424,9.427951526641845,9.435093116760253
11.105,11.757629297534212,10.452370702465789,8.370000000000001,9.091512300657447,7.648487699342556,0.15996261045092214,1.9377567008137704,0.17857272365546165,0.14135249724638263,2.048866706557077,1.8266466950704636,21643264,9.405233001708984,9.348540878295898
11.187999999999999,11.698231320089231,10.677768679910766,8.424999999999999,8.949847596926954,7.900152403073044,0.15996261045092214,1.9144940227270126,0.17857272365546165,0.14135249724638263,1.9968686014445396,1.8321194440094857,21807104,9.354965972900391,9.34141674041748
11.157,11.70432166045206,10.60967833954794,8.234,8.897041476832332,7.5709585231676675,0.15996261045092214,1.9396452233195305,0.17857272365546165,0.14135249724638263,2.0253552845085308,1.8539351621305302,21970944,9.394726276397705,9.327037048339843
10.86,11.319151391155465,10.400848608844534,8.516,9.244068678079204,7.787931321920795,0.16259911917859424,1.923240129649639,0.1774467569865721,0.14775148137061636,1.9816091119603312,1.864871147338947,22134784,9.36057710647583,9.146599769592285
11.244000000000002,11.700753762983954,10.78724623701605,8.533999999999999,9.308173107257026,7.759826892742972,0.16259911917859424,1.9393902391195297,0.1774467569865721,0.14775148137061636,2.024660221600541,1.8541202566385186,22298624,9.52282772064209,9.405349159240723
11.305,11.860216174115992,10.749783825884007,8.426,8.84930131112483,8.00269868887517,0.16259911917859424,1.9227776616811751,0.1774467569865721,0.14775148137061636,2.0217283787256712,1.8238269446366793,22462464,9.57542963027954,9.462770938873291
11.472000000000001,12.092012903091542,10.851987096908461,8.531,9.225455902127703,7.836544097872299,0.15920188661741574,1.8986975461244584,0.17148030420206403,0.14692346903276746,1.993263958379968,1.8041311338689487,22626304,9.633688735961915,9.57776756286621
11.157,11.536974999177577,10.777025000822423,8.347999999999999,8.883776072627361,7.812223927372638,0.15920188661741574,1.9258420214056968,0.17148030420206403,0.14692346903276746,2.0230508612604763,1.8286331815509176,22790144,9.538459396362304,9.373107814788819
11.126000000000001,11.739534025136342,10.51246597486366,8.623,9.140359642801794,8.105640357198205,0.15920188661741574,1.9198951721191406,0.17148030420206403,0.14692346903276746,2.0273523966537357,1.8124379475845456,22953984,9.416307544708252,9.309316539764405
11.179999999999998,11.787980262837534,10.572019737162462,8.206999999999999,8.815030426870234,7.598969573129764,0.15981897898157812,1.91413756608963,0.17256564724726547,0.14707231071589077,2.0263089857047456,1.8019661464745143,23117824,9.469270992279053,9.36800241470337
11.287999999999998,11.597186028144868,10.978813971855129,8.429999999999998,8.986848273769432,7.873151726230563,0.15981897898157812,1.910422210395336,0.17256564724726547,0.14707231071589077,2.0174491472406064,1.8033952735500658,23281664,9.488409328460694,9.47707462310791
11.384,11.891684941671507,10.876315058328494,8.498999999999999,9.20323646596864,7.794763534031358,0.15981897898157812,1.9352647319436074,0.17256564724726547,0.14707231071589077,2.036986458251985,1.8335430056352298,23445504,9.443932914733887,9.53069257736206
11.187999999999999,11.769683762881515,10.606316237118483,8.347,8.845137531210005,7.848862468789993,0.15587317621031307,1.930318033695221,0.17112186102740273,0.14062449139322342,2.0444978778092278,1.8161381895812145,23609344,9.546094036102295,9.37714376449585
11.228000000000002,11.864471523322138,10.591528476677865,8.483,8.946768261095992,8.01923173890401,0.15587317621031307,1.9406069278717042,0.17112186102740273,0.14062449139322342,2.025586573232469,1.8556272825109392,23773184,9.52286787033081,9.368291187286378
11.370000000000001,11.722533686333662,11.01746631366634,8.559000000000001,9.293539992103902,7.824460007896099,0.15587317621031307,1.9248510479927063,0.17112186102740273,0.14062449139322342,2.024144788590342,1.8255573073950704,23937024,9.560076999664307,9.530134963989259
11.314,11.879299920396244,10.748700079603756,8.551,8.938903338474935,8.163096661525065,0.15587317621031307,1.9222042113542557,0.17112186102740273,0.14062449139322342,2.014137878376709,1.8302705443318021,24100864,9.528930282592773,9.471411418914794
11.333000000000002,11.849431021531435,10.816568978468569,8.603,9.1947271330605,8.0112728669395,0.15830480047050816,1.8870638698339461,0.17857818893641225,0.13803141200460406,2.013106041712196,1.761021697955696,24264704,9.60546522140503,9.499778652191162
11.242,11.8121368256831,10.671863174316902,8.579,9.112075041621722,8.04592495837828,0.15830480047050816,1.86659627109766,0.17857818893641225,0.13803141200460406,1.9782317923434356,1.7549607498518844,24428544,9.48028860092163,9.385361385345458
11.198,11.774971403104175,10.621028596895826,8.703,9.318841700439325,8.087158299560674,0.15830480047050816,1.8843394249677659,0.17857818893641225,0.13803141200460406,1.9841548904654842,1.7845239594700475,24592384,9.490094947814942,9.385795497894287
11.494,12.031442089903647,10.956557910096352,8.995999999999999,9.331475781540187,8.66052421845981,0.15226498522728582,1.921760056912899,0.17003572042172824,0.1344942500328434,2.028856391638475,1.8146637221873227,24756224,9.57030897140503,9.576265144348145
11.334999999999999,11.760799248472797,10.909200751527202,8.515,9.077072059437223,7.952927940562779,0.15226498522728582,1.9240783721208572,0.17003572042172824,0.1344942500328434,2.0238157465794595,1.8243409976622547,24920064,9.588141632080077,9.472300720214843


==> data/progress-climber-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.932,2.1854876722840775,1.6785123277159222,2.4080000000000004,2.8297297712991107,1.98627022870089,0.6809902112931013,2.7073853075504304,0.8819975582741156,0.47998286431208703,2.7078018501463186,2.706968764954542,16384,0.34720790162682535,2.0746151924133303
2.3320000000000003,2.7585395644017097,1.905460435598291,2.232,2.604687536684553,1.8593124633154472,0.1576270652003586,2.7061452001333235,0.19414330160336918,0.12111082879734802,2.708056253806245,2.704234146460402,180224,0.8663288593292237,2.197162592411041
2.29,2.720557777772043,1.859442222227957,2.159,2.6431993391156166,1.674800660884383,0.16515508634038265,2.705032417178154,0.22940860224861478,0.1009015704321505,2.70771036887791,2.7023544654783977,344064,1.2608219385147095,2.3325802445411683
2.265,2.6904233185898487,1.8395766814101513,2.3609999999999998,2.7252924649234456,1.996707535076554,0.1443316499702632,2.6942868739366532,0.18820103227402016,0.10046226766650626,2.7071038865027113,2.681469861370595,507904,1.4805516362190247,2.2823615670204163
2.074,2.3521797979724623,1.7958202020275373,2.079,2.4942938718546186,1.663706128145382,0.15490267858840523,2.6883402347564695,0.18599287260228053,0.12381248457452992,2.6994494144644547,2.6772310550484844,671744,1.2469556331634521,2.2125983238220215
2.0279999999999996,2.3404355933628556,1.7155644066371436,2.2590000000000003,2.628606547561052,1.8893934524389486,0.16427878458052872,2.685887023806572,0.18907918736193774,0.1394783817991197,2.696873960314532,2.674900087298612,835584,1.5175890803337098,2.30331711769104
2.05,2.4042033314354905,1.6957966685645092,2.071,2.6485023809474733,1.4934976190525273,0.14188963957130907,2.6716624796390533,0.16240299838830397,0.12137628075431416,2.689475788380649,2.6538491708974576,999424,1.6435768127441406,2.2119335651397707
2.932,3.5199591822567275,2.3440408177432723,2.2410000000000005,2.7575162146535197,1.7244837853464816,0.14496578527614473,2.680569037795067,0.17275612817031497,0.1171754423819745,2.688633894694306,2.6725041808958276,1163264,1.648920214176178,2.888967728614807
2.201,2.5337296199619144,1.8682703800380858,2.732,3.187517288365656,2.2764827116343445,0.1474195685237646,2.6749797582626345,0.17587227196470562,0.11896686508282356,2.6851368862439178,2.664822630281351,1327104,1.7801350951194763,2.4955186009407044
3.0529999999999995,3.54930736444264,2.556692635557359,3.033,3.5763424334616243,2.4896575665383756,0.1751322402618825,2.6446783781051635,0.2157821434900708,0.13448233703369422,2.672736233433578,2.616620522776749,1490944,2.0422405362129212,3.166998600959778
2.993,3.490916659693166,2.495083340306834,2.84,3.194823899984203,2.4851761000157966,0.1748006195761263,2.6332131147384645,0.22141037341954886,0.12819086573270375,2.6685984119757555,2.5978278175011735,1654784,2.0690611839294433,3.039420247077942
3.4819999999999993,3.9396636319394402,3.0243363680605584,3.2939999999999996,3.5739357069042814,3.0140642930957178,0.1593434073962271,2.615028440952301,0.19936781943596543,0.11931899535648877,2.653002933919438,2.577053947985164,1818624,2.523338794708252,3.561850881576538
3.7719999999999994,4.335095018624743,3.208904981375256,3.6449999999999996,4.342527777224678,2.9474722227753216,0.18740128800272943,2.589701437950134,0.21071107807731204,0.1640914979281468,2.6325698062534477,2.5468330696468207,1982464,2.6572491407394407,3.866140365600586
3.818,4.395456491867569,3.240543508132431,3.319,4.02633938106117,2.6116606189388296,0.2037689970806241,2.5815025717020035,0.24850008557072745,0.15903790859052075,2.619030776350703,2.543974367053304,2146304,2.65177161693573,3.9300565481185914
3.8900000000000006,4.4634282867107276,3.3165717132892736,4.0600000000000005,4.4617212964232795,3.6582787035767215,0.196365846414119,2.5740252315998076,0.24400088074527626,0.14873081208296174,2.6169450460622796,2.5311054171373355,2310144,3.078009581565857,4.075321698188782
4.647,5.290491258681888,4.003508741318113,3.9259999999999997,4.662426506855911,3.189573493144088,0.21737437043339009,2.5519359350204467,0.25564302089908597,0.1791057199676942,2.604477230272332,2.4993946397685614,2473984,3.664638710021973,4.820685529708863
4.525,5.16489452255821,3.88510547744179,3.9949999999999997,4.366920690470428,3.6230793095295715,0.21810359219089145,2.546064007282257,0.2559509186156289,0.18025626576615397,2.572893756733974,2.51923425783054,2637824,3.3349849700927736,4.592222833633423
4.783,5.6311750998467245,3.9348249001532762,4.399,4.804227096823498,3.993772903176503,0.20787910837680096,2.539592298865318,0.252098105741426,0.16366011101217592,2.5701916320198093,2.508992965710827,2801664,3.895603060722351,4.856573915481567
5.225,5.925303505631665,4.524696494368334,4.253,4.691658181275581,3.8143418187244196,0.20171865392476315,2.5263002634048464,0.24907702179648494,0.15436028605304136,2.5497105871876045,2.5028899396220883,2965504,4.313488245010376,5.231287240982056
5.373,6.323484613236848,4.422515386763153,4.7090000000000005,5.277549909858405,4.140450090141596,0.2379042375832796,2.5029753714799883,0.28853819463904057,0.18727028052751868,2.5442923443437695,2.461658398616207,3129344,4.702205109596252,5.342913341522217
5.664,6.402298042798435,4.925701957201564,4.9350000000000005,5.690026489601524,4.179973510398477,0.2176338005810976,2.482652622461319,0.25417255724172966,0.18109504392046555,2.515899379582731,2.4494058653399065,3293184,4.803397798538208,5.558294296264648
5.9559999999999995,6.952194760074555,4.959805239925444,4.934,5.8190107343981765,4.048989265601824,0.23368918821215628,2.4653257578611374,0.2787375222697727,0.18864085415453985,2.5180735141595605,2.4125780015627143,3457024,5.3468334674835205,5.944057035446167
6.204,6.951063584977878,5.456936415022121,5.1000000000000005,5.78471892043378,4.415281079566221,0.25067303720861667,2.436962440609932,0.2885039798240401,0.21284209459319328,2.507471243087613,2.366453638132251,3620864,5.714275264739991,6.13649582862854
6.741999999999999,7.305077259352568,6.1789227406474305,5.257000000000001,6.129903774765582,4.384096225234419,0.26134215146303175,2.418040430545807,0.29966395572328314,0.22302034720278036,2.4841626650069264,2.3519181960846876,3784704,5.496567964553833,6.482041692733764
6.437999999999998,7.188743631341616,5.68725636865838,5.572000000000001,6.156154089260703,4.987845910739299,0.2590189021080732,2.3830805897712706,0.3011033491381227,0.21693445507802372,2.4473502897118773,2.318810889830664,3948544,6.014823913574219,6.337091302871704
6.742,7.346661888992518,6.137338111007482,5.636000000000001,6.367521701660314,4.904478298339688,0.2537768460810184,2.326809823513031,0.2926216166171678,0.21493207554486904,2.398082577167864,2.255537069858198,4112384,6.205464267730713,6.562800455093384
6.866,7.871874743693269,5.8601252563067305,5.837,6.612784119455921,5.061215880544078,0.23669069409370422,2.3545943945646286,0.2651744704239441,0.20820691776346437,2.418285593437527,2.29090319569173,4276224,6.3281511783599855,6.634383964538574
6.9959999999999996,7.784114204922103,6.207885795077896,6.176,6.893303283137614,5.458696716862386,0.24982187580317258,2.3354160875082015,0.2948215315979578,0.20482222000838735,2.391735848360673,2.27909632665573,4440064,6.489481258392334,6.646431016921997
7.459999999999999,8.085539766921336,6.834460233078663,5.944,6.475021656808835,5.412978343191165,0.21295506767928601,2.3390005111694334,0.24783753007519227,0.17807260528337976,2.4159636852079043,2.2620373371309626,4603904,6.806238794326783,7.1201025485992435
7.569000000000001,8.096815308607093,7.041184691392909,6.191000000000001,6.835336092423823,5.546663907576178,0.22059449274092913,2.284523990750313,0.25103368219546585,0.19015530328639244,2.356136625291169,2.212911356209457,4767744,6.919243335723877,7.1859753131866455
7.689,8.267419398014969,7.11058060198503,6.202,6.86251192267816,5.54148807732184,0.22103526238352061,2.3299805760383605,0.2492969178302057,0.19277360693683554,2.395187241620482,2.264773910456239,4931584,7.04665732383728,7.197607564926147
7.676999999999998,8.268253752630795,7.085746247369201,6.19,6.733764654974927,5.646235345025074,0.2028459200635552,2.2989562511444093,0.2364053006165065,0.1692865395106039,2.3725382644578477,2.225374237830971,5095424,7.042706489562988,7.127621221542358
7.6290000000000004,8.34584656656777,6.9121534334322305,6.116,6.606167318372002,5.6258326816279975,0.18482654411345717,2.3036897987127305,0.2144876508771951,0.15516543734971924,2.3566622979253786,2.2507172995000824,5259264,7.08299765586853,7.127717161178589
7.840999999999999,8.426942829975758,7.255057170024241,6.239,6.795982046389289,5.6820179536107105,0.19602281069383026,2.269686084985733,0.2401437323154142,0.15190188907224633,2.3585070667690826,2.180865103202384,5423104,7.283769941329956,7.259797811508179
7.939,8.742286374837766,7.135713625162234,6.238999999999999,6.853401334633966,5.624598665366032,0.20729814236983657,2.251270070672035,0.25184303248280415,0.16275325225686899,2.3276967047203785,2.174843436623692,5586944,7.2392942905426025,7.277719116210937
7.873000000000002,8.371819606671592,7.374180393328412,6.563,7.0516112974543255,6.074388702545674,0.19578877994790672,2.2429105073213575,0.23523453777350167,0.15634302212231177,2.302439032327013,2.183381982315702,5750784,7.320045471191406,7.311375999450684
7.947,8.419039193288015,7.4749608067119855,6.431,7.114848667469639,5.747151332530361,0.17054351866245268,2.2357747852802277,0.19965466177916633,0.14143237554573904,2.290462539014221,2.1810870315462343,5914624,7.464180040359497,7.382490587234497
8.095,8.73141574461982,7.45858425538018,6.7620000000000005,7.525332168849185,5.998667831150816,0.18816517051309342,2.2198044925928118,0.24111868214518253,0.1352116588810043,2.30116647138807,2.1384425137975533,6078464,7.342508602142334,7.425982332229614
7.869,8.531803892565515,7.206196107434484,6.360000000000001,7.099743198684518,5.6202568013154846,0.1777979604899883,2.227746930718422,0.22011510817510443,0.13548081280487217,2.2888710385561764,2.166622822880668,6242304,7.443435382843018,7.227895593643188
8.116,8.493655928061509,7.73834407193849,6.511,6.955464846753936,6.066535153246064,0.20709268385544416,2.2286931723356247,0.26356556969892825,0.15061979801196007,2.3076398709088184,2.149746473762431,6406144,7.40601372718811,7.425154113769532
8.058,8.50943770334344,7.606562296656559,6.864999999999999,7.257511146338546,6.472488853661453,0.188544010091573,2.215043565630913,0.2220697785889938,0.15501824159415223,2.291025317153049,2.1390618141087767,6569984,7.4816004753112795,7.322313356399536
8.216000000000001,8.8647865596635,7.567213440336501,6.736999999999999,7.240131195614026,6.233868804385972,0.17879788475111125,2.233427792787552,0.2262609536630356,0.13133481583918688,2.3012185817474924,2.1656370038276114,6733824,7.535983896255493,7.448521375656128
8.296,8.867317774972912,7.724682225027086,6.718999999999999,6.982076034636376,6.455923965363623,0.18908953052014113,2.174609366059303,0.23165819446894104,0.14652086657134122,2.2444576100431406,2.1047611220754656,6897664,7.44926962852478,7.47747392654419
8.564000000000002,9.153715185492118,7.974284814507886,6.892999999999999,7.49189982467855,6.294100175321447,0.17407522760331628,2.200004431605339,0.2095596442815518,0.13859081092508077,2.2780915388814473,2.1219173243292304,7061504,7.795270872116089,7.713872289657592
8.187999999999999,8.763548434104376,7.612451565895622,6.357000000000001,6.862411713358526,5.851588286641476,0.18254009438678623,2.1978197515010836,0.22448575924836275,0.1405944295252097,2.3055985040788087,2.0900409989233584,7225344,7.571394729614258,7.406171464920044
8.373000000000001,9.048604174054603,7.697395825945399,6.7379999999999995,7.279364941605937,6.196635058394062,0.20063676061108704,2.181859853863716,0.24388217322368505,0.15739134799848903,2.246735847597337,2.116983860130095,7389184,7.531442260742187,7.506074619293213
8.7,9.379058171293151,8.020941828706848,6.948,7.936441197037032,5.9595588029629685,0.20470442529767746,2.1890121430158613,0.24960023755580402,0.1598086130395509,2.262901466537781,2.1151228194939415,7553024,7.944052028656006,7.8526135921478275
8.672,9.459715684749263,7.884284315250738,6.919,7.562963508282883,6.275036491717116,0.18933246303349732,2.181623896956444,0.22889601498313955,0.1497689110838551,2.257061202261453,2.1061865916514346,7716864,7.837846183776856,7.7937592506408695
8.488,9.026884032051424,7.9491159679485754,7.127,7.599801226732756,6.654198773267243,0.18970965920016167,2.1665436774492264,0.240569746938531,0.13884957146179233,2.2267873580428548,2.106299996855598,7880704,7.734290313720703,7.64402437210083
8.961,9.268553247422297,8.653446752577704,6.845999999999999,7.358741650346448,6.33325834965355,0.18737725559622048,2.163003760576248,0.22721458530007763,0.14753992589236334,2.2135148720306113,2.1124926491218847,8044544,7.974701166152954,8.010688924789429
8.736,9.466002739720887,8.005997260279115,7.178,7.75493673829979,6.60106326170021,0.23456069761887194,2.132461166381836,0.3049199361175208,0.1642014591202231,2.2185585701453325,2.0463637626183395,8208384,7.7872106552124025,7.826605319976807
8.866,9.102524840133125,8.629475159866875,6.965999999999999,7.616679644679315,6.315320355320684,0.22173031521961092,2.1383434534072876,0.26160613628005525,0.18185449415916657,2.1862892037795634,2.090397703035012,8372224,8.094901609420777,7.937070989608765
8.948,9.776671225517093,8.119328774482907,7.376,7.901151406739047,6.850848593260953,0.23950145859271288,2.117661513388157,0.2909684133870626,0.18803450379836315,2.1860605635889403,2.0492624631873735,8536064,8.010115385055542,7.990543460845947
8.987,9.58103787758021,8.39296212241979,7.337000000000001,7.810646492650374,6.863353507349627,0.205230444855988,2.131165637075901,0.2761186235520582,0.13434226615991782,2.2034276157440504,2.058903658407752,8699904,7.913122272491455,8.007389307022095
8.9,9.594334213473598,8.205665786526403,7.125,7.690513041405766,6.559486958594234,0.2046360692940652,2.1275444328784943,0.25690096866462914,0.15237116992350122,2.2233388371533693,2.031750028603619,8863744,8.050590467453002,7.900869369506836
8.981,9.483781264567407,8.478218735432593,7.238000000000001,7.774205184607536,6.701794815392467,0.23310807012021542,2.0895946606993676,0.30193187898391505,0.1642842612565158,2.1832648007268785,1.9959245206718566,9027584,7.823779106140137,7.940621185302734
9.172999999999998,9.939864394792194,8.406135605207803,7.445999999999998,8.02724349458725,6.864756505412746,0.1926534190773964,2.0920062378048896,0.22751785659951776,0.15778898155527502,2.1927468585004095,1.9912656171093697,9191424,8.117735195159913,8.160010766983032
9.399000000000001,10.220516281031607,8.577483718968395,7.676,8.137891762212751,7.21410823778725,0.208260702714324,2.116775745153427,0.2492604089657442,0.16726099646290382,2.2050657217793708,2.0284857685274833,9355264,8.221938133239746,8.26324110031128
9.185,9.94799737876352,8.422002621236482,7.441,8.21806434739988,6.663935652600121,0.22515583941712974,2.100091111660004,0.26127109767953993,0.18904058115471956,2.197431968187275,2.0027502551327325,9519104,8.03466854095459,8.067941093444825
8.97,9.559287705624342,8.380712294375659,7.389,8.054213499562358,6.723786500437642,0.21528218705207106,2.1044632270932198,0.25888019423217634,0.17168417987196577,2.192816262745082,2.0161101914413577,9682944,8.03184633255005,7.917403030395508
9.567,10.141422318507908,8.992577681492092,7.445,8.074464057750719,6.815535942249282,0.19870650060474868,2.085015943646431,0.22285757757478497,0.17455542363471238,2.17107506764797,1.9989568196448924,9846784,8.348382329940796,8.419122409820556
9.151,9.496324485086129,8.80567551491387,7.5390000000000015,8.32395159086405,6.754048409135954,0.222502198535949,2.067487496137619,0.2778811908578486,0.16712320621404933,2.1705642519160775,1.9644107403591602,10010624,8.102894353866578,8.021653699874879
9.471,10.003042291552092,8.938957708447909,7.391,8.22255817595644,6.559441824043561,0.22007457846775652,2.095562143623829,0.2768771666879971,0.1632719902475159,2.1492686061175648,2.041855681130093,10174464,8.36804404258728,8.337472534179687
9.689,10.464002580640864,8.913997419359136,7.5299999999999985,8.202785255486473,6.8572147445135245,0.23746751453727483,2.0798507899045946,0.2743584525759443,0.20057657649860533,2.1461390577001014,2.013562522109088,10338304,8.424098920822143,8.459671640396119
9.466,10.009474010418161,8.922525989581837,7.481,7.826845341156997,7.135154658843002,0.20238475715741516,2.0652045726776125,0.24871001746627605,0.15605949684855427,2.128959675375911,2.001449469979314,10502144,8.218338441848754,8.237035608291626
9.42,10.062557390432948,8.777442609567052,7.565,8.23577939741766,6.894220602582339,0.22925976524129504,2.0804523274302484,0.29395799812475754,0.16456153235783258,2.1617927866023794,1.9991118682581175,10665984,8.26679277420044,8.232652568817139
9.604000000000003,10.144910343772425,9.06308965622758,7.786,8.32032574334389,7.25167425665611,0.21877996399998662,2.0868848294019697,0.2632536025824572,0.17430632541751598,2.144558671504696,2.0292109872992437,10829824,8.409630870819091,8.370476627349854
9.349,9.702056652677726,8.995943347322275,7.401999999999998,7.997781839266688,6.806218160733309,0.21958473026752473,2.072913724184036,0.245349106625252,0.19382035390979746,2.150731959124396,1.9950954892436763,10993664,8.254864931106567,8.17582983970642
9.715,10.386360558865354,9.043639441134646,7.102000000000001,7.58199583331525,6.622004166684753,0.22013572547584773,2.06786112934351,0.27418994308079264,0.1660815078709028,2.1199861952508194,2.0157360634362003,11157504,8.485343551635742,8.481458282470703
9.776999999999997,10.268285049640225,9.28571495035977,7.719999999999999,8.367363885307173,7.072636114692824,0.23728037681430578,2.07587925195694,0.27933599415210386,0.19522475947650766,2.14392449522776,2.0078340086861197,11321344,8.622502040863036,8.508625936508178
9.946,10.488239799350804,9.403760200649195,7.715000000000001,8.459436028144797,6.970563971855205,0.21399401063099505,2.0374936178326606,0.2594738513516883,0.16851416991030177,2.0989696007435916,1.9760176349217293,11485184,8.604110145568848,8.656991481781006
10.174,10.679612499845485,9.668387500154514,7.393000000000001,8.047859526921615,6.738140473078387,0.2084587342105806,2.0514771714806557,0.2556000871317271,0.1613173812894341,2.125822911560698,1.9771314314006134,11649024,8.787988376617431,8.844318008422851
9.773,10.290842640191014,9.255157359808985,7.706,8.200291412023313,7.2117085879766885,0.22534655574709178,2.0597572550177574,0.2702645130969748,0.18042859839720876,2.1055782052657617,2.013936304769753,11812864,8.408313846588134,8.479400539398194
10.142999999999999,10.55040765824908,9.735592341750918,7.464,8.182626467645049,6.745373532354952,0.24806707687675952,2.051005908846855,0.2981795320719587,0.19795462168156033,2.102543544651537,1.9994682730421733,11976704,8.75256700515747,8.763986110687256
9.897000000000002,10.357131502942368,9.436868497057636,7.697,8.469127580131678,6.924872419868322,0.2032218424603343,2.0454860657453535,0.2503361614533674,0.15610752346730125,2.1121574962235368,1.9788146352671705,12140544,8.546294689178467,8.579478549957276
10.004000000000001,10.634304688226258,9.373695311773744,7.334000000000001,8.109050966066105,6.5589490339338985,0.21089086821302772,2.028736560046673,0.2634191495239449,0.15836258690211052,2.1072592385590494,1.9502138815342962,12304384,8.569327068328857,8.5986177444458
10.124,10.513440624485941,9.73455937551406,7.43,7.857621327812353,7.002378672187646,0.21362897213548418,2.051452751457691,0.24309718972485272,0.18416075454611563,2.115148636549969,1.9877568663654128,12468224,8.654720306396484,8.74533576965332
10.1,10.833416661932356,9.366583338067644,7.853,8.198399768384403,7.507600231615596,0.25430471170693636,2.035920213162899,0.32635430341494975,0.18225511999892297,2.1136522365331056,1.958188189792692,12632064,8.717380237579345,8.721940946578979
9.992999999999999,10.421626877365382,9.564373122634615,7.683,8.443329533820698,6.9226704661793015,0.2198169827461242,2.038258542120457,0.2673225985850105,0.17231136690723792,2.1181851906670213,1.9583318935738927,12795904,8.588737630844117,8.635963678359985
10.279,10.826566434325553,9.731433565674447,7.968999999999999,8.62438461989888,7.313615380101119,0.22054069936275478,2.003855048120022,0.26817149140714386,0.1729099073183657,2.0725491554713864,1.9351609407686576,12959744,8.7864333152771,8.889481163024902
10.080000000000002,10.797579263914448,9.362420736085555,7.4609999999999985,8.058703103555601,6.863296896444395,0.2341679014265537,2.0270254746079446,0.284280249852502,0.18405555300060536,2.089767278033976,1.9642836711819132,13123584,8.46567668914795,8.705797910690308
9.867999999999999,10.462168326318391,9.273831673681606,7.329000000000001,7.9586419617528685,6.699358038247133,0.21777132889255882,2.0334344446659087,0.2834031237700516,0.152139534015066,2.1271231054687494,1.939745783863068,13287424,8.421705198287963,8.475219821929931
10.494,10.889251818465139,10.09874818153486,7.984999999999999,8.70121574961739,7.268784250382609,0.19671318335458635,2.0314102560281753,0.23516740799425456,0.15825895871491813,2.116026636515996,1.9467938755403547,13451264,8.838675022125244,8.99888801574707
10.563,11.090902453110422,10.03509754688958,7.591000000000001,8.259183358068727,6.922816641931274,0.21579121882095934,1.9813085898756981,0.2539117616548935,0.17767067598702518,2.059019181937971,1.903597997813425,13615104,8.89255313873291,9.072463035583496
10.540000000000001,10.948876509474438,10.131123490525564,8.041999999999998,8.603921702730904,7.480078297269093,0.22265691813081503,1.9845952913165092,0.287612303764016,0.1577015324976141,2.068315244787924,1.9008753378450947,13778944,8.91624183654785,9.058350372314454
10.386999999999999,11.036277290531556,9.737722709468441,7.723999999999999,8.321180039853978,7.126819960146021,0.2330697938799858,1.9731418922543527,0.29894576084422314,0.16719382691574847,2.05987240326336,1.8864113812453454,13942784,8.861718082427979,8.878598308563232
10.737000000000002,11.233488670565604,10.2405113294344,8.043000000000001,8.925474362233828,7.160525637766174,0.21841478813439608,1.9903266251087188,0.2526040986475264,0.18422547762126573,2.072180827649321,1.9084724225681167,14106624,9.117467594146728,9.206185150146485
10.376000000000001,10.98413156471277,9.767868435287232,7.633,8.123837040167102,7.142162959832899,0.18828768972307441,1.9994379624724388,0.23117587969424205,0.14539949975190677,2.0725243348433287,1.926351590101549,14270464,8.908849143981934,8.907427501678466
10.246,10.935857956393924,9.556142043606076,8.021,8.464721759664771,7.577278240335231,0.2254923839122057,1.9829165875911712,0.27415748474995144,0.17682728307445994,2.062596805421596,1.9032363697607462,14434304,8.807931518554687,8.761076736450196
10.350999999999999,10.92642071565073,9.775579284349268,7.828,8.175125337594363,7.480874662405638,0.20396572342142463,1.992072804272175,0.2711293734220128,0.13680207342083645,2.042465182279579,1.941680426264771,14598144,8.819938850402831,8.846024322509766
10.785,11.146614435552566,10.423385564447434,7.8569999999999975,8.42052550962667,7.293474490373326,0.217402265034616,1.981368863582611,0.2602803993932406,0.17452413067599137,2.0583147318870973,1.9044229952781246,14761984,9.02144651412964,9.199025726318359
10.802,11.27284604702599,10.33115395297401,8.013,8.624081827581216,7.4019181724187835,0.21977300802245736,1.9714124009013176,0.2650722599202766,0.17447375612463814,2.0275093129814876,1.9153154888211477,14925824,9.07598066329956,9.19105920791626
10.474,10.936540809010404,10.011459190989596,8.102,8.650795043709397,7.553204956290602,0.2041575388982892,1.9898668438196183,0.24455048000161334,0.16376459779496505,2.0282157597579364,1.9515179278813,15089664,9.041298103332519,8.941075897216797
10.597999999999999,11.16639774806028,10.029602251939718,8.308,9.010649272396975,7.605350727603024,0.1996243169531226,2.003423884510994,0.2665192921012055,0.13272934180503967,2.0417697995278505,1.9650779694941374,15253504,8.911662578582764,9.037198543548584
10.531,11.154176539994888,9.907823460005114,7.992999999999999,8.815387378307813,7.170612621692185,0.2056036508642137,2.0119899049401284,0.25922337063588863,0.15198393109253877,2.070943263166872,1.9530365467133848,15417344,9.055302619934082,8.990379428863525
10.663,11.131295846661061,10.19470415333894,8.075,8.800496381796629,7.349503618203371,0.20474110739305615,2.0012572929263115,0.26206262404463654,0.14741959074147573,2.068739442451764,1.933775143400859,15581184,9.004244899749756,9.048728370666504
10.798000000000002,11.327203174593654,10.26879682540635,8.039,8.643589943680839,7.434410056319161,0.18131830021739007,1.9943527773022651,0.2119753492047566,0.15066125123002352,2.069317762238326,1.9193877923662044,15745024,9.057444953918457,9.162498283386231
10.483,10.956287439089609,10.009712560910392,7.9670000000000005,8.616785349173094,7.317214650826906,0.2441200478002429,1.978991536796093,0.2733322025789389,0.2149078930215469,2.0402573681215146,1.9177257054706716,15908864,9.047219944000243,8.929655170440673
10.969,11.30842451296275,10.629575487037249,8.194,9.21761320819927,7.170386791800732,0.19911276288330554,1.9844502046704293,0.25899504327240414,0.13923048249420694,2.057023135010174,1.9118772743306847,16072704,9.072947978973389,9.30983829498291
10.915,11.272610122899227,10.557389877100771,7.687,8.190429240310891,7.18357075968911,0.22341704722493888,1.976928548514843,0.27364612181527076,0.173187972634607,2.072969720643104,1.8808873763865819,16236544,9.151873779296874,9.257555294036866
10.561,11.23094701283012,9.89105298716988,7.898999999999999,8.409851250365504,7.388148749634494,0.21624325839802622,1.9463709399104119,0.2787206677038847,0.15376584909216773,2.0143056115988576,1.8784362682219662,16400384,8.942957878112793,8.943381977081298
10.943999999999999,11.453101168727787,10.43489883127221,8.402,9.346730649444591,7.457269350555407,0.17809007400646804,1.9459323048591615,0.2170127367330458,0.13916741127989027,2.023095500915182,1.8687691088031408,16564224,9.33657102584839,9.309451866149903
11.028,11.595975351577867,10.460024648422134,7.981,8.573105564912204,7.388894435087796,0.20954579515382643,1.9401575669646263,0.25044063688961427,0.16865095341803862,2.0244953108385784,1.8558198230906742,16728064,9.331195735931397,9.382302188873291
11.076,11.706986529174753,10.445013470825248,8.169,8.688585411650482,7.6494145883495195,0.23974299784749747,1.9476428404450417,0.3061450741612333,0.17334092153376163,2.0371500734242276,1.8581356074658557,16891904,9.239012622833252,9.389556503295898
11.084000000000001,11.619036447356628,10.548963552643375,8.087,8.72218579958938,7.45181420041062,0.21580744897946716,1.9520020633935928,0.26683968380306244,0.16477521415587187,2.0058703017807473,1.8981338250064381,17055744,9.319104957580567,9.38640375137329
11.136,11.730191888197743,10.541808111802256,8.039,8.51623055224912,7.56176944775088,0.18671996388584372,1.964221189916134,0.2324152570642271,0.14102467070746033,2.0239360689327985,1.9045063108994693,17219584,9.255681610107422,9.415122509002686
10.855,11.392349979063924,10.317650020936076,8.094,8.771454057482867,7.416545942517132,0.1952521582134068,1.9598303899168967,0.2377116065982901,0.1527927098285235,2.0134518769570966,1.9062089028766969,17383424,9.197519207000733,9.155851459503173
11.233,11.882985384451066,10.583014615548935,8.015000000000002,8.614587358105558,7.415412641894446,0.21730898628011341,1.9568148836493493,0.2762320103143653,0.15838596224586154,2.009511419815595,1.9041183474831036,17547264,9.307584285736084,9.466262054443359
11.16,11.777899668231017,10.542100331768983,8.148,8.748246615983797,7.547753384016203,0.20296793663874269,1.929124717414379,0.2629150968500146,0.14302077642747082,1.9984270657730652,1.859822369055693,17711104,9.402432346343994,9.468174362182618
11.238000000000001,11.666714357119051,10.809285642880951,8.28,8.914933067338596,7.645066932661402,0.19728628941811618,1.9288693770766259,0.2508805832112779,0.1436919956249545,2.0109457176724046,1.8467930364808474,17874944,9.62167148590088,9.515123271942139
11.217000000000002,11.59792125170434,10.836078748295664,8.142999999999999,8.743017499744798,7.5429825002552,0.16855663023889061,1.9235380962491035,0.20279728225988955,0.13431597821789168,2.008909235871795,1.8381669566264118,18038784,9.423864841461182,9.471418857574463
11.186,11.706772503114363,10.665227496885636,8.33,8.73892542107333,7.921074578926671,0.18301076032221314,1.942392797768116,0.22473430332845662,0.14128721731596966,2.02480650389116,1.8599790916450718,18202624,9.515919208526611,9.468821239471435
11.225,12.051562157372329,10.39843784262767,8.517999999999999,9.110128364461625,7.925871635538373,0.17459865314885975,1.9164530083537101,0.2325289960420256,0.11666831025569391,1.9858754024036283,1.847030614303792,18366464,9.42179365158081,9.437531185150146
11.245000000000001,11.629714179619105,10.860285820380897,8.175999999999998,9.002622041806289,7.349377958193708,0.2045184449292719,1.9298980712890625,0.25608206625242524,0.15295482360611856,2.007547978449026,1.8522481641290993,18530304,9.416258811950684,9.494430541992188
11.044,11.750925738674155,10.337074261325846,8.014000000000001,8.759200644122107,7.268799355877896,0.1718686856329441,1.9154400140047074,0.21574541057024754,0.12799196069564067,1.9775106028031728,1.853369425206242,18694144,9.353599452972412,9.301103210449218
11.203999999999999,11.832795674285375,10.575204325714623,7.935,8.645594821258921,7.224405178741077,0.17063187966123222,1.9006029799580575,0.2328385460759576,0.10842521324650684,1.985839351499103,1.815366608417012,18857984,9.37649393081665,9.462659645080567
11.408,11.89685171575847,10.91914828424153,8.104,8.819810030664561,7.388189969335438,0.15448769023641942,1.8946384444832802,0.20322224388778645,0.10575313658505239,1.984946075221564,1.8043308137449965,19021824,9.580001544952392,9.626396179199219
11.463999999999999,11.756273844194103,11.171726155805894,8.372,9.064961759406678,7.679038240593321,0.22622157167643303,1.9201222345232964,0.30614966849950526,0.1462934748533608,1.9942116099393916,1.8460328591072013,19185664,9.592642688751221,9.642578601837158
11.385000000000002,11.985637161687489,10.784362838312514,8.124,8.85361907869792,7.394380921302082,0.1739162156358361,1.9168638035655021,0.21111285850521072,0.13671957276646146,1.9844628504968571,1.8492647566341471,19349504,9.53054666519165,9.555589294433593
11.248999999999999,11.736923149686504,10.761076850313493,8.204,8.845142729819187,7.562857270180813,0.16402191980741915,1.890728148818016,0.2096507060758115,0.1183931335390268,1.978247344636429,1.8032089529996032,19513344,9.52716646194458,9.48690357208252
11.213,11.939499139710433,10.486500860289565,8.229999999999999,8.64458412897746,7.815415871022537,0.16410135533660647,1.9021699219942092,0.22641373229245926,0.10178897838075367,1.9585796222925855,1.8457602216958329,19677184,9.526033878326416,9.465527153015136
11.503,12.071138187415702,10.934861812584298,8.288,9.278098984950494,7.297901015049506,0.18572355192154644,1.9170839950442313,0.22532031261825608,0.1461267912248368,1.9758053678726615,1.8583626222158012,19841024,9.636306667327881,9.672738933563233
11.334999999999999,11.90502192940272,10.764978070597278,8.095,8.626210880912657,7.563789119087344,0.17366372738033534,1.8975754916667937,0.2219328883864097,0.12539456637426097,1.986958108749576,1.8081928745840115,20004864,9.536717700958253,9.535884189605714
11.501000000000001,11.80682511342269,11.195174886577313,8.094,8.746429306515273,7.441570693484726,0.1842398314736783,1.8804940804839134,0.22890047135512762,0.139579191592229,1.9339436156517076,1.8270445453161193,20168704,9.661777019500732,9.683093547821045
11.626999999999999,12.065430154072457,11.18856984592754,8.245999999999999,8.976098623474938,7.51590137652506,0.15242417659610508,1.8892601057887077,0.18676775856986674,0.11808059462234341,1.9693893103867777,1.8091309011906378,20332544,9.789461708068847,9.760619068145752
11.511,12.230672842338794,10.791327157661204,8.398,9.033307799416944,7.762692200583055,0.16973798060789702,1.9151414588093758,0.2153332217661022,0.12414273944969184,1.9903673327877534,1.8399155848309983,20496384,9.521260833740234,9.608581733703613
11.538,11.914,11.162,8.472999999999999,9.044437660641998,7.901562339358001,0.16446553282439708,1.915231715142727,0.21585592502420997,0.11307514062458417,1.977354980478336,1.853108449807118,20660224,9.646328258514405,9.701681804656982
11.418000000000003,12.11316616718595,10.722833832814056,8.304,8.926417866067483,7.681582133932516,0.17234385283663864,1.8825183987617493,0.22812655879774585,0.11656114687553143,1.9292493605734584,1.8357874369500402,20824064,9.62005157470703,9.614656066894531
11.757,12.25391146092639,11.260088539073609,8.582,9.104930205668023,8.059069794331979,0.13958084625191983,1.9076454535126686,0.16212283497475116,0.11703885752908848,1.9605408060348037,1.8547501009905334,20987904,9.616694355010987,9.827166080474854
11.521,11.95200928064254,11.089990719357461,8.381,9.002119151210136,7.759880848789864,0.1584450299851596,1.8962997153401375,0.19409274909315644,0.1227973108771628,1.9564883381445777,1.8361110925356974,21151744,9.674563598632812,9.656220817565918
11.587,12.118696341909553,11.055303658090446,8.544,8.920303069347035,8.167696930652966,0.18064666446298358,1.887506903707981,0.24864037744606227,0.11265295147990488,1.955894646028569,1.819119161387393,21315584,9.678911590576172,9.715784931182862
11.666,12.264868933907913,11.067131066092088,8.389,8.900046964573706,7.877953035426292,0.15327679901383814,1.8948823899030685,0.20686032498127097,0.09969327304640532,1.9593535032639047,1.8304112765422322,21479424,9.707679939270019,9.784772491455078
11.335999999999999,11.6868047890209,10.985195210979096,8.736,9.287728193950608,8.184271806049393,0.16077440977096555,1.9038021072745324,0.19780580414781912,0.12374301539411199,1.9706870510972194,1.8369171634518453,21643264,9.632315158843994,9.530541229248048
11.496,11.886875939397656,11.105124060602344,8.472000000000001,9.345301780600499,7.598698219399504,0.17066123420372606,1.864128042757511,0.224360526633818,0.11696194177363411,1.9435251515486993,1.7847309339663229,21807104,9.608950233459472,9.640343475341798
11.685,12.087026118554505,11.282973881445496,8.577,9.238816439807897,7.915183560192103,0.13969347788952285,1.8684085771441459,0.1849138033001905,0.09447315247885521,1.950141392487894,1.7866757618003977,21970944,9.726615238189698,9.80454044342041
11.450999999999999,11.968715172657706,10.933284827342291,8.355,8.631595372340175,8.078404627659825,0.142546062124893,1.8921084061264992,0.18844048883834547,0.09665163541144056,1.9566542866199672,1.8275625256330312,22134784,9.612583351135253,9.569472980499267
11.863999999999999,12.349514160452607,11.378485839547391,8.420000000000002,8.842232163625654,7.997767836374349,0.14081928678788241,1.8727970167994499,0.18670450538640027,0.09493406818936458,1.93175620093046,1.8138378326684397,22298624,9.835935592651367,9.902098464965821
11.858,12.255134737840951,11.46086526215905,8.477,9.38933820483415,7.56466179516585,0.15153634129092092,1.867292581498623,0.2308436708252627,0.07222901175657914,1.9665115450783195,1.7680736179189265,22462464,9.830692195892334,9.929174995422363
11.623000000000001,12.088447096886425,11.157552903113578,8.592000000000002,9.122863447602114,8.06113655239789,0.16184442890807987,1.8701483279466629,0.21817106387124002,0.10551779394491972,1.9715926173273055,1.7687040385660202,22626304,9.657869434356689,9.716307830810546
11.684000000000001,12.13752397952038,11.230476020479623,8.36,9.131712381655237,7.588287618344761,0.1421732406131923,1.8586446568369865,0.17538769435326254,0.10895878687312208,1.9271035297587167,1.7901857839152564,22790144,9.684240341186523,9.755226039886475
11.841,12.288536590682817,11.393463409317182,8.648999999999997,9.241190003292859,8.056809996707136,0.14397305366583166,1.8696167454123498,0.1991962017071185,0.08874990562454481,1.9504545641644493,1.7887789266602503,22953984,9.791542911529541,9.840317821502685
11.630999999999998,12.119721802255638,11.142278197744359,8.508000000000001,9.150476458712692,7.865523541287311,0.13716768547892566,1.88846864849329,0.1754953739111445,0.09883999704670682,1.9632764681237245,1.8136608288628555,23117824,9.68459701538086,9.72217845916748
11.669,12.088510428952608,11.249489571047393,8.733,9.456782425871202,8.0092175741288,0.1483570059761405,1.838899353146553,0.20580645326485075,0.09090755868743022,1.9384434854013652,1.7393552208917407,23281664,9.808571434020996,9.766604804992676
11.669,12.081733570236297,11.256266429763704,8.415000000000001,9.069297333022229,7.760702666977773,0.16882770094089208,1.8435869961977005,0.22906785529311408,0.10858754658867009,1.9140643554652954,1.7731096369301056,23445504,9.74039945602417,9.773672676086425
11.790000000000001,12.341869549803214,11.238130450196788,8.612,9.191323743687413,8.032676256312588,0.14803983853198585,1.8229404032230376,0.19925569634927037,0.09682398071470133,1.8945809499003576,1.7512998565457176,23609344,9.879629802703857,9.842362117767333
11.780999999999997,12.13255227207344,11.429447727926554,8.943999999999999,9.386610438195937,8.50138956180406,0.17148914113640784,1.8445065021514893,0.21795894915957822,0.12501933311323746,1.8925594489275768,1.7964535553754017,23773184,9.765782356262207,9.838957691192627
11.932,12.307600851969216,11.556399148030785,8.641000000000002,9.385787889267812,7.896212110732192,0.15555136874318123,1.8113747924566268,0.19847748510128632,0.11262525238507616,1.9023031733066054,1.7204464116066482,23937024,9.938337898254394,9.946075534820556
11.800999999999998,12.329269817422876,11.27273018257712,8.496,9.365300868514463,7.6266991314855375,0.12058643093332641,1.832439236342907,0.16238579169142822,0.0787870701752246,1.8958423749626983,1.7690360977231157,24100864,9.891524028778075,9.86433162689209
11.792,12.305552334236737,11.278447665763263,8.488,8.99126533757055,7.984734662429449,0.14441600460559129,1.8513944253325463,0.210975270294625,0.07785673891655756,1.9255899879678964,1.7771988626971962,24264704,9.868358039855957,9.859584617614747
11.862999999999998,12.342417354712987,11.383582645287008,8.68,9.17380157958435,8.18619842041565,0.12746128146536645,1.8317072629928588,0.16842742983695452,0.08649513309377839,1.9314029568225286,1.732011569163189,24428544,9.835972499847411,9.877170658111572
11.892,12.385777277727518,11.39822272227248,8.387,8.99169909872597,7.782300901274031,0.12684711171314117,1.8424527004361153,0.16233973684366163,0.09135448658262071,1.9539974457981075,1.730907955074123,24592384,9.92665958404541,9.920536613464357
11.747,12.27826358806152,11.21573641193848,8.53,9.16611319747353,7.893886802526469,0.12800148869864642,1.8412466406822205,0.17699838825591535,0.07900458914137748,1.9391665114599077,1.7433267699045334,24756224,9.814510250091553,9.794762420654298
11.852999999999998,12.151564900817224,11.554435099182772,8.556000000000001,9.179653750088942,7.932346249911059,0.10708848964422937,1.850525289773941,0.13555339028121563,0.07862358900724313,1.9415831614693673,1.7594674180785148,24920064,9.882054615020753,9.925673961639404


==> data/progress-climber-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.2510000000000003,2.6075515390515096,1.894448460948491,2.4530000000000003,2.817528462537564,2.0884715374624365,0.25465556638729236,2.7078738033771517,0.29762451653106037,0.21168661624352436,2.707932025742433,2.7078155810118703,16384
2.218,2.608020512281085,1.827979487718915,2.444,2.727697021485951,2.160302978514049,0.16593372503605977,2.7021320134401323,0.20385950803763275,0.1280079420344868,2.708023680804511,2.696240346075754,180224
2.1769999999999996,2.614585420232438,1.7394145797675609,2.194,2.569425092395274,1.818574907604726,0.13217812597544654,2.6884129345417023,0.177227849477266,0.08712840247362708,2.6999391900349994,2.676886679048405,344064
2.4400000000000004,2.9129270556861813,1.9670729443138195,2.518,2.9389703077415317,2.097029692258468,0.1452321571711864,2.691561555862427,0.20382491344652376,0.08663940089584903,2.7030033620989147,2.680119749625939,507904
2.268,2.6884473807743365,1.8475526192256633,2.115,2.4910917441263503,1.7389082558736502,0.15934908861397862,2.6847699254751207,0.21147838437358743,0.1072197928543698,2.7091713909904493,2.660368459959792,671744
2.065,2.248806963959476,1.8811930360405242,2.162,2.521104441632236,1.802895558367764,0.1376382824926016,2.6747812926769257,0.20042938843234423,0.07484717655285897,2.7077279272993153,2.641834658054536,835584
2.2380000000000004,2.8325384764672514,1.6434615235327494,2.1580000000000004,2.4993151036798698,1.816684896320131,0.13428826040795278,2.670411375164986,0.16820419471807893,0.10037232609782662,2.6919581586463925,2.648864591683579,999424
2.275,2.74389764341485,1.8061023565851497,2.3289999999999997,2.627745711266287,2.0302542887337123,0.14562775278463955,2.6851501047611235,0.18894626079098412,0.10230924477829498,2.695168244959848,2.6751319645623988,1163264
2.5309999999999997,2.9131374098410148,2.1488625901589846,2.5149999999999997,2.889759923150808,2.1402400768491914,0.1335193983227428,2.6738057523965835,0.18452459533409335,0.08251420131139223,2.69913778555718,2.648473719235987,1327104
2.51,2.9485886455438624,2.071411354456137,2.761,3.3897837466092775,2.1322162533907227,0.11825082271049417,2.6644418001174928,0.16478653514231922,0.07171511027866911,2.6911877977813825,2.637695802453603,1490944
2.922,3.4370689274262234,2.406931072573777,2.535,3.1718555566217512,1.8981444433782493,0.13166631436389348,2.65746990442276,0.15915463539785127,0.10417799332993569,2.6938290475564353,2.621110761289085,1654784
2.6089999999999995,3.069683188319261,2.148316811680738,2.585,2.9212811323877688,2.248718867612231,0.13594560148711832,2.662579691410065,0.1772233514057972,0.09466785156843943,2.680671981029069,2.6444874017910607,1818624
2.8400000000000007,3.305252619552003,2.3747473804479986,2.491,2.9312147203354293,2.050785279664571,0.13955475523446992,2.664120337367058,0.16467574319480177,0.11443376727413808,2.695109438152554,2.6331312365815616,1982464
2.9359999999999995,3.23018361613115,2.641816383868849,2.7459999999999996,3.227771730179345,2.264228269820654,0.1841867146703104,2.676568168401718,0.22409936959619842,0.14427405974442237,2.6902166986932396,2.6629196381101963,2146304
2.717,3.1425361324259082,2.291463867574092,2.838,3.3413448122311387,2.3346551877688615,0.14181200963341523,2.668347489833832,0.17886719884888702,0.10475682041794343,2.6837785569934307,2.652916422674233,2310144
2.8239999999999994,3.3552287642814527,2.292771235718546,2.941,3.3878433730066946,2.494156626993305,0.14054870146533677,2.664888197183609,0.1902110805150289,0.09088632241564462,2.6837534977090995,2.6460228966581183,2473984
2.891,3.1902808045966196,2.5917191954033805,2.6399999999999997,3.008374809127877,2.2716251908721223,0.11570099013236654,2.6504454731941225,0.15300138361196744,0.07840059665276564,2.6724717899340575,2.6284191564541874,2637824
2.7359999999999998,3.1699170427627843,2.3020829572372152,2.9200000000000004,3.233432608386556,2.606567391613445,0.1235378813050273,2.6598517656326295,0.17686227344634373,0.07021348916371087,2.6817944152947564,2.6379091159705026,2801664
2.793,3.1662036977308774,2.419796302269123,3.225,3.4997089368768335,2.9502910631231667,0.1117414746123055,2.667424041032791,0.1393703294934836,0.08411261973112741,2.6801343881219193,2.6547136939436626,2965504
3.137,3.41053427573158,2.86346572426842,3.1,3.5931328421429667,2.6068671578570335,0.12133817046673759,2.6499605923891068,0.16165844618879116,0.08101789474468402,2.6752302593672717,2.624690925410942,3129344
2.874,3.366994928980005,2.3810050710199953,2.74,3.0612164379355455,2.418783562064455,0.11990184256186084,2.669627469778061,0.14581340201382542,0.09399028310989627,2.6862842258406014,2.6529707137155207,3293184
2.8980000000000006,3.348528578449803,2.447471421550198,3.069,3.432385470265392,2.705614529734608,0.11948037527812023,2.6653409212827683,0.1520710699205736,0.08688968063566688,2.6791128975529315,2.651568945012605,3457024
3.325,3.727523291251575,2.9224767087484254,2.811,3.4288907670454383,2.1931092329545616,0.13116089814963436,2.6522732824087143,0.1667873610624818,0.09553443523678692,2.672708876385959,2.6318376884314696,3620864
2.8689999999999993,3.1988924067025484,2.5391075932974503,2.982,3.2934418083687547,2.6705581916312457,0.11801827846922805,2.6614972710609437,0.1512254666641427,0.08481109027431341,2.6785396898782343,2.644454852243653,3784704
3.002,3.2750860670191724,2.728913932980827,3.0420000000000003,3.440040198974928,2.6439598010250727,0.10367899596070247,2.6643224000930785,0.12805694633581557,0.07930104558558938,2.684279683517517,2.64436511666864,3948544
3.306,3.767870111611479,2.844129888388521,3.101,3.7061024706609618,2.495897529339038,0.12326356887093018,2.6395102709531786,0.1632134295443421,0.08331370819751828,2.6726563136633232,2.606364228243034,4112384
3.2659999999999996,3.5580684851195,2.973931514880499,2.9460000000000006,3.466061534820641,2.4259384651793603,0.11225739803889556,2.639061173796654,0.13784206979848168,0.08667272627930943,2.6674372572693126,2.610685090323995,4276224
3.1630000000000003,3.7197593735178605,2.60624062648214,3.2,3.588664379638783,2.811335620361217,0.10961794721790483,2.643878448009491,0.1365616617426964,0.08267423269311323,2.663817016875834,2.6239398791431476,4440064
3.482,3.852048645450838,3.1119513545491624,3.246,3.63587690365037,2.85612309634963,0.11778411175538264,2.6238728374242783,0.16039620497488946,0.07517201853587582,2.6525330229534996,2.595212651895057,4603904
3.47,3.9305648705665686,3.009435129433432,3.034,3.603354019920822,2.464645980079178,0.1256534280436527,2.62593455016613,0.15403911175412174,0.09726774433318368,2.6470583784026114,2.6048107219296486,4767744
3.4120000000000004,3.9398408851159603,2.8841591148840404,3.032,3.538296355902351,2.525703644097649,0.11217006980441509,2.625394806265831,0.1477642175851696,0.07657592202366055,2.6662920713573945,2.5844975411742674,4931584
3.7270000000000003,4.32266853198738,3.1313314680126205,3.2060000000000004,3.7217751448063394,2.6902248551936614,0.11900484884778655,2.638269546627998,0.15305877942373347,0.08495091827183962,2.6726410280622224,2.603898065193774,5095424
3.348,3.8863456138950143,2.8096543861049854,3.2089999999999996,3.600700140413556,2.817299859586443,0.1215976826432678,2.629364588856697,0.15355450121476508,0.08964086407177052,2.653915939629426,2.604813238083968,5259264
3.4539999999999997,4.002237174952593,2.9057628250474066,3.1079999999999997,3.5948839697504935,2.621116030249506,0.12607650684399735,2.615976610779762,0.1541797306862785,0.0979732830017162,2.643363981162476,2.5885892403970483,5423104
3.34,3.9129746940310715,2.7670253059689283,3.1879999999999997,3.533826546118137,2.8421734538818626,0.11599506004713471,2.624721685051918,0.14544071819792062,0.0865494018963488,2.6621888225038606,2.5872545475999753,5586944
3.844,4.527771891788483,3.1602281082115176,3.224,3.717927120130086,2.7300728798699145,0.09802014772883715,2.611526960134506,0.11936364378436135,0.07667665167331295,2.6516744088951674,2.571379511373845,5750784
3.7089999999999996,4.286173284205012,3.131826715794987,3.4539999999999997,4.032657065972584,2.8753429340274153,0.1302236529222379,2.59532416164875,0.16567240927335894,0.09477489657111685,2.623066220959558,2.5675821023379424,5914624
4.055000000000001,4.501054929352877,3.6089450706471236,3.339,4.174313713523249,2.5036862864767513,0.09761030693641962,2.6349182397127153,0.13331735848942167,0.06190325538341756,2.6510589308507266,2.618777548574704,6078464
3.7730000000000006,4.767173526100953,2.7788264738990485,3.511,4.053797383928847,2.968202616071153,0.12295059213000865,2.6130267322063445,0.15890300023242449,0.08699818402759281,2.6541522482173394,2.5719012161953496,6242304
3.94,4.479666563722453,3.4003334362775472,3.6340000000000003,4.291756793959592,2.976243206040409,0.11123680054313605,2.589604967832565,0.13766886939135703,0.08480473169491506,2.6333583818919593,2.545851553773171,6406144
4.2379999999999995,4.839245374202579,3.63675462579742,3.4790000000000005,4.172447186164888,2.785552813835113,0.10545026056934141,2.587178626656532,0.14356077469052134,0.06733974644816149,2.6332329055291095,2.541124347783955,6569984
4.157000000000001,4.747644563168071,3.5663554368319312,3.3620000000000005,4.073193363298619,2.6508066367013825,0.1255815722772644,2.57452407181263,0.14446910538944593,0.1066940391650829,2.618931888062301,2.530116255562959,6733824
4.406000000000001,5.194976552249813,3.6170234477501886,3.6050000000000004,4.064200391985896,3.145799608014105,0.10942273117187946,2.5922677874565125,0.1294796776648928,0.08936578467886613,2.623455533609282,2.561080041303743,6897664
4.07,4.746623972380524,3.3933760276194764,3.54,4.170190447404592,2.9098095525954077,0.12243620403524898,2.5800072252750397,0.1451442924568197,0.09972811561367824,2.61723897550525,2.5427754750448295,7061504
4.127,4.932506672846352,3.3214933271536475,3.7729999999999997,4.262592687853894,3.2834073121461063,0.1301480260160234,2.575646159052849,0.16369296279913664,0.09660308923291017,2.6222621134210393,2.5290302046846587,7225344
4.749999999999999,5.084095794645786,4.415904205354212,3.9830000000000005,4.422432588686821,3.5435674113131803,0.12121050968352287,2.576139497756958,0.1529564213947796,0.08946459797226614,2.6165378278533025,2.535741167660613,7389184
4.5649999999999995,5.265603311439505,3.8643966885604946,4.356000000000001,4.9623530324819045,3.7496469675180975,0.14544428470027113,2.561592811346054,0.16230834000409086,0.1285802293964514,2.6084479037464,2.514737718945708,7553024
4.769,5.570516687287295,3.9674833127127047,3.9540000000000006,4.5114800444859,3.3965199555141012,0.12803560639731582,2.566368505358696,0.16347971374707854,0.09259149904755308,2.601986730036945,2.530750280680447,7716864
5.193,5.8100259313837626,4.575974068616237,4.049,4.735082356572446,3.362917643427555,0.13547243248257368,2.549384143948555,0.15771730099188416,0.1132275639732632,2.5838294169751115,2.514938870921999,7880704
4.905,5.401009072497671,4.408990927502329,4.292,4.959979041587384,3.6240209584126157,0.1430559758096933,2.5450915187597274,0.1644100358388482,0.12170191578053838,2.5763294863376207,2.513853551181834,8044544
4.987,5.538090736630548,4.435909263369452,4.404999999999999,4.927671024641695,3.8823289753583037,0.12521655614901744,2.547797346115112,0.1510795545505626,0.09935355774747229,2.584116387644901,2.5114783045853235,8208384
4.995,5.589024410272844,4.400975589727156,4.279999999999999,4.70097505864362,3.8590249413563784,0.1413846721872687,2.552921861410141,0.15472715244254198,0.1280421919319954,2.5777055198495518,2.52813820297073,8372224
5.142000000000001,5.640012048047034,4.643987951952968,4.3260000000000005,4.95880644750192,3.693193552498081,0.1452190326009359,2.5357963144779205,0.16501087291378447,0.12542719228808735,2.5750941267199217,2.4964985022359194,8536064
5.139,5.698936603554367,4.579063396445633,4.263,4.743916832726824,3.782083167273176,0.16148665336271123,2.5315221726894377,0.19365768319384297,0.1293156235315795,2.602220116306799,2.4608242290720765,8699904
5.6419999999999995,6.408091378361615,4.875908621638384,4.328,5.075713849009098,3.5802861509909025,0.14784602078919606,2.5208748281002045,0.1835416552859374,0.11215038629245472,2.5915303747740914,2.4502192814263175,8863744
5.206999999999999,5.98471524351783,4.429284756482168,4.776,5.401127187058762,4.1508728129412376,0.13457949243278963,2.517117214202881,0.1591021358485456,0.11005684901703365,2.5606651734496833,2.473569254956079,9027584
5.293000000000001,6.023521046924729,4.562478953075273,4.468000000000001,5.0424875977773596,3.893512402222642,0.14573138551786535,2.5079009026288985,0.17128998032485768,0.12017279071087303,2.5530221846209415,2.4627796206368555,9191424
5.604,6.265743152590187,4.942256847409813,4.386,4.811633645286648,3.960366354713352,0.14944650484248995,2.5292416512966156,0.18685071551278717,0.11204229417219272,2.5841508595150104,2.4743324430782208,9355264
5.325999999999999,5.822048384736811,4.8299516152631865,4.5920000000000005,4.9713098996862595,4.212690100313742,0.13398766249625219,2.5308774054050445,0.15869666176518465,0.1092786632273197,2.5560508183240653,2.5057039924860236,9519104
5.659,6.244789211235577,5.073210788764422,4.345,4.809031248947741,3.8809687510522592,0.1494090356553594,2.5328189760446547,0.17760509528234852,0.12121297602837026,2.57151976383742,2.4941181882518895,9682944
5.867,6.329061684193788,5.404938315806212,4.763,5.1427380676203,4.3832619323797,0.14189096938611728,2.51859932243824,0.17858193758212812,0.10520000119010645,2.5500282000846872,2.487170444791793,9846784
5.8340000000000005,6.45107698061101,5.216923019388991,4.971,5.657694255109215,4.284305744890785,0.14627907606255672,2.5075822919607162,0.17487250735207324,0.1176856447730402,2.5392295396641638,2.4759350442572687,10010624
5.7940000000000005,6.400336540215086,5.187663459784915,4.839,5.34649285709259,4.331507142907411,0.1551646899638904,2.4909680485725403,0.18470592742986428,0.12562345249791654,2.545540014784322,2.4363960823607584,10174464
5.758000000000001,6.311114816290434,5.2048851837095675,4.63,5.021943873532933,4.238056126467066,0.16909664417099618,2.5117724269628523,0.2116356881622729,0.12655760017971945,2.575783472864446,2.4477613810612584,10338304
5.880999999999999,6.369107570111343,5.392892429888656,4.728999999999999,5.096544555122232,4.361455444877766,0.16572544800324568,2.5132400512695314,0.20037812715516576,0.1310727688513256,2.555438602098603,2.47104150044046,10502144
5.686999999999999,6.275949064011481,5.0980509359885176,4.892,5.459869703365129,4.324130296634872,0.15890958911428843,2.481045588850975,0.17950617863276436,0.1383129995958125,2.5368294748407143,2.4252617028612358,10665984
5.771000000000001,6.034835175820057,5.507164824179944,4.834999999999999,5.314004175347145,4.355995824652853,0.1579215439243449,2.51178592145443,0.1825777314355666,0.1332653564131232,2.5589782904460856,2.464593552462774,10829824
6.259,6.935068783482865,5.582931216517136,4.901,5.470463782869464,4.331536217130536,0.1521998741663992,2.4752528607845306,0.1806233251466759,0.12377642318612254,2.5242165809115393,2.4262891406575218,10993664
6.4030000000000005,7.0930586931558794,5.7129413068441215,4.984999999999999,5.587565349153102,4.382434650846897,0.15371973455573124,2.477802205085754,0.1866524806367582,0.12078698847470427,2.5290096123449057,2.4265947978266027,11157504
6.012,6.892531657579669,5.13146834242033,5.321,5.885472319959092,4.756527680040907,0.15473990685616928,2.4994053900241853,0.18686991185836463,0.12260990185397394,2.5482517713788035,2.450559008669567,11321344
6.4079999999999995,7.057119403499849,5.75888059650015,5.106,5.804200544256448,4.407799455743552,0.15891788429063222,2.4953654617071153,0.20055773488480358,0.11727803369646086,2.531204521564546,2.4595264018496845,11485184
6.193,6.492834954600026,5.893165045399973,5.063999999999999,5.372194743628115,4.755805256371883,0.1658415285249551,2.4966976255178452,0.1943717506420879,0.1373113064078223,2.5375453402878585,2.455849910747832,11649024
6.164,7.050286635349986,5.277713364650014,5.109,5.656712515832895,4.561287484167105,0.16947898428059283,2.4937471479177473,0.20191230619249778,0.13704566236868787,2.541090199584367,2.4464040962511278,11812864
6.467999999999999,6.973090090973876,5.962909909026122,5.313000000000001,5.941252337838866,4.6847476621611355,0.15699198039559023,2.4804844886064528,0.18999872273469684,0.12398523805648362,2.522209014908419,2.4387599623044864,11976704
6.763,7.4486391179038725,6.077360882096127,4.838000000000001,5.326565246410345,4.349434753589657,0.15070806807941856,2.4919854283332823,0.18120555097132954,0.12021058518750757,2.540020475627702,2.4439503810388628,12140544
6.516,7.172234714107689,5.859765285892311,5.4030000000000005,5.870205522227638,4.935794477772363,0.14875713021804887,2.4717396795749664,0.19019305408352705,0.1073212063525707,2.5250209765146714,2.4184583826352615,12304384
6.517,7.291287414336563,5.742712585663438,5.5489999999999995,6.19737412039655,4.900625879603449,0.14606293656138908,2.481241825222969,0.17196399261016757,0.12016188051261059,2.5310254810940847,2.431458169351853,12468224
6.556,7.004446206361477,6.107553793638523,5.252,5.788111928611927,4.715888071388073,0.1569015206355187,2.462745589017868,0.18355467548381427,0.13024836578722315,2.528507485508266,2.3969836925274706,12632064
6.669999999999999,7.647844568425882,5.6921554315741165,5.425,6.0753883455290385,4.774611654470961,0.1517608909453782,2.4429377794265745,0.18947789249924504,0.11404388939151136,2.5279427531573977,2.3579328056957514,12795904
6.8069999999999995,7.3846166548845344,6.2293833451154645,5.2170000000000005,5.55570488629484,4.878295113705161,0.15736378936303982,2.4657984495162966,0.1813111220495459,0.13341645667653376,2.5136939115314596,2.4179029875011335,12959744
6.779999999999999,7.551945593937811,6.008054406062188,5.654,6.133691567572331,5.174308432427669,0.16334479523615703,2.4628166794776916,0.19630885844428897,0.13038073202802508,2.505136990957256,2.420496367998127,13123584
6.934,7.361204868886112,6.506795131113888,5.568,6.6763844098506615,4.459615590149338,0.1684782564847005,2.449283665418625,0.21318123100483816,0.12377528196456282,2.4648697832142434,2.4336975476230065,13287424
6.914999999999999,7.42729386098215,6.402706139017848,5.691999999999999,6.189409288212433,5.194590711787566,0.15673240232798785,2.447792699933052,0.19246012025561762,0.12100468440035808,2.488743409241866,2.406841990624238,13451264
7.003,7.581948184209952,6.424051815790048,5.5569999999999995,6.029547352124631,5.084452647875368,0.1643733873032033,2.437283343076706,0.20103323257415223,0.12771354203225438,2.4774437788290364,2.3971229073243756,13615104
7.0920000000000005,7.727984276535199,6.456015723464802,5.932,6.284811564436316,5.579188435563685,0.16082277132922573,2.4073057621717453,0.1979147004090169,0.12373084224943456,2.441564546619747,2.3730469777237437,13778944
6.773999999999999,7.320300283726816,6.227699716273182,5.676999999999999,6.302348702725126,5.051651297274871,0.1599600829184055,2.437467658519745,0.2026187123711115,0.11730145346569949,2.4978836631651933,2.3770516538742963,13942784
7.269,8.202600021422452,6.335399978577549,5.858,6.554746725862418,5.161253274137581,0.17499410183065467,2.4297920256853103,0.2227218020318616,0.12726640162944775,2.4879369950018577,2.371647056368763,14106624
7.427000000000001,8.18973258747742,6.664267412522581,5.643,6.2616121563629346,5.024387843637065,0.16055428222235701,2.436307829618454,0.2104991775893324,0.11060938685538163,2.4762749997462286,2.3963406594906798,14270464
7.204000000000001,7.873062030009177,6.534937969990824,5.762000000000001,6.430233492126818,5.093766507873185,0.16377299045109084,2.410524755716324,0.20960093455864973,0.11794504634353195,2.4507550553773365,2.370294456055311,14434304
7.508000000000001,8.188996328918153,6.827003671081849,5.712000000000001,6.467669239813294,4.956330760186708,0.1544766666885051,2.3934853225946426,0.1792047113168685,0.1297486220601417,2.443575513773814,2.343395131415471,14598144
7.474000000000001,8.081177074666034,6.866822925333969,6.1129999999999995,6.866923736196174,5.359076263803825,0.18716265431915716,2.3967338532209395,0.23178179918574393,0.14254350945257038,2.4729234636360973,2.3205442428057816,14761984
7.594000000000001,8.359913833273692,6.82808616672631,5.817,6.435094652945647,5.198905347054353,0.13923799086155159,2.4062832951545716,0.1755600364230364,0.10291594530006679,2.453997118595438,2.358569471713705,14925824
7.526000000000001,8.32150235700468,6.730497642995322,6.098000000000001,6.487610061471724,5.708389938528278,0.15339174703177474,2.4071434259414675,0.18249643407544688,0.1242870599881026,2.4593685240219503,2.3549183278609847,15089664
7.510999999999998,8.239264375072677,6.782735624927319,5.836,6.322501798557827,5.349498201442174,0.144425985092918,2.398211109638214,0.181556012053338,0.10729595813249804,2.4837519393079224,2.3126702799685055,15253504
7.667,8.186654693041447,7.147345306958553,5.941,6.554847700981277,5.327152299018723,0.16817326754745507,2.3750920087099074,0.20864142585986664,0.1277051092350435,2.4456891542389507,2.304494863180864,15417344
7.7,8.444137084145119,6.9558629158548815,5.819,6.668204922265527,4.969795077734473,0.17336728232395315,2.365714746713638,0.21913545939905837,0.12759910524884793,2.4306836349564978,2.3007458584707785,15581184
7.7010000000000005,8.519088626005765,6.882911373994236,6.292,7.01360654099031,5.57039345900969,0.1431977814994752,2.3767603546380998,0.18048702180485185,0.10590854119409857,2.4201421617607988,2.3333785475154007,15745024
7.462999999999999,8.173648295572429,6.75235170442757,5.937,6.650933470289774,5.223066529710226,0.15553331449627872,2.419463536143303,0.18598408185998697,0.12508254713257047,2.455987385108355,2.382939687178251,15908864
7.7170000000000005,8.073259736709048,7.360740263290953,6.2989999999999995,6.95741400349628,5.640585996503719,0.15938227250654663,2.4045981228351594,0.20116598627988957,0.11759855873320368,2.4658769869433352,2.3433192587269835,16072704
7.679,8.408567680205202,6.9494323197947985,6.127999999999999,6.5511264586385485,5.70487354136145,0.18669234946784044,2.4121825844049454,0.2389972639645665,0.13438743497111438,2.4600687331364393,2.3642964356734515,16236544
7.648999999999999,8.266129646022616,7.031870353977382,6.1049999999999995,6.775227573291341,5.434772426708658,0.16971225746286409,2.4229613572359083,0.20207977993627144,0.13734473498945673,2.46383395107015,2.3820887634016668,16400384
8.117999999999999,8.69158172913718,7.544418270862816,5.977,6.750654315569945,5.203345684430055,0.15748273676468266,2.4011574447155,0.190086308400212,0.12487916512915331,2.4522977946898448,2.350017094741155,16564224
8.0,8.46475800154489,7.53524199845511,6.273999999999999,6.8227294415283355,5.725270558471663,0.1584876613794929,2.3743462711572647,0.20407005970088948,0.11290526305809634,2.4259523206809677,2.3227402216335618,16728064
8.008999999999999,8.745402743069306,7.272597256930691,6.371,6.937858888966205,5.804141111033796,0.16784420115873216,2.350888541340828,0.19165699740865016,0.14403140490881416,2.4036163726531576,2.2981607100284984,16891904
7.854000000000001,8.207530762452153,7.500469237547849,6.513000000000001,7.337197185144429,5.688802814855572,0.16278748110764554,2.381891092658043,0.1881235738382733,0.13745138837701779,2.4472750675407786,2.3165071177753074,17055744
7.9799999999999995,8.586778377993152,7.373221622006848,6.141,6.82649908825614,5.45550091174386,0.1609649483217961,2.37843798995018,0.2185143073105537,0.10341558933303847,2.4538200020986194,2.3030559778017405,17219584
8.233,8.755514114641892,7.710485885358109,6.372000000000001,7.1437616212276955,5.600238378772306,0.16958648363749185,2.348107984662056,0.2301547079352854,0.1090182593396983,2.43779645526229,2.258419514061822,17383424
8.332,9.055350537429813,7.608649462570187,6.5920000000000005,7.145638871467675,6.038361128532326,0.1933494950644672,2.337641882896423,0.25116537628184793,0.13553361384708645,2.4604329885572116,2.2148507772356347,17547264
8.168000000000001,8.855019650373992,7.4809803496260106,6.442,6.925090053716696,5.958909946283304,0.17035507674639422,2.312735748291016,0.2276011958623784,0.11310895763041004,2.406189117318413,2.2192823792636185,17711104
8.227999999999998,9.056924604532883,7.399075395467113,6.725,7.229623622118505,6.220376377881494,0.15163129434610403,2.3351709455251695,0.1942752003499415,0.10898738834226657,2.411682684790636,2.258659206259703,17874944
8.286000000000001,9.183565596488636,7.388434403511366,6.6,7.055565582545477,6.144434417454522,0.1832424541521403,2.303389471769333,0.23366618463150673,0.13281872367277386,2.400458697681188,2.206320245857478,18038784
8.389999999999999,9.114899993102496,7.665100006897502,6.777000000000001,7.342863057638508,6.211136942361494,0.20432966859597296,2.3203747987747194,0.24387374310658766,0.16478559408535826,2.3812941252609927,2.259455472288446,18202624
8.232,8.826689835124158,7.6373101648758395,6.843000000000001,7.432560005427778,6.253439994572224,0.1956641967201398,2.333489426970482,0.24165952258363096,0.14966887085664862,2.35479702901651,2.3121818249244535,18366464
8.598,9.114503630190535,8.081496369809466,6.3999999999999995,7.021095805814207,5.778904194185792,0.18116878376652795,2.347983095049858,0.23221116386149004,0.13012640367156586,2.4175686725051677,2.278397517594548,18530304
8.222,8.944589786808532,7.499410213191467,6.563,7.172541631063867,5.953458368936133,0.16963088153344058,2.324480378627777,0.20550049320154082,0.13376126986534034,2.3768931074096757,2.2720676498458783,18694144
8.721,9.143124389250373,8.298875610749628,6.886999999999999,7.64786858260806,6.126131417391937,0.17783817865161428,2.311664143204689,0.24635993697757186,0.10931642032565668,2.370784447865852,2.252543838543526,18857984
8.806999999999999,9.467788165753593,8.146211834246404,6.877999999999998,7.4096352132806835,6.346364786719313,0.1826377566903829,2.3098399341106415,0.21111788740366036,0.15415762597710544,2.388366025315241,2.231313842906042,19021824
8.697,9.255570496893633,8.138429503106366,6.884,7.584459848956384,6.1835401510436165,0.2042070469612048,2.2786829262971877,0.2579062131202182,0.15050788080219143,2.34720686009754,2.2101589924968352,19185664
8.992999999999999,9.654242013184279,8.331757986815719,6.8340000000000005,7.112215743623542,6.555784256376459,0.21370957536208954,2.2880574643611906,0.28775051778513583,0.13966863293904327,2.3859953333882697,2.1901195953341115,19349504
8.517,8.875107525751693,8.158892474248306,6.936,7.903028438051333,5.968971561948667,0.20275662375821005,2.3031301885843276,0.24061017247478755,0.16490307504163254,2.360212222510027,2.246048154658628,19513344
8.525,8.756051942212135,8.293948057787865,6.4990000000000006,6.84333849625042,6.1546615037495815,0.1666252165308429,2.3233533054590225,0.20566158666874965,0.12758884639293613,2.378099995310593,2.2686066156074522,19677184
8.354,8.759837405865945,7.948162594134054,6.993,7.553750390102406,6.432249609897594,0.1846140854681531,2.338431903719902,0.2330552820794914,0.13617288885681483,2.394994953100791,2.281868854339013,19841024
8.664,9.24346872219301,8.08453127780699,6.786000000000001,7.444182345554788,6.127817654445215,0.1881191037698752,2.334030416607857,0.24527221175860653,0.13096599578114387,2.3735464958524184,2.2945143373632955,20004864
8.562000000000001,9.402842434704626,7.7211575652953774,6.797,7.379890212647287,6.2141097873527125,0.18805185322546297,2.3360773980617524,0.23056571009048044,0.1455379963604455,2.397324230378344,2.2748305657451606,20168704
8.740999999999998,9.476424367287349,8.005575632712647,6.8759999999999994,7.251238590765928,6.500761409234071,0.2058020373392436,2.3158291310071943,0.25650643570090764,0.15509763897757955,2.3685695568301552,2.2630887051842334,20332544
9.036000000000001,9.626647102761032,8.44535289723897,7.1659999999999995,7.771230534589919,6.56076946541008,0.23756274176864983,2.2908558368682863,0.3285514039540875,0.14657407958321217,2.3785283666967993,2.2031833070397733,20496384
8.913,9.400668945084675,8.425331054915326,6.947000000000001,7.638347235475778,6.255652764524224,0.18201462986568606,2.3082694113254547,0.23030072984477756,0.13372852988659456,2.363757397980732,2.2527814246701774,20660224
8.945,9.452764709289648,8.437235290710353,6.906999999999999,7.642881104527082,6.171118895472916,0.16288157049566504,2.329483225941658,0.20465859477985568,0.1211045462114744,2.3775084413802547,2.2814580105030613,20824064
8.91,9.405560288965933,8.414439711034067,7.1579999999999995,7.836745902381738,6.479254097618261,0.1982844573342138,2.334058493375778,0.26025798268755074,0.13631093198087688,2.383893975501394,2.2842230112501625,20987904
9.009,9.766132088872213,8.251867911127787,7.105000000000001,7.721753597476336,6.488246402523667,0.19733940073185494,2.3153953552246094,0.23707612784679655,0.15760267361691332,2.379190462406743,2.2516002480424757,21151744
8.879,9.315839787565189,8.44216021243481,7.112,7.736064099271862,6.4879359007281385,0.1920530616616209,2.3359964787960052,0.2481325261521704,0.13597359717107138,2.3838184882447493,2.288174469347261,21315584
9.027,9.582554677777084,8.471445322222914,7.1450000000000005,7.696058073164708,6.593941926835293,0.19656781040959884,2.3172048777341843,0.24687738265999493,0.14625823815920275,2.357130131259478,2.2772796242088904,21479424
8.964,9.357222583278224,8.570777416721777,7.138,7.5412567420391134,6.734743257960886,0.22031081092233454,2.326844346523285,0.2729363062833338,0.16768531556133526,2.37599793949328,2.27769075355329,21643264
9.042000000000002,9.474384088513906,8.609615911486097,7.150000000000001,7.975106053789452,6.32489394621055,0.1643613752702044,2.297113287448883,0.20795097542138874,0.12077177511902004,2.3235821410022304,2.2706444338955354,21807104
9.161999999999999,9.626,8.697999999999999,7.208000000000001,7.685782377238844,6.730217622761158,0.1991203922881848,2.2903264671564103,0.25836067689607956,0.13988010768029,2.3498085467799212,2.2308443875328994,21970944
8.931000000000001,9.295319914360991,8.56668008563901,7.4060000000000015,8.00641985310281,6.805580146897191,0.19888359220284552,2.2803574711084367,0.24859649592556476,0.14917068848012627,2.336313964300818,2.2244009779160554,22134784
9.354000000000001,9.805601594328452,8.90239840567155,7.42,7.852643039930149,6.987356960069851,0.18810989533344075,2.273190349340439,0.23859123352971257,0.13762855713716893,2.3146791213373814,2.2317015773434963,22298624
9.188,9.63772880717161,8.73827119282839,7.257000000000001,7.958883893532257,6.555116106467744,0.19277352533406678,2.293531674146652,0.24985196748160962,0.13569508318652393,2.366926802859885,2.220136545433419,22462464
9.374,10.006790644684322,8.741209355315679,7.016000000000001,7.622072602911566,6.409927397088436,0.19352524643763896,2.3098660856485367,0.23585878966758705,0.15119170320769088,2.3788571017164237,2.2408750695806496,22626304
9.244,9.929057661806654,8.558942338193345,7.583,8.112434604082507,7.053565395917494,0.18651781170111556,2.2920535117387772,0.2382320583409355,0.13480356506129562,2.3259827329538734,2.258124290523681,22790144
9.242,9.703276489754249,8.780723510245753,7.356,7.862462239461147,6.849537760538853,0.22198838732308807,2.296737867593765,0.2937907325634973,0.15018604208267883,2.3412651934032698,2.2522105417842604,22953984
9.299,9.910644504593968,8.687355495406031,7.121,7.642563994156039,6.599436005843962,0.211577168189817,2.3269995719194414,0.27856766791512033,0.14458666846451365,2.4047208088176677,2.249278335021215,23117824
9.443999999999999,9.972813766840462,8.915186233159536,6.955,7.371491296427669,6.538508703572331,0.16167187910113068,2.322801023721695,0.20384272360907457,0.11950103459318678,2.3620592666708204,2.2835427807725694,23281664
9.651999999999997,9.982417917189728,9.321582082810266,7.884,8.526202460288031,7.241797539711969,0.20194598376337022,2.2986550718545913,0.24128563570471628,0.16260633182202416,2.3550310982137845,2.242279045495398,23445504
9.539000000000001,9.901641696444301,9.176358303555702,7.653000000000001,8.437729889834714,6.868270110165289,0.19840181690847708,2.3166197568178175,0.2699484545617897,0.12685517925516449,2.366554436550535,2.2666850770851,23609344
9.577000000000002,10.106698971114728,9.047301028885276,7.358,7.96594407637545,6.750055923624549,0.2137858281843364,2.3007576197385786,0.2593775704054698,0.16819408596320293,2.3354303878884646,2.2660848515886927,23773184
9.693999999999999,10.309178023014475,9.078821976985523,7.636999999999999,8.540571247882532,6.733428752117464,0.21629137626538672,2.321137401461601,0.2595307476540596,0.17305200487671385,2.3763710700504954,2.2659037328727067,23937024
9.404,10.02975074910063,8.77824925089937,7.411000000000001,7.898102658584411,6.923897341415592,0.210439314506948,2.283088392019272,0.27405715094069316,0.14682147807320284,2.3258505482797256,2.2403262357588183,24100864
9.608,10.111801548231048,9.104198451768953,7.6450000000000005,8.047796474661833,7.2422035253381685,0.17195096933800308,2.288939446210861,0.22733124077550815,0.11657069790049801,2.319562243374867,2.2583166490468556,24264704
9.549000000000001,10.331731754817703,8.7662682451823,7.209999999999999,7.810716239167878,6.60928376083212,0.23951393591447007,2.32086618244648,0.3198519273880157,0.1591759444409244,2.3539258613218133,2.2878065035711463,24428544
9.699,10.270024517862412,9.127975482137588,7.508,8.029704897427655,6.986295102572345,0.23624666287667218,2.2999254167079926,0.2804129108416037,0.19208041491174066,2.340014697707862,2.259836135708123,24592384
9.273999999999997,9.884986088221325,8.66301391177867,7.167,7.762735679643246,6.571264320356754,0.18560463966698276,2.313208729028702,0.2538861069139027,0.11732317242006282,2.3753209644905984,2.251096493566805,24756224
9.422,9.99124160072855,8.852758399271451,7.325,7.99686680227557,6.65313319772443,0.20668032165202826,2.3162699162960054,0.26985370164102807,0.14350694166302846,2.3806090152846444,2.2519308173073664,24920064


==> data/progress-climber-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.1740000000000004,2.4422610668732982,1.9057389331267025,2.4030000000000005,2.6760952214887697,2.1299047785112313,0.42620213863750295,2.7072849939266836,0.6433665287213353,0.20903774855367063,2.7078416137494536,2.7067283741039136,16384
2.1659999999999995,2.705688799216733,1.6263112007832659,1.987,2.460604265183497,1.5133957348165032,0.13141813229303803,2.67488155066967,0.18533392009396168,0.07750234449211438,2.6903565042359263,2.6594065971034135,180224
2.096,2.4371216791703514,1.7548783208296488,2.0439999999999996,2.627252946842105,1.460747053157894,0.1465368880735089,2.6623878856499994,0.17504178848178928,0.11803198766522852,2.6798323610629162,2.6449434102370826,344064
2.355,2.88752699462093,1.82247300537907,2.218,2.76258791760376,1.6734120823962397,0.14888348984532054,2.659943318367005,0.19776248706900443,0.10000449262163666,2.677870323537628,2.6420163131963816,507904
2.5269999999999997,2.9603370512661016,2.093662948733898,2.3080000000000003,2.818231320089232,1.7977686799107686,0.1312380058690905,2.6481651246547697,0.16843424897983333,0.09404176275834769,2.6643271859207647,2.6320030633887748,671744
2.6630000000000003,3.2146892241108214,2.111310775889179,2.9269999999999996,3.562390431152374,2.2916095688476252,0.15465141373376048,2.6404006948073704,0.21326518354936402,0.09603764391815695,2.6545972731567415,2.6262041164579992,835584
2.742,3.16618863728299,2.31781136271701,2.4979999999999993,3.085823102642282,1.9101768973577165,0.16966122939872239,2.641018442312876,0.24388418459906283,0.09543827419838194,2.6546080653864803,2.6274288192392716,999424
2.8489999999999998,3.1620958319748125,2.535904168025187,2.7540000000000004,3.3265591672482424,2.1814408327517585,0.1563175285079826,2.630983431140582,0.22492077819082112,0.08771427882514408,2.6535896836825508,2.608377178598613,1163264
3.0940000000000003,3.432118322484896,2.7558816775151045,2.7050000000000005,3.2153577176843715,2.1946422823156295,0.14698215844109647,2.6243312468131386,0.21147110113799777,0.08249321574419517,2.6578609979672976,2.5908014956589795,1327104
2.7399999999999998,3.245212826440501,2.2347871735594986,2.6529999999999996,3.18224568963762,2.1237543103623793,0.173446332445989,2.615394001205762,0.19687549032933357,0.15001717456264443,2.6397071975167385,2.5910808048947853,1490944
3.1670000000000003,3.8815355134631173,2.452464486536883,2.908,3.441737763325774,2.374262236674226,0.16893889154307543,2.605732671419779,0.2368396106723591,0.10103817241379175,2.6510382624401925,2.5604270803993656,1654784
2.7190000000000003,3.116276981462556,2.3217230185374444,2.931,3.293393432611575,2.568606567388425,0.19311458601926762,2.6033609827359516,0.23972578700526057,0.14650338503327467,2.6338988308081754,2.572823134663728,1818624
3.5189999999999997,4.082230858529608,2.955769141470391,2.693,3.210668813045561,2.175331186954439,0.176765368754665,2.572950506210327,0.21765358258318998,0.13587715492614003,2.612200126355922,2.5337008860647323,1982464
3.4210000000000003,4.056097630290021,2.785902369709979,2.8300000000000005,3.6457327993896045,2.0142672006103965,0.22643739879131317,2.5619712134202324,0.2778055481733306,0.17506924940929575,2.594642097736317,2.5293003291041476,2146304
3.3600000000000003,3.8543075965428817,2.865692403457119,2.8899999999999997,3.25477390257528,2.5252260974247194,0.19914002123599248,2.5596811473369603,0.2521023926167695,0.14617764985521547,2.6050828407889357,2.514279453884985,2310144
3.6699999999999995,4.170599640431353,3.1694003595686464,3.346,3.9516269478812847,2.7403730521187155,0.1735227100240687,2.5764358272155126,0.22377008943822968,0.12327533060990771,2.614636911239442,2.538234743191583,2473984
3.7590000000000003,4.38518607458167,3.132813925418331,3.341,3.763905426780031,2.9180945732199692,0.19476517569273705,2.5518705854813257,0.23914711808896216,0.15038323329651193,2.601339832712335,2.5024013382503165,2637824
4.026000000000001,4.7058705759186825,3.346129424081319,3.3820000000000006,3.8068952812164434,2.9571047187835577,0.1927424516218404,2.5287139604489015,0.23287124634987766,0.15261365689380313,2.587788434790499,2.469639486107304,2801664
4.071000000000001,4.759918717992189,3.3820812820078126,3.375,3.7610634662850138,2.9889365337149862,0.1927389047729472,2.521652039885521,0.22747516872978557,0.15800264081610882,2.5941819456912865,2.4491221340797558,2965504
4.059,4.652303463667624,3.4656965363323757,3.563,4.211876721727633,2.914123278272367,0.1747043137128154,2.518443976839383,0.21182219590394424,0.13758643152168654,2.5925802199257264,2.44430773375304,3129344
4.236,4.97665106494219,3.4953489350578097,3.558,4.169682924397927,2.9463170756020727,0.20672778428221736,2.468944662809372,0.2472386168061413,0.16621695175829343,2.558819387203492,2.3790699384152516,3293184
4.3759999999999994,5.181669907592433,3.5703300924075663,3.6439999999999997,4.042376706146331,3.2456232938536687,0.1904739707087477,2.473410356044769,0.2371460615350479,0.1438018798824475,2.564605781368927,2.382214930720611,3457024
4.734,5.44308673658446,4.02491326341554,3.85,4.580711981563187,3.1192880184368126,0.1802040691487491,2.4651159018278124,0.24073276521017956,0.11967537308731863,2.548728978889419,2.381502824766206,3620864
4.4300000000000015,5.084904573201319,3.775095426798684,3.5159999999999996,4.217315905993868,2.8146840940061315,0.15209550031771263,2.47366928756237,0.18831345316938075,0.11587754746604452,2.54336423749612,2.40397433762862,3784704
4.601,5.26570218895382,3.93629781104618,4.13,4.644742654148653,3.6152573458513464,0.17464460212116434,2.460100893179576,0.2085873520427329,0.14070185219959577,2.5275749998109576,2.392626786548194,3948544
5.058,5.602128661255773,4.513871338744226,4.0,4.535051399400095,3.464948600599905,0.20111494135732447,2.447610512375832,0.2443189441574649,0.15791093855718402,2.5398957652694674,2.3553252594821967,4112384
4.891,5.835091626909168,3.9469083730908316,4.089,4.658147608270474,3.5198523917295272,0.18464790995543195,2.4345292379458745,0.2305586801286809,0.13873713978218302,2.525782184991092,2.343276290900657,4276224
5.1850000000000005,6.164737209663898,4.205262790336103,3.9989999999999997,4.719478313344683,3.278521686655316,0.17268378175795077,2.428775142629941,0.20362688148842353,0.141740682027478,2.524864338136875,2.3326859471230073,4440064
5.697000000000001,6.383804921356859,5.010195078643143,4.183,4.78539604912383,3.58060395087617,0.17035313164815302,2.4061392406622564,0.19598474670620789,0.14472151659009816,2.511139377921125,2.3011391034033877,4603904
5.338000000000001,6.254916571995512,4.42108342800449,4.022,4.592399859747529,3.451600140252472,0.18614943089584507,2.406447531779607,0.21421373991602757,0.15808512187566257,2.4957707571537853,2.3171243064054288,4767744
5.559,6.281128104978611,4.836871895021389,3.9339999999999997,4.536664085540195,3.331335914459804,0.18500094488263125,2.3987079779307052,0.2255262745264709,0.1444756152387916,2.4784939381852538,2.3189220176761567,4931584
5.366999999999999,6.0061095367775374,4.727890463222461,4.202,4.431904327927945,3.9720956720720553,0.18236747443055107,2.406907924016317,0.22675870483877403,0.1379762440223281,2.4905925746928426,2.3232232733397917,5095424
5.3420000000000005,6.244826672180214,4.439173327819787,4.63,4.808437664185564,4.451562335814436,0.16415750002488488,2.3992282927036284,0.19733725085970621,0.13097774919006355,2.4776114097310007,2.320845175676256,5259264
5.47,6.240960439970819,4.69903956002918,4.222,4.674963574694479,3.769036425305522,0.16502919758980467,2.3855790515740716,0.20470530993138789,0.12535308524822145,2.4658555828664195,2.3053025202817237,5423104
5.5889999999999995,5.9734073360382185,5.2045926639617806,4.513,4.972740143994409,4.053259856005591,0.16173893858989075,2.3980656395355857,0.20089113256851068,0.12258674461127081,2.462350269684793,2.3337810093863784,5586944
5.593,6.371691851761658,4.814308148238342,4.734,5.495369818156722,3.972630181843278,0.17702455396453534,2.3865589092175163,0.19851088486694649,0.1555382230621242,2.454216373068609,2.3189014453664236,5750784
5.862,6.569386740051014,5.154613259948986,4.478999999999999,5.085027227111125,3.8729727728888736,0.16698104366660113,2.359343081712723,0.20132847970575998,0.13263360762744228,2.427266560199792,2.2914196032256537,5914624
5.864,6.472509654812477,5.255490345187523,4.629,5.33698940670041,3.9210105932995885,0.16029781475663182,2.355323192477226,0.19776067792143617,0.12283495159182747,2.436581559402433,2.274064825552019,6078464
5.951,6.46169462499619,5.440305375003809,4.8629999999999995,5.354895314065909,4.37110468593409,0.16258196098109085,2.3542270600795745,0.18738098170895715,0.13778294025322455,2.456637224427028,2.251816895732121,6242304
5.943,6.866396447903066,5.0196035520969335,4.488999999999999,5.274626501589654,3.703373498410344,0.16493678828701375,2.3596983621517813,0.19650766779994938,0.1333659087740781,2.453072660614065,2.2663240636894977,6406144
6.391000000000001,6.826831389415679,5.955168610584323,4.487,5.1492695825719315,3.8247304174280687,0.17838897481560703,2.310769852002462,0.2032401169381941,0.15353783269301996,2.4092702434130207,2.2122694605919033,6569984
6.025,6.733085446821216,5.316914553178785,4.774,5.341964787640924,4.206035212359076,0.16614815127104515,2.3208908001581827,0.19273483800576624,0.13956146453632406,2.4193656702946886,2.222415930021677,6733824
6.173,6.72474359987226,5.6212564001277405,4.662000000000001,5.675921101466974,3.6480788985330275,0.16700719436630604,2.3415088613828026,0.20691166343218,0.12710272530043207,2.450610433564637,2.2324072892009683,6897664
6.587000000000001,7.197066389829829,5.976933610170172,4.427,4.858046401214533,3.9959535987854666,0.17071383989726502,2.2994038899739584,0.21085682764703945,0.1305708521474906,2.383739854674107,2.21506792527381,7061504
6.328,6.834414849703284,5.821585150296716,4.415,4.968683122372354,3.861316877627645,0.17026686420043308,2.3378705302874248,0.19853848477635994,0.14199524362450622,2.418039014634801,2.2577020459400483,7225344
6.4030000000000005,7.363604497178731,5.44239550282127,5.008000000000001,5.569262861767997,4.446737138232005,0.15640401846418772,2.3267733295758566,0.18824610676178283,0.1245619301665926,2.416940152616802,2.236606506534911,7389184
6.672,7.434047242630008,5.909952757369991,4.472,5.028143866279221,3.9158561337207796,0.1522587949099639,2.3387871434291205,0.18328784543865279,0.12122974438127504,2.4144179049666104,2.2631563818916307,7553024
6.5040000000000004,7.249589699499665,5.758410300500336,4.7219999999999995,5.13399029114774,4.310009708852259,0.15666635887076455,2.2879045238097513,0.1799678484268632,0.1333648693146659,2.3694992244178485,2.206309823201654,7716864
6.811999999999999,7.563768581413189,6.06023141858681,4.848,5.442622569366485,4.253377430633515,0.1625245331476132,2.3110957473516467,0.19797223242116962,0.12707683387405677,2.395350284371983,2.2268412103313104,7880704
7.014,7.894570269768405,6.133429730231596,4.715999999999999,5.271935248028041,4.160064751971958,0.15942094254617886,2.2992052763700483,0.19344939107477194,0.1253924940175858,2.3872056653981275,2.211204887341969,8044544
6.889999999999999,7.856457448623579,5.923542551376419,4.8870000000000005,5.4181882905335925,4.355811709466408,0.13813647162169218,2.2741868615150453,0.16001847026726063,0.11625447297612373,2.35380045541808,2.194573267612011,8208384
6.614000000000002,7.151255991125275,6.076744008874728,4.424000000000001,5.174815556578313,3.6731844434216896,0.14441297032559908,2.2968927015860876,0.1727076827011811,0.11611825795001705,2.3854097693285516,2.2083756338436236,8372224
6.399000000000001,7.300004439500717,5.497995560499285,4.734,5.3490804825386675,4.1189195174613324,0.12088586833948886,2.2904951204856236,0.14512940797784862,0.0966423287011291,2.3903811482950084,2.190609092676239,8536064
6.6850000000000005,7.365444707525895,6.004555292474106,4.85,5.633211338018034,4.066788661981965,0.14852204201743002,2.286272385716438,0.17913357859556786,0.11791050543929218,2.380066117630491,2.1924786538023855,8699904
6.919,7.5177562108237375,6.320243789176262,5.072999999999999,5.826738018146887,4.31926198185311,0.1472323395311832,2.249853067596754,0.16983349108663356,0.12463118797573283,2.35285802643321,2.1468481087602975,8863744
6.711,7.151487230234885,6.270512769765116,5.2,5.806069302967903,4.593930697032097,0.14873693256328502,2.24001757701238,0.17954086956152338,0.11793299556504666,2.324652966590882,2.155382187433878,9027584
6.733999999999999,7.493344454118155,5.974655545881843,5.0440000000000005,5.8844784351784405,4.2035215648215605,0.14306704516833024,2.252696367104848,0.1709368443744493,0.11519724596221118,2.33726544184029,2.168127292369406,9191424
7.125,7.754082665474101,6.495917334525899,5.039999999999999,5.699651423101625,4.380348576898373,0.11743361768312748,2.265260414282481,0.14297319245216242,0.09189404291409252,2.352835676857943,2.177685151707019,9355264
6.706999999999999,7.333993620382216,6.080006379617782,4.6979999999999995,5.393425049879568,4.002574950120431,0.12105797079081335,2.276719539364179,0.14967888710583943,0.09243705447578726,2.376458858745503,2.176980219982855,9519104
6.926,7.759692989055324,6.092307010944676,4.9510000000000005,5.710690068383154,4.191309931616847,0.13535406102115907,2.283263802528381,0.1661245468449274,0.10458357519739075,2.3679431103314204,2.1985844947253415,9682944
7.169,7.998535412143447,6.339464587856552,5.204000000000001,5.863457352677185,4.5445426473228165,0.11783965071663256,2.2710591197013854,0.14624534788765575,0.08943395354560936,2.384087968322294,2.158030271080477,9846784
7.036,7.558153234213865,6.513846765786134,4.958,5.5211482930809614,4.394851706919039,0.14084039775965107,2.26131035387516,0.18210636562506374,0.0995744298942384,2.331467123482544,2.1911535842677763,10010624
6.976999999999999,7.44216771169117,6.511832288308828,5.008999999999999,5.632882200419276,4.385117799580721,0.12536888142737246,2.2453990270694097,0.15680572369018098,0.09393203916456395,2.3475152973156743,2.143282756823145,10174464
7.067,7.758752123234906,6.375247876765094,4.958,5.5327486407117465,4.383251359288254,0.10984559624145425,2.2459867005546887,0.13733675929937061,0.0823544331835379,2.3438915128712345,2.148081888238143,10338304
6.789,7.374071790466776,6.203928209533223,4.828,5.197778311965426,4.458221688034574,0.13381901926671458,2.256418583790461,0.1677941345083408,0.09984390402508835,2.336688061191357,2.176149106389565,10502144
7.244999999999999,7.734535494116615,6.755464505883383,5.074,5.579018811530818,4.5689811884691816,0.12346034954922891,2.280610372622808,0.14553650183984893,0.1013841972586089,2.3650137442211565,2.1962070010244594,10665984
7.300999999999999,7.9207652781497195,6.681234721850279,5.298,5.949825129923663,4.6461748700763374,0.11665425693305827,2.273156829675039,0.15517823098295846,0.07813028288315807,2.3595018983528986,2.1868117609971796,10829824
7.156999999999999,7.776774959158564,6.5372250408414345,4.756,5.49257586167346,4.01942413832654,0.12512201274124277,2.2851555049419403,0.16521578845151144,0.08502823703097409,2.362616338038277,2.2076946718456036,10993664
7.0920000000000005,8.020232729438044,6.163767270561957,5.207000000000001,5.727654395928816,4.686345604071185,0.11869171053792038,2.257592645287514,0.16316706719265617,0.07421635388318458,2.3455587053504092,2.1696265852246186,11157504
7.12,7.575982455802852,6.664017544197148,4.9430000000000005,5.40793117770268,4.478068822297321,0.12731113374854125,2.2133005196849505,0.14523209465638046,0.10939017284070204,2.33183556016087,2.094765479209031,11321344
7.196000000000001,7.743598392985225,6.648401607014776,4.960999999999999,5.60577050180665,4.316229498193349,0.12838201839476815,2.249840312202772,0.148554541799404,0.10820949499013229,2.3271841209335746,2.172496503471969,11485184
7.127,7.647846426502093,6.606153573497907,5.146,5.727398314411041,4.564601685588959,0.11122645833529529,2.251648821433385,0.14011300019382716,0.08233991647676342,2.340127195212673,2.1631704476540974,11649024
7.265000000000001,7.971643474462193,6.558356525537808,5.004,5.661513497960308,4.346486502039691,0.11928547940527394,2.2249094585577645,0.1417487858563502,0.09682217295419766,2.3268807905602995,2.1229381265552294,11812864
7.273999999999999,7.905018224776431,6.642981775223567,4.860000000000001,5.488251541979804,4.231748458020198,0.134615177490438,2.2254346971710524,0.1658464441502499,0.10338391083062608,2.333743201682334,2.1171261926597706,11976704
7.294999999999999,7.911364340305309,6.678635659694689,5.170999999999999,5.764893088021741,4.577106911978258,0.12656997361530856,2.2289490585525833,0.16106453785335906,0.09207540937725806,2.3525294676492043,2.1053686494559622,12140544
7.211,7.690571683901375,6.731428316098626,5.218999999999999,5.891881118772105,4.546118881227894,0.1096623437168697,2.2411290700236957,0.13396977951297878,0.0853549079207606,2.343275424340075,2.1389827157073165,12304384
7.581,8.15424427602899,7.007755723971011,5.153999999999999,5.785303413581772,4.522696586418226,0.11459907076011097,2.229467682043711,0.14441388827281998,0.08478425324740196,2.3253596963991794,2.1335756676882425,12468224
7.598999999999999,8.08392164315485,7.114078356845149,5.5680000000000005,6.484251057298163,4.651748942701838,0.12039810965458549,2.234257512291273,0.1546109795010741,0.08618523980809686,2.333467874828413,2.135047149754133,12632064
7.3279999999999985,8.106740007961578,6.54925999203842,5.401000000000001,6.070334744354423,4.731665255645578,0.10204174427005146,2.223991424838702,0.12084646867991794,0.08323701986018497,2.327547673726528,2.1204351759508757,12795904
7.508,8.066691328015748,6.949308671984252,5.326,5.819724619600845,4.832275380399154,0.10107698913974061,2.236588760217031,0.13238031635854225,0.06977366192093898,2.3473490057080793,2.1258285147259826,12959744
7.519000000000001,8.157630566133506,6.8803694338664965,5.452999999999999,5.976451048332124,4.929548951667875,0.15134132935975983,2.2187345017989477,0.18041105279862873,0.12227160592089091,2.2891355874225385,2.148333416175357,13123584
7.531000000000001,8.20295907613485,6.859040923865152,5.2909999999999995,6.078685851085316,4.503314148914683,0.14437610921449956,2.2058743273218475,0.19875200071386553,0.09000021771513358,2.287202081501892,2.124546573141803,13287424
7.42,8.083219420704792,6.756780579295208,5.212000000000001,5.699807339018183,4.724192660981818,0.11162471182954803,2.218668886522452,0.13637112392288192,0.08687829973621412,2.3264853936649756,2.1108523793799283,13451264
7.526999999999999,8.166641305733142,6.887358694266856,5.106,5.891190422763803,4.320809577236197,0.10745372128052014,2.199327046175798,0.1485100735259447,0.06639736903509556,2.3007742917288025,2.0978798006227937,13615104
7.709999999999999,8.341490300796456,7.078509699203542,5.288000000000001,5.866874770567867,4.709125229432135,0.1228973684056351,2.2229048172632853,0.15335639529677086,0.09243834151449933,2.312777558948535,2.1330320755780354,13778944
7.524000000000001,8.456439810389925,6.5915601896100755,5.471,6.2564228160678805,4.68557718393212,0.12072134548798201,2.2147013107935587,0.16025303190888374,0.08118965906708028,2.321198145893612,2.108204475693505,13942784
7.486,7.844864877077709,7.12713512292229,5.6370000000000005,6.299465848176342,4.974534151823659,0.13408601845925047,2.227036465207736,0.17034797133607477,0.09782406558242616,2.300021442774062,2.15405148764141,14106624
7.340000000000001,7.74241769344799,6.937582306552011,5.386,5.813181460271862,4.958818539728139,0.12354391478002066,2.1955599218606947,0.1480254559134537,0.09906237364658763,2.296643446983586,2.0944763967378033,14270464
7.522,8.191698439598003,6.8523015604019974,5.309,6.1203254587402025,4.497674541259798,0.12230731486342841,2.2281352072954177,0.16790799634327608,0.07670663338358073,2.323631385005287,2.1326390295855484,14434304
7.652000000000001,8.102151085747886,7.201848914252116,5.316,5.803097526169041,4.828902473830959,0.11285704515563941,2.2207776988546053,0.1462603963083664,0.07945369400291243,2.3188960109620074,2.1226593867472032,14598144
7.313,7.849359021551796,6.776640978448204,5.38,6.071664658631623,4.688335341368377,0.12235774006694551,2.1981911092996596,0.16009692271090797,0.08461855742298305,2.3032838990006566,2.0930983195986625,14761984
7.818,8.273012087751523,7.362987912248476,5.271999999999999,5.828287695351964,4.715712304648035,0.12634687594448524,2.2162105510632197,0.16419568494245879,0.08849806694651169,2.3173514129407193,2.11506968918572,14925824
7.65,8.042147931270842,7.257852068729159,5.5649999999999995,6.236717946760394,4.893282053239605,0.11545644893000521,2.1874171793460846,0.14414134797468175,0.08677154988532867,2.256872565039104,2.1179617936530652,15089664
7.854000000000001,8.307126913789062,7.4008730862109395,5.31,6.1074710026076175,4.512528997392382,0.12743494622409338,2.205530986189842,0.14474102820342,0.11012886424476676,2.274942744719,2.1361192276606835,15253504
7.572000000000001,8.260865734377898,6.883134265622103,5.379,5.803180386156644,4.954819613843355,0.10961753809824584,2.21793906390667,0.13875362856699736,0.08048144762949433,2.320791639473984,2.1150864883393563,15417344
7.659000000000001,8.261303079852661,7.05669692014734,5.308,6.0969841570019,4.519015842998099,0.12930807583034037,2.1977157821257913,0.18282644019411057,0.07578971146657018,2.2896370899860123,2.1057944742655703,15581184
7.764999999999998,8.204300580468542,7.325699419531454,5.507,6.148015600434186,4.865984399565813,0.11716606045762694,2.192330046494802,0.1371886589971982,0.09714346191805567,2.2888756944226896,2.0957843985669142,15745024
7.447,8.166444924924765,6.7275550750752355,5.536999999999999,6.116379840864349,4.957620159135649,0.13243658854626114,2.2088061879078547,0.1591241750407968,0.10574900205172548,2.2840340191177435,2.133578356697966,15908864
8.120999999999999,8.708119238315351,7.533880761684646,5.598000000000001,6.269204886752176,4.926795113247826,0.10603742379074292,2.202359982331594,0.12874542813377643,0.08332941944770943,2.3166830388512207,2.088036925811967,16072704
7.866000000000001,8.476920616774391,7.255079383225612,5.651,6.276914530906577,5.025085469093423,0.10717703779228024,2.199502880374591,0.13141786545911302,0.08293621012544745,2.2949280362371507,2.104077724512031,16236544
7.752000000000001,8.2542907524532,7.249709247546803,5.72,6.291261761366888,5.148738238633111,0.12876531079721945,2.171297696729501,0.17063137981266344,0.08689924178177547,2.310754557638025,2.0318408358209767,16400384
7.757000000000001,8.333871736177116,7.180128263822885,5.563999999999999,6.224563395897774,4.903436604102224,0.10927054403970635,2.1722158844272292,0.14967405118290128,0.0688670368965114,2.2867677324852407,2.057664036369218,16564224
7.795999999999999,8.379492930548434,7.212507069451565,5.633000000000001,5.978023187626572,5.287976812373429,0.11322700272624689,2.1732400834560393,0.14985121217362915,0.07660279327886463,2.2822636559725775,2.064216510939501,16728064
7.815,8.22930061549556,7.40069938450444,5.329,5.951245128546621,4.706754871453379,0.11447310694493351,2.1788327510158223,0.14579027475842418,0.08315593913144284,2.258043607983393,2.0996218940482514,16891904
7.43,7.896411835184314,6.963588164815685,5.382,6.026574278109202,4.737425721890797,0.12209159694612023,2.186794663468997,0.14264755076804694,0.10153564312419354,2.2675213322692858,2.106067994668708,17055744
7.882,8.429298821486032,7.334701178513967,5.695,6.12208898370246,5.267911016297541,0.11583215446832273,2.1857854386170703,0.15411925702172813,0.07754505191491734,2.290830526467007,2.0807403507671336,17219584
7.929,8.255387806144777,7.602612193855224,5.593000000000001,6.26048857668128,4.925511423318722,0.11003499010888236,2.189865724742413,0.14400970855467907,0.07606027166308565,2.2944027139479637,2.085328735536862,17383424
8.089,8.79445658973462,7.38354341026538,5.761000000000001,6.451585983060764,5.070414016939238,0.12159494919081526,2.209050973753134,0.15892662251712583,0.08426327586450469,2.314495906085924,2.103606041420344,17547264
8.203999999999999,8.695979674376899,7.712020325623099,5.773,6.300921395664165,5.245078604335834,0.13468093099072573,2.2097422326604526,0.1546470509688106,0.11471481101264086,2.3325966552955886,2.0868878100253165,17711104
8.03,8.450238027789013,7.609761972210985,5.319999999999999,5.958858356758366,4.681141643241633,0.1175320973154157,2.2024714479843777,0.15332785630650453,0.08173633832432686,2.308671456010376,2.0962714399583793,17874944
8.013,8.530340313526793,7.495659686473207,5.568,6.32282183328253,4.813178166717469,0.11723782320817307,2.1987825214862826,0.14374231948803567,0.09073332692831046,2.264636075608358,2.132928967364207,18038784
7.888,8.448246374374703,7.327753625625297,5.6499999999999995,6.441163699875063,4.858836300124936,0.12110133018965519,2.2114220793048545,0.16756579867985477,0.0746368616994556,2.3130863735116662,2.1097577850980427,18202624
8.2,8.753949456178088,7.646050543821911,5.769,6.432904360582155,5.105095639417845,0.12534692919192209,2.2087251683076223,0.1633555166930676,0.08733834169077656,2.295378022961373,2.1220723136538715,18366464
7.830999999999999,8.43689520546048,7.225104794539517,5.619,6.446278066915834,4.791721933084165,0.13483788125837837,2.2018154188990597,0.19326484752086776,0.07641091499588899,2.3114199980513503,2.092210839746769,18530304
8.319999999999999,8.899465270745363,7.740534729254633,5.663,6.096313973926528,5.229686026073472,0.12322333686364191,2.2240827510754264,0.16925210776832983,0.077194565958954,2.322219632098337,2.125945870052516,18694144
7.786,8.47016664636622,7.10183335363378,5.523999999999999,6.430324445218156,4.617675554781842,0.11978600580866135,2.2266350398461023,0.15452487154603464,0.08504714007128805,2.3454120372932694,2.1078580423989353,18857984
8.046000000000001,8.501964910930656,7.590035089069346,5.678000000000001,6.28632228300466,5.069677716995342,0.12492381160457924,2.1977378288904825,0.1533169532330798,0.09653066997607869,2.275034543877471,2.120441113903494,19021824
7.922999999999999,8.484961742470071,7.361038257529927,6.024000000000001,6.7257577929741865,5.322242207025815,0.10631193890391535,2.1969885125756266,0.14368617115185195,0.06893770665597874,2.3513338731379543,2.042643152013299,19185664
8.013,8.643635393868754,7.382364606131245,5.795,6.360689844349357,5.2293101556506425,0.1191071428979436,2.1842196772495903,0.16751629858372152,0.07069798721216565,2.3007998004467547,2.067639554052426,19349504
8.154,8.64363659993918,7.664363400060821,5.6739999999999995,6.1602756419974165,5.1877243580025825,0.09916346305981275,2.163748673597972,0.13234919668628684,0.06597772943333866,2.257756302971278,2.069741044224666,19513344
7.794,8.24998684191542,7.3380131580845775,5.694,6.5597158887302465,4.828284111269753,0.13064655545167622,2.2257474129398664,0.1716353181927423,0.08965779271061014,2.3390230419743885,2.1124717839053444,19677184
8.064000000000002,8.809589699499666,7.318410300500338,5.569,6.506896049677148,4.631103950322852,0.11466700442445768,2.2050102536877,0.1651793278538054,0.06415468099510996,2.322772407618578,2.0872480997568217,19841024
8.069,8.582116945734597,7.555883054265405,5.931,6.389921561925346,5.472078438074654,0.15563121481488146,2.1806264042854306,0.19277762936671283,0.11848480026305008,2.2944722607812342,2.066780547789627,20004864
8.027,8.634059305175366,7.419940694824632,5.819,6.273410607270561,5.364589392729439,0.10084889318483567,2.2222664843002953,0.12964847799719062,0.0720493083724807,2.3196839552174513,2.1248490133831393,20168704
8.26,8.836020832956587,7.683979167043413,5.892,6.182647552888374,5.601352447111626,0.10494497950809693,2.2057622094949085,0.1321517719556787,0.07773818706051516,2.2909275402778997,2.1205968787119174,20332544
8.321000000000002,8.656900282822152,7.985099717177852,5.832999999999999,6.473921992133207,5.192078007866791,0.10861275986147416,2.20066148241361,0.1442696134911749,0.07295590623177343,2.290648082154977,2.1106748826722432,20496384
7.970999999999999,8.530472072582716,7.411527927417283,5.853,6.491906096386629,5.214093903613371,0.12291659733746196,2.1820042823751766,0.1644212090364256,0.08141198563849834,2.2972158853206572,2.066792679429696,20660224
8.072000000000001,8.714896570219503,7.429103429780498,5.679,6.3399304048082525,5.018069595191748,0.12324773875686026,2.2008686607082684,0.1616015871860113,0.08489389032770923,2.295870778056244,2.1058665433602926,20824064
8.200999999999999,8.78384560562811,7.618154394371887,5.9239999999999995,6.610588668709293,5.237411331290706,0.08310683670764164,2.2047680805126824,0.1067288173465398,0.05948485606874349,2.2661228983832054,2.1434132626421594,20987904
8.19,8.609547375155655,7.770452624844345,5.734000000000001,6.5571306093202955,4.910869390679706,0.10086851525120433,2.2123800377051035,0.13569183733691764,0.06604519316549101,2.2916264979902605,2.1331335774199465,21151744
8.062000000000001,8.693550473042338,7.4304495269576645,5.893000000000001,6.839816244051612,4.94618375594839,0.1032864341512322,2.1710309172670046,0.14179879576339982,0.0647740725390646,2.2866294293574416,2.0554324051765676,21315584
8.176,8.851606394285904,7.5003936057140965,5.9030000000000005,6.500964045741883,5.305035954258118,0.09792995786604777,2.1682706261674562,0.12260754458511838,0.07325237114697716,2.274456327574478,2.0620849247604345,21479424
8.255,8.755604634417223,7.754395365582779,5.871999999999999,6.512356150903541,5.231643849096457,0.1137647182991107,2.1990063110987346,0.157789850142859,0.06973958645536239,2.284120274041257,2.113892348156212,21643264
8.148,8.914,7.382,6.035,6.773068425012207,5.296931574987793,0.1264224308853348,2.1872882857918743,0.16014545398389196,0.09269940778677765,2.3438733521251773,2.0307032194585712,21807104
8.154,8.824361096723251,7.4836389032767485,5.7700000000000005,6.548858138559264,4.991141861440737,0.10134175975496566,2.204489130775134,0.13897544154651578,0.06370807796341554,2.317252237630199,2.091726023920069,21970944
8.452,8.981769761311458,7.922230238688541,6.098999999999999,6.783681677862055,5.414318322137944,0.1410041575164844,2.1349191750089327,0.20813336465805998,0.07387495037490883,2.230209057491998,2.039629292525867,22134784
8.48,9.135591336123351,7.82440866387665,5.933999999999999,6.584756482872049,5.28324351712795,0.10641708884698645,2.178516825536887,0.15380531257056626,0.05902886512340663,2.295030002818887,2.062003648254887,22298624
8.015,8.554560005930758,7.475439994069243,5.881000000000001,6.925676504952611,4.836323495047392,0.11315393138987317,2.1882386937737466,0.15701125007618075,0.0692966127035656,2.2949997471789683,2.081477640368525,22462464
8.126999999999999,8.811748859071702,7.442251140928295,5.787,6.693488279019646,4.880511720980354,0.11648710031683243,2.2252139687538146,0.16191523747737765,0.07105896315628721,2.3336894004749973,2.116738537032632,22626304
8.09,8.93384832760396,7.24615167239604,5.809,6.295506937257836,5.322493062742164,0.14216315434314306,2.1935079400738076,0.19999025118188185,0.08433605750440426,2.2895391127409614,2.0974767674066537,22790144
8.556999999999999,9.188522762851822,7.925477237148176,5.983,6.69908728518247,5.266912714817529,0.12855322067625813,2.1613670433561003,0.17013861665913685,0.08696782469337941,2.244774644379129,2.0779594423330714,22953984
8.37,8.639851811185324,8.100148188814675,5.7490000000000006,6.48436997491059,5.0136300250894115,0.12595282422068216,2.1803791984915732,0.16940674950934487,0.08249889893201945,2.2922615419358183,2.068496855047328,23117824
8.344,8.89469410746802,7.793305892531979,5.87,6.492960672916036,5.247039327083964,0.11362551273778074,2.185581978162129,0.1453515974522136,0.08189942802334788,2.2917216019069353,2.079442354417323,23281664
7.941000000000001,8.737133782727502,7.144866217272499,5.796,6.419621680187596,5.172378319812404,0.11786380958122508,2.224791389207045,0.1601536976851332,0.07557392147731695,2.335125592492934,2.114457185921156,23445504
8.275,9.121005319132214,7.428994680867786,5.909999999999999,6.562717396734604,5.257282603265394,0.13698629716721672,2.2012638956308366,0.16103079317496743,0.112941801159466,2.311971975217116,2.090555816044557,23609344
8.154,8.737150066449452,7.570849933550548,6.078999999999999,6.611906183112937,5.546093816887061,0.12438268444190417,2.1604050914446513,0.15079277977411232,0.09797258910969603,2.283212445376187,2.037597737513116,23773184
8.401,8.903880701558531,7.898119298441469,5.920999999999999,6.551181719823734,5.290818280176265,0.1324325115419924,2.179998904466629,0.18428812585560012,0.0805768972283847,2.2788453478342303,2.0811524610990277,23937024
8.148,9.057854933492147,7.238145066507852,6.048,6.610686413555544,5.485313586444456,0.13888243402664854,2.185573005676269,0.1827024820549705,0.09506238599832659,2.266120463468694,2.105025547883844,24100864
8.452,8.746543714921911,8.157456285078089,5.9030000000000005,6.560115667139356,5.245884332860645,0.1325974870783587,2.1817121893167495,0.1722576741622365,0.09293729999448089,2.2949380621640163,2.0684863164694827,24264704
8.341,8.819507053239551,7.8624929467604465,6.014000000000001,6.531671710642953,5.4963282893570495,0.1298550516522179,2.1577019726236664,0.17730427451792263,0.08240582878651313,2.2923691687522174,2.0230347764951153,24428544
8.258,8.703596229786562,7.812403770213436,6.179,6.648732902828831,5.709267097171169,0.12784749232232567,2.189305712779363,0.16016036079060453,0.0955346238540468,2.3222476943896724,2.056363731169054,24592384
8.345,8.951106426298221,7.73889357370178,5.775,6.544587551874379,5.005412448125622,0.12497827783226964,2.1524192382891973,0.17239867036531628,0.077557885299223,2.248434539719189,2.0564039368592057,24756224
8.581999999999999,9.319750635377563,7.844249364622435,6.252,6.830926592928671,5.673073407071328,0.1470109499059617,2.1763479635119434,0.21056708257137458,0.0834548172405488,2.270775410321442,2.0819205167024446,24920064


==> data/progress-climber-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.153,2.5270868883027044,1.7789131116972956,2.508,2.8283685377811,2.1876314622189,0.40132858610401545,2.707413330674172,0.549406904050219,0.25325026815781193,2.7079023700535245,2.7069242912948193,16384
2.1399999999999997,2.522387238280777,1.7576127617192223,2.0860000000000003,2.3162694074339885,1.8557305925660121,0.20732745618248974,2.6657034873962404,0.33704211004655227,0.07761280231842724,2.6890548427361955,2.6423521320562853,180224
2.255,2.668624225596132,1.841375774403868,2.4110000000000005,2.956773762652622,1.865226237347379,0.5378789038707813,2.6542331486940385,0.7419715621069187,0.3337862456346438,2.6717687456607386,2.6366975517273383,344064
2.745,3.3487093671627104,2.14129063283729,2.3609999999999998,2.742587473588953,1.9794125264110467,0.744325184263289,2.6133722205956778,1.0411625504452786,0.4474878180812994,2.6516481188532213,2.5750963223381342,507904
2.368,2.9248446821152196,1.8111553178847801,2.3289999999999997,2.8755793629474127,1.7824206370525868,0.9125747681905827,2.599314765135447,1.6857080901722372,0.13944144620892807,2.6515952178382682,2.547034312432626,671744
2.3329999999999993,2.8943563930338723,1.7716436069661263,2.21,2.804625932835089,1.6153740671649108,0.6468227927883466,2.602842711408933,1.0112614064176353,0.2823841791590579,2.6371035658257185,2.5685818569921475,835584
2.4250000000000003,2.8578567892502096,1.992143210749791,2.239,2.592679233204326,1.885320766795674,0.5606914044357836,2.607995235919952,0.7674258020134416,0.3539570068581256,2.6484500538685225,2.567540417971381,999424
2.4589999999999996,2.784927906138765,2.133072093861234,2.226,2.8944489509304354,1.5575510490695643,0.6556348068484414,2.576615384221077,1.110472422230413,0.2007971914664699,2.6465265227032706,2.5067042457388835,1163264
2.436,2.952724297861055,1.919275702138945,2.198,2.7131854035199368,1.6828145964800634,0.9028598180661598,2.5524208396673203,1.2038860053639582,0.6018336307683614,2.629565987225294,2.4752756921093466,1327104
2.507,3.1436325470787683,1.870367452921232,2.26,2.8021623373123585,1.717837662687641,0.709143171273172,2.555324441194534,1.0616480807474333,0.35663826179891056,2.632375076228249,2.4782738061608187,1490944
2.775,2.98063316853076,2.5693668314692397,2.621,3.072894899285221,2.169105100714779,0.8646523347124457,2.562726452946663,1.2655868965267267,0.4637177728981648,2.614396043375048,2.5110568625182776,1654784
3.2359999999999998,3.7576933965462853,2.714306603453714,2.438,2.77725801390682,2.0987419860931804,0.735300831993421,2.5891914596160253,1.0377998804173743,0.43280178356946775,2.618872426898508,2.5595104923335423,1818624
2.981,3.5594712611703367,2.402528738829663,2.455,2.8817844889402613,2.028215511059739,0.8342343326037127,2.5036115060249964,1.2730294754574696,0.3954391897499559,2.5623057367144355,2.4449172753355572,1982464
2.926,3.3354679474635347,2.5165320525364656,2.5789999999999997,3.251345893123472,1.9066541068765273,0.670264373968045,2.522169250249863,0.9613769688748177,0.3791517790612722,2.5704767962537147,2.473861704246011,2146304
3.275,3.8401946567334124,2.7098053432665874,2.6599999999999997,3.4469307466353056,1.8730692533646938,0.8879078996057311,2.5104188074668246,1.2272615556177544,0.5485542435937079,2.565781649757655,2.455055965175994,2310144
3.2559999999999993,3.7878684047769706,2.724131595223028,2.687,3.24846326683052,2.1255367331694797,0.6498283288131157,2.4987811257441837,1.0614665715472105,0.23819008607902087,2.5808411172377324,2.416721134250635,2473984
3.271,3.814018415893973,2.727981584106027,2.982,3.7078622458841624,2.256137754115838,0.6539156837388872,2.441211542487144,1.0635039835252798,0.2443273839524946,2.528521122124725,2.353901962849563,2637824
3.5540000000000007,4.103439714618447,3.004560285381554,3.0729999999999995,3.6037739631896044,2.5422260368103946,0.6562866034607092,2.4578085551659266,1.0583011043874784,0.25427210253394006,2.537024758207326,2.378592352124527,2801664
3.911,4.670848011118013,3.151151988881987,3.3059999999999996,3.9910576618066536,2.6209423381933457,0.7144726041083533,2.4654569486776987,0.9889684788773159,0.43997672933939086,2.5547366029491716,2.376177294406226,2965504
3.832,4.34580541063714,3.31819458936286,3.165,3.803408176639366,2.526591823360634,0.9193448908627033,2.4067232698202132,1.4428902190611186,0.39579956266428806,2.555169661674514,2.2582768779659124,3129344
3.8810000000000002,4.335916475850238,3.4260835241497625,3.1160000000000005,3.735680562870904,2.496319437129097,0.6440860446852943,2.523314533631007,1.1220868201416314,0.16608526922895728,2.577015488076885,2.469613579185129,3293184
4.188,4.652323163324855,3.7236768366751445,3.429,4.097871437572273,2.760128562427726,0.33325266401904324,2.507153969009717,0.5278061610944962,0.13869916694359036,2.5413447167611185,2.4729632212583157,3457024
4.289,4.7678413098303025,3.810158690169697,3.5800000000000005,4.231291025579195,2.9287089744208052,0.5515520367771386,2.445255925258001,0.8840005321555449,0.21910354139873228,2.5421826067500617,2.34832924376594,3620864
4.242999999999999,4.807288047011452,3.678711952988546,3.657,4.048460087365238,3.2655399126347615,0.4512090536144873,2.500609915455182,0.7701189997716921,0.13229910745728257,2.5381062245467,2.4631136063636645,3784704
4.101999999999999,4.4907878598927695,3.7132121401072298,3.936,4.8347012851888,3.0372987148112007,0.6348000716418027,2.466341067353884,0.9833380671042271,0.2862620761793784,2.535141019374963,2.3975411153328055,3948544
4.468,4.778444842121753,4.157555157878247,3.558,4.130936296633404,2.9850637033665954,0.5232643105089664,2.443245160579681,0.8184781442956569,0.22805047672227585,2.529792989605592,2.3566973315537703,4112384
4.809,5.221563934439258,4.396436065560742,4.1259999999999994,4.613548971899234,3.6384510281007656,0.48726127591604984,2.447973617911339,0.7827059670731785,0.19181658475892116,2.4995987984893433,2.396348437333335,4276224
4.69,5.151302503786832,4.228697496213169,3.5970000000000004,4.264922899742179,2.929077100257822,0.6395253038887556,2.3892029047012326,1.0927815125979574,0.18626909517955392,2.5175277368650937,2.2608780725373716,4440064
4.325,5.049737883651738,3.6002621163482624,3.87,4.360509938737229,3.3794900612627714,0.6460748527819912,2.3789158155520758,1.0052361964668355,0.2869135090971469,2.4626630114596457,2.295168619644506,4603904
4.662000000000001,5.448267130179051,3.8757328698209506,4.025,4.6343151893724635,3.4156848106275377,0.35391448562343913,2.4789922803640363,0.5618407744805779,0.14598819676630034,2.530258331611202,2.4277262291168706,4767744
5.007,5.501531091034729,4.51246890896527,3.7659999999999996,4.4664312957028685,3.0655687042971307,0.403266058738033,2.442585886518161,0.6154687512038604,0.1910633662722057,2.4908264651807626,2.394345307855559,4931584
5.061000000000001,5.734000000000001,4.388000000000001,3.9510000000000005,4.653772367128931,3.24822763287107,0.2480411753058433,2.423697110017141,0.39193581982836395,0.10414653078332264,2.5220289524315005,2.3253652676027814,5095424
4.686,5.207194781247855,4.164805218752145,4.099,4.722224678587105,3.4757753214128955,0.366681677630792,2.4487411429484682,0.6033491236958263,0.13001423156575775,2.553556452412778,2.3439258334841586,5259264
5.311000000000001,5.840649884357583,4.781350115642419,4.203,4.814752400894349,3.5912475991056514,0.31540449129727977,2.3908127437035245,0.48313590507619153,0.14767307751836797,2.5023939400717543,2.2792315473352946,5423104
5.053,5.559123502714505,4.546876497285495,4.248,5.063926467275085,3.432073532724915,0.2343959274701774,2.400382825732231,0.3483121887088959,0.12047966623145889,2.4487825719875733,2.351983079476889,5586944
5.3759999999999994,5.9773185511856415,4.774681448814357,4.5280000000000005,5.408667928336215,3.6473320716637856,0.5212412308746328,2.392801919579506,0.898341370380302,0.14414109136896353,2.4715000060177665,2.314103833141245,5750784
5.479,6.24083265879063,4.71716734120937,4.264,4.841151626524608,3.6868483734753927,0.4707799442733327,2.465016907453537,0.8767769655579648,0.06478292298870059,2.517649568997509,2.412384245909565,5914624
5.461,6.2204267574954155,4.701573242504585,4.652000000000001,5.222697818464379,4.081302181535623,0.3841591434242825,2.4560470720132193,0.7608468155979846,0.0074714712505803416,2.524144416063357,2.3879497279630817,6078464
5.587000000000001,6.104146981041175,5.069853018958827,4.528999999999999,5.4267689012212434,3.6312310987787546,0.3899783385607103,2.3804157912731165,0.5714836897630547,0.2084729873583658,2.4813872984898135,2.2794442840564195,6242304
5.442,6.233931815246742,4.650068184753258,4.534,5.4270979789474385,3.640902021052561,0.3654796740661065,2.4141601065794625,0.5170516697893017,0.21390767834291127,2.4760560271980716,2.3522641859608533,6406144
5.451,6.2485518791903125,4.653448120809687,4.305999999999999,5.238579219155134,3.373420780844865,0.41857693881417307,2.4269473910331727,0.6444058931519268,0.1927479844764194,2.5244897527455374,2.329405029320808,6569984
5.478,6.1874476724889576,4.768552327511042,4.5840000000000005,5.195983659912583,3.9720163400874178,0.374111440932999,2.3866060535113016,0.5506522641155096,0.1975706177504883,2.478749056885321,2.2944630501372822,6733824
5.756,6.5883604988224755,4.923639501177525,4.5969999999999995,5.106432036683992,4.087567963316007,0.29652343926330404,2.432951876521111,0.4134137384760521,0.179633140050556,2.4952278844852547,2.370675868556967,6897664
5.632,6.212754681427537,5.051245318572462,4.721,5.2980519907252726,4.143948009274728,0.28577653008202714,2.4145006696383158,0.45409942787510016,0.11745363228895411,2.457087444759962,2.3719138945166693,7061504
6.093999999999999,6.846345665236399,5.3416543347636,4.589,5.18407058404865,3.9939294159513516,0.3280943886376918,2.416386954983075,0.4793448667426524,0.17684391053273116,2.477118662126782,2.355655247839368,7225344
5.843000000000002,6.372264584116491,5.313735415883513,4.387,5.114723161648714,3.6592768383512855,0.22866334548840914,2.4296066254377364,0.3724789052687343,0.08484778570808396,2.513186526237017,2.3460267246384556,7389184
6.1,6.669315378327338,5.530684621672662,4.891,5.601752418216076,4.180247581783924,0.32059082444757225,2.3862355152765913,0.43845757449600287,0.2027240743991416,2.5026238036850526,2.26984722686813,7553024
6.1629999999999985,6.700104272930311,5.625895727069686,4.861,5.154,4.568,0.27352010020986195,2.398217378060023,0.4271190497032191,0.1199211507165048,2.5418702248428553,2.254564531277191,7716864
5.898000000000001,6.580184725715844,5.215815274284157,4.640000000000001,5.354478831037002,3.925521168962999,0.2890473602494846,2.3837695767482123,0.45723639041810926,0.12085833008085989,2.508230565087951,2.259308588408474,7880704
5.7059999999999995,6.197593327863591,5.214406672136408,4.813999999999999,5.727840248621169,3.90015975137883,0.3191097458203633,2.3894768665234247,0.5257093423468405,0.112510149293886,2.4589392211308287,2.3200145119160207,8044544
6.327,7.166988690400055,5.487011309599945,4.968999999999999,5.538885076133775,4.3991149238662235,0.6051150228517751,2.3298759112755456,1.0310641393680102,0.17916590633553992,2.4035589298204076,2.2561928927306836,8208384
6.441999999999998,7.310928075274356,5.573071924725641,4.8309999999999995,5.368465347720203,4.293534652279796,0.277696370643874,2.418558868765831,0.4163354542208977,0.13905728706685028,2.5087351852324216,2.32838255229924,8372224
6.276,6.707467264111659,5.8445327358883405,4.566,5.045774947240891,4.086225052759109,0.27644799953947463,2.434072292844454,0.45491196115599103,0.09798403792295823,2.5044849225623103,2.363659663126598,8536064
6.647,7.315551419114492,5.978448580885509,5.075,5.518829922380184,4.631170077619816,0.477642837477227,2.3894251674413685,0.8093815110427252,0.1459041639117289,2.4937928667874085,2.2850574680953284,8699904
6.405000000000001,7.208806568771369,5.601193431228634,4.9799999999999995,5.362753184180092,4.597246815819907,0.3218685840566952,2.4223835309346518,0.49359996551570395,0.1501372025976865,2.4981266992162703,2.346640362653033,8863744
6.293,6.712095454520805,5.873904545479196,4.91,5.540555310817378,4.279444689182622,0.3745238904841244,2.3314178615808485,0.631793178731579,0.11725460223666972,2.392317708060779,2.270518015100918,9027584
6.581999999999999,7.230333247643523,5.933666752356475,5.006,5.717943818008135,4.2940561819918655,0.519618430485328,2.3828479299942655,0.9378185891487405,0.10141827182191548,2.492304065513402,2.273391794475129,9191424
6.641,7.287226740393804,5.9947732596061964,4.938,5.757021367242638,4.118978632757361,0.3439802847802639,2.367698434988658,0.6004369773581582,0.0875235922023696,2.4479200603000764,2.2874768096772393,9355264
6.577,7.6017931498600095,5.55220685013999,5.395,6.121983493622792,4.668016506377207,0.37986799062540133,2.3636582295099897,0.5493371403290204,0.21039884092178232,2.4804698763003477,2.246846582719632,9519104
6.593000000000001,7.386461404228335,5.799538595771667,5.209,5.706261500621151,4.711738499378848,0.2693157258753975,2.3560920357704163,0.3733428156411963,0.16528863610959865,2.4453784880676617,2.266805583473171,9682944
6.507999999999998,7.040743840884152,5.975256159115845,5.232999999999999,5.859770292850577,4.606229707149421,0.426212791353464,2.356582616766294,0.7484431196786706,0.10398246302825742,2.488879307660051,2.224285925872537,9846784
6.595999999999999,7.211909084199932,5.980090915800067,5.217999999999999,6.0272688057746935,4.408731194225305,0.4253896648064255,2.313451288143794,0.6605972898589729,0.19018203975387807,2.4334739812692536,2.193428595018334,10010624
6.925,7.65121277873637,6.19878722126363,5.288,5.924864192744419,4.6511358072555815,0.30695143137127157,2.4025045971075696,0.5124727089670849,0.10143015377545828,2.450733890696431,2.3542753035187083,10174464
6.4959999999999996,7.179991228013927,5.812008771986072,4.736000000000001,5.234602045723842,4.237397954276159,0.18130385247059164,2.3777943929036462,0.27015212755858475,0.09245557738259849,2.4976764157508375,2.257912370056455,10338304
6.435,6.940692594369346,5.929307405630653,5.1819999999999995,6.179675297880026,4.184324702119973,0.2714638534157226,2.390008720755577,0.44728974326611914,0.09563796356532608,2.4606097104655804,2.3194077310455734,10502144
6.815,7.482461609382892,6.147538390617108,5.347,6.006637021398891,4.68736297860111,0.2959639794503649,2.4002657959858578,0.5392761408385951,0.05265181806213465,2.5015809941231586,2.298950597848557,10665984
6.7219999999999995,7.433193363298617,6.010806636701382,5.146000000000001,5.603847136061809,4.688152863938193,0.33470798719984785,2.384310800830523,0.6543856660268146,0.015030308372881163,2.502666773697954,2.2659548279630917,10829824
6.9,7.18792360097776,6.612076399022241,5.357000000000001,5.875363771882258,4.838636228117744,0.3317837027367204,2.3604013611872987,0.7213649940331714,-0.05779758855973055,2.455145675461868,2.2656570469127293,10993664
6.714,7.285860122757305,6.142139877242696,5.447,5.93952512626261,4.95447487373739,0.5827917200513185,2.3357782254616417,1.042388854466497,0.12319458563614005,2.4250082918366354,2.246548159086648,11157504
7.274000000000001,7.961185564458394,6.586814435541608,5.563999999999999,6.256072250563479,4.871927749436519,0.3229030179946373,2.3629951894283296,0.5672504303546196,0.07855560563465491,2.4203477726388494,2.30564260621781,11321344
6.749,7.3370042516853085,6.160995748314691,5.519,5.994866577939657,5.043133422060343,0.31872613979503506,2.3492700556914015,0.5424573390905627,0.09499494049950738,2.459481659388788,2.239058451994015,11485184
7.266000000000001,7.9797254374057305,6.552274562594271,5.687,6.163760946387181,5.21023905361282,0.20725318893479802,2.422136170665423,0.33904067393904413,0.07546570393055194,2.528848732240517,2.3154236090903293,11649024
7.141000000000001,7.7647860210039985,6.517213978996003,5.535,6.055293186578491,5.014706813421509,0.30589856455723446,2.3468265354633333,0.45728110214058443,0.1545160269738845,2.4472465670977224,2.2464065038289442,11812864
6.923,7.473836636399577,6.372163363600423,5.545,6.096293932489738,4.993706067510262,0.22490884164969124,2.3562104721864063,0.3002329983148402,0.14958468498454233,2.4570205012234583,2.2554004431493544,11976704
7.041999999999999,7.588109879053656,6.495890120946342,5.468999999999999,6.057667138542657,4.880332861457342,0.26340737931119895,2.35846892396609,0.4282092927047223,0.0986054659176756,2.4150236879597764,2.301914159972404,12140544
7.002000000000001,7.293643618136931,6.71035638186307,5.725,6.538772081113624,4.911227918886375,0.3571837851777673,2.360502581795057,0.5599840269672655,0.15438354338826912,2.450114509902443,2.2708906536876707,12304384
7.081999999999999,7.4998707934278235,6.6641292065721744,5.388,5.837928883269345,4.938071116730655,0.3051759353217979,2.2753862316409745,0.6025860050727654,0.007765865570830366,2.4525034883781465,2.0982689749038026,12468224
6.987,7.489912517243308,6.484087482756692,5.635,6.295821458489356,4.974178541510644,0.3041646973540385,2.306352406740188,0.5298207227555413,0.07850867195253575,2.4559512289061067,2.1567535845742696,12632064
7.045,7.436516283186281,6.653483716813719,5.431,6.023088675791051,4.838911324208949,0.38152419213826455,2.3493401596943535,0.8099587136443432,-0.04691032936781414,2.4195128482481443,2.2791674711405627,12795904
7.3420000000000005,7.925965752420465,6.758034247579536,5.660000000000001,6.416782663649215,4.903217336350787,0.5471316875424235,2.3478565464417143,1.04570739875721,0.04855597632763692,2.4292837098779922,2.2664293830054363,12959744
7.337000000000001,8.128695017036232,6.545304982963769,5.612,6.20286038960147,5.021139610398531,0.5435654678381978,2.2453959519664446,0.9953578662209497,0.09177306945544594,2.4276338714011136,2.0631580325317755,13123584
7.272000000000001,7.998495698541982,6.5455043014580205,5.777,6.232105482278559,5.321894517721441,0.2084715598301651,2.392611989378929,0.3380373467842359,0.0789057728760943,2.470918900622586,2.314305078135272,13287424
7.050999999999999,7.5886699731247775,6.513330026875221,5.659000000000001,6.387195715450181,4.93080428454982,0.27834908872221903,2.3726480404535932,0.402343097531602,0.154355079912836,2.461869983928143,2.2834260969790434,13451264
7.270999999999999,8.154667924052921,6.387332075947078,6.059,6.722783850360944,5.395216149639056,0.24767078318012253,2.382920307914416,0.41361657851328326,0.0817249878469618,2.470810266582837,2.2950303492459954,13615104
7.430999999999999,7.973078407612773,6.888921592387225,5.6530000000000005,6.134644059446393,5.171355940553608,0.4310074114551147,2.3873113383849462,0.8374665661592947,0.02454825675093464,2.469569983506563,2.3050526932633293,13778944
7.772999999999999,8.188645281460044,7.357354718539954,6.032,6.553724064999881,5.510275935000119,0.49644325152039537,2.248712003727754,0.8344101188096724,0.15847638423111826,2.355223232316442,2.1422007751390657,13942784
7.482000000000001,8.052066662768489,6.911933337231514,5.763000000000001,6.478793964769193,5.047206035230809,0.5087367224196593,2.316515878836314,0.7654232165919028,0.25205022824741574,2.3869886478290896,2.246043109843538,14106624
7.661,8.388508762833823,6.9334912371661765,5.664,6.131165923414796,5.196834076585203,0.30431235147019225,2.3441228340069453,0.4901404248386426,0.11848427810174189,2.4027779367555233,2.2854677312583673,14270464
7.607000000000001,8.303922520801274,6.910077479198728,5.956999999999999,6.458478813111779,5.455521186888219,0.3387339187785984,2.315323595205943,0.5577195085890252,0.11974832896817159,2.4086576900777716,2.2219895003341144,14434304
7.696000000000001,8.298647492320345,7.093352507679656,5.7700000000000005,6.200023255185113,5.339976744814888,0.4868891592447956,2.314025264978409,0.9857413525532162,-0.011963034063625033,2.433866074225552,2.194184455731266,14598144
7.654999999999999,8.438061300282422,6.8719386997175755,5.872,6.571811403165167,5.1721885968348325,0.3248901472737392,2.2513196229934693,0.47811636121818085,0.17166393332929758,2.3632972932486993,2.1393419527382393,14761984
7.912999999999999,8.456692008401815,7.369307991598184,5.66,6.310983870767933,5.009016129232068,0.3740151892028128,2.2809539159139,0.6813095083980243,0.06672087000760135,2.4268128961715862,2.135094935656214,14925824
7.415000000000001,7.953353972772563,6.876646027227439,5.800999999999999,6.528783621689853,5.073216378310145,0.3148108589773376,2.304886449376742,0.4390670455381779,0.1905546724164974,2.4248435824548173,2.1849293162986663,15089664
7.825,8.45433695267321,7.195663047326792,5.51,6.105751626099333,4.914248373900667,0.4425533258666595,2.338983479142189,1.0723721075197123,-0.18726545578639342,2.379514447770067,2.2984525105143105,15253504
7.809,8.4321444455341,7.185855554465901,5.795999999999999,6.395269555375542,5.196730444624457,0.3602190454800923,2.3088567227125165,0.6657488015526312,0.05468928940755341,2.448519717278696,2.169193728146337,15417344
7.3549999999999995,7.91868874390039,6.791311256099609,5.618,6.272764079650067,4.963235920349933,0.2408791557885706,2.33071731030941,0.3295597943372227,0.1521985172399185,2.4572716885286137,2.2041629320902065,15581184
7.802000000000001,8.32230375743406,7.281696242565943,5.826,6.339501703989383,5.312498296010617,0.3970621638620893,2.272003600001335,0.6488821690291113,0.14524215869506724,2.42179095062034,2.1222162493823302,15745024
7.439,8.075795885665102,6.8022041143348995,6.229999999999999,6.887343137181791,5.5726568628182065,0.27481640524541334,2.2784082238872845,0.41959185147371336,0.13004095901711332,2.4476737868361296,2.1091426609384394,15908864
7.791000000000001,8.49850901054333,7.083490989456672,6.238,6.826995755502534,5.649004244497467,0.37026712289080027,2.3109088748693467,0.6292768248934479,0.1112574208881526,2.4401249806689,2.1816927690697936,16072704
7.808,8.82158571418504,6.794414285814959,5.898000000000001,6.495156595877497,5.300843404122504,0.1856049719577034,2.365158694982529,0.25694778812372643,0.11426215579168035,2.447898238443024,2.282419151522034,16236544
7.787999999999999,8.200038833121345,7.375961166878653,6.119999999999999,6.88516664851521,5.354833351484788,0.332526440701137,2.2444733664393426,0.630704892575533,0.03434798882674106,2.4311705255850495,2.0577762072936356,16400384
7.603,8.137958876924198,7.068041123075801,6.070000000000002,6.601319113151411,5.538680886848593,0.496108815787981,2.2208360393842064,0.8361057979221783,0.15611183365378367,2.2848069076844637,2.156865171083949,16564224
7.653999999999999,8.300671477645333,7.007328522354665,5.849000000000001,6.5657768132410546,5.132223186758948,0.2157680781247715,2.33606325785319,0.31141788324491076,0.12011827300463225,2.3852988255335252,2.286827690172855,16728064
7.695,8.173105636862818,7.216894363137183,5.9990000000000006,6.348097407609968,5.649902592390033,0.29114462095312776,2.3023641556501393,0.3818238524174797,0.20046538948877585,2.425590264123216,2.1791380471770627,16891904
7.739999999999999,8.04162891108115,7.438371088918849,5.9959999999999996,6.552492587551711,5.439507412448288,0.2753861787418524,2.329219827055931,0.5562542281946375,-0.005481870710932757,2.4572995663195116,2.2011400877923504,17055744
7.552,7.995436579456409,7.10856342054359,5.843000000000001,6.185930022016155,5.500069977983847,0.2215235596522688,2.313846631844838,0.31048242621000977,0.1325646930945278,2.3862058311193746,2.2414874325703016,17219584
7.9590000000000005,8.635201892928437,7.282798107071565,6.004,6.561999999999999,5.446,0.34954273576537764,2.261443748076757,0.574403379938923,0.12468209159183233,2.3712490632352776,2.151638432918236,17383424
7.996,8.658709589488488,7.333290410511513,6.196,6.789248683100097,5.602751316899902,0.23713181978091594,2.294704008102417,0.3693338296959266,0.10492980986590528,2.3905264858395454,2.198881530365288,17547264
8.273,8.713886606736924,7.832113393263074,5.94,6.605957956630898,5.274042043369103,0.2702101270978649,2.3266612390677137,0.3952287480660929,0.14519150612963688,2.4477743222187676,2.20554815591666,17711104
7.944,8.702461600873768,7.185538399126231,5.856,6.314392844621292,5.397607155378708,0.3187173610863586,2.2964072912931446,0.5231910187493416,0.11424370342337567,2.4049984734045986,2.1878161091816906,17874944
7.9990000000000006,8.572087253391663,7.425912746608338,5.992,6.519423928164053,5.464576071835947,0.3590792013332248,2.2384232759475706,0.57684946407405,0.1413089385923996,2.314426315230448,2.162420236664693,18038784
8.283999999999999,8.939762152003299,7.628237847996698,5.893,6.506906344648758,5.279093655351241,0.3611054260283708,2.218152844409148,0.544911405902555,0.17729944615418658,2.335133574693865,2.101172114124431,18202624
7.981999999999999,8.635525821984103,7.328474178015894,6.0249999999999995,6.915890004433768,5.134109995566231,0.35110304706419504,2.1962203939755756,0.48811830626057506,0.214087787867815,2.3803131188189477,2.0121276691322034,18366464
7.939,8.689379237452636,7.188620762547363,6.191,6.747748596765183,5.634251403234817,0.3708439639148613,2.3086706817150118,0.6243402464085755,0.11734768142114704,2.3949688270319,2.2223725363981237,18530304
7.928,8.330189010292425,7.525810989707575,5.992000000000001,6.563993006950261,5.420006993049741,0.2558545482655366,2.316885428130627,0.45238838920836877,0.05932070732270442,2.438558652666446,2.1952122035948083,18694144
8.034,8.750619843431648,7.317380156568352,5.7219999999999995,6.384778997856751,5.059221002143248,0.47764707117651894,2.3350316350658735,1.0217612869316302,-0.06646714457859237,2.460677140768537,2.20938612936321,18857984
8.071,8.849671304209934,7.292328695790065,6.356000000000001,7.012387080921007,5.699612919078994,0.2739146969591578,2.369037770231565,0.43275052999623154,0.11507886392208408,2.480403001082328,2.2576725393808017,19021824
8.456999999999999,9.191670674520223,7.722329325479775,6.132,6.672773520061772,5.591226479938228,0.3103045851768304,2.3152816822131475,0.48440241886672136,0.13620675148693945,2.422033188483381,2.208530175942914,19185664
8.117999999999999,8.614262027562052,7.621737972437946,5.958,6.536788389655494,5.379211610344506,0.32303328885075944,2.268185432255268,0.5125366431246566,0.1335299345768622,2.3981607440664265,2.1382101204441093,19349504
7.779999999999999,8.345420197729087,7.2145798022709124,6.147,6.647760421758749,5.646239578241252,0.28738646243388455,2.358100653688113,0.5207697620497076,0.05400316281806153,2.4539207214644434,2.2622805859117823,19513344
8.006,8.64202201219769,7.369977987802309,6.2909999999999995,6.860393537019871,5.7216064629801275,0.21486880670612055,2.2964190085728964,0.30379404758824563,0.12594356582399546,2.402837421346768,2.1900005957990247,19677184
8.166999999999998,8.543883271053517,7.790116728946479,6.216000000000001,6.677436886258566,5.754563113741436,0.3943075627554208,2.2581732402245205,0.6801289507876737,0.1084861747231679,2.3857418473619845,2.1306046330870565,19841024
8.509,9.075488305263224,7.942511694736776,6.276,6.778995029796517,5.773004970203482,0.2505167473883678,2.280244424939155,0.3913955878563399,0.1096379069203958,2.3892342623543343,2.171254587523976,20004864
8.326,9.052941538227113,7.599058461772889,6.055,6.740058391671834,5.3699416083281655,0.18596996292471882,2.3378464549779894,0.260399137575811,0.11154078827362661,2.446464515424443,2.229228394531536,20168704
8.476,9.185171347418944,7.766828652581057,6.209999999999999,6.878909560404095,5.541090439595903,0.3437242457643151,2.2350147768855093,0.6077666856393694,0.07968180588926077,2.3730853076189695,2.096944246152049,20332544
8.464000000000002,9.126724678882567,7.801275321117436,6.3660000000000005,6.88552285801493,5.846477141985071,0.2701659156319996,2.205723737180233,0.3840708057688968,0.1562610254951024,2.3467579034403414,2.064689570920125,20496384
8.409,9.016773806609006,7.801226193390996,6.364,6.80268439680481,5.92531560319519,0.3025307263558109,2.2494705229997636,0.49394786181333417,0.11111359089828762,2.3766673338386304,2.1222737121608968,20660224
8.333000000000002,8.935860680422934,7.730139319577071,6.272,6.9318605913372915,5.612139408662709,0.23657340407371522,2.2435872957110408,0.37043280616458907,0.10271400198284136,2.391896256716783,2.0952783347052986,20824064
8.381,9.099295900030064,7.662704099969936,6.526999999999999,7.15004173214962,5.903958267850379,0.18376497306550538,2.30975832392772,0.2806611689303328,0.08686877720067791,2.4599688545560565,2.159547793299384,20987904
8.176,8.776952577163955,7.575047422836045,6.01,6.29060648602625,5.72939351397375,0.2020333201003571,2.332381674150626,0.3195716379184538,0.08449500228226041,2.484040237216225,2.1807231110850265,21151744
8.664,9.305111534758188,8.022888465241811,6.119,6.583638569212673,5.6543614307873264,0.29470784347504375,2.232700438797474,0.4034113400575989,0.18600434689248863,2.4055495010364667,2.059851376558481,21315584
8.190000000000001,8.73605860491343,7.643941395086573,6.318999999999999,6.644682360590806,5.9933176394091925,0.33597186651701727,2.176100619633993,0.5649693716580263,0.10697436137600824,2.4213189280676835,1.9308823112003024,21479424
8.504,8.84155592129305,8.166444078706949,5.944999999999999,6.281251394049154,5.6087486059508445,0.19148812233470378,2.3166122585535045,0.2882487653524758,0.09472747931693178,2.401899283133085,2.231325233973924,21643264
8.669,9.168868982834503,8.169131017165498,6.282,6.638421099263217,5.925578900736783,0.24988942219254867,2.2508975103497506,0.3832521731000065,0.11652667128509087,2.3859645242682466,2.1158304964312546,21807104
8.190999999999999,8.878698335027794,7.503301664972205,6.6370000000000005,7.353785183998665,5.9202148160013355,0.2866886728132764,2.244751619299253,0.4593299377712904,0.11404740785526246,2.332303327079101,2.157199911519405,21970944
8.566999999999998,8.962829508753451,8.171170491246546,6.095,6.752757554118537,5.437242445881463,0.4999881233088672,2.2657123118638993,1.1303224149500082,-0.13034616833227386,2.3734459063322197,2.157978717395579,22134784
8.552,9.006198194624329,8.09780180537567,6.325,7.072117795263907,5.577882204736094,0.24433049564249815,2.251739229261875,0.3875321453433729,0.10112884594162344,2.3977827790970196,2.1056956794267303,22298624
8.443000000000001,9.12114526467417,7.764854735325832,5.864,6.571123751545654,5.156876248454346,0.2403862364590168,2.2847278426090876,0.46217811731112923,0.018594355606904367,2.4342536729816,2.1352020122365754,22462464
8.6,9.256353563256877,7.943646436743122,6.252000000000001,6.810369053583739,5.693630946416262,0.378150869657596,2.1798250406980513,0.5894620144479673,0.16683972486722462,2.3182533612016467,2.041396720194456,22626304
8.545,8.989932579162282,8.100067420837718,6.4030000000000005,6.9264701519666625,5.8795298480333384,0.3759565844200552,2.244995687405269,0.6445605974656989,0.10735257137441145,2.3598400128538284,2.1301513619567096,22790144
8.558,9.224300232627904,7.891699767372095,6.127999999999999,6.796727149142308,5.45927285085769,0.38845492896313466,2.257370795806249,0.6989817398046212,0.07792811812164818,2.4017307924726867,2.1130107991398117,22953984
8.123000000000001,8.772923841692242,7.4730761583077605,6.265,6.813511622483972,5.716488377516027,0.2423340092102686,2.235927796860536,0.3865578005182646,0.09811021790227259,2.4493993136355905,2.0224562800854815,23117824
8.413999999999998,8.840455155907392,7.987544844092604,6.515000000000001,7.310565836370568,5.719434163629433,0.23812393411838756,2.3238706777493165,0.5050943528152461,-0.028846484578470943,2.4481419956100354,2.1995993598885977,23281664
8.629000000000001,9.027282563012745,8.230717436987257,6.645999999999999,7.316778652015699,5.975221347984299,0.2700447824473182,2.279204961160819,0.41417900538987396,0.1259105595047625,2.414618289842237,2.143791632479401,23445504
8.651,9.182722672076338,8.119277327923662,6.2700000000000005,6.869866651848559,5.670133348151442,0.34061243714143824,2.2463486855228743,0.6231308453466031,0.05809402893627341,2.4036867141649503,2.0890106568807982,23609344
8.576,9.230342418004518,7.921657581995482,6.284,7.005487352626503,5.562512647373497,0.27407796479140717,2.258336484432221,0.459651000735405,0.08850492884740932,2.4425486300023427,2.074124338862099,23773184
8.709999999999999,9.193280456877783,8.226719543122215,6.382,7.1701598822574,5.593840117742599,0.294618656579405,2.2904744694630303,0.4706059682553563,0.11863134490345373,2.446554557338935,2.134394381587126,23937024
8.506,9.037021656808836,7.974978343191165,6.313999999999998,6.864367150182492,5.763632849817505,0.26212353487499057,2.2007236366470657,0.473770063306737,0.05047700644324418,2.4158702404542085,1.985577032839923,24100864
8.482,8.929455025672972,8.034544974327027,6.203000000000001,6.73865007234201,5.667349927657992,0.237021740929534,2.2344306747118634,0.3930897692598282,0.08095371259923984,2.3045383735921314,2.1643229758315954,24264704
8.666999999999998,9.348953810752603,7.985046189247393,6.8149999999999995,7.538094046442093,6.091905953557906,0.24712085997064906,2.2514124939839046,0.3799439738951048,0.1142977460461933,2.3619591074281105,2.1408658805396987,24428544
8.934000000000001,9.358315920040718,8.509684079959284,6.276999999999999,7.008793003519437,5.5452069964805615,0.4078330481114486,2.2572985629240674,0.5464303975466777,0.26923569867621955,2.3881874352210035,2.1264096906271313,24592384
8.711000000000002,9.24146112015868,8.180538879841324,6.372,7.128462821293948,5.6155371787060515,0.1999248871812597,2.293781259655952,0.32940168782676404,0.07044808653575532,2.4681300474367696,2.1194324718751343,24756224
8.834,9.33131680044012,8.336683199559879,6.165,6.915416550990182,5.414583449009818,0.24604284440477692,2.2919696917136507,0.3727855953332521,0.11930009347630172,2.4215403331560488,2.1623990502712527,24920064


==> data/progress-climber-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.144,2.5925799817200943,1.695420018279906,2.3210000000000006,2.731376656256177,1.9106233437438243,0.7439623411744833,2.706109580397606,1.2141633259269762,0.2737613564219904,2.7074332058988815,2.7047859548963307,16384,0.3150646224617958,2.323620331287384
2.077,2.2925945268321994,1.8614054731678005,2.1940000000000004,2.529356526699571,1.8586434733004296,0.16624994985759256,2.696182456612587,0.20745592530681053,0.1250439744083746,2.707346892318623,2.6850180209065515,180224,0.8915518462657929,2.15978684425354
1.9469999999999998,2.33623129370594,1.5577687062940595,2.1839999999999997,2.497375174511319,1.8706248254886801,0.1555306715890765,2.6962611973285675,0.21927580436981436,0.0917855388083386,2.709751203205278,2.682771191451857,344064,1.3059614062309266,2.125501787662506
2.363,2.750325444555351,1.9756745554446493,2.1350000000000002,2.7372001328462163,1.5327998671537844,0.14684235821478064,2.6890796214342116,0.20869169822799188,0.0849930182015694,2.710197807426933,2.6679614354414904,507904,1.659660243988037,2.417205607891083
2.443,3.219170728641579,1.666829271358421,2.378,2.866462895213137,1.8895371047868632,0.1783450818620622,2.689201018214226,0.2416466985077404,0.11504346521638399,2.699190154907202,2.67921188152125,671744,1.3009025931358338,2.5579190492630004
2.223,2.445218361077567,2.0007816389224327,2.335,2.7642842880889074,1.9057157119110926,0.13930243933573364,2.6804195076227186,0.16451174807464006,0.11409313059682721,2.698175998336564,2.662663016908873,835584,1.609782886505127,2.4102158069610597
2.5580000000000003,2.940591165606317,2.1754088343936835,2.48,2.938257569495584,2.021742430504416,0.12465588478371499,2.6778251618146895,0.16258234873355076,0.08672942083387923,2.7126837273322018,2.6429665962971773,999424,1.8439496159553528,2.5456576347351074
2.5100000000000002,2.8908936859544934,2.129106314045507,2.52,2.954580257259807,2.085419742740193,0.14502699207514522,2.6723277807235717,0.1806401651009964,0.10941381904929404,2.695725682855688,2.6489298785914555,1163264,1.6350842356681823,2.555649757385254
2.3429999999999995,2.7613551123148845,1.9246448876851145,2.33,2.89743281540637,1.7625671845936297,0.1394749416038394,2.6602339416742327,0.15723873541389416,0.12171114779378461,2.6882831742622666,2.6321847090861987,1327104,1.74790757894516,2.420959234237671
2.7680000000000002,3.2332698141938723,2.302730185806128,2.7190000000000003,3.209457949267825,2.228542050732176,0.153921247459948,2.6700896352529524,0.2062934343179358,0.10154906060196021,2.6944367275391388,2.645742542966766,1490944,1.8033867478370667,2.7583080530166626
2.5290000000000004,2.8755674537517915,2.1824325462482093,2.393,2.813524672284516,1.9724753277154834,0.13837895812466736,2.6391877263784407,0.1718496706765164,0.1049082455728183,2.7019135836146018,2.5764618691422796,1654784,1.8742286920547486,2.6304863929748534
2.504,2.9808899244060414,2.0271100755939586,2.572,2.8561056141648735,2.2878943858351266,0.16286508636549116,2.640653505921364,0.21340319219474602,0.1123269805362363,2.668242642111474,2.6130643697312537,1818624,1.9748465418815613,2.647222411632538
2.768,3.1680699938760712,2.3679300061239283,2.7339999999999995,3.0704580211556856,2.3975419788443135,0.14693156620487566,2.6406227856874467,0.19056495519282124,0.10329817721693008,2.6645771344907554,2.616668436884138,1982464,2.288575220108032,2.794892501831055
2.7199999999999998,3.0683102065687997,2.3716897934312,2.771,3.262252480909766,2.279747519090234,0.13278135340660807,2.638781175017357,0.15974606613131942,0.10581664068189671,2.6691152078515326,2.608447142183181,2146304,2.1206369519233705,2.881699824333191
3.3279999999999994,3.5832567335056997,3.072743266494299,3.067,3.531199310641453,2.6028006893585474,0.1611141353845596,2.622769808769226,0.1920844501792506,0.1301438205898686,2.658031937917661,2.587507679620791,2310144,2.538001608848572,3.250591540336609
2.934,3.233973332148043,2.6340266678519573,3.176,3.550571755475503,2.801428244524497,0.1582013079896569,2.6260971903800963,0.1857438800152754,0.1306587359640384,2.658556696193794,2.5936376845663984,2473984,2.6382209777832033,3.037191367149353
3.4269999999999996,3.8494464463100613,3.004553553689938,3.1499999999999995,3.7165509685809384,2.5834490314190606,0.16141763264313339,2.6221676260232925,0.2024912370971678,0.12034402818909898,2.6448657025797258,2.599469549466859,2637824,2.5677624464035036,3.5379018545150758
3.6319999999999992,4.061553256302405,3.202446743697594,3.317,3.786277103639204,2.8477228963607963,0.17604610705748197,2.600179961323738,0.20810750203610012,0.14398471207886382,2.6285776830288006,2.571782239618676,2801664,2.9134308815002443,3.605522608757019
3.8690000000000007,4.5063295850656875,3.2316704149343143,3.415,3.8629787941409726,2.9670212058590275,0.16536951409652828,2.5789657920598983,0.1972589248963887,0.13348010329666787,2.620790137584358,2.5371414465354385,2965504,3.107731032371521,3.909895348548889
4.186,4.626118165950918,3.7458818340490816,3.469,3.972973213573896,2.9650267864261037,0.1918034227564931,2.567347115278244,0.2469868543214891,0.1366199911914971,2.6139218072607395,2.5207724232957487,3129344,3.606799864768982,4.289056777954102
4.343,4.934963681318373,3.751036318681627,3.9659999999999997,4.474491887840897,3.4575081121591023,0.20009749606251717,2.533351993560791,0.24223502393331336,0.15795996819172098,2.6133427914257736,2.4533611956958086,3293184,3.4181434154510497,4.312062406539917
4.494,5.34410822840389,3.6438917715961097,3.964,4.444087492026193,3.4839125079738067,0.220462766289711,2.5388951003551483,0.25953563314652006,0.18138989943290193,2.6001117982135575,2.477678402496739,3457024,3.9034475564956663,4.569671082496643
4.914,5.74682891400335,4.081171085996649,3.947,4.702328405397282,3.1916715946027185,0.2110927235335111,2.543063598871231,0.2520849996292918,0.1701004474377304,2.602087831549753,2.4840393661927087,3620864,4.169235038757324,4.8463585615158085
5.194999999999999,6.166115338155051,4.223884661844948,4.609,5.122934820770105,4.095065179229895,0.23020463585853576,2.5128985553979875,0.27827969658625207,0.18212957513081945,2.5614659435852394,2.4643311672107355,3784704,4.20928852558136,5.163666033744812
5.492,6.155487754220076,4.828512245779924,4.213,4.591181173513436,3.8348188264865635,0.24702621754258872,2.5120451897382736,0.2907839312232916,0.20326850386188583,2.5472936263677264,2.476796753108821,3948544,4.724910044670105,5.3663565158844
5.180000000000001,5.731470760784287,4.628529239215714,4.204,4.868668338346276,3.5393316616537236,0.21943227481096977,2.505272549390793,0.2472340382641556,0.19163051135778394,2.556652244722859,2.453892854058727,4112384,4.805265545845032,5.120805883407593
5.545000000000001,6.227543038936008,4.862456961063994,4.379,5.195583737286017,3.562416262713982,0.20967270843684668,2.48951036632061,0.23865198990676234,0.18069342696693103,2.5292731443995926,2.4497475882416273,4276224,4.851518726348877,5.416177892684937
5.372,5.9559143772848895,4.78808562271511,4.796,5.24965625753427,4.34234374246573,0.22665098607540127,2.456753632426262,0.2551398995568898,0.19816207259391272,2.5131043390162917,2.4004029258362323,4440064,5.225389099121093,5.442297077178955
5.959,6.521715736406935,5.396284263593064,4.657000000000001,5.193862179707233,4.1201378202927685,0.22245466858148574,2.4557188004255295,0.2647523235005404,0.1801570136624311,2.4832857941911093,2.4281518066599497,4603904,5.333654117584229,5.753217506408691
5.959,6.640827690842781,5.277172309157218,4.899000000000001,5.638275997175616,4.159724002824386,0.22974994741380214,2.4661074072122573,0.26743108142347727,0.19206881340412704,2.508959701155629,2.4232551132688855,4767744,5.364160680770874,5.799033546447754
6.036,6.973850734392205,5.098149265607794,5.039000000000001,5.52135775105206,4.5566422489479415,0.23841408044099804,2.412132966518402,0.28016723669798543,0.19666092418401065,2.472078257521,2.352187675515804,4931584,5.6785181045532225,5.928691816329956
6.441000000000001,6.889763857724751,5.99223614227525,5.210999999999999,5.798647002885235,4.623352997114764,0.22973174341022967,2.412804386019707,0.25522054632573016,0.20424294049472919,2.458153073984592,2.3674556980548216,5095424,6.058789587020874,6.296211194992066
6.454000000000001,7.122643402719268,5.7853565972807335,4.779000000000001,5.260278505649277,4.297721494350725,0.23973995260894299,2.412100577354431,0.2946654041198443,0.18481450109804162,2.4545919343258444,2.3696092203830177,5259264,5.934719896316528,6.2814836502075195
6.413000000000001,6.9308040169793985,5.895195983020604,5.257,5.842457940419292,4.671542059580707,0.22828325219452378,2.3555180072784423,0.2512111010588542,0.20535540333019336,2.3914636206502955,2.319572393906589,5423104,6.196622753143311,6.28802523612976
6.651000000000001,7.377518409952564,5.924481590047438,5.217999999999999,5.955276067697846,4.480723932302152,0.22147292848676442,2.3506108671426773,0.25200929950943385,0.190936557464095,2.4007665790492974,2.3004551552360573,5586944,6.309314966201782,6.365478897094727
6.590000000000001,7.225861620165898,5.954138379834103,5.2299999999999995,5.997267880208731,4.462732119791268,0.2130143627524376,2.352270784974098,0.24639559590787127,0.17963312959700392,2.389851022545556,2.3146905474026402,5750784,6.424383449554443,6.392638921737671
6.706,7.472801147625642,5.939198852374359,5.362,5.970108542942787,4.753891457057213,0.21588945481926203,2.3446274966001512,0.24280052613287706,0.188978383505647,2.3995322275148308,2.2897227656854717,5914624,6.545645999908447,6.417855882644654
6.973000000000001,7.396179630889769,6.549820369110233,5.2299999999999995,5.567934904974315,4.892065095025684,0.19771367255598307,2.362498772144318,0.2187595804507047,0.17666776466126144,2.4195272299261776,2.305470314362458,6078464,6.537167406082153,6.4641131401062015
6.941,7.670595093185255,6.211404906814745,5.492,6.21418834108562,4.76981165891438,0.19741376368328928,2.3360240280628206,0.23566033470644665,0.1591671926601319,2.4182136869614808,2.2538343691641605,6242304,6.579518842697143,6.548676490783691
6.851999999999999,7.369238822982188,6.3347611770178105,5.401999999999999,5.896424918465887,4.9075750815341115,0.19515057057142254,2.34285486638546,0.23670818490156442,0.15359295624128066,2.4157385625556658,2.269971170215254,6406144,6.636495733261109,6.451899766921997
6.898000000000001,7.582920433335143,6.213079566664858,5.648999999999999,5.944311699734365,5.353688300265634,0.20237391032278534,2.305271753668785,0.24340323241112186,0.16134458823444883,2.386580862340743,2.223962644996827,6569984,6.75659499168396,6.5283119678497314
7.071000000000001,7.785191150883292,6.356808849116709,5.659000000000001,6.190797893940923,5.1272021060590784,0.2014160081744194,2.312323567271233,0.24012370625267465,0.16270831009616415,2.3742148893762574,2.250432245166208,6733824,6.913596200942993,6.620941114425659
7.052999999999999,7.626376839434589,6.479623160565409,5.755,6.4380117129303125,5.071988287069687,0.17791292862966654,2.318171241879463,0.2280950258364861,0.12773083142284697,2.392623737123649,2.243718746635277,6897664,6.744358825683594,6.566491556167603
7.337000000000001,7.705349019273841,6.96865098072616,5.516,6.194427593778437,4.837572406221563,0.18291758242994544,2.298528277873993,0.20938014351035597,0.1564550213495349,2.373064278368557,2.2239922773794287,7061504,7.137666463851929,6.769190120697021
7.4220000000000015,8.201728157757563,6.64227184224244,5.781,6.37548212756987,5.186517872430129,0.1595205259509384,2.3079889684915544,0.18666939865880353,0.1323716532430733,2.362325590599675,2.2536523463834337,7225344,7.227670383453369,6.9299064636230465
7.544999999999999,8.085541395269594,7.004458604730405,5.767999999999999,6.279073380249842,5.256926619750156,0.1725208207964897,2.315613421797752,0.2030037607638205,0.14203788082915889,2.3852185148501523,2.246008328745352,7389184,7.179049253463745,6.963189888000488
7.668000000000001,8.045910042205815,7.290089957794187,5.845000000000001,6.523560977363126,5.166439022636875,0.17815940380096434,2.289000228047371,0.20578678119751453,0.15053202640441415,2.3546581890928153,2.2233422670019265,7553024,7.269792461395264,7.017858028411865
7.779999999999999,8.380233287980598,7.179766712019401,6.07,6.572493781056044,5.567506218943956,0.18027361938729883,2.270514526963234,0.20302628811660162,0.15752095065799604,2.3269758296428975,2.21405322428357,7716864,7.360979509353638,7.207947206497193
7.469999999999999,8.082405094688147,6.85759490531185,6.174999999999999,6.750695231871863,5.5993047681281345,0.18326641619205472,2.2986305713653565,0.20401979754780109,0.16251303483630836,2.354636229035063,2.24262491369565,7880704,7.0143273830413815,6.861481142044068
7.929,8.452382269474235,7.4056177305257656,6.085999999999999,6.684367779881236,5.487632220118763,0.18202288663014768,2.265699717402458,0.22473840070766382,0.13930737255263154,2.2957989054477896,2.2356005293571264,8044544,7.342504835128784,7.298675298690796
7.876999999999998,8.472970636860573,7.281029363139423,6.094,6.752941575558866,5.435058424441134,0.1764154966920614,2.2367364317178726,0.1972139659785264,0.15561702740559644,2.301422601871451,2.1720502615642943,8208384,7.269909048080445,7.192894744873047
7.872999999999999,8.276882408629046,7.469117591370953,6.089999999999999,6.664786917039696,5.515213082960302,0.18086999375373122,2.224736100435257,0.22337112362144082,0.13836886388602163,2.2948049225487126,2.1546672783218015,8372224,7.507153844833374,7.270796108245849
8.077,8.844281565007266,7.3097184349927335,5.800999999999999,6.305151762865111,5.2968482371348875,0.17086084941402074,2.2293769150972365,0.21281763688038186,0.12890406194765963,2.2854766399810775,2.1732771902133954,8536064,7.501007413864135,7.363338661193848
8.208,8.86711759193637,7.548882408063629,6.072,6.626451079897947,5.517548920102053,0.1863574330694973,2.2417942464351652,0.2198355393113986,0.15287932682759603,2.3114916612039966,2.172096831666334,8699904,7.556830883026123,7.401156902313232
7.904999999999999,8.277726441240757,7.5322735587592415,6.207999999999999,6.578453775793958,5.837546224206041,0.17179664345458148,2.2209209322929384,0.20717276547157934,0.13642052143758363,2.298669819540709,2.143172045045168,8863744,7.4570746421813965,7.139624834060669
8.081,8.676876665091022,7.485123334908976,6.194999999999999,6.5561993909186445,5.833800609081354,0.18855080464854834,2.244385552406311,0.22435225823690058,0.1527493510601961,2.3057403660978775,2.183030738714745,9027584,7.4451251983642575,7.2642580509185795
8.092,8.59059402322932,7.59340597677068,6.353999999999999,6.678813792810588,6.029186207189411,0.19633511286228894,2.1919443905353546,0.24242418304819777,0.15024604267638011,2.2535588172877836,2.1303299637829256,9191424,7.33883843421936,7.2897216796875
8.234,8.739731153875258,7.728268846124742,6.635000000000001,7.446778910787907,5.823221089212094,0.20119146369397636,2.2106567114591598,0.2440648709065938,0.15831805648135894,2.272565125668519,2.1487482972498007,9355264,7.649734830856323,7.48363733291626
8.355,9.066438683232786,7.643561316767214,6.359,6.8959627547605145,5.8220372452394855,0.19348748968914148,2.1973667234182357,0.23356846032624437,0.1534065190520386,2.2612269040662722,2.133506542770199,9519104,7.654001522064209,7.528352403640747
8.525,9.014678465934535,8.035321534065465,6.387,6.932656485345863,5.841343514654136,0.19070577090606092,2.1515651017427446,0.23654200834154038,0.14486953347058146,2.224080626984705,2.0790495765007844,9682944,7.855973958969116,7.71582555770874
8.659,9.29103560026315,8.026964399736851,6.356,6.667004823113726,6.044995176886274,0.21167766908183694,2.131012624502182,0.2604248983162645,0.1629304398474094,2.2120566081540245,2.0499686408503397,9846784,7.692225599288941,7.769245386123657
8.094,8.62164002880752,7.56635997119248,6.514,7.12779475396911,5.9002052460308905,0.20553598422557115,2.1709356129169466,0.24156226670381084,0.16950970174733146,2.226388948727363,2.1154822771065303,10010624,7.47634334564209,7.302432727813721
8.585,9.223173173989633,7.94682682601037,6.486,7.134771146090823,5.837228853909177,0.19001773409545422,2.150765973329544,0.23958561735659772,0.14044985083431072,2.2109131251287653,2.0906188215303225,10174464,7.716265344619751,7.706285047531128
8.559,9.149719053357854,7.968280946642144,6.4670000000000005,7.072261100683003,5.861738899316998,0.1873148465529084,2.13926582634449,0.2144710414734766,0.1601586516323402,2.1982467738528504,2.08028487883613,10338304,7.809984636306763,7.663060665130615
8.402000000000001,8.87762169841167,7.926378301588333,6.1290000000000004,6.7344824522643085,5.523517547735692,0.18656558496877548,2.1693615674972535,0.22350565473704334,0.14962551520050762,2.22103058484659,2.117692550147917,10502144,7.61762752532959,7.531065940856934
8.512,9.078053001052021,7.945946998947979,6.436,6.93730230400428,5.93469769599572,0.20250576147809624,2.130822205543518,0.25029699768695696,0.15471452526923551,2.202050115137806,2.05959429594923,10665984,7.680659341812134,7.660656547546386
8.776,9.238713734397413,8.313286265602587,6.405999999999999,6.880177182074379,5.931822817925618,0.18877232223749157,2.1098808348178864,0.23772771656377775,0.1398169279112054,2.174218242914645,2.0455434267211277,10829824,8.023661613464355,7.893548202514649
8.331999999999999,9.215026613415473,7.448973386584526,6.915000000000001,7.569908390540235,6.260091609459767,0.20078086024150252,2.1101798117160797,0.24206586642527522,0.1594958540577298,2.1672130719412745,2.053146551490885,10993664,7.680580043792725,7.455163145065308
8.854000000000003,9.437167214441967,8.270832785558039,6.921000000000001,7.301800472688783,6.540199527311219,0.20263606030493975,2.1589999318122866,0.2447821469190915,0.160489973690788,2.231116674281324,2.086883189343249,11157504,7.807135963439942,7.795831203460693
8.565999999999999,9.202603487266602,7.929396512733396,6.7540000000000004,7.186393339449165,6.321606660550836,0.21879529682919382,2.11723443120718,0.27703798500891946,0.16055260864946821,2.18426475779654,2.05020410461782,11321344,7.746027326583862,7.685644626617432
8.949,9.510078425890713,8.387921574109287,6.787999999999999,7.221861729125766,6.354138270874233,0.22201334703713654,2.1168112456798553,0.2680860393873764,0.1759406546868967,2.1532143995510533,2.0804080918086574,11485184,7.805141448974609,7.965238237380982
9.193999999999999,9.587375139021265,8.800624860978733,6.733,7.1565339419692355,6.309466058030764,0.18207020275294777,2.151683634519577,0.2126767146643265,0.15146369084156905,2.2043853424781203,2.098981926561034,11649024,8.128009843826295,8.169943237304688
9.142,9.758178545553154,8.525821454446845,6.7540000000000004,7.292353044014799,6.215646955985202,0.20699925106018777,2.1279469460248945,0.24677321202642435,0.16722529009395118,2.183649386952371,2.072244505097418,11812864,8.149243259429932,8.154962348937989
9.006,9.222018517724754,8.789981482275246,6.4430000000000005,7.224128030478999,5.661871969521002,0.21948347156867384,2.1282440602779387,0.25866638932503744,0.18030055381231025,2.190972869011737,2.06551525154414,11976704,7.980423545837402,8.034461975097656
9.057,9.49263861169552,8.62136138830448,6.656000000000001,7.329857551712527,5.982142448287474,0.18262399514205752,2.127738019824028,0.22464686731832836,0.14060112296578667,2.1839904920485336,2.0714855475995226,12140544,7.9454656600952145,7.986030530929566
9.035,9.526289120579726,8.543710879420274,6.75,7.224447046571059,6.275552953428941,0.20815866598859425,2.1056752130389214,0.26130594248918476,0.15501138948800375,2.1884501562885315,2.0229002697893113,12304384,8.030973339080811,8.050529479980469
8.775000000000002,9.323420459136967,8.226579540863037,6.8709999999999996,7.655365348546199,6.0866346514538,0.2145151399075985,2.145467910170555,0.240334921597407,0.18869535821779,2.205600080319701,2.0853357400214088,12468224,7.943910598754883,7.775797367095947
8.898000000000001,9.520411439483563,8.27558856051644,6.7,7.4098309657939705,5.99016903420603,0.20440609846264124,2.1217566311359404,0.24299566321611177,0.1658165337091707,2.2058656658315643,2.0376475964403165,12632064,7.807166290283203,7.752651309967041
9.154,9.630071423212947,8.677928576787053,7.090999999999999,7.666577101698808,6.515422898301191,0.19657666580751534,2.0936856865882874,0.22979912179835368,0.163354209816677,2.1684938649954555,2.018877508181119,12795904,8.140079784393311,8.090654182434083
8.988000000000003,9.642702986093697,8.333297013906309,7.078,7.447967566146008,6.708032433853993,0.2147906461730599,2.0741679057478906,0.2529830691718654,0.1765982231742544,2.1298792585266133,2.018456552969168,12959744,7.922426223754883,7.96548752784729
9.21,9.714975246918105,8.705024753081897,7.031000000000001,7.5792234945713295,6.482776505428672,0.2196323070675134,2.0855051189661027,0.25113170115070915,0.18813291298431767,2.1307590301634165,2.040251207768789,13123584,8.013831853866577,8.111000776290894
8.968,9.63046207438615,8.30553792561385,6.856999999999999,7.080071737340255,6.633928262659744,0.22087013851851225,2.072544924914837,0.26231615256861385,0.17942412446841066,2.17232410194454,1.972765747885134,13287424,7.921214485168457,7.885321569442749
9.053999999999998,9.501709727390415,8.606290272609582,6.739999999999999,7.277103342011571,6.202896657988427,0.21786916162818665,2.0746706262230874,0.2509829655764291,0.18475535767994422,2.1422176046746557,2.007123647771519,13451264,8.100091934204102,8.006492042541504
9.103,9.496955581252505,8.709044418747494,7.233999999999999,7.792662688927764,6.6753373110722345,0.2521608300507069,2.070875258743763,0.3048113796151461,0.1995102804862677,2.1246549486351527,2.017095568852373,13615104,8.002106475830079,7.986944055557251
9.331999999999999,9.973697748164973,8.690302251835025,7.0680000000000005,7.71990183310066,6.416098166899341,0.2234137635678053,2.101758581399918,0.2738502300012501,0.1729772971343605,2.1753228377615454,2.02819432503829,13778944,8.096230840682983,8.189306354522705
9.506,9.919574660732497,9.092425339267503,6.939,7.553385058412068,6.3246149415879325,0.2350273534655571,2.056620790064335,0.2811360119987773,0.1889186949323369,2.1629449794901583,1.9502966006385116,13942784,8.365954256057739,8.309739017486573
9.206999999999999,9.70985286118307,8.704147138816928,7.044,7.635019458224515,6.452980541775484,0.24218067079782485,2.073743589222431,0.2898718814037175,0.1944894601919322,2.1306255018521467,2.0168616765927156,14106624,8.184623050689698,8.084264945983886
9.297,9.803577733423017,8.790422266576984,6.858,7.5082122730308924,6.207787726969107,0.21008236967027183,2.08399126380682,0.24830682194938478,0.17185791739115888,2.149799112674984,2.0181834149386564,14270464,8.191828298568726,8.178422880172729
9.463000000000001,9.950955940633989,8.975044059366013,7.1049999999999995,7.656130656015431,6.553869343984568,0.21579696023836728,2.05500648021698,0.26827547805592794,0.16331844242080662,2.148476490067529,1.9615364703664313,14434304,8.226981401443481,8.283456087112427
9.122000000000002,9.648038021439516,8.595961978560487,7.274000000000001,7.931848006761442,6.61615199323856,0.23652273919433356,2.0438317880034447,0.2892608993337171,0.18378457905495002,2.1010365921139855,1.9866269838929038,14598144,7.962038803100586,7.957951402664184
9.283,9.786071565485468,8.779928434514531,7.072,7.669792606177093,6.474207393822907,0.18445142144337295,2.0492008849978447,0.22602795173597853,0.14287489115076737,2.114521299859451,1.9838804701362385,14761984,8.146839046478272,8.102231502532959
9.748000000000001,10.246714347096614,9.249285652903389,6.793000000000001,7.2828989691762995,6.3031010308237025,0.20302544608712192,2.045867694914341,0.23836974446437054,0.1676811477098733,2.1365718850227218,1.9551635048059604,14925824,8.505849266052246,8.47908639907837
9.627,10.01432544455535,9.239674555444651,6.827,7.414521063452197,6.239478936547803,0.20335255023092028,2.0523744493722917,0.2461914100895132,0.16051369037232735,2.118655063388523,1.9860938353560607,15089664,8.437059688568116,8.362089347839355
9.568999999999999,9.984486461873308,9.15351353812669,7.294,7.8640035087611295,6.72399649123887,0.21511262608692044,2.0117418304085732,0.26377704070795593,0.16644821146588495,2.089228658915659,1.9342550019014875,15253504,8.29607172012329,8.305555486679078
9.306000000000001,9.738138866569534,8.873861133430468,7.274000000000001,8.0901029346841,6.457897065315901,0.2601261319592595,2.012368506193161,0.31112476278962453,0.20912750112889444,2.1066328869882818,1.9181041253980402,15417344,8.265637683868409,8.120845556259155
9.568999999999999,10.110487765328081,9.027512234671917,7.0550000000000015,7.568444252085854,6.541555747914149,0.2164174260571599,2.040076546370983,0.255306602478369,0.17752824963595082,2.1250842011449076,1.9550688915970587,15581184,8.251467609405518,8.28496699333191
9.575999999999997,10.286397072066036,8.865602927933958,7.1209999999999996,7.445759911319115,6.796240088680884,0.2010365026071667,1.998576931655407,0.2598952997689068,0.1421777054454266,2.068990095501063,1.928163767809751,15745024,8.350914907455444,8.346869325637817
9.695,10.210892430648096,9.179107569351904,7.502999999999998,8.358886090551772,6.647113909448224,0.19809255748987195,2.0282207682728766,0.23629146137719098,0.15989365360255292,2.1013041755573285,1.9551373609884246,15908864,8.35767650604248,8.42265682220459
9.777999999999999,10.335472869294998,9.220527130705,7.331,7.899655431698318,6.762344568301683,0.2312124788761139,2.0300281032919885,0.2693281122354482,0.19309684551677958,2.090316512735684,1.9697396938482927,16072704,8.457991886138917,8.513839292526246
9.604,9.948766587708263,9.259233412291735,7.005000000000001,7.550018348314991,6.459981651685011,0.2066909999586642,2.0282208546996117,0.24460395594729634,0.16877804397003204,2.099338884218327,1.9571028251808964,16236544,8.46547336578369,8.349198150634766
9.821,10.164174882530759,9.47782511746924,7.215000000000001,7.8029158102994005,6.627084189700601,0.24577379636466504,2.02050199508667,0.2885171516650593,0.2030304410642708,2.0898157935828094,1.9511881965905302,16400384,8.325658178329467,8.457480335235596
9.748000000000001,10.02952442167599,9.466475578324012,7.356,8.01051050411739,6.70148949588261,0.23261082461103794,2.0577556774020196,0.28192545962306564,0.18329618959901023,2.124140202752726,1.991371152051313,16564224,8.420751094818115,8.419322061538697
9.782,10.08322416901703,9.48077583098297,7.4510000000000005,8.15404267295805,6.74795732704195,0.2374891242012381,2.0376616448163984,0.2799127071773569,0.1950655412251193,2.1042342714119515,1.9710890182208456,16728064,8.391776609420777,8.417900848388673
9.709,10.539980745865991,8.878019254134008,7.75,8.408270461132808,7.091729538867192,0.22445663902908564,2.0359447419643404,0.2686021455908002,0.1803111324673711,2.105826026925511,1.9660634570031694,16891904,8.39973225593567,8.378502893447877
9.843,10.4334074864024,9.2525925135976,7.244,7.919917154686874,6.568082845313126,0.22288186084479095,2.0200163066387176,0.2767751870041596,0.16898853468542227,2.102714053997478,1.9373185592799573,17055744,8.303645277023316,8.474404001235962
9.732000000000001,10.350963649982777,9.113036350017225,7.303999999999999,7.781288172910244,6.826711827089754,0.265501965675503,2.039696942269802,0.31593220220471613,0.21507172914628986,2.1056602069952435,1.9737336775443604,17219584,8.491595983505249,8.44097318649292
9.986,10.497746030761354,9.474253969238648,7.573,8.243329023689114,6.902670976310887,0.2308710629120469,2.0138260811567306,0.2827828776563943,0.17895924816769948,2.0987679724845507,1.9288841898289104,17383424,8.582575416564941,8.634859657287597
9.786,10.157811780340538,9.414188219659462,7.480000000000001,8.281149174623554,6.678850825376449,0.2477887637913227,2.008258603513241,0.30411210769042396,0.19146541989222143,2.079906742135044,1.9366104648914377,17547264,8.592241477966308,8.466665267944336
9.859,10.493341390735305,9.224658609264695,7.505,7.8987321424522,7.1112678575478,0.24956270344555379,2.0120519056916235,0.29504486262967766,0.20408054426142988,2.0674404906458657,1.9566633207373814,17711104,8.519544076919555,8.477299118041993
9.855999999999998,10.361691605625403,9.350308394374593,7.401999999999999,7.8829116342947,6.921088365705298,0.21654207212850446,2.0251650527119636,0.27344314435163075,0.15964099990537817,2.066983755731514,1.9833463496924135,17874944,8.452822208404541,8.447077703475951
9.976,10.421492985354428,9.530507014645574,7.17,7.805735794178682,6.534264205821318,0.2515606377273798,2.0134422183036804,0.3036069319280099,0.1995143435267497,2.085378499054388,1.9415059375529728,18038784,8.705777263641357,8.580942058563233
9.927999999999999,10.362115192086154,9.493884807913844,7.506,8.091050425177182,6.92094957482282,0.24520366508513686,1.9706946447491647,0.29476478915315063,0.19564254101712306,2.051888358505398,1.8895009309929314,18202624,8.553688049316406,8.570011138916016
9.902000000000001,10.578147912811984,9.225852087188018,7.385999999999998,8.00679304119811,6.765206958801887,0.23007015455514193,1.982342828810215,0.2950998566143653,0.1650404524959186,2.0139734045400095,1.9507122530804206,18366464,8.527914333343507,8.55255093574524
10.209000000000001,10.738347711811434,9.679652288188569,7.930999999999999,8.886891730270746,6.975108269729254,0.21566482167690987,2.0035309165716173,0.2664842053154861,0.16484543803833362,2.0855542451147233,1.9215075880285113,18530304,8.709971618652343,8.75466456413269
10.424,10.931014792683605,9.916985207316394,7.6530000000000005,8.250947322094515,7.055052677905487,0.22793791648000475,1.9561195969581604,0.28261170783867284,0.17326412512133665,2.0043748224737024,1.9078643714426184,18694144,8.707378768920899,8.943270015716553
10.032,10.554471051829669,9.509528948170331,7.696000000000001,8.07993228569632,7.312067714303681,0.23008377142250538,1.9621463894844056,0.27739258904331804,0.18277495380169276,2.024729181262126,1.899563597706685,18857984,8.60241527557373,8.625266647338867
10.227,10.782446667106752,9.671553332893248,7.289999999999999,8.034298327285503,6.545701672714495,0.23246598774567243,2.0024496585130693,0.2893637886523435,0.17556818683900133,2.0486263062020837,1.9562730108240547,19021824,8.734665155410767,8.780733680725097
10.258999999999999,10.724756374084134,9.793243625915864,7.488000000000001,8.165861342753812,6.81013865724619,0.21992265041917564,1.9615968018770218,0.2436415471530776,0.19620375368527368,2.0267481958606286,1.896445407893415,19185664,8.717842149734498,8.777795028686523
10.479,10.955874197247029,10.00212580275297,7.389,8.23740379537105,6.540596204628952,0.2281288811005652,1.989098434150219,0.3022921296335185,0.15396563256761192,2.037392756918458,1.94080411138198,19349504,8.817600440979003,8.9584171295166
10.225,10.924002861224473,9.525997138775526,7.422,8.1712102508642,6.672789749135798,0.19321565814316272,1.9991272956132888,0.21536086518091319,0.17107045110541225,2.0658804834909534,1.9323741077356242,19513344,8.840103816986083,8.736198377609252
10.357000000000001,10.868449899794692,9.84555010020531,7.634,8.111078609874726,7.156921390125275,0.23590728361159563,1.9385779038071633,0.3085260134876717,0.16328855373551954,2.012189212707913,1.8649665949064136,19677184,8.892505264282226,8.869723415374756
10.409,11.087961707314927,9.730038292685075,7.556,8.17391908855448,6.938080911445519,0.23349852468818422,1.980578824877739,0.2732066455348455,0.19379040384152288,2.067465283599369,1.8936923661561085,19841024,8.969517469406128,8.913766193389893
10.552999999999999,11.08044762773189,10.025552372268107,7.379,7.842086385029834,6.915913614970165,0.22249609557911748,1.995663610100746,0.27134647666758094,0.17364571449065402,2.0582088345284024,1.93311838567309,20004864,8.894607543945312,8.999264430999755
10.256,10.890053625492355,9.621946374507646,7.5489999999999995,8.050127728229041,7.047872271770958,0.20387518415227532,1.9682412907481193,0.239308083547877,0.16844228475667364,2.037173057686158,1.8993095238100806,20168704,8.76025457382202,8.748441314697265
10.206000000000001,10.566199944475288,9.845800055524714,7.851000000000001,8.340273951891986,7.361726048108016,0.22186768073588609,1.966187347471714,0.26953403031525425,0.17420133115651792,2.0458322211482987,1.8865424737951293,20332544,8.850082111358642,8.749517250061036
10.294,10.844203598679616,9.743796401320385,8.118,8.786831817424979,7.449168182575022,0.2390298442915082,1.9719641894102096,0.2826344211677669,0.19542526741524952,2.0367192421135525,1.9072091367068664,20496384,8.820070457458495,8.806902933120728
10.358,10.840883008605605,9.875116991394396,7.57,8.019822187091744,7.120177812908256,0.22812908207997679,1.9566369295120238,0.2791187298267152,0.17713943433323834,2.0307988956595433,1.8824749633645042,20660224,8.844367980957031,8.857229042053223
10.707000000000003,11.403893822615759,10.010106177384246,7.574999999999998,8.35342469128362,6.796575308716378,0.2070949031971395,1.968119315803051,0.25986317887590865,0.15432662751837034,2.037546904216308,1.898691727389794,20824064,8.982551097869873,9.116124963760376
10.562000000000001,11.078000000000001,10.046000000000001,7.862,8.588509463117997,7.135490536882003,0.21617256170138716,1.9822399377822877,0.26714059810998636,0.16520452529278795,2.064668029831929,1.8998118457326463,20987904,8.891770267486573,8.972234535217286
10.701999999999998,11.200393418897159,10.203606581102838,7.631,8.043369979508693,7.218630020491307,0.2194608442485332,1.9806443974375725,0.271584299216608,0.1673373892804584,2.047202304510268,1.9140864903648769,21151744,9.196492099761963,9.090735721588135
10.504000000000001,11.194480991773128,9.813519008226875,7.643000000000001,8.307681126556187,6.978318873443815,0.22773306826129555,1.9849344566464424,0.2834202423722685,0.17204589415032265,2.05929183698374,1.9105770763091448,21315584,8.954415225982666,8.939741182327271
10.433000000000002,11.080827909247512,9.785172090752491,7.531999999999999,8.188563782126305,6.875436217873693,0.22531400294974446,1.9597447276115418,0.2795758028966525,0.17105220300283638,2.0170141102495496,1.902475344973534,21479424,8.853238582611084,8.84795913696289
10.394,11.201207532174967,9.586792467825033,7.660000000000001,8.545595844615365,6.774404155384637,0.2367744323797524,1.9617965564131736,0.2907020751614449,0.1828467895980599,2.026187699151753,1.8974054136745941,21643264,8.995833778381348,8.861906623840332
10.803,11.404332686621974,10.201667313378028,7.776000000000001,8.108030119115721,7.443969880884279,0.20546868341043592,1.9585615605115891,0.2460923022889021,0.16484506453196973,2.0074590700641357,1.9096640509590426,21807104,9.138974475860596,9.182604122161866
10.733,11.297907957104519,10.168092042895482,7.758,8.288618507027412,7.2273814929725875,0.2114475028589368,1.9486931517720223,0.2605776672535934,0.1623173384642802,2.015950736548216,1.8814355669958285,21970944,9.012934970855714,9.095254611968993
10.774000000000001,11.23746952434869,10.310530475651312,7.731,8.301165765370037,7.160834234629963,0.21472011972218752,1.9579611018300056,0.2673963164543847,0.16204392298999032,2.020526459827093,1.895395743832918,22134784,9.11478853225708,9.172421741485596
10.744,11.371298971782993,10.116701028217006,7.999,8.609072946458044,7.388927053541956,0.23707793839275837,1.9264011532068253,0.2967313571970202,0.17742451958849653,1.977839520008548,1.8749627864051026,22298624,8.965022563934326,9.110587692260742
10.685,11.360562728397593,10.009437271602408,7.661,8.114154499039786,7.207845500960213,0.23201515674591064,1.9320030689239502,0.2959174099670004,0.1681129035248209,1.996557019630605,1.8674491182172954,22462464,9.109454250335693,9.045071840286255
10.552,11.250180492422984,9.853819507577015,7.708999999999999,8.659446737066311,6.758553262933686,0.19352835370227692,1.9304365023970604,0.23027283401318696,0.15678387339136687,2.0026919664045435,1.8581810383895774,22626304,8.890275049209595,8.905534076690675
10.931000000000001,11.331411038808874,10.530588961191128,7.775,8.438373951855212,7.11162604814479,0.22498549129813905,1.9459122598171235,0.27752748697100715,0.17244349562527095,2.0158904340165065,1.8759340856177404,22790144,9.117259788513184,9.224815940856933
10.889999999999999,11.33734773946003,10.442652260539967,7.752,8.342420189356698,7.161579810643301,0.21182772610336542,1.927801574766636,0.27102637399782004,0.15262907820891078,2.003353999555702,1.85224914997757,22953984,9.167763614654541,9.253741836547851
10.902,11.485263233883295,10.318736766116704,8.102,9.048327638822833,7.155672361177166,0.21921593323349947,1.9501821205019951,0.26476852580171445,0.1736633406652845,2.0038495569675883,1.896514684036402,23117824,9.256144428253174,9.235907173156738
10.837,11.467762237297066,10.206237762702933,8.001999999999999,8.611110827354102,7.392889172645896,0.20766351930797095,1.9421762362122537,0.25343272284947516,0.16189431576646673,1.990325547246821,1.8940269251776862,23281664,9.097264003753661,9.164409160614014
11.067999999999998,11.617887261172685,10.51811273882731,7.736999999999999,8.528821318227793,6.945178681772206,0.20489786313846703,1.9100948244333267,0.23507420920239921,0.17472151707453484,1.97891720085012,1.8412724480165334,23445504,9.248286151885987,9.383028507232666
10.846000000000002,11.458783811796625,10.233216188203379,8.067,8.647862290048167,7.4861377099518345,0.1810012363363057,1.925740012526512,0.236479227310724,0.1255232453618874,2.0056761915881784,1.8458038334648457,23609344,9.1973219871521,9.164233112335205
10.813999999999998,11.667969554492428,9.960030445507568,7.868,8.411301021534104,7.324698978465897,0.20814054543152452,1.9161793068051338,0.25995925067042236,0.15632184019262668,2.001604386408391,1.8307542272018766,23773184,9.1861083984375,9.157643890380859
11.001999999999999,11.603411672650273,10.400588327349725,8.081,8.796981145003134,7.3650188549968645,0.19786269795149564,1.9355332657694817,0.25222339153071316,0.1435020043722781,1.9945728029998278,1.8764937285391357,23937024,9.39567584991455,9.31070261001587
10.938,11.449992187440396,10.426007812559606,7.729000000000001,8.114238886926023,7.343761113073979,0.2211496907286346,1.9253254234790802,0.2800817486656702,0.162217632791599,1.9788639230221143,1.871786923936046,24100864,9.265783977508544,9.276836776733399
10.960999999999999,11.663971549922184,10.258028450077813,7.955,8.503675678338306,7.406324321661694,0.20824210094287993,1.9424990102648736,0.2730544865797105,0.14342971530604937,2.0003246477513192,1.884673372778428,24264704,9.228985023498534,9.252061748504639
11.077000000000002,11.512431969428063,10.641568030571941,8.069999999999999,8.647961936462947,7.492038063537051,0.20689850235357882,1.9227210953831673,0.2544266739772217,0.15937033072993595,1.96914582417028,1.8762963665960546,24428544,9.318053340911865,9.376879978179932
11.068000000000001,11.643774261321225,10.492225738678778,8.071000000000002,8.378390630956769,7.763609369043233,0.19804239589720962,1.9310926392674446,0.24717185526859808,0.14891293652582116,1.9744109294331889,1.8877743491017003,24592384,9.29786558151245,9.3705584526062
11.026999999999997,11.502921211966852,10.551078788033143,8.16,8.443196045170126,7.8768039548298745,0.2444746198132634,1.9261028349399567,0.32297918753383414,0.16597005209269267,1.998645700495954,1.8535599693839595,24756224,9.227439403533936,9.29799222946167
10.983,11.620981974666996,10.345018025333005,8.329000000000002,8.75625753357899,7.901742466421014,0.1991897081956267,1.9107239693403244,0.23784502104389213,0.16053439534736128,1.9513097953860525,1.8701381432945963,24920064,9.35353488922119,9.306009292602539


==> data/progress-climber-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.265,2.811465918424928,1.7185340815750723,2.164,2.5621758405528894,1.765824159447111,0.6364021937362849,2.7058305740356445,0.9005146402770572,0.37228974719551267,2.707313973613705,2.704347174457584,16384,0.3144265487790108,2.3864493131637574
2.34,2.9468772528279503,1.7331227471720494,2.12,2.563395985547907,1.6766040144520928,0.12280447222292419,2.6769874930381774,0.16039276956393092,0.08521617488191746,2.708721662393708,2.6452533236826468,180224,0.5272394269704819,2.322887420654297
2.3140000000000005,2.721534047657371,1.90646595234263,2.309,2.6961550077165475,1.9218449922834526,0.154370148666203,2.6997800678014756,0.2119063093636688,0.09683398796873718,2.712656248187011,2.6869038874159403,344064,0.6383574932813645,2.325660490989685
2.278,2.6293345983531937,1.926665401646806,2.504,2.9939224428417215,2.0140775571582785,0.14155390211381014,2.698177608847618,0.18258513471543109,0.10052266951218918,2.7067295503033173,2.6896256673919186,507904,0.7445062637329102,2.3128252148628237
2.157,2.743055458126618,1.570944541873382,2.3510000000000004,2.788800182731803,1.9131998172681977,0.13604696523398158,2.6731704771518707,0.16239637419867556,0.1096975562692876,2.6977072141262486,2.648633740177493,671744,0.6683420151472091,2.333948290348053
2.167,2.5967918100662226,1.7372081899337772,2.2060000000000004,2.5925022639002266,1.8194977360997744,0.1386499686632305,2.660339879989624,0.17971807606035833,0.09758186126610269,2.6956255449542694,2.6250542150249783,835584,0.7888990581035614,2.331174647808075
2.1700000000000004,2.49024990241997,1.849750097580031,2.2529999999999997,2.603572389101024,1.9024276108989753,0.14206085857003925,2.6714208900928496,0.17321182446283587,0.11090989267724263,2.6996587979665816,2.6431829822191175,999424,0.8429100573062897,2.2843370914459227
2.599,2.944063762223738,2.2539362377762626,2.568,3.0096967285366736,2.1263032714633265,0.11343631613999601,2.6552734851837156,0.15496253606735816,0.07191009621263386,2.6923044957244833,2.618242474642948,1163264,0.8976523280143738,2.6422064542770385
2.793,3.180351261776698,2.4056487382233023,2.588,3.092198373658623,2.0838016263413772,0.13145278990268705,2.6496991246938704,0.16813186783476178,0.09477371197061232,2.685357393236863,2.614040856150878,1327104,1.0161177575588227,2.9627728700637816
3.2349999999999994,3.560706923475691,2.9092930765243077,2.7270000000000003,3.0580302101017374,2.3959697898982633,0.1515494957566261,2.6452989667654037,0.19903142837821436,0.10406756313503786,2.6688395673682623,2.621758366162545,1490944,1.2097542941570283,3.1588051319122314
3.0010000000000003,3.7093847824452473,2.2926152175547534,3.279,3.919850216509287,2.6381497834907126,0.14813319286331533,2.6452309638261795,0.17316352568980786,0.1231028600368228,2.667326832621976,2.623135095030383,1654784,1.1365553438663483,2.9793767809867857
3.4810000000000003,3.9163492850574126,3.045650714942588,3.131,3.5856746089237883,2.6763253910762113,0.1549570254050195,2.6320412009954453,0.18362461456216353,0.12628943624787545,2.663579873930313,2.6005025280605776,1818624,1.4414833664894104,3.4633503675460817
3.3299999999999996,3.8930097690093834,2.766990230990616,3.223,3.722320538331841,2.7236794616681586,0.183752678707242,2.5984133213758467,0.22086098697711304,0.14664437043737094,2.6409501099923194,2.555876532759374,1982464,1.518100905418396,3.524600791931152
3.7969999999999997,4.4348095326976535,3.1591904673023454,3.5629999999999997,4.067797979393737,3.058202020606262,0.19029595665633675,2.5977306336164476,0.23150152741048116,0.14909038590219234,2.616601054831832,2.578860212401063,2146304,1.470841634273529,4.015497612953186
4.162,4.803058499670662,3.5209415003293376,3.905000000000001,4.785763873010242,3.02423612698976,0.20678133526816964,2.56748281121254,0.25201443530001355,0.16154823523632572,2.602964488998129,2.5320011334269505,2310144,1.8910823345184327,4.358706665039063
4.525999999999999,5.185472516485713,3.866527483514285,4.545999999999999,5.110024822148812,3.9819751778511865,0.20689304433763028,2.5255579352378845,0.24328727166298966,0.1704988170122709,2.5901335033231256,2.4609823671526434,2473984,2.280339789390564,4.5854967594146725
4.903,5.708146570507506,4.097853429492493,4.388,4.954229635395393,3.821770364604607,0.20800022333860396,2.5522787064313888,0.2537602549274765,0.16224019174973142,2.605296215620805,2.4992611972419727,2637824,2.1434210300445558,4.878966426849365
5.4270000000000005,5.980119336129194,4.873880663870807,4.944,5.717759652605381,4.170240347394619,0.2105181640014052,2.518837782740593,0.25704297043980406,0.16399335756300631,2.5626320451909175,2.475043520290268,2801664,2.8517507314682007,5.407678699493408
6.054,6.748063397680645,5.3599366023193555,5.109,5.74326256392759,4.47473743607241,0.23246243875473732,2.466358742117882,0.2750997837752461,0.18982509373422857,2.514438286433627,2.4182791978021365,2965504,3.1549384593963623,6.016614961624145
6.5699999999999985,7.3936382701161945,5.746361729883803,5.1450000000000005,5.971332257630065,4.318667742369936,0.255386770889163,2.4339498192071916,0.306201291501514,0.20457225027681206,2.4922447023243324,2.3756549360900507,3129344,3.6269856214523317,6.400554132461548
6.6659999999999995,7.458277729082422,5.873722270917577,5.536,6.346730534764788,4.725269465235211,0.2567387539893389,2.3964351534843447,0.29499688602120927,0.21848062195746848,2.4499440767246514,2.342926230244038,3293184,3.6704740047454836,6.695401620864868
6.867000000000002,7.531259738355414,6.20274026164459,5.811,6.441546588286702,5.180453411713298,0.2709214571863413,2.340135043859482,0.28652928717471654,0.2553136271979661,2.4005610403267714,2.2797090473921924,3457024,4.041443157196045,6.847941827774048
6.859999999999999,7.49799686519606,6.222003134803939,5.999999999999999,6.856200911001617,5.143799088998382,0.28614478968083856,2.3034739226102827,0.3223109044030415,0.24997867495863563,2.3594258944042155,2.24752195081635,3620864,4.556894540786743,6.814777994155884
7.173,8.047757680732213,6.298242319267787,6.363999999999999,6.968056288767858,5.75994371123214,0.28129565101116893,2.2408469915390015,0.32444706559163805,0.2381442364306998,2.2908918411372254,2.1908021419407775,3784704,4.336967420578003,6.914843511581421
7.641,8.243469086343856,7.038530913656144,6.115,6.91121919092672,5.318780809073281,0.27982844654470684,2.223676750063896,0.31634442389393663,0.24331246919547708,2.2898775746118973,2.157475925515895,3948544,4.853473854064942,7.26375093460083
7.76,8.517746659510948,7.002253340489053,6.630000000000001,7.210275796496805,6.049724203503197,0.2513589970767498,2.151175406575203,0.2754982140879588,0.22721978006554078,2.224297949523765,2.0780528636266413,4112384,4.987124180793762,7.47405309677124
7.794000000000001,8.397625711844684,7.1903742881553185,6.881,7.572887996716232,6.1891120032837685,0.2828941302374005,2.1018803358078,0.31755107350521417,0.24823718696958685,2.2014488953369424,2.002311776278658,4276224,4.761781692504883,7.435316324234009
7.974999999999999,8.619565745289027,7.330434254710971,6.413000000000001,7.011716126390463,5.814283873609539,0.2571731982752681,2.0712079420685767,0.3008513104573967,0.21349508609313947,2.173496159257303,1.9689197248798505,4440064,5.208144569396973,7.566627359390258
7.900999999999999,8.712818329430913,7.089181670569085,6.6530000000000005,7.099520996146878,6.206479003853123,0.26775661259889605,2.0204646989703177,0.31133295599464794,0.22418026920314416,2.1235775628917417,1.9173518350488934,4603904,5.33639657497406,7.536765432357788
7.976000000000001,8.556916517238063,7.3950834827619385,6.926,7.9057673193161735,5.946232680683827,0.22712950874119997,2.053663194179535,0.2597824039405468,0.19447661354185314,2.140435092551,1.96689129580807,4767744,5.18097288608551,7.4807267665863035
8.66,9.48386892161314,7.836131078386859,7.1290000000000004,7.8608941180252785,6.397105881974722,0.23781503532081838,1.9717366009950639,0.272159996821417,0.20347007382021978,2.0677797899050434,1.8756934120850843,4931584,5.578822660446167,8.001495599746704
8.601,9.01912557922232,8.182874420777681,7.249,7.727611533500813,6.7703884664991865,0.23437889255583283,1.92308479398489,0.25789189565624066,0.210865889455425,2.0124755904898843,1.833693997479896,5095424,5.763484811782837,8.075209379196167
9.09,9.733210696428472,8.446789303571528,7.049999999999999,7.622765222407924,6.4772347775920736,0.22542091254144908,1.8805571973323822,0.2682904929156719,0.18255133216722624,2.012140329761395,1.7489740649033694,5259264,5.784696054458618,8.40366497039795
8.931999999999999,9.585219718012246,8.278780281987752,7.602000000000001,8.172855498353131,7.031144501646872,0.22854213239625093,1.8098621875047685,0.26057998543121524,0.19650427936128662,1.934513676076121,1.685210698933416,5423104,5.95349531173706,8.245258140563966
8.592,9.01135188088287,8.172648119117131,7.159999999999999,7.963604380276762,6.356395619723236,0.24710268005728722,1.8104407504200934,0.2875459859590163,0.2066593741555581,1.9292287004648605,1.6916528003753264,5586944,6.003689432144165,7.910829973220825
8.982000000000001,9.752477773852045,8.211522226147958,7.645000000000001,8.098943829124266,7.191056170875736,0.24449308309704065,1.7757533609867096,0.2757224162358459,0.2132637499582354,1.8890066347560193,1.6625000872173998,5750784,6.078086853027344,8.236030101776123
9.104000000000001,9.655746318519663,8.55225368148034,7.586,8.151459105506314,7.020540894493687,0.22899978905916213,1.7421747282147408,0.2625374992607094,0.19546207885761485,1.8773014470112248,1.6070480094182569,5914624,5.970952367782592,8.324159574508666
9.215,9.633407695913926,8.796592304086074,7.625,8.117041664902475,7.132958335097524,0.22197845485061407,1.7437627539038658,0.26235296143929215,0.181603948261936,1.8721675371592674,1.6153579706484642,6078464,6.243385887145996,8.362746238708496
8.884999999999998,9.391166968499524,8.378833031500472,7.449000000000001,7.925118682683216,6.972881317316785,0.21082656728103752,1.7156978741288185,0.2435892397853673,0.17806389477670773,1.8311394160137073,1.6002563322439296,6242304,5.9088029861450195,8.034842586517334
9.373000000000001,9.927852232580893,8.81814776741911,7.929,8.66144044126468,7.19655955873532,0.20010853838175535,1.6706578433513641,0.21652295958411114,0.18369411717939957,1.8095452851766858,1.5317704015260425,6406144,6.197168445587158,8.474804782867432
9.443000000000001,10.04044539499439,8.845554605005614,7.593000000000001,8.027696445810177,7.158303554189824,0.23703388758003713,1.6565816700458527,0.2675367071233138,0.20653106803676047,1.7734600451554252,1.53970329493628,6569984,6.214952564239502,8.491268157958984
9.495999999999999,9.967173004320067,9.02482699567993,7.669999999999999,8.300777298259852,7.039222701740146,0.22550241295248266,1.6103639483451844,0.2687827566196653,0.18222206928530005,1.7224110487447537,1.498316847945615,6733824,6.363776922225952,8.511802196502686
9.576,10.11722453750731,9.034775462492691,8.014,8.70044300564577,7.327556994354229,0.22903524124994873,1.5967111229896545,0.26536816186493317,0.19270232063496429,1.681952811096948,1.511469434882361,6897664,6.368030214309693,8.593509292602539
9.671000000000001,10.2865071080012,9.055492891998803,7.827,8.299081560749835,7.354918439250165,0.23071414027363063,1.560956285893917,0.26184959077509407,0.19957868977216717,1.6552600850680086,1.4666524867198254,7061504,6.386368131637573,8.641989755630494
9.275,9.585104820988,8.964895179012,7.932,8.464762611300756,7.399237388699245,0.24865171145647763,1.4941464766860009,0.28738431586032276,0.20991910705263253,1.569949046629114,1.4183439067428878,7225344,6.327222776412964,8.27978777885437
9.871,10.384720741259295,9.357279258740705,7.869,8.530323672644492,7.207676327355507,0.21280254991725087,1.509976027905941,0.2516498393016612,0.17395526053284055,1.6390095373852638,1.3809425184266184,7389184,6.4807370662689205,8.752384281158447
9.872,10.491561134997992,9.252438865002008,7.676,8.234841659148636,7.117158340851365,0.21728258160874242,1.4805330395698548,0.2526358476826496,0.18192931553483524,1.5828980262758992,1.3781680528638105,7553024,6.5180323123931885,8.733450269699096
10.391,10.94785635490672,9.83414364509328,7.884,8.313120029828486,7.454879970171515,0.2249498636461794,1.4826505422592162,0.25084666720386584,0.19905306008849294,1.5837365503307341,1.3815645341876983,7716864,6.79086127281189,9.1667236328125
10.142999999999999,10.655621692869117,9.630378307130881,7.693,8.317052081159897,7.068947918840101,0.2468354759737849,1.450545959174633,0.28415880668231763,0.20951214526525222,1.5886753852902644,1.3124165330590016,7880704,6.553969430923462,8.903456687927246
10.178,10.768454062565413,9.587545937434589,8.26,8.894712533356637,7.625287466643362,0.22936769463121887,1.4660866469144822,0.2790011860288978,0.17973420323353992,1.5638433769181472,1.3683299169108172,8044544,6.660361337661743,8.94513750076294
10.184999999999999,10.67322638191724,9.696773618082757,8.007,8.617131952941328,7.39686804705867,0.23155468758195638,1.3743345260620117,0.2626369461320986,0.20047242903181417,1.4727430841713849,1.2759259679526385,8208384,6.611750793457031,8.915337371826173
10.129000000000001,10.73662570715861,9.521374292841392,8.002,8.518116265971148,7.485883734028853,0.21927192360162734,1.3826217666268348,0.26021523152518256,0.17832861567807212,1.5083801265185022,1.2568634067351674,8372224,6.718087911605835,8.858688735961914
10.408,11.008063329991092,9.807936670008907,8.208,8.565233816988258,7.850766183011743,0.2198528794571757,1.4281323343515395,0.2383546424267442,0.20135111648760717,1.541040858269198,1.3152238104338811,8536064,6.847904682159424,9.06898193359375
10.379,10.949341125993909,9.80865887400609,8.080000000000002,8.699354502688083,7.460645497311921,0.21293192747980355,1.3394288778305055,0.24831109684689534,0.17755275811271176,1.4411422657942836,1.2377154898667273,8699904,6.968453884124756,9.071022129058838
10.245000000000001,10.798303714066696,9.691696285933306,7.984999999999999,8.402522454485982,7.567477545514016,0.20412032511085268,1.3827604413032533,0.23745129771329668,0.17078935250840868,1.4893917157233483,1.2761291668831583,8863744,6.760972023010254,8.913314819335938
10.474,10.837736168121896,10.110263831878104,7.85,8.31108567533594,7.38891432466406,0.2194627914577722,1.4252896040678025,0.26541503066089117,0.17351055225465323,1.5189665185255294,1.3316126896100755,9027584,6.73098349571228,9.06904878616333
10.666999999999998,10.99411007321695,10.339889926783046,8.273,8.726674993800628,7.819325006199372,0.20309846140444274,1.331725510954857,0.24709035023422488,0.1591065725746606,1.413257521672971,1.2501935002367428,9191424,6.986008930206299,9.261003017425537
10.511,11.057981718158842,9.964018281841156,7.755,8.150531288269335,7.359468711730664,0.2085740493610501,1.3719633549451828,0.241120419145605,0.17602767957649518,1.4696239076367477,1.274302802253618,9355264,6.750781631469726,9.083521842956543
10.48,10.806128808908383,10.153871191091618,8.369,8.893184127955053,7.844815872044946,0.19267531819641587,1.3870560452342033,0.2286219150154295,0.15672872137740224,1.485043816735682,1.2890682737327246,9519104,6.818351554870605,9.037539672851562
10.739,11.137608830810358,10.340391169189644,8.091,8.519426189675654,7.662573810324345,0.21292241886258126,1.3267985105514526,0.2578698755014384,0.1679749622237241,1.413666518817178,1.2399305022857272,9682944,6.946315288543701,9.257267665863036
10.899,11.409890399205151,10.388109600794847,8.031,8.598652182238386,7.463347817761616,0.18322773594409225,1.3321301236748695,0.21295670849313905,0.15349876339504545,1.4378892822400475,1.2263709651096915,9846784,7.0888749122619625,9.408095264434815
10.882000000000001,11.375696262898558,10.388303737101445,8.425999999999998,9.05735093252485,7.794649067475147,0.19956044591963287,1.3205203503370284,0.2286163262439631,0.17050456559530264,1.402235928340785,1.2388047723332718,10010624,6.923738861083985,9.360354614257812
11.106,11.683549997835685,10.528450002164314,8.241,8.868366718913268,7.613633281086731,0.1791588590480387,1.295416498184204,0.21393628605034415,0.14438143204573323,1.3729552079612564,1.2178777884071517,10174464,7.099144744873047,9.52249231338501
11.09,11.57205808778611,10.60794191221389,8.371999999999998,8.817124701628654,7.926875298371343,0.19906193520873786,1.23982168212533,0.22537231463762658,0.17275155577984913,1.374728746237354,1.104914618013306,10338304,7.1765505313873295,9.518550491333007
10.821,11.225065588735294,10.416934411264705,8.349,9.017647141622545,7.680352858377455,0.17749921586364506,1.2811131678521632,0.19645638831161716,0.15854204341567296,1.4464878114273263,1.1157385242770002,10502144,6.985143995285034,9.288004207611085
10.964000000000002,11.548828179895601,10.379171820104403,8.495,9.01153170280245,7.978468297197548,0.18281859196722505,1.245499150454998,0.21244067894517343,0.15319650498927667,1.3736852608687173,1.1173130400412785,10665984,7.049977111816406,9.373624134063721
11.136,11.603101701987907,10.668898298012092,8.511000000000001,9.000008179890685,8.021991820109317,0.1922647495754063,1.2448837339878083,0.24340383006540553,0.14112566908540705,1.3210568875862332,1.1687105803893834,10829824,7.31284465789795,9.553959178924561
11.093,11.822630728519572,10.363369271480428,8.203999999999999,8.585685734603743,7.822314265396255,0.18926597032696008,1.2473072782158852,0.23792494527945135,0.1406069953744688,1.3912073168384544,1.1034072395933159,10993664,7.142937564849854,9.475129985809327
11.044,11.686109025010552,10.401890974989449,8.27,8.802954031788857,7.737045968211141,0.16862901346758005,1.2916720628738403,0.20100096997654515,0.13625705695861495,1.3958867648197095,1.187457360927971,11157504,7.046790552139282,9.390973567962646
11.049000000000001,11.460981795714327,10.637018204285676,8.139999999999999,8.64402380896144,7.635976191038557,0.17465905984863636,1.2207231029868126,0.22898066386380583,0.1203374558334669,1.3258297645884527,1.1156164413851726,11321344,7.196269226074219,9.425808811187744
11.314000000000002,11.759537877177689,10.868462122822315,8.705,9.371096839806345,8.038903160193655,0.1781029443256557,1.2217780947685242,0.20455084348122102,0.1516550451700904,1.3468608156793747,1.0966953738576737,11485184,7.3195031642913815,9.64895133972168
11.421,11.746958586326546,11.095041413673453,8.549999999999999,9.17777384462878,7.922226155371218,0.1592985151335597,1.2003606766462327,0.2013601020441216,0.11723692822299778,1.3043227668724608,1.0963985864200045,11649024,7.229866600036621,9.72647466659546
11.326,11.680519392981541,10.97148060701846,8.256999999999998,8.62349829467543,7.890501705324565,0.16116769770160314,1.2054334104061126,0.20661982037567353,0.11571557502753274,1.294558845642707,1.1163079751695182,11812864,7.221745347976684,9.640138912200928
11.379,11.922993566138423,10.835006433861576,8.476,8.948508200987032,8.00349179901297,0.1666947173886001,1.2096560180187226,0.19520106883637015,0.13818836594083003,1.3028400907732687,1.1164719452641765,11976704,7.3308125019073485,9.670407009124755
11.666,12.007356119031138,11.324643880968862,8.17,8.76514704065466,7.57485295934534,0.1791988391894847,1.1495879784226417,0.22614088434642274,0.13225679403254667,1.244092987316439,1.0550829695288444,12140544,7.316011381149292,9.90370216369629
11.376999999999999,11.769607946939436,10.984392053060562,8.018999999999998,8.434269791822134,7.603730208177862,0.16822277717292305,1.1843271493911742,0.19311138235649833,0.14333417198934778,1.2790677645720812,1.0895865342102673,12304384,7.24571270942688,9.63876132965088
11.553,11.88995845441241,11.216041545587592,8.548,9.00834335012032,8.08765664987968,0.16473980601876972,1.1370837546885013,0.20263195168500758,0.12684766035253187,1.2855088396488386,0.9886586697281642,12468224,7.390805959701538,9.802814865112305
11.429999999999998,11.877146508428723,10.982853491571273,8.363,8.867560204534602,7.858439795465397,0.13780617397278544,1.1139110438525677,0.17216790641287882,0.10344444153269206,1.2222322756730692,1.005589812032066,12632064,7.320586776733398,9.677098560333253
11.669,11.981936095712847,11.356063904287154,8.284,8.927462508620355,7.640537491379646,0.15123836481943725,1.128455451130867,0.1746524014255708,0.1278243282133037,1.2119453340243633,1.0449655682373709,12795904,7.422217559814453,9.87173089981079
11.654999999999998,12.084540452111321,11.225459547888674,8.904,9.320970022903326,8.487029977096674,0.13259399663656946,1.1085462890565396,0.16787611120492932,0.0973118820682096,1.18198177756043,1.0351108005526493,12959744,7.432651090621948,9.862475681304932
11.503,12.060531165048197,10.945468834951804,8.397000000000002,8.829320482975307,7.964679517024698,0.15202651675790543,1.076559380441904,0.1745466060023374,0.12950642751347347,1.1783085015108405,0.9748102593729675,13123584,7.284814691543579,9.730436420440673
11.563,11.9265670502122,11.199432949787802,8.587,8.877346344905527,8.296653655094472,0.15465077199041838,1.14938440695405,0.19222937688140784,0.1170721670994289,1.2834465610929966,1.0153222528151034,13287424,7.405424022674561,9.781463336944581
11.681000000000001,11.93718157623061,11.424818423769391,8.244,8.905561788497492,7.582438211502509,0.15486132944934067,1.1629087127745152,0.19049760793330456,0.11922505096537678,1.2759859779217015,1.049831447627329,13451264,7.458782577514649,9.858824634552002
11.772,12.100353468079751,11.44364653192025,8.646,9.16220151104002,8.129798488959981,0.14116202360019087,1.1213749051094055,0.1746729876984189,0.10765105950196283,1.2215638672217128,1.0211859429970982,13615104,7.50488247871399,9.941415405273437
11.700000000000001,11.990688837074973,11.409311162925029,8.791,9.497900983165252,8.084099016834749,0.135042636282742,1.1374119691550733,0.18360436967427768,0.0864809028912063,1.2162608680251215,1.058563070285025,13778944,7.432024908065796,9.837874603271484
11.839,12.3096686732724,11.368331326727601,8.392,8.950261587430122,7.833738412569877,0.11591988140717147,1.095341468602419,0.14691387651887672,0.0849258862954662,1.1810338070446496,1.0096491301601884,13942784,7.5207212448120115,9.972248458862305
11.531,11.874,11.188,8.547,9.121909558104578,7.972090441895423,0.13046217057853932,1.1216199308633805,0.16737037525022944,0.0935539659068492,1.2158268505824998,1.0274130111442612,14106624,7.44470705986023,9.724769496917725
11.822000000000001,12.275294606188956,11.368705393811046,8.373000000000001,9.075183024574079,7.6708169754259234,0.12088711052201684,1.1038463793694973,0.16032851108679688,0.0814457099572368,1.2243042019302115,0.983388556808783,14270464,7.487312936782837,9.909522914886475
11.881,12.180614752640787,11.581385247359213,8.654,9.272485246388303,8.035514753611697,0.11527448613196607,1.0678565233945847,0.14975831519172028,0.08079065707221186,1.1525881153118924,0.983124931477277,14434304,7.501251268386841,9.929285430908203
11.822,12.162611215317405,11.481388784682593,8.378,8.849716016264024,7.906283983735977,0.1520275647751987,1.0562071636319161,0.20337056145762655,0.10068456809277081,1.1545428067862575,0.9578715204775748,14598144,7.482458686828613,9.891318798065186
11.697,12.19581960667159,11.198180393328409,8.538,9.201924694524914,7.8740753054750865,0.13125198786146938,1.1217765085399152,0.17137733153287044,0.09112664419006833,1.2124306684177293,1.031122348662101,14761984,7.4882231712341305,9.770141983032227
11.847,12.119582097724704,11.574417902275295,8.488999999999999,9.167652341040682,7.810347658959316,0.13887215843424197,1.1203526198863982,0.18890497447295262,0.08883934239553133,1.2608293330495637,0.9798759067232329,14925824,7.443535327911377,9.84536771774292
11.751,12.099351833639497,11.402648166360501,8.836000000000002,9.182675640909483,8.48932435909052,0.12683764807879921,1.0885949738323688,0.16462931516933235,0.08904598098826608,1.206369684134715,0.9708202635300227,15089664,7.356444358825684,9.745700454711914
11.842,12.138607484733612,11.54539251526639,8.735,9.18284483920215,8.287155160797848,0.14158398448489604,1.0703070245683193,0.19664124510306358,0.0865267238667285,1.2025674331521545,0.938046615984484,15253504,7.464597558975219,9.790068054199219
11.968,12.37559784101489,11.56040215898511,8.727999999999998,9.180123876830232,8.275876123169764,0.11460163909941908,1.0389629125595092,0.14535443681393206,0.08384884138490609,1.1663516730345562,0.9115741520844624,15417344,7.4115208148956295,9.865709972381591
11.903999999999998,12.250271569725264,11.557728430274732,8.639999999999999,9.264611879489975,8.015388120510023,0.10157445226795965,1.0283953569829465,0.118258666724679,0.0848902378112403,1.1412342572433267,0.9155564567225664,15581184,7.521814203262329,9.81870470046997
11.975,12.242740546051582,11.707259453948417,8.594,9.062683261915762,8.125316738084237,0.09494988573715085,1.0166907995939254,0.11748672558083398,0.07241304589346773,1.1335905947278242,0.8997910044600266,15745024,7.480557775497436,9.840580081939697
11.942000000000002,12.30246636458899,11.581533635411015,8.598,8.840231294427454,8.355768705572547,0.09855176098644727,1.0512376055121422,0.1294261289747826,0.06767739299811196,1.1727732562330815,0.929701954791203,15908864,7.322541856765747,9.759319972991943
12.02,12.341807395813085,11.698192604186914,8.57,9.177799308982825,7.962200691017175,0.10341312261298292,1.0337578348815442,0.1462087955992996,0.06061744962666624,1.1263920972842227,0.9411235724788657,16072704,7.522498846054077,9.863779258728027
12.056000000000001,12.343861077605155,11.768138922394847,8.942,9.37466153052935,8.50933846947065,0.11215013633482154,1.0340530425310135,0.13556857499131733,0.08873169767832575,1.163612041993241,0.904494043068786,16236544,7.422952508926391,9.835592365264892
12.011000000000001,12.368475873311754,11.653524126688248,8.849,9.31975365107453,8.37824634892547,0.09562437734566623,1.0023823536932468,0.13528739631061226,0.05596135838072019,1.1151195979749886,0.889645109411505,16400384,7.349739694595337,9.768930149078368
12.114999999999998,12.46371908465124,11.766280915348757,8.626999999999999,9.149628931460935,8.104371068539063,0.10435011195950208,0.9893648236989975,0.13816401291169864,0.07053621100730553,1.1072099051009072,0.8715197422970877,16564224,7.44665904045105,9.835443496704102
12.089,12.265377436198625,11.912622563801376,8.417000000000002,8.93555665071427,7.898443349285733,0.08674598997458809,1.023076318204403,0.10918097916467205,0.06431100078450412,1.149736582127444,0.896416054281362,16728064,7.395624589920044,9.783033084869384
12.223999999999998,12.39247551750922,12.055524482490776,8.519,8.971138253192539,8.066861746807461,0.09606292396783828,1.0463970623910428,0.1311842357864369,0.06094161214923966,1.1462668217826348,0.9465273029994508,16891904,7.405427312850952,9.857213878631592
12.116,12.364241817589221,11.867758182410778,8.641000000000002,9.165756133837425,8.116243866162579,0.09287636610679326,1.0276037588715554,0.1165742088052355,0.06917852340835101,1.136692137561321,0.9185153801817898,17055744,7.388900852203369,9.763710880279541
12.183,12.458319814034516,11.907680185965484,8.666,9.024027931871244,8.307972068128757,0.08553448012098668,1.0342317998409272,0.120650762422466,0.050418197819507356,1.128730325315223,0.9397332743666313,17219584,7.315533590316773,9.746490097045898
11.994,12.267027471145305,11.720972528854695,8.77,9.336233167520236,8.203766832479763,0.07894475148059424,1.0040090285241603,0.10353102726449481,0.054358475696693664,1.0804435631382983,0.9275744939100223,17383424,7.370850038528443,9.618303966522216
12.037,12.292031370619382,11.78196862938062,8.573,8.99185677743114,8.15414322256886,0.08114444878883656,1.0426589965820312,0.1090960988034281,0.053192798774245015,1.127882567022904,0.9574354261411585,17547264,7.28143343925476,9.597532272338867
11.923,12.275336486898533,11.570663513101467,8.841,9.209956637018498,8.4720433629815,0.08216470801271494,1.0194575659930707,0.10777159682300241,0.05655781920242747,1.1264677751202312,0.9124473568659102,17711104,7.177373218536377,9.487093925476074
12.023000000000001,12.376498231961634,11.66950176803837,8.483,9.068287109032823,7.897712890967178,0.08569191140122706,1.0413314662873745,0.12359702244577343,0.04778680035668069,1.1349301859951426,0.9477327465796065,17874944,7.326340961456299,9.56223268508911
12.039999999999997,12.34103155980727,11.738968440192725,8.564,9.0155351592069,8.1124648407931,0.09612267352640624,1.0497680872678756,0.12350606651333221,0.06873928053948028,1.1478804123526114,0.9516557621831399,18038784,7.180630111694336,9.51922550201416
12.118,12.40097703087,11.835022969130002,8.471,9.1448167406647,7.797183259335299,0.08674423794727769,1.0172803439199924,0.13092474005242488,0.042563735842130496,1.123284170764459,0.9112765170755259,18202624,7.272910118103027,9.590013694763183
11.997000000000002,12.330588069331025,11.663411930668978,8.747,9.36467386216352,8.129326137836479,0.0787136227358132,1.0035443484783173,0.10297354669854042,0.05445369877308597,1.1104551299212024,0.8966335670354322,18366464,7.2333917140960695,9.465170574188232
12.198,12.382921605011422,12.013078394988579,8.857,9.565223834673755,8.148776165326243,0.08192626184318211,1.003750541806221,0.10859981481871064,0.05525270886765357,1.1058991554841524,0.9016019281282894,18530304,7.256423759460449,9.589165115356446
12.034000000000002,12.225739406487037,11.842260593512968,8.84,9.404570633313494,8.275429366686506,0.08087343000806865,0.9845713905990123,0.0949002117873717,0.06684664822876561,1.0780670694384533,0.8910757117595712,18694144,7.1907045364379885,9.44459924697876
11.991,12.295382982441529,11.68661701755847,8.670000000000002,9.202559855790879,8.137440144209124,0.07091028708964583,0.9525121428072453,0.0991475566995869,0.04267301747970477,1.0675000182355157,0.8375242673789748,18857984,7.238653469085693,9.406682109832763
12.099,12.370346641770265,11.827653358229735,8.572999999999999,9.017838172822431,8.128161827177566,0.06699007262941445,1.0293565697968006,0.10213846225640333,0.03184168300242556,1.1452990165822312,0.9134141230113699,19021824,7.247669887542725,9.463060665130616
12.102,12.412734613456564,11.791265386543436,8.889000000000001,9.368801000415798,8.409198999584204,0.08718724390491842,1.0055770874023438,0.11413290620851277,0.06024158160132406,1.1038431195800675,0.9073110552246201,19185664,7.135484933853149,9.40794334411621
12.128000000000002,12.333270553173126,11.922729446826878,8.989999999999998,9.397676342212788,8.582323657787208,0.06899573840200898,1.0111980065703392,0.08425926037791276,0.053732216426105206,1.101209125645849,0.9211868874948295,19349504,7.112728023529053,9.410478019714356
12.097,12.364733076029092,11.829266923970907,8.783000000000001,9.218454934522507,8.347545065477496,0.07001451720716427,1.0176247842609882,0.09892297677507736,0.04110605763925118,1.1177229387743095,0.9175266297476671,19513344,7.068193483352661,9.365270328521728
12.127,12.401264470903543,11.852735529096458,8.645999999999999,9.151632277450718,8.14036772254928,0.07298234310001131,1.0069476246833802,0.10426245911621262,0.041702227083809995,1.127328549921366,0.8865666994453942,19677184,7.160494947433472,9.38586893081665
12.084,12.325958674157386,11.842041325842613,8.688999999999998,9.063685201202288,8.314314798797708,0.06107950999867166,0.9907617919147015,0.08353855756205428,0.03862046243528905,1.0910402067357396,0.8904833770936634,19841024,7.061340427398681,9.318569660186768
12.081,12.261413414135424,11.900586585864575,8.341000000000001,8.84542938058761,7.836570619412391,0.07680310711730268,1.0320650719106197,0.10906110971244339,0.04454510452216197,1.1458751072685625,0.9182550365526769,20004864,7.106658554077148,9.325934791564942
12.131,12.419702268782219,11.842297731217782,8.522,8.879485664048225,8.164514335951775,0.05637720413506027,0.9882879234850407,0.07757030002392203,0.03518410824619851,1.0779556079679107,0.8986202390021706,20168704,7.1466912746429445,9.34991102218628
12.338999999999999,12.603818805978728,12.07418119402127,8.801999999999998,9.291873453046803,8.312126546953193,0.05482900217175478,0.9943131618201733,0.07555398641918887,0.03410401792432069,1.0861512024148732,0.9024751212254734,20332544,7.117366170883178,9.45408296585083
12.041,12.16823600119463,11.91376399880537,8.866,9.311694962951119,8.42030503704888,0.07192759031895542,0.9887804821133613,0.10132909926463138,0.042526081373279456,1.1225854222203056,0.854975542006417,20496384,7.1150298595428465,9.234304237365723
12.243,12.47641165352227,12.00958834647773,8.776,9.280622631280048,8.271377368719952,0.07801473091822114,0.9551557064056396,0.11056869934379498,0.0454607624926473,1.0423843944452014,0.8679270183660779,20660224,7.13423433303833,9.363580417633056
12.308000000000002,12.494965237410597,12.121034762589407,8.696000000000002,9.358015105567842,8.03398489443216,0.064915379777085,0.9689910054206848,0.08559413262111173,0.044236626933058264,1.0305425221198485,0.9074394887215211,20824064,7.039631414413452,9.375950145721436
12.113,12.26452887513606,11.96147112486394,8.768,9.257035786011617,8.278964213988385,0.06028177081607278,0.9755038246512413,0.08771393987034311,0.03284960176180245,1.0983472946964863,0.8526603546059963,20987904,7.174433708190918,9.254899024963379
12.177,12.442746119444855,11.911253880555144,8.745000000000001,9.211995717325117,8.278004282674885,0.05703738675219934,0.9769646570086479,0.07764571377205652,0.03642905973234216,1.0837079744505103,0.8702213395667854,21151744,7.086855745315551,9.258569049835206
12.249,12.471730779193178,12.026269220806823,8.607000000000001,8.968359931370372,8.24564006862963,0.057708466588519455,0.9762709468603135,0.06873407073158791,0.046682862445451,1.0724073511325405,0.8801345425880865,21315584,7.041372585296631,9.281244373321533
12.118,12.339621298615453,11.896378701384547,8.837,9.289217867846904,8.384782132153095,0.05579882021993395,1.0020238421857357,0.08129745182280877,0.03030018861705913,1.1114575856916893,0.8925900986797821,21479424,7.02914514541626,9.179084777832031
12.125,12.364802001659703,11.885197998340297,8.979999999999999,9.48793700396801,8.472062996031987,0.05828549906145776,1.0265545956790447,0.07968839421925118,0.03688260390366434,1.121935583842734,0.9311736075153554,21643264,7.0162323951721195,9.15757999420166
12.16,12.32607227342335,11.99392772657665,8.926,9.313019379359742,8.538980620640258,0.04592731457669284,1.0049102365970612,0.06099136622095757,0.030863262932428116,1.0822444069608135,0.927576066233309,21807104,7.0398805141448975,9.193605041503906
12.181999999999999,12.384178139273263,11.979821860726734,8.754999999999999,9.163344217542013,8.346655782457985,0.05932297272374849,0.9872019402682781,0.08311816266122439,0.035527782786272596,1.0429683594657906,0.9314355210707658,21970944,6.96556544303894,9.182778358459473
12.15,12.479939388373078,11.820060611626923,8.82,9.29604621624376,8.343953783756241,0.06556597733870143,0.9778386041522026,0.08097618110654983,0.05015577357085302,1.0394774350599414,0.9161997732444639,22134784,7.0188806533813475,9.157112121582031
12.047,12.328817316714215,11.765182683285786,8.557,9.111257160531103,8.002742839468898,0.049346280028112186,0.9782321818172932,0.06435046419501239,0.03434209586121197,1.050525398862935,0.9059389647716514,22298624,7.019355964660645,9.08027925491333
12.277999999999999,12.454227126175285,12.101772873824713,8.692000000000002,9.292113322631653,8.09188667736835,0.04564226979273368,0.9698238842189312,0.06898164041394689,0.022302899171520476,1.0652250709158726,0.8744226975219898,22462464,6.977797555923462,9.193724727630615
12.333000000000002,12.593347844239204,12.0726521557608,8.824,9.178885897155691,8.469114102844308,0.05526444637216622,1.004077535122633,0.07332749070837019,0.037201402035962255,1.115723124765662,0.8924319454796038,22626304,6.978750467300415,9.223909759521485
12.21,12.396386694804109,12.023613305195893,9.004000000000001,9.434771401093435,8.573228598906567,0.061006932100281075,0.9782566592097283,0.09553741204934779,0.02647645215121435,1.0829099732907632,0.8736033451286933,22790144,7.074543285369873,9.164017295837402
12.093000000000002,12.320378539004896,11.865621460995108,8.864,9.444778787491417,8.283221212508584,0.05419065346941347,0.9828764282166957,0.07116043724546364,0.03722086969336331,1.0826312231329225,0.883121633300469,22953984,7.014396047592163,9.051993083953857
12.149999999999999,12.323320512346346,11.976679487653652,8.681999999999999,9.173483468694522,8.190516531305475,0.04883335926569994,1.001784060150385,0.07151015155332739,0.026156566978072487,1.0914380177819307,0.9121301025188391,23117824,6.928180789947509,9.057048797607422
12.291,12.44076314633447,12.14123685366553,8.705000000000002,9.175388137605532,8.234611862394472,0.052293798676691906,1.0047608956694603,0.0754092228665127,0.029178374486871106,1.1122501294107003,0.8972716619282202,23281664,6.892873287200928,9.131838321685791
12.29,12.511720544830649,12.06827945516935,8.623999999999999,9.144542025200655,8.103457974799342,0.04494809119496489,0.9796278573572635,0.06061647611295472,0.029279706276975057,1.0582730373538876,0.9009826773606395,23445504,6.983097219467163,9.132608413696289
12.01,12.209849943707773,11.810150056292226,8.716000000000001,9.136932298594443,8.295067701405559,0.04831053601810705,1.0020080521702766,0.0715385323860519,0.025082539650162196,1.08992763254264,0.9140884717979131,23609344,6.932419681549073,8.933922386169433
12.382000000000001,12.594922521119774,12.16907747888023,8.715,9.161928405899648,8.268071594100352,0.046031848294660394,1.0039045453071593,0.06645627323971875,0.025607423349602036,1.1260853189589155,0.8817237716554032,23773184,7.005522155761719,9.183404636383056
12.267,12.478284168834298,12.055715831165701,8.903,9.433868156890203,8.372131843109798,0.04419563405681399,0.9928116090595722,0.05991586955957716,0.028475398554050815,1.0937759104629396,0.8918473076562048,23937024,6.882116651535034,9.073249816894531
12.198,12.349248140484438,12.046751859515563,8.633,8.981168062866196,8.284831937133802,0.04134775178972628,0.9877351269125938,0.05665853310970939,0.026036970469743168,1.083996372060805,0.8914738817643826,24100864,6.90830249786377,9.031211280822754
12.304999999999998,12.628365118712576,11.98163488128742,8.937,9.490986461928447,8.383013538071552,0.062398277479223864,0.9728116609156132,0.08705565640114912,0.0377408985572986,1.0625580006947506,0.883065321136476,24264704,6.850782442092895,9.06744909286499
12.169999999999998,12.321195238020248,12.018804761979748,9.011,9.512147682824134,8.509852317175865,0.044791479036211924,0.9653597913682461,0.06705498816600967,0.02252796990641417,1.0705233674977426,0.8601962152387497,24428544,6.901812744140625,8.99241018295288
12.299000000000001,12.589979380712794,12.008020619287208,8.846,9.147801259109368,8.544198740890632,0.04640366016537876,0.9469016276299953,0.07752486360503169,0.015282456725725826,1.0292214605183423,0.8645817947416482,24592384,6.875559902191162,9.053984260559082
12.219,12.500654043109627,11.937345956890372,8.743,9.07190880194972,8.414091198050281,0.04377882029511962,0.9614030070602894,0.0672261172471618,0.020331523343077435,1.0565697618367385,0.8662362522838402,24756224,6.914086961746216,9.000308609008789
12.191,12.437554253664382,11.944445746335619,8.898,9.223416655996585,8.572583344003414,0.03582123958040026,0.963560787588358,0.05055747936213969,0.021084999798660832,1.054157948683182,0.8729636264935338,24920064,6.882395935058594,8.967518329620361


==> data/progress-climber-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.466,2.9590557777777278,1.9729442222222726,2.3299999999999996,2.706191440625647,1.9538085593743522,0.5795825798995793,2.705606183409691,0.7212220165570329,0.4379431432421257,2.7072366907602285,2.7039756760591533,16384,0.29661483839154246,2.395185422897339
2.1609999999999996,2.5353113677140993,1.7866886322859,2.343,2.786103825305086,1.8998961746949141,0.13364949878305193,2.700488531589508,0.16114494494914025,0.10615405261696362,2.709995329211968,2.690981733967048,180224,0.6249559134244919,2.270439636707306
2.375,2.8611121269830657,1.8888878730169345,2.377,2.691961902458059,2.0620380975419406,0.1447801887989044,2.7023742228746412,0.17807734510225337,0.11148303249555541,2.7079548586917683,2.696793587057514,344064,0.8237190663814544,2.4466791987419128
2.109,2.5133129975650053,1.7046870024349947,2.3579999999999997,2.778257064188099,1.9377429358119005,0.16118852449581025,2.697045683860779,0.198963336952327,0.1234137120392935,2.7094839064559793,2.6846074612655784,507904,0.8620584726333618,2.1996192216873167
2.099,2.4567555031023285,1.741244496897672,2.295,2.762851472157564,1.8271485278424358,0.1402879509143531,2.6918461114168166,0.1688947866132865,0.11168111521541968,2.702639328430778,2.681052894402855,671744,0.7654645562171936,2.1867318153381348
2.2569999999999992,2.8120144142272334,1.701985585772765,2.455,2.901346278129436,2.008653721870564,0.14585925135761496,2.6828053921461104,0.19513771494288773,0.09658078777234219,2.7109963970164976,2.654614387275723,835584,0.8811734974384308,2.3720788955688477
2.625,3.156944545982004,2.093055454017996,2.4530000000000003,2.910406821112235,1.9955931788877654,0.1267241286579519,2.6796072632074357,0.1633392259513513,0.0901090313645525,2.6999500233334874,2.659264503081384,999424,0.9181672513484955,2.7080272436141968
2.336,2.7764588516535906,1.895541148346409,2.463,2.803089694051437,2.122910305948563,0.12196528380736707,2.6626571834087374,0.14624021207300844,0.0976903555417257,2.709541934484709,2.615772432332766,1163264,0.9159121036529541,2.4125179290771483
2.9219999999999997,3.1991569952211196,2.64484300477888,2.8419999999999996,3.4745472314380956,2.2094527685619036,0.1541325503028929,2.650719779729843,0.19705397479022424,0.11121112581556157,2.6861395640369463,2.6152999954227396,1327104,1.1528142869472504,2.915058898925781
3.1350000000000002,3.7199316199351857,2.5500683800648147,2.789,3.1622947896770057,2.4157052103229946,0.16264582173898814,2.655819606781006,0.18960446978116396,0.13568717369681232,2.6850508340746817,2.6265883794873304,1490944,1.246325385570526,3.1197619676589965
3.2940000000000005,3.6574886518173577,2.9305113481826432,2.802,3.315279650872699,2.288720349127301,0.160565784946084,2.643219566345215,0.18879163068965188,0.13233993920251613,2.681918298818438,2.604520833871992,1654784,1.3373034417629241,3.174051284790039
3.418,4.082060238231443,2.7539397617685575,2.9269999999999996,3.3564659474277323,2.497534052572267,0.17283529052510854,2.636578705906868,0.21616745546558047,0.1295031255846366,2.6603944878816774,2.612762923932059,1818624,1.561208999156952,3.414730405807495
3.251,4.088907512796013,2.413092487203987,3.3649999999999998,3.973378993720197,2.7566210062798024,0.17423215769231318,2.6134754925966264,0.21936710090466763,0.12909721447995873,2.641190052192351,2.585760933000902,1982464,1.66272075176239,3.3770965814590452
3.5479999999999996,4.514951911937714,2.581048088062286,3.625,4.313494734910877,2.936505265089122,0.19024322051554915,2.602657416462898,0.2402683649356846,0.1402180760954137,2.633898435014036,2.57141639791176,2146304,1.5471262454986572,3.7545884370803835
4.136,4.845791518687001,3.4262084813129987,3.6960000000000006,4.346556684693963,3.045443315306038,0.21302557568997144,2.5892105251550674,0.2579669615920387,0.16808418978790418,2.6107764361510672,2.5676446141590676,2310144,2.1299675583839415,4.249995398521423
4.671000000000001,5.531040115343465,3.8109598846565365,3.6090000000000004,4.415429786156241,2.80257021384376,0.19463328998535873,2.5754987478256224,0.22850842420867878,0.16075815576203867,2.6222772475624923,2.5287202480887525,2473984,2.5593377232551573,4.580226802825928
4.747999999999999,5.747977999757994,3.7480220002420044,3.901,4.676505641501079,3.125494358498921,0.228613686747849,2.5356955945491793,0.29085080546036757,0.1663765680353304,2.628048590480873,2.4433425986174857,2637824,2.2727214455604554,4.864609551429749
5.296,6.14260734700332,4.44939265299668,4.9350000000000005,5.725180359158592,4.144819640841409,0.21877924725413322,2.5134891867637634,0.2583886179797127,0.1791698765285538,2.5872636185653732,2.4397147549621536,2801664,2.921299934387207,5.262516736984253
5.4719999999999995,5.911836333196792,5.032163666803207,4.6659999999999995,5.298901256121363,4.033098743878636,0.2629537777975201,2.4639852315187456,0.29856744772099697,0.22734010787404327,2.5404598559345426,2.3875106071029486,2965504,3.2154358863830566,5.4821264266967775
5.524,6.633803586225959,4.414196413774041,4.99,5.586925455982571,4.39307454401743,0.28299799431115386,2.4424314320087435,0.3415002951690444,0.22449569345326328,2.547735939757664,2.337126924259823,3129344,3.5215599060058596,5.642108058929443
5.747999999999999,6.278166011735946,5.2178339882640525,5.132,5.961997590357948,4.302002409642052,0.26161391120404004,2.4107462644577025,0.31159297606776043,0.21163484634031962,2.5242208997844906,2.2972716291309143,3293184,3.4525687456130982,5.765795040130615
6.180999999999999,6.907738605001825,5.4542613949981735,5.332,5.893084663843167,4.770915336156833,0.29671079535037276,2.3802328944206237,0.3432249484550087,0.2501966422457368,2.5050769133275717,2.2553888755136757,3457024,3.9621609687805175,6.162722158432007
6.718000000000001,7.4747271635140375,5.961272836485964,5.526000000000001,6.245627681513156,4.806372318486845,0.30077566746622325,2.351079586148262,0.34831734681812865,0.25323398811431785,2.4471874696611113,2.2549717026354124,3620864,4.184638214111328,6.532603931427002
6.774000000000001,7.78780668768755,5.760193312312452,5.917,6.538096610842468,5.295903389157532,0.30293800476938487,2.2558344066143037,0.36020198562176714,0.2456740239170026,2.3648700844732353,2.146798728755372,3784704,4.455593466758728,6.77770962715149
7.0550000000000015,7.885063250602027,6.224936749397976,5.786999999999999,6.5585056707503835,5.015494329249615,0.30203916393220426,2.2015018597245217,0.35650776024864733,0.24757056761576118,2.323580404450391,2.0794233149986523,3948544,4.78359637260437,6.849368333816528
7.615999999999998,8.284284370608798,6.9477156293911975,6.125,6.833621902004165,5.416378097995835,0.30944883096963166,2.1841979563236236,0.35916385582810134,0.259733806111162,2.315475661711258,2.052920250935989,4112384,5.068608331680298,7.281140995025635
7.325,8.189167229186573,6.460832770813426,6.183000000000001,6.847545709488821,5.518454290511181,0.2670508636161685,2.1617276668548584,0.30122808590295574,0.2328736413293812,2.330353739656932,1.993101594052785,4276224,4.9664655208587645,7.109349870681763
7.919999999999999,8.750457705124107,7.089542294875891,6.356,7.037853356668426,5.674146643331574,0.31513559594750407,2.1344094410538674,0.35293873639747103,0.2773324554975371,2.2837723784312978,1.985046503676437,4440064,5.295411777496338,7.446269989013672
7.81,8.760073681353187,6.859926318646811,6.639,7.438705570819661,5.839294429180339,0.3064420409500599,2.127604477107525,0.3496397013995721,0.26324438050054766,2.2866220342058674,1.9685869200091826,4603904,5.460553359985352,7.454497528076172
7.997999999999999,8.881173822075812,7.114826177924186,6.628,7.259629638316633,5.9963703616833675,0.28593006245791913,2.0608336865901946,0.32117515394460505,0.2506849709712332,2.245107920762839,1.8765594524175504,4767744,5.345883464813232,7.562734508514405
7.802,8.691458262089908,6.912541737910091,6.851000000000001,7.8127426890806095,5.889257310919392,0.30910580772906543,1.9901277810335158,0.34630869350067517,0.2719029219574557,2.1657858346279735,1.8144697274390584,4931584,5.684588527679443,7.447619390487671
8.399000000000001,9.1921387016153,7.605861298384704,6.8,7.2601956105831515,6.339804389416848,0.28891338799148797,1.9934971243143083,0.3223909716022365,0.25543580438073943,2.1437019692553774,1.8432922793732394,5095424,6.007659101486206,7.896316289901733
8.329,9.290056189824508,7.367943810175493,6.639,7.209551487597746,6.068448512402255,0.27847554646432393,1.9855060398578643,0.314898562637723,0.24205253029092486,2.1926768744739342,1.7783352052417944,5259264,5.674124717712402,7.755823230743408
8.422,9.11392196091756,7.730078039082442,6.747,7.2904160468738475,6.203583953126152,0.28883527908474205,1.9274944424629212,0.3396739398797687,0.2379966182897154,2.1064753822257365,1.7485135027001062,5423104,6.019001245498657,7.890262460708618
8.531,9.422038158554392,7.63996184144561,6.894999999999999,7.532216603675703,6.257783396324294,0.3058819271624088,1.8956946313381196,0.36062116312013565,0.25114269120468197,2.062665619697807,1.728723642978432,5586944,6.098325967788696,7.92747654914856
8.956999999999999,9.755023182620654,8.158976817379344,7.073,7.525284202686763,6.620715797313238,0.29140763115137813,1.853968821465969,0.31470356486678586,0.2681116974359704,2.013927924246607,1.6940097186853311,5750784,6.256316184997559,8.241605949401855
9.096,9.872172661203678,8.319827338796323,7.1290000000000004,7.9348715778584085,6.323128422141592,0.2688372699543834,1.8688672915101052,0.32130523245024123,0.21636930745852556,2.025721116356669,1.7120134666635412,5914624,6.238022422790527,8.380235528945922
8.953999999999999,9.58866841736453,8.319331582635467,7.051,7.9994877437268235,6.102512256273177,0.30278998501598836,1.764242447912693,0.3394278650136611,0.2661521050183156,1.9064360354545555,1.6220488603708305,6078464,6.325303363800049,8.161783266067506
9.132,9.829922631815304,8.434077368184695,7.216999999999999,8.142981101319027,6.291018898680971,0.2945049932226539,1.7937680259346962,0.33506059222923784,0.25394939421606993,1.9091599787625708,1.6783760731068216,6242304,6.385086393356323,8.334905338287353
9.493,10.29427460960647,8.69172539039353,7.142999999999999,7.919956240724018,6.36604375927598,0.2711550178006291,1.7600819438695907,0.31515333326268763,0.2271567023385706,1.898280566204966,1.6218833215342154,6406144,6.520477724075318,8.60951566696167
9.339,10.114209004075676,8.563790995924325,7.742999999999999,8.389158649249547,7.096841350750451,0.2864345021545887,1.7620009899139404,0.32412679970669755,0.24874220460247987,1.9207060412864176,1.6032959385414631,6569984,6.491652774810791,8.458348560333253
9.456,9.94743056478001,8.964569435219989,7.260999999999998,7.88981555324276,6.632184446757237,0.2901302583515644,1.7361496448516847,0.33019394635133853,0.2500665703517903,1.8558913671695836,1.6164079225337857,6733824,6.574217700958252,8.563659954071046
9.276,9.884756108798918,8.667243891201082,7.2909999999999995,7.753481350975366,6.828518649024633,0.2950326258316636,1.7131810292601586,0.3200410257365787,0.2700242259267485,1.8527514770800009,1.5736105814403163,6897664,6.39906678199768,8.368156099319458
9.531000000000002,10.348073436112081,8.713926563887924,7.322999999999999,8.09162279435364,6.554377205646357,0.2915938589721918,1.6687429204583168,0.32552857513294436,0.25765914281143926,1.8229319761756133,1.5145538647410204,7061504,6.711570453643799,8.545576238632203
9.427000000000001,10.185828702672746,8.668171297327257,7.931,8.595581823404764,7.266418176595237,0.30743954293429854,1.6468600377440452,0.3288346919267856,0.28604439394181147,1.7544544383434248,1.5392656371446656,7225344,6.660424709320068,8.476392698287963
9.703999999999999,10.37586605808003,9.032133941919968,7.585000000000001,8.591829181142462,6.578170818857539,0.2883834533393383,1.6498541042208672,0.33260876871304895,0.24415813796562766,1.788194558616702,1.5115136498250323,7389184,6.66423602104187,8.645998430252074
9.422,10.170328804737597,8.673671195262404,7.641000000000001,8.199631363244135,7.0823686367558665,0.2958214679732919,1.6162421271204948,0.3472082369810775,0.2444346989655063,1.7573843842741703,1.4750998699668192,7553024,6.592262125015258,8.419612932205201
9.843,10.431456455483326,9.254543544516673,7.753,8.568157040084916,6.937842959915085,0.3176711330190301,1.5796202570199966,0.3620313662560743,0.2733108997819859,1.7409213097348601,1.4183192043051331,7716864,6.871364879608154,8.744141578674316
9.838,10.58851715503378,9.087482844966217,7.437,8.154175710687415,6.719824289312585,0.2874632654711604,1.609550480544567,0.3406577524532289,0.23426877848909197,1.7591766816374526,1.4599242794516816,7880704,6.627399349212647,8.741497421264649
9.695,10.427041665480866,8.962958334519135,7.862,8.304985327070773,7.419014672929227,0.29006373733282087,1.5763310059905051,0.33217673428034517,0.24795074038529658,1.7174499522866395,1.4352120596943707,8044544,6.832833957672119,8.604937171936035
9.950999999999999,10.463258723693407,9.43874127630659,8.077,8.575197751901792,7.578802248098207,0.2969079127535224,1.5286067500710487,0.33286296303027607,0.26095286247676874,1.624912576496613,1.4323009236454844,8208384,6.899365234375,8.802907943725586
9.738999999999999,10.518659541081874,8.959340458918124,7.864999999999999,8.71770452092152,7.012295479078479,0.2734948737546801,1.528657576441765,0.2978683210770075,0.24912142643235277,1.6655921819492943,1.3917229709342356,8372224,6.755954790115356,8.611998367309571
9.933000000000002,10.768273009261046,9.097726990738957,7.510000000000001,8.094414236650683,6.925585763349318,0.28206279408186674,1.5616555571556092,0.30600021007365913,0.25812537809007435,1.682452414776286,1.4408586995349324,8536064,6.711406564712524,8.705247640609741
10.049,10.807398971518289,9.29060102848171,7.9670000000000005,8.52878376623039,7.405216233769612,0.29264365397393705,1.536356581747532,0.34965397407568655,0.23563333387218754,1.686738586592363,1.385974576902701,8699904,6.864034128189087,8.804797029495239
10.239,11.120220176800329,9.357779823199673,7.633,8.230395179090022,7.0356048209099775,0.28476605545729394,1.4744941383600234,0.320534446463656,0.2489976644509319,1.6521422058415094,1.2968460708785374,8863744,6.921764612197876,8.961446475982665
10.061,10.922457485892368,9.199542514107632,7.725999999999999,8.08775129578206,7.364248704217938,0.28089383393526074,1.48313060849905,0.32147577406915767,0.2403118938013638,1.5878588305896955,1.3784023864084047,9027584,6.727912712097168,8.789745616912843
10.278,10.80003065044114,9.75596934955886,7.948,8.436933533315113,7.459066466684888,0.28087436836212876,1.491278199851513,0.32675298953344506,0.23499574719081245,1.6162606244053797,1.3662957752976463,9191424,7.031029319763183,8.956117534637452
10.519,10.97983511150953,10.05816488849047,7.815999999999998,8.439862164263868,7.192137835736128,0.284193229675293,1.4878646641969682,0.34354959238614297,0.22483686696444297,1.5930943133545978,1.3826350150393385,9355264,7.091967487335205,9.170090389251708
10.541999999999998,11.195525821984102,9.888474178015894,8.089,8.55922228785969,7.618777712140312,0.287476540543139,1.4585634171962738,0.31171917769413915,0.2632339033921388,1.555995422490212,1.3611314119023357,9519104,6.995694160461426,9.166644763946532
10.456999999999999,11.091618783207682,9.822381216792316,8.375,9.406389839003662,7.343610160996338,0.30212900806218385,1.448761883378029,0.3453469438172602,0.25891107230710747,1.5940888721151907,1.3034348946408671,9682944,7.008682537078857,9.082012939453126
10.356000000000002,11.24917635436682,9.462823645633183,8.138,8.800990196005944,7.475009803994055,0.28939951620995996,1.4048860639333725,0.3509594547694962,0.22783957765042373,1.5452509836372808,1.2645211442294642,9846784,7.141817617416382,8.979079246520996
10.708000000000002,11.385064251013153,10.03093574898685,7.851000000000001,8.378815308607093,7.323184691392909,0.29343448486179113,1.407058170437813,0.33190084642126316,0.2549681233023191,1.5521936527823545,1.2619226880932712,10010624,7.111095714569092,9.274389743804932
10.184000000000001,10.800931114469032,9.56706888553097,8.040000000000001,8.549332897032972,7.530667102967029,0.2892770333215594,1.4700085267424583,0.3166072283637825,0.2619468382793363,1.602839525381171,1.3371775281037457,10174464,6.986676597595215,8.838715028762817
10.696,11.237557014542329,10.15444298545767,8.055,8.54882689274684,7.5611731072531585,0.29091258700937034,1.4017309993505478,0.33338087030453517,0.24844430371420553,1.5236244421100982,1.2798375565909974,10338304,7.116689395904541,9.231598281860352
10.764,11.337484088706914,10.190515911293085,8.431999999999999,8.974932776686027,7.889067223313971,0.3076888060197234,1.3880099669098853,0.3569899104041531,0.25838770163529373,1.522778786895555,1.2532411469242157,10502144,7.186297273635864,9.258655261993407
10.858,11.456043476680417,10.259956523319584,8.213999999999999,8.732501687557523,7.695498312442475,0.28214478902518747,1.3940392777323722,0.3369209741601333,0.22736860389024166,1.490294496095498,1.2977840593692465,10665984,7.217756986618042,9.353285694122315
10.734,11.456678351689048,10.011321648310952,8.425,9.081829506036385,7.768170493963617,0.273025538213551,1.3782681927084923,0.30307750072717277,0.2429735756999293,1.5058478073067059,1.2506885781102788,10829824,7.232079219818115,9.222342681884765
10.907,11.268857706840686,10.545142293159314,8.290000000000001,8.730386194152361,7.849613805847641,0.3003229105845094,1.3623376846313477,0.3346341205919284,0.2660117005770904,1.4724135869755104,1.252261782287185,10993664,7.347185039520264,9.389437294006347
10.849999999999998,11.403082272360992,10.296917727639004,8.262000000000002,8.730824060815998,7.793175939184007,0.2895369289442897,1.3366833090782166,0.34377116408648345,0.2353026938020959,1.4267426409994122,1.2466239771570211,11157504,7.385556173324585,9.338460350036621
10.973000000000003,11.805058291227246,10.14094170877276,8.214,8.69838001610306,7.729619983896941,0.278291342779994,1.295741817355156,0.3298255449973904,0.2267571405625976,1.3926582221662183,1.1988254125440938,11321344,7.266911792755127,9.415035247802734
10.984999999999998,11.58917298847267,10.380827011527325,8.506,9.09757755197438,7.91442244802562,0.2801645461469889,1.3011533722281456,0.312072511794966,0.24825658049901178,1.4134134583973774,1.1888932860589139,11485184,7.403855466842652,9.43789300918579
10.931000000000001,11.390531282939476,10.471468717060526,8.468,9.026207846594797,7.909792153405204,0.28739922232925885,1.338341797888279,0.3291291727294371,0.24566927192908064,1.4538806643270048,1.2228029314495532,11649024,7.429015350341797,9.400400829315185
11.083,11.637040612229827,10.528959387770174,8.315999999999999,8.82616075897701,7.805839241022988,0.2590708814561367,1.3730682283639908,0.29838621956356104,0.2197555433487124,1.5138997339853142,1.2322367227426674,11812864,7.43361349105835,9.496352863311767
11.193999999999999,11.659342884333691,10.728657115666307,8.574,9.31969698939985,7.82830301060015,0.3016253266483545,1.300947019457817,0.3520946936726583,0.25115595962405074,1.412886200614351,1.189007838301283,11976704,7.473723697662353,9.595040225982666
10.942,11.579413523546528,10.304586476453473,8.338000000000001,8.864778890996973,7.811221109003029,0.2817462807521224,1.333869881927967,0.3272282439576968,0.236264317546548,1.4748896615348537,1.1928501023210805,12140544,7.284140872955322,9.338254356384278
10.932999999999998,11.399498660233872,10.466501339766124,8.167,8.884454528175828,7.449545471824171,0.26877212822437285,1.3018149122595788,0.3167332485261875,0.2208110079225582,1.4065387375595193,1.1970910869596383,12304384,7.38149995803833,9.34088945388794
11.088999999999999,11.623648482650047,10.55435151734995,8.056000000000001,8.656935936685436,7.455064063314567,0.2792915792204439,1.3050685346126556,0.34543243916136335,0.21315071927952445,1.4065426532458765,1.2035944159794347,12468224,7.482843685150146,9.48415298461914
11.173,11.724054443771212,10.621945556228788,8.344,9.15183909288917,7.536160907110828,0.27098242435604336,1.3410891816020012,0.3088829671447403,0.23308188156734644,1.4908031742804055,1.1913751889235968,12632064,7.416248178482055,9.517078304290772
11.483999999999998,11.98580075727324,10.982199242726756,8.429999999999998,8.774180185368069,8.085819814631927,0.2884232133626938,1.297875666618347,0.35339657104805167,0.2234498556773359,1.4526916418090476,1.1430596914276465,12795904,7.470186424255371,9.770099544525147
11.197,11.6327304212469,10.7612695787531,8.256,9.246840047636347,7.2651599523636525,0.27446447145193814,1.2818280816078187,0.32680628687477503,0.22212265602910125,1.4147396603939915,1.148916502821646,12959744,7.425931024551391,9.528264331817628
11.209999999999999,11.683201859675128,10.73679814032487,8.504,8.930923880803125,8.077076119196875,0.26450821105390787,1.3036983788013459,0.3019679905112445,0.22704843159657123,1.4344824329633816,1.1729143246393101,13123584,7.472565174102783,9.516778659820556
11.449000000000002,11.881190930029774,11.016809069970229,8.32,9.04691127381545,7.5930887261845506,0.28279290460050105,1.2826800286769866,0.3336564983940656,0.23192931080693652,1.402959030902317,1.1624010264516562,13287424,7.482708072662353,9.70377311706543
11.34,11.772619925569778,10.907380074430222,8.402,8.951869075326117,7.852130924673881,0.25505425203591586,1.2317549660801888,0.30794956728832107,0.20215893678351068,1.347421331343938,1.1160886008164395,13451264,7.586040687561035,9.648201847076416
11.34,11.819749934861903,10.860250065138096,8.497,9.151156709053724,7.842843290946274,0.25157373081892725,1.2245664119720459,0.2995567187463711,0.20359074289148343,1.3692172206325872,1.0799156033115045,13615104,7.614650106430053,9.615292263031005
11.269000000000002,12.013747608253967,10.524252391746037,8.679999999999998,9.37752419312881,7.982475806871186,0.24615764822810887,1.2715446814894675,0.28964130446424535,0.2026739919919724,1.3576722683429723,1.1854170946359628,13778944,7.474430894851684,9.542849445343018
11.379000000000001,12.12212112067953,10.635878879320472,8.375,8.991931924931755,7.758068075068246,0.24412671104073524,1.2341714635491372,0.2907013248058073,0.1975520972756632,1.3275871005721542,1.1407558265261202,13942784,7.660940361022949,9.64121503829956
11.624,11.947549068921548,11.300450931078453,8.245,8.600478550689067,7.889521449310932,0.24118785904720424,1.2238869339227676,0.29058877455986376,0.19178694353454473,1.3055996227823843,1.142174245063151,14106624,7.689734029769897,9.847007560729981
11.395,11.870610134458886,10.919389865541113,8.552,9.1575708051087,7.946429194891299,0.2420103820040822,1.2289950609207154,0.2803847492527931,0.2036360147553713,1.3568086398495183,1.1011814819919126,14270464,7.564290523529053,9.646090602874756
11.541,11.929984575529673,11.152015424470328,8.07,8.670816111634833,7.469183888365167,0.2586370328441262,1.1994005024433136,0.3070911961605718,0.21018286952768062,1.2912199832419702,1.107581021644657,14434304,7.646278381347656,9.791294860839844
11.626000000000001,12.111019587233342,11.14098041276666,8.35,8.843213949518868,7.856786050481133,0.24034722931683064,1.2242665767669678,0.2605604065497237,0.22013405208393763,1.3284393415910407,1.120093811942895,14598144,7.701603078842163,9.830456161499024
11.598999999999998,12.052176566031385,11.145823433968612,8.576,9.091231986584685,8.060768013415316,0.2348524672910571,1.2385520339012146,0.27819371513729885,0.19151121944481533,1.2957383825700697,1.1813656852323595,14761984,7.6866233348846436,9.76829252243042
11.59,12.022134238402836,11.157865761597163,8.591000000000001,9.224505327522984,7.9574946724770195,0.24761661160737272,1.2229683071374893,0.28453637872946635,0.2106968444852791,1.3508175102687345,1.095119104006244,14925824,7.674741268157959,9.795522594451905
11.826999999999998,12.259574849014593,11.394425150985404,8.663,9.317095558767983,8.008904441232017,0.2511396335437894,1.2214763805270195,0.29310562456358646,0.2091736425239923,1.3323605083868164,1.1105922526672225,15089664,7.693063449859619,9.9444730758667
11.437999999999999,11.968316886399066,10.907683113600932,8.562999999999999,8.966188541503847,8.15981145849615,0.24679667316377163,1.263376696407795,0.3029128884282633,0.19068045789927998,1.3609633903590155,1.1657900024565746,15253504,7.659463596343994,9.655016231536866
11.711,12.174690629622813,11.247309370377188,8.505,9.11934924920602,7.890650750793981,0.22908517047762866,1.2330318138003349,0.28733140643324306,0.17083893452201426,1.3537574628531297,1.11230616474754,15417344,7.750457143783569,9.852879619598388
11.8,12.14117444218464,11.458825557815361,8.575999999999999,9.189615514797335,7.962384485202662,0.21142265275120736,1.2502541527152062,0.25261006999620633,0.17023523550620842,1.3712450264532678,1.1292632789771446,15581184,7.733420324325562,9.90456781387329
11.616,11.970801352872279,11.26119864712772,8.285999999999998,8.787999999999998,7.783999999999997,0.2252241825684905,1.2636810138821601,0.28564223041801673,0.16480613471896424,1.3789797282112046,1.1483822995531157,15745024,7.748610591888427,9.765428733825683
11.465,11.713646335183126,11.216353664816873,8.84,9.588010695110706,8.091989304889294,0.23443252369761466,1.2469198361039162,0.2832411588092688,0.18562388858596054,1.3694233709402144,1.124416301267618,15908864,7.612095737457276,9.615148162841797
11.752,12.169583524579217,11.334416475420785,8.395,8.84306807518501,7.946931924814989,0.22457687444984914,1.187353441119194,0.2620785019271231,0.1870752469725752,1.3025245942890393,1.0721822879493486,16072704,7.771119117736816,9.859608364105224
11.684,11.97307438489081,11.394925615109189,8.693999999999999,9.327248766283835,8.060751233716163,0.22156170476227993,1.19607355594635,0.2667973276318041,0.17632608189275575,1.3148688732186835,1.0772782386740165,16236544,7.703756332397461,9.750697040557862
11.834999999999999,12.15249803148996,11.517501968510038,8.843,9.29108592925911,8.39491407074089,0.21328048501163716,1.21708025932312,0.2392949879435622,0.18726598207971212,1.30955930340089,1.12460121524535,16400384,7.670214891433716,9.851209831237792
11.855999999999998,12.136827349095489,11.575172650904507,8.897,9.63608118633882,8.15791881366118,0.214206314086914,1.1790171653032302,0.24758996479050044,0.1808226633833276,1.3099113961257007,1.0481229344807597,16564224,7.7349982261657715,9.858261775970458
11.812,12.055137820998707,11.568862179001291,8.57,9.334146582796784,7.805853417203218,0.21393553400412202,1.1768798306584358,0.25071833035591484,0.1771527376523292,1.2947989020602482,1.0589607592566235,16728064,7.770123434066773,9.859105014801026
11.897,12.322700599012968,11.471299400987032,8.572000000000001,9.233283600280547,7.910716399719456,0.23287193160504102,1.144326552003622,0.2651783978300337,0.20056546538004832,1.2506059714489106,1.0380471325583336,16891904,7.72572078704834,9.861272239685059
11.844999999999999,12.359669797054382,11.330330202945616,8.724999999999998,9.472331920902619,7.977668079097378,0.20162748685106635,1.1573000118136405,0.2544552990950959,0.14879967460703677,1.2337110723520193,1.0808889512752617,17055744,7.749708604812622,9.821130561828614
11.759,12.030641307609871,11.48735869239013,8.41,8.868998910674089,7.951001089325912,0.20250259488821026,1.155276431143284,0.2386907093719182,0.16631448040450234,1.2367969288709928,1.073755933415575,17219584,7.74186635017395,9.731025695800781
11.953,12.457223164878409,11.44877683512159,8.481,8.926049435456331,8.035950564543668,0.20546345990151166,1.1948873206973076,0.24504610973676266,0.16588081006626065,1.3208639453412394,1.0689106960533759,17383424,7.72674593925476,9.886258602142334
12.038999999999998,12.30905369836386,11.768946301636136,8.642,9.263350142834135,8.020649857165864,0.19177446980029342,1.1661882035434246,0.22025504083626904,0.1632938987643178,1.2493183194490733,1.0830580876377758,17547264,7.7264317035675045,9.908088493347169
11.883,12.123958502651389,11.64204149734861,8.537,9.077574694191284,7.996425305808717,0.18117639897391197,1.1072701334953308,0.21047599076301274,0.1518768071848112,1.1997638145117138,1.0147764524789478,17711104,7.711284160614014,9.786228466033936
11.954,12.138238975246825,11.769761024753176,8.783999999999999,9.410469472520408,8.15753052747959,0.2099214986898005,1.1729771338403225,0.27147674536272687,0.14836625201687414,1.2733434590938741,1.072610808586771,17874944,7.762224578857422,9.852513408660888
12.074000000000002,12.286094318641496,11.861905681358508,8.822999999999999,9.350087279300116,8.295912720699882,0.20540847796946765,1.176950827240944,0.25306482245022055,0.15775213348871475,1.2804478473434453,1.0734538071384425,18038784,7.772757482528687,9.92684621810913
11.995,12.29693542355941,11.69306457644059,8.791,9.283492639538908,8.298507360461093,0.19808042226359246,1.1293930552899838,0.2527145072808614,0.1434463372463235,1.2718962009532382,0.9868899096267295,18202624,7.815751647949218,9.875179100036622
12.109,12.497186810698148,11.720813189301852,8.748000000000001,9.323079124990642,8.17292087500936,0.20765098659321662,1.1084256030619144,0.2525852018091698,0.16271677137726342,1.2478018564463,0.9690493496775288,18366464,7.808692455291748,9.936542797088624
12.056,12.26591426821443,11.846085731785568,8.447999999999999,8.992551191349351,7.903448808650645,0.19128724727779625,1.16703050583601,0.21425070607588442,0.16832378847970808,1.300381886746771,1.033679124925249,18530304,7.74932336807251,9.881482696533203
11.831,12.082890849377264,11.579109150622735,8.796999999999999,9.47417132248789,8.119828677512107,0.18490324551239606,1.1143302358686924,0.22678319389588003,0.1430232971289121,1.2387888272829595,0.9898716444544253,18694144,7.70090880393982,9.701162147521973
12.011000000000001,12.308605443498603,11.713394556501399,8.637,9.164352823070097,8.109647176929904,0.19341253489255902,1.103750578314066,0.23131336254355153,0.15551170724156652,1.2245364824787435,0.9829646741493885,18857984,7.800896883010864,9.8359206199646
11.790000000000001,12.016097324177002,11.563902675823,8.759,9.176143860077072,8.341856139922928,0.18072055522352454,1.1223636910319328,0.22033508660148834,0.14110602384556073,1.259455521476292,0.9852718605875735,19021824,7.6839752197265625,9.660239124298096
12.041,12.339377277955277,11.742622722044723,8.849,9.435625093223944,8.262374906776056,0.21356715727597475,1.1219618283212185,0.25877005581771495,0.16836425873423455,1.259915881538316,0.9840077751041209,19185664,7.711855077743531,9.790087223052979
11.917,12.2271306176436,11.6068693823564,8.699000000000002,9.163896762733406,8.234103237266597,0.1762564527802169,1.098283015191555,0.2111938245913001,0.1413190809691337,1.204995640123232,0.991570390259878,19349504,7.797130060195923,9.744088268280029
11.949000000000002,12.361951571010453,11.53604842898955,8.596,9.305960562284977,7.886039437715024,0.1863531676121056,1.1083907313644885,0.21757363198162413,0.15513270324258707,1.1901317511112353,1.0266497116177418,19513344,7.689312744140625,9.731351757049561
12.152,12.533072171642065,11.770927828357934,8.907,9.4917401132127,8.3222598867873,0.17900244574993845,1.1201476976275444,0.2231498618698893,0.1348550296299876,1.2385235227895401,1.0017718724655487,19677184,7.815120840072632,9.857814311981201
12.037999999999998,12.340879513998551,11.735120486001446,8.450999999999999,9.099728756877631,7.802271243122365,0.19756698803976175,1.1091906331479549,0.23876408756168918,0.15636988851783432,1.2073551445372204,1.0110261217586893,19841024,7.79636812210083,9.772688007354736
12.086,12.444362944512962,11.727637055487039,8.66,9.153051721424843,8.166948278575157,0.17763262400403618,1.1333977445960044,0.2170933179209423,0.13817193008713005,1.205686387337211,1.0611091018547978,20004864,7.757557916641235,9.782922554016114
12.053999999999998,12.291915951545917,11.81608404845408,8.666,9.218615598766448,8.113384401233553,0.19096537595614788,1.0993589729070663,0.23978632807887532,0.14214442383342044,1.1813435923881717,1.017374353425961,20168704,7.6197301864624025,9.706650638580323
12.107000000000003,12.439627419194512,11.774372580805494,8.783,9.268119572888994,8.297880427111005,0.196527352463454,1.087028182297945,0.2375639054333899,0.15549079949351813,1.177502145409408,0.9965542191864823,20332544,7.607413482666016,9.733356189727782
11.957999999999998,12.265467071407652,11.650532928592344,8.6,8.989152926238516,8.210847073761483,0.15822503184899686,1.0677010461688041,0.19472125389444622,0.1217288098035475,1.1474538673937267,0.9879482249438817,20496384,7.660842370986939,9.618585681915283
12.059999999999999,12.38382093817417,11.736179061825828,8.809,9.22508773113371,8.392912268866288,0.17035907115787266,1.0853238143026829,0.2037570811316954,0.1369610611840499,1.182009061343376,0.9886385672619898,20660224,7.663579893112183,9.69326410293579
12.12,12.479499652294685,11.760500347705314,8.636,9.03140359128364,8.240596408716359,0.18401159960776564,1.094247728586197,0.23180889373913527,0.136214305476396,1.174120137277872,1.0143753198945218,20824064,7.663528919219971,9.699010848999023
12.121999999999998,12.403950350239185,11.840049649760811,8.777000000000001,9.217568950335814,8.336431049664188,0.18602247526869176,1.0872108519077301,0.23946239773338637,0.13258255280399714,1.1941541634378465,0.9802675403776137,20987904,7.706040668487549,9.700287342071533
12.114,12.440472050871128,11.787527949128874,8.852999999999998,9.280716027289133,8.425283972710863,0.1774234385229647,1.1386551469564439,0.19836234374629186,0.15648453329963752,1.2431126733359146,1.0341976205769732,21151744,7.649935579299926,9.666269969940185
11.989999999999998,12.273054765019067,11.70694523498093,8.868,9.374039524148065,8.361960475851935,0.1726235616952181,1.1083506897091866,0.2000753656897946,0.14517175770064158,1.1519559454436388,1.0647454339747344,21315584,7.579084205627441,9.549596500396728
12.068999999999999,12.336074895862565,11.801925104137434,8.772,9.334046261441173,8.209953738558827,0.16535130385309454,1.0877420052886009,0.21249585401873972,0.11820675368744939,1.1744254230932982,1.0010585874839035,21479424,7.638609743118286,9.607907581329346
12.126000000000001,12.381507338446474,11.870492661553529,8.596999999999998,9.050366297821085,8.14363370217891,0.1769958874210715,1.1177011340856553,0.20849918115529992,0.14549259368684309,1.1970220760102597,1.038380192161051,21643264,7.641607141494751,9.635473537445069
12.132,12.38465787143883,11.87934212856117,8.706999999999999,9.484393722639949,7.929606277360048,0.17323990073055026,1.1168629586696626,0.2085460179658663,0.13793378349523422,1.21244513390985,1.021280783429475,21807104,7.535118913650512,9.588708686828614
12.102,12.530317639141794,11.673682360858207,8.572999999999999,9.120175474596586,8.025824525403412,0.16201846143230794,1.08840501755476,0.19364136294897605,0.13039555991563984,1.161391104933072,1.0154189301764478,21970944,7.521742677688598,9.536773300170898
12.104000000000001,12.414296632273057,11.793703367726945,8.659,9.157165635105434,8.160834364894567,0.17364230342209339,1.1379832558333873,0.21157704307795944,0.13570756376622733,1.268410038728346,1.0075564729384288,22134784,7.610982751846313,9.564658164978027
12.163,12.443786395681842,11.882213604318158,8.487,9.176101589027336,7.797898410972664,0.15358971254900095,1.0814071096479894,0.187497600818129,0.1196818242798729,1.1738728059947134,0.9889414133012654,22298624,7.555955600738526,9.57477617263794
12.146,12.465787429396467,11.826212570603534,8.753,9.117747858115713,8.388252141884287,0.16204983368515966,1.0912728413939476,0.17980459163757595,0.14429507573274336,1.1854435755768455,0.9971021072110497,22462464,7.567765378952027,9.544637298583984
12.190000000000001,12.34855598380383,12.031444016196172,9.025,9.321285335445411,8.72871466455459,0.167836554441601,1.0773579344153403,0.21441395436183106,0.12125915452137095,1.2224519332194754,0.9322639356112054,22626304,7.582216501235962,9.57734031677246
12.227,12.52869686773316,11.92530313226684,8.808,9.517052889423631,8.098947110576368,0.16317679500207302,1.0897922337055206,0.19497786729845817,0.13137572270568787,1.1644360772177484,1.0151483901932927,22790144,7.561758327484131,9.599165534973144
12.309999999999999,12.539390496751716,12.080609503248281,8.865,9.543089227167044,8.186910772832956,0.14525742484256624,1.0794462479650975,0.1867288329409,0.10378601674423246,1.1812603870335665,0.9776321088966284,22953984,7.514316463470459,9.593080806732178
12.135,12.381140203948886,11.888859796051113,9.036999999999999,9.716426964434,8.357573035565999,0.1533027070574462,1.1208548679947854,0.1867309607589857,0.11987445335590668,1.2110343471158684,1.0306753888737024,23117824,7.503423452377319,9.450860691070556
12.218,12.553821381094176,11.882178618905824,8.979000000000001,9.440918824037299,8.517081175962703,0.15293694995343682,1.0893990635871886,0.16805192556705292,0.1378219743398207,1.1515442585148958,1.0272538686594814,23281664,7.5057608127594,9.529932498931885
12.071000000000002,12.39763282137593,11.744367178624072,8.827,9.43539214327603,8.21860785672397,0.15139190861955282,1.0749237276613712,0.18669844078316178,0.11608537645594387,1.1609508896738916,0.988896565648851,23445504,7.4080953121185305,9.379333591461181
12.213000000000001,12.484552941431318,11.941447058568684,8.52,8.862286429763143,8.177713570236856,0.14319807440042495,1.0833583921194077,0.16702537877930274,0.11937077002154715,1.1482346818545812,1.018482102384234,23609344,7.485571241378784,9.468419647216797
12.083000000000002,12.307724275502228,11.858275724497776,8.855,9.336087310163135,8.373912689836866,0.14066402660682792,1.050238898396492,0.17003365238819762,0.11129440082545822,1.131598161225293,0.9688796355676913,23773184,7.51064395904541,9.411638164520264
12.172,12.3436275036234,12.0003724963766,8.800999999999998,9.39354451309585,8.208455486904146,0.13694385513663287,1.0528147742152214,0.1661056045298178,0.10778210574344796,1.1241914724984552,0.9814380759319876,23937024,7.536822080612183,9.451902389526367
12.300999999999998,12.592700188549818,12.009299811450179,8.754000000000001,9.232230070154525,8.275769929845477,0.16316294176504015,1.0647842206060887,0.20327013218256712,0.12305575134751318,1.1274700742238224,1.002098366988355,24100864,7.505167818069458,9.533540153503418
12.203999999999999,12.371821333566384,12.036178666433614,9.016000000000002,9.282127788853401,8.749872211146602,0.1521438528783619,1.0617280654609202,0.18112991611491203,0.12315778964181179,1.1624474568928271,0.9610086740290134,24264704,7.45458197593689,9.42469825744629
12.358,12.608471555271253,12.107528444728748,8.796000000000001,9.294160616668963,8.29783938333104,0.1492022817023098,1.1090677723288536,0.18815681834472245,0.11024774505989718,1.1661319444949334,1.0520036001627737,24428544,7.473348379135132,9.512269878387452
12.194,12.37589007669469,12.012109923305312,8.951000000000002,9.338748629913765,8.56325137008624,0.1357645130716264,1.0687448285520076,0.16143457209381618,0.11009445404943663,1.1567652647591544,0.9807243923448608,24592384,7.503768396377564,9.411416339874268
12.229000000000003,12.453919985772721,12.004080014227284,8.709,9.322847700981278,8.095152299018721,0.15926178991794585,1.1096988275647164,0.20543114721582023,0.11309243262007147,1.2545835094234978,0.9648141457059348,24756224,7.43178653717041,9.407831192016602
12.344999999999999,12.522665415880525,12.167334584119473,8.812000000000001,9.366198520387776,8.257801479612226,0.14239310761913654,1.069875679165125,0.1735177920548709,0.1112684231834022,1.1637472056215852,0.9760041527086646,24920064,7.44712815284729,9.474853706359863


==> data/progress-climber-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.271,2.6942127124744717,1.8477872875255281,2.334,2.759092931016266,1.908907068983734,0.5800949297845364,2.705478212237358,0.7315582728624411,0.4286315867066316,2.7067857428827864,2.70417068159193,16384,0.17929732110351324,2.2895732641220095
2.114,2.5166710816535,1.7113289183464995,2.181,2.624112852442806,1.737887147557194,0.14054985069669781,2.6866494208574294,0.20279380783613996,0.07830589355725567,2.7071078660949577,2.666190975619901,180224,0.4434784471988678,2.1792342185974123
2.369,2.8327984476041292,1.9052015523958712,2.254,2.603233446279133,1.9047665537208671,0.17696270355954763,2.6778918355703354,0.21441194028936994,0.13951346682972532,2.7020460000849105,2.6537376710557603,344064,0.6015828281641007,2.4878302693367003
2.34,2.796070170039655,1.8839298299603446,2.3269999999999995,2.7333508336400945,1.9206491663599046,0.15090475003235038,2.6909865945577622,0.20803060775491874,0.09377889230978201,2.716804921927905,2.6651682671876196,507904,0.5815482199192047,2.3994028091430666
2.006,2.3633569643927483,1.6486430356072515,2.2190000000000003,2.641668901150771,1.7963310988492296,0.1464675123570487,2.677110809087753,0.2110731359216555,0.08186188879244188,2.7053587433240027,2.6488628748515035,671744,0.5414216905832291,2.2396868109703063
2.2239999999999993,2.6322695188230436,1.8157304811769552,2.4019999999999997,2.932222594765632,1.8717774052343672,0.14504661695100365,2.6762683570384977,0.1712413044581162,0.1188519294438911,2.7159567774594144,2.636579936617581,835584,0.5915153294801712,2.3605811953544618
2.5210000000000004,2.797204634284076,2.2447953657159245,2.3440000000000003,2.8018034512757635,1.8861965487242371,0.1520569216459989,2.6629433035850525,0.19646413071505545,0.10764971257694236,2.7061915030812966,2.6196951040888083,999424,0.7319872081279755,2.4975226163864135
2.5300000000000002,2.96515514474725,2.0948448552527505,2.8059999999999996,3.351017430913911,2.2609825690860883,0.17662834804505106,2.6639544039964678,0.21458785764100918,0.13866883844909295,2.7003833952598857,2.62752541273305,1163264,0.6535590708255767,2.6377475261688232
2.6990000000000003,3.253282418988732,2.1447175810112684,2.9970000000000003,3.3387908717329946,2.655209128267006,0.12875879947096106,2.662420231103897,0.16187764376911162,0.09563995517281049,2.685382880683831,2.639457581523963,1327104,0.8248722076416015,2.780150604248047
2.8460000000000005,3.384483054515182,2.307516945484819,2.9240000000000004,3.45793258001362,2.390067419986381,0.17055066395550966,2.6499149560928346,0.19845370507391355,0.14264762283710578,2.6712048960784434,2.6286250161072258,1490944,0.9225974380970001,2.8923064947128294
3.2439999999999998,3.6585165859166553,2.8294834140833443,2.897,3.28277324946139,2.5112267505386097,0.15008503086864947,2.649517184495926,0.17494586853274924,0.1252241932045497,2.6662577511379975,2.6327766178538545,1654784,0.9122203588485718,3.224171447753906
3.2350000000000003,4.145387280227487,2.3246127197725137,3.181,3.7856395620532948,2.5763604379467053,0.1881505561992526,2.623555302619934,0.2438669942847695,0.13243411811373573,2.6567345442231987,2.5903760610166695,1818624,1.0968168556690217,3.4030601024627685
3.7840000000000003,4.6280165875147246,2.939983412485276,3.271,3.7752509295975565,2.7667490704024433,0.22036750260740517,2.614946523308754,0.26971451491443377,0.1710204903003766,2.653953414614708,2.5759396320028,1982464,1.3129600048065186,3.8048189878463745
3.9809999999999994,4.664921779153142,3.297078220846857,3.622,4.520507651609044,2.7234923483909554,0.215732407849282,2.5827922493219377,0.2490852590238078,0.1823795566747562,2.620337065803483,2.5452474328403927,2146304,1.2628035724163056,4.078695845603943
4.225,4.66648046389393,3.783519536106069,4.242000000000001,4.854124170409894,3.6298758295901075,0.22745900340378283,2.569657975435257,0.27234582763303583,0.1825721791745298,2.610300337365535,2.5290156135049786,2310144,1.5806362986564637,4.433331418037414
4.994,5.503199371562848,4.484800628437151,4.324,4.8523597259443605,3.795640274055639,0.24494649432599544,2.5475663512945177,0.2865437779032258,0.20334921074876505,2.6024847486239877,2.4926479539650477,2473984,2.056186521053314,5.0593921661376955
5.446,5.873766291332077,5.018233708667922,4.484999999999999,4.997449997560737,3.9725500024392617,0.2555799411609769,2.5214328467845917,0.28290935016930796,0.2282505321526458,2.5819456077452085,2.460920085823975,2637824,1.8992151975631715,5.390071249008178
5.4959999999999996,5.949986783948607,5.042013216051392,5.075,5.9403005258290325,4.209699474170968,0.2888388883322477,2.4697570979595183,0.343320269787599,0.23435750687689638,2.5424776520808146,2.397036543838222,2801664,2.3395806908607484,5.558696460723877
6.232,7.309523085599562,5.154476914400439,5.137,5.963813763794483,4.310186236205516,0.2982318440452218,2.4212749361991883,0.39000043115968697,0.20646325693075665,2.5058582552869337,2.336691617111443,2965504,3.0688560009002686,6.242872667312622
6.095,6.953000582750385,5.236999417249614,5.192,5.763503280830478,4.620496719169522,0.3172721406444907,2.3487948328256607,0.4024111260376253,0.23213315525135614,2.450484596237672,2.2471050694136494,3129344,3.112050700187683,6.183955144882202
6.6659999999999995,7.160958584125985,6.171041415874014,5.515,6.055911268139239,4.9740887318607605,0.33068666867911817,2.301055544614792,0.3953489209053896,0.26602441645284675,2.4099169132410827,2.192194175988501,3293184,3.303694319725037,6.651676940917969
6.991,7.827533920412077,6.154466079587922,5.973000000000001,6.620534555062509,5.3254654449374925,0.35242765210568905,2.245008671283722,0.4246869298971662,0.2801683743142119,2.351204243712483,2.1388130988549605,3457024,3.7741782665252686,6.915311002731324
7.110000000000001,7.756219776856142,6.463780223143861,5.853,6.513939482857546,5.192060517142454,0.3703005097806454,2.164593642950058,0.43596539027447834,0.3046356292868124,2.276041073574232,2.0531462123258843,3620864,3.9072646856307984,6.949522209167481
7.5409999999999995,8.54291267084512,6.539087329154881,6.226000000000001,6.92066826615299,5.531331733847011,0.34136120062321423,2.1659045800566674,0.39074881409785717,0.2919735871485713,2.3008602799556526,2.0309488801576823,3784704,4.024197101593018,7.377118015289307
7.57,8.291082519549601,6.8489174804504,6.266,6.973533744778297,5.5584662552217035,0.370197494700551,2.0627941519021986,0.40621767368755735,0.3341773157135447,2.2099037845871226,1.9156845192172747,3948544,4.357770657539367,7.38633098602295
7.7700000000000005,8.569249648107524,6.970750351892477,6.647999999999999,7.308738980233494,5.987261019766503,0.3576333150267601,2.0141762390732767,0.3930575257963651,0.3222091042571551,2.1742696289479566,1.854082849198597,4112384,4.429590272903442,7.440903854370117
7.614,7.996130867635683,7.2318691323643165,6.733999999999999,7.271702519986655,6.196297480013343,0.3782607186585665,1.9613251730799675,0.43719076593058515,0.3193306713865478,2.1191274850665662,1.8035228610933685,4276224,4.1472132205963135,7.270888566970825
8.113000000000001,8.762939227928275,7.463060772071728,6.784999999999999,7.47949622029209,6.090503779707909,0.37667449079453946,1.8934186562895774,0.4143810523659659,0.33896792922311303,2.0198601250363937,1.7669771875427613,4440064,4.662435245513916,7.7168361186981205
8.157,8.67263649987176,7.641363500128239,7.0760000000000005,7.606267856842182,6.545732143157819,0.3796670539304614,1.8615969493985176,0.43708659435354824,0.32224751350737457,2.0069084832056188,1.7162854155914162,4603904,4.889380025863647,7.771435642242432
8.417000000000002,9.29486160640502,7.539138393594983,7.039,7.524478114851741,6.553521885148259,0.35842223316431043,1.8290229707956314,0.4144853555646164,0.30235911076400446,1.9855749092852366,1.6724710323060261,4767744,4.667302465438842,7.894436645507812
8.347999999999999,8.797550886997232,7.898449113002765,6.979000000000001,7.658300375386324,6.299699624613678,0.3702551268041134,1.7644733130931853,0.4072275770096569,0.33328267659856986,1.9181245777788078,1.6108220484075628,4931584,4.8996875286102295,7.798921298980713
8.918000000000001,9.380337539033984,8.455662460966018,6.971000000000001,7.501461120158679,6.440538879841323,0.36295688170939683,1.7418153524398803,0.4174015638190657,0.308512199599728,1.8712809190745114,1.6123497858052491,5095424,5.1034650802612305,8.26900601387024
8.804,9.520019552805648,8.087980447194353,7.226999999999999,7.840075036190513,6.6139249638094855,0.35073163732886314,1.6762592583894729,0.39195361281211716,0.30950966184560913,1.8393382961703248,1.513180220608621,5259264,4.878478240966797,8.126046991348266
8.884,9.366124465257677,8.401875534742324,7.311999999999999,8.10752246982722,6.5164775301727795,0.3632240826264024,1.614401823282242,0.4131969313874264,0.31325123386537834,1.8021700377582641,1.4266336088062197,5423104,5.058341693878174,8.225412273406983
9.232,9.80575604571978,8.658243954280218,7.331999999999999,7.902680295787404,6.761319704212594,0.37068262994289397,1.5754306122660637,0.4280598676046566,0.31330539228113136,1.7614756930363387,1.3893855314957888,5586944,5.285722541809082,8.473939228057862
9.31,9.846152963248363,8.773847036751638,7.3,7.746967560344149,6.853032439655851,0.37836669012904167,1.527760846912861,0.4352191503667428,0.32151422989134054,1.6989425867779495,1.3565791070477724,5750784,5.385331296920777,8.481570053100587
9.485999999999999,10.206599750208115,8.765400249791883,7.859,8.219789412261502,7.498210587738498,0.3797777220606804,1.511797021329403,0.41961450207769346,0.3399409420436673,1.6801254179363203,1.3434686247224856,5914624,5.394797992706299,8.594335031509399
9.28,9.734730689529528,8.825269310470471,7.672999999999999,8.0494319327581,7.296568067241898,0.38434497863054273,1.4435862958431245,0.4157869690891776,0.35290298817190785,1.5643406092251326,1.3228319824611163,6078464,5.340803146362305,8.44489164352417
9.68,10.053255944359899,9.3067440556401,7.828000000000001,8.502489436537001,7.1535105634630005,0.3949211873114109,1.424606478214264,0.4545976018696646,0.3352447727531572,1.5558023412599407,1.2934106151685874,6242304,5.569950103759766,8.732754898071288
9.450000000000001,9.865908643814961,9.03409135618504,7.517,8.069015398335953,6.964984601664048,0.36652407571673395,1.3940797328948975,0.39885591596782405,0.33419223546564386,1.5127757760072436,1.2753836897825515,6406144,5.4450935363769535,8.477725934982299
9.986,10.509167277264165,9.462832722735836,7.891999999999999,8.328779120380082,7.455220879619914,0.39475878290832045,1.3761871844530105,0.4299220489767384,0.3595955168399025,1.4958744250224396,1.2564999438835813,6569984,5.724180793762207,8.87764081954956
9.682,10.01317367045102,9.350826329548982,7.976000000000001,8.491716976645137,7.460283023354865,0.38543218895792963,1.3511043190956116,0.4083374613944463,0.36252691652141295,1.4991216329276669,1.2030870052635563,6733824,5.643979454040528,8.676939010620117
9.834,10.324738219420498,9.343261780579502,7.586999999999999,8.150312524270497,7.023687475729501,0.401336644589901,1.3492882519960403,0.4469337621474896,0.3557395270323124,1.4544169644914888,1.2441595395005918,6897664,5.523727941513061,8.692851257324218
9.894000000000002,10.30505230810689,9.482947691893115,7.936,8.620751049652354,7.251248950347646,0.4015174522995949,1.325537870824337,0.4486698143103224,0.3543650902888674,1.4560843827112502,1.194991358937424,7061504,5.673442697525024,8.758674144744873
9.927,10.385062222847507,9.468937777152492,7.888000000000001,8.418750412152455,7.357249587847546,0.4003830853849649,1.2799411237239837,0.4648498363860491,0.33591633438388074,1.3750018694370327,1.1848803780109347,7225344,5.6366111755371096,8.75558385848999
10.206,10.541088048130637,9.870911951869362,7.671000000000001,8.205816791060267,7.136183208939736,0.3851924866437912,1.3148487642407418,0.41790866579573893,0.35247630749184344,1.4115271741284878,1.2181703543529958,7389184,5.794768857955932,8.972501277923584
10.199000000000002,10.658487758270013,9.73951224172999,7.963999999999999,8.4664181525383,7.461581847461697,0.3896987546235323,1.2551491618156434,0.43625408932195475,0.3431434199251099,1.3552725350873829,1.155025788543904,7553024,5.87388162612915,8.975060939788818
10.017,10.33662634434602,9.69737365565398,7.852000000000001,8.551797113455036,7.152202886544965,0.3750787481665611,1.3053328216075897,0.4075156568457802,0.342641839487342,1.4140507466140693,1.19661489660111,7716864,5.756303071975708,8.819399452209472
10.478,10.949970338051026,10.006029661948974,8.229000000000001,8.588901375379423,7.8690986246205785,0.37013990543782704,1.2263784229755401,0.4021317455122309,0.3381480653634232,1.3064734822531543,1.146283363697926,7880704,5.84500036239624,9.182528018951416
10.553,10.967874679873333,10.138125320126669,7.769999999999999,8.373440137876159,7.1665598621238376,0.37156954742968085,1.2834183856844903,0.41548945883664057,0.3276496360227211,1.4132839929601189,1.1535527784088617,8044544,5.835293436050415,9.216993141174317
10.472000000000001,10.683130291526348,10.260869708473654,7.753,8.256369645489276,7.249630354510724,0.4026767652481794,1.1784632727503777,0.44579959496967303,0.3595539355266858,1.2901784322410075,1.0667481132597478,8208384,5.897304105758667,9.133354568481446
10.337000000000002,10.810097241589931,9.863902758410072,7.839999999999999,8.551308653117617,7.1286913468823805,0.38137841410934925,1.179976250231266,0.4244048955047609,0.3383519327139376,1.2270574055710126,1.1328950948915195,8372224,5.894035196304321,8.992684364318848
10.361,10.933860366930721,9.78813963306928,7.885,8.702584857981115,7.067415142018885,0.4052036639302969,1.161846973001957,0.4356183257773377,0.37478900208325605,1.226141003534511,1.0975529424694028,8536064,5.825612592697143,8.996263408660889
10.468,10.896340985664459,10.039659014335541,7.886,8.295687685926731,7.476312314073269,0.39885368309915065,1.1280079007148742,0.45160354214977566,0.34610382404852563,1.251726525914763,1.0042892755149855,8699904,5.944113922119141,9.095502567291259
10.421,10.776287207762959,10.06571279223704,8.193,8.539584765966422,7.846415234033577,0.3720635034143925,1.1187723122537137,0.4082249970046305,0.33590200982415447,1.213794655979029,1.0237499685283984,8863744,5.947931003570557,9.039530754089355
10.536,10.913629448004256,10.158370551995743,8.395999999999999,9.082690614469135,7.7093093855308625,0.38105836771428586,1.1325787857174874,0.4231527225441615,0.33896401288441025,1.2087464393533853,1.0564111320815894,9027584,5.889130163192749,9.099843215942382
10.736,11.040243323673668,10.431756676326334,8.203,8.823258816946604,7.582741183053396,0.38917291201651094,1.156044139713049,0.46144606174906205,0.31689976228395983,1.2524668578075655,1.0596214216185325,9191424,6.020607805252075,9.271626377105713
10.831,11.437851711705585,10.224148288294414,8.018,8.724821052318054,7.311178947681948,0.3906388621777296,1.107879126816988,0.44608573631527415,0.335191988040185,1.2353492849965673,0.980408968637409,9355264,6.062088298797607,9.355649471282959
10.626999999999999,11.167926057793483,10.086073942206514,8.126999999999999,8.52315779684363,7.730842203156367,0.3609374586492777,1.1475814223289489,0.38634705020412097,0.3355278670944344,1.2220894650011838,1.073073379656714,9519104,5.912086343765258,9.152307415008545
10.723,11.337508746886488,10.108491253113513,8.068999999999999,8.653917942962941,7.484082057037057,0.3931725945323706,1.0880639024078846,0.44420714080367707,0.3421380482610641,1.1925805955743014,0.983547209241468,9682944,5.999338054656983,9.225573921203614
10.987999999999998,11.428835570252671,10.547164429747324,8.011000000000001,8.527961313833057,7.494038686166944,0.37693547960370777,1.1019137613475323,0.4454122992665189,0.30845865994089666,1.1832849218961539,1.0205426007989107,9846784,6.192863082885742,9.45573377609253
10.724,11.073118890923995,10.374881109076005,8.372,8.706388995034226,8.037611004965774,0.3704837042838335,1.113094448298216,0.41434131957394604,0.3266260889937209,1.2511555369136653,0.9750333596827664,10010624,5.944990015029907,9.200702571868897
11.053999999999998,11.577893118870632,10.530106881129365,7.966999999999999,8.456306652315293,7.4776933476847045,0.37249380461871623,1.0906620167195797,0.4105252576720433,0.33446235156538917,1.1997359842390336,0.9815880492001259,10174464,6.105726480484009,9.492478942871093
11.216,11.416808366359572,11.015191633640427,8.453999999999999,8.96131055577427,7.946689444225727,0.37474057339131833,1.004520235210657,0.4114937474556665,0.33798739932697014,1.0797663439415275,0.9292741264797865,10338304,6.24048490524292,9.613149070739746
10.907999999999998,11.182947267671455,10.63305273232854,8.068,8.825163126413324,7.310836873586675,0.3796907663345337,1.0596546284854411,0.4163709864780383,0.3430105461910291,1.1426443622877385,0.9766648946831437,10502144,6.1527807235717775,9.344586753845215
11.09,11.386243143380568,10.793756856619432,8.029999999999998,8.656178888178129,7.403821111821867,0.4021130859851837,1.0020943067967891,0.46377215877202155,0.34045401319834584,1.0621911032711213,0.9419975103224568,10665984,6.0200718402862545,9.454906558990478
11.029999999999998,11.527674592479864,10.532325407520132,8.402,8.99947468565622,7.8045253143437785,0.3757219098508358,1.0616890214383603,0.42336102184322966,0.32808279785844197,1.1289857175180533,0.9943923253586672,10829824,6.112501859664917,9.416928768157959
11.1,11.443394816501355,10.756605183498644,8.105,8.595494648288847,7.614505351711153,0.35466121081262825,1.0180382274091244,0.3959151208089541,0.3134073008163024,1.0995771323718078,0.9364993224464412,10993664,6.269753265380859,9.486889362335205
11.398,11.7280545409474,11.067945459052599,8.507000000000001,8.91595109732094,8.098048902679063,0.37080861292779443,0.998494029790163,0.40280915920262766,0.3388080666529612,1.0823902152242864,0.9145978443560396,11157504,6.278258752822876,9.728127765655518
11.313,11.875210814552691,10.75078918544731,8.437,8.910709826792731,7.963290173207268,0.36106117703020574,1.024916236847639,0.3943539378263694,0.32776841623404207,1.0914378643966989,0.9583946092985791,11321344,6.23934154510498,9.642255401611328
11.191999999999998,11.654640249005638,10.729359750994359,8.331,8.969348650817091,7.692651349182909,0.387012829631567,0.9582708887755871,0.449716130661131,0.32430952860200307,1.0940210253214562,0.8225207522297181,11485184,6.129949331283569,9.500307941436768
11.407,11.701857592746057,11.112142407253943,8.513000000000002,9.150370378979131,7.875629621020871,0.37570455968379973,0.9631292603909969,0.434146673156358,0.31726244621124144,1.0541671902470489,0.872091330534945,11649024,6.253184127807617,9.682790946960449
11.305,11.712437111711733,10.897562888288267,8.404,8.896589078238646,7.911410921761353,0.37149545140564444,0.9655245497822762,0.40745361209779124,0.33553729071349764,1.0441404052105518,0.8869086943540004,11812864,6.222518634796143,9.590638637542725
11.535999999999998,11.924978148486517,11.147021851513479,8.203999999999999,8.810336540215085,7.597663459784913,0.37272258941084146,0.9448560297489166,0.4266496581646421,0.3187955206570408,1.0321664527590957,0.8575456067387375,11976704,6.3049415111541744,9.792793369293213
11.613,11.94903720032163,11.276962799678369,8.568999999999999,9.07830246416054,8.059697535839458,0.37375999614596367,0.9571777291595935,0.43395276926060844,0.3135672230313189,1.0613882070654976,0.8529672512536896,12140544,6.403464698791504,9.85679750442505
11.659,12.073594983085902,11.244405016914099,8.297,8.798518693569841,7.795481306430159,0.3708114046603441,0.9527065709233284,0.4261653073445981,0.3154575019760901,1.0797937988548425,0.8256193429918144,12304384,6.333182764053345,9.873692893981934
11.521999999999998,11.71382283492848,11.330177165071516,8.171,8.76566713378158,7.5763328662184195,0.3710779447108507,0.9537381365895271,0.40852364823063025,0.33363224119107115,1.065485190559511,0.841991082619543,12468224,6.3757575988769535,9.776814842224121
11.623000000000001,12.062910218112743,11.18308978188726,8.472,9.043100691647279,7.900899308352721,0.3780395362526178,0.9029862567782402,0.4263264090539227,0.32975266345131293,0.9798291212225907,0.8261433923338897,12632064,6.37377233505249,9.841199779510498
11.495,11.952542347766848,11.037457652233151,8.206999999999999,8.567056939941448,7.846943060058551,0.3785390194505453,0.916848910599947,0.41439187007217876,0.34268616882891184,0.9890799051316028,0.8446179160682912,12795904,6.363687038421631,9.744255828857423
11.700999999999999,12.066717103783784,11.335282896216214,8.511,8.850777868614186,8.171222131385813,0.3429281834512949,0.9029744677245617,0.3686299306888463,0.31722643621374347,0.9799503540112351,0.8259985814378883,12959744,6.472723865509034,9.90939302444458
11.267999999999999,11.74416803756657,10.791831962433427,8.311,8.883563533592561,7.738436466407439,0.3558219447731972,0.9225544758141041,0.3966167917646441,0.31502709778175025,1.023540723162781,0.8215682284654271,13123584,6.2393091201782225,9.529304695129394
11.549000000000003,12.07419424977812,11.023805750221886,8.395000000000001,8.634551664573639,8.155448335426364,0.3718853982165456,0.8927327074110508,0.4207362110332946,0.32303458539979657,0.9606133808157774,0.8248520340063242,13287424,6.39408655166626,9.747408199310303
11.584,11.804145406493072,11.363854593506927,8.453999999999999,8.988232159271602,7.919767840728396,0.3545250121504068,0.8699828393757343,0.3915007288387236,0.31754929546209004,0.9521176819570821,0.7878479967943864,13451264,6.401149797439575,9.771187591552735
11.706,12.105354479128506,11.306645520871493,8.397000000000002,8.920718435803058,7.873281564196946,0.334676706045866,0.9178398415446282,0.37209099973217247,0.2972624123595596,1.0453008123193253,0.7903788707699311,13615104,6.407546329498291,9.85522747039795
11.703999999999999,12.031817022132774,11.376182977867224,8.155999999999999,8.721476789974618,7.590523210025379,0.36258513685315846,0.8925072461366653,0.42815184444190585,0.2970184292644111,0.987972090759877,0.7970424015134536,13778944,6.358578205108643,9.837696933746338
11.674,12.222364842053171,11.125635157946828,8.296,8.637619671564739,7.954380328435261,0.34308262933045625,0.8898085914552212,0.3914456541753956,0.2947196044855169,0.9818880762764987,0.7977291066339437,13942784,6.439071369171143,9.817521286010741
11.666999999999998,12.161915144241917,11.17208485575808,8.597,9.280374714194195,7.913625285805803,0.33482729028910396,0.9162825383245945,0.3811482856808369,0.288506294897371,1.0172692099692984,0.8152958666798906,14106624,6.386073207855224,9.793786239624023
11.630999999999998,11.990623414143183,11.271376585856814,8.604000000000001,9.118688255160345,8.089311744839657,0.35456274524331094,0.8746728077530861,0.40272525866089565,0.30640023182572623,0.9291108834282201,0.8202347320779521,14270464,6.233611392974853,9.720755577087402
11.45,11.92197457558644,10.978025424413559,8.357000000000001,8.809107288151829,7.904892711848173,0.3612939976155758,0.8747059717774391,0.40578607484637536,0.3168019203847762,0.9598419379507668,0.7895700056041115,14434304,6.225552129745483,9.565214157104492
11.930000000000001,12.227254100055829,11.632745899944174,8.51,8.941138028942008,8.078861971057991,0.347102927044034,0.8931560225784778,0.39522553913509945,0.29898031495296856,0.9984807336183986,0.787831311538557,14598144,6.467612886428833,9.964973068237304
11.812999999999999,11.993113852882002,11.632886147117995,8.187999999999999,8.618669246638298,7.7573307533617,0.35748552847653625,0.8714807786047458,0.4223157071281094,0.2926553498249631,0.992002283096235,0.7509592741132567,14761984,6.320520353317261,9.809661388397217
11.886,12.152728326204773,11.619271673795225,8.312000000000001,8.862468891037452,7.761531108962551,0.32431300058960916,0.906141696125269,0.35500271074060746,0.29362329043861085,1.0091583301783316,0.8031250620722064,14925824,6.302891063690185,9.836030673980712
11.751,12.051880374900058,11.45011962509994,8.437999999999999,8.782812992794645,8.093187007205353,0.3394769947975874,0.8478390149772167,0.3697730436975382,0.3091809458976366,0.9426995219256522,0.7529785080287812,15089664,6.369064903259277,9.725336170196533
11.848000000000003,12.020383293854135,11.67561670614587,8.455000000000002,8.786398551596113,8.12360144840389,0.31010569129139187,0.9150169394910336,0.35313870194829955,0.2670726806344842,1.0572084945842282,0.772825384397839,15253504,6.35881290435791,9.793320274353027
11.720999999999998,12.071469684851627,11.37053031514837,8.601000000000003,9.014169456760785,8.18783054323922,0.3175952276214957,0.8563263900578022,0.3502040658490657,0.28498638939392573,0.9465187597643796,0.7661340203512248,15417344,6.205401802062989,9.62151346206665
11.683000000000002,11.892000000000001,11.474000000000002,8.135,8.720529674739035,7.549470325260965,0.3392480846494436,0.8611165389418602,0.38844126707813303,0.2900549022207542,0.9448457911400563,0.7773872867436642,15581184,6.265551567077637,9.618817806243896
11.809,12.227388575369835,11.390611424630164,8.315999999999999,8.841037141543337,7.79096285845666,0.32965416461229324,0.8405757315456868,0.38685849202129086,0.27244983720329563,0.9341213419261963,0.7470301211651772,15745024,6.294549179077149,9.660920143127441
11.684999999999999,12.00331588084794,11.366684119152058,8.531,8.940449630601861,8.12155036939814,0.3222191084176302,0.8353741757571698,0.3475807321778776,0.29685748465738276,0.9216830965554818,0.7490652549588578,15908864,6.222136640548706,9.546000766754151
11.870999999999999,12.32260713014743,11.419392869852567,8.27,8.651234835763994,7.888765164236005,0.32048855163156986,0.7973206162452697,0.3470920352032768,0.2938850680598629,0.8389076168699976,0.7557336156205419,16072704,6.235797262191772,9.65749568939209
11.86,12.238444183466994,11.481555816533005,8.617,9.242012799868931,7.991987200131071,0.32191760689020155,0.7934679612517357,0.36161697278031324,0.28221824100008985,0.945309506182223,0.6416264163212484,16236544,6.367868423461914,9.655223369598389
11.921,12.154257368586718,11.68774263141328,8.525,8.954936041755051,8.09506395824495,0.31814308278262615,0.8024952054023743,0.36770594974108817,0.26858021582416414,0.9002779448093567,0.7047124659953918,16400384,6.374134922027588,9.669590759277344
11.95,12.406333211589951,11.493666788410048,8.565999999999999,9.057552642145273,8.074447357854725,0.31200815103948115,0.8160363525152207,0.33962363407676843,0.28439266800219387,0.9206751071510328,0.7113975978794085,16564224,6.306538534164429,9.643003368377686
11.876000000000001,12.160436284605183,11.59156371539482,8.412,8.791257168686368,8.032742831313634,0.31279259994626046,0.7928789332509041,0.3338034733876975,0.2917817265048234,0.8840822419553196,0.7016756245464886,16728064,6.352173519134522,9.590051555633545
11.858,12.085763034753228,11.630236965246773,8.565999999999999,9.218383322901497,7.913616677098501,0.3021175818517804,0.7841209590435028,0.3335113251304121,0.2707238385731487,0.8750238945762567,0.6932180235107488,16891904,6.2326572895050045,9.52086763381958
11.947,12.237208545704636,11.656791454295362,8.599999999999998,9.2263864621781,7.973613537821895,0.3029162988066673,0.764771081507206,0.33840283564080487,0.26742976197252977,0.8828769043525853,0.6466652586618267,17055744,6.347274875640869,9.580259990692138
12.014000000000001,12.267464001388758,11.760535998611244,8.742,9.201081692076695,8.282918307923307,0.3063680974766612,0.763163848221302,0.3432891653878384,0.26944702956548405,0.8657708768757365,0.6605568195668675,17219584,6.332108783721924,9.61132345199585
11.883999999999999,12.211664462522256,11.556335537477741,8.554,8.955676486740263,8.152323513259738,0.28712042700499296,0.7812066406011582,0.3207621301678414,0.25347872384214454,0.9193961387298312,0.6430171424724852,17383424,6.2325176239013675,9.466593742370605
11.989,12.316824648249641,11.66117535175036,8.361,8.826154812938661,7.89584518706134,0.30399511232972143,0.7986490488052368,0.3543469281413587,0.25364329651808415,0.8979563839681229,0.6993417136423506,17547264,6.278631401062012,9.53776683807373
11.829,12.266823023606571,11.39117697639343,8.518,8.932940959655708,8.103059040344293,0.30258914045989516,0.7668357275426387,0.33072358837869353,0.2744546925410968,0.884972455825123,0.6486989992601545,17711104,6.259991216659546,9.392805004119873
11.942,12.244945539660185,11.639054460339816,8.419,8.659185345098322,8.178814654901679,0.29731899201869966,0.7756743334233761,0.34029118465528085,0.25434679938211846,0.9387889318364254,0.6125597350103268,17874944,6.225117111206055,9.450990200042725
11.895,12.141505578030193,11.648494421969806,8.721,9.32910278736411,8.11289721263589,0.3011352526023984,0.7751593507826329,0.3421707205770258,0.26009978462777095,0.8789582796450324,0.6713604219202334,18038784,6.235810565948486,9.400002384185791
12.022000000000002,12.249455490151373,11.794544509848631,8.335,8.63367206096319,8.036327939036811,0.2937544222921133,0.7906752094626427,0.32307185718036363,0.26443698740386296,0.897477993231561,0.6838724256937244,18202624,6.166291427612305,9.456017303466798
12.007000000000001,12.339507142780423,11.67449285721958,8.371,8.784846589934,7.957153410066001,0.2872257325798273,0.8368298374116421,0.3269715366222778,0.24747992853737683,0.9487143727315313,0.7249453020917529,18366464,6.176814222335816,9.41772108078003
12.052999999999997,12.273592384274703,11.832407615725291,8.428,8.932852453693156,7.923147546306845,0.30345929618924855,0.8094074822962284,0.34191579091177543,0.26500280146672167,0.9458930254050314,0.6729219391874254,18530304,6.124571371078491,9.424138164520263
12.105,12.327362316951412,11.88263768304859,8.687,8.97100880268048,8.402991197319519,0.28933528028428557,0.7420279566198588,0.3162478085167895,0.2624227520517816,0.8620606963038938,0.6219952169358237,18694144,6.196815013885498,9.453921031951904
12.166999999999998,12.506117973572618,11.827882026427378,8.551,9.167010551857677,7.934989448142323,0.2932176288217306,0.7927510768175126,0.33805697553110636,0.24837828211235477,0.9422059554629673,0.6432961981720579,18857984,6.197761869430542,9.495260429382324
12.098999999999998,12.342452254045838,11.855547745954159,8.855,9.391250874125163,8.318749125874838,0.292057984881103,0.7603418253362179,0.32739991824087644,0.2567160515213296,0.8478982590964472,0.6727853915759885,19021824,6.255814933776856,9.444906616210938
12.064000000000002,12.311798305078952,11.816201694921052,8.753,9.200192352349635,8.305807647650365,0.2894575590267777,0.7956775523722172,0.31355384542824927,0.2653612726253062,0.8896266288408599,0.7017284759035745,19185664,6.111400032043457,9.35551643371582
12.161,12.455565782126845,11.866434217873154,8.558,9.035824235467395,8.080175764532605,0.2846338614821434,0.7687710873782635,0.30627180854188724,0.2629959144223996,0.8690631603519079,0.6684790144046191,19349504,6.173504829406738,9.438817501068115
11.986,12.317698658423577,11.654301341576424,8.265999999999998,8.992046830445528,7.539953169554469,0.2861735051497817,0.738300234079361,0.3057166600157607,0.26663035028380266,0.8596752732545704,0.6169251949041515,19513344,6.140003252029419,9.28887872695923
12.173999999999998,12.38797196077991,11.960028039220086,8.251,8.844320318209313,7.657679681790687,0.2801075611263514,0.7352786760777235,0.3098281412602494,0.2503869809924534,0.8550039633582617,0.6155533887971852,19677184,6.050021934509277,9.377124786376953
12.029,12.332197955138223,11.725802044861776,8.752,9.215935340322336,8.288064659677666,0.2775306709110737,0.7702883452177047,0.2953767678674342,0.25968457395471317,0.8620468084763376,0.6785298819590718,19841024,5.985798454284668,9.245380878448486
12.018,12.282869779325615,11.753130220674386,8.658,8.994119026536731,8.321880973463267,0.2740980926901102,0.7677369907498359,0.3045348656028995,0.24366131977732092,0.8627352674711196,0.6727387140285522,20004864,6.080495738983155,9.244386386871337
12.066,12.447738130136354,11.684261869863647,8.495000000000001,9.113340521072331,7.876659478927672,0.28486834168434144,0.7806047461926937,0.3361701730562062,0.23356651031247663,0.8322484209876657,0.7289610713977217,20168704,6.122661495208741,9.270090484619141
12.22,12.457402611611583,11.982597388388418,8.59,9.062588616028782,8.117411383971218,0.2890164956450462,0.7470796667039394,0.3034318357245852,0.27460115556550724,0.826094640820904,0.6680646925869749,20332544,6.043187093734741,9.31562385559082
11.937999999999999,12.290811564436314,11.585188435563683,8.788,9.168178905253829,8.407821094746172,0.28363786078989506,0.7507890172302722,0.31189138837191627,0.25538433320787385,0.8618573132856644,0.6397207211748801,20496384,6.067376279830933,9.147403144836426
12.034,12.222106352896441,11.84589364710356,8.758000000000001,9.23013980980214,8.285860190197862,0.2842037746682763,0.736184225231409,0.316436817273261,0.25197073206329157,0.7973012397345686,0.6750672107282495,20660224,5.9429388523101805,9.154531383514405
12.075999999999999,12.266063147401066,11.885936852598931,8.435999999999998,9.017295105776746,7.854704894223251,0.27247070539742707,0.8045048817992211,0.3016649120462891,0.24327649874856505,0.9050055303088103,0.7040042332896319,20824064,6.076998472213745,9.221562004089355
11.972999999999999,12.202,11.743999999999998,8.811,9.523915843560795,8.098084156439205,0.28131075389683247,0.7185226246714592,0.30388987448039945,0.2587316333132655,0.787734037613977,0.6493112117289415,20987904,6.003761529922485,9.119143772125245
12.129999999999999,12.422267001216353,11.837732998783645,8.548000000000002,9.002176177270453,8.09382382272955,0.26094748117029665,0.6990495648235082,0.2837688657971756,0.23812609654341774,0.8219218050643168,0.5761773245826997,21151744,6.059052181243897,9.216864681243896
12.294,12.625909626253895,11.962090373746106,8.529,9.050237949500993,8.007762050499007,0.27747374679893255,0.6879164222627878,0.30591571686722063,0.24903177673064447,0.8032116949839057,0.57262114954167,21315584,6.080029582977295,9.311676406860352
12.178,12.474135104302075,11.881864895697927,8.555,9.146257135263498,7.9637428647365,0.2908017087727785,0.6929574344307184,0.315366196159017,0.26623722138654,0.8158411558503423,0.5700737130110946,21479424,5.966315889358521,9.195768928527832
12.088000000000001,12.379025772054643,11.796974227945359,8.718,9.145242320001191,8.290757679998809,0.2681790553033352,0.7399949453771114,0.29906552821976246,0.23729258238690792,0.8549087515686603,0.6250811391855625,21643264,5.980117273330689,9.127386951446534
12.346999999999998,12.660051114037307,12.033948885962689,8.735999999999999,9.328219553881834,8.143780446118164,0.25767747964709997,0.7216349363327026,0.2773757043020095,0.23797925499219044,0.845093090629652,0.5981767820357532,21807104,6.079315996170044,9.305632209777832
12.202000000000002,12.505605006546336,11.898394993453667,8.669,9.152682747263121,8.18531725273688,0.27953799795359374,0.7276428125798702,0.302599218705944,0.2564767772012435,0.855272204614753,0.6000134205449874,21970944,6.004230785369873,9.182078075408935
12.135,12.534831214389271,11.735168785610728,8.871,9.421517029709346,8.320482970290655,0.27164602670818566,0.6821380838751793,0.30159280300605795,0.24169925041031337,0.7379513756832278,0.6263247920671308,22134784,5.948733997344971,9.099595069885254
12.16,12.443054765019069,11.876945234980932,8.551,8.880710479057006,8.221289520942994,0.27228083219379184,0.6994722649455071,0.28671660719008557,0.2578450571974981,0.7689449885318244,0.6299995413591898,22298624,6.036621809005737,9.130585193634033
12.234,12.561084087047965,11.906915912952035,8.689,9.205458129958277,8.172541870041723,0.2693172805011272,0.6976640552282334,0.304228704303687,0.2344058566985674,0.7810397821927949,0.6142883282636719,22462464,5.973626899719238,9.153610610961914
12.094999999999999,12.430507078911905,11.759492921088093,8.656,9.086330105848987,8.225669894151014,0.27936545237898824,0.7349362201988697,0.30955565121362977,0.24917525354434672,0.812935829320049,0.6569366110776904,22626304,6.012963533401489,9.065639209747314
12.299000000000001,12.503325720358452,12.09467427964155,8.565999999999999,8.937811780340537,8.19418821965946,0.2695182261988521,0.7479851610958577,0.2919597284529959,0.24707672394470825,0.8246085319372147,0.6713617902545006,22790144,5.9794048309326175,9.173981761932373
12.245000000000001,12.507573799149878,11.982426200850124,8.868,9.36827592386602,8.36772407613398,0.25384592209011314,0.7191827364265919,0.27500540395215195,0.23268644022807433,0.8249734881871273,0.6133919846660565,22953984,6.03764500617981,9.150301265716553
12.191999999999998,12.372709711969224,12.011290288030773,8.613000000000001,9.010317253589623,8.21568274641038,0.2564917463809252,0.7320155128836632,0.28302842135378037,0.22995507140807006,0.8291166564304149,0.6349143693369115,23117824,5.915599012374878,9.068992137908936
12.091000000000001,12.336048974696897,11.845951025303105,8.584,8.800757929497399,8.3672420705026,0.2568816542625427,0.6733727432787419,0.27346155318384896,0.24030175534123646,0.7614345392276086,0.5853109473298751,23281664,5.941146421432495,8.992686557769776
12.072999999999999,12.406438150186807,11.73956184981319,8.916,9.458442623693973,8.373557376306028,0.27227194476872685,0.6674516875296831,0.2925436846458152,0.2520002048916385,0.7478292348776219,0.5870741401817443,23445504,5.868490743637085,8.956928825378418
12.162,12.473441808368754,11.850558191631247,8.98,9.511864644435029,8.448135355564972,0.24301503002643585,0.7458980903029442,0.2746560819997248,0.21137397805314692,0.8600129402501112,0.6317832403557772,23609344,5.935771799087524,8.999976921081544
12.238000000000001,12.48142555330121,11.994574446698792,8.753,9.19035683371819,8.315643166281811,0.2659510895609855,0.7053215898573398,0.29470055305164605,0.23720162607032497,0.8041870679321002,0.6064561117825795,23773184,5.947817850112915,9.060785961151122
12.18,12.488447726527527,11.871552273472473,8.668000000000001,9.293456633188907,8.042543366811095,0.247851256839931,0.7158067777752877,0.27730666581696084,0.2183958478629012,0.8409861225639369,0.5906274329866384,23937024,5.920407152175903,9.000263881683349
12.227999999999998,12.584364981444583,11.871635018555413,8.687000000000001,9.25745683447567,8.116543165524332,0.25829678811132906,0.6764480445533991,0.2784624438567278,0.2381311323659303,0.7472196612310144,0.6056764278757839,24100864,5.913175058364868,9.02442226409912
12.104,12.254079978678035,11.953920021321963,8.541,8.913275435665584,8.168724564334417,0.26725984178483486,0.6722556348890066,0.29305875179605834,0.24146093177361136,0.7717868325024164,0.5727244372755969,24264704,5.8586935043334964,8.92684030532837
12.295,12.54044856895081,12.04955143104919,8.775,9.26004123536046,8.289958764639541,0.2582159848883748,0.7238807961344719,0.2703801840313117,0.24605178574543798,0.8222308436746606,0.6255307485942831,24428544,5.897409582138062,9.046014595031739
12.213,12.414049745088125,12.011950254911874,9.245999999999999,9.94641701863961,8.545582981360388,0.26347607336938383,0.6527499310672283,0.27999616169497127,0.24695598504379643,0.7527762897434096,0.5527235723910471,24592384,5.940908145904541,8.988218879699707
12.411,12.573692962355475,12.248307037644524,8.706,9.199461244678849,8.21253875532115,0.23779910132288928,0.7106707111001015,0.2474991916312167,0.22809901101456187,0.8383675862617104,0.5829738359384926,24756224,5.836625337600708,9.067474746704102
12.406000000000002,12.582929364436774,12.22907063556323,8.804999999999998,9.210937187259308,8.399062812740688,0.24791678171604872,0.6629916999489069,0.27123261155288364,0.2246009518792138,0.7467433395867066,0.5792400603111073,24920064,5.975800800323486,9.099932098388672


==> data/progress-climber-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.5319999999999996,2.887859522845743,2.1761404771542563,2.272,2.586636297969576,1.9573637020304235,0.3544554279806712,2.7075694769620897,0.47607222632629237,0.23283862963505003,2.7079215492925983,2.707217404631581,16384
1.982,2.2140689552697648,1.7499310447302354,2.2969999999999997,2.794796143014387,1.7992038569856128,0.14224212060992913,2.6759063502152767,0.18869249232884236,0.09579174889101591,2.6870735852316137,2.6647391151989397,180224
2.575,2.9075432302723967,2.2424567697276037,2.1329999999999996,2.3942680615766108,1.8717319384233881,0.14576545494298138,2.670725916822751,0.20191011799803282,0.08962079188792994,2.680888398332568,2.660563435312934,344064
2.5109999999999997,3.02985354388305,1.9921464561169497,2.5500000000000003,2.9153217759729086,2.184678224027092,0.15656871783236662,2.6612358917792633,0.2040254824804629,0.10911195318427033,2.6774585208688877,2.645013262689639,507904
2.824,3.331507635410542,2.3164923645894575,2.4580000000000006,2.798963341138018,2.1170366588619833,0.1537538019940257,2.654522620638212,0.21613786470827723,0.09136973927977417,2.6669685587205065,2.6420766825559174,671744
2.803,3.276794259146309,2.329205740853691,2.665,3.0932814495165535,2.2367185504834466,0.15768915330991146,2.639008793234825,0.21491393468551215,0.10046437193431076,2.6580198866954987,2.619997699774151,835584
2.587,3.0488668639337533,2.125133136066247,2.685,3.048902459458575,2.321097540541425,0.15214962274767455,2.6184863656759263,0.21137482684862657,0.09292441864672252,2.6457264812665042,2.5912462500853484,999424
3.032,3.461669640537937,2.602330359462063,2.9269999999999996,3.34659623449216,2.5074037655078394,0.15542890029028053,2.60885024368763,0.20467567382443663,0.10618212675612443,2.638735232957346,2.578965254417914,1163264
3.075,3.3235658866377285,2.826434113362272,2.92,3.681209563786478,2.158790436213522,0.16652245502918955,2.5884868264198304,0.21213347177492908,0.12091143828345002,2.6202719983118947,2.556701654527766,1327104
3.12,3.657438368559596,2.582561631440404,2.744,3.0991112501738014,2.388888749826199,0.15832918776820099,2.5754478494326274,0.2005404779890878,0.11611789754731416,2.5936081909175783,2.5572875079476765,1490944
3.0699999999999994,3.589730699497345,2.550269300502654,2.8729999999999998,3.0925928049823126,2.653407195017687,0.17137752892449495,2.547728327910105,0.21311054047286826,0.12964451737612165,2.5781105921267375,2.5173460636934726,1654784
3.1859999999999995,3.753471585191716,2.618528414808283,2.5669999999999997,3.0447457482804006,2.089254251719599,0.17362925050159292,2.531841070453326,0.231828726031867,0.11542977497131886,2.5651145453285302,2.4985675955781215,1818624
3.7800000000000002,4.365918083011611,3.1940819169883903,2.898,3.4575319472559185,2.3384680527440818,0.13386719748377798,2.5045589466889697,0.16313678895201053,0.10459760601554545,2.549431691886602,2.4596862014913374,1982464
3.5869999999999997,4.176916095728876,2.997083904271124,2.933,3.3326260752253285,2.533373924774671,0.1769156857083241,2.492793786525726,0.22684165084118701,0.1269897205754612,2.55847781922269,2.4271097538287623,2146304
3.6679999999999993,4.278439186160259,3.0575608138397397,3.1990000000000003,3.6142457103932566,2.783754289606744,0.1716341560085614,2.4652628451585774,0.20976790520123373,0.1335004068158891,2.5099948689540454,2.4205308213631094,2310144
3.8590000000000004,4.404370516254776,3.313629483745225,2.934,3.3500576883077633,2.517942311692237,0.16924040593827758,2.430247979362806,0.2240372202746389,0.11444359160191625,2.47719806783135,2.383297890894262,2473984
4.205,4.902542113423985,3.507457886576015,3.2060000000000004,3.8715103304983334,2.5404896695016674,0.20996908781429124,2.422958211104075,0.23549208908985209,0.1844460865387304,2.471561423156528,2.374354999051622,2637824
3.979,4.793351889541616,3.1646481104583843,3.3880000000000003,3.85176287044135,2.9242371295586507,0.16264775513360893,2.390422497193019,0.20314000412109923,0.12215550614611864,2.4335143068286578,2.34733068755738,2801664
4.604000000000001,5.062850738258097,4.145149261741905,3.4370000000000003,3.666871703347759,3.2071282966522414,0.17584689681728677,2.380093427499135,0.2163344990253307,0.13535929460924284,2.4336054326431245,2.326581422355146,2965504
4.609999999999999,5.367429864739964,3.8525701352600357,3.5,4.138513899613783,2.861486100386217,0.16638187520826855,2.362127844492594,0.2004495374147328,0.13231421300180432,2.411670532244465,2.3125851567407234,3129344
4.4110000000000005,4.877571537923179,3.944428462076822,3.407,4.023052757481046,2.7909472425189543,0.18257982050999993,2.302687539656957,0.22901276240439056,0.1361468786156093,2.3483958611375115,2.2569792181764026,3293184
5.026000000000001,5.704383372437739,4.347616627562262,3.752,4.1689844121786805,3.335015587821319,0.18498329970364766,2.2873886704444883,0.2202841809744307,0.14968241843286462,2.360870700877835,2.2139066400111416,3457024
4.737,5.209018008131046,4.264981991868954,3.3520000000000003,3.8768390229394156,2.827160977060585,0.17032864376281692,2.2721946527560553,0.2117115767056717,0.12894571081996214,2.297002467107485,2.2473868384046254,3620864
5.269999999999999,5.767533918441747,4.7724660815582505,3.596,4.139915434603579,3.0520845653964215,0.16811654403184847,2.2398925264676413,0.20351773170543794,0.132715356358259,2.2979899489178877,2.181795104017395,3784704
5.169,5.692363162631838,4.645636837368161,3.967,4.5980158476615305,3.3359841523384697,0.1858634452956418,2.2207759936650593,0.22226022464825193,0.14946666594303168,2.2638642788686876,2.177687708461431,3948544
5.493,6.134093596910779,4.851906403089222,3.786,4.355634970836587,3.2163650291634123,0.16318194257716337,2.218785931666692,0.19994755930723124,0.1264163258470955,2.2628195251315653,2.1747523382018183,4112384
5.606,6.072158771235724,5.139841228764276,3.8249999999999993,4.409024828239347,3.240975171760651,0.15644168124223748,2.243322733044624,0.18335838889271575,0.1295249735917592,2.3259731622199737,2.1606723038692746,4276224
5.714,6.444126016520436,4.9838739834795645,4.233,4.86384150148829,3.6021584985117094,0.18512047498176493,2.185846922794978,0.22473057356350085,0.145510376400029,2.2313933423285333,2.1403005032614226,4440064
5.552,6.337312676581755,4.766687323418244,4.016,4.868,3.1639999999999997,0.19054739211375513,2.187879796822866,0.21908535392761924,0.162009430299891,2.2438016455259118,2.1319579481198203,4603904
5.665,6.5531356878315385,4.7768643121684615,4.045,4.6938643926122,3.3961356073877993,0.16159681066249804,2.1897063394387564,0.19595956049394164,0.12723406083105443,2.2436293997076593,2.1357832791698534,4767744
5.63,6.410781659620665,4.849218340379335,4.261,4.996709861290441,3.525290138709559,0.1482995084486901,2.1966797629992167,0.1727263230378187,0.12387269385956151,2.252808340143598,2.1405511858548354,4931584
5.719,6.374872701063248,5.063127298936752,4.367999999999999,4.978390039237207,3.7576099607627915,0.1673667080700397,2.179534281293551,0.19711215798890416,0.13762125815117524,2.228081165198086,2.130987397389016,5095424
6.035,6.961954691449372,5.108045308550628,4.0,4.4838594837346895,3.516140516265311,0.1852104529117544,2.1617504864931107,0.2310163473870097,0.13940455843649907,2.2243829574591296,2.099118015527092,5259264
5.611000000000001,6.173644648068389,5.048355351931613,4.167,4.789399389459854,3.544600610540145,0.16560780592262742,2.1468013028303785,0.19241754706734165,0.13879806477791318,2.242484080558195,2.051118525102562,5423104
6.093999999999999,6.741953702049768,5.446046297950231,4.256,4.821211464851873,3.690788535148127,0.17808194154252602,2.119160881638527,0.21917045170076443,0.1369934313842876,2.2052395919280547,2.0330821713489993,5586944
6.138000000000001,6.799283600280546,5.4767163997194555,4.327,5.125662006107715,3.5283379938922845,0.16335762962698933,2.126971417665482,0.19701928579535832,0.12969597345862033,2.185001710900112,2.068941124430852,5750784
6.1160000000000005,6.591083150616816,5.640916849383185,4.063000000000001,4.606655221624883,3.5193447783751184,0.17556191127126414,2.110196314752102,0.2115356717220957,0.13958815082043258,2.1908507546190314,2.0295418748851723,5914624
6.367,6.822412999375293,5.911587000624707,4.364000000000001,4.965933551149959,3.762066448850042,0.18045721712211765,2.1098157276709872,0.2108275548909109,0.1500868793533244,2.1675317505849208,2.0520997047570537,6078464
6.394999999999999,7.257534057298607,5.53246594270139,4.4030000000000005,5.093507784170462,3.7124922158295393,0.14620064885045087,2.150038516521454,0.15887008130974697,0.13353121639115476,2.213893060641754,2.086183972401154,6242304
6.334,7.18218865825947,5.485811341740529,4.423,4.886423132784715,3.9595768672152847,0.1585163207414249,2.1009741703669227,0.1782161979280728,0.138816443554777,2.1537785573635415,2.048169783370304,6406144
6.4990000000000006,7.473786643322528,5.524213356677473,4.338,5.073401930919412,3.602598069080588,0.15443824424097935,2.1441831618547442,0.18883732539011605,0.12003916309184265,2.2304850256443003,2.057881298065188,6569984
6.627000000000001,7.237033605631691,6.0169663943683105,4.462999999999999,5.093016666446213,3.832983333553785,0.15075098552430666,2.0982868880033494,0.17498077743788437,0.12652119361072894,2.1441811230553633,2.0523926529513354,6733824
6.515000000000001,7.108316947339279,5.921683052660722,4.449,5.241949557033737,3.656050442966263,0.1464760888367891,2.131582835316658,0.17797068965431329,0.1149814880192649,2.1828051761651692,2.0803604944681466,6897664
6.491000000000001,7.307510257130921,5.674489742869082,4.432,5.079422582244395,3.7845774177556057,0.17660783346121506,2.0503846094012266,0.20865269511312137,0.14456297180930874,2.143539991427953,1.9572292273745,7061504
6.491000000000001,7.2082510020906225,5.77374899790938,4.6819999999999995,5.357970413553729,4.00602958644627,0.14537942232564088,2.0897152145703632,0.1858662458925574,0.10489259875872436,2.151466645963742,2.0279637831769843,7225344
6.508,7.077311865325148,5.938688134674852,4.519,5.265839340152888,3.772160659847113,0.16417824585611618,2.113543258110682,0.19987450333457157,0.12848198837766078,2.1566349351816516,2.0704515810397126,7389184
6.55,7.067725796150819,6.03227420384918,4.405,4.899959594310485,3.9100404056895153,0.13804539976020652,2.0749841247995695,0.17414498137042772,0.10194581814998534,2.112668622805635,2.037299626793504,7553024
6.752000000000001,7.401350444675293,6.102649555324708,4.504,5.1103695243001575,3.8976304756998417,0.1447333945892751,2.062568189203739,0.17573773711378074,0.11372905206476944,2.121673486411487,2.003462891995991,7716864
6.982000000000001,7.3031168011798835,6.660883198820119,4.415999999999999,4.81492856503389,4.017071434966107,0.15807086875041323,2.0430706962943077,0.20475572687445537,0.1113860106263711,2.104041667145563,1.9820997254430526,7880704
6.734,7.294842223802737,6.173157776197263,4.529,5.370955462004968,3.6870445379950314,0.1519003265847762,2.0817189489801726,0.19865092201973603,0.10514973114981638,2.1369346293074747,2.0265032686528706,8044544
6.962999999999999,7.493302743722865,6.432697256277133,4.865,5.335961781888934,4.394038218111066,0.16127982189257936,2.0790738801161446,0.19804965058304547,0.12450999320211324,2.132289974211939,2.02585778602035,8208384
6.83,7.158603104063245,6.501396895936755,4.523,5.32583310843537,3.7201668915646287,0.14966648292417326,2.0587729901075367,0.18180320111028042,0.11752976473806609,2.1277379184524703,1.989808061762603,8372224
7.138,7.690608360414498,6.5853916395855014,4.699,5.1002592678057415,4.297740732194258,0.13952298210933803,2.0712641755739845,0.16522550229126576,0.1138204619274103,2.1514597028309943,1.9910686483169746,8536064
6.897,7.787056739764382,6.0069432602356185,4.735999999999999,5.4298616576811245,4.042138342318873,0.14231546111404889,2.0622254744172093,0.18099365494787684,0.10363726728022093,2.1186141346885736,2.005836814145845,8699904
7.206999999999999,7.857938553167654,6.556061446832344,4.845999999999999,5.552784266944306,4.139215733055693,0.14728024170423543,2.0928428570429487,0.18584002415268586,0.108720459255785,2.1483664916839356,2.037319222401962,8863744
7.106,7.846164846503804,6.365835153496196,4.598000000000001,5.40136542121254,3.794634578787462,0.15694204053531086,2.069328371187051,0.18217559055186164,0.13170849051876007,2.1124826022619705,2.0261741401121314,9027584
7.205999999999999,7.850037266002518,6.561962733997479,4.787,5.4208777484657436,4.153122251534256,0.1438042705878615,2.0475938240687053,0.1815062657594228,0.10610227541630018,2.1188156141036956,1.976372034033715,9191424
6.988000000000001,7.5747674155915625,6.40123258440844,4.888,5.634696725585428,4.141303274414572,0.14680189021552598,2.0614995747804636,0.1824114316370134,0.11119234879403857,2.1272699318757056,1.995729217685222,9355264
7.031000000000001,7.302678118368043,6.7593218816319585,4.5329999999999995,5.322291454407052,3.743708545592947,0.13456617323681705,2.0452667300899825,0.16717334605570766,0.10195900041792644,2.1062346560230454,1.9842988041569196,9519104
7.245,7.833153891426385,6.656846108573615,4.875,5.563175123060984,4.186824876939016,0.13795480451857045,2.0425875142216685,0.18460155508430345,0.09130805395283745,2.100550610586538,1.9846244178567989,9682944
7.257000000000001,7.682794551397738,6.8312054486022635,4.932,5.483956520026714,4.380043479973287,0.14110534663001695,2.046579456826051,0.1789368750474377,0.10327381821259621,2.094334343724055,1.9988245699280474,9846784
7.414,8.155420258692734,6.672579741307266,4.607000000000001,5.176983333089662,4.03701666691034,0.13770381774132448,2.0348240236441297,0.19864027069022988,0.07676736479241908,2.156611436131144,1.9130366111571158,10010624
7.330000000000001,8.006742196113114,6.653257803886888,5.1530000000000005,5.944732909509262,4.361267090490739,0.14886842733249064,2.0590662454565365,0.19289203563174512,0.10484481903323616,2.1169648072129017,2.0011676837001713,10174464
7.237,7.889871350267416,6.584128649732584,4.712999999999999,5.132047729978339,4.293952270021659,0.12540083417358494,2.049242884417375,0.15284394275994997,0.09795772558721991,2.121443017158171,1.9770427516765785,10338304
7.8199999999999985,8.328291255089047,7.31170874491095,4.654999999999999,5.1367935242404155,4.173206475759583,0.13412140173216658,2.0099370593825974,0.16944749601335865,0.0987953074509745,2.0615199086131484,1.9583542101520464,10502144
7.208,7.848605963131784,6.567394036868216,5.023,5.547367237725623,4.498632762274377,0.14856980689801272,2.0387929896513617,0.18739744541399556,0.10974216838202988,2.1031285934862947,1.974457385816429,10665984
7.3709999999999996,8.055608647330722,6.686391352669278,5.151999999999999,5.417096208950636,4.886903791049362,0.13641707024847463,2.0610798438390097,0.15548997432451242,0.11734416617243683,2.1208400303335018,2.0013196573445176,10829824
7.344000000000001,7.932900670741681,6.7550993292583215,4.531000000000001,5.19324542278524,3.8687545772147613,0.13964997439955668,2.048316790163517,0.17888488151041804,0.10041506728869531,2.102268326693897,1.994365253633137,10993664
7.456999999999999,8.02272166301106,6.891278336988939,4.549000000000001,5.161592033901847,3.9364079660981557,0.1281271961983293,2.0507793659965197,0.15444505717330642,0.10180933522335216,2.097388541515699,2.0041701904773404,11157504
7.503,7.975631992146109,7.030368007853891,5.119999999999999,5.6989818650009685,4.54101813499903,0.12963222532222662,2.036999073624611,0.14989740553679726,0.10936704510765598,2.091794299153115,1.9822038480961073,11321344
7.325,7.827558454311536,6.822441545688465,4.921,5.575468486636293,4.266531513363708,0.13343191000943377,2.0004773293932283,0.16940678539244117,0.09745703462642638,2.085239849873946,1.9157148089125104,11485184
7.647999999999998,8.237097615001112,7.058902384998885,4.531000000000001,5.116516011736657,3.9454839882633443,0.12964711956058933,2.0399588316679003,0.15218727981639307,0.10710695930478559,2.079198775725254,2.0007188876105464,11649024
7.382000000000001,7.9653660943181395,6.798633905681862,4.961,5.660663490543847,4.261336509456154,0.1148049251486857,2.030373794833819,0.1450079746482139,0.08460187564915748,2.106352098463949,1.9543954912036894,11812864
7.791000000000001,8.204943232823053,7.377056767176948,5.301,5.94325306538778,4.65874693461222,0.13094717565303043,2.030576864381631,0.17131620961242194,0.09057814169363892,2.099577276461472,1.96157645230179,11976704
7.556,8.008486463885937,7.103513536114063,5.01,5.676438294217852,4.343561705782148,0.11924012876115733,2.019167822102706,0.1585153982126186,0.07996485930969607,2.0699527453077406,1.968382898897671,12140544
7.702000000000001,8.325887810427485,7.078112189572517,5.268,5.943792867674704,4.592207132325296,0.12238512022110319,2.0338901489973065,0.15001286760872695,0.09475737283347943,2.0833584968346384,1.9844218011599744,12304384
7.301,7.998602322243841,6.603397677756159,5.202,5.757208069105628,4.646791930894372,0.1470753563723216,1.9863145897785823,0.1882929606563945,0.10585775208824873,2.055862155723221,1.9167670238339436,12468224
7.523000000000001,8.032058935684269,7.013941064315732,5.203999999999999,5.794816384336114,4.613183615663884,0.10375295442839456,2.058338174720606,0.12440183831757201,0.08310407053921712,2.1044294283500453,2.0122469210911667,12632064
7.601999999999999,8.210864516949378,6.9931354830506205,5.366,5.952910555365977,4.779089444634022,0.1362777071849753,2.044751446942488,0.18050958818594381,0.09204582618400681,2.0962195780668114,1.9932833158181646,12795904
7.918000000000001,8.276491283018153,7.55950871698185,4.925000000000001,5.221116531115708,4.628883468884293,0.12392590829792116,2.0222908198833465,0.16204792344461177,0.08580389315123055,2.1260217610485275,1.9185598787181655,12959744
7.5409999999999995,7.883649967167662,7.198350032832337,5.122,5.727537777516812,4.516462222483188,0.11814005790899196,1.9868507807453473,0.14415263915327808,0.09212747666470583,2.0647628092784918,1.9089387522122028,13123584
7.708,8.337695164345416,7.078304835654585,5.114,5.757462508620355,4.470537491379645,0.11741020764845109,2.017660667995612,0.15229163041280425,0.08252878488409794,2.109120722514654,1.9262006134765697,13287424
7.667999999999999,8.132107746110748,7.20389225388925,5.535,6.140330488245883,4.929669511754117,0.1054086281607548,2.0127016762892405,0.14233378403412983,0.06848347228737979,2.0414561675110448,1.9839471850674362,13451264
7.831999999999999,8.432129985919715,7.231870014080282,5.107000000000001,5.860631872999014,4.353368127000988,0.09951866675789153,1.993327230215073,0.11884155586503276,0.08019577765075031,2.068208410850637,1.918446049579509,13615104
7.569,8.207755821891276,6.930244178108724,5.0280000000000005,5.688375650671647,4.367624349328354,0.11726007654021178,2.007204933464527,0.1475508775311682,0.08696927554925539,2.084152091325488,1.9302577756035662,13778944
7.593999999999999,8.217268802363794,6.970731197636204,5.072,5.895708686369156,4.248291313630844,0.10747710531577466,2.029971783856551,0.1429695304332736,0.07198468019827572,2.098756583399726,1.9611869843133758,13942784
7.641,8.115604045494768,7.166395954505232,5.190999999999999,5.817680939553772,4.564319060446226,0.12666901332947111,2.066048973302047,0.14963410047805611,0.1037039261808861,2.130857507207582,2.0012404393965117,14106624
7.924000000000001,8.565813056894296,7.282186943105706,5.305,5.995510680583581,4.6144893194164185,0.11931905689028399,2.009661432603995,0.17505697570024492,0.06358113808032305,2.0858622951619408,1.9334605700460497,14270464
7.779000000000001,8.294644257216156,7.263355742783846,5.243,5.8572157601364525,4.628784239863548,0.1275851186054448,2.0272231886784238,0.1609210655416703,0.09424917166921933,2.114385077639765,1.9400612997170827,14434304
7.845000000000001,8.520784729037288,7.169215270962713,5.199,6.009141345692219,4.38885865430778,0.10511875635323423,2.002224648992221,0.13283663056060016,0.0774008821458683,2.0564889546603284,1.947960343324113,14598144
7.756,8.301989010878424,7.210010989121576,5.284,6.216375460852547,4.351624539147452,0.12871132654448347,2.0382427468895914,0.1517493235700697,0.10567332951889724,2.082337235997531,1.9941482577816516,14761984
7.792,8.26860885430298,7.315391145697019,5.498,6.094033556102339,4.901966443897662,0.12159357337901984,2.036906637251377,0.16378238405084236,0.07940476270719732,2.119279150673533,1.9545341238292213,14925824
7.912999999999999,8.382085280093076,7.443914719906923,5.3759999999999994,5.861308149529759,4.8906918504702395,0.10434143627062435,2.0079772735635437,0.12391669280071173,0.08476617974053698,2.0435648763965233,1.972389670730564,15089664
8.098,8.746333247643525,7.449666752356476,5.309000000000001,5.835525402995906,4.7824745970040965,0.14490895603472984,2.0125149557987854,0.19047127146175427,0.0993466406077054,2.099873166113987,1.9251567454835834,15253504
8.145,8.84043152071214,7.449568479287859,5.136000000000001,5.645395720437462,4.62660427956254,0.12894960601503644,2.053100837270419,0.15989721723788222,0.09800199479219066,2.103097994105683,2.0031036804351547,15417344
7.864,8.449306757179516,7.278693242820484,5.221000000000001,5.831171287426737,4.610828712573265,0.12693322923344866,2.0231925239165625,0.1560990150264287,0.09776744344046862,2.102295192401198,1.9440898554319268,15581184
8.161999999999999,8.69883889575924,7.625161104240759,5.297,5.854979390300394,4.7390206096996055,0.11478074362191057,2.048462929824988,0.1509205671626775,0.07864092008114364,2.1174963486117804,1.9794295110381956,15745024
8.355,8.75886260039771,7.951137399602291,5.604000000000001,6.561739004113335,4.646260995886667,0.152099661823983,2.011170019209385,0.19655222116945473,0.10764710247851125,2.081740879154878,1.940599159263892,15908864
8.117,8.540935136548034,7.693064863451967,5.479999999999999,5.953434261540078,5.006565738459919,0.11089688941525913,2.016783882677555,0.13892436546355424,0.08286941336696403,2.070975528201639,1.9625922371534705,16072704
8.052,8.716511850910125,7.387488149089875,4.858,5.855274285239522,3.8607257147604774,0.1248542655492201,2.0867811113595964,0.16749903763429322,0.082209493464147,2.178028740494263,1.9955334822249298,16236544
7.731999999999999,8.632064442137338,6.83193555786266,5.4079999999999995,6.004218080906642,4.811781919093357,0.1407924494085212,2.041565135618051,0.15957128140633997,0.12201361741070245,2.1053369157646538,1.9777933554714482,16400384
8.135000000000002,8.710121726245847,7.559878273754157,5.12,5.888882305687938,4.351117694312062,0.13638662056376533,1.995982787013054,0.17564000961794834,0.09713323150958231,2.0529617333225034,1.9390038407036048,16564224
7.733999999999999,8.34045197666427,7.127548023335729,5.5360000000000005,5.978700801896721,5.09329919810328,0.1184796859355022,2.0251057689388596,0.1528889680769661,0.08407040379403832,2.0909413638783865,1.9592701739993328,16728064
7.764000000000001,8.477739448258257,7.0502605517417445,5.461,6.108957560338639,4.813042439661362,0.12259389011499777,2.010116734107336,0.1629012663581961,0.08228651387179944,2.0921549864705153,1.9280784817441565,16891904
8.051,8.537404152942797,7.564595847057203,5.606,6.329770681915204,4.8822293180847955,0.11964638902184861,2.021866234143575,0.15169177971581424,0.08760099832788298,2.1107031843673982,1.9330292839197514,17055744
7.761,8.42029431970858,7.10170568029142,5.6480000000000015,6.245742419441687,5.050257580558316,0.12035968888861437,2.006863332291444,0.1556176911829915,0.08510168659423722,2.094382176176093,1.9193444884067956,17219584
8.213,8.976400943148487,7.449599056851512,5.226,6.035249034599362,4.416750965400638,0.1067921784551193,2.064666453500589,0.14189132179918043,0.07169303511105818,2.1523431974619087,1.9769897095392692,17383424
7.995,8.528052530244441,7.46194746975556,5.46,6.201350119714026,4.718649880285974,0.12570065944455558,2.0342952956755957,0.1714935719182171,0.07990774697089406,2.108659671424079,1.9599309199271124,17547264
7.809999999999998,8.367530268236619,7.252469731763376,5.139,5.728668550967406,4.549331449032595,0.11929686761771634,2.011547343929609,0.15279752244628603,0.08579621278914663,2.0810528536368986,1.9420418342223194,17711104
7.742,8.233951217093727,7.250048782906273,5.325,5.913527824320992,4.736472175679008,0.11550948051735754,2.049701255063216,0.1516701821770473,0.07934877885766778,2.110723197221877,1.9886793129045552,17874944
7.978,8.446504002117377,7.509495997882622,5.287999999999999,5.880364752496297,4.695635247503701,0.12339943099456525,2.0121925552686055,0.15971186287926736,0.08708699910986314,2.077206636503277,1.9471784740339342,18038784
8.200999999999999,8.724286728285744,7.677713271714253,5.431,6.124677879134112,4.737322120865888,0.12946898350492117,2.040381504098574,0.1824453909737468,0.07649257603609555,2.090461480277863,1.9903015279192848,18202624
8.114,8.66892702222905,7.559072977770951,5.079000000000001,5.495279953877196,4.662720046122805,0.1177692708559334,2.016235965490341,0.14003942496244454,0.09549911674942227,2.1011210348832514,1.9313508960974306,18366464
8.021,8.924907628024014,7.117092371975986,5.209000000000001,5.716414032127612,4.701585967872391,0.1110350502344469,2.0498140623172123,0.14005167520756473,0.08201842526132906,2.12105103483717,1.9785770897972543,18530304
8.363,8.865753418685541,7.860246581314457,5.55,6.455417030986274,4.644582969013726,0.11473494203140336,2.0257075786590577,0.14758102387598587,0.08188886018682084,2.1429350293244713,1.9084801279936443,18694144
8.27,8.770879226959952,7.769120773040046,5.507,6.124835738687881,4.889164261312119,0.125209986558184,2.050021284818649,0.15505951526518622,0.09536045785118177,2.1131495101959574,1.986893059441341,18857984
8.306000000000001,8.861341336476947,7.750658663523056,5.631,6.3111242533537535,4.950875746646247,0.10221616229973729,2.0269570400317507,0.12609802685048405,0.07833429774899052,2.0920584519351713,1.9618556281283301,19021824
7.872,8.352870044814605,7.391129955185395,5.404999999999999,6.074794744679293,4.735205255320706,0.11030103475786741,2.0000258753697073,0.13919111442955637,0.08141095508617845,2.060494557371531,1.9395571933678835,19185664
8.252,9.081660171395495,7.422339828604507,5.531000000000001,6.077945152643298,4.9840548473567035,0.13529050534901516,2.0126407821973165,0.1664185103399683,0.10416250035806202,2.09908063965654,1.926200924738093,19349504
8.089,8.611100565025552,7.566899434974449,5.233,6.075401923074728,4.390598076925271,0.11701163703886168,1.9855907673637074,0.158512174994956,0.07551109908276735,2.0504070432656567,1.920774491461758,19513344
8.084,8.5919212537392,7.576078746260801,5.3919999999999995,6.15649722040044,4.627502779599559,0.10931993814495697,2.026910690466563,0.14735519906526653,0.0712846772246474,2.0979567920986084,1.9558645888345176,19677184
8.561000000000002,8.981629290468462,8.140370709531542,5.563000000000001,6.45685737117283,4.669142628827172,0.11833539347474768,2.0373897428313894,0.16298209184368662,0.07368869510580875,2.075197297352635,1.9995821883101437,19841024
8.209,8.712873992184553,7.705126007815446,5.709999999999999,6.486814006052928,4.93318599394707,0.11436828232059874,2.018083310127258,0.14490639722912338,0.08383016741207412,2.084322463658572,1.9518441565959437,20004864
8.203999999999999,8.763002683356707,7.644997316643291,5.345,5.971613916219549,4.718386083780451,0.14172747492169338,1.9835868765910465,0.1692435819569527,0.11421136788643407,2.060946126187956,1.9062276269941372,20168704
8.11,8.528234384047988,7.691765615952011,5.404999999999999,6.019251577124551,4.790748422875447,0.12246266282163558,2.004225809375445,0.14606924942662558,0.09885607621664556,2.0869651655042865,1.9214864532466034,20332544
7.9399999999999995,8.630521542024576,7.249478457975423,5.4350000000000005,6.046134191483344,4.823865808516657,0.12391810653110343,2.0002727081378304,0.1562725464300817,0.09156366663212515,2.0882156471894473,1.9123297690862135,20496384
8.145,8.598392765712026,7.691607234287973,5.936,6.483159940054094,5.388840059945906,0.10822345948157205,1.994293850163619,0.1411455905227353,0.07530132844040882,2.0648094401026316,1.9237782602246065,20660224
8.008999999999999,8.797193504159987,7.220806495840011,5.855000000000001,6.463789783094297,5.246210216905705,0.12267558292175329,1.9847800051172573,0.1529179337812545,0.09243323206225207,2.077153077969649,1.8924069322648656,20824064
8.065999999999999,8.598638714327075,7.533361285672924,5.703,6.444512643182839,4.961487356817162,0.1208190739775697,2.0100846419731777,0.14583501791862397,0.09580313003651546,2.0636538837797507,1.9565154001666047,20987904
8.273,8.793385434077473,7.752614565922526,5.292,5.916320430548288,4.667679569451711,0.13787957417468227,2.012825301786264,0.16910822850352308,0.10665091984584145,2.0745962012039096,1.951054402368618,21151744
8.136,8.530618803403993,7.741381196596005,5.557,5.816192978299954,5.297807021700047,0.13910299182559047,2.0247791344920794,0.17687650732357024,0.10132947632761069,2.0971167736715595,1.9524414953125993,21315584
8.404,8.864829686543738,7.943170313456262,5.348000000000001,6.09135455874031,4.6046454412596916,0.12738032809769112,2.0031707122921945,0.16139649521312288,0.09336416098225936,2.0746460679349115,1.9316953566494774,21479424
8.278,8.711215881518672,7.8447841184813285,5.6930000000000005,6.3006520385878755,5.0853479614121255,0.12963263442118958,2.017476637661457,0.16046726696014613,0.09879800188223305,2.0797012718080996,1.955252003514814,21643264
8.316,9.064988651449406,7.5670113485505945,5.561000000000001,6.359854805330731,4.76214519466927,0.14040231490507715,1.9509588306148846,0.18399811892256948,0.09680651088758482,1.996672690353641,1.9052449708761283,21807104
8.745999999999999,9.515534924483612,7.976465075516385,5.352,6.0659439753930275,4.638056024606973,0.12658686395734545,1.9586704288919765,0.15995430360386262,0.09321942431082827,2.017166345097468,1.900174512686485,21970944
8.407999999999998,8.931980915683003,7.884019084316993,5.647,6.4643255165477225,4.829674483452278,0.12207387617478767,1.9688615913192433,0.17470978028596054,0.0694379720636148,2.0743319680524253,1.8633912145860614,22134784
8.419,9.036291665260435,7.801708334739566,5.757,6.34385688204195,5.170143117958049,0.13868540421438708,1.9943572749694187,0.19348872012625917,0.08388208830251499,2.0406161607548814,1.9480983891839558,22298624
8.354000000000001,8.916124541360722,7.791875458639281,5.724000000000001,6.190566179657292,5.25743382034271,0.11780069804129498,1.9935910339156784,0.1521676228132013,0.08343377326938867,2.068478042895836,1.918704024935521,22462464
8.441,8.951244059250081,7.93075594074992,5.543,6.273671608864064,4.812328391135936,0.13998266325021777,1.9782373314102493,0.16897229099286357,0.11099303550757196,2.0106719300705485,1.94580273274995,22626304
8.433,8.868179273403502,7.997820726596498,5.864,6.758753597366336,4.969246402633663,0.12430549021810289,2.026898775001367,0.14876352855297595,0.09984745188322983,2.080187339210275,1.9736102107924594,22790144
8.235000000000001,9.09470052925423,7.375299470745773,5.797,6.174678434650431,5.419321565349568,0.10951683078892523,2.012389159202576,0.13878107722117652,0.08025258435667393,2.086574678460968,1.9382036399441844,22953984
8.463000000000001,9.036620954986828,7.8893790450131736,5.316000000000001,5.655033921606674,4.976966078393327,0.12778001617019372,2.009875238438447,0.17807481173807257,0.07748522060231486,2.076482219493758,1.9432682573831355,23117824
8.919,9.351745883862574,8.486254116137427,5.894,6.296049748165572,5.491950251834428,0.1198709021477649,1.9816005075971286,0.15160137868613616,0.08814042560939364,2.017903382628062,1.9452976325661948,23281664
8.585,9.204745915678354,7.965254084321648,5.639,6.629226741711211,4.64877325828879,0.11479341238737102,2.0179394195477167,0.14294426545833572,0.08664255931640633,2.09276495203735,1.9431138870580835,23445504
8.204,8.947050469349156,7.460949530650845,5.452,6.025006108169887,4.878993891830113,0.13167586188452937,2.0443519398570063,0.16866291503424174,0.09468880873481698,2.1128965277947405,1.9758073519192718,23609344
8.205,8.900086325574025,7.509913674425975,5.949999999999999,6.487084723297916,5.4129152767020825,0.12748674719283973,1.9911601131161052,0.17056934141289973,0.08440415297277973,2.0867060661329244,1.8956141600992857,23773184
8.203,8.968023529049923,7.437976470950075,5.657,6.3456661019681455,4.9683338980318545,0.1271971810453881,2.0212341636419295,0.16714959977423208,0.08724476231654413,2.1156807357509604,1.926787591532899,23937024
8.481,9.248899081911159,7.713100918088841,5.605,6.2872499541956754,4.922750045804325,0.10896706781350074,1.9979797318577766,0.14383586739543341,0.07409826823156805,2.0492682307762933,1.9466912329392598,24100864
8.588,9.39554937929516,7.780450620704838,5.929,6.697380764985694,5.160619235014306,0.1178338712546974,2.038681894044081,0.15685959025949026,0.07880815224990453,2.111036408548836,1.966327379539326,24264704
8.664000000000001,9.175139902570717,8.152860097429286,5.838,6.28945985425063,5.38654014574937,0.13459064778871832,1.9806914776563644,0.18164464444045306,0.08753665113698358,2.040219778517891,1.9211631767948378,24428544
8.634,9.183530708878038,8.084469291121962,5.593999999999999,6.382063449222205,4.805936550777794,0.12281838067186371,2.031024770438671,0.1601466438494747,0.08549011749425273,2.103186338695723,1.958863202181619,24592384
8.198,8.651977973033935,7.744022026966066,5.8759999999999994,6.432276909461465,5.319723090538534,0.11689773974940176,2.037756145497163,0.15538181987136068,0.07841365962744283,2.098597012345171,1.9769152786491553,24756224
8.429999999999998,8.881242728473266,7.97875727152673,5.487,6.230936153174451,4.7430638468255495,0.1351159728597849,1.989214385052522,0.174538224208039,0.09569372151153084,2.0715929546599057,1.9068358154451384,24920064


==> data/progress-climber-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.104,2.623965383463169,1.5840346165368313,2.302,2.550427051667084,2.053572948332916,0.0,2.707544502615929,0.0,0.0,2.7079326616495836,2.707156343582274,16384
2.204,2.5098496362593883,1.898150363740612,2.384,2.8034567915769157,1.9645432084230843,0.0,2.7014483124017716,0.0,0.0,2.709190050276548,2.6937065745269955,180224
2.137,2.507676408744878,1.7663235912551218,2.234,2.761184977024194,1.706815022975806,0.0,2.69036979675293,0.0,0.0,2.7109068621691184,2.6698327313367414,344064
2.4520000000000004,3.007009909821438,1.896990090178563,2.369,2.740979838163307,1.9970201618366934,0.0,2.6915672957897185,0.0,0.0,2.704795813416481,2.678338778162956,507904
2.3409999999999997,2.8475856294842954,1.834414370515704,2.4370000000000003,2.9218927716516303,1.95210722834837,0.17285322446062704,2.683546024560928,0.18721831708656103,0.15848813183469304,2.698944623356935,2.6681474257649214,671744
2.4699999999999998,2.866887893491348,2.0731121065086513,2.3790000000000004,2.947655431698318,1.8103445683016828,0.17285322446062704,2.676910325884819,0.18721831708656103,0.15848813183469304,2.6919371753353545,2.6618834764342836,835584
2.1890000000000005,2.6628449113370327,1.7151550886629683,2.3839999999999995,2.84079754815454,1.9272024518454587,0.17285322446062704,2.6475272506475447,0.18721831708656103,0.15848813183469304,2.677085104271214,2.6179693970238755,999424
2.697,3.2312855042016393,2.162714495798361,2.502,2.9892124793147232,2.0147875206852763,0.15643935067922332,2.635972335934639,0.17244768872734817,0.14043101263109847,2.6674311748632196,2.6045134970060584,1163264
3.1470000000000002,3.709637538740529,2.5843624612594716,2.955,3.5464431502688996,2.3635568497311006,0.15643935067922332,2.620397484302521,0.17244768872734817,0.14043101263109847,2.6408650423012996,2.599929926303742,1327104
3.1,3.7725622647755372,2.427437735224463,3.0620000000000003,3.797061902155186,2.3269380978448146,0.15643935067922332,2.5942741721868514,0.17244768872734817,0.14043101263109847,2.6267812020178782,2.5617671423558246,1490944
3.725,4.36253039143244,3.0874696085675604,3.348,3.8638061651434574,2.8321938348565423,0.1789844339046766,2.5764401614665986,0.20901475044265697,0.14895411736669625,2.6046626203395356,2.5482177025936616,1654784
4.033,4.698538128133919,3.367461871866082,3.9659999999999997,4.633970059209243,3.2980299407907565,0.1789844339046766,2.5583919405937197,0.20901475044265697,0.14895411736669625,2.592154789525712,2.524629091661727,1818624
4.191,5.049305889528902,3.3326941104710976,3.841,4.454782534779216,3.2272174652207837,0.1789844339046766,2.550942760705948,0.20901475044265697,0.14895411736669625,2.5654236225138094,2.5364618988980867,1982464
4.275,4.699905871929301,3.850094128070699,3.8339999999999996,4.515706681792103,3.1522933182078963,0.20084981354411577,2.555493488907814,0.23382958393583006,0.16787004315240148,2.5994769924147167,2.5115099854009113,2146304
4.42,5.1594051663330465,3.6805948336669534,4.208,5.097222131978281,3.318777868021719,0.20084981354411577,2.5102337181568144,0.23382958393583006,0.16787004315240148,2.555571864239716,2.464895572073913,2310144
4.741999999999999,5.946489933540334,3.5375100664596646,4.252999999999999,5.14718174886317,3.3588182511368276,0.20084981354411577,2.486541321873665,0.23382958393583006,0.16787004315240148,2.5444523428871633,2.4286303008601666,2473984
4.702,5.765040921131449,3.6389590788685506,4.266,5.23994250343642,3.2920574965635803,0.19444644073665618,2.466567102074623,0.24450721232509,0.14438566914822235,2.517487897819454,2.415646306329792,2637824
5.469,6.456698840740436,4.481301159259565,4.893000000000001,5.847170320225903,3.938829679774099,0.19444644073665618,2.4376177191734314,0.24450721232509,0.14438566914822235,2.4964667183679627,2.3787687199789,2801664
6.019000000000001,7.153402485892905,4.884597514107097,4.96,6.048255484709358,3.871744515290642,0.19444644073665618,2.406324529647827,0.24450721232509,0.14438566914822235,2.461511498540082,2.3511375607555722,2965504
6.223,7.323154989081084,5.122845010918915,5.162999999999999,6.186865713851186,4.1391342861488125,0.19444644073665618,2.323713156580925,0.24450721232509,0.14438566914822235,2.425322360430954,2.2221039527308957,3129344
6.561,7.77336504403583,5.34863495596417,5.852,6.822420527400364,4.881579472599636,0.24921124268413636,2.282792243361473,0.3222520855448404,0.1761703998234323,2.3844088188796775,2.1811756678432683,3293184
7.095000000000001,8.265574645206362,5.924425354793639,6.3229999999999995,7.384310981757938,5.261689018242061,0.24921124268413636,2.1639248445630073,0.3222520855448404,0.1761703998234323,2.313916104586493,2.0139335845395214,3457024
7.219999999999999,8.571769211071178,5.868230788928819,6.548,7.674062165246662,5.421937834753338,0.24921124268413636,2.1501772880554197,0.3222520855448404,0.1761703998234323,2.2945365620112486,2.005818014099591,3620864
7.166000000000001,8.232988284846654,6.099011715153349,7.019000000000001,7.824561294998712,6.21343870500129,0.31588961827969225,2.0790519297122954,0.398093618957766,0.2336856176016185,2.2454606285603456,1.9126432308642451,3784704
7.686,8.627766425394322,6.744233574605677,7.029999999999999,8.44456707158056,5.615432928419439,0.31588961827969225,2.012307362258434,0.398093618957766,0.2336856176016185,2.1963222419879274,1.828292482528941,3948544
7.918000000000001,8.787652804284562,7.04834719571544,7.401999999999999,8.180071976105038,6.62392802389496,0.31588961827969225,1.9405990585684776,0.398093618957766,0.2336856176016185,2.1372125511259124,1.7439855660110426,4112384
7.9799999999999995,8.772477129007518,7.18752287099248,7.651999999999999,8.266943899880305,7.037056100119693,0.35271511220300905,1.890893316268921,0.4122691677399926,0.2931610566660255,2.100075395313385,1.6817112372244571,4276224
8.780999999999999,9.647122970483982,7.914877029516015,7.3469999999999995,8.262937224923192,6.431062775076807,0.35271511220300905,1.7849757239222526,0.4122691677399926,0.2931610566660255,1.9978086917122684,1.5721427561322368,4440064
8.712,9.669609523762164,7.754390476237835,7.5760000000000005,8.249486451237143,6.902513548762858,0.35271511220300905,1.7461143136024475,0.4122691677399926,0.2931610566660255,1.9738054206222675,1.5184232065826275,4603904
8.865000000000002,9.598242797441614,8.13175720255839,7.345999999999999,8.152699448369713,6.539300551630286,0.3634585473871387,1.710405272245407,0.40233487578969285,0.3245822189845845,1.9648303339926074,1.4559802104982067,4767744
9.173000000000002,10.069973243748109,8.276026756251895,8.203,9.002675559211358,7.40332444078864,0.3634585473871387,1.6510993823409081,0.40233487578969285,0.3245822189845845,1.871578524324332,1.4306202403574844,4931584
8.984,9.639868889336885,8.328131110663115,7.757000000000001,8.421395213709431,7.09260478629057,0.3634585473871387,1.5869439378380776,0.40233487578969285,0.3245822189845845,1.7964754833521275,1.3774123923240278,5095424
9.474,10.012928566695068,8.935071433304932,7.847000000000001,8.548299508056296,7.145700491943707,0.32648203446140844,1.5801656737923622,0.35868418573974037,0.2942798831830765,1.7824055404247297,1.3779258071599947,5259264
9.282999999999998,10.055360667046164,8.510639332953831,8.492,9.09540367914026,7.888596320859743,0.32648203446140844,1.5205653339624405,0.35868418573974037,0.2942798831830765,1.712179324224784,1.328951343700097,5423104
9.334,9.853137746653044,8.814862253346956,8.08,8.783292257884302,7.3767077421156975,0.32648203446140844,1.4968395441770554,0.35868418573974037,0.2942798831830765,1.653011733948655,1.340667354405456,5586944
9.708,10.295278468871455,9.120721531128545,7.943,8.797974268618653,7.0880257313813475,0.32648203446140844,1.477820235490799,0.35868418573974037,0.2942798831830765,1.651119684233758,1.3045207867478399,5750784
9.843999999999998,10.478747193770872,9.209252806229124,8.178999999999998,8.531489716162046,7.826510283837952,0.3122463051911533,1.4470567539334298,0.3454349844850973,0.27905762589720934,1.6205659436489708,1.2735475642178888,5914624
9.819999999999999,10.430442462481107,9.20955753751889,8.258,8.938937588916927,7.57706241108307,0.3122463051911533,1.424652461707592,0.3454349844850973,0.27905762589720934,1.6055282860490276,1.2437766373661563,6078464
10.096,10.73765722936783,9.45434277063217,8.402,8.923091162849648,7.88090883715035,0.3122463051911533,1.3502869620919227,0.3454349844850973,0.27905762589720934,1.539411052432317,1.1611628717515283,6242304
10.382000000000001,10.995413400570937,9.768586599429065,8.180000000000001,8.731416358117894,7.628583641882108,0.31231143146349793,1.3157972812652587,0.3408836835876915,0.28373917933930437,1.448257251573089,1.1833373109574286,6406144
10.434000000000001,11.151191745630136,9.716808254369866,8.167000000000002,8.711482322945384,7.622517677054619,0.31231143146349793,1.3621650785207748,0.3408836835876915,0.28373917933930437,1.5143625579253763,1.2099675991161734,6569984
10.397,11.023818155448613,9.770181844551388,8.448,9.294,7.602,0.31231143146349793,1.3520673662424088,0.3408836835876915,0.28373917933930437,1.5162985190006464,1.1878362134841711,6733824
10.269,10.752786109763395,9.785213890236605,8.039000000000001,8.5781558216323,7.4998441783677015,0.3022629988641559,1.3285807743668556,0.3268960053679347,0.2776299923603771,1.3974658284465509,1.2596957202871604,6897664
10.729999999999999,11.323616037519201,10.136383962480796,8.409,9.023710500967733,7.794289499032269,0.3022629988641559,1.3563588008284568,0.3268960053679347,0.2776299923603771,1.4923560626291357,1.220361539027778,7061504
10.485000000000001,11.157818697718785,9.812181302281218,8.458000000000002,9.001337832292213,7.91466216770779,0.3022629988641559,1.4016227096319198,0.3268960053679347,0.2776299923603771,1.550532790294461,1.2527126289693786,7225344
10.463999999999999,10.95829141202331,9.969708587976687,8.187999999999999,8.786778757138226,7.589221242861772,0.3000985370199184,1.3933528944849969,0.325118099895604,0.2750789741442328,1.4945482789937568,1.292157509976237,7389184
10.499999999999998,11.03639537656471,9.963604623435286,8.635,9.200123880224504,8.069876119775495,0.3000985370199184,1.4105675786733627,0.325118099895604,0.2750789741442328,1.5495603831409224,1.271574774205803,7553024
10.591000000000001,11.24335649762994,9.938643502370063,8.216,8.897985337085775,7.534014662914223,0.3000985370199184,1.3838994026184082,0.325118099895604,0.2750789741442328,1.483291816844826,1.2845069883919904,7716864
10.76,11.26799606297687,10.25200393702313,8.661000000000001,9.117430717634123,8.20456928236588,0.2963073893673178,1.4260886207222938,0.32396133832027724,0.2686534404143584,1.557315862253047,1.2948613791915407,7880704
10.834000000000001,11.315771730179346,10.352228269820657,8.265,8.866252858621063,7.663747141378938,0.2963073893673178,1.4414081171154975,0.32396133832027724,0.2686534404143584,1.5743140645220595,1.3085021697089356,8044544
10.642,11.134621558602543,10.149378441397456,8.46,9.009144789650236,7.910855210349767,0.2963073893673178,1.4354518875479698,0.32396133832027724,0.2686534404143584,1.5707914741545788,1.3001123009413609,8208384
10.758000000000001,11.258955087807282,10.25704491219272,8.273,8.992250304136189,7.553749695863811,0.2963073893673178,1.4602695792913436,0.32396133832027724,0.2686534404143584,1.5876291345343827,1.3329100240483045,8372224
10.952,11.476762803559856,10.427237196440144,8.547,9.0458797450288,8.0481202549712,0.278238488100942,1.4676179364323616,0.30649217971373277,0.2499847964881512,1.6548075252524739,1.2804283476122493,8536064
10.705,11.204484734501467,10.205515265498533,8.685,9.217376746299085,8.152623253700916,0.278238488100942,1.4938977122306825,0.30649217971373277,0.2499847964881512,1.6316934317294933,1.3561019927318716,8699904
11.001000000000001,11.456553509480502,10.5454464905195,8.232,8.854057875120956,7.609942124879042,0.278238488100942,1.4845151007175446,0.30649217971373277,0.2499847964881512,1.643287360578023,1.3257428408570662,8863744
10.792,11.230492873374242,10.353507126625757,8.478,9.181744271735123,7.774255728264876,0.2607113565128505,1.520378004014492,0.2879140331634882,0.23350867986221277,1.700433192177082,1.340322815851902,9027584
11.014999999999999,11.50969687688523,10.520303123114768,8.228,8.837603149598163,7.618396850401837,0.2607113565128505,1.4928290337324142,0.2879140331634882,0.23350867986221277,1.696012915372221,1.2896451520926073,9191424
10.831999999999999,11.365587855933772,10.298412144066226,8.441,9.019523119676302,7.862476880323699,0.2607113565128505,1.5448410511016846,0.2879140331634882,0.23350867986221277,1.7080849916459744,1.3815971105573948,9355264
10.889999999999999,11.473300951482164,10.306699048517833,8.434000000000001,9.100831313002022,7.767168686997979,0.2531245250281699,1.5551458448171616,0.28082452507982836,0.22542452497651144,1.709446743937309,1.400844945697014,9519104
11.013,11.701724182819218,10.324275817180782,8.628999999999998,8.99213771492369,8.265862285076306,0.2531245250281699,1.6109881460666657,0.28082452507982836,0.22542452497651144,1.7397553399832768,1.4822209521500547,9682944
10.976,11.46582037523974,10.486179624760261,8.245999999999999,8.582309381373758,7.90969061862624,0.2531245250281699,1.5762410670518876,0.28082452507982836,0.22542452497651144,1.7467210231881487,1.4057611109156265,9846784
11.02,11.677099688023057,10.362900311976942,8.437000000000001,8.908594105137036,7.965405894862967,0.2546523541695478,1.6307881712913512,0.27968134256661725,0.22962336577247833,1.7923756156667623,1.4692007269159402,10010624
11.266,11.674220528636177,10.857779471363823,8.59,9.256258208204597,7.923741791795402,0.2546523541695478,1.621475523710251,0.27968134256661725,0.22962336577247833,1.7903463296648812,1.4526047177556207,10174464
10.875000000000002,11.409326679101842,10.340673320898162,8.525000000000002,9.210758703918517,7.839241296081488,0.2546523541695478,1.6273813784122466,0.27968134256661725,0.22962336577247833,1.7721878519970715,1.4825749048274217,10338304
10.809999999999999,11.534058008725818,10.08594199127418,8.617,9.40262141009522,7.831378589904782,0.248465385584844,1.6209774434566497,0.276531527991894,0.220399243177794,1.7808467748262078,1.4611081120870917,10502144
10.891,11.663029144527588,10.118970855472412,8.351,8.919391590367065,7.782608409632937,0.248465385584844,1.661951796710491,0.276531527991894,0.220399243177794,1.8020218156801526,1.5218817777408296,10665984
10.978,11.409643371314791,10.546356628685208,8.589,9.191170241709104,7.986829758290897,0.248465385584844,1.6787556424736976,0.276531527991894,0.220399243177794,1.858721576034071,1.4987897089133242,10829824
11.081000000000001,11.720725722478003,10.441274277522,8.539,8.96438100568784,8.113618994312159,0.248465385584844,1.6390129983425141,0.276531527991894,0.220399243177794,1.7916120053396092,1.486413991345419,10993664
11.165,11.608176037258334,10.721823962741665,8.96,9.59229739838149,8.327702601618512,0.24720802261023583,1.6885140746831895,0.27710809056222213,0.2173079546582495,1.8272930267006713,1.5497351226657077,11157504
10.917999999999997,11.439321397987841,10.396678602012154,8.325999999999999,8.855172939595365,7.796827060404634,0.24720802261023583,1.6871066734194755,0.27710809056222213,0.2173079546582495,1.803127826530886,1.571085520308065,11321344
10.931,11.26439016182245,10.597609838177549,8.784,9.119982142382598,8.448017857617403,0.24720802261023583,1.6736954405903817,0.27710809056222213,0.2173079546582495,1.79096953435128,1.5564213468294834,11485184
10.858,11.256542344048912,10.45945765595109,8.495000000000001,8.793772488693321,8.196227511306681,0.23931363107923662,1.7247167393565177,0.2737219888412442,0.20490527331722905,1.8099104844998697,1.6395229942131657,11649024
11.072000000000001,11.532755900667588,10.611244099332414,8.78,9.211833301170717,8.348166698829282,0.23931363107923662,1.7254726588726044,0.2737219888412442,0.20490527331722905,1.8035588944456036,1.6473864232996052,11812864
10.989999999999998,11.264517758988374,10.715482241011623,8.620999999999999,9.02804913708298,8.213950862917017,0.23931363107923662,1.760650384426117,0.2737219888412442,0.20490527331722905,1.8797467531818097,1.6415540156704242,11976704
10.998999999999999,11.351688247606862,10.646311752393135,8.53,9.021060077790894,8.038939922209105,0.2396293967468258,1.7801244467496873,0.265025523752849,0.2142332697408026,1.9093477828854375,1.650901110613937,12140544
10.826000000000002,11.284000000000002,10.368000000000002,8.703,9.448601099784597,7.957398900215402,0.2396293967468258,1.8016695469617843,0.265025523752849,0.2142332697408026,1.894275193302303,1.7090639006212656,12304384
10.988999999999999,11.42451004580836,10.553489954191638,8.657,9.124526469838875,8.189473530161125,0.2396293967468258,1.795254646241665,0.265025523752849,0.2142332697408026,1.8687024162712764,1.7218068762120535,12468224
10.837,11.301070037817569,10.37292996218243,8.707999999999998,9.118409551545769,8.297590448454228,0.23450669833528076,1.8041347086429596,0.25684344380763235,0.21216995286292917,1.901985137471032,1.7062842798148872,12632064
10.873000000000001,11.358984567656218,10.387015432343784,8.687999999999999,9.199503665676014,8.176496334323984,0.23450669833528076,1.8025197997689246,0.25684344380763235,0.21216995286292917,1.9156959552271546,1.6893436443106946,12795904
11.085,11.477103302714987,10.692896697285015,8.315000000000001,8.789620901351807,7.840379098648197,0.23450669833528076,1.8436882346868515,0.25684344380763235,0.21216995286292917,1.9527400907329642,1.7346363786407388,12959744
10.940000000000001,11.274544466401704,10.605455533598299,8.781,9.43704039509774,8.12495960490226,0.22410186630830445,1.7918216407299041,0.24746704974138622,0.20073668287522267,1.8926066230916332,1.691036658368175,13123584
11.256000000000002,11.526155510771114,10.98584448922889,8.538,9.092757604724802,7.983242395275198,0.22410186630830445,1.7749948337674142,0.24746704974138622,0.20073668287522267,1.87308398263509,1.6769056848997383,13287424
11.08,11.405392071200268,10.754607928799732,8.470999999999998,8.96129480927295,7.980705190727047,0.22410186630830445,1.8212156295776367,0.24746704974138622,0.20073668287522267,1.8777647204800512,1.7646665386752223,13451264
11.271999999999998,11.52948009631814,11.014519903681856,8.678,9.351435965775515,8.004564034224487,0.22410186630830445,1.7747193261981011,0.24746704974138622,0.20073668287522267,1.8861894252453575,1.6632492271508448,13615104
11.236,11.638472359299369,10.833527640700632,9.001999999999999,9.60452468829086,8.399475311709137,0.20970336200577244,1.834568127989769,0.23508174317957642,0.18432498083196847,1.9468851112651608,1.7222511447143771,13778944
11.248,11.51493819509392,10.981061804906078,8.775,9.184298179815157,8.365701820184844,0.20970336200577244,1.8407655134797096,0.23508174317957642,0.18432498083196847,1.9538656723946075,1.7276653545648117,13942784
11.233,11.614419716323109,10.851580283676892,8.733,9.319907999604709,8.146092000395292,0.20970336200577244,1.8045862466096878,0.23508174317957642,0.18432498083196847,1.9165619948222328,1.6926104983971428,14106624
11.245999999999999,11.671445648702626,10.820554351297371,8.799999999999999,9.356722552084968,8.24327744791503,0.19446380278222924,1.8138733342289926,0.2158236478266311,0.17310395773782739,1.9015728815484532,1.726173786909532,14270464
11.281,11.781068995239657,10.780931004760344,8.617,9.066889986552269,8.167110013447733,0.19446380278222924,1.8186137855052948,0.2158236478266311,0.17310395773782739,1.9167400265360584,1.7204875444745313,14434304
11.211000000000002,11.705235773695108,10.716764226304896,8.681000000000001,9.38761800146897,7.974381998531031,0.19446380278222924,1.8305566176772117,0.2158236478266311,0.17310395773782739,1.9016180856713514,1.759495149683072,14598144
11.386,11.83587109264766,10.93612890735234,8.466999999999999,8.983411657498161,7.9505883425018355,0.18948577532203967,1.834852747619152,0.20897886162792487,0.16999268901615447,1.9234838876457179,1.7462216075925863,14761984
11.121999999999998,11.38694527736874,10.857054722631256,9.196000000000002,9.819541498218044,8.57245850178196,0.18948577532203967,1.8560042932629586,0.20897886162792487,0.16999268901615447,1.9373033420181418,1.7747052445077753,14925824
11.446000000000002,11.756457726590916,11.135542273409087,8.857000000000001,9.4209157738528,8.293084226147203,0.18948577532203967,1.8721939891576767,0.20897886162792487,0.16999268901615447,1.9783718563985406,1.7660161219168127,15089664
11.224,11.858920467460296,10.589079532539705,8.644,9.214231531923657,8.073768468076343,0.18300729293173387,1.854269777238369,0.1974195569133338,0.16859502895013395,1.9508841605447271,1.7576553939320108,15253504
11.25,11.78231569580466,10.71768430419534,8.838000000000001,9.530701956110997,8.145298043889005,0.18300729293173387,1.851654364168644,0.1974195569133338,0.16859502895013395,1.9492727239965537,1.7540360043407344,15417344
11.515,12.001070982470669,11.028929017529332,8.773,9.19926400270255,8.346735997297449,0.18300729293173387,1.8444360807538032,0.1974195569133338,0.16859502895013395,1.928902092892004,1.7599700686156023,15581184
11.160999999999998,11.489068590389264,10.832931409610731,8.760000000000002,9.272757252508438,8.247242747491565,0.18261019384488764,1.851267321407795,0.20206969305906344,0.16315069463071183,1.9610628436084665,1.7414717992071236,15745024
11.337,11.943927508027112,10.730072491972887,8.868,9.370947313344052,8.365052686655948,0.18261019384488764,1.8337761655449867,0.20206969305906344,0.16315069463071183,1.9398511778493805,1.7277011532405928,15908864
11.453,11.794175907707446,11.111824092292553,8.824,9.432427481299127,8.215572518700872,0.18261019384488764,1.822584143280983,0.20206969305906344,0.16315069463071183,1.9286009356590252,1.7165673509029409,16072704
11.341000000000001,11.758646980115984,10.923353019884019,9.308,9.991166158412431,8.624833841587568,0.18261019384488764,1.86289381980896,0.20206969305906344,0.16315069463071183,1.947005053358406,1.778782586259514,16236544
11.322,11.762449770121407,10.881550229878592,8.847999999999999,9.477980952092997,8.218019047907001,0.17449988864167754,1.8798469692468642,0.1938269578531171,0.15517281943023797,1.9634651729774653,1.7962287655162632,16400384
11.431999999999999,11.828706440582957,11.03529355941704,8.711,9.114669419203388,8.307330580796613,0.17449988864167754,1.875671987235546,0.1938269578531171,0.15517281943023797,1.9981691756899136,1.7531747987811785,16564224
11.264,11.674419297791903,10.853580702208095,8.806999999999999,9.333213834861835,8.280786165138162,0.17449988864167754,1.8789291471242904,0.1938269578531171,0.15517281943023797,1.9902574667066726,1.7676008275419082,16728064
11.443999999999999,11.980007462634616,10.907992537365383,8.901000000000002,9.394668917393025,8.407331082606978,0.17147838817430355,1.8680003851652145,0.18264228677099276,0.16031448957761435,1.9765290376646658,1.7594717326657632,16891904
11.408,11.801466644075454,11.014533355924545,8.965,9.551297705948096,8.378702294051903,0.17147838817430355,1.87163055986166,0.18264228677099276,0.16031448957761435,1.9953308525384694,1.7479302671848507,17055744
11.555000000000001,12.195597377453266,10.914402622546737,9.051,9.646272206641633,8.455727793358367,0.17147838817430355,1.8685413748025894,0.18264228677099276,0.16031448957761435,1.9644770954965625,1.7726056541086164,17219584
11.587,12.101432697250088,11.072567302749912,8.943999999999999,9.550732230889375,8.337267769110623,0.17486070669034837,1.855284459888935,0.19089528681262175,0.158826126568075,1.9754840155519486,1.7350849042259215,17383424
11.578,11.984123134036956,11.171876865963043,9.099,9.674716075856841,8.52328392414316,0.17486070669034837,1.8437686190009117,0.19089528681262175,0.158826126568075,1.9434604513026168,1.7440767866992066,17547264
11.471,11.780917731019056,11.161082268980945,8.613000000000001,9.352257059486078,7.873742940513925,0.17486070669034837,1.8476371467113495,0.19089528681262175,0.158826126568075,1.9348418124025437,1.7604324810201553,17711104
11.389999999999999,11.800609303352955,10.979390696647043,8.807,9.660499267720835,7.953500732279166,0.17548957754708375,1.877750425040722,0.19262205025568374,0.15835710483848375,1.9719376546121328,1.7835631954693112,17874944
11.513,12.124997549014699,10.9010024509853,8.899999999999999,9.414742654148652,8.385257345851345,0.17548957754708375,1.8661811634898187,0.19262205025568374,0.15835710483848375,1.9439314432038826,1.7884308837757548,18038784
11.596,12.017335970455882,11.174664029544118,8.860000000000001,9.29328974139714,8.426710258602862,0.17548957754708375,1.8328349858522415,0.19262205025568374,0.15835710483848375,1.9189263246610206,1.7467436470434623,18202624
11.53,11.869587985653203,11.190412014346796,9.272000000000002,9.92184305797631,8.622156942023693,0.16687492022366918,1.8594454735517503,0.1880901370943887,0.14565970335294964,1.9594853736772457,1.7594055734262548,18366464
11.729,12.142169456760781,11.315830543239217,8.933000000000002,9.274937128723982,8.591062871276021,0.16687492022366918,1.8834521993994713,0.1880901370943887,0.14565970335294964,1.9555121663989772,1.8113922323999654,18530304
11.722,12.054740138847118,11.389259861152881,9.398,9.762549036482062,9.033450963517938,0.16687492022366918,1.834125466644764,0.1880901370943887,0.14565970335294964,1.9605179705840556,1.7077329627054723,18694144
11.608,12.05254021190439,11.163459788095611,9.248999999999999,9.589307214146276,8.908692785853722,0.16687492022366918,1.8239430874586104,0.1880901370943887,0.14565970335294964,1.9312121705936756,1.7166740043235453,18857984
11.763,12.18111601260894,11.344883987391059,9.058,9.806969959344165,8.309030040655834,0.15908191181783113,1.8462114676833152,0.17307112394088173,0.14509269969478053,1.9545017062581698,1.7379212291084607,19021824
11.704,12.219445438431654,11.188554561568347,8.872,9.407794736816255,8.336205263183745,0.15908191181783113,1.8136128410696983,0.17307112394088173,0.14509269969478053,1.924074696833044,1.7031509853063527,19185664
11.748000000000001,12.039780739597392,11.45621926040261,9.299,9.751514088178478,8.84648591182152,0.15908191181783113,1.7909411251544953,0.17307112394088173,0.14509269969478053,1.928887708612707,1.6529945416962837,19349504
11.489,11.938164780453677,11.039835219546324,9.302,9.78874017709657,8.81525982290343,0.15045888905316734,1.81501042842865,0.16384299419778386,0.13707478390855082,1.9008119974299804,1.7292088594273194,19513344
11.807000000000002,12.226047729978342,11.387952270021662,9.047999999999998,9.638589535972319,8.457410464027678,0.15045888905316734,1.8115590170025826,0.16384299419778386,0.13707478390855082,1.9328259407758037,1.6902920932293615,19677184
11.798,12.126475265431052,11.469524734568948,9.08,9.542428372831944,8.617571627168056,0.15045888905316734,1.8127424284815787,0.16384299419778386,0.13707478390855082,1.906513534334507,1.7189713226286505,19841024
11.729,12.090896394013535,11.367103605986463,9.224999999999998,9.926915237047892,8.523084762952104,0.14914079265002628,1.839071625471115,0.1679616139824456,0.13031997131760695,1.9217645904400575,1.7563786605021725,20004864
11.88,12.290292578533904,11.469707421466097,9.431000000000001,10.17461885398368,8.687381146016321,0.14914079265002628,1.7991126090288163,0.1679616139824456,0.13031997131760695,1.9060086677739325,1.6922165502837,20168704
11.885,12.333045756591892,11.436954243408108,9.135000000000002,9.744823745028022,8.525176254971981,0.14914079265002628,1.7989490687847138,0.1679616139824456,0.13031997131760695,1.894347367933861,1.7035507696355667,20332544
11.795,12.141590536512467,11.448409463487533,9.218,9.799614992929172,8.636385007070828,0.13839294512795275,1.787614043056965,0.16285670472452252,0.11392918553138298,1.881881180025352,1.6933469060885777,20496384
11.955000000000002,12.25098141833568,11.659018581664323,9.258,9.692483601531748,8.82351639846825,0.13839294512795275,1.783547979593277,0.16285670472452252,0.11392918553138298,1.900638199209018,1.6664577599775359,20660224
12.038,12.306283432213023,11.769716567786977,9.309999999999999,9.880631229429303,8.739368770570694,0.13839294512795275,1.7633860662579537,0.16285670472452252,0.11392918553138298,1.8830594905318452,1.6437126419840622,20824064
11.775,12.09743604016921,11.45256395983079,9.019,9.561373487552627,8.476626512447373,0.13542674673297667,1.8094214081764222,0.15492761187726006,0.11592588158869327,1.9319512630621338,1.6868915532907105,20987904
11.794,12.116310409388218,11.471689590611783,9.216000000000001,9.923943500570491,8.508056499429511,0.13542674673297667,1.7758223846554757,0.15492761187726006,0.11592588158869327,1.9031787118460222,1.6484660574649292,21151744
11.954,12.295268222956665,11.612731777043336,9.28,9.825985347788746,8.734014652211252,0.13542674673297667,1.793575793504715,0.15492761187726006,0.11592588158869327,1.87648478362399,1.71066680338544,21315584
11.85,12.290658598009841,11.409341401990158,9.186,9.723832687738483,8.648167312261517,0.13542674673297667,1.7656649351119995,0.15492761187726006,0.11592588158869327,1.8563973314252433,1.6749325387987557,21479424
11.709,12.165080036835642,11.252919963164357,9.309,9.724847327753828,8.89315267224617,0.13172661549089448,1.7854443952441215,0.147147875672996,0.11630535530879298,1.8840337667436515,1.6868550237445914,21643264
11.898,12.249277667949444,11.546722332050555,9.132,9.695166050113109,8.56883394988689,0.13172661549089448,1.785793885588646,0.147147875672996,0.11630535530879298,1.8791795681281063,1.6924082030491856,21807104
12.088999999999999,12.44072290229668,11.737277097703318,9.526,10.066355438577238,8.985644561422761,0.13172661549089448,1.7728575423359871,0.147147875672996,0.11630535530879298,1.8720001059426372,1.673714978729337,21970944
11.956000000000001,12.286248391366257,11.625751608633745,9.282,9.686667764962815,8.877332235037185,0.12652601586542758,1.771671213209629,0.13908843475602936,0.1139635969748258,1.870815604701428,1.6725268217178302,22134784
11.796,12.076149959842938,11.51585004015706,9.397,9.886020449470163,8.907979550529838,0.12652601586542758,1.8216563135385513,0.13908843475602936,0.1139635969748258,1.9153712752181213,1.7279413518589812,22298624
11.894,12.241741283140211,11.54625871685979,9.110999999999999,9.62703197575344,8.594968024246558,0.12652601586542758,1.7939940974116326,0.13908843475602936,0.1139635969748258,1.889830743303725,1.6981574515195403,22462464
11.873000000000001,12.250757858952003,11.495242141048,9.54,9.967480993729545,9.112519006270453,0.12609005766790532,1.8140295177698136,0.13747036953574435,0.11470974580006628,1.9312201280248114,1.6968389075148158,22626304
11.841,12.21855661827069,11.46344338172931,9.233999999999998,9.51325615481131,8.954743845188686,0.12609005766790532,1.783157628774643,0.13747036953574435,0.11470974580006628,1.863385259078025,1.7029299984712607,22790144
12.049000000000003,12.33613933899764,11.761860661002366,9.547,9.989945820614667,9.104054179385335,0.12609005766790532,1.7565793514251709,0.13747036953574435,0.11470974580006628,1.851796744352997,1.6613619584973447,22953984
11.956999999999999,12.29876161282391,11.615238387176088,9.370000000000001,9.900886051803964,8.839113948196038,0.1147343460222979,1.763948492705822,0.12766727043768664,0.10180142160690916,1.8441949373430166,1.6837020480686273,23117824
11.950000000000001,12.098862352527428,11.801137647472574,9.250999999999998,9.720179070291929,8.781820929708067,0.1147343460222979,1.810408502817154,0.12766727043768664,0.10180142160690916,1.9049124953750274,1.7159045102592805,23281664
11.916,12.340598634006282,11.491401365993719,9.252999999999998,9.799480557751142,8.706519442248855,0.1147343460222979,1.8004171937704085,0.12766727043768664,0.10180142160690916,1.924227166051593,1.676607221489224,23445504
11.855,12.170475831086948,11.539524168913053,9.359,9.939007758568797,8.778992241431203,0.12196733767151875,1.8206025794148446,0.13454121108693515,0.10939346425610236,1.9083779931986298,1.7328271656310594,23609344
11.982000000000001,12.265788653754868,11.698211346245134,9.312,9.922144245240418,8.701855754759581,0.12196733767151875,1.7760723739862443,0.13454121108693515,0.10939346425610236,1.8749034575849435,1.677241290387545,23773184
11.827000000000002,12.211786954040805,11.442213045959198,9.135,9.686148800234564,8.583851199765435,0.12196733767151875,1.7930797308683395,0.13454121108693515,0.10939346425610236,1.8923603307882886,1.6937991309483904,23937024
12.120000000000001,12.408270706107993,11.831729293892009,9.252,10.034199463052744,8.469800536947258,0.12196733767151875,1.8357849061489104,0.13454121108693515,0.10939346425610236,1.9073469630103865,1.7642228492874343,24100864
12.093,12.448304095107275,11.737695904892725,9.274000000000001,9.723670990836634,8.824329009163367,0.1231128990908928,1.7982749402523042,0.13451858591652754,0.11170721226525805,1.8907836368228035,1.7057662436818049,24264704
11.904,12.157858228151069,11.650141771848931,9.136999999999999,9.75449574897322,8.519504251026778,0.1231128990908928,1.8229417219758033,0.13451858591652754,0.11170721226525805,1.8920520833729753,1.7538313605786313,24428544
12.066999999999998,12.478802136954142,11.655197863045855,9.374,9.771773805070168,8.976226194929833,0.1231128990908928,1.829935908317566,0.13451858591652754,0.11170721226525805,1.912293405987239,1.7475784106478929,24592384
11.999,12.325142606845533,11.672857393154468,9.57,10.07309044912421,9.06690955087579,0.1234061246195324,1.7900741964578628,0.13749529492178672,0.10931695431727809,1.8476509713512366,1.732497421564489,24756224
11.794,12.165354278284228,11.422645721715773,9.267,9.821437552840713,8.712562447159286,0.1234061246195324,1.823593831062317,0.13749529492178672,0.10931695431727809,1.896050741501725,1.751136920622909,24920064


==> data/progress-climber-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.9279999999999997,2.3325441879449014,1.523455812055098,2.3699999999999997,2.8389562879416372,1.901043712058362,0.0,2.7075641065835954,0.0,0.0,2.7078913984132,2.707236814753991,16384
2.082,2.308044243456895,1.8559557565431049,2.4240000000000004,3.011676781913324,1.8363232180866769,0.0,2.7016400396823883,0.0,0.0,2.7076687008270723,2.6956113785377043,180224
2.2279999999999998,2.6468030563403278,1.8091969436596718,2.217,2.695185110600487,1.738814889399513,0.0,2.6909910529851913,0.0,0.0,2.7025901426768444,2.679391963293538,344064
2.098,2.488891289235255,1.7071087107647447,1.9020000000000004,2.3739067704536567,1.430093229546344,0.0,2.687950128316879,0.0,0.0,2.7044273724156924,2.671472884218066,507904
2.299,2.8093812300623915,1.7886187699376084,2.321,2.7463810056878426,1.895618994312158,0.17264264576566,2.6799868285655974,0.1800079451767052,0.16527734635461477,2.694719164092453,2.665254493038742,671744
2.2459999999999996,2.545138763786975,1.946861236213024,2.066,2.4704057368534724,1.6615942631465275,0.17264264576566,2.666118559241295,0.1800079451767052,0.16527734635461477,2.6901718003120987,2.6420653181704914,835584
2.2199999999999998,2.537993710629628,1.902006289370371,2.4389999999999996,2.931452028120506,1.9465479718794931,0.17264264576566,2.6656390756368635,0.1800079451767052,0.16527734635461477,2.6908681888849078,2.6404099623888193,999424
2.7399999999999998,3.202017315692821,2.2779826843071787,2.4970000000000003,2.9437448936473705,2.05025510635263,0.16295109603557206,2.645128259062767,0.17403889267727257,0.15186329939387155,2.6684432847317043,2.6218132333938295,1163264
2.8179999999999996,3.3688139431786377,2.2671860568213615,2.966,3.470682078144251,2.4613179218557493,0.16295109603557206,2.6327929228544233,0.17403889267727257,0.15186329939387155,2.666927510577579,2.5986583351312675,1327104
2.7529999999999997,3.365226265362733,2.1407737346372664,2.927,3.500760402955798,2.353239597044202,0.16295109603557206,2.619005647301674,0.17403889267727257,0.15186329939387155,2.64090048926483,2.5971108053385183,1490944
3.2990000000000004,3.992663463071251,2.60533653692875,3.146,3.6033663739279485,2.6886336260720514,0.18325170651796535,2.60025377869606,0.20517879335482553,0.16132461968110517,2.6425076502803773,2.5579999071117427,1654784
3.351,3.6159698096010184,3.0860301903989815,3.229,3.8303892250448124,2.627610774955188,0.18325170651796535,2.605327767133713,0.20517879335482553,0.16132461968110517,2.631152883999233,2.579502650268193,1818624
3.5839999999999996,4.124355438577238,3.0436445614227607,3.529,4.084057654663009,2.973942345336991,0.18325170651796535,2.5932863742113113,0.20517879335482553,0.16132461968110517,2.612926004384788,2.5736467440378346,1982464
3.732,4.293066840937869,3.1709331590621312,3.4979999999999998,4.021388956704285,2.974611043295715,0.19265534710060023,2.5941574335098267,0.21224004272942323,0.17307065147177722,2.6182429707074193,2.570071896312234,2146304
4.075000000000001,4.807560577699894,3.342439422300109,3.725,4.546099872122753,2.9039001278772476,0.19265534710060023,2.556900155544281,0.21224004272942323,0.17307065147177722,2.5905431103771304,2.523257200711432,2310144
4.508,5.423683351382999,3.5923166486170013,3.743,4.367308417370773,3.1186915826292263,0.19265534710060023,2.5519610404968263,0.21224004272942323,0.17307065147177722,2.597013819518242,2.5069082614754103,2473984
4.646,5.431585132242203,3.8604148677577967,4.215999999999999,5.0421864196414745,3.389813580358524,0.21035279877367347,2.5248717993497847,0.24034426223585034,0.1803613353114966,2.574913325467076,2.4748302732324934,2637824
5.103000000000001,6.205624596134152,4.000375403865849,4.561999999999999,5.084949328329237,4.039050671670762,0.21035279877367347,2.4963383197784426,0.24034426223585034,0.1803613353114966,2.5485875085585086,2.4440891309983765,2801664
5.526999999999999,6.695341131690569,4.35865886830943,4.671000000000001,5.421952062384811,3.920047937615191,0.21035279877367347,2.446759486198425,0.24034426223585034,0.1803613353114966,2.4993630872742725,2.394155885122578,2965504
5.581,6.552158586431691,4.60984141356831,5.0649999999999995,5.578385819827544,4.5516141801724554,0.21035279877367347,2.423522463440895,0.24034426223585034,0.1803613353114966,2.4947780977076386,2.3522668291741518,3129344
5.917,6.983086769451718,4.850913230548282,5.172,6.142410222534779,4.20158977746522,0.23861244123913816,2.370093140006065,0.280425370909027,0.19679951156924927,2.4532940558479845,2.286892224164146,3293184
6.428999999999999,7.5074104042524805,5.350589595747518,5.57,6.274400454287191,4.86559954571281,0.23861244123913816,2.3217341989278792,0.280425370909027,0.19679951156924927,2.3895190026456126,2.253949395210146,3457024
6.699,7.469031817524445,5.928968182475555,6.0280000000000005,6.807702507370601,5.2482974926294,0.23861244123913816,2.311885321140289,0.280425370909027,0.19679951156924927,2.38634190883732,2.2374287334432585,3620864
6.989,7.96355066569163,6.014449334308369,5.85,6.6446697427233525,5.055330257276647,0.28462639667185763,2.2715485423803328,0.33297950134387055,0.2362732919998447,2.37174536889955,2.1713517158611157,3784704
7.350999999999999,8.260213396293741,6.441786603706258,6.657000000000001,7.4279481175799065,5.886051882420095,0.28462639667185763,2.193909129500389,0.33297950134387055,0.2362732919998447,2.3216242110621654,2.066194047938613,3948544
7.367999999999998,8.414057359803943,6.321942640196053,6.646000000000001,7.505583620132446,5.786416379867555,0.28462639667185763,2.1080862775444986,0.33297950134387055,0.2362732919998447,2.242666301514158,1.9735062535748393,4112384
8.154,8.855116252842565,7.4528837471574345,6.674000000000001,7.106948033833162,6.24105196616684,0.32601302421687695,2.031359976530075,0.37086117987266065,0.28116486856109324,2.2207104906107538,1.8420094624493968,4276224
7.8180000000000005,8.48857885442355,7.147421145576451,7.372,7.975950329083444,6.768049670916556,0.32601302421687695,1.9619741067290306,0.37086117987266065,0.28116486856109324,2.0893806155284933,1.8345675979295681,4440064
8.544999999999998,9.243459018124899,7.846540981875098,7.409000000000001,8.154378427377665,6.663621572622336,0.32601302421687695,1.871873290836811,0.37086117987266065,0.28116486856109324,2.0013223657136017,1.7424242159600203,4603904
8.677,9.214588132309485,8.139411867690514,7.641,8.305461436051784,6.976538563948216,0.36198844928745366,1.8170960381627084,0.3899739456908783,0.33400295288402904,1.9433542607857053,1.6908378155397115,4767744
8.617,9.366240281885592,7.86775971811441,7.651000000000001,8.5089096689046,6.793090331095401,0.36198844928745366,1.7474174588918685,0.3899739456908783,0.33400295288402904,1.8389881928322989,1.6558467249514381,4931584
8.756999999999998,9.209858697608865,8.30414130239113,7.682999999999998,8.024175907707445,7.341824092292551,0.36198844928745366,1.6372473880648613,0.3899739456908783,0.33400295288402904,1.77398055245685,1.5005142236728726,5095424
9.245999999999999,9.819501525717238,8.67249847428276,7.890000000000001,8.377503846138675,7.4024961538613265,0.3633225311911701,1.6626618519425391,0.39487501103682365,0.3317700513455165,1.8123935743850315,1.5129301295000468,5259264
9.392,9.970909319323846,8.813090680676153,7.529999999999999,7.904459610639118,7.155540389360881,0.3633225311911701,1.5789443895220756,0.39487501103682365,0.3317700513455165,1.757712732244396,1.4001760467997553,5423104
9.48,10.284300938703916,8.675699061296084,7.74,8.33956651007207,7.140433489927931,0.3633225311911701,1.5371061474084855,0.39487501103682365,0.3317700513455165,1.700725825569433,1.373486469247538,5586944
9.821,10.413257545329731,9.228742454670268,8.065999999999999,8.459375139021265,7.6726248609787335,0.3633225311911701,1.4960326582193375,0.39487501103682365,0.3317700513455165,1.6631960031963746,1.3288693132423004,5750784
9.405000000000001,9.901130023280189,8.908869976719814,7.804,8.189336216828888,7.4186637831711115,0.3299927106720057,1.5171261742711066,0.3706488020463432,0.2893366192976682,1.676162584033018,1.3580897645091952,5914624
9.863999999999999,10.211971263181313,9.516028736818685,7.9959999999999996,8.743772692734897,7.248227307265101,0.3299927106720057,1.450229647755623,0.3706488020463432,0.2893366192976682,1.6272641076587013,1.2731951878525445,6078464
9.626999999999999,10.376373738531047,8.87762626146895,7.731,8.37898842582256,7.08301157417744,0.3299927106720057,1.3772566869854928,0.3706488020463432,0.2893366192976682,1.553930172501988,1.2005832014689974,6242304
9.806000000000001,10.413588676655516,9.198411323344486,8.093,8.796605713450367,7.389394286549633,0.3074971953308931,1.453988502919674,0.3318058625855385,0.28318852807624767,1.6278934182026763,1.2800835876366716,6406144
10.103,10.613921716117058,9.592078283882941,8.08,8.626461343555059,7.533538656444941,0.3074971953308931,1.4231765955686568,0.3318058625855385,0.28318852807624767,1.635187086057378,1.2111661050799356,6569984
10.370000000000001,11.111956872061983,9.62804312793802,8.070000000000002,8.620781263297875,7.51921873670213,0.3074971953308931,1.4204754397273063,0.3318058625855385,0.28318852807624767,1.5846693434068078,1.2562815360478048,6733824
9.892,10.416877128478657,9.367122871521342,7.828,8.295264379125994,7.360735620874007,0.2923319225142374,1.4416931837797164,0.3158206382650012,0.2688432067634736,1.6326362386690378,1.250750128890395,6897664
10.111999999999998,10.818934226077644,9.405065773922352,8.447000000000001,9.05539214327603,7.838607856723972,0.2923319225142374,1.4719991862773896,0.3158206382650012,0.2688432067634736,1.6565825364827387,1.2874158360720405,7061504
10.207999999999998,10.772070917527218,9.643929082472779,7.781999999999999,8.35601742133841,7.207982578661587,0.2923319225142374,1.476740537583828,0.3158206382650012,0.2688432067634736,1.6400236326843274,1.3134574424833287,7225344
10.017,10.63486810890351,9.39913189109649,8.178,8.672889886742496,7.683110113257506,0.28865338117849804,1.4469681054353714,0.3153985311353306,0.26190823122166546,1.619177272330382,1.2747589385403608,7389184
10.514,11.386882580877863,9.641117419122136,8.071,8.448106085869746,7.693893914130254,0.28865338117849804,1.4974355399608612,0.3153985311353306,0.26190823122166546,1.6304456485197631,1.3644254314019593,7553024
10.448,11.224257689172868,9.671742310827133,8.316,8.800545147535296,7.831454852464707,0.28865338117849804,1.4833902314305305,0.3153985311353306,0.26190823122166546,1.623741813598515,1.343038649262546,7716864
10.312999999999999,10.970328684905807,9.65567131509419,8.023,8.629400032981529,7.41659996701847,0.28725978677595465,1.5161515474319458,0.3228213512195325,0.2516982223323768,1.6640483371194101,1.3682547577444815,7880704
10.392,10.989842788699503,9.794157211300496,8.262,8.832171903902674,7.691828096097327,0.28725978677595465,1.5198166728019715,0.3228213512195325,0.2516982223323768,1.6510655881748661,1.388567757429077,8044544
10.596,11.121170448521239,10.070829551478761,8.223,8.736284521488814,7.709715478511187,0.28725978677595465,1.5469295099377631,0.3228213512195325,0.2516982223323768,1.6483606493938825,1.4454983704816438,8208384
10.373000000000001,10.961320490889108,9.784679509110894,8.383,8.913151865034916,7.8528481349650825,0.28725978677595465,1.4895087793469428,0.3228213512195325,0.2516982223323768,1.6162501931880615,1.3627673655058241,8372224
10.612,11.178335589557994,10.045664410442006,8.256,8.771910845011035,7.740089154988965,0.2783462880941291,1.549126835167408,0.3145375247839068,0.2421550514043514,1.6764651546732607,1.421788515661555,8536064
10.533000000000001,11.232957855874197,9.833042144125805,8.285,8.642777864044158,7.927222135955842,0.2783462880941291,1.5542679235339165,0.3145375247839068,0.2421550514043514,1.6909517518232748,1.4175840952445582,8699904
10.657,11.161381799830247,10.152618200169753,8.085,8.678788682950426,7.491211317049576,0.2783462880941291,1.5208380088210105,0.3145375247839068,0.2421550514043514,1.63973980456165,1.401936213080371,8863744
10.577000000000002,11.28373969748416,9.870260302515844,8.497,8.995799558941265,7.998200441058735,0.2705466973449196,1.5576003611087799,0.3028984850830295,0.23819490960680967,1.6918191447152062,1.4233815775023535,9027584
10.78,11.302111099288263,10.257888900711736,8.352,9.01851031499895,7.68548968500105,0.2705466973449196,1.5783782005310059,0.3028984850830295,0.23819490960680967,1.7012241926887621,1.4555322083732496,9191424
10.637,11.129809293743534,10.144190706256467,7.975,8.622244157949687,7.327755842050312,0.2705466973449196,1.5585779964923858,0.3028984850830295,0.23819490960680967,1.706335990112803,1.4108200028719686,9355264
10.826999999999998,11.420734789278848,10.233265210721148,8.547999999999998,8.896333173843662,8.199666826156335,0.2652359081339758,1.5734649181365967,0.3073418981039578,0.2231299181639938,1.6717890026746245,1.475140833598569,9519104
10.893,11.310685288225478,10.475314711774523,8.153,8.546574643492185,7.759425356507816,0.2652359081339758,1.5746936738491057,0.3073418981039578,0.2231299181639938,1.6732645915232833,1.4761227561749282,9682944
10.908999999999999,11.41546717563925,10.402532824360748,8.107,8.774548500110665,7.4394514998893335,0.2652359081339758,1.6236169725656509,0.3073418981039578,0.2231299181639938,1.7443322966433965,1.5029016484879052,9846784
10.448000000000002,10.8807308632395,10.015269136760505,8.603,9.16949889673326,8.03650110326674,0.2642567161098365,1.629219238460064,0.29500074367756507,0.23351268854210788,1.7901669904644706,1.4682714864556572,10010624
10.706,11.274211228329747,10.137788771670252,7.961,8.484573299548401,7.437426700451599,0.2642567161098365,1.6443079635500908,0.29500074367756507,0.23351268854210788,1.7770238565350105,1.511592070565171,10174464
10.577000000000002,11.015612585318754,10.13838741468125,7.934,8.488332030465497,7.379667969534504,0.2642567161098365,1.6672298341989518,0.29500074367756507,0.23351268854210788,1.811832538223482,1.5226271301744216,10338304
11.113,11.493264381713564,10.732735618286435,8.371,8.851571534737547,7.890428465262455,0.2554770103126429,1.667402344942093,0.2806483030750969,0.2303057175501889,1.8243793935072046,1.5104252963769813,10502144
10.752,11.179476315133366,10.324523684866636,8.244000000000002,8.843903325545043,7.6440966744549605,0.2554770103126429,1.6778715163469315,0.2806483030750969,0.2303057175501889,1.8335908717571514,1.5221521609367117,10665984
10.724999999999998,11.164004555785015,10.285995444214981,8.288,8.766702412778544,7.809297587221455,0.2554770103126429,1.6895839154720307,0.2806483030750969,0.2303057175501889,1.8373987230425908,1.5417691079014706,10829824
10.831999999999999,11.411289219647664,10.252710780352334,8.487999999999998,8.87482812720897,8.101171872791026,0.2554770103126429,1.6783855125308036,0.2806483030750969,0.2303057175501889,1.8056051706187608,1.5511658544428464,10993664
10.895,11.382242239548255,10.407757760451744,8.58,9.067360236375517,8.092639763624483,0.2505566344483213,1.7158276230096816,0.27793595853639336,0.2231773103602493,1.8656788144309462,1.565976431588417,11157504
10.781,11.302372227875633,10.259627772124368,8.233,8.697156223700599,7.768843776299402,0.2505566344483213,1.7321455031633377,0.27793595853639336,0.2231773103602493,1.8832755997829957,1.5810154065436797,11321344
10.83,11.409931030382062,10.250068969617939,8.126000000000001,8.734378171863522,7.51762182813648,0.2505566344483213,1.7838694095611571,0.27793595853639336,0.2231773103602493,1.9053485597358775,1.6623902593864368,11485184
10.761999999999999,11.266456142791421,10.257543857208576,8.392999999999999,9.26174679855525,7.524253201444747,0.2434325969793159,1.813756415247917,0.26639621576188105,0.2204689781967508,1.8965552192302526,1.7309576112655816,11649024
10.807,11.40027986650484,10.21372013349516,8.272,8.860910859128952,7.683089140871049,0.2434325969793159,1.7572566971182824,0.26639621576188105,0.2204689781967508,1.8772893687594465,1.6372240254771182,11812864
10.878,11.62077587467553,10.13522412532447,8.114,8.545907397482377,7.682092602517624,0.2434325969793159,1.7941314414143563,0.26639621576188105,0.2204689781967508,1.9049615672017755,1.6833013156269372,11976704
10.416,11.107595257357943,9.724404742642058,8.173,9.2066154991098,7.1393845008902,0.24567716009476795,1.8483794033527374,0.2876822909165414,0.2036720292729945,1.98168681841103,1.715071988294445,12140544
10.498,11.184451746301223,9.811548253698776,8.334999999999999,9.206725300768538,7.4632746992314605,0.24567716009476795,1.847330279648304,0.2876822909165414,0.2036720292729945,1.9838832531777493,1.7107773061188587,12304384
10.512,11.350532050669502,9.6734679493305,8.361999999999998,9.248067717502447,7.475932282497549,0.24567716009476795,1.842099441587925,0.2876822909165414,0.2036720292729945,1.9815174261699964,1.7026814570058537,12468224
10.402000000000003,11.670091479349974,9.133908520650031,8.216,9.032127441028667,7.399872558971333,0.2517909047992967,1.9005941495299339,0.294139852048764,0.20944195754982947,2.005364706913245,1.7958235921466228,12632064
10.471,11.317574863789376,9.624425136210624,8.562000000000001,9.232340212131124,7.8916597878688775,0.2517909047992967,1.8876480236649513,0.294139852048764,0.20944195754982947,1.9805507726189366,1.794745274710966,12795904
10.719,11.669373084635712,9.768626915364287,8.171,9.19541641923585,7.146583580764149,0.2517909047992967,1.847169291973114,0.294139852048764,0.20944195754982947,1.992656268129559,1.701682315816669,12959744
10.221,11.378043214404716,9.063956785595284,7.980000000000001,8.894964480184889,7.0650355198151145,0.2445875191035763,1.8919327720999717,0.28682709215631064,0.20234794605084197,2.073098026971387,1.7107675172285564,13123584
10.584,11.314482032633247,9.853517967366752,8.123999999999999,9.088149366021675,7.159850633978323,0.2445875191035763,1.887278600037098,0.28682709215631064,0.20234794605084197,2.053702227356378,1.720854972717818,13287424
10.558,12.159423117105533,8.956576882894467,8.217,9.303720295200195,7.130279704799805,0.2445875191035763,1.9160707652568818,0.28682709215631064,0.20234794605084197,2.069687664171736,1.7624538663420275,13451264
10.183000000000002,12.00634335768116,8.359656642318843,7.892999999999999,9.316165837139156,6.469834162860841,0.2445875191035763,1.893692395091057,0.28682709215631064,0.20234794605084197,2.0577090343426345,1.7296757558394793,13615104
10.221,11.50951426068942,8.93248573931058,8.043000000000001,9.290838531221087,6.795161468778914,0.24092865414409056,1.8883599564433098,0.27864516806011985,0.2032121402280613,2.0477110480490954,1.7290088648375241,13778944
10.325,11.632197383718312,9.017802616281687,8.003,9.41722805798782,6.588771942012181,0.24092865414409056,1.8977342545986176,0.27864516806011985,0.2032121402280613,2.055280616686149,1.740187892511086,13942784
10.487000000000002,12.297188111771815,8.676811888228189,7.956999999999999,9.277810735873992,6.636189264126005,0.24092865414409056,1.9189307391643524,0.27864516806011985,0.2032121402280613,2.1012101145118174,1.7366513638168877,14106624
10.496,12.056629360226188,8.935370639773813,7.743,9.13401437807091,6.35198562192909,0.24217334194672727,1.923678132891655,0.2786589543017636,0.20568772959169093,2.0872469859347356,1.7601092798485745,14270464
10.441999999999998,11.892412355159731,8.991587644840266,8.276999999999997,9.439695574946423,7.114304425053572,0.24217334194672727,1.9124333828687667,0.2786589543017636,0.20568772959169093,2.076314912908726,1.7485518528288075,14434304
10.324,12.07276070404158,8.57523929595842,7.963000000000001,9.23770820190348,6.688291798096523,0.24217334194672727,1.933183941245079,0.2786589543017636,0.20568772959169093,2.1097931127210843,1.756574769769074,14598144
10.317,12.194594471657817,8.439405528342183,7.914,9.016489909250874,6.811510090749126,0.23821123653295517,1.9408773645758628,0.27231702371023564,0.20410544935567468,2.113169327124336,1.7685854020273895,14761984
10.282,11.558062694384567,9.005937305615433,8.128,9.204696800403902,7.051303199596099,0.23821123653295517,1.9455515965819359,0.27231702371023564,0.20410544935567468,2.0919889474815645,1.7991142456823073,14925824
10.489,11.821917476815427,9.156082523184574,8.408000000000001,9.370421944886962,7.445578055113041,0.23821123653295517,1.9295319437980651,0.27231702371023564,0.20410544935567468,2.095850625167747,1.7632132624283834,15089664
10.531999999999998,12.004010869525084,9.059989130474912,8.273999999999997,9.356295708205476,7.191704291794518,0.2219348269656014,1.9191741988062858,0.24936767113759015,0.19450198279361267,2.1013735149492367,1.7369748826633349,15253504
10.642999999999999,11.711719327045225,9.574280672954773,8.175999999999998,9.119442632066198,7.232557367933798,0.2219348269656014,1.9299704357981682,0.24936767113759015,0.19450198279361267,2.118977450465854,1.7409634211304823,15417344
10.554,11.625048084821593,9.482951915178408,8.436,9.287906098111758,7.584093901888242,0.2219348269656014,1.9150631502270699,0.24936767113759015,0.19450198279361267,2.070299007959203,1.7598272924949367,15581184
10.459,11.489169403544873,9.428830596455127,8.492999999999999,9.08301779634177,7.902982203658227,0.21491464121014964,1.9217892289161682,0.2374852399031432,0.19234404251715606,2.0623811582731744,1.7811972995591618,15745024
10.549000000000003,11.51538967295807,9.582610327041936,8.416999999999998,9.273329959770178,7.560670040229817,0.21491464121014964,1.9896396905183793,0.2374852399031432,0.19234404251715606,2.1357694713735316,1.843509909663227,15908864
10.722999999999999,11.652451989077434,9.793548010922564,8.193,9.196404703995352,7.189595296004647,0.21491464121014964,1.9751925721764565,0.2374852399031432,0.19234404251715606,2.1323171058992005,1.8180680384537125,16072704
10.509,11.601762096707239,9.416237903292762,8.303,8.904914445747899,7.701085554252102,0.21491464121014964,1.96268400400877,0.2374852399031432,0.19234404251715606,2.1121244761865747,1.8132435318309656,16236544
10.469999999999999,11.472586654608966,9.467413345391032,8.262,9.395850078273138,7.1281499217268625,0.2043410809234804,1.9483256429433822,0.2330918752248728,0.17559028662208803,2.1251238727319803,1.7715274131547838,16400384
10.728,12.235393777352154,9.220606222647845,8.310999999999998,9.45474341528159,7.167256584718406,0.2043410809234804,1.9330759584903716,0.2330918752248728,0.17559028662208803,2.0880560812302558,1.7780958357504875,16564224
10.754999999999999,11.802246389346843,9.707753610653155,8.231999999999998,9.038979553644326,7.425020446355669,0.2043410809234804,1.981172601878643,0.2330918752248728,0.17559028662208803,2.1313703865115627,1.8309748172457234,16728064
10.515,11.599004151283564,9.430995848716437,8.062000000000001,8.933593942154259,7.190406057845743,0.2014001028963624,1.9734519302845002,0.22724640066757593,0.17555380512514887,2.1087531689504218,1.8381506916185788,16891904
10.704,11.94841311468499,9.45958688531501,8.325000000000001,9.163978545613654,7.486021454386348,0.2014001028963624,1.9514019891619683,0.22724640066757593,0.17555380512514887,2.1115416246014616,1.791262353722475,17055744
10.746,11.908378595811193,9.583621404188808,8.383,9.220974343282656,7.545025656717343,0.2014001028963624,1.971805788576603,0.22724640066757593,0.17555380512514887,2.146633087829814,1.796978489323392,17219584
10.859,11.92674013692471,9.79125986307529,8.330000000000002,9.184798221804423,7.475201778195581,0.19679439916244512,1.9808299288153648,0.22108105258653107,0.17250774573835917,2.1542264903875648,1.807433367243165,17383424
10.791000000000002,11.855992488236422,9.726007511763582,8.912,9.61355256396082,8.210447436039182,0.19679439916244512,1.9720995992422103,0.22108105258653107,0.17250774573835917,2.126009470700485,1.8181897277839356,17547264
10.674000000000001,11.634928717439541,9.713071282560461,8.519,9.5316643076558,7.506335692344201,0.19679439916244512,1.9707188621163367,0.22108105258653107,0.17250774573835917,2.1004198483922303,1.8410178758404432,17711104
10.803999999999998,11.805500873689084,9.802499126310913,8.205,9.11968300519907,7.290316994800931,0.1969945013570698,1.9865754410624503,0.22229818979340682,0.1716908129207328,2.1117622665770677,1.861388615547833,17874944
10.860000000000001,11.585685882458796,10.134314117541207,8.582,9.236779352148494,7.927220647851508,0.1969945013570698,1.9925950810313224,0.22229818979340682,0.1716908129207328,2.1118090428285443,1.8733811192341003,18038784
10.694999999999999,11.571233416390859,9.818766583609138,8.568,9.215700548093022,7.9202994519069785,0.1969945013570698,1.9677669525146484,0.22229818979340682,0.1716908129207328,2.0908477227117515,1.844686182317545,18202624
11.127999999999998,12.002640497576003,10.253359502423994,8.303,8.930965763397975,7.675034236602027,0.1982328889556356,1.9635962963104248,0.22287356337631328,0.1735922145349579,2.0744145558319658,1.852778036788884,18366464
10.916000000000002,11.573787199632223,10.258212800367781,8.661,9.241645330645136,8.080354669354863,0.1982328889556356,1.9612706556916237,0.22287356337631328,0.1735922145349579,2.099847017227488,1.8226942941557593,18530304
10.989999999999998,12.022279032045113,9.957720967954884,8.342999999999998,8.711484735097669,7.974515264902328,0.1982328889556356,1.9978833109140397,0.22287356337631328,0.1735922145349579,2.1356743863142453,1.860092235513834,18694144
11.225999999999999,11.976669034928175,10.475330965071823,8.727,9.324244506044217,8.129755493955784,0.1982328889556356,1.9839094594120978,0.22287356337631328,0.1735922145349579,2.1385341537503297,1.829284765073866,18857984
10.887000000000002,11.631016800885574,10.14298319911443,8.753,9.638968961081595,7.867031038918405,0.18468651207975495,1.9746743455529212,0.20432074277145904,0.16505228138805086,2.101186783612622,1.8481619074932203,19021824
10.715,11.522703534720506,9.907296465279494,8.579,9.13736278529286,8.020637214707142,0.18468651207975495,2.016733744740486,0.20432074277145904,0.16505228138805086,2.149332712488874,1.8841347769920982,19185664
11.226,11.692158771235725,10.759841228764277,8.619,9.331663314616376,7.906336685383623,0.18468651207975495,1.974536493420601,0.20432074277145904,0.16505228138805086,2.1061426054233348,1.842930381417867,19349504
11.189,11.80046463511801,10.57753536488199,8.765,9.313365753854123,8.216634246145878,0.18656113973790217,1.959153190255165,0.20374596989220564,0.1693763095835987,2.0658653364212456,1.8524410440890844,19513344
11.145,12.045569264410018,10.244430735589981,9.059000000000001,9.665769313660473,8.45223068633953,0.18656113973790217,1.9766026064753532,0.20374596989220564,0.1693763095835987,2.0825815892284525,1.8706236237222538,19677184
11.489,12.311501671730825,10.666498328269176,8.989,9.704911307355877,8.273088692644125,0.18656113973790217,1.9744182109832764,0.20374596989220564,0.1693763095835987,2.083134799721406,1.8657016222451468,19841024
11.228,11.948760709250996,10.507239290749004,9.001000000000001,9.4968114561,8.505188543900003,0.18089525630160397,1.9490327462553978,0.1956656577845112,0.16612485481869674,2.05385775407072,1.8442077384400757,20004864
11.344000000000001,11.94076125879618,10.747238741203823,8.704000000000002,9.286240500137188,8.121759499862817,0.18089525630160397,1.9422598689794541,0.1956656577845112,0.16612485481869674,2.0071956137337947,1.8773241242251133,20168704
11.39,12.145910047558571,10.63408995244143,8.854000000000001,9.371826225678076,8.336173774321926,0.18089525630160397,1.9200328856706619,0.1956656577845112,0.16612485481869674,2.002208920799293,1.8378568505420312,20332544
11.228999999999997,11.832348158197236,10.625651841802759,8.904,9.45552878438029,8.35247121561971,0.17249956574078168,1.9577879756689072,0.19133418410383923,0.15366494737772413,2.0779257475984205,1.8376502037393938,20496384
11.357,11.886982075168584,10.827017924831415,8.765,9.355783378236051,8.17421662176395,0.17249956574078168,1.976370507478714,0.19133418410383923,0.15366494737772413,2.0890863809070965,1.8636546340503313,20660224
11.423000000000002,12.099536030082657,10.746463969917347,9.203,9.741034385518248,8.664965614481751,0.17249956574078168,1.9449517533183098,0.19133418410383923,0.15366494737772413,2.038228559211151,1.8516749474254686,20824064
11.407999999999998,11.8463332065906,10.969666793409395,8.826,9.153053512441007,8.498946487558994,0.1631824165067276,1.916901160776615,0.1840869279089233,0.1422779051045319,2.0302476548527064,1.8035546667005238,20987904
11.322999999999999,11.883072316759183,10.762927683240815,9.081,9.57693245507831,8.585067544921689,0.1631824165067276,1.923413048684597,0.1840869279089233,0.1422779051045319,2.028411674537855,1.818414422831339,21151744
11.514,11.930970022903326,11.097029977096673,8.883999999999999,9.47041623442739,8.297583765572607,0.1631824165067276,1.9198623433709145,0.1840869279089233,0.1422779051045319,2.005092776932391,1.8346319098094381,21315584
11.59,12.041707870199314,11.138292129800686,9.223,9.92869185909999,8.517308140900012,0.1631824165067276,1.8916614964604377,0.1840869279089233,0.1422779051045319,1.963425796747646,1.8198971961732293,21479424
11.439000000000002,11.830700140413558,11.047299859586445,8.995000000000001,9.527958722604295,8.462041277395707,0.15674545839742673,1.9083955734968185,0.17210082527865,0.14139009151620346,2.0000551343841235,1.8167360126095138,21643264
11.567000000000002,12.06258147665142,11.071418523348584,9.026,9.45947894989261,8.59252105010739,0.15674545839742673,1.902188140153885,0.17210082527865,0.14139009151620346,1.9947783206239234,1.8095979596838465,21807104
11.535,12.008798480369029,11.061201519630972,9.207999999999998,9.580365411927584,8.835634588072413,0.15674545839742673,1.8775432795286178,0.17210082527865,0.14139009151620346,1.975865820066944,1.7792207389902917,21970944
11.506,11.904426906721923,11.107573093278077,9.065999999999999,9.431901626123743,8.700098373876255,0.15494066482395585,1.8769760310649872,0.17075342601575672,0.139127903632155,1.93077923458363,1.8231728275463444,22134784
11.660999999999998,12.042430203313788,11.279569796686207,9.124,9.68747493289409,8.56052506710591,0.15494066482395585,1.8578844115138053,0.17075342601575672,0.139127903632155,1.9651783758248296,1.7505904472027811,22298624
11.670999999999998,12.061677616456329,11.280322383543666,8.944999999999999,9.387995485304307,8.50200451469569,0.15494066482395585,1.8927038088440895,0.17075342601575672,0.139127903632155,1.9706977952977316,1.8147098223904474,22462464
11.534,11.947888873974646,11.120111126025355,9.163,9.484155725466634,8.841844274533367,0.15560238183240166,1.886669757962227,0.16723995595726832,0.143964807707535,1.9571708081560608,1.816168707768393,22626304
11.735000000000001,12.143099252633474,11.326900747366528,9.161999999999999,9.640806850410476,8.683193149589522,0.15560238183240166,1.877122348546982,0.16723995595726832,0.143964807707535,1.9556352471980225,1.7986094498959413,22790144
11.877,12.356,11.398000000000001,8.966000000000001,9.563682189796552,8.36831781020345,0.15560238183240166,1.8575840562582016,0.16723995595726832,0.143964807707535,1.9429411867813717,1.7722269257350314,22953984
11.694999999999999,12.045235634965945,11.344764365034052,9.207,9.724494927511373,8.689505072488629,0.14965916384530825,1.8793167054653168,0.16200543403675188,0.13731289365386462,1.9481644583077993,1.8104689526228344,23117824
11.585999999999999,11.886705836325136,11.28529416367486,9.286999999999997,9.654642489383365,8.91935751061663,0.14965916384530825,1.8468652710318565,0.16200543403675188,0.13731289365386462,1.9294518604709003,1.7642786815928126,23281664
11.870000000000001,12.193202722760809,11.546797277239193,9.254999999999999,9.91905195579864,8.590948044201358,0.14965916384530825,1.8673588618636132,0.16200543403675188,0.13731289365386462,1.9647421061314716,1.7699756175957548,23445504
11.669,11.887378112456354,11.450621887543647,9.261999999999999,9.65029885397719,8.873701146022807,0.14988013241433382,1.8776187032461167,0.16494553276427734,0.1348147320643903,1.9970261467024644,1.758211259789769,23609344
11.799000000000001,12.280236947874954,11.317763052125049,9.268,9.854238859169197,8.681761140830805,0.14988013241433382,1.855898416042328,0.16494553276427734,0.1348147320643903,1.9718273697913657,1.7399694622932902,23773184
11.570000000000002,11.849392197457268,11.290607802542736,9.420999999999998,9.945584597562679,8.896415402437317,0.14988013241433382,1.8879755064845085,0.16494553276427734,0.1348147320643903,1.956743237953723,1.819207775015294,23937024
11.794999999999998,12.133740313514643,11.456259686485353,8.972999999999999,9.351973613857217,8.594026386142781,0.14988013241433382,1.8413398250937463,0.16494553276427734,0.1348147320643903,1.9105812847690213,1.7720983654184712,24100864
11.701,12.06984820726147,11.33215179273853,9.149,9.633612216106858,8.66438778389314,0.13838329644459008,1.886990164220333,0.15607953516497491,0.12068705772420524,1.9540990271468943,1.8198813012937718,24264704
11.851,12.129224729310678,11.572775270689323,9.562999999999999,10.095879911424703,9.030120088575295,0.13838329644459008,1.8536042794585228,0.15607953516497491,0.12068705772420524,1.9615841916957748,1.7456243672212708,24428544
11.973,12.409349630457045,11.536650369542956,9.195,9.793218187620537,8.596781812379463,0.13838329644459008,1.851046021282673,0.15607953516497491,0.12068705772420524,1.9664691136146208,1.735622928950725,24592384
11.729,12.034104899993428,11.42389510000657,9.122,9.653785671111962,8.590214328888038,0.13495795284699547,1.8604166612029076,0.1550654984301805,0.11485040726381042,1.94710021417731,1.7737331082285053,24756224
11.594,12.117606722645919,11.07039327735408,9.233,9.871686934264355,8.594313065735646,0.13495795284699547,1.8319354340434075,0.1550654984301805,0.11485040726381042,1.966622697865932,1.697248170220883,24920064


==> data/progress-coinrun-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.9900000000000007,3.2708914381037637,2.7091085618962376,2.7600000000000007,3.198634243989227,2.3213657560107746,0.0,2.707440343499184,0.0,0.0,2.708106910666073,2.7067737763322945,16384,-0.1025370517745614,1.9298011422157288
5.21,5.827170964968379,4.592829035031621,5.23,5.709687398208459,4.750312601791542,0.0,2.630353280901909,0.0,0.0,2.6822202837236913,2.5784862780801263,180224,-0.09154958622530103,4.434473609924316
5.65,6.037943294825417,5.262056705174584,5.359999999999999,5.90074023338383,4.8192597666161685,0.0,2.4419133961200714,0.0,0.0,2.557936504174875,2.325890288065268,344064,-0.06653654193505644,5.196000862121582
5.9,6.484807660688538,5.315192339311463,5.31,5.614795013082563,5.005204986917437,0.0,2.2305023998022078,0.0,0.0,2.3754238596973583,2.0855809399070573,507904,-0.05868162401020527,5.539783096313476
6.11,6.4853664875824695,5.734633512417531,6.000000000000001,6.554977477020465,5.445022522979537,0.534934816147173,1.8710223212838173,0.6359068176052965,0.4339628146890494,2.0098782802006605,1.7321663623669739,671744,0.08195197654422373,5.819646739959717
6.790000000000001,7.178458491991101,6.401541508008901,6.36,6.9569924622639725,5.763007537736028,0.534934816147173,1.7318408817052842,0.6359068176052965,0.4339628146890494,1.858509859952342,1.6051719034582264,835584,0.07852009683847425,6.50983943939209
6.890000000000001,7.472151183113116,6.307848816886885,6.45,6.832753184180093,6.0672468158199075,0.534934816147173,1.6004177749156951,0.6359068176052965,0.4339628146890494,1.692207247566758,1.5086283022646323,999424,0.056038728542625926,6.623776006698608
7.480000000000001,7.96124837662064,6.998751623379363,7.040000000000001,7.343973683071415,6.736026316928587,0.7759650532748007,1.4043370872735976,0.8281467374007601,0.7237833691488413,1.4777549624479542,1.330919212099241,1163264,1.7739620208740234,7.091610050201416
7.68,8.18950956811428,7.170490431885719,7.1,7.368328157299975,6.8316718427000245,0.7759650532748007,1.3756931886076926,0.8281467374007601,0.7237833691488413,1.4425757081791182,1.308810669036267,1327104,1.6178524374961853,7.0548258304595945
7.779999999999999,8.295363949069005,7.264636050930994,7.2299999999999995,7.543209195267316,6.916790804732683,0.7759650532748007,1.3505342915654182,0.8281467374007601,0.7237833691488413,1.4664930412732713,1.234575541857565,1490944,1.6794278621673584,6.90529580116272
7.9300000000000015,8.379555335859783,7.4804446641402205,7.49,7.974664832642105,7.005335167357895,0.6209643893365865,1.3332549244165421,0.6634369839674095,0.5784917947057635,1.4186245911530466,1.2478852576800377,1654784,3.730483627319336,6.846738052368164
8.120000000000001,8.607442304278159,7.632557695721843,7.38,7.769358446678636,6.990641553321364,0.6209643893365865,1.351875936985016,0.6634369839674095,0.5784917947057635,1.4141941857003189,1.289557688269713,1818624,3.756579303741455,6.84635100364685
8.36,8.862394267483218,7.857605732516781,7.33,7.77283179650969,6.88716820349031,0.6209643893365865,1.3839358597993852,0.6634369839674095,0.5784917947057635,1.45901919652628,1.3088525230724903,1982464,3.7612995147705077,6.936115789413452
8.41,8.66865034312755,8.15134965687245,7.7700000000000005,8.210567815438214,7.329432184561786,0.41848380052336626,1.3849654838442802,0.4499098590853075,0.387057741961425,1.4521984334513693,1.317732534237191,2146304,5.344049549102783,6.880907106399536
8.639999999999999,8.90153393661244,8.378466063387558,7.5,7.868781778291716,7.131218221708284,0.41848380052336626,1.4239907041192055,0.4499098590853075,0.387057741961425,1.500555724255869,1.347425683982542,2310144,5.111921310424805,6.968370151519776
8.740000000000002,9.043973683071416,8.436026316928588,7.610000000000001,8.174712316139821,7.045287683860181,0.41848380052336626,1.4758769020438194,0.4499098590853075,0.387057741961425,1.597999573851464,1.3537542302361747,2473984,5.182730722427368,6.995525312423706
8.719999999999999,8.955796522451031,8.484203477548967,7.44,8.07118935352238,6.80881064647762,0.3301398376971822,1.5384208336472511,0.383083924779364,0.2771957506150004,1.7004412264114726,1.3764004408830297,2637824,5.785920286178589,6.868324565887451
8.68,9.250613704707483,8.109386295292516,7.55,8.253206939669967,6.846793060330033,0.3301398376971822,1.576436746120453,0.383083924779364,0.2771957506150004,1.7852735213128479,1.367599970928058,2801664,5.795536375045776,6.819077396392823
8.62,9.68658333007787,7.553416669922129,7.55,8.344040301244213,6.755959698755787,0.3301398376971822,1.6405084118247033,0.383083924779364,0.2771957506150004,1.8887471447041597,1.392269678945247,2965504,5.778269100189209,6.7393059730529785
8.73,9.902220115848555,7.557779884151445,7.609999999999999,8.304910066123668,6.915089933876332,0.3301398376971822,1.720511144399643,0.383083924779364,0.2771957506150004,2.0006262532453287,1.4403960355539573,3129344,6.052641677856445,6.814838457107544
8.86,9.752412460692923,7.967587539307075,7.5200000000000005,8.156867333123627,6.883132666876374,0.26407026840749187,1.6844545423984527,0.3465031843545306,0.18163735246045315,1.9832982747545258,1.3856108100423796,3293184,6.348570823669434,6.973966264724732
8.98,9.832994724485445,8.127005275514556,7.5699999999999985,8.11415071441651,7.025849285583487,0.26407026840749187,1.6905346840620041,0.3465031843545306,0.18163735246045315,1.991146235657376,1.3899231324666323,3457024,6.245943546295166,7.067854642868042
9.17,9.668096376216491,8.671903623783509,7.459999999999999,7.75393876913398,7.166061230866018,0.26407026840749187,1.706470711529255,0.3465031843545306,0.18163735246045315,1.9492124288674488,1.4637289941910612,3620864,6.159153175354004,7.225666952133179
8.98,9.389389789809174,8.570610210190827,7.85,8.506124988092969,7.193875011907029,0.2136039437002788,1.6711193770170212,0.2860223238802916,0.14118556352026598,1.8841958911195045,1.4580428629145379,3784704,6.769105434417725,7.122722482681274
9.29,9.515610283453569,9.06438971654643,7.980000000000001,8.428998886412874,7.531001113587128,0.2136039437002788,1.6063066840171814,0.2860223238802916,0.14118556352026598,1.8149441298894233,1.3976692381449394,3948544,6.820378684997559,7.408043384552002
9.5,9.76457513110646,9.23542486889354,7.9399999999999995,8.306606055596466,7.5733939444035325,0.2136039437002788,1.5713276073336602,0.2860223238802916,0.14118556352026598,1.6953561863437392,1.4472990283235811,4112384,6.897814035415649,7.577021551132202
9.47,9.68,9.260000000000002,7.8,8.287852436706018,7.312147563293982,0.17927778571324776,1.5438173398375512,0.24233844156085366,0.11621712986564188,1.7320187970848844,1.355615882590218,4276224,7.173259830474853,7.551232242584229
9.419999999999998,9.84848570571257,8.991514294287427,7.8100000000000005,8.530347138538081,7.0896528614619205,0.17927778571324776,1.542760218679905,0.24233844156085366,0.11621712986564188,1.7736305890744968,1.3118898482853132,4440064,7.123724365234375,7.452753400802612
9.55,9.882415402771894,9.217584597228107,7.8,8.209878030638384,7.390121969361616,0.17927778571324776,1.5329990088939667,0.24233844156085366,0.11621712986564188,1.7350793710076977,1.3309186467802356,4603904,7.061986827850342,7.494526433944702
9.360000000000001,10.11657121277511,8.603428787224892,7.9,8.637563556583432,7.162436443416569,0.15090632391319708,1.546324075758457,0.19685854776470957,0.10495410006168461,1.7846419154798419,1.3080062360370723,4767744,7.300982999801636,7.343438529968262
9.58,9.768679622641132,9.391320377358868,8.07,8.427910603363467,7.712089396636535,0.15090632391319708,1.4500746816396712,0.19685854776470957,0.10495410006168461,1.571415841370534,1.3287335219088086,4931584,7.1700098514556885,7.548851203918457
9.66,9.87540659228538,9.44459340771462,8.16,8.616508488420534,7.703491511579467,0.15090632391319708,1.454137809574604,0.19685854776470957,0.10495410006168461,1.6099292564765642,1.298346362672644,5095424,7.193647003173828,7.5959385395050045
9.78,9.963303027798233,9.596696972201766,8.110000000000001,8.501024295920343,7.718975704079658,0.11826279978452778,1.4420278936624527,0.15071414382954604,0.08581145573950952,1.6101690613752604,1.273886725949645,5259264,7.430944013595581,7.6561203956604
9.739999999999998,9.882828568570856,9.59717143142914,8.07,8.581957029446809,7.558042970553192,0.11826279978452778,1.439068803191185,0.15071414382954604,0.08581145573950952,1.5995766900178352,1.2785609163645346,5423104,7.424467611312866,7.612480401992798
9.7,9.889736659610103,9.510263340389896,8.169999999999998,8.637011777153424,7.702988222846574,0.11826279978452778,1.48430635035038,0.15071414382954604,0.08581145573950952,1.6276707721890626,1.3409419285116972,5586944,7.331054544448852,7.539012765884399
9.81,9.940000000000001,9.68,8.09,8.426005952328229,7.753994047671771,0.11826279978452778,1.4639478370547294,0.15071414382954604,0.08581145573950952,1.6240584342362412,1.3038372398732176,5750784,7.50498480796814,7.604674911499023
9.73,9.87177446878758,9.588225531212421,8.05,8.458044115262064,7.641955884737937,0.09694642581901763,1.4677088513970376,0.11888780298802426,0.07500504865001101,1.5799304599374702,1.355487242856605,5914624,7.466394662857056,7.536593627929688
9.77,9.918660687473185,9.621339312526814,8.110000000000001,8.387308492477242,7.83269150752276,0.09694642581901763,1.4792483165860175,0.11888780298802426,0.07500504865001101,1.5852731485967675,1.3732234845752676,6078464,7.540439653396606,7.55193977355957
9.780000000000001,9.896619037896908,9.663380962103094,8.110000000000001,8.401376045686671,7.818623954313332,0.09694642581901763,1.4476921617984773,0.11888780298802426,0.07500504865001101,1.5368023660286203,1.3585819575683342,6242304,7.433794021606445,7.527614498138428
9.83,9.964536240470737,9.695463759529263,8.16,8.429072480941475,7.8909275190585255,0.08629770695115432,1.4429103508591652,0.1045260045921374,0.06806940931017125,1.550906361178696,1.3349143405396344,6406144,7.58886399269104,7.5726066589355465
9.76,9.8713552872566,9.6486447127434,8.209999999999999,8.649203825119955,7.7707961748800445,0.08629770695115432,1.4580321878194809,0.1045260045921374,0.06806940931017125,1.5596110554025577,1.356453320236404,6569984,7.577056264877319,7.517071533203125
9.8,9.926491106406736,9.673508893593265,8.139999999999999,8.340997512422417,7.939002487577581,0.08629770695115432,1.4607609167695046,0.1045260045921374,0.06806940931017125,1.5550162535338545,1.3665055800051547,6733824,7.546379280090332,7.522929668426514
9.650000000000002,9.830277563773201,9.469722436226803,8.280000000000001,8.611058907144939,7.948941092855064,0.08864760770006412,1.4775504931807517,0.11762397117281251,0.059671244227315734,1.5774861550575865,1.377614831303917,6897664,7.6022515296936035,7.416387748718262
9.760000000000002,9.871355287256602,9.648644712743401,8.350000000000001,8.68541019662497,8.014589803375033,0.08864760770006412,1.4796148762106895,0.11762397117281251,0.059671244227315734,1.5588448057284832,1.400384946692896,7061504,7.62439603805542,7.491167068481445
9.74,9.908522995463528,9.571477004536472,8.350000000000001,8.753112887414929,7.946887112585074,0.08864760770006412,1.4836455419659615,0.11762397117281251,0.059671244227315734,1.5964165826564738,1.3708745012754493,7225344,7.578378629684448,7.4552243709564205
9.830000000000002,9.956885775404498,9.703114224595506,8.169999999999998,8.659999999999998,7.679999999999998,0.08852787361946254,1.4787586271762847,0.11371470543638323,0.06334104180254185,1.5497275178462406,1.4077897365063288,7389184,7.56915054321289,7.515280151367188
9.779999999999998,9.904899959967965,9.65510004003203,8.27,8.696731765867037,7.843268234132962,0.08852787361946254,1.483281460404396,0.11371470543638323,0.06334104180254185,1.572808525379851,1.393754395428941,7553024,7.555029773712159,7.462795972824097
9.760000000000002,9.880000000000003,9.64,8.129999999999999,8.601274866717926,7.658725133282072,0.08852787361946254,1.5240641981363297,0.11371470543638323,0.06334104180254185,1.604951569731348,1.4431768265413114,7716864,7.556591749191284,7.424497413635254
9.83,9.948743420870379,9.711256579129621,8.04,8.440499687890014,7.639500312109983,0.08417179793307619,1.5390811905264854,0.1013530644796298,0.06699053138652258,1.6162793395359498,1.461883041517021,7880704,7.584761333465576,7.472578144073486
9.82,9.98,9.66,7.970000000000001,8.437011777153426,7.502988222846576,0.08417179793307619,1.482034905254841,0.1013530644796298,0.06699053138652258,1.585468739083214,1.3786010714264678,8044544,7.592842245101929,7.474003314971924
9.84,9.931651513899117,9.748348486100882,8.09,8.56,7.62,0.08417179793307619,1.4777834862470627,0.1013530644796298,0.06699053138652258,1.5581473808482882,1.3974195916458372,8208384,7.5964117527008055,7.4778101444244385
9.790000000000001,9.941327459504217,9.638672540495785,8.2,8.506594194335117,7.893405805664881,0.08417179793307619,1.5008520632982254,0.1013530644796298,0.06699053138652258,1.6152998423402916,1.3864042842561592,8372224,7.563423919677734,7.42684235572815
9.84,9.982828568570858,9.697171431429142,8.27,8.7173253849269,7.822674615073098,0.08079600289626868,1.4913484796881675,0.09733948314710705,0.0642525226454303,1.5837664200805643,1.3989305392957707,8536064,7.547668170928955,7.465528059005737
9.809999999999999,9.967797338380594,9.652202661619404,8.28,8.604961536185439,7.955038463814561,0.08079600289626868,1.4984405145049096,0.09733948314710705,0.0642525226454303,1.5707625199594877,1.4261185090503314,8699904,7.537924098968506,7.43244686126709
9.93,9.994031242374328,9.865968757625671,8.190000000000001,8.568021163428718,7.811978836571285,0.08079600289626868,1.4821538940072059,0.09733948314710705,0.0642525226454303,1.5538418678672357,1.410465920147176,8863744,7.558101654052734,7.518517541885376
9.78,9.946132477258361,9.613867522741637,8.34,8.689857113690717,7.990142886309282,0.083056593711755,1.5039437025785447,0.1018469936352421,0.0642661937882679,1.6216791217397244,1.386208283417365,9027584,7.474853134155273,7.388911962509155
9.89,9.984339811320567,9.795660188679435,8.26,8.698634243989225,7.821365756010773,0.083056593711755,1.4793270856142045,0.1018469936352421,0.0642661937882679,1.608893657285552,1.349760513942857,9191424,7.511367511749268,7.470415878295898
9.830000000000002,9.956885775404498,9.703114224595506,8.249999999999998,8.594238289561169,7.905761710438828,0.083056593711755,1.5063444197177887,0.1018469936352421,0.0642661937882679,1.6339100610635224,1.3787787783720549,9355264,7.505471420288086,7.409221601486206
9.760000000000002,9.880000000000003,9.64,8.23,8.711767578817836,7.7482324211821645,0.07343583590304277,1.5257269993424416,0.08809550151998782,0.05877617028609772,1.631032322352706,1.4204216763321773,9519104,7.473240661621094,7.337330532073975
9.89,9.984339811320567,9.795660188679435,8.34,8.780908153700972,7.899091846299028,0.07343583590304277,1.5010803073644639,0.08809550151998782,0.05877617028609772,1.5934034825336858,1.408757132195242,9682944,7.470142269134522,7.435978984832763
9.84,9.96,9.719999999999999,8.21,8.620974451760691,7.79902554823931,0.07343583590304277,1.5098105132579804,0.08809550151998782,0.05877617028609772,1.6174181644564316,1.4022028620595293,9846784,7.496322584152222,7.3998432636260985
9.900000000000002,9.97745966692415,9.822540333075855,8.33,8.661813200460742,7.998186799539258,0.06807385849133042,1.515197755396366,0.08254012032979326,0.05360759665286759,1.615526064475269,1.4148694463174631,10010624,7.469997549057007,7.432366466522216
9.780000000000001,9.963303027798235,9.596696972201768,8.11,8.379999999999999,7.84,0.06807385849133042,1.5308054387569427,0.08254012032979326,0.05360759665286759,1.624781534439549,1.4368293430743364,10174464,7.4505308151245115,7.336162090301514
9.82,9.96696938456699,9.67303061543301,8.469999999999999,8.810734500748016,8.129265499251982,0.06807385849133042,1.5145776599645615,0.08254012032979326,0.05360759665286759,1.5890046787654886,1.4401506411636344,10338304,7.472541570663452,7.374057960510254
9.89,9.973066238629182,9.80693376137082,8.45,8.835356977359954,8.064643022640045,0.06408484211528195,1.5327007681131364,0.07063281192355675,0.05753687230700716,1.6250904036688654,1.4403111325574074,10502144,7.4889881134033205,7.415536499023437
9.8,9.918321595661993,9.681678404338008,8.209999999999999,8.548969025133564,7.871030974866433,0.06408484211528195,1.5136653140187264,0.07063281192355675,0.05753687230700716,1.593892034554221,1.4334385934832319,10665984,7.47330002784729,7.337219667434693
9.84,9.931651513899117,9.748348486100882,8.29,8.670657326213485,7.909342673786513,0.06408484211528195,1.5360865369439125,0.07063281192355675,0.05753687230700716,1.6057103180982197,1.4664627557896053,10829824,7.447488832473755,7.339812755584717
9.870000000000001,10.004536240470738,9.735463759529264,8.2,8.576828873628335,7.823171126371664,0.06408484211528195,1.52172140032053,0.07063281192355675,0.05753687230700716,1.6088309616528653,1.4346118389881946,10993664,7.4559112071990965,7.370098304748535
9.76,9.895646599662506,9.624353400337494,8.360000000000001,8.726606055596468,7.993393944403534,0.06434798893565505,1.5575438484549522,0.0748477772294564,0.05384820064185369,1.6447116469348106,1.4703760499750937,11157504,7.446686220169068,7.284805727005005
9.84,9.941980390271855,9.738019609728145,8.169999999999998,8.522278299076168,7.817721700923827,0.06434798893565505,1.5556220278143882,0.0748477772294564,0.05384820064185369,1.6296399387098568,1.4816041169189196,11321344,7.437419509887695,7.330105447769165
9.850000000000001,9.986014705087356,9.713985294912646,8.2,8.675394572960188,7.724605427039811,0.06434798893565505,1.5492575287818908,0.0748477772294564,0.05384820064185369,1.6456364113488688,1.4528786462149128,11485184,7.45765061378479,7.332657194137573
9.9,10.054919333848297,9.745080666151704,8.280000000000001,8.642767142944342,7.9172328570556605,0.06616428484951482,1.5355646535754204,0.08104970951806925,0.051278860180960395,1.6408349960078676,1.4302943111429731,11649024,7.451149129867554,7.375143575668335
9.92,10.007177978870814,9.832822021129186,8.22,8.684327470649757,7.755672529350245,0.06616428484951482,1.5217712849378586,0.08104970951806925,0.051278860180960395,1.612578529947658,1.4309640399280592,11812864,7.464148902893067,7.3880438804626465
9.82,9.96,9.68,8.27,8.65742741255621,7.882572587443789,0.06616428484951482,1.5301282346248626,0.08104970951806925,0.051278860180960395,1.609447353513377,1.450809115736348,11976704,7.443048286437988,7.287377882003784
9.920000000000002,10.036619037896909,9.803380962103095,8.45,8.770156211871642,8.129843788128357,0.05695543371431876,1.5091569274663925,0.06996472385966762,0.04394614356896989,1.589511450044106,1.428802404888679,12140544,7.379774665832519,7.359107828140258
9.81,9.940000000000001,9.68,8.240000000000002,8.505329983228433,7.9746700167715705,0.05695543371431876,1.5079240828752518,0.06996472385966762,0.04394614356896989,1.5863355708846432,1.4295125948658605,12304384,7.3909632682800295,7.2750077724456785
9.91,9.98,9.84,8.250000000000002,8.573264597504894,7.92673540249511,0.05695543371431876,1.507108025252819,0.06996472385966762,0.04394614356896989,1.6009575575175976,1.4132584929880405,12468224,7.395308351516723,7.347206735610962
9.88,9.967177978870815,9.792822021129187,8.309999999999999,8.732965719651132,7.887034280348867,0.04911963193703926,1.5186687588691712,0.05950663458367716,0.03873262929040137,1.6086051806092354,1.428732337129107,12632064,7.363904762268066,7.3181194305419925
9.879999999999999,9.996619037896906,9.763380962103092,8.38,8.624131112314675,8.135868887685326,0.04911963193703926,1.5042469426989555,0.05950663458367716,0.03873262929040137,1.6022211305936196,1.4062727548042915,12795904,7.350289916992187,7.313824272155761
9.86,9.9713552872566,9.748644712743399,8.120000000000001,8.422654919008432,7.817345080991569,0.04911963193703926,1.5450461342930795,0.05950663458367716,0.03873262929040137,1.629994935953742,1.460097332632417,12959744,7.360162878036499,7.292748928070068
9.83,9.94,9.72,8.510000000000002,8.895875627631497,8.124124372368506,0.05193551793498533,1.538442012667656,0.0652600294106894,0.03861100645928126,1.6333735439016126,1.4435104814336992,13123584,7.356645965576172,7.27247576713562
9.900000000000002,9.97745966692415,9.822540333075855,8.209999999999999,8.48730849247724,7.932691507522758,0.05193551793498533,1.5482702240347863,0.0652600294106894,0.03861100645928126,1.6491410048068333,1.4473994432627393,13287424,7.362179279327393,7.321191024780274
9.889999999999999,9.97306623862918,9.806933761370818,8.47,8.939148164229596,8.000851835770405,0.05193551793498533,1.5560023695230485,0.0652600294106894,0.03861100645928126,1.6466218255509608,1.4653829134951362,13451264,7.35838885307312,7.291118860244751
9.83,9.956885775404496,9.703114224595504,8.4,8.66457513110646,8.13542486889354,0.05193551793498533,1.533860868215561,0.0652600294106894,0.03861100645928126,1.6551436802838637,1.4125780561472583,13615104,7.344867086410522,7.247871971130371
9.870000000000001,9.96,9.780000000000001,8.32,8.682767142944341,7.95723285705566,0.050934445634692294,1.5567589819431304,0.06207645576461055,0.039792435504774036,1.6675785119750182,1.4459394519112427,13778944,7.354809236526489,7.276269769668579
9.9,10.034164078649988,9.765835921350012,8.25,8.567017349682947,7.932982650317053,0.050934445634692294,1.5369879260659218,0.06207645576461055,0.039792435504774036,1.626365182895328,1.4476106692365156,13942784,7.3551897525787355,7.283821249008179
9.9,9.977459666924148,9.822540333075853,8.33,8.725094925302768,7.934905074697232,0.050934445634692294,1.525604985654354,0.06207645576461055,0.039792435504774036,1.6024728829312251,1.448737088377483,14106624,7.319499206542969,7.274346017837525
9.89,9.994403065089106,9.785596934910895,8.16,8.61869379764719,7.701306202352812,0.043856811842546944,1.5213581129908562,0.05110368473784345,0.03660993894725044,1.6033724213212612,1.4393438046604512,14270464,7.299846601486206,7.269325113296508
9.89,9.96,9.82,8.32,8.662928563989645,7.977071436010355,0.043856811842546944,1.5318166017532349,0.05110368473784345,0.03660993894725044,1.5979050593398687,1.465728144166601,14434304,7.320860528945923,7.281289768218994
9.900000000000002,9.944721359549998,9.855278640450006,8.190000000000001,8.50128764832547,7.878712351674534,0.043856811842546944,1.5309808626770973,0.05110368473784345,0.03660993894725044,1.622081693555751,1.4398800317984437,14598144,7.311683702468872,7.275625991821289
9.91,10.004339811320566,9.815660188679434,8.24,8.76,7.72,0.043854117495483964,1.5497244104743004,0.050428240540079064,0.037279994450888865,1.6357433045393501,1.4637055164092507,14761984,7.324165296554566,7.279219245910644
9.879999999999999,9.996619037896904,9.763380962103094,8.34,8.684093010681705,7.995906989318295,0.043854117495483964,1.5357007667422296,0.050428240540079064,0.037279994450888865,1.6333839156650007,1.4380176178194584,14925824,7.329695415496826,7.2601891040802
9.92,9.994833147735479,9.845166852264521,8.389999999999999,8.749026461420323,8.030973538579675,0.043854117495483964,1.5264863088726996,0.050428240540079064,0.037279994450888865,1.6083826918462587,1.4445899258991406,15089664,7.3040886402130125,7.274400901794434
9.92,9.98,9.86,8.5,8.732379000772445,8.267620999227555,0.042893094379208636,1.5218986809253692,0.04988366882367409,0.03590251993474318,1.5982968730845537,1.4455004887661846,15253504,7.315926361083984,7.276154804229736
9.910000000000002,9.980000000000002,9.840000000000002,8.389999999999999,8.624307490277198,8.1556925097228,0.042893094379208636,1.5319471046328546,0.04988366882367409,0.03590251993474318,1.6347456371679956,1.4291485720977135,15417344,7.300204229354859,7.258590030670166
9.89,9.973066238629182,9.80693376137082,8.46,8.725329983228432,8.19467001677157,0.042893094379208636,1.5483669102191926,0.04988366882367409,0.03590251993474318,1.6201144892577561,1.476619331180629,15581184,7.2912554264068605,7.232764434814453
9.870000000000001,9.98,9.760000000000002,8.389999999999999,8.59712315177208,8.182876848227918,0.03929711361969428,1.5152199417352676,0.04732582626113946,0.031268400978249095,1.5921825153603764,1.438257368110159,15745024,7.322381639480591,7.226126766204834
9.92,9.994833147735479,9.845166852264521,8.209999999999999,8.854127316607515,7.565872683392483,0.03929711361969428,1.4967039063572884,0.04732582626113946,0.031268400978249095,1.5761905441307547,1.4172172685838222,15908864,7.3169104099273685,7.253031826019287
9.88,9.977979589711328,9.782020410288673,8.32,8.797074417675063,7.842925582324938,0.03929711361969428,1.5323095515370369,0.04732582626113946,0.031268400978249095,1.6175600670374586,1.4470590360366151,16072704,7.334676074981689,7.233257246017456
9.930000000000001,9.99403124237433,9.865968757625673,8.500000000000002,8.944971909225742,8.055028090774261,0.03929711361969428,1.547323763370514,0.04732582626113946,0.031268400978249095,1.6291936418817698,1.465453884859258,16236544,7.3231236934661865,7.247629928588867
9.89,9.994403065089106,9.785596934910895,8.279999999999998,8.50715633383201,8.052843666167986,0.04055128291803001,1.5484523981809617,0.050349111409235266,0.03075345442682475,1.6331783989532185,1.463726397408705,16400384,7.301051282882691,7.225348567962646
9.95,10.0,9.899999999999999,8.41,8.626564078277077,8.193435921722923,0.04055128291803001,1.5298309728503228,0.050349111409235266,0.03075345442682475,1.6219335458792472,1.4377283998213983,16564224,7.306068181991577,7.271500921249389
9.89,9.96,9.82,8.639999999999999,8.93393876913398,8.346061230866017,0.04055128291803001,1.5508801743388176,0.050349111409235266,0.03075345442682475,1.6477740955580753,1.45398625311956,16728064,7.295349979400635,7.22095046043396
9.880000000000003,9.967177978870817,9.792822021129188,8.389999999999999,8.66367864366808,8.116321356331918,0.04029584853082322,1.538078011572361,0.04871542757467799,0.03187626948696845,1.619158424887723,1.4569975982569987,16891904,7.297888994216919,7.207407140731812
9.91,9.98,9.84,8.500000000000002,8.740831891575848,8.259168108424156,0.04029584853082322,1.5189406841993331,0.04871542757467799,0.03187626948696845,1.5824082766222602,1.455473091776406,17055744,7.305596017837525,7.228777599334717
9.85,9.986014705087355,9.713985294912645,8.530000000000001,8.826816441593119,8.233183558406884,0.04029584853082322,1.5102840557694435,0.04871542757467799,0.03187626948696845,1.598454417353804,1.422113694185083,17219584,7.289155960083008,7.176654863357544
9.860000000000003,9.971355287256603,9.748644712743403,8.420000000000002,8.985331761004105,7.854668238995899,0.038648938506580965,1.5331597790122031,0.043856689720915776,0.033441187292246155,1.6290696524839938,1.4372499055404124,17383424,7.284492063522339,7.176668787002564
9.870000000000001,9.96,9.780000000000001,8.41,8.73078029864691,8.089219701353091,0.038648938506580965,1.5341592937707902,0.043856689720915776,0.033441187292246155,1.6150168936850118,1.4533016938565686,17547264,7.259828186035156,7.162719297409057
9.940000000000001,10.00633249580711,9.873667504192893,8.34,8.747921561087423,7.932078438912577,0.038648938506580965,1.5132564797997474,0.043856689720915776,0.033441187292246155,1.5949473286420608,1.431565630957434,17711104,7.281409502029419,7.242727184295655
9.870000000000001,10.018660687473186,9.721339312526815,8.3,8.593257565972305,8.006742434027696,0.03668536864390998,1.5273551747202874,0.04391322782735099,0.02945750946046896,1.6107032532132763,1.4440070962272984,17874944,7.268987798690796,7.190315580368042
9.930000000000001,10.04874342087038,9.811256579129623,8.440000000000001,8.709072480941476,8.170927519058527,0.03668536864390998,1.5175017848610879,0.04391322782735099,0.02945750946046896,1.5990166736914389,1.435986896030737,18038784,7.269103860855102,7.218954467773438
9.920000000000002,9.99483314773548,9.845166852264523,8.16,8.421533936612441,7.898466063387559,0.03668536864390998,1.522231398522854,0.04391322782735099,0.02945750946046896,1.588809172843501,1.455653624202207,18202624,7.273844480514526,7.219752454757691
9.95,10.017082039324993,9.882917960675005,8.52,8.812574776766555,8.227425223233444,0.034437066538765715,1.506519015133381,0.04012116427904382,0.028752968798487613,1.571899508655109,1.4411385216116528,18366464,7.25625524520874,7.225945472717285
9.95,10.017082039324993,9.882917960675005,8.629999999999999,9.054381903478458,8.20561809652154,0.034437066538765715,1.5184922784566879,0.04012116427904382,0.028752968798487613,1.5721129414882025,1.4648716154251733,18530304,7.2369105339050295,7.219662380218506
9.91,9.993066238629181,9.82693376137082,8.51,8.874554522671163,8.145445477328837,0.034437066538765715,1.514374804496765,0.04012116427904382,0.028752968798487613,1.586783739493405,1.4419658695001252,18694144,7.23897123336792,7.183285903930664
9.89,9.984339811320567,9.795660188679435,8.360000000000001,8.676859590355098,8.043140409644904,0.034437066538765715,1.5280998021364212,0.04012116427904382,0.028752968798487613,1.5898955803254224,1.4663040239474199,18857984,7.231137371063232,7.1634126663208
9.889999999999999,10.027477270848674,9.752522729151323,8.33,8.704299345444259,7.955700654555742,0.0340495395176096,1.5398263067007065,0.03913043385786192,0.028968645177357272,1.6109705760859119,1.4686820373155012,19021824,7.245514726638794,7.164644384384156
9.89,9.984339811320567,9.795660188679435,8.57,8.92227829907617,8.21772170092383,0.0340495395176096,1.5458493903279305,0.03913043385786192,0.028968645177357272,1.5990480907590288,1.4926506898968321,19185664,7.234915685653687,7.162724924087525
9.88,9.996619037896908,9.763380962103094,8.299999999999999,8.60331501776206,7.996684982237937,0.0340495395176096,1.5471420496702195,0.03913043385786192,0.028968645177357272,1.6254377307974524,1.4688463685429867,19349504,7.241734457015991,7.165830469131469
9.89,9.994403065089106,9.785596934910895,8.3,8.418321595661993,8.181678404338008,0.035078367432233346,1.5297658324241639,0.045164989621174295,0.024991745243292396,1.601258059803778,1.4582736050445497,19513344,7.239145994186401,7.16881799697876
9.95,10.017082039324993,9.882917960675005,8.440000000000001,8.827814388593307,8.052185611406696,0.035078367432233346,1.5305882304906846,0.045164989621174295,0.024991745243292396,1.6024210332956972,1.458755427685672,19677184,7.2468421459198,7.2078783988952635
9.92,9.994833147735479,9.845166852264521,8.37,8.843392015141784,7.896607984858214,0.035078367432233346,1.5347723260521888,0.045164989621174295,0.024991745243292396,1.5941463632253605,1.4753982888790171,19841024,7.2293671607971195,7.167213821411133
9.97,10.015825756949559,9.924174243050443,8.16,8.498230690505755,7.821769309494245,0.03471658128584064,1.5259117186069489,0.043866073684395636,0.025567088887285642,1.6103864854043277,1.44143695180957,20004864,7.242332458496094,7.209095191955567
9.970000000000002,10.01582575694956,9.924174243050444,8.540000000000001,8.892703841770969,8.187296158229033,0.03471658128584064,1.5265269219875335,0.043866073684395636,0.025567088887285642,1.6203278755123125,1.4327259684627545,20168704,7.25666127204895,7.216526985168457
9.91,10.014403065089105,9.805596934910895,8.559999999999999,8.832763633939717,8.28723636606028,0.03471658128584064,1.525334219634533,0.043866073684395636,0.025567088887285642,1.6372488835209738,1.4134195557480922,20332544,7.221600580215454,7.157857894897461
9.93,9.994031242374328,9.865968757625671,8.220000000000002,8.538747549010187,7.901252450989817,0.031335858175032115,1.5403936147689818,0.039798635638977196,0.022873080711087034,1.646144797783933,1.4346424317540307,20496384,7.200619316101074,7.170800733566284
9.97,10.015825756949559,9.924174243050443,8.23,8.630124980474852,7.829875019525149,0.031335858175032115,1.5470051541924477,0.039798635638977196,0.022873080711087034,1.631145557387255,1.4628647509976402,20660224,7.211869621276856,7.21111912727356
9.94,10.02,9.86,8.16,8.562988833592197,7.7570111664078025,0.031335858175032115,1.5410123452544213,0.039798635638977196,0.022873080711087034,1.647506757624768,1.4345179328840747,20824064,7.185276174545288,7.169767379760742
9.97,10.015825756949559,9.924174243050443,8.459999999999999,8.916508488420533,8.003491511579465,0.03403199814997505,1.525570522248745,0.04265156695852709,0.025412429341423,1.6018093682245391,1.449331676272951,20987904,7.2108358383178714,7.2036364555358885
9.940000000000001,10.031651513899119,9.848348486100884,8.34,8.669241552663086,8.010758447336913,0.03403199814997505,1.519248403608799,0.04265156695852709,0.025412429341423,1.6142154164670524,1.4242813907505456,21151744,7.2112973690032955,7.174096155166626
9.91,10.014403065089105,9.805596934910895,8.4,8.619089023002067,8.180910976997934,0.03403199814997505,1.542982131242752,0.04265156695852709,0.025412429341423,1.6019467758836654,1.4840174866018387,21315584,7.209674930572509,7.140171670913697
9.88,9.996619037896908,9.763380962103094,8.55,8.902845575287548,8.197154424712453,0.03403199814997505,1.5455318853259086,0.04265156695852709,0.025412429341423,1.6265350094531925,1.4645287611986246,21479424,7.203525876998901,7.128084278106689
9.96,10.008989794855664,9.911010205144338,8.49,8.794795013082563,8.185204986917437,0.03241587853447729,1.5442318573594094,0.03853825195088249,0.02629350511807209,1.6091576825580567,1.479306032160762,21643264,7.200521421432495,7.185817909240723
9.91,9.98,9.84,8.34,8.717359245282264,7.962640754717736,0.03241587853447729,1.5267590969800948,0.03853825195088249,0.02629350511807209,1.6153932669958215,1.438124926964368,21807104,7.191046333312988,7.1433271884918215
9.940000000000001,10.031651513899119,9.848348486100884,8.239999999999998,8.566190128606001,7.913809871393997,0.03241587853447729,1.4975945949554443,0.03853825195088249,0.02629350511807209,1.5708835951915232,1.4243055947193655,21970944,7.191567039489746,7.16107964515686
9.959999999999999,10.008989794855662,9.911010205144336,8.059999999999999,8.363973683071412,7.756026316928586,0.0301732194125501,1.4962948501110076,0.03693640056340065,0.023410038261699552,1.5813259727589046,1.4112637274631106,22134784,7.179313325881958,7.173414468765259
9.97,10.03403124237433,9.905968757625672,8.64,8.927054001888147,8.352945998111855,0.0301732194125501,1.4958713814616202,0.03693640056340065,0.023410038261699552,1.5829887222452335,1.408754040678007,22298624,7.1714073657989506,7.171587038040161
9.950000000000001,10.0,9.900000000000002,8.330000000000002,8.682278299076172,7.977721700923831,0.0301732194125501,1.5255203336477279,0.03693640056340065,0.023410038261699552,1.6119745139377244,1.4390661533577314,22462464,7.174296140670776,7.160276126861572
9.950000000000001,10.017082039324995,9.882917960675007,8.6,9.060434577328854,8.139565422671145,0.023504124292535712,1.5033451274037362,0.028449731432622968,0.018558517152448457,1.5863481674333195,1.4203420873741528,22626304,7.171693944931031,7.15496244430542
9.93,10.02,9.84,8.2,8.51304951684997,7.886950483150029,0.023504124292535712,1.5036071106791495,0.028449731432622968,0.018558517152448457,1.5864864476387213,1.4207277737195778,22790144,7.1819925785064695,7.1421974182128904
9.93,10.008102496759067,9.851897503240933,8.489999999999998,8.794795013082561,8.185204986917435,0.023504124292535712,1.5016642227768897,0.028449731432622968,0.018558517152448457,1.5802176324267292,1.4231108131270502,22953984,7.18781042098999,7.13234133720398
9.940000000000001,10.00633249580711,9.873667504192893,8.6,8.828035085019827,8.371964914980172,0.026269579051949134,1.5191241815686225,0.03224103163168318,0.02029812647221509,1.569552361398929,1.468696001738316,23117824,7.193942975997925,7.151362562179566
9.95,10.0,9.899999999999999,8.47,8.813656805548792,8.12634319445121,0.026269579051949134,1.5372468262910843,0.03224103163168318,0.02029812647221509,1.6088422016447412,1.4656514509374274,23281664,7.198762512207031,7.156949615478515
9.97,10.03403124237433,9.905968757625672,8.16,8.309666295470958,8.010333704529042,0.026269579051949134,1.5017306610941887,0.03224103163168318,0.02029812647221509,1.5577784327326727,1.4456828894557048,23445504,7.182655239105225,7.165099000930786
9.91,9.98,9.84,8.129999999999999,8.542431812546024,7.717568187453973,0.02773146498396854,1.5018475577235222,0.03198672785523188,0.0234762021127052,1.5783370226803397,1.4253580927667047,23609344,7.169337749481201,7.122869205474854
9.91,10.004339811320566,9.815660188679434,8.32,8.68,7.96,0.02773146498396854,1.4859094247221947,0.03198672785523188,0.0234762021127052,1.5454829073275718,1.4263359421168176,23773184,7.171581125259399,7.116063117980957
9.92,10.017979589711327,9.822020410288673,8.21,8.675725240887802,7.7442747591122,0.02773146498396854,1.5168793007731438,0.03198672785523188,0.0234762021127052,1.5701845270920447,1.463574074454243,23937024,7.1675153255462645,7.113330221176147
9.89,10.041327459504217,9.738672540495784,8.58,8.950944739819828,8.209055260180172,0.02773146498396854,1.5258844494819641,0.03198672785523188,0.0234762021127052,1.5996119227587553,1.452156976205173,24100864,7.180669784545898,7.10028486251831
9.93,10.02,9.84,8.379999999999999,8.784474968323133,7.975525031676866,0.027297984224741327,1.521335718035698,0.03217555028988845,0.022420418159594203,1.5915200092217479,1.451151426849648,24264704,7.165431261062622,7.114707326889038
9.930000000000001,9.99403124237433,9.865968757625673,8.48,8.856297754444537,8.103702245555464,0.027297984224741327,1.4964618265628815,0.03217555028988845,0.022420418159594203,1.5657225711914566,1.4272010819343064,24428544,7.18375883102417,7.116627550125122
9.940000000000001,10.00633249580711,9.873667504192893,8.169999999999998,8.572616442783946,7.76738355721605,0.027297984224741327,1.5090126067399978,0.03217555028988845,0.022420418159594203,1.6025622921594755,1.41546292132052,24592384,7.197576522827148,7.1305389404296875
9.940000000000001,10.020000000000001,9.860000000000001,8.540000000000003,8.895527776692626,8.18447222330738,0.02484508260895376,1.5183898970484733,0.03159830685295861,0.018091858364948903,1.5922813126757196,1.444498481421227,24756224,7.176408910751343,7.1235040664672855
9.919999999999998,9.994833147735477,9.84516685226452,8.27,8.613656805548791,7.926343194451208,0.02484508260895376,1.51783244907856,0.03159830685295861,0.018091858364948903,1.567284578367915,1.468380319789205,24920064,7.168051528930664,7.099474668502808


==> data/progress-coinrun-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.1599999999999997,3.401660919471891,2.918339080528108,2.7600000000000002,3.1823742416388576,2.337625758361143,0.4296829358674586,2.707466408610344,0.6229346276205947,0.23643124411432254,2.7077626041322764,2.7071702130884114,16384,0.46689723059535027,2.048330211639404
5.66,6.094050688284215,5.225949311715786,5.279999999999999,5.733431361950185,4.826568638049814,0.715202146396041,2.6260108262300492,0.8854635203734605,0.5449407724186214,2.6621564970576297,2.5898651554024688,180224,1.4793179392814637,4.9913914680480955
5.859999999999999,6.495924523823385,5.224075476176614,6.0600000000000005,6.40698703145795,5.713012968542051,1.3994239047169685,2.3232842653989794,1.5881692421239946,1.2106785673099425,2.472057912010801,2.1745106187871577,344064,4.223708653450013,5.4610395431518555
6.1899999999999995,6.92,5.459999999999999,5.55,5.902845575287547,5.197154424712453,1.1788646034896373,2.2622670024633407,1.4106770999842273,0.9470521069950473,2.460071687323823,2.0644623176028585,507904,5.216211986541748,5.741615247726441
6.55,7.019574275274955,6.080425724725044,6.15,6.522155881318568,5.777844118681433,1.1204936034977435,1.9414327055215836,1.1848626854703355,1.0561245215251516,2.124822300021426,1.7580431110217412,671744,5.999380874633789,6.1503559112548825
6.6899999999999995,7.184873721266344,6.195126278733655,6.5699999999999985,7.039148164229594,6.100851835770403,1.0407143026590346,2.004985696077347,1.1107334915558136,0.9706951137622558,2.109452129898996,1.9005192622556977,835584,6.353733777999878,6.264779329299927
6.82,7.275631429995781,6.36436857000422,6.62,7.08,6.16,0.9447232581675052,2.098063436150551,1.0268069824159851,0.8626395339190255,2.182357621183442,2.01376925111766,999424,6.408155345916748,6.378522109985352
6.95,7.211725046566048,6.688274953433952,6.550000000000002,7.1635959582657,5.936404041734304,0.8410092823207378,2.1192990481853484,0.8922299675022543,0.7897885971392213,2.264066601995895,1.974531494374802,1163264,6.460889053344727,6.491038370132446
7.1,7.653172667437572,6.546827332562427,6.7,7.124264068711929,6.275735931288072,0.8324665635824203,2.164602203667164,0.9170565422303832,0.7478765849344574,2.2943614759181297,2.034842931416198,1327104,6.633002805709839,6.6182976245880125
7.390000000000001,7.851410879802374,6.9285891201976275,6.74,7.33866518188383,6.14133481811617,0.7338604278862476,2.2049841463565825,0.8053242770363792,0.662396578736116,2.272773020809648,2.1371952719035168,1490944,6.842504644393921,6.879936933517456
7.67,8.132709412050371,7.207290587949629,7.539999999999999,7.8504834939252,7.229516506074798,0.7143546722829341,2.1234152749180795,0.7860639984016622,0.6426453461642061,2.220095287324562,2.026735262511597,1654784,6.844814157485962,7.137355661392212
8.02,8.550659966456864,7.489340033543136,7.910000000000001,8.28536648758247,7.534633512417532,0.6070751991122961,2.108455953001976,0.6768867618512929,0.5372636363732993,2.2135178120489645,2.003394093954988,1818624,7.4460680961608885,7.4633553981781
8.55,8.882415402771894,8.217584597228107,8.079999999999998,8.583587132480565,7.576412867519432,0.5616871427744627,2.1021374747157098,0.6486814295875788,0.47469285596134664,2.199212446980923,2.0050625024504964,1982464,7.864403772354126,7.955644273757935
8.690000000000001,9.12692104549907,8.253078954500932,7.9799999999999995,8.308024389337135,7.651975610662865,0.4834914397448301,2.049278472363949,0.560730740505814,0.4062521389838462,2.1417610232928777,1.9567959214350203,2146304,7.578297328948975,8.059839868545533
8.92,9.324474968323134,8.515525031676866,8.290000000000003,8.900655385630884,7.679344614369121,0.4808185763657093,2.000036971271038,0.5706401302549285,0.3909970224764901,2.1003147589156033,1.899759183626473,2310144,8.241295433044433,8.322008323669433
8.98,9.308024389337135,8.651975610662866,8.35,8.69132096331752,8.00867903668248,0.4034635340794921,1.9968993172049523,0.4913176446384173,0.31560942352056687,2.1029025001145416,1.8908961342953632,2473984,8.348030948638916,8.328125047683717
9.18,9.469136645896018,8.890863354103981,8.31,8.708622628559896,7.911377371440105,0.39279598612338307,1.967128299176693,0.4730017707575117,0.3125902014892544,2.063715035844005,1.8705415625093809,2637824,8.109910154342652,8.52837324142456
9.25,9.487697286480094,9.012302713519906,8.3,8.58284271247462,8.017157287525382,0.3471320105716586,1.9131727173924447,0.426139954045742,0.2681240670975752,2.0260632971604573,1.800282137624432,2801664,8.418523597717286,8.575675296783448
9.25,9.46095023109729,9.03904976890271,8.719999999999999,9.119499687108762,8.320500312891236,0.28366600871086123,1.9381605863571167,0.35324876321124365,0.21408325421047883,2.037364583403662,1.8389565893105715,2965504,8.627909660339355,8.550756072998047
9.25,9.4,9.1,8.64,9.030384425918863,8.249615574081139,0.271101588755846,1.906476803123951,0.33106639513264596,0.21113678237904604,2.0039495645248713,1.8090040417230306,3129344,8.638076400756836,8.544388389587402
9.350000000000001,9.647489495612872,9.052510504387131,8.65,8.94748949561287,8.35251050438713,0.2722536106593907,1.9215353190898896,0.3539836529319399,0.19052356838684145,2.021163299689509,1.8219073384902704,3293184,8.549113655090332,8.552516174316406
9.559999999999999,9.77540659228538,9.344593407714617,8.66,8.788062484748657,8.531937515251343,0.2453027768060565,1.8661008805036545,0.2948409350348262,0.19576461857728678,1.9555569941055522,1.7766447669017569,3457024,8.69811487197876,8.71592025756836
9.42,9.715972971738974,9.124027028261025,8.7,9.03466401061363,8.365335989386368,0.184947610553354,1.8499110221862793,0.2129004830149539,0.15699473809175413,1.9471967580325888,1.7526252863399698,3620864,8.626323127746582,8.539383220672608
9.57,9.80259406699226,9.33740593300774,8.74,9.040665927567458,8.439334072432542,0.19356110179796812,1.861303874850273,0.2346569181725882,0.15246528542334803,1.979127145788608,1.7434806039119382,3784704,8.609620189666748,8.614515018463134
9.639999999999999,9.835959179422654,9.444040820577344,8.75,9.019258240356725,8.480741759643275,0.17769069345667957,1.833534525334835,0.23045168980946223,0.12492969710389688,1.9262421263600291,1.7408269243096408,3948544,8.698305988311768,8.668559646606445
9.690000000000001,9.974429253066559,9.405570746933444,8.84,9.140665927567458,8.539334072432542,0.15667559271678327,1.810567706823349,0.19466724818783177,0.11868393724573478,1.9033275466800395,1.7178078669666585,4112384,8.65482120513916,8.645390701293945
9.6,9.799999999999999,9.4,8.78,9.075972971738974,8.484027028261025,0.1503157398663461,1.8200313404202462,0.17755061251824836,0.12308086721444385,1.8956726026364468,1.7443900782040456,4276224,8.60766954421997,8.518161582946778
9.690000000000001,9.865783958312472,9.514216041687531,8.959999999999997,9.19323807579381,8.726761924206185,0.15529488776810466,1.8199962928891182,0.2046821824665185,0.1059075930696908,1.882293502110942,1.7576990836672945,4440064,8.585644149780274,8.583681869506837
9.66,9.834355957741627,9.485644042258373,8.84,9.09377155080899,8.58622844919101,0.13709087255410846,1.8128563180565833,0.1885233253942718,0.0856584197139451,1.8942738133240982,1.7314388227890685,4603904,8.510478115081787,8.49832649230957
9.68,9.911516738055804,9.448483261944196,8.77,9.011039415863879,8.52896058413612,0.13518586135469374,1.80308129042387,0.17392827455055665,0.09644344815883081,1.8739644108681146,1.7321981699796254,4767744,8.599804973602295,8.4801851272583
9.69,9.91113344387496,9.46886655612504,8.760000000000002,8.970713075057056,8.549286924942948,0.12440729769878085,1.785082931816578,0.15911597695769564,0.08969861843986608,1.859175220722833,1.710990642910323,4931584,8.41793851852417,8.439252281188965
9.78,9.867177978870814,9.692822021129185,8.790000000000001,9.168021163428717,8.411978836571285,0.124819833622314,1.7609977379441262,0.17180962269139338,0.07783004455323461,1.8267804323807575,1.6952150435074949,5095424,8.557202625274659,8.511299800872802
9.74,9.902480768092719,9.577519231907281,8.68,9.02,8.34,0.10762164238840337,1.7680593207478523,0.13588690371605755,0.07935638106074919,1.82146545694377,1.7146531845519346,5259264,8.460212421417236,8.450471019744873
9.74,9.868062484748657,9.611937515251343,8.809999999999999,9.012237484161565,8.607762515838433,0.14154663938097653,1.7891440764069557,0.18062894408580557,0.10246433467614749,1.8365304374648974,1.741757715349014,5423104,8.471252918243408,8.404064083099366
9.84,9.975646599662506,9.704353400337494,8.76,9.050516780926678,8.469483219073322,0.10538081512786446,1.7915340811014175,0.13705329550731044,0.0737083347484185,1.848857863314791,1.7342102988880441,5586944,8.406024932861328,8.427585697174072
9.84,9.982828568570858,9.697171431429142,8.66,9.224269439186635,8.095730560813365,0.09521652366966006,1.7564255326986313,0.12684913199474,0.06358391534458013,1.817916032083294,1.6949350333139686,5750784,8.410405540466309,8.429936027526855
9.739999999999998,9.930787840283388,9.549212159716609,8.830000000000002,9.155729949498049,8.504270050501955,0.11378684295341371,1.788901647925377,0.14248215336554515,0.08509153254128227,1.8492814075637187,1.7285218882870352,5914624,8.404731845855713,8.3156005859375
9.820000000000002,9.927703296142692,9.712296703857312,8.58,9.02226688774992,8.13773311225008,0.09620440490543838,1.7622324466705321,0.1310213981113058,0.06138741169957097,1.816144695577612,1.7083201977634523,6078464,8.377839183807373,8.349776792526246
9.84,9.968062484748657,9.711937515251343,8.76,9.032763633939716,8.487236366060284,0.10079639586620029,1.779756534099579,0.14082816121919,0.06076463051321057,1.8232228964437893,1.7362901717553685,6242304,8.338469409942627,8.356875705718995
9.760000000000002,9.940000000000001,9.580000000000002,8.58,8.94,8.22,0.08387056915089482,1.73724624812603,0.12072391545695607,0.04701722284483357,1.7821082435792128,1.6923842526728472,6406144,8.350131702423095,8.26165246963501
9.679999999999998,9.787703296142688,9.572296703857308,8.91,9.201376045686668,8.618623954313332,0.10001226892927657,1.755540093779564,0.13694326205722335,0.06308127580132979,1.8239811751963024,1.6870990123628256,6569984,8.262440824508667,8.153164291381836
9.83,9.964536240470737,9.695463759529263,8.620000000000001,8.968711915483254,8.271288084516748,0.08149698739871378,1.7533752843737602,0.10868519676304142,0.05430877803438614,1.8290533001253695,1.677697268622151,6733824,8.28010663986206,8.284218692779541
9.790000000000001,9.93456832294801,9.645431677051992,8.870000000000001,9.183209195267317,8.556790804732685,0.09562598710181186,1.7853237062692642,0.1469016998654438,0.04435027433817992,1.8711761210448232,1.6994712914937051,6897664,8.267999839782714,8.213719654083253
9.830000000000002,9.940000000000001,9.720000000000002,8.940000000000001,9.253687742827164,8.626312257172838,0.09603429253911597,1.7600865736603737,0.14297274857989495,0.04909583649833697,1.8423061352318042,1.6778670120889432,7061504,8.24236993789673,8.210231304168701
9.88,9.95483314773548,9.805166852264522,8.92,9.251058907144937,8.588941092855062,0.0966477434150874,1.7734472706913949,0.12760127936320736,0.06569420746696744,1.8414873672163299,1.7054071741664598,7225344,8.193662357330322,8.22939224243164
9.84,9.906332495807108,9.773667504192892,8.72,9.116988664825584,8.323011335174417,0.08023820950184016,1.778096939623356,0.13226755935751372,0.028208859646166595,1.8631478746467167,1.693046004599995,7389184,8.215831565856934,8.186299562454224
9.790000000000001,9.93456832294801,9.645431677051992,8.790000000000001,9.120000000000001,8.46,0.0847429701359942,1.7674808993935585,0.12541486439854374,0.044071075873444665,1.8537614746013449,1.681200324185772,7553024,8.197170734405518,8.116341543197631
9.870000000000001,9.948102496759068,9.791897503240934,8.59,8.937706773014273,8.242293226985726,0.08323492482304568,1.7752660468220711,0.11354226189142044,0.05292758775467091,1.8390559082912856,1.7114761853528566,7716864,8.199112749099731,8.170567941665649
9.79,9.927477270848675,9.652522729151324,8.809999999999999,9.121287648325467,8.49871235167453,0.07830844081472604,1.75884770154953,0.10917844722232078,0.0474384344071313,1.8225785513074997,1.6951168517915605,7880704,8.161641931533813,8.09032654762268
9.799999999999999,9.926491106406734,9.673508893593263,8.82,9.177211421989835,8.462788578010166,0.07982962874229993,1.7572832196950912,0.11359521780180289,0.04606403968279697,1.8152387320696641,1.6993277073205182,8044544,8.121341323852539,8.072154808044434
9.9,10.0,9.8,8.870000000000001,9.149463772249643,8.59053622775036,0.06970158931799231,1.7588215544819832,0.12456046069031634,0.014842717945668278,1.817802944981874,1.6998401639820924,8208384,8.18182282447815,8.173435497283936
9.86,10.009666295470957,9.710333704529042,8.809999999999999,9.094429253066556,8.525570746933441,0.06347557731205593,1.7462823331356048,0.08513783853267139,0.04181331609144047,1.8117600369422426,1.680804629328967,8372224,8.145862674713134,8.0943528175354
9.92,10.007177978870812,9.832822021129187,8.85,9.087697286480093,8.612302713519906,0.0850471116136759,1.7677622005343436,0.11948998335871733,0.05060423986863446,1.8420866692060565,1.6934377318626308,8536064,8.154473924636841,8.14625096321106
9.870000000000001,9.96,9.780000000000001,8.920000000000002,9.241869538788624,8.59813046121138,0.07228700033156196,1.769572415947914,0.09831954064172967,0.04625446002139426,1.8365359780411687,1.7026088538546593,8699904,8.048483610153198,8.06454095840454
9.860000000000001,9.988062484748658,9.731937515251344,8.7,8.884390889145857,8.515609110854141,0.07327363106887784,1.7823256328701973,0.11363576362737442,0.03291149851038126,1.860252434622151,1.7043988311182436,8863744,8.096203088760376,8.061317300796508
9.840000000000002,9.951355287256602,9.728644712743401,8.85,9.103968501984006,8.596031498015993,0.0757310489774681,1.7715590849518776,0.12185278138679112,0.02960931656814509,1.8702433831328074,1.672874786770948,9027584,8.102540349960327,8.024728679656983
9.829999999999998,9.875825756949556,9.78417424305044,8.87,9.20778691508109,8.532213084918908,0.07399882775789589,1.7901531159877777,0.11843658708522092,0.02956106843057086,1.8987725334225702,1.6815336985529852,9191424,8.05720558166504,8.016141843795776
9.860000000000001,10.016204993518134,9.703795006481869,8.73,9.030166620396074,8.429833379603927,0.05509808882488863,1.7645091101527215,0.0876036331919616,0.02259254445781566,1.8662230548392604,1.6627951654661826,9355264,8.061561965942383,8.014019107818603
9.809999999999999,9.89306623862918,9.726933761370818,8.879999999999999,9.012664991614216,8.747335008385782,0.07315146882319819,1.762549063563347,0.1094439690120638,0.036858968634332585,1.838690344526998,1.686407782599696,9519104,8.037313270568848,7.968421506881714
9.95,10.017082039324993,9.882917960675005,8.919999999999998,9.248024389337132,8.591975610662864,0.08908876355271782,1.7488969072699547,0.12430240442425036,0.053875122681185265,1.8400074466832999,1.6577863678566096,9682944,8.087739515304566,8.077401542663575
9.940000000000001,10.00633249580711,9.873667504192893,8.510000000000002,8.833882694814035,8.186117305185968,0.06989213610650037,1.745743453502655,0.10958323681016469,0.030201035402836057,1.819826104472516,1.6716608025327941,9846784,8.016747856140137,8.048883533477783
9.92,10.052664991614217,9.787335008385783,8.959999999999999,9.394050688284214,8.525949311715785,0.06801570369279938,1.7485747903585434,0.0954224596585226,0.04060894772707617,1.837709942813632,1.6594396379034546,10010624,8.052801609039307,8.029974222183228
9.85,10.01881943016134,9.68118056983866,8.64,9.003868107973206,8.276131892026795,0.07173703779990315,1.7562622264027596,0.10356902360344819,0.039905051996358104,1.8397447456479357,1.6727797071575836,10174464,7.989460611343384,7.957192134857178
9.9,10.009544511501034,9.790455488498967,8.749999999999998,8.951246117974978,8.548753882025018,0.06085381805314678,1.7506954982876777,0.09455013760921273,0.027157498497080837,1.845144860833897,1.6562461357414584,10338304,7.997291231155396,7.993204116821289
9.870000000000001,9.93403124237433,9.805968757625672,8.73,9.070734500748017,8.389265499251984,0.05365828276262615,1.7242293938994409,0.08637814836951838,0.02093841715573392,1.8088936942385987,1.639565093560283,10502144,7.969035863876343,7.949318695068359
9.879999999999999,9.967177978870813,9.792822021129185,8.77,9.206004587131833,8.333995412868166,0.046088833530666264,1.7354823812842368,0.0706596952447772,0.02151797181655534,1.8124750832089005,1.6584896793595731,10665984,7.955777311325074,7.948168420791626
9.870000000000001,9.98,9.760000000000002,8.84,9.358073353879545,8.321926646120454,0.048436660406878176,1.75172116458416,0.08655152194757684,0.010321798866179503,1.817069234110931,1.686373095057389,10829824,7.9715344429016115,7.924177885055542
9.930000000000001,10.020000000000001,9.840000000000002,9.16,9.36591260281974,8.95408739718026,0.038307506617275014,1.7465700328350067,0.057667506075930214,0.018947507158619818,1.8177341454479286,1.6754059202220848,10993664,7.941751146316529,7.969742488861084
9.91,10.014403065089105,9.805596934910895,8.719999999999999,8.979999999999999,8.459999999999999,0.055945924425031955,1.7246144637465477,0.08335979185535813,0.028532056994705773,1.8074359305819527,1.6417929969111427,11157504,7.96490216255188,7.925288820266724
9.930000000000001,10.020000000000001,9.840000000000002,8.89,9.170891438103764,8.609108561896237,0.046310271605034314,1.7044033780694008,0.07377150816575724,0.018849035044311388,1.7875870073346571,1.6212197488041444,11321344,7.932163143157959,7.949326086044311
9.91,10.014403065089105,9.805596934910895,8.82,9.138747549010185,8.501252450989815,0.047402659815270407,1.7248291477560997,0.07475369080671927,0.02005162882382154,1.7973866153388343,1.6522716801733652,11485184,7.944127321243286,7.928883361816406
9.95,10.030622577482985,9.869377422517013,8.760000000000002,9.150384425918865,8.369615574081138,0.05590342993964437,1.7088021069765091,0.07852796452535482,0.03327889535393391,1.7963986770692737,1.6212055368837446,11649024,7.935875415802002,7.946738243103027
9.860000000000001,9.961980390271856,9.758019609728146,9.02,9.2427105745132,8.797289425486799,0.061202182108536306,1.7096334278583527,0.08421694635435108,0.038187417862721534,1.7774246116454178,1.6418422440712876,11812864,7.904614353179932,7.844364833831787
9.91,10.004339811320566,9.815660188679434,9.01,9.321287648325468,8.698712351674532,0.0534022291336441,1.7117669105529785,0.08448936789222658,0.022315090375061616,1.7770237182511646,1.6465101028547924,11976704,7.917689180374145,7.9052496433258055
9.91,9.963851648071344,9.856148351928656,8.66,9.012703841770968,8.307296158229033,0.04447155297966668,1.7099934548139573,0.07318943699395561,0.015753668965377752,1.754193892380154,1.6657930172477604,12140544,7.906300258636475,7.88734073638916
9.91,10.004339811320566,9.815660188679434,8.95,9.165638586528477,8.734361413471522,0.0511189508310053,1.6907617881894113,0.08100928932874324,0.02122861233326737,1.7732396612294012,1.6082839151494213,12304384,7.888415718078614,7.880632448196411
9.930000000000001,10.008102496759069,9.851897503240934,8.98,9.207156333832012,8.752843666167989,0.03909014857490543,1.7232620999217034,0.06639150987544176,0.011788787274369095,1.7917669331271924,1.6547572667162145,12468224,7.871267175674438,7.868602323532104
9.91,10.061327459504216,9.758672540495784,8.879999999999999,9.185941170815566,8.574058829184432,0.06220989777357314,1.71494549959898,0.0970820865336939,0.02733770901345238,1.779903089624182,1.6499879095737777,12632064,7.884514951705933,7.85085711479187
9.89,9.994403065089106,9.785596934910895,8.82,9.157045990927054,8.482954009072946,0.05785460007900832,1.7063324332237244,0.0890370138777286,0.026672186280288047,1.782762629489021,1.6299022369584277,12795904,7.879512453079224,7.839533758163452
9.86,9.995646599662505,9.724353400337494,8.989999999999998,9.408210473326529,8.571789526673468,0.06029860334238032,1.7002231732010842,0.09701602244911577,0.02358118423564487,1.7752188888752347,1.6252274575269336,12959744,7.83766884803772,7.788244342803955
9.870000000000001,10.065192212959433,9.674807787040569,8.639999999999999,8.940665927567457,8.33933407243254,0.03276753561658549,1.7227443426847457,0.05195856493424157,0.013576506298929408,1.7757837647928438,1.6697049205766477,13123584,7.828905344009399,7.799388122558594
9.89,10.003578166916006,9.776421833083996,8.72,9.116988664825584,8.323011335174417,0.051582592059276025,1.733029080927372,0.07988258914003524,0.023282594978516806,1.8062114768972435,1.6598466849575007,13287424,7.838468790054321,7.80209436416626
9.850000000000001,9.970415945787925,9.729584054212078,8.809999999999999,9.216078810084937,8.40392118991506,0.04046588432975108,1.7390405088663101,0.0634221015976339,0.017509667061868264,1.8108415389184702,1.66723947881415,13451264,7.833714199066162,7.761076259613037
9.91,9.98,9.84,8.84,9.050713075057054,8.629286924942946,0.03287944697076451,1.7054239526391028,0.060806137229815566,0.004952756711713451,1.775357942433511,1.6354899628446946,13615104,7.846224641799926,7.820388603210449
9.900000000000002,9.989442719099994,9.81055728090001,8.93,9.139999999999999,8.72,0.04795032705878832,1.70360818952322,0.06493992479624672,0.030960729321329934,1.781678967883824,1.625537411162616,13778944,7.845330142974854,7.798223400115967
9.930000000000001,10.008102496759069,9.851897503240934,8.7,9.060555127546397,8.339444872453601,0.04164350355276833,1.7215998977422715,0.05622575167372725,0.027061255431809407,1.7804625385992898,1.6627372568852532,13942784,7.826939916610717,7.81513352394104
9.950000000000001,10.042195444572931,9.857804555427071,8.8,9.14928498393146,8.450715016068541,0.051329738309141205,1.7192061439156532,0.08259152245042625,0.02006795416785616,1.7944152277513052,1.6439970600800011,14106624,7.767675542831421,7.8044017314910885
9.88,9.977979589711328,9.782020410288673,8.84,9.16310988842807,8.51689011157193,0.04036093440663531,1.723217360675335,0.059999245137165175,0.02072262367610545,1.7903794652330378,1.656055256117632,14270464,7.771953487396241,7.750780868530273
9.86,9.951651513899117,9.768348486100882,8.780000000000001,9.134400902933388,8.425599097066614,0.02560466837603594,1.7313377842307092,0.04645474880520964,0.004754587946862239,1.791966024929473,1.6707095435319452,14434304,7.760841369628906,7.733166313171386
9.92,10.02770329614269,9.81229670385731,8.879999999999999,9.04,8.719999999999999,0.04883044956077351,1.7020341068506242,0.08457521123213962,0.013085687889407394,1.786669972379983,1.6173982413212653,14598144,7.78993821144104,7.781419706344605
9.890000000000002,10.034568322948012,9.745431677051993,9.02,9.3540658617698,8.685934138230198,0.045438332814956045,1.7104899019002915,0.06111420483098619,0.029762460798925902,1.7892924416809848,1.6316873621195982,14761984,7.773369979858399,7.723677778244019
9.91,10.032065556157336,9.787934443842664,8.890000000000002,9.223016516106936,8.556983483893069,0.0364502933924086,1.703916145861149,0.049818953311830394,0.02308163347298681,1.7732086092234787,1.6346236824988192,14925824,7.777635335922241,7.742272567749024
9.900000000000002,10.018321595661995,9.78167840433801,8.85,9.260487515035475,8.439512484964524,0.04081359088886525,1.7058847486972808,0.06066546080421158,0.02096172097351892,1.7783845344618228,1.6333849629327388,15089664,7.776991510391236,7.741180324554444
9.940000000000001,10.00633249580711,9.873667504192893,8.85,9.087697286480093,8.612302713519906,0.030241960134298956,1.6976793006062507,0.048358842101932226,0.012125078166665682,1.7623897142718765,1.632968886940625,15253504,7.782223892211914,7.7516028881073
9.86,9.98,9.739999999999998,8.73,9.052645316098035,8.407354683901966,0.042010852554812995,1.6918928548693657,0.0714489350324603,0.012572770077165688,1.7827915879277723,1.6009941218109591,15417344,7.7638102054595945,7.685999059677124
9.870000000000001,9.98,9.760000000000002,8.979999999999999,9.224131112314673,8.735868887685324,0.040236615337198536,1.690793016552925,0.07122153616539414,0.009251694509002928,1.7651981742733416,1.6163878588325085,15581184,7.749282026290894,7.701552963256836
9.930000000000001,10.008102496759069,9.851897503240934,8.970000000000002,9.215153013442627,8.724846986557377,0.0385517857430386,1.6869868159294128,0.06019269334491488,0.016910878141162322,1.7671253315070508,1.6068483003517748,15745024,7.766161298751831,7.736142778396607
9.88,9.996619037896906,9.763380962103096,8.79,9.134818792991332,8.445181207008666,0.04944151738891374,1.6811718672513962,0.07772092465425236,0.021162110123575117,1.742448212704802,1.6198955217979905,15908864,7.747300434112549,7.697424507141113
9.92,10.06696938456699,9.77303061543301,8.809999999999999,9.157706773014272,8.462293226985725,0.02450695325387637,1.6817864969372749,0.039718741588266944,0.009295164919485795,1.765793666736955,1.5977793271375949,16072704,7.727553844451904,7.703230381011963
9.889999999999999,9.994403065089104,9.785596934910894,8.71,9.057706773014274,8.362293226985727,0.043005654250737234,1.6923405200242996,0.060841129806006464,0.025170178695468004,1.7562846901347637,1.6283963499138354,16236544,7.763117837905884,7.703792953491211
9.92,9.98,9.86,8.919999999999998,9.09204650534085,8.747953494659146,0.042772130895173115,1.6817816615104675,0.07722687242796618,0.008317389362380051,1.7658003498007175,1.5977629732202174,16400384,7.739610624313355,7.702484750747681
9.93,9.994031242374328,9.865968757625671,8.950000000000001,9.118819430161341,8.78118056983866,0.037031738334917394,1.697135554254055,0.058619508616525706,0.015443968053309078,1.7725004431852829,1.621770665322827,16564224,7.728289175033569,7.7060552597045895
9.940000000000001,9.988989794855664,9.891010205144338,8.799999999999999,9.140587727318527,8.45941227268147,0.031001457487582172,1.6907042309641838,0.06883152403707361,-0.006828609061909269,1.759905231143492,1.6215032307848756,16728064,7.7115192890167235,7.699127197265625
9.95,10.017082039324993,9.882917960675005,8.889999999999999,9.174429253066556,8.605570746933441,0.03602837701910171,1.6994449660181998,0.0584119785293101,0.01364477550889331,1.762530362235925,1.6363595698004747,16891904,7.701333093643188,7.700726413726807
9.91,9.98,9.84,8.850000000000001,9.079128784747793,8.62087121525221,0.019308166341215786,1.6852482467889787,0.03585699076329735,0.002759341919134222,1.732770119650832,1.6377263739271253,17055744,7.7091991901397705,7.6807801723480225
9.950000000000001,10.0,9.900000000000002,8.919999999999998,9.24186953878862,8.598130461211376,0.02594567558262493,1.6785601079463959,0.042656810088295305,0.009234541076954556,1.727208880834229,1.6299113350585628,17219584,7.718057775497437,7.705525588989258
9.959999999999999,10.008989794855662,9.911010205144336,8.84,9.097681974534503,8.582318025465497,0.02599834476131942,1.7001852855086326,0.034742609474253054,0.017254080048385786,1.7636836239263138,1.6366869470909513,17383424,7.702723026275635,7.699240350723267
9.92,9.994833147735479,9.845166852264521,8.860000000000001,9.24262252939418,8.477377470605822,0.013696702606102859,1.7047059893608094,0.024480345557867232,0.002913059654338487,1.7820464125678497,1.6273655661537691,17547264,7.6645430564880375,7.666891813278198
9.95,10.04219544457293,9.85780455542707,8.63,9.122036584005702,8.1379634159943,0.03177550557884382,1.68632875084877,0.049889479783952195,0.013661531373735446,1.7574889298359002,1.61516857186164,17711104,7.701103019714355,7.693509197235107
9.930000000000001,9.99403124237433,9.865968757625673,8.790000000000001,9.222319326424348,8.357680673575654,0.03606420143332793,1.6681637942790986,0.06190866584582493,0.010219737020830934,1.7408294921366283,1.5954980964215688,17874944,7.704003429412841,7.666969347000122
9.97,10.015825756949559,9.924174243050443,8.98,9.311058907144938,8.648941092855063,0.028256548459466974,1.6811609029769898,0.04905968561401035,0.007453411304923604,1.7491865704979945,1.6131352354559851,18038784,7.685067367553711,7.696158456802368
9.900000000000002,10.03416407864999,9.765835921350014,8.84,9.123548937575157,8.556451062424843,0.02682310352320194,1.6704115018248558,0.046248585547757404,0.007397621498646478,1.7266021663652091,1.6142208372845024,18202624,7.674152755737305,7.633310556411743
9.92,9.98,9.86,8.64,8.947245829914745,8.332754170085256,0.01932444421327084,1.671707457304001,0.03788991727818444,0.0007589711483572438,1.7286381366014092,1.6147767780065927,18366464,7.690087127685547,7.630305671691895
9.96,10.008989794855664,9.911010205144338,8.84,9.147245829914745,8.532754170085255,0.038984180989791575,1.6776989907026292,0.0713762126194684,0.006592149360114749,1.740994317581981,1.6144036638232773,18530304,7.666372013092041,7.671545171737671
9.920000000000002,10.007177978870816,9.832822021129187,8.91,9.16865034312755,8.65134965687245,0.02906270584353473,1.6803611621260643,0.04615597632670412,0.011969435360365339,1.761375759773074,1.5993465644790548,18694144,7.6612194061279295,7.632703065872192
9.950000000000001,10.017082039324995,9.882917960675007,8.739999999999998,9.066190128606,8.413809871393997,0.04259020357567345,1.6546607151627541,0.061562736469746346,0.023617670681600565,1.7155867802080225,1.5937346501174858,18857984,7.654678678512573,7.650547504425049
9.96,10.02633249580711,9.893667504192893,8.9,9.182842712474619,8.617157287525382,0.02666411437676284,1.6607048243284226,0.04981385291766291,0.0035143758358627646,1.7466070584123707,1.5748025902444744,19021824,7.633118295669556,7.647088098526001
9.940000000000001,9.988989794855664,9.891010205144338,8.77,9.03851443164195,8.50148556835805,0.030845249870617375,1.668238526582718,0.05019219618954622,0.01149830355168853,1.7696447217141753,1.5668323314512607,19185664,7.659400367736817,7.637846755981445
9.930000000000001,10.020000000000001,9.840000000000002,8.719999999999999,9.136653333119991,8.303346666880007,0.03309522976778675,1.6666685447096825,0.06505585688039993,0.0011346026551735666,1.7560445082145835,1.5772925812047816,19349504,7.636888456344605,7.620839071273804
9.95,10.017082039324993,9.882917960675005,8.98,9.23219040425837,8.72780959574163,0.034896171628497494,1.6694053038954735,0.06333805134258712,0.00645429191440787,1.7646040842997346,1.5742065234912124,19513344,7.6261971950531,7.6335502624511715
9.95,10.030622577482985,9.869377422517013,8.940000000000001,9.303868107973207,8.576131892026796,0.033206929451262066,1.6814582288265227,0.0539911092794647,0.012422749623059438,1.7638584097827246,1.599058047870321,19677184,7.6388765335083,7.630526399612426
9.92,9.994833147735479,9.845166852264521,8.77,9.12227829907617,8.41772170092383,0.04168088014703239,1.7205064594745636,0.07368402078913633,0.009677739504928444,1.7905288584308157,1.6504840605183115,19841024,7.646907997131348,7.597415828704834
9.940000000000001,10.031651513899119,9.848348486100884,8.8,9.08982753492379,8.510172465076211,0.03127175439149137,1.6801530063152312,0.04838681124004966,0.014156697542933083,1.7481709424891687,1.6121350701412938,20004864,7.633155965805054,7.622945261001587
9.959999999999999,10.026332495807107,9.89366750419289,8.76,9.029072480941474,8.490927519058525,0.014249611024570133,1.666040751338005,0.02854694510562863,-4.7723056488365584e-05,1.7406874922291182,1.591394010446892,20168704,7.626132440567017,7.623913860321045
9.96,10.008989794855664,9.911010205144338,8.73,9.114837628097877,8.345162371902124,0.0353328942757798,1.6530678987503051,0.06106611978681474,0.00959966876474486,1.7311994530226091,1.5749363444780011,20332544,7.6049925804138185,7.6157420635223385
9.95,10.04219544457293,9.85780455542707,8.85,9.188378486313772,8.511621513686228,0.0294529637401865,1.6587295845150947,0.04869306492556098,0.010212862554812019,1.7317072968583425,1.5857518721718469,20496384,7.599639272689819,7.588604068756103
9.91,10.040000000000001,9.78,8.760000000000002,9.134699879903906,8.385300120096097,0.018770953213970598,1.659952774643898,0.04157837761814732,-0.0040364711902061215,1.7150095091838535,1.6048960401039425,20660224,7.604345655441284,7.580265617370605
9.940000000000001,10.020000000000001,9.860000000000001,8.74,9.066190128606003,8.413809871393997,0.025215972216392345,1.6408064305782317,0.05006925470237503,0.00036268973040966615,1.7031512454741977,1.5784616156822657,20824064,7.610508012771606,7.58964467048645
9.96,10.008989794855664,9.911010205144338,8.8,9.122490309931942,8.477509690068059,0.030503292410867244,1.6444715470075608,0.048837503073377864,0.012169081748356628,1.7271846561490678,1.5617584378660538,20987904,7.6310049533844,7.6121354579925535
9.96,10.008989794855664,9.911010205144338,8.739999999999998,9.084093010681704,8.395906989318293,0.041186986165121155,1.6514486774802208,0.06512192894005854,0.01725204339018377,1.7300787565340199,1.5728185984264218,21151744,7.606436109542846,7.6026218891143795
9.97,10.03403124237433,9.905968757625672,8.809999999999999,9.146005952328228,8.47399404767177,0.017717042978620118,1.6303497523069381,0.036758983120338456,-0.0013248971630982175,1.718943027702464,1.5417564769114123,21315584,7.620403146743774,7.602960729598999
9.93,10.030498756211209,9.82950124378879,8.84,9.225227205685165,8.454772794314835,0.03249341263435778,1.6196113616228103,0.05199499423065429,0.012991831038061268,1.6932280780940716,1.545994645151549,21479424,7.570331382751465,7.553468656539917
9.97,10.03403124237433,9.905968757625672,8.959999999999999,9.304093010681704,8.615906989318294,0.02475698318594363,1.6483847886323928,0.03648934894013535,0.013024617431751906,1.7079420782632773,1.5888274990015083,21643264,7.561292123794556,7.579975652694702
9.920000000000002,10.017979589711329,9.822020410288674,8.78,9.283587132480566,8.276412867519433,0.02364824506948931,1.664379136264324,0.04294206204178705,0.004354428097191571,1.7164228111194384,1.6123354614092098,21807104,7.587395715713501,7.553609037399292
9.92,10.036619037896907,9.803380962103093,9.030000000000001,9.373656805548793,8.68634319445121,0.01849762859783362,1.6665242254734038,0.02743309210183112,0.009562165093836122,1.7381683832669124,1.5948800676798953,21970944,7.55904803276062,7.537300491333008
9.95,10.017082039324993,9.882917960675005,8.879999999999999,9.139999999999999,8.62,0.03966050057351816,1.6641853913664817,0.08164984457981514,-0.002328843432778817,1.7199669766556551,1.6084038060773083,22134784,7.564460897445679,7.552110195159912
9.92,10.007177978870812,9.832822021129187,8.930000000000001,9.258785644455473,8.60121435554453,0.03256032527497149,1.6574843749403954,0.056195420974139036,0.008925229575803946,1.7133585470016526,1.6016102028791381,22298624,7.585355138778686,7.539293050765991
9.96,10.02633249580711,9.893667504192893,8.85,9.115518360947034,8.584481639052965,0.022620347746124002,1.653975857794285,0.0363454311823745,0.008895264309873505,1.7251866448924003,1.5827650706961696,22462464,7.583984327316284,7.581740236282348
9.95,10.017082039324993,9.882917960675005,8.71,9.014795013082564,8.405204986917438,0.025003200784703906,1.6513627082109452,0.049814425824829714,0.0001919757445780941,1.7021561609108848,1.6005692555110056,22626304,7.557011508941651,7.554823493957519
9.940000000000001,10.031651513899119,9.848348486100884,8.759999999999998,9.079999999999998,8.439999999999998,0.032150608046504145,1.634501439332962,0.05170510525091118,0.012596110842097111,1.7034268317590358,1.5655760469068882,22790144,7.557477569580078,7.536206388473511
9.96,10.02633249580711,9.893667504192893,8.900000000000002,9.252136337233182,8.547863662766822,0.023635462553647762,1.642153063416481,0.0425898785178102,0.004681046589485323,1.7214329983785241,1.5628731284544377,22953984,7.553828287124634,7.549908399581909
9.959999999999999,10.026332495807107,9.89366750419289,8.7,9.019374388453425,8.380625611546574,0.02260226201178733,1.6459070429205895,0.04112784222606676,0.004076681797507899,1.7054578341120608,1.5863562517291183,23117824,7.5604900360107425,7.557133436203003
9.950000000000001,10.0,9.900000000000002,8.73,9.016530975637888,8.443469024362113,0.02105322120187334,1.6723661929368974,0.03425789836755694,0.007848544036189746,1.751162728807774,1.5935696570660207,23281664,7.567853593826294,7.548064851760865
9.93,10.02,9.84,8.88,9.093541565040626,8.666458434959376,0.02171461703546807,1.6392962336540222,0.03725266821743339,0.006176565853502746,1.730408199777139,1.5481842675309054,23445504,7.5408988952636715,7.5222522735595705
9.95,10.0,9.899999999999999,8.66,9.00698703145795,8.31301296854205,0.021929307469690622,1.6220029965043068,0.044418634046271804,-0.0005600191068905642,1.707295737074363,1.5367102559342505,23609344,7.570478105545044,7.548022222518921
9.970000000000002,10.01582575694956,9.924174243050444,8.78,9.261248376620639,8.29875162337936,0.028214344895968642,1.655218431353569,0.050897103154636865,0.005531586637300419,1.7282802934082409,1.582156569298897,23773184,7.528970575332641,7.526552486419678
9.970000000000002,10.01582575694956,9.924174243050444,9.000000000000002,9.189736659610105,8.810263340389898,0.01829336303489977,1.6557773053646088,0.028311757089196345,0.008274968980603195,1.7073865493677312,1.6041680613614864,23937024,7.534988069534302,7.532779741287231
9.98,10.02,9.940000000000001,8.839999999999998,9.07323807579381,8.606761924206186,0.019762377980805435,1.6422236457467079,0.03566791083212849,0.0038568451294823843,1.7174042086747434,1.5670430828186723,24100864,7.5316002368927,7.543903636932373
9.950000000000001,10.017082039324995,9.882917960675007,8.9,9.17928480087538,8.620715199124621,0.01945764053161834,1.6456586837768554,0.03592354029316179,0.0029917407700748924,1.7126646552482676,1.5786527123054432,24264704,7.50861005783081,7.508725500106811
9.96,10.008989794855664,9.911010205144338,8.9,9.331277173056957,8.468722826943043,0.027940811387088572,1.6620834231376649,0.05454400670824943,0.0013376160659277145,1.7107531196853787,1.613413726589951,24428544,7.525080156326294,7.507784032821656
9.940000000000001,10.031651513899119,9.848348486100884,8.870000000000001,9.123179778023443,8.616820221976559,0.02735255612060423,1.640515072643757,0.04851971910266423,0.0061853931385442325,1.6942307078848906,1.5867994374026233,24592384,7.514897012710572,7.492965745925903
9.96,10.008989794855664,9.911010205144338,8.77,9.223982378512646,8.316017621487353,0.0191580047452589,1.6225526079535484,0.03714394461032574,0.0011720648801920586,1.6838923024690748,1.561212913438022,24756224,7.534952783584595,7.519368696212768
9.950000000000001,10.0,9.900000000000002,8.73,9.070734500748017,8.389265499251984,0.02072075418691379,1.628699190914631,0.03648499565519579,0.004956512718631789,1.701257276121608,1.5561411057076537,24920064,7.512525033950806,7.502692556381225


==> data/progress-coinrun-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.1599999999999997,3.5752107898405336,2.7447892101594658,2.82,3.2689988864128727,2.371001113587127,0.18820569029388323,2.7075394600629807,0.254786093912371,0.12162528667539545,2.7078582012421757,2.707220718883786,16384
5.439999999999999,7.2539459749397155,3.6260540250602817,4.53,6.026696361991971,3.0333036380080296,1.1791015743305455,2.5282495498657225,1.7138779633344192,0.6443251853266718,2.6177907459570426,2.4387083537744023,180224
5.76,7.745547783358537,3.7744522166414627,5.49,7.424140636044855,3.5558593639551446,1.2892367449944788,2.0574922442436216,1.7363597989455894,0.8421136910433681,2.253183449620732,1.8618010388665112,344064
5.959999999999999,8.001665986394443,3.9183340136055547,5.85,7.939617189822098,3.760382810177902,0.9535562988228371,1.9472409546375276,1.2745130974359973,0.6325995002096769,2.249759270410579,1.6447226388644762,507904
6.08,8.16365064250224,3.9963493574977598,5.82,7.742914454675507,3.8970855453244937,0.7880457142771371,1.803937940299511,1.0560589492540249,0.5200324793002493,2.1784322798954445,1.4294436007035776,671744
6.4300000000000015,8.300855419320266,4.559144580679737,5.93,7.608719750285913,4.251280249714086,0.7667741905458065,1.7903343722224236,1.0193259938850345,0.5142223872065785,2.218972466520928,1.3616962779239192,835584
6.589999999999999,7.455390085452796,5.724609914547202,6.3999999999999995,7.2136338242723195,5.5863661757276795,0.7506780133065251,1.7424807459115983,0.9195121598168573,0.5818438667961928,2.1830796253050053,1.3018818665181915,999424
6.74,7.248330601085554,6.2316693989144465,6.65,7.1131414470763765,6.186858552923624,0.8915343626091877,1.5469857648015022,1.2644485339433829,0.5186201912749926,1.9026707052850798,1.1913008243179246,1163264
7.039999999999999,7.489888875168079,6.590111124831919,6.640000000000001,7.083170396123207,6.196829603876794,0.8325210720300673,1.6343175038695335,0.9781119362454083,0.6869302078147264,1.979382913075851,1.289252094663216,1327104
7.2700000000000005,7.641618083521241,6.89838191647876,6.630000000000001,7.265688603012514,5.994311396987488,0.8347356002363895,1.6652890115976333,0.9425460431150792,0.7269251573576998,1.9979444758148752,1.3326335473803914,1490944
7.15,7.656458290484024,6.643541709515977,6.7700000000000005,7.217325384926902,6.322674615073099,0.7870209464596378,1.788415153324604,0.8582721253262806,0.715769767592995,2.0378475289696856,1.5389827776795224,1654784
7.039999999999999,7.6217215828899585,6.45827841711004,6.539999999999999,7.164819974072532,5.915180025927467,0.7766227988319266,1.7641084626317025,0.8885230110046962,0.6647225866591571,2.0972699925164933,1.4309469327469118,1818624
7.15,7.7403388857258175,6.559661114274183,6.489999999999999,6.922319326424345,6.057680673575653,0.7094238786233797,1.7791975431144238,0.7985814953889655,0.620266261857794,2.151403927435607,1.4069911587932404,1982464
6.7700000000000005,7.251767578817836,6.2882324211821645,6.69,7.243985559378582,6.136014440621419,0.7236626789801651,1.7672271147370338,0.8223861255080237,0.6249392324523065,2.105154712110063,1.4292995173640044,2146304
7.2,7.864830805543787,6.535169194456214,6.840000000000001,7.458384993349613,6.221615006650389,0.7045785107132461,1.8728471115231513,0.7876585496162458,0.6214984718102463,2.157430287287783,1.5882639357585195,2310144
7.350000000000001,7.626586333718788,7.073413666281215,6.840000000000001,7.255210789840534,6.424789210159467,0.6443442419585255,1.8558398894965649,0.759201128029744,0.5294873558873069,2.253456609862505,1.458223169130625,2473984
7.26,7.72518813398452,6.79481186601548,6.8,7.228952211790544,6.371047788209456,0.6840595733788278,1.8850471079349518,0.7773957603998104,0.5907233863578453,2.2448684365446563,1.5252257793252473,2637824
7.159999999999999,7.631593044902063,6.6884069550979355,7.159999999999999,7.86455659815234,6.455443401847658,0.6705941341403456,1.9502831041812896,0.7827211640027202,0.5584671042779711,2.2773293684962477,1.6232368398663315,2801664
7.26,7.97442284397967,6.54557715602033,7.06,7.593291665038935,6.526708334961064,0.6344584255168835,1.9685001105070115,0.7403912531276574,0.5285255979061095,2.2763336654257142,1.6606665555883084,2965504
7.670000000000002,8.467558775263617,6.872441224736385,7.459999999999999,7.9702940328869225,6.949705967113076,0.58207867100007,1.9983080059289933,0.6623662671382197,0.5017910748619204,2.2707960327850634,1.7258199790729234,3129344
7.85,8.678552955459095,7.021447044540905,7.24,7.9502112361825885,6.529788763817412,0.5399547636922863,1.9854036644101143,0.6608495345079031,0.4190599928766696,2.28052523765882,1.6902820911614087,3293184
7.760000000000001,8.248262224629348,7.271737775370653,7.409999999999999,8.169539334070329,6.6504606659296694,0.52973362163951,1.9807015404105186,0.6643585055234804,0.3951087377555395,2.3665405881242165,1.594862492696821,3457024
8.07,8.746830850360709,7.3931691496392915,7.619999999999999,8.432157620169878,6.807842379830121,0.5086076959553691,1.9891641095280648,0.6462069689630536,0.37100842294768466,2.3227201131363926,1.6556081059197372,3620864
8.29,8.816212884676915,7.763787115323084,7.57,8.242383818960569,6.897616181039431,0.4741901419849858,1.9324635401368142,0.6614429649339821,0.2869373190359895,2.293857393989467,1.5710696862841618,3784704
8.3,9.079743547584718,7.520256452415284,7.63,8.347007670809734,6.912992329190265,0.4069832931583127,1.9349294662475587,0.5041550380701841,0.3098115482464413,2.281443775867526,1.5884151566275913,3948544
8.48,8.90614551505325,8.05385448494675,8.03,8.490543157586778,7.569456842413221,0.40920921015656664,1.953506039083004,0.5073382061986553,0.31108021411447795,2.241270268857109,1.6657418093088987,4112384
8.71,9.03078029864691,8.389219701353092,8.1,8.440587727318528,7.759412272681471,0.3832302157249715,1.9425746455788613,0.4832545409882488,0.2832058904616942,2.2762836758675133,1.6088656152902092,4276224
8.510000000000002,8.890657326213487,8.129342673786516,7.859999999999999,8.374198405287297,7.345801594712702,0.395144181098375,1.9896754056215287,0.5095347750290721,0.28075358716767795,2.316314424514568,1.6630363867284892,4440064
8.749999999999998,9.015518360947032,8.484481639052964,8.28,8.818144961882947,7.741855038117051,0.35791810121801165,1.9380428791046143,0.43736773818649044,0.27846846424953287,2.2746924474691026,1.6013933107401257,4603904
8.82,9.115972971738975,8.524027028261026,8.09,8.690749531835024,7.489250468164976,0.3428477385598752,2.027756077051163,0.4413883677907623,0.24430710932898814,2.333892037971067,1.721620116131259,4767744
8.86,9.167245829914744,8.552754170085255,8.29,8.784873721266344,7.795126278733654,0.3074351172066397,2.029613530635834,0.3903993272714084,0.22447090714187096,2.3357930860470075,1.7234339752246604,4931584
8.940000000000001,9.256859590355099,8.623140409644904,8.58,8.908024389337134,8.251975610662866,0.3071969568315479,2.019974833726883,0.3785168527626018,0.23587706090049404,2.3173538670557607,1.7225958003980053,5095424
8.89,9.305812457725837,8.474187542274164,8.48,8.864187454245972,8.095812545754029,0.3127574603901141,2.0420854508876802,0.40956642265526066,0.21594849812496753,2.3388010907462693,1.745369811029091,5259264
9.059999999999999,9.404093010681704,8.715906989318293,8.33,8.759068759058499,7.900931240941501,0.31051498817072976,2.061189056932926,0.3977964586235506,0.2232335177179089,2.370444408002055,1.7519337058637976,5423104
9.169999999999998,9.459999999999997,8.879999999999999,8.47,8.88,8.06,0.25959847275581616,2.0455562070012094,0.3276982767369665,0.19149866877466584,2.3384236806403793,1.7526887333620396,5586944
9.1,9.425576411921993,8.774423588078006,8.59,8.874429253066557,8.305570746933443,0.285088876945277,2.047943650186062,0.33637641771691534,0.23380133617363869,2.278580825437058,1.8173064749350658,5750784
8.919999999999998,9.435363949069004,8.404636050930993,8.72,9.057045990927055,8.382954009072947,0.3094802802428603,2.07317046970129,0.36823724402267155,0.250723316463049,2.321478729341411,1.824862210061169,5914624
8.89,9.312965719651132,8.46703428034887,8.35,8.740512483795332,7.959487516204667,0.3144847848970029,2.094134521484375,0.4271821659806464,0.20178740381335936,2.2862956475039216,1.901973395464829,6078464
9.11,9.31712315177208,8.902876848227919,8.440000000000001,8.92826222462935,7.9517377753706535,0.3188013926769296,2.057859043776989,0.4007298997792513,0.2368728855746079,2.25654318064898,1.8591749069049976,6242304
9.07,9.407786915081092,8.732213084918909,8.760000000000002,9.134699879903906,8.385300120096097,0.27121644187718624,2.0284729689359664,0.3387121906375257,0.20372069311684676,2.2372210298387247,1.819724908033208,6406144
9.139999999999999,9.430516780926677,8.84948321907332,8.700000000000001,9.092428337406973,8.307571662593029,0.2750620905723836,2.0297406941652296,0.3660543516373359,0.18406982950743134,2.209224111417198,1.8502572769132615,6569984
9.190000000000001,9.581024295920344,8.798975704079659,8.760000000000002,9.137359245282266,8.382640754717738,0.2691391264398893,2.04871117323637,0.3132647139038471,0.2250135389759315,2.2479943916525293,1.8494279548202106,6733824
9.14,9.401533936612442,8.87846606338756,8.79,9.24265881191025,8.337341188089749,0.285094033792201,2.0657514095306397,0.3922253113308561,0.1779627562535459,2.2220916178289887,1.9094112012322908,6897664
9.33,9.667786915081091,8.992213084918909,8.580000000000002,9.083587132480568,8.076412867519435,0.2525461086072028,2.0932807311415673,0.3216941297261976,0.18339808748820796,2.2628531534125007,1.923708308870634,7061504
9.140000000000002,9.478230690505757,8.801769309494247,8.680000000000001,8.965657137141715,8.394342862858288,0.22567724770245454,2.055170439183712,0.27990057599499574,0.17145391940991336,2.1736373310991923,1.936703547268232,7225344
9.359999999999998,9.686190128605999,9.033809871393997,8.78,9.285568986390581,8.274431013609417,0.22414630803590016,2.066336438059807,0.33558345296761394,0.11270916310418641,2.1892681935221625,1.943404682597451,7389184
9.11,9.54,8.68,8.809999999999999,9.064754784057138,8.55524521594286,0.24137894649886418,2.075491701066494,0.3056309201730796,0.1771269728246488,2.2409538637319613,1.910029538401027,7553024
9.2,9.53466401061363,8.865335989386368,8.73,9.12255572852781,8.33744427147219,0.28980215476411914,2.069598227739334,0.4244452058463607,0.1551591036818776,2.2257258170922896,1.9134706383863787,7716864
9.280000000000001,9.715430821141545,8.844569178858457,8.709999999999999,9.226623654123578,8.19337634587642,0.21671303673129935,2.086683455109596,0.28558473563291176,0.14784133782968695,2.238486262425282,1.9348806477939104,7880704
9.29,9.58816103031751,8.991838969682489,8.809999999999999,9.151906419945574,8.468093580054424,0.2287942129704687,2.0979939863085746,0.2912134164702369,0.16637500947070052,2.223691881316274,1.9722960913008754,8044544
9.290000000000001,9.733734154646676,8.846265845353326,8.889999999999999,9.16367864366808,8.616321356331918,0.22488222860524223,2.103090025484562,0.2902249043254077,0.15953955288507676,2.205640298090803,2.000539752878321,8208384
9.359999999999998,9.609799919935934,9.110200080064061,8.690000000000001,9.078458491991102,8.301541508008901,0.22553034887338677,2.068875302374363,0.28746493296389675,0.1635957647828768,2.2104996546292814,1.927250950119445,8372224
9.440000000000001,9.677486841740759,9.202513158259244,9.099999999999998,9.416227766016835,8.78377223398316,0.1561748369677742,2.049100460112095,0.21454706464091472,0.0978026092946337,2.149948974519158,1.9482519457050314,8536064
9.4,9.743511280746354,9.056488719253647,8.93,9.202213151776323,8.657786848223676,0.2404586711018863,2.0585911720991135,0.350963653611981,0.12995368859179157,2.165401168142318,1.951781176055909,8699904
9.379999999999999,9.628193472919817,9.131806527080181,8.83,9.22,8.44,0.22207403928041453,2.0780550703406333,0.2855858117408615,0.15856226681996757,2.201253631545129,1.9548565091361374,8863744
9.53,9.74,9.319999999999999,8.9,9.297492138287037,8.502507861712964,0.20814184571564603,2.0453645154833793,0.26953057603887715,0.14675311539241495,2.1343274001862116,1.956401630780547,9027584
9.510000000000002,9.790891438103763,9.22910856189624,8.86,9.160665927567457,8.559334072432542,0.20504071406709645,2.0705664083361626,0.28762744809126584,0.12245398004292707,2.20664224337221,1.9344905733001154,9191424
9.49,9.682093727122986,9.297906272877015,8.870000000000001,9.115153013442626,8.624846986557376,0.20779509721323844,2.070943221449852,0.3099531974226619,0.10563699700381493,2.1761715218990347,1.9657149210006692,9355264
9.47,9.631554944214036,9.308445055785965,8.91,9.102093727122986,8.717906272877014,0.19184185882719848,2.0825285419821737,0.25822430577084143,0.1254594118835555,2.1715069917156433,1.9935500922487042,9519104
9.42,9.72265491900843,9.11734508099157,9.18,9.469136645896018,8.890863354103981,0.14661459018631523,2.042944298684597,0.19953324688640905,0.09369593348622142,2.1412923919891043,1.9445962053800898,9682944
9.459999999999999,9.709799919935934,9.210200080064064,8.93,9.261813200460741,8.598186799539258,0.176598879472456,2.0657416224479674,0.24440544746741164,0.10879231147750038,2.1486690572454994,1.9828141876504353,9846784
9.559999999999999,9.651651513899115,9.468348486100883,8.98,9.317045990927054,8.642954009072946,0.18021953025729287,2.0346472725272178,0.2303080278725252,0.13013103264206055,2.1143367915125864,1.9549577535418492,10010624
9.479999999999999,9.663303027798232,9.296696972201765,8.91,9.246005952328229,8.573994047671771,0.20176530945528706,2.046281298995018,0.26382504580577315,0.139705573104801,2.1238629578217005,1.9686996401683359,10174464
9.589999999999998,9.734568322948007,9.445431677051989,8.91,9.251906419945575,8.568093580054425,0.17811894621182645,2.0715738579630854,0.27132476177691467,0.08491313064673821,2.1847444507004967,1.9584032652256742,10338304
9.41,9.626564078277077,9.193435921722923,8.99,9.45357307945997,8.52642692054003,0.16442843088880177,2.044310139119625,0.22464194339309634,0.10421491838450718,2.1289133441863997,1.9597069340528503,10502144
9.53,9.6976305461424,9.362369453857598,8.9,9.203315017762062,8.596684982237939,0.1667970325125174,2.061869479715824,0.22637263081216205,0.10722143421287275,2.148935349247977,1.974803610183671,10665984
9.47,9.693830292855994,9.246169707144007,8.889999999999999,9.13677925358506,8.643220746414938,0.18646704365188874,2.061692063510418,0.25090475390322353,0.12202933340055394,2.14302829449888,1.9803558325219563,10829824
9.52,9.776124969497314,9.263875030502685,8.830000000000002,9.1130194339617,8.546980566038304,0.16706672181478802,2.030579899251461,0.24839613345278955,0.08573731017678647,2.088579168268809,1.9725806302341138,10993664
9.56,9.793238075793813,9.326761924206188,8.669999999999998,9.087252920900498,8.252747079099498,0.12391257091528836,2.0299729093909264,0.167032353013136,0.08079278881744073,2.085014042039887,1.9749317767419663,11157504
9.52,9.841869538788622,9.198130461211377,9.03,9.346385840391127,8.713614159608872,0.166540810050598,2.0613966792821885,0.24855703658513129,0.08452458351606475,2.13976211112426,1.9830312474401168,11321344
9.61,9.868650343127552,9.351349656872447,9.02,9.264131112314674,8.775868887685325,0.1576764117098517,2.0484538972377777,0.2214862559698889,0.09386656744981449,2.134916593490473,1.9619912009850828,11485184
9.649999999999999,9.770415945787922,9.529584054212075,9.05,9.291867732448956,8.808132267551045,0.1555947752876414,2.0807081297039987,0.2099498056418977,0.10123974493338511,2.171040429903042,1.990375829504955,11649024
9.54,9.76,9.319999999999999,9.16,9.460665927567458,8.859334072432542,0.1461497030065705,2.01305111348629,0.20604966012685666,0.08624974588628437,2.097165655971728,1.9289365710008524,11812864
9.6,9.868328157299974,9.331671842700025,9.16,9.473687742827163,8.846312257172837,0.15190948105106744,2.038130113482475,0.20205646492082777,0.10176249718130712,2.117086661060318,1.9591735659046323,11976704
9.72,9.892046505340854,9.547953494659147,9.0,9.219089023002066,8.780910976997934,0.1457334790482289,2.055644553899765,0.18811435546054295,0.10335260263591482,2.1343456659747195,1.976943441824811,12140544
9.680000000000001,9.840000000000002,9.520000000000001,9.06,9.360665927567458,8.759334072432543,0.13141076510073615,2.032426209747791,0.1933196130341321,0.06950191716734022,2.1058336680907206,1.9590187514048618,12304384
9.709999999999999,9.832065556157337,9.587934443842661,8.91,9.152693221990232,8.667306778009769,0.1301382465094017,2.010840731859207,0.20395509752596852,0.056321395492834866,2.081955705587047,1.939725758131367,12468224
9.62,9.792046505340853,9.447953494659146,9.09,9.37792360097776,8.80207639902224,0.1581373407091531,2.034318682551384,0.21427813604978316,0.10199654536852307,2.1107589404586014,1.9578784246441672,12632064
9.680000000000001,9.820000000000002,9.540000000000001,9.110000000000001,9.383678643668082,8.83632135633192,0.12399954546837959,2.0141464829444886,0.17693715669593132,0.07106193424082785,2.0746808013342384,1.9536121645547386,12795904
9.73,9.856885775404496,9.603114224595505,9.139999999999999,9.308522995463527,8.971477004536471,0.15003845741739494,2.0157940432429315,0.22700478487305423,0.07307212996173565,2.0900589061620343,1.9415291803238288,12959744
9.569999999999999,9.823179778023441,9.316820221976556,9.290000000000001,9.482093727122987,9.097906272877015,0.11896944543243279,2.0473706394433977,0.163948130921575,0.07399075994329057,2.110063064028099,1.9846782148586963,13123584
9.7,9.834164078649987,9.565835921350011,9.030000000000001,9.253830292855996,8.806169707144006,0.11082352655034303,2.0482126981019975,0.16762327289245205,0.05402378020823401,2.108565472714675,1.98785992348932,13287424
9.639999999999999,9.768062484748656,9.511937515251342,9.02,9.264131112314674,8.775868887685325,0.12360861193285218,2.025263859331608,0.20439458403951144,0.04282263982619293,2.0931608454351314,1.9573668732280844,13451264
9.56,9.926606055596467,9.193393944403534,9.010000000000002,9.280000000000001,8.740000000000002,0.12798230742207825,1.992387554049492,0.17551988684327194,0.08044472800088456,2.0607928590393008,1.9239822490596832,13615104
9.66,9.828522995463528,9.491477004536472,9.040000000000001,9.412021504754765,8.667978495245237,0.13918800951602556,1.994241788983345,0.19448617395234677,0.08388984507970434,2.0728746516625978,1.9156089263040923,13778944
9.61,9.761327459504216,9.458672540495783,9.120000000000001,9.429192496674807,8.810807503325195,0.1174854995243044,2.015029136836529,0.16157643315069442,0.07339456589791438,2.126100942571312,1.9039573311017455,13942784
9.66,9.834355957741627,9.485644042258373,9.129999999999999,9.48227829907617,8.777721700923829,0.10983912432178233,2.016725814342499,0.16030634894175255,0.05937189970181212,2.062091638574657,1.9713599901103411,14106624
9.709999999999999,9.861327459504215,9.558672540495783,9.06,9.309799919935937,8.810200080064064,0.1222183213827924,1.9720050185918807,0.14853111248121126,0.09590553028437356,2.038800847147334,1.9052091900364274,14270464
9.739999999999998,9.841980390271855,9.638019609728142,9.129999999999999,9.485105618091293,8.774894381908705,0.13688851581601832,2.0133397608995436,0.23083047772902168,0.04294655390301497,2.076150598728156,1.9505289230709313,14434304
9.71,9.861327459504217,9.558672540495785,9.190000000000001,9.520000000000001,8.860000000000001,0.083667134230038,1.9624357476830483,0.12479192288602753,0.042542345574048485,2.022544715997437,1.9023267793686596,14598144
9.77,9.88,9.659999999999998,9.040000000000001,9.401109401705357,8.678890598294645,0.1043768943714288,1.9814768373966216,0.14140138949509076,0.06735239924776684,2.0670585512367032,1.89589512355654,14761984
9.72,9.88,9.56,8.99,9.284788059459673,8.695211940540327,0.1025350729934871,2.0031306013464927,0.13931755988681974,0.06575258610015447,2.0592429576439666,1.9470182450490188,14925824
9.830000000000002,9.997630546142403,9.6623694538576,9.19,9.470891438103763,8.909108561896236,0.13456979810782482,2.0032495200634,0.19928092712083745,0.06985866909481218,2.0806204797429357,1.9258785603838646,15089664
9.780000000000001,9.920000000000002,9.64,8.940000000000001,9.380908153700974,8.499091846299029,0.1005141967928567,1.9981250643730164,0.14500742562267674,0.05602096796303665,2.0534695667594023,1.9427805619866303,15253504
9.780000000000001,9.946132477258363,9.61386752274164,9.15,9.32464249196573,8.975357508034271,0.10343544106387217,2.0086657121777534,0.14858646953757232,0.05828441259017203,2.075022566172441,1.9423088581830656,15417344
9.780000000000001,9.877979589711329,9.682020410288674,9.16,9.50117444218464,8.81882555781536,0.13965633299796734,1.9629776000976562,0.21315346398109658,0.06615920201483809,2.049634582955471,1.8763206172398414,15581184
9.77,9.86,9.68,9.209999999999999,9.548969025133564,8.871030974866434,0.1156142750043525,1.9644513234496117,0.18185803701377184,0.04937051299493317,2.0322593742995245,1.896643272599699,15745024
9.73,9.903493515728975,9.556506484271026,9.129999999999999,9.423428015022424,8.836571984977574,0.10235813024078697,1.9823843866586686,0.15214244885421752,0.052573811627356415,2.076231474709935,1.888537298607402,15908864
9.77,9.879999999999999,9.66,8.979999999999999,9.311058907144936,8.648941092855061,0.10566391993262284,1.9673002988100052,0.15321357895448817,0.05811426091075751,2.0463310647790998,1.8882695328409105,16072704
9.760000000000002,9.940000000000001,9.580000000000002,9.08,9.263303027798234,8.896696972201767,0.10768244243744343,2.0050519153475763,0.16629129654287925,0.04907358833200761,2.082018736294459,1.9280850944006935,16236544
9.790000000000001,9.954012194668568,9.625987805331434,9.290000000000001,9.528537208837532,9.05146279116247,0.09014549776394329,1.982304947078228,0.13915735307694987,0.0411336424509367,2.055356117866336,1.9092537762901198,16400384
9.820000000000002,9.94489995996797,9.695100040032035,9.120000000000001,9.457045990927055,8.782954009072947,0.06629052156608341,1.9893810898065567,0.11576570873612592,0.016815334396040896,2.0561872856223125,1.9225748939908012,16564224
9.870000000000001,9.98,9.760000000000002,9.129999999999999,9.430166620396072,8.829833379603926,0.09859082040428699,1.9525765657424927,0.1290333616559861,0.06814827915258788,2.017321089656712,1.8878320418282732,16728064
9.790000000000001,9.884339811320567,9.695660188679435,9.14,9.385764114548891,8.89423588545111,0.08280385159078929,1.9426545336842538,0.1516461964661563,0.01396150671542229,2.0055619194589216,1.879747147909586,16891904
9.77,9.931554944214035,9.608445055785964,9.29,9.544754784057139,9.03524521594286,0.10586704582803777,1.981302483379841,0.1576056410287752,0.05412845062730035,2.07379108442343,1.888813882336252,17055744
9.83,9.997630546142402,9.662369453857599,9.3,9.489736659610104,9.110263340389897,0.09839321663344482,1.9947952255606651,0.15088929580918353,0.045897137457706086,2.051434953522555,1.9381554975987751,17219584
9.77,9.88,9.659999999999998,9.150000000000002,9.52215588131857,8.777844118681434,0.0882965892498355,1.968075843155384,0.14532323194233115,0.03126994655733982,2.0224786381926947,1.9136730481180735,17383424
9.860000000000001,9.971355287256602,9.7486447127434,9.2,9.460768096208106,8.939231903791892,0.07862379691537673,1.9557216182351111,0.1387856364296936,0.01846195740105984,2.0354176619081277,1.8760255745620948,17547264
9.73,9.903493515728975,9.556506484271026,9.120000000000001,9.509358446678636,8.730641553321366,0.08194703540583655,1.9609509736299515,0.123865139856838,0.04002893095483508,2.05317189925265,1.868730048007253,17711104
9.870000000000001,9.996885775404497,9.743114224595505,9.34,9.577486841740757,9.102513158259242,0.08713411857283464,1.9568622812628746,0.13039874977786942,0.04386948736779985,2.0260425151475134,1.8876820473782359,17874944
9.81,9.974012194668568,9.645987805331433,9.169999999999998,9.470166620396071,8.869833379603925,0.08355165551959844,1.9450310871005059,0.11564947498295733,0.05145383605623955,2.0146583643901845,1.8754038098108272,18038784
9.780000000000001,9.952046505340855,9.607953494659148,9.23,9.505862284482674,8.954137715517327,0.07845565016945731,1.9222831398248672,0.1201004466512761,0.03681085368763852,1.9698340885899797,1.8747321910597547,18202624
9.84,10.068910462845192,9.611089537154808,9.149999999999999,9.494238289561169,8.805761710438828,0.05142395174350688,1.938606995344162,0.07855386880581347,0.024294034681200276,2.024553320605679,1.8526606700826451,18366464
9.84,9.9513552872566,9.7286447127434,9.17,9.519428104193123,8.820571895806877,0.06384296375844209,1.914297603070736,0.09179766128136711,0.035888266235517066,1.9925335259251606,1.8360616802163112,18530304
9.83,9.894031242374329,9.765968757625672,9.24,9.569241552663087,8.910758447336914,0.05659721708030292,1.9508835598826408,0.09999309819142171,0.013201335969184123,2.0118247022415328,1.8899424175237491,18694144
9.88,9.967177978870815,9.792822021129187,9.15,9.450832179129828,8.849167820870173,0.07575014734304401,1.9722098797559737,0.11697983650885309,0.03452045817723494,2.0384252939765326,1.9059944655354149,18857984
9.78,9.867177978870814,9.692822021129185,9.24,9.625227205685164,8.854772794314837,0.08242191088049565,1.9627148315310479,0.1170592201845515,0.047784601576439795,2.0093030358422155,1.9161266272198803,19021824
9.92,10.007177978870812,9.832822021129187,9.200000000000001,9.503315017762063,8.89668498223794,0.07384431229123337,1.961823646724224,0.12014514184132938,0.027543482741137347,2.0326393266145084,1.89100796683394,19185664
9.85,9.917082039324994,9.782917960675006,9.24,9.533938769133982,8.946061230866018,0.07137229117797683,1.9202255129814148,0.11711763569042395,0.025626946665529712,1.9949125663794283,1.8455384595834012,19349504
9.78,9.983960780543711,9.576039219456288,9.129999999999999,9.325192212959431,8.934807787040567,0.07186964871798406,1.9179587557911872,0.11366222417465188,0.03007707326131622,1.977238978305724,1.8586785332766504,19513344
9.89,9.994403065089106,9.785596934910895,9.200000000000001,9.419089023002067,8.980910976997935,0.044767345307627625,1.9064682632684709,0.06393065383100659,0.02560403678424866,1.9505248286445909,1.8624116978923508,19677184
9.830000000000002,9.940000000000003,9.72,9.03,9.379428104193122,8.680571895806876,0.09273025894201252,1.9364463269710541,0.1354614102418667,0.049999107642158355,1.9892499530809984,1.8836427008611099,19841024
9.870000000000001,10.025241746962601,9.7147582530374,9.100000000000001,9.393257565972306,8.806742434027697,0.05938827424672325,1.930897195637226,0.08575444143073721,0.0330221070627093,1.9823902906972253,1.8794041005772268,20004864
9.81,9.923578166916005,9.696421833083996,9.209999999999999,9.472488094968133,8.947511905031865,0.06981374693245412,1.9036790773272514,0.11672409172261866,0.022903402142289593,1.9643660536353507,1.8429921010191521,20168704
9.820000000000002,9.980000000000002,9.660000000000002,9.22,9.529192496674806,8.910807503325195,0.07396437199753962,1.94334384649992,0.10706688729567194,0.0408618566994073,2.019315940833795,1.8673717521660451,20332544
9.899999999999999,10.06124515496597,9.738754845034027,9.13,9.47655446902327,8.783445530976731,0.07249449500814074,1.955983743071556,0.10463540453237269,0.040353585483908806,2.030198299965064,1.8817691861780486,20496384
9.89,9.973066238629182,9.80693376137082,9.299999999999999,9.568328157299973,9.031671842700025,0.0742505203331044,1.9255676329135896,0.11793378843654043,0.030567252229668385,1.9886679188717644,1.8624673469554147,20660224
9.84,9.996204993518132,9.683795006481867,9.16,9.447054001888146,8.872945998111854,0.06825204138893035,1.926696228981018,0.10898746362893239,0.027516619148928306,1.9709331740350016,1.8824592839270347,20824064
9.77,10.00685438564654,9.53314561435346,9.25,9.491867732448956,9.008132267551044,0.058080428360780235,1.9281836703419686,0.08722367991573521,0.02893717680582527,1.9894035835955324,1.8669637570884048,20987904
9.770000000000001,9.96,9.580000000000002,9.2,9.348323969741912,9.051676030258086,0.06391186247136724,1.9456923291087151,0.09427213640936893,0.03355158853336554,2.0115640135059834,1.879820644711447,21151744
9.870000000000001,9.98,9.760000000000002,9.2,9.496647939483825,8.903352060516173,0.07134245494623119,1.9283292874693871,0.11516097238503652,0.027523937507425864,2.0064453813681022,1.8502131935706723,21315584
9.88,9.98770329614269,9.772296703857311,8.920000000000002,9.180000000000001,8.660000000000002,0.04203778975998926,1.9444376990199088,0.07900453193081962,0.005071047589158897,2.026364181325975,1.8625112167138427,21479424
9.86,9.961980390271854,9.758019609728144,9.140000000000002,9.517359245282266,8.762640754717738,0.04111580663076082,1.9073207452893257,0.0649277870731041,0.017303826188417543,1.9776325637709853,1.8370089268076661,21643264
9.77,9.904536240470737,9.635463759529262,9.260000000000002,9.536405499221706,8.983594500778297,0.05988818424068285,1.8706971034407616,0.08594442520742328,0.03383194327394243,1.9573415807894334,1.7840526260920897,21807104
9.850000000000001,9.952469507659597,9.747530492340406,9.379999999999999,9.546132477258361,9.213867522741637,0.0653784622270096,1.9199909761548042,0.09634737752590083,0.034409546928118366,1.988610547279218,1.8513714050303904,21970944
9.890000000000002,9.943851648071346,9.836148351928658,9.3,9.568328157299975,9.031671842700026,0.05546810100948071,1.894083322584629,0.09688886360642468,0.014047338412536726,1.9509208495135943,1.8372457956556636,22134784
9.879999999999999,9.987703296142689,9.77229670385731,9.23,9.483179778023443,8.976820221976558,0.05346694861121548,1.905663402378559,0.09525063524158153,0.011683261980849437,1.966583509443153,1.844743295313965,22298624
9.81,9.95456832294801,9.665431677051991,9.35,9.5,9.2,0.07807084478998953,1.894829621911049,0.123189786147263,0.03295190343271606,1.964010589921742,1.825648653900356,22462464
9.86,9.979999999999999,9.74,9.25,9.515518360947034,8.984481639052966,0.07997355096546618,1.8882467120885849,0.12938504313321586,0.03056205879771652,1.9665123000068976,1.8099811241702721,22626304
9.870000000000001,9.98874342087038,9.751256579129622,9.27,9.527099202643647,9.012900797356352,0.06287565436327387,1.9142904356122017,0.08782645208270874,0.037924856643839,1.965368819275626,1.8632120519487774,22790144
9.829999999999998,9.930498756211207,9.729501243788789,9.309999999999999,9.58367864366808,9.036321356331918,0.0744462203163291,1.8855664864182473,0.13894523452042518,0.009947206112233,1.955056015105353,1.8160769577311415,22953984
9.81,9.961327459504217,9.658672540495784,9.13,9.409463772249643,8.850536227750359,0.04834711040315996,1.8935432940721513,0.09616168321385783,0.0005325375924620929,1.9594483910920568,1.8276381970522457,23117824
9.85,10.0,9.7,9.11,9.408161030317512,8.811838969682487,0.051194032616977934,1.9002855941653252,0.07994943489700651,0.022438630336949365,1.9764344369560156,1.8241367513746347,23281664
9.76,9.916204993518132,9.603795006481867,9.05,9.360644491340182,8.73935550865982,0.05563724314043707,1.9207878932356834,0.08939548533780142,0.021879000943072713,1.9990703772553295,1.8425054092160373,23445504
9.870000000000001,9.96,9.780000000000001,9.27,9.60181320046074,8.93818679953926,0.05351674417906902,1.9316539615392685,0.07669458519024291,0.030338903167895125,1.9640302797158222,1.8992776433627148,23609344
9.9,9.989442719099992,9.810557280900008,9.17,9.411039415863879,8.92896058413612,0.0506426529251459,1.897571785748005,0.07365851856518196,0.027626787285109835,1.9647873038255967,1.8303562676704133,23773184
9.850000000000001,9.952469507659597,9.747530492340406,9.12,9.412574776766554,8.827425223233444,0.04019681344357694,1.8892375975847244,0.06756311596964426,0.012830510917509617,1.982490669223115,1.7959845259463338,23937024
9.92,10.017979589711327,9.822020410288673,9.079999999999998,9.458945906429927,8.70105409357007,0.04138249529472275,1.8898298159241675,0.07132312588665848,0.011441864702787023,1.9506945884009708,1.8289650434473643,24100864
9.889999999999999,10.003578166916004,9.776421833083994,9.2,9.506594194335117,8.893405805664882,0.07408798962779753,1.8709279596805573,0.11434020846084829,0.03383577079474677,1.9614516759741862,1.7804042433869283,24264704
9.860000000000001,9.951651513899119,9.768348486100884,9.09,9.28723082923316,8.89276917076684,0.04413519864546183,1.8718993008136748,0.08075506045144028,0.007515336839483383,1.8923975277009764,1.8514010739263733,24428544
9.9,9.977459666924148,9.822540333075853,9.090000000000002,9.437706773014275,8.742293226985728,0.049625420122174496,1.8431736811995507,0.09148783384696588,0.0077630063973831084,1.909098366759701,1.7772489956394004,24592384
9.959999999999999,10.008989794855662,9.911010205144336,9.200000000000001,9.5633180424917,8.836681957508302,0.05711527864914382,1.8773402601480484,0.09925949662974026,0.014971060668547385,1.9634705461971513,1.7912099740989456,24756224
9.920000000000002,9.980000000000002,9.860000000000001,9.27,9.489317121994613,9.050682878005386,0.0348275730822125,1.846392035484314,0.06163313660082333,0.00802200956360168,1.9067450800622021,1.7860389909064258,24920064


==> data/progress-coinrun-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.2600000000000002,3.8519459434779497,2.6680540565220507,2.96,3.597495098020369,2.322504901979631,0.27639280790463083,2.7072095225254693,0.40316065879282936,0.14962495701643233,2.707916634575089,2.7065024104758497,16384
5.7,6.074165738677395,5.325834261322606,5.33,5.832095608425328,4.827904391574672,1.6273213575283687,2.4458922028541568,1.8666710090517513,1.387971706004986,2.499294262517942,2.3924901431903716,180224
6.33,6.744849370253831,5.91515062974617,6.02,6.473431361950185,5.566568638049814,1.4445541739463805,2.177864927053452,1.631250100345055,1.257858247547706,2.2401687436032254,2.1155611105036782,344064
6.62,7.253719180710195,5.986280819289806,6.39,6.6673084924772406,6.112691507522759,1.3170663915574552,2.100238658487797,1.4556072859877769,1.1785254971271335,2.169188244709242,2.0312890722663517,507904
7.019999999999999,7.513558507170122,6.526441492829876,6.4799999999999995,6.817045990927054,6.142954009072945,1.191522733370463,2.072917914390564,1.2929742732643852,1.0900711934765408,2.16439073727843,1.9814450915026982,671744
6.99,7.50662365412358,6.473376345876421,6.65,7.230086200490927,6.069913799509074,1.1440976326664287,2.084782911837101,1.220496477700102,1.0676987876327555,2.134695367874882,2.0348704557993202,835584
7.1800000000000015,7.671528229097782,6.688471770902221,7.0,7.49598387070549,6.50401612929451,1.0697793977955978,2.057801332573096,1.1368722518310168,1.0026865437601788,2.1314924558321953,1.9841102093139973,999424
7.380000000000001,7.828998886412873,6.931001113587128,7.110000000000001,7.641883445878889,6.578116554121113,0.9036543073753516,2.056630007922649,1.0063176172054558,0.8009909975452473,2.1358660051125997,1.9773940107326982,1163264
8.1,8.463318042491698,7.7366819575083,7.459999999999999,7.826606055596466,7.093393944403532,0.8967943303287027,2.052986864745617,1.0247246346087393,0.768864026048666,2.143241590872667,1.962732138618567,1327104
8.010000000000002,8.360570962859164,7.659429037140839,7.289999999999999,7.800783711564884,6.779216288435114,0.7847626355787118,2.074308270215988,0.8948865055739639,0.6746387655834598,2.1487639738503077,1.9998525665816684,1490944
8.120000000000001,8.667357287336161,7.572642712663841,7.590000000000001,8.031474801092884,7.148525198907119,0.7443293270965418,2.068663175900777,0.8549305346797135,0.63372811951337,2.1301922146784373,2.0071341371231166,1654784
8.180000000000001,8.699230199429888,7.660769800570114,7.75,8.401536645170477,7.098463354829523,0.6663734825948875,2.0718260933955515,0.7887453201174979,0.5440016450722771,2.133962700626081,2.009689486165022,1818624
8.34,8.844380808516739,7.835619191483261,7.74,8.40663333249996,7.073366667500042,0.6359404638409615,2.067031828065713,0.7364426136360707,0.5354383140458523,2.158054926823139,1.976008729308287,1982464
8.23,8.8300833275471,7.629916672452901,7.5699999999999985,8.023982378512645,7.116017621487352,0.5749697851637998,2.0722059731682143,0.6563414504261101,0.4935981199014895,2.150378262908747,1.9940336834276813,2146304
8.580000000000002,8.966781592116277,8.193218407883727,7.860000000000001,8.505290632196068,7.214709367803934,0.5188901746024688,2.072597216069698,0.5894697604341905,0.44831058877074703,2.17893441317575,1.9662600189636463,2310144
8.43,9.013180932472933,7.846819067527067,8.1,8.609901951359278,7.590098048640721,0.4743939097970724,2.1190586701035494,0.5682371203038731,0.38055069929027174,2.1918288107890493,2.0462885294180495,2473984
8.620000000000001,8.88,8.360000000000001,7.99,8.500783711564885,7.479216288435115,0.39828911777585746,2.1316263407468794,0.5006071895515142,0.29597104600020074,2.2066003166397006,2.0566523648540582,2637824
8.25,8.616742416417845,7.883257583582155,7.83,8.438358446970206,7.221641553029795,0.5040221578131119,2.1464334766070046,0.6086141019417622,0.3994302136844615,2.2057495956811257,2.0871173575328834,2801664
8.15,8.60880278987818,7.691197210121822,7.87,8.093830292855994,7.646169707144006,0.46009742549310123,2.1222792357206344,0.5813465013003062,0.33884834968589633,2.2442319241928113,2.0003265472484575,2965504
8.37,8.83270941205037,7.907290587949628,7.81,8.379999999999999,7.239999999999999,0.44223176824549837,2.1253191471099857,0.5662932643246202,0.31817027216637656,2.274892941730848,1.9757453524891235,3129344
8.379999999999999,8.891468474101776,7.868531525898222,7.83,8.459364759102384,7.2006352408976175,0.41925950851291416,2.1264657452702522,0.5134973565689895,0.3250216604568388,2.278731387157815,1.974200103382689,3293184
8.44,8.86,8.02,7.710000000000001,8.184236228055177,7.235763771944826,0.3847080805028478,2.168337621788184,0.4852087490091502,0.2842074119965455,2.2612856257482847,2.075389617828083,3457024
8.629999999999999,8.987910603363465,8.272089396636533,7.9799999999999995,8.47759421218499,7.4824057878150105,0.39343875180929894,2.1612142980098725,0.47183927132847914,0.31503823229011874,2.2478869212962285,2.0745416747235166,3620864
8.68,9.103792402008342,8.256207597991658,7.850000000000001,8.308802789878179,7.391197210121823,0.33610179486374053,2.161840742826462,0.4013141722640555,0.27088941746342554,2.2446681354925975,2.0790133501603263,3784704
8.440000000000001,9.021721582889962,7.858278417110042,7.779999999999999,8.145513337649941,7.414486662350058,0.3579119618982076,2.1675635476907096,0.42611250234631937,0.2897114214500959,2.2503086337368887,2.0848184616445304,3948544
8.69,9.046230262611138,8.333769737388861,8.330000000000002,8.747252920900504,7.912747079099501,0.39741753693670034,2.1220770811041194,0.4933652534034019,0.30146982046999876,2.198636564690819,2.04551759751742,4112384
8.56,8.926606055596467,8.193393944403534,8.160000000000002,8.681919534027998,7.638080465972006,0.3846521478146315,2.1500986993312834,0.48265444841165067,0.2866498472176123,2.2329728549570897,2.067224543705477,4276224
8.7,9.057770876399966,8.342229123600033,8.07,8.623263047744922,7.516736952255078,0.31652642873426284,2.1433226997653643,0.3825762254835613,0.2504766319849644,2.2553243621826033,2.031321037348125,4440064
8.73,9.067786915081092,8.39221308491891,7.840000000000001,8.311593044902065,7.368406955097937,0.34459060064206515,2.129722400009632,0.41581713779489243,0.27336406348923786,2.221385396167709,2.0380594038515554,4603904
8.7,8.944948974278317,8.455051025721682,8.21,8.511496268633627,7.908503731366374,0.3533217668533325,2.1397590855757396,0.3967591531387175,0.3098843805679475,2.231919773365462,2.0475983977860173,4767744
8.709999999999999,9.171410879802373,8.248589120197625,7.9399999999999995,8.465737577123797,7.414262422876202,0.3329562614361445,2.1673994551102322,0.3720781078895349,0.2938344149827541,2.2667102074311263,2.068088702789338,4931584
8.889999999999999,9.237706773014272,8.542293226985725,8.27,8.542213151776323,7.997786848223676,0.3445377146204312,2.1292755911747614,0.4007520232260703,0.2883234060147921,2.2433030133913294,2.0152481689581934,5095424
8.870000000000001,9.347598157450383,8.392401842549619,8.280000000000001,8.54381811916546,8.016181880834543,0.3236312158716222,2.144164550801118,0.4275437727680619,0.2197186589751825,2.229775150907485,2.0585539506947512,5259264
8.860000000000001,9.173687742827163,8.54631225717284,8.259999999999998,8.637359245282262,7.882640754717734,0.33629544917494053,2.1558753261963526,0.43118023508961195,0.2414106632602691,2.226722725193088,2.0850279271996173,5423104
8.879999999999999,9.179332590941915,8.580667409058083,8.1,8.49496835316263,7.705031646837369,0.32883039147903514,2.1227688004573184,0.39025962099872885,0.26740116195934144,2.1859295240409655,2.0596080768736713,5586944
8.96,9.347814388593306,8.572185611406695,8.15,8.54560080889705,7.754399191102951,0.29975984583919246,2.134964785973231,0.4204031580770238,0.17911653360136118,2.2083881140583657,2.0615414578880964,5750784
8.739999999999998,9.047245829914743,8.432754170085254,8.290000000000001,8.570891438103764,8.009108561896237,0.34147097164144113,2.142269482711951,0.4195792537086664,0.2633626895742159,2.2236760321540077,2.0608629332698944,5914624
9.009999999999998,9.330780298646907,8.689219701353089,8.350000000000001,8.691320963317521,8.008679036682482,0.3406026721000671,2.140155020356178,0.40815200895330095,0.2730533352468333,2.2196402802766295,2.0606697604357267,6078464
8.81,9.104788059459674,8.515211940540327,7.910000000000001,8.288021163428716,7.531978836571285,0.3192176467428605,2.1377877816557884,0.3925212115221618,0.2459140819635592,2.2194137220451937,2.056161841266383,6242304
8.95,9.250832179129826,8.649167820870172,8.239999999999998,8.489799919935935,7.990200080064063,0.29424077949176225,2.147984963655472,0.35809737392744145,0.23038418505608305,2.2035134499288676,2.0924564773820764,6406144
8.809999999999999,9.154818792991332,8.465181207008666,8.16,8.492264954516724,7.827735045483277,0.32316095003237316,2.132595623036226,0.37097457692926383,0.2753473231354825,2.1969867290464054,2.0682045170260466,6569984
8.959999999999999,9.398634243989225,8.521365756010773,8.149999999999999,8.558044115262062,7.741955884737935,0.3410929980377356,2.132134970029195,0.4365319817652429,0.24565401431022826,2.2179063054851706,2.0463636345732192,6733824
8.78,9.169358446678634,8.390641553321364,8.110000000000001,8.50357337308309,7.716426626916912,0.3173058409864704,2.144156809647878,0.3795473528735586,0.2550643290993822,2.2318893753973432,2.0564242438984124,6897664
8.879999999999999,9.294246303544158,8.46575369645584,8.239999999999998,8.477486841740758,8.002513158259239,0.30483751893043515,2.1255104511976244,0.3537898052852683,0.255885232575602,2.2042860398939084,2.0467348625013404,7061504
8.820000000000002,9.105657137141716,8.534342862858288,8.419999999999998,8.879999999999999,7.959999999999998,0.2588258574716747,2.141071142752965,0.3231713377805192,0.19448037716283015,2.203851098090662,2.0782911874152683,7225344
8.92,9.277211421989835,8.562788578010165,8.16,8.644148737476408,7.675851262523592,0.2663448758423328,2.114824041724205,0.3677281624093597,0.16496158927530588,2.18191703449125,2.04773104895716,7389184
9.08,9.34,8.82,8.07,8.532709412050371,7.607290587949629,0.2703737855578462,2.1220484832922617,0.3320846354519259,0.20866293566376645,2.213887214834292,2.0302097517502316,7553024
8.959999999999999,9.329323706252387,8.590676293747611,8.419999999999998,8.74186953878862,8.098130461211376,0.2576721836191912,2.121755775809288,0.30736256268409456,0.20798180455428783,2.2010684302399826,2.042443121378594,7716864
9.129999999999999,9.405862284482673,8.854137715517325,8.45,8.722946881279123,8.177053118720876,0.31205155433466036,2.1064933175841967,0.3841127717671234,0.23999033690219734,2.188324138722763,2.02466249644563,7880704
8.879999999999999,9.294246303544158,8.46575369645584,8.32,8.68823905279044,7.951760947209561,0.3009432828985154,2.1318859716256453,0.40500231607948345,0.19688424971754737,2.2068120589221363,2.0569598843291543,8044544
8.930000000000001,9.337553677446298,8.522446322553705,8.37,8.81283179650969,7.927168203490309,0.2551773572340607,2.136467311779658,0.3104655656677213,0.1998891488004001,2.216270271335267,2.0566643522240495,8208384
8.809999999999999,9.267055795281056,8.352944204718941,8.389999999999999,8.659999999999998,8.12,0.3000423688441515,2.1427171766757964,0.4150337595156709,0.18505097817263205,2.222778263558386,2.0626560897932067,8372224
9.129999999999999,9.504299345444258,8.75570065455574,8.3,8.819615242270665,7.780384757729338,0.26589145877708986,2.1440277223785715,0.3469811057500775,0.1848018118041022,2.2310028334527665,2.0570526113043766,8536064
8.98,9.258567765543683,8.701432234456318,8.55,8.795967477524977,8.304032522475024,0.29555805635948973,2.1373470425605774,0.3413806844570008,0.24973542826197864,2.216811278348849,2.0578828067723056,8699904
9.030000000000001,9.279198715887544,8.780801284112458,8.510000000000002,9.000815647672322,8.019184352327681,0.25910613220185036,2.1442651659250256,0.3422764348606799,0.17593582954302084,2.19518877783511,2.093341554014941,8863744
9.180000000000001,9.373907194296654,8.986092805703349,8.350000000000001,8.743064880140672,7.95693511985933,0.29017300189783174,2.131002675493559,0.35028402055137337,0.23006198324429009,2.1782111366058556,2.083794214381262,9027584
9.1,9.416227766016839,8.78377223398316,8.5,8.919523539268061,8.080476460731939,0.2547279666177928,2.1523077030976614,0.3176891311806009,0.1917668020549847,2.220447013750349,2.084168392444974,9191424
8.889999999999999,9.13677925358506,8.643220746414938,8.290000000000001,8.766340214552583,7.813659785447419,0.24667926238228874,2.1488442450761798,0.28670725560259025,0.20665126916198723,2.2030945536560242,2.0945939364963353,9355264
9.000000000000002,9.30659419433512,8.693405805664884,8.510000000000002,8.860570962859164,8.15942903714084,0.3010570365314682,2.121266305446625,0.36517905970060827,0.23693501336232817,2.1888901019166975,2.053642508976553,9519104
9.0,9.303315017762062,8.696684982237938,8.33,8.687910603363466,7.972089396636535,0.2867102433616916,2.1288590813676516,0.3539255096991202,0.21949497702426304,2.210782819529709,2.046935343205594,9682944
8.969999999999999,9.266816441593116,8.673183558406881,8.34,8.769418211071677,7.910581788928322,0.24282927274083094,2.141830961902936,0.32484575845574665,0.16081278702591523,2.196973375033755,2.086688548772117,9846784
9.1,9.422490309931941,8.777509690068058,8.3,8.724264068711928,7.875735931288072,0.3047624221071601,2.140676204363505,0.4126504084884928,0.19687443572582736,2.2027558334094275,2.078596575317582,10010624
8.94,9.325227205685165,8.554772794314834,8.239999999999998,8.642988833592195,7.837011166407801,0.2509232942946255,2.1406413704156875,0.3365472194937454,0.16529936909550563,2.2100368198797007,2.0712459209516743,10174464
9.159999999999998,9.476859590355096,8.843140409644901,8.23,8.694865571966778,7.765134428033222,0.27067790931711583,2.107617462178071,0.36619761057248196,0.1751582080617497,2.179412160567962,2.0358227637881803,10338304
9.080000000000002,9.466781592116275,8.693218407883728,8.08,8.579599839871872,7.580400160128129,0.3024253270278374,2.133750843008359,0.3827217496366057,0.22212890441906913,2.210168098587154,2.0573335874295644,10502144
8.92,9.34614551505325,8.49385448494675,8.19,8.6557252408878,7.724274759112198,0.249158613042285,2.127434670925141,0.3146534625149876,0.18366376356958242,2.1884339307465805,2.066435411103701,10665984
8.99,9.39853396431631,8.58146603568369,8.450000000000001,9.003624421426657,7.896375578573345,0.24764461629092693,2.136859444777171,0.3024807534595427,0.1928084791223112,2.1986959639494903,2.0750229256048516,10829824
8.86,9.136405499221704,8.583594500778295,8.23,8.856178888178132,7.603821111821869,0.2533185749935607,2.15356621046861,0.30638618051018135,0.20025096947694004,2.2610161909259605,2.04611623001126,10993664
9.07,9.407786915081092,8.732213084918909,8.41,8.69792360097776,8.12207639902224,0.2690822420020898,2.1136077016592028,0.33445357920893254,0.20371090479524706,2.1848405391086825,2.042374864209723,11157504
9.02,9.421995024844835,8.618004975155165,8.4,8.812310562561766,7.987689437438235,0.25985000934451813,2.1168291588624326,0.33777668610836237,0.1819233325806739,2.194454716839725,2.0392036008851404,11321344
9.09,9.443411940941445,8.736588059058555,8.42,8.81446165846632,8.02553834153368,0.2711009244434536,2.1243019501368208,0.3285072513760117,0.21369459751089542,2.193393764942273,2.0552101353313685,11485184
9.209999999999999,9.456779253585061,8.963220746414937,8.45,8.719258240356725,8.180741759643274,0.2717259947831432,2.0964107433954875,0.33271895620913283,0.21073303335715352,2.160383889700423,2.032437597090552,11649024
9.139999999999999,9.34591260281974,8.934087397180258,8.23,8.494764045897474,7.965235954102526,0.2769840080911915,2.0999748279651,0.33928574115727933,0.21468227502510367,2.158080857489564,2.0418687984406363,11812864
9.16,9.460665927567458,8.859334072432542,8.53,9.08145262715849,7.97854737284151,0.2749152961807946,2.077828469375769,0.36091343599020714,0.188917156371382,2.128762418605567,2.026894520145971,11976704
9.190000000000001,9.463678643668082,8.91632135633192,8.5,8.969041575982343,8.030958424017657,0.2899525604210794,2.1006689255436264,0.3837874439935648,0.19611767684859405,2.1509714653543868,2.050366385732866,12140544
9.459999999999999,9.68,9.239999999999998,8.500000000000002,8.894968353162632,8.105031646837372,0.25567022149140634,2.1034157221515977,0.2962607687508878,0.21507967423192487,2.1672618593599204,2.039569584943275,12304384
9.149999999999999,9.35615528128088,8.943844718719117,8.27,8.638917334913934,7.901082665086065,0.25633859035248563,2.1429417207837105,0.34214983519851394,0.17052734550645735,2.2424617659200052,2.0434216756474157,12468224
9.07,9.46,8.68,8.41,8.884236228055176,7.935763771944825,0.24136157346268497,2.1059651404619215,0.3222978760399946,0.16042527088537534,2.177493453353672,2.034436827570171,12632064
9.03,9.456731765867037,8.603268234132962,8.549999999999999,8.948120584747887,8.151879415252111,0.2904855764470994,2.116835661729177,0.3672522221525549,0.2137189307416439,2.1841451780308674,2.0495261454274862,12795904
9.090000000000002,9.352488094968136,8.827511905031868,8.27,8.774083326445142,7.765916673554857,0.24954787778357662,2.1040121763944626,0.32805800961877796,0.17103774594837529,2.1731344225484004,2.034889930240525,12959744
9.190000000000001,9.513882694814034,8.866117305185968,8.25,8.487697286480094,8.012302713519906,0.26176833609739936,2.1103795011838278,0.32701226691343743,0.1965244052813613,2.1673604765399683,2.0533985258276872,13123584
9.12,9.391293199325009,8.84870680067499,8.45,8.90442271070007,7.995577289299929,0.24059233252579962,2.0825144439935683,0.29052566599180624,0.190658999059793,2.155820500697046,2.0092083872900908,13287424
9.2,9.475680975041804,8.924319024958194,8.5,8.81304951684997,8.18695048315003,0.26260528685525053,2.073214575151602,0.30629979452597855,0.2189107791845225,2.120442629611718,2.025986520691486,13451264
9.290000000000001,9.43456832294801,9.145431677051992,8.610000000000001,8.840000000000002,8.38,0.24835893285150323,2.0936066021521884,0.3168496288947977,0.1798682368082088,2.1419616535433548,2.045251550761022,13615104
9.27,9.566816441593117,8.973183558406882,8.51,8.863411940941445,8.156588059058555,0.2173488935455679,2.094739806155364,0.251608542119198,0.18308924497193785,2.1524945674755767,2.036985044835151,13778944
9.1,9.482099463490856,8.717900536509143,8.65,9.002845575287548,8.297154424712453,0.2569607645273208,2.0863459755976996,0.31443247219963666,0.19948905685500495,2.152620625996633,2.0200713251987663,13942784
9.02,9.312574776766555,8.727425223233444,8.61,8.88730849247724,8.332691507522759,0.22614277265965935,2.1044516369700434,0.2925707839970877,0.15971476132223097,2.1906485542052154,2.0182547197348715,14106624
9.209999999999999,9.490891438103763,8.929108561896236,8.5,8.732379000772445,8.267620999227555,0.23827352492759624,2.0812913964192075,0.3156784321199541,0.16086861773523836,2.1273814591926747,2.03520133364574,14270464
9.190000000000001,9.52600595232823,8.853994047671772,8.57,8.913656805548792,8.226343194451209,0.23390359788512188,2.109135855237643,0.30204774995407224,0.16575944581617152,2.1824967634095898,2.0357749470656965,14434304
9.180000000000001,9.542767142944342,8.81723285705566,8.45,8.940407993409568,7.95959200659043,0.23694296153262254,2.097124660015106,0.3011225889330274,0.17276333413221767,2.136967808042299,2.057281511987913,14598144
9.190000000000001,9.452488094968135,8.927511905031867,8.26,8.712106182218292,7.807893817781707,0.23097824826836583,2.099327286084493,0.28536630442114724,0.17659019211558438,2.149011050477654,2.0496435216913325,14761984
9.16,9.660399840127873,8.659600159872127,8.4,8.784707681233428,8.015292318766573,0.24710636120289559,2.123118334511916,0.30950607596752167,0.1847066464382695,2.1982876516541627,2.047949017369669,14925824
9.23,9.57655446902327,8.883445530976731,8.399999999999999,8.835889894354066,7.964110105645931,0.24552653748542067,2.110644482076168,0.3285968191220322,0.16245625584880913,2.1687157209232137,2.0525732432291224,15089664
9.109999999999998,9.401376045686668,8.818623954313328,8.55,8.863847096529504,8.236152903470497,0.2649285559232036,2.0959723343451815,0.3707933800754681,0.15906373177093908,2.175876948272784,2.016067720417579,15253504
9.1,9.528952211790545,8.671047788209455,8.61,9.044626276242013,8.175373723757986,0.24032756971816216,2.0875804349780087,0.3185829470594148,0.16207219237690954,2.1565862167674976,2.01857465318852,15417344
9.27,9.706004587131833,8.833995412868166,8.479999999999999,8.975580467734554,7.984419532265444,0.26935853458320097,2.070687094330787,0.3605059621148921,0.17821110705150983,2.148033270576947,1.9933409180846273,15581184
9.27,9.502594066992259,9.03740593300774,8.559999999999999,8.942622529394178,8.177377470605819,0.2054740879684686,2.086767355104288,0.25609614198907377,0.15485203394786348,2.146579484972673,2.0269552252359024,15745024
9.15,9.562916456441252,8.737083543558748,8.52,8.798567765543682,8.241432234456317,0.2560590343549848,2.0974467664957044,0.3215961330189505,0.19052193569101905,2.156315105740552,2.0385784272508567,15908864
9.15,9.4,8.9,8.340000000000002,8.589799919935938,8.090200080064065,0.2360839074787994,2.0740489497780796,0.3114952524946127,0.1606725624629861,2.1402452644887826,2.0078526350673767,16072704
9.27,9.583209195267317,8.956790804732682,8.6,8.852982212813469,8.34701778718653,0.25526606049388645,2.054001052180926,0.3158203756656251,0.1947117453221478,2.1137856681242226,1.99421643623763,16236544
9.3,9.448323969741914,9.151676030258088,8.34,8.63732137494637,8.042678625053629,0.24727744966124493,2.049253371357918,0.32365351308633805,0.1709013862361518,2.0987889728153513,1.9997177699004844,16400384
9.349999999999998,9.565638586528475,9.13436141347152,8.65,9.014005494464026,8.285994505535974,0.21468995297327637,2.07399862408638,0.2631032461308402,0.16627665981571255,2.1444330177910733,2.0035642303816865,16564224
9.33,9.626816441593117,9.033183558406883,8.51,8.937668095606861,8.082331904393138,0.22168595142041642,2.0662700985868767,0.27004492479683534,0.1733269780439975,2.125053542156238,2.0074866550175154,16728064
9.31,9.572488094968135,9.047511905031866,8.629999999999999,9.03012498047485,8.229875019525148,0.2629812682978808,2.0755325411756833,0.3310837971731715,0.19487873942259018,2.1327821026191094,2.0182829797322572,16891904
9.130000000000003,9.41653097563789,8.843469024362115,8.7,8.968328157299974,8.431671842700025,0.22174638491123916,2.0716393321752546,0.27896443172958996,0.16452833809288836,2.1251708923674406,2.0181077719830687,17055744
9.27,9.65742741255621,8.88257258744379,8.41,8.808622628559895,8.011377371440105,0.2680352332070469,2.084456516802311,0.3581828838146333,0.17788758259946053,2.1563297166162485,2.0125833169883736,17219584
9.35,9.535741756210067,9.164258243789932,8.370000000000001,8.496885775404497,8.243114224595505,0.2409667575421432,2.0979291727145517,0.3174861786960812,0.1644473363882052,2.161134621173872,2.0347237242552314,17383424
9.469999999999999,9.670249843945006,9.269750156054991,8.559999999999999,8.906987031457948,8.21301296854205,0.2479156225919723,2.0766406526168186,0.29085788197934287,0.20497336320460174,2.127757327921173,2.0255239773124645,17547264
9.4,9.67928480087538,9.120715199124621,8.629999999999999,9.115901224530253,8.144098775469745,0.2555742463717857,2.0852516263723375,0.34991566203124935,0.16123283071232208,2.1367215389351,2.033781713809575,17711104
9.370000000000001,9.58,9.160000000000002,8.55,8.922155881318568,8.177844118681433,0.2444651450340946,2.075024974346161,0.3224682245981284,0.16646206547006084,2.138051653853214,2.011998294839108,17874944
9.31,9.590891438103764,9.029108561896237,8.47,8.827910603363467,8.112089396636534,0.23807968947415553,2.077624129255613,0.31284434816191076,0.16331503078640033,2.146079854482239,2.009168404028987,18038784
9.16,9.545227205685164,8.774772794314837,8.52,8.898945906429928,8.141054093570071,0.26327324612066144,2.0777496715386707,0.3358420146153249,0.19070447762599796,2.1446729402429727,2.0108264028343688,18202624
9.31,9.540000000000001,9.08,8.440000000000001,8.769241552663088,8.110758447336915,0.21753559177741408,2.0750694260001183,0.2765142508752203,0.15855693267960785,2.137296784780686,2.012842067219551,18366464
9.320000000000002,9.709358446678637,8.930641553321367,8.600000000000001,8.814476105895274,8.385523894104729,0.2527893270986775,2.0802788009246194,0.3279488854267135,0.17762976877064152,2.1300097883019715,2.030547813547267,18530304
9.29,9.50189620100417,9.078103798995828,8.490000000000002,8.676815416922697,8.303184583077307,0.21812235806137323,2.0869323859612146,0.27453165801701573,0.1617130581057307,2.1423325060609355,2.0315322658614936,18694144
9.379999999999999,9.784474968323133,8.975525031676865,8.620000000000001,9.050813184570762,8.18918681542924,0.20984048480167986,2.0758797302842145,0.2660926991037223,0.15358827049963739,2.130107402203759,2.02165205836467,18857984
9.350000000000001,9.660644491340182,9.03935550865982,8.53,8.79851443164195,8.261485568358049,0.2610940895353754,2.0595778733491894,0.3076253211070408,0.21456285796371002,2.1091871679881904,2.0099685787101884,19021824
9.31,9.621287648325469,8.998712351674532,8.359999999999998,8.775210789840532,7.944789210159463,0.23695357777178283,2.0770141437649725,0.2874591565728931,0.18644799897067255,2.1635566736705982,1.990471613859347,19185664
9.370000000000001,9.575182845286832,9.16481715471317,8.61,8.969026461420324,8.250973538579675,0.2153966237635662,2.049729923407237,0.2855687451667074,0.145224502360425,2.1127929554639913,1.9866668913504826,19349504
9.4,9.809878030638384,8.990121969361617,8.63,8.916530975637889,8.343469024362113,0.24892955077812076,2.0706178252895673,0.3342098342163238,0.16364926733991775,2.1310157196483357,2.010219930930799,19513344
9.44,9.697681974534502,9.182318025465497,8.5,8.756904651573302,8.243095348426698,0.2726823331477741,2.0718879943092667,0.3591212615201902,0.18624340477535806,2.142252572539543,2.0015234160789905,19677184
9.360000000000001,9.695261092284806,9.024738907715196,8.57,8.870166620396073,8.269833379603927,0.23506642412394285,2.098913696408272,0.286334035302373,0.18379881294551273,2.1661065623397233,2.0317208304768206,19841024
9.3,9.622490309931942,8.977509690068059,8.339999999999998,8.647245829914743,8.032754170085253,0.24388771935676531,2.0742914776007333,0.32406585595458526,0.16370958275894534,2.124511874855654,2.0240710803458124,20004864
9.379999999999999,9.675972971738974,9.084027028261024,8.620000000000001,9.160000000000002,8.08,0.20951035272640484,2.0729131082693737,0.30561406697615695,0.11340663847665272,2.1158151096317113,2.030011106907036,20168704
9.309999999999999,9.576270539113885,9.043729460886112,8.679999999999998,8.965657137141712,8.394342862858284,0.22558922717968616,2.0821389396985372,0.28406455220442767,0.16711390215494465,2.1244169639082053,2.039860915488869,20332544
9.45,9.744108823397054,9.155891176602944,8.65,8.930178514522439,8.369821485477562,0.24069128722573319,2.0464463874697687,0.3535404248518928,0.12784214959957357,2.076601896761465,2.0162908781780726,20496384
9.450000000000001,9.711725046566048,9.188274953433954,8.49,8.752488094968134,8.227511905031866,0.23537502307444808,2.0580268571774165,0.2780364003313958,0.19271364581750033,2.1123617543437425,2.0036919600110905,20660224
9.47,9.730959767014,9.209040232986002,8.49,8.85728735344414,8.122712646555861,0.24162167914522187,2.063311876356602,0.34866250506211177,0.13458085322833196,2.1070720370699427,2.0195517156432614,20824064
9.370000000000001,9.543493515728976,9.196506484271026,8.530000000000001,8.72,8.340000000000002,0.22155258192991217,2.045086880028248,0.28522651045159453,0.15787865340822982,2.0878061233495875,2.0023676367069085,20987904
9.500000000000002,9.752982212813473,9.24701778718653,8.419999999999998,8.853128156554153,7.986871843445844,0.26358859942605095,2.042958021660646,0.3323581812883286,0.1948190175637733,2.082004720385609,2.0039113229356835,21151744
9.35,9.512788205960996,9.187211794039003,8.67,9.234003546088143,8.105996453911857,0.22274051054070387,2.0598595092693968,0.31619501430094993,0.12928600678045782,2.0999143336349047,2.019804684903889,21315584
9.379999999999999,9.675972971738974,9.084027028261024,8.59,8.910780298646909,8.26921970135309,0.21256985828901329,2.0645246624946596,0.26334888467708867,0.16179083190093793,2.1240792737281264,2.0049700512611928,21479424
9.48,9.715796522451033,9.244203477548968,8.48,8.743818119165459,8.216181880834542,0.22523563448339695,2.05861876308918,0.3063178479727252,0.14415342099406872,2.1371164607546076,1.980121065423752,21643264
9.53,9.823428015022424,9.236571984977575,8.36,8.734699879903904,7.985300120096095,0.20362831833772352,2.0621750394503273,0.24862208800202756,0.15863454867341947,2.1252654262154724,1.999084652685182,21807104
9.319999999999999,9.64186953878862,8.998130461211376,8.65,9.019459064038223,8.280540935961778,0.22077148032064234,2.060537998378277,0.2832180171976815,0.15832494344360315,2.1026785369104246,2.0183974598461294,21970944
9.45,9.586014705087354,9.313985294912644,8.849999999999998,9.119258240356723,8.580741759643272,0.2123947972431779,2.0585143779714903,0.26817535165601075,0.15661424283034503,2.1189310839719937,1.9980976719709869,22134784
9.42,9.618997487421323,9.221002512578677,8.309999999999999,8.698458491991099,7.921541508008898,0.20837254578558104,2.066226434707642,0.27345756042744246,0.14328753114371962,2.1196956971723586,2.012757172242925,22298624
9.3,9.489736659610104,9.110263340389897,8.54,8.773238075793811,8.306761924206187,0.20816941360632582,2.0640111729502677,0.26072888218701273,0.1556099450256389,2.104592385137092,2.0234299607634436,22462464
9.529999999999998,9.775153013442623,9.284846986557373,8.499999999999998,8.909878030638382,8.090121969361615,0.21140277233595645,2.07076993137598,0.26891599343783634,0.15388955123407655,2.1209455703215805,2.02059429243038,22626304
9.369999999999997,9.692645316098032,9.047354683901963,8.270000000000001,8.772095608425328,7.767904391574674,0.2537312384073932,2.0663532892862957,0.2925434154422552,0.2149190613725312,2.114123910406845,2.018582668165746,22790144
9.469999999999999,9.631554944214034,9.308445055785963,8.440000000000001,8.809323706252389,8.070676293747614,0.22902104031915466,2.0600746427973116,0.29111966144104745,0.16692241919726186,2.1133803181584234,2.0067689674361997,22953984
9.360000000000003,9.570713075057057,9.149286924942949,8.760000000000002,9.025329983228433,8.49467001677157,0.18694629982734715,2.0550079166889192,0.24573944803654935,0.12815315161814494,2.1082786012982657,2.0017372320795728,23117824
9.4,9.652982212813471,9.14701778718653,8.809999999999999,9.193275357934734,8.426724642065263,0.24998369687236846,2.0589578593770663,0.33123743293319335,0.16872996081154357,2.0975009395618667,2.020414779192266,23281664
9.48,9.673907194296653,9.286092805703348,8.48,8.736124969497315,8.223875030502686,0.23485935754142692,2.049026451011499,0.31575584382698263,0.15396287125587121,2.117261071285447,1.9807918307375507,23445504
9.389999999999999,9.59712315177208,9.182876848227918,8.559999999999999,9.007660585711987,8.11233941428801,0.20240324980889754,2.057282382249832,0.26359530556122435,0.1412111940565707,2.1142937221758293,2.000271042323835,23609344
9.36,9.597486841740757,9.122513158259242,8.5,8.834664010613631,8.165335989386369,0.18984060877313214,2.0520320857564607,0.2554954945395358,0.12418572300672845,2.106477874739298,1.9975862967736235,23773184
9.42,9.62880613017821,9.21119386982179,8.49,9.1747627326308,7.8052372673692005,0.24975747115289168,2.0569495042165125,0.32212592932367684,0.17738901298210652,2.1313116307757713,1.9825873776572536,23937024
9.429999999999998,9.644709105535837,9.21529089446416,8.62,8.941869538788621,8.298130461211377,0.19041438934703664,2.0369238818685216,0.25515576242415106,0.1256730162699222,2.120624284287344,1.9532234794496992,24100864
9.56,9.825329983228432,9.294670016771569,8.57,8.819198715887543,8.320801284112457,0.23294017439087228,2.0416069785753885,0.3020334616992357,0.16384688708250889,2.130268384233969,1.952945572916808,24264704
9.47,9.68470910553584,9.255290894464162,8.63,8.94953090617341,8.310469093826592,0.2586506301537156,2.032563288509846,0.336045637210994,0.18125562309643717,2.114748076554132,1.9503785004655596,24428544
9.45,9.683452350598573,9.216547649401425,8.6,8.799999999999999,8.4,0.18434035743897154,2.035408194859823,0.23129918004662064,0.13738153483132243,2.122336113537535,1.9484802761821105,24592384
9.489999999999998,9.627477270848674,9.352522729151323,8.51,8.851906419945575,8.168093580054425,0.22797487179438272,2.047923723359903,0.31581409727496995,0.1401356463137955,2.106793739609505,1.9890537071103012,24756224
9.399999999999999,9.65298221281347,9.147017787186527,8.709999999999999,8.88578395831247,8.534216041687529,0.1732578746664027,2.029249500731627,0.23334904667647485,0.11316670265633053,2.0906509842595695,1.9678480172036843,24920064


==> data/progress-coinrun-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.59,4.528562730988185,2.651437269011815,3.3199999999999994,3.9568673331236255,2.6831326668763733,0.2940758452517912,2.706757751107216,0.44758507872002185,0.14056661178356053,2.708238949840161,2.7052765523742712,16384
5.96,6.34262252939418,5.57737747060582,5.26,5.687083130081252,4.832916869918748,2.9920592372616133,2.3621398518482843,3.8151535103728444,2.168964964150382,2.4326441932600567,2.291635510436512,180224
6.409999999999999,6.867055795281057,5.952944204718942,5.74,6.095527776692624,5.384472223307377,2.420384535690148,1.9470243424177167,2.9955741025645595,1.8451949688157367,2.047661552346975,1.8463871324884586,344064
6.56,6.994050688284213,6.125949311715786,6.110000000000001,6.520974451760692,5.699025548239311,1.820427420983712,1.9304920484622319,2.6605727395406156,0.9802821024268082,2.0493156734369755,1.811668423487488,507904
6.849999999999999,7.442030404624626,6.257969595375371,6.1899999999999995,6.588622628559895,5.791377371440104,1.4222363817195096,1.9359622657299043,1.9546759571141665,0.8897968063248528,2.0769193833707575,1.7950051480890512,671744
7.06,7.786911273815449,6.33308872618455,6.76,7.283832034148352,6.236167965851648,1.6945270995299022,1.871728473901749,2.3305659622127117,1.0584882368470927,2.0661082502594645,1.6773486975440335,835584
7.01,7.385366487582469,6.634633512417531,6.510000000000001,7.0381098370604365,5.981890162939565,1.621288031960527,1.8679130499561627,2.268366359122694,0.9742097047983599,2.070935224325464,1.6648908755868612,999424
7.269999999999999,7.616554469023268,6.923445530976729,6.730000000000001,7.1400000000000015,6.320000000000001,1.191151917974154,1.9155496408541997,1.698752141195744,0.6835516947525642,2.093149960695984,1.7379493210124155,1163264
7.5,7.822490309931942,7.177509690068058,6.989999999999999,7.398533964316309,6.58146603568369,1.3182156031330428,1.9384230916698777,1.7411190684315208,0.8953121378345648,2.1027048387813525,1.7741413445584029,1327104
7.409999999999999,8.075507325278993,6.744492674721005,7.210000000000001,7.762177507691142,6.65782249230886,1.3754676741858323,1.8443653022249538,1.8281540909469909,0.9227812574246737,1.9914140450391626,1.6973165594107449,1490944
7.38,7.961033561853358,6.798966438146642,7.0,7.576194411635518,6.423805588364482,1.0447861152390638,1.875782819588979,1.4913035175860465,0.5982687128920812,2.2181375369264087,1.533428102251549,1654784
7.9399999999999995,8.411593044902064,7.468406955097936,7.45,8.095368112010503,6.804631887989498,1.042055957267682,1.9152603154381116,1.5306493878112584,0.5534625267241056,2.1319773015006644,1.698543329375559,1818624
8.03,8.602800139664787,7.457199860335212,7.4799999999999995,7.886939798987515,7.073060201012484,1.3857252739369872,1.9405869359771408,1.7771808820273836,0.9942696658465907,2.1541721823945092,1.7270016895597724,1982464
8.09,8.574664832642105,7.605335167357895,7.6,8.308519583356734,6.891480416643265,1.0550957094877957,1.9824845597147942,1.598464435754767,0.5117269832208244,2.216515739105794,1.7484533803237943,2146304
8.120000000000001,8.553128156554155,7.6868718434458465,7.610000000000002,8.064862616621769,7.155137383378236,1.0869095652053753,1.984783098101616,1.497728458494311,0.6760906719164396,2.2381431282509383,1.7314230679522933,2310144
8.27,8.694381903478458,7.845618096521541,7.8100000000000005,8.286340214552583,7.333659785447418,0.729275014748176,1.9565169721841813,1.1359642567988104,0.3225857726975416,2.2163456754014277,1.6966882689669347,2473984
8.109999999999998,8.590520551069357,7.629479448930639,7.779999999999999,8.244327470649756,7.315672529350244,0.6850078820561368,2.0639997700850166,1.0086266954009573,0.3613890687113163,2.21909678724612,1.9089027529239133,2637824
8.510000000000002,8.885366487582472,8.134633512417532,7.799999999999999,8.096647939483825,7.503352060516172,0.7702934749424457,2.0393024628361065,1.0265685127319022,0.5140184371529892,2.2209268199304666,1.8576781057417464,2801664
8.47,8.742213151776324,8.197786848223677,7.63,7.916530975637888,7.343469024362112,0.7474290764580169,2.120296917855739,1.058850351390291,0.4360078015257429,2.283152650326314,1.9574411853851643,2965504
8.28,8.543818119165458,8.01618188083454,8.03,8.358785644455471,7.701214355544527,0.8370478459944326,2.125666602452596,1.3561934576984425,0.31790223429042286,2.3091109712536553,1.942222233651537,3129344
8.080000000000002,8.499046536795142,7.660953463204862,7.6800000000000015,8.137820925690384,7.222179074309618,0.6284961180761457,2.13178159147501,0.8875520362527028,0.36944019989958854,2.370890646997551,1.8926725359524694,3293184
8.33,8.794865571966778,7.865134428033222,7.93,8.52,7.34,0.6931747414792577,2.2372591565052664,1.3530198200528183,0.033329662905697166,2.4635088068193736,2.0110095061911593,3457024
8.31,8.940000000000001,7.680000000000001,7.869999999999999,8.717407812095214,7.022592187904784,0.7497009792675574,2.241083287696044,1.182340795007406,0.31706116352770863,2.4087915377514078,2.0733750376406803,3620864
8.22,8.953212111192935,7.486787888807067,7.9799999999999995,8.433431361950184,7.526568638049814,0.800291706994176,2.2062251855929693,1.2736199961167576,0.32696341787159433,2.379821620554973,2.0326287506309657,3784704
8.129999999999999,8.863552997403731,7.3964470025962665,7.859999999999999,8.544397545290746,7.175602454709253,0.490696004157265,2.26043725113074,0.6451136825279372,0.3362783257865928,2.40561550936646,2.1152589928950194,3948544
7.74,8.99475097130865,6.48524902869135,7.400000000000001,8.529601699715435,6.270398300284566,0.481845293349276,2.3189753234386448,0.7398718705706526,0.2238187161278994,2.4440351792790316,2.193915467598258,4112384
8.139999999999999,9.270663522008205,7.009336477991793,7.679999999999998,8.66873656754466,6.691263432455337,0.45496415700763465,2.28509994049867,0.675635855742809,0.23429245827246029,2.4046752151896342,2.1655246658077054,4276224
8.059999999999999,8.686418390534632,7.4335816094653655,7.31,8.265458005356592,6.354541994643406,0.4728168684368332,2.2900878444314,0.817554288046868,0.1280794488267984,2.4665204396019673,2.113655249260833,4440064
8.12,8.88393717019137,7.356062829808628,7.7700000000000005,8.56504716841204,6.974952831587962,0.45674774196619783,2.315193756421407,0.7626343596579985,0.15086112427439718,2.4817596331868264,2.148627879655988,4603904
7.629999999999998,8.84741529479467,6.412584705205325,7.470000000000001,8.60758516164725,6.332414838352751,0.41188634798551604,2.3578799496094383,0.6223736091824683,0.20139908678856372,2.4513570861474516,2.264402813071425,4767744
7.359999999999999,8.569297316626479,6.150702683373521,6.82,8.352840500508778,5.2871594994912225,0.38733923053368924,2.3471771130959196,0.6253901088223257,0.1492883522450528,2.4832663383707705,2.2110878878210687,4931584
7.43,9.763259522642091,5.096740477357908,6.75,8.804385552908704,4.695614447091296,0.520979759702459,2.300149927039941,1.0220765006488794,0.019883018756038484,2.498458968130072,2.10184088594981,5095424
7.710000000000001,8.998759093081404,6.421240906918598,7.090000000000001,8.437182244538578,5.742817755461423,0.4621519000114252,2.2884098341067634,0.7776844769307174,0.14661932309213305,2.42839137939067,2.1484282888228567,5259264
8.08,8.942322445492405,7.217677554507596,7.789999999999999,8.754831591522581,6.825168408477417,0.6509265750646592,2.3459535757700603,1.1419575357106146,0.1598956144187038,2.4476850974083626,2.244222054131758,5423104
7.6,8.837739875741264,6.362260124258736,7.5,8.731259517729711,6.268740482270289,0.5037185107357799,2.3463341335455583,0.8478949953996189,0.15954202607194085,2.490109752018504,2.202558515072613,5586944
8.080000000000002,8.55916594202844,7.600834057971564,7.790000000000001,8.3385435260761,7.241456473923901,0.485934748655806,2.3156825502713527,0.9883892483749079,-0.01651975106329595,2.4608703232680678,2.1704947772746377,5750784
8.13,9.469440181568405,6.790559818431596,7.69,8.875284775908305,6.5047152240916954,0.5782102282469472,2.2063940058151883,0.9631515269348144,0.19326892955908004,2.3465582906087836,2.066229721021593,5914624
7.790000000000001,9.09034610777285,6.489653892227151,7.539999999999999,8.52812954616285,6.551870453837149,0.3804563526374598,2.2835218181212746,0.6074986286006915,0.15341407667422816,2.391536506998923,2.175507129243626,6078464
8.0,8.8,7.2,7.720000000000001,8.569470423263812,6.870529576736189,0.35302907653773824,2.3147466922799746,0.5468982346070375,0.15915991846843902,2.443971837991745,2.185521546568204,6242304
8.17,8.728659108938537,7.611340891061463,7.590000000000001,8.328173421358423,6.851826578641578,0.342789962006888,2.37165112098058,0.5114214509688894,0.17415847304488663,2.513166260499511,2.2301359814616495,6406144
7.970000000000001,9.117214016650774,6.8227859833492275,7.289999999999999,8.187162192694274,6.392837807305724,0.3937127338101466,2.3606550335884093,0.701991365253648,0.08543410236664517,2.470544016895507,2.2507660502813116,6569984
7.980000000000001,8.682566722810014,7.2774332771899894,7.950000000000001,8.744040301244214,7.1559596987557885,0.3096287595108151,2.380484985311826,0.47879587365309145,0.14046164536853872,2.493949316802779,2.267020653820873,6733824
8.430000000000001,9.331165911472468,7.528834088527535,7.659999999999999,8.663194896318755,6.6568051036812435,0.5566563576149444,2.2994791020949683,0.9617875857058429,0.1515251295240459,2.4137129441956255,2.185245259994311,6897664
8.23,8.8529767250869,7.607023274913099,7.800000000000002,8.421288982680364,7.178711017319639,0.44339149054139854,2.3286359598239263,0.6450134771593772,0.24176950392341984,2.4114388615259794,2.2458330581218733,7061504
8.350000000000001,9.144040301244214,7.555959698755789,7.629999999999998,8.44859635963031,6.811403640369686,0.46149252063284313,2.3823453913132355,0.7880503825581769,0.13493465870750931,2.528080630524163,2.236610152102308,7225344
8.280000000000001,8.67191835884531,7.888081641154693,7.830000000000001,8.324064773081426,7.3359352269185765,0.47536092658216755,2.3091385523478194,0.7017373915877081,0.24898446157662704,2.430373254733839,2.1879038499618,7389184
8.4,8.7286335345031,8.0713664654969,8.18,8.841513416341648,7.51848658365835,0.37041435561453306,2.3435886502265926,0.5654690773764858,0.17535963385258035,2.4588895172062397,2.2282877832469454,7553024
8.77,9.194381903478458,8.345618096521541,8.110000000000001,8.51607881008494,7.703921189915063,0.582326899950082,2.271412797768911,0.8521371380154582,0.31251666188470584,2.42509334039836,2.117732255139462,7716864
8.54,8.898329457343378,8.18167054265662,8.21,8.702848861214065,7.717151138785937,0.32679920018029707,2.240269341071447,0.5241389229315788,0.12945947742901534,2.3753215756258608,2.1052171065170335,7880704
8.579999999999998,8.989389789809172,8.170610210190825,8.330000000000002,8.781774279923063,7.878225720076941,0.4712312923899541,2.2964929779370626,0.9182527223567158,0.024209862423192396,2.446563286508493,2.146422669365632,8044544
8.66,9.037359245282264,8.282640754717736,8.2,8.695983870705488,7.7040161292945095,0.5370813829203447,2.246091272433599,0.7670261554693535,0.3071366103713359,2.3171106282766183,2.17507191659058,8208384
8.709999999999999,8.96079872407969,8.459201275920309,8.249999999999998,8.526586333718784,7.973413666281211,0.6185619697595637,2.2507707019646963,0.9232339981812094,0.31388994133791787,2.322312014350749,2.1792293895786434,8372224
8.790000000000001,9.04475478405714,8.535245215942862,8.330000000000002,8.770567815438216,7.889432184561788,0.5227934197833141,2.2945177127917606,0.812409844979098,0.23317699458753022,2.4099427607670605,2.179092664816461,8536064
8.319999999999999,9.568038460945814,7.071961539054183,7.69,8.68141313285633,6.698586867143672,0.44566068869705006,2.347621995210648,0.7289155282933935,0.16240584910070666,2.4765146173468717,2.218729373074424,8699904
8.22,9.557011593068662,6.882988406931339,7.76,9.051665591397402,6.468334408602598,0.43632079086576897,2.399605490763982,0.8377044292696614,0.03493715246187662,2.506610731667345,2.292600249860619,8863744
8.150000000000002,8.781268564083467,7.5187314359165365,7.7299999999999995,8.346522505671933,7.113477494328065,0.2431597412874301,2.441537690162659,0.47224161993343494,0.014077862641425215,2.561010321624014,2.3220650587013036,9027584
8.629999999999999,9.006961536499414,8.253038463500584,8.14,8.686260011349907,7.5937399886500945,0.3850396058211724,2.309924707810084,0.5994493286902366,0.17062988295210826,2.448006874107254,2.171842541512914,9191424
8.7,8.940831891575845,8.459168108424153,8.139999999999999,8.552795348811005,7.727204651188993,0.4553218537320694,2.222046248614788,0.683436901957428,0.22720680550671082,2.3727308690964417,2.0713616281331344,9355264
8.870000000000001,9.089317121994615,8.650682878005387,8.23,8.699148164229596,7.760851835770405,0.4086206478998065,2.2721222033103308,0.6055064961616623,0.21173479963795067,2.379608496606316,2.1646359100143457,9519104
8.77,9.177553677446296,8.362446322553703,8.14,8.397681974534503,7.882318025465498,0.3811650095895553,2.3345821678638456,0.6293245699929919,0.13300544918611862,2.4694007900046797,2.1997635457230116,9682944
8.470000000000002,8.827910603363469,8.112089396636536,8.14,8.35540659228538,7.92459340771462,0.3719685095207144,2.349762179454168,0.6107927165927148,0.133144302448714,2.439157308803959,2.260367050104377,9846784
8.640000000000002,8.947245829914747,8.332754170085257,8.190000000000001,8.593608721412213,7.78639127858779,0.46122999407040577,2.2847115809718774,0.6905250569363015,0.23193493120451006,2.4229367814663543,2.1464863804774006,10010624
8.73,9.186179789118283,8.273820210881718,8.309999999999999,8.72097445176069,7.899025548239308,0.6144324133172631,2.2830947736899057,1.0168106624316422,0.21205416420288387,2.4253104308873414,2.14087911649247,10174464
8.669999999999998,9.601718841711381,7.738281158288616,8.19,9.144410813015025,7.235589186984975,0.35768975357835486,2.3706174085537595,0.54203945064609,0.17334005651061968,2.5048733175251097,2.2363614995824093,10338304
8.629999999999999,9.268827050147376,7.991172949852622,7.93,8.3773253849269,7.482674615073099,0.34631036268547183,2.3212295333544413,0.497488577278454,0.19513214809248963,2.479430465129367,2.1630286015795157,10502144
8.639999999999999,8.927054001888145,8.352945998111853,8.22,8.538747549010186,7.901252450989816,0.36284822951226187,2.304904638727506,0.5407567025762219,0.18493975644830188,2.419467075903447,2.190342201551565,10665984
8.639999999999999,9.440249960949702,7.839750039050297,8.17,8.662036584005701,7.677963415994298,0.37919612503610556,2.3326520770788193,0.5737884751123904,0.18460377495982072,2.46017888127465,2.2051252728829884,10829824
8.72,9.124474968323135,8.315525031676867,8.36,8.82518813398452,7.894811866015479,0.5608780632416408,2.25108113437891,0.8115014773401175,0.3102546491431642,2.3923224529676297,2.10983981579019,10993664
8.75,9.082415402771893,8.417584597228107,8.379999999999999,8.728711915483252,8.031288084516746,0.42120246191819516,2.290448740621408,0.6204952523223113,0.22190967151407898,2.416983757554509,2.1639137236883066,11157504
8.35,9.152807573457052,7.5471924265429475,7.540000000000001,8.695162326255494,6.384837673744508,0.354659922576199,2.2965812901655833,0.6770258861183707,0.03229395903402732,2.442395842803864,2.1507667375273027,11321344
8.450000000000001,9.238986691902976,7.661013308097026,7.869999999999999,8.73145226217127,7.008547737828728,0.3384192834453036,2.314437695344289,0.575576390785369,0.10126217610523813,2.465815390203375,2.163060000485203,11485184
8.68,9.344529909033445,8.015470090966554,8.139999999999997,8.72514955353311,7.554850446466885,0.32498533222824333,2.280375298857689,0.4849140926415878,0.16505657181489888,2.4044883822046046,2.1562622155107736,11649024
8.52,9.898985134075055,7.141014865924944,7.710000000000001,9.218940025315785,6.201059974684217,0.3161967849203696,2.2576338216662406,0.542763890154234,0.08962967968650523,2.398067559505943,2.117200083826538,11812864
8.91,9.414876222454573,8.405123777545427,8.290000000000001,8.762122865364516,7.817877134635486,0.5662686072289943,2.2302548388640084,1.0350512685654758,0.09748594589251292,2.339902333028594,2.120607344699423,11976704
8.76,9.18,8.34,8.370000000000001,8.749605057922047,7.9903949420779545,0.4134568340765933,2.2694481720527007,0.6550135513345133,0.17190011681867323,2.4001142426008544,2.138782101504547,12140544
8.760000000000002,9.043548937575158,8.476451062424845,8.440000000000001,8.76310988842807,8.116890111571932,0.4619384780526161,2.26918185253938,0.6672523222138889,0.25662463389134343,2.373383497233214,2.164980207845546,12304384
8.75,9.085410196624968,8.414589803375032,8.57,8.863428015022425,8.276571984977576,0.454494247958064,2.280789302786191,0.7139709450021201,0.1950175509140078,2.3977446202858523,2.16383398528653,12468224
8.43,9.071950153828162,7.788049846171838,8.040000000000001,9.053114011353117,7.026885988646885,0.4150356691330671,2.3639588803052907,0.748912873680887,0.08115846458524728,2.497130387396019,2.230787373214562,12632064
8.479999999999999,9.403904756996086,7.556095243003911,8.120000000000001,9.111766101457397,7.1282338985426055,0.4168752892253299,2.276900386810303,0.7710828135787738,0.06266776487188597,2.4324428403714546,2.121357933249151,12795904
8.52,9.375336191213723,7.664663808786276,7.99,8.810304821392634,7.169695178607367,0.30315296555248394,2.314297377069791,0.50164373538994,0.10466219571502786,2.473104935072995,2.1554898190665877,12959744
8.930000000000001,9.356731765867039,8.503268234132964,8.260000000000002,8.824269439186637,7.695730560813367,0.34642437022800243,2.3450593084096907,0.5461347594188961,0.14671398103710878,2.4794773149789635,2.210641301840418,13123584
8.850000000000001,9.179393381840013,8.52060661815999,8.43,8.790693775937429,8.06930622406257,0.515397584438324,2.2576854854822157,0.870644904041826,0.1601502648348218,2.390625931286807,2.1247450396776246,13287424
8.889999999999999,9.257287353444138,8.52271264655586,8.49,8.76,8.22,0.3213251389563084,2.2715551992257432,0.4801143522900552,0.16253592562256153,2.389483864251078,2.1536265342004084,13451264
9.02,9.36,8.68,8.6,9.049444101084884,8.150555898915115,0.30862507571776704,2.3338948100805283,0.5089844958035843,0.10826565563194981,2.461173176022172,2.2066164441388847,13615104
8.89,9.41239831546436,8.367601684535641,8.41,8.724483703870328,8.095516296129672,0.5963031916879117,2.2500606576601667,0.9136079940322255,0.2789983893435979,2.360071272859972,2.1400500424603615,13778944
8.99,9.457867502611583,8.522132497388418,8.46,8.776859590355098,8.143140409644904,0.4640659203287214,2.2393879860639574,0.755208776550096,0.1729230641073468,2.4209623975043955,2.0578135746235193,13942784
8.78,9.174461658466319,8.38553834153368,8.34,9.022934843158554,7.657065156841445,0.29947041606840985,2.296982124447822,0.47240280211268826,0.12653803002413141,2.464678131840156,2.1292861170554884,14106624
8.8,9.264758001544891,8.33524199845511,8.15,8.64040799340957,7.659592006590431,0.2754485907653967,2.29566711684068,0.44742402253523694,0.1034731589955564,2.436364782051635,2.154969451629725,14270464
8.370000000000001,9.418856520216185,7.321143479783818,7.899999999999999,8.762554346113912,7.037445653886086,0.3406720410993633,2.4181781838337577,0.5783164004522146,0.10302768174651197,2.5035826795527854,2.33277368811473,14434304
8.35,9.360198000393982,7.339801999606017,7.9399999999999995,8.974601372510204,6.905398627489794,0.24862856222316623,2.3032923797766367,0.383904094619941,0.11335302982639145,2.4586589418110574,2.147925817742216,14598144
8.639999999999999,9.322934843158553,7.957065156841444,8.02,8.86829240241794,7.17170759758206,0.2976885478788366,2.3403427402178445,0.4579979307413079,0.1373791650163653,2.4545074277832732,2.2261780526524158,14761984
8.59,9.076723740945518,8.103276259054482,8.360000000000001,8.734699879903905,7.985300120096097,0.3436531868918488,2.226970796783765,0.5597997005000235,0.12750667328367415,2.3662731032174125,2.0876684903501173,14925824
8.809999999999999,9.284236228055173,8.335763771944825,8.37,8.76,7.9799999999999995,0.38845846767847736,2.2575674210985506,0.619044211773093,0.15787272358386178,2.3805070628345177,2.1346277793625834,15089664
9.02,9.587097875150313,8.452902124849686,8.43,8.98145262715849,7.87854737284151,0.33558798715627447,2.2370563169320423,0.5489832758549387,0.12219269845761022,2.385380073382634,2.088732560481451,15253504
9.020000000000001,9.439046536795141,8.600953463204862,8.71,9.101024295920343,8.318975704079659,0.3608308724748592,2.327440964182218,0.5675655230469465,0.15409622190277178,2.4309205778926644,2.2239613504717712,15417344
9.069999999999999,9.37347981810987,8.766520181890128,8.54,8.909323706252387,8.170676293747611,0.35322149318332463,2.224080014725526,0.5557471615195483,0.15069582484710098,2.350701691850717,2.097458337600335,15581184
8.879999999999999,9.222928563989644,8.537071436010354,8.53,8.879428104193122,8.180571895806876,0.3630760815615455,2.204257679979006,0.5051384884044621,0.22101367471862896,2.3448293745628326,2.0636859853951797,15745024
8.91,9.335323406362734,8.484676593637266,8.38,8.875580467734554,7.884419532265446,0.3520778899236271,2.3025435457626977,0.5157322939236526,0.18842348592360164,2.4221771752283456,2.18290991629705,15908864
9.069999999999999,9.433455636907723,8.706544363092274,8.499999999999998,8.876828873628334,8.123171126371663,0.23363146321886838,2.3191953718662264,0.36958927394596,0.09767365249177676,2.4353667115322826,2.20302403220017,16072704
9.0,9.409878030638383,8.590121969361617,8.540000000000001,8.86310988842807,8.216890111571931,0.3830209458402047,2.296556819478671,0.5735808114039604,0.19246108027644887,2.4033025247400417,2.1898111142173002,16236544
8.979999999999999,9.34276714294434,8.617232857055658,8.63,8.943209195267317,8.316790804732685,0.4919137049776813,2.2096171334385875,0.76158991192205,0.2222374980333126,2.32928486580091,2.089949401076265,16400384
9.14,9.39377155080899,8.88622844919101,8.59,8.931906419945575,8.248093580054425,0.4797949086874723,2.220313800374667,0.7111024975322148,0.24848731984272987,2.347687852445122,2.092939748304212,16564224
8.979999999999999,9.275972971738973,8.684027028261024,8.47,8.882431812546026,8.057568187453976,0.3767994755879044,2.2392078071832655,0.5091347520615679,0.24446419911424086,2.3612340345376004,2.1171815798289306,16728064
9.1,9.466060104354462,8.733939895645538,8.8,9.187298334620742,8.41270166537926,0.4462632479146123,2.2428072571754454,0.7448011444614728,0.14772535136775183,2.4356198386312293,2.0499946757196614,16891904
9.139999999999999,9.562374241638857,8.717625758361141,8.549999999999999,8.867017349682946,8.232982650317052,0.40588088883087037,2.2850342959165575,0.6218934791691748,0.18986829849256595,2.3896552830535924,2.1804133087795226,17055744
9.31,9.627647603485372,8.99235239651463,8.629999999999999,8.93347981810987,8.326520181890128,0.2949169971126442,2.3081848005453742,0.45496078635990156,0.13487320786538684,2.423181291425239,2.1931883096655094,17219584
9.040000000000001,9.47634848458543,8.603651515414573,8.370000000000001,9.114378935757857,7.625621064242144,0.27000125218958904,2.41289608279864,0.4652014508712904,0.07480105350788765,2.501999026812344,2.3237931387849358,17383424
8.940000000000001,9.347921561087423,8.53207843891258,8.250000000000002,8.941736944220851,7.558263055779151,0.2698935721147185,2.3863103687763214,0.44771173779366935,0.09207540643576759,2.510647940184372,2.2619727973682706,17547264
9.1,9.619615242270664,8.580384757729336,8.549999999999999,8.850832179129826,8.249167820870172,0.3896063896361738,2.313098855316639,0.7085437133464394,0.07066906592590816,2.496563709841955,2.129634000791323,17711104
9.219999999999999,9.52265491900843,8.917345080991568,8.350000000000001,8.786463056855906,7.913536943144098,0.40814213973159597,2.161503042777379,0.7680920253080721,0.04819225415511985,2.277422477295667,2.0455836082590912,17874944
9.05,9.414005494464027,8.685994505535975,8.530000000000001,9.001274866717928,8.058725133282074,0.44946230223868033,2.190613351265589,0.7616569942817069,0.13726761019565387,2.3490057253087486,2.0322209772224293,18038784
9.309999999999999,9.679999999999998,8.94,8.62,8.847156333832011,8.392843666167987,0.41086321519687774,2.1892223079999287,0.6339529602660986,0.18777347012765686,2.2749232164978004,2.103521399502057,18202624
9.32,9.625941170815567,9.014058829184433,8.5,8.935889894354068,8.064110105645932,0.43742925913053715,2.313645066817602,0.6800087311372165,0.19484978712385786,2.4338081787500547,2.193481954885149,18366464
9.250000000000002,9.500000000000002,9.000000000000002,8.760000000000002,8.970713075057056,8.549286924942948,0.36992710485743974,2.2817517230908075,0.7352141097725778,0.004640099942301634,2.412210363495653,2.151293082685962,18530304
8.98,9.23219040425837,8.72780959574163,8.56,8.932021504754765,8.187978495245236,0.37701892470940945,2.2577846169471742,0.51993465791572,0.23410319150309883,2.3517416432574394,2.163827590636909,18694144
9.309999999999999,9.636955654485435,8.983044345514562,8.650000000000002,8.954138126514913,8.345861873485092,0.4164975617080926,2.3018673638502753,0.7950473489115418,0.03794777450464337,2.441196146183584,2.1625385815169667,18857984
9.099999999999998,9.50249223594996,8.697507764050036,8.74,9.089857113690718,8.390142886309283,0.3159848678934698,2.295123901963234,0.5855626141900416,0.04640712159689797,2.472644377317052,2.117603426609416,19021824
9.100000000000001,9.538178046004134,8.661821953995869,8.610000000000001,8.933882694814034,8.286117305185968,0.3429130298881016,2.301198688149452,0.5435342435709717,0.14229181620523149,2.477300083049821,2.125097293249083,19185664
9.080000000000002,9.542168800331655,8.617831199668348,8.45,8.799999999999999,8.1,0.3439796393892417,2.1848640188574793,0.5276293098422488,0.16032996893623463,2.3062254041372583,2.0635026335777003,19349504
9.29,9.52,9.059999999999999,8.75,9.003968501984007,8.496031498015993,0.46255144261134173,2.247292055686315,0.7874723273374382,0.1376305578852452,2.361970846630068,2.1326132647425617,19513344
9.349999999999998,9.67015621187164,9.029843788128355,8.81,9.237668095606862,8.382331904393139,0.48491722966233886,2.1986859162648518,0.6680542550139826,0.3017802043106951,2.2954239863387875,2.101947846190916,19677184
9.190000000000001,9.387230829233161,8.992769170766842,8.720000000000002,8.983818119165461,8.456181880834544,0.4314029910291235,2.2469807018836336,0.7541728391504048,0.10863314290784215,2.3598496185662325,2.1341117852010347,19841024
9.250000000000002,9.446214168703488,9.053785831296516,8.709999999999999,8.95677925358506,8.463220746414938,0.31310832127928734,2.2574161003033324,0.5043159341117217,0.121900708446853,2.3740050510284774,2.1408271495781874,20004864
9.31,9.56475478405714,9.055245215942861,8.82,9.148024389337134,8.491975610662866,0.33615547671603657,2.2736258169015247,0.645617960014705,0.02669299341736825,2.4254544638091695,2.12179716999388,20168704
9.440000000000001,9.747245829914746,9.132754170085256,8.889999999999999,9.329203825119954,8.450796174880043,0.3172405244937787,2.2525597055753073,0.5066437360551335,0.12783731293242398,2.386460544577695,2.1186588665729196,20332544
9.23,9.475153013442625,8.984846986557375,8.78,9.179499687108763,8.380500312891236,0.24417157747472323,2.209558716416359,0.35227881406627415,0.1360643408831723,2.354025315525294,2.065092117307424,20496384
9.130000000000003,9.394764045897476,8.865235954102529,8.629999999999999,9.01742741255621,8.242572587443789,0.44127199314534665,2.2793553292751314,0.9021827776945923,-0.01963879140389907,2.3730712472974913,2.1856394112527715,20660224
9.420000000000002,9.715972971738976,9.124027028261027,8.549999999999999,8.87326459750489,8.226735402495107,0.32099885786107424,2.2786627034346267,0.5046604193057398,0.13733729641640866,2.362095695004316,2.1952297118649375,20824064
9.23,9.573656805548792,8.886343194451209,8.72,9.005657137141714,8.434342862858287,0.3420112959031637,2.301897544662158,0.5175382658688948,0.1664843259374326,2.4399664620779764,2.1638286272463394,20987904
9.31,9.517123151772081,9.10287684822792,8.84,9.140665927567458,8.539334072432542,0.290109060301135,2.211149553457896,0.4568681004658445,0.12335002013642546,2.3321584631094083,2.090140643806384,21151744
9.260000000000002,9.61270384177097,8.907296158229034,8.739999999999998,9.00153393661244,8.478466063387557,0.5111565893515946,2.1836377476652467,0.8184607572564065,0.20385242144678262,2.3258479327095305,2.041427562620963,21315584
9.370000000000001,9.707786915081092,9.03221308491891,8.620000000000001,9.20103356185336,8.038966438146643,0.3599326629812519,2.2088274394472442,0.5385926936634556,0.1812726322990482,2.3589456356485434,2.058709243245945,21479424
9.22,9.413907194296653,9.026092805703348,8.819999999999999,9.05579652245103,8.584203477548966,0.4060528526082635,2.1917247787117957,0.5944295524927757,0.21767615272375127,2.3211260725100726,2.062323484913519,21643264
9.34,9.53078784028339,9.14921215971661,8.9,9.37539457296019,8.424605427039811,0.33169631234680613,2.2279701044162112,0.46126651977710503,0.20212610491650723,2.3799884017913056,2.075951807041117,21807104
9.239999999999998,9.547245829914743,8.932754170085254,8.73,8.958254244210266,8.501745755789734,0.2891237286385148,2.222619784871737,0.43885656703415304,0.1393908902428766,2.3484899739313385,2.096749595812135,21970944
9.3,9.726614580154031,8.87338541984597,8.799999999999999,9.128633534503098,8.4713664654969,0.2658119334218402,2.298901219169299,0.4209715153802419,0.11065235146343844,2.4438497738803724,2.1539526644582256,22134784
9.27,9.470249843945007,9.069750156054992,8.760000000000002,8.940000000000001,8.580000000000002,0.2700206294578189,2.2052870427568756,0.48434340591418956,0.05569785300144825,2.354459961078299,2.056114124435452,22298624
9.42,9.698567765543682,9.141432234456317,8.81,9.127647603485372,8.49235239651463,0.3242769216187298,2.1492287387450535,0.5536928842624835,0.09486095897497601,2.304570812898176,1.993886664591931,22462464
9.39,9.592237484161567,9.187762515838434,8.72,8.987581763205194,8.452418236794808,0.27411969132566194,2.2737162361542387,0.5120470302557857,0.036192352395538196,2.4458463972562945,2.101586075052183,22626304
9.290000000000001,9.54079872407969,9.039201275920313,8.629999999999999,8.993455636907724,8.266544363092274,0.35370115585780393,2.1480056628584863,0.6170945237650429,0.09030778795056488,2.2772235228796536,2.018787802837319,22790144
9.51,9.696815416922693,9.323184583077307,8.790000000000001,9.178458491991101,8.4015415080089,0.30287198767376444,2.2470548103253045,0.4395236274806811,0.1662203478668478,2.375503890191606,2.118605730459003,22953984
9.499999999999998,9.709761769634028,9.290238230365969,8.77,8.98,8.559999999999999,0.41427194268132245,2.2271388610204057,0.6368622963502957,0.19168158901234922,2.3140685383172164,2.140209183723595,23117824
9.389999999999999,9.749026461420323,9.030973538579675,8.84,9.283170396123207,8.396829603876792,0.3705002388916909,2.179133814573288,0.5744157048232493,0.16658477296013252,2.2696932355595516,2.0885743935870247,23281664
9.49,9.72,9.26,8.98,9.262134719593318,8.697865280406683,0.5958784374097983,2.210249803463618,1.1323879213663632,0.05936895345323323,2.323162003998128,2.097337602929108,23445504
9.510000000000002,9.735610283453571,9.284389716546432,8.84,9.140665927567458,8.539334072432542,0.27257858438727756,2.2847917417685193,0.44906906693504445,0.09608810183951064,2.409336738222478,2.1602467453145606,23609344
9.48,9.724131112314675,9.235868887685326,8.76,9.05732137494637,8.462678625053629,0.33524211818973226,2.2185372466842335,0.5611278044976304,0.10935643188183414,2.3844461752861195,2.0526283180823475,23773184
9.469999999999999,9.723179778023443,9.216820221976555,8.71,9.164862616621768,8.255137383378234,0.4085713876100878,2.1882819692293802,0.7022226878511568,0.11492008736901882,2.256447014985926,2.1201169234728345,23937024
9.45,9.674722050542442,9.225277949457556,8.820000000000002,9.064131112314676,8.575868887685328,0.3057826620914663,2.2886168072621027,0.47347119925907194,0.1380941249238607,2.393898232297835,2.1833353822263706,24100864
9.4,9.67928480087538,9.120715199124621,8.830000000000002,9.066854385646542,8.593145614353462,0.2928421033546328,2.268085973461469,0.4159410591393863,0.1697431475698793,2.372710666505739,2.1634612804171987,24264704
9.39,9.72,9.06,8.719999999999999,9.032409987036266,8.407590012963732,0.32831952859026686,2.2291331470012663,0.5002841509805472,0.1563549061999865,2.3402725343396025,2.11799375966293,24428544
9.45,9.740688837074972,9.159311162925027,8.819999999999999,9.211918358845306,8.42808164115469,0.259212596155703,2.191505320866903,0.4247621948166507,0.09366299749475537,2.291783937619545,2.0912267041142614,24592384
9.3,9.56457513110646,9.035424868893541,8.9,9.152982212813471,8.64701778718653,0.2255034652460987,2.2057454198598863,0.3717103048204906,0.07929662567170681,2.327038658928749,2.0844521807910237,24756224
9.4,9.68982753492379,9.11017246507621,8.82,9.34687759489278,8.293122405107221,0.468673751790387,2.214015617469946,0.8257321695935707,0.11161533398720341,2.3000650128450544,2.127966222094838,24920064


==> data/progress-coinrun-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.37,4.319789450352024,2.420210549647976,3.05,3.619649014745044,2.4803509852549555,0.4686794937122613,2.705585813522339,0.748839335698023,0.18851965172649965,2.7073479136234995,2.7038237134211784,16384,0.16425092190038412,2.2429590225219727
5.5600000000000005,6.08,5.040000000000001,5.390000000000001,6.010403094769845,4.769596905230157,1.105303393304348,2.520959994196892,1.2797854823580312,0.9308213042506644,2.58701678507873,2.454903203315054,180224,2.5926564216613768,5.042258358001709
6.23,6.884293512118224,5.575706487881777,5.619999999999999,6.190613704707483,5.049386295292515,1.3156584605574608,2.4050353884696962,1.4908378264061874,1.1404790947087342,2.543605123520992,2.2664656534184004,344064,4.690517783164978,5.741102790832519
5.79,6.5117340230306455,5.0682659769693545,5.76,6.304426303552647,5.215573696447352,1.131427789852023,2.3301450595259667,1.4573005739111882,0.805555005792858,2.565435849939448,2.0948542691124854,507904,6.07018084526062,5.260648226737976
6.7,7.23665631459995,6.163343685400051,6.05,6.701536645170477,5.398463354829523,1.0025927543640136,2.1170835971832274,1.1685798348982965,0.8366056738297308,2.3787908010963648,1.85537639327009,671744,5.856399726867676,6.263704395294189
6.56,6.9823742416388574,6.137625758361142,6.529999999999999,6.932616442783948,6.127383557216051,0.9965553618967533,2.1080187425017356,1.1261315416502675,0.866979182143239,2.2732831456312925,1.9427543393721785,835584,6.227084493637085,6.12984447479248
7.0299999999999985,7.379428104193122,6.680571895806875,6.220000000000001,6.616988664825585,5.823011335174416,0.9617302477359772,2.145841635763645,1.0164862310098874,0.9069742644620669,2.2457642721098368,2.0459189994174536,999424,6.491143465042114,6.569849586486816
7.519999999999999,8.04877216265609,6.991227837343907,7.0200000000000005,7.477820925690384,6.562179074309617,0.8281972773373127,2.074362778663635,0.9063104595139677,0.7500840951606578,2.1831798605421313,1.965545696785139,1163264,6.752608156204223,7.039093685150147
7.769999999999999,8.272095608425326,7.267904391574671,7.32,7.6418695387886215,6.998130461211379,0.7694385200738907,2.0617543905973434,0.8885464097819132,0.6503306303658681,2.228532356319069,1.8949764248756178,1327104,7.221361684799194,7.258627653121948
8.35,8.82169905660283,7.87830094339717,7.959999999999999,8.448262224629348,7.47173777537065,0.6303820054978132,2.078109931945801,0.729249121448619,0.5315148895470074,2.2680964514599182,1.8881234124316835,1490944,7.5892982006073,7.760030794143677
8.379999999999999,8.885568986390581,7.874431013609417,8.0,8.51185935568279,7.488140644317211,0.5970282774418593,1.972235868871212,0.6915089246011746,0.5025476302825439,2.174438411684544,1.7700333260578798,1654784,7.450566148757934,7.809629011154175
8.72,9.17122056690714,8.268779433092861,8.25,8.648120584747888,7.851879415252112,0.5225506667047739,1.9827787220478057,0.6195709778711931,0.4255303555383547,2.1819990299331438,1.7835584141624676,1818624,7.965431451797485,8.100876522064208
8.629999999999999,9.151632054229799,8.1083679457702,8.48,9.040000000000001,7.92,0.47835686765611174,1.9711334094405175,0.6023059021455982,0.3544078331666253,2.1529690071576217,1.7892978117234133,1982464,8.055713748931884,7.980359506607056
8.91,9.236955654485437,8.583044345514564,8.329999999999998,8.794865571966776,7.86513442803322,0.39544751662760974,1.9100861474871635,0.49596854338442375,0.2949264898707957,2.025928641951451,1.794243653022876,2146304,8.124884653091431,8.264640426635742
9.11,9.493275357934735,8.726724642065264,8.629999999999999,8.875153013442624,8.384846986557374,0.3619979426264763,1.8845603689551353,0.43961752330399945,0.2843783619489531,2.062351191343755,1.7067695465665158,2310144,8.353688669204711,8.39669942855835
9.260000000000002,9.589241552663088,8.930758447336915,8.62,8.868193472919817,8.371806527080182,0.32853870969265697,1.8509920179843902,0.4216016329148738,0.23547578647044015,2.0059937985229985,1.695990237445782,2473984,8.397984218597411,8.492214918136597
9.260000000000002,9.543548937575158,8.976451062424845,8.540000000000001,8.816405499221705,8.263594500778296,0.3424322437494993,1.857474336028099,0.3969401400008434,0.28792434749815526,2.022288385202719,1.6926602868534788,2637824,8.472869062423706,8.492409944534302
9.430000000000001,9.915901224530256,8.944098775469747,8.790000000000001,9.0243074902772,8.555692509722801,0.28213180527091025,1.8240785151720047,0.3493673835101187,0.2148962270317018,1.9681865490307437,1.6799704813132657,2801664,8.425190305709839,8.609013223648072
9.389999999999999,9.659999999999998,9.12,8.78,9.04,8.52,0.28297567851841443,1.839054201543331,0.34295763211136593,0.22299372492546293,1.9483731701159546,1.7297352329707076,2965504,8.53510503768921,8.550023651123047
9.48,9.762134719593318,9.197865280406683,8.85,9.163847096529503,8.536152903470496,0.2668630212545395,1.83589875549078,0.30101606800212855,0.23270997450695038,1.938122119051379,1.7336753919301808,3129344,8.50148286819458,8.586282920837402
9.44,9.68576411454889,9.194235885451109,8.82,9.038174242292715,8.601825757707285,0.2523681762628257,1.815510666370392,0.31571763037768585,0.18901872214796556,1.9385870117446593,1.6924343209961246,3293184,8.523026943206787,8.533351802825928
9.58,9.696619037896905,9.463380962103095,8.85,9.19423828956117,8.50576171043883,0.2485444894991815,1.8322813645005227,0.3264546882083845,0.17063429078997852,1.9191081181408272,1.7454546108602182,3457024,8.629691028594971,8.649602699279786
9.460000000000003,9.773687742827166,9.14631225717284,8.73,8.979198715887543,8.480801284112458,0.20172266354784368,1.823207786679268,0.27374219057224325,0.12970313652344412,1.9542546905055507,1.6921608828529853,3620864,8.498719882965087,8.480187225341798
9.510000000000002,9.760798724079692,9.259201275920312,8.760000000000002,9.212106182218294,8.307893817781709,0.18696833765134216,1.7661262556910515,0.24455580931818377,0.12938086598450055,1.9056354079264297,1.6266171034556733,3784704,8.48791961669922,8.513579702377319
9.39,9.698058436014987,9.081941563985014,8.879999999999999,9.179332590941915,8.580667409058083,0.1710517244879156,1.7790848001837731,0.23375057157564583,0.10835287740018541,1.9006699918999095,1.6574996084676368,3948544,8.492632484436035,8.378167581558227
9.629999999999999,9.7976305461424,9.462369453857598,8.959999999999999,9.229072480941474,8.690927519058524,0.19401052435860036,1.7718884736299514,0.2589332129256901,0.12908783579151062,1.9195291135601542,1.6242478336997486,4112384,8.535727262496948,8.532122993469239
9.53,9.870734500748016,9.189265499251983,8.83,9.26370496884403,8.39629503115597,0.1639956083614379,1.7841543659567833,0.22483328967167668,0.10315792705119911,1.947676927433501,1.6206318044800656,4276224,8.459372425079346,8.384358072280884
9.530000000000001,9.758254244210267,9.301745755789735,8.870000000000001,9.18953090617341,8.550469093826592,0.16452452805824574,1.7757022500038147,0.22239784251959294,0.10665121359689857,1.8971225236940579,1.6542819763135714,4440064,8.483450126647949,8.390347385406494
9.63,9.84,9.420000000000002,8.819999999999999,9.083818119165457,8.55618188083454,0.1811762084253132,1.770947989821434,0.23123546687980284,0.13111694997082357,1.8602054511344892,1.6816905285083787,4603904,8.454233264923095,8.457124805450439
9.540000000000001,9.735959179422656,9.344040820577346,8.639999999999999,8.855406592285378,8.42459340771462,0.16212068335153162,1.7652805969119072,0.20592627648652967,0.11831509021653357,1.838012456141162,1.6925487376826525,4767744,8.47615213394165,8.346898078918457
9.770000000000001,9.904536240470739,9.635463759529264,8.83,9.102213151776324,8.557786848223676,0.1739900529384613,1.7809500083327294,0.21668877093985883,0.13129133493706374,1.8827573237927395,1.6791426928727193,4931584,8.518871974945068,8.502069473266602
9.68,9.804899959967967,9.555100040032032,8.929999999999998,9.298917334913932,8.561082665086063,0.12823655144311483,1.7496081963181496,0.1974580355224188,0.05901506736381085,1.8711480910363583,1.6280683015999409,5095424,8.493950843811035,8.415122604370117
9.7,9.923606797749978,9.476393202250021,8.73,9.12255572852781,8.33744427147219,0.16757259094156324,1.7652435511350633,0.23242351989582644,0.10272166198730005,1.8922482450072717,1.6382388572628548,5259264,8.431437683105468,8.413912200927735
9.74,9.973238075793812,9.506761924206188,8.790000000000001,9.128969025133566,8.451030974866436,0.14807070908136666,1.7547814562916755,0.21778071235058583,0.0783607058121475,1.8954710564638306,1.6140918561195203,5423104,8.453918170928954,8.420954513549805
9.780000000000001,9.957763888346314,9.602236111653689,8.760000000000002,9.05051678092668,8.469483219073323,0.13733248475473372,1.7475126281380653,0.17255200726489753,0.10211296224456992,1.9071478338444803,1.5878774224316503,5586944,8.419482612609864,8.42916259765625
9.69,9.876815416922694,9.503184583077305,8.91,9.14,8.68,0.1316210835240781,1.7343651324510574,0.17698934725146626,0.08625281979668992,1.8832000197982557,1.585530245103859,5750784,8.401358318328857,8.34263916015625
9.72,9.97219040425837,9.467809595741631,9.010000000000002,9.314795013082565,8.705204986917439,0.13917703330516812,1.7799910575151443,0.19040643328199608,0.08794763332834017,1.8957030176601557,1.664279097370133,5914624,8.377467250823974,8.315356492996216
9.610000000000001,9.852693221990233,9.36730677800977,8.889999999999999,9.228969025133564,8.551030974866434,0.11692992972675709,1.7732851266860963,0.18833424526492937,0.04552561418858479,1.8595435031225824,1.6870267502496101,6078464,8.327727890014648,8.21407413482666
9.73,9.891554944214036,9.568445055785965,8.829999999999998,9.014661853126192,8.645338146873804,0.0976054914295673,1.7597153782844543,0.14303190040903838,0.052179082450096226,1.8382211031428497,1.681209653426059,6242304,8.244606208801269,8.264940404891968
9.74,9.896204993518133,9.583795006481868,8.889999999999999,9.223016516106933,8.556983483893065,0.10425764365354548,1.741890060901642,0.15151266065943947,0.05700262664765148,1.845175355067536,1.6386047667357477,6406144,8.341086864471436,8.280337524414062
9.77,9.993830292855993,9.546169707144006,9.02,9.264131112314674,8.775868887685325,0.11567004122771316,1.7765464067459107,0.16062256914451994,0.07071751331090637,1.8792221320319613,1.67387068145986,6569984,8.327534389495849,8.283861303329468
9.76,9.922480768092719,9.597519231907281,8.959999999999997,9.250516780926676,8.669483219073319,0.12054185364395376,1.788513357937336,0.1594670599694229,0.08161664731848463,1.8672124277923554,1.7098142880823166,6733824,8.301834106445312,8.250444507598877
9.7,9.873205080756888,9.52679491924311,9.05,9.330178514522439,8.769821485477562,0.13771495120599866,1.8129319936037063,0.16862766858660277,0.10680223382539455,1.8904829836477406,1.735381003559672,6897664,8.280746841430664,8.157296848297118
9.790000000000001,9.947797338380596,9.632202661619406,8.940000000000001,9.284093010681707,8.595906989318296,0.10403393278829749,1.758685375750065,0.1461548483001676,0.06191301727642739,1.8117034802785477,1.7056672712215821,7061504,8.29964656829834,8.250777626037598
9.830000000000002,9.940000000000001,9.720000000000002,9.0,9.41952353926806,8.58047646073194,0.09764346752781414,1.7623404487967491,0.11877160965431374,0.07651532540131453,1.85486577643855,1.6698151211549481,7225344,8.275867033004761,8.274117708206177
9.85,10.0,9.7,8.719999999999999,9.005657137141712,8.434342862858285,0.09090021534357215,1.762677113711834,0.14537706683763368,0.03642336384951061,1.858417319395002,1.666936908028666,7389184,8.234399318695068,8.252494668960571
9.82,9.96,9.68,9.1,9.403315017762061,8.796684982237938,0.09503320355433965,1.7575469359755516,0.1349558433297514,0.05511056377892789,1.8334016089476388,1.6816922630034643,7553024,8.244900512695313,8.221439838409424
9.74,9.92,9.56,9.01,9.26475478405714,8.75524521594286,0.11338879810646171,1.7282593235373498,0.16975868755900386,0.05701890865391958,1.8027443850913065,1.653774261983393,7716864,8.252270126342774,8.142173337936402
9.82,9.973622914957373,9.666377085042628,8.93,9.335092582010581,8.524907417989418,0.08051396937808017,1.7382873728871346,0.12904660368842347,0.03198133506773686,1.8073869115361776,1.6691878342380917,7880704,8.260180997848511,8.183421754837036
9.84,9.968062484748657,9.711937515251343,9.07,9.392645316098033,8.747354683901968,0.0750503033632412,1.721039207279682,0.10366968274055852,0.04643092398592388,1.8135328786956884,1.6285455358636758,8044544,8.218800687789917,8.18180046081543
9.870000000000001,10.054661853126195,9.685338146873807,8.91,9.323400532171888,8.496599467828112,0.08636426582233976,1.7183867141604423,0.13546771774044938,0.03726081390423014,1.8023939631902353,1.6343794651306494,8208384,8.174177265167236,8.19955072402954
9.85,9.96180339887499,9.73819660112501,9.040000000000001,9.309072480941476,8.770927519058526,0.09777337806299324,1.730780890583992,0.12500775038090578,0.07053900574508071,1.8262665393995916,1.6352952417683926,8372224,8.21881742477417,8.171449613571166
9.790000000000001,9.920000000000002,9.66,8.93,9.306961536499415,8.553038463500584,0.09030864096712318,1.7326158910989762,0.13074211036627043,0.04987517156797593,1.8331664345602547,1.6320653476376976,8536064,8.156881141662598,8.103869533538818
9.83,10.035182845286831,9.624817154713169,9.02,9.298567765543682,8.741432234456317,0.07149604253354477,1.7223502740263938,0.11749031922742449,0.025501765839665055,1.8010274438206006,1.643673104232187,8699904,8.118792915344239,8.120989131927491
9.790000000000001,10.01561028345357,9.564389716546431,8.929999999999998,9.119999999999997,8.739999999999998,0.06768357946421018,1.7193754598498345,0.11313495805371783,0.022232200874702526,1.8097617528537915,1.6289891668458776,8863744,8.101424741744996,8.084717035293579
9.89,9.973066238629182,9.80693376137082,8.99,9.281376045686669,8.698623954313332,0.07144192270934577,1.7309204280376433,0.09445657918190122,0.04842726623679032,1.8347947966349196,1.627046059440367,9027584,8.14757742881775,8.155818939208984
9.870000000000001,9.98874342087038,9.751256579129622,8.929999999999998,9.18317977802344,8.676820221976556,0.08665605806745587,1.7369543969631196,0.11994979970565874,0.053362316429253,1.835804828372697,1.638103965553542,9191424,8.085192966461182,8.103988027572631
9.9,9.989442719099992,9.810557280900008,8.91,9.274554522671163,8.545445477328837,0.05864643671084192,1.7083747893571855,0.08202082358446934,0.035272049837214506,1.808265440956158,1.6084841377582129,9355264,8.137811374664306,8.140381002426148
9.83,9.964536240470737,9.695463759529263,8.989999999999998,9.298058436014985,8.681941563985012,0.0728410270181484,1.7349397644400597,0.10117809956244635,0.04450395447385046,1.834912334694152,1.6349671941859674,9519104,8.111064577102661,8.07318730354309
9.79,9.927477270848675,9.652522729151324,8.84,9.025472369909913,8.654527630090087,0.05255482550710435,1.7151544362306594,0.08060600499634901,0.024503646017859693,1.8153055208522797,1.6150033516090392,9682944,8.074664115905762,8.024853610992432
9.82,9.96696938456699,9.67303061543301,8.920000000000002,9.265832329315813,8.57416767068419,0.057322331040631946,1.719856809079647,0.09462871309565872,0.020015948985605173,1.8189314457645773,1.620782172394717,9846784,8.065008163452148,8.013365411758423
9.930000000000001,9.99403124237433,9.865968757625673,8.9,9.140831891575846,8.659168108424154,0.07635331570636478,1.6793892189860344,0.10313367665728003,0.049572954755449525,1.7657380987663465,1.5930403392057224,10010624,8.067367553710938,8.104588937759399
9.89,9.994403065089106,9.785596934910895,8.84,9.105329983228431,8.574670016771568,0.058044509956380316,1.6935079038143157,0.0854045749349195,0.030684444977841133,1.7985152718733812,1.5885005357552502,10174464,8.084216976165772,8.058850288391113
9.850000000000001,9.942195444572931,9.757804555427072,9.17,9.415153013442625,8.924846986557375,0.06461291691812215,1.7219536796212196,0.09926665280091551,0.029959181035328804,1.8123947372761606,1.6315126219662786,10338304,8.06603422164917,8.017125463485717
9.98,10.02,9.940000000000001,8.99,9.44265881191025,8.53734118808975,0.05189713487634432,1.7082621827721596,0.08396744317050606,0.019826826582182593,1.8104133374573859,1.6061110280869333,10502144,8.135038948059082,8.113078546524047
9.9,9.989442719099992,9.810557280900008,8.83,9.209605057922046,8.450394942077954,0.05486376384506001,1.7234265938401223,0.08597113118648472,0.0237563965036353,1.819188050444541,1.6276651372357036,10665984,8.059049367904663,8.026654386520386
9.870000000000001,9.93403124237433,9.805968757625672,8.930000000000001,9.183179778023444,8.676820221976559,0.060383316158549805,1.69998746663332,0.07980802216550928,0.04095861015159033,1.780288064949172,1.6196868683174679,10829824,8.054817485809327,7.99199743270874
9.84,10.002480768092719,9.677519231907281,8.93,9.171039415863879,8.68896058413612,0.05505038475384931,1.7343106225132943,0.07885294176778809,0.03124782773991052,1.8166593579393084,1.65196188708728,10993664,8.028171634674072,7.966437101364136
9.900000000000002,9.96324555320337,9.836754446796634,8.819999999999999,9.064131112314673,8.575868887685324,0.06157846007263283,1.7314926236867905,0.08905910816475068,0.03409781198051498,1.794861729490065,1.6681235178835159,11157504,8.028845977783202,7.9975849151611325
9.9,9.977459666924148,9.822540333075853,8.9,9.302492235949963,8.497507764050038,0.0513786231691483,1.730554860830307,0.07092662615094565,0.031830620187350944,1.8167687333521712,1.6443409883084428,11321344,7.992575073242188,7.986226797103882
9.89,10.027477270848676,9.752522729151325,9.05,9.265638586528478,8.834361413471523,0.0716807647491805,1.6856934249401092,0.09821804865215968,0.04514348084620133,1.7498934351678823,1.621493414712336,11485184,8.047527408599853,7.9951471328735355
9.850000000000001,9.952469507659597,9.747530492340406,8.97,9.18470910553584,8.755290894464162,0.05570538646134078,1.7078093200922013,0.08542266136039722,0.025988111562284342,1.767355919176882,1.6482627210075207,11649024,8.003724145889283,7.944507884979248
9.850000000000001,9.986014705087356,9.713985294912646,9.100000000000001,9.28439088914586,8.915609110854144,0.03880930434970646,1.689610868692398,0.06192760391259562,0.015691004786817304,1.7849658314862336,1.5942559058985626,11812864,7.992432594299316,7.934926080703735
9.91,9.993066238629181,9.82693376137082,9.1,9.267332005306814,8.932667994693185,0.05128036839596458,1.6949420973658562,0.08884400387604577,0.0137167329158834,1.820980888786915,1.5689033059447974,11976704,7.995360231399536,7.966479396820068
9.790000000000003,9.976815416922697,9.603184583077308,8.96,9.292264954516723,8.627735045483279,0.052346977213164746,1.7197190880775453,0.07693022923121724,0.027763725195112245,1.8388707090038214,1.600567467151269,12140544,7.970002222061157,7.854965686798096
9.89,9.984339811320567,9.795660188679435,8.929999999999998,9.239999999999998,8.619999999999997,0.057108731134212554,1.7088973835110663,0.07981948592612004,0.03439797634230508,1.8225183150447901,1.5952764519773426,12304384,7.968976926803589,7.954757976531982
9.920000000000002,9.99483314773548,9.845166852264523,9.09,9.34865034312755,8.83134965687245,0.03859707235533273,1.7183770716190339,0.06295330990973264,0.014240834800932831,1.8094235155199612,1.6273306277181065,12468224,7.962593126296997,7.945120429992675
9.95,10.0,9.899999999999999,8.989999999999998,9.319999999999999,8.659999999999998,0.04440112749580288,1.6934630215167998,0.07004063597412896,0.01876161901747681,1.7582921222885057,1.628633920745094,12632064,7.967164611816406,7.985513210296631
9.950000000000001,10.0,9.900000000000002,8.879999999999999,9.261575680566777,8.498424319433221,0.062280805472982995,1.7032194182276725,0.09489787922321208,0.029663731722753918,1.77859008902593,1.627848747429415,12795904,7.955342197418213,7.962583112716675
9.85,9.986014705087355,9.713985294912645,9.05,9.241049731745429,8.858950268254572,0.05348843047977418,1.698838433623314,0.08823656738892356,0.018740293570624802,1.7509216548770437,1.6467552123695843,12959744,7.925773811340332,7.870145177841186
9.91,10.040000000000001,9.78,8.91,9.308622628559895,8.511377371440105,0.043627287651179326,1.6743939355015756,0.0705626682911484,0.01669190701121025,1.7602578831547502,1.588529987848401,13123584,7.9475452423095705,7.908077955245972
9.88,9.98770329614269,9.772296703857311,8.92,9.103303027798233,8.736696972201766,0.04742655329173427,1.6808458611369133,0.07857288565482243,0.016280220928646116,1.759692620738531,1.6019991015352955,13287424,7.935188817977905,7.879264974594117
9.89,10.003578166916006,9.776421833083996,8.89,9.237706773014274,8.542293226985727,0.05227176927728575,1.6842065081000328,0.07939839299157117,0.02514514556300034,1.7628552770263128,1.6055577391737528,13451264,7.9068583965301515,7.881908893585205
9.930000000000001,10.03049875621121,9.829501243788792,9.16,9.345472369909915,8.974527630090085,0.04093066073983204,1.6860868439078331,0.06694567121038134,0.014915650269282744,1.7520802877950699,1.6200934000205964,13615104,7.937135887145996,7.9126475811004635
9.93,10.02,9.84,8.9,9.16457513110646,8.63542486889354,0.04009091126354173,1.6633322566747666,0.06057841277271592,0.019603409754367546,1.7421085603509774,1.5845559529985558,13778944,7.917766904830932,7.8997186660766605
9.900000000000002,10.000000000000002,9.800000000000002,8.989999999999998,9.365366487582467,8.61463351241753,0.03611622262105808,1.6933580189943314,0.06793526512622264,0.0042971801158935355,1.7856803420830194,1.6010356959056433,13942784,7.883009386062622,7.858297204971313
9.9,10.009544511501034,9.790455488498967,8.73,9.090693775937428,8.369306224062573,0.0469155067490646,1.6574950098991394,0.07907195338601668,0.014759060112112518,1.7236740634659145,1.5913159563323644,14106624,7.9314916133880615,7.874294281005859
9.89,9.994403065089106,9.785596934910895,8.98,9.22,8.74,0.03841566077608145,1.6645036891102791,0.06092281647443171,0.015908505077731203,1.722975936390963,1.6060314418295953,14270464,7.8616057395935055,7.84670205116272
9.860000000000001,9.988062484748658,9.731937515251344,8.98,9.152046505340852,8.807953494659149,0.03873582695669025,1.6693441554903985,0.06022396051867333,0.017247693394707164,1.7464913242166424,1.5921969867641546,14434304,7.864000034332276,7.808057641983032
9.870000000000001,9.98874342087038,9.751256579129622,8.98,9.24,8.72,0.04391949427663344,1.676479882001877,0.06999306206946694,0.017845926483799943,1.7402008217466067,1.612758942257147,14598144,7.859876537322998,7.8075337409973145
9.940000000000001,10.041980390271856,9.838019609728146,8.93,9.135182845286831,8.724817154713168,0.04277096760779382,1.6615298688411713,0.07990358196786168,0.0056383532477259565,1.7575572772306411,1.5655024604517014,14761984,7.873989725112915,7.867849111557007
9.879999999999999,9.954833147735478,9.80516685226452,9.08,9.347581763205193,8.812418236794807,0.042015765621908896,1.6868031024932861,0.06771994603945902,0.016311585204358766,1.7885434985364699,1.5850627064501024,14925824,7.859662914276123,7.813156604766846
9.95,10.0,9.899999999999999,9.04,9.343973683071413,8.736026316928585,0.029333154170308212,1.6764109954237938,0.04682539978659589,0.011840908554020535,1.767558352085157,1.5852636387624306,15089664,7.877407693862915,7.868617725372315
9.950000000000001,10.0,9.900000000000002,8.999999999999998,9.440454310910903,8.559545689089093,0.047625955675903206,1.6811439588665962,0.0798075260268512,0.015444385324955213,1.7340418338622021,1.6282460838709902,15253504,7.8533933639526365,7.855292797088623
9.870000000000001,9.996885775404497,9.743114224595505,8.92,9.092046505340852,8.747953494659148,0.04234595820307726,1.6971435368061065,0.07387935202659171,0.010812564379562808,1.7861791984842375,1.6081078751279756,15417344,7.824644231796265,7.775820684432984
9.940000000000001,10.00633249580711,9.873667504192893,8.91,9.172488094968134,8.647511905031866,0.03630496043479067,1.6697989299893379,0.06501926822123641,0.007590652648344933,1.750399357588096,1.5891985023905797,15581184,7.859828138351441,7.844388103485107
9.879999999999999,9.996619037896904,9.763380962103094,9.02,9.255796522451032,8.784203477548967,0.036106525393552094,1.6709001511335373,0.05533500164095432,0.01687804914614987,1.757203925094512,1.5845963771725626,15745024,7.878539991378784,7.805028820037842
9.91,9.993066238629181,9.82693376137082,9.110000000000001,9.352693221990233,8.86730677800977,0.04444561085547316,1.6854810193181038,0.09265862184445817,-0.0037674001335118515,1.787504163621472,1.5834578750147357,15908864,7.841922855377197,7.805425024032592
9.94,10.006332495807108,9.873667504192891,9.129999999999999,9.512230297072326,8.747769702927672,0.060502605169312995,1.6894654124975204,0.09493696358583611,0.026068246752789875,1.792782496347512,1.5861483286475286,16072704,7.836486959457398,7.815520477294922
9.91,10.023578166916005,9.796421833083995,9.08,9.311516738055804,8.848483261944196,0.03378660786838731,1.6693687453866004,0.058428686901894275,0.009144528834880348,1.7696382205901655,1.5690992701830353,16236544,7.819796562194824,7.792354869842529
9.91,10.014403065089105,9.805596934910895,8.91,9.160798724079688,8.659201275920312,0.06629562180023636,1.6900466918945312,0.11093779133040002,0.02165345227007271,1.7630234703475867,1.6170699134414757,16400384,7.833251905441284,7.783366394042969
9.92,9.98,9.86,9.05,9.307875939164553,8.792124060835448,0.027265815495047658,1.661397598683834,0.04039107432536566,0.014140556664729657,1.7691542700169371,1.553640927350731,16564224,7.78978157043457,7.776094961166382
9.940000000000001,10.00633249580711,9.873667504192893,8.95,9.276343377441613,8.623656622558386,0.02829765863862115,1.649382720887661,0.05664102491374856,-4.570763650625989e-05,1.7353017853301116,1.5634636564452105,16728064,7.803537893295288,7.80291748046875
9.91,9.993066238629181,9.82693376137082,9.02,9.341869538788622,8.698130461211377,0.03671576345077478,1.6491829931735993,0.05353069395305446,0.0199008329484951,1.7183166335598252,1.5800493527873734,16891904,7.8149425983428955,7.765969324111938
9.92,10.017979589711327,9.822020410288673,9.040000000000003,9.268910462845195,8.81108953715481,0.04048808959778394,1.6338692516088487,0.07169284018749411,0.009283339008073765,1.709897969721462,1.5578405334962353,17055744,7.791221237182617,7.783169317245483
9.93,10.02,9.84,9.04,9.297681974534502,8.782318025465496,0.019876658909197382,1.647581647336483,0.04096554962342065,-0.0012122318050258908,1.7088675911859916,1.5862957034869745,17219584,7.824163722991943,7.787873935699463
9.950000000000001,10.042195444572931,9.857804555427071,8.920000000000002,9.222654919008432,8.617345080991571,0.032482228701701345,1.6573426961898803,0.04913754011321647,0.015826917290186218,1.7499073447409446,1.564778047638816,17383424,7.77680230140686,7.783694696426392
9.930000000000001,10.03049875621121,9.829501243788792,8.73,8.92,8.540000000000001,0.028470084276341318,1.6584298685193062,0.045665418480179264,0.011274750072503371,1.7338120773911705,1.5830476596474419,17547264,7.7831751823425295,7.777455568313599
9.919999999999998,10.00717797887081,9.832822021129186,9.08,9.428711915483253,8.731288084516747,0.02738566684274696,1.6613247081637383,0.04425242355347385,0.010518910132020064,1.7575952509995012,1.5650541653279755,17711104,7.799552154541016,7.763107395172119
9.91,9.993066238629181,9.82693376137082,9.09,9.297123151772078,8.882876848227921,0.030223918904084674,1.637843281030655,0.04646415625286186,0.013983681555307489,1.7340600399367465,1.5416265221245633,17874944,7.795141792297363,7.733870267868042
9.91,10.014403065089105,9.805596934910895,8.91,9.260570962859163,8.559429037140838,0.030543958817725016,1.6251875907182693,0.050229129466153814,0.010858788169296217,1.7354924103022684,1.5148827711342703,18038784,7.771886396408081,7.721736860275269
9.9,9.977459666924148,9.822540333075853,9.0,9.340587727318528,8.659412272681472,0.035830063377215934,1.644014921784401,0.06132409972610242,0.010336027028329448,1.750714931930934,1.5373149116378677,18202624,7.7317138671875,7.702141618728637
9.93,10.008102496759067,9.851897503240933,8.9,9.156904651573303,8.643095348426698,0.026580594923143457,1.6270695582032204,0.04403365855967718,0.009127531286609727,1.6931271189586634,1.5610119974477774,18366464,7.786520624160767,7.750061511993408
9.97,10.03403124237433,9.905968757625672,9.21,9.49792360097776,8.922076399022242,0.027880376008397368,1.6354121208190917,0.04693742056443686,0.008823331452357877,1.724542830651781,1.5462814109864025,18530304,7.757931041717529,7.763629341125489
9.959999999999999,10.026332495807107,9.89366750419289,9.02,9.390944739819828,8.649055260180171,0.025259516274672895,1.629792982339859,0.03744244396071983,0.013076588588625962,1.7252214005560906,1.5343645641236272,18694144,7.749687623977661,7.749719905853271
9.940000000000001,10.031651513899119,9.848348486100884,9.1,9.299999999999999,8.9,0.03279099552746627,1.6187300324440002,0.05630389184804932,0.009278099206883213,1.710343131464578,1.5271169334234223,18857984,7.766310596466065,7.726216602325439
9.91,10.014403065089105,9.805596934910895,8.98,9.254954541697352,8.70504545830265,0.045258438466407765,1.648891881108284,0.07589408096399841,0.014622795968817121,1.748150579328145,1.5496331828884229,19021824,7.731649875640869,7.704176664352417
9.940000000000001,9.988989794855664,9.891010205144338,9.02,9.203303027798233,8.836696972201766,0.04105367035663215,1.6517734110355378,0.07065051998499329,0.011456820728271006,1.7629860066844272,1.5405608153866484,19185664,7.729070091247559,7.720055723190308
9.940000000000001,10.031651513899119,9.848348486100884,8.639999999999999,8.93393876913398,8.346061230866017,0.02543665895063892,1.6576790377497672,0.04412503149902147,0.006748286402256363,1.7404464928070218,1.5749115826925126,19349504,7.723765087127686,7.702585220336914
9.93,10.02,9.84,9.03,9.249317121994613,8.810682878005386,0.040368643223337095,1.6607789024710655,0.07666656892459661,0.004070717522077577,1.7470874056672712,1.5744703992748599,19513344,7.743959665298462,7.724700164794922
9.97,10.015825756949559,9.924174243050443,9.06,9.280000000000001,8.84,0.0308604348392691,1.6327214613556862,0.05437171381211664,0.0073491558664215625,1.7227283526166746,1.5427145700946978,19677184,7.752058315277099,7.740391635894776
9.91,10.004339811320566,9.815660188679434,8.99,9.294795013082563,8.685204986917437,0.038141431295662144,1.636440734565258,0.06013240799725558,0.01615045459406871,1.727171830548341,1.5457096385821751,19841024,7.728290319442749,7.6823993682861325
9.95,10.0,9.899999999999999,8.989999999999998,9.171383571472168,8.808616428527829,0.037901548622176005,1.6491786405444144,0.05559208691921756,0.020211010325134452,1.7529638232608307,1.5453934578279982,20004864,7.728076457977295,7.71379599571228
9.920000000000002,9.96,9.880000000000003,9.040000000000001,9.297681974534504,8.782318025465498,0.0323752072952629,1.6276758715510369,0.06755218951258052,-0.002801774922054724,1.7157465372382175,1.5396052058638563,20168704,7.727158308029175,7.690600824356079
9.91,9.993066238629181,9.82693376137082,9.05,9.287697286480094,8.812302713519907,0.04292437347467053,1.6485563918948174,0.06278712607325938,0.02306162087608167,1.7160991641581447,1.5810136196314901,20332544,7.702757501602173,7.653663969039917
9.95,10.017082039324993,9.882917960675005,8.959999999999999,9.247054001888145,8.672945998111853,0.01365869777218901,1.6269108742475509,0.0242694033613451,0.00304799218303292,1.7106978486846558,1.543123899810446,20496384,7.699095964431763,7.689197397232055
9.919999999999998,10.027703296142688,9.812296703857308,8.799999999999999,9.157770876399965,8.442229123600033,0.0323863796977093,1.6133363649249077,0.059803158384661256,0.004969601010757347,1.6707801357067344,1.555892594143081,20660224,7.739204454421997,7.674602508544922
9.91,10.023578166916005,9.796421833083995,8.91,9.19792360097776,8.62207639902224,0.03623854339821261,1.6137824699282646,0.05211230064399031,0.0203647861524349,1.7111680857725626,1.5163968540839665,20824064,7.701027250289917,7.6549052715301515
9.92,10.007177978870812,9.832822021129187,8.84,9.050713075057054,8.629286924942946,0.018261468384298433,1.6271130189299583,0.03100922896761385,0.005513707800983016,1.707876488323476,1.5463495495364405,20987904,7.708411312103271,7.663330459594727
9.96,10.02633249580711,9.893667504192893,8.860000000000001,9.16066592756746,8.559334072432543,0.038945476111257406,1.6396615594625472,0.06104024688391646,0.016850705338598348,1.7440855911285493,1.535237527796545,21151744,7.692468643188477,7.678039121627807
9.92,10.017979589711327,9.822020410288673,9.05,9.241049731745429,8.858950268254572,0.02166570625413436,1.6265402480959892,0.03824685832151611,0.0050845541867526114,1.7294011168594436,1.5236793793325347,21315584,7.691711664199829,7.658185768127441
9.93,10.030498756211209,9.82950124378879,9.01,9.336955654485436,8.683044345514563,0.02081663264107188,1.6181256279349328,0.03755789303976465,0.0040753722423791106,1.7028412854038106,1.5334099704660549,21479424,7.679043817520141,7.660984945297241
9.95,10.017082039324993,9.882917960675005,8.929999999999998,9.322555728527808,8.537444271472188,0.01738432380225271,1.6115387111902237,0.031322410041260115,0.003446237563245306,1.7157890816406924,1.507288340739755,21643264,7.670347118377686,7.647726678848267
9.92,10.017979589711327,9.822020410288673,8.92,9.187581763205193,8.652418236794807,0.029083454375358954,1.6124265149235726,0.05527762405410085,0.0028892846966170546,1.6962653552301445,1.5285876746170006,21807104,7.688736248016357,7.645484066009521
9.959999999999999,10.008989794855662,9.911010205144336,9.010000000000002,9.235610283453571,8.784389716546432,0.02408996715821554,1.6408242270350457,0.0498744262346827,-0.0016944919182516165,1.7421366111213064,1.539511842948785,21970944,7.6664775848388675,7.658185195922852
9.93,10.04,9.82,9.02,9.3540658617698,8.685934138230198,0.02903301763581107,1.5998155519366264,0.03929121661409735,0.01877481865752479,1.6917102429379134,1.5079208609353394,22134784,7.660686492919922,7.640762710571289
9.940000000000001,10.020000000000001,9.860000000000001,9.059999999999999,9.429323706252386,8.690676293747611,0.02380737315106668,1.621219776570797,0.048948276226525506,-0.0013335299243921496,1.7165911295712601,1.5258484235703338,22298624,7.66613655090332,7.641917991638183
9.92,9.994833147735479,9.845166852264521,9.01,9.290891438103763,8.729108561896236,0.03938171243062238,1.6294537380337715,0.05907908542166869,0.019684339439576065,1.7251245589607451,1.5337829171067978,22462464,7.650758934020996,7.621156501770019
9.95,10.030622577482985,9.869377422517013,8.92,9.118997487421325,8.721002512578675,0.03372666974537418,1.6225369408726693,0.049794777671802196,0.017658561818946164,1.7079646133575397,1.537109268387799,22626304,7.68100152015686,7.642240571975708
9.959999999999999,10.008989794855662,9.911010205144336,8.870000000000001,9.173479818109872,8.56652018189013,0.03593659480684434,1.6082594066858291,0.05901127653673865,0.012861913076950025,1.6959808806465668,1.5205379327250914,22790144,7.656789922714234,7.641249132156372
9.959999999999999,10.008989794855662,9.911010205144336,9.04,9.268910462845191,8.811089537154807,0.02746207467498602,1.612945583462715,0.054674200863707244,0.0002499484862647991,1.6838587077827876,1.5420324591426426,22953984,7.66950249671936,7.650071144104004
9.98,10.02,9.940000000000001,9.05,9.344108823397056,8.755891176602946,0.02406384303903901,1.6124875232577325,0.04017912784064638,0.007948558237431642,1.6794327645240836,1.5455422819913813,23117824,7.656321477890015,7.665707635879516
9.959999999999999,10.008989794855662,9.911010205144336,9.02,9.33559467676119,8.70440532323881,0.03644037355697942,1.5807627469301224,0.05766966944313652,0.015211077670822321,1.6748142968308501,1.4867111970293947,23281664,7.666641426086426,7.639068555831909
9.950000000000001,10.0,9.900000000000002,8.91,9.168650343127553,8.651349656872448,0.0258024405688047,1.628320464491844,0.04672766968264326,0.004877211454966137,1.728825639495239,1.5278152894884491,23445504,7.617518377304077,7.614740800857544
9.93,9.994031242374328,9.865968757625671,8.879999999999999,9.204961536185438,8.55503846381456,0.03666565594903655,1.620911818742752,0.07628380130329435,-0.002952489405221255,1.7403398974309843,1.5014837400545198,23609344,7.64690580368042,7.598324346542358
9.959999999999999,10.026332495807107,9.89366750419289,9.030000000000001,9.20916472867169,8.850835271328313,0.034481081207923085,1.6126161187887191,0.0566705592695807,0.012291603146265467,1.7195873420739747,1.5056448955034636,23773184,7.635120964050293,7.6283894062042235
9.940000000000001,10.020000000000001,9.860000000000001,8.920000000000002,9.108679622641134,8.73132037735887,0.021004289596021353,1.6035145193338394,0.03809186733527416,0.003916711856768548,1.6937156447169222,1.5133133939507566,23937024,7.638367319107056,7.616982412338257
9.93,10.008102496759067,9.851897503240933,8.930000000000001,9.056885775404496,8.803114224595507,0.024460022138373415,1.5934491813182832,0.05026413980945255,-0.0013440955327057233,1.667874734493535,1.5190236281430314,24100864,7.639524316787719,7.602482461929322
9.970000000000002,10.01582575694956,9.924174243050444,8.84,9.089799919935937,8.590200080064063,0.03820048948400651,1.5829710260033607,0.05965045329546184,0.016750525672551187,1.6541392663549623,1.511802785651759,24264704,7.629817104339599,7.625817155838012
9.959999999999999,10.026332495807107,9.89366750419289,8.899999999999999,9.179284800875378,8.62071519912462,0.01990292627888261,1.5802947893738746,0.03743125952833076,0.002374593029434456,1.64791002885851,1.5126795498892391,24428544,7.6206968307495115,7.601823806762695
9.97,10.015825756949559,9.924174243050443,8.879999999999999,9.175972971738974,8.584027028261024,0.026582322812464497,1.6075545758008958,0.04118946888743701,0.011975176737491981,1.6863710031092463,1.5287381484925453,24592384,7.617010402679443,7.60990161895752
9.96,10.008989794855664,9.911010205144338,8.94,9.314699879903904,8.565300120096095,0.02681875544512871,1.6056306824088096,0.04910653319000452,0.004530977700252903,1.6832548805455232,1.528006484272096,24756224,7.5857682704925535,7.583428287506104
9.92,9.994833147735479,9.845166852264521,8.969999999999999,9.316554469023268,8.62344553097673,0.03487781667645319,1.6146578356623649,0.05355670425454931,0.016198929098357077,1.7167314244491034,1.5125842468756263,24920064,7.6230419158935545,7.577953577041626


==> data/progress-coinrun-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.55,4.342779919019144,2.757220080980856,3.21,3.825548535860496,2.594451464139504,0.40775226408150045,2.7049375116825103,0.6805736876513453,0.1349308405116556,2.7066608975386575,2.703214125826363,16384,0.16761636883020398,2.3840319514274597
5.470000000000001,6.017813836992095,4.922186163007907,5.15,5.625920161371632,4.674079838628368,0.8275605164468288,2.529039606451988,1.071139720244006,0.5839813126496515,2.627371951100212,2.4307072618037644,180224,2.0195295214653015,4.956412839889526
6.15,6.7700806399171,5.529919360082901,5.76,6.293291665038935,5.226708334961065,1.0065403558313846,2.350730413198471,1.1191091442011663,0.8939715674616029,2.515222381909856,2.186238444487086,344064,3.809031438827515,5.710961246490479
6.7700000000000005,7.389758017293847,6.150241982706154,6.08,6.640000000000001,5.52,1.0178896926343441,2.195853289961815,1.1031085157609395,0.9326708695077488,2.3768370997752526,2.0148694801483775,507904,4.424375391006469,6.340447568893433
6.94,7.454198405287298,6.425801594712703,6.49,6.9269210454990695,6.053078954500931,0.8887265063822269,1.9414446607232094,0.92790073649992,0.8495522762645339,2.1393652651727386,1.7435240562736802,671744,4.932182168960571,6.5320806980133055
7.199999999999998,7.827694193059007,6.57230580694099,6.6,7.014728827066555,6.185271172933445,0.9003517828881741,1.8621300876140594,0.9539963684714016,0.8467071973049466,2.074899847301968,1.6493603279261508,835584,5.4634335994720455,6.799236917495728
7.45,8.031807528311555,6.868192471688446,6.889999999999999,7.436717477313465,6.343282522686533,0.9392450846731663,1.7350321829319,1.006768796604039,0.8717213727422933,1.9041061321159527,1.5659582337478473,999424,5.759721565246582,7.08115291595459
7.9300000000000015,8.420000000000002,7.440000000000002,7.44,7.928262224629348,6.951737775370653,0.7293880909681321,1.6200559914112092,0.8058849588741508,0.6528912230621133,1.7425126530957313,1.497599329726687,1163264,5.724958610534668,7.453502559661866
8.209999999999999,8.825548535860495,7.594451464139503,7.76,8.331314274283427,7.188685725716572,0.5978067751973868,1.5676213517785071,0.7040478897884891,0.4915656606062844,1.6926414627806794,1.442601240776335,1327104,6.4569800853729244,7.580841588973999
8.870000000000001,9.24429934544426,8.495700654555742,8.040000000000001,8.567636238330918,7.512363761669084,0.47558863908052446,1.5050140455365182,0.5751815318093194,0.3759957463517295,1.6565870654566615,1.353441025616375,1490944,6.457822465896607,7.9660964012146
8.780000000000001,9.215430821141545,8.344569178858457,8.08,8.57152822909778,7.58847177090222,0.3483999965712428,1.4889920562505723,0.4403431191685592,0.2564568739739264,1.664879873903143,1.3131042385980016,1654784,6.416893815994262,7.716582250595093
9.099999999999998,9.30976176963403,8.890238230365966,8.540000000000001,8.801533936612442,8.27846606338756,0.3091515347361565,1.4430500537157058,0.39101104367352557,0.22729202579878738,1.5800478312529056,1.306052276178506,1818624,6.458798599243164,7.8379052639007565
9.110000000000001,9.356779253585064,8.863220746414939,8.329999999999998,8.602213151776322,8.057786848223675,0.27416396196931603,1.4199726432561874,0.32549867083531003,0.222829253103322,1.5668099690235808,1.273135317488794,1982464,6.389660215377807,7.7275963306427
9.330000000000002,9.655729949498049,9.004270050501955,8.280000000000001,8.611058907144939,7.948941092855065,0.2026086026802659,1.3605614230036736,0.24117892496853013,0.16403828039200166,1.5222104740905114,1.1989123719168358,2146304,6.4341371059417725,7.801791143417359
9.469999999999999,9.6252417469626,9.314758253037398,8.41,8.61712315177208,8.20287684822792,0.1761727741919458,1.3531105041503906,0.2080864685521454,0.14425907983174618,1.4957225260905624,1.2104984822102187,2310144,6.438217496871948,7.821279144287109
9.419999999999998,9.683818119165457,9.15618188083454,8.580000000000002,8.945513337649944,8.21448666235006,0.16380058163776992,1.347638228535652,0.19179714765247452,0.13580401562306532,1.4781587416910715,1.2171177153802326,2473984,6.391703367233276,7.686420345306397
9.559999999999999,9.755959179422653,9.364040820577344,8.35,8.673264597504891,8.026735402495108,0.1444392854347825,1.3163927018642425,0.19181620633429097,0.097062364535274,1.4746443664671853,1.1581410372612997,2637824,6.467903327941895,7.748531818389893
9.52,9.703303027798233,9.336696972201766,8.44,8.677486841740757,8.202513158259242,0.13506587389856572,1.2904725164175033,0.16682343573084035,0.10330831206629108,1.4366791163563553,1.1442659164786513,2801664,6.367821884155274,7.634704542160034
9.71,9.85456832294801,9.565431677051992,8.65,9.088748219369606,8.211251780630395,0.10211673490703103,1.2695322662591935,0.13297342862682468,0.07126004118723739,1.3881141522557403,1.1509503802626466,2965504,6.38010573387146,7.722884607315064
9.669999999999998,9.825241746962599,9.514758253037398,8.36,8.617681974534502,8.102318025465497,0.11313815265893931,1.2721772611141204,0.14482252043405197,0.08145378488382667,1.3990843557914228,1.1452701664368181,3129344,6.293039560317993,7.641410160064697
9.76,9.909666295470958,9.610333704529042,8.610000000000001,8.88,8.340000000000002,0.0920201094821095,1.257808443903923,0.116621986853568,0.06741823211065098,1.3970719301014294,1.1185449577064166,3293184,6.302978134155273,7.6639392375946045
9.629999999999999,9.756885775404495,9.503114224595503,8.58,8.937211421989835,8.222788578010165,0.09872091612778602,1.201750250160694,0.12803918730066044,0.06940264495491161,1.3323743463007418,1.0711261540206463,3457024,6.264426040649414,7.522890377044678
9.739999999999998,9.925472369909913,9.554527630090083,8.7,9.043511280746353,8.356488719253646,0.08690286783967163,1.229041464626789,0.11241839223881836,0.061387343440524905,1.3796445371181583,1.07843839213542,3620864,6.2002726078033445,7.551563453674317
9.74,9.925472369909915,9.554527630090085,8.49,8.807647603485373,8.172352396514627,0.08065107881557192,1.2175486519932748,0.1059620432427241,0.05534011438841974,1.3467880718154535,1.088309232171096,3784704,6.291079187393189,7.536161422729492
9.650000000000002,9.830277563773201,9.469722436226803,8.53,8.92,8.139999999999999,0.066088002664037,1.195812676101923,0.08989196865903273,0.042284036669041264,1.3172380589839507,1.0743872932198952,3948544,6.230540609359741,7.429990148544311
9.75,9.92464249196573,9.57535750803427,8.319999999999999,8.638747549010183,8.001252450989814,0.06964419411960984,1.206666761636734,0.09247502304228944,0.04681336519693024,1.3200547545911978,1.09327876868227,4112384,6.180662393569946,7.462097930908203
9.75,9.92464249196573,9.57535750803427,8.48,8.79559467676119,8.16440532323881,0.05877136052586133,1.1943785399198532,0.081312318352085,0.03623040269963767,1.2948355054041432,1.0939215744355633,4276224,6.152879238128662,7.434488964080811
9.86,9.98,9.739999999999998,8.459999999999999,8.93370877129308,7.986291228706919,0.0518582745455205,1.192464069277048,0.07346135427247535,0.030255194818565645,1.320730978231527,1.064197160322569,4440064,6.229422760009766,7.497211885452271
9.8,9.934164078649989,9.665835921350013,8.73,9.109605057922046,8.350394942077955,0.06421932282391932,1.1635658860206604,0.08417611651114768,0.04426252913669096,1.2984584885041726,1.0286732835371482,4603904,6.135698890686035,7.419876480102539
9.89,9.984339811320567,9.795660188679435,8.55,8.897131099154196,8.202868900845806,0.0479116228409111,1.1880597598850726,0.06548496908209536,0.030338276599726835,1.3395831785850452,1.0365363411851,4767744,6.210430431365967,7.460832738876343
9.749999999999998,9.870415945787922,9.629584054212074,8.43,8.868292140016223,7.9917078599837765,0.05346097602741788,1.164933843165636,0.08055965562766419,0.026362296427171566,1.321358209127728,1.008509477203544,4931584,6.140640115737915,7.342056131362915
9.74,9.914355957741627,9.565644042258374,8.45,8.840512483795331,8.059487516204667,0.07455166662111873,1.1585253074765205,0.1069743400745833,0.04212899316765416,1.2811434822035368,1.0359071327495042,5095424,6.162994909286499,7.3142174243927
9.870000000000001,9.96,9.780000000000001,8.47,8.689317121994614,8.250682878005387,0.06236615900415924,1.1707437232136726,0.08082146793434294,0.04391085007397553,1.287711727495668,1.0537757189316772,5259264,6.220589208602905,7.3914559841156
9.88,9.977979589711328,9.782020410288673,8.469999999999999,8.930543157586778,8.00945684241322,0.051813559944275736,1.190253320336342,0.08386174888265399,0.01976537100589748,1.2975792061708127,1.0829274345018711,5423104,6.165432167053223,7.379235506057739
9.84,9.96,9.719999999999999,8.610000000000001,9.032965719651134,8.187034280348868,0.051848684577271306,1.1460491679608822,0.07198558959228223,0.031711779562260387,1.268658211654971,1.0234401242667934,5586944,6.105688619613647,7.320676374435425
9.850000000000001,10.012788205960998,9.687211794039005,8.42,8.66,8.18,0.0492820850340649,1.1204023942351342,0.07241234675531458,0.02615182331281522,1.245720625030508,0.9950841634397605,5750784,6.140243625640869,7.320027208328247
9.91,10.014403065089105,9.805596934910895,8.58,8.88265491900843,8.27734508099157,0.039638012467184985,1.1190630845725535,0.06178479804215176,0.017491226892218208,1.2532266515225012,0.9848995176226059,5914624,6.125946140289306,7.343304204940796
9.89,9.984339811320567,9.795660188679435,8.55,8.905668384875575,8.194331615124426,0.0316166662436444,1.1226885676383973,0.04790442013146327,0.015328912355825529,1.2404613655152354,1.0049157697615592,6078464,6.132057237625122,7.317777061462403
9.890000000000002,10.034568322948012,9.745431677051993,8.41,8.78,8.040000000000001,0.0366551175131462,1.101027325540781,0.0515410966130618,0.021769138413230603,1.2221567134606341,0.9798979376209279,6242304,6.115235614776611,7.306306314468384
9.93,10.008102496759067,9.851897503240933,8.59,8.916955654485436,8.263044345514563,0.04632344226120035,1.0954909712076186,0.06937764985599401,0.02326923466640669,1.2325201076273764,0.9584618347878608,6406144,6.096389579772949,7.310110664367675
9.879999999999999,9.977979589711326,9.782020410288672,8.5,8.819374388453426,8.180625611546574,0.045186692080460444,1.1125007361173629,0.06187976135714756,0.02849362280377333,1.2415150360591154,0.9834864361756104,6569984,6.046586751937866,7.252649879455566
9.84,9.931651513899117,9.748348486100882,8.75,8.965638586528478,8.534361413471522,0.038818937528412735,1.1142331965267658,0.046865763991819014,0.030772111065006456,1.2440025284136413,0.9844638646398902,6733824,6.065347337722779,7.2173255443572994
9.870000000000001,9.96,9.780000000000001,8.379999999999999,8.68265491900843,8.077345080991568,0.045956751034827874,1.1111750833690166,0.061821998717306315,0.030091503352349433,1.2324662515211156,0.9898839152169177,6897664,6.04196457862854,7.218691444396972
9.89,10.003578166916006,9.776421833083996,8.419999999999998,8.709136645896017,8.13086335410398,0.037608044629450846,1.0767033688724041,0.04904192014280791,0.026174169116093784,1.206104144712007,0.9473025930328011,7061504,6.066964054107666,7.229477405548096
9.870000000000001,10.043493515728976,9.696506484271026,8.52,8.992863616701475,8.047136383298524,0.04261589313973668,1.0903740271925926,0.06549362010660063,0.019738166172872728,1.2275504234833219,0.9531976309018633,7225344,6.0290087223052975,7.197446680068969
9.92,9.98,9.86,8.379999999999999,8.761575680566777,7.99842431943322,0.034843180852476466,1.072093064337969,0.04343581645271276,0.026250545252240177,1.1897723637776854,0.9544137648982526,7389184,6.021592092514038,7.21893539428711
9.88,9.98770329614269,9.772296703857311,8.59,8.940570962859162,8.239429037140837,0.0299729835882317,1.073701836913824,0.04480437421888471,0.01514159295757869,1.1954844748214701,0.9519191990061779,7553024,6.027903461456299,7.184561252593994
9.92,10.007177978870812,9.832822021129187,8.48,8.876988664825586,8.083011335174415,0.0328790060477331,1.048747255653143,0.04686596575887037,0.018892046336595823,1.173783281229329,0.923711230076957,7716864,5.976651382446289,7.187846899032593
9.879999999999999,10.033622914957371,9.726377085042627,8.4,8.862601340248816,7.937398659751185,0.027392314467579088,1.049475185573101,0.04134761888624727,0.013437010048910906,1.1823083708788555,0.9166420002673465,7880704,6.007233572006226,7.156934118270874
9.889999999999999,9.984339811320565,9.795660188679433,8.5,8.854964786985978,8.145035213014022,0.02927819590549912,1.0272994451224804,0.04104661674285458,0.017509775068143663,1.1388545483092323,0.9157443419357284,8044544,5.981467962265015,7.15601372718811
9.92,10.007177978870814,9.832822021129186,8.36,8.632763633939717,8.087236366060282,0.038333217467879856,1.0530620843172074,0.05999594608826282,0.016670488847496886,1.1458663941548097,0.960257774479605,8208384,6.036744785308838,7.17438702583313
9.879999999999999,10.004899959967966,9.755100040032032,8.66,8.893238075793812,8.426761924206188,0.029703770607011338,1.0425652675330639,0.04124115479822804,0.01816638641579463,1.1663556126585921,0.9187749224075358,8372224,5.972692441940308,7.125907707214355
9.89,9.973066238629182,9.80693376137082,8.64,9.032937654087771,8.24706234591223,0.04202145587187257,1.0357055209577084,0.06571040507510162,0.018332506668643535,1.155063730615611,0.9163473112998057,8536064,5.962150144577026,7.116777133941651
9.91,10.004339811320566,9.815660188679434,8.26,8.744148737476408,7.775851262523592,0.041528419300448115,1.0477287881076336,0.06268030978102568,0.020376528819870548,1.1729003706421648,0.9225572055731024,8699904,5.97445855140686,7.127212429046631
9.91,9.993066238629181,9.82693376137082,8.469999999999999,8.849605057922044,8.090394942077953,0.01817436480196188,1.0355465821921825,0.026397022254761624,0.009951707349162137,1.1736541446090856,0.8974390197752795,8863744,5.980363368988037,7.124360513687134
9.89,9.984339811320567,9.795660188679435,8.639999999999999,8.984093010681704,8.295906989318294,0.0362004417838761,1.0526616111397744,0.05510830079655603,0.017292582771196174,1.1764828441721422,0.9288403781074066,9027584,5.948712491989136,7.095708751678467
9.910000000000002,9.980000000000002,9.840000000000002,8.48,8.842767142944341,8.11723285705566,0.030368910223478394,1.049526932835579,0.04165007120150291,0.019087749245453877,1.1773438943786034,0.9217099712925545,9191424,5.989407920837403,7.109530448913574
9.930000000000001,10.008102496759069,9.851897503240934,8.5,8.924264068711928,8.075735931288072,0.02864251951687034,1.036383680999279,0.05036486869750759,0.006920170336233093,1.154801833337642,0.917965528660916,9355264,5.9174806594848635,7.101797342300415
9.940000000000001,10.031651513899119,9.848348486100884,8.440000000000001,8.806606055596468,8.073393944403534,0.032597919052932384,1.0264076061546803,0.04839080970200993,0.016805028403854838,1.1465550213192834,0.906260190990077,9519104,5.9803320407867435,7.113068294525147
9.89,9.994403065089106,9.785596934910895,8.45,8.858044115262063,8.041955884737936,0.02490835580101696,1.0245434246957301,0.03937395296905803,0.010442758632975889,1.1271777892364894,0.921909060154971,9682944,5.975014877319336,7.071053791046142
9.91,9.963851648071344,9.856148351928656,8.319999999999999,8.59495454169735,8.045045458302647,0.03127653974806885,1.040294846892357,0.04773215406030577,0.014820925435831921,1.1760646334383906,0.9045250603463233,9846784,5.917508459091186,7.062201309204101
9.959999999999999,10.008989794855662,9.911010205144336,8.5,8.907430975749268,8.092569024250732,0.02969763221626629,1.0356141567230224,0.044668412560390294,0.014726851872142285,1.1574796286062687,0.9137486848397759,10010624,5.866089916229248,7.081329441070556
9.92,10.007177978870814,9.832822021129186,8.3,8.697492138287037,7.902507861712965,0.030832161514263066,1.0162642128765582,0.04744581895075049,0.01421850407777564,1.1589952602161866,0.8735331655369298,10174464,5.942334747314453,7.066586112976074
9.95,10.0,9.899999999999999,8.51,8.82764760348537,8.192352396514629,0.027118042198708243,1.0093291111290454,0.04543906911521505,0.008797015282201434,1.1323842484277076,0.8862739738303834,10338304,5.956189155578613,7.081265687942505
9.9,10.0,9.8,8.36,8.65732137494637,8.062678625053628,0.026401296415133342,0.9976593673229217,0.040095726727593047,0.01270686610267364,1.137546434480245,0.8577723001655984,10502144,5.949909687042236,7.038571786880493
9.92,10.017979589711327,9.822020410288673,8.299999999999999,8.682099463490855,7.917900536509143,0.020543342310702394,0.9958741270005703,0.029348890751936987,0.011737793869467801,1.1383999569683145,0.8533482970328261,10665984,5.906789970397949,7.041120100021362
9.98,10.02,9.940000000000001,8.41,8.96036351623268,7.85963648376732,0.030248223652597484,1.0063058480620384,0.04196485315916097,0.018531594146033996,1.1406858337828485,0.8719258623412284,10829824,5.9257463932037355,7.080220174789429
9.91,10.032065556157338,9.787934443842662,8.569999999999999,8.97012498047485,8.169875019525147,0.0253594697307562,1.004691296815872,0.04621751085364971,0.004501428607862689,1.1322924199312525,0.8770901737004917,10993664,5.9234460353851315,7.0239335060119625
9.940000000000001,10.00633249580711,9.873667504192893,8.5,8.756904651573302,8.243095348426698,0.02123155973822573,1.0091662891209126,0.03171731724432804,0.010745802232123425,1.1339798057872024,0.8843527724546227,11157504,5.900934362411499,7.037047481536865
9.919999999999998,10.036619037896905,9.803380962103091,8.3,8.785798312059645,7.814201687940356,0.026470748509746,1.0160358622670174,0.03660343364987937,0.016338063369612632,1.1523045317938168,0.879767192740218,11321344,5.899714517593384,7.015649747848511
9.91,10.014403065089105,9.805596934910895,8.459999999999997,8.721533936612438,8.198466063387556,0.029550279426621223,1.0173906281590461,0.04503769344843077,0.014062865404811675,1.1347115513688915,0.9000697049492008,11485184,5.947841930389404,7.015582752227783
9.91,9.98,9.84,8.47,8.780000000000001,8.16,0.030067115451674863,1.0108891613781452,0.0434077247069113,0.016726506196438423,1.1326914593318411,0.8890868634244493,11649024,5.864869689941406,6.995536994934082
9.940000000000001,10.00633249580711,9.873667504192893,8.179999999999998,8.558945906429926,7.80105409357007,0.02932580955093721,0.9900987587869168,0.04623811620182783,0.012413502900046596,1.1045256309384668,0.8756718866353668,11812864,5.888295698165893,7.015341281890869
9.940000000000001,10.031651513899119,9.848348486100884,8.45,8.665638586528477,8.234361413471522,0.01853462608123658,0.9904925540089607,0.026863390492381907,0.010205861670091248,1.0907571497006134,0.890227958317308,11976704,5.823776006698608,6.992970943450928
9.91,10.023578166916005,9.796421833083995,8.15,8.535356977359955,7.764643022640047,0.028701486781937964,1.0029315017163754,0.04885668925743736,0.008546284306438567,1.1113081930014734,0.8945548104312774,12140544,5.875340318679809,6.981340837478638
9.96,10.02633249580711,9.893667504192893,8.41,8.621896201004171,8.19810379899583,0.024219880817690814,0.9731520928442479,0.03915045334081861,0.009289308294563016,1.0649709017340254,0.8813332839544704,12304384,5.904306840896607,7.019686889648438
9.889999999999999,9.97306623862918,9.806933761370818,8.41,8.648537208837531,8.171462791162469,0.01927687137504103,0.9895459897816181,0.02921425157084451,0.00933949117923755,1.0909989041819106,0.8880930753813256,12468224,5.89432578086853,6.964132833480835
9.98,10.040000000000001,9.92,8.299999999999999,8.552982212813468,8.04701778718653,0.02602294030366461,0.9770369403064251,0.04464152816613145,0.007404352441197769,1.073764103220837,0.8803097773920133,12632064,5.8557170867919925,7.009436750411988
9.98,10.02,9.940000000000001,8.110000000000001,8.602848861214065,7.617151138785937,0.021708191724610467,0.9731634475290776,0.03778966130766014,0.0056267221415607915,1.050174263386613,0.8961526316715422,12795904,5.891181373596192,7.012853336334229
9.930000000000001,9.99403124237433,9.865968757625673,8.49,8.92692104549907,8.053078954500931,0.02335401963791805,0.9662621200084687,0.033908596055748044,0.012799443220088054,1.0487933181446119,0.8837309218723256,12959744,5.868144893646241,6.973149251937866
9.96,10.008989794855664,9.911010205144338,8.34,8.764735211631907,7.915264788368094,0.013288724045560172,0.9660640470683575,0.025874580941237346,0.000702867149882996,1.0615051806006846,0.8706229135360303,13123584,5.880246591567993,6.986196374893188
9.98,10.02,9.940000000000001,8.530000000000001,8.893455636907726,8.166544363092276,0.015013157323119183,0.9256274409592151,0.02446580682763346,0.005560507818604907,1.0129948521846481,0.8382600297337821,13287424,5.7897735118865965,6.977460289001465
9.97,10.03403124237433,9.905968757625672,8.400000000000002,8.734664010613633,8.065335989386371,0.016674784765928,0.963116393238306,0.02579286416550764,0.0075567053663483565,1.0604704853821054,0.8657623010945066,13451264,5.943517827987671,7.002636480331421
9.9,9.989442719099992,9.810557280900008,8.49,8.804483703870329,8.175516296129672,0.02757068054634142,0.9647648371756077,0.046072550268775825,0.009068810823907012,1.060413248821213,0.8691164255300023,13615104,5.837698221206665,6.930366849899292
9.91,10.05456832294801,9.765431677051991,8.48,8.765657137141714,8.194342862858287,0.015921526063175363,0.957972738146782,0.025358755604212607,0.00648429652213812,1.047661724525478,0.8682837517680859,13778944,5.857446146011353,6.934244203567505
9.94,10.059999999999999,9.82,8.450000000000001,8.855585995813467,8.044414004186535,0.023602259461767923,0.9465620324015618,0.03650568466322732,0.010698834260308526,1.0374761761754268,0.8556478886276968,13942784,5.84727110862732,6.949171781539917
9.940000000000001,9.988989794855664,9.891010205144338,8.41,8.832965719651131,7.987034280348868,0.01792042134911748,0.9496816419064998,0.03200855732752252,0.003832285370712436,1.0595291464223333,0.8398341373906665,14106624,5.8315596103668215,6.942188501358032
9.93,10.008102496759067,9.851897503240933,8.500000000000002,8.819374388453427,8.180625611546576,0.015025154357135731,0.9532317444682121,0.026210599615753002,0.003839709098518461,1.0572948805399933,0.849168608396431,14270464,5.911772871017456,6.949055576324463
9.970000000000002,10.01582575694956,9.924174243050444,8.44,8.743973683071413,8.136026316928586,0.02310047246719474,0.9528983883559704,0.03795157319816922,0.00824937173622026,1.0665495576226258,0.839247219089315,14434304,5.841164779663086,6.956256771087647
9.97,10.015825756949559,9.924174243050443,8.52,8.909358446678635,8.130641553321365,0.017092402331763838,0.943965207785368,0.0326226022836694,0.0015622023798582737,1.0671921458892093,0.8207382696815266,14598144,5.879289531707764,6.959764575958252
9.98,10.02,9.940000000000001,8.459999999999999,8.729072480941474,8.190927519058524,0.02259583933191601,0.9223958112299442,0.0390806544576954,0.006111024206136625,1.0412590114063547,0.8035326110535337,14761984,5.837275600433349,6.955435800552368
9.959999999999999,10.008989794855662,9.911010205144336,8.3,8.622490309931942,7.977509690068059,0.01735785111377477,0.9324363939464092,0.029856112057438322,0.004859590170111222,1.0368569459229453,0.8280158419698731,14925824,5.789339780807495,6.92841157913208
9.97,10.03403124237433,9.905968757625672,8.3,8.637638860322683,7.962361139677318,0.01437802406435362,0.9054064646363258,0.0248634188915167,0.0038926292371905397,1.000128377044002,0.8106845522286498,15089664,5.886476278305054,6.952123355865479
9.97,10.015825756949559,9.924174243050443,8.43,8.82255572852781,8.03744427147219,0.013695099113101558,0.9180393144488335,0.02433095766430697,0.003059240561896147,1.0331140543241568,0.8029645745735101,15253504,5.832476329803467,6.940765905380249
9.92,9.959999999999999,9.88,8.34,8.737994974842648,7.942005025157352,0.025454167606949286,0.9056145057082177,0.05048701008866252,0.00042132512523605434,1.0238027494879796,0.7874262619284558,15417344,5.8400791645050045,6.9015637874603275
9.96,10.008989794855664,9.911010205144338,8.08,8.411058907144938,7.7489410928550635,0.02199781866074768,0.9137861713767051,0.03681777714299027,0.007177860178505097,1.0448414704315445,0.7827308723218658,15581184,5.801065158843994,6.9162873268127445
9.96,10.02633249580711,9.893667504192893,8.19,8.546230262611138,7.833769737388862,0.017563332614372432,0.912503945082426,0.028909091947433234,0.006217573281311631,1.0172423178015333,0.8077655723633188,15745024,5.82708773612976,6.919164419174194
9.99,10.02,9.96,8.349999999999998,8.660644491340179,8.039355508659817,0.0240045303071383,0.9186867125332355,0.03230138773490102,0.015707672879375578,1.0266529365592567,0.8107204885072143,15908864,5.855083417892456,6.9441810131073
9.98,10.02,9.940000000000001,8.46,8.907660585711989,8.012339414288013,0.01564133453066457,0.9176723755896091,0.031643354826441095,-0.0003606857651119559,1.0168195229531443,0.8185252282260739,16072704,5.792268085479736,6.920075750350952
9.91,10.05456832294801,9.765431677051991,8.419999999999998,8.839046536795138,8.000953463204858,0.01452119399618819,0.8928060904145241,0.030762698837748553,-0.0017203108453721742,1.0041428877255236,0.7814692931035245,16236544,5.8090849876403805,6.874525642395019
9.96,10.008989794855664,9.911010205144338,8.349999999999998,8.83010415536631,7.869895844633685,0.0123941053883754,0.9062273271381855,0.020914686847124588,0.003873523929626213,1.0136887536899584,0.7987659005864126,16400384,5.780950880050659,6.8974627494812015
9.98,10.02,9.940000000000001,8.49,8.828969025133565,8.151030974866435,0.0179261522222077,0.8964778624475003,0.030107860131340806,0.005744444313074595,0.993139740773772,0.7998159841212286,16564224,5.775684022903443,6.906680011749268
9.99,10.02,9.96,8.32,8.854415568635496,7.785584431364505,0.019909721112344382,0.8968577355146408,0.02988230522827731,0.009937136996411454,1.0019607444280814,0.7917547266012002,16728064,5.756000614166259,6.902500200271606
9.95,10.017082039324993,9.882917960675005,8.360000000000001,8.784735211631908,7.935264788368095,0.01443640411307564,0.8788168437778949,0.0252839381654357,0.0035888700607155846,0.997741516858597,0.7598921706971928,16891904,5.850647449493408,6.900453424453735
9.959999999999999,10.008989794855662,9.911010205144336,8.2,8.432379000772444,7.967620999227554,0.0156764255429152,0.8952409349381923,0.02660135965615141,0.004751491429678989,1.0062463525442655,0.7842355173321192,17055744,5.8476861953735355,6.904794692993164
9.95,10.030622577482985,9.869377422517013,8.17,8.60370496884403,7.736295031155971,0.01031961551925629,0.9024946719408036,0.01647856045526091,0.004160670583251669,1.0175505193713614,0.7874388245102457,17219584,5.806014966964722,6.884879446029663
9.96,10.008989794855664,9.911010205144338,8.309999999999999,8.651906419945574,7.968093580054423,0.0142574920522747,0.898232513666153,0.02284253558663525,0.005672448517914149,1.0110088009918134,0.7854562263404924,17383424,5.773254537582398,6.878319787979126
9.98,10.02,9.940000000000001,8.34,8.653687742827163,8.026312257172837,0.013594597324845328,0.8783620163798332,0.026724927380378325,0.00046426726931233023,0.9975357136926548,0.7591883190670117,17547264,5.7302600860595705,6.881611013412476
9.94,10.006332495807108,9.873667504192891,8.15,8.57485291572496,7.72514708427504,0.010768609661317841,0.880931805074215,0.019313723427751756,0.0022234958948839246,1.0164014031774917,0.7454622069709382,17711104,5.832556867599488,6.874584817886353
9.99,10.02,9.96,8.25,8.627491721763537,7.872508278236462,0.016811764388694393,0.8716057799756527,0.0357865656863693,-0.002163036908980516,1.0060712100922573,0.7371403498590481,17874944,5.835338973999024,6.902165174484253
9.91,9.98,9.84,8.36,8.701174442184639,8.01882555781536,0.01679198430138053,0.8908454738557339,0.025927573973799023,0.007656394628962039,1.0097614469016503,0.7719295008098174,18038784,5.771132230758667,6.834341382980346
9.95,10.0,9.899999999999999,8.330000000000002,8.558254244210268,8.101745755789736,0.01133107983769145,0.8922849304974079,0.01800151858968295,0.00466064108569995,0.9961073104474758,0.7884625505473399,18202624,5.831518268585205,6.873013925552368
9.93,10.008102496759067,9.851897503240933,8.42,8.86,7.98,0.00946432327473299,0.8642509058117867,0.021666870904897946,-0.002738224355431966,0.9716195739481412,0.7568822376754321,18366464,5.827994155883789,6.855024671554565
9.959999999999999,10.008989794855662,9.911010205144336,8.190000000000001,8.605812457725838,7.7741875422741655,0.01750987144332606,0.8776060342788696,0.027159554740850515,0.007860188145801604,1.0039622229668583,0.7512498455908809,18530304,5.82761583328247,6.876755285263061
9.950000000000001,10.017082039324995,9.882917960675007,8.38,8.803792402008343,7.956207597991659,0.013186687901907102,0.8769234821200371,0.023771248872079105,0.0026021269317351003,0.9996809709667352,0.754165993273339,18694144,5.817524814605713,6.863117742538452
9.96,10.008989794855664,9.911010205144338,8.18,8.352046505340851,8.007953494659148,0.009998118377552549,0.8635357581079006,0.01862989537431157,0.0013663413807935305,0.9645607818158293,0.762510734399972,18857984,5.828658199310302,6.8686822891235355
9.940000000000001,10.020000000000001,9.860000000000001,8.260000000000002,8.689418211071679,7.830581788928324,0.012603769720590139,0.885042255371809,0.02141491560506032,0.0037926238361199547,1.004207695551342,0.765876815192276,19021824,5.770458126068116,6.840567874908447
9.98,10.040000000000001,9.92,8.209999999999999,8.563411940941446,7.856588059058553,0.01305482933239542,0.8867287650704384,0.02276191339693001,0.00334774526786083,0.9977086314928965,0.7757488986479804,19185664,5.789763402938843,6.870051336288452
9.95,10.017082039324993,9.882917960675005,8.370000000000001,8.642213151776325,8.097786848223677,0.00982322373311029,0.8660838730633259,0.018451718016407957,0.001194729449812625,0.9805253974667569,0.7516423486598949,19349504,5.805922746658325,6.85276608467102
9.98,10.02,9.940000000000001,8.17,8.552230297072327,7.7877697029276725,0.01357855744863622,0.8823243997991085,0.02364866206421057,0.00350845283306187,1.0019349704239395,0.7627138291742774,19513344,5.752576875686645,6.855565166473388
10.0,10.0,10.0,8.35,8.560950231097289,8.13904976890271,0.01523897227889388,0.9051202438771725,0.02371044866891291,0.006767495888874851,1.0238646805753393,0.7863758071790056,19677184,5.754002237319947,6.869983386993408
9.94,10.031651513899115,9.848348486100884,8.46,8.743548937575158,8.176451062424844,0.01597359684528779,0.883670262992382,0.025998348829085555,0.005948844861490027,1.0061295110873496,0.7612110148974146,19841024,5.772215080261231,6.828075981140136
9.98,10.02,9.940000000000001,8.270000000000001,8.515153013442626,8.024846986557376,0.0102664553764043,0.880928348749876,0.019809294895254244,0.0007236158575543595,0.9880789725435577,0.7737777249561943,20004864,5.759330749511719,6.849171543121338
9.96,10.02633249580711,9.893667504192893,8.309999999999999,8.690657326213485,7.929342673786513,0.01047588875953801,0.8912523962557316,0.016239800298887733,0.004711977220188288,1.0252898752337016,0.7572149172777616,20168704,5.747377252578735,6.83673996925354
9.99,10.02,9.96,8.379999999999999,8.76418745424597,7.995812545754028,0.015046801619246208,0.8654773257672786,0.03056758841716368,-0.00047398517867126323,0.9960230485643763,0.734931602970181,20332544,5.761196851730347,6.853196859359741
9.96,10.051651513899118,9.868348486100883,8.260000000000002,8.525329983228433,7.99467001677157,0.012793632224202111,0.8709480307996273,0.023558514984733568,0.002028749463670654,1.0037989861919838,0.7380970754072709,20496384,5.836752939224243,6.851755285263062
9.920000000000002,10.007177978870816,9.832822021129187,8.249999999999998,8.681856457633781,7.818143542366214,0.010102332977839941,0.8632151380181312,0.016545798967738883,0.0036588669879409983,1.0034183541055643,0.723011921930698,20660224,5.798287963867187,6.813225269317627
9.98,10.02,9.940000000000001,8.51,8.848969025133567,8.171030974866433,0.014044060400192343,0.8700451768934727,0.02471739837107327,0.003370722429311414,1.0097302448181296,0.7303601089688158,20824064,5.7917872905731205,6.84843430519104
9.94,10.031651513899117,9.848348486100882,8.290000000000001,8.66536648758247,7.914633512417532,0.013538633009011342,0.8701881274580956,0.024363008197167184,0.002714257820855501,0.9905664617051385,0.7498097932110527,20987904,5.754236268997192,6.8132977962493895
9.97,10.015825756949559,9.924174243050443,8.27,8.65742741255621,7.882572587443789,0.00734345984383247,0.8686659328639508,0.0139233465156719,0.0007635731719930388,0.9863401506220718,0.7509917151058297,21151744,5.769490480422974,6.83094539642334
9.95,10.017082039324993,9.882917960675005,8.24,8.572264954516722,7.907735045483277,0.012651107544661453,0.8642793387174607,0.01903240902535574,0.006269806063967166,0.9737046974509901,0.7548539799839312,21315584,5.711888122558594,6.8023984909057615
9.970000000000002,10.01582575694956,9.924174243050444,8.17,8.687783738639984,7.6522162613600155,0.013948771556897499,0.8672567687928676,0.02083395355974275,0.007063589554052246,0.96551426069689,0.7689992768888453,21479424,5.751556348800659,6.8259681224822994
9.98,10.02,9.940000000000001,8.260000000000002,8.576859590355099,7.943140409644904,0.012953785799618289,0.8550497971475124,0.021933642473323724,0.003973929125912852,0.9531149281509661,0.7569846661440587,21643264,5.77048077583313,6.83355393409729
9.98,10.02,9.940000000000001,8.11,8.474554522671163,7.745445477328836,0.01673922921909247,0.8690028935670853,0.033313159656726425,0.00016529878145851717,0.9739828768780716,0.7640229102560989,21807104,5.751156377792358,6.83002667427063
10.0,10.0,10.0,8.320000000000002,8.615972971738977,8.024027028261028,0.01286333736061345,0.8731701001524925,0.022542096000347935,0.0031845787208789663,0.9826070622691626,0.7637331380358224,21970944,5.781224632263184,6.845617198944092
9.97,10.03403124237433,9.905968757625672,8.360000000000001,8.837912125813942,7.88208787418606,0.01023218735645053,0.869012413173914,0.022577495443176904,-0.002113120730275843,0.9707994399937183,0.7672253863541096,22134784,5.763123559951782,6.821093130111694
9.97,10.03403124237433,9.905968757625672,8.11,8.448969025133566,7.7710309748664335,0.0173411681076686,0.8563116274774074,0.03383947626900963,0.0008428599463275767,0.9598675945629818,0.7527556603918331,22298624,5.714903497695923,6.804968452453613
9.99,10.02,9.96,8.379999999999999,8.927357287336159,7.832642712663839,0.01393186634668377,0.8601754389703273,0.025138512094201145,0.002725220599166394,0.9629082700335962,0.7574426079070584,22462464,5.753150367736817,6.827476119995117
9.98,10.02,9.940000000000001,8.209999999999999,8.551906419945574,7.868093580054424,0.00993013580373368,0.8491051338613034,0.01881806980990823,0.0010422017975591277,0.9400243974243545,0.7581858702982522,22626304,5.788075733184814,6.828059148788452
9.959999999999999,10.008989794855662,9.911010205144336,8.239999999999998,8.732341345003645,7.747658654996352,0.00983720970834834,0.8490112610161304,0.017173003019143828,0.0025014163975528502,0.9413863157242074,0.7566362063080535,22790144,5.743620109558106,6.802127933502197
9.98,10.02,9.940000000000001,8.41,8.718058436014987,8.101941563985013,0.01221229987968395,0.8302022874355316,0.023185773474475264,0.001238826284892634,0.9413822813523025,0.7190222935187607,22953984,5.772276449203491,6.820873975753784
9.95,10.0,9.899999999999999,8.379999999999999,8.708024389337133,8.051975610662865,0.01106370769084602,0.8509294055402279,0.01998306769074413,0.0021443476909479113,0.9499570372281186,0.7519017738523371,23117824,5.737766885757447,6.7892035961151125
9.950000000000001,10.017082039324995,9.882917960675007,8.41,8.832965719651131,7.987034280348868,0.010249887040845302,0.8335667833685875,0.018337781869871325,0.0021619922118192806,0.9259650467327536,0.7411685200044213,23281664,5.720222663879395,6.7872411727905275
9.97,10.03403124237433,9.905968757625672,8.11,8.421287648325468,7.798712351674532,0.011960477646789449,0.8515750601887703,0.024057305171710834,-0.0001363498781319361,0.9469254694477031,0.7562246509298375,23445504,5.744230890274048,6.800908851623535
9.97,10.06,9.88,8.15,8.545600808897051,7.754399191102951,0.012061897703097162,0.8243388488888741,0.02186791229461811,0.002255883111576212,0.9119757035316214,0.7367019942461268,23609344,5.6515881538391115,6.781553506851196
10.0,10.0,10.0,8.389999999999999,8.66367864366808,8.116321356331918,0.008683716262021291,0.8267944872379303,0.017358601720911707,8.830803130877377e-06,0.9126346659312127,0.7409543085446478,23773184,5.74767837524414,6.817723751068115
9.96,10.02633249580711,9.893667504192893,8.3,8.731277173056958,7.868722826943044,0.007795432129932991,0.8254982270300388,0.014204435565629319,0.0013864286942366624,0.9131967691802193,0.7377996848798584,23937024,5.747871065139771,6.791092872619629
9.98,10.02,9.940000000000001,8.209999999999999,8.68,7.739999999999999,0.0168932475986366,0.8179280743002891,0.02599069403244311,0.007795801164830089,0.9048045094592374,0.7310516391413409,24100864,5.725708913803101,6.7964186668396
9.92,10.044899959967967,9.795100040032032,7.989999999999999,8.274429253066558,7.705570746933442,0.014758385760069308,0.8380814336240292,0.022718471552822424,0.006798299967316191,0.944898746422707,0.7312641208253514,24264704,5.713215732574463,6.75340895652771
9.98,10.02,9.940000000000001,8.02,8.482168800331653,7.557831199668346,0.01104380689212117,0.8261839210987091,0.021691859299769644,0.00039575448447269623,0.9058933184411019,0.7464745237563163,24428544,5.719688892364502,6.791728830337524
9.99,10.02,9.96,8.34,8.714699879903904,7.965300120096096,0.012065096553851578,0.840478677302599,0.021035131881366825,0.0030950612263363313,0.9192089630575166,0.7617483915476813,24592384,5.7122095108032225,6.798255395889282
9.99,10.02,9.96,8.040000000000001,8.478634243989227,7.601365756010774,0.009706614819879129,0.823234387487173,0.017373266790829213,0.0020399628489290427,0.8991805481364948,0.7472882268378512,24756224,5.789859342575073,6.814648771286011
9.97,10.015825756949559,9.924174243050443,8.1,8.517133072292284,7.682866927707716,0.00777029911259884,0.8244205139577389,0.014362301838225167,0.0011782963869725119,0.9075873590691865,0.7412536688462912,24920064,5.726127672195434,6.784639072418213


==> data/progress-coinrun-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.18,3.8754135460285486,2.4845864539714517,2.6499999999999995,3.1564582904840233,2.1435417095159757,0.5073564402759075,2.705788865685463,0.7701304701073856,0.24458241044442952,2.7078240242358365,2.7037537071350894,16384,0.2727857120335102,2.051457703113556
5.8100000000000005,6.419015599143405,5.200984400856596,5.04,5.389857113690718,4.690142886309282,0.9409977179020643,2.558772361278534,1.1931803012610478,0.6888151345430809,2.6295157717628013,2.488028950794267,180224,1.841012680530548,5.22256236076355
6.05,6.566236379965612,5.533763620034388,5.71,6.28,5.14,1.1910342812538146,2.395612548291683,1.4202448518893156,0.9618237106183136,2.5097744100879495,2.2814506864954165,344064,3.892639684677124,5.6046874046325685
6.290000000000001,6.62600595232823,5.953994047671772,5.99,6.676221538571911,5.30377846142809,1.143457093089819,2.2395746797323226,1.3399246701665368,0.946989516013101,2.4198603818110143,2.059288977653631,507904,4.5332173824310305,5.860771322250367
6.5600000000000005,7.037912125813941,6.08208787418606,6.23,6.724064773081425,5.735935226918576,1.0242723912000655,2.0150471732020376,1.0686037070658558,0.9799410753342752,2.207710117081669,1.8223842293224064,671744,5.0180949687957765,6.1697288990020756
6.92,7.417594212184989,6.422405787815011,6.75,7.230104155366313,6.269895844633687,1.0054148763418198,2.004099150002003,1.0779587760883362,0.9328709765953033,2.1989578173308173,1.8092404826731887,835584,5.436126804351806,6.515245580673218
7.640000000000001,8.12620983124573,7.153790168754272,6.82,7.182767142944341,6.45723285705566,1.0541829489171506,1.876453723013401,1.1395495316169968,0.9688163662173044,2.054741414910141,1.6981660311166615,999424,5.657001066207886,7.236232423782349
7.8,8.293963561409138,7.306036438590861,7.4,7.962138772902208,6.837861227097792,0.9138707049190998,1.7488807380199431,0.9647410782129295,0.8630003316252701,1.9232324624416046,1.5745290135982817,1163264,6.056212711334228,7.430208587646485
8.29,8.649026461420323,7.930973538579674,7.750000000000002,8.11124783736377,7.388752162636233,0.7926921963691711,1.691108199954033,0.8590655291790813,0.7263188635592609,1.85715550650968,1.5250608933983858,1327104,6.473826503753662,7.808543872833252
8.71,8.85456832294801,8.565431677051992,8.16,8.498230690505755,7.821769309494245,0.6661356806755065,1.6259713664650917,0.7669681928664728,0.5653031684845403,1.784248102667331,1.4676946302628524,1490944,6.7539942264556885,8.086889553070069
8.89,9.181376045686669,8.598623954313332,8.26,8.532763633939718,7.987236366060283,0.5482096258550883,1.5927707463502885,0.6342394644056467,0.4621797873045298,1.7688515892095702,1.4166899034910068,1654784,6.6832122802734375,8.105580711364746
8.95,9.160950231097289,8.73904976890271,8.250000000000002,8.693283205186031,7.806716794813972,0.48291270062327385,1.5672772526741028,0.5811610380687632,0.3846643631777845,1.7548099090838383,1.3797445962643673,1818624,6.620642948150635,7.985565805435181
9.319999999999999,9.52396078054371,9.116039219456287,8.49,8.92,8.06,0.38614178746938704,1.516837413609028,0.45594391930849154,0.31633965563028255,1.6229862502968586,1.4106885769211972,1982464,6.802550029754639,8.19529299736023
9.16,9.50698703145795,8.81301296854205,8.27,8.73270941205037,7.807290587949629,0.36898342799395323,1.5224336802959442,0.43504814084796406,0.3029187151399424,1.659873677329252,1.3849936832626364,2146304,6.69577431678772,7.946995782852173
9.290000000000001,9.51561028345357,9.064389716546431,8.36,8.864380808516739,7.85561919148326,0.3170219611376524,1.5079705715179443,0.349307201465715,0.28473672080958984,1.6522746145353497,1.363666528500539,2310144,6.665216588973999,7.955313062667846
9.55,9.746214168703487,9.353785831296515,8.629999999999999,8.89851443164195,8.361485568358049,0.2789181577041745,1.4786045297980308,0.32884467400419576,0.22899164140415323,1.619597750277609,1.3376113093184525,2473984,6.745578241348267,8.096510410308838
9.37,9.589317121994613,9.150682878005385,8.620000000000001,8.922654919008432,8.31734508099157,0.2880977723747492,1.4501711562275887,0.32707466550794423,0.24912087924155418,1.5893679174047766,1.310974395050401,2637824,6.68005051612854,7.877783346176147
9.44,9.705329983228431,9.174670016771568,8.580000000000002,8.928711915483255,8.231288084516748,0.2494961481541395,1.4569453716278076,0.2772823815542931,0.22170991475398594,1.590646379294511,1.3232443639611042,2801664,6.653517484664917,7.860837173461914
9.469999999999999,9.6252417469626,9.314758253037398,8.860000000000001,9.173687742827164,8.546312257172838,0.2371797725558281,1.4593941956758498,0.2985577376421871,0.17580180746946902,1.5541537923560849,1.3646345989956148,2965504,6.552377843856812,7.804019403457642
9.579999999999998,9.862134719593316,9.29786528040668,8.62,8.912574776766554,8.327425223233444,0.20686836019158358,1.4619695663452148,0.24669569826445598,0.1670410221187112,1.6064339780652288,1.3175051546252008,3129344,6.562039518356324,7.841768026351929
9.610000000000001,9.831133443874961,9.388866556125041,8.599999999999998,8.909838667696592,8.290161332303404,0.20538029987365003,1.4269855692982674,0.25600649437023465,0.1547541053770654,1.5496584827277005,1.3043126558688343,3293184,6.535440397262573,7.830266094207763
9.489999999999998,9.719999999999999,9.259999999999998,8.53,8.816530975637887,8.243469024362112,0.20548806367442013,1.4287877276539802,0.25160187157324315,0.15937425577559708,1.540137959573941,1.3174374957340194,3457024,6.568447017669678,7.691572761535644
9.63,9.894764045897475,9.365235954102527,8.820000000000002,9.154065861769803,8.485934138230201,0.18906143577769396,1.4013899758458137,0.22365871796367737,0.15446415359171056,1.5133849312972425,1.289395020394385,3620864,6.443694114685059,7.748386526107788
9.649999999999997,9.818819430161339,9.481180569838655,8.809999999999999,9.08367864366808,8.536321356331918,0.1877937133423984,1.4212663888931274,0.2302639249861209,0.1453235016986759,1.537636594615692,1.3048961831705628,3784704,6.495507717132568,7.737939500808716
9.61,9.767797338380594,9.452202661619404,8.860000000000001,9.289418211071679,8.430581788928324,0.17531959060579538,1.416326779127121,0.2184369441555554,0.13220223705603537,1.5468923928788154,1.2857611653754266,3948544,6.500094699859619,7.67105712890625
9.66,9.802828568570858,9.517171431429142,8.89,9.305812457725837,8.474187542274164,0.17216450916603204,1.4249066546559335,0.20657497035271372,0.13775404797935037,1.5460945039547618,1.3037188053571052,4112384,6.44324140548706,7.665028619766235
9.78,9.998174242292713,9.561825757707286,8.620000000000001,8.909136645896021,8.33086335410398,0.1701945471577346,1.4088343650102615,0.19063505827706845,0.14975403603840076,1.5233707256361164,1.2942980043844066,4276224,6.4896008491516115,7.740039253234864
9.67,9.854661853126194,9.485338146873806,8.870000000000001,9.267617907041421,8.472382092958581,0.15086848223581906,1.4077202633023262,0.1780924256616062,0.12364453881003189,1.502777336670322,1.3126631899343304,4440064,6.45073356628418,7.629410886764527
9.790000000000001,9.912065556157339,9.667934443842663,8.690000000000001,8.940798724079691,8.439201275920311,0.16477524088695644,1.3782260820269585,0.2115137735208408,0.11803670825307208,1.502054370094132,1.254397793959785,4603904,6.455167293548584,7.69536452293396
9.73,9.90916472867169,9.55083527132831,8.55,8.847489495612871,8.25251050438713,0.144868635199964,1.385486014187336,0.19290313508149096,0.09683413531843707,1.5007618048297484,1.2702102235449235,4767744,6.416386556625366,7.622089433670044
9.78,9.877979589711327,9.682020410288672,8.709999999999999,8.926564078277076,8.493435921722922,0.14029820598661896,1.3726673483848573,0.17937465223546195,0.10122175973777597,1.4807463477557818,1.2645883490139327,4931584,6.340006256103516,7.616854572296143
9.71,9.874012194668568,9.545987805331434,8.739999999999998,9.00153393661244,8.478466063387557,0.1603964503854513,1.3752058461308478,0.19208507522034518,0.12870782555055743,1.4918949244936452,1.2585167677680504,5095424,6.399038076400757,7.561475610733032
9.810000000000002,9.893066238629183,9.726933761370821,8.620000000000001,9.019499687108764,8.220500312891238,0.13799558263272044,1.382617612183094,0.1590484559082716,0.11694270935716926,1.4919462974588618,1.2732889269073262,5259264,6.386421585083008,7.607405185699463
9.84,9.9513552872566,9.7286447127434,8.85,9.0,8.7,0.13345489893108606,1.3276892811059953,0.14800904622084626,0.11890075164132585,1.427053883981229,1.2283246782307615,5423104,6.359927940368652,7.599679565429687
9.83,9.92,9.74,8.620000000000001,9.001575680566779,8.238424319433223,0.12349234158173199,1.3440719068050384,0.15518850986662797,0.09179617329683602,1.4353227342100592,1.2528210794000176,5586944,6.3502137660980225,7.570789861679077
9.84,9.931651513899116,9.748348486100884,8.71,8.867797338380596,8.552202661619406,0.11833029696717853,1.3352461457252502,0.14277315044446667,0.09388744348989041,1.4340133188131687,1.2364789726373318,5750784,6.337960624694825,7.551890182495117
9.820000000000002,9.986132477258364,9.65386752274164,8.75,9.076343377441615,8.423656622558385,0.11971108485013242,1.3557887241244315,0.13996534255923523,0.0994568271410296,1.4505791412575866,1.2609983069912765,5914624,6.324357557296753,7.527116584777832
9.81,9.940000000000001,9.68,8.639999999999999,9.009323706252387,8.270676293747611,0.12425716863945122,1.3421356558799744,0.14882025647034486,0.09969408080855757,1.4567847363174131,1.2274865754425357,6078464,6.301778173446655,7.500459671020508
9.879999999999999,9.94,9.819999999999999,8.68,8.975972971738974,8.384027028261025,0.10731332991272209,1.3399225562810897,0.13147868936276122,0.08314797046268298,1.434361181413684,1.2454839311484953,6242304,6.373665428161621,7.550294256210327
9.870000000000001,9.98,9.760000000000002,8.75,9.070156211871643,8.429843788128357,0.12024525841698049,1.3356006294488907,0.13996135247688574,0.10052916435707523,1.4590714077114728,1.2121298511863086,6406144,6.323034572601318,7.517687797546387
9.790000000000001,9.894403065089106,9.685596934910896,8.540000000000001,8.777486841740759,8.302513158259243,0.11563866818323729,1.3050272271037102,0.13347244653406662,0.09780488983240795,1.434359843867121,1.1756946103402994,6569984,6.271173095703125,7.440873336791992
9.920000000000002,9.99483314773548,9.845166852264523,8.72,9.054065861769802,8.3859341382302,0.13009614166803654,1.311603197455406,0.14929768233186513,0.11089460100420795,1.4222428302073802,1.200963564703432,6733824,6.331735706329345,7.536046838760376
9.870000000000001,9.98874342087038,9.751256579129622,8.64,8.943973683071414,8.336026316928587,0.11659755203872915,1.2872441396117211,0.13880451237857677,0.09439059169888153,1.388870732291591,1.1856175469318513,6897664,6.2524675846099855,7.4644218444824215
9.820000000000002,9.952664991614219,9.687335008385785,8.51,8.78730849247724,8.232691507522759,0.11650107344612477,1.3196465745568275,0.14820615951379135,0.08479598737845821,1.3991640765853046,1.2401290725283505,7061504,6.234893083572388,7.412137794494629
9.870000000000001,9.948102496759068,9.791897503240934,8.719999999999999,9.062928563989644,8.377071436010354,0.11757594645023343,1.330262053012848,0.13956873701683048,0.09558315588363639,1.410215637314898,1.250308468710798,7225344,6.264220476150513,7.441022443771362
9.81,9.932065556157339,9.687934443842662,8.73,9.005862284482674,8.454137715517327,0.11711682835593815,1.3220209911465646,0.14514435846212076,0.08908929824975555,1.3998993882792712,1.244142594013858,7389184,6.298432111740112,7.3897802352905275
9.879999999999999,9.977979589711326,9.782020410288672,8.67,8.893830292855993,8.446169707144007,0.1047497415915131,1.3085357040166854,0.1298742041262696,0.07962527905675659,1.411350021793248,1.2057213862401228,7553024,6.2168128967285154,7.415872478485108
9.870000000000001,10.043493515728976,9.696506484271026,8.67,9.010734500748017,8.329265499251983,0.09313742471858853,1.307233953475952,0.11657574072526111,0.06969910871191595,1.393405158547949,1.2210627484039551,7716864,6.264199352264404,7.409416532516479
9.9,9.977459666924148,9.822540333075853,8.59,9.114309069156732,8.065690930843267,0.10156587762758132,1.3186832040548324,0.11514686579602613,0.0879848894591365,1.40343997858518,1.2339264295244847,7880704,6.244385719299316,7.4258012771606445
9.819999999999999,9.917979589711326,9.722020410288671,8.82,9.16,8.48,0.11018871692940588,1.3352549433708192,0.13155049858577528,0.08882693527303649,1.4220412671490374,1.248468619592601,8044544,6.198966360092163,7.34283037185669
9.89,9.994403065089106,9.785596934910895,8.790000000000001,9.081376045686671,8.49862395431333,0.11145562622696156,1.2961413517594338,0.1358049155972132,0.08710633685670993,1.3896212118474136,1.202661491671454,8208384,6.300461149215698,7.405812358856201
9.900000000000002,9.96324555320337,9.836754446796634,8.58,8.914065861769801,8.245934138230199,0.10319629199802868,1.292910671234131,0.11925422788820107,0.0871383561078563,1.378977008093243,1.2068443343750188,8372224,6.26026873588562,7.400633001327515
9.879999999999999,9.996619037896904,9.763380962103094,8.559999999999999,8.909857113690716,8.210142886309281,0.10107909562066197,1.3119950205087663,0.11874654976987774,0.08341164147144621,1.4005468238692982,1.2234432171482343,8536064,6.194483709335327,7.353289365768433
9.91,9.98,9.84,8.690000000000001,9.05728735344414,8.322712646555862,0.10034265406429765,1.314309024810791,0.11341521761389649,0.08727009051469882,1.412600199900434,1.2160178497211478,8699904,6.208778953552246,7.366632461547852
9.82,9.986132477258362,9.653867522741638,8.679999999999998,8.943818119165456,8.41618188083454,0.10077471509575839,1.2868006631731987,0.1293495349469191,0.0721998952445977,1.39034228408448,1.1832590422619176,8863744,6.157469415664673,7.279799890518189
9.86,9.979999999999999,9.74,8.530000000000001,8.96139309220246,8.098606907797542,0.09098932975903148,1.2607556775212287,0.11522863394701323,0.06675002557104974,1.349324574895619,1.1721867801468384,9027584,6.200542068481445,7.311000633239746
9.95,10.04219544457293,9.85780455542707,8.75,9.108468966578698,8.391531033421302,0.10543962894007557,1.27474397867918,0.12499549217781367,0.08588376570233747,1.3605868236369314,1.1889011337214288,9191424,6.224943017959594,7.375014019012451
9.899999999999999,10.018321595661991,9.781678404338006,8.7,8.960768096208106,8.439231903791892,0.0916321064345538,1.276525691151619,0.11568747197586372,0.06757674089324388,1.3588990291213605,1.1941523531818774,9355264,6.215056896209717,7.327012586593628
9.88,10.020000000000001,9.74,8.7,9.040587727318528,8.359412272681471,0.10655494895763691,1.2979557737708092,0.1255527537870931,0.08755714412818072,1.388864506890644,1.2070470406509743,9519104,6.191659927368164,7.304022693634034
9.9,10.0,9.8,8.719999999999999,8.979999999999999,8.459999999999999,0.09268747996538876,1.2847428381443025,0.10720671290409867,0.07816824702667885,1.3682140420103255,1.2012716342782794,9682944,6.125585412979126,7.296691179275513
9.870000000000001,10.018660687473186,9.721339312526815,8.72,8.976124969497315,8.463875030502686,0.09642815934494132,1.2701856255531312,0.11447228457724752,0.07838403411263513,1.3562853787283422,1.1840858723779202,9846784,6.137264013290405,7.268405437469482
9.91,10.014403065089105,9.805596934910895,8.709999999999999,9.051906419945574,8.368093580054424,0.1057370271533727,1.2613197058439254,0.13661856061782443,0.07485549368892096,1.3446756516231846,1.1779637600646662,10010624,6.213720655441284,7.309822416305542
9.91,10.004339811320566,9.815660188679434,8.65,8.940688837074973,8.359311162925028,0.09644687306135888,1.2730201423168181,0.11265141583913027,0.08024233028358749,1.3407280510237496,1.2053122336098867,10174464,6.1293299198150635,7.285499382019043
9.82,9.936619037896907,9.703380962103093,8.599999999999998,8.93763886032268,8.262361139677315,0.08656989391893145,1.2977795615792274,0.10290648585321584,0.07023330198464707,1.3819969573365047,1.21356216582195,10338304,6.143554306030273,7.214811992645264
9.920000000000002,9.99483314773548,9.845166852264523,8.66,8.986190128606001,8.333809871394,0.08603047863580283,1.2812849313020707,0.0988895255221446,0.07317143174946107,1.3479825439439965,1.2145873186601448,10502144,6.187928962707519,7.295262479782105
9.89,10.054012194668568,9.725987805331433,8.66,8.989241552663087,8.330758447336914,0.08515842291526494,1.2869451850652696,0.10307841260128087,0.06723843322924902,1.3487485715425178,1.2251417985880213,10665984,6.0727231979370115,7.232231569290161
9.870000000000001,9.996885775404497,9.743114224595505,8.819999999999999,9.144961536185436,8.495038463814561,0.08878806820139287,1.2969478785991668,0.10650841955610894,0.0710677168466768,1.3628963948609696,1.230999362337364,10829824,6.118939781188965,7.2289206981658936
9.94,10.006332495807108,9.873667504192891,8.790000000000001,9.063678643668082,8.51632135633192,0.0985584659967571,1.2663175210356712,0.12477023590267244,0.07234669609084177,1.322137924068048,1.2104971180032944,10993664,6.1210709571838375,7.273511028289795
9.96,10.008989794855664,9.911010205144338,8.74,9.12262252939418,8.35737747060582,0.09703642074018712,1.2746744617819785,0.11585091821120602,0.07822192326916821,1.3288805504199979,1.2204683731439592,11157504,6.084357786178589,7.270482587814331
9.94,10.006332495807108,9.873667504192891,8.8,9.11622776601684,8.483772233983162,0.08760502287186678,1.2449737280607223,0.10486021496891672,0.07034983077481684,1.3109766304590467,1.1789708256623979,11321344,6.146026992797852,7.270111703872681
9.890000000000002,10.076815416922697,9.703184583077308,8.56,8.991740662898458,8.128259337101543,0.09200572739355262,1.2272355929017067,0.1115807466268437,0.07243070816026154,1.274816267949284,1.1796549178541293,11485184,6.134291505813598,7.223573350906372
9.91,9.98,9.84,8.799999999999999,9.040831891575845,8.559168108424153,0.0856982985977083,1.2432616278529167,0.10155442390423337,0.06984217329118324,1.299436901301463,1.1870863544043704,11649024,6.127519130706787,7.226203107833863
9.890000000000002,9.984339811320568,9.795660188679436,8.76,9.029072480941474,8.490927519058525,0.08520394759252663,1.235580748319626,0.11571308352251096,0.054694811662542295,1.3007151636217846,1.1704463330174673,11812864,6.07723445892334,7.199123239517212
9.889999999999999,9.984339811320565,9.795660188679433,8.580000000000002,8.917045990927056,8.242954009072948,0.08526585306972259,1.2541226208209992,0.09939824341618714,0.07113346272325805,1.3216319557008074,1.186613285941191,11976704,6.135823583602905,7.2075118064880375
9.930000000000001,10.008102496759069,9.851897503240934,8.790000000000001,9.183573373083089,8.396426626916913,0.09032036527059965,1.2552447676658631,0.11701676779613825,0.06362396274506106,1.322875598747551,1.1876139365841754,12140544,6.112672424316406,7.222681713104248
9.93,10.008102496759067,9.851897503240933,8.57,8.95742741255621,8.18257258744379,0.08002554713748392,1.2447563633322716,0.09072846055231523,0.0693226337226526,1.3009874760171458,1.1885252506473973,12304384,6.108289384841919,7.218284320831299
9.910000000000002,9.963851648071346,9.856148351928658,8.59,8.881376045686668,8.298623954313332,0.08965231138281522,1.231211356818676,0.11411903803771416,0.06518558472791629,1.3012371029201633,1.1611856107171887,12468224,6.096704626083374,7.1938529968261715
9.91,9.993066238629181,9.82693376137082,8.75,9.050832179129827,8.449167820870173,0.08586897701025005,1.2292845845222473,0.10604580754373748,0.06569214647676262,1.3034773648709541,1.1550918041735405,12632064,6.075537014007568,7.184730768203735
9.91,9.993066238629181,9.82693376137082,8.55,8.902845575287548,8.197154424712453,0.08826176198199386,1.2381051808595658,0.10207767491509205,0.07444584904889566,1.3134800518654672,1.1627303098536643,12795904,6.1162866115570065,7.198767137527466
9.930000000000001,10.008102496759069,9.851897503240934,8.52,8.809136645896018,8.230863354103981,0.07944065788760774,1.2466140225529672,0.09927848968577765,0.059602826089437816,1.3186814190240277,1.1745466260819066,12959744,6.128813076019287,7.202038288116455
9.92,10.007177978870812,9.832822021129187,8.65,8.976343377441616,8.323656622558385,0.07602331996895369,1.2525539845228195,0.08644268927862303,0.06560395065928434,1.3164654376727334,1.1886425313729057,13123584,6.037149858474732,7.169916868209839
9.88,9.967177978870815,9.792822021129187,8.610000000000001,8.856779253585062,8.36322074641494,0.08644374543800945,1.2331422492861748,0.1089944730155475,0.0638930178604714,1.2863039634574163,1.1799805351149333,13287424,6.107880544662476,7.160710287094116
9.890000000000002,9.943851648071346,9.836148351928658,8.64,8.89377155080899,8.38622844919101,0.07275085994042454,1.2245743617415428,0.08409043779765414,0.061411282083194955,1.2899117366753303,1.1592369868077552,13451264,6.115611028671265,7.162018585205078
9.930000000000001,10.020000000000001,9.840000000000002,8.780000000000001,9.137211421989836,8.422788578010167,0.09177790763787921,1.2512819170951843,0.1096237167355114,0.07393209854024703,1.3141417008795964,1.1884221333107723,13615104,6.082538175582886,7.1815653324127195
9.91,10.023578166916005,9.796421833083995,8.77,9.110734500748016,8.429265499251983,0.07909613186493512,1.2483953312039375,0.09250084552772692,0.06569141820214333,1.343170940623923,1.1536197217839521,13778944,6.059283828735351,7.154063367843628
9.95,10.052469507659595,9.847530492340404,8.61,8.936955654485436,8.283044345514563,0.08496481897309417,1.2282045036554337,0.09209784996514406,0.07783178798104429,1.3031579981706398,1.1532510091402275,13942784,6.068528461456299,7.175997066497803
9.96,10.02633249580711,9.893667504192893,8.69,9.075875627631493,8.304124372368506,0.0846426529344171,1.2363446980714798,0.09847863934920396,0.07080666651963023,1.3290574645016424,1.1436319316413173,14106624,6.047240161895752,7.177239894866943
9.95,10.017082039324993,9.882917960675005,8.61,9.011123422402632,8.208876577597367,0.08346282932907338,1.2151877745985984,0.1063982422848298,0.06052741637331696,1.2952367449849906,1.1351388042122061,14270464,6.081692314147949,7.177083492279053
9.959999999999999,10.026332495807107,9.89366750419289,8.59,9.055725240887801,8.124274759112199,0.07748940032906829,1.2409930184483529,0.0948711801259694,0.06010762053216717,1.3341707179287001,1.1478153189680056,14434304,6.045357942581177,7.166095876693726
9.94,10.02,9.86,8.46,8.898634243989227,8.021365756010775,0.07879975624382493,1.2256845965981484,0.09135445532661411,0.06624505716103575,1.3063295673827913,1.1450396258135056,14598144,6.049603033065796,7.149802494049072
9.93,10.02,9.84,8.899999999999999,9.182842712474617,8.61715728752538,0.0860302620567381,1.2228374153375625,0.10644894817455114,0.06561157593892505,1.3118315867657229,1.1338432439094022,14761984,6.019175386428833,7.131411218643189
9.92,9.994833147735479,9.845166852264521,8.559999999999999,8.784499443206435,8.335500556793562,0.07176266885362562,1.2289776250720024,0.08003003146004066,0.06349530624721057,1.3286740897055715,1.1292811604384332,14925824,6.039035081863403,7.12951169013977
9.99,10.02,9.96,8.700000000000001,9.009838667696595,8.390161332303407,0.07918000379577274,1.2209241762757301,0.10019436970545084,0.058165637886094634,1.302405998975709,1.1394423535757512,15089664,6.060869646072388,7.177265930175781
9.93,10.008102496759067,9.851897503240933,8.58,8.892409987036267,8.267590012963733,0.07444242867641146,1.2078511357307433,0.0901222385287507,0.05876261882407222,1.3031280530028495,1.1125742184586371,15253504,6.106310129165649,7.145906400680542
9.89,10.03456832294801,9.745431677051991,8.649999999999999,9.070119030751998,8.229880969247999,0.08724902132526038,1.2195308819413184,0.11701228249056503,0.05748576015995573,1.3044302085627597,1.1346315553198771,15417344,6.027961683273316,7.089373350143433
9.940000000000001,10.00633249580711,9.873667504192893,8.629999999999999,8.964813380855663,8.295186619144335,0.07187271839939054,1.186642763018608,0.08988250444792352,0.053862932350857554,1.283424198024156,1.08986132801306,15581184,6.0269698143005375,7.12594780921936
9.91,9.98,9.84,8.719999999999999,8.968193472919817,8.471806527080181,0.08307794085703787,1.2032137989997864,0.10317937381207855,0.0629765079019972,1.2905731250582981,1.1158544729412747,15745024,6.007429313659668,7.095841646194458
9.940000000000001,10.00633249580711,9.873667504192893,8.48,8.751293199325012,8.208706800674989,0.07347249798476693,1.1907989963889123,0.0904422356008591,0.05650276036867476,1.2723790094294007,1.1092189833484238,15908864,6.060361719131469,7.123737525939942
9.940000000000001,10.00633249580711,9.873667504192893,8.659999999999998,8.943548937575155,8.376451062424842,0.08805779227986929,1.202122075855732,0.10178446068257865,0.07433112387715993,1.309601899974133,1.094642251737331,16072704,6.02085280418396,7.1104240894317625
9.98,10.02,9.940000000000001,8.69,9.004483703870328,8.375516296129671,0.08093877676874396,1.238735032081604,0.10448523937604076,0.057392314161447154,1.3354695508148746,1.1420005133483333,16236544,6.014545822143555,7.133530759811402
9.950000000000001,10.0,9.900000000000002,8.73,8.958254244210266,8.501745755789734,0.07388998158276079,1.2258441284298898,0.09001001962718216,0.05776994353833942,1.3013477072067674,1.1503405496530121,16400384,6.0254072666168215,7.11593542098999
9.91,10.014403065089105,9.805596934910895,8.59,8.874429253066557,8.305570746933443,0.08892740663141009,1.2241926327347756,0.11598624752319767,0.061868565739622516,1.3278207864320428,1.1205644790375084,16564224,6.074748229980469,7.0980785369873045
9.930000000000001,9.99403124237433,9.865968757625673,8.559999999999999,8.979999999999999,8.139999999999999,0.08284738394431765,1.2236729100346566,0.0920745507263353,0.0736202171623,1.3060948864199988,1.1412509336493144,16728064,5.999413633346558,7.083246469497681
9.94,10.006332495807108,9.873667504192891,8.89,9.246230262611139,8.533769737388862,0.07877605366520579,1.2092996537685394,0.09366484601141271,0.06388726131899887,1.2889768575614657,1.1296224499756131,16891904,6.043644285202026,7.104666376113892
9.98,10.02,9.940000000000001,8.6,9.038178046004132,8.161821953995867,0.0727532959543168,1.1956797659397125,0.08690329250717281,0.0586032994014608,1.2439691422038588,1.1473903896755662,17055744,6.004398202896118,7.120418834686279
9.95,10.017082039324993,9.882917960675005,8.500000000000004,8.86878177829172,8.131218221708288,0.08171859360300002,1.2161995872855187,0.09596513636495592,0.06747205084104411,1.2943340211894052,1.1380651533816322,17219584,5.959985208511353,7.080591201782227
9.95,10.04219544457293,9.85780455542707,8.620000000000001,8.965832329315813,8.27416767068419,0.08461488746106623,1.2171501785516738,0.10558313472608882,0.06364664019604363,1.289896279023443,1.1444040780799047,17383424,6.067345666885376,7.10589337348938
9.950000000000001,10.0,9.900000000000002,8.55,8.826586333718787,8.273413666281215,0.08238368714228268,1.2050457239151,0.09758321170265082,0.06718416258191455,1.272471257467975,1.137620190362225,17547264,6.007269096374512,7.087777042388916
9.95,10.017082039324993,9.882917960675005,8.76,9.115527776692623,8.404472223307376,0.07909002336673435,1.2146904468536377,0.09739027608203188,0.060789770651436814,1.276473142450661,1.1529077512566144,17711104,6.026909685134887,7.090672969818115
9.93,10.02,9.84,8.69,8.970891438103763,8.409108561896236,0.08358449814841147,1.2008205249905586,0.10246212411411858,0.06470687218270436,1.2728606450967304,1.1287804048843868,17874944,6.0090357780456545,7.069995021820068
9.96,10.008989794855664,9.911010205144338,8.600000000000001,8.971483512420136,8.228516487579867,0.08493090877309437,1.2132626175880432,0.10338027119861812,0.06648154634757061,1.2686139472880928,1.1579112878879936,18038784,5.975709581375122,7.074036884307861
9.940000000000001,9.988989794855664,9.891010205144338,8.54,8.878230690505754,8.201769309494244,0.06967416885308916,1.1979821473360062,0.0803312633490177,0.05901707435716062,1.2565837345173803,1.139380560154632,18202624,6.02657117843628,7.079827213287354
9.900000000000002,9.96324555320337,9.836754446796634,8.489999999999998,8.929203825119954,8.050796174880043,0.07751504341140383,1.2033120855689048,0.08854230426325846,0.06648778255954921,1.2768934321437928,1.1297307389940168,18366464,6.006110572814942,7.039157676696777
9.940000000000001,10.020000000000001,9.860000000000001,8.690000000000001,9.122319326424346,8.257680673575656,0.0851813489105552,1.204363426566124,0.10268011451047229,0.06768258331063812,1.2828028375303469,1.1259240156019013,18530304,5.981253671646118,7.062377500534057
9.970000000000002,10.01582575694956,9.924174243050444,8.6,8.88982753492379,8.31017246507621,0.07514238208532328,1.202766352891922,0.09181987716783754,0.058464887002809024,1.2797053912423182,1.1258273145415256,18694144,5.981952047348022,7.078138828277588
9.940000000000001,9.988989794855664,9.891010205144338,8.75,9.122155881318568,8.377844118681432,0.07344464147463435,1.1804553240537643,0.08931181248554956,0.05757747046371914,1.2423458012979556,1.118564846809573,18857984,5.979748821258545,7.054810094833374
9.930000000000001,10.020000000000001,9.840000000000002,8.66,8.917681974534503,8.402318025465497,0.07605506991967556,1.2086594730615616,0.08870296214324767,0.06340717769610345,1.2914640681028329,1.1258548780202904,19021824,5.995510149002075,7.044626188278198
9.930000000000001,10.008102496759069,9.851897503240934,8.55,8.7302775637732,8.369722436226802,0.07148001585155721,1.1830615296959877,0.0882196924862827,0.05474033921683172,1.2660310859709119,1.1000919734210635,19185664,6.034781122207642,7.063626289367676
9.940000000000001,10.00633249580711,9.873667504192893,8.59,8.931906419945575,8.248093580054425,0.07250258931890124,1.1799211546778678,0.09197192906761283,0.053033249570189664,1.2617838654383982,1.0980584439173375,19349504,6.039497423171997,7.066117000579834
9.930000000000001,10.008102496759069,9.851897503240934,8.79,9.052488094968133,8.527511905031865,0.08214260153472419,1.190571156144142,0.09801825934285047,0.06626694372659792,1.2854901616946637,1.0956521505936205,19513344,5.9792797565460205,7.03622875213623
9.899999999999999,10.018321595661991,9.781678404338006,8.510000000000002,8.814795013082565,8.205204986917439,0.07956156209111208,1.169623002409935,0.10068368696219639,0.05843943722002777,1.2463280479406436,1.0929179568792264,19677184,6.000403976440429,7.019862461090088
9.959999999999999,10.026332495807107,9.89366750419289,8.559999999999999,8.970365690573663,8.149634309426334,0.08131465041078623,1.1807256042957306,0.09871697455441515,0.0639123262671573,1.2749951556606314,1.0864560529308298,19841024,5.989850282669067,7.057793092727661
9.920000000000002,9.980000000000002,9.860000000000001,8.580000000000002,9.061248376620641,8.098751623379362,0.07237640046514567,1.1848451346158981,0.10001646509312677,0.04473633583716456,1.2777145304560424,1.0919757387757538,20004864,5.990174198150635,7.025414037704468
9.96,10.008989794855664,9.911010205144338,8.35,8.607875939164552,8.092124060835447,0.07382056526839731,1.2111686930060386,0.08879593516896551,0.0588451953678291,1.2878414525537285,1.1344959334583486,20168704,5.983155918121338,7.050507020950318
9.940000000000001,10.00633249580711,9.873667504192893,8.53,8.84,8.219999999999999,0.08058362887240941,1.2111892819404602,0.10158681111224291,0.05958044663257591,1.2820169294040846,1.1403616344768357,20332544,5.958003377914428,7.025706243515015
9.920000000000002,9.99483314773548,9.845166852264523,8.68,8.943818119165458,8.416181880834541,0.0685542143415659,1.2057023331522942,0.08344835932888908,0.053660069354242716,1.2652762613534367,1.1461284049511518,20496384,5.991891098022461,7.021905565261841
9.940000000000001,9.988989794855664,9.891010205144338,8.540000000000001,8.631651513899117,8.448348486100885,0.07652931180782611,1.1882943525910377,0.09439335745718035,0.05866526615847188,1.2553994606499344,1.121189244532141,20660224,6.0167125225067135,7.0381347179412845
9.95,10.030622577482985,9.869377422517013,8.5,8.868781778291716,8.131218221708284,0.07658340595662588,1.1918059974908828,0.09021798202002036,0.0629488298932314,1.2480281264512065,1.135583868530559,20824064,5.994026851654053,7.037922430038452
9.920000000000002,9.980000000000002,9.860000000000001,8.540000000000001,8.932937654087771,8.14706234591223,0.0745489499531686,1.1949923127889632,0.09376507960230827,0.05533282030402893,1.256548657394004,1.1334359681839226,20987904,5.9750182151794435,7.009508275985718
9.96,10.008989794855664,9.911010205144338,8.5,8.89496835316263,8.10503164683737,0.07682813107967375,1.1764006644487381,0.09911344625787596,0.054542815901471524,1.2508969204060596,1.1019044084914167,21151744,5.9831873893737795,7.034161615371704
9.96,10.008989794855664,9.911010205144338,8.7,9.016227766016836,8.383772233983162,0.07781641781330105,1.181200610101223,0.09809676963302469,0.057536065993577405,1.245643823899158,1.1167573963032877,21315584,5.965252351760864,7.025582551956177
9.920000000000002,9.980000000000002,9.860000000000001,8.6,8.957770876399966,8.242229123600033,0.07263786406256252,1.197732074558735,0.0893789685726646,0.05589675955246044,1.2620180376860197,1.1334461114314502,21479424,5.943763256072998,6.995855140686035
9.969999999999999,10.034031242374327,9.90596875762567,8.65,9.032753184180093,8.267246815819908,0.07104038172401485,1.1626663878560066,0.08302552569803348,0.059055237749996214,1.2240373646111589,1.1012954111008544,21643264,5.983036279678345,7.036702823638916
9.969999999999999,10.015825756949557,9.924174243050441,8.64,8.943973683071414,8.336026316928587,0.06980090308934445,1.1788443490862845,0.08559070289833384,0.05401110328035505,1.2300994713456086,1.1275892268269605,21807104,5.942765569686889,7.023368549346924
9.95,10.017082039324993,9.882917960675005,8.309999999999999,8.531133443874959,8.088866556125039,0.07395076835528014,1.1489134296774863,0.09503709891252354,0.052864437798036734,1.227696391913562,1.0701304674414107,21970944,5.998140048980713,7.020122051239014
9.98,10.02,9.940000000000001,8.41,8.751906419945575,8.068093580054425,0.07758256141096351,1.1533435180783271,0.09370233444929647,0.06146278837263054,1.2334250875713482,1.073261948585306,22134784,5.962581729888916,7.03211817741394
9.940000000000001,10.00633249580711,9.873667504192893,8.71,9.074554522671164,8.345445477328838,0.06510303462855516,1.1743267208337784,0.07739804333822678,0.052808025918883526,1.247057705460412,1.101595736207145,22298624,5.935261583328247,6.995013999938965
9.97,10.015825756949559,9.924174243050443,8.66,8.976859590355097,8.343140409644903,0.06605291450396175,1.1612004905939102,0.08020297986576491,0.0519028491421586,1.2439789602294236,1.0784220209583968,22462464,5.954932641983032,7.023503637313842
9.98,10.02,9.940000000000001,8.440000000000001,8.874050688284216,8.005949311715787,0.06400387459434564,1.1393757730722427,0.07391214189576652,0.05409560729292477,1.19859161788758,1.0801599282569054,22626304,5.951324224472046,7.022183656692505
9.95,10.017082039324993,9.882917960675005,8.6,8.804939015319192,8.395060984680807,0.06285979924723502,1.1582114763557911,0.07219522331166633,0.0535243751828037,1.255360465659954,1.0610624870516283,22790144,5.947479248046875,7.001101922988892
9.959999999999999,10.008989794855662,9.911010205144336,8.600000000000001,9.042718872423574,8.157281127576429,0.07949786498211317,1.1691809386014937,0.09335455762191217,0.06564117234231417,1.2430801807708944,1.095281696432093,22953984,5.938943767547608,7.006049394607544
9.96,10.02633249580711,9.893667504192893,8.590000000000002,9.035982062419556,8.144017937580447,0.07013783273287114,1.1591913029551506,0.08488355215912588,0.055392113306616385,1.2308880141558205,1.0874945917544807,23117824,5.917217254638672,6.991391897201538
9.97,10.015825756949559,9.924174243050443,8.75,8.995967477524976,8.504032522475024,0.07940917829982931,1.162644885480404,0.09362998031774938,0.06518837628190924,1.2419093540884796,1.0833804168723282,23281664,5.9237878799438475,6.998691034317017
9.930000000000001,10.008102496759069,9.851897503240934,8.540000000000001,8.89832945734338,8.181670542656622,0.07669238671660421,1.1801339656114578,0.09144083214998876,0.06194394128321966,1.261318074967136,1.0989498562557796,23445504,5.942488670349121,6.980587387084961
9.940000000000001,9.988989794855664,9.891010205144338,8.54,8.935474398665702,8.144525601334296,0.07275682128965852,1.1817101672291757,0.08028337263330756,0.06523026994600947,1.2649579046335493,1.098462429824802,23609344,5.9523674011230465,6.9862771987915036
9.920000000000002,9.980000000000002,9.860000000000001,8.779999999999998,9.108024389337132,8.451975610662863,0.07098085340112444,1.1606933027505875,0.08535700983867352,0.056604696963575354,1.2306295094557902,1.0907570960453847,23773184,5.930708980560302,6.964671325683594
9.91,9.993066238629181,9.82693376137082,8.65,8.99132096331752,8.30867903668248,0.07328050970099861,1.1713474601507188,0.08470395335880262,0.061857066043194596,1.2459973000457898,1.0966976202556478,23937024,5.975599479675293,6.971238279342652
9.98,10.02,9.940000000000001,8.53,8.861813200460741,8.198186799539258,0.07081732670776539,1.1614692248404026,0.08209606962109917,0.05953858379443161,1.2494578451448124,1.0734806045359928,24100864,5.96709794998169,7.011397743225098
9.940000000000001,10.00633249580711,9.873667504192893,8.45,8.744108823397054,8.155891176602944,0.06512322351336475,1.1657132253050804,0.07331282796581656,0.05693361906091293,1.2393603013920795,1.0920661492180812,24264704,5.9634675025939945,6.988061952590942
9.99,10.02,9.96,8.4,8.860434577328855,7.939565422671147,0.06324958438053722,1.1863657355308532,0.07446353871159878,0.05203563004947568,1.2708313925852415,1.101900078476465,24428544,5.957626438140869,7.01080093383789
9.91,10.014403065089105,9.805596934910895,8.47,8.798785644455473,8.141214355544529,0.07403754759579893,1.1442553639411925,0.08702333583060047,0.061051759360997396,1.2113561240085753,1.0771546038738098,24592384,5.918797779083252,6.941273927688599
9.96,10.02633249580711,9.893667504192893,8.719999999999999,9.126939798987515,8.313060201012483,0.07203146484680471,1.1489440679550171,0.08704677966092032,0.0570161500326891,1.2165694539038476,1.0813186820061866,24756224,5.8959047317504885,6.969917249679566
9.95,10.017082039324993,9.882917960675005,8.530000000000001,8.840000000000002,8.22,0.07955041779205199,1.1412399545311929,0.11512958185561178,0.04397125372849219,1.1872670119856141,1.0952128970767716,24920064,5.924973678588867,6.9724719524383545


==> data/progress-coinrun-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.3,3.8347896782848374,2.7652103217151622,3.1399999999999997,3.933977329651168,2.346022670348831,0.5010309084318578,2.705828121304512,0.8130089334219106,0.18905288344180504,2.706774390877065,2.704881851731959,16384,0.30511713288724424,2.2279616832733153
5.22,5.557045990927054,4.882954009072946,5.0600000000000005,5.4604996878900165,4.6595003121099845,0.7964694444090128,2.588894936442375,0.9689252795024614,0.6240136093155642,2.652881787390033,2.524908085494717,180224,1.7508105993270875,4.641648840904236
6.04,6.445462698654266,5.634537301345734,5.57,6.119636243346452,5.020363756653548,1.290210697799921,2.282204931974411,1.4646418458004393,1.1157795497994027,2.4398452358090736,2.1245646281397486,344064,3.1354435443878175,5.6450591564178465
6.17,6.6760632371552,5.6639367628448,6.02,6.794338427304237,5.245661572695762,1.1756464526057244,2.2262586310505865,1.3391172773313575,1.0121756278800913,2.3911505594260443,2.061366702675129,507904,3.7871942281723023,5.772698020935058
6.859999999999999,7.1505167809266785,6.56948321907332,6.3100000000000005,6.775725240887802,5.844274759112199,1.0609951458871365,1.9931388095021247,1.101042400610784,1.020947891163489,2.248126462252292,1.7381511567519574,671744,4.154974269866943,6.443484973907471
7.160000000000001,7.467245829914745,6.852754170085257,6.75,7.044108823397055,6.455891176602945,1.100370855629444,1.7627114087343216,1.1980763149333509,1.0026653963255372,1.9664143925866804,1.559008424881963,835584,4.865140008926391,6.7951695919036865
7.159999999999999,7.529323706252387,6.7906762937476115,6.88,7.367442304278158,6.392557695721842,1.148402700573206,1.68263730853796,1.2446178722769896,1.0521875288694225,1.8825761813188078,1.4826984357571122,999424,5.112366819381714,6.825961875915527
7.83,8.288366665454634,7.371633334545367,7.399999999999999,7.679284800875378,7.12071519912462,0.9615641869604588,1.5560735896229745,1.0143891502637974,0.9087392236571202,1.7615771740450326,1.3505700052009164,1163264,5.33538703918457,7.409384298324585
8.47,8.825105618091294,8.114894381908707,7.65,8.065331193145903,7.2346688068540965,0.8305628687143326,1.4942796856164933,0.9086785555848865,0.7524471818437787,1.7182266967897348,1.2703326744432517,1327104,5.640810918807984,7.8415971279144285
8.629999999999999,8.96181320046074,8.298186799539257,8.02,8.32265491900843,7.717345080991568,0.7127004891633988,1.4337974071502686,0.8037514740033108,0.6216495043234868,1.6129228115684802,1.254672002732057,1490944,5.6327415943145756,7.77729024887085
8.8,9.122490309931942,8.477509690068059,7.74,8.224148737476408,7.255851262523592,0.6034620314836502,1.390028217434883,0.6542006100876083,0.552723452879692,1.5356441750240677,1.2444122598456984,1654784,5.492105293273926,7.742778635025024
8.92,9.1427105745132,8.6972894254868,8.22,8.505657137141714,7.934342862858287,0.5261908244341612,1.3676199346780777,0.5951386981301443,0.4572429507381781,1.556383510040252,1.1788563593159034,1818624,5.625331544876099,7.7052490234375
9.069999999999999,9.383209195267316,8.756790804732681,8.33,8.84,7.82,0.4839043412357569,1.3318591177463532,0.5623392261796031,0.4054694562919107,1.5212932922171833,1.1424249432755231,1982464,5.583972835540772,7.693228673934937
9.100000000000001,9.28439088914586,8.915609110854144,8.440000000000001,8.756859590355099,8.123140409644904,0.43826120123267176,1.3114898353815079,0.47382679120229537,0.40269561126304815,1.5169595237826268,1.106020146980389,2146304,5.46079912185669,7.602206802368164
9.450000000000001,9.707875939164554,9.192124060835448,8.56,8.91832945734338,8.201670542656622,0.40213421136140826,1.2748851247131825,0.4261683046769424,0.3781001180458741,1.4163660828386873,1.1334041665876777,2310144,5.639683866500855,7.813912057876587
9.4,9.693257565972305,9.106742434027696,8.450000000000001,8.824833296279827,8.075166703720175,0.38341127187013624,1.2312831550836563,0.42950887473408567,0.3373136690061868,1.3871141643867722,1.0754521457805404,2473984,5.513255453109741,7.676616907119751
9.389999999999999,9.719999999999999,9.059999999999999,8.43,8.743209195267315,8.116790804732684,0.3912734601646662,1.1929770797491073,0.45061064745900026,0.3319362728703321,1.3722211351716278,1.0137330243265867,2637824,5.65533676147461,7.616093635559082
9.639999999999999,9.855406592285378,9.42459340771462,8.610000000000001,9.013608721412213,8.20639127858779,0.3361478164792061,1.1747349053621292,0.36874015849079145,0.30355547446762077,1.320717096591803,1.0287527141324555,2801664,5.581681585311889,7.748125886917114
9.629999999999999,9.825192212959431,9.434807787040567,8.56,8.832763633939718,8.287236366060283,0.3351476531475782,1.1234500996768475,0.37773284091415055,0.2925624653810059,1.284587667447249,0.9623125319064461,2965504,5.610725259780883,7.685739612579345
9.52,9.718997487421323,9.321002512578676,8.379999999999999,8.90306787322488,7.856932126775118,0.31703996788710354,1.1158886589109898,0.3515398798261327,0.28254005594807435,1.2924885053202833,0.9392888125016963,3129344,5.5346925258636475,7.540258169174194
9.67,9.837630546142401,9.502369453857598,8.49,8.986890329952194,7.993109670047806,0.3034533614292741,1.0878152891993522,0.3387894686652692,0.268117254193279,1.2787580423853704,0.896872536013334,3293184,5.494545269012451,7.593544912338257
9.61,9.723578166916004,9.496421833083994,8.309999999999999,8.663411940941444,7.956588059058553,0.2979259701445699,1.0821280293166637,0.3331789834962484,0.2626729567928914,1.2392612566412033,0.9249948019921241,3457024,5.509822511672974,7.510211706161499
9.7,9.799999999999999,9.6,8.41,8.90081564767232,7.919184352327679,0.27926667165011165,1.0659427009522915,0.3046463284494222,0.2538870148508011,1.2225567866327942,0.9093286152717887,3620864,5.4848377227783205,7.52343168258667
9.680000000000001,9.846132477258363,9.51386752274164,8.34,8.826209831245729,7.853790168754271,0.2879570314660668,1.0561223924160004,0.33388082461381063,0.24203323831832302,1.2012689737507802,0.9109758110812205,3784704,5.442201566696167,7.4702869892120365
9.66,9.822480768092719,9.497519231907281,8.54,8.922622529394179,8.15737747060582,0.2771339435130358,1.0351147383451462,0.308922094081087,0.24534579294498454,1.1864041543841928,0.8838253223060997,3948544,5.408138656616211,7.420671272277832
9.76,9.902828568570857,9.617171431429142,8.719999999999999,9.192863616701475,8.247136383298523,0.2592561863362789,0.9930710300803185,0.28554118459581534,0.23297118807674244,1.1493143857439003,0.8368276744167368,4112384,5.478794097900391,7.469029903411865
9.79,9.941327459504215,9.638672540495783,8.36,8.660665927567457,8.059334072432542,0.2602618128061295,1.0019798524677754,0.2826846769763999,0.23783894863585905,1.1796887682240789,0.824270936711472,4276224,5.412718057632446,7.451723289489746
9.74,9.902480768092719,9.577519231907281,8.299999999999999,8.660555127546399,7.9394448724536,0.2586078450083732,0.989884901791811,0.2807912215715652,0.23642446844518117,1.1270709890031296,0.8526988145804923,4440064,5.429836225509644,7.383738422393799
9.77,9.904536240470737,9.635463759529262,8.45,8.899999999999999,7.999999999999999,0.2621744925156236,0.9530928812921047,0.2992962288801604,0.22505275615108677,1.0978437985673561,0.8083419640168532,4603904,5.428512048721314,7.386931562423706
9.69,9.87138357147217,9.508616428527828,8.459999999999999,8.850384425918861,8.069615574081137,0.25864740666002034,0.9716393828392029,0.288719123159108,0.22857569016093268,1.1138339453457204,0.8294448203326854,4767744,5.4635378360748295,7.30480170249939
9.760000000000002,9.90966629547096,9.610333704529044,8.29,8.616955654485436,7.963044345514563,0.24950115494430064,0.9759157486259937,0.2735095431582956,0.22549276673030566,1.1088808181358591,0.8429506791161283,4931584,5.302988767623901,7.305292415618896
9.870000000000001,9.98,9.760000000000002,8.469999999999999,8.941274866717926,7.998725133282072,0.24631054047495127,0.95807363986969,0.2734915304320214,0.21912955051788113,1.080919237339045,0.8352280424003348,5095424,5.342405509948731,7.3735593318939205
9.830000000000002,9.920000000000002,9.740000000000002,8.47,8.919555335859782,8.02044466414022,0.23649042081087823,0.9391458332538605,0.2555369940282634,0.21744384759349303,1.0697670561975914,0.8085246103101297,5259264,5.39389328956604,7.343279695510864
9.749999999999998,9.946214168703484,9.553785831296512,8.2,8.656070170039655,7.7439298299603445,0.23411799985915419,0.9298131421208382,0.25071728574364,0.2175187139746684,1.061785681203932,0.7978406030377446,5423104,5.285917472839356,7.243644762039184
9.83,9.97177446878758,9.68822553121242,8.59,8.954554522671163,8.225445477328837,0.22670022994279856,0.9158152587711811,0.24037408570405,0.21302637418154713,1.0750734635440709,0.7565570539982914,5586944,5.278775024414062,7.27258710861206
9.830000000000002,9.956885775404498,9.703114224595506,8.379999999999999,8.7140658617698,8.045934138230198,0.23594644516706462,0.895442970842123,0.25624080591236154,0.21565208442176767,1.0475776166250033,0.7433083250592427,5750784,5.308047819137573,7.267891073226929
9.83,9.956885775404496,9.703114224595504,8.510000000000002,8.90610604640677,8.113893953593234,0.2340745477005839,0.8956480644643307,0.25480247341100826,0.21334662199015952,1.0538135162002498,0.7374826127284116,5914624,5.304421329498291,7.242224931716919
9.82,9.973622914957373,9.666377085042628,8.66,9.154368283772332,8.165631716227669,0.2228052176535129,0.8839375130832196,0.24774788048051222,0.1978625548265136,1.028147963944967,0.739727062221472,6078464,5.221513462066651,7.207692241668701
9.82,9.96,9.68,8.510000000000002,8.969238500128203,8.0507614998718,0.22574081830680365,0.882209051400423,0.2480132843626539,0.2034683522509534,1.0200990665718646,0.7443190362289815,6242304,5.238224172592163,7.197527647018433
9.77,9.970249843945007,9.569750156054992,8.629999999999999,8.862594066992258,8.39740593300774,0.23427151311188937,0.9135898187756538,0.2619796484060565,0.20656337781772227,1.0648620639593733,0.7623175735919343,6406144,5.266247415542603,7.159170436859131
9.84,9.96,9.719999999999999,8.34,8.828262224629349,7.851737775370652,0.22325355429202318,0.9163159020245075,0.2415497588594514,0.20495734972459495,1.0777133579263247,0.7549184461226904,6569984,5.297845983505249,7.197173976898194
9.850000000000001,9.930622577482987,9.769377422517016,8.24,8.603868107973206,7.876131892026795,0.21793044432997705,0.898596714437008,0.2399321940026573,0.1959286946572968,1.0317551987389069,0.765438230135109,6733824,5.2750897884368895,7.192484045028687
9.84,9.941980390271855,9.738019609728145,8.379999999999999,8.748239052790439,8.01176094720956,0.22499617189168925,0.9006719805300236,0.23693204111933294,0.21306030266404555,1.052519868765345,0.7488240922947024,6897664,5.213449859619141,7.158778238296509
9.85,9.952469507659595,9.747530492340404,8.41,8.81853396431631,8.00146603568369,0.22092199418693775,0.8981232650578022,0.24237442092886724,0.19946956744500827,1.0674300693284997,0.7288164607871047,7061504,5.235215187072754,7.158773279190063
9.88,9.996619037896906,9.763380962103096,8.419999999999998,8.864522215417855,7.975477784582141,0.2034636406227946,0.8780886046588421,0.21626109188806528,0.1906661893575239,1.0215352367783685,0.7346419725393156,7225344,5.238543605804443,7.1685301780700685
9.870000000000001,9.98,9.760000000000002,8.459999999999999,8.753938769133981,8.166061230866017,0.21658769883215429,0.8865589022636413,0.23478890869114885,0.19838648897315972,1.0286337610060547,0.7444840435212278,7389184,5.255146503448486,7.151843309402466
9.89,10.012065556157337,9.767934443842664,8.48,8.84,8.120000000000001,0.2216556401923299,0.8822896592319012,0.24404658990165023,0.19926469048300954,1.0287948099801476,0.7357845084836547,7553024,5.216138887405395,7.146250677108765
9.85,9.952469507659595,9.747530492340404,8.389999999999999,8.674429253066556,8.105570746933441,0.21395676080137488,0.8940654471516609,0.23744927293952373,0.19046424866322603,1.0235881969795348,0.7645426973237871,7716864,5.212961673736572,7.1024744510650635
9.83,9.964536240470737,9.695463759529263,8.41,8.714795013082563,8.105204986917437,0.21653976682573553,0.8880596444010734,0.23244148544613671,0.20063804820533435,1.021636846793771,0.7544824420083757,7880704,5.2680370807647705,7.089771366119384
9.900000000000002,10.018321595661995,9.78167840433801,8.530000000000001,9.020000000000001,8.040000000000001,0.20769673641771078,0.8777395971119404,0.22695279924987508,0.18844067358554648,1.0113755138662908,0.7441036803575899,8044544,5.219651126861573,7.125094652175903
9.840000000000002,9.93165151389912,9.748348486100884,8.389999999999999,8.840444225182207,7.939555774817791,0.21106189973652362,0.8593572832643985,0.22664664044661859,0.19547715902642865,0.9835709842346513,0.7351435822941458,8208384,5.166997766494751,7.063239049911499
9.870000000000001,9.948102496759068,9.791897503240934,8.169999999999998,8.486385840391126,7.85361415960887,0.20198354739695784,0.8557036027312279,0.21357158521987088,0.1903955095740448,1.0117325462916142,0.6996746591708416,8372224,5.217846012115478,7.084575653076172
9.88,10.020000000000001,9.74,8.47,8.773479818109871,8.16652018189013,0.20434947013854982,0.853675826638937,0.21828104840111795,0.19041789187598168,0.9905985891462831,0.716753064131591,8536064,5.219545984268189,7.086826467514038
9.860000000000001,9.98,9.740000000000002,8.509999999999998,8.843016516106932,8.176983483893064,0.19899676647037268,0.8520896129310132,0.21135947785786155,0.1866340550828838,0.9867686767667794,0.7174105490952469,8699904,5.229288482666016,7.067300844192505
9.930000000000001,9.99403124237433,9.865968757625673,8.140000000000002,8.638397431775086,7.641602568224918,0.21545943096280099,0.8388876877725124,0.23851576984245176,0.1924030920831502,0.9862469415684344,0.6915284339765905,8863744,5.242305183410645,7.112122678756714
9.92,9.994833147735479,9.845166852264521,8.44,8.869418211071677,8.010581788928322,0.20356797184795142,0.8727371916174889,0.2223078322510414,0.18482811144486144,0.9984269653921153,0.7470474178428624,9027584,5.187530088424682,7.079535007476807
9.89,9.96,9.82,8.169999999999998,8.530693775937428,7.80930622406257,0.1939210696145892,0.8393038116395474,0.21220641135044535,0.17563572787873302,0.9645760144753021,0.7140316088037927,9191424,5.168249893188476,7.051331424713135
9.870000000000001,9.97049875621121,9.769501243788792,8.41,8.7984584919911,8.0215415080089,0.20045822020620108,0.8319607533514499,0.2188899442804693,0.18202649613193286,0.9473226300644236,0.7165988766384762,9355264,5.213969564437866,7.038693952560425
9.910000000000002,10.004339811320568,9.815660188679436,8.46,8.721533936612442,8.19846606338756,0.19321384206414222,0.8389417603611946,0.21433698368897616,0.17209070043930827,0.9702213330101306,0.7076621877122586,9519104,5.159339809417725,7.047300481796265
9.879999999999999,9.977979589711326,9.782020410288672,8.510000000000002,8.984236228055178,8.035763771944826,0.1928990738466382,0.8451213777065277,0.2105773096997742,0.17522083799350222,0.9623765837030441,0.7278661717100113,9682944,5.186464929580689,7.027457571029663
9.88,10.040000000000001,9.72,8.470000000000002,8.783209195267318,8.156790804732687,0.19770914670079942,0.8317689143121243,0.2103468179449673,0.18507147545663155,0.945012231086954,0.7185255975372946,9846784,5.172424268722534,7.017289304733277
9.860000000000001,9.940000000000001,9.780000000000001,8.34,8.703868107973205,7.976131892026795,0.19438064768910407,0.8220900274813175,0.2125520841612021,0.17620921121700603,0.9582920081000328,0.6858880468626023,10010624,5.166083192825317,6.996948146820069
9.94,10.02,9.86,8.36,8.597486841740757,8.122513158259242,0.19679355192929504,0.8102696672081947,0.21045452800229478,0.1831325758562953,0.9318407665687533,0.6886985678476362,10174464,5.1125648498535154,7.033316802978516
9.88,9.967177978870815,9.792822021129187,8.59,8.9784584919911,8.2015415080089,0.1964730491861701,0.8155285216867924,0.2156141319071666,0.17733196646517357,0.9214028001752061,0.7096542431983786,10338304,5.161576938629151,7.001032018661499
9.870000000000001,9.98,9.760000000000002,8.47,8.786385840391128,8.153614159608873,0.19147228784859177,0.8327162995934486,0.21016083310158787,0.17278374259559567,0.9657620144990118,0.6996705846878855,10502144,5.197623252868652,6.994600439071656
9.940000000000001,10.00633249580711,9.873667504192893,8.129999999999999,8.695773806392625,7.564226193607373,0.1915004253387451,0.852733737975359,0.20374222371909667,0.1792586269583935,0.9782738160258644,0.7271936599248536,10665984,5.110850715637207,7.0128882884979244
9.870000000000001,9.97049875621121,9.769501243788792,8.4,8.797492138287037,8.002507861712964,0.20310195088386535,0.8365548796951771,0.21601319564070143,0.19019070612702926,0.9554594415328491,0.717650317857505,10829824,5.153653287887574,6.976152515411377
9.92,10.017979589711327,9.822020410288673,8.389999999999999,8.754554522671162,8.025445477328836,0.19501795638352631,0.8262444041669369,0.2069417732216928,0.18309413954535983,0.9614820049321644,0.6910068034017094,10993664,5.143638181686401,6.997790336608887
9.88,9.977979589711328,9.782020410288673,8.450000000000001,8.862916456441253,8.037083543558749,0.19485511630773542,0.8306588247418404,0.21292100805676215,0.17678922455870869,0.9641655412291226,0.6971521082545582,11157504,5.184011459350586,6.976695346832275
9.88,9.98770329614269,9.772296703857311,8.27,8.757954915950235,7.7820450840497655,0.18925449419766663,0.8104648493230343,0.2055629750105594,0.17294601338477386,0.9566768295387338,0.6642528691073348,11321344,5.101936006546021,6.953603219985962
9.900000000000002,9.989442719099994,9.81055728090001,8.3,8.671483512420135,7.928516487579866,0.19136601686477658,0.8005808055400848,0.20442935910988186,0.1783026746196713,0.9426056685331166,0.6585559425470531,11485184,5.161745405197143,6.974298906326294
9.93,10.030498756211209,9.82950124378879,8.35,8.670156211871642,8.029843788128357,0.19294436294585465,0.7817570425570011,0.20527973962931778,0.18060898626239152,0.8985191640014021,0.6649949211126001,11649024,5.179024934768677,6.991988611221314
9.92,10.073622914957372,9.766377085042627,8.42,8.738747549010185,8.101252450989815,0.18956786859780547,0.8013143323361873,0.20108976015779945,0.1780459770378115,0.9156563222087025,0.6869723424636721,11812864,5.122083568572998,6.966906404495239
9.95,10.030622577482985,9.869377422517013,8.48,8.837211421989835,8.122788578010166,0.19518901910632844,0.8130227401852608,0.2056738662114419,0.18470417200121497,0.9462006321206748,0.6798448482498467,11976704,5.112119102478028,6.982288455963134
9.970000000000002,10.01582575694956,9.924174243050444,8.239999999999998,8.678634243989224,7.801365756010772,0.18253438118845222,0.8162706978619099,0.1974673944884741,0.16760136788843033,0.9394018935432115,0.6931395021806083,12140544,5.203769254684448,7.0111957550048825
9.930000000000001,9.99403124237433,9.865968757625673,8.279999999999998,8.671918358845307,7.888081641154689,0.19129341579973697,0.8223894000053406,0.20986897068529953,0.1727178609141744,0.9314963055101593,0.7132824945005218,12304384,5.150000810623169,6.9738929748535154
9.95,10.017082039324993,9.882917960675005,8.51,8.84,8.18,0.19160034675151108,0.8212933570146561,0.20513863535014118,0.17806205815288098,0.9435454330604524,0.6990412809688599,12468224,5.149141836166382,6.976434707641602
9.920000000000002,9.99483314773548,9.845166852264523,8.399999999999999,8.873286382647967,7.926713617352029,0.19049279671162364,0.8232392184436321,0.2080388177761532,0.17294677564709407,0.9239328497004874,0.7225455871867769,12632064,5.133780288696289,6.950923204421997
9.95,10.017082039324993,9.882917960675005,8.389999999999999,8.847055795281056,7.932944204718941,0.1934274151921272,0.8211790271103382,0.2077831258060012,0.1790717045782532,0.9459181910936166,0.6964398631270597,12795904,5.156954574584961,6.970986604690552
9.879999999999999,9.987703296142689,9.77229670385731,8.53,8.861813200460741,8.198186799539258,0.18447346184402702,0.8312703222036362,0.19147127940706832,0.17747564428098572,0.9582831201335176,0.7042575242737548,12959744,5.11648964881897,6.912039947509766
9.91,9.98,9.84,8.4,8.877493455452534,7.922506544547468,0.19170969445258373,0.8238265939056874,0.2043178434090055,0.17910154549616197,0.9534182055062008,0.6942349823051739,13123584,5.10655632019043,6.928006553649903
9.91,9.993066238629181,9.82693376137082,8.379999999999999,8.781995024844834,7.978004975155163,0.18080117870122195,0.8285109460353851,0.19511995023780762,0.16648240716463628,0.9453045446997735,0.7117173473709967,13287424,5.065029239654541,6.914390516281128
9.91,9.993066238629181,9.82693376137082,8.379999999999999,8.83563142999578,7.924368570004218,0.19504710938781497,0.8090498432517051,0.21456567361243398,0.17552854516319596,0.8931627820914786,0.7249369044119317,13451264,5.07799186706543,6.908533811569214
9.92,10.044899959967967,9.795100040032032,8.290000000000001,8.640570962859163,7.9394290371408385,0.19676445983350271,0.7966994144022465,0.21696931651345383,0.1765596031535516,0.8931113442993684,0.7002874845051245,13615104,5.119568634033203,6.929008150100708
9.900000000000002,9.989442719099994,9.81055728090001,8.41,8.704788059459673,8.115211940540327,0.1874172046780586,0.8098425887525081,0.20646726293620105,0.16836714641991618,0.9207521602019165,0.6989330173030998,13778944,5.1051699161529545,6.901421070098877
9.91,10.061327459504216,9.758672540495784,8.309999999999999,8.654818792991332,7.965181207008666,0.18997987844049927,0.8081859171390533,0.20683090383515992,0.1731288530458386,0.9080276979344781,0.7083441363436285,13942784,5.125688934326172,6.914713048934937
9.93,10.02,9.84,8.5,8.879473319220205,8.120526680779795,0.19210755359381437,0.8053009144961834,0.20989981961033471,0.17431528757729403,0.8973603468816165,0.7132414821107502,14106624,5.137871122360229,6.923717784881592
9.91,9.98,9.84,8.19,8.52,7.859999999999999,0.1904640866443515,0.792105071991682,0.20244457295309853,0.17848360033560445,0.8854985619371454,0.6987115820462186,14270464,5.129234075546265,6.9067604541778564
9.910000000000002,9.980000000000002,9.840000000000002,8.190000000000001,8.467308492477242,7.91269150752276,0.18355896081775425,0.8010610483586789,0.2001315811867491,0.1669863404487594,0.887633956508874,0.7144881402084837,14434304,5.109597063064575,6.898471832275391
9.92,9.994833147735479,9.845166852264521,8.33,8.80549973711875,7.854500262881251,0.1963313231244683,0.782253859192133,0.2123794016581418,0.1802832445907948,0.8779914202621231,0.6865162981221429,14598144,5.137825202941895,6.907827138900757
9.91,9.993066238629181,9.82693376137082,8.36,8.723868107973205,7.996131892026795,0.1779574492946267,0.8004606537520885,0.18593368881061667,0.16998120977863673,0.9050362474958047,0.6958850600083724,14761984,5.07562952041626,6.887586879730224
9.95,10.030622577482985,9.869377422517013,8.360000000000001,8.887636238330918,7.832363761669084,0.1878870230168104,0.8001463666558266,0.2185651316993252,0.1572089143342956,0.9097379761118287,0.6905547571998245,14925824,5.09759202003479,6.912434911727905
9.870000000000001,9.96,9.780000000000001,8.36,8.820868744872117,7.899131255127883,0.18073320165276524,0.7923299342393875,0.1917332650876168,0.1697331382179137,0.8864610540446223,0.6981988144341527,15089664,5.08602123260498,6.8499504089355465
9.92,10.044899959967967,9.795100040032032,8.41,8.855982062419555,7.9640179375804445,0.18731550108641387,0.807013301551342,0.20988334548134913,0.16474765669147862,0.9071753339099112,0.7068512691927727,15253504,5.048616409301758,6.878610229492187
9.95,10.04219544457293,9.85780455542707,8.290000000000001,8.717668095606863,7.862331904393139,0.17594936713576315,0.7789245687425137,0.18361806525785448,0.1682806690136718,0.875973253024871,0.6818758844601565,15417344,5.0389995098114015,6.891233015060425
9.93,10.030498756211209,9.82950124378879,8.489999999999998,8.748650343127549,8.231349656872448,0.18367726635187862,0.790611756592989,0.1912171194518275,0.17613741325192972,0.9033844770759593,0.6778390361100187,15581184,5.091721725463867,6.884392118453979
9.900000000000002,9.989442719099994,9.81055728090001,8.39,8.75728735344414,8.022712646555862,0.17744494136422873,0.7890063345432281,0.1865298551906295,0.16836002753782794,0.8974638147289078,0.6805488543575484,15745024,5.069216728210449,6.857783269882202
9.870000000000001,10.025241746962601,9.7147582530374,8.14,8.296204993518133,7.983795006481867,0.18668558876961466,0.7692796982824802,0.1982263286972402,0.17514484884198914,0.8560122556773809,0.6825471408875795,15908864,5.030507278442383,6.827562999725342
9.91,10.05456832294801,9.765431677051991,8.290000000000001,8.740444225182209,7.839555774817793,0.18314489535987374,0.776756314188242,0.19824993662076718,0.1680398540989803,0.8903641561920491,0.6631484721844348,16072704,5.062640142440796,6.858757734298706
9.84,10.002480768092719,9.677519231907281,8.52,8.957721372564786,8.082278627435214,0.17746516298502682,0.773273004218936,0.19313875890043647,0.16179156706961717,0.895076794207365,0.651469214230507,16236544,5.0152099609375,6.7996681213378904
9.959999999999999,10.026332495807107,9.89366750419289,8.330000000000002,8.62681644159312,8.033183558406884,0.19101462066173552,0.7729305930435657,0.2083840542970767,0.17364518702639434,0.8989934935092735,0.6468676925778579,16400384,5.07859525680542,6.889326429367065
9.88,9.996619037896908,9.763380962103094,8.389999999999999,8.775875627631494,8.004124372368503,0.18064392749220132,0.7745690383017063,0.1941004129836559,0.16718744200074673,0.882614960718011,0.6665231158854016,16564224,5.009231281280518,6.821266031265258
9.93,10.056885775404496,9.803114224595504,8.2,8.765685424949238,7.6343145750507615,0.17337950225919482,0.7687804065644741,0.18581380034757125,0.1609452041708184,0.8685470477629538,0.6690137653659944,16728064,5.038597345352173,6.856491136550903
9.89,9.994403065089106,9.785596934910895,8.370000000000001,8.7990687590585,7.940931240941502,0.185482551343739,0.7988706827163696,0.20678410989862858,0.16418099278884943,0.9070681607546642,0.690673204678075,16891904,5.07457914352417,6.833552742004395
9.930000000000001,9.99403124237433,9.865968757625673,8.29,8.601287648325467,7.978712351674531,0.1784447534009814,0.7921084299683571,0.19513882179385342,0.16175068500810938,0.8984575500331266,0.6857593099035876,17055744,5.008282089233399,6.842477893829345
9.940000000000001,10.00633249580711,9.873667504192893,8.440000000000001,8.827814388593307,8.052185611406696,0.18287000972777606,0.7935475163161755,0.19523135747881668,0.17050866197673545,0.912172387750809,0.674922644881542,17219584,5.076190710067749,6.861874341964722
9.930000000000001,10.03049875621121,9.829501243788792,8.43,8.770734500748016,8.089265499251983,0.17908318378031252,0.7849564954638482,0.19337733040297164,0.1647890371576534,0.8942776993417844,0.675635291585912,17383424,5.082023763656617,6.85273289680481
9.940000000000001,10.00633249580711,9.873667504192893,8.45,8.919574275274956,7.980425724725043,0.174242989718914,0.7803111374378204,0.18334801561235156,0.16513796382547644,0.8866246240085649,0.673997650867076,17547264,5.026740789413452,6.844593048095703
9.94,10.006332495807108,9.873667504192891,8.340000000000002,8.678230690505757,8.001769309494247,0.17312560249119996,0.7910934619605541,0.18555768529449598,0.16069351968790394,0.9061949238677739,0.6759920000533343,17711104,5.026712703704834,6.844820022583008
9.99,10.02,9.96,8.379999999999999,8.672574776766554,8.087425223233444,0.1774058202281594,0.7737532526254653,0.19273003704230082,0.16208160341401798,0.8912241523417297,0.656282352909201,17874944,5.082376956939697,6.887114572525024
9.95,10.052469507659595,9.847530492340404,8.19,8.640444225182208,7.7395557748177914,0.1790254423394799,0.7842671990394592,0.18955484786252363,0.16849603681643616,0.894211915770322,0.6743224823085964,18038784,5.088682985305786,6.8638123035430905
9.93,10.02,9.84,8.439999999999998,8.693771550808988,8.186228449191008,0.17843727525323627,0.771478234231472,0.1902803572403673,0.16659419326610525,0.8656486032748132,0.6773078651881308,18202624,5.101771831512451,6.847933912277222
9.930000000000001,10.020000000000001,9.840000000000002,8.49,8.701896201004171,8.27810379899583,0.17510330006480215,0.7806962005794048,0.18930849845895936,0.16089810167064494,0.9023145348049201,0.6590778663538895,18366464,5.055583095550537,6.831147480010986
9.97,10.03403124237433,9.905968757625672,8.239999999999998,8.740399840127871,7.7396001598721265,0.17593847215175626,0.7853274516761303,0.18750056604766582,0.1643763782558467,0.9003368379103506,0.67031806544191,18530304,5.07430329322815,6.861277723312378
9.940000000000001,10.041980390271856,9.838019609728146,8.379999999999999,8.776988664825584,7.983011335174415,0.1716251369565725,0.7753518588840962,0.1807815362614565,0.1624687376516885,0.8801703300737586,0.6705333876944338,18694144,5.058293390274048,6.8384020805358885
9.97,10.015825756949559,9.924174243050443,8.41,8.801024295920342,8.018975704079658,0.17186589892953633,0.7769704528152943,0.1780252063930414,0.16570659146603126,0.8981195644949893,0.6558213411355993,18857984,5.11679253578186,6.8691528797149655
9.940000000000001,10.00633249580711,9.873667504192893,8.29,8.601287648325467,7.978712351674531,0.1780612105503678,0.7687495812773705,0.19112114393220636,0.16500127716852925,0.8789857377776513,0.6585134247770896,19021824,5.064878368377686,6.834238433837891
9.95,10.017082039324993,9.882917960675005,8.43,8.716530975637887,8.143469024362112,0.17984313406050206,0.7771378278732299,0.19396994075026544,0.1657163273707387,0.9141200841200036,0.6401555716264563,19185664,5.073103046417236,6.842211818695068
9.93,10.008102496759067,9.851897503240933,8.559999999999999,8.906987031457948,8.21301296854205,0.17871453426778314,0.7572484068572521,0.198887807917593,0.15854126061797327,0.8844472847726174,0.6300495289418869,19349504,5.030535078048706,6.817143726348877
9.97,10.03403124237433,9.905968757625672,8.23,8.654381903478459,7.805618096521542,0.16881138402968646,0.7459611289203167,0.17566753576405864,0.16195523229531428,0.8611453637808194,0.6307768940598141,19513344,5.0592762470245365,6.844365024566651
9.9,10.018321595661993,9.781678404338008,8.26,8.583109888428071,7.9368901115719295,0.17505100574344395,0.7558533549308777,0.18551342436366508,0.16458858712322283,0.8745110183314323,0.6371956915303231,19677184,5.0276025295257565,6.794681644439697
9.969999999999999,10.034031242374327,9.90596875762567,8.399999999999999,8.776828873628334,8.023171126371663,0.18819928932934998,0.7610256806015968,0.20259210729551885,0.17380647136318111,0.8807423827168186,0.641308978486375,19841024,5.016506958007812,6.836358213424683
9.940000000000001,10.020000000000001,9.860000000000001,8.179999999999998,8.60848570571257,7.751514294287427,0.17706011105328795,0.7515305422246457,0.19014622414367968,0.16397399796289622,0.8762212310477018,0.6268398534015895,20004864,5.028854131698608,6.814141702651978
9.959999999999999,10.008989794855662,9.911010205144336,8.42,8.72265491900843,8.11734508099157,0.17198896855115892,0.7535350855439902,0.18168372140911354,0.1622942156932043,0.8690738051603832,0.6379963659275971,20168704,5.089544820785522,6.839116716384888
9.95,10.017082039324993,9.882917960675005,8.320000000000002,8.786476151587626,7.853523848412378,0.16767224706709383,0.7529749624431133,0.17624170737603362,0.15910278675815404,0.8620944842190489,0.6438554406671778,20332544,5.037226390838623,6.822342491149902
9.96,10.008989794855664,9.911010205144338,8.22,8.438174242292716,8.001825757707286,0.1726015523076057,0.7581203371286392,0.188194241344448,0.1570088632707634,0.8729151347968305,0.643325539460448,20496384,5.048579549789428,6.826020812988281
9.940000000000001,9.988989794855664,9.891010205144338,8.49,8.996853035898967,7.983146964101032,0.1762482963502407,0.7582133643329143,0.1868473653369337,0.1656492273635477,0.8707884714351631,0.6456382572306655,20660224,5.086384916305542,6.822056770324707
9.98,10.02,9.940000000000001,8.370000000000001,8.733455636907726,8.006544363092276,0.17165564987808463,0.7347013182938099,0.18504329492896582,0.15826800482720343,0.8496537004116359,0.6197489361759839,20824064,5.049902677536011,6.835444641113281
9.95,10.0,9.899999999999999,8.35,8.705668384875574,7.994331615124425,0.182417275570333,0.7476105786859989,0.1964232598811555,0.1684112912595105,0.8692647656300233,0.6259563917419745,20987904,5.001819896697998,6.8011597156524655
9.93,9.994031242374328,9.865968757625671,8.09,8.431906419945575,7.748093580054425,0.16770585291087628,0.744887312501669,0.17568409944228858,0.15972760637946398,0.8686919159221553,0.6210827090811826,21151744,4.993861055374145,6.789327192306518
9.92,10.036619037896905,9.803380962103095,8.22,8.682168800331654,7.757831199668347,0.1899258982390165,0.7610140893608331,0.20374150667487612,0.1761102898031569,0.892843018985999,0.6291851597356672,21315584,5.023986768722534,6.788130283355713
9.91,9.993066238629181,9.82693376137082,8.25,8.684165866921848,7.815834133078152,0.17248857989907262,0.7519796028733253,0.18323317882346898,0.16174398097467627,0.8683487398228126,0.6356104659238381,21479424,5.007721948623657,6.7751484394073485
9.93,10.030498756211209,9.82950124378879,8.14,8.571740662898458,7.708259337101543,0.1799251800402999,0.754680372402072,0.19267157264430818,0.1671787874362916,0.8901500605898564,0.6192106842142876,21643264,5.0565722465515135,6.799120855331421
9.959999999999999,10.026332495807107,9.89366750419289,8.23,8.585105618091294,7.874894381908707,0.17380213532596825,0.7548247177153826,0.18435098221343152,0.16325328843850498,0.891196008927363,0.6184534265034023,21807104,5.041085195541382,6.813094520568848
9.96,10.008989794855664,9.911010205144338,8.23,8.745848815061157,7.714151184938843,0.17148874830454586,0.7522480078041553,0.18280219365536204,0.16017530295372967,0.8759332098566297,0.628562805751681,21970944,5.012922048568726,6.8043712139129635
9.94,10.041980390271855,9.838019609728144,8.15,8.524833296279827,7.775166703720174,0.17493911739438772,0.7740305565297604,0.18730980635222133,0.1625684284365541,0.9070947450353577,0.6409663680241631,22134784,4.999830484390259,6.786211109161377
9.93,9.994031242374328,9.865968757625671,8.260000000000002,8.80808758424179,7.711912415758213,0.17619382180273532,0.7738839745521545,0.18299090470961632,0.16939673889585433,0.9114516424216104,0.6363163066826987,22298624,5.047847080230713,6.7895208358764645
9.930000000000001,9.97582575694956,9.884174243050444,8.05,8.44560080889705,7.654399191102951,0.1757064094766974,0.7582895267754793,0.18975039063792165,0.16166242831547317,0.9040372408270011,0.6125418127239576,22462464,5.006363487243652,6.777787780761718
9.959999999999999,10.026332495807107,9.89366750419289,8.27,8.68,7.859999999999999,0.17451583705842494,0.7612896762788296,0.18656844343433795,0.16246323068251192,0.8846158119885548,0.6379635405691044,22626304,5.007820129394531,6.795506620407105
9.940000000000001,10.00633249580711,9.873667504192893,8.489999999999998,8.875875627631492,8.104124372368505,0.17233424056321384,0.7580891564488411,0.1815423317366124,0.16312614938981526,0.8875418186485227,0.6286364942491596,22790144,5.035704803466797,6.790856122970581
9.940000000000001,10.00633249580711,9.873667504192893,8.180000000000001,8.574461658466323,7.785538341533681,0.17434127554297446,0.7513219013810157,0.18390653649865824,0.1647760145872907,0.8879971223778308,0.6146466803842007,22953984,5.052411079406738,6.7937828540802006
9.96,10.02633249580711,9.893667504192893,8.26,8.51377155080899,8.00622844919101,0.17001354806125163,0.7467383444309235,0.187044196376473,0.15298289974603027,0.8675671041276319,0.625909584734215,23117824,5.019482374191284,6.793792057037353
9.970000000000002,10.01582575694956,9.924174243050444,8.2,8.566060104354461,7.833939895645537,0.17172475121915337,0.7550527073442936,0.18176740914360728,0.16168209329469946,0.8696096573477974,0.6404957573407899,23281664,5.052284097671508,6.806376028060913
9.95,10.0,9.899999999999999,8.259999999999998,8.570483493925199,7.949516506074797,0.1722790755331516,0.7500014558434487,0.1847462525276584,0.15981189853864483,0.8742341499897082,0.6257687616971892,23445504,5.034576082229615,6.789095783233643
9.98,10.02,9.940000000000001,8.169999999999998,8.538917334913933,7.801082665086064,0.17140668481588361,0.7432341024279594,0.18592695515298507,0.15688641447878215,0.8639544379136994,0.6225137669422194,23609344,5.0392601013183596,6.807858562469482
9.98,10.02,9.940000000000001,8.4,8.87539457296019,7.924605427039812,0.1786404117941856,0.7658145755529404,0.1854828264249536,0.17179799716341762,0.8726402800426655,0.6589888710632154,23773184,4.997047376632691,6.7955080509185795
9.95,10.04219544457293,9.85780455542707,8.3,8.756070170039656,7.843929829960345,0.16819187011569736,0.7530172828584909,0.17798098053398884,0.1584027596974059,0.8539753216227345,0.6520592440942473,23937024,5.056601333618164,6.789767122268676
9.930000000000001,10.020000000000001,9.840000000000002,8.290000000000003,8.753573079459972,7.826426920540032,0.166919731721282,0.7722087413072586,0.17470174526728857,0.15913771817527542,0.8782031994260353,0.6662142831884819,24100864,4.986871147155762,6.758034658432007
9.940000000000001,9.988989794855664,9.891010205144338,8.4,8.835889894354068,7.964110105645933,0.1667908936738968,0.7537371031939983,0.17538689725815768,0.15819489008963591,0.8444333753229488,0.6630408310650479,24264704,5.024978828430176,6.77221155166626
9.9,9.977459666924148,9.822540333075853,8.45,8.9022167621838,7.997783237816199,0.1672188004478812,0.7488383941352368,0.17674479600213752,0.1576928048936249,0.8528791716759645,0.6447976165945091,24428544,4.978196811676026,6.735770559310913
9.959999999999999,10.026332495807107,9.89366750419289,8.16,8.523868107973206,7.7961318920267955,0.1721784995868802,0.7447070784866809,0.18545767952942505,0.15889931964433535,0.8491772141602245,0.6402369428131374,24592384,5.075147581100464,6.796146297454834
9.97,10.03403124237433,9.905968757625672,8.42,8.917594212184989,7.922405787815011,0.17645998299121857,0.7323364973068237,0.1880756547322984,0.16484431125013874,0.8364779175858059,0.6281950770278415,24756224,4.9688245296478275,6.776398372650147
9.959999999999999,10.026332495807107,9.89366750419289,8.2,8.779655069847577,7.620344930152422,0.17114024441689252,0.7251670628786087,0.1857869606480883,0.15649352818569673,0.8338670169945068,0.6164671087627105,24920064,5.045652103424072,6.7867292881011965


==> data/progress-coinrun-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.78,4.28950956811428,3.2704904318857198,3.03,3.553545604508337,2.5064543954916627,0.262487806515613,2.7074132869640986,0.3637118674834202,0.16126374554780576,2.7077653617308806,2.7070612121973165,16384
5.9399999999999995,6.4862600113499065,5.3937399886500925,5.180000000000001,5.7453317610041035,4.614668238995898,1.573944922288259,2.468726433316866,1.7892158742130209,1.3586739703634974,2.492051490665686,2.4454013759680464,180224
6.45,7.036941223633168,5.863058776366833,5.74,6.187660585711988,5.292339414288012,1.4440674046675364,2.2125138133764266,1.596680520399718,1.2914542889353546,2.28633401657442,2.138693610178433,344064
6.85,7.37773099207835,6.3222690079216495,6.290000000000001,6.957008245826093,5.622991754173909,1.3213027139504752,2.1435940821965533,1.4259239068494431,1.2166815210515072,2.1974718785803438,2.089716285812763,507904
7.08,7.5694895300208165,6.590510469979184,6.6899999999999995,7.1337341546466755,6.2462658453533235,1.2250451703866325,2.078845415016015,1.2986540124664538,1.1514363283068112,2.14743425196961,2.01025657806242,671744
7.459999999999999,7.891740662898457,7.028259337101541,7.019999999999999,7.40418745424597,6.635812545754027,1.12560064047575,2.0358145634333296,1.2453565968223326,1.0058446841291673,2.07938882820999,1.9922402986566687,835584
7.769999999999999,8.18484937025383,7.355150629746168,7.040000000000001,7.50303347611161,6.576966523888392,0.9562588398655254,2.0486980850497885,1.0415946349893261,0.8709230447417247,2.10293800079745,1.9944581693021268,999424
7.94,8.367083130081253,7.512916869918747,7.45,7.886463056855904,7.013536943144096,0.8761899938186009,2.0538313895463944,0.954466839887281,0.7979131477499207,2.10399601527939,2.0036667638133987,1163264
8.07,8.366816441593118,7.773183558406884,7.850000000000001,8.3,7.400000000000001,0.7718304832776386,2.050022685527801,0.869728659456014,0.6739323070992632,2.0958527853293645,2.0041925857262375,1327104
8.41,8.844626276242014,7.975373723757985,7.589999999999999,7.943411940941445,7.236588059058553,0.7058817017823457,2.0583707888921103,0.7909131573212269,0.6208502462434644,2.115077868904407,2.0016637088798137,1490944
8.43,8.749530906173408,8.110469093826591,7.8100000000000005,8.169026461420325,7.450973538579675,0.6138743270188571,2.0733003372947376,0.718257040149834,0.5094916138878802,2.135924202032617,2.010676472556858,1654784
8.78,9.145513337649941,8.414486662350058,8.04,8.395527776692623,7.684472223307376,0.6415394646426041,2.0473274151484175,0.7400451525158602,0.543033776769348,2.1044886324936702,1.990166197803165,1818624
8.770000000000001,9.154837628097878,8.385162371902124,7.989999999999999,8.375875627631494,7.604124372368505,0.5683790838966767,2.0887491032481194,0.6625045749073871,0.47425359288596625,2.1543096126878387,2.0231885938084,1982464
8.809999999999999,9.127647603485372,8.492352396514626,8.08,8.450944739819828,7.709055260180172,0.5126761662463347,2.073800786832969,0.6056845440787757,0.41966778841389374,2.1487507804232884,1.9988507932426494,2146304
8.749999999999998,9.124833296279824,8.375166703720172,8.33,8.797011777153426,7.8629882228465755,0.47847898813585443,2.0848584751288097,0.5810356120749425,0.3759223641967664,2.199744212876856,1.9699727373807634,2310144
8.709999999999999,9.063411940941444,8.356588059058554,8.0,8.456070170039656,7.543929829960344,0.3724425079921881,2.1245682661732035,0.4484891158252973,0.29639590015907885,2.2241087344077135,2.0250277979386935,2473984
8.49,8.953573079459971,8.026426920540029,8.209999999999999,8.630594816896261,7.789405183103737,0.3530578403423229,2.18503346145153,0.4159747472864376,0.29014093339820823,2.2417406933389517,2.1283262295641086,2637824
8.440000000000001,9.15442284397967,7.725577156020331,7.590000000000001,8.163498038357588,7.0165019616424145,0.3777170235912005,2.1990710725386937,0.45574036988260946,0.29969367729979157,2.265162362631455,2.1329797824459322,2801664
8.749999999999998,9.16291645644125,8.337083543558746,7.9,8.407937003968012,7.392062996031989,0.3421187831709782,2.1870502362648643,0.4146703911887523,0.2695671751532041,2.2340257113907294,2.140074761138999,2965504
8.52,9.176962708226274,7.8630372917737255,7.5200000000000005,8.272063827078528,6.767936172921474,0.34279999307667214,2.19517603913943,0.44659379140430117,0.2390061947490431,2.246385210255454,2.143966868023406,3129344
8.26,9.660856880626996,6.8591431193730035,7.85,8.781933474020544,6.918066525979456,0.37781287968779603,2.2028906365235645,0.4678325121458004,0.28779324722979166,2.252744772066602,2.153036500980527,3293184
8.139999999999999,9.567725463805978,6.712274536194019,7.2200000000000015,8.709160837518905,5.730839162481098,0.3393108516931534,2.206958417097727,0.42225742338151767,0.2563642800047891,2.2635771885067544,2.1503396456887,3457024
8.219999999999999,9.713184516394406,6.726815483605591,7.409999999999999,8.79596536753268,6.024034632467318,0.32149288582925994,2.2143140027920407,0.40620218126744656,0.23678359039107333,2.2715848698226,2.1570431357614814,3620864
8.469999999999999,8.79878564445547,8.141214355544527,7.970000000000001,8.365094925302769,7.574905074697233,0.2916121598022679,2.229103609919548,0.38178100089323574,0.20144331871130006,2.3009956751829423,2.1572115446561537,3784704
8.49,9.070430874437259,7.909569125562742,7.83,8.347783738639984,7.312216261360015,0.2925123372425636,2.203076884150505,0.35688968279090527,0.22813499169422194,2.2679363780280926,2.1382173902729176,3948544
8.540000000000001,9.075163526410387,8.004836473589615,7.7,8.23103672189407,7.16896327810593,0.3102996908749143,2.1978830218315126,0.35138821264733466,0.269211169102494,2.263285970289234,2.132480073373791,4112384
8.65,9.26522353661088,8.03477646338912,8.120000000000001,8.643067873224881,7.59693212677512,0.32865396973987415,2.1615341385205586,0.4116938234692184,0.2456141160105299,2.236299766930019,2.0867685101110984,4276224
8.379999999999999,9.007375485654324,7.752624514345674,8.03,8.549711458407451,7.510288541592548,0.33683928605169056,2.17535268565019,0.3968079823418552,0.2768705897615259,2.2286001103983257,2.1221052609020545,4440064
8.370000000000001,9.198311535595154,7.5416884644048485,7.69,8.541410594249331,6.838589405750668,0.29473622310906655,2.145747561256091,0.35535647472530324,0.23411597149282987,2.2038160557572053,2.0876790667549767,4603904
8.100000000000001,9.271324037147707,6.928675962852296,7.68,8.721921302210488,6.638078697789512,0.3114659918782612,2.1638187338908517,0.3969550334194914,0.22597695033703097,2.237495812231675,2.0901416555500285,4767744
8.09,9.424503653048578,6.755496346951421,7.5,8.663615056623108,6.336384943376892,0.2755470856403311,2.180956144134204,0.32924577795806814,0.22184839332259404,2.255271331092053,2.1066409571763547,4931584
8.31,9.13879430499974,7.481205695000262,7.479999999999999,8.42741754258616,6.532582457413838,0.33160574423770106,2.169492944081624,0.40768669597267465,0.25552479250272747,2.242533845698261,2.096452042464987,5095424
8.59,8.99853396431631,8.18146603568369,7.94,8.396508488420533,7.483491511579468,0.34676753642658387,2.161558968822162,0.4215245799223192,0.27201049293084856,2.234993266609991,2.0881246710343326,5259264
8.77,9.187252920900502,8.352747079099498,8.03,8.370734500748016,7.689265499251983,0.304853482482334,2.1310653795798618,0.3724669891051784,0.23723997585948964,2.176805294403549,2.0853254647561745,5423104
8.700000000000001,9.126614580154031,8.27338541984597,8.01,8.508898787330656,7.511101212669343,0.34345457001278795,2.1178082297245657,0.4142286106397003,0.2726805293858756,2.163925122150666,2.0716913372984656,5586944
8.739999999999998,8.959999999999999,8.519999999999998,8.05,8.513141447076377,7.5868585529236245,0.3067685017983118,2.1427628154555958,0.37058022222899367,0.24295678136762988,2.2132188877559256,2.072306743155266,5750784
8.65,9.290702739185654,8.009297260814346,8.04,8.437994974842647,7.642005025157351,0.2752516334876418,2.1355707367261254,0.3129863713764977,0.23751689559878594,2.198757768486237,2.072383704966014,5914624
8.809999999999999,9.157706773014272,8.462293226985725,8.15,8.628016736108686,7.671983263891316,0.28394715910156565,2.1342841843763987,0.3483385596135017,0.2195557585896296,2.205170943289172,2.0633974254636254,6078464
8.59,9.022319326424345,8.157680673575655,8.010000000000002,8.437668095606863,7.58233190439314,0.2745829237004121,2.141421010096868,0.3389866426344919,0.21017920476633228,2.1969849947548625,2.0858570254388735,6242304
8.65,9.10442271070007,8.19557728929993,7.959999999999999,8.289241552663086,7.6307584473369126,0.27027240094418326,2.156708428263664,0.3251737903834484,0.2153710115049181,2.2044696736424507,2.1089471828848776,6406144
8.67,9.101393092202459,8.238606907797541,8.03,8.532095608425326,7.527904391574672,0.263026523652176,2.133780272801717,0.29786335824337223,0.22818968906097975,2.184393949635958,2.083166595967476,6569984
8.790000000000001,9.186106046406769,8.393893953593233,8.24,8.501533936612441,7.97846606338756,0.25000107055529946,2.124676699439685,0.29380311090314076,0.20619903020745817,2.170237074886935,2.0791163239924346,6733824
8.729999999999999,9.132616442783947,8.32738355721605,8.02,8.406781592116275,7.633218407883725,0.22295240393529334,2.1329634994268423,0.2565613199308686,0.18934348793971806,2.1655408175104527,2.100386181343232,6897664
8.77,9.070166620396073,8.469833379603926,8.3,8.954217089351845,7.645782910648156,0.25552614526823164,2.1227263907591505,0.32436781553572935,0.18668447500073396,2.17015851933858,2.075294262179721,7061504
8.77,9.304883164812653,8.235116835187346,8.0,8.334664010613631,7.66533598938637,0.2677618743230899,2.107395689686139,0.2862458947871829,0.24927785385899692,2.144014803686787,2.0707765756854912,7225344
8.879999999999999,9.172574776766556,8.587425223233442,8.11,8.654885309033011,7.565114690966988,0.24302898415674767,2.11600458920002,0.28092686705005243,0.2051311012634429,2.1610915023708324,2.070917676029208,7389184
8.84,9.03078784028339,8.64921215971661,8.07,8.543392015141785,7.596607984858216,0.24924088899667057,2.095925513406595,0.3093560841681967,0.18912569382514444,2.1598290779492557,2.032021948863934,7553024
8.81,9.267055795281058,8.352944204718943,7.95,8.452493781056045,7.447506218943956,0.26379985796908534,2.079803128540516,0.32590841285888816,0.20169130307928254,2.127255003171114,2.032351253909918,7716864
8.89,9.167308492477241,8.61269150752276,7.979999999999999,8.275972971738973,7.684027028261024,0.2617484723217785,2.0876801177859305,0.3189338145709866,0.20456313007257043,2.1399596395444274,2.0354005960274337,7880704
8.85,9.3022167621838,8.3977832378162,8.139999999999999,8.688087584241787,7.59191241575821,0.24606313109397887,2.0870589246352518,0.2986478255117755,0.19347843667618222,2.1177451961040745,2.056372653166429,8044544
8.92,9.18,8.66,8.31,8.633882694814034,7.986117305185967,0.23068085806444277,2.0691665207346284,0.28727632449553814,0.1740853916333474,2.103477015815355,2.0348560256539017,8208384
8.87,9.16,8.579999999999998,8.180000000000001,8.528711915483255,7.831288084516747,0.22495676766460132,2.08274687230587,0.29455152702683773,0.1553620083023649,2.1236641490309958,2.041829595580744,8372224
9.06,9.373687742827164,8.746312257172837,8.51,8.797923600977759,8.22207639902224,0.22026380986596145,2.0601961910724635,0.2783817634180553,0.16214585631386758,2.1202239318718474,2.0001684502730797,8536064
8.94,9.442394267483218,8.437605732516781,8.34,8.730384425918862,7.949615574081137,0.23601818659032384,2.0477599913875264,0.28887280958836836,0.1831635635922793,2.0918007139129884,2.0037192688620644,8699904
8.96,9.205764114548892,8.71423588545111,8.2,8.475680975041804,7.924319024958195,0.21001292942091823,2.051538115739823,0.26270191430307305,0.15732394453876342,2.0770793918771506,2.025996839602495,8863744
8.93,9.149317121994613,8.710682878005386,8.239999999999998,8.586987031457948,7.893012968542049,0.2666392424454292,2.04118769466877,0.32979613188922696,0.2034823530016314,2.081515632669434,2.0008597566681057,9027584
8.97,9.223179778023443,8.716820221976558,8.07,8.510567815438215,7.629432184561787,0.2744354881967107,2.054381143550078,0.3267982977012552,0.2220726786921662,2.093910018968058,2.0148522681320977,9191424
8.969999999999999,9.394381903478457,8.54561809652154,8.159999999999998,8.523868107973204,7.796131892026794,0.2665833806308607,2.037634347379208,0.3346443556664524,0.19852240559526896,2.095149586466335,1.9801191082920804,9355264
8.879999999999999,9.317721372564785,8.442278627435213,8.14,8.555210789840535,7.724789210159467,0.2742189431563019,2.0476696426669756,0.3576702227766414,0.19076766353596242,2.086210367018873,2.0091289183150782,9519104
8.959999999999999,9.155959179422654,8.764040820577344,8.36,8.632763633939717,8.087236366060282,0.23756306742628416,2.0367070575555166,0.32184402861047606,0.15328210624209226,2.0816390326489453,1.991775082462088,9682944
9.24,9.425472369909915,9.054527630090085,8.36,8.657321374946369,8.06267862505363,0.2788966283202171,2.0387184763948123,0.3737628439584757,0.18403041268195852,2.0848959919912065,1.9925409607984181,9846784
9.15,9.467017349682948,8.832982650317053,8.149999999999999,8.535356977359953,7.764643022640045,0.24366303902740277,2.0468460535009703,0.3034408365831317,0.18388524147167382,2.0966962234670627,1.996995883534878,10010624
9.120000000000001,9.398567765543683,8.841432234456319,8.419999999999998,8.65579652245103,8.184203477548966,0.21748948050662875,2.0446333458026253,0.2737386689867926,0.1612402920264649,2.0887834378931247,2.000483253712126,10174464
9.099999999999998,9.551663591625447,8.648336408374549,8.37,8.615153013442624,8.124846986557374,0.24645397188141938,2.0400418286522233,0.300841078507445,0.19206686525539376,2.091970386800007,1.9881132705044398,10338304
9.2,9.537638860322682,8.862361139677317,8.35,8.607875939164552,8.092124060835447,0.25440573170781133,2.053445686896642,0.31254516244341346,0.1962663009722092,2.1213883747602966,1.9855029990329878,10502144
9.209999999999999,9.504788059459672,8.915211940540326,8.37,8.872095608425326,7.867904391574672,0.22226197635754938,2.055285435418288,0.2593687160227746,0.18515523669232414,2.0929529782330585,2.0176178926035178,10665984
9.139999999999999,9.525227205685162,8.754772794314835,8.32,8.743792402008342,7.896207597991658,0.2403520880267024,2.0603026707967116,0.29994233705534024,0.18076183899806458,2.1194667297522427,2.0011386118411805,10829824
9.139999999999999,9.459999999999999,8.819999999999999,8.23,8.573656805548792,7.886343194451209,0.25319831060866516,2.069710757831733,0.3020697938609701,0.2043268273563602,2.113329660295153,2.026091855368313,10993664
9.149999999999999,9.527491721763536,8.772508278236462,8.65,8.976343377441616,8.323656622558385,0.22232292837773754,2.0624977742632224,0.27789047473258693,0.16675538202288817,2.113791655023329,2.011203893503116,11157504
9.14,9.456859590355098,8.823140409644903,8.5,8.704939015319193,8.295060984680807,0.2722993774339556,2.0518804679314298,0.3687273729604492,0.17587138190746202,2.108374914455925,1.9953860214069346,11321344
9.32,9.523960780543712,9.116039219456288,8.549999999999999,8.984165866921847,8.11583413307815,0.26790661906513075,2.0378577709197994,0.36815635401030433,0.16765688411995716,2.085746716562265,1.989968825277334,11485184
9.09,9.31113344387496,8.86886655612504,8.52,8.733541565040627,8.306458434959373,0.2502833959336082,2.052299615244071,0.3322195649036442,0.16834722696357224,2.0870993335503583,2.0174998969377835,11649024
9.25,9.54748949561287,8.95251050438713,8.42,8.741869538788622,8.098130461211378,0.2491146361765762,2.0417162656784056,0.31013138304505994,0.1880978893080925,2.089350902256327,1.9940816291004841,11812864
9.219999999999999,9.579999999999998,8.86,8.43,8.709463772249642,8.150536227750358,0.2198954850124816,2.0340211013952887,0.25496574031914426,0.18482522970581894,2.058721717165948,2.009320485624629,11976704
9.389999999999999,9.656270539113885,9.123729460886112,8.52,8.926939798987515,8.113060201012484,0.2882546654591957,2.0494676599899924,0.35664848442407215,0.21986084649431925,2.0964954483714564,2.0024398716085283,12140544
9.279999999999998,9.554954541697349,9.005045458302646,8.370000000000001,8.789642705167147,7.950357294832855,0.2897301955148578,2.0493069837490716,0.3579890068454444,0.2214713841842712,2.0725977817868615,2.0260161857112817,12304384
9.1,9.52190046219458,8.67809953780542,8.629999999999999,9.009605057922045,8.250394942077953,0.20823929946248726,2.039632359643777,0.25422062454815053,0.16225797437682402,2.0800409851020674,1.9992237341854866,12468224
9.3,9.519089023002067,9.080910976997934,8.45,8.711725046566047,8.188274953433952,0.23086724039167167,2.0443466886878014,0.30005568437626634,0.161678796407077,2.100485691337823,1.98820768603778,12632064
9.200000000000001,9.419089023002067,8.980910976997935,8.43,8.793455636907725,8.066544363092275,0.21481700767762954,2.061545218527317,0.28245413381640294,0.14717988153885614,2.1028196524744405,2.0202707845801933,12795904
9.28,9.48880613017821,9.071193869821789,8.4,8.696647939483826,8.103352060516174,0.2362726634989182,2.054570160806179,0.26976061860502587,0.20278470839281051,2.0911395908038792,2.018000730808479,12959744
9.32,9.57219040425837,9.06780959574163,8.45,8.67912878474779,8.220871215252208,0.26363953842471044,2.0432535509268446,0.32760222756223933,0.19967684928718152,2.072447615691582,2.014059486162107,13123584
9.120000000000001,9.376124969497315,8.863875030502687,8.569999999999999,9.026179789118281,8.113820210881716,0.25160707936932647,2.056586501499017,0.31144443217892154,0.1917697265597314,2.0858911813905645,2.027281821607469,13287424
9.16,9.401660919471892,8.918339080528108,8.610000000000001,8.969026461420325,8.250973538579677,0.2416683429852128,2.041424063841502,0.32664814130855285,0.15668854466187276,2.1013056939913892,1.9815424336916145,13451264
9.41,9.66475478405714,9.15524521594286,8.52,8.868711915483253,8.171288084516746,0.24281301945447922,2.056691856185595,0.29426915132211456,0.19135688758684388,2.100135922789774,2.0132477895814165,13615104
9.29,9.628969025133564,8.951030974866434,8.29,8.757867502611582,7.822132497388416,0.21752447557325158,2.0526050786177317,0.2664518929513477,0.16859705819515547,2.0735559790530815,2.031654178182382,13778944
9.110000000000001,9.493275357934737,8.726724642065266,8.700000000000001,8.98284271247462,8.417157287525383,0.24980695952350898,2.036994468669097,0.3238249445371769,0.17578897450984107,2.072231713287006,2.001757224051188,13942784
9.36,9.805421149026401,8.914578850973598,8.529999999999998,8.839999999999998,8.219999999999997,0.2417038532594839,2.0502556681632997,0.31520794118842876,0.16819976533053904,2.09741001900976,2.0031013173168395,14106624
9.23,9.430249843945008,9.029750156054993,8.21,8.533882694814034,7.886117305185968,0.21315605666022744,2.03830963075161,0.29705012611904247,0.1292619872014124,2.0703031669988228,2.006316094504397,14270464
9.2,9.549284983931459,8.85071501606854,8.53,8.92,8.139999999999999,0.27696151814113057,2.0396646822492284,0.3444717239471823,0.20945131233507883,2.07464518067322,2.004684183825237,14434304
9.129999999999999,9.366854385646539,8.89314561435346,8.420000000000002,8.680000000000001,8.160000000000002,0.24259913759306068,2.0341353957851736,0.298330874130766,0.18686740105535535,2.0868555833885662,1.9814152081817809,14598144
9.209999999999999,9.379999999999999,9.04,8.61,8.933882694814033,8.286117305185966,0.2565961769471566,2.044142708182335,0.33623959630893385,0.17695275758537932,2.0782307930488195,2.0100546233158503,14761984
9.32,9.598567765543683,9.041432234456318,8.529999999999998,8.80946377224964,8.250536227750356,0.22255702034259833,2.0356038620074592,0.3017053230909227,0.143408717594274,2.079143245082293,1.9920644789326256,14925824
9.330000000000002,9.6130194339617,9.046980566038304,8.63,9.155452186216786,8.104547813783215,0.24736521914601325,2.033679362634818,0.3243563806603198,0.1703740576317067,2.0654181571220986,2.0019405681475373,15089664
9.22,9.433541565040628,9.006458434959374,8.36,8.78,7.9399999999999995,0.19040698185563085,2.032755635678768,0.23453458042908254,0.14627938328217915,2.083941380988323,1.9815698903692132,15253504
9.36,9.588910462845192,9.131089537154807,8.59,8.891496268633627,8.288503731366372,0.2605387354269623,2.050422206024329,0.33156228061351606,0.18951519024040858,2.08684398878545,2.014000423263208,15417344
9.249999999999998,9.582415402771892,8.917584597228105,8.629999999999999,9.070567815438213,8.189432184561785,0.22981754078840214,2.022353421648343,0.309876264329406,0.14975881724739826,2.0802832773318642,1.9644235659648221,15581184
9.32,9.508679622641132,9.131320377358868,8.59,8.996078810084938,8.183921189915061,0.24422985650598994,1.9985549936691918,0.3276041834318443,0.1608555295801356,2.0305679435786015,1.966542043759782,15745024
9.280000000000001,9.478997487421324,9.081002512578678,8.52,8.78,8.26,0.23689283897789815,2.0099327857295672,0.3056061408220403,0.16817953713375597,2.0522247243576013,1.9676408471015332,15908864
9.21,9.536955654485437,8.883044345514564,8.52,8.890944739819828,8.149055260180171,0.21696354839950796,2.017693506677946,0.2701185726880342,0.1638085241109817,2.060199621120814,1.9751873922350778,16072704
9.3,9.50976176963403,9.090238230365971,8.64,9.014699879903905,8.265300120096096,0.2222931980465849,2.016602196296056,0.2847146046982712,0.1598717913948986,2.035328139760216,1.9978762528318958,16236544
9.360000000000001,9.570713075057055,9.149286924942947,8.569999999999999,8.866816441593116,8.273183558406881,0.19674311719524362,2.0261363421877223,0.28449222861093676,0.1089940057795505,2.073572584437412,1.9787000999380324,16400384
9.280000000000001,9.565657137141715,8.994342862858288,8.459999999999999,8.792264954516721,8.127735045483277,0.22690569870173927,2.005117196838061,0.2691646644609403,0.18464673294253825,2.041798327598192,1.9684360660779294,16564224
9.29,9.552488094968133,9.027511905031865,8.43,8.730166620396073,8.129833379603927,0.24824060387909408,2.0072140241662666,0.33818453297443923,0.15829667478374893,2.046569363689264,1.9678586846432693,16728064
9.389999999999999,9.582093727122984,9.197906272877013,8.5,8.876828873628336,8.123171126371664,0.2143098139514525,2.0147285824020704,0.2600505764202941,0.16856905148261087,2.048599555728941,1.9808576090752001,16891904
9.35,9.630178514522438,9.069821485477561,8.59,8.874429253066557,8.305570746933443,0.20463636874531704,2.004325991372267,0.23850589796847466,0.17076683952215943,2.039209408028912,1.9694425747156221,17055744
9.26,9.525329983228431,8.994670016771568,8.620000000000001,9.001575680566779,8.238424319433223,0.2034344300006826,2.0111471543709434,0.2403263015619186,0.1665425584394466,2.055585660920843,1.9667086478210438,17219584
9.330000000000002,9.579198715887545,9.080801284112459,8.469999999999999,8.79878564445547,8.141214355544527,0.23923192881047725,2.0077542915940283,0.2784148968797374,0.20004896074121709,2.0389372919088897,1.9765712912791666,17383424
9.549999999999999,9.765638586528476,9.334361413471521,8.569999999999999,8.866816441593116,8.273183558406881,0.18910449668765064,1.9908881396055222,0.23067008914181666,0.14753890423348462,2.0255031527595637,1.956273126451481,17547264
9.35,9.603968501984006,9.096031498015993,8.54,8.847245829914744,8.232754170085254,0.1994847294874489,2.0049272467692694,0.25407449840814167,0.1448949605667561,2.042224961436342,1.9676295321021966,17711104
9.379999999999999,9.563303027798232,9.196696972201766,8.419999999999998,8.798945906429926,8.04105409357007,0.18380028152217467,1.9910920853416123,0.23525023513052798,0.13235032791382137,2.0121548766733492,1.9700292940098754,17874944
9.47,9.70259406699226,9.237405933007741,8.739999999999998,8.930787840283388,8.549212159716609,0.18691873153050736,1.9973419745763141,0.23205054591838825,0.14178691714262648,2.0275492905914487,1.9671346585611795,18038784
9.41,9.602093727122986,9.217906272877014,8.599999999999998,8.882842712474616,8.31715728752538,0.2548920850890378,1.9931743000944455,0.33170154603828333,0.1780826241397923,2.028060343163505,1.958288257025386,18202624
9.38,9.65129319932501,9.108706800674991,8.530000000000001,8.855729949498048,8.204270050501954,0.200580995157361,2.018741857012113,0.2636439435734617,0.13751804674126028,2.0560873214200925,1.9813963926041338,18366464
9.49,9.72,9.26,8.549999999999999,8.962916456441251,8.137083543558747,0.2020853930152952,2.005267552534739,0.2704173755946448,0.13375341043594563,2.0327136728129735,1.9778214322565046,18530304
9.43,9.79619666847201,9.06380333152799,8.59,8.973275357934735,8.206724642065264,0.20823264837575448,2.011941048502922,0.2838704874791172,0.13259480927239176,2.0399578383538066,1.9839242586520371,18694144
9.45,9.763847096529503,9.136152903470496,8.48,8.869358446678635,8.090641553321365,0.19438577767771975,2.0010092655817666,0.25642212089687894,0.13234943445856057,2.0376492413292735,1.9643692898342595,18857984
9.360000000000001,9.673687742827164,9.046312257172838,8.830000000000002,9.158785644455474,8.50121435554453,0.23464163209622102,2.003572416305542,0.33835231861000004,0.130930945582442,2.0280541031157244,1.97909072949536,19021824
9.45,9.7,9.2,8.860000000000001,9.282374241638859,8.437625758361143,0.22334149035935594,2.010025863349438,0.2802162482832367,0.16646673243547516,2.0370220312732696,1.983029695425606,19185664
9.52,9.723960780543711,9.316039219456288,8.62,8.879999999999999,8.36,0.2161200307620068,2.0102603678901994,0.2747247389559193,0.15751532256809428,2.044518527858861,1.9760022079215376,19349504
9.62,9.773622914957372,9.466377085042627,8.42,8.748024389337134,8.091975610662866,0.22437797291204326,2.005623270571232,0.2746888239788578,0.1740671218452287,2.0284897628864345,1.9827567782560294,19513344
9.479999999999999,9.78265491900843,9.177345080991568,8.48,8.728193472919818,8.231806527080183,0.2401317470706999,2.005867565671603,0.29955387581393855,0.18070961832746124,2.0408188757599026,1.9709162555833035,19677184
9.309999999999999,9.55269322199023,9.067306778009767,8.459999999999997,8.927332857821915,7.99266714217808,0.21674698058826225,2.0010783021648724,0.276388202320035,0.15710575885648945,2.027063576616635,1.9750930277131098,19841024
9.47,9.786385840391128,9.153614159608873,8.41,8.721287648325468,8.098712351674532,0.23763022295509773,2.017718237141769,0.3146227613354724,0.16063768457472305,2.052566916855802,1.9828695574277357,20004864
9.34,9.643973683071414,9.036026316928586,8.53,8.771039415863878,8.28896058413612,0.20841111972307164,1.999948397775491,0.27070954644997347,0.14611269299616977,2.031933802578721,1.967962992972261,20168704
9.44,9.668910462845192,9.211089537154807,8.510000000000002,8.801376045686672,8.218623954313331,0.18645259070520598,1.9886742571989697,0.2602444197554057,0.1126607616550063,2.0395931122996864,1.937755402098253,20332544
9.399999999999999,9.623606797749977,9.17639320225002,8.549999999999999,8.945600808897048,8.15439919110295,0.18156556668691332,1.9941373442610104,0.2341667563288269,0.12896437704499972,2.0217914406254818,1.9664832478965393,20496384
9.48,9.693541565040627,9.266458434959373,8.76,9.203170396123207,8.316829603876792,0.22238063861926394,1.995628150800864,0.29310871386196785,0.15165256337656002,2.036343576291655,1.954912725310073,20660224
9.52,9.69776388834631,9.342236111653689,8.570000000000002,8.849463772249644,8.29053622775036,0.20470493470008172,1.9853092476725578,0.25662284856345197,0.15278702083671145,2.037394732381382,1.9332237629637334,20824064
9.53,9.783179778023444,9.276820221976555,8.47,8.83069377593743,8.109306224062571,0.21322384647404147,1.9675769656896591,0.2573380794970906,0.16910961345099235,2.0189868820065624,1.916167049372756,20987904
9.52,9.768193472919817,9.271806527080182,8.47,8.819428104193124,8.120571895806878,0.18354613956374427,1.9514582390586537,0.23342606417554468,0.13366621495194386,2.010443349961164,1.8924731281561433,21151744
9.53,9.771039415863878,9.28896058413612,8.599999999999998,8.974165738677392,8.225834261322603,0.20316893675674988,1.9703828603029252,0.25735163801227884,0.14898623550122092,2.023033606900517,1.9177321137053336,21315584
9.510000000000002,9.79792360097776,9.222076399022242,8.59,8.870891438103763,8.309108561896236,0.2207695406240721,1.9663157373666764,0.28603637938578547,0.15550270186235876,2.0138886990244758,1.9187427757088773,21479424
9.5,9.760768096208107,9.239231903791893,8.639999999999999,8.90153393661244,8.378466063387558,0.19613205147907134,1.9759188666939735,0.26706289909948694,0.12520120385865574,2.0607326772967887,1.8911050560911584,21643264
9.45,9.733725219182222,9.166274780817776,8.7,8.914476105895272,8.485523894104727,0.1760459700909753,1.9845079054435093,0.22436665262952346,0.12772528755242715,2.030919912310272,1.9380958985767465,21807104
9.47,9.770166620396074,9.169833379603928,8.68,9.001869538788622,8.358130461211378,0.2326862620655447,1.9716483955581983,0.3255765423555008,0.13979598177558858,2.015823838271137,1.9274729528452594,21970944
9.43,9.770734500748016,9.089265499251983,8.63,8.797630546142402,8.4623694538576,0.18196657835505897,1.9721359993020695,0.24658978842031842,0.11734336828979952,2.016361635038366,1.927910363565773,22134784
9.620000000000001,9.851516738055805,9.388483261944197,8.66,9.00698703145795,8.31301296854205,0.2107639838630954,1.9778627172112464,0.26965060528024304,0.1518773624459477,2.020083435118792,1.9356419993037006,22298624
9.459999999999999,9.795261092284802,9.124738907715196,8.750000000000002,9.000000000000002,8.500000000000002,0.21377580010642605,1.9908180127541226,0.2771215681913509,0.15043003202150118,2.0428264999385486,1.9388095255696967,22462464
9.52,9.652664991614216,9.387335008385783,8.79,9.110780298646908,8.46921970135309,0.1884174389609446,1.9769988914330798,0.26896386154610374,0.10787101637578547,2.021386950501368,1.932610832364792,22626304
9.55,9.7302775637732,9.369722436226802,8.680000000000001,9.025832329315813,8.33416767068419,0.23251779669274888,1.9943527027964592,0.2887402591044056,0.17629533428109215,2.0191850538540597,1.9695203517388589,22790144
9.57,9.718660687473186,9.421339312526815,8.72,9.019332590941916,8.420667409058085,0.23596224502349888,1.9969256818294525,0.31051120081307504,0.16141328923392273,2.0349643388081518,1.9588870248507533,22953984
9.54,9.80532998322843,9.274670016771568,8.62,8.977211421989834,8.262788578010165,0.19905067455644404,1.9898160989085831,0.2926713666311238,0.1054299824817643,2.022278373758807,1.957353824058359,23117824
9.52,9.68,9.36,8.599999999999998,9.047213595499956,8.15278640450004,0.19757639528252186,1.9794350946942967,0.2788130806544068,0.11633970991063691,2.0139195396879734,1.9449506497006197,23281664
9.45,9.624642491965728,9.27535750803427,8.739999999999998,9.009072480941473,8.470927519058524,0.1681139621417969,1.985470454394817,0.20715508503144703,0.1290728392521468,2.0466533187833265,1.9242875900063072,23445504
9.53,9.802213151776323,9.257786848223676,8.73,8.96685438564654,8.49314561435346,0.19034718866460024,1.981082780162493,0.25240379991396067,0.1282905774152398,2.026218390367819,1.935947169957167,23609344
9.5,9.748997991959774,9.251002008040226,8.510000000000002,8.836955654485438,8.183044345514565,0.23402411931504802,1.9728952676057812,0.3346404191925301,0.1334078194375659,2.022180227523561,1.9236103076880013,23773184
9.590000000000002,9.84079872407969,9.339201275920313,8.52,8.911918358845307,8.128081641154692,0.18321859380230301,1.9627586076656975,0.23997327067515462,0.12646391692945141,2.008383219048268,1.9171339962831266,23937024
9.58,9.704899959967968,9.455100040032033,8.77,9.113656805548791,8.426343194451208,0.22379449770475426,1.964657394091288,0.29681473449689044,0.15077426091261809,2.0036292642673645,1.925685523915211,24100864
9.59,9.806564078277077,9.373435921722923,8.610000000000001,8.852693221990233,8.36730677800977,0.19803515756502746,1.95049956291914,0.24270774494601305,0.15336257018404187,1.9825282929752321,1.9184708328630478,24264704
9.569999999999999,9.830959767013997,9.309040232986,8.559999999999999,8.94,8.179999999999998,0.20226378034955506,1.9609201565384864,0.27017697156845055,0.1343505891306596,1.997689147293196,1.9241511657837769,24428544
9.64,9.825472369909916,9.454527630090086,8.57,9.023982378512647,8.116017621487353,0.2054030270160486,1.9720366741220157,0.2699896751445373,0.14081637888755988,2.013045365602726,1.9310279826413053,24592384
9.440000000000001,9.668910462845194,9.211089537154809,8.620000000000001,8.868193472919819,8.371806527080183,0.22350168221940597,1.9537722408771514,0.2892210669455595,0.15778229749325245,2.0026663679119756,1.9048781138423272,24756224
9.53,9.664536240470737,9.395463759529262,8.52,8.79129319932501,8.24870680067499,0.21224369813377658,1.9619980519016587,0.2577495678822702,0.16673782838528295,2.0230899248535,1.900906178949817,24920064


==> data/progress-coinrun-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.1500000000000004,3.7196490147450447,2.580350985254956,3.01,3.382692903071684,2.6373070969283154,0.0,2.707502481341362,0.0,0.0,2.707872688918417,2.7071322737643073,16384
5.22,5.668998886412872,4.771001113587127,4.71,5.063411940941446,4.356588059058554,0.0,2.6520163863897324,0.0,0.0,2.6887024976297718,2.615330275149693,180224
5.96,6.30117444218464,5.61882555781536,5.49,6.031202365109393,4.9487976348906075,0.0,2.4278537958860396,0.0,0.0,2.5637450842378606,2.2919625075342185,344064
6.04,6.5989275444992845,5.4810724555007155,5.47,5.8251056180912935,5.114894381908706,0.0,2.243446008861065,0.0,0.0,2.4262390869077732,2.0606529308143564,507904
6.17,6.56,5.78,5.92,6.293630833845388,5.546369166154612,0.5314660030337564,1.8807661041617394,0.6587867254438935,0.4041452806236192,2.069984719041935,1.6915474892815439,671744
6.76,7.1703656905736635,6.349634309426336,6.459999999999999,6.847814388593306,6.0721856114066926,0.5314660030337564,1.717947481572628,0.6587867254438935,0.4041452806236192,1.8694607762574909,1.5664341868877654,835584
6.93,7.549758017293847,6.310241982706152,6.35,6.87773099207835,5.8222690079216495,0.5314660030337564,1.5640180543065072,0.6587867254438935,0.4041452806236192,1.6696821623724611,1.4583539462405533,999424
7.460000000000001,7.983832034148353,6.936167965851649,6.87,7.406749476012786,6.333250523987214,0.7540439861938163,1.398621217906475,0.8202469434256434,0.6878410289619892,1.4814537215854968,1.3157887142274531,1163264
7.410000000000001,7.886340214552583,6.933659785447419,6.959999999999999,7.5099090833946995,6.410090916605299,0.7540439861938163,1.4054829686880113,0.8202469434256434,0.6878410289619892,1.459226436271901,1.3517395011041216,1327104
7.719999999999999,8.18,7.259999999999999,6.9399999999999995,7.530254182534947,6.349745817465052,0.7540439861938163,1.428273941576481,0.8202469434256434,0.6878410289619892,1.5188356578355544,1.3377122253174074,1490944
7.829999999999998,8.28617978911828,7.373820210881717,7.359999999999999,7.814312667664021,6.905687332335978,0.5963596316689898,1.401233996450901,0.658140835892301,0.5345784274456785,1.4962896480110597,1.3061783448907425,1654784
8.35,8.708468966578698,7.9915310334213014,7.43,7.649317121994613,7.210682878005387,0.5963596316689898,1.3942969992756844,0.658140835892301,0.5345784274456785,1.490020793509586,1.2985732050417829,1818624
8.520000000000001,8.9886149805544,8.051385019445602,7.399999999999999,7.752136337233178,7.047863662766819,0.5963596316689898,1.3986022129654885,0.658140835892301,0.5345784274456785,1.4756256621335269,1.32157876379745,1982464
8.66,8.967245829914745,8.352754170085255,7.5699999999999985,7.823179778023442,7.316820221976555,0.4232511009894854,1.4435686364769935,0.4744885523287316,0.37201364965023914,1.5187115161515012,1.3684257568024858,2146304
8.65,8.895967477524977,8.404032522475024,7.720000000000001,8.258144961882948,7.181855038117052,0.4232511009894854,1.441222444176674,0.4744885523287316,0.37201364965023914,1.5204480690770372,1.3619968192763106,2310144
8.959999999999999,9.2704834939252,8.649516506074798,7.780000000000001,8.134400902933388,7.425599097066614,0.4232511009894854,1.469432869553566,0.4744885523287316,0.37201364965023914,1.5379323947280639,1.400933344379068,2473984
8.969999999999999,9.159999999999998,8.78,7.92,8.373431361950185,7.466568638049814,0.31274937884857834,1.4660292834043502,0.3592347823596391,0.26626397533751756,1.5431012840451532,1.3889572827635472,2637824
9.110000000000001,9.39792360097776,8.822076399022242,7.950000000000001,8.517890834580028,7.3821091654199735,0.31274937884857834,1.4884791851043702,0.3592347823596391,0.26626397533751756,1.5878328395746673,1.389125530634073,2801664
9.2,9.419089023002066,8.980910976997933,7.7700000000000005,8.170124980474851,7.369875019525149,0.31274937884857834,1.4763933792710304,0.3592347823596391,0.26626397533751756,1.6045726096582276,1.3482141488838333,2965504
9.15,9.419258240356726,8.880741759643275,7.8,8.22190046219458,7.37809953780542,0.31274937884857834,1.5021981611847877,0.3592347823596391,0.26626397533751756,1.664241008673418,1.3401553136961573,3129344
9.27,9.60778691508109,8.932213084918908,7.760000000000001,8.242078831727758,7.2779211682722424,0.23261508240854406,1.573122066259384,0.2766648643430115,0.18856530047407663,1.7656672221712448,1.3805769103475234,3293184
9.36,9.60576411454889,9.114235885451109,8.0,8.303315017762062,7.696684982237938,0.23261508240854406,1.5163384616374969,0.2766648643430115,0.18856530047407663,1.64666945644211,1.3860074668328837,3457024
9.289999999999997,9.524307490277197,9.055692509722798,8.09,8.426005952328229,7.753994047671771,0.23261508240854406,1.5342046409845351,0.2766648643430115,0.18856530047407663,1.68065907857453,1.3877502033945404,3620864
9.5,9.728035085019828,9.271964914980172,7.83,8.214837628097877,7.445162371902123,0.17953000669570732,1.5001703172922134,0.22341909277982347,0.13564092061159116,1.5981014465032475,1.4022391880811793,3784704
9.479999999999999,9.65776388834631,9.302236111653688,7.660000000000001,8.172249938994629,7.1477500610053735,0.17953000669570732,1.5410971507430076,0.22341909277982347,0.13564092061159116,1.662616107986345,1.41957819349967,3948544
9.47,9.625241746962601,9.3147582530374,8.010000000000002,8.440000000000001,7.580000000000002,0.17953000669570732,1.5350629284977912,0.22341909277982347,0.13564092061159116,1.633984776270656,1.4361410807249264,4112384
9.490000000000002,9.603578166916007,9.376421833083997,7.960000000000001,8.418693797647189,7.501306202352812,0.13863822377064325,1.503714418411255,0.17003622643575778,0.10724022110552871,1.6085015379547976,1.3989272988677124,4276224
9.510000000000002,9.667797338380597,9.352202661619406,7.88,8.447097875150313,7.312902124849687,0.13863822377064325,1.4798985585570335,0.17003622643575778,0.10724022110552871,1.589802715761091,1.369994401352976,4440064
9.53,9.6852417469626,9.374758253037399,7.949999999999998,8.406618002273234,7.493381997726763,0.13863822377064325,1.5006632298231124,0.17003622643575778,0.10724022110552871,1.6328274312720663,1.3684990283741585,4603904
9.66,9.860997512422419,9.459002487577582,8.09,8.510594816896262,7.669405183103738,0.1195627189335482,1.49899832457304,0.15458682484768793,0.08453861301940846,1.6142972933770752,1.383699355769005,4767744
9.600000000000003,9.809761769634033,9.390238230365973,8.290000000000001,8.698533964316312,7.881466035683691,0.1195627189335482,1.4457845404744147,0.15458682484768793,0.08453861301940846,1.5727097998020532,1.3188592811467763,4931584
9.59,9.754012194668567,9.425987805331433,7.960000000000001,8.340000000000002,7.580000000000001,0.1195627189335482,1.4207666665315628,0.15458682484768793,0.08453861301940846,1.5857814828401249,1.2557518502230007,5095424
9.69,9.82,9.559999999999999,8.05,8.502216762183801,7.5977832378162,0.11095000569703943,1.4593004912137986,0.1408580429341332,0.08104196845994566,1.6190132546649234,1.2995877277626737,5259264
9.66,9.816204993518133,9.503795006481868,8.229999999999999,8.854579858785087,7.6054201412149105,0.11095000569703943,1.475782334804535,0.1408580429341332,0.08104196845994566,1.6285033721410436,1.3230612974680263,5423104
9.7,9.899999999999999,9.5,8.35,8.670156211871642,8.029843788128357,0.11095000569703943,1.4433385491371156,0.1408580429341332,0.08104196845994566,1.6342247698962795,1.2524523283779516,5586944
9.75,9.941049731745428,9.558950268254572,8.15,8.524833296279827,7.775166703720174,0.11095000569703943,1.4638627409934997,0.1408580429341332,0.08104196845994566,1.621315876807864,1.3064096051791354,5750784
9.71,9.902093727122987,9.517906272877015,8.209999999999999,8.686340214552581,7.733659785447417,0.10073144931840634,1.4331291049718857,0.12348636428894977,0.07797653434786292,1.6024150725251534,1.263843137418618,5914624
9.690000000000001,9.932693221990233,9.44730677800977,8.09,8.4784584919911,7.701541508008899,0.10073144931840634,1.450230598449707,0.12348636428894977,0.07797653434786292,1.6086424570719222,1.2918187398274918,6078464
9.690000000000001,9.876815416922696,9.503184583077307,8.15,8.558044115262064,7.741955884737937,0.10073144931840634,1.4592869475483894,0.12348636428894977,0.07797653434786292,1.622105963534933,1.2964679315618457,6242304
9.700000000000001,9.826491106406737,9.573508893593266,8.23,8.632616442783949,7.827383557216052,0.09791772356463749,1.4464213684201241,0.12283979925222649,0.07299564787704849,1.5999319023764873,1.292910834463761,6406144
9.790000000000001,9.954012194668568,9.625987805331434,8.27,8.630693775937427,7.909306224062571,0.09791772356463749,1.425272637605667,0.12283979925222649,0.07299564787704849,1.591043076079616,1.2595021991317181,6569984
9.74,9.94591260281974,9.53408739718026,8.120000000000001,8.38381811916546,7.8561818808345425,0.09791772356463749,1.4304220050573349,0.12283979925222649,0.07299564787704849,1.6119913461795279,1.2488526639351418,6733824
9.71,9.763851648071347,9.656148351928655,8.16,8.534699879903904,7.785300120096096,0.08599580470636659,1.4632028728723525,0.10511800657498122,0.06687360283775196,1.6126448832178608,1.3137608625268442,6897664
9.8,9.87745966692415,9.722540333075852,8.389999999999999,8.908555686498566,7.871444313501432,0.08599580470636659,1.4409266859292984,0.10511800657498122,0.06687360283775196,1.5812422984960568,1.30061107336254,7061504
9.78,9.896619037896906,9.663380962103092,8.26,8.60117444218464,7.91882555781536,0.08599580470636659,1.453781595826149,0.10511800657498122,0.06687360283775196,1.5892919783468191,1.318271213305479,7225344
9.760000000000002,9.888062484748659,9.631937515251344,8.029999999999998,8.33016662039607,7.729833379603925,0.08317750582101928,1.475853757560253,0.10211056746327297,0.06424444417876558,1.6139849682707317,1.3377225468497744,7389184
9.84,9.975646599662506,9.704353400337494,8.330000000000002,8.693455636907727,7.966544363092277,0.08317750582101928,1.4415514275431633,0.10211056746327297,0.06424444417876558,1.5724855443878951,1.3106173106984316,7553024
9.8,9.978885438199985,9.621114561800017,8.209999999999999,8.623400532171887,7.796599467828111,0.08317750582101928,1.4751586347818375,0.10211056746327297,0.06424444417876558,1.5937258669367464,1.3565914026269286,7716864
9.7,9.848323969741912,9.551676030258086,8.129999999999999,8.597011777153424,7.662988222846574,0.0824687562811315,1.4554023176431656,0.09622936457360165,0.06870814798866134,1.5977134253989154,1.313091209887416,7880704
9.77,9.88,9.659999999999998,8.22,8.582767142944341,7.857232857055659,0.0824687562811315,1.460663565993309,0.09622936457360165,0.06870814798866134,1.6162250368589413,1.3051020951276766,8044544
9.810000000000002,9.914403065089108,9.705596934910897,8.19,8.666340214552582,7.713659785447417,0.0824687562811315,1.445038440823555,0.09622936457360165,0.06870814798866134,1.5702705810915587,1.3198063005555514,8208384
9.709999999999999,9.84,9.579999999999998,8.41,8.70137604568667,8.11862395431333,0.0824687562811315,1.4689356610178947,0.09622936457360165,0.06870814798866134,1.6141783581839282,1.3236929638518613,8372224
9.8,9.954919333848297,9.645080666151705,8.21,8.569026461420325,7.850973538579676,0.07289040130536455,1.5183981865644456,0.09069247595838585,0.05508832665234324,1.648638226088129,1.3881581470407622,8536064
9.81,9.947477270848676,9.672522729151325,8.459999999999999,8.829323706252387,8.090676293747611,0.07289040130536455,1.5205764099955559,0.09069247595838585,0.05508832665234324,1.63621060472487,1.4049422152662419,8699904
9.720000000000002,9.852664991614219,9.587335008385786,8.13,8.577325384926901,7.6826746150731005,0.07289040130536455,1.5125996142625808,0.09069247595838585,0.05508832665234324,1.6306127904530001,1.3945864380721615,8863744
9.760000000000002,9.90282856857086,9.617171431429144,8.219999999999999,8.664522215417856,7.775477784582142,0.0756994224385607,1.503322759270668,0.0965547829791796,0.054844061897941804,1.6063877715244892,1.4002577470168467,9027584
9.8,9.918321595661993,9.681678404338008,8.350000000000001,8.61172504656605,8.088274953433952,0.0756994224385607,1.507071790099144,0.0965547829791796,0.054844061897941804,1.628509055186649,1.3856345250116389,9191424
9.82,9.98,9.66,8.370000000000001,8.68953090617341,8.050469093826592,0.0756994224385607,1.514716175198555,0.0965547829791796,0.054844061897941804,1.6568043798226768,1.372627970574433,9355264
9.870000000000001,9.97049875621121,9.769501243788792,8.19,8.557287353444138,7.8227126465558605,0.06925310600360789,1.5228868171572685,0.08733185407222797,0.0511743579349878,1.673233556110231,1.372540078204306,9519104
9.8,9.948323969741914,9.651676030258088,8.28,8.666781592116275,7.893218407883725,0.06925310600360789,1.5148813277482986,0.08733185407222797,0.0511743579349878,1.6384201064044746,1.3913425490921227,9682944
9.73,9.979198715887543,9.480801284112458,8.52,8.652664991614216,8.387335008385783,0.06925310600360789,1.5535731598734857,0.08733185407222797,0.0511743579349878,1.674685648900838,1.4324606708461334,9846784
9.83,9.94,9.72,8.2,8.5,7.8999999999999995,0.06685487077753573,1.5370323851704597,0.08221856788022815,0.05149117367484331,1.6619392453045936,1.4121255250363258,10010624
9.84,9.975646599662506,9.704353400337494,8.03,8.343209195267315,7.716790804732683,0.06685487077753573,1.5376948952674865,0.08221856788022815,0.05149117367484331,1.663449212636391,1.411940577898582,10174464
9.76,9.916204993518132,9.603795006481867,8.419999999999998,8.659999999999998,8.179999999999998,0.06685487077753573,1.5355703964829446,0.08221856788022815,0.05149117367484331,1.6612025115030233,1.4099382814628658,10338304
9.820000000000002,9.952664991614219,9.687335008385785,8.35,8.676343377441613,8.023656622558386,0.06574693609315238,1.529508040845394,0.07839762820478802,0.053096243981516744,1.6773101705671842,1.3817059111236039,10502144
9.870000000000001,9.96,9.780000000000001,8.24,8.825149553533112,7.654850446466889,0.06574693609315238,1.5236557021737098,0.07839762820478802,0.053096243981516744,1.6837179763880807,1.363593427959339,10665984
9.79,9.934568322948008,9.64543167705199,8.35,8.682415402771893,8.017584597228106,0.06574693609315238,1.5353969976305961,0.07839762820478802,0.053096243981516744,1.6794820973203088,1.3913118979408834,10829824
9.790000000000001,9.894403065089106,9.685596934910896,8.459999999999999,8.792264954516723,8.127735045483275,0.06574693609315238,1.5150358155369759,0.07839762820478802,0.053096243981516744,1.6499312826558576,1.380140348418094,10993664
9.79,9.934568322948008,9.64543167705199,8.389999999999999,8.768021163428715,8.011978836571283,0.06350075674095398,1.5333124697208405,0.0764932692953944,0.05050824418651356,1.6646659545720943,1.4019589848695866,11157504
9.870000000000001,9.948102496759068,9.791897503240934,8.53,8.830166620396072,8.229833379603926,0.06350075674095398,1.5274788707494735,0.0764932692953944,0.05050824418651356,1.676129445243704,1.378828296255243,11321344
9.89,9.984339811320567,9.795660188679435,8.18,8.608485705712571,7.751514294287428,0.06350075674095398,1.5361654072999955,0.0764932692953944,0.05050824418651356,1.6717278261494177,1.4006029884505733,11485184
9.73,9.878660687473186,9.581339312526815,8.33,8.742431812546025,7.917568187453974,0.06123780852642916,1.5492523342370987,0.07286606852668301,0.049609548526175315,1.670708764733348,1.4277959037408494,11649024
9.9,9.963245553203368,9.836754446796633,8.19,8.672597140480546,7.707402859519453,0.06123780852642916,1.5441274389624595,0.07286606852668301,0.049609548526175315,1.685051689968649,1.40320318795627,11812864
9.88,9.98770329614269,9.772296703857311,8.43,8.859068759058498,8.000931240941501,0.06123780852642916,1.5293169990181923,0.07286606852668301,0.049609548526175315,1.6632277511268176,1.395406246909567,11976704
9.889999999999999,10.012065556157335,9.767934443842663,8.209999999999999,8.58,7.839999999999999,0.06090447571532796,1.5160147413611411,0.07072740093369663,0.0510815504969593,1.6749296507943483,1.357099831927934,12140544
9.92,9.994833147735479,9.845166852264521,8.360000000000001,8.629072480941476,8.090927519058527,0.06090447571532796,1.517164096236229,0.07072740093369663,0.0510815504969593,1.6846651142240587,1.3496630782483992,12304384
9.889999999999999,9.984339811320565,9.795660188679433,8.120000000000001,8.493630833845389,7.746369166154613,0.06090447571532796,1.5578107252717017,0.07072740093369663,0.0510815504969593,1.7022437296723578,1.4133777208710456,12468224
9.89,9.973066238629182,9.80693376137082,8.42,8.719332590941915,8.120667409058084,0.057596472273246435,1.5488485276699067,0.07333879529949461,0.04185414924699826,1.6759648146636712,1.4217322406761421,12632064
9.8,9.989736659610104,9.610263340389897,8.41,8.904873721266345,7.915126278733656,0.057596472273246435,1.549355000257492,0.07333879529949461,0.04185414924699826,1.667832995942644,1.4308770045723402,12795904
9.8,9.984390889145859,9.615609110854143,8.479999999999999,8.891825205639478,8.06817479436052,0.057596472273246435,1.5215386658906938,0.07333879529949461,0.04185414924699826,1.6440487149498422,1.3990286168315453,12959744
9.830000000000002,9.971774468787581,9.688225531212423,8.37,8.663428015022424,8.076571984977575,0.05380282000954438,1.530631184577942,0.061398716477850473,0.04620692354123829,1.6552109211684514,1.4060514479874324,13123584
9.84,9.968062484748657,9.711937515251343,8.370000000000001,8.698785644455473,8.041214355544529,0.05380282000954438,1.5449154451489449,0.061398716477850473,0.04620692354123829,1.6812093698175694,1.4086215204803203,13287424
9.930000000000001,10.008102496759069,9.851897503240934,8.430000000000001,8.822555728527812,8.037444271472191,0.05380282000954438,1.5446865051984786,0.061398716477850473,0.04620692354123829,1.7057615200481109,1.3836114903488463,13451264
9.759999999999998,9.955959179422653,9.564040820577343,8.440000000000001,8.874050688284216,8.005949311715787,0.05380282000954438,1.5592720597982406,0.061398716477850473,0.04620692354123829,1.722441157948379,1.3961029616481022,13615104
9.910000000000002,9.993066238629183,9.826933761370821,8.5,8.92190046219458,8.07809953780542,0.050528242178319215,1.5558872535824775,0.05917095597054359,0.04188552838609484,1.7283265972400261,1.3834479099249288,13778944
9.85,10.006524758424986,9.693475241575014,8.36,8.827332857821917,7.892667142178082,0.050528242178319215,1.5312469467520713,0.05917095597054359,0.04188552838609484,1.6932959348769792,1.3691979586271634,13942784
9.84,9.931651513899117,9.748348486100882,8.32,8.564131112314675,8.075868887685326,0.050528242178319215,1.5449962139129638,0.05917095597054359,0.04188552838609484,1.6846365675992088,1.4053558602267189,14106624
9.930000000000001,9.99403124237433,9.865968757625673,8.27,8.73270941205037,7.807290587949629,0.05260499379156154,1.5385668143630027,0.06781463178526331,0.037395355797859776,1.6887522438381195,1.3883813848878859,14270464
9.89,10.003578166916006,9.776421833083996,8.5,8.88987177379236,8.11012822620764,0.05260499379156154,1.5424130871891975,0.06781463178526331,0.037395355797859776,1.6687392045008902,1.4160869698775047,14434304
9.86,9.9713552872566,9.748644712743399,8.260000000000002,8.480000000000002,8.040000000000001,0.05260499379156154,1.5560994774103165,0.06781463178526331,0.037395355797859776,1.6847916431302676,1.4274073116903654,14598144
9.94,10.02,9.86,8.28,8.558567765543682,8.001432234456317,0.04952688973833304,1.5504252746701241,0.0636650566574771,0.03538872281918898,1.701428717955285,1.3994218313849633,14761984
9.91,9.993066238629181,9.82693376137082,8.349999999999998,8.85645829048402,7.843541709515974,0.04952688973833304,1.5422650262713433,0.0636650566574771,0.03538872281918898,1.6716132461493722,1.4129168063933144,14925824
9.870000000000001,9.96,9.780000000000001,8.379999999999999,8.865386443980462,7.894613556019535,0.04952688973833304,1.5512198328971862,0.0636650566574771,0.03538872281918898,1.697370681978051,1.4050689838163215,15089664
9.860000000000001,9.961980390271858,9.758019609728144,8.16,8.731314274283427,7.588685725716572,0.047339238258397594,1.5710365146398544,0.05807532173392498,0.036603154782870205,1.6979552330507015,1.4441177962290073,15253504
9.84,9.941980390271855,9.738019609728145,8.36,8.709857113690717,8.010142886309282,0.047339238258397594,1.5554571613669395,0.05807532173392498,0.036603154782870205,1.6883853576876624,1.4225289650462165,15417344
9.860000000000001,10.028522995463529,9.691477004536473,8.32,8.668711915483254,7.971288084516746,0.047339238258397594,1.557502306997776,0.05807532173392498,0.036603154782870205,1.6824481984640636,1.4325564155314885,15581184
9.85,9.970415945787922,9.729584054212078,8.42,8.729192496674806,8.110807503325194,0.050937221404675825,1.5489891692996025,0.06165270875544464,0.04022173405390701,1.675011236957256,1.422967101641949,15745024
9.870000000000001,9.96,9.780000000000001,8.49,8.984873721266345,7.995126278733656,0.050937221404675825,1.5318607792258263,0.06165270875544464,0.04022173405390701,1.6765840644034833,1.3871374940481693,15908864
9.88,9.977979589711328,9.782020410288673,8.45,8.867731971484108,8.03226802851589,0.050937221404675825,1.5251212164759635,0.06165270875544464,0.04022173405390701,1.6420971709106935,1.4081452620412336,16072704
9.840000000000002,9.996204993518134,9.68379500648187,8.440000000000001,8.82,8.060000000000002,0.050937221404675825,1.5325972318649292,0.06165270875544464,0.04022173405390701,1.6563873404087084,1.40880712332115,16236544
9.879999999999999,10.012664991614216,9.747335008385782,8.38,8.745513337649943,8.014486662350059,0.0452807666529641,1.5502141058444976,0.05252140203841586,0.03804013126751234,1.6687687937957938,1.4316594178932014,16400384
9.900000000000002,10.009544511501035,9.790455488498969,8.45,8.853112887414927,8.046887112585072,0.0452807666529641,1.5366171315312385,0.05252140203841586,0.03804013126751234,1.6536916740707261,1.4195425889917508,16564224
9.860000000000001,9.940000000000001,9.780000000000001,8.26,8.586190128606003,7.933809871393998,0.0452807666529641,1.54591074436903,0.05252140203841586,0.03804013126751234,1.6499044919196757,1.4419169968183845,16728064
9.870000000000001,9.948102496759068,9.791897503240934,8.5,8.840587727318528,8.159412272681472,0.043886600065964815,1.541218416392803,0.052860714134627944,0.034912485997301686,1.6647666587892138,1.4176701739963924,16891904
9.9,10.026491106406736,9.773508893593265,8.41,8.78,8.040000000000001,0.043886600065964815,1.5401602014899254,0.052860714134627944,0.034912485997301686,1.6522107897691398,1.428109613210711,17055744
9.84,9.96,9.719999999999999,8.499999999999998,8.744948974278316,8.25505102572168,0.043886600065964815,1.5654197737574578,0.052860714134627944,0.034912485997301686,1.6953927419750023,1.4354468055399132,17219584
9.92,10.017979589711327,9.822020410288673,8.349999999999998,8.758044115262061,7.941955884737935,0.04737397091038052,1.5540546670556068,0.05660631536768968,0.03814162645307136,1.6944977567665265,1.4136115773446871,17383424
9.91,9.98,9.84,8.350000000000001,8.758044115262065,7.941955884737938,0.04737397091038052,1.5800149902701377,0.05660631536768968,0.03814162645307136,1.7153329368210033,1.444697043719272,17547264
9.85,9.917082039324994,9.782917960675006,8.489999999999998,8.922319326424343,8.057680673575653,0.04737397091038052,1.5556064754724503,0.05660631536768968,0.03814162645307136,1.6941372753358406,1.4170756756090601,17711104
9.84,9.989666295470958,9.690333704529042,8.48,8.782654919008431,8.17734508099157,0.04503273431760511,1.5753590255975722,0.05355037700460218,0.03651509163060803,1.7099117041567105,1.440806347038434,17874944
9.89,9.96,9.82,8.500000000000002,8.752982212813473,8.24701778718653,0.04503273431760511,1.5701446011662483,0.05355037700460218,0.03651509163060803,1.7058469375381058,1.4344422647943909,18038784
9.9,9.989442719099992,9.810557280900008,8.469999999999999,8.783209195267315,8.156790804732683,0.04503273431760511,1.5527932360768317,0.05355037700460218,0.03651509163060803,1.698636542025108,1.4069499301285555,18202624
9.89,9.984339811320567,9.795660188679435,8.2,8.662601340248814,7.737398659751184,0.04330569034611353,1.542010024189949,0.05183411609935161,0.034777264592875445,1.682907954470801,1.401112093909097,18366464
9.860000000000001,9.940000000000001,9.780000000000001,8.52,8.83559467676119,8.20440532323881,0.04330569034611353,1.5420186311006545,0.05183411609935161,0.034777264592875445,1.674108872966141,1.409928389235168,18530304
9.89,9.994403065089106,9.785596934910895,8.229999999999999,8.808013840664735,7.651986159335261,0.04330569034611353,1.5490320697426796,0.05183411609935161,0.034777264592875445,1.6736385476139053,1.424425591871454,18694144
9.870000000000001,9.97049875621121,9.769501243788792,8.4,8.754964786985978,8.045035213014023,0.04330569034611353,1.5349603101611138,0.05183411609935161,0.034777264592875445,1.6780284998943722,1.3918921204278554,18857984
9.9,10.018321595661993,9.781678404338008,8.56,8.809799919935937,8.310200080064064,0.044770125970885914,1.5460764646530152,0.05065849813657161,0.03888175380520022,1.6821792553528792,1.4099736739531512,19021824
9.91,9.993066238629181,9.82693376137082,8.629999999999999,9.009605057922045,8.250394942077953,0.044770125970885914,1.5473568886518478,0.05065849813657161,0.03888175380520022,1.6804956419063009,1.4142181353973948,19185664
9.93,10.02,9.84,8.12,8.459999999999999,7.779999999999999,0.044770125970885914,1.542030081152916,0.05065849813657161,0.03888175380520022,1.6678987912522594,1.4161613710535725,19349504
9.919999999999998,10.027703296142688,9.812296703857308,8.27,8.675092582010581,7.864907417989418,0.03951702332921434,1.5217064812779426,0.04444423781466609,0.034589808843762594,1.6584137856824825,1.3849991768734027,19513344
9.92,9.994833147735479,9.845166852264521,8.430000000000001,8.683179778023446,8.176820221976557,0.03951702332921434,1.5411827325820924,0.04444423781466609,0.034589808843762594,1.6560144524045548,1.42635101275963,19677184
9.870000000000001,9.97049875621121,9.769501243788792,8.28,8.696653333119993,7.863346666880006,0.03951702332921434,1.5411700770258903,0.04444423781466609,0.034589808843762594,1.6912168202722866,1.391123333779494,19841024
9.86,10.028522995463527,9.691477004536472,8.56,9.016508488420534,8.103491511579467,0.03758257795778939,1.5532193616032601,0.043984457209498284,0.031180698706080496,1.710857002165654,1.3955817210408663,20004864
9.98,10.040000000000001,9.92,8.44,8.852795348811005,8.027204651188994,0.03758257795778939,1.5367890104651452,0.043984457209498284,0.031180698706080496,1.6962530486412781,1.3773249722890122,20168704
9.860000000000001,9.971355287256602,9.7486447127434,8.620000000000001,8.962928563989646,8.277071436010356,0.03758257795778939,1.5439720153808594,0.043984457209498284,0.031180698706080496,1.6823920384523592,1.4055519923093596,20332544
9.89,10.012065556157337,9.767934443842664,8.42,8.725941170815567,8.114058829184433,0.035201649326969155,1.5355507358908653,0.041139862318282566,0.02926343633565574,1.6860835731759714,1.3850178986057593,20496384
9.86,9.94,9.78,8.42,8.84614551505325,7.99385448494675,0.035201649326969155,1.5258802577853203,0.041139862318282566,0.02926343633565574,1.6584082070424897,1.393352308528151,20660224
9.95,10.0,9.899999999999999,8.459999999999999,8.78310988842807,8.136890111571928,0.035201649326969155,1.5416045412421227,0.041139862318282566,0.02926343633565574,1.6663280471442858,1.4168810353399595,20824064
9.89,9.96,9.82,8.379999999999999,8.753630833845387,8.006369166154611,0.03535813438249794,1.5421707525849342,0.040682122230864516,0.03003414653413137,1.6711898613923526,1.4131516437775158,20987904
9.92,10.044899959967967,9.795100040032032,8.22,8.541869538788623,7.898130461211379,0.03535813438249794,1.5540882408618928,0.040682122230864516,0.03003414653413137,1.6697790123510459,1.4383974693727397,21151744
9.92,9.994833147735479,9.845166852264521,8.51,8.78,8.24,0.03535813438249794,1.5471005991101265,0.040682122230864516,0.03003414653413137,1.6526301658778937,1.4415710323423594,21315584
9.879999999999999,10.033622914957371,9.726377085042627,8.66,8.989241552663087,8.330758447336914,0.03535813438249794,1.5517794251441956,0.040682122230864516,0.03003414653413137,1.6511667111455637,1.4523921391428276,21479424
9.96,10.008989794855664,9.911010205144338,8.489999999999998,8.719999999999999,8.259999999999998,0.037564803456734776,1.532698208093643,0.04191174391735039,0.03321786299611916,1.652060578911271,1.4133358372760152,21643264
9.91,9.993066238629181,9.82693376137082,8.309999999999999,8.73296571965113,7.887034280348867,0.037564803456734776,1.5278268188238144,0.04191174391735039,0.03321786299611916,1.624701667592678,1.430951970054951,21807104
9.870000000000001,9.97049875621121,9.769501243788792,8.49,8.922319326424345,8.057680673575655,0.037564803456734776,1.5188411802053452,0.04191174391735039,0.03321786299611916,1.6526603723976359,1.3850219880130545,21970944
9.950000000000001,10.0,9.900000000000002,8.32,8.799165942028438,7.840834057971563,0.03381679642021704,1.5314899042248726,0.0403874984164126,0.027246094424021476,1.6474745801572748,1.4155052282924705,22134784
9.93,10.02,9.84,8.34,8.747921561087423,7.932078438912577,0.03381679642021704,1.5462782502174377,0.0403874984164126,0.027246094424021476,1.6600905441590104,1.432465956275865,22298624
9.940000000000001,10.031651513899119,9.848348486100884,8.32,8.835363949069006,7.804636050930995,0.03381679642021704,1.5242624595761298,0.0403874984164126,0.027246094424021476,1.6472357553012984,1.4012891638509613,22462464
9.879999999999999,9.919999999999998,9.84,8.610000000000001,9.077867502611584,8.142132497388419,0.03178735957272917,1.5425472900271415,0.03961399059434487,0.02396072855111348,1.6413174546683287,1.4437771253859544,22626304
9.959999999999999,10.026332495807107,9.89366750419289,8.48,8.817045990927054,8.142954009072946,0.03178735957272917,1.5224199935793876,0.03961399059434487,0.02396072855111348,1.6384089504653148,1.4064310366934605,22790144
9.849999999999998,9.942195444572926,9.75780455542707,8.45,8.87249260348555,8.027507396514448,0.03178735957272917,1.5043337970972062,0.03961399059434487,0.02396072855111348,1.6472404699882859,1.3614271242061264,22953984
9.95,10.017082039324993,9.882917960675005,8.34,8.666190128606,8.013809871393999,0.030453640408306077,1.5273370370268822,0.039044259060194465,0.02186302175641769,1.6724665583612217,1.3822075156925426,23117824
9.91,10.014403065089105,9.805596934910895,8.419999999999998,8.963691088762726,7.87630891123727,0.030453640408306077,1.5192802369594574,0.039044259060194465,0.02186302175641769,1.655211448574364,1.3833490253445506,23281664
9.920000000000002,10.007177978870816,9.832822021129187,8.379999999999999,8.901152568831813,7.858847431168184,0.030453640408306077,1.539224299788475,0.039044259060194465,0.02186302175641769,1.6646499451819032,1.413798654395047,23445504
9.940000000000001,9.988989794855664,9.891010205144338,8.690000000000001,9.172597140480548,8.207402859519455,0.03427963714803275,1.5427088275551797,0.041403383642039666,0.027155890654025832,1.6633744022576427,1.4220432528527167,23609344
9.91,9.98,9.84,8.42,8.785513337649942,8.054486662350058,0.03427963714803275,1.532866421341896,0.041403383642039666,0.027155890654025832,1.6408722050256725,1.4248606376581197,23773184
9.96,10.008989794855664,9.911010205144338,8.3,8.682099463490857,7.917900536509144,0.03427963714803275,1.5467753514647484,0.041403383642039666,0.027155890654025832,1.6811552698245154,1.4123954331049815,23937024
9.94,10.041980390271855,9.838019609728144,8.379999999999999,8.69559467676119,8.064405323238809,0.03427963714803275,1.5578963339328766,0.041403383642039666,0.027155890654025832,1.6784331008868334,1.4373595669789199,24100864
9.96,10.02633249580711,9.893667504192893,8.17,8.56761790704142,7.772382092958579,0.03299423209104472,1.5350647881627082,0.03987697615236458,0.026111488029724857,1.6701560964474584,1.399973479877958,24264704
9.930000000000001,9.99403124237433,9.865968757625673,8.62,8.959999999999999,8.28,0.03299423209104472,1.5318198308348656,0.03987697615236458,0.026111488029724857,1.6665127448543042,1.397126916815427,24428544
9.89,10.027477270848676,9.752522729151325,8.440000000000001,8.72,8.160000000000002,0.03299423209104472,1.5478863775730134,0.03987697615236458,0.026111488029724857,1.6685552929666612,1.4272174621793656,24592384
9.870000000000001,9.98,9.760000000000002,8.370000000000001,8.619198715887544,8.120801284112458,0.03738594430830436,1.5550693824887276,0.044473047198748415,0.030298841417860302,1.6532091700964893,1.456929594880966,24756224
9.91,9.993066238629181,9.82693376137082,8.309999999999999,8.576270539113885,8.043729460886112,0.03738594430830436,1.524420014023781,0.044473047198748415,0.030298841417860302,1.6533919509559354,1.3954480770916264,24920064


==> data/progress-coinrun-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.16,3.4672458299147446,2.8527541700852557,3.0000000000000004,3.4472135954999583,2.5527864045000426,0.0,2.7075204819440843,0.0,0.0,2.707843021175092,2.707197942713077,16384
5.3100000000000005,5.886974869470067,4.733025130529934,4.8100000000000005,5.383498038357588,4.236501961642413,0.0,2.6316392004489897,0.0,0.0,2.6988592498116986,2.564419151086281,180224
5.84,6.450245852095694,5.2297541479043055,5.450000000000001,5.822155881318569,5.077844118681433,0.0,2.3890159726142883,0.0,0.0,2.6113458340358893,2.1666861111926874,344064
5.85,6.4054277630799525,5.294572236920047,5.299999999999999,5.8019960159204444,4.798003984079553,0.0,2.1613769739866258,0.0,0.0,2.3489231960679,1.9738307519053515,507904
6.040000000000001,6.700605782596551,5.379394217403451,6.0600000000000005,6.633061951275777,5.486938048724224,0.5457158924060802,1.8672711312770844,0.6782720575534296,0.41315972725873085,2.008485306662383,1.726056955891786,671744
6.779999999999999,7.332810998443409,6.22718900155659,6.35,6.817439835700809,5.88256016429919,0.5457158924060802,1.6127518221735955,0.6782720575534296,0.41315972725873085,1.7332777611606371,1.4922258831865538,835584
7.1,7.509878030638384,6.690121969361615,6.6,7.2308724118234995,5.9691275881765,0.5457158924060802,1.521734292805195,0.6782720575534296,0.41315972725873085,1.596081824926549,1.4473867606838409,999424
7.400000000000001,7.847213595499959,6.952786404500044,7.1,7.440587727318528,6.759412272681471,0.8016027530194455,1.389655378460884,0.8388614753074745,0.7643440307314165,1.5004966720666093,1.2788140848551588,1163264
7.56,7.932021504754765,7.187978495245234,7.169999999999999,7.681957029446807,6.658042970553191,0.8016027530194455,1.3517255619168282,0.8388614753074745,0.7643440307314165,1.444744380586492,1.2587067432471646,1327104
7.7,8.201996015920445,7.198003984079555,7.3,7.606594194335118,6.993405805664882,0.8016027530194455,1.3863500222563743,0.8388614753074745,0.7643440307314165,1.5037998865674225,1.268900157945326,1490944
8.03,8.449642705167145,7.610357294832854,7.449999999999998,7.86291645644125,7.037083543558746,0.594322566894698,1.366079856455326,0.6351738378126032,0.5534712959767928,1.4809988972081323,1.2511608157025198,1654784
8.33,8.809687398208458,7.850312601791542,7.4399999999999995,7.8404996878900155,7.0395003121099835,0.594322566894698,1.37533910125494,0.6351738378126032,0.5534712959767928,1.463149991459042,1.2875282110508381,1818624
8.06,8.434699879903905,7.685300120096097,7.589999999999999,8.02,7.159999999999999,0.594322566894698,1.3845950812101364,0.6351738378126032,0.5534712959767928,1.486089639641321,1.2831005227789518,1982464
8.54,8.833938769133981,8.246061230866017,7.76,8.363655530911462,7.156344469088538,0.41450573424299364,1.414689275622368,0.45556532862855753,0.37344613985742975,1.5705577425191775,1.2588208087255583,2146304
8.560000000000002,8.904093010681708,8.215906989318297,7.470000000000001,7.844299345444258,7.095700654555743,0.41450573424299364,1.434322527050972,0.45556532862855753,0.37344613985742975,1.535721153760542,1.3329239003414022,2310144
8.7,9.025576411921993,8.374423588078006,7.749999999999998,7.999999999999998,7.499999999999998,0.41450573424299364,1.4380720540881158,0.45556532862855753,0.37344613985742975,1.517223922612144,1.3589201855640876,2473984
8.900000000000002,9.246410161513777,8.553589838486227,7.95,8.24748949561287,7.65251050438713,0.31532498401441744,1.4531166434288025,0.35171910359573927,0.2789308644330956,1.5252396590148605,1.3809936278427446,2637824
9.149999999999999,9.403968501984005,8.896031498015992,7.8199999999999985,8.09495454169735,7.545045458302648,0.31532498401441744,1.4793812662363053,0.35171910359573927,0.2789308644330956,1.578397326053966,1.3803652064186445,2801664
9.19,9.668434948556227,8.711565051443772,8.12,8.438747549010184,7.801252450989814,0.31532498401441744,1.528984797000885,0.35171910359573927,0.2789308644330956,1.6288892470360534,1.4290803469657165,2965504
9.170000000000002,9.393830292855997,8.946169707144007,7.630000000000001,7.905862284482676,7.354137715517326,0.31532498401441744,1.5143356561660766,0.35171910359573927,0.2789308644330956,1.63643848457212,1.392232827760033,3129344
9.379999999999999,9.496619037896904,9.263380962103094,8.249999999999998,8.677200187265875,7.822799812734122,0.23831235672602508,1.5565243408083915,0.26954652997355555,0.20707818347849463,1.6966662478014707,1.4163824338153124,3293184
9.48,9.72,9.24,7.970000000000001,8.406004587131834,7.533995412868168,0.23831235672602508,1.5877840250730515,0.26954652997355555,0.20707818347849463,1.7958988803806002,1.3796691697655028,3457024
9.280000000000001,9.94603303221387,8.613966967786132,7.87,8.564334213473598,7.175665786526402,0.23831235672602508,1.6095385745167732,0.26954652997355555,0.20707818347849463,1.8061106880789135,1.4129664609546329,3620864
9.25,10.003989389845772,8.496010610154228,7.789999999999999,8.572879301041992,7.007120698958006,0.17625452053610685,1.5995043903589248,0.20991518715827043,0.14259385391394327,1.8141205510663125,1.384888229651537,3784704
9.4,10.085565460040105,8.714434539959896,7.959999999999999,8.70592224795886,7.214077752041138,0.17625452053610685,1.5498084336519242,0.20991518715827043,0.14259385391394327,1.7575448961928462,1.3420719711110023,3948544
9.55,10.019574275274957,9.080425724725044,7.99,8.370657326213486,7.609342673786514,0.17625452053610685,1.5668211549520492,0.20991518715827043,0.14259385391394327,1.7944983086508794,1.339144001253219,4112384
9.569999999999999,9.886385840391126,9.25361415960887,7.9799999999999995,8.275972971738975,7.684027028261025,0.15392482400522262,1.5030954375863075,0.20495014898770386,0.10289949902274137,1.6113252065166748,1.3948656686559402,4276224
9.620000000000001,9.813907194296654,9.426092805703348,7.9399999999999995,8.335474398665703,7.544525601334295,0.15392482400522262,1.4595641225576401,0.20495014898770386,0.10289949902274137,1.5948403091296726,1.3242879359856077,4440064
9.690000000000001,9.901896201004172,9.47810379899583,8.110000000000001,8.368650343127552,7.85134965687245,0.15392482400522262,1.4256178095936776,0.20495014898770386,0.10289949902274137,1.5288546336730762,1.322380985514279,4603904
9.73,9.878660687473186,9.581339312526815,8.05,8.481856457633784,7.618143542366217,0.11983738457811335,1.4690482184290885,0.14490584415674146,0.09476892499948526,1.5649658389979206,1.3731305978602564,4767744
9.709999999999999,9.854568322948008,9.56543167705199,8.16,8.550384425918864,7.769615574081137,0.11983738457811335,1.4415687218308448,0.14490584415674146,0.09476892499948526,1.5583661566518539,1.3247712870098358,4931584
9.76,9.916204993518132,9.603795006481867,7.960000000000001,8.444148737476409,7.475851262523593,0.11983738457811335,1.439641720056534,0.14490584415674146,0.09476892499948526,1.5466015588320086,1.3326818812810592,5095424
9.700000000000003,9.826491106406738,9.573508893593267,8.23,8.475153013442625,7.9848469865573755,0.10186276224994792,1.4734506726264953,0.12079415625611144,0.0829313682437844,1.6021719691471057,1.344729376105885,5259264
9.830000000000002,9.920000000000002,9.740000000000002,8.22,8.598945906429929,7.841054093570072,0.10186276224994792,1.428467258810997,0.12079415625611144,0.0829313682437844,1.5013021717682862,1.3556323458537078,5423104
9.820000000000002,9.960000000000003,9.680000000000001,8.150000000000002,8.532753184180095,7.7672468158199095,0.10186276224994792,1.4270135313272476,0.12079415625611144,0.0829313682437844,1.529917838628851,1.3241092240256442,5586944
9.8,9.926491106406736,9.673508893593265,7.94,8.295527776692625,7.584472223307377,0.10186276224994792,1.4203158244490623,0.12079415625611144,0.0829313682437844,1.544079100687196,1.2965525482109288,5750784
9.77,9.94916472867169,9.59083527132831,8.099999999999998,8.389827534923787,7.810172465076209,0.08744519257880176,1.4092026814818381,0.10204320180871898,0.07284718334888454,1.5143541179541016,1.3040512450095747,5914624
9.790000000000001,9.954012194668568,9.625987805331434,8.190000000000001,8.672597140480548,7.707402859519455,0.08744519257880176,1.4016887903213502,0.10204320180871898,0.07284718334888454,1.5120776124241901,1.2912999682185102,6078464
9.799999999999999,9.926491106406734,9.673508893593263,8.25,8.614005494464026,7.885994505535974,0.08744519257880176,1.44349105656147,0.10204320180871898,0.07284718334888454,1.5269310128896554,1.3600511002332847,6242304
9.85,9.96180339887499,9.73819660112501,8.42,8.709136645896018,8.130863354103981,0.08333013512102143,1.4356226727366448,0.09994620619911154,0.06671406404293131,1.5374227181084774,1.3338226273648122,6406144
9.83,9.948743420870379,9.711256579129621,8.150000000000002,8.634252000512133,7.6657479994878726,0.08333013512102143,1.4401963084936142,0.09994620619911154,0.06671406404293131,1.5427211388284914,1.337671478158737,6569984
9.739999999999998,9.919999999999998,9.559999999999999,8.180000000000001,8.482654919008432,7.877345080991571,0.08333013512102143,1.4493295431137085,0.09994620619911154,0.06671406404293131,1.5570816654881616,1.3415774207392555,6733824
9.77,9.896885775404495,9.643114224595504,8.280000000000001,8.795363949069007,7.764636050930996,0.0754599110131266,1.4679463133215904,0.08835596186565822,0.06256386016059498,1.559022318103954,1.3768703085392269,6897664
9.72,9.852664991614217,9.587335008385784,8.180000000000001,8.534400902933388,7.825599097066615,0.0754599110131266,1.452394352853298,0.08835596186565822,0.06256386016059498,1.5546395807967814,1.3501491249098148,7061504
9.830000000000002,9.96453624047074,9.695463759529265,8.22,8.58,7.86,0.0754599110131266,1.4662952482700349,0.08835596186565822,0.06256386016059498,1.5703863700041274,1.3622041265359424,7225344
9.73,9.92,9.540000000000001,8.46,8.815527776692624,8.104472223307377,0.07455856992260117,1.4602171346545219,0.09232693439384604,0.05679020545135629,1.5522535883962159,1.3681806809128279,7389184
9.75,9.886014705087355,9.613985294912645,8.41,8.795875627631494,8.024124372368506,0.07455856992260117,1.477514337003231,0.09232693439384604,0.05679020545135629,1.580775197939396,1.3742534760670662,7553024
9.75,9.924642491965729,9.575357508034271,8.370000000000001,8.695729949498048,8.044270050501954,0.07455856992260117,1.4882672384381295,0.09232693439384604,0.05679020545135629,1.5991703505942336,1.3773641262820253,7716864
9.77,9.970249843945007,9.569750156054992,8.149999999999999,8.553112887414926,7.746887112585071,0.07458567640007152,1.4928288549184798,0.09020127411548273,0.05897007868466032,1.5690592393986293,1.4165984704383303,7880704
9.830000000000002,9.96453624047074,9.695463759529265,8.38,8.80142615011411,7.958573849885891,0.07458567640007152,1.4957928478717804,0.09020127411548273,0.05897007868466032,1.5981901751384098,1.393395520605151,8044544
9.76,9.916204993518132,9.603795006481867,8.22,8.49129319932501,7.94870680067499,0.07458567640007152,1.5075483858585357,0.09020127411548273,0.05897007868466032,1.5844145038103137,1.4306822679067577,8208384
9.830000000000002,9.956885775404498,9.703114224595506,8.25,8.537228132326902,7.962771867673099,0.07458567640007152,1.5178865879774093,0.09020127411548273,0.05897007868466032,1.6129084045466846,1.422864771408134,8372224
9.790000000000001,9.954012194668568,9.625987805331434,8.18,8.462134719593317,7.897865280406682,0.07584320708590438,1.4910155206918716,0.09294947546551004,0.058736938706298716,1.5799692847962512,1.402061756587492,8536064
9.83,9.971774468787578,9.688225531212423,8.34,8.58576411454889,8.09423588545111,0.07584320708590438,1.4693135485053062,0.09294947546551004,0.058736938706298716,1.5482286100275748,1.3903984869830375,8699904
9.809999999999999,9.947477270848674,9.672522729151323,8.379999999999999,8.69559467676119,8.064405323238809,0.07584320708590438,1.50083749294281,0.09294947546551004,0.058736938706298716,1.6077940186403408,1.3938809672452794,8863744
9.74,9.860000000000001,9.62,8.25,8.487697286480094,8.012302713519906,0.0724028802066186,1.4980401560664176,0.08910514579878416,0.05570061461445304,1.594982706859634,1.4010976052732012,9027584
9.690000000000001,9.876815416922696,9.503184583077307,8.250000000000002,8.600000000000001,7.900000000000002,0.0724028802066186,1.5112554162740708,0.08910514579878416,0.05570061461445304,1.5905584884529853,1.4319523440951563,9191424
9.790000000000001,9.927477270848676,9.652522729151325,8.379999999999999,8.784474968323133,7.975525031676865,0.0724028802066186,1.4994710952043533,0.08910514579878416,0.05570061461445304,1.5800000385880233,1.4189421518206833,9355264
9.819999999999999,9.966969384566989,9.673030615433008,8.399999999999999,8.792428337406971,8.007571662593026,0.07524392216029503,1.4997449815273285,0.08732855073001558,0.06315929359057448,1.5904089526186893,1.4090810104359677,9519104
9.850000000000001,10.000000000000002,9.700000000000001,8.42,8.768711915483253,8.071288084516747,0.07524392216029503,1.5000639602541923,0.08732855073001558,0.06315929359057448,1.5909474139728406,1.409180506535544,9682944
9.8,9.934164078649989,9.665835921350013,8.620000000000001,8.912574776766556,8.327425223233446,0.07524392216029503,1.4870933458209037,0.08732855073001558,0.06315929359057448,1.5907424057798367,1.3834442858619707,9846784
9.870000000000001,9.97049875621121,9.769501243788792,8.36,8.747814388593305,7.972185611406693,0.0655276567383945,1.5209029242396355,0.07357395769304005,0.057481355783748946,1.6277699727338673,1.4140358757454037,10010624
9.870000000000001,9.97049875621121,9.769501243788792,8.370000000000001,8.79438190347846,7.945618096521542,0.0655276567383945,1.4968520626425743,0.07357395769304005,0.057481355783748946,1.5892277259110308,1.4044763993741178,10174464
9.84,9.941980390271855,9.738019609728145,8.290000000000001,8.681024295920343,7.898975704079658,0.0655276567383945,1.5180111035704613,0.07357395769304005,0.057481355783748946,1.6251291247566808,1.4108930823842418,10338304
9.78,9.877979589711327,9.682020410288672,8.31,8.627647603485373,7.992352396514629,0.0651820685141122,1.5410742610692978,0.07537722353923236,0.054986913488992054,1.6787070989652813,1.4034414231733143,10502144
9.870000000000001,9.948102496759068,9.791897503240934,8.370000000000001,8.638514431641951,8.10148556835805,0.0651820685141122,1.5175132870674133,0.07537722353923236,0.054986913488992054,1.644830892283844,1.3901956818509826,10665984
9.849999999999998,9.930622577482984,9.769377422517012,8.43,8.790693775937429,8.06930622406257,0.0651820685141122,1.499885728955269,0.07537722353923236,0.054986913488992054,1.6239201145896476,1.3758513433208903,10829824
9.83,9.964536240470737,9.695463759529263,8.33,8.616530975637888,8.043469024362112,0.0651820685141122,1.5271921187639237,0.07537722353923236,0.054986913488992054,1.643181688044485,1.4112025494833624,10993664
9.860000000000001,9.971355287256602,9.7486447127434,8.36,8.62153393661244,8.098466063387558,0.06291766273361261,1.5076918065547944,0.07460207715580647,0.05123324831141876,1.6113626862306145,1.4040209268789743,11157504
9.860000000000001,9.971355287256602,9.7486447127434,8.040000000000001,8.464735211631908,7.615264788368095,0.06291766273361261,1.500243289768696,0.07460207715580647,0.05123324831141876,1.6068407563270213,1.3936458232103706,11321344
9.799999999999999,9.889442719099991,9.710557280900007,8.55,8.837228132326903,8.262771867673099,0.06291766273361261,1.5056086495518683,0.07460207715580647,0.05123324831141876,1.603915068846985,1.4073022302567517,11485184
9.81,9.904339811320567,9.715660188679434,8.499999999999998,8.924264068711926,8.07573593128807,0.05881762309184443,1.5159504860639572,0.06725335036447462,0.050381895819214234,1.622734090335475,1.4091668817924394,11649024
9.77,9.88,9.659999999999998,8.350000000000001,8.579128784747793,8.12087121525221,0.05881762309184443,1.5278755217790603,0.06725335036447462,0.050381895819214234,1.610395991456372,1.4453550521017486,11812864
9.850000000000001,9.942195444572931,9.757804555427072,8.309999999999999,8.810899191454727,7.809100808545271,0.05881762309184443,1.5366217643022537,0.06725335036447462,0.050381895819214234,1.6292290518240096,1.4440144767804979,11976704
9.809999999999999,9.904339811320565,9.715660188679433,8.48,8.754954541697352,8.20504545830265,0.05808806445879018,1.5275560110807418,0.06773077637190639,0.04844535254567398,1.6231736334137605,1.431938388747723,12140544
9.78,9.896619037896906,9.663380962103092,8.260000000000002,8.705421149026403,7.8145788509736,0.05808806445879018,1.542787328362465,0.06773077637190639,0.04844535254567398,1.6457415107235358,1.439833146001394,12304384
9.829999999999998,9.978660687473184,9.681339312526813,8.419999999999998,8.779999999999998,8.059999999999999,0.05808806445879018,1.544500434398651,0.06773077637190639,0.04844535254567398,1.6353135197929611,1.453687349004341,12468224
9.860000000000001,10.034355957741628,9.685644042258374,8.530000000000001,8.956731765867039,8.103268234132964,0.05921674920679526,1.5622991606593133,0.06654586880462766,0.051887629608962864,1.6588065625728226,1.465791758745804,12632064
9.79,9.982093727122985,9.597906272877013,8.53,8.885105618091293,8.174894381908706,0.05921674920679526,1.5637943416833877,0.06654586880462766,0.051887629608962864,1.652313967605691,1.4752747157610844,12795904
9.89,10.003578166916006,9.776421833083996,8.46,8.776859590355098,8.143140409644904,0.05921674920679526,1.5263240188360214,0.06654586880462766,0.051887629608962864,1.6119920062752775,1.4406560313967653,12959744
9.86,9.988062484748657,9.731937515251342,8.569999999999999,8.982431812546023,8.157568187453974,0.06004086578412092,1.5408105626702309,0.0738094526061196,0.04627227896212224,1.6144018862892948,1.467219239051167,13123584
9.870000000000001,9.98,9.760000000000002,8.649999999999999,8.851246117974979,8.448753882025018,0.06004086578412092,1.534615370631218,0.0738094526061196,0.04627227896212224,1.6133029846543432,1.4559277566080928,13287424
9.84,9.931651513899117,9.748348486100882,8.35,8.830104155366312,7.869895844633687,0.06004086578412092,1.5161543250083924,0.0738094526061196,0.04627227896212224,1.5885075911735425,1.4438010588432424,13451264
9.84,9.941980390271855,9.738019609728145,8.280000000000001,8.551293199325011,8.008706800674991,0.06004086578412092,1.5212953984737396,0.0738094526061196,0.04627227896212224,1.5960270493148563,1.446563747632623,13615104
9.879999999999999,9.977979589711326,9.782020410288672,8.47,8.838917334913935,8.101082665086066,0.05379635122665146,1.5222028955817222,0.0637738632544413,0.04381883919886162,1.611085499837693,1.4333202913257514,13778944
9.859999999999998,9.939999999999998,9.779999999999998,8.469999999999999,8.770166620396072,8.169833379603926,0.05379635122665146,1.5189263954758645,0.0637738632544413,0.04381883919886162,1.6119052468035957,1.4259475441481333,13942784
9.91,9.993066238629181,9.82693376137082,8.569999999999999,8.904813380855662,8.235186619144335,0.05379635122665146,1.5264259576797485,0.0637738632544413,0.04381883919886162,1.6307850446118812,1.4220668707476158,14106624
9.85,9.942195444572928,9.757804555427072,8.21,8.595875627631495,7.824124372368506,0.05129093170603101,1.5273050472140313,0.06371460578062711,0.03886725763143491,1.5910018780953024,1.4636082163327602,14270464
9.850000000000001,9.986014705087356,9.713985294912646,8.429999999999998,8.726816441593115,8.13318355840688,0.05129093170603101,1.5222403943538665,0.06371460578062711,0.03886725763143491,1.5932958957201049,1.451184892987628,14434304
9.86,9.988062484748657,9.731937515251342,8.41,8.851474801092882,7.968525198907118,0.05129093170603101,1.5446050211787223,0.06371460578062711,0.03886725763143491,1.6553199050696186,1.433890137287826,14598144
9.81,9.947477270848676,9.672522729151325,8.379999999999999,8.615796522451031,8.144203477548967,0.04935131458829189,1.5227791994810105,0.05461070899120522,0.04409192018537855,1.6068380770884252,1.4387203218735958,14761984
9.9,10.0,9.8,8.57,8.95742741255621,8.18257258744379,0.04935131458829189,1.540408656001091,0.05461070899120522,0.04409192018537855,1.612162487500271,1.468654824501911,14925824
9.790000000000001,9.965783958312471,9.61421604168753,8.28,8.696653333119993,7.863346666880006,0.04935131458829189,1.5367270812392235,0.05461070899120522,0.04409192018537855,1.6186519576040248,1.4548022048744222,15089664
9.910000000000002,9.963851648071346,9.856148351928658,8.389999999999999,8.652488094968133,8.127511905031865,0.0501447720705717,1.535804446041584,0.059682470416571376,0.04060707372457202,1.6187541754290797,1.4528547166540884,15253504
9.850000000000001,10.006524758424987,9.693475241575015,8.59,8.975875627631494,8.204124372368506,0.0501447720705717,1.5394709259271622,0.059682470416571376,0.04060707372457202,1.642417312844011,1.4365245390103134,15417344
9.87,9.948102496759066,9.791897503240932,8.43,8.899148164229596,7.960851835770404,0.0501447720705717,1.5332518339157104,0.059682470416571376,0.04060707372457202,1.6140409663618636,1.4524627014695572,15581184
9.84,9.96,9.719999999999999,8.43,8.73347981810987,8.126520181890129,0.04537865307389281,1.540657602250576,0.05653334442305694,0.034223961724728684,1.633561371571278,1.447753832929874,15745024
9.850000000000001,9.952469507659597,9.747530492340406,8.35,8.745600808897048,7.95439919110295,0.04537865307389281,1.5383531600236893,0.05653334442305694,0.034223961724728684,1.6176801020374774,1.4590262180099012,15908864
9.92,10.036619037896905,9.803380962103095,8.5,8.81304951684997,8.18695048315003,0.04537865307389281,1.5240417003631592,0.05653334442305694,0.034223961724728684,1.6037640178252404,1.444319382901078,16072704
9.84,9.968062484748657,9.711937515251343,8.459999999999999,8.78310988842807,8.136890111571928,0.04537865307389281,1.5431591644883156,0.05653334442305694,0.034223961724728684,1.6429578137592034,1.4433605152174278,16236544
9.840000000000002,9.93165151389912,9.748348486100884,8.28,8.611058907144937,7.948941092855063,0.049316734237773545,1.5330511674284935,0.057508760470600474,0.041124708004946615,1.6403572543330784,1.4257450805239085,16400384
9.93,10.008102496759067,9.851897503240933,8.44,8.740665927567457,8.139334072432542,0.049316734237773545,1.5369635209441186,0.057508760470600474,0.041124708004946615,1.6240860753195,1.449840966568737,16564224
9.89,9.96,9.82,8.45,8.913141447076375,7.986858552923623,0.049316734237773545,1.5306626856327057,0.057508760470600474,0.041124708004946615,1.5966278073683273,1.464697563897084,16728064
9.910000000000002,9.980000000000002,9.840000000000002,8.559999999999999,8.942622529394178,8.177377470605819,0.044800018023374785,1.5544015422463417,0.054799751550792905,0.034800284495956665,1.619666267454415,1.4891368170382684,16891904
9.77,9.918660687473185,9.621339312526814,8.460000000000003,8.770483493925203,8.149516506074802,0.044800018023374785,1.5681390181183814,0.054799751550792905,0.034800284495956665,1.6378071745299458,1.498470861706817,17055744
9.85,9.942195444572928,9.757804555427072,8.65,8.85124611797498,8.44875388202502,0.044800018023374785,1.5390980169177055,0.054799751550792905,0.034800284495956665,1.621464309938703,1.4567317238967081,17219584
9.860000000000003,10.02852299546353,9.691477004536475,8.41,8.928555686498568,7.891444313501433,0.04589952322045666,1.5475098818540574,0.05302744451049943,0.03877160193041389,1.6145771171574472,1.4804426465506675,17383424
9.92,10.017979589711327,9.822020410288673,8.4,8.734664010613631,8.06533598938637,0.04589952322045666,1.5443436816334724,0.05302744451049943,0.03877160193041389,1.6062150344582165,1.4824723288087283,17547264
9.92,9.994833147735479,9.845166852264521,8.45,8.822155881318567,8.077844118681432,0.04589952322045666,1.5441942155361175,0.05302744451049943,0.03877160193041389,1.6248906312157236,1.4634977998565113,17711104
9.790000000000001,9.920000000000002,9.66,8.459999999999999,8.834699879903903,8.085300120096095,0.045961190678432656,1.5598324179649352,0.052647133289431276,0.039275248067434036,1.6335499399305484,1.486114895999322,17874944
9.920000000000002,9.980000000000002,9.860000000000001,8.249999999999998,8.645600808897047,7.8543991911029485,0.045961190678432656,1.566317667067051,0.052647133289431276,0.039275248067434036,1.6538239422098457,1.478811391924256,18038784
9.86,10.034355957741626,9.685644042258373,8.58,8.847581763205193,8.312418236794807,0.045961190678432656,1.5550533831119537,0.052647133289431276,0.039275248067434036,1.6303035434512598,1.4798032227726476,18202624
9.84,9.989666295470958,9.690333704529042,8.489999999999998,8.816955654485435,8.163044345514562,0.04318757404167659,1.5505265533924102,0.05259248987356273,0.033782658209790456,1.626342607908665,1.4747104988761555,18366464
9.88,9.977979589711328,9.782020410288673,8.499999999999998,8.775680975041803,8.224319024958193,0.04318757404167659,1.561833928525448,0.05259248987356273,0.033782658209790456,1.6547082708763612,1.4689595861745346,18530304
9.900000000000002,10.000000000000002,9.800000000000002,8.499999999999998,8.868781778291714,8.131218221708282,0.04318757404167659,1.5405105620622634,0.05259248987356273,0.033782658209790456,1.6317092658175243,1.4493118583070026,18694144
9.81,9.996815416922695,9.623184583077306,8.360000000000001,8.818693797647189,7.901306202352813,0.04318757404167659,1.5555981263518333,0.05259248987356273,0.033782658209790456,1.6375682370783007,1.4736280156253658,18857984
9.91,10.014403065089105,9.805596934910895,8.48,8.845513337649942,8.114486662350059,0.048303156335945556,1.5488262072205543,0.05829048454825093,0.038315828123640185,1.6315320020015678,1.4661204124395408,19021824
9.860000000000001,9.951651513899119,9.768348486100884,8.59,8.943411940941445,8.236588059058555,0.048303156335945556,1.5598668605089188,0.05829048454825093,0.038315828123640185,1.6396369111362725,1.480096809881565,19185664
9.88,9.977979589711328,9.782020410288673,8.260000000000002,8.694050688284216,7.825949311715787,0.048303156335945556,1.5483382403850556,0.05829048454825093,0.038315828123640185,1.631716320393836,1.4649601603762752,19349504
9.880000000000003,9.954833147735481,9.805166852264524,8.3,8.640587727318529,7.9594122726814724,0.04401304672334915,1.5646567672491074,0.05277828584366081,0.035247807603037494,1.6453326120467398,1.483980922451475,19513344
9.940000000000001,9.988989794855664,9.891010205144338,8.389999999999999,8.783573373083087,7.99642662691691,0.04401304672334915,1.5415954142808914,0.05277828584366081,0.035247807603037494,1.6312118329928869,1.451978995568896,19677184
9.89,9.96,9.82,8.48,8.926766158073773,8.033233841926227,0.04401304672334915,1.5704509049654007,0.05277828584366081,0.035247807603037494,1.631869554672333,1.5090322552584685,19841024
9.89,9.973066238629182,9.80693376137082,8.58,8.83219040425837,8.32780959574163,0.04462206635242669,1.5476058080792428,0.05103226458242708,0.038211868122426294,1.6261043738102134,1.469107242348272,20004864
9.879999999999999,10.004899959967966,9.755100040032032,8.43,8.746385840391127,8.113614159608872,0.04462206635242669,1.547190546989441,0.05103226458242708,0.038211868122426294,1.6288163882633755,1.4655647057155063,20168704
9.84,9.968062484748657,9.711937515251343,8.309999999999999,8.735323406362733,7.884676593637264,0.04462206635242669,1.5600818410515784,0.05103226458242708,0.038211868122426294,1.6570053978022012,1.4631582843009556,20332544
9.84,9.968062484748657,9.711937515251343,8.319999999999999,8.602134719593316,8.037865280406681,0.04260407967863856,1.5478453531861305,0.049522872941700054,0.03568528641557706,1.6272742085476646,1.4684164978245964,20496384
9.9,9.977459666924148,9.822540333075853,8.440000000000001,8.747245829914746,8.132754170085256,0.04260407967863856,1.5681634724140168,0.049522872941700054,0.03568528641557706,1.6551244125709732,1.4812025322570603,20660224
9.93,9.994031242374328,9.865968757625671,8.31,8.548537208837532,8.07146279116247,0.04260407967863856,1.5405586510896683,0.049522872941700054,0.03568528641557706,1.6186033517150074,1.4625139504643292,20824064
9.900000000000002,10.048323969741915,9.75167603025809,8.42,8.816988664825583,8.023011335174417,0.042103211656395426,1.5557262107729912,0.04897021544723971,0.03523620786555114,1.6313577988735397,1.4800946226724427,20987904
9.850000000000001,9.961803398874991,9.738196601125011,8.299999999999999,8.560768096208106,8.039231903791892,0.042103211656395426,1.5342167347669602,0.04897021544723971,0.03523620786555114,1.6319773172750596,1.4364561522588608,21151744
9.91,10.032065556157338,9.787934443842662,8.43,8.804299345444258,8.055700654555741,0.042103211656395426,1.5463313281536102,0.04897021544723971,0.03523620786555114,1.6342297468466995,1.4584329094605208,21315584
9.95,10.0,9.899999999999999,8.63,8.830249843945008,8.429750156054993,0.042103211656395426,1.556780631840229,0.04897021544723971,0.03523620786555114,1.6365843581079802,1.476976905572478,21479424
9.92,9.98,9.86,8.4,8.792428337406973,8.007571662593028,0.03795263897341097,1.5735719501972198,0.04462717802755772,0.03127809991926421,1.6384564847187708,1.5086874156756689,21643264
9.9,10.018321595661993,9.781678404338008,8.6,9.024264068711927,8.175735931288072,0.03795263897341097,1.5621027037501336,0.04462717802755772,0.03127809991926421,1.6520481592822684,1.4721572482179988,21807104
9.88,10.020000000000001,9.74,8.39,8.894876222454574,7.885123777545427,0.03795263897341097,1.560888096690178,0.04462717802755772,0.03127809991926421,1.6384537132950716,1.4833224800852842,21970944
9.940000000000001,10.00633249580711,9.873667504192893,8.56,8.81377155080899,8.30622844919101,0.04116340790457869,1.540411113202572,0.04855677053313493,0.033770045276022446,1.6113789697023142,1.4694432567028297,22134784
9.84,9.9513552872566,9.7286447127434,8.23,8.630124980474852,7.829875019525149,0.04116340790457869,1.5310141012072562,0.04855677053313493,0.033770045276022446,1.6116494019224796,1.4503788004920328,22298624
9.879999999999999,9.967177978870811,9.792822021129187,8.47,8.937011777153424,8.002988222846577,0.04116340790457869,1.5398992329835892,0.04855677053313493,0.033770045276022446,1.6018096409271685,1.47798882504001,22462464
9.910000000000002,9.980000000000002,9.840000000000002,8.3,8.622490309931942,7.977509690068059,0.03867945056028167,1.532513725757599,0.04764626855628771,0.029712632564275636,1.6048136889745213,1.4602137625406766,22626304
9.940000000000001,10.00633249580711,9.873667504192893,8.370000000000001,8.638514431641951,8.10148556835805,0.03867945056028167,1.529539805650711,0.04764626855628771,0.029712632564275636,1.5992839130574288,1.4597956982439932,22790144
9.95,10.017082039324993,9.882917960675005,8.389999999999997,8.656270539113883,8.12372946088611,0.03867945056028167,1.5485521107912064,0.04764626855628771,0.029712632564275636,1.635858981930235,1.4612452396521778,22953984
9.95,10.04219544457293,9.85780455542707,8.359999999999998,8.689241552663084,8.030758447336911,0.041031313033482716,1.5608782336115836,0.04929927990447541,0.03276334616249002,1.6490676868636485,1.4726887803595188,23117824
9.870000000000001,9.98,9.760000000000002,8.31,8.594429253066558,8.025570746933443,0.041031313033482716,1.530464881658554,0.04929927990447541,0.03276334616249002,1.5923098526183026,1.4686199106988054,23281664
9.91,9.993066238629181,9.82693376137082,8.489999999999998,8.947055795281056,8.032944204718941,0.041031313033482716,1.5307207003235817,0.04929927990447541,0.03276334616249002,1.6079404836038806,1.4535009170432827,23445504
9.790000000000001,9.860000000000001,9.72,8.43,8.644709105535838,8.215290894464161,0.037076050506114636,1.5273710519075394,0.04359726846096547,0.030554832551263806,1.5935538599998809,1.461188243815198,23609344
9.86,9.98,9.739999999999998,8.54,8.884093010681704,8.195906989318294,0.037076050506114636,1.537863700091839,0.04359726846096547,0.030554832551263806,1.6023126154126017,1.4734147847710761,23773184
9.9,10.009544511501034,9.790455488498967,8.48,8.758567765543683,8.201432234456318,0.037076050506114636,1.521405477821827,0.04359726846096547,0.030554832551263806,1.5930789645672727,1.449731991076381,23937024
9.920000000000002,10.007177978870814,9.83282202112919,8.419999999999998,8.732409987036265,8.107590012963731,0.037076050506114636,1.5284993648529053,0.04359726846096547,0.030554832551263806,1.5849067726682107,1.4720919570375999,24100864
9.9,9.989442719099992,9.810557280900008,8.319999999999999,8.671567916624937,7.96843208337506,0.03681190808554784,1.524469320476055,0.0429602740109818,0.030663542160113876,1.5837837364113863,1.465154904540724,24264704
9.900000000000002,9.989442719099994,9.81055728090001,8.47,8.89438190347846,8.045618096521542,0.03681190808554784,1.5500610634684562,0.0429602740109818,0.030663542160113876,1.608886294154113,1.4912358327827993,24428544
9.86,9.951651513899117,9.768348486100882,8.55,8.922155881318568,8.177844118681433,0.03681190808554784,1.5486880183219909,0.0429602740109818,0.030663542160113876,1.623033271325725,1.4743427653182568,24592384
9.850000000000001,9.986014705087356,9.713985294912646,8.389999999999999,8.737706773014272,8.042293226985725,0.03863198613634604,1.5168162763118744,0.04405465868852269,0.03320931358416939,1.581531055964349,1.4521014966594,24756224
9.870000000000001,9.98,9.760000000000002,8.540000000000001,8.974050688284215,8.105949311715786,0.03863198613634604,1.545613595843315,0.04405465868852269,0.03320931358416939,1.608851714267355,1.482375477419275,24920064


==> data/progress-dodgeball-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.5879999999999999,0.709391927243948,0.46660807275605176,0.622,0.7046801064343775,0.5393198935656225,0.0,2.707678145170212,0.0,0.0,2.707943022365003,2.707413267975421,16384,-0.19589787013828752,0.7900784760713577
1.0320000000000003,1.1656263447079207,0.8983736552920797,1.0900000000000003,1.3191287847477924,0.8608712152522082,0.0,2.619109958410263,0.0,0.0,2.6741305165816764,2.5640894002388497,180224,-0.20808495990931988,1.2285197854042054
1.092,1.2735929514050588,0.9104070485949414,1.106,1.3142402458700047,0.8977597541299954,0.0,2.563391050696373,0.0,0.0,2.622253046516178,2.504529054876568,344064,-0.2018693458288908,1.2316600918769836
1.194,1.3915955465085181,0.9964044534914818,1.2860000000000003,1.6232891934230924,0.9487108065769082,0.0,2.476053449511528,0.0,0.0,2.630955323110482,2.3211515759125736,507904,-0.21246520560234786,1.2937848806381225
1.318,1.5638373446000424,1.0721626553999577,1.4740000000000002,1.7467709661969177,1.2012290338030827,0.16503555775530754,2.429517623782158,0.17241011259388989,0.1576610029167252,2.509027778153305,2.350007469411011,671744,0.15438831821084023,1.3962073862552642
1.6219999999999999,1.8431696181666912,1.4008303818333085,1.544,1.818197009465822,1.269802990534178,0.16503555775530754,2.3572220355272293,0.17241011259388989,0.1576610029167252,2.440009036029449,2.2744350350250095,835584,0.1730329580372199,1.6969569325447083
1.456,1.7131847584908562,1.1988152415091438,1.458,1.7064270516670839,1.209572948332916,0.16503555775530754,2.3075031995773316,0.17241011259388989,0.1576610029167252,2.453166000944537,2.1618403982101264,999424,0.16570534221827984,1.4780250310897827
1.626,1.7696802004452943,1.4823197995547055,1.5999999999999999,1.846576560118759,1.3534234398812408,0.14190804630867052,2.225662438571453,0.15516598675095655,0.12865010586638448,2.381631888200664,2.069692988942242,1163264,0.506413146853447,1.6029266595840455
1.704,1.8866033953682133,1.5213966046317866,1.564,1.8016215478444664,1.3263784521555337,0.14190804630867052,2.2097975090146065,0.15516598675095655,0.12865010586638448,2.4055654417498973,2.0140295762793157,1327104,0.513563372194767,1.6586546540260314
1.6740000000000002,1.9397893903074388,1.4082106096925615,1.6320000000000001,1.8340297007867905,1.4299702992132097,0.14190804630867052,2.2038504645228385,0.15516598675095655,0.12865010586638448,2.393475473849196,2.014225455196481,1490944,0.48908395022153855,1.5933318972587585
1.8200000000000003,2.1950199994666955,1.444980000533305,1.764,1.8992922762023021,1.628707723797698,0.1376343382236958,2.1727003768086433,0.15080474958040252,0.1244639268669891,2.3765884920528633,1.9688122615644232,1654784,0.7784345179796219,1.7116778135299682
1.94,2.372851013629401,1.507148986370599,1.7660000000000005,1.974624063808565,1.5573759361914359,0.1376343382236958,2.1813425958156585,0.15080474958040252,0.1244639268669891,2.3688626245809665,1.9938225670503504,1818624,0.7882645428180695,1.7602979302406312
2.012,2.403938770728286,1.6200612292717138,1.7740000000000002,1.9916327181285023,1.5563672818714982,0.1376343382236958,2.1930563688278197,0.15080474958040252,0.1244639268669891,2.385857836933861,2.0002549007217785,1982464,0.7669283241033554,1.8183212637901307
1.9199999999999995,2.381475893194866,1.458524106805133,1.7080000000000002,1.9448459414893997,1.4711540585106007,0.12844407599194863,2.248989534378052,0.14016996610175014,0.11671818588214712,2.3913312182719686,2.1066478504841353,2146304,1.1151067316532135,1.7273454666137695
2.1559999999999997,2.628677479895118,1.6833225201048814,1.8259999999999998,2.1654171474749027,1.486582852525097,0.12844407599194863,2.175642427802086,0.14016996610175014,0.11671818588214712,2.3130593813311613,2.038225474273011,2310144,1.0879563570022583,1.894585657119751
2.3819999999999997,3.2364682557005846,1.5275317442994147,1.716,1.9683172606065626,1.4636827393934373,0.12844407599194863,2.201031859219074,0.14016996610175014,0.11671818588214712,2.3776700557166364,2.0243936627215118,2473984,1.031656986474991,2.0350947737693788
2.4659999999999997,3.334978710901481,1.5970212890985187,1.8219999999999998,2.287570617629592,1.3564293823704077,0.13183175492466903,2.173653022944927,0.1501170600977505,0.11354644975158756,2.3249626143971382,2.022343431492716,2637824,1.3104506373405456,2.1076056718826295
2.71,3.7294214045231735,1.6905785954768262,1.754,2.146025509374071,1.3619744906259288,0.13183175492466903,2.1498653545975683,0.1501170600977505,0.11354644975158756,2.3023741375405566,1.9973565716545798,2801664,1.3378099203109741,2.2555860042572022
2.814,3.8041535234497728,1.8238464765502274,1.9159999999999997,2.364535394367044,1.4674646056329554,0.13183175492466903,2.1165386363863945,0.1501170600977505,0.11354644975158756,2.310141051692989,1.9229362210798002,2965504,1.3421374201774596,2.316769015789032
2.8020000000000005,3.667121956720554,1.9368780432794466,2.0759999999999996,2.4207665877082634,1.7312334122917357,0.13183175492466903,2.1746570780873298,0.1501170600977505,0.11354644975158756,2.3298597574751105,2.019454398699549,3129344,1.2988874554634093,2.303061866760254
3.056,4.082676190432018,2.0293238095679826,2.0100000000000002,2.4607105501316786,1.559289449868322,0.1403697253950516,2.173854577541351,0.16880727640412355,0.11193217438597965,2.3165032125627696,2.0312059425199327,3293184,1.5888506531715394,2.456772971153259
3.31,4.4052351345715675,2.2147648654284326,1.9780000000000002,2.438821006465634,1.517178993534366,0.1403697253950516,2.1431046053767204,0.16880727640412355,0.11193217438597965,2.327241103903636,1.9589681068498048,3457024,1.5497328639030457,2.638722324371338
3.482,4.390116732584529,2.573883267415472,2.194,2.7455831759580778,1.6424168240419221,0.1403697253950516,2.1369047075510026,0.16880727640412355,0.11193217438597965,2.3015847761232395,1.9722246389787654,3620864,1.5004186153411865,2.754586958885193
3.6760000000000006,4.6322761107546295,2.7197238892453712,2.346,2.85809764693855,1.83390235306145,0.13578505773442273,2.130700892210007,0.16322646375406524,0.10834365171478023,2.3030515572602033,1.9583502271598106,3784704,1.8661337018013,2.8753853321075438
3.8980000000000006,4.745700418780126,3.050299581219875,2.4539999999999997,2.874004761877767,2.0339952381222326,0.13578505773442273,2.1168160274624825,0.16322646375406524,0.10834365171478023,2.3019011495994866,1.9317309053254783,3948544,1.8692813515663147,3.0037073373794554
3.908,4.935548538999496,2.8804514610005034,2.518,3.2918966339247118,1.7441033660752878,0.13578505773442273,2.152239291369915,0.16322646375406524,0.10834365171478023,2.3302519221936486,1.9742266605461816,4112384,1.7559624552726745,2.980380964279175
4.132,5.260226927528323,3.0037730724716765,2.534,3.052463113442027,2.015536886557973,0.13214741391846394,2.1197696954011915,0.17541095959847836,0.0888838682384495,2.3357690075095183,1.903770383292865,4276224,2.118938624858856,3.1185754537582397
4.254,5.1595407224415695,3.3484592775584296,2.506,2.983748888015451,2.0282511119845488,0.13214741391846394,2.1729289412498476,0.17541095959847836,0.0888838682384495,2.338326589185703,2.0075312933139924,4440064,2.126296281814575,3.206847977638245
4.545999999999999,5.995939309074693,3.096060690925306,2.7459999999999996,3.298452712908534,2.193547287091465,0.13214741391846394,2.15121012032032,0.17541095959847836,0.0888838682384495,2.357067022284001,1.9453532183566393,4603904,2.1211140751838684,3.3572099924087526
4.734,5.932033388516364,3.5359666114836363,2.658,3.2580299992500374,2.0579700007499624,0.12868712579848415,2.167682808637619,0.16787414308461499,0.08950010851235332,2.3130150106851097,2.0223506065901287,4767744,2.4869144916534425,3.4778371810913087
4.922000000000001,6.054870689884773,3.789129310115228,2.878,3.586601439456625,2.1693985605433754,0.12868712579848415,2.149332982301712,0.16787414308461499,0.08950010851235332,2.3310558512298356,1.967610113373589,4931584,2.4191988468170167,3.5897067308425905
5.244,6.849933996153017,3.6380660038469825,2.87,3.752915624507801,1.9870843754921994,0.12868712579848415,2.1463868111371993,0.16787414308461499,0.08950010851235332,2.309768211434863,1.9830054108395356,5095424,2.5157472848892213,3.775688314437866
5.120000000000001,6.470170359621334,3.769829640378668,3.06,3.644876055245896,2.4751239447541042,0.13098575593236506,2.142693503201008,0.17221900026609432,0.08975251159863579,2.310275721712446,1.9751112846895698,5259264,2.6854090452194215,3.701626706123352
5.516,7.01708760570461,4.01491239429539,3.054,3.964738162151998,2.1432618378480015,0.13098575593236506,2.0912890151143073,0.17221900026609432,0.08975251159863579,2.3003377186735876,1.8822403115550272,5423104,2.5617501497268678,3.924862027168274
5.561999999999999,6.937396670055588,4.186603329944411,3.0479999999999996,3.8147698481291497,2.2812301518708495,0.13098575593236506,2.069836524128914,0.17221900026609432,0.08975251159863579,2.326181067713844,1.8134919805439842,5586944,2.5965810298919676,3.9438134670257567
5.556,6.667496288792725,4.444503711207275,3.214,3.7493167286756504,2.6786832713243496,0.13098575593236506,2.071379080414772,0.17221900026609432,0.08975251159863579,2.3243937293506014,1.8183644314789429,5750784,2.5539173007011415,3.907097101211548
5.872,7.367893044304973,4.376106955695027,3.364,4.399173415423715,2.3288265845762846,0.12652420773598008,2.1158247217535973,0.1636734364497514,0.08937497902220876,2.3191066278029977,1.912542815704197,5914624,2.9047521591186523,4.106106257438659
5.654000000000001,7.0059186366050294,4.302081363394972,3.2319999999999993,4.079027744527886,2.3849722554721122,0.12652420773598008,2.0964221596717834,0.1636734364497514,0.08937497902220876,2.267637035501076,1.9252072838424907,6078464,2.7236579418182374,3.936919116973877
6.16,7.623365982931133,4.696634017068868,3.474,4.3900807824640795,2.557919217535921,0.12652420773598008,2.07527344673872,0.1636734364497514,0.08937497902220876,2.2521936010715327,1.898353292405907,6242304,2.853674817085266,4.2330890655517575
6.311999999999999,7.84212940629216,4.781870593707839,3.248,3.8237221552103065,2.672277844789694,0.12398333166732411,2.065821202099323,0.1625283557569559,0.08543830757769233,2.266431112455316,1.8652112917433303,6406144,3.1794450998306276,4.33915867805481
6.321999999999998,7.794805486138612,4.849194513861384,3.6599999999999993,4.7174308488028895,2.6025691511971094,0.12398333166732411,2.057163488864899,0.1625283557569559,0.08543830757769233,2.2277454322951473,1.8865815454346504,6569984,3.035378575325012,4.307473134994507
6.511999999999999,8.300478683127086,4.723521316872912,3.184,3.9381776978935403,2.42982230210646,0.12398333166732411,2.0815724700689318,0.1625283557569559,0.08543830757769233,2.211145383793661,1.9519995563442023,6733824,2.9942362308502197,4.386295509338379
6.358,7.825990463184281,4.890009536815718,3.5479999999999996,4.572819984192345,2.523180015807654,0.11632952394534372,2.120510344207287,0.14133316519207942,0.09132588269860802,2.2328238972162833,2.0081967911982908,6897664,3.3233629703521728,4.288512063026428
6.562,8.141479661154268,4.982520338845733,3.6120000000000005,4.410809113618517,2.8131908863814843,0.11632952394534372,2.069411699473858,0.14133316519207942,0.09132588269860802,2.213669564717423,1.9251538342302932,7061504,3.3542797565460205,4.4079710960388185
6.733999999999999,8.200534691031889,5.267465308968109,3.782000000000001,4.731587278769046,2.832412721230956,0.11632952394534372,2.0590472504496575,0.14133316519207942,0.09132588269860802,2.2368676200807402,1.8812268808185748,7225344,3.388634514808655,4.529900312423706
6.63,8.152110377075196,5.1078896229248025,3.7239999999999993,4.512304509691527,2.9356954903084715,0.1152952549338484,2.1375649854540826,0.13540075292780387,0.09518975693989291,2.285990008837686,1.989139962070479,7389184,3.5698505640029907,4.42048032283783
7.202,8.765878511905576,5.6381214880944235,3.7080000000000006,4.474039163489701,2.9419608365103,0.1152952549338484,2.1092386841773987,0.13540075292780387,0.09518975693989291,2.276772962611569,1.9417044057432284,7553024,3.6737982511520384,4.79504280090332
7.398000000000001,9.050257849126462,5.745742150873539,3.474,4.24003133095194,2.7079686690480607,0.1152952549338484,2.114293594658375,0.13540075292780387,0.09518975693989291,2.262427052071568,1.9661601372451818,7716864,3.5636359453201294,4.8807727813720705
7.033999999999999,8.298153471695583,5.769846528304415,3.5100000000000002,4.524780764500393,2.495219235499608,0.11541917285946963,2.1275228947401046,0.1341078410354704,0.09673050468346886,2.2525734458937534,2.0024723435864558,7880704,3.709242558479309,4.6516234397888185
7.3,8.650081479022655,5.949918520977345,3.8239999999999994,4.829019402797776,2.8189805972022226,0.11541917285946963,2.1197329714894293,0.1341078410354704,0.09673050468346886,2.2479518409141743,1.9915141020646845,8044544,3.8820651054382322,4.841062545776367
7.5840000000000005,8.91560955238388,6.252390447616119,4.008000000000001,5.222123552197223,2.793876447802779,0.11541917285946963,2.138489197194576,0.1341078410354704,0.09673050468346886,2.2439367611633854,2.033041633225767,8208384,3.8703747987747192,5.003988909721374
7.605999999999999,9.296089938435228,5.9159100615647695,3.817999999999999,4.782134845340629,2.8538651546593696,0.11541917285946963,2.104934737086296,0.1341078410354704,0.09673050468346886,2.2564664960709147,1.9534029781016775,8372224,3.8579734802246093,4.964183974266052
7.592000000000001,8.93054249092063,6.253457509079373,4.188000000000001,5.196452279485748,3.179547720514253,0.10942352177820562,2.1079253420233726,0.12692825836975458,0.09191878518665667,2.217104547833091,1.9987461362136543,8536064,3.8178149700164794,4.9789801120758055
7.841999999999999,9.16688339109523,6.517116608904767,3.95,4.778842566474479,3.121157433525522,0.10942352177820562,2.1228796929121017,0.12692825836975458,0.09191878518665667,2.249581724177713,1.9961776616464904,8699904,3.9166682958602905,5.101361894607544
7.692,8.889303637345181,6.494696362654819,4.113999999999999,4.875895005889918,3.35210499411008,0.10942352177820562,2.1130989477038384,0.12692825836975458,0.09191878518665667,2.2124516926631412,2.0137462027445356,8863744,3.803461790084839,5.005292367935181
7.802,9.08650613077556,6.51749386922444,4.144,5.338112222531869,2.949887777468131,0.10996913985320393,2.1026129320263864,0.12775150471547408,0.09218677499093379,2.2403914278025234,1.9648344362502494,9027584,4.171593976020813,5.036750030517578
7.848000000000001,9.225917268924373,6.470082731075629,4.274,4.992835168866966,3.555164831133034,0.10996913985320393,2.129367733001709,0.12775150471547408,0.09218677499093379,2.205855587501453,2.052879878501965,9191424,4.177687954902649,5.0650698184967045
7.684,9.146923101191584,6.221076898808416,4.430000000000001,5.5954784425290764,3.2645215574709248,0.10996913985320393,2.1243991762399674,0.12775150471547408,0.09218677499093379,2.2194332615023566,2.0293650909775782,9355264,4.090214395523072,4.938687133789062
8.338,9.572291699720937,7.103708300279062,4.295999999999999,5.076246115017563,3.5157538849824364,0.10896553355848555,2.1116331070661545,0.128254762775193,0.08967630434177813,2.210018729529323,2.013247484602986,9519104,4.469032883644104,5.390592813491821
7.991999999999999,9.45932954717064,6.5246704528293575,4.587999999999999,5.747937929373808,3.42806207062619,0.10896553355848555,2.123981234431267,0.128254762775193,0.08967630434177813,2.209121730419748,2.038840738442786,9682944,4.2025322914123535,5.094772672653198
8.623999999999999,10.177906046065848,7.07009395393415,4.356,5.349329753908539,3.36267024609146,0.10896553355848555,2.091292640566826,0.128254762775193,0.08967630434177813,2.201603436165488,1.9809818449681635,9846784,4.492562198638916,5.485703420639038
8.001999999999999,9.43015825453624,6.573841745463759,4.508,5.284927281024421,3.731072718975579,0.1018472392972474,2.089123357832432,0.12279092002655445,0.08090355856794035,2.24213394530319,1.936112770361674,10010624,4.469979739189148,5.06468620300293
8.33,9.769506860004494,6.890493139995506,4.47,5.441524575088041,3.498475424911958,0.1018472392972474,2.100001558661461,0.12279092002655445,0.08090355856794035,2.2089502567818036,1.9910528605411182,10174464,4.620386147499085,5.322212409973145
8.501999999999999,9.792378239122156,7.211621760877842,4.329999999999999,5.579583930754552,3.0804160692454463,0.1018472392972474,2.1465284675359726,0.12279092002655445,0.08090355856794035,2.2178616054686047,2.0751953296033405,10338304,4.54659366607666,5.372486925125122
8.216,9.42303935312814,7.008960646871859,4.51,5.366235948789818,3.6537640512101817,0.10503340333317127,2.1502575039863587,0.12643391610656363,0.0836328905597789,2.241330608469382,2.0591843995033354,10502144,4.664154028892517,5.208343029022217
8.772,10.0524436731071,7.491556326892901,4.267999999999999,4.982378051174585,3.5536219488254126,0.10503340333317127,2.1559929683804513,0.12643391610656363,0.0836328905597789,2.2795677174727236,2.032418219288179,10665984,4.774787425994873,5.52571325302124
8.568000000000001,9.7721993190498,7.363800680950202,4.552,5.514629731516744,3.589370268483255,0.10503340333317127,2.1112664565443993,0.12643391610656363,0.0836328905597789,2.2348527450567386,1.98768016803206,10829824,4.727579259872437,5.402249574661255
8.824000000000002,10.257340155022527,7.390659844977475,4.322,5.158920545810652,3.4850794541893477,0.10503340333317127,2.107283678650856,0.12643391610656363,0.0836328905597789,2.192271555703481,2.0222958015982315,10993664,4.777740836143494,5.537739086151123
8.703999999999999,10.104394230208051,7.303605769791948,4.426,5.200650889110701,3.651349110889299,0.09736906557284516,2.116372196376324,0.1218689838393024,0.07286914730638792,2.20597062771599,2.0267737650366575,11157504,4.925806617736816,5.459049367904663
8.876,10.234287156679322,7.517712843320677,4.508,5.48510593079768,3.5308940692023203,0.09736906557284516,2.156383213400841,0.1218689838393024,0.07286914730638792,2.1934794957240014,2.1192869310776805,11321344,4.8734907627105715,5.593436241149902
8.896,10.162169025051554,7.629830974948447,4.506,5.925691515787849,3.086308484212151,0.09736906557284516,2.13497531414032,0.1218689838393024,0.07286914730638792,2.2447738171510716,2.025176811129568,11485184,4.857946753501892,5.59515414237976
9.12,10.642944516389221,7.597055483610777,4.776000000000001,5.449248839583108,4.102751160416894,0.10024815422180304,2.1151919320225714,0.12160819158290564,0.07888811686070044,2.238887375301612,1.991496488743531,11649024,5.050656390190125,5.690681600570679
8.959999999999999,10.313632150918409,7.60636784908159,4.484,5.496790205323887,3.4712097946761133,0.10024815422180304,2.1264661356806753,0.12160819158290564,0.07888811686070044,2.202165822555504,2.0507664488058466,11812864,4.926432514190674,5.561719655990601
8.932,10.403168243267913,7.4608317567320865,4.612,5.536995135122342,3.6870048648776583,0.10024815422180304,2.1208898589015006,0.12160819158290564,0.07888811686070044,2.1860986876254014,2.0556810301776,11976704,5.062659645080567,5.525974082946777
8.852,10.335622593518986,7.368377406481015,4.864,5.980379863666485,3.7476201363335147,0.09891113103702381,2.12093672901392,0.11989663216149324,0.07792562991255439,2.2003895772498465,2.041483880777993,12140544,5.030210781097412,5.474814224243164
9.113999999999999,10.305974831949063,7.922025168050935,4.846,5.657667419575284,4.034332580424716,0.09891113103702381,2.1649809569120406,0.11989663216149324,0.07792562991255439,2.2467995194692905,2.083162394354791,12304384,5.196208572387695,5.67796106338501
8.799999999999999,9.979932201442098,7.6200677985578995,4.9239999999999995,6.393171194925901,3.454828805074098,0.09891113103702381,2.1101373359560966,0.11989663216149324,0.07792562991255439,2.181056621432134,2.039218050480059,12468224,5.01435489654541,5.47540283203125
9.373999999999999,10.672400554528531,8.075599445471466,4.9319999999999995,6.041818003097805,3.822181996902194,0.09822953931897205,2.1531161576509477,0.11921371571083904,0.07724536292710506,2.2148408109846964,2.091391504317199,12632064,5.291397738456726,5.786107397079467
9.361999999999998,10.75390373230335,7.970096267696647,4.908,6.1056710733753246,3.7103289266246766,0.09822953931897205,2.1768686026334763,0.11921371571083904,0.07724536292710506,2.244493321731913,2.1092438835350396,12795904,5.345109939575195,5.797685432434082
9.186,10.761437716953608,7.610562283046391,5.061999999999999,6.303884052558852,3.8201159474411464,0.09822953931897205,2.191889750957489,0.11921371571083904,0.07724536292710506,2.2718835454935333,2.1118959564214443,12959744,5.227197980880737,5.654113292694092
8.988,10.50410553722358,7.47189446277642,4.592,5.766877014840277,3.4171229851597227,0.09346682911066558,2.1826652944087983,0.1136576592026905,0.07327599901864065,2.298573638216767,2.0667569506008294,13123584,5.352347278594971,5.55412220954895
9.022000000000002,10.549126713799483,7.494873286200521,5.172,6.264783601633919,4.07921639836608,0.09346682911066558,2.1624770835042,0.1136576592026905,0.07327599901864065,2.2405038741996757,2.0844502928087243,13287424,5.325190687179566,5.570359182357788
9.394,10.89937835775595,7.8886216422440505,4.824,6.170574914366074,3.477425085633926,0.09346682911066558,2.1504358157515524,0.1136576592026905,0.07327599901864065,2.215710317167641,2.0851613143354637,13451264,5.197915363311767,5.755444002151489
9.440000000000001,10.566765281680263,8.31323471831974,4.884,5.984210888875402,3.783789111124599,0.09346682911066558,2.166479858756065,0.1136576592026905,0.07327599901864065,2.2724978715567996,2.0604618459553308,13615104,5.2364335536956785,5.790196752548217
9.280000000000001,10.165302208288221,8.394697791711781,4.640000000000001,5.5557292176183966,3.7242707823816046,0.09343948583299755,2.1578759789466857,0.108594919516893,0.0782840521491021,2.237971844923165,2.0777801129702063,13778944,5.298017787933349,5.662567663192749
9.331999999999999,10.40087604519888,8.263123954801118,5.192,6.376911811064436,4.0070881889355645,0.09343948583299755,2.1800195187330247,0.108594919516893,0.0782840521491021,2.21370027830448,2.1463387591615692,13942784,5.286134672164917,5.71720666885376
9.786,10.903320007875989,8.66867999212401,4.978,6.136980586550093,3.819019413449906,0.09343948583299755,2.1600926756858825,0.108594919516893,0.0782840521491021,2.2050667371840706,2.1151186141876943,14106624,5.524264287948609,5.981231546401977
9.396,10.484661563572445,8.307338436427557,4.895999999999999,5.9684476677209,3.823552332279098,0.09248517101966815,2.168714103102684,0.11402067053090861,0.07094967150842768,2.2666337587013508,2.0707944475040176,14270464,5.499614000320435,5.771828460693359
9.74,11.511440092128435,7.968559907871565,5.206,6.485157535255139,3.926842464744862,0.09248517101966815,2.166860318183899,0.11402067053090861,0.07094967150842768,2.2426620555844776,2.0910585807833204,14434304,5.578047132492065,5.925891780853272
9.295999999999998,10.610893151552624,7.981106848447371,5.208,6.4042675286072095,4.011732471392791,0.09248517101966815,2.1425511300563813,0.11402067053090861,0.07094967150842768,2.2269730017828335,2.058129258329929,14598144,5.372784280776978,5.660683679580688
9.386,10.875565037183673,7.8964349628163255,4.890000000000001,5.748102557973114,4.031897442026887,0.09526181628090359,2.171108055114746,0.11889826694355449,0.0716253656182527,2.234009213691015,2.108206896538477,14761984,5.657221126556396,5.723777532577515
9.565999999999999,11.073396430936466,8.058603569063532,5.322000000000001,6.474369732334202,4.1696302676657995,0.09526181628090359,2.151789742708206,0.11889826694355449,0.0716253656182527,2.221210084975753,2.082369400440659,14925824,5.600657510757446,5.802389073371887
9.596,11.37313927422698,7.818860725773019,5.01,6.036031188609781,3.983968811390219,0.09526181628090359,2.1409908890724183,0.11889826694355449,0.0716253656182527,2.2122658079345143,2.0697159702103223,15089664,5.583301782608032,5.851974534988403
9.578,11.300357686428692,7.855642313571306,5.372,6.499907797650145,4.244092202349854,0.091425395446303,2.182021287083626,0.11058793418291077,0.07226285670969523,2.2590939530270253,2.1049486211402266,15253504,5.673879861831665,5.790437412261963
9.233999999999998,10.827462895708587,7.64053710429141,5.51,6.508128248272736,4.511871751727264,0.091425395446303,2.20645073056221,0.11058793418291077,0.07226285670969523,2.278833894175748,2.134067566948672,15417344,5.58061466217041,5.590406036376953
9.376000000000001,11.05420856868269,7.697791431317312,5.242,6.385903842112614,4.098096157887386,0.091425395446303,2.206025260686874,0.11058793418291077,0.07226285670969523,2.279700876477272,2.1323496448964763,15581184,5.539260530471802,5.660779428482056
9.718,11.045145809623042,8.390854190376958,5.337999999999999,6.204184737801353,4.471815262198645,0.08874996230944697,2.2173913329839707,0.10814659092450246,0.06935333369439148,2.3088086456055477,2.125974020362394,15745024,5.793682718276978,5.872317314147949
9.724,11.006865542447844,8.441134457552156,5.433999999999999,6.27285874853875,4.595141251461248,0.08874996230944697,2.1698293894529344,0.10814659092450246,0.06935333369439148,2.2612552321957886,2.07840354671008,15908864,5.733837890625,5.852483463287354
9.652000000000001,10.485028210806814,8.818971789193188,5.468000000000001,6.61206992793273,4.323930072067272,0.08874996230944697,2.159205308556557,0.10814659092450246,0.06935333369439148,2.2622706797652397,2.056139937347874,16072704,5.526041746139526,5.8131751537323
10.193999999999999,11.759223306752105,8.628776693247893,5.138,5.91184494570941,4.36415505429059,0.08874996230944697,2.16511826813221,0.10814659092450246,0.06935333369439148,2.2244279176085184,2.1058086186559013,16236544,5.862712001800537,6.147853708267212
10.076,11.174828467050249,8.977171532949752,5.328,6.450539977016409,4.2054600229835915,0.09021885097976863,2.168545752763748,0.10806030555659954,0.07237739640293772,2.249473330655756,2.08761817487174,16400384,5.786465835571289,6.07081413269043
9.992,11.365992721960346,8.618007278039656,5.343999999999999,6.640419685132866,4.047580314867133,0.09021885097976863,2.172133231163025,0.10806030555659954,0.07237739640293772,2.2425345816130866,2.101731880712963,16564224,5.76835560798645,5.973838043212891
9.526000000000002,10.70342260892171,8.348577391078294,5.532,6.878200579408581,4.185799420591419,0.09021885097976863,2.2010326743125916,0.10806030555659954,0.07237739640293772,2.2861869944486086,2.1158783541765747,16728064,5.588628578186035,5.705732297897339
10.256000000000002,12.095104129732738,8.416895870267266,5.677999999999999,6.949926098482139,4.406073901517859,0.08748660325250054,2.1464435517787934,0.10644411625239279,0.0685290902526083,2.214151816127612,2.078735287429975,16891904,5.789176368713379,6.136848735809326
9.575999999999997,11.07116019208645,8.080839807913543,5.641999999999999,6.983415670103788,4.300584329896209,0.08748660325250054,2.1603227078914644,0.10644411625239279,0.0685290902526083,2.2596267847948046,2.061018630988124,17055744,5.576747751235962,5.712002944946289
10.290000000000001,11.769141642980822,8.81085835701918,5.63,7.014983754417358,4.245016245582642,0.08748660325250054,2.1937970906496047,0.10644411625239279,0.0685290902526083,2.2877812765568106,2.099812904742399,17219584,5.750439071655274,6.156305503845215
9.930000000000001,11.049544550252469,8.810455449747534,5.462,6.418846905204798,4.505153094795202,0.08875532698878028,2.164628940820694,0.11014089534644196,0.06736975863111859,2.2446044869854362,2.0846533946559513,17383424,5.77406792640686,5.928442430496216
10.524000000000001,11.78126051397473,9.266739486025271,5.901999999999999,7.159694716534978,4.6443052834650205,0.08875532698878028,2.1604170143604278,0.11014089534644196,0.06736975863111859,2.240485610749131,2.0803484179717247,17547264,6.065386962890625,6.279243326187133
10.110000000000001,11.49691744527207,8.723082554727933,5.8759999999999994,7.2821237498883225,4.469876250111676,0.08875532698878028,2.188655513525009,0.11014089534644196,0.06736975863111859,2.2514957982932793,2.1258152287567387,17711104,5.829494619369507,6.04549503326416
10.172,11.23227166330144,9.111728336698562,5.693999999999999,6.927792527129257,4.460207472870741,0.0836475421034189,2.1849304884672165,0.10445533962707582,0.06283974457976199,2.2611730602358318,2.1086879166986012,17874944,6.009180927276612,6.074126052856445
10.400000000000002,11.774248885755418,9.025751114244587,5.632000000000001,6.925806786193364,4.338193213806637,0.0836475421034189,2.1809058398008347,0.10445533962707582,0.06283974457976199,2.2678361504756204,2.093975529126049,18038784,5.971723937988282,6.181335306167602
10.356,11.660846351108052,9.051153648891948,5.659999999999999,6.8795080975540905,4.440491902445908,0.0836475421034189,2.1463453441858293,0.10445533962707582,0.06283974457976199,2.226516242029464,2.0661744463421945,18202624,5.796273469924927,6.095038318634034
9.969999999999999,11.118503373961087,8.821496626038911,5.909999999999999,7.117087403629082,4.702912596370917,0.08350264610174726,2.1892262011766435,0.10108855415089955,0.06591673805259497,2.2402710483688733,2.1381813539844137,18366464,5.918116712570191,5.910303401947021
10.665999999999999,12.109580271408554,9.222419728591444,5.65,6.770473114358396,4.529526885641605,0.08350264610174726,2.148678521811962,0.10108855415089955,0.06591673805259497,2.265063804690386,2.032293238933538,18530304,6.087248134613037,6.331714677810669
10.657999999999998,11.798261373545554,9.517738626454442,5.47,6.671141124098247,4.268858875901753,0.08350264610174726,2.167777141928673,0.10108855415089955,0.06591673805259497,2.2342540717498345,2.1013002121075113,18694144,6.018071699142456,6.323501873016357
10.363999999999999,11.58507493627541,9.142925063724588,5.99,7.206330547178686,4.773669452821315,0.08350264610174726,2.136051259934902,0.10108855415089955,0.06591673805259497,2.219091577435827,2.0530109424339775,18857984,5.799806022644043,6.123788833618164
10.760000000000002,11.993401799901397,9.526598200098606,5.919999999999999,6.945241434980073,4.8947585650199255,0.08406349225165091,2.1597228318452837,0.10135423082463024,0.06677275367867158,2.2396246854027098,2.0798209782878576,19021824,6.099692726135254,6.369212245941162
10.620000000000001,11.844777530819375,9.395222469180627,6.036000000000001,7.257009418473094,4.814990581526908,0.08406349225165091,2.1867342978715896,0.10135423082463024,0.06677275367867158,2.262931272680144,2.1105373230630353,19185664,6.022151708602905,6.2801896095275875
10.303999999999998,11.573355742099116,9.034644257900881,5.904,6.911086888009173,4.896913111990827,0.08406349225165091,2.1530225366353988,0.10135423082463024,0.06677275367867158,2.257823148570267,2.0482219247005307,19349504,5.9515398979187015,6.074803304672241
10.152,11.221175383180888,9.08282461681911,5.826000000000001,6.869035953359233,4.78296404664077,0.07657606502161222,2.1824476063251494,0.09157890578639864,0.061573224256825806,2.2446946781125066,2.1202005345377923,19513344,5.946019887924194,6.013278961181641
10.725999999999999,11.953486863473495,9.498513136526503,6.07,7.342548623825432,4.7974513761745685,0.07657606502161222,2.175098779797554,0.09157890578639864,0.061573224256825806,2.2292807278145075,2.1209168317806,19677184,6.164653348922729,6.336376333236695
10.346,12.016138916377916,8.675861083622085,6.162000000000001,7.362881343014372,4.961118656985629,0.07657606502161222,2.1119521856307983,0.09157890578639864,0.061573224256825806,2.196347609912823,2.0275567613487735,19841024,5.84767336845398,6.068547058105469
10.534,11.641720181273232,9.42627981872677,5.9940000000000015,7.291445181886312,4.696554818113691,0.07775268257100829,2.109712988138199,0.09144235659003483,0.06406300855198174,2.188839969048768,2.0305860072276296,20004864,6.085739088058472,6.20703649520874
10.622,11.829922182924049,9.41407781707595,5.664,6.79899955947128,4.529000440528719,0.07775268257100829,2.161268937587738,0.09144235659003483,0.06406300855198174,2.2108551746634206,2.111682700512055,20168704,6.087765407562256,6.262796831130982
10.776,12.006375552422918,9.545624447577081,5.816,6.760745468367009,4.8712545316329905,0.07775268257100829,2.112824332714081,0.09144235659003483,0.06406300855198174,2.2229042559604424,2.0027444094677196,20332544,6.228093385696411,6.346784591674805
10.706,11.920843199758718,9.491156800241281,5.61,7.178751095617148,4.041248904382853,0.08304181327804748,2.154769319295883,0.09686612331279482,0.06921750324330014,2.2438810790417874,2.0656575595499787,20496384,6.1440526962280275,6.266717147827149
10.948,12.023256248528694,9.872743751471306,6.534000000000001,7.6904099619079735,5.377590038092028,0.08304181327804748,2.128610481321812,0.09686612331279482,0.06921750324330014,2.2131987639543955,2.044022198689228,20660224,6.318683671951294,6.428663444519043
11.426,12.717388400133748,10.134611599866252,6.186,7.601571969205381,4.770428030794619,0.08304181327804748,2.1527019664645195,0.09686612331279482,0.06921750324330014,2.2539396886180283,2.0514642443110107,20824064,6.451705360412598,6.662976789474487
11.079999999999998,12.159407244741296,10.000592755258701,5.762,6.763696560840657,4.760303439159342,0.08053910826721444,2.1853894710540773,0.09527329626732953,0.06580492026709936,2.261811312647924,2.108967629460231,20987904,6.292660713195801,6.420879602432251
11.544,13.302108074038681,9.78589192596132,5.741999999999999,6.8069863848894965,4.677013615110502,0.08053910826721444,2.1583457767963408,0.09527329626732953,0.06580492026709936,2.234691816936029,2.0819997366566527,21151744,6.38162636756897,6.715467166900635
11.225999999999999,12.52467778913786,9.927322210862139,6.297999999999999,7.451271867340914,5.144728132659084,0.08053910826721444,2.112615929543972,0.09527329626732953,0.06580492026709936,2.1974291452927983,2.0278027137951455,21315584,6.260021924972534,6.529597425460816
10.77,11.865600292077362,9.674399707922637,6.510000000000001,7.9556901466081875,5.064309853391814,0.08053910826721444,2.1471930652856828,0.09527329626732953,0.06580492026709936,2.197965692173913,2.0964204383974527,21479424,6.096813726425171,6.307701349258423
11.258000000000001,12.88070021877117,9.635299781228833,6.176,7.4915318316179205,4.86046816838208,0.07923299078013309,2.1650084480643272,0.09399117558696089,0.06447480597330528,2.2657817849187554,2.064235111209899,21643264,6.407104539871216,6.540685606002808
11.424000000000001,13.262669083875618,9.585330916124384,6.34,7.485705023118952,5.194294976881047,0.07923299078013309,2.1475207462906836,0.09399117558696089,0.06447480597330528,2.2638300313228594,2.0312114612585077,21807104,6.416802167892456,6.6157989501953125
11.516,12.780430306501707,10.251569693498293,6.564,7.9167394427605045,5.211260557239496,0.07923299078013309,2.1432582825422286,0.09399117558696089,0.06447480597330528,2.210647661633141,2.0758689034513162,21970944,6.586775827407837,6.7080726146698
11.378,13.057486826384775,9.698513173615225,6.409999999999999,7.9618054001710385,4.85819459982896,0.08055723657178451,2.1744907945394516,0.09569008380104328,0.06542438934252574,2.2402507519548007,2.1087308371241025,22134784,6.591521692276001,6.614307451248169
11.146,12.279209601088873,10.012790398911129,6.676,8.184530410697777,5.167469589302224,0.08055723657178451,2.1422537907958032,0.09569008380104328,0.06542438934252574,2.226941324653484,2.0575662569381223,22298624,6.281499624252319,6.463228940963745
11.12,12.562109565879098,9.6778904341209,6.462000000000001,7.33453424001583,5.589465759984171,0.08055723657178451,2.152973987162113,0.09569008380104328,0.06542438934252574,2.238670303489209,2.0672776708350176,22462464,6.326364898681641,6.433982181549072
11.09,12.443639538429636,9.736360461570364,6.024,7.476330540889367,4.571669459110633,0.08039097624627892,2.2003829389810563,0.09474337490968983,0.066038577582868,2.2700604857705136,2.130705392191599,22626304,6.397441005706787,6.425935554504394
11.488000000000001,13.10995437667032,9.866045623329683,6.116,7.662500565793624,4.569499434206375,0.08039097624627892,2.1460721999406815,0.09474337490968983,0.066038577582868,2.2225611656585915,2.0695832342227716,22790144,6.215941905975342,6.583798360824585
11.681999999999999,13.231850315353066,10.132149684646931,6.418000000000001,7.702817496767539,5.133182503232463,0.08039097624627892,2.103374534845352,0.09474337490968983,0.066038577582868,2.2110836941538983,1.9956653755368061,22953984,6.492327547073364,6.7285419464111325
11.3,13.075184497453716,9.524815502546286,6.494,7.783032195098322,5.204967804901678,0.07502750180906329,2.1198920741677285,0.0907039199837463,0.05935108363438027,2.223794816571631,2.015989331763826,23117824,6.45550947189331,6.4928460121154785
11.453999999999999,12.24959034684943,10.658409653150567,6.4879999999999995,7.701299633231626,5.274700366768373,0.07502750180906329,2.1302987068891523,0.0907039199837463,0.05935108363438027,2.231986822139185,2.0286105916391195,23281664,6.603236341476441,6.606396818161011
11.575999999999999,13.045252871360134,10.106747128639864,6.344,7.664357527338713,5.023642472661288,0.07502750180906329,2.1425507768988608,0.0907039199837463,0.05935108363438027,2.24980415979692,2.0352973940008017,23445504,6.403328990936279,6.674145364761353
11.208,12.331644071759381,10.084355928240619,6.2219999999999995,7.549989457789481,4.894010542210518,0.07688721711235944,2.134388318657875,0.0915441200889878,0.062230314135731074,2.278012238276877,1.9907643990388735,23609344,6.542062091827392,6.482607650756836
11.245999999999999,12.364286188772802,10.127713811227196,6.590000000000001,8.041516448408355,5.138483551591647,0.07688721711235944,2.1626279547810556,0.0915441200889878,0.062230314135731074,2.2437878515427547,2.0814680580193565,23773184,6.419012212753296,6.491358900070191
11.848,13.113960504913168,10.582039495086834,6.700000000000001,8.105816488735284,5.294183511264718,0.07688721711235944,2.141943483054638,0.0915441200889878,0.062230314135731074,2.262595087037074,2.021291879072202,23937024,6.704141664505005,6.814976358413697
11.498,12.70433162936234,10.291668370637659,6.179999999999999,7.436184699795375,4.923815300204622,0.07688721711235944,2.128532700240612,0.0915441200889878,0.062230314135731074,2.254763976653313,2.002301423827911,24100864,6.601499700546265,6.6315162658691404
11.22,12.7709738875945,9.6690261124055,6.632,8.061802783603389,5.202197216396611,0.0790955022327845,2.110328897833824,0.09558940539914967,0.06260159906641932,2.2286298124458765,1.9920279832217718,24264704,6.406282663345337,6.393114280700684
11.696000000000002,12.969100153169421,10.422899846830582,6.711999999999999,8.13242810448118,5.2915718955188185,0.0790955022327845,2.1399142742156982,0.09558940539914967,0.06260159906641932,2.271914660135737,2.0079138882956595,24428544,6.5766880989074705,6.719695043563843
11.422,12.77688597306194,10.06711402693806,6.811999999999999,8.330662569499887,5.293337430500112,0.0790955022327845,2.098636318743229,0.09558940539914967,0.06260159906641932,2.210887040703561,1.986385596782897,24592384,6.552663707733155,6.581583261489868
11.834,12.992207235342622,10.675792764657377,6.6,8.017293194790689,5.18270680520931,0.07742370610032476,2.100115306675434,0.09062360067270145,0.06422381152794807,2.212191188841488,1.9880394245093804,24756224,6.748257780075074,6.785087013244629
12.028,13.289370683027,10.766629316973,6.854000000000001,8.077177828445237,5.630822171554766,0.07742370610032476,2.1041552305221556,0.09062360067270145,0.06422381152794807,2.2123260604583685,1.9959844005859426,24920064,6.709657859802246,6.844024658203125


==> data/progress-dodgeball-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.624,0.7286135746449762,0.5193864253550238,0.6559999999999999,0.768356575241505,0.5436434247584948,0.7342621624469757,2.7074393957853315,1.0168160908713166,0.4517082340226349,2.7078859037275325,2.7069928878431306,16384,0.34574310639873146,0.8074161946773529
1.0879999999999999,1.2852206885699367,0.8907793114300631,1.212,1.4283700533807764,0.9956299466192237,0.21573458854109048,2.6103987276554106,0.2544272322037562,0.17704194487842478,2.6596149534286306,2.5611825018821905,180224,1.1545120477676392,1.2692810416221618
1.684,1.8491181395244023,1.5188818604755976,1.6059999999999999,1.9037314225942568,1.308268577405743,0.21400314476341004,2.4330523788928984,0.24829274001435164,0.17971354951246843,2.517029492196942,2.349075265588855,344064,1.4823199152946471,1.798924207687378
1.582,1.8234042253151341,1.340595774684866,1.6239999999999999,1.8335328136593407,1.414467186340659,0.1795572310686111,2.3381474137306215,0.21347226057057955,0.14564220156664265,2.4880876807001755,2.1882071467610675,507904,1.4272325932979584,1.6751710772514343
1.6760000000000002,1.9074821807396847,1.4445178192603156,1.7120000000000002,1.8617197381777033,1.562280261822297,0.1595691969618201,2.244583198428154,0.18662503599253763,0.13251335793110255,2.323707397905498,2.1654589989508097,671744,1.4613035798072815,1.7518582940101624
1.616,1.7693101431738945,1.4626898568261057,1.7900000000000003,2.017727907819837,1.5622720921801636,0.1499831054359674,2.1199343532323836,0.17551375630199859,0.12445245456993623,2.218555907298273,2.0213127991664943,835584,1.4846396684646606,1.6893834948539734
1.626,1.842157350094786,1.4098426499052137,1.6440000000000001,1.8521922188747697,1.4358077811252306,0.1576158948242664,2.166921301186085,0.18086809047015473,0.1343636991783781,2.2586574580539995,2.07518514431817,999424,1.521606457233429,1.6995725870132445
1.7759999999999998,2.0236772092866033,1.5283227907133963,1.544,1.688996551683135,1.3990034483168652,0.13982164254412052,2.229532703757286,0.15489972285981277,0.12474356222842826,2.306726260046848,2.1523391474677243,1163264,1.612954032421112,1.8433834314346313
1.7659999999999996,1.9574262259984243,1.5745737740015748,1.6760000000000002,1.94990509305232,1.4020949069476802,0.13937816796824334,2.2384510904550554,0.1544201246600201,0.12433621127646659,2.329246177663768,2.1476560032463428,1327104,1.680345106124878,1.8384214162826538
1.722,1.8762595215861892,1.5677404784138107,1.7900000000000003,1.8970513895285812,1.6829486104714193,0.13177799042314287,2.1977791994810105,0.14626528602731062,0.1172906948189751,2.273184721502453,2.122373677459568,1490944,1.5320667147636413,1.7766462564468384
1.844,2.0672129028528596,1.6207870971471408,1.7600000000000002,1.9735415650406265,1.546458434959374,0.12407944072037932,2.1949202835559847,0.14146573814180852,0.10669314329895015,2.266999712713287,2.1228408543986825,1654784,1.6848536849021911,1.9026309490203857
1.8880000000000003,2.002262854856686,1.7737371451433148,1.7939999999999998,2.089032201632296,1.4989677983677034,0.1311280741356313,2.174657242000103,0.14791478068837066,0.11434136758289193,2.239319055102638,2.1099954288975677,1818624,1.6608806490898131,1.9494258403778075
1.6740000000000002,1.928566297847928,1.4194337021520722,1.8059999999999998,2.105071897710233,1.506928102289767,0.12784860637038942,2.2345961958169935,0.14444126726697698,0.11125594547380184,2.320512313045729,2.1486800785882583,1982464,1.6610204696655273,1.7423594832420348
1.6199999999999999,1.834102779057162,1.4058972209428378,1.6219999999999999,1.8291617725353786,1.4148382274646212,0.11809257790446279,2.2237755358219147,0.14268512233385794,0.09350003347506762,2.329036467629371,2.1185146040144582,2146304,1.68092120885849,1.662870740890503
1.718,1.954550206087418,1.481449793912582,1.6380000000000003,1.8848116690920431,1.3911883309079576,0.1396559049375355,2.251476988196373,0.16249716750959903,0.11681464236547194,2.3323160951096487,2.1706378812830973,2310144,1.7080454349517822,1.758026385307312
1.818,1.9823045951883271,1.653695404811673,1.61,1.7652417469626003,1.4547582530374,0.12924877097830173,2.2409163653850555,0.15307831826979165,0.10541922368681181,2.325086142790842,2.156746587979269,2473984,1.67251718044281,1.8568368792533874
1.766,1.9042895513045002,1.6277104486954999,1.7220000000000002,1.9588881592650846,1.4851118407349158,0.11441270476207133,2.226454848051071,0.13212424331132172,0.09670116621282095,2.3331507580845257,2.1197589380176165,2637824,1.7450403332710267,1.8177433133125305
1.78,1.9757549488518746,1.5842450511481254,1.7939999999999998,1.9753394606807904,1.6126605393192093,0.11098086806014176,2.268891716003418,0.12332658375481356,0.09863515236546996,2.3177098527534437,2.220073579253392,2801664,1.73605318069458,1.8058697819709777
1.8880000000000003,2.204,1.5720000000000003,1.65,1.8895412281842103,1.4104587718157895,0.12252524374052878,2.243831014633179,0.1534809293254716,0.09156955815558596,2.3074883009537404,2.1801737283126172,2965504,1.758660113811493,1.914211595058441
1.814,1.9796623071190307,1.6483376928809694,1.614,1.8409889865169675,1.3870110134830327,0.13290455462411047,2.26980342566967,0.15454949838771231,0.11125961086050862,2.338064610418754,2.2015422409205865,3129344,1.7343645691871643,1.8516668200492858
1.9040000000000004,2.174673234731475,1.6333267652685257,1.77,1.9364331697709325,1.6035668302290675,0.12334994887933133,2.2940770983695984,0.14526707793948024,0.10143281981918242,2.345986171997749,2.242168024741448,3293184,1.78783221244812,1.9488231420516968
2.062,2.337455985594795,1.7865440144052047,1.656,1.8473739794224908,1.464626020577509,0.11784651605412362,2.2842085272073747,0.13377516859023644,0.10191786351801081,2.3577500278556194,2.21066702655913,3457024,1.9628550171852113,2.083340311050415
2.0260000000000002,2.3151435629579193,1.7368564370420814,1.6580000000000001,1.972509141361583,1.3434908586384173,0.1108086990192532,2.27697140276432,0.1314776141207339,0.09013978391777253,2.3658763304530743,2.188066475075566,3620864,1.881782877445221,2.035112404823303
2.046,2.2898114025225236,1.8021885974774763,1.7700000000000002,1.9392926460304762,1.6007073539695242,0.12004333445802326,2.2564402639865877,0.14001919206492947,0.10006747685111707,2.339651834623366,2.1732286933498095,3784704,1.9577033758163451,2.057206356525421
2.064,2.387579974658507,1.7404200253414932,1.812,2.052698982133286,1.571301017866714,0.11487878561019896,2.2727757722139357,0.13724810776662488,0.09250946345377305,2.3252853795707646,2.2202661648571067,3948544,1.9580544829368591,2.0657674431800843
2.146,2.3811254984045753,1.9108745015954245,1.7720000000000002,2.0300232547659225,1.513976745234078,0.10798941571265455,2.3016920030117034,0.12634803268483344,0.08963079874047566,2.376453885797456,2.226930120225951,4112384,2.0365848422050474,2.146212935447693
2.2359999999999998,2.6173449881668827,1.8546550118331169,1.8399999999999999,2.1222764602300375,1.5577235397699623,0.11283711614087219,2.3248830825090407,0.13723868144136284,0.08843555084038154,2.4076701355710197,2.2420960294470618,4276224,2.157198762893677,2.233383500576019
2.3979999999999997,2.625059463577275,2.1709405364227243,1.9040000000000004,2.130944927240069,1.6770550727599318,0.1245702605694532,2.2912233620882034,0.1576524569062086,0.0914880642326978,2.3486179883165934,2.2338287358598135,4440064,2.1966161370277404,2.3563451528549195
2.568,2.8615574901105405,2.2744425098894596,1.864,2.1531089759934825,1.5748910240065177,0.11725209956057367,2.30155009329319,0.1415106405287256,0.09299355859242173,2.3637844881519237,2.239315698434456,4603904,2.305372428894043,2.508610248565674
2.516,2.766247877113873,2.265752122886127,1.8920000000000001,2.1681448895054913,1.615855110494509,0.11864455505274232,2.243393310904503,0.1455558297814247,0.09173328032405996,2.3080353095289086,2.178751312280097,4767744,2.273655080795288,2.4670550346374513
2.762,3.090809975517775,2.433190024482225,1.9459999999999997,2.2119398428216424,1.680060157178357,0.11332091037183996,2.2437819957733156,0.13017899971532176,0.09646282102835817,2.290810573410571,2.19675341813606,4931584,2.431597113609314,2.6732879400253298
2.842,3.442096658880884,2.2419033411191163,2.1839999999999997,2.4371086723129016,1.9308913276870978,0.10356493066065009,2.270305699110031,0.12278064601568242,0.08434921530561776,2.3364857545936157,2.2041256436264467,5095424,2.495762586593628,2.704233455657959
2.872,3.227775209928966,2.5162247900710337,2.1420000000000003,2.3910702712087497,1.892929728791251,0.11258849874138828,2.2831830233335495,0.135094118761792,0.09008287872098455,2.37459966383545,2.191766382831649,5259264,2.5333192110061646,2.730497217178345
3.076,3.5630975261690416,2.5889024738309585,2.138,2.384,1.892,0.10711121149361129,2.262037178874016,0.1239276755890691,0.09029474739815348,2.33173803717001,2.192336320578022,5423104,2.731333041191101,2.918716478347778
3.2380000000000004,3.636843327636304,2.8391566723636967,2.1660000000000004,2.5988556341322133,1.7331443658677876,0.11614694735035298,2.2775393784046174,0.1374668971041905,0.09482699759651547,2.346530845476069,2.2085479113331656,5586944,2.7268181085586547,3.0406866550445555
3.418,3.656235177922993,3.1797648220770074,2.2960000000000003,2.6372682229566653,1.9547317770433352,0.09086896935477848,2.292314979434013,0.10069684137061093,0.08104109733894603,2.359715667353713,2.224914291514313,5750784,2.902793765068054,3.179724097251892
3.252,3.637247972090704,2.8667520279092957,2.16,2.4691924966748062,1.850807503325194,0.10202195001766082,2.2847965478897097,0.1251100061038785,0.07893389393144312,2.3441061102167393,2.22548698556268,5914624,2.9081255435943603,3.0654162406921386
3.1140000000000003,3.4537705107863252,2.7742294892136754,2.16,2.4379928056623053,1.8820071943376953,0.09409795589745044,2.292440465092659,0.11321897601429337,0.07497693578060752,2.3690025696419865,2.2158783605433316,6078464,2.8067179679870606,2.917510747909546
3.664,3.9271805463935356,3.4008194536064646,2.332,2.6162815505797026,2.047718449420297,0.10639966214075677,2.276530918478966,0.12669454366910418,0.08610478061240938,2.3525615622055183,2.2005002747524136,6242304,3.0216171026229857,3.3858129262924193
3.5159999999999996,3.9623899640448914,3.0696100359551077,2.22,2.6401904330181734,1.7998095669818268,0.11686242977157232,2.2721138536930083,0.13529993959142864,0.09842491995171601,2.3230396261627844,2.2211880812232323,6406144,3.1228749990463256,3.2593247175216673
3.914,4.27984696254035,3.5481530374596506,2.178,2.4506829660979945,1.9053170339020054,0.09406982222571963,2.2671994805335998,0.11204162093907556,0.07609802351236371,2.346047752960446,2.1883512081067535,6569984,3.193139839172363,3.561859893798828
3.871999999999999,4.324212339504352,3.419787660495646,2.45,2.8487229614657275,2.051277038534273,0.10638708230108021,2.2692936629056932,0.14090912605378758,0.07186503854837284,2.358904018089016,2.1796833077223705,6733824,3.1457990407943726,3.515461492538452
3.85,4.246005050472845,3.453994949527156,2.384,2.5747459042810616,2.193254095718938,0.09122165502049026,2.2609486043453217,0.1065723008085946,0.07587100923238592,2.320326078052685,2.2015711306379586,6897664,3.177384686470032,3.5130695581436155
3.914,4.371563110401177,3.456436889598823,2.652,2.9255251359564602,2.37847486404354,0.1185965626966208,2.270108065009117,0.1415663011060914,0.09562682428715022,2.348860886903554,2.1913552431146806,7061504,3.38230721950531,3.5334598064422607
3.7979999999999996,4.154589399730278,3.4414106002697213,2.3979999999999997,2.677778483804598,2.118221516195401,0.10945873977616427,2.297076463699341,0.1431263415799826,0.07579113797234595,2.3444671105245702,2.2496858168741114,7225344,3.2431850910186766,3.4398770570755004
4.0600000000000005,4.48783174262787,3.6321682573721303,2.534,2.8332056149205758,2.234794385079424,0.11402363874949513,2.2887773722410203,0.1555745651393613,0.07247271235962896,2.341165378714264,2.2363893657677765,7389184,3.2516703844070434,3.6443992137908934
4.218,4.609351504404928,3.826648495595072,2.3039999999999994,2.6646438686571554,1.9433561313428434,0.11160212829709051,2.288581481575966,0.14032503225896162,0.08287922433521941,2.365988823762727,2.211174139389205,7553024,3.600006651878357,3.771822214126587
4.31,4.8559120808335345,3.7640879191664647,2.7159999999999997,2.9649658611135266,2.467034138886473,0.09727185685187574,2.2864387691020966,0.13123358203392063,0.06331013166983085,2.348843361670305,2.2240341765338885,7716864,3.5882286071777343,3.8072590112686155
4.308,4.854640649787409,3.7613593502125915,2.4720000000000004,2.75501236722094,2.1889876327790607,0.12298664087429641,2.3068286418914794,0.15434093480470473,0.09163234694388808,2.374566090110073,2.239091193672886,7880704,3.62103157043457,3.8377633810043337
4.63,5.121873967597391,4.138126032402608,2.466,2.853819545665249,2.0781804543347513,0.1148271852638572,2.2768072575330733,0.1458051378016639,0.0838492327260505,2.350666658807253,2.2029478562588936,8044544,3.6921133518218996,4.059368586540222
4.39,4.844158562618828,3.9358414373811716,2.52,2.7683545852204063,2.2716454147795937,0.11046411618590349,2.30878803730011,0.1493873182531029,0.07154091411870409,2.373856864644245,2.243719209955975,8208384,3.5951308965682984,3.8683237552642824
4.606,5.006204947495655,4.205795052504345,2.5499999999999994,2.8111130023572164,2.2888869976427824,0.1003761617466807,2.2969422787427902,0.1298646992082867,0.0708876242850747,2.379710630950645,2.2141739265349356,8372224,3.7612060785293577,4.016383790969849
4.622000000000001,4.975208153926266,4.268791846073736,2.5520000000000005,3.0382262847687285,2.0657737152312725,0.12034189668484027,2.2742307990789414,0.1522864636281754,0.08839732974150513,2.3348141618860656,2.2136474362718173,8536064,3.666497731208801,4.033608794212341
5.0200000000000005,5.4521110968258055,4.587888903174195,2.644,2.9824434960226007,2.3055565039773995,0.10092425271868702,2.282759663462639,0.12613286074712513,0.07571564469024891,2.3521207807254245,2.2133985461998535,8699904,3.9796701192855837,4.350455498695373
4.772,5.385983713139038,4.1580162868609625,2.758,3.1174940889639218,2.3985059110360782,0.10166313792578871,2.312401330471039,0.13334986881809258,0.06997640703348484,2.3800488256216337,2.244753835320444,8863744,3.8501884937286377,4.130306148529053
4.764,5.058726992316618,4.469273007683382,2.878,3.2449822884009527,2.5110177115990475,0.11805315464735029,2.267638400197029,0.13635076208086863,0.09975554721383195,2.3282992253751953,2.206977575018863,9027584,3.8674750566482543,4.088465166091919
5.15,5.513455636907725,4.7865443630922755,2.556,2.913300993561451,2.198699006438549,0.12007340611889956,2.2797489941120146,0.1682483475522999,0.07189846468549922,2.3205298263416836,2.2389681618823456,9191424,4.106466150283813,4.380598664283752
4.948,5.241011945148999,4.654988054851001,2.726,3.1273028781357044,2.3246971218642956,0.12046488369815049,2.2534217178821563,0.15215789330837418,0.0887718740879268,2.3096756694627594,2.197167766301553,9355264,4.052183699607849,4.238749289512635
4.8759999999999994,5.367756037075296,4.384243962924703,2.884,3.3571849532688036,2.410815046731196,0.12151976372115311,2.244456338882446,0.16137412399299858,0.08166540344930764,2.316134408993646,2.1727782687712462,9519104,4.010335063934326,4.149839782714844
5.255999999999999,5.678639326139913,4.833360673860086,2.95,3.360487515035476,2.5395124849645243,0.11657491158694025,2.288894221186638,0.14511649980381264,0.08803332337006786,2.3374287753676515,2.2403596670056243,9682944,4.227328896522522,4.479873943328857
5.15,5.8577428911688205,4.44225710883118,2.7439999999999998,3.1051980066390175,2.382801993360982,0.13579840520396824,2.2533921867609026,0.16820748875146796,0.10338932165646852,2.3245760595967258,2.1822083139250794,9846784,4.288375425338745,4.348930859565735
5.236000000000001,5.690295058304622,4.781704941695379,2.8160000000000003,3.156446765295252,2.4755532347047486,0.11839566822163756,2.297731626033783,0.15508583797812886,0.08170549846514627,2.3748682593244945,2.220594992743071,10010624,4.182947754859924,4.411866521835327
5.129999999999999,5.713660860431808,4.54633913956819,2.972,3.4921692032406377,2.451830796759362,0.12382629476487635,2.2606850147247313,0.1620275771960808,0.08562501233367188,2.3217769690233174,2.199593060426145,10174464,4.192093849182129,4.294078397750854
5.694000000000001,6.269781208446403,5.118218791553598,2.912,3.2963123729467996,2.5276876270532003,0.13790454077534375,2.2842252254486084,0.18368843091252796,0.09212065063815955,2.339404070582448,2.229046380314769,10338304,4.3075238227844235,4.678853225708008
5.612,5.955418112510101,5.2685818874898995,3.0300000000000002,3.5092702786528704,2.55072972134713,0.1263765221927315,2.27065409719944,0.15890710348138973,0.09384594090407325,2.329624009122442,2.211684185276438,10502144,4.3009348154068,4.6210719585418705
5.984,6.683702794049016,5.284297205950984,2.9799999999999995,3.5100566007512777,2.4499433992487214,0.13255119612440464,2.260183501243591,0.17216005482250926,0.09294233742630001,2.3183988650907907,2.2019681373963915,10665984,4.378475141525269,4.913816595077515
5.884,6.2854772720839875,5.482522727916013,3.158,3.5323207181014697,2.78367928189853,0.14794523958116765,2.2617786824703217,0.19243067915244644,0.10345980000988886,2.3024242414936027,2.2211331234470406,10829824,4.629408597946167,4.888059949874878
6.086,6.712038337484215,5.459961662515785,2.834,3.1888577179659476,2.4791422820340525,0.12516008038073773,2.261253294348717,0.16788067023520664,0.08243949052626881,2.3400031783651154,2.1825034103323184,10993664,4.515827465057373,4.934732675552368
6.072,6.607925367938485,5.536074632061515,3.056,3.3511338679311473,2.760866132068853,0.1381311742123216,2.2415824949741365,0.19729614893093303,0.07896619949371017,2.328398552610409,2.154766437337864,11157504,4.611735391616821,4.971480989456177
5.918000000000001,6.689930048644307,5.146069951355695,3.024,3.2604402672981063,2.7875597327018937,0.12951463116332887,2.229367363452911,0.15309170840359992,0.10593755392305781,2.292029400066853,2.1667053268389695,11321344,4.659769773483276,4.863944673538208
6.16,6.785267942565425,5.534732057434575,3.322,3.7957467677990007,2.8482532322009995,0.14330593943595885,2.2327918887138365,0.16974015161406583,0.11687172725785186,2.299929476920771,2.165654300506902,11485184,4.663385534286499,4.998060894012451
6.298,6.666830584415122,5.929169415584878,3.162,3.582803992376498,2.741196007623502,0.14148987624794243,2.2284498035907747,0.17059088794686145,0.11238886454902343,2.2946787699469886,2.162220837234561,11649024,4.622336578369141,5.110175037384034
6.094,6.630510950494023,5.557489049505977,3.364,3.8842153400275694,2.8437846599724304,0.127434535510838,2.2472028374671935,0.14920996466701425,0.10565910635466175,2.329219903653461,2.165185771280926,11812864,4.57435667514801,4.921958637237549
6.215999999999999,6.800520316156761,5.631479683843238,3.126,3.5539299008015215,2.6980700991984783,0.14550190456211562,2.2304009824991224,0.18921280849282404,0.1017910006314072,2.273048380234851,2.187753584763394,11976704,4.668760108947754,5.0192197322845455
6.098,6.623695729486173,5.572304270513826,3.4,3.8413615298142783,2.9586384701857216,0.15770756052806972,2.231056135892868,0.18991529158019185,0.1254998294759476,2.2908521871769865,2.17126008460875,12140544,4.7120436668396,4.916863346099854
6.464,6.865676486740263,6.062323513259738,3.3300000000000005,3.88210506246547,2.777894937534531,0.10852592294104395,2.2755099534988403,0.13470351728296642,0.08234832859912146,2.3203859921516443,2.2306339148460363,12304384,4.809418106079102,5.15573034286499
6.6,7.239749951152792,5.960250048847207,3.196,3.5385551050561066,2.8534448949438938,0.14301943201571704,2.227903938293457,0.16772507705838494,0.11831378697304915,2.294212837041976,2.161595039544938,12468224,4.887682580947876,5.219294738769531
6.578,7.443353107118707,5.712646892881294,3.3840000000000003,3.7802625392337763,2.9877374607662244,0.13601933717727657,2.2503782212734222,0.16899988809244956,0.10303878626210358,2.2943808997869564,2.206375542759888,12632064,4.828624725341797,5.20915117263794
6.638,7.450524461170247,5.825475538829753,3.246,3.5348667512885483,2.9571332487114517,0.15271118693053717,2.2602389842271804,0.19597939908334405,0.1094429747777303,2.3377667716719945,2.1827111967823662,12795904,4.997282075881958,5.259315490722656
6.748,7.451488450509317,6.044511549490683,3.284,3.8408339070135726,2.727166092986427,0.13568613426759837,2.2669794470071793,0.16625107729485974,0.105121191240337,2.3071966530036736,2.226762241010685,12959744,5.054256820678711,5.317724752426147
6.456,6.9174585571858005,5.9945414428142,3.5860000000000007,4.223184431699332,2.9488155683006694,0.1334046254865825,2.2468755722045897,0.1710633484847761,0.09574590248838888,2.3178265955399695,2.17592454886921,13123584,5.0680217266082765,5.115532445907593
6.548,6.971622473435959,6.124377526564041,3.3939999999999997,3.88496232034648,2.9030376796535196,0.10844729985110457,2.256483295559883,0.13846384534961476,0.07843075435259439,2.3310189012416096,2.1819476898781565,13287424,5.073503255844116,5.132554960250855
6.980000000000001,7.7102602275901395,6.249739772409863,3.438,3.878404359651446,2.997595640348554,0.13203923422843217,2.275577884912491,0.15988029883916866,0.10419816961769568,2.3143533036848507,2.2368024661401313,13451264,5.206855297088623,5.486712646484375
7.07,7.682225448670668,6.457774551329333,3.8579999999999997,4.5544165420206495,3.16158345797935,0.12496186071075496,2.2414365977048876,0.1550796757932917,0.0948440456282182,2.302116565752391,2.180756629657384,13615104,5.17642822265625,5.506386423110962
7.284000000000001,8.23233749266809,6.335662507331911,3.6979999999999995,4.327695164345415,3.068304835654584,0.1421440371312201,2.239655873179436,0.1724302685295203,0.1118578057329199,2.311575323051113,2.1677364233077587,13778944,5.202723121643066,5.645727825164795
6.864,7.53997633094658,6.18802366905342,3.528,3.862209515124869,3.193790484875131,0.13627265738323327,2.2304175406694413,0.16436737699614493,0.10817793777032161,2.2884651251686376,2.172369956170245,13942784,5.064651250839233,5.3058997631073
6.9,7.6732011381264265,6.126798861873574,3.536,4.077612407538823,2.994387592461177,0.13000976154580707,2.242292195558548,0.15312204661645873,0.10689747647515542,2.3007611152568126,2.1838232758602834,14106624,5.344367265701294,5.362340354919434
7.06,8.005134911004772,6.114865088995226,3.7340000000000004,4.4224794840806805,3.04552051591932,0.1280040168203413,2.2240093678236006,0.16858088639901808,0.08742714724166452,2.2910086850060383,2.157010050641163,14270464,5.2574913024902346,5.409715557098389
7.562,8.232071637961196,6.891928362038804,3.652,3.9686322788346127,3.3353677211653876,0.14291708553209898,2.2339143574237825,0.1915386498099449,0.09429552125425304,2.2716817798112983,2.196146935036267,14434304,5.540334844589234,5.827985048294067
7.5120000000000005,8.20002325542092,6.823976744579081,3.5620000000000003,3.910992836602702,3.2130071633972985,0.13979479214176532,2.2498795658349993,0.17571954270121534,0.1038700415823153,2.2999939222318795,2.199765209438119,14598144,5.360612106323242,5.760300540924073
7.244,7.945472736462365,6.542527263537634,3.947999999999999,4.696769657504896,3.1992303424951025,0.14471991970203815,2.2767249643802643,0.18088782496505273,0.10855201443902356,2.327810894384853,2.225639034375676,14761984,5.294602727890014,5.546461296081543
7.62,8.464227457501828,6.7757725424981725,3.7199999999999998,4.052505639049926,3.3874943609500736,0.14546989435330032,2.268590533733368,0.19150785145640326,0.0994319372501974,2.31996303685949,2.2172180306072455,14925824,5.466238164901734,5.792876577377319
7.337999999999999,8.027605684431327,6.648394315568671,3.6439999999999997,4.352395369832411,2.9356046301675875,0.14726583617739378,2.243362843990326,0.20024239864363647,0.09428927371115108,2.282170707085447,2.204554980895205,15089664,5.240558195114136,5.61819314956665
7.394,7.874836770640516,6.913163229359484,3.7359999999999998,4.088340744166779,3.38365925583322,0.1240729037672281,2.238049215078354,0.1525042336242965,0.09564157391015972,2.300370029594291,2.175728400562417,15253504,5.2099268436431885,5.552581548690796
7.4,8.004450163371638,6.795549836628362,3.6419999999999995,4.25207868344993,3.0319213165500694,0.13377128136344252,2.263779404759407,0.1769499847416287,0.09059257798525633,2.3076275248133564,2.2199312847054573,15417344,5.27339653968811,5.619941377639771
7.5040000000000004,8.327980582295481,6.68001941770452,3.7459999999999996,4.423409772589678,3.068590227410321,0.14815672133117913,2.2472590833902357,0.17904259493038424,0.11727084773197402,2.3048634680182385,2.189654698762233,15581184,5.475489902496338,5.663917875289917
7.7219999999999995,8.176704299517828,7.26729570048217,3.778,4.388144245240419,3.1678557547595814,0.11550321327522392,2.2670948058366776,0.14782235177435252,0.08318407477609532,2.322834967364436,2.211354644308919,15745024,5.4844895362854,5.794169855117798
7.616000000000001,8.380136113529522,6.851863886470481,4.088,4.6381417999025345,3.5378582000974657,0.12701328424736855,2.267877870798111,0.14950866952979028,0.10451789896494681,2.3203096966965506,2.215446044899671,15908864,5.431331157684326,5.712853908538818
7.662000000000001,8.071433755325574,7.252566244674429,3.920000000000001,4.264209238690655,3.5757907613093463,0.153544440632686,2.2224694758653643,0.19491765169871517,0.11217122956665682,2.2699423259912583,2.17499662573947,16072704,5.650489330291748,5.772776794433594
7.944,8.774845352637902,7.113154647362098,4.034000000000001,4.437787072601391,3.630212927398611,0.13201844184659417,2.220936158299446,0.1760387820379934,0.08799810165519494,2.277144129669073,2.164728186929819,16236544,5.644628524780273,5.888673400878906
8.186,9.03730723008794,7.334692769912061,3.9379999999999997,4.632864015473531,3.2431359845264685,0.1255825585220009,2.2531240701675417,0.1517246224633958,0.099440494580606,2.3125816874176177,2.1936664529174656,16400384,5.77730164527893,6.0630096912384035
8.113999999999999,8.816170919363653,7.411829080636345,4.244,5.004568208644037,3.4834317913559625,0.1520287556573748,2.229236915707588,0.1885864009798489,0.11547111033490072,2.2751223891315635,2.183351442283613,16564224,5.6949155807495115,6.019133424758911
8.354,9.238219429779734,7.469780570220264,4.204,5.059887843119646,3.3481121568803536,0.12355430750176306,2.2219487518072127,0.15247339493989226,0.09463522006363387,2.266094092601253,2.1778034110131723,16728064,5.820067501068115,6.194890928268433
7.967999999999999,8.718263953552347,7.217736046447651,4.15,4.720561127312403,3.5794388726875974,0.13164806868880985,2.23088276386261,0.1588295171652524,0.10446662021236731,2.2882995241938366,2.173466003531383,16891904,5.751254987716675,5.870196771621704
8.116,9.017944565924093,7.214055434075907,4.064,4.6943522824579915,3.433647717542008,0.13433689633384346,2.2124108731746674,0.16987686314929334,0.09879692951839357,2.2749257863194976,2.1498959600298373,17055744,5.7541297435760494,5.972881317138672
8.052000000000001,9.032416238135621,7.071583761864382,4.086,4.994363363417967,3.177636636582034,0.17093300521373747,2.178639766573906,0.2020469740360473,0.13981903639142765,2.231125317841322,2.12615421530649,17219584,5.971514654159546,5.970719194412231
8.282,9.075143114450348,7.488856885549651,3.964,4.4682063069815765,3.459793693018423,0.13545767813920975,2.209418460726738,0.1697687529544975,0.101146603323922,2.2769573866602513,2.1418795347932247,17383424,6.0004353523254395,6.114386558532715
8.258,9.240789906338073,7.275210093661926,4.029999999999999,4.577813836992092,3.482186163007906,0.15405576610937713,2.2061926901340483,0.2015259431557469,0.10658558906300736,2.2626716878298603,2.1497136924382363,17547264,5.818013381958008,6.06129937171936
8.748000000000001,9.654695097593454,7.841304902406549,4.3100000000000005,4.990661443009666,3.629338556990335,0.1274079575203359,2.2062225550413133,0.16326412573116017,0.09155178930951163,2.2743580300756645,2.138087080006962,17711104,6.084956073760987,6.421154260635376
8.587999999999997,9.541570133760487,7.634429866239507,4.188000000000001,4.835777739660758,3.5402222603392435,0.13405462075024843,2.2437804996967317,0.17509151859118052,0.09301772290931634,2.2749977239950367,2.2125632753984266,17874944,6.027198219299317,6.2481958866119385
8.764000000000001,9.570463886358219,7.957536113641783,4.313999999999999,5.194229515524217,3.433770484475781,0.13969963807612656,2.19476774930954,0.17803812076547515,0.10136115538677799,2.25296905665168,2.1365664419673998,18038784,6.0732200145721436,6.3950042724609375
9.565999999999999,10.390429499714802,8.741570500285196,4.6160000000000005,5.2067825319015455,4.025217468098456,0.13738859510049223,2.188117042183876,0.16754586727742984,0.10723132292355461,2.240443133098091,2.135790951269661,18202624,6.499372386932373,6.939078521728516
8.486,9.42327477294548,7.548725227054521,4.678,5.234521338315073,4.121478661684927,0.13011756460182367,2.2336142361164093,0.16778482283197624,0.09245030637167109,2.281290821986019,2.1859376502467995,18366464,5.841748428344727,6.0998804569244385
8.81,9.443924285699799,8.176075714300202,4.37,5.073206939669967,3.6667930603300336,0.13787861731834708,2.2032710731029512,0.16561639733134598,0.11014083730534818,2.228593670629892,2.1779484755760103,18530304,6.173965740203857,6.355520153045655
9.084,9.968027148904376,8.199972851095623,4.403999999999999,5.142149036441827,3.6658509635581704,0.12535996120423076,2.2104197263717653,0.14724387984495832,0.1034760425635032,2.254937538336918,2.1659019144066125,18694144,6.349508333206177,6.549144268035889
9.258,10.015546038204938,8.50045396179506,4.702,5.233597592169114,4.170402407830886,0.1208471942692995,2.213173061609268,0.16245284833485285,0.07924154020374616,2.278505306253297,2.1478408169652394,18857984,6.282616138458252,6.627833986282349
8.604000000000001,9.598014084407259,7.609985915592743,4.311999999999999,5.004427613545271,3.6195723864547276,0.1242674642242491,2.2271608978509905,0.15442028940758962,0.09411463904090858,2.2911664769032978,2.163155318798683,19021824,6.1568371772766115,6.19056978225708
9.078,9.860020460090398,8.2959795399096,4.319999999999999,5.0235339366370315,3.616466063362967,0.14430932141840455,2.2216883689165114,0.17655842079523693,0.11206022204157216,2.264700289956423,2.1786764478766,19185664,6.33326907157898,6.495163440704346
9.422,10.167302623100175,8.676697376899826,4.7299999999999995,5.355155980536058,4.1048440194639415,0.1289914086926728,2.1987636595964433,0.1665483589382183,0.09143445844712733,2.248923663486119,2.1486036557067676,19349504,6.355973958969116,6.754265308380127
9.18,10.308928695711115,8.051071304288884,4.502,5.237578683758576,3.766421316241423,0.13143008258193728,2.2223073333501815,0.1597589792691524,0.10310118589472216,2.2475257776563353,2.1970888890440277,19513344,6.151640224456787,6.529133367538452
9.127999999999998,10.114517105781747,8.14148289421825,4.56,5.166102301596026,3.9538976984039738,0.1500007905066013,2.1740430504083634,0.1880145420461381,0.11198703896706452,2.2152308210466107,2.132855279770116,19677184,6.290860033035278,6.476439809799194
9.234,9.903151701783685,8.564848298216315,4.788,5.3996992725187765,4.176300727481224,0.1372203135397285,2.2165841370821,0.1756953399758445,0.0987452871036125,2.2843737706910927,2.1487945034731073,19841024,6.315220212936401,6.555839157104492
9.134,10.08015220762835,8.18784779237165,4.7299999999999995,5.365688603012512,4.094311396987487,0.136464452650398,2.202301946282387,0.18241110035750444,0.09051780494329156,2.2795648397997645,2.1250390527650094,20004864,6.225458669662475,6.491693210601807
9.107999999999999,9.970749094464896,8.245250905535102,4.766,5.35835462351534,4.17364537648466,0.1278725563548505,2.1945875555276873,0.14481878255678549,0.11092633015291553,2.2697229518187148,2.1194521592366597,20168704,6.121253871917725,6.429806470870972
9.356,10.156589782597804,8.555410217402196,4.388,4.9189011207371856,3.8570988792628143,0.13101569358259438,2.2481009006500243,0.1620833609179575,0.09994802624723126,2.292993121983963,2.2032086793160857,20332544,6.375947570800781,6.640775442123413
9.136000000000001,10.03922976036001,8.232770239639992,4.542,5.2465253721478025,3.837474627852197,0.12881882609799503,2.2333769708871842,0.15422831166562234,0.10340934053036772,2.3006882794720833,2.166065662302285,20496384,6.4809496879577635,6.455026388168335
9.276,9.992815178410725,8.559184821589275,4.414,5.0533152586948,3.774684741305199,0.13542991089634596,2.227681651711464,0.17958488923619312,0.0912749325564988,2.290535266095737,2.1648280373271906,20660224,6.368978548049927,6.580362129211426
9.831999999999997,10.694795456640794,8.9692045433592,4.906000000000001,5.682456051557331,4.12954394844267,0.13853523405268786,2.186914238333702,0.16525279028941445,0.11181767781596129,2.25552727501951,2.1183012016478937,20824064,6.517919969558716,6.880162858963013
9.286000000000001,9.978534475676122,8.59346552432388,4.946,5.648341797132991,4.2436582028670085,0.13783913869410752,2.1969864696264265,0.167963763681449,0.10771451370676605,2.260208811291065,2.133764127961788,20987904,6.310683155059815,6.4960390567779545
9.424000000000001,10.144988210721925,8.703011789278078,4.85,5.440880698618596,4.2591193013814035,0.12533690216951068,2.2128813922405244,0.15999423800097345,0.09067956633804791,2.3113817149505747,2.114381069530474,21151744,6.422619390487671,6.554234409332276
9.558000000000002,10.458153320273832,8.657846679726172,4.7780000000000005,5.43905672978951,4.116943270210491,0.13497294122353193,2.2004075676202772,0.16226778041209183,0.10767810203497201,2.2489571229088714,2.151858012331683,21315584,6.641675806045532,6.664856004714966
9.172,9.976596793431344,8.367403206568657,4.954000000000001,5.847131569255057,4.060868430744944,0.13030181899666785,2.1961721539497376,0.1717538427033156,0.0888497952900201,2.2831463288413243,2.109197979058151,21479424,6.288849639892578,6.402734708786011
9.768,10.593503482730389,8.942496517269612,4.84,5.802995327091466,3.8770046729085337,0.12140166475437578,2.2024486303329467,0.15085435281828283,0.09194897669046874,2.2598639195968087,2.1450333410690847,21643264,6.609427881240845,6.7708563804626465
9.36,10.249134410536449,8.47086558946355,4.767999999999999,5.619314278043073,3.916685721956925,0.1162041221745312,2.1960957467556,0.14356327226373042,0.088844972085332,2.2592803245550632,2.132911168956137,21807104,6.316185569763183,6.498425626754761
9.06,9.902947210684038,8.217052789315963,4.812,5.454258514929931,4.16974148507007,0.12037748689763246,2.200029046833515,0.15655829579956915,0.08419667799569577,2.2941486703598173,2.105909423307213,21970944,6.240338897705078,6.257169532775879
9.65,10.556917857360853,8.743082142639148,4.8740000000000006,5.7700825854797095,3.9779174145202916,0.13376095909625288,2.1930231988430022,0.157981625132233,0.10954029306027277,2.2652444896671895,2.120801908018815,22134784,6.442109632492065,6.70809645652771
9.748,10.630822745515768,8.86517725448423,4.959999999999999,5.8913645902652725,4.028635409734726,0.13356178132817148,2.1765560120344163,0.16359674495522955,0.10352681770111341,2.2570876117121177,2.096024412356715,22298624,6.491649198532104,6.753278684616089
10.03,10.930588696353668,9.12941130364633,5.104,5.550569143582492,4.657430856417508,0.10869241259060798,2.206983333826065,0.1356395080477911,0.08174531713342487,2.262565826522721,2.1514008411294094,22462464,6.733535385131836,6.884530782699585
10.214000000000002,11.115423318979492,9.312576681020513,4.986,5.828902129550044,4.143097870449956,0.11543915895745153,2.2008856564760206,0.1393288852870022,0.09154943262790086,2.2493854022334916,2.1523859107185497,22626304,6.696172904968262,7.025646924972534
9.954,10.897273025162917,9.010726974837084,4.992,5.911182245259339,4.072817754740661,0.11877786889672275,2.1803776234388352,0.14132522327369199,0.09623051451975351,2.241217569991986,2.1195376768856846,22790144,6.638047170639038,6.840355253219604
9.868,11.071966776950262,8.664033223049739,5.215999999999999,5.787860122757304,4.6441398772426945,0.153658205922693,2.180526298284531,0.19671221035351877,0.11060420149186721,2.255807744997569,2.1052448515714928,22953984,6.342363023757935,6.757136344909668
9.876,10.595988888803154,9.156011111196845,4.968,5.680752411430505,4.255247588569495,0.11767861726693807,2.197721067070961,0.1504313352251266,0.08492589930874953,2.2427475155047554,2.1526946186371663,23117824,6.715755844116211,6.817684125900269
9.698,10.66068167116654,8.735318328833461,5.380000000000001,6.031521296658828,4.728478703341174,0.11821129107847805,2.190241549909115,0.14000695034751717,0.09641563180943893,2.2666391126888406,2.1138439871293895,23281664,6.6448358535766605,6.664341688156128
9.930000000000001,10.755990314713195,9.104009685286808,5.026,5.760795209565223,4.291204790434777,0.13429676955565809,2.175193578004837,0.16691804846439162,0.10167549064692455,2.243997190321092,2.106389965688582,23445504,6.595855855941773,6.809471178054809
9.791999999999998,10.896181144559169,8.687818855440828,5.012,5.60165752772266,4.4223424722773395,0.12237593936733897,2.202762296795845,0.16955304280428293,0.075198835930395,2.250604513143594,2.1549200804480964,23609344,6.596415901184082,6.722961664199829
9.878,10.474955609739954,9.281044390260046,5.014,5.5445883526803055,4.483411647319695,0.13246290683746337,2.1930034339427946,0.1555343146566885,0.10939149901823825,2.257824953951645,2.128181913933944,23773184,6.759966278076172,6.7384919166564945
10.112,10.810581419735739,9.413418580264262,4.87,5.876151082094533,3.863848917905467,0.1112513956148177,2.198193687200546,0.14000686097233736,0.08249593025729804,2.2416426862744836,2.1547446881266086,23937024,6.685868215560913,6.898590230941773
9.953999999999999,10.759434044475398,9.1485659555246,5.3100000000000005,6.059519846301618,4.560480153698383,0.1303968500345945,2.200971245765686,0.162063619879299,0.09873008018989002,2.2329031625990834,2.1690393289322887,24100864,6.651501560211182,6.775484085083008
9.822,10.562402593188327,9.081597406811671,5.324000000000001,6.18705503880112,4.460944961198882,0.11503188228234644,2.201192873716354,0.13821361956873704,0.09185014499595583,2.270832790657584,2.1315529567751246,24264704,6.605624628067017,6.675740909576416
10.172,10.8783257039072,9.465674296092802,5.425999999999999,6.012654924124906,4.839345075875093,0.11859718048945064,2.201389566063881,0.14032871633444283,0.09686564464445846,2.2845467294747164,2.1182324026530455,24428544,6.741416883468628,6.906970262527466
10.562,11.43347920227622,9.690520797723778,5.090000000000001,5.766298750553334,4.413701249446667,0.12119325161911543,2.178578847646713,0.15413434849534755,0.08825215474288331,2.2201628112473326,2.1369948840460937,24592384,6.817955780029297,7.108348655700683
10.012,11.051623008594943,8.972376991405058,5.05,5.531601495014291,4.5683985049857085,0.11785320374183354,2.1980308920145033,0.1510518034114095,0.08465460407225757,2.2414485446668224,2.154613239362184,24756224,6.632819890975952,6.786295461654663
9.85,10.40376890486917,9.29623109513083,5.267999999999999,6.015539965486795,4.520460034513203,0.11604601196013387,2.185075545310974,0.14287072193222286,0.08922130198804487,2.2226735089958023,2.1474775816261458,24920064,6.679230785369873,6.6829558372497555


==> data/progress-dodgeball-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.626,0.7619558751948587,0.49004412480514126,0.5820000000000001,0.6994563748802083,0.46454362511979186,0.4115470700586835,2.707867959141731,0.44654688093000977,0.37654725918735726,2.707971191625644,2.7077647266578184,16384
1.012,1.1968675201326615,0.8271324798673385,1.08,1.3265765601187591,0.833423439881241,0.1610692801367905,2.6579930245876313,0.17504536138476942,0.1470931988888116,2.6781239877857557,2.637862061389507,180224
1.2559999999999998,1.5185718949164206,0.9934281050835789,1.3800000000000001,1.6530567706540162,1.106943229345984,0.12952074538916344,2.4958739802241325,0.14799218682844903,0.11104930394987786,2.6963216589079146,2.2954263015403504,344064
1.262,1.3974843164355195,1.1265156835644805,1.3900000000000001,1.5978942038634074,1.1821057961365928,0.11991830140145285,2.4692721858620645,0.1341621729148955,0.10567442988801021,2.6581374503562785,2.2804069213678506,507904
1.4380000000000002,1.5955944161447355,1.2804055838552648,1.528,1.8041448895054912,1.2518551104945088,0.11095180789836574,2.428972578048706,0.12981650311698653,0.09208711267974494,2.5454527046225293,2.312492451474883,671744
1.3439999999999999,1.5795928691620353,1.1084071308379644,1.472,1.690577217477028,1.253422782522972,0.10709103430724802,2.474906885623932,0.13399870819963988,0.08018336041485617,2.5657226634005474,2.384091107847316,835584
1.366,1.6513839518963882,1.080616048103612,1.328,1.620054789380349,1.0359452106196512,0.10411171246216525,2.394353124499321,0.12858785000157646,0.07963557492275404,2.5555364611275326,2.233169787871109,999424
1.4140000000000001,1.5694477404145846,1.2585522595854157,1.48,1.6961480973777008,1.2638519026222992,0.0923696905167566,2.4823758363723756,0.11386274493975254,0.07087663609376066,2.5386344006973394,2.426117272047412,1163264
1.342,1.5775334371166863,1.106466562883314,1.5499999999999998,1.7983948469674842,1.3016051530325154,0.09406197547602152,2.44337403178215,0.11568866029109828,0.07243529066094476,2.5133686586865447,2.3733794048777557,1327104
1.5820000000000003,1.740354033734541,1.4236459662654597,1.6059999999999999,1.8052084335564134,1.4067915664435864,0.08213601562504962,2.372391465306282,0.09858085234989666,0.06569117890020257,2.470240139694238,2.274542790918326,1490944
1.5799999999999996,1.7686796226411317,1.3913203773588676,1.496,1.7139541236132043,1.2780458763867957,0.09489092022284033,2.2985919773578645,0.11464846842316735,0.07513337202251331,2.3793950858080763,2.2177888689076526,1654784
1.6200000000000003,1.815754948851875,1.4242450511481257,1.69,1.987758291236365,1.392241708763635,0.07551536127510995,2.274021661281586,0.08839916671219612,0.06263155583802378,2.4514635609929787,2.096579761570193,1818624
1.65,1.8912053067409587,1.4087946932590412,1.5319999999999998,1.81698421008891,1.2470157899110896,0.08827694894538982,2.3318215921521186,0.10998032348176688,0.06657357440901275,2.5119579847316547,2.1516851995725825,1982464
1.6839999999999997,1.8550672382427444,1.512932761757255,1.612,1.9318999843701152,1.292100015629885,0.08635104126296933,2.340648514032364,0.10417967850968653,0.06852240401625213,2.432839801705029,2.248457226359699,2146304
1.5100000000000002,1.62216059914248,1.3978394008575206,1.6260000000000001,1.8272063617284504,1.4247936382715498,0.07769915649098233,2.27431378364563,0.09617206832751726,0.0592262446544474,2.3776273936736243,2.1710001736176356,2310144
1.524,1.696,1.352,1.616,1.9139664410634192,1.318033558936581,0.07836101516667333,2.2667913496494294,0.09457939950067698,0.06214263083266969,2.3592439574551958,2.174338741843663,2473984
1.53,1.7055562587890276,1.3544437412109724,1.6139999999999997,1.7860581297120246,1.4419418702879747,0.076840640982199,2.2615947246551515,0.09240911334367403,0.061272168620723974,2.4196696735751084,2.1035197757351947,2637824
1.6179999999999999,1.7683196593929082,1.4676803406070915,1.484,1.642442418562707,1.325557581437293,0.07921138171934415,2.3272538065910338,0.10294610175765682,0.05547666168103148,2.4845979399797704,2.169909673202297,2801664
1.686,1.8494747686953554,1.5225252313046445,1.7280000000000002,1.9527131504830104,1.50328684951699,0.07907424473928078,2.3389095097780226,0.09585112767999872,0.062297361798562836,2.4302041262406835,2.2476148933153617,2965504
1.5859999999999999,1.8176980794050739,1.3543019205949258,1.674,1.8075814358359723,1.5404185641640276,0.08077166100653504,2.368365377187729,0.1020401438238517,0.059503178189218395,2.441881030741283,2.294849723634175,3129344
1.6580000000000001,1.844,1.4720000000000002,1.6780000000000002,1.8301709564930182,1.5258290435069821,0.09053034031660187,2.329960736632347,0.12135629784555854,0.059704382787645206,2.4558189825062113,2.2041024907584825,3293184
1.6060000000000003,1.7757174121886146,1.436282587811386,1.6920000000000002,1.920245481882994,1.4637545181170064,0.07341862968169151,2.357566606998444,0.0837912151537896,0.06304604420959342,2.4550750948699496,2.260058119126938,3457024
1.634,1.835405064484486,1.4325949355155139,1.6220000000000003,1.8592256309929434,1.3847743690070573,0.08217197743037503,2.355391526222229,0.10691434170063185,0.057429613160118215,2.4512283797048697,2.259554672739588,3620864
1.614,1.7725055204085967,1.4554944795914035,1.682,1.9069355463238302,1.4570644536761697,0.08286564378067847,2.304137408733368,0.10015252925611419,0.06557875830524275,2.469837078101121,2.1384377393656147,3784704
1.566,1.7744322431870847,1.3575677568129154,1.6760000000000002,1.9002855323020191,1.4517144676979812,0.07560362946242091,2.304198941588402,0.09322869614191888,0.057978562782922946,2.36995009678934,2.238447786387464,3948544
1.5699999999999998,1.770449494885869,1.3695505051141308,1.616,1.85579991659715,1.3762000834028503,0.09066751546019476,2.2801752537488937,0.1141959409838959,0.06713908993649362,2.397126485556033,2.1632240219417547,4112384
1.6939999999999997,1.8205069168069474,1.567493083193052,1.6,1.8465765601187591,1.353423439881241,0.0743239322625514,2.3512059271335604,0.09369859428189367,0.05494927024320915,2.4464489179701667,2.255962936296954,4276224
1.546,1.7161881311960385,1.3758118688039616,1.634,1.7623900307656322,1.5056099692343676,0.07114344164729114,2.3064926654100417,0.08330519149000497,0.05898169180457731,2.386190739580872,2.2267945912392113,4440064
1.5960000000000003,1.7888315326911035,1.403168467308897,1.6799999999999997,2.0338361202590822,1.326163879740917,0.07134752647123398,2.346361866593361,0.08993763645069619,0.05275741649177176,2.4198951965861824,2.2728285366005396,4603904
1.5799999999999996,1.768891503249881,1.3911084967501182,1.6039999999999999,1.907420500296206,1.3005794997037938,0.07671562306996843,2.3325614750385286,0.08982708037635834,0.06360416576357852,2.413999732172181,2.251123217904876,4767744
1.702,1.8951734971469947,1.5088265028530052,1.654,1.8899745749016195,1.4180254250983804,0.07193621634505684,2.3407547146081926,0.0885343433554937,0.055338089334619985,2.456448693492653,2.225060735723732,4931584
1.6179999999999999,1.83552241263833,1.4004775873616697,1.67,1.9441167634421506,1.3958832365578493,0.07897552620205608,2.345988875627518,0.09814028596260276,0.059810766441509414,2.4693766810911577,2.222601070163878,5095424
1.6260000000000001,1.920353528940966,1.3316464710590343,1.6800000000000002,1.9137520053389918,1.4462479946610085,0.07036017453194487,2.345102828741074,0.08074619268678272,0.05997415637710703,2.4059329494552895,2.284272708026858,5259264
1.7419999999999998,1.9664014260204241,1.5175985739795754,1.6320000000000001,1.8511255347968374,1.4128744652031628,0.07867844497474527,2.3308152347803115,0.10274848102434794,0.05460840892514259,2.407227307107875,2.254403162452748,5423104
1.554,1.8061983346495374,1.3018016653504627,1.6300000000000001,1.7775804865149862,1.482419513485014,0.07591317346216071,2.3367198020219804,0.09523539727546007,0.056590949648861355,2.410591584072033,2.2628480199719276,5586944
1.7260000000000002,1.88700931650063,1.5649906834993703,1.73,1.9484032966784155,1.5115967033215845,0.07911877371370787,2.3454970717430115,0.099246227669991,0.05899131975742474,2.4207837019338267,2.270210441552196,5750784
1.6260000000000001,1.7366526095489845,1.5153473904510157,1.636,1.863121113065254,1.4088788869347457,0.07455613001042764,2.3301523327827454,0.08519179983045215,0.06392046019040314,2.4092517916681024,2.2510528738973883,5914624
1.754,1.9645326577992117,1.5434673422007883,1.528,1.7093725447800743,1.3466274552199258,0.07834923153018782,2.3621366739273073,0.10120685066363153,0.0554916123967441,2.453563154197958,2.2707101936566567,6078464
1.7400000000000002,1.9037070554374491,1.5762929445625513,1.5160000000000002,1.8163731013256683,1.2156268986743322,0.08259879866511453,2.336979678273201,0.10950455034257037,0.0556930469876587,2.4117199882963147,2.2622393682500874,6242304
1.6560000000000001,1.8363995565404752,1.4756004434595251,1.634,1.865179583873663,1.402820416126337,0.09330781666665437,2.3693788290023803,0.11854860822904635,0.0680670251042624,2.4349115499379734,2.303846108066787,6406144
1.6219999999999999,1.8149663183045164,1.4290336816954834,1.612,1.7953466661818536,1.4286533338181466,0.07711647921759218,2.349329400062561,0.09416147265300852,0.060071485782175846,2.4712109082612943,2.2274478918638274,6569984
1.55,1.744164878389476,1.355835121610524,1.6379999999999995,1.8231377865266833,1.4528622134733156,0.07532605034713111,2.358876895904541,0.0905751800798875,0.06007692061437472,2.461724007819274,2.2560297839898085,6733824
1.764,1.9437331355092877,1.5842668644907123,1.534,1.765179583873663,1.302820416126337,0.09366324588966865,2.346233907341957,0.116484520853424,0.0708419709259133,2.426713238121408,2.265754576562506,6897664
1.766,1.879154761278525,1.652845238721475,1.5539999999999998,1.7844864421175353,1.3235135578824644,0.08701781616546209,2.302047085762024,0.10824635776881036,0.06578927456211381,2.3599068385646054,2.244187332959443,7061504
1.794,2.0026240638085646,1.5853759361914355,1.548,1.7117559159236697,1.3842440840763304,0.0735282291606482,2.292721596360207,0.09036110529375374,0.056695353027542666,2.38754178129262,2.1979014114277935,7225344
1.6919999999999997,1.8749098138427787,1.5090901861572208,1.7879999999999998,2.0629836358767553,1.5130163641232444,0.0828560445664657,2.3016125321388246,0.10564744935645853,0.06006463977647287,2.3749567424783544,2.2282683217992947,7389184
1.828,2.0916967955815924,1.564303204418408,1.764,1.9568315326911032,1.5711684673088968,0.08598862134644553,2.273529627919197,0.09926754303234409,0.07270969966054697,2.395823494832759,2.151235761005635,7553024
1.6720000000000002,1.8431607431626775,1.5008392568373228,1.6000000000000003,1.7584929020492719,1.4415070979507287,0.08649826965087812,2.3307153195142747,0.10106338632684585,0.07193315297491039,2.451355135521244,2.2100755035073054,7716864
1.9420000000000002,2.2109907061591536,1.6730092938408467,1.6599999999999997,1.8224807680927189,1.4975192319072805,0.08310064498542079,2.286446052789688,0.09196832907401037,0.07423296089683121,2.3775370804582616,2.1953550251211142,7880704
1.716,1.9668864284890675,1.4651135715109325,1.642,1.9019153708421261,1.3820846291578737,0.09482348520929611,2.2337583780288695,0.12756337562660397,0.06208359479198826,2.374035561405946,2.093481194651793,8044544
1.8240000000000003,2.176227199404021,1.4717728005959791,1.718,2.012815196351884,1.4231848036481158,0.08483277484774585,2.2616846412420273,0.1092058876756091,0.06045966201988259,2.394030073204307,2.1293392092797476,8208384
2.04,2.258357505023299,1.8216424949767012,1.6280000000000001,1.9401794355815258,1.3158205644184744,0.08062011967930525,2.2827355399727822,0.10426259705869421,0.056977642299916295,2.4270888779814643,2.1383822019641,8372224
1.972,2.325519447838446,1.6184805521615535,1.566,1.8445749450327507,1.2874250549672495,0.08572364350159958,2.244189587235451,0.10389418530183069,0.06755310170136848,2.4127592177180825,2.0756199567528193,8536064
1.9080000000000001,2.1751628716719447,1.6408371283280554,1.7,1.999599732977184,1.400400267022816,0.07559999000901974,2.2313667610287666,0.09731554865349046,0.053884431364549006,2.368281529438203,2.09445199261933,8699904
2.1820000000000004,2.480857825729895,1.8831421742701058,1.714,1.915405064484486,1.512594935515514,0.0905743690880222,2.196295419335365,0.12584195145893526,0.05530678671710914,2.349130313212599,2.0434605254581313,8863744
2.1340000000000003,2.458104921283217,1.8098950787167838,1.652,1.8956719105682884,1.4083280894317114,0.11032880089866612,2.2496492594480513,0.153491531397344,0.06716607039998822,2.3606238812205995,2.138674637675503,9027584
2.196,2.444,1.9480000000000002,1.6599999999999997,1.7738419957660614,1.546158004233938,0.08925849693930807,2.205164796113968,0.12428393105436036,0.05423306282425577,2.3113666235309034,2.0989629686970326,9191424
2.064,2.309894286228859,1.8181057137711412,1.7959999999999998,2.0425441136997593,1.5494558863002401,0.09373771575176051,2.202810251712799,0.12011473275373266,0.06736069874978837,2.337458473361051,2.068162030064547,9355264
2.3020000000000005,2.654073855888222,1.9499261441117792,1.766,1.9601236719207629,1.5718763280792372,0.08746643677974737,2.186975446343422,0.11027338975526135,0.06465948380423339,2.3405524625371226,2.0333984301497217,9519104
2.192,2.5136457678875943,1.8703542321124063,1.8200000000000003,2.031849002829846,1.6081509971701544,0.11064476182477341,2.1485257372260094,0.15116093140746245,0.07012859224208437,2.2631079870672304,2.0339434873847884,9682944
2.3180000000000005,2.637430743667544,1.9985692563324569,1.6780000000000002,1.8589861873182594,1.497013812681741,0.09683975898660714,2.195000295341015,0.13525770914371152,0.05842180882950276,2.315598407776398,2.074402182905632,9846784
2.296,2.6598461213205384,1.9321538786794614,1.8240000000000003,2.078998039208148,1.5690019607918526,0.10114891115938207,2.176974442601204,0.1451731191727601,0.05712470314600405,2.290388424459139,2.063560460743269,10010624
2.3240000000000003,2.672,1.9760000000000002,1.932,2.2214408402420087,1.6425591597579912,0.11132763589007984,2.197039598226547,0.15586026632940103,0.06679500545075863,2.2759050042322415,2.118174192220853,10174464
2.502,2.9427675124144246,2.061232487585575,1.8780000000000001,2.2101987356989787,1.5458012643010213,0.10854963440861964,2.219348019361496,0.13501138983821628,0.08208787897902302,2.3047402992553665,2.1339557394676256,10338304
2.532,2.8696625534464846,2.1943374465535155,1.8020000000000003,2.0171185719550966,1.586881428044904,0.10290742275408568,2.2167707562446592,0.13712195824109097,0.0686928872670804,2.313339151748412,2.1202023607409064,10502144
2.4579999999999997,2.863901465875648,2.0520985341243514,1.8659999999999997,2.166805585054533,1.5651944149454664,0.11586242879533928,2.1957144767045973,0.14627437870565346,0.0854504788850251,2.287000757092952,2.104428196316243,10665984
2.5759999999999996,2.9736732326923696,2.1783267673076296,1.7920000000000003,1.9409160837518906,1.64308391624811,0.09273829306993216,2.189642031490803,0.12239356178665238,0.06308302435321193,2.275905567770937,2.1033784952106687,10829824
2.5719999999999996,2.9388460167427195,2.2051539832572797,1.6880000000000002,1.8398420231688186,1.5361579768311817,0.1348472787119034,2.1911592543125153,0.17434858313890705,0.09534597428489977,2.287020472157104,2.0952980364679266,10993664
2.502,2.7787598236738846,2.225240176326115,1.7740000000000002,1.9564390309116997,1.5915609690883008,0.10599569025863373,2.2179159283638,0.15388204033344552,0.05810934018382194,2.2874001724991215,2.1484316842284787,11157504
2.602,2.8566291420870753,2.3473708579129244,1.8880000000000003,2.1466426105652356,1.629357389434765,0.10937530380259781,2.1485644415020944,0.13882175335015212,0.07992885425504352,2.255706620471888,2.0414222625323006,11321344
2.588,2.990512111619017,2.185487888380983,1.8159999999999996,2.1209983606513316,1.5110016393486676,0.11242350312467246,2.187677171826363,0.13350017052881522,0.0913468357205297,2.2668878200056812,2.1084665236470443,11485184
2.688,3.0926924758381356,2.2833075241618648,1.8219999999999998,2.0472909230306446,1.5967090769693548,0.09781545469433894,2.1637515276670456,0.13490209524291608,0.06072881414576182,2.253903354585477,2.073599700748614,11649024
2.872,3.483503066222893,2.2604969337771066,1.8920000000000001,2.1266401500169994,1.6573598499830007,0.11952720495044356,2.208084025979042,0.14977773932796293,0.0892766705729242,2.262755941002595,2.153412110955489,11812864
2.7440000000000007,3.2823530440147994,2.205646955985202,1.8359999999999999,2.0839999999999996,1.5879999999999999,0.1469598616369896,2.188602167367935,0.20945461634296672,0.08446510693101247,2.246234245067249,2.130970089668621,11976704
2.7199999999999998,3.2049742261192855,2.235025773880714,1.9,2.305462698654266,1.4945373013457341,0.12423218702897428,2.245176574587822,0.15536621493699812,0.09309815912095043,2.3035077137505926,2.1868454354250515,12140544
2.7359999999999998,3.076329252342492,2.3956707476575074,1.89,2.0340138882191576,1.7459861117808424,0.13812249666079873,2.188159814476967,0.17449886689362815,0.10174612642796933,2.2759177837326474,2.1004018452212865,12304384
2.9259999999999997,3.3813723750953715,2.470627624904628,1.8559999999999999,2.095633052812002,1.6163669471879973,0.10481080572741723,2.1897439479827883,0.13319097486552542,0.07643063658930904,2.26695171712389,2.1125361788416863,12468224
3.1540000000000004,3.594458851653591,2.7135411483464096,1.8339999999999996,2.1063306813416363,1.561669318658363,0.12918974808417258,2.177296294271946,0.18697070024679135,0.0714087959215538,2.2797439291490864,2.0748486593948057,12632064
3.0100000000000002,3.5073730993932024,2.512626900606798,1.932,2.306827960536564,1.5571720394634359,0.12468818010141447,2.198240466415882,0.16736742982359898,0.08200893037922997,2.2821136697177735,2.1143672631139907,12795904
3.088,3.512471436023674,2.663528563976326,1.9220000000000002,2.0998651174345326,1.7441348825654677,0.11866578394029699,2.1859159976243974,0.16422471165316255,0.07310685622743143,2.2627182037631943,2.1091137914856004,12959744
3.024,3.368302192848085,2.679697807151915,1.984,2.2156549157691243,1.7523450842308759,0.12376853376626962,2.1529674366116525,0.16895396266829157,0.07858310486424766,2.277566852083792,2.0283680211395128,13123584
3.2620000000000005,3.7367588861727605,2.7872411138272404,1.9040000000000004,2.1507063031217486,1.6572936968782521,0.13917341009817183,2.1702392429113386,0.1730182841920742,0.10532853600426945,2.2306217807864694,2.109856705036208,13287424
3.444,3.750045748214217,3.137954251785783,1.966,2.0909159717570174,1.8410840282429823,0.1453681500835551,2.1831343293190004,0.18343515565672217,0.10730114451038805,2.260600304536908,2.105668354101093,13451264
3.3620000000000005,3.7106488204483137,3.0133511795516874,2.058,2.373398161059953,1.7426018389400468,0.1592709317234241,2.2226434379816054,0.20773258813344356,0.11080927531340465,2.271886787064985,2.1734000888982257,13615104
3.2600000000000002,3.5748332892182786,2.945166710781722,2.242,2.6087642294444757,1.8752357705555243,0.14937056280258626,2.2086787641048433,0.18211276901185097,0.11662835659332153,2.2473018320249825,2.170055696184704,13778944
3.2940000000000005,3.8098333064081853,2.7781666935918157,2.054,2.2714488445588983,1.8365511554411014,0.13034956706687803,2.1916570365428925,0.16721454110166883,0.09348459303208721,2.259590569758767,2.123723503327018,13942784
3.2760000000000007,3.6778756026434056,2.8741243973565958,2.118,2.284,1.952,0.16071701450273393,2.192498078942299,0.2088100201662093,0.11262400883925855,2.2452552060836646,2.1397409518009334,14106624
3.5739999999999994,3.864936419170924,3.283063580829075,2.0580000000000003,2.264581702965195,1.8514182970348054,0.1176222463293621,2.194095292687416,0.1528597341385461,0.08238475852017813,2.253411786384375,2.134778798990457,14270464
3.396,4.032477807939915,2.7595221920600843,2.1,2.436214217426926,1.7637857825730745,0.15547642380826998,2.165859654545784,0.2092657110576572,0.10168713655888276,2.226776789300094,2.104942519791474,14434304
3.6159999999999997,4.135060690093171,3.0969393099068276,2.136,2.4332944668169927,1.8387055331830073,0.14145252397283908,2.217519909143448,0.18321314791344762,0.09969190003223057,2.28232786434708,2.1527119539398156,14598144
3.5460000000000003,4.07219768148482,3.0198023185151803,2.18,2.506067477679084,1.8539325223209162,0.14066270100884135,2.205240014195442,0.17293027039315093,0.10839513162453177,2.255605714944657,2.154874313446227,14761984
3.568,4.183220285751372,2.952779714248628,2.136,2.551769166725961,1.720230833274039,0.13959452308610903,2.2089715868234636,0.17776323193140653,0.10142581424081154,2.2565268428000977,2.1614163308468295,14925824
3.8739999999999997,4.300806747837941,3.4471932521620583,1.9119999999999997,2.185232501727009,1.6387674982729907,0.1427174161498745,2.2350418001413344,0.19358432237142575,0.09185050992832323,2.283341659454944,2.1867419408277247,15089664
3.5780000000000003,3.915455182209431,3.24054481779057,2.128,2.2963330033000067,1.9596669966999936,0.15590951039662784,2.2114528477191926,0.19164004909121254,0.12017897170204314,2.2770515524433748,2.1458541429950104,15253504
3.8540000000000005,4.500160970656694,3.2078390293433072,2.092,2.3023711006768752,1.881628899323125,0.14844054810495838,2.203676201403141,0.19270078507386146,0.10418031113605532,2.2836779456837433,2.1236744571225388,15417344
3.9820000000000007,4.602415989478028,3.361584010521973,2.2800000000000002,2.5553906316489363,2.004609368351064,0.15387031054124234,2.166169311106205,0.1789798548967341,0.12876076618575058,2.235259872800881,2.0970787494115286,15581184
3.8280000000000007,4.517997101443188,3.138002898556813,2.354,2.627064095039974,2.0809359049600262,0.15314157921303473,2.16668301820755,0.17949081710188103,0.12679234132418843,2.2485474402214,2.0848185961937,15745024
3.734000000000001,4.178256682560883,3.289743317439119,2.3720000000000003,2.729905015332281,2.01409498466772,0.1492880817709697,2.191287115216255,0.19125811944103857,0.10731804410090082,2.2564966672129403,2.12607756321957,15908864
3.8660000000000005,4.546296993966607,3.185703006033395,2.2939999999999996,2.5861711826994576,2.0018288173005416,0.15693997405469412,2.1871068090200425,0.2057234991549476,0.10815644895444067,2.2360468069362915,2.1381668111037935,16072704
3.7279999999999993,4.218648550390195,3.237351449609804,2.228,2.5167490259723833,1.9392509740276171,0.13042652686126527,2.179973801970482,0.16075691804361206,0.10009613567891848,2.2251394463862897,2.1348081575546742,16236544
3.836,4.369801461219431,3.3021985387805683,2.3560000000000003,2.6705536520214004,2.0414463479786003,0.18431328762736582,2.213902422785759,0.2375853609480143,0.13104121430671734,2.265246338503028,2.1625585070684896,16400384
4.154,4.781059805760184,3.5269401942398155,2.4400000000000004,3.0050486704700763,1.8749513295299247,0.13915159180760378,2.1870201408863066,0.19347649187451374,0.08482669174069382,2.239964278513476,2.1340760032591373,16564224
4.144,4.7804149589693825,3.507585041030618,2.0060000000000002,2.280961815530812,1.7310381844691887,0.17307379530328842,2.208776405453682,0.22836492304566997,0.11778266756090688,2.251301697593764,2.1662511133136,16728064
4.022,4.553973683559629,3.4900263164403715,2.316,2.6173038333642635,2.014696166635736,0.13304548231988314,2.177116110920906,0.15805604412164137,0.10803492051812492,2.2250504269774396,2.1291817948643725,16891904
4.144,4.809059395843709,3.478940604156291,2.268,2.5214876722840778,2.014512327715922,0.15537021782042246,2.2091638147830963,0.18711080989045886,0.12362962575038604,2.266695459897043,2.1516321696691496,17055744
4.424,5.108268952970979,3.7397310470290215,2.3,2.6826225293941794,1.9173774706058202,0.16179024688899513,2.208056652545929,0.1949533450079738,0.12862714877001646,2.2572946883600853,2.1588186167317724,17219584
4.266,4.816494323313147,3.7155056766868526,2.22,2.6747526800360832,1.7652473199639174,0.1474069287586543,2.2187815487384794,0.18259611498780637,0.11221774252950222,2.2727148828326564,2.1648482146443024,17383424
4.264,5.0045295402615615,3.5234704597384385,2.4,2.8500666617291266,1.9499333382708735,0.145342553122383,2.257348266243935,0.20257277894790676,0.08811232729685924,2.3172202705580878,2.197476261929782,17547264
4.306,5.131593120126373,3.4804068798736267,2.3560000000000003,2.7068617961534143,2.0051382038465864,0.14789716067413483,2.18391338288784,0.1788949779892584,0.11689934335901127,2.2580750473164946,2.1097517184591856,17711104
4.575999999999999,5.3915390855133785,3.760460914486619,2.4699999999999998,2.897574554902417,2.0424254450975825,0.15500411349866122,2.1948624938726424,0.19089341844739527,0.11911480854992719,2.272687788532062,2.1170371992132226,17874944
4.588,5.126234149789847,4.049765850210153,2.396,2.7106807906434707,2.081319209356529,0.1443439413172503,2.2025004982948304,0.18900005705521727,0.09968782557928337,2.256032622275066,2.148968374314595,18038784
4.528,5.219676224833556,3.8363237751664436,2.392,2.6920266654815865,2.0919733345184133,0.1639654253557738,2.184930291771889,0.21793051803137153,0.11000033268017606,2.2466642260729617,2.123196357470816,18202624
4.6819999999999995,5.614242457732965,3.7497575422670337,2.206,2.5202037555472563,1.8917962444527436,0.13502365949874118,2.2503634691238403,0.17085422482566145,0.0991930941718209,2.316067970709324,2.1846589675383568,18366464
4.710000000000001,5.314400529450464,4.105599470549538,2.582,2.846491965851517,2.317508034148483,0.14143283627927297,2.2058450877666473,0.18105088455395357,0.10181478800459237,2.291835562929039,2.119854612604256,18530304
4.502,5.263443366245974,3.740556633754026,2.652,3.0131315549768534,2.290868445023147,0.15580403387753497,2.2450052589178084,0.18586653710169462,0.12574153065337532,2.2850251803407584,2.2049853374948585,18694144
4.9719999999999995,5.725986737283885,4.218013262716114,2.738,3.1800361976128197,2.2959638023871802,0.1332720296250449,2.239572611451149,0.15941533756037948,0.1071287216897103,2.289839825883363,2.189305397018935,18857984
4.628000000000001,4.981519447838448,4.274480552161554,2.322,2.679821184392428,1.9641788156075721,0.1545495389650265,2.2416369676589967,0.1910995443430233,0.11799953358702969,2.2947184188952456,2.1885555164227477,19021824
4.793999999999999,5.386489662357073,4.201510337642924,2.484,2.7128755120147194,2.2551244879852805,0.16808774445412883,2.2660058081150054,0.19279975847135578,0.14337573043690188,2.3108372766290994,2.2211743396009114,19185664
4.946,5.520877378229479,4.37112262177052,2.818,3.2033777367726373,2.432622263227363,0.13885615262099435,2.2423740684986115,0.1830853414883704,0.09462696375361829,2.3006011116176563,2.1841470253795667,19349504
4.672,5.21768855586314,4.126311444136859,2.632,3.042190199785417,2.2218098002145834,0.14424677946501308,2.2582480132579805,0.1766163119055013,0.11187724702452484,2.3268563964604563,2.1896396300555048,19513344
4.898,5.833754241240722,3.9622457587592774,2.86,3.3090879646572593,2.4109120353427405,0.1443447166639897,2.233919247984886,0.18585987631212522,0.1028295570158542,2.274048535520059,2.1937899604497133,19677184
4.906000000000001,5.575032136746809,4.236967863253192,2.5140000000000002,2.867615610515147,2.1603843894848533,0.150573341253524,2.2456975132226944,0.19265646715344004,0.10849021535360798,2.294296898360655,2.197098128084734,19841024
5.046,5.6571006463750475,4.434899353624953,2.7539999999999996,3.176662986314155,2.331337013685844,0.15341019046803311,2.2444921165704725,0.1975285751443216,0.10929180579174463,2.328052613235029,2.160931619905916,20004864
5.17,5.893505355888952,4.446494644111048,2.968,3.5501477475692917,2.385852252430708,0.15351600165789323,2.2393791735172273,0.19686555183253945,0.110166451483247,2.281190420296798,2.1975679267376567,20168704
5.256,5.924419030249738,4.587580969750262,2.9299999999999997,3.3434005321718874,2.516599467828112,0.1545957755607863,2.2495676636695863,0.18832201948539418,0.1208695316361784,2.30760717317006,2.1915281541691125,20332544
5.176,5.931025827372813,4.420974172627187,2.884,3.196640368474706,2.571359631525294,0.15992329431076843,2.282368767261505,0.21640939512718335,0.10343719349435351,2.32670770922023,2.23802982530278,20496384
5.0280000000000005,5.948573734146266,4.107426265853735,2.7720000000000002,3.159009043821976,2.3849909561780245,0.1499807324312213,2.2731027364730836,0.20139884376570572,0.09856262109673686,2.3036392998326276,2.2425661731135396,20660224
4.981999999999999,5.444899557139558,4.519100442860441,2.724,3.056361249245456,2.3916387507545442,0.1515398814342916,2.2822585999965668,0.1948979355557971,0.1081818273127861,2.335300113198346,2.2292170867947876,20824064
5.369999999999999,6.054470598345903,4.685529401654096,2.624,3.157951308641528,2.090048691358472,0.13548426466683544,2.268989536166191,0.16499696012538417,0.10597156920828671,2.3214322066556425,2.2165468656767393,20987904
5.484,6.134402952022821,4.833597047977179,2.838,3.399031193428672,2.276968806571328,0.1416822971258726,2.284358835220337,0.173249716812992,0.11011487743875319,2.3413970560338377,2.2273206144068363,21151744
5.266,5.9324563001427775,4.599543699857223,2.636,2.9253855559629747,2.3466144440370256,0.14307529296105104,2.278349053859711,0.19683426687224367,0.0893163190498584,2.316490501635384,2.240207606084038,21315584
5.452,6.065201435092907,4.838798564907093,2.6739999999999995,3.055580921954963,2.292419078045036,0.14658829315255084,2.255789139866829,0.1817012499228035,0.11147533638229817,2.316743311920252,2.1948349678134056,21479424
5.308,6.059648854186581,4.5563511458134185,2.6800000000000006,2.965096474899288,2.3949035251007134,0.16185460871913365,2.2657775074243545,0.20291184137142088,0.12079737606684643,2.3205345432546394,2.2110204715940696,21643264
5.489999999999999,6.422148056909415,4.557851943090584,3.0380000000000003,3.4144518561516204,2.66154814384838,0.15893068312563827,2.2364787071943284,0.17957173235066537,0.13828963390061116,2.317208595625414,2.155748818763243,21807104
5.554,6.365470270558324,4.742529729441676,3.0380000000000003,3.3280275848949548,2.7479724151050458,0.171870156046417,2.2590732663869857,0.22597882740256667,0.11776148469026734,2.3178578886568046,2.2002886441171667,21970944
5.741999999999999,6.78386179505729,4.700138204942708,3.0940000000000003,3.5644083332595207,2.62359166674048,0.14411863196227281,2.2566134929656982,0.17969564265564122,0.1085416212689044,2.2942454786678574,2.218981507263539,22134784
5.3759999999999994,6.085467405875702,4.6665325941242966,2.794,3.2959203124002854,2.2920796875997147,0.1598051226439161,2.2435156226158144,0.19559872064944228,0.12401152463838992,2.2804648220102384,2.2065664232213904,22298624
5.7940000000000005,6.61823540326778,4.969764596732221,3.0060000000000002,3.509352759007041,2.5026472409929594,0.16776012418170766,2.262532648444176,0.22941389561016207,0.10610635275325325,2.32720618213593,2.197859114752422,22462464
5.864,6.565187564065422,5.162812435934578,2.82,3.1985234470940997,2.4414765529059,0.16493934017295636,2.298196789622307,0.1957183339664455,0.13416034637946722,2.3603630502048567,2.2360305290397573,22626304
6.3839999999999995,6.932218934368377,5.835781065631622,3.028,3.496034186785538,2.559965813214462,0.16248260840980536,2.286519116163254,0.2094865470172682,0.1154786698023425,2.3275367304290757,2.245501501897432,22790144
6.0920000000000005,6.757323981230198,5.426676018769803,3.044,3.4076261816756324,2.6803738183243677,0.1773274057234327,2.2567442089319227,0.2126858134737482,0.14196899797311718,2.33957070550088,2.1739177123629654,22953984
5.924,6.628204515748089,5.219795484251912,2.934,3.4742999167129307,2.3937000832870696,0.14726849540343712,2.2653677344322203,0.181528843809685,0.11300814699718922,2.3088505661477803,2.2218849027166603,23117824
6.118,6.740796917140733,5.495203082859268,3.0700000000000003,3.642520741982332,2.4974792580176683,0.1373125502425763,2.2741554379463196,0.17387933877292844,0.10074576171222414,2.3384540565889904,2.2098568193036487,23281664
5.694000000000001,6.4980422874451325,4.889957712554869,3.0820000000000003,3.592721058896146,2.571278941103855,0.15269850456259312,2.2614156901836395,0.18995785652772745,0.1154391525974588,2.351039356924322,2.171792023442957,23445504
6.004,6.553166641375821,5.454833358624178,3.184,3.694748470384396,2.6732515296156043,0.15175383413831392,2.268629488348961,0.1892189921806693,0.11428867609595857,2.322806867399189,2.2144521092987333,23609344
5.706000000000001,6.2709814156235595,5.141018584376443,3.268,3.78345707871752,2.7525429212824797,0.14737593765474022,2.2885744661092757,0.1816994694745973,0.11305240583488313,2.355696776579498,2.2214521556390534,23773184
5.8740000000000006,6.609176169363508,5.138823830636493,3.004,3.4566190451141003,2.5513809548858997,0.15293251714772643,2.2649066656827928,0.18934992548772922,0.11651510880772364,2.3106041246314475,2.219209206734138,23937024
6.232,7.023009481611947,5.440990518388054,3.342,3.7348816615725404,2.9491183384274597,0.1614212683195041,2.264507755637169,0.19986257315038436,0.12297996348862383,2.3245985883610354,2.2044169229133024,24100864
6.266,7.174451429631766,5.357548570368234,2.9599999999999995,3.552418770803221,2.367581229196778,0.1492533167513708,2.2956492364406587,0.1866091471988999,0.11189748630384169,2.328703890866152,2.2625945820151654,24264704
6.198,7.124388687322984,5.271611312677017,3.1500000000000004,3.688312177086865,2.6116878229131357,0.13064436724202497,2.297713854908943,0.16934628079488376,0.09194245368916618,2.3636900305741175,2.2317376792437686,24428544
5.999999999999999,6.936162379077475,5.0638376209225235,3.042,3.652471948577492,2.4315280514225077,0.16454249568697477,2.2898989468812943,0.21624044683519023,0.11284454453875932,2.3476002724988185,2.23219762126377,24592384
6.306,7.081321868645532,5.530678131354468,3.55,4.014262856580192,3.0857371434198075,0.14566366430371996,2.276168939471245,0.18400100392038407,0.10732632468705586,2.3385714353983493,2.2137664435441406,24756224
6.696000000000001,7.346279939718273,6.045720060281728,3.2639999999999993,3.703890895563888,2.824109104436111,0.14051559340312242,2.2881919115781786,0.19621608553340109,0.08481510127284375,2.3402580433154263,2.236125779840931,24920064


==> data/progress-dodgeball-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.7060000000000001,0.8598960688256851,0.552103931174315,0.662,0.7752960723061484,0.5487039276938517,0.5623558279126882,2.7071442534526193,0.7055230240058189,0.41918863181955757,2.707618775747184,2.7066697311580548,16384
1.2320000000000002,1.3776571316482653,1.086342868351735,1.342,1.4618165264060015,1.2221834735939987,0.17327994468311464,2.5104325413703923,0.19885858852901236,0.14770130083721691,2.539533118611105,2.4813319641296796,180224
1.5759999999999998,1.728787434038274,1.4232125659617256,1.4279999999999997,1.6688651074771932,1.1871348925228062,0.1496829577100773,2.4245738406976063,0.16202411540792275,0.13734180001223187,2.4922717055228385,2.356875975872374,344064
1.65,1.8794776677587604,1.4205223322412395,1.4519999999999997,1.5807478155154484,1.323252184484551,0.1393476154655218,2.3799958129723864,0.16244783490062528,0.11624739603041831,2.44289184606327,2.3170997798815027,507904
1.7400000000000002,2.0156809750418048,1.4643190249581957,1.53,1.763452350598575,1.296547649401425,0.13063149560863768,2.37539055844148,0.16855293048463416,0.09271006073264121,2.4482875952428804,2.3024935216400797,671744
1.596,1.7398888459888397,1.4521111540111604,1.4580000000000002,1.6746010156947564,1.241398984305244,0.11540383153284586,2.3900387326876325,0.13297035668679774,0.09783730637889398,2.442940168549273,2.337137296825992,835584
1.8399999999999999,2.0644994432064365,1.6155005567935634,1.518,1.7176897593768894,1.3183102406231106,0.1157496851868927,2.3801364938418073,0.13064186272389586,0.10085750764988954,2.4395918590006556,2.320681128682959,999424
2.012,2.1803330033000066,1.8436669966999935,1.5079999999999998,1.6457534028617804,1.3702465971382192,0.11671604489286738,2.352965401609739,0.1427476755745204,0.09068441421121438,2.3952540121537957,2.3106767910656822,1163264
1.8980000000000001,2.134550206087418,1.6614497939125819,1.364,1.5784388024588836,1.1495611975411166,0.1144111018007,2.353100296854973,0.13582968898631498,0.092992514615085,2.415250785411568,2.290949808298378,1327104
1.9380000000000002,2.1280421005987886,1.7479578994012117,1.342,1.4614822162499508,1.2225177837500494,0.11015040337418511,2.3772672116756435,0.1259832677069423,0.09431753904142794,2.4378146961979086,2.3167197271533784,1490944
1.8720000000000003,2.0812271492899526,1.6627728507100479,1.3780000000000001,1.5921868343292838,1.1638131656707165,0.11485629646728432,2.3647504260142647,0.1359980413660197,0.09371455156854894,2.402920205220288,2.3265806468082415,1654784
2.0660000000000003,2.295791209579479,1.8362087904205213,1.4080000000000001,1.6210164312911097,1.1949835687088906,0.09424962412255501,2.370593918363253,0.11125801191505183,0.0772412363300582,2.428538070376117,2.312649766350389,1818624
2.13,2.4314962686336266,1.8285037313663732,1.4400000000000002,1.6193320941716793,1.260667905828321,0.10114629354017472,2.3387423445781073,0.1263479044843786,0.07594468259597084,2.372867667073074,2.3046170220831406,1982464
2.0699999999999994,2.307023205614977,1.8329767943850217,1.4780000000000002,1.7722719830361024,1.183728016963898,0.0927147673287739,2.355138581991196,0.11273569050775997,0.07269384414978783,2.399703720806065,2.3105734431763265,2146304
2.1659999999999995,2.5231050265678148,1.8088949734321842,1.532,1.7934115529199122,1.270588447080088,0.10017831219981113,2.356837585568428,0.1173177886393425,0.08303883576027976,2.3986834570915145,2.3149917140453415,2310144
2.25,2.4669331694324312,2.0330668305675688,1.4300000000000002,1.733347984994132,1.1266520150058683,0.11066814529088634,2.3795638422171272,0.13304298469404996,0.08829330588772272,2.4321911494899093,2.326936534944345,2473984
2.114,2.3767622499523093,1.8512377500476904,1.3699999999999999,1.5798094373473224,1.1601905626526774,0.10369564748058713,2.3807226916154223,0.13378909668139796,0.07360219827977629,2.4180245872994353,2.3434207959314093,2637824
2.232,2.472865107477194,1.9911348925228067,1.418,1.676681271065379,1.159318728934621,0.10020303772762411,2.390461060404778,0.12617070534119368,0.07423537011405452,2.4333013602528704,2.3476207605566852,2801664
2.396,2.7612725010180754,2.0307274989819244,1.3559999999999999,1.5201462762294655,1.1918537237705342,0.1072456946286062,2.364935829242071,0.1383021574800723,0.0761892317771401,2.4014455419110083,2.3284261165731337,2965504
2.4839999999999995,2.750202930111597,2.217797069888402,1.432,1.728,1.136,0.12237938962255912,2.3807918399572374,0.15273653701442247,0.09202224223069577,2.4081471350123036,2.3534365449021712,3129344
2.4360000000000004,2.7212086955196146,2.150791304480386,1.434,1.6979772717489139,1.170022728251086,0.098026813690861,2.392764456073443,0.1176830140987967,0.0783706132829253,2.428962304085147,2.356566608061739,3293184
2.3259999999999996,2.588762249952309,2.06323775004769,1.4300000000000002,1.6897306296916097,1.1702693703083906,0.09244283998074627,2.3693910241127014,0.11914083108720129,0.06574484887429126,2.413525073662246,2.325256974563157,3457024
2.538,2.749366979445702,2.3266330205542975,1.436,1.5598709005376161,1.3121290994623838,0.09526871259634691,2.3768500000238424,0.11783629318435176,0.07270113200834205,2.44160929499818,2.312090705049505,3620864
2.55,2.8927243790569905,2.207275620943009,1.416,1.6542939361377036,1.1777060638622963,0.09580035218968984,2.389354335268339,0.12390300273429392,0.06769770164508576,2.4378573180826226,2.340851352454055,3784704
2.432,2.710452868543314,2.153547131456686,1.448,1.6928182999695895,1.2031817000304104,0.07933310807372129,2.420911772052447,0.09514669020267547,0.06351952594476712,2.4630845468325964,2.378738997272298,3948544
2.468,2.7995659813672082,2.1364340186327917,1.476,1.772216137305178,1.179783862694822,0.10108651852545636,2.4173933009306587,0.12674934504312696,0.07542369200778576,2.4556138906764002,2.3791727111849172,4112384
2.62,2.9166479394838265,2.3233520605161737,1.36,1.694185577187287,1.0258144228127133,0.10128199234604829,2.409996325771014,0.12034529880845761,0.08221868588363897,2.439865276355718,2.3801273751863103,4276224
2.438,2.8157247675225974,2.060275232477403,1.49,1.71507776433935,1.26492223566065,0.11520216342372196,2.4142057836055764,0.144601929805852,0.08580239704159193,2.457199309130852,2.3712122580803006,4440064
2.55,2.709311016568221,2.3906889834317786,1.3800000000000001,1.5588854381999833,1.201114561800017,0.09921329915523526,2.4254272858301795,0.1197228215169186,0.07870377679355192,2.4461573445526286,2.4046972271077305,4603904
2.568,2.8626455497712464,2.2733544502287537,1.4460000000000002,1.7518169387068023,1.140183061293198,0.08163143528314923,2.423920768499374,0.10350881652376662,0.05975405404253183,2.450932713792226,2.3969088232065223,4767744
2.7620000000000005,3.0993366271248948,2.424663372875106,1.5219999999999998,1.7679999999999998,1.2759999999999998,0.08601560629904266,2.429073506593704,0.10177292009710504,0.07025829250098029,2.4543773158481086,2.4037696973392997,4931584
2.646,3.0205984516785938,2.271401548321406,1.342,1.6641738661033822,1.019826133896618,0.1009537912284334,2.420896375179291,0.1351232835093499,0.06678429894751689,2.4449629572559477,2.3968297931026346,5095424
2.9240000000000004,3.389600687284717,2.458399312715284,1.538,1.7841625479231153,1.2918374520768847,0.09270750600844617,2.4177128603061044,0.11396975565631566,0.07144525636057668,2.438745626070014,2.396680094542195,5259264
2.952,3.501195775657461,2.402804224342539,1.5799999999999998,1.9119036004625438,1.2480963995374559,0.11011852240189904,2.3962078074614204,0.14041427160330947,0.07982277320048861,2.431153046068219,2.3612625688546216,5423104
2.71,2.9829468812791236,2.4370531187208764,1.53,1.6575147050343606,1.4024852949656395,0.10209878130505476,2.4210260113080344,0.11221668053202043,0.09198088207808909,2.4536221911064664,2.3884298315096024,5586944
2.9699999999999998,3.3455795521590597,2.59442044784094,1.434,1.7189631555131295,1.1490368444868704,0.09376600945057964,2.424708832303683,0.12498717553140226,0.06254484336975702,2.462208292955727,2.387209371651639,5750784
2.844,3.333963263929042,2.3540367360709578,1.528,1.8359220680626838,1.2200779319373163,0.08704355202304817,2.428491686781247,0.10242530301181252,0.07166180103428382,2.462147614249651,2.3948357593128433,5914624
3.034,3.332804283771167,2.7351957162288327,1.524,1.8053965173913848,1.2426034826086152,0.09874893045052884,2.429386069377263,0.1236454283578655,0.07385243254319217,2.4659299866392526,2.3928421521152736,6078464
2.876,3.116133296316858,2.6358667036831416,1.5879999999999999,1.8771643131508449,1.2988356868491548,0.10040954422826562,2.423194975654284,0.1411309581334443,0.05968813032308693,2.4700771828553774,2.376312768453191,6242304
2.946,3.432789482219984,2.4592105177800163,1.4899999999999998,1.6918415219918832,1.2881584780081163,0.10722096636891361,2.417559248209,0.13587986394255977,0.07856206879526746,2.456462200270044,2.378656296147956,6406144
3.0060000000000007,3.5559127203475116,2.4560872796524897,1.548,1.8875526468752675,1.2084473531247326,0.1071713904229303,2.4285274515549338,0.12856178630462828,0.0857809945412323,2.478652144824737,2.3784027582851306,6569984
3.22,3.633763217311544,2.8062367826884564,1.6260000000000001,2.0702566825608817,1.1817433174391183,0.10105292649629209,2.416263234615326,0.1279379035791756,0.07416794941340861,2.4572692697385965,2.3752571994920557,6733824
3.1960000000000006,3.561819627685558,2.830180372314443,1.5,1.867260125796417,1.132739874203583,0.11192091888127223,2.423456186056137,0.1541744750017262,0.06966736276081824,2.4540540663734975,2.3928583057387764,6897664
3.254,3.711825294189825,2.796174705810175,1.5220000000000002,1.9426138371475672,1.1013861628524333,0.11147825131192798,2.4290130694707233,0.14837155019025478,0.07458495243360119,2.4606590454472483,2.397367093494198,7061504
3.4379999999999997,4.223898212238709,2.65210178776129,1.67,2.1037049688440286,1.236295031155971,0.10491947759874162,2.4267602801322936,0.15010776742923782,0.05973118776824542,2.462463019963652,2.391057540300935,7225344
3.464,4.072657539179463,2.8553424608205367,1.7239999999999998,2.1597797608884557,1.2882202391115436,0.0920028800455232,2.4370426028966903,0.12597014730943312,0.05803561278161329,2.4685251373396855,2.405560068453695,7389184
3.464,4.1789153796079646,2.7490846203920354,1.54,1.981633332075377,1.0983666679246231,0.10674433160262797,2.439147601524989,0.138540548852021,0.07494811435323495,2.4563283691731677,2.4219668338768106,7553024
3.2079999999999997,3.7828878151430936,2.633112184856906,1.5260000000000002,1.9773136381719483,1.0746863618280522,0.1151674837029228,2.4383136312166847,0.15780699804049206,0.07252796936535355,2.469246734315871,2.4073805281174985,7716864
3.3940000000000006,4.012194144262141,2.77580585573786,1.5719999999999998,1.9221085545941428,1.221891445405857,0.09181280744572479,2.4546655803918838,0.13211585764922368,0.05150975724222588,2.5119704148086135,2.397360745975154,7880704
3.382,4.005117966359501,2.758882033640499,1.6620000000000001,2.075710043387878,1.248289956612122,0.10075666472936666,2.4550144155820215,0.1436578952158203,0.057855434242913,2.507725714821405,2.402303116342638,8044544
3.562,4.169582093218686,2.954417906781314,1.7079999999999997,2.0790741165858915,1.336925883414108,0.10608650293822083,2.426357405384381,0.13742518173736457,0.0747478241390771,2.478923837875601,2.373790972893161,8208384
3.7,4.082831555648173,3.3171684443518274,1.7260000000000002,2.1229937027208368,1.3290062972791636,0.10940068565929925,2.4159289131561916,0.13590611742415915,0.08289525389443936,2.4739607167712605,2.3578971095411227,8372224
3.9299999999999997,4.548012944848245,3.3119870551517545,1.754,2.1794926556357934,1.3285073443642064,0.12090270612388845,2.416739607850711,0.16540135812565124,0.07640405412212567,2.4549299151802844,2.3785493005211373,8536064
3.818,4.556834216857882,3.079165783142118,1.858,2.3246861900678013,1.3913138099321987,0.12088649962097402,2.4061893433332444,0.1618041931878557,0.07996880605409235,2.446737765584018,2.3656409210824707,8699904
3.8440000000000003,4.402483661354565,3.2855163386454356,1.7799999999999998,2.2518474329695986,1.308152567030401,0.12886305741655327,2.424925089875857,0.16875468926663445,0.08897142556647208,2.478142611532554,2.37170756821916,8863744
3.636,4.070216535843581,3.201783464156419,1.8380000000000003,2.235839163481928,1.4401608365180727,0.1416103770025074,2.4151395946741103,0.18907575052220257,0.09414500348281221,2.4673199511320045,2.362959238216216,9027584
4.156,4.831561988273466,3.4804380117265326,1.9020000000000004,2.389150900645786,1.4148490993542149,0.13067926547179615,2.418736983338992,0.19025043710795947,0.07110809383563282,2.471113114119896,2.366360852558088,9191424
4.102,4.814429645649309,3.3895703543506914,2.0060000000000002,2.529988549493212,1.4820114505067885,0.12974592084065079,2.403253734111786,0.16520233675969193,0.09428950492160965,2.4521365451849975,2.3543709230385743,9355264
4.122,4.639567386916911,3.6044326130830884,1.8380000000000003,2.4078034748928796,1.268196525107121,0.12575501854686685,2.4031412353118258,0.1782373418422037,0.07327269525153,2.465016694812766,2.3412657758108857,9519104
4.13,4.9504510954347,3.3095489045652995,2.0839999999999996,2.595843726150863,1.5721562738491364,0.13365806550718842,2.413301421205203,0.18278155158089016,0.08453457943348669,2.4789162953887725,2.3476865470216333,9682944
4.274000000000001,5.179761558027278,3.368238441972724,2.1120000000000005,2.863914888800588,1.360085111199413,0.1561104204195241,2.4033996790647505,0.20130131974841592,0.1109195210906323,2.4607734824196683,2.3460258757098327,9846784
4.366,5.231796742890616,3.5002032571093835,1.9,2.4610704055642216,1.3389295944357782,0.11706897141411896,2.4086263358592985,0.13868213519807288,0.09545580763016505,2.444182256387878,2.373070415330719,10010624
4.178,4.8702109505056965,3.4857890494943033,2.0300000000000002,2.440195075543332,1.6198049244566681,0.12544486854846276,2.403095158934593,0.16522121976392642,0.0856685173329991,2.470517596185019,2.335672721684167,10174464
4.482,5.647759838045555,3.3162401619544446,2.092,2.753465040648408,1.4305349593515921,0.11361404010094697,2.417320861419042,0.14994066911533888,0.07728741108655507,2.4770319763556907,2.3576097464823933,10338304
4.502,5.453312777166374,3.5506872228336253,2.1079999999999997,2.812681488333559,1.4033185116664404,0.12385571423607564,2.38840423921744,0.1760605727683974,0.07165085570375387,2.452770119786857,2.324038358648023,10502144
4.5280000000000005,5.248288830956027,3.8077111690439738,2.122,2.709022997845911,1.5349770021540892,0.15080007696524259,2.3958755811055505,0.19343690292958468,0.10816325100090049,2.46126076404151,2.3304903981695912,10665984
4.428,5.066636046586787,3.7893639534132135,2.022,2.5714324344266544,1.4725675655733452,0.14568172098758314,2.4012382159630454,0.19259015323328135,0.09877328874188493,2.4601384347312374,2.3423379971948535,10829824
4.6419999999999995,5.515313231320812,3.7686867686791863,2.006,2.520979611246892,1.4910203887531077,0.13995968631158268,2.4111798455317817,0.18371048055351713,0.09620889206964821,2.483329377791955,2.3390303132716084,10993664
4.264,5.155461720995355,3.372538279004645,1.9720000000000002,2.465817780157823,1.4781822198421772,0.12969243495414648,2.4017988284428915,0.18008654450364686,0.07929832540464611,2.4656974613361546,2.3379001955496284,11157504
4.77,5.58590440616533,3.954095593834669,2.1580000000000004,2.7025328272932683,1.6134671727067325,0.13463564015304047,2.39035941362381,0.18259828312910126,0.0866729971769797,2.4429066994541078,2.337812127793512,11321344
4.662000000000001,5.404560435250897,3.919439564749105,2.45,3.0577664024935896,1.8422335975064106,0.1295017915467421,2.3750133484601976,0.1837149959242604,0.07528858716922379,2.453938261330801,2.2960884355895943,11485184
4.7379999999999995,5.595645614458559,3.88035438554144,2.364,3.177181406575433,1.5508185934245668,0.15669642961584024,2.386368886629741,0.20731066077668348,0.10608219845499699,2.452357552073247,2.3203802211862348,11649024
4.596,5.0912413553006255,4.100758644699375,2.318,2.9966722331140416,1.6393277668859585,0.1323712200392037,2.3902800430854163,0.1778829257772228,0.0868595143011846,2.4614700716149014,2.3190900145559312,11812864
4.986,5.815267146340671,4.156732853659329,2.4560000000000004,3.240132641840652,1.6718673581593486,0.15248727314174174,2.3831136882305146,0.1855821773325381,0.11939236895094538,2.4458655229351045,2.3203618535259247,11976704
4.737999999999999,5.494066134673415,3.9819338653265826,2.3419999999999996,2.995265642751859,1.6887343572481401,0.13854931194024775,2.37676659822464,0.17179731059467285,0.10530131328582266,2.4372054066465694,2.3163277898027106,12140544
4.926,5.764954110783182,4.087045889216818,2.43,3.0031491952362845,1.856850804763716,0.15185336318487921,2.3784704585870107,0.20273288625929237,0.10097384011046606,2.4322081352535583,2.324732781920463,12304384
5.026,6.077705281911239,3.9742947180887604,2.302,2.9774228305291435,1.6265771694708566,0.1382034156005829,2.4054140090942386,0.167464500402394,0.10894233079877182,2.442484991576355,2.368343026612122,12468224
5.056,5.74736386946383,4.36463613053617,2.41,3.153195801925711,1.6668041980742896,0.12625195089106753,2.382342207431793,0.15707131609618338,0.09543258568595167,2.45313311331702,2.311551301546566,12632064
5.120000000000001,6.31022686913042,3.929773130869582,2.6399999999999997,3.0926367196770492,2.18736328032295,0.14043022318122284,2.386181553204854,0.1960339650128311,0.08482648134961458,2.455451386187942,2.316911720221766,12795904
5.266,6.563352689132758,3.9686473108672415,2.6539999999999995,3.396485016683838,1.9115149833161609,0.1501580484366665,2.373816705743472,0.19677949276430795,0.10353660410902504,2.438980821331105,2.308652590155839,12959744
5.316,6.476751480722726,4.155248519277274,2.794,3.615269748621,1.9727302513790002,0.13706906762284535,2.3622714688380557,0.1846234493881174,0.0895146858575733,2.42991703004464,2.2946259076314712,13123584
4.88,5.801780885026371,3.9582191149736285,2.6959999999999997,3.6836760602545753,1.7083239397454242,0.15415804072593645,2.3737917135159172,0.1893883819925626,0.11892769945931028,2.4260363633561925,2.321547063675642,13287424
5.224000000000001,6.424793071265821,4.023206928734181,2.636,3.6304566355553165,1.6415433644446835,0.13988627066525314,2.3906522184610366,0.18376211601189726,0.09601042531860901,2.4350740236830832,2.34623041323899,13451264
5.032,5.810367522446819,4.253632477553181,2.8120000000000003,3.49891775344651,2.1250822465534904,0.1509901285016288,2.3804164489110313,0.20443544711527287,0.09754480988798472,2.412790679344661,2.3480422184774015,13615104
5.894,7.081200067385443,4.706799932614557,2.6260000000000003,3.313898248289673,1.9381017517103278,0.14244700682659941,2.382604810595512,0.18307133715908447,0.10182267649411435,2.435678362374641,2.3295312588163832,13778944
5.516,6.528790205323887,4.503209794676113,2.688,3.5307194076322204,1.84528059236778,0.14564247957120335,2.3901557832956315,0.18933921204227644,0.10194574710013028,2.4220858418927205,2.3582257246985425,13942784
5.537999999999999,6.462703195625493,4.613296804374506,2.6919999999999997,3.5561851653436314,1.827814834656368,0.14285471937619146,2.376429440577825,0.18529690056199277,0.10041253819039014,2.432102880945368,2.3207560002102814,14106624
5.746,6.506370962096792,4.985629037903209,2.788,3.4778231657461207,2.098176834253879,0.15228214335317408,2.3844442476828895,0.18951993171976933,0.11504435498657885,2.4340836374117867,2.3348048579539924,14270464
5.454,6.314513800005555,4.5934861999944445,2.7260000000000004,3.8446080636219286,1.6073919363780722,0.14670644234865898,2.3799195537964506,0.18384783067850038,0.10956505401881758,2.429471001377604,2.330368106215297,14434304
5.331999999999999,6.213916095782358,4.45008390421764,3.3239999999999994,4.245294741111659,2.4027052588883397,0.14076405387992655,2.3778030425310135,0.17680577625075952,0.10472233150909357,2.4287807268060106,2.3268253582560163,14598144
5.572000000000001,6.316644881806087,4.827355118193915,2.854,3.655451183791003,2.052548816208997,0.14911371221144992,2.3660819341739017,0.18489279428378014,0.11333463013911971,2.41342923295785,2.318734635389953,14761984
5.465999999999999,6.314436208562553,4.617563791437446,2.8979999999999997,3.7874245330549408,2.0085754669450586,0.1444544982009877,2.379180470108986,0.18899834462482099,0.09991065177715444,2.435997541974759,2.322363398243213,14925824
5.646000000000001,6.924876069054387,4.367123930945614,2.798,3.7032049491689714,1.8927950508310287,0.1527737763089438,2.3614212880531946,0.19160785311441733,0.11393969950347024,2.3998847817925135,2.3229577943138757,15089664
5.818,7.104839539336587,4.531160460663412,2.8660000000000005,3.786480309403738,1.9455196905962633,0.14123430618395402,2.3795877923568094,0.17787272035170026,0.10459589201620778,2.4370974833162697,2.322078101397349,15253504
5.717999999999999,6.791627495922119,4.64437250407788,3.072,4.059449239201692,2.084550760798308,0.14568899680549893,2.3802760074536002,0.19395304161749932,0.09742495199349854,2.4238036672703998,2.3367483476368007,15417344
5.958,6.995784177948383,4.920215822051618,2.974,3.912554207278408,2.0354457927215925,0.16591758925157288,2.3496369312206906,0.2101550983359427,0.12168008016720305,2.421563275369974,2.2777105870714074,15581184
6.162000000000001,7.4168928241088965,4.907107175891105,3.146,4.152898207367557,2.1391017926324425,0.15937925082010523,2.3555484811464944,0.20610074051732485,0.11265776112288561,2.4117687227062254,2.2993282395867634,15745024
5.902000000000002,6.923780798410307,4.880219201589697,3.1139999999999994,4.139126333677952,2.0888736663220473,0.14262633683780823,2.356693332393964,0.17093315496988135,0.11431951870573512,2.419099483922704,2.294287180865224,15908864
5.864,6.792775538006897,4.935224461993103,3.2159999999999997,4.086944315097124,2.3450556849028747,0.13970727409857006,2.3730180193980535,0.18989155439973782,0.0895229937974023,2.44067491269826,2.305361126097847,16072704
5.926,7.098963767556356,4.753036232443645,3.1499999999999995,4.16863634335321,2.131363656646789,0.14509897334501146,2.3645106683174766,0.184949260432801,0.10524868625722192,2.42600754000512,2.303013796629833,16236544
5.959999999999999,7.491979112129143,4.428020887870855,3.0119999999999996,3.957608798605427,2.066391201394572,0.17722327755764125,2.387335367997488,0.2279651712788191,0.1264813838364634,2.4231788243197263,2.3514919116752493,16400384
6.145999999999999,7.443753443455265,4.8482465565447335,3.1,4.164218022775408,2.0357819772245915,0.1599788774425784,2.372030877073606,0.20767792697455584,0.11227982791060097,2.4084615457884024,2.335600208358809,16564224
6.338,7.473656638249432,5.202343361750568,3.396,4.500709916674961,2.2912900833250385,0.15957740048567454,2.3568844199180603,0.207773249879627,0.11138155109172207,2.4071801219402262,2.3065887178958944,16728064
6.242000000000001,7.1570497254248,5.326950274575202,2.966,3.762143203199023,2.1698567968009774,0.14307572819913422,2.369768237074216,0.17819994094723154,0.1079515154510369,2.4369904880950397,2.302545986053392,16891904
6.436,7.674799418792244,5.197200581207756,3.2039999999999997,4.114156030579372,2.293843969420627,0.15531663916384178,2.3458947777748107,0.18521338921545152,0.12541988911223204,2.401814558345668,2.2899749972039536,17055744
6.87,8.366295425375618,5.373704574624383,3.382,4.503515046711367,2.260484953288633,0.14725996550793446,2.3525302579005563,0.1808479799633139,0.11367195105255504,2.3957161964122804,2.309344319388832,17219584
6.581999999999999,7.656297910265117,5.507702089734881,3.3120000000000003,4.186674796710183,2.4373252032898174,0.14815935303146638,2.3616420894861223,0.18973781510051896,0.10658089096241379,2.4386771869708626,2.284606992001382,17383424
6.684,7.8406780018656885,5.527321998134312,3.1540000000000004,4.004225852347481,2.3037741476525198,0.15871453369036312,2.3454979052146276,0.2086312501782112,0.10879781720251502,2.42921940693536,2.2617764034938954,17547264
6.343999999999999,7.511623226901555,5.176376773098444,3.4760000000000004,4.395556414800093,2.556443585199908,0.1475525937664012,2.357467786471049,0.19696148917874076,0.09814369835406164,2.4040911630317185,2.3108444099103793,17711104
6.476000000000001,7.425981052442627,5.526018947557374,3.368,4.458511806446863,2.277488193553137,0.14626307912791764,2.363548035422961,0.1876781579368364,0.10484800031899888,2.427028447787481,2.3000676230584416,17874944
6.6819999999999995,7.972471231759933,5.391528768240066,3.69,4.727121015118294,2.6528789848817063,0.1400377053767442,2.378620172540347,0.16751937370966977,0.11255603704381863,2.4201524391972953,2.337087905883399,18038784
6.572,7.735553178844869,5.408446821155131,3.592,4.651025967575866,2.532974032424134,0.1642890995989243,2.3395611693461733,0.21279727374967425,0.11578092544817434,2.39569612957345,2.283426209118897,18202624
6.590000000000001,7.745032467076143,5.434967532923858,3.6019999999999994,4.783471963272933,2.420528036727066,0.16226777502646045,2.3328662673632308,0.1936171282152349,0.13091842183768598,2.390954359410836,2.2747781753156255,18366464
6.982000000000001,8.402435144594783,5.561564855405218,3.5759999999999996,4.623083568775673,2.528916431224326,0.14781251372769472,2.37195471227169,0.19476538283668843,0.100859644618701,2.403737865103143,2.3401715594402375,18530304
6.544000000000001,7.689453621933251,5.398546378066752,3.4619999999999997,4.4006138716213385,2.5233861283786605,0.1481690614173809,2.3704134861628217,0.20160948653624472,0.09472863629851708,2.4452376427793974,2.295589329546246,18694144
7.0760000000000005,8.428946414312112,5.723053585687889,3.582,4.739322772609267,2.4246772273907333,0.15788440040002258,2.3375111589829127,0.20095102546197413,0.11481777533807103,2.3925271632905565,2.282495154675269,18857984
6.966000000000001,8.306389495631775,5.625610504368228,3.656,4.615074553932071,2.6969254460679295,0.1793281980945418,2.327410989006361,0.23347273831049342,0.1251836578785902,2.4049713441799563,2.2498506338327653,19021824
6.786,8.178179586116675,5.393820413883324,3.934,5.104198273798078,2.7638017262019225,0.16441606165220335,2.3542154252529146,0.2152949470885765,0.11353717621583022,2.400043723587277,2.3083871269185523,19185664
7.404000000000001,8.851889498546074,5.956110501453927,3.944,5.170728983924322,2.717271016075678,0.12886617861998576,2.35098581413428,0.16480876369267977,0.09292359354729174,2.39496311006448,2.3070085182040803,19349504
6.574000000000001,7.677305941251111,5.47069405874889,3.4379999999999997,4.5853255858735125,2.2906744141264865,0.15936804496062296,2.360828280448914,0.2128511844004161,0.10588490552082983,2.4037747851300106,2.3178817757678174,19513344
6.5200000000000005,7.708646288851314,5.331353711148687,3.6160000000000005,4.715337982605896,2.516662017394105,0.13736349811467027,2.3710736324389776,0.17807911285114972,0.09664788337819083,2.410641609609161,2.3315056552687943,19677184
7.140000000000001,8.444239241857108,5.835760758142894,3.876,4.946394319865347,2.8056056801346525,0.16035059221709763,2.3500292479991916,0.20813663284425282,0.11256455158994243,2.3937358513800184,2.3063226446183647,19841024
6.7360000000000015,7.977283207007975,5.494716792992028,3.750000000000001,4.8517894535708725,2.6482105464291292,0.16336306892335414,2.342493852972984,0.21418578820345152,0.11254034964325677,2.3960952764372148,2.288892429508753,20004864
7.113999999999999,8.5212966993495,5.7067033006504975,3.9799999999999995,5.20595269076747,2.7540473092325293,0.15024899554749327,2.3435437003771464,0.1890234166387499,0.11147457445623662,2.3907475976873243,2.2963398030669686,20168704
6.959999999999999,8.090628143997838,5.829371856002159,3.868,5.07604635672643,2.65995364327357,0.17358621008073286,2.340912190079689,0.2097020017173426,0.1374704184441231,2.3699351288331503,2.311889251326228,20332544
7.126,8.406095308951642,5.845904691048358,4.25,5.435386013077597,3.0646139869224034,0.14802326752493775,2.3480467051267624,0.18509198046470934,0.11095455458516615,2.40175263909339,2.294340771160135,20496384
7.428,8.929311426719986,5.926688573280014,4.1259999999999994,5.595341349040446,2.6566586509595527,0.14516349987437327,2.3546357760826746,0.18246098167245822,0.10786601807628832,2.39417357557819,2.3150979765871593,20660224
6.892000000000001,8.462228008920999,5.321771991079004,3.7360000000000007,4.842193473132074,2.629806526867927,0.16160053278629974,2.329212603966395,0.1979356161910423,0.12526544938155718,2.380782053097003,2.277643154835787,20824064
6.905999999999999,8.196117824076545,5.615882175923454,4.058,5.400101337455559,2.715898662544441,0.1593464087694883,2.324223512411118,0.19041170627989307,0.12828111125908354,2.379847952897528,2.268599071924708,20987904
7.118,8.476129596172619,5.759870403827382,4.1,5.445065054188829,2.75493494581117,0.1812277090114851,2.321727376182874,0.23002403316189005,0.13243138486108016,2.371739444761039,2.2717153076047087,21151744
7.572,8.908748293434481,6.235251706565518,3.9659999999999997,5.1864277938493535,2.745572206150646,0.15361529487806055,2.3477807690699892,0.2033282551938311,0.10390233456229,2.3955587227546915,2.300002815385287,21315584
7.6899999999999995,9.092975409620568,6.287024590379431,4.356,5.650598007104908,3.0614019928950915,0.15964247677475213,2.3332215825716656,0.191482393979485,0.12780255957001926,2.383455607502582,2.282987557640749,21479424
7.438,8.952105676628946,5.923894323371053,4.318,5.647494640831621,2.988505359168379,0.16099794125184413,2.3241581310828527,0.20965899932737408,0.11233688317631418,2.391466625766722,2.2568496363989836,21643264
7.3199999999999985,8.941160078462332,5.698839921537665,4.034000000000001,5.26308258469478,2.804917415305221,0.1672496619013448,2.3318432132403055,0.19862794039779597,0.13587138340489363,2.372560574204521,2.2911258522760902,21807104
7.548,8.652977827831853,6.443022172168147,4.209999999999999,5.620453827673915,2.7995461723260835,0.1676990289241075,2.3403616815805437,0.21233987062757081,0.1230581872206442,2.3943787848410123,2.286344578320075,21970944
7.856,9.41550761460148,6.296492385398519,4.33,5.8039131589072674,2.8560868410927327,0.16172423313061393,2.3331098039944966,0.2194298641904991,0.10401860207072877,2.3703548775328,2.295864730456193,22134784
7.062,8.061137628157402,6.062862371842598,3.946,5.121960883703196,2.7700391162968048,0.18442258047871285,2.3408899615208307,0.23782596562103886,0.13101919533638684,2.388878410422048,2.2929015126196135,22298624
7.473999999999999,8.857590980022636,6.090409019977363,4.1739999999999995,5.380185723676084,2.9678142763239146,0.15451897718012328,2.3309572935104375,0.197926361452903,0.11111159290734356,2.3773719747134785,2.2845426123073964,22462464
7.730000000000001,9.286669521767546,6.173330478232455,4.089999999999999,5.352861829338426,2.8271381706615712,0.14676696097788708,2.346846496065458,0.19292454123404718,0.10060938072172698,2.3840540229327423,2.3096389691981734,22626304
7.542,8.738209011836977,6.345790988163022,4.228,5.714719879466203,2.741280120533797,0.14684846845145025,2.3419788738091785,0.19503586061731243,0.09866107628558805,2.3898174458813823,2.2941403017369746,22790144
7.473999999999999,8.7721232607114,6.175876739288599,4.368,5.752231194562527,2.9837688054374736,0.17059260727837677,2.334448387225469,0.2176208885125614,0.12356432604419217,2.374787337588826,2.294109436862112,22953984
8.191999999999998,9.7072346352958,6.676765364704197,4.811999999999999,6.373670900029836,3.2503290999701626,0.13923405422829088,2.351570158203443,0.17264311884280134,0.10582498961378042,2.403193417646858,2.299946898760028,23117824
7.860000000000001,9.265048041883267,6.454951958116736,4.1579999999999995,5.358648158287847,2.957351841712152,0.14756257897242897,2.3457984844843542,0.2035702965955292,0.09155486134932875,2.397906652538772,2.2936903164299363,23281664
7.344000000000001,8.812789978179318,5.875210021820684,4.544,5.99219335725586,3.0958066427441393,0.1563874001614749,2.332870815197627,0.19824942023711908,0.11452538008583071,2.3626798224266095,2.3030618079686445,23445504
7.648000000000001,9.04857702394406,6.24742297605594,4.618,6.202132570209956,3.0338674297900443,0.1492103464901447,2.3407669574022294,0.18906410058339876,0.10935659239689063,2.389452578526492,2.292081336277967,23609344
7.744,9.256211625401683,6.231788374598317,4.454,5.8784170737533294,3.0295829262466696,0.17942582769319412,2.312249423066775,0.24299040310481468,0.11586125228157355,2.361760491535022,2.262738354598528,23773184
7.874,9.55792517648499,6.190074823515011,4.35,5.919108026873866,2.780891973126133,0.15220912350341675,2.339832898974419,0.20625099559136212,0.09816725141547139,2.3857449617190034,2.2939208362298342,23937024
7.4060000000000015,8.836581699868974,5.975418300131029,4.4,5.711335197422841,3.08866480257716,0.1575079660552243,2.317217475175858,0.20412699715482718,0.11088893495562141,2.359181907728643,2.2752530426230733,24100864
7.715999999999999,9.039987915352704,6.392012084647295,4.464,5.8116438698706725,3.1163561301293283,0.15911892401054495,2.329664182662964,0.19995927941061037,0.11827856861047954,2.3688011646509644,2.2905272006749637,24264704
7.840000000000001,9.087204874910293,6.592795125089707,4.43,5.738411250333778,3.1215887496662216,0.1637307568763693,2.2992386668920517,0.21146932254326384,0.11599219120947474,2.349041097515292,2.2494362362688114,24428544
7.662000000000001,9.305519394470295,6.0184806055297075,4.6080000000000005,5.9762748261953815,3.2397251738046196,0.15445740867095686,2.3249845534563067,0.19805435178049013,0.1108604655614236,2.3689588723848787,2.2810102345277348,24592384
7.832000000000001,9.40370480688964,6.260295193110361,4.5600000000000005,6.008778796090004,3.111221203909997,0.15807547701212263,2.334569577376048,0.20189741121500251,0.11425354280924274,2.353620105652179,2.315519049099917,24756224
7.772,8.999752418038751,6.544247581961249,4.946,6.591868767551047,3.3001312324489533,0.1584430992913743,2.321080315113068,0.20785108397628277,0.10903511460646581,2.357765179374399,2.284395450851737,24920064


==> data/progress-dodgeball-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.5740000000000001,0.7036302433847905,0.4443697566152096,0.69,0.7799999999999999,0.6,0.551660673568646,2.707354722420375,0.7057125392813659,0.3976088078559261,2.707652282454895,2.7070571623858553,16384
1.2680000000000002,1.4830720809403213,1.0529279190596792,1.344,1.5463462379190678,1.1416537620809324,0.25583132281899446,2.518914691607157,0.3339850559397751,0.17767758969821382,2.568598325238259,2.469231057976055,180224
1.4259999999999997,1.683223638105054,1.1687763618949454,1.514,1.6647448174896902,1.3632551825103099,0.2252011719470223,2.388770005106926,0.29115328101137616,0.15924906288266844,2.4598082199442963,2.317731790269556,344064
1.474,1.6814704798278541,1.2665295201721458,1.534,1.7514488445588985,1.3165511554411016,0.19487564225370685,2.343946156402429,0.2900842331964127,0.09966705131100101,2.4328683756112426,2.2550239371936156,507904
1.514,1.685359271707136,1.342640728292864,1.534,1.7220531839666642,1.3459468160333359,0.15609651484216253,2.331329358617465,0.2151672426900504,0.09702578699427465,2.4365763949966657,2.226082322238264,671744
1.502,1.714122606056026,1.289877393943974,1.574,1.762902091041894,1.3850979089581061,0.13573338875236607,2.312393692135811,0.18557842644926553,0.0858883510554666,2.481472257993598,2.143315126278024,835584
1.478,1.6475759416898517,1.3084240583101483,1.4739999999999998,1.735235525914834,1.2127644740851655,0.16930066272616387,2.3358816266059876,0.2374600768604092,0.10114124859191852,2.418931842785632,2.252831410426343,999424
1.48,1.6356920036482285,1.3243079963517714,1.4,1.6699629604223512,1.1300370395776487,0.16290608998388048,2.390238623817762,0.2344055332206762,0.09140664674708478,2.482180908295144,2.29829633934038,1163264
1.5060000000000002,1.7331651381704511,1.2788348618295493,1.488,1.7383118055545923,1.2376881944454077,0.2056210397432247,2.3329276998837787,0.2929947744605744,0.11824730502587502,2.4570080191832497,2.2088473805843076,1327104
1.5400000000000003,1.732665513260677,1.3473344867393235,1.5219999999999998,1.7440720603768063,1.2999279396231933,0.18522480561708407,2.3622751047213875,0.26743300999236075,0.10301660124180738,2.465124582363094,2.259425627079681,1490944
1.5539999999999998,1.7906516427156167,1.317348357284383,1.5179999999999998,1.7154740489279539,1.3205259510720457,0.1504570868487159,2.3187562078237534,0.2230672708159852,0.07784690288144659,2.4600087372356243,2.1775036784118824,1654784
1.556,1.831506805723561,1.280493194276439,1.416,1.6228429355815661,1.2091570644184337,0.2008176277391612,2.3546919683615366,0.2970792158007979,0.10455603967752454,2.4564493338624622,2.252934602860611,1818624
1.5819999999999996,1.7883879841463641,1.3756120158536351,1.426,1.616588562091223,1.2354114379087768,0.15998480354125294,2.4077106297016146,0.24449762008491405,0.07547198699759182,2.4963998615387517,2.3190213978644776,1982464
1.638,1.9947015559259589,1.281298444074041,1.438,1.6604320120845917,1.2155679879154082,0.15384359654660024,2.3915503362814587,0.23615968477704768,0.07152750831615279,2.4755678597950683,2.307532812767849,2146304
1.418,1.6823406892629282,1.1536593107370716,1.3640000000000003,1.602629419812395,1.1253705801876057,0.1387970239855349,2.3850767900546392,0.17824263189662845,0.09935141607444134,2.478876774191235,2.2912768059180433,2310144
1.546,1.8033790978304183,1.2886209021695818,1.278,1.3961355154049788,1.1598644845950212,0.20984683837741613,2.35606968998909,0.27859386025302413,0.14109981650180814,2.4417468510392135,2.2703925289389666,2473984
1.702,1.939225630992943,1.464774369007057,1.4100000000000001,1.6090477329687531,1.2109522670312471,0.22829161337576798,2.3223903586467105,0.36647270344602767,0.09011052330550831,2.4321319350219883,2.2126487822714327,2637824
1.5879999999999999,1.7798749592833831,1.3961250407166166,1.4380000000000002,1.6101510964240426,1.2658489035759577,0.1748332015704363,2.327841263512771,0.28741077035905116,0.06225563278182146,2.4619976509539256,2.1936848760716163,2801664
1.56,1.69145341380124,1.42854658619876,1.392,1.612762315624746,1.1712376843752539,0.19060942152670265,2.3663626253604884,0.28390586744589585,0.09731297560750948,2.4444049521647147,2.288320298556262,2965504
1.73,1.9861640099623676,1.4738359900376323,1.27,1.56735500668393,0.9726449933160701,0.22080868695241707,2.2896462226907413,0.37472738248340065,0.06688999142143348,2.5777420866044,2.0015503587770826,3129344
1.5799999999999998,1.8850245891727417,1.274975410827258,1.3900000000000001,1.512065556157337,1.2679344438426632,0.19678015106668073,2.312759051720301,0.2582678371217932,0.13529246501156827,2.522921124264777,2.1025969791758254,3293184
1.7760000000000002,2.047263709330976,1.5047362906690247,1.2340000000000002,1.4097384420097097,1.0582615579902908,0.17258773056479787,2.2754389057556788,0.2671352808620816,0.07804018026751416,2.440826295911772,2.1100515155995856,3457024
1.8359999999999996,2.0209972972775545,1.6510027027224448,1.348,1.5450177656963962,1.150982234303604,0.17686077890296775,2.310473305483659,0.25606570086875985,0.09765585693717564,2.5141243671062563,2.1068222438610613,3620864
1.746,2.096890296246562,1.3951097037534381,1.246,1.420137876408322,1.071862123591678,0.13483700437160823,2.385203900933266,0.2032093075680127,0.06646470117520376,2.4918429858458806,2.2785648160206513,3784704
1.722,1.9686495489555982,1.4753504510444018,1.1480000000000001,1.3398749592833834,0.9561250407166169,0.30775003517046573,2.282692464192708,0.5448762602460713,0.07062381009486018,2.4460520469395584,2.119332881445858,3948544
1.818,2.0482086010556513,1.5877913989443488,1.206,1.392558301879064,1.019441698120936,0.19385539585103584,2.3131312782565754,0.3541772330950381,0.03353355860703358,2.4569104365740073,2.1693521199391435,4112384
1.8880000000000003,2.151089338438486,1.6249106615615148,1.2819999999999998,1.5017180010832065,1.062281998916793,0.17850811090320345,2.3442648818095524,0.26905854559872816,0.08795767620767873,2.431354044047044,2.2571757195720608,4276224
1.8679999999999999,2.080075458268985,1.6559245417310149,1.2100000000000004,1.437024227781971,0.9829757722180299,0.14692654966687163,2.2981464182337126,0.20953762639687026,0.084315472936873,2.4767246893842105,2.1195681470832146,4440064
1.9260000000000002,2.093104757562435,1.7588952424375657,1.2420000000000002,1.4297125461976372,1.0542874538023632,0.26219680781165755,2.276923642555872,0.47359492671741615,0.05079868890589895,2.4353132899719214,2.1185339951398228,4603904
1.8500000000000003,2.1719006057776222,1.5280993942223784,1.27,1.5153161225847172,1.0246838774152829,0.19167404230684043,2.2693897018829983,0.29829174915242607,0.08505633546125478,2.3976164957566977,2.141162908009299,4767744
1.964,2.4251984388525183,1.5028015611474819,1.338,1.584487322189195,1.091512677810805,0.20075161003818107,2.3105485439300537,0.3447098300414789,0.05679339003488318,2.4320602659342745,2.189036821925833,4931584
2.0220000000000002,2.3124410439314667,1.7315589560685338,1.3519999999999999,1.5635088650624365,1.1404911349375633,0.18129450057943658,2.2866648942232137,0.23573517893899087,0.12685382221988228,2.372776709831401,2.2005530786150262,5095424
2.0260000000000002,2.2846194114910947,1.7673805885089058,1.478,1.5503602100605023,1.4056397899394977,0.1611133754253387,2.302892097334067,0.2608499044490144,0.06137684640166302,2.4582172336738632,2.1475669609942707,5259264
2.002,2.3695268697660077,1.634473130233992,1.2360000000000002,1.4371566553708828,1.0348433446291176,0.2507826155982912,2.230020513633887,0.39309655113227626,0.10846868006430613,2.4771246364415163,1.9829163908262577,5423104
2.04,2.316260746397312,1.763739253602688,1.16,1.417837157911733,0.9021628420882668,0.12584480503574008,2.3301701684792837,0.17456147199442873,0.07712813807705143,2.3987406582713375,2.26159967868723,5586944
2.2380000000000004,2.531591553012004,1.944408446987997,1.2660000000000002,1.4928126980572298,1.0391873019427706,0.21073453695668526,2.2943603451053303,0.401135481072881,0.020333592840489495,2.4238774622284858,2.1648432279821748,5750784
2.156,2.5150877330124217,1.7969122669875788,1.288,1.501204127539783,1.0747958724602171,0.1814320676339169,2.2661256670951846,0.29093438242499803,0.07192975284283573,2.3462075194777317,2.1860438147126375,5914624
2.1919999999999997,2.635368920877411,1.7486310791225887,1.228,1.4130837648201484,1.0429162351798515,0.18969736600605147,2.171186337868373,0.3088638254155223,0.07053090659658061,2.4708170351224132,1.8715556406143325,6078464
2.136,2.528102027538752,1.7438979724612484,1.282,1.521407602218476,1.0425923977815241,0.1667206479546924,2.2667148292064665,0.2272031961160846,0.1062380997933002,2.343694651908245,2.189735006504688,6242304
2.2220000000000004,2.469620677650313,1.9743793223496877,1.1400000000000001,1.346106768447812,0.9338932315521882,0.15641849616852896,2.2640323092540102,0.2873156183090728,0.025521374027985128,2.3726149708216604,2.15544964768636,6406144
2.2239999999999998,2.4850440575841555,1.962955942415844,1.272,1.487629311551097,1.056370688448903,0.1343559276933471,2.2814940154552463,0.22583009399694898,0.04288176138974521,2.4048408725599923,2.1581471583505003,6569984
2.322,2.6829376677488788,1.9610623322511214,1.2579999999999998,1.4398680840609477,1.0761319159390519,0.14056391933312015,2.252657993137837,0.2171985371086982,0.06392930155754212,2.3633881540804995,2.1419278321951745,6733824
2.3160000000000003,2.6730770225035494,1.9589229774964514,1.214,1.4676217656274793,0.9603782343725207,0.16857979414053256,2.2275136003891625,0.26906323627530687,0.06809635200575827,2.33881835888913,2.116208841889195,6897664
2.342,2.7000446899480566,1.9839553100519434,1.234,1.5984228313374451,0.8695771686625549,0.21192543464712793,2.201740674674511,0.3770638040652299,0.04678706522902598,2.3533434963855044,2.0501378529635175,7061504
2.568,2.9135083211733113,2.222491678826689,1.242,1.5695912086732489,0.9144087913267512,0.17497441192778443,2.268557661771774,0.2589543854628332,0.09099443839273562,2.355532167473252,2.1815831560702965,7225344
2.4560000000000004,2.769662238721846,2.1423377612781547,1.274,1.5058706535980784,1.0421293464019217,0.29129058613131437,2.171957391997178,0.5405513660458718,0.04202980621675689,2.4509406650863803,1.892974118907976,7389184
2.186,2.5252992779243715,1.8467007220756284,1.15,1.3218720454291504,0.9781279545708493,0.2002908487493793,2.2084102258086205,0.3333167361978424,0.06726496130091617,2.3595334715377887,2.057286980079452,7553024
2.4419999999999997,2.7023766502588122,2.181623349741187,1.2959999999999998,1.5449658611135269,1.0470341388864728,0.18855829256741946,2.2783641318480172,0.3083192908071445,0.06879729432769441,2.380471666939924,2.1762565967561103,7716864
2.362,2.8169681307520342,1.907031869247966,1.27,1.5535842026629834,0.9864157973370167,0.16422358988784247,2.199632673462232,0.2617645011832941,0.06668267859239085,2.410454718093719,1.9888106288307452,7880704
2.3519999999999994,2.9220666627684864,1.7819333372315123,1.276,1.5045257097133713,1.0474742902866288,0.24516659686341877,2.2105738162994384,0.34227243462423645,0.14806075910260108,2.279465579306985,2.1416820532918917,8044544
2.5300000000000002,2.891911591414257,2.1680884085857435,1.302,1.5863167247982433,1.0176832752017568,0.1503670134892066,2.27256173491478,0.20202300916158916,0.09871101781682406,2.3686680105738604,2.1764554592557,8208384
2.482,3.0648516106180033,1.8991483893819974,1.26,1.5974018375765016,0.9225981624234983,0.2595866672849903,2.2034558087587355,0.5653621981582138,-0.04618886358823321,2.398577666686096,2.008333950831375,8372224
2.372,2.6993163607276607,2.044683639272339,1.292,1.5590131082924583,1.0249868917075418,0.18392669837921855,2.1971768602728843,0.3108975610314314,0.056955835727005716,2.457120463123265,1.9372332574225037,8536064
2.5740000000000003,2.908071848559558,2.2399281514404428,1.488,1.7533601326499517,1.2226398673500483,0.21664077412957944,2.1689568410317106,0.4039300116713189,0.029351536587839983,2.344840440238673,1.993073241824748,8699904
2.65,2.9952824930401194,2.3047175069598804,1.2679999999999998,1.546309180588783,0.9896908194112165,0.17938262123304108,2.2713607688744863,0.30392862144532135,0.0548366210207608,2.389713718144946,2.1530078196040265,8863744
2.418,2.888867284911577,1.9471327150884234,1.308,1.6238733923583941,0.992126607641606,0.24804890396383902,2.131539172927538,0.4226947047638666,0.0734031031638114,2.400932166630255,1.8621461792248213,9027584
2.558,3.0978110780634274,2.0181889219365723,1.26,1.5963331681532464,0.9236668318467535,0.17485491900394354,2.224605365594228,0.30389643130732835,0.04581340670055875,2.3921910859816147,2.0570196452068417,9191424
2.562,2.9035786878597665,2.220421312140233,1.266,1.5664063914100366,0.9655936085899636,0.1925921639272322,2.15875329275926,0.32532691050743046,0.059857417347033925,2.2556963948033317,2.061810190715188,9355264
2.814,3.2570846420267805,2.3709153579732196,1.338,1.642821259101133,1.033178740898867,0.17261790027841922,2.2387592112024626,0.28239683819462835,0.0628389623622101,2.387989787516917,2.089528634888008,9519104
2.604,2.882539045736859,2.325460954263141,1.29,1.5614774392099646,1.0185225607900354,0.17581562430132178,2.2148497422536213,0.3655749743252299,-0.013943725722586342,2.356590759602182,2.073108724905061,9682944
2.6799999999999997,3.240571137323355,2.1194288626766444,1.3400000000000003,1.6074322344071488,1.0725677655928518,0.19637600247903414,2.1664056479930878,0.33146389435399204,0.06128811060407624,2.4071696349261025,1.925641661060073,9846784
3.022,3.568292961697293,2.4757070383027067,1.316,1.6992283914325765,0.9327716085674236,0.20935511755136144,2.183765298128128,0.3707998322084278,0.04791040289429507,2.3167538111835335,2.0507767850727228,10010624
2.7540000000000004,3.2573527590070412,2.2506472409929597,1.3239999999999998,1.674633712012978,0.9733662879870217,0.16551729858232037,2.1728222861886026,0.2459525469334894,0.08508205023115133,2.2860017126926016,2.0596428596846037,10174464
2.8280000000000003,3.2451522503834784,2.410847749616522,1.396,1.6645963514271926,1.1274036485728072,0.21534376395866275,2.1949632694323857,0.340645233074872,0.09004229484245352,2.338379023649833,2.0515475152149385,10338304
2.958,3.395945202051581,2.5200547979484194,1.394,1.6474640013887574,1.1405359986112424,0.1897248943491528,2.1811966970562935,0.33119702947924196,0.048252759219063635,2.3241522893859847,2.0382411047266022,10502144
2.566,2.8577601754866486,2.274239824513351,1.324,1.5537476876923901,1.09425231230761,0.15828186894456542,2.1937168503801026,0.3233792475187665,-0.006815509629635674,2.393051030312803,1.994382670447402,10665984
3.098,3.682427925410824,2.5135720745891756,1.248,1.4949331893448103,1.0010668106551897,0.11396789232579366,2.2599315429727236,0.1560386802823856,0.07189710436920171,2.391233863347674,2.128629222597773,10829824
2.7640000000000002,3.178613072635198,2.3493869273648023,1.24,1.5455486867914834,0.9344513132085166,0.1369038279633969,2.1856405725081762,0.2010557298913992,0.07275192603539461,2.3313439760095833,2.039937169006769,10993664
2.944,3.1908683859873515,2.6971316140126484,1.426,1.633470479827854,1.2185295201721458,0.20214276799621675,2.235404623051484,0.33502999572695646,0.069255540265477,2.364568860912527,2.1062403851904414,11157504
2.7720000000000002,3.020708664907357,2.5232913350926434,1.4540000000000002,1.7665443968462724,1.141455603153728,0.18950370845850553,2.1305533533294994,0.3287124638081005,0.05029495310891055,2.370439819542717,1.8906668871162815,11321344
2.978,3.4064343590329798,2.5495656409670207,1.334,1.5406978471102204,1.1273021528897798,0.15149356817516182,2.229096004366875,0.20630745874065284,0.0966796776096708,2.3189839741887357,2.1392080345450144,11485184
3.2120000000000006,3.63853956440171,2.7854604355982913,1.448,1.7829268576868686,1.1130731423131313,0.19786276364854224,2.01869842261076,0.29139526964505474,0.10433025765202975,2.2975147545407353,1.7398820906807846,11649024
2.894,3.283979486640003,2.5040205133599973,1.4020000000000001,1.6518719672152122,1.152128032784788,0.20636587056020894,2.190235061446826,0.3398725858769559,0.07285915524346198,2.2899289707254913,2.0905411521681603,11812864
3.134,3.810050293987067,2.4579497060129327,1.3800000000000001,1.6305992817228334,1.1294007182771668,0.21510095396855217,2.1213894580801327,0.3292896342519539,0.10091227368515042,2.2765357319877215,1.9662431841725438,11976704
3.1420000000000003,3.5844884179275205,2.69951158207248,1.4120000000000001,1.662631203165129,1.1613687968348714,0.2122125412337482,2.184275652964909,0.37145450937834623,0.05297057308915018,2.30309465447515,2.0654566514546686,12140544
3.074,3.4958103839404617,2.652189616059538,1.412,1.7259681512510463,1.0980318487489535,0.25811522537842385,2.076579666137696,0.44472437288984773,0.07150607786699997,2.2269958974230675,1.9261634348523242,12304384
3.104,3.61160614653489,2.59639385346511,1.418,1.6188880285133984,1.2171119714866014,0.2751112626865507,2.0357278600335125,0.44297498074083874,0.1072475446322626,2.248338752054952,1.8231169680120731,12468224
3.184,3.5380395458137412,2.829960454186259,1.334,1.6098332829808615,1.0581667170191387,0.1795202429949616,2.1652800972263018,0.2919495873754863,0.0670908986144369,2.3017453233200555,2.028814871132548,12632064
3.2760000000000007,3.5655237468671617,2.9864762531328397,1.396,1.5965592181875468,1.195440781812453,0.2079299657295147,2.110255944728851,0.3247645669735637,0.0910953644854657,2.232535642547038,1.9879762469106643,12795904
3.2439999999999998,3.579356526699571,2.9086434733004287,1.458,1.8932884101374627,1.0227115898625372,0.1380032444838434,2.165033742785454,0.21171884206727298,0.06428764690041382,2.291359586635157,2.0387078989357508,12959744
3.4159999999999995,3.6717811564599705,3.1602188435400285,1.338,1.6112690981432038,1.0647309018567963,0.2199793850071728,2.0413523077964784,0.3483580755096862,0.09160069450465938,2.2621410932534682,1.8205635223394887,13123584
3.396,3.770571755475503,3.021428244524497,1.456,1.7396617704238624,1.1723382295761375,0.16193287114923197,2.0598941917220754,0.2555764177885279,0.06828932450993602,2.2571395420692664,1.8626488413748845,13287424
3.258,3.8493679057913104,2.6666320942086896,1.47,1.7576456152977131,1.1823543847022868,0.24850848202283177,2.0995022386312483,0.4368840498452413,0.060132914200422244,2.235238885149885,1.963765592112612,13451264
3.396,3.987729668007275,2.8042703319927247,1.4799999999999998,1.690142808585019,1.2698571914149805,0.1595028675161302,2.0727591037750246,0.2346852213580543,0.08432051367420605,2.196436465774202,1.949081741775847,13615104
3.0319999999999996,3.4445239386993194,2.61947606130068,1.3900000000000001,1.6772281323269016,1.1027718676730986,0.17889980211233095,2.1792738551894826,0.29993390427884725,0.05786569994581463,2.326802991989595,2.03174471838937,13778944
3.242,3.7901933965308228,2.693806603469177,1.4100000000000001,1.5957417562100673,1.224258243789933,0.2263172964875896,2.050409682095051,0.3470095223569408,0.10562507061823838,2.1986118391631697,1.902207525026932,13942784
3.322,3.993443221724667,2.650556778275333,1.6780000000000002,2.089188521240562,1.2668114787594382,0.2055313198827206,2.136768519878388,0.33472798406839277,0.07633465569704845,2.2579322741132186,2.015604765643557,14106624
3.378,3.82453779235357,2.93146220764643,1.48,1.7435147054720095,1.2164852945279905,0.23388569916908936,2.020454877614975,0.34373381678430354,0.12403758155387518,2.211070503209691,1.8298392520202587,14270464
3.594,4.379164950822437,2.8088350491775627,1.7,2.0696484816687333,1.3303515183312664,0.1504354218098645,2.0821183820565543,0.22150999936788998,0.07936084425183901,2.2598307061823792,1.9044060579307294,14434304
3.768,4.4473644088410875,3.0886355911589125,1.5579999999999996,1.8338912829358691,1.28210871706413,0.1609988488256931,2.129704111814499,0.2447191031606631,0.07727859449072312,2.2568247331727265,2.002583490456271,14598144
3.7600000000000002,4.542559901860554,2.9774400981394464,1.6219999999999999,2.057104585128679,1.1868954148713207,0.16573815789694585,2.154524936278661,0.2585932081609822,0.07288310763290949,2.290875306056263,2.018174566501059,14761984
3.614,4.089903351532641,3.1380966484673594,1.6360000000000003,1.9784383156131922,1.2935616843868085,0.1234342674259096,2.088002376258373,0.19495511334741328,0.05191342150440592,2.336060122222344,1.8399446302944016,14925824
3.682,3.926859143182361,3.437140856817639,1.716,2.04606665993402,1.38593334006598,0.22835765779018397,2.035447487731775,0.3679151646052533,0.08880015097511462,2.2467491984048413,1.8241457770587088,15089664
3.904000000000001,4.545548127578907,3.262451872421095,1.6280000000000001,1.886178233009679,1.3698217669903212,0.2137141517208268,2.077115924656391,0.3210290349309438,0.10639926851070981,2.284850793990603,1.8693810553221788,15253504
3.7939999999999996,4.750119239425711,2.8378807605742886,1.5699999999999998,1.8006946033178928,1.339305396682107,0.14251169318643706,2.0901211649179463,0.2331660841581239,0.051857302214750225,2.40539985391553,1.7748424759203627,15417344
3.5380000000000003,4.107592837033613,2.968407162966387,1.672,2.0409119136054024,1.3030880863945975,0.22738760580929612,2.0077980662385624,0.4211199720986042,0.033655239519988056,2.328603933903803,1.6869921985733218,15581184
3.8619999999999997,4.216225916612548,3.5077740833874516,1.574,1.8774534560686367,1.2705465439313635,0.27224678083633386,2.0402376661698027,0.42622473656388005,0.1182688251087877,2.2774492814633955,1.8030260508762097,15745024
3.684,4.207434809694579,3.1605651903054213,1.6179999999999999,1.8800610615867988,1.355938938413201,0.2097332552385826,2.0173823739091556,0.2589577806281571,0.16050872984900807,2.14350711000221,1.8912576378161015,15908864
3.9,4.467450438364445,3.3325495616355556,1.752,2.0344464551025556,1.4695535448974444,0.18138411035761234,2.0946445668737095,0.2463394457660547,0.11642877494916996,2.274781917506603,1.9145072162408159,16072704
3.628000000000001,4.189298494564168,3.066701505435834,1.5699999999999998,1.8175883680627987,1.322411631937201,0.13273255719492827,2.1299634878834093,0.19637530858135305,0.0690898058085035,2.21681471995946,2.0431122558073587,16236544
4.014,4.8823340371078405,3.14566596289216,1.674,1.974139967348569,1.373860032651431,0.23280125961949424,2.0611155261596044,0.3267924078989584,0.13881011134003007,2.2363145427896303,1.8859165095295782,16400384
3.94,4.809344580704337,3.0706554192956625,1.75,2.091086499293068,1.408913500706932,0.20202918248251076,2.040197539826234,0.30158761853492616,0.10247074643009534,2.2529831164174787,1.827411963234989,16564224
3.9699999999999998,4.917512532898642,3.022487467101358,1.5199999999999998,1.9208989897717377,1.119101010228262,0.2005543837789446,1.999776330590248,0.3361434034563167,0.0649653641015725,2.1657330014066187,1.8338196597738774,16728064
3.7980000000000005,4.503206352779101,3.0927936472209008,1.674,1.9121680079271772,1.4358319920728226,0.1726152826566249,2.1319781417647996,0.270616281263521,0.07461428404972884,2.2400207258288725,2.0239355577007268,16891904
4.1080000000000005,4.898807182567281,3.31719281743272,1.7020000000000004,2.0638231612265865,1.3401768387734145,0.17498384635740266,2.0772658238808317,0.3014655912747025,0.04850210144010278,2.2273953838862672,1.9271362638753964,17055744
3.9480000000000004,4.684760476681533,3.211239523318467,1.6720000000000002,2.131843451622397,1.2121565483776031,0.11469781433697786,2.1210486019651094,0.20085011319862905,0.028545515475326647,2.273976236946681,1.9681209669835376,17219584
3.845999999999999,4.477825925394011,3.214174074605987,1.612,1.9137548674006768,1.3102451325993234,0.1521778189266721,2.000852547089259,0.23294124184514453,0.07141439600819967,2.1843716188727305,1.8173334753057873,17383424
3.9120000000000004,4.398719631821032,3.4252803681789694,1.698,2.0489358915813543,1.3470641084186457,0.1565035055624321,2.099651221434275,0.22766444616261677,0.08534256496224742,2.1649204675120557,2.0343819753564945,17547264
3.972,4.556547688388211,3.38745231161179,1.652,2.1139264010640657,1.1900735989359343,0.20070731798186894,1.9823182269930837,0.28509693000152425,0.11631770596221366,2.2802257601868603,1.684410693799307,17711104
4.066000000000001,4.7492305613773445,3.382769438622657,1.8060000000000003,2.2395020184497416,1.372497981550259,0.24601205888514716,2.017218706011772,0.5139021263354535,-0.021878008565159257,2.1989144499721234,1.8355229620514204,17874944
4.186000000000001,4.998603224212162,3.3733967757878394,1.658,2.0756553603151766,1.2403446396848232,0.17944280991020295,2.1065724894404414,0.2605288293421893,0.09835679047821659,2.246497500995977,1.966647477884906,18038784
4.164,4.754714821212402,3.573285178787598,1.798,2.182858415524463,1.4131415844755373,0.29915453549474474,2.043810891111692,0.5040222764143922,0.09428679457509725,2.149038361711401,1.9385834205119832,18202624
4.380000000000001,5.174480962641649,3.5855190373583525,1.598,1.9733877994820823,1.2226122005179179,0.1389819652618219,2.1190176516771317,0.20502577328228958,0.07293815724135425,2.2805497761324336,1.95748552722183,18366464
4.182,4.945017693110717,3.4189823068892835,1.9,2.288020618008889,1.5119793819911111,0.16743736274850865,2.050661380589008,0.2517963188192195,0.08307840667779783,2.2795768494497737,1.8217459117282426,18530304
4.098000000000001,4.758390793394336,3.437609206605665,1.5659999999999998,1.8012955588191157,1.330704441180884,0.22785935907935104,1.9375560383001964,0.3386282781298656,0.11709044002883642,2.093475867255321,1.7816362093450717,18694144
4.078,4.672067336250699,3.483932663749302,1.5779999999999998,1.9382721193764512,1.2177278806235485,0.17803860337007785,2.037399926284949,0.2507711099224783,0.10530609681767739,2.218708147016353,1.8560917055535446,18857984
4.34,5.130240469730575,3.5497595302694247,1.7900000000000003,2.170341951406889,1.4096580485931116,0.20454012867994603,2.082456306616465,0.3302890674504706,0.0787911899094215,2.238270728277333,1.9266418849555975,19021824
4.446,5.205001976282012,3.6869980237179876,1.778,2.0785927477501747,1.4774072522498256,0.15796743257281676,2.1051708738009136,0.2498751481218426,0.0660597170237909,2.2898041346990605,1.9205376129027665,19185664
4.2299999999999995,5.233882463239596,3.2261175367604027,1.738,2.1212962300884266,1.3547037699115734,0.21527678434116146,1.9558602705597878,0.3038320867301078,0.1267214819522151,2.232743919667905,1.6789766214516706,19349504
4.166,4.914441046442537,3.4175589535574633,1.886,2.25413584449222,1.5178641555077799,0.1980110014788806,2.130662055313587,0.37267950876023875,0.023342494197522434,2.2955003257136735,1.965823784913501,19513344
4.4079999999999995,4.964071937792224,3.8519280622077745,1.6600000000000001,1.976227766016838,1.3437722339831624,0.27664322225997845,1.9448987245559692,0.4739983696085974,0.0792880749113595,2.1592533574197907,1.730544091692148,19677184
4.444,5.23892389572839,3.64907610427161,1.7120000000000002,1.9875648743943977,1.4364351256056027,0.21137811467051507,2.0890563507874806,0.3061869821938429,0.11656924714718725,2.2401880167354933,1.937924684839468,19841024
4.4479999999999995,5.09025851492993,3.805741485070069,1.906,2.327810383940462,1.4841896160595378,0.17604067128462092,2.0004353846112886,0.3162284595577585,0.035852883011483316,2.2676330528903867,1.7332377163321904,20004864
4.496,5.252454889600167,3.7395451103998343,1.7819999999999996,2.1566411616467143,1.4073588383532847,0.20680430922657247,2.01465057382981,0.30536316991301715,0.10824544854012777,2.1621286037224605,1.8671725439371596,20168704
4.34,5.001755241762391,3.6782447582376094,1.8960000000000001,2.4514673707788783,1.340532629221122,0.15136535577476024,2.0991270477573076,0.2808602546181467,0.021870456931373794,2.2395427109689217,1.9587113845456934,20332544
4.488,5.189780592493125,3.7862194075068767,1.8,2.1778888725538237,1.4221111274461764,0.21545385190596184,2.028631049394608,0.30516818262029727,0.1257395211916264,2.1440675273315017,1.9131945714577139,20496384
4.366,5.166452372099677,3.5655476279003224,1.956,2.3418289776571997,1.5701710223428,0.12300148690119381,2.092884138226509,0.1624760465442821,0.08352692725810551,2.2416625559587833,1.944105720494235,20660224
4.800000000000001,5.562627038597506,4.037372961402496,1.9620000000000002,2.301464283835575,1.622535716164425,0.19264820956935483,2.0894506916403772,0.31284885972637666,0.07244755941233302,2.2579381926017077,1.9209631906790468,20824064
4.866,5.789300601104537,3.9426993988954626,2.0940000000000003,2.72917241753716,1.4588275824628405,0.2126431262431045,1.9634661674499512,0.2757369154705971,0.1495493370156119,2.1284527954137884,1.7984795394861137,20987904
4.74,5.5432932216818465,3.936706778318154,1.8679999999999999,2.1984784410517575,1.5375215589482423,0.18598441227028767,1.9466694101691246,0.3065652955456245,0.0654035289949508,2.276276649570702,1.6170621707675474,21151744
4.497999999999999,5.161894569943149,3.8341054300568493,2.156,2.68972652173187,1.6222734782681303,0.1559536375182991,2.039027390877406,0.2586140786938837,0.053293196342714524,2.203840833527903,1.8742139482269085,21315584
4.566,5.372277867735435,3.7597221322645646,2.13,2.536571027005122,1.7234289729948775,0.1691152173715333,2.053008969624837,0.2688960558202455,0.06933437892282106,2.2137384937282727,1.8922794455214014,21479424
4.702,5.333724623550483,4.0702753764495165,1.8739999999999999,2.309435414269441,1.4385645857305585,0.2332586197337756,1.9829880724350613,0.36646326872353774,0.10005397074401343,2.1811645541601017,1.784811590710021,21643264
4.5680000000000005,4.950747958844983,4.185252041155018,2.102,2.5535263004521442,1.6504736995478557,0.2176434197928756,1.857308269540469,0.386915453088067,0.04837138649768419,2.1769659732405775,1.5376505658403605,21807104
4.81,5.322035155043088,4.297964844956911,1.8960000000000001,2.310709536905049,1.4812904630949513,0.12355216943348443,2.0974946419397993,0.17484779982061543,0.07225653904635343,2.3441906813244127,1.850798602555186,21970944
4.686000000000001,5.560439248890397,3.811560751109605,2.098,2.5725060589707995,1.6234939410292002,0.12485915313785272,2.0857543026407557,0.1930740192005665,0.05664428707513895,2.21892702658304,1.9525815786984713,22134784
4.9559999999999995,5.552845038515024,4.359154961484975,1.95,2.3815784980742203,1.5184215019257794,0.17204911836112538,2.0565915157397585,0.23672486405843274,0.10737337266381804,2.169608379468973,1.943574652010544,22298624
4.608,5.386007712044038,3.8299922879559607,2.136,2.6196362269309446,1.6523637730690557,0.23553557111105566,2.0023803894718486,0.3966270153009186,0.07444412692119276,2.1469987099481322,1.857762068995565,22462464
4.9,5.951931556708896,3.8480684432911048,2.026,2.6300562887678596,1.42194371123214,0.16597930494075017,2.0622621620694797,0.2579343937003815,0.07402421618111883,2.214914459969099,1.9096098641698602,22626304
4.718,5.972095690128947,3.4639043098710527,2.0460000000000003,2.4852766781881326,1.606723321811868,0.17269672611728307,2.1042916610836984,0.24015167030631218,0.10524178192825397,2.2411378658835197,1.9674454562838772,22790144
4.992,5.820019323446017,4.163980676553983,2.024,2.785566805999316,1.262433194000684,0.2032124315854162,1.9453312988082565,0.31697378722450864,0.08945107594632373,2.245514661472707,1.6451479361438062,22953984
4.95,5.628011799307357,4.271988200692643,2.128,2.6727347978603904,1.58326520213961,0.2007227052779247,2.0224532430370648,0.36745368427207464,0.03399172628377478,2.251954478912461,1.7929520071616687,23117824
4.918,5.739289230417641,4.0967107695823595,2.0740000000000003,2.472401807224817,1.6755981927751837,0.2080501980458696,2.0040972262620924,0.3348186353133801,0.08128176077835916,2.2011762270001616,1.8070182255240232,23281664
5.185999999999999,5.903386924887817,4.468613075112181,2.216,2.7017818440411294,1.730218155958871,0.1521379604625205,2.042160588999589,0.2115044340322104,0.09277148689283063,2.1625734920618953,1.9217476859372828,23445504
4.822000000000001,5.805888205031446,3.8381117949685555,1.9620000000000002,2.2547729495701407,1.6692270504298596,0.1577612817442665,2.025945730507374,0.2594551467165964,0.05606741677193662,2.2321856831015734,1.8197057779131742,23609344
4.892000000000001,5.687296171246915,4.096703828753087,2.1599999999999997,2.607749930206583,1.7122500697934167,0.22917539641105877,1.9444275548060734,0.39476685514301857,0.06358393767909898,2.1987207766213106,1.6901343329908363,23773184
5.1,5.5862098312457285,4.613790168754271,2.02,2.424672707258594,1.6153272927414057,0.1552010226529091,2.0414560511708255,0.20507954104100676,0.10532250426481146,2.158108403707732,1.9248036986339192,23937024
5.52,6.387686579359159,4.65231342064084,2.144,2.6347789726546975,1.653221027345303,0.10353837790898976,2.0584209784865375,0.16717880748160294,0.03989794833637658,2.3156523755437135,1.8011895814293615,24100864
5.074,5.786800112233436,4.361199887766563,2.07,2.7771774883294857,1.362822511670514,0.12760135466232894,2.115115126470725,0.20933216670007102,0.04587054262458687,2.286588929069133,1.9436413238723167,24264704
5.3740000000000006,6.04791690882482,4.700083091175181,2.298,2.9790256970188422,1.6169743029811579,0.18634982813770568,1.9469133913516994,0.2809473794508147,0.09175227682459661,2.146862837729115,1.746963944974284,24428544
5.17,6.13009374542281,4.20990625457719,2.104,2.4117401501266937,1.7962598498733064,0.1619541678577661,2.024795610209306,0.2591776259078694,0.0647307098076628,2.199851870324349,1.849739350094263,24592384
5.338,6.23961854461851,4.43638145538149,2.324,2.7317057762651884,1.9162942237348113,0.18385851220227772,2.0059608409802117,0.30107487104785297,0.06664215335670248,2.1559453802943316,1.855976301666092,24756224
5.214,6.193307918889662,4.234692081110339,2.178,2.7036957294861734,1.6523042705138264,0.18548733839609968,1.9691012144088744,0.28408169384522475,0.08689298294697459,2.240548657772136,1.6976537710456128,24920064


==> data/progress-dodgeball-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.692,0.8629268849537719,0.521073115046228,0.6880000000000001,0.8794575671003891,0.496542432899611,0.7292981587350369,2.7055366933345795,0.9795721716534708,0.479024145816603,2.7070895107168695,2.7039838759522894,16384,0.5525041028857232,0.9060431122779846
0.9279999999999999,1.1327828117787233,0.7232171882212767,0.9979999999999999,1.2483517525403007,0.747648247459699,0.19217802267521616,2.65159986615181,0.20720587800954465,0.17715016734088768,2.6781716967366007,2.625028035567019,180224,1.0455109477043152,1.0998304307460784
1.276,1.5416012048165446,1.0103987951834554,1.326,1.4834928569808803,1.1685071430191198,0.2148297054693103,2.5103568136692047,0.2419001477409899,0.1877592631976307,2.6050520893717386,2.415661537966671,344064,1.361319786310196,1.4473042130470275
1.44,1.6696083622170586,1.2103916377829413,1.5079999999999998,1.7357191252398443,1.2802808747601553,0.1832676521502435,2.3765502512454986,0.22425344180258885,0.14228186249789812,2.5151156026732324,2.2379848998177647,507904,1.361057162284851,1.575435721874237
1.5559999999999998,1.762842935581566,1.3491570644184336,1.732,1.9155647024893403,1.5484352975106597,0.16082419669255615,2.224867528676987,0.1877667738475629,0.1338816195375494,2.3352333458587027,2.114501711495271,671744,1.4351919531822204,1.6814532995223999
1.6320000000000001,1.8217788186284234,1.4422211813715768,1.6919999999999997,1.8532947612292474,1.530705238770752,0.1483371303416788,2.1779661625623703,0.17224309670603893,0.1244311639773187,2.2665685066151386,2.089363818509602,835584,1.527717936038971,1.7431083559989928
1.608,1.7758570820668584,1.4401429179331418,1.65,1.8506489471689298,1.44935105283107,0.1409865722991526,2.1802979737520216,0.15611015066782444,0.12586299393048075,2.244352619498894,2.116243328005149,999424,1.482564675807953,1.6919341683387756
1.564,1.7286329250180534,1.3993670749819467,1.7619999999999998,1.9580510137693756,1.565948986230624,0.1186098200269043,2.1603342190384867,0.1350644621356641,0.1021551779181445,2.27198175541179,2.0486866826651835,1163264,1.5264034748077393,1.6597805142402648
1.6580000000000001,1.7691575458527222,1.546842454147278,1.6560000000000001,1.817691063451262,1.4943089365487383,0.12794992290437218,2.1680770471692083,0.1497426638735757,0.10615718193516865,2.281728361182555,2.0544257331558615,1327104,1.5215194582939149,1.760732078552246
1.7240000000000002,2.0006658634526495,1.4473341365473509,1.734,1.8566539848516956,1.6113460151483043,0.1243566858582198,2.1349746704101564,0.14377586859510416,0.10493750312133543,2.234205689401337,2.0357436514189757,1490944,1.5666888236999512,1.8225157380104064
1.5640000000000003,1.6920000000000002,1.4360000000000004,1.586,1.8045497654997598,1.3674502345002404,0.12298469115048645,2.1999505668878556,0.14672418844281226,0.09924519385816062,2.293031934044901,2.10686919973081,1654784,1.6477980852127074,1.6682509779930115
1.666,1.9045036687348855,1.4274963312651143,1.714,1.948444023169711,1.4795559768302888,0.11569405896589155,2.217546874284744,0.1327311867299744,0.09865693120180871,2.306356616882086,2.1287371316874024,1818624,1.5864233493804931,1.7604931592941284
1.6740000000000002,1.8835805334471694,1.464419466552831,1.704,1.9586841180757055,1.4493158819242944,0.11452004746533924,2.1814901888370515,0.13819029784604359,0.09084979708463488,2.26897249405142,2.094007883622683,1982464,1.5616715788841247,1.7742687940597535
1.6300000000000001,1.9172281323269016,1.3427718676730986,1.8059999999999998,1.9572745847788053,1.6547254152211943,0.11594057669863103,2.1298491030931475,0.1366735247971316,0.09520762860013046,2.2152395393287674,2.0444586668575275,2146304,1.6509453892707824,1.731820523738861
1.594,1.7146813987323648,1.4733186012676354,1.7400000000000002,1.931624633072056,1.5483753669279445,0.11989885559305544,2.19003840982914,0.13882545996205303,0.10097225122405784,2.2762048665783237,2.103871953079956,2310144,1.5586063385009765,1.6822830796241761
1.596,1.7365133445620025,1.4554866554379977,1.7079999999999997,1.9119999999999997,1.5039999999999998,0.11111737322062247,2.2233226388692855,0.12929252215493772,0.09294222428630722,2.3295357609971825,2.1171095167413885,2473984,1.561306607723236,1.6772799611091613
1.6700000000000004,1.8267801007781284,1.5132198992218724,1.5660000000000003,1.7676035713969376,1.364396428603063,0.11890218313783404,2.202706070244312,0.15144701447847367,0.08635735179719442,2.2832399809774953,2.122172159511129,2637824,1.72048659324646,1.7493784785270692
1.7080000000000002,1.936945408340067,1.4790545916599334,1.7259999999999998,1.9395509306933592,1.5124490693066404,0.1100065181963145,2.232325902581215,0.1303362889259803,0.08967674746664872,2.3166423363874937,2.1480094687749363,2801664,1.697611916065216,1.778055226802826
1.7880000000000003,1.9728675201326618,1.6031324798673388,1.6099999999999999,1.8571032172999775,1.3628967827000222,0.11648338176310058,2.189783188700676,0.12585564858840728,0.10711111493779389,2.257122181842932,2.1224441955584195,2965504,1.7011173248291016,1.8911007523536683
1.7879999999999998,1.9472984620139189,1.6287015379860807,1.738,1.9352713866732831,1.5407286133267168,0.11306731747463342,2.202818548679352,0.13054437488027984,0.09559026006898699,2.2753583693726993,2.1302787279860045,3129344,1.6779971718788147,1.8698110818862914
1.668,1.8882180737360128,1.447781926263987,1.656,1.9097400244344593,1.4022599755655405,0.11676722131669519,2.260613778233528,0.13107779849791976,0.10245664413547062,2.3233644472114734,2.1978631092555827,3293184,1.7197563290596007,1.7649380207061767
1.78,2.02265201420965,1.5373479857903505,1.7960000000000005,1.9404437606821427,1.6515562393178582,0.12724748821929094,2.2276748448610304,0.1481646875890722,0.10633028884950968,2.2825405394602596,2.172809150261801,3457024,1.796180748939514,1.883344340324402
1.8960000000000001,2.072363261480389,1.7196367385196112,1.6040000000000003,1.832175371151227,1.3758246288487737,0.10711194090545173,2.2038851410150526,0.12269436594569791,0.09152951586520555,2.288791863439062,2.1189784185910434,3620864,1.8044554114341735,1.9770944952964782
1.846,2.061044181506964,1.6309558184930362,1.6260000000000001,1.7340925529349733,1.517907447065027,0.11461167875677343,2.2490917474031447,0.13513738303492667,0.09408597447862017,2.307541896331495,2.1906415984747944,3784704,1.8575608372688293,1.9397165656089783
2.048,2.292491308638978,1.803508691361022,1.6440000000000001,1.8235104453785351,1.4644895546214651,0.11788365151733157,2.2123707830905914,0.14167956917976504,0.0940877338548981,2.287240600333581,2.137500965847602,3948544,1.9803830742836,2.1305708408355715
1.98,2.3102120530810466,1.6497879469189534,1.6920000000000002,1.8914392137970868,1.4925607862029135,0.12447654530405997,2.2010028570890428,0.15355824219685213,0.09539484841126779,2.254248016919018,2.1477576972590673,4112384,1.9864013552665711,2.0496989727020263
2.04,2.332574776766556,1.7474252232334442,1.72,1.9128730152198592,1.5271269847801408,0.10443324767984448,2.2063240706920624,0.1257942264269905,0.08307226893269845,2.314335129785536,2.098313011598589,4276224,1.9904498338699341,2.1100170612335205
2.212,2.576,1.8480000000000003,1.7700000000000002,1.979045449603669,1.5609545503963316,0.10625922167673704,2.1849762082099913,0.11753354485105631,0.09498489850241777,2.259633208625228,2.1103192077947543,4440064,2.050997996330261,2.2706417202949525
2.1639999999999997,2.4891830253872422,1.8388169746127572,1.732,1.967660773146487,1.496339226853513,0.10495090587064622,2.1757988944649695,0.11505067108433041,0.09485114065696203,2.2583519659283904,2.0932458230015487,4603904,2.0641688227653505,2.235594928264618
2.2359999999999998,2.4498784701647174,2.022121529835282,1.7079999999999997,1.9828381341808299,1.4331618658191696,0.10690601924434302,2.189116734266281,0.12756451374527994,0.0862475247434061,2.2480288885722235,2.1302045799603384,4767744,2.1141301512718202,2.279644083976746
2.322,2.6164078803293145,2.0275921196706856,1.8039999999999998,1.9671686244349689,1.6408313755650308,0.11032102024182673,2.199902394413948,0.13333475572795062,0.08730728475570285,2.2827905267126973,2.1170142621151986,4931584,2.2587010622024537,2.356394720077515
2.4539999999999997,2.7826396202529446,2.125360379747055,1.7599999999999998,1.923707055437449,1.5962929445625507,0.10359615907073016,2.1817288130521773,0.12832816966469268,0.07886414847676765,2.266646100195977,2.0968115259083775,5095424,2.295999026298523,2.4987688064575195
2.694,3.079647507446891,2.3083524925531087,1.906,2.0431276777313756,1.7688723222686242,0.10372847309336061,2.20459668636322,0.12068684329406879,0.08677010289265244,2.246561132241285,2.1626322404851552,5259264,2.4155097007751465,2.6793959736824036
2.466,2.736414496652824,2.1955855033471763,1.7839999999999996,1.9204697768738554,1.6475302231261437,0.09816479263827202,2.224943217635155,0.11444088808625598,0.08188869719028806,2.2887282949112007,2.161158140359109,5423104,2.4065152406692505,2.4586443066596986
2.7460000000000004,3.1334067629765907,2.35859323702341,1.8379999999999999,2.147509289036694,1.5284907109633057,0.10470849871635435,2.222916916012764,0.12049521214010274,0.08892178529260596,2.2854899477721693,2.1603438842533587,5586944,2.473659896850586,2.7019021034240724
2.8779999999999997,3.1923819333231473,2.563618066676852,1.89,2.1773673607075095,1.6026326392924901,0.0986815210431814,2.2004916787147524,0.11986130517140474,0.07750173691495806,2.2655054003172914,2.1354779571122133,5750784,2.524818229675293,2.829105019569397
2.724,3.1004890436652843,2.347510956334716,1.932,2.088767343538123,1.7752326564618766,0.08264236445538697,2.2242842853069305,0.0958953908795322,0.06938933803124175,2.2975275630105387,2.151041007603322,5914624,2.6480607986450195,2.679635167121887
2.812,3.332322976621252,2.291677023378748,1.8360000000000003,2.070571950582332,1.6014280494176683,0.10948603958822785,2.205646499991417,0.1355930286241057,0.08337905055235002,2.2557913388174535,2.1555016611653803,6078464,2.599534249305725,2.759044575691223
3.0100000000000002,3.2808874304946616,2.739112569505339,1.8999999999999997,2.1584569596664016,1.641543040333598,0.08477341611869628,2.2250825494527815,0.09552954104419348,0.07401729119319908,2.289769810927784,2.160395287977779,6242304,2.6791468620300294,2.9195229530334474
3.024,3.3856407056734628,2.6623592943265373,1.8080000000000003,1.9566472334084966,1.659352766591504,0.09282609950751061,2.226742073893547,0.11120830917186048,0.07444388984316075,2.273100953655778,2.1803831941313163,6406144,2.736132287979126,2.919520115852356
3.3259999999999996,3.633382497875204,3.0186175021247954,2.024,2.2502388118780683,1.7977611881219318,0.0950527990702539,2.2358703702688216,0.11682027813551463,0.07328532000499316,2.306356230520453,2.1653845100171902,6569984,2.7539255142211916,3.1862783193588258
3.2060000000000004,3.6018838213415654,2.8101161786584354,1.9620000000000002,2.2243661563540544,1.699633843645946,0.09068629075773056,2.2551528185606005,0.12146309090414979,0.05990949061131133,2.3196398506933593,2.1906657864278416,6733824,2.8604570865631103,3.068654203414917
3.2300000000000004,3.4426499470961613,3.0173500529038395,1.9460000000000002,2.1546240638085647,1.7373759361914356,0.09228030731901522,2.248567035794258,0.11438311454184345,0.07017750009618699,2.3099946609820194,2.187139410606497,6897664,2.8313297033309937,3.081767439842224
3.3280000000000003,3.5381808744867147,3.117819125513286,2.1399999999999997,2.394558441227157,1.8854415587728426,0.1078088842798024,2.243784761428833,0.14196451762936294,0.07365325093024186,2.295279257442469,2.1922902654151972,7061504,2.9219714879989622,3.1660881280899047
3.466,3.8162056538664104,3.11579434613359,2.0420000000000003,2.2454600697925766,1.8385399302074241,0.08752734889276323,2.2558028936386108,0.11368654933566916,0.0613681484498573,2.3407032319986,2.1709025552786216,7225344,3.0005879402160645,3.2346325397491453
3.4220000000000006,3.9241115413929464,2.919888458607055,2.018,2.354505572019246,1.6814944279807538,0.10658361194655297,2.2383851751685144,0.14676003190795076,0.06640719198515518,2.346415241704859,2.1303551086321697,7389184,3.1325668334960937,3.1948235750198366
3.5919999999999996,3.8698776709273344,3.314122329072665,2.0639999999999996,2.2866746505554683,1.8413253494445312,0.09948658715002234,2.2378656595945357,0.12714835373040748,0.07182482056963721,2.2753831186561544,2.200348200532917,7553024,3.050963878631592,3.3316532135009767
3.6659999999999995,3.914684539125374,3.417315460874625,1.986,2.276798899585263,1.6952011004147367,0.09501467668451366,2.2362113028764723,0.12290616658764365,0.06712318678138367,2.2952716792344163,2.1771509265185283,7716864,3.2264273881912233,3.4375897884368896
3.5140000000000002,3.854828402572321,3.1731715974276793,1.8699999999999999,2.1017326045251292,1.6382673954748705,0.08970038346014911,2.2544700384140013,0.11283037714941005,0.06657038977088817,2.3141342607063042,2.1948058161216983,7880704,3.0672566175460814,3.2549320936203
3.4259999999999997,3.9764216565506847,2.8755783434493147,2.03,2.190312195418814,1.8696878045811858,0.09215402244590218,2.2653012722730637,0.11900892760007366,0.0652991172917307,2.323559146970248,2.2070433975758794,8044544,3.0593655824661257,3.201966667175293
3.6699999999999995,4.061331061890057,3.278668938109942,2.19,2.376815416922694,2.003184583077306,0.10579898236319421,2.2466784745454786,0.12784664218160172,0.0837513225447867,2.2974873340844204,2.195869615006537,8208384,3.1615520238876345,3.377827501296997
3.7679999999999993,4.190393181763152,3.3456068182368464,2.2359999999999998,2.4958153190248793,1.9761846809751202,0.1260574855841696,2.2329471826553347,0.15897375537946185,0.09314121578887735,2.291802517756597,2.1740918475540725,8372224,3.2482795238494875,3.4647526264190676
4.01,4.549425620451976,3.470574379548023,2.078,2.3956727876290316,1.760327212370968,0.11912258700467644,2.2306903839111327,0.1477387424403631,0.09050643156898977,2.2973877239592455,2.16399304386302,8536064,3.247746777534485,3.6635309934616087
4.002,4.561531947255919,3.442468052744081,2.334,2.669386344385099,1.9986136556149012,0.11754720718599851,2.2440352886915207,0.1569466123037119,0.07814780206828512,2.315348313878552,2.1727222635044896,8699904,3.3291852951049803,3.617784333229065
4.1480000000000015,4.594156923066315,3.7018430769336885,2.1420000000000003,2.4093499579203264,1.8746500420796746,0.10349863790906963,2.256046023964882,0.1254089125847327,0.08158836323340657,2.3134251962162753,2.198666851713489,8863744,3.38955135345459,3.7165534257888795
3.906,4.459393169455497,3.3526068305445036,2.168,2.4002412538719167,1.9357587461280836,0.10627747969701884,2.2357832700014115,0.1302983627484657,0.08225659664557199,2.2899936223608424,2.1815729176419807,9027584,3.3871225118637085,3.5350850582122804
4.4,4.94207010616709,3.8579298938329103,2.3039999999999994,2.7303144379445756,1.8776855620554231,0.10511312219314273,2.250907266139984,0.1262419009189373,0.08398434346734815,2.3289400601837893,2.172874472096179,9191424,3.6129391193389893,3.9267629861831663
4.074,4.309465496410833,3.838534503589167,2.174,2.50288295790448,1.8451170420955199,0.10015836800448592,2.272987422347069,0.12037291984365828,0.07994381616531357,2.3350972488486903,2.2108775958454476,9355264,3.4814040899276733,3.671126675605774
4.284000000000001,4.639617772334287,3.9283822276657148,2.1580000000000004,2.4030224479512032,1.9129775520487973,0.09765896177850661,2.25572407245636,0.11946016272389912,0.0758577608331141,2.302200911006077,2.209247233906643,9519104,3.541760063171387,3.835573148727417
4.342,4.753383033194126,3.930616966805873,2.268,2.4285490579231155,2.107450942076884,0.10232066242024299,2.256282863020897,0.13790934528518045,0.06673197955530553,2.327400573036434,2.18516515300536,9682944,3.494846224784851,3.8388806104660036
4.2,4.796992462263972,3.603007537736028,2.3040000000000007,2.530061938415117,2.0779380615848844,0.10040143351070581,2.271693727374077,0.12367672826237293,0.07712613875903869,2.319947263317495,2.223440191430659,9846784,3.5603995084762574,3.7646475553512575
4.452,5.046925205382996,3.857074794617004,2.216,2.5359749990233613,1.8960250009766388,0.10719940792769189,2.257040321826935,0.13010504933137168,0.08429376652401209,2.326798598422442,2.1872820452314277,10010624,3.7828734874725343,3.9277675628662108
4.3519999999999985,4.948737798367087,3.75526220163291,2.4699999999999998,2.9853057344916705,1.9546942655083293,0.11201312760822472,2.2435958206653597,0.16297381994033008,0.06105243527611936,2.3274840415557914,2.159707599774928,10174464,3.739073324203491,3.865206718444824
4.596,5.106278355410065,4.085721644589936,2.35,2.865538553359494,1.834461446640506,0.10680337892845268,2.258799412846565,0.14085073183809294,0.07275602601881243,2.309691661479988,2.2079071642131423,10338304,3.7947155952453615,4.01549003124237
4.273999999999999,4.65694124875756,3.8910587512424386,2.298,2.5690645679538364,2.0269354320461637,0.11462547108530996,2.2646266520023346,0.1334204439003071,0.09583049827031281,2.3248034894339384,2.2044498145707307,10502144,3.649757480621338,3.7515610694885253
4.6659999999999995,5.024892741637386,4.307107258362613,2.3199999999999994,2.601424945589405,2.0385750544105936,0.11063739028759298,2.2683394640684127,0.1385142993572705,0.08276048121791545,2.3345782879554746,2.2021006401813508,10665984,3.8296374797821047,4.068572187423706
4.616,5.271243466201685,3.9607565337983135,2.254,2.571622417344872,1.936377582655128,0.11456673094071443,2.2414968252182006,0.142127726475286,0.08700573540614287,2.272159274741438,2.2108343756949633,10829824,3.699532389640808,4.023303413391114
4.486000000000001,4.9338437227426555,4.038156277257346,2.4059999999999997,2.7815582511408845,2.030441748859115,0.132301224861294,2.2413415044546126,0.16210782720412792,0.10249462251846009,2.3217992637001985,2.1608837452090266,10993664,3.7340298891067505,3.913305234909058
4.744000000000001,5.478836036133233,4.009163963866769,2.29,2.610405992453325,1.9695940075466754,0.13731517787091432,2.2292388409376143,0.18424424552689034,0.09038611021493831,2.3069746717510444,2.151503010124184,11157504,3.852260875701904,4.082739973068238
4.754,5.346827124885492,4.161172875114507,2.424,2.784643868657156,2.063356131342844,0.11594581683166323,2.239787980914116,0.16355544150870527,0.0683361921546212,2.3160759920433547,2.163499969784877,11321344,3.820103311538696,4.088412785530091
5.048,5.782531142974891,4.313468857025109,2.646,3.19306855146316,2.09893144853684,0.11417495189234612,2.268313604593277,0.14614841119635577,0.08220149258833648,2.3258715408429205,2.210755668343633,11485184,4.142398977279663,4.316968822479248
4.724,5.389059395843709,4.058940604156291,2.5140000000000002,3.0694133595800523,1.9585866404199481,0.14008782412856818,2.249917271733284,0.18631030471099008,0.09386534354614628,2.3095109782524963,2.1903235652140713,11649024,3.856175947189331,4.022063660621643
5.046,5.608711293648883,4.483288706351117,2.242,2.641444614433591,1.8425553855664092,0.13195160785689947,2.2614536613225935,0.1803663115896734,0.08353690412412554,2.3113672036088095,2.2115401190363775,11812864,4.041500043869019,4.291662430763244
5.127999999999998,5.842769893042508,4.413230106957489,2.434,2.883893320688361,1.9841066793116398,0.12051961263641711,2.2254380971193313,0.1583781142278624,0.08266111104497183,2.2974826296780844,2.153393564560578,11976704,4.03129506111145,4.375129246711731
5.11,5.820056335793154,4.399943664206846,2.444,2.751610142875686,2.136389857124314,0.1345414553303271,2.2284587204456328,0.16721144837344207,0.10187146228721214,2.2676718473725566,2.189245593518709,12140544,4.039368581771851,4.315523028373718
4.968,5.517923631061623,4.418076368938377,2.482,2.9102475919371877,2.0537524080628127,0.13369313618168235,2.2179685533046722,0.15777014592721095,0.10961612643615377,2.2825023150643675,2.153434791544977,12304384,4.011907577514648,4.178955006599426
5.098000000000001,5.6468497062038026,4.549150293796199,2.4619999999999997,2.810763530203489,2.1132364697965107,0.12818669490516182,2.231008547544479,0.1526128894552463,0.10376050035507736,2.298264906091212,2.1637521889977465,12468224,4.107597160339355,4.270171570777893
5.258,5.87193484996374,4.64406515003626,2.364,2.7386785288750874,1.989321471124912,0.1214748355094343,2.212394970655441,0.1563348878940387,0.0866147831248299,2.2727140268535924,2.15207591445729,12632064,4.103098964691162,4.402108144760132
5.282000000000001,5.909914006851258,4.654085993148744,2.5999999999999996,2.9591100109994146,2.2408899890005847,0.1134189995937049,2.229372778534889,0.15222698230122095,0.07461101688618886,2.2936180153614742,2.165127541708304,12795904,4.0287833452224735,4.422932386398315
5.136000000000001,5.714051900784005,4.557948099215997,2.5520000000000005,3.0105368033211732,2.0934631966788277,0.11974214445799587,2.24259929060936,0.15090083151908987,0.08858345739690188,2.3039272223787197,2.18127135884,12959744,4.007618951797485,4.299826169013977
5.494000000000001,6.057847497112474,4.930152502887528,2.55,2.934005208298012,2.1659947917019875,0.12867438816465432,2.1980203866958616,0.1675147535180438,0.08983402281126485,2.265809766304912,2.1302310070868113,13123584,4.416138315200806,4.598562860488892
5.353999999999999,6.210460156691482,4.497539843308516,2.76,3.216946386351834,2.3030536136481654,0.12668715110048648,2.210771843791008,0.1652183605053434,0.08815594169562956,2.2466101803265266,2.1749335072554894,13287424,4.341769599914551,4.4727681398391725
5.646000000000001,6.096159971565665,5.195840028434336,2.7359999999999998,3.1779773749865483,2.294022625013451,0.1331211233977228,2.2065898776054382,0.16702824985066272,0.09921399694478289,2.25713646814684,2.1560432870640365,13451264,4.370172548294067,4.683090925216675
5.574,6.403797565674906,4.744202434325094,2.7540000000000004,3.1435689926059314,2.3644310073940695,0.1200225925073027,2.23149117231369,0.15947347430004744,0.08057171071455796,2.291812970995279,2.171169373632101,13615104,4.319907855987549,4.609411597251892
5.467999999999999,6.072397220377459,4.863602779622539,2.516,3.025886261827086,2.006113738172914,0.12263788259588175,2.22665059864521,0.1669157825189459,0.07835998267281762,2.2786269210114023,2.174674276279018,13778944,4.405205917358399,4.54810049533844
5.796000000000001,6.267406406405345,5.324593593594657,2.636,2.960690621977291,2.311309378022709,0.12127120355144141,2.2126690328121184,0.15110712213847352,0.09143528496440931,2.2572937209111736,2.168044344713063,13942784,4.373593044281006,4.7750544309616085
5.5600000000000005,6.3254018552368425,4.7945981447631585,2.6380000000000003,3.022858415524463,2.2531415844755376,0.12625337941572065,2.2413315147161486,0.15126019901774462,0.10124655981369667,2.27820343856603,2.204459590866267,14106624,4.458838319778442,4.53940110206604
5.434,5.801047680826347,5.066952319173653,2.6740000000000004,2.9829401236485804,2.3650598763514203,0.1284280697349459,2.2659392207860947,0.1697133711639135,0.08714276830597827,2.316114130515851,2.2157643110563385,14270464,4.269806313514709,4.465290355682373
5.8759999999999994,6.553690194705515,5.198309805294484,2.642,3.017813783674841,2.266186216325159,0.15973615683615208,2.22022902071476,0.19053732075645383,0.12893499291585034,2.266075230175839,2.1743828112536807,14434304,4.520596027374268,4.7693212032318115
5.747999999999999,6.428540961294763,5.067459038705236,2.586,3.088796181369747,2.0832038186302526,0.1401228093076497,2.243951231241226,0.1882080856978735,0.09203753291742589,2.2967636512696274,2.191138811212825,14598144,4.4254192352294925,4.688876676559448
5.715999999999999,6.788410369215068,4.6435896307849305,2.836,3.361950568019467,2.310049431980533,0.13224751176312563,2.2417911112308504,0.16198043172309737,0.10251459180315389,2.2972766474349333,2.1863055750267675,14761984,4.370579981803894,4.631462025642395
6.164,7.119187939622355,5.208812060377644,2.546,2.9293588397311323,2.1626411602688673,0.12610732601024205,2.25210018157959,0.1638549469911335,0.08835970502935057,2.3022855131339344,2.2019148500252457,14925824,4.643130493164063,4.990061593055725
5.984,6.646588861964944,5.321411138035056,2.78,3.310433784746032,2.2495662152539677,0.11110325069166718,2.2360193699598314,0.1371571648326993,0.08504933655063507,2.300724302453866,2.1713144374657967,15089664,4.565502166748047,4.818174982070923
5.901999999999999,6.85495120546647,4.949048794533528,2.778,3.3470307548806124,2.2089692451193876,0.13694426626898343,2.2386502265930175,0.1648879292007555,0.10900060333721136,2.2947420287346842,2.1825584244513507,15253504,4.3858401536941525,4.759885835647583
5.874,6.534427134512203,5.213572865487796,2.628,2.9700175434096914,2.285982456590309,0.1317612308077514,2.240809366106987,0.15896393898839814,0.10455852262710467,2.2945427021715123,2.1870760300424616,15417344,4.566157341003418,4.737071394920349
6.325999999999999,7.183766868094121,5.468233131905876,2.976,3.3570301825315156,2.5949698174684843,0.14038251871243118,2.2310843765735626,0.17985672603735364,0.1009083113875087,2.314706450037372,2.1474623031097533,15581184,4.786664271354676,5.0378025531768795
6.026,6.945784757429693,5.106215242570307,2.8219999999999996,3.1935319636316635,2.4504680363683358,0.12392166242934759,2.2441142052412033,0.16389154611971557,0.0839517787389796,2.311616258099361,2.1766121523830457,15745024,4.660618448257447,4.792522430419922
6.196,7.148420075386906,5.243579924613093,2.8819999999999997,3.310900920959608,2.4530990790403915,0.1324500411748886,2.2379817217588425,0.1631127459204631,0.10178733642931409,2.294701554585484,2.181261888932201,15908864,4.782815313339233,4.973292636871338
5.913999999999999,6.792546526940946,5.035453473059052,2.8600000000000003,3.333624323699702,2.3863756763002986,0.12241842700168488,2.2678931266069413,0.15056473306766854,0.09427212093570121,2.328198219100614,2.2075880341132685,16072704,4.597828650474549,4.734731864929199
6.161999999999999,7.0654799389029055,5.258520061097093,2.734,3.1435900389413787,2.3244099610586213,0.13510838355869054,2.2458185881376265,0.1630335283967155,0.10718323872066557,2.2986690824295963,2.1929680938456566,16236544,4.697121047973633,4.933109378814697
6.268,7.013611158714782,5.522388841285218,2.868,3.4229198140272157,2.313080185972784,0.13640938471071418,2.238259646296501,0.17091710184253384,0.10190166757889453,2.2752870457200896,2.2012322468729124,16400384,4.766030168533325,4.942295122146606
6.377999999999999,7.423655775100007,5.332344224899991,2.8900000000000006,3.249916657019372,2.530083342980629,0.14635645262897015,2.2189216017723083,0.17532465202893488,0.11738825322900541,2.2816433668624896,2.156199836682127,16564224,4.793995475769043,5.073651742935181
6.364,6.880124016104657,5.847875983895343,2.732,3.2250882273995196,2.238911772600481,0.11591291576623912,2.2303857088088987,0.14243913989207893,0.08938669164039931,2.2933004345059285,2.167470983111869,16728064,4.877606391906738,5.0547205924987795
6.396,6.925437437286031,5.866562562713969,2.8620000000000005,3.17777840331473,2.546221596685271,0.1371847471222281,2.23287196457386,0.16946973819074312,0.10489975605371311,2.2818449415318174,2.183898987615903,16891904,4.964581441879273,5.047298765182495
6.536,7.665630027929499,5.4063699720705,2.724,3.0513896760742467,2.3966103239257537,0.1329184687696397,2.216282907128334,0.17469186680787135,0.09114507073140804,2.297455271814939,2.135110542441729,17055744,4.795122385025024,5.127659344673157
6.6659999999999995,7.601822632767556,5.730177367232443,2.904,3.3838166316417135,2.4241833683582863,0.12763047907501457,2.204966816306114,0.16412707476620478,0.09113388338382436,2.2310052259657507,2.1789284066464774,17219584,5.106782531738281,5.2666126728057865
5.9239999999999995,6.860538306744576,4.9874616932554225,2.8760000000000003,3.2918653628279233,2.4601346371720774,0.13573513352312144,2.186944770812988,0.184092458482382,0.08737780856386088,2.250140001341211,2.123749540284765,17383424,4.775973010063171,4.680562114715576
6.952000000000001,7.936040649566877,5.967959350433125,2.7479999999999998,3.2319173483147714,2.264082651685228,0.1297262788750231,2.2287296652793884,0.159228415257204,0.10022414249284224,2.2851660126975317,2.172293317861245,17547264,5.28570704460144,5.428701782226563
6.527999999999999,7.64443002467687,5.411569975323127,3.018,3.5843532466579493,2.4516467533420503,0.14120271373540164,2.228615126013756,0.1630264978296146,0.1193789296411887,2.2706094125992964,2.1866208394282154,17711104,4.90764696598053,5.1303798913955685
6.552,6.977130568178765,6.126869431821234,2.9879999999999995,3.5025250236868946,2.4734749763131045,0.1525628561619669,2.2194715082645415,0.19976237342723438,0.10536333889669944,2.294933953188126,2.144009063340957,17874944,5.040262985229492,5.121164274215698
6.464,7.500447779678263,5.427552220321738,3.218,3.8183632233906404,2.6176367766093596,0.14239649279043073,2.226051777601242,0.18262635318290532,0.10216663239795615,2.2808502789911005,2.1712532762113836,18038784,4.957074403762817,5.038645243644714
6.531999999999999,7.370484346902194,5.693515653097804,2.916,3.478551330991226,2.353448669008774,0.15128981824964283,2.234033000469208,0.17942220095368644,0.1231574355455992,2.2875010573621157,2.1805649435763,18202624,4.895598983764648,5.079651546478272
6.390000000000001,7.2928510397623745,5.487148960237627,3.0200000000000005,3.655106290316826,2.384893709683175,0.1526359228417277,2.2351171672344208,0.18076051111282584,0.12451133457062954,2.289415795696532,2.1808185387723094,18366464,5.106010913848877,4.97592601776123
6.672,7.876697472397116,5.467302527602883,2.8620000000000005,3.2292002178648596,2.4947997821351415,0.14175673872232436,2.214353138208389,0.1732683833841387,0.11024509406051003,2.251253670851377,2.1774526055654015,18530304,5.035431718826294,5.162672662734986
6.889999999999999,7.787518802031466,5.992481197968532,3.218000000000001,3.8209560514664407,2.615043948533561,0.14453312642872332,2.2272644996643067,0.1748321448679481,0.11423410798949854,2.2727417621707304,2.181787237157883,18694144,5.01739239692688,5.322554969787598
6.337999999999999,7.25784563922432,5.418154360775678,3.172,3.6727354590999126,2.6712645409000877,0.14955136654898524,2.2330641478300093,0.19309352672718316,0.10600920637078731,2.2711778926242903,2.1949504030357283,18857984,4.9125854730606076,4.918454480171204
6.906000000000001,7.987038389697609,5.824961610302392,3.062,3.7110269640007263,2.4129730359992734,0.13668050207197663,2.2028863787651063,0.15773041431027154,0.11563058983368171,2.2635773438675377,2.142195413662675,19021824,5.085036516189575,5.366271066665649
6.836,7.7410436453564,5.930956354643601,3.2619999999999996,3.9021531066862045,2.6218468933137946,0.12669880739413197,2.190215453505516,0.14712716135995202,0.10627045342831191,2.2225977187306682,2.157833188280364,19185664,5.2147012710571286,5.2965583324432375
6.790000000000001,7.684751362111285,5.895248637888717,2.976,3.6156123826193483,2.3363876173806517,0.14307362604886292,2.1922835797071456,0.20114272221358037,0.08500452988414547,2.2412806019743954,2.143286557439896,19349504,5.295980167388916,5.254009056091308
6.794,8.028343550232268,5.559656449767731,3.098,3.5128686539135003,2.6831313460864994,0.13976869825273747,2.21777620613575,0.16948450915797178,0.11005288734750317,2.26286569546626,2.17268671680524,19513344,5.160219335556031,5.203285598754883
7.248,8.395142536915095,6.100857463084905,3.282,3.8102764427835107,2.7537235572164893,0.14253106312826272,2.2093006789684297,0.16187388819829346,0.123188238058232,2.2577647791898765,2.160836578746983,19677184,5.3362781524658205,5.514033317565918
7.0840000000000005,7.939700882318116,6.228299117681885,2.9419999999999997,3.5597021936176034,2.324297806382396,0.14521114397794005,2.21523577272892,0.16404540171457077,0.12637688624130933,2.2582941456450056,2.172177399812834,19841024,5.1582293033599855,5.414150094985962
7.045999999999999,7.977151974706599,6.1148480252934,3.086,3.726315547210904,2.4456844527890955,0.13731950153596698,2.220857524871826,0.1717662385441104,0.10287276452782354,2.2827578768773633,2.158957172866289,20004864,5.204064846038818,5.408748197555542
7.3340000000000005,8.4225972625356,6.245402737464401,3.5199999999999996,4.28005262975665,2.7599473702433492,0.12595872320234772,2.2126776039600373,0.15438402544379848,0.09753342096089695,2.286435786138207,2.1389194217818677,20168704,5.348178100585938,5.563965797424316
7.176,8.221286563579577,6.130713436420423,3.0979999999999994,3.8028659447015434,2.3931340552984555,0.1371606568805873,2.1913986086845396,0.16373463154352577,0.11058668221764881,2.239461321928932,2.1433358954401474,20332544,5.368678045272827,5.4638392448425295
6.966000000000001,8.129685524529716,5.802314475470285,3.1679999999999997,3.6096514462786233,2.726348553721376,0.13204295458272097,2.2111661583185196,0.15402215632491403,0.11006375284052791,2.2709362177625256,2.1513960988745136,20496384,5.053381633758545,5.247536134719849
7.448,8.299971830520235,6.596028169479766,3.168,3.816333247643525,2.5196667523564753,0.14731926941312845,2.21494936645031,0.18614624392239548,0.10849229490386142,2.270642344555037,2.159256388345583,20660224,5.33369197845459,5.608941507339478
7.289999999999999,8.230478601564117,6.34952139843588,3.184,3.737953066604022,2.6300469333959784,0.1338731812313199,2.2165509700775146,0.18082334124715693,0.08692302121548284,2.275981093318381,2.1571208468366483,20824064,5.385826969146729,5.5124870300292965
7.298,8.128154202543119,6.467845797456882,3.1800000000000006,3.6167150100465983,2.743284989953403,0.12690352564677593,2.228987553715706,0.15767479426590603,0.09613225702764581,2.2525574250569886,2.205417682374423,20987904,5.366441345214843,5.515132284164428
7.19,8.106438759546977,6.2735612404530245,3.038,3.588087265804254,2.4879127341957457,0.13067456497810778,2.214857295155525,0.1735768731563764,0.08777225679983916,2.2605620058435547,2.1691525844674957,21151744,5.216292238235473,5.414503192901611
6.99,8.067636302283846,5.912363697716154,3.4539999999999997,3.863687685926731,3.0443123140732684,0.13475765623152253,2.2188270509243013,0.1709298112492983,0.09858550121374676,2.2701083825665407,2.167545719282062,21315584,5.225424098968506,5.263729763031006
7.386,8.446530056151168,6.325469943848832,3.31,3.7975448697299563,2.822455130270044,0.11817223583348091,2.1916703313589094,0.15514727444922474,0.08119719721773708,2.231439204736027,2.1519014579817917,21479424,5.466704320907593,5.552483987808228
6.992,7.860617292022212,6.123382707977788,3.226,3.560430859820083,2.891569140179917,0.13805699367076157,2.195615768432617,0.1776913023154904,0.09842268502603276,2.2543266594816433,2.136904877383591,21643264,5.13031907081604,5.28431658744812
7.598000000000001,8.422448906846265,6.773551093153737,3.006,3.630567050043468,2.3814329499565314,0.11654623029753564,2.264692947268486,0.13964180690093342,0.09345065369413784,2.3120451694938198,2.2173407250431523,21807104,5.365774297714234,5.706770515441894
7.362,8.402709373456394,6.321290626543606,3.434,3.954234562481195,2.9137654375188053,0.1227033519186079,2.228117656707764,0.15144183537322212,0.09396486846399367,2.29575091153132,2.1604844018842075,21970944,5.240292644500732,5.503929662704468
7.290000000000001,8.123990407618697,6.456009592381304,3.368,3.955142231490803,2.780857768509197,0.1201443191617727,2.2466056823730467,0.15262578316737518,0.08766285515617023,2.3142258540098646,2.178985510736229,22134784,5.49604983329773,5.486007356643677
6.797999999999999,7.485165191202231,6.110834808797767,3.3279999999999994,3.7423621604345643,2.9136378395654345,0.14992740768939253,2.241964641213417,0.1818827147819438,0.11797210059684127,2.3013689018014327,2.182560380625401,22298624,5.2342689037323,5.12124719619751
7.572,8.629060073978769,6.514939926021231,3.072,3.563707229965149,2.580292770034851,0.11662421091459689,2.249732494354248,0.14432305522538566,0.08892536660380812,2.282579017242218,2.216885971466278,22462464,5.453532791137695,5.614909315109253
7.162000000000001,8.158491846429262,6.165508153570738,3.3760000000000003,3.98478896179218,2.7672110382078206,0.14537659594789146,2.209078326821327,0.17422712737619608,0.11652606451958683,2.285795693115359,2.1323609605272953,22626304,5.201794052124024,5.337696313858032
7.6739999999999995,8.68833919376114,6.659660806238859,3.41,3.9705889759886475,2.849411024011353,0.11744478964246807,2.2202453315258026,0.15238106112709732,0.08250851815783883,2.2824904648800164,2.158000198171589,22790144,5.542872714996338,5.693889522552491
7.506,8.147189519565003,6.864810480434997,3.4140000000000006,4.052564014018955,2.775435985981046,0.1513477672357112,2.2144583255052566,0.20674048036544151,0.09595505410598087,2.257296944292567,2.171619706717946,22953984,5.498812627792359,5.583816289901733
7.444,8.211739539166768,6.676260460833232,3.4339999999999997,4.027568867108106,2.840431132891894,0.13040304901078342,2.206680750846863,0.16171949073547554,0.09908660728609131,2.253521422446108,2.159840079247618,23117824,5.432603788375855,5.545347023010254
7.463999999999999,8.359490926810539,6.568509073189459,3.2879999999999994,4.068061536034176,2.5079384639658224,0.13434798847883936,2.2144132822752,0.1524905211540076,0.11620545580367111,2.2600660936820387,2.1687604708683614,23281664,5.233722352981568,5.487273120880127
7.797999999999999,8.755348421422418,6.840651578577579,3.434,3.917077633512462,2.9509223664875384,0.12168545452877877,2.2445804089307786,0.15111961808754892,0.09225129097000861,2.275655938841488,2.213504879020069,23445504,5.511781024932861,5.7144392967224125
7.324000000000001,8.133434370409363,6.5145656295906385,3.216,3.566291307342903,2.8657086926570976,0.1492674224078655,2.2520099192857743,0.1961150407743284,0.10241980404140259,2.299962603309151,2.2040572352623977,23609344,5.437998723983765,5.436888980865478
7.4079999999999995,8.49979485252496,6.316205147475039,3.560000000000001,4.3915768154536305,2.7284231845463713,0.14413223410956558,2.2455931067466737,0.19051539163704845,0.0977490765820827,2.279541063818281,2.2116451496750664,23773184,5.441836977005005,5.465135097503662
7.714,8.93773363114691,6.490266368853091,3.8879999999999995,4.503805163992638,3.2721948360073614,0.12777757886797186,2.2232835441827774,0.1549107863792769,0.1006443713566668,2.2993550901973765,2.1472119981681783,23937024,5.58144998550415,5.665563011169434
7.434,8.008250816281528,6.859749183718473,3.6699999999999995,4.384548808689791,2.955451191310208,0.14751023291610177,2.2188871830701826,0.19650156597221566,0.09851889985998788,2.2825228529753367,2.1552515131650285,24100864,5.384838676452636,5.488099241256714
7.672,8.462301208400948,6.881698791599051,3.284,3.72352701850967,2.8444729814903296,0.12077978728339071,2.2586202174425125,0.15242142204158413,0.0891381525251973,2.307288510915345,2.20995192396968,24264704,5.459732151031494,5.607055377960205
7.967999999999999,8.861317412793458,7.0746825872065395,3.4799999999999995,4.2013875518748565,2.758612448125142,0.13105340832844375,2.2303515553474424,0.1610933760030911,0.10101344065379642,2.28653095981339,2.174172150881495,24428544,5.59131441116333,5.814047765731812
8.053999999999998,9.55714470361306,6.550855296386937,3.19,3.919561512142739,2.4604384878572607,0.11942965015769003,2.2160411357879637,0.14038681460169905,0.09847248571368099,2.256756510028509,2.1753257615474184,24592384,5.611747694015503,5.892087411880493
7.632000000000001,8.216136970239003,7.047863029760999,3.3340000000000005,3.7996221644208967,2.8683778355791043,0.13753794152289625,2.2355827033519744,0.17261390763378082,0.10246197541201167,2.2887876592577143,2.1823777474462345,24756224,5.536609554290772,5.611634540557861
8.022000000000002,9.013017658773043,7.03098234122696,3.3800000000000003,4.152372966901354,2.6076270330986464,0.11277015036903318,2.2113765090703965,0.1392334137384482,0.08630688699961817,2.2556254810798673,2.1671275370609258,24920064,5.528909397125244,5.856599807739258


==> data/progress-dodgeball-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.5360000000000001,0.7139438113562819,0.35805618864371835,0.608,0.7197855088998569,0.49621449110014304,0.666857424005866,2.7052708685398104,0.8603737074664681,0.4733411405452639,2.7071120946792746,2.703429642400346,16384,0.5481090659275651,0.7392176717519761
0.952,1.1610358820872626,0.7429641179127372,1.062,1.3528539152220578,0.7711460847779422,0.17142959889024495,2.636744478344917,0.19727094405271117,0.14558825372777873,2.6786060786913475,2.594882877998487,180224,0.8655893385410309,1.1351714074611663
1.168,1.4410860670191725,0.8949139329808273,1.242,1.458785608378416,1.025214391621584,0.18083391934633256,2.5483351409435273,0.2011080503495995,0.1605597883430656,2.6089311971220734,2.487739084764981,344064,0.9610817432403564,1.313601589202881
1.316,1.6409369169546606,0.9910630830453394,1.4620000000000002,1.7009058391919294,1.223094160808071,0.1656667975708842,2.3625917732715607,0.18332265889718025,0.14801093624458816,2.485544934736057,2.2396386118070644,507904,1.1088970065116883,1.4349242568016052
1.6800000000000002,1.9530567706540163,1.406943229345984,1.5659999999999998,1.7750071769102678,1.356992823089732,0.14113126611337062,2.3009135872125626,0.15554507596190434,0.1267174562648369,2.4508041215482885,2.1510230528768366,671744,1.1144207954406737,1.790005886554718
1.638,1.7695902731967679,1.506409726803232,1.766,1.9297192719260625,1.6022807280739375,0.13361382586881515,2.208927072584629,0.15229003445837264,0.11493761727925768,2.2874128941083027,2.1304412510609554,835584,1.1364410638809204,1.7331348657608032
1.674,1.818512975196001,1.529487024803999,1.598,1.743725769855575,1.4522742301444251,0.12462711576372383,2.2206964254379273,0.14211628437165083,0.10713794715579683,2.313359901777253,2.1280329490986016,999424,1.1844590783119202,1.7260895371437073
1.5319999999999998,1.7595434024532461,1.3044565975467535,1.6919999999999997,2.009893063780888,1.3741069362191114,0.10959157580509775,2.2496094793081283,0.12032776378496207,0.09885538782523343,2.3188409955809117,2.180377963035345,1163264,1.213880032300949,1.5964672684669494
1.7440000000000002,1.9775465692319203,1.5104534307680801,1.7600000000000002,1.9853885533916933,1.5346114466083072,0.11526041207835074,2.2481761038303376,0.1370880593952744,0.09343276476142708,2.3289310457062196,2.1674211619544557,1327104,1.2674997806549073,1.8059285879135132
1.7779999999999998,1.95854362353736,1.5974563764626397,1.7619999999999998,1.9885303511673433,1.5354696488326562,0.11436801133677361,2.2552524507045746,0.12446092492311385,0.10427509775043338,2.3437764204231524,2.166728480985997,1490944,1.2887647032737732,1.8083981633186341
1.766,1.984,1.548,1.6600000000000001,1.907547975148253,1.4124520248517474,0.10717656128108496,2.2501743376255035,0.12156510917370579,0.09278801338846414,2.3594626559557854,2.1408860192952215,1654784,1.2734734296798706,1.8035869359970094
1.778,1.9711734971469947,1.5848265028530053,1.7399999999999998,1.9796664348631237,1.5003335651368759,0.1074869049713015,2.263642427325249,0.12889615051225212,0.08607765943035088,2.3540426198971884,2.1732422347533094,1818624,1.312616801261902,1.8027399182319641
1.8020000000000003,2.05959658382828,1.5444034161717204,1.762,2.0639205193424255,1.4600794806575743,0.10873225126415484,2.2328363180160524,0.1198345216584186,0.09762998086989108,2.341845179221067,2.123827456811038,1982464,1.3751256823539735,1.8380117058753966
1.598,1.783569394028218,1.4124306059717822,1.5699999999999998,1.8247547840571396,1.31524521594286,0.10757352178916331,2.2848542660474775,0.12033441813389129,0.09481262544443533,2.398227749270204,2.171480782824751,2146304,1.3121660947799683,1.623854672908783
1.816,2.045573517636508,1.5864264823634922,1.7899999999999998,1.9833390803743516,1.596660919625648,0.10469305375590918,2.244499960541725,0.12260743902854744,0.08677866848327091,2.3239661465714074,2.1650337745120427,2310144,1.3212141275405884,1.8334829926490783
1.7579999999999998,1.9329171232326896,1.58308287676731,1.67,1.8262689988449403,1.5137310011550595,0.10280233649536963,2.279040330648422,0.12297428857745571,0.08263038441328355,2.3412850346699354,2.216795626626909,2473984,1.3957980751991272,1.7887455105781556
1.7599999999999998,1.9676535576386784,1.5523464423613211,1.652,1.8804206645643078,1.423579335435692,0.10041694967076178,2.3000016152858733,0.12111481295933316,0.07971908638219041,2.357237950589348,2.2427652799823985,2637824,1.3212446451187134,1.761475718021393
1.798,2.0028316381812146,1.5931683618187855,1.6880000000000002,1.9028860162970127,1.4731139837029876,0.10336902085691684,2.2803414672613145,0.11768480115051946,0.0890532405633142,2.337395253776773,2.223287680745856,2801664,1.3345077514648438,1.8028206467628478
1.7879999999999998,2.0481845498871905,1.5278154501128092,1.7740000000000002,1.9740099997500127,1.5739900002499878,0.102796674426645,2.301882192492485,0.11782326037923375,0.08777008847405625,2.3455765873204766,2.2581877976644935,2965504,1.4386868000030517,1.8013157486915587
1.762,1.8745877435603004,1.6494122564396996,1.748,1.9570358820872626,1.5389641179127374,0.10137922996655105,2.3074344247579575,0.11770396846523204,0.08505449146787006,2.377291320885908,2.237577528630007,3129344,1.440657615661621,1.770466184616089
2.05,2.2309419796509364,1.869058020349063,1.8239999999999998,2.019099974372115,1.6289000256278847,0.09610583139583463,2.257386413216591,0.10651192863878466,0.08569973415288461,2.319943945539619,2.194828880893563,3293184,1.4629336953163148,2.0476173400878905
2.0800000000000005,2.2684675038302364,1.8915324961697646,1.7459999999999998,1.902984075625523,1.5890159243744766,0.10765655301511286,2.252929410338402,0.12213517201488021,0.0931779340153455,2.3280478816558228,2.177810939020981,3457024,1.5304684281349181,2.046654450893402
2.012,2.199872297053078,1.824127702946922,1.7079999999999997,1.9928438168540785,1.423156183145921,0.1087468823418021,2.266702279448509,0.12668876344507515,0.09080500123852907,2.34919948977853,2.184205069118488,3620864,1.5887267351150514,1.9995747327804565
2.142,2.2601355154049787,2.023864484595021,1.782,2.0397518186162804,1.5242481813837194,0.1087133389897644,2.213255228102207,0.13761676613226206,0.07980991184726674,2.321524769827344,2.1049856863770704,3784704,1.5935228943824769,2.11013126373291
2.338,2.653017459833578,2.022982540166422,1.6600000000000001,1.9064142853001833,1.413585714699817,0.10366568714380257,2.255566638708115,0.11992449825412592,0.08740687603347923,2.3146091691683655,2.196524108247864,3948544,1.7544693231582642,2.2700885415077208
2.4360000000000004,2.7956442686878247,2.076355731312176,1.8059999999999998,1.9095567477279967,1.702443252272003,0.11074687745422121,2.1935107946395873,0.13630833022351282,0.0851854246849296,2.2507194489900404,2.1363021402891342,4112384,1.7824841380119323,2.3407790899276733
2.604,2.913295974755573,2.2947040252444273,1.8960000000000001,2.1117405849625888,1.6802594150374113,0.11593614164739843,2.2140714913606643,0.14167402536063864,0.09019825793415823,2.290528422846282,2.1376145598750464,4276224,1.8719490885734558,2.467465376853943
2.742,2.998507309837361,2.485492690162639,1.904,2.149242736895509,1.6587572631044907,0.09929274972528218,2.179321789741516,0.11612296044687895,0.08246253900368541,2.243889960235078,2.114753619247954,4440064,2.0020913243293763,2.586693358421326
2.726,2.9276035713969373,2.5243964286030627,1.848,2.1069517329542324,1.589048267045768,0.12200899650342759,2.178383669257164,0.14766548315419464,0.09635250985266053,2.248954009329478,2.10781332918485,4603904,2.01375652551651,2.552929329872131
3.0220000000000002,3.382605047108329,2.6613949528916714,2.038,2.3654690825100895,1.7105309174899102,0.09954766496084624,2.212118309736252,0.13362124115841678,0.0654740887632757,2.264397935427426,2.159838684045078,4767744,2.0248077154159545,2.7807252645492553
3.1420000000000003,3.5220473654690956,2.761952634530905,2.022,2.332412628609082,1.7115873713909175,0.11332250214181838,2.2022882968187334,0.15110671597040617,0.07553828831323059,2.2777382205267696,2.1268383731106972,4931584,2.21046667098999,2.858366918563843
3.346,3.7424895963326152,2.949510403667385,2.094,2.287711125132244,1.9002888748677556,0.12131877504289149,2.2386582255363465,0.15357578023715285,0.08906176984863011,2.3008482673861406,2.1764681836865525,5095424,2.252418279647827,3.0245893478393553
3.2960000000000003,3.680478868079899,2.9115211319201015,1.9779999999999998,2.188608641798004,1.7673913582019956,0.11959887938573951,2.2034279257059097,0.15735466944422039,0.08184308932725864,2.2940194867429007,2.1128363646689188,5259264,2.241756522655487,2.950236368179321
3.428,3.9626550289672773,2.8933449710327226,2.208,2.459586963096262,1.956413036903738,0.11790990428999064,2.1725595384836196,0.14500542134067154,0.09081438723930974,2.223029149320816,2.122089927646423,5423104,2.3058552384376525,3.022976875305176
3.6419999999999995,4.037013923805224,3.2469860761947746,2.274,2.585004823113726,1.962995176886274,0.11416875775903461,2.1807486027479173,0.1386977217109123,0.08963979380715692,2.2661597334370973,2.095337472058737,5586944,2.428230619430542,3.1768789768218992
3.748,4.0840000000000005,3.412,2.3459999999999996,2.7344378972242533,1.957562102775746,0.13339936137199399,2.1792258650064467,0.17642015109251033,0.09037857165147764,2.2334978434445945,2.124953886568299,5750784,2.4574527502059937,3.249956655502319
3.8200000000000003,4.45718129288296,3.1828187071170406,2.228,2.6334824287191743,1.8225175712808261,0.14440250596962864,2.1348050385713577,0.18579796787701222,0.10300704406224506,2.2234028815860674,2.046207195556648,5914624,2.5478845834732056,3.2740737199783325
4.1259999999999994,4.607252532460869,3.6447474675391303,2.416,2.7198157336281317,2.112184266371868,0.1281817712821066,2.1646622866392136,0.15674332698469529,0.09962021557951789,2.24260154406009,2.086723029218337,6078464,2.623449611663818,3.5047553300857546
4.138,4.718651358389868,3.557348641610131,2.3899999999999997,2.8054274906647363,1.9745725093352628,0.15635237284004685,2.1134457752108573,0.2066166660292875,0.10608807965080622,2.2356581622326983,1.9912333881890163,6242304,2.6341596603393556,3.4689720630645753
4.05,4.4719241638019795,3.62807583619802,2.464,2.942648096204299,1.9853519037957008,0.15459515494294465,2.1497441321611404,0.20812829627134322,0.10106201361454609,2.2283577674209583,2.0711304969013224,6406144,2.509270691871643,3.3651774644851686
4.462000000000001,5.228522015339417,3.6954779846605845,2.3899999999999997,2.7783555072353163,2.001644492764683,0.14812075868248936,2.137124887108803,0.18787348537347554,0.1083680319915032,2.2495941533915604,2.0246556208260453,6569984,2.7040138959884645,3.65971155166626
4.76,5.384243542217298,4.135756457782701,2.6340000000000003,2.902484636431957,2.3655153635680435,0.12803083937615153,2.1692737609148027,0.164694566469451,0.09136711228285208,2.238495262803664,2.1000522590259414,6733824,2.9262416839599608,3.8868849754333494
4.994000000000001,5.611611528389813,4.376388471610189,2.482,2.9350298003443043,2.028970199655696,0.1360079825855791,2.1336395263671877,0.17550849379240888,0.09650747137874935,2.221540541742464,2.0457385109919115,6897664,2.9714515924453737,4.0496536016464235
5.006,5.559826687692098,4.452173312307902,2.574,3.0030501136231056,2.144949886376894,0.1461481319274753,2.1418182626366615,0.18553366425979273,0.10676259959515788,2.223296200568277,2.060340324705046,7061504,2.9984848260879517,3.9963861227035524
5.229999999999999,6.078964074622712,4.381035925377286,2.81,3.1943175770115126,2.4256824229884875,0.13309466671198603,2.1278642058372497,0.1724721836797346,0.09371714974423745,2.2344452520404223,2.021283159634077,7225344,2.990032505989075,4.110683631896973
5.164,5.694870982443003,4.633129017556996,2.532,2.9774391091945116,2.0865608908054885,0.12901930762454866,2.141460929811001,0.1554124453530637,0.10262616989603363,2.2308947069092944,2.0520271527127076,7389184,3.0272809505462646,4.086002588272095
5.208,5.775111981887176,4.6408880181128245,2.374,2.7499840422145603,1.9980159577854402,0.14358907900750636,2.1404577076435087,0.18289739035101407,0.10428076766399866,2.228963513822996,2.0519519014640215,7553024,2.996658372879028,4.065928936004639
5.537999999999999,6.280452692095597,4.7955473079044015,3.128,3.695816871887407,2.5601831281125933,0.136547667812556,2.142741087079048,0.16339350046463408,0.10970183516047795,2.180749203788016,2.10473297037008,7716864,3.219651794433594,4.303695917129517
5.603999999999999,6.17690836963689,5.031091630363108,2.7660000000000005,3.324644788752209,2.207355211247792,0.1521507469937205,2.0860632181167604,0.18511106625329155,0.11919042773414945,2.158205745058621,2.0139206911748997,7880704,3.2189727306365965,4.346700692176819
5.854,6.691474775739544,5.016525224260456,2.9699999999999998,3.501733015713713,2.4382669842862863,0.1474886263720691,2.0960745096206663,0.18298256951366598,0.11199468323047224,2.1904225531714907,2.001726466069842,8044544,3.3302014112472533,4.477635097503662
6.1,6.957391392539019,5.24260860746098,2.9220000000000006,3.4391034712704998,2.4048965287295014,0.13731269771233198,2.053773871064186,0.162866146560339,0.11175924886432498,2.151934124485555,1.9556136176428174,8208384,3.3761918783187865,4.641565561294556
6.336,6.936519774861745,5.7354802251382555,3.0660000000000003,3.538783248434206,2.5932167515657945,0.14003756064921613,2.050460694730282,0.15833249494986795,0.12174262634856431,2.1505574801619156,1.9503639092986482,8372224,3.4858143091201783,4.770917272567749
6.7700000000000005,7.979867761368986,5.560132238631015,2.9440000000000004,3.3419748735787227,2.546025126421278,0.15787048870697615,2.0257607847452164,0.18310764461867704,0.13263333279527525,2.100715344263969,1.9508062252264635,8536064,3.6476029634475706,5.092497158050537
6.292,7.0861385269586155,5.497861473041384,2.93,3.382835510975012,2.477164489024988,0.13777218535542485,2.0517745479941367,0.16927942462133277,0.10626494608951692,2.1130381887340217,1.990510907254252,8699904,3.4879255056381226,4.681039142608642
6.540000000000001,7.3316564911626765,5.748343508837325,3.414,4.049361314528985,2.778638685471015,0.12181127429939805,2.0944660499691965,0.1503666116474025,0.09325593695139359,2.1848677918216937,2.0040643081166993,8863744,3.588917088508606,4.845734405517578
6.114000000000001,6.82982400071526,5.398175999284741,3.2600000000000002,3.9476045375068436,2.572395462493157,0.13711170218884944,2.0572055160999296,0.16037337726674103,0.11385002711095785,2.1194717074366296,1.9949393247632299,9027584,3.408698081970215,4.470249319076538
6.723999999999999,7.795589473632509,5.65241052636749,3.1999999999999997,3.694449188491598,2.7055508115084015,0.12992639476433393,2.057947415113449,0.15790826006380504,0.10194452946486282,2.1348510387637774,1.9810437914631207,9191424,3.564215326309204,4.914772653579712
6.464,7.1816517261179,5.746348273882101,3.2040000000000006,3.5597302348690656,2.8482697651309357,0.12991809761151668,2.0828692838549614,0.16119288945150867,0.09864330577152469,2.154218571406249,2.0115199963036736,9355264,3.5372150182724,4.718769073486328
6.432,6.99393949852275,5.8700605014772504,3.4619999999999997,3.9948001501501285,2.929199849849871,0.13295550430193542,2.0787128642201425,0.15384582840645045,0.1120651801974204,2.172678748874038,1.9847469795662471,9519104,3.560697150230408,4.680229735374451
6.911999999999999,7.778034641339478,6.04596535866052,3.2939999999999996,3.777491468383879,2.81050853161612,0.13346910774707793,2.0486351922154427,0.16809149109059254,0.09884672440356332,2.1132482248694715,1.984022159561414,9682944,3.6821171760559084,4.977362012863159
7.095999999999999,8.259711304405005,5.932288695594993,3.528,4.063103728262101,2.9928962717378993,0.10613787025213235,2.0987795770168303,0.1290137249099485,0.08326201559431622,2.1730764626964314,2.024482691337229,9846784,3.658903384208679,5.06098051071167
6.797999999999999,7.687469504817337,5.908530495182661,3.3200000000000003,3.919332962550868,2.7206670374491324,0.12125313784927128,2.1073367834091186,0.1456436602221364,0.09686261547640615,2.165455898943142,2.0492176678750953,10010624,3.6768198251724242,4.869687223434449
7.286,8.00053761272588,6.571462387274119,3.314,3.8409573037732754,2.7870426962267247,0.11410057898610826,2.111156402528286,0.13418612470239552,0.094015033269821,2.1760959921715206,2.0462168128850515,10174464,3.795456886291504,5.178075170516967
7.348000000000002,8.442539172437424,6.253460827562578,3.402,3.933522341957514,2.8704776580424864,0.11731348675675687,2.0793754041194914,0.14286565163946693,0.09176132187404683,2.1380200894759613,2.0207307187630215,10338304,3.7773513317108156,5.197095251083374
7.556,8.39594285519909,6.71605714480091,3.598,4.120949328329237,3.075050671670763,0.11267107794992622,2.1133387476205825,0.13818436849227156,0.08715778740758089,2.1937525062290337,2.0329249890121313,10502144,4.024629545211792,5.346435832977295
7.5,8.449357677590486,6.550642322409515,3.7300000000000004,4.467577114612432,2.992422885387569,0.11824462553486226,2.085229182243347,0.1445339563487969,0.09195529472092762,2.1723611378172176,1.9980972266694765,10665984,3.8866092920303346,5.271664333343506
7.312,7.8242655561327545,6.799734443867246,3.8,4.262428372831945,3.3375716271680553,0.11838298919610676,2.102098134160042,0.15334396102044912,0.08342201737176441,2.199020092715805,2.005176175604279,10829824,3.803781819343567,5.113138818740845
7.468000000000001,7.970489800891522,6.96551019910848,3.592,4.121014177503779,3.0629858224962208,0.11419553481973706,2.0847812429070474,0.14947410680572873,0.07891696283374539,2.1692369411403414,2.0003255446737533,10993664,3.9401770353317263,5.234605598449707
7.5920000000000005,8.592807673831492,6.5911923261685095,3.786,4.26949146838388,3.3025085316161205,0.10255982005037363,2.101578193902969,0.12901733884424796,0.0761023012564993,2.1809539517419556,2.0222024360639828,11157504,3.973091411590576,5.275393104553222
7.794,8.578706314489695,7.009293685510305,3.476,4.013609523725166,2.938390476274834,0.11727283047512169,2.0663769826292993,0.14912099954568864,0.08542466140455474,2.155069130327696,1.9776848349309026,11321344,3.877561068534851,5.369473123550415
8.190000000000001,9.235533356713216,7.144466643286788,3.812,4.319006903306059,3.30499309669394,0.11479490105994039,2.0595314756035803,0.16132633009389544,0.06826347202598534,2.105869125692046,2.0131938255151147,11485184,4.15532419681549,5.637199068069458
7.952,8.955282612228478,6.948717387771521,3.808,4.371787193895001,3.2442128061049984,0.10100479959510263,2.074751575291157,0.12773867823042623,0.07427092095977904,2.1300192704958882,2.0194838800864257,11649024,3.9761818170547487,5.452211523056031
8.084,8.885488615015834,7.282511384984166,4.116,4.5629272871508295,3.6690727128491702,0.12169944476336234,2.0693357035517694,0.1399832137988827,0.10341567572784198,2.1184064230548167,2.020264984048722,11812864,3.997385597229004,5.52092227935791
8.232,9.005470102848196,7.458529897151802,3.682,4.417578683758577,2.9464213162414232,0.12220949921756978,2.0767045304179192,0.14340628265718355,0.10101271577795601,2.118470975715536,2.0349380851203023,11976704,4.007541489601135,5.588933324813842
8.091999999999997,8.99887154547929,7.185128454520704,3.8220000000000005,4.616654641967189,3.0273453580328122,0.09945312985219054,2.084581470489502,0.12382760936778514,0.07507865033659594,2.178635372413839,1.9905275685651649,12140544,4.153314161300659,5.499612712860108
8.370000000000001,9.211629372111027,7.528370627888975,4.2,4.710842441463119,3.689157558536881,0.09110623565502465,2.1067438066005706,0.10395741301690134,0.07825505829314797,2.1631345146737426,2.0503530985273986,12304384,4.192388129234314,5.6897303581237795
8.448,9.114525318348823,7.7814746816511775,3.978,4.497187827284115,3.458812172715885,0.1165234449319541,2.0682023048400877,0.14444743100659305,0.08859945885731516,2.111694602346912,2.0247100073332636,12468224,4.187494874000549,5.695958042144776
8.587999999999997,9.37378368524677,7.802216314753224,4.212000000000001,4.840598440978023,3.5834015590219783,0.11266364250332114,2.0417439892888067,0.13244609411537675,0.09288119089126554,2.1244063332811614,1.959081645296452,12632064,4.256795644760132,5.800105094909668
8.604,9.560150615750468,7.647849384249531,4.004,4.3659723746365176,3.642027625363481,0.10415419177152212,2.067437808215618,0.13285243106097286,0.07545595248207136,2.113078424680979,2.021797191750257,12795904,4.305793642997742,5.790605926513672
9.022,9.67526564275186,8.36873435724814,4.182,4.529154144437309,3.8348458555626914,0.11745265112258492,2.0369718328118323,0.14352264281740099,0.09138265942776885,2.0992021842041018,1.9747414814195627,12959744,4.364205002784729,6.012518644332886
8.41,9.231376892784306,7.588623107215695,3.9559999999999995,4.45590399078223,3.4560960092177693,0.11388410748913882,2.0380943074822424,0.14738185524014236,0.08038635973813531,2.123620567467674,1.9525680474968108,13123584,4.208948159217835,5.5984804153442385
9.102,10.067047149107234,8.136952850892767,4.33,4.877010054752196,3.7829899452478046,0.10496991937980053,2.0389880016446114,0.1302498192559063,0.07969001950369474,2.1105068023108817,1.967469200978341,13287424,4.388805627822876,6.034440565109253
9.038,9.809204253100306,8.266795746899694,4.314,4.8482695948676096,3.77973040513239,0.09435252654366191,2.0392237931489943,0.11588384296957784,0.07282121011774599,2.1372073934672446,1.941240192830744,13451264,4.51191520690918,6.015606355667114
9.108,9.747762455916257,8.468237544083744,4.418000000000001,5.032325646542614,3.803674353457388,0.08782755620777602,2.0375162094831465,0.11022952243711336,0.06542558997843868,2.131085141361224,1.9439472776050688,13615104,4.4743751049041744,6.009172153472901
8.895999999999999,9.754827107164182,8.037172892835816,4.274,4.798217512107332,3.7497824878926687,0.09820620971731839,2.049518445134163,0.11524544931876327,0.08116697011587351,2.1128597632430526,1.9861771270252728,13778944,4.379900741577148,5.856408405303955
8.581999999999997,9.416095917745672,7.747904082254323,4.256,4.869827337286309,3.6421726627136914,0.11578428386710582,2.0093741327524186,0.15276870241656576,0.07879986531764589,2.106250757445775,1.9124975080590623,13942784,4.342965793609619,5.636956024169922
9.566,10.414058960214442,8.71794103978556,4.3,4.854256258422041,3.745743741577959,0.09688288588076827,2.050250707566738,0.10925701486262326,0.08450875689891327,2.094275592088608,2.0062258230448684,14106624,4.544619035720825,6.222394752502441
9.018,10.037233044990202,7.998766955009798,4.402,5.038769974166496,3.765230025833504,0.09503009235486384,2.060581311583519,0.1174738417297826,0.07258634297994508,2.132554699372209,1.9886079237948289,14270464,4.351422929763794,5.851713943481445
8.834,9.881475059368956,7.786524940631042,4.508000000000001,5.113323054244592,3.90267694575541,0.10069881114177401,2.0550666481256483,0.12196010305779373,0.07943751922575429,2.156377432279808,1.953755863971489,14434304,4.357276487350464,5.735012149810791
9.284,10.29671121253791,8.271288787462092,4.566000000000001,5.201550155377214,3.9304498446227876,0.10051060952246187,2.0507390201091766,0.12464747425888253,0.0763737447860412,2.1091323855029174,1.992345654715436,14598144,4.432707500457764,6.014295768737793
9.266,10.131057223540733,8.400942776459267,3.9639999999999995,4.6554217236969055,3.272578276303094,0.09787097820080815,2.038643427193165,0.12116311214705927,0.07457884425455702,2.118685225813496,1.9586016285728336,14761984,4.458830046653747,5.9909953594207765
9.3,9.848744020468562,8.75125597953144,4.5280000000000005,5.437602110815493,3.6183978891845077,0.09265635800547892,2.050760751962662,0.11314903605400878,0.07216367995694906,2.123777839151788,1.9777436647735356,14925824,4.450000381469726,5.998467826843262
9.428,10.308736055807868,8.547263944192133,4.644,5.19105027191292,4.09694972808708,0.10211555943824349,2.010944490134716,0.12130192106518392,0.08292919781130306,2.104152788031331,1.9177361922381013,15089664,4.50332989692688,6.083830738067627
9.494000000000002,10.429480625133413,8.55851937486659,4.502,4.992994908323905,4.011005091676094,0.08896012888289985,2.0336892306804657,0.10884309501502766,0.06907716275077204,2.1077244253288496,1.9596540360320818,15253504,4.408747243881225,6.062069368362427
9.592000000000002,10.344606138694074,8.83939386130593,4.796,5.512703564941601,4.079296435058399,0.09491722523234782,2.0350529447197916,0.10868547638815962,0.08114897407653601,2.1269056130302704,1.9432002764093128,15417344,4.555583047866821,6.147932243347168
9.690000000000001,10.673351412263186,8.706648587736817,4.354000000000001,5.173319229604678,3.5346807703953247,0.08343627112917598,1.9995810270309449,0.10607857980615393,0.06079396245219803,2.1019597919370194,1.89720226212487,15581184,4.555093789100647,6.181178426742553
9.654,10.914192048856046,8.393807951143954,4.366,4.840219358525145,3.891780641474855,0.09483157312497492,1.9612075120210648,0.11649622797408532,0.07316691827586452,2.042322917415789,1.8800921066263407,15745024,4.377430486679077,6.094208097457885
9.706,10.655949472340502,8.756050527659497,4.515999999999999,5.11705241036036,3.914947589639638,0.09095481028780336,2.023506315052509,0.1050795682458601,0.07683005232974663,2.1141252277224427,1.9328874023825755,15908864,4.49792001247406,6.1462091445922855
9.878000000000002,10.488930437938725,9.267069562061279,4.4959999999999996,5.10037074714119,3.8916292528588095,0.08157591810449953,1.999487316608429,0.10503897465484294,0.05811286155415613,2.067967517476685,1.9310071157401734,16072704,4.660673141479492,6.263426923751831
9.98,10.898651185162247,9.061348814837753,4.388,4.871338390778138,3.904661609221862,0.08478458416648205,1.971030157804489,0.10354598101189696,0.06602318732106713,2.0495798763399073,1.8924804392690708,16236544,4.720086622238159,6.305573415756226
9.732,10.481090114739207,8.982909885260792,4.779999999999999,5.312465961353399,4.2475340386466,0.08748058453202245,1.9848279163241387,0.10744669643664204,0.06751447262740287,2.095980834828487,1.8736749978197902,16400384,4.5577977180480955,6.174892997741699
10.052,11.019189743535362,9.084810256464637,4.796000000000001,5.335318087959232,4.25668191204077,0.09309651949442918,1.9712451085448266,0.11141935976781833,0.07477367922104003,2.0791205429177038,1.8633696741719494,16564224,4.817525434494018,6.365788745880127
9.780000000000001,10.683105752390052,8.87689424760995,4.834,5.542014124152901,4.125985875847098,0.07836159826256331,1.9868067741394042,0.09096375552203831,0.06575944100308831,2.1111944995156624,1.8624190487631458,16728064,4.644201850891113,6.151578664779663
10.05,10.8,9.3,4.772,5.61043664042073,3.9335633595792707,0.09272537906654177,1.9860489249229432,0.11209920037711596,0.07335155775596758,2.0938742153266587,1.8782236345192274,16891904,4.598610925674438,6.265002489089966
9.936000000000002,10.730923895728392,9.141076104271612,5.268000000000001,6.185047436068604,4.350952563931397,0.08312599207274611,1.9271830275654793,0.10284826449702814,0.06340371964846409,2.0080981360985484,1.8462679190324103,17055744,4.681702089309693,6.224548435211181
9.958,10.829570995387066,9.086429004612935,4.82,5.284844059873847,4.355155940126154,0.0887425650376826,1.9723259314894677,0.11812602834861463,0.05935910172675057,2.064417673249967,1.880234189728968,17219584,4.690691566467285,6.2440859317779545
9.924,10.654249272509052,9.193750727490947,5.103999999999999,6.1625575090659925,4.045442490934006,0.08602450140751894,1.960249127447605,0.10681459646282895,0.06523440635220892,2.0568607312058416,1.8636375236893685,17383424,4.713987064361572,6.180748796463012
10.22,10.959296963337467,9.480703036662534,4.380000000000001,4.972553795026242,3.7874462049737603,0.07712835790589448,1.9920574501156807,0.09659581749891136,0.05766089831287761,2.1036575316256365,1.8804573686057249,17547264,4.798069477081299,6.372145318984986
10.458000000000002,11.318532393347283,9.597467606652721,4.696,5.188406336271173,4.203593663728826,0.0923191233538091,1.9281972885131835,0.11342812314560252,0.07121012356201567,2.020061538883531,1.8363330381428362,17711104,4.798290777206421,6.471065378189087
10.486,11.320316486712327,9.651683513287674,4.884,5.5751324041021375,4.192867595897863,0.09055694653652605,1.992660178244114,0.11047955922447897,0.07063433384857312,2.0784833674058607,1.9068369890823673,17874944,4.774073934555053,6.47127046585083
10.305999999999997,10.887449911858276,9.724550088141719,4.914000000000001,5.543288487102696,4.284711512897305,0.08656038385815916,1.9477700963616371,0.11019794182080381,0.06292282589551451,2.0994556125748844,1.7960845801483898,18038784,4.864489221572876,6.381280326843262
10.47,11.76455011490479,9.175449885095212,4.872,5.598426871749662,4.145573128250338,0.08389999424107371,1.985153353214264,0.10634465181357441,0.061455336668573,2.0989603424012584,1.8713463640272696,18202624,4.733961582183838,6.420418071746826
9.952000000000002,10.895194571655288,9.008805428344715,4.804,5.4635634920157425,4.144436507984258,0.08795818155631421,1.9698850989341736,0.11012442934159278,0.06579193377103565,2.0529229413873504,1.8868472564809968,18366464,4.65692253112793,6.148542594909668
10.870000000000001,12.04235660103912,9.697643398960881,4.708,5.076152142462869,4.339847857537132,0.08694238839671013,1.9495394825935364,0.1043246186884081,0.06956015810501216,2.056276948013828,1.8428020171732447,18530304,4.9099531173706055,6.670456981658935
10.423999999999998,11.234323392233,9.613676607766996,5.078000000000001,5.908298741417812,4.2477012585821905,0.09056193581782276,1.9277083918452262,0.11334891694630245,0.06777495468934308,2.0375672125988546,1.8178495710915978,18694144,4.875839138031006,6.412802696228027
10.518,11.212864015473532,9.82313598452647,5.17,5.981184319375073,4.358815680624927,0.08718730364926154,1.9377656131982803,0.10936473491156425,0.06500987238695884,1.9995555986033384,1.8759756277932222,18857984,4.883001089096069,6.433968448638916
10.52,11.373932081608368,9.666067918391631,5.01,5.884951427223248,4.135048572776752,0.07412514553871002,1.91692708581686,0.09323921106460166,0.05501108001281839,2.0509518643100035,1.7829023073237167,19021824,4.758028364181518,6.381868648529053
11.373999999999999,12.387115985462671,10.360884014537326,5.466,6.411729348175259,4.520270651824742,0.08014523447491224,1.9576092436909676,0.09730393665133176,0.06298653229849273,2.047421351391359,1.8677971359905763,19185664,5.182841444015503,6.935785388946533
10.608,11.337065154838715,9.878934845161286,4.965999999999999,6.030520549355436,3.9014794506445627,0.09142434154637155,1.9090832263231277,0.11057588029291046,0.07227280279983264,2.002826039996879,1.8153404126493764,19349504,4.808718729019165,6.457358026504517
10.592000000000002,11.390708958257013,9.793291041742991,5.16,5.901134265838519,4.418865734161481,0.09470320716500277,1.9066189497709274,0.11508419259238263,0.07432222173762291,1.9977587789773035,1.8154791205645513,19513344,4.859837770462036,6.435976028442383
10.934,12.167760106341584,9.700239893658415,5.301999999999999,5.90542025156602,4.6985797484339775,0.09234156543388959,1.902568992972374,0.11536237011171872,0.06932076075606046,1.9972552931590597,1.8078826927856881,19677184,4.886583280563355,6.588453578948974
10.526,11.44882392686796,9.60317607313204,5.194000000000001,5.677656903186547,4.710343096813455,0.0783108804840594,1.8908096641302108,0.09612422205996402,0.06049753890815479,2.0061369224440435,1.7754824058163778,19841024,4.757922792434693,6.33371524810791
10.995999999999999,12.095301596469321,9.896698403530676,5.004,5.414053655025778,4.5939463449742215,0.08509088968858117,1.9012319818139076,0.10357816472761242,0.06660361464954992,2.009460299427978,1.7930036641998373,20004864,4.888309621810913,6.63558783531189
11.274,12.056204576821179,10.49179542317882,5.274,6.116902129550044,4.431097870449956,0.08973767464049155,1.8947667956352234,0.11286215320809512,0.06661319607288799,2.040171990407364,1.7493616008630828,20168704,5.047013139724731,6.789820194244385
10.294000000000002,10.832074344305694,9.75592565569431,5.127999999999999,5.986146840581493,4.269853159418505,0.09155517262406643,1.888934923708439,0.10841071337004152,0.07469963187809134,1.9861846709240365,1.7916851764928414,20332544,4.680652093887329,6.184947204589844
11.07,12.14793320757828,9.99206679242172,5.211999999999999,6.146117765594894,4.277882234405103,0.08711844598874445,1.9151216804981233,0.11129086472915822,0.06294602724833068,2.011701461014687,1.8185418999815595,20496384,4.964520359039307,6.652911901473999
11.492,12.792221519588105,10.191778480411896,5.151999999999999,5.854407289256026,4.449592710743972,0.10263630044646559,1.8819922089576722,0.13642182954039395,0.06885077135253721,2.0042046031622354,1.7597798147531087,20660224,5.0170197010040285,6.8424938201904295
11.361999999999998,12.511798243171382,10.212201756828614,5.529999999999999,6.328360820681977,4.731639179318022,0.07983631137758489,1.900984738767147,0.09502414983558169,0.06464847291958808,2.014426711966177,1.7875427655681169,20824064,5.0608573913574215,6.750380945205689
10.918000000000001,11.930341839498892,9.90565816050111,5.505999999999999,6.300886155370692,4.711113844629307,0.08234307081438597,1.8629092305898667,0.10168738206821683,0.0629987595605551,1.956117453130134,1.7697010080495994,20987904,4.866673994064331,6.4822609424591064
11.179999999999998,11.887446111021891,10.472553888978105,5.352,6.194529524705218,4.5094704752947825,0.07269149799831208,1.9263912707567215,0.08770090952524305,0.05768208647138111,1.9972213880959386,1.8555611534175043,21151744,5.0167951583862305,6.648845291137695
11.048,12.269808495632601,9.826191504367399,5.252000000000001,6.1999324870474695,4.304067512952532,0.07638680129311974,1.854159514605999,0.10208144470770386,0.05069215787853563,1.9641356255498839,1.7441834036621142,21315584,4.969723892211914,6.523046779632568
11.569999999999999,12.859503780529547,10.28049621947045,5.33,6.161781221235488,4.498218778764512,0.06957835901994254,1.8754989787936212,0.09066485229331,0.048491865746575075,1.975323313958334,1.7756746436289084,21479424,5.110058975219727,6.8284996509552
11.797999999999998,12.847016682422161,10.748983317577835,5.388,6.1072885373756485,4.668711462624351,0.07768149632029234,1.8774582356214524,0.09184838933598297,0.06351460330460171,1.9882724270827576,1.7666440441601472,21643264,5.255702257156372,6.979635906219483
11.373999999999999,12.2333043698248,10.514695630175197,5.082,5.854448056506067,4.309551943493933,0.08459145948290821,1.8499480694532395,0.11053403213216528,0.05864888683365114,1.9421847102651741,1.757711428641305,21807104,4.951639938354492,6.671243000030517
11.474,12.29760427390829,10.65039572609171,5.862,6.872799683419025,4.851200316580975,0.07937395488843317,1.9001355111598968,0.10232674016545518,0.05642116961141117,1.989263732355367,1.8110072899644265,21970944,5.058796834945679,6.733318519592285
11.338,12.363337017765378,10.31266298223462,5.31,5.862177507691141,4.757822492308859,0.0898137686308473,1.8594229802489282,0.11601073175449268,0.0636168055072019,1.9555021073067569,1.7633438531910994,22134784,4.922896003723144,6.660583543777466
11.548,12.486006396566676,10.609993603433324,5.518000000000001,6.048919956302266,4.987080043697735,0.07241729819215831,1.8960852473974228,0.0933290536324015,0.051505542751915115,1.9933241255318528,1.7988463692629928,22298624,5.061688947677612,6.749441051483155
11.464,12.701119234350514,10.226880765649486,5.558,6.531260499558058,4.584739500441942,0.08286496317014094,1.8792041063308715,0.09733693780115218,0.0683929885391297,1.996870422873285,1.761537789788458,22462464,4.9730161190032955,6.680494928359986
11.498,12.308700931293409,10.68729906870659,5.764,6.593062120712315,4.934937879287686,0.08161954251118002,1.8849213361740111,0.10596484122498097,0.05727424379737907,1.9899684993403581,1.7798741730076642,22626304,5.0739634990692135,6.729634571075439
11.762,12.512330593805158,11.011669406194843,5.956,6.808234709455089,5.103765290544912,0.0908959229011088,1.854558140039444,0.1154266619976844,0.06636518380453321,1.9706109804791867,1.7385052995997012,22790144,5.202371215820312,6.863617467880249
11.678,12.180191198648483,11.175808801351518,5.582,6.369626815185973,4.7943731848140265,0.07633100640960035,1.8853353992104531,0.10093923970059482,0.05172277311860588,2.00934666111711,1.7613241373037964,22953984,5.081391382217407,6.791894340515137
11.783999999999999,12.48530164693946,11.082698353060538,5.191999999999999,5.753155949803617,4.630844050196382,0.07715863641351459,1.8500416845083236,0.09263906277089025,0.06167821005613893,1.987478961228953,1.7126044077876943,23117824,5.185352087020874,6.856872415542602
12.294,13.066945017449495,11.521054982550506,5.944000000000001,6.742288168520617,5.145711831479384,0.0776310665067285,1.827691401541233,0.0944393408728002,0.060822792140656806,1.9213933259272584,1.7339894771552078,23281664,5.230071544647217,7.099482536315918
12.044,13.200850897912087,10.887149102087914,5.897999999999999,6.816888458954621,4.979111541045377,0.08195038749836382,1.834162174165249,0.1058741316393861,0.05802664335734155,1.9308344091373133,1.7374899391931846,23445504,5.141634798049926,6.9557887554168705
12.1,12.90214711867587,11.297852881324129,5.534000000000001,6.59226461719175,4.475735382808251,0.10053496072068806,1.8490404650568961,0.13771814136756988,0.06335178007380622,1.9681806687984191,1.7299002613153731,23609344,5.175135803222656,6.9637534618377686
11.796000000000001,12.681925504768884,10.910074495231118,5.572000000000001,6.346090433993343,4.797909566006659,0.08113755835220213,1.8815767928957938,0.10359630773691492,0.05867880896748933,2.012168364154384,1.7509852216372037,23773184,5.022400808334351,6.768993711471557
12.000000000000002,13.29454239019045,10.705457609809553,6.036,6.838635658315776,5.233364341684223,0.06994989272207018,1.8374239385128022,0.09121671560839398,0.04868306983574639,1.9364073247908642,1.7384405522347401,23937024,5.124188041687011,6.901303386688232
11.758000000000001,12.897348936893348,10.618651063106654,5.858,6.848533189751862,4.867466810248137,0.07426739647053178,1.8596919193863868,0.09447162850356873,0.05406316443749483,1.9526629948846734,1.7667208438881001,24100864,5.125712776184082,6.759931325912476
11.907999999999998,12.939666612816367,10.876333387183628,5.962,6.905798707352368,5.018201292647632,0.08560722661204631,1.82600077688694,0.10398151980275033,0.06723293342134229,1.9443239559215806,1.7076775978522993,24264704,5.234149169921875,6.847075366973877
12.558000000000002,13.6601234050686,11.455876594931404,6.494,7.836178825641352,5.1518211743586475,0.08458885364234445,1.7956892266869544,0.10864449033220214,0.06053321695248675,1.9260033317111929,1.665375121662716,24428544,5.224688768386841,7.149972677230835
12.081999999999999,13.155552979596255,11.008447020403743,5.38,6.326953008337795,4.433046991662205,0.07454992556013162,1.8385839641094208,0.09090328409669611,0.05819656702356714,1.9655251137686751,1.7116428144501665,24592384,5.068875312805176,6.852203369140625
12.357999999999999,13.34748269312808,11.368517306871917,5.45,6.346046873773911,4.553953126226089,0.06436629602685569,1.8667263075709344,0.08317808705173375,0.04555450500197762,1.9862396215596456,1.7472129935822232,24756224,5.172303056716919,7.036853694915772
12.258,13.66351627525262,10.852483724747378,6.071999999999999,7.238677333284571,4.905322666715428,0.07871838510036464,1.837603659927845,0.0908728539870858,0.06656391621364346,1.9831680295068121,1.6920392903488777,24920064,5.2673179626464846,6.96313362121582


==> data/progress-dodgeball-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.6180000000000001,0.7209368738596622,0.515063126140338,0.5619999999999999,0.6376042326857432,0.4863957673142567,0.620717678591609,2.704922243952751,0.7796846259182768,0.4617507312649411,2.7060752991499832,2.703769188755519,16384,0.37797964438796045,0.8240251481533051
0.884,1.0831582285520736,0.6848417714479264,0.962,1.1784162655624573,0.7455837344375428,0.17846155725419519,2.643366274237633,0.19807922103052583,0.15884389347786454,2.6816075570311226,2.6051249914441432,180224,0.9219916999340058,1.0396958768367768
1.2280000000000002,1.6312071427938748,0.8247928572061256,1.3039999999999998,1.5627353860607396,1.04526461393926,0.19642445184290408,2.527920165657997,0.21712274662294523,0.17572615706286293,2.6212526343359475,2.4345876969800466,344064,1.0678662061691284,1.393009603023529
1.4040000000000001,1.7618603079415207,1.0461396920584796,1.552,1.9283190136041495,1.1756809863958506,0.16681746840476988,2.3754444241523744,0.1940919003637553,0.13954303644578447,2.5658147827688196,2.1850740655359293,507904,1.0983361721038818,1.544253122806549
1.5799999999999996,1.8545177589883755,1.3054822410116238,1.6959999999999997,1.9224155471693583,1.4695844528306412,0.15808627512305973,2.257293623685837,0.1829375213185504,0.13323502892756905,2.3844338044772635,2.1301534428944104,671744,1.1550601124763489,1.7241399884223938
1.668,1.9297174048472894,1.4062825951527105,1.6760000000000002,1.7932348071180229,1.5587651928819775,0.14936398034915327,2.1956942960619927,0.17818008915900185,0.12054787153930467,2.3549522061538353,2.03643638597015,835584,1.2258309841156005,1.7789108395576476
1.634,1.8128966181905068,1.455103381809493,1.7720000000000002,2.0246974475533936,1.5193025524466068,0.1333227823488414,2.2240690916776655,0.14871047165226248,0.11793509304542033,2.345275198417632,2.102862984937699,999424,1.2053086161613464,1.7265809774398804
1.61,1.8163492185592183,1.403650781440782,1.576,1.7420843159362136,1.4099156840637865,0.13942027054727074,2.2477762579917906,0.16402306457345023,0.11481747652109124,2.3505546773117154,2.1449978386718658,1163264,1.3012826323509217,1.6974121928215027
1.566,1.7508350616089925,1.3811649383910076,1.7279999999999998,1.912217263034711,1.5437827369652886,0.13452778914943334,2.255414280295372,0.16277016596437346,0.1062854123344932,2.32787696528015,2.182951595310594,1327104,1.2371227383613586,1.64564448595047
1.6380000000000003,1.8453547684525247,1.430645231547476,1.6700000000000004,1.8887692848642152,1.4512307151357855,0.1342816442251205,2.2446450173854826,0.15552077231377076,0.11304251613647028,2.3638941731764564,2.1253958615945088,1490944,1.3256574153900147,1.6866224527359008
1.636,1.8225046916299963,1.4494953083700035,1.6219999999999999,1.9117516177694267,1.332248382230573,0.1179640575312078,2.291588616371155,0.1341928193084182,0.10173529575399741,2.354964117596755,2.228213115145555,1654784,1.3004878044128418,1.7066494464874267
1.608,1.798829767070025,1.4171702329299751,1.65,1.8122960258293468,1.487703974170653,0.12038380419835444,2.229469457268715,0.13530778889348005,0.10545981950322883,2.317500308267613,2.1414386062698165,1818624,1.3114011645317079,1.6654204726219177
1.6440000000000001,1.816,1.4720000000000002,1.7600000000000002,1.9647437422731158,1.5552562577268847,0.1136802573688328,2.2026954144239426,0.12878710415014674,0.09857341058751887,2.288223006149954,2.117167822697931,1982464,1.3608615517616272,1.6884129285812377
1.666,1.8214477404145843,1.5105522595854155,1.566,1.7201557653803452,1.411844234619655,0.1090750068426132,2.2295090064406393,0.12475087741139831,0.09339913627382809,2.3369709988816045,2.122047013999674,2146304,1.3073270678520204,1.7290928483009338
1.6279999999999997,1.784767343538123,1.4712326564618763,1.7619999999999998,1.9362297333981773,1.5877702666018223,0.10913853086531158,2.252701634168625,0.12523027460418706,0.0930467871264361,2.296828089447543,2.208575178889707,2310144,1.3630052924156189,1.683815562725067
1.7739999999999998,1.9916327181285018,1.5563672818714978,1.636,1.8100804411759115,1.4619195588240883,0.1151944783516228,2.2182686656713484,0.1294118881722185,0.1009770685310271,2.279685829847151,2.1568515014955456,2473984,1.3886357188224792,1.8169001579284667
1.7699999999999996,1.888406080924925,1.6515939190750741,1.7200000000000002,1.8779873412650523,1.562012658734948,0.11797020072117445,2.2475080728530883,0.14366970234296544,0.09227069909938346,2.312887201461727,2.1821289442444494,2637824,1.3347808718681335,1.818161916732788
1.6639999999999997,1.8383100685560072,1.4896899314439922,1.6759999999999997,1.8579450466487062,1.4940549533512932,0.11137796081602572,2.2530902951955794,0.13245101879638674,0.09030490283566471,2.3067653752321995,2.199415215158959,2801664,1.3006813287734986,1.704738187789917
1.9459999999999993,2.124448872229554,1.7675511277704443,1.624,1.8028407112488654,1.4451592887511349,0.11119675589725371,2.254477787017822,0.12296504127640755,0.09942847051809987,2.318179777753513,2.1907757962821313,2965504,1.4602919340133667,1.9965089440345765
1.6900000000000002,1.9409581638440958,1.4390418361559045,1.6440000000000001,1.813658480483588,1.4743415195164122,0.12410819940268988,2.2842284440994263,0.14389067527585478,0.10432572352952499,2.3151058586451683,2.2533510295536843,3129344,1.3776650309562684,1.7204798340797425
1.8980000000000001,2.139404225315134,1.656595774684866,1.704,1.9848273490954895,1.4231726509045104,0.12797736357897518,2.2527607053518297,0.15959145599422186,0.09636327116372849,2.34045711376201,2.1650642969416496,3293184,1.4698494791984558,1.9349507689476013
1.714,1.8872166273773971,1.5407833726226028,1.77,2.0269435735720975,1.5130564264279023,0.11884767552837724,2.257778376340866,0.14159468070062348,0.09610067035613101,2.2976038629672155,2.2179528897145167,3457024,1.437834048271179,1.7506735801696778
1.904,2.179942022896115,1.628057977103885,1.746,1.9485931884343597,1.5434068115656403,0.11974672945216294,2.215869154036045,0.14037145097676323,0.09912200792756265,2.329973745092315,2.101764562979775,3620864,1.4634583234786986,1.900653064250946
2.056,2.259135422809514,1.8528645771904861,1.6960000000000002,1.864237926758505,1.5277620732414954,0.12267935397103424,2.2809573978185655,0.1463025906064444,0.09905611733562408,2.348843621738379,2.213071173898752,3784704,1.6031509280204772,2.058026933670044
2.148,2.3472385504865967,1.9487614495134038,1.7280000000000002,1.9113466661818537,1.5446533338181467,0.11500185374170538,2.248092859983444,0.14131374601465777,0.08868996146875299,2.3197026013724913,2.176483118594397,3948544,1.5692798733711242,2.1372979640960694
2.186,2.592649726423122,1.779350273576878,1.7420000000000002,2.0012990551467555,1.4827009448532449,0.12359189763665195,2.2932433485984802,0.13418602908682803,0.11299776618647586,2.376480674093317,2.2100060231036434,4112384,1.65284765958786,2.1714726209640505
2.248,2.3914433686163292,2.104556631383671,1.8719999999999999,2.0898439808670415,1.6541560191329583,0.12449458846822381,2.2794095993041994,0.14611360620453553,0.10287557073191207,2.335282093990158,2.2235371046182406,4276224,1.7608560800552369,2.2465943336486816
2.2359999999999998,2.513387815161373,1.9586121848386269,1.8779999999999997,2.067198308660516,1.6888016913394834,0.1160171370953321,2.2507568508386613,0.13250833362054062,0.09952594057012357,2.32848823298072,2.1730254686966024,4440064,1.8084717631340026,2.2078962922096252
2.48,2.921633332075377,2.038366667924623,1.8660000000000003,2.1216638417923037,1.610336158207697,0.10415977798402307,2.2306214332580567,0.11921764024955636,0.08910191571848977,2.2889926937909486,2.172250172725165,4603904,1.8921162605285644,2.4168666005134583
2.622,2.840073382144635,2.403926617855365,1.7920000000000003,2.0200701646423753,1.5639298353576254,0.11541860541328783,2.2461991220712663,0.1337269309197253,0.09711027990685037,2.301116545021431,2.1912816991211015,4767744,1.9105986118316651,2.523848056793213
2.8240000000000003,3.2069151342007784,2.441084865799222,2.012,2.237955747879978,1.7860442521200224,0.1195019331295043,2.1919244170188903,0.14990747580132766,0.08909639045768095,2.269609386367395,2.1142394476703856,4931584,1.9910413861274718,2.711001181602478
2.7159999999999997,3.015839957310562,2.4161600426894374,1.8879999999999995,2.104185105869946,1.671814894130053,0.12943217894062395,2.2014107406139374,0.1573462646237129,0.101518093257535,2.2620768713922534,2.1407446098356213,5095424,2.0568906664848328,2.589493465423584
2.7439999999999998,2.90765818036383,2.5803418196361694,2.01,2.3209019137927585,1.6990980862072411,0.12573435353115198,2.1979103446006776,0.15486243455880772,0.09660627250349624,2.2763541675282526,2.1194665216731026,5259264,2.0542256951332094,2.5940612316131593
2.992,3.307873392358394,2.676126607641606,1.85,2.0547925779905123,1.6452074220094879,0.14038724247366186,2.1843109846115114,0.17713269557862857,0.10364178936869514,2.242359048417955,2.126262920805068,5423104,2.115408408641815,2.789371633529663
3.12,3.5171901307938054,2.722809869206195,2.0479999999999996,2.298790749430675,1.7972092505693238,0.11598716359585519,2.203927257657051,0.15786202112705988,0.07411230606465051,2.2669388161586013,2.1409156991555007,5586944,2.1873663783073427,2.886954593658447
3.214,3.5364965116090405,2.8915034883909594,2.068,2.3455896251663595,1.7904103748336406,0.1274897637311369,2.1487105444073675,0.15553083754580932,0.0994486899164645,2.25404053216712,2.043380556647615,5750784,2.2006287932395936,2.951817774772644
3.304,3.6587167884383254,2.9492832115616743,1.85,2.1760981447355996,1.5239018552644006,0.11921512475237248,2.213563495874405,0.1466925382412065,0.09173771126353843,2.2608274535287425,2.166299538220067,5914624,2.2501253128051757,3.0042595148086546
3.372,3.7219942856676376,3.022005714332362,2.052,2.3565258609707884,1.7474741390292117,0.1347535627894103,2.191899785399437,0.16663973862981185,0.10286738694900877,2.277889264880041,2.1059103059188327,6078464,2.4072410583496096,3.072288656234741
3.724,4.159596143233616,3.288403856766385,2.114,2.4550630440255876,1.7729369559744121,0.11370897837914525,2.1727254882454874,0.13749391151779222,0.08992404524049827,2.2654901185891685,2.0799608579018063,6242304,2.5364506483078,3.3329500436782835
3.6759999999999997,4.033524824312941,3.3184751756870576,2.0780000000000003,2.3721360229553667,1.7838639770446336,0.13425940880551934,2.18868098706007,0.16310652159802275,0.10541229601301594,2.280810548316395,2.0965514258037445,6406144,2.414987015724182,3.2719807624816895
3.750000000000001,4.118266208061506,3.3817337919384953,2.258,2.4308467529345,2.0851532470655,0.13030223436653615,2.1783789813518526,0.17598165230651502,0.08462281642655729,2.2583496924103224,2.098408270293383,6569984,2.5631766319274902,3.2862836360931396
4.004,4.6567970588169025,3.351202941183096,2.3200000000000003,2.617590322423294,2.0224096775767064,0.1267512458376586,2.1865559995174406,0.1695109817866109,0.08399150988870628,2.2420892114257147,2.1310227876091665,6733824,2.5859079599380492,3.4953962564468384
4.064000000000001,4.302126017058196,3.8258739829418054,2.346,2.721345174472778,1.9706548255272223,0.12347940178588031,2.131032332777977,0.14616546703094313,0.1007933365408175,2.2291645077944855,2.0329001577614685,6897664,2.622834491729736,3.5072829961776733
4.0,4.459739056422228,3.5402609435777728,2.298,2.533533437116686,2.062466562883314,0.13989992542192337,2.1651906251907347,0.16359744818583674,0.11620240265800999,2.2343815886488785,2.095999661732591,7061504,2.5716942310333253,3.469305396080017
4.242,4.792596040668656,3.6914039593313444,2.316,2.621522503262853,2.010477496737147,0.14923873394727705,2.1761462569236754,0.17987243167144165,0.11860503622311244,2.2493516943853336,2.102940819462017,7225344,2.7155726194381713,3.6169517040252686
4.263999999999999,4.778105047631318,3.749894952368681,2.278,2.5834766766874355,1.9725233233125645,0.1248766856268048,2.182104566693306,0.15980158146939513,0.08995178978421448,2.262158590264698,2.102050543121914,7389184,2.770830202102661,3.62572705745697
4.443999999999999,5.042518170150246,3.845481829849752,2.416,2.8491096858764533,1.9828903141235468,0.14718345599249,2.162323957681656,0.1872832697330666,0.10708364225191339,2.2178009435105333,2.1068469718527787,7553024,2.8374014616012575,3.743645977973938
4.613999999999999,5.263063941380199,3.9649360586197986,2.252,2.485786227139239,2.0182137728607605,0.15157398022711271,2.118747551739216,0.1939387944983845,0.10920916595584093,2.230481582773837,2.007013520704595,7716864,2.8583135843276977,3.839323949813843
4.708,5.1887660553741295,4.227233944625871,2.332,2.6416062014882775,2.022393798511722,0.14456823123618956,2.155159370601177,0.18935778367614708,0.09977867879623203,2.248340216422939,2.0619785247794153,7880704,2.9515825271606446,3.913773608207703
4.868,5.509760079780599,4.226239920219402,2.6239999999999997,2.9588790826552174,2.289120917344782,0.1656149938702583,2.162053607404232,0.20013446488194964,0.13109552285856696,2.231848535685406,2.092258679123058,8044544,3.1629281997680665,4.01078884601593
4.816000000000001,5.260684157577039,4.371315842422963,2.464,3.06418663763866,1.86381336236134,0.15593590419739484,2.13988256752491,0.19464274982787955,0.11722905856691013,2.221014234534181,2.058750900515639,8208384,3.029072380065918,3.9307825326919557
5.178000000000001,5.665150900645786,4.690849099354216,2.5680000000000005,2.899445319773866,2.236554680226135,0.15654559843242166,2.1486764192581176,0.19226947958746066,0.12082171727738265,2.2226509085723003,2.074701929943935,8372224,3.2435713052749633,4.211222386360168
5.214,5.655003401347428,4.772996598652573,2.4039999999999995,2.700486087363302,2.107513912636697,0.1685068250633776,2.126110503077507,0.21104538066475412,0.1259682694620011,2.195007254917033,2.0572137512379807,8536064,3.154651141166687,4.19695212841034
5.555999999999999,6.122519196497346,4.989480803502652,2.7019999999999995,3.198423206548606,2.2055767934513932,0.18767746062949298,2.138789787888527,0.22932790817559268,0.14602701308339328,2.210702468132751,2.0668771076443027,8699904,3.2029756784439085,4.445355868339538
5.308,6.136502263123041,4.479497736876959,2.8899999999999997,3.374169391845457,2.405830608154542,0.1798082643188536,2.1248030975461005,0.23376248501381022,0.125854043623897,2.1958039928253035,2.0538022022668976,8863744,3.073824977874756,4.21085946559906
5.406000000000001,5.788627756442212,5.023372243557789,2.448,2.7074147258734556,2.1885852741265444,0.16169727323576805,2.15730819106102,0.19495242982894698,0.12844211664258912,2.2238645680944438,2.090751814027596,9027584,3.106431317329407,4.267439699172973
5.840000000000001,6.556882138151036,5.123117861848965,2.71,3.0722430123549658,2.347756987645034,0.16963177220895884,2.144859975576401,0.2154949041770472,0.12376864024087048,2.20298370506025,2.086736246092552,9191424,3.4383463621139527,4.569236946105957
5.8759999999999994,6.395830741684252,5.356169258315747,2.8999999999999995,3.2970894105865827,2.5029105894134163,0.15436631906777618,2.160333514213562,0.18539009332099343,0.1233425448145589,2.211344385740527,2.109322642686597,9355264,3.3648263216018677,4.572388792037964
5.672000000000001,6.407347536883072,4.936652463116929,2.768,3.1044758535170094,2.43152414648299,0.16153920656070112,2.162134924530983,0.18337607701627326,0.13970233610512897,2.2224149364805292,2.1018549125814365,9519104,3.3143738985061644,4.392647314071655
5.766,6.680332543443576,4.851667456556424,2.812,3.05893318934481,2.5650668106551895,0.15715880664065476,2.1489921301603316,0.20064703997557187,0.11367057330573765,2.210723047082749,2.0872612132379142,9682944,3.3917096138000487,4.449443984031677
6.052,6.29893318934481,5.805066810655189,2.7920000000000003,3.093356931229398,2.4906430687706025,0.14803856424987313,2.0590182945132254,0.1895204402293545,0.10655668827039179,2.1305898312087725,1.9874467578176784,9846784,3.4236042737960815,4.605178737640381
6.172,6.821134808803225,5.522865191196774,2.908,3.409134712427706,2.406865287572294,0.15951557941734787,2.093549755215645,0.19825612389769165,0.12077503493700409,2.1617274472429706,2.0253720631883194,10010624,3.5326504945755004,4.713349461555481
6.164,6.81967064903044,5.508329350969559,2.918,3.3076100614717237,2.5283899385282766,0.16736531145870684,2.094806784391403,0.20650900848936948,0.1282216144280442,2.1617455290620176,2.0278680397207887,10174464,3.5797492265701294,4.716193819046021
6.005999999999999,6.569563661000245,5.442436338999753,2.6740000000000004,2.994505850180617,2.3534941498193835,0.16772548751905558,2.10515134036541,0.20172971267136053,0.13372126236675064,2.1459272331196324,2.0643754476111873,10338304,3.3835681915283202,4.514410305023193
6.34,6.975547008489538,5.704452991510462,2.7800000000000002,3.1637707649105127,2.396229235089488,0.15249690655618903,2.1182129085063934,0.1756737983040785,0.12932001480829955,2.1892555982048156,2.0471702188079712,10502144,3.6245673418045046,4.798273754119873
6.622,7.324307624905212,5.919692375094788,3.2620000000000005,3.7497253325387154,2.7742746674612855,0.156666606105864,2.1028809025883675,0.1865280366546077,0.1268051755571203,2.1773949543677467,2.0283668508089883,10665984,3.6726323127746583,4.973505640029908
6.554,7.22892518103861,5.87907481896139,2.946,3.4443211815686747,2.4476788184313256,0.14873376488685605,2.092406779527664,0.18355679302444752,0.11391073674926458,2.1825403535918912,2.002273205463437,10829824,3.5586291790008544,4.910995292663574
6.775999999999999,7.374852235530601,6.177147764469397,3.186,3.5270630440255877,2.844936955974412,0.16582829933613535,2.093999221920967,0.20367562192198957,0.12798097675028114,2.187330007536957,2.000668436304977,10993664,3.7789727210998536,5.0376012325286865
6.828,7.517301095313217,6.138698904686784,3.106,3.3602518436511324,2.8517481563488674,0.1359395312145352,2.1379617363214494,0.16070331172224694,0.11117575070682345,2.1854652009353304,2.0904582717075684,11157504,3.821212959289551,5.085359668731689
6.418000000000001,6.8167430250173675,6.019256974982635,3.342,3.778206373176734,2.9057936268232663,0.14378583645448087,2.0833774745464324,0.16953339967669026,0.11803827323227147,2.1653212356322653,2.0014337134605995,11321344,3.5557619094848634,4.739061975479126
7.242000000000002,7.936288124628387,6.547711875371617,3.322,3.6293044093403153,3.014695590659685,0.12834399389103052,2.0971206545829775,0.15951354366408366,0.09717444411797736,2.170120264061083,2.024121045104872,11485184,4.043690323829651,5.314707946777344
6.888,7.716115933912638,6.059884066087362,3.338,3.6932407634267217,2.9827592365732785,0.1459575579501688,2.0800931796431543,0.17116563157505468,0.1207494843252829,2.1801718308811413,1.9800145284051673,11649024,3.7077199935913088,5.070506143569946
7.104000000000001,7.78978713898702,6.418212861012982,3.3939999999999997,3.985137885776237,2.802862114223762,0.1544509148225188,2.09262053668499,0.1997226806636872,0.1091791489813504,2.180608124939664,2.004632948430316,11812864,3.856084942817688,5.207262802124023
7.114,7.830661705409184,6.397338294590816,3.3019999999999996,3.832090558301126,2.771909441698873,0.15057333242148158,2.0832897141575812,0.1763141609620682,0.12483250388089495,2.169511124081274,1.9970683042338884,11976704,3.9782596826553345,5.163943815231323
7.3260000000000005,8.227911303843122,6.424088696156879,3.246,3.7864479623423515,2.7055520376576485,0.1325326229445636,2.1197041615843775,0.15466970014112613,0.1103955457480011,2.2150701311257737,2.0243381920429813,12140544,3.9675883054733276,5.306098937988281
7.3,8.10820789404707,6.491792105952929,3.56,4.1144727225031,3.0055272774969,0.148878188803792,2.0534468084573745,0.18484931377216912,0.11290706383541488,2.148021567849356,1.9588720490653928,12304384,4.002719926834106,5.254581117630005
7.2639999999999985,8.002799025446025,6.525200974553971,3.468,3.983379471845746,2.952620528154254,0.15009260736405847,2.0266744405031205,0.18107094311287564,0.11911427161524131,2.128689911174006,1.9246589698322347,12468224,4.128539562225342,5.262268924713135
7.659999999999999,8.398105683489836,6.921894316510162,3.3299999999999996,3.9065587567629163,2.753441243237083,0.13766009835526344,2.101404871046543,0.1563540270474092,0.11896616966311767,2.1611953594624964,2.0416143826305895,12632064,4.15940911769867,5.493159580230713
7.314,8.06681073318597,6.561189266814028,3.5980000000000003,4.055947595255178,3.140052404744823,0.1412356282584369,2.1084295138716698,0.18041934854785288,0.10205190796902094,2.171453654934,2.0454053728093395,12795904,4.021211099624634,5.232041931152343
7.663999999999999,8.673269042426249,6.654730957573749,3.1080000000000005,3.657632604564177,2.558367395435824,0.12516967314295468,2.099380213022232,0.15030938338338645,0.1000299629025229,2.1528250588598774,2.0459353671845864,12959744,4.1486693859100345,5.443746614456177
7.8,8.518832386582574,7.081167613417425,3.6079999999999997,4.088516388898443,3.1274836111015563,0.14212317564524707,2.0587638571858404,0.17498421626293975,0.10926213502755439,2.1325305401046233,1.9849971742670576,13123584,4.282020568847656,5.553217554092408
7.797999999999999,8.645700418780125,6.950299581219874,3.3679999999999994,3.9995188041539214,2.7364811958460775,0.13744458407163615,2.095669926702976,0.16886033962279118,0.10602882852048112,2.175935804498422,2.01540404890753,13287424,4.181074404716492,5.535085582733155
7.714,8.435667513471405,6.992332486528595,3.636,4.100137910539529,3.171862089460471,0.1321492616087198,2.113193206489086,0.1644438514961639,0.09985467172127568,2.191368121354749,2.035018291623423,13451264,4.09865710735321,5.450108480453491
7.959999999999999,8.897443331620636,7.022556668379362,3.4819999999999993,3.9856228747783398,2.978377125221659,0.13573421481996772,2.10318686068058,0.16955715868846277,0.10191127095147268,2.1507831840094136,2.0555905373517467,13615104,4.300942993164062,5.609556102752686
8.044,8.872676052507854,7.215323947492147,3.694,4.350356610387981,3.0376433896120187,0.16106768338941033,2.109323726594448,0.2085205162729683,0.11361485050585234,2.200266786588039,2.018380666600857,13778944,4.1302484512329105,5.630783224105835
7.7780000000000005,8.91636549490926,6.639634505090743,3.5139999999999993,4.082791701767879,2.94520829823212,0.14133219188079232,2.065718023478985,0.17687341340107188,0.10579097036051277,2.1376833438395635,1.9937527031184061,13942784,4.121365928649903,5.43398699760437
8.028,8.771946234616454,7.284053765383546,3.6380000000000003,4.055655360315177,3.2203446396848237,0.1309529565274715,2.072215251624584,0.1609554049848997,0.10095050807004327,2.163123700370684,1.9813068028784846,14106624,4.244111561775208,5.604541349411011
8.476,9.318510534058774,7.633489465941227,3.5479999999999996,3.9846417295678456,3.1113582704321536,0.13853149926289912,2.0495013773441313,0.16733937993442424,0.10972361859137399,2.147144579827433,1.9518581748608292,14270464,4.415434741973877,5.890574264526367
8.431999999999999,9.591696512023727,7.272303487976271,3.6060000000000008,4.1071227394561145,3.104877260543887,0.1342470897361636,2.0660714149475097,0.14991832040555464,0.11857585906677254,2.172766308825551,1.959376521069468,14434304,4.101734519004822,5.8151415348052975
8.622,9.605603578684015,7.638396421315986,3.592,3.924168631872427,3.259831368127573,0.11859762258827682,2.0934085443615915,0.14649904847866904,0.09069619669788459,2.2252298565625894,1.9615872321605936,14598144,4.361314725875855,5.909141635894775
8.622,9.466722439621442,7.777277560378558,3.646000000000001,4.01543741012518,3.276562589874821,0.13557603796944023,2.0878502786159516,0.156951319964881,0.11420075597399947,2.187943619258363,1.9877569379735405,14761984,4.477502608299256,5.934986686706543
8.992,10.290097068789542,7.693902931210459,3.838,4.415404537564436,3.260595462435564,0.12092092102393504,2.0649503439664842,0.16870287287807662,0.07313896916979346,2.161302993294585,1.9685976946383836,14925824,4.431685447692871,6.122957515716553
8.352,9.17924603353537,7.524753966464632,3.776,4.422393069269775,3.129606930730225,0.12685546986758706,2.101505842804909,0.16498260180211338,0.08872833793306073,2.2217408280326496,1.9812708575771683,15089664,4.376759314537049,5.744214248657227
8.290000000000001,9.239157521173384,7.340842478826619,3.9279999999999995,4.5835730317821195,3.27242696821788,0.13351916009560225,2.064633938670158,0.177681956560612,0.08935636363059249,2.135645418123322,1.9936224592169944,15253504,4.33849618434906,5.641014909744262
8.559999999999999,9.479478112844454,7.640521887155544,3.536,3.9230710529088944,3.1489289470911057,0.13626528521999712,2.0440493389964103,0.16429965471847197,0.10823091572152227,2.137371981684748,1.9507266963080723,15417344,4.531749033927918,5.851202535629272
8.628,9.459923073366763,7.796076926633238,3.812,4.4330442818350395,3.19095571816496,0.13303882442414758,2.0632378205657007,0.16925411757428008,0.09682353127401508,2.158065074952219,1.9684105661791822,15581184,4.505731129646302,5.879349088668823
8.83,9.726270048590267,7.933729951409733,3.688000000000001,4.009770104267007,3.366229895732995,0.11531134704127906,2.0604529559612272,0.1358127839387179,0.0948099101438402,2.1620248789369647,1.9588810329854895,15745024,4.527356553077698,6.016662359237671
8.508,9.421813985447804,7.594186014552195,3.9540000000000006,4.411825294189826,3.4961747058101755,0.14206095477566122,2.042114233970642,0.17169510515125813,0.11242680440006429,2.1015293794386234,1.9826990885026612,15908864,4.403644108772278,5.795991086959839
8.742,9.803713709057202,7.680286290942799,3.7580000000000005,4.560618215591947,2.955381784408054,0.1349370561540127,2.058427868783474,0.16700574648037314,0.10286836582765223,2.1415434859080817,1.9753122516588664,16072704,4.562078285217285,5.9238447666168215
8.975999999999999,9.901280498011278,8.05071950198872,3.7699999999999996,4.150131556174964,3.3898684438250353,0.1297656225040555,2.0573740646243097,0.16589151218725606,0.0936397328208549,2.1703974064356144,1.9443507228130048,16236544,4.659388589859009,6.061465930938721
9.144,10.165089614088792,8.122910385911208,3.960000000000001,4.531244255988628,3.388755744011374,0.12892555566504596,2.003451682627201,0.15665917845169752,0.1011919328783944,2.083327424167665,1.923575941086737,16400384,4.618748331069947,6.150524616241455
9.133999999999999,9.820909018720819,8.447090981279178,4.307999999999999,4.862919814027215,3.753080185972783,0.12403461840003727,2.0273063719272613,0.14370437005680095,0.10436486674327358,2.1323985963563015,1.9222141474982208,16564224,4.647370958328247,6.087922477722168
9.108,9.85789065869632,8.358109341303681,4.26,4.840482557877495,3.679517442122504,0.13278011800721284,2.0082584217190744,0.15482295343299,0.11073728258143571,2.1246577317525586,1.8918591116855903,16728064,4.599883890151977,6.13869571685791
9.28,10.246395364227292,8.313604635772707,4.112,4.586906306548987,3.6370936934510136,0.13827911084517835,1.987382858991623,0.15582724176722426,0.12073097992313245,2.0623290330557413,1.9124366849275047,16891904,4.616359043121338,6.200165510177612
8.978000000000002,9.761910709200992,8.194089290799011,4.2,4.651840679886174,3.7481593201138264,0.1079712303355336,2.0274902269244195,0.11858124079924996,0.09736121987181724,2.1435936535128763,1.9113868003359626,17055744,4.595189142227173,6.029669952392578
8.758000000000001,9.707545154271244,7.808454845728757,3.8440000000000003,4.326808450630268,3.361191549369732,0.1368633792735636,2.014875039458275,0.1648011615448607,0.10892559700226646,2.093983310309518,1.9357667686070317,17219584,4.438081693649292,5.849454593658447
8.929999999999998,9.572946343017827,8.287053656982168,3.9200000000000004,4.336269143703927,3.503730856296074,0.12055917996913193,2.048732188344002,0.1387432387813681,0.10237512115689576,2.1140897652982806,1.9833746113897233,17383424,4.399273777008057,5.92276439666748
9.001999999999999,9.4168686539135,8.587131346086498,3.7979999999999996,4.5583393979007,3.037660602099299,0.12749349661171433,2.020384946465492,0.15124339466648698,0.1037435985569417,2.1057598616418227,1.9350100312891618,17547264,4.599224328994751,5.969650793075561
9.237999999999998,10.042460067374382,8.433539932625614,4.327999999999999,4.922387079267374,3.733612920732625,0.12360603213310237,1.9768052741885185,0.15015907336105783,0.09705299090514691,2.0143308032806138,1.939279745096423,17711104,4.7292094230651855,6.103015565872193
9.442,10.476348103879927,8.407651896120074,4.532,5.202593766747052,3.8614062332529477,0.11047171787358816,1.9989696964621544,0.13527795636021545,0.08566547938696088,2.0612748917232704,1.9366645012010382,17874944,4.666180086135864,6.2122081279754635
9.431999999999999,10.636,8.227999999999998,4.342,5.033227892955717,3.6507721070442827,0.12242149650119243,2.0438448175787927,0.1524776881242186,0.09236530487816624,2.100317216360616,1.9873724187969695,18038784,4.6553691864013675,6.1556414604187015
9.582,10.699477516552347,8.464522483447654,4.22,4.722712641575682,3.7172873584243176,0.1026533865369856,2.0475990742444994,0.12293272773498178,0.08237404533898941,2.1335487051766444,1.9616494433123544,18202624,4.894234943389892,6.298161935806275
9.235999999999999,9.701600687284715,8.770399312715282,4.224,4.925643784266632,3.5223562157333683,0.11079896604642267,2.0538758054375648,0.14047020051062686,0.08112773158221849,2.1129372976029477,1.9948143132721818,18366464,4.654996919631958,6.068088388442993
9.312,10.133082212692491,8.490917787307508,4.2,4.847332990044537,3.5526670099554636,0.13448890494182703,2.0009859770536425,0.1676846154766912,0.10129319440696286,2.0694970593491298,1.9324748947581551,18530304,4.737696552276612,6.102414321899414
10.04,10.982082798908884,9.097917201091114,4.074,4.778786492492585,3.3692135075074154,0.1185675969347357,2.0246192634105684,0.13471300433453184,0.10242218953493956,2.1229902410497585,1.9262482857713785,18694144,4.907191514968872,6.547088766098023
10.026,10.737283347197163,9.314716652802836,4.396,5.0699020700368855,3.722097929963114,0.131777029344812,2.008078598976135,0.16726421432680857,0.09628984436281543,2.082306924603693,1.9338502733485772,18857984,5.008896017074585,6.572545671463013
10.032,10.738948371523692,9.325051628476308,4.358,4.8442468508895455,3.871753149110454,0.12009078403934834,2.029976612329483,0.13883472269223776,0.10134684538645891,2.0859916963140726,1.9739615283448937,19021824,4.953685998916626,6.509356737136841
9.634,10.611959099349253,8.656040900650748,4.256,5.014250618199551,3.49774938180045,0.10965740084648128,2.028875358402729,0.12395134178654321,0.09536345990641934,2.1200870542579926,1.9376636625474657,19185664,4.778155040740967,6.277653789520263
10.09,10.936274187246664,9.243725812753336,3.988000000000001,4.571794484386416,3.4042055156135858,0.12776597361080344,2.0218080788850785,0.15383115816245063,0.10170078905915625,2.087620644537203,1.955995513232954,19349504,4.921005773544311,6.520056056976318
9.708,10.566426467439117,8.849573532560884,4.302,4.754322893517451,3.849677106482548,0.11114588747732339,2.038229513168335,0.14296943432522474,0.07932234062942203,2.101488395630994,1.9749706307056756,19513344,4.764677429199219,6.296807050704956
9.975999999999999,10.901669487452189,9.05033051254781,4.566000000000001,5.260898553747237,3.871101446252765,0.12552258148789402,1.980107234418392,0.1541768675358245,0.09686829543996356,2.0707857649639765,1.8894287038728075,19677184,4.76387391090393,6.423534154891968
10.318000000000001,11.530945176007556,9.105054823992447,4.566000000000001,5.2555244738223585,3.8764755261776425,0.11822615996934471,2.0062374383211137,0.15297744401035568,0.08347487592833373,2.074022621687814,1.9384522549544132,19841024,5.06720986366272,6.663027620315551
9.856,10.542661488653616,9.169338511346384,4.382000000000001,5.029484362745542,3.734515637254459,0.11055593648925419,2.029914966225624,0.13634347644269235,0.08476839653581603,2.1019807097747747,1.9578492226764737,20004864,4.808332777023315,6.346596622467041
9.889999999999999,10.469603312619931,9.310396687380067,4.337999999999999,4.742816007588632,3.933183992411366,0.10752160274423654,2.017279089987278,0.13381400307392166,0.08122920241455142,2.1260710769687687,1.908487103005787,20168704,4.804740381240845,6.3556500434875485
10.563999999999998,11.474639335851466,9.653360664148531,4.664,5.238720801781177,4.089279198218822,0.12635898604057727,1.9746049106121064,0.15811875177568566,0.09459922030546888,2.0646671228375455,1.8845426983866675,20332544,4.984874963760376,6.745126581192016
9.978000000000002,10.989076653869528,8.966923346130475,4.586,5.273025472599088,3.898974527400912,0.1043238981161266,2.0226815804839133,0.12583842111979557,0.08280937511245763,2.1166340116550395,1.9287291493127872,20496384,4.8887135028839115,6.416703367233277
9.947999999999999,10.769130927440926,9.12686907255907,4.174,4.977992537278799,3.370007462721202,0.11126054823398587,1.9471915274858476,0.12828811883702734,0.09423297763094442,2.0337318067405667,1.8606512482311284,20660224,4.8858561515808105,6.383647394180298
10.536000000000001,11.288903712303242,9.783096287696761,4.182,4.63670429951783,3.7272957004821707,0.12394931893795727,1.9668522760272027,0.1500381853599948,0.09786045251591975,2.031515079761081,1.9021894722933244,20824064,4.992455244064331,6.673819828033447
10.362,11.233203764913812,9.490796235086188,4.177999999999999,4.630322893517451,3.7256771064825474,0.12650464670732614,2.0002035543322565,0.14516274113294392,0.10784655228170838,2.095837919682236,1.9045691889822771,20987904,5.094501304626465,6.595540761947632
10.398,11.0991105476314,9.6968894523686,4.3020000000000005,4.961542265514501,3.6424577344855,0.11579188844189045,1.9513827666640282,0.13137815521351828,0.10020562167026262,2.0081726190842257,1.894592914243831,21151744,4.989803886413574,6.584140920639038
10.361999999999998,11.437674672008223,9.286325327991774,4.843999999999999,5.320554299109765,4.367445700890234,0.12266128342598673,1.9708632797002792,0.14164380006868105,0.10367876678329241,2.060164150114248,1.8815624092863104,21315584,5.015009641647339,6.58931303024292
10.414,11.229109808553424,9.598890191446575,4.9719999999999995,5.660604385696169,4.28339561430383,0.11081108935177322,2.004458525776863,0.14240450697656568,0.07921767172698077,2.1042601241002568,1.9046569274534693,21479424,4.954979610443115,6.595556545257568
10.404,11.282944821931387,9.525055178068612,4.824,5.451936302502093,4.196063697497907,0.11183890677057202,2.0278753310441973,0.1554448989952706,0.06823291454587346,2.133521709741424,1.9222289523469709,21643264,4.883387279510498,6.592492151260376
10.739999999999998,11.717997955008085,9.762002044991911,4.71,5.466901578806651,3.9530984211933493,0.1076145225204527,1.9712927907705307,0.1348311959760659,0.08039784906483949,2.050048620699219,1.8925369608418423,21807104,5.070041370391846,6.783850908279419
10.443999999999999,11.387559219127235,9.500440780872763,4.5920000000000005,4.841671784549236,4.342328215450765,0.11575720431283112,1.9359415099024773,0.14032767711453886,0.09118673151112339,2.0188427177561077,1.8530403020488466,21970944,5.005469417572021,6.592336940765381
10.324000000000002,11.395589473632512,9.252410526367491,4.736,5.437472736462365,4.034527263537634,0.11561261527240274,1.9272038981318473,0.14425348889062928,0.08697174165417622,1.992967579522902,1.8614402167407926,22134784,4.899085950851441,6.503348684310913
10.644,11.648541686541678,9.639458313458322,4.974,5.603415601967413,4.344584398032588,0.1239257409702986,1.9536770209670067,0.151724933945166,0.0961265479954312,2.072820216089417,1.8345338258445962,22298624,5.029725503921509,6.694276762008667
10.53,11.57373368250718,9.486266317492818,5.025999999999999,5.578597502708797,4.473402497291201,0.10397795843891795,1.985718473792076,0.11770300386221808,0.09025291301561783,2.0789889335678855,1.8924480140162667,22462464,5.024435234069824,6.590743112564087
10.636000000000001,11.679678111296774,9.592321888703228,4.576,5.178514730110393,3.9734852698896064,0.13536498285830018,1.9545437917113304,0.16335125969913583,0.1073787060174645,2.0637866504893085,1.8453009329333523,22626304,4.97195200920105,6.63813533782959
10.35,11.282920146636355,9.417079853363644,4.782,5.653938071195427,3.9100619288045735,0.10394032150506968,1.9980880096554756,0.11919935588572803,0.08868128712441134,2.087910112722779,1.908265906588172,22790144,5.027568387985229,6.478230905532837
10.938,11.673741802536734,10.202258197463268,4.912000000000001,5.594887984958003,4.2291120150419985,0.12121653468348081,1.9694280445575714,0.1513711661234853,0.09106190324347632,2.035388440919799,1.9034676481953439,22953984,5.233106088638306,6.8353455543518065
10.422,11.1897734040718,9.6542265959282,4.71,5.173831866089427,4.246168133910573,0.10834153322502968,1.9679209873080254,0.12989694701598917,0.0867861194340702,2.050569815501751,1.8852721591143002,23117824,5.005402612686157,6.538967847824097
10.851999999999999,11.320461311102633,10.383538688897364,5.223999999999999,5.781192964779707,4.666807035220292,0.11420105341821903,1.9652218401432038,0.13737804691271763,0.09102405992372044,2.0457018181141664,1.884741862172241,23281664,5.071651268005371,6.747579574584961
10.928,11.755149321464994,10.100850678535007,4.64,5.2881975007665485,3.991802499233451,0.10993137182667848,1.9357005596160888,0.13489934729285502,0.08496339636050194,2.0409502147111196,1.8304509045210582,23445504,5.087749910354614,6.764073753356934
10.299999999999999,11.364931922706798,9.2350680772932,4.575999999999999,5.179178248944703,3.972821751055294,0.10556949228048321,1.974454127252102,0.12910858636739797,0.08203039819356846,2.015278095284722,1.933630159219482,23609344,4.960052442550659,6.3623333930969235
10.974,11.784533157865859,10.163466842134142,5.14,5.7905997233322495,4.48940027666775,0.10391625561751423,1.986434656381607,0.12875550193177768,0.07907700930325079,2.07893041734962,1.8939388954135943,23773184,5.318929862976074,6.832715320587158
11.068000000000001,11.858857762179776,10.277142237820227,4.672000000000001,5.31866529209476,4.025334707905241,0.1056417636107653,1.9799437001347542,0.12316333209209465,0.08812019512943595,2.059853257933229,1.9000341423362797,23937024,5.184272384643554,6.840364408493042
11.139999999999999,12.251539472983302,10.028460527016696,4.862,5.522451360813195,4.2015486391868055,0.10708996728062628,1.9499256029725074,0.12787899057432503,0.08630094398692753,2.033466862268171,1.866384343676844,24100864,5.2853748321533205,6.902784061431885
11.183999999999997,11.950331520948993,10.417668479051002,4.446,5.023861575119855,3.8681384248801445,0.10953478850424285,1.939311544597149,0.1315147703449333,0.08755480666355239,2.0026341492399693,1.8759889399543284,24264704,5.183627653121948,6.868248224258423
11.168000000000001,12.106432736001894,10.229567263998108,4.8100000000000005,5.614400397811936,4.005599602188065,0.11203569583594794,1.911936841905117,0.13681053603161994,0.08726085564027594,1.9852928469528317,1.8385808368574024,24428544,5.2443657398223875,6.8709930896759035
10.896000000000003,11.67747552744792,10.114524472552086,5.144,5.904673385889108,4.383326614110892,0.09924135301262137,1.9507030725479126,0.11356056637518412,0.08492213965005861,2.0091140816294155,1.8922920634664098,24592384,5.202408790588379,6.747117280960083
11.288,11.933550927503013,10.642449072496987,4.622,5.506870612010593,3.7371293879894076,0.11588072702288625,1.9445536002516746,0.14326903559219895,0.08849241845357357,2.0155046462067183,1.873602554296631,24756224,5.318828821182251,6.9505658626556395
11.258,12.13341761462744,10.382582385372558,4.936,5.919211065844969,3.952788934155031,0.10306307272985574,1.9180063351988792,0.13040678895907978,0.07571935650063169,1.9661638579306662,1.8698488124670922,24920064,5.321725702285766,6.913048267364502


==> data/progress-dodgeball-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
0.7,0.8439444337235726,0.5560555662764273,0.7420000000000001,0.8975506348428062,0.586449365157194,0.5937179666012525,2.704881164431572,0.7262650555327005,0.4611708776698046,2.706079757828518,2.7036825710346255,16384,0.34857762008905413,0.9537183046340942
0.966,1.2438560778532657,0.6881439221467343,1.048,1.2184582060213,0.8775417939786999,0.1867580317892134,2.611683338880539,0.22232425742163225,0.15119180615679456,2.6717808577999675,2.5515858199611103,180224,0.7986548691987991,1.1292088210582734
1.232,1.4190187156409753,1.0449812843590247,1.3019999999999998,1.5206229631122952,1.0833770368877045,0.1723278762772679,2.518975782394409,0.1989917119905365,0.1456640405639993,2.602964684933369,2.434986879855449,344064,0.8603922724723816,1.3827585458755494
1.3780000000000001,1.611143732491354,1.1448562675086462,1.4740000000000002,1.7676732878557397,1.1803267121442607,0.17802430232986804,2.4523086309432984,0.20074400894648273,0.15530459571325336,2.5719233065655067,2.33269395532109,507904,0.887363612651825,1.4883550882339478
1.5099999999999998,1.7678759391645522,1.2521240608354474,1.7100000000000002,2.0082951558440065,1.4117048441559938,0.1455765296705067,2.3329932942986487,0.1601491220454664,0.13100393729554696,2.4808235254986357,2.1851630630986616,671744,0.9422153830528259,1.5725849151611329
1.4999999999999998,1.7914789872357866,1.208521012764213,1.6759999999999997,1.8644250514130218,1.4875749485869776,0.1477549051865935,2.3166584253311155,0.1645832902365048,0.1309265201366822,2.389041502887287,2.244275347774944,835584,1.0253453075885772,1.572572934627533
1.6220000000000003,1.8546284591360227,1.389371540863978,1.698,1.8613278910657944,1.5346721089342055,0.1321966646239161,2.273175799846649,0.14249491396321415,0.12189841528461805,2.3520632654134994,2.1942883342797987,999424,1.0405203580856324,1.6896072268486022
1.6300000000000001,1.8060113632695345,1.4539886367304657,1.7400000000000002,1.9407984063681785,1.539201593631822,0.13225191207602616,2.262205907702446,0.15803043540793682,0.1064733887441155,2.33880713612296,2.1856046792819317,1163264,0.9934936761856079,1.6835102438926697
1.6039999999999999,1.826315091705444,1.3816849082945557,1.7440000000000002,2.0457018395701296,1.442298160429871,0.13346801344305276,2.2676120668649675,0.15708883751152233,0.10984718937458318,2.4001918405166607,2.1350322932132744,1327104,1.071087622642517,1.6532793045043945
1.5859999999999999,1.7523850954863445,1.4196149045136552,1.5719999999999998,1.7636663768113747,1.380333623188625,0.12801548969000576,2.2404944568872454,0.1512045269089185,0.104826452471093,2.3625674128251535,2.1184215009493372,1490944,1.0612054347991944,1.6220129489898683
1.706,1.9276393466873605,1.4843606533126394,1.6399999999999995,1.8880322559668394,1.3919677440331595,0.12470345841720695,2.2930224269628523,0.1426524417262979,0.10675447510811602,2.3802524776719443,2.2057923762537603,1654784,1.0755569279193877,1.746313202381134
1.72,1.9223857702507763,1.5176142297492237,1.558,1.682080618953969,1.4339193810460311,0.1357566541060805,2.3086514681577683,0.17161007572360554,0.09990323248855548,2.367970287218857,2.24933264909668,1818624,1.1692241787910462,1.7458479046821593
1.718,1.9050721785835618,1.5309278214164381,1.6199999999999999,1.8425308967312177,1.397469103268782,0.13033679677173493,2.3324251592159273,0.1548638820734676,0.10580971147000226,2.3884771464036127,2.276373172028242,1982464,1.1666532039642334,1.7344818234443664
1.7239999999999998,1.896,1.5519999999999996,1.716,1.8972843070979946,1.5347156929020054,0.1090733936987817,2.27731012403965,0.12214513576559052,0.09600165163197288,2.3573034072502375,2.1973168408290626,2146304,1.108638697862625,1.7414323091506958
1.77,1.9404699386988802,1.5995300613011199,1.6300000000000001,1.8617326045251295,1.3982673954748708,0.1152510528452694,2.3083956629037856,0.12515652611390607,0.10534557957663272,2.3826078833177466,2.2341834424898246,2310144,1.11541246175766,1.7877512097358703
1.8,2.1023904760404997,1.4976095239595004,1.6620000000000001,1.7784302366226232,1.545569763377377,0.11245268918573852,2.3061130553483964,0.1351408677965099,0.08976451057496711,2.40066357325881,2.211562537437983,2473984,1.1431921482086183,1.7961817502975463
1.7760000000000002,2.0677258987474376,1.484274101252563,1.766,1.9457887649437529,1.5862112350562472,0.11369234258309005,2.297927224636078,0.1298753620139985,0.09750932315218161,2.3769243232327675,2.218930126039388,2637824,1.1427564561367034,1.779202437400818
1.682,1.9074684013337568,1.456531598666243,1.6580000000000001,1.8263923988783344,1.489607601121666,0.11517671616747975,2.3025017768144607,0.13488295566766864,0.09547047666729086,2.3821286956674177,2.2228748579615036,2801664,1.1775290250778199,1.6811180710792542
1.7439999999999998,1.911761735804086,1.5762382641959136,1.684,1.8877253052519494,1.4802746947480505,0.11762503115460272,2.240785966813564,0.13877049755978899,0.09647956474941645,2.3738145205998697,2.1077574130272585,2965504,1.0860914409160614,1.753365421295166
1.888,2.0998867622103843,1.6761132377896155,1.83,2.0437755832643196,1.6162244167356805,0.11410082476213572,2.2391245305538177,0.1284890032043447,0.09971264631992674,2.3261079760124623,2.152141085095173,3129344,1.2139545023441314,1.869788134098053
1.9140000000000001,2.095559907468582,1.7324400925314183,1.568,1.8561943788487207,1.2798056211512794,0.12619389994069932,2.2757673650979995,0.1525650978007455,0.09982270208065314,2.3675081596810603,2.1840265705149386,3293184,1.2422760725021362,1.8915024042129516
2.1720000000000006,2.4547295527531574,1.8892704472468438,1.752,1.9864696142360456,1.5175303857639544,0.1276493328623473,2.250324933230877,0.14704072084739606,0.10825794487729856,2.3626169267425006,2.1380329397192535,3457024,1.3430083632469176,2.136816418170929
2.0300000000000002,2.232435174809123,1.8275648251908776,1.9240000000000002,2.1572037735543748,1.6907962264456255,0.12180391894653435,2.199310991168022,0.13483699047919878,0.10877084741386993,2.288552219935694,2.11006976240035,3620864,1.3756179451942443,1.99090678691864
2.186,2.590282079741361,1.781717920258639,1.6699999999999995,1.812618371888056,1.527381628111943,0.13392989179119463,2.2413933902978895,0.16334634626143588,0.10451343732095339,2.3304965330608614,2.1522902475349177,3784704,1.3832725048065186,2.116109240055084
2.166,2.410466766657556,1.9215332333424437,1.766,1.9703624231604235,1.5616375768395765,0.14508588109165427,2.2348546594381333,0.17650559286374293,0.11366616931956561,2.321816859652679,2.1478924592235877,3948544,1.477140760421753,2.096283519268036
2.57,2.8196797949374357,2.320320205062564,1.86,2.0678460969082653,1.6521539030917347,0.12992017101496459,2.2168235421180724,0.15338144672125967,0.1064588953086695,2.2930018530622838,2.140645231173861,4112384,1.5811847448349,2.4491872072219847
2.7199999999999998,3.1647920862605354,2.275207913739464,1.8799999999999997,2.1621347195933174,1.597865280406682,0.12815949674695729,2.2113079369068145,0.1532813974870705,0.10303759600684406,2.2623508149537734,2.1602650588598555,4276224,1.5898561596870422,2.5594554901123048
2.762,3.09886198954468,2.42513801045532,2.0100000000000002,2.2490397456491285,1.7709602543508718,0.12606812939047807,2.202200162410736,0.15806356151383416,0.09407269726712199,2.2625350729638045,2.1418652518576673,4440064,1.7643011331558227,2.558164048194885
2.9719999999999995,3.38189754817515,2.562102451824849,2.13,2.5091833329670488,1.7508166670329508,0.13323197197169062,2.168627715110779,0.17334468416906595,0.0931192597743153,2.239080930736259,2.0981744994852987,4603904,1.7741193890571594,2.7158220529556276
3.088,3.5111500915750815,2.6648499084249186,2.102,2.2741510964240423,1.9298489035759574,0.13288224469870327,2.1575984746217727,0.15378773740678728,0.11197675199061927,2.2211060758239243,2.094090873419621,4767744,1.848715078830719,2.820081114768982
3.176,3.694829451746911,2.6571705482530894,2.1659999999999995,2.425237342989006,1.9067626570109926,0.1471707093529403,2.1224199756979942,0.17758829683109392,0.11675312187478668,2.2181539293271912,2.026686022068797,4931584,1.8409083843231202,2.8585487842559814
3.304,3.7956746892000846,2.812325310799915,2.09,2.333844212562037,1.8461557874379626,0.14471527682617308,2.168793511390686,0.20015175549987513,0.08927879815247104,2.2684889904185064,2.069098032362866,5095424,1.8943800330162048,2.925961208343506
3.5660000000000003,3.957719287245344,3.1742807127546566,2.208,2.535438543852125,1.8805614561478752,0.15315589411184188,2.1279193058609964,0.18908891627677504,0.11722287194690872,2.206778718863801,2.049059892858192,5259264,1.9968071818351745,3.125347304344177
3.594,4.012764850482941,3.1752351495170585,2.234,2.4630938672247686,2.0049061327752313,0.15113213285803792,2.1589774042367935,0.17276409405074405,0.1295001716653318,2.21974341114598,2.098211397327607,5423104,2.0144626975059508,3.128813862800598
3.996,4.386056406177363,3.605943593822637,2.272,2.540208873827843,2.0037911261721564,0.15121033452451227,2.134748822450638,0.20282912227549788,0.09959154677352666,2.2313948179893863,2.0381028269118895,5586944,2.1442153334617613,3.413896417617798
3.94,4.51026309717533,3.3697369028246698,2.32,2.802576418818823,1.8374235811811768,0.18279878264293073,2.0970331490039826,0.220305539082352,0.14529202620350945,2.2088831477077235,1.9851831503002415,5750784,2.1571674227714537,3.314956474304199
4.108,4.557283874627166,3.6587161253728326,2.4,2.7650753346913484,2.0349246653086515,0.16500969557091588,2.1081531271338463,0.2046306175846744,0.12538877355715736,2.1694585574960916,2.046847696771601,5914624,2.1789102792739867,3.4216388702392577
4.352,5.0056788202167795,3.698321179783221,2.6239999999999997,3.0184413771398733,2.229558622860126,0.16959444126114248,2.081546242535114,0.20516866137524353,0.13402022114704143,2.141066326580568,2.0220261584896604,6078464,2.3625002264976502,3.619963026046753
4.694,5.221033205784987,4.166966794215013,2.4099999999999997,2.8160788100849388,2.0039211899150606,0.17627349514514207,2.0832732662558557,0.204993201556949,0.14755378873333513,2.137462941498469,2.0290835910132423,6242304,2.4526761531829835,3.8527560472488402
4.5200000000000005,4.912020407632053,4.127979592367948,2.586,2.9580268807492276,2.213973119250772,0.17639235826209185,2.0628165289759637,0.2120053082646787,0.140779408259505,2.1212141046734945,2.004418953278433,6406144,2.426277017593384,3.6708186864852905
4.872,5.699681098008163,4.044318901991836,2.6979999999999995,3.235211317825676,2.160788682174323,0.19237462133169173,2.053122894465923,0.2326164709223425,0.15213277174104095,2.115302359943261,1.9909434289885852,6569984,2.5672810316085815,3.9110570669174196
5.046,5.906048835822711,4.18595116417729,2.8,3.2670760109446855,2.332923989055314,0.2071385176852345,2.019990733265877,0.2583652408207933,0.1559117945496757,2.093377994127531,1.9466034724042227,6733824,2.618693447113037,4.002130818367005
5.1659999999999995,5.8186898191331,4.513310180866899,2.898,3.276359617295504,2.5196403827044964,0.2004088994115591,2.01946629434824,0.22835259073157851,0.17246520809153967,2.128814248853495,1.9101183398429853,6897664,2.5815639019012453,4.063723516464234
5.336,6.131628053804038,4.540371946195963,2.7060000000000004,3.094128844586434,2.3178711554135667,0.16857178797945377,2.0039726480841638,0.2073798118028954,0.12976376415601215,2.062573705399062,1.945371590769266,7061504,2.710286784172058,4.162370944023133
5.774,6.373803301091282,5.174196698908718,2.9,3.341723895663343,2.4582761043366568,0.17139768004417416,2.020942632853985,0.208894075318577,0.1339012847697713,2.1133737056189985,1.9285115600889713,7225344,2.705118989944458,4.465886425971985
5.6499999999999995,6.35661163307718,4.943388366922819,2.96,3.339367895320624,2.580632104679376,0.18325884537771342,2.034077714383602,0.21132297520275733,0.1551947155526695,2.1247231406301235,1.9434322881370802,7389184,2.7570719718933105,4.323550724983216
5.944000000000001,6.616416537571765,5.271583462428237,3.16,3.469451126997463,2.8505488730025372,0.17388468207791447,2.0041012510657312,0.21263586450533634,0.1351334996504926,2.0766130588389315,1.931589443292531,7553024,2.8435665369033813,4.4976481914520265
6.142,7.1160000000000005,5.168,3.04,3.332711462023611,2.747288537976389,0.19221229273825882,1.9987670078873634,0.23709621928983154,0.1473283661866861,2.0942343919451334,1.9032996238295934,7716864,2.9446973323822023,4.627062439918518
5.941999999999999,6.408257439618929,5.47574256038107,3.1380000000000003,3.5489939172299274,2.7270060827700733,0.1959847927093506,2.0129918649792673,0.2230238839354571,0.1689457014832441,2.074507990114573,1.9514757398439615,7880704,2.86365647315979,4.444196653366089
6.494,7.112323539904474,5.875676460095526,3.0279999999999996,3.4460143538205354,2.6099856461794637,0.1924219727516174,1.9965615078806878,0.22840152873270778,0.15644241677052703,2.0876679505228495,1.905455065238526,8044544,3.040566658973694,4.821358060836792
6.247999999999999,6.863285299678124,5.632714700321874,3.2339999999999995,3.6224378972242532,2.845562102775746,0.18550228709354993,1.9905649721622467,0.2230548050363065,0.14794976915079336,2.068713252234428,1.9124166920900654,8208384,3.106841039657593,4.624113774299621
6.4799999999999995,7.11667888295435,5.843321117045649,3.3979999999999997,4.024574815963744,2.7714251840362554,0.19167603710666298,1.9907856374979018,0.24790136667300852,0.13545070754031743,2.045054230955641,1.9365170440401624,8372224,3.021516942977905,4.739510917663575
6.845999999999999,7.342552112068813,6.349447887931185,3.468,3.873482428719174,3.062517571280826,0.19146813144907354,1.9835593789815902,0.22133407544216158,0.1616021874559855,2.0668382173265027,1.9002805406366776,8536064,3.1419220685958864,4.994177579879761
6.946,7.76692874234004,6.125071257659959,3.4299999999999997,3.8956393454166,2.9643606545833996,0.15973963495343918,2.0197063624858855,0.19638209370574902,0.12309717620112934,2.096618044995655,1.9427946799761158,8699904,3.1072893142700195,4.997279024124145
7.336,7.898551330991227,6.773448669008774,3.1919999999999997,3.886676903315491,2.4973230966845086,0.1768423114903271,2.031799653172493,0.20552573951842046,0.14815888346223371,2.0976341984530027,1.965965107891983,8863744,3.20792977809906,5.288581800460816
6.8420000000000005,7.674800096061475,6.009199903938526,3.518,4.04989848655547,2.9861015134445292,0.18240654468536371,1.9871715515851975,0.20910536525705986,0.15570772411366757,2.07252697859656,1.901816124573835,9027584,3.0977293729782103,4.877904891967773
7.492,8.282857762179773,6.701142237820226,3.4579999999999997,4.140785471433011,2.775214528566988,0.18993849903345106,1.9359817951917648,0.22713079856531646,0.15274619950158566,2.03979584768616,1.8321677426973693,9191424,3.411081004142761,5.319811058044434
7.828,8.845927305852436,6.810072694147564,3.5799999999999996,4.127649522961537,3.0323504770384617,0.16275530904531477,1.97952598631382,0.19675686462774689,0.12875375346288265,2.0557640186409216,1.9032879539867185,9355264,3.39218533039093,5.487437105178833
7.324000000000001,8.255484836162136,6.392515163837865,3.7039999999999997,4.405415711258309,3.0025842887416903,0.18088355669751763,1.971133142709732,0.21654411634182655,0.1452229970532087,2.08537059892362,1.856895686495844,9519104,3.2159899711608886,5.119851016998291
7.697999999999999,8.73578417794838,6.660215822051616,3.554,3.9708500929590875,3.137149907040912,0.15993792861700057,1.955163311958313,0.1885502556045472,0.13132560162945395,2.04638843295066,1.863938190965966,9682944,3.366521692276001,5.3258970260620115
7.795999999999999,8.63941211753211,6.952587882467888,3.5,4.170462526917053,2.8295374730829472,0.15791252758353946,1.9376890540122986,0.20513812906214593,0.110686926104933,2.070264402663404,1.8051137053611932,9846784,3.451126146316528,5.4163237571716305
7.712000000000001,8.754274436029206,6.669725563970794,3.566,3.9084675167077894,3.2235324832922103,0.18470875257626174,1.9359817966818809,0.2081636994481738,0.16125380570434966,2.053089854407947,1.8188737389558147,10010624,3.342004108428955,5.348947596549988
7.999999999999998,8.55468910211036,7.445310897889636,3.8579999999999997,4.5416636599966385,3.174336340003361,0.18093179604038592,1.9738578587770461,0.21605792587777034,0.1458056662030015,2.1063753241580065,1.8413403933960857,10174464,3.4058632373809816,5.479852199554443
7.970000000000001,8.522249943413307,7.417750056586694,3.8520000000000003,4.396147038951789,3.3078529610482112,0.1765402025543153,1.9663994550704955,0.21911592122036752,0.13396448388826307,2.027448819445134,1.9053500906958571,10338304,3.5073282957077025,5.446160078048706
8.136,8.833871048260349,7.438128951739649,3.7660000000000005,4.335354019920823,3.196645980079178,0.17018158882856366,1.965631465613842,0.2028739683892758,0.13748920926785152,2.073609080710926,1.8576538505167577,10502144,3.5306416749954224,5.534351253509522
8.404,9.438786934590885,7.369213065409115,3.9899999999999998,4.5726319593019245,3.407368040698075,0.15582188777625558,1.9962108954787254,0.1912029958838664,0.12044077966864475,2.0717039297711617,1.9207178611862892,10665984,3.5748335838317873,5.682788133621216
8.172,9.050097944423058,7.293902055576942,3.9659999999999997,4.638907125835356,3.2930928741646435,0.16812593601644038,1.9571244269609451,0.1966479107564853,0.13960396127639546,2.0256832423473177,1.8885656115745724,10829824,3.480314517021179,5.500405502319336
8.425999999999998,9.135425119374833,7.716574880625163,3.776,4.2922789943431745,3.259721005656825,0.1561299263499677,1.9136168256402015,0.184798160996037,0.1274616917038984,2.0682377778400074,1.7589958734403959,10993664,3.6756824016571046,5.6852668762207035
8.55,9.366590472636071,7.73340952736393,3.9460000000000006,4.502204998179629,3.3897950018203726,0.16139473123475906,1.9254265695810318,0.20184560238781843,0.12094386008169969,2.0595747197487375,1.791278419413326,11157504,3.6198620080947874,5.736019945144653
8.661999999999999,9.774059350934111,7.549940649065887,3.8600000000000003,4.6428665275767,3.0771334724233004,0.15773122906684872,1.9212358742952347,0.17144471101434672,0.14401774711935073,2.016580765794264,1.8258909827962055,11321344,3.728426766395569,5.774197101593018
9.036,9.84809851619123,8.223901483808769,4.210000000000001,5.014599279144595,3.4054007208554067,0.1592674434185028,1.9352257415652274,0.18453244459953058,0.134002442237475,2.031288906237208,1.8391625768932467,11485184,3.779899549484253,6.023503971099854
8.748,9.79230646842773,7.703693531572268,4.1659999999999995,4.697868404776971,3.634131595223028,0.14850260522216557,1.9546074658632278,0.1958748584031884,0.10113035204114272,2.0221961403990374,1.8870187913274183,11649024,3.7605725288391114,5.805391025543213
9.044,10.049894626688104,8.038105373311897,4.1240000000000006,4.772,3.4760000000000004,0.1449873564764857,1.9075194045901298,0.1735921708536628,0.1163825420993086,1.9889196998795498,1.8261191093007099,11812864,3.7740033626556397,5.95351996421814
9.124,10.110054765213373,8.137945234786628,4.3020000000000005,4.858808764298839,3.7451912357011614,0.15073677683249115,1.8952582955360413,0.17880250811014148,0.12267104555484082,1.9876905583487732,1.8028260327233094,11976704,3.920604634284973,6.00116810798645
9.008000000000001,10.213925370825244,7.802074629174758,3.9480000000000004,4.705427224226856,3.1905727757731444,0.137777001876384,1.9136429145932197,0.16689771264263992,0.10865629111012809,2.010961377284321,1.816324451902118,12140544,3.769334650039673,5.8853518009185795
8.804,9.76444989458066,7.84355010541934,4.286,4.801057278368144,3.7709427216318554,0.14092624681070445,1.9275018274784088,0.17586045477624074,0.10599203884516817,2.0158264423138683,1.8391772126429493,12304384,3.6947845935821535,5.769586420059204
9.229999999999999,10.241820142120128,8.21817985787987,4.564,5.137187578372037,3.9908124216279632,0.13968574106693266,1.90142230540514,0.16690901020390544,0.11246247192995987,2.0129082171648265,1.7899363936454535,12468224,3.7683492422103884,5.992766237258911
9.306,10.16390675483994,8.448093245160058,4.1899999999999995,4.864818494115269,3.5151815058847298,0.14620455531403423,1.9113705679774284,0.17494086115568963,0.11746824947237883,2.0117334560653055,1.8110076798895516,12632064,3.805072283744812,6.02717957496643
9.274000000000001,10.442145538877755,8.105854461122247,4.454,5.160939884290029,3.7470601157099703,0.14693154422566293,1.893424990773201,0.16892062748729908,0.12494246096402677,2.0047553964254847,1.7820945851209171,12795904,3.792489171028137,5.973609256744385
9.646,10.524774146183194,8.767225853816807,4.452,5.149893974755479,3.7541060252445217,0.15625035571865736,1.8489473894238473,0.2002663858078946,0.11223432562942012,1.9728983638872228,1.7249964149604717,12959744,4.052314949035645,6.205070924758911
9.59,10.50988042701212,8.670119572987879,4.546,5.24474458853003,3.847255411469971,0.14224231177940963,1.8539343520998954,0.16911493008718653,0.11536969347163274,2.0107729104818444,1.6970957937179467,13123584,3.9637678146362303,6.155751466751099
9.732,10.322674191073217,9.141325808926782,4.7219999999999995,5.720697151292622,3.7233028487073767,0.15281481631100174,1.867023578286171,0.16375022917759743,0.14187940344440605,1.9755984655283425,1.7584486910439996,13287424,3.8426154375076296,6.192453813552857
9.536000000000001,10.511245610090096,8.560754389909906,4.523999999999999,5.403990909043951,3.6440090909560476,0.13152624769136306,1.897696752846241,0.1524167559729232,0.11063573940980291,2.05079880042791,1.744594705264572,13451264,3.9558702945709228,6.094514608383179
9.719999999999999,10.416275807421167,9.02372419257883,4.499999999999999,5.606634537686222,3.3933654623137763,0.1347566778771579,1.8502431079745292,0.16528380331488549,0.1042295524394303,1.9385483718365317,1.7619378441125266,13615104,3.9876530170440674,6.186536407470703
9.430000000000001,10.540180165558727,8.319819834441276,4.462000000000001,5.166014204402156,3.757985795597845,0.130361246317625,1.8807861715555192,0.1571938427920872,0.10352864984316279,1.9953248276661972,1.7662475154448412,13778944,3.913771629333496,5.970514345169067
9.77,10.938392057487555,8.601607942512445,4.702,5.277531059109759,4.126468940890241,0.14417601730674504,1.838203740119934,0.1657582258995515,0.12259380871393857,1.9354395972836538,1.7409678829562143,13942784,4.0361772060394285,6.149648189544678
10.099999999999998,11.325169376045611,8.874830623954384,5.069999999999999,5.7002539170842175,4.439746082915781,0.13729508644901212,1.8394509464502335,0.18640831899219415,0.08818185390583008,1.9669378580708334,1.7119640348296337,14106624,4.068092179298401,6.339043474197387
9.372,10.31553378317896,8.42846621682104,4.682,5.3868091940376495,3.9771908059623513,0.1300870328210294,1.884793871641159,0.15268761222975158,0.10748645341230723,1.9927096830299655,1.7768780602523524,14270464,3.972163510322571,5.906750297546386
10.141999999999998,10.996421441678518,9.287578558321478,4.836,5.64745794715438,4.024542052845621,0.1451758773997426,1.8394041001796722,0.17233800014866776,0.11801375465081745,1.9196955171497656,1.7591126832095787,14434304,4.025515556335449,6.348039007186889
10.056000000000001,11.086720136603532,9.02527986339647,4.42,5.195267695702587,3.6447323042974125,0.14516081688925622,1.7881885305047036,0.1650109346256412,0.12531069915287124,1.9254810675354859,1.6508959934739214,14598144,4.03854730129242,6.264087057113647
9.878,11.126597613324645,8.629402386675356,5.036,5.916172710324513,4.155827289675486,0.1322384569793939,1.862731823325157,0.16179270255630193,0.10268421140248588,1.9579164757410255,1.7675471709092887,14761984,3.9707308769226075,6.106160068511963
10.314000000000002,11.48043216690899,9.147567833091014,4.731999999999999,5.617898414040797,3.846101585959202,0.13365663159638638,1.833394630253315,0.15783984089986816,0.1094734222929046,1.9521224757219573,1.7146667847846728,14925824,4.108869481086731,6.381387853622437
10.120000000000001,11.200703474594212,9.03929652540579,4.9879999999999995,5.525862435944359,4.45013756405564,0.14188670907169576,1.8021307021379471,0.17374586629088945,0.11002755185250207,1.9184603865054142,1.68580101777048,15089664,4.027663826942444,6.240945529937744
9.958000000000002,11.022046991443519,8.893953008556485,4.838000000000001,5.57861866031042,4.097381339689582,0.12941618850454686,1.882447537779808,0.14798367949364719,0.11084869751544654,1.9627949824814603,1.8021000930781557,15253504,4.071779584884643,6.138782739639282
9.97,11.016489369272332,8.92351063072767,4.814000000000001,5.7209090362324115,3.9070909637675904,0.12030137870460747,1.9119649425148963,0.15378743134735273,0.08681532606186221,1.9763044549923792,1.8476254300374135,15417344,3.9605475187301638,6.114699602127075
10.758,11.856997725202376,9.659002274797622,4.772,5.701352462739514,3.8426475372604862,0.13212712956592437,1.8370574951171874,0.1537695053191045,0.11048475381274425,1.933282001974131,1.7408329882602438,15581184,4.205769801139832,6.570995044708252
10.618,11.5907671869466,9.6452328130534,5.026,5.7991519902321915,4.252848009767808,0.12471342114731668,1.8348168954253197,0.14476444723015924,0.1046623950644741,1.9491058366338396,1.7205279542167997,15745024,4.199253439903259,6.467384338378906
10.422,11.389158725339332,9.45484127466067,4.984,5.5683834357679896,4.39961656423201,0.12983657531440254,1.8541349992156029,0.15620461339566,0.10346853723314507,1.9573856661900033,1.7508843322412024,15908864,4.045663213729858,6.304655075073242
10.662,11.455798463087453,9.868201536912549,5.101999999999999,5.661531947255918,4.542468052744081,0.13106861375272272,1.845538115501404,0.14591578358453866,0.11622144392090679,1.9376258978858774,1.7534503331169304,16072704,4.142757058143616,6.484159374237061
10.870000000000001,12.073004571894888,9.666995428105114,4.664,5.400141290785946,3.927858709214053,0.12501162565313279,1.8095615848898887,0.15182518023365835,0.09819807107260722,1.9239016582062094,1.695221511573568,16236544,4.241090846061707,6.582178354263306
10.872,11.562576570700164,10.181423429299835,5.124,5.987842578251384,4.260157421748615,0.13063505981117485,1.8202697306871414,0.14353085689743164,0.11773926272491807,1.9037920072808112,1.7367474540934715,16400384,4.271160507202149,6.573699235916138
10.937999999999999,12.030792752538192,9.845207247461806,4.958,5.720965267885767,4.195034732114233,0.13281735926866528,1.8292856439948082,0.15869243250515297,0.10694228603217759,1.9359199360333088,1.7226513519563076,16564224,4.290963077545166,6.60916223526001
10.858,11.864079519719988,9.851920480280013,5.273999999999999,6.138918493269741,4.409081506730257,0.12856399128213522,1.8444154515862465,0.1458925230245938,0.11123545953967666,1.9162690334215269,1.7725618697509662,16728064,4.23987078666687,6.520707368850708
10.920000000000003,12.037389815597049,9.802610184402958,4.909999999999999,5.696803660388028,4.123196339611971,0.13162782611325377,1.808608315885067,0.1557643792300521,0.10749127299645544,1.8943026558697285,1.7229139759004055,16891904,4.177272796630859,6.509977149963379
11.336,12.199240406839253,10.472759593160747,5.044,5.729261993692923,4.358738006307076,0.1302240698598325,1.823761549592018,0.14623631887516023,0.11421182084450479,1.9015269684126312,1.745996130771405,17055744,4.217152333259582,6.750621891021728
10.928,11.507737871800696,10.348262128199305,5.45,6.241365907782235,4.658634092217765,0.12202128423377867,1.8444532811641694,0.1571107811221293,0.08693178734542803,1.9212080981955688,1.76769846413277,17219584,4.189858150482178,6.519924545288086
11.182,12.316211620465952,10.04778837953405,5.372,6.2700512234833825,4.473948776516617,0.11800996921956537,1.8136111557483674,0.13887628924441572,0.09714364919471502,1.8981572599100678,1.729065051586667,17383424,4.327253842353821,6.657082843780517
10.976000000000003,12.041637837166082,9.910362162833923,4.988,5.608657715653322,4.3673422843466785,0.13384919501841067,1.7808653935790062,0.15259765307986706,0.11510073695695427,1.8724150424898494,1.689315744668163,17547264,4.200968194007873,6.509507322311402
10.654,11.365283347197163,9.942716652802837,5.238,5.8988146487480435,4.577185351251957,0.12082536332309246,1.8413713678717614,0.14951130793404865,0.09213941871213627,1.9921925734881993,1.6905501622553234,17711104,4.149367094039917,6.31009840965271
11.012,11.872939022230959,10.151060977769042,5.382,5.905408062605076,4.858591937394923,0.1295149011071771,1.8088309615850449,0.1646309023335517,0.09439889988080247,1.910653069784558,1.7070088533855317,17874944,4.266570258140564,6.50808367729187
11.538,12.995736601722,10.080263398278001,5.454000000000001,6.1893937720704475,4.718606227929554,0.13795829247683283,1.798056350648403,0.16497056222696524,0.11094602272670043,1.912012354191832,1.6841003471049742,18038784,4.478276300430298,6.801450300216675
10.906,11.787228687685552,10.02477131231445,5.214,6.022210368654103,4.405789631345898,0.12232155166566368,1.790231466293335,0.14649196330467965,0.09815114002664771,1.9247486231402955,1.6557143094463744,18202624,4.2167661666870115,6.431042909622192
11.623999999999999,12.291101191724312,10.956898808275685,5.366,6.004814527073391,4.7271854729266085,0.11202009371481832,1.8882438257336616,0.13890106593244003,0.0851391214971966,2.00431926685995,1.7721683846073735,18366464,4.459167194366455,6.832274436950684
10.82,12.148999623777224,9.491000376222777,5.328,6.071623560681075,4.584376439318926,0.11401991089805959,1.8233947232365608,0.1382615469984839,0.08977827479763528,1.9401429158883516,1.70664653058477,18530304,4.196140646934509,6.339219808578491
11.218,12.357875431790685,10.078124568209315,5.434000000000001,6.264231293074407,4.603768706925595,0.12215947639197108,1.7811839908361435,0.14781659951718545,0.09650235326675673,1.8986216313653632,1.6637463503069239,18694144,4.227554607391357,6.555110836029053
11.122,12.29118604165462,9.952813958345379,5.529999999999999,6.159682459657246,4.900317540342753,0.12443062392994757,1.7999611020088195,0.14605084061043094,0.10281040724946419,1.9121348523065271,1.687787351711112,18857984,4.232576823234558,6.507226514816284
11.266000000000002,12.334084266338571,10.197915733661432,5.224,6.090754867306783,4.357245132693217,0.12579784365370866,1.7823106408119203,0.14941505042578454,0.10218063688163279,1.8881435695327766,1.6764777120910639,19021824,4.296245837211609,6.5662829875946045
11.739999999999998,12.73707572430583,10.742924275694167,4.936,5.745434370409362,4.126565629590638,0.11554516274482007,1.786032599210739,0.13813171110244446,0.09295861438719569,1.9343623882399816,1.6377028101814965,19185664,4.398521065711975,6.781215381622315
12.032,13.234404258142826,10.829595741857174,5.332,6.146969938095879,4.517030061904121,0.1237252704799175,1.7823410347104072,0.13609736072208548,0.11135318023774954,1.8988385039033395,1.6658435655174748,19349504,4.396557331085205,6.955357074737549
11.998000000000001,13.502033244313438,10.493966755686564,5.4719999999999995,6.455308700256435,4.488691299743564,0.1296625455841422,1.78118646889925,0.15355440548386334,0.10577068568442106,1.9119775340812961,1.650395403717204,19513344,4.496393203735352,6.924112606048584
11.48,12.335055553750749,10.624944446249252,5.55,6.310644463596495,4.789355536403504,0.12247699191793796,1.7729081407189369,0.14364784790590415,0.10130613592997174,1.8972609546265857,1.648555326811288,19677184,4.217436814308167,6.61226372718811
12.254,13.095287109136946,11.412712890863054,5.3740000000000006,6.000868407243498,4.747131592756503,0.12040120000019665,1.8128665506839752,0.14518325966639797,0.09561914033399532,1.9265777406972742,1.6991553606706762,19841024,4.5171928882598875,7.006730365753174
11.703999999999999,12.679409657528568,10.72859034247143,5.418,6.228355477552907,4.607644522447093,0.11745105432346462,1.7728765800595283,0.13342294411573047,0.10147916453119878,1.8538652998862344,1.6918878602328222,20004864,4.278776407241821,6.7209388256073
12.234,12.861824816330161,11.606175183669839,5.635999999999999,6.6436427938510745,4.628357206148924,0.11991890594363211,1.75492634922266,0.14729244661434762,0.0925453652729166,1.9100915163436851,1.599761182101635,20168704,4.514877033233643,7.025974321365356
11.708000000000002,12.738231042048337,10.677768957951667,5.702,7.10905223783625,4.2949477621637495,0.12141204793006177,1.758400709927082,0.15427886885792436,0.0885452270021992,1.8709120070041634,1.6458894128500006,20332544,4.42275071144104,6.699540710449218
11.754000000000001,12.399169745105892,11.10883025489411,5.4719999999999995,6.319688622077706,4.624311377922293,0.12159277955070133,1.7491216018795968,0.15076505628871906,0.0924205028126836,1.86468759103783,1.6335556127213635,20496384,4.31938316822052,6.72320032119751
11.638,12.399075554725021,10.876924445274978,5.684,6.633054266098625,4.734945733901375,0.1178874926641583,1.7664091750979423,0.14601347114147536,0.08976151418684122,1.9246335416415408,1.6081848085543438,20660224,4.371600794792175,6.664132928848266
11.996,13.10915048398678,10.882849516013222,5.348000000000001,5.891558644490179,4.804441355509822,0.11346698617562652,1.7924336180090905,0.138005240525376,0.08892873182587704,1.9134760701375348,1.6713911658806462,20824064,4.450923657417297,6.821786737442016
11.975999999999999,13.187669922049729,10.76433007795027,5.578,6.539351132521308,4.616648867478693,0.12002054210752244,1.754135513305664,0.14107000846815984,0.09897107574688506,1.8965189205552302,1.6117521060560978,20987904,4.382690954208374,6.786829566955566
11.952,13.169052176367144,10.734947823632856,5.668000000000001,6.562883232606357,4.773116767393645,0.12301515629515047,1.7878053098917008,0.14095829228371384,0.1050720203065871,1.9055553233088152,1.6700552964745865,21151744,4.407450556755066,6.7657248973846436
12.128,13.251750862068635,11.004249137931366,5.404,6.476074624268292,4.331925375731708,0.11692872978746889,1.7620288521051406,0.13310897356801624,0.10074848600692153,1.8830263669146035,1.6410313372956777,21315584,4.382682633399964,6.86534013748169
12.136000000000001,13.02038905465864,11.251610945341362,5.93,7.0748056603633644,4.785194339636635,0.13143051946535703,1.730502188205719,0.1467392459442951,0.11612179298641895,1.860631004958894,1.6003733714525439,21479424,4.404617166519165,6.875995254516601
12.190000000000001,13.29255158609473,11.087448413905273,5.691999999999999,6.59458296017596,4.7894170398240385,0.10875769443809982,1.786694125831127,0.12857892311039296,0.08893646576580669,1.9233417125584091,1.650046539103845,21643264,4.450689435005188,6.8742979049682615
12.418,13.6549462397372,11.181053760262799,5.985999999999999,7.122909846909595,4.849090153090403,0.11785364542156458,1.7451521947979927,0.14063512887846333,0.09507216196466584,1.8543398273281326,1.6359645622678527,21807104,4.439518594741822,6.986601400375366
11.830000000000002,12.712462463790954,10.94753753620905,6.004,6.969144548759407,5.038855451240592,0.12019662698730824,1.7594035774469376,0.1467255981835829,0.09366765579103356,1.8827926570404858,1.6360144978533895,21970944,4.430152320861817,6.687884187698364
12.384,13.260894520452718,11.507105479547283,6.006,6.451425639136321,5.560574360863679,0.12556472234427923,1.7288823321461677,0.1569853776219946,0.09414406706656386,1.8397767363586326,1.6179879279337028,22134784,4.467427444458008,6.955517673492432
12.105999999999998,13.382998042285106,10.82900195771489,5.802,6.48167345100423,5.122326548995769,0.11857675630599258,1.7305414527654648,0.1457768060977514,0.09137670651423378,1.8589220221808227,1.6021608833501069,22298624,4.438389635086059,6.785770416259766
12.896,13.608898309718855,12.183101690281147,6.138,7.233717116777866,5.042282883222134,0.12249185973778365,1.7200970232486725,0.15134195433522737,0.09364176514033992,1.8798937680386691,1.560300278458676,22462464,4.66276535987854,7.214380550384521
12.398,13.986419340098829,10.80958065990117,5.984,7.063548053585388,4.904451946414612,0.11481081601232286,1.7860643982887268,0.1405775291254298,0.08904410289921591,1.9558662378929543,1.6162625586844992,22626304,4.438595008850098,6.9425966262817385
12.662,13.491961444887654,11.832038555112348,6.036,6.861532555384704,5.210467444615295,0.11135970470495515,1.7351280465722083,0.13475723148166557,0.08796217792824475,1.90101650404181,1.5692395891026065,22790144,4.551175308227539,7.0353882789611815
12.564,13.816543013233478,11.311456986766522,5.6259999999999994,6.545088679072917,4.706911320927082,0.11234126910567281,1.78488038033247,0.1258940259632222,0.09878851224812342,1.9174423347173994,1.6523184259475405,22953984,4.509173011779785,6.99517035484314
12.518,13.696522804191757,11.339477195808245,5.98,6.875767827062348,5.084232172937653,0.11180538437329228,1.7778624430298806,0.1356903862784562,0.08792038246812836,1.907094536941748,1.6486303491180132,23117824,4.599621534347534,6.966724967956543
12.888,14.234260004605352,11.541739995394648,6.058,7.09990018715806,5.01609981284194,0.11782379401847717,1.7200916290283204,0.14330791777438628,0.09233967026256806,1.8732662053859648,1.566917052670676,23281664,4.542262411117553,7.13728346824646
12.856,13.706919502655804,12.005080497344196,5.5040000000000004,6.369969976384864,4.638030023615137,0.12559473095461723,1.7152392074465752,0.1485999167635641,0.10258954514567035,1.803748960425113,1.6267294544680375,23445504,4.546498584747314,7.0957465171813965
12.547999999999998,14.005235739336637,11.09076426066336,5.696,6.76429958345026,4.6277004165497395,0.10327623225748535,1.746191217005253,0.11898680882792437,0.08756565568704633,1.893436914648054,1.5989455193624518,23609344,4.5425996541976925,6.9122387886047365
12.542,13.507420115804512,11.576579884195487,5.869999999999999,6.847271712473046,4.892728287526952,0.11233311714604492,1.750897316634655,0.13120327419186154,0.09346296010022831,1.873338867141377,1.628455766127933,23773184,4.40891044139862,6.926729345321656
13.123999999999999,14.356811421102188,11.89118857889781,6.093999999999999,7.03033540998939,5.157664590010609,0.11461399402469394,1.6961351856589317,0.1339609493210929,0.09526703872829496,1.8492703095993275,1.543000061718536,23937024,4.58523530960083,7.19659571647644
12.446000000000002,13.607724580096335,11.284275419903668,5.872000000000001,6.779532919513117,4.964467080486885,0.11237266738899046,1.7064161881804467,0.14365652714857385,0.08108880762940707,1.8992458430052648,1.5135865333556286,24100864,4.475184631347656,6.878113651275635
12.794,13.840519947253755,11.747480052746246,6.156,7.3634369548759055,4.948563045124094,0.12600730676203964,1.664585329592228,0.14442387503343457,0.10759073849064471,1.8438305019927432,1.4853401571917126,24264704,4.509246826171875,6.985821914672852
13.157999999999998,14.047919097446501,12.268080902553494,6.335999999999999,7.430743805645868,5.241256194354131,0.11187652498483655,1.7202551722526551,0.13491619091827134,0.08883685905140176,1.8453661241037829,1.5951442204015274,24428544,4.691116285324097,7.2226580619812015
13.026000000000002,13.970629027714056,12.081370972285947,5.792,6.730219590501072,4.853780409498928,0.10210552993230518,1.7412405818700791,0.1256797136620033,0.07853134620260706,1.929494250282374,1.5529869134577843,24592384,4.5838573455810545,7.10879168510437
12.95,13.965293061140477,11.934706938859522,5.9620000000000015,7.0088027512382665,4.915197248761737,0.12066181777045129,1.6952167883515359,0.13722191636385087,0.10410171917705172,1.8439210439591731,1.5465125327438987,24756224,4.553141975402832,7.038052749633789
13.256,14.16992778708167,12.34207221291833,5.852,6.88537118210254,4.81862881789746,0.1249907942488789,1.6261234164237977,0.14838770497193352,0.10159388352582431,1.7518207962976042,1.500426036549991,24920064,4.5871752262115475,7.204276752471924


==> data/progress-dodgeball-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.682,0.8309832205317096,0.5330167794682905,0.684,0.8486329250180534,0.5193670749819467,0.4951494136204321,2.707342161734899,0.6102930226606447,0.3800058045802195,2.707761461663046,2.706922861806752,16384
1.4419999999999997,1.6474166497633527,1.2365833502366468,1.3599999999999999,1.56899760764181,1.1510023923581898,0.18062989345441258,2.5262048314015066,0.20190760431954202,0.15935218258928313,2.5655246053489162,2.486885057454097,180224
1.5420000000000003,1.7065478653766135,1.377452134623387,1.4900000000000002,1.6397330958739587,1.3402669041260418,0.1343961231100062,2.4761110395193096,0.15753079309267523,0.11126145312733718,2.5283663364100564,2.4238557426285627,344064
1.574,1.78997222043587,1.3580277795641302,1.4979999999999998,1.72364574004399,1.2723542599560096,0.12293421309441326,2.4182437280813853,0.13859296733619292,0.10727545885263359,2.472539718719858,2.3639477374429125,507904
1.6959999999999997,1.8965592181875466,1.4954407818124529,1.404,1.5470524379379813,1.2609475620620185,0.13091028401007251,2.386985489726067,0.15375553859576258,0.10806502942438244,2.446384952737986,2.327586026714148,671744
1.654,1.8424781154404934,1.4655218845595064,1.4999999999999998,1.8202499024199694,1.1797500975800301,0.11578883863985534,2.3712634762128197,0.12880179680650658,0.1027758804732041,2.4371570790401744,2.305369873385465,835584
1.92,2.1726657871576602,1.6673342128423398,1.412,1.587316856006489,1.2366831439935109,0.12188684971382217,2.3557830353577933,0.13900306108253346,0.10477063834511087,2.42903843598225,2.2825276347333365,999424
1.8259999999999998,1.9694015341619466,1.682598465838053,1.332,1.5306353442869622,1.133364655713038,0.11383103358869746,2.366304299235344,0.13229836302550732,0.0953637041518876,2.4002799217295516,2.3323286767411364,1163264
1.8299999999999996,1.9890597372058683,1.670940262794131,1.3499999999999999,1.5764950330581224,1.1235049669418773,0.10404015084107714,2.36547469496727,0.11842086769784434,0.08965943398430994,2.400296334127443,2.3306530558070966,1327104
1.9760000000000002,2.162933143128767,1.7890668568712336,1.13,1.2694991039397743,0.9905008960602254,0.10743703128149107,2.357026133934657,0.12724953668683336,0.08762452587614876,2.38506835491539,2.328983912953924,1490944
2.038,2.36153670580013,1.7144632941998696,1.1840000000000002,1.31630268326833,1.0516973167316703,0.1017572049517184,2.329352617263794,0.12116321106558306,0.08235119883785375,2.378334032560165,2.280371201967423,1654784
2.0900000000000007,2.3321982658897467,1.847801734110255,1.198,1.389509790872425,1.006490209127575,0.11443094244847689,2.2989438047011697,0.13893965425714622,0.08992223063980756,2.3458307924071504,2.252056816995189,1818624
2.128,2.4229169374586683,1.833083062541332,1.3099999999999998,1.5558048006040563,1.0641951993959433,0.10655332265111302,2.3213536351919175,0.14120596443833916,0.07190068086388686,2.3613699408897357,2.2813373294940993,1982464
2.318,2.6906070316030015,1.9453929683969988,1.3279999999999998,1.543072080940321,1.1129279190596788,0.10224654059857126,2.2985135436058046,0.12402160663056924,0.08047147456657328,2.3560373111863577,2.2409897760252515,2146304
2.0919999999999996,2.38745896500191,1.7965410349980895,1.162,1.278430236622623,1.0455697633773768,0.1105442728536824,2.325845594207446,0.13079126346775244,0.09029728223961236,2.3838973760693243,2.267793812345568,2310144
2.164,2.5089985507215937,1.8190014492784066,1.238,1.461508389104302,1.014491610895698,0.09437347666049992,2.326102105776469,0.10756266968411371,0.08118428363688612,2.3752258312421004,2.2769783803108377,2473984
2.1220000000000003,2.396145946532135,1.8478540534678656,1.222,1.4409885841773493,1.0030114158226506,0.10494600020659464,2.324105014403661,0.12864849692209904,0.08124350349109023,2.353092736592417,2.2951172922149046,2637824
2.3240000000000003,2.666671854694838,1.9813281453051625,1.2120000000000002,1.3366434916070633,1.087356508392937,0.11158605765861765,2.287544314066569,0.14002064394700842,0.08315147137022687,2.345919705428798,2.2291689227043405,2801664
2.168,2.3556592656918385,1.9803407343081618,1.13,1.2624386650491464,0.9975613349508534,0.10976042081601915,2.3215132385492323,0.13277949779002785,0.08674134384201046,2.365567582800998,2.2774588942974665,2965504
2.258,2.5101031534907885,2.0058968465092115,1.0699999999999998,1.2270350279396287,0.912964972060371,0.0938618643054117,2.3396128624677663,0.1140591848489132,0.0736645437619102,2.371708074080831,2.3075176508547015,3129344
2.342,2.564252109101354,2.1197478908986462,1.168,1.3714109141614579,0.964589085838542,0.10282166361187887,2.327495741844177,0.13961869797821622,0.06602462924554153,2.3668048851185417,2.2881865985698124,3293184
2.29,2.387672923576598,2.192327076423402,1.092,1.2163221621433604,0.9676778378566396,0.09589683793795603,2.32657673060894,0.12520728579440185,0.06658639008151021,2.352822219100774,2.3003312421171063,3457024
2.45,2.7513635678047366,2.148636432195264,1.0779999999999998,1.2764842563026093,0.8795157436973903,0.095165664392213,2.3473282565673195,0.12292531658137433,0.06740601220305166,2.374966504645156,2.319690008489483,3620864
2.26,2.44088670487352,2.0791132951264797,1.072,1.261356806056714,0.882643193943286,0.1175610361465563,2.316601311167081,0.1526589994067496,0.08246307288636301,2.3631739462433243,2.2700286760908375,3784704
2.468,2.843574227017776,2.092425772982224,1.13,1.3011724276862369,0.958827572313763,0.09083804744295772,2.331236204504967,0.1147910448785941,0.06688505000732134,2.3657033407186874,2.2967690682912463,3948544
2.494,2.715639346687361,2.2723606533126395,0.9520000000000002,1.1313766985982294,0.7726233014017708,0.09089731572506324,2.313187085588773,0.11424586086132527,0.06754877058880121,2.354007658739152,2.2723665124383943,4112384
2.3579999999999997,2.5069832205317093,2.20901677946829,1.008,1.1108396810574594,0.9051603189425405,0.09080137950368224,2.317245734731356,0.11723838491017206,0.06436437409719241,2.3582505443062693,2.2762409251564426,4276224
2.4099999999999997,2.7513209633175197,2.0686790366824797,0.9960000000000001,1.1243121194587635,0.8676878805412366,0.1046287978844096,2.3319776058197026,0.12399148754766406,0.08526610822115513,2.379555619192025,2.28439959244738,4440064
2.3160000000000003,2.5492037735543747,2.082796226445626,1.006,1.2078018830437416,0.8041981169562583,0.09867611217002069,2.347472091515859,0.13170989341120243,0.06564233092883895,2.39101195720053,2.303932225831188,4603904
2.434,2.7790275351330673,2.088972464866933,0.9440000000000002,1.158625254804741,0.7293747451952591,0.10918728158188355,2.311267326275508,0.1364991292940923,0.0818754338696748,2.3541517345815577,2.268382917969458,4767744
2.47,2.731113002357217,2.208886997642783,1.1,1.31559220765139,0.8844077923486102,0.08396203604837255,2.3275970727205273,0.1025845053652793,0.06533956673146579,2.3765626347964104,2.278631510644644,4931584
2.6100000000000003,2.934746054633463,2.2852539453665375,0.9960000000000001,1.2762570248896539,0.7157429751103463,0.0934048573641727,2.3215716520945224,0.12213378059852802,0.06467593412981738,2.36425604430952,2.2788872598795247,5095424
2.5439999999999996,2.878879082655217,2.2091209173447823,1.208,1.4802058044935853,0.9357941955064146,0.08468125066719948,2.3241861959298453,0.11224176307023576,0.057120738264163196,2.357263610143136,2.2911087817165545,5259264
2.79,3.1578314831549905,2.4221685168450096,1.0759999999999998,1.261860162487823,0.8901398375121767,0.08900098912417885,2.2961951047182083,0.1088901882243215,0.0691117900240362,2.336366681634301,2.2560235278021157,5423104
2.832,3.183818134836736,2.4801818651632637,1.094,1.252,0.936,0.08962020763816927,2.310249484578768,0.11727274293530732,0.06196767234103123,2.354468228348059,2.266030740809477,5586944
2.9940000000000007,3.357543670004032,2.6304563299959693,1.248,1.5251569952211201,0.9708430047788799,0.102562364609912,2.2987490266561506,0.1348101819091885,0.0703145473106355,2.337742767664685,2.259755285647616,5750784
2.812,3.2530170064748067,2.370982993525193,1.1880000000000002,1.4444683216305672,0.9315316783694331,0.09046669405264154,2.2966245740652083,0.11170273935337499,0.0692306487519081,2.3448279803767216,2.248421167753695,5914624
2.9040000000000004,3.247255007246799,2.5607449927532016,1.136,1.3457236276626932,0.9262763723373066,0.0948776888195425,2.2902269840240477,0.11862765646126847,0.07112772117781654,2.345105131799495,2.2353488362486003,6078464
2.902,3.33443034121116,2.4695696587888403,1.204,1.496,0.9119999999999999,0.07687415901261066,2.3242070545752846,0.10299668490084932,0.050751633124371996,2.369385048919952,2.2790290602306174,6242304
2.9419999999999997,3.3670599957653033,2.516940004234696,1.0500000000000003,1.220938585462733,0.8790614145372675,0.10036459580684698,2.31781057814757,0.12235954406734485,0.0783696475463491,2.35420178050924,2.2814193757859,6406144
2.824,3.2276632259693714,2.4203367740306283,1.116,1.3304388024588836,0.9015611975411167,0.1002576787335177,2.30339979827404,0.14187394094425426,0.05864141652278113,2.3347642247467704,2.2720353718013095,6569984
2.7800000000000002,3.127217511079151,2.4327824889208496,1.144,1.369530485744167,0.9184695142558328,0.09964392810749506,2.323763469854991,0.1307650842288905,0.06852277198609964,2.36366969126229,2.283857248447692,6733824
3.0519999999999996,3.508876350887195,2.595123649112804,1.214,1.5148055850545332,0.9131944149454667,0.09679598519578572,2.3107378850380584,0.12038969170324786,0.07320227868832359,2.3414028469252313,2.2800729231508856,6897664
3.02,3.3732704346531137,2.6667295653468863,1.308,1.5491970149069014,1.0668029850930987,0.07783394230064002,2.331098459164301,0.09977796966114148,0.05588991494013855,2.373637692781095,2.288559225547507,7061504
3.05,3.448622628559895,2.6513773714401045,1.1280000000000001,1.3673658288060349,0.8886341711939653,0.09337771966432527,2.313783998290698,0.13220390327519785,0.05455153605345269,2.3699247297169554,2.2576432668644406,7225344
3.228,3.5823105982044567,2.8736894017955437,1.152,1.3600769088582392,0.9439230911417607,0.09506084580595289,2.3058570802211764,0.12150187440687751,0.06861981720502827,2.3518686350283042,2.2598455254140486,7389184
3.028,3.4625296307503093,2.5934703692496908,1.11,1.2652417469626003,0.9547582530373999,0.08588811486649012,2.3122170199950536,0.1127730385786424,0.059003191154337824,2.3488250863322433,2.275608953657864,7553024
3.2360000000000007,3.411225568910477,3.0607744310895244,1.142,1.3468316381812144,0.9371683618187854,0.0764590810363491,2.3245922088623043,0.09684356927290828,0.05607459279978992,2.3569507205799636,2.292233697144645,7716864
3.112,3.5198431070889886,2.7041568929110116,1.164,1.3281462762294654,0.9998537237705344,0.08358330909783636,2.3034929345051447,0.1114181381075686,0.05574848008810411,2.339869276451632,2.2671165925586574,7880704
3.0420000000000003,3.326457378178173,2.7575426218218273,1.122,1.305401199559872,0.9385988004401281,0.09993771732163922,2.3076810767253244,0.12974389917991982,0.07013153546335862,2.3475514733199474,2.2678106801307014,8044544
3.126,3.57500334074481,2.67699665925519,1.2740000000000002,1.5569911659398579,0.9910088340601426,0.08473674068227408,2.3063691407442093,0.11179061331690185,0.0576828680476463,2.341545503144997,2.2711927783434214,8208384
3.2459999999999996,3.603776466526237,2.888223533473762,1.1780000000000002,1.435130317154551,0.9208696828454491,0.08689771681092673,2.3302191257476808,0.11307358449341402,0.060721849128439434,2.353270198918733,2.3071680525766287,8372224
3.268,3.6111850812608264,2.924814918739173,1.2760000000000002,1.475158228552074,1.0768417714479266,0.08369104986389472,2.30502970914046,0.10940378318800578,0.05797831653978367,2.349313454613817,2.260745963667103,8536064
3.2120000000000006,3.5668746257483064,2.857125374251695,1.2520000000000002,1.424092998114392,1.0799070018856085,0.08934677331708367,2.311884556214015,0.12216364981699278,0.05652989681717456,2.3606787093100254,2.2630904031180044,8699904
3.4339999999999997,3.826025509374071,3.0419744906259285,1.204,1.426135094030637,0.9818649059693628,0.10394401303492481,2.282212735215823,0.13302561312472166,0.07486241294512797,2.337769597388392,2.2266558730432537,8863744
3.314,3.7886409169045585,2.8393590830954416,1.15,1.4009581638440958,0.8990418361559042,0.08683136845938862,2.3245251009861625,0.10090969729425393,0.0727530396245233,2.3573531064640663,2.2916970955082587,9027584
3.38,3.752987935461725,3.0070120645382747,1.2440000000000002,1.5433058636244872,0.9446941363755132,0.08067861343733959,2.2969776203234993,0.09725604638504912,0.06410118048963007,2.339586722350714,2.2543685182962845,9191424
3.472,3.8832614740040694,3.0607385259959305,1.3960000000000001,1.6707799119295297,1.1212200880704706,0.08660364892954624,2.31045170724392,0.1148738938522033,0.058333404006889175,2.3631878064862164,2.2577156080016234,9355264
3.646,3.9161184925176356,3.3758815074823643,1.242,1.3944335920983297,1.0895664079016703,0.09855799108433223,2.3042507578929268,0.13357257765619196,0.0635434045124725,2.343309187763331,2.2651923280225224,9519104
3.6119999999999997,4.086147656326592,3.1378523436734076,1.298,1.6306800264518446,0.9653199735481555,0.09828879795192427,2.2855359435081484,0.13626907096257324,0.06030852494127532,2.326264029722506,2.244807857293791,9682944
3.5199999999999996,3.8905131576611005,3.1494868423388986,1.182,1.498158188253918,0.8658418117460818,0.0962614851693312,2.3041675070921577,0.12798828536033705,0.06453468497832535,2.3446517270152074,2.263683287169108,9846784
3.725999999999999,4.28162937287368,3.170370627126318,1.0779999999999998,1.2267144915601702,0.9292855084398295,0.09259857207847134,2.298575294017792,0.11616826545288692,0.06902887870405577,2.321591260907497,2.2755593271280867,10010624
3.504,3.9117057762651886,3.0962942237348114,1.4,1.7490558694535876,1.0509441305464122,0.08975960194754097,2.305720869700114,0.11058307530280216,0.06893612859227978,2.3539419708159186,2.2574997685843097,10174464
3.3939999999999997,3.9195130826154565,2.868486917384543,1.298,1.5002770377477384,1.0957229622522617,0.08593996382939315,2.2955023735761637,0.10804622903845998,0.06383369862032631,2.3435069486014135,2.247497798550914,10338304
3.8200000000000003,4.5282372483850315,3.111762751614969,1.23,1.390312195418814,1.069687804581186,0.08763207423811155,2.2923337707916898,0.10597662196516758,0.06928752651105552,2.3343052728152047,2.250362268768175,10502144
3.71,4.123497279313903,3.296502720686097,1.38,1.7061901286060017,1.053809871393998,0.08449133752534782,2.3208420256773628,0.1081914948927323,0.06079118015796334,2.3766783228783472,2.2650057284763783,10665984
3.5559999999999996,3.918082863444267,3.1939171365557324,1.3020000000000003,1.5958639140826927,1.0081360859173079,0.10675668174711364,2.302717230717341,0.13136752650571726,0.08214583698851004,2.3354415285582055,2.2699929328764767,10829824
3.5839999999999996,4.123392250593202,3.044607749406797,1.3300000000000003,1.5334207462379394,1.1265792537620611,0.0889409346505999,2.3092606693506244,0.11775212282164058,0.06012974647955924,2.3466385080865386,2.27188283061471,10993664
3.932,4.614301985927053,3.2496980140729472,1.434,1.6307841457028487,1.2372158542971512,0.08224186408333477,2.3189448058605193,0.1055753775893369,0.05890835057733264,2.363663026488224,2.2742265852328147,11157504
3.878,4.338560528052502,3.4174394719474974,1.2880000000000003,1.5607929617860405,1.01520703821396,0.08222076632082456,2.302629447976748,0.11660194350223164,0.04783958913941748,2.331969348624654,2.2732895473288424,11321344
4.014,4.858466695613274,3.1695333043867273,1.3940000000000001,1.6570665315086663,1.130933468491334,0.0921461117143432,2.3032985657453535,0.1076906448150668,0.0766015786136196,2.3316655846821206,2.2749315468085864,11485184
3.656,4.068194129021752,3.243805870978249,1.3780000000000001,1.6607649200307564,1.0952350799692439,0.08689376905870931,2.3044812361399334,0.12215148101089013,0.0516360571065285,2.3558527681644996,2.253109704115367,11649024
3.714,4.131617049460388,3.2963829505396123,1.418,1.6922918154083346,1.1437081845916652,0.08134762607514855,2.320099329948425,0.10442823720855796,0.058267014941739144,2.3629925513704126,2.2772061085264372,11812864
3.936,4.428081294096819,3.4439187059031813,1.332,1.562165158093053,1.1018348419069472,0.08748443258615829,2.2827011873324716,0.10758674008148776,0.06738212509082882,2.3251066062606154,2.240295768404328,11976704
3.97,4.327239415518501,3.6127605844814994,1.36,1.6054383833062793,1.114561616693721,0.0884740956438084,2.310650615890821,0.11174651201806028,0.06520167926955651,2.356438598431527,2.264862633350115,12140544
3.91,4.281940855513346,3.538059144486654,1.6500000000000004,2.0252599099291055,1.2747400900708954,0.08212746279314154,2.2913132280111315,0.10315771324177905,0.061097212344504014,2.3211461681176,2.261480287904663,12304384
3.8240000000000003,4.270748251255672,3.3772517487443294,1.394,1.7096010139400695,1.0783989860599303,0.07578828651458022,2.3281171828508382,0.10390935985764131,0.04766721317151913,2.3682369222397335,2.287997443461943,12468224
3.864,4.3948709824430034,3.3331290175569963,1.358,1.5857630347532279,1.1302369652467723,0.08678770738964277,2.2944337656100595,0.10683834518156088,0.06673706959772466,2.3388213495840167,2.2500461816361024,12632064
3.7399999999999998,4.07466401061363,3.4053359893863697,1.3940000000000001,1.6482518436511329,1.1397481563488674,0.08873731133838489,2.3041605889797214,0.11603218856592964,0.06144243411084013,2.338371792428246,2.2699493855311967,12795904
3.914,4.219686113521697,3.6083138864783026,1.3639999999999999,1.6119999999999999,1.1159999999999999,0.10239375925933317,2.304702922701836,0.13294003093280732,0.071847487585859,2.3430117025373334,2.266394142866339,12959744
4.002000000000001,4.576417966292839,3.4275820337071625,1.488,1.762109467184189,1.213890532815811,0.08880429573667542,2.3033718377351757,0.11377517079381469,0.06383342067953615,2.3494402263397482,2.257303449130603,13123584
3.9560000000000004,4.5035618686504755,3.4084381313495253,1.4039999999999997,1.7875413928117796,1.0204586071882198,0.08683343413285907,2.3310673236846924,0.11478109841636311,0.058885769849355035,2.3777646234209424,2.2843700239484424,13287424
3.718,4.184,3.252,1.3539999999999999,1.5790422182613741,1.1289577817386256,0.08910635313950474,2.322475238641103,0.11524927577619291,0.06296343050281657,2.359960529542186,2.28498994774002,13451264
3.95,4.220444079247448,3.679555920752552,1.3820000000000001,1.722523126967905,1.0414768730320951,0.10309228041830158,2.3098311364650725,0.13533565330320907,0.0708489075333941,2.347343947177279,2.2723183257528663,13615104
4.029999999999999,4.432019900004962,3.627980099995037,1.3900000000000001,1.6442833065696607,1.1357166934303395,0.07974550831131635,2.290718604127566,0.10187997345461133,0.057611043168021375,2.3357054812131315,2.245731727042,13778944
4.146,4.428849783454044,3.863150216545955,1.5240000000000002,1.7990708999512672,1.2489291000487333,0.08334666923619803,2.3078613072633742,0.10922578931887786,0.057467549153518205,2.3390871853379016,2.276635429188847,13942784
4.022,4.418227207546377,3.6257727924536227,1.4739999999999998,1.7679455731934057,1.1800544268065938,0.09129390089462194,2.303149415055911,0.11837237434466229,0.0642154274445816,2.355714111973181,2.250584718138641,14106624
4.006,4.476408333259521,3.53559166674048,1.366,1.6450053762922858,1.0869946237077144,0.11149376259806251,2.317508240540823,0.13419352172919963,0.0887940034669254,2.3447231386898344,2.2902933423918115,14270464
4.132,4.436263044091786,3.8277369559082137,1.5879999999999999,1.8226401500169993,1.3533598499830004,0.08681355610800283,2.3175623108943304,0.12497702273056083,0.04865008948544483,2.363719932000432,2.2714046897882287,14434304
4.148,4.594963085724089,3.70103691427591,1.502,1.6949663183045165,1.3090336816954835,0.08112529790960246,2.326583389441172,0.09732416379973635,0.06492643201946857,2.375934963188517,2.277231815693827,14598144
4.1499999999999995,4.834470598345904,3.4655294016540954,1.4500000000000002,1.65712315177208,1.2428768482279204,0.08243553328017389,2.3466314842303593,0.11444941417375443,0.050421652386593345,2.3971970499860085,2.29606591847471,14761984
4.188,4.5126166970443755,3.863383302955624,1.6219999999999999,1.774957510439991,1.4690424895600087,0.09597115592720604,2.334732469916344,0.14086153779743335,0.05108077405697873,2.3867127071518355,2.2827522326808523,14925824
4.18,4.6923280199247355,3.6676719800752644,1.4639999999999997,1.7641066477104428,1.1638933522895567,0.08578850148866568,2.3288836439450584,0.10752624852708646,0.0640507544502449,2.3665864885446277,2.291180799345489,15089664
4.104000000000001,4.635096977961654,3.5729030220383486,1.566,1.8260076921939041,1.305992307806096,0.09823360567291572,2.297706064581871,0.1225700022420946,0.07389720910373684,2.325542301749602,2.2698698274141402,15253504
4.3,4.724829377515256,3.8751706224847435,1.4979999999999998,1.6839999999999997,1.3119999999999998,0.08978065567401543,2.319623899459839,0.11572289670375639,0.06383841464427446,2.3690907919400566,2.2701570069796215,15417344
4.29,4.737146508428725,3.8428534915712746,1.506,1.8535686982453972,1.1584313017546028,0.09509533791181937,2.319495585560799,0.12481432700094451,0.06537634882269423,2.3741119413465204,2.2648792297750773,15581184
4.1899999999999995,4.585196153827438,3.7948038461725613,1.504,1.7583698095293543,1.2496301904706457,0.08549834859247005,2.3125963340202973,0.10572594902274095,0.06527074816219915,2.348725519236664,2.2764671488039308,15745024
4.258000000000001,4.503348731400838,4.012651268599164,1.542,1.8565091413615826,1.2274908586384174,0.08554440904408689,2.3175686687231063,0.10430356501096069,0.06678525307721309,2.369975312893518,2.2651620245526947,15908864
4.258,4.59969577111811,3.9163042288818897,1.56,1.796135554290327,1.323864445709673,0.08965433547273274,2.298591195543607,0.10601354681345695,0.07329512413200853,2.3385551815510746,2.2586272095361397,16072704
4.188,4.4661654184114195,3.9098345815885804,1.4040000000000004,1.6760000000000004,1.1320000000000003,0.08692369863080476,2.2814632525046665,0.09944157107868315,0.07440582618292638,2.3241846682065694,2.2387418368027636,16236544
4.333999999999999,4.657487248589491,4.010512751410507,1.532,1.7356074654819906,1.3283925345180094,0.08884446547987557,2.290313435594241,0.11055452414786188,0.06713440681188926,2.3305681420083313,2.2500587291801506,16400384
4.2459999999999996,4.610971231742996,3.881028768257003,1.486,1.7769364191709247,1.1950635808290753,0.08252572393976146,2.2972576210896176,0.11121444820833601,0.053836999671186915,2.337154904024237,2.257360338154998,16564224
4.446,4.726007142766037,4.165992857233962,1.4760000000000002,1.7484408192617253,1.203559180738275,0.09747676383703945,2.292136165499687,0.12637841594873236,0.06857511172534653,2.3235185087983052,2.260753822201069,16728064
4.382,4.7563207181014695,4.00767928189853,1.536,1.7769647277092646,1.2950352722907355,0.08191238807824747,2.304894227782885,0.0970805398466021,0.06674423630989283,2.3276023828663974,2.2821860726993726,16891904
4.459999999999999,4.851101009970569,4.068898990029429,1.5239999999999998,1.8216978333814338,1.2263021666185658,0.1000532674292723,2.300451364119848,0.1307148077755962,0.06939172708294843,2.3233295687784996,2.277573159461196,17055744
4.242,4.689879448066106,3.7941205519338936,1.4760000000000002,1.643284189330612,1.3087158106693884,0.08869300101262824,2.321653774380684,0.10742715250113147,0.06995884952412501,2.3575437383142055,2.2857638104471625,17219584
3.9859999999999998,4.337004273478258,3.6349957265217414,1.4979999999999998,1.7957851574541617,1.2002148425458379,0.11158840552282825,2.2998412609100343,0.13362970398482307,0.08954710706083342,2.321654278835143,2.2780282429849255,17383424
4.302,4.66514735301252,3.9388526469874794,1.5820000000000003,1.8195626233227782,1.3444373766772224,0.09462369990845518,2.2991721918185553,0.11688493456432826,0.0723624652525821,2.3289257634230074,2.269418620214103,17547264
4.377999999999999,4.989257719787651,3.766742280212347,1.524,1.7873324894501246,1.2606675105498755,0.08322202124012007,2.326191079616547,0.11094132477542618,0.055502717704813964,2.3610961614179415,2.291285997815152,17711104
4.63,5.004085551712439,4.255914448287561,1.6840000000000004,1.970607745882766,1.3973922541172348,0.10822534157584107,2.3046947747468947,0.13557605777386936,0.08087462537781279,2.3412461734987176,2.2681433759950718,17874944
4.484,5.155821404839114,3.812178595160886,1.5799999999999998,1.7926029162546928,1.3673970837453069,0.08301568821383017,2.2923391222953797,0.1028198457406847,0.06321153068697563,2.3392057396157204,2.245472504975039,18038784
4.561999999999999,5.007641111209457,4.116358888790542,1.6800000000000002,1.9533495930123184,1.406650406987682,0.09719519792124624,2.277813349167506,0.12079685168389863,0.07359354415859386,2.3266146590289023,2.22901203930611,18202624
4.558,5.129695723265445,3.986304276734555,1.5479999999999998,1.8144132128855472,1.2815867871144524,0.08497609303643301,2.309082387884458,0.11901499060281354,0.05093719547005248,2.35205604535634,2.2661087304125758,18366464
4.664,5.1154687143091975,4.212531285690802,1.6199999999999999,1.8772158626523643,1.3627841373476355,0.09677491953286027,2.2850924879312515,0.12532821442788822,0.06822162463783234,2.335398768942507,2.234786206919996,18530304
4.584,5.226607189502265,3.9413928104977347,1.658,1.933310733535763,1.3826892664642367,0.10028252612488961,2.302900255719821,0.12417477881789625,0.07639027343188297,2.349335163302913,2.256465348136729,18694144
4.516,5.079190909017537,3.9528090909824627,1.6179999999999997,1.9422776588049195,1.2937223411950798,0.10813953171794607,2.296738385160764,0.13932369156100935,0.0769553718748828,2.3431266638037624,2.250350106517766,18857984
4.61,5.02398067587751,4.19601932412249,1.666,1.9759741924741476,1.3560258075258522,0.08112858116316293,2.3278552939494452,0.10184867091033672,0.060408491415989134,2.367525412545437,2.2881851753534534,19021824
4.3919999999999995,4.820411017598754,3.9635889824012454,1.464,1.7635730294936445,1.1644269705063555,0.08483823112522558,2.316537098089854,0.11090761863892103,0.05876884361153013,2.349901063090518,2.2831731330891896,19185664
4.508,4.9933205126511755,4.0226794873488245,1.634,1.803952934661335,1.4640470653386648,0.10072220975222682,2.302144171794256,0.12348119374880076,0.07796322575565287,2.33392986874064,2.270358474847872,19349504
4.5,4.888329756778952,4.111670243221048,1.736,2.147027979582899,1.324972020417101,0.09836935349740084,2.2887022256851193,0.12932237134234933,0.06741633565245234,2.3518055273501273,2.2255989240201113,19513344
4.518,4.907096389086303,4.128903610913697,1.7120000000000002,2.0190114004397883,1.404988599560212,0.08626151873419678,2.3023769726355874,0.1196715084285815,0.052851529039812065,2.345289851106083,2.2594640941650916,19677184
4.8420000000000005,5.441963332212895,4.242036667787106,1.634,1.9109909745822053,1.3570090254177944,0.0947565664692471,2.316440627972285,0.11295681182005707,0.07655632111843713,2.3760227323407097,2.25685852360386,19841024
4.752000000000001,5.3591704867662795,4.144829513233722,1.578,1.8777932620990674,1.2782067379009328,0.0935529966683437,2.3168804049491887,0.11929684747515053,0.06780914586153687,2.35648296392208,2.2772778459762972,20004864
4.8340000000000005,5.255241023643235,4.412758976356766,1.7260000000000002,2.04737828178021,1.4046217182197904,0.10084429549363746,2.3070691784222923,0.12323691532591297,0.07845167566136196,2.343198928684993,2.2709394281595916,20168704
4.734,5.144370564246511,4.323629435753489,1.6439999999999997,1.9552298186228303,1.332770181377169,0.11442765919491645,2.2909554789463678,0.1476282606076748,0.08122705778215807,2.3323167986983724,2.249594159194363,20332544
4.684,5.074056406177363,4.293943593822637,1.75,1.891492049246592,1.608507950753408,0.11183473054940499,2.3198887864748636,0.1388664485230817,0.0848030125757283,2.3577503726898317,2.2820272002598956,20496384
4.936,5.501459105506314,4.370540894493686,1.7340000000000004,2.1080641656186816,1.3599358343813195,0.12269106439004338,2.286983381708463,0.16310906794206215,0.0822730608380246,2.3326514809837446,2.241315282433181,20660224
4.946,5.30254452737351,4.589455472626489,1.6280000000000001,1.910729552753157,1.3452704472468433,0.10176589024874068,2.2946593622366587,0.12753765005922546,0.07599413043825588,2.336810470425382,2.2525082540479353,20824064
4.864,5.376702642864263,4.351297357135737,1.746,2.02672050156695,1.46527949843305,0.11279550204053516,2.2840771893660223,0.14362720279424218,0.08196380128682815,2.331396476023887,2.2367579027081574,20987904
4.9079999999999995,5.4690133688246645,4.3469866311753345,1.766,2.0337386785655,1.4982613214345002,0.1166798623433957,2.284351751208305,0.16412436344987705,0.06923536123691434,2.3312054970758602,2.2374980053407496,21151744
4.868,5.345426434123626,4.390573565876375,1.736,1.8908676854608475,1.5811323145391525,0.10624701051662362,2.295067727565765,0.13666413352146037,0.07582988751178688,2.33767886679826,2.2524565883332697,21315584
5.098000000000001,5.662726482467399,4.533273517532603,1.7979999999999996,2.1262011578285485,1.4697988421714507,0.103162515318642,2.3109550784031554,0.13910948373882753,0.06721554689845646,2.3569371932795113,2.2649729635267994,21479424
5.058,5.549483468694523,4.566516531305477,1.762,2.1099597677893236,1.4140402322106764,0.11863467188862462,2.294838447372119,0.14710098188603665,0.09016836189121258,2.3412767287205125,2.248400166023725,21643264
4.892,5.459887312765482,4.324112687234519,2.0160000000000005,2.374753397196459,1.6572466028035417,0.09849554073686395,2.300040831168493,0.126209975386656,0.07078110608707193,2.342163207384694,2.2579184549522915,21807104
4.928,5.330810128968972,4.525189871031028,1.7600000000000002,2.061595755938309,1.4584042440616913,0.11776386777249467,2.2977054566144948,0.14793063630531142,0.08759709923967791,2.3565653090405427,2.238845604188447,21970944
5.068,5.455215702160952,4.680784297839047,1.7700000000000002,2.098907281767978,1.4410927182320223,0.1041538148342321,2.267280526955923,0.12593905704325534,0.08236857262520886,2.295683024773594,2.2388780291382515,22134784
5.2219999999999995,5.783601282049818,4.660398717950181,1.796,2.131356526699571,1.4606434733004292,0.11782333360364032,2.30196454624335,0.13742403711162968,0.09822263009565096,2.3381328856834243,2.2657962068032758,22298624
5.011999999999999,5.399318989981126,4.624681010018872,1.762,2.08553670580013,1.4384632941998698,0.11107589785630498,2.293885844945908,0.13407581953490194,0.088075976177708,2.3327613759296524,2.2550103139621633,22462464
5.224,5.867726650061965,4.580273349938035,1.7760000000000002,1.9313833967964404,1.62061660320356,0.11485314165862895,2.2780788014332454,0.15914659793450564,0.07055968538275226,2.3294779059177464,2.2266796969487443,22626304
5.146,5.72676156897646,4.565238431023539,1.612,1.8533627974647295,1.3706372025352707,0.11126302625052627,2.259480918447177,0.14925086158804074,0.07327519091301181,2.3176388951038915,2.2013229417904623,22790144
5.128,5.71261611335987,4.543383886640131,1.7579999999999998,2.0521360229553665,1.4638639770446331,0.11899845778631664,2.2930396298567457,0.1612225985037565,0.07677431706887677,2.348243331597781,2.2378359281157105,22953984
5.03,5.55423277272601,4.50576722727399,1.8380000000000003,2.045354768452525,1.6306452315474758,0.14501327499747274,2.274352400501569,0.18975701419640073,0.10026953579854475,2.315781923623477,2.232922877379661,23117824
5.290000000000001,5.81575659767615,4.764243402323852,1.6959999999999997,2.067246548805507,1.3247534511944923,0.12815395512928562,2.272794615228971,0.1523506316199163,0.10395727863865495,2.313191308133921,2.2323979223240213,23281664
4.7540000000000004,5.295335385874599,4.212664614125402,1.9220000000000002,2.264514233280896,1.5794857667191042,0.10088455618048701,2.301142955819766,0.12796548959270337,0.07380362276827065,2.36652200499895,2.235763906640582,23445504
5.061999999999999,5.743143156759282,4.380856843240717,1.732,2.073315103679869,1.3906848963201306,0.12582170820484553,2.2886096855004627,0.14045161678657456,0.1111917996231165,2.345863863198845,2.2313555078020806,23609344
5.4479999999999995,6.181604798239487,4.714395201760512,1.794,2.1006007175464534,1.487399282453547,0.11103857302417353,2.277087990442912,0.13891763554018266,0.08315951050816438,2.31337034377707,2.240805637108754,23773184
5.486,6.369857454570588,4.602142545429412,1.778,1.995706224072717,1.560293775927283,0.123344632020841,2.2848095327615736,0.14953910228508518,0.09715016175659683,2.3244637877597363,2.245155277763411,23937024
5.392,5.884357593624797,4.899642406375204,1.802,2.064061061586799,1.5399389384132012,0.11815608403024569,2.2655348827441535,0.15985793044415375,0.07645423761633764,2.3178777855270973,2.2131919799612096,24100864
5.7780000000000005,6.12295796845413,5.433042031545871,1.9679999999999995,2.3228746257483053,1.6131253742516938,0.1045499886851757,2.29912804265817,0.13153689956859121,0.0775630778017602,2.34115845089646,2.25709763441988,24264704
5.3759999999999994,5.933336523116869,4.81866347688313,1.588,1.7966528216919198,1.3793471783080804,0.12589563241538898,2.2882618755102158,0.16629289948495726,0.0854983653458207,2.341297560732027,2.2352261902884045,24428544
5.354,6.000037150634544,4.707962849365456,1.702,1.9486495489555982,1.4553504510444017,0.13064083897819118,2.296818710366885,0.1649326550381787,0.09634902291820366,2.3387956417097753,2.2548417790239945,24592384
5.696,6.256128556672484,5.135871443327516,1.7339999999999995,2.0305198138404914,1.4374801861595077,0.12169132341320313,2.2844353397687276,0.1645996888255809,0.07878295800082535,2.3450104578883693,2.223860221649086,24756224
5.094,5.639824147505403,4.548175852494597,1.938,2.207881455457762,1.668118544542238,0.11089440987755853,2.286786942680677,0.14082865422145288,0.08096016553366418,2.344212688661913,2.2293611966994407,24920064


==> data/progress-dodgeball-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.656,0.7484337600663308,0.5635662399336693,0.658,0.7788139064843117,0.5371860935156884,0.0,2.7074396073818208,0.0,0.0,2.7080300619717974,2.706849152791844,16384
1.096,1.4000789371199525,0.7919210628800477,1.072,1.303205536265895,0.8407944637341053,0.0,2.625370079278946,0.0,0.0,2.672956627201718,2.577783531356174,180224
1.086,1.2538213335663855,0.9181786664336147,1.3359999999999999,1.6582173179703412,1.0137826820296585,0.0,2.515245568752289,0.0,0.0,2.599630410021609,2.430860727482969,344064
1.1700000000000002,1.3444133022449838,0.9955866977550165,1.2879999999999998,1.4970358820872625,1.0789641179127372,0.0,2.5257484287023546,0.0,0.0,2.6245275177450202,2.426969339659689,507904
1.452,1.691532878745278,1.212467121254722,1.54,1.7854383833062792,1.2945616166937208,0.17171600066361253,2.4440413117408752,0.1813969054376175,0.16203509588960757,2.5243260754113455,2.363756548070405,671744
1.6959999999999997,1.9520937328401455,1.439906267159854,1.6019999999999999,1.8256872817126624,1.3783127182873374,0.17171600066361253,2.3514239996671678,0.1813969054376175,0.16203509588960757,2.4312747880089574,2.271573211325378,835584
1.7740000000000002,2.06658161254597,1.4814183874540303,1.6039999999999999,1.7776202753136856,1.4303797246863141,0.17171600066361253,2.283378118276596,0.1813969054376175,0.16203509588960757,2.3968463806571436,2.1699098558960483,999424
1.7240000000000002,1.928704665310784,1.5192953346892164,1.7420000000000002,1.8849545382280677,1.5990454617719327,0.14439629682733154,2.2913580149412156,0.1508891990502137,0.1379033946044494,2.3863028185336455,2.1964132113487858,1163264
2.062,2.4070739051275827,1.716926094872417,2.0100000000000002,2.257426756839272,1.7625732431607288,0.14439629682733154,2.229967825114727,0.1508891990502137,0.1379033946044494,2.3387797218009245,2.1211559284285295,1327104
2.23,2.572023391012954,1.887976608987046,1.858,2.038765040867973,1.677234959132027,0.14439629682733154,2.1278001025319098,0.1508891990502137,0.1379033946044494,2.3066858296944024,1.948914375369417,1490944
2.318,2.554042369078096,2.081957630921904,2.0079999999999996,2.242640150016999,1.7733598499830001,0.13254780017484785,2.0919253274798395,0.14104431849160795,0.12405128185808775,2.3399047986255193,1.8439458563341597,1654784
2.52,2.971840679886174,2.068159320113826,2.128,2.4751253375943625,1.7808746624056377,0.13254780017484785,2.141193886101246,0.14104431849160795,0.12405128185808775,2.318242335488996,1.9641454367134963,1818624
2.5279999999999996,2.894081958036721,2.161918041963278,2.29,2.4944015655517346,2.0855984344482654,0.13254780017484785,2.074706918001175,0.14104431849160795,0.12405128185808775,2.2767486934117507,1.8726651425905994,1982464
2.8459999999999996,3.2783008211882088,2.4136991788117905,2.526,3.0517413812893177,2.000258618710682,0.12136423233969247,2.031571739912033,0.14187814390149114,0.10085032077789378,2.3078292731049252,1.755314206719141,2146304
3.0100000000000002,3.4901041553663124,2.529895844633688,2.58,3.0782368914482348,2.0817631085517654,0.12136423233969247,2.0728556349873544,0.14187814390149114,0.10085032077789378,2.2669697473534733,1.8787415226212354,2310144
3.34,3.929236794506249,2.7507632054937505,2.55,2.888141982013473,2.211858017986527,0.12136423233969247,2.0052817448973657,0.14187814390149114,0.10085032077789378,2.226996996443841,1.7835664933508903,2473984
3.4,3.8394542069431123,2.9605457930568875,2.436,2.783655001402252,2.088344998597748,0.10599545594943524,2.0249944150447847,0.12512853996183299,0.0868623719370375,2.2624650109344344,1.7875238191551353,2637824
3.4160000000000004,3.8066712172658748,3.025328782734126,2.72,3.0235786553761645,2.416421344623836,0.10599545594943524,2.0388482749462127,0.12512853996183299,0.0868623719370375,2.2791264523857855,1.7985700975066399,2801664
3.586,4.162267299089581,3.009732700910419,2.876,3.230152509520969,2.521847490479031,0.10599545594943524,2.0046355813741683,0.12512853996183299,0.0868623719370375,2.2295629766995604,1.7797081860487762,2965504
3.754,4.2269524288974525,3.2810475711025475,2.8520000000000003,3.227254580251861,2.4767454197481396,0.10599545594943524,1.962704238295555,0.12512853996183299,0.0868623719370375,2.26612984245721,1.6592786341339,3129344
3.8839999999999995,4.5415591228171035,3.226440877182895,2.7439999999999998,3.0800714209807194,2.40792857901928,0.09721035486997867,1.966448539495468,0.11152714134467277,0.08289356839528457,2.254494199077392,1.678402879913544,3293184
4.208,4.834877978557231,3.5811220214427695,2.864,3.2918130432794213,2.4361869567205785,0.09721035486997867,2.0003206461668013,0.11152714134467277,0.08289356839528457,2.2417028835232498,1.7589384088103528,3457024
4.337999999999999,4.95395129677597,3.7220487032240284,3.026,3.4931659234147965,2.558834076585203,0.09721035486997867,1.936145168542862,0.11152714134467277,0.08289356839528457,2.143560753488699,1.728729583597025,3620864
4.228,5.080394274969042,3.3756057250309572,2.902,3.378189038093067,2.4258109619069335,0.09868278477156114,1.9872725278139114,0.13124191521283032,0.06612365433029196,2.1937246653159157,1.780820390311907,3784704
4.646,5.330867870468458,3.961132129531542,3.274000000000001,3.6568367798422727,2.891163220157729,0.09868278477156114,1.929032327234745,0.13124191521283032,0.06612365433029196,2.187657056347328,1.6704075981221622,3948544
4.722,5.771550379924661,3.67244962007534,3.1900000000000004,3.871307566375129,2.508692433624872,0.09868278477156114,1.9098426699638367,0.13124191521283032,0.06612365433029196,2.1703010223242902,1.6493843176033833,4112384
4.614000000000001,5.399928749951292,3.8280712500487093,3.4059999999999997,3.9922456822868715,2.819754317713128,0.10407787358018838,1.9295734122395516,0.13369596950825613,0.07445977765212064,2.2007958659420193,1.658350958537084,4276224
4.953999999999999,5.972746288336795,3.935253711663202,3.35,3.780093013195983,2.9199069868040173,0.10407787358018838,1.9402988582849503,0.13369596950825613,0.07445977765212064,2.193937745947277,1.6866599706226235,4440064
5.098,6.391474390933195,3.804525609066805,3.2380000000000004,3.6443938975919794,2.8316061024080215,0.10407787358018838,1.8986519649624825,0.13369596950825613,0.07445977765212064,2.1990977998825914,1.5982061300423738,4603904
5.118,6.2553812025877695,3.980618797412231,3.4019999999999997,3.9448406764419923,2.859159323558007,0.11079493579990748,1.9796339064836501,0.15121348465669054,0.07037638694312444,2.2324440513973007,1.7268237615699993,4767744
5.496,6.432282008798632,4.559717991201369,3.4879999999999995,4.139472178991551,2.836527821008448,0.11079493579990748,2.006168334186077,0.15121348465669054,0.07037638694312444,2.2581437299921836,1.7541929383799706,4931584
5.274,5.993613785304312,4.554386214695688,3.338,3.974895595839695,2.701104404160305,0.11079493579990748,1.989107644557953,0.15121348465669054,0.07037638694312444,2.1829245434626623,1.7952907456532436,5095424
5.498000000000001,6.687334267563162,4.3086657324368405,3.742,4.320995682194608,3.1630043178053917,0.11050796545694268,1.9435122475028037,0.14518482610580724,0.07583110480807811,2.2475244333648132,1.6395000616407942,5259264
5.724,6.897807479955722,4.550192520044279,3.582,4.1108818393554465,3.0531181606445537,0.11050796545694268,2.003904992341995,0.14518482610580724,0.07583110480807811,2.2519114027374583,1.755898581946532,5423104
5.586,6.596625548855757,4.575374451144244,3.768,4.465664675900966,3.070335324099034,0.11050796545694268,1.9662206202745438,0.14518482610580724,0.07583110480807811,2.2544734262486394,1.6779678143004484,5586944
6.02,7.0472292830717,4.992770716928299,3.7960000000000003,4.486900861195005,3.105099138804995,0.11050796545694268,1.9492510437965394,0.14518482610580724,0.07583110480807811,2.225374126279893,1.6731279613131858,5750784
6.162,7.25468293662892,5.06931706337108,3.8359999999999994,4.404422378166095,3.2675776218339037,0.11374640978624102,1.9468527287244797,0.14599549093040684,0.0814973286420752,2.2296376972234504,1.664067760225509,5914624
6.672,7.903395955815999,5.440604044184,3.784,4.484959342615532,3.083040657384467,0.11374640978624102,1.9919133126735686,0.14599549093040684,0.0814973286420752,2.190717663807371,1.7931089615397664,6078464
6.306,7.653295067904578,4.958704932095422,3.868,4.713940896280585,3.022059103719415,0.11374640978624102,1.9841658443212509,0.14599549093040684,0.0814973286420752,2.205345789737715,1.7629858989047866,6242304
6.206,7.162871987258484,5.249128012741517,3.9800000000000004,4.938373622341517,3.0216263776584835,0.1096996462544344,2.00809465944767,0.13165921863590246,0.08774007387296633,2.2170075390584056,1.7991817798369345,6406144
6.234,6.974759070143593,5.493240929856407,3.6759999999999997,4.439036041088492,2.912963958911507,0.1096996462544344,2.038770227134228,0.13165921863590246,0.08774007387296633,2.250936560297258,1.8266038939711973,6569984
6.389999999999999,7.083065653455716,5.696934346544282,3.868,4.729635653858404,3.0063643461415954,0.1096996462544344,2.0483263552188875,0.13165921863590246,0.08774007387296633,2.224081350217832,1.8725713602199427,6733824
6.682,7.602541145196672,5.761458854803329,4.037999999999999,4.7225407219442825,3.353459278055716,0.10883169153428673,2.0446911454200745,0.13084480826652428,0.08681857480204919,2.1924836214861303,1.8968986693540189,6897664
6.883999999999999,7.813722539255663,5.9542774607443345,4.17,4.812946343017829,3.527053656982171,0.10883169153428673,2.0302848339080812,0.13084480826652428,0.08681857480204919,2.1927010182957134,1.8678686495204488,7061504
6.8340000000000005,7.878836829366194,5.789163170633807,3.968,4.7570855466931325,3.1789144533068674,0.10883169153428673,2.0637883216142656,0.13084480826652428,0.08681857480204919,2.2040440290632604,1.9235326141652709,7225344
6.9220000000000015,7.859377191956367,5.984622808043636,4.133999999999999,4.7862606840826745,3.4817393159173227,0.10936777919775216,2.056463453173637,0.1307217916485337,0.08801376674697063,2.193675802646743,1.9192511037005313,7389184
7.45,8.597004795107676,6.3029952048923255,4.462,5.466009960109957,3.4579900398900416,0.10936777919775216,2.0356949791312218,0.1307217916485337,0.08801376674697063,2.2281826598732524,1.843207298389191,7553024
7.44,8.471542534266039,6.408457465733962,4.386,5.113793926877657,3.6582060731223436,0.10936777919775216,1.9777323201298713,0.1307217916485337,0.08801376674697063,2.184805171740654,1.7706594685190886,7716864
7.292,8.517012652995877,6.066987347004122,4.284,5.0894712906118995,3.4785287093881,0.11092481261569746,2.0432967618107796,0.13251120685692272,0.08933841837447219,2.215894732584601,1.8706987910369584,7880704
7.463999999999999,8.373056653900074,6.554943346099924,4.4799999999999995,5.20133210104639,3.7586678989536093,0.11092481261569746,2.0576589673757555,0.13251120685692272,0.08933841837447219,2.204712435475476,1.9106054992760348,8044544
7.506,8.592648057100366,6.419351942899635,4.688,5.442941057301827,3.933058942698173,0.11092481261569746,2.0135194316506384,0.13251120685692272,0.08933841837447219,2.208646384511359,1.8183924787899175,8208384
7.55,8.71599313891635,6.384006861083651,4.47,5.1770643535068075,3.762935646493192,0.11092481261569746,2.0256538197398184,0.13251120685692272,0.08933841837447219,2.171164262282308,1.8801433771973288,8372224
7.558000000000002,8.521180149297109,6.594819850702893,4.354,5.273436784123846,3.434563215876154,0.10793345899806654,2.0724911436438562,0.12606097786909168,0.0898059401270414,2.2105800997082232,1.934402187579489,8536064
7.749999999999998,8.8066834909281,6.693316509071896,4.878,5.656791371292723,4.099208628707277,0.10793345899806654,2.069802236557007,0.12606097786909168,0.0898059401270414,2.2057040246087474,1.9339004485052669,8699904
7.977999999999999,9.39894194110808,6.5570580588919185,4.816,5.595887171326725,4.036112828673275,0.10793345899806654,2.057911692559719,0.12606097786909168,0.0898059401270414,2.2289684944363213,1.886854890683117,8863744
7.725999999999999,8.81789926275275,6.634100737247248,4.84,5.900490452573713,3.779509547426286,0.10848009576812571,2.0552972823381426,0.12369573392853299,0.09326445760771844,2.215465857164131,1.8951287075121543,9027584
8.422,9.341367173658055,7.502632826341946,4.628,5.29913038971574,3.9568696102842607,0.10848009576812571,2.0185074388980864,0.12369573392853299,0.09326445760771844,2.1446454230182725,1.8923694547779004,9191424
8.048,9.35772363497037,6.73827636502963,4.784000000000001,5.551374745479678,4.016625254520323,0.10848009576812571,2.0079889714717867,0.12369573392853299,0.09326445760771844,2.1208456492852155,1.8951322936583581,9355264
8.028000000000002,9.303561053027257,6.752438946972747,4.92,5.8871401139442,3.9528598860558,0.10988035351332615,1.9974027559161187,0.13223510349922643,0.08752560352742585,2.1445550949509817,1.8502504168812557,9519104
8.484,9.819329172900824,7.148670827099176,5.1819999999999995,6.24792495045383,4.116075049546169,0.10988035351332615,2.0490830838680267,0.13223510349922643,0.08752560352742585,2.1869638020755064,1.9112023656605472,9682944
8.712,9.948582387065253,7.475417612934747,4.792,5.676180976949855,3.907819023050145,0.10988035351332615,2.048220859467983,0.13223510349922643,0.08752560352742585,2.1692195449862517,1.9272221739497144,9846784
8.358,9.72496598348313,6.9910340165168705,4.922,5.8032922330305645,4.040707766969435,0.10852310489704368,2.0214155122637747,0.12548210451147254,0.09156410528261481,2.182991208230027,1.8598398162975227,10010624
8.814,9.938279324723176,7.689720675276824,4.9079999999999995,5.921556115861376,3.8944438841386226,0.10852310489704368,2.0643451288342476,0.12548210451147254,0.09156410528261481,2.2273623583487763,1.901327899319719,10174464
8.65,9.877949510362702,7.422050489637298,5.558000000000001,6.938418777038331,4.1775812229616704,0.10852310489704368,2.0209283024072646,0.12548210451147254,0.09156410528261481,2.1823275692188298,1.8595290355956995,10338304
8.610000000000001,9.643140842286279,7.576859157713724,5.390000000000001,6.105667520570831,4.67433247942917,0.11053505774735865,2.0650288343429564,0.13062561411468665,0.09044450138003066,2.193110874133664,1.9369467945522485,10502144
8.548,9.660913294017103,7.435086705982896,5.109999999999999,6.129225195920901,4.090774804079098,0.11053505774735865,2.011105738580227,0.13062561411468665,0.09044450138003066,2.161319030117491,1.8608924470429626,10665984
8.611999999999998,9.627094084309428,7.596905915690568,5.401999999999999,6.3972868933126765,4.406713106687322,0.11053505774735865,2.0532224029302597,0.13062561411468665,0.09044450138003066,2.1889767113287766,1.917468094531743,10829824
8.956,9.946385783419775,7.965614216580225,5.33,6.178964074622713,4.481035925377287,0.11053505774735865,1.999190405011177,0.13062561411468665,0.09044450138003066,2.188719012279486,1.809661797742868,10993664
8.85,9.93307894449112,7.766921055508879,5.428,6.6643235822388895,4.19167641776111,0.11024835156524278,2.073830243945122,0.1304884757195726,0.09000822741091295,2.216919754070216,1.9307407338200282,11157504
9.142000000000001,10.363914890653191,7.92008510934681,5.546,6.342092959396075,4.749907040603926,0.11024835156524278,2.0551483243703843,0.1304884757195726,0.09000822741091295,2.218994288119783,1.8913023606209856,11321344
9.296000000000001,10.526700613471856,8.065299386528146,5.7219999999999995,6.768649893708493,4.675350106291506,0.11024835156524278,2.028640531003475,0.1304884757195726,0.09000822741091295,2.1674651734494645,1.8898158885574858,11485184
8.966,9.953362142276074,7.978637857723924,5.474,6.4672995519982885,4.480700448001712,0.10812854417792624,2.0755999758839607,0.1293947344017797,0.08686235395407277,2.2209833500799756,1.9302166016879458,11649024
9.284,10.60296322920694,7.96503677079306,5.273999999999999,6.462109422570159,4.085890577429839,0.10812854417792624,2.00852442830801,0.1293947344017797,0.08686235395407277,2.123614348551679,1.893434508064341,11812864
9.628,10.48414017543858,8.771859824561421,5.65,6.713813893498294,4.586186106501707,0.10812854417792624,2.0556214049458505,0.1293947344017797,0.08686235395407277,2.1645411066089846,1.9467017032827165,11976704
9.614,10.999526614684829,8.228473385315173,5.398000000000001,6.3339679481691675,4.462032051830834,0.110101784214972,2.0621502965688707,0.12994693535199367,0.09025663307795033,2.1840782180420524,1.940222375095689,12140544
9.156000000000002,10.247853470022422,8.064146529977583,5.522,6.635030098425016,4.408969901574984,0.110101784214972,2.047428399324417,0.12994693535199367,0.09025663307795033,2.162299020228713,1.9325577784201213,12304384
9.636,10.95098441055398,8.321015589446018,5.81,6.772424022975319,4.84757597702468,0.110101784214972,2.062439739704132,0.12994693535199367,0.09025663307795033,2.1553104237090683,1.9695690556991956,12468224
9.639999999999999,11.18676436473045,8.093235635269547,5.544,6.991861871864854,4.096138128135145,0.11018159875610911,2.0633824005723,0.13020558157574638,0.09015761593647184,2.178130800237921,1.948634000906679,12632064
9.3,10.349113911832267,8.250886088167734,5.8,6.8575065011620495,4.74249349883795,0.11018159875610911,2.0471979707479475,0.13020558157574638,0.09015761593647184,2.136091427723477,1.9583045137724182,12795904
9.696,10.712613987706249,8.679386012293751,5.796,7.002077941096678,4.589922058903323,0.11018159875610911,2.0748400300741197,0.13020558157574638,0.09015761593647184,2.1722741215805734,1.9774059385676659,12959744
9.942000000000002,10.891250230445062,8.992749769554942,6.296,7.354633080911418,5.237366919088583,0.11015943196085795,2.077261833846569,0.12913565804010663,0.09118320588160927,2.1827532270235683,1.9717704406695697,13123584
10.206,11.908681414710337,8.503318585289662,5.671999999999999,6.835037402665966,4.5089625973340315,0.11015943196085795,2.076534029841423,0.12913565804010663,0.09118320588160927,2.1975067099840073,1.955561349698839,13287424
10.170000000000002,11.580737395832408,8.759262604167596,6.014,7.035725990664816,4.992274009335184,0.11015943196085795,2.0653635531663896,0.12913565804010663,0.09118320588160927,2.2002936256419106,1.9304334806908687,13451264
10.094,11.385945819297389,8.80205418070261,5.876,6.50951716630254,5.24248283369746,0.11015943196085795,2.0664649844169616,0.12913565804010663,0.09118320588160927,2.189365227408525,1.9435647414253985,13615104
9.786,10.939396722728134,8.632603277271865,5.886000000000001,7.076631765072645,4.695368234927357,0.10812789786837125,2.049477458000183,0.12873810510292258,0.08751769063381991,2.151225268385082,1.9477296476152843,13778944
10.291999999999998,12.011516211031461,8.572483788968535,5.816000000000001,6.955396331396587,4.6766036686034145,0.10812789786837125,2.0343143820762633,0.12873810510292258,0.08751769063381991,2.148143979916551,1.9204847842359754,13942784
10.252,11.62584715307053,8.87815284692947,6.470000000000001,8.151695572926325,4.788304427073676,0.10812789786837125,2.0812170058488846,0.12873810510292258,0.08751769063381991,2.191662352735871,1.970771658961898,14106624
9.453999999999999,10.575286760824365,8.332713239175632,6.089999999999999,7.495254425362182,4.684745574637816,0.10424768909442336,2.0740473225712774,0.12228674082761538,0.08620863736123134,2.1805966449439933,1.9674980001985618,14270464
10.238,11.427502416979468,9.04849758302053,5.866,6.560265079058424,5.171734920941575,0.10424768909442336,2.046164534986019,0.12228674082761538,0.08620863736123134,2.1915922714326657,1.9007367985393726,14434304
10.202000000000002,11.493989164041249,8.910010835958754,6.138,7.545194371790905,4.730805628209095,0.10424768909442336,2.0325320094823836,0.12228674082761538,0.08620863736123134,2.1732254761671497,1.8918385427976174,14598144
10.139999999999997,11.510780799398646,8.769219200601349,6.459999999999999,7.727817021497975,5.192182978502023,0.10402209118744465,2.07968380600214,0.12571758363490934,0.08232659873997998,2.192933383816808,1.9664342281874716,14761984
10.288,11.428007017522262,9.147992982477739,6.332000000000001,7.449647529411666,5.214352470588335,0.10402209118744465,2.0270920798182486,0.12571758363490934,0.08232659873997998,2.127193432250118,1.926990727386379,14925824
10.616,11.99750063336938,9.234499366630619,6.364000000000001,7.45071247347217,5.277287526527831,0.10402209118744465,2.055338279902935,0.12571758363490934,0.08232659873997998,2.2092483614073837,1.901428198398486,15089664
10.416,11.649654732897337,9.182345267102663,6.1000000000000005,7.18841168681708,5.011588313182921,0.10378550648579973,2.0352072820067404,0.1242640494608589,0.08330696351074057,2.131671537649777,1.9387430263637035,15253504
10.356,11.70965579081242,9.00234420918758,6.3420000000000005,7.725804899543285,4.958195100456716,0.10378550648579973,2.0591265186667442,0.1242640494608589,0.08330696351074057,2.182365998777523,1.9358870385559659,15417344
10.510000000000002,11.781447993431113,9.23855200656889,6.488000000000001,7.9998783019806865,4.976121698019316,0.10378550648579973,2.0441185131669046,0.1242640494608589,0.08330696351074057,2.143756866028654,1.9444801603051556,15581184
10.966,12.443702270418502,9.488297729581497,6.456,7.702909780216677,5.209090219783324,0.1008377791942886,2.0800179496407507,0.1214607997196106,0.0802147586689666,2.214884306686904,1.9451515925945975,15745024
10.684000000000001,12.37559806100622,8.992401938993781,6.49,7.173593446428504,5.806406553571496,0.1008377791942886,2.0402983367443084,0.1214607997196106,0.0802147586689666,2.1389620088870784,1.9416346646015383,15908864
10.45,11.483721432495233,9.416278567504765,6.853999999999999,8.600884083160642,5.107115916839357,0.1008377791942886,2.0282789185643195,0.1214607997196106,0.0802147586689666,2.225719328818124,1.830838508310515,16072704
11.0,12.297628606343125,9.702371393656875,6.742,8.4278576452358,5.056142354764199,0.1008377791942886,2.0206131845712663,0.1214607997196106,0.0802147586689666,2.1633920451470634,1.8778343239954691,16236544
11.065999999999999,12.818895889663729,9.313104110336269,6.328,7.773052248190355,4.882947751809645,0.09688469436926726,1.9934619709849357,0.11185931685026995,0.08191007188826457,2.1231486408538935,1.863775301115978,16400384
11.054,12.559909691847423,9.548090308152577,6.544,8.00495311355293,5.08304688644707,0.09688469436926726,2.0497126445174216,0.11185931685026995,0.08191007188826457,2.1959822947704604,1.9034429942643827,16564224
11.15,12.630385085036998,9.669614914963002,6.622,7.875808597833018,5.368191402166982,0.09688469436926726,2.0212210178375245,0.11185931685026995,0.08191007188826457,2.177717496490091,1.864724539184958,16728064
10.632,11.992182340717596,9.271817659282403,6.572,8.066314558585306,5.077685441414693,0.09677910287747785,1.9967189714312554,0.11706416184019823,0.07649404391475746,2.1659054511219478,1.827532491740563,16891904
10.918,12.677782941160642,9.158217058839357,7.148000000000001,8.586171060757378,5.709828939242623,0.09677910287747785,2.0074314668774607,0.11706416184019823,0.07649404391475746,2.137255319450704,1.8776076143042173,17055744
11.136,12.610904742686794,9.661095257313205,6.94,8.294902210493436,5.585097789506564,0.09677910287747785,2.049138045310974,0.11706416184019823,0.07649404391475746,2.1454669014259733,1.9528091891959751,17219584
10.568,12.10353117845259,9.03246882154741,6.8,8.107730859160247,5.492269140839752,0.09766290425258525,2.054681344330311,0.11301681561780022,0.08230899288737029,2.218662922661821,1.890699765998801,17383424
11.032,12.719867293361656,9.344132706638344,6.57,8.207711818361217,4.932288181638785,0.09766290425258525,2.0186508178710936,0.11301681561780022,0.08230899288737029,2.172024814199829,1.8652768215423585,17547264
11.0,12.485584060226818,9.514415939773182,6.886000000000001,8.548120332587265,5.223879667412736,0.09766290425258525,2.0263786405324935,0.11301681561780022,0.08230899288737029,2.132901703521917,1.91985557754307,17711104
11.036,12.646311771055531,9.425688228944468,6.344,7.694519899890409,4.993480100109592,0.10088920620407855,2.0716446310281755,0.11806595938616544,0.08371245302199166,2.2013153335278175,1.9419739285285336,17874944
11.34,12.984433032993438,9.695566967006561,6.5920000000000005,7.570087930607469,5.613912069392532,0.10088920620407855,2.0299075171351433,0.11806595938616544,0.08371245302199166,2.1605283854197257,1.8992866488505609,18038784
11.411999999999999,12.780567133903192,10.043432866096806,6.636,8.60111170165973,4.6708882983402695,0.10088920620407855,2.0069873675704004,0.11806595938616544,0.08371245302199166,2.135545119828702,1.8784296153120985,18202624
11.286000000000001,12.82714373112958,9.744856268870423,6.922,8.17424438509422,5.66975561490578,0.09757440194951332,2.03120836019516,0.1147719857799498,0.08037681811907683,2.1447241952380653,1.917692525152254,18366464
11.436,12.909385217789293,9.962614782210707,6.772,7.855224815077646,5.6887751849223545,0.09757440194951332,2.007587057352066,0.1147719857799498,0.08037681811907683,2.136676027719192,1.8784980869849406,18530304
11.384000000000002,12.520091545607134,10.24790845439287,7.034000000000001,8.230964494043162,5.837035505956839,0.09757440194951332,1.973900879919529,0.1147719857799498,0.08037681811907683,2.103536176119133,1.8442655837199249,18694144
11.224,12.96337460025148,9.48462539974852,7.126,8.548365635130434,5.7036343648695675,0.09757440194951332,1.9970384255051612,0.1147719857799498,0.08037681811907683,2.134558165071936,1.8595186859383863,18857984
11.741999999999999,13.111217294661442,10.372782705338556,6.786,8.47405331669352,5.0979466833064775,0.09877599253056811,2.0228621631860735,0.11785605343713741,0.07969593162399881,2.1284115559452332,1.9173127704269137,19021824
11.35,13.011523397367608,9.688476602632392,6.726000000000001,8.43477851110084,5.017221488899162,0.09877599253056811,2.0123653769493104,0.11785605343713741,0.07969593162399881,2.0821857023040975,1.9425450515945233,19185664
11.720000000000002,13.301644713581405,10.1383552864186,6.932,8.092075859588501,5.771924140411499,0.09877599253056811,2.0512803956866263,0.11785605343713741,0.07969593162399881,2.1672336618496986,1.935327129523554,19349504
11.492,13.16797613348162,9.816023866518382,7.134000000000002,8.99120327374254,5.276796726257464,0.09758446509691032,2.0580858170986174,0.11211171255396424,0.0830572176398564,2.1928350557352667,1.923336578461968,19513344
11.662,13.260410460426233,10.06358953957377,6.968000000000001,8.558778425802915,5.377221574197086,0.09758446509691032,2.0480719983577726,0.11211171255396424,0.0830572176398564,2.1569203932831265,1.9392236034324188,19677184
10.947999999999999,12.81639396273912,9.079606037260877,7.231999999999999,8.849756471166163,5.6142435288338355,0.09758446509691032,2.0355554804205895,0.11211171255396424,0.0830572176398564,2.1633833251518744,1.907727635689305,19841024
11.458,13.022364407674887,9.893635592325113,6.733999999999999,8.03273938879207,5.435260611207928,0.09573258521762298,2.017073193192482,0.11115969655809724,0.08030547387714873,2.154848773617046,1.879297612767918,20004864
11.522,13.366309084725227,9.677690915274773,6.862,8.144293258190185,5.579706741809815,0.09573258521762298,2.036008767783642,0.11115969655809724,0.08030547387714873,2.1700999748445886,1.901917560722695,20168704
11.616000000000001,12.479240406839255,10.752759593160748,6.748,8.518473383025004,4.9775266169749965,0.09573258521762298,2.0064404264092444,0.11115969655809724,0.08030547387714873,2.1150707884880853,1.8978100643304034,20332544
11.582,13.129939275294738,10.034060724705263,7.4079999999999995,8.568317198010957,6.247682801989042,0.09267350599638648,2.044349063932896,0.11132232906615618,0.07402468292661678,2.194720148394244,1.893977979471548,20496384
11.752,12.839610224299129,10.664389775700872,6.784000000000001,8.355567370493548,5.212432629506454,0.09267350599638648,2.0628705456852914,0.11132232906615618,0.07402468292661678,2.1656353241107995,1.9601057672597832,20660224
11.622000000000003,13.401762905557932,9.842237094442075,7.284000000000001,8.746895758418898,5.821104241581104,0.09267350599638648,2.0667058035731314,0.11132232906615618,0.07402468292661678,2.202973652892597,1.930437954253666,20824064
11.536000000000001,13.11366409606101,9.958335903938993,7.608000000000001,8.777245910833134,6.43875408916687,0.09099771177751559,2.0694479182362557,0.10451587697721318,0.077479546577818,2.2116561543580673,1.9272396821144442,20987904
11.838000000000003,13.714559618024435,9.96144038197557,7.378,8.587146806636813,6.168853193363188,0.09099771177751559,2.0431893527507783,0.10451587697721318,0.077479546577818,2.1835244295358325,1.9028542759657239,21151744
11.733999999999998,13.222786082686158,10.245213917313839,7.2379999999999995,9.055964796138802,5.420035203861197,0.09099771177751559,2.0430813416838647,0.10451587697721318,0.077479546577818,2.1822335566863886,1.9039291266813405,21315584
11.88,13.306211765482253,10.453788234517749,7.314,8.91004636524131,5.71795363475869,0.09099771177751559,2.007404664158821,0.10451587697721318,0.077479546577818,2.1572024195104618,1.8576069088071803,21479424
12.47,13.993213707921512,10.946786292078489,7.644,9.27241763684873,6.015582363151271,0.0941195139016258,2.0345163628458978,0.10764792736652873,0.08059110043672288,2.181729783317649,1.8873029423741463,21643264
12.834,14.594478344087197,11.073521655912803,7.481999999999999,9.00153808770955,5.962461912290448,0.0941195139016258,2.041748909652233,0.10764792736652873,0.08059110043672288,2.168711803828785,1.9147860154756815,21807104
12.495999999999999,13.903488543470246,11.088511456529751,7.589999999999999,8.9926902722982,6.187309727701798,0.0941195139016258,2.0257960319519044,0.10764792736652873,0.08059110043672288,2.1502957032815075,1.9012963606223012,21970944
12.453999999999999,13.679171008471878,11.22882899152812,7.668000000000001,9.406141536239211,5.929858463760791,0.09006721486943733,2.017112559080124,0.09873118087736585,0.08140324886150882,2.141977226043615,1.8922478921166328,22134784
12.290000000000001,13.845512777189569,10.734487222810433,7.617999999999999,9.122937207992413,6.113062792007586,0.09006721486943733,2.042183795571327,0.09873118087736585,0.08140324886150882,2.1601738334158007,1.9241937577268537,22298624
12.790000000000001,14.166931370838794,11.413068629161208,7.872,9.432953554722241,6.311046445277759,0.09006721486943733,2.0504821673035623,0.09873118087736585,0.08140324886150882,2.1722846285820716,1.9286797060250527,22462464
12.52,13.999702672836674,11.040297327163325,7.4799999999999995,8.4812791818469,6.478720818153098,0.09082621163355872,2.018533909320831,0.10386559915214155,0.0777868241149759,2.1622106542102433,1.8748571644314194,22626304
12.244,13.79677300337171,10.69122699662829,7.748,9.4285522901713,6.0674477098287,0.09082621163355872,2.0479625701904296,0.10386559915214155,0.0777868241149759,2.1784903906526742,1.917434749728185,22790144
12.727999999999998,14.3249270490539,11.131072950946097,7.5680000000000005,9.223299368694377,5.912700631305625,0.09082621163355872,1.9981311842799188,0.10386559915214155,0.0777868241149759,2.132756873414489,1.8635054951453487,22953984
12.664,14.150655306384099,11.1773446936159,7.4159999999999995,8.893451860467879,5.93854813953212,0.0889314734542608,2.008188860118389,0.10013029815350412,0.0777326487550175,2.1790194999472856,1.8373582202894925,23117824
12.524,14.271244688073194,10.776755311926804,7.6259999999999994,9.426556580616115,5.825443419383884,0.0889314734542608,2.0010899767279624,0.10013029815350412,0.0777326487550175,2.150669709543565,1.8515102439123596,23281664
12.842000000000002,14.946327921213804,10.7376720787862,7.772,9.284275107247355,6.259724892752645,0.0889314734542608,2.0223170071840286,0.10013029815350412,0.0777326487550175,2.1293423397017968,1.9152916746662605,23445504
12.802000000000001,14.044721207672906,11.559278792327097,7.790000000000001,9.028264915113079,6.551735084886922,0.0897288836390051,2.025686962902546,0.10318208102616896,0.07627568625184122,2.1535500321100853,1.897823893695007,23609344
12.565999999999999,14.216722266161087,10.915277733838911,7.83,9.43621916312812,6.22378083687188,0.0897288836390051,2.0112862691283224,0.10318208102616896,0.07627568625184122,2.1209785621724615,1.9015939760841833,23773184
12.806000000000001,14.011588652899487,11.600411347100515,7.622,9.181626878455228,6.062373121544772,0.0897288836390051,2.0229646474123,0.10318208102616896,0.07627568625184122,2.164994199835853,1.8809350949887478,23937024
13.129999999999999,14.548795263595139,11.71120473640486,7.969999999999999,9.428937969894537,6.511062030105459,0.0897288836390051,2.0222161039710045,0.10318208102616896,0.07627568625184122,2.123493596513663,1.9209386114283455,24100864
12.510000000000002,14.00503846104373,11.014961538956273,7.438000000000001,9.019124916001264,5.856875083998737,0.08850273164349001,1.984165020287037,0.102777684764816,0.07422777852216403,2.1108082081047206,1.8575218324693532,24264704
13.022,14.402418777038331,11.641581222961669,8.011999999999999,9.79546180222622,6.228538197773778,0.08850273164349001,1.9954454526305199,0.102777684764816,0.07422777852216403,2.1571800031905703,1.8337109020704694,24428544
12.540000000000001,13.747609208312028,11.332390791687974,7.779999999999999,8.992666483415782,6.567333516584217,0.08850273164349001,1.9745009526610375,0.102777684764816,0.07422777852216403,2.0709467586546126,1.8780551466674626,24592384
13.008,14.984020242811292,11.031979757188706,8.016,9.730288190474402,6.301711809525598,0.08959499037620915,1.9649074882268907,0.10498462101107056,0.07420535974134773,2.076859786789297,1.852955189664484,24756224
13.314000000000002,14.926651233218145,11.701348766781859,7.862,8.986755973533816,6.737244026466185,0.08959499037620915,2.017537134885788,0.10498462101107056,0.07420535974134773,2.1196119987877164,1.9154622709838591,24920064


==> data/progress-dodgeball-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
0.6180000000000001,0.763725769855575,0.47227423014442516,0.658,0.7528472456110351,0.563152754388965,0.0,2.7076030284166337,0.0,0.0,2.70788811495738,2.7073179418758873,16384
0.974,1.1379634105524765,0.8100365894475234,0.9920000000000002,1.1097115117564975,0.8742884882435029,0.0,2.6399373173713685,0.0,0.0,2.671451991598248,2.608422643144489,180224
0.9420000000000002,1.1153089726471197,0.7686910273528806,1.098,1.3202521091013537,0.8757478908986465,0.0,2.582407572865486,0.0,0.0,2.6631810154178917,2.5016341303130805,344064
1.1779999999999997,1.3674096090487489,0.9885903909512506,1.1740000000000002,1.3903423213335757,0.9576576786664247,0.0,2.540399020910263,0.0,0.0,2.611663771018878,2.469134270801648,507904
1.4420000000000002,1.6980390595202226,1.1859609404797777,1.424,1.5994536975956903,1.2485463024043095,0.17461245219038796,2.4594237089157103,0.17889676289330886,0.17032814148746706,2.533811508972194,2.3850359088592263,671744
1.7099999999999997,1.8841838109584237,1.5358161890415758,1.6440000000000001,1.9521298427611322,1.335870157238868,0.17461245219038796,2.390494319796562,0.17889676289330886,0.17032814148746706,2.480476754857231,2.300511884735893,835584
1.6179999999999999,1.8119999999999998,1.424,1.616,1.8328501786948768,1.3991498213051234,0.17461245219038796,2.292861621081829,0.17889676289330886,0.17032814148746706,2.392203990837096,2.193519251326562,999424
1.86,2.0125778489820854,1.7074221510179148,1.866,2.17713341189914,1.5548665881008599,0.15408902044650857,2.2507093608379365,0.16209892803640977,0.14607911285660738,2.384450168200492,2.116968553475381,1163264
2.072,2.330951732954232,1.813048267045768,1.796,1.993949488506538,1.598050511493462,0.15408902044650857,2.1773436784744264,0.16209892803640977,0.14607911285660738,2.42454061042464,1.9301467465242128,1327104
2.112,2.4310235101054465,1.7929764898945535,1.902,2.141073210544385,1.6629267894556146,0.15408902044650857,2.20815664678812,0.16209892803640977,0.14607911285660738,2.382463217911391,2.033850075664849,1490944
2.202,2.502858770854366,1.9011412291456338,2.0060000000000002,2.301979729035622,1.7100202709643786,0.13523081962872158,2.237395764887333,0.14521020687838462,0.12525143237905853,2.3722219074261526,2.102569622348513,1654784
2.48,2.7372158626523646,2.2227841373476354,2.09,2.3415949125081825,1.8384050874918174,0.13523081962872158,2.2383760780096056,0.14521020687838462,0.12525143237905853,2.3527672766427266,2.1239848793764846,1818624
2.63,2.9528931711882427,2.307106828811757,2.468,2.6932465316048173,2.2427534683951826,0.13523081962872158,2.2082029059529305,0.14521020687838462,0.12525143237905853,2.309697598170094,2.106708213735767,1982464
2.71,3.0235920917370205,2.3964079082629794,2.244,2.499781156459971,1.9882188435400296,0.12133670866664178,2.183375519514084,0.13302059077507816,0.10965282655820541,2.301052765426787,2.065698273601381,2146304
2.944,3.3653122357587066,2.5226877642412933,2.364,2.6064541193710675,2.1215458806289322,0.12133670866664178,2.0878837153315546,0.13302059077507816,0.10965282655820541,2.2430277652898116,1.9327396653732976,2310144
3.0719999999999996,3.472619520243335,2.6713804797566643,2.572,2.9025994555349417,2.2414005444650584,0.12133670866664178,2.147660955786705,0.13302059077507816,0.10965282655820541,2.3004059754703565,1.9949159361030533,2473984
3.2060000000000004,3.667306839316306,2.7446931606836946,2.508,2.7831290606242822,2.232870939375718,0.11300244380157849,2.1379284888505934,0.1313943431544383,0.09461054444871869,2.2701300715215216,2.005726906179665,2637824
3.3819999999999992,3.886575068745969,2.8774249312540294,2.6019999999999994,2.8686008252050237,2.335399174794975,0.11300244380157849,2.1046240001916887,0.1313943431544383,0.09461054444871869,2.291111849330666,1.9181361510527113,2801664
3.5100000000000002,4.064490757362105,2.9555092426378957,2.734,3.0080875772449382,2.4599124227550617,0.11300244380157849,2.106287883222103,0.1313943431544383,0.09461054444871869,2.295878794638634,1.916696971805572,2965504
3.408,3.718122556419232,3.0978774435807677,2.786,3.0754201098749014,2.4965798901250986,0.11300244380157849,2.0621946841478347,0.1313943431544383,0.09461054444871869,2.3282334732359415,1.7961558950597278,3129344
3.7479999999999998,4.187472410965694,3.3085275890343055,2.8980000000000006,3.3005369548252688,2.4954630451747324,0.09838333220811815,2.059353817999363,0.10678582767160151,0.08998083674463479,2.338022307245869,1.7806853287528575,3293184
3.9840000000000004,4.432357000614466,3.5356429993855345,3.044,3.449344298097309,2.638655701902691,0.09838333220811815,2.0469839200377464,0.10678582767160151,0.08998083674463479,2.3102650778162355,1.7837027622592574,3457024
3.9559999999999995,4.685920543621016,3.226079456378983,2.96,3.5650454528380493,2.3549545471619506,0.09838333220811815,2.0250656977295876,0.10678582767160151,0.08998083674463479,2.2575635871604285,1.7925678082987468,3620864
4.078,4.797580433308188,3.358419566691812,3.0320000000000005,3.5746748566130555,2.4893251433869454,0.1039725854765644,2.0526503786444663,0.12754240959622765,0.08040276135690116,2.2736590242065424,1.8316417330823902,3784704
4.502,5.0256372790396036,3.978362720960396,3.0140000000000002,3.5712826930741706,2.45671730692583,0.1039725854765644,2.044522060453892,0.12754240959622765,0.08040276135690116,2.2985139174578824,1.790530203449901,3948544
4.368,5.571501557954953,3.1644984420450473,3.246,3.6447028969044495,2.8472971030955505,0.1039725854765644,1.9656911954283713,0.12754240959622765,0.08040276135690116,2.239525439605548,1.6918569512511947,4112384
4.667999999999999,5.7158244127715285,3.62017558722847,3.3979999999999997,4.051388092943236,2.744611907056763,0.1117964806831101,2.009033739566803,0.14132323052671764,0.08226973083950256,2.289739155468974,1.7283283236646318,4276224
4.734,5.709501922089341,3.7584980779106583,3.3280000000000003,3.900726810966625,2.7552731890333755,0.1117964806831101,1.975456464290619,0.14132323052671764,0.08226973083950256,2.2586062608509563,1.6923066677302818,4440064
4.7780000000000005,6.065336785771308,3.4906632142286935,3.5480000000000005,4.390576999448715,2.705423000551286,0.1117964806831101,1.9897930219769477,0.14132323052671764,0.08226973083950256,2.2791394667822527,1.7004465771716426,4603904
4.87,5.833296423745049,3.9067035762549516,3.6119999999999997,4.325369469489688,2.898630530510311,0.11551284123075903,1.9967566147446631,0.14969499899208433,0.08133068346943374,2.2759885756025913,1.717524653886735,4767744
5.1240000000000006,6.036043858594531,4.21195614140547,3.5759999999999996,4.126621467071526,3.0253785329284733,0.11551284123075903,2.001358838379383,0.14969499899208433,0.08133068346943374,2.2754673626803945,1.7272503140783713,4931584
5.378,6.879557857693136,3.8764421423068645,3.594,4.347978779542236,2.8400212204577637,0.11551284123075903,2.008452668786049,0.14969499899208433,0.08133068346943374,2.286808736978961,1.7300966005931369,5095424
5.164,6.58441684022684,3.7435831597731597,3.7560000000000002,4.375276997796624,3.136723002203376,0.11872901895890961,2.013253152370453,0.15746671581249008,0.07999132210532914,2.2300286098190454,1.7964776949218604,5259264
5.458,6.743906684017157,4.172093315982844,3.7439999999999998,4.651427132060751,2.836572867939249,0.11872901895890961,1.9778831765055656,0.15746671581249008,0.07999132210532914,2.2210599075990505,1.7347064454120806,5423104
5.672,6.909261492167278,4.434738507832721,3.596,4.464368585336895,2.7276314146631053,0.11872901895890961,1.9480718150734901,0.15746671581249008,0.07999132210532914,2.1949713623915645,1.7011722677554157,5586944
6.106,7.4736271421699705,4.738372857830029,3.8699999999999997,4.597859876624614,3.1421401233753845,0.11872901895890961,1.9124620318412782,0.15746671581249008,0.07999132210532914,2.1775904930668672,1.6473335706156893,5750784
5.942000000000001,7.696456041056601,4.187543958943401,3.65,4.4860502377249825,2.8139497622750174,0.121997445132384,1.9475997626781463,0.1575564576629445,0.08643843260182352,2.1932351996632944,1.7019643256929984,5914624
6.428,7.987210056406769,4.868789943593231,4.048,4.97580170295166,3.12019829704834,0.121997445132384,1.9181417912244796,0.1575564576629445,0.08643843260182352,2.148548505095376,1.687735077353583,6078464
6.154000000000001,7.79590255496482,4.512097445035182,4.15,4.934410606761536,3.3655893932384653,0.121997445132384,1.923712097108364,0.1575564576629445,0.08643843260182352,2.115929667223768,1.7314945269929602,6242304
6.151999999999999,7.356132883032433,4.947867116967566,4.332000000000001,5.402521368306117,3.261478631693884,0.12437093143236096,1.9921245217323302,0.1587706954972372,0.0899711673674847,2.1340673235001835,1.8501817199644772,6406144
6.514,7.896260467495183,5.131739532504818,4.412,5.417632139502313,3.406367860497687,0.12437093143236096,2.00738482773304,0.1587706954972372,0.0899711673674847,2.1515823741690356,1.8631872812970445,6569984
6.738000000000001,8.088331811074598,5.387668188925405,4.321999999999999,5.419868844625804,3.2241311553741943,0.12437093143236096,1.9771823823451995,0.1587706954972372,0.0899711673674847,2.1346522280430555,1.8197125366473437,6733824
6.698,8.471278319948677,4.924721680051324,4.518,5.451657324718228,3.5843426752817713,0.12296158519364246,1.9986484870314598,0.14647550170510662,0.0994476686821783,2.1464204129617976,1.850876561101122,6897664
7.014,8.406696664747928,5.6213033352520725,4.568,5.50817870641703,3.6278212935829695,0.12296158519364246,2.002897709608078,0.14647550170510662,0.0994476686821783,2.194977631339461,1.8108177878766951,7061504
7.286,8.768836471091806,5.803163528908193,4.712000000000001,5.88929180749719,3.534708192502811,0.12296158519364246,1.9929181396961213,0.14647550170510662,0.0994476686821783,2.1064114872923034,1.879424792099939,7225344
7.184,8.558766889330697,5.809233110669304,4.800000000000001,5.694337743808234,3.905662256191768,0.1235006793147287,1.9964826941490172,0.14912474000038167,0.09787661862907573,2.11639752697994,1.8765678613180943,7389184
7.306,8.838763517311135,5.773236482688866,4.7139999999999995,5.704880416599298,3.7231195834007007,0.1235006793147287,1.9719769045710565,0.14912474000038167,0.09787661862907573,2.160701955925609,1.7832518532165038,7553024
7.3340000000000005,9.152088006670745,5.515911993329256,4.674,5.471649045633479,3.8763509543665213,0.1235006793147287,1.9824340716004372,0.14912474000038167,0.09787661862907573,2.1248773858022014,1.8399907573986731,7716864
7.0840000000000005,8.264772628409043,5.903227371590958,4.390000000000001,5.329074011992666,3.4509259880073353,0.12438872113906803,2.0622071087360383,0.15301973700791593,0.09575770527022014,2.2345418967651907,1.889872320706886,7880704
7.400000000000001,8.923784761703569,5.876215238296433,4.51,5.356982880582601,3.663017119417399,0.12438872113906803,2.0166950553655623,0.15301973700791593,0.09575770527022014,2.177243734242979,1.8561463764881452,8044544
7.502,9.090192683524263,5.9138073164757365,4.974,5.999594461763518,3.948405538236482,0.12438872113906803,2.0842371046543122,0.15301973700791593,0.09575770527022014,2.214120475186907,1.9543537341217172,8208384
7.712000000000001,8.895594525164764,6.528405474835238,4.800000000000001,5.641427358718506,3.9585726412814957,0.12438872113906803,2.0203349217772484,0.15301973700791593,0.09575770527022014,2.156369514510225,1.884300329044272,8372224
7.609999999999999,8.85641084719285,6.363589152807149,4.818,5.823204456814632,3.8127955431853673,0.12677170431445192,2.0350749135017394,0.15549095553535852,0.09805245309354532,2.1569225693515524,1.9132272576519267,8536064
7.754,8.965975247271988,6.54202475272801,5.147999999999999,5.910427701490442,4.3855722985095555,0.12677170431445192,2.0438358768820764,0.15549095553535852,0.09805245309354532,2.17469180984748,1.912979943916673,8699904
8.018,9.18169927386761,6.854300726132392,5.232,6.211885707621048,4.252114292378953,0.12677170431445192,2.03210831284523,0.15549095553535852,0.09805245309354532,2.134520388723282,1.9296962369671784,8863744
7.894,9.121519449947739,6.666480550052261,4.732,5.636884523019375,3.827115476980626,0.12522076889805853,2.0691070437431334,0.15112138586293944,0.09932015193317763,2.2321219456376435,1.9060921418486232,9027584
8.374,9.735324355177708,7.012675644822293,5.4399999999999995,6.155150333845968,4.724849666154031,0.12522076889805853,2.050728778541088,0.15112138586293944,0.09932015193317763,2.1935050589472045,1.9079524981349711,9191424
8.324000000000002,9.60770713170879,7.040292868291215,5.422000000000001,6.657554936051005,4.186445063948996,0.12522076889805853,2.035338099300861,0.15112138586293944,0.09932015193317763,2.162224054845286,1.9084521437564366,9355264
8.498000000000001,9.681602973973959,7.314397026026042,5.5280000000000005,6.725036340300495,4.330963659699506,0.12593199949435901,1.999161645770073,0.1529454314640487,0.0989185675246693,2.1412781407499453,1.8570451507902004,9519104
8.136,9.457084403056822,6.814915596943177,5.596,6.635222786509226,4.556777213490774,0.12593199949435901,1.9998683840036393,0.1529454314640487,0.0989185675246693,2.1406954289864326,1.8590413390208458,9682944
8.732000000000001,10.209679261544942,7.2543207384550605,5.699999999999999,7.1627098140096,4.237290185990399,0.12593199949435901,2.0599220424890516,0.1529454314640487,0.0989185675246693,2.148959062357372,1.9708850226207308,9846784
8.357999999999999,10.094397419947402,6.6216025800525955,5.462,6.418428774138461,4.505571225861538,0.1326124259499541,2.0896641433238985,0.15856600151168002,0.10665885038822817,2.2308366237298007,1.9484916629179962,10010624
8.99,10.945653343514643,7.034346656485358,5.896000000000002,6.931482496230624,4.86051750376938,0.1326124259499541,2.0068536058068274,0.15856600151168002,0.10665885038822817,2.1867404164198545,1.8269667951938002,10174464
9.098,10.835756024302608,7.3602439756973945,6.016,6.939679598129135,5.092320401870865,0.1326124259499541,2.059895206987858,0.15856600151168002,0.10665885038822817,2.1797385235075715,1.9400518904681447,10338304
8.75,10.17697582320094,7.32302417679906,5.578,6.681247932243701,4.4747520677563,0.13300451617507933,2.0676541581749914,0.1550325744824888,0.11097645786766987,2.182715780026633,1.95259253632335,10502144
9.14,10.708974187168163,7.571025812831837,5.93,6.939286876958182,4.920713123041818,0.13300451617507933,1.9817905828356743,0.1550325744824888,0.11097645786766987,2.0940627392874087,1.86951842638394,10665984
9.19,10.940182847590503,7.439817152409497,5.892,7.153053527809189,4.630946472190812,0.13300451617507933,2.046716971695423,0.1550325744824888,0.11097645786766987,2.137154209557894,1.9562797338329525,10829824
9.579999999999998,11.510782224902641,7.649217775097355,5.999999999999999,6.855242655624705,5.144757344375293,0.13300451617507933,2.0462092041969298,0.1550325744824888,0.11097645786766987,2.118620576979808,1.9737978314140516,10993664
9.272,10.824268018094813,7.719731981905187,6.340000000000001,7.45874930167576,5.2212506983242415,0.13959658098614225,2.046058991551399,0.1742600508896703,0.10493311108261419,2.139132833557709,1.9529851495450894,11157504
9.882,11.451266070492828,8.312733929507171,6.5,7.387738700294181,5.612261299705819,0.13959658098614225,2.0578064799308775,0.1742600508896703,0.10493311108261419,2.217517020634639,1.8980959392271164,11321344
9.886,11.924294385019003,7.847705614980995,6.114,7.470408493043301,4.7575915069566985,0.13959658098614225,2.011460840702057,0.1742600508896703,0.10493311108261419,2.1728609058094586,1.8500607755946552,11485184
9.612,11.044765158705362,8.179234841294639,6.05,6.813059630697365,5.286940369302634,0.1335526636469012,2.0289364635944365,0.15660454995783343,0.11050077733596894,2.173050547580116,1.8848223796087569,11649024
9.838000000000001,11.119450740372022,8.55654925962798,6.57,7.794263043630739,5.345736956369262,0.1335526636469012,1.9742221623659133,0.15660454995783343,0.11050077733596894,2.1453098057306486,1.8031345190011778,11812864
10.038,11.912256119104324,8.163743880895677,6.172,6.8486505745212956,5.495349425478704,0.1335526636469012,2.01822734773159,0.15660454995783343,0.11050077733596894,2.1368976090692646,1.8995570863939157,11976704
9.838000000000001,11.468839047852363,8.207160952147639,5.9,6.6883653975156445,5.111634602484356,0.132134751082458,1.9644545137882232,0.15690526829776233,0.1073642338671537,2.0995765456429165,1.82933248193353,12140544
10.149999999999999,11.434188459689619,8.865811540310379,6.4319999999999995,7.796175941731857,5.067824058268142,0.132134751082458,1.9911076888442039,0.15690526829776233,0.1073642338671537,2.1152884169075254,1.866926960780882,12304384
10.656,11.914977362782986,9.397022637217015,6.164000000000001,7.300901051103393,5.027098948896608,0.132134751082458,1.950343443453312,0.15690526829776233,0.1073642338671537,2.0666970514096916,1.8339898354969324,12468224
10.074000000000002,11.77451874438361,8.373481255616394,6.476000000000001,7.566277029016021,5.385722970983981,0.13562925279046945,1.9662878453731536,0.16174934209223746,0.10950916348870143,2.136019581052117,1.7965561096941898,12632064
10.175999999999998,11.499746199239112,8.852253800760884,6.368,7.524,5.212000000000001,0.13562925279046945,2.0316174522042276,0.16174934209223746,0.10950916348870143,2.131402628647265,1.93183227576119,12795904
10.430000000000001,12.221563562924857,8.638436437075146,6.613999999999999,8.082197534393787,5.14580246560621,0.13562925279046945,2.022716410458088,0.16174934209223746,0.10950916348870143,2.16534034090405,1.8800924800121257,12959744
10.175999999999998,12.175375902625616,8.176624097374381,6.388,7.499762564579326,5.276237435420674,0.1280418591439077,2.029945982992649,0.15730120821320542,0.09878251007460997,2.1511602899792783,1.9087316760060198,13123584
10.193999999999999,11.58798852219091,8.800011477809088,6.766,7.882424650390702,5.649575349609298,0.1280418591439077,2.0367747008800507,0.15730120821320542,0.09878251007460997,2.1494691870710643,1.9240802146890372,13287424
10.466000000000001,11.64002044275217,9.291979557247831,6.831999999999999,7.786157219749449,5.877842780250549,0.1280418591439077,2.0023338556289674,0.15730120821320542,0.09878251007460997,2.1356023331626335,1.869065378095301,13451264
10.372,12.089444613371855,8.654555386628145,6.702,7.892645203240663,5.511354796759337,0.1280418591439077,2.009539929032326,0.15730120821320542,0.09878251007460997,2.135140406010136,1.8839394520545159,13615104
10.272,11.754489797604018,8.789510202395983,7.05,8.845689282698986,5.2543107173010135,0.1284288754886764,1.9883406087756157,0.15472589374563747,0.10213185723171533,2.1201527801859,1.8565284373653315,13778944
10.71,12.125521105459047,9.294478894540955,6.802,7.9712886726553025,5.632711327344697,0.1284288754886764,1.9627762034535408,0.15472589374563747,0.10213185723171533,2.083642596778811,1.8419098101282707,13942784
10.852,12.236577914022899,9.467422085977102,6.856,8.115930156794414,5.596069843205585,0.1284288754886764,2.0109169855713844,0.15472589374563747,0.10213185723171533,2.0895585455646346,1.932275425578134,14106624
10.797999999999998,12.49251940089218,9.103480599107817,7.3,8.577403616716346,6.022596383283654,0.13169936735016557,2.0350200563669203,0.15459098347909556,0.1088077512212356,2.1495636258682618,1.9204764868655786,14270464
11.290000000000001,12.708315902752275,9.871684097247726,7.35,8.588943097966972,6.111056902033027,0.13169936735016557,2.0090170919895174,0.15459098347909556,0.1088077512212356,2.1106793923408382,1.9073547916381965,14434304
11.06,12.88199890230483,9.238001097695172,7.0920000000000005,8.323883111338086,5.860116888661915,0.13169936735016557,2.001758521795273,0.15459098347909556,0.1088077512212356,2.118981250805907,1.8845357927846387,14598144
10.976,12.260423606136232,9.69157639386377,6.715999999999999,7.999894076627818,5.4321059233721805,0.12700305600657574,1.9890172123908996,0.1553023412964796,0.09870377071667188,2.0925016562535577,1.8855327685282417,14761984
11.202,12.649907455606193,9.754092544393806,7.300000000000002,8.408765078815167,6.1912349211848365,0.12700305600657574,1.9831569865345955,0.1553023412964796,0.09870377071667188,2.0932974801943267,1.8730164928748645,14925824
11.314,12.813174439483278,9.814825560516722,7.026000000000001,8.268901444202235,5.783098555797766,0.12700305600657574,2.0102984845638274,0.1553023412964796,0.09870377071667188,2.0890717886135373,1.9315251805141178,15089664
11.062,12.75828889049006,9.365711109509938,7.098000000000001,8.499583390312543,5.696416609687459,0.12884316954246816,2.046254913508892,0.15569533554679618,0.10199100353814014,2.1395848887665627,1.952924938251221,15253504
10.856,12.254479173960055,9.457520826039945,7.053999999999999,8.214725635109348,5.893274364890651,0.12884316954246816,1.9929734647274018,0.15569533554679618,0.10199100353814014,2.1152357499200383,1.8707111795347653,15417344
11.510000000000002,12.868918687780841,10.151081312219162,7.294,8.51786437157064,6.070135628429359,0.12884316954246816,2.039636318385601,0.15569533554679618,0.10199100353814014,2.1301611320044196,1.9491115047667829,15581184
11.541999999999998,13.237274609023563,9.846725390976433,7.090000000000001,8.35962199098787,5.820378009012132,0.1269802827877356,1.9896444857120514,0.15357745885422455,0.10038310672124666,2.1365641006689136,1.8427248707551893,15745024
11.661999999999999,12.653259804491233,10.670740195508765,7.4,8.46327795049084,6.336722049509161,0.1269802827877356,2.0091644167900085,0.15357745885422455,0.10038310672124666,2.131706732618519,1.8866221009614976,15908864
11.826,13.019483975594143,10.632516024405858,7.405999999999999,8.45895963835277,6.353040361647227,0.1269802827877356,1.9808137878775596,0.15357745885422455,0.10038310672124666,2.088322385712139,1.8733051900429805,16072704
11.556000000000001,12.868182914078675,10.243817085921327,7.514000000000001,8.74031317370401,6.287686826295992,0.1269802827877356,2.0220828726887703,0.15357745885422455,0.10038310672124666,2.134461323684658,1.9097044216928825,16236544
11.396,12.572428493364557,10.219571506635445,7.702,9.150763610807505,6.2532363891924945,0.12272350066205033,1.9936256676912307,0.1447278705655485,0.10071913075855216,2.1553162338532847,1.8319351015291767,16400384
11.648,12.817074847903246,10.478925152096753,7.6819999999999995,9.025233412330113,6.338766587669886,0.12272350066205033,1.991607865691185,0.1447278705655485,0.10071913075855216,2.1099581911004295,1.8732575402819407,16564224
12.041999999999998,13.149481828293357,10.934518171706639,7.969999999999999,9.610810775196212,6.329189224803785,0.12272350066205033,1.9566043987870216,0.1447278705655485,0.10071913075855216,2.0869198660140107,1.8262889315600328,16728064
12.028,13.143641519485538,10.912358480514463,7.612,9.116265933935885,6.107734066064115,0.12515146756481949,1.9927077278494836,0.15350245604773,0.09680047908190897,2.094058780687457,1.89135667501151,16891904
12.174000000000001,13.422392566462971,10.925607433537031,7.642,9.049251221353174,6.234748778646826,0.12515146756481949,1.9942268446087836,0.15350245604773,0.09680047908190897,2.0860070626705483,1.902446626547019,17055744
12.371999999999998,13.901632635635103,10.842367364364893,8.052,9.096191553308108,7.007808446691891,0.12515146756481949,2.0103878170251845,0.15350245604773,0.09680047908190897,2.06501948092904,1.9557561531213292,17219584
11.802,13.278223560305145,10.325776439694854,7.845999999999999,8.944437071479289,6.747562928520709,0.1164237673605119,1.9783956572413444,0.14121909589150755,0.09162843882951624,2.0908271718245004,1.8659641426581883,17383424
11.943999999999999,13.495768023900478,10.39223197609952,7.840000000000001,9.126732295390148,6.553267704609852,0.1164237673605119,1.9727448388934135,0.14121909589150755,0.09162843882951624,2.0597044334442063,1.8857852443426206,17547264
12.044,13.58391688087377,10.50408311912623,7.557999999999998,8.876254907064638,6.239745092935359,0.1164237673605119,1.9549704059958457,0.14121909589150755,0.09162843882951624,2.0526607957639955,1.857280016227696,17711104
11.998,13.705499926793555,10.290500073206443,7.760000000000001,9.035241153664671,6.48475884633533,0.12083456196962361,1.935496838390827,0.14574371775849093,0.09592540618075629,2.0731918036945056,1.7978018730871488,17874944
12.279999999999998,13.643202112674416,10.916797887325579,8.272,9.280452279485747,7.263547720514253,0.12083456196962361,1.9222659721970559,0.14574371775849093,0.09592540618075629,2.070259583860014,1.7742723605340973,18038784
12.142000000000001,13.178395677335642,11.10560432266436,8.145999999999999,9.242906559375044,7.0490934406249535,0.12083456196962361,1.9509599819779395,0.14574371775849093,0.09592540618075629,2.045054762379522,1.856865201576357,18202624
12.45,13.690588569994096,11.209411430005902,8.035999999999998,9.095803755418896,6.9761962445811,0.11901444111114183,1.9487204492092132,0.1414327514154587,0.09659613080682498,2.0629872429657277,1.8344536554526987,18366464
12.847999999999999,13.942831493883874,11.753168506116124,7.234,8.516,5.952,0.11901444111114183,1.924737700819969,0.1414327514154587,0.09659613080682498,2.0405292591439164,1.8089461424960218,18530304
12.812000000000001,14.310724791280908,11.313275208719094,7.888000000000001,9.332443145298562,6.4435568547014395,0.11901444111114183,1.9580565497279168,0.1414327514154587,0.09659613080682498,2.078661195946234,1.8374519035095993,18694144
12.829999999999998,14.019327541092022,11.640672458907975,8.204,9.380666477809239,7.027333522190762,0.11901444111114183,1.9824844747781754,0.1414327514154587,0.09659613080682498,2.1138133013077205,1.8511556482486302,18857984
12.596,13.817107693858325,11.374892306141675,7.983999999999999,9.380618774039643,6.587381225960354,0.11260417368068827,1.9460037499666214,0.13459839768627244,0.0906099496751041,2.0208667542145684,1.8711407457186744,19021824
12.468,13.900681402126795,11.035318597873205,8.166,9.184117871368537,7.147882128631464,0.11260417368068827,1.94845257550478,0.13459839768627244,0.0906099496751041,2.030703086388837,1.8662020646207231,19185664
12.514,14.313845548929129,10.71415445107087,8.562,9.689171681688286,7.4348283183117125,0.11260417368068827,1.9264433652162551,0.13459839768627244,0.0906099496751041,2.047018848285954,1.8058678821465564,19349504
12.623999999999999,13.568660785679176,11.679339214320821,8.010000000000002,9.284652893928383,6.735347106071619,0.11234301182957625,1.9585158228874207,0.13514874650098696,0.08953727715816553,2.091192748307078,1.8258388974677633,19513344
13.11,14.657417202954651,11.562582797045348,8.518000000000002,10.02660067612341,7.009399323876596,0.11234301182957625,1.9253275260329246,0.13514874650098696,0.08953727715816553,2.037763701557315,1.8128913505085342,19677184
12.716,14.223071332087502,11.208928667912497,8.25,9.635214784789708,6.864785215210291,0.11234301182957625,1.9136190295219422,0.13514874650098696,0.08953727715816553,2.0305769247153056,1.7966611343285788,19841024
13.172,14.831739738633742,11.51226026136626,8.044,9.555497270920462,6.53250272907954,0.10969541807276828,1.9121551513671875,0.12932928405629424,0.09006155208924234,2.045790599830303,1.7785197029040722,20004864
13.297999999999998,14.661274000338889,11.934725999661108,8.636,10.166511025768843,7.105488974231155,0.10969541807276828,1.9755374401807786,0.12932928405629424,0.09006155208924234,2.0935875702595546,1.8574873101020029,20168704
13.023999999999997,14.63463465751858,11.413365342481415,8.558000000000002,9.773909536108672,7.342090463891332,0.10969541807276828,1.9412164479494094,0.12932928405629424,0.09006155208924234,2.060214866133948,1.8222180297648707,20332544
12.894,14.341620115914393,11.446379884085607,8.620000000000001,9.462567504714015,7.777432495285987,0.10898451278759085,1.9547396048903465,0.12888614683474464,0.08908287874043705,2.10159904896495,1.8078801608157429,20496384
13.624,15.225094625560901,12.0229053744391,8.584,9.970904466789259,7.1970955332107405,0.10898451278759085,1.900971068441868,0.12888614683474464,0.08908287874043705,1.9972480556162993,1.8046940812674366,20660224
13.419999999999998,14.548574321876941,12.291425678123055,8.296,9.566521152913245,7.025478847086755,0.10898451278759085,1.9136518687009811,0.12888614683474464,0.08908287874043705,2.049234367762328,1.7780693696396344,20824064
12.761999999999999,14.338615362096917,11.18538463790308,8.336,9.908076334024528,6.763923665975472,0.10903072901389044,1.941233478486538,0.12709860911525114,0.09096284891252973,2.034342499877988,1.8481244570950877,20987904
13.656,15.142520770120619,12.169479229879382,9.026,10.156346849422778,7.895653150577222,0.10903072901389044,1.9407713502645492,0.12709860911525114,0.09096284891252973,2.0360275271171164,1.845515173411982,21151744
13.352,14.819329547170643,11.884670452829358,8.586,9.707144058540205,7.464855941459796,0.10903072901389044,1.96531483232975,0.12709860911525114,0.09096284891252973,2.0388387852447107,1.8917908794147893,21315584
13.518,14.931179394132254,12.104820605867747,8.760000000000002,10.27176717784188,7.248232822158123,0.10903072901389044,1.952433805167675,0.12709860911525114,0.09096284891252973,2.0676720444818955,1.8371955658534547,21479424
13.357999999999999,14.448887711911725,12.267112288088272,8.66,9.763557882487367,7.556442117512634,0.10824226414719833,1.912161847949028,0.12628858791261235,0.0901959403817843,2.004004307633344,1.8203193882647122,21643264
13.534,14.685939234508488,12.382060765491513,8.816,10.118330219260844,7.513669780739156,0.10824226414719833,1.9729923725128173,0.12628858791261235,0.0901959403817843,2.0725673186121,1.8734174264135346,21807104
13.516,14.772337534263782,12.259662465736218,8.89,10.133326184072386,7.646673815927615,0.10824226414719833,1.9734074160456658,0.12628858791261235,0.0901959403817843,2.0777152884584607,1.869099543632871,21970944
13.298000000000002,14.562988537497477,12.033011462502527,8.828,10.202545743145713,7.453454256854286,0.10868589420595827,1.974661010503769,0.12899360710551142,0.08837818130640514,2.076652668023811,1.8726693529837268,22134784
13.810000000000002,14.956516463030516,12.663483536969489,8.588,10.009891697704152,7.166108302295846,0.10868589420595827,1.9912995368242263,0.12899360710551142,0.08837818130640514,2.110051500945606,1.8725475727028469,22298624
13.876,15.238051394037685,12.513948605962314,8.975999999999999,10.322812533354215,7.629187466645783,0.10868589420595827,1.9598012655973434,0.12899360710551142,0.08837818130640514,2.105681193654852,1.8139213375398346,22462464
13.592000000000002,14.973946453376543,12.210053546623461,8.748000000000001,10.237085625476253,7.25891437452375,0.10245918401690987,1.9336093664169312,0.12154661350332852,0.08337175453049123,2.070293452728758,1.7969252801051043,22626304
13.638,14.947670187489965,12.328329812510034,8.698,9.79808908730157,7.597910912698431,0.10245918401690987,1.9458207070827485,0.12154661350332852,0.08337175453049123,2.0281017331148217,1.8635396810506752,22790144
13.782,15.285075513738414,12.278924486261586,8.41,9.784809077654057,7.035190922345943,0.10245918401690987,1.9349628493189812,0.12154661350332852,0.08337175453049123,2.042616096468496,1.8273096021694661,22953984
13.534,14.80465494922894,12.263345050771061,8.778,10.239518388526125,7.3164816114738755,0.10724270705182633,2.01815252751112,0.12780978056227904,0.08667563354137361,2.0945868991840437,1.941718155838196,23117824
13.76,14.687577490024418,12.832422509975581,8.446000000000002,10.169996519718067,6.722003480281936,0.10724270705182633,1.9314304187893867,0.12780978056227904,0.08667563354137361,2.027616762395493,1.8352440751832804,23281664
14.198000000000002,15.683246107552552,12.712753892447452,9.020000000000001,10.459499913164292,7.580500086835711,0.10724270705182633,1.9574921235442162,0.12780978056227904,0.08667563354137361,2.0756595923153474,1.8393246547730853,23445504
13.454000000000002,14.576035650057522,12.331964349942483,9.142,10.60909099922261,7.674909000777388,0.10057148807911358,1.965928991138935,0.11379456509647566,0.0873484110617515,2.0631235107614962,1.868734471516374,23609344
13.822,14.863938577844202,12.780061422155796,8.554,9.855539088925108,7.252460911074892,0.10057148807911358,1.9767367914319038,0.11379456509647566,0.0873484110617515,2.0923067230435466,1.861166859820261,23773184
13.886000000000001,14.978521853328346,12.793478146671657,8.668000000000001,10.314844254931232,7.02115574506877,0.10057148807911358,1.9347472116351128,0.11379456509647566,0.0873484110617515,2.0079136161299074,1.8615808071403182,23937024
14.378000000000004,15.516084355397265,13.239915644602743,8.696000000000002,10.179153397326118,7.212846602673885,0.10057148807911358,1.9158661633729934,0.11379456509647566,0.0873484110617515,2.0232264898266656,1.8085058369193212,24100864
14.264,15.601215016367973,12.926784983632025,8.858,10.243595900686778,7.4724040993132235,0.0996800654464171,1.9031306028366088,0.11251183192564759,0.0868482989671866,2.0050498072073055,1.8012113984659122,24264704
14.394,15.743223480376768,13.044776519623232,8.656,9.836975867661994,7.475024132338007,0.0996800654464171,1.919287358224392,0.11251183192564759,0.0868482989671866,2.041024037860492,1.7975506785882918,24428544
14.15,15.143025679426268,13.156974320573733,8.892,10.215667631998304,7.568332368001695,0.0996800654464171,1.9309575468301774,0.11251183192564759,0.0868482989671866,2.022187186062432,1.839727907597923,24592384
14.0,15.115239884509158,12.884760115490842,8.767999999999999,10.50236328374421,7.0336367162557885,0.09723151750471286,1.9454707831144333,0.11114890631297267,0.08331412869645305,2.056062637044583,1.8348789291842837,24756224
14.068000000000003,15.863554510450744,12.272445489549263,9.022,10.684033694002622,7.3599663059973786,0.09723151750471286,1.9506721317768096,0.11114890631297267,0.08331412869645305,2.0703616820685324,1.8309825814850866,24920064


==> data/progress-fruitbot-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
-2.55,-2.2460592162936996,-2.8539407837063,-2.473,-2.151284286986165,-2.7947157130138347,0.0,2.7076451152563097,0.0,0.0,2.707964003632665,2.7073262268799545,16384,-0.1051711097359657,-1.1161858141422272
-2.335,-1.882821937728067,-2.787178062271933,-2.543,-2.158473017851803,-2.9275269821481973,0.0,2.702704465389252,0.0,0.0,2.714387010865802,2.6910219199127017,180224,-0.10511157587170601,-0.9986337780952453
-2.2079999999999997,-1.9464354764116507,-2.4695645235883488,-2.322,-1.936492542225186,-2.707507457774814,0.0,2.681266340613365,0.0,0.0,2.7091664750205995,2.6533662062061305,344064,-0.07887701243162157,-0.9506930232048034
-1.9780000000000002,-1.7718544203723983,-2.1841455796276024,-1.7890000000000001,-1.4127965975698786,-2.1652034024301217,0.0,2.6425168842077253,0.0,0.0,2.700858879228203,2.584174889187248,507904,-0.07533923387527466,-0.8674686968326568
-0.146,0.35629871590518725,-0.6482987159051873,-0.26899999999999996,0.14754411531073158,-0.6855441153107316,0.0804796284705844,2.61178395152092,0.0863159549877512,0.0746433019534176,2.659276268799833,2.564291634242007,671744,-0.29849172215908765,-0.06621164456009863
1.638,2.042173230187255,1.2338267698127448,1.2650000000000001,1.6293418724220428,0.9006581275779575,0.0804796284705844,2.545486631989479,0.0863159549877512,0.0746433019534176,2.5776116432545715,2.5133616207243863,835584,-0.26216556448489425,0.771477210521698
2.309,2.6956897981586794,1.922310201841321,1.9969999999999999,2.3623778865777183,1.6316221134222815,0.0804796284705844,2.42456436753273,0.0863159549877512,0.0746433019534176,2.463769444446685,2.3853592906187755,999424,-0.26586001738905907,1.1070018053054809
2.8989999999999996,3.5792271679373,2.218772832062699,2.758,3.70018681799312,1.8158131820068801,0.040776062400072956,2.3165796905755998,0.04526012287694277,0.03629200192320314,2.35240641013346,2.2807529710177397,1163264,-0.13757206350564954,1.3804567217826844
3.1750000000000003,3.8893563536499136,2.460643646350087,2.966,3.7546596223973943,2.177340377602606,0.040776062400072956,2.252629226446152,0.04526012287694277,0.03629200192320314,2.308002904493603,2.197255548398701,1327104,-0.13322425773367283,1.5197614073753356
3.6620000000000004,5.073515497612407,2.250484502387594,3.373,5.031752844760184,1.714247155239817,0.040776062400072956,2.2268763959407805,0.04526012287694277,0.03629200192320314,2.2930476614166375,2.1607051304649234,1490944,-0.13460763823240995,1.703049123287201
4.106,5.807341823385294,2.4046581766147055,3.9490000000000003,5.876799004045806,2.021200995954195,0.013469766932674498,2.204100859165192,0.017802776330255357,0.009136757535093637,2.2658681165316437,2.14233360179874,1654784,0.34837671406567094,1.9171539306640626
5.165,7.393677859180191,2.936322140819809,5.162000000000001,7.869463019138028,2.4545369808619735,0.013469766932674498,2.189829468727112,0.017802776330255357,0.009136757535093637,2.254438025806589,2.125220911647635,1818624,0.31954847648739815,2.3495726108551027
6.141,9.390176664941443,2.891823335058557,5.888,8.962861948120597,2.813138051879402,0.013469766932674498,2.194130128622055,0.017802776330255357,0.009136757535093637,2.263427594181399,2.1248326630627115,1982464,0.30496621457859874,2.734135925769806
6.691,9.441387063669403,3.9406129363305973,6.429,9.103862426368877,3.7541375736311227,0.02571938683108399,2.1778431266546248,0.04213269260269854,0.009306081059469434,2.258834246890786,2.0968520064184637,2146304,0.7062629401683808,2.9437565326690676
8.416,11.403310496081719,5.4286895039182825,8.016,10.816211420589525,5.215788579410476,0.02571938683108399,2.201272654533386,0.04213269260269854,0.009306081059469434,2.2549971493666816,2.1475481597000905,2310144,0.6217688918113708,3.5884907245635986
9.625,12.22083223648987,7.02916776351013,10.189000000000002,13.536077680604382,6.841922319395621,0.02571938683108399,2.1922856330871583,0.04213269260269854,0.009306081059469434,2.2438936667485274,2.140677599425789,2473984,0.6570645928382873,4.0428790092468265
10.306000000000001,13.231823644719553,7.380176355280449,9.933,13.132496991716042,6.733503008283958,0.04782373880173053,2.1999287217855454,0.06638867657401584,0.029258801029445204,2.279672420265014,2.120185023306077,2637824,0.8898423910140991,4.262483692169189
11.923,14.781975515809815,9.064024484190185,13.149000000000001,15.775379447071577,10.522620552928425,0.04782373880173053,2.198350641131401,0.06638867657401584,0.029258801029445204,2.247461309133061,2.149239973129741,2801664,0.8848911046981811,4.877588748931885
12.955000000000002,15.628885749242105,10.281114250757899,13.411000000000001,16.32979581334495,10.492204186655052,0.04782373880173053,2.204809218645096,0.06638867657401584,0.029258801029445204,2.2775978186703836,2.132020618619808,2965504,0.8703348517417908,5.2404767036437985
14.101000000000003,16.876040360066863,11.325959639933144,14.408000000000001,16.917513100184976,11.898486899815028,0.04782373880173053,2.2118021667003633,0.06638867657401584,0.029258801029445204,2.269262906063306,2.1543414273374206,3129344,0.8258835881948471,5.649961519241333
15.290000000000001,17.698646923066974,12.881353076933028,16.520000000000003,19.118245561912886,13.92175443808712,0.07218169382681476,2.2087915033102035,0.08751316756254451,0.05685022009108501,2.250961649540281,2.166621357080126,3293184,1.081829881668091,6.063540315628051
17.504,19.901099080138327,15.106900919861678,17.526,19.474862232175482,15.577137767824519,0.07218169382681476,2.201450529694557,0.08751316756254451,0.05685022009108501,2.2574492866347677,2.1454517727543463,3457024,1.0931864798069,6.848356151580811
17.593,19.63175476700853,15.554245232991471,18.119999999999997,20.218361265368763,16.02163873463123,0.07218169382681476,2.191833370923996,0.08751316756254451,0.05685022009108501,2.277640316960371,2.1060264248876206,3620864,1.025158542394638,6.866317892074585
18.637999999999998,20.376860546449887,16.89913945355011,18.362,20.52396577216199,16.200034227838007,0.08478130180521168,2.2081606894731522,0.0911477338988866,0.07841486971153676,2.2838100394696434,2.132511339476661,3784704,1.3318073272705078,7.267119216918945
19.413,22.09482419259727,16.73117580740273,19.39,21.446117700911113,17.333882299088888,0.08478130180521168,2.1993125796318056,0.0911477338988866,0.07841486971153676,2.2546685101403745,2.1439566491232367,3948544,1.2997584760189056,7.526959466934204
20.031,22.20799540651789,17.854004593482106,19.532999999999994,22.03493545080603,17.031064549193957,0.08478130180521168,2.1826385617256165,0.0911477338988866,0.07841486971153676,2.251596713684628,2.113680409766605,4112384,1.2667832612991332,7.742555379867554
20.346,22.984181949752518,17.707818050247482,19.424,21.581800732227144,17.266199267772855,0.08841693854587898,2.1844038009643554,0.09915591892216896,0.077677958169589,2.276689144653334,2.092118457275377,4276224,1.5424622654914857,7.872616624832153
20.282,22.45335349494273,18.11064650505727,20.709,22.8682936345018,18.5497063654982,0.08841693854587898,2.1829485297203064,0.09915591892216896,0.077677958169589,2.284029178743265,2.081867880697348,4440064,1.5522436499595642,7.870201349258423
21.112000000000002,23.88864833927525,18.335351660724754,20.722,22.533484474126126,18.910515525873876,0.08841693854587898,2.1713326260447503,0.09915591892216896,0.077677958169589,2.2509626025801532,2.0917026495093474,4603904,1.5071361660957336,8.154287481307984
22.157999999999998,24.135163624994146,20.18083637500585,21.297,23.160620401262015,19.433379598737986,0.09320497339552572,2.16410061866045,0.1024234915657451,0.08398645522530634,2.2658339910423604,2.0623672462785394,4767744,1.7935664653778076,8.526668500900268
22.698,24.49605339186577,20.89994660813423,22.738999999999997,24.87160615210591,20.606393847894083,0.09320497339552572,2.1681440234184266,0.1024234915657451,0.08398645522530634,2.2629650895509505,2.0733229572859027,4931584,1.7796838760375977,8.735108661651612
23.443999999999996,25.34744004371033,21.540559956289663,22.186,23.95961889931293,20.41238110068707,0.09320497339552572,2.159274287521839,0.1024234915657451,0.08398645522530634,2.2579002474585654,2.060648327585113,5095424,1.7757961750030518,8.998018646240235
22.658000000000005,24.60865527451675,20.70734472548326,21.817,23.72694790504872,19.90705209495128,0.0959899015453326,2.1782661110162733,0.10262859884973505,0.08935120424093015,2.2681885144015848,2.088343707630962,5259264,2.008426105976105,8.697930955886841
23.747000000000003,26.219626336509425,21.274373663490582,22.528,25.302050468178255,19.753949531821743,0.0959899015453326,2.17244576215744,0.10262859884973505,0.08935120424093015,2.263065330349607,2.081826193965273,5423104,2.0644834876060485,9.071277809143066
24.502000000000002,26.303581527436382,22.700418472563623,23.571,26.000483278394814,21.14151672160519,0.0959899015453326,2.1757681727409364,0.10262859884973505,0.08935120424093015,2.2545141282339833,2.0970222172478894,5586944,2.061258006095886,9.377244567871093
24.715999999999998,26.789813877858858,22.642186122141137,23.79,25.710151035726096,21.869848964273903,0.0959899015453326,2.1825414806604386,0.10262859884973505,0.08935120424093015,2.2455026330559993,2.119580328264878,5750784,2.069110119342804,9.433785343170166
25.069000000000003,26.558318300431445,23.57968169956856,23.603,25.595927745805152,21.61007225419485,0.10367029228555107,2.182355210185051,0.11655646484972512,0.09078411972137701,2.244929936805315,2.119780483564787,5914624,2.295372724533081,9.584850025177001
25.685000000000002,27.307715316991864,24.06228468300814,25.026999999999997,26.775799874199443,23.278200125800552,0.10367029228555107,2.1921407997608187,0.11655646484972512,0.09078411972137701,2.2560598480616596,2.1282217514599777,6078464,2.257106339931488,9.78335428237915
26.159000000000002,27.404828639901975,24.91317136009803,24.564999999999998,26.04379849878203,23.086201501217964,0.10367029228555107,2.1861740797758102,0.11655646484972512,0.09078411972137701,2.252706263284689,2.1196418962669314,6242304,2.2362873554229736,9.975040531158447
26.53,27.59826962888589,25.46173037111411,24.838,26.14223004105871,23.533769958941292,0.09942906966258908,2.1985410004854202,0.11047422341344715,0.088383915911731,2.267043580711634,2.1300384202592064,6406144,2.545916509628296,10.087673664093018
26.786,28.21756697363414,25.354433026365864,24.669999999999998,26.448105733639032,22.891894266360964,0.09942906966258908,2.1890730798244475,0.11047422341344715,0.088383915911731,2.247701822501557,2.1304443371473383,6569984,2.576080298423767,10.180393314361572
27.195,28.68509563451478,25.70490436548522,25.523000000000003,26.61504441301625,24.430955586983757,0.09942906966258908,2.1830653965473177,0.11047422341344715,0.088383915911731,2.2369233965555333,2.129207396539102,6733824,2.593390393257141,10.341076183319093
26.852999999999998,28.40405802599387,25.301941974006127,25.152,26.84856594331019,23.45543405668981,0.09707108342305819,2.1948460817337034,0.1091234843268741,0.08501868251924227,2.2556362835959476,2.1340558798714593,6897664,2.727965521812439,10.2041841506958
27.517000000000003,28.963084713977715,26.07091528602229,25.895000000000003,27.072881572994504,24.717118427005502,0.09707108342305819,2.1872671395540237,0.1091234843268741,0.08501868251924227,2.2456015095912303,2.128932769516817,7061504,2.805406332015991,10.473965930938721
27.405,28.885913569388844,25.92408643061116,25.648000000000003,26.94354467310086,24.352455326899147,0.09707108342305819,2.1906073570251463,0.1091234843268741,0.08501868251924227,2.242907288668259,2.1383074253820338,7225344,2.833753252029419,10.433442497253418
27.796000000000003,28.890131619139126,26.70186838086088,26.346000000000004,27.7517965713431,24.940203428656908,0.09870965036273745,2.1865216106176377,0.11055665312296743,0.08686264760250746,2.2322190825971817,2.1408241386380937,7389184,3.0710304260253904,10.576168060302734
27.830000000000002,29.461042611337916,26.198957388662087,26.261000000000003,27.694104671683128,24.827895328316878,0.09870965036273745,2.181345582008362,0.11055665312296743,0.08686264760250746,2.2179532371509896,2.144737926865734,7553024,3.0896459341049196,10.578893566131592
28.338,30.113679025049294,26.56232097495071,26.292,27.501403158586914,25.08259684141309,0.09870965036273745,2.1834040135145187,0.11055665312296743,0.08686264760250746,2.2196399075371054,2.147168119491932,7716864,3.0503578424453734,10.742950916290283
27.339,28.578180777772154,26.099819222227843,25.758999999999997,27.227709978178126,24.290290021821868,0.08942035667235657,2.1860006362199784,0.10279088542904585,0.07604982791566728,2.2348506840754716,2.1371505883644852,7880704,3.315327453613281,10.401358509063721
27.836999999999996,29.128325288221365,26.545674711778627,26.208,26.85263633158549,25.563363668414507,0.08942035667235657,2.1892730712890627,0.10279088542904585,0.07604982791566728,2.2327440310075817,2.1458021115705437,8044544,3.290595459938049,10.575701808929443
28.275,29.542542898682328,27.00745710131767,26.551,27.676854786373447,25.42514521362655,0.08942035667235657,2.1927475214004515,0.10279088542904585,0.07604982791566728,2.215829066320269,2.169665976480634,8208384,3.389807200431824,10.746360969543456
28.385,29.552709296015067,27.217290703984936,26.439,27.99822063865253,24.87977936134747,0.08942035667235657,2.206398332118988,0.10279088542904585,0.07604982791566728,2.24062389854212,2.172172765695856,8372224,3.4235514879226683,10.815130138397217
29.012,30.191871179409006,27.832128820590995,26.651999999999997,28.270016069141462,25.033983930858533,0.08983393122525737,2.212234428524971,0.10230728710751812,0.07736057534299663,2.2539377901363715,2.1705310669135707,8536064,3.6238330841064452,11.002924537658691
28.996000000000002,30.47083694013949,27.521163059860516,26.373,27.886294749875255,24.859705250124748,0.08983393122525737,2.193930220603943,0.10230728710751812,0.07736057534299663,2.2382499438091537,2.1496104973987324,8699904,3.6436915159225465,11.003066730499267
28.764999999999997,29.55187038322712,27.978129616772875,26.014,26.983775231690313,25.044224768309686,0.08983393122525737,2.200064605474472,0.10230728710751812,0.07736057534299663,2.225045548967864,2.17508366198108,8863744,3.6774834394454956,10.949120235443115
28.391000000000002,29.42300242247778,27.358997577522224,26.018,26.6841951665991,25.3518048334009,0.08687091188294285,2.1978793293237686,0.10006801039554923,0.07367381337033647,2.223344511237133,2.172414147410404,9027584,3.8290867805480957,10.804102897644043
28.703999999999997,30.163501284685967,27.244498715314027,26.526,27.698435072829195,25.353564927170805,0.08687091188294285,2.211783829331398,0.10006801039554923,0.07367381337033647,2.238049399839798,2.1855182588229978,9191424,3.8891003847122194,10.909333801269531
29.083000000000006,30.380112562578905,27.785887437421106,27.118000000000002,28.49953393009365,25.736466069906353,0.08687091188294285,2.1996309608221054,0.10006801039554923,0.07367381337033647,2.2332252028020343,2.1660367188421765,9355264,3.8525057554244997,11.030332946777344
29.225,30.439835379794317,28.010164620205686,26.919000000000004,28.358503039246536,25.479496960753472,0.08572326642200397,2.2050458639860153,0.10006603953815546,0.07138049330585247,2.2452111184027643,2.1648806095692663,9519104,4.160900521278381,11.1156795501709
29.734,30.688769082029786,28.779230917970217,27.289000000000005,28.650216000493682,25.927783999506328,0.08572326642200397,2.189520850777626,0.10006603953815546,0.07138049330585247,2.231100246570598,2.1479414549846543,9682944,4.192911911010742,11.315653324127197
29.133999999999997,30.187045108245602,28.08095489175439,27.089,27.908065931412118,26.26993406858788,0.08572326642200397,2.1853616654872896,0.10006603953815546,0.07138049330585247,2.2225351701636407,2.1481881608109386,9846784,4.154963898658752,11.063310909271241
29.089999999999996,29.782979076163194,28.3970209238368,26.589,27.38769205580123,25.790307944198766,0.08047382022195958,2.1996355831623076,0.09537908743394682,0.06556855300997233,2.2394476232096823,2.159823543114933,10010624,4.464802551269531,11.086324787139892
29.48,30.09305790917335,28.86694209082665,27.375,28.43112735974408,26.31887264025592,0.08047382022195958,2.196918138861656,0.09537908743394682,0.06556855300997233,2.230481724646389,2.1633545530769234,10174464,4.487598276138305,11.187193965911865
29.889,30.766626913899067,29.01137308610093,27.487000000000002,28.924845958369673,26.04915404163033,0.08047382022195958,2.1991004019975664,0.09537908743394682,0.06556855300997233,2.235138869861463,2.16306193413367,10338304,4.4581362247467045,11.347940635681152
29.186,30.34538086925738,28.02661913074262,26.95,28.51053196058267,25.389468039417327,0.07789943951402162,2.209166818857193,0.09179221968013168,0.06400665934791155,2.2521854581791603,2.1661481795352255,10502144,4.729777002334595,11.10700855255127
29.294,30.794274641524012,27.79372535847599,27.183999999999997,28.666991571115624,25.70100842888437,0.07789943951402162,2.2004626989364624,0.09179221968013168,0.06400665934791155,2.238759336464701,2.162166061408224,10665984,4.6984210968017575,11.143822193145752
29.857,30.96441184750751,28.74958815249249,26.935000000000002,27.884813139517455,25.98518686048255,0.07789943951402162,2.1997477650642394,0.09179221968013168,0.06400665934791155,2.2380272929047504,2.1614682372237284,10829824,4.733471965789795,11.348795509338379
29.820999999999998,31.280804438957492,28.361195561042503,27.027000000000005,28.34294870720709,25.71105129279292,0.07789943951402162,2.205721375346184,0.09179221968013168,0.06400665934791155,2.2606176755677447,2.150825075124623,10993664,4.76196322441101,11.357133388519287
29.627999999999997,30.36606232799134,28.889937672008653,27.261000000000003,28.36131313724776,26.160686862752247,0.07804619452214558,2.203518271446228,0.08977316743099249,0.06631922161329866,2.2368898526981074,2.1701466901943487,11157504,4.97516393661499,11.25879545211792
29.444,30.334855768348614,28.553144231651384,27.146000000000004,28.408800063351286,25.883199936648722,0.07804619452214558,2.2094641119241714,0.08977316743099249,0.06631922161329866,2.2389777701534146,2.179950453694928,11321344,5.125067043304443,11.247836875915528
30.034000000000002,31.020764409573026,29.04723559042698,27.369999999999997,28.312814934120155,26.42718506587984,0.07804619452214558,2.203873407840729,0.08977316743099249,0.06631922161329866,2.2301674949908348,2.177579320690623,11485184,5.117521667480469,11.424976921081543
29.766000000000002,30.602435293373016,28.929564706626987,26.835,28.43615739388731,25.23384260611269,0.07617538571506276,2.2056337535381316,0.08670828263894673,0.06564248879117879,2.233526086098767,2.177741420977496,11649024,5.358959531784057,11.335951614379884
29.377,30.73883736180206,28.01516263819794,27.391000000000002,28.662034617939263,26.11996538206074,0.07617538571506276,2.2078074365854263,0.08670828263894673,0.06564248879117879,2.2437002156166317,2.171914657554221,11812864,5.4145063877105715,11.215896224975586
29.943,30.90333379613549,28.98266620386451,26.999000000000002,28.369448466743645,25.62855153325636,0.07617538571506276,2.2131576389074326,0.08670828263894673,0.06564248879117879,2.2591006243966305,2.1672146534182346,11976704,5.42136173248291,11.408417510986329
29.919,30.613066999647728,29.224933000352273,27.293,28.31092976182053,26.27507023817947,0.07247155725599438,2.216998729109764,0.08674918505363137,0.0581939294583574,2.243495134816623,2.190502323402905,12140544,5.811046075820923,11.415613174438477
30.404000000000003,31.30817033793418,29.499829662065828,27.805,28.746299633485535,26.863700366514465,0.07247155725599438,2.2088094145059585,0.08674918505363137,0.0581939294583574,2.23995669968089,2.177662129331027,12304384,5.885270738601685,11.583384704589843
29.857000000000006,30.73704602152388,28.976953978476132,27.488,28.70358874624603,26.27241125375397,0.07247155725599438,2.2082768768072127,0.08674918505363137,0.0581939294583574,2.2363088105803293,2.180244943034096,12468224,5.808884334564209,11.360302543640136
30.058999999999997,31.110755199654367,29.007244800345628,27.122000000000003,28.99829315406735,25.245706845932656,0.07118722131761684,2.2075285822153092,0.08540253936873093,0.056971903266502755,2.238759191758847,2.1762979726717715,12632064,6.2039600849151615,11.445145797729491
30.215999999999998,31.07723399839997,29.354766001600026,27.736,28.86808833577597,26.603911664224032,0.07118722131761684,2.216984549164772,0.08540253936873093,0.056971903266502755,2.252594972094702,2.181374126234842,12795904,6.19140214920044,11.49005479812622
30.490000000000002,31.59144450609189,29.388555493908115,27.04,27.92124911347473,26.15875088652527,0.07118722131761684,2.2177235752344133,0.08540253936873093,0.056971903266502755,2.255389775095512,2.180057375373315,12959744,6.2834672927856445,11.619359493255615
29.983000000000004,31.103428935720604,28.862571064279404,27.645000000000003,28.72751789823541,26.562482101764598,0.06965809948818177,2.218333414196968,0.0817453017061916,0.05757089727017196,2.25422469961156,2.1824421287823763,13123584,6.545791912078857,11.402962970733643
30.272,31.35270162394622,29.191298376053776,28.173999999999996,29.490117016074176,26.857882983925816,0.06965809948818177,2.2165369749069215,0.0817453017061916,0.05757089727017196,2.248207112543717,2.184866837270126,13287424,6.691640138626099,11.553332710266114
30.197999999999997,31.053392307657717,29.342607692342277,28.083999999999996,29.072192288980233,27.09580771101976,0.06965809948818177,2.2258616507053377,0.0817453017061916,0.05757089727017196,2.2448980320784444,2.206825269332231,13451264,6.647184753417969,11.508696746826171
30.07,30.784114836703456,29.355885163296545,27.352999999999998,28.93929789131802,25.766702108681976,0.06965809948818177,2.2259828239679336,0.0817453017061916,0.05757089727017196,2.251715157453975,2.200250490481892,13615104,6.762872505187988,11.506859970092773
30.037,31.332098837927052,28.741901162072946,27.746,28.729333107344605,26.762666892655393,0.06866921469151441,2.2277511656284332,0.08032538799860589,0.05701304138442292,2.2595714864420473,2.195930844814819,13778944,7.119622755050659,11.466092014312744
30.302000000000003,31.25218734994737,29.351812650052636,27.517000000000003,28.613348940803068,26.42065105919694,0.06866921469151441,2.2147422999143602,0.08032538799860589,0.05701304138442292,2.2386658919666402,2.19081870786208,13942784,7.160219430923462,11.578451156616211
30.489000000000004,31.459468443587944,29.518531556412064,27.222999999999995,28.14109640016721,26.30490359983278,0.06866921469151441,2.2214787185192106,0.08032538799860589,0.05701304138442292,2.2586380305070555,2.184319406531366,14106624,7.213629484176636,11.660642719268798
30.459000000000003,31.300777286460026,29.61722271353998,27.838,28.789953780390626,26.886046219609376,0.06773389325527805,2.225707855820656,0.07866326814258451,0.05680451836797159,2.2704275315498363,2.1809881800914757,14270464,7.522078561782837,11.619841480255127
29.990999999999996,30.940752072911657,29.041247927088335,27.482000000000006,28.75636886339867,26.207631136601343,0.06773389325527805,2.224797084927559,0.07866326814258451,0.05680451836797159,2.2664704908233997,2.183123679031718,14434304,7.561933135986328,11.470338344573975
30.417999999999996,31.288376929841316,29.547623070158675,27.897,29.10157502879646,26.692424971203536,0.06773389325527805,2.216550427675247,0.07866326814258451,0.05680451836797159,2.257310618426847,2.175790236923647,14598144,7.516398572921753,11.58821897506714
30.724,31.507162818320687,29.940837181679314,28.441999999999997,29.24397007425464,27.640029925745353,0.06331208194104265,2.207281878590584,0.07664561136721533,0.049978552514869976,2.2368481819359904,2.1777155752451773,14761984,7.989515066146851,11.711607933044434
30.544999999999998,31.187561281124218,29.90243871887578,28.033000000000005,28.975995758208917,27.090004241791092,0.06331208194104265,2.2106616348028183,0.07664561136721533,0.049978552514869976,2.244517137155939,2.1768061324496975,14925824,7.995893383026123,11.655532550811767
30.609,31.272663318257084,29.94533668174292,27.619999999999997,28.745219978493093,26.4947800215069,0.06331208194104265,2.201107755303383,0.07664561136721533,0.049978552514869976,2.2524159071368475,2.1497996034699183,15089664,7.935309505462646,11.674457931518555
30.909,31.528523203762376,30.289476796237622,27.812,29.27744054809467,26.346559451905332,0.05896476472783735,2.20383540391922,0.06574600944273892,0.052183520012935775,2.25079050309695,2.15688030474149,15253504,8.508427906036378,11.80179443359375
30.907999999999998,31.569706883748385,30.24629311625161,28.044,29.224755690225543,26.86324430977446,0.05896476472783735,2.216317191720009,0.06574600944273892,0.052183520012935775,2.250808728375235,2.1818256550647828,15417344,8.491526889801026,11.780976104736329
30.552999999999997,31.45061962991013,29.655380370089865,27.703000000000003,28.714613068322077,26.69138693167793,0.05896476472783735,2.2215508788824083,0.06574600944273892,0.052183520012935775,2.251894598706109,2.1912071590587074,15581184,8.452543544769288,11.658202075958252
30.188,31.4043289028877,28.9716710971123,27.512,28.457228014819705,26.566771985180296,0.06001902322846029,2.2312436282634733,0.06959877614572718,0.0504392703111934,2.261598672773231,2.2008885837537155,15745024,8.818158054351807,11.550796794891358
30.22,31.183244517243672,29.256755482756326,28.137,29.12417830203059,27.14982169796941,0.06001902322846029,2.2303549528121946,0.06959877614572718,0.0504392703111934,2.2633202233770535,2.1973896822473358,15908864,8.77673406600952,11.533815383911133
30.580000000000002,31.14755616462162,30.012443835378384,28.344,29.26006986633117,27.427930133668834,0.06001902322846029,2.239600732922554,0.06959877614572718,0.0504392703111934,2.267251907450001,2.211949558395107,16072704,8.861246585845947,11.687275218963624
30.668,31.602813350353962,29.733186649646036,28.168999999999993,29.680565082952096,26.65743491704789,0.06001902322846029,2.2431225717067718,0.06959877614572718,0.0504392703111934,2.2757467970932206,2.210498346320323,16236544,8.884187984466553,11.703811073303223
30.425,30.98913207673381,29.86086792326619,28.319,29.33235531774398,27.30564468225602,0.06430713476640142,2.241653490066528,0.07492132475217474,0.053692944780628096,2.2680240964327045,2.2152828837003518,16400384,9.203776454925537,11.610388660430909
30.625,31.29637545382595,29.95362454617405,28.129,29.321371167044894,26.93662883295511,0.06430713476640142,2.231375053524971,0.07492132475217474,0.053692944780628096,2.2624779056251776,2.2002722014247644,16564224,9.199788284301757,11.682162189483643
30.718999999999994,31.462618853983674,29.975381146016314,28.290000000000003,29.313083574298798,27.266916425701208,0.06430713476640142,2.236914387345314,0.07492132475217474,0.053692944780628096,2.2722154793535263,2.201613295337102,16728064,9.283269786834717,11.728077220916749
30.629,31.468433737706558,29.789566262293445,28.203000000000003,29.31014091244069,27.095859087559315,0.056286474631330394,2.229901373386383,0.06875716942555218,0.0438157798371086,2.2725336206571627,2.1872691261156034,16891904,9.54358081817627,11.705758476257325
30.391000000000002,31.30489769668164,29.477102303318365,28.165999999999997,29.013787709276322,27.31821229072367,0.056286474631330394,2.229898679256439,0.06875716942555218,0.0438157798371086,2.2720948069390774,2.1877025515738007,17055744,9.532133483886719,11.605221176147461
30.467999999999996,31.262138526958612,29.67386147304138,28.331,29.063399481157653,27.598600518842346,0.056286474631330394,2.237056574225426,0.06875716942555218,0.0438157798371086,2.2678063216390325,2.206306826811819,17219584,9.527563095092773,11.643592357635498
30.831,31.506728495773263,30.155271504226736,28.70199999999999,29.50963605664927,27.89436394335071,0.05789155573368886,2.2380262464284897,0.06892663956238639,0.04685647190499133,2.264142126015321,2.2119103668416584,17383424,9.932962894439697,11.792162990570068
30.79,31.513988950191923,30.066011049808075,28.320999999999998,29.483845217559068,27.158154782440928,0.05789155573368886,2.2292496621608735,0.06892663956238639,0.04685647190499133,2.267933207005426,2.190566117316321,17547264,9.905733394622803,11.76689977645874
30.634999999999998,31.3422658623177,29.927734137682297,28.401,29.635272660314566,27.166727339685433,0.05789155573368886,2.2337933450937273,0.06892663956238639,0.04685647190499133,2.266604256214951,2.2009824339725035,17711104,9.828886032104492,11.695586585998536
30.907,31.52612922722159,30.287870772778412,28.463,29.423458744559078,27.502541255440924,0.05524661386424057,2.2322310537099836,0.0676106468945014,0.042882580833979736,2.2609211936772216,2.2035409137427457,17874944,10.266948795318603,11.820660018920899
30.860999999999997,31.826209303726397,29.895790696273597,28.181999999999995,29.19179007719426,27.17220992280573,0.05524661386424057,2.2313793510198594,0.0676106468945014,0.042882580833979736,2.2700055726451485,2.1927531293945703,18038784,10.161199283599853,11.792333602905273
31.047000000000004,31.519060377494238,30.57493962250577,28.432,29.689845777510104,27.174154222489893,0.05524661386424057,2.2396790087223053,0.0676106468945014,0.042882580833979736,2.266613760955099,2.2127442564895117,18202624,10.148137187957763,11.851731395721435
30.534,31.495459307511243,29.572540692488754,28.678999999999995,30.120980929138796,27.237019070861194,0.04917224508616675,2.2344356000423433,0.06192272530151646,0.03642176487081704,2.2604479802962487,2.208423219788438,18366464,10.42226676940918,11.68602113723755
31.112000000000002,31.63074463852651,30.593255361473492,28.543,29.714648838176352,27.371351161823647,0.04917224508616675,2.248206466436386,0.06192272530151646,0.03642176487081704,2.2691748290974725,2.2272381037752997,18530304,10.425181198120118,11.884420394897461
31.415000000000003,31.99919602874378,30.830803971256227,28.661,29.518548249371428,27.803451750628575,0.04917224508616675,2.24488745033741,0.06192272530151646,0.03642176487081704,2.278049409303307,2.2117254913715128,18694144,10.493614959716798,12.011193180084229
30.721999999999998,31.40436060847619,30.039639391523806,28.454,29.754931973625062,27.15306802637494,0.04917224508616675,2.251050442457199,0.06192272530151646,0.03642176487081704,2.2792843780196055,2.2228165068947927,18857984,10.374271488189697,11.75213451385498
31.348999999999997,31.84798797580703,30.850012024192964,29.281,30.019734729114585,28.542265270885412,0.052937470468691517,2.2543273717164993,0.0637622612669081,0.04211267967047494,2.2802266065697716,2.228428136863227,19021824,10.684753036499023,11.986248874664307
30.913,31.748093407949074,30.077906592050926,28.418,28.918735459099913,27.917264540900085,0.052937470468691517,2.2457296162843705,0.0637622612669081,0.04211267967047494,2.2751484010439986,2.2163108315247424,19185664,10.582546424865722,11.831581401824952
31.296000000000003,31.754872531319975,30.83712746868003,28.609999999999996,29.27834123021103,27.941658769788962,0.052937470468691517,2.251748278737068,0.0637622612669081,0.04211267967047494,2.2801669720296895,2.223329585444447,19349504,10.596701717376709,11.963793849945068
31.026999999999997,31.86007922792493,30.193920772075064,28.764999999999997,29.526501805644607,28.003498194355387,0.05172426096448054,2.2617327988147737,0.05898130152894942,0.04446722040001166,2.2820431504994714,2.241422447130076,19513344,10.760085010528565,11.86220932006836
31.216999999999995,31.781571518941572,30.65242848105842,28.427999999999997,29.276855700340167,27.579144299659827,0.05172426096448054,2.2563417583703993,0.05898130152894942,0.04446722040001166,2.2752367966360985,2.2374467201047,19677184,10.845232009887695,11.944364929199219
31.417999999999996,32.34559689520825,30.49040310479174,28.718999999999994,29.757695816878062,27.680304183121926,0.05172426096448054,2.258797416090965,0.05898130152894942,0.04446722040001166,2.277896758602229,2.239698073579701,19841024,10.812063121795655,12.032867813110352
31.426,32.03365450710087,30.81834549289913,28.474999999999994,29.651870851028264,27.298129148971725,0.04892680057368272,2.252679577469826,0.05538429089240114,0.042469310254964296,2.2746371460231836,2.230722008916468,20004864,10.976793098449708,12.022945022583007
31.535999999999994,32.31167003293926,30.76032996706073,28.750999999999998,29.71715164441199,27.784848355588004,0.04892680057368272,2.2444356799125673,0.05538429089240114,0.042469310254964296,2.267815279285966,2.2210560805391686,20168704,11.0437837600708,12.074314403533936
31.404000000000007,32.328447943369454,30.47955205663056,28.706,29.9674293480017,27.444570651998298,0.04892680057368272,2.2418276488780977,0.05538429089240114,0.042469310254964296,2.2662535397803176,2.217401757975878,20332544,11.066774845123291,12.052879047393798
31.197000000000003,31.966182033071497,30.427817966928508,28.784,30.043167979262495,27.524832020737502,0.047114603337013214,2.2434177964925768,0.05832168869366379,0.03590751798036264,2.268480328056922,2.2183552649282317,20496384,11.084453582763672,11.944794273376464
31.526,32.0926427445931,30.9593572554069,28.895999999999994,29.676117939801408,28.11588206019858,0.047114603337013214,2.249034735560417,0.05832168869366379,0.03590751798036264,2.2722493860114565,2.2258200851093775,20660224,11.099873542785645,12.078677463531495
30.75,31.87703149911615,29.62296850088385,28.032,28.545377054415173,27.518622945584827,0.047114603337013214,2.2503375083208086,0.05832168869366379,0.03590751798036264,2.2767874332125,2.223887583429117,20824064,10.989107227325439,11.75652904510498
31.539000000000005,32.129261806319874,30.948738193680132,28.730999999999995,29.476163740395354,27.985836259604636,0.047469671955362426,2.2464252948760985,0.05599751493590675,0.0389418289748181,2.2743384465242795,2.2185121432279176,20987904,11.26001615524292,12.062150573730468
31.594,32.342534568340035,30.845465431659967,28.993000000000006,29.769994851977803,28.21600514802221,0.047469671955362426,2.240939995646477,0.05599751493590675,0.0389418289748181,2.2660103706774217,2.215869620615532,21151744,11.275358772277832,12.085411643981933
31.487000000000002,32.21834191729997,30.75565808270003,28.808999999999997,29.686752242947858,27.931247757052137,0.047469671955362426,2.235395595431328,0.05599751493590675,0.0389418289748181,2.2572546742678634,2.2135365165947922,21315584,11.25766544342041,12.039251899719238
31.410000000000004,32.13056921943697,30.689430780563036,28.851999999999993,29.503456828961053,28.200543171038934,0.047469671955362426,2.239743822813034,0.05599751493590675,0.0389418289748181,2.2682550218238986,2.2112326238021693,21479424,11.230558967590332,12.023561000823975
31.55,32.132013745542146,30.967986254457852,28.805,29.532286051014317,28.077713948985682,0.04372115018043885,2.2428411692380905,0.05128816240893469,0.03615413795194301,2.2686002917838968,2.2170820466922843,21643264,11.324846076965333,12.09366979598999
30.945000000000004,31.93742380060134,29.952576199398667,28.895000000000003,29.81864766009556,27.971352339904445,0.04372115018043885,2.2385270833969115,0.05128816240893469,0.03615413795194301,2.266060188982031,2.210993977811792,21807104,11.153778266906738,11.862520027160645
31.772000000000002,32.20034098566446,31.343659014335543,28.512,29.509615156260168,27.514384843739833,0.04372115018043885,2.2414682775735857,0.05128816240893469,0.03615413795194301,2.264466607329137,2.2184699478180345,21970944,11.33826379776001,12.157246208190918
31.441999999999997,32.04449149371588,30.83950850628411,29.012000000000008,29.802162008704553,28.221837991295462,0.04645780360078028,2.242933115363121,0.056755417528526066,0.03616018967303449,2.2686393518233343,2.217226878902908,22134784,11.476898193359375,12.052831268310547
31.437,32.13791440276256,30.736085597237437,28.558999999999997,29.414995911205185,27.70300408879481,0.04645780360078028,2.2377949655056,0.056755417528526066,0.03616018967303449,2.2678067082681923,2.2077832227430076,22298624,11.429651355743408,12.051200103759765
31.371999999999996,31.889953665881414,30.85404633411858,28.9,29.745162706228804,28.054837293771193,0.04645780360078028,2.227982372045517,0.056755417528526066,0.03616018967303449,2.251912161845147,2.204052582245887,22462464,11.346895027160645,12.002193164825439
31.75,32.52806169421197,30.971938305788033,28.99,29.914326782041933,28.065673217958064,0.04924780886693341,2.241898995637894,0.05979426122140853,0.03870135651245829,2.278865910473741,2.2049320808020467,22626304,11.507141590118408,12.17155818939209
31.451,32.186125159411645,30.715874840588352,28.764,29.487217809515226,28.040782190484773,0.04924780886693341,2.2378048449754715,0.05979426122140853,0.03870135651245829,2.2706842753009475,2.2049254146499955,22790144,11.472085094451904,12.057301807403565
31.76,32.47570943824991,31.044290561750092,28.953000000000003,30.063477825082522,27.842522174917484,0.04924780886693341,2.254342350363731,0.05979426122140853,0.03870135651245829,2.283243090173981,2.2254416105534816,22953984,11.488474273681641,12.179141998291016
31.421000000000003,32.02024035244633,30.821759647553673,28.534000000000002,29.4917598864016,27.576240113598406,0.04629667574617234,2.254919174313545,0.05415995917531534,0.038433392317029344,2.281156027347443,2.228682321279647,23117824,11.628752517700196,12.049627590179444
31.285000000000004,31.97222994696099,30.597770053039017,29.101999999999997,29.89948103425724,28.304518965742755,0.04629667574617234,2.246538668870926,0.05415995917531534,0.038433392317029344,2.2694163931994815,2.2236609445423703,23281664,11.545482063293457,11.995282077789307
31.439,31.905164134184517,30.972835865815483,28.76,29.78897035914549,27.731029640854512,0.04629667574617234,2.2442956417798996,0.05415995917531534,0.038433392317029344,2.2687073351578415,2.2198839484019577,23445504,11.533044242858887,12.052779006958009
31.306,32.22525186972886,30.386748130271144,28.97,29.786100484009168,28.15389951599083,0.04634112432739431,2.2464432388544084,0.054043587901252604,0.03863866075353602,2.2753631831064265,2.2175232946023904,23609344,11.624293804168701,12.004382514953614
31.743999999999993,32.28984246811694,31.198157531883048,29.090000000000003,29.67058591095548,28.509414089044526,0.04634112432739431,2.241268315911293,0.054043587901252604,0.03863866075353602,2.2680874523636185,2.2144491794589674,23773184,11.61361484527588,12.161887073516846
31.758999999999997,32.27592262477086,31.242077375229133,29.27,30.36959992724627,28.17040007275373,0.04634112432739431,2.2418715387582777,0.054043587901252604,0.03863866075353602,2.2679610883303436,2.215781989186212,23937024,11.646988677978516,12.176378440856933
31.73,32.2230922834521,31.236907716547908,29.107,29.872154232818456,28.341845767181542,0.04634112432739431,2.2392042905092238,0.054043587901252604,0.03863866075353602,2.264006016171743,2.2144025648467047,24100864,11.632978439331055,12.171065521240234
31.637,31.967486005755163,31.30651399424484,28.762,30.14696786966341,27.37703213033659,0.040680118344501616,2.2419275760650637,0.04942438995089049,0.03193584673811274,2.267683330111632,2.216171822018495,24264704,11.672164630889892,12.110518264770509
31.839,32.395011690524576,31.28298830947542,28.493999999999993,29.168836276440434,27.81916372355955,0.040680118344501616,2.23640054166317,0.04942438995089049,0.03193584673811274,2.2535716456791985,2.2192294376471415,24428544,11.759007263183594,12.219357967376709
31.675999999999995,32.22642165655068,31.125578343449313,28.712999999999994,29.53121818606041,27.894781813939577,0.040680118344501616,2.230519139766693,0.04942438995089049,0.03193584673811274,2.252748134117479,2.208290145415907,24592384,11.717063903808594,12.166093921661377
31.594,32.108629964149,31.079370035851003,29.332,29.80011964282649,28.86388035717351,0.03951474225728661,2.243708458542824,0.04648467007521395,0.03254481443935926,2.2730179809449176,2.2143989361407304,24756224,11.777225494384766,12.116267871856689
31.595,32.09090825764449,31.099091742355505,29.163,29.557209335252224,28.768790664747776,0.03951474225728661,2.2524542182683946,0.04648467007521395,0.03254481443935926,2.2767335332220697,2.2281749033147196,24920064,11.719852924346924,12.098459243774414


==> data/progress-fruitbot-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
-2.28,-1.9177017802969492,-2.6422982197030507,-2.4659999999999997,-2.116480329595028,-2.8155196704049716,0.6031375374644995,2.707593929767609,0.8150479158996493,0.3912271590293497,2.707847535641509,2.7073403238937086,16384,-0.27984180115163326,-1.002214527130127
-2.2119999999999997,-1.8287559524271768,-2.5952440475728227,-2.479,-2.1391338498761607,-2.8188661501238395,0.16036571813747283,2.7032375037670135,0.18224710244113956,0.1384843338338061,2.711768991453911,2.694706016080116,180224,-1.10467649102211,-0.9340289115905762
-2.325,-1.9424232103224244,-2.7075767896775758,-2.165,-1.8408626834195112,-2.489137316580489,0.1424970916472375,2.686139318346977,0.1670591433465818,0.1179350399478932,2.71681725631185,2.6554613803821043,344064,-1.26097412109375,-0.9953837633132935
-1.8490000000000002,-1.5994624276787164,-2.098537572321284,-2.0029999999999997,-1.4242418467096982,-2.581758153290301,0.10595158473588522,2.6651357263326645,0.13467436836539293,0.07722880110637749,2.703369944097124,2.626901508568205,507904,-1.0071971118450165,-0.8046967685222626
0.366,0.6326158284873574,0.09938417151264256,0.22000000000000003,0.49723636125155013,-0.05723636125155007,0.03985556673724201,2.629645198583603,0.045376719738131926,0.0343344137363521,2.6596660479542322,2.5996243492129736,671744,-0.21149277761578555,0.16423167213797568
2.38,2.697175030543074,2.062824969456926,2.042,2.2952113741521103,1.7887886258478893,0.040385069558396866,2.523721894621849,0.05377719268146984,0.026992946435323892,2.558682001980834,2.4887617872628645,835584,0.7592748671770095,1.0987915337085723
3.9929999999999994,4.73259515952986,3.2534048404701386,3.629,4.470254420493586,2.7877455795064137,0.0658866167766973,2.461271533370018,0.0879141320267696,0.04385910152662499,2.4855858827322357,2.4369571840078,999424,1.28782120347023,1.7331091046333313
7.913000000000001,9.78015853638624,6.045841463613763,6.9590000000000005,8.315041666026527,5.602958333973473,0.14675417393445966,2.3989338010549544,0.1794623942351494,0.11404595363376993,2.4296589452341895,2.3682086568757192,1163264,1.450372087955475,3.103430914878845
11.379,13.803048060579657,8.954951939420342,10.834,12.90281221960815,8.76518778039185,0.24312472268939014,2.343531036376953,0.26694266424449664,0.21930678113428362,2.387009614497341,2.300052458256565,1327104,2.638276553153992,4.228576612472534
13.998999999999999,16.11830389515048,11.879696104849518,14.174000000000001,16.670398205415154,11.677601794584847,0.28403166607022284,2.330539348721504,0.3255628027569059,0.24250052938353978,2.3702904802065605,2.2907882172364475,1490944,3.8983447313308717,5.040252304077148
15.963,18.139258486485463,13.786741513514535,16.229,18.12176755044036,14.33623244955964,0.2526428943499922,2.332131323218346,0.28134042914366103,0.2239453595563234,2.3669248805902794,2.2973377658464122,1654784,3.3363759756088256,5.688605833053589
17.979,19.419794572449522,16.538205427550476,18.201,20.48810493856316,15.91389506143684,0.24154694397002457,2.3223279267549515,0.26730387690146057,0.21579001103858858,2.349128963014878,2.295526890495025,1818624,4.288481855392456,6.324891090393066
20.198,21.245891215728044,19.150108784271957,19.436,20.938193063490843,17.933806936509157,0.2475602276623249,2.3072145998477938,0.29693129681649555,0.19818915850815425,2.3369169108877026,2.277512288807885,1982464,5.506761980056763,7.081152725219726
20.438,22.222297060469472,18.653702939530525,20.571000000000005,22.59212072870475,18.54987927129526,0.2054696567356586,2.3089662909507753,0.238285824937552,0.1726534885337652,2.337726080823723,2.280206501077828,2146304,5.005844926834106,7.189600038528442
22.044000000000004,23.460525326282596,20.627474673717412,21.634999999999998,22.905796994015958,20.364203005984038,0.21607961244881152,2.266221058368683,0.2532470478783623,0.1789121770192608,2.3059329932530273,2.226509123484339,2310144,6.023662757873535,7.7376843929290775
23.241999999999997,24.620990935430683,21.86300906456931,22.389999999999997,24.013095807400163,20.76690419259983,0.19038593769073484,2.264806443452835,0.2197464612357397,0.16102541414572996,2.278719739370631,2.250893147535039,2473984,6.9327363014221195,8.20061960220337
22.935,24.330229371823858,21.53977062817614,22.581,24.01948844277596,21.14251155722404,0.1618854378350079,2.2705819815397263,0.18425970837314187,0.1395111672968739,2.3007235040418763,2.2404404590375764,2637824,6.249361896514893,8.109143257141113
23.151000000000003,24.615803399777597,21.68619660022241,23.678999999999995,24.934622952959998,22.423377047039992,0.16310760546475647,2.251459637284279,0.1853475664086923,0.14086764452082065,2.283696374359528,2.2192229002090293,2801664,7.101831388473511,8.226522874832153
24.885,26.415178094209953,23.35482190579005,24.109,25.456252389123883,22.76174761087612,0.15631839148700236,2.242971956729889,0.1852532510388018,0.1273835319352029,2.2786295010002826,2.2073144124594952,2965504,7.793780040740967,8.830966186523437
25.689999999999998,26.941503096280627,24.43849690371937,24.577,25.41290729151025,23.741092708489752,0.16009144987910984,2.248660224676132,0.1875037026442269,0.1326791971139928,2.2888881948250717,2.2084322545271924,3129344,8.252981328964234,9.144645595550537
26.252,27.329198217599714,25.174801782400284,25.362,26.188943770760744,24.535056229239252,0.1239770513027906,2.23623811006546,0.1506050094912774,0.09734909311430383,2.2890278107098014,2.1834484094211186,3293184,7.926903009414673,9.37840518951416
25.929000000000002,26.983793344688905,24.8742066553111,25.298000000000002,26.57449363492342,24.021506365076583,0.15597279239445921,2.2087878972291946,0.19755382064584998,0.11439176414306845,2.2646265592385113,2.152949235219878,3457024,8.504806900024414,9.294067478179931
26.517000000000003,27.44489061855372,25.589109381446285,25.803000000000004,27.022082031694346,24.583917968305663,0.13466691263020036,2.1939244389534,0.17152862685904444,0.09780519840135629,2.2337772851815965,2.154071592725203,3620864,8.868256950378418,9.539214706420898
26.393,27.569410217568684,25.216589782431317,25.405,26.368942425666596,24.441057574333406,0.12092860173434017,2.219665116071701,0.1347887506451648,0.10706845282351554,2.2622663658071938,2.1770638663362085,3784704,8.564457178115845,9.484506225585937
27.160999999999994,28.377202696921852,25.944797303078136,25.445,26.426338371816776,24.463661628183225,0.1298821613192558,2.1991429567337035,0.16223911903030533,0.0975252036082063,2.233669428270991,2.164616485196416,3948544,9.0048677444458,9.778971862792968
27.411,28.501783663244,26.320216336756,26.250999999999998,27.12422906502246,25.377770934977537,0.12078083562664683,2.186937990784645,0.1371508188479586,0.10441085240533507,2.220482491943782,2.1533934896255076,4112384,9.32260856628418,9.906071186065674
27.012999999999998,27.776479534761737,26.24952046523826,26.258,27.578430232916528,24.93756976708347,0.10777829382568593,2.1876161694526672,0.1535186301472336,0.06203795750413825,2.2346387334005864,2.140593605504748,4276224,9.133696937561036,9.777448272705078
27.369999999999997,28.561687878599088,26.178312121400907,25.778000000000002,27.13829261557946,24.417707384420545,0.10535982428118582,2.1872538685798646,0.15261249824174167,0.05810715032062996,2.218722738299203,2.155784998860526,4440064,9.425002288818359,9.907104110717773
28.49,29.46084499277691,27.519155007223087,26.762999999999998,28.182521398218427,25.34347860178157,0.09379649194888767,2.1898346155881883,0.11283832789483582,0.07475465600293953,2.2207861914510736,2.158883039725303,4603904,9.697789478302003,10.304247283935547
28.378999999999998,29.27163038263326,27.486369617366737,26.49,27.724884609993985,25.25511539000601,0.11107465759851036,2.1946145564317705,0.16045883533418237,0.061690479862838335,2.233303809250806,2.155925303612735,4767744,9.552827548980712,10.311847686767578
28.020999999999997,29.089657569102467,26.952342430897527,26.543,27.38581729930039,25.70018270069961,0.11343841329216955,2.20047632753849,0.14117657453956664,0.08570025204477247,2.2358056633422163,2.165146991734764,4931584,9.81102180480957,10.196630382537842
28.687,29.25137664728442,28.122623352715582,26.516,27.48144497512805,25.550555024871947,0.09707465879619118,2.196959364414215,0.1307212274979978,0.06342809009438453,2.2269047092286454,2.1670140195997845,5095424,10.086230278015137,10.435564327239991
28.008999999999997,29.029376891153458,26.988623108846536,26.568999999999996,27.361596366380766,25.776403633619225,0.08675735224969681,2.1955466330051423,0.11166071225200594,0.06185399224738768,2.2325369112369216,2.158556354773363,5259264,9.908615779876708,10.193621253967285
28.266000000000002,29.003267929588695,27.52873207041131,26.826,27.786022916393147,25.865977083606854,0.1037905838806182,2.188547194004059,0.1411658287680052,0.06641533899323118,2.214701708009342,2.1623926799987756,5423104,10.161930084228516,10.297805881500244
28.655,29.444939871129442,27.86506012887056,26.776999999999997,27.836254926823564,25.71774507317643,0.0853257824666798,2.1816176205873488,0.10387510437537707,0.06677646055798252,2.1970450662545047,2.166190174920193,5586944,10.259180450439453,10.43181562423706
29.012999999999998,29.743698980429013,28.282301019570983,27.726999999999997,29.045848361260685,26.40815163873931,0.08627379590179765,2.1946395874023437,0.11591751295533957,0.05663007884825573,2.2283010817952635,2.160978093009424,5750784,10.267251777648926,10.557643795013428
29.159999999999997,30.12365969096979,28.1963403090302,27.109,28.495062408407357,25.722937591592647,0.0961489243432879,2.178225985169411,0.12380999821770408,0.06848785046887171,2.2379419876508733,2.1185099826879483,5914624,10.248699569702149,10.647538471221925
28.974,29.39623690032966,28.55176309967034,27.529000000000003,29.03769778285779,26.020302217142216,0.08179040702525522,2.179299694299698,0.114928574071377,0.048652239979133455,2.2234762187842314,2.1351231698151647,6078464,10.351344585418701,10.58338451385498
29.576,30.619946358775202,28.5320536412248,27.024,27.85881974102198,26.189180258978023,0.06934591350145633,2.188415026664734,0.09476140609918315,0.043930420903729506,2.23586676891929,2.140963284410178,6242304,10.472531986236572,10.795126342773438
29.702000000000005,30.183867201623027,29.220132798376984,27.477000000000004,28.473002510037002,26.480997489963006,0.07488393571693444,2.174219790101051,0.10938909025436824,0.04037878117950063,2.213530226750908,2.1349093534511945,6406144,10.522730445861816,10.856164073944091
29.515000000000004,30.236432602534713,28.793567397465296,27.795000000000005,28.8477606565597,26.74223934344031,0.07756645050831136,2.178264132142067,0.11054888245951364,0.04458401855710908,2.2293801491109777,2.1271481151731564,6569984,10.534404373168945,10.801401805877685
29.758999999999993,30.49598643135406,29.022013568645928,27.619,28.644470136083932,26.593529863916068,0.0778139580506831,2.1786530286073686,0.10386236817158963,0.05176554792977657,2.222954754237794,2.134351302976943,6733824,10.651161479949952,10.896494007110595
29.791000000000007,30.93736338043398,28.644636619566036,27.472999999999995,28.689741961140484,26.256258038859507,0.06358173890039319,2.1952828735113146,0.0884622927103811,0.03870118509040528,2.2276732879824723,2.162892459040157,6897664,10.687973499298096,10.911696529388427
29.915,30.53862248195523,29.29137751804477,27.68,28.48288230768899,26.87711769231101,0.07350220480002456,2.1858465164899825,0.09805078443143159,0.04895362516861754,2.2168982407538973,2.1547947922260677,7061504,10.863699340820313,10.982645225524902
29.212,30.284872779037663,28.139127220962337,27.564000000000004,28.763393179903908,26.3646068200961,0.06062040412798521,2.1880379796028135,0.08972091107932016,0.031519897176650255,2.229358830848319,2.146717128357308,7225344,10.815342235565186,10.73284845352173
29.799,30.521197341451767,29.07680265854823,27.758999999999997,28.85535258927044,26.662647410729555,0.07100220741704102,2.190660670399666,0.09787686074973187,0.04412755408435017,2.229627325443073,2.1516940153562585,7389184,10.842557430267334,10.932828903198242
29.716,30.407363869463833,29.02463613053617,27.808999999999997,29.285952605874677,26.33204739412532,0.05825275762472297,2.183525934815407,0.08720073049089097,0.029304784758554976,2.226352165377949,2.1406997042528646,7553024,10.919236278533935,10.91958827972412
29.633,30.522629698245286,28.743370301754712,28.502999999999997,29.673342257632353,27.33265774236764,0.06224444445688275,2.1715646058321,0.08887081789133389,0.03561807102243161,2.207287150390626,2.135842061273574,7716864,10.96082582473755,10.892941093444824
30.047000000000004,30.50541138729312,29.58858861270689,28.085,28.975721617566343,27.19427838243366,0.06953512053005394,2.1992638915777207,0.10887712998489227,0.0301931110752156,2.2335754227851607,2.1649523603702807,7880704,10.944573497772216,11.045490741729736
30.096000000000004,30.686494707850972,29.505505292149035,27.834999999999997,28.723507174985095,26.9464928250149,0.051290820213034716,2.1872144758701326,0.06963977106042349,0.03294186936564594,2.231444514827902,2.1429844369123634,8044544,11.093998527526855,11.086167335510254
29.772000000000002,30.334899635814416,29.209100364185588,28.058000000000003,28.908068232555486,27.20793176744452,0.08016379808541384,2.1853513211011886,0.11860374995811557,0.0417238462127121,2.2238549425884484,2.1468476996139287,8208384,11.022963714599609,10.965697002410888
30.176,31.148370299834376,29.20362970016562,27.742,28.574836118333014,26.909163881666988,0.06877645524218673,2.1810467332601546,0.09912247029392135,0.03843044019045211,2.2141976579300757,2.1478958085902335,8372224,11.069551086425781,11.128570079803467
30.355,31.096960241522414,29.613039758477587,27.715000000000003,28.77303827908068,26.656961720919327,0.07594931838102634,2.1809421360492705,0.11867778767605477,0.03322084908599791,2.2146069064419294,2.1472773656566115,8536064,11.173385429382325,11.205625915527344
29.963,30.69156091028822,29.23443908971178,28.161999999999995,29.411118088893115,26.912881911106876,0.05998118233401324,2.1831784188747405,0.09517473533563384,0.024787629332392654,2.2238466232455782,2.1425102145039028,8699904,11.190252494812011,11.056139183044433
30.184999999999995,30.92832025399554,29.44167974600445,28.164000000000005,29.237808176538067,27.090191823461943,0.057920517073944154,2.1885677486658097,0.09418997467827697,0.021651059469611343,2.2311625011868834,2.145972996144736,8863744,11.176041316986083,11.154464054107667
30.30299999999999,31.261248923818847,29.344751076181133,27.493000000000002,28.455216711557227,26.530783288442777,0.057473986374679896,2.181061378121376,0.09630417064043376,0.01864380210892603,2.219847940522333,2.1422748157204192,9027584,11.180930709838867,11.192862796783448
30.776,31.205655676094242,30.346344323905758,28.013000000000005,29.280872627672043,26.745127372327968,0.05294124047504735,2.199243280291557,0.07409668517600479,0.03178579577408991,2.23955906978712,2.1589274907959943,9191424,11.306785774230956,11.379959869384766
30.674,31.472300695227055,29.875699304772944,28.119999999999997,29.119889993949332,27.120110006050663,0.0712261121720075,2.1872601389884947,0.10739144895644105,0.03506077538757395,2.2261475242848574,2.148372753692132,9355264,11.310870552062989,11.367119312286377
30.47,31.157560906393027,29.78243909360697,28.317,29.366257356419293,27.267742643580707,0.060684107197448565,2.190131601691246,0.08110496971038114,0.04026324468451599,2.2231665887841077,2.1570966145983848,9519104,11.320474243164062,11.264819717407226
29.945999999999998,30.817311654920324,29.07468834507967,28.556,29.44696801289384,27.66503198710616,0.05754623103421178,2.185590699315071,0.0904894906456088,0.024602971422814778,2.225362891090971,2.1458185075391714,9682944,11.234215450286865,11.083069324493408
30.427,30.930508689100794,29.923491310899205,28.691000000000003,29.282598681540115,28.09940131845989,0.051058713975362435,2.1870798379182816,0.09230730219175409,0.009810125758970778,2.231160487389609,2.142999188446954,9846784,11.236481189727783,11.255257034301758
30.449,31.047906503554604,29.8500934964454,28.365000000000002,29.27280229125069,27.457197708749312,0.05405692559434098,2.18278446495533,0.08705293705236986,0.021060914136312094,2.239012177901522,2.126556752009138,10010624,11.13252534866333,11.268287467956544
30.54,31.203777071011043,29.876222928988955,28.174,29.714897141278417,26.633102858721582,0.03474999347236003,2.1911392629146578,0.05281650024754689,0.01668348669717318,2.2312874891426415,2.150991036686674,10174464,11.251165676116944,11.301278114318848
30.666999999999994,31.220986461928444,30.113013538071545,28.240000000000002,28.868951508464683,27.61104849153532,0.04433642656076698,2.1919115662574766,0.06926577447109608,0.019407078650437882,2.227897955999214,2.1559251765157392,10338304,11.306027221679688,11.375740909576416
30.807,31.555999999999997,30.058,28.162,29.265864122073,27.058135877926997,0.060364400793332586,2.189062827825546,0.08836906234294668,0.03235973924371849,2.2147390816623145,2.163386573988778,10502144,11.268473434448243,11.430740547180175
30.581,31.470690395587138,29.69130960441286,28.521000000000004,29.799338374609796,27.242661625390213,0.06061951696174217,2.1837339013814927,0.10556177304617692,0.01567726087730742,2.204386586805198,2.1630812159577872,10665984,11.364778804779053,11.351647853851318
30.857,31.681172918749457,30.03282708125054,28.085999999999995,28.845081023343354,27.326918976656636,0.04363407791825007,2.1876521050930022,0.06589867788025996,0.02136947795624016,2.2099073563440474,2.165396853841957,10829824,11.443454360961914,11.466496086120605
31.086000000000002,31.933764118136644,30.23823588186336,28.153999999999996,28.870326741089563,27.43767325891043,0.0551346502383239,2.198641264438629,0.07749102002885948,0.03277828044778833,2.22103422090421,2.176248307973048,10993664,11.413619995117188,11.53440818786621
30.558000000000003,31.263915009048542,29.852084990951465,28.271000000000004,29.437391443727194,27.104608556272815,0.053282563190441515,2.2005239844322206,0.09205311164122865,0.014512014739654376,2.2235207202216483,2.177527248642793,11157504,11.364095115661621,11.353736209869385
31.113,31.897168986889945,30.328831013110054,28.187000000000005,29.892895952278455,26.481104047721555,0.05480694819707419,2.180026704072952,0.08911807824433693,0.020495818149811454,2.2204393109810328,2.1396140971648716,11321344,11.465873622894287,11.575738716125489
31.015000000000004,31.721133840004857,30.30886615999515,28.942,29.66926611360629,28.21473388639371,0.05488348186481738,2.172741547226906,0.08271213387755691,0.027054829852077848,2.222247898342738,2.123235196111074,11485184,11.443532180786132,11.534362983703613
30.897,31.51486810890351,30.279131891096487,28.642000000000007,29.649827366169433,27.63417263383058,0.04476319755194704,2.1886848002672195,0.07125716659770806,0.018269228506186026,2.223983609615532,2.153385990918907,11649024,11.499189376831055,11.483619976043702
31.025,31.86441944223374,30.185580557766258,28.184999999999995,28.638017659699923,27.731982340300068,0.07281756902812045,2.195199093222618,0.12034634327632815,0.02528879477991275,2.228372793695608,2.1620253927496282,11812864,11.451025199890136,11.533158493041991
31.052,31.872180467945928,30.23181953205407,28.295000000000005,29.360159612452524,27.229840387547487,0.07162917305249714,2.197968950867653,0.10006653339844421,0.04319181270655006,2.232307370585027,2.163630531150279,11976704,11.576285266876221,11.568357181549072
30.677000000000003,31.247088589606918,30.10691141039309,28.554000000000002,29.537699140997898,27.570300859002106,0.04124008526559914,2.2076591074466707,0.06336658420381286,0.019113586327385423,2.237413953915018,2.1779042609783232,12140544,11.544734382629395,11.438385581970214
30.812,31.591907686845055,30.032092313154948,28.717000000000006,29.973033837123833,27.46096616287618,0.03405977269867429,2.2003738462924955,0.050123189802475286,0.017996355594873288,2.2357530419461598,2.1649946506388313,12304384,11.510218334197997,11.473226642608642
30.742,31.46521227865683,30.018787721343173,28.208,29.107241902938245,27.30875809706175,0.06254175410140302,2.209287202358246,0.09740879494762936,0.027674713255176668,2.2519488216101404,2.1666255831063514,12468224,11.503509330749512,11.457154560089112
31.031,31.62229434294605,30.43970565705395,28.512000000000008,29.48287383320389,27.541126166796126,0.06373523139627646,2.2076434195041656,0.09715488358463234,0.030315579207920572,2.23684523015738,2.1784416088509513,12632064,11.602067375183106,11.583008003234863
31.032999999999998,31.820756942209965,30.24524305779003,28.491999999999997,29.802410622667566,27.18158937733243,0.040531503333477256,2.2090626835823057,0.05721637019446486,0.02384663647248965,2.24725080553112,2.1708745616334912,12795904,11.603471660614014,11.582396697998046
31.165,31.73617860604193,30.59382139395807,28.422000000000004,29.123737842787467,27.72026215721254,0.04918724383460356,2.2072156429290772,0.07632520698592854,0.02204928068327858,2.241703765562212,2.1727275202959424,12959744,11.539648818969727,11.619709014892578
30.803999999999995,31.589559673099373,30.018440326900617,28.310000000000002,29.46495454456009,27.155045455439915,0.0398707840882707,2.2212280541658402,0.06955800381289164,0.010183564363649773,2.25138232490382,2.1910737834278606,13123584,11.541665363311768,11.49526252746582
30.816999999999997,31.4512404906658,30.182759509334193,28.457,29.268086308601003,27.645913691399,0.04582456548232581,2.216075375676155,0.07088720186495714,0.02076192909969447,2.24240326442104,2.18974748693127,13287424,11.519178581237792,11.524922466278076
31.657999999999998,31.954067559857542,31.361932440142454,28.770999999999997,29.79041600929159,27.751583990708404,0.039412526524392845,2.208188572525978,0.06716174356288404,0.011663309485901642,2.235344573497472,2.181032571554484,13451264,11.645570468902587,11.818844985961913
31.485999999999997,32.11334679404616,30.858653205953832,29.269,30.450485928820143,28.087514071179854,0.04778163946466516,2.202028253674507,0.07321275495605212,0.022350523973278205,2.232524711921083,2.171531795427931,13615104,11.629977321624756,11.75530128479004
31.169,31.626787068406262,30.71121293159374,28.47,29.34751923055851,27.592480769441487,0.04118994248565282,2.2136501342058184,0.054551339117696274,0.02782854585360936,2.2419687889413913,2.1853314794702454,13778944,11.721975803375244,11.655296230316162
31.057000000000006,31.667410517602708,30.446589482397304,28.335,29.361998052578485,27.308001947421516,0.0648256155545823,2.2036538630723954,0.09708233998522633,0.032568891123938265,2.236803046251992,2.1705046798927987,13942784,11.671803283691407,11.62366876602173
31.035999999999994,32.065079200061874,30.006920799938115,28.097999999999995,28.82733942715309,27.368660572846903,0.046215731673873904,2.2125150710344315,0.07037132316237796,0.02206014018536985,2.2423041040576193,2.1827260380112437,14106624,11.681573867797852,11.617103004455567
30.551,31.419831974549737,29.68216802545026,28.131,28.980711127383888,27.281288872616113,0.04924529694253575,2.2125677883625032,0.08412334652901049,0.01436724735606102,2.239474666131166,2.1856609105938403,14270464,11.680174160003663,11.43172845840454
31.212,31.552640573038502,30.871359426961497,28.816999999999997,29.94471494625193,27.689285053748062,0.04570750973653044,2.2148795455694197,0.07553730553399762,0.01587771393906326,2.2403105439935604,2.189448547145279,14434304,11.711001968383789,11.684453678131103
31.244999999999997,31.940330856499262,30.549669143500733,28.159,29.443433338091157,26.87456666190884,0.060294260561931844,2.217716860771179,0.09284601692804625,0.02774250419581744,2.2420289296796265,2.1934047918627315,14598144,11.723653411865234,11.705035305023193
31.399,31.784316752815137,31.013683247184865,28.393,29.540127281516746,27.245872718483255,0.0594268404995091,2.2261827498674394,0.10434048881263128,0.014513192186386928,2.2446300201500833,2.2077354795847954,14761984,11.801854038238526,11.760859775543214
31.197999999999997,31.887533175416525,30.50846682458347,28.062,28.8265887783639,27.297411221636104,0.058266352734062776,2.231186810135841,0.09493922010175354,0.02159348536637201,2.2490149741663514,2.213358646105331,14925824,11.748240852355957,11.687705898284912
31.217000000000002,31.927634223774792,30.506365776225213,28.518,29.467892625510906,27.568107374489095,0.050763029698282426,2.2338590055704115,0.06786543205016998,0.03366062734639487,2.2592584599854373,2.2084595511553857,15089664,11.700709819793701,11.705691051483154
31.329,31.991879325367748,30.666120674632253,28.490999999999996,29.579250430737332,27.40274956926266,0.04919081609696146,2.2247726202011107,0.07136169977107913,0.02701993242284378,2.251584140805619,2.1979610995966024,15253504,11.704821014404297,11.742384815216065
31.547000000000004,32.06139381800329,31.032606181996716,28.516000000000002,29.288064764122804,27.7439352358772,0.034816185384988735,2.2284584045410156,0.05780177806367823,0.011830592706299242,2.263817034053018,2.193099775029013,15417344,11.723459720611572,11.820374870300293
31.296999999999997,31.720557552169712,30.873442447830282,28.976999999999997,30.007699277190003,27.94630072280999,0.044027852825820404,2.232795062661171,0.06352048076775854,0.02453522488388226,2.266007820866858,2.1995823044554834,15581184,11.736327171325684,11.735571575164794
31.163999999999998,32.08648794030057,30.24151205969942,28.595999999999997,29.36696303413328,27.825036965866712,0.03612609302508642,2.2302211076021194,0.056776470358247975,0.015475715691924859,2.254168755166009,2.20627346003823,15745024,11.656778526306152,11.672139644622803
31.497000000000003,32.12242865300529,30.871571346994724,29.048000000000002,29.933379014885716,28.162620985114287,0.057079912407789334,2.2304612517356874,0.10742389235235106,0.006735932463227602,2.2579087196374763,2.2030137838338986,15908864,11.783665943145753,11.826410961151122
31.677,32.047568482199985,31.306431517800014,28.881999999999998,30.016978413891646,27.74702158610835,0.05037159933708603,2.2284300684928895,0.06978392696561014,0.03095927170856191,2.2603504230714866,2.1965097139142924,16072704,11.783550548553468,11.886883640289307
31.763000000000005,32.29904197596831,31.226958024031703,29.126000000000005,30.354919850926013,27.897080149073997,0.034655597771052225,2.2107460290193557,0.05281161134638643,0.01649958419571802,2.2504349024256682,2.171057155613043,16236544,11.743114471435547,11.907490444183349
31.560000000000002,32.23727394752788,30.88272605247212,29.198,30.493652731251704,27.902347268748297,0.04151237152982498,2.217428457736969,0.07055303615118041,0.012471706908469552,2.2450253278197625,2.189831587654176,16400384,11.863141822814942,11.851021194458008
31.367000000000008,32.212553664766475,30.52144633523354,29.093,30.481474342578935,27.704525657421065,0.03459217194467777,2.2247293442487717,0.06388020213450132,0.005304141754854226,2.255773382852388,2.1936853056451553,16564224,11.820371055603028,11.780957984924317
31.524,32.01508451411137,31.03291548588863,28.974,29.889250785304224,28.058749214695776,0.027952481014653995,2.22118159532547,0.04257914210673727,0.013325819922570717,2.2416097639870256,2.200753426663914,16728064,11.814430713653564,11.838377952575684
31.591,32.199119231730094,30.982880768269908,29.195,30.05873896519724,28.33126103480276,0.028407794761005738,2.228268378973007,0.049334315779838905,0.0074812737421725735,2.2575986182033567,2.1989381397426575,16891904,11.878503799438477,11.864830017089844
31.181,31.58988751509431,30.77211248490569,29.302000000000003,30.1772005484459,28.426799451554107,0.04184110461501399,2.2365036636590956,0.07213454089446887,0.011547668335559102,2.278129966606361,2.19487736071183,17055744,11.85293550491333,11.732785034179688
31.522000000000002,31.97476483962428,31.069235160375722,28.265000000000004,29.681327998734762,26.848672001265246,0.04433425576426083,2.238276943564415,0.07161280946325452,0.017055702065267145,2.26579811289933,2.2107557742295,17219584,11.838195896148681,11.856482124328613
31.294999999999998,31.84974769039627,30.740252309603726,29.621,30.624059818754592,28.617940181245405,0.03443446194287384,2.240128055214882,0.051126791610486416,0.017742132275261266,2.266919614502497,2.213336495927267,17383424,11.816964244842529,11.779580307006835
31.563,32.1405820288063,30.9854179711937,28.663,29.563600355318606,27.762399644681395,0.03979069447377693,2.230760046839714,0.06655609308529165,0.013025295862262216,2.2575803206689793,2.2039397730104486,17547264,11.871530246734618,11.890032482147216
31.647000000000002,32.000583087830854,31.29341691216915,28.875,29.923591912995708,27.826408087004292,0.03958124862983819,2.23127361536026,0.06818626426720512,0.010976232992471264,2.2548010021705207,2.207746228549999,17711104,11.92731590270996,11.908341217041016
31.732,32.22779834610454,31.236201653895456,29.320999999999998,30.297529057427376,28.34447094257262,0.036907490971498154,2.2259538948535917,0.05694970444092938,0.016865277502066924,2.252490186997792,2.1994176027093917,17874944,11.848012542724609,11.923854446411132
31.826,32.370117634340225,31.28188236565978,28.589000000000006,28.94411829015133,28.23388170984868,0.033123202610295215,2.2403467386960982,0.04877211579408623,0.0174742894265042,2.2644164687872133,2.2162770086049832,18038784,11.904694938659668,11.964366245269776
31.181,31.75011246691669,30.611887533083312,28.643000000000008,29.727491124906063,27.558508875093953,0.03399711233214473,2.2222650557756425,0.04879225097854081,0.019201973685748646,2.2515141229099873,2.1930159886412977,18202624,11.82839059829712,11.726018524169922
31.330999999999996,31.901498904468706,30.760501095531286,28.602999999999998,29.196128148042224,28.009871851957772,0.055074025026988195,2.237872326374054,0.08911754744036376,0.021030502613612632,2.2711263495373704,2.2046183032107374,18366464,11.851174640655518,11.798879528045655
31.534,31.981128616843073,31.086871383156925,29.053000000000004,30.139729497161095,27.966270502838913,0.02919127923087212,2.236752900481224,0.050520965749633655,0.007861592712110586,2.255620336676685,2.2178854642857626,18530304,11.87233600616455,11.871102142333985
31.216,32.21984460948894,30.21215539051106,28.907,29.618787187296878,28.195212812703122,0.04108994376729238,2.2446512430906296,0.06247539927833799,0.019704488256246763,2.2682840341167676,2.2210184520644916,18694144,11.886169242858887,11.761827659606933
31.680000000000007,32.3659883380933,30.99401166190671,28.800000000000004,29.93817397615655,27.66182602384346,0.04163197557791131,2.2295511096715925,0.0749574760112321,0.00830647514459052,2.2637800651885094,2.1953221541546757,18857984,11.88364906311035,11.925539875030518
31.546999999999997,32.00258863023565,31.09141136976434,28.526999999999997,29.42595550501679,27.628044494983204,0.03446843079291279,2.2222352057695387,0.05268992457412207,0.016246937011703516,2.245484960647358,2.1989854508917195,19021824,11.898805522918702,11.893187713623046
31.634000000000004,32.08074825125568,31.187251748744334,29.160000000000004,29.800780773744034,28.519219226255974,0.04247802769532424,2.2289879262447356,0.06355619372944088,0.02139986166120759,2.240367772385299,2.2176080801041724,19185664,11.946490383148193,11.937743091583252
31.856,32.22738120577111,31.484618794228897,29.433000000000003,30.359099886621312,28.506900113378695,0.03893090210622172,2.2189250528812408,0.0616286874502167,0.016233116762226742,2.250119694068385,2.1877304116940963,19349504,11.9361252784729,12.004153156280518
31.45,32.00291952398156,30.897080476018434,29.079999999999995,30.161156787889706,27.998843212110284,0.06166778579354283,2.2336171835660936,0.09640519072844407,0.026930380858641592,2.2743770209849172,2.19285734614727,19513344,11.937621593475342,11.855920314788818
31.65,32.25598679853607,31.044013201463923,28.813,29.361945352471444,28.264054647528553,0.05048518387484361,2.2313737004995344,0.08109529716134714,0.019875070588340073,2.2720141100436813,2.1907332909553876,19677184,11.948022556304931,11.93741579055786
31.895,32.42555159975256,31.36444840024744,29.129,30.130343597373052,28.12765640262695,0.02185220231185663,2.22724629342556,0.03836365362226929,0.005340751001443968,2.2593962784958155,2.1950963083553043,19841024,11.982827281951904,12.037673664093017
31.619999999999997,32.00099868766178,31.239001312338218,28.695999999999998,29.539566239248582,27.852433760751413,0.06498462405288591,2.2243209302425386,0.09839908515010931,0.03157016295566251,2.2574847705096963,2.191157089975381,20004864,11.916798877716065,11.914472675323486
31.690999999999995,32.12827451332086,31.25372548667913,29.231,30.127342010618715,28.334657989381288,0.041733611980453084,2.2337390333414078,0.06787431904610619,0.01559290491479997,2.254663684168546,2.2128143825142694,20168704,11.849815177917481,11.943983554840088
31.852999999999998,32.51736511046261,31.188634889537386,28.870000000000005,29.760381940517668,27.97961805948234,0.03711152222822415,2.2299473494291306,0.06689246700281676,0.00733057745363154,2.25041375666294,2.2094809421953214,20332544,11.986686515808106,12.017409133911134
31.421,32.00641352905446,30.835586470945536,29.605,29.981729345817392,29.22827065418261,0.05839518726570527,2.2380024164915087,0.08824751400493325,0.0285428605264773,2.264539107678201,2.211465725304816,20496384,11.976521015167236,11.873542976379394
31.653999999999996,32.298673560804225,31.00932643919577,29.053999999999995,29.932159438826453,28.175840561173537,0.060184778401162445,2.2330201476812364,0.08945490676640744,0.03091465003591746,2.2585613628196852,2.2074789325427875,20660224,11.884485149383545,11.944230270385741
31.548999999999996,32.097405871595114,31.000594128404877,28.708000000000006,29.90775664199037,27.50824335800964,0.033991139050340236,2.2315967470407485,0.05723940833943552,0.010742869761244951,2.253912295605426,2.209281198476071,20824064,11.964097213745116,11.931674098968506
31.529000000000003,32.53582123537399,30.522178764626016,28.675,29.345988077390352,28.00401192260965,0.045491236814996186,2.237172636389732,0.07837420646893792,0.012608267161054447,2.2683410955952934,2.206004177184171,20987904,11.963010311126709,11.906166648864746
31.684000000000005,32.41530294680113,30.952697053198886,28.958999999999996,30.112364209605964,27.805635790394028,0.04127690471359523,2.2354683369398116,0.0642622924367365,0.018291516990453942,2.2643435430511154,2.206593130828508,21151744,12.025115394592286,11.970317935943603
31.802999999999997,32.31552414577266,31.29047585422733,28.902000000000005,29.776411802299126,28.027588197700883,0.03635617254767563,2.231508329510689,0.0654625416294564,0.0072498034658948635,2.2517678437716513,2.2112488152497263,21315584,12.056392860412597,12.017944145202637
31.509000000000004,32.20544023433458,30.812559765665426,28.944,29.85553935735107,28.03246064264893,0.04996943978476335,2.2241705656051636,0.09432449855415204,0.0056143810153746615,2.244695193372977,2.2036459378373503,21479424,11.947323417663574,11.892824077606202
31.474,32.13627184750675,30.811728152493252,28.587999999999994,29.350322766287345,27.825677233712643,0.029854873218573573,2.2284202605485914,0.04966656200037345,0.010043184436773697,2.2485209991249695,2.2083195219722134,21643264,12.006736564636231,11.90110092163086
31.758,32.394754269714774,31.12124573028522,28.605,29.472666410551888,27.737333589448113,0.03843011825811113,2.232371824979782,0.07315716850420607,0.0037030680120161835,2.250514763660091,2.214228886299473,21807104,12.043808269500733,12.020723152160645
31.778000000000002,32.40068451080784,31.155315489192162,28.752000000000002,29.734922173928336,27.76907782607167,0.04231207915581757,2.2448463320732115,0.06924120052697655,0.015382957784658584,2.265541218685762,2.224151445460661,21970944,12.04563112258911,12.037591934204102
31.332000000000004,32.02018311516631,30.643816884833697,29.179000000000002,29.94477346519712,28.413226534802885,0.04749460029415782,2.2552373081445696,0.07543079132787428,0.01955840926044136,2.2707566615008847,2.2397179547882544,22134784,11.920673656463624,11.854074859619141
32.126999999999995,32.481402313762196,31.7725976862378,29.052,29.914250543635664,28.189749456364336,0.04489854386192741,2.236965757608414,0.08187950322070675,0.007917584503148063,2.261268509227628,2.2126630059892,22298624,12.011258983612061,12.144638442993164
31.72,32.165353791945236,31.274646208054765,29.432,30.01450836903859,28.849491630961406,0.034002069663256355,2.231875318288803,0.058651077006983764,0.009353062319528947,2.25544430852,2.208306328057606,22462464,11.968207836151123,11.984545135498047
31.648000000000003,32.168784024332545,31.127215975667458,28.807999999999993,29.799562403482497,27.81643759651749,0.024305605073459396,2.2390206933021544,0.04450265214480034,0.004108558002118453,2.260029878779716,2.2180115078245928,22626304,11.999195671081543,11.974155521392822
31.580000000000002,32.18870354032156,30.97129645967844,29.238999999999997,30.13438204136558,28.343617958634415,0.05004542118986131,2.241241431236267,0.08220398155279654,0.01788686082692608,2.2606489764911486,2.2218338859813858,22790144,11.944305896759033,11.951473617553711
31.668,32.40848362574739,30.927516374252612,28.615999999999996,29.43765929678912,27.79434070321087,0.030440113577060335,2.2383229553699495,0.04863796494852398,0.01224226220559669,2.2607586405845037,2.2158872701553953,22953984,12.062414836883544,12.013897800445557
31.396000000000004,32.061254838389026,30.730745161610987,28.214,29.390020407986185,27.037979592013812,0.04188407234614709,2.249106287956238,0.07802783858507156,0.00574030610722262,2.2683184166538184,2.229894159258657,23117824,11.908451747894286,11.862558555603027
31.670000000000005,32.29585940913276,31.04414059086725,28.959000000000003,30.30724663915769,27.610753360842317,0.0315874304331373,2.248386153578758,0.055956540311040456,0.007218320555234133,2.265775698446337,2.2309966087111794,23281664,12.035904502868652,11.979125213623046
32.114,32.47704820616551,31.75095179383448,28.618000000000002,29.795784360568607,27.440215639431397,0.057386905525345346,2.243044412136078,0.10069992351200494,0.014073887538685756,2.2675811213264385,2.2185077029457174,23445504,12.160646057128906,12.172944831848145
31.306,32.111309878245635,30.500690121754367,28.681,29.430379076302508,27.931620923697494,0.03512410881812681,2.2420581758022307,0.05964528854141285,0.010602929094840775,2.282601618673731,2.2015147329307303,23609344,12.026753330230713,11.85341215133667
31.667,32.17866492942159,31.155335070578413,29.169,30.333692663323678,28.004307336676323,0.04906638973625373,2.2393027782440185,0.07545528591645473,0.022677493556052718,2.276830703245399,2.2017748532426378,23773184,12.033257579803466,12.00948133468628
31.806,32.3192874438363,31.292712556163703,29.167,30.15983483017066,28.174165169829344,0.04646485946141179,2.234333264827728,0.08106349071535632,0.011866228207467258,2.264834470176125,2.203832059479331,23937024,12.024998664855957,12.049215030670165
31.857999999999997,32.371883255224375,31.344116744775622,29.237000000000002,30.073517184521634,28.40048281547837,0.030211795831564758,2.2233133584260942,0.05050590516893244,0.009917686494197078,2.252199629932541,2.1944270869196476,24100864,12.057534885406493,12.081062698364258
31.861,32.50284811287407,31.219151887125935,29.025,30.004675966838015,28.045324033161982,0.04923606367665339,2.2251608431339265,0.0871636800164913,0.01130844733681547,2.2488346686640415,2.2014870176038115,24264704,12.022097206115722,12.049177932739259
32.033,32.45813644868442,31.60786355131558,28.896000000000004,29.6500318295669,28.14196817043311,0.03027519932948048,2.239488786458969,0.05298142529790724,0.007568973361053725,2.2659835891757685,2.21299398374217,24428544,12.165232086181641,12.154626178741456
31.720999999999997,32.182572312861154,31.259427687138835,29.259000000000004,29.842617169041493,28.675382830958515,0.029391784197650823,2.2372765123844145,0.049639265088776474,0.009144303306525173,2.2527238249003454,2.2218291998684836,24592384,12.078621864318848,12.022452068328857
31.682000000000006,32.47993232795771,30.884067672042303,28.750999999999998,29.852838917446647,27.64916108255335,0.05554298021015708,2.24265441596508,0.10195684792705695,0.009129112493257215,2.2786998697689795,2.2066089621611806,24756224,12.091484260559081,12.018619918823243
31.834000000000003,32.174299867763715,31.49370013223629,29.177000000000003,29.99022875010664,28.363771249893368,0.03313991395989428,2.246881890296936,0.052984911931417356,0.013294915988371212,2.2759772710209214,2.2177865095729503,24920064,12.079732704162598,12.07331371307373


==> data/progress-fruitbot-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
-2.3200000000000003,-2.0115198547718185,-2.628480145228182,-2.508,-2.1709599430334725,-2.8450400569665275,0.31851383435229463,2.707917046546936,0.37188779401461736,0.2651398746899719,2.707979921045748,2.7078541720481244,16384
-2.196,-1.9754008159579914,-2.416599184042009,-2.159,-1.8952785560482424,-2.4227214439517573,0.07900873345012463,2.6985494673252104,0.08777655494261524,0.07024091195763402,2.705985224141882,2.6911137105085388,180224
-1.6920000000000002,-1.3758734430643322,-2.008126556935668,-1.902,-1.4884350111530233,-2.3155649888469765,0.04912046996824852,2.6300429731607435,0.06657876076242274,0.03166217917407431,2.6905903836795533,2.569495562641934,344064
-1.275,-0.9641865511275292,-1.5858134488724707,-1.599,-1.3085021514709618,-1.8894978485290381,0.0347563743164452,2.5784883946180344,0.04717597336567396,0.022336775267216447,2.6767647523298286,2.48021203690624,507904
-0.923,-0.6733182025056692,-1.1726817974943309,-1.1650000000000003,-0.8863514758696902,-1.4436485241303103,0.033355358806956094,2.553325244784355,0.04359803562835615,0.023112681985556032,2.621095484448168,2.485555005120542,671744
-0.754,-0.19463965102985714,-1.3133603489701429,-0.9760000000000002,-0.5973392019234103,-1.3546607980765901,0.02772769189776019,2.5255832850933073,0.03882119046627518,0.016634193329245206,2.5778555261631273,2.4733110440234873,835584
-0.5810000000000001,0.05068742270208293,-1.212687422702083,-0.8029999999999997,-0.40950158831324335,-1.196498411686756,0.026493550800821792,2.50188384950161,0.03679884345892722,0.016188258142716364,2.5677689121820935,2.435998786821126,999424
-0.5630000000000001,0.1711668747634968,-1.297166874763497,-0.8680000000000001,-0.4996034745006409,-1.2363965254993592,0.0289839259245329,2.505510982871056,0.03798938577201529,0.019978466077050505,2.5824133535339375,2.428608612208174,1163264
-0.13399999999999998,0.5998283177964722,-0.8678283177964722,-0.511,-0.06822579117568289,-0.9537742088243171,0.02820949131467685,2.4899737656116487,0.034825001440905626,0.02159398118844807,2.5339790181842243,2.445968513039073,1327104
0.020999999999999998,0.8416150132674883,-0.7996150132674883,-0.5509999999999999,0.0024157569133715917,-1.1044157569133715,0.029435238130907992,2.467928609251976,0.0382814736746049,0.02058900258721108,2.5420688675576244,2.393788350946328,1490944
0.49000000000000005,1.3664359645747086,-0.3864359645747086,-0.09500000000000003,0.537048257651265,-0.7270482576512651,0.024929438660749082,2.4653098315000532,0.03075293682100636,0.019105940500491803,2.533065855668341,2.3975538073317653,1654784
0.9959999999999999,2.4174654410150107,-0.42546544101501105,0.39,2.0009376151794336,-1.2209376151794333,0.03615375741824709,2.4464297622442244,0.08030936613704584,-0.008001851300551657,2.516804411918123,2.3760551125703255,1818624
1.4220000000000002,3.1878131271456787,-0.34381312714567835,0.9269999999999999,2.4370201985404036,-0.5830201985404037,0.03754350216283149,2.4026365727186203,0.07098708960895733,0.004099914716705656,2.4802543690429224,2.325018776394318,1982464
2.017,4.737558949921873,-0.7035589499218724,1.8939999999999997,4.96978997982632,-1.1817899798263212,0.05889490189082501,2.4034684360027314,0.12025469870804736,-0.002464894926397336,2.4822449165702913,2.3246919554351715,2146304
2.891,6.667046742295439,-0.8850467422954393,2.4969999999999994,6.108191077747064,-1.1141910777470643,0.06680799275119267,2.3718164294958113,0.14142972478165666,-0.0078137392792713,2.4854922261238843,2.2581406328677383,2310144
4.114,8.045058890426343,0.18294110957365595,3.409,7.064451955641053,-0.24645195564105382,0.08968986175023014,2.346965456008911,0.166901011786914,0.012478711713546281,2.4367760589462826,2.2571548530715395,2473984
5.378,10.156474233476622,0.5995257665233771,4.887,9.255883266923025,0.5181167330769751,0.10679884816054253,2.371266373991966,0.17114637795474455,0.0424513183663405,2.4650733631540085,2.277459384829924,2637824
7.154999999999999,11.994215328955718,2.3157846710442813,6.9529999999999985,12.322841804001305,1.583158195998692,0.14548754756752813,2.3692703783512115,0.2121750133011181,0.07880008183393816,2.4365786469131865,2.3019621097892364,2801664
8.145000000000001,13.250419179656067,3.0395808203439367,8.611999999999998,13.839691268619443,3.3843087313805524,0.18750203524509232,2.292588450014591,0.28523129350804033,0.08977277698214431,2.4180896851113647,2.1670872149178178,2965504
10.837,16.629056715882538,5.044943284117463,10.402999999999999,16.148476568571137,4.657523431428859,0.19018540704208944,2.298332306742668,0.26526407321470025,0.11510674086947867,2.393301814881467,2.203362798603869,3129344
11.561,17.988894600878268,5.133105399121731,11.129999999999999,17.379899199187136,4.880100800812863,0.19447990033206422,2.3212065994739532,0.2687828404344387,0.12017696022968974,2.4091247345614617,2.233288464386445,3293184
11.925999999999998,18.04208894637741,5.809911053622583,11.506000000000002,17.897480579646633,5.114519420353373,0.17963683488261367,2.2849671870470045,0.24250876560814302,0.11676490415708432,2.3914733215760475,2.1784610525179615,3457024
13.406,19.283783936144644,7.528216063855359,13.251,18.945164468998065,7.556835531001935,0.1870430615937544,2.273423600196838,0.24599579454402987,0.1280903286434789,2.423216904001204,2.1236302963924722,3620864
15.246,20.09266318202534,10.39933681797466,15.600999999999999,20.62324541415491,10.578754585845092,0.18961126636196338,2.266201338171959,0.2435117404916135,0.13571079223231325,2.370852577908721,2.161550098435197,3784704
16.887999999999998,21.688895333164428,12.087104666835568,16.404,20.472943843308727,12.335056156691273,0.17120200683259298,2.2703735679388046,0.21856732970073997,0.123836683964446,2.3422722762490285,2.198474859628581,3948544
18.569,22.493355870713053,14.644644129286947,17.791,21.635152572414366,13.946847427585633,0.1682432261916498,2.2718018531799316,0.2139879296079411,0.1224985227753585,2.3301419299368407,2.2134617764230224,4112384
19.672,22.68592368848317,16.65807631151683,19.106,22.699848076922564,15.51215192307744,0.15644546421244737,2.255681073665619,0.19763695623823854,0.1152539721866562,2.3170706846608033,2.1942914626704346,4276224
20.046,23.575909913864656,16.516090086135343,19.756999999999998,22.439573577742088,17.074426422257908,0.16108213561173113,2.291333335638046,0.2066903375859058,0.11547393363755645,2.335811798328906,2.246854872947186,4440064
21.167,23.971353936292637,18.362646063707366,20.730999999999998,23.799114893546196,17.6628851064538,0.15842412743303508,2.251045122742653,0.19423717917806993,0.12261107568800023,2.3158526153903747,2.186237630094931,4603904
21.887000000000004,24.3296422169446,19.44435778305541,21.604999999999997,24.69306816634607,18.516931833653924,0.12046218066890202,2.242475610971451,0.15869839968721622,0.08222596165058782,2.3068119278225505,2.1781392941203515,4767744
21.880000000000003,24.29770965998815,19.462290340011855,20.733,23.0178590766172,18.4481409233828,0.14349886987668767,2.2231801629066466,0.17173403331593237,0.11526370643744296,2.2871073731134217,2.1592529526998714,4931584
21.718,23.9417391933408,19.4942608066592,20.819000000000003,23.888620334829703,17.749379665170302,0.1407558464807354,2.2316978484392167,0.17346161402016735,0.10805007894130347,2.281476923549924,2.1819187733285093,5095424
22.708000000000002,24.723355055567133,20.69264494443287,21.079,23.456874891578614,18.701125108421387,0.11289805975070014,2.2181962013244627,0.14237703796232531,0.08341908153907497,2.2734020169174545,2.162990385731471,5259264
22.478,23.73491527160744,21.22108472839256,21.929,23.24788172327923,20.610118276720765,0.12409178314523561,2.2339417159557344,0.152029779260467,0.09615378703000421,2.283634508344742,2.184248923566727,5423104
23.06,24.588613751082985,21.531386248917013,22.386,23.667875188932214,21.104124811067784,0.10529967643734475,2.2201482564210893,0.14072214426998736,0.06987720860470213,2.292714141386024,2.1475823714561546,5586944
22.593,23.811466659371522,21.374533340628478,21.855,23.202332549892564,20.507667450107437,0.1163846366676605,2.230527848005295,0.15637742923324616,0.07639184410207484,2.296409055768906,2.1646466402416835,5750784
23.044,24.7323494898865,21.355650510113502,21.805,23.546414654813724,20.063585345186276,0.1403103538116233,2.222056958079338,0.17609448584309761,0.10452622178014898,2.2693424840702567,2.174771432088419,5914624
23.753000000000004,25.15367876402836,22.352321235971647,23.237,24.505873910205423,21.968126089794573,0.1188489153412067,2.2174808114767073,0.1593088679197115,0.07838896276270192,2.2761481330249183,2.1588134899284963,6078464
23.808999999999997,24.90487818666127,22.713121813338724,22.381,23.519766437861602,21.2422335621384,0.11289905223788484,2.2049261569976806,0.14508492064281323,0.08071318383295645,2.2744976754562987,2.1353546385390625,6242304
23.301,25.00700967171936,21.594990328280637,22.625,24.49250769744063,20.75749230255937,0.13525709994137286,2.2153881818056105,0.17460391051714186,0.09591028936560388,2.2820791798033797,2.1486971838078412,6406144
23.49,25.19701493842321,21.782985061576788,22.885000000000005,24.86595052941764,20.904049470582372,0.1526193406846788,2.199168974161148,0.2321634260996745,0.07307525526968313,2.263222449018375,2.1351154993039207,6569984
24.161,25.525635116065832,22.79636488393417,23.565999999999995,24.90222752553597,22.22977247446402,0.11424615156526363,2.2105315893888475,0.14713048559578112,0.08136181753474614,2.2687946327708013,2.1522685460068938,6733824
24.115000000000002,25.849042963712265,22.38095703628774,23.467999999999996,24.753782252171803,22.18221774782819,0.11146002870777412,2.1946582317352297,0.14713289477770736,0.07578716263784088,2.2538803845000923,2.135436078970367,6897664
23.749,25.13082813692586,22.367171863074137,23.309000000000005,24.70853885262254,21.90946114737747,0.14413456578945946,2.1940643161535265,0.21443611494299275,0.07383301663592616,2.246470997772181,2.141657634534872,7061504
24.720999999999997,26.618880133201248,22.823119866798745,24.147,25.751836751822438,22.54216324817756,0.13336369882648186,2.2032933592796327,0.24665536465268176,0.020072033000281958,2.2450167993505925,2.161569919208673,7225344
25.041000000000004,26.42691810724877,23.655081892751237,23.817,25.27329014966112,22.360709850338882,0.08271830912110287,2.1951115518808364,0.1157899654149695,0.049646652827236244,2.244734263167582,2.1454888405940906,7389184
24.455000000000002,25.58092406493511,23.329075935064893,23.976000000000003,25.146104268858124,22.80589573114188,0.09500497983147696,2.210200771689415,0.12075887228502578,0.06925108737792814,2.2451541343260644,2.1752474090527656,7553024
24.683,26.42391384048723,22.94208615951277,24.189,25.515864348756118,22.862135651243882,0.1243391076309813,2.2238963663578035,0.18042665319260548,0.06825156206935712,2.243319205142532,2.204473527573075,7716864
24.9,25.993636136930377,23.80636386306962,24.205000000000002,25.54137008347239,22.868629916527613,0.11925851378279424,2.2411597847938536,0.17637288351908142,0.06214414404650706,2.274215036231959,2.208104533355748,7880704
25.188,26.63971484803318,23.73628515196682,24.174,25.305628914441478,23.04237108555852,0.10001962601672854,2.2200067907571794,0.14990512261332595,0.05013412942013112,2.26283084023777,2.1771827412765887,8044544
25.192,26.901185771061765,23.482814228938235,24.083,25.63335512060947,22.532644879390528,0.11719269931264631,2.2485415667295454,0.16790664789284662,0.066478750732446,2.3011879526245576,2.1958951808345333,8208384
25.555,26.97992982283339,24.13007017716661,24.163,25.61781304640837,22.708186953591632,0.10746599326634568,2.2436310589313506,0.13833786057173958,0.07659412596095176,2.285004009654693,2.2022581082080084,8372224
25.627,26.932519436852626,24.32148056314737,24.223,25.38009161262192,23.065908387378077,0.09202831945278575,2.205718195438385,0.12119812565949745,0.06285851324607405,2.2509308027067534,2.160505588170017,8536064
25.762,27.727150375925465,23.796849624074536,24.517000000000003,26.078390726243757,22.95560927375625,0.08748618385806263,2.203088477253914,0.11728537149613523,0.05768699621999003,2.249968833226656,2.1562081212811717,8699904
25.311,26.21770226645796,24.40429773354204,24.515000000000004,26.024120604855693,23.005879395144316,0.0918011201700816,2.209801024198532,0.13422824152402182,0.04937399881614137,2.258021599897458,2.161580448499606,8863744
24.604000000000003,26.351467882394413,22.856532117605592,24.519999999999996,26.30433180770842,22.735668192291573,0.1125046369619667,2.23217516541481,0.16606034877278855,0.05894892515114486,2.2809182363257663,2.183432094503854,9027584
25.061999999999998,26.462655560800012,23.661344439199983,24.117,25.964376788854942,22.26962321114506,0.09993945324483014,2.2163243681192397,0.14807240397273366,0.05180650251692662,2.2557153339159637,2.1769334023225158,9191424
26.028999999999996,27.181583619526144,24.87641638047385,24.820999999999994,26.471172415234232,23.170827584765757,0.07818743976919598,2.2349175065755844,0.1007087513321309,0.05566612820626106,2.294992798064019,2.17484221508715,9355264
26.238999999999997,27.193457437500484,25.28454256249951,25.714,26.796877647751582,24.631122352248415,0.08818462369704823,2.2155153840780257,0.11681527520734239,0.05955397218675407,2.258795889003727,2.1722348791523243,9519104
26.004,26.95568482177662,25.05231517822338,24.963,26.009203135151104,23.916796864848898,0.11603690898304593,2.2130405098199843,0.19061640858312068,0.04145740938297117,2.2602716698587977,2.165809349781171,9682944
26.247999999999998,27.444986215459473,25.051013784540523,25.213,26.807848268645014,23.61815173135499,0.10619223778032591,2.205544501543045,0.1350189625823396,0.0773655129783122,2.236345471061904,2.174743532024186,9846784
25.689,26.912907267729054,24.465092732270946,24.97,26.453030680734553,23.486969319265445,0.12059599106820915,2.212752398848534,0.17828329268534604,0.06290868945107225,2.251914447558046,2.1735903501390217,10010624
25.85,26.7142337646725,24.985766235327503,25.662,26.688448245163876,24.635551754836122,0.09702436142963249,2.2233641356229783,0.14550885319983486,0.04853986965943012,2.261549139640677,2.1851791316052798,10174464
26.315999999999995,27.45538755478546,25.17661244521453,24.756999999999998,26.191705893205988,23.322294106794008,0.11111938388397294,2.210471987724304,0.15601059057736671,0.06622817719057918,2.245498359535967,2.175445615912641,10338304
25.984,27.65525222512941,24.312747774870594,25.243000000000002,26.791935440875445,23.69406455912456,0.10055284242456156,2.197559157013893,0.14944201649347233,0.051663668355650796,2.2382943446232795,2.1568239694045066,10502144
26.65,28.057103407713875,25.242896592286122,25.535,26.263096834219187,24.806903165780813,0.09043469597430276,2.2198523551225664,0.13657881034757813,0.04429058160102739,2.266309443130351,2.1733952671147816,10665984
26.583999999999996,27.51826120544524,25.649738794554754,25.758,26.644699498139026,24.871300501860972,0.10478146155106108,2.199103778600693,0.16029389044857645,0.04926903265354572,2.2640825830659117,2.134124974135474,10829824
26.339,27.94997144605359,24.72802855394641,25.389000000000003,26.401486543120456,24.37651345687955,0.0697744506825175,2.2460410416126253,0.0972875549400897,0.042261346424945306,2.2865928624183813,2.2054892208068693,10993664
26.667,28.020078342151706,25.313921657848297,25.693,26.63253233047086,24.753467669529144,0.09429903179665818,2.2351846158504487,0.12894564711670228,0.059652416476614074,2.270267085385852,2.200102146315045,11157504
26.473999999999997,27.876028530380175,25.071971469619818,25.737000000000002,26.997896903001987,24.476103096998017,0.08187251823126437,2.2223955422639845,0.10732923582786932,0.05641580063465943,2.2600043941519226,2.1847866903760464,11321344
26.607999999999997,27.780610762358933,25.43538923764106,25.102000000000004,26.02576187407795,24.178238125922057,0.1036428368546896,2.227682051062584,0.16824985551005062,0.03903581819932858,2.27920204694474,2.1761620551804284,11485184
26.828000000000003,28.136608421186416,25.51939157881359,25.906,27.316675015728286,24.49532498427171,0.11495266462055345,2.2213847428560256,0.18359280661703015,0.04631252262407676,2.260408085246019,2.182361400466032,11649024
26.685000000000002,27.643803942419932,25.726196057580072,24.970999999999997,26.193599280222262,23.74840071977773,0.11919556687741226,2.2302281886339186,0.22229976869759444,0.016091365057230078,2.288105133942836,2.172351243325001,11812864
26.095999999999997,27.598026630922366,24.593973369077627,25.362000000000002,26.077329294800656,24.646670705199348,0.10931392034205294,2.217563456296921,0.16330994044264302,0.05531790024146286,2.2654623029150334,2.1696646096788084,11976704
26.582000000000004,28.26274864271848,24.901251357281527,25.577999999999996,26.980831422516616,24.175168577483376,0.102899464387964,2.217103269696236,0.1569464090032838,0.0488525197726442,2.2506761992130704,2.1835303401794013,12140544
27.779000000000003,28.73963989090606,26.81836010909395,26.340999999999998,27.69392608815116,24.988073911848836,0.1027934874175116,2.1988149344921113,0.1392515815448741,0.0663353932901491,2.24380363784431,2.1538262311399126,12304384
27.384000000000004,28.62043196335262,26.14756803664739,26.469,27.45396142056428,25.484038579435722,0.1007071050478973,2.205573338270187,0.1341205502612935,0.06729365983450111,2.2472889873560944,2.16385768918428,12468224
27.595,28.763274368459737,26.42672563154026,26.087,27.568783047547782,24.605216952452217,0.08517426927573976,2.226376101374626,0.1212779935549394,0.04907054499654012,2.255976331292382,2.1967758714568704,12632064
26.867,28.137771812718555,25.596228187281447,25.975,26.592304624962427,25.357695375037576,0.12189224391089126,2.231624147295952,0.16519560808583805,0.07858887973594447,2.2627094085372192,2.2005388860546846,12795904
27.465000000000003,28.345048294129366,26.58495170587064,26.202000000000005,27.40891176148052,24.99508823851949,0.09140624970766811,2.1985530495643615,0.13695593635206,0.045856563063276234,2.238009587571398,2.159096511557325,12959744
27.395,28.28717991459122,26.50282008540878,26.698,27.40459465041847,25.99140534958153,0.07814838673997046,2.1914795309305193,0.11639356520609848,0.039903208273842444,2.2407265059347417,2.142232555926297,13123584
27.655,28.49306026036318,26.816939739636823,26.55,27.48317736792102,25.616822632078982,0.07986728258223992,2.196159076690674,0.10639404206141456,0.05334052310306528,2.228534106546793,2.163784046834555,13287424
27.738999999999997,28.670519726039117,26.807480273960877,27.089000000000006,27.97800449942619,26.19999550057382,0.062352964535562494,2.2003803491592406,0.08243496990375278,0.04227095916737221,2.24813573807499,2.1526249602434913,13451264
27.840999999999998,29.29373156501812,26.388268434981875,26.28,27.419587644720668,25.140412355279334,0.09624059917275893,2.2193341463804246,0.13287014931645555,0.0596110490290623,2.2692349874724402,2.169433305288409,13615104
27.982,29.083615177818462,26.880384822181536,26.434999999999995,27.791777432005702,25.07822256799429,0.08417154689345296,2.2335117250680923,0.14238904362768098,0.025954050159224938,2.2830348203384387,2.1839886297977458,13778944
26.940999999999995,28.362073186011187,25.519926813988803,25.442,26.627274651715794,24.256725348284206,0.11445864443020479,2.246272403001785,0.167221212580212,0.06169607628019757,2.2895242449841655,2.2030205610194047,13942784
27.375,28.396285954079463,26.353714045920537,26.103,27.54333364190385,24.662666358096153,0.09891556248379248,2.2531837850809096,0.1380326759610796,0.05979844900650537,2.2896907737449137,2.2166767964169054,14106624
27.226999999999997,27.885984825318456,26.568015174681538,25.631999999999998,26.77091000522429,24.493089994775705,0.08741297723932392,2.2384525656700136,0.12126617759276684,0.05355977688588102,2.283643037533807,2.1932620938062204,14270464
27.169,28.126073142450462,26.21192685754954,26.785000000000004,27.82233552913221,25.747664470867797,0.0709155128854844,2.2176747590303423,0.10056345832301056,0.04126756744795823,2.274959132585503,2.1603903854751816,14434304
27.839,28.809282948422776,26.86871705157722,26.669999999999998,28.085803658704126,25.25419634129587,0.06805570022616945,2.1899072766304015,0.09423878989337392,0.041872610558965,2.2416684330654055,2.1381461201953975,14598144
27.887,29.062823541182944,26.711176458817057,27.198999999999995,28.046047224185283,26.351952775814706,0.08826338160369125,2.21466249525547,0.1564312973554639,0.020095465851918612,2.271253701277464,2.1580712892334764,14761984
27.928000000000004,28.88993346963291,26.966066530367097,26.766000000000002,27.497029411173042,26.034970588826962,0.07660364976165708,2.2104459792375564,0.10730714370079773,0.04590015582251643,2.2628235662839455,2.158068392191167,14925824
28.234,29.11050670276958,27.357493297230423,26.910999999999994,28.375072744094357,25.44692725590563,0.08296033527391648,2.232142746448517,0.12017944341630205,0.04574122713153092,2.2831882160666046,2.181097276830429,15089664
28.049,29.226772898312742,26.871227101687257,27.147,28.21740226083468,26.076597739165315,0.10646157361075485,2.239861884713173,0.1990195822475222,0.013903564973987509,2.2757349670385887,2.203988802387757,15253504
28.238,29.133598124160606,27.342401875839393,26.947000000000003,27.932018273942166,25.96198172605784,0.07856829377641483,2.2449248880147934,0.11959877253085595,0.03753781502197372,2.3091223674209367,2.18072740860865,15417344
28.282,29.677713437636825,26.886286562363175,27.024000000000008,28.357493157087813,25.690506842912203,0.08422572539420792,2.2351382791996004,0.13307475858400258,0.03537669220441324,2.2822468496818753,2.1880297087173255,15581184
28.288000000000004,29.036342167728108,27.5396578322719,26.964,28.145280660977736,25.78271933902226,0.10441785359806896,2.238861954212189,0.16226232790321407,0.04657337929292385,2.2855023039608477,2.19222160446353,15745024
28.762999999999998,29.662055615632312,27.863944384367684,27.731,28.91241821553589,26.549581784464113,0.06161801205404719,2.226071465015411,0.08814427900413635,0.03509174510395803,2.2640487583136304,2.188094171717192,15908864
28.27,28.767332886505606,27.772667113494393,27.054000000000002,27.84163189371686,26.266368106283146,0.059196630787078465,2.228734365105629,0.09531209641628721,0.023081165157869718,2.269857245155811,2.187611485055447,16072704
28.419,29.08754244442668,27.75045755557332,27.509000000000004,28.423379024256356,26.594620975743652,0.06477876451972402,2.2193881988525392,0.11441051619099575,0.015147012848452282,2.2533051704620894,2.185471227242989,16236544
28.613,29.420341934994088,27.80565806500591,27.365000000000002,28.4405486971774,26.289451302822602,0.0991360884573724,2.2303579688072204,0.13895406640060307,0.05931811051414173,2.295575675408835,2.1651402622056057,16400384
28.104999999999997,29.234807505728295,26.9751924942717,27.381,28.713354682507628,26.048645317492372,0.08080084075789065,2.2385532379150392,0.11954949158581993,0.04205218992996138,2.2824791993983964,2.194627276431682,16564224
28.3,29.21737669471161,27.38262330528839,26.877000000000002,27.75980292251442,25.994197077485584,0.07080117143794061,2.247094878554344,0.08892200067531904,0.05268034220056218,2.2994025818986303,2.194787175210058,16728064
28.823,29.705655651995727,27.940344348004274,27.701,29.167850026417153,26.23414997358285,0.06522298541644377,2.20727219581604,0.08864465830688381,0.04180131252600373,2.255950297918523,2.158594093713557,16891904
28.543,29.41049121033011,27.675508789669887,27.009000000000004,28.345910243808465,25.672089756191543,0.05740142856957388,2.2176669955253603,0.08424793825332139,0.03055491888582637,2.257838460874649,2.1774955301760714,17055744
29.042,30.196563120838356,27.887436879161648,27.621,28.504011324955687,26.73798867504431,0.07236663587908773,2.2321014642715453,0.12603339236811625,0.018699879390059217,2.2908861094152577,2.173316819127833,17219584
28.74,29.659119143528194,27.820880856471803,27.020999999999997,28.056001932365344,25.98599806763465,0.07223328549233779,2.2057493716478347,0.10896768848291219,0.03549888250176338,2.2606796148758894,2.15081912841978,17383424
28.326999999999998,29.405258317844105,27.24874168215589,27.784,29.084908913029654,26.483091086970344,0.10533338363279143,2.234228804707527,0.17354041463004735,0.037126352635535514,2.277697627312871,2.1907599821021835,17547264
28.412,29.282847862717706,27.541152137282293,27.474,29.289578144834312,25.658421855165688,0.0670260421061862,2.2417130202054976,0.10807844069710065,0.025973643515271753,2.302273996494558,2.181152043916437,17711104
28.862000000000002,30.296822637122794,27.42717736287721,27.341999999999995,28.928787950546635,25.755212049453355,0.0689112417115312,2.232632637023926,0.09891979003348611,0.03890269338957627,2.298017370745117,2.1672479033027345,17874944
29.148000000000003,30.081903635285787,28.21409636471422,27.955000000000002,29.0295533956021,26.880446604397903,0.06475074733348765,2.2355380296707152,0.09181910641567256,0.03768238825130275,2.2750603566520873,2.196015702689343,18038784
29.093,29.997964640193196,28.188035359806804,28.034999999999997,29.25823546384169,26.811764536158304,0.07644812257106721,2.2390677362680433,0.12196540556856739,0.030930839573567043,2.2794852627458657,2.198650209790221,18202624
29.063,29.978314699980285,28.147685300019713,27.742999999999995,28.419225554086797,27.066774445913193,0.07039693275388945,2.2354301273822785,0.10738743985700117,0.03340642565077772,2.276339503005012,2.194520751759545,18366464
28.921,30.210577062451097,27.6314229375489,27.415999999999997,29.132765563494324,25.69923443650567,0.06356087622278003,2.247183394432068,0.10851394100500623,0.01860781144055383,2.2848115690301185,2.2095552198340176,18530304
29.309999999999995,30.207451948574402,28.41254805142559,27.728999999999996,29.110480727335705,26.347519272664286,0.0687056070206583,2.2490407645702364,0.10354713751242708,0.0338640765288895,2.2897378793106955,2.2083436498297773,18694144
28.855,30.07574772168536,27.63425227831464,27.323999999999995,28.84176282732184,25.80623717267815,0.059285348243752645,2.2543446481227876,0.08217214475288023,0.03639855173462506,2.309695191198358,2.198994105047217,18857984
28.941000000000003,30.003971777612183,27.878028222387822,27.332,28.72652357455871,25.937476425441293,0.0627866771667969,2.2598454743623733,0.11338217818368489,0.012191176149908903,2.301742470169465,2.2179484785552814,19021824
29.438,30.56079828998801,28.315201710011987,28.179999999999996,29.350743353600606,27.009256646399386,0.04964977398388626,2.264114519953728,0.07307307427360045,0.02622647369417207,2.313936022792359,2.2142930171150965,19185664
29.188,30.067372503550114,28.308627496449883,27.974999999999994,28.906131032669403,27.043868967330585,0.06219616684765138,2.2603257089853286,0.0898065204281026,0.03458581326720016,2.3076526840605998,2.2129987339100574,19349504
29.240999999999996,30.06209012903578,28.41990987096421,27.852000000000004,28.966690988570377,26.73730901142963,0.0658387375290557,2.2603698700666426,0.1088469701323385,0.02283050492577289,2.312120795234807,2.208618944898478,19513344
29.459999999999997,30.416117147634115,28.50388285236588,28.194,29.283708217827137,27.10429178217286,0.06382770734037163,2.258547616004944,0.09487638994646948,0.032779024734273784,2.298453375279568,2.21864185673032,19677184
29.000999999999998,30.476069150921404,27.52593084907859,27.841,28.86397067406647,26.818029325933534,0.05778388317654992,2.26237667798996,0.09226511816915166,0.023302648183948185,2.2891976396626412,2.2355557163172786,19841024
28.845999999999997,30.98356029154735,26.708439708452644,27.163,29.624446932192527,24.701553067807474,0.0788486400011202,2.2634370535612107,0.14533450594628322,0.01236277405595719,2.2920585316333093,2.234815575489112,20004864
29.472,29.94462670258884,28.99937329741116,27.952000000000005,28.879920255194385,27.024079744805626,0.05412078178099662,2.2716972678899765,0.0875840368428589,0.020657526719134345,2.3019710062424497,2.2414235295375033,20168704
29.377000000000002,30.419036947521537,28.334963052478468,28.308,29.466652665814912,27.149347334185087,0.07652516657965151,2.2756152749061584,0.11091301222874106,0.04213732093056196,2.3048381990740867,2.24639235073823,20332544
29.647,30.750132358332397,28.5438676416676,28.220999999999997,29.20513870973557,27.23686129026442,0.054493355341643665,2.2677341639995574,0.11174802299658332,-0.002761312313295995,2.30866948701217,2.226798840986945,20496384
29.615,30.442323999410146,28.78767600058985,28.15,29.260252223596062,27.039747776403935,0.0812354473093162,2.262327951192856,0.12881268638975207,0.03365820822888034,2.2993190780449853,2.2253368243407268,20660224
29.434000000000005,30.47455946490338,28.39344053509663,28.197999999999997,29.46093151041535,26.935068489584644,0.05090865069327666,2.2616542279720306,0.07482596665023517,0.026991334736318148,2.3045136266462998,2.2187948292977615,20824064
29.282,30.367825031945756,28.196174968054244,28.419999999999998,29.77685666155272,27.063143338447276,0.0784553768543345,2.263573521375656,0.12918694282455456,0.02772381088411445,2.3012587249609027,2.2258883177904094,20987904
29.238999999999997,30.46247415174984,28.015525848250153,27.750999999999998,29.69731164000013,25.804688359999865,0.05334184433223625,2.2593882262706755,0.08321147449972867,0.02347221416474384,2.3078844060950363,2.2108920464463147,21151744
29.0,30.394058822288358,27.605941177711642,27.752000000000002,28.81480572072228,26.689194279277725,0.07542647354873928,2.265750822424889,0.13156609607368877,0.019286851023789804,2.302121348656284,2.2293802961934936,21315584
29.202999999999996,30.20844567232645,28.19755432767354,27.676000000000005,28.927768349176482,26.42423165082353,0.07699956744003829,2.285181772708893,0.11806515533480708,0.0359339795452695,2.32730767469052,2.243055870727266,21479424
29.606,30.77046726016664,28.441532739833363,28.461000000000002,29.526321078360887,27.395678921639117,0.05982818887698356,2.2786006897687914,0.10813917762800526,0.011517200125961864,2.341828253793718,2.2153731257438647,21643264
30.124999999999993,30.823330151146283,29.426669848853702,28.457,29.920707962675614,26.993292037324387,0.04806117723847917,2.2732918828725817,0.07199988763465773,0.024122466842300606,2.316847695544009,2.229736070201154,21807104
29.940999999999995,30.6973788733168,29.18462112668319,28.496,29.51343992451643,27.478560075483568,0.06544518869842346,2.2701378792524336,0.11939694971243892,0.01149342768440801,2.307306001315179,2.232969757189688,21970944
29.994000000000007,31.15836420419043,28.829635795809583,28.552,29.861616737828285,27.242383262171714,0.060143785479724265,2.282352516055107,0.10528894722785109,0.014998623731597445,2.3133665426164436,2.2513384894937705,22134784
29.410000000000004,30.531044156133028,28.28895584386698,28.055,29.102990935075297,27.007009064924702,0.06811384283064395,2.2837400913238524,0.11983550220016159,0.0163921834611263,2.346266238930426,2.2212139437172786,22298624
29.714,30.552906431015998,28.875093568984,28.768,29.86078360163392,27.675216398366082,0.049639610151967176,2.2912637859582903,0.08522485744486855,0.014054362859065798,2.336365183835599,2.2461623880809816,22462464
29.551,30.898846059459313,28.203153940540684,27.952000000000005,29.38666232960931,26.5173376703907,0.08248371232524122,2.3101824551820753,0.16586906020428976,-0.0009016355538073034,2.358398144250916,2.2619667661132348,22626304
29.657000000000004,30.696096241933347,28.61790375806666,28.759000000000004,29.606295107975967,27.91170489202404,0.07377305015979796,2.290444925427437,0.1283808811802866,0.019165219139309332,2.326774465890416,2.2541153849644577,22790144
29.134999999999998,31.194865286857368,27.075134713142628,28.474,29.933028443862558,27.014971556137443,0.08839841061659771,2.280265936255455,0.14191614338152586,0.034880677851669574,2.320151834578388,2.240380037932522,22953984
29.857000000000006,31.15929067415843,28.554709325841582,28.75,29.666100431175536,27.833899568824464,0.055869087885043356,2.2778104573488234,0.1023751450506514,0.009363030719435311,2.2987003393615346,2.256920575336112,23117824
30.254,31.46395206516622,29.04404793483378,28.904999999999994,30.016640679356414,27.793359320643575,0.04357466471038701,2.308295023441315,0.07105587965350835,0.016093449767265674,2.346843020252979,2.2697470266296507,23281664
30.017999999999994,30.89482153258231,29.141178467417678,28.638000000000005,29.456166242275987,27.819833757724023,0.05446831681668598,2.30406836271286,0.09783526828282389,0.011101365350548065,2.3296519856351536,2.2784847397905668,23445504
29.438,30.369824017720084,28.506175982279913,28.524,29.498106770328594,27.549893229671408,0.07344123676367513,2.2860865354537965,0.12065549978078667,0.02622697374656359,2.322529649867941,2.249643421039652,23609344
30.105999999999995,30.912848188942622,29.299151811057367,28.478999999999996,29.68424229929089,27.2737577007091,0.05017534324967221,2.278636175394058,0.07925445745459235,0.021096229044752068,2.316904041435857,2.240368309352259,23773184
30.04,31.222006768170132,28.857993231829866,29.239000000000004,29.98303561742702,28.494964382572988,0.04063231234613336,2.277263659238815,0.06700203200522047,0.014262592687046261,2.305881040630875,2.2486462778467553,23937024
30.247000000000003,30.976342854904335,29.517657145095672,28.910000000000004,30.140390182015448,27.67960981798456,0.04777250132368251,2.272483083605766,0.08279262848272496,0.012752374164640062,2.3176906880515005,2.2272754791600318,24100864
30.320999999999998,31.160112030660983,29.481887969339013,29.137,30.50848860731688,27.76551139268312,0.050482547825150534,2.292201665043831,0.07424096977236896,0.0267241258779321,2.3227774400659564,2.2616258900217057,24264704
29.407999999999998,30.389741310121966,28.42625868987803,28.434000000000005,29.376689768693822,27.491310231306187,0.06886207600020697,2.275355264544487,0.10897930934159815,0.028744842658815786,2.3132673700843336,2.2374431590046404,24428544
30.121000000000002,30.940102557681275,29.30189744231873,28.953999999999997,30.101346503894963,27.80665349610503,0.05512983681045521,2.266085994243622,0.11844416439890973,-0.0081844907779993,2.300139050786624,2.23203293770062,24592384
30.346999999999998,31.0457853747754,29.648214625224597,29.092999999999996,30.093100494950377,28.092899505049616,0.03772602923725363,2.268531873822212,0.054544933505843426,0.02090712496866383,2.311141798177143,2.2259219494672813,24756224
30.227000000000004,31.135955994534392,29.318044005465616,28.976999999999997,30.02807611522667,27.925923884773322,0.047657489001802625,2.286651962995529,0.07703068840172131,0.018284289601883934,2.320954850426656,2.252349075564402,24920064


==> data/progress-fruitbot-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
-2.56,-2.1082478555667943,-3.011752144433206,-2.6119999999999997,-2.3738068011046494,-2.85019319889535,0.5423378992204864,2.7075457662343974,0.8157048404372222,0.26897095800375054,2.708081249504577,2.7070102829642178,16384
-2.315,-1.844293084818164,-2.785706915181836,-2.322,-1.912786119492508,-2.731213880507492,0.14052456030622124,2.6880739669005074,0.1533827096386443,0.12766641097379816,2.700590636455383,2.6755572973456316,180224
-1.0560000000000003,-0.7070816714473145,-1.404918328552686,-1.251,-0.9500531608406559,-1.5519468391593438,0.07332631472187731,2.6128181099891665,0.08280500834851455,0.06384762109524007,2.6294921588291453,2.5961440611491877,344064
0.03400000000000001,0.30419252395282886,-0.23619252395282883,-0.472,-0.14279489675887463,-0.8012051032411254,0.05126671331624185,2.550457548101743,0.05863837736444944,0.04389504926803426,2.591582825985568,2.5093322702179175,507904
1.097,1.5980199596822464,0.5959800403177534,0.4330000000000001,0.8315737071107427,0.034426292889257526,0.042847151767152016,2.4905657062927884,0.0481712872395094,0.03752301629479463,2.537265507505354,2.443865905080223,671744
2.091,2.5415652006091904,1.6404347993908097,1.3800000000000001,1.938444267586301,0.8215557324136993,0.04883061267901208,2.439506007234255,0.05943632435890632,0.038224900999117836,2.4880295797564362,2.390982434712074,835584
3.2380000000000004,3.912874803204269,2.563125196795732,2.587,3.4806000223813784,1.693399977618622,0.0829846976480136,2.369650584459305,0.12500375610039574,0.040965639195631454,2.418329192618775,2.320971976299835,999424
5.078,6.735358138725605,3.4206418612743956,4.577999999999999,6.059052328582619,3.0969476714173796,0.13630523905158037,2.2914508680502577,0.18531969220442435,0.08729078589873639,2.3612296323974475,2.221672103703068,1163264
7.938999999999998,10.116165358901338,5.761834641098658,7.452,10.014509707298686,4.889490292701313,0.17811395752554132,2.260398364067078,0.22799786706254194,0.1282300479885407,2.351106814303175,2.1696899138309815,1327104
9.85,11.800707563936736,7.899292436063262,9.096,11.105383985205416,7.0866160147945845,0.23228574503834049,2.215770454208056,0.28986873573208644,0.17470275434459454,2.3054096224637246,2.1261312859523875,1490944
11.284,13.146150369868128,9.421849630131874,11.084999999999999,14.052161101120058,8.11783889887994,0.3040615548069278,2.177128688494364,0.3501237254388879,0.2579993841749677,2.268436136607953,2.085821240380775,1654784
12.831000000000003,15.040372987976456,10.62162701202355,12.681000000000001,15.42547973211682,9.936520267883182,0.29797702574481566,2.1593364268541335,0.3331817404051954,0.26277231108443594,2.2514748742861155,2.0671979794221516,1818624
14.464000000000002,16.45335265852991,12.474647341470098,12.105,14.130789969369975,10.079210030630026,0.31737785891940196,2.160660663743814,0.38562224695784425,0.24913347088095966,2.2559815792321176,2.0653397482555107,1982464
15.559999999999997,18.144975821937216,12.975024178062778,14.086000000000002,16.621189144817407,11.550810855182599,0.280495575380822,2.1510884587963424,0.31910765093590854,0.2418834998257354,2.257339893748196,2.044837023844489,2146304
16.571,18.83964915753847,14.302350842461534,15.660000000000002,18.80525038748905,12.514749612510956,0.27194790219267206,2.152945011357467,0.29819438170135815,0.24570142268398598,2.2585389577968904,2.0473510649180433,2310144
16.679000000000002,19.15593540489049,14.202064595109515,15.780999999999997,17.905807991325332,13.656192008674664,0.2702369311824441,2.1597402413686115,0.3090035351024205,0.2314703272624676,2.261511205966546,2.057969276770677,2473984
18.221999999999998,20.53619446028202,15.907805539717975,15.624999999999996,17.591078584390765,13.65892141560923,0.27180036331216484,2.1516072735190392,0.30711556348190605,0.2364851631424236,2.2730118969519637,2.030202650086115,2637824
17.901,20.394385048483286,15.407614951516713,16.374,18.952430530380834,13.795569469619162,0.25720093349615725,2.1577709103624025,0.30274410253728734,0.21165776445502715,2.2700454014943925,2.0454964192304126,2801664
20.05,21.746649639731196,18.353350360268806,17.448999999999998,20.044963982800994,14.853036017199004,0.2559423254802823,2.1677896410226825,0.3127483106803392,0.19913634028022537,2.2801546815084826,2.0554246005368824,2965504
19.468999999999998,21.94407353426115,16.993926465738845,18.295,20.840620749444035,15.749379250555968,0.25791255844136074,2.173967175682386,0.30322635649226015,0.21259876039046133,2.2740897610803827,2.0738445902843896,3129344
20.252999999999997,21.789646022999438,18.716353977000555,17.395999999999997,19.59156917449667,15.200430825503325,0.22727265103409683,2.191115679343542,0.27099843357551934,0.18354686849267432,2.29565152586352,2.0865798328235634,3293184
20.354,22.488058106050534,18.219941893949464,18.603999999999996,20.912233956946302,16.29576604305369,0.24906399666021267,2.200351014733314,0.3056807621320574,0.19244723118836793,2.297227548787504,2.1034744806791243,3457024
20.407999999999998,21.72354399394319,19.092456006056807,18.601000000000003,20.813652028675094,16.38834797132491,0.26217124468336495,2.212077687184016,0.3080514701723205,0.2162910191944094,2.3099762167177977,2.1141791576502347,3620864
19.952,21.926795179252778,17.977204820747225,18.735,21.115782434411006,16.354217565588993,0.2655539033934474,2.2083442052205404,0.34339797590540044,0.18770983088149443,2.314306038224494,2.102382372216587,3784704
21.409000000000002,22.852034649618645,19.96596535038136,19.451999999999998,21.0774956167274,17.826504383272596,0.2746820533648133,2.212341250975927,0.349935521028213,0.19942858570141353,2.319130767691014,2.1055517342608403,3948544
21.387,23.632836369818605,19.141163630181396,19.878999999999998,21.83332059805959,17.924679401940406,0.22828067758431034,2.204997571309407,0.26246440704242574,0.19409694812619493,2.288159197075747,2.121835945543067,4112384
22.176,24.16266655480984,20.189333445190158,20.262000000000004,21.949156187197858,18.57484381280215,0.2516386521980166,2.2049827247858045,0.31173715815402747,0.1915401462420058,2.2980924790716695,2.1118729704999395,4276224
22.270000000000003,24.143034970308886,20.39696502969112,20.643,22.72490801910171,18.56109198089829,0.2579680958762765,2.1877275546391806,0.3318048900294705,0.1841313017230825,2.2797099127775526,2.0957451965008085,4440064
22.627000000000002,24.001656684412513,21.252343315587492,21.133,22.604292289111854,19.661707710888145,0.2241093827101091,2.181851708392302,0.28652023368873525,0.16169853173148296,2.2852228263320997,2.0784805904525046,4603904
22.897,24.535902376592333,21.258097623407664,20.880000000000003,22.33228785025559,19.427712149744416,0.2989885099853078,2.1618830834825835,0.38049208228047626,0.21748493769013932,2.2835915820969688,2.0401745848681982,4767744
23.284999999999997,24.587015744912478,21.982984255087516,22.211000000000002,24.08641168813677,20.335588311863233,0.36188034017880755,2.158637012044589,0.5032947158470289,0.22046596451058614,2.298376616873662,2.018897407215516,4931584
23.637,24.77506897857731,22.498931021422692,22.249,24.091522455765464,20.406477544234534,0.3388652484863996,2.133370979130268,0.428627693843687,0.2491028031291122,2.265990318517823,2.000751639742713,5095424
23.761000000000003,25.28093716975407,22.241062830245937,21.921,22.98703423960021,20.85496576039979,0.3871039093161623,2.1302785019079846,0.5632731121010897,0.21093470653123497,2.273766882707945,1.986790121108024,5259264
24.252000000000002,24.788913400838535,23.71508659916147,21.762999999999998,23.031172306904704,20.494827693095292,0.3372168610493342,2.120699312289556,0.44884769781791867,0.22558602428074967,2.2644247718539097,1.9769738527252023,5423104
24.413999999999998,25.721021040381522,23.106978959618473,22.094999999999995,23.33444544050958,20.85555455949041,0.3789615151161948,2.101560683051745,0.5127527904940508,0.2451702397383389,2.259915967222997,1.9432053988804927,5586944
24.455,26.05317552227532,22.856824477724675,22.785,24.466459187729516,21.103540812270484,0.42403800040483464,2.0859245007236797,0.6421027429357242,0.205973257873945,2.235748277406771,1.9361007240405885,5750784
24.576,26.51515548628778,22.63684451371222,22.048000000000002,23.06841952156944,21.027580478430565,0.42949222105865675,2.0667215565840404,0.6304478835881483,0.22853655852916524,2.240015576534863,1.8934275366332178,5914624
24.048000000000002,25.716291341462878,22.379708658537126,22.326,24.48983086215166,20.16216913784834,0.3488546393190821,2.065275989969572,0.4566354641521997,0.24107381448596457,2.228797198149544,1.9017547817895997,6078464
24.287,25.372366758289566,23.201633241710432,22.535999999999998,24.6717724597906,20.400227540209396,0.3383268323416511,2.0729355638225875,0.4359753953870155,0.24067826929628672,2.2130682945460136,1.9328028330991616,6242304
25.029,26.678426870158237,23.379573129841763,21.638,23.3125196326111,19.963480367388904,0.35072011087710653,2.0808703497052194,0.4711622847130116,0.23027793704120147,2.2268946009294326,1.9348460984810065,6406144
24.648999999999994,26.554636114267353,22.743363885732634,22.022,24.05130431429098,19.992695685709016,0.36583511661738155,2.071925853192806,0.517425473201967,0.2142447600327962,2.2196107549668174,1.9242409514187948,6569984
24.121000000000002,25.330995454536918,22.911004545463086,22.305,23.45307883004609,21.15692116995391,0.341059703938663,2.090813457965851,0.4644569974061893,0.21766241047113663,2.221772239378533,1.9598546765531686,6733824
24.307,25.573001974721997,23.040998025278,21.561,22.974912656425424,20.147087343574576,0.34317160279800485,2.0899944563706723,0.4466318583134654,0.2397113472825443,2.2339406696675193,1.9460482430738253,6897664
24.45,25.870105629874057,23.02989437012594,22.147000000000002,23.272380380138202,21.021619619861802,0.27366678609202305,2.0777987713615103,0.36605178865101773,0.1812817835330284,2.2046050504580186,1.950992492265002,7061504
24.855,26.026326171482562,23.68367382851744,23.463,24.770578295934893,22.15542170406511,0.29427560555438204,2.061317985256513,0.4258351138707876,0.16271609723797648,2.1851946525779558,1.9374413179350702,7225344
24.666999999999998,26.03729230458322,23.296707695416774,22.969,25.150671148454784,20.78732885154522,0.30000222921371456,2.0774053409695625,0.405411783655732,0.19459267477169712,2.2015647698696155,1.9532459120695096,7389184
24.427999999999997,25.7294975989221,23.126502401077893,21.973,23.802841796440337,20.14315820355966,0.3240729873689513,2.08765353957812,0.4570717013841712,0.1910742733537314,2.216034236169243,1.959272842986997,7553024
24.753999999999998,25.861801426249304,23.64619857375069,22.806,24.074670169902326,21.537329830097676,0.2659011449043949,2.098957977195581,0.3289688715047629,0.20283341830402696,2.2155123726346773,1.9824035817564842,7716864
24.365999999999996,25.786339396059965,22.945660603940027,22.494,23.643619067343614,21.344380932656385,0.28815324511379004,2.0895769019921624,0.35608055211795026,0.22022593810962982,2.2389022593728565,1.9402515446114683,7880704
24.898000000000003,26.280648183740176,23.51535181625983,22.967999999999996,24.45335382990047,21.482646170099525,0.2789765586145222,2.0848649347821873,0.3518227972232667,0.20613032000577766,2.228663713901584,1.9410661556627906,8044544
24.872,25.956276717448088,23.787723282551912,22.796,24.3012919982515,21.2907080017485,0.33509708959609263,2.084816444416841,0.4818418722865208,0.18835230690566446,2.2340390780609116,1.9355938107727706,8208384
25.862999999999992,26.523121958428888,25.202878041571097,23.342,24.813684748850786,21.87031525114921,0.29322001192097863,2.0732905209064483,0.42673042644624853,0.15970959739570872,2.2345692845815166,1.91201175723138,8372224
25.348000000000006,27.576141826724687,23.119858173275325,23.136999999999993,25.427301508535496,20.84669849146449,0.298702242380629,2.0764987006783486,0.4054718920004695,0.19193259276078845,2.2398981040445394,1.9130992973121579,8536064
24.774999999999995,26.505897166211785,23.044102833788205,22.445,24.523707531135635,20.366292468864366,0.33249482279643416,2.089620109895865,0.47897575904375184,0.1860138865491165,2.2619225371444007,1.917317682647329,8699904
24.912,26.47673512135441,23.34726487864559,23.232000000000003,25.13607352799203,21.327926472007977,0.28653298038989305,2.0811496610442797,0.38740826707474973,0.18565769370503638,2.2540865853408625,1.9082127367476969,8863744
25.132,26.213654288578383,24.05034571142162,22.782,23.807619812601143,21.756380187398857,0.28769328078875933,2.10735309223334,0.36924697315925725,0.2061395884182614,2.259111756985022,1.9555944274816577,9027584
24.738,26.082379410731956,23.393620589268043,22.999999999999996,24.22219474716593,21.777805252834064,0.308988203232487,2.1258548339207963,0.3827296249688469,0.2352467814961271,2.2825008190854414,1.969208848756151,9191424
25.078,26.539025667125667,23.61697433287433,23.003999999999998,24.43346283617308,21.574537163826914,0.21059824144467706,2.1046447162826856,0.2945491860945376,0.12664729679481654,2.2587752556796024,1.9505141768857686,9355264
25.247,26.39797393541296,24.09602606458704,23.575,25.240678540415285,21.909321459584714,0.2544918973309298,2.096320904791355,0.3379678592540556,0.17101593540780402,2.241523502115266,1.9511183074674443,9519104
25.884999999999998,26.792394621980975,24.97760537801902,23.925999999999995,24.943557860762713,22.908442139237277,0.24421444106847048,2.092496256530285,0.32773293681274046,0.1606959453242005,2.231725376355513,1.9532671367050571,9682944
25.767000000000003,27.3534806963843,24.180519303615707,24.256999999999998,25.634135069628247,22.87986493037175,0.29214520209158457,2.0977793832619986,0.4959233914069792,0.08836701277618991,2.2323513278649467,1.9632074386590503,9846784
25.694000000000006,26.959987361706276,24.428012638293737,23.901,25.544657202703775,22.257342797296225,0.24433321241910252,2.0960465997457502,0.31930774863643574,0.1693586762017693,2.2296318364692227,1.9624613630222778,10010624
25.137,26.05544488130753,24.21855511869247,23.744,24.77085149851378,22.717148501486218,0.24537445732081933,2.1234848151604333,0.3506774711816629,0.14007144345997574,2.255890360360881,1.9910792699599855,10174464
25.555,27.111092863552816,23.998907136447183,23.712999999999997,25.15711253024132,22.268887469758674,0.22417006321872268,2.126987006763617,0.32638035254663955,0.12195977389080584,2.2577993202246773,1.9961746933025568,10338304
26.008,27.3728575017195,24.643142498280497,23.380999999999997,24.923870376927365,21.83812962307263,0.23927229320009546,2.1284361993273095,0.34745126561930434,0.1310933207808866,2.2488958858304384,2.0079765128241807,10502144
25.384,26.12404324197982,24.64395675802018,22.922000000000004,23.943633985339176,21.900366014660833,0.19708783881117892,2.139489028851191,0.25039296472256006,0.14378271289979777,2.2496462650466014,2.0293317926557806,10665984
26.616000000000003,27.385768796457747,25.84623120354226,23.713,25.215178751014673,22.21082124898533,0.21594170580307642,2.1246820822358132,0.28388535243390195,0.1479980591722509,2.2523161689780373,1.9970479954935891,10829824
25.528,26.82346748318898,24.232532516811016,22.725,24.315007861615786,21.134992138384217,0.2561016503100594,2.137297514081001,0.3233113801348413,0.18889192048527748,2.256872449073509,2.017722579088493,10993664
26.242,27.62186810963947,24.862131890360534,24.227000000000004,25.5619910112057,22.89200898879431,0.2217308767139911,2.1249794791142147,0.2922296322227633,0.1512321212052189,2.2475462048341934,2.002412753394236,11157504
25.688,26.70489527484397,24.671104725156027,23.953999999999997,25.57880275726009,22.329197242739905,0.22843082215016083,2.1297591601808863,0.3436755789504438,0.11318606534987785,2.253547925199093,2.0059703951626795,11321344
26.258999999999997,27.777838042715548,24.740161957284446,24.261000000000003,25.95930768708147,22.562692312918536,0.26451820159951844,2.152178586522738,0.39033076318683413,0.13870564001220276,2.2701137722734477,2.0342434007720285,11485184
26.627000000000002,28.135078578854568,25.118921421145437,24.633999999999997,26.200749501356228,23.067250498643766,0.2310571069208284,2.145674541592598,0.32587134354845476,0.13624287029320203,2.2460874173629217,2.045261665822274,11649024
26.049,27.627090301598738,24.47090969840126,24.204,26.15816068940095,22.24983931059905,0.25545654272039725,2.148091100653013,0.3301246043777641,0.18078848106303042,2.2455009862866833,2.0506812150193428,11812864
26.846000000000004,27.65251348407823,26.039486515921777,24.936,26.11722140177022,23.75477859822978,0.22008713015044723,2.135025449097157,0.34330808886705116,0.09686617143384328,2.2471986620446156,2.0228522361496983,11976704
26.880000000000003,27.633511778275565,26.12648822172444,24.758999999999997,25.652582117099485,23.86541788290051,0.19464580019315078,2.1356489082177483,0.2940102191096696,0.09528138127663191,2.253887867869402,2.017409948566095,12140544
26.468,27.818998149517608,25.117001850482392,24.893,26.31956966181116,23.466430338188843,0.19953952782476939,2.1482232972979545,0.270936269300318,0.12814278634922077,2.2592153064213667,2.0372312881745422,12304384
26.925,28.059365461392403,25.7906345386076,25.357999999999997,26.5750686094054,24.140931390594595,0.16160759095412985,2.141188483436902,0.20792419379642052,0.11529098811183919,2.2617230677232305,2.020653899150574,12468224
27.026,28.63425495491231,25.41774504508769,25.083,26.8443974565668,23.321602543433197,0.14045214370513948,2.1369468410809835,0.18609191262147834,0.09481237478880063,2.2536727921132447,2.0202208900487224,12632064
26.890000000000004,27.752148479091627,26.02785152090838,25.558,26.78868923778507,24.32731076221493,0.1684158265435447,2.1497341076533,0.24951325852912973,0.08731839455795967,2.262531784360082,2.0369364309465183,12795904
26.612000000000002,27.63297796254376,25.591022037456245,25.091,26.692477130651575,23.489522869348427,0.1670542383721719,2.149128838380178,0.2280397384412928,0.106068738303051,2.2337440983062646,2.064513578454091,12959744
27.195,28.299484042437918,26.090515957562083,24.896,26.132666486972134,23.659333513027867,0.18128235987387592,2.1489937350153925,0.24361109933745356,0.11895362041029828,2.2371577793841664,2.0608296906466186,13123584
27.281,28.793907465775746,25.76809253422425,25.478999999999996,27.044135457396575,23.913864542603417,0.17009119093418118,2.144596277177334,0.24294447071070363,0.09723791115765872,2.2358631503428588,2.053329404011809,13287424
27.676,28.620374925545992,26.731625074454005,25.553000000000004,26.322013003791227,24.78398699620878,0.19437621990218756,2.142830813427766,0.2788592096066861,0.10989323019768907,2.2413482631435944,2.0443133637119377,13451264
27.009000000000004,28.168184627227262,25.849815372772746,25.956,27.16733149880617,24.74466850119383,0.1439442538345853,2.128761384884516,0.20034149031187345,0.08754701735729717,2.2389902733847573,2.018532496384275,13615104
27.907999999999994,28.82422922895965,26.99177077104034,25.07,26.29646646917068,23.84353353082932,0.17761898868096365,2.1325926070412,0.2786776522349995,0.07656032512692779,2.2540709929273937,2.011114221155006,13778944
27.470999999999997,28.2375435408377,26.704456459162294,24.735999999999997,25.901651749022832,23.570348250977162,0.19321951968595386,2.115933453540007,0.2671858054171557,0.119253233954752,2.2466949734951664,1.9851719335848474,13942784
27.520999999999997,28.245644050551714,26.79635594944828,25.195999999999998,26.259618352605855,24.13238164739414,0.19266396636764205,2.1150670856237412,0.2973381412600947,0.08798979147518937,2.248163864058583,1.9819703071888997,14106624
27.764999999999997,28.659754156179226,26.87024584382077,25.665,26.959057572135027,24.37094242786497,0.14851688353034348,2.115040056904157,0.1999923855283561,0.09704138153233086,2.2616302198470777,1.9684498939612365,14270464
28.157999999999998,29.135402680577457,27.18059731942254,25.423000000000002,27.06719007417026,23.778809925829744,0.17353296399426954,2.1234494532148043,0.23900884540264314,0.10805708258589594,2.245485490643729,2.0014134157858794,14434304
27.370000000000005,28.492425944105005,26.247574055895004,25.493000000000002,26.926938980570654,24.05906101942935,0.155926741582031,2.119096280137698,0.2195423621230947,0.09231112104096727,2.2504133466545397,1.9877792136208556,14598144
27.829,28.788723397651637,26.869276602348364,25.505999999999997,26.199068539179205,24.81293146082079,0.148970640807723,2.1389743432402613,0.20612319619406116,0.09181808542138481,2.258308463922254,2.0196402225582686,14761984
28.176,29.033895098482326,27.31810490151767,26.071999999999996,27.17427764197592,24.96972235802407,0.13205895364905393,2.1319953183333085,0.16371789357482655,0.1004000137232813,2.2487078575799133,2.0152827790867036,14925824
27.683999999999997,28.666824501119095,26.7011754988809,25.288999999999998,26.139122932286853,24.438877067713143,0.14498101710341865,2.1319344888130827,0.19655162809543703,0.09341040611140028,2.240895236116632,2.0229737415095332,15089664
27.909,28.912089726794168,26.90591027320583,25.39,26.681131286895333,24.098868713104668,0.16295861952627697,2.138373733560244,0.21455703598483566,0.11136020306771827,2.237449168398347,2.0392982987221413,15253504
28.134000000000004,28.991370398369344,27.276629601630663,25.326,26.688748692899757,23.963251307100244,0.15454066029439364,2.1436629801988603,0.23598473938340397,0.07309658120538333,2.249212942548691,2.0381130178490294,15417344
28.151,29.14889227875558,27.15310772124442,26.156,27.625729226762534,24.686270773237464,0.1327601243276149,2.1348985900481545,0.19180268139336062,0.07371756726186915,2.235331402837541,2.034465777258768,15581184
27.226,28.529657930593757,25.92234206940624,24.852,26.483053647186384,23.220946352813616,0.15637564353334404,2.1316429962714514,0.22909361431534997,0.0836576727513381,2.235759323458841,2.027526669084062,15745024
28.032,28.762435486542103,27.301564513457897,25.764999999999997,26.556470151048032,24.973529848951962,0.15909610951008893,2.1234137733777363,0.22249716051565044,0.09569505850452743,2.213219541936096,2.0336080048193765,15908864
28.169,29.636149958252393,26.70185004174761,25.766,27.270022606213082,24.261977393786914,0.14328252604852115,2.121112650632859,0.17676755948145703,0.10979749261558527,2.2005610974908807,2.041664203774837,16072704
28.470000000000006,29.47485819895148,27.46514180104853,25.753999999999998,27.559221316071795,23.9487786839282,0.11499052682581043,2.1345969468355177,0.1392440224521301,0.09073703119949074,2.2203101063803286,2.048883787290707,16236544
28.773000000000003,29.909468653329252,27.636531346670754,26.421,27.425952237671023,25.416047762328976,0.12605575978135064,2.125576795140902,0.1680332813363068,0.08407823822639449,2.212307166308798,2.0388464239730064,16400384
28.314,29.60004198998322,27.02795801001678,25.843,27.464820273643166,24.221179726356834,0.16291520346421745,2.1299235463142394,0.23282475185326054,0.09300565507517436,2.227129209710549,2.0327178829179298,16564224
28.524,29.564242279471472,27.48375772052853,26.128999999999998,27.880150764497447,24.37784923550255,0.15087916233266388,2.132879369954268,0.22468487665171766,0.0770734480136101,2.2411802997995802,2.024578440108956,16728064
28.18,29.330930058691663,27.029069941308336,26.873,27.9556638444134,25.7903361555866,0.1442058005991081,2.1299486880501113,0.19255417165924044,0.09585742953897575,2.2439264957445464,2.015970880355676,16891904
28.374000000000002,29.419219594152352,27.328780405847652,25.839,27.278197345745188,24.39980265425481,0.13471349927907184,2.1245315353075664,0.1841487985155913,0.08527820004255239,2.2370129689223606,2.0120501016927723,17055744
28.814999999999998,29.655990487461064,27.97400951253893,26.627999999999997,27.363510706924103,25.89248929307589,0.1271167881165941,2.093195015192032,0.20905407580937857,0.045179500423809624,2.1976915598646083,1.9886984705194561,17219584
28.740000000000002,30.131445291773993,27.34855470822601,26.652000000000005,27.63005725803759,25.67394274196242,0.09882955601594097,2.1102340837319686,0.13233268931302242,0.06532642271885952,2.218290142944658,2.0021780245192793,17383424
28.601,29.856352141831128,27.34564785816887,26.549,27.625219773094695,25.472780226905304,0.16504306687662998,2.109616443018118,0.24823981966002806,0.0818463140932319,2.218249336289285,2.0009835497469513,17547264
28.528000000000002,29.373219498118686,27.682780501881318,26.55,27.962982660898568,25.137017339101433,0.1403418676772465,2.12292637526989,0.21381780304513748,0.06686593230935549,2.2330128951937964,2.0128398553459834,17711104
28.033000000000005,29.259898936343173,26.806101063656836,25.657999999999998,27.29386552014522,24.022134479854774,0.12780450358986853,2.1082602664828305,0.19428980318469827,0.06131920399503879,2.2177295411898,1.998790991775861,17874944
29.034999999999997,29.857912510538025,28.212087489461968,27.026999999999997,28.29772459644094,25.756275403559055,0.13036420277009403,2.1093629707892734,0.17144133193803504,0.08928707360215302,2.2213632569471846,1.9973626846313624,18038784
28.652000000000005,29.773292111806736,27.530707888193273,26.406,27.571231307509372,25.240768692490626,0.129249612474814,2.12296837468942,0.18653327076527226,0.07196595418435575,2.239820487805381,2.0061162615734593,18202624
28.665,29.106412505486645,28.223587494513353,26.483999999999998,28.0249879947618,24.943012005238195,0.14590990248446659,2.11972889105479,0.19830512028872388,0.0935146846802093,2.2325405640836453,2.0069172180259343,18366464
28.912,29.42642783750493,28.397572162495067,25.828999999999997,26.973792120867362,24.684207879132632,0.16349697406403715,2.1187352766593297,0.2459502226787002,0.08104372544937409,2.2315160193732373,2.005954533945422,18530304
28.047000000000004,28.80755308821936,27.286446911780647,26.891000000000002,28.245307572156342,25.53669242784366,0.14134418231745557,2.1291356613238652,0.1872265651162247,0.09546179951868643,2.2375949509594326,2.020676371688298,18694144
29.131,30.234734116533506,28.027265883466495,26.496,27.729808737203623,25.262191262796375,0.12926623042051985,2.1309957653284073,0.20094767728114785,0.057584783559891856,2.2348931890779236,2.027098341578891,18857984
29.269,29.875538539583427,28.66246146041657,26.750999999999998,27.89073198603882,25.611268013961176,0.11535950715187933,2.118306625386079,0.1694749077224646,0.06124410658129406,2.221533088038889,2.015080162733269,19021824
28.618000000000002,29.643600312012435,27.59239968798757,25.903,27.546472238889358,24.25952776111064,0.12422541851798688,2.1129903967181844,0.2031572737917154,0.045293563244258386,2.233940686759117,1.9920401066772517,19185664
28.916000000000004,29.93931031461625,27.892689685383758,26.637999999999998,27.861199084368526,25.41480091563147,0.16355524117437498,2.1120688552657767,0.21400736495613043,0.11310311739261952,2.2256831962953796,1.9984545142361738,19349504
29.343,30.303354622001685,28.382645377998315,26.945999999999998,28.076992484501993,25.815007515498003,0.14692314607867346,2.112333642939727,0.21055227551276207,0.08329401664458484,2.234169068938385,1.9904982169410688,19513344
28.995000000000005,30.122326483322382,27.867673516677627,26.209000000000003,27.652907545516683,24.765092454483323,0.15280515857351318,2.104622752467791,0.20163306880079337,0.10397724834623298,2.223662274105933,1.9855832308296493,19677184
28.660000000000004,29.520534717486754,27.799465282513253,26.605,27.64285596303148,25.56714403696852,0.13914884707580005,2.091031371553739,0.1863860597893457,0.09191163436225443,2.2069447707811447,1.975117972326333,19841024
28.741999999999997,30.168007012605475,27.31599298739452,26.625999999999998,28.090501280299883,25.161498719700113,0.1356796766010423,2.092838123937448,0.20872840682509075,0.06263094637699383,2.200495113333431,1.9851811345414643,20004864
28.991000000000003,29.962704173089733,28.019295826910273,26.788,27.985094816628994,25.590905183371007,0.13876064181483033,2.1041872556010883,0.1931909242603701,0.08433035936929056,2.2039580269253736,2.004416484276803,20168704
29.321000000000005,30.114025220279917,28.527974779720093,26.576999999999998,27.69515070540603,25.458849294593968,0.14188910138327623,2.082049818833669,0.18454526243000935,0.09923294033654313,2.179119639609316,1.9849799980580218,20332544
29.270999999999997,29.90560932864243,28.636390671357564,26.869999999999997,27.863347874613922,25.876652125386073,0.13870811630040403,2.086940335730712,0.2025457852157797,0.07487044738502836,2.1998802191299838,1.97400045233144,20496384
29.013999999999992,30.05451141271972,27.973488587280265,26.866000000000003,28.385981578835747,25.34601842116426,0.11277263231265047,2.0976392313838,0.15566128954256142,0.06988397508273952,2.1958843224025917,1.9993941403650086,20660224
28.779000000000003,29.73893176840857,27.819068231591437,26.913999999999998,28.137774489029738,25.690225510970258,0.12022850929448999,2.0899168570836384,0.20413509434748417,0.036321924241495815,2.1828870043974797,1.996946709769797,20824064
29.139,30.877611227388112,27.400388772611887,26.782,27.905741963263807,25.658258036736193,0.10353983205277469,2.0934294546643892,0.1746780901212454,0.03240157398430395,2.194582356096234,1.9922765532325448,20987904
28.889,29.729469511642154,28.048530488357844,26.786,28.011358722986866,25.560641277013136,0.1054952344934766,2.1036258548498155,0.14681510282266863,0.06417536616428457,2.212931887722861,1.9943198219767697,21151744
29.476,30.65417825476453,28.297821745235467,26.636000000000003,27.749770173779137,25.52222982622087,0.12106307971601679,2.107063461840153,0.18942731766327747,0.05269884176875611,2.2095653559577197,2.004561567722586,21315584
29.202999999999996,30.388723829565716,28.017276170434275,26.766,27.56265801947887,25.969341980521126,0.14370608354608214,2.101804675658544,0.1912142722939405,0.09619789479822377,2.197125675114811,2.0064836762022766,21479424
29.647999999999996,30.461557619348497,28.834442380651495,26.868999999999993,28.103661492069783,25.634338507930202,0.12828028329337632,2.1083609580993654,0.18242275144756154,0.07413781513919111,2.198561852924348,2.018160063274383,21643264
29.133,29.763429218866005,28.502570781133993,26.945999999999998,28.20041779324115,25.691582206758845,0.13832135374347362,2.1157496864597,0.1922055244873611,0.08443718299958614,2.213529087728326,2.017970285191074,21807104
29.345,30.171138608225036,28.518861391774962,27.259000000000004,28.320842267005798,26.19715773299421,0.1135558372130617,2.11522334565719,0.18270202524124401,0.0444096491848794,2.2280628185069213,2.0023838728074583,21970944
29.661,30.227911809719995,29.094088190280008,27.615000000000002,28.88571043121555,26.344289568784454,0.10900536004919555,2.0975726847847302,0.1479930496724121,0.07001767042597898,2.203253319301205,1.9918920502682553,22134784
29.547000000000004,30.558850285368347,28.53514971463166,26.476999999999997,27.641723572355257,25.312276427644736,0.126069114357233,2.102342209219933,0.19954200943419287,0.05259621928027315,2.2086916175902953,1.9959928008495709,22298624
29.48,30.486916083891803,28.473083916108198,27.558000000000003,28.766667034381268,26.34933296561874,0.10717320024656748,2.100426665445169,0.15378020947431492,0.06056619101882006,2.1988335179034992,2.0020198129868385,22462464
29.904000000000007,30.646525420440277,29.161474579559737,27.256999999999998,28.21607298992308,26.297927010076915,0.11373200101467466,2.0959557389219605,0.1547552475720108,0.0727087544573385,2.2169351546964187,1.9749763231475026,22626304
29.581,30.492322665141167,28.669677334858832,26.227999999999998,27.081941449983542,25.374058550016453,0.10659945592439417,2.0920046577850977,0.16595082802624295,0.0472480838225454,2.2114993119469175,1.9725100036232779,22790144
29.305999999999994,30.05385292671754,28.55814707328245,27.076,28.390528052192117,25.761471947807884,0.11733048908257233,2.0901432017485306,0.18908829310935865,0.04557268505578603,2.2032791074600313,1.9770072960370297,22953984
30.209000000000003,30.901263678088057,29.51673632191195,27.395999999999997,28.314065357150564,26.47793464284943,0.1311298733266691,2.0929591014981273,0.23835722388725952,0.023902522766078654,2.213074722464135,1.9728434805321193,23117824
29.18,29.975022012273875,28.384977987726124,26.131,27.159887263017673,25.102112736982328,0.10460633079831794,2.0901356945435206,0.14790278617359967,0.0613098754230362,2.2133746575390765,1.9668967315479646,23281664
29.884000000000004,30.88076677312198,28.887233226878028,26.529000000000003,27.732058186456502,25.325941813543505,0.1498735699647416,2.087794993321101,0.2365421619239117,0.06320497800557151,2.2094930689505454,1.966096917691657,23445504
29.174,30.385925740299296,27.962074259700703,26.178999999999995,27.419076207335657,24.938923792664333,0.1103831662253166,2.097119228541851,0.1823580334203448,0.03840829903028842,2.2243397396532623,1.9698987174304396,23609344
29.711000000000002,30.68411304584822,28.737886954151783,26.862000000000002,27.748011286609827,25.975988713390176,0.11463018634046114,2.09176213691632,0.152251766023617,0.07700860665730527,2.2123440036200384,1.971180270212602,23773184
29.656,30.44525534524639,28.866744654753607,27.248999999999995,29.27911058812075,25.21888941187924,0.1399822539184242,2.0992113610108696,0.2071455795371116,0.0728189282997368,2.2095880126526573,1.9888347093690821,23937024
29.175,30.040392974318603,28.309607025681398,27.214999999999996,29.346709407963473,25.08329059203652,0.15347847909045712,2.0857803732156754,0.21692630208856015,0.09003065609235408,2.2137619303995626,1.9577988160317883,24100864
29.921999999999997,30.63650402378153,29.207495976218464,26.385,27.42964587301152,25.340354126988483,0.11307660376187409,2.0931223407387733,0.18406474669734338,0.0420884608264048,2.2013173375648716,1.984927343912675,24264704
29.875,31.026904943994946,28.723095056005054,26.956,27.698377262582845,26.213622737417154,0.10206860882850981,2.092266458272934,0.1404045448864987,0.06373267277052092,2.2008451068805317,1.9836878096653356,24428544
29.389999999999997,30.492542516187015,28.28745748381298,27.160000000000004,28.070362565135454,26.249637434864553,0.12510944618843492,2.0863798558712,0.18173268359941142,0.06848620877745842,2.200063812807151,1.972695898935249,24592384
28.611,29.86881914439239,27.35318085560761,26.818000000000005,28.146674527489715,25.489325472510295,0.11937482782329116,2.098175613085429,0.20000911832487317,0.038740537321709165,2.1950190837022494,2.0013321424686086,24756224
29.705000000000002,30.469437701843653,28.94056229815635,26.518999999999995,27.99730612526634,25.04069387473365,0.10532901554834095,2.1059308027227717,0.15820863019504114,0.05244940090164077,2.2183301660210604,1.993531439424483,24920064


==> data/progress-fruitbot-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
-2.3419999999999996,-2.0414405216932923,-2.642559478306707,-2.589,-2.2705208013072125,-2.9074791986927875,0.5346135736753543,2.7076627214749656,0.8301925739331704,0.23903457341753825,2.707929733176722,2.707395709773209,16384
-1.8189999999999997,-1.4360522228815003,-2.2019477771184994,-1.637,-1.35323777559372,-1.92076222440628,0.08653567558309679,2.6069004068772,0.12851639386488592,0.044554957301307645,2.657563839742357,2.5562369740120428,180224
-1.338,-1.010805868023279,-1.6651941319767212,-1.427,-1.1468553944834918,-1.7071446055165083,0.11912102257677659,2.5764211624860764,0.1865516410854372,0.05169040406811598,2.644556131502791,2.508286193469362,344064
-0.998,-0.664089832439921,-1.3319101675600789,-1.0110000000000003,-0.7117191954033807,-1.31028080459662,0.0712725609793172,2.513577508926392,0.10424114467499562,0.038303977283638775,2.5793351631425985,2.4478198547101853,507904
-0.6299999999999999,-0.021575805872251497,-1.2384241941277483,-0.632,-0.2910659887896193,-0.9729340112103807,0.08287345091036206,2.4798831393321357,0.11916816223168747,0.04657873958903667,2.5645371192865434,2.395229159377728,671744
-0.16699999999999998,0.3876359166155759,-0.7216359166155759,-0.25600000000000006,0.261227222794779,-0.7732272227947792,0.0443021256787081,2.439763826131821,0.06204670650863997,0.026557544848776232,2.5403283152296536,2.339199337033988,835584
0.16,0.7857635336131373,-0.46576353361313727,-0.07499999999999998,0.6245462815282489,-0.7745462815282488,0.08289902148923521,2.4715095996856684,0.14927065142100326,0.016527391557467172,2.557227278052438,2.3857919213188987,999424
0.7309999999999999,1.4276125178318286,0.03438748216817111,0.5639999999999998,1.2038624852263178,-0.07586248522631811,0.038025730716374974,2.49580931464831,0.04973379303684167,0.02631766839590828,2.56389402101361,2.42772460828301,1163264
1.691,2.5697428520335173,0.812257147966483,1.345,2.3792654398170714,0.31073456018292855,0.04889885792702743,2.4877182632684702,0.07308217158557279,0.02471554426848208,2.5664430819501542,2.408993444586786,1327104
2.444,3.669538249097106,1.2184617509028939,2.1430000000000002,3.621046345687442,0.6649536543125587,0.14736971791523196,2.4377518574396766,0.2758769990131034,0.018862436817360495,2.509673538376349,2.365830176503004,1490944
3.597,5.6205960565290685,1.573403943470931,3.6129999999999995,5.994193188298673,1.2318068117013263,0.16845111331592,2.4261241217454277,0.2926516347379873,0.04425059189385275,2.491909232960183,2.3603390105306725,1654784
4.937,7.731247841548777,2.1427521584512235,4.927,7.533050843709692,2.320949156290307,0.1055118868593126,2.4072221547365187,0.15795881288966246,0.053064960828962754,2.46186580124815,2.3525785082248873,1818624
6.5120000000000005,9.827532536411006,3.196467463588994,6.708,10.354899505059059,3.061100494940942,0.16026470998767758,2.394317661722501,0.21754936375249292,0.10298005622286224,2.459313786988843,2.329321536456159,1982464
8.418000000000001,11.532186250049925,5.303813749950078,8.184999999999999,11.631305993378996,4.738694006621001,0.1721093752731879,2.3804586311181386,0.20408443627712516,0.14013431426925063,2.4300007976428395,2.3309164645934377,2146304
10.402,14.648301449496962,6.155698550503037,10.833000000000002,15.179628693596914,6.48637130640309,0.16830368271718418,2.3744088590145114,0.21222909097958934,0.12437827445477903,2.435512429108503,2.3133052889205197,2310144
12.427,16.42545232558799,8.42854767441201,12.693000000000001,16.510680054692905,8.8753199453071,0.17686270326375958,2.4002720336119334,0.23763905325518372,0.11608635327233544,2.44225954386666,2.3582845233572067,2473984
13.006,16.03649896881685,9.97550103118315,13.660000000000002,17.457306940451353,9.86269305954865,0.19203419964760537,2.379030403494835,0.2936493960258965,0.09041900326931424,2.414155394730743,2.3439054122589273,2637824
14.470999999999998,18.85437643831784,10.087623561682157,15.597999999999999,19.0263751253327,12.1696248746673,0.17580307479947802,2.3915770481030147,0.20484200007288877,0.14676414952606726,2.43795565849214,2.3451984377138895,2801664
17.686,20.496317419794426,14.875682580205574,16.808,19.58497245215,14.031027547849998,0.1835801462953289,2.3794266482194266,0.2379400688151147,0.1292202237755431,2.4028448829571016,2.3560084134817516,2965504
17.942,20.746167612679386,15.137832387320614,17.675,21.250159437004175,14.099840562995826,0.2145807690918445,2.3603308816750848,0.26822016250301073,0.1609413756806783,2.4066716584788566,2.313990104871313,3129344
18.52,21.39200278551397,15.64799721448603,18.089,20.817979479585727,15.360020520414269,0.180884355554978,2.355283916989962,0.21190049169859876,0.14986821941135725,2.3799655814596057,2.3306022525203187,3293184
18.901000000000003,21.657310758967505,16.144689241032502,19.142,21.70367445238461,16.580325547615388,0.1795915034599602,2.3343717783689497,0.2524421476394813,0.10674085928043908,2.3714697550039734,2.297273801733926,3457024
19.668999999999997,21.312693706260383,18.02530629373961,19.612,21.592791760887547,17.63120823911245,0.21114395987242457,2.3327851523955667,0.27333909413465984,0.14894882561018927,2.385716828174928,2.2798534766162053,3620864
19.955000000000002,22.209627463684413,17.70037253631559,20.088,23.10546184731473,17.070538152685273,0.20493686391661564,2.3348104963699976,0.2889288751293072,0.1209448527039241,2.378714759030714,2.2909062337092814,3784704
21.106999999999996,23.418571110738316,18.795428889261675,21.156,23.563397765222856,18.74860223477714,0.12620972460135813,2.339653894305229,0.1641401945184336,0.08827925468428267,2.377883137348001,2.301424651262457,3948544
20.719,23.312370201108976,18.125629798891026,21.683,23.291620837860805,20.074379162139195,0.1762725862053533,2.3356769611438115,0.25047068349145896,0.10207448891924767,2.3589145571598915,2.3124393651277315,4112384
21.519,23.359290466203635,19.67870953379636,22.299000000000003,23.803981395233844,20.794018604766162,0.24978438854838408,2.32716048459212,0.33407123492945967,0.1654975421673085,2.372832328200749,2.2814886409834907,4276224
21.947,24.280855393977955,19.613144606022043,21.995,23.41223145604379,20.57776854395621,0.22421328900381923,2.335321350892385,0.342097472601691,0.10632910540594748,2.3659192293306526,2.3047234724541172,4440064
22.294,24.7824139527016,19.8055860472984,22.041,23.67473467858156,20.40726532141844,0.27946805128206803,2.3240107893943787,0.39219076715899814,0.16674533540513792,2.361894068069008,2.286127510719749,4603904
23.33,24.704016011551538,21.95598398844846,22.945,23.971384430902965,21.918615569097035,0.3050476226645211,2.335751809676488,0.423521791586008,0.18657345374303425,2.387132757810156,2.28437086154282,4767744
23.466,24.805411811206696,22.126588188793306,22.753,23.67508513706707,21.83091486293293,0.25410609037304915,2.324545822540919,0.36591483918285955,0.14229734156323876,2.3543106516549788,2.2947809934268593,4931584
22.955000000000002,24.244521228983846,21.665478771016158,22.657999999999998,24.019269995261777,21.29673000473822,0.29235343146137893,2.330444688598315,0.5162714786330669,0.06843538428969098,2.3732365068413506,2.28765287035528,5095424
22.963999999999995,24.413208059596684,21.514791940403306,22.622000000000003,23.752042477077744,21.491957522922263,0.26124943755567076,2.320562302072843,0.37920554553851427,0.14329332957282725,2.365584588125545,2.275540016020141,5259264
23.266999999999996,24.99443769786351,21.53956230213648,23.779,25.151424497012496,22.406575502987504,0.34610117838407556,2.3124565343062082,0.5456878096134956,0.14651454715465556,2.356765782616586,2.2681472859958305,5423104
23.328,25.390613875644203,21.265386124355796,23.001,24.25580237487821,21.74619762512179,0.2451145569172998,2.3193690528472266,0.34287182201993227,0.14735729181466736,2.372752099059787,2.2659860066346664,5586944
23.379,24.89098842588163,21.867011574118372,23.375999999999998,24.65948899488854,22.092511005111454,0.19748570102577406,2.3194642523924514,0.28401098333153757,0.11096041872001054,2.3524175111362164,2.2865109936486863,5750784
23.738999999999997,25.912492351033237,21.565507648966758,23.709,24.988581572233674,22.429418427766326,0.2707631647121161,2.3017073134581247,0.44568940414461083,0.09583692527962134,2.3429672067212217,2.2604474201950278,5914624
24.257000000000005,25.656907496944,22.85709250305601,23.535999999999994,24.514582648527956,22.557417351472033,0.2372725883498788,2.300649754206339,0.39954525995959805,0.07499991674015954,2.3467626736443643,2.254536834768314,6078464
24.453999999999997,26.190088707410997,22.717911292588997,23.191,24.406635224892728,21.97536477510727,0.2902295609780898,2.323667065302531,0.44661207190618474,0.1338470500499948,2.36446208316412,2.2828720474409416,6242304
23.848,24.859027200425388,22.83697279957461,24.162999999999997,25.252045912714422,23.07395408728557,0.2055879003368318,2.316889610886574,0.2956455181125727,0.11553028256109088,2.3614934952465214,2.2722857265266265,6406144
24.176,26.38419473778922,21.967805262210778,23.607999999999997,25.272,21.943999999999996,0.19304905477911233,2.3139774302641554,0.3092250453829783,0.07687306417524635,2.3617338717816168,2.266220988746694,6569984
24.581,26.303146625580993,22.858853374419006,24.274,25.621064957602268,22.926935042397734,0.2015427758917212,2.31970023115476,0.25777098616685734,0.14531456561658507,2.3661666214903705,2.2732338408191493,6733824
24.187,25.323371858152075,23.050628141847927,24.665999999999997,25.63433052208427,23.697669477915724,0.19793269007156286,2.3028660277525583,0.32185345387591113,0.07401192626721459,2.34591009741748,2.259821958087637,6897664
24.987000000000002,25.950348846472554,24.02365115352745,24.366000000000003,25.620832259706454,23.111167740293553,0.20985785992816086,2.3116365065177282,0.28249214575437676,0.13722357410194494,2.3700577963947875,2.253215216640669,7061504
24.723999999999997,25.701130492820685,23.74686950717931,24.026,25.745192833861285,22.306807166138714,0.16893656621687111,2.3251495152711867,0.22916126343464238,0.10871186899909985,2.3627733307325176,2.287525699809856,7225344
24.881,26.678244835852922,23.083755164147078,24.291000000000004,25.62612883273488,22.955871167265126,0.2470664092650016,2.3081162611643475,0.3621440849935521,0.1319887335364511,2.3409198716605535,2.2753126506681416,7389184
24.759000000000004,26.155735121631874,23.362264878368133,24.677,25.888404556702675,23.465595443297325,0.28719576465276375,2.3200615723927815,0.48861652734855976,0.08577500195696772,2.3615177451202527,2.2786053996653104,7553024
25.776000000000003,26.559022349617177,24.99297765038283,25.758000000000003,26.8309846224434,24.685015377556606,0.22085965216780695,2.33369565208753,0.3284056539489517,0.11331365038666222,2.3733140858612187,2.294077218313841,7716864
25.7,26.817157106229914,24.582842893770085,25.317,26.800240034519025,23.833759965480976,0.15145342714774107,2.3297851264476774,0.25763280863631405,0.04527404565916811,2.3779473875522914,2.2816228653430635,7880704
25.270999999999997,26.67103178535346,23.870968214646535,23.982999999999997,25.231615633411657,22.734384366588337,0.2613620282926906,2.3159908493359884,0.325586560947417,0.1971374956379642,2.3396129085137365,2.2923687901582404,8044544
25.077,26.48375548692728,23.670244513072724,24.629,25.95776973174437,23.300230268255632,0.21511278795078398,2.3438488711913426,0.3667052653587609,0.06352031054280705,2.375814881011545,2.31188286137114,8208384
25.237000000000002,26.615775181093714,23.85822481890629,25.262,26.646014450791608,23.877985549208393,0.18440670529380437,2.329937094449997,0.2702024141226314,0.09861099646497735,2.380734758616766,2.2791394302832275,8372224
25.585999999999995,27.288276123312542,23.883723876687448,25.281999999999993,26.601915148787974,23.962084851212012,0.23692892567875484,2.328396075963974,0.3689039203376668,0.1049539310198429,2.379859363724133,2.2769327882038146,8536064
25.483,26.172551303385035,24.793448696614966,25.529000000000003,26.278098791882623,24.779901208117384,0.19615706528226534,2.341251292824745,0.28421527230538235,0.10809885825914832,2.374150046022919,2.308352539626571,8699904
25.526,26.51452617567771,24.53747382432229,25.553999999999995,26.480090708300214,24.627909291699776,0.23710349655399718,2.335098323225975,0.3818641881105174,0.09234280499747693,2.3755620922409593,2.294634554210991,8863744
25.706000000000007,27.141961002255986,24.270038997744027,25.723000000000003,26.855546246296374,24.59045375370363,0.16188677726313466,2.346923852960269,0.27554888178280545,0.048224672743463884,2.390445669124715,2.303402036795823,9027584
25.794,27.156293654099585,24.431706345900416,25.392999999999997,26.67375797869855,24.112242021301444,0.17174138020103175,2.342541714509328,0.2899928774893096,0.053489882912753944,2.38653066101587,2.2985527680027857,9191424
25.419000000000004,26.929049336942345,23.908950663057663,24.767999999999997,25.901073695749748,23.634926304250246,0.26571611647183696,2.348735106984774,0.4616033874648285,0.06982884547884544,2.3843067931436104,2.3131634208259375,9355264
26.090999999999998,26.949294238591868,25.232705761408127,24.858,26.193535847515896,23.522464152484105,0.22861701939254994,2.3448234766721727,0.3683676355493268,0.0888664032357731,2.3712064077258743,2.318440545618471,9519104
25.726999999999997,26.676737332108196,24.777262667891797,25.733999999999998,26.93280940937248,24.535190590627515,0.15167926651580874,2.327070333560308,0.2795903522462279,0.02376818078538956,2.3682420674557303,2.2858985996648853,9682944
26.070999999999998,27.048624160912563,25.093375839087432,24.966,26.77261119226025,23.159388807739752,0.14875808080347871,2.3240912109613423,0.24494260316220887,0.052573558444748564,2.350408217817344,2.2977742041053406,9846784
25.98,27.372767030052046,24.587232969947955,25.706,26.346206216777063,25.065793783222936,0.227949344428877,2.3245480318864185,0.32802403309365435,0.12787465576409962,2.357015975077384,2.292080088695453,10010624
26.272,27.316067047655466,25.22793295234453,26.175,27.65514357411705,24.69485642588295,0.22147261730084816,2.317998234430949,0.3566990102487691,0.08624622435292723,2.3525241677811004,2.283472301080798,10174464
25.298000000000002,27.06859199139723,23.527408008602773,25.222,26.211007583388522,24.23299241661148,0.16711286585777996,2.3353207131226856,0.2648572676798916,0.0693684640356683,2.3791532077328785,2.2914882185124927,10338304
26.540999999999997,27.64703300131596,25.434966998684033,26.063,27.096808976552243,25.029191023447755,0.18597402434485652,2.3343080719312033,0.26591839475413126,0.10602965393558177,2.3694416717038327,2.299174472158574,10502144
25.729999999999997,27.501919862747744,23.95808013725225,25.814999999999998,27.406887244750706,24.22311275524929,0.22083467555542785,2.347167181968689,0.3325894229923013,0.1090799281185544,2.379808787467321,2.3145255764700567,10665984
25.875999999999998,27.21108951010784,24.540910489892156,25.476,26.775639950140036,24.176360049859962,0.21153556839562948,2.347563947240512,0.3636968385559177,0.059374298235341266,2.375652042930889,2.3194758515501346,10829824
26.278000000000002,27.766333296005975,24.78966670399403,26.019999999999992,27.422105559506836,24.61789444049315,0.20620080640849964,2.3344240993261343,0.3139638088757843,0.098437803941215,2.3765530967478044,2.292295101904464,10993664
25.839,26.58241711037613,25.095582889623866,25.875999999999998,27.285391357998193,24.466608642001802,0.2354740427806973,2.341118470827739,0.4392084705625361,0.03173961499885852,2.3819380707152815,2.300298870940196,11157504
25.785000000000004,27.238920561791467,24.33107943820854,25.750000000000007,26.746152598751824,24.75384740124819,0.22940097721293568,2.3228919168313342,0.4434966497098075,0.015305304716063811,2.3701291032387326,2.275654730423936,11321344
26.576999999999998,27.890507137399716,25.26349286260028,26.439000000000004,27.768822920542434,25.109177079457574,0.16656992289548114,2.3194802204767866,0.22830721432436926,0.10483263146659302,2.3490698282033673,2.289890612750206,11485184
26.774,28.310523348341963,25.23747665165804,26.417,27.372615508455155,25.461384491544848,0.20203772628058986,2.3503596971432366,0.32872948534590274,0.075345967215277,2.3685981212372074,2.3321212730492658,11649024
26.517000000000003,27.752824016597835,25.28117598340217,26.207,27.339263661873858,25.074736338126144,0.27433772689352426,2.3190227379401525,0.46380602456216957,0.08486942922487895,2.3434865355089314,2.2945589403713735,11812864
26.964,28.363129729510455,25.564870270489543,26.299,27.749802881166147,24.848197118833852,0.18621801550810535,2.3233223348855976,0.32128291284144606,0.051153118174764645,2.3496014052214673,2.297043264549728,11976704
27.131999999999998,28.632451931919178,25.631548068080818,26.394,28.00186939768129,24.786130602318707,0.16689224631603186,2.325755248467128,0.26537555468174845,0.06840893795031529,2.3614353279700517,2.290075168964204,12140544
26.546999999999997,28.091429020706354,25.00257097929364,26.601,28.023346301011113,25.178653698988885,0.1997852512945731,2.3517673979202907,0.32174152703180425,0.07782897555734196,2.3783599192736395,2.3251748765669418,12304384
26.761000000000003,28.101809084098107,25.420190915901898,26.575,27.531098844262452,25.618901155737547,0.14814613748652236,2.3307653009891505,0.2512219299878727,0.04507034498517205,2.3750812791723894,2.2864493228059115,12468224
27.710999999999995,28.912769112600248,26.50923088739974,26.906,28.021241677843864,25.790758322156133,0.17485791034996506,2.3040781209866203,0.3044569630984274,0.04525885760150272,2.356707442042319,2.251448799930922,12632064
27.125,28.21797987172683,26.03202012827317,26.72,27.918240376552216,25.52175962344778,0.2114538565122832,2.3009272158145904,0.40076825599610777,0.022139457028458626,2.3385073143928747,2.263347117236306,12795904
27.528999999999996,28.389644525922286,26.668355474077707,26.393,27.6181371351812,25.1678628648188,0.14583370892796665,2.306342303752899,0.2749184154795933,0.016749002376340055,2.360150029969038,2.2525345775367605,12959744
27.080000000000002,28.290999587118016,25.869000412881988,26.544999999999995,27.69580189433281,25.39419810566718,0.12871443825618673,2.3312556763490044,0.1933113134445242,0.06411756306784924,2.363009766014923,2.299501586683086,13123584
27.369999999999997,28.35226269398771,26.387737306012284,26.788999999999998,27.647643697932963,25.930356302067032,0.1665634580577413,2.324672068158786,0.2793609126156126,0.05376600349987003,2.3440130475013743,2.3053310888161973,13287424
26.802000000000003,27.829159189220448,25.77484081077956,26.454,27.23654967893419,25.671450321065812,0.20242931412843362,2.3265552769104643,0.33261825281878377,0.07224037543808348,2.3623973379517493,2.290713215869179,13451264
27.494,28.517544820708892,26.470455179291108,26.576,27.62927299405235,25.52272700594765,0.12028924622572956,2.3220353662967685,0.16339724996605734,0.07718124248540179,2.3463576763578264,2.2977130562357106,13615104
27.342000000000002,28.88172594964169,25.802274050358314,27.435000000000002,28.83781324487617,26.032186755123835,0.21472668165030578,2.333092627922694,0.3357231128389463,0.09373025046166529,2.3652721105773997,2.3009131452679883,13778944
26.917,28.629413793450638,25.204586206549365,26.174,27.667674663372182,24.680325336627817,0.2216028613814463,2.3413111428419753,0.3240829407666314,0.1191227819962612,2.3594612231347414,2.323161062549209,13942784
27.086000000000002,28.795679502128984,25.37632049787102,26.93,28.174628458617267,25.685371541382732,0.1957873775002857,2.3057223329941428,0.3888792884176607,0.0026954665829106994,2.3422511740238283,2.269193491964457,14106624
27.909,28.639813929807033,27.178186070192965,27.749000000000002,29.151301322826164,26.34669867717384,0.1797185376907388,2.3389017810424173,0.2580834222416277,0.10135365313984993,2.365300493402896,2.312503068681939,14270464
27.65,28.799713007667563,26.500286992332434,27.137999999999998,28.219487864009576,26.05651213599042,0.17698363931849595,2.3255949467420574,0.29009222231358023,0.06387505632341166,2.3610791035568384,2.2901107899272763,14434304
27.410000000000004,28.8418030590832,25.978196940916806,25.939,27.386614934987893,24.491385065012107,0.2928494181483984,2.3263703912496565,0.47199151306500503,0.11370732323179172,2.3571063835788446,2.2956343989204684,14598144
26.923999999999996,27.867283626487808,25.980716373512184,25.784999999999997,27.553633653417233,24.01636634658276,0.19051898944502071,2.3275600800911587,0.26518300410746004,0.11585497478258137,2.366967167017651,2.2881529931646662,14761984
27.464999999999996,28.589128551367676,26.340871448632317,26.660000000000004,27.321074882293985,25.998925117706023,0.1619736476646115,2.3558922469615937,0.21440352907804247,0.10954376625118054,2.401137802672602,2.3106466912505854,14925824
27.389999999999997,28.735421866925016,26.044578133074978,26.494999999999997,27.756310826085304,25.23368917391469,0.18198939285551505,2.3182272950808205,0.27306598216047256,0.09091280355055753,2.363492922919387,2.272961667242254,15089664
27.314999999999998,28.316980538733162,26.313019461266833,27.377000000000002,28.707030450779232,26.046969549220773,0.20188982402905817,2.3390308370192847,0.30459849860744775,0.0991811494506686,2.368196735810242,2.3098649382283276,15253504
28.144,28.941686655272605,27.346313344727392,27.026000000000003,28.549989501276176,25.50201049872383,0.21030608752431967,2.3223792692025507,0.3403068664345234,0.08030530861411594,2.3545830723821717,2.2901754660229297,15417344
28.139,28.63143172115533,27.64656827884467,27.720999999999997,28.682160236381005,26.759839763618988,0.16289262669160962,2.3204430520534514,0.35560243242733847,-0.029817179044119263,2.348159315060494,2.2927267890464087,15581184
27.590999999999998,28.711298620904262,26.470701379095733,26.583999999999996,27.86089623697464,25.307103763025353,0.23963416992531467,2.329637155930201,0.4188305358428961,0.06043780400773324,2.357166955173194,2.302107356687208,15745024
27.369999999999997,28.355748446613028,26.384251553386967,26.746000000000002,27.977991883090148,25.514008116909856,0.17254222293073931,2.317036730051041,0.25217578205212215,0.09290866380935647,2.3581353744064923,2.2759380856955893,15908864
27.881,28.792871153179,26.969128846821,27.119000000000007,28.664635468019554,25.57336453198046,0.17910911620128894,2.3388652016719185,0.3007013640592371,0.0575168683433408,2.373015221529638,2.304715181814199,16072704
27.85,28.45063299942644,27.249367000573564,27.006000000000007,28.136674135195467,25.875325864804548,0.13424981565525135,2.3312300393978758,0.22622601853284646,0.04227361277765623,2.3449650353781166,2.317495043417635,16236544
27.663999999999998,28.98215173633387,26.345848263666127,26.743000000000002,28.065377026418716,25.42062297358129,0.1395278804780294,2.327774972716967,0.20653286218606037,0.07252289876999839,2.3481221667996626,2.307427778634272,16400384
28.743000000000002,29.89935677885331,27.586643221146694,27.226,28.23938245494976,26.21261754505024,0.17420091805979607,2.3227886070807777,0.26433142672637583,0.08407040939321629,2.352694710069012,2.2928825040925433,16564224
27.576,28.34472882084647,26.80727117915353,27.839,29.171354682507626,26.50664531749237,0.15090083653728165,2.3306844234466557,0.23946533031924994,0.062336342755313356,2.3782789785966263,2.283089868296685,16728064
27.974,28.873457614343224,27.074542385656777,27.540999999999997,28.888304345721483,26.19369565427851,0.17694618923900024,2.3173684626817703,0.29128709566566785,0.06260528281233262,2.345798527083543,2.288938398279998,16891904
28.038999999999998,29.152287474105407,26.92571252589459,27.443,28.12124847954124,26.764751520458763,0.18915010866864268,2.317458594838778,0.393822783446796,-0.01552256610951061,2.3582641822772072,2.276653007400349,17055744
28.938,29.915525447239098,27.9604745527609,28.708,29.81297782783185,27.603022172168146,0.1284919660072773,2.3173815935850146,0.2340609160599743,0.02292301595458028,2.3509904880355785,2.2837726991344507,17219584
28.195,29.766383148694167,26.623616851305833,27.867,28.491132197535105,27.242867802464897,0.1749058425426483,2.315951724847158,0.3268569683685463,0.022954716716750312,2.3483460235026934,2.2835574261916225,17383424
27.913,29.353222552246702,26.472777447753298,27.622000000000003,29.052907404411624,26.191092595588383,0.09611385354461766,2.356152083476384,0.13691678701344082,0.055310920075794495,2.388232189931693,2.3240719770210747,17547264
27.663999999999998,28.839229339320628,26.488770660679368,26.988999999999997,28.022348440749777,25.955651559250217,0.20961795986319576,2.345157547791799,0.30229867602416705,0.11693724370222447,2.3808299292099435,2.3094851663736544,17711104
27.971999999999998,29.53669038470874,26.407309615291254,27.094,28.421442654128608,25.766557345871394,0.13399921774398535,2.348294121026993,0.27411114403004033,-0.006112708542069661,2.3907221075655554,2.3058661344884306,17874944
27.986,29.139960137959715,26.832039862040286,26.830000000000002,28.108280094501986,25.551719905498018,0.22458405715879048,2.311485223968824,0.35041652520042316,0.09875158911715781,2.360060484575553,2.2629099633620955,18038784
27.259000000000004,28.4513795536657,26.06662044633431,26.953999999999997,28.112587070530303,25.79541292946969,0.26644821359465515,2.329219011465708,0.5112122537600737,0.021684173429236564,2.3615697696671134,2.2968682532643028,18202624
27.796,28.9697478434485,26.6222521565515,27.357999999999997,28.011541123419175,26.70445887658082,0.1406153877343361,2.3377533177534735,0.25189512408086123,0.029335651387810996,2.3899582464796216,2.2855483890273254,18366464
27.863,29.047804203233596,26.678195796766403,27.456,28.647051636160246,26.264948363839753,0.19333415551421537,2.3145715345939,0.33748506451133187,0.04918324651709885,2.357720952827418,2.2714221163603825,18530304
28.515000000000004,29.437369231923967,27.59263076807604,27.53,28.462855830233163,26.59714416976684,0.22868040206376464,2.3370093494653705,0.40209680783049484,0.05526399629703441,2.362304636313022,2.3117140626177193,18694144
27.903999999999996,28.999063468480248,26.808936531519745,28.069,28.93542310680175,27.20257689319825,0.18087420306789376,2.3292020698388423,0.2874285241572541,0.07431988197853338,2.3758774035850028,2.2825267360926818,18857984
28.379,29.3143015556493,27.4436984443507,27.945,29.049647002440146,26.840352997559854,0.12824637392380583,2.3484343975782394,0.21130985196098115,0.04518289588663052,2.3731917141163197,2.323677081040159,19021824
27.983000000000004,28.98893290034674,26.97706709965327,27.994,28.731756057243857,27.256243942756143,0.1280911391600966,2.3287939200798666,0.18387360479842288,0.07230867352177031,2.364651194611505,2.2929366455482283,19185664
28.586000000000002,29.68144694075067,27.490553059249333,28.625,29.53362808673296,27.71637191326704,0.2154301762658481,2.324344847599665,0.3982038846752878,0.03265646785640838,2.362144758854139,2.2865449363451913,19349504
28.253000000000004,29.10446990551634,27.401530094483668,27.560000000000002,28.680553434691983,26.43944656530802,0.20478227923934655,2.317413410544395,0.3270739109829465,0.08249064749574657,2.3572512263017478,2.2775755947870424,19513344
28.691000000000003,29.9203937530344,27.461606246965605,27.772,29.14118808057914,26.402811919420856,0.1579885915076981,2.3082198023796083,0.26725332030592885,0.04872386270946731,2.3572595442519333,2.2591800605072834,19677184
28.302,28.870010563282058,27.73398943671794,27.52,28.5462553288534,26.4937446711466,0.15075669345290704,2.33666632771492,0.27074066213319503,0.03077272477261908,2.3710965442095304,2.30223611122031,19841024
28.046,29.118494289029083,26.973505710970915,27.744999999999997,29.225704224347318,26.264295775652677,0.21751401492704944,2.314393440882365,0.3205023242379531,0.11452570561614575,2.3566996867195633,2.272087195045167,20004864
28.28,29.14175402522994,27.418245974770063,27.503999999999998,28.83723816327016,26.170761836729834,0.16307002364192158,2.3352732757727304,0.27482900506378055,0.05131104222006262,2.360733259584276,2.3098132919611847,20168704
28.090000000000003,28.927066305617426,27.25293369438258,27.088,27.76971548317462,26.406284516825384,0.22880833764405292,2.309116746981939,0.3778111020357482,0.07980557325235765,2.3557920527496243,2.2624414412142535,20332544
27.762,29.34418709386722,26.17981290613278,27.852999999999998,28.903314714740297,26.8026852852597,0.17853848617523904,2.3281804740428926,0.2943129377752245,0.06276403457525362,2.376768949374899,2.2795919987108864,20496384
28.468,29.68078852237313,27.25521147762687,27.980999999999995,29.32624681750227,26.63575318249772,0.22824098404186471,2.3271839330593744,0.37699758151327045,0.079484386570459,2.3722601188923287,2.28210774722642,20660224
27.961999999999996,29.33100547844046,26.592994521559532,27.499000000000002,28.461781906768092,26.536218093231913,0.14983824204343058,2.331928413112958,0.3352862927353503,-0.03560980864848917,2.374378397586562,2.289478428639354,20824064
28.450000000000006,29.44988999394934,27.45011000605067,27.578999999999997,28.874927852930092,26.283072147069902,0.18561421181851373,2.3401970426241556,0.3080894232223244,0.06313900041470304,2.379670278054385,2.3007238071939264,20987904
27.703000000000003,28.741162318715144,26.66483768128486,26.911,28.0715554704537,25.750444529546304,0.14714451353841768,2.316279180844625,0.22614380370293363,0.06814522337390172,2.3606479680734376,2.271910393615812,21151744
27.5,29.141797795101457,25.858202204898543,27.748,28.903671233526214,26.592328766473788,0.18628204916603858,2.329218432307244,0.28570621026521076,0.08685788806686638,2.356915114030527,2.3015217505839605,21315584
28.320999999999998,29.245017856970307,27.39698214302969,27.611,28.38721453220099,26.834785467799012,0.15725391778784487,2.330180355906487,0.24402989743633308,0.07047793813935666,2.3691096167849737,2.291251095028,21479424
28.294999999999998,29.31927779435073,27.270722205649268,27.446999999999996,28.491174793796514,26.402825206203477,0.12223632074116417,2.3509172757466636,0.20736094212734918,0.03711169935497914,2.392072186274841,2.309762365218486,21643264
28.411,29.69203434770501,27.12996565229499,27.023000000000003,28.421749798927603,25.624250201072403,0.19309289701826246,2.3665720373392105,0.38940582213376185,-0.0032200280972369266,2.3918298466723416,2.3413142280060795,21807104
27.939999999999998,28.981470114789662,26.898529885210333,26.961999999999996,28.636280741094513,25.28771925890548,0.1435417069898297,2.3562434424956633,0.22456759598484566,0.06251581799481377,2.381165550807966,2.3313213341833605,21970944
28.151,29.61352145283411,26.68847854716589,27.319,28.65378425222955,25.98421574777045,0.3008729537405694,2.346252856651942,0.6421495071166905,-0.040403599635551735,2.3906998655869764,2.3018058477169077,22134784
28.352999999999998,29.092270586456674,27.61372941354332,28.1,28.78168907868617,27.418310921313832,0.15713448177557435,2.35691686073939,0.25060116282677436,0.06366780072437436,2.3860219609088866,2.3278117605698934,22298624
28.425,29.57549771838105,27.27450228161895,27.862000000000002,28.68524722896588,27.038752771034122,0.17831638372348,2.3460302104552584,0.39749559083613406,-0.040862823389174074,2.3909910915705495,2.3010693293399673,22462464
27.854999999999997,29.063960297114836,26.646039702885158,27.058,27.815176333491742,26.300823666508258,0.2159910548788806,2.3256593565146124,0.3773958570931796,0.054586252664581614,2.366415437134339,2.284903275894886,22626304
28.397000000000002,28.957803887290382,27.836196112709622,27.708999999999996,28.823158426795754,26.59484157320424,0.11055727421771729,2.3204918613036476,0.1798150553123186,0.04129949312311598,2.366619648203503,2.2743640744037923,22790144
27.65,28.82060668031581,26.47939331968419,26.52,27.55076670493376,25.48923329506624,0.1573739270912483,2.322205725312233,0.23365567818279193,0.0810921759997047,2.3646608649443173,2.2797505856801483,22953984
28.238,29.161761874077946,27.314238125922053,27.595,29.057130295151563,26.132869704848435,0.18921192872803655,2.335716465115547,0.3307510589088631,0.047672798547210016,2.3723468127253,2.2990861175057944,23117824
28.148000000000003,29.670976033954574,26.625023966045433,26.863999999999997,28.666238607954003,25.06176139204599,0.14550156298403935,2.3302719622850416,0.22920511963930834,0.061798006328770375,2.3570369154667823,2.303507009103301,23281664
28.660999999999994,29.796239622282446,27.525760377717543,27.648000000000003,28.576728162596574,26.719271837403433,0.2119972978252917,2.3384512762228646,0.406312735711145,0.01768185993943841,2.3775303258604854,2.299372226585244,23445504
28.328000000000003,29.02872533848863,27.627274661511375,27.7,28.642719470468283,26.757280529531716,0.111308510058249,2.3391348143418633,0.17815346721990483,0.04446355289659318,2.377971134700812,2.3002984939829147,23609344
28.088,29.04767494496835,27.128325055031652,27.284999999999997,28.623052689545517,25.946947310454476,0.175111602677498,2.341031414270401,0.2813266051721201,0.06889660018287593,2.3736329993703857,2.3084298291704166,23773184
27.901,29.195530416792128,26.606469583207872,27.544,28.454090105429128,26.633909894570873,0.12020753078783548,2.332500726977984,0.182286068210733,0.058128993364937966,2.36585596194043,2.2991454920155383,23937024
28.267000000000003,29.146102383115874,27.387897616884132,26.988,28.597166243742393,25.378833756257606,0.25360877580630276,2.3350677092870074,0.402362427778327,0.10485512383427856,2.3709482762645906,2.299187142309424,24100864
28.599,29.436071681518374,27.761928318481626,27.203000000000003,28.476067555159588,25.929932444840418,0.17553111986878014,2.341336657603582,0.29595966904286203,0.05510257069469826,2.3811741229471384,2.3014991922600254,24264704
28.524000000000008,29.95770987302174,27.090290126978275,27.238,28.621306184472548,25.85469381552745,0.15640636043002204,2.331548412640889,0.24450505990638755,0.06830766095365655,2.3630120529923984,2.30008477228938,24428544
29.006,29.888770638388024,28.123229361611976,27.645999999999997,29.09368228558617,26.198317714413825,0.24712301630837213,2.3440783619880676,0.5366905105836263,-0.042444477966882,2.3726239720680695,2.3155327519080657,24592384
28.627,29.400124181487037,27.85387581851296,28.266000000000002,29.259712231986708,27.272287768013296,0.19101592881294588,2.3366487811009087,0.297505468499355,0.08452638912653679,2.3695546213233127,2.3037429408785046,24756224
28.133999999999997,29.27872005311342,26.989279946886573,27.595,28.431985662959647,26.75801433704035,0.20099254051844279,2.3497778534889227,0.4042938444213682,-0.0023087633844826316,2.3871592871113707,2.3123964198664746,24920064


==> data/progress-fruitbot-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
-2.2599999999999993,-1.815725310196495,-2.704274689803504,-2.4359999999999995,-2.088201207592665,-2.783798792407334,0.5121529402211309,2.7061606287956237,0.7099893435072386,0.31431653693502315,2.7075907814696474,2.7047304761216,16384,-0.1083337802439928,-1.0030502319335937
-2.2089999999999996,-1.7712226593346792,-2.64677734066532,-2.555,-2.098442227094971,-3.011557772905029,0.15169469546526668,2.6979393362998962,0.17114978785117124,0.1322396030793621,2.709120670790343,2.6867580018094497,180224,-0.9438659906387329,-0.9413847923278809
-2.2589999999999995,-1.6816015240754436,-2.8363984759245553,-2.0479999999999996,-1.654609608658269,-2.4413903913417303,0.12459096666425465,2.6823735743761064,0.1441585072890364,0.1050234260394729,2.720242625593501,2.644504523158712,344064,-1.1030661404132842,-0.9754668414592743
-1.7849999999999997,-1.2696506039588284,-2.300349396041171,-2.0189999999999997,-1.4175276398702927,-2.620472360129707,0.11167550440877672,2.634843021631241,0.144169756873394,0.07918125194415943,2.7308566487889063,2.5388293944735754,507904,-1.0058930069208145,-0.7854025304317475
0.5860000000000001,0.9623030693470358,0.2096969306529643,0.2840000000000001,0.6656857346037445,-0.0976857346037443,0.035635724756866646,2.6047405511140824,0.04213834434174164,0.029133105171991653,2.634512276684482,2.574968825543683,671744,-0.0959597136825323,0.26659853383898735
2.2199999999999998,2.7509613921934433,1.6890386078065562,1.924,2.4255615615256017,1.4224384384743982,0.030150159797631138,2.5236189156770705,0.03511824030343662,0.025182079291825657,2.5529955611691513,2.49424227018499,835584,0.7139029115438461,1.034881490468979
4.0280000000000005,4.638602980667471,3.4173970193325296,3.8579999999999997,4.527130779444496,3.1888692205555027,0.07838739058934148,2.425617000460625,0.11608600150672892,0.04068877967195404,2.4581082913996175,2.393125709521632,999424,1.334897756576538,1.7757571339607239
7.909999999999999,9.26287102119899,6.557128978801009,7.891000000000001,9.336651756129395,6.4453482438706065,0.16933239204809064,2.378143548965454,0.2088829467369497,0.12978183735923157,2.414590156624169,2.341696941306739,1163264,1.4302339911460877,3.1594022035598757
11.682,13.564306032503747,9.799693967496253,11.227,12.918815888328279,9.535184111671722,0.2643983194604516,2.3429118424654005,0.2900705869593084,0.23872605196159485,2.3801862257132544,2.3056374592175466,1327104,2.6629308104515075,4.3916490316390995
14.697999999999999,16.36083372590286,13.035166274097135,15.822999999999999,17.286994877040215,14.359005122959783,0.3034239523112774,2.3099406391382216,0.34014424540565125,0.26670365921690353,2.3314114607410246,2.2884698175354186,1490944,4.033791160583496,5.344467687606811
17.695,19.10117388682908,16.28882611317092,18.012999999999998,19.65642964558876,16.369570354411238,0.28304240480065346,2.3062648683786393,0.326581393015802,0.23950341658550486,2.3410642904356767,2.271465446321602,1654784,3.5358150243759154,6.288830375671386
19.937,21.429876753117952,18.44412324688205,19.399,21.509566037820186,17.288433962179816,0.25689860004931686,2.27589273750782,0.28500647138750346,0.22879072871113026,2.3043579367299283,2.2474275382857116,1818624,4.4977577209472654,7.038133955001831
21.580000000000005,23.093056509189267,20.066943490810743,21.08,22.98584364521332,19.17415635478668,0.23411965128034348,2.255475881695747,0.26800696031995697,0.20023234224072997,2.2884460699599365,2.222505693431558,1982464,5.479585886001587,7.567239427566529
22.028,23.42307562519026,20.632924374809736,22.065999999999995,23.022453867157214,21.109546132842777,0.2037580695003271,2.2673962295055388,0.2307875718862721,0.1767285671143821,2.3128458191099823,2.221946639901095,2146304,5.153941679000854,7.779077529907227
22.351,23.40333502269952,21.29866497730048,21.948,23.358558754536656,20.537441245463345,0.19331195242702962,2.237513247132301,0.22581968369505195,0.16080422115900728,2.288910515084051,2.1861159791805513,2310144,5.913656711578369,7.905604314804077
23.258000000000003,24.17029162004263,22.345708379957376,22.792,24.052577645367396,21.531422354632607,0.18309220876544713,2.2169154047966004,0.2140562839041624,0.15212813362673186,2.2597280594021116,2.1741027501910892,2473984,6.779610967636108,8.220064544677735
22.375000000000004,24.10846618080654,20.641533819193466,22.668,24.02842493361449,21.307575066385507,0.16605306118726726,2.2405973464250564,0.19639698161721555,0.13570914075731896,2.277429073620174,2.2037656192299386,2637824,6.2464532375335695,7.940704488754273
22.882000000000005,24.44731658139816,21.31668341860185,22.369000000000007,24.150406466812115,20.5875935331879,0.1529736667871475,2.2229105174541473,0.18995881855274127,0.11598851502155372,2.259136956436804,2.1866840784714907,2801664,6.8375753402709964,8.124260854721069
23.814,25.406967042973584,22.221032957026416,23.320999999999998,24.597812045682524,22.044187954317472,0.15059548979625104,2.194402951002121,0.18328564240073666,0.11790533719176541,2.23573295204851,2.1530729499557317,2965504,7.574081611633301,8.461491250991822
24.468999999999998,26.28711138272659,22.650888617273406,24.057,25.587843231686378,22.52615676831362,0.13746714750304817,2.1763236582279206,0.16562949287394935,0.109304802132147,2.2345220586489694,2.118125257806872,3129344,8.03006100654602,8.706858587265014
24.892,25.647457477294388,24.13654252270561,23.921,25.36831786418879,22.47368213581121,0.12977399555966257,2.200622636079788,0.15370137038072815,0.10584662073859699,2.2517881940742366,2.1494570780853395,3293184,7.734484052658081,8.901949882507324
24.592,25.99966331201747,23.184336687982526,23.735999999999997,25.360562710393165,22.11143728960683,0.15719717890024182,2.1790272325277327,0.2019707734228382,0.11242358437764544,2.236407803046085,2.1216466620093803,3457024,8.325833177566528,8.853756713867188
25.381999999999998,26.755089946070537,24.00891005392946,24.895,26.393687759341486,23.396312240658514,0.1435169408097863,2.164942044019699,0.18015098326717452,0.10688289835239809,2.2053494554173687,2.124534632622029,3620864,8.664624691009521,9.14677324295044
26.070999999999998,27.16259928545231,24.979400714547687,25.035000000000004,25.968769243442942,24.101230756557065,0.12662682267837225,2.187701788544655,0.16302743302434033,0.09022621233240416,2.2355940519125013,2.139809525176809,3784704,8.396784734725951,9.39955415725708
26.611,27.836230182455527,25.385769817544475,25.665000000000003,26.377899011080814,24.95210098891919,0.11612027049995954,2.1749410152435305,0.14392684553113083,0.08831369546878824,2.2295195078655827,2.120362522621478,3948544,8.824627494812011,9.636858081817627
26.943,27.97671224235761,25.909287757642392,26.264000000000003,27.34474233746995,25.183257662530057,0.1253943293355405,2.185678091645241,0.15702676227760068,0.09376189639348034,2.2352198991036163,2.1361362841868656,4112384,9.146728324890137,9.77551336288452
27.037,28.301421211463964,25.772578788536034,26.567,27.658961995675675,25.475038004324325,0.11427062326110897,2.1782326310873033,0.14259783025514933,0.08594341626706863,2.234630637735956,2.1218346244386503,4276224,9.00540475845337,9.822990608215331
27.413,27.76596033771516,27.06003966228484,26.406,27.296631236820268,25.51536876317973,0.1102478628978133,2.1736043632030486,0.1306102906457941,0.0898854351498325,2.2273219220430134,2.119886804363084,4440064,9.272905349731445,9.977717876434326
27.704,29.170875591180113,26.237124408819888,26.401,27.476913100580152,25.325086899419848,0.09649158096872266,2.178831714391708,0.11866748569191934,0.07431567624552599,2.230293067179746,2.1273703616036705,4603904,9.59309892654419,10.073086547851563
27.605999999999995,28.554980505595342,26.657019494404647,26.810999999999996,27.51010585750657,26.111894142493423,0.09906168626621359,2.160230904817581,0.1231649048585886,0.07495846767383858,2.224652368041586,2.0958094415935764,4767744,9.50595998764038,10.08473997116089
27.431,28.474977490178787,26.387022509821215,26.576000000000004,27.344442580808746,25.807557419191262,0.12076206123456354,2.164903646707535,0.16822159448987428,0.0733025279792528,2.2045493993724956,2.125257894042574,4931584,9.641040802001953,9.999714756011963
27.627000000000002,28.59882354365389,26.655176456346116,27.232999999999997,27.992210774423015,26.47378922557698,0.10290795736946161,2.171108540892601,0.12844635816191255,0.07736955657701067,2.2040533506899376,2.138163731095265,5095424,9.87169189453125,10.087752342224121
28.068,29.14790555142568,26.988094448574323,26.415,27.41736969227925,25.412630307720747,0.08730002245865758,2.177563580870628,0.11301576940478651,0.06158427551252864,2.2336331350996854,2.121494026641571,5259264,9.790698909759522,10.23732624053955
28.159000000000002,28.69629786897028,27.621702131029725,27.517000000000003,28.43402835288774,26.599971647112266,0.09824126805178816,2.1552692621946337,0.1461047419932562,0.05037779411032012,2.2045563220227717,2.1059822023664956,5423104,9.928714752197266,10.279244232177735
28.072000000000003,29.177149763606728,26.966850236393277,27.278000000000002,28.405216039630382,26.150783960369623,0.10133574637584382,2.1536673575639727,0.12961516117226396,0.07305633157942368,2.1943304146080638,2.1130043005198815,5586944,10.152759170532226,10.286841773986817
28.492,29.633418415831812,27.35058158416819,27.353,28.290507866633664,26.41549213336634,0.0840121256653219,2.164489197731018,0.1224094589484917,0.04561479238215211,2.210224124139232,2.118754271322804,5750784,10.17901439666748,10.421118640899659
29.145,30.007128180724884,28.282871819275115,27.555,28.598170647593193,26.511829352406806,0.08318564225919539,2.1602821856737138,0.11711150676759849,0.0492597777507923,2.192685471034123,2.1278789003133047,5914624,10.224587059020996,10.664981365203857
29.333,30.15981376379448,28.506186236205515,27.907999999999998,28.694979034028226,27.12102096597177,0.07088431832380587,2.1548240214586256,0.09592387021758103,0.045844766430030714,2.191483310811928,2.118164732105323,6078464,10.397171592712402,10.74131212234497
29.426,30.610374940633243,28.241625059366754,28.201,28.943272860880686,27.458727139119315,0.06558426762931047,2.1529013127088548,0.10343094042253262,0.02773759483608832,2.183850009083213,2.1219526163344966,6242304,10.49980878829956,10.780210208892822
29.503000000000004,30.535008236401247,28.47099176359876,27.475,28.549069364612922,26.40093063538708,0.0810256697470322,2.1551783472299575,0.11263364942933454,0.04941769006472984,2.1947345754590626,2.1156221190008524,6406144,10.590527248382568,10.816012287139893
29.201,30.231509097485315,28.170490902514686,28.011000000000003,28.953342294498132,27.068657705501874,0.09340559598058458,2.173087811470032,0.1231133815960158,0.06369781036515336,2.212496940646255,2.1336786822938087,6569984,10.497880458831789,10.698129558563233
29.669999999999998,30.394955171027835,28.94504482897216,27.666000000000004,28.441025160881892,26.890974839118115,0.08489531064406035,2.173300343751907,0.11195219455549905,0.05783842673262164,2.2035657853429917,2.1430349021608226,6733824,10.598809432983398,10.872810173034669
29.465000000000003,30.23537977647392,28.694620223526087,27.791000000000004,28.689993325892917,26.89200667410709,0.06372558090370144,2.173404148221016,0.0843677836591474,0.04308337814825546,2.2251376946420196,2.1216706018000124,6897664,10.593357849121094,10.814833545684815
29.312,30.190485059633914,28.433514940366088,28.365,29.506413597255612,27.223586402744385,0.07528014918789264,2.16102856695652,0.10587731121691946,0.04468298715886582,2.191549437751639,2.1305076961614007,7061504,10.599858951568603,10.762626457214356
29.949,30.41591433903876,29.482085660961243,28.092000000000002,28.977209579704155,27.20679042029585,0.05983338316436854,2.1612376630306245,0.08088185003467908,0.03878491629405799,2.191002135144951,2.131473190916298,7225344,10.791634654998779,11.007429790496825
29.401999999999997,30.266728859238544,28.53727114076145,27.931,28.957123286939733,26.90487671306027,0.08643689160235221,2.168964284658432,0.12791834301674926,0.04495544018795518,2.2148572700418203,2.1230712992750433,7389184,10.803882884979249,10.823504447937012
29.663,30.55541302097179,28.77058697902821,28.073,29.016112400512263,27.129887599487738,0.08201140856835988,2.17136906683445,0.11990504739684399,0.04411776973987578,2.231730017898009,2.1110081157708906,7553024,10.888943481445313,10.936049365997315
29.891,30.695269233528176,29.08673076647182,28.204,29.081817748738313,27.326182251261688,0.08119797660037872,2.1740734964609145,0.1442320601475316,0.018163893053225855,2.2231461306753397,2.1250008622464893,7716864,10.810584545135498,11.000646686553955
29.752,30.440241236776757,29.06375876322324,28.279999999999994,28.939226819842755,27.620773180157233,0.09069422881584609,2.1961216926574707,0.13196340722414696,0.049425050407545225,2.2422628471779316,2.14998053813701,7880704,10.909581279754638,10.962922191619873
30.169999999999998,30.922768224621628,29.41723177537837,28.410000000000004,29.264271619568394,27.555728380431614,0.057511747116222936,2.1840619683265685,0.08296975290675677,0.0320537413256891,2.2206872331188015,2.1474367035343356,8044544,11.016228103637696,11.13012981414795
29.692,30.701265079154133,28.682734920845867,28.137999999999998,29.187617073031873,27.088382926968123,0.06154916197992859,2.184010687470436,0.07862440494463936,0.044473919015217814,2.225707387318143,2.1423139876227286,8208384,10.913967704772949,10.957384014129639
30.505999999999993,31.0122449999753,29.999755000024685,28.549,29.237090837026624,27.860909162973375,0.07140192554797974,2.183155879378319,0.10162386321719936,0.04117998787876011,2.2193873628523457,2.146924395904292,8372224,10.98008098602295,11.238664722442627
29.795000000000005,30.634014302619455,28.955985697380555,27.8,29.01280666225083,26.58719333774917,0.0838349045021459,2.17791933119297,0.127212217775389,0.040457591228902814,2.2129664829034255,2.1428721794825147,8536064,10.980660247802735,10.99838342666626
30.142000000000003,30.824287329502756,29.45971267049725,28.510999999999996,29.849128917556147,27.172871082443844,0.05383339808322485,2.194703370332718,0.09038430280193885,0.017282493364510848,2.2268315969864982,2.1625751436789376,8699904,11.049188137054443,11.129710960388184
30.531,31.335120015918022,29.726879984081975,28.625,29.406706466648448,27.843293533351552,0.06045340225100513,2.183405077457428,0.08985817787719948,0.03104862662481078,2.220052485641357,2.1467576692734993,8863744,11.157405567169189,11.293528175354004
30.320000000000004,30.898601762873227,29.74139823712678,28.199,29.323210389562384,27.07478961043762,0.06463997187092894,2.1800815522670747,0.1183480556543448,0.010931888087513095,2.2088390939956706,2.1513240105384788,9027584,11.125621700286866,11.208030796051025
30.363999999999997,31.276109642532077,29.451890357467917,28.505000000000003,29.40320097973672,27.606799020263285,0.06199715691618616,2.1604675143957137,0.0986837167018445,0.025310597130527815,2.193346375619809,2.1275886531716184,9191424,11.151588249206544,11.219134330749512
30.345999999999997,31.14421300415365,29.547786995846344,28.711000000000006,30.03421918063487,27.38778081936514,0.0759309516754001,2.1618779003620148,0.11874119925785363,0.033120704092946554,2.2090117669875164,2.114744033736513,9355264,11.18306016921997,11.236533641815186
30.630000000000003,31.45566336966103,29.804336630338977,29.151,29.95114311219931,28.35085688780069,0.05134103999007489,2.1674426227807997,0.08348772266407634,0.01919435731607344,2.211130444956204,2.1237548006053952,9519104,11.253158473968506,11.346569061279297
30.415,31.258637955523575,29.571362044476423,28.671999999999997,29.937778811641273,27.40622118835872,0.047506484063342166,2.18379103243351,0.0717822483651255,0.023230719761558827,2.2269858884713187,2.140596176395701,9682944,11.367251682281495,11.2843412399292
30.202999999999996,30.809004125398495,29.596995874601497,28.267000000000003,28.99508035270841,27.538919647291596,0.046665991470217646,2.2023009568452836,0.06578234350254036,0.02754963943789493,2.2360614686044404,2.1685404450861268,9846784,11.152052688598634,11.180471515655517
30.576,31.492364556276595,29.659635443723406,29.044,29.679361314528986,28.408638685471015,0.05792113915085786,2.2090643793344498,0.08902637185086164,0.026815906450854073,2.251046932564104,2.1670818261047957,10010624,11.234066581726074,11.337893867492676
30.859,31.607137019535863,30.11086298046414,29.233000000000004,30.141845971548538,28.32415402845147,0.03886678717099126,2.1999768882989885,0.05635951240719715,0.021374061934785377,2.244406298513291,2.155547478084686,10174464,11.307253074645995,11.447135162353515
30.742999999999995,31.439175983498423,30.046824016501567,28.865999999999996,29.243655928061507,28.488344071938485,0.05463620061054819,2.1775282442569734,0.07755135134185476,0.031721049879241625,2.223727436871178,2.1313290516427688,10338304,11.446639060974121,11.433672428131104
30.546000000000003,31.32854967893419,29.763450321065815,28.684000000000005,29.491591480886225,27.876408519113784,0.06172718415036792,2.179290610551834,0.09547989589256453,0.027974472408171296,2.232946155920811,2.125635065182857,10502144,11.212263870239259,11.316216659545898
30.163999999999998,31.019011111038914,29.308988888961082,28.623,29.63787979583791,27.60812020416209,0.0701929964823648,2.1788283348083497,0.10744649442004059,0.032939498544689,2.231653438827291,2.1260032307894083,10665984,11.383128261566162,11.223242473602294
30.579,31.27953479570968,29.878465204290322,28.297000000000004,29.02918918320336,27.564810816796648,0.0624934115214273,2.1797329813241957,0.08904738060912824,0.03593944243372636,2.210067755555527,2.1493982070928643,10829824,11.436007499694824,11.36702651977539
30.689,31.272942634168803,30.105057365831197,28.527000000000005,29.42949709140806,27.62450290859195,0.03943887167843055,2.187313270568848,0.06201297003981912,0.01686477331704198,2.2157759514483955,2.1588505896893,10993664,11.384993934631348,11.40843162536621
30.756999999999998,31.75301255012173,29.760987449878264,28.022,29.057787623019312,26.986212376980685,0.07087642037076869,2.204510337114334,0.09855398239802168,0.043198858343515695,2.233768963319314,2.1752517109093543,11157504,11.498464584350586,11.45409049987793
30.714999999999996,31.295986230473662,30.13401376952633,28.624000000000002,29.642127693366607,27.605872306633398,0.053167399764060916,2.187485107779503,0.07570000043044542,0.03063479909767641,2.2211036295212736,2.153866586037732,11321344,11.402079105377197,11.425315380096436
31.082,31.70338232997085,30.46061767002915,28.340000000000003,29.550280959116524,27.129719040883483,0.07147918769624079,2.1803086936473846,0.1055578223850316,0.037400553007449974,2.2270049475169995,2.1336124397777696,11485184,11.450553035736084,11.58481273651123
30.960999999999995,31.55620500669937,30.36579499330062,28.761000000000006,29.517484633023045,28.004515366976968,0.05849422921892252,2.194121631979942,0.09370073400021664,0.023287724437628395,2.2335668355995137,2.1546764283603705,11649024,11.589287281036377,11.547762298583985
31.064999999999998,31.70768577080872,30.422314229191276,29.29,30.09549363746711,28.484506362532887,0.049441494746133643,2.192176583409309,0.08984244123577009,0.009040548256497194,2.2261501486326103,2.158203018186008,11812864,11.514925956726074,11.574867725372314
30.903,31.130334555226433,30.675665444773564,29.127999999999997,29.70656373892597,28.549436261074025,0.04891289903316641,2.192227211594582,0.07232631121737028,0.02549948684896254,2.2238641851079683,2.160590238081195,11976704,11.503193378448486,11.515504360198975
31.068,31.59447507063488,30.541524929365124,29.125,29.964419442233737,28.285580557766263,0.046949070424307085,2.192154195904732,0.07453935390585613,0.019358786942758038,2.2285740663361038,2.15573432547336,12140544,11.5601655960083,11.587884712219239
31.224,31.811778869984284,30.636221130015716,28.491000000000003,29.345405641367147,27.63659435863286,0.046173520747106456,2.191048687696457,0.06584560366930227,0.026501437824910642,2.220644398363118,2.161452977029796,12304384,11.601125812530517,11.650904369354247
30.805,31.461524942405084,30.148475057594915,28.949,29.605695515440758,28.292304484559246,0.055437558342236994,2.191822353005409,0.0854134129929604,0.025461703691513578,2.235885718791725,2.147758987219093,12468224,11.582305812835694,11.495214748382569
30.731,31.437292432353626,30.024707567646377,29.028000000000002,30.00775303010504,28.048246969894965,0.04279841206734996,2.19340558052063,0.06025307411953685,0.02534375001516307,2.2410071358350447,2.1458040252062154,12632064,11.649593448638916,11.504609203338623
30.764,31.934215364794017,29.59378463520598,29.2,29.90539350720006,28.49460649279994,0.07212993870489295,2.2096542567014694,0.10675770643631866,0.03750217097346725,2.2552762276320935,2.1640322857708454,12795904,11.499001121520996,11.476378345489502
30.889000000000003,31.645722538319035,30.13227746168097,28.367,29.364918333331943,27.36908166666806,0.05237857012543824,2.2122898399829865,0.0966528198776326,0.008104320373243878,2.253375931047387,2.171203748918586,12959744,11.60566291809082,11.534072589874267
30.726,31.19551464300914,30.256485356990858,28.656,29.9957999850724,27.3162000149276,0.052379935013595925,2.1960235476493835,0.0896292727843992,0.01513059724279265,2.25005164960963,2.141995445689137,13123584,11.528868198394775,11.461732864379883
30.955000000000002,31.441502826302173,30.46849717369783,28.782000000000004,29.534552988167615,28.029447011832392,0.040575542452279435,2.2062976896762847,0.06082980714212194,0.02032127776243693,2.2425633946651935,2.170031984687376,13287424,11.555444622039795,11.566963577270508
31.209000000000003,31.790419813903863,30.627580186096143,28.880000000000003,29.717973746605466,28.04202625339454,0.05115399466594676,2.202792319655418,0.07675331014280701,0.025554679189086504,2.231881658034689,2.1737029812761475,13451264,11.607771682739259,11.653744983673096
31.036,31.767357641650104,30.3046423583499,29.41100000000001,29.98427916410769,28.837720835892327,0.04586343783885235,2.1840121895074844,0.08517015501980127,0.006556720657903435,2.2129271311788137,2.155097247836155,13615104,11.537591648101806,11.577311420440674
31.078999999999997,31.69719818828592,30.460801811714074,28.948,29.8423690513429,28.0536309486571,0.061966237681917814,2.1984090000391006,0.08594745787454097,0.037985017489294656,2.233941796647426,2.162876203430775,13778944,11.618117713928223,11.61037473678589
31.203000000000003,31.745107922834563,30.660892077165443,28.852999999999998,29.891364579519156,27.81463542048084,0.05246746944030743,2.2123761624097824,0.0771825591177085,0.027752379762906374,2.2397017270634163,2.1850505977561485,13942784,11.678160572052002,11.675816440582276
31.125999999999998,31.655210733073318,30.596789266926677,29.228999999999996,29.854467025509734,28.603532974490257,0.05513118645176286,2.2007349908351896,0.0829073214985683,0.027355051404957417,2.247031983093044,2.154437998577335,14106624,11.693248653411866,11.635486221313476
31.345999999999997,32.118077716295446,30.573922283704544,28.978999999999996,30.268259089554924,27.689740910445067,0.0391240585246123,2.199875494837761,0.07469941910994293,0.003548697939281663,2.2436267329444473,2.1561242567310748,14270464,11.675301551818848,11.73233470916748
31.270000000000003,31.81828824536005,30.721711754639955,28.822000000000003,29.550324103679127,28.093675896320878,0.04429353563464242,2.2105362743139265,0.07573549143788551,0.012851579831399326,2.249540468128859,2.171532080498994,14434304,11.76914176940918,11.73171157836914
31.016999999999996,31.44832470367462,30.585675296325373,29.49,30.254460594144653,28.725539405855343,0.05243003921350461,2.215434303879738,0.08014645824553743,0.02471362018147179,2.251021895603399,2.1798467121560767,14598144,11.672929382324218,11.62893533706665
31.339,32.18893470337432,30.489065296625675,29.253999999999998,30.151999999999997,28.355999999999998,0.048997571133077115,2.2211891025304795,0.07364205610912908,0.024353086157025153,2.2537533774600584,2.1886248276009006,14761984,11.75607385635376,11.739453983306884
31.163,31.811568423529856,30.514431576470145,28.594,29.790964494043163,27.39703550595684,0.04627107320120553,2.2027835309505464,0.08038118977659994,0.012160956625811105,2.241175531857719,2.164391530043374,14925824,11.726852512359619,11.684584045410157
31.244999999999994,31.804200321888313,30.685799678111675,29.169999999999998,30.012425070852,28.327574929147996,0.05621471158228809,2.2137342154979707,0.09089531336169793,0.021534109802878267,2.240891468686547,2.1865769623093945,15089664,11.594340229034424,11.68233814239502
31.326999999999998,31.8458458345212,30.808154165478797,29.452000000000005,30.361624098185626,28.542375901814385,0.02937483376008456,2.1946882128715517,0.04316339289208314,0.015586274628085985,2.2381003788037375,2.151276046939366,15253504,11.638105869293213,11.751751232147218
31.226,31.833391142510326,30.618608857489672,28.898000000000003,29.80758012291387,27.988419877086137,0.055487589747644915,2.2093077510595323,0.09438212537255422,0.016593054122735616,2.2438788329488912,2.1747366691701733,15417344,11.749639225006103,11.707543849945068
31.290999999999997,31.7250840932354,30.856915906764595,28.972,29.703283802637525,28.240716197362477,0.06316435588523742,2.216081166267395,0.09312458717914848,0.033204124591326344,2.2564801128180676,2.1756822197167223,15581184,11.768612480163574,11.734332466125489
31.347,32.15222108765233,30.541778912347674,29.429999999999996,30.284950290952633,28.57504970904736,0.038962025113869425,2.2103003770112992,0.0825344629722168,-0.004610412744477946,2.2532515530027983,2.1673492010198,15745024,11.723157787322998,11.761084365844727
31.142000000000003,31.745701913198893,30.538298086801113,28.98,29.824132690991174,28.135867309008827,0.05722738469485187,2.2182338684797287,0.09013738855146575,0.024317380838238,2.2554025135306373,2.18106522342882,15908864,11.73496036529541,11.685882663726806
31.266,31.757857702999555,30.77414229700044,29.214,30.019545777718434,28.408454222281563,0.044933544902596594,2.213026520609856,0.06031213693159563,0.029554952873597558,2.2506077833879377,2.175445257831774,16072704,11.77699317932129,11.743819999694825
31.327000000000005,31.629292904316333,31.024707095683677,28.907000000000004,29.623520062524424,28.190479937475583,0.038103419460821866,2.210235816240311,0.05546473985650423,0.02074209906513951,2.2571745989312735,2.163297033549348,16236544,11.737809085845948,11.761770439147949
31.137000000000008,31.814289450678224,30.45971054932179,29.130000000000006,29.84621225904058,28.41378774095943,0.05060393486637617,2.220213860273361,0.07882532590133451,0.022382543831417825,2.2426713118100596,2.197756408736663,16400384,11.802650356292725,11.709481143951416
31.371000000000002,31.948952420186995,30.79304757981301,28.78,29.868044116752625,27.691955883247378,0.05447831870988007,2.2262742817401886,0.07660418630250833,0.03235245111725181,2.2666253018496363,2.185923261630741,16564224,11.7228684425354,11.780428791046143
31.562,32.06768369560428,31.056316304395725,29.241999999999997,29.933878602068308,28.550121397931687,0.03912270059809086,2.218784901499748,0.06193744779654273,0.016307953399638992,2.2439108227894735,2.1936589802100226,16728064,11.770194625854492,11.867211055755615
31.219,31.68163268367032,30.756367316329683,29.43,30.288824778403605,28.571175221596395,0.03776884631952267,2.2268573492765427,0.06936422711001373,0.006173465529031599,2.2582965326358773,2.195418165917208,16891904,11.698584079742432,11.722143173217773
31.182000000000006,31.71691681596301,30.647083184037,28.671,29.91706139495612,27.424938605043877,0.052163922309409784,2.2163055926561355,0.09337401920445362,0.010953825414365945,2.2424632772985666,2.1901479080137043,17055744,11.712172603607177,11.702712631225586
31.273999999999994,31.744620866515707,30.80337913348428,28.698,29.53987647549982,27.85612352450018,0.05276596851181233,2.229672673344612,0.08499218803603847,0.020539748987586197,2.269867388455008,2.189477958234216,17219584,11.832677841186523,11.749663066864013
31.306000000000004,31.8039196722364,30.80808032776361,28.729999999999997,29.453104418462505,28.00689558153749,0.042755104205571076,2.2281467825174333,0.07147448909945475,0.014035719311687407,2.2577254499252724,2.198568115109594,17383424,11.686482906341553,11.749669361114503
31.35,31.883385414123783,30.81661458587622,29.279000000000003,30.209832423156826,28.34816757684318,0.07331889211200174,2.213137689232826,0.11578195176086012,0.030855832463143364,2.23247721228556,2.193798166180092,17547264,11.834372234344482,11.813613414764404
31.672999999999995,32.12041591388773,31.225584086112256,29.103999999999996,30.115970355297026,28.092029644702965,0.033968514314619766,2.2194465816020967,0.05735759694724257,0.010579431681996956,2.254192741483705,2.1847004217204886,17711104,11.883742809295654,11.910382270812988
31.3,31.900099991668057,30.699900008331944,29.264999999999997,30.448429338828472,28.081570661171522,0.03405572336050676,2.1992599576711656,0.061122669572981264,0.006988777148032251,2.2262229525034023,2.172296962838929,17874944,11.771756172180176,11.776310157775878
31.368000000000002,31.838442345032846,30.89755765496716,28.997000000000003,29.654267829731538,28.33973217026847,0.03487872174009675,2.2008714467287063,0.07085656440415736,-0.001099120923963852,2.2320096394806437,2.169733253976769,18038784,11.814033699035644,11.80256986618042
31.429999999999996,31.963535378395843,30.89646462160415,29.144999999999992,29.98086183068734,28.309138169312646,0.03933951901271935,2.2047878801822662,0.061312020937800076,0.017367017087638624,2.2417953503085073,2.167780410056025,18202624,11.835341644287109,11.825043296813964
31.593,32.02804137734243,31.157958622657567,28.883000000000003,29.48220030040046,28.283799699599545,0.041704339027637594,2.207234647870064,0.07053508672176151,0.012873591333513682,2.2509178962817797,2.163551399458348,18366464,11.863855457305908,11.880384063720703
31.330000000000002,32.484062389994584,30.175937610005423,29.077999999999996,30.72235276020688,27.43364723979311,0.0247519631986506,2.2009793728590012,0.039167108143610505,0.010336818253690695,2.2410795168053346,2.160879228912668,18530304,11.8880108833313,11.815734386444092
31.410999999999994,32.16087265585564,30.661127344144347,29.236,30.297218167956053,28.174781832043948,0.05532303869840686,2.203050822019577,0.07979210185619853,0.030853975540615183,2.245710075698334,2.16039156834082,18694144,11.8562331199646,11.849096202850342
31.628999999999998,32.01512044752901,31.242879552470992,29.482999999999997,30.219275084462318,28.746724915537676,0.04804560030461282,2.216084760427475,0.09086712825868934,0.005224072350536298,2.2605864917526173,2.171583029102333,18857984,11.829097747802734,11.9112699508667
31.474,31.921575691922605,31.026424308077395,29.131999999999998,29.754700570097697,28.5092994299023,0.03800579847884359,2.2158073335886,0.06304210846678453,0.012969488490902657,2.2633254826286,2.1682891845486005,19021824,11.9076678276062,11.882194137573242
31.264999999999997,32.195883988475465,30.334116011524525,28.986,29.59182505725663,28.38017494274337,0.040020818775519676,2.2311634182929994,0.06122759024174031,0.01881404730929905,2.2611635604099822,2.2011632761760165,19185664,11.890593433380127,11.79358549118042
31.566999999999997,32.07930947678137,31.05469052321863,29.006,29.69536492513037,28.31663507486963,0.04479489934165028,2.2138840526342394,0.07383323234011396,0.015756566343186593,2.251325856994561,2.1764422482739176,19349504,11.85737943649292,11.884122180938721
31.587,32.186700758712206,30.98729924128779,29.076000000000004,30.02286007413979,28.12913992586022,0.042155412840656874,2.2076763272285462,0.0666169172989633,0.017693908382350448,2.248692763839913,2.1666598906171797,19513344,11.894184970855713,11.9215256690979
31.615999999999996,32.08243756280985,31.149562437190138,29.285999999999994,30.277475667880957,28.294524332119032,0.042559385969070676,2.204640233516693,0.06995702578639919,0.01516174615174216,2.2367687688913325,2.1725116981420536,19677184,11.881301784515381,11.916125106811524
31.502000000000002,31.883518020544248,31.120481979455757,28.960999999999995,29.63521732401355,28.28678267598644,0.05079353038454424,2.2240692704916,0.08515096379303787,0.016436096976050613,2.257952965085485,2.190185575897715,19841024,11.83904733657837,11.8661789894104
31.256,32.12457584585343,30.387424154146572,28.816000000000003,29.876954287422414,27.75504571257759,0.05276529267430301,2.236913505196571,0.10247225724562409,0.0030583281029819206,2.27131664065781,2.2025103697353323,20004864,11.858706283569337,11.779324436187744
31.526,32.040416173929245,31.01158382607076,29.091,30.07401017288734,28.10798982711266,0.03079089215607378,2.224435555934906,0.04853458449217239,0.013047199819975163,2.2528009462815297,2.196070165588282,20168704,11.872737407684326,11.876544380187989
31.262,31.934425460553065,30.589574539446936,29.328000000000003,30.240697102000443,28.415302897999563,0.040022039442555946,2.226592117547989,0.06355867314776835,0.016485405737343545,2.263488301986386,2.1896959331095918,20332544,11.840406322479248,11.784227657318116
31.499000000000002,32.24229603792836,30.755703962071642,29.009999999999998,29.948829057922687,28.07117094207731,0.040463994990568554,2.2253585189580916,0.06565035428764233,0.015277635693494773,2.262092039936891,2.188624997979292,20496384,11.94244155883789,11.907277584075928
31.314999999999998,31.742440054276617,30.88755994572338,29.139,29.930876884370292,28.347123115629707,0.048876611702144114,2.235513389110565,0.09290878823403914,0.004844435170249087,2.266454852237465,2.2045719259836654,20660224,11.883450794219971,11.83374481201172
31.438,31.8211135601881,31.0548864398119,29.238,30.08093297479693,28.39506702520307,0.045931144116911994,2.222233271598816,0.08298626489207761,0.008876023341746371,2.2501642392193775,2.1943023039782545,20824064,11.85519380569458,11.869436931610107
31.553999999999995,32.17072035802298,30.93727964197701,28.654000000000003,29.782354554207146,27.52564544579286,0.044323955319123316,2.21423559486866,0.07516976131886959,0.013478149319377047,2.2416662099990323,2.186804979738288,20987904,11.92856569290161,11.905515480041505
31.447000000000003,32.082170055969264,30.811829944030737,28.966999999999995,29.84103718456367,28.09296281543632,0.050983088416978684,2.215206280350685,0.07252098206988147,0.029445194764075894,2.2398077388517073,2.190604821849663,21151744,11.835904788970947,11.868766784667969
31.314,31.707222583278224,30.920777416721776,28.926000000000005,29.8712322465934,27.98076775340661,0.04228918383596461,2.2343075215816497,0.0663286184712033,0.018249749200725914,2.2570698182081856,2.2115452249551137,21315584,11.967069053649903,11.846878719329833
31.540999999999997,32.04340322451194,31.038596775488053,29.439000000000004,30.295696562383675,28.582303437616332,0.034900940768420666,2.221517950296402,0.055827440138260846,0.013974441398580485,2.247200561154529,2.195835339438275,21479424,11.861273193359375,11.899917793273925
31.371999999999996,31.823747717205077,30.920252282794916,29.072000000000003,30.289775020272632,27.854224979727373,0.03394963679602364,2.2297401279211044,0.05889251732210576,0.009006756269941525,2.2454222226520297,2.214058033190179,21643264,11.949143505096435,11.85913906097412
31.563,31.953872101844066,31.17212789815593,29.090000000000003,29.993626028841582,28.186373971158424,0.03756900720763946,2.2279834151268005,0.05552802101125051,0.01960999340402841,2.2619896691984525,2.1939771610551486,21807104,12.017545890808105,11.948970127105714
31.649,32.11182718156997,31.186172818430034,28.907000000000004,29.850705992351433,27.963294007648575,0.027211253042332777,2.2249369591474535,0.03771560182328718,0.016706904261378372,2.252538346972788,2.1973355713221188,21970944,11.99426202774048,11.963390636444093
31.463,32.20455309991935,30.72144690008065,28.79800000000001,29.89664279909351,27.69935720090651,0.04389606422046194,2.226111599802971,0.07441122995940164,0.013380898481522237,2.2507807448554327,2.201442454750509,22134784,11.992580986022949,11.910640430450439
31.397000000000002,31.927359312164878,30.866640687835126,29.197000000000003,29.67679266355375,28.717207336446254,0.07064206802751867,2.236799696087837,0.1104543512283171,0.03082978482672024,2.2638338252571764,2.209765566918498,22298624,11.808878231048585,11.863237762451172
31.153000000000002,31.741966043163785,30.56403395683622,28.925,29.884356555197286,27.965643444802716,0.046371033298782956,2.23691511452198,0.06719942610550984,0.025542640492056064,2.2577559347739236,2.2160742942700367,22462464,11.807981586456298,11.786912155151366
31.482999999999997,32.05240407444977,30.913595925550226,29.196000000000005,29.791099991598056,28.600900008401954,0.031228800403186995,2.2324142545461654,0.054714167466579186,0.007743433339794808,2.248764449862807,2.2160640592295238,22626304,11.859594440460205,11.90028190612793
31.532999999999998,32.11707276943888,30.94892723056112,29.032,29.68201230757579,28.38198769242421,0.04267323599196968,2.239468628168106,0.06322142183351803,0.02212505015042132,2.25927998212787,2.219657274208342,22790144,12.081952571868896,11.960653400421142
31.594,31.90861722775462,31.279382772245384,28.616000000000003,29.88666281916172,27.345337180838285,0.04803078762488436,2.238880291581154,0.07512947364547294,0.020932101604295775,2.2622686718455998,2.215491911316708,22953984,11.968422794342041,11.972625350952148
31.731000000000005,32.28233383716221,31.1796661628378,29.308,29.96425909517507,28.65174090482493,0.0387309255485888,2.222291162610054,0.06272538972982426,0.014736461367353331,2.2500352761392914,2.1945470490808168,23117824,12.010447883605957,12.016797637939453
31.4,32.35826927322126,30.44173072677874,28.852999999999998,29.62340314121893,28.082596858781066,0.0576755299349315,2.2329890966415404,0.10236984391355838,0.01298121595630463,2.2639597569285734,2.2020184363545074,23281664,11.932951354980469,11.88754415512085
31.431999999999995,31.931995999983997,30.932004000015993,29.338,30.20023894600047,28.47576105399953,0.02841172539629038,2.2305480629205703,0.052423740684133704,0.0043997101084470545,2.247666339112244,2.213429786728897,23445504,11.976918601989746,11.910014057159424
31.202999999999996,31.93758900073442,30.468410999265572,29.002000000000002,30.046813859019878,27.957186140980127,0.03787205597036515,2.2412996917963026,0.05269025243242392,0.02305385950830638,2.2567345898083837,2.2258647937842215,23609344,11.992492771148681,11.833218479156494
31.860000000000003,32.44925376536769,31.270746234632313,29.262,29.83311820142594,28.69088179857406,0.03705711761140261,2.2354557484388353,0.06986941771684665,0.004244817505958558,2.2742147159254325,2.196696780952238,23773184,12.026818752288818,12.067326641082763
31.403999999999996,32.078139451449026,30.729860548550967,29.173000000000002,30.057206423862667,28.288793576137337,0.04409112849971274,2.2401793360710145,0.07519395478791109,0.012988302211514383,2.262378817232552,2.217979854909477,23937024,11.992372417449952,11.895575618743896
31.673000000000002,32.21529235657531,31.130707643424696,29.262999999999998,30.65502047398736,27.870979526012636,0.03582715865923087,2.227291053533554,0.0645746225090746,0.007079694809387138,2.259071671959239,2.1955104351078694,24100864,12.04266710281372,11.997828388214112
31.606,32.25291885117069,30.959081148829316,29.351,30.368747021611952,28.333252978388046,0.03299594188574696,2.233970749378204,0.06814560087956661,-0.002153717108072689,2.2641397573428876,2.2038017414135207,24264704,12.05420970916748,11.97745590209961
31.788,32.36768612196602,31.208313878033984,28.874000000000006,29.816657944325517,27.931342055674495,0.030637619658955322,2.240212067961693,0.05464304231207033,0.006632197005840314,2.277984992476791,2.2024391434465946,24428544,12.139841556549072,12.064435291290284
32.08399999999999,32.50723043368831,31.66076956631167,29.634000000000004,30.253406167227936,29.01459383277207,0.04174082357785659,2.2267386972904206,0.06855714590669104,0.014924501249022146,2.273666825678911,2.1798105689019303,24592384,12.08113718032837,12.162775611877441
32.147999999999996,32.51285065437792,31.78314934562207,28.699999999999996,29.780342538272002,27.61965746172799,0.04690508247585963,2.219095355272293,0.07824390578130068,0.015566259170418581,2.264982828192653,2.1732078823519334,24756224,12.175183200836182,12.20087251663208
32.077999999999996,32.489601749267415,31.666398250732577,29.423000000000002,30.68633724713554,28.159662752864463,0.03627067585475737,2.2224812358617783,0.05501068040173979,0.017530671307774956,2.2635159536469662,2.1814465180765903,24920064,12.10588550567627,12.15739984512329


==> data/progress-fruitbot-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
-2.415,-2.1143922822015377,-2.7156077177984623,-2.466,-2.0774076686294496,-2.854592331370551,0.5760625710710883,2.7068225771188734,0.7717148280177427,0.3804103141244338,2.707666398723722,2.7059787555140247,16384,-0.06381483823060988,-1.046951824426651
-2.2,-1.7176515782134247,-2.6823484217865756,-2.539,-2.1140894211719363,-2.963910578828064,0.1279301524162292,2.691409084200859,0.14136278288221976,0.11449752195023864,2.7154519658088385,2.6673662025928793,180224,-0.6924195021390915,-0.9449245810508728
-1.9420000000000002,-1.4729840088014057,-2.4110159911985947,-2.075,-1.4612696031643864,-2.6887303968356138,0.10495865042321377,2.6661158978939055,0.12814314365967983,0.08177415718674771,2.699063311286288,2.633168484501523,344064,-0.7134613871574402,-0.8415768831968308
-1.983,-1.6744534070841166,-2.291546592915884,-1.8810000000000002,-1.5681597851937832,-2.193840214806217,0.08555278908461325,2.6317603915929793,0.09664689744321699,0.07445868072600952,2.674702592644248,2.5888181905417107,507904,-0.8032345414161682,-0.8860918641090393
0.429,0.7213850201361212,0.13661497986387877,0.26400000000000007,0.5108683859873516,0.017131614012648483,0.029300725809298413,2.594816529750824,0.032821022472132685,0.025780429146464143,2.654982663564308,2.53465039593734,671744,-0.09809289313852784,0.19751802310347555
2.385,2.770103882088976,1.9998961179110237,2.2369999999999997,2.5588710922092877,1.9151289077907117,0.025240487884730062,2.512132489681244,0.030593947657092835,0.01988702811236729,2.5376739324177264,2.486591046944761,835584,0.6224578499794007,1.122051739692688
4.734,5.880544373323597,3.5874556266764026,4.038,5.283494279392724,2.7925057206072763,0.06906273737549778,2.4356495469808577,0.0917184343547542,0.04640704039624137,2.4738490209840984,2.397450072977617,999424,1.0830502390861512,2.026256799697876
8.052999999999999,10.225611562152793,5.8803884378472056,7.601000000000001,10.127944597730627,5.074055402269375,0.11677094660699365,2.3746436178684234,0.14885024919253942,0.08469164402144788,2.4197573831152814,2.3295298526215653,1163264,1.09745255112648,3.2115766048431396
11.558,13.038336448244115,10.077663551755885,11.903000000000002,13.62962705874778,10.176372941252225,0.17719241054728624,2.3359947115182877,0.21843103832347902,0.13595378277109346,2.3811605593100484,2.290828863726527,1327104,1.8033548712730407,4.385805273056031
15.098000000000003,16.581791090416708,13.614208909583295,15.432999999999998,16.737691917657187,14.128308082342807,0.20507852584123612,2.292766609787941,0.2388022066830076,0.17135484499946463,2.3458211680920544,2.2397120514838273,1490944,2.391941499710083,5.542874526977539
18.193,19.049037966447752,17.33696203355225,18.131,19.423203157402117,16.838796842597883,0.17228973861783742,2.247362512350082,0.1973827995071563,0.14719667772851855,2.3130437436644296,2.181681281035735,1654784,2.2165272712707518,6.559920358657837
19.696999999999996,21.504346397346115,17.889653602653876,19.526999999999997,21.414501258277724,17.63949874172227,0.1629166906699538,2.2582169115543365,0.17505633601416493,0.15077704532574265,2.3052448955237055,2.2111889275849674,1818624,2.716634249687195,7.052422142028808
20.631999999999998,21.55932734242014,19.704672657579856,21.148000000000003,22.40549592444668,19.890504075553327,0.15326924538239833,2.270224982500076,0.16916870722107774,0.13736978354371893,2.3031642026336696,2.237285762366483,1982464,3.014042615890503,7.368954420089722
21.645000000000003,23.69851527873547,19.591484721264536,21.639999999999997,23.275817838269283,20.00418216173071,0.1337836098857224,2.2708008497953416,0.14885837145688313,0.11870884831456169,2.3129988645937964,2.2286028349968867,2146304,2.7570614337921144,7.7360679626464846
22.797,24.26635393966192,21.327646060338083,22.491999999999997,23.36763462699918,21.616365373000814,0.11571094589307902,2.2562443524599076,0.12823070181670737,0.10319118996945068,2.2865758290362184,2.225912875883597,2310144,2.9891111612319947,8.136061191558838
24.631,25.759728931143346,23.502271068856654,23.369000000000003,24.458756394796566,22.27924360520344,0.11945190839469429,2.2516507297754287,0.1325620302544681,0.10634178653492046,2.3007256940010588,2.2025757655497986,2473984,3.3287774562835692,8.794147109985351
24.133,24.652192642474834,23.613807357525165,23.657999999999998,25.05643340921189,22.259566590788104,0.09855885105207557,2.2749401718378066,0.10939162259994947,0.08772607950420167,2.3087515093765196,2.2411288342990936,2637824,3.0345468521118164,8.62572021484375
25.053000000000004,25.846259730479247,24.259740269520762,24.935,25.9792437454924,23.890756254507597,0.09560646312311286,2.232259052991867,0.10923411902896157,0.08197880721726414,2.267982913609327,2.196535192374407,2801664,3.2852922677993774,9.005902290344238
25.589,27.177064545287752,24.000935454712245,24.172000000000004,26.09097264180603,22.25302735819398,0.08508264874108133,2.211366465687752,0.0976919242067898,0.07247337327537286,2.265473790157854,2.15725914121765,2965504,3.4349932193756105,9.201565217971801
26.160000000000004,27.270990549014712,25.049009450985295,24.815,26.230141335697606,23.399858664302396,0.08478529327549036,2.209755453467369,0.10535849902771109,0.06421208752326964,2.25000046676547,2.169510440169268,3129344,3.563745927810669,9.431517219543457
26.526999999999997,27.41606748900182,25.637932510998176,25.005999999999997,26.312868011698193,23.6991319883018,0.08043610197491942,2.206952068209648,0.09354455891616818,0.06732764503367066,2.257938658622702,2.155965477796594,3293184,3.3130170106887817,9.569503879547119
26.665,27.900129547861276,25.429870452138722,24.957,26.343788015523643,23.57021198447636,0.07777977557852861,2.1977242648601534,0.08913618382592856,0.06642336733112866,2.23023062191935,2.165217907800957,3457024,3.5286924600601197,9.675731372833251
26.82,27.913681855020005,25.726318144979995,25.930999999999994,26.676096638027573,25.185903361972414,0.07325575775466854,2.1878413647413253,0.08552560235457221,0.06098591315476487,2.2388862365135487,2.136796492969102,3620864,3.654469347000122,9.7489839553833
26.909999999999997,27.713778576474887,26.106221423525106,25.120999999999995,26.069540457756016,24.172459542243974,0.07355737108737223,2.204786863923073,0.08613352738214022,0.06098121479260424,2.256655125927673,2.152918601918473,3784704,3.462548089027405,9.785859680175781
26.760999999999996,27.46387196558121,26.058128034418782,24.922,26.123247684701205,23.720752315298796,0.07035059994086616,2.2003876745700834,0.08623286509153287,0.054468334790199455,2.254523159630819,2.146252189509348,3948544,3.591987681388855,9.737125873565674
27.702999999999996,28.491873247106273,26.91412675289372,26.325,27.628619959957653,25.021380040042345,0.06764118853025133,2.1873686969280244,0.07964395083285618,0.05563842622764649,2.239723171405283,2.1350142224507658,4112384,3.694426393508911,10.097684097290038
27.689000000000004,28.75278052247633,26.62521947752368,26.534999999999997,27.7606120919769,25.309387908023094,0.06321937330067154,2.1929976791143417,0.0764758215547042,0.049962925046638886,2.236192601328378,2.1498027569003053,4276224,3.5936391353607178,10.10920000076294
27.737000000000002,28.970094075892025,26.50390592410798,26.594,27.997368803985612,25.19063119601439,0.06117075025103982,2.2004273265600203,0.07962616103993911,0.04271533946214052,2.2293986681445617,2.171455984975479,4440064,3.646120858192444,10.14073305130005
28.052000000000003,29.103244976206785,27.00075502379322,26.927,28.36725032546429,25.48674967453571,0.06670295703224831,2.1907967388629914,0.08864921360829477,0.04475670045620185,2.234156429122265,2.147437048603718,4603904,3.738325023651123,10.252050304412842
27.792,28.559134929461568,27.024865070538436,26.633,27.612653510175917,25.65334648982408,0.05507416124455626,2.2109167993068697,0.06798670478460034,0.04216161770451218,2.254520462711692,2.1673131359020474,4767744,3.671739363670349,10.186382865905761
28.518,29.466185635832986,27.569814364167016,26.32,27.335135458941316,25.304864541058684,0.056620725849643304,2.199763533473015,0.08087502085429153,0.032366430844995075,2.238531558823597,2.1609955081224332,4931584,3.6815676212310793,10.437027645111083
28.821999999999996,29.766772988606252,27.87722701139374,26.915000000000003,28.036019625162737,25.79398037483727,0.04618426348315548,2.18546302318573,0.060170960263977086,0.03219756670233387,2.227278886916838,2.1436471594546225,5095424,3.7485373497009276,10.557611179351806
28.97,29.663483957997585,28.276516042002413,26.951999999999998,28.201150111075524,25.702849888924472,0.05214704344980413,2.195858597755432,0.0677411359898172,0.03655295090979106,2.227932730050925,2.163784465459939,5259264,3.7102760076522827,10.607262897491456
28.229000000000003,29.254967348408325,27.20303265159168,26.928000000000004,28.220987238916152,25.635012761083857,0.04413534365594381,2.209712263941765,0.05254942024042298,0.035721267071464634,2.2294300145093553,2.1899945133741747,5423104,3.765784192085266,10.387942600250245
28.782999999999998,29.580697311014646,27.98530268898535,26.436,27.274989868830367,25.597010131169633,0.04968302043853323,2.1881615817546844,0.06517605429971243,0.03418998657735404,2.214036307659746,2.162286855849623,5586944,3.837193560600281,10.603098011016845
29.150000000000006,30.146965395588037,28.153034604411975,27.103999999999996,28.44091585374697,25.767084146253023,0.04788306844420727,2.1737405180931093,0.06103977857959364,0.0347263583088209,2.2225857469346497,2.124895289251569,5750784,3.796085071563721,10.709614658355713
29.22800000000001,30.250318932623287,28.20568106737673,27.256,27.897189519565003,26.614810480434997,0.041596743022091646,2.210809814929962,0.05412654650191222,0.029066939542271075,2.238118684728442,2.183500945131482,5914624,3.788554000854492,10.753769016265869
29.578999999999997,30.59009297297528,28.567907027024713,27.603999999999996,28.873655071269354,26.334344928730637,0.03971204473637038,2.2062818199396133,0.057162241788990986,0.022261847683749784,2.247813478822598,2.1647501610566287,6078464,3.796669936180115,10.867207717895507
30.043,30.648707024889095,29.437292975110903,27.419999999999995,28.603672251934626,26.236327748065364,0.045316696004010684,2.1874131590127943,0.06424956997092748,0.026383822037093878,2.2481818668242783,2.1266444512013103,6242304,3.892414021492004,11.063766288757325
29.727000000000004,30.537741019068363,28.916258980931644,27.600000000000005,28.648131671117714,26.551868328882296,0.04073836008319627,2.206947308778763,0.058053819335419234,0.023422900830973307,2.2386273401086423,2.1752672774488837,6406144,3.8037217617034913,10.947625732421875
29.355,30.28863001237107,28.421369987628932,27.704,28.493039922944334,26.914960077055667,0.036699970113113496,2.2114763081073763,0.056924735140328864,0.016475205085898125,2.2449335552861935,2.178019060928559,6569984,3.8040393114089968,10.819646453857422
30.341,30.85427283193249,29.82772716806751,27.639999999999997,28.7037386897166,26.576261310283392,0.03627438292605799,2.1967551469802857,0.0443591814011713,0.028189584450944674,2.233832482783161,2.1596778111774104,6733824,3.9850590467453,11.234492778778076
29.748,30.727946937338956,28.768053062661046,27.426,28.410247936243707,26.44175206375629,0.03623599103884764,2.205242970585823,0.04776091068327498,0.024711071394420307,2.230223461541994,2.180262479629652,6897664,3.881714200973511,11.00525197982788
30.01,30.684922217740684,29.33507778225932,27.752,28.77095829158999,26.733041708410006,0.03995222466764968,2.2067485719919206,0.055111927045625314,0.024792522289674046,2.240482183522941,2.1730149604609004,7061504,3.8727468729019163,11.09011754989624
29.787,30.33133537456241,29.242664625437587,27.232,27.797062828365128,26.66693717163487,0.030420872196555072,2.2074129790067674,0.03943609906814109,0.021405645324969056,2.2320416797469838,2.182784278266551,7225344,3.8973366975784303,11.020667934417725
29.603999999999996,30.803001251041877,28.404998748958114,26.924,28.158432663210107,25.689567336789892,0.03271036957157772,2.2102471381425857,0.04270451833863667,0.022716220804518763,2.2411869461497176,2.1793073301354537,7389184,3.9236363410949706,10.981642627716065
29.736999999999995,30.52428711408227,28.94971288591772,27.803999999999995,28.433828548098603,27.174171451901387,0.03418338519986715,2.1913580924272535,0.04937730174422551,0.018989468655508785,2.2254997318185348,2.1572164530359723,7553024,3.904175353050232,11.018746948242187
29.987000000000002,30.979744176512764,28.99425582348724,27.686999999999994,28.675332433951244,26.698667566048744,0.033521986415144,2.2206462413072585,0.04558824692076304,0.021455725909524957,2.2523636754297813,2.1889288071847357,7716864,3.9472394943237306,11.097755718231202
29.653000000000002,30.524229590865694,28.78177040913431,27.579,29.049506375368704,26.108493624631297,0.033651852025650394,2.2171405643224715,0.0526172284616802,0.014686475589620586,2.2384563005953106,2.1958248280496324,7880704,3.9576106548309324,11.020467758178711
29.928000000000004,31.033565918432732,28.822434081567277,27.943,28.790089723701097,27.095910276298905,0.03854664179962124,2.2094426214694978,0.055923397293099766,0.021169886306142707,2.2325161893283156,2.18636905361068,8044544,4.014785194396973,11.137322425842285
30.359999999999996,30.746264158316556,29.973735841683435,27.639,28.68023436362809,26.597765636371907,0.031242412759456738,2.2158451467752456,0.0453042277194906,0.017180597799422874,2.238303505365411,2.19338678818508,8208384,4.045870137214661,11.288198375701905
30.119,30.907852964753253,29.330147035246746,27.883999999999997,28.895851767800004,26.87214823219999,0.0367707557044923,2.219137671589851,0.045843179910640325,0.02769833149834428,2.2335351189565955,2.204740224223107,8372224,4.016015887260437,11.205459499359131
30.024,30.680341374591,29.367658625409003,27.659999999999997,28.58889181286089,26.731108187139103,0.03532659255433823,2.2121100574731827,0.0487420212739856,0.021911163834690862,2.236753275601188,2.1874668393451775,8536064,4.023092007637024,11.19134750366211
30.264000000000003,31.24588797731717,29.282112022682835,27.71,28.908165264060013,26.51183473593999,0.031668981909751856,2.217814087867737,0.042481496495695395,0.020856467323808317,2.240962041569712,2.194666134165762,8699904,4.000026202201843,11.256967926025391
30.645,31.42006451344388,29.86993548655612,28.261000000000003,29.701794572449526,26.82020542755048,0.036269802472088455,2.207390534877777,0.05239276006634788,0.02014684487782903,2.2434775411156815,2.1713035286398723,8863744,4.059522724151611,11.40866003036499
30.115,30.92348314762894,29.306516852371058,28.266000000000002,28.812098892143172,27.71990110785683,0.03694087276235218,2.2008973956108093,0.054894910255139984,0.01898683526956438,2.2449155250609394,2.1568792661606793,9027584,4.026658391952514,11.24460506439209
30.491000000000003,31.002614112393317,29.97938588760669,28.290999999999997,28.965068987567292,27.6169310124327,0.0307776009314693,2.1761288166046144,0.05096712162550987,0.01058808023742873,2.2107489932856574,2.1415086399235714,9191424,4.062842488288879,11.363525104522704
30.319,31.218716066323147,29.41928393367685,27.695999999999998,28.96055683937101,26.431443160628987,0.029693026922177478,2.191875046491623,0.047705945746500125,0.011680108097854826,2.214278320615347,2.169471772367899,9355264,4.051409411430359,11.317577743530274
30.361999999999995,31.56276475631157,29.16123524368842,27.643,28.60308385050474,26.682916149495263,0.028487393516115806,2.20272401869297,0.041163588267200846,0.015811198765030766,2.2349380217020367,2.1705100156839037,9519104,4.125072741508484,11.348652648925782
30.393000000000008,31.256122818606954,29.52987718139306,28.398000000000003,29.64799039996314,27.14800960003687,0.02698762420332055,2.207974520325661,0.03822837398943919,0.015746874417201906,2.228661768101395,2.1872872725499266,9682944,4.066252923011779,11.345490455627441
30.845999999999997,31.695731722368887,29.996268277631106,28.294000000000004,29.19598891345737,27.392011086542638,0.03101567854173477,2.209585779905319,0.051990432235146634,0.010040924848322905,2.243543987011098,2.17562757279954,9846784,4.1242481708526615,11.537627696990967
30.828999999999997,31.529606166116167,30.128393833883827,28.183,28.761844538714843,27.604155461285156,0.02591886330046688,2.1989752531051634,0.03539516745231767,0.016442559148616094,2.2380132139984927,2.159937292211834,10010624,4.096673917770386,11.527881813049316
30.341,30.976192096928166,29.705807903071836,27.947000000000003,29.11741061170856,26.776589388291445,0.025093997071962738,2.2129117995500565,0.03530581025141583,0.014882183892509645,2.246497196061258,2.179326403038855,10174464,4.062263250350952,11.332990741729736
30.713,31.751210479623474,29.674789520376528,28.778999999999996,29.89686806019315,27.661131939806843,0.02483336976729329,2.2001095354557036,0.034737341656344976,0.014929397878241603,2.229218475840134,2.1710005950712734,10338304,4.138003587722778,11.483580207824707
30.749000000000002,31.513950325184584,29.98404967481542,28.548000000000002,29.29870366989912,27.797296330100885,0.02951996370684349,2.199893334507942,0.04715893951741711,0.011880987896269866,2.2249478764248667,2.1748387925910175,10502144,4.148809123039245,11.507236671447753
31.064999999999998,31.892251473253445,30.23774852674655,28.385999999999996,29.41326043435927,27.35873956564072,0.02818802152760319,2.196257081627846,0.04170654752471153,0.014669495530494854,2.218967575913231,2.173546587342461,10665984,4.126385831832886,11.614868354797363
30.645999999999997,31.203264748571087,30.088735251428908,27.781,28.47851630805308,27.083483691946917,0.025574630231130817,2.208500275015831,0.03544554401175613,0.0157037164505055,2.22832775932589,2.188672790705772,10829824,4.137497544288635,11.479718875885009
31.242,31.77380447534785,30.710195524652153,28.52,29.488534976136638,27.55146502386336,0.028082602075301073,2.2128571689128878,0.04484152156268664,0.011323682587915506,2.237261365028384,2.1884529727973914,10993664,4.219531941413879,11.721025848388672
30.909,31.613477820800625,30.204522179199373,28.417,29.516291135232155,27.317708864767848,0.022293600678676688,2.2198072135448457,0.030982752721397652,0.013604448635955724,2.2452990053793864,2.194315421710305,11157504,4.170800399780274,11.585667610168457
30.993000000000002,31.549597700318643,30.43640229968136,28.232,29.344454942907802,27.119545057092196,0.028230428305687328,2.220365434885025,0.04053267360433514,0.015928183007039517,2.2424005715984214,2.1983302981716286,11321344,4.10599570274353,11.59736614227295
30.976,31.57696921718171,30.37503078281829,28.294999999999998,29.38234769048359,27.207652309516405,0.023755591560620754,2.2285884022712708,0.03521717290102752,0.012294010220213985,2.259342084739909,2.1978347198026325,11485184,4.147896957397461,11.624108982086181
30.944,31.869085941953504,30.018914058046494,28.844,29.879936291477424,27.808063708522578,0.033465542248450185,2.2196387320756914,0.043771110257013475,0.023159974239886895,2.237914174855008,2.2013632892963746,11649024,4.116617012023926,11.595051479339599
31.285000000000004,31.907996789718858,30.66200321028115,28.475,29.198550274687253,27.75144972531275,0.02359822792932387,2.214586466550827,0.0335557871085388,0.013640668750108944,2.2345599681999433,2.1946129649017108,11812864,4.1413698434829715,11.739879512786866
30.675,32.659380255898554,28.69061974410145,27.991000000000003,29.400648537756844,26.581351462243163,0.03275453153182748,2.2089473396539687,0.04693607954182185,0.018572983521833113,2.25221442739961,2.1656802519083276,11976704,4.153598785400391,11.547841453552246
31.551,32.22557319840029,30.876426801599706,27.945,28.849447345067695,27.040552654932306,0.02586396120605054,2.2267221361398697,0.038957681586075814,0.012770240826025264,2.2624424295941155,2.191001842685624,12140544,4.203038930892944,11.84109125137329
31.023000000000003,32.19801531904908,29.84798468095093,27.844,28.962956656890697,26.725043343109306,0.030222826136741737,2.224515488743782,0.047085370964724635,0.01336028130875884,2.247213717385539,2.2018172601020254,12304384,4.2174478530883786,11.675887775421142
31.095999999999997,31.840744251404463,30.35125574859553,28.635,29.4003397938171,27.869660206182903,0.02643218858866016,2.2174941152334213,0.03722790280222733,0.01563647437509299,2.2465207256100057,2.188467504856837,12468224,4.164347743988037,11.686885929107666
31.357,31.803991051364566,30.910008948635433,28.325,29.183746179030802,27.466253820969197,0.021695850184187238,2.2281187742948534,0.03494766532691908,0.008444035041455399,2.25075872636186,2.205478822227847,12632064,4.15646333694458,11.780253028869629
31.008,31.549198669621425,30.466801330378573,28.607999999999997,29.621457448539402,27.59454255146059,0.02520643468596969,2.223705840110779,0.03737128150569523,0.013041587866244151,2.2502051320778977,2.1972065481436602,12795904,4.199762535095215,11.684918689727784
31.294,31.896249117890594,30.691750882109407,28.59699999999999,29.467621042704565,27.726378957295417,0.0187876678537577,2.221970009803772,0.026068077060395985,0.011507258647119416,2.241205353847584,2.2027346657599596,12959744,4.193006801605224,11.774582576751708
31.344,31.939268006867497,30.748731993132505,28.804000000000002,29.483340857007732,28.12465914299227,0.019900324725313067,2.221373510360718,0.028899178538957772,0.01090147091166836,2.2523371526481304,2.1904098680733055,13123584,4.196503162384033,11.790664958953858
31.415,32.07243821002433,30.757561789975664,28.018,29.474432628033306,26.561567371966696,0.03261076960479835,2.2101814478635786,0.04966946534033381,0.015552073869262887,2.240378468199157,2.1799844275280003,13287424,4.259092521667481,11.850100898742676
31.039000000000005,31.74407375500724,30.33392624499277,28.799,29.77799387127806,27.82000612872194,0.023360738495830403,2.2127716541290283,0.03200487422780067,0.014716602763860134,2.2367150709767776,2.188828237281279,13451264,4.178078842163086,11.679906558990478
31.095999999999997,31.688118231436928,30.503881768563065,28.288000000000004,28.994410645446404,27.581589354553603,0.030511873867362687,2.2188712775707247,0.047901010144784,0.013122737589941376,2.2372233336995286,2.2005192214419207,13615104,4.228920269012451,11.720698165893555
31.266000000000002,31.904877139988592,30.62712286001141,28.799,29.922560857274764,27.675439142725235,0.0173889246070757,2.2298476666212084,0.02604963647322106,0.008728212740930335,2.254529833023067,2.2051655002193495,13778944,4.226649188995362,11.810533714294433
31.209000000000003,32.200810969892956,30.21718903010705,28.506000000000007,29.30798753107515,27.704012468924866,0.025353983952663788,2.2248268008232115,0.03717512331426749,0.013532844591060082,2.24260936599361,2.207044235652813,13942784,4.258231449127197,11.793729209899903
31.345,32.00468553114344,30.68531446885656,28.542999999999996,29.42159034822834,27.664409651771653,0.02230551867978643,2.2102611899375915,0.031267164033073905,0.013343873326498955,2.232358507923233,2.18816387195195,14106624,4.210602951049805,11.817142677307128
31.210999999999995,31.821564492907992,30.600435507091998,27.8,29.265687551970064,26.334312448029937,0.02091236736159767,2.22012964785099,0.030585002833079918,0.011239731890115423,2.2406049028186033,2.199654392883377,14270464,4.197467041015625,11.768061542510987
31.611,32.09265236426286,31.129347635737144,27.96,28.790048191372044,27.129951808627958,0.02310391096398229,2.2088604629039765,0.03273125930743329,0.013476562620531289,2.2326406258715035,2.1850802999364496,14434304,4.2661457538604735,11.928526878356934
31.621,32.35279846952559,30.889201530474406,28.383,29.391950444769215,27.374049555230783,0.02318647820502515,2.2056750118732453,0.03153930798672544,0.01483364842332486,2.24241925849166,2.1689307652548306,14598144,4.2658580303192135,11.94244089126587
31.144,32.213469027134494,30.074530972865507,28.533000000000005,29.866559522481097,27.199440477518912,0.01603013619314874,2.225369018316269,0.02435199301117747,0.00770827937512001,2.240316990628041,2.2104210460044973,14761984,4.181082010269165,11.748524951934815
31.397,31.98201367505384,30.811986324946158,28.246,29.661706184206313,26.830293815793684,0.02424212793121108,2.218732112646103,0.04079053035592687,0.007693725506495289,2.2396971672485346,2.197767058043671,14925824,4.222176885604858,11.848292255401612
31.762999999999998,32.258278709415215,31.267721290584785,28.73,29.687235603182415,27.772764396817585,0.02161361003818451,2.2116319090127945,0.032190798848105516,0.011036421228263503,2.2361239458149185,2.1871398722106705,15089664,4.2570140838623045,11.992597007751465
31.21,31.632326887611956,30.787673112388045,28.464999999999996,29.29287982219643,27.637120177803563,0.032552060822490556,2.2332425862550735,0.05353736067128598,0.01156676097369513,2.2584027714122703,2.208082401097877,15253504,4.251830148696899,11.803319358825684
31.739000000000004,32.446353518405054,31.031646481594958,28.502000000000002,29.06888270391678,27.935117296083224,0.01554843242047349,2.2092926025390627,0.02161716301307113,0.00947970182787585,2.2469433719614056,2.1716418331167198,15417344,4.265807008743286,11.992940044403076
31.195999999999998,31.64910484437931,30.742895155620687,28.118000000000002,28.92719466137636,27.308805338623642,0.02273765479912977,2.2252352595329286,0.03282951227807422,0.012645797320185316,2.253784743483664,2.196685775582193,15581184,4.239390897750854,11.792813873291015
31.447999999999997,32.040921579974956,30.855078420025038,28.375,29.49967106302243,27.25032893697757,0.01838735138881015,2.2375802308321,0.02857791677269298,0.008196786004927318,2.260835032563176,2.214325429101024,15745024,4.332372617721558,11.920518970489502
31.411,32.05901928983634,30.762980710163657,28.476999999999997,29.414155803482,27.539844196517993,0.03421087776077906,2.2334591925144194,0.05274182857755469,0.015679926944003428,2.2458973145920105,2.2210210704368283,15908864,4.266115140914917,11.884851741790772
31.496,32.12151099111047,30.870489008889532,28.576999999999998,29.48176571553082,27.672234284469177,0.02119962729047978,2.236969071626663,0.031818844681222015,0.010580409899737547,2.2582302660336486,2.2157078772196774,16072704,4.2416548252105715,11.900850296020508
31.404000000000003,32.14024995755518,30.667750042444826,28.397,29.393634837841823,27.400365162158174,0.01644961708807382,2.228639394044876,0.024992142067796406,0.007907092108351232,2.2427645413165043,2.214514246773248,16236544,4.22920823097229,11.859803295135498
31.448999999999995,31.720788520728888,31.1772114792711,28.546999999999997,29.377121075506455,27.71687892449354,0.0233728640247136,2.221228450536728,0.03988729204718486,0.006858436002242341,2.24382769306351,2.1986292080099457,16400384,4.197743606567383,11.865221977233887
31.784000000000002,32.45337582866429,31.114624171335716,28.540999999999997,29.526377592600927,27.555622407399067,0.021391921443864655,2.2158903747797014,0.030350249046746453,0.012433593840982856,2.235507044189171,2.1962737053702317,16564224,4.283839273452759,12.029873371124268
31.204,31.944029729132556,30.463970270867446,28.815999999999995,30.318039946206486,27.313960053793505,0.02465891904430459,2.2356252282857896,0.04168386505707196,0.0076339730315372195,2.2618814700300067,2.2093689865415724,16728064,4.312121820449829,11.838576793670654
31.488999999999997,32.142642868851176,30.835357131148818,28.573,29.415235715224664,27.730764284775336,0.01856483377632681,2.2323533833026885,0.02811108667376862,0.009018580878885001,2.2536211665050496,2.2110856001003274,16891904,4.280676698684692,11.91974754333496
31.665999999999997,32.2087190801879,31.123280919812096,29.226999999999997,29.97833281573481,28.475667184265184,0.01998035407741549,2.2181909054517748,0.02999274391554933,0.00996796423928165,2.2451955945089894,2.19118621639456,17055744,4.321863174438477,12.005856132507324
31.611,32.008100742885226,31.21389925711477,28.74,29.625471625745284,27.854528374254713,0.02024402670213017,2.21029446721077,0.03264665725894771,0.007841396145312622,2.2313913537360106,2.189197580685529,17219584,4.30814938545227,11.96963996887207
31.202999999999996,31.87062339683387,30.53537660316612,28.288,29.12678245093707,27.44921754906293,0.01596299195080059,2.222992312908173,0.02389844839201356,0.008027535509587621,2.236752299998359,2.2092323258179865,17383424,4.28107647895813,11.835015201568604
31.671,32.335130258307814,31.00686974169219,28.791000000000004,29.403755252935465,28.178244747064543,0.019714544975431604,2.2314983040094374,0.03151886729852669,0.007910222652336518,2.249953436763364,2.213043171255511,17547264,4.315417051315308,12.010355949401855
31.449,31.913207927549713,30.98479207245029,28.761000000000003,29.627746214298053,27.894253785701952,0.0235267778858542,2.2277049988508226,0.03734895336418894,0.009704602407519462,2.2521602036219512,2.203249794079694,17711104,4.322548151016235,11.932502746582031
31.725,32.3139524598811,31.1360475401189,28.801,29.807890758722117,27.79410924127788,0.01763007474364708,2.245764285326004,0.02752984070735324,0.007730308779940924,2.2742367510475625,2.2172918196044455,17874944,4.3588825225830075,12.059012413024902
31.456,32.12308620132634,30.788913798673665,28.448,29.325665084186447,27.570334915813554,0.02117070995736863,2.241298738121986,0.033137559340772046,0.009203860573965213,2.2657556900124183,2.216841786231554,18038784,4.3110870838165285,11.940290641784667
31.802,32.46881031785659,31.135189682143416,28.607000000000006,30.02341131031915,27.19058868968086,0.01950288398074914,2.225681704282761,0.030325370886601796,0.008680397074896486,2.2550310805244593,2.1963323280410623,18202624,4.312441492080689,12.068089485168457
31.461000000000002,32.06573878658475,30.856261213415248,28.928999999999995,29.88219934955915,27.97580065044084,0.01839616591460068,2.2318666517734527,0.02584682132177915,0.010945510507422207,2.2577465306134696,2.2059867729334357,18366464,4.303259658813476,11.941898727416993
31.834999999999997,32.25443414262551,31.415565857374485,28.96,30.095940139267913,27.82405986073209,0.01672890819027083,2.236429566144943,0.022954161803973687,0.010503654576567975,2.2507218331829413,2.222137299106945,18530304,4.349033689498901,12.092991065979003
31.422999999999995,32.13915710566886,30.706842894331135,28.467000000000002,29.613987794180918,27.320012205819086,0.027258295216597568,2.2320525258779527,0.044972589035085865,0.009544001398109271,2.255677056712133,2.208427995043772,18694144,4.350443172454834,11.953670406341553
31.377000000000002,31.901367237725626,30.85263276227438,28.490000000000002,30.00365782130573,26.976342178694274,0.031180844898335586,2.2243717938661574,0.0416201177481476,0.020741572048523574,2.2465781087140515,2.202165479018263,18857984,4.295258951187134,11.912012577056885
31.875,32.60403017770186,31.145969822298145,29.157999999999998,30.511202128286826,27.80479787171317,0.014151091891108053,2.226591396331787,0.02349657473147085,0.004805609050745258,2.2450417125709636,2.2081410800926102,19021824,4.294669580459595,12.08529748916626
31.813,32.41443245672311,31.211567543276885,28.906,29.74543075950313,28.066569240496868,0.01651480224682013,2.2066053986549377,0.025810019162303327,0.0072195853313369324,2.2279620972749417,2.1852487000349337,19185664,4.344474792480469,12.086874771118165
31.673000000000002,32.204338874918825,31.14166112508118,28.619000000000007,29.660464833779812,27.5775351662202,0.020294252349412963,2.211289256811142,0.030602523809675194,0.009985980889150732,2.2423682209118723,2.1802102927104117,19349504,4.333017492294312,12.03661937713623
31.2,32.051680691339186,30.34831930866081,28.269,29.696665577087295,26.841334422912702,0.018926922697573838,2.233490768074989,0.0315900193742071,0.006263826020940574,2.258064314429418,2.20891722172056,19513344,4.31241364479065,11.88133716583252
31.784,32.27396326392904,31.294036736070957,28.238999999999997,29.251358138209987,27.226641861790007,0.024732887488789813,2.224291905760765,0.04222677259604117,0.0072390023815384515,2.2426739465602874,2.2059098649612428,19677184,4.379562139511108,12.095002460479737
31.445999999999998,32.10994578091889,30.782054219081104,28.456,29.75207252883471,27.15992747116529,0.02433202856336716,2.229162332415581,0.037664889552626805,0.010999167574107516,2.256192307430184,2.202132357400978,19841024,4.350041341781616,11.961185836791993
31.847,32.419539081635484,31.274460918364518,28.963,29.846901012557403,28.0790989874426,0.019118526729289397,2.2204371839761734,0.02547704777659092,0.012760005681987876,2.2451141005762576,2.195760267376089,20004864,4.372818326950073,12.121225452423095
31.932000000000006,32.475080104588635,31.388919895411373,28.391,29.25222528992128,27.529774710078716,0.01633572979480954,2.2248990178108214,0.022652082622729795,0.010019376966889287,2.25296362326742,2.1968344123542227,20168704,4.368980741500854,12.1524582862854
31.620000000000005,32.32434366611762,30.915656333882392,28.473000000000003,29.237945096068994,27.70805490393101,0.02342955689528021,2.233631172776222,0.035633366377953085,0.01122574741260733,2.2498088838589325,2.2174534616935118,20332544,4.382305479049682,12.03748378753662
31.668,32.35730109531322,30.97869890468678,28.630999999999993,29.694714717393712,27.567285282606274,0.017240430606761892,2.2289296954870226,0.027300758087770882,0.0071801031257529,2.2549808901243122,2.202878500849733,20496384,4.359704446792603,12.067569637298584
31.783000000000005,32.48981044134903,31.07618955865098,28.456,29.318892809102035,27.593107190897964,0.020875838512438318,2.2204721719026566,0.03195236940419317,0.009799307620683463,2.256678665491009,2.184265678314304,20660224,4.307396697998047,12.07755184173584
31.520999999999997,32.973676495301,30.068323504698995,28.173999999999996,29.1786213216929,27.16937867830709,0.021151392741012333,2.221061834692955,0.03107868681756289,0.011224098664461776,2.244577986759725,2.1975456826261848,20824064,4.373429441452027,12.01401195526123
31.645999999999994,32.42779536964604,30.864204630353946,28.411,29.44628208716272,27.37571791283728,0.024987938592676028,2.224128457903862,0.038667017074878914,0.01130886011047314,2.255137085661154,2.1931198301465695,20987904,4.370932960510254,12.048337078094482
32.141,32.62094687205981,31.661053127940185,28.863,30.145653889402748,27.58034611059725,0.0126470997347496,2.224161246418953,0.021854816782135685,0.0034393826873635146,2.2681920557741013,2.1801304370638044,21151744,4.396045207977295,12.248361587524414
31.710999999999995,32.481304485252416,30.94069551474757,28.472999999999995,29.54590307111127,27.400096928888722,0.020877236410160503,2.2323590904474258,0.03196501486054363,0.009789457959777375,2.2676938907529087,2.197024290141943,21315584,4.344211578369141,12.074211406707764
31.328000000000003,31.880608360414502,30.775391639585504,28.621,29.357959293312728,27.88404070668727,0.017481097599375002,2.2457430213689804,0.027727329265681527,0.007234865933068477,2.269600407686051,2.2218856350519096,21479424,4.364611291885376,11.941513729095458
32.012,32.59630813788617,31.427691862113836,28.395,29.36360982856876,27.42639017143124,0.023844671505503325,2.2410937786102294,0.03318485069284123,0.014504492318165417,2.2618528671969007,2.220334690023558,21643264,4.3715370178222654,12.194618225097656
31.684000000000005,32.544583522965674,30.823416477034336,28.74,29.631728658281205,27.848271341718792,0.022240648494334832,2.230222189426422,0.03355651482669078,0.010924782161978884,2.2487778776873886,2.2116665011654555,21807104,4.37712721824646,12.080832290649415
32.05500000000001,32.443593618063915,31.666406381936095,28.982,30.11603527282003,27.847964727179967,0.0179520252073416,2.219320464134216,0.030996250017839094,0.004907800396844103,2.2321421157065524,2.20649881256188,21970944,4.362000846862793,12.21665325164795
31.698,32.23589961888813,31.160100381111867,28.527000000000005,29.467829952754485,27.586170047245524,0.01791152316727673,2.2463060438632967,0.030018627197560897,0.005804419136992561,2.2712481840544125,2.221363903672181,22134784,4.371699953079224,12.100251865386962
31.867,32.22794459408613,31.506055405913873,28.208,29.328524877010768,27.08747512298923,0.01640175106003875,2.2395308554172515,0.024391699455061956,0.008411802665015546,2.2655349541178844,2.2135267567166186,22298624,4.339123106002807,12.137753772735596
31.462,32.21958563872344,30.704414361276562,28.669999999999998,29.593699085200367,27.74630091479963,0.01998344347230154,2.2294389992952346,0.029041456051214554,0.010925430893388528,2.256452852829945,2.2024251457605244,22462464,4.279890871047973,11.994182682037353
31.496000000000002,32.05766181995931,30.934338180040697,28.936999999999994,29.798557310920167,28.07544268907982,0.02599302816670383,2.2478345692157746,0.04309495953202479,0.008891096801382867,2.275414337507474,2.2202548009240752,22626304,4.329246520996094,11.997886562347412
31.997999999999998,32.542532827293265,31.45346717270673,28.410000000000004,29.658855476025952,27.161144523974055,0.01038101880694735,2.23614139854908,0.015273698055417562,0.005488339558477137,2.264376012968186,2.2079067841299738,22790144,4.371189975738526,12.198309707641602
31.651,32.122326850497615,31.179673149502385,28.657999999999998,29.380022160324735,27.93597783967526,0.01387921670393549,2.239556285738945,0.024885326729113748,0.002873106678757233,2.2688062532237145,2.210306318254175,22953984,4.407590055465699,12.102051067352296
31.107999999999997,31.95130065812852,30.264699341871474,28.183000000000003,29.423540607960902,26.942459392039105,0.023590002805576615,2.241425222158432,0.03652364067632131,0.01065636493483192,2.271078422356335,2.2117720219605292,23117824,4.315960550308228,11.89160623550415
30.966999999999995,31.848249680851,30.08575031914899,28.356,29.47218278073083,27.239817219269174,0.020183677258319172,2.253089165687561,0.0337205372182796,0.006646817298358747,2.2723717017345306,2.2338066296405916,23281664,4.310030364990235,11.829615020751953
31.566000000000003,32.415602259884004,30.716397740116,28.092000000000002,29.189057883614172,26.994942116385833,0.017239423672435757,2.23976911008358,0.025044513893861284,0.009434333451010229,2.264037187052084,2.2155010331150757,23445504,4.345456552505493,12.056985759735108
31.962,32.34540057381282,31.57859942618718,28.840999999999998,30.088344779922533,27.593655220077462,0.014823584261466701,2.2341585397720336,0.027246666233895666,0.002400502289037737,2.2521389239940737,2.2161781555499935,23609344,4.392697477340699,12.201137065887451
31.791000000000004,32.375952134793955,31.206047865206052,28.538999999999998,29.162,27.915999999999997,0.01664443748013577,2.237631607055664,0.029739571714410405,0.0035493032458611355,2.2650721069441437,2.210191107167184,23773184,4.402026557922364,12.15899305343628
31.785000000000004,32.5720355773407,30.997964422659308,28.185000000000002,29.315126099158853,27.05487390084115,0.02326261000125663,2.2460592567920683,0.033450912867689184,0.013074307134824078,2.2669157133584488,2.225202800225688,23937024,4.39463701248169,12.133366775512695
31.719,32.453308518267356,30.984691481732646,28.721000000000004,29.372620288204722,28.069379711795285,0.013596156012499661,2.2574042320251464,0.022677432319147983,0.00451487970585134,2.27023001906605,2.244578444984243,24100864,4.379535245895386,12.115702724456787
31.796,32.71109780898,30.88090219102,28.814999999999998,29.61347667467497,28.016523325325025,0.0203243186435429,2.251134493947029,0.03379186362781651,0.006856773659269285,2.268524583408474,2.233744404485584,24264704,4.446482563018799,12.163037872314453
31.708999999999996,32.49370950038852,30.924290499611477,28.758,29.791806558307695,27.724193441692304,0.020586494237068056,2.2612300753593444,0.028333307158491482,0.01283968131564463,2.27681703364694,2.2456431170717486,24428544,4.407967138290405,12.119324016571046
32.161,32.494,31.828000000000003,28.873,29.9589286348559,27.7870713651441,0.017436922623892268,2.2525235205888747,0.0315785818512661,0.003295263396518436,2.2705447257630373,2.234502315414712,24592384,4.395470809936524,12.285464859008789
32.057,32.6123746483231,31.501625351676907,28.397,29.298332901873664,27.495667098126333,0.01575162601366168,2.2558542758226396,0.027088966353471987,0.004414285673851376,2.2711931672760337,2.2405153843692456,24756224,4.426094055175781,12.263273239135742
31.507000000000005,32.39962590148394,30.614374098516073,28.773000000000007,29.625139073156497,27.920860926843517,0.022066025307867644,2.2444102972745896,0.032758640106905636,0.01137341050882965,2.26915862900573,2.219661965543449,24920064,4.359728860855102,12.030499744415284


==> data/progress-fruitbot-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
-2.301,-1.9315828915710591,-2.6704171084289414,-2.5660000000000003,-2.0485601484230274,-3.083439851576973,0.5635112034156918,2.706438511610031,0.7489859260308593,0.3780364808005243,2.7074788435314945,2.7053981796885678,16384,-0.10816283784806728,-0.9949556052684784
-2.278,-1.9778400426439262,-2.578159957356074,-2.2920000000000003,-1.8882971389747158,-2.6957028610252847,0.1485768255777657,2.69516336619854,0.1638732614657873,0.1332803896897441,2.708006680115436,2.6823200522816437,180224,-0.7765575528144837,-0.9692103207111359
-1.8299999999999996,-1.346243863088022,-2.313756136911977,-2.016,-1.574,-2.458,0.10254166061058637,2.650250533223152,0.11476291262872607,0.09032040859244667,2.6977384770087203,2.602762589437584,344064,-0.8245234191417694,-0.7978394031524658
-1.5859999999999999,-1.2620493864799758,-1.909950613520024,-1.8430000000000004,-1.3758372874468687,-2.310162712553132,0.0791203369852155,2.619882044196129,0.09373569677399987,0.06450497719643114,2.6606523569547886,2.5791117314374694,507904,-0.7314121693372726,-0.7110823810100555
0.476,0.8421748216357864,0.10982517836421357,0.28300000000000003,0.7327121301454965,-0.16671213014549646,0.03165639212820673,2.6063905209302902,0.035907222646151996,0.027405561610261458,2.6493150903672364,2.563465951493344,671744,-0.05162947010248899,0.2177090346813202
2.3340000000000005,2.8669953095478427,1.8010046904521584,1.8990000000000002,2.2641698235068173,1.5338301764931832,0.028732178709469692,2.549318161606789,0.035216188814933026,0.02224816860400636,2.5714210476310413,2.5272152755825363,835584,0.6494779825210572,1.1012076556682586
3.9480000000000004,4.704370279691105,3.1916297203088955,4.1080000000000005,5.411654862300602,2.804345137699399,0.06679443204775448,2.442067077755928,0.09723513866575306,0.0363537254297559,2.476804186565422,2.4073299689464345,999424,1.000468510389328,1.7656297564506531
7.281999999999999,8.78587366490673,5.778126335093269,7.352999999999999,9.176140422457907,5.529859577542091,0.14688780372962354,2.365907621383667,0.195135582042354,0.09864002541689307,2.4131229747164493,2.318692268050885,1163264,1.2206455588340759,2.967068409919739
11.601000000000003,13.429526455920179,9.772473544079826,11.102,13.082564565976076,9.121435434023924,0.20790668800473208,2.3343580812215805,0.26361487241393405,0.1521985035955301,2.368391734777388,2.300324427665773,1327104,1.893913209438324,4.42318696975708
15.087,17.363286669117052,12.810713330882948,15.103,16.526636540694287,13.679363459305712,0.2364487640559673,2.307350605726242,0.26488747891320374,0.2080100491987308,2.344178777333828,2.2705224341186563,1490944,2.674060654640198,5.54205961227417
18.483999999999998,20.123287650170035,16.844712349829962,17.877000000000002,18.967660808867727,16.786339191132278,0.21640472374856473,2.3007928788661958,0.2446183410574539,0.18819110643967557,2.3506311766444163,2.250954581087975,1654784,2.4919686317443848,6.669985580444336
20.695,22.029700340900533,19.360299659099468,20.212,21.144188822074153,19.279811177925847,0.21994182262569661,2.2833352595567704,0.2453265541139212,0.19455709113747202,2.3348972046647045,2.2317733144488363,1818624,3.0371418952941895,7.389797496795654
22.052,23.595332757379303,20.508667242620696,21.129000000000005,22.488687096357104,19.769312903642906,0.21907740924507374,2.250485396385193,0.23946428933880173,0.19869052915134575,2.3127479894207044,2.1882228033496816,1982464,3.6542115211486816,7.849283218383789
21.631999999999998,23.844938318164335,19.41906168183566,21.206,22.874623384709682,19.537376615290317,0.18257638821378347,2.2441318839788438,0.19878963731253033,0.1663631391150366,2.3000258496716413,2.1882379182860463,2146304,3.2222760677337647,7.727902889251709
23.468,24.96526951481689,21.97073048518311,22.246000000000002,23.941961084459194,20.55003891554081,0.1829112686216831,2.2240581691265104,0.19940179213345136,0.16642074510991486,2.2705809925434073,2.1775353457096136,2310144,3.6125679492950438,8.373255920410156
23.604000000000003,25.04775344155434,22.160246558445664,22.726999999999997,24.35555181065878,21.098448189341212,0.17527947351336476,2.219811847805977,0.19629686029141205,0.15426208673531747,2.2786363892424677,2.160987306369486,2473984,4.090233421325683,8.480325841903687
24.604000000000003,25.889606471670085,23.31839352832992,23.48,24.99306972740849,21.96693027259151,0.1540678632445633,2.231611269712448,0.17583111948806515,0.13230460700106147,2.279255706728122,2.183966832696774,2637824,3.820301628112793,8.846153450012206
25.171999999999997,26.63448965808309,23.709510341916904,24.437,25.659211520155168,23.214788479844835,0.15534364925697444,2.2017854005098343,0.17874518897809555,0.13194210953585334,2.2503918754053704,2.153178925614298,2801664,4.140441870689392,9.07396478652954
25.625999999999998,26.939759490926704,24.31224050907329,24.863,25.610074962771474,24.115925037228525,0.15168568063527343,2.210086461901665,0.17433797331785036,0.1290333879526965,2.2564340168052217,2.163738906998108,2965504,4.371922302246094,9.242781925201417
26.02,27.001621108167505,25.038378891832494,25.292,26.437458860020737,24.146541139979266,0.14363890681415792,2.1826284378767014,0.16274084767424085,0.12453696595407497,2.2174545480068026,2.1478023277466,3129344,4.462631368637085,9.383711528778075
26.677,27.819313879807122,25.534686120192877,25.435000000000002,26.625968093611245,24.24403190638876,0.1368299660272896,2.167025065422058,0.1480867105445742,0.12557322151000502,2.2114080905084057,2.1226420403357107,3293184,4.397576379776001,9.650775146484374
27.292,28.241460899668862,26.34253910033114,25.696999999999996,26.101599802273796,25.292400197726195,0.13394882362335916,2.1632729291915895,0.14889071278541421,0.11900693446130411,2.203015624031005,2.1235302343521743,3457024,4.5851083278656,9.896185398101807
27.705000000000002,28.765304201632723,26.64469579836728,25.808,26.787793855869694,24.828206144130306,0.13159565217792984,2.1796912014484406,0.14748714889328685,0.11570415546257286,2.2141300966001594,2.145252306296722,3620864,4.648723554611206,10.081813716888428
27.308000000000003,28.319027200425392,26.296972799574615,26.145000000000003,27.060589973732785,25.22941002626722,0.1252493048086762,2.188898557424545,0.14259877227631307,0.10789983734103932,2.2241796831229586,2.153617431726132,3784704,4.568038654327393,9.93404598236084
27.715999999999998,28.746225218095535,26.68577478190446,26.160000000000004,27.601145377815858,24.71885462218415,0.1334864840842783,2.179814377427101,0.15953638986551516,0.10743657830304143,2.21810552084793,2.141523234006272,3948544,4.733526372909546,10.10171880722046
27.617999999999995,28.385955727890607,26.850044272109383,26.211000000000002,27.04469598775573,25.377304012244274,0.12363848332315679,2.1786801874637605,0.14009402093760653,0.10718294570870703,2.2266028541639997,2.130757520763521,4112384,4.741361379623413,10.061384582519532
28.102999999999998,29.20135376814576,27.004646231854235,26.609999999999996,27.15847060085295,26.06152939914704,0.11734588118270037,2.1891175895929336,0.13833019762230483,0.0963615647430959,2.2294837749347463,2.148751404251121,4276224,4.727134752273559,10.267134857177734
28.165999999999997,29.03842420874251,27.293575791257485,26.54200000000001,27.746290662589402,25.337709337410615,0.11654665675014253,2.176458701491356,0.13133927314295737,0.10175404035732769,2.215477073963097,2.137440329019615,4440064,4.788940811157227,10.312966060638427
28.525999999999993,29.755960974990664,27.29603902500932,26.46,27.34454508081838,25.57545491918162,0.1124781461432576,2.1780153691768644,0.12995805054256496,0.09499824174395025,2.223982525823536,2.1320482125301927,4603904,4.841310691833496,10.424039936065673
28.439,29.498409741318248,27.379590258681752,27.101999999999997,28.027265367340632,26.17673463265936,0.10644899699836967,2.1956467241048814,0.1195956854044104,0.09330230859232894,2.2442616998773186,2.147031748332444,4767744,4.827284240722657,10.391482830047607
28.695,29.923977217038622,27.466022782961378,27.18,28.528072698336405,25.831927301663594,0.11679973639547822,2.1995213508605955,0.1348034867150762,0.09879598607588025,2.232281903717914,2.1667607980032773,4931584,4.875118827819824,10.505441379547118
28.568,29.770795078140914,27.36520492185909,26.834999999999997,28.114142290755797,25.555857709244197,0.10694985082373021,2.1735357135534286,0.12264559956059318,0.09125410208686724,2.1987836277951125,2.1482877993117446,5095424,4.903854465484619,10.44892578125
29.009999999999998,30.15532964687028,27.864670353129718,27.486,28.539434383338612,26.43256561666139,0.09938268195837732,2.1519355297088625,0.10994279307006102,0.08882257084669362,2.204652273393656,2.099218786024069,5259264,4.887710857391357,10.634588146209717
29.185000000000002,29.98261206109236,28.387387938907644,26.921,27.953632073877234,25.888367926122765,0.10651870910078283,2.168687304854393,0.12633044150088857,0.08670697670067709,2.1977692301308873,2.139605379577899,5423104,4.961609649658203,10.71282730102539
28.972,30.02109294154522,27.922907058454783,26.749999999999993,28.004192967609043,25.495807032390942,0.11086955973878501,2.1688920229673387,0.12970779087426046,0.09203132860330956,2.1959221857085267,2.1418618602261508,5586944,5.019117641448974,10.672961330413818
29.528,30.5744110091164,28.481588990883598,27.127,28.421550501139293,25.832449498860704,0.11035426137968893,2.163436031341553,0.12851062375238959,0.09219789900698827,2.202605742729931,2.1242663199531746,5750784,5.041745805740357,10.834033966064453
29.340999999999998,30.10575420888021,28.576245791119785,27.697999999999997,28.62424834682713,26.771751653172863,0.10258537903428074,2.163745069503784,0.11612354046042545,0.08904721760813603,2.1987914714561128,2.1286986675514554,5914624,4.9420812129974365,10.788945388793945
29.459000000000003,30.777381204356317,28.14061879564369,27.172000000000004,28.576113955489372,25.767886044510636,0.09999259905889626,2.186156502366066,0.11159290692348053,0.088392291194312,2.20210882792102,2.170204176811112,6078464,5.008152437210083,10.841444301605225
29.645,30.727868874795096,28.562131125204903,27.074,28.07593013728503,26.072069862714972,0.11143060578033323,2.1833599120378495,0.1346164421365917,0.08824476942407475,2.209686183006697,2.157033641069002,6242304,5.106564521789551,10.92058801651001
29.732000000000006,30.865506065268296,28.598493934731717,27.665000000000003,28.630259032591773,26.699740967408232,0.10080634690821166,2.19020499587059,0.1174748827346778,0.08413781108174553,2.2275393274757493,2.1528706642654307,6406144,5.078301668167114,10.96230869293213
29.640000000000004,30.122078831727762,29.157921168272246,27.940999999999995,28.94508615168221,26.93691384831778,0.10804030960425733,2.1927875727415085,0.12572017849999267,0.09036044070852198,2.220228627635231,2.165346517847786,6569984,5.1011453628540036,10.937664699554443
30.022,30.727092901680336,29.31690709831966,27.975,28.9879486660241,26.962051333975904,0.1056836880277842,2.1841826319694517,0.12489321169073937,0.08647416436482903,2.214292292987026,2.1540729709518773,6733824,5.132101917266846,11.074878311157226
30.340000000000003,31.31566387654766,29.364336123452347,27.353999999999996,28.77197884328363,25.93602115671636,0.10242962967604397,2.1982821226119995,0.11518033883656648,0.08967892051552145,2.2341229401736626,2.1624413050503364,6897664,5.1200345993042,11.192355728149414
29.678000000000004,30.42879690995635,28.92720309004366,27.499000000000002,28.469138649884645,26.52886135011536,0.10347582446411249,2.1970795571804045,0.11782461864729586,0.08912703028092912,2.2422698813108926,2.1518892330499164,7061504,5.1413124084472654,10.97021713256836
30.101,30.906424732672146,29.29557526732785,27.915999999999997,28.54248543478679,27.289514565213203,0.09802260259166354,2.1929888874292374,0.11242964588574256,0.08361555929758452,2.2363231626471087,2.149654612211366,7225344,5.093033313751221,11.119515705108643
29.728,30.599651306429354,28.85634869357065,27.210999999999995,28.325059693194216,26.096940306805774,0.11687105381861326,2.20320083796978,0.14418848354424474,0.0895536240929818,2.241827966251217,2.164573709688343,7389184,5.198290491104126,11.02103385925293
29.755000000000006,30.5553530470986,28.954646952901413,28.064,29.162446175285798,26.965553824714203,0.10034676790237422,2.181910312175751,0.1146690489814213,0.08602448682332714,2.238634506927743,2.1251861174237585,7553024,5.063537120819092,11.001341915130615
29.788,31.170460126007256,28.405539873992744,27.432,28.992786980981066,25.87121301901893,0.09390852181240913,2.1744180023670197,0.10318067242390067,0.0846363712009176,2.221993821385334,2.1268421833487055,7716864,5.1839954376220705,11.049298667907715
30.302999999999997,31.23099838361928,29.375001616380715,27.842000000000002,28.647292493445708,27.036707506554297,0.10196302998811002,2.183434358239174,0.12304188201488142,0.08088417796133862,2.227039449872126,2.1398292666062217,7880704,5.233803606033325,11.243398857116699
30.253000000000004,31.263109400015665,29.242890599984342,27.913999999999998,28.48920778854254,27.338792211457456,0.10280084041878576,2.185290437936783,0.12294064484356994,0.08266103599400158,2.2251244193966357,2.1454564564769303,8044544,5.246660566329956,11.228997230529785
30.286999999999995,31.20709836430677,29.36690163569322,27.838,29.09376908705383,26.582230912946173,0.09854493439197534,2.194345536828041,0.11636823235101519,0.08072163643293549,2.229310134761376,2.1593809388947056,8208384,5.339993715286255,11.252349090576171
30.394,31.497749971687426,29.29025002831257,27.746999999999996,28.63371359524933,26.860286404750664,0.10420108223333953,2.194894108176231,0.11742062725701377,0.09098153720966529,2.238814348141396,2.1509738682110666,8372224,5.3708702564239506,11.301098155975343
30.264,30.778143948714753,29.749856051285246,28.141000000000002,28.869676196948962,27.41232380305104,0.09834429239854212,2.204857698082924,0.11257070020052604,0.0841178845965582,2.2461377274592658,2.163577668706582,8536064,5.253763246536255,11.241176414489747
30.547000000000004,31.26921949572135,29.824780504278657,27.82,28.84333767642944,26.796662323570562,0.09141792608425017,2.2059044629335403,0.10477118775692362,0.07806466441157672,2.226992410303711,2.1848165155633694,8699904,5.316488599777221,11.372308158874512
29.696000000000005,30.98425618570221,28.4077438142978,27.669999999999998,28.689646997739903,26.650353002260093,0.10210972651839252,2.1903858125209807,0.11792901864471683,0.08629043439206821,2.216016625491093,2.1647549995508686,8863744,5.300283527374267,11.066492557525635
30.353,30.97332330280266,29.73267669719734,28.356,29.464884123792924,27.24711587620708,0.09995598457753654,2.1927131056785583,0.1133321922493881,0.08657977690568498,2.220146336205266,2.1652798751518505,9027584,5.287217855453491,11.305401229858399
30.256999999999994,31.09592848324514,29.41807151675485,28.493999999999993,29.780827105713886,27.2071728942861,0.0966105436906218,2.194707137346268,0.11679464950448307,0.07642643787676054,2.2402411947041836,2.149173079988352,9191424,5.322675371170044,11.250672626495362
30.519,31.3052372415499,29.732762758450097,28.071000000000005,29.01250358469844,27.12949641530157,0.10471957782283421,2.1937068730592726,0.13011539463238908,0.07932376101327934,2.2211368900705937,2.1662768560479515,9355264,5.2862669944763185,11.351857757568359
30.74599999999999,31.215301608776265,30.276698391223718,28.202999999999996,29.124564430737205,27.281435569262786,0.09455944271758196,2.166161388158798,0.1118512328399449,0.07726765259521902,2.203247100353432,2.1290756759641645,9519104,5.334259939193726,11.439983558654784
30.671,31.281679130149378,30.06032086985062,27.708999999999996,28.995689162152225,26.422310837847768,0.09863967131823298,2.1787969052791594,0.11247838930467306,0.0848009533317929,2.2194785691969785,2.1381152413613402,9682944,5.346295309066773,11.415133190155029
30.992,31.63132464366705,30.352675356332952,27.945,28.84335683333517,27.04664316666483,0.0963164613116532,2.185843658447266,0.113067177806395,0.0795657448169114,2.2139072290764914,2.15778008781804,9846784,5.40666389465332,11.563504314422607
30.597,31.204355744189517,29.989644255810486,28.175,28.955182670917523,27.39481732908248,0.08558847540989513,2.191995933651924,0.09798202466434384,0.07319492615544641,2.226759176135883,2.157232691167965,10010624,5.346795463562012,11.40818738937378
30.839999999999996,31.390545184340027,30.289454815659965,28.152000000000005,29.20754535667588,27.09645464332413,0.08933813795447347,2.191391196846962,0.11590401737729679,0.06277225853165015,2.2214635671301086,2.1613188265638157,10174464,5.401819801330566,11.500687408447266
30.97,31.99170445824612,29.94829554175388,28.717000000000006,29.601613474914334,27.832386525085678,0.09273803057149049,2.196984013915062,0.10079729170658687,0.08467876943639412,2.2177726126253625,2.1761954152047616,10338304,5.408057641983032,11.544792366027831
31.016999999999996,31.912433414609925,30.121566585390067,28.409000000000002,29.795069623070937,27.022930376929068,0.09680565167218444,2.196322372555733,0.10879772392857218,0.0848135794157967,2.222544800926064,2.1700999441854014,10502144,5.449074983596802,11.586518669128418
30.822999999999997,31.502588846288692,30.143411153711302,27.669999999999998,29.124001375515167,26.21599862448483,0.10196326607838269,2.1924746483564377,0.1270777485560796,0.07684878360068578,2.223283923227809,2.161665373485066,10665984,5.428091669082642,11.52160005569458
30.844,31.778207685688788,29.909792314311215,27.840999999999998,28.88471883186996,26.797281168130034,0.09452019846066827,2.1927973985672,0.10719444000720095,0.08184595691413558,2.231050309283909,2.1545444878504907,10829824,5.493539714813233,11.562244701385499
30.951999999999998,31.72609043399334,30.177909566006658,28.661,29.534412273785982,27.78758772621402,0.09147501783445473,2.1720688164234163,0.10341429494194414,0.07953574072696533,2.2081336676204164,2.1360039652264162,10993664,5.45894455909729,11.584854125976562
30.820000000000004,31.63239153122125,30.00760846877876,28.044999999999995,29.508654672386893,26.581345327613096,0.08995534544810649,2.187564328312874,0.10078916239548141,0.07912152850073156,2.2072082381454767,2.167920418480271,11157504,5.493547153472901,11.53873405456543
31.177999999999997,31.5855733062898,30.770426693710196,28.32,29.48973501272724,27.15026498727276,0.09725057259202,2.1989657640457154,0.11520502414578214,0.07929612103825785,2.232769381004913,2.1651621470865177,11321344,5.448951721191406,11.666515159606934
31.302,31.81648615141712,30.78751384858288,28.811,29.443762988803865,28.178237011196135,0.08684590188786383,2.197961762547493,0.09670692838990991,0.07698487538581775,2.2241829323270843,2.1717405927679017,11485184,5.453406095504761,11.712177181243897
31.521000000000004,31.980074068097952,31.061925931902056,28.706,29.574967203063498,27.8370327969365,0.0906146300025284,2.1929638773202895,0.09917916929099715,0.08205009071405964,2.2287519099148567,2.1571758447257223,11649024,5.506059217453003,11.79728889465332
31.351,31.889636240889896,30.812363759110102,29.231,30.14795637846083,28.314043621539174,0.09173574130982157,2.1768918573856353,0.11100376506132523,0.0724677175583179,2.2126480266585817,2.141135688112689,11812864,5.469336366653442,11.735753631591797
31.361,31.651118941125876,31.070881058874125,28.457,29.356389237204894,27.557610762795107,0.09350262237712736,2.191008675098419,0.10626976855414105,0.08073547620011368,2.222320374241511,2.159696975955327,11976704,5.452898836135864,11.737396717071533
30.808000000000003,31.528316597059934,30.087683402940073,28.336000000000002,28.998060420203476,27.673939579796528,0.09396336870267982,2.1942634671926498,0.11339446324627753,0.07453227415908212,2.2350901460502954,2.153436788335004,12140544,5.461604833602905,11.547427463531495
30.951,31.895261086776323,30.00673891322368,28.168000000000006,29.18123047723606,27.154769522763953,0.09528807001188391,2.1980633467435835,0.11122949018568422,0.07934664983808361,2.235288348673211,2.160838344813956,12304384,5.501753091812134,11.62448959350586
31.297000000000004,31.886000000000003,30.708000000000006,28.75400000000001,29.518541692780722,27.989458307219294,0.09019671082496637,2.198509818315506,0.09825444956736223,0.08213897208257051,2.240093860358268,2.156925776272744,12468224,5.499279165267945,11.734653568267822
31.318,31.845670351640116,30.790329648359887,28.207000000000004,29.253594955080526,27.160405044919482,0.09117547362111504,2.196275073289871,0.11141429497956429,0.0709366522626658,2.233628396231438,2.1589217503483042,12632064,5.505176544189453,11.739988422393798
31.219,31.844706800346618,30.593293199653385,28.413,29.293068747314663,27.532931252685337,0.08221000954508777,2.1998796314001083,0.09419510891574759,0.07022491017442795,2.2278854657177507,2.171873797082466,12795904,5.52329306602478,11.721256923675536
31.368999999999993,31.74022634604779,30.997773653952194,28.317999999999994,29.18477332677003,27.451226673229957,0.0908469660207629,2.198942708969116,0.10272955815861033,0.07896437388291548,2.2156355344152807,2.1822498835229514,12959744,5.547593212127685,11.773294067382812
31.194000000000006,31.586382466478824,30.80161753352119,28.615,29.55033149203905,27.679668507960947,0.08475818308070297,2.1905946761369703,0.09427778323220176,0.07523858292920418,2.211038794527745,2.1701505577461955,13123584,5.572589159011841,11.73083028793335
31.141000000000002,31.705667158598764,30.57633284140124,28.211000000000002,28.996728324549906,27.425271675450098,0.09355922564864153,2.199311277270317,0.10850596225306133,0.07861248904422172,2.222487323336041,2.176135231204593,13287424,5.523015451431275,11.685181427001954
31.497000000000003,32.107213896924684,30.886786103075327,28.833999999999996,29.75440425900796,27.913595740992033,0.08934912988916036,2.194863584637642,0.10481898534775033,0.07387927443057038,2.2223395249102493,2.167387644365035,13451264,5.571375942230224,11.844140243530273
31.244,32.060396962267745,30.427603037732258,28.090999999999998,29.191631182549358,26.990368817450637,0.08708585686981674,2.1934150010347366,0.10675451703916096,0.06741719670047251,2.208690375518007,2.178139626551466,13615104,5.581562471389771,11.749509906768798
31.401999999999997,32.349668718487635,30.45433128151236,27.609,28.97151568798308,26.246484312016925,0.09181898059323425,2.203426072001457,0.10582448929441271,0.07781347189205579,2.2216804648397335,2.185171679163181,13778944,5.568808746337891,11.79849739074707
31.502,31.9630596490694,31.040940350930597,28.351999999999997,29.473176168137726,27.230823831862267,0.09228553110733624,2.186927545070648,0.1065496184827257,0.07802144373194678,2.2277646817355423,2.1460904084057537,13942784,5.528187322616577,11.84257230758667
31.448,32.12177741131623,30.77422258868377,29.105,29.665111596023507,28.544888403976493,0.09100486487150188,2.197545677423477,0.11409715639517942,0.06791257334782433,2.2205087673053585,2.174582587541596,14106624,5.583969068527222,11.833523941040038
31.203999999999997,31.69624384201328,30.711756157986713,28.369,29.38152604904763,27.35647395095237,0.0859597881324589,2.193369334936142,0.09831524969314111,0.0736043265717767,2.2217476468035016,2.1649910230687825,14270464,5.563838911056519,11.751210689544678
31.482,31.873095896168703,31.090904103831296,28.340000000000003,29.361704458246123,27.318295541753884,0.09594167172908781,2.1887915790081025,0.11006378609925498,0.08181955735892064,2.2225482401276566,2.1550349178885484,14434304,5.56293215751648,11.852139282226563
31.309000000000005,31.93331482442755,30.684685175572458,28.274,29.748199443766005,26.799800556233997,0.09248493788763874,2.1987539738416673,0.10627419147323554,0.07869568430204195,2.238354471809239,2.1591534758740956,14598144,5.5948014736175535,11.796943187713623
31.482,32.21900474896706,30.74499525103294,28.35,29.59575278446408,27.104247215535924,0.09027175847440953,2.194428598880768,0.10209729024127379,0.07844622670754528,2.2208269176036195,2.1680302801579163,14761984,5.602715349197387,11.853143310546875
31.208,31.672839757335794,30.743160242664203,28.973000000000003,30.017950238049643,27.928049761950362,0.08431736929342146,2.189393565058708,0.09499765967617876,0.07363707891066415,2.2224857384748335,2.156301391642583,14925824,5.567615127563476,11.742631435394287
31.298999999999996,31.871738160069675,30.726261839930316,29.011000000000003,29.994783004528948,28.027216995471058,0.0843111494556069,2.1982397735118866,0.09476083768255802,0.07386146122865578,2.21696616982121,2.179513377202563,15089664,5.661869859695434,11.822567749023438
31.531,32.424167957329416,30.637832042670585,28.907999999999998,29.83546751964691,27.980532480353084,0.09407367706298823,2.194217798113823,0.11365136521643748,0.07449598890953898,2.214407366439381,2.174028229788265,15253504,5.641980504989624,11.887891864776611
31.476999999999997,32.0658811425067,30.888118857493293,28.448,29.297550469366005,27.598449530633996,0.0817588951438665,2.2036240696907043,0.09336585620204753,0.07015193408568547,2.2246805793963493,2.1825675599850594,15417344,5.642684078216552,11.874029445648194
31.440999999999995,32.24103062441384,30.640969375586156,28.981999999999992,30.10074751396371,27.863252486036274,0.08697260078042743,2.211902749538422,0.10205401227107835,0.0718911892897765,2.250144648568698,2.1736608505081456,15581184,5.584071063995362,11.851111698150635
31.275,31.87505416422186,30.674945835778136,28.750999999999998,30.018930991813036,27.48306900818696,0.09078322649002071,2.2083108603954313,0.10590167516364041,0.07566477781640102,2.242316899169772,2.1743048216210905,15745024,5.583763694763183,11.785151863098145
31.160000000000004,31.911797845168504,30.408202154831503,28.578999999999997,29.644302304512664,27.51369769548733,0.10048877205699676,2.2089125752449035,0.11751983213265116,0.08345771198134236,2.2310596655439308,2.186765484945876,15908864,5.625706195831299,11.780421829223632
31.776999999999997,32.40844358417834,31.14555641582165,28.755999999999993,29.851958028393415,27.66004197160657,0.08298097942024464,2.2021406054496766,0.09246635337650608,0.0734956054639832,2.2298621956449898,2.1744190152543634,16072704,5.60626974105835,11.9942551612854
31.47,32.07098252886419,30.869017471135805,28.801,29.31183167482058,28.290168325179415,0.0845634514000266,2.199126863479614,0.10168719446882987,0.06743970833122334,2.229795750675053,2.1684579762841754,16236544,5.640716457366944,11.896055698394775
31.52,32.152439720447724,30.88756027955227,28.888999999999992,29.455188131277925,28.32281186872206,0.09426774992607528,2.204638567566872,0.1149356907060129,0.07359980914613767,2.2262123666204396,2.183064768513304,16400384,5.611243057250976,11.920492935180665
31.139000000000003,31.84807615952026,30.429923840479745,28.631000000000007,29.633361711160205,27.62863828883981,0.0902485364116728,2.19686336517334,0.10211899724394789,0.0783780755793977,2.220961771704716,2.172764958641964,16564224,5.555060195922851,11.756961917877197
31.827999999999996,32.611489629797354,31.044510370202637,28.243000000000002,29.324943159320306,27.1610568406797,0.09495162647217506,2.1973168194293975,0.11037338270093755,0.07952987024341257,2.224069523669394,2.170564115189401,16728064,5.681287622451782,12.043324375152588
31.231,31.97155992330128,30.49044007669872,28.741999999999997,29.55058889430909,27.933411105690904,0.09278134470805524,2.215811851620674,0.11096607526009328,0.0745966141560172,2.232618813778366,2.199004889462982,16891904,5.49658432006836,11.78513708114624
31.123,31.934653251086942,30.31134674891306,28.369,29.09213829935912,27.64586170064088,0.08648968003690238,2.2188662588596344,0.09587187513501602,0.07710748493878875,2.2381556808771252,2.1995768368421436,17055744,5.611753988265991,11.770634841918945
31.682,32.101733248623454,31.262266751376544,28.366999999999997,29.060585611154092,27.673414388845902,0.09252216387540098,2.2176397323608397,0.11048378525210374,0.07456054249869822,2.2378964318608405,2.197383032860839,17219584,5.5841865062713625,11.975022792816162
31.368000000000002,32.09139200990887,30.644607990091128,28.157999999999998,29.135310595460826,27.18068940453917,0.09016883615404361,2.2213990449905396,0.10138757472822257,0.07895009757986465,2.2430695191838512,2.199728570797228,17383424,5.569203329086304,11.86472053527832
31.68,32.36271516754793,30.997284832452067,28.849,29.887907599356172,27.81009240064383,0.09137067524716254,2.210908880829811,0.1086506569806408,0.07409069351368427,2.229597772583151,2.1922199890764715,17547264,5.619856166839599,11.976941394805909
31.650000000000006,32.34192485141091,30.958075148589103,28.830000000000002,29.74505191109576,27.914948088904243,0.09338934607803817,2.2165476858615873,0.10912455956102655,0.07765413259504979,2.2335138780070203,2.1995814937161544,17711104,5.683875179290771,11.990846729278564
31.670000000000005,32.35413448970214,30.98586551029787,29.024,29.941891061074244,28.106108938925757,0.07727276021614667,2.210289427638054,0.08038431027442158,0.07416121015787175,2.235634357223208,2.1849444980528996,17874944,5.580594730377197,11.968529891967773
31.817,32.33470744634398,31.299292553656027,28.165,29.236496616886864,27.093503383113134,0.08788715107366438,2.2035206288099287,0.10022677071047753,0.07554753143685122,2.223414826827226,2.1836264307926316,18038784,5.606554889678955,12.036105346679687
31.605999999999995,31.948730214600342,31.263269785399647,29.445,29.96034939604117,28.92965060395883,0.09282690547406672,2.2012399047613145,0.1048079681307312,0.08084584281740223,2.225155870969884,2.1773239385527448,18202624,5.636044979095459,11.970359230041504
31.302999999999997,31.959323852987225,30.64667614701277,28.698,29.442618022881533,27.953381977118468,0.08707784027792509,2.199611264467239,0.09607488525267417,0.078080795303176,2.224790578339283,2.1744319505951952,18366464,5.555188083648682,11.829596328735352
31.484999999999996,32.06296626199113,30.907033738008867,29.008999999999997,29.86468043100213,28.153319568997862,0.08526844820007676,2.2012923091650007,0.09718143349486177,0.07335546290529174,2.244467181851587,2.1581174364784146,18530304,5.610641384124756,11.916449356079102
31.669999999999998,32.16477267507412,31.175227324925878,29.209000000000003,29.910005706110873,28.507994293889134,0.08347543096169824,2.1935799032449723,0.09772163658900135,0.06922922533439513,2.241942743182038,2.1452170633079066,18694144,5.642140054702759,11.987620449066162
31.421999999999997,31.9653010215341,30.878698978465895,28.740999999999996,29.654120473979198,27.827879526020794,0.08390383664518593,2.2051900267601012,0.0996484633092909,0.06815920998108095,2.228851166975557,2.1815288865446454,18857984,5.625543117523193,11.889508152008057
31.48,31.940955529308415,31.019044470691586,28.619,29.372159345689873,27.865840654310126,0.08877948652952904,2.1998808681964874,0.10973102537110715,0.06782794768795092,2.22748056327183,2.172281173121145,19021824,5.6531014919281,11.937257289886475
31.547999999999995,32.372133484333695,30.7238665156663,28.961999999999996,29.592441115410466,28.331558884589526,0.08517219563946124,2.196624329686165,0.09705797729534335,0.07328641398357913,2.244857787724318,2.148390871648012,19185664,5.594426822662354,11.950547885894775
31.807,32.33121465069187,31.282785349308128,28.45,29.73101522239199,27.16898477760801,0.08872802187688641,2.2033992797136306,0.10126861072487266,0.07618743302890017,2.2424228481426076,2.1643757112846536,19349504,5.679857397079468,12.052708530426026
31.523000000000003,32.01142706722704,31.03457293277297,28.789000000000005,29.843594234765206,27.734405765234804,0.08350306781940157,2.1951159238815308,0.09337125081997516,0.07363488481882799,2.2209144204609736,2.169317427302088,19513344,5.677737903594971,11.9559720993042
31.901,32.349451781131485,31.452548218868515,28.529999999999994,29.723993299813692,27.336006700186296,0.08279082132503386,2.2003792822360992,0.09269590330758723,0.0728857393424805,2.2184562437128137,2.182302320759385,19677184,5.752213478088379,12.106843090057373
31.294,32.10154194937477,30.486458050625235,28.529000000000003,29.462160757854726,27.59583924214528,0.08419594531878824,2.2118245244026182,0.10031401316596318,0.0680778774716133,2.2427519480740137,2.180897100731223,19841024,5.64656982421875,11.861095333099366
31.687,32.253516548743285,31.120483451256717,28.712,29.97650622774267,27.447493772257328,0.08547432147897775,2.2077789485454558,0.09543050439806988,0.07551813855988562,2.2470641617459988,2.1684937353449127,20004864,5.646783447265625,12.008704376220702
31.798999999999996,32.471554087044304,31.12644591295569,29.133,30.31274615913763,27.953253840862367,0.09074478717520829,2.212340620160103,0.11317211421359993,0.06831746013681664,2.2473839860513154,2.1772972542688906,20168704,5.6872090816497805,12.056058502197265
31.791999999999994,32.17768899387978,31.406311006120212,28.267000000000003,29.40142540521623,27.132574594783776,0.08298871321603651,2.2105354100465773,0.09662653525764228,0.06935089117443075,2.2419487761229426,2.179122043970212,20332544,5.698828887939453,12.063678741455078
32.004,32.67370441240894,31.33429558759106,28.186,29.166002040814202,27.205997959185797,0.09371628416702149,2.206371784210205,0.11451224968398548,0.0729203186500575,2.2434107405308903,2.16933282788952,20496384,5.734240913391114,12.165918254852295
31.851999999999993,32.455436823536644,31.248563176463346,28.994,30.120509653753576,27.867490346246424,0.08156205755658444,2.2048094302415846,0.0957667628140981,0.06735735229907078,2.230928851104392,2.1786900093787773,20660224,5.685152435302735,12.08324737548828
31.726,32.360211321248684,31.091788678751318,29.011000000000003,29.995077740831487,28.02692225916852,0.08229535901919004,2.2013266295194627,0.08890227222448055,0.07568844581389952,2.225018118480446,2.1776351405584795,20824064,5.697323894500732,12.04597282409668
31.880000000000003,32.14072974513853,31.61927025486148,29.035999999999994,30.15395527638631,27.91804472361368,0.08444666229188438,2.224487414956093,0.09668768585342495,0.07220563873034382,2.249803778825546,2.19917105108664,20987904,5.704209566116333,12.097979545593262
31.526000000000003,31.858301068310052,31.193698931689955,28.807,29.525387778292476,28.08861222170752,0.0906137581914663,2.211473363637924,0.11063658963325329,0.07059092674967932,2.246110155451998,2.17683657182385,21151744,5.6633271217346195,11.961365985870362
31.344,32.20163861853347,30.48636138146653,28.402000000000005,29.294634303620473,27.509365696379536,0.0869786960072815,2.2031195551156997,0.09447526321466186,0.07948212879990114,2.23244379697171,2.1737953132596894,21315584,5.710737228393555,11.920245265960693
31.945,32.53330689270142,31.356693107298582,28.766000000000002,29.595906018775622,27.93609398122438,0.08631157232448454,2.1928679794073105,0.09670867109123626,0.07591447355773281,2.232924429912478,2.152811528902143,21479424,5.746100521087646,12.153025245666504
31.856,32.2919633012078,31.420036698792206,28.471000000000004,29.438227480999174,27.503772519000833,0.08520736321806907,2.195753139257431,0.10315827617016561,0.06725645026597253,2.227970439673385,2.1635358388414776,21643264,5.715846395492553,12.094620609283448
31.934999999999995,32.495486395909836,31.374513604090158,28.867,29.55951786980554,28.174482130194463,0.091728888079524,2.1869613200426103,0.10712416556350385,0.07633361059554417,2.2265687148875144,2.1473539251977063,21807104,5.690666389465332,12.135061550140382
31.361000000000008,32.161268080083175,30.56073191991684,28.723000000000003,29.078585432772492,28.367414567227513,0.08104896340519185,2.19782977104187,0.0912147785098229,0.0708831483005608,2.2333689706025948,2.162290571481145,21970944,5.654198884963989,11.92616662979126
31.992,32.37378004138509,31.610219958614913,28.038,28.893789693791646,27.182210306208354,0.07723668548278508,2.199417859315872,0.08667862337594084,0.0677947475896293,2.2231555108840917,2.1756802077476527,22134784,5.716745376586914,12.164823627471923
31.754999999999995,32.278149118320954,31.231850881679033,28.411,29.46461710312618,27.357382896873823,0.08924272553995247,2.1911572068929672,0.10504825602815132,0.07343719505175361,2.2210768633070828,2.1612375504788517,22298624,5.647640991210937,12.053926086425781
32.032,32.52777817620383,31.536221823796165,29.234999999999996,30.137798427114266,28.332201572885726,0.08449993152171369,2.1917046159505844,0.09946061534890296,0.06953924769452441,2.2242693799471356,2.1591398519540332,22462464,5.754325485229492,12.197728252410888
31.99,32.50633322573702,31.473666774262977,28.998,29.595842788699507,28.400157211300495,0.09048035694286223,2.1946667701005937,0.11341218644277809,0.06754852744294637,2.2414800510390505,2.147853489162137,22626304,5.742890214920044,12.17482271194458
31.464,32.22643294787148,30.701567052128517,28.517000000000003,29.249735286443887,27.78426471355612,0.08957471298053857,2.20228271484375,0.10412825327415728,0.07502117268691985,2.2303975795885456,2.174167850098954,22790144,5.725698852539063,11.98838176727295
31.894000000000005,32.65305467523757,31.134945324762445,28.713,30.002659257323423,27.42334074267658,0.08473873846232886,2.2049065828323364,0.09363229370312504,0.07584518322153269,2.243222019582311,2.1665911460823617,22953984,5.756802177429199,12.13348970413208
31.901,32.68985296475326,31.112147035246746,28.922999999999995,29.837385586063117,28.008614413936872,0.08625199599191541,2.2007901787757875,0.09493097747447934,0.07757301450935147,2.234627485259655,2.1669528722919202,23117824,5.706964492797852,12.130363941192627
31.796000000000003,32.270050630207365,31.321949369792637,28.940999999999995,29.440268464856327,28.441731535143663,0.07914092214778061,2.1986325651407244,0.08907728750894127,0.06920455678661995,2.2430535125174953,2.1542116177639534,23281664,5.773147249221802,12.11835880279541
31.907000000000004,32.499520885707845,31.314479114292165,29.075,29.95646752634456,28.193532473655438,0.0852598412428051,2.1812121123075485,0.1059112021956797,0.06460848028993049,2.2189508628723913,2.1434733617427058,23445504,5.695087814331055,12.135098457336426
31.689999999999998,32.30917687295312,31.070823127046882,28.979000000000003,29.581601858609815,28.37639814139019,0.08492098143324252,2.1913268238306047,0.09574951796468494,0.0740924449018001,2.239567033996822,2.1430866136643876,23609344,5.688839149475098,12.057875728607177
31.845,32.290494107705136,31.399505892294858,29.546999999999997,29.888937128723978,29.205062871276017,0.08350674994289872,2.207060396671295,0.09270236890921627,0.07431113097658118,2.2488828972855406,2.1652378960570497,23773184,5.778435134887696,12.138957691192626
32.016000000000005,32.61333072916099,31.418669270839015,29.029000000000003,30.310065572092235,27.747934427907772,0.0868330536410212,2.216304895281792,0.10208600822419356,0.07158009905784884,2.2545092744745596,2.178100516089024,23937024,5.773763942718506,12.200769901275635
32.138,32.89606068358674,31.379939316413257,29.281,29.881890172993366,28.680109827006632,0.08723675748333329,2.1939874619245527,0.09834282660663632,0.07613068836003026,2.2221176966101313,2.1658572272389742,24100864,5.758407402038574,12.244230461120605
32.06000000000001,32.625985865547904,31.494014134452115,29.024,30.169811502822345,27.878188497177657,0.08567236578091975,2.21673589348793,0.0972631219382405,0.074081609623599,2.235083478876513,2.1983883080993474,24264704,5.795584726333618,12.217576122283935
32.093,32.76813035778285,31.417869642217152,28.919,29.71051058110426,28.127489418895742,0.08123680609278375,2.218980830907822,0.091553353342578,0.0709202588429895,2.2430297672532236,2.19493189456242,24428544,5.777761459350586,12.226895809173584
32.077000000000005,32.54160843728887,31.612391562711142,28.838,29.979812594080133,27.69618740591987,0.08192072845995421,2.2118718564510345,0.0888167695746388,0.07502468734526963,2.2338477586836483,2.1898959542184206,24592384,5.818357658386231,12.250121593475342
31.779000000000003,32.47264904670878,31.085350953291222,28.79,29.72053747909474,27.859462520905257,0.08226419417187567,2.209677290916443,0.09325223847811229,0.07127614986563904,2.2400502924322914,2.1793042894005947,24756224,5.77685694694519,12.128214740753174
31.442,32.21886292227136,30.665137077728637,28.269,29.718099375474296,26.8199006245257,0.08728503249585623,2.203677025437355,0.10215994076626977,0.07241012422544268,2.2346128038039113,2.172741247070799,24920064,5.736442565917969,11.992140865325927


==> data/progress-fruitbot-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
-2.352,-1.917240296255506,-2.7867597037444938,-2.6109999999999998,-2.136691028969512,-3.0853089710304875,0.6242577144876122,2.7068368643522263,0.8032634338776826,0.4452519950975419,2.707636149943713,2.7060375787607396,16384,-0.12764894347637892,-0.9870075881481171
-2.011,-1.7042606970080294,-2.3177393029919706,-2.3499999999999996,-1.824662013556986,-2.8753379864430135,0.14764461768791076,2.692835396528244,0.1656145007807636,0.12967473459505793,2.7099393467458452,2.675731446310643,180224,-0.6672593593597412,-0.8649150311946869
-1.918,-1.4986958144735494,-2.3373041855264503,-2.0780000000000003,-1.7009111510532302,-2.4550888489467706,0.1138756131753325,2.666293498873711,0.1346562619125109,0.09309496443815411,2.7017013816790034,2.630885616068418,344064,-0.689805781841278,-0.8360431551933288
-1.7409999999999997,-1.5379015017288407,-1.9440984982711587,-1.7570000000000001,-1.448712796243503,-2.065287203756497,0.08092892216518519,2.6051647514104843,0.09688448864756818,0.06497335568280219,2.6361659856583644,2.5741635171626043,507904,-0.6236144334077836,-0.7857570946216583
0.41000000000000003,0.9139444413821826,-0.0939444413821825,0.18699999999999997,0.6216964458101768,-0.24769644581017683,0.031635755370371006,2.616246822476387,0.04043305342483527,0.022838457315906745,2.640871450666789,2.5916221942859847,671744,-0.06616005281102842,0.19239498963579535
2.033,2.4725236057369386,1.5934763942630612,1.864,2.3180528603587915,1.4099471396412087,0.02668776523787522,2.5360765546560287,0.032531982603234186,0.020843547872516258,2.56653282828337,2.5056202810286874,835584,0.5011188626289368,0.9783772170543671
4.066999999999999,4.711578156626486,3.4224218433735123,3.9849999999999994,4.710082753897788,3.2599172461022117,0.06557817617431276,2.4353840589523315,0.07687071252081536,0.054285639827810164,2.4553818883087914,2.4153862295958715,999424,0.9024668872356415,1.8364206194877624
7.394000000000001,9.542330514608961,5.245669485391041,6.9319999999999995,9.525063053610536,4.338936946389463,0.12837399449199435,2.3811094641685484,0.17446945146041315,0.08227853752357557,2.421805637072346,2.340413291264751,1163264,1.034526640176773,3.017165744304657
10.722,12.519391443175358,8.92460855682464,11.077000000000002,12.585562560850562,9.568437439149442,0.2157840246334672,2.305739203095436,0.24779660298308642,0.18377144628384795,2.3406818437443384,2.2707965624465336,1327104,1.646771776676178,4.125303339958191
14.091,16.076187396695836,12.10581260330416,13.443000000000001,15.917057598359426,10.968942401640577,0.2236003799363971,2.299900072813034,0.2509005860108132,0.19630017386198095,2.3274784717654904,2.2723216738605774,1490944,1.9131372094154357,5.230868291854859
16.79,18.40372860171715,15.176271398282847,16.358999999999998,17.959808858046454,14.75819114195354,0.20341377388685938,2.27023683488369,0.22445893193133082,0.18236861584238795,2.3183392813342536,2.222134388433126,1654784,1.8672156810760498,6.132715702056885
18.663000000000004,20.27385722520651,17.0521427747935,19.136000000000003,20.721996216893345,17.55000378310666,0.2210924435406923,2.2420103311538697,0.23861171191739955,0.20357317516398504,2.2921052538516924,2.191915408456047,1818624,2.194145846366882,6.7745276927948
20.47,22.028518527320095,18.911481472679903,19.671,21.652511796583607,17.689488203416392,0.21278576273471111,2.236437740921974,0.2266149290004179,0.19895659646900432,2.2837272874213417,2.1891481944226063,1982464,2.403099036216736,7.376969623565674
20.924,23.19201763661573,18.65598236338427,20.646,22.40945796660992,18.88254203339008,0.19331266777589914,2.221444323658943,0.21635634874407447,0.17026898680772382,2.2708652468430475,2.172023400474839,2146304,2.236648964881897,7.564017105102539
22.395,23.408146090156794,21.381853909843205,21.626,23.81696417131819,19.435035828681812,0.19159236811101432,2.2158252388238906,0.20396907094021083,0.17921566528181782,2.2491949348983655,2.1824555427494157,2310144,2.377779459953308,8.084497213363647
22.979999999999997,24.02869442641791,21.931305573582083,23.264,24.4360255969901,22.0919744030099,0.19508607629686595,2.1912772208452225,0.2064423656550391,0.1837297869386928,2.222461667750894,2.160092773939551,2473984,2.534278416633606,8.305500793457032
23.677999999999997,24.926885903515608,22.429114096484387,22.69,23.273729389357776,22.106270610642227,0.16919452510774133,2.188897669315338,0.18265214640485486,0.1557369038106278,2.2313821811722674,2.146413157458409,2637824,2.4278763055801393,8.554041242599487
24.049000000000003,25.157597762942,22.940402237058006,23.275,24.147951888708647,22.40204811129135,0.18164754882454873,2.1747931063175203,0.196502584508947,0.16679251314015045,2.2113876433734325,2.138198569261608,2801664,2.500194764137268,8.7041166305542
24.754,25.74903969770055,23.758960302299453,23.588,24.467497583851145,22.708502416148857,0.18119570910930632,2.1548581182956696,0.1955922269820808,0.16679919123653184,2.1937001979280546,2.1160160386632847,2965504,2.6463589429855348,9.004695892333984
24.323,25.534057802088736,23.111942197911265,23.46,25.29693222520593,21.623067774794073,0.17438526656478642,2.167664125561714,0.1870124114587377,0.16175812167083514,2.2127690756073717,2.1225591755160567,3129344,2.6499969482421877,8.855336570739746
24.415,25.58354824461808,23.24645175538192,23.568,24.607440233972113,22.52855976602789,0.16643720753490923,2.1813235193490983,0.1830644544213693,0.14980996064844918,2.2244016341278754,2.138245404570321,3293184,2.6195971965789795,8.91888656616211
25.537000000000003,26.183499033255274,24.89050096674473,24.39,25.945924162676317,22.834075837323685,0.1758753005415201,2.1730789333581924,0.2028724142872577,0.1488781867957825,2.240186966756523,2.105970899959862,3457024,2.6671788692474365,9.318965530395507
25.604000000000003,26.804259971839436,24.40374002816057,24.309,25.506309066198032,23.11169093380197,0.16595031879842279,2.1698946982622145,0.1739587821081814,0.15794185548866418,2.20415195547855,2.135637441045879,3620864,2.778369736671448,9.392806434631348
26.361,27.581003688519015,25.140996311480986,23.946000000000005,25.138167773427888,22.753832226572122,0.16360395858064294,2.1717634379863737,0.17579557344719424,0.15141234371409165,2.2074691360244274,2.13605773994832,3784704,2.6716933965682985,9.65151081085205
27.401,28.771229542813902,26.030770457186097,25.583000000000002,26.754213473283162,24.411786526716842,0.1659388274885714,2.140027517080307,0.18343863750428155,0.14843901747286123,2.1909160848317346,2.0891389493288792,3948544,2.7328398704528807,10.005941677093507
26.223000000000003,27.98731884873455,24.458681151265456,25.075,26.072208604054335,24.077791395945663,0.16536098644137381,2.1218851253390314,0.17664193749318735,0.15408003538956028,2.1861630776663903,2.0576071730116725,4112384,2.7405932664871218,9.624325275421143
27.282,27.94120861644854,26.62279138355146,25.304000000000002,26.318910833521844,24.28908916647816,0.15555995330214498,2.1142934054136275,0.16918210067265446,0.1419378059316355,2.1618043398233024,2.0667824710039526,4276224,2.771017336845398,10.029801559448241
27.309999999999995,28.310329945567958,26.309670054432033,25.381,26.4538881581973,24.3081118418027,0.1614885065704584,2.135042044520378,0.17286112601344314,0.15011588712747367,2.204097547809573,2.065986541231183,4440064,2.788495945930481,10.032364559173583
27.101,28.444848577779506,25.757151422220492,25.54,26.57070849419222,24.509291505807777,0.1612835163250565,2.1292858719825745,0.16918766393908174,0.15337936871103125,2.173917648413729,2.08465409555142,4603904,2.8136386394500734,9.96240520477295
27.538,28.642995927594306,26.433004072405694,25.675,27.12891368382033,24.221086316179672,0.16364559363573786,2.1316352248191834,0.17714140868971054,0.15014977858176518,2.1761303947774087,2.087140054860958,4767744,2.7941574811935426,10.121651363372802
27.6,29.000478489659876,26.199521510340126,26.005000000000003,27.12896841592636,24.881031584073646,0.1633145924657583,2.1254196047782896,0.18475076530490886,0.14187841962660774,2.16329174917503,2.087547460381549,4931584,2.819011902809143,10.15635576248169
27.885,29.20516854984506,26.564831450154944,25.665,26.250905282447597,25.0790947175524,0.1614322394132614,2.1148088693618776,0.1727737565402856,0.1500907222862372,2.1663276524245765,2.0632900862991788,5095424,2.8885459899902344,10.286020374298095
27.407999999999998,28.36687225426539,26.449127745734604,25.206,26.388549787535393,24.023450212464606,0.15771293267607686,2.1322949796915056,0.1731666965765291,0.1422591687756246,2.1670182176234603,2.097571741759551,5259264,2.807605481147766,10.117282962799072
28.571000000000005,29.586189144938032,27.555810855061978,25.362000000000002,26.406526687069316,24.317473312930687,0.15709579568356272,2.109919214248657,0.17224936723019751,0.14194222413692792,2.159565776591142,2.0602726519061725,5423104,2.8832003831863404,10.543198013305664
27.719,29.067476547812383,26.37052345218762,25.369,26.270869724516796,24.467130275483203,0.16040680557489392,2.1068633526563643,0.1720966371461072,0.14871697400368064,2.1499581643076304,2.063768541005098,5586944,2.8703993797302245,10.26559133529663
28.3,29.46045680660678,27.139543193393223,25.956,27.019966164875555,24.892033835124444,0.15629339814186088,2.1312230288982392,0.16321229339178367,0.1493745028919381,2.1786433167720043,2.083802741024474,5750784,2.9037807464599608,10.484280490875244
28.727000000000004,29.225257965315162,28.228742034684846,25.890000000000004,27.212210270720966,24.567789729279042,0.16212094286456702,2.1386085212230683,0.1760087147912727,0.14823317093786134,2.194284628168083,2.0829324142780536,5914624,2.894616174697876,10.623346424102783
28.546,29.442751916641384,27.649248083358614,26.264000000000003,27.06551356819458,25.462486431805427,0.1569246798753738,2.1374641180038454,0.1694281552621559,0.14442120448859172,2.1815310501825147,2.093397185825176,6078464,2.915446949005127,10.578165531158447
28.502999999999997,29.586467119944114,27.41953288005588,26.118000000000002,27.238640888063614,24.99735911193639,0.15903430869802831,2.1530969113111498,0.17363034245934503,0.1444382749367116,2.210238307143234,2.0959555154790657,6242304,2.9209330320358275,10.562329196929932
28.375999999999998,28.92463831437478,27.827361685625217,25.701,26.533363502323354,24.868636497676647,0.15193281108513473,2.13983416557312,0.16399113614218264,0.13987448602808683,2.175679115677785,2.1039892154684554,6406144,2.910168933868408,10.520533561706543
28.269000000000005,29.070267121501942,27.46773287849807,26.255000000000003,27.60914364082988,24.900856359170124,0.1539081387221813,2.137553721666336,0.16576342482831352,0.14205285261604905,2.179430928981197,2.0956765143514753,6569984,2.951343560218811,10.509107685089111
29.014,29.65989782473701,28.36810217526299,26.895,27.98863842288025,25.80136157711975,0.16426522452384232,2.1276957958936693,0.1870644547745165,0.14146599427316814,2.186720151908129,2.0686714398792097,6733824,2.9634059190750124,10.751620864868164
28.642000000000003,29.452441854792806,27.8315581452072,26.707,27.578654174544013,25.83534582545599,0.15504358336329457,2.133313539624214,0.16200765101215198,0.14807951571443717,2.1798355865953027,2.0867914926531252,6897664,2.958631086349487,10.663119506835937
29.217999999999996,30.042109216063015,28.39389078393698,26.45,27.50430545858399,25.39569454141601,0.15380040602758527,2.132085844874382,0.1682417601001747,0.13935905195499584,2.1832913379281216,2.0808803518206425,7061504,2.9532446384429933,10.853429126739503
29.308999999999997,30.67882079119861,27.939179208801384,26.598999999999997,27.909728423434842,25.28827157656515,0.15361874783411616,2.1273565620183943,0.17111364988814898,0.13612384578008335,2.1779077372242415,2.076805386812547,7225344,2.9796576499938965,10.908764553070068
29.328000000000003,30.39019395592331,28.265806044076697,27.338,28.444948959979637,26.231051040020365,0.15148567873984572,2.123759242892265,0.16984189525657784,0.13312946222311361,2.163477180775148,2.0840413050093822,7389184,2.9987652778625487,10.929131603240966
29.482999999999997,30.85237978661874,28.113620213381253,26.467000000000002,27.04880838770166,25.885191612298346,0.15768143655732275,2.1278393387794496,0.1750138382345804,0.14034903488006512,2.178792703773401,2.0768859737854983,7553024,3.0094845056533814,10.975201988220215
29.606,30.235367936901778,28.976632063098226,26.775,27.86972599311426,25.68027400688574,0.1624507507309317,2.130580773949623,0.17295405858531201,0.1519474428765514,2.1791743574835993,2.081987190415647,7716864,3.0050402164459227,11.010307693481446
29.145,30.091469756516286,28.198530243483713,26.893000000000008,27.451588399449907,26.33441160055011,0.15479104369878766,2.1344041228294373,0.1657326752750503,0.143849412122525,2.176140151615702,2.0926680940431726,7880704,2.9715229749679564,10.869953823089599
29.554000000000002,30.385350708185182,28.72264929181482,26.495000000000005,27.506298670027807,25.483701329972202,0.15699204495176672,2.1274281799793244,0.1706537893891024,0.14333030051443105,2.167865130078513,2.086991229880136,8044544,3.0444634437561033,11.04172878265381
29.642999999999994,30.501604099687388,28.7843959003126,26.340000000000003,27.61104681267057,25.068953187329438,0.15932745989412067,2.1135257571935653,0.172827787001269,0.14582713278697235,2.157288902247546,2.0697626121395847,8208384,3.0311846256256105,11.058844089508057
29.641999999999996,30.206673356906446,29.077326643093546,26.589000000000006,27.6211186947246,25.55688130527541,0.1577031036838889,2.1114272356033323,0.17306560682086516,0.14234060054691264,2.1437106112507336,2.079143859955931,8372224,3.0132142066955567,11.042532062530517
29.233000000000004,30.043321541118097,28.42267845888191,26.019,26.901909395125003,25.136090604874994,0.15014868406578896,2.114180052280426,0.16573493585865734,0.13456243227292058,2.161857219250718,2.066502885310134,8536064,3.0813923358917235,10.94187364578247
29.525,30.08109801294376,28.96890198705624,26.935000000000002,27.48294616523889,26.387053834761115,0.16073990836739535,2.116681754589081,0.1735844150334457,0.147895401701345,2.1599651695935234,2.0733983395846383,8699904,3.058026170730591,11.057606410980224
29.788,30.540911681407586,29.035088318592415,27.473000000000003,28.414679881913173,26.531320118086832,0.15526586193591357,2.107944390177727,0.16120574769752793,0.1493259761742992,2.146936034488882,2.0689527458665715,8863744,3.05242121219635,11.132127285003662
29.608000000000004,30.326231160560447,28.88976883943956,27.101,28.18447081178959,26.017529188210407,0.1567631587386131,2.1208425402641295,0.16995417500228058,0.14357214247494562,2.1627865083480433,2.078898572180216,9027584,3.0446128368377687,11.076755142211914
29.157999999999998,30.506315986703413,27.809684013296582,27.189000000000004,28.468433077577725,25.909566922422282,0.14925852213054894,2.1334017366170883,0.15937202198971634,0.13914502227138154,2.165491753604518,2.1013117196296585,9191424,3.066825771331787,10.945173358917236
29.894000000000005,30.709539085513384,29.078460914486627,27.177000000000003,28.71637682196401,25.637623178035998,0.15060850512236354,2.1321435779333116,0.16225834059097277,0.1389586696537543,2.163582917974044,2.1007042378925793,9355264,3.0909582376480103,11.2141827583313
29.784999999999997,30.699628339818965,28.87037166018103,27.575,28.617413065919646,26.532586934080353,0.15077103525400157,2.1301818579435348,0.1622929127029876,0.13924915780501554,2.170621099773749,2.0897426161133206,9519104,3.0288885831832886,11.15433645248413
30.141999999999996,30.690284597631553,29.59371540236844,27.457,28.55642757833338,26.35757242166662,0.1635992880910635,2.128274491429329,0.1783927211167486,0.1488058550653784,2.170130999266199,2.086417983592459,9682944,3.0761705160140993,11.283634853363036
30.020000000000003,31.004997461925665,29.03500253807434,27.229000000000003,28.030079896140208,26.427920103859798,0.15195399569347498,2.12804639339447,0.16385509559175473,0.14005289579519523,2.1704914214574775,2.085601365331463,9846784,3.058921957015991,11.251026248931884
29.915000000000003,30.67317214404118,29.156827855958824,27.224000000000007,28.402823141951334,26.04517685804868,0.16074524670839307,2.132640102505684,0.1767734595126078,0.14471703390417834,2.18244353730282,2.0828366677085475,10010624,3.117622947692871,11.244588947296142
30.110999999999997,30.63487880277789,29.587121197222103,27.52,28.373381509056763,26.666618490943236,0.15813313312828536,2.132288208603859,0.16643858952557053,0.1498276767310002,2.183504629414239,2.081071787793479,10174464,3.150354242324829,11.324449920654297
30.215000000000003,30.991379417553045,29.438620582446962,27.468,28.35655838300024,26.57944161699976,0.15821528714150185,2.1145116835832596,0.17197316859255754,0.14445740569044616,2.1633800036768576,2.0656433634896616,10338304,3.1398909091949463,11.347911071777343
30.339,31.29316403201965,29.384835967980347,27.365999999999996,28.3960990243661,26.33590097563389,0.1540778113529086,2.1218611001968384,0.1688234510625947,0.1393321716432225,2.180269069436696,2.063453130956981,10502144,3.0754681825637817,11.362572956085206
30.101,30.881005769209434,29.320994230790564,27.487000000000002,28.49470084846645,26.479299151533553,0.15070982035249472,2.1207018345594406,0.16496997634919142,0.13644966435579803,2.167905597753075,2.0734980713658064,10665984,3.1333948612213134,11.336430931091309
30.198,30.792218814915852,29.60378118508415,27.920000000000005,29.38892477683509,26.45107522316492,0.15230919048190117,2.129004919528961,0.16753092315282894,0.1370874578109734,2.1893250014727403,2.068684837585182,10829824,3.110757565498352,11.34807996749878
29.734,30.747757367420824,28.72024263257918,27.074,28.248463281673803,25.8995367183262,0.1503497779369354,2.134435549378395,0.1599607495723347,0.14073880630153612,2.1826310338323602,2.08624006492443,10993664,3.1256863117218017,11.196918201446532
29.557,30.751353800178155,28.362646199821842,26.901,28.354337194184474,25.447662805815526,0.15511928535997865,2.135107785463333,0.16723513076359645,0.14300343995636086,2.175447897220298,2.094767673706368,11157504,3.107832336425781,11.135155868530273
30.634000000000004,31.648427917596912,29.619572082403096,27.615,28.212147385492056,27.01785261450794,0.1514570571482181,2.1183000087738035,0.16014051555124842,0.1427735987451878,2.151092773286806,2.085507244260801,11321344,3.102554130554199,11.50839672088623
30.106,31.292231006170386,28.919768993829617,27.326,28.786110954688034,25.865889045311967,0.15110225938260555,2.1258117645978927,0.15921971868599516,0.14298480007921593,2.159867604513191,2.0917559246825945,11485184,3.1549734592437746,11.360345840454102
30.163999999999998,31.19272931327925,29.135270686720744,26.964000000000006,28.007438546345693,25.92056145365432,0.14560266099870203,2.137736651301384,0.1512675348150586,0.13993778718234545,2.1674545176640647,2.108018784938703,11649024,3.131627321243286,11.365423393249511
30.599,31.525924484518562,29.67207551548144,28.019,28.824871577858406,27.21312842214159,0.15545060764998195,2.1233769237995146,0.17039619341654164,0.14050502188342226,2.1498870854165673,2.096866762182462,11812864,3.173940110206604,11.539927101135254
30.345,31.114275633307074,29.575724366692924,27.677,28.562438309539406,26.791561690460593,0.15701410192996262,2.120134729146957,0.17390815541124843,0.14012004844867681,2.1683626624560515,2.071906795837863,11976704,3.157927942276001,11.441703510284423
30.457,31.195323100004327,29.718676899995675,26.997000000000003,27.99966694370564,25.994333056294366,0.15470945872366426,2.1302443534135818,0.1660799219609645,0.14333899548636403,2.161885619552661,2.0986030872745025,12140544,3.1673089981079103,11.473062705993652
29.463,30.647508758937647,28.278491241062355,26.926,28.11739582003631,25.734604179963686,0.15785150378942486,2.141166028380394,0.16476995682334802,0.1509330507555017,2.1812355769553693,2.101096479805419,12304384,3.124468779563904,11.120732688903809
30.187,30.79455328984378,29.579446710156223,27.397,28.7987278623185,25.995272137681496,0.1531644485890865,2.1126982152462004,0.1697314892599669,0.13659740791820613,2.149019861004289,2.0763765694881116,12468224,3.1393113851547243,11.388538360595703
30.826,31.73739673029916,29.91460326970084,27.47,28.52728898603929,26.412711013960706,0.15027517601847645,2.1270329356193542,0.16150231477028693,0.13904803726666598,2.1660263114916845,2.088039559747024,12632064,3.1619983911514282,11.628439998626709
30.391999999999996,31.112483171212205,29.671516828787787,28.046000000000003,28.886121419795977,27.20587858020403,0.15298583991825576,2.130661055445671,0.16757505674346862,0.1383966230930429,2.1720469350574017,2.0892751758339405,12795904,3.1530439376831056,11.472179412841797
30.744,31.78198073199843,29.70601926800157,27.603,28.915661799550822,26.29033820044918,0.15175255332142112,2.121337208151817,0.16096984379568582,0.14253526284715642,2.150887151355352,2.0917872649482825,12959744,3.165922260284424,11.595319557189942
30.426,31.223686655272605,29.628313344727392,27.119999999999997,28.041086315173555,26.19891368482644,0.16158644706010813,2.135309112071991,0.17304066192602677,0.1501322321941895,2.1818035078121527,2.0888147163318296,13123584,3.184328556060791,11.506317329406738
30.241999999999997,30.738584333220448,29.745415666779547,27.769,28.585620474884138,26.95237952511586,0.14878886155784127,2.138703113794327,0.15511015127131286,0.14246757184436967,2.1790434334072444,2.0983627941814094,13287424,3.148188829421997,11.41401252746582
30.487000000000002,31.343446729224887,29.630553270775117,27.113,28.438504055067355,25.787495944932644,0.15128850545734165,2.1250320732593537,0.16322610133155355,0.13935090958312976,2.159026243959926,2.0910379025587815,13451264,3.2204851627349855,11.544665908813476
30.924,31.676,30.172,27.139999999999997,28.039132915647066,26.240867084352928,0.1509346382692456,2.1278422087430955,0.16053688344569184,0.14133239309279938,2.168456641004669,2.087227776481522,13615104,3.1847517490386963,11.666354656219482
30.615999999999996,31.429918914880343,29.80208108511965,27.887,28.76988221184935,27.00411778815065,0.15837178174406288,2.1418567657470704,0.1758786395843341,0.14086492390379166,2.1718871691606503,2.1118263623334905,13778944,3.1951759338378904,11.576317024230956
30.57,31.490271699010677,29.649728300989324,27.532999999999998,28.58914440300557,26.476855596994426,0.150092064961791,2.1472716480493546,0.1584552890454917,0.14172884087809032,2.186745860859329,2.1077974352393802,13942784,3.185057520866394,11.562184715270996
30.488999999999997,31.36305320204207,29.614946797957924,27.495000000000005,28.986343354160944,26.003656645839065,0.15016962140798565,2.135074982047081,0.16038245534975282,0.13995678746621848,2.180535281164849,2.0896146829293127,14106624,3.169609236717224,11.539052581787109
30.72,31.57162198186754,29.868378018132457,27.8,28.779397774144908,26.820602225855094,0.15693364189937709,2.1361405581235884,0.16629503690265823,0.14757224689609594,2.168177646410249,2.104103469836928,14270464,3.179002285003662,11.624989700317382
30.935000000000002,31.41515101790999,30.454848982090013,27.233999999999998,28.53662964805811,25.931370351941887,0.1529182243160903,2.1394419729709626,0.16635945270710828,0.13947699592507234,2.1778871087610576,2.1009968371808676,14434304,3.178056788444519,11.70424747467041
30.112000000000002,30.86508432462773,29.358915675372273,27.623,28.855469472238564,26.390530527761438,0.15294383969157932,2.138456866145134,0.16601751654576305,0.1398701628373956,2.1922202724101103,2.0846934598801576,14598144,3.170479655265808,11.402509021759034
30.522000000000002,31.073412731082627,29.970587268917377,28.256,29.05966908612936,27.45233091387064,0.15476934751495716,2.137545418739319,0.17346281990217785,0.13607587512773647,2.181193077968718,2.09389775950992,14761984,3.1829423904418945,11.564969253540038
30.701999999999998,31.541056613107838,29.86294338689216,27.769,29.06097097490617,26.477029025093827,0.15057667866349217,2.134018862247467,0.15797322795029758,0.14318012937668675,2.1865897425965843,2.0814479818983496,14925824,3.2069997072219847,11.629469394683838
31.104000000000003,32.14477086815495,30.063229131845056,27.690999999999995,28.580645434990814,26.801354565009177,0.15908332448452708,2.1354681640863418,0.1676620565361818,0.15050459243287237,2.1885976643413443,2.0823386638313393,15089664,3.2812636613845827,11.813389682769776
31.323,32.02954157697902,30.61645842302098,28.373,29.19876086126675,27.547239138733254,0.15569508932530876,2.1287071466445924,0.1710986338276463,0.1402915448229712,2.170356545517325,2.0870577477718597,15253504,3.196586489677429,11.851304817199708
30.851999999999997,31.481250347635974,30.22274965236402,28.137,29.033616417427208,27.240383582572793,0.15742761474102732,2.125391110777855,0.1714662978796992,0.14338893160235544,2.170920982059085,2.079861239496625,15417344,3.2155551671981812,11.687254428863525
31.159,31.79128869988321,30.526711300116787,27.960999999999995,29.039447495244897,26.882552504755093,0.15161320604383943,2.113672024011612,0.16311913785148108,0.1401072742361978,2.163709963751946,2.063634084271278,15581184,3.215240168571472,11.807673358917237
30.724,31.57264833706312,29.87535166293688,27.537,28.86313762483386,26.210862375166137,0.15573636312037703,2.1241503059864044,0.16912002119602274,0.14235270504473133,2.184914079743468,2.063386532229341,15745024,3.2259939432144167,11.6431734085083
31.133000000000003,31.8166965701245,30.449303429875506,27.771000000000004,28.651096017489007,26.890903982511002,0.15084237363189457,2.1301579505205153,0.1634285873639245,0.13825615989986464,2.1664239746162663,2.093891926424764,15908864,3.2015493154525756,11.79710750579834
31.15999999999999,32.055544527089516,30.264455472910466,27.808999999999997,28.66628000093318,26.951719999066814,0.15696932785212994,2.139078661799431,0.16744894164809013,0.14648971405616976,2.186379101710648,2.0917782218882137,16072704,3.2428524017333986,11.818721866607666
30.972,31.499196358105785,30.444803641894218,27.52,28.43896681115261,26.60103318884739,0.1568342266604304,2.133320391178131,0.16971867963665835,0.14394977368420245,2.183167791888789,2.0834729904674734,16236544,3.218098855018616,11.745070743560792
31.145999999999997,31.682324528620494,30.6096754713795,28.372000000000003,29.444742280326455,27.29925771967355,0.15565640926361085,2.128876429796219,0.1670281356262253,0.1442846829009964,2.166757093229928,2.0909957663625103,16400384,3.2561355590820313,11.825175666809082
30.999000000000002,31.46580724073219,30.532192759267815,28.172000000000004,29.288949416938838,27.05505058306117,0.15474800113588572,2.12764193713665,0.16608900025419035,0.14340700201758108,2.172626842226468,2.0826570320468325,16564224,3.2462111711502075,11.781130409240722
30.740999999999996,31.504471675964467,29.977528324035525,27.677000000000003,29.304452303448556,26.04954769655145,0.1606542395427823,2.128284493088722,0.17307209955842845,0.14823637952713614,2.179849774366229,2.0767192118112154,16728064,3.256665849685669,11.703576946258545
30.847999999999995,31.775230284233636,29.920769715766355,27.769,28.66047574279954,26.877524257200456,0.15621878542006012,2.1382982820272445,0.1707628862606748,0.14167468457944546,2.174709130527032,2.101887433527457,16891904,3.2384960651397705,11.726489925384522
30.708999999999996,31.4938369257368,29.92416307426319,27.716999999999995,28.674685230125217,26.759314769874774,0.15960900001227854,2.118163231015205,0.16975083946395625,0.14946716056060083,2.1602442105340462,2.076082251496364,17055744,3.2210391998291015,11.68139123916626
31.002,31.883473765917056,30.12052623408294,27.612000000000002,28.32711957042162,26.896880429578385,0.15081662405282256,2.1272767215967177,0.1609664262756913,0.14066682182995383,2.169686992371433,2.0848664508220023,17219584,3.2604208469390867,11.794218444824219
30.758000000000003,31.386964227917616,30.12903577208239,27.733000000000004,28.5305719403289,26.935428059671107,0.15519233345985411,2.1330395847558976,0.16451898165498874,0.1458656852647195,2.1837204172707954,2.082358752241,17383424,3.2295517444610597,11.687251949310303
30.826000000000004,31.428547923405272,30.223452076594736,27.433000000000003,28.42353571364187,26.44246428635814,0.1596749251708388,2.133708971738815,0.17023012464458032,0.1491197256970973,2.186342691983729,2.081075251493901,17547264,3.244709777832031,11.729015445709228
31.074,31.695823125977157,30.452176874022847,27.969,29.39302563179179,26.544974368208212,0.15347196888178583,2.129666359722614,0.16048705655671514,0.14645688120685652,2.1936367564640515,2.065695962981177,17711104,3.2191675186157225,11.799926471710204
31.251000000000005,31.86122045196798,30.64077954803203,27.917,28.943811082916426,26.890188917083577,0.16115800850093362,2.1286447554826737,0.16893572719847377,0.15338028980339347,2.1851726120031056,2.072116898962242,17874944,3.259572744369507,11.881319808959962
31.544999999999998,32.3699636355622,30.7200363644378,28.327999999999996,29.150153270382106,27.505846729617886,0.1601108742877841,2.137978717684746,0.1815387201645572,0.138683028411011,2.1980075601969005,2.077949875172591,18038784,3.2956188440322878,11.997476577758789
31.559000000000008,31.9612300336872,31.156769966312815,28.874999999999993,30.046949230982293,27.703050769017693,0.15455805193632838,2.136095088720322,0.16301347051553455,0.1461026333571222,2.183629247085196,2.0885609303554475,18202624,3.291355299949646,12.000030040740967
31.104999999999997,31.947487388629643,30.26251261137035,28.098000000000003,29.24174647540441,26.954253524595597,0.1505618218332529,2.1298567175865175,0.15653258286692173,0.14459106079958406,2.1698735327965863,2.0898399023764487,18366464,3.2405858039855957,11.831833839416504
31.153000000000002,31.620975426705293,30.68502457329471,27.966,28.753936545668495,27.178063454331507,0.15036326367408034,2.122873954474926,0.16001667967664876,0.14070984767151193,2.1738383141934454,2.0719095947564066,18530304,3.24325807094574,11.855947971343994
30.832,31.841582091758763,29.82241790824124,28.178000000000004,29.182915916880617,27.17308408311939,0.1568133383989334,2.1204368218779566,0.16852711845007726,0.14509955834778956,2.168903723322565,2.071969920433348,18694144,3.3019271373748778,11.762300586700439
31.25,32.07324965836616,30.426750341633838,27.701999999999998,28.292047455718603,27.111952544281394,0.14794923365116117,2.126556250452995,0.15848380232828663,0.1374146649740357,2.175911890067821,2.0772006108381693,18857984,3.313217306137085,11.913966083526612
31.124000000000002,31.970111103815572,30.277888896184432,27.942999999999994,29.284432443323176,26.601567556676812,0.15562351308763023,2.1268647581338884,0.16957294634936962,0.14167407982589084,2.1785568793250976,2.0751726369426793,19021824,3.2845012664794924,11.869340229034425
31.357999999999993,31.93759986197375,30.778400138026235,28.317,29.422966093512816,27.211033906487184,0.14593230225145815,2.1270272195339204,0.1514541144109727,0.1404104900919436,2.1808189462065957,2.073235492861245,19185664,3.312355804443359,11.95905361175537
31.230999999999995,31.841679130149373,30.620320869850616,28.089,29.54824261176817,26.629757388231827,0.14701970834285016,2.120935469865799,0.1550171327154226,0.13902228397027772,2.169146363002745,2.0727245767288527,19349504,3.284389066696167,11.897931098937988
31.360999999999997,32.16115560986598,30.560844390134015,28.356,29.56785147604812,27.144148523951884,0.15544933062046762,2.118766349554062,0.16088381393496295,0.15001484730597228,2.1663288211747265,2.0712038779333977,19513344,3.3180728435516356,11.9654709815979
31.095000000000006,31.688738157776648,30.501261842223364,27.532999999999998,28.685762334568576,26.38023766543142,0.15833769906312226,2.1223067462444307,0.16658721106670374,0.15008818705954077,2.180861524959245,2.0637519675296163,19677184,3.2348244190216064,11.840910148620605
31.202999999999996,31.957321549473427,30.448678450526565,28.205000000000002,29.269943660481626,27.140056339518377,0.15331987645477055,2.1158836454153063,0.17135287894924173,0.13528687396029937,2.1647361285949933,2.0670311622356192,19841024,3.267046093940735,11.897380828857422
31.45,32.05722318796304,30.842776812036956,28.379,29.258027303330223,27.49997269666978,0.15148384049534797,2.1195470064878466,0.16292546622105442,0.14004221476964152,2.1621905179292615,2.0769034950464316,20004864,3.3315839767456055,12.010143566131593
30.912000000000006,31.41349376865521,30.4105062313448,28.091,29.386997299379903,26.7950027006201,0.15719419084489344,2.120571291446686,0.17388697278287127,0.14050140890691562,2.1630995917504556,2.078042991142916,20168704,3.3128796100616453,11.811702251434326
31.275,31.998163190434912,30.551836809565085,28.53,29.24011266711699,27.819887332883013,0.15793990977108477,2.1260581761598587,0.17197497240919468,0.14390484713297486,2.1637887915289467,2.0883275607907708,20332544,3.278948426246643,11.916190338134765
31.064,31.650467390397797,30.477532609602203,27.644,28.90305678982324,26.384943210176758,0.15431800596415995,2.127274253964424,0.16526476352630964,0.14337124840201027,2.161635358732365,2.092913149196483,20496384,3.3235615253448487,11.878238677978516
31.831000000000007,32.21908375384703,31.44291624615298,28.319999999999993,29.35195930152307,27.288040698476916,0.1546192642301321,2.1364381849765777,0.16234547301808885,0.14689305544217532,2.1732575698850956,2.09961880006806,20660224,3.320894241333008,12.146053028106689
31.106,31.869848152449165,30.342151847550838,28.329,29.70752421088641,26.95047578911359,0.15226717088371514,2.1359963208436965,0.16309611574423374,0.14143822602319653,2.1769823997600724,2.0950102419273207,20824064,3.274553728103638,11.861406517028808
31.137,31.962361133080545,30.311638866919456,28.412,29.56178084868378,27.262219151316216,0.1537042323499918,2.132071578502655,0.16248975754195435,0.14491870715802926,2.164502258553636,2.099640898451674,20987904,3.2783470869064333,11.89047384262085
31.363,32.2253578143671,30.500642185632902,28.034999999999997,29.490487890708813,26.57951210929118,0.15675071403384208,2.1338575303554537,0.1681029546139258,0.14539847345375836,2.1820102019860923,2.085704858724815,21151744,3.2898342847824096,11.959414100646972
31.358000000000004,32.07072435064337,30.645275649356645,28.435999999999996,29.424789158516614,27.44721084148338,0.16059430539608,2.123385339975357,0.17023324098023787,0.15095536981192212,2.1736399540112328,2.0731307259394813,21315584,3.2952476501464845,11.966181659698487
31.065999999999995,31.713583199287932,30.41841680071206,28.689,29.62943022069689,27.74856977930311,0.1573411144316196,2.1235652774572373,0.1695396213207342,0.14514260754250502,2.1820334628301197,2.065097092084355,21479424,3.3106390237808228,11.862406539916993
31.155,31.626683156366646,30.683316843633357,27.796000000000003,29.00385098418638,26.588149015813627,0.15409559179097412,2.1312060594558715,0.16211961308569575,0.1460715704962525,2.180411776876228,2.082000342035515,21643264,3.2965522527694704,11.909342288970947
30.704,31.379028888270717,30.028971111729284,28.128999999999998,29.210854426436384,27.04714557356361,0.15498649012297389,2.139139899611473,0.16638495209153048,0.1435880281544173,2.19662581957761,2.081653979645336,21807104,3.2686901330947875,11.722938442230225
31.211000000000002,31.66924556735445,30.752754432645553,28.284000000000002,29.63320124518176,26.934798754818246,0.15949011556804177,2.140061742067337,0.1738666303307126,0.14511360080537095,2.187705412442726,2.0924180716919483,21970944,3.281521272659302,11.913311862945557
31.110000000000003,31.78871938236653,30.431280617633476,27.699,28.981329520833082,26.41667047916692,0.15251230429857968,2.1401866525411606,0.16258907233104666,0.1424355362661127,2.1821455798476395,2.0982277252346817,22134784,3.290057730674744,11.888272857666015
31.269,32.113197251831586,30.424802748168414,27.574,28.818726475977755,26.32927352402225,0.15005479995161292,2.131427651643753,0.15908146213614943,0.1410281377670764,2.183661335637379,2.079193967650127,22298624,3.3431560754776,11.961431121826172
31.368000000000002,32.036846768699675,30.699153231300325,27.801,28.970773054912787,26.63122694508721,0.14972966779023406,2.143361285328865,0.15970330135856156,0.13975603422190655,2.1906685389876244,2.0960540316701057,22462464,3.311111402511597,11.99808177947998
30.808,31.900774450653014,29.715225549346986,27.371,28.46299313184653,26.279006868153466,0.157812593691051,2.132298818230629,0.17167366170610476,0.14395152567599723,2.170257525877325,2.094340110583933,22626304,3.2858144521713255,11.77476453781128
30.961999999999996,31.487752793620725,30.436247206379267,28.133999999999997,29.542568067222877,26.725431932777116,0.15523681249469518,2.143471431732178,0.16490891618703327,0.14556470880235708,2.1844269302208676,2.102515933243488,22790144,3.2686291217803953,11.836536502838134
31.306999999999995,32.1338500468646,30.480149953135392,28.127000000000002,29.47943521101752,26.774564788982484,0.14820180907845495,2.1390211075544356,0.155884647810531,0.14051897034637892,2.176726841288189,2.1013153738206825,22953984,3.300116467475891,11.981062030792236
30.713,31.529664557820407,29.896335442179595,27.903999999999996,29.388817833944618,26.419182166055375,0.16098855137825013,2.1313052713871,0.1722283145601905,0.14974878819630977,2.175306652473629,2.0873038903005714,23117824,3.2953450679779053,11.758608722686768
31.371,31.98520599150448,30.75679400849552,27.534000000000002,28.903271339070532,26.164728660929473,0.1658825224265456,2.1447894245386125,0.18099171809535955,0.15077332675773167,2.185474888803903,2.104103960273322,23281664,3.3325014114379883,12.010359573364259
31.709000000000003,32.299075418908465,31.118924581091537,28.505000000000003,29.755401935379183,27.254598064620822,0.16427043266594407,2.1246894538402556,0.17843615073076918,0.15010471460111896,2.1676158898774736,2.0817630178030377,23445504,3.336031746864319,12.121811962127685
31.137,31.754609099673896,30.519390900326105,28.077000000000005,28.55453638604823,27.59946361395178,0.1539872026070952,2.1238450407981873,0.16420499111108383,0.14376941410310656,2.1701429851365397,2.077547096459835,23609344,3.286966609954834,11.898483085632325
31.232,31.67766355022595,30.786336449774048,27.851,28.670785947671707,27.03121405232829,0.15402795765548943,2.12186618745327,0.16033671876525257,0.1477191965457263,2.1750351641712524,2.0686972107352877,23773184,3.3060150384902953,11.943492126464843
31.386000000000003,31.856216971195217,30.91578302880479,27.674000000000007,29.151465397225945,26.19653460277407,0.15206956490874288,2.1345174491405485,0.15909939147171295,0.1450397383457728,2.180479064969038,2.088555833312059,23937024,3.32154643535614,12.021239185333252
31.307,32.29432011019729,30.319679889802703,28.372999999999998,29.436635745920565,27.30936425407943,0.15740827713161704,2.122751048207283,0.16544837414836033,0.14936818011487374,2.168913736866152,2.0765883595484143,24100864,3.2997961044311523,11.979934883117675
31.244,32.0899456247301,30.3980543752699,28.018,28.856543976187297,27.179456023812705,0.15020835679024455,2.1356502920389175,0.15542445732073074,0.14499225625975837,2.1849303029689326,2.0863702811089024,24264704,3.320228028297424,11.957819366455078
31.261000000000003,31.82124012708838,30.700759872911625,28.103999999999996,29.171578568537225,27.036421431462767,0.15100214853882787,2.131365504860878,0.157675241319715,0.14432905575794075,2.170781544290218,2.0919494654315383,24428544,3.3297658205032348,11.968270969390868
30.925,31.812595065331035,30.037404934668967,26.984999999999996,27.986681086973288,25.983318913026704,0.15801866389811037,2.134325349330902,0.16700256395652185,0.14903476383969888,2.1763709878750235,2.0922797107867805,24592384,3.306076097488403,11.865414237976074
31.063,31.475093436006933,30.650906563993065,28.216,29.392326485292244,27.039673514707758,0.14853464215993878,2.1412741780281066,0.15341940781595365,0.1436498765039239,2.185106019615692,2.0974423364405212,24756224,3.2842663049697878,11.891139316558839
31.413000000000004,31.98340424262097,30.842595757379037,28.196000000000005,28.957855629368193,27.434144370631817,0.15911575853824617,2.1334343910217286,0.17323032073504765,0.14500119634144468,2.178573856569219,2.088294925474238,24920064,3.3301790237426756,12.033735370635986


==> data/progress-fruitbot-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
-2.5520000000000005,-2.127057650968982,-2.976942349031019,-2.486,-2.1334039138050453,-2.838596086194955,0.41756908986717456,2.7077366232872007,0.5182060165197805,0.31693216321456863,2.707936557976845,2.7075366885975565,16384
-1.101,-0.8068078858976672,-1.3951921141023327,-1.229,-0.9346379779930842,-1.523362022006916,0.09506566305644804,2.6384210030237836,0.11378015694277657,0.0763511691701195,2.6672120166452844,2.6096299894022827,180224
-0.06700000000000003,0.28979265687511,-0.42379265687511003,-0.689,-0.38905167111650707,-0.9889483288834928,0.06426451359875496,2.5562722543875376,0.07566840954059939,0.05286061765691053,2.579931169698152,2.532613339076923,344064
0.635,1.009679863350034,0.26032013664996617,0.32700000000000007,0.8294947760922495,-0.1754947760922494,0.051799156369330926,2.501710498332977,0.060046752184617844,0.04355156055404401,2.5184631533840074,2.484957843281947,507904
1.572,2.074489800891521,1.0695101991084794,0.9869999999999999,1.5863004254962614,0.3876995745037384,0.05062035578303035,2.443419603506724,0.05869677140134064,0.04254394016472005,2.469217947218248,2.4176212597952005,671744
2.935,3.9323690390221664,1.9376309609778335,2.1740000000000004,3.1661511981547976,1.1818488018452031,0.07653119829483326,2.3637174546718596,0.08905374438456769,0.06400865220509884,2.4205757247023625,2.3068591846413566,835584
4.639999999999999,6.443696205019014,2.836303794980983,3.7640000000000002,5.167696548403536,2.3603034515964643,0.11178515112648404,2.3013029932975764,0.14206078169808678,0.08150952055488132,2.3555841228464294,2.2470218637487234,999424
6.686,9.229109120741775,4.142890879258226,5.645999999999999,7.964194124744516,3.3278058752554815,0.16513508328547077,2.2461382687091827,0.21319551477950116,0.11707465179144039,2.2774806533460947,2.2147958840722706,1163264
8.328000000000001,10.209519598622348,6.446480401377654,7.4350000000000005,9.28700566953776,5.582994330462242,0.22229140478496748,2.1872274865706762,0.2830056324554,0.16157717711453498,2.226637280707968,2.1478176924333843,1327104
10.922,13.143093424419604,8.700906575580397,9.655,12.184364544702877,7.125635455297121,0.23139601039389762,2.138710936903954,0.27197984294567645,0.19081217784211876,2.181586451461808,2.0958354223461,1490944
12.110999999999999,13.908406186703495,10.313593813296503,11.661999999999999,13.767900282539511,9.556099717460487,0.28242083527147765,2.0926312858859695,0.3145606022348075,0.25028106830814784,2.1447692390555284,2.0404933327164105,1654784
14.395999999999997,15.72296043648633,13.069039563513664,13.126999999999999,14.5845599473092,11.669440052690797,0.30850420352071517,2.06128024260203,0.35468322176666345,0.2623251852747669,2.1204280053291567,2.0021324798749034,1818624
13.832999999999998,15.950815147740707,11.71518485225929,13.615,15.293941630909186,11.936058369090814,0.2991852796326081,2.053038998941581,0.3320743699878651,0.2662961892773511,2.114341695879585,1.9917363020035768,1982464
15.726999999999999,17.312011356426193,14.141988643573805,14.800999999999998,16.813826122644475,12.788173877355522,0.2841163606072466,2.041383202870687,0.3095652786452908,0.2586674425692024,2.105095303800217,1.9776711019411573,2146304
16.776,18.300698002884506,15.251301997115494,15.048000000000002,16.830979528766388,13.265020471233617,0.2628385967264572,2.0487548142671583,0.2881741748953968,0.23750301855751757,2.1113235053263604,1.9861861232079563,2310144
17.065,18.501761984463677,15.628238015536326,16.299,17.861590477380428,14.736409522619569,0.26022790192315975,2.028268590569496,0.31934382869655475,0.20111197514976475,2.08896537477158,1.9675718063674126,2473984
18.001,19.94040428998185,16.061595710018153,15.402999999999997,16.845622958364377,13.960377041635615,0.2733975448956092,2.0391592745979628,0.30864962025378756,0.23814546953743082,2.101990482634843,1.9763280665610825,2637824
18.595999999999997,20.256338519700122,16.93566148029987,17.143,19.183794208145446,15.102205791854553,0.2560844616343577,2.043944591780504,0.2923955002598589,0.21977342300885655,2.1261947248181126,1.9616944587428955,2801664
19.11,20.45279559129452,17.767204408705478,17.184,18.76570920209753,15.602290797902473,0.2703242869426806,2.051700851817926,0.3302083481493602,0.21044022573600105,2.133506130865987,1.9698955727698646,2965504
19.249000000000002,20.776340499037463,17.72165950096254,17.62,18.929847319346802,16.3101526806532,0.26109573350598414,2.049833910663923,0.2996926634746293,0.22249880353733895,2.1168692427932707,1.9827985785345752,3129344
20.078,22.273867937741247,17.88213206225875,17.752,20.02783742828876,15.476162571711239,0.2342934160803755,2.0405819341540337,0.2786476741673811,0.18993915799336986,2.1002884432928606,1.980875425015207,3293184
21.002000000000002,22.62716337640251,19.376836623597494,18.162,19.732654640587803,16.591345359412195,0.24053540018697578,2.0451448222001396,0.3283246733531181,0.15274612702083346,2.1010537561399802,1.9892358882602992,3457024
20.476000000000003,22.31447327965353,18.637526720346475,18.307,19.7497546568977,16.864245343102297,0.2805315737302104,2.0595244059960045,0.3873026441959528,0.17376050326446807,2.1426584380272424,1.9763903739647664,3620864
21.484999999999996,22.800593022176688,20.169406977823304,19.072,20.97388222558601,17.17011777441399,0.2238546642164389,2.0655999188621843,0.2967462278287512,0.1509631006041266,2.1594968603145164,1.9717029774098522,3784704
22.476999999999997,23.533911065321956,21.420088934678038,20.196999999999996,22.534242178294747,17.859757821705244,0.27863140162080524,2.0641315867503485,0.4191518281740033,0.13811097506760714,2.140012643698627,1.98825052980207,3948544
21.935000000000002,22.819174756482,21.050825243518005,19.927,21.605326845402885,18.248673154597114,0.2518324710739156,2.0790889749924344,0.36366688239750167,0.13999805975032956,2.1550588886661792,2.0031190613186896,4112384
22.469000000000005,24.236956164614952,20.701043835385057,19.791000000000004,21.470198916150203,18.111801083849805,0.24111356598635508,2.0608039617538454,0.33260410149692565,0.1496230304757845,2.159748027489399,1.9618598960182916,4276224
22.391,23.526028193482432,21.255971806517564,20.659,22.204803674468398,19.1131963255316,0.2931730606903632,2.067484704653422,0.47071315908472333,0.11563296229600303,2.1605646010062904,1.9744048083005536,4440064
23.113,24.57473219161377,21.65126780838623,21.431,22.823389672469602,20.0386103275304,0.25488757397979495,2.0478208070000012,0.4029135987893524,0.10686154917023749,2.1562507830911395,1.9393908309088632,4603904
23.781999999999996,25.01996445829434,22.544035541705654,21.075,22.033094462983687,20.11690553701631,0.27998746385176976,2.0440728510419524,0.45410720474863686,0.10586772295490263,2.1512565282440277,1.9368891738398772,4767744
23.775000000000002,25.05166166230525,22.498338337694754,21.527,22.946507308892773,20.10749269110723,0.28384132369731857,2.0350631987055143,0.4961292265008671,0.07155342089377004,2.1227679287427446,1.9473584686682843,4931584
23.336999999999996,25.311173497947934,21.36282650205206,20.861,22.76527125168659,18.956728748313413,0.36376080488165213,2.0239748602112133,0.5694233220435391,0.15809828771976517,2.1454555318758595,1.9024941885465672,5095424
23.445999999999998,24.71301381207941,22.178986187920586,21.298,22.51097815314209,20.085021846857906,0.3510434711972872,2.0036940366029734,0.4966133778410046,0.20547356455356974,2.1328302636481062,1.8745578095578403,5259264
23.795,25.746779956859893,21.84322004314011,21.067,22.429263190429808,19.704736809570193,0.3576984452083707,1.9848175858457882,0.4837710753204504,0.23162581509629102,2.1114983176672606,1.8581368540243155,5423104
23.96,25.34475990698749,22.57524009301251,21.246,22.44506797138444,20.046932028615558,0.379366050225993,1.9742262880007426,0.5065244852773194,0.2522076151746666,2.0925775948852885,1.855874981116197,5586944
24.222,25.263756209484733,23.18024379051527,21.891000000000002,23.326907030416663,20.45509296958334,0.3616064202040433,1.9625296384096145,0.47658991832349074,0.24662292208459594,2.077172928787816,1.8478863480314127,5750784
24.619,25.97892977759883,23.25907022240117,22.413000000000004,23.70714102786366,21.118858972136348,0.38173606892426803,1.9227160001794499,0.5363115227271731,0.22716061512136299,2.0496050536733255,1.7958269466855743,5914624
24.479999999999997,25.711982142727724,23.24801785727227,21.863999999999997,23.591774290814627,20.136225709185368,0.38313476139058666,1.902439873913924,0.5304838096637288,0.2357857131174445,2.023174529757094,1.781705218070754,6078464
24.517,25.524800079380825,23.509199920619174,22.192,23.739551614648118,20.644448385351883,0.4233768294254938,1.8793080429236095,0.614382976596962,0.23237068225402574,1.994614842345493,1.764001243501726,6242304
25.125000000000004,27.173117428274075,23.076882571725932,21.788000000000004,22.93011032742026,20.64588967257975,0.39456429556012146,1.8549950808286666,0.5020514735253516,0.28707711759489135,1.9633440358795382,1.746646125777795,6406144
24.843999999999998,25.738295253258116,23.94970474674188,22.357,23.33897810566224,21.37502189433776,0.439194461889565,1.8498713682095207,0.5976929969606887,0.28069592681844135,1.9443888414561872,1.7553538949628542,6569984
24.476,26.018641889746288,22.93335811025371,22.009999999999998,23.549233575517373,20.470766424482623,0.3833533511807521,1.8409439871708553,0.4713210787041246,0.2953856236573796,1.937097961587168,1.7447900127545426,6733824
24.589000000000002,25.953048752794416,23.22495124720559,22.561,23.957334129067966,21.164665870932033,0.40258399229496716,1.8124313746889436,0.5044383962505169,0.30072958833941743,1.900949891743916,1.723912857633971,6897664
24.755000000000003,25.403802743520714,24.10619725647929,21.980999999999998,22.95140661580597,21.010593384194028,0.39653541551282007,1.7990820089975994,0.5351140931229732,0.2579567379026669,1.8806786227720158,1.717485395223183,7061504
25.381999999999998,26.58692987347812,24.177070126521876,22.55,23.917157635388108,21.182842364611894,0.3306437958652775,1.8085958182811737,0.4251706217628164,0.2361169699677386,1.8719814087643993,1.745210227797948,7225344
24.643000000000004,26.757625498758593,22.528374501241416,21.626,23.523720738148796,19.728279261851206,0.37000969493140773,1.8045664822061855,0.4615099932515464,0.27850939661126906,1.8685276610578587,1.7406053033545124,7389184
24.604999999999997,26.0096725597092,23.200327440290796,21.451999999999998,22.601328499603135,20.302671500396862,0.40200661979615687,1.8090308338403702,0.5627260749565007,0.24128716463581298,1.8720168746816777,1.7460447929990628,7553024
25.077,26.2833171224848,23.870682877515204,22.128,23.637389280470746,20.618610719529254,0.32292859262476364,1.8114190871516864,0.4468338686690766,0.1990233165804507,1.8858212668870684,1.7370169074163044,7716864
25.412,26.56258941416997,24.261410585830028,22.102000000000004,23.556900683895645,20.647099316104363,0.3018097958527505,1.797677877545357,0.40840287551293514,0.1952167161925658,1.880291323724837,1.715064431365877,7880704
24.932,25.713278439482366,24.15072156051763,22.060000000000002,23.437759050051934,20.68224094994807,0.3371698826861878,1.8132322902480762,0.46667103080675837,0.20766873456561724,1.896433394847375,1.7300311856487773,8044544
24.903000000000002,26.092655832583528,23.713344167416476,22.195,23.82951063012756,20.56048936987244,0.3012786774585644,1.8253860294818878,0.3998138698279709,0.2027434850891579,1.9199288562040095,1.730843202759766,8208384
25.157000000000004,26.197269676574304,24.116730323425703,22.842,24.066890199160724,21.617109800839273,0.26788316241775945,1.843288333714008,0.35172854234859324,0.18403778248692565,1.931994900341345,1.754581767086671,8372224
25.601,27.063630848847378,24.13836915115262,23.439,25.243978947245644,21.634021052754356,0.30603738327821095,1.8372229675451917,0.35990339363264423,0.25217137292377767,1.9288547192177972,1.7455912158725861,8536064
25.083,26.412,23.753999999999998,22.847,24.063577576646882,21.63042242335312,0.27480937450503307,1.8577005118131638,0.35599688880932,0.19362186020074612,1.9515181034100262,1.7638829202163013,8699904
25.575999999999997,26.92970011450099,24.222299885499005,22.981,24.59767219930325,21.364327800696753,0.28347745227317017,1.8520876581470174,0.3998259284541194,0.16712897609222094,1.9543592222072885,1.7498160940867462,8863744
24.668,25.379938199565103,23.956061800434895,21.951,23.177502751729484,20.724497248270517,0.3019996006352205,1.8599065686265628,0.42024414855223785,0.1837550527182032,1.962268934335229,1.7575442029178965,9027584
25.451,26.59333488960112,24.30866511039888,22.641,24.05164843245934,21.230351567540655,0.25467496815448,1.8878824169437087,0.31811638792352115,0.19123354838543885,1.9972692224606097,1.7784956114268078,9191424
25.753999999999998,26.25202007991646,25.255979920083536,22.798,23.763254370619475,21.832745629380522,0.2275786804345746,1.884921056528886,0.26377310932468057,0.19138425154446867,2.0098121200865653,1.7600299929712069,9355264
24.435,25.824095029146672,23.045904970853325,22.498,23.933387055814563,21.06261294418544,0.3194836544804275,1.9046646555264792,0.4856208759963613,0.15334643296449366,2.049084990715266,1.7602443203376923,9519104
25.529,26.503714830091344,24.554285169908656,22.888,24.048179296488264,21.72782070351174,0.22786438701053457,1.9140945409735042,0.2993221530919846,0.15640662092908453,2.059870951760346,1.7683181301866622,9682944
25.565,26.725053878059118,24.404946121940885,23.107,24.097777977147253,22.116222022852746,0.26673550335690377,1.912985901534557,0.33707167062627347,0.19639933608753407,2.066680099905272,1.7592917031638422,9846784
26.063,26.908695571704143,25.217304428295854,23.122,24.249100705349793,21.994899294650207,0.2411883503509064,1.9045333455006284,0.3283566800300669,0.15402002067174592,2.0473608117217896,1.7617058792794669,10010624
25.389999999999997,26.85335914935466,23.926640850645335,22.690000000000005,23.915716117214753,21.464283882785256,0.22742923271531854,1.9044606859485307,0.3156243597646795,0.13923410566595754,2.049072516538859,1.7598488553582023,10174464
26.744,27.75225790351477,25.73574209648523,23.435,24.650246888496323,22.219753111503675,0.21073237216720977,1.8905346781015393,0.2763056670273287,0.14515907730709082,2.036122208772394,1.7449471474306846,10338304
26.456999999999994,27.310370376800126,25.60362962319986,23.300000000000004,24.717843432823248,21.88215656717676,0.25270916502922763,1.883849174777667,0.326830521954581,0.17858780810387426,2.0343307905213184,1.7333675590340152,10502144
26.115,26.760232516229614,25.469767483770383,23.685000000000002,25.024061238330795,22.34593876166921,0.21134778338794905,1.8911975681781772,0.2545101916289092,0.1681853751469889,2.0335725515492338,1.7488225848071206,10665984
26.578000000000003,27.94164804843479,25.214351951565217,24.132,25.231325247595088,23.032674752404915,0.19982778100917734,1.9201920782526334,0.2527652130012358,0.14689034901711892,2.0320049773478104,1.8083791791574564,10829824
25.649,26.58368122908294,24.71431877091706,23.769,24.872453216044974,22.665546783955023,0.21468432052060957,1.9287187233567238,0.255937453603098,0.17343118743812114,2.0098365693216067,1.8476008773918409,10993664
26.337,28.24098030451998,24.43301969548002,23.726999999999997,25.275360746079542,22.17863925392045,0.2566498171538114,1.9418691088755928,0.3593529323880272,0.15394670191959564,2.017846369694667,1.8658918480565185,11157504
25.929000000000002,27.32501181943421,24.532988180565795,23.399,25.0780917187575,21.719908281242503,0.22248533588523664,1.9622493709127107,0.273622897042429,0.17134777472804433,2.035222465991905,1.889276275833516,11321344
26.662,27.844960692499964,25.479039307500035,23.864,25.31812654194881,22.40987345805119,0.20017530405893919,1.96148225714763,0.26103968216165907,0.1393109259562193,2.0447043682428063,1.878260146052454,11485184
26.561,28.224312658522145,24.897687341477855,24.363000000000003,25.86910789786124,22.856892102138765,0.22791883791796855,1.9766449208060901,0.3391982244427171,0.11663945139322002,2.028780621642761,1.9245092199694191,11649024
26.682,27.844581610038624,25.519418389961373,23.564,25.120561595311923,22.007438404688077,0.22952582081779832,1.9909218832850457,0.29630301201853093,0.16274862961706568,2.0472498830175736,1.934593883552518,11812864
26.887,28.027184634171153,25.746815365828848,23.726,25.323618227237034,22.128381772762964,0.18845332323883968,1.9885731284817059,0.2274715979578759,0.14943504851980347,2.037333562669458,1.9398126942939538,11976704
26.191000000000003,27.92007171626859,24.461928283731414,24.174,25.563065873168007,22.784934126831992,0.18824744562928872,1.98353701432546,0.2638480099711482,0.1126468812874292,2.0284002772679646,1.9386737513829555,12140544
27.651,28.87251094960299,26.42948905039701,24.145999999999997,25.39581758669015,22.896182413309845,0.19605062985792748,1.9774333626031875,0.2600061448061078,0.13209511490974718,2.036059424590599,1.9188073006157762,12304384
27.236,28.22451605955594,26.247483940444063,25.129999999999995,26.523011127019444,23.736988872980547,0.17604026670257247,1.960347358882427,0.23661301805796833,0.11546751534717661,2.0321148826732616,1.8885798350915923,12468224
27.108999999999998,28.328265762662102,25.889734237337894,24.279000000000003,25.51859227167646,23.039407728323546,0.18374559531609216,1.9710540826121967,0.2222497815271035,0.14524140910508082,2.04991361668597,1.8921945485384233,12632064
26.793,28.51751761371115,25.06848238628885,24.476999999999997,26.105969306033725,22.84803069396627,0.20555665421610075,1.971284371614456,0.2600919267847882,0.15102138164741333,2.0662319915452505,1.8763367516836615,12795904
27.208,28.683390117901023,25.732609882098973,23.794999999999998,25.957550577443218,21.63244942255678,0.2213469383617242,1.9544375146428745,0.37785483931167724,0.06483903741177116,2.0562146718848755,1.8526603574008735,12959744
27.206,28.244587502331893,26.167412497668106,24.416,25.366528274171788,23.465471725828213,0.1568892355232189,1.958698129157225,0.22357126165221647,0.09020720939422133,2.052295006864867,1.865101251449583,13123584
27.607999999999997,28.4399951922938,26.776004807706194,24.804000000000002,25.668513736154612,23.939486263845392,0.1443321423449864,1.958935288588206,0.20335580963894334,0.08530847505102945,2.0555267519092024,1.86234382526721,13287424
27.682,28.58608849124408,26.777911508755917,24.966999999999995,25.989076807289937,23.944923192710053,0.16587422112934289,1.9500311523675922,0.23806546682130236,0.09368297543738342,2.028223724845625,1.8718385798895594,13451264
26.759999999999998,27.99057710038827,25.529422899611728,23.776999999999997,25.219581366855955,22.33441863314404,0.1697034863134225,1.9561153208216033,0.27366403323752275,0.06574293938932224,2.0345940510629927,1.8776365905802141,13615104
27.456,28.282622041806288,26.62937795819371,24.855,25.7534013579687,23.956598642031302,0.1688764797057956,1.9620827158292133,0.22114262152680952,0.1166103378847817,2.0509580963219793,1.8732073353364476,13778944
27.851,29.00018623381939,26.701813766180607,25.637,26.60837068104818,24.665629318951822,0.14920617068807282,1.9550388008356094,0.21109766238614242,0.08731467899000322,2.0436129858359102,1.8664646158353084,13942784
27.262999999999998,28.754201193669047,25.77179880633095,24.773999999999997,25.825191704685682,23.722808295314312,0.14759567597260076,1.9532826662063596,0.19587486104392277,0.09931649090127877,2.019291055300273,1.8872742771124462,14106624
27.746,28.551210531476084,26.940789468523914,25.12,26.108959048697166,24.131040951302836,0.17120538922026748,1.974766125281652,0.21274502788860275,0.12966575055193222,2.0271835264650835,1.9223487240982202,14270464
26.776,27.993893262975043,25.558106737024957,25.244000000000003,26.31770573249844,24.170294267501568,0.15086640026420356,1.9781861126422882,0.21042414317324615,0.09130865735516097,2.014532200244959,1.9418400250396173,14434304
27.669,28.894238344160026,26.443761655839975,24.931,26.24755953150627,23.614440468493733,0.12052453006617722,1.9801173190275825,0.14782107136715603,0.09322798876519842,2.0254913494438713,1.9347432886112939,14598144
27.276999999999997,28.767973172126176,25.78602682787382,24.91,26.30596561562239,23.51403438437761,0.13429910445896281,1.9933201014995574,0.18144778129115235,0.08715042762677327,2.033761299544136,1.952878903454979,14761984
27.152000000000005,28.079607675690543,26.224392324309466,25.147,26.06006133419393,24.23393866580607,0.17641159373645976,1.9919135749340058,0.2326277629378395,0.12019542453508004,2.0233374584602566,1.960489691407755,14925824
27.945,28.975012135850836,26.914987864149165,24.946000000000005,26.41389781660714,23.47810218339287,0.18433352766248084,1.992428377767404,0.26443439133813745,0.10423266398682425,2.041342204306396,1.9435145512284118,15089664
27.804000000000002,28.877267906908617,26.730732093091387,25.51,26.968272951130892,24.05172704886911,0.12932786955498154,1.9975394283731778,0.19375966811681944,0.06489607099314364,2.041113502381324,1.9539653543650315,15253504
27.334000000000003,28.50429227118699,26.163707728813016,24.840000000000003,26.164824516681364,23.515175483318643,0.13520599434462682,2.006076760590076,0.1778388679717408,0.09257312071751285,2.0463991261272687,1.9657543950528833,15417344
27.729000000000003,29.18525856220659,26.272741437793414,24.482999999999997,25.779194815604505,23.18680518439549,0.19858006155118343,2.0055995523929595,0.2599231744016281,0.13723694870073877,2.047886408003435,1.9633126967824837,15581184
27.794,28.520377312421033,27.067622687578968,25.244999999999997,26.91397723172007,23.576022768279923,0.19170736268473162,2.0165980656941733,0.2782176582120013,0.10519706715746198,2.0632561463116845,1.9699399850766621,15745024
28.285000000000004,29.54661206398798,27.02338793601203,24.835,26.154888252845673,23.51511174715433,0.13619271946760514,2.0075154994924866,0.1991249145602707,0.07326052437493959,2.065315289435861,1.9497157095491122,15908864
27.77,29.157724756570985,26.382275243429014,25.286,26.90226235494118,23.669737645058824,0.171201686700806,2.005265209575494,0.22396504865830047,0.11843832474331152,2.051702536686132,1.9588278824648557,16072704
28.374000000000002,29.224037646225156,27.52396235377485,24.959,25.80486582860404,24.11313417139596,0.14002389297820622,1.9966725106040637,0.19947128670126155,0.0805764992551509,2.032071221549242,1.9612737996588854,16236544
28.165,29.100588050372597,27.2294119496274,25.643,27.09796426072945,24.18803573927055,0.16815244409566124,1.9933857580025993,0.23123926112510673,0.10506562706621574,2.0393475065038342,1.9474240095013644,16400384
28.258,29.203629948764313,27.312370051235686,24.997999999999998,26.28112742936935,23.714872570630646,0.13364494430522117,1.9939206247528396,0.16203115756563516,0.10525873104480717,2.0406766120278874,1.9471646374777918,16564224
28.360000000000003,29.239965908430552,27.480034091569454,25.811,26.927543326521636,24.694456673478363,0.1432355953380465,1.9887548282742498,0.20773613148611508,0.0787350591899779,2.037360745485961,1.9401489110625387,16728064
28.386000000000003,29.65096798378457,27.121032016215434,25.826999999999998,27.476848780949332,24.177151219050664,0.12200653657006715,1.9812454834580422,0.18485193074910772,0.059161142391026586,2.0322716410486197,1.9302193258674647,16891904
28.256999999999998,29.327635792414952,27.186364207585044,26.252,27.443048277778864,25.060951722221134,0.11420260659263774,1.9756367509563764,0.14707412108303436,0.08133109210224113,2.024115681729079,1.9271578201836737,17055744
28.457,29.22017822295975,27.693821777040252,25.415999999999997,26.770726540671582,24.06127345932841,0.15456647497291362,1.9727616777022678,0.21350900569851466,0.09562394424731256,2.0148148998770927,1.930708455527443,17219584
28.542,29.488665727699065,27.59533427230094,26.067,27.038988168652274,25.095011831347726,0.12376199606806035,1.9715740953882537,0.17974856544858056,0.06777542668754014,2.0168578105405794,1.926290380235928,17383424
28.369000000000007,29.445312686908416,27.292687313091598,25.454,26.493751893482287,24.414248106517714,0.14213949909123277,1.9656951417525608,0.19454001797224224,0.08973898021022331,2.0069485443382677,1.9244417391668538,17547264
28.131,29.218478275645083,27.043521724354918,25.903000000000002,27.08869852829461,24.717301471705394,0.11438480388994013,1.975431687136491,0.16511256764728682,0.06365704013259345,2.0089552826629067,1.9419080916100753,17711104
28.757000000000005,29.675934709323798,27.838065290676212,26.048000000000002,27.2641315718293,24.831868428170704,0.14403851367533207,1.9690118576089541,0.20435214998623624,0.08372487736442791,2.0101836953174956,1.9278400199004129,17874944
29.153999999999996,30.184594003475663,28.12340599652433,26.342000000000002,27.01847320715606,25.665526792843945,0.11642805929295715,1.9844514702757199,0.17876635448628525,0.05408976409962905,2.0336034899197872,1.9352994506316525,18038784
29.258,30.01791841667379,28.498081583326208,26.225,27.14873426914887,25.30126573085113,0.11580085215779637,1.969695895910263,0.17070585643346264,0.060895847882130094,2.013511400402054,1.9258803914184721,18202624
28.387,29.18245018700105,27.591549812998952,25.858999999999998,26.91310103880036,24.804898961199637,0.17371388605485355,1.9784785961111389,0.25576415953627785,0.09166361257342924,2.0278833672195224,1.9290738250027555,18366464
28.568000000000005,29.499136939445542,27.636863060554468,25.845999999999997,27.170893958020788,24.521106041979206,0.1152218733991806,1.9671104490756988,0.17262673264809944,0.05781701415026175,2.013035888538829,1.9211850096125687,18530304
28.75400000000001,29.724774948172858,27.78322505182716,25.810000000000002,26.91021816018461,24.709781839815395,0.11148290657438331,1.965388491253058,0.14313456671773983,0.07983124643102679,2.0138022717657424,1.9169747107403732,18694144
29.081,30.29570531405769,27.866294685942307,25.636000000000003,27.530171058801187,23.74182894119882,0.10461215384614961,1.9520030866066613,0.15157104261075377,0.05765326508154546,2.0088993066627587,1.895106866550564,18857984
28.961000000000002,29.56368482642257,28.358315173577434,26.266000000000002,27.323820400635196,25.208179599364808,0.16001164043943084,1.950614991784096,0.20851523956590498,0.11150804131295669,1.9913675495082683,1.9098624340599237,19021824
28.928000000000004,30.25315508526361,27.602844914736398,26.084999999999997,27.056352150355366,25.11364784964463,0.1119385508354753,1.9661595284938813,0.1726937541180789,0.0511833475528717,2.0033641762425125,1.9289548807452501,19185664
29.055,29.801394667719432,28.308605332280568,26.028000000000002,27.123324609419512,24.932675390580492,0.12331513940977548,1.9432422508796054,0.18115691906385786,0.0654733597556931,1.9833992248985932,1.9030852768606177,19349504
28.877999999999997,29.95802592561475,27.797974074385245,25.708000000000006,27.181287480432797,24.234712519567214,0.11942392438650125,1.9461779281497003,0.16758741933826532,0.07126042943473718,1.9816574026935194,1.910698453605881,19513344
28.610000000000003,29.62572634109784,27.594273658902164,26.330999999999996,27.451726996194875,25.210273003805117,0.13440960934385654,1.9369405517975486,0.1984696802101289,0.0703495384775842,1.9706803996467634,1.9032007039483338,19677184
29.054000000000002,29.634313708264763,28.47368629173524,26.8,28.273723176176585,25.326276823823417,0.11770352680080878,1.9510978306333222,0.16236508704923774,0.07304196655237984,1.9780219350909305,1.924173726175714,19841024
28.942999999999994,30.357242199907773,27.528757800092215,26.158000000000005,27.349526751692974,24.966473248307036,0.10426031188108023,1.9382164418697356,0.14854980253753836,0.0599708212246221,1.9737096090713002,1.902723274668171,20004864
29.284,30.18490177045003,28.38309822954997,26.301,27.459304364146142,25.142695635853855,0.112021051828439,1.9417358741164203,0.1512347981630787,0.0728073054937993,1.9725101267822376,1.910961621450603,20168704
29.375,30.084904923211553,28.665095076788447,26.297000000000004,27.786047010674952,24.807952989325056,0.14468538376968348,1.9409345959623656,0.21531939400678396,0.07405137353258302,1.9764044222692296,1.9054647696555016,20332544
29.538999999999998,30.288459138312422,28.789540861687573,26.21,27.61502669013795,24.804973309862053,0.14786492461183415,1.9450969298680625,0.2467586842497001,0.048971164973968195,1.9787454922335863,1.9114483675025387,20496384
28.779000000000003,29.929012608626536,27.62898739137347,26.119999999999997,27.334882710388122,24.905117289611873,0.12529596649110314,1.9522153163949647,0.1702505951573185,0.08034133782488777,1.9943387905011167,1.9100918422888127,20660224
29.355999999999995,30.06353374477829,28.6484662552217,26.432,27.27985376097532,25.584146239024676,0.13637259103513008,1.9484764819343887,0.18889186848978257,0.08385331358047761,1.9779763915998538,1.9189765722689236,20824064
29.169000000000004,30.4280190626039,27.909980937396107,26.744000000000007,27.378526595187317,26.109473404812697,0.13141312125759816,1.9417181561390557,0.19372263673722034,0.06910360577797597,1.976064346547843,1.9073719657302686,20987904
29.319,29.98772191529813,28.650278084701867,25.895999999999997,26.871112301224837,24.920887698775157,0.1393502781788508,1.9391931320230171,0.2056019611007289,0.07309859525697268,1.9768529223211089,1.9015333417249254,21151744
29.339,30.302550206268464,28.375449793731534,26.494,27.628911450290286,25.359088549709714,0.11488572107627984,1.9386887500683467,0.16493356172507312,0.06483788042748656,1.9740978194057544,1.9032796807309391,21315584
29.494000000000007,30.488164976248918,28.499835023751096,26.874000000000002,27.90021830036304,25.847781699636965,0.1181003815649698,1.9485679636398952,0.16430220969240933,0.07189855343753025,1.9856215446820777,1.9115143825977126,21479424
29.053000000000004,30.111858347466747,27.994141652533262,26.637,27.884429757541483,25.389570242458518,0.12364104936520257,1.946001333494981,0.1691311531627502,0.07815094556765492,1.9895653499832164,1.9024373170067457,21643264
29.370000000000005,30.256115116675034,28.483884883324976,27.038000000000004,28.243908785936984,25.832091214063023,0.13331664346624164,1.9383185659845672,0.17500348674752925,0.09162980018495404,1.9920307344559818,1.8846063975131526,21807104
29.693,30.431417903358255,28.954582096641747,26.732999999999997,28.16401397617214,25.301986023827855,0.11096202040401593,1.9366449385881424,0.13800183001745941,0.08392221079057244,1.9812218589609332,1.8920680182153515,21970944
28.967000000000002,29.755885923312114,28.17811407668789,26.578000000000003,27.498899560212735,25.65710043978727,0.16116786107110476,1.9226946949958799,0.21718035702304692,0.1051553651191626,1.9641881628560809,1.8812012271356788,22134784
29.722,30.687772229876177,28.756227770123825,26.296,27.739379368011058,24.85262063198894,0.10924103301949795,1.9293893352150921,0.17253464708748334,0.04594741895151257,1.9503712752938536,1.9084073951363307,22298624
29.131000000000007,30.36420274083381,27.897797259166204,25.756999999999998,26.67923695436693,24.834763045633064,0.12488426157894228,1.9393638248244922,0.1725626633288308,0.07720585982905376,1.975420199974519,1.9033074496744655,22462464
29.744,30.724471315235686,28.763528684764314,26.540000000000003,27.635801076838312,25.444198923161693,0.10447800208348776,1.9367396583159766,0.1686281731150137,0.04032783105196179,1.9657647262384277,1.9077145903935255,22626304
29.264999999999997,30.800547133760467,27.729452866239527,26.125,28.131470782244286,24.118529217755714,0.13372202999889843,1.9363032738367718,0.1892694060714406,0.07817465392635625,1.97057933805476,1.9020272096187836,22790144
29.702999999999996,30.628797494055796,28.777202505944196,26.764999999999997,27.550178323694684,25.97982167630531,0.0904834539939959,1.9330897395809497,0.11840240626194333,0.06256450172604848,1.9649661077538525,1.9012133714080468,22953984
29.317,30.048670007585386,28.585329992414614,26.486,27.6323175825224,25.3396824174776,0.11893742866814132,1.9341501856843628,0.16671803865090423,0.07115681868537839,1.965123562730368,1.9031768086383576,23117824
29.758000000000003,30.13988479938327,29.376115200616734,27.448,28.06322028575137,26.83277971424863,0.10260646824414528,1.9347165221969287,0.1404172327486879,0.06479570373960265,1.9644869061529713,1.904946138240886,23281664
29.724,30.496957954872062,28.951042045127938,26.954,27.717088461451226,26.190911538548775,0.11861944665821886,1.9357033779223758,0.17366594065270424,0.06357295266373346,1.9672910532383656,1.904115702606386,23445504
29.519000000000005,30.36211861561705,28.67588138438296,26.483999999999998,27.68027087233619,25.287729127663805,0.09467999145854258,1.9369871020317078,0.1470162679143652,0.04234371500271997,1.9796715633896311,1.8943026406737844,23609344
29.542,30.89537947376189,28.188620526238115,26.276999999999997,27.636934189584185,24.91706581041581,0.15123613978115216,1.9385447492202121,0.21540238784027477,0.08706989172202954,1.9838520253712835,1.8932374730691408,23773184
29.243999999999993,30.191936706747864,28.29606329325212,25.619,27.11638739142548,24.12161260857452,0.10662772402477756,1.9285598044594128,0.1635396250184944,0.04971582303106073,1.972589779332764,1.8845298295860615,23937024
29.357,30.406238295145577,28.30776170485442,26.107999999999997,27.227810698287882,24.98818930171211,0.11666612277428304,1.9253449365496635,0.13959089505304484,0.09374135049552124,1.9788128988877385,1.8718769742115886,24100864
29.440999999999995,30.556378411123323,28.32562158887667,26.331,27.72448089330281,24.937519106697188,0.0983709775221844,1.9320750877261161,0.14725882263843146,0.04948313240593735,1.9827014553297473,1.881448720122485,24264704
30.184999999999995,30.789123331779194,29.580876668220796,27.448,28.87500245269586,26.02099754730414,0.10461645164371776,1.9287518824140233,0.16584787569217918,0.04338502759525635,1.9832969338624706,1.874206830965576,24428544
29.645,31.026030412409515,28.263969587590484,26.942,27.56365585334653,26.320344146653472,0.11273555004348353,1.9210449879368146,0.1568595278828015,0.06861157220416557,1.9612746280409399,1.8808153478326892,24592384
29.607,30.830552614316197,28.3834473856838,26.484999999999996,28.0129872381666,24.957012761833393,0.09699465820255374,1.9263099228342377,0.13055672849781394,0.06343258790729353,1.9667303939317553,1.8858894517367202,24756224
29.23,29.834615580348373,28.625384419651628,26.875,27.779237247629183,25.970762752370817,0.11190732309284304,1.931488211452961,0.16021572153025282,0.06359892465543325,1.9751597547491402,1.8878166681567818,24920064


==> data/progress-fruitbot-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
-2.347,-1.9462245017469257,-2.747775498253074,-2.7380000000000004,-2.2953308233002896,-3.1806691766997113,0.0,2.7076827079057693,0.0,0.0,2.707905661712008,2.7074597540995304,16384
-2.396,-2.1274408817410957,-2.664559118258904,-2.414,-1.9501853818603818,-2.8778146181396185,0.0,2.7030195891857147,0.0,0.0,2.7101274909698,2.6959116874016296,180224
-2.089,-1.6858015377013449,-2.492198462298655,-2.2920000000000003,-1.8736986732031564,-2.710301326796844,0.0,2.683275136351585,0.0,0.0,2.7128495278779363,2.653700744825234,344064
-1.725,-1.391585843131999,-2.058414156868001,-2.023,-1.6583892486500158,-2.3876107513499845,0.0,2.642632833123207,0.0,0.0,2.684849353601408,2.6004163126450064,507904
-0.514,-0.17834541564280704,-0.849654584357193,-0.533,-0.1323742394703007,-0.9336257605296994,0.0897963956249744,2.576151657104492,0.09338596981357848,0.08620682143637033,2.6259333573511596,2.5263699568578244,671744
1.566,2.0834591771338102,1.0485408228661899,1.254,1.799182538238341,0.708817461761659,0.0897963956249744,2.5594573080539704,0.09338596981357848,0.08620682143637033,2.588772729607377,2.530141886500564,835584
2.311,2.544728474944753,2.077271525055247,2.099,2.5025950941228103,1.69540490587719,0.0897963956249744,2.466607892513275,0.09338596981357848,0.08620682143637033,2.4964218924141703,2.4367938926123798,999424
2.936,3.4442164893035248,2.427783510696475,2.839,3.64652027838315,2.03147972161685,0.042762171596056414,2.3500552862882613,0.047451380553772377,0.03807296263834045,2.391973420917057,2.3081371516594658,1163264
3.4160000000000004,4.197948847431851,2.6340511525681496,3.2089999999999996,4.281272819761837,2.136727180238163,0.042762171596056414,2.28679319024086,0.047451380553772377,0.03807296263834045,2.325280691000428,2.248305689481292,1327104
3.914,5.275831120220126,2.552168879779875,3.2399999999999998,4.428621049788367,2.0513789502116326,0.042762171596056414,2.2205747306346892,0.047451380553772377,0.03807296263834045,2.282551481520444,2.1585979797489343,1490944
4.684,6.979143568494137,2.3888564315058636,4.542999999999999,6.653663639711453,2.432336360288546,0.01505290357134749,2.230622497200966,0.02179157899632014,0.00831422814637484,2.2899516005328433,2.171293393869089,1654784
5.454999999999999,7.991877017121642,2.918122982878357,5.312,7.602693344819424,3.0213066551805765,0.01505290357134749,2.236825501918793,0.02179157899632014,0.00831422814637484,2.308203463671389,2.1654475401661966,1818624
6.393000000000001,9.009268525973587,3.776731474026415,6.598999999999999,9.436563919984886,3.761436080015112,0.01505290357134749,2.2213087409734724,0.02179157899632014,0.00831422814637484,2.3101291549886107,2.132488326958334,1982464
7.6930000000000005,10.033342069014699,5.352657930985302,8.289,11.232754235665743,5.345245764334257,0.028588167012132192,2.2265800833702087,0.04560424216917003,0.011572091855094356,2.307609624785799,2.1455505419546186,2146304
9.336,12.408546826331538,6.263453173668463,9.652000000000001,13.1166004098597,6.187399590140301,0.028588167012132192,2.2169858038425447,0.04560424216917003,0.011572091855094356,2.3127228308580943,2.121248776826995,2310144
11.523999999999997,15.212211490682169,7.835788509317826,11.199000000000002,14.503555794656826,7.894444205343177,0.028588167012132192,2.202919153869152,0.04560424216917003,0.011572091855094356,2.316559361098324,2.0892789466399804,2473984
12.283000000000001,15.296529658058803,9.269470341941199,12.189,15.56803373762382,8.80996626237618,0.061228748941258904,2.195136475563049,0.08425890390817854,0.038198593974339265,2.2952431622249687,2.0950297889011296,2637824
13.636000000000001,17.532948036605056,9.739051963394946,13.844999999999999,17.64970826739712,10.040291732602878,0.061228748941258904,2.2195801943540574,0.08425890390817854,0.038198593974339265,2.3158082507024966,2.123352138005618,2801664
14.891999999999996,18.53158184411341,11.252418155886582,15.799000000000001,19.166840405957505,12.431159594042498,0.061228748941258904,2.1939520478248595,0.08425890390817854,0.038198593974339265,2.264931631886572,2.122972463763147,2965504
15.043000000000001,18.027493424351945,12.058506575648055,16.913,20.522232743949882,13.303767256050117,0.061228748941258904,2.210028347373009,0.08425890390817854,0.038198593974339265,2.284857481356969,2.1351992133890487,3129344
17.361,20.394319798504604,14.327680201495399,16.191,19.008649552375168,13.373350447624828,0.08468829042374934,2.2184986233711244,0.10522327350501351,0.06415330734248517,2.298332670299275,2.1386645764429737,3293184
17.48,20.498917024364864,14.461082975635136,17.563,20.089222674270815,15.036777325729181,0.08468829042374934,2.229611077904701,0.10522327350501351,0.06415330734248517,2.2890137808489643,2.170208374960438,3457024
17.808,20.199325155640697,15.416674844359303,17.714,19.82173432860975,15.606265671390247,0.08468829042374934,2.2161449402570725,0.10522327350501351,0.06415330734248517,2.2967212507691266,2.1355686297450185,3620864
18.48,20.27843821133783,16.681561788662172,19.358,20.595536262094974,18.120463737905027,0.09509558232284684,2.206719255447388,0.10699872622560673,0.08319243842008696,2.2847842575898447,2.128654253304931,3784704
19.618000000000002,21.507956613258624,17.72804338674138,19.072,20.852560585882998,17.291439414117,0.09509558232284684,2.2169108137488367,0.10699872622560673,0.08319243842008696,2.2926211920028092,2.141200435494864,3948544
19.893,21.896217661663357,17.889782338336644,19.981999999999996,22.271868118473197,17.692131881526795,0.09509558232284684,2.226331594586372,0.10699872622560673,0.08319243842008696,2.288778146757055,2.1638850424156892,4112384
20.53,22.46249579559698,18.597504204403023,19.303,21.049436657883703,17.5565633421163,0.09759121854767723,2.2215293288230895,0.10861661362032313,0.08656582347503133,2.2920042517224837,2.1510544059236953,4276224
22.367,23.58455533755144,21.149444662448563,21.67,23.198960431142677,20.141039568857327,0.09759121854767723,2.2099084675312044,0.10861661362032313,0.08656582347503133,2.2730598362310888,2.14675709883132,4440064
22.544999999999998,24.250908848678613,20.839091151321384,21.381999999999998,23.05575505973843,19.708244940261565,0.09759121854767723,2.1988041788339614,0.10861661362032313,0.08656582347503133,2.2520909114074192,2.1455174462605036,4603904
22.913,24.410504924866693,21.415495075133308,21.708999999999996,23.18501117881945,20.23298882118054,0.10338284042836672,2.2031819611787795,0.11461961482093153,0.09214606603580192,2.24873064885501,2.157633273502549,4767744
23.835,24.475800280898817,23.194199719101185,21.967999999999996,23.668904465277222,20.26709553472277,0.10338284042836672,2.2109933137893676,0.11461961482093153,0.09214606603580192,2.2660323347536977,2.1559542928250375,4931584
23.706000000000003,25.259024146624903,22.152975853375104,22.301000000000002,23.86531742303153,20.736682576968473,0.10338284042836672,2.209173595905304,0.11461961482093153,0.09214606603580192,2.2673249011180516,2.1510222906925565,5095424
24.232999999999997,25.901304828261306,22.564695171738688,23.036999999999995,24.125880617882416,21.948119382117575,0.10840567639061185,2.217887115478516,0.11759937438564423,0.09921197839557948,2.277822149034332,2.1579520819226996,5259264
25.002000000000002,26.30194461420478,23.702055385795227,23.293999999999997,25.0664965444254,21.521503455574592,0.10840567639061185,2.2208370357751845,0.11759937438564423,0.09921197839557948,2.2685217565329165,2.1731523150174525,5423104
25.423,27.28956395550755,23.556436044492447,23.855,25.367337594586605,22.342662405413396,0.10840567639061185,2.21128468811512,0.11759937438564423,0.09921197839557948,2.259726118642892,2.162843257587348,5586944
25.138999999999996,26.96161597710543,23.31638402289456,24.44,25.26448771973875,23.615512280261253,0.10840567639061185,2.215316724777222,0.11759937438564423,0.09921197839557948,2.259410691117267,2.171222758437177,5750784
26.026,27.330072083897203,24.721927916102796,25.175,26.796143115212228,23.553856884787773,0.11231753173287869,2.2139830499887467,0.12156551470953916,0.10306954875621821,2.2677291417222416,2.160236958255252,5914624
25.589999999999996,27.055114330009772,24.12488566999022,24.490000000000002,25.617253298952814,23.36274670104719,0.11231753173287869,2.204612609744072,0.12156551470953916,0.10306954875621821,2.2465679495115545,2.16265726997659,6078464
26.234999999999996,27.411063348633903,25.05893665136609,25.761000000000003,26.80049458873051,24.721505411269497,0.11231753173287869,2.197892627120018,0.12156551470953916,0.10306954875621821,2.2323425273776722,2.163442726862364,6242304
26.802,28.25864546132544,25.34535453867456,25.006999999999998,26.12947984391703,23.884520156082967,0.10710732630226019,2.208719512820244,0.11744185441706585,0.09677279818745453,2.247087868852825,2.170351156787663,6406144
26.577999999999996,27.73355873931185,25.422441260688142,25.872000000000003,27.260299679464058,24.48370032053595,0.10710732630226019,2.2082281827926638,0.11744185441706585,0.09677279818745453,2.248806380957826,2.1676499846275017,6569984
27.059000000000005,28.42769609482895,25.69030390517106,25.133000000000003,26.376535685052907,23.889464314947098,0.10710732630226019,2.1944425791502,0.11744185441706585,0.09677279818745453,2.2331432242218754,2.155741934078524,6733824
26.970999999999997,28.9018000932256,25.040199906774394,25.823,27.264908804328485,24.381091195671516,0.10651129464531546,2.200052800774574,0.11755762815333108,0.09546496113729984,2.243803858963198,2.15630174258595,6897664
27.208000000000006,28.4297839416198,25.98621605838021,25.800000000000004,26.577547426206277,25.022452573793732,0.10651129464531546,2.1956661492586136,0.11755762815333108,0.09546496113729984,2.2414676119859593,2.149864686531268,7061504
27.492,28.815214268363217,26.168785731636785,25.840000000000003,27.713323250269426,23.96667674973058,0.10651129464531546,2.2013188272714617,0.11755762815333108,0.09546496113729984,2.2535740874479133,2.14906356709501,7225344
27.563,28.96377871200272,26.162221287997276,26.124000000000002,27.45881983803059,24.789180161969416,0.10455187602171154,2.1951699435710905,0.11918655924849755,0.08991719279492552,2.2411577959706435,2.1491820911715376,7389184
27.542,28.924814521184963,26.15918547881504,26.063,27.259002090299177,24.86699790970082,0.10455187602171154,2.1877147912979127,0.11918655924849755,0.08991719279492552,2.2344212711083458,2.1410083114874796,7553024
28.109,28.97009755544886,27.247902444551144,26.240000000000002,27.52026559744453,24.959734402555473,0.10455187602171154,2.177126708626747,0.11918655924849755,0.08991719279492552,2.215068775727355,2.139184641526139,7716864
27.803999999999995,28.707617175578235,26.900382824421754,26.112000000000002,27.233443712363666,24.990556287636338,0.10233284839602368,2.184504505991936,0.11628377160131599,0.08838192519073136,2.2396888173641876,2.1293201946196842,7880704
27.729000000000003,28.88197398062576,26.576026019374247,26.079,26.877404033055946,25.280595966944055,0.10233284839602368,2.182877370715141,0.11628377160131599,0.08838192519073136,2.2250327220750252,2.140722019355257,8044544
28.222,29.593771117934768,26.850228882065235,26.28,26.895775933274436,25.664224066725566,0.10233284839602368,2.1870242327451708,0.11628377160131599,0.08838192519073136,2.2181520938638464,2.155896371626495,8208384
28.227000000000004,29.17985938102115,27.27414061897886,26.411,27.49777918640357,25.324220813596433,0.10233284839602368,2.185840666294098,0.11628377160131599,0.08838192519073136,2.2089934073688116,2.1626879252193842,8372224
28.522000000000002,30.276832185708937,26.767167814291067,26.742,27.739023570433517,25.744976429566485,0.09809807711056537,2.1885650157928467,0.10673279139441746,0.08946336282671327,2.224493560468165,2.1526364711175283,8536064
29.069,30.442830047713326,27.695169952286673,26.759000000000004,28.02073253901134,25.497267460988667,0.09809807711056537,2.186003881692886,0.10673279139441746,0.08946336282671327,2.2182872057285707,2.1537205576572016,8699904
28.198,29.556836266810684,26.839163733189316,26.231,27.72053314833877,24.741466851661233,0.09809807711056537,2.185892257094383,0.10673279139441746,0.08946336282671327,2.2066331054857398,2.1651514087030264,8863744
28.831000000000007,30.07486856218815,27.587131437811863,26.267000000000003,27.98272171403174,24.551278285968266,0.09433576247192829,2.1936472088098524,0.10884929106548913,0.07982223387836745,2.218940279754601,2.1683541378651037,9027584
29.268999999999995,30.603259719844672,27.934740280155317,27.115000000000002,28.042440025015097,26.187559974984907,0.09433576247192829,2.195838725566864,0.10884929106548913,0.07982223387836745,2.224824180245015,2.1668532708887134,9191424
28.804000000000002,30.187359678463995,27.42064032153601,27.101000000000006,28.497348452213853,25.70465154778616,0.09433576247192829,2.18547308743,0.10884929106548913,0.07982223387836745,2.2188812281103663,2.152064946749634,9355264
29.493000000000002,30.34972691098156,28.636273089018445,26.964,28.180225308074125,25.747774691925873,0.08942254014324738,2.1794957727193833,0.10122168310653039,0.07762339717996437,2.219867993040528,2.139123552398239,9519104
29.976,31.01729918851404,28.934700811485957,26.496000000000002,28.198399483082632,24.793600516917373,0.08942254014324738,2.168229231238365,0.10122168310653039,0.07762339717996437,2.205425690348388,2.131032772128342,9682944
29.266000000000002,30.37273574081621,28.159264259183793,27.034000000000002,28.402796551719796,25.66520344828021,0.08942254014324738,2.161766403913498,0.10122168310653039,0.07762339717996437,2.1970104749563824,2.1265223328706133,9846784
29.493000000000002,30.48415135070281,28.501848649297195,26.985000000000003,27.85839853446179,26.111601465538214,0.0853655718859651,2.175323185324669,0.10119943282754275,0.06953171094438744,2.2116170438558593,2.139029326793479,10010624
29.427000000000003,30.367861838954056,28.48613816104595,27.733999999999998,28.799168531266293,26.668831468733703,0.0853655718859651,2.1729066491127016,0.10119943282754275,0.06953171094438744,2.2029518030042863,2.142861495221117,10174464
29.503999999999998,30.59431371632205,28.413686283677947,27.323,28.321198877979736,26.324801122020265,0.0853655718859651,2.169702282547951,0.10119943282754275,0.06953171094438744,2.205300843384361,2.134103721711541,10338304
29.438999999999993,30.107811632673947,28.77018836732604,27.332,28.57759062295764,26.08640937704236,0.08325732981717611,2.1794739991426466,0.09304856236909079,0.07346609726526143,2.2177714608430823,2.141176537442211,10502144
29.268,30.601835072263434,27.934164927736568,27.82,28.38480084985772,27.255199150142282,0.08325732981717611,2.169950458407402,0.09304856236909079,0.07346609726526143,2.20643842968457,2.1334624871302337,10665984
30.024,30.91639229041941,29.131607709580592,28.155,28.8847019939674,27.4252980060326,0.08325732981717611,2.1748091906309126,0.09304856236909079,0.07346609726526143,2.2110674513269637,2.1385509299348615,10829824
29.627,30.777035216852074,28.476964783147924,27.397,28.278658096996786,26.51534190300321,0.08325732981717611,2.1738174468278886,0.09304856236909079,0.07346609726526143,2.2108536102131975,2.1367812834425797,10993664
29.559000000000005,30.724876923178435,28.393123076821574,27.220999999999997,28.270213514972045,26.171786485027948,0.07630184201104077,2.164613312482834,0.08859385170668277,0.06400983231539878,2.205429480453284,2.123797144512384,11157504
29.942,30.924586382970983,28.959413617029018,27.265000000000004,28.279674824759148,26.25032517524086,0.07630184201104077,2.163923293352127,0.08859385170668277,0.06400983231539878,2.2098711365931916,2.1179754501110626,11321344
30.512,31.386709094499423,29.637290905500578,28.092000000000002,29.48552646189443,26.698473538105574,0.07630184201104077,2.166079670190811,0.08859385170668277,0.06400983231539878,2.2078226133926995,2.124336726988923,11485184
30.412999999999993,31.490154120820222,29.335845879179764,27.369,28.615125595596204,26.122874404403795,0.07440445467667203,2.1714652508497236,0.0863916163759029,0.06241729297744117,2.2157803323635177,2.1271501693359296,11649024
30.176999999999992,31.005022342693714,29.34897765730627,28.044,29.21028641422251,26.877713585777492,0.07440445467667203,2.166525548696518,0.0863916163759029,0.06241729297744117,2.2243069352083213,2.1087441621847147,11812864
29.846999999999998,30.682476510741026,29.01152348925897,27.68,28.968076084709285,26.391923915290715,0.07440445467667203,2.1622195720672606,0.0863916163759029,0.06241729297744117,2.211475855297236,2.1129632888372853,11976704
30.113999999999997,31.46074570725137,28.767254292748625,27.201,28.09523095450784,26.30676904549216,0.0763783210015996,2.187096339464188,0.09345661244020707,0.059300029562992115,2.2365278664107437,2.137664812517632,12140544
30.363999999999997,31.238004576647054,29.48999542335294,27.832,28.764231730848078,26.899768269151924,0.0763783210015996,2.169668024778366,0.09345661244020707,0.059300029562992115,2.207870855961658,2.131465193595074,12304384
30.012999999999998,30.62916637363621,29.396833626363787,28.184000000000005,29.207662053609496,27.160337946390513,0.0763783210015996,2.1742898881435395,0.09345661244020707,0.059300029562992115,2.2089711018674905,2.1396086744195886,12468224
30.014999999999997,31.286001573563144,28.74399842643685,27.627,28.80250882599834,26.451491174001657,0.06910219914774032,2.1755986541509627,0.0807409286477177,0.057463469647762944,2.206090840998707,2.1451064673032185,12632064
30.342000000000002,31.16798789337375,29.516012106626256,27.755000000000003,29.15536602358098,26.354633976419024,0.06910219914774032,2.1742706894874573,0.0807409286477177,0.057463469647762944,2.2106270932975387,2.137914285677376,12795904
30.47,31.440278310589285,29.499721689410713,28.057,28.809197447483037,27.30480255251696,0.06910219914774032,2.1900529503822326,0.0807409286477177,0.057463469647762944,2.22513718703844,2.154968713726025,12959744
30.448,31.36807391007462,29.52792608992538,27.458000000000006,28.390950159440475,26.525049840559536,0.07000582050309272,2.1997528851032255,0.08307855603695882,0.05693308496922661,2.222141370106865,2.177364400099586,13123584
30.139,31.243168918236698,29.0348310817633,27.645,28.865387233627096,26.424612766372903,0.07000582050309272,2.187513452768326,0.08307855603695882,0.05693308496922661,2.2367797655028396,2.1382471400338123,13287424
29.903000000000002,30.8368956044441,28.969104395555906,28.134000000000004,28.82112735355246,27.44687264644755,0.07000582050309272,2.1797184199094772,0.08307855603695882,0.05693308496922661,2.2169353328229326,2.142501506996022,13451264
30.065999999999995,30.822150778614947,29.309849221385043,28.261999999999993,29.365610438515326,27.15838956148466,0.07000582050309272,2.181363606452942,0.08307855603695882,0.05693308496922661,2.218006501074925,2.1447207118309586,13615104
30.354000000000003,31.528846372935632,29.179153627064373,28.53600000000001,29.705283541319222,27.366716458680795,0.06894390445277163,2.1771152317523956,0.08279589483293782,0.05509191407260543,2.2212119355056656,2.1330185279991256,13778944
30.619999999999994,31.520266627172187,29.7197333728278,28.082,28.85402072511041,27.309979274889592,0.06894390445277163,2.186658224463463,0.08279589483293782,0.05509191407260543,2.2258205176097396,2.147495931317186,13942784
30.24,31.051282934616523,29.428717065383474,28.252999999999997,28.971860904487087,27.534139095512906,0.06894390445277163,2.180551767349243,0.08279589483293782,0.05509191407260543,2.2307423740816863,2.1303611606168,14106624
30.615999999999996,31.409236408644986,29.822763591355006,28.443,29.27412032823172,27.611879671768282,0.06688393844357651,2.175080415606499,0.08259242770704296,0.051175449180110064,2.2095805036487723,2.1405803275642254,14270464
30.174,31.05040401642165,29.29759598357835,27.939,28.878898398764463,26.999101601235537,0.06688393844357651,2.1790936321020125,0.08259242770704296,0.051175449180110064,2.2106650406345665,2.1475222235694584,14434304
30.828999999999997,31.74205476287022,29.915945237129772,28.092000000000002,28.782460715754347,27.401539284245658,0.06688393844357651,2.1810041636228563,0.08259242770704296,0.051175449180110064,2.209260294342776,2.1527480329029367,14598144
30.523000000000003,31.48230235066949,29.563697649330518,27.994999999999997,29.18572456932743,26.804275430672565,0.062161095356547444,2.2020153641700744,0.07337321166106857,0.05094897905202632,2.23363482728054,2.170395901059609,14761984
30.728,31.595326927980448,29.860673072019555,27.927,29.000648452706937,26.853351547293062,0.062161095356547444,2.2012356579303742,0.07337321166106857,0.05094897905202632,2.2270314780454563,2.175439837815292,14925824
30.558999999999997,31.44527817303598,29.672721826964015,27.964999999999996,28.727433603666572,27.20256639633342,0.062161095356547444,2.204940801858902,0.07337321166106857,0.05094897905202632,2.2372889294626876,2.1725926742551165,15089664
30.493000000000002,31.06890016495917,29.917099835040833,27.955000000000002,29.37016960114327,26.539830398856733,0.0681271182948421,2.1933710098266603,0.07755199689415225,0.05870223969553194,2.226024945820083,2.1607170738332377,15253504
30.72,31.202016597224617,30.23798340277538,28.172999999999995,29.416913582207375,26.929086417792615,0.0681271182948421,2.1973697245121,0.07755199689415225,0.05870223969553194,2.232215138865046,2.1625243101591543,15417344
30.139,31.086928794794208,29.19107120520579,27.772000000000002,28.916506880713264,26.62749311928674,0.0681271182948421,2.196686863899231,0.07755199689415225,0.05870223969553194,2.222234357407366,2.1711393703910957,15581184
30.358999999999998,31.6336485790209,29.084351420979097,27.941999999999997,28.589777739660754,27.29422226033924,0.06383851851510366,2.2019502222537994,0.07544725417789518,0.052229782852312154,2.222897012377654,2.1810034321299447,15745024
30.310000000000002,30.965286197016237,29.654713802983768,28.351,29.212910088118242,27.489089911881756,0.06383851851510366,2.1971067428588866,0.07544725417789518,0.052229782852312154,2.2274044565573026,2.1668090291604707,15908864
30.628999999999998,31.555536021965686,29.70246397803431,28.143,29.01597250815819,27.270027491841812,0.06383851851510366,2.206743761897087,0.07544725417789518,0.052229782852312154,2.2291134751797927,2.1843740486143814,16072704
30.430999999999994,30.935825712498872,29.926174287501116,27.704,28.488706314489697,26.919293685510304,0.06383851851510366,2.197390630841255,0.07544725417789518,0.052229782852312154,2.2281564676279055,2.166624794054605,16236544
30.784999999999997,31.384970832624383,30.18502916737561,28.116999999999997,29.139203991383322,27.094796008616672,0.06100032343139592,2.2012228101491926,0.0743694099147373,0.047631236948054545,2.2362057566457687,2.1662398636526166,16400384
30.403,31.26926843414729,29.53673156585271,28.217999999999996,29.622989679677396,26.813010320322597,0.06100032343139592,2.20237213075161,0.0743694099147373,0.047631236948054545,2.233413066415997,2.171331195087223,16564224
30.387000000000008,31.113141170847662,29.660858829152353,28.258000000000003,29.523407444264496,26.99259255573551,0.06100032343139592,2.1980100005865095,0.0743694099147373,0.047631236948054545,2.2334087100267745,2.1626112911462445,16728064
30.640000000000004,31.32416372309558,29.955836276904428,28.252,29.37527912826688,27.12872087173312,0.06848831356252652,2.200731658935547,0.08176395313800579,0.05521267398704725,2.2135107131529286,2.187952604718165,16891904
31.009999999999998,31.537863618750144,30.482136381249852,28.401999999999997,29.690920478540082,27.113079521459913,0.06848831356252652,2.1983715057373048,0.08176395313800579,0.05521267398704725,2.2293503632024265,2.167392648272183,17055744
30.485000000000003,31.595290502526257,29.37470949747375,27.877999999999997,28.87145659190525,26.884543408094743,0.06848831356252652,2.198393905162811,0.08176395313800579,0.05521267398704725,2.2260945137475745,2.170693296578048,17219584
30.770000000000003,31.805944013931256,29.73405598606875,28.086000000000002,28.994616530776323,27.17738346922368,0.06445165889961872,2.201719182729721,0.07372231233194655,0.05518100546729089,2.234005357593025,2.1694330078664166,17383424
30.810999999999996,31.533363481911977,30.088636518088016,27.788,28.862344451281803,26.713655548718197,0.06445165889961872,2.2056838124990463,0.07372231233194655,0.05518100546729089,2.228211716648629,2.183155908349464,17547264
30.319,31.44264985649445,29.195350143505546,28.325,29.54608353522599,27.10391646477401,0.06445165889961872,2.208639332652092,0.07372231233194655,0.05518100546729089,2.232568595940841,2.184710069363343,17711104
30.776,31.913613291061598,29.638386708938402,27.97,29.22191053993486,26.718089460065137,0.06053777717881222,2.2089063733816148,0.06983260979620705,0.05124294456141739,2.2354520917074248,2.182360655055805,17874944
30.866999999999997,31.605458529641304,30.12854147035869,28.133,29.770528931042136,26.495471068957862,0.06053777717881222,2.2078777253627777,0.06983260979620705,0.05124294456141739,2.233853209632215,2.1819022410933404,18038784
30.832,31.378585766371575,30.285414233628426,28.622999999999998,29.339729377101285,27.90627062289871,0.06053777717881222,2.21397759616375,0.06983260979620705,0.05124294456141739,2.235153706471777,2.1928014858557225,18202624
30.913999999999998,31.923120409069202,29.904879590930793,28.659999999999997,29.54387781961083,27.776122180389162,0.05658141545335027,2.210514339804649,0.06487146231046959,0.04829136859623096,2.2300695168641433,2.190959162745155,18366464
31.288,31.965713803902503,30.610286196097498,28.717000000000002,29.680265799247543,27.75373420075246,0.05658141545335027,2.21281256377697,0.06487146231046959,0.04829136859623096,2.2349937055418865,2.1906314220120535,18530304
31.468,31.9059908674847,31.0300091325153,28.732,29.270976808406445,28.193023191593554,0.05658141545335027,2.2094769954681395,0.06487146231046959,0.04829136859623096,2.2401387397580805,2.1788152511781984,18694144
31.027000000000005,31.458950228614366,30.595049771385643,28.493000000000002,29.699093279974647,27.286906720025357,0.05658141545335027,2.207311624288559,0.06487146231046959,0.04829136859623096,2.239105302374867,2.175517946202251,18857984
30.773000000000003,31.71253233047086,29.833467669529146,28.658000000000005,29.438176903016238,27.87782309698377,0.05523845693945376,2.2094339221715926,0.061895592966859765,0.04858132091204776,2.2335853341282794,2.185282510214906,19021824
31.056,31.617661819959306,30.494338180040696,28.592999999999996,29.614528756325534,27.57147124367446,0.05523845693945376,2.2095058143138884,0.061895592966859765,0.04858132091204776,2.230315384788118,2.188696243839659,19185664
30.827999999999996,31.557545063721218,30.098454936278774,28.866999999999997,29.83564905925727,27.898350940742723,0.05523845693945376,2.2078451216220856,0.061895592966859765,0.04858132091204776,2.238155824928485,2.177534418315686,19349504
30.967000000000002,31.639027529198025,30.29497247080198,28.734,29.95821566727436,27.509784332725644,0.05579287538277332,2.200419729948044,0.06387927718139799,0.04770647358414865,2.2415492996849316,2.1592901602111563,19513344
30.74,31.536442088290162,29.943557911709835,28.887000000000008,29.827192001667754,27.94680799833226,0.05579287538277332,2.2160288006067277,0.06387927718139799,0.04770647358414865,2.239483926584288,2.1925736746291675,19677184
31.133,31.61254249029674,30.65345750970326,28.585,29.800329173516378,27.369670826483624,0.05579287538277332,2.2080897957086565,0.06387927718139799,0.04770647358414865,2.2334210220956128,2.1827585693217,19841024
31.319,31.85782186295658,30.780178137043418,28.811,29.82558809376022,27.79641190623978,0.05383559855589885,2.208878642320633,0.06310991873493989,0.04456127837685781,2.239860126490282,2.177897158150984,20004864
30.942,31.91268841550726,29.97131158449274,28.701,29.64572694467767,27.756273055322332,0.05383559855589885,2.2077368557453156,0.06310991873493989,0.04456127837685781,2.232062566938412,2.183411144552219,20168704
31.026000000000003,31.387972374636522,30.664027625363484,28.306,29.317673860490622,27.29432613950938,0.05383559855589885,2.2088055431842806,0.06310991873493989,0.04456127837685781,2.2300941276289996,2.1875169587395615,20332544
30.887999999999998,31.372041320550217,30.40395867944978,28.756,30.01145370285009,27.50054629714991,0.056543219009154155,2.2053291529417036,0.065147054790561,0.04793938322774731,2.232140853523187,2.17851745236022,20496384
31.205000000000002,31.988890936291526,30.421109063708478,29.052,29.83139463688173,28.27260536311827,0.056543219009154155,2.202799838781357,0.065147054790561,0.04793938322774731,2.2335569008669958,2.172042776695718,20660224
31.464,32.111397868393155,30.816602131606842,29.344000000000005,30.216160535681365,28.471839464318645,0.056543219009154155,2.2104020744562147,0.065147054790561,0.04793938322774731,2.231124917928536,2.1896792309838933,20824064
30.791000000000004,31.873030036551672,29.708969963448336,28.343,29.049400028312572,27.636599971687428,0.05160194171048711,2.226692172884941,0.059021014798582835,0.04418286862239139,2.2532466697731897,2.200137675996692,20987904
31.087999999999994,31.73688828006059,30.439111719939397,28.491000000000003,29.537579667297244,27.444420332702762,0.05160194171048711,2.22630435526371,0.059021014798582835,0.04418286862239139,2.2568142332151684,2.1957944773122513,21151744
31.029000000000003,31.748200250278046,30.30979974972196,28.622000000000003,29.473607890992096,27.77039210900791,0.05160194171048711,2.2172329843044283,0.059021014798582835,0.04418286862239139,2.2577305898788183,2.1767353787300383,21315584
31.115,31.783539452837303,30.446460547162694,28.819,29.490020864057147,28.14797913594285,0.05160194171048711,2.2151811480522157,0.059021014798582835,0.04418286862239139,2.2435891270940282,2.186773169010403,21479424
31.327999999999996,31.96111610309642,30.694883896903573,29.202999999999996,29.627736388834293,28.7782636111657,0.054346208060117786,2.209563159942627,0.06183370508921612,0.04685871103101945,2.2382789024733696,2.180847417411884,21643264
31.012,31.63798402535528,30.38601597464472,28.306,29.656260715565704,26.955739284434298,0.054346208060117786,2.2113307803869247,0.06183370508921612,0.04685871103101945,2.243155460834819,2.1795060999390303,21807104
30.964,31.716026595274396,30.2119734047256,29.002,30.26615030751885,27.73784969248115,0.054346208060117786,2.2146924883127213,0.06183370508921612,0.04685871103101945,2.2538148254128623,2.1755701512125802,21970944
30.973000000000003,31.531122746356036,30.41487725364397,28.52,29.489401877448152,27.550598122551847,0.054690615298386494,2.217810931801796,0.06480769133850822,0.044573539258264766,2.249120899720729,2.1865009638828625,22134784
31.482,32.12425851492993,30.839741485070068,29.151,30.282401343467473,28.019598656532526,0.054690615298386494,2.206941604614258,0.06480769133850822,0.044573539258264766,2.248091097759599,2.1657921114689165,22298624
31.476999999999997,32.17595708022739,30.778042919772606,28.558000000000003,29.61641201807236,27.499587981927647,0.054690615298386494,2.2065658420324326,0.06480769133850822,0.044573539258264766,2.238442675775809,2.174689008289056,22462464
31.183,32.139807713179614,30.226192286820385,28.827999999999996,29.599463544180797,28.056536455819195,0.05384058009657712,2.2063853561878206,0.0617577681542025,0.04592339203895174,2.2523631747101733,2.160407537665468,22626304
31.018,31.880273738438092,30.15572626156191,28.371,29.75723554996977,26.984764450030227,0.05384058009657712,2.214588537812233,0.0617577681542025,0.04592339203895174,2.2425352736191257,2.18664180200534,22790144
31.405,32.13813368494429,30.671866315055706,28.787,29.658711534855424,27.915288465144574,0.05384058009657712,2.218839955329895,0.0617577681542025,0.04592339203895174,2.2384167373875807,2.1992631732722097,22953984
30.976999999999997,31.84649468083479,30.107505319165202,29.083,30.366378743785322,27.799621256214675,0.055863203785073236,2.2185288816690445,0.06370539840427106,0.048021009165875414,2.2377793268676176,2.1992784364704714,23117824
31.297000000000004,31.83375040754526,30.76024959245475,28.940999999999995,29.906012435153034,27.975987564846957,0.055863203785073236,2.204850274324417,0.06370539840427106,0.048021009165875414,2.235669020812253,2.174031527836581,23281664
31.409999999999997,31.963750846500478,30.856249153499515,29.006999999999998,29.654117454562922,28.359882545437074,0.055863203785073236,2.2073740154504775,0.06370539840427106,0.048021009165875414,2.2329325828037256,2.1818154480972294,23445504
31.333999999999996,31.76365567609424,30.904344323905754,29.133000000000003,29.97473689475988,28.291263105240127,0.05010647897553701,2.2098510414361954,0.05631844085311509,0.04389451709795893,2.233664820662601,2.1860372622097897,23609344
30.952999999999996,31.66409844606777,30.241901553932223,29.054000000000002,29.84786648751538,28.260133512484625,0.05010647897553701,2.2089589118957518,0.05631844085311509,0.04389451709795893,2.228867942040046,2.1890498817514574,23773184
31.321999999999996,31.991444545873662,30.65255545412633,28.909000000000002,29.638855465143614,28.17914453485639,0.05010647897553701,2.2075843453407287,0.05631844085311509,0.04389451709795893,2.218469280224451,2.1966994104570063,23937024
31.207,32.08752313995715,30.32647686004285,29.393,30.70358040577448,28.08241959422552,0.05010647897553701,2.1925660252571104,0.05631844085311509,0.04389451709795893,2.217752112207896,2.167379938306325,24100864
31.149000000000008,31.699371692586027,30.59862830741399,29.200999999999993,30.179779341833484,28.222220658166503,0.049028978107889955,2.202819085121155,0.056126925187646906,0.041931031028133,2.228241545793381,2.177396624448929,24264704
31.323,31.93262365439671,30.71337634560329,28.857999999999997,29.82038038217744,27.895619617822554,0.049028978107889955,2.2124898433685303,0.056126925187646906,0.041931031028133,2.240044264092738,2.1849354226443225,24428544
31.147,31.745365273056514,30.548634726943483,28.986999999999995,29.905499319542475,28.068500680457515,0.049028978107889955,2.2183651506900786,0.056126925187646906,0.041931031028133,2.2472083503140063,2.1895219510661508,24592384
31.325,32.03400282086886,30.61599717913114,29.282999999999998,30.248640202145705,28.31735979785429,0.05286444056029414,2.2239357054233553,0.06041901442819471,0.04530986669239358,2.2596109055043945,2.188260505342316,24756224
31.630000000000003,32.180962793662154,31.079037206337855,28.816000000000003,29.467524366390087,28.164475633609918,0.05286444056029414,2.2107375264167786,0.06041901442819471,0.04530986669239358,2.2324193359290088,2.1890557169045484,24920064


==> data/progress-fruitbot-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
-2.285,-2.0315734820505167,-2.5384265179494836,-2.46,-1.9008935700602254,-3.0191064299397743,0.0,2.7076462894678115,0.0,0.0,2.707905050645451,2.707387528290172,16384
-2.196,-1.710197571022952,-2.6818024289770483,-2.502,-2.200643068770602,-2.8033569312293976,0.0,2.7027114897966387,0.0,0.0,2.7099056948964413,2.695517284696836,180224
-2.193,-1.8018210128342782,-2.584178987165722,-2.396,-2.0372744781870127,-2.754725521812987,0.0,2.684752857685089,0.0,0.0,2.7019308769165296,2.667574838453649,344064
-1.8800000000000001,-1.531804652529647,-2.2281953474703533,-2.082,-1.7428304258928875,-2.4211695741071124,0.0,2.649533885717392,0.0,0.0,2.682844528805005,2.6162232426297787,507904
-0.567,-0.09921693061847559,-1.0347830693815243,-0.8300000000000001,-0.2977406647131495,-1.3622593352868506,0.09460177269972214,2.5796308010816573,0.10066113930596651,0.08854240609347777,2.6210096212117637,2.538251980951551,671744
1.185,1.6503009778627162,0.7196990221372839,1.0539999999999998,1.6602540721512722,0.44774592784872747,0.09460177269972214,2.551032167673111,0.10066113930596651,0.08854240609347777,2.590166956940522,2.5118973784057004,835584
1.9730000000000003,2.454498701971252,1.4915012980287488,1.797,2.2906810711380374,1.3033189288619624,0.09460177269972214,2.4684513717889787,0.10066113930596651,0.08854240609347777,2.5491586042602923,2.387744139317665,999424
2.738,3.2931360193682266,2.1828639806317733,2.6580000000000004,3.5395418311118316,1.7764581688881693,0.04660763612291699,2.359020420908928,0.05228920046729273,0.04092607177854125,2.426991539236738,2.2910493025811176,1163264
3.218,3.975717625504383,2.460282374495617,3.073,3.82455904624986,2.3214409537501397,0.04660763612291699,2.280518388748169,0.05228920046729273,0.04092607177854125,2.347709398208456,2.213327379287882,1327104
3.747,4.8794226242883,2.6145773757116997,3.72,5.030175560755122,2.4098244392448778,0.04660763612291699,2.2362798780202864,0.05228920046729273,0.04092607177854125,2.29694945560617,2.175610300434403,1490944
4.659000000000001,6.323406500828449,2.994593499171552,4.703,7.009894232512623,2.396105767487378,0.016091397992787828,2.2347728818655015,0.02134520247385508,0.010837593511720577,2.276549590127612,2.192996173603391,1654784
5.812,8.505342904273423,3.1186570957265767,5.917,9.392534635131694,2.441465364868306,0.016091397992787828,2.206029158830643,0.02134520247385508,0.010837593511720577,2.281956542782997,2.130101774878289,1818624
6.803,10.779387933791169,2.826612066208831,6.492999999999999,10.493907522050467,2.492092477949533,0.016091397992787828,2.2108738243579866,0.02134520247385508,0.010837593511720577,2.2780639433673757,2.1436837053485975,1982464
7.368,10.689727863627603,4.046272136372398,7.486999999999999,11.07762682549997,3.8963731745000283,0.03188818375411599,2.197447508573532,0.05125834343140728,0.012518024076824702,2.274210881670715,2.120684135476349,2146304
9.806999999999999,14.03041579766899,5.583584202331008,9.905,14.241305455108069,5.5686945448919305,0.03188818375411599,2.207810088992119,0.05125834343140728,0.012518024076824702,2.280564442660242,2.135055735323996,2310144
10.838,14.50298240104915,7.173017598950848,11.357000000000001,15.045227351994452,7.66877264800555,0.03188818375411599,2.2132420539855957,0.05125834343140728,0.012518024076824702,2.268100671078027,2.1583834368931645,2473984
11.229,14.800908313492942,7.657091686507057,11.311,14.984043560863388,7.6379564391366115,0.06514827461511834,2.207825317978859,0.08656833433850944,0.04372821489172724,2.2758728854752226,2.1397777504824953,2637824
13.353,16.687279682330203,10.018720317669796,13.265,16.30888321063736,10.221116789362641,0.06514827461511834,2.2119173020124436,0.08656833433850944,0.04372821489172724,2.2635242811029332,2.160310322921954,2801664
13.740999999999996,16.681991159456278,10.800008840543715,14.764000000000001,17.876713285864923,11.651286714135079,0.06514827461511834,2.196191570162773,0.08656833433850944,0.04372821489172724,2.2468302120051398,2.1455529283204067,2965504
15.066999999999998,17.814686481387568,12.319313518612429,15.732999999999999,17.755187182236103,13.710812817763893,0.06514827461511834,2.222861644625664,0.08656833433850944,0.04372821489172724,2.2607156201567586,2.1850076690945692,3129344
16.221000000000004,18.98458263853282,13.457417361467188,16.331,18.920855015246993,13.741144984753006,0.09656906252756314,2.2083101868629456,0.11201798702461328,0.081120138030513,2.254200046222629,2.1624203275032623,3293184
17.279999999999998,19.867319075800275,14.69268092419972,17.476,20.4294867529752,14.522513247024797,0.09656906252756314,2.191191592812538,0.11201798702461328,0.081120138030513,2.2505183525909263,2.13186483303415,3457024
18.057,20.294695466322437,15.81930453367756,17.378,19.85259814919514,14.903401850804862,0.09656906252756314,2.183397516608238,0.11201798702461328,0.081120138030513,2.242249968045097,2.1245450651713793,3620864
18.618,21.857638251410176,15.37836174858982,18.534999999999997,21.223907770824425,15.846092229175568,0.10885650162448043,2.183184987306595,0.1203233291939729,0.09738967405498797,2.2385950293846006,2.1277749452285892,3784704
20.056,22.1375532661933,17.9744467338067,19.682,22.279209271506627,17.08479072849337,0.10885650162448043,2.165618693828583,0.1203233291939729,0.09738967405498797,2.205874717567928,2.125362670089238,3948544
20.202,22.938891667567425,17.465108332432578,19.926000000000002,22.500813391296543,17.35118660870346,0.10885650162448043,2.17611426115036,0.1203233291939729,0.09738967405498797,2.230686151608854,2.1215423706918664,4112384
20.531,22.947453806717604,18.114546193282393,20.057999999999996,22.332936482629787,17.783063517370206,0.11480160912891124,2.189896211028099,0.12269904244870482,0.10690417580911767,2.2603076336945427,2.1194847883616554,4276224
21.572000000000003,23.592944333721245,19.55105566627876,21.324,23.277085763605893,19.37091423639411,0.11480160912891124,2.173310188949108,0.12269904244870482,0.10690417580911767,2.255642567200654,2.0909778106975625,4440064
21.698999999999998,24.30164653766123,19.096353462338765,22.15,24.40738787096945,19.892612129030546,0.11480160912891124,2.188861182332039,0.12269904244870482,0.10690417580911767,2.2487945677882792,2.1289277968757987,4603904
21.807,23.642353099542426,19.97164690045757,21.598999999999997,23.429384932193223,19.76861506780677,0.11875970173975166,2.180892163515091,0.12809305050115832,0.109426352978345,2.2524335989551236,2.109350728075058,4767744
22.674,24.511270802032186,20.836729197967813,21.729,24.244283085459763,19.213716914540235,0.11875970173975166,2.171915403008461,0.12809305050115832,0.109426352978345,2.2368505379480874,2.1069802680688348,4931584
22.958,24.588397497544694,21.327602502455303,22.567999999999998,24.594034550544485,20.54196544945551,0.11875970173975166,2.15970548838377,0.12809305050115832,0.109426352978345,2.250337323405867,2.069073653361673,5095424
23.205000000000002,25.243451618263236,21.166548381736767,22.711000000000002,24.507020322824886,20.91497967717512,0.11644936977354514,2.1669036999344824,0.12813848155588214,0.10476025799120815,2.2486208442246918,2.085186555644273,5259264
24.746000000000002,26.55544853477517,22.936551465224834,23.465999999999998,25.323068657858396,21.6089313421416,0.11644936977354514,2.1598677530884745,0.12813848155588214,0.10476025799120815,2.2402372351213806,2.0794982710555683,5423104
24.726,26.52510088655417,22.926899113445828,23.827,25.264915505167117,22.389084494832886,0.11644936977354514,2.168862208724022,0.12813848155588214,0.10476025799120815,2.245439614931624,2.09228480251642,5586944
25.253,27.0831314160464,23.4228685839536,23.950000000000003,25.926385589909017,21.97361441009099,0.11644936977354514,2.1636242806911468,0.12813848155588214,0.10476025799120815,2.2258564617004586,2.101392099681835,5750784
25.506,27.328230501336208,23.683769498663793,25.398,26.619587491749975,24.176412508250024,0.11543393861975342,2.1630159705877303,0.12776921635926758,0.10309866088023924,2.2453359343460444,2.0806960068294162,5914624
26.82,28.255883003590473,25.384116996409528,25.283,27.255982767284095,23.310017232715907,0.11543393861975342,2.1570715963840486,0.12776921635926758,0.10309866088023924,2.218839554661639,2.0953036381064583,6078464
26.545000000000005,28.048723711324662,25.04127628867535,24.856,26.544248796830612,23.16775120316939,0.11543393861975342,2.1476561233401297,0.12776921635926758,0.10309866088023924,2.216973026764069,2.0783392199161903,6242304
26.435000000000002,27.660391774086968,25.209608225913037,25.546,26.700168098675405,24.391831901324593,0.11037176579696577,2.153154891729355,0.12325974395349953,0.097483787640432,2.220008711903317,2.086301071555393,6406144
26.898000000000003,28.73027618005584,25.065723819944168,25.517000000000003,26.631782938513147,24.40221706148686,0.11037176579696577,2.149268899857998,0.12325974395349953,0.097483787640432,2.2132550598692506,2.0852827398467455,6569984
27.236,29.230423224894857,25.241576775105145,25.526999999999994,26.555766737409403,24.498233262590585,0.11037176579696577,2.1338677003979685,0.12325974395349953,0.097483787640432,2.1968690914383853,2.0708663093575517,6733824
27.51,28.667652797690224,26.35234720230978,25.863999999999997,26.726869630940847,25.001130369059148,0.10261765109553375,2.1542975127696993,0.11332016793566053,0.09191513425540697,2.2067803237928394,2.101814701746559,6897664
27.808,29.3899152948246,26.2260847051754,26.242,27.260300545025878,25.223699454974124,0.10261765109553375,2.1528209179639815,0.11332016793566053,0.09191513425540697,2.190254100509469,2.115387735418494,7061504
28.663999999999998,29.559837038752026,27.76816296124797,26.361,27.63134207991391,25.09065792008609,0.10261765109553375,2.1466051161289217,0.11332016793566053,0.09191513425540697,2.1835445907188604,2.109665641538983,7225344
27.724,29.333261942630845,26.114738057369156,25.521,26.793497151273826,24.248502848726176,0.0986714932854738,2.148794350028038,0.11288099874572109,0.0844619878252265,2.18998281835702,2.1076058816990564,7389184
27.609,29.244918396497823,25.97308160350218,26.514999999999997,27.99611613319145,25.033883866808544,0.0986714932854738,2.169686084985733,0.11288099874572109,0.0844619878252265,2.2242280071910794,2.115144162780387,7553024
28.103999999999996,29.48722232486321,26.72077767513678,26.840000000000003,27.840259966208787,25.83974003379122,0.0986714932854738,2.1528663337230682,0.11288099874572109,0.0844619878252265,2.2241628310517987,2.081569836394338,7716864
27.815999999999995,28.47895097857986,27.15304902142013,26.348000000000003,27.019458114851552,25.676541885148453,0.0961327254048228,2.174495467543602,0.11131809789620664,0.08094735291343896,2.223818874754575,2.1251720603326287,7880704
28.250999999999998,28.958509010543327,27.543490989456668,26.477000000000004,27.190064513210416,25.763935486789592,0.0961327254048228,2.166593337059021,0.11131809789620664,0.08094735291343896,2.206915555320177,2.126271118797865,8044544
28.99,30.303811249761544,27.676188750238452,26.552999999999997,27.61537516913753,25.490624830862465,0.0961327254048228,2.168654614686966,0.11131809789620664,0.08094735291343896,2.2091586337179483,2.1281505956559834,8208384
28.733000000000004,29.623753052197973,27.842246947802035,26.631,27.937035604415133,25.324964395584868,0.0961327254048228,2.16205313205719,0.11131809789620664,0.08094735291343896,2.2038654875885624,2.1202407765258173,8372224
28.487000000000005,29.596991441408452,27.37700855859156,26.787,28.29669566469537,25.277304335304628,0.09946060395529151,2.1640138626098633,0.11100728959721046,0.08791391831337256,2.192206116526594,2.1358216086931328,8536064
28.673999999999996,29.51594061548306,27.83205938451693,27.01,28.1258136045057,25.8941863954943,0.09946060395529151,2.151301774382591,0.11100728959721046,0.08791391831337256,2.1928049623970525,2.1097985863681297,8699904
28.97,29.746865496723853,28.193134503276145,27.821999999999996,28.806355626793483,26.83764437320651,0.09946060395529151,2.1417383044958114,0.11100728959721046,0.08791391831337256,2.177015071962973,2.10646153702865,8863744
29.448999999999995,30.236863566869285,28.661136433130704,27.369999999999997,28.30235186490938,26.437648135090615,0.0938513202454487,2.1667340964078905,0.10503865690107482,0.08266398358982259,2.1939043918508507,2.1395638009649303,9027584
29.495000000000005,30.381388740903226,28.608611259096783,26.938,28.278550633135502,25.597449366864495,0.0938513202454487,2.1633098095655443,0.10503865690107482,0.08266398358982259,2.1881188297867316,2.138500789344357,9191424
29.433,30.236019925033,28.629980074967,26.915,28.01913087992321,25.810869120076788,0.0938513202454487,2.1560047954320907,0.10503865690107482,0.08266398358982259,2.1924900506487113,2.11951954021547,9355264
29.073,30.078286526319737,28.067713473680264,27.130000000000003,27.894473675151737,26.36552632484827,0.08849544468588037,2.1511199176311493,0.09880822756776686,0.07818266180399389,2.185818111337793,2.1164217239245056,9519104
29.226999999999997,30.249781012729507,28.204218987270487,27.315999999999995,28.605016679488667,26.026983320511324,0.08849544468588037,2.1364520102739335,0.09880822756776686,0.07818266180399389,2.166007021808018,2.106896998739849,9682944
29.309000000000005,30.468969396148022,28.149030603851987,27.039000000000005,28.61685582357832,25.46114417642169,0.08849544468588037,2.151279079914093,0.09880822756776686,0.07818266180399389,2.1772917251015436,2.125266434726642,9846784
29.735000000000003,30.550159493596194,28.919840506403812,26.990999999999996,27.638046366190242,26.34395363380975,0.084854904450367,2.1578218400478364,0.09610262236122273,0.07360718653951127,2.182290268548701,2.1333534115469717,10010624
29.404000000000003,30.75856413653987,28.049435863460136,27.374000000000002,28.48245117168056,26.265548828319446,0.084854904450367,2.1566576093435286,0.09610262236122273,0.07360718653951127,2.1841119776660842,2.129203241020973,10174464
29.627999999999997,30.45389103397482,28.802108966025173,27.903999999999996,28.77834775690225,27.029652243097743,0.084854904450367,2.1483669549226763,0.09610262236122273,0.07360718653951127,2.1815101091885016,2.115223800656851,10338304
29.153,30.221878384101764,28.084121615898233,27.377,28.301500405624573,26.452499594375425,0.086073012576647,2.161039572954178,0.09835851545699491,0.07378750969629909,2.2002427678735836,2.1218363780347724,10502144
29.761000000000003,30.90613274339703,28.615867256602975,27.212,28.12075519255738,26.30324480744262,0.086073012576647,2.1638059109449386,0.09835851545699491,0.07378750969629909,2.199923582126088,2.1276882397637893,10665984
30.025,30.65065565609207,29.399344343907927,27.034,28.419620438648334,25.648379561351664,0.086073012576647,2.1400368601083755,0.09835851545699491,0.07378750969629909,2.1662768869874935,2.1137968332292574,10829824
30.028999999999996,31.29721488715438,28.760785112845614,27.228999999999996,28.50686110356329,25.951138896436703,0.086073012576647,2.1603442460298536,0.09835851545699491,0.07378750969629909,2.1924333722426224,2.128255119817085,10993664
29.607000000000006,30.643195444884803,28.57080455511521,27.257000000000005,27.62648748287324,26.88751251712677,0.08136158409233754,2.171258306503296,0.09505917458900334,0.06766399359567174,2.1974502691810347,2.1450663438255573,11157504
29.859,31.096056587226307,28.621943412773696,27.26,28.510639836243833,26.00936016375617,0.08136158409233754,2.1601900458335876,0.09505917458900334,0.06766399359567174,2.1759978215017353,2.14438227016544,11321344
29.849999999999994,31.218254362317175,28.481745637682813,27.253000000000004,28.43528634433457,26.070713655665436,0.08136158409233754,2.1573433190584184,0.09505917458900334,0.06766399359567174,2.1812229307173268,2.13346370739951,11485184
29.762999999999998,30.775433207673473,28.750566792326524,27.959999999999997,29.251092560585796,26.6689074394142,0.08021355138395539,2.1603348195552825,0.09349289412553255,0.06693420864237823,2.1929836035099024,2.1276860356006626,11649024
30.014,30.54002661529622,29.48797338470378,27.877000000000002,29.187938976459243,26.56606102354076,0.08021355138395539,2.154747486114502,0.09349289412553255,0.06693420864237823,2.193296979220624,2.11619799300838,11812864
29.782,30.761497830523375,28.802502169476625,27.149999999999995,27.95394029629071,26.34605970370928,0.08021355138395539,2.1607199907302856,0.09349289412553255,0.06693420864237823,2.199743714726705,2.121696266733866,11976704
29.618999999999993,30.611989929455472,28.626010070544513,27.207,28.50750797767642,25.906492022323583,0.07613380193976502,2.1590504467487337,0.08950585112359971,0.06276175275593032,2.204839251010391,2.1132616424870765,12140544
29.605999999999995,30.592541433493793,28.619458566506196,27.666000000000004,28.564823675700637,26.76717632429937,0.07613380193976502,2.1531967759132384,0.08950585112359971,0.06276175275593032,2.1934738684722346,2.1129196833542423,12304384
29.866999999999997,30.832495209724,28.901504790275993,27.869999999999997,28.686737411901767,27.053262588098228,0.07613380193976502,2.154615822434425,0.08950585112359971,0.06276175275593032,2.1943196231626887,2.1149120217061617,12468224
29.613,30.349234337694188,28.87676566230581,26.923000000000002,27.583379436384874,26.26262056361513,0.07574521524290195,2.1623244106769564,0.0916990495009472,0.0597913809848567,2.207358913839161,2.1172899075147518,12632064
30.143,31.02232985847178,29.26367014152822,27.732000000000006,28.88912402101072,26.574875978989294,0.07574521524290195,2.160504364967346,0.0916990495009472,0.0597913809848567,2.1975450666250294,2.123463663309663,12795904
30.064,30.9167977485899,29.2112022514101,27.884000000000004,29.10085003184452,26.66714996815549,0.07574521524290195,2.1565003395080566,0.0916990495009472,0.0597913809848567,2.189692806395581,2.1233078726205323,12959744
30.244,31.07644459275077,29.411555407249228,27.771000000000004,28.97226142034114,26.569738579658868,0.073274245651343,2.1715900778770445,0.08353175764547552,0.06301673365721047,2.207556701132562,2.135623454621527,13123584
30.246,31.09088105671745,29.401118943282547,27.885,29.004439591938752,26.76556040806125,0.073274245651343,2.1661704152822496,0.08353175764547552,0.06301673365721047,2.2094457169018384,2.122895113662661,13287424
30.302,31.189736447376134,29.414263552623865,28.385,29.75488503167237,27.015114968327634,0.073274245651343,2.161162006855011,0.08353175764547552,0.06301673365721047,2.2039637744592304,2.118360239250791,13451264
30.287,31.351791528891923,29.222208471108075,28.141000000000002,29.394574489210754,26.88742551078925,0.073274245651343,2.168545141816139,0.08353175764547552,0.06301673365721047,2.2075932757114587,2.1294970079208198,13615104
30.542,31.290916550758496,29.793083449241507,27.509999999999998,28.554882768543916,26.46511723145608,0.07066730839187581,2.1776427179574966,0.08496276380415332,0.05637185297959829,2.2097022740666614,2.145583161848332,13778944
30.404000000000003,31.409556562307664,29.398443437692343,27.942,28.999012771919052,26.88498722808095,0.07066730839187581,2.165329414606094,0.08496276380415332,0.05637185297959829,2.2131866380242196,2.117472191187969,13942784
30.441999999999997,31.292032940538185,29.59196705946181,28.063000000000006,29.11252417790159,27.01347582209842,0.07066730839187581,2.163153001666069,0.08496276380415332,0.05637185297959829,2.2091147083834834,2.1171912949486544,14106624
30.233999999999998,31.096394341354348,29.37160565864565,28.205000000000002,28.962129447320603,27.4478705526794,0.06994720937442855,2.159225770831108,0.07834567367135484,0.06154874507750227,2.2141403626015497,2.1043111790606663,14270464
30.471999999999998,31.371108447296542,29.572891552703453,28.301,28.901007499953124,27.700992500046873,0.06994720937442855,2.1591392934322355,0.07834567367135484,0.06154874507750227,2.2143721000612646,2.1039064868032065,14434304
30.371,30.946229519409425,29.795770480590573,28.175,29.183238563039524,27.166761436960478,0.06994720937442855,2.1506591767072676,0.07834567367135484,0.06154874507750227,2.2101903205183393,2.091128032896196,14598144
30.486,31.06986984851078,29.90213015148922,27.930999999999994,29.653628514799397,26.20837148520059,0.06674569560873346,2.1534013748168945,0.07889648304351893,0.054594908173947986,2.215652098984319,2.09115065064947,14761984
30.549,31.546070208159886,29.551929791840113,28.369999999999997,29.62115146964706,27.118848530352935,0.06674569560873346,2.1617577016353606,0.07889648304351893,0.054594908173947986,2.220134678036743,2.1033807252339782,14925824
30.597,31.50197569028124,29.692024309718764,28.398999999999994,29.71710811392692,27.08089188607307,0.06674569560873346,2.1631653159856796,0.07889648304351893,0.054594908173947986,2.221229310087411,2.1051013218839483,15089664
30.641,31.79198609896036,29.490013901039635,28.424,29.005123050652784,27.842876949347215,0.06241890968664541,2.1612263143062593,0.07139133391234462,0.0534464854609462,2.2093084578701188,2.1131441707424,15253504
30.432,31.095517897271804,29.768482102728193,28.269,28.87193366135919,27.666066338640807,0.06241890968664541,2.157098835706711,0.07139133391234462,0.0534464854609462,2.1997584182640715,2.1144392531493503,15417344
30.715000000000003,31.611685563617485,29.818314436382522,28.692,30.213169287094637,27.170830712905364,0.06241890968664541,2.16292724609375,0.07139133391234462,0.0534464854609462,2.216035252725436,2.1098192394620643,15581184
30.863,31.897215161366336,29.828784838633663,28.016,28.926617372994826,27.10538262700517,0.06034949458986979,2.1699932307004928,0.06866951148280925,0.052029477696930324,2.224791631469703,2.1151948299312826,15745024
30.325,30.955987321584196,29.694012678415802,28.187999999999995,28.93264488180608,27.44335511819391,0.06034949458986979,2.170630019903183,0.06866951148280925,0.052029477696930324,2.2219191188257224,2.119340920980644,15908864
30.720000000000006,31.3346218349522,30.105378165047814,28.659,29.77234136723648,27.54565863276352,0.06034949458986979,2.1813174337148666,0.06866951148280925,0.052029477696930324,2.2387901406192396,2.1238447268104936,16072704
30.461000000000002,31.323733446668207,29.598266553331797,28.445,30.05929396331647,26.83070603668353,0.06034949458986979,2.179548841714859,0.06866951148280925,0.052029477696930324,2.2426877820783346,2.1164099013513837,16236544
30.466999999999995,31.05967275962372,29.87432724037627,28.069,29.06882448459717,27.06917551540283,0.06416891995778914,2.177493765950203,0.07483760115867685,0.05350023875690143,2.231756032369966,2.1232314995304398,16400384
30.557,31.23480601944804,29.879193980551957,28.616999999999997,29.31923998746867,27.914760012531325,0.06416891995778914,2.178934541344643,0.07483760115867685,0.05350023875690143,2.22380285604857,2.1340662266407158,16564224
30.725999999999992,31.18119666079618,30.270803339203805,28.808,29.823556990030593,27.792443009969407,0.06416891995778914,2.18439404964447,0.07483760115867685,0.05350023875690143,2.2264944757885416,2.1422936235003984,16728064
30.977999999999998,31.593529040744624,30.362470959255372,28.969000000000005,30.64706704276081,27.2909329572392,0.06164238276196552,2.1743079483509065,0.06840920818201288,0.05487555734191816,2.22069714526635,2.127918751435463,16891904
30.910999999999994,31.87080675138279,29.951193248617198,28.68,29.705943468228146,27.654056531771854,0.06164238276196552,2.1837225794792174,0.06840920818201288,0.05487555734191816,2.225924758336679,2.141520400621756,17055744
30.667,31.444342266958387,29.889657733041616,28.672000000000004,29.55290635143584,27.791093648564168,0.06164238276196552,2.1791985273361205,0.06840920818201288,0.05487555734191816,2.2163903444139788,2.1420067102582623,17219584
30.772000000000002,31.291187827284116,30.25281217271589,28.527000000000005,29.281772151049577,27.772227848950433,0.05982550944769775,2.188977012038231,0.06922484292249965,0.05042617597289586,2.2245443203740205,2.153409703702441,17383424
30.958000000000006,31.61537051957021,30.3006294804298,28.787,29.679917129413475,27.894082870586523,0.05982550944769775,2.179698622226715,0.06922484292249965,0.05042617597289586,2.2157832792367755,2.143613965216655,17547264
30.926000000000005,31.588785033023534,30.263214966976477,28.556000000000004,29.77878534502177,27.33321465497824,0.05982550944769775,2.1653775572776794,0.06922484292249965,0.05042617597289586,2.2081789180594007,2.122576196495958,17711104
30.878999999999998,31.48286173914233,30.275138260857666,28.098000000000003,29.447279807897534,26.74872019210247,0.059935117622459656,2.1725222378969193,0.06766312451276157,0.05220711073215774,2.209608857732019,2.1354356180618197,17874944
30.671999999999997,31.458648587362866,29.885351412637128,28.995000000000005,29.978181061656503,28.011818938343506,0.059935117622459656,2.17493751347065,0.06766312451276157,0.05220711073215774,2.2208668496838357,2.129008177257464,18038784
30.749000000000002,31.34068319225748,30.157316807742525,28.764999999999997,29.527472950339877,28.002527049660117,0.059935117622459656,2.172339904308319,0.06766312451276157,0.05220711073215774,2.217413616773957,2.127266191842681,18202624
30.686,31.34035770034439,30.03164229965561,28.709999999999997,29.26591366236134,28.154086337638656,0.05604466248313045,2.1759926229715347,0.06745931991205274,0.04463000505420815,2.211569793627472,2.1404154523155974,18366464
30.621999999999996,31.50354183111183,29.740458168888164,28.889999999999997,29.887827640426938,27.892172359573056,0.05604466248313045,2.1833562672138216,0.06745931991205274,0.04463000505420815,2.221880448889973,2.1448320855376704,18530304
30.917,31.833995637939463,30.00000436206054,28.578000000000003,29.45426251774226,27.701737482257744,0.05604466248313045,2.1800989001989364,0.06745931991205274,0.04463000505420815,2.2133065781551893,2.1468912222426835,18694144
31.261000000000003,31.677904065703373,30.844095934296632,29.266999999999996,29.973400028312565,28.560599971687427,0.05604466248313045,2.1819873422384264,0.06745931991205274,0.04463000505420815,2.2237933943618,2.140181290115053,18857984
30.634000000000004,31.270634903221623,29.997365096778385,28.784000000000002,29.457427056183523,28.110572943816482,0.0552435209022102,2.18977889418602,0.06295188431519773,0.04753515748922267,2.2244378052164366,2.155119983155603,19021824
30.997000000000003,31.71935794451228,30.27464205548773,29.278,30.37689762944507,28.179102370554926,0.0552435209022102,2.192714962363243,0.06295188431519773,0.04753515748922267,2.233426358973802,2.152003565752684,19185664
31.415,31.862353327918772,30.967646672081226,28.873,29.8649682454595,27.8810317545405,0.0552435209022102,2.181875243782997,0.06295188431519773,0.04753515748922267,2.219809520411278,2.143940967154716,19349504
30.592000000000002,31.03698988752555,30.147010112474455,28.595999999999997,29.43628804585094,27.755711954149053,0.05751079465696115,2.1927720993757247,0.06637643793131305,0.04864515138260925,2.2315339779082484,2.154010220843201,19513344
31.034,31.832112773986232,30.235887226013766,28.426,29.55358325634961,27.298416743650385,0.05751079465696115,2.180464434623718,0.06637643793131305,0.04864515138260925,2.2174907782181816,2.1434380910292545,19677184
31.212,32.52481224857174,29.899187751428254,28.368000000000002,28.776431144747804,27.9595688552522,0.05751079465696115,2.1896037340164183,0.06637643793131305,0.04864515138260925,2.224712678868925,2.1544947891639117,19841024
31.064,31.745060937068043,30.382939062931957,28.359,29.00623179773556,27.711768202264444,0.05794727637586822,2.185195189714432,0.06839249438675582,0.047502058364980615,2.209777035519709,2.160613343909155,20004864
31.026000000000003,31.491342884333697,30.56065711566631,29.101000000000006,30.133757958090865,28.068242041909148,0.05794727637586822,2.1889509081840517,0.06839249438675582,0.047502058364980615,2.2170455713679127,2.1608562450001907,20168704
31.365,31.88686684125359,30.843133158746408,28.595999999999997,29.398660575835137,27.793339424164856,0.05794727637586822,2.178721597790718,0.06839249438675582,0.047502058364980615,2.205842158486079,2.1516010370953573,20332544
30.994,31.482,30.506,28.587,29.479132837642467,27.694867162357532,0.05754088634936727,2.1721177220344545,0.06672241057259241,0.04835936212614213,2.1930822771724787,2.1511531668964303,20496384
31.116000000000003,31.773513497960312,30.458486502039694,28.396000000000004,29.154422046093075,27.637577953906934,0.05754088634936727,2.172527140378952,0.06672241057259241,0.04835936212614213,2.1948692751127723,2.150185005645132,20660224
31.232000000000006,32.105301780600506,30.358698219399507,29.006,29.71770499506467,28.294295004935332,0.05754088634936727,2.1725246012210846,0.06672241057259241,0.04835936212614213,2.210135279608022,2.1349139228341474,20824064
30.75,31.568486407950676,29.931513592049324,28.784,29.703230112648622,27.864769887351375,0.053217997839480294,2.1865562200546265,0.06019013419833574,0.046245861480624845,2.2266989924857437,2.1464134476235093,20987904
31.268,31.682265615276,30.853734384724003,28.856,29.906963367582335,27.805036632417668,0.053217997839480294,2.1782681077718733,0.06019013419833574,0.046245861480624845,2.2043823293288107,2.152153886214936,21151744
31.362000000000002,31.865265337570552,30.858734662429452,29.476999999999997,30.415328833618574,28.53867116638142,0.053217997839480294,2.188537064194679,0.06019013419833574,0.046245861480624845,2.221826385337804,2.155247743051554,21315584
31.324,31.758331670500784,30.88966832949922,28.831000000000007,29.638210629266,28.023789370734015,0.053217997839480294,2.186995881795883,0.06019013419833574,0.046245861480624845,2.226463483004767,2.147528280586999,21479424
31.072999999999997,31.7577488590717,30.388251140928293,29.264,30.24339981621399,28.284600183786008,0.05293880732868574,2.191070777177811,0.058616332815232534,0.04726128184213895,2.2180444743356076,2.164097080020014,21643264
31.037,32.01495756554157,30.059042434458426,28.47,29.349386149538415,27.590613850461583,0.05293880732868574,2.1764942318201066,0.058616332815232534,0.04726128184213895,2.2025605811281355,2.1504278825120777,21807104
31.433999999999997,32.16476945748984,30.703230542510155,29.517000000000003,30.152657926875772,28.881342073124234,0.05293880732868574,2.1848369568586348,0.058616332815232534,0.04726128184213895,2.206012698510153,2.1636612152071164,21970944
30.948,31.767960974681113,30.128039025318888,28.548000000000002,29.070241323527735,28.025758676472268,0.054973960084604756,2.1902337074279785,0.0651363821140087,0.044811538055200814,2.2268769913790725,2.1535904234768846,22134784
30.857,31.471166915422835,30.242833084577164,29.372000000000003,30.17080911361852,28.573190886381486,0.054973960084604756,2.1961267977952956,0.0651363821140087,0.044811538055200814,2.2293187425252556,2.1629348530653356,22298624
31.102999999999998,32.0663696071602,30.1396303928398,28.690000000000005,29.65515283763765,27.72484716236236,0.054973960084604756,2.189705640077591,0.0651363821140087,0.044811538055200814,2.216437519137473,2.162973761017709,22462464
30.985000000000003,31.700922481837246,30.26907751816276,28.714,29.275198717033458,28.15280128296654,0.05372610151695574,2.1901320606470107,0.05743928369193836,0.05001291934197312,2.2223746436913445,2.157889477602677,22626304
31.023000000000003,31.635340591501173,30.410659408498834,29.043999999999993,30.101073318176173,27.986926681823814,0.05372610151695574,2.1969677418470384,0.05743928369193836,0.05001291934197312,2.223709145056531,2.1702263386375455,22790144
31.552000000000003,32.30988917395619,30.79411082604381,28.788,29.758420527400364,27.817579472599636,0.05372610151695574,2.207269883155823,0.05743928369193836,0.05001291934197312,2.237277762299352,2.177262004012294,22953984
30.68,31.969123733394124,29.390876266605876,28.330000000000005,29.39644268481715,27.26355731518286,0.05339530226336435,2.214485928416252,0.06277605011934115,0.04401455440738755,2.2411405926884673,2.187831264144037,23117824
31.345000000000006,31.9758922253444,30.714107774655613,28.866000000000003,29.339628546436977,28.39237145356303,0.05339530226336435,2.2057110577821732,0.06277605011934115,0.04401455440738755,2.241001756268787,2.1704203592955595,23281664
31.266999999999996,32.068062419540446,30.465937580459546,28.736999999999995,29.977201999675856,27.496798000324134,0.05339530226336435,2.2103718340396883,0.06277605011934115,0.04401455440738755,2.2481147224255467,2.17262894565383,23445504
31.144,32.08324650651466,30.204753493485335,29.040999999999997,30.050340874036117,28.031659125963877,0.05503948414369305,2.2083909928798677,0.06835486342150852,0.041724104865877576,2.2320106125769943,2.184771373182741,23609344
30.822000000000003,31.54912859935503,30.094871400644976,28.516,29.672928692703227,27.35907130729677,0.05503948414369305,2.2100580394268037,0.06835486342150852,0.041724104865877576,2.242557989722599,2.1775580891310082,23773184
31.234999999999996,32.075050593714444,30.394949406285548,28.340999999999998,29.35714418268275,27.324855817317246,0.05503948414369305,2.203150677680969,0.06835486342150852,0.041724104865877576,2.2252742155172043,2.181027139844734,23937024
30.740000000000002,32.38660863595452,29.093391364045484,28.016999999999996,29.425637994660086,26.608362005339906,0.05503948414369305,2.197569674253464,0.06835486342150852,0.041724104865877576,2.2177033284435135,2.177436020063414,24100864
31.141000000000002,32.13205448891572,30.149945511084283,29.011000000000003,29.793833954296826,28.22816604570318,0.05248501873118884,2.212125685811043,0.06314314744180298,0.0418268900205747,2.2332983133134023,2.1909530583086836,24264704
31.080000000000002,31.66911798478743,30.490882015212573,28.454,29.336136043929734,27.571863956070267,0.05248501873118884,2.218329522013664,0.06314314744180298,0.0418268900205747,2.2358988235967585,2.2007602204305696,24428544
31.473000000000003,32.21898994631295,30.72701005368705,29.468,30.326403168680077,28.609596831319923,0.05248501873118884,2.208403143286705,0.06314314744180298,0.0418268900205747,2.230863098071032,2.1859431885023777,24592384
30.984,31.8112750449518,30.156724955048205,29.244999999999997,29.92450349520808,28.565496504791916,0.059453319802529755,2.2054719507694243,0.07466154803992034,0.04424509156513917,2.226844278861673,2.1840996226771754,24756224
31.199,32.08281502589626,30.315184974103747,28.723000000000003,30.07402960737358,27.371970392626427,0.059453319802529755,2.2088545501232146,0.07466154803992034,0.04424509156513917,2.2312460470266395,2.1864630532197897,24920064


==> data/progress-heist-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.6199999999999997,3.9091366458960186,3.3308633541039807,3.13,3.34,2.92,0.0,2.707208740711212,0.0,0.0,2.7076586360450796,2.7067588453773443,16384,-0.19843490272760392,2.6149232625961303
3.0,3.53103672189407,2.46896327810593,2.7700000000000005,3.5049149610669255,2.0350850389330755,0.0,2.689900588989258,0.0,0.0,2.714597719029707,2.665203458948809,180224,-0.22528416514396668,2.147014355659485
3.34,3.6811744421846395,2.99882555781536,2.9200000000000004,3.3886149805543995,2.4513850194456013,0.0,2.6954375207424164,0.0,0.0,2.705737933846234,2.6851371076385986,344064,-0.3113510921597481,2.4134658336639405
3.2300000000000004,3.930071424927486,2.529928575072515,2.580000000000001,3.003792402008343,2.156207597991659,0.0,2.677737754583359,0.0,0.0,2.6974463525953176,2.6580291565714003,507904,-0.2380722463130951,2.3960699915885924
3.0200000000000005,3.6845299090334462,2.3554700909665547,2.76,3.331314274283428,2.1886857257165717,0.20800150397297773,2.6676307529211045,0.24309119809647603,0.17291180984947943,2.6848812355877247,2.6503802702544843,671744,-0.11856028959155078,2.307609724998474
3.4900000000000007,4.0385435260761,2.9414564739239015,3.13,3.6992978130996113,2.5607021869003885,0.20800150397297773,2.668583145737648,0.24309119809647603,0.17291180984947943,2.690539838903135,2.646626452572161,835584,-0.1120503768324852,2.6283294200897216
3.3300000000000005,3.933406993661824,2.726593006338177,2.6700000000000004,3.348306715284465,1.9916932847155357,0.20800150397297773,2.671378216147423,0.24309119809647603,0.17291180984947943,2.684185883939331,2.658570548355515,999424,-0.12783066760748624,2.5488935589790342
3.2399999999999998,3.9473895673530954,2.532610432646904,2.4099999999999997,2.9530469592954183,1.8669530407045811,0.17435409989306688,2.643521225452423,0.20063002623143295,0.14807817355470082,2.6745784073160044,2.612464043588842,1163264,0.08135165125131606,2.483448839187622
3.7,4.209901951359279,3.1900980486407216,2.8,3.411555394056826,2.1884446059431735,0.17435409989306688,2.646803915500641,0.20063002623143295,0.14807817355470082,2.6721187444114474,2.6214890865898344,1327104,0.06782787423580885,2.8419562101364138
3.7400000000000007,4.325149553533112,3.154850446466889,3.18,3.5869397989875162,2.773060201012484,0.17435409989306688,2.6508917838335035,0.20063002623143295,0.14807817355470082,2.6715519968575663,2.630231570809441,1490944,0.029923116776626558,2.8594149589538573
3.65,4.130104155366312,3.169895844633688,2.8299999999999996,3.357351874937408,2.3026481250625914,0.15107292110084652,2.6204727411270143,0.17694676033488935,0.1251990818668037,2.667690025770623,2.573255456483406,1654784,0.31662259027361866,2.87483172416687
3.5799999999999996,4.095363949069005,3.0646360509309947,2.94,3.4158150901348128,2.464184909865187,0.15107292110084652,2.6039409011602404,0.17694676033488935,0.1251990818668037,2.65568231441793,2.5521994879025507,1818624,0.32764613144099713,2.9043758630752565
3.69,4.115323406362735,3.2646765936372653,2.6100000000000003,3.1285556864985673,2.0914443135014333,0.15107292110084652,2.586020213365555,0.17694676033488935,0.1251990818668037,2.649815487563427,2.5222249391676828,1982464,0.29615207500755786,2.9893331050872805
3.75,4.266236379965612,3.2337636200343876,2.82,3.3135585071701223,2.3264414928298773,0.14668116357881655,2.5823674857616425,0.1714558224156,0.12190650474203309,2.631920907144289,2.532814064378996,2146304,0.7370290137827397,3.09240186214447
3.9699999999999998,4.5445432968889286,3.395456703111071,2.8099999999999996,3.260444225182208,2.359555774817791,0.14668116357881655,2.5850894838571548,0.1714558224156,0.12190650474203309,2.6467946271628575,2.523384340551452,2310144,0.7090880680829287,3.306441879272461
3.6099999999999994,4.183498038357587,3.0365019616424127,2.55,3.1764982043070833,1.9235017956929163,0.14668116357881655,2.5917962163686754,0.1714558224156,0.12190650474203309,2.625082880841843,2.558509551895508,2473984,0.704143962264061,3.0737510204315184
3.8999999999999995,4.344971909225739,3.4550280907742597,2.65,3.13425200051213,2.16574799948787,0.1345756973820394,2.5687168806791307,0.15229988051075358,0.11685151425332521,2.616677205822069,2.5207565555361926,2637824,1.1264290809631348,3.2255081653594972
4.16,4.623033476111609,3.696966523888391,2.59,3.092891638427206,2.0871083615727937,0.1345756973820394,2.5527036458253862,0.15229988051075358,0.11685151425332521,2.584246620842935,2.5211606708078373,2801664,1.263361132144928,3.5671637773513796
3.9199999999999995,4.336653333119993,3.5033466668800064,2.6599999999999997,3.1643808085167393,2.15561919148326,0.1345756973820394,2.5528887838125227,0.15229988051075358,0.11685151425332521,2.594255324202775,2.5115222434222706,2965504,0.9540494680404663,3.2634564638137817
3.8600000000000003,4.300908153700973,3.4190918462990285,2.54,3.0825863986500215,1.9974136013499786,0.1345756973820394,2.5569563090801237,0.15229988051075358,0.11685151425332521,2.59895399666134,2.5149586214989075,3129344,1.225604316708632,3.350393867492676
3.94,4.456139516022557,3.4238604839774425,2.82,3.2778209256903836,2.362179074309616,0.11616388865881547,2.5718646556138993,0.13691243539801665,0.09541534191961429,2.603073444161852,2.5406558670659467,3293184,1.7348460525274276,3.4160993099212646
4.2299999999999995,4.749711458407451,3.710288541592548,2.8,3.33103672189407,2.2689632781059297,0.11616388865881547,2.543965619802475,0.13691243539801665,0.09541534191961429,2.582597326437299,2.5053339131676515,3457024,1.7053310871124268,3.668093681335449
4.109999999999999,4.784462749156689,3.4355372508433097,2.5200000000000005,3.166219776856141,1.8737802231438598,0.11616388865881547,2.519335889816284,0.13691243539801665,0.09541534191961429,2.5614025539101672,2.477269225722401,3620864,1.6544133380055428,3.6076872825622557
4.109999999999999,4.5842362280551745,3.6357637719448244,2.7199999999999998,3.1484857057125706,2.291514294287429,0.11405562920312047,2.5330670356750487,0.13619845278321888,0.09191280562302208,2.5830919321773447,2.4830421391727526,3784704,2.0061271488666534,3.6415966749191284
4.22,5.046801064343775,3.3931989356562244,2.68,3.1528636167014756,2.2071363832985247,0.11405562920312047,2.542560836672783,0.13619845278321888,0.09191280562302208,2.577954148693137,2.507167524652429,3948544,2.0031449496746063,3.6869175672531127
4.4799999999999995,5.082992537267253,3.877007462732746,2.97,3.588142378421024,2.3518576215789766,0.11405562920312047,2.5505834817886353,0.13619845278321888,0.09191280562302208,2.600096325501599,2.5010706380756713,4112384,2.085659885406494,3.917203903198242
4.340000000000001,4.745462698654267,3.9345373013457348,2.8299999999999996,3.297011777153424,2.362988222846575,0.10547475154094925,2.5330076098442076,0.12029530848208084,0.09065419459981766,2.5640789974061167,2.5019362222822985,4276224,2.3356209993362427,3.855721926689148
4.68,5.284648658313238,4.075351341686761,3.0300000000000002,3.5477837386399846,2.512216261360016,0.10547475154094925,2.540511816740036,0.12029530848208084,0.09065419459981766,2.5832157561782187,2.4978078773018533,4440064,2.4190818428993226,4.181559491157532
4.909999999999999,5.4567174773134655,4.363282522686533,2.79,3.470367547726962,2.109632452273038,0.10547475154094925,2.541510355472565,0.12029530848208084,0.09065419459981766,2.5778364901713657,2.505184220773764,4603904,2.436825704574585,4.3880366563796995
5.05,5.6,4.5,2.6499999999999995,3.245399025864167,2.0546009741358318,0.09904229160630215,2.5083275586366653,0.11028064027222,0.08780394294038431,2.558566717918097,2.458088399355234,4767744,3.0030279636383055,4.593367099761963
4.83,5.332095608425328,4.327904391574672,2.9099999999999997,3.1724880949681333,2.647511905031866,0.09904229160630215,2.484657457470894,0.11028064027222,0.08780394294038431,2.5488534012775816,2.4204615136642063,4931584,2.666618537902832,4.396164584159851
5.07,5.562036584005702,4.577963415994299,2.87,3.2469615364994153,2.493038463500585,0.09904229160630215,2.4899724632501603,0.11028064027222,0.08780394294038431,2.533344263883803,2.4466006626165178,5095424,2.814712417125702,4.578798174858093
5.08,5.689590026165127,4.470409973834873,2.68,3.267877538267963,2.0921224617320373,0.09489239686347914,2.4951771676540373,0.10535681314741592,0.08442798057954236,2.537652049028151,2.4527022862799237,5259264,3.12645423412323,4.60691192150116
5.000000000000001,5.756306816047562,4.243693183952439,2.9400000000000004,3.3943126676640225,2.4856873323359783,0.09489239686347914,2.479357895255089,0.10535681314741592,0.08442798057954236,2.508635683377809,2.450080107132369,5423104,2.8681706190109253,4.53154501914978
5.569999999999999,6.314378935757857,4.825621064242142,2.9800000000000004,3.4633218389437834,2.4966781610562174,0.09489239686347914,2.4904466956853866,0.10535681314741592,0.08442798057954236,2.529212736367144,2.451680655003629,5586944,3.2617798805236817,5.047973918914795
5.42,6.092011904656458,4.747988095343542,2.8,3.171483512420134,2.4285164875798655,0.09489239686347914,2.463024801015854,0.10535681314741592,0.08442798057954236,2.547849700757206,2.378199901274502,5750784,3.176615762710571,4.960107660293579
5.66,6.120868744872117,5.199131255127884,2.87,3.3348655719667786,2.4051344280332216,0.09817684737955823,2.467638593912125,0.11325882567388693,0.08309486908522953,2.5288985288045356,2.406378659019714,5914624,3.8149964809417725,5.161188077926636
5.49,6.04937465083788,4.930625349162121,2.8,3.3949789912257406,2.205021008774259,0.09817684737955823,2.4776330322027205,0.11325882567388693,0.08309486908522953,2.524623752165031,2.4306423122404097,6078464,3.4874496459960938,5.047401428222656
5.31,5.72097445176069,4.899025548239309,2.6500000000000004,3.0724926034855526,2.227507396514448,0.09817684737955823,2.45661256313324,0.11325882567388693,0.08309486908522953,2.508076210960815,2.4051489153056647,6242304,3.353164863586426,4.870185708999633
5.529999999999999,6.196408283261845,4.863591716738154,2.7500000000000004,3.3352349955359815,2.1647650044640194,0.09093858556355422,2.4611719876527784,0.10229116989070217,0.07958600123640627,2.5109558471250177,2.411388128180539,6406144,3.9045766830444335,5.083778929710388
5.76,6.175210789840534,5.344789210159465,2.99,3.4404442251822087,2.5395557748177917,0.09093858556355422,2.4501105546951294,0.10229116989070217,0.07958600123640627,2.4950076869187092,2.4052134224715496,6569984,3.7527945041656494,5.244911146163941
5.79,6.308555686498567,5.2714443135014335,2.84,3.4469596362197406,2.233040363780259,0.09093858556355422,2.4389264464378355,0.10229116989070217,0.07958600123640627,2.493353884597682,2.384499008277989,6733824,4.0559011697769165,5.3694703578948975
5.83,6.286179789118282,5.373820210881719,2.88,3.3735585071701224,2.3864414928298774,0.09606938855063799,2.440292719006538,0.11317951970333814,0.07895925739793783,2.509596538699274,2.3709888993138026,6897664,4.389941716194153,5.351617097854614
5.82,6.397581163127747,5.242418836872254,2.86,3.3643808085167395,2.3556191914832603,0.09606938855063799,2.4106536000967025,0.11317951970333814,0.07895925739793783,2.446208062439867,2.375099137753538,7061504,4.227687168121338,5.339144897460938
5.95,6.68109506905737,5.218904930942631,2.92,3.629647799968407,2.210352200031593,0.09606938855063799,2.423720583319664,0.11317951970333814,0.07895925739793783,2.48245434711031,2.364986819529018,7225344,4.3661634683609005,5.4895318984985355
5.61,6.1128916384272065,5.107108361572794,2.88,3.3715282290977804,2.3884717709022194,0.09605232767391711,2.4191581934690474,0.11424147284552255,0.07786318250231167,2.479680415453107,2.3586359714849876,7389184,4.2718424797058105,5.1522462368011475
5.83,6.556704891960966,5.103295108039034,2.86,3.218329457343378,2.5016705426566217,0.09605232767391711,2.402528503537178,0.11424147284552255,0.07786318250231167,2.4912379024394378,2.313819104634918,7553024,4.265322184562683,5.35144681930542
6.050000000000001,6.636941223633168,5.463058776366833,3.04,3.507332857821917,2.572667142178083,0.09605232767391711,2.3675624281167984,0.11424147284552255,0.07786318250231167,2.4363476624431173,2.2987771937904795,7716864,4.591322612762451,5.597491788864136
5.92,6.521331855134916,5.318668144865084,2.98,3.4245222154178574,2.5354777845821426,0.09882824729464135,2.3904162764549257,0.12689464318354024,0.07076185140574245,2.4818741861362823,2.298958366773569,7880704,4.877041006088257,5.5248922348022464
5.680000000000001,6.017045990927055,5.342954009072947,3.04,3.4120215047547657,2.6679784952452343,0.09882824729464135,2.4038969546556475,0.12689464318354024,0.07076185140574245,2.493211070076389,2.3145828392349057,8044544,4.577874994277954,5.234424066543579
6.21,6.590657326213486,5.829342673786514,3.06,3.589528091794949,2.530471908205051,0.09882824729464135,2.376807075738907,0.12689464318354024,0.07076185140574245,2.4392744945720324,2.3143396569057817,8208384,4.8428737878799435,5.748503255844116
6.290000000000001,6.88573484034426,5.694265159655742,2.98,3.4591659420284375,2.5008340579715624,0.09882824729464135,2.3882767111063004,0.12689464318354024,0.07076185140574245,2.48342889369142,2.2931245285211808,8372224,4.920694804191589,5.879865741729736
6.27,6.832227711874824,5.707772288125176,3.14,3.4782306905057556,2.8017693094942446,0.09815008143372307,2.3823835641145705,0.123243042500668,0.07305712036677814,2.4393399735657533,2.325427154663388,8536064,4.99700620174408,5.827753782272339
6.09,6.557867502611583,5.622132497388416,2.9400000000000004,3.426209831245729,2.4537901687542716,0.09815008143372307,2.399630719423294,0.123243042500668,0.07305712036677814,2.451691769959038,2.34756966888755,8699904,4.9418309211730955,5.626938819885254
6.590000000000001,7.260000000000001,5.920000000000001,3.25,3.7,2.8,0.09815008143372307,2.363937994837761,0.123243042500668,0.07305712036677814,2.4094729199448506,2.3184030697306715,8863744,5.3991223812103275,6.171678590774536
6.5600000000000005,6.982374241638858,6.137625758361143,3.1700000000000004,3.672095608425328,2.6679043915746727,0.09107942622727447,2.3674391210079193,0.10688517181680486,0.07527368063774408,2.4142512653832964,2.3206269766325422,9027584,5.304301977157593,6.0338959217071535
6.3100000000000005,6.9991298861608024,5.6208701138391985,3.02,3.393630833845388,2.646369166154612,0.09107942622727447,2.4047174900770187,0.10688517181680486,0.07527368063774408,2.4729808741829173,2.33645410597112,9191424,5.346971416473389,5.8763566493988035
6.56,7.208382603097893,5.911617396902106,3.29,3.9570082458260916,2.6229917541739085,0.09107942622727447,2.359260031580925,0.10688517181680486,0.07527368063774408,2.417713878993278,2.3008061841685716,9355264,5.286530447006226,6.0998321056365965
6.62,6.98823905279044,6.2517609472095605,3.3,3.6999999999999997,2.9,0.08781814446729252,2.3578993171453475,0.10191679156017187,0.07371949737441318,2.42814769272469,2.287650941566005,9519104,5.659422063827515,6.1808939456939695
6.7299999999999995,7.22,6.239999999999999,3.2600000000000002,3.8260388679233963,2.693961132076604,0.08781814446729252,2.3615552932024,0.10191679156017187,0.07371949737441318,2.4166118579531632,2.306498728451637,9682944,5.573058652877807,6.312845182418823
6.669999999999999,7.3628924880527995,5.977107511947199,3.2600000000000002,3.8382732917920386,2.681726708207962,0.08781814446729252,2.37451947927475,0.10191679156017187,0.07371949737441318,2.438819628361232,2.310219330188268,9846784,5.53798246383667,6.24481954574585
6.5699999999999985,7.249779375974292,5.890220624025705,3.4,4.076756972627545,2.7232430273724546,0.07851593559700064,2.3369012236595155,0.09329118969058355,0.06374068150341773,2.407543184274621,2.26625926304441,10010624,5.653748941421509,6.145405673980713
6.710000000000001,7.464254598925324,5.955745401074678,3.2700000000000005,3.721774279923061,2.81822572007694,0.07851593559700064,2.3349064230918883,0.09329118969058355,0.06374068150341773,2.4173080716070987,2.252504774576678,10174464,5.673511219024658,6.330640459060669
6.74,7.286260011349906,6.193739988650094,3.2999999999999994,3.8422176684690377,2.757782331530961,0.07851593559700064,2.3637268096208572,0.09329118969058355,0.06374068150341773,2.419997042659027,2.3074565765826875,10338304,5.810058212280273,6.313752746582031
6.74,7.267636238330917,6.212363761669083,3.45,4.014358042380898,2.885641957619102,0.07554390550400589,2.335028973221779,0.09411196509006581,0.05697584591794596,2.397044234458851,2.273013711984707,10502144,5.976175117492676,6.347907161712646
6.74,7.267636238330917,6.212363761669083,3.15,3.584165866921848,2.7158341330781517,0.07554390550400589,2.3419521152973175,0.09411196509006581,0.05697584591794596,2.39336085170785,2.290543378886785,10665984,5.828471517562866,6.335173892974853
6.9,7.465685424949238,6.334314575050763,3.3200000000000003,3.7484857057125716,2.891514294287429,0.07554390550400589,2.3295771688222886,0.09411196509006581,0.05697584591794596,2.4045707724107914,2.254583565233786,10829824,6.055260372161865,6.524992227554321
6.74,7.2137087712930805,6.26629122870692,3.38,4.121350119714025,2.6386498802859744,0.07554390550400589,2.3226256251335142,0.09411196509006581,0.05697584591794596,2.3839389730780804,2.261312277188948,10993664,5.969018793106079,6.373559141159058
6.95,7.448497743224581,6.451502256775419,3.2700000000000005,3.6165544690232694,2.9234455309767315,0.07948489422789887,2.335436999797821,0.10447907208071334,0.05449071637508439,2.406132720518109,2.264741279077533,11157504,6.156612157821655,6.554367733001709
6.9799999999999995,7.442168800331653,6.517831199668346,3.0800000000000005,3.5108131845707606,2.6491868154292404,0.07948489422789887,2.337889102101326,0.10447907208071334,0.05449071637508439,2.390400010822565,2.285378193380087,11321344,6.261041355133057,6.574465656280518
6.69,7.062692903071685,6.317307096928316,3.3600000000000003,3.8876362383309173,2.8323637616690833,0.07948489422789887,2.3186414182186126,0.10447907208071334,0.05449071637508439,2.3907826531572955,2.2465001832799296,11485184,5.830396366119385,6.308382511138916
7.07,7.547598157450382,6.592401842549618,3.2,3.647213595499958,2.7527864045000423,0.07786712113880415,2.308872678875923,0.09662118724208679,0.05911305503552151,2.3591736017663525,2.2585717559854936,11649024,6.195744037628174,6.673882055282593
7.039999999999999,7.478634243989225,6.6013657560107735,3.05,3.5642956348249513,2.5357043651750484,0.07786712113880415,2.3053715765476226,0.09662118724208679,0.05911305503552151,2.3961769719377357,2.2145661811575095,11812864,6.497468614578247,6.6648597240448
6.99,7.466340214552583,6.513659785447418,3.1799999999999997,3.5315679166249385,2.828432083375061,0.07786712113880415,2.315028393268585,0.09662118724208679,0.05911305503552151,2.3712286686369106,2.2588281179002596,11976704,6.137403583526611,6.567901611328125
7.119999999999999,7.588614980554398,6.6513850194456,3.5200000000000005,3.964522215417858,3.075477784582143,0.07862211867175588,2.328081765770912,0.10187722383875332,0.055367013504758436,2.422148520496097,2.2340150110457273,12140544,6.5849066257476805,6.701003742218018
7.1,7.573286382647969,6.6267136173520305,3.3299999999999996,3.971950153828161,2.6880498461718383,0.07862211867175588,2.280379909276962,0.10187722383875332,0.055367013504758436,2.378737955477752,2.182021863076172,12304384,6.517136955261231,6.715986824035644
7.109999999999999,7.600815647672321,6.619184352327678,3.6400000000000006,4.223438085832593,3.056561914167408,0.07862211867175588,2.310640496015549,0.10187722383875332,0.055367013504758436,2.387999092279315,2.2332818997517827,12468224,6.319423246383667,6.70312352180481
7.019999999999999,7.409358446678635,6.630641553321363,3.3299999999999996,3.943269924258478,2.716730075741521,0.07560553424483812,2.2584919735789297,0.09719098260722453,0.054020085882451725,2.367042166601591,2.1499417805562686,12632064,6.407759046554565,6.631319522857666
7.140000000000001,7.9696987405076625,6.310301259492339,3.0300000000000002,3.604543296888929,2.4554567031110714,0.07560553424483812,2.3052961438894273,0.09719098260722453,0.054020085882451725,2.356011464080628,2.2545808236982268,12795904,6.464916324615478,6.7141119003295895
7.279999999999999,7.80306787322488,6.756932126775118,3.4699999999999998,3.9720956084253274,2.967904391574672,0.07560553424483812,2.2913914531469346,0.09719098260722453,0.054020085882451725,2.368931892249463,2.213851014044406,12959744,6.549455547332764,6.864747381210327
7.3,7.865685424949238,6.734314575050762,3.3000000000000007,3.6974921382870365,2.902507861712965,0.07786993796966157,2.2847993463277816,0.09467107917455933,0.06106879676476382,2.3488615185333037,2.2207371741222595,13123584,6.582796478271485,6.84325680732727
7.389999999999999,7.754554522671163,7.025445477328835,3.6699999999999995,4.079999999999999,3.2599999999999993,0.07786993796966157,2.290007898211479,0.09467107917455933,0.06106879676476382,2.33767740232823,2.242338394094728,13287424,6.721836900711059,6.972437620162964
7.589999999999999,7.996078810084938,7.18392118991506,3.3200000000000003,3.7366533331199934,2.903346666880007,0.07786993796966157,2.312172296643257,0.09467107917455933,0.06106879676476382,2.3949888645516677,2.229355728734846,13451264,6.956147861480713,7.197951555252075
7.299999999999999,7.823450093132095,6.776549906867903,3.6800000000000006,4.028711915483255,3.3312880845167467,0.07786993796966157,2.2777140885591507,0.09467107917455933,0.06106879676476382,2.381006806215723,2.1744213709025786,13615104,6.64855055809021,6.888380241394043
7.33,7.874150714416512,6.785849285583488,3.4299999999999997,3.705862284482674,3.1541377155173254,0.07353648576977104,2.2848975628614427,0.09422118231564089,0.052851789223901185,2.3678397253555015,2.201955400367384,13778944,6.881170701980591,6.971449518203736
7.43,8.00454329688893,6.855456703111071,3.3900000000000006,3.9181098370604364,2.8618901629395648,0.07353648576977104,2.263398972153664,0.09422118231564089,0.052851789223901185,2.3404603859665882,2.1863375583407394,13942784,6.908633136749268,7.041171598434448
7.360000000000001,8.063135833249879,6.656864166750124,3.79,4.390749531835024,3.1892504681649765,0.07353648576977104,2.305567154288292,0.09422118231564089,0.052851789223901185,2.3721443509300277,2.238989957646556,14106624,6.755651760101318,6.964557456970215
7.5,8.119677335393186,6.880322664606814,3.13,3.67230987451825,2.5876901254817497,0.07174541796745029,2.2768245726823806,0.08692366998994458,0.056567165944956005,2.374782316984669,2.1788668283800923,14270464,7.194048547744751,7.103251838684082
7.38,7.977996655509042,6.782003344490958,3.3600000000000003,3.6639736830714136,3.056026316928587,0.07174541796745029,2.2713463842868804,0.08692366998994458,0.056567165944956005,2.3317775118853743,2.2109152566883865,14434304,6.976787281036377,6.972673225402832
7.609999999999999,8.049203825119955,7.170796174880045,3.7399999999999998,4.147921561087422,3.332078438912577,0.07174541796745029,2.29319027364254,0.08692366998994458,0.056567165944956005,2.362255582658729,2.2241249646263506,14598144,7.082079696655273,7.173850107192993
7.45,7.84560080889705,7.05439919110295,3.66,4.213534100123922,3.106465899876078,0.07614868153716302,2.3007187604904176,0.09329562004381609,0.05900174303050995,2.3502721298544054,2.2511653911264298,14761984,7.059168148040771,7.052391052246094
7.4799999999999995,7.889389789809174,7.070610210190825,3.66,4.05293765408777,3.26706234591223,0.07614868153716302,2.282556250691414,0.09329562004381609,0.05900174303050995,2.387675502692622,2.177436998690206,14925824,6.998858404159546,7.079771327972412
7.489999999999999,8.189213844256534,6.790786155743466,3.35,3.7910215414239987,2.9089784585760015,0.07614868153716302,2.311122766137123,0.09329562004381609,0.05900174303050995,2.3949318306726313,2.227313701601615,15089664,6.970990896224976,7.054059839248657
7.68,8.108485705712571,7.251514294287428,3.45,3.9963515351859096,2.903648464814091,0.07007152293516629,2.2525433599948883,0.08193094415530389,0.058212101715028684,2.354746608879843,2.1503401111099336,15253504,7.319063997268676,7.272064256668091
7.529999999999999,8.092227711874823,6.967772288125175,3.3299999999999996,3.918302643203309,2.7416973567966902,0.07007152293516629,2.2885251551866532,0.08193094415530389,0.058212101715028684,2.3499019820840283,2.227148328289278,15417344,7.213784074783325,7.158389949798584
7.629999999999998,8.246522505671933,7.013477494328064,3.5300000000000002,3.9795553358597804,3.08044466414022,0.07007152293516629,2.271914604306221,0.08193094415530389,0.058212101715028684,2.361502830502322,2.18232637811012,15581184,7.106040668487549,7.249884700775146
7.68,8.201152568831814,7.1588474311681844,3.55,4.070096144957834,3.029903855042166,0.07005406218872562,2.302226868271828,0.08065718425993039,0.05945094011752084,2.372651229019674,2.2318025075239816,15745024,7.340419006347656,7.299413681030273
7.6,8.177927331071995,7.022072668928004,3.5900000000000007,4.127494186015069,3.0525058139849333,0.07005406218872562,2.276360756158829,0.08065718425993039,0.05945094011752084,2.3454653660833227,2.207256146234335,15908864,7.280390310287475,7.221381616592407
7.760000000000001,8.177612260356423,7.342387739643579,3.3899999999999997,3.844862616621766,2.9351373833782333,0.07005406218872562,2.2942961394786834,0.08065718425993039,0.05945094011752084,2.360917005874099,2.2276752730832676,16072704,7.340574407577515,7.334150743484497
7.83,8.353545604508337,7.306454395491663,3.63,3.9736568055487913,3.2863431944512085,0.07005406218872562,2.2702313542366026,0.08065718425993039,0.05945094011752084,2.3582497912452736,2.1822129172279316,16236544,7.39460711479187,7.451987218856812
7.749999999999998,8.204422710700069,7.295577289299928,3.4200000000000004,4.026300255648965,2.8136997443510356,0.06915492052890046,2.2624102607369423,0.08021460289863573,0.058095238159165195,2.3939520796088756,2.130868441865009,16400384,7.383563423156739,7.386010408401489
8.18,8.59904653679514,7.760953463204861,3.7199999999999998,4.248772162656091,3.1912278373439085,0.06915492052890046,2.28641899228096,0.08021460289863573,0.058095238159165195,2.3610814843520407,2.211756500209879,16564224,7.614567708969116,7.745422601699829
8.129999999999999,8.44,7.8199999999999985,3.7800000000000002,4.297300686255103,3.2626993137448976,0.06915492052890046,2.2669289350509643,0.08021460289863573,0.058095238159165195,2.3489797441275724,2.184878125974356,16728064,7.482352352142334,7.66852388381958
7.709999999999999,8.088021163428715,7.331978836571283,3.7399999999999998,4.140499687890015,3.339500312109984,0.06526133132777377,2.2831788688898085,0.07501395829888713,0.05550870435666042,2.3965368337024393,2.1698209040771776,16891904,7.457323026657105,7.353323030471802
8.0,8.664830805543787,7.335169194456213,3.5200000000000005,4.02950956811428,3.010490431885721,0.06526133132777377,2.268790364265442,0.07501395829888713,0.05550870435666042,2.33894837368781,2.198632354843074,17055744,7.618426847457886,7.623265075683594
7.890000000000001,8.097123151772081,7.682876848227921,3.54,4.093534100123922,2.9864658998760785,0.06526133132777377,2.257558074593544,0.07501395829888713,0.05550870435666042,2.3447847134415745,2.170331435745514,17219584,7.527476787567139,7.510145759582519
8.0,8.260768096208105,7.739231903791894,3.6800000000000006,4.308967407740656,3.0510325922593453,0.06616443626360058,2.264609360694885,0.07673021203528599,0.05559866049191517,2.3571848276972207,2.1720338936925496,17383424,7.575791358947754,7.601582765579224
8.07,8.543392015141785,7.596607984858215,3.3500000000000005,3.5609502310972903,3.139049768902711,0.06616443626360058,2.229988470673561,0.07673021203528599,0.05559866049191517,2.3321608300953995,2.1278161112517227,17547264,7.611018419265747,7.636909770965576
8.22,8.650813184570762,7.7891868154292405,3.66,4.067921561087423,3.2520784389125774,0.06616443626360058,2.2609772980213165,0.07673021203528599,0.05559866049191517,2.3542960048238464,2.1676585912187867,17711104,7.639034795761108,7.814892578125
8.190000000000001,8.46,7.920000000000001,3.9200000000000004,4.413558507170123,3.426441492829878,0.06475723750086498,2.2508624643087387,0.07786621461071092,0.05164826039101906,2.3301595134877946,2.171565415129683,17874944,7.648355293273926,7.716469812393188
8.11,8.58,7.64,3.750000000000001,4.238364617882992,3.2616353821170097,0.06475723750086498,2.2731562554836273,0.07786621461071092,0.05164826039101906,2.3971931082164017,2.149119402750853,18038784,7.630140972137451,7.719670677185059
7.960000000000001,8.365462698654266,7.554537301345735,3.66,4.178073353879545,3.1419266461204556,0.06475723750086498,2.282655230164528,0.07786621461071092,0.05164826039101906,2.373380637368553,2.191929822960503,18202624,7.446796083450318,7.542467260360718
8.190000000000001,8.50128764832547,7.878712351674533,3.81,3.9857839583124695,3.6342160416875307,0.06261014739369647,2.2934414714574816,0.0721141610262612,0.05310613376113174,2.3867451402039452,2.200137802711018,18366464,7.8091418743133545,7.7674417972564695
8.08,8.354954541697351,7.80504545830265,3.54,3.9763484845854284,3.1036515154145716,0.06261014739369647,2.2804299175739287,0.0721141610262612,0.05310613376113174,2.334041958666922,2.2268178764809354,18530304,7.6696309566497805,7.6844133853912355
8.08,8.53563142999578,7.624368570004219,3.4299999999999997,4.025063021872473,2.834936978127526,0.06261014739369647,2.253313684463501,0.0721141610262612,0.05310613376113174,2.3285950062515597,2.178032362675442,18694144,7.729804229736328,7.703812217712402
8.209999999999999,8.548969025133564,7.871030974866433,3.35,3.8524937810560447,2.8475062189439555,0.06261014739369647,2.243345332145691,0.0721141610262612,0.05310613376113174,2.306789030547984,2.1799016337433983,18857984,7.778019094467163,7.83734622001648
8.080000000000002,8.479499687108765,7.680500312891239,3.62,3.93559467676119,3.3044053232388104,0.0608482477538686,2.2022956907749176,0.07105055314920977,0.050645942358527436,2.3063400867493553,2.09825129480048,19021824,7.733940124511719,7.728203296661377
8.190000000000001,8.54623026261114,7.833769737388864,3.4599999999999995,4.097495098020369,2.8225049019796304,0.0608482477538686,2.254305326938629,0.07105055314920977,0.050645942358527436,2.3360101177177395,2.1726005361595186,19185664,7.78584041595459,7.81567792892456
8.309999999999999,8.82273774973177,7.797262250268228,3.53,3.8526453160980334,3.207354683901966,0.0608482477538686,2.224372911453247,0.07105055314920977,0.050645942358527436,2.3238573990438396,2.124888423862654,19349504,7.889321422576904,7.947103023529053
8.26,8.662988833592198,7.857011166407802,3.6300000000000003,4.1260846701924985,3.1339153298075018,0.06040506236919228,2.2175008952617645,0.0727880586900781,0.04802206604830648,2.32423747165146,2.110764318872069,19513344,7.948467350006103,7.893352270126343
8.239999999999998,8.754198405287296,7.725801594712701,3.3999999999999995,3.7549647869859766,3.0450352130140224,0.06040506236919228,2.2162016153335573,0.0727880586900781,0.04802206604830648,2.309996543264477,2.1224066874026377,19677184,7.8268763542175295,7.889654636383057
8.23,8.52,7.94,3.7000000000000006,4.131277173056957,3.268722826943044,0.06040506236919228,2.246307706832886,0.0727880586900781,0.04802206604830648,2.3306127569828945,2.162002656682877,19841024,7.815906620025634,7.87194972038269
8.28,8.58265491900843,7.977345080991569,3.9299999999999997,4.573506021727846,3.286493978272153,0.061454638260927605,2.2021401703357695,0.06927040876693512,0.05363886775492009,2.2578826295759375,2.1463977110956014,20004864,7.890017938613892,7.889208030700684
8.22,8.72754310161798,7.71245689838202,3.4799999999999995,3.8918252056394795,3.0681747943605195,0.061454638260927605,2.194481763243675,0.06927040876693512,0.05363886775492009,2.270373839025528,2.118589687461822,20168704,7.820536708831787,7.874165487289429
8.18,8.667442304278158,7.692557695721842,3.69,4.054554522671164,3.325445477328836,0.061454638260927605,2.224525210261345,0.06927040876693512,0.05363886775492009,2.295336866240504,2.153713554282186,20332544,7.865496683120727,7.83899154663086
8.44,9.006038867923396,7.8739611320766025,3.78,4.092409987036266,3.4675900129637336,0.06252352236585847,2.2013549715280534,0.076228195397266,0.048818849334450944,2.2923107580716353,2.1103991849844714,20496384,8.001275110244752,8.08124656677246
7.970000000000001,8.410567815438215,7.529432184561787,3.4899999999999998,3.9746648326421052,3.0053351673578943,0.06252352236585847,2.2000872671604155,0.076228195397266,0.048818849334450944,2.2933002637930193,2.1068742705278116,20660224,7.700544977188111,7.64633092880249
8.15,8.508468966578699,7.791531033421302,3.65,4.327126280689208,2.972873719310792,0.06252352236585847,2.1771928682923316,0.076228195397266,0.048818849334450944,2.295925671139814,2.0584600654448493,20824064,7.814236497879028,7.803864145278931
8.319999999999997,8.698945906429925,7.941054093570068,3.54,4.088087584241789,2.991912415758211,0.06025369740219868,2.1799842715263367,0.07740229264776854,0.04310510215662881,2.2935244941266864,2.066444048925987,20987904,8.05451979637146,7.977986097335815
8.34,8.612763633939716,8.067236366060284,3.839999999999999,4.354198405287296,3.3258015947127015,0.06025369740219868,2.223868116736412,0.07740229264776854,0.04310510215662881,2.2852700656357747,2.1624661678370494,21151744,7.994040679931641,7.9614019870758055
8.190000000000001,8.633734154646676,7.746265845353325,3.6700000000000004,4.193545604508337,3.1464543954916637,0.06025369740219868,2.181330847740173,0.07740229264776854,0.04310510215662881,2.268774354762113,2.0938873407182332,21315584,7.856351470947265,7.842928123474121
8.399999999999999,8.809878030638382,7.990121969361614,3.6599999999999993,4.271882341631134,3.048117658368865,0.06025369740219868,2.181693857908249,0.07740229264776854,0.04310510215662881,2.278492570327772,2.084895145488726,21479424,7.898281908035278,8.03145227432251
8.280000000000001,8.554954541697352,8.00504545830265,3.63,4.032616442783948,3.227383557216052,0.05561794932587977,2.175502698123455,0.07326854923686721,0.037967349414892326,2.2594091360246833,2.0915962602222264,21643264,8.02512321472168,7.922326707839966
8.290000000000001,8.628969025133566,7.951030974866435,3.45,4.042030404624628,2.8579695953753728,0.05561794932587977,2.1702305927872656,0.07326854923686721,0.037967349414892326,2.2498026287474753,2.090658556827056,21807104,7.953960943222046,7.9330696105957035
8.38,8.87759421218499,7.882405787815012,3.5700000000000003,3.9676179070414213,3.1723820929585793,0.05561794932587977,2.18729253411293,0.07326854923686721,0.037967349414892326,2.2396044895883653,2.134980578637495,21970944,7.9724077701568605,8.020518779754639
8.41,8.835323406362734,7.984676593637265,3.9799999999999995,4.516283507111677,3.443716492888323,0.056821983031133484,2.155868984758854,0.07347175541234928,0.04017221064991769,2.2883702130607833,2.0233677564569246,22134784,8.040578937530517,8.064405584335328
8.35,8.748120584747888,7.951879415252112,4.029999999999999,4.586866231693033,3.4731337683069654,0.056821983031133484,2.137597864866257,0.07347175541234928,0.04017221064991769,2.224076503707453,2.051119226025061,22298624,8.018139314651489,8.008711814880371
8.6,9.060434577328854,8.139565422671145,3.72,4.106781592116275,3.333218407883726,0.056821983031133484,2.161903105676174,0.07347175541234928,0.04017221064991769,2.271595370696186,2.0522108406561625,22462464,8.200719833374023,8.237379598617554
8.64,9.030384425918863,8.249615574081139,3.6,4.07328638264797,3.126713617352031,0.05179595012668485,2.1723567306995393,0.06481664148559016,0.03877525876777954,2.2925795407553324,2.052133920643746,22626304,8.393871593475343,8.319449043273925
8.54,8.901109401705355,8.178890598294643,3.5099999999999993,4.086974869470065,2.9330251305299333,0.05179595012668485,2.1757984146475793,0.06481664148559016,0.03877525876777954,2.3116681426017625,2.039928686693396,22790144,8.208235025405884,8.193790483474732
8.67,9.025105618091294,8.314894381908706,3.4899999999999998,3.996853035898967,2.9831469641010324,0.05179595012668485,2.157420942187309,0.06481664148559016,0.03877525876777954,2.2910645065774755,2.023777377797143,22953984,8.266699314117432,8.301173543930053
8.569999999999999,8.922278299076169,8.217721700923828,3.6199999999999997,4.107442304278157,3.132557695721842,0.04944113757756076,2.1492463678121565,0.06578327687054776,0.03309899828457376,2.281606272404801,2.016886463219512,23117824,8.318225431442261,8.237828969955444
8.479999999999999,8.754954541697348,8.20504545830265,3.5,3.969041575982343,3.030958424017657,0.04944113757756076,2.109329190850258,0.06578327687054776,0.03309899828457376,2.211093654290142,2.007564727410374,23281664,8.238805103302003,8.145655727386474
8.399999999999997,8.734664010613628,8.065335989386366,3.5100000000000002,3.9735730794599706,3.04642692054003,0.04944113757756076,2.096493361890316,0.06578327687054776,0.03309899828457376,2.2322294812093246,1.9607572425713078,23445504,8.105080318450927,8.058902788162232
8.64,9.167636238330918,8.112363761669084,3.5100000000000002,3.9884349485562276,3.031565051443773,0.05104841038540585,2.1673488691449165,0.07000827235988921,0.032088548410922485,2.2644164448164243,2.0702812934734087,23609344,8.393673706054688,8.304360675811768
8.65,9.060487515035476,8.239512484964525,3.35,3.8383646178829913,2.861635382117009,0.05104841038540585,2.129666233062744,0.07000827235988921,0.032088548410922485,2.2454317805347106,2.0139006855907775,23773184,8.2996244430542,8.292405700683593
8.65,8.930178514522439,8.369821485477562,3.6399999999999997,4.191724568965348,3.088275431034651,0.05104841038540585,2.142067003250122,0.07000827235988921,0.032088548410922485,2.234313812150556,2.049820194349688,23937024,8.231575345993042,8.283967590332031
8.690000000000001,8.932693221990233,8.44730677800977,3.7399999999999998,4.192106182218293,3.287893817781707,0.05104841038540585,2.1443508580327033,0.07000827235988921,0.032088548410922485,2.262322937199035,2.0263787788663716,24100864,8.242455005645752,8.307067394256592
8.540000000000003,8.980908153700975,8.09909184629903,3.56,3.9629888335921977,3.1570111664078024,0.04929893313916855,2.1599953949451445,0.06544978082457382,0.03314808545376327,2.23720721993352,2.082783569956769,24264704,8.274933862686158,8.211879348754882
8.66,9.231314274283427,8.088685725716573,3.6700000000000004,3.9800000000000004,3.3600000000000003,0.04929893313916855,2.1682592898607256,0.06544978082457382,0.03314808545376327,2.293256042381288,2.043262537340163,24428544,8.408959579467773,8.31552267074585
8.719999999999999,9.121995024844834,8.318004975155164,3.85,4.288748219369606,3.411251780630394,0.04929893313916855,2.16602316647768,0.06544978082457382,0.03314808545376327,2.2780183037132855,2.0540280292420747,24592384,8.374771308898925,8.38058705329895
8.73,8.99851443164195,8.46148556835805,3.41,3.763411940941446,3.056588059058554,0.05005198940112189,2.1492276385426523,0.06546465378608377,0.03463932501616001,2.238980590674226,2.0594746864110784,24756224,8.371019649505616,8.368071699142456
8.65,8.985410196624969,8.314589803375032,3.4300000000000006,3.9630103188494576,2.8969896811505436,0.05005198940112189,2.134466451406479,0.06546465378608377,0.03463932501616001,2.2344046207710813,2.034528282041877,24920064,8.336586904525756,8.308658409118653


==> data/progress-heist-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.5,3.933589667773576,3.066410332226424,2.96,3.337359245282264,2.582640754717736,1.2861831655725837,2.7067445635795595,2.7738505161865192,-0.2014841850413518,2.7076153092864335,2.7058738178726855,16384,0.44261154532432556,2.521788763999939
3.4499999999999993,4.005427763079952,2.894572236920047,3.15,3.5653311931459037,2.734668806854096,0.13323525642044837,2.7014573574066163,0.19264857713714872,0.07382193570374801,2.708757751615212,2.6941569631980204,180224,1.1445764139294625,2.4567451238632203
3.34,3.8619195340279955,2.8180804659720042,3.29,3.681024295920343,2.898975704079657,0.13517430247738954,2.6946595400571822,0.1734094127222797,0.09693919223249939,2.7122716798047093,2.677047400309655,344064,1.7491238236427307,2.5046167254447935
3.31,3.671801050302511,2.948198949697489,2.8299999999999996,3.2199999999999998,2.4399999999999995,0.11177157482597973,2.6889762818813323,0.14539705160950234,0.0781460980424571,2.7111600976997545,2.66679246606291,507904,2.219098687171936,2.3604976654052736
3.6199999999999997,4.245779513886481,2.994220486113519,2.8600000000000003,3.221109401705356,2.4988905982946448,0.10740142960567026,2.6867631018161773,0.1460199827235516,0.06878287648778893,2.7070822937563443,2.66644390987601,671744,1.898835003376007,2.7041255712509153
2.9899999999999998,3.5085556864985668,2.471444313501433,2.85,3.4386425061104573,2.261357493889543,0.09473479180596764,2.6723699659109115,0.13437547220870832,0.05509411140322697,2.7028447314079633,2.6418952004138596,835584,2.4150479078292846,2.227461004257202
3.6199999999999997,4.082168800331654,3.157831199668346,2.8600000000000003,3.2183294573433785,2.501670542656622,0.08471483984030777,2.6804590970277786,0.11761644517450406,0.05181323450611148,2.700615889387022,2.6603023046685355,999424,2.544228506088257,2.650028681755066
3.13,3.552018956920184,2.707981043079816,2.6499999999999995,3.43390050389064,1.866099496109359,0.10022132964804761,2.682128870487213,0.1365130807660134,0.06392957853008183,2.693847673351191,2.670410067623235,1163264,2.2491557002067566,2.3414759039878845
3.6300000000000003,3.9794281041931234,3.2805718958068772,3.250000000000001,3.762347538297981,2.737652461702021,0.06244810107164078,2.672715353965759,0.07734396690561049,0.047552235237671076,2.6971429640133975,2.6482877439181207,1327104,2.6063180685043337,2.6742419958114625
3.62,4.267765389628066,2.972234610371934,2.95,3.4383646178829914,2.461635382117009,0.07916817390359931,2.659973141551018,0.11242356138998555,0.045912786417213074,2.701229284900442,2.618716998201594,1490944,2.801181960105896,2.755550944805145
3.5800000000000005,4.177996655509043,2.982003344490958,2.84,3.631454357496375,2.048545642503625,0.08773337928578251,2.6664346396923064,0.12103277135608695,0.05443398721547806,2.696842082044147,2.6360271973404656,1654784,2.6898858308792115,2.7228067755699157
3.9699999999999998,4.59617888817813,3.343821111821869,3.13,3.4765544690232693,2.7834455309767305,0.09451021500863127,2.6588727802038195,0.1233597637148171,0.06566066630244544,2.6869752402356153,2.6307703201720236,1818624,2.867612051963806,2.968351900577545
3.4899999999999998,3.9105948168962614,3.069405183103738,3.0700000000000003,3.7953275122315437,2.344672487768457,0.09119855372700832,2.643073949217796,0.12844222062855032,0.05395488682546632,2.68792665915283,2.598221239282762,1982464,2.756442356109619,2.620589017868042
3.38,4.00417946137309,2.7558205386269106,3.01,3.585239080730786,2.4347609192692135,0.08096362962387499,2.640154537558556,0.11507564396217487,0.046851615285575104,2.668174273953766,2.6121348011633456,2146304,2.7525342226028444,2.6092724084854124
3.7,4.2796550698475775,3.120344930152423,2.920000000000001,3.556867333123627,2.2831326668763747,0.07980471914634103,2.636562409996986,0.11177492524180313,0.04783451305087894,2.67471504208535,2.5984097779086226,2310144,2.9095544099807737,2.8411176443099975
3.5800000000000005,4.010813184570761,3.14918681542924,3.0,3.3714835124201343,2.6285164875798657,0.06328170432243492,2.629293751716614,0.08205179795945833,0.044511610685411505,2.664501622370122,2.594085881063106,2473984,2.8606473207473755,2.767805290222168
3.6100000000000003,4.075725240887801,3.1442747591121996,3.05,3.5484977432245803,2.5515022567754193,0.07565198873635379,2.6379192143678667,0.10715363618802576,0.04415034128468182,2.6711720497438427,2.6046663789918907,2637824,2.8684023141860964,2.823793923854828
3.7199999999999998,4.1461455150532505,3.2938544849467495,2.8299999999999996,3.330099990001999,2.329900009998,0.07539638550952071,2.643295818567276,0.10815835767910861,0.042634413339932814,2.6571390510593056,2.6294525860752462,2801664,2.899098253250122,2.8748210668563843
3.6499999999999995,4.226628129733539,3.0733718702664596,3.1100000000000003,3.608898787330657,2.6111012126693436,0.06384451756021,2.630185681581497,0.09255220171871054,0.03513683340170947,2.657807648723149,2.602563714439845,2965504,2.9604164600372314,2.8523894548416138
4.0,4.424264068711929,3.5757359312880714,2.86,3.323033476111609,2.396966523888391,0.053079077322035983,2.6121873766183854,0.07656834538643512,0.02958980925763685,2.6340691068173996,2.590305646419371,3129344,3.2589118003845217,3.2082048892974853
3.97,4.544543296888929,3.395456703111071,3.0,3.551361950083609,2.448638049916391,0.08360433930065478,2.6132914453744887,0.10905603627282717,0.058152642328482385,2.6377854435656496,2.5887974471833277,3293184,3.27351655960083,3.190006875991821
3.7700000000000005,4.295452186216786,3.2445478137832144,2.9,3.292428337406972,2.507571662593028,0.06983089614659543,2.5963940799236296,0.0890133441482816,0.050648448144909264,2.6341607814481347,2.5586273783991245,3457024,3.2728585958480836,3.0063918590545655
3.8099999999999996,4.6005061669588665,3.0194938330411327,2.9400000000000004,3.415815090134813,2.4641849098651876,0.06469402634538704,2.5996866136789323,0.08931121657634003,0.04007683611443404,2.6282980291486284,2.571075198209236,3620864,3.3682575821876526,3.115260112285614
4.15,4.628016736108685,3.6719832638913155,2.88,3.2693584466786354,2.4906415533213644,0.06598100592382247,2.6035637110471725,0.0922300229583444,0.039731988889300546,2.6410557991520953,2.5660716229422498,3784704,3.573069381713867,3.3978073596954346
3.9899999999999998,4.5218834458788875,3.4581165541211116,2.7800000000000002,3.164187454245971,2.3958125457540294,0.057778545236214965,2.587065091729164,0.07401599176178561,0.04154109871064433,2.6231573748766173,2.550972808581711,3948544,3.4713736534118653,3.2482198238372804
4.1899999999999995,4.551801050302511,3.8281989496974886,3.02,3.5334199061197373,2.5065800938802627,0.06118991235271094,2.58867546916008,0.09320018903744388,0.029179635667978,2.6209010175064797,2.55644992081368,4112384,3.6055609464645384,3.4829848766326905
4.13,4.57955533585978,3.6804446641402198,2.75,3.1353569773599537,2.3646430226400463,0.0654564071446657,2.6063501298427583,0.09207452835737774,0.03883828593195367,2.6327709799960037,2.579929279689513,4276224,3.613339400291443,3.4150405406951903
4.52,5.116322060635023,3.9236779393649766,3.1099999999999994,3.5842362280551745,2.6357637719448244,0.05977048383792856,2.600518697500229,0.07989248317695835,0.03964848449889877,2.6218104877587525,2.579226907241705,4440064,3.8243173360824585,3.788103985786438
4.55,5.042442890089805,4.057557109910195,2.9,3.4253570214625477,2.374642978537452,0.060890276101417784,2.590674689412117,0.0878471859996329,0.03393336620320267,2.618123592328775,2.563225786495459,4603904,4.045035982131958,3.860312294960022
4.459999999999999,4.870365690573663,4.049634309426335,2.7800000000000002,3.310659966456864,2.2493400335431364,0.07551779353525487,2.5904882550239563,0.09377186458341966,0.05726372248709008,2.611785050708346,2.5691914593395664,4767744,3.924697732925415,3.771025562286377
4.41,5.13034713853808,3.68965286146192,2.7300000000000004,3.0334798181098708,2.42652018189013,0.054094425193034076,2.5653873294591905,0.0722649785690673,0.03592387181700085,2.605819337740108,2.5249553211782727,4931584,3.9529229164123536,3.664548945426941
4.61,5.116853035898968,4.1031469641010325,3.0100000000000002,3.469238500128202,2.5507614998717987,0.05039430311881001,2.575647476315498,0.07395075526155492,0.026837850976065093,2.6030190459369424,2.548275906694054,5095424,4.095326066017151,3.9043635606765745
4.720000000000001,5.1886149805544,4.2513850194456015,2.9399999999999995,3.3379949748426476,2.5420050251573514,0.07131638254504649,2.54869444668293,0.09918948445259589,0.0434432806374971,2.5732849174382366,2.5241039759276234,5259264,4.114320874214172,4.032273578643799
4.58,5.110659966456864,4.049340033543136,3.0699999999999994,3.644543296888928,2.4954567031110706,0.06271770095918323,2.538132128119469,0.08284284486441638,0.042592557053950084,2.583728085545438,2.4925361706934996,5423104,4.062998366355896,3.918084216117859
4.570000000000001,4.9625557285278115,4.177444271472191,2.86,3.499061812346818,2.2209381876531817,0.06426090318709607,2.5499414205551147,0.08865939641299442,0.03986240996119773,2.5905294353750623,2.509353405735167,5586944,4.099011540412903,3.915610408782959
4.749999999999999,5.085410196624967,4.414589803375031,2.82,3.4044655678480984,2.2355344321519013,0.050177451292984156,2.538441923260689,0.076491358417808,0.02386354416816031,2.5659492824110024,2.5109345641103755,5750784,4.1035185098648075,4.011610674858093
4.76,5.341721582889959,4.17827841711004,2.96,3.7270723564306043,2.1929276435693956,0.0547368932748213,2.544843375682831,0.08021823966392008,0.029255546885722516,2.587714604527011,2.5019721468386504,5914624,4.352942228317261,4.154549479484558
4.69,5.479240140895026,3.9007598591049746,2.72,3.329590026165127,2.1104099738348734,0.05745640646200621,2.5341180980205538,0.08795303486056685,0.026959778063445565,2.575262401945138,2.4929737940959695,6078464,4.103012871742249,4.008178973197937
4.64,5.1483306010855525,4.131669398914447,2.6699999999999995,3.082431812546025,2.257568187453974,0.06157314963638777,2.5399829149246216,0.09263634917669776,0.03050995009607778,2.5803364156655895,2.4996294141836537,6242304,4.085498046875,4.03031096458435
4.720000000000001,5.461350119714027,3.978649880285975,2.8,3.1949683531626296,2.40503164683737,0.05314501477405422,2.543877497315407,0.07124004586818487,0.03504998367992357,2.586979429142695,2.5007755654881185,6406144,4.1903544664382935,4.028752660751342
4.67,5.10139309220246,4.23860690779754,3.08,3.810479294709987,2.349520705290013,0.053627207491081186,2.559680166840553,0.08254916305261446,0.02470525192954791,2.5952725603231652,2.524087773357941,6569984,4.064529657363892,4.0257140636444095
4.83,5.604661216274573,4.0553387837254276,2.6599999999999997,3.0346998799039038,2.2853001200960956,0.05435114454012359,2.553657296299934,0.07236915003840863,0.036333139041838554,2.597853406501504,2.509461186098364,6733824,4.453012847900391,4.228346133232117
5.119999999999999,5.790522184569608,4.449477815430391,2.8500000000000005,3.5906078584514214,2.1093921415485797,0.0610595259116962,2.541509711742401,0.09051828240889899,0.03160076941449341,2.576330182874739,2.506689240610063,6897664,4.39273157119751,4.346559023857116
5.1899999999999995,5.501287648325467,4.878712351674532,3.0500000000000003,3.554479930225178,2.5455200697748226,0.05546110941795629,2.552292412519455,0.08952507703193033,0.021397141803982257,2.5967738845239468,2.5078109405149633,7061504,4.4346795082092285,4.541142797470092
5.1499999999999995,5.623814309619285,4.676185690380714,3.01,3.3958756276314945,2.624124372368505,0.053380360151641014,2.5560607433319094,0.06868339539074952,0.0380773249125325,2.5951571470296577,2.516964339634161,7225344,4.648596262931823,4.438979148864746
5.180000000000001,5.708772162656092,4.651227837343909,2.7800000000000002,3.446033032213869,2.1139669677861317,0.048416142247151524,2.5478095799684524,0.06701710168823694,0.02981518280606611,2.592385288831139,2.5032338711057656,7389184,4.459694194793701,4.467626643180847
5.15,5.685256947642905,4.614743052357095,2.6799999999999997,3.257581163127746,2.1024188368722534,0.04778542401036243,2.529078021645546,0.07253945072152126,0.023031397299203598,2.569483869305914,2.488672173985178,7553024,4.704366850852966,4.530827045440674
5.0600000000000005,5.703739077577244,4.416260922422757,3.0,3.6,2.4,0.06416476219892496,2.5389257103204725,0.09117569516145961,0.03715382923639031,2.586585918956578,2.4912655016843672,7716864,4.780081748962402,4.472718834877014
5.33,5.756731765867038,4.9032682341329625,2.98,3.644529909033446,2.3154700909665538,0.05749233094975349,2.5430192053318024,0.07500553925432273,0.03997912264518426,2.5860070839898666,2.500031326673738,7880704,4.7698163986206055,4.652279472351074
5.3900000000000015,5.927494186015069,4.8525058139849335,2.9899999999999998,3.565239080730786,2.4147609192692134,0.05566647121449927,2.532593220472336,0.0796655487796946,0.03166739364930393,2.578165975943188,2.4870204650014838,8044544,4.830698227882385,4.768626093864441
5.38,5.7719183588453085,4.988081641154691,2.9999999999999996,3.513809303146605,2.486190696853394,0.04047280654776835,2.5383938193321227,0.06392050453968878,0.017025108555847924,2.578267698607519,2.4985199400567266,8208384,4.757350635528565,4.7753729820251465
5.55,6.133523778435806,4.966476221564194,2.94,3.4483306010855532,2.4316693989144467,0.05193087197840209,2.5125729590654373,0.06995144421765952,0.03391029973914467,2.5370179575529304,2.4881279605779443,8372224,5.209191560745239,4.96931095123291
5.5200000000000005,6.11126981996378,4.928730180036221,3.0700000000000003,3.722763356814704,2.4172366431852965,0.05195029373280702,2.5145682454109193,0.07010169980152763,0.03379888766408641,2.5550687268428494,2.474067763978989,8536064,5.005236053466797,4.921884274482727
5.36,5.897028863283902,4.822971136716099,3.0599999999999996,3.7645565981523412,2.355443401847658,0.05178331518545741,2.531432780623436,0.0683945063430578,0.03517212402785702,2.5634902650131783,2.4993752962336933,8699904,4.800058650970459,4.7487516641616825
5.819999999999999,6.196297754444535,5.443702245555464,3.0799999999999996,3.67464274989274,2.4853572501072594,0.049883542361203514,2.524717706441879,0.0702210088107708,0.029546075911636226,2.5675580851134034,2.4818773277703547,8863744,5.324039649963379,5.164524221420288
5.45,5.942442890089805,4.957557109910195,2.95,3.3112478373637693,2.588752162636231,0.04156722694169724,2.525792622566223,0.059978043413574385,0.023156410469820095,2.5605613411849073,2.491023903947539,9027584,4.866280364990234,4.84313554763794
5.510000000000001,5.967055795281058,5.052944204718943,2.9299999999999997,3.4360632371551993,2.4239367628448,0.05266685999231406,2.5189900517463686,0.06786934253853674,0.03746437744609138,2.5607284353413093,2.477251668151428,9191424,5.093439674377441,4.908778810501099
5.619999999999999,6.217996655509041,5.022003344490957,3.08,3.4893897898091746,2.6706102101908256,0.04090892178937789,2.4927279949188232,0.056101474867534265,0.025716368711221512,2.548100604772251,2.4373553850653953,9355264,5.417156791687011,5.139481735229492
5.79,6.116955654485436,5.463044345514564,3.0199999999999996,3.6095761189193465,2.4304238810806527,0.04778761650668453,2.5087049186229704,0.07028337710379892,0.025291855909570143,2.550417401894248,2.4669924353516928,9519104,5.2810663223266605,5.2341169834136965
5.92,6.427543101617981,5.412456898382019,3.1599999999999997,3.770245852095694,2.5497541479043053,0.044293717993423284,2.499880814552307,0.059049277004092314,0.029538158982754255,2.533650739850034,2.46611088925458,9682944,5.393646860122681,5.345214986801148
6.090000000000001,6.7087891401762,5.471210859823802,2.61,3.055982062419555,2.1640179375804447,0.040619526465889004,2.49797143638134,0.059598350215458666,0.021640702716319342,2.5379362878920046,2.4580065848706756,9846784,5.530001258850097,5.505560255050659
5.799999999999999,6.249444101084883,5.350555898915115,3.04,3.783236167042482,2.296763832957518,0.059049486520234465,2.4991951882839203,0.08340011775769685,0.03469885528277209,2.5270978768342105,2.47129249973363,10010624,5.338599729537964,5.219031953811646
6.02,6.453128156554154,5.586871843445845,2.9699999999999998,3.6527151675479312,2.2872848324520683,0.04463684225920582,2.4938582241535188,0.06586982562264396,0.023403858895767682,2.5427493827452157,2.444967065561822,10174464,5.55425443649292,5.450025415420532
5.92,6.450659966456864,5.389340033543136,2.98,3.450744091837593,2.509255908162407,0.03820800626417617,2.5015693992376327,0.05544853315440525,0.020967479373947096,2.5374841299455313,2.465654668529734,10338304,5.569932079315185,5.39612922668457
6.119999999999999,6.351516738055804,5.888483261944194,2.89,3.6521679604916493,2.127832039508351,0.04176177253248165,2.508170932531357,0.06261742707882248,0.020906117986140824,2.5542123299771866,2.462129535085527,10502144,5.493708276748658,5.528965759277344
6.07,6.617813836992094,5.522186163007906,3.0199999999999996,3.728237248385031,2.3117627516149684,0.04434794666012744,2.4691411763429643,0.06402332926666379,0.02467256405359108,2.5064303190451334,2.431852033640795,10665984,5.671371412277222,5.515900897979736
5.99,6.5200000000000005,5.46,3.1399999999999997,3.809626761711328,2.4703732382886714,0.03495340280933301,2.476178538799286,0.05621855201813103,0.01368825360053499,2.4986428209957094,2.4537142566028627,10829824,5.557176303863526,5.488634300231934
5.819999999999999,6.319599839871872,5.320400160128127,2.92,3.504465567848098,2.335534432151902,0.03276545706903557,2.4719236105680467,0.05309094758599478,0.012439966552076354,2.5032358640926593,2.440611357043434,10993664,5.419783687591552,5.316497278213501
6.180000000000001,6.846033032213869,5.513966967786132,2.99,3.4426588119102512,2.537341188089749,0.042030689038801874,2.4828641682863237,0.06360475219606473,0.020456625881539018,2.5207863635140852,2.444941973058562,11157504,5.816334438323975,5.711830186843872
6.21,6.682122865364515,5.737877134635485,3.2099999999999995,3.942734604068894,2.477265395931105,0.0366513090441003,2.494025060534477,0.0608978696281397,0.012404748460060903,2.524368651574798,2.4636814694941562,11321344,5.813781452178955,5.722078132629394
6.13,6.6904462507680815,5.569553749231918,3.04,3.611314274283428,2.468685725716572,0.035175415244884725,2.482270783185959,0.05635269048697285,0.013998140002796602,2.523828434890436,2.440713131481482,11485184,5.747059392929077,5.644853210449218
5.890000000000001,6.456480361530742,5.323519638469259,3.2599999999999993,3.87676575780437,2.6432342421956285,0.04742107925703744,2.461940902471542,0.06855950341727399,0.02628265509680089,2.4992747977819443,2.42460700716114,11649024,5.458396100997925,5.442509555816651
6.35,6.864295634824951,5.835704365175048,3.09,3.7849100661236674,2.3950899338763323,0.0336718605831265,2.4631127059459685,0.049602041472347536,0.017741679693905475,2.5092659360651948,2.4169594758267423,11812864,5.858329772949219,5.84245982170105
6.320000000000001,6.736653333119994,5.903346666880008,3.17,3.7913694553162394,2.5486305446837605,0.036166195286204975,2.4944368302822113,0.05357303565334658,0.018759354919063366,2.533366122825786,2.4555075377386366,11976704,5.866578197479248,5.79243574142456
6.459999999999999,7.053632883186232,5.866367116813766,3.18,3.841513416341649,2.518486583658351,0.037667316774604796,2.494996243715286,0.05614792939963074,0.019186704149578855,2.5254897948234065,2.464502692607166,12140544,5.889551019668579,5.984399747848511
6.3,7.012741187248218,5.587258812751782,3.0799999999999996,3.559165942028437,2.600834057971562,0.03191688052611421,2.48822577893734,0.04843506371278784,0.015398697339440572,2.531325347748822,2.4451262101258577,12304384,5.952283143997192,5.8199317932128904
6.58,7.077594212184989,6.082405787815011,3.0200000000000005,3.6078775382679633,2.4321224617320376,0.03729576142504807,2.4860520899295806,0.058156307599065094,0.01643521525103105,2.5282439092428453,2.443860270616316,12468224,6.163992595672608,6.116172552108765
6.369999999999999,6.7416180835212405,5.998381916478758,3.01,3.6799999999999997,2.34,0.02327918226364994,2.4574206709861754,0.03295746509645015,0.013600899430849729,2.5123290095006863,2.4025123324716646,12632064,5.9527794361114506,5.9031120300292965
6.6,7.181377674149945,6.018622325850054,3.44,4.06,2.82,0.03560510802781203,2.476945587992668,0.06100283436332789,0.01020738169229617,2.5287419171610046,2.4251492588243315,12795904,6.242396974563599,6.1245543479919435
6.860000000000001,7.451945943477951,6.268054056522051,3.16,3.734804314527997,2.5851956854720033,0.0308904924197122,2.4693740874528887,0.04993495925090445,0.011846025588519948,2.5164141230180914,2.422334051887686,12959744,6.305884552001953,6.364951419830322
6.68,7.291228271597445,6.068771728402554,3.0900000000000003,3.666974869470067,2.513025130529934,0.051108793739695055,2.4768778443336488,0.07020305248908128,0.03201453499030883,2.53463581766939,2.4191198709979074,13123584,6.179653072357178,6.201768207550049
6.510000000000001,7.234499827467199,5.785500172532802,3.31,3.858543526076099,2.761456473923901,0.027507666929159274,2.4625461637973785,0.04377243942759869,0.011242894430719859,2.5256825496587387,2.399409777936018,13287424,6.077996063232422,6.059345340728759
6.68,7.2125410782277735,6.147458921772226,3.3600000000000003,3.936541412215983,2.7834585877840174,0.034903825807850765,2.472954335808754,0.061593811131038505,0.008213840484663025,2.50764698487254,2.438261686744968,13451264,6.393896579742432,6.267154264450073
6.67,7.139148164229596,6.200851835770404,3.28,3.9966589146867566,2.563341085313243,0.027552382781868757,2.4766974061727525,0.04054221935929876,0.014562546204438757,2.5285560750830824,2.4248387372624225,13615104,6.261296129226684,6.239064455032349
6.489999999999999,7.065239080730786,5.914760919269213,3.28,4.000832851637604,2.5591671483623957,0.04974059054511594,2.4645318657159807,0.08161109949805179,0.017870081592180093,2.5197589258021194,2.409304805629842,13778944,6.125517082214356,6.064873600006104
6.9300000000000015,7.3927094120503725,6.4672905879496305,3.1599999999999997,3.9283749084919415,2.391625091508058,0.03767026979476209,2.463707023859024,0.06504293998144728,0.010297599608076895,2.4909386685623147,2.436475379155733,13942784,6.513633108139038,6.45148229598999
6.660000000000001,7.204426303552649,6.1155736964473535,3.2400000000000007,3.7200000000000006,2.7600000000000007,0.028581894485978355,2.4608750462532045,0.059008708120745934,-0.0018449191487892244,2.4920880637691556,2.4296620287372535,14106624,6.348579359054566,6.263513708114624
6.6,7.06475800154489,6.135241998455109,3.0799999999999996,3.7797142273814357,2.3802857726185636,0.030348486971342886,2.4505730479955674,0.0468621832105882,0.013834790732097573,2.479662924830378,2.421483171160757,14270464,6.251373195648194,6.219918346405029
6.92,7.448772162656091,6.391227837343909,3.1599999999999997,3.88,2.4399999999999995,0.0346963430056348,2.4763171494007112,0.04826621164649677,0.021126474364772836,2.5131520152408875,2.439482283560535,14434304,6.402428770065308,6.47131462097168
6.889999999999999,7.342658811910249,6.437341188089748,3.4,3.9796550698475777,2.820344930152422,0.029533007723512077,2.4463958710432054,0.04452971052917073,0.014536304917853427,2.487929555170444,2.4048621869159668,14598144,6.425780487060547,6.458194255828857
6.81,7.203573373083088,6.416426626916911,2.91,3.4207837115648854,2.399216288435115,0.026852842167136216,2.4691784232854843,0.04309822472689182,0.01060745960738061,2.503002362825711,2.4353544837452574,14761984,6.38948802947998,6.358514451980591
6.590000000000001,7.057867502611584,6.122132497388417,3.310000000000001,3.8088987873306577,2.811101212669344,0.03316026347456495,2.4434053629636763,0.05239697987204007,0.013923547077089836,2.48650042023669,2.4003103056906627,14925824,6.315331363677979,6.176773166656494
7.140000000000001,7.684426303552648,6.595573696447353,3.46,4.109923072370877,2.8100769276291233,0.028401237371144784,2.4435692340135575,0.0474034996125652,0.009398975129724367,2.487919176013023,2.399219292014092,15089664,6.719084405899048,6.691183423995971
7.080000000000001,7.5591659420284385,6.600834057971563,3.0300000000000002,3.588659108938537,2.4713408910614634,0.02299145470024081,2.447085049748421,0.036218306973421016,0.009764602427060605,2.5092531251722465,2.3849169743245953,15253504,6.719289636611938,6.686347007751465
6.840000000000001,7.163109888428071,6.51689011157193,3.15,3.543064880140671,2.756935119859329,0.02373870156588959,2.435969462990761,0.03655362568583412,0.01092377744594506,2.490901435597128,2.3810374903843936,15417344,6.5040045261383055,6.432574653625489
6.769999999999999,7.281957029446807,6.25804297055319,3.11,3.7859437846448474,2.4340562153551524,0.03650273835519326,2.41553652882576,0.060481415154319255,0.012524061556067258,2.4640573866070854,2.3670156710444346,15581184,6.415986061096191,6.397500848770141
7.01,7.393275357934736,6.6267246420652635,3.2399999999999998,3.598329457343378,2.8816705426566216,0.023012401314917903,2.4674483448266984,0.0436457448526852,0.0023790577771506047,2.512743175938623,2.4221535137147736,15745024,6.593436145782471,6.6056702613830565
7.0200000000000005,7.8741662601625055,6.165833739837495,3.08,3.7475327707311457,2.4124672292688545,0.0286621966573875,2.4583020567893983,0.04188579720783824,0.015438596106936755,2.5138974769007554,2.402706636678041,15908864,6.554430913925171,6.5963578701019285
7.159999999999999,7.717135531087364,6.602864468912634,3.4,4.043428317685816,2.7565716823141835,0.0318373025686014,2.4458243280649183,0.046641970162474206,0.017032634974728594,2.491032857821592,2.4006157983082446,16072704,6.71027774810791,6.757508182525635
7.089999999999999,7.377923600977758,6.80207639902224,3.0799999999999996,3.681331855134916,2.4786681448650834,0.028133811306906814,2.4317699909210204,0.03920431094309408,0.017063311670719547,2.491338452253871,2.3722015295881698,16236544,6.719398784637451,6.700603914260864
7.130000000000001,7.770390505863415,6.4896094941365865,3.5,4.149615270756469,2.8503847292435314,0.01841239586065053,2.4678642749786377,0.03215757269225206,0.004667219029049008,2.5247568640465117,2.4109716859107637,16400384,6.703348541259766,6.693898487091064
7.25,7.588378486313773,6.911621513686227,3.4599999999999995,4.041721582889959,2.87827841711004,0.031588352221297064,2.4404746413230898,0.04520504168425672,0.017971662758337406,2.482256112403356,2.3986931702428236,16564224,6.808834743499756,6.843941736221313
6.969999999999999,7.349605057922045,6.590394942077952,3.5100000000000002,4.072938717801503,2.9470612821984976,0.0210140297072939,2.460927939414978,0.037642302192695265,0.00438575722189254,2.4822898034908696,2.4395660753390866,16728064,6.644273996353149,6.587843132019043
6.92,7.435363949069005,6.4046360509309945,3.63,4.128096376216491,3.131903623783509,0.024522117330343433,2.43311992585659,0.035857993402869826,0.013186241257817038,2.508147260473594,2.3580925912395863,16891904,6.497737884521484,6.5463766098022464
7.159999999999999,7.720713830755047,6.599286169244952,3.5100000000000002,4.078242905807015,2.9417570941929854,0.03065967584261666,2.4365389317274095,0.0512353055213763,0.010084046163857021,2.472527030538122,2.400550832916697,17055744,6.765731382369995,6.760848331451416
7.469999999999999,7.974083326445141,6.965916673554856,3.4200000000000004,3.9975811631277463,2.8424188368722545,0.02207108362636059,2.444863560795784,0.0331189024187763,0.01102326483394488,2.4883277363436784,2.401399385247889,17219584,7.059211874008179,7.078778982162476
7.260000000000001,7.712106182218293,6.807893817781708,3.4800000000000004,4.249155380921177,2.710844619078824,0.026139857072848792,2.4136696964502335,0.04437261942964933,0.007907094716048252,2.454678276180095,2.372661116720372,17383424,6.8434739112854,6.831639337539673
7.07,7.5620365840057024,6.577963415994298,3.29,4.036257328272225,2.5437426717277747,0.02359170346171592,2.4207651048898695,0.03432027240812075,0.01286313451531109,2.481572094993466,2.359958114786273,17547264,6.77341594696045,6.752456092834473
7.040000000000001,7.350483493925202,6.7295165060748,3.2399999999999998,3.96691127381545,2.5130887261845496,0.029616742086363907,2.4477297961711884,0.04925197906363644,0.009981505109091376,2.486527909814268,2.4089316825281086,17711104,6.6870176792144775,6.712278413772583
7.35,7.7555859958134645,6.944414004186535,3.3300000000000005,3.931747455333216,2.728252544666785,0.030262739467434553,2.4282672494649886,0.0502413293893192,0.010284149545549903,2.490860165067169,2.3656743338628083,17874944,6.972172498703003,6.967642450332642
7.559999999999998,7.947814388593304,7.172185611406691,3.3899999999999997,4.074762732630799,2.7052372673692,0.02252234545303502,2.428920403122902,0.03388718476781926,0.011157506138250775,2.490927157003353,2.3669136492424507,18038784,7.100046539306641,7.1845263004302975
7.110000000000001,7.620783711564886,6.599216288435116,3.2299999999999995,3.868827050147377,2.591172949852622,0.01496568007278253,2.4515169650316238,0.024949395746314603,0.0049819643992504575,2.5095497686530766,2.393484161410171,18202624,6.8975320816040036,6.789502286911011
7.2,7.707937003968012,6.692062996031988,3.31,3.72097445176069,2.89902554823931,0.025382705216179552,2.4310014992952347,0.04157843202898094,0.009186978403378163,2.491492438123613,2.3705105604668564,18366464,6.820124530792237,6.853985118865967
7.479999999999999,7.84551333764994,7.114486662350057,3.4,3.993295878967653,2.8067041210323467,0.02842529703339091,2.4269043654203415,0.05116968824505499,0.005680905821726832,2.4750302144024627,2.3787785164382202,18530304,7.16883487701416,7.166518020629883
7.31,7.806890329952194,6.8131096700478055,3.0799999999999996,3.7399999999999998,2.4199999999999995,0.019485128339147152,2.427045875787735,0.029293992211244586,0.009676264467049719,2.470470765768829,2.383620985806641,18694144,6.997259521484375,6.988779783248901
7.62,8.04614551505325,7.193854484946749,3.0799999999999996,3.759411510058521,2.4005884899414784,0.011006089809234199,2.4499568969011305,0.018130359638848043,0.003881819979620357,2.467451537649181,2.43246225615308,18857984,7.274172067642212,7.2842875003814695
7.360000000000001,7.6364054992217065,7.083594500778296,3.29,3.631906419945575,2.948093580054425,0.020721979669178783,2.448763647675514,0.03789047181012874,0.0035534875282288263,2.4770448330546984,2.42048246229633,19021824,7.046519136428833,7.037015962600708
7.529999999999999,7.890693775937428,7.169306224062571,3.25,3.8403388857258176,2.6596611142741824,0.01912929455138506,2.434277367591858,0.032242428557328034,0.006016160545442089,2.493189541271841,2.3753651939118754,19185664,7.2261241436004635,7.182766342163086
7.62,7.954065861769801,7.285934138230199,3.53,4.099297813099611,2.9607021869003884,0.01891470264381491,2.4411906570196154,0.03961280090313359,-0.001783395615503773,2.513384151305518,2.3689971627337125,19349504,7.338737440109253,7.27428297996521
7.32,7.813558507170122,6.826441492829878,3.28,3.7674423042781573,2.7925576957218423,0.025718442036304568,2.4154980927705765,0.042357588689275624,0.009079295383333508,2.456697150980085,2.374299034561068,19513344,7.001882410049438,7.00396614074707
7.500000000000002,8.07619441163552,6.923805588364484,3.2300000000000004,3.555729949498047,2.9042700505019536,0.01942244273886895,2.400353428721428,0.034699869310992754,0.004145016166745143,2.464131733105885,2.3365751243369712,19677184,7.088375568389893,7.144440317153931
7.609999999999999,8.096723740945517,7.123276259054481,3.1399999999999997,3.6844263035526477,2.5955736964473517,0.009842725422640761,2.3859224647283552,0.017102957973622636,0.0025824928716588844,2.450896003067577,2.3209489263891334,19841024,7.251793432235718,7.282691526412964
7.790000000000001,8.44795136598384,7.1320486340161615,3.170000000000001,3.8771774883294867,2.462822511670515,0.025667348675779033,2.411430674791336,0.05745218025268502,-0.006117482901126948,2.459760822713274,2.3631005268693976,20004864,7.432883977890015,7.443138837814331
7.730000000000001,8.12509492530277,7.334905074697233,3.0100000000000002,3.74,2.2800000000000002,0.01474830040679076,2.4179553508758547,0.025243033579788715,0.004253567233792803,2.4879604731171368,2.3479502286345726,20168704,7.319707250595092,7.395211029052734
7.56,8.098887743412298,7.021112256587701,3.1899999999999995,3.9469015788066497,2.4330984211933493,0.018020651803817546,2.4084046959877012,0.029813541174191632,0.006227762433443458,2.455897545031775,2.3609118469436274,20332544,7.25821361541748,7.232827091217041
7.389999999999999,7.737706773014273,7.042293226985724,2.94,3.450294032886923,2.429705967113077,0.01344906996382629,2.3949308305978776,0.025346312824868565,0.001551827102784016,2.4916554358703227,2.2982062253254325,20496384,7.1184545993804935,7.093621873855591
7.359999999999999,7.772795348811005,6.9472046511889936,2.87,3.4375385449465083,2.302461455053492,0.016593788804311716,2.40169258415699,0.02960004564872295,0.0035875319599004817,2.435415274285767,2.3679698940282132,20660224,7.047749328613281,7.049123668670655
7.800000000000002,8.14928498393146,7.450715016068542,3.2299999999999995,3.6148376280978765,2.8451623719021226,0.01992663010605606,2.3947897613048554,0.032335079358388155,0.007518180853723964,2.452129180275495,2.3374503423342157,20824064,7.491009712219238,7.493141222000122
7.7299999999999995,8.257351874937408,7.202648125062591,3.2199999999999998,3.6799999999999997,2.76,0.01337242606678041,2.3952227503061296,0.018489417520286513,0.008255434613274309,2.462747805296247,2.3276976953160124,20987904,7.359572839736939,7.387165069580078
7.5600000000000005,8.025188133984521,7.09481186601548,3.5700000000000003,4.236408283261846,2.9035917167381546,0.01175353317667027,2.4013899981975557,0.01976655792886622,0.0037405084244743203,2.4569605334559177,2.3458194629391937,21151744,7.24739785194397,7.26474027633667
7.820000000000002,8.206781592116275,7.433218407883728,3.0200000000000005,3.6146427498927407,2.42535725010726,0.016305153039866068,2.3950953125953673,0.030996204067526477,0.0016141020122056576,2.473003662472172,2.3171869627185626,21315584,7.5774013042449955,7.51749439239502
7.56,7.957994974842648,7.1620050251573515,3.12,3.58,2.66,0.00856528901786073,2.3910755813121796,0.014318649004744041,0.0028119290309774198,2.4381738481572914,2.3439773144670677,21479424,7.309380292892456,7.249148941040039
7.5699999999999985,8.366303962064737,6.77369603793526,3.17,3.746281181368956,2.593718818631044,0.015387627959717012,2.3971423625946047,0.02477899661921667,0.005996259300217353,2.438763127721617,2.3555215974675923,21643264,7.3148109912872314,7.280767822265625
7.58,8.087543101617982,7.072456898382019,3.28,3.7334313619501853,2.8265686380498143,0.01851487430685662,2.413501077890396,0.0356153649239589,0.0014143836897543421,2.4883805854275596,2.3386215703532325,21807104,7.290980482101441,7.273531913757324
7.81,8.294664832642106,7.325335167357895,3.3,3.773286382647969,2.8267136173520306,0.010705713328206868,2.379977637529373,0.017707182835482328,0.003704243820931409,2.4247528573693615,2.3352024176893846,21970944,7.5036375522613525,7.504392814636231
7.65,8.170096144957833,7.1299038550421665,3.1099999999999994,3.4932753579347353,2.7267246420652635,0.01963395329803458,2.3839947164058684,0.03503811515686601,0.004229791439203148,2.4464183220495044,2.3215711107622323,22134784,7.4432331085205075,7.364477109909058
7.63,8.30089492470878,6.95910507529122,3.0300000000000002,3.4096050579220467,2.650394942077954,0.02011132961488322,2.3649089694023133,0.0365838311268782,0.0036388281028882433,2.4367195128219388,2.293098425982688,22298624,7.294267702102661,7.3395637512207035
7.58,8.150613704707485,7.009386295292516,3.12,3.7994115100585213,2.440588489941479,0.009633185798884331,2.40927931368351,0.01684608111333741,0.0024202904844312515,2.4636832687846084,2.3548753585824116,22462464,7.274005365371704,7.2667234420776365
7.8,8.157770876399965,7.4422291236000335,3.09,3.6806775770248943,2.4993224229751054,0.010162473192030978,2.386799681186676,0.019025163329311486,0.0012997830547504703,2.4403495547992664,2.3332498075740853,22626304,7.456877994537353,7.496374082565308
7.790000000000001,8.200974451760692,7.37902554823931,3.5400000000000005,4.0788877434123,3.0011122565877013,0.025722981798753552,2.3721040576696395,0.043576704010219056,0.007869259587288045,2.426059538434541,2.318148576904738,22790144,7.475584554672241,7.489621925354004
7.799999999999999,8.12249030993194,7.477509690068057,3.29,4.11516664983505,2.46483335016495,0.01837344859814033,2.3392841547727583,0.03020035964052018,0.006546537555760479,2.413645649463371,2.2649226600821457,22953984,7.54417610168457,7.517587566375733
8.03,8.470567815438214,7.589432184561786,2.9699999999999998,3.6527151675479312,2.2872848324520683,0.01138172015198504,2.395073136687279,0.02165249492842476,0.0011109453755453226,2.4778279385580446,2.312318334816513,23117824,7.740846252441406,7.713928461074829
7.7,8.082099463490856,7.3179005365091445,3.29,3.9949113419430846,2.5850886580569155,0.010490244610991762,2.3980556070804595,0.018661696771587015,0.00231879245039651,2.4695339306339363,2.3265772835269827,23281664,7.458221292495727,7.406736946105957
7.5699999999999985,8.053838816136116,7.08616118386388,3.29,3.884053869611166,2.695946130388834,0.01835363087593574,2.3499353557825087,0.03276629516239767,0.003940966589473807,2.4245978830196124,2.275272828545405,23445504,7.408353424072265,7.292507600784302
7.859999999999999,8.434804314527996,7.285195685472003,3.15,3.7036244214266563,2.5963755785733436,0.01725945090875026,2.3552272856235503,0.03193838205146778,0.0025805197660327423,2.4097891999179053,2.3006653713291954,23609344,7.5448366641998295,7.5442138671875
7.65,8.04306488014067,7.25693511985933,3.3900000000000006,3.9200000000000004,2.8600000000000008,0.0161017619160702,2.422114998102188,0.028959802237976725,0.003243721594163678,2.4790717087502077,2.3651582874541686,23773184,7.298187208175659,7.358882141113281
7.720000000000001,8.194973683481518,7.245026316518484,3.2699999999999996,4.002188500319418,2.5378114996805805,0.012084071047138389,2.382672041654587,0.020038435839623635,0.004129706254653144,2.4355967480568754,2.329747335252298,23937024,7.429359245300293,7.412213850021362
7.5600000000000005,8.052341345003647,7.067658654996354,2.97,3.5268662316930346,2.413133768306966,0.01263370032538656,2.3325205504894257,0.02131851635074586,0.003948884300027258,2.3955156845834127,2.269525416395439,24100864,7.312291383743286,7.273703002929688
8.09,8.428969025133565,7.751030974866434,3.1900000000000004,3.787411081249754,2.5925889187502467,0.023834390140837027,2.333613094687462,0.03869343307963886,0.008975347202035197,2.408999048356476,2.2582271410184482,24264704,7.779825162887573,7.797565746307373
7.960000000000001,8.295261092284806,7.624738907715197,2.95,3.432182538049648,2.4678174619503523,0.019650168856605848,2.366834965348244,0.03333020864340223,0.005970129069809468,2.4124610951577488,2.321208835538739,24428544,7.761190032958984,7.685754442214966
7.92,8.415580467734555,7.424419532265445,3.1099999999999994,3.6323983154643584,2.5876016845356404,0.0092571973043959,2.3508231431245803,0.017780027957206124,0.0007343666515856762,2.419603441855223,2.2820428443939376,24592384,7.610346174240112,7.607975339889526
7.94,8.23732137494637,7.64267862505363,3.0900000000000007,3.5848737212663457,2.5951262787336558,0.009821691636170669,2.3608388185501097,0.019655857265327842,-1.2473992986502744e-05,2.431270777318824,2.2904068597813954,24756224,7.625278472900391,7.6387427806854244
8.010000000000002,8.432965719651133,7.5870342803488695,3.11,3.672938717801503,2.547061282198497,0.01129004072281526,2.3519384026527406,0.025179188868563872,-0.002599107422933353,2.459886667226243,2.243990138079238,24920064,7.7507260799407955,7.724646806716919


==> data/progress-heist-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.3200000000000003,3.671567916624939,2.9684320833750615,2.93,3.230166620396073,2.6298333796039275,0.3734381650160584,2.7077305942773817,0.4700554591600218,0.27682087087209506,2.7079051041484847,2.7075560844062787,16384
3.2699999999999996,4.0250496672405065,2.5149503327594926,2.91,3.4639855593785818,2.3560144406214185,0.1722398305363539,2.694784754514694,0.24105843673010519,0.10342122434260258,2.703685444008145,2.685884065021243,180224
3.46,4.041721582889959,2.8782784171100406,2.46,3.122117814289874,1.797882185710126,0.16784869098208016,2.682671982049942,0.21706711094557718,0.11863027101858314,2.7009885225157677,2.664355441584116,344064
3.28,3.7815974481593777,2.778402551840622,2.87,3.275092582010582,2.4649074179894184,0.1302612108333657,2.691491883993149,0.17353170487508002,0.08699071679165138,2.7079804784148367,2.6750032895714613,507904
3.72,3.976124969497314,3.4638750305026864,2.8899999999999997,3.4237602458033005,2.356239754196699,0.15697906488914865,2.6670923858880995,0.21204963142254346,0.10190849835575383,2.719089240471567,2.615095531304632,671744
3.46,3.98,2.94,2.96,3.5451495535331117,2.3748504464668883,0.13338937983951632,2.674257206916809,0.1768440243362516,0.08993473534278104,2.7023004153389634,2.6462139984946544,835584
3.59,4.049238500128201,3.1307614998717987,3.2599999999999993,3.645227205685164,2.874772794314835,0.12779572138873235,2.6550374537706376,0.1703815424481302,0.08520990032933451,2.698057784114923,2.612017123426352,999424
3.34,3.7809081537009717,2.899091846299028,3.1,3.701664358259653,2.498335641740347,0.13856571556340588,2.6669870942831038,0.19955913044530624,0.07757230068150553,2.7010710034801932,2.6329031850860143,1163264
3.7399999999999998,4.530189850605536,2.9498101493944633,3.07,3.6141507144165117,2.525849285583488,0.10746320375215465,2.6621021300554277,0.1467220114110508,0.06820439609325851,2.7038793515147983,2.620324908596057,1327104
3.5200000000000005,3.909358446678636,3.130641553321365,3.19,3.7907495318350235,2.5892504681649764,0.13651105524558158,2.6806471079587935,0.17658703325492764,0.09643507723623551,2.7018428394124614,2.6594513765051255,1490944
3.8099999999999996,4.133882694814033,3.4861173051859664,3.0799999999999996,3.494246303544159,2.66575369645584,0.08789435868222624,2.669253957271576,0.13718660663473925,0.03860211072971322,2.7049376346012193,2.633570279941933,1654784
3.5900000000000007,4.108555686498567,3.0714443135014338,3.2,3.895701085237044,2.5042989147629564,0.11141852274951003,2.6618331760168075,0.15487776919202986,0.0679592763069902,2.699209493582536,2.624456858451079,1818624
3.4,3.8939635614091386,2.9060364385908612,2.9900000000000007,3.595722708836313,2.3842772911636883,0.09918953321046296,2.665180650353432,0.12744518524275128,0.07093388117817465,2.7035289530938296,2.626832347613034,1982464
3.5700000000000003,4.108609320379809,3.0313906796201913,3.2299999999999995,3.7399999999999993,2.7199999999999998,0.11161351341676584,2.641535830497742,0.1617640057596343,0.061463021073897395,2.6791763262856727,2.603895334709811,2146304
3.72,4.168998886412873,3.2710011135871273,3.289999999999999,3.845787729263609,2.734212270736389,0.1188865359096477,2.6330544859170915,0.1647765262396206,0.0729965455796748,2.682560605033438,2.583548366800745,2310144
3.79,4.2705205510693585,3.3094794489306416,3.1399999999999997,3.5965084884205325,2.683491511579467,0.10036203948677411,2.6260690331459045,0.1331344763777897,0.06758960259575852,2.7107235290002203,2.5414145372915886,2473984
3.9799999999999995,4.358945906429928,3.6010540935700712,3.4200000000000004,3.905386443980464,2.9346135560195368,0.09847480059704843,2.6557390689849854,0.12464711995790942,0.07230248123618743,2.7095745714486337,2.601903566521337,2637824
3.6799999999999997,4.069358446678636,3.2906415533213638,3.1100000000000003,3.54,2.6800000000000006,0.0848464147161899,2.658205732703209,0.12334264335340978,0.04635018607897002,2.6928522108503885,2.6235592545560293,2801664
3.55,4.040407993409569,3.0595920065904307,3.09,3.52,2.6599999999999997,0.08317244797168917,2.6306977927684785,0.12289749830971525,0.0434473976336631,2.6880164638346757,2.5733791217022812,2965504
3.9200000000000004,4.205657137141714,3.6343428628582863,3.6800000000000006,4.193419906119738,3.1665800938802633,0.09591775774800523,2.6190935403108595,0.12161026609901564,0.07022524939699483,2.6781324684558827,2.5600546121658363,3129344
3.8699999999999997,4.522763356814703,3.217236643185296,3.2399999999999998,3.830254182534948,2.6497458174650514,0.0788850225611693,2.6297244280576706,0.11578406490683375,0.041985980215504856,2.711319282475896,2.548129573639445,3293184
3.79,4.368705451849212,3.2112945481507884,3.2600000000000002,3.809909083394701,2.7100909166052993,0.08362950511121496,2.6447913616895677,0.1123329905333926,0.05492601968903732,2.7062754742211035,2.583307249158032,3457024
3.9,4.25213633723318,3.5478636627668196,3.17,3.7250675634551165,2.6149324365448834,0.07632795335311024,2.632594409584999,0.11132772597768202,0.04132818072853846,2.681058276035385,2.584130543134613,3620864
3.7800000000000002,4.511846978541279,3.0481530214587207,3.4200000000000004,3.824474968323134,3.0155250316768667,0.09264714143872774,2.5959410578012467,0.1438368497120422,0.041457433165413296,2.67924698381654,2.5126351317859537,3784704
3.8899999999999997,4.349238500128201,3.430761499871798,3.45,3.8221558813185683,3.077844118681432,0.09788083750754592,2.5993878871202467,0.14224284010345364,0.05351883491163819,2.6803557163703324,2.518420057870161,3948544
3.95,4.47392747589719,3.4260725241028105,3.3,3.6768288736283354,2.923171126371664,0.0755120707585269,2.615747317671776,0.11502754117584774,0.03599660034120605,2.6853596467219063,2.5461349886216453,4112384
4.05,4.727126280689208,3.372873719310792,3.3299999999999996,3.7096050579220456,2.9503949420779536,0.08171669031014764,2.603627634048462,0.12213784012460141,0.04129554049569386,2.7033346107227434,2.503920657374181,4276224
3.81,4.381751694356913,3.2382483056430877,3.29,3.598058436014987,2.981941563985013,0.09364607018069361,2.630853471159935,0.13373191143692273,0.05356022892446449,2.688278610524893,2.5734283317949775,4440064
4.0200000000000005,4.587097875150313,3.4529021248496874,3.5700000000000003,4.070099990001999,3.0699000099980007,0.06905222823714005,2.6076319575309754,0.09130991038375054,0.04679454609052956,2.6862664247287875,2.5289974903331633,4603904
4.18,4.8089674077406555,3.551032592259344,3.37,4.04089492470878,2.69910507529122,0.09127046835557036,2.621069484949112,0.13394692172794545,0.04859401498319526,2.6596427181208875,2.582496251777336,4767744
3.8899999999999997,4.549469483751901,3.230530516248098,3.25,3.752493781056044,2.747506218943956,0.06873837026715687,2.6259399116039277,0.080119690251549,0.05735705028276474,2.6827315682401203,2.569148254967735,4931584
4.03,4.522036584005702,3.5379634159942985,3.41,3.746005952328229,3.0739940476717713,0.0606462958281756,2.6127007097005843,0.082063468073046,0.0392291235833052,2.6716904950507088,2.55371092435046,5095424
4.039999999999999,4.384093010681704,3.695906989318294,2.98,3.6089674077406553,2.3510325922593447,0.07645997082193687,2.5964346528053284,0.10304094341188791,0.04987899823198583,2.6519905526806027,2.540878752930054,5259264
3.9799999999999995,4.475580467734554,3.484419532265445,3.45,3.915295604965274,2.9847043950347265,0.05381785151031278,2.634893688559532,0.07184148552255201,0.035794217498073544,2.6813328482870826,2.5884545288319813,5423104
3.7299999999999995,4.149642705167145,3.310357294832854,2.93,3.383982378512647,2.4760176214873533,0.06116128653779414,2.6440764665603638,0.09260020083983207,0.029722372235756203,2.6780618686569317,2.610091064463796,5586944
3.94,4.638856208386246,3.241143791613754,3.3299999999999996,3.7472529209005008,2.9127470790994985,0.06266669706286238,2.6487581759691237,0.07881528702223116,0.04651810710349359,2.672181697105811,2.6253346548324363,5750784
4.220000000000001,4.7941080037762935,3.6458919962237077,3.3899999999999997,3.8199999999999994,2.96,0.07925384655827653,2.639806315302849,0.11516882500795593,0.04333886810859712,2.6741811102304065,2.605431520375291,5914624
4.2,4.9389181280764465,3.4610818719235534,3.66,4.213534100123923,3.106465899876078,0.07181967594402112,2.6324444323778153,0.10333011868916903,0.04030923319887322,2.68358488370345,2.5813039810521805,6078464
4.22,4.8739113089708725,3.566088691029127,3.3299999999999996,4.008306715284465,2.6516932847155346,0.08346624318639642,2.6267377704381945,0.12313332413161038,0.043799162241182465,2.6695716955131394,2.5839038453632495,6242304
4.16,4.473687742827162,3.846312257172838,3.4799999999999995,3.9177213725647855,3.0422786274352136,0.058186033287913386,2.653605443239212,0.07497193950289947,0.0414001270729273,2.686538794987747,2.6206720914906776,6406144
4.12,4.6581449618829485,3.5818550381170517,3.1799999999999997,3.6795998398718717,2.6804001601281278,0.04580085345336957,2.651420995593071,0.07549351132305196,0.016108195583687174,2.6808940811808277,2.6219479100053142,6569984
4.33,4.863010318849457,3.796989681150543,3.3600000000000003,3.6327636339397174,3.0872363660602833,0.05466418097106114,2.651559519767761,0.0690834305655823,0.040244931376539984,2.6878873214610564,2.6152317180744657,6733824
4.15,4.717890834580028,3.582109165419973,3.4899999999999998,3.9787739763939975,3.001226023606002,0.06403959906504794,2.640570378303528,0.08548246117888963,0.04259673695120625,2.6874635720713878,2.593677184535668,6897664
3.9200000000000004,4.621141925718325,3.218858074281676,3.2300000000000004,3.6543819034784595,2.8056180965215414,0.07080578212626273,2.6275784939527513,0.0959054258409634,0.045706138411562076,2.679608653597659,2.5755483343078436,7061504
4.14,4.481174442184639,3.79882555781536,3.0900000000000003,3.6256304696336836,2.554369530366317,0.055655210260172436,2.641730624437332,0.08257940468112022,0.028731015839224643,2.695535144493923,2.587926104380741,7225344
4.1,4.812741187248218,3.387258812751781,3.3899999999999997,3.7545545226711634,3.025445477328836,0.0689915164852411,2.657900393009186,0.0899110013522813,0.048072031618200894,2.69044076940116,2.6253600166172117,7389184
4.23,4.830083327547101,3.6299166724529006,3.2199999999999998,3.733419906119737,2.7065800938802624,0.06282293285605389,2.652128595113754,0.09165588486307999,0.033989980849027795,2.6935028558626715,2.6107543343648367,7553024
3.9599999999999995,4.8308616422830895,3.08913835771691,3.3300000000000005,3.9781512169239526,2.6818487830760485,0.06122790286705514,2.6495349258184433,0.08589635651169673,0.03655944922241354,2.6916789594199706,2.607390892216916,7716864
3.8800000000000003,4.523117407632541,3.236882592367459,3.2299999999999995,3.903869423553257,2.556130576446742,0.050142804189817945,2.6509835749864576,0.07124447967122803,0.029041128708407856,2.7050488839423754,2.59691826603054,7880704
4.13,4.6497114584074515,3.6102885415925488,3.25,3.686463056855904,2.813536943144096,0.054790061077801454,2.6520959794521333,0.0785587937413745,0.0310213284142284,2.6940072710420475,2.610184687862219,8044544
4.110000000000001,4.8615982969645435,3.358401703035459,3.31,3.8128916384272062,2.807108361572794,0.048940452369343856,2.6631024152040483,0.06370576858945616,0.03417513614923155,2.6956187327786933,2.6305860976294033,8208384
3.81,4.322737749731771,3.297262250268229,2.7700000000000005,3.2954521862167865,2.2445478137832144,0.06318687706823559,2.65265976190567,0.08483779249674726,0.04153596163972391,2.6982993131912347,2.6070202106201052,8372224
4.2,4.950999334220744,3.4490006657792565,3.11,3.54,2.6799999999999997,0.07901352351052784,2.654891011118889,0.10625722743695463,0.051769819584101054,2.6959519244081673,2.6138300978296107,8536064
4.180000000000001,4.640000000000001,3.7200000000000006,3.3,3.663318042491699,2.9366819575083007,0.06089250802502237,2.6536288797855376,0.08423732172767769,0.037547694322367056,2.6898503962082057,2.6174073633628696,8699904
4.22,4.8409669878504005,3.599033012149599,3.01,3.4604442251822083,2.5595557748177913,0.05672608343366945,2.647357240319252,0.08222457621888764,0.03122759064845126,2.685649744034106,2.609064736604398,8863744
4.17,4.7993647591023825,3.5406352408976174,3.4199999999999995,3.7799999999999994,3.0599999999999996,0.04865951295489338,2.646292844414711,0.06945721477720798,0.027861811132578778,2.6794145906220495,2.6131710982073724,9027584
4.13,4.726741149913428,3.5332588500865723,3.3200000000000003,3.8655272678794343,2.774472732120566,0.05130585759438363,2.6575960546731947,0.06520618384099285,0.03740553134777441,2.685562770524876,2.6296293388215135,9191424
4.16,5.005221864364618,3.3147781356353825,3.2,3.587298334620742,2.8127016653792585,0.05669958696493667,2.6633096247911454,0.0927214600851845,0.020677713844688826,2.690170747469917,2.636448502112374,9355264
4.1000000000000005,4.857627876995033,3.342372123004968,3.11,3.5582186966202993,2.6617813033797004,0.05542546501900584,2.6478125274181368,0.07769012856342233,0.033160801474589344,2.688895204363932,2.6067298504723415,9519104
4.319999999999999,4.934491659829488,3.7055083401705105,3.41,3.849203825119955,2.970796174880045,0.06422047225318638,2.6568060487508776,0.08421990892930215,0.044221035577070605,2.6909826745075147,2.6226294229942404,9682944
4.16,4.726038867923396,3.593961132076604,3.44,3.9443808085167396,2.9356191914832603,0.04547840510624355,2.6548507809638977,0.06358349081561337,0.027373319396873718,2.6869661148409434,2.622735447086852,9846784
4.1,4.619615242270663,3.5803847577293366,3.29,3.724626276242015,2.8553737237579853,0.05781489774558897,2.659727877378464,0.08138925143066132,0.03424054406051662,2.6883528074265994,2.6311029473303282,10010624
4.09,4.814499827467198,3.3655001725328018,3.3200000000000003,3.5875817632051934,3.052418236794807,0.06637403092010771,2.66220685839653,0.09615161876069989,0.03659644307951554,2.689358317535858,2.6350553992572023,10174464
4.209999999999999,4.976093989011791,3.443906010988207,3.25,3.619459064038223,2.880540935961777,0.05779013735397402,2.6522471725940706,0.0777645320363358,0.03781574267161224,2.687288064233366,2.6172062809547754,10338304
4.140000000000001,4.785290632196068,3.4947093678039334,3.45,3.9720153254455277,2.9279846745544726,0.053299411802759565,2.6587201952934265,0.07138332133200351,0.035215502273515616,2.69617243672087,2.621267953865983,10502144
4.22,5.04194890352138,3.398051096478619,3.4199999999999995,4.086033032213868,2.753966967786131,0.0775688934191647,2.638824462890625,0.11329864765999255,0.04183913917833686,2.6849319869689476,2.5927169388123024,10665984
4.25,4.635356977359954,3.8646430226400463,3.1799999999999993,3.3686796226411313,2.9913203773588672,0.05545723873009486,2.653011682629585,0.07637583702152562,0.0345386404386641,2.6885844327399013,2.617438932519269,10829824
3.8199999999999994,4.473911308970872,3.1660886910291266,3.4400000000000004,4.033632883186233,2.8463671168137674,0.05712675560110555,2.662847524881363,0.0751960790356546,0.039057432166556494,2.6917126224852934,2.6339824272774326,10993664
3.87,4.432227711874824,3.307772288125176,3.17,3.746281181368956,2.593718818631044,0.051210819338707005,2.661435928940773,0.0795395903254766,0.02288204835193741,2.6877602395742035,2.635111618307343,11157504
4.209999999999999,4.983886296557833,3.436113703442165,3.0300000000000002,3.3367572330035595,2.723242766996441,0.05595389172926335,2.656228405237198,0.08245154332435914,0.029456240134167554,2.6872972450292454,2.6251595654451507,11321344
4.029999999999999,4.62169248769948,3.438307512300519,3.25,3.5883784863137724,2.9116215136862276,0.04286882532760496,2.6502139240503313,0.05465421239838426,0.03108343825682567,2.6868342048594984,2.613593643241164,11485184
4.279999999999999,4.9868238818828905,3.573176118117108,3.17,3.6660846701924985,2.6739153298075014,0.04492331885461069,2.65614795088768,0.07047794657748843,0.01936869113173295,2.686887947429291,2.625407954346069,11649024
4.270000000000001,5.157749964798649,3.382250035201354,3.29,3.6138826948140332,2.966117305185967,0.03757089857503561,2.6539385288953783,0.052985535499051495,0.022156261651019724,2.686796498441947,2.6210805593488096,11812864
4.21,4.804053869611166,3.615946130388834,2.95,3.3677319714841087,2.5322680285158916,0.04938929445213736,2.6524973183870317,0.07080729499013771,0.027971293914137014,2.695015746852405,2.6099788899216585,11976704
4.29,4.829351462406472,3.750648537593528,3.38,3.9417828762075255,2.8182171237924742,0.054090152482967765,2.649112305045128,0.06679758899911568,0.04138271596681985,2.6828700807620196,2.6153545293282363,12140544
4.579999999999999,5.161033561853357,3.998966438146641,3.0399999999999996,3.5989275444992845,2.4810724555007146,0.045102217155120576,2.650163722038269,0.06424518250905266,0.025959251801188497,2.680536709876188,2.6197907342003504,12304384
4.360000000000001,4.94685603004485,3.7731439699551528,3.1800000000000006,3.7695761189193475,2.5904238810806537,0.05513013021296094,2.6427434921264648,0.07819207507700418,0.0320681853489177,2.685611194007905,2.5998757902450245,12468224
4.12,4.932157620169878,3.307842379830122,3.5200000000000005,4.074616984954482,2.9653830150455187,0.05065047340467567,2.651600667834282,0.07044995889399143,0.03085098791535991,2.686142433734086,2.617058901934478,12632064
4.239999999999999,4.744380808516739,3.7356191914832597,3.0099999999999993,3.290891438103762,2.7291085618962367,0.06188864550753752,2.6507158786058427,0.09039922632048866,0.033378064694586373,2.68267356432933,2.6187581928823556,12795904
4.069999999999999,4.774343666117613,3.365656333882386,3.4800000000000004,3.9289988864128733,3.0310011135871275,0.060325084947463505,2.6529775172472,0.08204759607282615,0.03860257382210086,2.686645065950953,2.619309968543447,12959744
4.33,4.877813836992093,3.7821861630079066,3.15,3.7,2.5999999999999996,0.052159198517781745,2.651471158862114,0.07619831590491469,0.0281200811306488,2.688452077383465,2.6144902403407633,13123584
4.470000000000001,5.080000000000001,3.8600000000000008,3.17,3.570124980474851,2.769875019525149,0.03974350252732009,2.65031413435936,0.05551253865103273,0.023974466403607453,2.70210616010836,2.59852210861036,13287424
4.279999999999999,4.825527267879433,3.7344727321205653,3.3400000000000007,4.015573830162182,2.6644261698378195,0.04591123520060333,2.647966331243515,0.06506229486692706,0.02676017553427959,2.6793196737834197,2.6166129887036105,13451264
4.73,5.357773844628781,4.10222615537122,3.38,3.923691088762727,2.8363089112372726,0.04653614357877001,2.649577295780182,0.07129110334552768,0.021781183812012342,2.6813724937812586,2.6177820977791053,13615104
4.13,4.70974132162543,3.55025867837457,3.41,3.88,2.9400000000000004,0.04465384312659602,2.6426703900098802,0.058900222009926756,0.03040746424326528,2.6829433253828157,2.602397454636945,13778944
4.01,4.38,3.6399999999999997,3.29,3.7009744517606906,2.8790255482393095,0.06157370748955544,2.6399703532457353,0.08164975332883073,0.041497661650280154,2.6910014467793717,2.588939259712099,13942784
4.549999999999999,5.268679344353237,3.8313206556467607,3.05,3.7503570517957248,2.349642948204275,0.058749725448433265,2.6475489139556885,0.09053462716967944,0.026964823727187094,2.678232575453615,2.616865252457762,14106624
4.41,5.005734840344259,3.814265159655741,3.4400000000000004,3.991724568965349,2.8882754310346517,0.04448341420308372,2.645863410830498,0.06502137076798399,0.023945457638183454,2.6761439007940937,2.615582920866902,14270464
4.359999999999999,4.9224944444170085,3.7975055555829904,3.09,3.7325729530566933,2.4474270469433064,0.037889777671080045,2.6333571821451187,0.05848335436132153,0.017296200980838564,2.668445405470179,2.5982689588200585,14434304
4.34,5.006633332499958,3.6733666675000416,3.29,3.7009744517606906,2.8790255482393095,0.06918763702528341,2.632077533006668,0.09807346531185808,0.04030180873870874,2.6754731660396196,2.5886818999737162,14598144
4.46,5.108382603097893,3.8116173969021068,3.1100000000000003,3.4634119409414463,2.7565880590585543,0.07047087919846587,2.640928727388382,0.1001060423654883,0.04083571603144344,2.675764089822267,2.6060933649544973,14761984
4.27,4.9628924880528,3.577107511947199,3.2999999999999994,3.803984126734165,2.7960158732658336,0.04495510726442763,2.6257008045911787,0.05805791185342759,0.031852302675427664,2.672666969565589,2.5787346396167683,14925824
4.4799999999999995,5.189647799968406,3.770352200031593,3.25,3.708802789878179,2.791197210121821,0.04273145912124563,2.6401925146579743,0.06296721317434294,0.022495705068148325,2.6823640268016593,2.5980210025142894,15089664
4.54,5.3660750571225355,3.7139249428774646,3.02,3.36,2.68,0.04874967598427445,2.646404340863228,0.07634557862280814,0.02115377334574077,2.676088105294656,2.6167205764317996,15253504
4.57,5.277177488329486,3.8628225116705144,3.3,3.5756809750418044,3.0243190249581953,0.04760738111411528,2.647129738330841,0.06987731845082357,0.02533744377740699,2.682272327946834,2.611987148714848,15417344
4.359999999999999,5.104580418759451,3.6154195812405483,3.12,3.4989459064299284,2.741054093570072,0.060710343537438205,2.6503134995698927,0.08027406598709778,0.041146621087778626,2.683291535347674,2.6173354637921116,15581184
4.49,4.9082104733265295,4.071789526673471,3.19,3.5348187929913335,2.8451812070086664,0.04495074559688668,2.640202838182449,0.06330603932423427,0.026595451869539086,2.6732360608503507,2.6071696155145476,15745024
4.630000000000001,5.308306715284465,3.951693284715536,3.4900000000000007,3.976723740945519,3.0032762590544824,0.0486264090092542,2.651250812411308,0.06911014416101238,0.028142673857496005,2.6782741093977047,2.6242275154249115,15908864
4.51,5.174003012041361,3.845996987958639,3.0699999999999994,3.5283666654546333,2.6116333345453655,0.050083429084366374,2.6457278341054917,0.06682109190727713,0.03334576626145562,2.678565499134368,2.6128901690766155,16072704
4.39,5.096328535456411,3.683671464543588,3.1499999999999995,3.840289794216892,2.459710205783107,0.0465612935678412,2.642629346251488,0.056059354242163406,0.037063232893518996,2.6752985472059936,2.609960145296982,16236544
4.529999999999999,5.123380147965872,3.9366198520341276,2.9899999999999998,3.5123983154643588,2.4676016845356408,0.03507356913501599,2.6440093368291855,0.04566291002768526,0.024484228242346726,2.6727435485931217,2.6152751250652493,16400384
4.5200000000000005,5.121331855134917,3.918668144865084,3.2600000000000002,3.74,2.7800000000000002,0.061434201559879664,2.645034384727478,0.08983350048988081,0.03303490262987852,2.673847918880676,2.6162208505742806,16564224
4.61,5.421726554943227,3.7982734450567732,3.3300000000000005,3.954579858785088,2.705420141214913,0.05598604041151696,2.646560713648796,0.0812048937656496,0.030767187057384328,2.682000516419494,2.611120910878098,16728064
4.9799999999999995,5.718647412504775,4.241352587495224,3.3600000000000003,3.9519459434779503,2.7680540565220504,0.044878957439990035,2.639053997397423,0.06337400853085175,0.02638390634912832,2.68046419722974,2.597643797565106,16891904
4.58,5.346550715869472,3.8134492841305283,3.2299999999999995,3.736063237155199,2.7239367628448,0.060651238403645204,2.6421532899141313,0.0861520923554265,0.035150384451863914,2.676679762855197,2.607626816973066,17055744
4.57,5.315721127500087,3.8242788724999137,3.37,4.166303962064738,2.573696037935262,0.06273190317830687,2.649211713671684,0.08946819834046998,0.035995608016143765,2.6773578257210358,2.6210656016223326,17219584
5.089999999999999,5.750984114786428,4.42901588521357,3.29,3.649026461420325,2.930973538579675,0.07499244178114975,2.635166901350021,0.10505477665658834,0.044930106905711156,2.6716590817571335,2.598674720942909,17383424
4.83,5.604661216274573,4.0553387837254276,3.2700000000000005,3.6800000000000006,2.8600000000000003,0.05523382255729905,2.635751059651375,0.07082693196936705,0.039640713145231044,2.6745899928789725,2.5969121264237773,17547264
4.8100000000000005,5.3028488612140645,4.3171511387859365,3.21,3.671410879802373,2.748589120197627,0.05316908630516583,2.6447711408138277,0.06694590174202923,0.03939227086830243,2.670028002055047,2.6195142795726083,17711104
4.6899999999999995,5.265239080730786,4.114760919269213,3.2300000000000004,3.747783738639985,2.712216261360016,0.03890401430221062,2.6470016956329347,0.053833412536549975,0.02397461606787126,2.679592881760753,2.6144105095051167,17874944
4.9399999999999995,5.661387551874856,4.218612448125143,3.2600000000000002,3.691740662898458,2.8282593371015423,0.040091173632147994,2.6534652709960938,0.059459061923683124,0.02072328534061287,2.6764016377793185,2.630528904212869,18038784
4.75,5.476980054747034,4.023019945252966,2.94,3.52,2.36,0.0480464991240296,2.642788031697273,0.06233560501001921,0.03375739323803999,2.680074115843237,2.6055019475513093,18202624
4.750000000000001,5.256458290484025,4.243541709515977,2.9799999999999995,3.461248376620638,2.498751623379361,0.05203747318074516,2.6418367236852647,0.06893365504980423,0.0351412913116861,2.678091370957581,2.6055820764129485,18366464
4.49,5.186347614342147,3.793652385657853,3.04,3.56,2.52,0.04605389627007143,2.6530039966106416,0.06650396317530713,0.02560382936483572,2.681470863268637,2.624537129952646,18530304
4.8,5.466333249958307,4.133666750041693,3.0100000000000002,3.4559820624195554,2.564017937580445,0.04643868157032148,2.644016778469086,0.07320962686104696,0.019667736279595997,2.677862402201233,2.6101711547369386,18694144
4.859999999999999,5.8450888284819795,3.8749111715180193,3.4299999999999997,3.82,3.0399999999999996,0.04933023954411808,2.638767567276955,0.07176647043534871,0.02689400865288745,2.6760838249880505,2.601451309565859,18857984
4.65,5.607340064971691,3.6926599350283102,3.4,4.019677335393187,2.780322664606813,0.05220245114243066,2.6302300691604614,0.07340215629317248,0.03100274599168884,2.674834340693444,2.585625797627479,19021824
4.58,5.461816307401945,3.698183692598056,2.9299999999999997,3.2822782990761703,2.577721700923829,0.053440548354733886,2.631774064898491,0.08172000751918797,0.025161089190279803,2.6724811592424484,2.5910669705545337,19185664
4.38,5.082566722810012,3.677433277189988,3.06,3.4011744421846397,2.7188255578153604,0.04845925799131184,2.633422389626503,0.07389325603906705,0.023025259943556628,2.6731352072574035,2.5937095719956025,19349504
4.430000000000001,5.035061980296234,3.824938019703767,2.99,3.337706773014274,2.642293226985726,0.051103727270512676,2.6308327585458757,0.07830904113876583,0.023898413402259525,2.6727267725830473,2.588938744508704,19513344
4.5,5.197137002317335,3.8028629976826647,3.3600000000000003,3.9800000000000004,2.74,0.05181188513783526,2.6586543321609497,0.06848040986214748,0.03514336041352304,2.674976419878809,2.6423322444430903,19677184
4.26,4.9799999999999995,3.54,3.38,4.000966987850401,2.759033012149599,0.046613467592720115,2.6460144340991976,0.07850952346265413,0.014717411722786101,2.669795483409665,2.6222333847887302,19841024
4.749999999999999,5.390702739185653,4.109297260814345,3.3400000000000007,3.8638320341483525,2.816167965851649,0.04761583542891049,2.6498686134815217,0.06777464571406469,0.0274570251437563,2.67540757399104,2.6243296529720035,20004864
4.889999999999999,5.549469483751901,4.230530516248097,3.1500000000000004,3.5724926034855526,2.727507396514448,0.05217317397570388,2.638769692182541,0.08380555994824546,0.020540788003162315,2.6744861308995453,2.6030532534655366,20168704
4.62,5.526421535489973,3.7135784645100274,3.45,3.9945181356024793,2.905481864397521,0.050238786791709934,2.6487342566251755,0.0653674200070532,0.03511015357636666,2.6770375200807868,2.620430993169564,20332544
4.75,5.418206554891524,4.081793445108476,3.11,3.6399999999999997,2.58,0.03646350925167397,2.6385354876518248,0.0525939893811962,0.020333029122151743,2.6665037100732465,2.610567265230403,20496384
4.73,5.641098238391448,3.8189017616085525,3.2299999999999995,3.7179549159502336,2.7420450840497654,0.05459360476686718,2.6448565393686296,0.08460104023534473,0.02458616929838962,2.671099625592584,2.6186134531446754,20660224
4.580000000000001,5.3834923770640275,3.7765076229359744,2.99,3.6310148204214943,2.348985179578506,0.04486747558047576,2.643873244524002,0.06086528266371216,0.028869668497239362,2.6692150685525924,2.6185314204954118,20824064
4.81,5.548173421358422,4.071826578641577,3.44,3.76,3.12,0.05681807624771151,2.6413495898246766,0.07344965963191868,0.04018649286350434,2.6716405299394026,2.6110586497099506,20987904
4.880000000000001,5.599444229944199,4.160555770055803,3.2299999999999995,3.85617888817813,2.603821111821869,0.053909710889112984,2.6380336970090865,0.0718663946133175,0.035953027164908474,2.6682334182481275,2.6078339757700455,21151744
5.07,5.827693869580585,4.312306130419415,3.1399999999999997,3.5093237062523874,2.770676293747612,0.046509627176500395,2.6334187507629396,0.07672669241195176,0.016292561941049027,2.668703880075303,2.598133621450576,21315584
4.96,5.763990049689671,4.156009950310329,3.4099999999999993,4.020655385630881,2.7993446143691183,0.04108792856956517,2.6301316380500794,0.061834513850008606,0.02034134328912173,2.6681630848258866,2.5921001912742723,21479424
4.800000000000001,5.5861297602813424,4.013870239718659,3.35,4.033008052661168,2.6669919473388326,0.04683816815506557,2.6333337247371675,0.06687862848494948,0.026797707825181663,2.664596555716534,2.602070893757801,21643264
4.7,5.229150262212919,4.170849737787082,3.19,3.557287353444139,2.822712646555861,0.03869998374268303,2.6439762741327284,0.0599354834105191,0.017464484074846968,2.66716264453092,2.620789903734537,21807104
4.87,5.615721127500087,4.1242788724999135,3.45,4.0036244214266565,2.896375578573344,0.04782718442923696,2.6449746757745745,0.06805601974580734,0.027598349112666575,2.678005649451106,2.611943702098043,21970944
4.640000000000001,4.992703841770968,4.287296158229033,2.88,3.3378209256903837,2.422179074309616,0.04711434855966616,2.641759130358696,0.069664566498774,0.02456413062055831,2.672780657556345,2.6107376031610467,22134784
5.2,5.9974960814950755,4.402503918504925,2.8500000000000005,3.478092349897689,2.2219076501023123,0.044446498124549746,2.6267067790031433,0.05520480463520121,0.033688191613898286,2.6587227964438127,2.594690761562474,22298624
4.779999999999999,5.572212092813533,3.987787907186465,3.5,3.9195235392680607,3.0804764607319393,0.04762688060937858,2.6428326845169066,0.06766396394737934,0.02758979727137783,2.670051017763819,2.6156143512699943,22462464
4.67,5.304113554499508,4.035886445500492,3.47,4.0700833275471,2.8699166724529004,0.04614090574193845,2.6477000564336777,0.059756775496739314,0.03252503598713759,2.676376694396526,2.6190234184708294,22626304
5.16,6.164191216850655,4.155808783149345,3.2399999999999998,3.9258571279792895,2.55414287202071,0.05028150739381086,2.6364193111658096,0.0645514671500988,0.03601154763752293,2.668597341895275,2.6042412804363444,22790144
4.85,5.892353107157071,3.807646892842929,3.2700000000000005,3.570166620396073,2.969833379603928,0.045139101243047514,2.642919573187828,0.06442223768502857,0.02585596480106646,2.669999059611817,2.6158400867638387,22953984
4.6,5.383581520966389,3.8164184790336106,3.2,3.7495452665613636,2.650454733438637,0.043498701418542965,2.643222174048424,0.0696661648759519,0.017331237961134026,2.6687272141902967,2.617717133906551,23117824
4.970000000000001,5.704914961066926,4.235085038933075,3.1599999999999997,3.65030602688525,2.6696939731147493,0.052836868095134014,2.6346900433301927,0.08358973924601623,0.022083996944251793,2.660008068847823,2.6093720178125626,23281664
5.289999999999999,6.345888251663024,4.234111748336974,3.47,3.9348655719667787,3.0051344280332217,0.04829351019709262,2.6381491094827654,0.06778926379434279,0.02879775659984245,2.664897714595883,2.6114005043696475,23445504
5.16,5.736541412215983,4.583458587784017,3.02,3.5562835071116767,2.4837164928883233,0.04036397158245861,2.637213706970215,0.05843322090603171,0.022294722258885506,2.666548861027098,2.6078785529133315,23609344
4.96,5.667389567353096,4.252610432646904,3.37,3.8060045871318327,2.9339954128681676,0.05019193979791854,2.6321232110261916,0.0728661544216109,0.027517725174226175,2.6632936728729013,2.600952749179482,23773184
4.860000000000001,5.557423830966509,4.1625761690334935,3.05,3.4,2.6999999999999997,0.03718583972464933,2.642436072230339,0.0639135160169036,0.010458163432395078,2.6708065775670224,2.6140655668936557,23937024
4.779999999999999,5.651550342780037,3.908449657219962,3.21,3.54,2.88,0.049330331496376896,2.6329976320266724,0.06311215154596896,0.035548511446784836,2.66566913257943,2.600326131473915,24100864
4.8100000000000005,5.345630469633684,4.274369530366317,3.19,3.6578675026115834,2.7221324973884164,0.04653252868576799,2.617895397543907,0.06658121177521849,0.026483845596317487,2.6545892337276245,2.5812015613601895,24264704
4.9799999999999995,5.860681554252159,4.09931844574784,3.1499999999999995,3.8373863542433755,2.4626136457566234,0.037104279208708395,2.623477375507355,0.05928665984307763,0.014921898574339166,2.66200438255665,2.5849503684580597,24428544
5.16,6.2147037498748166,4.105296250125184,2.95,3.3910215414239993,2.508978458576001,0.052390127524267825,2.6282524675130845,0.06466507803938581,0.04011517700914983,2.6736930004920834,2.5828119345340856,24592384
5.04,5.669603049547888,4.410396950452112,3.1699999999999995,3.6954521862167855,2.6445478137832135,0.04591347432902286,2.6330993115901946,0.06255763148759169,0.02926931717045403,2.667572106879852,2.5986265163005373,24756224
5.090000000000001,5.737224845011377,4.442775154988625,3.1899999999999995,3.756480361530741,2.623519638469258,0.05882449274779189,2.6348128497600554,0.07764529712175007,0.04000368837383371,2.661443539507896,2.608182160012215,24920064


==> data/progress-heist-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.13,3.6033920151417846,2.656607984858215,3.0600000000000005,3.4894182110716785,2.6305817889283225,0.5981394626665861,2.7071118295192713,0.870456179999892,0.3258227453332802,2.7076503890420507,2.706573269996492,16384
3.4,3.9621387729022075,2.8378612270977923,2.6599999999999997,3.3502173570694955,1.9697826429305039,0.1523750727763399,2.677781980236371,0.25220849166488213,0.052541653887797704,2.7003878495741924,2.65517611089855,180224
2.9200000000000004,3.3907440918375933,2.4492559081624075,2.5000000000000004,3.1340346993658947,1.8659653006341061,0.1373179876711219,2.6714204957087833,0.18689784894617828,0.08773812639606555,2.694071743135391,2.6487692482821754,344064
3.37,3.984898365585728,2.755101634414272,2.9,3.486515131944607,2.3134848680553928,0.14157855003844208,2.672071256240209,0.20529533015189474,0.07786176992498942,2.691456417449327,2.6526860950310907,507904
2.96,3.44,2.48,2.64,2.9840930106817054,2.295906989318295,0.14778845775872462,2.6681545098622648,0.21004850834703553,0.08552840717041371,2.6887119876516845,2.647597032072845,671744
3.0599999999999996,3.7206057825965493,2.39939421740345,2.3899999999999997,2.844862616621766,1.9351373833782333,0.1291335563369405,2.658895298838616,0.18476995216926675,0.07349716050461427,2.6971814189129653,2.6206091787642665,835584
2.91,3.353734154646676,2.466265845353324,2.7800000000000002,3.3813318551349165,2.178668144865084,0.14927894320959842,2.6673881043990453,0.2023786293323867,0.09617925708681012,2.683188997829522,2.6515872109685685,999424
3.4899999999999998,4.056480361530742,2.9235196384692577,2.2800000000000002,2.5656571371417143,1.9943428628582862,0.12570297502291697,2.6542063812414805,0.1916512880755567,0.05975466197027722,2.682250428314244,2.626162334168717,1163264
3.3899999999999997,3.8642362280551747,2.9157637719448246,2.65,3.043064880140671,2.256935119859329,0.12971071122835076,2.6578340878089266,0.1696595139601892,0.08976190849651233,2.680581681293715,2.6350864943241383,1327104
3.6100000000000003,4.094664832642105,3.125335167357895,2.3899999999999997,2.6447547840571395,2.13524521594286,0.09473990618716922,2.652901204427083,0.1510397289617273,0.03844008341261115,2.679898945896851,2.6259034629573152,1490944
3.4699999999999998,4.006749476012786,2.933250523987214,2.3299999999999996,2.7637049688440283,1.8962950311559708,0.10544025544077154,2.653411295016607,0.1427137500369914,0.06816676084455167,2.670328343093904,2.63649424693931,1654784
3.69,4.221883445878888,3.1581165541211123,2.4899999999999998,2.95357307945997,2.0264269205400294,0.09708970629144457,2.648956423004468,0.1429333015817464,0.051246111001142736,2.6595416753287315,2.6383711706802044,1818624
3.6700000000000004,4.197351874937409,3.142648125062592,2.67,3.2616924876994804,2.0783075123005195,0.07593491867107025,2.652090624968211,0.12113863448384457,0.030731202858295927,2.6647255079184498,2.639455742017972,1982464
3.6999999999999993,4.372309452558864,3.027690547441135,2.6700000000000004,3.1475981574503824,2.1924018425496183,0.1033898741084461,2.6455832103888195,0.1264199252756476,0.08035982294124461,2.6558671677596917,2.6352992530179473,2146304
3.7199999999999998,4.16226688774992,3.2777331122500803,2.38,2.9106599664568638,1.849340033543136,0.09500130239951729,2.6404526333014173,0.13955970808704274,0.05044289671199185,2.6520433391503815,2.628861927452453,2310144
3.75,4.27773099207835,3.22226900792165,2.4400000000000004,2.6689104628451923,2.2110895371548085,0.0830253242864273,2.644514639178912,0.1162221755046084,0.04982847306824619,2.654017874771866,2.635011403585958,2473984
3.7700000000000005,4.404113554499508,3.1358864455004927,2.5200000000000005,3.1800000000000006,1.8600000000000003,0.07533479592142,2.6289683451255166,0.11032764024334082,0.040341951599499194,2.6464244435199014,2.611512246731132,2637824
3.87,4.275092582010582,3.4649074179894184,2.4499999999999997,2.8932832051860298,2.0067167948139697,0.06839272124925623,2.6437037696441013,0.10142269182895242,0.03536275066956005,2.6549697113169324,2.63243782797127,2801664
3.8,4.332916503778969,3.267083496221031,2.6399999999999997,3.264819974072532,2.0151800259274673,0.07149706871908465,2.6361846476793294,0.0980616574157763,0.044932480022392994,2.66336108186826,2.609008213490399,2965504
4.03,4.614893152635591,3.4451068473644098,2.5399999999999996,3.0030334761116086,2.0769665238883905,0.0636941788097222,2.641928486029307,0.08657099152278279,0.0408173660966616,2.655946312925366,2.627910659133248,3129344
4.01,4.8180222769206305,3.201977723079369,2.6,3.2,2.0,0.09823487297010915,2.640112539132436,0.15075361692633543,0.04571612901388286,2.655326717213648,2.6248983610512235,3293184
3.970000000000001,4.466084670192499,3.4739153298075025,2.61,2.982692903071684,2.2373070969283155,0.08602469000034031,2.63083553314209,0.10687092454934216,0.06517845545133846,2.652030523934815,2.6096405423493647,3457024
3.72,4.331228271597445,3.108771728402555,2.39,2.746230262611138,2.0337697373888624,0.07936356446395312,2.6329343517621355,0.10452517085848409,0.05420195806942215,2.6493895670842935,2.6164791364399775,3620864
3.9199999999999995,4.474616984954482,3.3653830150455177,2.62,3.090744091837593,2.149255908162407,0.07000890017952766,2.638393267989158,0.10287477312648687,0.037143027232568446,2.6555132837261226,2.6212732522521938,3784704
3.9200000000000004,4.490613704707484,3.349386295292516,2.93,3.375084261685358,2.4849157383146423,0.08113877150850986,2.625606987873713,0.11155149475880068,0.05072604825821904,2.6423415468414526,2.6088724289059733,3948544
3.9400000000000004,4.484426303552648,3.3955736964473524,2.3999999999999995,2.7820994634908556,2.0179005365091434,0.05480086491443211,2.6278520981470743,0.07994528108429899,0.029656448744565238,2.638381111183715,2.6173230851104337,4112384
3.97,4.392018956920184,3.547981043079816,2.6399999999999997,2.9782306905057547,2.3017693094942446,0.07017745430736486,2.6196009069681168,0.09172655004684327,0.04862835856788644,2.634733522710498,2.6044682912257353,4276224
4.1899999999999995,4.813618473106754,3.566381526893245,2.48,3.0661740355901137,1.8938259644098863,0.0767197217404221,2.619452196359634,0.10551022598298777,0.04792921749785643,2.6390275774931125,2.599876815226156,4440064
3.8600000000000003,4.50683846515185,3.213161534848151,2.68,3.4646018098373217,1.8953981901626789,0.05507249355238547,2.6183422058820724,0.08334574066555282,0.026799246439218116,2.6341105258546946,2.6025738859094503,4603904
4.550000000000001,5.09451813560248,4.005481864397521,2.65,3.187121960079831,2.1128780399201688,0.05972682211625695,2.621528860926628,0.07237828653070826,0.04707535770180564,2.642713117956082,2.600344603897174,4767744
4.29,5.030877857679658,3.549122142320342,2.41,2.837668095606862,1.9823319043931382,0.0742976834881119,2.622097565730413,0.1023876834656836,0.04620768351054021,2.6436646408473896,2.600530490613436,4931584
4.55,5.184428877022476,3.915571122977524,2.5699999999999994,3.089711458407451,2.050288541592548,0.07983445225593941,2.6206822892030077,0.10806264394719317,0.05160626056468565,2.6478193276843434,2.593545250721672,5095424
4.17,4.864334213473598,3.475665786526402,2.49,3.047584074378026,1.9324159256219744,0.07531995357712726,2.6202377150456106,0.10480443100917636,0.04583547614507816,2.629624589837796,2.610850840253425,5259264
4.34,4.875163526410386,3.8048364735896136,2.61,3.3077822009767806,1.9122177990232192,0.04921877615076172,2.6275593678156532,0.07605288307927836,0.02238466922224508,2.6483170215937464,2.60680171403756,5423104
4.37,4.770124980474852,3.969875019525149,2.69,3.2564803615307416,2.1235196384692583,0.0611249368676605,2.615566767255465,0.08952362163960856,0.03272625209571243,2.63899002007187,2.5921435144390603,5586944
4.369999999999999,5.192253002426868,3.547746997573131,2.7199999999999998,3.6768698971124545,1.763130102887545,0.04413558332210714,2.617426938811938,0.06917797783050608,0.019093188813708195,2.6533811767799627,2.5814727008439133,5750784
4.5,5.149615270756469,3.8503847292435314,2.62,3.204465567848098,2.035534432151902,0.058476954046636775,2.6239676833152776,0.07785799546218332,0.03909591263109023,2.6478733678739346,2.6000619987566207,5914624
4.39,5.235517592957119,3.544482407042881,2.5,3.1228964600958973,1.8771035399041025,0.05934307874025152,2.6149721642335253,0.07841821933380508,0.040267938146697956,2.6413466538742747,2.588597674592776,6078464
4.54,5.091724568965349,3.9882754310346513,2.33,3.0594518489934757,1.6005481510065247,0.049426608955642805,2.618682301044464,0.07495090128955545,0.023902316621730164,2.634560691850745,2.6028039102381832,6242304
4.4399999999999995,5.025149553533112,3.854850446466888,2.56,2.904093010681705,2.215906989318295,0.06689320043854721,2.6196417987346647,0.0951108871142149,0.03867551376287952,2.6580255736800336,2.581258023789296,6406144
4.72,5.610842298052804,3.8291577019471963,2.5599999999999996,3.148557558782486,1.9714424412175133,0.048935031235062765,2.613069475690524,0.06955889028886952,0.028311172181256013,2.6467790309474997,2.5793599204335487,6569984
4.73,5.425772951471958,4.0342270485280425,2.57,3.0173253849269006,2.122674615073099,0.05006950381988033,2.604809006055196,0.06576300879708148,0.03437599884267918,2.6447755463445835,2.564842465765808,6733824
4.78,5.3417828762075255,4.218217123792475,2.4299999999999997,3.0529767250869004,1.807023274913099,0.06257143381517376,2.611858696738879,0.07657356083958211,0.048569306790765404,2.6504553115649068,2.573262081912851,6897664
4.470000000000001,4.9239823785126475,4.016017621487354,2.62,3.1975811631277464,2.042418836872254,0.04105303911880275,2.617616359392802,0.057153112032745895,0.02495296620485961,2.6475642739449725,2.5876684448406317,7061504
4.5600000000000005,4.998634243989226,4.121365756010775,2.44,2.978887743412299,1.9011122565877008,0.058648538100533144,2.610957277814547,0.07981120598447493,0.03748587021659136,2.6541260340072226,2.567788521621871,7225344
4.26,4.720868744872116,3.7991312551278833,2.5700000000000003,3.1462811813689564,1.993718818631044,0.04348157869632509,2.6185786475737887,0.07004003704055156,0.01692312035209862,2.639773832866161,2.5973834622814165,7389184
4.819999999999999,5.426300255648965,4.213699744351034,2.71,3.3785057965343306,2.0414942034656693,0.05049083474441427,2.6124395499626796,0.07642687298478351,0.024554796504045035,2.638804837032298,2.586074262893061,7553024
4.7700000000000005,5.4072597586541935,4.132740241345807,2.52,3.155295206970744,1.8847047930292562,0.057321804385477015,2.603135887781779,0.08223243362711247,0.032411175143841564,2.644370291443808,2.5619014841197503,7716864
4.83,5.414893152635591,4.24510684736441,2.5300000000000002,3.0096873982084587,2.050312601791542,0.05913213788298884,2.618813221653302,0.08976719153744421,0.02849708422853348,2.645223479838383,2.5924029634682215,7880704
4.7,5.384105255059483,4.015894744940518,2.35,2.923149195236284,1.7768508047637162,0.04400842897399944,2.610766209165255,0.06800487335105942,0.020011984596939456,2.6342902436286377,2.587242174701872,8044544
4.84,5.433632883186233,4.246367116813767,2.4799999999999995,3.0453317610041024,1.9146682389958967,0.04664289021166038,2.613440494736036,0.07895100482772369,0.014334775595597073,2.644857811726335,2.5820231777457368,8208384
5.06,5.729626761711328,4.390373238288671,2.67,3.1680963762164907,2.171903623783509,0.05047788186736087,2.6094076563914617,0.09150702160060495,0.009448742134116804,2.641123870694332,2.5776914420885912,8372224
4.950000000000001,5.827781293945138,4.072218706054864,2.6899999999999995,3.408957578720747,1.971042421279252,0.04708354469815573,2.6165163179238635,0.06647699992200778,0.027690089474303674,2.6509342008509105,2.5820984349968166,8536064
4.8999999999999995,5.52928530890209,4.270714691097909,2.3099999999999996,2.9541273166075164,1.6658726833924828,0.05438146999028196,2.6221697876850762,0.08130824095342493,0.02745469902713899,2.6410637633481224,2.60327581202203,8699904
5.0,5.982852990024449,4.017147009975551,2.6499999999999995,3.274899991998719,2.0251000080012798,0.03924985101912165,2.6086450755596164,0.0665364756914971,0.011963226346746205,2.638520486992241,2.578769664126992,8863744
5.01,5.598982172905089,4.421017827094911,2.6399999999999997,3.1917245689653484,2.088275431034651,0.035295250907074624,2.6111762205759685,0.06501342086858397,0.005577080945565277,2.63959980423901,2.582752636912927,9027584
5.22,5.836116872029974,4.603883127970025,2.74,3.601626369141521,1.8783736308584795,0.05036579706744909,2.5982773661613465,0.09258881458846507,0.008142779546433117,2.633755951208979,2.562798781113714,9191424
5.1899999999999995,5.85098411478643,4.529015885213569,2.49,3.291810451416044,1.6881895485839564,0.04758618656390653,2.6196766406297685,0.08155558368234483,0.013616789445468229,2.644497731343379,2.594855549916158,9355264
5.08,5.557074417675063,4.6029255823249375,2.6599999999999997,3.556883492991146,1.7631165070088533,0.05252104391693132,2.5941064467032753,0.08255442153063924,0.022487666303223398,2.625536051373886,2.5626768420326647,9519104
5.040000000000001,5.4694182110716785,4.610581788928323,2.58,3.154108003776293,2.005891996223707,0.03840314438178509,2.610316703716914,0.05838605680547766,0.018420231958092514,2.6455426611992485,2.57509074623458,9682944
5.24,5.864819974072533,4.615180025927468,2.6799999999999997,3.5031646250902666,1.8568353749097326,0.04833901847208223,2.593626969059309,0.06884607849943039,0.02783195844473408,2.629658983012444,2.5575949551061736,9846784
5.069999999999999,5.892253002426868,4.247746997573131,2.7,3.516088230524127,1.8839117694758736,0.05310393607942383,2.593884790937106,0.08645892045104203,0.01974895170780564,2.642259382756519,2.545510199117693,10010624
5.11,6.096356933366416,4.123643066633584,2.5599999999999996,3.02946778377222,2.0905322162277793,0.05776159311256679,2.595389313499133,0.08307902179345744,0.03244416443167613,2.639863403072928,2.5509152239253376,10174464
5.21,5.881490878567981,4.538509121432019,2.7,3.508702664766229,1.891297335233771,0.03894839212686439,2.6042655130227406,0.04848338240366985,0.02941340185005893,2.636893845278621,2.57163718076686,10338304
5.130000000000001,5.718302643203311,4.541697356796691,2.8099999999999996,3.586466354712166,2.033533645287833,0.03267335299751717,2.6090460379918414,0.04803326360590943,0.017313442389124904,2.6494428698893797,2.568649206094303,10502144
5.38,6.089647799968406,4.670352200031593,2.57,3.3536453279386023,1.7863546720613974,0.04369281776404623,2.5903023580710096,0.07261196573397542,0.01477366979411704,2.619003449860656,2.561601266281363,10665984
5.500000000000001,6.335463942968218,4.664536057031784,2.68,3.5411620056644395,1.8188379943355608,0.04709773552992066,2.6024647961060206,0.0783572187077354,0.015838252352105904,2.6349189974993172,2.570010594712724,10829824
5.549999999999999,6.291956872061981,4.808043127938017,2.5599999999999996,3.2221178142898736,1.8978821857101256,0.04128038318982964,2.5958357453346257,0.07007624788293376,0.012484518496725515,2.6338316707084317,2.5578398199608197,10993664
5.51,6.110749531835023,4.909250468164976,2.8899999999999997,3.7782004278314663,2.001799572168533,0.04658230167115102,2.5940153817335765,0.07473157138851903,0.018433031953783013,2.6399192078637554,2.5481115556033975,11157504
5.34,6.064154679609267,4.615845320390733,2.4499999999999997,3.221038261048049,1.6789617389519504,0.04853368416273342,2.5850822597742082,0.06823070288311187,0.02883666544235497,2.6248268846103966,2.54533763493802,11321344
5.5600000000000005,6.3192101158440925,4.8007898841559085,2.34,2.8463595560468864,1.8336404439531133,0.04565437681546121,2.5948113044102987,0.07337538674789565,0.017933366883026762,2.615824644467445,2.5737979643531523,11485184
5.4399999999999995,6.172393336944022,4.707606663055977,2.59,3.138543526076099,2.0414564739239007,0.05002468923339617,2.57640142540137,0.06806567154419443,0.03198370692259791,2.6460201878598215,2.506782662942918,11649024
5.42,5.855430821141544,4.984569178858456,2.63,3.282763356814703,1.9772366431852963,0.043994925512621755,2.5735677669445676,0.06271230074292711,0.0252775502823164,2.6259756844787985,2.5211598494103367,11812864
5.8500000000000005,6.490702739185655,5.209297260814346,2.8899999999999997,3.502290780593665,2.277709219406334,0.046321315582220704,2.596478009223938,0.061491423067528875,0.031151208096912533,2.6401636188911293,2.5527923995567465,11976704
5.619999999999999,6.046145515053249,5.193854484946749,2.6399999999999997,3.4199999999999995,1.8599999999999999,0.042989565901613444,2.5859557519356406,0.05828966627322663,0.027689465530000255,2.6373328535510567,2.5345786503202246,12140544
5.74,6.555107354892593,4.924892645107407,2.65,3.2553924347066125,2.0446075652933873,0.030990307384248156,2.591681631406148,0.04288288555410936,0.019097729214386953,2.6328136407887137,2.5505496220235826,12304384
5.8100000000000005,6.656699474429978,4.963300525570023,2.6599999999999997,3.7137551897855587,1.6062448102144404,0.0355290291656274,2.58832065363725,0.058556076859133235,0.012501981472121563,2.6281504395232202,2.54849086775128,12468224
5.66,6.4627452896155795,4.857254710384421,2.6399999999999997,3.309626761711328,1.9703732382886714,0.0563903098479689,2.581583911180496,0.09834862393448876,0.014431995761449039,2.6288992182508197,2.5342686041101725,12632064
5.779999999999999,6.424670458451447,5.135329541548551,2.9199999999999995,3.777671265695662,2.062328734304337,0.04095809352002101,2.593823176622391,0.06323386517747896,0.01868232186256306,2.6382854726126594,2.5493608806321224,12795904
5.6899999999999995,6.529583229942094,4.850416770057905,2.48,3.110555310817378,1.8494446891826222,0.0488530896157802,2.5904477377732595,0.07376260570475707,0.02394357352680333,2.6330643869443997,2.5478310886021194,12959744
5.4399999999999995,6.22511145705562,4.654888542944379,2.84,3.592595508889071,2.0874044911109286,0.04557114182777388,2.575511212150256,0.07313183434071815,0.018010449314829605,2.6186571890964903,2.532365235204022,13123584
5.630000000000001,6.373034319530397,4.886965680469604,2.6799999999999997,3.597387595294377,1.7626124047056226,0.031031228588350696,2.5963786403338114,0.049437792258933536,0.012624664917767855,2.644286860620288,2.5484704200473347,13287424
5.92,6.727217442824422,5.112782557175578,2.74,3.408131723539603,2.0718682764603975,0.03696755785301012,2.6019196977217995,0.071114708605409,0.0028204071006112386,2.6406703065164923,2.563169088927107,13451264
5.819999999999999,6.434491659829488,5.2055083401705105,2.6599999999999997,3.519302042357633,1.8006979576423663,0.037474332359852223,2.588264294465383,0.055863677261247004,0.019084987458457443,2.624383815619145,2.5521447733116207,13615104
5.720000000000001,6.383023378170032,5.056976621829969,2.6799999999999997,3.5223775875461074,1.8376224124538922,0.05091865455227278,2.5880751421054207,0.083612828589229,0.01822448051531656,2.6344022797670754,2.541748004443766,13778944
5.78,6.5530459236035075,5.006954076396493,2.48,3.3211896337925237,1.6388103662074762,0.046314296448448,2.5829749296108884,0.07716465356744329,0.015463939329452704,2.6362863334441804,2.5296635257775963,13942784
5.909999999999999,6.737586853448023,5.082413146551976,2.61,3.5324424101265075,1.6875575898734922,0.02874792841224305,2.576938498020172,0.049543918720832275,0.00795193810365383,2.629987461274616,2.5238895347657277,14106624
5.95,6.777345151674922,5.1226548483250784,2.76,3.6308616422830893,1.88913835771691,0.033281893345216876,2.5463297804196676,0.051740275932194775,0.014823510758238977,2.6226211192636786,2.4700384415756567,14270464
5.8100000000000005,6.446317530797322,5.173682469202679,2.7800000000000002,3.624748483277715,1.9352515167222852,0.03227675844294324,2.5862431416908906,0.052223950894057264,0.01232956599182922,2.640264542867862,2.5322217405139194,14434304
5.83,6.602075125878304,5.057924874121696,2.87,3.6946817568007675,2.0453182431992327,0.04683714612037869,2.5862231204907102,0.07047525178837008,0.023199040452387295,2.6233608616145245,2.549085379366896,14598144
5.869999999999999,6.591179589284111,5.148820410715888,2.83,3.5608214556237385,2.0991785443762616,0.03690193496683297,2.581675099333127,0.054209504697013564,0.019594365236652377,2.642099619793562,2.5212505788726927,14761984
5.799999999999999,6.686566410372059,4.913433589627939,2.96,3.896162379077476,2.023837620922524,0.03689279669973375,2.573118939002355,0.060448517508863694,0.013337075890603803,2.5971239469527068,2.5491139310520032,14925824
5.869999999999999,6.684923309275173,5.0550766907248255,2.6399999999999997,3.327313611097583,1.9526863889024164,0.04356098188242559,2.570002136627833,0.06460567574221193,0.022516288022639244,2.6387969183684175,2.501207354887249,15089664
5.840000000000001,6.717724330299668,4.962275669700333,2.91,3.705550124127952,2.1144498758720482,0.05206181229247396,2.564357221126556,0.07121194714242798,0.03291167744251994,2.6091546257484377,2.519559816504674,15253504
6.13,6.881065909225016,5.378934090774984,2.9099999999999997,3.7375868534480228,2.0824131465519766,0.02733665450650728,2.579125127196312,0.04810469910474789,0.00656860990826667,2.631670501748351,2.526579752644273,15417344
6.0600000000000005,6.915803715813388,5.204196284186613,2.9300000000000006,3.769106667831928,2.0908933321680734,0.031217237896635153,2.5645731985569,0.055840286480758866,0.006594189312511437,2.6352300486747424,2.4939163484390576,15581184
5.88,6.554981481227448,5.205018518772552,2.87,3.86503768772846,1.8749623122715402,0.03214034797468528,2.5930367112159733,0.05347581528289942,0.010804880666471131,2.6320468019337864,2.5540266204981603,15745024
6.119999999999999,6.930925397308531,5.309074602691467,3.0199999999999996,4.015791142760368,2.0242088572396315,0.02377447966719041,2.591429313023885,0.03591744947396344,0.011631509860417383,2.634323336766183,2.5485352892815865,15908864
6.08,7.176175168483578,4.983824831516422,2.8200000000000003,3.63706792863262,2.0029320713673804,0.03133810717069228,2.580041022102038,0.04857767835507219,0.014098535986312357,2.6291260249476345,2.5309560192564415,16072704
6.09,6.642177507691141,5.537822492308859,2.8099999999999996,3.6788498144098316,1.9411501855901676,0.03940916179368888,2.57027681072553,0.05922686389578964,0.019591459691588112,2.6255826094200927,2.5149710120309674,16236544
6.389999999999999,6.973866423079799,5.806133576920199,2.9899999999999998,4.022908514825974,1.9570914851740255,0.0393968155161322,2.570747030774752,0.055614875112477244,0.02317875591978716,2.62893195937365,2.512562102175854,16400384
6.14,6.9922910301065,5.287708969893499,2.8799999999999994,3.8420810776644547,1.917918922335544,0.03698992346568648,2.588737274209658,0.0652855016714137,0.008694345259959265,2.618407762688193,2.5590667857311233,16564224
5.989999999999999,6.594069532421558,5.385930467578441,2.9300000000000006,3.562534584034739,2.297465415965262,0.04213615708479962,2.581353684266408,0.07151078273667276,0.012761531432926482,2.619432860800365,2.543274507732451,16728064
6.140000000000001,6.854422843979671,5.4255771560203305,2.91,3.6275653280364097,2.1924346719635905,0.02150245943048499,2.5730757772922517,0.03204552945746775,0.010959389403502235,2.6131895464589645,2.532962008125539,16891904
6.07,6.9055237878121725,5.234476212187828,2.8299999999999996,3.633803458564343,2.0261965414356564,0.03563312132610002,2.5583046386639277,0.06795846387521412,0.0033077787769859174,2.6133547375001056,2.5032545398277497,17055744
6.279999999999999,7.124748483277714,5.435251516722285,2.94,4.005082156455548,1.8749178435444522,0.04170993626660975,2.564882990717888,0.06164813871104709,0.021771733822172415,2.6048634443750234,2.5249025370607527,17219584
6.290000000000001,6.884053869611167,5.695946130388835,2.8300000000000005,3.579733285909063,2.080266714090938,0.05329679184554451,2.566866307457288,0.08479187383822519,0.021801709852863838,2.6084970916054977,2.5252355233090786,17383424
6.140000000000001,7.297756451072505,4.982243548927496,3.14,4.040222194794152,2.2397778052058483,0.03679390769490657,2.575577546159427,0.06190435776653956,0.01168345762327358,2.6481187178804215,2.5030363744384325,17547264
6.15,6.9,5.4,2.8299999999999996,3.646149496109628,2.0138505038903713,0.02660459184941521,2.5761024504899974,0.04461085510810482,0.008598328590725592,2.616773333121572,2.535431567858423,17711104
6.32,7.161189633792524,5.478810366207477,2.95,4.109525765129866,1.7904742348701346,0.023940932925324825,2.557528800765673,0.03323489461973772,0.014646971230911932,2.6312326998110565,2.4838249017202894,17874944
6.32,6.848772162656092,5.791227837343909,2.9900000000000007,4.094038042822801,1.8859619571772002,0.03163882756683349,2.558871110280355,0.04825616575653706,0.01502148937712992,2.6432719275228114,2.4744702930378986,18038784
6.3100000000000005,7.181148666990888,5.438851333009113,2.9400000000000004,3.9401999800039995,1.9398000199960013,0.032433634380868104,2.5592702180147175,0.06556575768100781,-0.0006984889192716004,2.6262174069642685,2.4923230290651666,18202624
6.279999999999999,7.194111590562114,5.3658884094378845,2.79,3.8267738422626216,1.7532261577373784,0.027734890220259895,2.5753159344196317,0.047762487049025124,0.0077072933914946705,2.6206165423967205,2.530015326442543,18366464
6.24,6.972393336944022,5.507606663055978,2.8899999999999997,3.8264293886887573,1.953570611311242,0.033924691862678893,2.5582311709721886,0.0598340791353455,0.008015304590012293,2.634835382265089,2.481626959679288,18530304
6.529999999999999,7.497522609554939,5.56247739044506,3.06,3.9972299611087987,2.1227700388912014,0.032823210873175364,2.5576988021532694,0.05435452630395286,0.011291895442397868,2.6028603266092634,2.5125372776972754,18694144
6.489999999999999,7.265177399051339,5.71482260094866,3.13,4.063862944976403,2.196137055023597,0.03361939106835047,2.570070080955823,0.06058405550470813,0.006654726631992812,2.622053746109457,2.5180864158021885,18857984
6.45,7.289344982709732,5.610655017290268,2.92,3.8362968951164245,2.0037031048835754,0.03559153286526752,2.5564948985973994,0.05800234217648159,0.013180723554053447,2.618336993313756,2.494652803881043,19021824
6.2,6.968114574786861,5.43188542521314,2.7499999999999996,3.7239096467332065,1.7760903532667927,0.032854147895704885,2.5693429003159203,0.05993425143358643,0.005774044357823339,2.629180728728458,2.5095050719033827,19185664
6.45,7.218439978137525,5.6815600218624756,2.9,3.7330666239863413,2.0669333760136586,0.037732191977556756,2.5584126542011902,0.06327639348660395,0.012187990468509557,2.591620754965442,2.5252045534369385,19349504
6.3500000000000005,7.210523096726637,5.489476903273364,2.9899999999999998,4.180336086993921,1.7996639130060785,0.031195613035621704,2.5598534584045414,0.04865034017549136,0.01374088589575205,2.6241346760626,2.495572240746483,19513344
6.510000000000001,7.076480361530742,5.943519638469259,3.28,4.400535586226515,2.1594644137734846,0.03041327312239442,2.567719020446141,0.05535690110834395,0.005469645136444885,2.6125777889218393,2.522860251970443,19677184
6.5,7.368331733843696,5.631668266156304,3.1599999999999997,4.226958293467931,2.0930417065320683,0.03637199939888276,2.563910586635271,0.06592920730875737,0.006814791489008147,2.600331659407825,2.527489513862717,19841024
6.580000000000001,7.23084560381092,5.929154396189082,3.09,3.973685464404615,2.206314535595385,0.02257647735144317,2.564180930455526,0.034274203785047454,0.010878750917838888,2.6139801250360213,2.5143817358750304,20004864
6.409999999999999,7.057224845011375,5.762775154988623,2.9,3.8252026804976302,1.9747973195023696,0.039105989722884205,2.55649529894193,0.06271184830763046,0.015500131138137939,2.6172646268869713,2.4957259709968884,20168704
6.539999999999999,7.29392307299883,5.786076927001169,3.2600000000000002,4.10285230022822,2.417147699771781,0.027396630624813595,2.551258725921313,0.04015628717298554,0.014636974076641647,2.6293983497417175,2.4731191021009087,20332544
6.5,7.1737952211169205,5.8262047788830795,3.2399999999999998,4.332886087385139,2.1471139126148597,0.03257901854425043,2.5551346272230147,0.05302887179447918,0.012129165294021676,2.6071871915065032,2.503082062939526,20496384
6.4799999999999995,7.299512049941915,5.6604879500580845,3.05,3.7810950690573693,2.3189049309426304,0.037421035145719775,2.558608725667,0.0641918536069948,0.010650216684444751,2.608007594493604,2.5092098568403958,20660224
6.470000000000001,7.261264810287935,5.678735189712066,3.14,3.9538795979750323,2.326120402024968,0.021213236122275648,2.582680090268453,0.0394174079679964,0.003009064276554896,2.653134525364238,2.512225655172668,20824064
6.19,7.232544963059148,5.147455036940853,2.6999999999999997,3.318061485614497,2.0819385143855023,0.035992300380409334,2.549457274874052,0.05443644428172996,0.017548156479088705,2.6305650885534084,2.4683494611946952,20987904
6.719999999999999,7.607468309293351,5.832531690706647,2.9099999999999993,3.8581033698917,1.961896630108298,0.023198391757129337,2.546597293019295,0.04436823889200761,0.002028544622251067,2.620337059505271,2.4728575265333186,21151744
6.340000000000001,7.147712820252347,5.532287179747654,2.9699999999999998,3.6856116265125936,2.254388373487406,0.035852981741966945,2.550746599833171,0.058276286990042135,0.013429676493891755,2.611861238372774,2.4896319612935676,21315584
6.56,7.281387551874857,5.838612448125142,3.25,4.046555082841105,2.453444917158895,0.030563640190424214,2.5597990552584333,0.04913832091039999,0.011988959470448438,2.618660694560646,2.5009374159562205,21479424
6.58,7.452696969170857,5.707303030829143,3.2600000000000002,4.291697630122314,2.228302369877686,0.036640185985015686,2.543188376228015,0.06530519650160921,0.00797517546842216,2.5967067675278086,2.489669984928222,21643264
6.470000000000001,7.27876448982383,5.661235510176171,2.94,3.942197585309404,1.937802414690596,0.0347098950107465,2.5615905870993934,0.06413366048566646,0.005286129535826543,2.631574977593341,2.4916061966054457,21807104
6.640000000000001,7.401839878189637,5.878160121810364,3.31,4.252814934120159,2.367185065879841,0.02913377480387372,2.550134572386742,0.04104968046574202,0.017217869142005418,2.598684150527029,2.5015849942464548,21970944
6.43,7.35200867674876,5.50799132325124,3.13,4.214481442902551,2.0455185570974486,0.02886721513156465,2.546627982457479,0.050190052612044234,0.007544377651085062,2.62693451935703,2.4663214455579276,22134784
6.55,7.166846820531646,5.933153179468354,3.2,4.087693640846886,2.3123063591531143,0.02820742612530005,2.5505462547143303,0.04522360442279649,0.011191247827803605,2.6174647375946303,2.4836277718340303,22298624
6.570000000000002,7.245351760196124,5.89464823980388,3.2299999999999995,4.338196733436803,2.1218032665631967,0.017925629805055552,2.5710449397563933,0.03684221315687735,-0.0009909535467662461,2.6367468936398213,2.5053429858729652,22462464
6.42,7.36847245611035,5.47152754388965,2.94,4.0546299834474215,1.8253700165525781,0.035367099731229194,2.5457375019788744,0.05864163527128351,0.012092564191174885,2.608737107095713,2.482737896862036,22626304
6.8,7.507106781186548,6.092893218813452,2.99,3.998414597276339,1.9815854027236617,0.03293141576189854,2.5256873001654943,0.04943697218358238,0.016425859340214708,2.599436316923149,2.4519382834078396,22790144
6.7299999999999995,7.606413144584219,5.85358685541578,3.28,4.439137610467368,2.1208623895326317,0.021498894269461704,2.544333467880885,0.041842302865102446,0.0011554856738209586,2.616457066820061,2.472209868941709,22953984
6.779999999999999,7.711450481775601,5.848549518224398,3.12,3.9706468127254695,2.2693531872745307,0.027891238538237863,2.549555007616679,0.047108604428201015,0.008673872648274714,2.622017279011679,2.477092736221679,23117824
6.779999999999999,7.321848687365762,6.238151312634237,3.1399999999999997,4.12,2.1599999999999997,0.01618294071522537,2.556483823060989,0.028988934386055945,0.0033769470443947933,2.605432042128646,2.5075356039933325,23281664
6.56,7.492952303175247,5.627047696824752,3.41,4.232739326883066,2.5872606731169343,0.024843921219386746,2.5325696418682737,0.04232170001008105,0.007366142428692445,2.593579474052707,2.4715598096838405,23445504
6.659999999999999,7.447654746700608,5.8723452532993905,3.3899999999999997,4.642557383915004,2.1374426160849955,0.030175761519543147,2.5393624534209573,0.05386834325944789,0.006483179779638398,2.628536393163441,2.450188513678474,23609344
6.619999999999999,7.578957767578947,5.661042232421051,3.18,4.038836422143356,2.3211635778566446,0.03594465707234724,2.5324341903130216,0.05485413748327833,0.017035176661416143,2.591393258328293,2.4734751222977502,23773184
6.890000000000001,7.513618473106755,6.266381526893246,2.88,3.7697190567814087,1.990280943218591,0.02730084730816689,2.5457307954629265,0.047852073965892916,0.006749620650440862,2.596379541612721,2.495082049313132,23937024
6.670000000000002,7.422396172239069,5.917603827760934,3.15,4.241100362019919,2.0588996379800806,0.032623290522800094,2.5383051027854284,0.0593986728125662,0.005847908233033987,2.607778241762201,2.4688319638086558,24100864
6.790000000000001,7.372151183113116,6.2078488168868855,3.2399999999999998,4.389956520917204,2.0900434790827958,0.024690548802997557,2.5254469841718676,0.04086833371814565,0.008512763887849464,2.608995348834292,2.4418986195094434,24264704
6.720000000000001,7.288858506133116,6.151141493866885,3.2299999999999995,4.233045362882456,2.226954637117543,0.03696371105324937,2.554600140452385,0.06311870215371201,0.010808719952786736,2.626960251335758,2.482240029569012,24428544
6.9300000000000015,8.036390527797488,5.823609472202516,3.3800000000000003,4.484355015382282,2.2756449846177187,0.02475948349262273,2.5557324330012006,0.039352703715164736,0.010166263270080723,2.610478759589658,2.500986106412743,24592384
6.74,7.46,6.0200000000000005,3.0000000000000004,3.996995486449162,2.003004513550839,0.016923975587511988,2.5344052543242777,0.0385127959718458,-0.004664844796821825,2.614561647413677,2.4542488612348783,24756224
6.839999999999999,7.5111184694225,6.168881530577498,2.9699999999999998,4.100530848760881,1.839469151239118,0.017121063065132985,2.540548704067866,0.030289224990176403,0.003952901140089568,2.5944795050056286,2.4866179031301034,24920064


==> data/progress-heist-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.4299999999999997,3.8042993454442575,3.055700654555742,3.1399999999999997,3.486987031457949,2.79301296854205,0.5925208419871827,2.7069496999184293,0.8917142036851278,0.29332748028923755,2.707504967102135,2.7063944327347236,16384
3.28,3.8558472019555188,2.704152798044481,3.0200000000000005,3.3291924966748065,2.7108075033251944,0.36372671578234683,2.6840453386306757,0.7854577328061246,-0.05800430124143097,2.699812187230836,2.6682784900305156,180224
2.69,3.0626929030716843,2.3173070969283156,2.52,3.147375485654325,1.8926245143456752,1.2034992325430114,2.6604510227839153,2.1923188623370287,0.214679602748994,2.6783659162052014,2.6425361293626293,344064
3.0599999999999996,3.5462098312457284,2.573790168754271,2.63,2.9989173349139344,2.2610826650860654,0.9079630260045329,2.6671043852965033,1.3928705668194215,0.42305548518964453,2.6768763259700896,2.657332444622917,507904
2.9400000000000004,3.4179121258139413,2.4620878741860595,2.41,3.0107495318350237,1.8092504681649766,0.9518844384700061,2.6548713028430937,1.6896022426413508,0.21416663429866134,2.6746633420719013,2.635079263614286,671744
2.7,3.016227766016838,2.383772233983162,1.9100000000000001,2.257706773014274,1.5622932269857261,0.5892922567203642,2.6464061468839644,1.0080192232579357,0.1705652901827927,2.6848067153230826,2.608005578444846,835584
3.0400000000000005,3.63194594347795,2.448054056522051,2.13,2.731747455333215,1.5282525446667845,0.5135090522545701,2.6208082358042395,0.858168964521543,0.1688491399875972,2.6564685390363483,2.5851479325721307,999424
2.83,3.485820097282784,2.174179902717216,2.1499999999999995,2.553112887414927,1.746887112585072,0.5409552875285347,2.631766760349273,0.9017969015270939,0.18011367352997548,2.666401317466894,2.597132203231652,1163264
2.8000000000000003,3.3196152422706637,2.280384757729337,2.11,2.5136087214122114,1.7063912785877886,0.6044648539585371,2.623859744270643,1.0401204389823524,0.1688092689347218,2.666804417649551,2.5809150708917348,1327104
2.96,3.599061812346818,2.320938187653182,2.0300000000000002,2.547783738639985,1.5122162613600154,0.5113553586881607,2.63831759095192,0.8629431072843483,0.1597676100919732,2.666483073488038,2.6101521084158024,1490944
2.8400000000000003,3.240499687890016,2.4395003121099847,1.9299999999999997,2.337553677446296,1.522446322553703,0.5112876896979287,2.6195531864960993,0.8610604247943732,0.16151495460148418,2.6622731820826666,2.576833190909532,1654784
2.8999999999999995,3.3098780306383833,2.4901219693616157,1.64,2.02,1.2599999999999998,0.7882059456159671,2.606371517976125,1.493002880070486,0.08340901116144839,2.638961361477288,2.5737816744749615,1818624
2.9800000000000004,3.3229285639896453,2.6370714360103555,1.7099999999999997,2.151474801092882,1.2685251989071173,0.43124820021136345,2.6020791361729305,0.7390704919641875,0.12342590845853946,2.6581028731833714,2.5460553991624897,1982464
2.94,3.591459898996093,2.288540101003907,1.9,2.489915248150105,1.310084751849895,0.5126960401500885,2.5952991167704265,0.9334353480551125,0.09195673224506451,2.644865014821204,2.545733218719649,2146304
3.46,3.9143126676640216,3.0056873323359783,1.86,2.24262252939418,1.4773774706058203,0.37874939375712224,2.6013424883286165,0.6747508088236731,0.08274797869057138,2.629714178012224,2.572970798645009,2310144
3.3900000000000006,4.205414005275848,2.574585994724153,1.83,2.1094637722496423,1.5505362277503578,0.7118551906819145,2.576949253678322,1.3795496391734405,0.04416074219038846,2.6397886963257116,2.514109811030932,2473984
3.4299999999999997,4.001051661410769,2.8589483385892303,1.7900000000000003,2.3348853090330115,1.245114690966989,0.5859108074568212,2.5515290478865302,1.1104514419005755,0.0613701730130668,2.6073906193010097,2.495667476472051,2637824
3.35,3.8464876634922565,2.8535123365077437,1.7400000000000002,2.145462698654266,1.3345373013457342,0.5282024106010794,2.5286816239356993,0.8689034676489908,0.187501353553168,2.6122560998119417,2.445107148059457,2801664
3.3,3.6872983346207415,2.912701665379258,1.67,1.8599999999999999,1.48,0.35232529337517915,2.5441558857758837,0.6275022194916875,0.07714836725867086,2.6058274487704463,2.482484322781321,2965504
3.3200000000000003,3.8411525688318156,2.798847431168185,1.78,1.9789974874213239,1.5810025125786762,0.21557812119911737,2.579198227326075,0.4127542590309917,0.018401983367243024,2.6251043632322757,2.5332920914198747,3129344
3.6800000000000006,4.133431361950186,3.226568638049815,1.7600000000000002,2.025329983228432,1.4946700167715683,0.47719682299842436,2.5471227963765464,0.700788907565671,0.2536047384311777,2.6003440939096816,2.493901498843411,3293184
3.7199999999999998,4.301033561853358,3.1389664381466416,1.64,2.009323706252388,1.2706762937476122,0.48866797853261223,2.505768535534541,0.9156179709060108,0.061717986159213645,2.6037968728333083,2.4077401982357736,3457024
3.55,3.9818564576337834,3.1181435423662163,1.7099999999999997,2.2285556864985665,1.1914443135014328,0.36511294478356526,2.523667691151301,0.6519333556364073,0.07829253393072322,2.5843312622048566,2.4630041200977457,3620864
3.7600000000000002,4.353632883186234,3.166367116813767,1.67,2.1454997371187496,1.1945002628812502,0.29548382140540824,2.5324819316466654,0.4889830045703267,0.10198463824048981,2.5752936377819964,2.4896702255113343,3784704
3.999999999999999,4.449444101084884,3.5505558989151145,1.8400000000000003,2.287660585711988,1.3923394142880126,0.37637722437890864,2.5228753586610155,0.6967831682095134,0.055971280548303914,2.584915265565321,2.46083545175671,3948544
3.85,4.473297681689897,3.226702318310103,1.8400000000000003,2.3695280917949493,1.3104719082050513,0.18605996371091651,2.5370518068472547,0.3535954021278231,0.01852452529400994,2.5858678757109996,2.48823573798351,4112384
3.9,4.5,3.3,1.7200000000000002,2.0936308338453884,1.3463691661546122,0.23851548902069525,2.5454721589883165,0.38492133571650167,0.0921096423248888,2.5805233786126562,2.5104209393639767,4276224
3.8600000000000008,4.5516646586316245,3.1683353413683775,1.6199999999999999,2.086476151587624,1.1535238484123758,0.301025310702001,2.5325537035862604,0.5650860560905901,0.0369645653134118,2.628372941068317,2.4367344661042036,4440064
4.090000000000001,4.566340214552583,3.6136597854474184,1.72,2.1508131845707603,1.2891868154292396,0.30293557078888017,2.512753896911939,0.44571812535579663,0.1601530162219637,2.555032552906845,2.470475240917033,4603904
4.14,4.6899090833947,3.590090916605299,1.7100000000000002,2.224684369298311,1.1953156307016894,0.4434654304757714,2.5083994845549267,0.7387243779111052,0.14820648304043765,2.572575230012682,2.4442237390971715,4767744
4.2700000000000005,4.712831796509691,3.82716820349031,1.77,2.3141507144165114,1.2258492855834884,0.23206250644288956,2.460019446412722,0.4664057489110454,-0.0022807360252662945,2.5483573717125863,2.3716815211128575,4931584
4.42,4.946877594892779,3.89312240510722,1.6800000000000002,1.9891924966748062,1.370807503325194,0.24960538324279086,2.5114499896764757,0.4536028277737064,0.04560793871187532,2.5566885153384575,2.466211464014494,5095424
4.470000000000001,4.937011777153425,4.002988222846576,1.69,1.96367864366808,1.41632135633192,0.276125654609253,2.5121211012204485,0.5301673280236121,0.022083981194893798,2.599586972710955,2.424655229729942,5259264
4.5,5.015751878329105,3.9842481216708947,1.78,2.3644655678480984,1.1955344321519017,0.3024894825493295,2.4912651787201563,0.5118198361804602,0.09315912891819875,2.57642462087146,2.4061057365688527,5423104
4.55,5.0544799302251775,4.045520069774822,1.94,2.2631098884280703,1.6168901115719296,0.3281630177050829,2.4855448573827745,0.5371435340349932,0.11918250137517264,2.5725638357698126,2.3985258789957364,5586944
4.700000000000001,5.324499799839841,4.075500200160161,1.7899999999999998,2.3085556864985666,1.271444313501433,0.3160667767593016,2.435293017824491,0.6429088560584202,-0.010775302539816956,2.541957364210635,2.328628671438347,5750784
4.63,5.17230987451825,4.08769012548175,1.8900000000000001,2.310594816896262,1.4694051831037382,0.30094730204436926,2.47070016960303,0.5443963333784124,0.05749827071032612,2.5200108796811973,2.421389459524863,5914624
4.7,5.16475800154489,4.23524199845511,1.6400000000000001,2.02,1.26,0.20006061664510827,2.4674615015586214,0.4167140999213793,-0.016592866631162773,2.551000707315552,2.383922295801691,6078464
4.53,4.959068759058499,4.1009312409415015,1.8099999999999998,2.2376680956068618,1.382331904393138,0.21813357731637856,2.4737279693285625,0.3845511559784891,0.051715998654267986,2.572334349107245,2.37512158954988,6242304
4.52,4.966766158073773,4.073233841926226,2.09,2.580815647672321,1.5991843523276787,0.10484920760015179,2.5200529515743257,0.18397604735626677,0.025722367844036795,2.57751315610884,2.4625927470398117,6406144
4.57,5.1700833275471005,3.9699166724529,1.9300000000000002,2.12,1.7400000000000002,0.2948935655256112,2.443734195828438,0.5010731326661022,0.08871399838512023,2.524427391897238,2.363040999759638,6569984
4.9,5.333589667773576,4.466410332226425,1.9099999999999997,2.394664832642105,1.4253351673578942,0.2620133604660319,2.4543779244025545,0.48359418749589056,0.04043253343617326,2.5331797223825774,2.3755761264225317,6733824
5.1000000000000005,5.463318042491699,4.736681957508302,1.8800000000000001,2.12,1.6400000000000001,0.20743295609718188,2.5069837560256323,0.5551446197195247,-0.14027870752516097,2.587767584728423,2.4261999273228416,6897664
5.01,5.562177507691141,4.457822492308859,2.0,2.483735464897913,1.5162645351020871,0.2638515070585223,2.478931674361229,0.5056470757799115,0.022055938337133013,2.558217249221719,2.399646099500739,7061504
4.8999999999999995,5.36475800154489,4.435241998455109,2.0100000000000002,2.510899191454728,1.5091008085452724,0.1424329741702725,2.4599908202886587,0.2342738430220441,0.05059210531850092,2.5457725601036723,2.374209080473645,7225344
5.140000000000001,5.638397431775085,4.641602568224916,1.98,2.4061455150532503,1.5538544849467497,0.16910138339735564,2.4810887744029357,0.30849000858431286,0.0297127582103984,2.5437053909313967,2.418472157874475,7389184
4.83,5.454579858785087,4.205420141214913,1.9300000000000002,2.2989173349139347,1.5610826650860659,0.13929036990545376,2.4546808352073035,0.23042665136968343,0.0481540884412241,2.5148514714749037,2.3945101989397033,7553024
5.6,6.344311762637135,4.855688237362864,1.7299999999999998,2.306281181368956,1.1537188186310434,0.1887970727247496,2.4615150590737658,0.32557856331827173,0.052015582131227506,2.526018038782362,2.3970120793651697,7716864
5.36,5.908087584241789,4.811912415758211,2.02,2.4194996871087637,1.6205003128912363,0.16924038686556736,2.51000533302625,0.2730219160140822,0.06545885771705254,2.575075953111358,2.4449347129411425,7880704
5.42,6.126823881882892,4.713176118117108,2.09,2.3524880949681335,1.827511905031866,0.16087830847439663,2.420895995696386,0.30057350176198405,0.02118311518680921,2.5504578649955776,2.2913341263971945,8044544
5.41,5.851474801092882,4.968525198907118,1.8700000000000003,2.3973518749374088,1.342648125062592,0.20275945278505478,2.4240970263878507,0.33906978891385775,0.06644911665625183,2.5706841742006685,2.277509878575033,8208384
5.390000000000001,5.8337341546466766,4.946265845353325,2.0,2.244948974278318,1.755051025721682,0.18976389045516645,2.4382718165715533,0.33332571493884566,0.046202065971487266,2.516051383667815,2.360492249475292,8372224
5.58,6.073558507170123,5.086441492829877,1.75,2.143064880140671,1.3569351198593291,0.0632929343807821,2.489246980349223,0.09990001706939801,0.026685851692166182,2.620079018782297,2.3584149419161493,8536064
5.249999999999999,5.681856457633783,4.818143542366215,1.85,2.4036244214266564,1.2963755785733437,0.11523806156474162,2.485023573040962,0.1830674075595714,0.047408715569911816,2.5712578362441114,2.398789309837813,8699904
5.51,6.2851773990513395,4.73482260094866,2.12,2.7112698199637792,1.5287301800362207,0.19260285003886862,2.443485587835312,0.35723268185980317,0.027973018217934076,2.548484329791157,2.338486845879467,8863744
5.41,5.98,4.84,2.1100000000000003,2.6108991914547284,1.6091008085452725,0.23187916673875103,2.4289515097936,0.4482631789248547,0.015495154552647383,2.5450217673792466,2.312881252207953,9027584
5.76,6.132021504754765,5.3879784952452345,2.04,2.6436555309114627,1.4363444690885374,0.16477030169529214,2.4336024026075997,0.2607818602111135,0.06875874317947078,2.5457009031455384,2.321503902069661,9191424
5.630000000000001,6.068292140016223,5.1917078599837785,2.17,2.732227711874824,1.607772288125176,0.13562956904837237,2.4267064640919367,0.20725207402342766,0.06400706407331706,2.5546846210435064,2.298728307140367,9355264
6.02,6.621331855134915,5.418668144865084,1.9900000000000002,2.291496268633627,1.6885037313663736,0.18818207771982992,2.4323480616013216,0.32277442249757926,0.05358973294208058,2.541547639292819,2.323148483909824,9519104
5.57,6.0600000000000005,5.08,2.15,2.6889805191284744,1.6110194808715255,0.08109175900851062,2.4468476921319966,0.14097892924344635,0.021204588773574902,2.5302629551439777,2.3634324291200155,9682944
5.959999999999999,6.515337735076592,5.404662264923406,2.1599999999999997,2.5399999999999996,1.7799999999999998,0.17602418719325214,2.50708222091198,0.33878716467558323,0.013261209710921068,2.565926991631675,2.4482374501922846,9846784
5.930000000000001,6.540000000000001,5.32,1.95,2.3795346318982906,1.5204653681017093,0.22050014752118532,2.5013596127430597,0.4464165523714069,-0.005416257329036278,2.5783846675933026,2.424334557892817,10010624
5.9,6.415751878329106,5.384248121670895,2.21,2.8107495318350235,1.6092504681649764,0.1496165446549033,2.392730015516281,0.2458547692101759,0.053378320099630686,2.533978285842552,2.2514817451900098,10174464
5.64,6.396571212775109,4.88342878722489,2.04,2.6078027826631356,1.4721972173368645,0.14173349277116357,2.448584812879562,0.21778749883793685,0.06567948670439028,2.547274046778289,2.3498955789808353,10338304
5.91,6.4904308744372585,5.329569125562742,2.1999999999999997,2.568781778291715,1.8312182217082842,0.18002703101374204,2.3960274294018746,0.317668998527851,0.04238506349963303,2.5567924650328253,2.235262393770924,10502144
5.79,6.351159513863928,5.228840486136072,2.2500000000000004,2.7623475382979805,1.7376524617020206,0.11502368714427573,2.4301600356896715,0.2839278671766286,-0.053880492888077156,2.5453647045087813,2.314955366870562,10665984
6.180000000000001,6.7993545026880815,5.56064549731192,2.3600000000000003,2.7320215047547656,1.9879784952452348,0.13233849363168698,2.426037891705831,0.25588538346550294,0.008791603797871,2.5354720218375912,2.3166037615740707,10829824
6.020000000000001,6.6964613810115114,5.343538618988491,2.1799999999999997,2.6633218389437827,1.696678161056217,0.22269528930385904,2.3629959056774776,0.39266665229787856,0.05272392630983949,2.557783920490816,2.168207890864139,10993664
5.99,6.486890329952194,5.493109670047806,2.29,2.937224845011376,1.6427751549886238,0.09746817647246639,2.4592756281296415,0.18232888418320814,0.012607468761724638,2.5637748369475175,2.3547764193117655,11157504
6.15,6.511247837363769,5.788752162636231,2.12,2.650659966456864,1.5893400335431362,0.06905327210358028,2.4376222789287567,0.1080747227540457,0.030031821453114872,2.5058846205206944,2.369359937336819,11321344
6.249999999999999,7.102349693494401,5.397650306505597,2.2,2.7215361924162123,1.678463807583788,0.15000044158659875,2.3878877739111584,0.30408104386091184,-0.004080160687714329,2.5010255603396483,2.2747499874826684,11485184
6.37,7.168811617341661,5.571188382658339,2.2,2.5924283374069717,1.8075716625930285,0.16818282768751178,2.4215842187404633,0.27630191205663596,0.0600637433183876,2.5436294159226107,2.299539021558316,11649024
6.22,6.5715679166249386,5.868432083375061,2.2199999999999998,2.65081318457076,1.7891868154292394,0.12399985023851814,2.3689687187472983,0.27446611319448594,-0.02646641271744965,2.5606831974914783,2.1772542400031183,11812864
6.2299999999999995,6.870390505863414,5.589609494136585,2.13,2.530124980474851,1.7298750195251489,0.09994060673440493,2.4609403391679128,0.15406851931254023,0.045812694156269616,2.5237190384974952,2.3981616398383303,11976704
6.470000000000001,7.001130868995581,5.93886913100442,2.0100000000000002,2.4582186966202997,1.5617813033797008,0.1891716814910372,2.4046093503634136,0.3518189247468335,0.026524438235240838,2.5225357104142145,2.2866829903126127,12140544
6.220000000000001,6.842575296650936,5.597424703349065,2.4,2.9966573556070517,1.8033426443929481,0.11633209362238021,2.379300262530645,0.23307087345702504,-0.000406686212264612,2.603603209105943,2.154997315955347,12304384
6.23,6.692709412050371,5.7672905879496295,2.34,2.778634243989226,1.9013657560107737,0.20190944934729482,2.397071032722791,0.3201239759736221,0.08369492272096754,2.4801724351104673,2.313969630335115,12468224
6.18,6.918647412504775,5.441352587495224,2.3,2.8932958789676526,1.7067041210323468,0.21410890471500651,2.3505735576152804,0.37501214345806944,0.05320566597194362,2.4906548859451574,2.2104922292854035,12632064
6.3999999999999995,6.90596442562694,5.894035574373059,2.51,3.1107495318350233,1.9092504681649762,0.17480065640799386,2.3912808209657674,0.30259625309210286,0.04700505972388486,2.478252153694508,2.3043094882370267,12795904
6.079999999999999,6.655847201955518,5.504152798044481,2.6599999999999997,3.3631358332498773,1.956864166750122,0.13871066267602145,2.3622543940941494,0.2152138058030893,0.06220751954895358,2.4820778411276136,2.242430947060685,12959744
6.22,6.719599839871872,5.720400160128127,2.42,2.8970744176750625,1.9429255823249374,0.13981594376382414,2.4200725277264916,0.22505470014252316,0.05457718738512514,2.5321503018174845,2.3079947536354988,13123584
6.5699999999999985,7.101130868995579,6.038869131004418,2.1600000000000006,2.805290632196068,1.5147093678039334,0.09959250510049358,2.3943441500266394,0.19475519380141074,0.004429816399576431,2.4952778781657208,2.293410421887558,13287424
6.369999999999999,6.949741321625429,5.7902586783745695,2.23,2.945611626512594,1.5143883734874062,0.22125463437987483,2.3432158311208093,0.4349678917662002,0.007541376993549481,2.5118182958620974,2.1746133663795213,13451264
6.35,6.872015325445527,5.8279846745544726,2.3899999999999997,2.876723740945518,1.9032762590544814,0.2141006719321012,2.295559553305308,0.3319332756626247,0.09626806820157768,2.4441760074942853,2.146943099116331,13615104
6.710000000000001,7.3785057965343315,6.04149420346567,2.42,3.13386273190299,1.70613726809701,0.15531855560839175,2.4020399431387585,0.2536109415457338,0.05702616967104969,2.5327130904751916,2.2713667958023254,13778944
6.56,7.0098888751680795,6.11011112483192,2.43,2.863704968844029,1.9962950311559713,0.14784564067764827,2.3483505725860594,0.26411480874591053,0.03157647260938602,2.45525439319397,2.241446751978149,13942784
6.33,6.954579858785087,5.705420141214913,2.4400000000000004,3.004269439186636,1.875730560813365,0.18724851644753165,2.3235125814874964,0.37637025792425466,-0.00187322502919135,2.5324882319917834,2.1145369309832094,14106624
6.8,7.353172667437573,6.246827332562427,2.42,2.85081318457076,1.9891868154292396,0.0888341783623521,2.417672237753868,0.13213332182088944,0.04553503490381479,2.5385631256318613,2.296781349875875,14270464
6.760000000000001,7.381610810716802,6.138389189283199,2.5,3.1557438524302,1.8442561475698,0.19052211997720098,2.310928185780843,0.3408661224913204,0.04017811746308156,2.489733214668863,2.1321231568928227,14434304
6.789999999999999,7.5664663547121656,6.013533645287833,2.38,2.895363949069005,1.864636050930995,0.08548436519534633,2.340308708449205,0.1514974669185873,0.01947126347210537,2.5432266206580256,2.137390796240384,14598144
6.790000000000001,7.278773976393999,6.301226023606003,2.29,3.013118247591637,1.5668817524083631,0.28947289371863005,2.2811886817216873,0.6000359134182253,-0.021090125980965158,2.4507997215440693,2.1115776418993053,14761984
6.95,7.322155881318568,6.5778441186814325,2.5900000000000003,3.088898787330657,2.0911012126693436,0.1228110059474905,2.4367595314979558,0.23565005786500998,0.009971954029971017,2.5260584641952804,2.347460598800631,14925824
6.57,7.106749476012785,6.033250523987215,2.37,2.88,1.86,0.18552328434307125,2.3772076840202017,0.41335734762929977,-0.042310778943157296,2.5422168422003057,2.2121985258400976,15089664
6.81,7.3955766388782935,6.224423361121706,2.38,2.8591659420284374,1.9008340579715624,0.07766302313151144,2.4290732959906256,0.1373628000885126,0.01796324617451027,2.4919927652531504,2.366153826728101,15253504
7.090000000000001,7.620000000000001,6.5600000000000005,2.69,3.361490878567982,2.018509121432018,0.09244563187239688,2.4550706048806505,0.16246170747701394,0.022429556267779815,2.5198290827939043,2.390312126967397,15417344
6.909999999999999,7.5384106937345985,6.2815893062654,2.52,3.2449827584156745,1.7950172415843257,0.17343046820412075,2.2585615207751593,0.38328279070899846,-0.03642185430075695,2.5245023285106565,1.992620713039662,15581184
6.970000000000001,7.219198715887543,6.720801284112459,2.1100000000000003,2.495875627631495,1.7241243723685056,0.16272266795082635,2.346488282581171,0.2652125178921852,0.06023281800946749,2.525609123944725,2.1673674412176167,15745024
6.93,7.543269924258478,6.316730075741521,2.44,2.8647352116319063,2.0152647883680936,0.15663214208325366,2.3324108506242434,0.3672924080536376,-0.0540281238871303,2.498712951233552,2.1661087500149345,15908864
6.8,7.502851335632223,6.097148664367777,2.37,2.944543296888929,1.7954567031110713,0.11414193835177375,2.4159102857112886,0.27632382624364193,-0.04803994954009447,2.5829827751782006,2.2488377962443766,16072704
6.840000000000001,7.377028863283902,6.302971136716099,2.55,3.1570420084310475,1.9429579915689523,0.15721173130441451,2.3442430878678957,0.2969811830788194,0.01744227953000968,2.5171403959077088,2.1713457798280826,16236544
7.01,7.712068372738724,6.307931627261276,2.68,3.1973006862551028,2.1626993137448975,0.21507562588667498,2.3333064968387283,0.5878582816441994,-0.15770702987084947,2.504025141924926,2.1625878517525305,16400384
7.13,7.7577738446287805,6.502226155371219,2.39,3.000655385630881,1.7793446143691192,0.18644220238396275,2.329788565635681,0.3502052290598554,0.0226791757080701,2.4715841301518195,2.1879930011195428,16564224
7.0699999999999985,7.521774279923059,6.618225720076938,2.62,3.6077246579892597,1.6322753420107405,0.11656870189278071,2.405908406774203,0.217026586298672,0.01611081748688943,2.4920237699402983,2.3197930436081076,16728064
7.2299999999999995,7.770462764674866,6.689537235325133,2.55,3.181268564083465,1.9187314359165346,0.11744441584257093,2.3948557446400325,0.22514892539472003,0.009739906290421818,2.5133220407456873,2.2763894485343776,16891904
6.959999999999999,7.485737577123795,6.434262422876203,2.7500000000000004,3.4286015030929424,2.0713984969070585,0.1512324483095047,2.369463414947192,0.3003704422060276,0.002094454412981811,2.5294862747522675,2.209440555142116,17055744
7.06,7.421109401705356,6.698890598294644,2.4299999999999997,2.9850675634551163,1.8749324365448832,0.07661406219898098,2.4117487023274102,0.16210935064964682,-0.008881226251684873,2.485657060651818,2.3378403440030024,17219584
7.07,7.38,6.760000000000001,2.67,3.228659108938537,2.111340891061463,0.09450700370168,2.28513210862875,0.15647747573861376,0.03253653166474624,2.4804339822905233,2.0898302349669766,17383424
7.140000000000001,7.675163526410387,6.604836473589614,2.62,2.9989459064299284,2.241054093570072,0.11721215959793571,2.444056111574173,0.22124524543158378,0.013179073764287647,2.5315832204171205,2.356529002731225,17547264
7.26,7.68,6.84,2.6399999999999997,3.2680127387243028,2.0119872612756966,0.09479760276929781,2.386021188894907,0.14775472810043552,0.041840477438160106,2.529700179783595,2.2423421980062193,17711104
7.220000000000001,7.812958683214944,6.627041316785057,2.5599999999999996,3.146856030044848,1.9731439699551512,0.11498027451646822,2.216749208668868,0.1611990052317266,0.06876154380120986,2.5181820463144935,1.9153163710232426,17874944
6.95,7.56196405123177,6.338035948768231,2.6599999999999997,3.0320215047547654,2.287978495245234,0.15227579079801215,2.3014297316471737,0.2643589666103744,0.04019261498564988,2.4766941039915196,2.126165359302828,18038784
7.2299999999999995,7.81489315263559,6.645106847364409,2.62,3.2027520913733385,2.0372479086266617,0.056348526009242006,2.3700216064850492,0.10235568641628029,0.01034136560220373,2.4950468312541023,2.244996381715996,18202624
7.2,7.870820393249937,6.529179606750064,2.6399999999999997,3.0876605857119874,2.192339414288012,0.11844053043362993,2.2814831902583443,0.24942401723951577,-0.012542956372255915,2.464501243930451,2.098465136586238,18366464
7.610000000000001,8.138109837060437,7.081890162939565,2.7199999999999998,3.2923635208501674,2.147636479149832,0.05433723966513447,2.3288514316082,0.08208766003571416,0.026586819294554774,2.553823008141849,2.103879855074551,18530304
7.18,7.693419906119737,6.666580093880262,2.7800000000000002,3.3763220606350233,2.1836779393649772,0.09339583388258077,2.3295834342638653,0.21621986191293135,-0.02942819414776983,2.5875267277465666,2.071640140781164,18694144
7.480000000000001,8.010659966456865,6.9493400335431375,2.83,3.311767578817836,2.348232421182164,0.09631127192551496,2.401377276082833,0.17434808340094227,0.018274460450087668,2.55944942411762,2.2433051280480463,18857984
7.4799999999999995,7.858945906429928,7.101054093570071,2.66,2.9435489375751565,2.376451062424844,0.10410917680710549,2.30228599558274,0.1901353933404335,0.018082960273777496,2.519240392012386,2.0853315991530943,19021824
7.69,8.10097445176069,7.27902554823931,3.0100000000000002,3.578242905807015,2.4417570941929854,0.11167799385730173,2.2902059594790143,0.2062019304164998,0.017154057298103653,2.4265013925136474,2.153910526444381,19185664
7.45,8.040338885725818,6.859661114274182,2.6,3.370713954719908,1.8292860452800923,0.07772584740111291,2.322262456019719,0.11729933486978555,0.038152359932440254,2.449963665565783,2.1945612464736555,19349504
7.610000000000001,8.37216796049165,6.8478320395083525,2.66,3.1932916650389354,2.126708334961065,0.09099418685849128,2.345235159993172,0.15278173744554355,0.029206636271439018,2.544911933682098,2.145558386304246,19513344
7.43,7.928096376216491,6.9319036237835086,2.7299999999999995,3.17955533585978,2.280444664140219,0.05392489653895603,2.3701990713675816,0.09249570074085775,0.015354092337054322,2.5285286982384334,2.2118694444967297,19677184
7.529999999999999,8.088659108938536,6.9713408910614625,2.7800000000000002,3.2245222154178577,2.335477784582143,0.10687623475678262,2.2548263038198155,0.20765551108224928,0.006096958431315955,2.4822279006970556,2.0274247069425755,19841024
7.470000000000001,7.960000000000001,6.98,2.7500000000000004,3.290832691319599,2.209167308680402,0.11397534626885313,2.298101317882538,0.24850194121011004,-0.020551248672403807,2.4609775374283305,2.1352250983367456,20004864
7.58,7.953630833845388,7.206369166154612,2.5800000000000005,3.2200000000000006,1.9400000000000004,0.09434712834675636,2.3105970079700153,0.19885248290406266,-0.010158226210549931,2.4710053234795417,2.150188692460489,20168704
7.769999999999999,8.228366665454633,7.311633334545365,2.64,3.3345502141674137,1.9454497858325865,0.134085926398014,2.170625302195549,0.2388907117701552,0.0292811410258728,2.504034984605132,1.8372156197859657,20332544
7.359999999999999,7.597486841740758,7.122513158259241,2.6,3.30427267446636,1.8957273255336398,0.16075824072274064,2.1498678440848984,0.25360764840024963,0.06790883304523163,2.316367662651138,1.9833680255186588,20496384
7.5699999999999985,7.992018956920182,7.147981043079815,2.7499999999999996,3.4672865536171713,2.032713446382828,0.16951806368306274,2.1801866754889487,0.2592315506831739,0.0798045766829516,2.32925916848281,2.0311141824950876,20660224
7.5,8.027257053058563,6.9727429469414375,3.05,3.6453990258641675,2.454600974135832,0.12762989128241314,2.235226680835088,0.30283564512475625,-0.04757586255992993,2.4471128910444997,2.023340470625676,20824064
7.669999999999999,8.101393092202459,7.238606907797539,2.6999999999999997,3.437563556583431,1.9624364434165689,0.10503755674387014,2.308845039705435,0.2529060391662935,-0.042830925678553206,2.4609652018551467,2.1567248775557237,20987904
7.63,8.273506021727847,6.9864939782721525,2.87,3.4717474553332157,2.2682525446667845,0.08251998149595839,2.328380684057872,0.174725155032547,-0.00968519204063023,2.4254414011853758,2.231319966930368,21151744
7.44,7.900868744872117,6.979131255127884,2.87,3.6587331614684397,2.0812668385315605,0.0642324156593531,2.2958286687731744,0.09013003664198259,0.03833479467672361,2.540173205275333,2.051484132271016,21315584
7.65,8.238642506110459,7.061357493889543,2.84,3.3862600113499064,2.2937399886500933,0.12885872316546734,2.3128921424349143,0.21820364715296492,0.03951379917796975,2.4789646837331447,2.146819601136684,21479424
7.4,8.06783231428256,6.732167685717441,2.84,3.393534100123922,2.286465899876078,0.10005050308148682,2.3672622442245483,0.1838754862937158,0.01622551986925784,2.464016023414064,2.2705084650350327,21643264
7.7200000000000015,8.134246303544161,7.3057536964558425,2.75,3.2603920062069935,2.2396079937930065,0.10052604946928718,2.1848222126563392,0.18916897013663111,0.011883128801943255,2.431073256787841,1.9385711685248377,21807104
7.4399999999999995,7.922078831727758,6.957921168272241,2.84,3.3770288632839023,2.3029711367160974,0.08040320966489764,2.2716289942463237,0.13733576842286033,0.023470650906934946,2.473688274207739,2.0695697142849085,21970944
7.56,7.989418211071677,7.130581788928322,2.77,3.487007670809734,2.052992329190266,0.1205552987211073,2.3287016103665037,0.22607474356245805,0.015035853879756561,2.4390735540980497,2.2183296666349577,22134784
7.739999999999999,8.069241552663087,7.410758447336913,2.5700000000000003,3.1141507144165117,2.025849285583489,0.08816789096066102,2.301541588207086,0.14248240365998957,0.03385337826133248,2.438786205075753,2.164296971338419,22298624
7.860000000000001,8.176859590355098,7.543140409644904,2.86,3.760222194794152,1.9597778052058479,0.1229130390682257,2.326159634192785,0.2570654850444429,-0.011239406907991467,2.460956401122853,2.191362867262717,22462464
7.7700000000000005,8.326866231693035,7.213133768306966,2.72,3.219599839871872,2.2204001601281282,0.10379614063228164,2.292133535941441,0.1972913411087902,0.010300940155773083,2.419797673355285,2.1644693985275976,22626304
7.9399999999999995,8.223548937575156,7.656451062424843,2.9599999999999995,3.56695963621974,2.353040363780259,0.1185254001242962,2.352601334452629,0.22930083634723572,0.007749963901356682,2.480951783613231,2.2242508852920273,22790144
7.7700000000000005,8.46,7.08,3.3299999999999996,3.8360632371551993,2.8239367628448,0.05513917869053934,2.3078483800093332,0.10797013858429445,0.0023082187967842227,2.507010725892563,2.1086860341261033,22953984
7.910000000000001,8.460363516232682,7.3596364837673205,2.8000000000000003,3.4480740698407866,2.151925930159214,0.06685789478166643,2.2987383956710494,0.1194304032157047,0.014285386347628153,2.466344888140477,2.131131903201622,23117824
8.01,8.379999999999999,7.64,3.0099999999999993,3.5904308744372573,2.4295691255627414,0.11872533009348743,2.333019636074702,0.28304933695133755,-0.04559867676436269,2.5522140466886407,2.1138252254607632,23281664
7.720000000000001,8.148485705712572,7.29151429428743,3.2400000000000007,3.9445565981523423,2.535443401847659,0.12236032655152178,2.339241429169973,0.19128828848280233,0.053432364620241216,2.4872376748627647,2.191245183477181,23445504
7.790000000000001,8.098058436014988,7.481941563985013,2.99,3.6863476143421474,2.293652385657853,0.14574016367550935,2.215317269663016,0.25146305216770215,0.040017275183316534,2.4503756733180415,1.9802588660079907,23609344
7.81,8.452572953056693,7.167427046943306,2.9799999999999995,3.632380257212003,2.327619742787996,0.159333725006824,2.2297894477844236,0.3307973352168896,-0.012129885203241625,2.4311363559087598,2.0284425396600874,23773184
7.749999999999998,8.527495980697005,6.972504019302992,3.12,3.7213318551349164,2.518668144865084,0.08750194604314548,2.317653187612693,0.17157384486666907,0.0034300472196218956,2.5194576101863326,2.115848765039053,23937024
8.069999999999999,8.438917334913933,7.701082665086064,3.21,4.001770168672703,2.418229831327297,0.0958261093697122,2.2256108840306603,0.24830859971394875,-0.056656380974524356,2.4419271242301184,2.0092946438312023,24100864
7.9,8.243511280746354,7.556488719253647,2.93,3.7237883848986453,2.136211615101355,0.11215143857843937,2.2567859893043836,0.2377105130370641,-0.013407635880185342,2.4360029332622015,2.0775690453465656,24264704
7.8199999999999985,8.190944739819827,7.44905526018017,2.83,3.164813380855664,2.495186619144336,0.11424189832760016,2.284743830561638,0.20791206634398413,0.020571730311216202,2.397328076898897,2.172159584224379,24428544
8.100000000000001,8.533589667773578,7.666410332226426,2.8400000000000003,3.3522499389946283,2.3277500610053723,0.14033673670686156,2.235888882974783,0.2485319212350163,0.03214155217870682,2.422553195839938,2.0492245701096286,24592384
8.18,8.57191835884531,7.788081641154691,2.7700000000000005,3.2060045871318334,2.3339954128681675,0.14614904969348566,2.2157907133301102,0.2773445599089059,0.014953539478065436,2.400052957351361,2.0315284693088596,24756224
7.960000000000001,8.578384993349612,7.341615006650389,3.0099999999999993,3.6239218191268323,2.3960781808731664,0.17672835778988275,2.0432767396171885,0.4083568866118904,-0.05490017103212494,2.3272688698653523,1.7592846093690246,24920064


==> data/progress-heist-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.53,4.262188500319419,2.7978114996805807,2.9899999999999998,3.6570082458260913,2.3229917541739082,0.9104207247495651,2.703705769777298,1.280113390372825,0.5407280591263053,2.7053694731724987,2.7020420663820977,16384,0.19336413629353041,2.489369833469391
3.2699999999999996,3.646961536499415,2.8930384635005844,2.99,3.4948762224545735,2.485123777545427,0.12087942302459849,2.7041758358478547,0.1668937968085193,0.07486504924067769,2.7077254717118766,2.700626199983833,180224,0.9878646790981293,2.32779198884964
3.59,3.8673084924772407,3.312691507522759,3.15,3.7266281297335397,2.57337187026646,0.11279058926738794,2.6982943207025527,0.15199939399287993,0.07358178454189597,2.7160393540420156,2.68054928736309,344064,1.7371517658233642,2.6083505630493162
3.46,3.7215339366124405,3.1984660633875595,3.1799999999999997,3.7879473661428262,2.572052633857173,0.12899788632057602,2.689994087815285,0.16985502801501934,0.0881407446261327,2.7137507526343354,2.6662374229962342,507904,2.3201757192611696,2.523232102394104
3.35,4.05746024623296,2.6425397537670405,3.1099999999999994,3.6456304696336828,2.574369530366316,0.10067575755529104,2.688507008552551,0.12777319190924508,0.073578323201337,2.7002367316998845,2.6767772854052176,671744,1.8246743202209472,2.491004157066345
3.53,3.855729949498046,3.2042700505019535,3.0100000000000002,3.420974451760691,2.5990255482393096,0.07462072358466681,2.6753744333982468,0.1068221902617813,0.04241925690755233,2.6941886664773067,2.656560200319187,835584,2.544430947303772,2.6844967365264893
3.5700000000000003,3.834764045897475,3.3052359541025256,3.13,3.5350925820105816,2.724907417989418,0.09367311540991063,2.682463416457176,0.12586156304098892,0.06148466777883235,2.7014856619467893,2.663441170967563,999424,2.552347421646118,2.66446692943573
3.34,3.9960487786742687,2.683951221325731,2.58,3.0895095681142797,2.0704904318857205,0.06083326626103367,2.661583486199379,0.07829393613676425,0.043372596385303094,2.6955899275300945,2.627577044868663,1163264,2.2249495506286623,2.4944556832313536
3.5,3.9074309757492673,3.0925690242507327,2.6799999999999997,3.2030678732248807,2.1569321267751187,0.08779496203642337,2.652059626579285,0.11916096772408738,0.05642895634875935,2.680845176701641,2.6232740764569287,1327104,2.651439571380615,2.644349455833435
3.5800000000000005,4.233911308970873,2.9260886910291277,2.66,3.1741984052872976,2.1458015947127027,0.07259752644458779,2.6470546424388885,0.10276862730116827,0.04242642558800731,2.6919190479252086,2.6021902369525685,1490944,2.655821919441223,2.66140798330307
3.29,3.9524952830020754,2.6275047169979246,2.46,2.9683306010855532,1.9516693989144467,0.08459642678499218,2.6478774785995483,0.10474378788515704,0.06444906568482733,2.6779574207632857,2.617797536435811,1654784,2.593914580345154,2.4927159667015077
3.21,3.694664832642105,2.725335167357895,2.9299999999999997,3.417954915950234,2.4420450840497656,0.07541075260378416,2.655788642168045,0.10215127178028946,0.04867023342727885,2.6789453029459604,2.63263198139013,1818624,2.6921741724014283,2.4491416335105898
3.3600000000000003,3.812106182218293,2.9078938177817077,2.8,3.109838667696593,2.4901613323034066,0.08208710047183553,2.650131180882454,0.12934501007461513,0.034829190869055934,2.6838293428188487,2.616433018946059,1982464,2.629745626449585,2.555461883544922
3.41,3.825812457725836,2.9941875422741644,2.8200000000000003,3.487532770731146,2.1524672292688547,0.05777017602231349,2.6601716846227648,0.08006071207212742,0.03547963997249956,2.685719504846253,2.6346238643992765,2146304,2.7996556758880615,2.5410817503929137
3.53,4.013838816136118,3.046161183863882,2.96,3.5519459434779495,2.3680540565220505,0.0668049882864579,2.6496882021427153,0.08501013766671499,0.0485998389062008,2.6802697083578635,2.619106695927567,2310144,2.7717541456222534,2.6167980670928954
3.6599999999999993,4.357423830966507,2.9625761690334915,2.71,3.2852390807307863,2.1347609192692136,0.07123558241873973,2.6312504798173904,0.09478626035010843,0.04768490448737103,2.6687288042564803,2.5937721553783004,2473984,2.9838873386383056,2.7550712704658507
3.8699999999999997,4.3283666654546336,3.411633334545366,2.8,3.297995983919549,2.3020040160804505,0.06830336224520572,2.6338486671447754,0.09574990692583454,0.0408568175645769,2.665843111800649,2.601854222488902,2637824,2.8711766481399534,2.9597558975219727
3.8600000000000003,4.433061951275777,3.2869380487242243,3.0300000000000002,3.6448983655857288,2.4151016344142717,0.05385930216871199,2.6183945000171662,0.07038498864942783,0.03733361568799615,2.6755237091442754,2.561265290890057,2801664,3.183947801589966,3.004568314552307
3.7400000000000007,4.307802782663137,3.172197217336865,3.03,3.396196668472011,2.6638033315279888,0.0685305716004222,2.629492762684822,0.1048196374817692,0.032241505719075185,2.6600504221961914,2.5989351031734524,2965504,2.9687079906463625,2.819209408760071
3.5499999999999994,3.9748529157249592,3.1251470842750395,3.04,3.6403332407921454,2.4396667592078547,0.06726205628365273,2.620403119921684,0.10215610594567434,0.03236800662163112,2.6649406522181636,2.575865587625205,3129344,2.9760705709457396,2.710036373138428
3.4699999999999998,4.149779375974293,2.7902206240257064,3.0599999999999996,3.576139516022557,2.543860483977442,0.06471248120069499,2.6323416888713838,0.09175495587543867,0.037670006525951316,2.662193113501208,2.6024902642415597,3293184,2.9813998460769655,2.6669793009757994
3.6799999999999997,4.245331761004103,3.114668238995897,2.9699999999999998,3.6379071791798614,2.302092820820138,0.07170995778869832,2.6269700169563293,0.09179530426475406,0.05162461131264258,2.648083059370653,2.6058569745420055,3457024,3.2274936199188233,2.826498508453369
3.7700000000000005,4.180000000000001,3.3600000000000003,3.35,3.9780923498976883,2.721907650102312,0.06466404109960418,2.636122080683708,0.09462453129323176,0.03470355090597659,2.6724008619074335,2.5998432994599825,3620864,3.0101940870285033,2.9087116956710815
3.4899999999999998,3.90097445176069,3.0790255482393096,2.82,3.185513337649941,2.4544866623500585,0.08145929784514008,2.616790759563446,0.10628250119278547,0.056636094497494696,2.643429535218585,2.590151983908307,3784704,3.155642509460449,2.7283660173416138
3.9899999999999993,4.442658811910251,3.5373411880897483,3.3999999999999995,3.9440588203494173,2.8559411796505816,0.05681285248138003,2.6264918357133866,0.06978478033435875,0.043840924628401313,2.6532281777830073,2.599755493643766,3948544,3.19542875289917,3.1161638259887696
3.7600000000000002,4.256386945839634,3.263613054160366,3.1599999999999997,3.771882341631134,2.5481176583688656,0.06353477765806012,2.602493926882744,0.08224199401812049,0.04482756129799975,2.640568501669801,2.564419352095687,4112384,3.3475425481796264,3.0139618635177614
3.9299999999999997,4.749817052762383,3.1101829472376163,3.35,3.8889805191284745,2.8110194808715256,0.0804454120341688,2.6040428459644316,0.10942829970195565,0.05146252436638195,2.6335864377409006,2.5744992541879625,4276224,3.2726251602172853,3.1586444973945618
3.9599999999999995,4.329323706252388,3.5906762937476118,2.9699999999999998,3.4680963762164905,2.471903623783509,0.06496382083278145,2.6023076444864275,0.08791328490059125,0.04201435676497164,2.638678200807236,2.565937088165619,4440064,3.278613877296448,3.0932464838027953
3.69,4.2738664230798,3.1061335769202,2.93,3.2268164415931166,2.6331835584068837,0.06145054153166708,2.6018539488315584,0.08055292030689859,0.04234816275643557,2.6397950321469428,2.563912865516174,4603904,3.3348771572113036,2.9365281105041503
3.7400000000000007,4.260000000000001,3.2200000000000006,3.0300000000000002,3.486179789118282,2.5738202108817183,0.07602097655180837,2.5951009899377824,0.10309022477698737,0.048951728326629355,2.635817306169907,2.5543846737056577,4767744,3.2836838722229005,2.9717604398727415
3.91,4.441883445878888,3.378116554121112,3.1399999999999997,3.79299310869258,2.4870068913074195,0.05686813069041814,2.588476982712746,0.06752912034429392,0.04620714103654236,2.6267885401973436,2.550165425228148,4931584,3.378785276412964,3.1010592222213744
3.7800000000000002,4.405779513886481,3.1542204861135197,3.11,3.6168530358989672,2.6031469641010325,0.06760086799040432,2.5759606033563616,0.09220863920534846,0.04299309677546019,2.626616481222725,2.525304725489998,5095424,3.2491651296615602,2.9986501812934874
4.32,4.797074417675063,3.8429255823249377,3.07,3.494381903478459,2.645618096521541,0.0561702012782916,2.5747501850128174,0.08144920143286682,0.03089120112371638,2.6355982797327715,2.5139020902928633,5259264,3.5424626588821413,3.512100410461426
4.08,4.434400902933387,3.725599097066613,2.94,3.4483306010855532,2.4316693989144467,0.06366867560427632,2.5719545274972915,0.08334487280835391,0.04399247840019872,2.6174566637829186,2.5264523912116643,5423104,3.489573574066162,3.333671736717224
4.07,4.604883164812653,3.535116835187347,3.21,3.9851773990513397,2.43482260094866,0.05765098652336742,2.569165807962418,0.07554087706705916,0.039761095979675684,2.5984404988525087,2.539891117072327,5586944,3.523169469833374,3.3461853504180907
4.28,4.834616984954482,3.7253830150455185,3.08,3.6049761899362673,2.555023810063733,0.05970342385116961,2.578000172972679,0.07420065380713621,0.045206193895203015,2.620441969657132,2.5355583762882263,5750784,3.670281100273132,3.441451096534729
3.9200000000000004,4.409489530020817,3.4305104699791835,3.05,3.5564582904840236,2.543541709515976,0.07114954974967982,2.573367589712143,0.09643264443262332,0.045866455066736325,2.6077461286560832,2.5389890507682025,5914624,3.5077874422073365,3.183294987678528
4.209999999999999,5.000506166958866,3.419493833041132,3.38,3.8154308211415446,2.944569178858455,0.06649286898318674,2.5884116351604463,0.09477286817112146,0.038212869795252014,2.645196691040241,2.5316265792806516,6078464,3.6626685857772827,3.430493879318237
4.34,5.040285656000464,3.639714343999536,3.05,3.546487663492256,2.5535123365077435,0.06321577380876985,2.5937552213668824,0.09931003153691532,0.027121516080624367,2.634385654181199,2.553124788552566,6242304,3.7425485134124754,3.545076060295105
4.34,4.951882341631134,3.7281176583688658,3.1199999999999997,3.6817828762075253,2.558217123792474,0.06165513133164492,2.594950866699219,0.07298022843772237,0.05033003422556747,2.630968856878834,2.558932876519604,6406144,3.6712777614593506,3.523820734024048
4.35,4.966846820531645,3.733153179468354,3.53,3.9350925820105815,3.124907417989418,0.05190812839427957,2.580724424123764,0.06913646221117639,0.034679794577382746,2.623529712022779,2.5379191362247493,6569984,3.7741727113723753,3.566285753250122
4.3,4.964830805543786,3.6351691944562132,3.3600000000000003,4.247918915216925,2.472081084783076,0.05408331998623903,2.5957685887813566,0.06969353198879105,0.03847310798368701,2.618318644497791,2.573218533064922,6733824,3.8081321716308594,3.6107259035110473
4.139999999999999,4.583170396123205,3.6968296038767923,3.2,3.8066300355241243,2.593369964475876,0.06162435912992801,2.5872231036424638,0.08059817259145663,0.04265054566839939,2.6307952574003544,2.543650949884573,6897664,3.4666131496429444,3.406042456626892
4.180000000000001,4.665386443980465,3.6946135560195366,2.97,3.576712452484701,2.3632875475152995,0.06731838514097031,2.556019216775894,0.08223571596303109,0.05240105431890954,2.6301263258188428,2.4819121077329456,7061504,3.6463500261306763,3.435905408859253
4.37,4.789642705167146,3.9503572948328545,3.15,3.5629164564412514,2.7370835435587484,0.04909207125892859,2.581149783730507,0.0697281959003229,0.028455946617534266,2.625899117552852,2.5364004499081623,7225344,3.9021498918533326,3.661367416381836
4.38,5.156916983982201,3.6030830160177985,3.2599999999999993,4.011265598839717,2.5087344011602815,0.06394322845153505,2.5793224036693574,0.08879996387326432,0.03908649302980578,2.6108174476047017,2.547827359734013,7389184,3.8074652433395384,3.6698115825653077
4.31,4.725812457725835,3.894187542274164,3.2700000000000005,3.7517675788178364,2.7882324211821645,0.06756544662639494,2.568740266561508,0.09513033168907942,0.04000056156371046,2.609508882471762,2.527971650651254,7553024,3.769747257232666,3.581719088554382
4.03,4.545848815061158,3.514151184938843,3.31,4.0205631569396205,2.5994368430603796,0.06532446754863482,2.560915383696556,0.08747935381475103,0.04316958128251861,2.607589974782713,2.5142407926103987,7716864,3.855371427536011,3.2898979425430297
4.430000000000001,4.909687398208459,3.950312601791542,3.4,3.7898717737923584,3.0101282262076414,0.05942341885529453,2.571929258108139,0.08822335444598939,0.03062348326459967,2.6234470030279757,2.5204115131883027,7880704,3.696760082244873,3.673658752441406
4.659999999999999,5.1932916650389345,4.126708334961064,3.13,3.5883666654546333,2.6716333345453664,0.06038514408282932,2.571015274524689,0.09263214360231406,0.028138144563344576,2.6286145075889062,2.5134160414604714,8044544,3.9186204433441163,3.775193524360657
4.5,5.342614977317636,3.657385022682364,3.3800000000000003,3.728711915483254,3.0312880845167465,0.05706468254793431,2.5812088549137115,0.07175608482351217,0.04237328027235645,2.6182330275288126,2.5441846822986105,8208384,3.9364033460617067,3.7181658029556273
4.619999999999999,5.2229925372672525,4.017007462732746,3.4499999999999993,3.9484977432245802,2.9515022567754183,0.05984932344872501,2.572112888097763,0.08522845707587531,0.03447018982157471,2.619343372915093,2.5248824032804333,8372224,4.213852596282959,3.8386975049972536
4.319999999999999,4.799165942028437,3.840834057971562,3.4,3.75213633723318,3.0478636627668196,0.05542346239089961,2.576324683427811,0.07110178299115341,0.03974514179064581,2.6106442017849814,2.5420051650706403,8536064,3.8032529592514037,3.5744966745376585
4.340000000000001,4.800868744872117,3.8791312551278843,3.1100000000000003,3.781490878567982,2.4385091214320185,0.05407620128244156,2.559955361485481,0.07524449866065383,0.032907903904229284,2.5924540082728886,2.5274567146980735,8699904,3.947177267074585,3.614125919342041
4.84,5.450245852095694,4.2297541479043055,3.37,4.004113554499508,2.7358864455004923,0.05854611957911395,2.560758313536644,0.07227931164053565,0.04481292751769225,2.598872281762785,2.522644345310503,8863744,4.176091456413269,4.022536253929138
4.53,5.279733285909063,3.780266714090938,3.4099999999999993,3.8559820624195544,2.964017937580444,0.05068856901489194,2.571758008003235,0.07516434168868058,0.026212796341103295,2.604606120175256,2.538909895831214,9027584,3.846198058128357,3.8289055585861207
4.540000000000001,5.155142259969189,3.924857740030813,3.6099999999999994,4.151202365109391,3.068797634890607,0.044953719549812324,2.5750119954347612,0.06990499459555685,0.02000244450406779,2.597668404625042,2.5523555862444804,9191424,3.9721150636672973,3.7495543479919435
4.39,4.9237602458033,3.856239754196699,3.2599999999999993,3.7165084884205326,2.803491511579466,0.056430655857548084,2.547966721653938,0.08278181174246711,0.030079499972629053,2.591820817288919,2.5041126260189572,9355264,4.068866944313049,3.6586094379425047
4.44,5.094522726878143,3.7854772731218578,3.3899999999999997,3.866340214552582,2.9136597854474173,0.06326255546882746,2.5437332898378373,0.08431988852335594,0.042205222414298985,2.5961572722708546,2.49130930740482,9519104,4.003134417533874,3.7638031005859376
4.66,5.168330601085554,4.151669398914446,3.4300000000000006,3.8326164427839484,3.027383557216053,0.05485282583395016,2.56321624815464,0.08172128691983313,0.027984364748067196,2.61080797058088,2.5156245257284002,9682944,4.1246987104415895,3.9293511867523194
4.4799999999999995,5.166731388535576,3.793268611464424,3.44,3.950294032886923,2.929705967113077,0.045051897922530726,2.5516576290130617,0.07028040392542806,0.019823391919633386,2.604440672310982,2.4988745857151415,9846784,4.072533202171326,3.750171422958374
4.5,5.222495674727538,3.7775043252724623,3.31,3.587308492477241,3.032691507522759,0.06826530776452266,2.5322698265314103,0.09198211016113902,0.0445485053679063,2.5947418465793923,2.4697978064834283,10010624,4.110808277130127,3.83653085231781
4.85,5.396351535185909,4.30364846481409,3.06,3.50988887516808,2.61011112483192,0.06472691341768946,2.5418724566698074,0.08749903641003703,0.04195479042534189,2.606818918909896,2.476925994429719,10174464,4.377891612052918,4.118244671821595
4.48,5.253045923603508,3.7069540763964928,3.3599999999999994,4.026633332499958,2.693366667500041,0.056864269962534256,2.538909152150154,0.08260876352630893,0.031119776398759586,2.589650356774261,2.488167947526047,10338304,4.182349729537964,3.899758315086365
4.75,5.2926785420486056,4.2073214579513944,3.2700000000000005,3.6251056180912946,2.9148943819087063,0.053199451637919934,2.525762403011322,0.07687975249334694,0.02951915078249292,2.5712912109281136,2.4802335950945302,10502144,4.377303862571717,4.077541446685791
5.09,5.801969100453102,4.378030899546897,3.18,3.7729586832149438,2.5870413167850566,0.05131510589271778,2.5065336883068086,0.06804834849895454,0.034581863286481024,2.573971348816492,2.439096027797125,10665984,4.588708162307739,4.373574686050415
5.04,5.744556598152341,4.335443401847659,3.55,3.991021541423999,3.1089784585760007,0.049272617790847975,2.541264197230339,0.06808052734894922,0.030464708232746728,2.586158934364412,2.4963694600962665,10829824,4.540149140357971,4.249974274635315
5.22,5.636653333119993,4.803346666880007,3.28,3.6258323293158115,2.934167670684188,0.045457843097392425,2.530713266134262,0.06892761285559315,0.021988073339191692,2.5811109693482877,2.4803155629202367,10993664,4.655447483062744,4.470440769195557
5.24,6.055107354892593,4.424892645107407,3.18,3.5966533331199932,2.763346666880007,0.043888388224877395,2.530191883444786,0.061880454750201014,0.02589632169955378,2.564234863640168,2.496148903249404,11157504,4.5262549877166744,4.474474501609802
5.110000000000001,5.860266619276109,4.359733380723894,3.2900000000000005,3.8027377497317714,2.7772622502682296,0.04642548914998764,2.5219087570905687,0.06544602244737717,0.027404955852598115,2.577234897340428,2.4665826168407095,11321344,4.685810852050781,4.495670509338379
5.359999999999999,6.103236167042481,4.616763832957518,3.4400000000000004,3.8786342439892265,3.0013657560107743,0.05019732981454576,2.530592215061188,0.06518011543697062,0.0352145441921209,2.5682592997741187,2.492925130348257,11485184,4.949189233779907,4.694103622436524
4.86,5.329467783772221,4.39053221622778,3.4400000000000004,4.03194594347795,2.848054056522051,0.04664940685033795,2.520536035299301,0.06547482443391947,0.027823989266756423,2.5667115934217843,2.474360477176818,11649024,4.389401268959046,4.184155869483948
5.540000000000001,6.169603049547889,4.910396950452113,3.28,3.829181208709839,2.7308187912901607,0.051538032176904336,2.501429480314255,0.07083638661890374,0.03223967773490494,2.5570251474493446,2.4458338131791653,11812864,4.991347312927246,4.829091215133667
5.32,6.053212111192934,4.586787888807066,3.55,4.094518135602479,3.0054818643975203,0.0422680110787041,2.5184226483106613,0.05481525757965105,0.02972076457775715,2.5784976554985404,2.4583476411227823,11976704,4.736269617080689,4.596073079109192
5.380000000000001,5.961033561853359,4.798966438146643,3.34,3.880740233383831,2.799259766616169,0.04781831107102328,2.4939222425222396,0.07547120079073408,0.02016542135131249,2.5590406279024376,2.4288038571420416,12140544,4.810342597961426,4.7292427778244015
5.1899999999999995,5.581024295920343,4.798975704079656,3.4299999999999997,3.9159012245302534,2.944098775469746,0.04940672210650513,2.5108248621225355,0.07543959964183478,0.02337384457117549,2.583028914429525,2.438620809815546,12304384,4.6874980449676515,4.536093091964721
5.819999999999999,6.356283507111677,5.283716492888322,3.13,3.7577738446287805,2.5022261553712193,0.04161691894987593,2.5048518508672712,0.06028861674051064,0.022945221159241216,2.5684295342265755,2.441274167507967,12468224,5.272722911834717,5.121350574493408
5.42,5.956283507111677,4.883716492888323,3.160000000000001,3.6780733538795456,2.6419266461204565,0.034513780032284516,2.5196377515792845,0.050266205176796364,0.018761354887772672,2.5976283841155596,2.4416471190430094,12632064,4.8341871976852415,4.739716005325318
5.55,6.404692927313664,4.695307072686336,3.4699999999999998,3.9720956084253274,2.967904391574672,0.04053793534403663,2.5154612362384796,0.05707141982944029,0.02400445085863297,2.570760373990149,2.4601620984868102,12795904,5.007479405403137,4.839367008209228
5.78,6.196653333119993,5.363346666880007,3.4899999999999998,4.100655385630881,2.879344614369119,0.04523862708010707,2.5058968484401705,0.0702206091202416,0.02025664503997254,2.5569966595883797,2.454797037291961,12959744,5.272585248947143,5.091963052749634
5.640000000000001,6.476899038116308,4.803100961883693,3.44,3.896508488420533,2.9834915115794667,0.05019741037976923,2.5118750065565107,0.0840388416556341,0.016355979103904343,2.582329789008754,2.4414202241042675,13123584,5.072335815429687,4.884594583511353
5.81,6.443166644731069,5.17683335526893,3.47,4.037538544946509,2.902461455053492,0.05309589913813394,2.502816492319107,0.08369578034879113,0.022496017927476745,2.568560670308511,2.437072314329703,13287424,5.151420474052429,5.108199691772461
5.790000000000001,6.493491293478463,5.086508706521538,3.4799999999999995,3.93563142999578,3.024368570004219,0.03821594812907275,2.51271376311779,0.05493812617184615,0.02149377008629935,2.5722697031440505,2.4531578230915296,13451264,5.147095155715943,5.093429279327393
5.720000000000001,6.33449165982949,5.105508340170512,3.1900000000000004,3.603400532171888,2.7765994678281127,0.03816195487743239,2.478486916422844,0.05668811718419866,0.019635792570666118,2.538965300331322,2.418008532514366,13615104,5.214423155784607,5.067760968208313
5.95,6.640289794216892,5.259710205783108,3.3599999999999994,4.079999999999999,2.6399999999999997,0.03890201157191764,2.505070486664772,0.056790624460957645,0.021013398682877635,2.5621097956297962,2.4480311776997477,13778944,5.244381666183472,5.277095365524292
5.97,6.699451848993475,5.240548151006524,3.4,4.064830805543787,2.7351691944562133,0.039792278141248916,2.5131023108959196,0.05309028277860912,0.026494273503888714,2.5521598022293333,2.474044819562506,13942784,5.3306809425354,5.250907325744629
5.83,6.571687265631547,5.088312734368453,3.4699999999999998,3.908292140016222,3.0317078599837775,0.04254528027959163,2.503308880329132,0.06259396991905597,0.02249659064012729,2.5645942932243186,2.442023467433945,14106624,5.330715179443359,5.122479939460755
5.9,6.53718129288296,5.262818707117041,3.15,3.5677319714841085,2.7322680285158913,0.04327905845129858,2.5082702964544294,0.06144750952971591,0.025110607372881243,2.563752505155177,2.452788087753682,14270464,5.4494835376739506,5.21742205619812
6.01,6.677008245826092,5.342991754173908,3.08,3.515430821141545,2.6445691788584553,0.0427801105077378,2.4877671003341675,0.062250489740846834,0.023309731274628768,2.5270524552521803,2.4484817454161547,14434304,5.491116094589233,5.378044700622558
5.8999999999999995,6.7378544026261356,5.062145597373863,3.29,3.7269210454990693,2.8530789545009307,0.05462998307193625,2.478762686252594,0.09319007835112168,0.016069887792750814,2.5158298111179658,2.441695561387222,14598144,5.350735855102539,5.285736083984375
6.16,6.927072356430604,5.392927643569396,3.6100000000000003,4.071410879802373,3.1485891201976273,0.02621949439635496,2.491562634706497,0.0414426741544754,0.010996314638234521,2.542341654930443,2.440783614482551,14761984,5.583682441711426,5.532522535324096
6.15,7.051387818865997,5.248612181134003,3.5700000000000003,4.161692487699481,2.97830751230052,0.03649992791470137,2.4490974634885787,0.06227179504747138,0.010728060781931364,2.4996570360077075,2.39853789096945,14925824,5.566693353652954,5.507835388183594
6.090000000000001,6.715219961293624,5.464780038706378,3.7399999999999998,4.256139516022557,3.2238604839774423,0.02699445932230441,2.4666867554187775,0.03929381689136137,0.014695101753247451,2.5058324088944133,2.4275411019431417,15089664,5.512898635864258,5.47027325630188
6.040000000000001,6.737423830966509,5.342576169033493,3.5,4.0,3.0,0.043476843327516626,2.4542397022247315,0.06673499287046701,0.020218693784566245,2.513223801377683,2.39525560307178,15253504,5.566775369644165,5.340974617004394
6.299999999999999,7.086129760281341,5.513870239718657,3.2,3.5924283374069717,2.8075716625930287,0.03885170926805579,2.4748195230960848,0.0597952884420911,0.017908130094020484,2.533642014323028,2.4159970318691415,15417344,5.855946636199951,5.682762908935547
6.039999999999999,6.669603049547887,5.410396950452111,2.93,3.5888626564011656,2.2711373435988347,0.043203476868802645,2.471332371234894,0.07064917281340437,0.01575778092420092,2.508039322074754,2.4346254203950335,15581184,5.5910204410552975,5.498249578475952
6.02,6.728237248385031,5.311762751614968,3.4200000000000004,3.9581449618829487,2.881855038117052,0.04043712526326996,2.4656499087810517,0.060543735541858934,0.02033051498468098,2.5018546847634915,2.429445132798612,15745024,5.562590599060059,5.429365730285644
6.159999999999999,6.755315042645488,5.56468495735451,3.17,3.5416180835212407,2.798381916478759,0.03032983670127574,2.4840208679437636,0.051125251567846156,0.00953442183470533,2.5361777978464337,2.4318639380410936,15908864,5.651753902435303,5.606518697738648
6.09,6.677281874401041,5.502718125598959,2.95,3.454479930225178,2.4455200697748225,0.027157617325428835,2.4696378350257873,0.04143139674878931,0.012883837902068358,2.524516044972822,2.4147596250787524,16072704,5.696065616607666,5.532338666915893
6.2700000000000005,6.964334213473599,5.575665786526402,3.4699999999999998,3.894381903478459,3.0456180965215407,0.0306753648561425,2.468994435667992,0.047953998154431264,0.013396731557853737,2.5429434247594576,2.395045446576526,16236544,5.777842330932617,5.73142991065979
6.290000000000001,7.024098086089319,5.555901913910683,3.34,3.8463595560468864,2.8336404439531133,0.02361366227269169,2.4504559218883513,0.03460964466961505,0.012617679875768326,2.509911036258658,2.3910008075180444,16400384,5.7118775844573975,5.742552089691162
6.380000000000001,7.138683069535627,5.621316930464374,3.2600000000000002,3.5800000000000005,2.94,0.03813530526822428,2.460077387094498,0.05086883481189736,0.025401775724551198,2.509388898231073,2.4107658759579227,16564224,5.868575644493103,5.8489649295806885
6.42,7.083023378170031,5.756976621829969,3.44,4.241498596380556,2.6385014036194447,0.0232196060242131,2.4572703361511232,0.03373618618486855,0.01270302586355765,2.526122510012915,2.3884181622893315,16728064,6.01123948097229,5.940564298629761
6.35,7.211684396980703,5.488315603019296,3.38,3.7170459909270543,3.0429540090729454,0.026040182774886438,2.47221776843071,0.036562535868766476,0.015517829681006403,2.522131370746914,2.4223041661145057,16891904,5.8866379737854,5.817618036270142
6.469999999999999,7.0750619802962325,5.864938019703765,3.2599999999999993,3.687083130081252,2.832916869918747,0.026713116531027446,2.449637231230736,0.03621701854842289,0.017209214513632005,2.523830779006697,2.3754436834547747,17055744,5.9768129825592045,5.939208078384399
6.529999999999999,7.191891229734916,5.868108770265083,3.3,3.560768096208106,3.039231903791894,0.0306924844597233,2.4627232611179353,0.054943692193167186,0.006441276726279414,2.507573987297655,2.4178725349382155,17219584,5.978300952911377,5.928052854537964
6.76,7.333061951275775,6.186938048724224,3.44,4.038665181883831,2.8413348181161693,0.03610192497726526,2.46771559715271,0.04961612790905762,0.022587722045472908,2.5137899659119096,2.4216412283935105,17383424,6.2748932361602785,6.202945804595947
6.790000000000001,7.675945822271318,5.904054177728684,3.45,3.8629164564412517,3.0370835435587487,0.02721269724424926,2.4558509647846223,0.04212490833806724,0.01230048615043128,2.5009747281161574,2.410727201453087,17547264,6.318204069137574,6.229358577728272
6.9,7.618331399842719,6.181668600157281,3.4299999999999997,3.8927094120503707,2.9672905879496287,0.022880105912918162,2.46847040951252,0.033859614821782444,0.01190059700405388,2.525262413163158,2.4116784058618816,17711104,6.5235655307769775,6.363867378234863
6.4,7.208702664766229,5.591297335233771,3.29,3.66,2.92,0.023344403423834547,2.4517591297626495,0.03433447077411482,0.012354336073554273,2.5186919833112404,2.3848262762140586,17874944,5.902346754074097,5.88560938835144
6.55,7.064295634824951,6.035704365175048,3.41,3.82821047332653,2.9917895266734704,0.027422738086897835,2.457137343287468,0.047776520785515614,0.007068955388280052,2.53212380849512,2.382150878079816,18038784,6.023468065261841,5.96676812171936
6.589999999999999,7.255507325278992,5.924492674721006,3.2700000000000005,3.785848815061158,2.754151184938843,0.02690493622794742,2.446289727091789,0.050317380766670285,0.0034924916892245528,2.5101381863762615,2.382441267807317,18202624,6.173321056365967,6.080643510818481
6.55,7.270069441095788,5.829930558904212,3.3699999999999997,3.978358446970205,2.7616415530297944,0.032122641883324796,2.4565171390771865,0.04166584031114086,0.02257944345550873,2.506638638962223,2.40639563919215,18366464,6.094341659545899,6.041041326522827
6.69,7.346429737291053,6.033570262708948,3.25,3.640512483795333,2.859487516204667,0.025805804855190167,2.412786641716957,0.037290252605916986,0.01432135710446335,2.4935914637411862,2.3319818196927278,18530304,6.303536462783813,6.1591638088226315
6.890000000000001,7.707863069223694,6.072136930776307,3.54,4.0541984052872975,3.0258015947127026,0.02870302057708607,2.4482165724039078,0.04378984014129204,0.013616201012880101,2.509365150992045,2.3870679938157706,18694144,6.380061531066895,6.367235946655273
6.789999999999999,7.486347614342146,6.093652385657852,3.09,3.531474801092882,2.6485251989071177,0.0277271868748357,2.445249852538109,0.04161968709132024,0.013834686658351166,2.499675176964916,2.390824528111302,18857984,6.359633541107177,6.293847608566284
6.8199999999999985,7.568064168370601,6.071935831629396,3.19,3.704684369298311,2.675315630701689,0.01948137172730635,2.4530979871749876,0.028083776951204915,0.010878966503407788,2.510534217793699,2.3956617565562763,19021824,6.3966672897338865,6.328628396987915
6.8,7.3,6.3,3.69,4.208555686498567,3.171444313501433,0.02492173001519401,2.4707014679908754,0.037050576262277625,0.012792883768110393,2.5148414261040277,2.426561509877723,19185664,6.322120141983032,6.293861818313599
7.0,7.460434577328853,6.539565422671147,3.37,3.9428001396647874,2.797199860335213,0.02772943235468115,2.4511697560548784,0.03843428575320117,0.01702457895616114,2.4947130160871147,2.407626496022642,19349504,6.555718040466308,6.523798656463623
6.840000000000001,7.32,6.360000000000001,3.59,3.8881610303175114,3.2918389696824883,0.026600646419683432,2.424326077103615,0.04136854138241126,0.01183275145695561,2.475180000654019,2.3734721535532106,19513344,6.481351137161255,6.368359804153442
7.07,7.578035431835222,6.561964568164779,3.46,4.060333240792145,2.8596667592078546,0.03344025835394855,2.431698313355446,0.05317778395260528,0.01370273275529182,2.493015235478242,2.37038139123265,19677184,6.616046476364136,6.571990489959717
7.1,7.784105255059482,6.415894744940517,3.44,3.9657375771237966,2.9142624228762033,0.02835971388849426,2.4081371873617172,0.043047682463789,0.013671745313199524,2.5005026646381125,2.315771710085322,19841024,6.705225992202759,6.595787048339844
6.85,7.3,6.3999999999999995,3.2,3.669041575982343,2.730958424017657,0.01924998477043114,2.476187378168106,0.03379677077824287,0.004703198762619411,2.5278848489984003,2.424489907337812,20004864,6.482287979125976,6.367106246948242
7.089999999999998,7.665239080730784,6.514760919269212,3.47,4.063380147965872,2.8766198520341284,0.02115285026084162,2.4598300397396087,0.03548444058829733,0.006821259933385915,2.5184088835576044,2.401251195921613,20168704,6.690670919418335,6.632559394836425
7.13,7.70974132162543,6.55025867837457,3.4299999999999997,3.806961536499415,3.0530384635005845,0.03394498080015178,2.4117883175611494,0.04817255355853812,0.019717408041765437,2.47300328055537,2.350573354566929,20332544,6.691291284561157,6.6652966976165775
6.95,7.410977222864645,6.4890227771353555,3.31,3.824684369298311,2.795315630701689,0.02097024146351028,2.4506091833114625,0.03616707584092192,0.005773407086098635,2.5201415148064807,2.3810768518164442,20496384,6.497692966461182,6.460423374176026
6.9,7.419615242270663,6.380384757729337,3.3699999999999997,3.891632054229799,2.8483679457702005,0.020187838649144342,2.4339247822761534,0.02897112588219237,0.011404551416096313,2.5027288514355814,2.3651207131167253,20660224,6.517322826385498,6.488040351867676
7.12,7.773911308970873,6.466088691029127,3.2,3.67116875957559,2.72883124042441,0.01807734107132997,2.4362609922885894,0.03858978233093495,-0.0024351001882750058,2.4716469745652128,2.400875010011966,20824064,6.613851737976074,6.654930162429809
7.0699999999999985,7.73790717917986,6.402092820820137,3.14,3.4090724809414743,2.870927519058526,0.02594226383953351,2.43161464035511,0.042737621153732905,0.009146906525334116,2.4733618841619123,2.3898673965483077,20987904,6.741771268844604,6.617775869369507
6.7,7.301664358259654,6.098335641740347,3.18,3.564187454245971,2.7958125457540293,0.02981667711865151,2.4333102732896803,0.04737086371225383,0.012262490525049186,2.516851109897197,2.3497694366821635,21151744,6.300204467773438,6.317596817016602
7.33,7.996408283261846,6.663591716738154,3.3899999999999997,4.031014820421493,2.748985179578506,0.01836297190457111,2.447790062427521,0.03130813686059372,0.005417806948548497,2.508057461132246,2.3875226637227955,21315584,6.975789880752563,6.859401416778565
7.079999999999998,7.67799665550904,6.482003344490956,3.1900000000000004,3.615323406362735,2.7646765936372657,0.01808557060139713,2.4607603520154955,0.029654189560580073,0.006516951642214186,2.5427859376098656,2.3787347664211254,21479424,6.668209981918335,6.6535398960113525
7.110000000000001,7.620783711564886,6.599216288435116,3.09,3.81034713853808,2.36965286146192,0.02575258762226435,2.404041123390198,0.04452440351479546,0.006980771729733243,2.446293913791543,2.3617883329888527,21643264,6.766075563430786,6.699282646179199
7.2,7.721536192416212,6.678463807583788,3.1100000000000003,3.5537341546466763,2.6662658453533243,0.029085635975934526,2.399598699808121,0.04426121314860876,0.013910058803260296,2.4700237033430974,2.3291736962731444,21807104,6.8393319606781,6.818022060394287
7.43,7.903392015141785,6.9566079848582145,2.95,3.316742416417845,2.583257583582155,0.01493524557736231,2.4153556704521177,0.023366262039910796,0.006504229114813825,2.485405268113295,2.3453060727909403,21970944,7.049535655975342,6.999533414840698
7.290000000000001,7.894069532421559,6.685930467578443,3.3899999999999997,3.876723740945518,2.9032762590544814,0.02082767031970429,2.444597190618515,0.036646684700372065,0.005008655939036516,2.5009280512196166,2.3882663300174136,22134784,6.864496326446533,6.877783679962159
7.159999999999999,7.789603049547887,6.530396950452111,3.3299999999999996,3.8220365840057013,2.837963415994298,0.01710606202250342,2.4385792553424834,0.03611818464414525,-0.0019060605991384032,2.5067926001133887,2.370365910571578,22298624,6.875279283523559,6.794305086135864
7.230000000000001,7.7200000000000015,6.740000000000001,3.11,3.654885309033011,2.565114690966989,0.009640533316996831,2.382429426908493,0.01623964643528784,0.0030414201987058213,2.4560472645203375,2.3088115892966488,22462464,6.949373340606689,6.844575262069702
7.25,7.8369412236331675,6.6630587763668325,3.2999999999999994,3.9971370023173343,2.6028629976826645,0.01773888656171033,2.423146378993988,0.03191395620020204,0.0035638169232186153,2.4780404657482067,2.3682522922397697,22626304,6.970818328857422,6.880111932754517
7.250000000000002,7.850416522091125,6.6495834779088785,3.2399999999999998,3.6670831300812523,2.8129168699187472,0.021437892435642373,2.4010586112737657,0.037239540749499714,0.0056362441217850286,2.4831577259322946,2.318959496615237,22790144,6.879599237442017,6.892824506759643
7.19,7.9295268757793735,6.450473124220627,3.37,4.15108898340714,2.58891101659286,0.009950075346569021,2.41100732088089,0.017693176250985692,0.0022069744421523508,2.487861888353607,2.3341527534081727,22953984,6.917648029327393,6.815979242324829
7.340000000000001,7.863832034148352,6.816167965851649,3.3,3.8932958789676526,2.706704121032347,0.015888581167382614,2.4119682401418685,0.029001477744064412,0.002775684590700815,2.4834708525421023,2.3404656277416347,23117824,6.940699625015259,6.944914388656616
7.01,7.7163285354564115,6.303671464543588,3.31,3.786340214552582,2.833659785447418,0.013881067010515771,2.4163520634174347,0.02271347747060382,0.005048656550427723,2.478241672146956,2.3544624546879134,23281664,6.61644811630249,6.640101146697998
7.31,7.814876222454573,6.805123777545426,2.92,3.4392301994298866,2.4007698005701132,0.015372848008701052,2.4451967805624006,0.027591171409569407,0.003154524607832696,2.5269603299947367,2.3634332311300645,23445504,7.0267046928405765,6.997343397140503
7.290000000000001,7.774664832642106,6.805335167357896,3.19,3.581024295920343,2.798975704079657,0.024010710860602514,2.416873973608017,0.03533376244627609,0.012687659274928936,2.469798665322861,2.363949281893173,23609344,6.9309813499450685,6.943710279464722
7.43,7.859068759058498,7.000931240941501,3.15,3.8045991139621256,2.4954008860378742,0.008910326702243732,2.4124026149511337,0.015058127370664726,0.0027625260338227367,2.4764230819870603,2.348382147915207,23773184,7.126876354217529,7.092672109603882
7.459999999999999,8.208598690888515,6.7114013091114835,2.9200000000000004,3.4506599664568642,2.3893400335431365,0.017890655316296,2.395371264219284,0.029632407453622278,0.006148903178969723,2.5144190120080627,2.2763235164305056,23937024,7.112057542800903,7.11002926826477
7.3,7.756070170039655,6.843929829960345,3.1500000000000004,3.54560080889705,2.7543991911029506,0.013190255191875569,2.397128528356552,0.02415206389843645,0.002228446485314688,2.4686892617210217,2.3255677949920828,24100864,7.014339590072632,6.971202373504639
7.4399999999999995,8.16691127381545,6.71308872618455,3.0300000000000002,3.4883666654546337,2.571633334545367,0.010506930771953138,2.366682454943657,0.017435140691168104,0.003578720852738174,2.462438710179398,2.2709261997079158,24264704,7.057946443557739,7.0644114971160885
7.33,7.828096376216491,6.831903623783509,2.87,3.2107345007480164,2.529265499251984,0.01702136202948163,2.406494125723839,0.029539180348923208,0.0045035437100400515,2.5053333993585776,2.3076548520891,24428544,7.0961012840271,6.9793085098266605
7.45,7.913141447076376,6.986858552923624,2.93,3.422036584005702,2.4379634159942984,0.020813899218046546,2.419758269190788,0.036936456944759395,0.004691341491333698,2.488607161130444,2.3509093772511322,24592384,7.127025127410889,7.137741279602051
7.43,8.0300833275471,6.8299166724528995,3.28,3.642767142944341,2.9172328570556587,0.014912030762934528,2.4260248720645903,0.028228865085254073,0.0015951964406149804,2.495703759349517,2.3563459847796637,24756224,7.092112922668457,7.090767812728882
7.540000000000001,8.097135531087366,6.982864468912636,3.3999999999999995,3.9118593556827888,2.88814064431721,0.004764293580956239,2.4277288526296616,0.00798950833439206,0.0015390788275204174,2.491763314753646,2.3636943905056773,24920064,7.272036457061768,7.18984317779541


==> data/progress-heist-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.3600000000000003,3.9153377350765934,2.804662264923407,2.7499999999999996,3.2342520005121296,2.2657479994878695,0.8558787493035197,2.704787886142731,1.196258267645873,0.5154992309611663,2.706961652900418,2.7026141193850437,16384,0.12177589498460292,2.418314850330353
3.44,3.997135531087365,2.882864468912635,2.95,3.4815072906367326,2.4184927093632678,0.157323333597742,2.6969509929418565,0.24641478505268694,0.06823188214279709,2.7077444740315983,2.6861575118521146,180224,0.8668033480644226,2.481683683395386
3.2399999999999998,3.983236167042482,2.4967638329575177,2.87,3.4750619802962337,2.2649380197037665,0.1443305324297398,2.689694967865944,0.19388973445251909,0.09477133040696054,2.7096396781479055,2.6697502575839827,344064,1.1988632142543794,2.3632076263427733
3.63,4.075084261685357,3.1849157383146425,2.9999999999999996,3.5291502622129176,2.4708497377870815,0.10449160770513115,2.6895803421735764,0.1490579691979161,0.059925246212346184,2.7143275156164877,2.6648331687306652,507904,1.1741200923919677,2.6586450338363647
3.2600000000000002,4.396837719289785,2.1231622807102153,2.72,3.3949814812274486,2.045018518772552,0.11512642856687305,2.673943614959717,0.1626405594084956,0.06761229772525053,2.703449758935639,2.6444374709837946,671744,1.215059357881546,2.4240138053894045
3.18,3.8152952069707435,2.544704793029257,2.96,3.693757453113766,2.226242546886234,0.08201141015160825,2.6708953350782396,0.12262584170222579,0.04139697860099071,2.710840802819616,2.6309498673368634,835584,1.2756098628044128,2.361363434791565
3.17,3.6740833264451425,2.6659166735548574,2.7,3.313188388670236,2.0868116113297646,0.09160970733501013,2.6669213831424714,0.1194942727181896,0.06372514195183065,2.7021930065781024,2.6316497597068405,999424,1.255695903301239,2.28285813331604
3.25,3.8036244214266564,2.6963755785733436,2.9299999999999997,3.3773253849269005,2.482674615073099,0.1188238187227398,2.658671647310257,0.1549437735083371,0.08270386393714249,2.7017397798060756,2.6156035148144383,1163264,1.3700801312923432,2.4109967231750487
3.25,3.95178344238091,2.54821655761909,2.87,3.3700999900019997,2.3699000099980005,0.08096348047256466,2.6632812529802323,0.12290868503069091,0.0390182759144384,2.691710149459977,2.6348523565004878,1327104,1.5819571971893311,2.4473145842552184
3.4099999999999993,3.8399999999999994,2.979999999999999,3.05,3.5815072906367322,2.5184927093632674,0.09180180346593256,2.6387084782123567,0.12878615698960555,0.05481744994225956,2.6863482054001904,2.591068751024523,1490944,1.8122128248214722,2.611427533626556
3.81,4.154818792991334,3.4651812070086665,2.7299999999999995,3.435761999543755,2.024238000456244,0.11532933008857069,2.641493785381317,0.1862536212228894,0.04440503895425195,2.6799667851726063,2.6030207855900276,1654784,1.719167745113373,2.914371109008789
3.29,3.816212884676915,2.763787115323085,2.7399999999999998,3.114699879903904,2.3653001200960957,0.09951555018778889,2.6272091209888457,0.13221142421145535,0.06681967616412243,2.670193585974062,2.5842246560036295,1818624,1.7522985219955445,2.5742132544517515
3.69,4.300655385630881,3.079344614369119,3.0499999999999994,3.3942382895611694,2.7057617104388294,0.09286416089162228,2.6105858415365217,0.11128339218577865,0.0744449295974659,2.646222017701103,2.5749496653719404,1982464,1.918791162967682,2.8790414094924928
4.03,4.705351760196122,3.3546482398038786,2.9899999999999998,3.45357307945997,2.5264269205400294,0.10142323132604356,2.6058669686317444,0.14435342054694908,0.058493042105138025,2.6418508433147005,2.569883093948788,2146304,1.764235532283783,3.084340977668762
3.8600000000000003,4.30988887516808,3.4101111248319205,3.02,3.3600000000000003,2.6799999999999997,0.08708953703753647,2.5970393806695937,0.11317938539769742,0.06099968867737551,2.632093532809086,2.5619852285301015,2310144,2.0539361119270323,3.1098854780197143
4.0200000000000005,4.5175942121849895,3.5224057878150115,3.3400000000000007,3.8115930449020645,2.868406955097937,0.07599753655958916,2.601168620586395,0.10054675290084893,0.05144832021832939,2.6483837082490513,2.553953532923739,2473984,2.2287413716316222,3.1892707109451295
3.8899999999999997,4.342658811910251,3.4373411880897486,3.12,3.53182520563948,2.70817479436052,0.07373451436869796,2.580695006251335,0.09602838342016194,0.05144064531723398,2.629021379588555,2.532368632914115,2637824,1.9564537525177002,3.1336718559265138
3.8899999999999997,4.312965719651132,3.4670342803488676,3.1799999999999997,3.7695761189193466,2.590423881080653,0.07683613416738802,2.566691669821739,0.0972013920655019,0.05647087626927415,2.623317028379831,2.510066311263647,2801664,2.0215845346450805,3.1297965049743652
4.1,4.634789678284838,3.565210321715162,3.04,3.3811744421846397,2.6988255578153604,0.061782737006433275,2.5687946885824204,0.07705253849050439,0.046512935522362166,2.6028897977160805,2.5346995794487603,2965504,2.5105894804000854,3.4352282285690308
4.330000000000001,4.843906606301185,3.816093393698817,3.4899999999999998,4.077281874401041,2.902718125598959,0.07124526528641575,2.5729296833276747,0.10293361643546262,0.03955691413736889,2.6328035652952564,2.513055801360093,3129344,2.7422325730323793,3.60482714176178
4.01,4.3180584360149865,3.7019415639850126,3.1399999999999997,3.6676362383309162,2.612363761669083,0.06279506750870491,2.571122568845749,0.08534278843567472,0.04024734658173509,2.615356405814418,2.5268887318770803,3293184,2.323242390155792,3.310599851608276
4.3,4.4949358868961795,4.10506411310382,3.12,3.58,2.66,0.0646653727162629,2.563841614127159,0.0901315291995212,0.03919921623300459,2.6009019877718456,2.5267812404824723,3457024,2.644710111618042,3.5774280548095705
4.38,4.701869538788621,4.058130461211379,3.08,3.3793325909419156,2.7806674090580845,0.05902871716534715,2.5501853704452513,0.08053887248700665,0.03751856184368764,2.5868543689777135,2.513516371912789,3620864,2.61238272190094,3.6333678007125854
4.590000000000001,5.02692104549907,4.1530789545009315,3.2700000000000005,3.766084670192499,2.773915329807502,0.07915070210583504,2.5329460859298707,0.09571694897634743,0.06258445523532265,2.5709309275951715,2.49496124426457,3784704,2.759382939338684,3.881835198402405
4.5600000000000005,5.093291665038936,4.026708334961065,3.310000000000001,3.6047880594596746,3.0152119405403273,0.07332851584069425,2.517153635621071,0.09993432230254064,0.04672270937884786,2.573242451143573,2.4610648200985685,3948544,2.8480574607849123,3.928197813034058
4.5600000000000005,5.014312667664022,4.105687332335979,3.2600000000000002,3.5672458299147447,2.9527541700852558,0.06621589499991384,2.525675746798515,0.08936108467119425,0.04307070532863344,2.579518053203102,2.471833440393928,4112384,3.0573195695877073,3.9372342586517335
4.659999999999999,5.1932916650389345,4.126708334961064,3.1599999999999993,3.550384425918862,2.7696155740811363,0.07379842586815352,2.507422623038292,0.10078552336168647,0.04681132837462056,2.5416487412986606,2.4731965047779236,4276224,2.89622163772583,3.9931278228759766
5.029999999999999,5.737177488329485,4.3228225116705135,3.2199999999999998,3.9518469785412793,2.48815302145872,0.06785587035119528,2.4921587258577347,0.0833891889636036,0.05232255173878696,2.5565145171496058,2.4278029345658636,4440064,3.263848900794983,4.357019138336182
4.75,5.470069441095788,4.029930558904212,3.0600000000000005,3.5932916650389357,2.5267083349610653,0.06308453790843484,2.4985777348279954,0.08498045634351836,0.04118861947335131,2.560571990337813,2.4365834793181778,4603904,3.381509208679199,4.2135751962661745
4.97,5.52145262715849,4.41854737284151,3.2399999999999998,3.754198405287297,2.7258015947127023,0.06270670816302296,2.4929737865924837,0.07184691949809854,0.05356649682794737,2.550421597635396,2.4355259755495715,4767744,3.2619699954986574,4.408649826049805
4.8,5.247213595499958,4.3527864045000415,3.47,3.849605057922046,3.090394942077954,0.05730262326542283,2.47255961894989,0.07283928115935666,0.041765965371489,2.5151229498110257,2.4299962880887542,4931584,3.2887287616729735,4.252493214607239
5.08,5.775413546028549,4.384586453971451,3.3599999999999994,3.617681974534502,3.1023180254654967,0.057129051443189326,2.5159644216299055,0.07435362620980292,0.039904476676575734,2.5490075718319387,2.4829212714278723,5095424,3.559725522994995,4.510239839553833
5.390000000000001,5.936717477313467,4.843282522686534,3.3300000000000005,3.7543819034784596,2.9056180965215415,0.06441643987782296,2.465111094713211,0.0912539662812292,0.03757891347441672,2.499683956813458,2.430538232612964,5259264,3.4048935413360595,4.802393078804016
5.319999999999999,5.7244749683231335,4.915525031676865,3.35,3.644108823397055,3.055891176602945,0.060091417981311644,2.477532085776329,0.07346105353324765,0.04672178242937564,2.531333699470681,2.4237304720819774,5423104,3.7534079551696777,4.83650426864624
5.529999999999999,5.954381903478458,5.105618096521541,3.25,3.8748999919987197,2.6251000080012803,0.05406421667430546,2.468196076154709,0.07395741884271623,0.03417101450589469,2.5276604688586306,2.4087316834507875,5586944,4.011098790168762,5.014976930618286
5.56,5.996348484585428,5.123651515414571,3.2,4.0648699324175865,2.3351300675824143,0.05351251501124347,2.466679683327675,0.06396566734019266,0.04305936268229428,2.513106113041209,2.420253253614141,5750784,4.047132158279419,5.058220100402832
5.74,6.254198405287298,5.225801594712703,3.1899999999999995,3.626921045499069,2.75307895450093,0.04726540609262879,2.4584501177072524,0.06814579392620351,0.026385018259054063,2.510822503467566,2.406077731946939,5914624,4.043687200546264,5.209634065628052
5.720000000000001,6.33773780845922,5.102262191540781,3.3899999999999997,3.929351462406472,2.8506485375935275,0.04569393647834653,2.4555591493844986,0.058363919546572385,0.03302395341012067,2.521459434538843,2.3896588642301544,6078464,4.026896834373474,5.2223145961761475
5.91,6.56184353950929,5.25815646049071,3.0300000000000002,3.4861797891182817,2.5738202108817188,0.05930579428095365,2.4352831482887267,0.08827833311537173,0.030333255446535583,2.482721325458749,2.3878449711187044,6242304,4.4273069381713865,5.410456752777099
5.64,6.188087584241789,5.091912415758211,3.1999999999999997,3.5741657386773937,2.8258342613226057,0.05327703375369306,2.4047824084758758,0.07541991657043826,0.031134150936947866,2.4794321222314837,2.330132694720268,6406144,4.154685664176941,5.205673456192017
6.140000000000001,6.574050688284214,5.705949311715787,3.2199999999999998,3.821331855134916,2.6186681448650835,0.044940074835903884,2.438983416557312,0.060234849546604914,0.029645300125202854,2.464540793247542,2.4134260398670824,6569984,4.601167345046997,5.689860105514526
6.090000000000001,6.572597140480547,5.607402859519454,3.21,3.8271709649683787,2.592829035031621,0.036861388478428084,2.4331474244594573,0.04575170714233064,0.027971069814525525,2.4890532428591037,2.377241606059811,6733824,4.743282747268677,5.676637744903564
6.27,6.687252920900501,5.852747079099498,3.21,3.8918357573492313,2.5281642426507687,0.045663537154905454,2.4344723552465437,0.06123004147522408,0.03009703283458683,2.4764291875872395,2.392515522905848,6897664,4.6071967601776125,5.808790493011474
6.170000000000001,6.765063021872474,5.5749369781275275,2.8600000000000003,3.352341345003647,2.3676586549963536,0.04612450243439521,2.3939901500940324,0.05718501253819587,0.035063992330594554,2.4361031373692823,2.3518771628187825,7061504,4.820683026313782,5.745205736160278
6.369999999999999,6.903010318849456,5.836989681150542,3.0,3.397492138287036,2.602507861712964,0.040903089498169676,2.4158956319093705,0.05929979751588221,0.022506381480457142,2.4477783383750604,2.3840129254436806,7225344,5.083482456207276,5.943444347381591
6.719999999999999,7.1269397989875145,6.313060201012483,3.1999999999999997,3.568781778291715,2.8312182217082844,0.04401895005721594,2.3816549271345138,0.056477957663936526,0.03155994245049536,2.430645341155684,2.3326645131133437,7389184,5.102003765106201,6.298559188842773
6.24,6.938856208386246,5.541143791613754,3.0200000000000005,3.4219950248448363,2.6180049751551646,0.04158958655316377,2.3876296103000643,0.05338712927657846,0.02979204382974908,2.44110583054878,2.3341533900513487,7553024,4.986679100990296,5.87764835357666
6.7,7.251361950083609,6.148638049916391,3.2199999999999998,3.6907440918375927,2.749255908162407,0.028691169258672683,2.423153331875801,0.040738699611578985,0.01664363890576638,2.458579604206786,2.3877270595448166,7716864,5.416930294036865,6.358994626998902
6.57,7.0992447448959695,6.040755255104031,2.8499999999999996,3.3174398357008092,2.38256016429919,0.036475885030813435,2.399558812379837,0.04990693668895633,0.02304483337267054,2.4370524858317997,2.3620651389278744,7880704,5.217919397354126,6.209932613372803
6.630000000000001,7.111767578817837,6.148232421182165,2.9800000000000004,3.7063607918933954,2.2536392081066055,0.037042481824755634,2.3794893711805343,0.05657413088071028,0.01751083276880098,2.430425713127056,2.3285530292340124,8044544,5.36117787361145,6.282237100601196
6.409999999999999,6.926623654123579,5.89337634587642,3.0300000000000002,3.401618083521241,2.6583819164787594,0.02652239418821404,2.397340989112854,0.03878510398217774,0.014259684394250334,2.4590083146503323,2.335673663575376,8208384,5.257412910461426,6.098546504974365
6.85,7.27485291572496,6.425147084275039,2.78,3.224522215417857,2.3354777845821424,0.03789669269463043,2.36382152736187,0.05023531189237057,0.025558073496890297,2.433323908249583,2.294319146474157,8372224,5.581345272064209,6.475270700454712
6.8,7.323450093132096,6.276549906867904,3.12,3.4480243893371347,2.7919756106628655,0.03204348242143165,2.3821907520294188,0.04498400973126518,0.019102955111598124,2.448972893789767,2.3154086102690705,8536064,5.555005216598511,6.493486785888672
6.989999999999999,7.510480547186924,6.469519452813075,3.04,3.503033476111609,2.576966523888391,0.023681933415355107,2.372022992372513,0.031399788883847285,0.01596407794686293,2.4415757700936918,2.302470214651334,8699904,5.71988320350647,6.634937286376953
6.959999999999998,7.584819974072531,6.335180025927466,2.9000000000000004,3.1000000000000005,2.7,0.025905469467397736,2.399398085474968,0.036192336563104055,0.015618602371691416,2.441139788190615,2.357656382759321,8863744,5.86162805557251,6.649611234664917
6.6800000000000015,7.148614980554401,6.211385019445602,3.0300000000000002,3.5179549159502344,2.542045084049766,0.021774550399277313,2.3849349468946457,0.031108045496857285,0.012441055301697338,2.4588913531439744,2.310978540645317,9027584,5.584477186203003,6.385844135284424
7.109999999999999,7.57357307945997,6.646426920540029,2.81,3.253734154646676,2.366265845353324,0.0299389047082513,2.3720308989286423,0.042621514192696594,0.017256295223806006,2.4194240598625356,2.324637737994749,9191424,6.014899110794067,6.832044172286987
6.640000000000001,7.230254182534949,6.049745817465052,2.92,3.3414261501141094,2.4985738498858905,0.021085222210967862,2.387405976653099,0.03279396494834723,0.009376479473588498,2.445050981053203,2.3297609722529953,9355264,5.588199806213379,6.352209806442261
6.830000000000001,7.182278299076172,6.47772170092383,2.81,3.1369556544854365,2.4830443455145637,0.028362500586081245,2.388059654831886,0.04539661188260566,0.011328389289556835,2.4420360597615596,2.334083249902213,9519104,5.796884822845459,6.558182573318481
7.38,7.728711915483253,7.0312880845167465,2.8299999999999996,3.395773806392625,2.2642261936073744,0.021691577322781052,2.3829623967409135,0.028924063873276232,0.014459090772285872,2.445977871156845,2.319946922324982,9682944,6.281564807891845,7.0835777759552006
6.840000000000001,7.22262252939418,6.457377470605821,2.73,3.3432699242584785,2.1167300757415215,0.026397690945304874,2.3949908018112183,0.03683332657654685,0.015962055314062897,2.4599482573338456,2.330033346288591,9846784,5.767625713348389,6.5951494693756105
7.07,7.482431812546026,6.6575681874539745,2.88,3.286939798987516,2.473060201012484,0.01965051178121934,2.4102359086275102,0.025111309128909808,0.014189714433528875,2.454153740374343,2.3663180768806775,10010624,6.005330038070679,6.799579238891601
7.08,7.664465567848098,6.495534432151902,2.82,3.122654919008431,2.5173450809915687,0.01867508054128842,2.3945966184139253,0.030544093378329806,0.006806067704247035,2.4358329519269395,2.353360284900911,10174464,6.053062534332275,6.812885570526123
7.33,7.875985347788748,6.784014652211252,3.01,3.558543526076099,2.4614564739239007,0.021136954560643,2.395887714624405,0.032491313928785716,0.009782595192500285,2.453980647899906,2.337794781348904,10338304,6.246127367019653,7.055064535140991
7.12,7.66918120870984,6.5708187912901606,2.95,3.4238143096192855,2.476185690380715,0.017195827030809553,2.3912429571151734,0.030469633002826138,0.003922021058792968,2.4337835692464447,2.348702344983902,10502144,6.146624517440796,6.88801121711731
7.13,7.716600375042498,6.543399624957502,2.67,3.0222782990761705,2.3177217009238293,0.016081101557938342,2.3783551514148713,0.021528858841505343,0.010633344274371341,2.434754684525561,2.3219556183041816,10665984,6.187676095962525,6.87877402305603
7.42,7.829389789809174,7.010610210190825,3.2,3.6560701700396554,2.743929829960345,0.01998641736863642,2.3725108087062834,0.02750524217505445,0.01246759256221839,2.428381056405911,2.316640561006656,10829824,6.391037464141846,7.1523520946502686
7.15,7.628016736108685,6.671983263891316,2.88,3.299046536795139,2.4609534632048606,0.0223448372969869,2.378157815337181,0.03397215910392006,0.010717515490053738,2.434282971970838,2.3220326587035243,10993664,6.274180793762207,6.943575286865235
7.219999999999999,7.6269397989875145,6.813060201012483,2.5700000000000003,3.2828113354878696,1.857188664512131,0.020478645482216912,2.3318669527769087,0.03470323642336435,0.006254054541069476,2.3965646135776177,2.2671692919761997,11157504,6.174864912033081,6.977187919616699
7.45,7.730178514522438,7.169821485477562,2.54,3.003033476111609,2.076966523888391,0.02266057537635784,2.362768515944481,0.031198980656869834,0.014122170095845845,2.413755613992851,2.311781417896111,11321344,6.494457721710205,7.202319574356079
7.43,7.852018956920183,7.007981043079816,2.84,3.334368283772331,2.3456317162276688,0.014998181391274512,2.3887747168540954,0.0225231624086554,0.007473200373893623,2.430561739065863,2.3469876946423276,11485184,6.5074910640716555,7.226696395874024
7.25,7.677200187265877,6.822799812734123,2.9199999999999995,3.309358446678635,2.530641553321364,0.023980163939995643,2.352249729633331,0.040389034555017515,0.00757129332497377,2.423968192552201,2.280531266714461,11649024,6.3550067901611325,7.017991638183593
7.2700000000000005,7.61655446902327,6.923445530976731,2.7800000000000002,3.1372114219898353,2.4227885780101652,0.01072172970161769,2.395239692926407,0.01447087140705437,0.00697258799618101,2.42583208272387,2.364647303128944,11812864,6.344295406341553,7.043613576889038
7.380000000000001,7.883587132480567,6.876412867519434,2.85,3.3871219600798317,2.3128780399201685,0.013322067103581447,2.3856557637453077,0.01868110282117501,0.007963031385987883,2.4279078517432944,2.343403675747321,11976704,6.473516035079956,7.146370553970337
7.35,7.711247837363769,6.988752162636231,2.94,3.4008687448721164,2.4791312551278835,0.015788074805459414,2.3337154000997544,0.02284156458528069,0.008734585025638137,2.3838586819101284,2.2835721182893804,12140544,6.394617986679077,7.110424947738648
7.4799999999999995,7.889389789809174,7.070610210190825,3.0,3.5157518783291053,2.4842481216708947,0.015370501400320749,2.367452585697174,0.023905464220496078,0.00683553858014542,2.4177839964932955,2.3171211749010525,12304384,6.552203512191772,7.264565324783325
7.429999999999998,7.7495309061734075,7.110469093826588,2.79,3.264236228055175,2.315763771944825,0.009653509574127339,2.332933872938156,0.014655180916372022,0.004651838231882656,2.4153007817304926,2.2505669641458197,12468224,6.4960555076599125,7.205095005035401
7.150000000000001,7.621699056602831,6.678300943397171,2.79,3.168021163428716,2.411978836571284,0.017409980726370074,2.3637826263904573,0.035368582356313905,-0.0005486209035737571,2.4242419405325033,2.3033233122484114,12632064,6.260170125961304,6.924630737304687
7.4799999999999995,8.038211429478114,6.921788570521885,3.0,3.4857983120596447,2.5142016879403553,0.012752010462281721,2.3602798491716386,0.021252339182559726,0.004251681742003714,2.4153229001154317,2.3052367982278454,12795904,6.506918096542359,7.2440001487731935
7.58,7.934400902933387,7.225599097066613,2.8099999999999996,3.2061060464067666,2.4138939535932327,0.01225743678223804,2.355449303984642,0.018190665760565182,0.006324207803910897,2.402160638627744,2.30873796934154,12959744,6.621969318389892,7.352971696853638
7.710000000000001,8.066230262611139,7.3537697373888635,2.6900000000000004,3.2143090691567338,2.165690930843267,0.01526592721056653,2.377335748076439,0.026837841153956342,0.0036940132671767194,2.44257003178168,2.312101464371198,13123584,6.747088670730591,7.474708366394043
7.409999999999999,8.044744042902334,6.775255957097666,3.0200000000000005,3.6568673331236266,2.3831326668763744,0.01593657015764615,2.400942716002464,0.022257177310903185,0.009615963004389116,2.452565247944505,2.3493201840604234,13287424,6.493204069137573,7.188479614257813
7.470000000000001,7.926179789118282,7.013820210881719,2.5700000000000003,3.1514636704042656,1.988536329595735,0.014777905598748439,2.3817255049943924,0.022220911489885628,0.00733489970761125,2.437380852736985,2.3260701572517997,13451264,6.589212417602539,7.226078224182129
7.840000000000001,8.19270384177097,7.487296158229033,2.94,3.243973683071413,2.6360263169285867,0.014445084251929039,2.3710314333438873,0.023986068421836163,0.004904100082021917,2.430593508010322,2.311469358677453,13615104,6.885980272293091,7.622551107406617
7.7,8.12190046219458,7.27809953780542,2.73,3.3672597586541926,2.0927402413458074,0.008568600768921849,2.398829919099808,0.012408684815832342,0.004728516722011356,2.4601333826514638,2.337526455548152,13778944,6.832638692855835,7.482724571228028
7.68,8.017045990927054,7.342954009072945,2.76,3.200908153700972,2.3190918462990275,0.011646532028680611,2.3427383691072463,0.015034224561752008,0.008258839495609214,2.4132131271500903,2.2722636110644023,13942784,6.874435567855835,7.473493242263794
7.85,8.15413812651491,7.545861873485088,2.7399999999999998,3.1093237062523875,2.370676293747612,0.018249931361060543,2.348928529024124,0.026335551427523328,0.010164311294597758,2.4142972260551563,2.2835598319930916,14106624,6.8673793315887455,7.611028671264648
7.7,8.089871773792359,7.310128226207642,3.0999999999999996,3.5404543109109046,2.6595456890890947,0.014051691904751312,2.37412950694561,0.02172704901395886,0.006376334795543762,2.429571645928437,2.3186873679627826,14270464,6.699376583099365,7.463771343231201
7.6,8.249615270756468,6.950384729243531,2.87,3.3195553358597807,2.4204446641402195,0.009266689518699368,2.3877212196588515,0.016082398652394164,0.002450980385004572,2.4668938564823186,2.3085485828353844,14434304,6.697686004638672,7.382283067703247
7.63,7.875153013442625,7.384846986557375,2.74,3.0270540018881467,2.4529459981118538,0.01528835478384274,2.374269667267799,0.024123468634189918,0.006453240933495561,2.427477922805813,2.321061411729785,14598144,6.804306316375732,7.413278341293335
7.919999999999999,8.390744091837592,7.449255908162407,2.7800000000000002,3.2267661580737736,2.333233841926227,0.010439139074878718,2.396927559375763,0.014875130558326273,0.006003147591431163,2.4366271890080706,2.357227929743455,14761984,6.905646276473999,7.695197534561157
7.780000000000001,8.089192496674807,7.4708075033251955,2.8,2.926491106406735,2.6735088935932647,0.01416309323976744,2.3590781807899477,0.01957526820955274,0.00875091826998214,2.443155249354351,2.2750011122255445,14925824,6.749445104598999,7.551643657684326
7.85,8.323814309619285,7.376185690380714,2.9300000000000006,3.3448493702538316,2.5151506297461697,0.01729593029594977,2.358715668320656,0.031627670957306134,0.002964189634593408,2.4350129373777922,2.2824183992635194,15089664,6.9199200630187985,7.641081666946411
7.7799999999999985,8.176988664825583,7.383011335174414,2.85,3.3484977432245806,2.3515022567754196,0.013346603122772588,2.332699453830719,0.02311958795299999,0.0035736182925451866,2.405635674072483,2.2597632335889553,15253504,6.870225811004639,7.546534490585327
7.909999999999999,8.335323406362734,7.484676593637264,2.69,3.0138826948140327,2.366117305185967,0.012576516976696369,2.3363341242074966,0.021851267366741527,0.0033017665866512096,2.412752707317275,2.259915541097718,15417344,6.878521347045899,7.676465797424316
8.010000000000002,8.34600595232823,7.673994047671773,2.36,2.7155277766926234,2.0044722233073764,0.01222887577605429,2.34472793340683,0.018804219007181266,0.005653532544927314,2.4271333031063067,2.262322563707353,15581184,7.067274665832519,7.769364070892334
7.970000000000001,8.313656805548792,7.626343194451209,2.68,3.1014261501141096,2.2585738498858907,0.015415320340980481,2.338057890534401,0.029541950433729498,0.0012886902482314652,2.4341981793556102,2.2419176017131917,15745024,6.989089012145996,7.726386880874633
7.890000000000001,8.249026461420325,7.530973538579675,2.55,3.030104155366312,2.0698958446336877,0.01211238753458015,2.347813567519188,0.020509481846925387,0.0037152932222349142,2.4244205014948226,2.2712066335435535,15908864,6.948104619979858,7.685881948471069
7.959999999999999,8.34,7.579999999999999,2.83,3.209605057922046,2.450394942077954,0.019668857677606823,2.358159086108208,0.030088321896288926,0.00924939345892472,2.4301260110069585,2.286192161209457,16072704,7.005194520950317,7.736194896697998
7.94,8.306606055596468,7.5733939444035325,2.8,3.262601340248815,2.3373986597511847,0.00812843961175526,2.371378031373024,0.013890851010770127,0.002366028212740394,2.4044930115787126,2.3382630511673357,16236544,6.988098764419556,7.7146971225738525
7.74,8.22,7.260000000000001,2.6999999999999997,3.3292853089020906,2.070714691097909,0.015418421337380972,2.297547936439514,0.023951025008556726,0.006885817666205217,2.3852171708527172,2.209878702026311,16400384,6.847192716598511,7.5262805938720705
7.85,8.150832179129825,7.549167820870173,3.0000000000000004,3.4024922359499628,2.597507764050038,0.01490830174152503,2.329026919603348,0.022723588410918587,0.00709301507213147,2.404244380749421,2.2538094584572748,16564224,6.986263608932495,7.637321424484253
7.750000000000002,8.34874869519691,7.151251304803093,2.8400000000000003,3.4821837743200934,2.197816225679907,0.01061190193286159,2.358504819869995,0.015702898805608323,0.005520905060114856,2.424227509740106,2.292782129999884,16728064,6.793904161453247,7.521410179138184
7.99,8.28137604568667,7.698623954313331,2.74,3.226209831245729,2.2537901687542714,0.01383556719229088,2.317844843864441,0.022665981266600486,0.005005153117981272,2.41641365069571,2.219276037033172,16891904,7.032733345031739,7.753886318206787
8.06,8.386190128606003,7.733809871393999,2.66,3.1009081537009724,2.219091846299028,0.01299053362308765,2.3368559151887895,0.02282936632308061,0.003151700923094688,2.435322114146015,2.238389716231564,17055744,7.1686958312988285,7.850247526168824
7.8,8.29396356140914,7.306036438590861,2.6499999999999995,3.0248332962798257,2.2751667037201733,0.0083600887403008,2.3390314877033234,0.014586121822146346,0.002134055658455253,2.4051603173224474,2.2729026580841993,17219584,6.929889440536499,7.5957427501678465
7.9399999999999995,8.396508488420533,7.483491511579467,2.8199999999999994,3.5813146524269706,2.0586853475730282,0.01012638862448506,2.2905790597200393,0.01519950532677468,0.005053271922195438,2.4172874047134147,2.163870714726664,17383424,7.007415771484375,7.716641473770141
8.0,8.407430975749268,7.592569024250733,2.71,3.3336184731067546,2.0863815268932453,0.009085449908161479,2.3408101707696916,0.015062660850065527,0.00310823896625743,2.4190488047260983,2.262571536813285,17547264,7.138306951522827,7.782007551193237
8.2,8.475680975041804,7.924319024958195,2.6700000000000004,3.121774279923061,2.2182257200769397,0.00975638575764602,2.3242748975753784,0.016994066824790547,0.002518704690501493,2.410118351424961,2.238431443725796,17711104,7.23956151008606,7.9678253650665285
8.09,8.374429253066557,7.805570746933442,2.8400000000000003,3.2226225293941804,2.4573774706058202,0.01378741129592521,2.2876566618680956,0.02320909015364049,0.004365732438209929,2.3600458569395504,2.2152674667966408,17874944,7.1631372451782225,7.858245515823365
8.069999999999999,8.572095608425325,7.567904391574671,2.8600000000000003,3.167245829914745,2.552754170085256,0.013078978616977061,2.32938629090786,0.021450326576295364,0.004707630657658758,2.3875580211130902,2.2712145607026297,18038784,7.094227933883667,7.838839721679688
7.95,8.423814309619285,7.4761856903807145,2.4400000000000004,2.7536877428271627,2.126312257172838,0.010946549255459069,2.33118679523468,0.02132754275234703,0.0005655557585711058,2.381912380459939,2.2804612100094213,18202624,7.02692174911499,7.741785621643066
8.2,8.482842712474618,7.91715728752538,2.8600000000000003,3.307660585711988,2.4123394142880126,0.01550756298966004,2.29835892021656,0.028844378409020904,0.0021707475702991783,2.3789801526368497,2.2177376877962707,18366464,7.18779149055481,7.967780733108521
8.15,8.3,8.0,2.63,3.0042993454442577,2.255700654555742,0.011030367756029549,2.3325714111328124,0.020021801065194043,0.002038934446865053,2.4180315696459553,2.2471112526196695,18530304,7.2385228157043455,7.904807281494141
8.04,8.366190128606,7.713809871393997,3.07,3.6067494760127854,2.5332505239872143,0.01128224767744535,2.2810007661581038,0.015879609108009902,0.006684886246880797,2.365762867910029,2.1962386644061787,18694144,7.080504989624023,7.8073803901672365
7.989999999999999,8.256270539113887,7.723729460886112,2.3899999999999997,2.870520551069358,1.9094794489306413,0.009954729389573879,2.276588973402977,0.014325732418497591,0.005583726360650166,2.3729564380607258,2.1802215087452286,18857984,7.033102083206177,7.755488014221191
8.1,8.43466401061363,7.76533598938637,2.77,3.308609320379809,2.231390679620191,0.01828087416943157,2.263367822766304,0.02937764697035069,0.00718410136851245,2.351165226169274,2.1755704193633343,19021824,7.15204758644104,7.858570003509522
8.029999999999998,8.439999999999998,7.619999999999997,2.7800000000000002,3.299230199429887,2.2607698005701136,0.01587312471237961,2.271837314963341,0.026922893907534745,0.004823355517224475,2.348627263984636,2.1950473659420457,19185664,7.089259815216065,7.79066424369812
8.32,8.583818119165459,8.056181880834542,2.9199999999999995,3.2744009029333867,2.5655990970666123,0.012133545984397611,2.295906352996826,0.018017285100264454,0.006249806868530768,2.3703299816567607,2.2214827243368913,19349504,7.297887945175171,8.081109809875489
8.150000000000002,8.54812058474789,7.751879415252114,2.9900000000000007,3.288161030317512,2.691838969682489,0.014363153287558768,2.328116390109062,0.025462743715412538,0.0032635628597049975,2.38575539918043,2.270477381037694,19513344,7.253512048721314,7.933618021011353
8.260000000000002,8.712106182218294,7.807893817781709,2.5599999999999996,2.9604996878900156,2.1595003121099836,0.014590888930251771,2.3223712682724,0.021270365039777816,0.007911412820725727,2.3981520650176598,2.24659047152714,19677184,7.252783870697021,8.031223106384278
8.299999999999999,8.596647939483825,8.003352060516173,2.8600000000000003,3.303170396123207,2.416829603876794,0.01002185615070624,2.3022352501749994,0.016532323043183732,0.0035113892582287467,2.417885866707138,2.1865846336428607,19841024,7.292004871368408,8.054805660247803
8.370000000000001,8.843392015141786,7.896607984858216,2.82,3.201575680566778,2.4384243194332216,0.009574311679170869,2.3077940851449967,0.01599104492401176,0.003157578434329981,2.3849432161373705,2.230644954152623,20004864,7.369884634017945,8.124606037139893
8.26,8.586190128606003,7.933809871393998,2.5900000000000003,3.010594816896262,2.1694051831037386,0.0078149482462322,2.2817235350608827,0.01431441580692656,0.0013154806855378382,2.3630419842341404,2.200405085887625,20168704,7.289883089065552,8.031309890747071
8.06,8.465462698654266,7.6545373013457345,2.83,3.1736568055487915,2.4863431944512087,0.008333472941012542,2.2997450053691866,0.01367614436546949,0.0029908015165555947,2.3812228335089762,2.218267177229397,20332544,7.069846677780151,7.827359199523926
8.19,8.570657326213485,7.809342673786514,2.79,3.0881610303175115,2.4918389696824885,0.009838122669316319,2.2717198371887206,0.01585844702733062,0.0038177983113020144,2.3376582242722446,2.2057814501051967,20496384,7.271065807342529,7.966611719131469
8.46,8.860499687890016,8.059500312109986,2.65,3.1152956049652736,2.1847043950347262,0.013730654362007,2.3137685626745226,0.02338732887501977,0.0040739798489942275,2.3721077636921533,2.255429361656892,20660224,7.392153882980347,8.200282621383668
8.350000000000001,8.65740852297879,8.042591477021213,2.5400000000000005,2.967083130081253,2.112916869918748,0.0074374578311107485,2.3242425233125688,0.012277818205487023,0.0025970974567344754,2.4112386082621344,2.237246438363003,20824064,7.368719005584717,8.115443801879882
8.48,8.822928563989645,8.137071436010356,2.86,3.400740233383831,2.319259766616169,0.01270765691151605,2.2977435529232024,0.020093001721272215,0.0053223121017598836,2.3605748053853737,2.234912300461031,20987904,7.388110017776489,8.209744644165038
8.450000000000001,8.960392006206995,7.9396079937930075,2.64,3.200713830755048,2.0792861692449525,0.01070280855055893,2.2814186096191404,0.019943196998770202,0.0014624201023476589,2.369141692843682,2.193695526394599,21151744,7.511332225799561,8.22478084564209
8.4,8.614476105895273,8.185523894104728,2.5799999999999996,2.966781592116274,2.1932184078837254,0.012757501205487581,2.2494393646717072,0.023279087511538794,0.0022359148994363677,2.326795859516542,2.1720828698268724,21315584,7.414294815063476,8.17166748046875
8.39,8.656270539113887,8.123729460886114,2.92,3.4782114294781143,2.3617885705218855,0.00508335861086375,2.2556281626224517,0.00848173199697971,0.001684985224747789,2.3298855823154527,2.1813707429294507,21479424,7.43300461769104,8.169884777069091
8.509999999999998,8.885366487582468,8.134633512417528,2.6600000000000006,2.983109888428071,2.3368901115719303,0.00565979026723648,2.273646903038025,0.009867173100092849,0.001452407434380111,2.34816849581119,2.19912531026486,21643264,7.530378150939941,8.284816455841064
8.309999999999999,8.703573373083087,7.91642662691691,2.59,3.161751694356912,2.0182483056430875,0.009531217028415948,2.29112166762352,0.020344516153854294,-0.0012820820970223974,2.3491190436201688,2.233124291626871,21807104,7.4029804229736325,8.098968935012817
8.209999999999999,8.61853396431631,7.801466035683689,2.87,3.207786915081091,2.5322130849189093,0.006803708659572241,2.2946122586727142,0.011819949633649943,0.0017874676854945388,2.377391435687994,2.2118330816574345,21970944,7.344580268859863,7.999238920211792
8.34,8.605329983228431,8.074670016771568,2.6799999999999997,3.2661740355901134,2.093825964409886,0.01329111213708525,2.272365668416023,0.02257175429879465,0.004010469975375849,2.3652061908609325,2.179525145971114,22134784,7.458651685714722,8.120889663696289
8.280000000000001,8.744327470649758,7.815672529350245,2.7600000000000002,3.167921561087423,2.3520784389125775,0.00845097020792305,2.2524422734975813,0.016106332728222556,0.000795607687623546,2.385022736746267,2.1198618102488958,22298624,7.396727800369263,8.066381168365478
8.41,8.8582186966203,7.961781303379701,2.8600000000000003,3.1327636339397174,2.5872363660602833,0.007087780260917451,2.27794791162014,0.0157191761249406,-0.0015436156031056972,2.35605315666037,2.19984266657991,22462464,7.481479930877685,8.191643238067627
8.26,8.573687742827163,7.9463122571728375,2.7800000000000002,3.4811419257183243,2.0788580742816762,0.00899340949181346,2.3133792608976362,0.01630894806651212,0.0016778709171148005,2.4031052398567008,2.2236532819385717,22626304,7.336325931549072,8.044935607910157
8.309999999999999,8.633882694814032,7.9861173051859655,2.4699999999999998,2.9640647730814247,1.9759352269185748,0.00820659124365187,2.299470302462578,0.01978255239517029,-0.00336936990786655,2.3844625813044553,2.2144780236207007,22790144,7.365407037734985,8.101290035247803
8.43,8.749530906173408,8.110469093826591,2.64,3.035474398665704,2.2445256013342965,0.01052886082325126,2.246331976354122,0.015388061959143273,0.005669659687359246,2.3389220323746795,2.1537419203335646,22953984,7.4473367691040036,8.215217781066894
8.379999999999999,8.771918358845307,7.98808164115469,2.46,2.9683306010855537,1.9516693989144465,0.010206439773173709,2.271172246336937,0.019113278611252168,0.0012996009350952492,2.3516612801378654,2.1906832125360087,23117824,7.352282762527466,8.15344853401184
8.34,8.701109401705356,7.978890598294644,2.76,3.295163526410386,2.2248364735896136,0.00943287907430199,2.287541401386261,0.017508511348842196,0.0013572467997617858,2.354148382376762,2.22093442039576,23281664,7.359497785568237,8.12728967666626
8.290000000000001,8.64623026261114,7.933769737388863,2.5700000000000003,3.0496873982084587,2.090312601791542,0.00769364658990522,2.2719954043626784,0.01495586676626372,0.00043142641354671895,2.3387526577900073,2.2052381509353496,23445504,7.410232591629028,8.093287372589112
8.36,8.617681974534502,8.102318025465497,2.6800000000000006,3.3797142273814367,1.9802857726185645,0.009297618393611571,2.23609943985939,0.017671398322019347,0.0009238384652037954,2.310323083816942,2.161875795901838,23609344,7.332102680206299,8.130320119857789
8.41,8.736955654485437,8.083044345514564,2.55,2.870156211871642,2.2298437881283575,0.00516441694308008,2.251208299398422,0.00973768722339823,0.0005911466627619294,2.3423406458883504,2.160075952908494,23773184,7.438906955718994,8.17439775466919
8.499999999999998,8.80331501776206,8.196684982237937,2.55,3.0174398357008094,2.08256016429919,0.00799611415059184,2.2416362881660463,0.014867072773076119,0.0011251555281075612,2.335765277652043,2.1475072986800496,23937024,7.501197242736817,8.267542314529418
8.47,8.693830292855994,8.246169707144007,2.65,3.1444694126030446,2.1555305873969552,0.007283092860598072,2.241304376721382,0.012341296258293503,0.0022248894629026406,2.3207442615335943,2.16186449190917,24100864,7.4720320224761965,8.245646762847901
8.55,8.847489495612871,8.25251050438713,2.41,2.6724880949681338,2.1475119050318665,0.006529137484903871,2.2555410295724867,0.011009356073038757,0.0020489188967689857,2.358009954067534,2.1530721050774395,24264704,7.568188333511353,8.327867937088012
8.530000000000001,8.917427412556211,8.14257258744379,2.62,2.9259411708155674,2.314058829184433,0.006316849996801412,2.2717705011367797,0.011742984757103508,0.0008907152364993152,2.367894791191161,2.175646211082398,24428544,7.526632261276245,8.308780241012574
8.28,8.634400902933386,7.925599097066613,2.9,3.3939635614091386,2.4060364385908612,0.00868253219377944,2.2351460993289947,0.015512747084778214,0.001852317302780666,2.3567509479193824,2.113541250738607,24592384,7.3721095561981205,8.070712089538574
8.51,8.7443074902772,8.2756925097228,2.6100000000000003,3.3358787777583805,1.8841212222416202,0.00550442121457303,2.251992128789425,0.008017546867595078,0.0029912955615509825,2.36007213263634,2.14391212494251,24756224,7.522999572753906,8.285785675048828
8.640000000000002,8.927054001888148,8.352945998111856,2.41,2.8905205510693586,1.9294794489306417,0.00983151692198585,2.2177528500556947,0.016693647374771796,0.0029693864691999064,2.3023893241881117,2.1331163759232776,24920064,7.638194942474366,8.403563022613525


==> data/progress-heist-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.31,3.708622628559895,2.911377371440105,2.8199999999999994,3.323587132480566,2.316412867519433,1.0418548818677664,2.704019170999527,1.5391464288553096,0.5445633348802232,2.7072307824491424,2.700807559549912,16384,0.387102036178112,2.4210246205329895
3.2299999999999995,3.7630103188494566,2.6969896811505425,2.8600000000000003,3.4864183905346335,2.233581609465367,0.10687009205576029,2.6999058187007905,0.1559483389332712,0.057791845178249375,2.707856726291356,2.691954911110225,180224,1.0543623238801956,2.407295656204224
3.13,3.6886591089385368,2.571340891061463,2.88,3.4558472019555184,2.3041527980444814,0.11218843837268648,2.690992048382759,0.15617955614607038,0.06819732059930259,2.729941643184637,2.6520424535808815,344064,1.29682914018631,2.2120781540870667
3.3699999999999997,4.0119501538281614,2.7280498461718383,3.0300000000000002,3.486179789118282,2.5738202108817183,0.10365309221670027,2.66635006070137,0.1442437906470863,0.06306239378631423,2.7337823235082617,2.5989177978944786,507904,1.43188236951828,2.49117591381073
3.2700000000000005,3.7579549159502346,2.7820450840497664,2.9999999999999996,3.6148170459575755,2.3851829540424236,0.0887273089494556,2.681625059247017,0.11658028059412683,0.06087433730478438,2.7047012906238654,2.6585488278701686,671744,1.4488967955112457,2.4436074614524843
3.1599999999999997,3.5917406628984576,2.728259337101542,2.8,3.2049691346263316,2.395030865373668,0.0984751195646822,2.668863871693611,0.14149681035910638,0.05545342877025802,2.7184280014024154,2.6192997419848068,835584,1.5701502919197083,2.376978039741516
3.14,3.818527818147495,2.461472181852505,2.82,3.3074423042781573,2.3325576957218424,0.0886162142269313,2.679283708333969,0.12576276361548827,0.05146966483837434,2.7083400645592537,2.6502273521086845,999424,1.4680670619010925,2.2836270332336426
3.0699999999999994,3.716606526413088,2.423393473586911,2.7599999999999993,3.3007402333838303,2.2192597666161684,0.09038679096847768,2.6636893540620803,0.10827178012938506,0.0725018018075703,2.7038217150650388,2.623556993059122,1163264,1.538150918483734,2.328733432292938
2.93,3.4117675788178365,2.4482324211821638,2.46,3.1206057825965496,1.7993942174034503,0.10135474773123858,2.6617608189582826,0.12689939334643727,0.07581010211603989,2.6931865493757923,2.630335088540773,1327104,1.542195200920105,2.143251872062683
3.5200000000000005,4.013558507170123,3.026441492829878,2.65,3.2668468205316454,2.0331531794683544,0.07617626974824812,2.665967106819153,0.09916167811647715,0.05319086138001909,2.697164152415689,2.634770061222617,1490944,1.8723759651184082,2.7020267724990843
3.34,3.7252272056851643,2.9547727943148354,2.8500000000000005,3.4520797289396152,2.247920271060386,0.09833973291097203,2.6457922637462614,0.13858919683138382,0.05809026899056023,2.6740825445496355,2.6175019829428874,1654784,1.606362020969391,2.4756813287734984
3.5300000000000002,4.0054997371187495,3.0545002628812505,2.7600000000000002,3.287636238330917,2.2323637616690837,0.10519182379357514,2.629216393828392,0.14437220004737394,0.06601144753977634,2.680199236213453,2.5782335514433314,1818624,1.8819035410881042,2.719545078277588
3.4899999999999998,3.8138826948140325,3.166117305185967,3.05,3.52169905660283,2.5783009433971698,0.09927762867882844,2.6471900075674055,0.13035134600747286,0.06820391135018404,2.687668633223214,2.6067113819115972,1982464,1.8496596574783326,2.618059229850769
3.34,3.727814388593306,2.9521856114066938,3.08,3.6610335618533583,2.498966438146642,0.10971261761151249,2.5953136056661608,0.14883666997833017,0.07058856524469483,2.6971444011958203,2.493482810136501,2146304,1.8208707451820374,2.6833549976348876
3.81,4.449452891149926,3.1705471088500734,3.05,3.385410196624968,2.7145898033750315,0.089671436836943,2.5940554469823836,0.1211988372265485,0.058144036447337476,2.670500268824031,2.517610625140736,2310144,2.1986056685447695,2.965941274166107
3.7700000000000005,4.16,3.380000000000001,2.84,3.3443808085167395,2.3356191914832602,0.09023930085822937,2.5688076287508013,0.12476350815853701,0.05571509355792174,2.6575883556370394,2.480026901864563,2473984,2.1781307458877563,2.9764702320098877
3.839999999999999,4.657557337438787,3.022442662561211,2.999999999999999,3.729383301152418,2.27061669884758,0.09358401293866334,2.5659530073404313,0.11817394967738803,0.06899407619993864,2.66153118960619,2.4703748250746727,2637824,2.1401538252830505,3.0264621496200563
3.97,4.493545604508337,3.446454395491663,3.34,4.011118469422501,2.668881530577499,0.06671007601544256,2.5909111976623533,0.0943566074964355,0.039063544534449615,2.6711171038205235,2.510705291504183,2801664,2.1901333689689637,3.1950141191482544
3.9199999999999995,4.34614551505325,3.493854484946749,3.04,3.567636238330917,2.512363761669083,0.08948215604759749,2.5631052553653717,0.12991300381844223,0.04905130827675274,2.635310673850179,2.4908998368805646,2965504,2.335565745830536,3.15412380695343
3.96,4.515337735076593,3.4046622649234073,3.11,3.4906573262134852,2.7293426737865145,0.07898999083554367,2.5751194208860397,0.11129481099308983,0.04668517067799752,2.636178024023508,2.5140608177485713,3129344,2.455710756778717,3.2054053783416747
3.95,4.661688133946323,3.238311866053677,3.1700000000000004,3.612831796509691,2.7271682034903098,0.08798568905331187,2.563146272301674,0.11084571329669793,0.06512566480992582,2.6372948993630816,2.488997645240266,3293184,2.3952294111251833,3.2762085676193236
4.31,4.897281874401041,3.7227181255989588,3.13,3.686866231693034,2.573133768306966,0.06837253905832763,2.561513122916222,0.08675808134520613,0.04998699677144914,2.6296596510607326,2.493366594771711,3457024,2.730954957008362,3.6349464416503907
4.5,5.122896460095897,3.8771035399041027,3.11,3.58,2.6399999999999997,0.08312799355480814,2.564418524503708,0.11233193156912422,0.05392405554049207,2.6377291771061517,2.491107871901264,3620864,2.787146282196045,3.6725214958190917
4.1899999999999995,4.708555686498567,3.6714443135014325,3.07,3.6375385449465085,2.502461455053491,0.07290793720167124,2.5588769555091857,0.0873518508816147,0.05846402352172778,2.627246602805471,2.4905073082129006,3784704,2.575646495819092,3.49352445602417
4.340000000000001,4.979061812346819,3.7009381876531826,3.289999999999999,3.8293514624064713,2.750648537593527,0.08104800351429724,2.5556102484464644,0.10842335917847037,0.05367264785012411,2.6282649262492463,2.4829555706436826,3948544,2.7217754483222962,3.5709784507751463
4.19,4.824744042902334,3.5552559570976667,3.45,3.6876972864800943,3.212302713519906,0.06694339418318117,2.553752067685127,0.09660065592468449,0.03728613244167785,2.6125968564086643,2.49490727896159,4112384,2.9592111349105834,3.5564319610595705
3.9699999999999998,4.2767572330035595,3.66324276699644,3.37,3.817325384926901,2.9226746150730993,0.07308254332747306,2.5241151332855223,0.10213126889938043,0.044033817755565696,2.5874248471316026,2.460805419439442,4276224,2.5361233234405516,3.3524694442749023
4.04,4.658384993349612,3.421615006650388,3.3699999999999997,3.934003546088143,2.8059964539118565,0.07760825078003106,2.534794679284096,0.10617208664145492,0.0490444149186072,2.599626880698736,2.4699624778694558,4440064,2.777619481086731,3.4541792392730715
4.47,5.226372923894027,3.7136270761059724,3.3299999999999996,3.943269924258478,2.716730075741521,0.06287876740097995,2.5426859855651855,0.08648908736176235,0.03926844744019754,2.5832688703942575,2.5021031007361136,4603904,2.8389374256134032,3.7856997728347777
4.43,4.975985347788748,3.8840146522112518,3.38,4.124043009509531,2.635956990490469,0.06451712907291945,2.5420449912548064,0.08931663038928725,0.03971762775655166,2.59042167220335,2.493668310306263,4767744,2.7756407022476197,3.7284505367279053
4.58,4.981995024844836,4.178004975155164,3.4199999999999995,3.907442304278157,2.932557695721842,0.07788734082132573,2.5102448523044587,0.09628050716756571,0.059494174475085745,2.565181366359942,2.4553083382489755,4931584,3.2105595111846923,3.9292394161224364
4.8999999999999995,5.282099463490855,4.517900536509144,3.2700000000000005,3.7839066063011844,2.7560933936988166,0.06342163500376041,2.535486653447151,0.08218976829449334,0.04465350171302748,2.5917302009409537,2.4792431059533486,5095424,3.269192600250244,4.240010666847229
4.66,5.347313611097583,3.972686388902417,3.2299999999999995,3.709687398208458,2.750312601791541,0.05167933613993222,2.5435016453266144,0.0679711359033601,0.03538753637650434,2.5875132058245014,2.4994900848287274,5259264,3.0668519258499147,4.019575071334839
4.92,5.353128156554154,4.486871843445845,3.4599999999999995,4.248923316932641,2.671076683067359,0.055377919645979976,2.5362211555242538,0.07416950201771029,0.03658633727424966,2.586711696014817,2.4857306150336904,5423104,3.3674330711364746,4.278329658508301
4.89,5.688060148109151,4.0919398518908485,3.02,3.58,2.46,0.06943612801842387,2.4994307935237883,0.09699745830724629,0.041874797729601454,2.5598091098291227,2.439052477218454,5586944,3.500263214111328,4.305985832214356
5.040000000000001,5.4740506882842155,4.605949311715786,2.9699999999999998,3.5141507144165116,2.425849285583488,0.06350737630855287,2.4920911371707914,0.08185837313956067,0.04515637947754507,2.5353584419232216,2.4488238324183613,5750784,3.742569851875305,4.471245670318604
5.1,5.80427267446636,4.395727325533639,3.0500000000000003,3.5815072906367327,2.518492709363268,0.06627390708308663,2.4941266983747483,0.08225260171212333,0.05029521245404993,2.560310080520279,2.4279433162292174,5914624,3.555658054351807,4.504468536376953
5.37,6.010390505863414,4.729609494136586,3.2300000000000004,3.672831796509691,2.78716820349031,0.059290808206424093,2.4849886298179626,0.07878853475426313,0.039793081658585056,2.569485216014366,2.400492043621559,6078464,3.899164652824402,4.793605256080627
5.4799999999999995,6.041782876207526,4.9182171237924734,3.1599999999999993,3.845857127979289,2.4741428720207095,0.06410448616370554,2.4821568816900252,0.08027110284818978,0.047937869479221296,2.5801218476232783,2.384191915756772,6242304,4.126382875442505,4.953841590881348
5.64,6.289923072370876,4.990076927629123,3.0000000000000004,3.46475800154489,2.5352419984551107,0.06551452425774182,2.4547056555747986,0.08679562195895235,0.044233426556531286,2.543808965274974,2.365602345874623,6406144,4.075483250617981,5.0784184217453
5.38,6.358570385818005,4.401429614181994,2.93,3.463010318849457,2.396989681150543,0.05427174870856102,2.4597723960876463,0.07672859001019075,0.031814907406931284,2.512441335536237,2.4071034566390557,6569984,4.063788294792175,4.883422183990478
5.680000000000001,6.135631429995781,5.22436857000422,3.2199999999999998,3.7506599664568636,2.689340033543136,0.04748778438661243,2.4812077194452287,0.06483117605036658,0.030144392722858283,2.5487854566987633,2.413629982191694,6733824,4.2070664167404175,5.177954959869385
5.38,6.110479294709987,4.649520705290013,3.0500000000000003,3.5603920062069943,2.5396079937930063,0.05414802602026606,2.4552043437957765,0.06668691114249127,0.04160914089804085,2.5103940184558686,2.4000146691356843,6897664,3.97594268321991,4.909828066825867
5.549999999999999,6.015295604965273,5.084704395034725,3.05,3.458044115262063,2.6419558847379365,0.039526265067979655,2.472396191954613,0.050513284937504045,0.028539245198455264,2.5287700301847518,2.416022353724474,7061504,4.276690149307251,5.1168101787567135
5.78,6.466731388535576,5.093268611464424,2.9899999999999998,3.608789140176199,2.3712108598238006,0.047492908185813545,2.4644693315029143,0.06664295532536425,0.028342861046262838,2.516498564488208,2.4124400985176204,7225344,4.423071932792664,5.337114906311035
5.959999999999999,6.556992462263971,5.363007537736027,3.3299999999999996,3.706961536499415,2.9530384635005844,0.05129957288736473,2.48064703643322,0.07611587870931455,0.02648326706541492,2.5379070661372025,2.423387006729237,7389184,4.555896377563476,5.451500797271729
5.75,6.497328575661335,5.002671424338665,2.9299999999999993,3.479636243346451,2.3803637566535474,0.04680582836735988,2.449412539601326,0.06628824855103795,0.027323408183681817,2.5179820529094052,2.3808430262932467,7553024,4.361813640594482,5.328953790664673
6.04,6.623438085832593,5.456561914167407,2.88,3.6543384273042374,2.1056615726957624,0.044008940050844055,2.4688657492399217,0.06282822615002441,0.0251896539516637,2.5255256852067265,2.412205813273117,7716864,4.704147386550903,5.562311744689941
5.76,6.496478105580879,5.023521894419121,3.3,3.735889894354067,2.8641101056459326,0.05098210333380844,2.432658377289772,0.06764959836953685,0.03431460829808003,2.4951711497584603,2.3701456048210834,7880704,4.418935489654541,5.330209636688233
6.43,7.048142378421023,5.811857621578977,3.1199999999999997,3.8197142273814357,2.4202857726185636,0.05224519910989324,2.4281899094581605,0.06764529940245263,0.036845098817333846,2.4861831313827887,2.3701966875335323,8044544,5.009676361083985,5.978355884552002
5.99,6.745579247994543,5.234420752005457,2.9299999999999997,3.3276179070414207,2.5323820929585787,0.04709311139304188,2.4171095907688143,0.05923616140134201,0.03495006138474174,2.4998441755363743,2.3343750060012542,8208384,4.805113816261292,5.615169906616211
6.0,6.629285308902091,5.370714691097909,2.96,3.5735144660071185,2.3464855339928814,0.03763573588803407,2.422840568423271,0.0474121185160747,0.027859353259993447,2.4863509396308694,2.3593301972156726,8372224,4.8687138795852665,5.634538364410401
6.210000000000001,6.931734023030646,5.488265976969355,3.12,3.5169886648255844,2.723011335174416,0.04249628740362819,2.4242569535970686,0.05380827368087113,0.031184301126385247,2.492095766238093,2.3564181409560443,8536064,4.877461910247803,5.800222682952881
6.4300000000000015,6.940000000000001,5.920000000000002,2.8,3.1949683531626296,2.40503164683737,0.04075944635551419,2.441637697815895,0.05092387126727297,0.030595021443755414,2.5036749521102935,2.3796004435214964,8699904,5.062084102630616,6.02753267288208
6.4,7.001664358259653,5.798335641740348,2.92,3.6110861017268396,2.22891389827316,0.0328272989019751,2.443846952915192,0.04336322274297255,0.022291375060977645,2.5030498973835327,2.384644008446851,8863744,5.155740022659302,6.061894941329956
6.220000000000001,6.832862137841783,5.607137862158218,3.0,3.433589667773576,2.566410332226424,0.04432391372974959,2.4350902915000914,0.057278792784698246,0.03136903467480093,2.5228257658025095,2.3473548171976732,9027584,5.0628577709198,5.919018840789795
6.459999999999999,7.071882341631133,5.848117658368865,2.68,3.031567916624939,2.3284320833750614,0.03283628750359634,2.447660210728645,0.047080941376868364,0.01859163363032431,2.533117297026943,2.3622031244303474,9191424,5.280826187133789,6.113356828689575
6.43,6.8042993454442575,6.055700654555742,3.0900000000000003,3.697371385562409,2.4826286144375915,0.036347878712695056,2.423393189907074,0.05095182480420517,0.021743932621184944,2.493918803841218,2.35286757597293,9355264,5.327795028686523,6.091945171356201
6.65,7.3959892760623305,5.90401072393767,3.08,3.503792402008342,2.656207597991658,0.03364748988533389,2.4080480694770814,0.04805076306864513,0.019244216702022657,2.4840563931834665,2.3320397457706963,9519104,5.456932163238525,6.308829832077026
6.37,7.171311425102625,5.568688574897375,2.92,3.2882390527904395,2.5517609472095604,0.03403925487946249,2.440338969230652,0.05155972362530609,0.01651878613361888,2.5021666425376234,2.3785112959236803,9682944,5.237123107910156,6.033675289154052
6.4799999999999995,6.850944739819828,6.109055260180171,3.02,3.51152822909778,2.52847177090222,0.03221978899091478,2.4041937351226808,0.04073540846514227,0.023704169516687287,2.4740859435288542,2.3343015267165073,9846784,5.320456504821777,6.158506441116333
6.38,6.950613704707484,5.809386295292516,2.83,3.2496427051671457,2.4103572948328544,0.0380309194209985,2.419269251823425,0.05343953551010013,0.022622303331896874,2.488256270404386,2.3502822332424644,10010624,5.147200250625611,6.067624473571778
6.76,7.429626761711328,6.090373238288672,3.0,3.511859355682789,2.488140644317211,0.028823440807172966,2.4236535102128984,0.03967831325883367,0.01796856835551226,2.4945068432004955,2.3528001772253013,10174464,5.563063859939575,6.455468273162841
6.57,7.349807668595276,5.790192331404724,2.55,2.9481205847478873,2.1518794152521123,0.03305025171139273,2.3958532601594924,0.04946983909438509,0.016630664328400373,2.4630938649021203,2.3286126554168645,10338304,5.461445569992065,6.246982097625732
6.890000000000001,7.466974869470067,6.313025130529934,2.6900000000000004,3.1787739763939977,2.201226023606003,0.026228047872427808,2.4291665285825728,0.03854288291970981,0.01391321282514581,2.497473545825443,2.3608595113397026,10502144,5.756749057769776,6.607031774520874
6.709999999999999,7.610499861188217,5.8095001388117815,2.64,3.195337735076593,2.0846622649234074,0.034868501650635104,2.4443073511123656,0.04852820308334951,0.021208800217920702,2.494821748549801,2.39379295367493,10665984,5.7388711929321286,6.458889675140381
6.739999999999999,7.318273291792038,6.1617267082079605,2.9399999999999995,3.3599999999999994,2.5199999999999996,0.02866401674691583,2.3868579894304274,0.037483422663054586,0.019844610830777067,2.4557465717375786,2.317969407123276,10829824,5.653594493865967,6.458276653289795
6.94,7.32,6.5600000000000005,2.6199999999999997,3.1430678732248802,2.096932126775119,0.029623057041317187,2.421562537550926,0.0425942252056259,0.016651888877008476,2.462427213674535,2.3806978614273175,10993664,5.881419134140015,6.659867000579834
6.640000000000001,7.333108938046539,5.946891061953462,2.64,3.0965084884205334,2.183491511579467,0.026574791211169152,2.362741994857788,0.03480914823082454,0.018340434191513766,2.4748750420146806,2.2506089477008953,11157504,5.635810470581054,6.410964059829712
6.82,7.48151341634165,6.158486583658351,2.8200000000000003,3.315580467734555,2.3244195322654457,0.025525722029851698,2.3634830832481386,0.04209487555035351,0.008956568509349887,2.437776619436497,2.28918954705978,11321344,5.7594866275787355,6.531436252593994
6.93,7.664914961066925,6.195085038933074,2.67,3.130543157586778,2.2094568424132217,0.02580589362769382,2.3760655909776687,0.03848596916733671,0.013125818088050934,2.437412550559962,2.314718631395375,11485184,5.845751094818115,6.65880241394043
7.3100000000000005,7.808898787330657,6.811101212669344,2.6399999999999997,2.873238075793812,2.4067619242061875,0.026228738832287428,2.3741140395402907,0.0350755065019674,0.01738197116260746,2.441349451462351,2.3068786276182305,11649024,6.21194863319397,7.027164697647095
6.95,7.47773099207835,6.42226900792165,2.25,2.6772001872658766,1.8227998127341234,0.0290344735840335,2.376729866862297,0.03836319870976851,0.01970574845829849,2.4604226467831976,2.2930370869413967,11812864,6.018704748153686,6.70169358253479
6.630000000000001,7.275058136914806,5.984941863085195,2.7499999999999996,3.1887482193696055,2.3112517806303936,0.027634194813435858,2.413218063116074,0.04235530310233489,0.012913086524536826,2.48687812123906,2.3395580049930875,11976704,5.748868322372436,6.406976175308228
7.07,7.646281181368956,6.493718818631044,2.79,3.06367864366808,2.51632135633192,0.02401279277983117,2.3886502921581267,0.0369681093936964,0.011057476165965939,2.4472305730552297,2.3300700112610238,12140544,5.972448539733887,6.806742191314697
7.32,7.8373006862551025,6.802699313744898,2.76,3.5072616676907757,2.012738332309224,0.02605183499981644,2.380360135436058,0.03806678420104485,0.014036885798588035,2.4803697721233933,2.2803504987487226,12304384,6.20282769203186,7.055945777893067
7.209999999999999,7.774712316139819,6.645287683860179,2.75,3.3619640512317694,2.1380359487682306,0.024397785915061792,2.3863443821668624,0.03801503759854524,0.010780534231578338,2.433406406247484,2.339282358086241,12468224,6.148507213592529,6.966198825836182
7.2700000000000005,7.789711458407452,6.750288541592549,2.5900000000000007,2.986106046406768,2.1938939535932334,0.02217402949463572,2.3849101781845095,0.033519087822585475,0.010828971166685963,2.4565005610279584,2.3133197953410605,12632064,6.168846797943115,7.002820539474487
7.289999999999999,7.8772818744010396,6.702718125598959,2.42,2.801575680566778,2.0384243194332217,0.026560998836066517,2.383958452939987,0.038645646978053574,0.014476350694079463,2.4398379883608428,2.3280789175191314,12795904,6.18011622428894,7.029811239242553
7.33,7.895773806392626,6.764226193607374,2.7299999999999995,3.12255572852781,2.3374442714721893,0.025237902021035496,2.402009290456772,0.04610951494714885,0.0043662890949221385,2.4462244592202276,2.3577941216933165,12959744,6.21219048500061,7.064017295837402
7.419999999999999,8.021331855134916,6.818668144865082,2.48,3.025527267879434,1.934472732120566,0.02830855603097001,2.390075811743736,0.045561017307451795,0.011056094754488224,2.4477632033826686,2.3323884201048037,13123584,6.411321067810059,7.176619052886963
6.989999999999999,7.464236228055174,6.515763771944824,2.65,3.1662363799656124,2.1337636200343875,0.024561258486937663,2.379094335436821,0.03748434562395123,0.011638171349924094,2.4329692209993863,2.3252194498742553,13287424,5.965300989151001,6.747968769073486
7.1,7.767832314282559,6.43216768571744,2.38,2.737211421989835,2.022788578010165,0.020600538892904245,2.3754695117473603,0.030900669580877574,0.010300408204930916,2.4576340044699863,2.2933050190247344,13451264,6.136401081085205,6.886736536026001
7.0200000000000005,7.4949736834815175,6.545026316518483,2.59,2.9518010503025107,2.228198949697489,0.01927523097547233,2.3911833465099335,0.029635565762974134,0.008914896187970523,2.44438464410539,2.337982048914477,13615104,6.030728721618653,6.799814367294312
7.359999999999999,7.85030602688525,6.869693973114749,2.71,3.1799999999999997,2.24,0.02344540575286368,2.3679589301347734,0.031987322012699895,0.014903489493027468,2.4154980337093575,2.3204198265601894,13778944,6.344964981079102,7.140963554382324
7.340000000000001,7.785421149026402,6.894578850973599,2.2299999999999995,2.6301249804748505,1.8298750195251485,0.015238911632331981,2.391172391176224,0.02270943327097004,0.0077683899936939246,2.449019935765304,2.3333248465871437,13942784,6.300732278823853,7.111226892471313
7.3,7.660555127546399,6.939444872453601,2.65,3.1044227107000704,2.1955772892999295,0.01682973901624787,2.383772465586662,0.02377444856265069,0.009885029469845052,2.4349069912131966,2.3326379399601276,14106624,6.345707273483276,7.094839429855346
7.3100000000000005,7.8246843692983115,6.7953156307016895,2.6800000000000006,3.13122056690714,2.2287794330928614,0.02242784973059311,2.3507159262895585,0.03355004287890395,0.011305656582282265,2.4151986183307748,2.2862332342483422,14270464,6.342333078384399,7.091048383712769
7.06,7.6832174580353145,6.436782541964685,2.6,3.1882176467941097,2.0117823532058905,0.018220377160469012,2.345499521493912,0.02751917292985051,0.008921581391087514,2.401050902269188,2.2899481407186357,14434304,6.104267168045044,6.847704839706421
7.56,8.02518813398452,7.09481186601548,2.36,2.798634243989226,1.9213657560107738,0.014879848208511192,2.3716396778821944,0.02071356103832722,0.009046135378695164,2.4200076547866476,2.3232717009777413,14598144,6.554088973999024,7.335674667358399
7.220000000000001,7.684327470649756,6.755672529350245,2.55,2.9405124837953327,2.159487516204667,0.017952688544755742,2.3931411147117614,0.0254078319573593,0.010497545132152184,2.425566070112178,2.3607161593113446,14761984,6.199806118011475,6.989369249343872
7.340000000000001,7.867636238330918,6.812363761669084,2.58,3.1746427498927403,1.9853572501072598,0.017160314950160634,2.387642812728882,0.024883396243507244,0.009437233656814023,2.4383444937370475,2.3369411317207165,14925824,6.401136827468872,7.11995677947998
7.37,7.954893152635591,6.78510684736441,2.6499999999999995,3.022155881318567,2.2778441186814318,0.02274823972256849,2.3668352246284483,0.03406622499268293,0.011430254452454058,2.415568179326089,2.3181022699308076,15089664,6.388646173477173,7.152635478973389
7.489999999999999,7.974664832642104,7.005335167357894,2.4,2.709838667696593,2.0901613323034067,0.017433558410266357,2.3879138946533205,0.02768430855536766,0.0071828082651650554,2.472803727927614,2.303024061379027,15253504,6.4788271427154545,7.2651935577392575
7.329999999999998,7.799148164229594,6.8608518357704025,2.5700000000000003,3.163380147965872,1.9766198520341285,0.020499953092075827,2.352955323457718,0.031061565542438052,0.009938340641713604,2.408517829629166,2.29739281728627,15417344,6.347553730010986,7.123642015457153
7.4300000000000015,7.8276179070414225,7.0323820929585805,2.4200000000000004,2.9764171097297427,1.863582890270258,0.01737113554263484,2.3650897622108458,0.024505706461036766,0.010236564624232912,2.4359849644382945,2.294194559983397,15581184,6.448952054977417,7.215248155593872
7.260000000000001,7.770294032886924,6.749705967113077,2.4999999999999996,2.8741657386773936,2.1258342613226056,0.01612595836049873,2.3681389898061753,0.02500244624672076,0.0072494704742767,2.432640283650508,2.3036376959618425,15745024,6.271587991714478,7.037423324584961
7.619999999999999,8.163691088762727,7.0763089112372715,2.35,2.828016736108685,1.8719832638913152,0.018720570311415878,2.369678920507431,0.028808448896240447,0.00863269172659131,2.449474363743629,2.2898834772712333,15908864,6.564060831069947,7.3811726570129395
7.43,7.953545604508337,6.906454395491663,2.4499999999999997,2.9796225070746143,1.9203774929253852,0.01976326727308328,2.3842495888471604,0.03309712351434896,0.0064294110318176,2.4677937026807597,2.300705475013561,16072704,6.487573909759521,7.225363302230835
7.65,8.008468966578699,7.291531033421302,2.5000000000000004,2.719089023002067,2.280910976997934,0.016621657446375997,2.397803768515587,0.023175146135354104,0.010068168757397892,2.493914608682867,2.3016929283483067,16236544,6.670550727844239,7.462832975387573
7.460000000000001,7.974198405287298,6.945801594712703,2.5100000000000002,3.0008156476723213,2.019184352327679,0.024407068081200058,2.325433757901192,0.0349234088217445,0.013890727340655615,2.3916901180504233,2.2591773977519605,16400384,6.517087411880493,7.23859224319458
7.7,8.124264068711929,7.275735931288072,2.44,2.733938769133981,2.1460612308660187,0.02002425391110586,2.3688976049423216,0.028186428659084294,0.011862079163127428,2.4425770743838684,2.295218135500775,16564224,6.623657655715943,7.456195592880249
7.590000000000001,8.189082632030008,6.9909173679699945,2.39,2.8705205510693586,1.9094794489306417,0.01888863935891999,2.3914787650108336,0.02980494674807564,0.007972331969764341,2.4469329614215156,2.3360245686001515,16728064,6.552201843261718,7.365820264816284
7.5200000000000005,8.001248376620639,7.038751623379362,2.9799999999999995,3.3641874542459704,2.5958125457540286,0.01759457029402251,2.3900586754083633,0.026376175271184972,0.00881296531686005,2.4418936344075295,2.338223716409197,16891904,6.442866706848145,7.29385929107666
7.540000000000001,7.987660585711989,7.092339414288013,2.5899999999999994,3.1046843692983104,2.0753156307016885,0.016689607111038597,2.3971815556287766,0.024004806925536887,0.00937440729654031,2.4341924045318013,2.360170706725752,17055744,6.495814466476441,7.31416597366333
7.4300000000000015,8.021692487699482,6.838307512300521,2.71,3.24,2.1799999999999997,0.021476372046163265,2.335587388277054,0.033217697313699834,0.009735046778626697,2.392274433482606,2.278900343071502,17219584,6.454708433151245,7.2167986869812015
7.580000000000001,8.017721372564786,7.142278627435215,2.5700000000000003,2.9279106033634656,2.212089396636535,0.020661235001170973,2.3309296131134034,0.03224900697050035,0.009073463031841594,2.4207617253620857,2.241097500864721,17383424,6.630839729309082,7.370560979843139
7.639999999999999,8.006606055596466,7.273393944403532,2.45,2.7265863337187866,2.173413666281214,0.01882257845136332,2.3850988537073134,0.02754420340756825,0.010100953495158393,2.4502749256910334,2.3199227817235935,17547264,6.639747190475464,7.404085540771485
7.410000000000001,7.914876222454575,6.905123777545427,2.5100000000000002,2.9648626166217666,2.055137383378234,0.02192541103868274,2.3726901322603227,0.03735726853952212,0.0064935535378433575,2.4508598446527543,2.294520419867891,17711104,6.462448501586914,7.1866669178009035
7.55,7.930131556174964,7.1698684438250355,2.6,3.0516635916254486,2.1483364083745515,0.019792556541506138,2.3559587806463242,0.026930165046726167,0.012654948036286109,2.434218635638158,2.2776989256544904,17874944,6.489380931854248,7.3230818748474125
7.6899999999999995,8.153573079459969,7.226426920540029,2.48,3.100966987850401,1.859033012149599,0.02109924208489241,2.393300312757492,0.027957969463395814,0.014240514706389007,2.4598410322582396,2.326759593256744,18038784,6.743127107620239,7.481235837936401
7.55,7.977200187265876,7.122799812734123,2.4800000000000004,2.9289988864128733,2.0310011135871275,0.024095030507305593,2.3739877372980116,0.0338163137711169,0.014373747243494286,2.455888329259174,2.292087145336849,18202624,6.461719131469726,7.318035364151001
7.67,8.208609320379809,7.131390679620191,2.5200000000000005,2.911918358845309,2.128081641154692,0.02000218464527273,2.3282649487257006,0.025037930103764015,0.014966439186781446,2.4025498932861407,2.2539800041652605,18366464,6.667519283294678,7.466277742385865
7.55,8.042442890089806,7.057557109910195,2.45,2.8629164564412517,2.0370835435587487,0.01802027666126373,2.3627976059913633,0.02420941732931233,0.011831135993215126,2.4319872702003638,2.293607941782363,18530304,6.587078189849853,7.333757734298706
7.83,8.297011777153426,7.3629882228465755,2.29,2.7105948168962617,1.8694051831037382,0.014611548319226078,2.3773903012275697,0.019021769386431513,0.010201327252020644,2.4385812127824926,2.3161993896726467,18694144,6.762011623382568,7.612133312225342
7.779999999999999,8.085941170815566,7.4740588291844325,2.17,2.40685438564654,1.9331456143534598,0.012621947686420689,2.39288769364357,0.015897765229710027,0.009346130143131352,2.4330196306086007,2.3527557566785395,18857984,6.777185440063477,7.554916286468506
7.65,8.119574275274957,7.180425724725044,2.54,2.9503656905736637,2.1296343094263364,0.01806996897794302,2.4066208958625794,0.024113863260763285,0.012026074695122756,2.4475175032743817,2.365724288450777,19021824,6.6829140186309814,7.435027933120727
7.69,8.168434948556229,7.211565051443773,2.6799999999999997,3.1177213725647857,2.242278627435214,0.015861657873028838,2.39338199198246,0.02441977495881041,0.007303540787247266,2.4442686205910613,2.3424953633738586,19185664,6.631901788711548,7.456521463394165
7.81,8.308898787330657,7.311101212669342,2.44,2.9051881339845202,1.9748118660154796,0.016993328573880674,2.363835209608078,0.024145747009370666,0.009840910138390684,2.448028651812717,2.279641767403439,19349504,6.776450824737549,7.595096445083618
7.769999999999999,8.341051661410768,7.198948338589229,2.7400000000000007,3.169418211071678,2.310581788928323,0.01844086008495644,2.336398521065712,0.02700368573663729,0.009878034433275593,2.432296815730424,2.2405002264009997,19513344,6.774693346023559,7.5616131782531735
7.459999999999999,8.071882341631133,6.8481176583688645,2.42,2.9888585061331154,1.8511414938668844,0.022847862931666844,2.376571261882782,0.03654635987850282,0.009149365984830871,2.454536370248275,2.2986061535172886,19677184,6.501445198059082,7.2497907161712645
7.589999999999999,7.95180105030251,7.228198949697488,2.55,2.9056683848755744,2.194331615124425,0.0164980807283427,2.3616289108991624,0.020990304934725826,0.012005856521959575,2.4044357894042383,2.3188220323940865,19841024,6.582551431655884,7.374810075759887
7.840000000000001,8.120000000000001,7.5600000000000005,2.4899999999999998,2.89853396431631,2.0814660356836896,0.016337173432111687,2.3739037245512007,0.02382012347122932,0.008854223392994052,2.4330917027303722,2.314715746372029,20004864,6.762979984283447,7.61977596282959
7.709999999999999,8.182122865364514,7.237877134635484,2.4200000000000004,2.877820925690384,1.9621790743096166,0.01619191739591766,2.357859715819359,0.02356682194335894,0.008817012848476379,2.444851380651337,2.2708680509873806,20168704,6.765181398391723,7.521045923233032
7.970000000000001,8.462036584005702,7.4779634159942985,2.29,2.836717477313466,1.7432825226865343,0.022998685768106906,2.334671527147293,0.03331374220216012,0.012683629334053688,2.3904143048981563,2.27892874939643,20332544,6.969319581985474,7.756052017211914
7.589999999999999,8.038218696620298,7.141781303379699,2.2700000000000005,2.7391481642295963,1.8008518357704044,0.023016706411726727,2.3584452092647554,0.03456417846753998,0.01146923435591347,2.4105276309013384,2.3063627876281725,20496384,6.551967191696167,7.3878015041351315
7.970000000000001,8.426179789118283,7.513820210881719,2.54,2.740997512422418,2.339002487577582,0.02080713561736043,2.3843893617391587,0.029195353855162347,0.012418917379558515,2.437921494341187,2.3308572291371306,20660224,6.959294605255127,7.740853643417358
7.8,8.184707681233427,7.415292318766573,2.4699999999999998,2.8990687590584985,2.040931240941501,0.024389636819250844,2.3787901937961577,0.033371093556503,0.015408180081998686,2.4294661938867073,2.3281141937056082,20824064,6.753168249130249,7.560859680175781
7.92,8.485331761004103,7.354668238995897,2.4999999999999996,3.023450093132096,1.9765499068679033,0.02081565477710679,2.3717750161886215,0.029475152582872026,0.012156156971341557,2.4398899444169886,2.3036600879602545,20987904,6.883987331390381,7.689812707901001
7.660000000000001,8.062988833592199,7.257011166407803,2.4999999999999996,3.172309452558864,1.8276905474411351,0.023994165001204194,2.3429633557796476,0.032192073876025816,0.015796256126382573,2.4217552937364406,2.2641714178228547,21151744,6.7007472038269045,7.466686582565307
7.970000000000001,8.654178339323893,7.285821660676108,2.56,2.809799919935936,2.3102000800640643,0.018257647257996674,2.390829548239708,0.027695611422115837,0.008819683093877512,2.469692418659556,2.3119666778198598,21315584,6.94262809753418,7.758552932739258
7.779999999999999,8.05495454169735,7.505045458302649,2.67,3.1037049688440286,2.2362950311559713,0.0184340995852835,2.3665792435407638,0.02804857877425536,0.008819620396311642,2.4390307859455658,2.2941277011359618,21479424,6.8105042457580565,7.572530794143677
8.0,8.519615242270664,7.480384757729336,2.63,3.16113086899558,2.09886913100442,0.022519167093560038,2.3633130848407746,0.031215890156626465,0.013822444030493613,2.395524180505411,2.331101989176138,21643264,6.920527124404908,7.769959592819214
7.799999999999999,8.438748776906852,7.161251223093147,2.5599999999999996,3.0799999999999996,2.0399999999999996,0.01955265971482726,2.358740296959877,0.030937447885102273,0.008167871544552247,2.4076869821104845,2.30979361180927,21807104,6.8001439571380615,7.581505680084229
8.01,8.50081564767232,7.519184352327678,2.5300000000000002,2.992709412050371,2.0672905879496293,0.02034672074369149,2.355247601866722,0.030203785206243262,0.010489656281139714,2.455046520922632,2.2554486828108122,21970944,7.0065028190612795,7.796648693084717
7.830000000000001,8.465688603012515,7.194311396987488,2.45,2.754138126514911,2.145861873485089,0.019282958575058677,2.340486353635788,0.028814135359899157,0.009751781790218196,2.450043638934588,2.2309290683369882,22134784,6.854164743423462,7.625448083877563
8.040000000000001,8.316405499221705,7.7635945007782965,2.21,2.6282104733265297,1.7917895266734702,0.021196397067978923,2.367956280708313,0.031115602882688893,0.011277191253268955,2.4521736900324456,2.2837388713841804,22298624,6.939157772064209,7.816459512710571
8.030000000000001,8.412230297072329,7.647769702927674,2.5300000000000002,2.8906937759374287,2.169306224062572,0.016464994312263982,2.3523314863443376,0.021677094580903153,0.011252894043624811,2.436136143626353,2.2685268290623224,22462464,7.001156949996949,7.819874429702759
7.99,8.362692903071684,7.617307096928316,2.4899999999999998,3.1087891401761993,1.8712108598238004,0.017530966509366364,2.375847640633583,0.023355792192678384,0.011706140826054343,2.4538164705672973,2.2978788106998684,22626304,6.9033019065856935,7.770950603485107
8.2,8.58729833462074,7.812701665379258,2.36,2.7963484845854287,1.9236515154145712,0.02377732283202927,2.2912283420562742,0.03497134816276997,0.012583297501288565,2.3740814725276587,2.20837521158489,22790144,7.098070383071899,7.9684854507446286
7.960000000000001,8.454368283772332,7.46563171622767,2.3400000000000007,2.6811744421846404,1.998825557815361,0.018601148779271118,2.3700342804193495,0.02724986061793778,0.009952436940604454,2.4647315708439104,2.2753369899947886,22953984,6.884825992584228,7.715691471099854
7.970000000000001,8.437011777153426,7.502988222846576,2.5,2.740831891575846,2.259168108424154,0.022250521631212862,2.371386930346489,0.034140621599756525,0.010360421662669199,2.452953712743575,2.2898201479494027,23117824,6.892666912078857,7.733445358276367
8.1,8.44928498393146,7.75071501606854,2.5,2.7756809750418046,2.2243190249581954,0.02362430841312741,2.3407067894935607,0.03699617081412929,0.010252446012125533,2.4340055100209095,2.247408068966212,23281664,7.045008277893066,7.87031512260437
7.909999999999999,8.388434948556228,7.431565051443772,2.77,3.2305431575867782,2.309456842413222,0.020570923539344192,2.3257018268108367,0.03145836922819343,0.009683477850494957,2.4225338591035674,2.228869794518106,23445504,6.90157527923584,7.686586904525757
8.21,8.574554522671164,7.845445477328837,2.47,2.926179789118282,2.0138202108817183,0.02658236962743099,2.3318754702806475,0.03483281476390595,0.018331924490956032,2.410854526461678,2.252896414099617,23609344,7.110059404373169,7.982232093811035
7.989999999999999,8.337706773014274,7.642293226985725,2.4800000000000004,2.9289988864128733,2.0310011135871275,0.023402996134245714,2.3358047753572464,0.03689782036619961,0.009908171902291816,2.4262026105937236,2.2454069401207692,23773184,7.007962703704834,7.788485193252564
7.960000000000001,8.332021504754767,7.587978495245236,2.3599999999999994,2.747814388593306,1.9721856114066931,0.01922620438272129,2.3393022537231447,0.030085383348268022,0.008367025417174555,2.45985464827118,2.2187498591751096,23937024,6.914582824707031,7.739105081558227
8.059999999999999,8.5054211490264,7.614578850973597,2.36,2.718329457343378,2.0016705426566217,0.025253378064371602,2.346877080202103,0.03562786359731748,0.014878892531425717,2.4116195197457144,2.2821346406584913,24100864,7.018621206283569,7.83661208152771
8.149999999999999,8.499999999999998,7.799999999999999,2.47,2.6982542442102666,2.241745755789734,0.02284530702745538,2.340175113081932,0.029481366895047788,0.016209247159862973,2.4028728585429726,2.2774773676208917,24264704,7.053955125808716,7.9182178497314455
7.9,8.266060104354462,7.5339398956455375,2.6799999999999997,3.1735585071701222,2.186441492829877,0.016626667603850332,2.3593760460615156,0.02238224314560428,0.01087109206209638,2.4404613159894537,2.2782907761335776,24428544,6.905027723312378,7.691183042526245
8.140000000000002,8.64239426748322,7.637605732516784,2.4299999999999997,3.0334069936618233,1.8265930063381761,0.01693283885251727,2.315110170841217,0.02006977394128162,0.01379590376375292,2.3754003554259833,2.2548199862564506,24592384,7.094760942459106,7.907122993469239
8.370000000000001,8.66,8.080000000000002,2.39,2.9007837115648853,1.879216288435115,0.022211077139945648,2.3100211396813393,0.033062803837219615,0.011359350442671685,2.4419452326734543,2.178097046689224,24756224,7.299236631393432,8.149781799316406
8.190000000000001,8.598533964316312,7.7814660356836916,2.54,2.8811744421846397,2.1988255578153604,0.02212715149507853,2.301886522769928,0.03143092369817688,0.012823379291980184,2.389533555445222,2.214239490094634,24920064,7.154368448257446,7.9745875835418705


==> data/progress-heist-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.6699999999999995,4.1348655719667775,3.2051344280332215,3.2700000000000005,3.627910603363466,2.912089396636535,0.8957874616608024,2.703715851902962,1.2166024538936862,0.5749724694279186,2.707348662326229,2.7000830414796946,16384,0.5278039779514074,2.651255893707275
3.2600000000000002,3.665462698654266,2.8545373013457342,3.0100000000000002,3.5887054518492114,2.431294548150789,0.12829290933441367,2.6950166672468185,0.18802075386389971,0.06856506480492763,2.708610624308624,2.681422710185013,180224,0.6747406840324401,2.368151319026947
3.31,3.9384106937345993,2.681589306265401,2.64,2.912763633939717,2.367236366060283,0.15534665508894246,2.6742533057928086,0.21116586220887074,0.09952744796901421,2.709539626939357,2.6389669846462604,344064,0.8744071513414383,2.5073956847190857
3.5400000000000005,3.9786342439892266,3.1013657560107744,3.0500000000000003,3.3638470965295046,2.736152903470496,0.13565274900756774,2.6882417678833006,0.1804764063852017,0.09082909162993377,2.7077114890267593,2.668772046739842,507904,0.9219775915145874,2.627453827857971
2.98,3.4154308211415447,2.5445691788584552,2.8200000000000007,3.6033262411026463,2.036673758897355,0.10793195639271287,2.6695999920368196,0.14653286650027447,0.06933104628515128,2.691417387463347,2.647782596610292,671744,1.016917061805725,2.2215553879737855
3.47,4.198079665970696,2.741920334029304,2.8899999999999997,3.6690378681424924,2.110962131857507,0.1351722991559654,2.674411249160767,0.16914109638847233,0.10120350192345848,2.692342186437839,2.6564803118836946,835584,1.2068980276584624,2.582504057884216
3.2299999999999995,3.951179589284111,2.508820410715888,2.5100000000000002,3.010899191454728,2.0091008085452726,0.09450296843424436,2.670187509059906,0.1265098160098852,0.062496120858603496,2.696090171722067,2.644284846397745,999424,1.1837709486484527,2.3985031485557555
3.4200000000000004,3.8864761515876243,2.9535238484123765,2.89,3.3663402145525825,2.4136597854474178,0.11347318170592187,2.6659092754125595,0.1580949221497758,0.06885144126206794,2.695936746386351,2.635881804438768,1163264,1.162254935503006,2.5774695754051207
3.1500000000000004,3.6109772228646446,2.689022777135356,2.3600000000000003,2.868330601085554,1.8516693989144468,0.12021353482268748,2.6542192667722704,0.15699358069632938,0.08343348894904559,2.6880663775844647,2.620372155960076,1327104,1.327603030204773,2.400807094573975
3.2,3.770964096944808,2.6290359030551924,2.67,3.1992447448959695,2.1407552551040303,0.11148131489753718,2.6453725546598434,0.146366827897002,0.07659580189807236,2.6678889854922465,2.6228561238274404,1490944,1.3179652273654938,2.4009755134582518
3.38,4.010555310817377,2.749444689182622,2.6100000000000003,3.4155432949258535,1.8044567050741471,0.085254775872454,2.6120261579751967,0.11098844038868597,0.059521111356222046,2.66043470759419,2.5636176083562034,1654784,1.2687712788581849,2.6098690748214723
3.84,4.283170396123206,3.3968296038767933,3.05,3.6453990258641675,2.454600974135832,0.09885056177154179,2.600037971138954,0.12672922631633873,0.07097189722674485,2.6494551721816633,2.550620770096245,1818624,1.6161234021186828,2.986718940734863
3.75,4.132753184180093,3.3672468158199074,3.04,3.6353150426454888,2.4446849573545113,0.10682168607600029,2.5934253722429275,0.1291652443145563,0.08447812783744428,2.6311418251830285,2.5557089193028264,1982464,1.5984648704528808,2.9169954538345335
3.8999999999999995,4.460357029044875,3.3396429709551234,3.0300000000000002,3.6284145720150875,2.431585427984913,0.118310166709125,2.582093518972397,0.14545404143174298,0.09116629198650703,2.645506681388711,2.518680356556083,2146304,1.401321280002594,2.9543354988098143
3.9,4.560302960768767,3.239697039231233,3.18,3.8262197768561403,2.53378022314386,0.11618497045710678,2.5915874779224395,0.1582731854238067,0.07409675549040687,2.625775006164634,2.557399949680245,2310144,1.6872506976127624,3.0579291105270388
3.8200000000000003,4.257721372564786,3.382278627435215,3.12,3.7112698199637792,2.528730180036221,0.11313153379596766,2.5807760626077654,0.14194826375854325,0.08431480383339207,2.632031573477522,2.529520551738009,2473984,1.785759401321411,3.1028348445892333
3.8299999999999996,4.204299345444258,3.4557006545557414,3.16,3.6761395160225576,2.6438604839774427,0.12646161238662895,2.5621428936719894,0.16427883611435595,0.08864438865890195,2.599591312277898,2.524694475066081,2637824,1.7561474084854125,3.0986713647842405
3.96,4.608382603097893,3.3116173969021068,3.0100000000000002,3.6572248450113767,2.362775154988624,0.1037805784028023,2.5440372616052627,0.14927711589253778,0.058284040913066826,2.6060324779528594,2.482042045257666,2801664,1.91545832157135,3.223698091506958
4.279999999999999,4.867877538267962,3.6921224617320365,3.0199999999999996,3.523587132480566,2.516412867519433,0.0991579608060419,2.5731131553649904,0.11940362876791194,0.07891229284417187,2.6193243221289904,2.5269019886009905,2965504,2.137424623966217,3.5570441007614138
4.27,4.706004587131832,3.8339954128681666,3.13,3.4736568055487913,2.7863431944512085,0.07683762134984132,2.5509839773178102,0.10081001550343635,0.052865227196246284,2.594402670378869,2.5075652842567515,3129344,2.169678103923798,3.5599406957626343
4.25,4.940289794216893,3.5597102057831074,2.98,3.6215605972938176,2.3384394027061823,0.08995592079591001,2.5715312987565992,0.12450915766465229,0.05540268392716775,2.6215129750300115,2.521549622483187,3293184,2.0383392810821532,3.5396900177001953
4.17,4.751463670404265,3.5885363295957347,3.03,3.447252920900501,2.6127470790994987,0.07879263795912264,2.5651238322257996,0.09938760845998004,0.05819766745826525,2.607387273613445,2.5228603908381544,3457024,2.408823323249817,3.5826108932495115
4.220000000000001,4.74687759489278,3.693122405107221,2.9899999999999998,3.6629784543356494,2.31702154566435,0.091274511674419,2.561488628387451,0.11678360672672677,0.06576541662211122,2.6139290996197952,2.509048157155107,3620864,2.3691799640655518,3.5414451599121093
4.529999999999999,4.977325384926901,4.082674615073098,2.8099999999999996,3.2821228653645145,2.3378771346354847,0.10743261354509737,2.5410962641239165,0.14058003986509532,0.07428518722509943,2.5948829527395785,2.4873095755082546,3784704,2.356971192359924,3.8452667713165285
4.29,4.958505796534331,3.6214942034656694,3.2399999999999998,3.804269439186635,2.6757305608133644,0.08753412514925,2.5496086448431017,0.108736809055996,0.06633144124250401,2.59944191077441,2.4997753789117936,3948544,2.361364650726318,3.713538479804993
4.7700000000000005,5.3086093203798095,4.231390679620191,3.0200000000000005,3.6163220606350235,2.4236779393649774,0.08423660025000566,2.5225449204444885,0.11265570766882578,0.05581749283118555,2.5783653794376415,2.4667244614513355,4112384,2.6582637786865235,4.122914671897888
4.79,5.781413132856328,3.7985868671436718,3.18,3.734616984954482,2.6253830150455184,0.0789494094671681,2.5259517550468447,0.1060831883932098,0.05181563054112638,2.5742636721976124,2.477639837896077,4276224,2.522778832912445,4.202452039718628
5.019999999999999,5.839512049941914,4.200487950058084,2.8600000000000003,3.1952610922848046,2.524738907715196,0.060999050404643616,2.5203871756792067,0.08029280053607649,0.041705300273210746,2.565629957240332,2.4751443941180815,4440064,2.8109420776367187,4.448464202880859
5.320000000000001,5.867357287336161,4.772642712663841,3.02,3.484327470649756,2.555672529350244,0.08878492922522124,2.512350621819496,0.10841282928092823,0.06915702916951426,2.569340083547934,2.455361160091058,4603904,3.034900665283203,4.700314402580261
4.8,5.718694726228468,3.881305273771532,2.6899999999999995,3.196853035898967,2.183146964101032,0.08018036112189289,2.5073023945093156,0.10665243913502556,0.05370828310876022,2.553252929491269,2.4613518595273622,4767744,2.7533671855926514,4.280026316642761
5.08,5.6977378084592205,4.46226219154078,3.13,3.6054997371187496,2.65450026288125,0.07746970080770549,2.505328857898712,0.09970756940802292,0.05523183220738807,2.5513957893409107,2.4592619264565134,4931584,3.0027387142181396,4.562994647026062
4.95,5.658872343937891,4.241127656062109,2.8600000000000003,3.4025863986500218,2.317413601349979,0.08162762876600022,2.4788592725992205,0.09610654297825295,0.06714871455374748,2.5223670395764692,2.4353515056219717,5095424,3.0982967615127563,4.5002758502960205
5.26,6.132009174263666,4.387990825736334,2.88,3.237211421989835,2.522788578010165,0.07927479264326391,2.470080068707466,0.10461728712166775,0.053932298164860074,2.5087647207160724,2.43139541669886,5259264,3.157336640357971,4.764609384536743
5.120000000000001,5.667357287336161,4.572642712663841,3.0400000000000005,3.5158150901348133,2.5641849098651877,0.08411057437770063,2.4789852410554887,0.11362291710381983,0.05459823165158143,2.5344155194351052,2.423554962675872,5423104,3.2007162094116213,4.64427924156189
5.4399999999999995,6.063217458035314,4.816782541964685,3.0100000000000002,3.538109837060436,2.4818901629395644,0.07885651811957355,2.4725714325904846,0.10210265742862991,0.05561037881051718,2.537996067113449,2.40714679806752,5586944,3.5349671602249146,4.960441708564758
5.539999999999999,6.29392307299883,4.786076927001169,3.0500000000000003,3.6054277630799527,2.494572236920048,0.0850262160878628,2.4527249842882157,0.10670326411963088,0.06334916805609472,2.5401726865071446,2.365277282069287,5750784,3.480419421195984,5.069988679885864
5.92,6.700768851837726,5.139231148162274,2.93,3.606830850360709,2.2531691496392914,0.07135351644828913,2.4721593618392945,0.10026171705714934,0.042445315839428926,2.5275983335521532,2.416720390126436,5914624,3.6931192874908447,5.441569995880127
6.07,6.839480344128425,5.300519655871575,2.6999999999999997,3.1878524367060184,2.212147563293981,0.06706219376064831,2.484716510772705,0.08430365296822656,0.04982073455307007,2.5603320911423726,2.4091009304030377,6078464,3.689380383491516,5.53512282371521
5.549999999999999,6.250357051795724,4.8496429482042736,2.78,3.513212111192934,2.0467878888070654,0.06820480958558617,2.4571438670158385,0.09203547423488828,0.044374144936284055,2.5339314312301253,2.3803563028015517,6242304,3.7153809547424315,5.140467286109924
5.85,6.334252000512129,5.36574799948787,2.9699999999999998,3.478035431835221,2.4619645681647784,0.06486290330067271,2.436062103509903,0.07969904005600265,0.05002676654534277,2.5189118349426227,2.3532123720771834,6406144,3.952138900756836,5.490042495727539
5.91,6.711810451416044,5.108189548583956,3.25,3.7926785420486056,2.7073214579513944,0.058356082136742725,2.4627276718616486,0.0773851304554605,0.03932703381802495,2.519719771119798,2.4057355726034992,6569984,3.925265979766846,5.468527364730835
5.82,6.3411525688318156,5.298847431168185,2.5300000000000002,2.882278299076171,2.1777217009238297,0.05672041755169627,2.426838770508766,0.07490521192742593,0.03853562317596661,2.50985240312208,2.343825137895452,6733824,3.8941699028015138,5.379162263870239
6.040000000000001,6.947964757025295,5.132035242974707,2.71,3.3190155991434045,2.1009844008565954,0.059021069796290196,2.4404889822006224,0.0849272137325616,0.03311492586001879,2.510914742715115,2.37006322168613,6897664,4.092014122009277,5.629711580276489
6.11,6.77098411478643,5.449015885213571,2.98,3.408485705712571,2.551514294287429,0.06016594555694604,2.423373597860336,0.07761293190344837,0.042718959210443726,2.4891673406532013,2.357579855067471,7061504,4.220131516456604,5.750679969787598
6.49,7.0600000000000005,5.92,2.85,3.586545993132812,2.113454006867188,0.05646269270218903,2.4226437598466872,0.07959258101959402,0.03333280438478404,2.48033798095564,2.3649495387377346,7225344,4.713149499893189,6.155475997924805
6.36,6.938273291792038,5.781726708207962,2.6399999999999997,3.231945943477949,2.04805405652205,0.0583954132860526,2.4069397866725923,0.07914333620763121,0.037647490364473984,2.4810381485228805,2.332841424822304,7389184,4.386909317970276,6.023032903671265
6.26,6.917571288910944,5.602428711089056,2.74,3.147921561087423,2.3320784389125775,0.05562511980533595,2.397389242053032,0.07368830543865641,0.03756193417201549,2.459598108364065,2.3351803757419987,7553024,4.4851926326751705,5.967282295227051
6.0600000000000005,6.773021738799036,5.346978261200965,2.66,3.162394267483219,2.1576057325167812,0.07013321586418891,2.383852145075798,0.09889983083552273,0.0413666008928551,2.4525819344784012,2.315122355673195,7716864,4.35533926486969,5.7437762260437015
6.549999999999999,6.791867732448956,6.308132267551042,2.6199999999999997,3.3693997598078074,1.870600240192192,0.05127341286279258,2.4189867198467256,0.061482248020766496,0.04106457770481866,2.5054748984845974,2.332498541208854,7880704,4.655812406539917,6.207477474212647
6.3100000000000005,6.923921819126834,5.696078180873167,2.46,2.8069870314579495,2.1130129685420505,0.05092854616232212,2.4321849018335344,0.07276925947408348,0.029087832850560755,2.4866924476971657,2.377677355969903,8044544,4.580447769165039,6.012718868255615
6.880000000000001,7.111516738055805,6.648483261944197,2.82,3.3135585071701223,2.3264414928298773,0.06178201690781856,2.403719699382782,0.07548469263455136,0.048079341181085755,2.4578519589609904,2.3495874398045737,8208384,4.9874207973480225,6.575702714920044
6.409999999999999,7.07400301204136,5.745996987958638,2.52,3.155295206970744,1.8847047930292562,0.0641945273149758,2.386704134941101,0.08518864490284639,0.04320040972710521,2.4371799560188623,2.3362283138633395,8372224,4.676076126098633,6.111045265197754
6.709999999999999,7.278242905807014,6.141757094192984,2.6100000000000003,3.0469210454990696,2.173078954500931,0.045219685847405294,2.40551295876503,0.06131860227159021,0.029120769423220377,2.4578194090157917,2.353206508514268,8536064,4.895435047149658,6.422240209579468
6.56,7.1519459434779495,5.96805405652205,2.3099999999999996,2.8972818744010405,1.7227181255989588,0.046892930893227436,2.3921883314847947,0.05809255350458518,0.035693308281869694,2.4475877821628136,2.336788880806776,8699904,4.803453803062439,6.248624277114868
6.609999999999999,7.284462749156689,5.93553725084331,2.46,3.0207138307550476,1.8992861692449525,0.047789906000252784,2.398116168379784,0.06641884479911819,0.029160967201387375,2.4426769754116187,2.353555361347949,8863744,5.001765561103821,6.352208757400513
6.970000000000001,7.5214526271584905,6.418547372841511,2.3099999999999996,2.910749531835023,1.709250468164976,0.0564613397698849,2.39194875061512,0.07650356168813695,0.03641911785163285,2.4392034995839995,2.3446940016462405,9027584,5.148999500274658,6.679855680465698
7.010000000000001,7.688896162899748,6.331103837100254,2.7199999999999998,3.428237248385031,2.0117627516149685,0.04925615647807714,2.3839492589235305,0.06115283978651095,0.03735947316964334,2.4533847799707402,2.3145137378763208,9191424,5.377554321289063,6.727135515213012
6.779999999999999,7.125832329315811,6.434167670684188,2.3400000000000003,3.184037913840368,1.4959620861596326,0.04396591184195127,2.349311313033104,0.05856095393858977,0.02937086974531277,2.4052771753878255,2.2933454506783826,9355264,5.206979656219483,6.533973217010498
6.8100000000000005,7.230594816896263,6.389405183103738,2.55,3.0681698563212647,2.031830143678735,0.044271174957975695,2.384944149851799,0.0620201308716528,0.026522219044298596,2.448149133035725,2.321739166667873,9519104,5.0660947322845455,6.563242197036743
6.640000000000001,7.156139516022558,6.1238604839774435,2.43,2.943906606301184,1.9160933936988163,0.039690430089831294,2.4396296620368956,0.0531899493877381,0.02619091079192449,2.4849923665842617,2.3942669574895294,9682944,5.079824686050415,6.402686071395874
7.0,7.371483512420134,6.628516487579866,2.45,3.001815186452856,1.8981848135471444,0.039217029861174466,2.3989100635051726,0.053911864645830816,0.024522195076518115,2.4689110575408177,2.3289090694695274,9846784,5.410499906539917,6.768158626556397
7.05,7.408468966578698,6.691531033421302,2.38,3.079714227381436,1.6802857726185638,0.03868147092871365,2.3816962271928785,0.04730800709313586,0.030054934764291445,2.4290361068134354,2.3343563475723217,10010624,5.419285583496094,6.811565637588501
6.959999999999999,7.391740662898457,6.528259337101541,2.4099999999999997,3.0336184731067544,1.786381526893245,0.03750829010969024,2.400391185283661,0.049563006160613106,0.02545357405876738,2.469437420257722,2.3313449503095995,10174464,5.432477378845215,6.726883316040039
7.37,7.948013840664737,6.791986159335263,2.3599999999999994,2.8462098312457282,1.8737901687542706,0.0425453193718567,2.3619614392518997,0.054285120221918975,0.030805518521794428,2.4335119738600173,2.290410904643782,10338304,5.61407880783081,7.098399496078491
7.07,7.4416180835212415,6.698381916478759,2.49,2.988898787330657,1.9911012126693435,0.04272721298038954,2.4082008421421053,0.04879975621684561,0.03665466974393347,2.443192047069752,2.3732096372144587,10502144,5.477590465545655,6.827591133117676
6.9700000000000015,7.476063237155201,6.463936762844802,2.21,2.4979236009777592,1.9220763990222407,0.04219806558685372,2.386014598608017,0.05551746786800957,0.028878663305697872,2.4452790841559544,2.326750113060079,10665984,5.320149993896484,6.736505746841431
6.95,7.294238289561171,6.60576171043883,2.17,2.5165544690232693,1.8234455309767308,0.03567862811032678,2.373328959941864,0.04615768499148988,0.025199571229163678,2.438333079516729,2.3083248403669994,10829824,5.442615365982055,6.741866683959961
7.359999999999999,7.755474398665703,6.964525601334296,2.42,2.9764171097297423,1.8635828902702576,0.042587041098158786,2.4043741315603255,0.0600238366885376,0.02515024550777997,2.4709216454837084,2.3378266176369427,10993664,5.710208797454834,7.129280042648316
7.109999999999999,7.6028488612140634,6.617151138785935,2.45,2.9777309920783503,1.9222690079216498,0.040334093547426106,2.386532238125801,0.0532952582375241,0.02737292885732811,2.4336108387614312,2.339453637490171,11157504,5.460917139053345,6.885571575164795
7.26,7.573687742827162,6.9463122571728375,2.3600000000000003,2.6573213749463704,2.06267862505363,0.03974179001525039,2.374182090163231,0.050775949533452214,0.028707630497048563,2.444333471865378,2.3040307084610836,11321344,5.589985990524292,7.025134134292602
7.18,7.8089674077406555,6.551032592259344,2.5300000000000002,3.032095608425328,2.0279043915746726,0.04237595358863468,2.3632280260324476,0.05174439357580635,0.03300751360146301,2.400992673634664,2.325463378430231,11485184,5.591167306900024,6.959827852249146
7.06,7.437359245282264,6.6826407547177356,2.23,2.513019433961698,1.946980566038302,0.032517832185840166,2.422548916935921,0.04521142866615841,0.01982423570552192,2.511653263354425,2.333444570517417,11649024,5.505674982070923,6.862956714630127
7.010000000000001,7.496723740945519,6.523276259054482,2.28,2.9475327707311454,1.6124672292688544,0.0395080992020666,2.3782543003559113,0.051340353776180424,0.02767584462795277,2.4443472086760414,2.3121613920357813,11812864,5.432247352600098,6.790821933746338
6.919999999999999,7.413558507170122,6.426441492829876,2.3099999999999996,2.8782429058070145,1.7417570941929847,0.041475436475593534,2.3743884325027467,0.05615990861419943,0.02679096433698764,2.4430856057169517,2.3056912592885417,11976704,5.377722358703613,6.684553241729736
7.35,7.7506245124802025,6.949375487519797,2.7399999999999998,3.345309838016862,2.1346901619831375,0.047676833439618316,2.339716285467148,0.058702929986038176,0.036650736893198456,2.3876598221032284,2.2917727488310673,12140544,5.675108766555786,7.131144857406616
7.4799999999999995,8.016283507111677,6.943716492888322,2.28,2.722266887749919,1.8377331122500802,0.03317564835306253,2.410601997375488,0.042005760260639256,0.02434553644548581,2.485650080403418,2.3355539143475585,12304384,5.884610366821289,7.253857946395874
7.220000000000001,7.551058907144938,6.888941092855063,2.22,2.7923635208501674,1.6476364791498328,0.04062912410590793,2.379545682668686,0.05864847409813586,0.022609774113680002,2.4348393953069993,2.3242519700303723,12468224,5.598476219177246,6.975289392471313
7.139999999999999,7.5479215610874215,6.732078438912576,2.4699999999999998,2.7309597670139976,2.209040232986002,0.04110123977297913,2.3728274375200273,0.0538679952747043,0.028334484271253957,2.464349746962209,2.281305128077846,12632064,5.563933658599853,6.910508918762207
7.590000000000001,7.960000000000001,7.220000000000001,2.54,3.0732916650389352,2.006708334961065,0.03590644847135987,2.393607419729233,0.04740146789318644,0.0244114290495333,2.4548281045417903,2.3323867349166756,12795904,5.909109354019165,7.36707649230957
7.470000000000001,7.930543157586778,7.009456842413223,2.2800000000000002,3.0491553809211767,1.5108446190788238,0.040276092942804056,2.3768091022968294,0.05524529376030769,0.02530689212530042,2.4408953868132364,2.3127228177804224,12959744,5.885918664932251,7.251698923110962
7.520000000000001,7.822654919008432,7.217345080991571,2.1,2.5626013402488153,1.637398659751185,0.041371777036692904,2.411377814412117,0.05947273314664558,0.02327082092674023,2.468211207968299,2.354544420855935,13123584,5.886634016036988,7.293061923980713
7.709999999999999,8.245630469633682,7.174369530366317,2.36,2.8761395160225574,1.8438604839774424,0.03565905040595676,2.3847719579935074,0.045718470625255414,0.0255996301866581,2.45921128164446,2.3103326343425548,13287424,5.9931121349334715,7.478091382980347
7.4300000000000015,7.743209195267318,7.116790804732685,2.45,2.8748529157249605,2.02514708427504,0.039857068285345965,2.357025736570358,0.05099841377628253,0.028715722794409402,2.436764670628175,2.2772868025125415,13451264,5.875744962692261,7.218844938278198
7.290000000000001,7.772597140480547,6.8074028595194545,2.5100000000000002,2.8013760456866694,2.218623954313331,0.0373410786967724,2.3734715670347213,0.0500209975394638,0.02466115985408101,2.44077913324707,2.3061640008223727,13615104,5.759675788879394,7.073378658294677
7.31,7.751474801092882,6.868525198907117,2.54,3.1567657578043713,1.923234242195629,0.03598268786445255,2.3924206852912904,0.04802956346696715,0.02393581226193795,2.467468267218452,2.3173731033641287,13778944,5.722688913345337,7.090695810317993
7.580000000000001,8.054973683481517,7.105026316518484,2.31,2.716078810084939,1.903921189915061,0.04107708630617704,2.380593916773796,0.052197818948398936,0.029956353663955146,2.4431453076574483,2.318042525890144,13942784,5.978592729568481,7.367817163467407
7.67,8.041618083521241,7.29838191647876,2.2199999999999998,2.7673572873361603,1.6726427126638392,0.029505818668985682,2.3900303810834886,0.03943842570388881,0.019573211634082554,2.4645391100852923,2.315521652081685,14106624,5.917539644241333,7.419349431991577
7.209999999999999,7.70081564767232,6.719184352327678,2.37,2.887783738639985,1.8522162613600153,0.033728681190404994,2.418195348978043,0.046964038699655666,0.020493323681154318,2.4444373439664404,2.391953353989645,14270464,5.6607667922973635,7.000553750991822
7.640000000000001,8.209561234635926,7.070438765364075,2.44,2.9638320341483517,1.9161679658516482,0.03319434102158988,2.3910599172115328,0.04069419436092208,0.025694487682257676,2.454915267240777,2.3272045671822887,14434304,5.939950370788575,7.391122150421142
7.58,8.095363949069005,7.064636050930995,2.35,2.9386425061104573,1.7613574938895427,0.03670433546649289,2.3984718024730682,0.04608356234814589,0.027325108584839893,2.4662553728369,2.3306882321092366,14598144,5.934613561630249,7.367084646224976
7.530000000000001,8.024064773081426,7.035935226918576,2.5000000000000004,3.3124038404635963,1.6875961595364044,0.048792357800994016,2.3492261946201323,0.07258980565801401,0.024994909943974023,2.4448427977825276,2.253609591457737,14761984,5.896624374389648,7.3106467723846436
7.4300000000000015,7.977813836992095,6.882186163007908,2.54,3.111314274283428,1.968685725716572,0.05148579501546917,2.3330985218286515,0.06358045806773183,0.03939113196320651,2.3902940858991037,2.2759029577581993,14925824,5.840498304367065,7.208704328536987
7.38,7.7110589071449365,7.048941092855063,2.25,2.650624512480203,1.8493754875197974,0.037159166485071136,2.3993974298238756,0.04494480893388021,0.02937352403626206,2.433380202341582,2.3654146573061694,15089664,5.771755838394165,7.159092903137207
7.42,8.115413546028549,6.724586453971451,2.4400000000000004,3.048604962188118,1.8313950378118826,0.038339594588614974,2.3582360088825225,0.05186629325077999,0.024812895926449963,2.4410888228167025,2.2753831949483425,15253504,5.816998243331909,7.20656189918518
7.58,7.97446165846632,7.18553834153368,2.1599999999999997,2.5098571136907175,1.8101428863092817,0.04162344469223167,2.3800599753856657,0.051134728449695264,0.032112160934768076,2.431865311350851,2.3282546394204804,15417344,5.975077962875366,7.3654125213623045
7.610000000000001,8.210749531835024,7.009250468164978,2.21,3.033953882204581,1.3860461177954193,0.03359954799525435,2.3971890449523925,0.044628305572012875,0.02257079041849583,2.4757523678104683,2.3186257220943167,15581184,5.949625492095947,7.398023986816407
7.279999999999999,7.701426150114109,6.8585738498858895,2.4199999999999995,3.102348884369279,1.7376511156307202,0.04524342385120685,2.351129737496376,0.06402343126816916,0.026463416434244547,2.4115976339656524,2.2906618410271,15745024,5.7095860004425045,7.056921339035034
7.639999999999999,8.02,7.259999999999999,2.53,3.0741507144165117,1.985849285583488,0.041179188806563564,2.3563308894634245,0.0569014558560052,0.02545692175712193,2.4349658346905745,2.2776959442362745,15908864,6.025496339797973,7.431772184371948
7.6899999999999995,8.263498038357586,7.116501961642413,2.1,2.6813776741499455,1.5186223258500546,0.03561719654826444,2.390497234463692,0.04208190160532868,0.029152491491200194,2.4290754258037777,2.351919043123606,16072704,6.053656435012817,7.493351411819458
7.7799999999999985,8.515934779718963,7.044065220281035,2.33,3.0511795892841116,1.6088204107158885,0.03769825061317526,2.377087467908859,0.05155657986901558,0.023839921357334946,2.4260133073592813,2.328161628458437,16236544,6.122519540786743,7.55517611503601
7.590000000000001,7.901287648325468,7.278712351674534,2.52,3.1457795138864806,1.8942204861135195,0.04006996015086764,2.3739101082086562,0.059071247147656956,0.021068673154078323,2.451510952072112,2.2963092643452003,16400384,5.939849376678467,7.368024015426636
7.76,8.207660585711988,7.312339414288012,2.45,2.9642956348249516,1.9357043651750485,0.04001505525084207,2.3739950984716414,0.05191509250841271,0.028115017993271426,2.4546889944661827,2.2933012024771,16564224,6.1429887294769285,7.552103042602539
7.6,8.156776436283002,7.043223563716998,2.4,2.9848076606885376,1.8151923393114622,0.03642680778866631,2.360836851596832,0.04962503021871172,0.0232285853586209,2.4176217966747915,2.3040519065188727,16728064,5.964677333831787,7.392537021636963
7.87,8.428659108938536,7.311340891061463,2.5,3.161815684310972,1.838184315689028,0.04209574081469323,2.3674958497285843,0.056652702050764725,0.027538779578621733,2.4391371206622883,2.2958545787948803,16891904,6.120915746688842,7.637863445281982
7.840000000000001,8.315815090134814,7.364184909865188,2.57,3.1583026432033092,1.9816973567966907,0.03795659495517607,2.377522647380829,0.052244252590287844,0.023668937320064302,2.451050379578652,2.3039949151830057,17055744,6.268782711029052,7.644284343719482
7.65,8.084165866921849,7.215834133078152,2.2,2.796657355607052,1.6033426443929484,0.04207561658695335,2.3641554683446886,0.047012865309518245,0.037138367864388455,2.417610616407747,2.3107003202816303,17219584,6.038875246047974,7.445599937438965
7.6,8.13851648071345,7.061483519286549,2.31,2.716078810084939,1.903921189915061,0.04034777760971333,2.3918117612600325,0.05262917380554359,0.028066381413883068,2.4470574935347145,2.3365660289853505,17383424,5.98709807395935,7.3869318008422855
7.700000000000001,8.245893762558248,7.154106237441754,2.46,3.1487670143089024,1.7712329856910976,0.03864337459672238,2.367793062329292,0.045265548430437334,0.03202120076300743,2.4257194470546275,2.309866677603957,17547264,6.05619068145752,7.487487697601319
8.01,8.351906419945575,7.668093580054425,2.0700000000000003,2.4600000000000004,1.6800000000000004,0.03538963515311475,2.3668166935443877,0.050447433157668475,0.02033183714856103,2.4365619620045207,2.2970714250842548,17711104,6.305655860900879,7.777174997329712
7.659999999999999,7.939999999999999,7.38,2.5300000000000002,3.088659108938537,1.9713408910614634,0.0342842005891725,2.40334666967392,0.04389919139401082,0.024669209784334185,2.4369510114656117,2.369742327882228,17874944,5.938782691955566,7.426687431335449
7.769999999999999,8.149605057922045,7.390394942077952,2.1100000000000003,2.6148762224545736,1.6051237775454268,0.04311773318331683,2.369499886035919,0.06089496756786232,0.025340498798771344,2.4087073466800346,2.3302924253918036,18038784,6.153182697296143,7.564776182174683
7.720000000000001,8.038747549010186,7.4012524509898165,2.3299999999999996,2.799148164229596,1.8608518357704036,0.04603413080330933,2.3779936999082567,0.06013384258317275,0.031934419023445904,2.4184614750826467,2.3375259247338667,18202624,6.100772857666016,7.50400447845459
7.919999999999999,8.311918358845308,7.5280816411546905,2.3200000000000003,2.8544155686354955,1.7855844313645048,0.0472831314662471,2.3506461828947067,0.06432329602958976,0.030242966902904445,2.4032823702319828,2.2980099955574307,18366464,6.203363418579102,7.687196493148804
7.94,8.32,7.5600000000000005,2.47,2.892018956920184,2.047981043079816,0.03950543042737985,2.3858651548624037,0.05241421062755262,0.02659665022720708,2.4584913982664247,2.3132389114583827,18530304,6.202088499069214,7.717027378082276
7.82,8.2886149805544,7.351385019445601,2.35,2.883385414123784,1.8166145858762166,0.03847431710455561,2.3676955878734587,0.04682086732702747,0.030127766882083747,2.3955754621488365,2.339815713598081,18694144,6.210075950622558,7.61941123008728
7.730000000000001,8.04953090617341,7.410469093826592,2.45,2.8955333881989094,2.004466611801091,0.03393431551521639,2.392920050024986,0.04499716737187344,0.02287146365855934,2.463221361660844,2.3226187383891284,18857984,6.1052408695220945,7.526062488555908
8.11,8.51853396431631,7.70146603568369,2.4,2.8837354648979128,1.9162645351020868,0.04397427005460482,2.353046068549156,0.06301298787396925,0.02493555223524039,2.4280342540224296,2.2780578830758826,19021824,6.367039489746094,7.885206127166748
7.85,8.202845575287547,7.497154424712453,2.2199999999999998,2.7993099343184094,1.6406900656815901,0.04206392315682019,2.358894261717796,0.04986596568120151,0.034261880632438874,2.424323055850297,2.2934654675852952,19185664,6.14670090675354,7.644645261764526
7.99,8.516212884676914,7.463787115323085,2.37,2.9750619802962337,1.7649380197037663,0.036083502182736954,2.3723466396331787,0.04407929406619637,0.02808771029927754,2.444076206026553,2.3006170732398044,19349504,6.268918991088867,7.762012195587158
7.76,8.233708771293081,7.2862912287069195,2.34,2.840399840127872,1.8396001598721277,0.04212498799897727,2.3409949392080307,0.054377162760928875,0.029872813237025668,2.398057357332184,2.2839325210838775,19513344,6.023226070404053,7.527977800369262
8.120000000000001,8.521995024844836,7.718004975155165,2.47,2.8775536774462966,2.0624463225537037,0.03739005903480569,2.388195052742958,0.04823420558980916,0.02654591247980222,2.446721738639737,2.329668366846179,19677184,6.416881942749024,7.896733665466309
7.95,8.215518360947035,7.684481639052965,2.3400000000000003,3.083236167042482,1.5967638329575187,0.04975927728228269,2.3620876908302306,0.06137375075632371,0.038144803808241666,2.4259997950568506,2.2981755866036107,19841024,6.2153096199035645,7.706970977783203
7.790000000000001,8.006564078277078,7.573435921722924,2.21,2.5826929030716843,1.8373070969283156,0.04195235159713771,2.3647531151771544,0.05488053312982088,0.029024170064454548,2.4429856585520007,2.286520571802308,20004864,6.113095474243164,7.564878177642822
7.839999999999999,8.386260011349906,7.293739988650092,2.37,2.926866231693034,1.8131337683069662,0.03990301624871785,2.3762242287397384,0.050093958390227664,0.029712074107208043,2.433364896099725,2.3190835613797516,20168704,6.13769564628601,7.613765573501587
8.23,8.8166003750425,7.643399624957501,2.3999999999999995,2.881663783151691,1.9183362168483076,0.03938184876460577,2.3533409535884857,0.0508042292617207,0.027959468267490843,2.4220006974339165,2.284681209743055,20332544,6.534235954284668,8.004186916351319
7.989999999999999,8.468434948556228,7.511565051443772,2.3600000000000003,2.883832034148352,1.8361679658516485,0.043903236929327204,2.3398785829544066,0.05524784553218114,0.032558628326473264,2.4177148537200304,2.262042312188783,20496384,6.34039340019226,7.787983322143555
7.859999999999999,8.157321374946369,7.562678625053629,2.4300000000000006,3.118549199404081,1.7414508005959202,0.041209744638763326,2.3655210763216017,0.05174462555524652,0.03067486372228014,2.4381365391594176,2.2929056134837857,20660224,6.2386034488677975,7.645718050003052
8.23,8.726084670192499,7.733915329807502,2.38,2.828998886412873,1.931001113587127,0.047953476710244955,2.303696170449257,0.059484461720556,0.03642249169993391,2.36908822480675,2.2383041160917636,20824064,6.518069934844971,8.00172562599182
7.82,8.38,7.26,2.39,2.951159513863928,1.828840486136072,0.04266113361809397,2.364956575632095,0.05764937195555156,0.027672895280636378,2.451259503143464,2.2786536481207262,20987904,6.223721504211426,7.606494140625
8.120000000000001,8.550813184570762,7.689186815429241,2.26,2.9458571279792896,1.57414287202071,0.03892455364111806,2.36815485060215,0.04956979224635671,0.028279315035879417,2.4309701263795818,2.3053395748247185,21151744,6.437739276885987,7.907932090759277
8.13,8.592709412050372,7.66729058794963,2.5000000000000004,3.013809303146606,1.986190696853395,0.03856598711572583,2.368149036169052,0.0451971112151713,0.03193486301628035,2.4443208777894987,2.2919771945486054,21315584,6.399893426895142,7.907351541519165
7.88,8.234400902933388,7.525599097066613,2.31,2.7305948168962617,1.8894051831037384,0.03618564555654298,2.3935165137052534,0.05238188691712288,0.019989404195963078,2.4589120595928216,2.3281209678176853,21479424,6.296774959564209,7.6803975105285645
8.02,8.329192496674805,7.710807503325194,2.46,2.9761395160225574,1.9438604839774425,0.0399592927889898,2.3619626432657244,0.048255803774879015,0.03166278180310058,2.4180698703608625,2.305855416170586,21643264,6.341518259048462,7.801978492736817
7.910000000000001,8.032065556157338,7.787934443842664,2.4400000000000004,3.0060388679233965,1.8739611320766043,0.04371311741415406,2.338987812399864,0.05360174901970785,0.03382448580860027,2.404737563733895,2.2732380610658334,21807104,6.279053735733032,7.706563234329224
7.9,8.338178046004133,7.461821953995868,2.48,3.091228271597445,1.868771728402555,0.042259807395748736,2.347167545557022,0.05535568885683393,0.02916392593466354,2.4383582633135066,2.2559768278005374,21970944,6.232385873794556,7.6883259296417235
8.040000000000001,8.409323706252389,7.670676293747613,2.4699999999999998,3.1025345840347383,1.837465415965261,0.04163936383556569,2.35732963681221,0.056937772838438136,0.026340954832693244,2.4357129251535667,2.2789463484708534,22134784,6.33225827217102,7.828324937820435
8.120000000000001,8.590744091837594,7.649255908162408,2.58,3.2754135460285485,1.8845864539714516,0.053277628798969044,2.289238452911377,0.06607412952490449,0.0404811280730336,2.365035069550115,2.2134418362726387,22298624,6.385447645187378,7.899593782424927
8.040000000000001,8.392703841770969,7.6872961582290325,2.35,2.8022167621838006,1.8977832378161996,0.04438021217938507,2.3570046037435533,0.05602447804630076,0.032735946312469386,2.4251692069317774,2.288840000555329,22462464,6.356213760375977,7.821489906311035
8.209999999999999,8.554818792991332,7.865181207008666,2.6,3.085798312059645,2.1142016879403553,0.047445987351238686,2.335789406299591,0.05851359765876185,0.03637837704371552,2.3812654660744634,2.2903133465247185,22626304,6.503632402420044,7.996842622756958
8.069999999999999,8.389530906173407,7.750469093826589,2.5700000000000003,2.9800000000000004,2.16,0.04721520270686592,2.324471282958984,0.0611262416812578,0.03330416373247404,2.392533215370588,2.2564093505473806,22790144,6.351434278488159,7.85402021408081
8.1,8.43166247903554,7.76833752096446,2.5,2.973286382647969,2.026713617352031,0.04546304959803813,2.3519836932420732,0.060105754859012366,0.030820344337063897,2.413286097791119,2.2906812886930275,22953984,6.351098203659058,7.870466804504394
8.08,8.585568986390582,7.574431013609418,2.4400000000000004,2.7927038417709684,2.0872961582290324,0.043120502866804564,2.3447630405426025,0.05813056776042742,0.028110437973181704,2.416704001580123,2.272822079505082,23117824,6.40831937789917,7.857348394393921
8.43,8.84,8.02,2.52,3.0544155686354957,1.9855844313645044,0.04661663591396058,2.3266729742288588,0.057695290432898144,0.03553798139502301,2.377129859867677,2.2762160885900404,23281664,6.66348967552185,8.208396816253662
7.9799999999999995,8.389389789809174,7.570610210190825,2.3399999999999994,2.7454626986542654,1.9345373013457334,0.04393190178088841,2.342327171564102,0.05257192549951885,0.035291878062257975,2.397796757928953,2.286857585199251,23445504,6.294136238098145,7.759248113632202
8.190000000000001,8.531906419945576,7.848093580054426,2.37,2.9717474553332153,1.7682525446667847,0.04161359376739705,2.382562851905823,0.05723858398066485,0.025988603554129255,2.4311580033872224,2.3339677004244233,23609344,6.4440196514129635,7.9674365520477295
8.18,8.489192496674805,7.870807503325194,2.4099999999999997,3.0190155991434042,1.8009844008565952,0.040442964073736175,2.3696061193943025,0.057398784397027974,0.02348714375044438,2.4595705848018588,2.2796416539867463,23773184,6.418285369873047,7.950001907348633
8.190000000000001,8.47792360097776,7.902076399022242,2.29,2.8493746508378797,1.7306253491621202,0.04650131056550885,2.3205915123224257,0.058068755792786905,0.0349338653382308,2.3982032968861082,2.242979727758743,23937024,6.4715797901153564,7.966535902023315
8.120000000000001,8.519499687108764,7.720500312891238,2.4899999999999998,3.2868061244744546,1.693193875525545,0.0496245599817484,2.2902767241001127,0.06146008471734347,0.03778903524615334,2.3412711627611626,2.239282285439063,24100864,6.40149712562561,7.890552520751953
8.049999999999999,8.462916456441251,7.637083543558748,2.5300000000000002,3.2497916365171244,1.810208363482876,0.04673655163496726,2.3052072495222093,0.05814134727680966,0.03533175599312486,2.3536094048205136,2.256805094223905,24264704,6.287932538986206,7.827217531204224
7.95,8.250832179129826,7.649167820870174,2.3600000000000003,2.709857113690718,2.0101428863092825,0.04787260491866614,2.3125396370887756,0.0657055493565967,0.030039660480735583,2.4158316426292625,2.2092476315482887,24428544,6.215027713775635,7.713748931884766
8.260000000000002,8.434355957741628,8.085644042258375,2.55,3.168465843842649,1.9315341561573507,0.04716521340887989,2.322418066859245,0.0632911935815995,0.031039233236160285,2.4269953000365563,2.217840833681934,24592384,6.525664615631103,8.045271110534667
8.27,8.616554469023269,7.92344553097673,2.2800000000000002,2.947532770731146,1.6124672292688547,0.0426665151608176,2.3592560440301895,0.05860501710078726,0.026728013220847936,2.428171896942292,2.290340191118087,24756224,6.494247245788574,8.04767928123474
8.4,8.782099463490857,8.017900536509144,2.5100000000000002,3.14,1.8800000000000003,0.046619826299138314,2.2966468542814256,0.059159383474969976,0.03408026912330665,2.3811511381108836,2.2121425704519675,24920064,6.570942115783692,8.16255497932434


==> data/progress-heist-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.11,3.4081610303175114,2.8118389696824884,2.98,3.353630833845388,2.606369166154612,0.5358200419073302,2.7070914546648663,0.7784885113667975,0.29315157244786294,2.7079488866900854,2.7062340226396473,16384
3.2299999999999995,3.67283179650969,2.787168203490309,3.04,3.409323706252388,2.6706762937476123,0.17314194828892743,2.6781148691972096,0.23450597982027718,0.11177791675757767,2.689687320264218,2.6665424181302013,180224
3.12,3.6074423042781576,2.6325576957218426,2.76,3.3896030495478877,2.130396950452112,0.1565823265817016,2.6717492630084356,0.20661819364094425,0.10654645952245895,2.6917352750127783,2.651763251004093,344064
3.3099999999999996,3.7714108798023727,2.8485891201976266,2.7700000000000005,3.221774279923061,2.31822572007694,0.12741276011802252,2.6652030438184733,0.17969601596106097,0.07512950427498408,2.68702397963403,2.6433821080029167,507904
3.3,3.742718872423573,2.8572811275764267,2.8899999999999997,3.1156102834535693,2.66438971654643,0.12760786958970122,2.6645047684510548,0.1830763369528201,0.07213940222658233,2.6810792771111043,2.6479302597910053,671744
3.5200000000000005,3.9886149805543996,3.0513850194456014,2.4800000000000004,2.98950956811428,1.9704904318857206,0.15287866590855018,2.6504853099584578,0.1967058572711996,0.10905147454590074,2.677637279726869,2.6233333401900465,835584
3.3300000000000005,3.725094925302769,2.934905074697232,2.43,2.830124980474851,2.029875019525149,0.10231353445366642,2.6494028717279434,0.14139509471462314,0.0632319741927097,2.6686011688096403,2.6302045746462466,999424
3.28,3.7154308211415445,2.844569178858455,2.3,2.7604345773288532,1.8395654226711462,0.09862559152922279,2.6381118784348168,0.1455438723937114,0.05170731066473419,2.656754280140233,2.6194694767294004,1163264
3.37,3.7251056180912943,3.014894381908706,2.45,2.936312656631513,1.9636873433684872,0.08469298170724258,2.6367346038420996,0.11507851768675256,0.0543074457277326,2.6617026498335794,2.6117665578506197,1327104
3.3299999999999996,3.8759853477887476,2.7840146522112517,2.4200000000000004,2.8712205669071396,1.9687794330928612,0.10216644893710809,2.6389523883660635,0.12568997432236834,0.07864292355184785,2.654011840473405,2.6238929362587218,1490944
3.5,4.051361950083609,2.948638049916391,2.5,2.843511280746353,2.156488719253647,0.08847830399560426,2.627372363209725,0.12528518290099844,0.051671425090210076,2.644779275813065,2.6099654506063845,1654784
3.3,4.015541752799932,2.5844582472000672,2.4,2.9079370039680117,1.8920629960319881,0.08367793973690515,2.64042392373085,0.10641539555417961,0.060940483919630695,2.6578236627083713,2.623024184753329,1818624
3.5800000000000005,4.0795998398718725,3.0804001601281286,2.4699999999999998,2.9412748667179267,1.9987251332820726,0.09075221043700968,2.64148517549038,0.1361512418914096,0.04535317898260977,2.6612413320660817,2.621729018914678,1982464
3.44,3.942394267483219,2.937605732516781,2.2299999999999995,2.552645316098033,1.907354683901966,0.07764922227943312,2.6290757467349364,0.12350790828396532,0.03179053627490092,2.65187025284375,2.6062812406261227,2146304
3.69,4.303921819126833,3.076078180873167,2.6000000000000005,3.18821764679411,2.011782353205891,0.09155747685581442,2.6250854273637136,0.1321598141896504,0.05095513952197844,2.6455736782828714,2.604597176444556,2310144
3.4699999999999998,3.88,3.0599999999999996,2.64,2.984093010681705,2.2959069893182953,0.08064342262223356,2.6279368529717124,0.11270175169911074,0.04858509354535638,2.6434174372026678,2.612456268740757,2473984
3.660000000000001,4.266959636219742,3.0530403637802603,2.47,2.9412748667179276,1.998725133282073,0.07640288584710406,2.632403750220935,0.10155502905209515,0.05125074264211297,2.6455659477440414,2.619241552697829,2637824
3.4,3.7346640106136304,3.0653359893863694,2.53,2.9424318125460256,2.117568187453974,0.061166441355210974,2.6148168524106348,0.08473704570170441,0.037595837008717534,2.632968060834741,2.5966656439865283,2801664
3.78,4.354108003776293,3.205891996223707,2.52,2.9645222154178574,2.0754777845821426,0.05994278657793374,2.6188310662905376,0.08840909876972322,0.03147647438614426,2.6371161056693877,2.6005460269116876,2965504
4.069999999999999,4.694579858785087,3.4454201412149117,2.3199999999999994,2.77563142999578,1.8643685700042187,0.07850008107100918,2.62358680665493,0.11405883914832247,0.04294132299369589,2.64309596923239,2.6040776440774698,3129344
4.01,4.748173421358423,3.2718265786415768,2.31,2.7111234224026317,1.9088765775973684,0.06263862622048082,2.6169378797213234,0.08819241124152642,0.03708484119943521,2.6375534951931763,2.5963222642494705,3293184
3.8899999999999997,4.593491293478462,3.186508706521537,2.45,2.9777309920783503,1.9222690079216498,0.074110839376226,2.621323810021083,0.10536920966726801,0.04285246908518401,2.650040649304607,2.5926069707375587,3457024
3.8,4.303984126734166,3.2960158732658336,2.34,2.7623742416388573,1.9176257583611425,0.05493328344115671,2.6256900966167454,0.07273969051174045,0.037126876370572964,2.651596235959899,2.599783957273592,3620864
3.5300000000000002,4.211248853210044,2.8487511467899562,2.5000000000000004,2.9837354648979133,2.0162645351020876,0.05881245503745349,2.615248790383339,0.08880853826657106,0.028816371808335916,2.6349476414639748,2.5955499393027033,3784704
3.5,3.956070170039655,3.043929829960345,2.3600000000000003,2.784735211631906,1.9352647883680945,0.07255553792541222,2.6163688480854037,0.10023446959298113,0.044876606257843316,2.6299113277772963,2.602826368393511,3948544
3.87,4.308292140016222,3.431707859983778,2.3400000000000003,2.787660585711988,1.8923394142880126,0.06142347593558948,2.619069990515709,0.10148687562021022,0.021360076250968738,2.6392824650931503,2.598857515938268,4112384
4.04,4.498693797647189,3.5813062023528115,2.2299999999999995,2.7280963762164903,1.7319036237835088,0.04950196042191232,2.6158016433318463,0.07304266070707889,0.025961260136745757,2.6359290383542606,2.595674248309432,4276224
4.12,4.468711915483254,3.7712880845167462,2.5599999999999996,3.0230334761116087,2.0969665238883906,0.06503390903817487,2.6285705149173735,0.08827317919991662,0.041794638876433116,2.6488105245781925,2.6083305052565544,4440064
3.84,4.348330601085554,3.331669398914446,2.0799999999999996,2.4641874542459705,1.6958125457540287,0.04658020130979514,2.6115089486042664,0.06250155609913811,0.030658846520452174,2.636212632970056,2.586805264238477,4603904
4.08,4.779714227381437,3.380285772618564,2.38,2.982992537267253,1.7770074627327466,0.07890408159000797,2.6026705384254454,0.11176246471277844,0.04604569846723751,2.6227774395175567,2.582563637333334,4767744
4.209999999999999,4.861843539509289,3.5581564604907086,2.27,2.6306937759374285,1.9093062240625713,0.0770353317726403,2.599156813820203,0.0982177387417442,0.05585292480353639,2.6242226414594785,2.5740909861809276,4931584
4.12,4.842218803410711,3.3977811965892886,2.2,2.574165738677394,1.8258342613226062,0.043265097877398725,2.6021869639555617,0.06015575757496287,0.02637443817983458,2.6311659249648724,2.573208002946251,5095424
4.24,4.858384993349612,3.621615006650388,2.44,3.0419966777316962,1.8380033222683037,0.07260466563748191,2.6081938624382017,0.09689055928085644,0.04831877199410739,2.6301229162994058,2.5862648085769977,5259264
4.4399999999999995,5.118527818147495,3.7614721818525045,2.39,3.003921819126833,1.7760781808731672,0.07098280831317724,2.6096846133470537,0.0909185124367288,0.051047104189625686,2.634609699232516,2.5847595274615913,5423104
4.380000000000001,5.212826512546282,3.54717348745372,2.29,2.637706773014274,1.9422932269857258,0.05705181529046962,2.6046655952930453,0.08502526907963388,0.029078361501305355,2.6279343060057805,2.58139688458031,5586944
4.22,4.643792402008342,3.796207597991658,2.4299999999999997,2.755729949498046,2.1042700505019534,0.05100798033721119,2.603996350367864,0.07463877331065419,0.027377187363768186,2.624200951648329,2.583791749087399,5750784
4.58,5.306360791893395,3.853639208106605,2.21,2.7456304696336833,1.6743695303663166,0.07236043217126276,2.5975490828355157,0.09609787432722859,0.04862299001529692,2.6315241107624114,2.56357405490862,5914624
4.49,5.100655385630882,3.8793446143691193,2.26,2.772249938994628,1.7477500610053718,0.0708827988399813,2.591478721300761,0.10227013303306656,0.03949546464689604,2.6143335397280807,2.568623902873441,6078464
4.289999999999999,5.04690157880665,3.533098421193349,2.24,2.72,1.7600000000000002,0.06263186271147177,2.6043077756961184,0.0885693994680947,0.036694325954848846,2.625308597772323,2.5833069536199136,6242304
4.66,5.536584280032445,3.783415719967555,2.44,2.852795348811006,2.027204651188994,0.04913517461779214,2.59502288599809,0.06559800853779921,0.032672340697785074,2.6292100841516435,2.560835687844537,6406144
4.500000000000001,4.942718872423574,4.057281127576427,2.3999999999999995,2.8449719092257393,1.9550280907742597,0.06289196310875311,2.594615399837494,0.0788507398472534,0.04693318637025283,2.6287504830063595,2.5604803166686283,6569984
4.57,5.117813836992094,4.022186163007906,2.48,2.9715282290977805,1.9884717709022197,0.05503166600828986,2.586449537674586,0.07526017924030991,0.034803152776269816,2.6132991128085346,2.559599962540638,6733824
4.859999999999999,5.68,4.039999999999999,2.2600000000000002,2.70988887516808,1.8101111248319204,0.060828432299119085,2.596002638339996,0.09070040279887139,0.03095646179936679,2.6273008525698622,2.5647044241101296,6897664
5.06,5.641721582889959,4.47827841711004,2.21,2.585366487582469,1.8346335124175308,0.04614213596408561,2.5674167851607006,0.0592195751448475,0.03306469678332372,2.6029845610965148,2.5318490092248864,7061504
4.5,5.226636084983398,3.773363915016602,2.3,2.6492849839314596,1.9507150160685403,0.0534584522169704,2.572038459777832,0.07775965463100487,0.029157249802935922,2.5981730738568354,2.5459038456988283,7225344
4.88,5.717615663654877,4.042384336345123,2.15,2.4474894956128703,1.8525105043871295,0.052236023642277904,2.5679808994134268,0.07920399740996634,0.02526804987458947,2.603169725171206,2.5327920736556475,7389184
4.819999999999999,5.612212092813534,4.027787907186465,2.6,3.1949789912257405,2.0050210087742597,0.047017203636156954,2.578193109234174,0.06409330770936766,0.029941099562946244,2.6187346803055416,2.537651538162806,7553024
5.249999999999999,6.168966811152611,4.331033188847387,2.4400000000000004,2.9600000000000004,1.9200000000000004,0.053100661394031044,2.5720912714799247,0.0822655270565202,0.023935795731541892,2.608067244074735,2.5361152988851146,7716864
4.89,5.366340214552582,4.413659785447417,2.07,2.5217742799230605,1.6182257200769392,0.05385417741490524,2.5620251814524333,0.0790225303552125,0.028685824474597978,2.6072838631547106,2.516766499750156,7880704
4.930000000000001,5.502800139664788,4.357199860335213,2.5000000000000004,3.143428317685817,1.856571682314184,0.056111448533677756,2.5650336682796477,0.07900428911747118,0.03321860794988433,2.6020453653339253,2.52802197122537,8044544
5.12,5.742575296650935,4.497424703349065,2.3999999999999995,3.0811754546370556,1.7188245453629434,0.053549366098983794,2.5663400401671725,0.07689159139965633,0.030207140798311254,2.6081997289676115,2.5244803513667335,8208384
5.4,6.108519583356735,4.691480416643266,2.25,2.7926785420486056,1.7073214579513944,0.04617189996254936,2.5608082364002867,0.06610328364009246,0.026240516285006253,2.6036017573856833,2.51801471541489,8372224
5.3100000000000005,5.954127316607517,4.665872683392484,2.3899999999999997,2.826921045499069,1.9530789545009302,0.05693489831367815,2.547283699115117,0.09297167712051191,0.020898119506844386,2.580480660539926,2.514086737690308,8536064
5.209999999999999,6.077698104181401,4.342301895818597,2.13,2.645848815061157,1.6141511849388426,0.03854847283024958,2.5500905374685923,0.052426951091705726,0.024669994568793426,2.593843386734427,2.5063376882027577,8699904
5.22,6.0084161337770805,4.431583866222919,2.17,2.6799999999999997,1.66,0.06348449151846576,2.546006075541178,0.10065805416588847,0.026310928871043054,2.5943424903061594,2.4976696607761966,8863744
5.12,5.893045923603507,4.346954076396493,2.0599999999999996,2.641721582889959,1.47827841711004,0.051863672302958186,2.5317203879356383,0.08255238611699826,0.021174958488918108,2.5801076683328983,2.483333107538378,9027584
5.49,6.317586853448024,4.662413146551977,2.2199999999999998,2.8061740355901135,1.633825964409886,0.052622671891003794,2.543546771009763,0.08280953919119227,0.022435804590815317,2.5847863972580014,2.502307144761524,9191424
5.660000000000001,6.280000000000001,5.040000000000001,2.12,2.758435587980495,1.4815644120195053,0.03825317911008213,2.5600874781608582,0.057125911086255615,0.019380447133908647,2.594445864815674,2.5257290915060424,9355264
5.5600000000000005,6.133061951275777,4.986938048724224,2.4,2.989915248150105,1.810084751849895,0.049227689101826344,2.5429453551769257,0.06732433586195301,0.031131042341699677,2.5895665165540893,2.496324193799762,9519104
5.639999999999999,6.640199980003998,4.639800019996,2.3500000000000005,2.872015325445528,1.827984674554473,0.057224439503625005,2.5304014424482983,0.07619045761803349,0.03825842138921652,2.5832262089647813,2.4775766759318154,9682944
5.700000000000001,6.507465169527455,4.892534830472547,2.38,2.92735728733616,1.8326427126638396,0.048692167631816066,2.536762142181396,0.07387708389877723,0.0235072513648549,2.5848467047918873,2.4886775795709046,9846784
5.6000000000000005,6.569535971483266,4.630464028516735,2.4199999999999995,3.026300255648964,1.8136997443510348,0.037458899046759996,2.525795370340347,0.051912601661510946,0.023005196432009045,2.581806225640913,2.469784515039781,10010624
5.93,6.608306715284465,5.251693284715534,2.41,2.84692104549907,1.9730789545009306,0.05571023352288947,2.5346170047918957,0.07773939897358234,0.033681068072196604,2.5893375973344015,2.47989641224939,10174464
5.85,6.609275970909128,5.090724029090871,2.45,3.125647837264355,1.7743521627356453,0.053289995342493,2.5186801820993425,0.07253796693179962,0.03404202375318638,2.573391954802322,2.463968409396363,10338304
5.82,6.581314652426972,5.058685347573029,2.64,3.08988887516808,2.1901111248319203,0.038328750004681424,2.520069513718288,0.05645580405043259,0.02020169595893026,2.587796147903325,2.4523428795332505,10502144
6.09,7.0037286249209885,5.176271375079011,2.2700000000000005,2.82145262715849,1.718547372841511,0.04646480925924449,2.5226933131615317,0.06119340528573687,0.03173621323275211,2.584127660439414,2.4612589658836495,10665984
5.66,6.470185164021164,4.849814835978837,2.3399999999999994,2.897135531087364,1.7828644689126347,0.04121905796928328,2.5150732050339384,0.0542658913844199,0.028172224554146662,2.579743867211462,2.450402542856415,10829824
5.91,6.691600921186765,5.128399078813235,2.07,2.470124980474851,1.6698750195251486,0.03532224856123012,2.515138858556748,0.053163052607162496,0.01748144451529774,2.5665664112251383,2.4637113058883573,10993664
5.8100000000000005,6.542734604068896,5.077265395931105,2.3899999999999997,2.9755766388782936,1.8044233611217058,0.03872423319456473,2.503431642055511,0.04959847276073193,0.027849993628397525,2.5595397153740125,2.4473235687370094,11157504
6.1499999999999995,6.941517529812195,5.358482470187804,2.29,2.7705205510693585,1.8094794489306416,0.039533444742361666,2.509428560733795,0.05962005626411431,0.01944683322060902,2.583829053242152,2.435028068225438,11321344
5.83,6.780841732361385,4.879158267638615,2.2,2.791607978309962,1.6083920216900385,0.054044482657142554,2.4994370450576144,0.0769366996446475,0.03115226566963761,2.5678753652756474,2.4309987248395815,11485184
6.369999999999999,7.2244588931013585,5.51554110689864,2.64,3.050365690573664,2.2296343094263364,0.04258822197249776,2.5106143921613695,0.06541229206811616,0.019764151876879354,2.571443332215936,2.449785452106803,11649024
6.02,6.749109045342327,5.290890954657672,2.34,2.822078831727758,1.8579211682722419,0.05965518058510494,2.5025281677643454,0.08309445867717516,0.03621590249303472,2.5724948375011136,2.432561498027577,11812864
6.210000000000001,6.736212884676916,5.683787115323086,2.31,2.775725240887801,1.8442747591121993,0.046798178902827135,2.4987727075815203,0.07362818732849227,0.019968170477161998,2.5527988997883204,2.44474651537472,11976704
6.4,7.060302960768768,5.739697039231233,2.1800000000000006,2.550944739819829,1.8090552601801724,0.039404368008642096,2.507511568069458,0.06434682535022125,0.014461910667062941,2.56545641499021,2.4495667211487064,12140544
6.290000000000001,6.872151183113116,5.7078488168868855,2.39,3.0247440429023342,1.7552559570976662,0.03543512958179534,2.5075163722038267,0.05304702697852193,0.01782323218506875,2.5737704574272944,2.441262286980359,12304384
6.250000000000001,7.078552955459095,5.421447044540907,2.29,2.878982172905089,1.7010178270949112,0.042764255187163716,2.4998923500378925,0.06326301468627471,0.022265495688052722,2.560173293197841,2.439611406877944,12468224
6.25,7.17655275079188,5.32344724920812,2.2,2.6358898943540674,1.764110105645933,0.03797711577693307,2.494332167506218,0.06391194740655186,0.012042284147314283,2.5478378611676464,2.440826473844789,12632064
6.4799999999999995,7.29706792863262,5.662932071367379,2.3,2.7147288270665544,1.8852711729334453,0.033384629323457635,2.474464803934097,0.047783225105736474,0.018986033541178796,2.5337785624930853,2.4151510453751084,12795904
6.55,7.285187051028512,5.814812948971488,2.47,2.884849370253831,2.0551506297461692,0.04142399241682137,2.4514094193776446,0.062397000279176065,0.02045098455446667,2.498656529007917,2.404162309747372,12959744
6.68,7.523563868358526,5.836436131641474,2.2199999999999998,2.606781592116274,1.8332184078837255,0.043988898939763446,2.467434561252594,0.06453959499085699,0.02343820288866991,2.53068097676252,2.404188145742668,13123584
6.58,7.238483105326173,5.921516894673827,2.56,3.083832034148352,2.0361679658516483,0.03944948718805481,2.495470321178437,0.05294083809956554,0.025958136276544086,2.5462111794581967,2.444729462898677,13287424
6.5600000000000005,7.317891812859857,5.802108187140144,2.22,2.6712205669071394,1.768779433092861,0.04337062523506269,2.4751401563485467,0.06416562664725042,0.02257562382287496,2.5196398264480155,2.430640486249078,13451264
6.62,7.4706468127254695,5.769353187274531,2.5300000000000002,2.972831796509691,2.0871682034903096,0.05137622189552828,2.482585061589877,0.06728229376780356,0.03547015002325301,2.522667427718038,2.442502695461716,13615104
6.720000000000001,7.52845531725631,5.911544682743691,2.5100000000000007,3.0955766388782946,1.9244233611217068,0.02754206112391931,2.4705640345811846,0.04109010069456441,0.013994021553274205,2.5224104702164394,2.4187175989459297,13778944
6.55,7.234470598345904,5.865529401654095,2.1700000000000004,2.7961788881781313,1.5438211118218694,0.04492953663381434,2.463576720158259,0.07456259166985085,0.015296481597777824,2.5206943064555913,2.4064591338609267,13942784
6.83,7.687962703152066,5.972037296847934,2.32,2.96621977685614,1.6737802231438594,0.033891021925955965,2.4504442671934763,0.04549636222720778,0.022285681624704155,2.541173595798991,2.3597149385879614,14106624
6.659999999999999,7.468949936646267,5.851050063353732,2.4699999999999998,3.2459510293826535,1.694048970617346,0.03403659450899182,2.4806294490893683,0.045794407018092426,0.022278781999891206,2.5353830710273284,2.4258758271514083,14270464
6.6,7.3549834435270744,5.845016556472925,2.5500000000000003,2.9301315561749646,2.169868443825036,0.03140094926153926,2.491396826505661,0.04870811828117116,0.014093780241907362,2.5392059778133835,2.443587675197939,14434304
6.88,7.533911308970873,6.226088691029127,2.5,2.816227766016838,2.183772233983162,0.028296661278000047,2.4837104052305223,0.045542886679390715,0.01105043587660938,2.5319333111543303,2.4354874993067144,14598144
6.76,7.438527818147494,6.081472181852505,2.4799999999999995,2.973558507170122,1.9864414928298768,0.02968944796011779,2.4604678948720298,0.05149756120161186,0.007881334718623716,2.5119784679672876,2.408957321776772,14761984
7.0200000000000005,7.475631429995781,6.56436857000422,2.4799999999999995,2.973558507170122,1.986441492829877,0.02855108713265504,2.4527674128611885,0.05450289950876841,0.0025992747565416648,2.5056727370681746,2.3998620886542024,14925824
6.94,7.737746827007165,6.142253172992835,2.29,3.0534788798650556,1.5265211201349445,0.0395073682069778,2.4499275545279184,0.06792324374774097,0.011091492666214623,2.524052615006116,2.375802494049721,15089664
6.99,7.847263086805912,6.132736913194089,2.56,3.0503060268852504,2.0696939731147497,0.04245847764347363,2.434706805149714,0.06435867912992183,0.02055827615702544,2.4756751151484817,2.393738495150946,15253504
6.9,7.401996015920446,6.398003984079555,2.2700000000000005,2.703704968844029,1.8362950311559716,0.029275759905188593,2.4471794933080675,0.05215941503701508,0.006392104773362106,2.523476302814368,2.370882683801767,15417344
7.030000000000001,7.626741149913428,6.433258850086574,2.29,2.8564803615307417,1.7235196384692584,0.04030060475342903,2.4551577508449554,0.06139091216340617,0.01921029734345189,2.5231762464868828,2.387139255203028,15581184
7.290000000000001,7.786890329952195,6.793109670047807,2.4999999999999996,2.931277173056956,2.068722826943043,0.042348031986815186,2.430768642822901,0.06276236559447286,0.021933698379157512,2.507189162990792,2.3543481226550105,15745024
6.909999999999999,7.662927619363242,6.157072380636756,2.56,3.1519459434779495,1.9680540565220503,0.036158332515818334,2.4465899447600052,0.06328219730194662,0.009034467729690056,2.504463736313642,2.3887161532063685,15908864
6.859999999999999,7.2870831300812515,6.432916869918747,2.2800000000000002,2.7815974481593786,1.7784025518406221,0.03574554338701997,2.446090759833654,0.054896891221842714,0.01659419555219722,2.487413901190756,2.4047676184765523,16072704
7.239999999999999,7.999210115844091,6.480789884155907,2.4,2.86690470119715,1.9330952988028498,0.03945466528142178,2.4267889509598417,0.07666096605605924,0.0022483645067843325,2.498908401505294,2.3546695004143894,16236544
7.040000000000001,7.755821206726932,6.32417879327307,2.32,2.78,1.8599999999999999,0.031443065071167994,2.4281608919302617,0.052899153823361536,0.009986976318974453,2.487327527257105,2.3689942566034183,16400384
7.0200000000000005,7.515580467734555,6.524419532265446,2.17,2.7178138369920934,1.6221861630079064,0.035545348108280396,2.4488757967948915,0.05980971138886816,0.011280984827692627,2.4864380216203723,2.4113135719694108,16564224
7.140000000000001,7.985221864364618,6.294778135635383,2.54,2.955210789840534,2.124789210159466,0.05607562535733447,2.438668058315913,0.07714651988478409,0.03500473082988485,2.5004483515946916,2.376887765037134,16728064
6.9899999999999975,7.618410693734597,6.361589306265398,2.38,3.091055553385247,1.6689444466147527,0.03824609507961816,2.430091404914856,0.056534621264740896,0.019957568894495424,2.503743408316585,2.3564394015131267,16891904
7.150000000000001,7.88925638313105,6.410743616868952,2.29,2.834885309033011,1.745114690966989,0.021504047441218612,2.4406956454118096,0.0319247227282251,0.011083372154212123,2.502449047909355,2.378942242914264,17055744
7.01,7.67098411478643,6.34901588521357,2.59,3.246429737291052,1.9335702627089475,0.03161410272393061,2.4273666282494863,0.0491409233363823,0.014087282111478912,2.4992425189544933,2.3554907375444794,17219584
7.19,7.6129657196511324,6.767034280348868,2.41,3.0157227088363125,1.8042772911636877,0.028609442249095618,2.4109043220678967,0.037702484698646566,0.019516399799544674,2.481394426244328,2.3404142178914653,17383424
7.469999999999999,7.906004587131831,7.033995412868166,2.4,2.9779273310719954,1.8220726689280045,0.034249826590530504,2.4296222815910973,0.05286272335834213,0.01563692982271888,2.5293812749022497,2.329863288279945,17547264
7.2,7.8115553940568265,6.588444605943174,2.75,3.2871219600798316,2.2128780399201684,0.02739770123347015,2.4655188987652457,0.04738603366741688,0.007409368799523419,2.5245234348183114,2.40651436271218,17711104
7.279999999999999,7.935438784326957,6.624561215673042,2.4200000000000004,2.8800000000000003,1.9600000000000004,0.02982001343625592,2.427266257007917,0.04624982862296695,0.01339019824954489,2.506138072934137,2.3483944410816973,17874944
7.089999999999999,7.576723740945518,6.60327625905448,2.4499999999999997,3.121192967781993,1.7788070322180063,0.028639474780842,2.429522333542506,0.04498308642449243,0.012295863137191568,2.4931570908257235,2.3658875762592886,18038784
7.35,8.04462219947249,6.65537780052751,2.5700000000000003,3.277177488329486,1.8628225116705144,0.03231130029113647,2.416106844941775,0.04737277667805441,0.017249823904218527,2.514948844225488,2.3172648456580616,18202624
7.35,7.823814309619285,6.876185690380714,2.3400000000000003,2.815815090134813,1.8641849098651875,0.03181604337296444,2.436116835474968,0.048117194081089165,0.015514892664839713,2.48035644479698,2.391877226152956,18366464
7.26,8.151291198206287,6.368708801793712,2.3000000000000003,2.9465291950097847,1.6534708049902158,0.026459853715884114,2.399342665076256,0.041257792645025326,0.011661914786742906,2.4805669148973246,2.3181184152551877,18530304
7.730000000000001,8.156731765867038,7.303268234132964,2.8600000000000003,3.381919534027996,2.3380804659720047,0.032556041297114716,2.4634890049695963,0.04674428091249619,0.01836780168173324,2.520653814692574,2.4063241952466186,18694144
7.489999999999999,8.0738664230798,6.906133576920199,2.48,3.113719180710194,1.8462808192898057,0.032009642338380155,2.427053318421046,0.05285017766947653,0.011169107007283786,2.5061220410876452,2.3479845957544465,18857984
7.35,8.248053450525079,6.451946549474921,2.6100000000000003,2.9430165161069346,2.276983483893066,0.024540483422848973,2.4447714040676756,0.047008666774747083,0.0020723000709508624,2.5245275984468245,2.3650152096885266,19021824
7.44,8.134550214167414,6.745449785832587,2.41,3.0633758489567855,1.7566241510432148,0.028852167108561783,2.430332714319229,0.05850477412167364,-0.0008004399045500737,2.475352272374509,2.385313156263949,19185664
7.340000000000001,7.895337735076594,6.784662264923408,2.21,2.90778220097678,1.5122177990232195,0.02893468642626728,2.4352357784907026,0.04521465423214643,0.012654718620388132,2.510261456696612,2.3602101002847933,19349504
7.259999999999998,7.899061812346816,6.62093818765318,2.75,3.3090169943749475,2.1909830056250525,0.031304896430810865,2.4157252937555316,0.04738329244281464,0.01522650041880709,2.4916825197137302,2.339768067797333,19513344
7.360000000000001,7.889528091794951,6.830471908205052,2.46,3.031314274283428,1.888685725716572,0.030953033065694968,2.407645946741104,0.0465776376767607,0.015328428454629233,2.4671643839641373,2.348127509518071,19677184
7.389999999999999,7.994069532421557,6.78593046757844,2.84,3.418273291792038,2.2617267082079615,0.02186466792481946,2.4408181875944135,0.03528711832014569,0.008442217529493238,2.523092497141201,2.3585438780476258,19841024
7.659999999999999,8.072795348811004,7.247204651188993,2.49,3.16297845433565,1.8170215456643506,0.030038833317424418,2.443595423301061,0.0585797871189737,0.0014978795158751383,2.507710150860092,2.3794806957420302,20004864
7.159999999999999,7.909933330370106,6.4100666696298925,2.5200000000000005,3.122992537267254,1.9170074627327471,0.03200566300462616,2.441188583771388,0.050562015227553436,0.013449310781698878,2.5008995703857377,2.3814775971570383,20168704
7.489999999999999,8.186347614342147,6.793652385657852,2.75,3.165331193145904,2.334668806854096,0.03501431799571335,2.456760792930921,0.057906744321025105,0.012121891670401591,2.5136159468418553,2.3999056390199867,20332544
7.299999999999999,7.821536192416211,6.778463807583787,2.66,3.248557558782487,2.0714424412175134,0.02682584061597778,2.4385574638843535,0.05236843633999959,0.0012832448919559668,2.5123240546341794,2.3647908731345275,20496384
7.470000000000001,8.13340033162488,6.806599668375121,2.6199999999999997,3.2095761189193466,2.0304238810806527,0.02323562893822474,2.4046039253473284,0.0374623545132801,0.009008903363169379,2.473949261181004,2.3352585895136526,20660224
7.5200000000000005,8.140966987850401,6.8990330121496,2.33,2.6736568055487915,1.9863431944512084,0.03129544810120324,2.4224344690640764,0.05771308977830117,0.004877806424105301,2.4792810175039928,2.36558792062416,20824064
7.289999999999999,7.69360872141221,6.886391278587788,2.6500000000000004,3.150499750249688,2.1495002497503126,0.027189981667712887,2.410712456703186,0.05068499431205055,0.003694969023375228,2.487683390754888,2.333741522651484,20987904
7.470000000000001,8.240778826901726,6.699221173098275,2.43,3.2098076685952766,1.650192331404724,0.025705829006619697,2.3837891886631644,0.040516837017717085,0.010894820995522308,2.440464172016823,2.3271142053095057,21151744
7.4,8.078232998312528,6.721767001687474,2.54,3.2978918128598567,1.7821081871401434,0.01906117599088848,2.4203389843304945,0.028235481162508992,0.009886870819267965,2.505634572754331,2.335043395906658,21315584
7.4,8.087022561492708,6.712977438507294,2.7,3.327694193059009,2.0723058069409914,0.0186230655604352,2.4184088498353957,0.029452165309805538,0.007793965811064861,2.4753672962241087,2.3614504034466828,21479424
7.670000000000002,8.34238381896057,6.997616181039432,2.79,3.407170964968379,2.1728290350316213,0.018784738087560933,2.4077089299758274,0.03324673996197941,0.004322736213142454,2.502972732890302,2.312445127061353,21643264
7.6,8.416088230524126,6.783911769475873,2.45,3.1076473218982956,1.792352678101705,0.023543333121536565,2.401682941118876,0.03855588778682236,0.008530778456250767,2.458298492028485,2.3450673902092665,21807104
7.65,8.535720046064219,6.764279953935783,2.7,3.3033241251599343,2.096675874840066,0.01634226336512556,2.422387321790059,0.02953952861435725,0.0031449981158938704,2.494757434942837,2.350017208637281,21970944
7.55,8.054479930225177,7.045520069774822,2.4,3.044980619863884,1.7550193801361158,0.02067593326695103,2.408794235189756,0.0367405303043222,0.004611336229579859,2.476815767486718,2.340772702892794,22134784
7.760000000000001,8.481387551874858,7.038612448125143,2.27,2.896178888178131,1.6438211118218693,0.01385098071477835,2.412554720044136,0.024538523088585118,0.0031634383409715836,2.4819201251125937,2.343189314975678,22298624
7.639999999999999,8.364154679609266,6.915845320390732,2.3600000000000003,3.0052906321960675,1.7147093678039331,0.02203225320942386,2.4111013879378635,0.03510730136613806,0.00895720505270966,2.4986615786431523,2.323541197232575,22462464
7.219999999999999,7.662266887749919,6.777733112250079,2.77,3.3881423784210236,2.1518576215789764,0.025078765419311765,2.3872168064117427,0.036332968685705555,0.013824562152917972,2.4912506177364038,2.2831829950870817,22626304
7.859999999999999,8.413534100123922,7.306465899876078,2.52,3.1425752966509353,1.8974247033490648,0.016515249251581997,2.3962977906068166,0.026833073790702353,0.006197424712461642,2.472410594580303,2.32018498663333,22790144
7.8,8.51133676975115,7.088663230248851,2.8999999999999995,3.660263112349928,2.139736887650071,0.026909123947067758,2.391996545592944,0.04511316429857651,0.008705083595559004,2.4845258502027385,2.2994672409831494,22953984
7.7,8.335609943282828,7.064390056717173,2.64,3.111593044902064,2.1684069550979364,0.036353596369735855,2.4076199700435006,0.06449856771372034,0.00820862502575137,2.482502672367511,2.33273726771949,23117824
7.780000000000001,8.415295206970745,7.144704793029257,2.4699999999999998,3.039297813099611,1.9007021869003884,0.03813547925674353,2.4017483194669085,0.06503539530834009,0.011235563205146973,2.4874262929626396,2.3160703459711773,23281664
7.58,8.422377587546107,6.737622412453892,2.8599999999999994,3.352341345003646,2.3676586549963528,0.03201551902748174,2.377029657363892,0.0648354788024597,-0.0008044407474962212,2.457647389608316,2.296411925119468,23445504
7.75,8.3143580423809,7.185641957619102,2.63,3.1300999900019995,2.1299000099980003,0.03369368570468694,2.443623960018158,0.05256666997271897,0.014820701436654909,2.5050322220292,2.382215698007116,23609344
7.68,8.086939798987515,7.273060201012483,2.6399999999999997,3.26,2.0199999999999996,0.017734350264072378,2.4113999545574187,0.03009570728314761,0.005372993244997147,2.4975108429124475,2.32528906620239,23773184
7.45,8.101536645170476,6.798463354829523,2.57,3.0760632371552,2.0639367628447998,0.03589587281458075,2.380988405148188,0.06136658770369361,0.010425157925467894,2.4550755355223277,2.3069012747740487,23937024
7.710000000000001,8.3947627326308,7.025237267369201,2.5500000000000003,3.112583327161408,1.9874166728385922,0.0298264865094097,2.4458427131176,0.05134782716827785,0.008305145850541554,2.509225086837381,2.3824603393978188,24100864
7.609999999999999,8.204053869611165,7.0159461303888335,2.55,3.0022167621838003,2.0977832378161994,0.022255291377465805,2.421729608376821,0.03565562873697961,0.008854954017952,2.483373859901132,2.36008535685251,24264704
7.81,8.457224845011377,7.162775154988624,2.54,3.0917245689653488,1.988275431034651,0.0297955856173454,2.3963482012351354,0.0547790460946859,0.004812125140004897,2.4911672069310544,2.3015291955392163,24428544
7.609999999999999,8.27700824582609,6.942991754173908,2.38,2.9593099343184095,1.8006900656815903,0.027569738869594036,2.360905867815018,0.05664395363973278,-0.00150447590054471,2.4458040219058668,2.276007713724169,24592384
7.75,8.232182538049647,7.267817461950353,2.57,3.151463670404265,1.9885363295957346,0.031217560637742225,2.405608233809471,0.05081252111107959,0.011622600164404862,2.462356119275036,2.348860348343906,24756224
7.58,8.187947366142827,6.9720526338571736,2.68,3.079499687108764,2.2805003128912364,0.03199131699996839,2.3724863300720846,0.05359723906431852,0.010385394935618263,2.4535642542170373,2.291408405927132,24920064


==> data/progress-heist-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.53,4.007598157450382,3.0524018425496178,2.92,3.435363949069005,2.404636050930995,0.0,2.706958732008934,0.0,0.0,2.7080740053304355,2.7058434586874327,16384
3.1799999999999997,3.4512931993250104,2.908706800674989,2.9499999999999997,3.372492603485552,2.5275073965144474,0.0,2.7045893996953962,0.0,0.0,2.7070377601883386,2.702141039202454,180224
3.4800000000000004,3.856297754444536,3.103702245555465,2.89,3.414309069156733,2.365690930843267,0.0,2.7020027160644533,0.0,0.0,2.7057008411127192,2.6983045910161874,344064
3.3200000000000003,3.8255689863905817,2.814431013609419,2.8999999999999995,3.5985699678629186,2.2014300321370803,0.0,2.6835102170705794,0.0,0.0,2.7188447738976276,2.648175660243531,507904
2.8899999999999997,3.4493746508378793,2.33062534916212,2.9899999999999998,3.5990155991434043,2.3809844008565952,0.22024740431860668,2.6510736763477327,0.24760648432196766,0.1928883243152457,2.6729914467926874,2.629155905902778,671744
3.0500000000000003,3.601815186452856,2.4981848135471445,3.05,3.5981788029466295,2.50182119705337,0.22024740431860668,2.640341264009476,0.24760648432196766,0.1928883243152457,2.6844289572975986,2.596253570721353,835584
3.08,3.729307323229917,2.430692676770083,2.67,3.123982378512647,2.216017621487353,0.22024740431860668,2.633641916513443,0.24760648432196766,0.1928883243152457,2.678015415586545,2.5892684174403406,999424
3.2800000000000002,4.114026378479722,2.4459736215202783,2.8199999999999994,3.3430678732248804,2.2969321267751184,0.15718640573373452,2.6303790271282197,0.1781746634289233,0.13619814803854574,2.676729228425184,2.5840288258312554,1163264
3.85,4.407225268630201,3.2927747313697986,2.9200000000000004,3.3067815921162746,2.533218407883726,0.15718640573373452,2.6243420839309692,0.1781746634289233,0.13619814803854574,2.671334207444175,2.5773499604177634,1327104
4.0600000000000005,4.546209831245729,3.5737901687542717,3.4899999999999998,3.8260059523282286,3.153994047671771,0.15718640573373452,2.618005958199501,0.1781746634289233,0.13619814803854574,2.6545755976483916,2.581436318750611,1490944
4.180000000000001,4.566781592116275,3.7932184078837263,3.65,4.077200187265877,3.2227998127341233,0.16252412480351142,2.589379331469536,0.18944493753918293,0.1356033120678399,2.631888107945063,2.5468705549940087,1654784
4.12,4.631468474101777,3.608531525898223,3.4199999999999995,3.9195998398718714,2.9204001601281275,0.16252412480351142,2.546592038869858,0.18944493753918293,0.1356033120678399,2.5803304968952485,2.5128535808444674,1818624
4.1899999999999995,4.686890329952194,3.693109670047806,3.3899999999999997,3.7960788100849387,2.9839211899150606,0.16252412480351142,2.513114798069,0.18944493753918293,0.1356033120678399,2.5498739785453273,2.476355617592673,1982464
4.37,4.794381903478459,3.9456180965215415,3.3699999999999997,3.7650949253027677,2.9749050746972316,0.15437351517524003,2.5037244707345963,0.1719100944836946,0.13683693586678547,2.557024095559807,2.4504248459093856,2146304
3.97,4.474083326445143,3.4659166735548577,3.2900000000000005,3.7359820624195557,2.8440179375804453,0.15437351517524003,2.446743991971016,0.1719100944836946,0.13683693586678547,2.5410005616979094,2.3524874222441228,2310144
4.33,5.038590149522275,3.6214098504777255,3.44,3.9323413450036466,2.9476586549963533,0.15437351517524003,2.443464270234108,0.1719100944836946,0.13683693586678547,2.5278354291892087,2.3590931112790074,2473984
4.5600000000000005,5.2841546796092675,3.835845320390734,3.5599999999999996,4.0683306010855524,3.0516693989144463,0.11513063860754728,2.444854474067688,0.13527005082158103,0.09499122639351354,2.5310086568814625,2.3587002912539137,2637824
4.590000000000001,5.015323406362736,4.164676593637266,3.4799999999999995,3.9486149805543986,3.0113850194456004,0.11513063860754728,2.4524538666009903,0.13527005082158103,0.09499122639351354,2.5082757876186648,2.396631945583316,2801664
4.47,5.084898365585728,3.8551016344142712,3.56,4.031593044902064,3.0884069550979363,0.11513063860754728,2.400967189669609,0.13527005082158103,0.09499122639351354,2.4792589731410803,2.3226754061981376,2965504
4.539999999999999,5.102494444417008,3.97750555558299,3.4199999999999995,4.070845603810919,2.76915439618908,0.11513063860754728,2.3900100946426392,0.13527005082158103,0.09499122639351354,2.4392548274768506,2.340765361808428,3129344
4.73,5.2075981574503825,4.252401842549618,3.8899999999999997,4.370520551069358,3.4094794489306413,0.10651827106557495,2.440383642911911,0.12827167939480313,0.08476486273634676,2.5202680721511723,2.3604992136726497,3293184
5.18,5.759309934318409,4.60069006568159,3.7700000000000005,4.337538544946509,3.2024614550534922,0.10651827106557495,2.4198344200849533,0.12827167939480313,0.08476486273634676,2.4777475108455618,2.361921329324345,3457024
4.98,5.769683480895986,4.190316519104015,3.78,4.2154308211415445,3.344569178858455,0.10651827106557495,2.4099584847688673,0.12827167939480313,0.08476486273634676,2.4939889692456303,2.3259280002921043,3620864
5.340000000000001,5.999090282131364,4.680909717868637,4.18,4.899444229944198,3.4605557700558016,0.10020273095636154,2.391212376952171,0.1192250032463238,0.08118045866639927,2.4684705699936242,2.313954183910718,3784704
5.59,6.005812457725836,5.174187542274164,3.7199999999999998,4.358435587980495,3.081564412019505,0.10020273095636154,2.353266382217407,0.1192250032463238,0.08118045866639927,2.4380663277176984,2.268466436717116,3948544
5.4,5.960357029044876,4.839642970955125,3.95,4.49635153518591,3.403648464814091,0.10020273095636154,2.364355629682541,0.1192250032463238,0.08118045866639927,2.447461765327876,2.281249494037206,4112384
5.41,6.044744042902334,4.7752559570976665,4.19,4.600974451760691,3.77902554823931,0.1072456274906914,2.3420328497886658,0.12667811614587463,0.08781313883550818,2.4518693755616563,2.2321963240156752,4276224
5.86,6.460333240792146,5.259666759207855,3.88,4.416283507111677,3.343716492888323,0.1072456274906914,2.323599861562252,0.12667811614587463,0.08781313883550818,2.462577326728504,2.184622396396,4440064
5.96,6.292264954516723,5.627735045483277,4.49,4.986890329952194,3.9931096700478066,0.1072456274906914,2.277173589169979,0.12667811614587463,0.08781313883550818,2.425508380566591,2.128838797773367,4603904
6.130000000000001,6.643906606301185,5.616093393698817,4.16,4.683832034148352,3.6361679658516484,0.10968338739582602,2.3025703847408296,0.12902727551270426,0.09033949927894777,2.4311843615401907,2.1739564079414686,4767744
5.959999999999999,6.4399999999999995,5.479999999999999,4.29,4.941843539509291,3.6381564604907095,0.10968338739582602,2.2954579666256905,0.12902727551270426,0.09033949927894777,2.471049136422787,2.119866796828594,4931584
6.319999999999999,6.858144961882948,5.781855038117051,4.290000000000001,4.900655385630882,3.67934461436912,0.10968338739582602,2.254808323085308,0.12902727551270426,0.09033949927894777,2.441261118321972,2.068355527848644,5095424
6.320000000000001,6.846877594892781,5.793122405107221,4.33,5.049791636517124,3.610208363482876,0.10988327204375561,2.2700979351997375,0.12707734896895104,0.09268919511856018,2.4158156655758263,2.1243802048236486,5259264
6.290000000000001,6.544754784057141,6.035245215942861,4.450000000000001,5.362414379544734,3.537585620455268,0.10988327204375561,2.2718331575393678,0.12707734896895104,0.09268919511856018,2.3959111206118804,2.147755194466855,5423104
6.469999999999999,7.091369455316238,5.848630544683759,4.569999999999999,5.254178339323892,3.8858216606761067,0.10988327204375561,2.2209687545895576,0.12707734896895104,0.09268919511856018,2.420665540539975,2.02127196863914,5586944
6.309999999999999,6.742319326424345,5.877680673575653,4.15,4.540512483795333,3.7594875162046675,0.10988327204375561,2.2630889058113097,0.12707734896895104,0.09268919511856018,2.3690622315553136,2.157115580067306,5750784
6.609999999999999,7.042319326424345,6.1776806735756535,4.2299999999999995,4.873506021727846,3.586493978272153,0.10801722142953163,2.2339362651109695,0.12304949151193612,0.09298495134712714,2.3712135466574376,2.0966589835645015,5914624
6.45,7.2197402159170325,5.680259784082968,4.510000000000001,5.047494186015068,3.972505813984933,0.10801722142953163,2.2447435438632963,0.12304949151193612,0.09298495134712714,2.355336629917988,2.134150457808605,6078464
6.839999999999999,7.554422843979669,6.125577156020329,4.6499999999999995,5.150499750249687,4.149500249750312,0.10801722142953163,2.2060616806149485,0.12304949151193612,0.09298495134712714,2.3237548979443075,2.0883684632855894,6242304
6.710000000000001,7.393300812234261,6.0266991877657405,4.63,5.351179589284111,3.9088204107158884,0.10216933043946734,2.246208557486534,0.12080368266887748,0.0835349782100572,2.325012903310148,2.16740421166292,6406144
6.8,7.30596442562694,6.294035574373059,4.68,5.30577951388648,4.054220486113519,0.10216933043946734,2.1957231983542442,0.12080368266887748,0.0835349782100572,2.323978945129409,2.0674674515790796,6569984
6.7,7.446993975879324,5.953006024120676,4.37,5.018151216923952,3.721848783076048,0.10216933043946734,2.209649609029293,0.12080368266887748,0.0835349782100572,2.3038599291628414,2.1154392888957445,6733824
7.2299999999999995,7.694865571966778,6.765134428033221,4.8,5.695544527089524,3.9044554729104757,0.10316435148301359,2.170129716396332,0.12404290977578503,0.08228579319024215,2.260800714461599,2.0794587183310647,6897664
7.109999999999999,7.919258920247406,6.3007410797525925,4.58,5.04,4.12,0.10316435148301359,2.179171733558178,0.12404290977578503,0.08228579319024215,2.2854564291188355,2.0728870379975204,7061504
7.13,7.855327512231543,6.404672487768456,4.700000000000001,5.4056911505750955,3.9943088494249066,0.10316435148301359,2.1511528953909873,0.12404290977578503,0.08228579319024215,2.2940750986292446,2.00823069215273,7225344
6.779999999999999,7.194246303544159,6.365753696455839,4.569999999999999,5.1767124524847,3.9632875475152987,0.10157390868984155,2.155920775234699,0.11771716562079713,0.08543065175888596,2.2791028267818554,2.032738723687543,7389184
7.089999999999999,7.815878777758379,6.364121222241619,4.47,4.816554469023269,4.12344553097673,0.10157390868984155,2.184180222451687,0.11771716562079713,0.08543065175888596,2.2870563869107374,2.0813040579926363,7553024
7.4799999999999995,8.172531587727232,6.787468412272768,4.42,4.86,3.98,0.10157390868984155,2.1969417676329615,0.11771716562079713,0.08543065175888596,2.3199138821092937,2.073969653156629,7716864
7.25,7.82835974963685,6.67164025036315,4.73,5.2832630477449225,4.176736952255078,0.0962743384495766,2.216898334026337,0.1084427160520666,0.0841059608470866,2.3078866760523002,2.1259099920003734,7880704
7.290000000000001,7.882368128784797,6.697631871215205,4.730000000000001,5.261130868995582,4.198869131004421,0.0962743384495766,2.175231344997883,0.1084427160520666,0.0841059608470866,2.2918212895402714,2.0586414004554943,8044544
7.44,7.930306026885251,6.94969397311475,4.61,5.246317530797322,3.973682469202679,0.0962743384495766,2.1241684213280676,0.1084427160520666,0.0841059608470866,2.262535836855373,1.985801005800762,8208384
6.859999999999999,7.544397545290747,6.175602454709252,4.540000000000001,5.148604962188118,3.931395037811883,0.0962743384495766,2.162589368224144,0.1084427160520666,0.0841059608470866,2.2570796152577177,2.0680991211905706,8372224
7.1,7.593963561409138,6.606036438590861,4.859999999999999,5.374198405287297,4.345801594712702,0.09161905229123253,2.1436261415481566,0.10461662276561669,0.07862148181684837,2.263169062023597,2.024083221072716,8536064
7.279999999999999,7.661575680566778,6.898424319433221,4.65,5.136312656631514,4.163687343368487,0.09161905229123253,2.198782908916473,0.10461662276561669,0.07862148181684837,2.273851085918783,2.1237147319141636,8699904
7.419999999999999,7.80418745424597,7.035812545754028,4.7299999999999995,5.22,4.239999999999999,0.09161905229123253,2.206695595383644,0.10461662276561669,0.07862148181684837,2.301390356871568,2.11200083389572,8863744
7.42,7.748024389337134,7.091975610662866,4.7299999999999995,5.209687398208458,4.250312601791541,0.09671195556827897,2.184319345653057,0.11709590384767846,0.07632800728887948,2.289516871418745,2.0791218198873693,9027584
7.390000000000001,7.920000000000001,6.86,4.9799999999999995,5.446476151587624,4.513523848412375,0.09671195556827897,2.1971516758203506,0.11709590384767846,0.07632800728887948,2.3005538668453194,2.093749484795382,9191424
7.419999999999999,7.970999092558236,6.869000907441762,4.67,5.248013840664737,4.091986159335263,0.09671195556827897,2.1918460458517073,0.11709590384767846,0.07632800728887948,2.3019103501340523,2.0817817415693622,9355264
7.480000000000001,8.096116872029976,6.863883127970027,4.680000000000001,5.1037924020083425,4.256207597991659,0.09197928269233788,2.2165431901812553,0.11385459860700888,0.07010396677766688,2.3377124956343684,2.0953738847281422,9519104
7.379999999999998,7.831220566907137,6.928779433092859,4.65,4.970156211871643,4.329843788128358,0.09197928269233788,2.188861358165741,0.11385459860700888,0.07010396677766688,2.257514967394636,2.1202077489368456,9682944
7.640000000000001,8.115815090134813,7.164184909865187,4.7700000000000005,5.086385840391128,4.453614159608873,0.09197928269233788,2.185177871584892,0.11385459860700888,0.07010396677766688,2.238662740066863,2.1316930031029213,9846784
7.779999999999999,8.191825205639478,7.368174794360519,4.78,5.217721372564786,4.342278627435214,0.08142086768950012,2.175486686825752,0.0981215661049543,0.06472016927404593,2.241058026858604,2.1099153467929,10010624
7.51,8.076480361530741,6.943519638469258,4.6899999999999995,5.44690157880665,3.9330984211933493,0.08142086768950012,2.2134237766265867,0.0981215661049543,0.06472016927404593,2.303499276235003,2.1233482770181706,10174464
7.83,8.508306715284466,7.1516932847155354,4.720000000000001,5.233419906119738,4.206580093880263,0.08142086768950012,2.161713846027851,0.0981215661049543,0.06472016927404593,2.2739294030974335,2.0494982889582687,10338304
7.859999999999999,8.287083130081252,7.432916869918747,4.5600000000000005,5.15194594347795,3.9680540565220506,0.08344896002138374,2.185244506597519,0.0992063835336857,0.06769153650908179,2.258793542014451,2.111695471180587,10502144
7.840000000000002,8.278634243989227,7.401365756010775,4.569999999999999,5.186522505671934,3.953477494328065,0.08344896002138374,2.179046206176281,0.0992063835336857,0.06769153650908179,2.2846747323960326,2.0734176799565294,10665984
7.8100000000000005,8.14600595232823,7.473994047671772,4.55,5.3,3.8,0.08344896002138374,2.204840761423111,0.0992063835336857,0.06769153650908179,2.266271143267681,2.1434103795785413,10829824
7.83,8.035182845286831,7.624817154713168,4.71,5.344744042902334,4.075255957097666,0.08344896002138374,2.1908585280179977,0.0992063835336857,0.06769153650908179,2.254942213225587,2.1267748428104083,10993664
8.180000000000001,8.6486149805544,7.711385019445602,4.360000000000001,4.7098571136907195,4.010142886309283,0.08131986792036368,2.1699075594544412,0.10124001717392792,0.061399718666799434,2.281538487769534,2.0582766311393486,11157504
7.860000000000001,8.505290632196068,7.214709367803934,4.84,5.255210789840534,4.4247892101594655,0.08131986792036368,2.1404562875628472,0.10124001717392792,0.061399718666799434,2.242569510204934,2.0383430649207606,11321344
7.969999999999997,8.579999999999997,7.359999999999998,4.81,5.271410879802373,4.348589120197627,0.08131986792036368,2.1208793997764586,0.10124001717392792,0.061399718666799434,2.2019195552449236,2.0398392443079936,11485184
7.889999999999999,8.184788059459672,7.595211940540326,4.859999999999999,5.226606055596466,4.4933939444035325,0.0755130624120596,2.172267419099808,0.09269864128596628,0.05832748353815292,2.2278783413008827,2.116656496898733,11649024
7.93,8.306961536499415,7.5530384635005845,4.72,5.129389789809174,4.310610210190825,0.0755130624120596,2.1286824584007262,0.09269864128596628,0.05832748353815292,2.191014216344641,2.0663507004568116,11812864
7.859999999999999,8.272795348811005,7.4472046511889936,4.369999999999999,4.839148164229595,3.9008518357704034,0.0755130624120596,2.1441199630498886,0.09269864128596628,0.05832748353815292,2.228648898311067,2.05959102778871,11976704
7.980000000000001,8.487543101617982,7.4724568983820205,4.67,5.132709412050371,4.207290587949629,0.08152713475365324,2.132206526398659,0.1047973855680038,0.05825688393930268,2.219192256397559,2.045220796399759,12140544
8.209999999999999,8.747494186015066,7.672505813984932,4.57,5.315721127500087,3.8242788724999137,0.08152713475365324,2.156471516191959,0.1047973855680038,0.05825688393930268,2.2570435706584115,2.055899461725507,12304384
8.110000000000001,8.64,7.580000000000001,4.69,5.218109837060436,4.161890162939565,0.08152713475365324,2.11737961769104,0.1047973855680038,0.05825688393930268,2.2012284156743505,2.03353081970773,12468224
8.25,8.627491721763537,7.872508278236462,4.54,4.86310988842807,4.21689011157193,0.076648997592756,2.131809675693512,0.09458686657313219,0.0587111286123798,2.244918881488845,2.0187004698981785,12632064
8.31,8.86937465083788,7.750625349162121,4.5,4.953872228716409,4.046127771283591,0.076648997592756,2.1105575293302534,0.09458686657313219,0.0587111286123798,2.1804197197387,2.040695338921807,12795904
7.959999999999999,8.485737577123796,7.434262422876202,4.45,4.89553338819891,4.0044666118010905,0.076648997592756,2.1117185696959497,0.09458686657313219,0.0587111286123798,2.1982411277693443,2.025196011622555,12959744
8.28,8.781597448159378,7.778402551840621,4.799999999999999,5.5155417527999315,4.084458247200066,0.07714162446529063,2.0558221474289895,0.09464805049621827,0.05963519843436299,2.1991442067541134,1.9125000881038658,13123584
8.18,8.677594212184989,7.682405787815011,4.579999999999999,4.937211421989835,4.222788578010164,0.07714162446529063,2.1010564669966696,0.09464805049621827,0.05963519843436299,2.186264509881169,2.0158484241121704,13287424
8.43,8.78227829907617,8.07772170092383,4.4,4.965685424949238,3.8343145750507626,0.07714162446529063,2.0998304173350335,0.09464805049621827,0.05963519843436299,2.230792637474827,1.9688681971952404,13451264
8.28,8.726766158073772,7.8332338419262255,4.46,5.178609768928867,3.741390231071133,0.07714162446529063,2.026590624451637,0.09464805049621827,0.05963519843436299,2.2013128127219943,1.85186843618128,13615104
8.280000000000001,8.708485705712572,7.851514294287431,4.48,5.00687759489278,3.9531224051072207,0.07979497576273069,2.07472548186779,0.09759340364487928,0.06199654788058209,2.212922878250796,1.9365280854847842,13778944
8.47,8.96,7.98,4.55,5.070096144957834,4.029903855042166,0.07979497576273069,2.0395902320742607,0.09759340364487928,0.06199654788058209,2.183818924574372,1.895361539574149,13942784
8.500000000000002,8.912310562561768,8.087689437438236,4.73,5.3131809324729335,4.146819067527067,0.07979497576273069,2.0731283217668532,0.09759340364487928,0.06199654788058209,2.2227424236929005,1.9235142198408057,14106624
8.169999999999998,8.808827050147375,7.53117294985262,4.43,4.8613930922024595,3.99860690779754,0.08439769745988217,2.0721903696656225,0.10881924778357199,0.059976147136192336,2.225721622105999,1.9186591172252458,14270464
8.44,8.934368283772331,7.945631716227669,4.57,5.14974132162543,3.9902586783745706,0.08439769745988217,2.038100104033947,0.10881924778357199,0.059976147136192336,2.2349613073390464,1.8412389007288472,14434304
8.49,8.944862616621768,8.035137383378233,4.6,5.4508818954473055,3.749118104552694,0.08439769745988217,2.0732531055808066,0.10881924778357199,0.059976147136192336,2.174099509662779,1.9724067014988342,14598144
8.56,9.085737577123798,8.034262422876203,4.52,4.898945906429928,4.141054093570071,0.08094179938933523,2.0284706547856333,0.09928199424700912,0.06260160453166133,2.1947085210767363,1.8622327884945302,14761984
8.42,9.055295206970744,7.784704793029256,4.64,5.3258571279792895,3.95414287202071,0.08094179938933523,2.069230134785175,0.09928199424700912,0.06260160453166133,2.159075686090266,1.9793845834800845,14925824
8.6,8.925576411921995,8.274423588078005,4.52,4.787581763205193,4.2524182367948065,0.08094179938933523,2.054031838476658,0.09928199424700912,0.06260160453166133,2.182020077069146,1.92604359988417,15089664
8.670000000000002,9.110567815438216,8.229432184561787,4.53,4.990543157586779,4.069456842413222,0.07449130901286856,2.0654938623309134,0.09020912629507603,0.058773491730661084,2.185460958037546,1.9455267666242808,15253504
8.5,9.04221766846904,7.957782331530962,4.4,5.038748776906853,3.761251223093148,0.07449130901286856,2.0396513253450395,0.09020912629507603,0.058773491730661084,2.1982829846285736,1.881019666061505,15417344
8.690000000000001,9.04623026261114,8.333769737388863,4.61,5.167584074378026,4.0524159256219745,0.07449130901286856,2.0082672268152235,0.09020912629507603,0.058773491730661084,2.160109059713994,1.856425393916453,15581184
8.780000000000001,9.101869538788623,8.458130461211379,4.63,5.197538544946508,4.062461455053492,0.06826376315990494,2.0260097712278364,0.08398963439153197,0.052537891928277916,2.1729138383111946,1.8791057041444785,15745024
8.7,9.049284983931459,8.35071501606854,4.66,5.045227205685165,4.274772794314836,0.06826376315990494,2.0402004331350327,0.08398963439153197,0.052537891928277916,2.175037441447146,1.9053634248229192,15908864
8.66,9.103170396123208,8.216829603876793,4.7,5.492464510246358,3.9075354897536423,0.06826376315990494,2.0193220749497414,0.08398963439153197,0.052537891928277916,2.164485910340482,1.8741582395590006,16072704
8.710000000000003,9.224684369298313,8.195315630701693,4.3999999999999995,4.866904701197149,3.9330952988028494,0.06826376315990494,2.0413402035832404,0.08398963439153197,0.052537891928277916,2.1690746783007873,1.9136057288656936,16236544
8.659999999999998,9.070365690573661,8.249634309426336,4.39,4.80821047332653,3.97178952667347,0.06529027737288112,2.037624402344227,0.07955841593321501,0.05102213881254723,2.1205977361323725,1.9546510685560816,16400384
8.760000000000002,9.363655530911464,8.15634446908854,4.21,4.688434948556227,3.7315650514437726,0.06529027737288112,2.019458781182766,0.07955841593321501,0.05102213881254723,2.13598459503154,1.9029329673339916,16564224
8.599999999999998,9.049444101084882,8.150555898915114,4.41,4.832965719651132,3.987034280348868,0.06529027737288112,2.035103775560856,0.07955841593321501,0.05102213881254723,2.1976649105661483,1.8725426405555634,16728064
8.780000000000001,9.297300686255104,8.262699313744898,4.460000000000001,4.958397431775086,3.9616025682249165,0.06776810661083958,2.0542106583714483,0.08384506464820156,0.051691148573477605,2.195856707182206,1.9125646095606907,16891904
8.780000000000001,9.051293199325011,8.508706800674991,4.2700000000000005,4.7992447448959705,3.740755255104031,0.06776810661083958,1.9885369375348092,0.08384506464820156,0.051691148573477605,2.121110395103265,1.8559634799663534,17055744
8.739999999999998,9.16708313008125,8.312916869918746,4.35,4.795533388198909,3.9044666118010904,0.06776810661083958,2.033714559674263,0.08384506464820156,0.051691148573477605,2.1396059596607273,1.9278231596877993,17219584
8.79,9.162692903071683,8.417307096928315,4.289999999999999,4.778773976393997,3.8012260236060014,0.06840411797740362,2.0199984818696977,0.08202487439561473,0.05478336155919251,2.196907196874468,1.8430897668649278,17383424
9.0,9.382099463490857,8.617900536509143,4.4799999999999995,5.09935450268808,3.8606454973119186,0.06840411797740362,1.9995349213480949,0.08202487439561473,0.05478336155919251,2.1214538065538,1.8776160361423895,17547264
8.629999999999999,9.059068759058498,8.2009312409415,4.430000000000001,5.044898365585729,3.815101634414272,0.06840411797740362,1.986315129697323,0.08202487439561473,0.05478336155919251,2.144974773085925,1.8276554863087209,17711104
8.69,9.10097445176069,8.279025548239309,4.83,5.370462764674866,4.289537235325134,0.06871000066048859,1.9496537670493126,0.08377901856379981,0.05364098275717736,2.1243998551908296,1.7749076789077955,17874944
8.79,9.310480547186923,8.269519452813075,4.380000000000001,4.901152568831816,3.8588474311681855,0.06871000066048859,1.956399430334568,0.08377901856379981,0.05364098275717736,2.0814713495094836,1.8313275111596523,18038784
8.78,9.355847201955518,8.20415279804448,4.43,5.187693869580585,3.672306130419415,0.06871000066048859,1.947470413148403,0.08377901856379981,0.05364098275717736,2.1421249757720044,1.7528158505248015,18202624
8.92,9.248024389337134,8.591975610662866,4.38,4.912541078227774,3.847458921772226,0.06653415418055315,1.9796216905117034,0.08275135109875818,0.050316957262348125,2.1587651162498225,1.8004782647735844,18366464
8.96,9.382374241638859,8.537625758361143,4.55,5.261688133946324,3.8383118660536764,0.06653415418055315,2.006249526143074,0.08275135109875818,0.050316957262348125,2.1722352950887736,1.8402637571973743,18530304
8.790000000000001,9.264236228055175,8.315763771944827,4.36,4.712703841770969,4.007296158229032,0.06653415418055315,1.9329164803028107,0.08275135109875818,0.050316957262348125,2.1270869406557726,1.7387460199498488,18694144
9.09,9.468021163428716,8.711978836571284,4.2700000000000005,4.868414572015087,3.671585427984913,0.06653415418055315,1.9694080159068108,0.08275135109875818,0.050316957262348125,2.141692043196361,1.7971239886172605,18857984
8.77,9.119428104193123,8.420571895806876,4.3,4.817687164221791,3.7823128357782085,0.06596315654594773,1.9371681854128837,0.08689419979547917,0.04503211329641628,2.1238742755041655,1.7504620953216021,19021824
8.839999999999998,9.421721582889958,8.258278417110038,4.450000000000001,5.115206734782505,3.7847932652174974,0.06596315654594773,1.980751171708107,0.08689419979547917,0.04503211329641628,2.1837551300497453,1.7777472133664685,19185664
9.03,9.406961536499415,8.653038463500584,4.3999999999999995,4.909901951359278,3.890098048640721,0.06596315654594773,1.9551919549703598,0.08689419979547917,0.04503211329641628,2.142477585851024,1.7679063240896953,19349504
8.819999999999999,9.24848570571257,8.391514294287427,4.369999999999999,4.879999999999999,3.8599999999999994,0.06750002520354027,1.9576801285147667,0.0863012475236369,0.04869880288344365,2.135065011653064,1.7802952453764695,19513344
8.89,9.305812457725837,8.474187542274164,4.38,4.857074417675062,3.9029255823249374,0.06750002520354027,1.9494710251688958,0.0863012475236369,0.04869880288344365,2.1494938837206083,1.7494481666171833,19677184
8.74,9.343655530911462,8.136344469088538,4.470000000000001,5.032227711874825,3.9077722881251766,0.06750002520354027,1.9675389483571053,0.0863012475236369,0.04869880288344365,2.12234626295209,1.8127316337621207,19841024
8.870000000000001,9.461692487699482,8.27830751230052,4.36,4.955315042645489,3.7646849573545116,0.06804542166976399,1.9753366380929946,0.09140754119472555,0.04468330214480243,2.169174949635174,1.7814983265508153,20004864
8.83,9.149530906173409,8.510469093826591,4.63,5.0301249804748505,4.229875019525149,0.06804542166976399,1.9245291203260422,0.09140754119472555,0.04468330214480243,2.1497805172492535,1.699277723402831,20168704
9.09,9.473275357934735,8.706724642065264,4.27,5.014378935757857,3.5256210642421424,0.06804542166976399,1.972948920726776,0.09140754119472555,0.04468330214480243,2.1761616733489295,1.7697361681046226,20332544
9.05,9.382415402771894,8.717584597228107,4.279999999999999,4.881331855134916,3.6786681448650826,0.06528976267776627,1.9878132149577141,0.08312322501335695,0.0474563003421756,2.1808312371530842,1.794795192762344,20496384
8.92,9.24496153618544,8.59503846381456,4.2700000000000005,4.770099990002,3.769900009998001,0.06528976267776627,1.9385000348091126,0.08312322501335695,0.0474563003421756,2.1158331033905986,1.7611669662276266,20660224
8.940000000000001,9.327814388593307,8.552185611406696,4.41,5.035219961293624,3.784780038706377,0.06528976267776627,1.8967400342226028,0.08312322501335695,0.0474563003421756,2.1081035690333354,1.68537649941187,20824064
8.98,9.581331855134916,8.378668144865085,4.3100000000000005,4.8246843692983115,3.7953156307016895,0.06705508251559608,1.934825287759304,0.0835391408348656,0.05057102419632656,2.116789034415678,1.7528615411029296,20987904
9.02,9.507442304278158,8.532557695721842,4.45,5.101536645170477,3.798463354829523,0.06705508251559608,1.9289672404527665,0.0835391408348656,0.05057102419632656,2.0924011977557733,1.7655332831497597,21151744
9.14,9.495527776692624,8.784472223307377,4.7299999999999995,5.263010318849457,4.1969896811505425,0.06705508251559608,1.8756677851080894,0.0835391408348656,0.05057102419632656,2.0890361874676397,1.6622993827485388,21315584
9.020000000000001,9.497074417675064,8.542925582324939,4.299999999999999,4.954217089351844,3.645782910648154,0.06705508251559608,1.939633597433567,0.0835391408348656,0.05057102419632656,2.1318006134366345,1.7474665814304997,21479424
9.09,9.498533964316309,8.681466035683691,4.07,4.557954915950234,3.582045084049766,0.06975968148261885,1.9346839353442191,0.08753881508885825,0.05198054787637945,2.134804719163211,1.734563151525227,21643264
9.120000000000001,9.506781592116274,8.733218407883728,4.46,4.954368283772331,3.965631716227669,0.06975968148261885,1.8838109418749809,0.08753881508885825,0.05198054787637945,2.0880395131382574,1.6795823706117046,21807104
9.0,9.334664010613631,8.665335989386369,4.2299999999999995,4.741957029446808,3.718042970553191,0.06975968148261885,1.929746961593628,0.08753881508885825,0.05198054787637945,2.127185460108071,1.7323084630791847,21970944
8.97,9.387252920900503,8.552747079099499,4.35,4.732753184180092,3.967246815819907,0.06940688242449079,1.9460860386490821,0.08626263749774975,0.05255112735123184,2.124613971114415,1.7675581061837489,22134784
8.97,9.49924474489597,8.440755255104031,4.35,5.007647321898295,3.692352678101704,0.06940688242449079,1.9260115161538125,0.08626263749774975,0.05255112735123184,2.125384964816304,1.7266380674913206,22298624
9.059999999999999,9.581919534027994,8.538080465972003,4.41,4.992151183113116,3.8278488168868847,0.06940688242449079,1.906302312016487,0.08626263749774975,0.05255112735123184,2.116693349575161,1.695911274457813,22462464
9.07,9.489642705167146,8.650357294832855,4.340000000000001,4.911314274283429,3.7686857257165727,0.07005796856129407,1.89265675842762,0.08550680328099491,0.05460913384159321,2.116205464715519,1.669108052139721,22626304
9.22,9.512574776766556,8.927425223233445,4.0600000000000005,4.566359556046887,3.553640443953114,0.07005796856129407,1.9449880227446557,0.08550680328099491,0.05460913384159321,2.140026018655007,1.7499500268343042,22790144
9.15,9.444108823397055,8.855891176602945,4.41,5.199240140895026,3.6207598591049743,0.07005796856129407,1.9027610167860984,0.08550680328099491,0.05460913384159321,2.0760066478531445,1.7295153857190524,22953984
9.3,9.671483512420135,8.928516487579866,4.550000000000001,5.190702739185655,3.9092972608143466,0.06243846157318507,1.8688661009073257,0.07866961447885051,0.046207308667519625,2.0817499949688645,1.655982206845787,23117824
9.120000000000001,9.438747549010186,8.801252450989816,4.22,4.864670458451448,3.5753295415485518,0.06243846157318507,1.925459437072277,0.07866961447885051,0.046207308667519625,2.0866768642186897,1.7642420099258644,23281664
9.12,9.432409987036266,8.807590012963733,4.4,5.041872261435249,3.7581277385647516,0.06243846157318507,1.8836977511644364,0.07866961447885051,0.046207308667519625,2.049438405253675,1.7179570970751976,23445504
9.16,9.603170396123208,8.716829603876793,4.549999999999999,4.879393381840011,4.220606618159987,0.06181767312380321,1.908910980820656,0.07634508566475082,0.047290260582855605,2.0876779331243727,1.730144028516939,23609344
9.1,9.446410161513775,8.753589838486224,4.450000000000001,4.954479930225179,3.9455200697748234,0.06181767312380321,1.9039770871400834,0.07634508566475082,0.047290260582855605,2.102956610140171,1.7049975641399957,23773184
9.18,9.566781592116273,8.793218407883726,4.33,4.959364759102383,3.7006352408976175,0.06181767312380321,1.8608688414096832,0.07634508566475082,0.047290260582855605,2.0460013639967514,1.675736318822615,23937024
9.069999999999999,9.570099990001998,8.569900009998,4.55,5.0623475382979795,4.03765246170202,0.06181767312380321,1.9037889212369918,0.07634508566475082,0.047290260582855605,2.109307713162638,1.6982701293113456,24100864
9.15,9.613141447076377,8.686858552923624,4.42,5.083023378170031,3.7569766218299687,0.05382254442515655,1.872179239988327,0.06437688949228944,0.04326819935802365,2.077601007948321,1.666757472028333,24264704
9.02,9.3540658617698,8.685934138230198,4.34,4.909561234635926,3.7704387653640743,0.05382254442515655,1.8805930480360984,0.06437688949228944,0.04326819935802365,2.095024500428851,1.6661615956433458,24428544
9.110000000000001,9.440000000000001,8.780000000000001,4.05,4.7152067347825035,3.384793265217496,0.05382254442515655,1.893511915206909,0.06437688949228944,0.04326819935802365,2.105247951452915,1.681775878960903,24592384
9.26,9.52153393661244,8.998466063387559,4.430000000000001,5.10238381896057,3.757616181039431,0.05606497928815576,1.892329478263855,0.07190244270566694,0.040227515870644576,2.1017248659952648,1.682934090532445,24756224
9.27,9.62227829907617,8.91772170092383,4.180000000000001,4.665386443980465,3.6946135560195366,0.05606497928815576,1.9086020663380623,0.07190244270566694,0.040227515870644576,2.110804710287456,1.7063994223886687,24920064


==> data/progress-heist-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.3400000000000007,3.7429888335921984,2.937011166407803,2.98,3.44,2.52,0.0,2.7072173357009888,0.0,0.0,2.7077899801321195,2.706644691269858,16384
3.4899999999999998,4.056480361530742,2.923519638469258,2.8899999999999997,3.4772818744010405,2.302718125598959,0.0,2.6964265614748,0.0,0.0,2.7101977024994075,2.682655420450193,180224
3.3199999999999994,3.7907440918375923,2.8492559081624065,2.8200000000000003,3.450555310817378,2.1894446891826225,0.0,2.687961706519127,0.0,0.0,2.7123792155984328,2.663544197439821,344064
3.7199999999999998,4.265527267879434,3.1744727321205657,2.8099999999999996,3.22097445176069,2.399025548239309,0.0,2.693753978610039,0.0,0.0,2.7027921018375674,2.6847158553825103,507904
3.0699999999999994,3.6816371473349205,2.4583628526650783,2.83,3.5343436661176133,2.125656333882387,0.2068410361981639,2.6693642884492874,0.22898772946583804,0.18469434293048978,2.69985074748374,2.638877829414835,671744
3.31,4.01774289116882,2.6022571088311803,2.61,3.2336184731067545,1.9863815268932452,0.2068410361981639,2.6518226325511933,0.22898772946583804,0.18469434293048978,2.706788388372662,2.5968568767297247,835584
3.0000000000000004,3.7416198487095667,2.2583801512904342,2.62,3.1782114294781145,2.0617885705218857,0.2068410361981639,2.6326877415180205,0.22898772946583804,0.18469434293048978,2.6678351534729465,2.5975403295630946,999424
3.4899999999999998,3.974664832642105,3.0053351673578947,2.77,3.232709412050371,2.307290587949629,0.1696915527751741,2.6389868587255476,0.2022595763647777,0.13712352918557047,2.6639344652748966,2.6140392521761986,1163264
3.44,4.066418390534633,2.813581609465367,2.9299999999999997,3.5873431371817914,2.272656862818208,0.1696915527751741,2.6084886699914933,0.2022595763647777,0.13712352918557047,2.6502717218812326,2.566705618101754,1327104
3.59,4.02,3.1599999999999997,3.31,3.98,2.64,0.1696915527751741,2.5919603019952775,0.2022595763647777,0.13712352918557047,2.645632883393609,2.538287720596946,1490944
4.040000000000001,4.58808758424179,3.491912415758212,3.4699999999999998,3.9680963762164905,2.971903623783509,0.14624765814599147,2.5804633885622024,0.16541708251965867,0.12707823377232427,2.6223544624478223,2.5385723146765824,1654784
3.78,4.3144155686354955,3.245584431364504,3.25,3.8072252686302015,2.6927747313697985,0.14624765814599147,2.5269692450761796,0.16541708251965867,0.12707823377232427,2.5876703893768056,2.4662681007755536,1818624
3.9800000000000004,4.69386273190299,3.2661372680970104,3.4200000000000004,4.08,2.7600000000000007,0.14624765814599147,2.50172720849514,0.16541708251965867,0.12707823377232427,2.567306458477255,2.436147958513025,1982464
4.3100000000000005,4.690657326213486,3.9293426737865147,3.34,3.986838465151849,2.6931615348481506,0.14789398543479465,2.4884212255477904,0.1796532826433503,0.11613468822623903,2.5471609677031384,2.4296814833924425,2146304
4.03,4.860722577037605,3.1992774229623953,3.2300000000000004,3.5736568055487923,2.8863431944512086,0.14789398543479465,2.4550722926855086,0.1796532826433503,0.11613468822623903,2.541948148706144,2.3681964366648733,2310144
4.209999999999999,4.5577067730142735,3.862293226985725,3.46,3.9121061822182925,3.0078938177817074,0.14789398543479465,2.4695256024599077,0.1796532826433503,0.11613468822623903,2.5260470158718857,2.4130041890479297,2473984
4.1899999999999995,4.818410693734599,3.5615893062654003,3.2600000000000002,3.820713830755048,2.6992861692449526,0.11001806737038697,2.4332761645317076,0.13243285944732583,0.08760327529344812,2.505552064161008,2.3610002649024073,2637824
4.41,4.81607881008494,4.003921189915061,3.4299999999999997,3.917954915950234,2.9420450840497656,0.11001806737038697,2.441193848848343,0.13243285944732583,0.08760327529344812,2.5112670129675343,2.3711206847291515,2801664
4.529999999999999,5.292954782408499,3.7670452175915004,3.5199999999999996,4.017594212184989,3.0224057878150106,0.11001806737038697,2.4244120121002197,0.13243285944732583,0.08760327529344812,2.4624255531373254,2.386398471063114,2965504
4.569999999999999,5.224293512118223,3.915706487881776,3.01,3.4863402145525817,2.533659785447418,0.11001806737038697,2.428837537765503,0.13243285944732583,0.08760327529344812,2.4898432892443223,2.3678317862866836,3129344
4.590000000000001,5.241843539509292,3.93815646049071,3.6100000000000003,4.136212884676915,3.0837871153230854,0.09462109123626776,2.449331212043762,0.11639822888858285,0.07284395358395267,2.518695634276443,2.379966789811081,3293184
4.67,5.324293512118223,4.0157064878817765,3.59,4.1439855593785815,3.0360144406214182,0.09462109123626776,2.431817299127579,0.11639822888858285,0.07284395358395267,2.4807077457549433,2.3829268525002143,3457024
5.04,5.630254182534948,4.449745817465052,3.8600000000000003,4.424269439186635,3.295730560813365,0.09462109123626776,2.4175870299339293,0.11639822888858285,0.07284395358395267,2.486591993126957,2.3485820667409016,3620864
5.08,5.484474968323134,4.675525031676866,3.9300000000000006,4.698179666484346,3.161820333515655,0.09476750193722336,2.4218277126550674,0.11407326844464477,0.07546173542980195,2.46206022494986,2.3815952003602745,3784704
4.930000000000001,5.554579858785088,4.305420141214913,3.9,4.602851335632224,3.1971486643677767,0.09476750193722336,2.379991799592972,0.11407326844464477,0.07546173542980195,2.4548631734533592,2.3051204257325844,3948544
5.300000000000001,5.783735464897914,4.816264535102087,4.160000000000001,4.740000000000001,3.580000000000001,0.09476750193722336,2.3879272013902666,0.11407326844464477,0.07546173542980195,2.4662880888507352,2.309566313929798,4112384
5.36,5.846209831245729,4.8737901687542715,3.97,4.7407788269017255,3.199221173098275,0.09818036600570912,2.3598211973905565,0.1161000808456583,0.08026065116575994,2.4245789382240237,2.2950634565570893,4276224
5.81,6.400677577024894,5.219322422975106,4.08,4.707375485654325,3.452624514345675,0.09818036600570912,2.345802131295204,0.1161000808456583,0.08026065116575994,2.417833525871768,2.27377073671864,4440064
5.539999999999999,6.145309838016861,4.934690161983137,4.25,4.5,4.0,0.09818036600570912,2.36723797917366,0.1161000808456583,0.08026065116575994,2.4383224989378127,2.2961534594095077,4603904
5.8100000000000005,6.6993255871726625,4.9206744128273385,4.3100000000000005,4.698458491991101,3.9215415080089,0.0921381874557179,2.35218026638031,0.10941082251212268,0.07486555239931313,2.4426462524888266,2.2617142802717933,4767744
5.680000000000001,6.267877538267964,5.092122461732037,4.290000000000001,4.845787729263611,3.734212270736391,0.0921381874557179,2.332556092739105,0.10941082251212268,0.07486555239931313,2.431828403418247,2.233283782059963,4931584
6.12,6.772380257212004,5.4676197427879965,4.17,5.005523787812172,3.3344762121878277,0.0921381874557179,2.3496304243803023,0.10941082251212268,0.07486555239931313,2.4193315141555303,2.2799293346050744,5095424
5.83,6.465688603012513,5.194311396987487,3.97,4.64089492470878,3.29910507529122,0.09925568249897854,2.3073734432458877,0.11731981708276432,0.08119154791519276,2.4258305372504485,2.188916349241327,5259264
5.99,6.464236228055175,5.515763771944825,4.390000000000001,5.071835757349232,3.708164242650769,0.09925568249897854,2.338350382447243,0.11731981708276432,0.08119154791519276,2.4159334194093796,2.2607673454851063,5423104
6.4,7.115541752799933,5.684458247200068,4.3,4.929285308902091,3.670714691097909,0.09925568249897854,2.3067736476659775,0.11731981708276432,0.08119154791519276,2.390235425673016,2.223311869658939,5586944
6.24,6.833632883186233,5.646367116813767,4.3,5.009929573971954,3.590070426028046,0.09925568249897854,2.2923745632171633,0.11731981708276432,0.08119154791519276,2.4140167756057616,2.170732350828565,5750784
6.45,7.098459713474939,5.801540286525062,4.8999999999999995,5.3494441010848846,4.450555898915114,0.10499724407928471,2.3143940210342406,0.12762757898689672,0.08236690917167269,2.4251808862733157,2.2036071557951655,5914624
6.58,7.083587132480567,6.0764128675194335,4.4,4.970964096944808,3.8290359030551926,0.10499724407928471,2.2573210328817366,0.12762757898689672,0.08236690917167269,2.385597215258546,2.1290448505049273,6078464
6.709999999999999,7.55196199439167,5.868038005608328,4.45,5.2197402159170325,3.6802597840829674,0.10499724407928471,2.2445509999990465,0.12762757898689672,0.08236690917167269,2.370243115623882,2.118858884374211,6242304
6.67,7.4062744053679985,5.933725594632001,4.71,5.341585306985525,4.078414693014475,0.10220786055653353,2.226764462888241,0.12114799553405016,0.08326772557901689,2.3932709266707204,2.0602579991057612,6406144
6.830000000000001,7.423380147965872,6.23661985203413,5.01,5.820493676718085,4.1995063232819145,0.10220786055653353,2.225077050924301,0.12114799553405016,0.08326772557901689,2.3808487944924166,2.0693053073561853,6569984
6.68,7.434718490564528,5.925281509435472,4.4,5.0308724118235,3.7691275881765,0.10220786055653353,2.246707572042942,0.12114799553405016,0.08326772557901689,2.373296898706962,2.1201182453789222,6733824
6.780000000000001,7.6730845424706455,5.886915457529357,4.6,5.218061485614498,3.9819385143855017,0.09750041585611814,2.221102848649025,0.11268609825177356,0.08231473346046272,2.3709856557486617,2.071220041549388,6897664
6.859999999999999,7.60592224795886,6.114077752041139,4.869999999999999,5.706719785830357,4.0332802141696416,0.09750041585611814,2.2119584023952483,0.11268609825177356,0.08231473346046272,2.32313128570779,2.1007855190827067,7061504
6.95,7.864603739331958,6.035396260668042,4.7,5.535463942968217,3.864536057031783,0.09750041585611814,2.201725760102272,0.11268609825177356,0.08231473346046272,2.3106637008986315,2.0927878193059124,7225344
7.18,7.816867333123626,6.543132666876374,4.840000000000001,5.491459898996094,4.188540101003907,0.09386217876419203,2.161810700595379,0.11076278799691089,0.07696156953147318,2.2878760684039587,2.0357453327867994,7389184
7.339999999999999,7.8770288632839005,6.802971136716097,4.94,5.541996677731697,4.338003322268304,0.09386217876419203,2.1860090851783753,0.11076278799691089,0.07696156953147318,2.312407144313395,2.0596110260433558,7553024
7.49,8.208957578720748,6.771042421279253,4.61,5.4695929269136645,3.750407073086336,0.09386217876419203,2.1539423197507857,0.11076278799691089,0.07696156953147318,2.2692877724306397,2.0385968670709316,7716864
7.2700000000000005,8.014378935757858,6.525621064242143,4.66,5.550168523370716,3.7698314766292844,0.0952731649318451,2.1532783180475237,0.11002857711093995,0.08051775275275024,2.2712908610482474,2.0352657750468,7880704
7.05,7.670080639917099,6.4299193600829,5.07,6.018736001214247,4.121263998785754,0.0952731649318451,2.1507008999586104,0.11002857711093995,0.08051775275275024,2.2917301073505962,2.0096716925666245,8044544
7.3,8.087400787401181,6.512599212598818,4.61,5.378700201639105,3.841299798360896,0.0952731649318451,2.1628878474235536,0.11002857711093995,0.08051775275275024,2.241572012696156,2.0842036821509513,8208384
7.279999999999999,7.9839886362719215,6.576011363728077,5.09,6.046504051219857,4.133495948780142,0.0952731649318451,2.1038578301668167,0.11002857711093995,0.08051775275275024,2.2053669754388694,2.002348684894764,8372224
7.5,8.143428317685817,6.856571682314184,4.880000000000001,5.53084560381092,4.229154396189082,0.09074726092672161,2.162406678497791,0.10825486609685118,0.07323965575659204,2.2602926373316676,2.0645207196639146,8536064
7.26,7.905290632196067,6.614709367803933,4.69,5.384910066123668,3.995089933876333,0.09074726092672161,2.132591447234154,0.10825486609685118,0.07323965575659204,2.233382905411024,2.0317999890572835,8699904
7.529999999999999,8.041957029446808,7.018042970553191,5.210000000000001,6.044805366537615,4.375194633462387,0.09074726092672161,2.1432071775197983,0.10825486609685118,0.07323965575659204,2.2803070934140424,2.006107261625554,8863744
7.65,8.146487663492257,7.1535123365077435,5.119999999999999,6.0535952013587035,4.186404798641295,0.08524835215923045,2.0802621126174925,0.10658750218619975,0.06390920213226114,2.2002002321355096,1.9603239930994756,9027584
7.45,7.910977222864645,6.9890227771353555,4.89,5.841262319236917,3.9387376807630816,0.08524835215923045,2.082155352830887,0.10658750218619975,0.06390920213226114,2.2189031714207803,1.9454075342409938,9191424
7.7,8.3,7.1,4.860000000000001,5.690903123113641,4.029096876886362,0.08524835215923045,2.1312615886330604,0.10658750218619975,0.06390920213226114,2.2250473110805356,2.037475866185585,9355264
7.88,8.208024389337135,7.551975610662866,5.3,6.046993975879324,4.553006024120676,0.08754347596594028,2.1117088958621024,0.10735873710724907,0.0677282148246315,2.26638369235245,1.9570340993717548,9519104
7.700000000000001,8.207937003968013,7.192062996031989,5.14,6.141199280862706,4.1388007191372935,0.08754347596594028,2.1118433624505997,0.10735873710724907,0.0677282148246315,2.2633969480799183,1.960289776821281,9682944
7.709999999999999,8.387421582177597,7.032578417822402,5.050000000000001,5.937975224879614,4.162024775120387,0.08754347596594028,2.125741940736771,0.10735873710724907,0.0677282148246315,2.2772656500443316,1.9742182314292103,9846784
7.889999999999999,8.513618473106753,7.266381526893245,5.28,5.954981481227448,4.605018518772552,0.08949133368703213,2.1082906037569047,0.11486232903027964,0.06412033834378462,2.257643140377409,1.9589380671364,10010624
7.8199999999999985,8.472380257212002,7.167619742787995,4.9799999999999995,5.700832851637603,4.259167148362396,0.08949133368703213,2.133325795829296,0.11486232903027964,0.06412033834378462,2.243979668944215,2.022671922714377,10174464
7.770000000000001,8.489791636517126,7.050208363482877,4.950000000000001,5.782165848854663,4.117834151145339,0.08949133368703213,2.134173314273357,0.11486232903027964,0.06412033834378462,2.2644869081930126,2.003859720353702,10338304
7.590000000000001,8.479325587172664,6.700674412827339,5.08,5.948101376568428,4.211898623431572,0.08837150206088132,2.113111013174057,0.11022953065816775,0.06651347346359489,2.248129229467297,1.9780927968808164,10502144
7.6800000000000015,8.203067873224882,7.1569321267751205,5.029999999999999,5.997522609554939,4.06247739044506,0.08837150206088132,2.1097653418779374,0.11022953065816775,0.06651347346359489,2.29829920652216,1.921231477233715,10665984
8.120000000000001,8.631468474101778,7.608531525898224,5.35,6.056045324324153,4.643954675675846,0.08837150206088132,2.050928534567356,0.11022953065816775,0.06651347346359489,2.212755108860578,1.889101960274134,10829824
8.209999999999999,8.933118247591636,7.486881752408362,5.0600000000000005,5.851454357496376,4.268545642503625,0.08837150206088132,2.0823890820145605,0.11022953065816775,0.06651347346359489,2.296445933200371,1.8683322308287502,10993664
8.169999999999998,8.851248853210041,7.488751146789954,5.1899999999999995,5.889213844256533,4.490786155743466,0.08325240713843787,2.10907616764307,0.09738973473705174,0.069115079539824,2.313295766959723,1.9048565683264171,11157504
8.190000000000001,8.780677577024896,7.599322422975107,5.24,6.198331884056875,4.281668115943125,0.08325240713843787,2.0848978623747825,0.09738973473705174,0.069115079539824,2.274763963313113,1.8950317614364518,11321344
8.33,9.015638388656878,7.644361611343122,5.000000000000001,5.954986910905067,4.045013089094935,0.08325240713843787,2.0649998798966407,0.09738973473705174,0.069115079539824,2.3103789914470467,1.8196207683462347,11485184
8.02,8.807146746166177,7.232853253833823,5.039999999999999,5.8489499366462665,4.231050063353732,0.08047756693250437,2.0857696399092673,0.09191033536089357,0.06904479850411516,2.332581187022309,1.8389580927962255,11649024
8.33,8.906281181368957,7.753718818631043,5.23,6.243952661616903,4.216047338383098,0.08047756693250437,2.0832362711429595,0.09191033536089357,0.06904479850411516,2.3172753120640937,1.8491972302218254,11812864
8.129999999999999,8.66113086899558,7.5988691310044185,5.0200000000000005,5.697938050267132,4.3420619497328685,0.08047756693250437,2.028489884734154,0.09191033536089357,0.06904479850411516,2.2728438156620805,1.7841359538062274,11976704
8.25,8.9,7.6,5.029999999999999,5.763552997403732,4.296447002596267,0.07368891988231112,2.0624411717057227,0.08034068798462168,0.06703715178000055,2.312084601846489,1.8127977415649565,12140544
8.24,8.861610810716803,7.618389189283198,5.4,6.168114574786861,4.63188542521314,0.07368891988231112,2.053014726936817,0.08034068798462168,0.06703715178000055,2.2928975604235946,1.8131318934500393,12304384
8.17,8.951088983407141,7.38891101659286,4.92,5.8514504817756015,3.9885495182243984,0.07368891988231112,2.054303379356861,0.08034068798462168,0.06703715178000055,2.3505297556139646,1.7580770030997572,12468224
8.09,8.643985559378581,7.536014440621418,5.21,6.103812060782355,4.316187939217645,0.07241585335981184,2.002427852153778,0.08440659056980884,0.06042511614981482,2.2484799933102964,1.7563757109972602,12632064
8.44,8.936386945839633,7.943613054160365,5.02,5.893842090998139,4.14615790900186,0.07241585335981184,2.015934893488884,0.08440659056980884,0.06042511614981482,2.31994438956169,1.7119253974160777,12795904
8.42,9.044179461373089,7.79582053862691,5.01,5.699129886160802,4.320870113839198,0.07241585335981184,2.0383316606283186,0.08440659056980884,0.06042511614981482,2.314963939120841,1.761699382135796,12959744
8.27,8.888142378421023,7.6518576215789755,4.97,5.730328876210814,4.209671123789185,0.06990189305420383,2.035162480175495,0.085657980429891,0.05414580567851666,2.3230372880008066,1.7472876723501833,13123584
8.4,8.993295878967654,7.806704121032348,4.919999999999999,5.821997782702374,4.018002217297624,0.06990189305420383,2.022391860187054,0.085657980429891,0.05414580567851666,2.27567386614077,1.7691098542333377,13287424
8.469999999999999,9.026866231693033,7.913133768306965,5.200000000000001,6.197997995989973,4.202002004010029,0.06990189305420383,2.002787445485592,0.085657980429891,0.05414580567851666,2.2585821287349463,1.7469927622362378,13451264
8.57,9.030543157586779,8.109456842413222,4.9,5.747348806572595,4.052651193427406,0.06990189305420383,1.953575037419796,0.085657980429891,0.05414580567851666,2.210338563673915,1.6968115111656774,13615104
8.48,9.08464865831324,7.875351341686762,5.0600000000000005,5.5914132102234575,4.5285867897765435,0.06833771482420536,1.98151493370533,0.08273429226463258,0.05394113738377815,2.2732595127693203,1.6897703546413396,13778944
8.57,9.230378679243962,7.909621320756038,5.159999999999999,5.763655530911462,4.556344469088536,0.06833771482420536,1.9575389325618744,0.08273429226463258,0.05394113738377815,2.211257839466413,1.7038200256573357,13942784
8.5,8.960434577328854,8.039565422671146,5.02,5.793045923603508,4.2469540763964915,0.06833771482420536,1.924759954214096,0.08273429226463258,0.05394113738377815,2.237209156126521,1.6123107523016713,14106624
8.45,9.131542368455548,7.76845763154445,5.0,5.868331733843696,4.131668266156304,0.06903949493840095,1.9113102972507476,0.08495629123541214,0.05312269864138976,2.2889531509504777,1.5336674435510176,14270464
8.65,9.354627561198113,7.945372438801888,5.199999999999999,6.232472759931223,4.167527240068775,0.06903949493840095,1.8991643399000169,0.08495629123541214,0.05312269864138976,2.2068544532993917,1.591474226500642,14434304
8.680000000000001,9.229181208709841,8.130818791290162,5.33,6.26706990134141,4.39293009865859,0.06903949493840095,1.8441051870584488,0.08495629123541214,0.05312269864138976,2.182062759657716,1.5061476144591817,14598144
8.51,9.219154426059657,7.800845573940344,5.279999999999999,6.186421535489972,4.373578464510027,0.06922204771270604,1.9018151059746742,0.08263270107445385,0.05581139435095823,2.2654751489712717,1.5381550629780765,14761984
8.54,9.28458041875945,7.795419581240547,5.010000000000001,5.545630469633684,4.474369530366317,0.06922204771270604,1.8525692209601403,0.08263270107445385,0.05581139435095823,2.2341210955489084,1.4710173463713723,14925824
8.780000000000001,9.36103356185336,8.198966438146643,5.22,6.224788534966438,4.215211465033562,0.06922204771270604,1.8346549451351166,0.08263270107445385,0.05581139435095823,2.162206808966076,1.507103081304157,15089664
8.75,9.281507290636732,8.218492709363268,5.05,5.7359300255857,4.364069974414299,0.06543168651482646,1.8507870107889175,0.0798537647084915,0.05100960832116143,2.248094724515602,1.4534792970622328,15253504
8.72,9.400881781221969,8.039118218778032,4.77,6.023834119810113,3.5161658801898867,0.06543168651482646,1.8402069143950939,0.0798537647084915,0.05100960832116143,2.191477164730979,1.4889366640592088,15417344
8.78,9.415295206970743,8.144704793029256,5.13,5.776606526413088,4.483393473586911,0.06543168651482646,1.8443574771285056,0.0798537647084915,0.05100960832116143,2.2246740663311795,1.4640408879258318,15581184
8.790000000000001,9.368705451849213,8.21129454815079,5.130000000000001,6.072390577202468,4.187609422797533,0.062151356153633174,1.8346488058567048,0.07401154674804596,0.050291165559220384,2.1729673119212642,1.4963302997921453,15745024
8.860000000000001,9.40808758424179,8.311912415758213,5.119999999999999,5.9259776671843944,4.314022332815604,0.062151356153633174,1.817035400122404,0.07401154674804596,0.050291165559220384,2.1778378029341803,1.456232997310628,15908864
8.89,9.558505796534332,8.221494203465669,4.860000000000001,5.68849260708832,4.031507392911682,0.062151356153633174,1.815371746569872,0.07401154674804596,0.050291165559220384,2.2027168497287004,1.4280266434110434,16072704
8.999999999999998,9.424264068711926,8.57573593128807,5.1,5.944985206971104,4.255014793028895,0.062151356153633174,1.8397001534700395,0.07401154674804596,0.050291165559220384,2.109787874667377,1.5696124322727019,16236544
8.88,9.37152822909778,8.388471770902221,4.72,5.586948672067729,3.85305132793227,0.06199268000746365,1.832225202023983,0.0691504745224123,0.054834885492515,2.2145791594624717,1.4498712445854944,16400384
9.000000000000002,9.549545266561365,8.450454733438638,5.069999999999999,5.9102975663418285,4.22970243365817,0.06199268000746365,1.795876830071211,0.0691504745224123,0.054834885492515,2.2077555241429283,1.3839981359994935,16564224
8.95,9.446487663492256,8.453512336507742,4.909999999999999,5.5709841147864285,4.24901588521357,0.06199268000746365,1.7864565417170524,0.0691504745224123,0.054834885492515,2.171231561856903,1.4016815215772018,16728064
8.870000000000001,9.334865571966779,8.405134428033223,5.1,5.874596669241483,4.325403330758516,0.057829684482813525,1.7152242198586465,0.07054325832911412,0.045116110636512934,2.104344500342817,1.3261039393744756,16891904
8.959999999999999,9.5099090833947,8.410090916605299,5.07,5.8713114251026255,4.268688574897375,0.057829684482813525,1.7458028741180898,0.07054325832911412,0.045116110636512934,2.166146122786119,1.3254596254500606,17055744
9.05,9.716708332031333,8.383291667968669,4.750000000000001,5.491956872061983,4.008043127938019,0.057829684482813525,1.737347574532032,0.07054325832911412,0.045116110636512934,2.1247580993182655,1.3499370497457983,17219584
8.95,9.526628129733538,8.37337187026646,4.8100000000000005,5.517742891168821,4.10225710883118,0.059267637795476426,1.7592043653130531,0.07210262907479487,0.04643264651615798,2.138782433801295,1.3796262968248114,17383424
9.049999999999999,9.53425200051213,8.565747999487868,4.920000000000001,5.638052922840651,4.201947077159351,0.059267637795476426,1.7127925522625447,0.07210262907479487,0.04643264651615798,2.081306478496875,1.3442786260282142,17547264
9.2,9.633589667773576,8.766410332226423,5.220000000000001,6.035843122174846,4.404156877825155,0.059267637795476426,1.7578061543405057,0.07210262907479487,0.04643264651615798,2.159094445365053,1.3565178633159585,17711104
9.040000000000001,9.447921561087425,8.632078438912577,4.88,5.633392328073494,4.1266076719265055,0.06406228749481022,1.699691280722618,0.0787082033501601,0.04941637163946034,2.1483682456549698,1.2510143157902667,17874944
9.19,9.708555686498567,8.671444313501432,5.069999999999999,5.832954782408498,4.307045217591501,0.06406228749481022,1.7226268731057643,0.0787082033501601,0.04941637163946034,2.1270476778430716,1.3182060683684573,18038784
9.09,9.57052055106936,8.60947944893064,4.949999999999999,5.715832879941831,4.184167120058167,0.06406228749481022,1.7269396893680096,0.0787082033501601,0.04941637163946034,2.1316777427890954,1.3222016359469237,18202624
9.16,9.540000000000001,8.78,4.83,5.839009415218708,3.820990584781292,0.06074302873858336,1.6907659247517586,0.07604333937940948,0.04544271809775724,2.1072110362627607,1.2743208132407564,18366464
9.120000000000001,9.553128156554155,8.686871843445847,5.1,5.9809086218218095,4.21909137817819,0.06074302873858336,1.6581335000693798,0.07604333937940948,0.04544271809775724,2.0737168868966904,1.2425501132420689,18530304
9.190000000000001,9.655725240887802,8.7242747591122,4.8500000000000005,5.448748695196908,4.251251304803093,0.06074302873858336,1.6868292011320591,0.07604333937940948,0.04544271809775724,2.117127200348694,1.2565312019154242,18694144
8.91,9.436212884676914,8.383787115323086,5.029999999999999,5.826303962064737,4.233696037935261,0.06074302873858336,1.6682206518948077,0.07604333937940948,0.04544271809775724,2.070502204888704,1.2659390989009114,18857984
9.239999999999998,9.689888875168078,8.790111124831919,4.9,5.312310562561766,4.487689437438235,0.059919675364086766,1.6288731895387172,0.08051065132355026,0.039328699404623274,2.0448402023415095,1.2129061767359246,19021824
9.32,9.736653333119992,8.903346666880008,5.01,5.76953933407033,4.25046066592967,0.059919675364086766,1.6316426396369934,0.08051065132355026,0.039328699404623274,2.112218195564713,1.151067083709274,19185664
9.18,9.677594212184989,8.68240578781501,4.98,5.624670458451448,4.335329541548552,0.059919675364086766,1.614474632591009,0.08051065132355026,0.039328699404623274,2.080428944686958,1.1485203204950603,19349504
9.209999999999997,9.708898787330654,8.711101212669341,4.99,5.613618473106754,4.366381526893246,0.06449361098764868,1.6517119891941547,0.0850700550591992,0.04391716691609814,2.1028811891055064,1.2005427892828031,19513344
9.18,9.752363520850167,8.607636479149832,4.750000000000001,5.446060342211795,4.053939657788207,0.06449361098764868,1.7034866459667684,0.0850700550591992,0.04391716691609814,2.1757714558397843,1.2312018360937524,19677184
9.17,9.704883164812653,8.635116835187347,4.670000000000001,5.565600357302297,3.7743996426977047,0.06449361098764868,1.6704140156507492,0.0850700550591992,0.04391716691609814,2.1366053801487763,1.204222651152722,19841024
9.190000000000001,9.672597140480548,8.707402859519455,4.7700000000000005,5.477177488329486,4.062822511670515,0.05964813335674437,1.684701319411397,0.0811679614286154,0.038128305284873334,2.131494489374592,1.2379081494482018,20004864
9.19,9.766974869470065,8.613025130529934,4.82,5.70971905678141,3.930280943218591,0.05964813335674437,1.6889993876218796,0.0811679614286154,0.038128305284873334,2.1513399849887245,1.2266587902550348,20168704
9.3,9.733589667773577,8.866410332226424,5.14,6.130151503558925,4.1498484964410745,0.05964813335674437,1.665256180986762,0.0811679614286154,0.038128305284873334,2.148930565072263,1.181581796901261,20332544
9.25,9.686463056855905,8.813536943144095,4.7,5.764894360957931,3.6351056390420693,0.05480503593354243,1.7101351026445628,0.07563673907395152,0.03397333279313335,2.184984925169404,1.2352852801197218,20496384
9.209999999999999,9.72273774973177,8.697262250268228,4.88,5.793016976841066,3.966983023158934,0.05480503593354243,1.7134583964943886,0.07563673907395152,0.03397333279313335,2.1638624208735857,1.2630543721151912,20660224
9.240000000000002,9.765737577123799,8.714262422876205,4.61,5.185239080730787,4.034760919269214,0.05480503593354243,1.7100870847702025,0.07563673907395152,0.03397333279313335,2.2347883514199474,1.1853858181204577,20824064
9.23,9.790446250768083,8.669553749231918,4.82,5.564043009509532,4.075956990490469,0.05448983088228274,1.6984315730631352,0.07441125745688648,0.034568404307679004,2.155120057429184,1.241743088697086,20987904
9.200000000000001,9.756776436283003,8.643223563717,4.9,5.514817045957576,4.285182954042424,0.05448983088228274,1.6869399141520263,0.07441125745688648,0.034568404307679004,2.1574263295564737,1.216453498747579,21151744
9.28,9.735631429995781,8.824368570004218,4.8500000000000005,5.447076209541128,4.2529237904588735,0.05448983088228274,1.632858744263649,0.07441125745688648,0.034568404307679004,2.0836025364584065,1.1821149520688914,21315584
9.34,9.82,8.86,4.74,5.26,4.220000000000001,0.05448983088228274,1.654150016605854,0.07441125745688648,0.034568404307679004,2.0778150651430414,1.2304849680686667,21479424
9.389999999999999,9.731906419945574,9.048093580054424,5.06,5.86399004968967,4.256009950310329,0.05662118140888874,1.6661647975444793,0.07924691736820771,0.03399544544956977,2.153258739475156,1.1790708556138025,21643264
9.450000000000001,9.750832179129828,9.149167820870174,4.8100000000000005,5.6555175929571195,3.9644824070428815,0.05662118140888874,1.6838562875986098,0.07924691736820771,0.03399544544956977,2.150531864430106,1.2171807107671133,21807104
9.399999999999999,9.749284983931458,9.050715016068539,4.87,5.65873316146844,4.08126683853156,0.05662118140888874,1.6708592370152473,0.07924691736820771,0.03399544544956977,2.190460545794144,1.1512579282363509,21970944
9.290000000000001,9.668021163428717,8.911978836571285,4.8999999999999995,5.818694726228467,3.9813052737715315,0.059619930645111154,1.6563352946192027,0.0821207907061905,0.03711907058403181,2.1365594649280664,1.176111124310339,22134784
9.379999999999999,9.701869538788621,9.058130461211377,4.550000000000001,5.225647837264355,3.874352162735646,0.059619930645111154,1.6467461921274662,0.0821207907061905,0.03711907058403181,2.1666224100843463,1.126869974170586,22298624
9.259999999999998,9.677612260356419,8.842387739643577,4.66,5.64812954616285,3.6718704538371503,0.059619930645111154,1.6185222432017325,0.0821207907061905,0.03711907058403181,2.1682952985501065,1.0687491878533586,22462464
9.46,9.792264954516725,9.127735045483277,4.66,5.246856030044849,4.073143969955152,0.0572285886012134,1.6165108986198902,0.07993879123250751,0.034518385969919296,2.1063527161966134,1.1266690810431672,22626304
9.260000000000002,9.774198405287299,8.745801594712704,4.6499999999999995,5.3728416147400475,3.9271583852599514,0.0572285886012134,1.631984518095851,0.07993879123250751,0.034518385969919296,2.146593168018644,1.117375868173058,22790144
9.29,9.776723740945517,8.803276259054481,4.67,5.322763356814703,4.017236643185297,0.0572285886012134,1.6555256079882383,0.07993879123250751,0.034518385969919296,2.1896759791793294,1.1213752367971472,22953984
9.38,9.80142615011411,8.958573849885891,5.14,5.594312667664021,4.685687332335978,0.06203996061393909,1.6381450220942497,0.0863065861916668,0.037773335036211386,2.156244954570189,1.12004508961831,23117824
9.169999999999998,9.699244744895967,8.640755255104029,4.959999999999999,5.511724568965348,4.40827543103465,0.06203996061393909,1.6573457926511765,0.0863065861916668,0.037773335036211386,2.128052363544585,1.1866392217577681,23281664
9.29,9.657287353444138,8.92271264655586,4.569999999999999,5.200951662173893,3.939048337826105,0.06203996061393909,1.626529247686267,0.0863065861916668,0.037773335036211386,2.160913665465916,1.0921448299066177,23445504
9.330000000000002,9.652645316098035,9.00735468390197,4.680000000000001,5.266174035590114,4.093825964409887,0.06225950990987641,1.6692806720733642,0.08242371517869485,0.04209530464105797,2.149725990881989,1.1888353532647395,23609344
9.280000000000001,9.715430821141545,8.844569178858457,4.68,5.480999375780031,3.879000624219968,0.06225950990987641,1.6334133826196193,0.08242371517869485,0.04209530464105797,2.07984243670213,1.1869843285371084,23773184
9.34,9.792106182218292,8.887893817781707,4.65,5.360281634283191,3.93971836571681,0.06225950990987641,1.6225340962409973,0.08242371517869485,0.04209530464105797,2.1019146483790987,1.143153544102896,23937024
9.390000000000002,9.89089919145473,8.889100808545274,4.27,5.0958934555982385,3.4441065444017607,0.06225950990987641,1.6188180051743983,0.08242371517869485,0.04209530464105797,2.0926550199241962,1.1449809904246004,24100864
9.31,9.708622628559896,8.911377371440105,4.680000000000001,5.454338427304238,3.905661572695763,0.059220228672265264,1.6063163291662932,0.07905508680359923,0.0393853705409313,2.10417226774867,1.1084603905839163,24264704
9.34,9.796508488420534,8.883491511579466,4.75,5.32662812973354,4.17337187026646,0.059220228672265264,1.6191170927137137,0.07905508680359923,0.0393853705409313,2.0979190818347435,1.140315103592684,24428544
9.530000000000001,9.87655446902327,9.183445530976732,4.6499999999999995,5.284428877022475,4.015571122977524,0.059220228672265264,1.6249633230268956,0.07905508680359923,0.0393853705409313,2.1178428368805475,1.1320838091732437,24592384
9.3,9.684707681233428,8.915292318766573,4.45,5.2132168761236874,3.686783123876313,0.05688272558635245,1.6472871325910092,0.07626498630162601,0.03750046487107889,2.112212433503947,1.1823618316780715,24756224
9.31,9.688021163428717,8.931978836571284,4.619999999999999,5.472994724485444,3.7670052755145544,0.05688272558635245,1.6697203122079372,0.07626498630162601,0.03750046487107889,2.149276699785783,1.1901639246300912,24920064


==> data/progress-jumper-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.6100000000000003,4.1567174773134665,3.0632825226865346,3.38,3.5520465053408525,3.2079534946591473,0.0,2.707621821761131,0.0,0.0,2.7079260047205254,2.707317638801737,16384,-0.23805087767541408,2.9150328397750855
3.2299999999999995,3.5765544690232685,2.8834455309767306,2.95,3.4852569476429056,2.4147430523570947,0.0,2.676650083065033,0.0,0.0,2.7055837595467263,2.64771640658334,180224,-0.24705869778990747,2.780618166923523
3.35,3.806618002273235,2.893381997726765,2.9200000000000004,3.3712205669071396,2.468779433092861,0.0,2.653343304991722,0.0,0.0,2.709567183788716,2.597119426194728,344064,-0.23108460586518048,2.9731091260910034
3.3300000000000005,3.7350925820105827,2.9249074179894183,2.57,3.213506021727847,1.926493978272153,0.0,2.6521755546331405,0.0,0.0,2.6990470679605014,2.6053040413057795,507904,-0.25129982852377,2.935031294822693
4.409999999999999,4.9747123161398195,3.845287683860179,3.9400000000000004,4.583739077577244,3.296260922422757,0.2762478592346151,2.651486811041832,0.30292632082234694,0.2495693976468832,2.679686243639469,2.6232873784441955,671744,0.3847338855266571,4.042768383026123
5.29,6.258968523740581,4.321031476259419,4.84,5.676899038116307,4.003100961883693,0.2762478592346151,2.543081855773926,0.30292632082234694,0.2495693976468832,2.606575960863314,2.4795877506845376,835584,0.3109733387827873,4.959960246086121
5.6000000000000005,6.3962411694957755,4.803758830504226,5.040000000000001,5.779188744503054,4.3008112554969475,0.2762478592346151,2.454744479060173,0.30292632082234694,0.2495693976468832,2.522049487971193,2.387439470149153,999424,0.30236240327358244,5.275165486335754
5.93,6.560951662173894,5.299048337826106,5.23,5.649642705167146,4.810357294832855,0.4281896055236075,2.3502782613039015,0.5344106018046137,0.3219686092426013,2.4589135161992144,2.2416430064085886,1163264,1.5651439130306244,5.6661866188049315
6.0600000000000005,6.921626369141521,5.19837363085848,5.28,6.144638652848692,4.4153613471513085,0.4281896055236075,2.3519472807645796,0.5344106018046137,0.3219686092426013,2.4308915706731336,2.2730029908560256,1327104,1.4237116038799287,5.803959584236145
6.38,6.9593099343184095,5.80069006568159,5.25,5.90916613990708,4.59083386009292,0.4281896055236075,2.323728534579277,0.5344106018046137,0.3219686092426013,2.418414845943156,2.229042223215398,1490944,1.565730094909668,6.136938095092773
6.37,6.91230987451825,5.82769012548175,5.35,6.146555082841105,4.553444917158894,0.3737260905940272,2.2922283589839934,0.45719792158485545,0.290254259603199,2.3873659569530727,2.197090761014914,1654784,2.94810231924057,6.108875560760498
6.92,7.31446165846632,6.52553834153368,5.46,5.9780733538795445,4.941926646120455,0.3737260905940272,2.3100233137607575,0.45719792158485545,0.290254259603199,2.375658481509306,2.2443881460122093,1818624,3.3845479488372803,6.680910396575928
6.83,7.2122302970723275,6.447769702927673,5.71,6.24,5.18,0.3737260905940272,2.2108793005347254,0.45719792158485545,0.290254259603199,2.3322715013348745,2.0894870997345762,1982464,3.1744503736495973,6.567735719680786
7.250000000000002,7.693283205186032,6.806716794813972,5.53,5.994865571966779,5.065134428033222,0.3652074217406579,2.173689803481102,0.4248809966366721,0.3055338468446437,2.2414072582873725,2.1059723486748316,2146304,4.594045329093933,6.982069206237793
7.4399999999999995,7.784093010681705,7.095906989318294,5.529999999999999,6.271687265631545,4.7883127343684535,0.3652074217406579,2.1468661934137345,0.4248809966366721,0.3055338468446437,2.301403576855387,1.992328809972082,2310144,4.692991590499878,7.181569194793701
7.659999999999999,8.170294032886922,7.149705967113077,5.53,6.200894924708781,4.85910507529122,0.3652074217406579,2.086639370024204,0.4248809966366721,0.3055338468446437,2.2639078117911673,1.9093709282572409,2473984,4.825610208511352,7.3892491340637205
7.5200000000000005,8.150555310817378,6.889444689182622,5.360000000000001,5.613771550808992,5.10622844919101,0.3761012419007594,2.0489087283611296,0.45680861083740315,0.2953938729641156,2.177346615957685,1.9204708407645743,2637824,5.853783702850341,7.288478851318359
7.58,8.065386443980463,7.094613556019536,5.679999999999999,6.06418745424597,5.2958125457540275,0.3761012419007594,2.0335014909505844,0.45680861083740315,0.2953938729641156,2.162431493668875,1.904571488232294,2801664,5.504246091842651,7.347952938079834
7.899999999999999,8.353872228716407,7.44612777128359,5.970000000000001,6.426179789118282,5.513820210881719,0.3761012419007594,1.9529490053653717,0.45680861083740315,0.2953938729641156,2.1105763791834025,1.795321631547341,2965504,5.655693101882934,7.6389384269714355
7.830000000000001,8.545611626512596,7.114388373487407,5.450000000000001,5.862916456441252,5.03708354355875,0.3761012419007594,1.9200116634368896,0.45680861083740315,0.2953938729641156,2.081369421004095,1.7586539058696837,3129344,5.709807205200195,7.6175885677337645
7.990000000000002,8.422319326424347,7.557680673575656,5.51,5.818058436014987,5.201941563985012,0.314847501374525,1.9331781923770905,0.36209083931553476,0.26760416343351523,2.0522796551937996,1.8140767295603815,3293184,6.7319293975830075,7.741846036911011
7.999999999999998,8.525357021462547,7.47464297853745,5.6,6.282641926635041,4.917358073364959,0.314847501374525,1.919031135737896,0.36209083931553476,0.26760416343351523,2.0830903838198074,1.7549718876559846,3457024,6.779987716674805,7.774244070053101
7.76,8.175210789840534,7.344789210159466,5.59,5.954554522671163,5.225445477328837,0.314847501374525,1.8833026334643364,0.36209083931553476,0.26760416343351523,2.0207763821165012,1.7458288848121717,3620864,6.725900316238404,7.554895734786987
8.16,8.360997512422419,7.959002487577583,5.64,5.981174442184639,5.29882555781536,0.2642761279330026,1.9220125451683998,0.330559572740463,0.1979926831255422,2.022040635280166,1.821984455056634,3784704,7.260740566253662,7.911654424667359
8.01,8.330780298646909,7.689219701353091,5.66,6.154368283772332,5.165631716227669,0.2642761279330026,1.9210722267627716,0.330559572740463,0.1979926831255422,2.029687967672592,1.8124564858529513,3948544,7.081107759475708,7.752071952819824
8.16,8.61869379764719,7.701306202352812,5.499999999999999,5.868781778291715,5.131218221708283,0.2642761279330026,1.9354194819927215,0.330559572740463,0.1979926831255422,2.0648071799989056,1.8060317839865374,4112384,7.233232593536377,7.934489393234253
8.28,8.671918358845307,7.888081641154691,5.9,6.335889894354068,5.464110105645933,0.20250509619202428,1.9064451903104782,0.2635717252325197,0.14143846715152886,2.084100027171419,1.728790353449537,4276224,7.688503742218018,8.034484958648681
8.379999999999999,8.72583232931581,8.034167670684187,5.6899999999999995,6.319999999999999,5.06,0.20250509619202428,1.9079433679580688,0.2635717252325197,0.14143846715152886,2.062789549341384,1.753097186574754,4440064,7.712102031707763,8.165419006347657
8.7,9.076828873628335,8.323171126371664,5.6,5.882842712474619,5.31715728752538,0.20250509619202428,1.9120997816324234,0.2635717252325197,0.14143846715152886,2.0434301481000072,1.7807694151648397,4603904,7.853335046768189,8.468143415451049
8.34,8.712021504754766,7.967978495245235,5.95,6.386463056855904,5.513536943144096,0.16868026904114494,1.9758000388741492,0.23128030522376156,0.10608023285852833,2.0810649159775316,1.8705351617707668,4767744,7.956302738189697,8.083169937133789
8.38,8.869489530020818,7.890510469979184,5.539999999999999,5.935474398665703,5.144525601334295,0.16868026904114494,1.9120069861412048,0.23128030522376156,0.10608023285852833,2.052841805741456,1.7711721665409534,4931584,7.898496866226196,8.146357488632201
8.26,8.665462698654265,7.854537301345734,5.7,6.254977477020464,5.145022522979536,0.16868026904114494,1.9186474353075027,0.23128030522376156,0.10608023285852833,2.020392634272259,1.8169022363427465,5095424,7.754661893844604,8.017587375640868
8.260000000000002,8.480000000000002,8.040000000000001,5.89,6.510403094769844,5.269596905230156,0.15409290781305646,1.938762976229191,0.19652542002725826,0.11166039559885466,2.0889597418146084,1.7885662106437732,5259264,7.958184146881104,8.034237480163574
8.180000000000001,8.606145515053251,7.753854484946752,5.700000000000001,6.234789678284839,5.165210321715163,0.15409290781305646,1.9255782231688499,0.19652542002725826,0.11166039559885466,2.082811407979182,1.7683450383585178,5423104,7.867565727233886,7.9562441349029545
8.41,8.704788059459673,8.115211940540327,5.7,6.092428337406972,5.307571662593029,0.15409290781305646,1.9549000293016434,0.19652542002725826,0.11166039559885466,2.0594691458955445,1.8503309127077425,5586944,8.05517110824585,8.171758270263672
8.419999999999998,8.732409987036265,8.107590012963731,5.8100000000000005,6.316853035898968,5.303146964101033,0.15409290781305646,1.9640229657292365,0.19652542002725826,0.11166039559885466,2.13755455306325,1.7904913783952232,5750784,7.9954314708709715,8.18817629814148
8.52,8.812574776766555,8.227425223233444,5.789999999999999,6.231474801092881,5.348525198907117,0.14255516823075517,1.9672057583928109,0.18142026943593462,0.10369006702557573,2.10671358915745,1.827697927628172,5914624,8.287286758422852,8.294066762924194
8.309999999999999,8.636955654485435,7.983044345514562,5.5600000000000005,6.042078831727759,5.077921168272242,0.14255516823075517,1.9194083973765372,0.18142026943593462,0.10369006702557573,2.129155092290902,1.7096617024621723,6078464,8.141774368286132,8.097671461105346
8.239999999999998,8.553687742827162,7.926312257172836,5.590000000000001,6.0246262762420155,5.155373723757986,0.14255516823075517,1.964590921998024,0.18142026943593462,0.10369006702557573,2.1171363804337044,1.8120454635623435,6242304,8.055783796310426,8.01575026512146
8.4,8.979655069847578,7.820344930152423,5.700000000000001,6.0741657386773955,5.325834261322607,0.13539765943777504,1.9143437594175339,0.16867053945116156,0.10212477942438854,2.082167176788195,1.746520342046873,6406144,8.228000068664551,8.160718441009521
8.69,9.054554522671163,8.325445477328836,5.979999999999999,6.461248376620637,5.49875162337936,0.13539765943777504,1.9804195657372474,0.16867053945116156,0.10212477942438854,2.104021970110338,1.8568171613641566,6569984,8.49514560699463,8.444254064559937
8.559999999999999,8.970365690573663,8.149634309426334,5.7700000000000005,6.328659108938537,5.211340891061464,0.13539765943777504,2.021228787302971,0.16867053945116156,0.10212477942438854,2.1265573171571224,1.9159002574488198,6733824,8.332074403762817,8.30694489479065
8.59,9.015323406362734,8.164676593637266,5.970000000000001,6.447598157450383,5.492401842549619,0.12748628271754298,1.9716145664453506,0.16463028278604275,0.0903422826490432,2.114834576872701,1.8283945560180002,6897664,8.468127393722535,8.320158004760742
8.569999999999999,8.819198715887541,8.320801284112456,5.85,6.267731971484108,5.4322680285158915,0.12748628271754298,2.006153766810894,0.16463028278604275,0.0903422826490432,2.0968202731404806,1.915487260481308,7061504,8.430860137939453,8.31447114944458
8.42,8.597763888346313,8.242236111653687,5.84,6.28988887516808,5.39011112483192,0.12748628271754298,1.9776634335517884,0.16463028278604275,0.0903422826490432,2.1083416914293487,1.846985175674228,7225344,8.321546840667725,8.164760780334472
8.62,9.156283507111675,8.083716492888323,5.779999999999999,6.347097875150312,5.212902124849687,0.13153586344726398,1.9839561477303504,0.16994976784329544,0.09312195905123252,2.1216553408434864,1.8462569546172145,7389184,8.561114931106568,8.371183061599732
8.62,8.847156333832011,8.392843666167987,5.890000000000001,6.515219961293624,5.264780038706377,0.13153586344726398,1.9771988973021508,0.16994976784329544,0.09312195905123252,2.075847505796976,1.8785502888073258,7553024,8.555383396148681,8.354761362075806
8.350000000000001,8.670156211871644,8.029843788128359,5.73,5.990959767013998,5.469040232986003,0.13153586344726398,1.9923020392656325,0.16994976784329544,0.09312195905123252,2.134777560564772,1.849826517966493,7716864,8.30015320777893,8.09135594367981
8.4,8.787298334620742,8.012701665379259,5.619999999999999,6.009358446678635,5.230641553321363,0.13627857128804138,2.0163952484726906,0.17423215299256659,0.09832498958351618,2.095973389787325,1.936817107158056,7880704,8.394366836547851,8.132546615600585
8.59,8.874429253066557,8.305570746933443,5.6400000000000015,5.963109888428072,5.316890111571931,0.13627857128804138,2.007583703100681,0.17423215299256659,0.09832498958351618,2.141864111190053,1.873303295011309,8044544,8.541428422927856,8.314777517318726
8.41,8.70137604568667,8.11862395431333,5.63,6.181452627158489,5.078547372841511,0.13627857128804138,1.9906977489590645,0.17423215299256659,0.09832498958351618,2.110731097338247,1.8706644005798818,8208384,8.341619396209717,8.13503098487854
8.5,8.868781778291716,8.131218221708284,6.0,6.489897948556635,5.510102051443365,0.13627857128804138,2.0350917309522627,0.17423215299256659,0.09832498958351618,2.126580512559803,1.9436029493447224,8372224,8.479440498352051,8.246326732635499
8.469999999999999,8.867617907041419,8.072382092958579,6.159999999999999,6.612106182218292,5.707893817781707,0.14246254640748354,1.9953637391328811,0.17993722786940752,0.10498786494555956,2.078030151006318,1.912697327259444,8536064,8.42444167137146,8.201875066757202
8.419999999999998,8.834246303544157,8.00575369645584,5.63,6.052018956920183,5.207981043079816,0.14246254640748354,1.9998357936739921,0.17993722786940752,0.10498786494555956,2.0824796217641066,1.9171919655838776,8699904,8.356988430023193,8.151376581192016
8.650000000000002,8.887697286480096,8.412302713519908,5.54,5.942988833592198,5.137011166407802,0.14246254640748354,2.009925054013729,0.17993722786940752,0.10498786494555956,2.1098791544511313,1.9099709535763267,8863744,8.542898178100586,8.370640659332276
8.319999999999999,8.709358446678634,7.930641553321363,5.83,6.170734500748017,5.489265499251983,0.14028621672516972,2.0236091360449793,0.1748508636966908,0.10572156975364863,2.132783044550919,1.9144352275390397,9027584,8.29301815032959,8.058095169067382
8.420000000000002,8.857721372564788,7.982278627435216,5.869999999999999,6.55271516754793,5.187284832452068,0.14028621672516972,2.0649404272437097,0.1748508636966908,0.10572156975364863,2.162881413817204,1.9669994406702156,9191424,8.443703365325927,8.153546237945557
8.320000000000002,8.668711915483255,7.971288084516749,6.29,6.7448626166217664,5.835137383378234,0.14028621672516972,2.019585707783699,0.1748508636966908,0.10572156975364863,2.150182629345948,1.88898878622145,9355264,8.425309467315675,8.068855142593383
8.500000000000002,8.940454310910907,8.059545689089097,5.909999999999999,6.4304805471869235,5.389519452813075,0.13939078346807363,2.0570117622613906,0.17636559974974333,0.10241596718640392,2.1737046594513476,1.9403188650714338,9519104,8.497506475448608,8.2207688331604
8.270000000000001,8.493830292855995,8.046169707144008,5.630000000000001,6.157351874937409,5.102648125062593,0.13939078346807363,2.0723631620407104,0.17636559974974333,0.10241596718640392,2.1824269754703924,1.9622993486110283,9682944,8.367167854309082,7.989159774780274
8.479999999999999,8.743818119165457,8.21618188083454,6.04,6.478634243989227,5.6013657560107735,0.13939078346807363,2.0772571891546248,0.17636559974974333,0.10241596718640392,2.158521318836963,1.9959930594722866,9846784,8.431758975982666,8.200979709625244
8.459999999999999,8.70576411454889,8.214235885451108,5.58,6.220000000000001,4.9399999999999995,0.14240733502404074,2.065889559686184,0.17603903305147814,0.10877563699660334,2.160438657508059,1.9713404618643087,10010624,8.47175178527832,8.175069999694824
8.58,8.83219040425837,8.32780959574163,5.920000000000001,6.390744091837593,5.449255908162408,0.14240733502404074,2.06569754332304,0.17603903305147814,0.10877563699660334,2.135619768273547,1.9957753183725329,10174464,8.513473749160767,8.296590518951415
8.41,8.788021163428716,8.031978836571284,5.71,6.057706773014274,5.3622932269857255,0.14240733502404074,2.023085151612759,0.17603903305147814,0.10877563699660334,2.165161061420895,1.8810092418046225,10338304,8.41881022453308,8.143111371994019
8.62,8.891293199325009,8.34870680067499,5.750000000000001,6.067017349682948,5.4329826503170535,0.14107190368608488,2.042284335196018,0.164676433542042,0.11746737383012776,2.1761266307439593,1.9084420396480766,10502144,8.60195083618164,8.348662996292115
8.35,8.66064449134018,8.039355508659819,6.109999999999999,6.649351462406472,5.570648537593527,0.14107190368608488,2.1027842462062836,0.164676433542042,0.11746737383012776,2.220894357439851,1.9846741349727162,10665984,8.401525068283082,8.064812231063843
8.51,8.91853396431631,8.10146603568369,5.760000000000001,6.355315042645489,5.164684957354512,0.14107190368608488,2.0722958967089653,0.164676433542042,0.11746737383012776,2.18761234638188,1.9569794470360506,10829824,8.448898267745971,8.228531980514527
8.4,8.87539457296019,7.924605427039811,5.85,6.521192967781993,5.178807032218006,0.14107190368608488,2.048581950366497,0.164676433542042,0.11746737383012776,2.1961426170621183,1.9010212836708758,10993664,8.396833038330078,8.12056770324707
8.21,8.590657326213487,7.829342673786515,5.84,6.354198405287297,5.325801594712702,0.13048574065481938,2.0331912726163863,0.15272907029658014,0.10824241101305862,2.1433397740433753,1.9230427711893971,11157504,8.2955726146698,7.943635320663452
8.66,9.075210789840533,8.244789210159468,5.999999999999999,6.529150262212918,5.470849737787081,0.13048574065481938,2.0533679381012915,0.15272907029658014,0.10824241101305862,2.142831882927126,1.9639039932754572,11321344,8.645110511779786,8.35277271270752
8.54,8.940499687890014,8.139500312109984,5.780000000000001,6.3218486873657636,5.238151312634239,0.13048574065481938,2.054054690897465,0.15272907029658014,0.10824241101305862,2.1824686421489474,1.925640739645982,11485184,8.518335247039795,8.244926309585571
8.43,8.804299345444258,8.055700654555741,5.6899999999999995,6.0434119409414455,5.3365880590585535,0.13422758325505882,2.0817974999547006,0.15576211495832112,0.11269305155179651,2.2164254102656105,1.9471695896437908,11649024,8.482505321502686,8.146323537826538
8.42,8.66,8.18,5.72,6.13424630354416,5.30575369645584,0.13422758325505882,2.061513306200504,0.15576211495832112,0.11269305155179651,2.1856408910944025,1.9373857213066061,11812864,8.362364578247071,8.13174295425415
8.459999999999999,8.870365690573664,8.049634309426335,5.93,6.377325384926901,5.4826746150730985,0.13422758325505882,2.0914375469088555,0.15576211495832112,0.11269305155179651,2.194777940807277,1.9880971530104339,11976704,8.414768743515015,8.177794408798217
8.6,8.968781778291715,8.231218221708284,5.930000000000001,6.459244744895971,5.4007552551040305,0.1287832335004897,2.0916189402341843,0.14890135916292294,0.10866510783805647,2.1967264881088067,1.9865113923595616,12140544,8.571071529388428,8.296098852157593
8.55,8.924833296279827,8.175166703720175,6.1,6.642217668469038,5.557782331530961,0.1287832335004897,2.1069861873984337,0.14890135916292294,0.10866510783805647,2.2096327418472916,2.0043396329495757,12304384,8.55993127822876,8.260316801071166
8.579999999999998,9.006145515053248,8.153854484946748,5.9,6.260555127546399,5.539444872453601,0.1287832335004897,2.056264290213585,0.14890135916292294,0.10866510783805647,2.1896190748475988,1.9229095055795706,12468224,8.514468479156495,8.277206897735596
8.459999999999999,8.72153393661244,8.198466063387558,5.79,6.389082632030006,5.190917367969994,0.12149907550283809,2.063717797398567,0.13918164948295048,0.1038165015227257,2.166557432788714,1.9608781620084204,12632064,8.448663425445556,8.155912685394288
8.52,8.841869538788622,8.198130461211377,6.01,6.506890329952194,5.513109670047806,0.12149907550283809,2.085392399132252,0.13918164948295048,0.1038165015227257,2.188651124854339,1.9821336734101647,12795904,8.481563091278076,8.210817432403564
8.53,8.885105618091293,8.174894381908706,5.75,6.019258240356725,5.480741759643275,0.12149907550283809,2.0322276175022127,0.13918164948295048,0.1038165015227257,2.1661624837151923,1.8982927512892334,12959744,8.42476749420166,8.240326499938964
8.54,8.930384425918861,8.149615574081137,5.9799999999999995,6.386939798987516,5.573060201012483,0.12315008245114707,2.0809774458408357,0.1535044704274017,0.09279569447489244,2.17200248967772,1.9899524020039512,13123584,8.515108776092529,8.232628917694091
8.39,8.632693221990232,8.147306778009769,5.97,6.2634280150224235,5.676571984977576,0.12315008245114707,2.077738933265209,0.1535044704274017,0.09279569447489244,2.1817910033724504,1.973686863157968,13287424,8.332311344146728,8.089713144302369
8.600000000000001,8.931662479035541,8.268337520964462,5.9399999999999995,6.216405499221705,5.663594500778294,0.12315008245114707,2.1462307080626486,0.1535044704274017,0.09279569447489244,2.23086963905185,2.0615917770734473,13451264,8.499781894683839,8.284576606750488
8.58,9.157581163127746,8.002418836872254,5.819999999999999,6.434491659829488,5.2055083401705105,0.12315008245114707,2.079551622271538,0.1535044704274017,0.09279569447489244,2.1715373620098934,1.9875658825331821,13615104,8.516369438171386,8.265063190460205
8.57,8.834764045897476,8.305235954102525,5.8,6.273286382647969,5.326713617352031,0.11731042565478537,2.0955048874020576,0.14440309561436665,0.0902177556952041,2.1730406123798547,2.0179691624242606,13778944,8.486441802978515,8.254205083847046
8.44,8.769241552663086,8.110758447336913,6.140000000000001,6.675163526410387,5.604836473589614,0.11731042565478537,2.1025006100535393,0.14440309561436665,0.0902177556952041,2.153997068927294,2.0510041511797845,13942784,8.427855348587036,8.119817209243774
8.459999999999999,8.645472369909912,8.274527630090086,5.84,6.296508488420533,5.383491511579467,0.11731042565478537,2.0893547162413597,0.14440309561436665,0.0902177556952041,2.1769191254860956,2.001790306996624,14106624,8.416267585754394,8.15957326889038
8.32,8.71446165846632,7.92553834153368,6.01,6.68,5.34,0.11553882361689691,2.096655674278736,0.14116600505638893,0.08991164217740488,2.177687831103731,2.0156235174537414,14270464,8.328994274139404,8.024096488952637
8.7,9.063318042491698,8.3366819575083,6.12,6.588614980554399,5.651385019445601,0.11553882361689691,2.0451231002807617,0.14116600505638893,0.08991164217740488,2.1653341090502845,1.924912091511239,14434304,8.583033084869385,8.375356245040894
8.66,8.998230690505755,8.321769309494245,5.88,6.4470978751503125,5.312902124849687,0.11553882361689691,2.061524660885334,0.14116600505638893,0.08991164217740488,2.186926139360523,1.9361231824101448,14598144,8.577717161178589,8.337499237060547
8.509999999999998,8.674012194668565,8.345987805331431,5.96,6.286190128606002,5.633809871393998,0.1099787209797436,2.09632039219141,0.12846077041133613,0.09149667154815107,2.1956734391472206,1.9969673452355994,14761984,8.450514984130859,8.205971145629883
8.559999999999999,8.829072480941473,8.290927519058524,6.17,6.554837628097877,5.785162371902123,0.1099787209797436,2.118551988899708,0.12846077041133613,0.09149667154815107,2.204396151008731,2.032707826790685,14925824,8.494170951843262,8.239715766906738
8.59,9.040444225182208,8.139555774817792,5.82,6.402752091373339,5.237247908626662,0.1099787209797436,2.1042391836643217,0.12846077041133613,0.09149667154815107,2.1728074683947103,2.035670898933933,15089664,8.617995929718017,8.277952957153321
8.52,8.857045990927054,8.182954009072946,6.029999999999999,6.358785644455471,5.701214355544527,0.1047072420763844,2.1012170195579527,0.12460372873076661,0.0848107554220022,2.1958117041859193,2.006622334929986,15253504,8.561020708084106,8.196988344192505
8.48,8.90614551505325,8.05385448494675,5.95,6.2670173496829475,5.632982650317053,0.1047072420763844,2.159594538807869,0.12460372873076661,0.0848107554220022,2.2312551682108377,2.0879339094049,15417344,8.501281356811523,8.143752479553223
8.540000000000001,9.141996677731697,7.938003322268305,5.83,6.105862284482675,5.554137715517325,0.1047072420763844,2.066008135676384,0.12460372873076661,0.0848107554220022,2.1705248481210453,1.9614914232317227,15581184,8.498047637939454,8.23224687576294
8.49,8.813882694814033,8.166117305185967,5.920000000000001,6.390744091837593,5.449255908162408,0.10923382292799122,2.067556582391262,0.1286670358536299,0.08980061000235254,2.198842836142833,1.936270328639691,15745024,8.53484559059143,8.177321767807006
8.530000000000001,8.730249843945009,8.329750156054994,6.12,6.695847201955519,5.544152798044482,0.10923382292799122,2.092676891386509,0.1286670358536299,0.08980061000235254,2.211746158876506,1.9736076238965121,15908864,8.530006790161133,8.206587409973144
8.52,9.061848687365762,7.978151312634237,5.819999999999999,6.132409987036265,5.507590012963734,0.10923382292799122,2.0992559403181077,0.1286670358536299,0.08980061000235254,2.2118606097811857,1.98665127085503,16072704,8.49262490272522,8.207514715194701
8.5,8.863318042491699,8.136681957508301,5.95,6.452493781056044,5.447506218943956,0.10923382292799122,2.1246089935302734,0.1286670358536299,0.08980061000235254,2.245632078991408,2.0035859080691387,16236544,8.503549289703368,8.178952693939209
8.529999999999998,8.787099202643647,8.272900797356348,5.949999999999999,6.381856457633783,5.518143542366215,0.10650325526032081,2.1181926310062407,0.12390837183691847,0.08909813868372315,2.164248216968549,2.0721370450439323,16400384,8.487587642669677,8.20114870071411
8.58,8.885941170815567,8.274058829184433,5.879999999999999,6.169136645896018,5.59086335410398,0.10650325526032081,2.0985562935471536,0.12390837183691847,0.08909813868372315,2.2110095585880343,1.9861030285062728,16564224,8.518919801712036,8.256929969787597
8.78,9.213128156554154,8.346871843445845,6.000000000000001,6.692820323027552,5.30717967697245,0.10650325526032081,2.120524029433727,0.12390837183691847,0.08909813868372315,2.2118882911297373,2.029159767737717,16728064,8.696811294555664,8.445699882507324
8.559999999999999,8.873687742827162,8.246312257172836,6.16,6.4253299832284325,5.894670016771568,0.10077118002427925,2.1005101621150972,0.1191377435177575,0.082404616530801,2.185774995830305,2.0152453283998892,16891904,8.474010848999024,8.235234642028809
8.77,9.053019433961698,8.486980566038302,5.749999999999999,6.122155881318567,5.377844118681431,0.10077118002427925,2.119494777917862,0.1191377435177575,0.082404616530801,2.172309256066095,2.0666802997696294,17055744,8.615221977233887,8.424995803833008
8.489999999999998,8.76730849247724,8.212691507522758,6.000000000000001,6.3820994634908566,5.617900536509145,0.10077118002427925,2.089113304018974,0.1191377435177575,0.082404616530801,2.2004211581063307,1.9778054499316178,17219584,8.406309366226196,8.179883337020874
8.639999999999999,9.014699879903903,8.265300120096095,6.0,6.402492235949962,5.597507764050038,0.09465225793420393,2.121737489104271,0.107850541764943,0.08145397410346485,2.2012851123901243,2.0421898658184174,17383424,8.621525001525878,8.296928215026856
8.76,9.162988833592198,8.357011166407801,6.02,6.41446165846632,5.625538341533679,0.09465225793420393,2.102785088121891,0.107850541764943,0.08145397410346485,2.187822747971753,2.017747428272029,17547264,8.650330305099487,8.40831470489502
8.670000000000002,8.960000000000003,8.38,6.109999999999999,6.469026461420325,5.750973538579674,0.09465225793420393,2.0757690891623497,0.107850541764943,0.08145397410346485,2.1766845219735433,1.9748536563511563,17711104,8.586383628845216,8.323955535888672
8.34,8.778634243989226,7.901365756010774,6.2299999999999995,6.801051661410769,5.65894833858923,0.09667180354700847,2.1082353726029397,0.11315149380575597,0.08019211328826097,2.1641250809064343,2.052345664299445,17874944,8.26833472251892,7.993722248077392
8.780000000000001,9.15094473981983,8.409055260180173,5.97,6.517813836992094,5.422186163007906,0.09667180354700847,2.07858956605196,0.11315149380575597,0.08019211328826097,2.156467502302247,2.000711629801673,18038784,8.68067102432251,8.410589838027954
8.59,8.934818792991333,8.245181207008667,6.050000000000001,6.587121960079832,5.512878039920169,0.09667180354700847,2.1372531324625017,0.11315149380575597,0.08019211328826097,2.213992576901777,2.060513688023226,18202624,8.574552631378173,8.261461162567139
8.620000000000001,8.922654919008432,8.31734508099157,5.86,6.466959636219741,5.25304036378026,0.09418612344871155,2.1591928228735924,0.1087814313832589,0.0795908155141642,2.2410294770800343,2.0773561686671504,18366464,8.483958673477172,8.25597710609436
8.48,8.90142615011411,8.05857384988589,5.670000000000001,6.0896427051671465,5.250357294832855,0.09418612344871155,2.107516749203205,0.1087814313832589,0.0795908155141642,2.18764656835028,2.0273869300561302,18530304,8.42486743927002,8.126840734481812
8.52,8.77219040425837,8.26780959574163,5.9399999999999995,6.461919534027995,5.418080465972004,0.09418612344871155,2.1507193803787232,0.1087814313832589,0.0795908155141642,2.247131213177213,2.0543075475802333,18694144,8.438586568832397,8.178058624267578
8.53,8.74,8.319999999999999,6.11,6.52821047332653,5.691789526673471,0.09418612344871155,2.0940058156847954,0.1087814313832589,0.0795908155141642,2.1826214746206074,2.0053901567489834,18857984,8.42173204421997,8.170375633239747
8.82,9.023960780543712,8.616039219456288,5.76,6.1293237062523875,5.390676293747612,0.09746558819642717,2.0707913890480993,0.11384838383544302,0.08108279255741133,2.1643621036261917,1.9772206744700067,19021824,8.662356090545654,8.462765121459961
8.66,9.107660585711988,8.212339414288012,5.89,6.3968530358989675,5.383146964101032,0.09746558819642717,2.06300780326128,0.11384838383544302,0.08108279255741133,2.1372892136714947,1.9887263928510652,19185664,8.54546947479248,8.30067458152771
8.7,8.923606797749978,8.476393202250021,5.83,6.301274866717927,5.358725133282073,0.09746558819642717,2.1403246775269507,0.11384838383544302,0.08108279255741133,2.216229071854874,2.0644202831990275,19349504,8.546835803985596,8.322763347625733
8.62,8.905657137141713,8.334342862858286,6.01,6.604053869611166,5.415946130388834,0.08692809216089278,2.0596159532666207,0.1031768083140491,0.07067937600773647,2.129299419827066,1.9899324867061756,19513344,8.498598051071166,8.255808067321777
8.64,8.995527776692624,8.284472223307377,5.739999999999999,6.06310988842807,5.416890111571929,0.08692809216089278,2.108174604177475,0.1031768083140491,0.07067937600773647,2.1925986189299698,2.0237505894249805,19677184,8.540591287612916,8.28654637336731
8.46,8.826606055596468,8.093393944403534,6.1899999999999995,6.706623654123579,5.67337634587642,0.08692809216089278,2.153921662271023,0.1031768083140491,0.07067937600773647,2.265074415752913,2.042768908789133,19841024,8.338891553878785,8.102413368225097
8.55,8.803968501984007,8.296031498015994,5.720000000000001,5.903303027798234,5.536696972201767,0.0838829771855818,2.148158225417137,0.10311762397447599,0.0646483303966876,2.236237961016202,2.0600784898180717,20004864,8.474650335311889,8.181684541702271
8.52,8.88276714294434,8.157232857055659,5.920000000000001,6.433419906119738,5.4065800938802635,0.0838829771855818,2.0802236437797545,0.10311762397447599,0.0646483303966876,2.180537971897462,1.979909315662047,20168704,8.427886724472046,8.157009267807007
8.64,9.027814388593306,8.252185611406695,6.06,6.452937654087769,5.66706234591223,0.0838829771855818,2.1157647162675857,0.10311762397447599,0.0646483303966876,2.2238428250176066,2.007686607517565,20332544,8.550864934921265,8.269478511810302
8.629999999999999,8.902213151776323,8.357786848223675,6.180000000000001,6.7993545026880815,5.56064549731192,0.08142872617458934,2.132060557603836,0.09823648676962524,0.06462096557955344,2.251490480476179,2.0126306347314933,20496384,8.472247791290282,8.262454080581666
8.650000000000002,9.106618002273237,8.193381997726767,5.8500000000000005,6.381507290636733,5.318492709363268,0.08142872617458934,2.123764583468437,0.09823648676962524,0.06462096557955344,2.218266211942341,2.0292629549945334,20660224,8.578356266021729,8.264812088012695
8.349999999999998,8.724833296279824,7.975166703720172,6.05,6.57773099207835,5.52226900792165,0.08142872617458934,2.078907257318497,0.09823648676962524,0.06462096557955344,2.168209325844945,1.989605188792049,20824064,8.215029287338258,7.985388946533203
8.489999999999998,8.926921045499068,8.05307895450093,6.08,6.567442304278158,5.592557695721842,0.07950775657997884,2.1252735376358034,0.09582842204160734,0.06318709111835034,2.21415114066242,2.0363959346091867,20987904,8.384428405761719,8.119421195983886
8.599999999999998,9.058257569495582,8.141742430504413,5.92,6.324474968323134,5.515525031676866,0.07950775657997884,2.0734840422868728,0.09582842204160734,0.06318709111835034,2.149238020384865,1.9977300641888807,21151744,8.466156196594238,8.225503730773926
8.59,8.959999999999999,8.22,5.96,6.4208687448721165,5.4991312551278835,0.07950775657997884,2.122899851202965,0.09582842204160734,0.06318709111835034,2.2160732678322965,2.029726434573633,21315584,8.486102390289307,8.218012857437134
8.75,9.130131556174964,8.369868443825036,5.859999999999999,6.223868107973205,5.496131892026794,0.07950775657997884,2.101165370643139,0.09582842204160734,0.06318709111835034,2.206137073220619,1.9961936680656585,21479424,8.574863052368164,8.357800960540771
8.469999999999999,8.892018956920182,8.047981043079815,5.98,6.3966533331199935,5.563346666880007,0.08216364608368605,2.0969096064567565,0.09806060615293254,0.06626668601443957,2.196961298179448,1.9968579147340646,21643264,8.283316564559936,8.093046379089355
8.61,8.904788059459673,8.315211940540326,5.840000000000001,6.322078831727759,5.3579211682722425,0.08216364608368605,2.0941335767507554,0.09806060615293254,0.06626668601443957,2.179778339793946,2.0084888137075647,21807104,8.48623285293579,8.232682275772095
8.84,9.081660919471892,8.598339080528108,5.9799999999999995,6.415430821141545,5.544569178858454,0.08216364608368605,2.0609036713838575,0.09806060615293254,0.06626668601443957,2.1530520182493778,1.9687553245183373,21970944,8.73650426864624,8.450671195983887
8.66,8.921533936612441,8.39846606338756,5.99,6.2285372088375315,5.751462791162469,0.08046848403185572,2.098191799223423,0.09742442571169938,0.06351254235201206,2.1654609140964203,2.0309226843504256,22134784,8.531731796264648,8.277693223953246
8.620000000000001,8.894954541697352,8.34504545830265,5.98,6.567877538267963,5.392122461732038,0.08046848403185572,2.1170350939035414,0.09742442571169938,0.06351254235201206,2.21842454202821,2.0156456457788727,22298624,8.443811893463135,8.225471353530883
8.469999999999999,8.68,8.259999999999998,5.699999999999999,6.0255764119219934,5.374423588078005,0.08046848403185572,2.1330762416124345,0.09742442571169938,0.06351254235201206,2.2023847436786776,2.0637677395461913,22462464,8.300164365768433,8.08468542098999
8.870000000000001,9.075182845286832,8.66481715471317,5.99,6.50662365412358,5.473376345876421,0.07940430200784424,2.127878776192665,0.0915093998403021,0.06729920417538637,2.2175826283247875,2.038174924060543,22626304,8.654092168807983,8.48001413345337
8.62,8.851516738055803,8.388483261944195,5.87,6.201813200460741,5.538186799539259,0.07940430200784424,2.1350729569792746,0.0915093998403021,0.06729920417538637,2.2563295421373066,2.0138163718212425,22790144,8.493740272521972,8.231047582626342
8.57,8.913656805548792,8.226343194451209,6.1,6.443511280746353,5.756488719253646,0.07940430200784424,2.0867048755288122,0.0915093998403021,0.06729920417538637,2.1718291711739295,2.001580579883695,22953984,8.428756952285767,8.19265856742859
8.620000000000001,8.905657137141715,8.334342862858287,5.910000000000001,6.325812457725837,5.494187542274165,0.07584380513853753,2.1220219910144804,0.09080966394267537,0.060877946334399684,2.1839704539246876,2.0600735281042732,23117824,8.411067914962768,8.228427648544312
8.569999999999999,8.84946377224964,8.290536227750357,6.08,6.44823905279044,5.7117609472095605,0.07584380513853753,2.0837813347578047,0.09080966394267537,0.060877946334399684,2.186601909855219,1.9809607596603902,23281664,8.439437818527221,8.172457075119018
8.629999999999999,8.86259406699226,8.397405933007738,5.99,6.274429253066558,5.705570746933442,0.07584380513853753,2.094699928164482,0.09080966394267537,0.060877946334399684,2.206992729378793,1.982407126950171,23445504,8.487895679473876,8.234921312332153
8.879999999999999,9.18265491900843,8.577345080991568,6.04,6.293771550808991,5.786228449191009,0.07716834606695827,2.102077716588974,0.09143274207569205,0.0629039500582245,2.2235749326503744,1.9805805005275736,23609344,8.729056406021119,8.462106561660766
8.74,9.030516780926678,8.449483219073322,5.860000000000001,6.494350061086149,5.225649938913853,0.07716834606695827,2.114070622622967,0.09143274207569205,0.0629039500582245,2.202841594803825,2.0252996504421086,23773184,8.549876928329468,8.337756204605103
8.74,8.981660919471892,8.498339080528108,6.040000000000001,6.480908153700973,5.599091846299029,0.07716834606695827,2.1071341678500177,0.09143274207569205,0.0629039500582245,2.241859456957595,1.9724088787424403,23937024,8.51994194984436,8.341266298294068
8.650000000000002,8.988378486313774,8.31162151368623,5.76,6.397495098020369,5.122504901979631,0.07716834606695827,2.0836777955293657,0.09143274207569205,0.0629039500582245,2.213881234650189,1.9534743564085426,24100864,8.502974462509155,8.253723955154419
8.68,9.117721372564786,8.242278627435214,5.880000000000001,6.746948672067731,5.013051327932271,0.07335968650804167,2.102014906704426,0.0884633636200913,0.058256009395992035,2.1928977801860365,2.011132033222815,24264704,8.456836271286011,8.260202598571777
8.64,8.953687742827164,8.326312257172837,6.080000000000001,6.650613704707485,5.509386295292517,0.07335968650804167,2.1285337284207344,0.0884633636200913,0.058256009395992035,2.1901793500977647,2.066888106743704,24428544,8.43979263305664,8.24098868370056
8.68,9.031567916624939,8.328432083375061,5.79,6.1044837038703275,5.475516296129673,0.07335968650804167,2.1050801038742066,0.0884633636200913,0.058256009395992035,2.1773735978749036,2.0327866098735097,24592384,8.561651802062988,8.29634861946106
8.639999999999999,8.86,8.419999999999998,5.94,6.475163526410387,5.404836473589614,0.06873482858433652,2.1197044238448144,0.08288952370661182,0.05458013346206123,2.210957399148592,2.0284514485410368,24756224,8.504486083984375,8.244433498382568
8.709999999999999,9.153734154646674,8.266265845353324,6.08,6.7277653896280665,5.432234610371934,0.06873482858433652,2.0862857311964036,0.08288952370661182,0.05458013346206123,2.178102916307996,1.9944685460848113,24920064,8.59532709121704,8.297501945495606


==> data/progress-jumper-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.2299999999999995,3.7033920151417847,2.7566079848582143,3.4800000000000004,4.099354502688081,2.8606454973119195,1.491673267632723,2.7073822140693666,2.659407273962824,0.32393926130262174,2.7077764634127233,2.70698796472601,16384,0.6399531528353691,2.6030346393585204
3.6300000000000003,4.174150714416512,3.0858492855834885,3.41,3.771801050302511,3.0481989496974893,0.28514198074117303,2.6957207798957823,0.35531256359415014,0.21497139788819591,2.7102223423954417,2.681219217396123,180224,2.0766511797904967,3.0119136571884155
3.65,4.13425200051213,3.16574799948787,3.72,4.2275431016179805,3.2124568983820194,0.2905170453712344,2.702320909500122,0.35844170710130796,0.22259238364116088,2.707991243645685,2.696650575354559,344064,2.8713406324386597,2.9656257152557375
3.66,3.9982306905057556,3.3217693094942446,3.4499999999999993,3.973927475897189,2.9260725241028096,0.31165716126561166,2.6931476473808287,0.3516181748640328,0.2716961476671905,2.706339335318468,2.6799559594431894,507904,3.0233325481414797,2.995774531364441
4.5200000000000005,5.192011904656458,3.847988095343543,4.67,5.3628924880528,3.9771075119471995,0.39945333357900376,2.636442995071411,0.5234577443690243,0.27544892278898325,2.676501689476133,2.5963843006666893,671744,3.557607054710388,4.062923336029053
5.85,6.379622507074614,5.3203774929253855,5.3100000000000005,5.94,4.680000000000001,0.366900235787034,2.482193922996521,0.4280532403095848,0.3057472312644832,2.5803158715092467,2.3840719744837955,835584,5.4306707859039305,5.4760839462280275
6.12,6.474400902933387,5.765599097066613,5.7299999999999995,6.147252920900501,5.312747079099498,0.3798982832580805,2.485485556721687,0.438923041076244,0.320873525439917,2.551613099363635,2.4193580140797395,999424,6.074059724807739,5.743690872192383
6.169999999999999,6.619555335859779,5.720444664140219,5.87,6.391632054229799,5.348367945770201,0.36290446259081366,2.465662640333176,0.46112068418766927,0.26468824099395805,2.5055824508208686,2.425742829845483,1163264,6.059408569335938,5.817154312133789
6.55,6.885410196624968,6.2145898033750315,5.67,6.108292140016222,5.231707859983778,0.3182071326300501,2.484094598889351,0.3640951222635339,0.27231914299656634,2.540622844944611,2.4275663528340905,1327104,6.425678825378418,6.198775720596314
6.7,7.054964786985977,6.3450352130140235,5.659999999999999,6.20074023338383,5.119259766616168,0.3144459618255496,2.4812315076589586,0.3679745414154639,0.2609173822356354,2.5327841432566998,2.4296788720612175,1490944,6.471218919754028,6.335413789749145
6.82,7.171567916624939,6.4684320833750615,5.6899999999999995,6.265239080730786,5.114760919269213,0.266631169244647,2.4715111672878267,0.2945303509654673,0.2387319875238267,2.503136413261833,2.4398859213138206,1654784,6.620487308502197,6.480117511749268
6.869999999999999,7.4375385449465075,6.302461455053491,5.51,6.016853035898968,5.003146964101032,0.2864422591403127,2.4603654772043226,0.35031138116258953,0.22257313711803584,2.5052101304658887,2.4155208239427566,1818624,6.728665065765381,6.480642461776734
6.970000000000001,7.5214526271584905,6.418547372841511,5.750000000000001,6.137943294825417,5.362056705174584,0.2867619812488556,2.440420615673065,0.334299053208879,0.2392249092888322,2.471809419947495,2.409031811398635,1982464,6.752621650695801,6.625965356826782
7.15,7.5,6.800000000000001,5.710000000000001,6.08536648758247,5.334633512417532,0.23898576218634843,2.4142715632915497,0.2933822000737947,0.18458932429890215,2.466333156838768,2.3622099697443315,2146304,7.0299052715301515,6.77036566734314
7.1899999999999995,7.507647603485371,6.872352396514628,5.55,6.352807573457052,4.747192426542948,0.2238418461754918,2.3897563368082047,0.2662996468213936,0.18138404552959,2.449792248142426,2.329720425473983,2310144,6.9351780891418455,6.861831903457642
7.659999999999999,8.098634243989226,7.221365756010774,5.58,6.052863616701476,5.107136383298524,0.22336528776213527,2.386244198679924,0.27542619507312627,0.17130438045114427,2.446135629869141,2.3263527674907074,2473984,7.323160791397095,7.2831943988800045
7.51,7.942319326424346,7.077680673575654,5.450000000000001,5.968169856321266,4.931830143678736,0.22747551817446948,2.3624006122350694,0.3035379024508328,0.15141313389810618,2.4478390221339668,2.276962202336172,2637824,7.185509252548218,7.154414415359497
7.649999999999999,7.895967477524976,7.404032522475021,5.749999999999999,6.242442890089804,5.257557109910194,0.20675058839842678,2.330829933285713,0.2494838895439088,0.16401728725294476,2.382295773547838,2.2793640930235886,2801664,7.505923080444336,7.328037929534912
7.830000000000001,8.252018956920185,7.407981043079817,5.6,6.30427267446636,4.895727325533639,0.16922106109559534,2.3046105712652207,0.20934334106262026,0.12909878112857043,2.3638864418684706,2.245334700661971,2965504,7.712314558029175,7.483661746978759
7.6800000000000015,8.045513337649943,7.31448666235006,5.73,6.213838816136118,5.246161183863883,0.13904023678041993,2.2906877279281614,0.20790619740214433,0.07017427615869554,2.383601348436926,2.197774107419397,3129344,7.430937147140503,7.364194679260254
7.649999999999999,8.154479930225175,7.145520069774821,5.5600000000000005,5.889241552663087,5.230758447336914,0.1680419859942049,2.246581384539604,0.22508336194657474,0.11100061004183503,2.354956794688845,2.138205974390363,3293184,7.491451978683472,7.343918323516846
7.959999999999999,8.367921561087421,7.552078438912576,5.86,6.298634243989227,5.421365756010774,0.1470331307966262,2.2481140971183775,0.19332319153017383,0.10074307006307856,2.313955264947981,2.182272929288774,3457024,7.7452733516693115,7.629743337631226
8.010000000000002,8.38,7.6400000000000015,5.88,6.486300255648965,5.273699744351035,0.12768666497431694,2.2278702557086945,0.159821253590538,0.09555207635809587,2.3031337092572213,2.1526068021601676,3620864,7.863025379180908,7.708413028717041
7.9799999999999995,8.386939798987516,7.573060201012484,5.970000000000001,6.298785644455473,5.641214355544529,0.13138091869186605,2.165661397576332,0.18724920289353614,0.07551263449019596,2.2887605439264904,2.0425622512261734,3784704,7.749135589599609,7.656783723831177
8.11,8.360798724079688,7.85920127592031,5.949999999999999,6.603069674690227,5.296930325309772,0.09809785797260698,2.1916653722524644,0.14605453492815895,0.050141181017055,2.280576256323993,2.1027544881809357,3948544,8.01313238143921,7.815861320495605
8.42,8.715972971738974,8.124027028261025,5.58,5.917045990927054,5.242954009072946,0.11815095818601544,2.1721438482403754,0.15664987917052864,0.07965203720150224,2.2615674823622656,2.0827202141184853,4112384,8.141852045059204,8.11405282020569
8.35,8.856458290484024,7.843541709515976,5.97,6.443392015141785,5.496607984858215,0.08872445682063693,2.2082520321011545,0.1206696890965511,0.05677922454472275,2.334841185563185,2.081662878639124,4276224,8.106080532073975,8.05639476776123
8.41,8.766230262611138,8.053769737388862,5.84,6.264735211631906,5.415264788368094,0.08958348827436563,2.19261307567358,0.1193565250201608,0.059810451528570466,2.315247315434447,2.069978835912713,4440064,8.13366117477417,8.091899251937866
8.350000000000001,8.702845575287549,7.997154424712455,5.949999999999999,6.330131556174964,5.569868443825035,0.07934320045169438,2.1605096638202665,0.11249192551512516,0.04619447538826361,2.2779249949804106,2.0430943326601225,4603904,8.168239784240722,8.06629147529602
8.31,8.633882694814034,7.986117305185967,5.65,6.108802789878179,5.191197210121822,0.08540282724425191,2.130739690363407,0.1142647967103035,0.056540857778200324,2.233267494867001,2.0282118858598133,4767744,8.11260232925415,8.03443865776062
8.360000000000001,8.698230690505756,8.021769309494246,5.87,6.3283666654546336,5.411633334545367,0.08511591112473973,2.1798421323299406,0.1202706693101227,0.04996115293935677,2.2517385060461286,2.1079457586137527,4931584,8.137579441070557,8.08545184135437
8.32,8.773431361950186,7.866568638049815,5.79,6.205812457725836,5.374187542274164,0.08493095212616023,2.1572513595223426,0.12310706290092413,0.04675484135139631,2.2568022466466475,2.0577004723980377,5095424,8.062222719192505,8.028484392166138
8.4,8.700000000000001,8.1,5.8100000000000005,6.182692903071685,5.437307096928316,0.07635965698864308,2.1266426160931586,0.11825017281764587,0.034469141159640296,2.2126043275648235,2.0406809046214938,5259264,8.20841326713562,8.11962594985962
8.360000000000001,8.837912125813942,7.882087874186061,6.22,6.63424630354416,5.80575369645584,0.09349930406315246,2.1174641966819765,0.13260032911064523,0.054398279015659703,2.20921918732658,2.025709206037373,5423104,8.065411376953126,8.09683699607849
8.389999999999999,8.79360872141221,7.986391278587788,6.119999999999999,6.615580467734554,5.624419532265445,0.06911669289693231,2.1179708421230314,0.09911287501771138,0.03912051077615325,2.2127204010897703,2.0232212831562926,5586944,8.21858081817627,8.116064929962159
8.54,8.878230690505754,8.201769309494244,5.92,6.3970744176750625,5.442925582324937,0.07252302425913511,2.0857158571481706,0.10563232985511622,0.03941371866315399,2.2161282058832943,1.955303508413047,5750784,8.306711864471435,8.282354307174682
8.73,8.983179778023443,8.476820221976558,6.050000000000001,6.587121960079832,5.512878039920169,0.08746417505899443,2.08091951161623,0.13173474562511125,0.043193604492877596,2.1549970404353664,2.0068419827970936,5914624,8.445465755462646,8.447311401367188
8.74,9.009072480941475,8.470927519058526,6.43,6.883982378512647,5.976017621487353,0.07832020405912765,2.0720885023474693,0.12340965986762897,0.03323074825062634,2.1569900532481103,1.987186951446828,6078464,8.514909553527833,8.459825611114502
8.6,8.984707681233427,8.215292318766572,5.720000000000001,6.080000000000001,5.36,0.06788950550835576,2.0195255473256113,0.09165400629919232,0.044125004717519206,2.088092266453911,1.9509588281973118,6242304,8.413587999343871,8.324242877960206
8.609999999999998,8.918058436014984,8.301941563985011,5.920000000000001,6.380000000000001,5.460000000000001,0.0962661954457871,2.008315509557724,0.14817472750317673,0.044357663388397466,2.148762050167425,1.8678689689480232,6406144,8.38095827102661,8.356153059005738
8.62,9.141152568831814,8.098847431168185,5.779999999999999,6.1080243893371335,5.451975610662865,0.07665381855331357,2.033915102481842,0.10470314750764191,0.04860448959898524,2.1120556195214673,1.9557745854422168,6569984,8.459638309478759,8.366456937789916
8.570000000000002,8.916554469023271,8.223445530976733,5.77,6.0987856444554716,5.441214355544528,0.05852612232556561,2.0077037647366525,0.09190554835599637,0.025146696295134843,2.1045710305804257,1.9108364988928794,6733824,8.326214265823364,8.304925918579102
8.760000000000002,9.191740662898459,8.328259337101544,5.9399999999999995,6.332937654087769,5.54706234591223,0.08499982855282717,2.033155520260334,0.11640133471351367,0.05359832239214067,2.132590418199236,1.9337206223214325,6897664,8.485242891311646,8.484555721282959
8.650000000000002,8.95083217912983,8.349167820870175,5.94,6.289857113690719,5.590142886309282,0.07833743310184216,2.020683492720127,0.12229341646454644,0.03438144973913787,2.1136154221777255,1.9277515632625286,7061504,8.449817895889282,8.394318389892579
8.59,8.940570962859162,8.239429037140837,5.959999999999999,6.357994974842647,5.562005025157351,0.08070444872137156,2.0160539731383325,0.1154207880547299,0.04598810938801322,2.1379057131053782,1.8942022331712864,7225344,8.366452693939209,8.337207078933716
8.489999999999998,8.711133443874958,8.268866556125039,6.01,6.569374650837879,5.45062534916212,0.08429695011582221,1.9690230652689933,0.12367581749419862,0.04491808273744579,2.0573260382532315,1.8807200922847551,7389184,8.330398654937744,8.247892284393311
8.8,9.184707681233428,8.415292318766573,6.14,6.678887743412299,5.6011122565877,0.06050250171683723,2.023990933597088,0.09613106234947488,0.024873941084199575,2.113858742305177,1.9341231248889992,7553024,8.606423807144164,8.5360107421875
8.940000000000001,9.327814388593307,8.552185611406696,6.069999999999999,6.470124980474851,5.669875019525148,0.0629186372389085,2.021225333213806,0.08602575622463302,0.03981151825318399,2.1091345717953662,1.9333160946322459,7716864,8.668072414398193,8.664392185211181
8.659999999999998,8.986190128606,8.333809871393997,6.01,6.413608721412211,5.606391278587789,0.08514936696737999,1.9664564728736877,0.13208168074271356,0.03821705319204641,2.058000352052457,1.8749125936949187,7880704,8.371496391296386,8.394094085693359
8.65,8.915518360947035,8.384481639052966,5.85,6.087697286480094,5.612302713519905,0.058792435145005525,2.0391244634985926,0.09962516949713247,0.017959700792878577,2.1158130404479754,1.9624358865492098,8044544,8.402175378799438,8.38791265487671
8.67,9.06255572852781,8.27744427147219,5.91,6.31607881008494,5.503921189915061,0.05715575318899933,1.9933255046606064,0.09155953658459869,0.022751969793399968,2.061338074615741,1.925312934705472,8208384,8.407582235336303,8.363861799240112
8.67,8.898254244210266,8.441745755789734,5.99,6.440444225182208,5.539555774817792,0.06615096157183867,1.9738454908132552,0.0939072092624831,0.03839471388119424,2.0757342424104546,1.8719567392160559,8372224,8.467627000808715,8.381834363937378
8.639999999999999,8.909072480941473,8.370927519058524,5.790000000000001,6.240444225182209,5.339555774817793,0.07126670802826987,2.009764051437378,0.10875142649255937,0.03378198956398038,2.1220115316784733,1.8975165711962827,8536064,8.340445518493652,8.323864555358886
8.72,9.104187454245972,8.33581254575403,5.859999999999999,6.468604962188117,5.251395037811882,0.052141202770871996,1.9724749639630317,0.08921115597523979,0.015071249566504193,2.064390094118531,1.8805598338075324,8699904,8.41766061782837,8.395712661743165
8.68,9.086939798987515,8.273060201012484,6.05,6.581507290636733,5.518492709363267,0.05601090403506529,1.934235429763794,0.09204016356804487,0.019981644502085706,2.048283585302172,1.8201872742254162,8863744,8.39152979850769,8.350918960571288
8.86,9.204093010681705,8.515906989318294,5.88,6.469576118919346,5.290423881080653,0.06676060211902944,1.9198507368564606,0.10900727326155016,0.024513930976508717,2.009913535147898,1.829787938565023,9027584,8.501624584197998,8.515284538269043
8.690000000000001,8.920000000000002,8.46,6.220000000000001,6.535594676761191,5.9044053232388105,0.04638265130342912,1.942935685813427,0.07531945392050865,0.01744584868634958,2.0567289625759586,1.8291424090508954,9191424,8.383989906311035,8.334924936294556
8.85,9.170156211871642,8.529843788128357,5.97,6.2863858403911275,5.653614159608872,0.059297578976838815,1.9285042732954025,0.0966471647226052,0.021947993231072417,2.0254515135723374,1.8315570330184676,9355264,8.52643575668335,8.463467359542847
8.75,8.935741756210067,8.564258243789933,5.970000000000001,6.4760632371552,5.463936762844801,0.057003908220212875,1.930351434648037,0.10334808440342018,0.01065973203700557,2.046278908003363,1.814423961292711,9519104,8.379073333740234,8.33034143447876
8.66,8.925329983228432,8.394670016771569,5.79,6.266340214552582,5.313659785447418,0.05820448951562861,1.91983962059021,0.09748236992018283,0.01892660911107439,2.0220974840741395,1.8175817571062807,9682944,8.241570949554443,8.213510227203368
8.850000000000001,9.074722050542444,8.625277949457558,5.67,6.26169248769948,5.07830751230052,0.03015073653805298,1.940426580607891,0.04627397270073257,0.01402750037537339,2.032133070121023,1.848720091094759,9846784,8.435222005844116,8.377422523498534
8.72,9.054065861769802,8.3859341382302,5.99,6.5600000000000005,5.42,0.05045608453219752,1.933216117322445,0.08671903936206551,0.014193129702329534,2.0572853369452657,1.8091468976996241,10010624,8.270291662216186,8.232396030426026
8.78,9.043818119165458,8.51618188083454,5.83,6.4513694553162395,5.208630544683761,0.04462122453551269,1.9309787824749947,0.0662936343156392,0.02294881475538619,2.0313529198651485,1.8306046450848406,10174464,8.306332874298096,8.26010046005249
8.740000000000002,8.973238075793814,8.50676192420619,5.8,6.317687164221791,5.2823128357782085,0.06095162505953335,1.913881054520607,0.10544193351075644,0.016461316608310267,1.9880739744001694,1.8396881346410447,10338304,8.233250713348388,8.192246532440185
8.819999999999999,9.18276714294434,8.457232857055658,5.860000000000001,6.312106182218294,5.407893817781709,0.0378288137755589,1.8967889249324799,0.06631976008792896,0.009337867463188838,1.9655114102244935,1.8280664396404662,10502144,8.296664953231812,8.24223051071167
8.73,9.046385840391128,8.413614159608873,6.09,6.533734154646676,5.646265845353324,0.04471743638277979,1.8207376196980476,0.07227637905335763,0.017158493712201957,1.9329861151976921,1.708489124198403,10665984,8.125339031219482,8.111010885238647
8.71,9.23239831546436,8.187601684535641,6.01,6.556717477313466,5.463282522686534,0.02045893363101638,1.842682385444641,0.03921306195285382,0.001704805309178943,1.9572902269031738,1.7280745439861083,10829824,8.063965606689454,8.053649091720581
8.79,9.094795013082562,8.485204986917436,5.88,6.31081318457076,5.44918681542924,0.01645244036481012,1.840216538310051,0.02990609670871915,0.0029987840209010873,1.960596611443932,1.7198364651761702,10993664,8.122618627548217,8.11603479385376
8.63,9.009605057922046,8.250394942077955,5.76,6.4311184694225005,5.088881530577499,0.02648429787659547,1.8122346550226212,0.041634481084709164,0.011334114668481778,1.9284923941331782,1.6959769159120641,11157504,7.9356982707977295,7.906199169158936
8.95,9.267017349682947,8.632982650317052,6.01,6.324483703870328,5.6955162961296715,0.02495948619034602,1.8288123041391373,0.04285463617502116,0.0070643362056708806,1.9606268408919931,1.6969977673862815,11321344,8.188478708267212,8.162968063354493
8.74,8.950713075057054,8.529286924942946,6.119999999999999,6.658144961882948,5.581855038117051,0.02352290956332577,1.8394314453005791,0.04200070946644531,0.0050451096602062255,1.955932652984557,1.7229302376166011,11485184,7.956513214111328,7.936441326141358
8.860000000000001,9.195261092284806,8.524738907715196,6.16,6.537359245282264,5.782640754717736,0.024955309199867732,1.8277158752083777,0.04256205367035305,0.0073485647293824105,1.9103814611784822,1.7450502892382733,11649024,8.0470787525177,8.003291416168214
8.73,9.013019433961698,8.446980566038302,5.859999999999999,6.32946778377222,5.390532216227779,0.04371755270985883,1.7639387562870978,0.0854564976366811,0.0019786077830365595,1.8503217124843043,1.6775558000898914,11812864,7.888910627365112,7.845937490463257
8.650000000000002,9.040512483795334,8.25948751620467,6.249999999999999,6.750499750249687,5.749500249750311,0.039049865820561504,1.8352147459983825,0.06518132176996239,0.012918409871160618,1.9334623126261445,1.7369671793706205,11976704,7.764591360092163,7.740559434890747
8.790000000000001,9.056270539113887,8.523729460886114,5.950000000000001,6.5700806399171015,5.329919360082901,0.040112985570885905,1.8449098035693168,0.07184699159826571,0.008378979543506103,1.9458960274517334,1.7439235796869001,12140544,7.88181848526001,7.824556827545166
8.81,9.124483703870329,8.495516296129672,6.050000000000001,6.521699056602831,5.578300943397171,0.05179243977763685,1.882575510442257,0.08018370611875555,0.02340117343651816,1.968745464273309,1.796405556611205,12304384,7.853384733200073,7.817117166519165
8.84,9.112763633939718,8.567236366060282,5.9,6.476194411635518,5.323805588364483,0.038008312512829386,1.7767851576209068,0.07171418304778197,0.0043024419778767975,1.9076607312256515,1.6459095840161622,12468224,7.846440601348877,7.810184621810913
8.790000000000001,9.032693221990233,8.54730677800977,6.08,6.3621347195933176,5.797865280406683,0.02771804016228994,1.8063925817608832,0.05283463644168476,0.0026014438828951165,1.9541342592039246,1.658650904317842,12632064,7.755003356933594,7.737968873977661
8.83,8.997630546142402,8.662369453857599,5.869999999999999,6.265094925302767,5.474905074697231,0.04829704182629935,1.8314157962799071,0.07440779184597474,0.02218629180662396,1.904266931125372,1.7585646614344423,12795904,7.791657638549805,7.736007595062256
8.77,9.144299345444258,8.39570065455574,5.799999999999999,6.131662479035539,5.468337520964459,0.036865333020978094,1.8583052441477776,0.056253159331506486,0.017477506710449703,2.000890777646929,1.7157197106486264,12959744,7.669766902923584,7.666738557815552
8.870000000000001,9.10685438564654,8.633145614353461,5.95,6.367731971484108,5.532268028515892,0.041191701225761754,1.7861133635044097,0.07562533093658355,0.006758071514939949,1.8834539557928782,1.6887727712159413,13123584,7.78004298210144,7.715705633163452
8.999999999999998,9.154919333848294,8.845080666151702,6.1,6.711555394056826,5.488444605943173,0.02934129843997646,1.7728619277477264,0.053350042419345975,0.005332554460606945,1.945045038394737,1.6006788171007158,13287424,7.83384108543396,7.8068708896636965
8.780000000000001,9.002710574513202,8.5572894254868,6.22,6.657721372564786,5.782278627435214,0.0360745435697026,1.8543694004416467,0.05117272785645775,0.020976359282947447,1.9555764984350557,1.7531623024482377,13451264,7.639064598083496,7.594421529769898
8.84,9.064499443206437,8.615500556793563,6.090000000000001,6.5200000000000005,5.660000000000001,0.0378591941276681,1.8032722353935242,0.08388240634378129,-0.008164018088445094,1.9221441285859397,1.6844003422011087,13615104,7.6571619510650635,7.6206130027771
8.719999999999999,9.111918358845307,8.328081641154691,5.949999999999999,6.523149195236283,5.376850804763715,0.04257462596578985,1.7745664596557618,0.07665900709419374,0.00849024483738596,1.892234869438919,1.6568980498726045,13778944,7.517872428894043,7.477743768692017
8.82,9.083818119165459,8.556181880834542,5.93,6.426084670192498,5.433915329807501,0.025645043738768376,1.7982376292347908,0.041464931137807,0.009825156339729756,1.8929169927871712,1.7035582656824104,13942784,7.5786584377288815,7.54867901802063
8.8,9.116227766016838,8.483772233983164,6.1,6.760302960768767,5.439697039231232,0.022604735618369832,1.8339020982384682,0.04186798991271265,0.0033414813240270173,1.9327770830400737,1.7350271134368627,14106624,7.529362583160401,7.5049081325531
9.05,9.388378486313773,8.711621513686229,6.03,6.437553677446297,5.622446322553704,0.03124922755741858,1.8389667630195619,0.06257576878234926,-7.731366751209667e-05,1.9495575028732335,1.7283760231658902,14270464,7.702265119552612,7.691548156738281
8.959999999999999,9.4054211490264,8.514578850973598,5.89,6.243411940941446,5.536588059058554,0.03791355874927826,1.7344825834035873,0.07078431980410335,0.00504279769445317,1.7965679525924083,1.6723972142147663,14434304,7.634533166885376,7.595031070709228
8.89,9.047797338380596,8.732202661619406,6.29,6.649026461420325,5.930973538579675,0.02303037879464677,1.7252768740057944,0.04318369746408057,0.0028770601252129623,1.7913324808482705,1.6592212671633184,14598144,7.529175615310669,7.501859140396118
8.95,9.207875939164552,8.692124060835447,6.0600000000000005,6.297486841740759,5.822513158259242,0.017530088519561067,1.7247048974037171,0.038074897116800614,-0.00301472007767848,1.8506699750810913,1.598739819726343,14761984,7.586880922317505,7.531430292129516
8.76,9.043548937575157,8.476451062424843,6.09,6.434818792991333,5.745181207008667,0.03224151300673834,1.6700473517179488,0.06519037578705336,-0.0007073497735766848,1.7972750735241863,1.5428196299117114,14925824,7.382236194610596,7.348201704025269
8.84,9.133938769133982,8.546061230866018,5.83,6.4367124524847,5.2232875475153,0.02082095322111849,1.7345372870564462,0.04305723597177863,-0.0014153295295416465,1.880162959848687,1.5889116142642052,15089664,7.42909607887268,7.381655550003051
8.69,8.98816103031751,8.391838969682489,6.0,6.596657355607052,5.403342644392948,0.04600316285141157,1.699313873052597,0.079365585326229,0.012640740376594142,1.847956203630341,1.550671542474853,15253504,7.251328563690185,7.227447271347046
8.969999999999999,9.333455636907724,8.606544363092274,6.029999999999999,6.430124980474851,5.629875019525148,0.033873537724139126,1.6737641006708146,0.06478790673942295,0.0029591687088553024,1.8361191846430935,1.5114090166985357,15417344,7.417986345291138,7.436797714233398
8.889999999999999,9.18816103031751,8.591838969682488,5.979999999999999,6.239999999999998,5.719999999999999,0.03147781800944353,1.7264865249395371,0.055580921515075085,0.007374714503811965,1.843375622681086,1.6095974271979883,15581184,7.372772312164306,7.351506185531616
8.930000000000001,9.158254244210267,8.701745755789736,6.05,6.458044115262063,5.6419558847379365,0.037038313558878086,1.6910718530416489,0.06513627725113799,0.008940349866618173,1.8100805137260825,1.5720631923572153,15745024,7.415900993347168,7.3665848731994625
9.1,9.471483512420134,8.728516487579865,5.909999999999999,6.2984584919910995,5.521541508008899,0.026740256045741213,1.682848060131073,0.05299466443731949,0.0004858476541629367,1.7884425077449688,1.577253612517177,15908864,7.486213111877442,7.4872887134552
9.139999999999999,9.38576411454889,8.894235885451108,5.970000000000001,6.344299345444258,5.595700654555743,0.02269205277989381,1.674849833548069,0.040344848233432,0.005039257326355618,1.7833434238641452,1.5663562432319929,16072704,7.534906244277954,7.501687622070312
9.01,9.333882694814033,8.686117305185967,5.85,6.224833296279826,5.4751667037201734,0.019460774418257602,1.655755104124546,0.03555800049625606,0.0033635483402591412,1.7671230972764052,1.5443871109726868,16236544,7.39882755279541,7.367341566085815
8.959999999999997,9.229072480941472,8.690927519058523,5.87,6.404883164812653,5.335116835187347,0.018839912538533052,1.6628381550312041,0.03189959448723215,0.005780230589833957,1.7592527864752208,1.5664235235871875,16400384,7.333821153640747,7.306688737869263
8.84,9.219999999999999,8.46,6.069999999999999,6.634003546088143,5.505996453911856,0.025440371555305263,1.672474205493927,0.04698777517742546,0.003892967933185068,1.8031559306390559,1.5417924803487981,16564224,7.187481546401978,7.1896013736724855
8.88,9.172574776766556,8.587425223233446,5.980000000000001,6.322928563989646,5.637071436010356,0.01271184608704056,1.6307743981480598,0.02617092639146109,-0.0007472342173799711,1.7489341828064489,1.5126146134896707,16728064,7.2194679260253904,7.195884943008423
8.779999999999998,9.028193472919815,8.53180652708018,5.68,6.081995024844836,5.278004975155164,0.015069451290764809,1.600425900518894,0.03282683041282326,-0.0026879278312936447,1.7747106073460366,1.4261411936917516,16891904,7.15159239768982,7.08834662437439
8.940000000000001,9.197681974534504,8.682318025465499,6.21,6.756717477313465,5.663282522686535,0.01232700427135564,1.667736755311489,0.028763504612119337,-0.004109496069408055,1.78625925054146,1.549214260081518,17055744,7.237127161026001,7.196520471572876
8.79,9.03269322199023,8.547306778009768,5.950000000000001,6.460392006206995,5.4396079937930075,0.01724106668079908,1.5942470744252204,0.03360887925735842,0.0008732541042397422,1.6988436964435993,1.4896504524068415,17219584,7.0639502048492435,7.062242317199707
8.930000000000001,9.175153013442626,8.684846986557377,5.839999999999999,6.008522995463526,5.671477004536472,0.016513462546754412,1.6394752815365792,0.0383987271922145,-0.0053718020987056775,1.7698754883083143,1.509075074764844,17383424,7.169127655029297,7.149414825439453
8.99,9.334818792991333,8.645181207008667,5.4399999999999995,5.991724568965348,4.888275431034651,0.023148423269594754,1.6076942816376687,0.038025303447868884,0.008271543091320626,1.7548967218989466,1.4604918413763908,17547264,7.211773252487182,7.187270259857177
8.99,9.21561028345357,8.76438971654643,5.970000000000001,6.462036584005703,5.4779634159942985,0.014941067334075298,1.631076666712761,0.027762630562939004,0.0021195041052115907,1.7973206092497636,1.4648327241757584,17711104,7.192516422271728,7.164228200912476
8.92,9.202134719593317,8.637865280406682,6.0600000000000005,6.694350061086149,5.425649938913852,0.01809561831287279,1.656187355518341,0.03207006196131085,0.004121174664434731,1.854308759326617,1.4580659517100651,17874944,7.117052793502808,7.089956665039063
8.860000000000001,9.245227205685165,8.474772794314838,6.3,6.628633534503099,5.9713664654969,0.009468541049864101,1.622018238902092,0.015524607702654281,0.00341247439707392,1.7658407576653918,1.4781957201387923,18038784,7.028828954696655,7.019484758377075
9.0,9.26457513110646,8.73542486889354,5.7700000000000005,6.199068759058499,5.340931240941502,0.01214763003335971,1.6293251037597656,0.02465717839164642,-0.00036191832492699777,1.753407316323694,1.505242891195837,18202624,7.139181470870971,7.112173223495484
9.13,9.24,9.020000000000001,5.68,6.089389789809174,5.270610210190825,0.015658167888977857,1.6100812688469888,0.03571196375517524,-0.004395627977219523,1.8200228999817987,1.4001396377121789,18366464,7.1994133472442625,7.19418306350708
8.85,9.15413812651491,8.545861873485089,6.17,6.704883164812653,5.635116835187347,0.01471140034609555,1.4998879551887512,0.02863255628821914,0.0007902444039719573,1.6695209878829946,1.3302549224945077,18530304,6.967089557647705,6.953844213485718
9.000000000000002,9.286356421265529,8.713643578734475,5.6899999999999995,6.026005952328228,5.353994047671771,0.015064051583249199,1.5855919271707535,0.02950384353807896,0.0006242596284194366,1.6986633051003905,1.4725205492411164,18694144,7.06810417175293,7.040437650680542
8.92,9.18,8.66,5.65,5.922946881279124,5.377053118720877,0.011476193591079169,1.5856649070978164,0.027325931678952635,-0.004373544496794295,1.7192047557029255,1.4521250584927072,18857984,6.9922278881072994,6.9672157764434814
8.91,9.257706773014274,8.562293226985727,6.28,6.671918358845309,5.888081641154692,0.018057422014862778,1.5330953925848008,0.04081760887629107,-0.004702764846565521,1.684261208572691,1.3819295765969106,19021824,6.957699966430664,6.937173318862915
8.87,9.210734500748016,8.529265499251983,5.779999999999999,6.283587132480566,5.276412867519433,0.019260915531049187,1.4901194840669632,0.03540332859763215,0.003118502464466228,1.7066357721601162,1.27360319597381,19185664,6.937855339050293,6.8874002456665036
9.14,9.325472369909914,8.954527630090087,5.98,6.337211421989836,5.622788578010165,0.019507734744547568,1.5537722289562226,0.032469039100217534,0.006546430388877601,1.6710015744483653,1.4365428834640799,19349504,7.096605730056763,7.087232780456543
8.97,9.298785644455473,8.641214355544529,5.619999999999999,6.009358446678635,5.230641553321363,0.010447862491491789,1.6162967056035995,0.02085825581445691,3.746916852666836e-05,1.8023600046069133,1.4302334066002858,19513344,6.952374696731567,6.922216606140137
8.86,9.282374241638857,8.437625758361142,5.82,6.3411525688318156,5.298847431168185,0.009820784059047549,1.606967133283615,0.0194178482823043,0.00022371983579079664,1.766490033494124,1.447444233073106,19677184,6.857197332382202,6.823988580703736
8.93,9.22,8.639999999999999,5.91,6.221287648325468,5.598712351674532,0.01282291515890387,1.6017458200454713,0.026582787600756455,-0.0009369572829487135,1.723678153849538,1.4798134862414045,19841024,6.928583288192749,6.869740629196167
8.999999999999998,9.286356421265525,8.713643578734471,5.88,6.533911308970873,5.226088691029127,0.02205878605564062,1.613432841002941,0.03987927163363755,0.004238300477643685,1.7118349512982791,1.515030730707603,20004864,6.932715988159179,6.903775596618653
8.89,9.054012194668568,8.725987805331433,5.76,6.244148737476408,5.275851262523592,0.015601008880003032,1.615738296508789,0.03173641005472126,-0.0005343922947152017,1.735969109489021,1.495507483528557,20168704,6.844193458557129,6.806974649429321
8.8,9.3,8.3,5.99,6.540363516232681,5.43963648376732,0.015265939520395441,1.5645829081535338,0.027543427986931112,0.0029884510538597704,1.7485576723750178,1.38060814393205,20332544,6.745444393157959,6.726368474960327
9.13,9.340000000000002,8.92,5.87,6.275092582010582,5.464907417989418,0.015742010869143952,1.6293518543243408,0.03154507433492704,-6.105259663913634e-05,1.8457595029155074,1.4129442057331743,20496384,6.9709655284881595,6.946377086639404
9.100000000000001,9.348997991959775,8.851002008040227,5.97,6.327910603363465,5.612089396636534,0.019192962056331392,1.5765452638268471,0.039817183525879124,-0.0014312594132163368,1.7925391038398562,1.360551423813838,20660224,6.9654296875,6.919880771636963
9.03,9.361813200460741,8.698186799539258,5.6899999999999995,6.3703675477269615,5.0096324522730376,0.01910384606071598,1.4837713971734048,0.036773748742435164,0.0014339433789968027,1.680001669239659,1.2875411251071505,20824064,6.859155988693237,6.846208477020264
8.959999999999999,9.260665927567457,8.659334072432541,5.82,6.325568986390582,5.314431013609418,0.03207499642958278,1.5982727721333503,0.05764867637285589,0.006501316486309673,1.8114291011248966,1.385116443141804,20987904,6.8262073516845705,6.7908436298370365
8.94,9.240665927567457,8.639334072432542,5.79,6.101287648325467,5.478712351674533,0.013087948417523837,1.5257017850875854,0.02216131095726968,0.004014585877777994,1.7164886620065143,1.3349149081686564,21151744,6.77335147857666,6.751271820068359
8.97,9.280000000000001,8.66,5.9799999999999995,6.376988664825584,5.583011335174415,0.01123921799735394,1.5403608292341233,0.01828638368065929,0.004192052314048593,1.7474993117797226,1.333222346688524,21315584,6.789783763885498,6.763092947006226
9.02,9.309136645896018,8.730863354103981,6.110000000000001,6.463411940941447,5.756588059058555,0.020037118203799727,1.4926442742347716,0.03469890520152923,0.0053753312060702205,1.7071319674677026,1.2781565810018407,21479424,6.802953863143921,6.781714725494385
9.09,9.332693221990231,8.847306778009768,5.659999999999999,6.12946778377222,5.190532216227779,0.013637561691575623,1.5589541435241698,0.025114310559380033,0.0021608128237712125,1.759097507725602,1.3588107793227377,21643264,6.826932144165039,6.827769136428833
9.09,9.36730849247724,8.812691507522759,5.92,6.232409987036266,5.607590012963734,0.0196298628183285,1.5200132623314857,0.04520246799897591,-0.005942742362318912,1.6471806556474942,1.3928458690154772,21807104,6.838950252532959,6.815961074829102
8.8,9.197492138287036,8.402507861712966,5.750000000000001,6.165331193145905,5.334668806854097,0.016350983404117822,1.4982540264725686,0.03523396250597437,-0.002531995697738723,1.7605333771867926,1.2359746757583445,21970944,6.625145816802979,6.582329797744751
8.95,9.160950231097289,8.73904976890271,6.0,6.363318042491699,5.636681957508301,0.021872444137807128,1.4815111130475997,0.0453674327734023,-0.00162254449778804,1.6497328760401069,1.3132893500550926,22134784,6.68502402305603,6.676492404937744
8.850000000000001,9.253112887414929,8.446887112585074,5.74,6.1120215047547655,5.367978495245235,0.01466813524039021,1.5163180381059647,0.033386282232249834,-0.004050011751469417,1.6719743032826646,1.3606617729292647,22298624,6.617911958694458,6.582323503494263
9.059999999999999,9.35393876913398,8.766061230866017,5.79,6.264236228055175,5.315763771944825,0.010671922497567668,1.4462790608406066,0.02133847356058756,5.371434547778511e-06,1.6019356725589908,1.2906224491222225,22462464,6.761268758773804,6.735864782333374
8.940000000000001,9.209072480941476,8.670927519058527,5.98,6.369358446678636,5.5906415533213645,0.01949829060577027,1.465382181107998,0.04347827508012571,-0.0044816938685851675,1.6427780760812727,1.287986286134723,22626304,6.65453519821167,6.631492662429809
9.100000000000001,9.38284271247462,8.817157287525383,5.98,6.435631429995781,5.52436857000422,0.02284059927151242,1.4391281858086586,0.05076306540829621,-0.005081866865271376,1.642461050884711,1.2357953207326062,22790144,6.756595516204834,6.735621070861816
8.97,9.242213151776324,8.697786848223677,5.840000000000001,6.360000000000001,5.32,0.01673828292387037,1.4918781459331512,0.04014396606854578,-0.006667400220805048,1.7083080816784761,1.2754482101878262,22953984,6.638043737411499,6.631450176239014
8.88,9.179332590941916,8.580667409058085,5.700000000000001,6.231036721894071,5.168963278105931,0.01441794131642376,1.4203659102320672,0.028496108993343868,0.00033977363950365297,1.6317504689889633,1.208981351475171,23117824,6.576885080337524,6.540286827087402
8.92,9.202134719593317,8.637865280406682,5.949999999999999,6.267017349682947,5.632982650317052,0.00908265124526219,1.4566256165504456,0.02133908118446013,-0.003173778693935753,1.6824718759719892,1.230779357128902,23281664,6.590560388565064,6.56669602394104
9.05,9.251246117974981,8.84875388202502,5.98,6.371918358845309,5.588081641154692,0.015290763939992702,1.4444454327225684,0.026619284204437287,0.00396224367554812,1.6668533787433641,1.2220374867017727,23445504,6.658860349655152,6.643781042098999
9.120000000000001,9.435594676761191,8.80440532323881,5.86,6.226606055596467,5.493393944403533,0.0172672267018242,1.4904855012893676,0.03636825494193262,-0.0018338015382842153,1.7206738567032687,1.2602971458754666,23609344,6.706073760986328,6.677234745025634
8.98,9.193541565040627,8.766458434959373,5.9,6.144948974278318,5.655051025721683,0.008152835722466929,1.5186907038092614,0.020150515473948357,-0.003844844029014499,1.7082843407643096,1.3290970668542132,23773184,6.571831464767456,6.561997890472412
8.92,9.326939798987516,8.513060201012484,5.629999999999999,6.02761790704142,5.232382092958578,0.016061086225818092,1.4502957493066788,0.03599176773450038,-0.003869595282864194,1.6941754019698405,1.2064160966435171,23937024,6.52466082572937,6.512092542648316
9.01,9.403573373083088,8.616426626916912,6.000000000000001,6.118321595661993,5.881678404338008,0.012627483106552923,1.4871118746697902,0.02238140553775081,0.0028735606753550365,1.7469597928509422,1.2272639564886383,24100864,6.585006046295166,6.559193277359009
8.98,9.207156333832012,8.752843666167989,5.8,6.21952353926806,5.3804764607319395,0.00763701984114955,1.5399150833487512,0.01694517877835357,-0.0016711390960544694,1.7053099581266724,1.37452020857083,24264704,6.543801307678223,6.530545282363891
9.05,9.411247837363769,8.688752162636233,5.99,6.66297845433565,5.317021545664351,0.013695765213924413,1.5100870624184608,0.026575152113098997,0.0008163783147498299,1.7686840213456265,1.251490103491295,24428544,6.578061532974243,6.565814542770386
8.93,9.276554469023269,8.58344553097673,5.8999999999999995,6.469209978830308,5.330790021169691,0.01159336904056539,1.5165900215506554,0.02062046101440073,0.002566277066730051,1.7838763880717834,1.2493036550295273,24592384,6.493092012405396,6.473136901855469
8.96,9.257321374946372,8.66267862505363,5.909999999999999,6.662927619363241,5.157072380636757,0.015479369503191218,1.5889152795076371,0.034991137496154505,-0.00403239848977207,1.7690759923843933,1.408754566630881,24756224,6.50681471824646,6.4861077785491945
9.059999999999999,9.26591260281974,8.854087397180258,5.7,6.043511280746354,5.356488719253647,0.017807891630491172,1.5501888439059257,0.031556689999858716,0.004059093261123629,1.6793525568457999,1.4210251309660515,24920064,6.608781957626343,6.564663314819336


==> data/progress-jumper-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.55,3.9531128874149273,3.1468871125850724,3.5,4.079655069847577,2.9203449301524227,0.6641909053135249,2.7078870475292205,0.8354785082946071,0.4929033023324426,2.70794711285985,2.707826982198591,16384
3.55,3.8301785145224376,3.269821485477562,2.88,3.4627520913733383,2.2972479086266615,0.2747824793164101,2.6654101222753526,0.40187376747805614,0.14769119115476406,2.695624696182339,2.6351955483683662,180224
3.59,3.8914962686336265,3.288503731366373,3.3,3.7312771730569563,2.8687228269430434,0.25208817715239196,2.668528699874878,0.37190687613196743,0.13226947817281648,2.6913408517479893,2.6457165480017664,344064
3.6699999999999995,4.4290125163658365,2.9109874836341625,3.1100000000000003,3.5842362280551754,2.6357637719448253,0.3108486503569616,2.6507032454013824,0.39335792204357123,0.22833937867035195,2.693272293307263,2.608134197495502,507904
4.569999999999999,5.010567815438213,4.129432184561786,4.11,4.692151183113116,3.527848816886885,0.35155699896729653,2.6591850370168686,0.49263668520080245,0.2104773127337906,2.691474792518408,2.626895281515329,671744
4.290000000000001,5.283428407083269,3.2965715929167327,4.12,5.090360757656656,3.1496392423433437,0.37645176175153916,2.611356982588768,0.4985143652992762,0.25438915820380215,2.66734490390409,2.5553690612734457,835584
5.4399999999999995,6.061610810716801,4.818389189283198,5.260000000000001,5.926633332499959,4.593366667500042,0.3682385595204929,2.53278469145298,0.5151052262410138,0.22137189279997194,2.611344618043077,2.454224764862883,999424
6.119999999999999,6.6468775948927785,5.59312240510722,5.4,5.853872228716409,4.946127771283591,0.3463859351765778,2.497799575328827,0.4570856196726051,0.23568625068055052,2.5753630881223835,2.4202360625352703,1163264
6.05,6.534252000512129,5.56574799948787,5.29,5.858242905807015,4.721757094192985,0.26601370322621526,2.500079807639122,0.3209971894514377,0.21103021700099284,2.5580371011012772,2.442122514176967,1327104
6.42,6.866766158073774,5.973233841926226,5.51,6.214911341943084,4.805088658056915,0.2324046299378905,2.494405966997147,0.27056318144686964,0.19424607842891134,2.5602725326171982,2.4285394013770953,1490944
6.04,6.75442284397967,5.32557715602033,5.4799999999999995,5.933431361950185,5.026568638049814,0.22952506624990035,2.5176941961050034,0.2874007488706195,0.17164938362918117,2.5433813802291585,2.4920070119808484,1654784
6.540000000000001,6.9278143885933074,6.152185611406694,5.61,6.252572953056694,4.967427046943307,0.23454871520193085,2.5119594156742098,0.29357024522005754,0.17552718518380417,2.575253423211964,2.4486654081364554,1818624
6.6,7.123450093132096,6.076549906867903,5.51,6.1918357573492315,4.828164242650768,0.22666324490888248,2.526194599270821,0.30349995726050205,0.14982653255726291,2.56570971084211,2.4866794876995315,1982464
6.460000000000001,7.182772439983707,5.7372275600162945,5.51,6.0008156476723205,5.019184352327679,0.19046430149012136,2.51483793258667,0.23849109543967476,0.14243750754056797,2.5671507852671276,2.4625250799062126,2146304
6.419999999999999,6.8907440918375915,5.949255908162407,5.43,5.974150714416512,4.885849285583488,0.21038104324705068,2.53166501224041,0.2579127436206505,0.1628493428734509,2.5737660148838724,2.4895640095969473,2310144
6.409999999999999,6.894664832642104,5.925335167357894,5.97,6.392018956920184,5.547981043079815,0.22171600873892502,2.522348031401634,0.2792148994830398,0.16421711799481026,2.574574405086687,2.4701216577165814,2473984
6.450000000000001,6.8795346318982915,6.020465368101711,5.590000000000001,6.363886296557835,4.816113703442166,0.2099087179328004,2.5301469296216963,0.24532868748294925,0.17448874838265152,2.581188632914043,2.4791052263293496,2637824
6.6899999999999995,7.144862616621766,6.235137383378233,5.699999999999999,6.1494441010848835,5.250555898915115,0.27300016633752316,2.526998457312584,0.33134945137441335,0.214650881300633,2.5741784210670686,2.4798184935580996,2801664
7.0200000000000005,7.6163220606350235,6.423677939364977,5.61,6.042319326424346,5.177680673575654,0.25879876911640165,2.503139242529869,0.32529974974286174,0.19229778848994156,2.570413543043976,2.4358649420157623,2965504
6.99,7.281376045686669,6.698623954313331,5.62,5.87219040425837,5.3678095957416305,0.19654291368400054,2.4914825320243836,0.24563225917266757,0.1474535681953335,2.53318201288248,2.4497830511662873,3129344
7.010000000000001,7.630403094769845,6.389596905230157,5.460000000000001,5.927332857821918,4.9926671421780835,0.19545202791794306,2.4868817895650865,0.2500831717258689,0.1408208841100172,2.540509666100249,2.433253913029924,3293184
7.2,7.587298334620741,6.812701665379259,5.81,6.349351462406472,5.2706485375935275,0.19236345533281562,2.4863954037427902,0.24938602000311455,0.1353408906625167,2.5436993705182216,2.429091436967359,3457024
7.0,7.409878030638384,6.590121969361616,5.43,6.200778826901725,4.659221173098274,0.1887514455761346,2.4856310188770294,0.21553103374458246,0.16197185740768674,2.5249918816584405,2.4462701560956184,3620864
7.42,7.8119183588453085,7.028081641154691,5.720000000000001,6.131825205639481,5.308174794360521,0.23792198998853564,2.489700639247894,0.29450332832021275,0.1813406516568585,2.5333488148856365,2.446052463610152,3784704
7.2299999999999995,7.598917334913934,6.861082665086065,5.74,6.345309838016862,5.134690161983138,0.21477177813649173,2.4907824128866194,0.2860319594643418,0.14351159680864167,2.546605462747486,2.4349593630257527,3948544
7.019999999999999,7.2799999999999985,6.759999999999999,5.74,6.0200000000000005,5.46,0.22601390043273564,2.4954864025115966,0.3134745309340522,0.13855326993141906,2.5376407853143284,2.453332019708865,4112384
7.4799999999999995,7.879499687108764,7.080500312891235,5.61,6.082122865364515,5.1378771346354855,0.20246888476734357,2.4913753271102905,0.26208210671927706,0.14285566281541007,2.5571994400598217,2.4255512141607594,4276224
7.410000000000001,7.995576638878295,6.824423361121707,5.7700000000000005,6.522396172239068,5.017603827760933,0.18877149118731415,2.4985612660646437,0.22993895305726353,0.14760402931736477,2.55113238099837,2.4459901511309172,4440064
7.44,7.845462698654266,7.034537301345734,5.779999999999999,6.269489530020816,5.290510469979183,0.2117627216296063,2.445430263876915,0.26791417435361214,0.15561126890560045,2.510001778030332,2.380858749723498,4603904
7.7299999999999995,8.125094925302768,7.3349050746972315,5.769999999999999,6.192018956920182,5.347981043079815,0.179983705908267,2.4815917730331423,0.2461608362724506,0.11380657554408342,2.5076737164573597,2.455509829608925,4767744
7.699999999999998,8.187852436706017,7.212147563293979,5.9,6.385798312059645,5.414201687940356,0.18514242954034768,2.4952920019626617,0.2439296212710657,0.12635523780962965,2.5280420823961536,2.4625419215291697,4931584
7.660000000000001,8.156386945839635,7.163613054160367,5.63,6.077325384926901,5.182674615073099,0.2157655268959287,2.4902238696813583,0.29437108127126954,0.13715997252058787,2.532028681963192,2.4484190573995246,5095424
7.389999999999999,7.949374650837878,6.830625349162119,5.75,6.21743983570081,5.28256016429919,0.1565520245944046,2.4829227924346924,0.21332257506837368,0.0997814741204355,2.524754764004761,2.441090820864624,5259264
7.779999999999999,8.072574776766555,7.487425223233443,6.03,6.492709412050371,5.567290587949629,0.18302640884390303,2.4760582745075226,0.23475938987563316,0.1312934278121729,2.532357466338026,2.419759082677019,5423104
7.7299999999999995,7.96259406699226,7.497405933007739,5.77,6.21955533585978,5.320444664140219,0.16542839024267672,2.4695425659418104,0.23182384248545862,0.09903293799989481,2.5115599289061783,2.4275252029774426,5586944
7.709999999999999,8.186340214552581,7.233659785447417,5.700000000000001,6.000000000000001,5.400000000000001,0.19487088892298438,2.462749680876732,0.25725900314337424,0.13248277470259454,2.500355823647049,2.425143538106415,5750784
7.7700000000000005,8.045862284482675,7.494137715517326,5.659999999999999,5.957321374946369,5.362678625053629,0.18979275374569823,2.4582041174173357,0.252799268633764,0.12678623885763246,2.512700009860563,2.403708224974108,5914624
7.790000000000001,8.154554522671164,7.425445477328838,5.6000000000000005,6.2884765791223405,4.911523420877661,0.14171524478329547,2.4583168506622313,0.1830377613024396,0.10039272826415134,2.5188833974740943,2.3977503038503682,6078464
7.75,8.184165866921848,7.315834133078152,5.55,5.924833296279826,5.175166703720174,0.18254101540272427,2.429621386528015,0.2225582832048752,0.14252374760057335,2.490759796929319,2.3684829761267108,6242304
7.660000000000001,8.245149553533112,7.07485044646689,5.720000000000001,6.180000000000001,5.260000000000001,0.17136733869297632,2.4650392174720763,0.20532410835623105,0.1374105690297216,2.509260554457483,2.42081788048667,6406144
7.890000000000001,8.303400532171889,7.4765994678281125,5.84,6.388087584241789,5.291912415758211,0.20581210862017335,2.4393321692943575,0.283103815378863,0.12852040186148372,2.466393094780734,2.412271243807981,6569984
7.75,8.2,7.3,5.69,6.331014820421494,5.048985179578507,0.1815899747786008,2.4446451485157015,0.2330983151843512,0.13008163437285042,2.4822832285817853,2.4070070684496176,6733824
7.720000000000001,8.263691088762728,7.176308911237274,5.79,6.382368128784796,5.197631871215204,0.14642043845314115,2.4343347191810607,0.21239996558979385,0.08044091131648846,2.488817018933393,2.3798524194287283,6897664
7.92,8.301575680566778,7.538424319433222,5.86,6.30988887516808,5.4101111248319205,0.16229127242954236,2.431341341137886,0.2234010845724944,0.10118146028659032,2.4789815769815,2.3837011052942723,7061504
8.09,8.431906419945575,7.748093580054425,5.93,6.492227711874824,5.367772288125176,0.16399829424400295,2.430373767018318,0.2148439333404067,0.11315265514759919,2.4862173974690718,2.3745301365675644,7225344
8.040000000000001,8.609561234635926,7.470438765364075,5.8999999999999995,6.4585696017507574,5.3414303982492415,0.20591294197365642,2.4216895937919616,0.2591936803062198,0.15263220364109306,2.495201290075177,2.348177897508746,7389184
7.81,8.290520551069358,7.329479448930641,5.879999999999999,6.30614551505325,5.453854484946748,0.12035590398591005,2.4541038453578947,0.1558577713626971,0.084854036609123,2.520878633041288,2.3873290576745014,7553024
7.989999999999999,8.368021163428715,7.611978836571283,5.71,6.0984584919911,5.3215415080089,0.15758681606190894,2.4394101321697237,0.22198511221592243,0.09318851990789545,2.4995419833495753,2.379278280989872,7716864
8.15,8.482415402771894,7.817584597228107,5.830000000000001,6.242431812546027,5.417568187453975,0.17900806960856747,2.4359708964824676,0.2441103573774741,0.11390578183966081,2.479541989031839,2.3923998039330963,7880704
8.05,8.52169905660283,7.578300943397171,5.799999999999999,6.269041575982342,5.3309584240176555,0.1402419914077553,2.416473627090454,0.18495015152762045,0.09553383128789018,2.448506254213436,2.384440999967472,8044544
7.909999999999999,8.367055795281056,7.452944204718942,5.87,6.270124980474852,5.469875019525149,0.15530502149421305,2.426260659098625,0.2202000320232812,0.09041001096514488,2.4695506828566094,2.382970635340641,8208384
7.959999999999999,8.18,7.739999999999999,5.949999999999999,6.421699056602829,5.478300943397169,0.13307053776871824,2.4417124837636948,0.1828102887144591,0.08333078682297741,2.492301557922524,2.3911234096048655,8372224
8.18,8.62,7.74,5.71,6.263985559378582,5.156014440621418,0.12712603702158146,2.4208172291517256,0.1856046161478139,0.06864745789534901,2.4783011787596476,2.3633332795438036,8536064
8.16,8.492264954516724,7.827735045483277,5.839999999999999,6.163109888428069,5.516890111571929,0.14048053098118135,2.4138132721185683,0.1847011293936586,0.0962599325687041,2.4585576035959127,2.369068940641224,8699904
8.45,8.919574275274956,7.980425724725043,5.83,6.164813380855664,5.495186619144336,0.12852332324513954,2.4063622117042542,0.16601926096157477,0.09102738552870433,2.4746775135366246,2.338046909871884,8863744
8.25,8.648120584747888,7.851879415252112,5.959999999999999,6.460399840127871,5.459600159872127,0.15647905097963904,2.4372145175933837,0.22355131871034728,0.0894067832489308,2.482436798137682,2.3919922370490854,9027584
8.15,8.623814309619286,7.676185690380715,5.7299999999999995,6.186179789118281,5.273820210881718,0.1263346693284499,2.4120093166828154,0.17830545264372066,0.07436388601317911,2.4745366908810382,2.3494819424845925,9191424
8.200000000000001,8.662601340248816,7.737398659751186,5.77,6.130693775937428,5.409306224062571,0.1296985135478381,2.4127179384231567,0.17578671184568745,0.08361031524998874,2.461951900839933,2.3634839760063806,9355264
8.09,8.332693221990231,7.847306778009767,6.0600000000000005,6.754550214167414,5.365449785832587,0.1267331219226535,2.395600375533104,0.1770425762771926,0.07642366756811442,2.421269021919736,2.3699317291464723,9519104
8.259999999999998,8.737912125813939,7.7820878741860575,6.16,6.518329457343379,5.8016705426566215,0.11023703553429283,2.372861620783806,0.16931724490226102,0.05115682616632465,2.4181422261822307,2.3275810153853813,9682944
8.23,8.573656805548792,7.886343194451209,5.820000000000001,6.294973683481518,5.345026316518484,0.12538696478327938,2.3908027946949004,0.1712545469509698,0.07951938261558895,2.447055529076317,2.3345500603134837,9846784
8.17,8.626179789118282,7.713820210881718,5.640000000000001,6.10303347611161,5.1769665238883915,0.1152398986256836,2.3916887789964676,0.17416044404922895,0.056319353202138246,2.441658500352412,2.3417190576405233,10010624
8.389999999999999,8.86,7.919999999999999,5.85,6.69291162051546,5.007088379484539,0.1521968241806866,2.3824284583330155,0.20816292888392263,0.0962307194774506,2.4381664431133956,2.3266904735526355,10174464
8.140000000000002,8.57634848458543,7.703651515414574,6.05,6.564295634824951,5.535704365175048,0.11814652796989925,2.3807173699140547,0.1583820337881756,0.07791102215162286,2.4303335187094355,2.331101221118674,10338304
8.2,8.703984126734165,7.696015873265833,5.6499999999999995,5.937228132326901,5.362771867673098,0.10685045106802131,2.4228807508945467,0.14915989054910278,0.06454101158693984,2.478417674651354,2.367343827137739,10502144
8.419999999999998,8.64715633383201,8.192843666167986,5.75,6.27773099207835,5.22226900792165,0.14600727682312326,2.3948478400707245,0.1972681177814553,0.0947464358647912,2.44573863347749,2.343957046663959,10665984
8.42,8.84142615011411,7.998573849885891,5.95,6.410977222864645,5.4890227771353555,0.1281058974201894,2.3920044213533402,0.16872130385435655,0.08749049098602227,2.434639804052587,2.3493690386540935,10829824
8.379999999999999,8.756297754444535,8.003702245555463,5.75,6.440289794216892,5.059710205783108,0.0944741935048821,2.3663962960243223,0.15442617877657638,0.03452220823318783,2.4057232706276297,2.327069321421015,10993664
8.58,8.981995024844835,8.178004975155165,5.9799999999999995,6.508772162656091,5.451227837343908,0.1114154098050979,2.3671616673469544,0.15296363778765415,0.06986718182254165,2.386278817589754,2.348044517104155,11157504
8.42,8.826939798987516,8.013060201012484,5.550000000000001,6.021699056602831,5.078300943397171,0.12786421597831776,2.3648276209831236,0.17907915942656272,0.07664927253007282,2.41433001920029,2.3153252227659573,11321344
8.419999999999998,8.826939798987514,8.013060201012483,5.92,6.465527267879434,5.374472732120566,0.12179451897455787,2.3262764006853103,0.18720872674331196,0.056380311205803765,2.3830110358808443,2.2695417654897763,11485184
8.400000000000002,8.58439088914586,8.215609110854144,6.0,6.3898717737923585,5.6101282262076415,0.11947955957536271,2.38525827229023,0.16520449888452704,0.07375462026619839,2.4370479575829895,2.33346858699747,11649024
8.319999999999999,8.551516738055803,8.088483261944194,6.1499999999999995,6.606618002273234,5.693381997726765,0.11439456684618357,2.363304468989372,0.1528499477409913,0.07593918595137583,2.4150383374026956,2.3115706005760486,11812864
8.469999999999999,8.83619666847201,8.103803331527988,5.750000000000001,6.416708332031332,5.08329166796867,0.11228472156912575,2.3672863274812697,0.18961143377356404,0.03495800936468747,2.4075318321649255,2.327040822797614,11976704
8.51,8.942319326424345,8.077680673575655,6.2700000000000005,6.677553677446297,5.862446322553704,0.1254502945126862,2.3290687948465347,0.19245809234050842,0.05844249668486397,2.394723351215256,2.2634142384778135,12140544
8.260000000000002,8.655474398665705,7.8645256013342975,5.9399999999999995,6.359999999999999,5.52,0.09845683647630113,2.344211980700493,0.14415502342817085,0.052758649524431406,2.382944243167358,2.3054797182336277,12304384
8.23,8.458254244210266,8.001745755789734,6.08,6.654108003776293,5.505891996223707,0.06753563653587151,2.3435921639204027,0.10711082055997366,0.02796045251176936,2.3930482767040178,2.2941360511367876,12468224
8.49,9.0738664230798,7.9061335769202,5.82,6.154065861769801,5.485934138230199,0.1053123802434937,2.328705209493637,0.1600050455533273,0.050619714933660076,2.382405560601392,2.275004858385882,12632064
8.459999999999999,8.806987031457949,8.11301296854205,6.130000000000001,6.537553677446297,5.722446322553704,0.10498297483298095,2.3315669119358065,0.14217695694976082,0.06778899271620109,2.387883818095338,2.275250005776275,12795904
8.469999999999999,8.776757233003558,8.16324276699644,5.89,6.624098086089318,5.155901913910681,0.09763072935295183,2.367689272761345,0.1390019057594149,0.05625955294648878,2.4238659601064674,2.3115125854162226,12959744
8.49,8.966340214552583,8.013659785447418,5.96,6.529561234635926,5.390438765364074,0.09075017672859957,2.3285644710063935,0.14268287579900557,0.03881747765819356,2.3768220162769493,2.2803069257358377,13123584
8.41,8.82821047332653,7.991789526673471,5.84,6.303033476111609,5.376966523888391,0.09168295270840944,2.3419511139392855,0.1376686947676235,0.04569721064919537,2.3915203194726686,2.2923819084059023,13287424
8.34,8.79869379764719,7.881306202352811,5.970000000000001,6.36,5.580000000000001,0.07107270238791692,2.335002586245537,0.10889107450853162,0.03325433026730222,2.380599390490098,2.2894057820009754,13451264
8.83,9.02,8.64,5.93,6.451632054229799,5.4083679457702,0.06356060653536887,2.3289042472839356,0.09591819878408485,0.031203014286652883,2.4092762762259854,2.248532218341886,13615104
8.36,8.82518813398452,7.89481186601548,6.06,6.475210789840533,5.644789210159466,0.0890658629708923,2.3063055843114855,0.1226804743147753,0.055451251627009306,2.3715098647227104,2.2411013039002605,13778944
8.610000000000001,8.933882694814034,8.286117305185968,5.800000000000001,6.492820323027551,5.10717967697245,0.12013466367756735,2.313395854830742,0.1801250140795259,0.0601443132756088,2.3734351988467965,2.2533565108146876,13942784
8.510000000000002,8.833882694814035,8.186117305185968,5.97,6.389642705167145,5.550357294832854,0.08245257418085299,2.3007620692253115,0.125487395745643,0.03941775261606298,2.3621886475316174,2.2393354909190055,14106624
8.729999999999999,8.994764045897472,8.465235954102525,5.99,6.490899191454728,5.489100808545272,0.06469445564467195,2.3204799979925155,0.09317407568174148,0.03621483560760243,2.3966279965434047,2.244331999441626,14270464
8.48,8.84,8.120000000000001,6.0,6.487852436706019,5.512147563293981,0.08915389911983054,2.3098468542099,0.12825831806125304,0.05004948017840806,2.3646463790770156,2.2550473293427844,14434304
8.44,8.798329457343378,8.08167054265662,6.17,6.615084261685357,5.7249157383146425,0.07972665170980482,2.3073233008384704,0.14723323309977138,0.012220070319838267,2.3730168329206203,2.2416297687563205,14598144
8.59,8.928969025133565,8.251030974866435,5.9,6.222490309931942,5.577509690068059,0.08327468332216889,2.3144362032413484,0.13367323507606516,0.03287613156827264,2.3777335431793256,2.251138863303371,14761984
8.629999999999999,8.92,8.339999999999998,6.01,6.432965719651132,5.587034280348868,0.0974600188466461,2.335398232936859,0.145932615428501,0.048987422264791206,2.3879589238849164,2.282837541988802,14925824
8.7,8.944948974278317,8.455051025721682,6.21,6.6778675026115835,5.7421324973884165,0.09152454511980368,2.286772158741951,0.15232009761868767,0.030728992620919694,2.352515391149277,2.2210289263346255,15089664
8.55,8.756155281280883,8.343844718719119,5.88,6.397300686255102,5.362699313744898,0.06967994610248644,2.26973457634449,0.10731233682632295,0.032047555378649936,2.347819320785008,2.191649831903972,15253504
8.63,8.853830292855994,8.406169707144008,5.919999999999999,6.454415568635495,5.385584431364503,0.08409544848869291,2.281145340204239,0.12388496145548678,0.04430593552189905,2.3576978237184396,2.2045928566900383,15417344
8.790000000000001,9.149026461420325,8.430973538579677,5.78,6.22226688774992,5.33773311225008,0.09189183278035162,2.2752561926841737,0.12989969146106642,0.053883974099636835,2.344954000033702,2.2055583853346454,15581184
8.680000000000001,8.962134719593319,8.397865280406684,6.14,6.540499687890016,5.739500312109984,0.07268003415455392,2.310402458906174,0.12300619150566904,0.022353876803438796,2.3618256774154656,2.258979240396882,15745024
8.540000000000001,8.777486841740759,8.302513158259243,6.249999999999999,6.7321825380496465,5.767817461950352,0.07115457783737734,2.298576518893242,0.09717178971629387,0.04513736595846082,2.3990495576451965,2.1981034801412873,15908864
8.559999999999999,8.813771550808989,8.306228449191009,5.66,6.204426303552648,5.115573696447353,0.06983295509514084,2.281583711504936,0.12319657153839056,0.01646933865189113,2.3540550429979317,2.2091123800119408,16072704
8.57,8.883209195267316,8.256790804732685,6.24,6.533938769133981,5.946061230866019,0.0638894506338854,2.2329179674386976,0.09824915987205982,0.02952974139571099,2.3320686198374956,2.1337673150398997,16236544
8.729999999999999,8.930249843945006,8.529750156054991,6.04,6.447921561087423,5.632078438912577,0.04867042622362426,2.246361514925957,0.0803483388318449,0.016992513615403618,2.3056376238328267,2.187085406019087,16400384
8.61,8.977287353444138,8.24271264655586,6.0200000000000005,6.667765389628066,5.372234610371935,0.08753577225595811,2.286142808198929,0.1342686908304016,0.04080285368151461,2.3501972358435013,2.2220883805543568,16564224
8.66,9.091740662898458,8.228259337101543,5.98,6.457074417675063,5.502925582324938,0.12181744143082238,2.266733947396278,0.202092440320697,0.04154244254094773,2.3706461134456553,2.162821781346901,16728064
8.540000000000003,8.84066592756746,8.239334072432545,6.14,6.663832034148352,5.6161679658516475,0.06665880963765727,2.269454276561737,0.11016611068226403,0.023151508593050506,2.3554196220282795,2.183488931095195,16891904
8.59,8.970657326213486,8.209342673786514,5.970000000000001,6.349605057922046,5.590394942077955,0.09470772954599747,2.221400555968285,0.13952719451185186,0.04988826458014308,2.3273753767136696,2.1154257352229,17055744
8.690000000000001,8.956270539113888,8.423729460886115,5.88,6.31081318457076,5.44918681542924,0.06941579702316726,2.2592691481113434,0.10354241809226016,0.03528917595407437,2.343431713942123,2.1751065822805637,17219584
8.690000000000001,9.01078029864691,8.369219701353092,5.93,6.270734500748016,5.589265499251983,0.09339214947928359,2.2665407389402388,0.14435201283627755,0.04243228612228963,2.3497446023789523,2.183336875501525,17383424
8.64,8.99832945734338,8.281670542656622,6.2700000000000005,6.781957029446809,5.758042970553192,0.1051017413106617,2.24179202914238,0.18057585146634883,0.029627631154974576,2.34362658080683,2.1399574774779295,17547264
8.67,9.033455636907725,8.306544363092275,6.17,6.739297813099611,5.600702186900389,0.08622447011471694,2.2694826632738114,0.12842537663658188,0.044023563592852005,2.360019713545294,2.178945613002329,17711104
8.42,8.78276714294434,8.05723285705566,5.859999999999999,6.366359556046886,5.353640443953113,0.06304620122561264,2.225028297305107,0.09565929004925999,0.03043311240196528,2.2870517954366254,2.163004799173589,17874944
8.860000000000001,9.189241552663088,8.530758447336915,6.3,6.742718872423573,5.857281127576426,0.07682818402229001,2.2275926053524016,0.127981050680408,0.02567531736417203,2.3162651823581086,2.1389200283466945,18038784
8.799999999999999,9.143511280746353,8.456488719253645,5.890000000000001,6.29853396431631,5.481466035683691,0.07759925682379007,2.207755970954895,0.13241871210706566,0.02277980154051449,2.314137406061441,2.1013745358483487,18202624
8.59,8.776815416922695,8.403184583077305,6.01,6.444626276242015,5.575373723757985,0.09171540161316641,2.207493156194687,0.14677946933719005,0.03665133388914278,2.2982430763453388,2.116743236044035,18366464
8.629999999999999,8.902213151776323,8.357786848223675,5.820000000000001,6.1800000000000015,5.460000000000001,0.05215229899606325,2.20521827340126,0.08620703338808472,0.01809756460404178,2.258324481552881,2.1521120652496393,18530304
8.83,9.249642705167146,8.410357294832854,5.970000000000001,6.392018956920184,5.547981043079817,0.05948102994944845,2.2100734651088714,0.10967770033195345,0.009284359566943443,2.304282327426766,2.115864602790977,18694144
8.669999999999998,9.057427412556208,8.282572587443788,6.210000000000001,6.738109837060437,5.681890162939565,0.07246599377055336,2.2314474284648895,0.0975571034225782,0.04737488411852852,2.3184803654834676,2.1444144914463115,18857984
8.79,9.070891438103763,8.509108561896236,6.319999999999999,6.698945906429928,5.941054093570071,0.05469110415918591,2.2412420868873597,0.08292351589059353,0.026458692427778294,2.343855702613305,2.1386284711614145,19021824
8.77,9.053019433961698,8.486980566038302,5.74,6.480540343262945,4.999459656737056,0.08105308078746823,2.175510787963867,0.13002000101732086,0.0320861605576156,2.279053659730814,2.07196791619692,19185664
8.640000000000002,8.905329983228434,8.37467001677157,6.140000000000001,6.5066060555964675,5.773393944403534,0.07882293859018114,2.1773949161171915,0.15354256329054022,0.004103313889822047,2.2831894833777975,2.0716003488565855,19349504
8.830000000000002,9.230124980474853,8.42987501952515,5.89,6.213882694814033,5.5661173051859665,0.06679315536215041,2.1510459259152412,0.11678984203771986,0.01679646868658096,2.2651064158518026,2.03698543597868,19513344
8.919999999999998,9.219332590941914,8.620667409058083,6.21,6.613608721412211,5.806391278587789,0.08086489689465245,2.1827588826417923,0.11851519997937762,0.043214593809927294,2.2581079933609476,2.107409771922637,19677184
8.61,8.924483703870328,8.295516296129671,6.06,6.6365414122159825,5.483458587784017,0.05271121569433788,2.154966178536415,0.08940898457504003,0.01601344681363573,2.2459385155139024,2.0639938415589274,19841024
8.780000000000001,9.108024389337135,8.451975610662867,6.15,6.675832673005397,5.624167326994604,0.03542857437084114,2.1607702314853667,0.09580784877892967,-0.024950700037247392,2.2522406742451837,2.0692997887255498,20004864
8.79,9.175875627631493,8.404124372368505,6.04,6.498693797647189,5.5813062023528115,0.05974219660339357,2.150991681218147,0.10770685604602503,0.011777537160762096,2.289831302291395,2.0121520601448992,20168704
8.72,9.233419906119739,8.206580093880262,6.090000000000001,6.3243074902772,5.855692509722801,0.06354928424326413,2.17679782807827,0.11746311574127619,0.009635452745252064,2.243752370157737,2.109843285998803,20332544
8.540000000000001,8.83732137494637,8.242678625053632,5.93,6.306961536499415,5.5530384635005845,0.04680653335292133,2.1495507657527924,0.07951598725113368,0.014097079454708977,2.242048273570279,2.057053257935306,20496384
8.620000000000001,8.938747549010186,8.301252450989816,5.739999999999999,6.2241487374764075,5.255851262523591,0.06277573721640181,2.133069011569023,0.08340519714125508,0.042146277291548545,2.238487835696168,2.027650187441878,20660224
8.58,8.836124969497314,8.323875030502686,6.140000000000001,6.6561395160225585,5.623860483977443,0.07067380229919862,2.191386768221855,0.11100329417949018,0.030344310418907054,2.2829668944526,2.09980664199111,20824064
8.72,9.101575680566778,8.338424319433223,5.64,6.2165414122159826,5.063458587784017,0.07596809784396705,2.180907332897186,0.11804254323860991,0.033893652449324185,2.280082454174917,2.0817322116194554,20987904
8.68,8.979332590941915,8.380667409058084,5.83,6.044709105535839,5.615290894464161,0.055723646717281805,2.121300482749939,0.09452600836428135,0.01692128507028226,2.215186614939598,2.0274143505602797,21151744
8.74,8.925472369909915,8.554527630090085,6.0200000000000005,6.390944739819829,5.649055260180172,0.04744627818322943,2.1579712480306625,0.07833514068810336,0.016557415678355503,2.2538930601583984,2.0620494359029267,21315584
8.760000000000002,9.095261092284806,8.424738907715197,5.8100000000000005,6.464904573201318,5.155095426798683,0.061878774519168935,2.1813559949398043,0.09651561889356178,0.02724193014477609,2.2896550693623134,2.073056920517295,21479424
8.91,9.2984584919911,8.5215415080089,6.050000000000001,6.477200187265877,5.622799812734124,0.03595326815193398,2.139242392778397,0.06818534548699022,0.0037211908168777452,2.226874475291794,2.0516103102649996,21643264
8.57,8.975092582010582,8.164907417989419,6.1,6.509878030638384,5.690121969361615,0.03997003439087869,2.1416794434189796,0.07490084665720238,0.005039222124555001,2.249113652074983,2.0342452347629765,21807104
8.650000000000002,9.014005494464028,8.285994505535976,6.020000000000001,6.843164625090268,5.1968353749097345,0.0509596051071841,2.1266730949282646,0.09952005777809081,0.002399152436277384,2.234585462569033,2.0187607272874963,21970944
8.76,8.993238075793812,8.526761924206188,5.800000000000002,6.345893762558249,5.254106237441754,0.04987665859084189,2.11300754994154,0.08360267823331094,0.01615063894837284,2.228304729177573,1.9977103707055068,22134784
8.959999999999999,9.28,8.639999999999999,6.11,6.628555686498567,5.591444313501434,0.0408446517135113,2.0865363508462904,0.0777566356836008,0.00393266774342179,2.227604422149459,1.9454682795431217,22298624
8.65,8.841049731745429,8.458950268254572,5.7299999999999995,6.137553677446296,5.322446322553703,0.06016875224498407,2.1652193531394004,0.0961058642062426,0.024231640283725528,2.254564805032619,2.0758739012461818,22462464
8.73,9.002213151776324,8.457786848223677,5.930000000000001,6.368292140016223,5.491707859983778,0.04444610075556229,2.091303277015686,0.06927512780890646,0.01961707370221812,2.1792453460515544,2.0033612079798173,22626304
8.85,9.079128784747791,8.620871215252208,6.16,6.557994974842648,5.762005025157352,0.04429466785113614,2.1168433621525766,0.07121240174495909,0.01737693395731318,2.224939297995631,2.0087474263095224,22790144
8.78,9.098747549010184,8.461252450989814,6.130000000000001,6.638035431835222,5.621964568164779,0.035589946919208124,2.0774693682789804,0.05901252324165865,0.012167370596757602,2.1999313047959723,1.9550074317619885,22953984
8.59,9.070520551069357,8.109479448930642,6.17,6.7993647591023825,5.540635240897617,0.06628886401000875,2.0595877289772035,0.12854123470968065,0.004036493310336849,2.2280551235620076,1.8911203343923995,23117824
8.81,9.072488094968135,8.547511905031866,6.050000000000001,6.440512483795334,5.659487516204668,0.057957683070708255,2.06345027834177,0.10695724487022325,0.008958121271193262,2.20316379947801,1.92373675720553,23281664
8.77,9.076757233003558,8.46324276699644,5.91,6.402848861214064,5.417151138785936,0.060901491670827215,2.109295143187046,0.09584852364558376,0.025954459696070672,2.22593305677797,1.9926572295961225,23445504
8.84,9.212021504754766,8.467978495245234,5.949999999999999,6.563595958265697,5.336404041734301,0.05195675167924487,2.1274591252207755,0.08170120585427294,0.022212297504216796,2.229276507373033,2.025641743068518,23609344
8.93,9.246385840391127,8.613614159608872,5.949999999999999,6.56522353661088,5.334776463389119,0.04500726004161047,2.0970070615410803,0.08999226281203698,2.2257271183968863e-05,2.1955394418642538,1.9984746812179066,23773184
8.819999999999999,9.072190404258368,8.567809595741629,5.890000000000001,6.380815647672321,5.39918435232768,0.05983076726851215,2.1617263823747637,0.09656678617808975,0.023094748358934554,2.276818856488312,2.0466339082612155,23937024
8.75,8.941049731745428,8.558950268254572,5.88,6.387543101617981,5.372456898382019,0.06355079548641997,2.08338230997324,0.1051550949889973,0.02194649598384263,2.204231171359896,1.9625334485865837,24100864
8.66,9.08,8.24,6.279999999999999,6.669358446678635,5.890641553321363,0.05142425822260614,2.0629930779337884,0.0845197925083152,0.018328723936897086,2.2687747593024956,1.8572113965650814,24264704
8.94,9.216405499221704,8.663594500778295,6.21,6.546005952328229,5.873994047671771,0.04667642862542475,2.028047089278698,0.07933930703022637,0.014013550220623137,2.211992523588766,1.84410165496863,24428544
8.760000000000002,8.988910462845194,8.53108953715481,5.93,6.32255572852781,5.537444271472189,0.027114425618411642,2.027169995009899,0.04541689939565409,0.008811951841169192,2.1725511819905727,1.8817888080292255,24592384
8.580000000000002,9.057074417675064,8.10292558232494,6.209999999999999,6.642319326424345,5.777680673575653,0.038683375485440236,2.0565607845783234,0.06604349894411152,0.011323252026768947,2.2050964710524954,1.9080250981041516,24756224
8.9,9.23166247903554,8.56833752096446,5.869999999999999,6.478358446970205,5.2616415530297935,0.04703653524108322,1.9850534424185753,0.07575799935498964,0.018315071127176796,2.120333090100225,1.8497737947369255,24920064


==> data/progress-jumper-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.6800000000000006,4.276322060635024,3.0836779393649776,3.5799999999999996,3.9287119154832535,3.2312880845167458,0.7827295269817115,2.707539000113805,1.000234861982675,0.565224191980748,2.7078688694870063,2.707209130740604,16384
4.13,4.773506021727846,3.4864939782721533,4.24,4.687660585711988,3.7923394142880125,0.6291481709728639,2.6635992805163067,0.8546353947372565,0.40366094720847134,2.6794137146460755,2.647784846386538,180224
5.47,6.215721127500086,4.724278872499913,5.460000000000001,6.027802782663136,4.892197217336865,0.7149777919054031,2.5876560280720393,0.890451571587593,0.5395040122232132,2.626619477263098,2.5486925788809804,344064
6.110000000000001,6.511123422402632,5.70887657759737,5.37,5.638514431641951,5.101485568358049,0.47107473847766707,2.4962476809819543,0.5386570597225179,0.4034924172328163,2.539258292728634,2.4532370692352745,507904
6.68,6.9399999999999995,6.42,5.59,6.142177507691141,5.037822492308859,0.3592462378864487,2.464497593045235,0.4263506848261652,0.2921417909467322,2.491407935274225,2.437587250816245,671744
6.82,7.419666574022598,6.220333425977403,5.619999999999999,5.898567765543682,5.341432234456317,0.326017789915204,2.45735046962897,0.39495624543574537,0.2570793343946627,2.4997002881716415,2.4150006510862982,835584
6.720000000000001,7.126939798987516,6.313060201012485,5.299999999999999,5.909918027279075,4.690081972720923,0.3346485388154784,2.424349243442218,0.38393965514550105,0.28535742248545576,2.483612444623879,2.3650860422605566,999424
6.76,7.095261092284804,6.424738907715196,5.49,5.807647603485372,5.172352396514628,0.2904347706586123,2.4230443398157755,0.3491122041450022,0.23175733717222236,2.4889643490953066,2.3571243305362444,1163264
6.9799999999999995,7.25495454169735,6.705045458302649,5.84,6.175261092284804,5.504738907715196,0.26501597516859565,2.4031300753355027,0.31292049027104835,0.21711146006614293,2.468880272285588,2.3373798783854176,1327104
6.68,7.243560112144214,6.116439887855785,5.48,6.05930993431841,4.900690065681591,0.2762789759784937,2.4249878446261084,0.36293126566679573,0.1896266862901917,2.485046813478491,2.364928875773726,1490944
6.909999999999999,7.414876222454573,6.405123777545426,5.299999999999999,6.15205633616563,4.4479436638343675,0.2161827392255266,2.424121841788292,0.28400546863758414,0.14836000981346906,2.489455673037656,2.358788010538928,1654784
7.209999999999999,7.566230262611136,6.853769737388862,5.18,5.62,4.739999999999999,0.22589025230457382,2.401729572812716,0.2903449644141164,0.16143554019503126,2.469792766787788,2.333666378837644,1818624
7.32,7.827543101617981,6.8124568983820195,5.639999999999999,5.975261092284803,5.304738907715195,0.22113129363084832,2.417781412601471,0.2833085002571662,0.15895408700453045,2.4597308562309075,2.3758319689720344,1982464
7.06,7.4799999999999995,6.64,5.58,6.134616984954482,5.025383015045518,0.22100574607029552,2.4154455125331884,0.2569986026507478,0.18501288948984324,2.4523871333915483,2.3785038916748285,2146304
7.24,7.752249938994629,6.727750061005372,5.7700000000000005,6.3030103188494575,5.236989681150543,0.22585941413417454,2.4172890812158583,0.29579281478690994,0.15592601348143914,2.4756314746824777,2.358946687749239,2310144
7.15,7.681507290636733,6.6184927093632675,5.63,6.04484937025383,5.215150629746169,0.210076965795209,2.4262200206518174,0.2702432003245524,0.1499107312658656,2.4941605635610244,2.3582794777426104,2473984
6.9,7.425357021462548,6.3746429785374525,5.380000000000001,5.742767142944342,5.017232857055659,0.2057116180347899,2.4170735677083335,0.26574332020479696,0.14567991586478285,2.4707590193018882,2.3633881161147787,2637824
7.239999999999999,7.84695963621974,6.633040363780259,5.71,6.103573373083089,5.316426626916911,0.19054823030407228,2.4223002165555956,0.22192784978046431,0.15916861082768025,2.470226291462556,2.374374141648635,2801664
7.42,7.9295095681142795,6.91049043188572,5.729999999999999,6.1613930922024585,5.298606907797539,0.18241063331564264,2.417656210064888,0.23499470242768716,0.12982656420359812,2.4556084135331653,2.379704006596611,2965504
7.470000000000001,7.770166620396074,7.1698333796039275,5.5200000000000005,6.119666574022599,4.920333425977402,0.19634657450951634,2.4088220874468487,0.25620960038861784,0.13648354863041484,2.4684331597577507,2.3492110151359467,3129344
7.2700000000000005,7.873406993661824,6.666593006338177,5.46,6.029561234635926,4.890438765364074,0.20011067856103174,2.41721389691035,0.25287729221805466,0.14734406490400878,2.4691316231038654,2.3652961707168343,3293184
7.68,8.262752091373338,7.097247908626661,5.610000000000001,6.035323406362736,5.184676593637266,0.18727938107525305,2.411655268073082,0.2247970768116398,0.1497616853388663,2.491398937016112,2.331911599130052,3457024
7.590000000000001,8.078773976393999,7.101226023606003,5.2700000000000005,5.812309874518251,4.72769012548175,0.1631293702870607,2.4181900640328724,0.23060273936282855,0.09565600121129288,2.472174783879578,2.364205344186167,3620864
7.419999999999999,7.69129319932501,7.148706800674988,5.4399999999999995,6.050245852095694,4.829754147904305,0.16220967167367534,2.4063644886016844,0.20736073916809442,0.11705860417925626,2.4914557060513736,2.321273271151995,3784704
7.540000000000001,7.9740506882842155,7.105949311715786,5.54,6.121721582889959,4.958278417110041,0.1853687570430338,2.4186124275128043,0.2587758054225686,0.11196170866349894,2.4813014712642127,2.3559233837613958,3948544
7.6,8.040454310910905,7.159545689089095,5.380000000000001,5.901152568831816,4.8588474311681855,0.14121481634986893,2.4349224011103314,0.19005374883736234,0.09237588386237552,2.508816753680806,2.3610280485398567,4112384
7.69,8.17672374094552,7.203276259054482,5.449999999999999,5.966236379965611,4.933763620034387,0.17954473538945112,2.4317263056834535,0.28056791661725583,0.07852155416164641,2.492774138058113,2.3706784733087938,4276224
7.6800000000000015,8.037211421989836,7.322788578010167,5.5600000000000005,6.003170396123207,5.116829603876794,0.1923300383146852,2.4246892581383386,0.27406435758729236,0.11059571904207803,2.4984494816346516,2.3509290346420255,4440064
7.42,8.004465567848099,6.835534432151902,5.51,5.975725240887801,5.044274759112199,0.16983344322070476,2.428141419092815,0.23977156130522626,0.09989532513618325,2.495932027071658,2.3603508111139715,4603904
7.69,8.078458491991102,7.301541508008899,5.61,6.01853396431631,5.201466035683691,0.18382445854755733,2.421254868308703,0.24371303843571118,0.12393587865940349,2.4891129978998254,2.3533967387175805,4767744
7.590000000000001,7.946230262611138,7.233769737388863,5.4799999999999995,6.014415568635495,4.945584431364504,0.18999243313446637,2.392661131421725,0.24688541104753958,0.13309945522139316,2.478603027981698,2.306719234861752,4931584
7.67,8.283269924258478,7.0567300757415214,5.55,6.1,5.0,0.1541133766683439,2.4106999297936755,0.2139252039879859,0.09430154934870191,2.4694031027525343,2.351996756834817,5095424
7.980000000000001,8.232190404258372,7.727809595741632,5.67,6.5174078120952155,4.822592187904784,0.14017409336908407,2.450166559219361,0.1896747297858165,0.09067345695235164,2.518127246810184,2.3822058716285377,5259264
7.640000000000001,8.206038867923397,7.0739611320766045,5.74,6.402117814289874,5.077882185710126,0.168163952914377,2.416015641887982,0.22794354687852045,0.10838435895023354,2.4978062552853553,2.334225028490609,5423104
7.74,8.095527776692624,7.384472223307377,5.88,6.518435587980495,5.241564412019505,0.14048310024663807,2.414790310462316,0.21200707671514796,0.0689591237781282,2.4867576529341817,2.34282296799045,5586944
7.7700000000000005,8.251767578817837,7.2882324211821645,5.430000000000001,5.856731765867038,5.003268234132963,0.15310371483986573,2.420462423563003,0.18134903635188165,0.12485839332784983,2.494864232226068,2.346060614899938,5750784
7.83,8.341957029446808,7.318042970553192,5.7,6.079473319220206,5.320526680779794,0.17035964263292644,2.405953684449196,0.2305493647481498,0.11016992051770308,2.4693163777353058,2.3425909911630867,5914624
7.8100000000000005,8.28,7.340000000000001,5.46,5.8940506882842145,5.025949311715785,0.15543296459751818,2.3930959502855935,0.18566540439024667,0.1252005248047897,2.4787853417549073,2.3074065588162798,6078464
7.6899999999999995,8.219999999999999,7.16,5.68,6.154973683481516,5.205026316518484,0.1458837231310705,2.4018198708693186,0.203317437895299,0.08845000836684203,2.5080672310675194,2.295572510671118,6242304
7.75,8.292678542048606,7.2073214579513944,5.89,6.372597140480546,5.407402859519453,0.13152721394629524,2.4168184399604797,0.17754554510326087,0.08550888278932961,2.4942622849843676,2.339374594936592,6406144
7.87,8.362036584005702,7.377963415994299,5.71,6.095875627631495,5.324124372368505,0.14817851493135092,2.375250549117724,0.19411820478005412,0.10223882508264773,2.45064328154748,2.299857816687968,6569984
7.989999999999999,8.510480547186923,7.469519452813075,5.65,6.338839603971781,4.96116039602822,0.19669312864231564,2.367138268550237,0.293369684846217,0.10001657243841429,2.4456339448051687,2.288642592295305,6733824
7.99,8.476723740945518,7.5032762590544815,5.589999999999999,6.053573079459969,5.126426920540029,0.1679332118791838,2.3570432027180988,0.22741474523914434,0.10845167851922329,2.4865338393315293,2.2275525661046682,6897664
7.7700000000000005,8.32145262715849,7.218547372841511,5.749999999999999,6.230104155366311,5.269895844633687,0.1815531851102908,2.367190846800804,0.2347719147844953,0.12833445543608632,2.4489209822879245,2.2854607113136836,7061504
7.9,8.234664010613631,7.56533598938637,5.800000000000001,6.33291650377897,5.267083496221032,0.15199949290448175,2.3671196927626923,0.20506309645729373,0.09893588935166978,2.4839799565299696,2.250259428995415,7225344
7.7700000000000005,8.342800139664789,7.197199860335213,5.59,6.003400532171888,5.176599467828112,0.12082798892321682,2.3735560894012453,0.15992064380472082,0.0817353340417128,2.449492405448008,2.2976197733544828,7389184
7.779999999999999,8.199046536795139,7.36095346320486,5.53,5.997011777153425,5.062988222846576,0.13755892921860016,2.390494773785273,0.16552393235657242,0.1095939260806279,2.487814813996605,2.293174733573941,7553024
7.739999999999999,8.258073353879544,7.221926646120455,5.360000000000001,5.784735211631907,4.935264788368095,0.14627728473084664,2.4051401009162268,0.19288367929518457,0.0996708901665087,2.482483644610387,2.3277965572220665,7716864
7.85,8.423149195236284,7.276850804763716,5.75,6.054138126514911,5.445861873485089,0.19066377965112521,2.377305141091347,0.24727946433470085,0.13404809496754957,2.450945359014591,2.303664923168103,7880704
7.699999999999998,8.107430975749265,7.2925690242507315,5.72,6.241152568831815,5.1988474311681845,0.16332635229143,2.3736061433951066,0.21628752180619823,0.11036518277666177,2.43826362187832,2.308948664911893,8044544
7.719999999999999,8.101575680566777,7.338424319433221,5.86,6.381919534027996,5.338080465972005,0.12883424474857744,2.3766318907340365,0.18212407244847423,0.07554441704868065,2.4860931279439726,2.2671706535241003,8208384
7.949999999999998,8.294238289561168,7.605761710438829,5.76,5.993238075793812,5.526761924206188,0.15510650596115733,2.381478388110797,0.23669733309197336,0.0735156788303413,2.4510900182880433,2.3118667579335503,8372224
7.81,8.101376045686669,7.51862395431333,5.799999999999999,6.379655069847576,5.220344930152422,0.13387997061945495,2.390206409494082,0.1881760383633681,0.07958390287554179,2.46028243543269,2.3201303835554734,8536064
8.209999999999999,8.77648036153074,7.643519638469257,5.869999999999999,6.249605057922046,5.490394942077953,0.12704270364095763,2.3912056257327396,0.1578389357644129,0.09624647151750235,2.459874047678778,2.3225372037867014,8699904
7.9,8.266060104354462,7.5339398956455375,5.799999999999999,6.168781778291715,5.431218221708283,0.14603923728379103,2.3838365455468495,0.18366368262783722,0.10841479193974485,2.464594952969179,2.30307813812452,8863744
8.059999999999999,8.423868107973204,7.696131892026793,5.66,6.299061812346818,5.020938187653182,0.15091339369925358,2.3761079629262287,0.20444150825535928,0.09738527914314787,2.4365342159064802,2.315681709945977,9027584
7.989999999999999,8.551159513863928,7.428840486136071,5.59,6.086890329952194,5.093109670047806,0.15465090585251642,2.382735575238864,0.1929245966115954,0.11637721509343746,2.4540693265654085,2.3114018239123193,9191424
8.01,8.425812457725835,7.594187542274164,5.840000000000001,6.350294032886923,5.329705967113078,0.14127146369622395,2.372574612498283,0.215351342627384,0.0671915847650639,2.445505965701675,2.299643259294891,9355264
7.92,8.409489530020817,7.4305104699791835,5.99,6.484873721266345,5.495126278733656,0.13999138295184815,2.3802352557579676,0.191249721401355,0.08873304450234132,2.469189490157115,2.29128102135882,9519104
8.17,8.449463772249642,7.890536227750357,5.76,6.145227205685164,5.374772794314835,0.14570780059633154,2.371007666985194,0.1828227253300967,0.10859287586256637,2.456993861717392,2.285021472252996,9682944
7.7700000000000005,8.15742741255621,7.38257258744379,5.869999999999999,6.357954915950233,5.382045084049765,0.12173733896731087,2.3695656418800355,0.18359976929008046,0.05987490864454129,2.458936674742911,2.28019460901716,9846784
8.18,8.528711915483253,7.831288084516746,5.500000000000001,6.045893762558248,4.954106237441754,0.17648524317579964,2.3584977606932322,0.23303665343169777,0.11993383291990152,2.4572161665251198,2.2597793548613447,10010624
8.03,8.44,7.619999999999999,5.81,6.151906419945575,5.468093580054425,0.12626711544580754,2.3541476766268414,0.16634734469048798,0.0861868862011271,2.4410349951664654,2.2672603580872175,10174464
8.22,8.709489530020818,7.730510469979184,5.5200000000000005,6.325977667184396,4.714022332815605,0.12371509119402613,2.3668237904707587,0.18685574261495203,0.06057443977310022,2.4650543330589683,2.2685932478825492,10338304
8.03,8.454381903478458,7.605618096521541,5.7299999999999995,6.261130868995579,5.19886913100442,0.1293536933759848,2.3410272866487505,0.1759282619314927,0.08277912482047689,2.4278663311445583,2.2541882421529427,10502144
8.120000000000001,8.652541078227774,7.587458921772227,5.930000000000001,6.457351874937409,5.402648125062592,0.10746913340020299,2.3580439766248067,0.17539799792357497,0.039540268876831,2.4239761659157493,2.292111787333864,10665984
8.129999999999999,8.54484937025383,7.7151506297461685,5.82,6.496461381011511,5.143538618988489,0.08507886056516625,2.3738871663808823,0.14483620126185578,0.02532151986847673,2.4575706601989795,2.290203672562785,10829824
7.9799999999999995,8.292409987036265,7.667590012963734,5.699999999999999,6.244058820349417,5.155941179650582,0.08577772964102522,2.3805927733580274,0.12454489480428034,0.04701056447777009,2.4593319398524347,2.30185360686362,10993664
8.180000000000001,8.574461658466323,7.785538341533681,5.61,6.01853396431631,5.201466035683691,0.10250660564828037,2.3605720440546674,0.15351871760714067,0.05149449368942008,2.4308620943440586,2.290281993765276,11157504
8.21,8.554818792991334,7.865181207008668,5.63,6.228414572015087,5.031585427984913,0.10478393243004873,2.329506746927897,0.14061903180419047,0.06894883305590699,2.425048727900351,2.2339647659554434,11321344
8.000000000000002,8.412310562561768,7.587689437438236,5.699999999999999,6.3663332499583065,5.033666750041692,0.1049836501711979,2.370042243599892,0.14121885909032358,0.06874844125207222,2.439468240653521,2.300616246546263,11485184
8.2,8.53466401061363,7.865335989386369,5.6,6.040454310910905,5.159545689089095,0.12495863493531938,2.3649658997853598,0.192654708149658,0.057262561720980765,2.4328592997234635,2.297072499847256,11649024
7.779999999999999,8.134400902933386,7.425599097066613,5.870000000000001,6.186385840391129,5.553614159608873,0.12821223636468246,2.335163914163908,0.18668721024964705,0.06973726247971787,2.4084426335003473,2.2618851948274683,11812864
8.059999999999999,8.523033476111607,7.59696652388839,5.52,5.9799999999999995,5.06,0.11441147687534488,2.3629257063070934,0.13988472492759857,0.08893822882309119,2.4532144312356046,2.2726369813785823,11976704
8.05,8.631807528311555,7.468192471688447,5.66,6.072795348811006,5.247204651188994,0.11569707450301692,2.347280867894491,0.15422599834088266,0.07716815066515118,2.4237483127488586,2.2708134230401233,12140544
8.01,8.44,7.58,5.880000000000001,6.220000000000001,5.540000000000001,0.10243188613870487,2.369391617178917,0.15701776320978128,0.04784600906762847,2.4414888081537547,2.2972944262040795,12304384
7.88,8.33563142999578,7.424368570004219,5.75,6.09423828956117,5.40576171043883,0.07884936120826745,2.364955213665962,0.1340593774943606,0.02363934492217431,2.4440351207878654,2.2858753065440585,12468224
8.040000000000001,8.584426303552648,7.495573696447353,5.72,6.121995024844836,5.318004975155164,0.08136597489938137,2.364248789350192,0.11006983860167613,0.05266211119708661,2.4160719280980807,2.312425650602303,12632064
8.1,8.460555127546398,7.739444872453601,5.77,6.404113554499507,5.135886445500492,0.10064939036965366,2.3667122205098474,0.14671368043320254,0.05458510030610478,2.4552579247209727,2.278166516298722,12795904
8.05,8.354138126514911,7.74586187348509,5.8,6.1549647869859765,5.445035213014023,0.07831208611799709,2.37257454097271,0.11494913614584765,0.04167503609014653,2.4597710538977675,2.2853780280476523,12959744
8.16,8.495261092284805,7.824738907715196,5.54,5.971740662898458,5.108259337101542,0.11359342111585036,2.3655771921078363,0.15247502084396883,0.07471182138773189,2.4492893358520265,2.2818650483636462,13123584
7.909999999999999,8.239999999999998,7.579999999999999,5.91,6.367055795281058,5.452944204718943,0.1089442097737143,2.3359578400850296,0.16369644327886593,0.05419197626856268,2.426456575783014,2.245459104387045,13287424
8.129999999999999,8.52255572852781,7.737444271472189,5.6,6.049444101084884,5.1505558989151154,0.11713449785796301,2.326480966806412,0.16383404581020053,0.07043494990572549,2.431086391467774,2.22187554214505,13451264
8.099999999999998,8.43763886032268,7.762361139677315,5.83,6.482763356814703,5.177236643185297,0.10017908973386509,2.3334336052338283,0.1579187141034406,0.04243946536428957,2.400928614304083,2.2659385961635734,13615104
8.150000000000002,8.50284557528755,7.797154424712455,5.720000000000001,6.223587132480567,5.216412867519434,0.10479349414041883,2.3576320022344595,0.14320881550767073,0.06637817277316693,2.4231798129417355,2.2920841915271835,13778944
8.059999999999999,8.465462698654264,7.654537301345733,5.7700000000000005,6.149605057922047,5.390394942077954,0.09668374476799119,2.346034177144369,0.1429031463923865,0.050464343143595866,2.412623222349786,2.2794451319389517,13942784
8.1,8.649545266561363,7.550454733438636,5.590000000000001,6.104684369298312,5.07531563070169,0.12347878489332886,2.32849802672863,0.15217052542319023,0.0947870443634675,2.4004303356840073,2.256565717773253,14106624
8.15,8.560487515035476,7.739512484964525,5.71,6.0081610303175115,5.4118389696824885,0.08959835603212314,2.3501560777425765,0.13594887393233662,0.043247838131909654,2.4183153308489564,2.2819968246361966,14270464
8.01,8.363411940941445,7.656588059058554,5.769999999999999,6.162555728527809,5.377444271472188,0.09465945085200166,2.3185300985972086,0.13976062000623105,0.04955828169777226,2.354495740963588,2.2825644562308294,14434304
8.0,8.35213633723318,7.64786366276682,5.819999999999999,6.390613704707484,5.249386295292515,0.12312832695897662,2.3398648997147875,0.19323129186604213,0.05302536205191111,2.4078658115691707,2.2718639878604043,14598144
8.239999999999998,8.586987031457948,7.893012968542049,5.89,6.251801050302511,5.528198949697488,0.09260606769627577,2.325909466544787,0.13233109691753422,0.052881038475017315,2.418302495346919,2.233516437742655,14761984
8.15,8.565331193145905,7.7346688068540965,5.630000000000001,6.155452186216786,5.104547813783215,0.11987187947767475,2.3031856030225755,0.17923153975991205,0.06051221919543745,2.3868446751435934,2.2195265309015575,14925824
8.260000000000002,8.615527776692625,7.904472223307378,5.750000000000001,6.0793933818400125,5.420606618159989,0.09276604099237976,2.3047632296880085,0.12052968505188603,0.06500239693287348,2.3948714799725677,2.2146549794034494,15089664
8.04,8.353687742827162,7.726312257172837,5.88,6.393419906119737,5.366580093880263,0.11721648439415726,2.30345838367939,0.17958428671268703,0.054848682075627486,2.3814413365496536,2.2254754308091265,15253504
8.259999999999998,8.820713830755045,7.69928616924495,5.85,6.39817880294663,5.3018211970533695,0.10600595093177008,2.302469191948573,0.14217341399884853,0.06983848786469164,2.3658692492721904,2.2390691346249554,15417344
8.040000000000001,8.356859590355098,7.723140409644904,5.54,6.188382603097893,4.891617396902107,0.06347102247915846,2.332767829298973,0.10115086460835013,0.025791180349966802,2.395849705862027,2.269685952735919,15581184
8.13,8.416530975637889,7.843469024362112,5.65,6.09553338819891,5.204466611801091,0.09830738827780197,2.327172050873439,0.14528829713140895,0.051326479424194986,2.420813160453319,2.2335309412935587,15745024
8.180000000000001,8.767877538267964,7.592122461732039,6.09,6.529203825119955,5.650796174880044,0.09214784998330283,2.313484645883242,0.13519024123681495,0.04910545872979073,2.40540154398115,2.221567747785334,15908864
8.41,8.82821047332653,7.991789526673471,5.72,6.304465567848098,5.135534432151902,0.10188777083531017,2.3291538317998253,0.13295250284890947,0.07082303882171088,2.3956419107225937,2.262665752877057,16072704
8.23,8.644849370253832,7.81515062974617,5.729999999999999,6.18177427992306,5.278225720076938,0.07719419646309685,2.301666503151258,0.10541436492308648,0.04897402800310721,2.383538076161909,2.219794930140607,16236544
8.16,8.48,7.84,5.680000000000001,6.27126981996378,5.0887301800362215,0.07663482317972614,2.297755090395609,0.10244857216624045,0.050821074193211836,2.371111273828205,2.2243989069630135,16400384
8.27,8.66761790704142,7.872382092958579,5.49,5.964236228055175,5.015763771944825,0.08889677773307385,2.2807045261065166,0.11071862033570234,0.06707493513044535,2.3423844186752034,2.21902463353783,16564224
8.27,8.764064773081424,7.775935226918574,5.930000000000001,6.475985347788749,5.384014652211253,0.09292882833785061,2.304530771573385,0.13096447825262233,0.05489317842307889,2.4088806898237656,2.2001808533230043,16728064
8.3,8.79799598391955,7.802004016080452,5.660000000000001,6.231314274283429,5.088685725716573,0.07557565644771476,2.333794603745143,0.11273847254536604,0.03841284035006348,2.395994856222767,2.271594351267519,16891904
7.92,8.366766158073773,7.473233841926226,6.069999999999999,6.642800139664787,5.497199860335212,0.0867280645354185,2.2785013645887373,0.12800325911774452,0.04545286995309249,2.357983004534518,2.1990197246429566,17055744
8.34,8.727814388593305,7.952185611406693,5.700000000000001,6.097492138287037,5.302507861712965,0.11794065081048752,2.320080291231473,0.16421026487283305,0.07167103674814199,2.400038667869167,2.240121914593779,17219584
8.239999999999998,8.700868744872116,7.779131255127882,5.8500000000000005,6.438642506110458,5.261357493889543,0.12240977201727214,2.2911224792400993,0.21126656328259064,0.033552980751953634,2.378235279545347,2.2040096789348516,17383424
8.29,8.659999999999998,7.919999999999999,5.73,6.2075981574503825,5.252401842549618,0.10196974567370484,2.268650650978088,0.1619791695726414,0.041960321774768286,2.34082606847609,2.196475233480086,17547264
8.430000000000001,8.755729949498049,8.104270050501954,5.659999999999999,6.3716178749862875,4.948382125013711,0.11114129182727384,2.290185927351316,0.1525600527086772,0.06972253094587047,2.3802833650834883,2.2000884896191435,17711104
8.09,8.54265881191025,7.637341188089749,5.7700000000000005,6.411950153828162,5.128049846171839,0.07735572558788888,2.311367764075597,0.10748239408584173,0.047229057089936015,2.394264113173816,2.2284714149773786,17874944
8.09,8.38137604568667,7.798623954313331,5.550000000000001,5.833725219182223,5.2662747808177786,0.11371286206413056,2.293892647822698,0.1631012005327537,0.06432452359550742,2.3550475534253184,2.232737742220078,18038784
8.219999999999999,8.438174242292712,8.001825757707286,5.639999999999999,6.030384425918862,5.249615574081136,0.06662805134740965,2.290690129995346,0.08513888205717227,0.048117220637647035,2.3546491580284856,2.2267311019622067,18202624
8.18,8.545513337649941,7.814486662350059,6.0,6.442718872423573,5.557281127576427,0.10342382935729495,2.289477085073789,0.15068633993578293,0.056161318778806986,2.379755988239133,2.199198181908445,18366464
8.2,8.519374388453425,7.880625611546573,5.91,6.502368128784795,5.317631871215205,0.08198665321106087,2.320728679498037,0.10537825171183675,0.05859505471028499,2.3973140247975944,2.2441433341984793,18530304
8.38,8.80142615011411,7.958573849885891,5.83,6.185105618091294,5.474894381908706,0.10090470700136693,2.285746092597644,0.15381658517830699,0.04799282882442688,2.3564670587571506,2.215025126438137,18694144
8.45,8.867731971484108,8.03226802851589,5.960000000000001,6.298230690505756,5.621769309494246,0.10120557297195772,2.2863231043020886,0.15891946125280812,0.043491684691107306,2.37389979142271,2.1987464171814675,18857984
8.440000000000001,8.801109401705357,8.078890598294645,5.9,6.144948974278318,5.655051025721683,0.0873158272899066,2.284323794643084,0.12030504433357056,0.054326610246242635,2.401159106089209,2.167488483196959,19021824
8.41,8.851474801092882,7.968525198907118,5.69,6.1382186966203,5.2417813033797005,0.07078237688207685,2.2659295936425528,0.1036039383380501,0.037960815426103606,2.332213275652879,2.1996459116322264,19185664
8.07,8.614150714416512,7.525849285583488,5.680000000000001,6.396658914686757,4.963341085313244,0.08654391969127265,2.283266913890839,0.12994677480874725,0.04314106457379804,2.367091690350799,2.1994421374308786,19349504
8.31,8.701024295920345,7.918975704079657,5.999999999999999,6.389871773792358,5.610128226207641,0.07576932404190298,2.264063889781634,0.11463972663736499,0.036898921446440976,2.343823150580515,2.1843046289827526,19513344
8.010000000000002,8.462658811910252,7.55734118808975,5.74,6.08698703145795,5.393012968542051,0.09814428092601395,2.234204215804736,0.12280025225300226,0.07348830959902564,2.300800709047964,2.167607722561508,19677184
8.069999999999999,8.551767578817834,7.588232421182163,5.55,5.9221558813185675,5.177844118681432,0.08243865142382364,2.2598686238129937,0.11533601465580895,0.04954128819183834,2.3184831581595766,2.2012540894664108,19841024
8.16,8.48,7.84,5.65,5.944108823397055,5.355891176602945,0.10199820707881975,2.2737146457036337,0.15227105745778655,0.051725356699852953,2.3444198821432702,2.203009409263997,20004864
8.36,8.745227205685163,7.974772794314835,5.6899999999999995,6.319999999999999,5.06,0.08889945498667653,2.2855033685763675,0.14101500069843093,0.03678390927492213,2.3543239146387602,2.2166828225139747,20168704
8.2,8.609878030638383,7.790121969361616,5.91,6.362658811910251,5.4573411880897496,0.07533840828497577,2.267912239829699,0.10617859535839139,0.04449822121156016,2.3318713464405505,2.203953133218848,20332544
8.059999999999999,8.460499687890014,7.659500312109983,5.880000000000001,6.393419906119738,5.3665800938802635,0.051061662642556814,2.2538192123174667,0.09867801638108546,0.003445308904028166,2.3348010569732014,2.172837367661732,20496384
8.4,8.78987177379236,8.010128226207641,5.77,6.278035431835221,5.261964568164778,0.08765844808852606,2.278937046726545,0.14491848743959213,0.030398408737460005,2.376951285536884,2.1809228079162057,20660224
8.29,8.764236228055175,7.815763771944824,6.03,6.454381903478459,5.605618096521542,0.07663088223780498,2.2283445139726004,0.11544542355277389,0.037816340922836075,2.3152090463679063,2.1414799815772945,20824064
8.469999999999999,8.792645316098033,8.147354683901964,5.58,6.04,5.12,0.09860587901785034,2.247735739747683,0.14092546275914858,0.056286295276552115,2.300245931593217,2.195225547902149,20987904
8.440000000000001,8.795527776692625,8.084472223307378,5.5200000000000005,5.973431361950186,5.066568638049815,0.06453050721514345,2.2795720994472504,0.11031995280047943,0.018741061629807466,2.3490627669276107,2.21008143196689,21151744
8.23,8.620000000000001,7.840000000000001,5.550000000000001,6.112583327161409,4.9874166728385925,0.08634319880317583,2.2750074764092765,0.14019363818303027,0.0324927594233214,2.3538408976386798,2.196174055179873,21315584
8.400000000000002,8.746410161513777,8.053589838486227,5.79,6.2448626166217664,5.335137383378234,0.07744300284733371,2.266196788350741,0.11656668886124182,0.03831931683342561,2.346751782733107,2.185641793968375,21479424
8.299999999999999,8.643511280746353,7.956488719253645,5.58,6.033431361950186,5.1265686380498146,0.06125933425209945,2.2949505676825845,0.10418874832517844,0.01832992017902047,2.3373476528148425,2.2525534825503266,21643264
8.139999999999999,8.555210789840533,7.724789210159464,5.779999999999999,6.4564613810115095,5.103538618988489,0.07815999653539615,2.2525957256555555,0.11591536206314702,0.040404631007645284,2.3454102470177616,2.1597812042933495,21807104
8.51,8.923400532171888,8.096599467828112,5.790000000000001,6.224626276242016,5.355373723757986,0.06403213660426745,2.2900598337252935,0.08982765929286739,0.0382366139156675,2.369599517189018,2.2105201502615692,21970944
8.21,8.724684369298313,7.69531563070169,5.86,6.303170396123207,5.416829603876794,0.06512922239101797,2.251064436634382,0.0944248452654043,0.035833599516631634,2.316187776977068,2.185941096291696,22134784
8.379999999999999,8.6027105745132,8.157289425486798,5.8100000000000005,6.306890329952195,5.313109670047806,0.08586991344345732,2.2682098716497423,0.13575433022221103,0.03598549666470361,2.3580298612742427,2.178389882025242,22298624
8.36,8.83791212581394,7.882087874186059,5.779999999999999,6.239999999999999,5.319999999999999,0.08313620430611382,2.2690148750940957,0.12537919254377472,0.040893216068452934,2.3480213093295443,2.190008440858647,22462464
8.429999999999998,8.919999999999998,7.939999999999998,5.909999999999999,6.602026011071837,5.217973988928161,0.08734835513556993,2.2789034495751066,0.12885688500805065,0.04583982526308922,2.353004540635967,2.204802358514246,22626304
8.319999999999999,8.766766158073771,7.873233841926225,5.5600000000000005,6.044148737476409,5.075851262523592,0.09170967822622814,2.211567719777425,0.12842372156323234,0.05499563488922394,2.3014767513851377,2.121658688169712,22790144
8.23,8.62761790704142,7.8323820929585795,5.79,6.131906419945575,5.448093580054425,0.10387280670305088,2.224364029367765,0.1490756195429283,0.058669993863173446,2.288005028304623,2.160723030430907,22953984
8.33,8.626816441593117,8.033183558406883,5.59,5.99853396431631,5.18146603568369,0.07843607352697286,2.25513544579347,0.12402120532285363,0.032850941731092105,2.3444693686193974,2.1658015229675422,23117824
8.069999999999997,8.487252920900499,7.652747079099496,5.6,6.024264068711928,5.175735931288071,0.09764535313006487,2.272963466246923,0.14236130605173822,0.05292940020839151,2.3716665913894714,2.174260341104375,23281664
8.27,8.708292140016223,7.831707859983777,5.63,6.081774279923061,5.178225720076939,0.057325453510081024,2.2619898736476896,0.10183514247213075,0.012815764548031294,2.335058026829403,2.188921720465976,23445504
8.459999999999999,8.773687742827162,8.146312257172836,5.840000000000001,6.371413210223458,5.308586789776544,0.08533862725598731,2.2163330843051274,0.1168705171241262,0.05380673738784843,2.316438888471294,2.1162272801389608,23609344
8.32,8.825568986390582,7.814431013609418,5.909999999999999,6.358218696620298,5.4617813033797,0.0727905288804322,2.2435296386480332,0.11550915300439867,0.030071904756465748,2.308273040619083,2.1787862366769835,23773184
8.250000000000002,8.674852915724962,7.8251470842750415,5.58,5.961575680566779,5.198424319433221,0.061507061158772525,2.2927365471919376,0.1074401598578166,0.015573962459728453,2.330057737873738,2.255415356510137,23937024
8.469999999999999,8.763428015022424,8.176571984977574,5.6,6.170964096944807,5.029035903055192,0.08093039772938934,2.2370311637719476,0.11490555067196812,0.04695524478681057,2.3041017329519335,2.1699605945919616,24100864
8.170000000000002,8.483209195267317,7.856790804732685,5.750000000000001,6.179534631898291,5.3204653681017104,0.05976606762463532,2.250438990195592,0.10133474583635092,0.01819738941291972,2.344324186687043,2.1565537937041412,24264704
8.36,8.683109888428069,8.03689011157193,5.630000000000001,6.213180932472934,5.046819067527068,0.051865622201391126,2.2230173259973527,0.08509996376284285,0.0186312806399394,2.2998671490682585,2.146167502926447,24428544
8.35,8.640688837074972,8.059311162925027,5.6899999999999995,6.268705451849211,5.111294548150788,0.07974951361538836,2.2520788768927256,0.1101178494861196,0.04938117774465711,2.3557769664214385,2.1483807873640126,24592384
8.34,8.75761226035642,7.922387739643578,5.890000000000001,6.281024295920344,5.498975704079657,0.06830440352690245,2.2584405432144803,0.09727862808828236,0.039330178965522544,2.3391039354810235,2.177777150947937,24756224
8.349999999999998,8.947076209541125,7.752923790458871,5.500000000000001,5.8286335345031,5.171366465496901,0.08886642001840903,2.2772100488344833,0.12169790105559604,0.05603493898122201,2.352523482172817,2.2018966154961497,24920064


==> data/progress-jumper-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.5099999999999993,3.9492038251199544,3.0707961748800443,3.3900000000000006,3.7348187929913337,3.0451812070086675,0.8898080459485451,2.7073401113351183,1.0389383574494557,0.7406777344476345,2.707829949425375,2.7068502732448616,16384
3.87,4.500951662173895,3.2390483378261057,3.47,3.8625557285278105,3.07744427147219,1.551713284725944,2.6788729041814805,2.27045340895389,0.8329731604979981,2.692048990790789,2.665696817572172,180224
5.5,6.283581520966389,4.716418479033611,4.91,5.708060148109151,4.111939851890849,1.5483716708918416,2.601231919725736,2.4127350069775186,0.6840083348061643,2.6318451396143536,2.570618699837118,344064
5.959999999999999,6.518927544499284,5.401072455500715,5.48,6.023691088762728,4.936308911237273,0.7662747093165914,2.526529435316722,1.0955204128664202,0.4370290057667625,2.566838413679027,2.4862204569544164,507904
6.1000000000000005,6.512310562561766,5.687689437438235,5.6,5.767332005306815,5.432667994693184,0.7483961116832991,2.497741457819939,1.0757248629688094,0.4210673603977888,2.5417482381943217,2.453734677445556,671744
6.1899999999999995,6.8104030947698435,5.5695969052301555,5.39,5.805812457725835,4.974187542274164,0.7630017285545667,2.4820863346258797,1.158443239959252,0.3675602171498815,2.536226978038856,2.427945691212903,835584
6.68,7.216283507111677,6.1437164928883226,5.630000000000001,6.226741149913428,5.033258850086574,0.5667971106866995,2.4704278618097306,0.8006342714441048,0.3329599499292941,2.5425017154711362,2.398354008148325,999424
6.5,6.879473319220206,6.120526680779794,5.659999999999999,6.239999999999999,5.079999999999999,0.8231078728412589,2.4264593462149304,1.2441675084184172,0.40204823726410055,2.4904849664282747,2.362433726001586,1163264
6.709999999999999,7.304053869611165,6.115946130388833,5.4,5.706594194335119,5.093405805664882,0.6084140906731288,2.4207888931035995,0.9795155622058536,0.23731261914040402,2.4986701033378393,2.3429076828693596,1327104
6.769999999999999,7.110734500748015,6.429265499251982,5.46,5.834699879903904,5.085300120096096,0.8348049141466618,2.359208497405052,1.1599584620102312,0.5096513662830924,2.445661027714111,2.272755967095993,1490944
6.95,7.578092349897688,6.321907650102312,5.7299999999999995,6.224064773081425,5.235935226918574,0.7595004782701531,2.333608438571294,1.1138522141704477,0.4051487423698586,2.4645761153689456,2.202640761773642,1654784
6.88,7.399230199429887,6.360769800570113,5.460000000000001,6.144397545290747,4.775602454709254,0.4410905765059093,2.372552135586739,0.7564177221332413,0.12576343087857728,2.495370482516519,2.249733788656959,1818624
6.7799999999999985,7.217721372564784,6.3422786274352125,5.45,5.816742416417846,5.083257583582155,0.8409595245495438,2.3221330513556797,1.3571348661487548,0.32478418295033284,2.4483349443781073,2.195931158333252,1982464
7.239999999999999,7.740399840127871,6.739600159872127,5.53,5.904299345444258,5.1557006545557424,0.7620584913063795,2.3205847129225727,1.3406861028643364,0.18343087974842265,2.483584421156483,2.1575850046886624,2146304
7.040000000000001,7.340665927567459,6.739334072432543,5.6000000000000005,5.989871773792359,5.210128226207642,0.6289571962629756,2.3549358238776525,0.9128871365024742,0.345027256023477,2.433144660031907,2.276726987723398,2310144
7.139999999999999,7.812606868832008,6.46739313116799,5.4799999999999995,5.9674423042781575,4.992557695721842,0.7980890790000558,2.2961267203092577,1.4162273503334233,0.17995080766668825,2.4384346228616436,2.153818817756872,2473984
7.2,7.543511280746354,6.856488719253647,5.62,6.123587132480567,5.116412867519434,0.5315848399574558,2.353297652800878,0.8354950016957774,0.22767467821913417,2.4758871351788443,2.230708170422912,2637824
7.159999999999999,7.397486841740758,6.922513158259241,5.840000000000001,6.4234380858325935,5.256561914167408,0.4007285005102553,2.3308704912662503,0.6182559159044009,0.18320108511610977,2.464332961504246,2.1974080210282545,2801664
7.510000000000001,8.174003012041362,6.84599698795864,5.65,6.072492603485553,5.227507396514448,0.5248089942460259,2.360101881623268,0.9300781868621439,0.1195398016299078,2.432609844215726,2.28759391903081,2965504
7.37,7.770124980474851,6.9698750195251495,5.7,6.232916503778969,5.167083496221031,0.3699671359267086,2.2840539385875065,0.591992984821591,0.14794128703182624,2.501993946359673,2.06611393081534,3129344
7.3100000000000005,7.788434948556228,6.831565051443773,5.630000000000001,6.10549973711875,5.1545002628812515,0.6269059320290883,2.32298215130965,0.9479398128910532,0.3058720511671233,2.412070413204411,2.2338938894148885,3293184
7.38,7.893419906119737,6.866580093880263,5.61,6.16937465083788,5.050625349162121,0.38732709409669036,2.2910877744356792,0.5697912096181932,0.20486297857518754,2.4087841790161555,2.173391369855203,3457024
7.249999999999998,7.713141447076374,6.786858552923622,5.53,6.011767578817836,5.048232421182164,0.6003003726402919,2.302053683499495,1.0048319461974629,0.19576879908312095,2.434105232074991,2.1700021349239993,3620864
7.619999999999999,8.084327470649756,7.155672529350244,5.459999999999999,5.877612260356421,5.042387739643577,0.45046942213860647,2.3452344069878257,0.7664475517227277,0.13449129255448522,2.459631932135527,2.2308368818401245,3784704
7.55,8.008802789878178,7.0911972101218215,5.720000000000001,6.13424630354416,5.305753696455842,0.5605848091964921,2.274837597707907,1.020715972389107,0.10045364600387718,2.406267380964715,2.143407814451099,3948544
7.459999999999999,7.867921561087422,7.052078438912576,5.8,6.285798312059645,5.314201687940355,0.6236714597170552,2.199105663597584,1.1334184059333956,0.11392451350071486,2.383381593056593,2.0148297341385746,4112384
7.4799999999999995,7.817045990927054,7.142954009072945,5.500000000000001,6.273304597167249,4.726695402832752,0.37486417728165783,2.265533584356308,0.5743363158453347,0.17539203871798095,2.3745861406607673,2.1564810280518483,4276224
7.709999999999999,8.144626276242013,7.275373723757984,5.75,6.392261628933256,5.107738371066744,0.2878496069228277,2.3877107193072638,0.5135598346451371,0.06213937920051832,2.487672194450491,2.2877492441640364,4440064
7.5699999999999985,8.06809637621649,7.071903623783507,5.470000000000001,5.836196668472011,5.10380333152799,0.394442339350159,2.2388983016212785,0.7068935332592479,0.08199114544107006,2.45952720947192,2.018269393770637,4603904
7.8100000000000005,8.225812457725835,7.394187542274165,5.630000000000001,6.2383584469702065,5.021641553029795,0.484356815336893,2.218687316775322,0.8847139757571258,0.08399965491666012,2.312332596326859,2.125042037223785,4767744
7.75,8.135356977359955,7.364643022640046,5.869999999999999,6.486522505671934,5.253477494328065,0.4770519977435469,2.226847017804782,0.7926071320157,0.1614968634713938,2.3983513135286065,2.0553427220809573,4931584
7.82,8.253128156554155,7.386871843445846,5.6499999999999995,6.019459064038223,5.280540935961776,0.5405511622006693,2.258852084477742,0.7921608176888966,0.28894150671244206,2.394388657327817,2.1233155116276676,5095424
7.889999999999999,8.47728187440104,7.3027181255989575,5.74,6.297135531087365,5.182864468912635,0.4733322994938741,2.309163835644722,0.7316990571137438,0.2149655418740044,2.4551763263523547,2.1631513449370896,5259264
7.849999999999999,8.046214168703484,7.653785831296513,5.720000000000001,6.356867333123627,5.0831326668763746,0.3324051986991738,2.2990273952484133,0.5397344861889921,0.12507591120935546,2.4278477792811497,2.170207011215677,5423104
7.659999999999999,8.084735211631905,7.2352647883680925,5.290000000000001,5.782848861214065,4.797151138785937,0.3791286039204958,2.232515981793404,0.6263158242304926,0.13194138361049904,2.4456069993506366,2.0194249642361717,5586944
7.93,8.347252920900502,7.512747079099499,5.83,6.374150714416512,5.285849285583488,0.3381089441012591,2.184765548010667,0.5623602240183251,0.11385766418419305,2.3876366357329957,1.9818944602883386,5750784
7.95,8.207875939164552,7.6921240608354475,6.08,6.479499687108763,5.680500312891237,0.5171890776293973,2.2353199253479636,1.1471176931944025,-0.11273953793560809,2.3602191558911256,2.1104206948048017,5914624
7.830000000000001,8.242431812546027,7.417568187453975,5.74,6.08117444218464,5.3988255578153606,0.38960437007869286,2.246540163457394,0.7097793951193001,0.06942934503808562,2.3920350391057514,2.101045287809036,6078464
8.030000000000001,8.483982378512648,7.576017621487354,5.699999999999999,6.249545266561363,5.150454733438636,0.2635808839462698,2.219871656099955,0.38814645338982084,0.1390153145027187,2.361893692641386,2.0778496195585245,6242304
7.970000000000001,8.365094925302769,7.574905074697233,5.550000000000001,6.072015325445528,5.027984674554474,0.44107595126455024,2.1786356021960573,0.6876134633438857,0.1945384391852147,2.313675970345527,2.0435952340465877,6406144
7.790000000000001,8.260000000000002,7.320000000000001,5.659999999999999,6.211724568965348,5.1082754310346505,0.4511727386619896,2.2721142033735915,0.7367213783247407,0.16562409899923847,2.403564026850837,2.140664379896346,6569984
7.9399999999999995,8.355210789840534,7.524789210159466,5.5200000000000005,6.0430678732248815,4.996932126775119,0.4642728762390713,2.210153715312481,0.7601275516047747,0.16841820087336784,2.356624712074706,2.0636827185502558,6733824
7.769999999999999,8.253838816136117,7.2861611838638805,5.85,6.3889805191284745,5.311019480871525,0.3439165836510558,2.20188806951046,0.5063601803185867,0.18147298698352504,2.3707467441373615,2.0330293948835583,6897664
7.93,8.213019433961698,7.646980566038302,5.77,6.3286591089385364,5.211340891061463,0.471412065718323,2.19906811863184,0.8369295040597111,0.10589462737693489,2.405864713411075,1.9922715238526048,7061504
7.969999999999999,8.367617907041419,7.572382092958578,6.12,6.687097875150313,5.5529021248496875,0.428025796978424,2.2106320023536687,0.6622181545616532,0.19383343939519476,2.37533700505066,2.0459269996566776,7225344
8.099999999999998,8.48729833462074,7.712701665379256,5.61,6.116853035898968,5.1031469641010325,0.28079566648229953,2.2345972220102945,0.3895244250350205,0.1720669079295786,2.357129770887147,2.112064673133442,7389184
8.1,8.352982212813469,7.847017787186529,6.029999999999999,6.358785644455471,5.701214355544527,0.2142503069791321,2.2977363695700967,0.3850685218655147,0.04343209209274951,2.4783918349744125,2.117080904165781,7553024
8.14,8.385764114548891,7.894235885451111,5.79,6.231474801092882,5.348525198907118,0.2703134378883987,2.1684591313203176,0.45016584637980983,0.0904610293969875,2.328239427528533,2.0086788351121023,7716864
8.129999999999999,8.504299345444258,7.755700654555741,5.58,6.003792402008342,5.156207597991658,0.3460671549197286,2.1617321456472083,0.5649948300315347,0.12713947980792253,2.285540685281281,2.0379236060131354,7880704
7.99,8.412965719651133,7.567034280348868,5.74,6.2094677837722205,5.27053221622778,0.28173377856340565,2.2216223975022635,0.4674296667594898,0.09603789036732144,2.48692863212091,1.9563161628836172,8044544
8.24,8.612021504754766,7.867978495245235,6.0,6.368781778291716,5.631218221708284,0.33285885367852946,2.275814625620842,0.5444917741302063,0.12122593322685263,2.397906402033359,2.1537228492083247,8208384
8.2,8.468328157299974,7.931671842700025,5.540000000000001,5.872264954516724,5.207735045483278,0.19456249204619475,2.220285551746686,0.3395140493144851,0.0496109347779044,2.410574597895749,2.0299965055976235,8372224
8.15,8.731807528311554,7.568192471688446,5.639999999999999,5.956859590355096,5.3231404096449015,0.24801995533828936,2.1988634472091997,0.4304948000479759,0.0655451106286028,2.3435842353223766,2.054142659096023,8536064
8.09,8.410780298646909,7.769219701353091,6.07,6.489642705167146,5.650357294832855,0.26594082079827785,2.09364720483621,0.385962515056361,0.14591912654019473,2.303635497866926,1.8836589118054943,8699904
8.23,8.779636243346452,7.6803637566535485,6.08,6.3621347195933176,5.797865280406683,0.1731179159134626,2.195840252439181,0.28590352258739615,0.06033230923952901,2.295769152483155,2.0959113523952073,8863744
7.87,8.308292140016222,7.431707859983778,5.94,6.36,5.5200000000000005,0.2454433395372082,2.191041473050912,0.5148883453850707,-0.024001666310654257,2.387311953259336,1.994770992842488,9027584
8.0,8.354964786985978,7.645035213014023,5.67,6.153838816136117,5.186161183863883,0.29279749523072185,2.207847085098426,0.5788601976462693,0.006734792815174473,2.3276007809588317,2.0880933892380207,9191424
8.059999999999999,8.484735211631904,7.635264788368093,5.47,6.030446250768082,4.909553749231917,0.35084179205199084,2.2726125737031304,0.6604110029363506,0.04127258116763105,2.43542852697033,2.109796620435931,9355264
8.299999999999999,8.697492138287036,7.902507861712963,5.670000000000001,5.880000000000001,5.460000000000001,0.2557123067012677,2.2331853032112123,0.41866517726763186,0.09275943613490359,2.3483018073434185,2.118068799079006,9519104
8.31,8.572488094968135,8.047511905031866,5.68,5.962134719593317,5.397865280406682,0.2777653914643452,2.1896643365422888,0.46454255673200273,0.0909882261966877,2.336504194634493,2.0428244784500844,9682944
8.1,8.319089023002066,7.880910976997933,5.799999999999999,6.1435112807463526,5.456488719253645,0.2392518592610334,2.3217321753501894,0.49200429801818124,-0.013500579496114412,2.4734861336375444,2.1699782170628343,9846784
8.469999999999999,8.957954915950234,7.982045084049765,5.8100000000000005,6.223400532171889,5.396599467828112,0.4116667735467975,2.158869117001692,0.6375524844907814,0.18578106260281357,2.3383399309211805,1.9793983030822038,10010624
8.16,8.50117444218464,7.8188255578153605,5.660000000000001,6.098634243989228,5.2213657560107745,0.19641501956114854,2.3321463003754617,0.34744512848358255,0.045384910638714554,2.467197726373516,2.1970948743774072,10174464
8.47,8.734764045897476,8.205235954102525,5.86,6.265462698654266,5.454537301345734,0.30951178571364524,2.1597127671043075,0.5155829400942142,0.10344063133307621,2.317968416238521,2.001457117970094,10338304
8.23,8.513019433961698,7.946980566038302,5.779999999999999,6.295363949069005,5.264636050930994,0.1872600136324763,2.254642014702161,0.32419445979281347,0.05032556747213909,2.359617752054979,2.149666277349343,10502144
8.179999999999998,8.52583232931581,7.834167670684186,5.64,6.103033476111609,5.176966523888391,0.31265062102271857,2.1245593085885046,0.5242634478343184,0.10103779421111875,2.305926647279645,1.9431919698973643,10665984
8.319999999999999,8.841152568831815,7.798847431168183,5.5600000000000005,6.050306026885251,5.06969397311475,0.24371741376817221,2.159237011770407,0.3573535559239232,0.13008127161242122,2.249301973676716,2.0691720498640978,10829824
8.2,8.503315017762061,7.896684982237938,6.0,6.485798312059645,5.514201687940355,0.287061383575201,2.238033280769984,0.4642975011032547,0.10982526604714732,2.3449127764486963,2.1311537850912714,10993664
8.26,8.672795348811006,7.847204651188994,5.74,6.250294032886923,5.229705967113078,0.5356739348266275,2.201833825310071,1.281012668589637,-0.20966479893638212,2.2660426597599646,2.1376249908601777,11157504
8.170000000000002,8.567617907041422,7.772382092958581,5.62,5.898567765543683,5.341432234456318,0.20659246111754323,2.2777265747388205,0.3412081965425562,0.07197672569253025,2.371190777624896,2.184262371852745,11321344
8.309999999999999,8.698458491991099,7.9215415080088984,6.1,6.721288982680362,5.478711017319637,0.25703604020333526,2.2085261603196464,0.58711285463687,-0.07304077423019956,2.2649810120290352,2.1520713086102576,11485184
8.39,8.72600595232823,8.053994047671772,5.7,5.9190890230020665,5.480910976997934,0.2233646190958097,2.1385015760858854,0.4419871931010238,0.004742045090595615,2.405364076727048,1.871639075444723,11649024
8.580000000000002,8.86213471959332,8.297865280406684,6.1000000000000005,6.56690470119715,5.633095298802851,0.22794765280559653,2.2155583828687666,0.5131138526923791,-0.057218547081185955,2.3875981243724103,2.043518641365123,11812864
8.260000000000002,8.529072480941476,7.990927519058527,5.65,6.002845575287547,5.297154424712454,0.2759343208589901,2.2026692206660905,0.4536679588353665,0.09820068288261372,2.4322846553616415,1.9730537859705397,11976704
8.219999999999999,8.49495454169735,7.945045458302649,5.84,6.175261092284805,5.504738907715195,0.16935788026894438,2.3156491865714393,0.26763733014993346,0.0710784303879553,2.414719809574656,2.2165785635682225,12140544
8.43,8.915901224530254,7.944098775469746,5.8500000000000005,6.258044115262064,5.441955884737937,0.33357860123117755,2.0859501108527185,0.5027408639831527,0.16441633847920242,2.2744245909225675,1.8974756307828695,12304384
8.370000000000001,8.68953090617341,8.050469093826592,6.01,6.4757252408878,5.5442747591121995,0.24746921053156257,2.163258519768715,0.3840403955156563,0.11089802554746889,2.2701450381104435,2.0563720014269866,12468224
8.25,8.522946881279124,7.977053118720876,5.89,6.4475840743780255,5.332415925621974,0.2250967638101428,2.087697074810664,0.35705591030360706,0.0931376173166785,2.3693782811540016,1.806015868467326,12632064
8.39,8.59712315177208,8.182876848227922,5.68,6.157074417675062,5.202925582324937,0.2604677474543375,2.205203560491403,0.5332939844365463,-0.012358489527871275,2.3653314184755776,2.0450757025072286,12795904
8.370000000000001,8.692645316098035,8.047354683901967,5.85,6.224833296279826,5.4751667037201734,0.254860584026513,2.244699390232563,0.4921986529406711,0.017522515112354947,2.4315263201881367,2.057872460276989,12959744
8.23,8.717954915950235,7.742045084049766,5.95,6.233725219182222,5.666274780817778,0.23361406743836893,2.2985623379548388,0.38063134327582127,0.08659679160091663,2.403450469493786,2.1936742064158916,13123584
8.36,8.68,8.04,5.98,6.4973006862551035,5.462699313744897,0.16484950772719453,2.1034070789813994,0.3141016104185916,0.015597405035797485,2.2407859239759595,1.9660282339868391,13287424
8.330000000000002,8.503493515728977,8.156506484271027,5.84,6.1983294573433785,5.481670542656621,0.23855307459986458,2.1143877680102983,0.39368251657816655,0.08342363262156263,2.3329345310985294,1.895841004922067,13451264
8.3,8.700000000000001,7.9,5.81,5.99138357147217,5.628616428527829,0.2833954365264314,2.221342971424262,0.4232272600463609,0.14356361300650186,2.363413705780595,2.079272237067929,13615104
8.21,8.508161030317513,7.911838969682489,6.01,6.451474801092882,5.568525198907118,0.12520003764657298,2.217647480964661,0.21197627998663482,0.03842379530651113,2.3037671150305568,2.131527846898765,13778944
8.38,8.82226688774992,7.937733112250081,5.57,5.927910603363466,5.212089396636535,0.17808178768027572,2.193787479400635,0.3223723928687728,0.03379118249177865,2.3493712858774085,2.0382036729238617,13942784
8.47,8.827910603363467,8.112089396636534,5.82,6.23182520563948,5.40817479436052,0.1453339712771897,2.1190562138954796,0.2619508162600104,0.02871712629436901,2.2418662505484295,1.9962461772425297,14106624
8.43,8.868292140016223,7.991707859983777,5.67,6.143392015141785,5.196607984858215,0.3073337476778154,2.262493511041005,0.572814024410265,0.041853470945365845,2.4152129050940707,2.1097741169879396,14270464
8.42,8.826939798987516,8.013060201012484,5.63,5.835182845286832,5.424817154713168,0.38507243207034964,2.088972394168377,0.8000072160713156,-0.02986235193061637,2.26778207331542,1.9101627150213343,14434304
8.41,8.82821047332653,7.991789526673471,5.7,6.185798312059645,5.214201687940355,0.16134663001090907,2.15123891333739,0.3105711097877939,0.012122150234024215,2.328725733256401,1.973752093418379,14598144
8.19,8.591123422402632,7.788876577597367,5.869999999999999,6.153019433961697,5.586980566038301,0.17522451571421693,2.1047703325748444,0.2900719464576323,0.06037708497080156,2.18593598105834,2.0236046840913486,14761984
8.389999999999999,8.746230262611137,8.03376973738886,5.55,6.0109772228646445,5.089022777135355,0.28068330862248936,2.1362151503562927,0.729012407293151,-0.16764579004817232,2.2615019704544244,2.010928330258161,14925824
8.499999999999998,8.760768096208105,8.239231903791891,5.6499999999999995,6.050624512480202,5.249375487519797,0.2289488774413863,2.128025983273983,0.3747460447520141,0.0831517101307585,2.244937531450338,2.011114435097628,15089664
8.379999999999999,8.55204650534085,8.207953494659147,6.02,6.505386443980464,5.5346135560195355,0.15666490341536696,2.075874124964078,0.25967564893411016,0.05365415789662377,2.244981145990963,1.906767103937193,15253504
8.219999999999999,8.42396078054371,8.016039219456287,5.85,6.436941223633167,5.263058776366832,0.0976728074427228,2.0358195980389913,0.1890795920699312,0.006266022815514416,2.293660979217116,1.7779782168608669,15417344
8.4,8.7,8.100000000000001,5.910000000000001,6.214795013082565,5.605204986917437,0.12121039552924529,2.175408444801966,0.22516537577364154,0.017255415284849016,2.255874731823563,2.094942157780369,15581184
8.540000000000001,8.947921561087423,8.132078438912579,5.8,6.30596442562694,5.294035574373059,0.17976455993484705,2.1423228119810425,0.40591047349457754,-0.046381353624883465,2.367135360131236,1.917510263830849,15745024
8.47,8.719198715887543,8.220801284112458,5.75,6.244469412603045,5.255530587396955,0.1501705094085385,2.115074424445629,0.25674381777999783,0.043597201037079134,2.3192756042401363,1.910873244651122,15908864
8.17,8.486385840391128,7.853614159608872,5.83,6.26139309220246,5.39860690779754,0.23651843249487378,2.1749974528948464,0.372314044872583,0.10072282011716452,2.32691998702398,2.0230749187657127,16072704
8.600000000000001,8.913049516849972,8.286950483150031,5.79,6.434127316607517,5.145872683392483,0.21238296624893938,2.1838582649827005,0.45955616840857894,-0.03479023591070016,2.2911692934168832,2.076547236548518,16236544
8.26,8.795163526410386,7.724836473589614,5.95,6.2406888370749725,5.659311162925028,0.183866175073975,2.0353773941596347,0.3525467877212578,0.01518556242669225,2.1507281342637405,1.9200266540555289,16400384
8.49,8.868021163428716,8.111978836571284,5.9399999999999995,6.309323706252387,5.570676293747612,0.1351889585028402,2.1108472853899,0.2511796442859583,0.019198272719722118,2.27863271384105,1.9430618569387497,16564224
8.39,8.90662365412358,7.873376345876421,5.95,6.237228132326901,5.662771867673099,0.19688346446491772,2.137671631574631,0.3809690902430102,0.01279783868682527,2.2666726293915946,2.008670633757667,16728064
8.3,8.738178046004133,7.861821953995868,5.54,5.912021504754765,5.167978495245235,0.12603127137214562,2.0802273492018384,0.24980627151340434,0.002256271230886883,2.2514543004285605,1.9090003979751162,16891904
8.500000000000002,8.78284271247462,8.217157287525383,5.89,6.357867502611583,5.422132497388416,0.21831149264859656,2.1195168768366175,0.39801748157264916,0.03860550372454394,2.2431448167005064,1.9958889369727288,17055744
8.4,8.776828873628336,8.023171126371665,5.74,6.135474398665704,5.344525601334296,0.19869859486740699,2.1589734176794693,0.36240773798353554,0.034989451751278405,2.294892331687323,2.0230545036716157,17219584
8.23,8.625094925302768,7.834905074697232,5.55,6.116127194188726,4.983872805811274,0.2679590196853193,2.097077692548434,0.5355432861635052,0.00037475320713337146,2.242297913790584,1.9518574713062837,17383424
8.55,8.837228132326903,8.262771867673099,5.79,6.356480361530742,5.223519638469258,0.1069316648567716,2.102146218220393,0.16255913569275643,0.051304194020786766,2.270001769389725,1.9342906670510613,17547264
8.71,9.103573373083089,8.316426626916913,5.700000000000001,6.071483512420135,5.328516487579867,0.19891789958734685,2.122316451867422,0.3996649563769882,-0.0018291572022944846,2.261189165018343,1.9834437387165005,17711104
8.41,8.788021163428716,8.031978836571284,5.7700000000000005,6.030959767013998,5.509040232986003,0.1130462948873173,2.142662627498309,0.21551129214600312,0.01058129762863147,2.2760963811116595,2.0092288738849584,17874944
8.49,8.71561028345357,8.26438971654643,5.95,6.12464249196573,5.77535750803427,0.22809130290212729,2.1234607651829718,0.38968163839642533,0.06650096740782924,2.2629306491249035,1.98399088124104,18038784
8.52,8.783818119165458,8.256181880834541,5.980000000000001,6.325832329315813,5.63416767068419,0.2189985119272023,2.184054125845432,0.45853969455469334,-0.020542670700288757,2.2843899280284745,2.0837183236623895,18202624
8.529999999999998,8.906961536499413,8.153038463500582,6.16,6.523868107973205,5.7961318920267955,0.23343063014714663,2.1742425044377645,0.3875528645244072,0.0793083957698861,2.246016565064969,2.10246844381056,18366464
8.31,8.594429253066558,8.025570746933443,5.640000000000001,5.885764114548891,5.39423588545111,0.12448295716506734,2.214336223900318,0.24530233849921243,0.00366357583092225,2.31213611785672,2.116536329943916,18530304
8.44,8.78117444218464,8.09882555781536,5.950000000000001,6.36773197148411,5.532268028515892,0.13933365774573753,2.0483569512764612,0.2799472928218472,-0.0012799773303721618,2.1812118446872955,1.915502057865627,18694144
8.599999999999998,8.864575131106458,8.335424868893538,5.58,5.8621347195933176,5.297865280406683,0.1354978668581073,2.16623326887687,0.400562460227748,-0.12956672651153342,2.292253686080122,2.040212851673618,18857984
8.59,8.86,8.32,5.4799999999999995,5.814065861769801,5.145934138230198,0.15291084281634537,2.0840462605158487,0.2582829441654346,0.047538741467256146,2.235361554743282,1.9327309662884156,19021824
8.4,8.67928480087538,8.120715199124621,5.860000000000001,6.32303347611161,5.396966523888392,0.19385434946355715,2.033903189500173,0.39706640614375766,-0.009357707216643335,2.209127484642142,1.8586788943582038,19185664
8.56,8.929323706252388,8.190676293747613,5.97,6.466084670192498,5.473915329807501,0.25842380532606807,2.15289692680041,0.5180215735428457,-0.0011739628907096455,2.335516693404989,1.9702771601958309,19349504
8.51,8.975725240887801,8.044274759112199,6.039999999999999,6.740285656000463,5.339714343999535,0.12268382390029724,2.099671306709449,0.20659875794735913,0.038768889853235344,2.276931024617899,1.9224115888009985,19513344
8.53,8.787099202643649,8.27290079735635,5.81,6.312891638427206,5.307108361572793,0.10221660769311706,2.090243980785211,0.1819244589184917,0.02250875646774242,2.2785428798064182,1.9019450817640033,19677184
8.51,8.860570962859162,8.159429037140837,5.890000000000001,6.283573373083089,5.496426626916912,0.2669178901938721,2.121443971991539,0.5806744754273052,-0.04683869503956101,2.39885083398182,1.8440371100012583,19841024
8.48,8.711516738055805,8.248483261944196,5.7700000000000005,6.180000000000001,5.36,0.21251371169152353,1.9947023654977483,0.3911547471232668,0.03387267625978027,2.2043820773785305,1.785022653616966,20004864
8.61,8.85677925358506,8.363220746414939,5.789999999999999,6.104483703870327,5.475516296129672,0.1528555666930818,2.066679125030835,0.3284025958610982,-0.022691462474934587,2.2083169307980923,1.925041319263578,20168704
8.49,9.008555686498568,7.971444313501434,5.9399999999999995,6.275261092284803,5.604738907715196,0.11590206415470064,2.170406967401505,0.24776239248530565,-0.015958264175904374,2.386703923182337,1.9541100116206729,20332544
8.479999999999999,8.879499687108762,8.080500312891235,6.000000000000001,6.556776436283003,5.443223563716999,0.04322311754804099,2.050969420870145,0.06348000468833007,0.022966230407751916,2.2862971152417257,1.8156417264985645,20496384
8.52,8.901575680566777,8.138424319433222,5.61,6.082122865364515,5.1378771346354855,0.16998523049211747,2.1151280721028645,0.2941005927216285,0.04586986826260646,2.251927477585177,1.9783286666205517,20660224
8.52,8.77219040425837,8.26780959574163,5.579999999999999,5.90186953878862,5.258130461211378,0.23359046957727206,2.0201170389850933,0.5296708389338277,-0.06248989977928357,2.1841092660774795,1.8561248118927074,20824064
8.42,8.765832329315812,8.074167670684188,5.6499999999999995,6.160392006206993,5.139607993793006,0.12018715378362681,2.0477493077516558,0.1986180523794538,0.04175625518779984,2.290071206695814,1.8054274088074977,20987904
8.700000000000001,8.940831891575847,8.459168108424155,5.609999999999999,6.035323406362735,5.184676593637264,0.11510099836935592,2.020627140502135,0.23759023146878722,-0.0073882347300753826,2.2567993997846627,1.7844548812196073,21151744
8.6,8.86457513110646,8.33542486889354,5.58,6.00614551505325,5.15385448494675,0.0885443556626948,2.0399581208825115,0.14641905246895887,0.030669658856430707,2.2101551502177905,1.8697610915472322,21315584
8.43,8.835092582010581,8.024907417989418,5.9799999999999995,6.469489530020816,5.490510469979183,0.18829413546870152,2.1076259622971216,0.3112700213835282,0.06531824955387482,2.310203206146179,1.9050487184480644,21479424
8.629999999999999,8.913019433961697,8.346980566038301,5.88,6.393419906119737,5.366580093880263,0.18509687743304915,2.1195917283495267,0.28697592735912125,0.08321782750697704,2.262218528611639,1.9769649280874142,21643264
8.649999999999999,8.957408522978787,8.34259147702121,6.0600000000000005,6.540000000000001,5.58,0.22168447194465743,2.0425381203492483,0.41212484643231284,0.031244097457002046,2.2286518668305577,1.856424373867939,21807104
8.53,8.843209195267315,8.216790804732684,5.96,6.362988833592198,5.557011166407802,0.13931773121779162,2.1330632810791332,0.2725720816418382,0.006063380793745049,2.325241530346466,1.9408850318118005,21970944
8.55,9.019574275274957,8.080425724725044,6.04,6.530306026885251,5.549693973114749,0.15225013208691957,2.0519334266583122,0.2762370584615911,0.02826320571224808,2.1471816310273573,1.9566852222892672,22134784
8.430000000000001,8.863704968844031,7.996295031155973,5.8,6.072029410174709,5.527970589825291,0.13742432560150816,2.1446914811929068,0.2243059061318311,0.05054274507118521,2.262966593145387,2.0264163692404265,22298624
8.47,8.825105618091294,8.114894381908707,5.81,6.288434948556227,5.331565051443772,0.1650512277187469,2.046043181419373,0.3191592690512684,0.010943186386225379,2.1865251433955075,1.9055612194432385,22462464
8.440000000000001,8.650713075057055,8.229286924942947,5.880000000000001,6.136124969497315,5.623875030502687,0.11744819673282711,2.026093638936678,0.22206219617543516,0.012834197290219049,2.208860400393379,1.8433268774799774,22626304
8.35,8.8022167621838,7.897783237816199,5.840000000000001,6.402494444417011,5.277505555582991,0.12828485810896378,2.077614542345206,0.22936647097821888,0.027203245239708698,2.247235630936113,1.9079934537542993,22790144
8.55,8.930131556174965,8.169868443825036,5.8500000000000005,6.42662812973354,5.273371870266461,0.2504613542269604,2.1147932201623916,0.45053061423482876,0.050392094219092104,2.2534360017324664,1.9761504385923168,22953984
8.52,8.692046505340851,8.347953494659148,5.790000000000001,6.222319326424347,5.357680673575655,0.22317225822674422,2.0608392283320427,0.4069013557361585,0.03944316071732998,2.207106793183194,1.9145716634808914,23117824
8.52,8.841869538788622,8.198130461211377,5.749999999999999,6.102845575287546,5.397154424712452,0.12441888362712532,2.162621894478798,0.22747133481405368,0.021366432440196967,2.232549563845647,2.0926942251119485,23281664
8.59,8.940570962859162,8.239429037140837,5.78,6.28950956811428,5.270490431885721,0.15360205869656052,2.1808086703221,0.2799494294511441,0.02725468794197694,2.2499425937012902,2.1116747469429096,23445504
8.389999999999999,8.512065556157335,8.267934443842663,5.789999999999999,6.134818792991332,5.445181207008666,0.07790774493478234,2.0256012479464216,0.15137655796746674,0.004438931902097931,2.232637545393434,1.8185649504994092,23609344
8.580000000000002,8.976988664825585,8.183011335174418,5.76,6.336541412215983,5.183458587784017,0.12627712606141958,2.0947832370797794,0.29231246375659636,-0.0397582116337572,2.2279221850362703,1.9616442891232886,23773184
8.47,8.723179778023443,8.216820221976558,5.88,6.317721372564786,5.442278627435214,0.09871937005470194,2.0644621858994165,0.15639984717591798,0.04103889293348591,2.23930069560733,1.889623676191503,23937024
8.48,8.83156791662494,8.128432083375062,5.709999999999999,6.1670557952810565,5.252944204718942,0.20464013852567095,2.0978647018472354,0.34712315286260365,0.062157124188738255,2.2328295082352194,1.9628998954592514,24100864
8.59,8.954554522671163,8.225445477328837,5.970000000000001,6.389642705167146,5.550357294832855,0.17807614651586237,2.0506966834266978,0.3499485389541079,0.006203754077616863,2.2387937914491225,1.8625995754042732,24264704
8.540000000000001,8.996508488420535,8.083491511579467,5.909999999999999,6.316078810084938,5.503921189915061,0.42001840666440937,1.9934686293204624,1.1916931645653852,-0.35165635123656636,2.173597540839514,1.813339717801411,24428544
8.329999999999998,8.754381903478457,7.90561809652154,5.79,6.306623654123579,5.273376345876421,0.1380916330226076,2.096149805188179,0.2527727801413826,0.023410485903832587,2.256324714311038,1.9359748960653198,24592384
8.740000000000002,8.973238075793814,8.50676192420619,5.779999999999999,6.186939798987516,5.373060201012483,0.13815481723189196,1.8902769972880684,0.3060098025822674,-0.029700168118483444,2.126804027443734,1.653749967132403,24756224
8.7,8.986356421265526,8.413643578734472,5.5600000000000005,5.962988833592198,5.157011166407803,0.19824610968062187,2.142161642511686,0.5451853974585514,-0.14869317809730773,2.3236231864301495,1.9607000985932221,24920064


==> data/progress-jumper-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.63,4.107598157450382,3.152401842549618,3.439999999999999,3.922078831727757,2.9579211682722413,1.5532149147242307,2.7063610881567,2.8070552878643937,0.29937454158406784,2.7074371241039428,2.705285052209457,16384,0.471718580275774,2.9546344757080076
3.63,3.964813380855664,3.295186619144336,3.3899999999999997,4.090642562224134,2.6893574377758656,0.337422932498157,2.688029420375824,0.3918100540937555,0.2830358109025585,2.7101280792219553,2.665930761529693,180224,1.937973964214325,3.031277084350586
3.55,3.9430648801406707,3.156935119859329,3.29,3.7492385001282016,2.8307614998717985,0.3162518100813031,2.6885467737913133,0.41280055928011816,0.21970306088248806,2.709107589737547,2.6679859578450795,344064,2.81508150100708,2.9816932678222656
3.56,4.131314274283428,2.988685725716572,3.3899999999999997,3.7044837038703275,3.075516296129672,0.2700029926374554,2.6868455559015274,0.3178968940616254,0.22210909121328543,2.701373489261164,2.672317622541891,507904,3.1789914846420286,3.001906418800354
5.01,5.821726554943227,4.198273445056772,4.5,5.304984471899925,3.695015528100076,0.3816698856651783,2.6377441048622132,0.48840991880890416,0.2749298525214524,2.677696558466461,2.5977916512579653,671744,3.4534886837005616,4.509875464439392
6.040000000000001,6.663217458035316,5.416782541964686,5.2,5.64497190922574,4.75502809077426,0.40068208537995814,2.5174423813819886,0.474565843430949,0.3267983273289673,2.563586887800544,2.471297874963433,835584,5.453446674346924,5.60760235786438
6.16,6.605421149026402,5.714578850973599,5.51,6.049351462406472,4.970648537593528,0.3938872583210468,2.51750862300396,0.42372012453648267,0.36405439210561097,2.5801443253895555,2.454872920618364,999424,6.131758832931519,5.733053255081177
6.010000000000001,6.623921819126834,5.396078180873167,5.410000000000001,5.960363516232682,4.8596364837673205,0.30961843989789484,2.4407160580158234,0.37968826294810587,0.2395486168476838,2.5137747328722853,2.3676573831593615,1163264,5.917082834243774,5.640449333190918
6.27,6.913506021727846,5.626493978272153,5.34,5.930254182534948,4.749745817465052,0.3252215012907982,2.4666795819997787,0.3811309892575997,0.2693120133239967,2.5326948687387234,2.400664295260834,1327104,6.057463264465332,5.912092781066894
6.410000000000001,6.949351462406473,5.870648537593529,5.37,5.80139309220246,4.93860690779754,0.30001273527741434,2.486909160017967,0.3549913954070285,0.24503407514780015,2.529667467981785,2.444150852054149,1490944,6.349350929260254,6.047093486785888
6.5,6.83166247903554,6.16833752096446,5.590000000000001,6.049238500128202,5.1307614998718,0.24015223626047372,2.4807302594184875,0.2732811920598728,0.20702328046107465,2.519197418079183,2.442263100757792,1654784,6.504422235488891,6.081535148620605
6.31,6.790520551069358,5.829479448930641,5.51,5.8958756276314945,5.124124372368505,0.27138756643980744,2.4695676416158676,0.312789344450905,0.22998578842870987,2.513046467663069,2.4260888155686664,1818624,6.318511915206909,5.85929045677185
6.74,7.106606055596467,6.373393944403533,5.65,6.072492603485553,5.227507396514448,0.24744353620335455,2.4636210590600967,0.2932501340014784,0.20163693840523067,2.5034698449153567,2.4237722732048366,1982464,6.556998682022095,6.331634998321533
6.470000000000001,6.9839066063011845,5.956093393698817,5.77,6.146961536499415,5.393038463500584,0.2506354384124279,2.469753974676132,0.29594135774565444,0.20532951907920138,2.513441995056189,2.4260659542960754,2146304,6.563287734985352,6.134034490585327
6.910000000000001,7.519015599143406,6.3009844008565965,5.619999999999999,6.24577951388648,4.994220486113519,0.2564840340055525,2.43654482960701,0.3006943458364658,0.21227372217463913,2.489751227315727,2.3833384318982924,2310144,6.792485475540161,6.510623359680176
6.9700000000000015,7.406004587131834,6.533995412868169,5.99,6.391123422402631,5.588876577597369,0.20249175168573852,2.442570501565933,0.23189366992354252,0.17308983344793452,2.484697173295141,2.400443829836725,2473984,6.928689241409302,6.5916656970977785
6.99,7.316955654485437,6.663044345514564,5.42,5.988858506133115,4.851141493866884,0.21783341830596323,2.43028801381588,0.26056978994639274,0.17509704666553372,2.480524708324594,2.380051319307166,2637824,6.656501770019531,6.605495166778565
7.2700000000000005,7.896178888178131,6.64382111182187,5.779999999999999,6.191825205639479,5.368174794360519,0.21397472806274886,2.4092408269643784,0.26997566417586694,0.1579737919496308,2.465994298304275,2.352487355624482,2801664,7.166836404800415,6.93232159614563
7.289999999999999,7.626005952328228,6.95399404767177,5.79,6.123016516106935,5.456983483893065,0.19340639337897297,2.387229561805725,0.2304206597791906,0.15639212697875535,2.43126489724394,2.34319422636751,2965504,7.130472803115845,6.901317310333252
7.539999999999999,7.859999999999999,7.219999999999999,5.6000000000000005,6.304272674466361,4.89572732553364,0.18840958299115296,2.379504379630089,0.22901119540183343,0.1478079705804725,2.422944372780292,2.336064386479886,3129344,7.201751327514648,7.1362762451171875
7.470000000000001,7.715153013442626,7.224846986557376,5.66,6.065462698654266,5.254537301345734,0.18657215409912167,2.368957370519638,0.25643519744480364,0.11670911075343969,2.422827866269483,2.315086874769793,3293184,7.280164003372192,7.0741630554199215
7.589999999999999,8.003400532171886,7.176599467828112,6.24,6.9502112361825885,5.529788763817412,0.1917664202861488,2.363560339808464,0.22501738017549855,0.15851546039679903,2.4217191193649548,2.3054015602519735,3457024,7.3650532245635985,7.21543402671814
7.879999999999998,8.269358446678634,7.490641553321362,5.57,6.117813836992094,5.022186163007906,0.14748322898522018,2.354629969596863,0.21332786810988394,0.08163858986055642,2.404120693423156,2.3051392457705697,3620864,7.530180215835571,7.497199153900146
7.789999999999999,8.395722708836312,7.184277291163687,5.500000000000001,5.879473319220207,5.120526680779795,0.1503430092707276,2.343771588802338,0.1828446885895253,0.11784132995192992,2.408369938992821,2.279173238611855,3784704,7.5270167827606205,7.402226352691651
7.870000000000002,8.160000000000002,7.580000000000002,5.4399999999999995,6.04695963621974,4.833040363780259,0.151614572154358,2.3104770332574844,0.20793094267142775,0.09529820163728826,2.3968750163434835,2.2240790501714853,3948544,7.759974765777588,7.521624279022217
7.76,8.134699879903904,7.385300120096096,5.800000000000001,6.176828873628336,5.423171126371665,0.1986889446154237,2.3050027817487715,0.2609472579163404,0.136430631314507,2.35877858563446,2.251226977863083,4112384,7.551316213607788,7.377451086044312
7.779999999999999,8.054954541697349,7.505045458302649,5.76,6.187083130081253,5.332916869918747,0.1611962900031358,2.305413356423378,0.2048450515447826,0.11754752846148898,2.368931125310378,2.241895587536378,4276224,7.606983375549317,7.415766906738281
8.110000000000001,8.471801050302512,7.748198949697491,6.050000000000001,6.5504997502496884,5.549500249750313,0.12134734457358713,2.275164785981178,0.1602041646225005,0.08249052452467376,2.3571957398435908,2.1931338321187654,4440064,7.726676607131958,7.735831451416016
7.99,8.468434948556228,7.511565051443773,5.930000000000001,6.366004587131833,5.493995412868168,0.16315383007749912,2.283077585697174,0.21703345658834902,0.10927420356664921,2.359964633361551,2.206190538032797,4603904,7.765455484390259,7.620964431762696
8.05,8.376343377441616,7.723656622558386,6.139999999999999,6.6051881339845195,5.674811866015478,0.16192481303587553,2.286857509613037,0.19840216603000757,0.12544746004174348,2.354759927399729,2.218955091826345,4767744,7.715847492218018,7.689620876312256
7.92,8.34614551505325,7.49385448494675,5.720000000000001,6.272810998443411,5.16718900155659,0.1462993544526398,2.2667737543582915,0.1796017122261103,0.11299699667916932,2.3308595180219487,2.2026879906946344,4931584,7.720093822479248,7.57536678314209
7.94,8.301109401705355,7.578890598294644,5.88,6.408772162656091,5.351227837343909,0.1450725585687905,2.2230535611510276,0.19566983390880918,0.09447528322877183,2.2977413922875916,2.1483657300144636,5095424,7.728560829162598,7.580195951461792
8.26,8.547054001888146,7.972945998111854,5.970000000000001,6.352230297072328,5.587769702927673,0.12832565498538312,2.247600111365318,0.1557826919717254,0.10086861799904086,2.305762507687407,2.1894377150432294,5259264,7.985743379592895,7.892472410202027
8.110000000000001,8.291383571472172,7.928616428527831,5.569999999999999,6.06,5.079999999999999,0.09984770843293514,2.2628998547792434,0.12266426804549227,0.07703114882037801,2.321941099293131,2.203858610265356,5423104,7.8956627368927,7.783703756332398
8.07,8.413656805548792,7.726343194451209,6.0,6.47116875957559,5.52883124042441,0.11142154801636932,2.2291110426187517,0.16066238829407054,0.0621807077386681,2.2640564638181977,2.1941656214193057,5586944,7.886269855499267,7.7420432567596436
8.08,8.450944739819828,7.709055260180172,5.62,5.813907194296653,5.426092805703347,0.12852745694108306,2.239254480600357,0.15517384319444216,0.10188107068772394,2.292338000878072,2.1861709603226425,5750784,7.938022708892822,7.758581924438476
8.47,8.693830292855996,8.246169707144006,6.21,6.644626276242015,5.775373723757985,0.12432808983139691,2.2082073479890822,0.16719787833743655,0.0814583013253573,2.290310628011564,2.1261040679666006,5914624,8.153202104568482,8.138902616500854
8.540000000000001,8.847245829914746,8.232754170085256,5.9399999999999995,6.295527776692623,5.584472223307376,0.10513898630160834,2.188625079393387,0.15464476431071655,0.05563320829250014,2.251684167359738,2.125565991427036,6078464,8.32912449836731,8.20388126373291
8.309999999999999,8.71360872141221,7.906391278587788,5.77,6.3700833275471,5.169916672452899,0.10318082009907806,2.1730814307928084,0.13357882165160942,0.0727828185465467,2.264756691269,2.0814061703166167,6242304,8.103599119186402,8.003379297256469
8.309999999999999,8.651906419945574,7.968093580054424,6.1,6.713188388670235,5.486811611329764,0.12944708464201538,2.190109333395958,0.18540434179539994,0.07348982748863081,2.265934300954348,2.1142843658375683,6406144,8.007247495651246,8.004443073272705
8.370000000000001,8.660000000000002,8.08,5.839999999999999,6.280908153700971,5.399091846299027,0.1268534736940637,2.168303918838501,0.1848514281487056,0.06885551923942178,2.238670392600241,2.097937445076761,6569984,8.131194019317627,8.049022769927978
8.3,8.572029410174709,8.027970589825292,5.840000000000001,6.296508488420534,5.383491511579468,0.10681334268301719,2.163150408864021,0.13428180526757136,0.07934488009846302,2.2418851962681083,2.084415621459934,6733824,8.075639772415162,7.998409843444824
8.350000000000001,8.737943294825419,7.962056705174585,6.08,6.765273667960472,5.394726332039528,0.11550275692716239,2.1873702704906464,0.1493022481465748,0.08170326570774997,2.2722210946678945,2.1025194463133983,6897664,8.086726999282837,8.021756982803344
8.39,8.663678643668081,8.11632135633192,6.05,6.430131556174964,5.6698684438250355,0.0928663816186599,2.1294065535068514,0.12841550562220524,0.057317257615114546,2.207589973880776,2.0512231331329267,7061504,8.184264135360717,8.081982374191284
8.379999999999999,8.781995024844834,7.978004975155163,5.86,6.48,5.24,0.10515604862011962,2.111454126238823,0.13872666047940518,0.07158543676083406,2.2053300111368097,2.0175782413408365,7225344,8.13258137702942,8.085591697692871
8.309999999999999,8.708622628559894,7.9113773714401034,5.470000000000001,5.807786915081091,5.13221308491891,0.08891841140575704,2.112565353512764,0.13037753781956654,0.04745928499194754,2.1969676709843147,2.0281630360412133,7389184,8.126681756973266,8.022478437423706
8.530000000000001,8.920000000000002,8.14,6.390000000000001,6.740570962859162,6.039429037140839,0.08228152323281389,2.1734861344099046,0.12090325310532064,0.043659793360307134,2.24857549142601,2.0983967773937993,7553024,8.27849645614624,8.236158084869384
8.559999999999999,8.80166091947189,8.318339080528107,6.0600000000000005,6.645149553533113,5.474850446466888,0.077140762633644,2.1347594767808915,0.11317495500710312,0.041106570260184876,2.2489048997856016,2.0206140537761814,7716864,8.255337333679199,8.278004121780395
8.35,8.633725219182221,8.066274780817778,6.130000000000001,6.749758017293847,5.510241982706154,0.08898551135789597,2.0781754150986673,0.12924592860119194,0.04872509411460001,2.172405884274816,1.9839449459225187,7880704,8.016645240783692,8.068718767166137
8.43,8.801618083521241,8.058381916478758,6.08,6.524522215417857,5.635477784582143,0.0920057489769533,2.053310991823673,0.1274707045756586,0.05654079337824799,2.142828906539392,1.963793077107954,8044544,8.213316059112548,8.143886280059814
8.559999999999999,8.883109888428068,8.23689011157193,6.06,6.64,5.4799999999999995,0.09474410630064078,2.097949098050594,0.13468677096453113,0.05480144163675042,2.172472813514689,2.0234253825864994,8208384,8.312508869171143,8.273877668380738
8.79,9.128969025133564,8.451030974866434,6.050000000000001,6.330178514522439,5.7698214854775625,0.07745294458582062,2.082353043556213,0.11058749474350764,0.04431839442813361,2.1808417921646646,1.9838642949477616,8372224,8.545609474182129,8.52225193977356
8.610000000000001,8.831133443874961,8.388866556125041,5.82,6.319599839871872,5.320400160128129,0.10992554384283718,2.028589364886284,0.15008341609843495,0.06976767158723941,2.137936898390401,1.919241831382167,8536064,8.335628938674926,8.32099757194519
8.78,9.065657137141713,8.494342862858286,6.029999999999999,6.536063237155199,5.5239367628448,0.08820027196779845,1.9922064960002899,0.12062136371371279,0.05577918022188411,2.0812512747172294,1.9031617172833504,8699904,8.540733242034912,8.49369158744812
8.78,9.125832329315811,8.434167670684188,6.21,6.736212884676915,5.683787115323085,0.06685868474887681,1.996934811770916,0.11346815232921814,0.02024921716853547,2.0975214394788817,1.8963481840629501,8863744,8.519661712646485,8.498323440551758
8.53,8.790959767013996,8.269040232986002,5.9799999999999995,6.40614551505325,5.553854484946749,0.07291725430404764,1.9832031592726707,0.10849072428677584,0.03734378432131943,2.076481051697391,1.8899252668479503,9027584,8.340387344360352,8.249927997589111
8.43,8.770734500748016,8.089265499251983,5.99,6.340570962859163,5.639429037140838,0.07700200435356232,2.019063112139702,0.1446036581892488,0.009400350517875813,2.10278992085389,1.9353363034255138,9191424,8.20130615234375,8.143370342254638
8.71,9.051906419945576,8.368093580054426,6.140000000000001,6.463109888428071,5.81689011157193,0.07279378123348575,2.0469770446419715,0.10656232465541104,0.03902523781156045,2.147572163865339,1.946381925418604,9355264,8.463558149337768,8.440684127807618
8.84,9.12,8.56,6.049999999999999,6.481856457633783,5.618143542366215,0.06031488443259146,2.0051867395639418,0.09062408480396249,0.03000568406122044,2.1029789951608624,1.9073944839670212,9519104,8.598986434936524,8.569174337387086
8.720000000000002,9.088239052790442,8.351760947209563,5.98,6.262134719593318,5.697865280406683,0.07215118736494326,2.006907817721367,0.1071696899070756,0.03713268482281092,2.154097953975978,1.8597176814667562,9682944,8.486777830123902,8.445827102661132
8.770000000000001,9.098785644455473,8.44121435554453,6.21,6.58,5.84,0.06273166849277909,1.9994238570332528,0.10001430874180503,0.025449028243753134,2.0886344030553308,1.910213311011175,9846784,8.561516761779785,8.488080167770386
8.77,9.304883164812653,8.235116835187346,5.949999999999999,6.311247837363768,5.58875216263623,0.061954805016284774,1.9971125632524491,0.09836110908473192,0.02554850094783763,2.071460601188143,1.9227645253167553,10010624,8.500431203842163,8.501267957687379
8.53,8.83347981810987,8.226520181890129,5.92,6.198567765543682,5.6414322344563175,0.05348376304900736,2.019169019162655,0.10988031621677044,-0.002912790118755719,2.0979523673528226,1.940385670972487,10174464,8.339381217956543,8.272841453552246
8.66,9.10988887516808,8.21011112483192,6.200000000000001,6.5741657386773955,5.825834261322607,0.0573629307269584,1.9582872971892358,0.08624363450238434,0.028482226951532456,2.047129670729165,1.8694449236493063,10338304,8.476448345184327,8.392467260360718
8.870000000000001,9.153019433961699,8.586980566038303,6.06,6.498634243989225,5.621365756010774,0.05967931500053958,1.9566753074526786,0.08048997908637343,0.03886865091470574,2.077252577124338,1.836098037781019,10502144,8.628991889953614,8.598847579956054
8.870000000000001,9.138514431641951,8.60148556835805,6.250000000000001,6.746487663492258,5.753512336507744,0.07744572628289459,1.962166015803814,0.11737198412866302,0.037519468437126155,2.0580561847981795,1.8662758468094485,10665984,8.631334972381591,8.611300468444824
8.850000000000001,9.154138126514912,8.54586187348509,5.78,6.447532770731145,5.112467229268855,0.04608511034748515,1.92979756295681,0.08547362322235749,0.006696597472612802,2.009391728576114,1.8502033973375058,10829824,8.610725784301758,8.577189350128174
8.760000000000002,9.101174442184641,8.418825557815362,6.05,6.440512483795333,5.659487516204667,0.053846252028597476,1.8559513166546822,0.09055306661214488,0.01713943744505008,2.0111344569466234,1.700768176362741,10993664,8.490626955032349,8.465237045288086
8.739999999999998,9.03732137494637,8.442678625053627,5.929999999999999,6.252645316098032,5.607354683901965,0.05363619610143357,1.884936846792698,0.09752990153636207,0.009742490666505073,1.9874165032289977,1.7824571903563982,11157504,8.524054050445557,8.447334098815919
8.749999999999998,9.119459064038221,8.380540935961776,5.91,6.436212884676915,5.383787115323085,0.04834963153407439,1.9161815837025642,0.08293899922842692,0.01376026383972187,2.032518120675551,1.7998450467295775,11321344,8.438496732711792,8.435880517959594
8.59,8.943411940941445,8.236588059058555,6.260000000000001,6.774198405287298,5.745801594712703,0.07205881170521022,1.8747699230909347,0.1104658534952378,0.03365176991518265,2.0743993924721513,1.675140453709718,11485184,8.260970544815063,8.268638563156127
8.620000000000001,8.954065861769802,8.2859341382302,6.269999999999999,6.64161808352124,5.898381916478757,0.055554591465624935,1.8737575247883798,0.08847528885164352,0.02263389407960635,2.0400784195119255,1.7074366300648343,11649024,8.304624605178834,8.26845316886902
8.940000000000001,9.256859590355099,8.623140409644904,5.930000000000001,6.381774279923062,5.4782257200769395,0.03445715420675691,1.8408447176218032,0.055385243170776456,0.013529065242737358,2.022434228441647,1.6592552068019595,11812864,8.58025164604187,8.54424591064453
8.95,9.270156211871642,8.629843788128357,6.159999999999999,6.662394267483218,5.657605732516781,0.03526049368956586,1.8392991691827774,0.054870812439756084,0.01565017493937564,2.0031781984834978,1.6754201398820572,11976704,8.629720878601074,8.536988830566406
8.78,9.079332590941915,8.480667409058084,6.419999999999999,6.712574776766555,6.127425223233443,0.037808313779532865,1.8361898526549338,0.0671940912020299,0.008422536357035833,1.9285199041238044,1.7438598011860633,12140544,8.378508234024048,8.320633935928345
8.84,9.123548937575157,8.556451062424843,5.970000000000001,6.352230297072328,5.587769702927673,0.053770935966167555,1.8401893362402917,0.0923733021755876,0.015168569756747505,2.001031793891928,1.6793468785886554,12304384,8.401925802230835,8.345802688598633
8.95,9.285410196624968,8.614589803375031,6.06,6.52518813398452,5.594811866015479,0.05289823950442949,1.7765636801719666,0.09381379308048785,0.011982685928371144,1.88611477420978,1.6670125861341534,12468224,8.434486484527588,8.43060827255249
8.830000000000002,9.164813380855666,8.495186619144338,6.26,6.8959245238233855,5.624075476176614,0.03417107085915627,1.7944209963083266,0.0580853286222545,0.010256813096058044,1.9507340998535598,1.6381078927630934,12632064,8.314097452163697,8.281110429763794
8.8,9.174165738677395,8.425834261322606,5.86,6.212703841770969,5.507296158229032,0.05711530102853426,1.798696692287922,0.09623634915318668,0.017994252903881826,1.9429653880919784,1.6544279964838655,12795904,8.237851095199584,8.21397523880005
8.709999999999999,8.979999999999999,8.44,6.089999999999999,6.614309069156732,5.565690930843266,0.0432093213021289,1.7668945804238319,0.07440215881632797,0.012016483787929834,1.8816954242370294,1.6520937366106343,12959744,8.13407769203186,8.112137031555175
8.74,9.063109888428071,8.416890111571929,6.0600000000000005,6.389241552663087,5.730758447336914,0.04559653827454891,1.7911304235458374,0.08963333372231976,0.0015597428267780655,1.9645206094696193,1.6177402376220555,13123584,8.20484881401062,8.096606349945068
8.68,9.011058907144937,8.348941092855062,6.29,7.03222638056054,5.54777361943946,0.03974074264988299,1.8152414426207542,0.06301361683020477,0.01646786846956121,1.9724430802041129,1.6580398050373955,13287424,8.055753421783447,8.000062513351441
8.89,9.26,8.520000000000001,5.89,6.234818792991333,5.545181207008667,0.03029270939223347,1.8054684117436408,0.055103578569233064,0.005481840215233871,1.9709334859667234,1.6400033375205583,13451264,8.19667100906372,8.160832023620605
8.820000000000002,9.003303027798236,8.636696972201769,5.749999999999999,6.085410196624967,5.414589803375031,0.03739992894188612,1.8034666791558265,0.0665570895959864,0.008242768287785831,2.0031785950586096,1.6037547632530433,13615104,8.094833660125733,8.095010137557983
8.5,8.912310562561766,8.087689437438234,6.2299999999999995,6.736063237155199,5.7239367628448,0.0479084983522625,1.7703815042972564,0.07859398953293967,0.017223007171585335,1.9340254928257463,1.6067375157687664,13778944,7.777462434768677,7.748853015899658
8.84,9.123548937575157,8.556451062424843,6.1899999999999995,6.647055795281057,5.732944204718942,0.03219897385934013,1.8180480912327766,0.06997559826036129,-0.005577650541681016,1.9710448135380627,1.6650513689274904,13942784,8.054739236831665,8.031872272491455
8.84,9.073238075793812,8.606761924206188,5.839999999999999,6.181174442184639,5.498825557815359,0.0369409795708634,1.7632945150136947,0.060449254569224904,0.01343270457250189,1.9150149354560713,1.6115740945713182,14106624,8.085968589782714,8.000209474563599
8.790000000000001,9.04475478405714,8.535245215942862,5.9799999999999995,6.510659966456863,5.449340033543136,0.03663091598718887,1.7715004950761795,0.07895437830448308,-0.005692546330105339,1.9038253448801217,1.6391756452722372,14270464,7.932080554962158,7.924317979812622
8.999999999999998,9.21447610589527,8.785523894104726,5.93,6.455452186216786,5.404547813783213,0.04189099054565299,1.766283392906189,0.08745474910105958,-0.0036727680097535867,1.9141895091859202,1.6183772766264577,14434304,8.12074589729309,8.086951780319215
8.870000000000001,9.192645316098034,8.547354683901968,5.87,6.4865225056719344,5.253477494328066,0.030636408263671873,1.763949303328991,0.05246518599003322,0.008807630537310523,1.925985806996586,1.601912799661396,14598144,7.979046583175659,7.942698335647583
8.95,9.423814309619285,8.476185690380714,6.090000000000001,6.481024295920344,5.698975704079658,0.01819615909698766,1.7622514948248864,0.03067170203259844,0.005720616161376884,1.9298303196428108,1.594672670006962,14761984,8.004991483688354,7.978110027313233
8.77,9.02709920264365,8.51290079735635,6.0,6.511859355682789,5.488140644317211,0.01616615921084299,1.7550223663449287,0.028726599089357367,0.0036057193323286094,1.9092442567641688,1.6008004759256886,14925824,7.80645055770874,7.790932369232178
8.879999999999999,9.179332590941915,8.580667409058083,6.0200000000000005,6.414461658466321,5.62553834153368,0.030709051443409345,1.7889546304941177,0.04891785683142016,0.012500246055398533,1.9183689865802878,1.6595402744079477,15089664,7.8450054168701175,7.874594449996948
8.930000000000001,9.309605057922047,8.550394942077956,6.15,6.644469412603045,5.655530587396956,0.03223270400303585,1.794153167307377,0.05217711057331702,0.012288297432754686,1.9328770768766559,1.655429257738098,15253504,7.888965129852295,7.888816213607788
8.96,9.340000000000002,8.58,5.97,6.432709412050371,5.507290587949629,0.023270822833183,1.7224386885762215,0.04840884671503837,-0.001867201048672374,1.8208097648941641,1.624067612258279,15417344,7.913716602325439,7.904233598709107
8.98,9.322928563989645,8.637071436010356,6.199999999999998,6.52249030993194,5.877509690068057,0.040988510525130514,1.7659419372677803,0.08730535699904116,-0.005328335948780134,1.9176762639405163,1.6142076105950443,15581184,7.855408430099487,7.877746438980102
8.78,9.036124969497314,8.523875030502685,5.86,6.084499443206437,5.635500556793564,0.030989700502323046,1.796667668223381,0.05287040536897024,0.009108995635675854,1.9955732243062385,1.5977621121405237,15745024,7.725657272338867,7.674587917327881
8.82,9.236653333119994,8.403346666880006,6.05,6.430131556174964,5.6698684438250355,0.03844000339340705,1.7252506986260414,0.07843381109127481,-0.0015538043044607125,1.8295698396839966,1.6209315575680863,15908864,7.682963466644287,7.69937162399292
8.7,9.006594194335117,8.393405805664882,5.66,6.094050688284214,5.2259493117157865,0.022842959784611542,1.696341261267662,0.044508527967103494,0.0011773916021195902,1.8719233352557396,1.5207591872795845,16072704,7.599926137924195,7.55939245223999
8.66,8.909799919935935,8.410200080064065,5.79,6.338543526076099,5.241456473923901,0.029282254529607553,1.7055158615112305,0.051914910915341686,0.00664959814387342,1.866723540988009,1.544308182034452,16236544,7.541415500640869,7.5029463291168215
8.77,8.970249843945007,8.569750156054992,5.85,6.478092349897688,5.221907650102311,0.03904586731587183,1.7131328389048577,0.0651800632437131,0.012911671388030555,1.8025019877660247,1.6237636900436907,16400384,7.588837194442749,7.573991298675537
8.790000000000001,9.020000000000001,8.56,6.03,6.4225557285278105,5.63744427147219,0.029970496254099966,1.6660347327589988,0.05362893944182273,0.006312053066377197,1.8537658107749768,1.4783036547430208,16564224,7.530568218231201,7.536201477050781
9.040000000000001,9.350483493925202,8.7295165060748,6.050000000000001,6.467731971484109,5.632268028515893,0.03839765483498917,1.6648465514183044,0.0672811095541706,0.009514200115807735,1.8354761986119166,1.4942169042246922,16728064,7.731923389434814,7.724842596054077
8.78,9.089192496674805,8.470807503325194,6.14,6.569418211071677,5.710581788928322,0.023698245552804968,1.6461641237139701,0.04103984529190843,0.006356645813701503,1.775888937310099,1.5164393101178413,16891904,7.512995004653931,7.480786657333374
8.849999999999998,9.18837848631377,8.511621513686226,5.91,6.471159513863928,5.348840486136072,0.04176535631559087,1.7136171728372573,0.06710355122981639,0.01642716140136535,1.8642828419375985,1.5629515037369162,17055744,7.528210973739624,7.501327610015869
8.93,9.219999999999999,8.64,5.999999999999999,6.414728827066553,5.585271172933445,0.01711097226034321,1.6455868884921074,0.036283148817387534,-0.002061204296701112,1.8383424766716494,1.4528313003125655,17219584,7.516477918624878,7.541681909561158
8.82,9.033541565040627,8.606458434959373,5.95,6.442442890089805,5.457557109910195,0.025340568649335128,1.6358797788619994,0.05326398201376099,-0.0025828447150907305,1.8036508136893576,1.4681087440346412,17383424,7.468900585174561,7.430242538452148
8.920000000000002,9.219332590941917,8.620667409058086,5.87,6.3283666654546336,5.411633334545367,0.015410469712878641,1.6513236194849015,0.03163985025445906,-0.0008189108287017764,1.787213067502145,1.515434171467658,17547264,7.510234689712524,7.487339735031128
8.900000000000002,9.234664010613633,8.565335989386371,6.0600000000000005,6.58,5.540000000000001,0.020673842910764458,1.6340463519096375,0.043720240764197185,-0.0023725549426682722,1.7629872252274614,1.5051054785918137,17711104,7.451521539688111,7.431620311737061
8.739999999999998,8.950713075057052,8.529286924942944,5.67,5.995729949498046,5.344270050501954,0.020221189577205194,1.6683845221996307,0.037911062528495354,0.002531316625915034,1.8166166794742238,1.5201523649250377,17874944,7.318660545349121,7.274070596694946
8.969999999999999,9.238514431641951,8.701485568358047,6.15,6.707225268630202,5.592774731369799,0.01481149444189209,1.6475739136338234,0.02890463429412034,0.0007183545896638395,1.8061296844587607,1.4890181428088862,18038784,7.4835351467132565,7.458643293380737
9.190000000000001,9.387230829233161,8.992769170766842,5.9,6.407937003968012,5.392062996031989,0.016048702882107982,1.62869323939085,0.03056770149670783,0.0015297042675081352,1.7879132775775368,1.4694732012041631,18202624,7.626411962509155,7.614910745620728
8.709999999999999,8.976270539113886,8.443729460886113,6.08,6.4562977544445355,5.703702245555465,0.014140785705603728,1.679435995221138,0.03717952173321808,-0.008897950322010618,1.884855977275951,1.474016013166325,18366464,7.248481273651123,7.18578839302063
9.01,9.346005952328229,8.673994047671771,5.96,6.541721582889959,5.378278417110041,0.01396196691785003,1.6435027122497559,0.028774895996990076,-0.0008509621612900146,1.8123898110653756,1.4746156134341362,18530304,7.4585448741912845,7.423003005981445
8.879999999999999,9.24551333764994,8.514486662350057,6.090000000000001,6.562122865364516,5.617877134635486,0.02709116515725324,1.6193769961595534,0.05244392224345221,0.0017384080710542739,1.8107545065916157,1.4279994857274911,18694144,7.292645835876465,7.290184068679809
8.82,9.098567765543683,8.541432234456318,5.9799999999999995,6.4177213725647855,5.542278627435214,0.01322517808512198,1.6895116239786148,0.02810866746012861,-0.0016583112898846501,1.8972684401604525,1.481754807796777,18857984,7.231198644638061,7.222605991363525
9.120000000000001,9.425941170815568,8.814058829184434,6.030000000000001,6.609741321625431,5.4502586783745715,0.031548296763139604,1.5662000894546508,0.060318701818227,0.0027778917080522082,1.6888924917012857,1.443507687208016,19021824,7.478749942779541,7.4439842224121096
9.059999999999999,9.347054001888145,8.772945998111853,6.000000000000001,6.589915248150106,5.410084751849896,0.01585552690230537,1.651120263338089,0.03437447488269697,-0.0026634210780862345,1.8409115921813497,1.4613289344948284,19185664,7.408478927612305,7.3699053764343265
8.879999999999999,9.276988664825582,8.483011335174416,5.929999999999999,6.264813380855663,5.595186619144335,0.026777114902506532,1.5876164346933366,0.06759066235549929,-0.01403643255048622,1.7884218196908996,1.3868110496957735,19349504,7.204642391204834,7.199778127670288
9.030000000000001,9.396196668472012,8.66380333152799,5.9,6.403984126734167,5.396015873265834,0.02841201192059084,1.5703616470098496,0.05192686444990965,0.004897159391272034,1.7765848437055851,1.364138450314114,19513344,7.311911773681641,7.297605180740357
8.94,9.286987031457949,8.59301296854205,6.01,6.318058436014987,5.701941563985012,0.02737954285112205,1.4984025686979294,0.05784367766088869,-0.003084591958644585,1.6807000824371947,1.3161050549586641,19677184,7.238714075088501,7.210368680953979
8.849999999999998,9.111725046566045,8.58827495343395,5.89,6.16367864366808,5.61632135633192,0.016251954531617183,1.548281666636467,0.03252620056821566,-2.2291504981297033e-05,1.7171023631455633,1.3794609701273706,19841024,7.123629570007324,7.102649402618408
8.85,9.041049731745428,8.658950268254571,5.9,6.429150262212919,5.370849737787082,0.01639096189101106,1.4532625272870063,0.02861383060758381,0.004168093174438307,1.6287151478673747,1.277809906706638,20004864,7.129955577850342,7.089939785003662
8.95,9.23372521918222,8.666274780817778,5.840000000000001,6.153687742827163,5.5263122571728385,0.01614862104397611,1.5191415503621102,0.03292965950941969,-0.0006324174214674648,1.6883402194568764,1.349942881267344,20168704,7.173440790176391,7.15656886100769
8.99,9.201896201004171,8.77810379899583,6.02,6.44614551505325,5.593854484946749,0.013860087602370138,1.4864760532975196,0.027764364797528765,-4.4189592788486734e-05,1.6537563907008774,1.3191957158941618,20332544,7.174910259246826,7.163789987564087
8.959999999999999,9.306987031457949,8.61301296854205,5.74,6.278887743412299,5.2011122565877015,0.012868970946510619,1.5142434164881706,0.02475434482732312,0.0009835970656981163,1.707897470324094,1.3205893626522474,20496384,7.155752325057984,7.110796165466309
9.049999999999999,9.367017349682946,8.732982650317052,6.120000000000001,6.690613704707485,5.549386295292517,0.02010626915434837,1.4909748554229736,0.053605988937968356,-0.013393450629271615,1.6487718680817527,1.3331778427641945,20660224,7.161305904388428,7.164561939239502
8.849999999999998,9.291021541423996,8.408978458576,6.0600000000000005,6.636541412215983,5.483458587784018,0.021444534773399897,1.3963660463690757,0.041477680082121375,0.0014113894646784197,1.5548540153058938,1.2378780774322575,20824064,7.00317006111145,6.981362581253052
8.92,9.22265491900843,8.61734508099157,5.9399999999999995,6.2782306905057546,5.6017693094942445,0.013970745845654109,1.428255771100521,0.034254855811390726,-0.006313364120082508,1.5654509275488446,1.2910606146521975,20987904,7.094312715530395,7.027348470687866
8.84,9.112763633939718,8.567236366060282,6.0,6.5272570530585625,5.4727429469414375,0.01773998466733241,1.4164609268307686,0.03265027268584411,0.0028296966488207086,1.5684700404126564,1.264451813248881,21151744,6.986938238143921,6.93852915763855
8.86,9.173687742827163,8.546312257172836,5.779999999999999,6.14551333764994,5.4144866623500585,0.013950687291071458,1.4473451137542725,0.02853747453715475,-0.0006360999550118363,1.622284100976094,1.272406126532451,21315584,6.975152158737183,6.928648042678833
8.88,9.111516738055805,8.648483261944197,6.08,6.461575680566778,5.698424319433222,0.015252975259318142,1.4614112973213196,0.033468116321418925,-0.0029621658027826417,1.6606161509847603,1.2622064436578788,21479424,6.9579840183258055,6.932277965545654
8.88,9.13219040425837,8.627809595741631,5.85,6.360392006206993,5.339607993793006,0.021755819316786017,1.4085839167237282,0.03839894677669402,0.005112691856878012,1.60310154479346,1.2140662886539964,21643264,6.9399196147918705,6.916464805603027
8.89,9.148650343127551,8.63134965687245,6.029999999999999,6.468292140016222,5.591707859983777,0.015519667571425044,1.4234350964426994,0.03760689113947013,-0.00656755599662005,1.7104117431984203,1.1364584496869785,21807104,6.942271900177002,6.908846473693847
8.77,9.002594066992259,8.53740593300774,6.01,6.294429253066558,5.725570746933442,0.007270698156025849,1.499361889064312,0.01623590922939898,-0.001694512917347282,1.6893248759758388,1.309398902152785,21970944,6.8104057788848875,6.78504376411438
8.940000000000001,9.164499443206438,8.715500556793565,6.199999999999999,6.781377674149945,5.618622325850054,0.0119039991857789,1.4846388593316078,0.02585508630597222,-0.002047087934414422,1.7268688378781558,1.2424088807850597,22134784,6.9255835056304935,6.906796407699585
8.86,9.232021504754766,8.487978495245233,5.8999999999999995,6.407937003968011,5.392062996031988,0.007615325152255462,1.3622593685984612,0.01671744667736357,-0.0014867963728526458,1.5610741357651146,1.1634446014318078,22298624,6.84325590133667,6.828261041641236
9.05,9.291867732448956,8.808132267551045,5.89,6.254554522671163,5.525445477328836,0.00887160192123695,1.383224730193615,0.020509089817158696,-0.002765885974684799,1.5837567545417774,1.1826927058454524,22462464,6.974156427383423,6.952142238616943
8.959999999999999,9.260665927567457,8.659334072432541,5.77,6.079999999999999,5.46,0.00929951452917515,1.385235458612442,0.020873666666659144,-0.0022746376083088455,1.6263048059712253,1.1441661112536587,22626304,6.87712869644165,6.867395067214966
8.970000000000002,9.227099202643652,8.712900797356353,5.75,6.371691241694782,5.128308758305218,0.00699490903161854,1.3461949139833451,0.015422240456047863,-0.001432422392810783,1.5472139666243998,1.1451758613422904,22790144,6.893042659759521,6.862678861618042
9.0,9.173205080756887,8.826794919243113,5.569999999999999,6.047598157450381,5.092401842549617,0.00412821863101268,1.4272251352667809,0.009069235952120516,-0.0008127986900951555,1.6623192184421713,1.1921310520913904,22953984,6.898089122772217,6.866657447814942
9.0,9.279284800875379,8.720715199124621,5.81,6.130780298646909,5.489219701353091,0.00349548614194641,1.3949689239263534,0.010707952188812693,-0.0037169799049198726,1.5063289710959211,1.2836088767567857,23117824,6.86888484954834,6.84904637336731
9.129999999999999,9.402213151776323,8.857786848223675,5.9399999999999995,6.385421149026401,5.494578850973598,0.01017009013485216,1.4674883872270583,0.030455423712743145,-0.010115243443038824,1.649714615673114,1.2852621587810027,23281664,6.952041435241699,6.939895296096802
9.04,9.297681974534502,8.782318025465496,5.819999999999999,6.198945906429928,5.441054093570071,0.015975604469349453,1.4065454602241516,0.03127953465975192,0.0006716742789469841,1.6096646909785852,1.203426229469718,23445504,6.884738111495972,6.851861476898193
8.88,9.317721372564787,8.442278627435215,5.959999999999999,6.518927544499284,5.401072455500715,0.01545288668985445,1.4294441536068916,0.02852554909128567,0.00238022428842323,1.6245569798695936,1.2343313273441896,23609344,6.775460433959961,6.712737131118774
8.85,9.157408522978788,8.542591477021212,5.92,6.248024389337134,5.591975610662866,0.01799489374961918,1.4138991348445415,0.03580038391190901,0.00018940358732934606,1.6293406120961467,1.1984576575929364,23773184,6.707318687438965,6.680614805221557
8.83,9.179428104193123,8.480571895806877,5.65,5.982415402771894,5.317584597228107,0.00778481649031158,1.4109857708215714,0.016016825638511246,-0.0004471926578880842,1.627780067132167,1.1941914745109758,23937024,6.659398984909058,6.645401048660278
8.870000000000001,9.138514431641953,8.601485568358049,5.9399999999999995,6.493534100123922,5.386465899876077,0.00891973676552875,1.3986846506595612,0.019027639788194668,-0.0011881662571371684,1.5789181896686526,1.2184511116504697,24100864,6.679350280761719,6.664757776260376
8.870000000000001,9.10685438564654,8.633145614353461,5.89,6.3787739763939975,5.401226023606002,0.014448330345658131,1.3834459260106087,0.026756021587794113,0.002140639103522149,1.6358227256014195,1.1310691264197978,24264704,6.656719493865967,6.643822574615479
8.739999999999998,9.043973683071412,8.436026316928585,5.8100000000000005,6.415722708836313,5.204277291163688,0.01228372195255356,1.4319234952330588,0.02766558586339439,-0.003098141958287271,1.6149936512884469,1.2488533391776708,24428544,6.570325469970703,6.538457870483398
8.830000000000002,9.130166620396075,8.529833379603929,5.910000000000001,6.420783711564886,5.399216288435116,0.007208548052585631,1.4576561495661735,0.016951747208650798,-0.0025346511034795363,1.6445504185140158,1.2707618806183312,24592384,6.603770971298218,6.594060802459717
9.09,9.276815416922695,8.903184583077305,6.129999999999999,6.572831796509689,5.687168203490309,0.01995842855867517,1.3830317288637162,0.03589387506722688,0.004022982050123455,1.5222309586502603,1.243832499077172,24756224,6.8212367534637455,6.766382646560669
8.969999999999999,9.30181320046074,8.638186799539257,5.99,6.3462302626111375,5.633769737388863,0.013718348408474367,1.386406233906746,0.026451802862782016,0.0009848939541667184,1.5508552513367084,1.2219572164767836,24920064,6.69415283203125,6.661444473266601


==> data/progress-jumper-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.8200000000000003,4.16,3.4800000000000004,3.35,3.6971310991541957,3.0028689008458045,1.04721024595201,2.706573188304901,1.3220901125875937,0.7723303793164263,2.7076487296511367,2.7054976469586656,16384,0.49766670241951944,3.0628287315368654
3.2800000000000002,3.8087721626560915,2.751227837343909,3.46,3.8604996878900155,3.0595003121099844,0.3039674994535744,2.702258712053299,0.3950382214393038,0.212896777467845,2.7071365766728213,2.697380847433777,180224,1.2445628821849823,2.7094156980514525
3.2600000000000002,3.8171355310873647,2.7028644689126358,3.13,3.655452186216786,2.604547813783214,0.2989207586273551,2.6851318717002868,0.4102607543421961,0.1875807629125141,2.720270784074185,2.6499929593263887,344064,1.8220095992088319,2.761510729789734
3.63,4.211463670404265,3.0485363295957346,3.2399999999999998,3.7862600113499063,2.6937399886500932,0.24219357855618,2.695083421468735,0.3283900736927056,0.1559970834196544,2.7013562271513822,2.6888106157860876,507904,2.1836781740188598,3.0579582929611204
5.549999999999999,5.974852915724959,5.125147084275039,4.92,5.26,4.58,0.4856168396770954,2.6186571598052977,0.5943146488955467,0.37691903045864406,2.6440501479937883,2.593264171616807,671744,3.007275915145874,5.083894062042236
5.73,6.142431812546026,5.317568187453975,5.31,5.872938717801502,4.747061282198497,0.3727941712364554,2.501032269001007,0.43126144328226546,0.3143268991906454,2.5628610106419347,2.4392035273600796,835584,4.4767005205154415,5.4038941860198975
6.23,6.881229606206598,5.578770393793403,5.36,5.971882341631135,4.748117658368866,0.38024094700813293,2.452124685049057,0.4421836620016081,0.3182982320146578,2.50613526647149,2.398114103626624,999424,5.007320070266724,5.890071773529053
6.6,6.971483512420134,6.228516487579865,5.5600000000000005,5.90117444218464,5.218825557815361,0.33039667960256336,2.4581432938575745,0.38697233411519516,0.27382102508993156,2.494919492012457,2.421367095702692,1163264,5.261184644699097,6.27051191329956
6.56,7.078073353879544,6.041926646120455,5.670000000000001,6.049605057922047,5.290394942077954,0.3492888525128365,2.423934665322304,0.433680386483448,0.264897318542225,2.46879815896542,2.379071171679188,1327104,5.426516103744507,6.194198226928711
6.67,7.21230987451825,6.12769012548175,5.409999999999999,6.1508778576796574,4.669122142320341,0.34746960252523423,2.3791147083044053,0.3966058859027441,0.2983333191477244,2.4306321843424943,2.3275972322663163,1490944,5.465143394470215,6.292021036148071
6.779999999999999,7.396116872029974,6.163883127970025,5.66,5.970483493925201,5.349516506074799,0.3180766053497791,2.3630546033382416,0.37125569847161627,0.26489751222794194,2.424849189891238,2.3012600167852453,1654784,5.916193008422852,6.455139780044556
7.210000000000001,7.82717096496838,6.592829035031622,5.51,5.964862616621766,5.055137383378233,0.37509386576712134,2.2789327174425127,0.45971651693362114,0.29047121460062153,2.3590448816278453,2.19882055325718,1818624,6.230760812759399,6.865692615509033
7.45,7.779393381840012,7.1206066181599885,5.7299999999999995,6.132616442783948,5.327383557216051,0.32656010035425426,2.255419436097145,0.3741457297814273,0.2789744709270812,2.321375779113717,2.189463093080573,1982464,6.3176429748535154,7.140262222290039
7.38,7.76418745424597,6.995812545754029,5.9399999999999995,6.357612260356421,5.522387739643578,0.3019965784624219,2.265283414721489,0.3529671994758529,0.25102595744899087,2.329471985915146,2.201094843527832,2146304,6.3617716312408445,7.119627904891968
7.909999999999999,8.349203825119954,7.470796174880044,5.75,6.32835974963685,5.17164025036315,0.31750294379889965,2.208760792016983,0.36947009964229716,0.26553578795550214,2.276774314054411,2.140747269979555,2310144,6.791305446624756,7.609368801116943
8.059999999999999,8.491740662898456,7.62825933710154,5.86,6.282374241638858,5.4376257583611425,0.2520524475723505,2.161905862390995,0.31713423543193797,0.18697065971276303,2.2839117914283302,2.03989993335366,2473984,7.001377439498901,7.788130521774292
8.1,8.49496835316263,7.705031646837369,5.64,6.13436828377233,5.145631716227669,0.3140440701507032,2.091306449472904,0.3865311996057693,0.24155694069563707,2.205360237789107,1.9772526611567012,2637824,6.931633996963501,7.84075083732605
8.260000000000002,8.768330601085555,7.751669398914448,6.209999999999999,6.854127316607515,5.565872683392483,0.2753052337095141,2.011982661485672,0.321599427102494,0.22901104031653421,2.134683347555174,1.8892819754161703,2801664,7.448505115509033,7.9966987609863285
8.22,8.684327470649757,7.755672529350245,5.92,6.413558507170123,5.426441492829877,0.22047898806631566,1.9877836242318154,0.25944533404809983,0.18151264208453147,2.1030252856262353,1.8725419628373956,2965504,7.323810243606568,7.976070165634155
8.47,8.93054315758678,8.009456842413222,5.9399999999999995,6.493534100123922,5.386465899876077,0.2228491922840476,1.9079012870788574,0.2677993086165291,0.17789907595156607,2.0063343758333243,1.8094681983243903,3129344,7.53156270980835,8.208670330047607
8.38,8.717045990927055,8.042954009072947,5.450000000000001,6.0352349955359825,4.86476500446402,0.19877838855609295,1.8629440799355508,0.23808094040774666,0.15947583670443924,1.9643008480059805,1.761587311865121,3293184,7.493616056442261,8.140626287460327
8.37,8.649463772249641,8.090536227750357,5.979999999999999,6.4855689863905805,5.474431013609417,0.17228695219382642,1.807068970799446,0.2091375465008365,0.13543635788681635,1.908663750300558,1.7054741912983342,3457024,7.6319667339324955,8.142879867553711
8.41,8.746005952328229,8.073994047671771,5.819999999999999,6.209358446678635,5.4306415533213634,0.1417861123103648,1.8400062754750253,0.18336112344390124,0.10021110117682838,1.9725535656242532,1.7074589853257973,3620864,7.568423843383789,8.179366540908813
8.33,8.67655446902327,7.983445530976731,5.83,6.377813836992094,5.282186163007906,0.13690734375268215,1.8131859615445136,0.174995951946253,0.0988187355591113,1.9619861667028828,1.6643857563861444,3784704,7.542029523849488,8.127947521209716
8.659999999999998,9.096348484585427,8.22365151541457,5.88,6.242767142944341,5.517232857055658,0.1306428871117532,1.7453848451375962,0.1696090502652548,0.0916767239582516,1.904172514358454,1.5865971759167383,3948544,7.724568128585815,8.4172917842865
8.43,8.875084261685357,7.984915738314642,5.95,6.571691241694782,5.328308758305218,0.12611771128140387,1.6862587556242943,0.1597042070907062,0.09253121547210152,1.8228622245778268,1.5496552866707618,4112384,7.632589817047119,8.197247743606567
8.680000000000001,8.940000000000001,8.420000000000002,5.86,6.180000000000001,5.54,0.10077999439090486,1.6887724727392197,0.12933003854757447,0.07222995023423526,1.8606158551706085,1.516929090307831,4276224,7.755132627487183,8.432844066619873
8.610000000000001,9.01607881008494,8.203921189915063,5.66,6.114312667664022,5.2056873323359785,0.10493995458818968,1.674825084209442,0.14237248199476202,0.06750742718161734,1.8147755872487163,1.5348745811701678,4440064,7.6680396556854244,8.33993067741394
8.82,9.148024389337134,8.491975610662866,5.83,6.214837628097877,5.445162371902123,0.07542628720402715,1.6093622401356698,0.09963774472782551,0.05121482968022879,1.835939097100011,1.3827853831713286,4603904,7.830654954910278,8.499816417694092
8.92,9.212574776766555,8.627425223233445,5.79,6.231474801092882,5.348525198907118,0.07730974229052659,1.5800250843167305,0.112028632751457,0.04259085182959618,1.8015875318578822,1.3584626367755788,4767744,7.850287342071534,8.47103910446167
8.85,9.140688837074972,8.559311162925027,5.84,6.358073353879544,5.321926646120455,0.06795134220737958,1.54535553753376,0.09563512978522343,0.04026755462953574,1.7362617601354065,1.3544493149321135,4931584,7.688281440734864,8.269105529785156
8.81,9.076270539113887,8.543729460886114,6.01,6.553046959295418,5.466953040704581,0.05104542523622509,1.455629861354828,0.06629336388855493,0.03579748658389524,1.602908444021283,1.3083512786883729,5095424,7.573404788970947,8.097986745834351
8.929999999999998,9.198514431641948,8.661485568358048,5.97,6.462036584005701,5.4779634159942985,0.05896342904306943,1.4314935103058815,0.07881262361760336,0.0391142344685355,1.6624283575895342,1.2005586630222287,5259264,7.5580854415893555,8.08094506263733
8.91,9.152693221990232,8.667306778009769,5.85,6.270119030751999,5.429880969248,0.05204784758388992,1.4326954424381255,0.0828357807667783,0.021259914401001535,1.5318026708940535,1.3335882139821975,5423104,7.373602390289307,7.947628021240234
8.8,9.093257565972305,8.506742434027696,5.66,6.067921561087423,5.252078438912577,0.03272596157039512,1.3890432491898537,0.046013304831176355,0.019438618309613877,1.6384887003010846,1.1395977980786227,5586944,7.239885234832764,7.726880121231079
8.88,9.214065861769802,8.5459341382302,5.720000000000001,6.1414261501141105,5.298573849885891,0.03658600456546987,1.3774937778711318,0.06418863846879333,0.008983370662146405,1.5391722527333096,1.215815303008954,5750784,7.1603559970855715,7.6778487205505375
8.8,9.023606797749979,8.576393202250022,5.78,6.321848687365763,5.238151312634238,0.0319117755949264,1.3590914227068425,0.048243805236631424,0.015579745953221383,1.599648987626383,1.1185338577873019,5914624,7.021975946426392,7.504576396942139
8.719999999999999,9.077211421989833,8.362788578010164,5.65,6.106618002273235,5.193381997726766,0.029609503061510577,1.3935082837939263,0.05202226952880243,0.007196736594218725,1.5534240431137378,1.2335925244741148,6078464,6.844126558303833,7.333976984024048
8.750000000000002,9.091320963317521,8.408679036682482,5.840000000000001,6.18698703145795,5.493012968542051,0.024545173766091423,1.386576496064663,0.04157835771269963,0.007511989819483214,1.5675811782301312,1.2055718138991947,6242304,6.785913467407227,7.276570892333984
8.799999999999999,8.973205080756887,8.62679491924311,5.57,5.965094925302768,5.174905074697232,0.023171629739226728,1.3289124235510825,0.032504458733940214,0.013838800744513241,1.5292523035860655,1.1285725435160996,6406144,6.703082656860351,7.236845254898071
8.78,9.0027105745132,8.557289425486799,5.84,6.31791212581394,5.362087874186059,0.024834191123954897,1.3438004553318024,0.0348077278933093,0.014860654354600497,1.5187590386276795,1.1688418720359253,6569984,6.652613162994385,7.1492884159088135
9.0,9.194935886896179,8.805064113103821,5.890000000000001,6.4274941860150685,5.352505813984933,0.020249228322063516,1.3571064800024033,0.03359774754284564,0.006900709101281389,1.5621573226721244,1.1520556373326822,6733824,6.760648632049561,7.254199743270874
8.91,9.16475478405714,8.65524521594286,5.7700000000000005,6.455638388656879,5.084361611343122,0.026363128857337836,1.270525196939707,0.05057618657423567,0.0021500711404400033,1.4479762396777254,1.0930741542016884,6897664,6.638074016571045,7.119493055343628
8.870000000000001,9.289642705167147,8.450357294832855,5.89,6.376723740945518,5.403276259054481,0.02427421645552379,1.3378523349761964,0.0543367259404579,-0.005788293029410321,1.5585017541540074,1.1172029157983854,7061504,6.548478031158448,7.015672254562378
8.760000000000002,8.988910462845194,8.53108953715481,6.12,6.454065861769801,5.785934138230199,0.01980095579638141,1.1673884741961955,0.03360315366202274,0.005998757930740079,1.3836168830764486,0.9511600653159425,7225344,6.41447868347168,6.855068969726562
8.93,9.252645316098034,8.607354683901965,5.589999999999999,6.029203825119954,5.150796174880044,0.01965747452923092,1.2362362787127494,0.04074181662230837,-0.0014268675638465268,1.4333569685375862,1.0391155888879127,7389184,6.495437431335449,6.932315731048584
8.94,9.059999999999999,8.82,5.66,6.123033476111609,5.196966523888391,0.018812546106346372,1.11757418140769,0.03449139183230202,0.003133700380390722,1.2813966618323136,0.9537517009830666,7553024,6.431248044967651,6.872507762908936
8.77,9.152230297072327,8.387769702927672,5.53,6.196408283261846,4.863591716738155,0.02293567464585061,1.0879908472299575,0.03912681347281201,0.006744535818889209,1.2634656405206866,0.9125160539392285,7716864,6.247881507873535,6.6735015392303465
8.959999999999999,9.088062484748656,8.831937515251342,5.69,5.948650343127552,5.431349656872449,0.01992567133420374,1.0769405409693718,0.043127136454462325,-0.003275793786054842,1.2456703954063781,0.9082106865323654,7880704,6.360227727890015,6.763099145889282
8.959999999999999,9.355474398665702,8.564525601334296,5.79,6.282848861214064,5.297151138785936,0.01806430866417936,1.0846491806209086,0.029043604470880974,0.007085012857477745,1.238190346919037,0.9311080143227803,8044544,6.269087553024292,6.695763683319091
9.0,9.282842712474618,8.717157287525382,5.9799999999999995,6.437820925690383,5.522179074309616,0.0129970749141648,1.1301886335015296,0.02341126232535192,0.0025828875029776793,1.33627355611886,0.9241037108841993,8208384,6.202874708175659,6.67536940574646
8.85,9.219459064038222,8.480540935961777,5.55,5.977200187265876,5.122799812734123,0.02196976866252947,1.0925227500498296,0.03530647851625218,0.008633058808806758,1.3387236973107375,0.8463218027889217,8372224,6.089978504180908,6.513064908981323
8.84,9.105329983228431,8.574670016771568,5.75,6.188748219369606,5.311251780630394,0.01753558701893775,1.0169816069304942,0.03822923457649355,-0.00315806053861805,1.2116475457284348,0.8223156681325536,8536064,6.043784332275391,6.458517456054688
8.879999999999999,9.18265491900843,8.577345080991568,5.54,5.998693797647189,5.0813062023528115,0.00851133799878874,1.0349130302667617,0.012642388368771873,0.004380287628805607,1.2452170459573422,0.8246090145761813,8699904,6.013190793991089,6.432699680328369
9.02,9.264131112314674,8.775868887685325,5.8500000000000005,6.279534631898291,5.42046536810171,0.00634884010942182,0.9485740080475807,0.011932143114082914,0.0007655371047607263,1.1848126957634133,0.7123353203317482,8863744,6.041077661514282,6.485721111297607
8.75,9.082415402771893,8.417584597228107,5.9,6.333589667773577,5.466410332226424,0.017992696784494857,0.9686616562306881,0.031934281544967864,0.0040511120240218496,1.2704407174727828,0.6668825949885936,9027584,5.815750312805176,6.239413928985596
8.789999999999997,9.162692903071681,8.417307096928313,5.7,6.286515131944608,5.113484868055393,0.02224837575340639,0.9548914276063443,0.035529377936012005,0.008967373570800775,1.1781517759291116,0.731631079283577,9191424,5.835493564605713,6.225848436355591
9.010000000000002,9.191383571472173,8.82861642852783,5.64,6.24695963621974,5.033040363780259,0.01360439342170133,0.9914559334516525,0.025755970519085715,0.0014528163243169457,1.2004504722486145,0.7824613946546907,9355264,5.924094152450562,6.345337724685669
8.84,9.081660919471892,8.598339080528108,5.87,6.42145262715849,5.31854737284151,0.01201798305992266,0.9799862928688526,0.016747731817709343,0.007288234302135976,1.2214147237812287,0.7385578619564765,9519104,5.792820787429809,6.188948917388916
8.899999999999999,9.189827534923786,8.61017246507621,5.88,6.373558507170123,5.386441492829877,0.01025063819179189,0.9591528877615929,0.021484060704865547,-0.0009827843212817655,1.1961830067637933,0.7221227687593925,9682944,5.786870527267456,6.203145456314087
8.98,9.358945906429929,8.601054093570072,5.92,6.388614980554399,5.451385019445601,0.01792011689831265,0.9686129927635193,0.033651477973895026,0.0021887558227302734,1.2293648196328175,0.7078611658942212,9846784,5.833373880386352,6.219957637786865
8.97,9.301813200460742,8.638186799539259,5.4399999999999995,5.809323706252387,5.070676293747612,0.021680185777950067,0.9992997981607914,0.03749208897642266,0.005868282579477479,1.2653144439003552,0.7332851524212276,10010624,5.792846727371216,6.18078579902649
9.070000000000002,9.376757233003561,8.763242766996443,5.29,5.816212884676915,4.763787115323085,0.01100459721128568,0.981123386323452,0.02364564413172605,-0.0016364497091546915,1.186358891164788,0.775887881482116,10174464,5.776747226715088,6.2083391666412355
8.8,9.06457513110646,8.535424868893541,5.619999999999999,6.179999999999999,5.06,0.01718035801386572,0.8830036282539367,0.03223496818762485,0.0021257478401065927,1.125999781396857,0.6400074751110166,10338304,5.644670152664185,6.00283203125
8.97,9.16,8.780000000000001,5.630000000000001,6.070567815438214,5.189432184561787,0.016680744178302058,0.8744011126458645,0.02802323342449,0.005338254932114117,1.0166321439422754,0.7321700813494535,10502144,5.666972351074219,6.075293159484863
8.82,9.047156333832012,8.592843666167989,5.599999999999999,6.02661458015403,5.1733854198459674,0.012711068857970492,0.857938451319933,0.021315410108264002,0.004106727607676983,1.0335735249602018,0.6823033776796641,10665984,5.561827278137207,5.948744487762451
8.9,9.23166247903554,8.56833752096446,5.68,6.199230199429887,5.160769800570113,0.01010277629029583,0.9128012463450432,0.0249498489363156,-0.004744296355723942,1.1738435937500173,0.651758898940069,10829824,5.60634708404541,5.978026294708252
8.920000000000002,9.415580467734557,8.424419532265446,5.8100000000000005,6.296723740945519,5.323276259054482,0.01213253871173942,0.9247185207903386,0.018423540903289785,0.005841536520189055,1.1565825603810227,0.6928544811996543,10993664,5.59521107673645,5.964109611511231
8.93,9.103493515728974,8.756506484271025,5.960000000000001,6.418693797647189,5.501306202352812,0.013112976678894443,0.8992003038525581,0.02426907577853806,0.0019568775792508254,1.0525454911868999,0.7458551165182163,11157504,5.566021537780761,5.939068126678467
8.85,9.332182538049647,8.367817461950352,5.459999999999999,5.976139516022557,4.943860483977441,0.00921446850188655,0.9884998977184296,0.01602946934491245,0.0023994676588606507,1.2558707105816687,0.7211290848551906,11321344,5.497733545303345,5.869418096542359
8.969999999999999,9.365094925302767,8.57490507469723,5.3500000000000005,5.989140047250992,4.710859952749009,0.01283294774693782,0.9514623418450355,0.024389380750279605,0.0012765147435960331,1.201135922608912,0.7017887610811591,11485184,5.538118124008179,5.917810297012329
9.130000000000003,9.358254244210269,8.901745755789737,5.550000000000001,6.048497743224582,5.05150225677542,0.016492342222045358,0.9868511185050011,0.032614021822036876,0.00037066262205383976,1.283230857372102,0.6904713796379001,11649024,5.597369861602783,5.9996018409729
8.94,9.28117444218464,8.59882555781536,5.459999999999999,5.912106182218292,5.0078938177817065,0.00788758411399607,0.9967767387628556,0.014143816441223506,0.001631351786768636,1.2238476596670858,0.7697058178586254,11812864,5.477091455459595,5.861381149291992
8.9,9.21304951684997,8.58695048315003,5.880000000000001,6.640000000000001,5.120000000000001,0.007950021796568712,0.9079032346606255,0.0156899683764578,0.00021007521667962444,1.0997581925358946,0.7160482767853564,11976704,5.4222126483917235,5.815031671524048
9.169999999999998,9.495729949498045,8.844270050501951,5.82,6.26226688774992,5.37773311225008,0.004732189703281571,0.9753377623856068,0.009698957960371327,-0.00023457855380818425,1.2509215506279063,0.6997539741433072,12140544,5.578080368041992,5.980251216888428
8.870000000000001,9.134764045897475,8.605235954102527,5.9,6.342718872423574,5.457281127576427,0.00387987056965352,1.013716945797205,0.007294628220195863,0.0004651129191111771,1.2923385415651283,0.7350953500292817,12304384,5.406499767303467,5.7627472400665285
8.989999999999998,9.357287353444137,8.62271264655586,5.679999999999999,6.137820925690383,5.222179074309615,0.0068643458729638505,0.9489344649016858,0.013852408767259714,-0.0001237170213320123,1.2010794640990483,0.6967894657043232,12468224,5.462607955932617,5.830086660385132
9.049999999999999,9.241049731745427,8.85895026825457,5.7,6.156070170039656,5.2439298299603445,0.00835817946081074,0.9427288420498371,0.016011409948377544,0.0007049489732439363,1.211883808375311,0.6735738757243632,12632064,5.4336248397827145,5.839348697662354
9.080000000000002,9.351293199325012,8.808706800674992,5.659999999999999,6.018329457343378,5.301670542656621,0.00797559216844088,0.9445513397455215,0.01579283720617629,0.0001583471307054704,1.2407700601886726,0.6483326193023704,12795904,5.452309513092041,5.846595335006714
8.99,9.201896201004171,8.77810379899583,5.869999999999999,6.236196668472011,5.503803331527988,0.0074014577968227495,0.8161470640450716,0.013469677859853646,0.001333237733791853,1.0672649240308023,0.565029204059341,12959744,5.384938716888428,5.7703839302062985
9.16,9.37540659228538,8.94459340771462,5.36,5.924269439186636,4.7957305608133645,0.0034012706488283106,0.8364028744399548,0.0077747316328425475,-0.0009721903351859267,1.0574296911006136,0.6153760577792958,13123584,5.497979736328125,5.8569254875183105
9.02,9.233541565040625,8.806458434959374,5.85,6.3999999999999995,5.3,0.00982103913520399,0.8271420024335384,0.02280083841646295,-0.003158760146054972,1.0444927682747884,0.6097912365922884,13287424,5.386729192733765,5.7579833507537845
9.2,9.414476105895272,8.985523894104727,5.68,5.947581763205193,5.412418236794807,0.00643665739808052,0.8134972050786018,0.012860599827069698,1.271496909134237e-05,1.051525739637517,0.5754686705196865,13451264,5.488621520996094,5.849050092697143
9.19,9.37138357147217,9.008616428527828,5.72,6.139046536795139,5.300953463204861,0.006069844204284831,0.9132783267647028,0.013276474103073496,-0.0011367856945038342,1.1657141427293098,0.6608425108000957,13615104,5.419676780700684,5.822833013534546
8.91,9.15677925358506,8.66322074641494,5.659999999999999,6.084735211631905,5.235264788368093,0.004955651252384929,0.91533697322011,0.009335455837428942,0.0005758466673409157,1.1869289750582637,0.6437449713819563,13778944,5.2704614162445065,5.632530641555786
9.069999999999999,9.383209195267314,8.756790804732683,5.31,5.794664832642105,4.825335167357895,0.007582544682736582,0.8214560616761446,0.014413706183938509,0.0007513831815346541,1.0822930442440482,0.560619079108241,13942784,5.323803329467774,5.709758281707764
9.1,9.304939015319192,8.895060984680807,5.840000000000001,6.393534100123922,5.286465899876079,0.006224957112135549,0.8118859820067883,0.01182191692914656,0.0006279972951245376,1.0474289942411488,0.5763429697724278,14106624,5.359261131286621,5.720342206954956
9.02,9.436653333119992,8.603346666880007,5.74,6.203033476111609,5.276966523888391,0.01034315960787348,0.7870007012039423,0.017051643396254233,0.0036346758194927284,1.024981376232831,0.5490200261750534,14270464,5.30958104133606,5.654395294189453
8.93,9.190959767013997,8.669040232986003,5.840000000000001,6.332341345003647,5.347658654996354,0.00669950096744282,0.7878898188471795,0.011768260265294334,0.001630741669591305,1.0628995323718884,0.5128801053224705,14434304,5.24662218093872,5.5828827857971195
9.03,9.244709105535838,8.81529089446416,5.79,6.34578772926361,5.23421227073639,0.0049159403020894,0.7062002502381801,0.011201515967786204,-0.001369635363607403,0.9368567249605781,0.47554377551578214,14598144,5.270512294769287,5.628603982925415
9.040000000000001,9.350483493925202,8.7295165060748,5.4799999999999995,5.779332590941915,5.180667409058084,0.0071992011860856605,0.726895734295249,0.013566642941870637,0.0008317594303006845,0.9256687331065747,0.5281227354839233,14761984,5.262771320343018,5.6192399024963375
9.02,9.238174242292715,8.801825757707284,5.48,6.0417828762075265,4.918217123792474,0.0118021259302622,0.6919043101370335,0.021911852325221033,0.00169239953530337,0.8858423761337969,0.49796624414027,14925824,5.219278144836426,5.587163591384888
9.01,9.360570962859162,8.659429037140837,5.52,5.9342463035441595,5.10575369645584,0.006395022638025649,0.7198926500976086,0.012468939684030653,0.00032110559202064466,0.9880150915248872,0.45177020867033,15089664,5.2108558177947994,5.5627869129180905
8.77,9.245499737118749,8.29450026288125,5.61,5.80723082923316,5.412769170766841,0.00507377750218433,0.7290418729186058,0.012411123920843955,-0.0022635689164752937,0.8486979117603946,0.609385834076817,15253504,5.062033224105835,5.3958655834198
9.1,9.4286335345031,8.7713664654969,6.01,6.569374650837879,5.45062534916212,0.005873776046792,0.7250218864530324,0.012787017175507131,-0.0010394650819231313,0.9067181878705765,0.5433255850354884,15417344,5.233132791519165,5.591141033172607
9.08,9.431567916624939,8.728432083375061,5.48,5.98950956811428,4.970490431885721,0.007604182431896289,0.7274405721575021,0.018523091064294468,-0.00331472620050189,0.9467101985563287,0.5081709457586756,15581184,5.22974910736084,5.571914386749268
9.069999999999999,9.410734500748015,8.729265499251982,5.680000000000001,6.124522215417858,5.235477784582144,0.010007866637533851,0.8176425490528345,0.019851161678809258,0.0001645715962584459,1.0299815584145287,0.6053035396911403,15745024,5.191302108764648,5.543046617507935
9.11,9.466230262611138,8.753769737388861,5.84,6.545974503788911,5.1340254962110885,0.008745483523307429,0.7540262117981911,0.020310661810472523,-0.0028196947638576674,0.9126750471387016,0.5953773764576805,15908864,5.183774614334107,5.555307149887085
9.11,9.404788059459673,8.815211940540326,5.87,6.18953090617341,5.550469093826591,0.01134221970169159,0.7515647575259209,0.020825134545754197,0.0018593048576289843,0.9729409647935569,0.5301885502582849,16072704,5.181892538070679,5.544279336929321
9.18,9.443818119165458,8.916181880834541,5.84,6.468012738724303,5.211987261275697,0.008615237540379838,0.7642735250294208,0.017743814900394242,-0.0005133398196345684,0.9411525326658178,0.5873945173930238,16236544,5.205623722076416,5.570890998840332
9.19,9.56536648758247,8.81463351241753,5.700000000000001,6.0605551275464,5.339444872453602,0.008209599325346019,0.7965381875634193,0.017028093583521333,-0.0006088949328292952,0.9706459941256695,0.6224303810011691,16400384,5.203023195266724,5.571776342391968
8.959999999999999,9.229072480941474,8.690927519058524,5.67,6.11283179650969,5.22716820349031,0.01045175227291105,0.7663788042962552,0.01844763223926192,0.002455872306560178,0.9182347844270125,0.6145228241654979,16564224,5.080354833602906,5.418974590301514
9.21,9.504788059459674,8.915211940540328,5.67,6.1760632371552,5.1639367628448,0.00536757698719151,0.7026376035064459,0.00931132026586762,0.0014238337085154002,0.8173370897137746,0.5879381172991172,16728064,5.195888900756836,5.560316514968872
9.069999999999999,9.2376305461424,8.902369453857597,5.45,5.822155881318568,5.0778441186814325,0.0110293379395443,0.6954007662832737,0.0209190362783935,0.0011396396006950991,0.8442710967400326,0.5465304358265148,16891904,5.083042192459106,5.456562900543213
9.17,9.47347981810987,8.86652018189013,5.339999999999999,5.805188133984519,4.874811866015479,0.006149089028986011,0.7371138386428356,0.012379332676363316,-8.115461839129558e-05,0.8995320500607675,0.5746956272249037,17055744,5.126360511779785,5.505391931533813
9.15,9.473264597504892,8.826735402495109,5.63,6.115901224530254,5.144098775469746,0.0028137641236753,0.7152728587388992,0.0062084308011549115,-0.0005809025538043118,0.8836727342748074,0.546872983202991,17219584,5.115892362594605,5.487017965316772
9.06,9.325329983228432,8.794670016771569,5.7,6.375277720645365,5.024722279354635,0.007393185450018741,0.607172342762351,0.013190771755141904,0.0015955991448955778,0.8079010277513603,0.4064436577733417,17383424,5.0753340244293215,5.422899007797241
9.05,9.337228132326903,8.762771867673099,5.65,5.970156211871643,5.329843788128358,0.00441855468920943,0.7164485063403845,0.008389579477301491,0.0004475299011173677,0.8994695362473593,0.5334274764334097,17547264,5.05936279296875,5.409250926971436
9.31,9.64,8.98,5.58,6.224670458451448,4.935329541548552,0.010586596370740109,0.6682656295597553,0.024614324407486718,-0.0034411316660065,0.8025074287130187,0.5340238304064919,17711104,5.167527151107788,5.5383552551269535
9.1,9.422490309931941,8.777509690068058,5.8100000000000005,6.188021163428717,5.431978836571284,0.005115947160083979,0.650515915080905,0.011937993780419154,-0.0017060994602511965,0.7879677395550619,0.5130640906067481,17874944,5.066311836242676,5.414138317108154
9.120000000000001,9.451058907144938,8.788941092855064,5.590000000000001,6.003400532171889,5.176599467828113,0.007258306292351279,0.6716383669525385,0.014720578397489793,-0.00020396581278723288,0.832533349396454,0.5107433845086231,18038784,5.024235630035401,5.404253435134888
8.98,9.20715633383201,8.75284366616799,5.8500000000000005,6.255585995813465,5.444414004186536,0.004048895546838989,0.6523210350424051,0.007108623508526267,0.0009891675851517118,0.8124237621623942,0.4922183079224161,18202624,4.966799736022949,5.311634588241577
9.13,9.390959767013998,8.869040232986004,5.7700000000000005,6.172616442783949,5.367383557216052,0.00554277744777205,0.6637078650295735,0.01062308980421741,0.0004624650913266897,0.9618098328607425,0.36560589719840436,18366464,5.023901271820068,5.389166259765625
8.879999999999999,9.147581763205192,8.612418236794806,5.789999999999999,6.126005952328228,5.45399404767177,0.0024282393042084904,0.6199300348758697,0.00476706485580949,8.941375260749108e-05,0.8057601839198385,0.4340998858319009,18530304,4.895450592041016,5.2342743396759035
9.05,9.256155281280884,8.843844718719117,5.45,5.811247837363769,5.088752162636231,0.0028917895479025676,0.6553206171840429,0.007109352861868399,-0.0013257737660632637,0.906578351684818,0.40406288268326773,18694144,4.967479848861695,5.325097370147705
9.120000000000001,9.405657137141715,8.834342862858287,5.85,6.185410196624968,5.514589803375031,0.00631692778661085,0.7243792995810509,0.015312466490700609,-0.0026786109174789076,1.0644110050233153,0.3843475941387863,18857984,5.024722099304199,5.360362482070923
9.2,9.384390889145857,9.015609110854141,5.67,6.197351874937408,5.142648125062592,0.00819123809123987,0.643124533444643,0.014054274364707926,0.002328201817771813,0.8426329741030134,0.4436160927862727,19021824,5.0573732376098635,5.3959626197814945
9.04,9.33051678092668,8.74948321907332,5.550000000000001,5.919459064038224,5.180540935961777,0.007058114068058739,0.6148460395634174,0.012468248570567842,0.0016479795655496357,0.8670056326430938,0.36268644648374104,19185664,4.951266431808472,5.2918116569519045
9.14,9.484093010681706,8.795906989318295,5.709999999999999,6.079999999999999,5.339999999999999,0.007959433667019702,0.5986204199492932,0.014213753440567332,0.001705113893472071,0.8061398808450952,0.39110095905349107,19349504,4.974405765533447,5.33714542388916
9.1,9.43466401061363,8.765335989386369,5.930000000000001,6.562534584034739,5.297465415965262,0.010415861800583985,0.5692437246441842,0.021238635341263766,-0.0004069117400957948,0.7786294375171445,0.3598580117712238,19513344,4.944605112075806,5.304933881759643
9.08,9.401869538788622,8.758130461211378,5.730000000000001,6.093455636907726,5.3665443630922764,0.008959666051396151,0.6463903322815895,0.017197069921660292,0.00072226218113201,0.8513488405150021,0.4414318240481768,19677184,4.9258105754852295,5.285034275054931
9.120000000000001,9.49094473981983,8.749055260180173,5.8500000000000005,6.3662363799656125,5.3337636200343885,0.0036321312196377605,0.601894685998559,0.008350050866501636,-0.0010857884272261146,0.7948877228546968,0.4089016491424212,19841024,4.9887786388397215,5.309783506393432
9.099999999999998,9.489871773792357,8.710128226207638,5.64,6.022622529394179,5.25737747060582,0.00511836327896157,0.6215686870738864,0.010168523433896934,6.820312402620529e-05,0.8360242803175771,0.40711309383019556,20004864,4.931865930557251,5.279924964904785
9.2,9.384390889145857,9.015609110854141,5.569999999999999,5.910734500748015,5.229265499251984,0.008621295014199821,0.6754492428153753,0.017359026499572824,-0.00011643647117318134,0.8803933141623133,0.4705051714684374,20168704,4.953533887863159,5.324802541732788
9.249999999999998,9.47912878474779,9.020871215252207,5.88,6.303792402008342,5.456207597991658,0.01020130171964405,0.5998770017176867,0.017842405589964784,0.0025601978493233176,0.7940399859420848,0.40571401749328845,20332544,4.9953234672546385,5.347670030593872
9.1,9.422490309931941,8.777509690068058,5.43,6.054579858785088,4.805420141214912,0.00681873707135304,0.5794790375977754,0.012967178486742725,0.0006702956559633544,0.7543181582405583,0.4046399169549925,20496384,4.933063983917236,5.258361148834228
9.31,9.560798724079689,9.059201275920312,5.629999999999999,6.039999999999999,5.219999999999999,0.0064866234584769296,0.5864432405680418,0.01398189581467459,-0.0010086488977207302,0.7490982151994013,0.4237882659366822,20660224,4.997769069671631,5.3638121604919435
8.98,9.198174242292714,8.761825757707287,5.6899999999999995,6.122319326424345,5.257680673575654,0.01023911873598986,0.5681385740637779,0.018103255060516944,0.002374982411462773,0.7413393864150487,0.39493776171250705,20824064,4.837312507629394,5.169940710067749
9.049999999999999,9.370156211871642,8.729843788128356,5.58,5.901869538788622,5.258130461211378,0.008009488701645712,0.6551424361765384,0.01324664715776724,0.002772330245524185,0.8681748712245935,0.4421100011284834,20987904,4.870418310165405,5.2005829334259035
9.180000000000001,9.508024389337136,8.851975610662867,5.710000000000001,6.243760245803301,5.1762397541967005,0.011049031816582972,0.6109315466135741,0.018331576870709358,0.003766486762456586,0.8086859519973499,0.41317714122979815,21151744,4.926434087753296,5.266284799575805
9.209999999999999,9.543016516106933,8.876983483893065,5.6000000000000005,6.266333249958308,4.933666750041693,0.007938625002407159,0.5371071323752403,0.017237717140146984,-0.0013604671353326658,0.7554139992582055,0.31880026549227514,21315584,4.919536113739014,5.270592451095581
9.24,9.414355957741627,9.065644042258374,5.55,5.879393381840012,5.220606618159987,0.01170580713505838,0.48527314476668837,0.01990100845147659,0.0035106058186401713,0.6352323883877797,0.33531390114559695,21479424,4.915567350387573,5.280256605148315
9.250000000000002,9.451246117974982,9.048753882025022,5.5600000000000005,6.005421149026402,5.114578850973599,0.008698119045584402,0.5624966345727443,0.021662298720776678,-0.004266060629607877,0.8318331468678024,0.2931601222776863,21643264,4.915995311737061,5.2780200958251955
9.18,9.443818119165458,8.916181880834541,5.74,6.228262224629348,5.2517377753706525,0.007210252860022551,0.5391577199101448,0.01316065818114676,0.0012598475388983432,0.7388963974041111,0.3394190424161786,21807104,4.907332897186279,5.234836578369141
9.09,9.212065556157338,8.967934443842662,5.83,6.268292140016222,5.391707859983778,0.00638924324666727,0.5159801848232746,0.01309243058401573,-0.00031394409068118915,0.6930055179535771,0.338954851692972,21970944,4.848782634735107,5.179012393951416
9.26,9.532763633939718,8.987236366060282,5.6899999999999995,6.2046843692983105,5.1753156307016885,0.00685535485636134,0.5321868225932121,0.013439446943321772,0.0002712627694009071,0.7434558949700568,0.3209177502163675,22134784,4.9118860244750975,5.264878559112549
9.190000000000001,9.549026461420326,8.830973538579677,5.71,6.164862616621766,5.2551373833782336,0.003138742676946963,0.5046070808544755,0.008363633888883927,-0.0020861485349900006,0.7114632047432298,0.2977509569657212,22298624,4.871662139892578,5.219458532333374
9.06,9.31377155080899,8.80622844919101,5.77,6.356600375042498,5.183399624957501,0.00480555842514145,0.4537668557837605,0.009538309918842993,7.280693143990689e-05,0.6440170488066888,0.26351666276083235,22462464,4.787141513824463,5.133494710922241
9.129999999999999,9.314661853126193,8.945338146873805,5.529999999999999,5.798514431641951,5.261485568358048,0.004972117229772229,0.5082188241183758,0.00908203452215102,0.0008621999373934373,0.6512605851200082,0.36517706311674347,22626304,4.812540721893311,5.166180276870728
9.069999999999999,9.243493515728973,8.896506484271024,5.49,5.957867502611584,5.022132497388417,0.00200723183697842,0.4443669058382511,0.003892298340381034,0.00012216533357580655,0.5908210567285396,0.29791275494796265,22790144,4.777527379989624,5.123898220062256
9.280000000000001,9.582654919008432,8.97734508099157,5.589999999999999,6.0848737212663435,5.095126278733654,0.00434889094212843,0.4258420100435615,0.007868474236814036,0.0008293076474428251,0.5319176519690966,0.31976636811802644,22953984,4.899670839309692,5.236859464645386
9.2,9.5,8.899999999999999,5.78,6.189389789809175,5.370610210190826,0.003607807368371111,0.48337638154625895,0.00834470332311068,-0.0011290885863684589,0.6073092898125512,0.3594434732799667,23117824,4.843663120269776,5.182560110092163
9.290000000000001,9.454012194668568,9.125987805331434,5.76,6.216508488420533,5.303491511579467,0.00638043684302825,0.5291551820933819,0.014945884340451934,-0.002185010654395432,0.7147417222844843,0.3435686419022794,23281664,4.886973810195923,5.2277521133422855
9.17,9.445862284482674,8.894137715517326,5.640000000000001,6.0600000000000005,5.220000000000001,0.0046679940538524,0.5523532230407,0.010010546046416033,-0.0006745579387112321,0.7474495339991107,0.3572569120822893,23445504,4.834714317321778,5.161162424087524
9.05,9.295967477524977,8.804032522475024,5.73,6.147252920900502,5.312747079099499,0.00384009287299701,0.5109243165701628,0.007893801218210044,-0.00021361547221602486,0.6884656543203074,0.3333829788200182,23609344,4.749053621292115,5.082316589355469
9.039999999999997,9.586260011349903,8.493739988650091,5.73,6.373506021727847,5.086493978272154,0.006433937548808849,0.5168120281770825,0.014135634642409401,-0.0012677595447917024,0.7484911844318938,0.2851328719222712,23773184,4.72894024848938,5.067892169952392
9.169999999999998,9.463428015022423,8.876571984977573,5.76,6.155474398665704,5.364525601334296,0.0031869156926404305,0.5300282092764974,0.006905442701817745,-0.0005316113165368839,0.7562720561178115,0.30378436243518336,23937024,4.798046684265136,5.137919473648071
9.33,9.553830292855993,9.106169707144007,5.800000000000001,6.4244997998398405,5.175500200160161,0.003639329611723924,0.509171349182725,0.008462381221328426,-0.0011837219978805785,0.7423686991965114,0.2759739991689386,24100864,4.866432189941406,5.218266916275025
9.21,9.46475478405714,8.955245215942861,5.8500000000000005,6.34040799340957,5.3595920065904314,0.00375782004939533,0.5173204122111201,0.0073734009398027465,0.00014223915898791328,0.7605057994335946,0.27413502498864567,24264704,4.814099597930908,5.144104862213135
9.2,9.428035085019827,8.971964914980171,5.8999999999999995,6.469209978830308,5.330790021169691,0.0075548256138062595,0.4406196251511574,0.01456570451452709,0.0005439467130854293,0.647904862066081,0.2333343882362337,24428544,4.781307744979858,5.131217765808105
9.2,9.334164078649987,9.065835921350011,5.76,6.092264954516723,5.427735045483277,0.0068055535231905705,0.4688388792797923,0.014378537671728413,-0.0007674306253472717,0.6794011506210968,0.2582766079384877,24592384,4.7927309513092045,5.129519701004028
9.330000000000002,9.47177446878758,9.188225531212424,5.890000000000001,6.4162128846769155,5.363787115323086,0.006703369830393,0.49191879741847516,0.014026998025914922,-0.0006202583651289222,0.7156984575875874,0.2681391372493629,24756224,4.855259895324707,5.1929059505462645
9.299999999999999,9.536643191323984,9.063356808676014,5.6,5.868328157299975,5.3316718427000245,0.00673717995596229,0.48093846086412667,0.010158933783926329,0.003315426127998251,0.7176601582617743,0.24421676346647908,24920064,4.8197346210479735,5.170467758178711


==> data/progress-jumper-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.8,4.209878030638384,3.390121969361616,3.79,4.4039218191268334,3.176078180873167,1.3457933016121388,2.7067029058933256,2.2523524042488576,0.43923419897541993,2.7073607824947223,2.706045029291929,16384,0.595791808143258,3.101452422142029
3.53,4.335046582503149,2.7249534174968506,3.5199999999999996,4.136116872029974,2.9038831279700252,0.3584394434466958,2.694806236028671,0.44763913674934225,0.2692397501440494,2.708185159870653,2.681427312186689,180224,1.6487318277359009,2.965012764930725
3.4299999999999997,4.105351760196122,2.754648239803878,3.5100000000000002,4.221969100453103,2.7980308995468977,0.2588465791195631,2.695854586362839,0.32954423951703893,0.18814891872208728,2.7088200888698957,2.682889083855782,344064,1.9657609343528748,2.745785856246948
3.47,3.906004587131833,3.033995412868167,3.5700000000000003,3.944299345444258,3.1957006545557425,0.2881418129429221,2.695483911037445,0.3734232261197664,0.20286039976607786,2.7029369021868166,2.688030919888073,507904,2.30616455078125,2.8751233339309694
5.11,5.854916102658548,4.365083897341453,4.9,5.4458937625582475,4.354106237441753,0.4346340361982584,2.640801486372948,0.5496007414319968,0.31966733096452,2.688391023340315,2.5932119494055805,671744,2.9052517652511596,4.5830202341079715
6.12,6.444961536185438,5.795038463814562,5.85,6.167017349682947,5.532982650317052,0.4548044912517071,2.529884472489357,0.5365129232294084,0.37309605927400585,2.5653472334522456,2.4944217115264684,835584,4.482155752182007,5.737098312377929
6.540000000000001,6.976348484585429,6.1036515154145725,5.529999999999999,5.898917334913934,5.161082665086065,0.37724260296672585,2.4858225524425506,0.44463341071127116,0.30985179522218054,2.5568659412223775,2.4147791636627236,999424,4.8723643779754635,6.165003919601441
6.27,6.7327094120503705,5.807290587949629,5.58,6.069489530020817,5.090510469979183,0.35542001239955423,2.4336888164281847,0.41092190757580377,0.2999181172233047,2.5079071826207158,2.3594704502356536,1163264,4.980640268325805,5.889015102386475
6.830000000000001,7.249642705167147,6.410357294832855,5.49,5.992891638427206,4.987108361572794,0.4108722237870097,2.437167301774025,0.46809280950312704,0.3536516380708924,2.50211205577512,2.37222254777293,1327104,5.526881551742553,6.467364978790283
6.639999999999999,6.986987031457948,6.293012968542049,5.76,6.155474398665704,5.364525601334296,0.33946744743734597,2.415238618850708,0.3895630288177791,0.28937186605691284,2.4707882954330436,2.3596889422683724,1490944,5.558363580703736,6.28055214881897
6.470000000000001,6.908292140016223,6.031707859983778,5.84,6.257612260356422,5.422387739643578,0.34770815558731555,2.375006392598152,0.4369216511238722,0.2584946600507589,2.4399341054093755,2.310078679786929,1654784,5.673659372329712,6.137459754943848
7.07,7.363428015022425,6.776571984977576,5.76,6.242078831727758,5.277921168272242,0.31605126466602085,2.3318850994110107,0.3536318418753633,0.2784706874566784,2.4046403493062822,2.2591298495157393,1818624,5.97172737121582,6.740577936172485
7.220000000000001,7.694973683481518,6.745026316518484,5.749999999999999,6.193283205186029,5.306716794813969,0.33553608376532795,2.325683316588402,0.43139006611545166,0.23968210141520424,2.385911954524988,2.2654546786518157,1982464,6.118243408203125,6.902267742156982
7.549999999999999,7.948120584747887,7.151879415252111,5.55,6.170080639917099,4.9299193600829,0.3319817495532334,2.246669110655785,0.4206401073471335,0.24332339175933332,2.327583302958494,2.1657549183530755,2146304,6.188621902465821,7.1870503425598145
7.55,7.8732645975048925,7.226735402495107,5.7700000000000005,6.073479818109871,5.46652018189013,0.322642856836319,2.226050665974617,0.3870388014969102,0.25824691217572776,2.297525500559142,2.1545758313900922,2310144,6.4737529277801515,7.241667699813843
7.840000000000001,8.257612260356423,7.422387739643579,5.85,6.582461603089199,5.1175383969108,0.2691660672426224,2.150657629966736,0.32754285891386026,0.2107892755713845,2.243956690367269,2.057358569566203,2473984,6.727257156372071,7.552767896652222
7.849999999999999,8.19132096331752,7.508679036682478,5.42,5.806781592116274,5.033218407883726,0.30815917905420065,2.09380813986063,0.37131360408350356,0.24500475402489771,2.211518668342265,1.9760976113789948,2637824,6.573350048065185,7.577013349533081
7.92,8.394973683481517,7.445026316518483,5.869999999999999,6.2625557285278095,5.477444271472189,0.22749476777389646,2.0856696352362634,0.2987212321194224,0.1562683034283705,2.1800930702646975,1.991246200207829,2801664,6.990360403060913,7.635415363311767
8.139999999999999,8.469241552663085,7.810758447336912,5.99,6.310780298646909,5.669219701353091,0.2366760964505374,2.0461578518152237,0.29333831977548763,0.18001387312558714,2.1626612222969124,1.929654481333535,2965504,7.106486749649048,7.869637155532837
8.249999999999998,8.460950231097287,8.039049768902709,5.87,6.284849370253831,5.45515062974617,0.21285852482542392,1.9385936588048935,0.28060501787328984,0.145112031777558,2.0684885406767144,1.8086987769330727,3129344,7.1082587242126465,7.950981712341308
8.150000000000002,8.606618002273237,7.6933819977267675,5.88,6.438211429478114,5.3217885705218855,0.198805898334831,1.9363458842039107,0.2490863692717974,0.14852542739786462,2.014691948212349,1.8579998201954726,3293184,7.202787399291992,7.921858501434326
8.430000000000001,8.666854385646541,8.193145614353462,5.91,6.369238500128201,5.450761499871799,0.1672164749354124,1.8596854194998742,0.20346057534201387,0.13097237452881091,1.9425270832673345,1.776843755732414,3457024,7.4620811462402346,8.17437219619751
8.309999999999999,8.633882694814032,7.9861173051859655,5.89,6.298533964316309,5.48146603568369,0.18063397742807863,1.8392713606357574,0.23657129140051242,0.12469666345564485,1.9906163975507927,1.687926323720722,3620864,7.347341728210449,8.062598705291748
8.620000000000001,8.851516738055805,8.388483261944197,5.869999999999999,6.383906606301183,5.356093393698815,0.19626211458817122,1.7063832119107247,0.23886514663525577,0.15365908254108668,1.8148540436848566,1.5979123801365929,3784704,7.530121755599976,8.383420181274413
8.470000000000002,8.844299345444261,8.095700654555744,5.9399999999999995,6.551882341631134,5.328117658368865,0.14192051878198977,1.69156783670187,0.1875762539861476,0.09626478357783194,1.8896967980278971,1.493438875375843,3948544,7.425242853164673,8.244774389266968
8.72,9.015972971738975,8.424027028261026,5.9799999999999995,6.358945906429928,5.601054093570071,0.14206608831882472,1.6527345448732376,0.18274496215726643,0.101387214480383,1.7729535485152998,1.5325155412311753,4112384,7.611519718170166,8.484235191345215
8.719999999999999,9.048024389337133,8.391975610662865,6.01,6.541883445878888,5.478116554121112,0.15835698349401356,1.5826504811644555,0.20640307919548506,0.11031088779254207,1.784092707377736,1.381208254951175,4276224,7.637030506134034,8.474347734451294
8.760000000000002,9.086190128606004,8.433809871393999,5.58,6.358203058333749,4.801796941666251,0.14248737366870043,1.5670096576213837,0.1802727857883537,0.10470196154904715,1.7312459628312753,1.402773352411492,4440064,7.649931001663208,8.507575082778931
8.64,8.897681974534503,8.382318025465498,5.58,5.922928563989645,5.237071436010355,0.11461674957536157,1.4926402658224105,0.1565969470071446,0.07263655214357853,1.6444144765534718,1.3408660550913492,4603904,7.561013889312744,8.3793541431427
8.530000000000001,8.920000000000002,8.14,5.6000000000000005,6.02190046219458,5.178099537805421,0.11282878918573254,1.417450712621212,0.13970770369830612,0.08594987467315895,1.6252204556363994,1.2096809696060244,4767744,7.461453914642334,8.259359216690063
8.7,9.112310562561765,8.287689437438233,5.71,6.2048737212663445,5.215126278733655,0.1237129007466137,1.3930111408233643,0.1552796542764269,0.0921461472168005,1.5469485001788232,1.2390737814679054,4931584,7.555696201324463,8.339081478118896
8.7,9.11952353926806,8.280476460731938,5.470000000000001,5.78,5.160000000000001,0.11336871804669495,1.3385725259780883,0.13938295783987684,0.08735447825351306,1.5514652305273806,1.125679821428796,5095424,7.512120294570923,8.26068639755249
8.98,9.202710574513201,8.7572894254868,5.56,5.8606659275674575,5.259334072432542,0.10867783899884667,1.3765964761376381,0.14094504171535419,0.07641063628233916,1.5354979142227816,1.2176950380524947,5259264,7.699831247329712,8.45790901184082
9.010000000000002,9.235610283453571,8.784389716546432,5.65,6.048120584747888,5.251879415252112,0.08017057264223691,1.3432591527700424,0.10918935959954665,0.05115178568492717,1.5804765457976035,1.1060417597424812,5423104,7.604777860641479,8.382179927825927
8.739999999999998,9.00153393661244,8.478466063387557,5.640000000000001,6.246959636219741,5.03304036378026,0.08650747071951624,1.3313439771533013,0.11242642466783892,0.06058851677119357,1.4749365832983123,1.1877513710082903,5586944,7.29241943359375,8.021196794509887
8.680000000000001,8.998747549010186,8.361252450989817,5.3999999999999995,5.8312771730569555,4.9687228269430435,0.08605643426999446,1.2081956386566162,0.12047346741361291,0.05163940112637601,1.4962420437903223,0.92014923352291,5750784,7.152201843261719,7.870582342147827
8.77,9.110734500748016,8.429265499251983,5.7299999999999995,6.079428104193123,5.3805718958068764,0.08357506939209994,1.2862437695264817,0.10425208963296573,0.06289804915123415,1.5113249749560125,1.0611625640969509,5914624,7.130358505249023,7.869100618362427
8.629999999999999,8.919999999999998,8.34,5.53,6.176606526413089,4.883393473586912,0.09274251391179858,1.1384969085454941,0.13928490168078556,0.04620012614281162,1.368216458718448,0.9087773583725404,6078464,6.999934959411621,7.65351243019104
8.84,9.09377155080899,8.58622844919101,5.37,5.698785644455472,5.041214355544528,0.07994104837998743,1.1772186391055584,0.11816467548269324,0.041717421277281626,1.425568052416491,0.9288692257946256,6242304,7.077779960632324,7.760551643371582
8.849999999999998,9.083452350598574,8.616547649401422,5.44,5.967636238330917,4.912363761669083,0.06789227784611282,1.148292039334774,0.09048073132464168,0.045303824367583956,1.4145909866019983,0.8819930920675495,6406144,6.966915321350098,7.679649543762207
8.86,9.201174442184639,8.51882555781536,5.5,6.086515131944607,4.913484868055393,0.06124893114902075,1.2307517372071743,0.07667922297730376,0.04581863932073773,1.449826679895857,1.0116767945184917,6569984,6.895648336410522,7.602839183807373
8.9,9.132379000772445,8.667620999227555,5.61,6.062658811910252,5.157341188089749,0.05778185422532256,1.1516983225941657,0.06900005864701261,0.0465636498036325,1.4071147692985684,0.896281875889763,6733824,6.873030376434326,7.561102056503296
8.95,9.322155881318567,8.577844118681432,5.59,6.02,5.16,0.07149357725866137,1.095165230333805,0.09789871293322411,0.045088441584098644,1.3524652564352238,0.8378652042323865,6897664,6.821722412109375,7.51283826828003
8.93,9.264813380855664,8.595186619144336,5.49,5.870657326213486,5.109342673786514,0.06005306961014863,1.096661850064993,0.07658795512663165,0.043518184093665604,1.3731775718822687,0.8201461282477172,7061504,6.776601648330688,7.4209085464477536
9.079999999999998,9.302710574513199,8.857289425486798,5.450000000000001,5.827491721763538,5.072508278236464,0.07219405067153267,0.9898099362850189,0.10063638198845763,0.04375171935460771,1.2039729258626717,0.7756469467073661,7225344,6.787486410140991,7.477103185653687
8.989999999999998,9.119999999999997,8.86,5.2,5.873795221116921,4.52620477888308,0.06554388045333323,1.016462356597185,0.09696995023758953,0.034117810669076924,1.341745964772388,0.6911787484219822,7389184,6.660173130035401,7.3299479484558105
8.930000000000001,9.125192212959433,8.73480778704057,5.6,5.982099463490855,5.217900536509144,0.0642427352722734,0.9752340011298657,0.08149944131208818,0.046986029232458607,1.1877863111884581,0.7626816910712734,7553024,6.574056768417359,7.212524700164795
9.02,9.287581763205193,8.752418236794806,5.66,6.10988887516808,5.21011112483192,0.06394129418767984,0.9569726385176182,0.08715879133901122,0.04072379703634845,1.1527824893834016,0.7611627876518348,7716864,6.535442686080932,7.206839752197266
8.849999999999998,9.160644491340179,8.539355508659817,5.7,6.412741187248219,4.987258812751781,0.06273162420839065,1.0034623458981513,0.08120386005569699,0.044259388361084305,1.233408841243724,0.7735158505525785,7880704,6.421402645111084,7.007279682159424
8.95,9.337943294825415,8.562056705174584,5.359999999999999,5.770365690573663,4.949634309426336,0.05794173846952614,0.9826008096337319,0.0794691100106101,0.036414366928442174,1.1809834414359077,0.7842181778315559,8044544,6.39624285697937,7.032160377502441
8.929999999999998,9.162594066992257,8.697405933007738,5.83,6.32809637621649,5.33190362378351,0.06071355324238535,0.9791529707610607,0.07247002868470089,0.04895707780006981,1.184166717890558,0.7741392236315633,8208384,6.330865144729614,6.959920358657837
8.78,9.054954541697349,8.50504545830265,5.57,6.0680963762164914,5.071903623783509,0.05879589826799926,0.852041469886899,0.07691759723167439,0.04067419930432413,1.1176821885872086,0.5864007511865894,8372224,6.199932050704956,6.797299480438232
8.959999999999999,9.292264954516721,8.627735045483277,5.720000000000001,6.119499687108764,5.320500312891237,0.06744727166369553,0.872276934236288,0.0871772880837347,0.04771725524365636,0.998935880859541,0.7456179876130351,8536064,6.2675292015075685,6.872356367111206
8.989999999999998,9.23269322199023,8.747306778009767,5.640000000000001,6.161919534027996,5.118080465972005,0.06020596441812811,0.7892654843628406,0.07757851206413635,0.042833416772119874,0.9790717131211591,0.5994592556045221,8699904,6.23046875,6.838494825363159
8.910000000000002,9.187308492477243,8.632691507522761,5.58,6.035631429995781,5.124368570004219,0.0636373523622751,0.918542543053627,0.08655451891879629,0.0407201858057539,1.0603004986792735,0.7767845874279805,8863744,6.118086910247802,6.734116506576538
8.950000000000001,9.211725046566048,8.688274953433954,5.66,6.075210789840534,5.244789210159467,0.059390762308612434,0.8904667362570763,0.08170298316366204,0.03707854145356283,1.0913877998826742,0.6895456726314784,9027584,6.103800058364868,6.710116529464722
8.82,9.064131112314675,8.575868887685326,5.42,5.8970744176750625,4.942925582324937,0.05623817769810554,0.8746257051825523,0.0731918160675655,0.03928453932864557,1.136463695120194,0.6127877152449106,9191424,5.958486700057984,6.558171129226684
9.02,9.390944739819828,8.649055260180171,5.51,6.014876222454573,5.0051237775454265,0.05239145746454592,0.8379304639995098,0.06948372600266348,0.03529918892642836,1.104564607281895,0.5712963207171244,9355264,6.081926012039185,6.6747517585754395
8.98,9.188806130178211,8.77119386982179,5.6400000000000015,6.1443808085167415,5.135619191483261,0.061658977740444196,0.6634196832776069,0.08205867318684024,0.041259282294048155,0.8618368182111376,0.46500254834407634,9519104,6.014777946472168,6.591937303543091
8.97,9.36761790704142,8.57238209295858,5.7299999999999995,6.147252920900501,5.312747079099498,0.056391632230952324,0.7080525279045105,0.06821118115034021,0.04457208331156443,0.9854398481076727,0.4306652077013482,9682944,5.9578615665435795,6.532528114318848
8.950000000000001,9.187697286480095,8.712302713519907,5.539999999999999,6.174350061086147,4.905649938913851,0.05643528909422452,0.6929536249488593,0.0692702511900135,0.04360032699843554,0.8535229539375924,0.5323842959601262,9846784,5.879550218582153,6.470227003097534
9.03,9.214661853126193,8.845338146873805,5.67,6.170099990001999,5.169900009998001,0.06368510467000303,0.6760092344135046,0.076113265350718,0.05125694398928807,0.8331624562881773,0.5188560125388318,10010624,5.916357517242432,6.490017461776733
9.01,9.22189620100417,8.798103798995829,5.58,5.8656571371417145,5.294342862858286,0.05798998060636218,0.692698198184371,0.07174933989023335,0.04423062132249101,0.8343622061950523,0.5510341901736896,10174464,5.860014533996582,6.435845136642456
9.07,9.211774468787578,8.928225531212423,5.88,6.256297754444535,5.5037022455554645,0.05570236472412937,0.7207521691918373,0.06829836681991236,0.04310636262834638,0.9321001168759222,0.5094042215077523,10338304,5.898350381851197,6.448916101455689
8.97,9.234764045897474,8.705235954102527,5.85,6.267731971484109,5.432268028515891,0.06057468901854004,0.651737042888999,0.07302270291432453,0.04812667512275554,0.8151027442790312,0.4883713414989669,10502144,5.8130584239959715,6.344340229034424
8.91,9.243016516106934,8.576983483893066,5.790000000000001,6.212965719651133,5.367034280348869,0.05065063531510526,0.7162468172609806,0.0622666799967307,0.03903459063347982,0.8364501550818096,0.5960434794401516,10665984,5.681917905807495,6.254030704498291
8.95,9.299999999999999,8.6,5.84,6.214699879903904,5.465300120096096,0.05324622066691513,0.6382699370384216,0.07245013254306984,0.03404230879076042,0.761659265308746,0.5148806087680973,10829824,5.682017374038696,6.248773431777954
9.030000000000001,9.361813200460743,8.69818679953926,5.720000000000001,6.104187454245972,5.335812545754029,0.05491673145443195,0.5843940902501344,0.07020536792403528,0.03962809498482861,0.7169195722355892,0.45186860826467967,10993664,5.704712295532227,6.271859836578369
9.02,9.329192496674805,8.710807503325194,5.5600000000000005,6.050306026885251,5.06969397311475,0.048357816901989245,0.7270114812999964,0.05801909281921871,0.03869654098475978,0.8612705334390282,0.5927524291609646,11157504,5.662018060684204,6.233717441558838
8.9,9.21304951684997,8.58695048315003,5.619999999999999,6.221331855134915,5.018668144865083,0.04648453742265696,0.6419257499277592,0.05219242737353589,0.040776647471778026,0.7988968502857972,0.48495464956972123,11321344,5.5905684471130375,6.126283359527588
8.85,9.070227155455452,8.629772844544547,5.680000000000001,6.037211421989836,5.322788578010165,0.052831122605130024,0.543926659040153,0.06387453448914372,0.04178771072111632,0.7423813978573601,0.3454719202229459,11485184,5.508364486694336,6.061429643630982
9.129999999999999,9.344709105535838,8.91529089446416,5.5600000000000005,6.031593044902064,5.088406955097937,0.055390411452390195,0.5554610889405012,0.0696855642158145,0.041095258688965894,0.7554107771693072,0.3555114007116952,11649024,5.67313323020935,6.224115514755249
9.13,9.405862284482675,8.854137715517327,5.5600000000000005,6.031593044902064,5.088406955097937,0.04776015949901188,0.6110807582736015,0.06060500819855682,0.034915310799466935,0.9243857268741708,0.2977757896730323,11812864,5.619798994064331,6.1863116264343265
9.01,9.14,8.879999999999999,5.67,6.082431812546026,5.257568187453974,0.05148679655976588,0.553545543923974,0.06437192742166585,0.03860166569786591,0.7331268552983523,0.3739642325495957,11976704,5.5036005020141605,6.073562288284302
9.120000000000001,9.364131112314675,8.875868887685327,5.65,6.233523778435806,5.066476221564194,0.047657499462366054,0.577798980101943,0.05652340532896898,0.038791593595763126,0.7820728320649231,0.37352512813896294,12140544,5.574799633026123,6.125478029251099
8.83,9.22,8.44,5.720000000000001,6.048024389337136,5.391975610662866,0.04469700579065825,0.6400623239576817,0.05685360233038365,0.03254040925093286,0.868238865145549,0.41188578276981436,12304384,5.355070686340332,5.9041601657867435
9.12,9.387581763205192,8.852418236794806,5.619999999999999,6.0689988864128726,5.171001113587126,0.049522151332348545,0.6139992980286479,0.06293834323133576,0.036105959433361326,0.8312461615571907,0.3967524345001052,12468224,5.532748413085938,6.076118516921997
9.1,9.304939015319192,8.895060984680807,5.41,5.8648626166217666,4.955137383378234,0.045882745785638654,0.70083021633327,0.0573164595386195,0.034449032032657805,0.9237636567952444,0.47789677587129564,12632064,5.501422023773193,6.0425696849823
8.979999999999999,9.211516738055803,8.748483261944195,5.65,6.062916456441252,5.237083543558748,0.048479522089473856,0.6518878869712352,0.0640755597244328,0.03288348445451492,0.9132323676617689,0.39054340628070155,12795904,5.405779647827148,5.941579008102417
9.07,9.404813380855664,8.735186619144336,5.529999999999999,5.9728317965096895,5.087168203490309,0.04674155407119536,0.594142334535718,0.06022676475129236,0.03325634339109836,0.7769575905490785,0.4113270785223574,12959744,5.429242467880249,5.969758796691894
9.09,9.356270539113886,8.823729460886113,5.59,5.884788059459673,5.295211940540327,0.052403891691938,0.5542713958770037,0.06438341442501075,0.04042436895886525,0.6567907181804062,0.4517520735736011,13123584,5.469786739349365,5.971236228942871
8.879999999999999,9.08880613017821,8.671193869821789,5.7700000000000005,6.264064773081426,5.275935226918575,0.055278611974790656,0.5135964948683978,0.06918233603175741,0.041374887917823906,0.6618291623636499,0.36536382737314566,13287424,5.2691301822662355,5.797580575942993
8.97,9.31655446902327,8.623445530976731,5.640000000000001,6.23531504264549,5.044684957354511,0.044778875494375786,0.5710791055113077,0.053840639900650494,0.03571711108810108,0.7604497204127609,0.3817084906098544,13451264,5.300918912887573,5.836778593063355
8.919999999999998,9.259999999999998,8.579999999999998,6.0600000000000005,6.516508488420533,5.603491511579468,0.04483312228694555,0.6116092052310705,0.058929974213867704,0.03073627036002339,0.810586367970836,0.41263204249130503,13615104,5.263125705718994,5.797895002365112
9.13,9.375153013442626,8.884846986557376,5.8,6.1633180424916985,5.436681957508301,0.04685492492280896,0.628272657841444,0.060851465620811854,0.03285838422480607,0.8633877951428306,0.3931575205400574,13778944,5.397053194046021,5.911158752441406
8.93,9.246385840391127,8.613614159608872,5.709999999999999,6.2285556864985665,5.191444313501432,0.04941718240734186,0.6003382857888937,0.06556767188014986,0.03326669293453385,0.8326096180393193,0.3680669535384681,13942784,5.256085634231567,5.767509984970093
9.129999999999999,9.39851443164195,8.861485568358049,5.869999999999999,6.534906008395171,5.205093991604827,0.04403286480810488,0.5848386343568563,0.053068268169903475,0.034997461446306284,0.7860516683443153,0.3836256003693974,14106624,5.348751068115234,5.878898048400879
9.110000000000001,9.418058436014988,8.801941563985014,5.53,5.890693775937429,5.169306224062572,0.04522000635042782,0.584219872765243,0.05665404165130873,0.033785971049546906,0.8342852169768592,0.3341545285536268,14270464,5.326063108444214,5.839012002944946
9.18,9.411516738055804,8.948483261944196,5.9,6.23166247903554,5.5683375209644606,0.04388033705763513,0.5870353760197758,0.050867260582088195,0.03689341353318207,0.8558973685934482,0.31817338344610346,14434304,5.335601091384888,5.872541332244873
9.1,9.323606797749978,8.876393202250021,5.53,6.04,5.0200000000000005,0.045797694940119926,0.5282996939495206,0.058942455680787945,0.03265293419945191,0.739263074085442,0.31733631381359917,14598144,5.296759510040284,5.8045210361480715
8.82,9.07219040425837,8.56780959574163,5.6899999999999995,6.2237602458033,5.156239754196699,0.04335377344395959,0.6394532715901733,0.0542151864435254,0.03249236044439378,0.872423571382382,0.4064829717979645,14761984,5.096489286422729,5.614528369903565
9.1,9.336643191323985,8.863356808676015,5.8100000000000005,6.242319326424346,5.377680673575655,0.046924613905139224,0.531984668597579,0.058439695274352575,0.035409532535925874,0.773245585427567,0.2907237517675909,14925824,5.260080337524414,5.780929231643677
9.110000000000001,9.460570962859164,8.759429037140839,5.63,6.147783738639984,5.1122162613600155,0.046160077303647934,0.5484953008592128,0.05421265744140523,0.03810749716589064,0.7527871954164198,0.34420340630200585,15089664,5.223983097076416,5.765308666229248
9.080000000000002,9.401869538788624,8.75813046121138,5.82,6.2169886648255845,5.423011335174416,0.047937126504257285,0.5009941264986992,0.054631126701405436,0.041243126307109135,0.7139782562845249,0.28800999671287353,15253504,5.207879495620728,5.728767442703247
8.959999999999999,9.18,8.739999999999998,5.36,5.692264954516723,5.027735045483277,0.04726375220343466,0.564615030400455,0.06067051053162091,0.0338569938752484,0.7676055175030159,0.3616245432978942,15417344,5.134640836715699,5.641000747680664
8.99,9.24079872407969,8.73920127592031,5.619999999999999,6.170999092558236,5.069000907441763,0.0447158059570938,0.6002165414392948,0.05645900773591782,0.032972604178269777,0.8908921317016931,0.3095409511768965,15581184,5.153596067428589,5.650047683715821
9.129999999999999,9.470734500748016,8.789265499251982,5.66,6.208087584241789,5.111912415758211,0.042988320672884536,0.5207749314606189,0.053000967435429265,0.03297567391033981,0.6199290426625601,0.4216208202586777,15745024,5.199593353271484,5.718659782409668
9.22,9.502134719593318,8.937865280406683,5.58,5.964187454245971,5.195812545754029,0.041919098375365095,0.48821624014526604,0.047144264141813705,0.036693932608916485,0.6485197177335171,0.32791276255701496,15908864,5.206657791137696,5.7561688899993895
8.96,9.221533936612442,8.69846606338756,5.63,5.894764045897475,5.365235954102525,0.04492088828701523,0.4866785380989313,0.05418682689627786,0.0356549496777526,0.7035702501930442,0.2697868260048184,16072704,5.062869358062744,5.584922027587891
9.17,9.398254244210266,8.941745755789734,5.45,6.0196490147450445,4.880350985254956,0.0430702892132103,0.48098524678498505,0.050742237722378465,0.03539834070404214,0.6993342813184542,0.2626362122515159,16236544,5.174234676361084,5.701834344863892
9.030000000000001,9.309463772249643,8.75053622775036,5.96,6.391740662898458,5.528259337101542,0.04264150236267593,0.5302938407287001,0.052139696616813454,0.033143308108538404,0.7841959980854278,0.2763916833719724,16400384,5.084232473373413,5.602011489868164
9.040000000000001,9.343973683071415,8.736026316928587,5.859999999999999,6.291740662898458,5.428259337101541,0.049428990692831534,0.4661144267767668,0.060995655053465,0.03786232633219807,0.6815051526130403,0.25072370094049323,16564224,5.084039640426636,5.596965312957764
9.2,9.436643191323984,8.963356808676014,5.83,6.330099990001999,5.329900009998001,0.04219883042387659,0.6540040083229541,0.05098859266876769,0.03340906817898549,0.88851776732963,0.4194902493162783,16728064,5.178328990936279,5.685092878341675
9.07,9.28,8.860000000000001,5.62,6.28,4.96,0.045905319554731205,0.513070416636765,0.05396798597099235,0.03784265313847006,0.7776844881735905,0.24845634509993947,16891904,5.063067197799683,5.592650556564331
9.1,9.328035085019827,8.871964914980172,5.409999999999999,5.801024295920342,5.018975704079656,0.04009883571416137,0.5356143097393214,0.04650506445056461,0.033692606977758124,0.8242584195632596,0.24697019991538322,17055744,5.089269685745239,5.601733255386352
8.97,9.253019433961699,8.686980566038303,5.53,6.064883164812653,4.995116835187347,0.04075492133852089,0.45539847686886786,0.047502329327180126,0.03400751334986166,0.6800507307554852,0.2307462229822506,17219584,5.007448816299439,5.505972909927368
8.940000000000001,9.247245829914746,8.632754170085256,5.83,6.130166620396073,5.529833379603927,0.04820048664696508,0.38501963214948776,0.05776552001955646,0.0386354532743737,0.5634632371623108,0.2065760271366647,17383424,4.981763648986816,5.482054996490478
9.120000000000001,9.37219040425837,8.867809595741631,5.6499999999999995,6.067731971484108,5.232268028515891,0.037231130222789906,0.5224959169514477,0.04405255293849688,0.030409707507082932,0.8326127653974926,0.21237906850540272,17547264,5.073640060424805,5.579309320449829
9.15,9.4,8.9,5.55,6.178092349897688,4.921907650102312,0.044097848283126906,0.5399871153756977,0.055840543147047866,0.032355153419205945,0.8601962710877031,0.21977795966369212,17711104,5.069454717636108,5.583842134475708
9.010000000000002,9.287308492477242,8.73269150752276,5.619999999999999,6.1334199061197365,5.106580093880262,0.0419849850935861,0.5072516244836152,0.050463705030367394,0.033506265156804806,0.8390867001848057,0.17541654878242458,17874944,4.98991584777832,5.484109020233154
9.030000000000001,9.235182845286833,8.82481715471317,5.58,6.02,5.140000000000001,0.04564645022619512,0.46950789177790286,0.054008338615203565,0.03728456183718668,0.7602242314049841,0.17879155215082165,18038784,4.98446102142334,5.489118194580078
9.11,9.364754784057139,8.85524521594286,5.64,6.100868744872116,5.179131255127883,0.043905805493704944,0.4475276293233037,0.05458339270559042,0.03322821828181947,0.6838112718148576,0.2112439868317498,18202624,5.022431564331055,5.528580999374389
9.0,9.368781778291716,8.631218221708284,5.709999999999999,6.135323406362734,5.284676593637264,0.04778119663242245,0.37823012499138714,0.05888406586444162,0.036678327400403284,0.58450475763867,0.1719554923441042,18366464,4.974917554855347,5.447927856445313
9.15,9.36095023109729,8.939049768902711,5.59,5.806564078277077,5.373435921722923,0.039992016158066634,0.460191348195076,0.04704304517140134,0.032940987144731926,0.7264112019011941,0.19397149448895784,18530304,5.014654922485351,5.528525400161743
8.989999999999998,9.22853720883753,8.751462791162467,5.75,6.352079728939615,5.147920271060385,0.04326460775919254,0.43818121450021863,0.05193512011392129,0.03459409540446379,0.64664334087367,0.22971908812676717,18694144,4.9265869617462155,5.4221028804779055
9.05,9.379393381840012,8.720606618159989,5.71,6.014795013082563,5.405204986917437,0.038586628041230094,0.49857116481289265,0.04785514765850535,0.02931810842395484,0.8041955800673781,0.19294674955840724,18857984,4.946412849426269,5.445802831649781
8.94,9.12,8.76,5.709999999999999,6.1925971404805455,5.227402859519453,0.04377250801771874,0.4445859274826944,0.05755650882583487,0.029988507209602604,0.7733940982198426,0.11577775674554619,19021824,4.880413579940796,5.370558977127075
8.81,9.121287648325469,8.498712351674532,5.54,5.8869870314579495,5.1930129685420505,0.04207893111743028,0.3962463767267764,0.05190960086733144,0.03224826136752912,0.5991301451889628,0.19336260826458998,19185664,4.806639623641968,5.2802896976470945
9.000000000000002,9.209761769634031,8.790238230365972,5.66,6.236541412215983,5.083458587784017,0.03899135543033476,0.4167441320605576,0.0461012910736928,0.03188141978697672,0.6636742335223802,0.16981403059873496,19349504,4.8902504444122314,5.388991165161133
9.209999999999997,9.52764760348537,8.892352396514625,5.749999999999999,6.305427763079952,5.194572236920046,0.04060209235176439,0.4557497794739902,0.05225906820022215,0.028945116503306625,0.707005079723016,0.20449447922496444,19513344,5.008471441268921,5.506850719451904
9.149999999999999,9.426586333718785,8.873413666281213,5.6,5.909838667696593,5.2901613323034065,0.04025222039781508,0.41782854897901417,0.047275771058268426,0.03322866973736173,0.6390621437213692,0.19659495423665915,19677184,4.944901466369629,5.454963970184326
9.149999999999999,9.391867732448954,8.908132267551043,5.569999999999999,6.142800139664787,4.997199860335212,0.03917695388663557,0.4794993754476309,0.0476114458561123,0.03074246191715884,0.707924949703186,0.2510738011920758,19841024,4.948556756973266,5.448642063140869
9.110000000000001,9.321896201004172,8.89810379899583,5.89,6.275875627631494,5.504124372368505,0.03993430156260725,0.3769699729979038,0.04755603365507442,0.03231256947014008,0.6207321593163188,0.13320778667948882,20004864,4.915870475769043,5.422314453125
9.209999999999999,9.45269322199023,8.967306778009767,5.6899999999999995,6.3570082458260915,5.0229917541739075,0.03783355453051623,0.3892617384903133,0.04487394202542796,0.0307931670356045,0.6368309962144583,0.14169248076616833,20168704,4.960308170318603,5.466690969467163
9.190000000000001,9.432693221990233,8.94730677800977,5.489999999999999,6.012398315464358,4.967601684535641,0.04013771649915717,0.4461314966902137,0.05020379874752223,0.030071634250792113,0.7238575612711537,0.16840543210927367,20332544,4.93678879737854,5.442828035354614
8.920000000000002,9.268711915483255,8.571288084516748,5.470000000000001,5.875092582010582,5.064907417989419,0.039899733266793164,0.40237674172967675,0.04749418585011188,0.03230528068347445,0.5742441898010906,0.23050929365826292,20496384,4.792977428436279,5.2809826850891115
9.22,9.447156333832012,8.992843666167989,5.53,5.846385840391128,5.2136141596088725,0.04216467216610905,0.3605821464210749,0.05043918220508267,0.03389016212713543,0.5924456830843147,0.1287186097578351,20660224,4.948221349716187,5.447166395187378
8.999999999999998,9.268328157299973,8.731671842700024,5.609999999999999,6.088434948556227,5.131565051443772,0.03692718390375373,0.33893891973420975,0.0412870669137496,0.03256730089375785,0.533992649667804,0.1438851898006155,20824064,4.810950374603271,5.305620527267456
9.290000000000003,9.520000000000003,9.060000000000002,5.71,6.095875627631495,5.324124372368505,0.03815358215942973,0.34123168895021083,0.043152657173546466,0.033154507145313,0.5327140120884709,0.14974936581195075,20987904,4.990063619613648,5.4767519474029545
8.86,9.1704834939252,8.549516506074799,5.549999999999999,5.888378486313772,5.211621513686226,0.0363198781618848,0.3537930562160909,0.041646434020057375,0.03099332230371222,0.5158486059935696,0.1917375064386122,21151744,4.733112859725952,5.213883590698242
9.190000000000001,9.48137604568667,8.898623954313333,5.92,6.304187454245971,5.535812545754029,0.0363030177308246,0.39764925977215165,0.042524192822723454,0.030081842638925754,0.6001797405773964,0.19511877896690688,21315584,4.895217370986939,5.393236255645752
8.999999999999998,9.30331501776206,8.696684982237937,5.640000000000001,5.998329457343379,5.281670542656622,0.03702169707976276,0.4334941668435931,0.044017212303142955,0.030026181856382558,0.7478372808065541,0.11915105288063205,21479424,4.799561405181885,5.277405691146851
9.02,9.332409987036266,8.707590012963733,5.79,6.175875627631495,5.404124372368505,0.0358922126004472,0.36408836375921966,0.040739577462660666,0.03104484773823373,0.5841260317702124,0.14405069574822688,21643264,4.79188756942749,5.284037971496582
9.129999999999999,9.455729949498046,8.804270050501952,5.529999999999999,5.959068759058498,5.100931240941501,0.037116369209252265,0.3617366204969585,0.04162117811227433,0.0326115603062302,0.5154010799921868,0.2080721610017302,21807104,4.841748905181885,5.3345479488372805
9.09,9.370891438103763,8.809108561896236,5.869999999999999,6.2625557285278095,5.477444271472189,0.03675448177382346,0.38084303829818966,0.041304656887491985,0.03220430666015494,0.6008545188377278,0.16083155775865157,21970944,4.812695407867432,5.308183288574218
9.27,9.559999999999999,8.98,5.5200000000000005,6.07281099844341,4.967189001556591,0.03742539521772409,0.341926715709269,0.04393394865724694,0.03091684177820124,0.5133167792349296,0.17053665218360847,22134784,4.899795389175415,5.399408054351807
9.09,9.352488094968134,8.827511905031866,5.51,5.888021163428716,5.1319788365712835,0.03930493178777393,0.4259141093119979,0.04578660241743229,0.03282326115811557,0.6999953775796033,0.15183284104439254,22298624,4.795001029968262,5.289115905761719
9.1,9.487298334620741,8.712701665379258,5.59,5.937706773014274,5.242293226985725,0.0325710915261879,0.43766849199309943,0.03768389482562155,0.027458288226754255,0.7305688949262903,0.1447680890599085,22462464,4.792761516571045,5.286665773391723
9.02,9.287581763205193,8.752418236794806,5.979999999999999,6.3199999999999985,5.639999999999999,0.03802418559789654,0.41590133011341096,0.04374406160869132,0.03230430958710176,0.6851772352796249,0.146625424947197,22626304,4.750242090225219,5.2346703052520756
9.27,9.566816441593117,8.973183558406882,5.58,6.15930993431841,5.0006900656815905,0.034285015356726914,0.4313446388579905,0.03847679333580496,0.030093237377648862,0.7102244576564907,0.1524648200594904,22790144,4.878179407119751,5.376964139938354
9.21,9.476270539113887,8.943729460886114,5.66,6.144148737476408,5.175851262523592,0.03385852531064297,0.4735216626431793,0.04048167592539313,0.027235374695892805,0.7886829708855552,0.15836035440080343,22953984,4.829795598983765,5.332012414932251
9.11,9.344307490277199,8.8756925097228,5.589999999999999,6.094876222454572,5.085123777545426,0.035791237559169485,0.4155504628550261,0.04426142305129122,0.027321052067047748,0.671351139626381,0.15974978608367119,23117824,4.786727619171143,5.273016023635864
8.94,9.256859590355097,8.623140409644902,5.49,5.935982062419555,5.0440179375804455,0.03458512960933145,0.42601173389703034,0.042045106223488095,0.02712515299517481,0.7694512125608561,0.08257225523320455,23281664,4.702722263336182,5.172928762435913
9.190000000000001,9.428537208837533,8.95146279116247,5.709999999999999,6.202848861214063,5.217151138785935,0.03668263424187894,0.5035613846033812,0.04500347696407638,0.028361791519681497,0.8722765430219838,0.1348462261847786,23445504,4.80671067237854,5.305201768875122
9.209999999999999,9.435610283453569,8.98438971654643,5.8100000000000005,6.140000000000001,5.48,0.035317718540318274,0.4392338119447231,0.046989068653928934,0.023646368426707618,0.716494909873092,0.1619727140163542,23609344,4.813981819152832,5.307477188110352
9.120000000000001,9.441869538788623,8.798130461211379,5.61,6.025812457725836,5.194187542274165,0.03668026966042813,0.3955464188940823,0.045045424289683896,0.028315115031172365,0.7129508400285924,0.07814199775957215,23773184,4.770122480392456,5.254627656936646
9.18,9.357763888346312,9.002236111653687,5.529999999999999,6.001274866717926,5.058725133282072,0.03550927187316115,0.3656985674984753,0.04010611864537538,0.030912425100946918,0.6443780394140506,0.0870190955829,23937024,4.806485986709594,5.285836124420166
9.159999999999998,9.328522995463526,8.99147700453647,5.66,6.1337087712930805,5.18629122870692,0.033678597188554656,0.45195049601607024,0.03996265645371579,0.027394537923393518,0.7274220991210453,0.1764788929110952,24100864,4.786298227310181,5.268711280822754
9.04,9.347245829914744,8.732754170085254,5.739999999999999,6.1379949748426474,5.342005025157351,0.03536600528750564,0.37518132077530025,0.04064506307448379,0.030086947500527497,0.6154648372961002,0.13489780425450032,24264704,4.711259889602661,5.189395523071289
9.16,9.453938769133982,8.866061230866018,5.6899999999999995,6.001287648325467,5.378712351674532,0.03529845307348291,0.4955787738785148,0.04397169493742584,0.02662521120953998,0.924095228255052,0.06706231950197761,24428544,4.766337203979492,5.253332090377808
9.15,9.485410196624969,8.814589803375032,5.4399999999999995,6.013061951275775,4.866938048724224,0.03623678958974774,0.46662216205149887,0.04418678656982983,0.028286792609665656,0.7670873233370119,0.16615700076598583,24592384,4.7666675567626955,5.244416570663452
9.03,9.343209195267315,8.716790804732684,5.65,6.04560080889705,5.254399191102951,0.03312025358900424,0.4677600645460188,0.03834984129157194,0.02789066588643653,0.7199572608002007,0.21556286829183685,24756224,4.683679676055908,5.169612836837769
9.03,9.355729949498045,8.704270050501954,5.75,6.186463056855904,5.313536943144096,0.035218634060583946,0.48056114595383403,0.040583655562189756,0.029853612558978136,0.7247949217917239,0.2363273701159442,24920064,4.69297776222229,5.163987493515014


==> data/progress-jumper-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.4899999999999998,4.04578772926361,2.9342122707363893,3.38,3.7819950248448357,2.978004975155164,1.3542441688477993,2.706156948208809,2.192703644660461,0.5157846930351376,2.7072184198131195,2.705095476604498,16384,0.47744801179505886,2.8590458393096925
3.5,3.94497190922574,3.05502809077426,3.37,3.7251056180912943,3.014894381908706,0.34634664207696914,2.7014799386262895,0.41981149618242847,0.2728817879715098,2.7134420322293082,2.689517845023271,180224,1.1870591416954994,2.8144041299819946
3.62,4.082168800331654,3.1578311996683466,3.2699999999999996,3.7327094120503705,2.8072905879496286,0.2824641251005232,2.6853407353162764,0.36778043368885843,0.197147816512188,2.703049335124171,2.6676321355083816,344064,1.3310332000255585,3.0106706857681274
3.9599999999999995,4.454368283772331,3.4656317162276684,3.4800000000000004,3.9775942121849894,2.9824057878150114,0.32356339767575265,2.677702304720879,0.43729600010517766,0.20983079524632767,2.705062605334002,2.6503420041077557,507904,1.6947111010551452,3.284486985206604
5.42,6.309719056781409,4.530280943218591,4.91,5.362658811910252,4.457341188089749,0.4264544915407896,2.6090993881225586,0.580761887298066,0.27214709578351326,2.66955172109875,2.5486470551463674,671744,2.670486307144165,4.996751856803894
5.910000000000001,6.325812457725837,5.494187542274165,5.480000000000001,6.027357287336162,4.93264271266384,0.48594677038490774,2.4879712969064713,0.5526548229291656,0.41923871784064987,2.5449675896175905,2.430975004195352,835584,3.6332262754440308,5.561168813705445
6.39,7.106170370791755,5.673829629208244,5.35,5.760487515035475,4.939512484964524,0.41200375501066444,2.5078854739665983,0.4807389638510238,0.34326854617030506,2.556575244060064,2.4591957038731325,999424,4.339962387084961,6.0389707565307615
6.339999999999999,6.877028863283901,5.8029711367160965,5.71,6.108622628559895,5.311377371440105,0.41285167206078766,2.451497715711594,0.48764975479880873,0.3380535893227666,2.501246373736245,2.4017490576869425,1163264,4.578188753128051,6.000724840164184
6.76,7.283832034148352,6.236167965851648,5.66,6.1337087712930805,5.18629122870692,0.45104326233267783,2.405444395542145,0.5400978810576113,0.3619886436077444,2.4639709026834313,2.3469178884008586,1327104,5.060100460052491,6.446717739105225
7.010000000000001,7.528555686498567,6.491444313501434,5.7700000000000005,6.3048831648126535,5.235116835187347,0.43294340632855893,2.3721231639385225,0.5109989227101422,0.3548878899469756,2.4321380978997698,2.3121082299772753,1490944,5.0670586109161375,6.655314016342163
7.089999999999999,7.356270539113886,6.823729460886112,5.339999999999999,5.689857113690717,4.990142886309281,0.49196503683924675,2.3118205040693285,0.582887041008952,0.4010430326695416,2.3759589095943574,2.2476820985442996,1654784,5.267827320098877,6.789118432998658
7.459999999999999,8.066959636219739,6.853040363780258,5.7,6.276194411635517,5.123805588364483,0.4089704778045416,2.242088606953621,0.5025331415925388,0.31540781401654444,2.3368611325971447,2.1473160813100973,1818624,5.738542985916138,7.131024360656738
7.489999999999999,7.912965719651131,7.067034280348867,5.76,6.2143126676640215,5.305687332335978,0.4632658753544092,2.1641430631279945,0.5630750494318203,0.36345670127699814,2.273436346438458,2.054849779817531,1982464,5.708152961730957,7.188785076141357
7.720000000000001,8.278211429478116,7.161788570521886,5.66,6.158397431775085,5.161602568224915,0.4344561044126749,2.088691182434559,0.5251903190753676,0.34372188974998213,2.202520245446955,1.9748621194221625,2146304,5.955392742156983,7.433584117889405
7.909999999999999,8.337668095606862,7.482331904393138,6.0600000000000005,6.450384425918863,5.669615574081138,0.45305318012833595,1.9626512721180915,0.5275798467549985,0.3785265135016735,2.1139175465041484,1.8113849977320347,2310144,6.206198644638062,7.629039669036866
8.129999999999999,8.542431812546024,7.717568187453973,5.82,6.352541078227774,5.2874589217722265,0.4326196648180485,1.878570446372032,0.486432352731497,0.37880697690459997,2.0011127971091844,1.7560280956348797,2473984,6.431703805923462,7.867051887512207
8.29,8.515610283453569,8.06438971654643,5.8,6.13166247903554,5.46833752096446,0.46973683312535286,1.735661970078945,0.5650286571900062,0.37444500906069955,1.856956157330367,1.6143677828275231,2637824,6.302354955673218,8.032983827590943
8.25,8.819649014745044,7.680350985254956,5.619999999999999,6.374718490564527,4.865281509435471,0.4000094270333648,1.6940293341875077,0.49021242420604333,0.30980642986068624,1.8539211073947666,1.5341375609802488,2801664,6.642226505279541,8.024828672409058
8.43,8.89270941205037,7.967290587949629,5.43,6.096408283261845,4.763591716738154,0.35452062655240296,1.6018826827406882,0.4299678311863103,0.2790734219184956,1.766611871714413,1.4371534937669634,2965504,6.724033069610596,8.203255796432495
8.299999999999999,8.606594194335116,7.993405805664882,5.5600000000000005,6.176765757804372,4.943234242195629,0.3314311372116208,1.542089506983757,0.4319395885202666,0.23092268590297504,1.8167027212439972,1.2674762927235168,3129344,6.620595073699951,8.080116891860962
8.6,8.957770876399966,8.242229123600033,5.8,6.353172667437573,5.246827332562427,0.3090479882434011,1.4414378240704537,0.3734006532436643,0.24469532324313786,1.6437938893759318,1.2390817587649756,3293184,6.8770795345306395,8.352993965148926
8.53,8.783179778023444,8.276820221976555,5.840000000000002,6.446959636219742,5.233040363780261,0.29424313828349113,1.4094691812992095,0.36248775897756746,0.2259985175894148,1.5626205256149102,1.2563178369835089,3457024,6.801084852218628,8.212249994277954
8.72,8.913907194296653,8.526092805703348,5.63,6.14,5.12,0.27484464906156064,1.3557615548372268,0.345880115384475,0.2038091827386463,1.564221562360069,1.1473015473143846,3620864,6.888627910614014,8.317836236953735
8.53,8.914837628097876,8.145162371902122,5.72,6.143792402008342,5.296207597991658,0.260993835888803,1.2888377107679845,0.3311918637422109,0.1907958080353951,1.5471635735215608,1.0305118480144082,3784704,6.7126867294311525,8.064088201522827
8.65,8.988378486313772,8.311621513686228,5.989999999999999,6.597371385562408,5.382628614437591,0.2562602126970887,1.2502491056919098,0.30691978992635227,0.20560063546782517,1.3978291717740001,1.1026690396098195,3948544,6.67653751373291,8.039096260070801
8.779999999999998,9.161575680566775,8.39842431943322,5.55,5.8732645975048925,5.226735402495107,0.23933278732001778,1.1567566581070423,0.28975974162480345,0.18890583301523212,1.367015306391217,0.9464980098228677,4112384,6.684381151199341,8.05388503074646
8.860000000000001,9.204093010681706,8.515906989318296,5.75,6.108468966578698,5.391531033421302,0.23008099924772973,1.1098971359431744,0.2632090069469032,0.19695299154855628,1.2614430461896362,0.9583512256967126,4276224,6.697382020950317,8.019469976425171
8.819999999999999,9.087581763205192,8.552418236794805,5.640000000000001,6.150294032886923,5.129705967113078,0.22561600897461176,1.074167836457491,0.26522596884321065,0.18600604910601287,1.2749992681853117,0.87333640472967,4440064,6.514196491241455,7.83575553894043
8.809999999999999,9.111496268633626,8.508503731366371,5.42,5.757045990927054,5.082954009072946,0.2350774772465229,0.978846275806427,0.3176480557363397,0.1525068987567061,1.2852320814063047,0.6724604702065493,4603904,6.3421648979187015,7.66110577583313
8.709999999999999,9.103573373083087,8.316426626916911,5.42,6.069307323229917,4.770692676770083,0.21982017215341326,0.9347825340926648,0.2797645232813126,0.15987582102551387,1.144798203741942,0.7247668644433876,4767744,6.211531734466552,7.4270929336547855
8.999999999999998,9.232379000772443,8.767620999227553,5.87,6.130959767013998,5.609040232986002,0.17818355951458215,1.0917425543069839,0.21378810256491387,0.14257901646425042,1.280437148693777,0.9030479599201908,4931584,6.310356473922729,7.551376438140869
8.940000000000001,9.150713075057055,8.729286924942947,5.66,6.100908153700972,5.219091846299028,0.18782849684357641,1.01908438205719,0.22512797175035784,0.150529021936795,1.1929149585406638,0.8452538055737161,5095424,6.1542627811431885,7.394188451766968
8.739999999999998,9.092703841770966,8.38729615822903,5.58,5.908024389337134,5.251975610662866,0.18341397047042846,0.9947387658059597,0.20830580215400743,0.15852213878684948,1.2122956853744062,0.7771818462375131,5259264,5.979135799407959,7.12604603767395
8.9,9.09493588689618,8.705064113103822,5.709999999999999,6.413491293478462,5.006508706521537,0.16258298251777886,1.047557720541954,0.19643531829421085,0.12873064674134688,1.395593241858552,0.699522199225356,5423104,5.987000894546509,7.166808414459228
8.8,9.122490309931942,8.477509690068059,5.54,6.058073353879545,5.0219266461204555,0.17498949347063897,0.91884036809206,0.19511915258688156,0.15485983435439638,1.1279521081254869,0.7097286280586333,5586944,5.804999351501465,6.98653130531311
8.85,9.095967477524976,8.604032522475023,5.7700000000000005,6.2475981574503825,5.292401842549618,0.17956546414643526,0.7605474516749382,0.20208153642779556,0.15704939186507497,0.936810149570911,0.5842847537789654,5750784,5.829357719421386,6.947183418273926
8.93,9.344849370253831,8.515150629746168,5.3,5.575680975041804,5.024319024958196,0.16694683246314523,0.8248956061899662,0.18260852344417527,0.1512851414821152,1.0146379937762227,0.6351532186037098,5914624,5.770580196380616,6.925899505615234
8.91,9.204788059459673,8.615211940540327,5.52,5.865832329315811,5.174167670684188,0.16837382968515158,0.775859784334898,0.19350728560833727,0.14324037376196588,0.9806586464434988,0.5710609222262972,6078464,5.6831272602081295,6.806425523757935
8.96,9.25732137494637,8.662678625053632,5.4,6.048074069840786,4.7519259301592145,0.17054167464375494,0.782615914940834,0.20066273686181502,0.14042061242569487,1.0283662784266372,0.5368655514550308,6242304,5.645100116729736,6.769656753540039
9.010000000000002,9.32448370387033,8.695516296129673,5.75,6.428601503092942,5.071398496907058,0.1599420401267707,0.8197607293725013,0.18746075761537348,0.13242332263816795,1.053836997421786,0.5856844613232165,6406144,5.555604410171509,6.732569026947021
8.780000000000001,9.125832329315813,8.43416767068419,5.87,6.31955533585978,5.42044466414022,0.14151573497802017,0.9297863025218248,0.1618196316090212,0.12121183834701915,1.209904984235107,0.6496676208085426,6569984,5.396053886413574,6.4924993991851805
8.97,9.295729949498048,8.644270050501953,5.539999999999999,5.853687742827161,5.226312257172837,0.1488178145140409,0.8095507707446814,0.16839416471479268,0.12924146431328914,1.0737997859568222,0.5453017555325406,6733824,5.460247421264649,6.58384141921997
8.85,9.126586333718786,8.573413666281214,5.81,6.2061060464067666,5.413893953593233,0.14495055088773365,0.8537860784679652,0.16319790423092678,0.1267031975445405,1.1234143188182455,0.5841578381176848,6897664,5.355629873275757,6.44007134437561
8.819999999999999,9.033541565040625,8.606458434959372,5.49,6.0511595138639285,4.928840486136072,0.1493848569691181,0.7907557543367147,0.16549569711771264,0.13327401682052356,1.0085892523818105,0.5729222562916191,7061504,5.31329493522644,6.37182354927063
9.02,9.291293199325011,8.748706800674988,5.5,6.109918027279076,4.890081972720924,0.14495368562638758,0.7910618588328362,0.1577942993639869,0.13211307188878826,1.0048475179691938,0.5772761996964786,7225344,5.354595136642456,6.452571105957031
8.940000000000001,9.135959179422656,8.744040820577347,5.680000000000001,6.191468474101778,5.168531525898223,0.1455569742247462,0.7580260653048754,0.1739901267853153,0.1171238216641771,1.01811267220174,0.49793945840801085,7389184,5.292037630081177,6.3583756446838375
9.010000000000002,9.40357337308309,8.616426626916914,5.640000000000001,6.126209831245729,5.153790168754272,0.15209626071155072,0.6675675515085459,0.17200641785022086,0.13218610357288058,0.78289432905413,0.5522407739629617,7553024,5.300750017166138,6.353871774673462
8.98,9.282654919008431,8.67734508099157,5.409999999999999,6.000677577024893,4.819322422975105,0.15193337965756654,0.6458320017904043,0.17090719735465343,0.13295956196047964,0.7584654228192349,0.5331985807615738,7716864,5.216916751861572,6.284958362579346
9.040000000000001,9.33732137494637,8.742678625053632,5.680000000000001,6.1222668877499204,5.237733112250081,0.14252542564645407,0.7901157654821873,0.16689450001632156,0.11815635127658658,0.9311265090283339,0.6491050219360407,7880704,5.274657249450684,6.286140251159668
9.02,9.251516738055804,8.788483261944195,5.589999999999999,6.015323406362733,5.164676593637265,0.13908730139955874,0.8253879211843014,0.1699414597885823,0.10823314301053519,0.9958729710038973,0.6549028713647055,8044544,5.185905408859253,6.232779693603516
8.890000000000002,9.226005952328231,8.553994047671774,5.5200000000000005,5.975631429995781,5.06436857000422,0.14343263283371926,0.6761988021433354,0.16386436904752433,0.1230008966199142,0.8450999533583288,0.507297650928342,8208384,5.080477046966553,6.11306324005127
9.01,9.26475478405714,8.75524521594286,5.4,5.797492138287036,5.002507861712965,0.13444495955482122,0.7707292634993792,0.1605285555283038,0.10836136358133863,1.022891604004633,0.5185669229941254,8372224,5.131776571273804,6.160419273376465
8.849999999999998,9.191320963317517,8.508679036682478,5.35,5.758044115262063,4.941955884737936,0.13792158439755436,0.7054425612092018,0.16329747882161635,0.11254568997349237,0.944865015833676,0.46602010658472753,8536064,5.003304767608642,6.017165184020996
8.77,9.066816441593115,8.473183558406884,5.49,5.9269210454990695,5.053078954500931,0.13259371165186165,0.7059623595327139,0.14813611820773062,0.11705130509599268,0.9103957137255767,0.5015290053398511,8699904,4.939626264572143,5.927917528152466
8.92,9.24496153618544,8.59503846381456,5.680000000000001,6.424043009509531,4.93595699049047,0.14430176736786957,0.5961965586990118,0.15629522813145205,0.13230830660428708,0.7804075505659142,0.4119855668321094,8863744,4.985870218276977,5.996728372573853
9.209999999999999,9.407230829233159,9.01276917076684,5.5,6.0272570530585625,4.9727429469414375,0.13797486023977396,0.6548292580991983,0.16131354600211037,0.11463617447743754,0.8578433092287823,0.45181520696961436,9027584,5.125426292419434,6.160706901550293
8.98,9.275972971738975,8.684027028261026,5.600000000000001,6.23560994328283,4.964390056717173,0.13590550003573296,0.6666883032768964,0.1574167048866632,0.11439429518480271,0.8619895256202662,0.47138708093352666,9191424,4.947901391983033,5.974402236938476
8.91,9.13561028345357,8.68438971654643,5.6,6.075394572960188,5.124605427039811,0.13241203036159274,0.6727264069020749,0.1508986689991351,0.11392539172405039,0.8603285561343532,0.4851242576697965,9355264,4.9122254848480225,5.904045915603637
9.139999999999999,9.38166091947189,8.898339080528107,5.7,5.936643191323985,5.463356808676015,0.13391977157443757,0.6383888311684132,0.15099712752615127,0.11684241562272388,0.821782294433372,0.4549953679034543,9519104,5.0108559131622314,6.026072692871094
8.98,9.243818119165459,8.716181880834542,5.3,5.834789678284837,4.765210321715163,0.12527780737727878,0.7128799315541983,0.1478179104063717,0.10273770434818585,0.9321594219843712,0.49360044112402535,9682944,4.879358243942261,5.891104888916016
8.970000000000002,9.260000000000002,8.680000000000003,5.640000000000001,6.236992462263973,5.043007537736028,0.12547799134626983,0.7052816867828369,0.1483258128012885,0.10263016989125114,0.9354050653314351,0.47515830823423866,9846784,4.920195055007935,5.875594997406006
8.870000000000001,9.142213151776325,8.597786848223677,5.51,5.735610283453569,5.28438971654643,0.12471721647307274,0.6928685385733843,0.15079589377360358,0.09863853917254191,0.942011297283695,0.4437257798630735,10010624,4.828629779815674,5.779454278945923
8.940000000000001,9.436386945839637,8.443613054160366,5.42,5.9155804677345545,4.924419532265445,0.13069668766111134,0.6201970227062702,0.14968547185897918,0.1117079034632435,0.8220925306272711,0.41830151478526933,10174464,4.8037943840026855,5.800133228302002
8.989999999999998,9.301287648325467,8.67871235167453,5.47,5.989711458407451,4.950288541592548,0.12784148938953874,0.6049462022259832,0.13970451124332778,0.11597846753574968,0.8168128158485327,0.3930795886034336,10338304,4.841183233261108,5.811091709136963
8.969999999999999,9.292645316098032,8.647354683901966,5.539999999999999,6.219999999999999,4.859999999999999,0.12810294497758148,0.6045218460261822,0.1460460530824033,0.11015983687275968,0.8185507391729916,0.3904929528793728,10502144,4.79281439781189,5.7706146240234375
9.069999999999999,9.254661853126192,8.885338146873805,5.71,6.307411081249754,5.112588918750246,0.1275379762984812,0.5633710354566575,0.1358209753197075,0.11925497727725493,0.6892157822093723,0.4375262887039426,10665984,4.816686296463013,5.811897611618042
8.97,9.338917334913935,8.601082665086066,5.48,6.154981481227448,4.8050185187725525,0.12391312690451736,0.6311545979231596,0.14040923413763143,0.1074170196714033,0.8541485923747394,0.40816060347157984,10829824,4.747826290130615,5.722891235351563
9.0,9.286356421265527,8.713643578734473,5.33,5.693455636907725,4.966544363092275,0.12898675389587874,0.5387628551572561,0.14115778150018857,0.11681572629156892,0.7331594618064771,0.3443662485080351,10993664,4.765501928329468,5.725670099258423
8.86,9.183109888428069,8.53689011157193,5.49,5.970520551069359,5.009479448930642,0.13026265623047945,0.5576161090284586,0.15463522806338514,0.10589008439757373,0.8414349551109068,0.27379726294601037,11157504,4.667586755752564,5.61597785949707
9.080000000000002,9.382654919008433,8.777345080991571,5.47,6.01230987451825,4.92769012548175,0.12330937208607791,0.5716275367885828,0.14034433336121166,0.10627441081094414,0.8149873253903145,0.3282677481868511,11321344,4.766479444503784,5.735463237762451
8.77,9.002594066992259,8.53740593300774,5.55,5.863847096529504,5.2361529034704954,0.12109856596216555,0.575412118807435,0.13879544590251114,0.10340168602181996,0.8024594809388793,0.34836475667599076,11485184,4.591541290283203,5.521425056457519
9.0,9.34928498393146,8.65071501606854,5.5200000000000005,5.916988664825585,5.123011335174416,0.1278200226835906,0.5368139518424868,0.1489816419340984,0.10665840343308282,0.718618426631317,0.3550094770536566,11649024,4.691687154769897,5.643917512893677
9.05,9.283452350598576,8.816547649401425,5.610000000000001,6.202368128784797,5.0176318712152055,0.12265609204769132,0.5599627604708075,0.1387289098134747,0.10658327428190793,0.7734377607117806,0.34648776022983435,11812864,4.725661182403565,5.660244655609131
8.959999999999999,9.170713075057053,8.749286924942945,5.86,6.438273291792039,5.2817267082079615,0.11923782425001261,0.5579452943056822,0.13554832181828363,0.10292732668174158,0.7692254926783855,0.3466650959329789,11976704,4.658125352859497,5.582013034820557
8.96,9.221533936612442,8.69846606338756,5.83,6.490378679243962,5.169621320756038,0.12209778865799303,0.5553106140345335,0.1374172248093574,0.10677835250662868,0.7693535324665189,0.3412676956025481,12140544,4.6176502227783205,5.565942335128784
9.129999999999999,9.44,8.819999999999999,5.3999999999999995,5.71304951684997,5.086950483150029,0.12588657382875676,0.5470380643382668,0.14350962188700425,0.10826352577050925,0.7833333340217724,0.3107427946547613,12304384,4.695556020736694,5.6546837329864506
9.14,9.377486841740758,8.902513158259243,5.720000000000001,6.054065861769802,5.3859341382301995,0.12548968177288766,0.5068357214331627,0.14275377615978974,0.1082255873859856,0.7132045245154159,0.30046691835090944,12468224,4.710021591186523,5.645713996887207
8.959999999999999,9.326606055596466,8.593393944403532,5.889999999999999,6.219999999999999,5.559999999999999,0.12984161749482154,0.47922993935644626,0.15144007686276487,0.10824315812687821,0.6865839006767646,0.27187597803612795,12632064,4.600131368637085,5.51580548286438
8.959999999999999,9.213771550808989,8.70622844919101,5.6,6.144058820349417,5.055941179650582,0.11594016263261435,0.6529258763417601,0.13642805221842136,0.09545227304680734,0.929410022827543,0.3764417298559773,12795904,4.5694225311279295,5.504562044143677
9.030000000000001,9.258254244210269,8.801745755789733,5.569999999999999,6.0195553358597795,5.120444664140219,0.11890742303803559,0.5050307398661971,0.13681590603662178,0.1009989400394494,0.7327605517720035,0.27730092796039063,12959744,4.573984861373901,5.52559757232666
9.190000000000001,9.50128764832547,8.878712351674533,5.82,6.48,5.16,0.11776219746097918,0.5331629877910018,0.13197522997049002,0.10354916495146833,0.7370188627590726,0.32930711282293096,13123584,4.668369626998901,5.609088993072509
9.030000000000001,9.275153013442626,8.784846986557376,5.680000000000001,6.332380257212004,5.027619742787997,0.12536598136648536,0.5198670856654644,0.1463798459880738,0.10435211674489692,0.75067395259856,0.28906021873236876,13287424,4.564598178863525,5.495475339889526
9.080000000000002,9.336124969497316,8.823875030502688,5.6,6.140370243444251,5.059629756555748,0.12064139964058988,0.4936763199046254,0.1377639344189086,0.10351886486227116,0.6932511787127356,0.29410146109651525,13451264,4.581079530715942,5.5148285865783695
9.059999999999999,9.336405499221703,8.783594500778294,5.45,5.811247837363769,5.088752162636231,0.11887286026030777,0.49839714588597417,0.1307217013453361,0.10702401917527947,0.7259926126002325,0.2708016791717158,13615104,4.563787412643433,5.488931798934937
9.03,9.361813200460741,8.698186799539258,5.53,6.126741149913428,4.933258850086572,0.11617102930322287,0.5240065034478902,0.13272584694765557,0.09961621165879017,0.7600136546184738,0.28799935227730666,13778944,4.553056859970093,5.46024866104126
9.1,9.440587727318528,8.759412272681471,5.74,6.351882341631135,5.128117658368866,0.11967726564034817,0.4218160704709589,0.1289001178092978,0.11045441347139852,0.5922381407878838,0.251394000154034,13942784,4.558618021011353,5.484702062606812
8.860000000000001,9.105764114548892,8.61423588545111,5.67,6.10139309220246,5.23860690779754,0.12085204143077133,0.47183909295126797,0.1373561472679968,0.10434793559354585,0.6816889220826301,0.26198926381990584,14106624,4.43804931640625,5.330160140991211
9.09,9.306564078277077,8.873435921722923,5.6400000000000015,5.99270384177097,5.287296158229033,0.11695346338674421,0.5241689388640225,0.13122307593672541,0.102683850836763,0.7517774700492061,0.29656040767883884,14270464,4.52475757598877,5.451311492919922
9.059999999999999,9.202828568570855,8.917171431429143,5.720000000000001,6.119499687108764,5.320500312891237,0.11283591846004123,0.5363907212391495,0.1326255448489651,0.09304629207111735,0.8539194914515313,0.2188619510267677,14434304,4.515743446350098,5.421988248825073
8.930000000000001,9.158254244210267,8.701745755789736,5.62,6.185331761004103,5.054668238995897,0.11594037087634204,0.5263182541355491,0.13228659794924982,0.09959414380343426,0.7420689882156721,0.3105675200554261,14598144,4.437167549133301,5.333051490783691
8.989999999999998,9.192237484161565,8.787762515838432,5.69,6.292411819273162,5.087588180726839,0.11750243837013834,0.4880301016382873,0.1332744097240401,0.10173046701623659,0.6952683472341459,0.28079185604242873,14761984,4.423375225067138,5.350304317474365
8.919999999999998,9.183818119165457,8.65618188083454,5.8100000000000005,6.33239831546436,5.287601684535641,0.11371656609699128,0.4773232100531459,0.12825853916001373,0.09917459303396883,0.7356421310889261,0.21900428901736563,14925824,4.414791297912598,5.307476758956909
8.919999999999998,9.277211421989833,8.562788578010164,5.449999999999999,6.047076209541126,4.852923790458872,0.1133841245435178,0.475809323694557,0.12288352723457442,0.10388472185246118,0.7120028864506986,0.23961576093841533,15089664,4.405607342720032,5.297743320465088
9.109999999999998,9.387308492477239,8.832691507522757,5.860000000000001,6.397028863283904,5.322971136716099,0.11336515760049219,0.48051075655966996,0.1294899937511911,0.09724032144979328,0.7916474237802706,0.16937408933906933,15253504,4.49485502243042,5.393750476837158
9.02,9.16696938456699,8.87303061543301,5.77,6.144299345444257,5.395700654555742,0.11260011056438086,0.48807735117152334,0.12090174069521448,0.10429848043354725,0.7140656804664748,0.2620890218765719,15417344,4.4332780838012695,5.33180947303772
8.87,9.163428015022424,8.576571984977575,5.42,5.712574776766556,5.127425223233444,0.11286114044487475,0.4623858047649264,0.1250204367299419,0.10070184415980758,0.6702348151487518,0.254536794381101,15581184,4.333329820632935,5.232374429702759
8.929999999999998,9.293455636907723,8.566544363092273,5.83,6.377813836992094,5.282186163007906,0.11273626489564774,0.41287393970415,0.12347842435165761,0.10199410543963787,0.6358175202757609,0.1899303591325391,15745024,4.39420382976532,5.260864162445069
9.26,9.488910462845192,9.031089537154807,5.83,6.090959767013998,5.569040232986002,0.11600266937166448,0.43585297418758273,0.12778792375356318,0.10421741498976578,0.6227749112430109,0.24893103713215461,15908864,4.517581129074097,5.435565853118897
9.059999999999999,9.32153393661244,8.798466063387558,5.85,6.3681698563212645,5.331830143678735,0.11220564525574442,0.49306265376508235,0.12455292106899593,0.0998583694424929,0.7003547717471107,0.285770535783054,16072704,4.427916860580444,5.316150712966919
9.1,9.437638860322682,8.762361139677317,5.880000000000001,6.420000000000001,5.340000000000001,0.10681880591437216,0.5240346231497824,0.12119883661510004,0.09243877521364428,0.8083477585741816,0.2397214877253832,16236544,4.4222077369689945,5.324592971801758
8.9,9.32661458015403,8.47338541984597,5.68,6.014065861769801,5.345934138230199,0.12090462185442445,0.38622561767697333,0.13594255493481827,0.10586668877403062,0.6207416188531747,0.15170961650077194,16400384,4.332789659500122,5.201017761230469
9.040000000000001,9.264499443206438,8.815500556793564,5.7,6.082099463490856,5.3179005365091445,0.10690276250243183,0.47483423687517645,0.11725481999987847,0.0965507050049852,0.6584714115354189,0.291197062214934,16564224,4.412057018280029,5.276883840560913
9.000000000000002,9.236643191323987,8.763356808676017,5.24,5.722078831727758,4.757921168272242,0.11036777906119818,0.4481244210153818,0.12184375177876557,0.0988918063436308,0.6336277864496945,0.2626210555810691,16728064,4.370063066482544,5.243308162689209
9.099999999999998,9.379284800875377,8.820715199124619,5.62,6.2377378084592205,5.00226219154078,0.11412787204608317,0.4536008758470416,0.1303361146608319,0.09791962943133445,0.6485068210533927,0.2586949306406905,16891904,4.407890510559082,5.290709638595581
8.94,9.19377155080899,8.68622844919101,5.96,6.28310988842807,5.63689011157193,0.11320232255384324,0.3976112874224782,0.12484929893213056,0.10155534617555592,0.5840281986118437,0.21119437623311266,17055744,4.303783702850342,5.183577966690064
9.22,9.49129319932501,8.94870680067499,5.91,6.126564078277077,5.693435921722923,0.1067415048368275,0.48026616852730514,0.11471941516969819,0.0987635945039568,0.6840216442090764,0.27651069284553387,17219584,4.454511213302612,5.345154237747193
8.969999999999999,9.159999999999998,8.78,5.489999999999999,5.9888987873306565,4.991101212669342,0.11121649714186783,0.40900819581001996,0.12109178663499431,0.10134120764874135,0.6229585350226887,0.19505785659735123,17383424,4.325262022018433,5.189487314224243
9.080000000000002,9.307156333832014,8.85284366616799,5.64,5.9752610922848035,5.304738907715196,0.10997935999184842,0.4793622804805636,0.130539294071128,0.08941942591256885,0.7629149754259803,0.19580958553514693,17547264,4.360315895080566,5.242875337600708
9.040000000000001,9.175646599662505,8.904353400337497,5.540000000000001,5.967083130081253,5.112916869918749,0.10686180172488088,0.4605567233636975,0.12099214455661235,0.09273145889314942,0.7134319373693385,0.20768150935805657,17711104,4.338860416412354,5.213196468353272
9.11,9.356779253585062,8.863220746414937,5.539999999999999,5.93293765408777,5.147062345912229,0.10560602331534026,0.45277659595012665,0.11956423085472326,0.09164781577595726,0.7317368401914477,0.17381635170880555,17874944,4.365550088882446,5.243540048599243
9.17,9.40259406699226,8.93740593300774,5.6899999999999995,6.2738664230798,5.106133576920199,0.10570087917149062,0.4769563321955502,0.11820796832862171,0.09319379001435954,0.7085452192452314,0.24536744514586906,18038784,4.370907878875732,5.271399641036988
9.07,9.441618083521242,8.698381916478759,5.5,5.887298334620741,5.112701665379259,0.10442702351137989,0.4807711012661457,0.1156585231213749,0.09319552390138489,0.7370197478603258,0.22452245467196563,18202624,4.336201858520508,5.207224416732788
9.080000000000002,9.307156333832014,8.85284366616799,5.720000000000001,6.1886149805544,5.2513850194456015,0.10827554082497952,0.4361485557630658,0.12410806888749305,0.09244301276246598,0.7091872662149055,0.16310984531122624,18366464,4.337258052825928,5.2064165592193605
8.999999999999998,9.289827534923786,8.71017246507621,5.65,5.944108823397055,5.355891176602945,0.10877654282376166,0.44590401398018004,0.12754580491017115,0.09000728073735216,0.7913444643146927,0.10046356364566733,18530304,4.269259834289551,5.1503434658050535
9.040000000000003,9.301533936612444,8.778466063387562,5.529999999999999,5.906961536499415,5.153038463500584,0.10518019888550038,0.45306257950142026,0.12070254790588465,0.08965784986511612,0.7680299407563006,0.13809521824653992,18694144,4.277210426330567,5.16392183303833
9.049999999999999,9.307875939164552,8.792124060835446,5.319999999999999,5.734246303544159,4.9057536964558395,0.10710891801863905,0.41616498194634916,0.1223974424974504,0.0918203935398277,0.6919392370785491,0.14039072681414927,18857984,4.303640651702881,5.1674103260040285
8.929999999999998,9.276554469023267,8.583445530976729,5.8500000000000005,6.230131556174965,5.469868443825036,0.11138463784009216,0.3546516114845872,0.12060880228105365,0.10216047339913066,0.5869834094756833,0.12231981349349108,19021824,4.2341714859008786,5.085346412658692
9.11,9.372488094968134,8.847511905031865,5.51,6.23034713853808,4.78965286146192,0.1065464403480291,0.40978536754846573,0.11417554523551365,0.09891733546054454,0.6381100104545253,0.18146072464240612,19185664,4.319734382629394,5.188571977615356
8.98,9.215796522451033,8.744203477548968,5.4,5.8626013402488155,4.937398659751185,0.11779294284060596,0.3831091101281345,0.12912834280430965,0.10645754287690226,0.6379818678445799,0.12823635241168913,19349504,4.265086030960083,5.106234836578369
8.95,9.314005494464025,8.585994505535973,5.35,5.69423828956117,5.005761710438829,0.10920570967718952,0.3740921947173774,0.11901324083499601,0.09939817851938304,0.5903009061513789,0.15788348328337604,19513344,4.231745004653931,5.079168319702148
8.96,9.384735211631908,8.535264788368094,5.470000000000001,5.899068759058499,5.040931240941502,0.11589816631749268,0.33405845453962685,0.12771474052042806,0.10408159211455732,0.508596333312172,0.1595205757670817,19677184,4.22179799079895,5.0831445217132565
9.01,9.357706773014273,8.662293226985726,5.9,6.254964786985977,5.545035213014024,0.11075615379959343,0.39290779959410427,0.11800435245044358,0.10350795514874328,0.5841295290387714,0.2016860701494372,19841024,4.25277886390686,5.100595283508301
8.91,9.325812457725837,8.494187542274164,5.470000000000001,5.78,5.160000000000001,0.1089069538749754,0.38720690878108144,0.12204527310470674,0.09576863464524406,0.6020805683894911,0.17233324917267176,20004864,4.183647513389587,5.033755683898926
9.02,9.319332590941915,8.720667409058084,5.6,6.201664358259652,4.998335641740347,0.10694197807461017,0.3861584638245404,0.12001182447264061,0.09387213167657973,0.6375400290413471,0.13477689860773373,20168704,4.212685680389404,5.089757680892944
9.079999999999998,9.362134719593316,8.79786528040668,5.87,6.241618083521241,5.498381916478759,0.10653038369491694,0.4076884178444743,0.1151790893413506,0.09788167804848327,0.6478794886303298,0.16749734705861874,20332544,4.24677529335022,5.116481637954712
9.190000000000001,9.360000000000001,9.020000000000001,5.7700000000000005,6.199068759058499,5.340931240941502,0.10801675589755173,0.40614738380536436,0.11786087554281258,0.09817263625229089,0.6453920391832605,0.1669027284274682,20496384,4.307060670852661,5.178390789031982
8.969999999999999,9.17518284528683,8.764817154713167,5.489999999999999,5.896078810084939,5.08392118991506,0.10929715977981683,0.40008698124438524,0.11734507352279423,0.10124924603683942,0.5985393114936955,0.20163465099507494,20660224,4.213562321662903,5.0493079662323
9.040000000000001,9.360000000000001,8.72,5.090000000000001,5.374429253066559,4.8055707469334425,0.10188408847898241,0.4592521406710148,0.11204651921609776,0.09172165774186705,0.7290569175007661,0.18944736384126348,20824064,4.223073291778564,5.079849672317505
9.02,9.3540658617698,8.685934138230198,5.5,5.973286382647969,5.026713617352031,0.10489948038011783,0.46896496023982764,0.11582498991945506,0.0939739708407806,0.751206460036263,0.18672346044339228,20987904,4.1948823690414425,5.061697483062744
9.22,9.455796522451033,8.984203477548968,5.68,6.24,5.119999999999999,0.10920242648571724,0.3757631639018655,0.1197412704612024,0.09866358251023206,0.5878586066856009,0.16366772111813005,21151744,4.302461338043213,5.171697044372559
9.09,9.32,8.86,5.74,6.157612260356422,5.322387739643578,0.10291188424453135,0.4548092231154442,0.11427077226160974,0.09155299622745296,0.6304825985311883,0.2791358476997001,21315584,4.238098239898681,5.092166376113892
9.09,9.33677925358506,8.84322074641494,5.5600000000000005,6.040000000000001,5.08,0.10583349596709009,0.3509256884455681,0.11426197116071672,0.09740502077346345,0.5596526013068972,0.14219877558423896,21479424,4.262381505966187,5.089583492279052
9.19,9.50764760348537,8.872352396514628,5.41,5.849203825119956,4.970796174880045,0.10737431673333046,0.35623652013018725,0.1140146172773212,0.10073401618933972,0.5358309809021075,0.17664205935826707,21643264,4.258523178100586,5.1360108852386475
9.17,9.463428015022425,8.876571984977575,5.6899999999999995,6.0936087214122105,5.2863912785877885,0.11119297686964272,0.3314518899656832,0.12001170153594072,0.10237425220334471,0.5117504501481622,0.15115332978320423,21807104,4.282260584831238,5.122736072540283
9.190000000000001,9.406564078277079,8.973435921722924,5.78,6.169358446678636,5.390641553321364,0.10497609879821537,0.31393228461965916,0.11462529526687784,0.0953269023295529,0.4921656192345412,0.1356989500047771,21970944,4.269787001609802,5.127090311050415
9.11,9.451906419945574,8.768093580054424,5.67,5.9895309061734086,5.350469093826591,0.1043225739151239,0.3490002596750855,0.11465913112177135,0.09398601670847644,0.5555949438016614,0.1424055755485097,22134784,4.232400894165039,5.075299263000488
9.1,9.352982212813469,8.84701778718653,5.470000000000001,5.795729949498047,5.144270050501954,0.1036399511620402,0.34152353117242457,0.11369134751779766,0.09358855480628273,0.5267102720593179,0.15633679028553124,22298624,4.210041952133179,5.062671422958374
9.150000000000002,9.391867732448958,8.908132267551046,5.66,6.233061951275777,5.086938048724224,0.10530305877327914,0.3829327465966344,0.11387375119591402,0.09673236635064426,0.6032953150112814,0.1625701781819874,22462464,4.240166664123535,5.091726636886596
9.26,9.51377155080899,9.00622844919101,5.800000000000001,6.354977477020465,5.245022522979537,0.11421367861330504,0.34061429360881446,0.12612726695494417,0.10230009027166592,0.5640127370229449,0.11721585019468408,22626304,4.290801382064819,5.149144220352173
9.2,9.326491106406735,9.073508893593264,5.720000000000001,6.295847201955519,5.144152798044482,0.10930347489193079,0.3075088351033628,0.11431725026165966,0.10428969952220192,0.4641009131564961,0.1509167570502295,22790144,4.2347158908844,5.103702449798584
9.09,9.31113344387496,8.86886655612504,5.88,6.331220566907139,5.428779433092861,0.10744452094659204,0.31390112265944475,0.11642110918637824,0.09846793270680584,0.45631650569769555,0.17148573962119396,22953984,4.190686154365539,5.039366149902344
8.969999999999999,9.295729949498046,8.644270050501952,5.58,6.02,5.140000000000001,0.10539617249742146,0.36150306356139483,0.1113244844470257,0.09946786054781723,0.5645685202303563,0.15843760689243339,23117824,4.115962052345276,4.96558027267456
9.150000000000002,9.34104973174543,8.958950268254574,5.549999999999999,5.894238289561169,5.2057617104388285,0.10488459132611747,0.36912505626678466,0.11826079446500591,0.09150838818722902,0.5542165651868873,0.18403354734668204,23281664,4.211251640319825,5.062949705123901
8.969999999999999,9.159999999999998,8.78,5.39,5.810594816896262,4.969405183103738,0.10246657198294991,0.38349030548706653,0.1094716668486814,0.09546147711721842,0.5965265101584609,0.17045410081567214,23445504,4.124594020843506,4.957489061355591
9.05,9.287697286480094,8.812302713519907,5.799999999999999,6.068328157299973,5.531671842700025,0.10771895479410883,0.34563760813325645,0.11653567852211923,0.09890223106609843,0.6234800995285128,0.06779511673800015,23609344,4.157872295379638,4.999853038787842
9.180000000000001,9.465657137141715,8.894342862858288,5.3999999999999995,5.838178046004132,4.961821953995867,0.10427216244861481,0.39435944417491553,0.1151416967386456,0.09340262815858402,0.6461690724558384,0.14254981589399268,23773184,4.217473745346069,5.066421270370483
9.06,9.404093010681706,8.715906989318295,5.5,5.914728827066554,5.085271172933446,0.1055121853947639,0.31989607540890574,0.11468990187466384,0.09633446891486395,0.5027459625767252,0.13704618824108628,23937024,4.131612372398377,4.990282344818115
9.179999999999998,9.393541565040625,8.966458434959371,5.8,6.414817045957576,5.185182954042424,0.10468281907960768,0.3195885209366679,0.11130125501198257,0.09806438314723279,0.5244493683139488,0.1147276735593869,24100864,4.18853645324707,5.056488704681397
9.12,9.536653333119991,8.703346666880007,5.89,6.386890329952194,5.393109670047806,0.1058698514476418,0.3139792840927839,0.1145499429391722,0.0971897599561114,0.5401025800708685,0.08785598811469933,24264704,4.152527379989624,5.014739084243774
9.170000000000002,9.4530194339617,8.886980566038304,5.98,6.545331761004103,5.4146682389958976,0.10648601064458485,0.29644737103953955,0.11426108517728302,0.09871093611188668,0.5203226548271302,0.07257208725194886,24428544,4.174667167663574,5.038994359970093
9.120000000000001,9.412574776766556,8.827425223233446,5.65,6.097772263544763,5.202227736455238,0.10875850450247523,0.2851289047859609,0.11623125636674324,0.10128575263820723,0.485652280886177,0.08460552868574484,24592384,4.150497770309448,5.005632162094116
9.040000000000001,9.29377155080899,8.786228449191011,5.5600000000000005,6.054368283772331,5.06563171622767,0.10486492635682218,0.31827780706807973,0.1149109163364091,0.09481893637723526,0.5160893736408283,0.12046624049533114,24756224,4.109538936614991,4.958256959915161
9.23,9.502213151776324,8.957786848223677,5.81,6.409082632030006,5.210917367969993,0.09777398407459256,0.37328719440847635,0.10440940692246337,0.09113856122672176,0.5486908559340619,0.19788353288289087,24920064,4.214509749412537,5.059639263153076


==> data/progress-jumper-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.45,3.822155881318568,3.0778441186814325,3.5,3.843511280746353,3.156488719253647,0.7638576533645391,2.707403326034546,0.9317177898644432,0.5959975168646351,2.7078515841797106,2.706955067889381,16384
4.43,5.090378679243962,3.769621320756037,4.02,4.46,3.5799999999999996,0.5782379084577163,2.657686918973923,0.7479457120288493,0.4085301048865832,2.6790023868271304,2.636371451120716,180224
5.98,6.376988664825585,5.583011335174416,5.340000000000001,5.675261092284805,5.004738907715197,0.7266021041820446,2.5749901672204336,0.8892125537785897,0.5639916545854996,2.5938987125038597,2.5560816219370075,344064
6.609999999999999,7.0136087214122105,6.206391278587788,5.339999999999999,5.706606055596466,4.973393944403532,0.5267125442624093,2.501953971385956,0.6027202961756694,0.45070479234914923,2.5258837093240967,2.4780242334478153,507904
6.709999999999999,7.20081564767232,6.219184352327678,5.74,6.198693797647189,5.281306202352812,0.3997912076612313,2.4601040949424107,0.48034943797679525,0.3192329773456673,2.494530170602616,2.425678019282205,671744
7.08,7.453630833845388,6.706369166154612,5.61,5.966230262611138,5.253769737388863,0.41290627457201473,2.3957300702730815,0.508550814281215,0.31726173486281456,2.43525795077631,2.356202189769853,835584
6.959999999999999,7.479999999999999,6.4399999999999995,5.8999999999999995,6.486515131944607,5.313484868055392,0.3646846917768318,2.378616345922152,0.4563625379866395,0.27300684556702415,2.421833499962637,2.335399191881667,999424
7.13,7.898179666484345,6.361820333515655,5.549999999999999,6.070096144957833,5.029903855042165,0.31542085794111097,2.367343774437905,0.3763885436933013,0.2544531721889206,2.4122975292375437,2.322390019638266,1163264
7.380000000000001,7.764187454245971,6.99581254575403,5.58,6.125527267879434,5.034472732120566,0.2735526528830329,2.359340884288152,0.34518105957100065,0.20192424619506508,2.3903546603055847,2.3283271082707193,1327104
7.3199999999999985,7.942575296650934,6.697424703349063,5.76,6.300740233383831,5.219259766616169,0.2830386536195874,2.3479756891727446,0.3664959128869808,0.19958139435219402,2.38750091090932,2.308450467436169,1490944
7.469999999999999,7.759999999999999,7.179999999999999,5.48,5.9108131845707605,5.04918681542924,0.24819182020922498,2.3546253869930904,0.30938125009779077,0.18700239032065916,2.3794270125857135,2.3298237614004673,1654784
7.51,7.874554522671163,7.1454454773288365,5.46,5.9054211490264015,5.0145788509735985,0.20754493322844306,2.3623193502426147,0.2614618158700308,0.1536280505868553,2.3921651721646002,2.3324735283206293,1818624
7.409999999999999,7.965787729263609,6.854212270736389,5.62,5.915972971738975,5.324027028261026,0.20059976897512866,2.3599891046682995,0.2626787964244282,0.1385207415258291,2.408226878521435,2.311751330815164,1982464
7.390000000000001,7.9046843692983115,6.87531563070169,5.409999999999999,5.855982062419554,4.9640179375804445,0.24306044982125355,2.339022552967071,0.30781936446663244,0.17830153517587466,2.370527195187551,2.3075179107465913,2146304
7.4300000000000015,8.079692234831233,6.78030776516877,5.79,6.107647603485372,5.472352396514628,0.20255116115634636,2.346299260854721,0.24972946096302187,0.15537286134967085,2.392665440289924,2.299933081419518,2310144
7.300000000000002,7.654964786985978,6.945035213014025,5.630000000000001,6.054381903478459,5.205618096521542,0.1915985155229767,2.364309836427371,0.23885166296849025,0.14434536807746312,2.4013255346483366,2.327294138206405,2473984
7.840000000000001,8.230384425918864,7.449615574081138,5.869999999999999,6.588401002226472,5.151598997773527,0.22182839689776296,2.3667762875556946,0.27807201727516356,0.16558477652036235,2.393903565203051,2.3396490099083382,2637824
7.7,8.092428337406972,7.307571662593029,5.94,6.32,5.5600000000000005,0.22255834974348546,2.3693044026692704,0.30240261102357935,0.14271408846339156,2.398077111601228,2.340531693737313,2801664
7.7700000000000005,8.16509492530277,7.374905074697232,5.6499999999999995,5.973264597504892,5.326735402495107,0.17642707293853158,2.370131325721741,0.2512679914991929,0.10158615437787027,2.436524256340791,2.3037383951026906,2965504
7.650000000000001,8.106618002273237,7.193381997726766,5.44,5.938397431775085,4.941602568224916,0.16330374806808926,2.3691773156325024,0.21578897075091696,0.11081852538526155,2.406695816608263,2.331658814656742,3129344
7.700000000000001,8.094968353162631,7.305031646837371,5.869999999999999,6.277553677446296,5.462446322553703,0.1739469327963888,2.355560603737831,0.20692569852276782,0.14096816707000975,2.3852086484801194,2.3259125589955425,3293184
7.789999999999999,7.927477270848675,7.652522729151324,5.86,6.44172158288996,5.278278417110041,0.15927161405173437,2.359197187423706,0.1990294313114777,0.11951379679199103,2.3995154711480473,2.3188789036993644,3457024
7.860000000000001,8.284735211631908,7.435264788368095,5.3500000000000005,5.808802789878179,4.891197210121822,0.16524330948789906,2.3319045861562095,0.20351330569767992,0.1269733132781182,2.37223470039217,2.291574471920249,3620864
7.8199999999999985,8.226939798987514,7.413060201012482,5.799999999999999,6.2427188724235725,5.357281127576425,0.14011525654544427,2.343488422036171,0.17238955133749795,0.10784096175339057,2.369742338877571,2.3172345051947714,3784704
7.83,8.146385840391128,7.513614159608872,5.63,5.871039415863879,5.388960584136121,0.17341266809962685,2.3154222826162973,0.23038097485452266,0.11644436134473105,2.390209756404139,2.240634808828456,3948544
7.88,8.29424630354416,7.46575369645584,5.87,6.355901224530253,5.384098775469747,0.14291702072756984,2.3107037464777633,0.21326336293717507,0.0725706785179646,2.3785776621930568,2.24282983076247,4112384
7.630000000000001,8.107598157450383,7.152401842549619,5.5600000000000005,5.85051678092668,5.269483219073321,0.13326754456696405,2.3287135750055312,0.1764816276207365,0.09005346151319159,2.39123504376456,2.2661921062465025,4276224
7.890000000000001,8.262692903071684,7.517307096928317,5.830000000000001,6.3260846701924995,5.333915329807502,0.15256634668136632,2.341598986585935,0.19411900442442975,0.11101368893830289,2.381530551708502,2.301667421463368,4440064
7.789999999999999,8.157287353444138,7.42271264655586,5.700000000000001,6.135889894354069,5.264110105645933,0.1504650184108565,2.3326179742813116,0.1944930182712967,0.10643701855041629,2.3627995677927482,2.302436380769875,4603904
7.85,8.150832179129827,7.549167820870173,5.48,6.17108610172684,4.788913898273161,0.1485729137901216,2.302994311849276,0.17850286158914574,0.11864296599109746,2.3408467416534093,2.265141882045143,4767744
7.85,8.205668384875574,7.494331615124425,5.499999999999998,5.744948974278316,5.255051025721681,0.1406819840893149,2.3232365558544794,0.1807879334522581,0.1005760347263717,2.3711047453372522,2.2753683663717066,4931584
7.82,8.154065861769801,7.485934138230199,5.7700000000000005,6.44238381896057,5.097616181039431,0.12458695836054778,2.2950474758942923,0.15424421024021748,0.09492970648087809,2.345821034184314,2.2442739176042705,5095424
7.93,8.158254244210266,7.701745755789733,5.95,6.49451813560248,5.405481864397521,0.1268905514851212,2.312274644772212,0.17287374163196534,0.08090736133827708,2.3548901169177734,2.2696591726266506,5259264
7.85,8.232753184180092,7.467246815819907,5.58,5.976988664825584,5.183011335174416,0.14677402099284026,2.277864264448484,0.2001345990860171,0.0934134428996634,2.3371732796993125,2.2185552491976557,5423104
7.969999999999999,8.316554469023268,7.6234455309767295,5.49,5.834818792991333,5.145181207008667,0.10628042314201588,2.3200750072797143,0.13778816137442257,0.07477268490960921,2.366262738914562,2.2738872756448667,5586944
7.970000000000001,8.27675723300356,7.663242766996442,5.5200000000000005,5.9318252056394805,5.1081747943605205,0.12045161149774983,2.283939786752065,0.1626701141938941,0.07823310880160557,2.3520481048313022,2.2158314686728278,5750784
8.07,8.37675723300356,7.763242766996441,5.4799999999999995,5.924522215417857,5.035477784582142,0.13197933533228928,2.307066458463669,0.17927517056934078,0.0846835000952378,2.366522974514551,2.247609942412787,5914624
8.08,8.535631429995782,7.624368570004219,5.739999999999999,6.095527776692623,5.384472223307376,0.11893308735452587,2.3063217838605246,0.1561804725932957,0.08168570211575604,2.3620809281152,2.250562639605849,6078464
7.92,8.368998886412873,7.471001113587127,5.62,6.071220566907139,5.168779433092861,0.13107993115360533,2.312255178888639,0.18970863802050839,0.07245122428670228,2.3543126224300726,2.2701977353472054,6242304
8.379999999999999,8.799046536795139,7.96095346320486,5.9399999999999995,6.240665927567457,5.639334072432542,0.09785690063921108,2.2916067262490594,0.14787359349485157,0.0478402077835706,2.356793757568502,2.226419694929617,6406144
8.01,8.363411940941445,7.656588059058554,5.33,6.00089492470878,4.65910507529122,0.12260154069711762,2.315564481417338,0.1552787240974413,0.08992435729679393,2.3698462119663994,2.261282750868277,6569984
7.9,8.25213633723318,7.5478636627668205,5.74,6.252249938994628,5.227750061005373,0.0892326259442294,2.298375699917475,0.11783881189695847,0.06062643999150033,2.352923968624584,2.243827431210366,6733824
8.170000000000002,8.38470910553584,7.955290894464163,5.73,6.3781512169239525,5.081848783076048,0.07534607443958516,2.336961768070857,0.10798538785178871,0.042706761027381614,2.379629092100286,2.2942944440414283,6897664
8.18,8.378997487421325,7.981002512578676,5.860000000000001,6.387636238330918,5.332363761669084,0.08619875540025529,2.2779375702142715,0.12937453102986096,0.04302297977064962,2.3498616400939554,2.2060135003345875,7061504
8.18,8.637820925690384,7.722179074309616,5.770000000000001,6.2433920151417865,5.296607984858216,0.1304225888568907,2.2935916006565096,0.18707285996096593,0.07377231775281548,2.377247110171424,2.209936091141595,7225344
8.070000000000002,8.589711458407454,7.5502885415925505,5.840000000000001,6.32,5.360000000000001,0.12698076648327208,2.2757095913092296,0.1703004007459975,0.08366113222054666,2.354513637544779,2.19690554507368,7389184
8.14,8.48117444218464,7.798825557815361,5.77,6.430378679243962,5.1096213207560375,0.09860099694536374,2.300695723295212,0.1293986865873302,0.06780330730339729,2.372910822388068,2.228480624202356,7553024
8.07,8.541274866717927,7.598725133282073,5.44,5.936386945839635,4.943613054160366,0.12857525488361712,2.2934357613325123,0.17720883911253293,0.07994167065470131,2.345288198985672,2.2415833236793525,7716864
8.2,8.486356421265526,7.913643578734472,5.870000000000001,6.2496050579220475,5.4903949420779545,0.1338837890652939,2.3044197748104733,0.19237278990424683,0.07539478822634099,2.347985361938074,2.2608541876828725,7880704
8.129999999999999,8.563704968844029,7.69629503115597,5.380000000000001,5.899230199429888,4.860769800570114,0.12585140093772978,2.2999326715866726,0.17182118585819592,0.07988161601726365,2.356722362891886,2.2431429802814593,8044544
8.2,8.62190046219458,7.778099537805419,5.89,6.286106046406767,5.493893953593233,0.11714999889178819,2.2824996093908947,0.17084875564672922,0.06345124213684716,2.3475384703374895,2.2174607484443,8208384
8.15,8.450832179129826,7.849167820870174,5.459999999999999,5.927332857821916,4.992667142178082,0.0969459921470843,2.320992197593054,0.15215963796424964,0.041732346329918964,2.3733414305363034,2.2686429646498043,8372224
8.28,8.575972971738974,7.984027028261024,5.78,6.082654919008432,5.477345080991569,0.11119276221531127,2.289198953906695,0.15893857369071765,0.06344695073990489,2.3493872722371196,2.22901063557627,8536064
8.260000000000002,8.53276363393972,7.9872363660602845,5.59,6.199015599143404,4.980984400856595,0.10893193061929192,2.281671898563703,0.15783747904662299,0.06002638219196087,2.3491258484381814,2.214217948689224,8699904
7.919999999999999,8.296297754444534,7.543702245555464,5.5600000000000005,6.1224944444170095,4.9975055555829915,0.08788620929311336,2.3008562117815017,0.13349560021344004,0.042276818372786684,2.36396510315477,2.2377473204082334,8863744
8.13,8.498917334913935,7.761082665086066,5.630000000000001,5.9707345007480175,5.289265499251984,0.0813471615159263,2.3073580692211784,0.12263258201450625,0.04006174101734635,2.373879779837345,2.2408363586050117,9027584
8.080000000000002,8.448239052790441,7.711760947209562,5.89,6.2706573262134855,5.509342673786514,0.08744726917163154,2.269843265414238,0.12906556959965693,0.04582896874360616,2.3502974343473593,2.1893890964811167,9191424
8.16,8.44,7.88,5.800000000000001,6.398331012066064,5.201668987933937,0.08477780349785458,2.281697357694308,0.1383472485650546,0.031208358430654545,2.3342636661570113,2.2291310492316043,9355264
7.92,8.1427105745132,7.697289425486799,5.99,6.3732753579347365,5.606724642065264,0.11361264678416771,2.3012940307458236,0.15310795514792208,0.07411733842041335,2.3432429826083294,2.259345078883318,9519104
8.170000000000002,8.685848815061158,7.654151184938844,5.85,6.197131099154196,5.502868900845804,0.09634696966968473,2.2966714670260746,0.13868770636137406,0.05400623297799539,2.3626809863386637,2.2306619477134855,9682944
8.18,8.525832329315811,7.834167670684188,5.9399999999999995,6.378634243989226,5.501365756010773,0.11848101647725943,2.3060930301745737,0.18820730505929947,0.048754727895219396,2.348336147895326,2.2638499124538214,9846784
8.169999999999998,8.630543157586777,7.7094568424132195,6.009999999999999,6.330780298646908,5.68921970135309,0.12103293499288452,2.2907746801773707,0.189843088105403,0.05222278188036601,2.3473015364699217,2.23424782388482,10010624
8.239999999999998,8.575261092284803,7.904738907715195,5.64,6.014699879903904,5.265300120096096,0.09725367354694751,2.283427388469378,0.12104692413858814,0.07346042295530689,2.346327761409638,2.220527015529118,10174464
8.54,8.93293765408777,8.147062345912229,6.0,6.643428317685816,5.356571682314184,0.12016412204441922,2.2845318724711734,0.1795266036337216,0.06080164045511682,2.3533893933668457,2.215674351575501,10338304
8.47,8.783209195267316,8.156790804732685,5.860000000000001,6.15051678092668,5.569483219073322,0.10678588198497888,2.290902420878411,0.1859464038448682,0.027625360125089524,2.353589033830296,2.2282158079265257,10502144
8.25,8.670119030752,7.829880969247999,5.7700000000000005,6.24549973711875,5.294500262881251,0.07293286371277641,2.2679350008567174,0.11601765136994857,0.029848076055604245,2.3217836218461234,2.2140863798673114,10665984
8.260000000000002,8.525329983228433,7.994670016771569,5.76,6.070483493925201,5.449516506074799,0.10060280315422761,2.2783322036266327,0.13868056092506462,0.0625250453833906,2.3311888771964493,2.225475530056816,10829824
8.260000000000002,8.576859590355099,7.943140409644904,5.59,6.110480547186924,5.069519452813076,0.08498980723088603,2.3034450888633726,0.11939263282107657,0.05058698164069549,2.378479921490532,2.2284102562362134,10993664
8.35,8.708468966578698,7.9915310334213014,5.5600000000000005,5.85051678092668,5.269483219073321,0.09606723894054685,2.292930737137795,0.12906395373734117,0.06307052414375253,2.369949023954343,2.215912450321247,11157504
8.3,8.671483512420135,7.928516487579866,5.680000000000001,6.017045990927055,5.342954009072947,0.10419855508953331,2.283918794989586,0.16288200380516263,0.045515106373903984,2.353082124179478,2.214755465799694,11321344
8.34,8.66,8.02,5.459999999999999,5.929467783772219,4.990532216227779,0.10119446030391063,2.298015406727791,0.1593846468005176,0.043004273807303685,2.3679912715062352,2.2280395419493466,11485184
8.32,8.523960780543712,8.116039219456288,5.380000000000001,5.854973683481518,4.905026316518484,0.11698001001495864,2.2841083943843845,0.16466300910457798,0.0692970109253393,2.367194663807253,2.201022124961516,11649024
8.37,8.689530906173408,8.05046909382659,5.91,6.4456304696336835,5.374369530366317,0.06740357768721873,2.291058086355527,0.096506114038627,0.03830104133581047,2.3566066707617606,2.225509501949294,11812864
8.389999999999999,8.786106046406767,7.993893953593232,5.76,6.334804314527997,5.185195685472003,0.09833367764949794,2.285678784052531,0.13027906232538558,0.06638829297361029,2.350471263896593,2.220886304208469,11976704
8.239999999999998,8.707332857821916,7.772667142178081,5.779999999999999,6.089192496674806,5.470807503325193,0.11289265022302664,2.288141670823097,0.16618144165854237,0.0596038587875109,2.343046020278772,2.233237321367422,12140544
8.309999999999999,8.572488094968133,8.047511905031865,5.71,6.320655385630881,5.099344614369119,0.1067886886070482,2.2566172858079274,0.1671913053460376,0.0463860718680588,2.304474282925219,2.2087602886906357,12304384
8.239999999999998,8.63038442591886,7.849615574081136,5.740000000000001,6.03051678092668,5.449483219073322,0.09579454389555997,2.253915838400523,0.14069262805955843,0.050896459731561504,2.323488724532518,2.1843429522685276,12468224
8.24,8.630384425918862,7.849615574081137,5.749999999999999,6.225920161371631,5.274079838628367,0.12092103921653077,2.2590742876132333,0.1658061267403035,0.07603595169275804,2.293408568308007,2.2247400069184593,12632064
8.32,8.598567765543683,8.041432234456318,5.54,5.827054001888147,5.252945998111853,0.0801445017025495,2.2572662591934205,0.11976491420484629,0.0405240892002527,2.317994607419718,2.196537910967123,12795904
8.499999999999998,8.831662479035538,8.168337520964458,5.580000000000001,5.996653333119994,5.163346666880008,0.08128205115984499,2.254241997996966,0.12117040887403069,0.0413936934456593,2.311526852204395,2.196957143789537,12959744
8.42,8.762928563989645,8.077071436010355,5.8100000000000005,6.190657326213486,5.429342673786515,0.07799444908547831,2.2977073023716605,0.11460187217955861,0.041387025991398006,2.3692999421002,2.226114662643121,13123584
8.14,8.430516780926679,7.8494832190733215,5.85,6.260487515035475,5.439512484964524,0.09218652777684229,2.2172832141319914,0.12011552939519014,0.06425752615849444,2.2822890846859916,2.152277343577991,13287424
8.25,8.6,7.9,5.77,6.293545604508337,5.2464543954916625,0.08653722338688867,2.2569633911053346,0.12774172672114403,0.045332720052633294,2.297057230348651,2.2168695518620183,13451264
8.23,8.60429934544426,7.855700654555743,5.73,6.2300999900019995,5.229900009998001,0.07252614208264271,2.258442598581314,0.12134530703269847,0.02370697713258696,2.313443711542563,2.203441485620065,13615104
8.440000000000001,8.716405499221706,8.163594500778297,5.71,6.048969025133566,5.371030974866434,0.10058135646783432,2.2545434027910236,0.15732779360652638,0.043834919329142255,2.3069694099347404,2.202117395647307,13778944
8.440000000000001,8.830384425918863,8.04961557408114,5.66,6.245149553533111,5.074850446466889,0.05881630268025516,2.250954499840737,0.09131495723104842,0.0263176481294619,2.3029688245825093,2.1989401750989646,13942784
8.48,8.747581763205194,8.212418236794807,5.58,5.99182520563948,5.16817479436052,0.10163530553691084,2.2298726330200833,0.1718200297184269,0.0314505813553948,2.30410952320629,2.155635742833877,14106624
8.1,8.52661458015403,7.673385419845968,5.41,5.828210473326529,4.991789526673471,0.08729289686307308,2.2662476519743597,0.1385862213434809,0.03599957238266526,2.3297322430706076,2.202763060878112,14270464
8.389999999999999,8.786106046406767,7.993893953593232,5.71,6.4149113419430845,5.005088658056915,0.08168477430396398,2.265240562955538,0.11731540891076381,0.04605413969716415,2.3002687609458317,2.2302123649652446,14434304
8.459999999999999,8.845227205685163,8.074772794314836,5.679999999999999,6.2846486583132375,5.07535134168676,0.08946246977817882,2.2829364637533827,0.12456026994535072,0.05436466961100691,2.353451032132861,2.2124218953739043,14598144
8.400000000000002,8.737638860322685,8.06236113967732,5.4399999999999995,5.792703841770967,5.087296158229032,0.07542803003064662,2.268947301308314,0.12173296931616068,0.029123090745132564,2.3185537351913674,2.219340867425261,14761984
8.5,8.756904651573302,8.243095348426698,5.609999999999999,6.190430874437258,5.029569125562741,0.0722484858318542,2.2663785527149836,0.11526966258401392,0.02922730907969448,2.306100991783538,2.2266561136464293,14925824
8.4,8.757770876399967,8.042229123600034,5.819999999999999,6.196297754444535,5.443702245555464,0.07076231733857029,2.2670650472243628,0.09886620948710706,0.042658425190033517,2.3160296709434567,2.218100423505269,15089664
8.18,8.469136645896018,7.89086335410398,5.8100000000000005,6.469469483751903,5.150530516248098,0.10379878616270917,2.2369047939777373,0.1602174027913788,0.04738016953403954,2.2665145471880255,2.207295040767449,15253504
8.629999999999999,9.03509258201058,8.224907417989417,5.63,6.042431812546026,5.217568187453974,0.09133935440719745,2.216776073972384,0.14833669225114232,0.03434201656325258,2.2564420244101178,2.1771101235346504,15417344
8.38,8.808485705712572,7.9515142942874295,5.8,6.096647939483827,5.503352060516173,0.08670773307482396,2.2404871453841526,0.11848718257225657,0.05492828357739136,2.3020510535028156,2.1789232372654896,15581184
8.329999999999998,8.704299345444257,7.9557006545557405,5.590000000000001,6.076723740945519,5.103276259054483,0.09414163778225576,2.2565242062012354,0.13127208472052243,0.05701119084398909,2.306376074727888,2.2066723376745827,15745024
8.36,8.726606055596466,7.9933939444035325,5.51,5.977867502611583,5.042132497388416,0.09672417157174393,2.255484622716904,0.13929760111627676,0.05415074202721111,2.2958006325606832,2.2151686128731245,15908864
8.459999999999999,8.91431266766402,8.005687332335977,5.550000000000001,5.977200187265877,5.122799812734124,0.09151262629311528,2.2647047112385432,0.13288490120105334,0.05014035138517721,2.325168650581388,2.2042407718956984,16072704
8.379999999999999,8.632190404258369,8.12780959574163,5.669999999999999,6.130543157586777,5.209456842413221,0.06736354533738144,2.279343635837237,0.09814067690546685,0.03658641376929602,2.325360910466736,2.233326361207738,16236544
8.430000000000001,8.863704968844031,7.996295031155973,5.47,6.088142378421024,4.851857621578976,0.08087759042197523,2.2668348630269373,0.1251787411048017,0.03657643973914876,2.308956938892805,2.2247127871610695,16400384
8.24,8.76,7.720000000000001,5.89,6.2835733730830885,5.496426626916911,0.09614057626652839,2.2236182332038874,0.14182682083065612,0.05045433170240067,2.2688404034682397,2.178396062939535,16564224
8.36,8.65732137494637,8.062678625053628,5.720000000000001,6.182168800331654,5.257831199668347,0.08591344846257315,2.1967884828646977,0.1212511837087912,0.05057571321635509,2.277028476332365,2.1165484893970303,16728064
8.510000000000002,8.731133443874961,8.288866556125042,6.02,6.482168800331653,5.557831199668346,0.10040144991750513,2.270021675030391,0.14147416059105727,0.05932873924395299,2.33502813914545,2.205015210915332,16891904
8.13,8.42,7.840000000000001,5.66,5.995261092284804,5.324738907715196,0.08788498823608577,2.220419007539749,0.12953396596415334,0.046236010508018205,2.2683787543177756,2.1724592607617224,17055744
8.34,8.6504834939252,8.029516506074799,5.7,6.173286382647969,5.226713617352031,0.10685157589614387,2.2454151848951978,0.1715926634180912,0.04211048837419655,2.3351647125682646,2.155665657222131,17219584
8.64,9.014699879903905,8.265300120096096,5.389999999999999,5.959999999999999,4.8199999999999985,0.07967782873117049,2.2491306493679684,0.1237783696704313,0.035577287791909676,2.2962231130456474,2.2020381856902893,17383424
8.28,8.66418745424597,7.895812545754028,5.84,6.354198405287297,5.325801594712702,0.08206588843992596,2.2496987889210383,0.10894008002473747,0.05519169685511445,2.333906485231589,2.1654910926104876,17547264
8.39,8.831474801092883,7.948525198907118,5.9,6.377493455452533,5.422506544547468,0.06177622027268317,2.250832454363505,0.09871587675032098,0.024836563795045348,2.2914175740192286,2.2102473347077813,17711104
8.649999999999999,8.97326459750489,8.326735402495107,5.69,6.172597140480547,5.207402859519454,0.10593120577589914,2.247745828827223,0.13577617124801514,0.07608624030378314,2.2778677957657743,2.2176238618886717,17874944
8.45,8.822155881318567,8.077844118681432,5.63,6.314178339323893,4.945821660676107,0.09430016496141125,2.2612404664357504,0.13782597979242434,0.050774350130398174,2.3273018877769345,2.1951790450945663,18038784
8.330000000000002,8.870462764674869,7.7895372353251355,5.71,6.074554522671163,5.345445477328837,0.11550839466508474,2.2506527572870256,0.1946879897818788,0.036328799548290686,2.3255090588913063,2.175796455682745,18202624
8.52,8.76,8.28,5.709999999999999,6.288705451849211,5.1312945481507874,0.08778667709557333,2.240905355413754,0.1424281041821439,0.033145250009002744,2.2769941035967656,2.2048166072307427,18366464
8.179999999999998,8.584474968323132,7.775525031676864,5.800000000000001,6.291934955049954,5.308065044950047,0.0879237487330101,2.2149126629034677,0.13269419295344287,0.043153304512577324,2.297436660421876,2.1323886653850592,18530304
8.539999999999997,8.755406592285377,8.324593407714618,5.789999999999999,6.349374650837879,5.2306253491621195,0.08945948686838767,2.2585061450799304,0.12813588978610255,0.0507830839506728,2.327188021004772,2.1898242691550887,18694144
8.379999999999999,8.711058907144936,8.048941092855062,5.749999999999999,6.145600808897049,5.354399191102949,0.061550677173848524,2.2318276941776274,0.11009846032819243,0.013002894019504621,2.3012923327782686,2.162363055576986,18857984
8.500000000000002,8.85496478698598,8.145035213014024,5.720000000000001,6.101575680566779,5.338424319433222,0.07712131301329155,2.2168586800495786,0.10673626660289945,0.04750635942368365,2.2827465840317642,2.150970776067393,19021824
8.46,8.809857113690718,8.110142886309283,5.67,6.143392015141785,5.196607984858215,0.07742395659054935,2.1999666631221766,0.10316684506278426,0.05168106811831444,2.2454990201113745,2.1544343061329787,19185664
8.250000000000002,8.614005494464028,7.885994505535976,5.55,5.826586333718787,5.273413666281213,0.07403889380511822,2.2616359770298002,0.10103911155642195,0.04703867605381448,2.3116300819598194,2.211641872099781,19349504
8.76,8.997486841740757,8.522513158259242,5.960000000000001,6.3529376540877704,5.567062345912231,0.08209611954128676,2.2122376789649327,0.1316527086691849,0.03253953041338861,2.2769285432395896,2.147546814690276,19513344
8.45,8.670227155455452,8.229772844544547,5.57,6.070099990001999,5.069900009998001,0.07780941135715688,2.2218552857637404,0.12442944058400277,0.031189382130310993,2.283173906481921,2.1605366650455595,19677184
8.440000000000001,8.673238075793813,8.206761924206189,5.58,6.106877594892779,5.053122405107221,0.07087149033905,2.2582790156205492,0.12021256543138428,0.02153041524671573,2.3094151570793557,2.2071428741617427,19841024
8.569999999999999,8.933455636907723,8.206544363092274,5.6,6.107937003968011,5.092062996031988,0.06828093706086893,2.2541972756385804,0.10782563290383103,0.02873624121790684,2.2982608323261298,2.210133718951031,20004864
8.48,8.903792402008342,8.056207597991659,5.680000000000001,5.985941170815567,5.374058829184434,0.06540127099918505,2.221308326721191,0.11198458125977848,0.01881796073859162,2.292245494697475,2.1503711587449073,20168704
8.330000000000002,8.661813200460744,7.998186799539261,5.79,6.32,5.26,0.0798346757520145,2.1933709070086476,0.12943756055891176,0.03023179094511725,2.3144104521682474,2.0723313618490478,20332544
8.52,8.8540658617698,8.185934138230198,5.629999999999999,6.09270941205037,5.167290587949628,0.06003956505834741,2.225731441378594,0.09425237070074316,0.025826759415951674,2.3180562556555198,2.133406627101668,20496384
8.629999999999999,8.97365680554879,8.286343194451208,5.77,6.29924474489597,5.2407552551040295,0.0987635914139294,2.2491211980581287,0.16516278154387729,0.03236440128398152,2.3236839644804657,2.1745584316357918,20660224
8.51,8.772488094968134,8.247511905031866,5.5600000000000005,6.237052435192431,4.88294756480757,0.10036759375167696,2.2266722728808723,0.14673203044454788,0.054003157058806046,2.311223313996302,2.142121231765443,20824064
8.48,8.80496153618544,8.155038463814561,5.6,6.0312771730569565,5.168722826943043,0.0652814706380013,2.2459346165259677,0.10883442594315854,0.02172851533284406,2.2954364733460566,2.196432759705879,20987904
8.61,8.993275357934735,8.226724642065264,5.720000000000001,6.074400902933387,5.365599097066614,0.08927922998749024,2.2107503612836203,0.13567767800904723,0.04288078196593324,2.286585343297272,2.1349153792699687,21151744
8.459999999999999,8.783109888428069,8.13689011157193,5.49,5.736779253585062,5.243220746414939,0.09710673242031284,2.2172113925218584,0.13314140264829055,0.061072062192335144,2.2939218059664297,2.140500979077287,21315584
8.540000000000001,8.827054001888147,8.252945998111855,5.4399999999999995,5.83293765408777,5.047062345912229,0.09598550955221671,2.2307074040174486,0.14145777869484072,0.05051324040959271,2.2989164492198073,2.16249835881509,21479424
8.67,8.966816441593116,8.373183558406884,5.65,6.248748695196909,5.051251304803092,0.06098768894444214,2.2319742073615387,0.09014950144361485,0.031825876445269435,2.3153585750422545,2.148589839680823,21643264
8.540000000000001,8.801533936612442,8.27846606338756,5.92,6.262928563989645,5.577071436010355,0.0913949359557591,2.178054083387057,0.14126681883120965,0.04152305308030854,2.3259372217848986,2.030170944989216,21807104
8.68,8.99559467676119,8.36440532323881,5.58,5.99904653679514,5.16095346320486,0.07183777171497538,2.1647029439608256,0.09871674178148569,0.044958801648465066,2.232076058099596,2.0973298298220553,21970944
8.6,8.86457513110646,8.33542486889354,5.45,5.99817880294663,4.90182119705337,0.07189463273098222,2.2257420102755225,0.11835573329093219,0.02543353217103226,2.3333751140635397,2.1181089064875054,22134784
8.53,8.975084261685357,8.084915738314642,5.450000000000001,5.89553338819891,5.004466611801092,0.06958907248529911,2.19238012433052,0.10053191462002427,0.03864623035057395,2.2986083896539027,2.0861518590071375,22298624
8.450000000000001,8.94040799340957,7.959592006590432,5.9399999999999995,6.352795348811005,5.527204651188994,0.10646400983290123,2.177820905049642,0.16392546545223977,0.04900255421356269,2.2556880161778308,2.099953793921453,22462464
8.55,8.873264597504892,8.226735402495109,5.8199999999999985,6.148024389337133,5.491975610662864,0.09753416468932599,2.1572791626056036,0.14943994120918624,0.045628388169465725,2.256222102678117,2.0583362225330903,22626304
8.559999999999999,8.829072480941473,8.290927519058524,5.72,6.225568986390582,5.214431013609418,0.08430097739910702,2.2200124233961107,0.12588963743073328,0.04271231736748078,2.2993399598388464,2.140684886953375,22790144
8.33,8.698917334913935,7.9610826650860655,5.75,6.22169905660283,5.27830094339717,0.08335595685251362,2.2100503057241436,0.11967759976072175,0.0470343139443055,2.3057208879536915,2.114379723494596,22953984
8.47,8.77675723300356,8.163242766996442,5.430000000000001,5.856731765867038,5.003268234132963,0.0984750537977864,2.194180909792582,0.13309041068474203,0.06385969691083075,2.2839031785623196,2.1044586410228443,23117824
8.559999999999999,9.000908153700971,8.119091846299026,5.6,6.218061485614498,4.981938514385502,0.07500200893652309,2.210362934569518,0.11563204959811794,0.034371968274928236,2.2987024124416093,2.122023456697427,23281664
8.64,8.940665927567458,8.339334072432543,5.739999999999999,6.428767014308902,5.0512329856910965,0.08602798355277626,2.204282734791438,0.11937599143988961,0.052679975665662904,2.267035917501505,2.141529552081371,23445504
8.59,8.931906419945575,8.248093580054425,5.48,6.02918120870984,4.930818791290161,0.06179594338755118,2.202429008483887,0.10889895197980834,0.014692934795294023,2.2769466514786396,2.127911365489134,23609344
8.430000000000001,8.767786915081093,8.09221308491891,5.73,6.238035431835222,5.221964568164779,0.07175698259476723,2.205451700091362,0.11047185383575413,0.03304211135378034,2.270475884153954,2.14042751602877,23773184
8.47,8.780000000000001,8.16,5.61,6.198982172905089,5.021017827094911,0.06865197554773958,2.1935440987348556,0.10077049697638475,0.03653345411909441,2.277928970239944,2.109159227229767,23937024
8.35,8.722155881318567,7.977844118681432,5.89,6.184788059459673,5.5952119405403264,0.05450929589666577,2.206961598992348,0.0753004290056041,0.033718162787727435,2.250146719989573,2.163776477995123,24100864
8.290000000000003,8.501896201004174,8.078103798995832,5.679999999999999,6.296116872029973,5.0638831279700245,0.062052301895649455,2.206193147102992,0.0912480004720145,0.032856603319284396,2.2786723341331596,2.133713960072824,24264704
8.419999999999998,8.712574776766553,8.127425223233443,5.6,5.963318042491698,5.236681957508301,0.07592559786862689,2.2366336067517603,0.10926831136613516,0.042582884371118616,2.3142739676628254,2.158993245840695,24428544
8.5,8.8,8.2,5.8100000000000005,6.118058436014988,5.501941563985013,0.06919073350145477,2.2066014836231864,0.09805217423954353,0.04032929276336601,2.266170034289664,2.147032932956709,24592384
8.569999999999999,8.922278299076169,8.217721700923828,5.839999999999999,6.237994974842647,5.442005025157351,0.07182160077888206,2.150164956847827,0.10775394101441521,0.03588926054334889,2.2145498712066427,2.085780042489011,24756224
8.639999999999999,9.012021504754765,8.267978495245233,5.58,5.885941170815567,5.274058829184433,0.058942631624328556,2.1570036451021832,0.09167516894416253,0.026210094304494586,2.211526710612537,2.1024805795918295,24920064


==> data/progress-jumper-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.35,3.735356977359954,2.964643022640046,3.2299999999999995,3.4668543856465397,2.9931456143534594,0.0,2.707645833492279,0.0,0.0,2.7078260309400766,2.7074656360444815,16384
3.41,3.8604442251822086,2.9595557748177916,3.0,3.718331399842719,2.281668600157281,0.0,2.693523219227791,0.0,0.0,2.714374742370419,2.6726716960851626,180224
3.2300000000000004,3.7360632371552,2.723936762844801,2.52,2.9970744176750626,2.0429255823249375,0.0,2.667743644118309,0.0,0.0,2.692748706519103,2.642738581717515,344064
3.2099999999999995,3.6209744517606897,2.7990255482393094,2.75,3.57975900115636,1.92024099884364,0.0,2.645709642767906,0.0,0.0,2.6864538564226814,2.604965429113131,507904
4.220000000000001,5.111964124839111,3.3280358751608903,3.7900000000000005,4.630773453434396,2.9492265465656047,0.2940685958509367,2.6210303038358687,0.32213310847439003,0.26600408322748337,2.646506924630424,2.5955536830413135,671744
5.4399999999999995,5.911593044902063,4.968406955097936,5.24,5.728262224629348,4.7517377753706525,0.2940685958509367,2.521620807051659,0.32213310847439003,0.26600408322748337,2.5933781266926084,2.4498634874107093,835584
6.1899999999999995,7.0793255871726615,5.3006744128273375,5.249999999999999,5.792678542048605,4.707321457951394,0.2940685958509367,2.384152016043663,0.32213310847439003,0.26600408322748337,2.4532442570135644,2.315059775073762,999424
6.16,6.6273328578219175,5.692667142178083,5.67,6.1660846701924985,5.173915329807501,0.503312284082593,2.320647007226944,0.6216532901658298,0.3849712779993561,2.4099869048142777,2.2313071096396104,1163264
6.4,6.981377674149946,5.818622325850055,5.27,5.789711458407451,4.750288541592548,0.503312284082593,2.3053931415081026,0.6216532901658298,0.3849712779993561,2.3803922387096104,2.230394044306595,1327104
6.459999999999999,6.912106182218292,6.0078938177817065,5.52,5.926939798987515,5.113060201012484,0.503312284082593,2.2634115636348726,0.6216532901658298,0.3849712779993561,2.347063521768237,2.1797596055015083,1490944
7.160000000000001,7.4892415526630876,6.8307584473369145,5.949999999999999,6.386463056855903,5.5135369431440955,0.4509660048023534,2.2990393579006194,0.5462362945129464,0.3556957150917603,2.3746758731903745,2.2234028426108643,1654784
7.039999999999999,7.511593044902063,6.568406955097935,5.83,6.4432699242584786,5.216730075741522,0.4509660048023534,2.2445285081863404,0.5462362945129464,0.3556957150917603,2.3566220029297495,2.1324350134429313,1818624
7.249999999999998,7.758428952755445,6.741571047244552,5.839999999999999,6.648949936646266,5.031050063353732,0.4509660048023534,2.1548405185341837,0.5462362945129464,0.3556957150917603,2.2685675098000906,2.0411135272682768,1982464
7.359999999999999,7.709857113690718,7.010142886309281,6.2,6.592428337406972,5.807571662593029,0.4523619053859022,2.1235546812415125,0.5875521602947358,0.3171716504770687,2.283139134506181,1.9639702279768436,2146304
7.69,8.14044422518221,7.2395557748177914,6.2,6.5130495168499705,5.88695048315003,0.4523619053859022,2.0709636598825454,0.5875521602947358,0.3171716504770687,2.197152796667683,1.9447745230974076,2310144
7.610000000000001,7.918058436014989,7.301941563985014,6.0600000000000005,6.455474398665704,5.664525601334297,0.4523619053859022,2.0356955975294113,0.5875521602947358,0.3171716504770687,2.2015092000997165,1.8698819949591061,2473984
7.8,8.197492138287036,7.402507861712964,6.16,6.537359245282264,5.782640754717736,0.4405189662880275,1.9799297258257866,0.5287486195233537,0.35228931305270134,2.0766175064330925,1.8832419452184808,2637824
7.999999999999998,8.40496913462633,7.5950308653736665,5.880000000000001,6.189192496674806,5.570807503325195,0.4405189662880275,1.9041744828224183,0.5287486195233537,0.35228931305270134,2.07452618721661,1.733822778428227,2801664
8.219999999999999,8.64379240200834,7.796207597991657,6.130000000000001,6.714893152635591,5.54510684736441,0.4405189662880275,1.8300814852118492,0.5287486195233537,0.35228931305270134,2.0713026112612534,1.5888603591624448,2965504
8.34,8.678230690505755,8.001769309494245,5.99,6.610403094769844,5.369596905230156,0.4405189662880275,1.7986732736229896,0.5287486195233537,0.35228931305270134,2.030078033217123,1.567268514028856,3129344
8.190000000000001,8.763498038357588,7.616501961642414,5.779999999999999,6.164187454245971,5.395812545754028,0.37890568234466476,1.799338011443615,0.43385845558785613,0.3239529091014734,2.044984291863534,1.553691731023696,3293184
8.21,8.448537208837532,7.97146279116247,5.96,6.43370877129308,5.48629122870692,0.37890568234466476,1.807905349135399,0.43385845558785613,0.3239529091014734,2.010000813045953,1.6058098852248448,3457024
8.379999999999999,8.824522215417856,7.935477784582142,5.94,6.458073353879545,5.421926646120456,0.37890568234466476,1.806969541311264,0.43385845558785613,0.3239529091014734,2.0071294223008893,1.6068096603216386,3620864
8.350000000000001,8.644108823397056,8.055891176602946,5.909999999999999,6.3757252408878,5.444274759112199,0.26306882788686414,1.8227312877774238,0.30532156916510295,0.22081608660862534,2.0422706105059976,1.6031919650488502,3784704
8.530000000000001,9.00968739820846,8.050312601791543,5.88,6.237211421989835,5.522788578010164,0.26306882788686414,1.841719201207161,0.30532156916510295,0.22081608660862534,2.0438184917427216,1.6396199106716007,3948544
8.54,8.955210789840534,8.124789210159465,6.1499999999999995,6.782850693291869,5.51714930670813,0.26306882788686414,1.8360344931483268,0.30532156916510295,0.22081608660862534,1.98908821049057,1.6829807758060835,4112384
8.239999999999998,8.493771550808988,7.986228449191008,6.12,6.644976189936267,5.595023810063733,0.18622762083540462,1.8347677052021027,0.2301304213804032,0.14232482029040602,1.9756057427225706,1.6939296676816349,4276224
8.27,8.682431812546024,7.857568187453974,5.840000000000001,6.413061951275777,5.266938048724224,0.18622762083540462,1.8914675891399384,0.2301304213804032,0.14232482029040602,2.002984194832878,1.7799509834469989,4440064
8.63,8.898514431641951,8.36148556835805,5.74,6.203033476111609,5.276966523888391,0.18622762083540462,1.8623171374201775,0.2301304213804032,0.14232482029040602,2.016038252499179,1.708596022341176,4603904
8.5,8.8286335345031,8.1713664654969,6.07,6.547598157450382,5.592401842549618,0.1540602115097452,1.8532118171453476,0.18554446998668633,0.12257595303280405,2.0116148854011144,1.6948087488895809,4767744
8.33,8.781774279923061,7.878225720076939,5.74,6.418527818147495,5.061472181852506,0.1540602115097452,1.8779011696577073,0.18554446998668633,0.12257595303280405,2.0058215515190088,1.7499807877964058,4931584
8.49,8.849026461420324,8.130973538579676,5.839999999999999,6.225227205685163,5.4547727943148345,0.1540602115097452,1.858835230767727,0.18554446998668633,0.12257595303280405,1.9968405104838425,1.7208299510516114,5095424
8.459999999999999,8.966359556046886,7.9536404439531125,6.08,6.571528229097781,5.58847177090222,0.1441960044908986,1.8840275675058364,0.17752015845218383,0.11087185052961335,2.037775468305673,1.730279666706,5259264
8.440000000000001,8.723548937575158,8.156451062424845,6.200000000000001,6.745893762558248,5.654106237441754,0.1441960044908986,1.8969422176480293,0.17752015845218383,0.11087185052961335,2.0241354169651027,1.7697490183309559,5423104
8.65,9.0,8.3,6.1,6.7164414002968975,5.483558599703102,0.1441960044908986,1.9191922709345817,0.17752015845218383,0.11087185052961335,1.9884684037928824,1.849916138076281,5586944
8.459999999999999,8.829323706252387,8.090676293747611,6.09,6.627494186015068,5.552505813984932,0.1441960044908986,1.9467603504657744,0.17752015845218383,0.11087185052961335,2.02860120206042,1.8649194988711288,5750784
8.499999999999998,8.924264068711926,8.07573593128807,5.9,6.333589667773577,5.466410332226424,0.15626447143825808,1.8786590188741683,0.19162730993303553,0.12090163294348064,2.0058856884291023,1.751432349319234,5914624
8.44,8.82262252939418,8.05737747060582,5.8,6.14928498393146,5.45071501606854,0.15626447143825808,1.8981040880084037,0.19162730993303553,0.12090163294348064,2.10705975647255,1.6891484195442574,6078464
8.33,8.826084670192499,7.8339153298075015,5.880000000000001,6.379599839871872,5.380400160128129,0.15626447143825808,1.8735810369253159,0.19162730993303553,0.12090163294348064,2.0732802610260843,1.6738818128245474,6242304
8.61,8.84853720883753,8.371462791162468,5.989999999999999,6.538543526076099,5.4414564739239,0.1640418015781989,1.9092375487089157,0.20447523372312745,0.12360836943327033,2.089296363321887,1.7291787340959448,6406144
8.549999999999999,8.905668384875574,8.194331615124424,5.82,6.288614980554399,5.351385019445601,0.1640418015781989,1.9439012736082077,0.20447523372312745,0.12360836943327033,2.106431251104354,1.7813712961120614,6569984
8.34,8.56,8.12,6.1000000000000005,6.32360679774998,5.876393202250021,0.1640418015781989,1.8825003758072854,0.20447523372312745,0.12360836943327033,2.090009668806275,1.6749910828082957,6733824
8.63,8.913019433961699,8.346980566038303,6.250000000000001,6.573264597504894,5.926735402495108,0.1656007244805437,1.9321637585759164,0.1979430774417155,0.1332583715193719,2.0218009389783975,1.842526578173435,6897664
8.530000000000001,8.725192212959433,8.33480778704057,5.9399999999999995,6.185764114548889,5.69423588545111,0.1656007244805437,1.9040574863553048,0.1979430774417155,0.1332583715193719,2.007564738927345,1.8005502337832646,7061504
8.34,8.82,7.859999999999999,6.160000000000001,6.7189275444992855,5.6010724555007165,0.1656007244805437,1.910437849164009,0.1979430774417155,0.1332583715193719,1.9990634321678242,1.8218122661601939,7225344
8.5,8.840587727318528,8.159412272681472,6.0200000000000005,6.5053864439804645,5.534613556019536,0.15804973168839065,1.9345698192715646,0.19134824666246966,0.12475121671431164,2.020131679709871,1.8490079588332582,7389184
8.37,8.653019433961697,8.086980566038301,5.880000000000001,6.2536308338453885,5.506369166154613,0.15804973168839065,1.9532245978713036,0.19134824666246966,0.12475121671431164,2.019799663760717,1.8866495319818901,7553024
8.36,8.706987031457949,8.01301296854205,5.839999999999999,6.3935341001239205,5.286465899876077,0.15804973168839065,1.9164680600166322,0.19134824666246966,0.12475121671431164,2.0478432628363104,1.7850928571969538,7716864
8.51,8.814795013082563,8.205204986917437,6.0200000000000005,6.443792402008342,5.596207597991659,0.16075555892770882,1.9908401846885682,0.19204040045793616,0.12947071739748148,2.0881977804281715,1.8934825889489648,7880704
8.58,8.911058907144938,8.248941092855063,6.119999999999999,6.6449761899362665,5.595023810063732,0.16075555892770882,1.96316948980093,0.19204040045793616,0.12947071739748148,2.071098669543301,1.8552403100585593,8044544
8.28,8.748614980554398,7.8113850194456,6.209999999999999,6.778242905807014,5.641757094192984,0.16075555892770882,1.9924183070659638,0.19204040045793616,0.12947071739748148,2.102312212073914,1.8825244020580136,8208384
8.569999999999999,8.876757233003557,8.26324276699644,6.08,6.404961536185438,5.755038463814562,0.16075555892770882,1.9878493577241898,0.19204040045793616,0.12947071739748148,2.102046928549969,1.8736517868984106,8372224
8.420000000000002,8.841426150114112,7.998573849885893,5.9799999999999995,6.465386443980464,5.4946135560195355,0.15705643428174004,1.9873103588819503,0.19175083452699068,0.1223620340364894,2.0786524896483787,1.8959682281155217,8536064
8.68,9.017045990927054,8.342954009072946,6.249999999999999,6.810802995712397,5.6891970042876014,0.15705643428174004,1.9881956741213798,0.19175083452699068,0.1223620340364894,2.0622850039033045,1.914106344339455,8699904
8.379999999999999,8.771918358845307,7.98808164115469,6.029999999999999,6.5723098745182496,5.487690125481749,0.15705643428174004,2.0035959973931314,0.19175083452699068,0.1223620340364894,2.08012185523936,1.9270701395469032,8863744
8.7,9.11952353926806,8.280476460731938,5.979999999999999,6.457074417675061,5.502925582324936,0.15021708031120887,2.047313739359379,0.1863147513334026,0.11411940928901512,2.1583224780636643,1.9363050006550937,9027584
8.549999999999999,8.922155881318567,8.177844118681431,6.21,6.747494186015068,5.672505813984932,0.15021708031120887,2.0553318351507186,0.1863147513334026,0.11411940928901512,2.147904375150381,1.9627592951510562,9191424
8.66,8.85078784028339,8.46921215971661,6.040000000000001,6.327054001888147,5.752945998111855,0.15021708031120887,2.017843593657017,0.1863147513334026,0.11411940928901512,2.101583747943935,1.9341034393700989,9355264
8.670000000000002,8.97675723300356,8.363242766996443,6.2700000000000005,6.789711458407452,5.750288541592549,0.13884936236672157,1.9939100489020347,0.1674360805797503,0.11026264415369286,2.043782065675592,1.9440380321284776,9519104
8.540000000000001,8.785764114548892,8.29423588545111,6.290000000000001,6.762122865364516,5.817877134635486,0.13884936236672157,2.0265314266085626,0.1674360805797503,0.11026264415369286,2.0881891394526706,1.9648737137644543,9682944
8.67,9.103704968844028,8.236295031155972,6.25,6.919701426010128,5.580298573989872,0.13884936236672157,2.050676925480366,0.1674360805797503,0.11026264415369286,2.119342340581977,1.9820115103787548,9846784
8.4,8.648997991959774,8.151002008040226,6.02,6.45081318457076,5.5891868154292395,0.13617394749201422,1.9931315943598746,0.15877199303870304,0.11357590194532541,2.0518572408371964,1.9344059478825528,10010624
8.66,8.992264954516724,8.327735045483276,6.28,6.696653333119993,5.863346666880007,0.13617394749201422,2.0082214146852495,0.15877199303870304,0.11357590194532541,2.078197918210864,1.938244911159635,10174464
8.58,8.84,8.32,6.04,6.46,5.62,0.13617394749201422,2.0234473049640656,0.15877199303870304,0.11357590194532541,2.077111123599632,1.9697834863284993,10338304
8.569999999999999,8.919428104193122,8.220571895806875,6.49,6.924626276242015,6.055373723757985,0.13178846340031777,2.010403448343277,0.15521048586679653,0.10836644093383901,2.0753827326961583,1.9454241639903957,10502144
8.34,8.72262252939418,7.95737747060582,6.31,6.7061060464067666,5.913893953593233,0.13178846340031777,2.024415248632431,0.15521048586679653,0.10836644093383901,2.090602296988727,1.958228200276135,10665984
8.48,8.834400902933387,8.125599097066614,5.99,6.3732753579347365,5.606724642065264,0.13178846340031777,2.0052540972828865,0.15521048586679653,0.10836644093383901,2.084314226486555,1.926193968079218,10829824
8.46,8.798230690505756,8.121769309494246,6.31,6.804873721266344,5.815126278733655,0.13178846340031777,2.021056613326073,0.15521048586679653,0.10836644093383901,2.097531141639247,1.9445820850128988,10993664
8.53,8.709164728671688,8.350835271328311,6.1000000000000005,6.360768096208107,5.8392319037918945,0.1314316594243649,2.0175797760486605,0.14735216667945875,0.11551115216927108,2.1058811336814305,1.9292784184158904,11157504
8.759999999999998,9.070483493925199,8.449516506074797,6.06,6.531593044902063,5.588406955097936,0.1314316594243649,2.07080072760582,0.14735216667945875,0.11551115216927108,2.1859193683551403,1.955682086856499,11321344
8.7,8.968328157299974,8.431671842700025,6.29,6.82,5.76,0.1314316594243649,2.0082911044359206,0.14735216667945875,0.11551115216927108,2.1190079689771304,1.8975742398947106,11485184
8.77,9.011039415863879,8.52896058413612,6.1,6.571168759575589,5.62883124042441,0.1291240109100878,2.033673922717571,0.14751774253447972,0.11073027928569586,2.1575759407073685,1.909771904727774,11649024
8.66,8.925329983228432,8.394670016771569,6.340000000000001,6.865737577123797,5.8142624228762045,0.1291240109100878,2.046833397448063,0.14751774253447972,0.11073027928569586,2.1632569599258282,1.9304098349702974,11812864
8.41,8.672488094968134,8.147511905031866,5.999999999999999,6.529150262212918,5.470849737787081,0.1291240109100878,2.0245272874832154,0.14751774253447972,0.11073027928569586,2.1205813091081964,1.9284732658582342,11976704
8.440000000000001,8.871740662898459,8.008259337101544,6.0600000000000005,6.494050688284214,5.625949311715787,0.12927304547516388,1.999275030195713,0.15015633013223265,0.10838976081809512,2.08328169486446,1.9152683655269658,12140544
8.7,9.079473319220204,8.320526680779794,6.25,6.650624512480203,5.849375487519797,0.12927304547516388,2.027501654624939,0.15015633013223265,0.10838976081809512,2.1412762084731853,1.913727100776693,12304384
8.680000000000001,9.163321838943784,8.19667816105622,6.2299999999999995,6.851369455316239,5.60863054468376,0.12927304547516388,2.0050563380122184,0.15015633013223265,0.10838976081809512,2.1075009498295456,1.9026117261948914,12468224
8.690000000000001,8.963678643668082,8.41632135633192,6.220000000000001,6.72950956811428,5.710490431885721,0.12557693893466532,2.0095974683761595,0.14187828268156388,0.10927559518776675,2.1147755322152664,1.9044194045370526,12632064
8.6,9.056070170039655,8.143929829960344,6.4399999999999995,7.1126068688320085,5.7673931311679905,0.12557693893466532,2.007325182855129,0.14187828268156388,0.10927559518776675,2.098660078326882,1.915990287383376,12795904
8.73,9.02,8.440000000000001,6.249999999999999,6.715295604965273,5.784704395034725,0.12557693893466532,2.024579770863056,0.14187828268156388,0.10927559518776675,2.113438687175032,1.9357208545510802,12959744
8.48,8.961248376620638,7.998751623379362,6.39,6.959999999999999,5.82,0.1309504357408135,2.0638824492692946,0.15662430175473763,0.10527656972688937,2.182704054119993,1.945060844418596,13123584
8.580000000000002,8.901869538788624,8.25813046121138,6.04,6.492106182218293,5.5878938177817075,0.1309504357408135,2.0508809641003607,0.15662430175473763,0.10527656972688937,2.147095058087948,1.9546668701127734,13287424
8.77,9.110734500748016,8.429265499251983,6.26,6.756386945839634,5.763613054160365,0.1309504357408135,2.0389309898018837,0.15662430175473763,0.10527656972688937,2.1406458492367593,1.9372161303670083,13451264
8.68,8.94,8.42,6.22,6.636653333119993,5.803346666880007,0.1309504357408135,2.060363958775997,0.15662430175473763,0.10527656972688937,2.1530038269033422,1.9677240906486517,13615104
8.66,8.973687742827163,8.346312257172837,6.409999999999999,6.676270539113887,6.143729460886112,0.12333105291416091,2.0545315101742743,0.14302335505423366,0.10363875077408816,2.1435283792717295,1.965534641076819,13778944
8.870000000000001,9.301393092202462,8.43860690779754,6.090000000000001,6.292237484161568,5.887762515838434,0.12333105291416091,2.0457208275794985,0.14302335505423366,0.10363875077408816,2.132888209996309,1.9585534451626878,13942784
8.549999999999999,8.867017349682946,8.232982650317052,6.229999999999999,6.58227829907617,5.877721700923828,0.12333105291416091,2.067411243915558,0.14302335505423366,0.10363875077408816,2.1731012624661115,1.9617212253650043,14106624
8.63,8.964813380855665,8.295186619144337,6.279999999999999,6.653630833845387,5.906369166154612,0.1242671405188474,2.0086307510733605,0.14605495468780527,0.1024793263498895,2.11192205777375,1.9053394443729708,14270464
8.530000000000001,8.988366665454635,8.071633334545368,6.11,6.549203825119955,5.670796174880046,0.1242671405188474,2.0573154136538507,0.14605495468780527,0.1024793263498895,2.164886449966012,1.9497443773416896,14434304
8.489999999999998,8.849026461420323,8.130973538579674,6.319999999999999,6.674400902933386,5.965599097066613,0.1242671405188474,2.093386021256447,0.14605495468780527,0.1024793263498895,2.15624805366632,2.030523988846574,14598144
8.700000000000001,9.094968353162631,8.30503164683737,6.3199999999999985,6.846877594892778,5.793122405107219,0.12083423936765118,2.074176864326,0.1428793167955308,0.09878916193977158,2.150580334520451,1.9977733941315494,14761984
8.55,9.052493781056045,8.047506218943957,6.43,6.9399999999999995,5.92,0.12083423936765118,2.0784831762313845,0.1428793167955308,0.09878916193977158,2.1770307571631133,1.9799355952996556,14925824
8.629999999999999,9.01742741255621,8.242572587443789,5.96,6.391740662898458,5.528259337101542,0.12083423936765118,2.028014512360096,0.1428793167955308,0.09878916193977158,2.1352682332790103,1.9207607914411813,15089664
8.739999999999998,9.019999999999998,8.459999999999999,6.16,6.693291665038935,5.626708334961065,0.12146127773660657,2.0664575815200807,0.14374472846587527,0.09917782700733789,2.1776672545143603,1.955247908525801,15253504
8.650000000000002,8.919258240356728,8.380741759643277,6.130000000000001,6.577325384926902,5.6826746150731,0.12146127773660657,2.0823797598481177,0.14374472846587527,0.09917782700733789,2.199798211374506,1.9649613083217297,15417344
8.719999999999999,9.090944739819827,8.34905526018017,5.95,6.458428952755447,5.441571047244554,0.12146127773660657,2.071132442355156,0.14374472846587527,0.09917782700733789,2.184594441299219,1.9576704434110932,15581184
8.68,8.924131112314674,8.435868887685325,5.909999999999999,6.282692903071684,5.5373070969283145,0.12039295130749486,2.077559220790863,0.13731895229142047,0.10346695032356926,2.1691853368621303,1.9859331047195956,15745024
8.669999999999998,8.959999999999997,8.379999999999999,6.319999999999999,6.757721372564785,5.8822786274352135,0.12039295130749486,2.052874867618084,0.13731895229142047,0.10346695032356926,2.1574007785705764,1.9483489566655916,15908864
8.64,8.943973683071414,8.336026316928587,6.3,6.689871773792358,5.910128226207641,0.12039295130749486,2.0568620190024376,0.13731895229142047,0.10346695032356926,2.1966407064580045,1.9170833315468705,16072704
8.52,8.911918358845307,8.128081641154692,5.81,6.277867502611583,5.342132497388416,0.12039295130749486,2.070336078107357,0.13731895229142047,0.10346695032356926,2.1878771094288774,1.952795046785837,16236544
8.55,8.894238289561171,8.20576171043883,6.3,6.777493455452532,5.822506544547467,0.11746975238771991,2.0596924990415575,0.13535364720129578,0.09958585757414404,2.1634072124958967,1.9559777855872182,16400384
8.690000000000001,9.028969025133566,8.351030974866436,5.94,6.400868744872117,5.479131255127884,0.11746975238771991,2.0820391073822977,0.13535364720129578,0.09958585757414404,2.176408681378052,1.9876695333865435,16564224
8.61,8.969026461420324,8.250973538579675,6.040000000000001,6.52620983124573,5.553790168754272,0.11746975238771991,2.036068308353424,0.13535364720129578,0.09958585757414404,2.0953499299863356,1.9767866867205124,16728064
8.6,8.828035085019827,8.371964914980172,6.33,6.957773844628781,5.7022261553712195,0.12472321238967458,2.07879618704319,0.14076722327480817,0.108679201504541,2.169765920886684,1.9878264531996956,16891904
8.51,8.82764760348537,8.192352396514629,6.3,6.646410161513775,5.9535898384862245,0.12472321238967458,2.0709502920508385,0.14076722327480817,0.108679201504541,2.158796750661866,1.9831038334398106,17055744
8.72,9.068711915483254,8.371288084516747,6.1000000000000005,6.4,5.800000000000001,0.12472321238967458,2.1203502640128136,0.14076722327480817,0.108679201504541,2.2092556100478813,2.031444917977746,17219584
8.530000000000001,8.76685438564654,8.293145614353461,6.040000000000001,6.293771550808991,5.786228449191011,0.12007079496977154,2.054341158270836,0.14089947767543437,0.09924211226410871,2.1237579528712947,1.9849243636703773,17383424
8.52,8.812574776766555,8.227425223233444,6.1,6.621536192416212,5.578463807583788,0.12007079496977154,2.0368835657835005,0.14089947767543437,0.09924211226410871,2.101191607930653,1.972575523636348,17547264
8.65,9.04560080889705,8.254399191102952,6.18,6.685568986390582,5.674431013609418,0.12007079496977154,2.0752694368362428,0.14089947767543437,0.09924211226410871,2.1892859890796457,1.96125288459284,17711104
8.58,8.979499687108763,8.180500312891237,6.16,6.700740233383831,5.619259766616169,0.12028776439869941,2.0410593554377554,0.14282514921455525,0.09775037958284356,2.14086090108241,1.9412578097931008,17874944
8.700000000000001,9.037638860322684,8.362361139677319,6.57,7.087783738639985,6.052216261360016,0.12028776439869941,2.090591177344322,0.14282514921455525,0.09775037958284356,2.20109019131508,1.9800921633735646,18038784
8.690000000000001,9.043411940941448,8.336588059058554,6.299999999999999,6.769041575982342,5.8309584240176555,0.12028776439869941,2.081192062795162,0.14282514921455525,0.09775037958284356,2.141843375603883,2.0205407499864414,18202624
8.79,9.040798724079687,8.53920127592031,6.4,6.9458937625582475,5.854106237441753,0.11511217863726506,2.0585547596216203,0.13495793068905387,0.09526642658547624,2.1475116664233407,1.9695978528198999,18366464
8.54,9.061919534027995,8.018080465972004,6.369999999999999,7.064334213473598,5.675665786526401,0.11511217863726506,2.101373741030693,0.13495793068905387,0.09526642658547624,2.165165278514588,2.037582203546798,18530304
8.629999999999999,8.84,8.419999999999998,5.92,6.478211429478114,5.3617885705218855,0.11511217863726506,2.0634746104478836,0.13495793068905387,0.09526642658547624,2.1291831846259717,1.9977660362697955,18694144
8.559999999999999,8.94,8.179999999999998,6.11,6.490657326213486,5.7293426737865145,0.11511217863726506,2.0471646592020987,0.13495793068905387,0.09526642658547624,2.115744911328253,1.9785844070759444,18857984
8.48,8.828711915483254,8.131288084516747,6.0200000000000005,6.511528229097781,5.52847177090222,0.1117832834684217,2.0788510605692863,0.128038699268165,0.09552786766867842,2.1524118360389033,2.0052902850996692,19021824
8.55,8.953112887414928,8.146887112585073,6.3100000000000005,6.608161030317512,6.011838969682489,0.1117832834684217,2.0282528519630434,0.128038699268165,0.09552786766867842,2.111720789077602,1.9447849148484848,19185664
8.64,8.972264954516724,8.307735045483277,6.1899999999999995,6.6557252408878,5.724274759112199,0.1117832834684217,2.0543127715587617,0.128038699268165,0.09552786766867842,2.175801961155812,1.9328235819617112,19349504
8.55,8.943064880140671,8.15693511985933,6.409999999999999,6.727647603485371,6.092352396514627,0.10782586223281494,2.053647556900978,0.12629527501038718,0.08935644945524272,2.1453766269615007,1.9619184868404553,19513344
8.690000000000001,9.09607881008494,8.283921189915063,6.2700000000000005,6.837538544946509,5.702461455053492,0.10782586223281494,2.0790799766778947,0.12629527501038718,0.08935644945524272,2.164861870024532,1.9932980833312575,19677184
8.65,8.982415402771894,8.317584597228107,6.09,6.437706773014274,5.742293226985725,0.10782586223281494,2.082305854558945,0.12629527501038718,0.08935644945524272,2.170324941704825,1.9942867674130647,19841024
8.570000000000002,9.04968739820846,8.090312601791544,5.91,6.31853396431631,5.50146603568369,0.10014446789064282,2.0724182456731794,0.11941093906909679,0.08087799671218886,2.1357093027847314,2.0091271885616275,20004864
8.59,8.923016516106934,8.256983483893066,6.24,6.667083130081252,5.812916869918748,0.10014446789064282,2.095923808217049,0.11941093906909679,0.08087799671218886,2.180679212059643,2.0111684043744544,20168704
8.68,8.972574776766555,8.387425223233445,6.130000000000001,6.65924474489597,5.600755255104032,0.10014446789064282,2.0968512505292893,0.11941093906909679,0.08087799671218886,2.1771634839511993,2.0165390171073794,20332544
8.59,8.934818792991333,8.245181207008667,6.459999999999999,7.008087584241788,5.91191241575821,0.10071389307336076,2.0642195105552674,0.11920950139730663,0.0822182847494149,2.141450520289415,1.9869885008211199,20496384
8.649999999999999,8.856155281280882,8.443844718719115,5.85,6.328016736108684,5.371983263891315,0.10071389307336076,2.0804572284221647,0.11920950139730663,0.0822182847494149,2.132157584491327,2.0287568723530023,20660224
8.72,8.968193472919818,8.471806527080183,6.7,7.142718872423574,6.257281127576427,0.10071389307336076,2.067582231760025,0.11920950139730663,0.0822182847494149,2.1528735688083156,1.9822908947117348,20824064
8.510000000000002,8.871801050302512,8.148198949697491,6.470000000000001,6.921774279923062,6.01822572007694,0.10276683009969165,2.1001138240098953,0.11759636184646895,0.08793729835291435,2.173123908048953,2.027103739970838,20987904
8.53,8.823428015022424,8.236571984977575,6.39,7.023166644731069,5.75683335526893,0.10276683009969165,2.0663635239005087,0.11759636184646895,0.08793729835291435,2.1370923001263984,1.995634747674619,21151744
8.540000000000001,8.805329983228432,8.27467001677157,6.15,6.648497743224581,5.651502256775419,0.10276683009969165,2.066688688099384,0.11759636184646895,0.08793729835291435,2.1775505299149516,1.9558268462838169,21315584
8.57,8.91655446902327,8.223445530976731,6.130000000000001,6.634083326445143,5.625916673554858,0.10276683009969165,2.01383413374424,0.11759636184646895,0.08793729835291435,2.123418407143945,1.9042498603445346,21479424
8.78,9.072574776766556,8.487425223233442,6.050000000000001,6.432753184180093,5.667246815819908,0.1038378886082862,2.0793786898255346,0.12234600213424168,0.08532977508233072,2.2118259821441058,1.9469313975069633,21643264
8.579999999999998,8.875972971738973,8.284027028261024,6.0,6.31304951684997,5.68695048315003,0.1038378886082862,2.075027605891228,0.12234600213424168,0.08532977508233072,2.1756508293854315,1.974404382397024,21807104
8.629999999999999,8.964813380855663,8.295186619144335,6.35,6.77953463189829,5.920465368101709,0.1038378886082862,2.0749665066599845,0.12234600213424168,0.08532977508233072,2.146821165794973,2.003111847524996,21970944
8.610000000000003,8.977287353444142,8.242712646555864,6.220000000000001,6.636653333119994,5.8033466668800076,0.09784748994287891,2.0750219941139223,0.11916778271325626,0.07652719717250156,2.134951585316442,2.0150924029114026,22134784
8.649999999999999,8.991320963317518,8.308679036682479,5.88,6.31081318457076,5.44918681542924,0.09784748994287891,2.0609930142760278,0.11916778271325626,0.07652719717250156,2.155342160467201,1.9666438680848548,22298624
8.68,9.061575680566778,8.298424319433222,6.249999999999999,6.706618002273234,5.793381997726764,0.09784748994287891,2.0881440103054048,0.11916778271325626,0.07652719717250156,2.1901485430790903,1.9861394775317192,22462464
8.58,8.914065861769801,8.245934138230199,6.460000000000001,7.002586398650022,5.917413601349979,0.09644541337370825,2.0795317485928537,0.11602544488111964,0.07686538186629686,2.1644966625598774,1.9945668346258298,22626304
8.66,8.943548937575157,8.376451062424843,6.11,6.537668095606862,5.682331904393139,0.09644541337370825,2.0881572544574736,0.11602544488111964,0.07686538186629686,2.1612403492171266,2.0150741596978206,22790144
8.529999999999998,8.790959767013995,8.269040232986,6.089999999999999,6.531474801092881,5.648525198907117,0.09644541337370825,2.097614234685898,0.11602544488111964,0.07686538186629686,2.168460474308148,2.026767995063648,22953984
8.8,9.00976176963403,8.590238230365971,6.379999999999999,6.685941170815566,6.074058829184432,0.09215979719874948,2.108568924665451,0.11021075648293695,0.074108837914562,2.229879504491723,1.9872583448391787,23117824
8.81,9.076270539113887,8.543729460886114,6.08,6.669576118919347,5.490423881080653,0.09215979719874948,2.103619949519634,0.11021075648293695,0.074108837914562,2.182586731326162,2.0246531677131063,23281664
8.3,8.735889894354068,7.864110105645933,6.02,6.716850055607374,5.323149944392625,0.09215979719874948,2.095489163696766,0.11021075648293695,0.074108837914562,2.1942332792731594,1.9967450481203726,23445504
8.600000000000001,8.931662479035541,8.268337520964462,6.25,6.533725219182222,5.966274780817778,0.09887965462495359,2.093814106285572,0.114152421060296,0.08360688818961118,2.206755355302952,1.9808728572681917,23609344
8.739999999999998,9.069241552663085,8.410758447336912,6.35,6.813141447076376,5.8868585529236235,0.09887965462495359,2.114677794277668,0.114152421060296,0.08360688818961118,2.2113132017061665,2.0180423868491695,23773184
8.709999999999999,9.08536648758247,8.334633512417529,6.1899999999999995,6.523016516106934,5.856983483893065,0.09887965462495359,2.084776809811592,0.114152421060296,0.08360688818961118,2.1805753920429654,1.988978227580219,23937024
8.540000000000001,8.92262252939418,8.157377470605821,6.19,6.710480547186925,5.669519452813076,0.09887965462495359,2.0784497439861296,0.114152421060296,0.08360688818961118,2.1861553781969567,1.9707441097753022,24100864
8.610000000000001,8.954818792991334,8.265181207008668,6.11,6.643760245803301,5.5762397541967,0.09957207883368535,2.1030142098665237,0.11676066264990495,0.08238349501746575,2.213673247403109,1.9923551723299384,24264704
8.709999999999999,9.082692903071683,8.337307096928315,6.01,6.385366487582469,5.634633512417531,0.09957207883368535,2.1254729643464088,0.11676066264990495,0.08238349501746575,2.1954661518665626,2.055479776826255,24428544
8.629999999999999,9.032616442783947,8.22738355721605,6.279999999999999,6.5475817632051925,6.012418236794806,0.09957207883368535,2.0916899174451826,0.11676066264990495,0.08238349501746575,2.194068128712134,1.989311706178231,24592384
8.690000000000001,8.952488094968135,8.427511905031867,6.1899999999999995,6.708555686498566,5.671444313501433,0.09889103414490133,2.092649331688881,0.11895537711414482,0.07882669117565784,2.1806283310313095,2.0046703323464525,24756224
8.43,8.868292140016223,7.991707859983777,6.220000000000001,6.758144961882949,5.681855038117052,0.09889103414490133,2.0983955189585686,0.11895537711414482,0.07882669117565784,2.18579944928438,2.010991588632757,24920064


==> data/progress-jumper-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
3.54,4.0179121258139405,3.062087874186059,3.4,3.7065941943351177,3.093405805664882,0.0,2.707434582710266,0.0,0.0,2.7079943278694616,2.7068748375510703,16384
3.4800000000000004,3.9177213725647864,3.0422786274352145,3.01,3.667951365983839,2.3520486340161604,0.0,2.691489315032959,0.0,0.0,2.724972523146761,2.658006106919157,180224
3.3,3.6847076812334265,2.915292318766573,3.12,3.764670458451448,2.475329541548552,0.0,2.667554348707199,0.0,0.0,2.711392770347134,2.623715927067264,344064
3.55,3.89423828956117,3.20576171043883,2.64,3.216541412215983,2.0634585877840173,0.0,2.6319921582937242,0.0,0.0,2.6760034782914706,2.587980838295978,507904
4.25,4.893816744112795,3.6061832558872053,4.1899999999999995,5.20039596198718,3.179604038012819,0.31360180427988377,2.6176239967346193,0.33595769199181413,0.2912459165679534,2.670285482707559,2.5649625107616796,671744
5.35,6.126208734813001,4.5737912651869985,4.840000000000001,5.7357678270623484,3.944232172937653,0.31360180427988377,2.501050290465355,0.33595769199181413,0.2912459165679534,2.618426042232702,2.383674538698008,835584
5.8,6.754986910905066,4.845013089094934,4.890000000000001,5.716377637645163,4.063622362354838,0.31360180427988377,2.398104432225227,0.33595769199181413,0.2912459165679534,2.490226512596135,2.305982351854319,999424
5.790000000000001,6.38573484034426,5.194265159655742,5.54,6.233108938046538,4.846891061953462,0.4707444107059284,2.367372286319733,0.6122518844545706,0.3292369369572862,2.4422608413297735,2.292483731309692,1163264
6.359999999999999,6.772795348811005,5.9472046511889936,5.64,6.001109401705356,5.278890598294644,0.4707444107059284,2.328167963027954,0.6122518844545706,0.3292369369572862,2.39286476779685,2.263471158259058,1327104
6.39,6.934885309033011,5.845114690966988,5.529999999999999,6.013838816136117,5.046161183863882,0.4707444107059284,2.260139784216881,0.6122518844545706,0.3292369369572862,2.3246936905814017,2.19558587785236,1490944
6.7700000000000005,7.344543296888929,6.195456703111072,5.8100000000000005,6.300815647672321,5.31918435232768,0.43458135337688947,2.2388947665691377,0.5047397843845457,0.36442292236923324,2.339285177370973,2.1385043557673025,1654784
7.2700000000000005,7.649605057922047,6.890394942077954,5.77,6.257954915950234,5.2820450840497655,0.43458135337688947,2.19707495868206,0.5047397843845457,0.36442292236923324,2.266120342184874,2.128029575179246,1818624
7.51,7.951474801092882,7.068525198907118,5.85,6.435234995535981,5.264765004464018,0.43458135337688947,2.1327988535165785,0.5047397843845457,0.36442292236923324,2.2117745190554117,2.0538231879777453,1982464
7.329999999999998,7.766004587131831,6.893995412868166,6.09,6.562122865364515,5.617877134635485,0.48581176566392514,2.1075365006923676,0.5734917255164441,0.3981318058114061,2.190235110466867,2.024837890917868,2146304
7.68,8.050944739819828,7.3090552601801715,6.05,6.5301041553663115,5.569895844633688,0.48581176566392514,1.9809105217456817,0.5734917255164441,0.3981318058114061,2.092774453166794,1.8690465903245699,2310144
7.83,8.185105618091294,7.474894381908706,5.8100000000000005,6.404053869611166,5.215946130388835,0.48581176566392514,1.9119393542408942,0.5734917255164441,0.3981318058114061,2.0760826692700887,1.7477960392116998,2473984
7.92,8.277211421989835,7.562788578010165,6.090000000000001,6.4706573262134865,5.709342673786515,0.5216798204379718,1.8901041135191918,0.6222235844104069,0.42113605646553665,2.0881449032487414,1.6920633237896425,2637824
8.11,8.488021163428716,7.731978836571283,5.96,6.337359245282264,5.582640754717736,0.5216798204379718,1.891931802034378,0.6222235844104069,0.42113605646553665,2.1304616808871235,1.6534019231816328,2801664
8.4,8.754964786985978,8.045035213014023,6.159999999999999,6.738273291792037,5.581726708207961,0.5216798204379718,1.79118881970644,0.6222235844104069,0.42113605646553665,2.010828417511988,1.5715492219008917,2965504
8.41,8.763411940941445,8.056588059058555,6.01,6.581751694356912,5.4382483056430875,0.5216798204379718,1.7807634994387627,0.6222235844104069,0.42113605646553665,1.9825007635031173,1.579026235374408,3129344
8.22,8.657721372564787,7.782278627435215,6.04,6.709626761711329,5.370373238288671,0.4029778710806037,1.8242233604192735,0.48583309027629484,0.3201226518849125,1.9532503600520714,1.6951963607864755,3293184
8.34,8.928557558782487,7.751442441217513,6.12,6.429192496674807,5.810807503325194,0.4029778710806037,1.8481868222355842,0.48583309027629484,0.3201226518849125,1.997107839408303,1.6992658050628653,3457024
8.309999999999999,8.611496268633624,8.008503731366373,6.29,6.740444225182208,5.839555774817792,0.4029778710806037,1.8151172444224357,0.48583309027629484,0.3201226518849125,1.9530914873741003,1.677143001470771,3620864
8.379999999999999,8.769358446678634,7.990641553321363,6.17,6.643392015141785,5.696607984858215,0.24557194402896884,1.795756782591343,0.29940903401857516,0.1917348540393625,1.9281333127901323,1.6633802523925536,3784704
8.440000000000001,8.832937654087772,8.04706234591223,5.96,6.396348484585428,5.5236515154145716,0.24557194402896884,1.7833600223064423,0.29940903401857516,0.1917348540393625,1.9344754285151244,1.6322446160977602,3948544
8.7,9.1,8.299999999999999,5.95,6.226586333718787,5.673413666281213,0.24557194402896884,1.7316972732543945,0.29940903401857516,0.1917348540393625,1.8407875678054042,1.6226069787033848,4112384
8.3,8.6633180424917,7.936681957508302,6.2,6.73665631459995,5.663343685400051,0.1804405435003957,1.817190782725811,0.22697049936775884,0.13391058763303257,1.9304051067650698,1.703976458686552,4276224
8.620000000000001,9.057721372564787,8.182278627435215,6.070000000000001,6.621452627158491,5.518547372841511,0.1804405435003957,1.8131067723035812,0.22697049936775884,0.13391058763303257,1.970394581410062,1.6558189631971003,4440064
8.559999999999999,8.912703841770966,8.207296158229031,6.0,6.379473319220206,5.620526680779794,0.1804405435003957,1.8202681720256806,0.22697049936775884,0.13391058763303257,2.0136398636872648,1.6268964803640964,4603904
8.64,8.93732137494637,8.342678625053631,5.9399999999999995,6.295527776692623,5.584472223307376,0.1478873176040205,1.805693183839321,0.18563014306600298,0.110144492142038,1.9418270501825563,1.6695593174960859,4767744
8.82,9.105657137141714,8.534342862858287,5.97,6.46,5.4799999999999995,0.1478873176040205,1.7642791479825974,0.18563014306600298,0.110144492142038,1.9621395518355609,1.566418744129634,4931584
8.629999999999999,8.96778691508109,8.292213084918908,6.21,6.543016516106934,5.876983483893066,0.1478873176040205,1.7494557976722718,0.18563014306600298,0.110144492142038,1.9107694320481738,1.5881421632963697,5095424
8.68,8.936124969497314,8.423875030502685,5.98,6.643023378170032,5.316976621829969,0.1544045265438247,1.7866481497883797,0.17286519990429472,0.13594385318335467,1.9681227679972493,1.6051735315795101,5259264
8.620000000000001,8.968711915483254,8.271288084516748,5.970000000000001,6.367617907041422,5.57238209295858,0.1544045265438247,1.8131494984030723,0.17286519990429472,0.13594385318335467,1.9543759717553137,1.6719230250508308,5423104
8.54,9.00946778377222,8.070532216227779,5.880000000000001,6.361248376620639,5.398751623379362,0.1544045265438247,1.86237703114748,0.17286519990429472,0.13594385318335467,2.011784817279957,1.7129692450150031,5586944
8.749999999999998,9.030178514522436,8.46982148547756,5.750000000000002,6.310802995712399,5.189197004287604,0.1544045265438247,1.8490242436528206,0.17286519990429472,0.13594385318335467,1.9945530509368636,1.7034954363687775,5750784
8.540000000000001,8.827054001888147,8.252945998111855,6.2299999999999995,6.715901224530253,5.744098775469746,0.13902147177816834,1.9104439616203308,0.16173646569971262,0.11630647785662407,2.021599866713799,1.7992880565268623,5914624
8.499999999999998,8.782842712474617,8.21715728752538,6.26,6.992393336944022,5.527606663055978,0.13902147177816834,1.8549594730138779,0.16173646569971262,0.11630647785662407,2.0023783105671917,1.707540635460564,6078464
8.540000000000001,8.773238075793813,8.306761924206189,6.17,6.570124980474851,5.7698750195251485,0.13902147177816834,1.8906752362847328,0.16173646569971262,0.11630647785662407,2.008030641083534,1.7733198314859315,6242304
8.68,8.915796522451032,8.444203477548967,6.04,6.48988887516808,5.59011112483192,0.13629429046138736,1.883990815281868,0.16694391544906165,0.10564466547371307,2.0263478813672156,1.7416337491965206,6406144
8.64,8.845912602819741,8.43408739718026,5.6899999999999995,6.122319326424345,5.257680673575654,0.13629429046138736,1.8731782287359238,0.16694391544906165,0.10564466547371307,2.015039471384019,1.7313169860878284,6569984
8.64,8.947245829914745,8.332754170085256,6.139999999999999,6.665737577123796,5.614262422876202,0.13629429046138736,1.8866819843649865,0.16694391544906165,0.10564466547371307,2.0779798387775794,1.6953841299523935,6733824
8.79,8.954012194668566,8.625987805331432,6.03,6.671950153828162,5.388049846171839,0.14477206783450355,1.91960429251194,0.1712912095297055,0.1182529261393016,2.027558577501482,1.8116500075223982,6897664
8.540000000000001,8.927814388593308,8.152185611406694,5.9,6.289871773792359,5.510128226207642,0.14477206783450355,1.8910797849297523,0.1712912095297055,0.1182529261393016,2.04438335971283,1.7377762101466745,7061504
8.73,8.940000000000001,8.52,6.15,6.562916456441252,5.737083543558748,0.14477206783450355,1.9337879911065101,0.1712912095297055,0.1182529261393016,2.055318051290631,1.8122579309223894,7225344
8.48,8.828711915483254,8.131288084516747,5.76,6.2683306010855535,5.251669398914446,0.15915113339893494,1.8932591900229454,0.18671019275137093,0.13159207404649895,2.026007494850136,1.760510885195755,7389184
8.6,9.017133072292284,8.182866927707716,6.1899999999999995,6.700783711564885,5.679216288435114,0.15915113339893494,1.8915572240948677,0.18671019275137093,0.13159207404649895,2.0109698688551347,1.7721445793346005,7553024
8.470000000000002,8.85223029707233,8.087769702927675,6.1899999999999995,6.5936087214122105,5.7863912785877885,0.15915113339893494,1.8949096083641053,0.18671019275137093,0.13159207404649895,2.0050059550990884,1.7848132616291223,7716864
8.459999999999999,8.72153393661244,8.198466063387558,6.220000000000001,6.655430821141545,5.784569178858456,0.15659351518887468,1.88994819521904,0.19645620609844822,0.11673082427930113,2.0496037179950126,1.7302926724430674,7880704
8.579999999999998,8.94551333764994,8.214486662350057,6.21,6.6925971404805455,5.727402859519454,0.15659351518887468,1.8902378037571907,0.19645620609844822,0.11673082427930113,2.0356490661534483,1.7448265413609334,8044544
8.85,9.163847096529505,8.536152903470494,6.26,6.800740233383831,5.719259766616169,0.15659351518887468,1.9067743197083473,0.19645620609844822,0.11673082427930113,2.0318823147015443,1.78166632471515,8208384
8.49,8.94265881191025,8.03734118808975,6.05,6.663595958265698,5.436404041734302,0.15659351518887468,1.9240479931235313,0.19645620609844822,0.11673082427930113,2.079667221918678,1.7684287643283847,8372224
8.639999999999999,9.014699879903903,8.265300120096095,6.05,6.5152956049652735,5.584704395034726,0.16740958612405352,1.9634795889258385,0.21828339039564648,0.11653578185246055,2.0845619984891672,1.8423971793625098,8536064
8.389999999999999,8.713882694814032,8.066117305185966,6.09,6.572597140480546,5.607402859519453,0.16740958612405352,1.983012256026268,0.21828339039564648,0.11653578185246055,2.0987041004335647,1.8673204116189714,8699904
8.499999999999998,8.852136337233178,8.147863662766818,6.15,6.773297681689897,5.526702318310104,0.16740958612405352,1.950875486433506,0.21828339039564648,0.11653578185246055,2.042669882583934,1.859081090283078,8863744
8.53,8.84,8.219999999999999,6.21,6.6626588119102506,5.757341188089749,0.17157290380818419,2.0204030841588976,0.22021683890307558,0.12292896871329279,2.1092873155721206,1.9315188527456748,9027584
8.470000000000002,8.85223029707233,8.087769702927675,6.34,6.7429888335921975,5.937011166407802,0.17157290380818419,2.03226962685585,0.22021683890307558,0.12292896871329279,2.1047717616160244,1.9597674920956762,9191424
8.58,8.937211421989835,8.222788578010165,5.890000000000001,6.376723740945519,5.403276259054482,0.17157290380818419,1.9653955772519112,0.22021683890307558,0.12292896871329279,2.0655953954061235,1.8651957590976989,9355264
8.59,8.891496268633627,8.288503731366372,6.340000000000001,6.820000000000001,5.86,0.1793852358451014,1.9788305178284644,0.22425615273540542,0.1345143189547974,2.0718058432361373,1.8858551924207914,9519104
8.63,9.124064773081425,8.135935226918576,6.069999999999999,6.663380147965872,5.476619852034127,0.1793852358451014,2.02334194034338,0.22425615273540542,0.1345143189547974,2.1235410184983703,1.9231428621883897,9682944
8.69,9.059999999999999,8.32,6.35,6.772492603485552,5.927507396514447,0.1793852358451014,2.021360145509243,0.22425615273540542,0.1345143189547974,2.107223734891571,1.935496556126915,9846784
8.59,8.894795013082563,8.285204986917437,6.089999999999999,6.419999999999999,5.759999999999999,0.1709173447662711,2.0255993202328684,0.21220033224837542,0.12963435728416678,2.1413519971052013,1.9098466433605357,10010624
8.370000000000001,8.862036584005702,7.877963415994299,6.39,6.833734154646676,5.946265845353324,0.1709173447662711,2.0555256009101868,0.21220033224837542,0.12963435728416678,2.1512153389026007,1.9598358629177728,10174464
8.52,9.106174035590113,7.933825964409886,6.21,6.623400532171888,5.796599467828112,0.1709173447662711,2.0273420825600623,0.21220033224837542,0.12963435728416678,2.127729095770978,1.9269550693491468,10338304
8.4,8.784707681233426,8.015292318766575,6.140000000000001,6.52262252939418,5.757377470605821,0.1645860661855825,1.995097777247429,0.20811967355010488,0.12105245882106011,2.1123785394297485,1.8778170150651097,10502144
8.54,8.925227205685164,8.154772794314834,6.410000000000001,6.853734154646677,5.966265845353325,0.1645860661855825,2.056621845066547,0.20811967355010488,0.12105245882106011,2.17887478641247,1.9343689037206246,10665984
8.670000000000002,8.973479818109872,8.366520181890131,5.99,6.42,5.5600000000000005,0.1645860661855825,2.0263386741280556,0.20811967355010488,0.12105245882106011,2.154835135789072,1.8978422124670393,10829824
8.47,8.972095608425327,7.967904391574673,6.17,6.672095608425328,5.667904391574672,0.1645860661855825,2.036141146719456,0.20811967355010488,0.12105245882106011,2.120715802721908,1.9515664907170038,10993664
8.540000000000001,8.869241552663087,8.210758447336914,6.290000000000001,6.774664832642106,5.805335167357896,0.15767726015404449,2.067619612812996,0.19368819808657145,0.12166632222151753,2.1648407686953375,1.9703984569306547,11157504
8.65,8.907875939164553,8.392124060835448,6.38,7.010555310817378,5.749444689182622,0.15767726015404449,2.0423474088311195,0.19368819808657145,0.12166632222151753,2.121323815315114,1.9633710023471254,11321344
8.33,8.730124980474852,7.9298750195251495,6.23,6.74,5.720000000000001,0.15767726015404449,2.027379222214222,0.19368819808657145,0.12166632222151753,2.1280396198921245,1.9267188245363192,11485184
8.739999999999998,9.125227205685164,8.354772794314833,6.24,6.683170396123207,5.796829603876794,0.1579446627375811,2.0444896697998045,0.18766757087968775,0.12822175459547444,2.133336417323296,1.9556429222763132,11649024
8.55,8.924833296279827,8.175166703720175,6.38,6.737211421989835,6.022788578010164,0.1579446627375811,2.03667381554842,0.18766757087968775,0.12822175459547444,2.1483890399783063,1.9249585911185332,11812864
8.49,8.886106046406768,8.093893953593232,6.33,6.9367124524847,5.7232875475153,0.1579446627375811,2.0196061417460442,0.18766757087968775,0.12822175459547444,2.1370381774132614,1.902174106078827,11976704
8.62,9.036653333119991,8.203346666880007,5.949999999999998,6.4524937810560425,5.447506218943954,0.15520706815012011,2.1031898885965346,0.18115213395665625,0.12926200234358398,2.188161495567717,2.018218281625352,12140544
8.669999999999998,8.99264531609803,8.347354683901965,6.24,6.566190128606002,5.913809871393998,0.15520706815012011,2.054849085211754,0.18115213395665625,0.12926200234358398,2.149103614087921,1.9605945563355869,12304384
8.6,8.966060104354462,8.233939895645538,6.160000000000001,6.429072480941475,5.890927519058527,0.15520706815012011,2.0016598418354987,0.18115213395665625,0.12926200234358398,2.1060680173002044,1.897251666370793,12468224
8.48,8.782654919008431,8.17734508099157,6.25,6.59423828956117,5.90576171043883,0.15463348945817562,2.013242396712303,0.17521436563466816,0.13405261328168308,2.1084071495345498,1.9180776438900562,12632064
8.739999999999998,9.019999999999998,8.459999999999999,6.12,6.5843274706497565,5.655672529350244,0.15463348945817562,2.0034167975187303,0.17521436563466816,0.13405261328168308,2.1264793701117854,1.8803542249256753,12795904
8.48,8.779332590941916,8.180667409058085,6.369999999999999,6.76761790704142,5.972382092958578,0.15463348945817562,2.046829101443291,0.17521436563466816,0.13405261328168308,2.1571955767871493,1.9364626260994322,12959744
8.6,9.014728827066554,8.185271172933446,6.25,6.890702739185654,5.609297260814346,0.14397987651955374,1.9816622123122216,0.15802854451514434,0.12993120852396314,2.0864319215932046,1.8768925030312384,13123584
8.709999999999999,9.12097445176069,8.299025548239308,6.4799999999999995,6.889389789809174,6.070610210190825,0.14397987651955374,2.0115672558546067,0.15802854451514434,0.12993120852396314,2.1229084292265936,1.9002260824826198,13287424
8.49,8.807647603485371,8.17235239651463,6.27,6.762036584005701,5.777963415994298,0.14397987651955374,2.02149925082922,0.15802854451514434,0.12993120852396314,2.125581774179486,1.9174167274789542,13451264
8.41,8.82821047332653,7.99178952667347,6.29,6.670657326213486,5.909342673786514,0.14397987651955374,1.9905609741806984,0.15802854451514434,0.12993120852396314,2.085166872645937,1.8959550757154597,13615104
8.629999999999999,8.943209195267315,8.316790804732683,6.27,6.81230987451825,5.727690125481749,0.143277270167268,2.012615482509136,0.16125501629940805,0.12529952403512792,2.0980989595009225,1.9271320055173498,13778944
8.54,9.058073353879545,8.021926646120454,6.19,6.600974451760691,5.77902554823931,0.143277270167268,2.007275515794754,0.16125501629940805,0.12529952403512792,2.1090214456177856,1.9055295859717225,13942784
8.7,8.923606797749978,8.476393202250021,6.0600000000000005,6.554368283772331,5.56563171622767,0.143277270167268,2.0435792803764343,0.16125501629940805,0.12529952403512792,2.142011714822349,1.9451468459305197,14106624
8.77,9.175092582010581,8.364907417989418,6.1899999999999995,6.615323406362734,5.764676593637265,0.14035259437456393,2.0470058515667917,0.15947477290106574,0.12123041584806213,2.1373912149958607,1.956620488137723,14270464
8.59,8.901287648325468,8.278712351674532,6.36,6.750384425918863,5.969615574081137,0.14035259437456393,2.0002543583512304,0.15947477290106574,0.12123041584806213,2.096591061238388,1.903917655464073,14434304
8.690000000000001,9.049026461420326,8.330973538579677,6.21,6.632965719651132,5.787034280348868,0.14035259437456393,2.011474370956421,0.15947477290106574,0.12123041584806213,2.088020055266235,1.9349286866466069,14598144
8.73,9.009463772249642,8.450536227750359,6.389999999999999,7.157398201717985,5.6226017982820125,0.13301700626818344,1.9748948603868484,0.14981205749177992,0.11622195504458696,2.062878707448417,1.8869110133252796,14761984
8.589999999999998,8.88816103031751,8.291838969682486,6.249999999999999,6.828359749636849,5.671640250363149,0.13301700626818344,2.024151700735092,0.14981205749177992,0.11622195504458696,2.076547236132383,1.9717561653378008,14925824
8.59,8.99853396431631,8.18146603568369,6.079999999999999,6.612541078227773,5.547458921772225,0.13301700626818344,1.988007889688015,0.14981205749177992,0.11622195504458696,2.055835974569915,1.9201798048061147,15089664
8.67,8.889317121994614,8.450682878005386,5.94,6.398693797647189,5.481306202352812,0.138527978637893,2.0238728404045103,0.1585266135198642,0.11852934375592183,2.1251056236926504,1.9226400571163704,15253504
8.620000000000001,8.965832329315813,8.27416767068419,6.530000000000001,7.020000000000001,6.040000000000001,0.138527978637893,2.0594135999679564,0.1585266135198642,0.11852934375592183,2.1390880101928027,1.9797391897431098,15417344
8.849999999999998,9.17326459750489,8.526735402495106,5.99,6.386106046406767,5.593893953593233,0.138527978637893,1.9939085111021995,0.1585266135198642,0.11852934375592183,2.125904555651357,1.861912466553042,15581184
8.57,8.984849370253832,8.155150629746169,6.119999999999999,6.3949545416973494,5.845045458302649,0.13366537226860747,2.0064014747738836,0.15314701434342395,0.114183730193791,2.1111165690072404,1.9016863805405269,15745024
8.55,8.908468966578699,8.191531033421303,6.14,6.866911273815449,5.41308872618455,0.13366537226860747,2.006273716688156,0.15314701434342395,0.114183730193791,2.0843403629418074,1.9282070704345051,15908864
8.819999999999999,9.047156333832008,8.592843666167989,6.23,6.622555728527811,5.83744427147219,0.13366537226860747,2.0088164106011392,0.15314701434342395,0.114183730193791,2.095179749247664,1.922453071954615,16072704
8.610000000000001,8.83561028345357,8.384389716546432,6.24,6.752249938994629,5.727750061005372,0.13366537226860747,2.0011215597391128,0.15314701434342395,0.114183730193791,2.083101827466826,1.9191412920113997,16236544
8.75,8.991867732448958,8.508132267551042,6.160000000000001,6.600908153700972,5.71909184629903,0.13737492679576155,2.045490436255932,0.16054612856742614,0.11420372502409694,2.1451664663733,1.9458144061385634,16400384
8.540000000000001,8.927814388593307,8.152185611406695,6.5,6.96475800154489,6.03524199845511,0.13737492679576155,2.0206482872366904,0.16054612856742614,0.11420372502409694,2.0787866396268133,1.9625099348465675,16564224
8.610000000000001,9.001024295920343,8.218975704079659,6.22,6.512574776766556,5.927425223233444,0.13737492679576155,2.029564505815506,0.16054612856742614,0.11420372502409694,2.1309332449798615,1.9281957666511507,16728064
8.59,8.92,8.26,6.33,6.857351874937408,5.802648125062592,0.13361908445169962,2.0202409625053406,0.1527380967095051,0.11450007219389413,2.082284850806702,1.9581970742039791,16891904
8.65,8.988378486313772,8.311621513686228,6.22,6.611918358845308,5.828081641154691,0.13361908445169962,2.0186577886343002,0.1527380967095051,0.11450007219389413,2.132885565134343,1.9044300121342579,17055744
8.7,8.919089023002066,8.480910976997933,6.539999999999999,6.866190128606001,6.213809871393997,0.13361908445169962,2.020880696177483,0.1527380967095051,0.11450007219389413,2.1150262308627394,1.926735161492226,17219584
8.71,9.153734154646678,8.266265845353324,6.45,6.944469412603045,5.9555305873969555,0.12273199547640838,2.0363870680332186,0.1423605605622156,0.10310343039060116,2.0973729929804397,1.9754011430859975,17383424
8.59,8.931906419945575,8.248093580054425,6.33,6.72255572852781,5.93744427147219,0.12273199547640838,2.048940460383892,0.1423605605622156,0.10310343039060116,2.1051418789496306,1.9927390418181532,17547264
8.66,9.047814388593306,8.272185611406695,6.050000000000001,6.5564582904840245,5.543541709515977,0.12273199547640838,2.0690839007496833,0.1423605605622156,0.10310343039060116,2.1475909005853357,1.9905769009140306,17711104
8.58,8.862134719593318,8.297865280406683,6.220000000000001,6.680000000000001,5.760000000000001,0.12091361328208254,2.057539638876915,0.13789324370285153,0.10393398286131356,2.122168324937551,1.9929109528162794,17874944
8.48,8.782654919008431,8.17734508099157,6.459999999999999,6.779999999999999,6.139999999999999,0.12091361328208254,2.0733922138810157,0.13789324370285153,0.10393398286131356,2.1280073732383715,2.01877705452366,18038784
8.46,8.927332857821918,7.9926671421780835,6.15,6.608802789878179,5.691197210121822,0.12091361328208254,2.049036566913128,0.13789324370285153,0.10393398286131356,2.1399098167011488,1.9581633171251076,18202624
8.760000000000002,9.11832945734338,8.401670542656623,6.16,6.720713830755048,5.5992861692449525,0.12596146051436294,2.0377922743558883,0.13672894982660824,0.11519397120211762,2.1058441723735397,1.969740376338237,18366464
8.62,8.868193472919817,8.371806527080182,6.5200000000000005,6.982168800331654,6.057831199668347,0.12596146051436294,2.0472808495163917,0.13672894982660824,0.11519397120211762,2.1258975200871926,1.9686641789455908,18530304
8.790000000000001,9.101287648325469,8.478712351674533,6.0,6.6,5.4,0.12596146051436294,2.034612365067005,0.13672894982660824,0.11519397120211762,2.1301704007178692,1.9390543294161409,18694144
8.549999999999999,8.932753184180092,8.167246815819906,5.920000000000001,6.569307323229918,5.270692676770084,0.12596146051436294,2.027529413998127,0.13672894982660824,0.11519397120211762,2.100375120360447,1.9546837076358063,18857984
8.629999999999999,9.027617907041419,8.232382092958579,6.469999999999999,7.079999999999999,5.8599999999999985,0.12369021263415422,2.0254168957471848,0.14154793986521014,0.10583248540309831,2.0942779637238775,1.956555827770492,19021824
8.67,8.78,8.56,6.1899999999999995,6.5434119409414455,5.8365880590585535,0.12369021263415422,2.0358579486608503,0.14154793986521014,0.10583248540309831,2.114634108115632,1.9570817892060686,19185664
8.779999999999998,9.072574776766553,8.487425223233442,6.3100000000000005,6.636955654485437,5.983044345514564,0.12369021263415422,2.030441242456436,0.14154793986521014,0.10583248540309831,2.0663730617726013,1.9945094231402707,19349504
8.899999999999999,9.193257565972303,8.606742434027694,6.32,6.709358446678636,5.930641553321364,0.12008705118354987,2.0448209211230277,0.1331154291086394,0.10705867325846033,2.1164253079594717,1.9732165342865837,19513344
8.670000000000002,8.854661853126196,8.485338146873808,6.37,6.906749476012786,5.833250523987214,0.12008705118354987,2.0234189510345457,0.1331154291086394,0.10705867325846033,2.084850207017852,1.9619876950512392,19677184
8.7,8.944948974278317,8.455051025721682,6.140000000000001,6.6880875842417895,5.591912415758212,0.12008705118354987,1.9828597992658614,0.1331154291086394,0.10705867325846033,2.061185162119669,1.904534436412054,19841024
8.799999999999999,9.202492235949961,8.397507764050037,6.16,6.534699879903904,5.785300120096096,0.11061317580329724,2.0215750604867937,0.12759617082011923,0.09363018078647525,2.1069710056964035,1.9361791152771837,20004864
8.709999999999999,9.07180105030251,8.348198949697489,6.3999999999999995,6.944058820349417,5.855941179650582,0.11061317580329724,2.027842067182064,0.12759617082011923,0.09363018078647525,2.1002076782606616,1.9554764561034665,20168704
8.7,8.904939015319192,8.495060984680807,6.459999999999999,6.872795348811005,6.047204651188993,0.11061317580329724,2.0035814210772513,0.12759617082011923,0.09363018078647525,2.077982905692003,1.9291799364624995,20332544
8.609999999999998,8.939999999999998,8.279999999999998,6.29,6.604483703870328,5.975516296129672,0.11852550588446127,2.0098824486136437,0.1404233807708038,0.09662763099811875,2.1021121637957476,1.9176527334315396,20496384
8.760000000000002,9.083109888428071,8.436890111571932,6.470000000000001,7.030446250768083,5.909553749231918,0.11852550588446127,2.0248845130205155,0.1404233807708038,0.09662763099811875,2.0903040170167713,1.9594650090242598,20660224
8.81,9.021896201004171,8.59810379899583,6.16,6.683832034148352,5.636167965851648,0.11852550588446127,2.0493432700634004,0.1404233807708038,0.09662763099811875,2.130106402865306,1.968580137261495,20824064
8.620000000000001,8.860000000000001,8.38,6.249999999999999,6.650624512480202,5.849375487519796,0.11373649282122071,2.023680163919926,0.13151284574995387,0.09596013989248754,2.1009253312686713,1.9464349965711802,20987904
8.670000000000002,8.980000000000002,8.360000000000001,6.03,6.4773253849269015,5.582674615073099,0.11373649282122071,2.107759302854538,0.13151284574995387,0.09596013989248754,2.2076761159581726,2.0078424897509035,21151744
8.98,9.364187454245972,8.595812545754029,6.470000000000001,7.3326123115281865,5.607387688471815,0.11373649282122071,2.0489193752408026,0.13151284574995387,0.09596013989248754,2.110504682664243,1.9873340678173619,21315584
8.760000000000002,9.001660919471894,8.51833908052811,6.37,6.803704968844029,5.9362950311559715,0.11373649282122071,2.0388871386647223,0.13151284574995387,0.09596013989248754,2.1188892444644054,1.9588850328650391,21479424
8.68,9.004961536185437,8.355038463814562,6.45,6.7824154027718935,6.117584597228107,0.11066984262945138,2.0665079593658446,0.12593894109582893,0.09540074416307386,2.1212349176755896,2.0117810010560997,21643264
8.76,8.960997512422418,8.559002487577581,6.12,6.932157620169878,5.307842379830122,0.11066984262945138,2.038658982515335,0.12593894109582893,0.09540074416307386,2.0972862471171827,1.9800317179134876,21807104
8.73,9.101618083521242,8.35838191647876,6.119999999999999,6.493630833845387,5.7463691661546115,0.11066984262945138,2.006471353769302,0.12593894109582893,0.09540074416307386,2.100465664129253,1.9124770434093512,21970944
8.65,8.985410196624969,8.314589803375032,6.200000000000001,6.776194411635519,5.623805588364483,0.10854180812941552,2.0167093604803084,0.12390055081942183,0.09318306543940921,2.074105823412407,1.9593128975482097,22134784
8.540000000000001,8.974050688284215,8.105949311715786,6.339999999999999,6.909561234635925,5.770438765364073,0.10854180812941552,2.0278873309493064,0.12390055081942183,0.09318306543940921,2.099083935960059,1.9566907259385538,22298624
8.790000000000001,9.070891438103763,8.50910856189624,6.67,7.1105678154382135,6.229432184561786,0.10854180812941552,1.9857924357056618,0.12390055081942183,0.09318306543940921,2.0554874177354794,1.916097453675844,22462464
8.59,9.066340214552582,8.113659785447418,6.530000000000001,6.917427412556211,6.142572587443791,0.10283915903015095,2.030829855799675,0.11944874492470813,0.08622957313559378,2.11972144429694,1.9419382673024101,22626304
8.74,9.103868107973206,8.376131892026795,6.12,6.519499687108763,5.720500312891237,0.10283915903015095,2.026538868248463,0.11944874492470813,0.08622957313559378,2.1163746504014145,1.9367030860955112,22790144
8.969999999999999,9.223179778023443,8.716820221976555,6.159999999999999,6.598634243989225,5.721365756010774,0.10283915903015095,1.9890027463436126,0.11944874492470813,0.08622957313559378,2.0792182241283177,1.8987872685589076,22953984
8.629999999999999,9.03509258201058,8.224907417989417,6.21,6.5605709628591615,5.859429037140838,0.10247466743976279,2.048144315183163,0.11533241190855337,0.08961692297097221,2.118210077324482,1.9780785530418439,23117824
8.830000000000002,9.277325384926902,8.382674615073102,6.3,6.697492138287036,5.902507861712964,0.10247466743976279,2.012853828072548,0.11533241190855337,0.08961692297097221,2.0992308688938106,1.9264767872512856,23281664
8.790000000000001,9.101287648325469,8.478712351674533,6.489999999999999,6.986890329952193,5.993109670047805,0.10247466743976279,2.023380035161972,0.11533241190855337,0.08961692297097221,2.1106251383039734,1.9361349320199708,23445504
8.61,8.951906419945574,8.268093580054424,6.45,6.794238289561171,6.10576171043883,0.10313457142726741,2.050285105407238,0.11940516853289497,0.08686397432163985,2.1368061682021615,1.9637640426123146,23609344
8.45,8.819459064038222,8.080540935961777,6.739999999999999,7.167083130081251,6.312916869918747,0.10313457142726741,2.009766884148121,0.11940516853289497,0.08686397432163985,2.0763352143825724,1.9431985539136694,23773184
8.510000000000002,8.814795013082565,8.205204986917439,6.36,6.829467783772221,5.89053221622778,0.10313457142726741,2.047817772626877,0.11940516853289497,0.08686397432163985,2.15185288215345,1.9437826631003037,23937024
8.59,8.959999999999999,8.22,6.09,6.713618473106754,5.466381526893246,0.10313457142726741,2.04940604865551,0.11940516853289497,0.08686397432163985,2.153105457363774,1.9457066399472462,24100864
8.819999999999999,9.138747549010183,8.501252450989814,6.299999999999999,6.967832314282559,5.632167685717439,0.10038594593342125,2.066235077381134,0.11988606249319991,0.08088582937364258,2.1389398940673607,1.9935302606949075,24264704
8.620000000000001,9.04142615011411,8.198573849885891,6.37,6.611039415863879,6.128960584136121,0.10038594593342125,2.0817598059773443,0.11988606249319991,0.08088582937364258,2.1432272977101863,2.0202923142445024,24428544
8.739999999999998,9.040665927567456,8.43933407243254,6.21,6.772938717801503,5.647061282198497,0.10038594593342125,2.0653065636754038,0.11988606249319991,0.08088582937364258,2.1104536648308723,2.0201594625199353,24592384
8.69,8.94865034312755,8.431349656872449,6.270000000000001,6.573479818109872,5.966520181890131,0.09984570991186763,2.0669584304094313,0.1163362537575838,0.08335516606615145,2.152192393408612,1.9817244674102508,24756224
8.69,9.062692903071683,8.317307096928316,6.470000000000001,6.71103941586388,6.2289605841361215,0.09984570991186763,2.030227492749691,0.1163362537575838,0.08335516606615145,2.137176322535523,1.9232786629638587,24920064


==> data/progress-leaper-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.6399999999999997,3.0173592452822637,2.2626407547177356,2.5100000000000002,2.898458491991101,2.1215415080088995,0.0,2.7073320627212523,0.0,0.0,2.707704348560157,2.7069597768823477,16384,-0.17965216003358364,2.321959936618805
2.8699999999999997,3.3128317965096903,2.427168203490309,2.88,3.3855689863905813,2.3744310136094184,0.0,2.5173094838857653,0.0,0.0,2.592269029534183,2.4423499382373475,180224,-0.22627315390855074,2.772329640388489
3.3600000000000003,3.762988833592198,2.9570111664078027,2.9299999999999997,3.3276179070414207,2.5323820929585787,0.0,2.2546414583921432,0.0,0.0,2.4978044208403594,2.011478495943927,344064,-0.21393165979534387,3.295405054092407
3.5099999999999993,4.114069532421557,2.9059304675784414,3.05,3.4772001872658764,2.622799812734123,0.0,2.1623725414276125,0.0,0.0,2.432867641166132,1.891877441689093,507904,-0.2693581140600145,3.395070695877075
3.65,4.207225268630201,3.0927747313697984,3.3999999999999995,4.044980619863884,2.7550193801361154,0.9400303705715638,2.035699227452278,1.0922197576741752,0.7878409834689524,2.4112469771799008,1.6601514777246553,671744,0.9184250742197037,3.447982335090637
3.6,4.009878030638384,3.1901219693616163,3.3600000000000003,3.995924523823386,2.7240754761766146,0.9400303705715638,2.019844602048397,1.0922197576741752,0.7878409834689524,2.4491709333649707,1.590518270731823,835584,0.9008009165525437,3.354009580612183
3.6799999999999997,4.099046536795139,3.2609534632048605,3.5300000000000002,4.099297813099612,2.960702186900389,0.9400303705715638,1.999500896036625,1.0922197576741752,0.7878409834689524,2.4594929278381965,1.5395088642350536,999424,0.9219593584537507,3.3734744787216187
4.1499999999999995,4.86028163428319,3.439718365716809,2.9400000000000004,3.482586398650022,2.397413601349979,0.16397529208575362,1.9789454147219658,0.2712258654917645,0.05672471867974278,2.366847142360275,1.5910436870836566,1163264,2.696815860271454,3.7526336669921876
3.8099999999999996,4.332398315464358,3.2876016845356406,3.3699999999999997,3.6385144316419504,3.101485568358049,0.16397529208575362,2.0168622881174088,0.2712258654917645,0.05672471867974278,2.395230285771266,1.6384942904635518,1327104,2.426542508602142,3.4433784246444703
3.94,4.624397545290747,3.255602454709253,3.5100000000000007,4.170984114786431,2.849015885213571,0.16397529208575362,2.051616498827934,0.2712258654917645,0.05672471867974278,2.4054360362740037,1.6977969613818646,1490944,2.345177137851715,3.509302592277527
4.289999999999999,5.208095855561933,3.371904144438065,3.8199999999999994,4.282168800331653,3.357831199668346,0.19614286073996837,2.0562317937612535,0.33804840598845254,0.054237315491484195,2.4039626745304856,1.7085009129920214,1654784,3.097411108016968,3.790451169013977
4.15,4.945298686029344,3.354701313970657,3.6700000000000004,4.281637147334921,3.0583628526650792,0.19614286073996837,2.0106489658355713,0.33804840598845254,0.054237315491484195,2.3735800462130503,1.6477178854580925,1818624,2.854621338844299,3.648389434814453
4.83,5.608524244966077,4.051475755033923,3.7599999999999993,4.484154679609267,3.0358453203907323,0.19614286073996837,2.0455412551760674,0.33804840598845254,0.054237315491484195,2.4016337455632195,1.6894487647889154,1982464,3.236104869842529,4.252712941169738
4.43,5.363862944976402,3.496137055023597,3.81,4.288434948556228,3.3315650514437727,0.23766708464646377,2.0486594840884207,0.389340722705085,0.0859934465878425,2.383058215832584,1.7142607523442572,2146304,3.3146257400512695,3.8824053764343263
4.720000000000001,5.852077735846793,3.587922264153208,4.199999999999999,4.982304288624317,3.417695711375681,0.23766708464646377,2.018338420987129,0.389340722705085,0.0859934465878425,2.3739289122426355,1.662747929731623,2310144,3.3100081205368044,4.090085768699646
4.84,5.534550214167413,4.145449785832587,4.17,4.9612648102879335,3.3787351897120663,0.23766708464646377,1.9784904927015305,0.389340722705085,0.0859934465878425,2.35671803278178,1.6002629526212813,2473984,3.4032448053359987,4.247543692588806
4.920000000000001,5.771821577561875,4.068178422438127,4.15,4.815206734782504,3.4847932652174967,0.21365454078232354,1.981826151907444,0.3494102142287774,0.07789886733586973,2.374039760459695,1.5896125433551929,2637824,3.524765944480896,4.27948534488678
5.209999999999999,6.2044345126754195,4.215565487324579,4.11,4.9868694315575155,3.233130568442485,0.21365454078232354,1.941527332365513,0.3494102142287774,0.07789886733586973,2.363321371382481,1.5197332933485443,2801664,3.649287557601929,4.519792985916138
5.25,6.514317997973611,3.9856820020263886,4.16,5.0624411338142785,3.2575588661857218,0.21365454078232354,1.9273343086242676,0.3494102142287774,0.07789886733586973,2.3526497420331713,1.5020188752153638,2965504,3.5153501510620115,4.509373950958252
5.27,6.5883702059740274,3.9516297940259717,4.17,4.935571681816928,3.4044283181830717,0.21365454078232354,1.9056114643812179,0.3494102142287774,0.07789886733586973,2.3364340958053655,1.47478883295707,3129344,3.2671876192092895,4.512294435501099
5.56,6.717756451072503,4.402243548927496,4.53,5.721679487110523,3.338320512889477,0.1971572482212734,1.885688066482544,0.3095346890942491,0.08477980734829774,2.3098619916641603,1.4615141413009276,3293184,3.831637477874756,4.7783442735672
5.659999999999999,7.2374663229368785,4.08253367706312,4.3,5.426055060820739,3.1739449391792602,0.1971572482212734,1.8893414974212646,0.3095346890942491,0.08477980734829774,2.322114995876761,1.456567998965768,3457024,3.692371296882629,4.800444340705871
5.81,7.05374434672082,4.566255653279179,4.82,5.83567711404757,3.8043228859524305,0.1971572482212734,1.9005057632923126,0.3095346890942491,0.08477980734829774,2.3591518437028776,1.4418596828817476,3620864,3.8234304428100585,4.955886363983154
5.91,7.517762420259909,4.302237579740091,5.110000000000001,6.308707637416231,3.9112923625837714,0.17333248045686367,1.8904906019568444,0.2748934729293708,0.07177148798435656,2.3303767155068695,1.450604488406819,3784704,4.099106764793396,5.010675311088562
5.9799999999999995,7.422081828468828,4.537918171531171,4.92,6.141310771261762,3.698689228738238,0.17333248045686367,1.8426714390516281,0.2748934729293708,0.07177148798435656,2.3292468562596906,1.3560960218435654,3948544,4.172408080101013,5.085798764228821
6.09,7.488177385026663,4.691822614973336,5.069999999999999,6.279173271289106,3.860826728710893,0.17333248045686367,1.8270938515663147,0.2748934729293708,0.07177148798435656,2.296285838259877,1.357901864872752,4112384,4.11635434627533,5.1902364015579225
6.24,7.9134395716607155,4.566560428339285,4.97,6.307198564163153,3.632801435836846,0.1656622532208622,1.8141725212335587,0.26303105997363746,0.06829344646808694,2.276301235812531,1.3520438066545861,4276224,4.443099904060364,5.288062381744385
6.51,8.028189711465599,4.991810288534401,5.470000000000001,6.807198564163155,4.132801435836846,0.1656622532208622,1.7829067960381508,0.26303105997363746,0.06829344646808694,2.2686887881745674,1.2971248039017345,4440064,4.409799408912659,5.505068612098694
6.409999999999999,8.233979166547687,4.586020833452311,5.359999999999999,6.936197957110717,3.783802042889282,0.1656622532208622,1.775880439579487,0.26303105997363746,0.06829344646808694,2.282877808357785,1.2688830708011887,4603904,4.28214201927185,5.380451893806457
6.479999999999999,8.627929235333417,4.332070764666581,5.36,6.624278450342329,4.0957215496576715,0.1525761928866562,1.7872212499380111,0.23459119879392765,0.07056118697938475,2.2767371640739738,1.2977053358020485,4767744,4.578933691978454,5.440086889266968
6.7299999999999995,8.606192953829643,4.853807046170356,5.66,7.2323867208800765,4.087613279119924,0.1525761928866562,1.7692903399467468,0.23459119879392765,0.07056118697938475,2.2976314594444376,1.240949220449056,4931584,4.670452332496643,5.649350833892822
6.909999999999999,8.572798845320744,5.247201154679255,5.41,6.983817016047292,3.8361829839527086,0.1525761928866562,1.7301927119493485,0.23459119879392765,0.07056118697938475,2.2718633226246756,1.1885221012740215,5095424,4.541880536079407,5.793134784698486
7.140000000000001,9.004510659663817,5.275489340336184,5.619999999999999,7.192768260106999,4.047231739892999,0.14661364979587482,1.7421602189540863,0.22740524517872185,0.0658220544130278,2.2620911125557344,1.2222293253524383,5259264,4.866856956481934,5.971408081054688
7.0699999999999985,9.145114454674728,4.994885545325269,5.84,7.526534909214748,4.153465090785252,0.14661364979587482,1.688698197901249,0.22740524517872185,0.0658220544130278,2.2521484504000067,1.1252479454024913,5423104,4.819090008735657,5.906920981407166
7.179999999999998,9.120515395455545,5.239484604544451,6.06,7.912133904446436,4.207866095553563,0.14661364979587482,1.6993954643607139,0.22740524517872185,0.0658220544130278,2.2723965158730124,1.1263944128484153,5586944,4.8913208723068236,6.019645380973816
7.159999999999999,9.131902634513175,5.188097365486825,6.05,7.689664599849616,4.410335400150384,0.14661364979587482,1.6866239950060844,0.22740524517872185,0.0658220544130278,2.2223817884670716,1.1508662015450974,5750784,4.762444376945496,5.974688410758972
7.510000000000001,9.773824198121401,5.2461758018786,5.88,7.588098357823694,4.171901642176306,0.12454300617117828,1.6578986823558808,0.18347514776257828,0.06561086457977826,2.2286132515091426,1.0871841132026188,5914624,5.179235482215882,6.243468475341797
7.35,9.716114959168298,4.9838850408317015,6.1899999999999995,8.04765981815832,4.33234018184168,0.12454300617117828,1.6698337711393834,0.18347514776257828,0.06561086457977826,2.2484102092618574,1.0912573330169093,6078464,4.888029885292053,6.0809355735778805
7.5,9.770682716717596,5.229317283282404,6.16,7.930988424581031,4.389011575418969,0.12454300617117828,1.6653532147407533,0.18347514776257828,0.06561086457977826,2.259590778557471,1.0711156509240356,6242304,5.032374453544617,6.216923260688782
7.459999999999999,9.70953328492823,5.210466715071767,6.35,8.073513852569802,4.626486147430198,0.10924799503314583,1.6471991211175918,0.1614483830652024,0.05704760700108927,2.228821299747223,1.0655769424879606,6406144,5.279732751846313,6.1892441511154175
7.7,9.795232683975696,5.604767316024304,6.25,7.742146105446783,4.757853894553217,0.10924799503314583,1.6574798986315726,0.1614483830652024,0.05704760700108927,2.2324028964015827,1.0825569008615623,6569984,5.469433450698853,6.3884845733642575
7.620000000000002,9.835310362003485,5.404689637996519,6.3100000000000005,7.947956043366244,4.672043956633757,0.10924799503314583,1.6659685105085373,0.1614483830652024,0.05704760700108927,2.2638461426862486,1.0680908783308263,6733824,5.28020932674408,6.30851800441742
7.56,9.854428033301545,5.265571966698454,6.279999999999999,7.816098955145794,4.743901044854205,0.1038730733201001,1.6715748220682145,0.15417793806756025,0.053568208572639935,2.247761607287769,1.0953880368486602,6897664,5.486049604415894,6.252831602096558
7.67,10.06501565756886,5.274984342431139,6.36,8.243188785013334,4.4768112149866655,0.1038730733201001,1.6657652407884598,0.15417793806756025,0.053568208572639935,2.251707339592185,1.0798231419847342,7061504,5.431557083129883,6.328766107559204
7.910000000000001,10.133713110992513,5.686286889007489,6.540000000000002,8.41467330487208,4.6653266951279235,0.1038730733201001,1.6705543845891953,0.15417793806756025,0.053568208572639935,2.2553448897386064,1.0857638794397844,7225344,5.540444946289062,6.5483154296875
7.7,10.3,5.1,6.719999999999999,8.411035185914237,5.028964814085762,0.0893407347422123,1.6690879046916962,0.1369279720525987,0.04175349743182587,2.228957457183303,1.1092183522000894,7389184,5.544377422332763,6.326073241233826
7.799999999999999,10.248264691572379,5.351735308427619,6.369999999999999,8.152722636867551,4.587277363132447,0.0893407347422123,1.6703006073832511,0.1369279720525987,0.04175349743182587,2.250161667780868,1.0904395469856345,7553024,5.784648966789246,6.450781440734863
7.900000000000001,10.16980175345778,5.630198246542224,6.6800000000000015,8.269213642025516,5.090786357974487,0.0893407347422123,1.659066067636013,0.1369279720525987,0.04175349743182587,2.2236430438283152,1.0944890914437106,7716864,5.70701117515564,6.53129096031189
7.9799999999999995,10.383663870011778,5.576336129988221,6.43,8.260874108178932,4.599125891821068,0.07905537746943073,1.6884530797600745,0.12098838271572807,0.037122372223133394,2.2295895763558033,1.1473165831643457,7880704,6.145496797561646,6.595368576049805
8.02,10.215814199790136,5.824185800209863,6.44,8.410888124678822,4.469111875321179,0.07905537746943073,1.6788122266530991,0.12098838271572807,0.037122372223133394,2.252845164227459,1.1047792890787396,8044544,5.99934139251709,6.618736600875854
7.94,10.406252217434382,5.473747782565619,6.8,8.619340539866025,4.980659460133975,0.07905537746943073,1.6849940970540047,0.12098838271572807,0.037122372223133394,2.235544545672501,1.1344436484355083,8208384,5.933888721466064,6.55043249130249
7.909999999999999,10.429305459844041,5.390694540155957,6.540000000000001,8.359450466487067,4.720549533512935,0.07905537746943073,1.6972416669130326,0.12098838271572807,0.037122372223133394,2.242503932523773,1.151979401302292,8372224,5.85929799079895,6.499614715576172
7.969999999999999,10.472818411311534,5.467181588688463,6.6800000000000015,8.348412419037933,5.011587580962071,0.07883297894383992,1.676359048485756,0.12347295700796163,0.034193000879718216,2.242564759844352,1.11015333712716,8536064,5.9799522161483765,6.539541745185852
8.190000000000001,10.557889355523185,5.822110644476817,6.74,8.41761735804086,5.062382641959139,0.07883297894383992,1.685409778356552,0.12347295700796163,0.034193000879718216,2.2547229831060154,1.1160965736070885,8699904,6.182711482048035,6.735901284217834
8.129999999999999,10.577059459841546,5.6829405401584525,6.82,8.442837022008064,5.197162977991937,0.07883297894383992,1.6913674250245094,0.12347295700796163,0.034193000879718216,2.2448596080329324,1.1378752420160865,8863744,6.192861413955688,6.69634690284729
8.02,10.473079697033914,5.566920302966086,6.859999999999999,8.795561933909633,4.9244380660903655,0.06365824448043653,1.6567003294825553,0.09920271786568705,0.028113771095186015,2.210872931381987,1.1025277275831238,9027584,6.21548216342926,6.59405300617218
7.970000000000001,10.71446716139946,5.225532838600541,6.7,8.66316071680339,4.73683928319661,0.06365824448043653,1.6822060227394104,0.09920271786568705,0.028113771095186015,2.2336497100576764,1.1307623354211445,9191424,6.198770570755005,6.553672432899475
8.02,10.74389427107588,5.29610572892412,6.69,8.691724256734679,4.688275743265322,0.06365824448043653,1.6893042027950287,0.09920271786568705,0.028113771095186015,2.263630979460487,1.1149774261295704,9355264,6.237841296195984,6.585655450820923
8.11,10.531755561570986,5.688244438429014,6.7299999999999995,8.699289211873158,4.7607107881268425,0.05399566797914732,1.6898678988218307,0.08279432067712435,0.025197015281170295,2.244384818779807,1.1353509788638547,9519104,6.4111063241958615,6.680853056907654
8.25,10.627498685593748,5.872501314406252,7.040000000000001,8.893213425377661,5.1867865746223405,0.05399566797914732,1.6948749482631684,0.08279432067712435,0.025197015281170295,2.2273138797066667,1.1624360168196701,9682944,6.4959660291671755,6.804960298538208
8.209999999999999,10.556252330845938,5.86374766915406,6.790000000000001,8.431005789142745,5.148994210857257,0.05399566797914732,1.7148082464933396,0.08279432067712435,0.025197015281170295,2.248262541516148,1.1813539514705313,9846784,6.428951692581177,6.763975000381469
8.17,10.56376272842569,5.776237271574311,6.63,8.522643653728826,4.737356346271174,0.048251421513905476,1.7235615760087968,0.07562466904137256,0.020878173986438393,2.260682001899367,1.1864411501182266,10010624,6.550116562843323,6.726042628288269
8.02,10.796256472302225,5.243743527697774,6.75,8.550694310536912,4.949305689463089,0.048251421513905476,1.6865540862083435,0.07562466904137256,0.020878173986438393,2.2359747843772007,1.1371333880394863,10174464,6.285769844055176,6.564181232452393
8.05,10.668110005328272,5.43188999467173,7.05,8.795995418092499,5.304004581907501,0.048251421513905476,1.7076335906982423,0.07562466904137256,0.020878173986438393,2.2565410577217246,1.1587261236747597,10338304,6.39021327495575,6.602177453041077
8.129999999999999,10.645571505642405,5.614428494357593,7.17,9.117844963029656,5.222155036970345,0.04562101473144337,1.7215594872832298,0.06927938021348397,0.021962649249402773,2.2597601913047862,1.1833587832616734,10502144,6.491186571121216,6.667472887039184
8.15,10.645696295625733,5.654303704374268,6.779999999999999,8.50673101553195,5.053268984468049,0.04562101473144337,1.7129034131765366,0.06927938021348397,0.021962649249402773,2.2496073671937804,1.1761994591592928,10665984,6.5468439102172855,6.7037406921386715
8.120000000000001,10.69674212912352,5.543257870876483,6.95,8.640118339052032,5.259881660947968,0.04562101473144337,1.7080553725361824,0.06927938021348397,0.021962649249402773,2.243917234179686,1.1721935108926789,10829824,6.474608945846557,6.656303906440735
8.180000000000001,10.746242389175272,5.613757610824731,6.970000000000001,8.705540261705272,5.2344597382947295,0.04562101473144337,1.7033545210957528,0.06927938021348397,0.021962649249402773,2.2152588784329694,1.1914501637585362,10993664,6.468752193450928,6.696852350234986
8.36,10.674389768383882,6.045610231616116,6.8,8.682020191177555,4.9179798088224445,0.04170381085713118,1.7269182279706001,0.06151202236062053,0.021895599353641822,2.254450545097306,1.1993859108438945,11157504,6.7202568531036375,6.891092586517334
8.129999999999999,10.649543609465809,5.610456390534189,6.65,8.383926180666293,4.9160738193337075,0.04170381085713118,1.7245544821023941,0.06151202236062053,0.021895599353641822,2.221401720127706,1.2277072440770822,11321344,6.544331383705139,6.661778521537781
8.22,10.645613324501662,5.794386675498339,6.9799999999999995,8.55721273137139,5.40278726862861,0.04170381085713118,1.7189903035759926,0.06151202236062053,0.021895599353641822,2.2349313419008716,1.2030492652511136,11485184,6.639886140823364,6.7752691268920895
8.24,10.656278129686234,5.823721870313767,6.75,8.659057359012557,4.840942640987443,0.03842201706454919,1.7128163501620293,0.058058506870204994,0.018785527258893382,2.2405521982171903,1.185080502106868,11649024,6.732845973968506,6.787544631958008
8.14,10.72503384890798,5.554966151092022,6.889999999999999,8.639542797418798,5.1404572025811985,0.03842201706454919,1.7317333683371543,0.058058506870204994,0.018785527258893382,2.236767431110903,1.2266993055634057,11812864,6.6010151386260985,6.69778163433075
8.190000000000001,10.725921923088329,5.654078076911674,6.9300000000000015,8.656296614142542,5.203703385857461,0.03842201706454919,1.7313211962580681,0.058058506870204994,0.018785527258893382,2.2082350634202106,1.254407329095926,11976704,6.59818422794342,6.708446669578552
8.129999999999999,10.732710126003278,5.52728987399672,6.94,9.00455806409023,4.8754419359097705,0.04033078749041549,1.7561460435390472,0.06293081062861337,0.017730764352217612,2.2651314585904503,1.2471606284876444,12140544,6.638248682022095,6.678037166595459
8.26,10.615928691620356,5.904071308379644,7.06,8.874497175528251,5.245502824471749,0.04033078749041549,1.730946496129036,0.06293081062861337,0.017730764352217612,2.2543769363749115,1.2075160558831606,12304384,6.7650172233581545,6.814298534393311
8.1,10.658515194404755,5.541484805595244,6.959999999999999,8.599634105524766,5.320365894475233,0.04033078749041549,1.7497990682721138,0.06293081062861337,0.017730764352217612,2.2333780820905855,1.2662200544536422,12468224,6.631301069259644,6.6631352186203
8.209999999999999,10.64082290593124,5.779177094068759,7.209999999999999,8.664957044039443,5.755042955960554,0.03829480975108958,1.7364866048097611,0.05677059878758417,0.019819020714594987,2.1964859397149317,1.2764872699045908,12632064,6.733102321624756,6.762459325790405
8.18,10.573658288060349,5.7863417119396505,7.100000000000001,8.763129580038791,5.436870419961212,0.03829480975108958,1.7701650246977807,0.05677059878758417,0.019819020714594987,2.268385984318526,1.2719440650770353,12795904,6.67800760269165,6.7235846519470215
8.29,10.71092957353162,5.869070426468378,6.74,8.631137224000417,4.848862775999584,0.03829480975108958,1.7823462933301926,0.05677059878758417,0.019819020714594987,2.2572990528637367,1.3073935337966485,12959744,6.718991136550903,6.8135716915130615
8.28,10.519106964841116,6.0408930351588825,6.729999999999999,8.669613363534083,4.790386636465915,0.04021455242686826,1.7703651621937753,0.06181271558650932,0.0186163892672272,2.2440900445687673,1.2966402798187833,13123584,6.808760452270508,6.816205024719238
8.209999999999999,10.863469426995533,5.5565305730044665,6.85,8.734277049693064,4.965722950306935,0.04021455242686826,1.7553091749548912,0.06181271558650932,0.0186163892672272,2.2635724999581885,1.247045849951594,13287424,6.719776296615601,6.775535798072815
8.060000000000002,10.831714270988266,5.288285729011738,6.779999999999999,8.903581879749401,4.656418120250597,0.04021455242686826,1.760210020840168,0.06181271558650932,0.0186163892672272,2.276614627587255,1.2438054140930812,13451264,6.6136441946029665,6.6260244131088255
8.17,10.868907186251501,5.4710928137484975,6.769999999999999,8.471205454964213,5.068794545035784,0.04021455242686826,1.7408291101455688,0.06181271558650932,0.0186163892672272,2.231637402233515,1.2500208180576229,13615104,6.602221035957337,6.6991459131240845
8.1,10.791096430825176,5.408903569174823,6.799999999999999,8.905231578710522,4.694768421289476,0.03752742396935318,1.7496383979916572,0.05361280682802883,0.021442041110677525,2.220883901026663,1.2783928949566514,13778944,6.663152360916138,6.633266353607178
8.040000000000001,10.756689161461061,5.323310838538941,6.609999999999999,8.543623541437164,4.676376458562835,0.03752742396935318,1.800978995859623,0.05361280682802883,0.021442041110677525,2.3106011348629867,1.2913568568562592,13942784,6.5596232414245605,6.584616017341614
8.069999999999999,10.737601919327544,5.402398080672453,6.839999999999999,8.765720644330324,4.914279355669675,0.03752742396935318,1.7758812844753264,0.05361280682802883,0.021442041110677525,2.2582582953354,1.293504273615253,14106624,6.611664128303528,6.629585552215576
8.120000000000001,10.841323207559148,5.398676792440854,6.860000000000001,9.117077756746543,4.6029222432534596,0.03505424948085465,1.7908898442983627,0.052441539400535586,0.017666959561173715,2.2725227855406667,1.3092569030560588,14270464,6.646412515640259,6.647874188423157
8.239999999999998,10.657105707245753,5.822894292754244,6.75,8.705121479601715,4.794878520398285,0.03505424948085465,1.7735427990555763,0.052441539400535586,0.017666959561173715,2.2574333036363026,1.2896522944748499,14434304,6.775601410865784,6.780442428588867
8.22,10.776090765211595,5.663909234788405,6.68,8.518368842207678,4.841631157792321,0.03505424948085465,1.7824487149715424,0.052441539400535586,0.017666959561173715,2.2561500441959064,1.3087473857471785,14598144,6.729471898078918,6.759164452552795
8.33,10.703625918294625,5.956374081705375,6.82,8.52926884953772,5.11073115046228,0.033192621339156805,1.7882449939846992,0.04858740300359355,0.01779783967472006,2.2769981458247983,1.2994918421446,14761984,6.821556949615479,6.86297299861908
8.29,10.79936246883546,5.780637531164539,6.860000000000001,8.503897807042762,5.21610219295724,0.033192621339156805,1.7799637824296952,0.04858740300359355,0.01779783967472006,2.274863310443205,1.2850642544161857,14925824,6.748961448669434,6.815435552597046
8.26,10.617201730866494,5.902798269133505,6.99,8.870132974020722,5.1098670259792796,0.033192621339156805,1.7962613835930825,0.04858740300359355,0.01779783967472006,2.269330989070667,1.3231917781154978,15089664,6.820143699645996,6.822672510147095
8.330000000000002,10.638267748767461,6.0217322512325415,6.7700000000000005,8.72297209401466,4.817027905985342,0.028095523652500436,1.7822750955820084,0.04287292521721618,0.013318122087784687,2.2576999271783613,1.3068502639856554,15253504,6.876318359375,6.881534552574157
8.15,10.783343881835414,5.516656118164588,6.95,8.825233318816622,5.074766681183379,0.028095523652500436,1.8168164789676666,0.04287292521721618,0.013318122087784687,2.2855826045282486,1.348050353407085,15417344,6.642847943305969,6.641133570671082
8.23,10.748749689826283,5.7112503101737175,6.9399999999999995,9.037713040432365,4.842286959567634,0.028095523652500436,1.7886509209871293,0.04287292521721618,0.013318122087784687,2.252975723009023,1.3243261189652356,15581184,6.691122126579285,6.735969114303589
8.27,10.735785878781854,5.804214121218146,7.0200000000000005,8.896592656918385,5.143407343081616,0.02974739347022831,1.8040498599410058,0.04812083469471877,0.011373952245737853,2.2695344802069886,1.338565239675023,15745024,6.798347234725952,6.794611883163452
8.24,10.778976171609337,5.701023828390664,6.95,9.030985343533203,4.869014656466797,0.02974739347022831,1.8066168874502182,0.04812083469471877,0.011373952245737853,2.256665709970732,1.3565680649297045,15908864,6.7461905002594,6.752773761749268
8.35,10.793460660620505,5.906539339379494,6.87,8.885961309152535,4.8540386908474655,0.02974739347022831,1.805507156252861,0.04812083469471877,0.011373952245737853,2.248037832867088,1.362976479638634,16072704,6.802165126800537,6.872559595108032
8.190000000000001,10.739294019920026,5.640705980079977,7.130000000000001,8.868418821803308,5.391581178196693,0.02974739347022831,1.8064312055706977,0.04812083469471877,0.011373952245737853,2.248007982573094,1.3648544285683015,16236544,6.66831738948822,6.700344610214233
8.4,10.827344227751805,5.9726557722481965,6.950000000000001,9.019903379387552,4.88009662061245,0.0316928597530924,1.8047770842909814,0.04710578324228066,0.016279936263904136,2.2521211404671937,1.357433028114769,16400384,6.8290627002716064,6.885393238067627
8.23,10.821929782999533,5.638070217000469,7.07,8.89923481270175,5.240765187298252,0.0316928597530924,1.7846443951129913,0.04710578324228066,0.016279936263904136,2.2476283350890287,1.3216604551369542,16564224,6.72964117527008,6.753719139099121
8.290000000000001,10.667162173685254,5.912837826314748,6.85,8.623273808524786,5.076726191475213,0.0316928597530924,1.7840575307607651,0.04710578324228066,0.016279936263904136,2.2710062272866827,1.2971088342348478,16728064,6.865560102462768,6.832209205627441
8.209999999999999,10.86610617257669,5.553893827423308,6.9,8.826136028425822,4.973863971574178,0.025051894594224012,1.795925924181938,0.03824032339146584,0.011863465796982187,2.244620812794784,1.347231035569092,16891904,6.719893550872802,6.737914943695069
8.309999999999999,10.760897794686672,5.8591022053133255,6.76,8.53887604964483,4.981123950355169,0.025051894594224012,1.8325925037264823,0.03824032339146584,0.011863465796982187,2.2812472164842608,1.3839377909687038,17055744,6.8606034278869625,6.829144859313965
8.190000000000001,10.932790549786843,5.44720945021316,6.75,8.761591409804685,4.738408590195315,0.025051894594224012,1.8194749027490615,0.03824032339146584,0.011863465796982187,2.250160701420188,1.3887891040779352,17219584,6.717965006828308,6.720132231712341
8.110000000000001,10.825676711245285,5.394323288754718,6.9,8.905991026899173,4.894008973100828,0.02913099851554841,1.8306100100278855,0.04382714427401752,0.014434852757079298,2.2538908444029553,1.4073291756528157,17383424,6.628002572059631,6.617619872093201
8.120000000000001,10.736791929061232,5.50320807093877,7.0,8.926655132606767,5.073344867393233,0.02913099851554841,1.831206378340721,0.04382714427401752,0.014434852757079298,2.272901952302776,1.3895108043786666,17547264,6.730643486976623,6.658004093170166
8.3,10.745812748351764,5.854187251648238,7.029999999999999,9.175716663494972,4.884283336505026,0.02913099851554841,1.8572524741292,0.04382714427401752,0.014434852757079298,2.289590111574473,1.4249148366839273,17711104,6.835721826553344,6.816313219070435
8.28,10.743655820117736,5.816344179882263,6.85,8.881378842067623,4.818621157932376,0.02757060353240242,1.8245060190558433,0.04199919927684724,0.013142007787957601,2.246581605699207,1.4024304324124794,17874944,6.8482818603515625,6.809904789924621
8.11,10.788227025477862,5.431772974522136,6.99,8.886549498431297,5.093450501568705,0.02757060353240242,1.8504502788186072,0.04199919927684724,0.013142007787957601,2.276076523357561,1.4248240342796537,18038784,6.690371894836426,6.640333533287048
8.200000000000001,10.730217381965431,5.66978261803457,7.15,8.966727827716635,5.333272172283366,0.02757060353240242,1.8496426716446877,0.04199919927684724,0.013142007787957601,2.288533206973386,1.4107521363159894,18202624,6.805564522743225,6.731386351585388
8.22,10.810289559103385,5.629710440896616,7.13,9.10081201538858,5.159187984611419,0.02765555296715267,1.838769967854023,0.0412677295007647,0.014043376433540642,2.267070870071104,1.410469065636942,18366464,6.765907883644104,6.739262175559998
8.3,10.769817807045694,5.830182192954307,7.07,9.039796943849797,5.100203056150203,0.02765555296715267,1.8341529861092567,0.0412677295007647,0.014043376433540642,2.2694722449041462,1.3988337273143672,18530304,6.827466773986816,6.807036685943603
8.2,10.907766607372208,5.49223339262779,7.1,8.97669923003128,5.22330076996872,0.02765555296715267,1.821299782395363,0.0412677295007647,0.014043376433540642,2.259867808390958,1.3827317563997676,18694144,6.7111903667449955,6.706378531455994
8.27,10.783185229942273,5.7568147700577255,7.0,9.02632672587616,4.97367327412384,0.02765555296715267,1.8141944110393524,0.0412677295007647,0.014043376433540642,2.258617074953741,1.3697717471249637,18857984,6.813823890686035,6.786644697189331
8.320000000000002,10.735284662312086,5.904715337687917,6.9,8.805255888325766,4.994744111674235,0.025626452365495923,1.8022153615951537,0.03729454830898189,0.013958356422009955,2.259205482172632,1.3452252410176753,19021824,6.852408695220947,6.818174839019775
8.21,10.85856564955449,5.561434350445511,6.9799999999999995,8.809644774266305,5.150355225733694,0.025626452365495923,1.8413463994860648,0.03729454830898189,0.013958356422009955,2.2709925327753364,1.4117002661967932,19185664,6.728379154205323,6.7152211427688595
8.32,10.758360104660508,5.881639895339493,6.7,9.002607217916248,4.397392782083752,0.025626452365495923,1.8406459078192712,0.03729454830898189,0.013958356422009955,2.2720521710889092,1.4092396445496331,19349504,6.848715305328369,6.8344025135040285
8.370000000000001,10.692089576222244,6.047910423777758,6.7700000000000005,8.681570035337446,4.858429964662555,0.026895997010784906,1.8627226859331132,0.03736400797576454,0.016427986045805264,2.278320577804764,1.4471247940614624,19513344,6.919261837005616,6.869716167449951
8.430000000000001,10.707740108089597,6.152259891910406,7.07,8.97107864119294,5.168921358807059,0.026895997010784906,1.841430439054966,0.03736400797576454,0.016427986045805264,2.291601976323985,1.391258901785947,19677184,6.932976293563843,6.922349262237549
8.22,10.789747069265768,5.650252930734233,6.839999999999999,8.851566553708825,4.828433446291173,0.026895997010784906,1.8359941348433495,0.03736400797576454,0.016427986045805264,2.280576107595052,1.3914121620916473,19841024,6.780416011810303,6.72653169631958
8.24,10.854651028340111,5.625348971659889,7.08,9.124896085379401,5.035103914620598,0.02372189157434757,1.8424228340387345,0.03471460574278884,0.0127291774059063,2.302201022878336,1.3826446451991332,20004864,6.778900289535523,6.758830881118774
8.16,10.874848062046935,5.4451519379530655,7.289999999999999,8.853617600310255,5.7263823996897445,0.02372189157434757,1.8419878631830215,0.03471460574278884,0.0127291774059063,2.2824595210698635,1.4015162052961796,20168704,6.715806651115417,6.664057517051697
8.27,10.849166532040922,5.690833467959077,7.049999999999999,9.021927990571664,5.078072009428335,0.02372189157434757,1.8312742665410042,0.03471460574278884,0.0127291774059063,2.2544783676184896,1.408070165463519,20332544,6.758319139480591,6.752163743972778
8.43,10.746916053723139,6.113083946276861,7.209999999999999,9.197183937133147,5.222816062866851,0.02128255610549714,1.8349867269396782,0.03241669365258643,0.010148418558407845,2.2630097834958938,1.4069636703834627,20496384,6.920787000656128,6.916837453842163
8.370000000000001,10.651249657534223,6.088750342465779,7.17,8.942596964907702,5.397403035092297,0.02128255610549714,1.8669123291969298,0.03241669365258643,0.010148418558407845,2.306009254645865,1.4278154037479949,20660224,6.928824138641358,6.879835319519043
8.370000000000001,10.691228123214088,6.048771876785913,6.840000000000001,8.817978766316768,4.862021233683233,0.02128255610549714,1.8521194443106652,0.03241669365258643,0.010148418558407845,2.261148433988843,1.4430904546324874,20824064,6.90904278755188,6.8768932819366455
8.33,10.73002083324291,5.9299791667570885,6.999999999999998,8.957038579078091,5.042961420921905,0.02363803788230614,1.8709926292300225,0.03817292474734246,0.009103151017269814,2.289104379623479,1.4528808788365661,20987904,6.873767423629761,6.840119552612305
8.22,10.842899159327327,5.597100840672674,6.959999999999999,9.023589106387218,4.89641089361278,0.02363803788230614,1.8532866582274437,0.03817292474734246,0.009103151017269814,2.2930027356120792,1.4135705808428078,21151744,6.7185334205627445,6.710709857940674
8.38,10.644420455657475,6.115579544342527,7.040000000000001,8.943785702225963,5.136214297774039,0.02363803788230614,1.8378126695752144,0.03817292474734246,0.009103151017269814,2.273786346496702,1.4018389926537271,21315584,6.9103340148925785,6.870625162124634
8.25,10.847017520156536,5.652982479843464,7.030000000000001,8.873393609623296,5.186606390376706,0.02363803788230614,1.8750526085495949,0.03817292474734246,0.009103151017269814,2.3052118010652394,1.4448934160339502,21479424,6.79012815952301,6.766080260276794
8.15,10.840446059671148,5.4595539403288535,7.1,9.14987804515293,5.05012195484707,0.02022762134291215,1.8663101375102997,0.0316975114639,0.008757731221924303,2.2826730778594255,1.4499471971611742,21643264,6.689837241172791,6.660215711593628
8.27,10.857682360723587,5.6823176392764125,6.779999999999999,8.719999999999999,4.839999999999999,0.02022762134291215,1.8529031574726105,0.0316975114639,0.008757731221924303,2.293813050042639,1.4119932649025817,21807104,6.781902265548706,6.765774750709534
8.35,10.737153116161592,5.962846883838408,6.8,8.794993734326,4.805006265674,0.02022762134291215,1.849909907579422,0.0316975114639,0.008757731221924303,2.2707574608813137,1.4290623542775307,21970944,6.892356729507446,6.861294460296631
8.25,10.790177159176107,5.709822840823892,6.8100000000000005,8.657403583411053,4.962596416588948,0.0221671081565333,1.862245674431324,0.035909562995100036,0.008424653317966569,2.290188316839351,1.434303032023297,22134784,6.819126224517822,6.7693740129470825
8.260000000000002,10.791086723129022,5.728913276870982,6.970000000000001,8.837645576655271,5.10235442334473,0.0221671081565333,1.85832426995039,0.035909562995100036,0.008424653317966569,2.289477563311676,1.4271709765891034,22298624,6.776377511024475,6.748100757598877
8.25,10.847017520156536,5.652982479843464,6.83,8.779897433200013,4.880102566799987,0.0221671081565333,1.8523282438516617,0.035909562995100036,0.008424653317966569,2.249191888624425,1.4554645990788986,22462464,6.764278268814087,6.7418506145477295
8.4,10.803331021727969,5.996668978272032,6.890000000000001,9.129843744550053,4.650156255449948,0.020799824325247396,1.8853254184126853,0.032454109854464216,0.009145538796030576,2.2888891440724137,1.4817616927529569,22626304,6.894449138641358,6.875598955154419
8.3,10.85264568634192,5.747354313658082,6.92,8.969292560860943,4.870707439139057,0.020799824325247396,1.8815262272953988,0.032454109854464216,0.009145538796030576,2.293088663462951,1.469963791127847,22790144,6.8297812938690186,6.799433851242066
8.3,10.750306103326686,5.849693896673316,6.840000000000001,8.628407112488654,5.051592887511348,0.020799824325247396,1.881992743909359,0.032454109854464216,0.009145538796030576,2.3075575920849904,1.4564278957337273,22953984,6.87086124420166,6.790931558609008
8.21,10.90794366138361,5.512056338616391,7.15,9.16655647081851,5.133443529181491,0.02493454297740859,1.8857963725924491,0.03524682209692649,0.014622263857890684,2.283057458755039,1.488535286429859,23117824,6.7298667430877686,6.6977356433868405
8.23,10.869337037969952,5.5906629620300485,7.019999999999999,9.026888138387388,5.013111861612609,0.02493454297740859,1.84805528819561,0.03524682209692649,0.014622263857890684,2.279808327847455,1.4163022485437653,23281664,6.7616475343704225,6.7253005027771
8.17,10.87075915253471,5.46924084746529,6.779999999999999,8.66669022364563,4.893309776354369,0.02493454297740859,1.877715303003788,0.03524682209692649,0.014622263857890684,2.3025128211036034,1.4529177849039727,23445504,6.695063996315002,6.668985414505005
8.260000000000002,10.80723379374568,5.712766206254323,6.99,8.80738823590338,5.1726117640966205,0.020860493273694623,1.8783169701695441,0.030173042323945735,0.011547944223443511,2.3120181709986025,1.4446157693404857,23609344,6.834047436714172,6.783908081054688
8.25,10.800784193145315,5.699215806854684,6.93,8.87938451825185,4.980615481748149,0.020860493273694623,1.8956322953104974,0.030173042323945735,0.011547944223443511,2.2926877648967845,1.4985768257242102,23773184,6.816630625724793,6.744562935829163
8.29,10.777749987438447,5.802250012561551,6.779999999999999,8.758282083020518,4.801717916979481,0.020860493273694623,1.878830572962761,0.030173042323945735,0.011547944223443511,2.2982171380298926,1.4594440078956294,23937024,6.808906745910645,6.777900314331054
8.370000000000001,10.778754865070335,5.961245134929667,7.409999999999999,9.224083790788065,5.595916209211934,0.020860493273694623,1.8945329457521438,0.030173042323945735,0.011547944223443511,2.318425602233331,1.4706402892709562,24100864,6.914624810218811,6.832158160209656
8.319999999999999,10.805880125830686,5.8341198741693105,6.890000000000001,8.849821420436056,4.930178579563945,0.02289093150874704,1.8816002413630486,0.03508030758411333,0.010701555433380746,2.2971636383363623,1.466036844389735,24264704,6.832216286659241,6.813547372817993
8.45,10.774758051927124,6.125241948072874,6.93,9.084553317975677,4.775446682024322,0.02289093150874704,1.9008262902498245,0.03508030758411333,0.010701555433380746,2.3271735362098043,1.4744790442898448,24428544,6.946405601501465,6.9147120952606205
8.49,10.678355546980427,6.301644453019574,6.859999999999999,8.757472002428495,4.962527997571505,0.02289093150874704,1.8899895280599595,0.03508030758411333,0.010701555433380746,2.301251974679535,1.478727081440384,24592384,6.98959903717041,6.9573201656341555
8.309999999999999,10.762529306654661,5.857470693345336,7.360000000000001,8.857464523786792,5.8625354762132105,0.02151049833115642,1.91227016299963,0.03185959441424145,0.01116140224807139,2.313403134223641,1.5111371917756184,24756224,6.848518800735474,6.786636304855347
8.16,10.732625118434475,5.587374881565525,6.81,8.928702433094369,4.6912975669056305,0.02151049833115642,1.9040417581796647,0.03185959441424145,0.01116140224807139,2.3026686857411165,1.505414830618213,24920064,6.763242578506469,6.6565337657928465


==> data/progress-leaper-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.61,3.0234005321718875,2.196599467828112,2.41,2.8800000000000003,1.9400000000000002,1.2630420863628387,2.7074332505464556,1.4534101834762123,1.072673989249465,2.7077654427444764,2.7071010583484347,16384,0.3956581730395555,2.2800872921943665
2.62,3.0712205669071393,2.168779433092861,2.7,3.12190046219458,2.2780995378054203,0.27363431798294185,2.622657784819603,0.3937199391211377,0.15354869684474604,2.683718544893969,2.561597024745237,180224,2.311846339702606,2.497176730632782
2.8000000000000003,3.1549647869859774,2.445035213014023,2.67,3.214150714416512,2.125849285583488,0.33518276214599607,2.528942120075226,0.5542298398868775,0.11613568440511468,2.6675425571101106,2.3903416830403414,344064,2.6551443099975587,2.7043325901031494
3.13,3.675985347788748,2.584014652211252,3.16,3.689528091794949,2.630471908205051,0.39236151073127984,2.4876415371894836,0.6212991825729597,0.16342383888959996,2.622564283094759,2.3527187912842082,507904,3.02287472486496,3.016287660598755
3.4,3.9949789912257403,2.8050210087742595,3.2300000000000004,3.7075981574503825,2.7524018425496184,0.5901825569570065,2.250878532230854,0.8165705302349149,0.3637945836790981,2.4639684773097414,2.037788587151967,671744,3.2499924182891844,3.330358791351318
3.44,3.954198405287298,2.925801594712702,3.29,3.5243074902771996,3.0556925097228005,0.5571638271212578,2.1360162407159806,0.7195774622796851,0.39475019196283045,2.373491600537228,1.8985408808947333,835584,3.3868655443191527,3.3651841402053835
3.6700000000000004,3.9110394158638795,3.4289605841361213,3.2599999999999993,3.8260388679233954,2.6939611320766033,0.42436827439814806,2.1635622709989546,0.5491486771969933,0.2995878715993028,2.388808507547131,1.938316034450778,999424,3.558668923377991,3.545112133026123
3.7700000000000005,4.287783738639985,3.2522162613600156,3.1799999999999997,3.8505221845696083,2.509477815430391,0.31969582810997965,2.2082744926214217,0.39655949784757205,0.24283215837238725,2.3532881119295883,2.063260873313255,1163264,3.545209002494812,3.595126175880432
4.09,4.608555686498566,3.571444313501433,3.65,4.34462219947249,2.9553778005275095,0.36786693017929795,2.294738292694092,0.4409609232077402,0.2947729371508557,2.413664460158242,2.1758121252299416,1327104,3.6959682941436767,3.8583624362945557
4.340000000000001,5.030217357069497,3.649782642930505,3.8,4.370964096944808,3.229035903055192,0.3907594427466392,2.326150733232498,0.4932879566649031,0.2882309288283753,2.41692843858996,2.235373027875036,1490944,3.9521474838256836,4.0881932258605955
4.71,5.361843539509291,4.058156460490709,4.159999999999999,4.729561234635925,3.5904387653640737,0.39493025206029414,2.2999575257301332,0.4612684659851982,0.32859203813539006,2.4042437594179615,2.195671292042305,1654784,4.252593445777893,4.458623218536377
4.919999999999999,5.441152568831814,4.398847431168184,4.2299999999999995,4.875058136914805,3.584941863085194,0.37227090671658514,2.2864057570695877,0.4413477349038367,0.30319407852933355,2.368211089605992,2.2046004245331834,1818624,4.398981809616089,4.638976240158081
5.08,5.716867333123626,4.443132666876374,4.64,5.418716893357271,3.8612831066427282,0.3354211274534464,2.3017511516809464,0.38609010474280436,0.2847521501640884,2.4095581037050025,2.1939441996568902,1982464,4.6377047300338745,4.771078658103943
5.499999999999999,6.089915248150104,4.910084751849894,4.58,4.953630833845389,4.206369166154611,0.31193962432444095,2.2941243827342985,0.3821882823682796,0.24169096628060227,2.3670535391027907,2.2211952263658064,2146304,4.836393046379089,5.202524781227112
5.98,6.836504524214555,5.123495475785446,5.530000000000001,5.96370496884403,5.0962950311559725,0.30555120278149844,2.244742143154144,0.3609585478478803,0.2501438577151166,2.369555101822969,2.1199291844853194,2310144,5.152521681785584,5.621315908432007
6.029999999999999,6.625063021872473,5.434936978127526,5.570000000000001,6.207259758654194,4.932740241345808,0.2930659219622612,2.2034172385931017,0.34690144280364243,0.23923040112087998,2.2757782183919666,2.1310562587942368,2473984,5.295606708526611,5.650950241088867
6.58,7.166174035590114,5.993825964409886,5.739999999999999,6.500526133673261,4.979473866326738,0.3037208976224065,2.1741034209728243,0.35802216999709013,0.24941962524772288,2.2774707716954357,2.070736070250213,2637824,5.366367197036743,6.137720537185669
6.840000000000001,7.285421149026402,6.394578850973599,6.26,6.800740233383831,5.719259766616169,0.2857549661770463,2.1192305728793146,0.37118205709458924,0.2003278752595034,2.2301134787034127,2.0083476670552165,2801664,5.902974224090576,6.362228584289551
7.160000000000001,7.750254182534949,6.569745817465053,6.489999999999999,7.085734840344259,5.89426515965574,0.23639810876920814,2.045278769731522,0.2969145591445302,0.1758816583938861,2.175690385998087,1.9148671534649564,2965504,6.246680212020874,6.606953716278076
7.410000000000001,7.81607881008494,7.003921189915062,6.63,7.446149496109628,5.813850503890372,0.25173068083822725,2.032124401628971,0.3183315262679275,0.185129835408527,2.1424272826755395,1.9218215205824027,3129344,6.53514289855957,6.813813400268555
7.57,8.236408283261845,6.903591716738155,6.8199999999999985,7.602048591840685,6.037951408159312,0.22834162237122652,1.9850207477808,0.28756362816821346,0.16911961657423955,2.105366746858079,1.8646747487035211,3293184,6.522654962539673,6.983247995376587
7.74,8.562435407798084,6.917564592201916,7.43,8.285628424025289,6.574371575974711,0.224098988994956,1.9151993975043298,0.29646239093500437,0.15173558705490764,2.0389354365520957,1.7914633584565638,3457024,6.929445600509643,7.13724422454834
7.859999999999999,8.72162636914152,6.998373630858478,7.37,8.309201788754685,6.430798211245316,0.19602890275418755,1.9235033765435219,0.27130634605034676,0.12075145945802833,2.028473372484391,1.818533380602653,3620864,7.024839591979981,7.215151357650757
8.219999999999999,8.985245058788358,7.45475494121164,7.5200000000000005,8.339512049941916,6.700487950058085,0.2057632748037576,1.9072151869535445,0.3040279798228088,0.10749856978470643,2.0225062174305077,1.7919241564765813,3784704,7.206129169464111,7.590511655807495
8.34,9.107072356430605,7.572927643569396,7.350000000000001,8.341211380079951,6.358788619920051,0.1523452294524759,1.8571423679590224,0.23015821242038384,0.07453224648456794,1.9902383917287656,1.7240463441892793,3948544,7.386185169219971,7.651552009582519
8.52,9.46424573072903,7.57575426927097,7.890000000000001,8.765728268357257,7.014271731642744,0.19785783920669925,1.830564646422863,0.3092579509656088,0.08645772744778968,1.9741803145364551,1.686948978309271,4112384,7.5507433891296385,7.805719804763794
8.669999999999998,9.536083136886983,7.803916863113013,8.080000000000002,8.776850055607376,7.383149944392628,0.17801783899776635,1.8195619106292724,0.2569136967426312,0.09912198125290152,2.0211586609927568,1.617965160265788,4276224,7.68157992362976,8.019911003112792
8.66,9.588654941299511,7.731345058700488,8.01,8.910499861188217,7.109500138811781,0.185843343520537,1.7589806124567986,0.25712048746964694,0.11456619957142705,1.9300160898256449,1.5879451350879523,4440064,7.713120174407959,7.942914390563965
8.73,9.58562842402529,7.8743715759747115,8.07,8.957749964798648,7.182250035201353,0.1676693120738491,1.7806196227669715,0.2335057324854805,0.10183289166221772,1.92636934471155,1.634869900822393,4603904,7.8858802318573,7.943783283233643
8.59,9.411522975941635,7.768477024058365,8.079999999999998,9.04,7.119999999999998,0.1618194615468383,1.7423058539628982,0.228540246606671,0.09509867648700558,1.9124940685563845,1.5721176393694118,4767744,7.637424898147583,7.835518264770508
8.840000000000002,9.617431669023073,8.06256833097693,8.33,8.976606526413088,7.683393473586912,0.16738857259042558,1.7560149371623992,0.2588308861009293,0.07594625907992188,1.88180554138984,1.6302243329349584,4931584,7.932560205459595,8.06628246307373
9.069999999999999,9.796704891960966,8.343295108039031,8.530000000000001,9.271687265631547,7.788312734368454,0.12859568150597622,1.7442390322685242,0.20113432962229777,0.05605703338965469,1.8716340555905007,1.6168440089465477,5095424,8.085775470733642,8.253857421875
9.09,9.724744042902334,8.455255957097666,8.33,8.991891229734916,7.668108770265084,0.14670809095259757,1.7557424828410149,0.20689914445979568,0.08651703744539944,1.8707852264182396,1.64069973926379,5259264,8.144275093078614,8.304485034942626
9.2,9.867832314282559,8.53216768571744,8.44,9.195248303539968,7.684751696460031,0.10246934582246463,1.7181499674916267,0.15286811488686583,0.052070576758063425,1.8477062238406172,1.5885937111426363,5423104,8.329671382904053,8.41703405380249
9.17,9.902188500319419,8.437811499680581,8.46,9.14585712797929,7.774142872020711,0.11884173317812378,1.706587666273117,0.17175576713014098,0.06592769922610658,1.8308322510509527,1.5823430814952812,5586944,8.394478034973144,8.360883474349976
9.120000000000001,9.792011904656459,8.447988095343543,8.4,9.234266144584568,7.5657338554154325,0.1151662898715585,1.7145086601376534,0.1610182166845121,0.0693143630586049,1.8443108282616403,1.5847064920136664,5750784,8.372117137908935,8.281035566329956
9.370000000000001,10.070071424927487,8.669928575072515,8.53,9.086866231693033,7.973133768306965,0.09975727680139239,1.7308841869235039,0.1395375579845619,0.059976995618222874,1.8593327166281153,1.6024356572188925,5914624,8.454483318328858,8.539139747619629
9.3,10.040270220932872,8.55972977906713,8.559999999999999,9.329675256195753,7.790324743804245,0.10166406277567144,1.7350820541381835,0.15248554089782182,0.050842584653521074,1.8394787739804046,1.6306853342959624,6078464,8.410938262939453,8.468723917007447
9.48,10.200832851637605,8.759167148362396,8.57,9.368811617341661,7.771188382658339,0.10229388333391395,1.742912082374096,0.16115881830961964,0.04342894835820825,1.8753928833353664,1.6104312814128257,6242304,8.626145219802856,8.67498712539673
9.419999999999998,10.087532770731144,8.752467229268852,8.26,8.997834669827869,7.522165330172132,0.10004709531203841,1.7471748262643814,0.14233413082932228,0.05776005979475455,1.8531564365968998,1.641193215931863,6406144,8.59834680557251,8.63930902481079
9.49,10.305414005275848,8.674585994724152,8.59,9.439058301885094,7.740941698114906,0.08646567955147473,1.706717398762703,0.12459922828176351,0.04833213082118595,1.8332395768794414,1.5801952206459644,6569984,8.584983730316162,8.648751974105835
9.43,10.357415764368927,8.502584235631073,8.739999999999998,9.396048778674267,8.08395122132573,0.09548185317544261,1.719253970682621,0.1294971255868324,0.06146658076405282,1.8419664311460657,1.5965415102191765,6733824,8.526271152496339,8.588153791427612
9.41,10.194155596804613,8.625844403195387,8.66,9.258665181883831,8.061334818116169,0.09696733056334776,1.70351440012455,0.1539384504451055,0.03999621068159002,1.8099031677819584,1.5971256324671415,6897664,8.562456417083741,8.588944387435912
9.39,10.26458561616345,8.515414383836552,8.57,9.202534584034739,7.937465415965262,0.07302232556976375,1.6940849736332892,0.10413705699962456,0.04190759413990294,1.7925896134980672,1.5955803337685113,7061504,8.529374074935912,8.554549884796142
9.450000000000001,10.141736944220852,8.75826305577915,8.559999999999999,9.367712820252345,7.752287179747652,0.06941406424739396,1.717764438688755,0.11538624867967998,0.023441879815107945,1.829220623460717,1.606308253916793,7225344,8.64719853401184,8.650404834747315
9.549999999999999,10.04849774322458,9.051502256775418,8.57,9.375046582503149,7.7649534174968515,0.07552908877842125,1.7105633944272995,0.09191680994532528,0.059141367611517226,1.8324111282158304,1.5887156606387687,7389184,8.76231346130371,8.733770322799682
9.530000000000001,10.205351760196123,8.854648239803879,8.62,9.465931439302263,7.774068560697735,0.05767159888055173,1.709940578043461,0.09042538911027051,0.02491780865083295,1.8390082903222846,1.5808728657646371,7553024,8.723496866226196,8.724848413467408
9.459999999999999,10.141469001496032,8.778530998503966,8.459999999999997,9.213923072998828,7.706076927001167,0.0585955989779904,1.7120206087827683,0.08364748813274993,0.03354370982323088,1.8405813400225621,1.5834598775429745,7716864,8.744248247146606,8.689194869995116
9.459999999999999,10.043438085832593,8.876561914167405,8.510000000000002,9.308060148109153,7.71193985189085,0.06077382036019111,1.7131707459688186,0.0954106089697381,0.026137031750644114,1.7931771832385526,1.6331643086990846,7880704,8.721325016021728,8.659626293182374
9.459999999999999,10.171617874986287,8.74838212501371,8.66,9.39783466982787,7.922165330172131,0.07726965596084479,1.7095517665147781,0.11842301361580626,0.03611629830588332,1.8206049258190025,1.5984986072105538,8044544,8.723142385482788,8.659422302246094
9.61,10.090520551069359,9.12947944893064,8.53,9.190378679243961,7.869621320756037,0.07177569166524331,1.6936571910977363,0.1174027416822176,0.026148641648269008,1.775809718118141,1.6115046640773316,8208384,8.78423352241516,8.769412803649903
9.5,10.185565460040104,8.814434539959896,8.55,9.19845971347494,7.901540286525062,0.028281065012561103,1.7171090483665465,0.04754892479781861,0.009013205227303596,1.8138589018142344,1.6203591949188587,8372224,8.719920969009399,8.71609992980957
9.39,10.500360301884033,8.279639698115968,8.790000000000001,9.626002392341075,7.953997607658926,0.061732227657921565,1.709526425600052,0.08102049044217417,0.04244396487366896,1.8003333229628746,1.6187195282372293,8536064,8.62247805595398,8.60363335609436
9.6,10.279705818718657,8.920294181281342,8.67,9.355638388656878,7.984361611343122,0.05286661979043853,1.7074532404541969,0.08452380911923872,0.02120943046163834,1.793479247458873,1.6214272334495208,8699904,8.82735733985901,8.80680570602417
9.53,10.187343137181792,8.872656862818207,8.600000000000001,9.416088230524128,7.783911769475875,0.050248537346487834,1.7076480701565742,0.07850309612917451,0.021993978563801152,1.794315011456755,1.6209811288563933,8863744,8.774698257446289,8.724949026107788
9.629999999999999,10.251369455316238,9.00863054468376,8.9,9.564830805543787,8.235169194456214,0.05926415805006395,1.7383711442351342,0.10060516806464327,0.01792314803548463,1.8260270905433016,1.6507151979269667,9027584,8.832337760925293,8.846148490905762
9.63,10.228414572015089,9.031585427984913,8.51,9.17400301204136,7.845996987958639,0.043742113355256115,1.7194049313664437,0.07651921648719164,0.010965010223320595,1.8057260587974069,1.6330838039354805,9191424,8.818383979797364,8.824766826629638
9.639999999999999,10.391265598839716,8.888734401160281,8.540000000000001,9.22,7.860000000000001,0.06920199971646067,1.7179071858525277,0.11372458364723409,0.024679415785687248,1.7790624354152436,1.6567519362898118,9355264,8.806484079360962,8.855996751785279
9.64,10.124148737476409,9.155851262523592,8.59,9.265943784644847,7.914056215355152,0.04860104499966833,1.7180162370204926,0.09818021642849598,-0.000978126429159322,1.8179693993347867,1.6180630747061984,9519104,8.83859043121338,8.834512090682983
9.63,10.230083327547101,9.0299166724529,8.58,9.313212111192934,7.846787888807066,0.04871531394019254,1.6840733006596564,0.08571122588663653,0.011719401993748546,1.766138021094661,1.602008580224652,9682944,8.880374097824097,8.877931070327758
9.49,10.285550124127953,8.694449875872047,8.66,9.419210115844093,7.900789884155908,0.061721876007504714,1.7157695472240448,0.10486013073181503,0.018583621283194393,1.8117585065597959,1.6197805878882938,9846784,8.725992679595947,8.702478456497193
9.650000000000002,10.144469412603048,9.155530587396957,8.440000000000001,9.519073676817298,7.360926323182705,0.05919942189939316,1.734906131029129,0.08640510579676437,0.031993738002021946,1.7947679439625175,1.6750443180957404,10010624,8.852984285354614,8.848965167999268
9.590000000000002,10.40541400527585,8.774585994724154,8.65,9.146487663492257,8.153512336507744,0.0794391559902578,1.7190985947847366,0.10464370047193305,0.05423461150858255,1.7967085579267104,1.6414886316427628,10174464,8.786462020874023,8.833158349990844
9.63,10.24,9.020000000000001,8.43,9.267914076740569,7.592085923259431,0.050300850701751144,1.7066720113158227,0.07758343851243932,0.02301826289106297,1.779392051770388,1.6339519708612573,10338304,8.84172968864441,8.830597019195556
9.6,10.5044335243676,8.695566475632399,8.67,9.550965379569481,7.7890346204305185,0.043049731035716784,1.6852375209331512,0.06162818876380721,0.02447127330762636,1.742593178851355,1.6278818630149474,10502144,8.815869998931884,8.812273645401001
9.450000000000001,10.35581455055657,8.544185449443432,8.529999999999998,9.435593727893473,7.6244062721065236,0.03943746923469001,1.6911592364311219,0.07804766830706522,0.0008272701623147985,1.7622189491649243,1.6200995236973195,10665984,8.733771324157715,8.667334985733032
9.580000000000002,10.16103356185336,8.998966438146644,8.35,9.345238664843764,7.354761335156235,0.04399177937593772,1.7014885902404786,0.06898710682913928,0.01899645192273616,1.7585700246579141,1.644407155823043,10829824,8.842237901687621,8.798021221160889
9.63,10.282763356814705,8.977236643185297,8.63,9.378398289682707,7.881601710317295,0.0555393619288224,1.7116305708885193,0.09117352140039614,0.01990520245724866,1.776768574679528,1.6464925670975106,10993664,8.85248966217041,8.850111770629884
9.6,10.30427267446636,8.89572732553364,8.52,9.290454411370328,7.749545588629671,0.06819053409562907,1.7044348493218422,0.13349174191578697,0.0028893262754711713,1.7642625613551508,1.6446071372885336,11157504,8.879287576675415,8.847613906860351
9.47,10.439587541174081,8.50041245882592,8.58,9.238483105326173,7.921516894673827,0.045482054981403015,1.6980949282646178,0.07673269755254591,0.014231412410260123,1.7597753464276387,1.636414510101597,11321344,8.76337742805481,8.681566715240479
9.620000000000001,10.400768851837727,8.839231148162275,8.580000000000002,9.374732659452222,7.78526734054778,0.061883490235777515,1.6952245354652404,0.12170686400363487,0.0020601164679201686,1.7728532275661644,1.6175958433643165,11485184,8.859206819534302,8.853591632843017
9.639999999999999,10.365534285888682,8.914465714111316,8.610000000000001,9.291835757349233,7.9281642426507695,0.04255286072439045,1.7064511090517045,0.09284085242036882,-0.007735130971587921,1.8135958496958438,1.5993063684075652,11649024,8.83577756881714,8.874461698532105
9.66,10.107660585711988,9.212339414288012,8.54,9.12,7.959999999999999,0.04851118372753259,1.7234143123030663,0.09870155203929704,-0.0016791845842318576,1.8107963350970644,1.6360322895090682,11812864,8.863678979873658,8.858728790283203
9.5,10.38994381845148,8.61005618154852,8.56,9.401665016500033,7.718334983499968,0.05953906972426918,1.7170819878578185,0.09392399983310634,0.02515413961543201,1.8132292145136768,1.6209347612019602,11976704,8.781221866607666,8.717022562026978
9.530000000000001,10.418875694346516,8.641124305653486,8.529999999999998,9.193400331624877,7.866599668375118,0.04868451528309375,1.7148616671562196,0.09075413413582689,0.00661489643036061,1.8088932324813953,1.6208301018310438,12140544,8.759153652191163,8.763748264312744
9.56,10.36274528961558,8.757254710384421,8.55,9.212193325245734,7.887806674754269,0.03885801938304207,1.7013488188385963,0.06073866089868438,0.01697737786739977,1.7927458292677545,1.6099518084094382,12304384,8.7798011302948,8.793584966659546
9.63,10.3329224708316,8.927077529168402,8.489999999999998,9.294300938703914,7.6856990612960825,0.05760430629889013,1.6965044498443604,0.08650810468419884,0.028700507913581426,1.7720080168905015,1.6210008827982194,12468224,8.89632272720337,8.874130964279175
9.66,10.13370877129308,9.18629122870692,8.57,9.281407056473297,7.858592943526704,0.04303046366549093,1.7342114567756652,0.07000839396513524,0.016052533365846628,1.8112843005495889,1.6571386130017416,12632064,8.919878005981445,8.862699890136719
9.55,10.313216876123688,8.786783123876313,8.560000000000002,9.305922247958863,7.8140777520411415,0.04354347142798356,1.7354030355811119,0.07257143241365654,0.014515510442310565,1.8031287507885954,1.6676773203736284,12795904,8.75996823310852,8.736388540267944
9.600000000000001,10.353657747256673,8.84634225274333,8.61,9.247887137352683,7.972112862647317,0.03367943456978534,1.7136315673589706,0.05330559864619708,0.014053270493373595,1.7952510062537352,1.632012128464206,12959744,8.869718742370605,8.84677596092224
9.45,10.505698820687035,8.394301179312963,8.46,9.463194896318758,7.456805103681244,0.05091020530671808,1.7321312621235847,0.08607443698157644,0.015745973631859728,1.805996720354382,1.6582658038927873,13123584,8.658162212371826,8.64689235687256
9.7,10.306630035524122,9.093369964475876,8.41,8.816078810084939,8.003921189915062,0.05238711768179195,1.7271083548665047,0.10636018725585507,-0.0015859518922711618,1.8068205185353654,1.647396191197644,13287424,8.927990484237672,8.946890211105346
9.49,10.294300938703916,8.685699061296084,8.59,9.22316664473107,7.95683335526893,0.04068629140965635,1.7546746879816055,0.06442231271561957,0.016950270103693134,1.8497928982331877,1.6595564777300233,13451264,8.827126789093018,8.72501997947693
9.63,10.287343137181793,8.972656862818209,8.530000000000001,9.378587060943072,7.68141293905693,0.04364970036549488,1.7541905075311661,0.0870768573305215,0.0002225434004682475,1.8597700852290162,1.648610929833316,13615104,8.845355463027953,8.843369817733764
9.56,10.330973410695856,8.789026589304145,8.680000000000001,9.514026378479723,7.8459736215202796,0.054969521268503685,1.7253047704696656,0.08785230169670843,0.022086740840298935,1.8274796581059287,1.6231298828334024,13778944,8.822695302963258,8.794240427017211
9.59,10.268896162899747,8.911103837100253,8.46,9.556540012949824,7.3634599870501765,0.04727823912326125,1.754245686531067,0.07865716310615717,0.015899315140365328,1.8367028491003305,1.6717885239618033,13942784,8.908984661102295,8.873390436172485
9.67,10.038917334913934,9.301082665086065,8.400000000000002,9.116937933157399,7.683062066842606,0.054169594733684746,1.745815847814083,0.09013032989956676,0.018208859567802722,1.8436455992910705,1.6479860963370956,14106624,8.929292583465577,8.873588180541992
9.600000000000001,10.284105255059485,8.915894744940518,8.45,9.404201236637219,7.495798763362779,0.05475517061422576,1.7522778421640397,0.09169000045752161,0.017820340770929907,1.848399582452041,1.6561561018760385,14270464,8.82948637008667,8.805894422531129
9.6,10.374596669241484,8.825403330758515,8.56,9.460222194794152,7.659777805205849,0.04091089105932036,1.7644365668296813,0.06400011115720403,0.017821670961436685,1.8971054625248374,1.6317676711345253,14434304,8.788867616653443,8.794765710830688
9.48,10.479799979995999,8.480200020004002,8.42,9.022992537267253,7.817007462732747,0.0491014451923547,1.7352643936872483,0.07789592733795955,0.020306963046749858,1.8156110478980478,1.6549177394764487,14598144,8.754463958740235,8.701545095443725
9.55,10.319740215917033,8.780259784082968,8.520000000000001,9.318498591107087,7.721501408892916,0.05114261736525798,1.7380941852927208,0.07681459908372917,0.02547063564678679,1.8056030546194792,1.6705853159659623,14761984,8.805839109420777,8.76862325668335
9.640000000000002,10.16763623833092,9.112363761669085,8.77,9.668943824718763,7.871056175281235,0.050575338862836286,1.7429547280073165,0.09458033368600424,0.00657034403966833,1.8072240092897098,1.6786854467249233,14925824,8.903487062454223,8.844021940231324
9.66,10.353108938046539,8.966891061953461,8.629999999999999,9.447373843476777,7.812626156523221,0.05873826671013369,1.7459663331508637,0.10215005763693752,0.015326475783329865,1.8011396082198172,1.6907930580819102,15089664,8.930818367004395,8.902478122711182
9.68,10.347532770731146,9.012467229268854,8.489999999999998,9.187782200976779,7.792217799023218,0.03247703999222717,1.7628715977072715,0.06363732784466351,0.0013167521397908222,1.8488781028249486,1.6768650925895945,15253504,8.869210624694825,8.857053852081298
9.63,10.345611626512595,8.914388373487407,8.51,9.466504051219857,7.553495948780142,0.056045403023017526,1.737710078060627,0.08755153471930519,0.024539271326729867,1.793113181680706,1.6823069744405479,15417344,8.8506450176239,8.817628955841064
9.64,10.328767014308903,8.951232985691098,8.620000000000001,9.343602100605022,7.896397899394979,0.05312946595950048,1.7421161130070686,0.08453104071335035,0.021727891205650614,1.8040310932665358,1.6802011327476014,15581184,8.86943998336792,8.838544273376465
9.570000000000002,10.466716231591692,8.673283768408313,8.65,9.415832879941831,7.884167120058168,0.05426565133675463,1.7568632274866105,0.0997124711558348,0.008818831517674458,1.8418328348055677,1.6718936201676533,15745024,8.831226587295532,8.795754766464233
9.580000000000002,10.577797574661316,8.582202425338687,8.64,9.344556598152343,7.935443401847659,0.03623751776030981,1.7320203617215157,0.07386775259302661,-0.001392717072406978,1.7949136755273392,1.6691270479156923,15908864,8.79356279373169,8.806390190124512
9.61,10.453148859929254,8.766851140070745,8.57,9.339480344128425,7.800519655871575,0.041541038709692606,1.7267662033438682,0.07987581138907598,0.0032062660303092266,1.7836524477635756,1.6698799589241609,16072704,8.826528310775757,8.796074914932252
9.67,10.331891229734916,9.008108770265084,8.37,9.494322017929026,7.245677982070972,0.03526149369135959,1.743701694905758,0.0630993822143451,0.007423605168374078,1.8027968357232194,1.6846065540882966,16236544,8.936941194534302,8.869700717926026
9.620000000000001,10.471821577561876,8.768178422438126,8.33,9.3280480950335,7.331951904966499,0.03076310580654531,1.741463156044483,0.052346187257001686,0.009180024356088931,1.820499435825203,1.6624268762637633,16400384,8.84645390510559,8.835397100448608
9.650000000000002,10.371456859417112,8.928543140582892,8.569999999999999,9.456622805932714,7.683377194067283,0.02745907200733194,1.7435542672872544,0.04627780287043097,0.00864034114423291,1.8279084386569329,1.659200095917576,16564224,8.899682569503785,8.875725078582764
9.66,10.416571212775109,8.903428787224891,8.489999999999998,9.20337227308047,7.776627726919526,0.02921518998482493,1.7503063589334489,0.055784295706409505,0.002646084263240353,1.8445567081540817,1.656056009712816,16728064,8.89477047920227,8.886266994476319
9.670000000000002,10.36577295147196,8.974227048528043,8.55,9.152079728939615,7.947920271060386,0.01811767128965579,1.728436467051506,0.038008670091782645,-0.0017733275124710637,1.8283433037589327,1.6285296303440793,16891904,8.882165575027466,8.862274503707885
9.709999999999999,10.28870545184921,9.131294548150787,8.48,9.483792807306369,7.476207192693632,0.043538672057911704,1.7515038132667542,0.0789029639422202,0.00817438017360321,1.8290255894318705,1.6739820371016378,17055744,8.934032726287843,8.914701366424561
9.610000000000001,10.19898217290509,9.021017827094912,8.67,9.299364759102383,8.040635240897616,0.03360088937042742,1.7073833972215653,0.05443783466575439,0.012763944075100456,1.8052132539412526,1.609553540501878,17219584,8.885323572158814,8.81093373298645
9.600000000000001,10.282641926635042,8.91735807336496,8.430000000000001,9.48929221652951,7.370707783470493,0.0397062079980969,1.70991493165493,0.0613424113098896,0.018070004686304198,1.8098266326525991,1.610003230657261,17383424,8.838697528839111,8.798695945739746
9.69,10.36297845433565,9.017021545664349,8.43,9.28912746434973,7.570872535650268,0.03530451865226491,1.7251047119498253,0.08154379513269759,-0.010934757828167774,1.7816603695506956,1.668549054348955,17547264,8.888827848434449,8.88851261138916
9.720000000000002,10.304465567848101,9.135534432151903,8.47,9.5627488274988,7.377251172501202,0.02205899018008491,1.7216266185045241,0.03784196655080657,0.0062760138093632505,1.8059866369463937,1.6372666000626546,17711104,8.931461620330811,8.921938562393189
9.49,10.47025506884688,8.50974493115312,8.569999999999999,9.386149496109626,7.75385050389037,0.04115384783654004,1.7158605575561523,0.07092001360271621,0.01138768207036387,1.7976728246864353,1.6340482904258693,17874944,8.707760238647461,8.633275508880615
9.57,10.595719259836725,8.544280740163275,8.51,9.19622153857191,7.823778461428089,0.03917241713497784,1.7472937554121017,0.06827288383349282,0.010071950436462862,1.821040524504024,1.6735469863201795,18038784,8.809348964691162,8.773044443130493
9.629999999999999,10.512099767600013,8.747900232399985,8.59,9.435517592957119,7.744482407042881,0.03191919031960419,1.7188750132918358,0.05378101721419293,0.010057363425015457,1.7742416511557266,1.663508375427945,18202624,8.82149305343628,8.808342361450196
9.65,10.409275970909128,8.890724029090872,8.290000000000001,9.017255113423069,7.562744886576932,0.03918581755860937,1.7275682002305985,0.0670517076263695,0.01131992749084925,1.7958078441335485,1.6593285563276485,18366464,8.860838890075684,8.8212233543396
9.580000000000002,10.382246844805264,8.77775315519474,8.58,9.286823881882892,7.873176118117108,0.03775479438190809,1.7591125428676606,0.06465328637431902,0.010856302389497152,1.8007301443452088,1.7174949413901124,18530304,8.845786952972412,8.794578552246094
9.63,10.083982378512648,9.176017621487354,8.48,9.315224520712844,7.644775479287157,0.026240519719431133,1.7611619040369988,0.05211420485341067,0.00036683458545159336,1.8068346978492995,1.715489110224698,18694144,8.908568286895752,8.80326533317566
9.720000000000002,10.332862137841785,9.10713786215822,8.68,9.449155380921177,7.910844619078824,0.026031913056794958,1.7301473185420035,0.05212602738819416,-6.220127460425037e-05,1.7994814851547185,1.6608131519292886,18857984,8.896987390518188,8.899879360198975
9.690000000000001,10.392068372738725,8.987931627261277,8.510000000000002,9.203469537903434,7.816530462096569,0.0428814690385479,1.7439865365624427,0.07916479439197292,0.006598143685122876,1.8082392063051398,1.6797338668197457,19021824,8.881842279434204,8.847276735305787
9.67,10.395327512231544,8.944672487768456,8.440000000000001,9.217431669023075,7.662568330976929,0.05710682296194129,1.7318525239825249,0.10295943998729437,0.01125420593658822,1.7563737839276174,1.7073312640374323,19185664,8.865348196029663,8.857373094558715
9.75,10.181856457633783,9.318143542366217,8.5,9.2912016177941,7.7087983822059005,0.045224947787937654,1.749204109609127,0.08560509860801646,0.004844796967858854,1.8040510307698905,1.6943571884483637,19349504,8.937666368484496,8.935167980194091
9.67,10.463788384898645,8.876211615101354,8.629999999999999,9.276606526413088,7.9833934735869105,0.01978955397207749,1.739955236017704,0.04692080480256453,-0.0073416968584095535,1.7834029090088421,1.6965075630265658,19513344,8.808868885040283,8.813262367248536
9.73,10.311463670404265,9.148536329595736,8.540000000000001,9.03030602688525,8.049693973114751,0.032827513742085965,1.7490721702575684,0.06752663330966577,-0.0018716058254938453,1.81737483943218,1.6807695010829569,19677184,8.780039739608764,8.832801818847656
9.709999999999999,10.011496268633627,9.408503731366372,8.46,9.017135531087366,7.902864468912636,0.04982683240377807,1.7540707990527153,0.12251605624014165,-0.02286239143258552,1.8250669501535974,1.6830746479518333,19841024,8.897814750671387,8.837160873413087
9.760000000000002,10.05732137494637,9.462678625053632,8.530000000000001,8.99054315758678,8.069456842413222,0.0641517863667104,1.7706737041473388,0.13926523513885453,-0.010961662405433725,1.847721950425298,1.6936254578693797,20004864,8.879684591293335,8.87310848236084
9.84,10.05540659228538,9.62459340771462,8.629999999999999,9.03012498047485,8.229875019525148,0.06321425610221917,1.7390289038419724,0.1367952928948325,-0.010366780690394164,1.8430519374706433,1.6350058702133015,20168704,8.905930709838866,8.938490962982177
9.850000000000001,10.107875939164554,9.592124060835449,8.73,9.1773253849269,8.2826746150731,0.038828442571684656,1.7446166530251503,0.07018511028787316,0.007471774855496147,1.8459339011740565,1.6432994048762442,20332544,8.994657897949219,8.990154361724853
9.910000000000002,10.004339811320568,9.815660188679436,8.86,9.153938769133982,8.566061230866017,0.045613154217426156,1.7317161336541176,0.10917288962816762,-0.017946581193315304,1.8281083564122635,1.6353239108959716,20496384,8.967100429534913,9.018413829803468
9.850000000000001,10.056155281280883,9.64384471871912,8.7,9.23851648071345,8.161483519286548,0.036926186134223764,1.7239270567893983,0.08185177463756435,-0.007999402369116823,1.8281655487567676,1.619688564822029,20660224,8.943056106567383,8.93319911956787
9.809999999999999,9.974012194668566,9.645987805331432,8.799999999999999,9.10331501776206,8.496684982237937,0.05047825667134013,1.7272896513342857,0.08605990786855441,0.01489660547412585,1.8258267805259794,1.628752522142592,20824064,8.95922908782959,8.907973480224609
9.840000000000002,9.975646599662507,9.704353400337496,8.56,9.124269439186635,7.995730560813365,0.050095576577586995,1.730077639222145,0.08519137886326915,0.014999774291904841,1.8462254871060089,1.6139297913382813,20987904,9.012538623809814,8.948554706573486
9.89,10.06,9.72,8.71,8.96475478405714,8.455245215942861,0.03071280414296775,1.6933124944567681,0.05703172678856965,0.004393881497365845,1.8053427239597752,1.581282264953761,21151744,8.988726902008057,8.981222534179688
9.919999999999998,10.036619037896905,9.803380962103091,8.78,9.323691088762727,8.236308911237272,0.03937412269879127,1.7189608290791512,0.07351264351479278,0.005235601882789764,1.7985228980440977,1.6393987601142046,21315584,8.991079711914063,8.984561157226562
9.91,10.032065556157338,9.787934443842662,8.750000000000002,9.15311288741493,8.346887112585074,0.043332762576756015,1.7095259353518486,0.08064036313346848,0.006025162020043558,1.8209910954673403,1.598060775236357,21479424,8.951183414459228,8.96950168609619
9.88,9.98770329614269,9.772296703857311,8.98,9.198174242292714,8.761825757707287,0.040834154168260244,1.7109826385974884,0.09417071260976462,-0.012502404273244137,1.7943272520798006,1.6276380251151763,21643264,9.007784175872803,8.980712890625
9.9,10.018321595661993,9.781678404338008,8.91,9.183678643668081,8.63632135633192,0.046256366639863655,1.7362860441207886,0.07690373860340899,0.015608994676318329,1.8386961070508365,1.6338759811907406,21807104,8.928330230712891,8.947751140594482
9.870000000000001,9.996885775404497,9.743114224595505,8.9,9.32661458015403,8.47338541984597,0.05850801172200587,1.726180513203144,0.098126106244809,0.018889917199202744,1.8296536403716397,1.6227073860346484,21970944,8.94199342727661,8.930414295196533
9.889999999999999,9.959999999999999,9.819999999999999,8.71,9.040000000000001,8.38,0.04590000545140353,1.7323381662368775,0.08578534791763287,0.006014662985174196,1.8203491568363628,1.6443271756373923,22134784,8.953868961334228,8.947804927825928
9.9,10.0,9.8,8.809999999999999,9.30081564767232,8.319184352327678,0.03772896693117213,1.7218184009194375,0.07172367994651574,0.00373425391582851,1.8084697488900052,1.6351670529488698,22298624,8.924827194213867,8.927943706512451
9.920000000000002,10.036619037896909,9.803380962103095,8.729999999999999,9.23803543183522,8.221964568164777,0.05675445312517691,1.7290073335170746,0.09359502990873035,0.019913876341623463,1.8129184944639207,1.6450961725702284,22462464,8.963952922821045,8.947309207916259
9.93,10.008102496759067,9.851897503240933,8.600000000000001,9.028952211790546,8.171047788209457,0.04950978307897453,1.7387590304017067,0.0809207092173927,0.01809885694055636,1.8474685704549685,1.6300494903484448,22626304,9.007181358337402,9.014709091186523
9.93,9.994031242374328,9.865968757625671,8.77,9.2620365840057,8.277963415994298,0.035943677276372855,1.7417623832821847,0.05681675333147693,0.015070601221268784,1.845962713964093,1.6375620526002763,22790144,9.006235504150391,9.00205955505371
9.9,10.0,9.8,8.92,9.248024389337134,8.591975610662866,0.02663749258790627,1.7522736117243767,0.04350891630694953,0.009766068868863016,1.8506588760673777,1.6538883473813757,22953984,8.89352502822876,8.91358823776245
9.9,10.018321595661993,9.781678404338008,8.68,9.04276714294434,8.317232857055659,0.03566919795121064,1.7715117156505584,0.057286970201579024,0.014051425700842255,1.863480887728757,1.6795425435723599,23117824,8.978124237060547,8.937647533416747
9.930000000000001,10.008102496759069,9.851897503240934,8.77,9.042213151776323,8.497786848223676,0.02858059635909735,1.7407268553972244,0.051833842445024245,0.0053273502731704565,1.818207329268364,1.6632463815260847,23281664,8.984395122528076,8.986966705322265
9.940000000000001,9.988989794855664,9.891010205144338,8.82,9.174400902933387,8.465599097066614,0.04610213133564679,1.7389230221509933,0.07776847205779443,0.014435790613499158,1.8235460644341672,1.6542999798678193,23445504,8.949161815643311,8.969491958618164
9.870000000000001,9.98,9.760000000000002,8.71,9.212891638427207,8.207108361572795,0.025107544242928232,1.765505376458168,0.04745661026287142,0.002758478222985042,1.84992644433179,1.6810843085845462,23609344,8.940351009368896,8.894579601287841
9.92,9.994833147735479,9.845166852264521,8.739999999999998,8.96891046284519,8.511089537154806,0.05352210989221925,1.7296238958835601,0.06963709507619163,0.037407124708246864,1.808208012194525,1.6510397795725953,23773184,8.925103569030762,8.930594444274902
9.9,10.018321595661993,9.781678404338008,8.58,8.94276714294434,8.21723285705566,0.03780197423766363,1.7323691233992577,0.06644845153351493,0.009155496941812318,1.8214997672947963,1.6432384795037192,23937024,8.973371505737305,8.94446496963501
9.940000000000001,10.00633249580711,9.873667504192893,8.72,8.964131112314675,8.475868887685326,0.04237379733094706,1.7405131578445434,0.07807416608151355,0.006673428580380572,1.8406703259463864,1.6403559897427005,24100864,8.92197027206421,8.935002708435059
9.879999999999999,10.04,9.719999999999999,8.879999999999999,9.185941170815566,8.574058829184432,0.03559504299773834,1.7545665696263313,0.07099536276388388,0.00019472323159278743,1.852985830573466,1.6561473086791965,24264704,8.870579433441161,8.863746070861817
9.890000000000002,9.960000000000003,9.820000000000002,8.64,8.873238075793813,8.406761924206188,0.04557634862721892,1.7666657328605653,0.08527744079460894,0.005875256459828886,1.8485026918688399,1.6848287738522907,24428544,8.918460369110107,8.89578971862793
9.930000000000001,10.008102496759069,9.851897503240934,8.639999999999999,8.830787840283389,8.449212159716609,0.03114825971133537,1.7569361850619316,0.06109915644899651,0.0011973629736742285,1.8444389318656595,1.6694334382582037,24592384,8.943004417419434,8.932152843475341
9.91,10.047477270848676,9.772522729151325,8.680000000000001,9.187543101617981,8.172456898382022,0.03269420040887776,1.7567666321992874,0.06659153890530037,-0.0012031380875448458,1.8263046641339509,1.687228600264624,24756224,8.955554103851318,8.918388366699219
9.879999999999999,9.987703296142689,9.77229670385731,8.749999999999998,9.127491721763535,8.372508278236461,0.03702534905751231,1.7515455678105354,0.07145340698972741,0.0025972911252972256,1.8318896439149013,1.6712014917061695,24920064,8.932434368133546,8.907650184631347


==> data/progress-leaper-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.4999999999999996,2.719089023002066,2.280910976997933,2.54,2.8270540018881465,2.2529459981118536,0.9494872626331118,2.707474038004875,1.0756488520082639,0.8233256732579597,2.7078688489270175,2.707079227082733,16384
2.63,3.2750581369148053,1.9849418630851945,2.7700000000000005,3.3767124524847008,2.1632875475153,1.3641091637313365,2.576235380768776,1.7427957780106644,0.9854225494520087,2.6096952612393562,2.542775500298196,180224
3.37,3.6634280150224243,3.076571984977576,2.98,3.3794996871087637,2.5805003128912363,0.8634788888610071,2.312848699092865,1.1340286802280275,0.5929290974939867,2.455913720830228,2.169783677355502,344064
3.5800000000000005,4.118144961882948,3.041855038117052,3.04,3.3752610922848043,2.7047389077151958,0.4662295752515395,2.13171029984951,0.642464020238669,0.28999513026441004,2.4149165236654406,1.8485040760335798,507904
3.37,3.752230297072328,2.987769702927672,2.94,3.4158150901348128,2.464184909865187,0.30976489495692977,2.1795429795980454,0.45390126204244724,0.1656285278714123,2.446675948316782,1.912410010879309,671744
3.5199999999999996,4.005386443980464,3.0346135560195355,3.1499999999999995,3.5555859958134644,2.7444140041865346,0.30527026632593735,2.2145640775561333,0.3998360172947525,0.21070451535712217,2.472066315574709,1.9570618395375576,835584
3.59,4.131202365109392,3.0487976348906076,3.2400000000000007,3.7030334761116097,2.7769665238883916,0.22818116253345372,2.1478855848312377,0.3553446126462676,0.10101771242063981,2.4693750370923757,1.8263961325700997,999424
3.54,3.974050688284214,3.105949311715786,3.1,3.696657355607052,2.5033426443929483,0.25977315685272007,2.0847120344638825,0.4174422879045517,0.10210402580088845,2.313346870274234,1.8560771986535307,1163264
3.55,3.9327531841800925,3.167246815819907,3.05,3.458044115262063,2.6419558847379365,0.3419086353232462,2.2357928067445756,0.4360291421192964,0.24778812852719606,2.377556206859473,2.0940294066296783,1327104
3.91,4.3757252408878005,3.4442747591121994,3.22,3.5355946767611903,2.90440532323881,0.24354233939407594,2.2603321000933647,0.3191254816186177,0.16795919716953417,2.397923236688479,2.1227409634982504,1490944
3.6399999999999997,4.250245852095694,3.0297541479043053,3.3299999999999996,3.8033920151417844,2.856607984858215,0.2556635241386377,2.250435063242912,0.37012411551409224,0.14120293276318313,2.3868138980634632,2.114056228422361,1654784
3.7700000000000005,4.326866231693034,3.2131337683069665,3.19,3.5348187929913335,2.8451812070086664,0.23227838365257608,2.2760033309459686,0.3297791531709283,0.13477761413422384,2.4304931261762097,2.1215135357157275,1818624
3.66,3.986190128606002,3.3338098713939983,3.3600000000000003,3.7917406628984582,2.9282593371015424,0.20452440352593024,2.239513763785362,0.2703061152988658,0.1387426917529947,2.3720551094210878,2.1069724181496365,1982464
4.04,4.384093010681705,3.695906989318295,3.3300000000000005,3.9183026432033095,2.7416973567966916,0.20452327330131076,2.2784383416175844,0.26805420839501515,0.14099233820760634,2.4219026599197,2.134974023315469,2146304
3.9299999999999997,4.179198715887542,3.6808012841124573,3.0500000000000003,3.51743983570081,2.5825601642991907,0.2683478647843003,2.293372592329979,0.3516857664290252,0.18500996313957535,2.3984899789438376,2.1882552057161204,2310144
4.029999999999999,4.376554469023269,3.68344553097673,3.2700000000000005,3.6469615364994157,2.8930384635005852,0.22235606344830655,2.278633388876915,0.29934048726506035,0.14537163963155275,2.3861507847749053,2.1711159929789243,2473984
4.119999999999999,4.435594676761189,3.804405323238809,3.13,3.413019433961698,2.846980566038302,0.266136355108271,2.3222611993551254,0.3194577478311919,0.21281496238535008,2.4042294126880184,2.2402929860222325,2637824
4.08,4.437211421989835,3.722788578010165,3.4899999999999998,4.159999999999999,2.82,0.2184401580908646,2.3080078601837157,0.2819260180779437,0.15495429810378547,2.3980045649900092,2.218011155377422,2801664
4.209999999999999,4.730480547186923,3.689519452813075,3.66,3.936405499221705,3.3835945007782953,0.2933889015163812,2.3042355507612227,0.4034428434827911,0.1833349595499713,2.3943850563781015,2.214086045144344,2965504
3.9899999999999998,4.573866423079799,3.4061335769201997,3.1699999999999995,3.6839066063011834,2.6560933936988156,0.2661747626856797,2.244234788417816,0.34941868448495017,0.18293084088640924,2.4659252416248445,2.0225443352107875,3129344
3.97,4.443392015141785,3.496607984858215,2.9799999999999995,3.457074417675062,2.502925582324937,0.2502606427296995,2.20058037340641,0.3326946201310532,0.16782666532834578,2.548084084646848,1.8530766621659722,3293184
4.069999999999999,4.715058136914805,3.424941863085194,3.03,3.305862284482674,2.7541377155173254,0.23286467967554922,2.1629241250455378,0.3259888552471011,0.13974050410399735,2.6335359307561763,1.6923123193348992,3457024
4.029999999999999,4.646522505671934,3.413477494328065,3.38,3.7719183588453085,2.9880816411546913,0.22209134849254036,2.244223786890507,0.3290409380152916,0.11514175896978911,2.5111730796444998,1.9772744941365141,3620864
4.22,4.867765389628065,3.572234610371934,3.6100000000000003,4.094664832642106,3.125335167357895,0.20545219130451892,2.1914130240678786,0.3119467433287232,0.09895763928031462,2.4577922858884818,1.9250337622472753,3784704
4.09,5.184029250066011,2.9959707499339885,3.28,4.022697785105086,2.537302214894914,0.2497091854534422,2.213288913667202,0.3534074550754543,0.1460109158314301,2.4373358448728024,1.9892419824616012,3948544
4.32,5.110948797331408,3.5290512026685925,3.62,4.24417946137309,2.995820538626911,0.2184762245508156,2.183263674378395,0.32303776113537047,0.11391468796626074,2.395923069009878,1.9706042797469123,4112384
4.300000000000001,5.168331733843697,3.4316682661563043,3.53,4.496488489326179,2.5635115106738207,0.22574074340338682,2.1873422503471374,0.33976723161773786,0.11171425518903577,2.415181027961773,1.9595034727325016,4276224
4.4799999999999995,5.273473376995095,3.6865266230049043,3.63,4.3757211275000865,2.8842788724999138,0.22613741484533922,2.1409022763371466,0.31588657645453444,0.136388253236144,2.355809380361096,1.925995172313197,4440064
4.3999999999999995,5.153657747256671,3.6463422527433282,3.6300000000000003,4.414920378127617,2.845079621872384,0.24803236021389236,2.1355107694864275,0.35065453339869673,0.14541018702908798,2.3698012579203227,1.9012202810525323,4603904
4.66,5.567964757025294,3.752035242974707,3.3,3.9418722614352486,2.658127738564751,0.262222388523695,2.096495096385479,0.3794009678074709,0.1450438092399191,2.3083801340886647,1.8846100586822936,4767744
4.529999999999999,5.483991614218908,3.5760083857810905,3.7299999999999995,4.458079665970695,3.001920334029304,0.27373997249103715,2.105519878864288,0.37669027868383065,0.17078966629824366,2.326655120940515,1.8843846367880612,4931584
4.5,5.606345334875146,3.3936546651248536,4.019999999999999,4.8122120928135335,3.2277879071864644,0.2518501898946447,2.1398720130324365,0.330309385428477,0.17339099436081243,2.3110289785699067,1.9687150474949662,5095424
4.880000000000001,5.920000000000001,3.8400000000000007,3.8200000000000003,5.061611855613501,2.5783881443865,0.24610772520407204,2.202031157910824,0.3402338319300255,0.15198161847811859,2.4044267894423834,1.9996355263792644,5259264
4.64,5.447712820252346,3.8322871797476528,3.8600000000000003,4.912805775060149,2.8071942249398516,0.2716924574329621,2.1604556813836098,0.3161289485044754,0.2272559663614488,2.3394942475106233,1.9814171152565963,5423104
4.36,5.22278618440492,3.4972138155950807,3.6799999999999997,4.360881781221968,2.9991182187780314,0.30340753457405495,2.1797941416502,0.3975332781320551,0.20928179101605485,2.3417504491847505,2.017837834115649,5586944
4.65,5.265223536610882,4.034776463389119,3.6300000000000003,4.368985791473693,2.8910142085263075,0.2648530769058399,2.1411350831389426,0.34483111072138833,0.1848750430902915,2.3239503684797116,1.958319797798174,5750784
4.209999999999999,4.999240140895025,3.4207598591049733,3.59,4.234127316607516,2.945872683392483,0.2523658129697044,2.1043430760502817,0.31759107085654154,0.18714055508286725,2.2413148836059187,1.9673712684946447,5914624
5.1499999999999995,5.768465843842649,4.53153415615735,3.88,4.9399999999999995,2.82,0.2212402269787465,2.107255461812019,0.3184645374376998,0.1240159165197932,2.2491042906937095,1.9654066329303288,6078464
5.0600000000000005,6.002549733435854,4.117450266564147,3.9900000000000007,5.037329938462566,2.9426700615374357,0.1953661061823368,2.1202074766159056,0.2594938913189365,0.13123832104573704,2.2684727139237357,1.9719422393080754,6242304
5.4,6.482589488217949,4.317410511782052,4.32,5.340588065773846,3.2994119342261543,0.23232018806868124,2.163747547566891,0.2759804235170949,0.18865995262026758,2.312096535952754,2.0153985591810275,6406144
5.130000000000001,6.1078036612735715,4.15219633872643,4.499999999999999,5.814534138012398,3.1854658619876,0.2696234899986949,2.165851853787899,0.3721383334406444,0.16710864655674537,2.284238893360271,2.047464814215527,6569984
5.38,6.423839068055991,4.336160931944009,4.86,6.287024877148259,3.4329751228517424,0.24630456431768835,2.175595995783806,0.34731094864192735,0.14529817999344938,2.316630191681135,2.034561799886477,6733824
5.510000000000001,6.849738780509097,4.170261219490905,4.609999999999999,5.927156027204067,3.2928439727959327,0.26230544893898894,2.1393844157457353,0.34104412966091374,0.18356676821706414,2.2654876475595107,2.01328118393196,6897664
5.5200000000000005,7.017865147468223,4.022134852531778,4.65,6.164760707174569,3.135239292825432,0.27667109083591235,2.129758608341217,0.36036075129702305,0.19298143037480167,2.230041169265264,2.0294760474171705,7061504
5.17,6.862365208812802,3.4776347911871976,4.72,6.205126257258957,3.234873742741042,0.23856733671596478,2.096448875963688,0.3232083843722082,0.1539262890597213,2.266427168310775,1.926470583616601,7225344
5.18,6.8193901305058535,3.540609869494146,4.5200000000000005,5.931949007577823,3.1080509924221777,0.22454695650376374,2.0804955169558523,0.328251305757207,0.12084260725032046,2.2423838246027734,1.9186072093089312,7389184
4.9,6.161744823647001,3.6382551763529998,4.290000000000001,5.516743657004185,3.0632563429958166,0.25995805650794257,2.0212956428527833,0.39524099875981433,0.12467511425607083,2.166784762343799,1.8758065233617676,7553024
5.170000000000001,6.477707918458859,3.862292081541143,4.5600000000000005,5.512050418832953,3.6079495811670483,0.22360216545574882,2.0220459014177323,0.3417338490788704,0.10547048183262728,2.168328939421895,1.8757628634135692,7716864
5.33,7.172308334671479,3.487691665328521,4.65,6.578859766805249,2.7211402331947516,0.23983200308333225,2.0393789991736413,0.3821174851640251,0.09754652100263936,2.191003914377167,1.8877540839701157,7880704
5.08,7.450147674724088,2.709852325275912,4.4399999999999995,6.40733322037727,2.4726667796227293,0.18820828680056567,2.01167703717947,0.3083223152141994,0.06809425838693195,2.1636981290322863,1.8596559453266532,8044544
5.46,7.339468009836827,3.580531990163174,4.619999999999999,6.591192532453387,2.648807467546612,0.1845362300505005,1.9904453620314597,0.28985577233104537,0.0792166877699556,2.139029756980544,1.8418609670823756,8208384
5.359999999999999,7.232538384119268,3.487461615880731,5.010000000000001,7.0424615617521535,2.977538438247848,0.18270861290490448,2.0099697768688203,0.32105556702443655,0.044361658785372404,2.125412498472094,1.8945270552655464,8372224
5.33,7.172851052038661,3.487148947961339,4.92,6.940791923974361,2.8992080760256385,0.1886054665090063,1.971636563539505,0.32381523046922117,0.053395702548791446,2.094087320993259,1.849185806085751,8536064
5.710000000000001,7.683550100706847,3.736449899293155,5.08,7.23490138985523,2.925098610144771,0.27118982551360704,1.9963511750102043,0.3904520840674665,0.15192756695974757,2.1670037195435694,1.8256986304768392,8699904
5.56,7.035262688472802,4.084737311527197,5.08,6.684867595784773,3.4751324042152265,0.2939771779628548,2.0724042117595673,0.4710742034636832,0.1168801524620263,2.2398085719478353,1.9049998515712996,8863744
5.76,7.613752950098799,3.906247049901201,5.09,6.799064071356016,3.380935928643984,0.2139346592708736,2.0726115822792055,0.31515903489716435,0.11271028364458285,2.233147892900441,1.91207527165797,9027584
6.090000000000001,7.9918149226462605,4.188185077353741,5.53,7.228263819316657,3.831736180683343,0.24212238245656606,2.0686242401599886,0.35571268008845547,0.12853208482467665,2.2284864015376464,1.9087620787823307,9191424
6.279999999999999,8.055274626642312,4.5047253733576875,5.75,7.474093964956667,4.025906035043333,0.26353725376538933,2.1298780143260956,0.38413286441410466,0.142941643116674,2.240149348392963,2.019606680259228,9355264
6.13,7.933357978882729,4.326642021117271,5.430000000000001,7.116445967115461,3.74355403288454,0.21452760517390237,2.117521506547928,0.3030632479977063,0.12599196235009846,2.243067783392,1.991975229703856,9519104
6.17,7.510186554178186,4.829813445821814,6.119999999999999,7.514130553427475,4.725869446572523,0.24756342729864017,2.120776076614857,0.3502678378941658,0.14485901670311452,2.2612168189014423,1.9803353343282715,9682944
6.65,8.272498073958795,5.0275019260412055,5.970000000000001,7.57190511579182,4.3680948842081815,0.20218458403833206,2.115790158510208,0.2910219493512202,0.1133472187254439,2.267892161015659,1.9636881560047574,9846784
6.7,8.054252561378416,5.345747438621585,6.23,7.709222768889122,4.750777231110879,0.24475428863532014,2.092683790624142,0.31076602631717776,0.17874255095346253,2.200724702285162,1.9846428789631212,10010624
6.659999999999999,8.008480626483005,5.311519373516994,6.249999999999999,7.689618004888796,4.810381995111202,0.24508278354381519,2.099900460243225,0.3076107440517044,0.182554823035926,2.197976141147087,2.0018247793393633,10174464
6.36,7.856796579365413,4.863203420634588,5.840000000000001,7.320000000000001,4.36,0.2756910455309682,2.0651706889271737,0.4743752202562994,0.07700687080563698,2.161944570820987,1.9683968070333604,10338304
5.5,7.316590212458495,3.683409787541505,5.11,6.978395033176872,3.2416049668231293,0.24501566803082825,2.0929929688572884,0.343751860756634,0.14627947530502253,2.200380926262452,1.9856050114521244,10502144
6.15,7.68704261489394,4.612957385106061,5.85,7.243018305694509,4.45698169430549,0.22589931899015525,2.0971977338194847,0.34127838340887773,0.11052025457143277,2.211216698551576,1.9831787690873932,10665984
6.44,7.769059818066892,5.110940181933109,6.03,7.274226667452519,4.785773332547482,0.19834174674211275,2.0937584936618805,0.25363216067500655,0.14305133280921897,2.1617976627180973,2.0257193246056637,10829824
6.5,8.04466824917197,4.955331750828029,6.140000000000001,7.208831137270992,5.071168862729009,0.20828686720277698,2.1322444424033167,0.3115497212225706,0.10502401318298339,2.249924983034986,2.0145639017716475,10993664
6.85,7.786215787091844,5.913784212908156,6.26,7.260199980003999,5.259800019996001,0.21278506735106925,2.1119090154767037,0.3234623871481891,0.1021077475539494,2.2215463847750865,2.002271646178321,11157504
6.8199999999999985,8.372288632954579,5.267711367045418,6.2299999999999995,7.748584867565853,4.711415132434146,0.1990545678314649,2.0927135810256003,0.27200438870296384,0.12610474695996599,2.181034146602754,2.004393015448447,11321344
6.869999999999999,7.986288493177279,5.75371150682272,6.4799999999999995,7.484788534966437,5.475211465033562,0.20661414066950473,2.120885084569454,0.28126180964550207,0.13196647169350736,2.23255965311881,2.009210516020098,11485184
7.010000000000001,7.9496275858019505,6.070372414198051,6.26,7.247117014340245,5.272882985659755,0.19714809703744118,2.1089517682790757,0.2503840025689339,0.1439121915059485,2.23045262975031,1.9874509068078414,11649024
6.68,7.812960723061483,5.547039276938516,6.9300000000000015,8.117476315553285,5.742523684446718,0.20080957770761515,2.1124513491988184,0.28327502575288765,0.11834412966234262,2.2383257646594235,1.9865769337382133,11812864
7.209999999999999,8.029084855189009,6.39091514481099,6.6,7.676104084185168,5.5238959158148315,0.2100030776268492,2.0998354867100715,0.3056371682639908,0.11436898698970759,2.2318936814500194,1.9677772919701237,11976704
7.25,8.089344982709733,6.410655017290268,6.779999999999999,7.45941151005852,6.100588489941479,0.23516067397108084,2.1109329789876936,0.37982262769794434,0.09049872024421735,2.278771143686503,1.9430948142888842,12140544
6.989999999999999,8.165117015449951,5.8148829845500485,6.67,7.662018144995343,5.677981855004657,0.26664174326385054,2.1044803097844125,0.41562526454421417,0.11765822198348691,2.264959427098792,1.9440011924700327,12304384
7.17,8.492157328006012,5.847842671993987,6.709999999999999,7.987066952042843,5.432933047957155,0.21129968499557833,2.0980428367853166,0.2996879307499821,0.12291143924117454,2.260559646165535,1.9355260274050983,12468224
7.49,8.449635347410672,6.530364652589329,7.2299999999999995,8.340900535601635,6.1190994643983645,0.22111182594671847,2.1081975221633913,0.31539500333873094,0.126828648554706,2.281223864120912,1.9351711802058706,12632064
7.2700000000000005,8.186569691840178,6.353430308159822,7.07,7.942983390449097,6.197016609550904,0.20804584078464866,2.1197602659463883,0.28135390658294807,0.13473777498634926,2.292446233302969,1.9470742985898077,12795904
7.910000000000001,8.645459040327877,7.174540959672125,6.989999999999999,8.012203502244049,5.96779649775595,0.20178566279872837,2.0983786061406136,0.32173380843613764,0.08183751716131908,2.2503155628035914,1.946441649477636,12959744
6.539999999999999,8.140749824301098,4.9392501756989,6.359999999999999,7.517756451072503,5.202243548927496,0.22021214175038034,2.1136606097221375,0.33433027905453827,0.10609400444622238,2.296360493153172,1.9309607262911033,13123584
6.83,8.380516043128868,5.2794839568711325,6.33,8.027085737374515,4.632914262625485,0.25985490169841785,2.1097931638360023,0.38433992428996966,0.13536987910686604,2.3228635182869883,1.8967228093850164,13287424
7.030000000000001,8.10522090753482,5.954779092465182,6.88,7.879799979995999,5.8802000200040005,0.22890533165644028,2.1096232295036317,0.3519741114397388,0.10583655187314175,2.2939274540681396,1.9253190049391238,13451264
7.17,8.474645545732633,5.865354454267367,6.69,8.070181147531006,5.309818852468996,0.19011306270905254,2.125666470825672,0.2956399741346306,0.08458615128347444,2.2991462996546463,1.9521866419966978,13615104
7.130000000000001,8.149852930573816,6.110147069426185,6.92,7.994988372030136,5.845011627969864,0.180802448184113,2.120382805168629,0.26900211739449803,0.09260277897372797,2.308969193436335,1.9317964169009225,13778944
7.909999999999999,8.911448950271554,6.908551049728444,7.499999999999998,8.559245014149226,6.440754985850769,0.22314595764813316,2.111023873090744,0.31523693042666023,0.13105498486960612,2.3042105866900497,1.9178371594914385,13942784
7.75,8.849317970379817,6.650682029620183,7.360000000000001,8.416598315349784,6.303401684650218,0.15416941026859496,2.1061759114265444,0.2285130835554562,0.07982573698173372,2.3118471095967816,1.9005047132563073,14106624
7.15,8.337644728022653,5.962355271977348,6.8,8.13641310978305,5.46358689021695,0.23367205219660211,2.104266358911991,0.3697193022546793,0.09762480213852492,2.2653592316946263,1.9431734861293561,14270464
7.590000000000001,8.621939920731823,6.558060079268179,7.290000000000001,8.289449848666756,6.290550151333246,0.21506187554138395,2.124284800887108,0.3038938987686368,0.12622985231413109,2.309426634518603,1.9391429672556126,14434304
8.129999999999999,9.256987133910586,7.003012866089412,7.4799999999999995,8.679833321757652,6.280166678242348,0.19167932684843733,2.097649686038494,0.2745135997380807,0.10884505395879397,2.2961220092796677,1.8991773627973203,14598144
7.479999999999999,8.629608629055992,6.330391370944006,7.340000000000002,8.32914104151026,6.350858958489742,0.18996258837998742,2.1113860666751862,0.254679822445213,0.12524535431476186,2.291453902665086,1.9313182306852865,14761984
7.92,8.97242576935383,6.86757423064617,7.470000000000001,8.708587905640936,6.231412094359065,0.14294599584407272,2.0545791506767275,0.18463937491454682,0.10125261677359862,2.2253364482213787,1.883821853132076,14925824
8.190000000000001,9.066869431557517,7.313130568442486,7.580000000000001,8.702319027727857,6.457680972272145,0.17672710034271905,2.093414421379566,0.2744894577480304,0.07896474293740767,2.256698452037538,1.930130390721594,15089664
8.089999999999998,9.239304137293518,6.940695862706479,7.58,8.415224520712844,6.744775479287156,0.1947849912465446,2.0731124877929688,0.2930354842423989,0.0965344982506903,2.264261794334597,1.8819631812513407,15253504
7.989999999999999,9.037329938462564,6.942670061537434,7.7299999999999995,8.669201788754684,6.790798211245314,0.18042367670827336,2.0643151313066483,0.2869434444120337,0.07390390900451302,2.224063660695051,1.904566601918246,15417344
8.149999999999999,8.949061950038917,7.35093804996108,7.580000000000001,8.726123902551553,6.433876097448449,0.19073485973187615,2.0678489089012144,0.28902124990632655,0.09244846955742576,2.247167830248496,1.888529987553933,15581184
7.62,9.143679756379273,6.0963202436207276,7.45,8.803698637068088,6.096301362931912,0.20604945337399835,2.067476709187031,0.30199757328026355,0.11010133346773317,2.2288052137296592,1.906148204644403,15745024
8.06,8.954650769853803,7.165349230146199,7.619999999999999,8.656146707759088,6.58385329224091,0.14183803762166963,2.068920427560806,0.21327710069224595,0.07039897455109331,2.2786511580629867,1.8591896970586257,15908864
8.22,9.117552226892675,7.322447773107325,7.68,8.558407650239909,6.80159234976009,0.12418145005350294,2.073049880564213,0.19961848825693768,0.0487444118500682,2.2611464908818673,1.8849532702465583,16072704
8.05,9.178051417267849,6.921948582732153,7.659999999999999,8.70804580052591,6.611954199474087,0.1407082487588114,2.0801759615540503,0.22348429795858452,0.057932199559038305,2.251022046909828,1.9093298761982727,16236544
8.249999999999998,9.259207609959416,7.24079239004058,7.9300000000000015,8.698179666484346,7.1618203335156565,0.12893846806707893,2.0926362738013267,0.1938305868807671,0.06404634925339077,2.2950824311671965,1.8901901164354569,16400384
8.15,9.457096017896161,6.84290398210384,7.580000000000001,8.979142594591417,6.1808574054085845,0.17448484348456578,2.077601456642151,0.35338116531170155,-0.004411478342569997,2.2682205668591546,1.886982346425147,16564224
7.92,9.308380351344688,6.531619648655312,7.3100000000000005,8.718864791241517,5.901135208758484,0.31153515333102805,2.0825408145785334,0.6038731209171893,0.019197185744866785,2.2637516514648346,1.9013299776922319,16728064
7.709999999999999,9.057924330220356,6.3620756697796415,7.099999999999999,8.428909327230416,5.771090672769581,0.20318110483802024,2.113402973115444,0.3249203978014755,0.08144181187456495,2.311232286347259,1.915573659883629,16891904
7.709999999999999,8.894440796325421,6.525559203674577,7.339999999999999,8.373634364753803,6.306365635246195,0.19897774253040548,2.0850436076521874,0.2999229533742833,0.09803253168652763,2.264400495134571,1.9056867201698042,17055744
8.12,9.23157545852722,7.008424541472779,7.499999999999998,8.683215956619922,6.316784043380075,0.10835370749442108,2.0890629455447196,0.1628680760615817,0.053839338927260456,2.2630648743256234,1.9150610167638158,17219584
8.19,9.098240056372763,7.281759943627236,7.610000000000001,8.686522178127326,6.533477821872676,0.14018127420761928,2.0823416739702223,0.22334313188159977,0.057019416533638775,2.2682041999176463,1.8964791480227985,17383424
8.45,9.535587398600407,7.364412601399592,7.6899999999999995,8.901981848048889,6.478018151951111,0.15255294534791675,2.0712097108364107,0.19693705844357434,0.10816883225225914,2.24469894031153,1.8977204813612913,17547264
8.18,9.35966096824469,7.00033903175531,7.609999999999999,8.868133538222393,6.351866461777606,0.15451804180112147,2.0835587337613104,0.24248135384430358,0.06655472975793934,2.274095081441815,1.893022386080806,17711104
8.26,9.26915806492343,7.25084193507657,7.44,8.285221864364617,6.594778135635383,0.17959418050013481,2.1016438886523248,0.2779944793435781,0.08119388165669147,2.2720464649317926,1.931241312372857,17874944
8.27,9.465031380341118,7.074968619658881,7.56,8.696837719289784,6.423162280710215,0.16061344857638077,2.0716799944639206,0.25247869358624303,0.06874820356651849,2.237019345032752,1.9063406438950896,18038784
8.27,9.444776574502573,7.0952234254974265,7.899999999999999,9.017139203501515,6.7828607964984835,0.14537310945516863,2.0554931968450547,0.24199134475675352,0.04875487415358373,2.2353433476978752,1.8756430459922344,18202624
8.23,9.193379468330107,7.2666205316698935,7.75,8.75424100693011,6.745758993069891,0.1175035009729779,2.082892519235611,0.16215842586107101,0.07284857608488479,2.253197244120725,1.9125877943504972,18366464
8.510000000000002,9.385728268357258,7.634271731642745,8.22,9.076504524214554,7.363495475785446,0.13032965148433703,2.0666757449507713,0.17900038082258996,0.08165892214608411,2.2296627044195936,1.9036887854819493,18530304
8.459999999999999,9.562905254316979,7.35709474568302,7.919999999999999,8.85252345814998,6.987476541850018,0.11411546128365439,2.0419472754001617,0.1709118493011944,0.05731907326611438,2.208565873499695,1.8753286773006288,18694144
8.559999999999999,9.472359578236562,7.647640421763436,7.67,8.72266328899606,6.617336711003941,0.11471010389116898,2.07796079069376,0.16649429880614447,0.0629259089761935,2.2608605570119327,1.8950610243755872,18857984
8.35,9.432820391385386,7.267179608614613,7.760000000000001,8.604037913840369,6.915962086159633,0.11638681852135854,2.065316194295883,0.18057081464119273,0.05220282240152435,2.2602486934374904,1.8703836951542758,19021824
8.330000000000002,9.282942810456117,7.377057189543886,7.779999999999999,8.783792807306368,6.776207192693631,0.11228470621539999,2.0793307423591614,0.18756571051859752,0.03700370191220245,2.2804726248088825,1.8781888599094403,19185664
8.190000000000001,9.10263355187063,7.2773664481293725,7.92,8.814203556244326,7.025796443755674,0.09480178797902122,2.0503314822912215,0.1483873454726342,0.04121623048540822,2.2171419331450912,1.883521031437352,19349504
8.17,9.39315166680179,6.946848333198209,7.45,8.50380263806844,6.396197361931562,0.15697062938836298,2.0828985661268233,0.2708918306107973,0.043049428165928647,2.277855553851958,1.8879415784016889,19513344
8.47,9.611971978640458,7.328028021359544,7.640000000000001,8.627117014340246,6.6528829856597556,0.1410460983558247,2.058715596795082,0.1812782591161579,0.10081393759549151,2.2587300196616313,1.8587011739285328,19677184
8.42,9.41478640923567,7.425213590764329,7.910000000000001,8.76258430668175,7.0574156933182515,0.13534277553812388,2.0552899450063706,0.22066419519657646,0.0500213558796713,2.2334512988781348,1.8771285911346065,19841024
8.370000000000001,9.578345976945347,7.1616540230546555,7.8,8.929601699715436,6.670398300284565,0.0808681130011488,2.0627032086253165,0.12934927676434074,0.03238694923795685,2.2483507585290736,1.8770556587215594,20004864
8.4,9.480740486888504,7.319259513111497,7.980000000000001,9.027664068296705,6.932335931703298,0.12405312777652089,2.0629367917776107,0.17443675329275676,0.07366950226028501,2.248951416416598,1.8769221671386234,20168704
8.42,9.510687856354878,7.329312143645122,7.8,9.003328716519306,6.596671283480694,0.20179007737638632,2.04895898103714,0.3951956181809493,0.008384536571823364,2.2216093243891866,1.8763086376850928,20332544
8.52,9.58,7.459999999999999,8.030000000000001,8.501274866717928,7.558725133282074,0.11105296705306192,2.0587382674217225,0.16801690299653435,0.054089031109589486,2.1931111637406433,1.9243653711028017,20496384
8.739999999999998,9.614299719775774,7.865700280224223,8.19,9.185439601382223,7.194560398617776,0.14898665984575116,2.0280863463878633,0.20191739663705266,0.09605592305444965,2.1867595977452243,1.8694130950305026,20660224
8.83,9.800618359603815,7.859381640396186,8.03,8.822527602042982,7.237472397957017,0.11665283823903232,2.0398342803120615,0.22141243587744103,0.01189324060062362,2.220490866532432,1.859177694091691,20824064
8.86,9.720464990571957,7.999535009428041,8.06,8.93086164228309,7.189138357716911,0.12621099814746733,2.0275406166911125,0.21327158669250654,0.03915040960242813,2.1497334415394107,1.9053477918428143,20987904
8.78,9.679777750336159,7.88022224966384,8.14,9.151137972781164,7.128862027218838,0.1159530458658183,2.0099493324756623,0.18026223640708144,0.05164385532455516,2.1356280742521374,1.884270590699187,21151744
8.680000000000001,9.666711710683522,7.693288289316481,8.14,9.241090368680066,7.038909631319936,0.1302200560645562,2.026969902217388,0.20813339152183535,0.05230672060727705,2.1583928233146286,1.895546981120148,21315584
8.610000000000001,9.681867529128485,7.538132470871518,8.03,9.206477794095578,6.8535222059044205,0.10314715596016158,2.021997961401939,0.1626025922306848,0.04369171968963837,2.1680490577738905,1.8759468650299878,21479424
8.629999999999999,9.792798348812036,7.4672016511879615,8.0,9.054514106117125,6.945485893882875,0.17877551530125652,2.0158755868673324,0.30345806361799055,0.054092966984522484,2.1643612297512296,1.8673899439834352,21643264
8.629999999999999,9.600618359603814,7.659381640396185,8.08,9.328038460945816,6.831961539054184,0.1400333223120671,2.036068931221962,0.2099238353025056,0.07014280932162861,2.1660462439895722,1.9060916184543517,21807104
8.6,9.715347479487894,7.484652520512105,8.19,9.039058301885094,7.340941698114905,0.15446807633205833,2.0344815224409105,0.2432399030902504,0.06569624957386627,2.161947811902792,1.9070152329790286,21970944
8.919999999999998,9.842821759604744,7.997178240395252,7.9700000000000015,8.898493403315285,7.041506596684717,0.1192948028367633,2.0423935085535048,0.18239648709611828,0.056193118577408344,2.1789736325488476,1.905813384558162,22134784
9.040000000000001,9.931291198206289,8.148708801793713,8.01,8.917138357694128,7.1028616423058715,0.10642367371927115,2.0385000184178352,0.1461222725349981,0.06672507490354422,2.198505033079106,1.8784950037565644,22298624
8.889999999999999,10.017342006668782,7.762657993331215,8.309999999999999,9.156699474429976,7.4633005255700215,0.14321648236881523,2.0525679379701613,0.18807275362221593,0.09836021111541456,2.203409304044155,1.9017265718961678,22462464
8.58,9.6371660229122,7.522833977087799,7.910000000000001,9.083413822996816,6.736586177003186,0.12262987392799304,2.035905221104622,0.20103314159510072,0.04422660626088536,2.165216942088769,1.906593500120475,22626304
8.71,9.68923439482077,7.73076560517923,8.169999999999998,9.375031119930101,6.964968880069894,0.1080004072347138,2.0661971464753153,0.1509648421719559,0.06503597229747168,2.2203771918822914,1.912017101068339,22790144
8.819999999999999,9.674166260162503,7.965833739837493,8.239999999999998,9.175093578204875,7.304906421795121,0.12978832453017172,2.033463051915169,0.2453458655101306,0.014230783550212844,2.166825926290577,1.9001001775397608,22953984
8.78,9.798626526259747,7.761373473740251,8.129999999999999,9.147889974407843,7.112110025592155,0.11374899141180014,2.048834301531315,0.19194596085342944,0.03555202197017085,2.1867245127137647,1.9109440903488648,23117824
8.7,9.78535708409721,7.614642915902788,8.19,9.254377752492037,7.1256222475079625,0.09804153926985837,2.03263985067606,0.1534745125390253,0.042608566000691434,2.184699635906296,1.880580065445824,23281664
8.7,9.84455231422596,7.555447685774039,8.28,9.22847245611035,7.331527543889649,0.12417899615312407,2.0270081400871276,0.1962519427792065,0.05210604952704165,2.1590550089058818,1.8949612712683734,23445504
8.719999999999999,10.394992537296806,7.0450074627031904,7.87,9.210932511351709,6.529067488648291,0.1491305686113062,2.020041786134243,0.2676643521824579,0.03059678504015452,2.1445617632553233,1.8955218090131627,23609344
8.639999999999999,9.802927340808528,7.477072659191468,7.959999999999999,9.170123960592466,6.749876039407532,0.09688652806807008,2.0251304000616073,0.15808889052582065,0.03568416561031952,2.158089434767665,1.8921713653555496,23773184
8.599999999999998,9.860158720161866,7.339841279838129,8.28,9.246229786334492,7.3137702136655065,0.13439729429341646,2.0445746764540673,0.18537132032868087,0.08342326825815205,2.1900710085639425,1.899078344344192,23937024
8.91,9.85387499172295,7.96612500827705,8.2,9.307248842853312,7.092751157146687,0.12016617298811774,2.035208621621132,0.1990748943050585,0.041257451671176976,2.16621635071972,1.9042008925225438,24100864
8.690000000000001,9.852282237668632,7.5277177623313705,8.16,9.128710483064987,7.191289516935013,0.10083608761973054,2.0224859312176706,0.15551568346583056,0.046156491773630515,2.1844258414267648,1.8605460210085767,24264704
8.77,9.851711606667877,7.688288393332122,8.19,9.150676844729798,7.229323155270202,0.11434821203236219,2.0390353068709373,0.19697110347771105,0.03172532058701333,2.2005976138212855,1.877472999920589,24428544
9.01,9.959157521173383,8.060842478826617,8.22,9.24352332655392,7.196476673446082,0.15664569453672603,2.0273070350289344,0.2910413238478439,0.02225006522560813,2.1723447787655332,1.8822692912923356,24592384
8.77,9.876390527797486,7.663609472202513,8.32,9.172994724485445,7.4670052755145555,0.10297545822282295,2.0478578075766563,0.17063909476727446,0.03531182167837145,2.1990557887329327,1.8966598264203796,24756224
8.73,9.653092628071528,7.806907371928473,8.23,9.076226919921602,7.3837730800784,0.1331622984441411,2.0133528858423233,0.21435816365556268,0.05196643323271952,2.139660368249153,1.8870454034354933,24920064


==> data/progress-leaper-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.7199999999999998,3.136653333119993,2.3033466668800067,2.6999999999999997,3.1690415759823427,2.2309584240176568,1.0996836961557468,2.707123004396757,1.380780228429394,0.8185871638820996,2.7073728613853403,2.7068731474081735,16384
2.83,3.227617907041421,2.432382092958579,2.68,3.0942463035441596,2.2657536964558407,0.9254926579693954,2.6058789561192195,1.3941007106288523,0.4568846053099385,2.658136503023966,2.553621409214473,180224
2.9699999999999998,3.4261797891182817,2.513820210881718,2.7800000000000002,3.1667815921162745,2.393218407883726,0.23067007555315885,2.5666900644699737,0.3410949445914472,0.12024520651487056,2.6035413574501756,2.529838771489772,344064
3.25,3.4918677324489567,3.0081322675510433,2.91,3.432398315464359,2.387601684535641,0.22137353789682185,2.5694640467564267,0.3127231918079009,0.13002388398574277,2.6054439637038898,2.5334841298089636,507904
3.04,3.330516780926679,2.749483219073321,2.79,3.257867502611583,2.322132497388417,0.1455243441683705,2.5662077645460766,0.2512853515928668,0.03976333674387422,2.6137660360625796,2.5186494930295735,671744
3.4699999999999998,3.88,3.0599999999999996,2.9100000000000006,3.2800000000000007,2.5400000000000005,0.12562129592988633,2.5822525471448894,0.1745671353713214,0.07667545648845125,2.61473661460475,2.549768479685029,835584
3.29,3.8066236541235794,2.7733763458764207,2.62,2.9193325909419157,2.3206674090580846,0.14016644991158195,2.575683006644249,0.20256970906202754,0.07776319076113636,2.6059552674341697,2.545410745854328,999424
3.13,3.64,2.6199999999999997,2.8300000000000005,3.3138388161361183,2.3461611838638827,0.11179567578559116,2.5943762590487798,0.15220769161691486,0.07138365995426746,2.6120912073427722,2.5766613107547873,1163264
3.1399999999999997,3.489857113690718,2.7901428863092814,2.86,3.4586651818838305,2.261334818116169,0.12381345434114335,2.6011232882738113,0.17715596470418232,0.07047094397810438,2.618885641835064,2.583360934712559,1327104
3.4799999999999995,3.8140658617698007,3.1459341382301984,2.95,3.3841658669218484,2.515834133078152,0.0914885893076037,2.592389578620593,0.13539902028700174,0.04757815832820568,2.6140676704053005,2.5707114868358856,1490944
3.3299999999999996,3.82,2.8399999999999994,2.73,3.125094925302768,2.334905074697232,0.11596079006946333,2.5885977089405063,0.17357109927855943,0.05835048086036723,2.615845526698264,2.561349891182749,1654784
3.1300000000000003,3.525094925302769,2.734905074697232,2.74,3.297135531087365,2.1828644689126353,0.10671044250872604,2.595965069532394,0.17879299536848398,0.03462788964896811,2.622122301660774,2.569807837404014,1818624
3.4,4.019677335393187,2.780322664606813,2.5900000000000003,3.0746648326421058,2.105335167357895,0.07828393514500925,2.5910799324512483,0.1192868049322954,0.03728106535772311,2.629679698617351,2.5524801662851457,1982464
3.2299999999999995,3.770462764674866,2.6895372353251332,2.88,3.5121392251711643,2.2478607748288355,0.08560733194851003,2.594695503513018,0.14540371285507256,0.0258109510419475,2.635517574152261,2.5538734328737753,2146304
2.9300000000000006,3.4886591089385375,2.3713408910614637,2.97,3.406004587131833,2.533995412868167,0.0729710240011627,2.5879921148220704,0.12974010585129714,0.016201942151028284,2.6145304119487602,2.5614538176953805,2310144
3.12,3.590744091837593,2.649255908162407,2.79,3.251410879802373,2.328589120197627,0.0735210435268527,2.5904021581014,0.13146814952663982,0.015573937527065582,2.628457773561788,2.552346542641012,2473984
3.07,3.353019433961698,2.786980566038302,2.74,3.1670831300812528,2.3129168699187477,0.08934294556396097,2.59255833029747,0.14839981546736272,0.03028607566055922,2.63210072742628,2.5530159331686604,2637824
3.2,3.7585696017507577,2.6414303982492426,3.05,3.607225268630201,2.4927747313697988,0.05361842919155603,2.587927559018135,0.0994956048710715,0.007741253512040566,2.622468229798543,2.553386888237727,2801664
3.2,3.5949683531626304,2.80503164683737,2.6700000000000004,2.9863858403911276,2.353614159608873,0.052949878268676254,2.5862840364376707,0.09219062036094916,0.013709136176403347,2.6306397086720534,2.541928364203288,2965504
3.0,3.6693280212272605,2.3306719787727395,2.6500000000000004,2.9913209633175204,2.3086790366824803,0.08325849721028736,2.592894764741262,0.1452659572240863,0.021251037196488395,2.62216875138519,2.5636207780973344,3129344
2.8,3.256070170039655,2.3439298299603446,2.5900000000000003,3.0292038251199553,2.1507961748800453,0.07162948286140812,2.58099182844162,0.1417887620094119,0.0014702037134043389,2.613475895506297,2.5485077613769427,3293184
3.47,3.910567815438214,3.029432184561786,2.6100000000000003,3.0692385001282014,2.150761499871799,0.07023435355258692,2.591995910803477,0.13481721464129215,0.005651492463881677,2.61915455298735,2.5648372686196037,3457024
3.3299999999999996,4.184458893101358,2.475541106898641,2.8299999999999996,3.13347981810987,2.5265201818901293,0.06836549539824162,2.5942077547311784,0.12760168298818858,0.00912930780829467,2.6397117053656847,2.548703804096672,3620864
3.3099999999999996,4.064254598925323,2.5557454010746765,2.99,3.4535730794599706,2.52642692054003,0.06973322220510451,2.5926116704940796,0.13194093371401544,0.007525510696193581,2.6365546165854448,2.5486687244027144,3784704
3.05,3.5720153254455274,2.5279846745544723,2.72,3.194973683481517,2.2450263165184836,0.06418755292393138,2.579103962580363,0.12825409228505355,0.00012101356280921904,2.6269313528040046,2.531276572356721,3948544
3.3199999999999994,4.086550715869471,2.5534492841305276,3.0,3.758946638440411,2.241053361559589,0.056516529968333354,2.571455034613609,0.10258212347188894,0.010450936464777773,2.623005623803434,2.5199044454237844,4112384
3.1100000000000003,3.9266394553289725,2.293360544671028,3.04,3.5917245689653488,2.4882754310346513,0.06507955009819849,2.573995783925057,0.11609440821305533,0.014064691983341641,2.636851180483143,2.5111403873669706,4276224
3.0700000000000003,3.7743436661176135,2.365656333882387,3.0300000000000002,3.6934003316248796,2.366599668375121,0.05742110657186759,2.5690984745820367,0.10817245337325193,0.006669759770483244,2.6305178274121066,2.5076791217519667,4440064
3.29,3.798822169328342,2.781177830671658,2.7700000000000005,3.1442993454442583,2.3957006545557427,0.07560238880884446,2.5678203632434204,0.14115579623901392,0.010048981378674979,2.621105532236556,2.5145351942502847,4603904
3.1399999999999997,3.833108938046538,2.4468910619534614,3.25,3.9574602462329596,2.5425397537670404,0.05366371461576207,2.567036110162735,0.10100802885272153,0.006319400378802596,2.6253847867418405,2.508687433583629,4767744
3.34,4.200464990571958,2.4795350094280417,3.11,3.938794304999739,2.281205695000261,0.08119110941843241,2.56917367875576,0.150996624662454,0.011385594174410832,2.6310668747299633,2.507280482781557,4931584
3.3299999999999996,4.1498170527623826,2.5101829472376167,2.9,3.566333249958307,2.2336667500416927,0.0798316571346731,2.5723359197378164,0.11407953693947617,0.04558377732987003,2.6296333964992114,2.5150384429764214,5095424
3.3899999999999997,4.07330081223426,2.7066991877657394,3.2,4.030662386291808,2.3693376137081925,0.07731543305650723,2.5681782056887945,0.13542046975380673,0.019210396359207745,2.613743841353732,2.522612570023857,5259264
3.25,4.105862138431185,2.3941378615688156,3.1700000000000004,3.9183982896827065,2.421601710317294,0.09721000411488294,2.572852260867755,0.16949069068945916,0.024929317540306736,2.6261614941305598,2.5195430276049504,5423104
3.28,4.272773891679268,2.2872261083207315,3.2299999999999995,4.063126641033642,2.396873358966357,0.053519295890873717,2.5644999821980794,0.09703932878675084,0.009999262994996587,2.6183505352261043,2.5106494291700545,5586944
3.2300000000000004,4.030062497558784,2.429937502441216,3.1699999999999995,4.2745813686641645,2.0654186313358345,0.08259571280189745,2.5717576165994003,0.14882942645860164,0.01636199914519325,2.617886550401498,2.5256286827973025,5750784
3.15,4.071140597303148,2.2288594026968522,2.97,3.832612311528186,2.1073876884718143,0.0652845101633526,2.576704313357671,0.11040480836123168,0.020164211965473522,2.6337335718715917,2.51967505484375,5914624
3.25,3.986545993132812,2.513454006867188,3.2,3.9042726744663607,2.4957273255336396,0.0883018752664914,2.5624159842729566,0.13439882806272418,0.04220492247025861,2.614680531399677,2.510151437146236,6078464
3.35,3.9403388857258177,2.7596611142741825,2.8499999999999996,3.5300735254367717,2.1699264745632276,0.05012193164305544,2.5661840180555977,0.09207947362190111,0.008164389664209758,2.6233395963789334,2.509028439732262,6242304
3.6800000000000006,4.312139225171165,3.047860774828836,3.25,4.4155470818461175,2.0844529181538825,0.058181830798942694,2.5450714826583862,0.10709146579556314,0.009272195802322254,2.5944239422684783,2.495719023048294,6406144
3.4199999999999995,4.007877538267962,2.8321224617320366,3.2400000000000007,3.8960487786742695,2.583951221325732,0.07230515340712976,2.548422203461329,0.1317625430123797,0.012847763801879832,2.6119142865106317,2.4849301204120264,6569984
3.66,4.329626761711328,2.990373238288672,3.12,3.9765045242145542,2.263495475785446,0.08468064827044747,2.530377356211344,0.15675808588511186,0.01260321065578307,2.598683363379068,2.46207134904362,6733824
3.65,4.365891053163818,2.934108946836182,3.2599999999999993,4.130861642283089,2.38913835771691,0.048512682127632864,2.5366758197546,0.09155075146640285,0.0054746127888628815,2.6205020603069222,2.4528495792022778,6897664
3.5799999999999996,4.656847250077744,2.503152749922255,3.2300000000000004,4.04,2.420000000000001,0.07354913332930359,2.536124459902446,0.12066420144066409,0.02643406521794308,2.6070286568158143,2.4652202629890776,7061504
3.1399999999999997,3.740333240792145,2.5396667592078543,3.0799999999999996,4.189774751920407,1.970225248079593,0.05447889344341089,2.531266052524249,0.10115053456524259,0.007807252321579201,2.6089119023846954,2.4536202026638025,7225344
3.54,4.16,2.92,3.19,3.879129886160802,2.500870113839198,0.0606988273907821,2.5418638706207277,0.10857545234740351,0.012822202434160691,2.6114774990928304,2.472250242148625,7389184
3.4200000000000004,4.168064168370602,2.6719358316293986,3.31,4.268592718520228,2.3514072814797724,0.040215804319511,2.547403001785278,0.07739942388094388,0.0030321847580781214,2.5945724677309574,2.500233535839598,7553024
3.45,4.138839603971781,2.7611603960282194,3.2399999999999998,4.363565752415051,2.116434247584949,0.054103391476019114,2.54979984263579,0.09741934400669097,0.010787438945347255,2.6038325977273855,2.495767087544195,7716864
3.589999999999999,4.563087868591525,2.6169121314084727,3.34,4.123836717690617,2.5561632823093827,0.05068407565941012,2.5559726933638256,0.10519496513649917,-0.0038268138176789437,2.6028707047698183,2.509074681957833,7880704
3.2099999999999995,3.990320446995976,2.429679553004023,3.2299999999999995,4.2139207285142435,2.2460792714857556,0.05790705596382391,2.5401746571063994,0.11967775025884125,-0.0038636383311934364,2.5840987524754504,2.4962505617373485,8044544
3.4900000000000007,4.248221603490695,2.731778396509306,2.9899999999999998,3.909184421103839,2.0708155788961604,0.05625631757156948,2.553155249357223,0.10925089764740048,0.0032617374957384787,2.5852016072126296,2.5211088915018167,8208384
3.4099999999999993,4.209312204335702,2.6106877956642967,3.0699999999999994,3.737907179179861,2.4020928208201378,0.061792125447148724,2.549752469857534,0.11376852092870879,0.009815729965588653,2.5704633149991305,2.5290416247159375,8372224
3.29,4.226429388688757,2.3535706113112425,3.2700000000000005,3.93340033162488,2.606599668375121,0.07832222083470691,2.5575240900119143,0.13251140508936818,0.024133036580045647,2.5883464396344884,2.52670174038934,8536064
3.4,4.4039920318408905,2.3960079681591093,3.0799999999999996,3.830732975164938,2.3292670248350613,0.08301352818768157,2.5427225907643636,0.1515674811858866,0.014459575189476548,2.563831542655752,2.5216136388729753,8699904
3.59,4.369037868142493,2.810962131857507,3.3,4.194427190999916,2.405572809000084,0.06404260394338049,2.5476360460122427,0.1081548812091184,0.019930326677642586,2.5825815476600464,2.512690544364439,8863744
3.6000000000000005,4.750651989091403,2.449348010908598,3.13,3.926303962064738,2.333696037935262,0.06415711992982925,2.5408179074525834,0.11184289719947542,0.01647134266018309,2.587237413309009,2.494398401596158,9027584
3.7000000000000006,4.548528137423858,2.8514718625761435,3.38,4.43242576935383,2.32757423064617,0.050430208781108335,2.547507096330325,0.09159851039164349,0.009261907170573187,2.5908953099676295,2.5041188826930205,9191424
3.4899999999999998,4.353075894692929,2.6269241053070704,3.28,4.165211839053229,2.3947881609467707,0.06019238878810327,2.5365797092517215,0.11049520511003147,0.009889572466175077,2.5823322474943238,2.490827171009119,9355264
3.91,4.585943784644847,3.2340562153551526,3.6400000000000006,5.030107909480412,2.249892090519589,0.051601797954875364,2.535018550356229,0.11087991742073958,-0.007676321510988841,2.5853404171786045,2.4846966835338535,9519104
3.3200000000000003,4.4817228585166085,2.158277141483392,3.6300000000000003,4.6016480844420995,2.6583519155579016,0.07771628021370507,2.516278900702795,0.13600186481587226,0.019430695611537867,2.595090301081562,2.437467500324028,9682944
3.8600000000000003,4.6463841300535,3.0736158699465004,3.5,4.357904423581089,2.642095576418911,0.08884108686561372,2.538809282581012,0.17926091917520204,-0.0015787454439745857,2.6091583722930944,2.4684601928689296,9846784
3.6699999999999995,4.511486779456456,2.8285132205435426,3.4,4.38488578017961,2.4151142198203894,0.048478542251723364,2.5305126974980037,0.09453462092434509,0.0024224635791016413,2.5844474284999595,2.476577966496048,10010624
3.8800000000000003,4.841041102138718,2.918958897861283,3.4299999999999997,4.286796358535679,2.5732036414643207,0.06021546137065642,2.5478798647721606,0.11499272185600837,0.005438200885304473,2.587513051267975,2.508246678276346,10174464
3.8600000000000003,4.777823512446702,2.942176487553299,3.31,4.092879301041993,2.5271206989580066,0.05490111566820508,2.530066440502802,0.1188936171099245,-0.009091385773514322,2.568110191388089,2.492022689617515,10338304
3.5199999999999996,4.666123902551552,2.373876097448447,3.3400000000000007,4.225663593019382,2.4543364069806195,0.04514926140533736,2.521933482090632,0.08534478308699245,0.0049537397236822656,2.5480150985606214,2.4958518656206428,10502144
4.04,5.0501485039339515,3.0298514960660485,3.2399999999999998,4.092291030106501,2.387708969893499,0.05437180063842482,2.524774999419848,0.1146478320886701,-0.0059042308118204614,2.5594191583552592,2.490130840484437,10665984
3.63,4.501837140755084,2.758162859244916,3.47,4.568225841983333,2.3717741580166676,0.035793226286781,2.506399591763814,0.08095256092210365,-0.009366108348541659,2.546536546450373,2.466262637077255,10829824
3.88,5.033082824431966,2.726917175568034,3.5,4.509950493836207,2.490049506163792,0.04146308583791925,2.506528090437253,0.08776150995673421,-0.004835338280895697,2.5545442837350003,2.458511897139506,10993664
3.8000000000000007,4.746572765295939,2.8534272347040623,3.62,4.868038460945815,2.3719615390541846,0.05515073564226132,2.5251927544673287,0.10789783156464887,0.002403639719873771,2.5681360582181534,2.482249450716504,11157504
3.5800000000000005,4.438836422143356,2.721163577856645,3.5,4.38994381845148,2.6100561815485204,0.055093576203156115,2.5137584835290907,0.14020042481108544,-0.0300132724047732,2.5349593890262834,2.492557578031898,11321344
3.53,4.406413144584219,2.65358685541578,3.7,4.556737999624156,2.8432620003758444,0.03400240160384171,2.5127269566059116,0.07263723388428794,-0.004632430676604529,2.549831573945406,2.475622339266417,11485184
3.6800000000000006,4.436042326857432,2.923957673142569,3.749999999999999,4.666787870774913,2.8332121292250854,0.05315497780738946,2.4963947763045633,0.10450273262305859,0.001807222991720328,2.5488549743479747,2.443934578261152,11649024
3.6800000000000006,4.66264947972306,2.6973505202769408,3.8600000000000003,4.807839648885823,2.9121603511141774,0.0508096383966858,2.5175799548625943,0.09800735819663614,0.0036119185967354583,2.5507242099501886,2.484435699775,11812864
3.84,4.94381157812373,2.7361884218762693,3.4799999999999995,4.717578280352399,2.242421719647601,0.05228336266106145,2.5170625120401384,0.09943790080821391,0.005128824513908996,2.55900401626903,2.475121007811247,11976704
3.6399999999999997,4.794296322440646,2.4857036775593535,3.56,4.3501898506055365,2.7698101493944636,0.036263904566051955,2.518882372975349,0.08107145501609211,-0.008543645883988205,2.567486632661145,2.470278113289553,12140544
3.66,4.7710355529864925,2.5489644470135078,3.8200000000000003,5.047028932014237,2.592971067985763,0.033039173345726605,2.533308303356171,0.06834643890398767,-0.0022680922125344616,2.5784895256827998,2.4881270810295426,12304384
3.6599999999999993,4.622496753241276,2.697503246758722,3.6399999999999997,4.6678132126023675,2.612186787397632,0.043450604534276197,2.503375776608785,0.10393537219949124,-0.017034163130938848,2.564785175634506,2.441966377583064,12468224
3.59,4.496035319399857,2.6839646806001434,3.4199999999999995,4.4903270528207715,2.3496729471792275,0.03609117352580137,2.528080627322197,0.068381515427205,0.0038008316243977464,2.55404849404211,2.5021127606022837,12632064
3.87,4.983597772986279,2.756402227013721,3.7699999999999996,4.657749964798647,2.882250035201352,0.05252791509756205,2.5277037988106406,0.11469252034567672,-0.009636690150552615,2.5679732177217085,2.4874343798995726,12795904
3.7,4.874734012447073,2.525265987552927,3.75,4.585763124336077,2.9142368756639234,0.04318257448787028,2.5155880580345786,0.08673472490590253,-0.00036957593016196527,2.5612983906140303,2.469877725455127,12959744
3.7299999999999995,4.949877042984251,2.5101229570157484,3.750000000000001,4.769068201839309,2.730931798160693,0.02976932272037322,2.5175788660844165,0.06550866383034355,-0.005970018389597112,2.5583013385677322,2.4768563936011008,13123584
3.7,4.651840322743263,2.7481596772567367,3.5200000000000005,4.577166022912201,2.4628339770878,0.046466394588772594,2.5321900566418964,0.09799711732648655,-0.005064328148941359,2.579958407543632,2.4844217057401607,13287424
3.5799999999999996,4.385977667184395,2.774022332815604,3.3999999999999995,4.283176086632784,2.516823913367215,0.05285893595413042,2.5374116470416386,0.10347398974870912,0.0022438821595517217,2.5738369973818185,2.5009862967014587,13451264
3.6100000000000003,4.904951736552371,2.31504826344763,3.87,4.65873316146844,3.08126683853156,0.04068428567311454,2.5441289683183035,0.08026661685859114,0.0011019544876379322,2.5878750515587536,2.5003828850778533,13615104
3.9200000000000004,4.995918212505021,2.844081787494979,3.55,4.4,2.6999999999999997,0.04325821823470803,2.531163247426351,0.09239436905624732,-0.00587793258683126,2.5651159993639534,2.497210495488748,13778944
3.599999999999999,4.714450537260402,2.4855494627395966,3.54,4.478296328459193,2.601703671540808,0.05645766804173032,2.533476198712985,0.12125136517419227,-0.008336029090731618,2.5793501912775634,2.4876022061484067,13942784
3.7800000000000002,4.834324428247776,2.725675571752224,3.6700000000000004,4.759082182390292,2.580917817609709,0.045065391261959985,2.527931219339371,0.08935058511080166,0.0007801974131183137,2.5530851629902207,2.502777275688521,14106624
3.56,4.441135630876428,2.6788643691235725,3.7300000000000004,4.807079384260975,2.652920615739026,0.05182186823246103,2.5307819604873663,0.10299688556202545,0.0006468509028966091,2.5706308240477505,2.490933096926982,14270464
3.7699999999999996,4.594681756800767,2.945318243199232,3.6399999999999997,4.62,2.6599999999999997,0.03679368751709257,2.524731923143069,0.06478931244742243,0.0087980625867627,2.574878308460678,2.4745855378254604,14434304
3.88,4.731821577561874,3.028178422438126,3.45,4.72455874717488,2.17544125282512,0.026706294798411016,2.531739839911461,0.054031756568224336,-0.0006191669714023032,2.5704444337786443,2.4930352460442773,14598144
3.54,4.368492607088319,2.7115073929116806,3.7600000000000002,4.734884608556316,2.785115391443685,0.03680306186452068,2.5379094779491425,0.06596407647017466,0.007642047258866701,2.574182550673606,2.501636405224679,14761984
3.6100000000000003,4.610449898795538,2.609550101204463,3.8899999999999997,4.975771615027764,2.804228384972235,0.04268998375555379,2.5412497778733574,0.07035780068060526,0.01502216683050231,2.5881957804710427,2.494303775275672,14925824
3.8099999999999996,4.6315229759416345,2.9884770240583647,3.71,4.699393753770459,2.720606246229541,0.04532822323290014,2.541683203975359,0.08946448633352408,0.0011919601322761958,2.572872529743655,2.5104938782070634,15089664
3.499999999999999,4.483869910099907,2.5161300899000913,3.6300000000000003,4.718163590642511,2.54183640935749,0.053588499360436456,2.5222235540548965,0.09927104489589797,0.007905953824974943,2.567784289102939,2.476662819006854,15253504
3.4799999999999995,4.374203556244326,2.5857964437556733,3.7,4.760188662455886,2.6398113375441143,0.04247451908431681,2.518996254603068,0.08995728379219162,-0.005008245623557998,2.5519103204010367,2.4860821888050992,15417344
3.8,4.828591269649904,2.7714087303500965,3.6,4.587927122818278,2.6120728771817228,0.03848528036041894,2.525752075513204,0.07487489984932141,0.0020956608715164762,2.554717654078413,2.496786496947995,15581184
3.7700000000000005,4.587373843476778,2.952626156523223,3.5,4.496995486449162,2.5030045135508385,0.06008082334204419,2.5232442786296208,0.11778137702889581,0.002380269655192571,2.5637168234217316,2.48277173383751,15745024
3.4299999999999997,4.572847321386369,2.28715267861363,3.7399999999999998,4.817218640759618,2.6627813592403813,0.04984109464042676,2.5145847578843434,0.09773788089977675,0.001944308381076773,2.5609269029343573,2.4682426128343296,15908864
3.79,4.838284312579368,2.741715687420631,3.95,5.207179382586272,2.6928206174137284,0.040410606916611816,2.5113519142071405,0.08211055803113493,-0.0012893441979113032,2.5889198566015,2.433783971812781,16072704
3.6699999999999995,4.564483090952534,2.775516909047465,3.71,4.563756405539659,2.85624359446034,0.04862950542010363,2.5159986535708114,0.09583317661552801,0.0014258342246792483,2.5649261973949664,2.4670711097466564,16236544
3.72,4.723792807306369,2.7162071926936315,3.7599999999999993,4.879106786683022,2.6408932133169767,0.044084410704272124,2.5068231830994288,0.09080175721242584,-0.002632935803881596,2.571421746989769,2.4422246192090884,16400384
3.66,4.785344391730816,2.5346556082691842,3.8300000000000005,4.95787410644983,2.7021258935501713,0.040334591468202494,2.524353492259979,0.07319576088090612,0.00747342205549887,2.578597725252574,2.4701092592673843,16564224
3.8199999999999994,4.761063228481487,2.878936771518512,3.8,5.055388386118017,2.5446116138819823,0.02586811107851944,2.531643785039584,0.05545141526128957,-0.00371519310425069,2.568034262470746,2.495253307608422,16728064
3.79,4.836374693883601,2.7436253061163987,3.6300000000000003,4.729136024339118,2.530863975660883,0.036418981581755314,2.5266869495312374,0.06402543579770262,0.008812527365808002,2.577265199458547,2.4761086996039277,16891904
3.87,5.042220115848555,2.697779884151445,3.85,5.233654581172628,2.4663454188273723,0.02079589843669959,2.5193012793858847,0.05623124801323327,-0.014639451139834097,2.584661550993357,2.4539410077784125,17055744
3.5500000000000007,4.370060973342837,2.7299390266571644,3.56,4.649219904335208,2.470780095664792,0.03872807366568239,2.516011121869087,0.07652740922162896,0.000928738109735823,2.5872492947967753,2.4447729489413987,17219584
4.25,5.398259552540278,3.1017404474597217,3.44,4.66245654319489,2.2175434568051102,0.035778223553946456,2.5160335431496303,0.07559009972577521,-0.0040336526178823065,2.5890085490333643,2.4430585372658964,17383424
3.7700000000000005,4.683290753265355,2.8567092467346455,3.9099999999999993,5.0765761869676576,2.743423813032341,0.022094392144299445,2.4946815341711046,0.05689955944281874,-0.012710775154219853,2.5566746119460295,2.4326884563961797,17547264
3.7700000000000005,4.991515452214994,2.548484547785007,3.47,4.462018144995342,2.477981855004658,0.054397046626521194,2.5164617627859114,0.11092270002176992,-0.002128606768727531,2.5575432057127814,2.4753803198590414,17711104
3.69,4.7373299384625644,2.6426700615374354,3.9799999999999995,5.4206942770761595,2.5393057229238396,0.04122229585221547,2.5181694845358527,0.08293297361178702,-0.0004883819073560752,2.5557692614867897,2.4805697075849156,17874944
3.969999999999999,5.115469336123843,2.824530663876155,3.79,4.7964293318460065,2.783570668153993,0.03016823763703842,2.5239128241936366,0.05660124699618002,0.003735228277896817,2.575459557450678,2.472366090936595,18038784
3.8600000000000003,4.752412460692924,2.9675875393070763,3.8899999999999997,4.956255128944288,2.8237448710557116,0.031248140722709605,2.5199196120103196,0.06196530223718829,0.0005309792082309195,2.5651906112947342,2.474648612725905,18202624
3.8099999999999996,4.875316854273882,2.7446831457261176,3.45,4.331192374002408,2.568807625997592,0.04303933978486985,2.547281010945638,0.08803094996738814,-0.001952270397648441,2.5825568989216965,2.5120051229695797,18366464
3.7699999999999996,4.591035931004241,2.948964068995759,3.7299999999999995,4.7807616285342736,2.6792383714657255,0.05999202429235685,2.5572579284509023,0.1520058172755449,-0.032021768690831204,2.583377478868051,2.5311383780337535,18530304
3.6399999999999997,4.7759577456930336,2.504042254306966,3.6900000000000004,4.5151666498350504,2.8648333501649503,0.03825388328305048,2.527697108189265,0.08862889628218742,-0.01212112971608647,2.5529651517328054,2.5024290646457246,18694144
3.7900000000000005,4.821939920731823,2.758060079268178,3.5799999999999996,4.491921049214239,2.66807895078576,0.030687780496070082,2.525805787245433,0.0671127149259674,-0.005737153933827236,2.5592291878304514,2.4923823866604145,18857984
3.7,4.618694726228468,2.7813052737715322,3.6599999999999993,4.710904372433571,2.609095627566427,0.03927487432250317,2.5420699328184133,0.0833008459376641,-0.004751097292657748,2.564870320607569,2.5192695450292577,19021824
4.15,5.0915412895885135,3.2084587104114872,3.5799999999999996,4.476437393240598,2.683562606759401,0.03369255423028027,2.548023929198583,0.07914276432740355,-0.011757655866843013,2.5782318614246487,2.5178159969725176,19185664
3.6,4.5787747442593725,2.6212252557406277,3.94,4.793463531734075,3.0865364682659253,0.029657914853184243,2.5347315033276874,0.06075540102223084,-0.0014395713158623612,2.559072834976891,2.5103901716784836,19349504
3.7800000000000002,4.963046913693621,2.59695308630638,3.8800000000000003,4.99427106217473,2.765728937825271,0.03208059409738168,2.523348668217659,0.06432583421241042,-0.00016464601764706183,2.5724374477787784,2.4742598886565395,19513344
3.7299999999999995,4.702676719162127,2.757323280837872,3.9,5.05412304370028,2.7458769562997194,0.023044192847919424,2.524779697259267,0.049050220894666395,-0.0029618351988275476,2.561746198637616,2.4878131958809178,19677184
3.85,5.044361754243663,2.655638245756337,3.97,5.249882807135091,2.6901171928649097,0.03766720712683303,2.5263038565715155,0.07269412381056387,0.0026402904431021904,2.564164434536455,2.4884432786065758,19841024
4.000000000000001,4.874070935336487,3.1259290646635147,3.7700000000000005,5.088370205974028,2.4516297940259726,0.01826715214926172,2.5299840390682222,0.041803613850365184,-0.005269309551841742,2.5642907738629193,2.495677304273525,20004864
3.84,4.803535157635673,2.8764648423643275,3.8200000000000003,4.985160933090361,2.6548390669096396,0.02432389270055254,2.5220544993877416,0.0532521905369104,-0.004604405135805324,2.5528620202362484,2.491246978539235,20168704
3.79,4.962561299037283,2.617438700962717,3.71,4.678968523740581,2.7410314762594195,0.029583161010502068,2.517266161243121,0.06690024311248707,-0.007733921091482944,2.5582508765969196,2.476281445889322,20332544
3.8,4.936661779070626,2.663338220929374,3.69,4.667189848494139,2.71281015150586,0.03588525179930756,2.5285819222529726,0.07436632317160072,-0.0025958195729855957,2.575922650443458,2.481241194062487,20496384
3.59,4.556902270139025,2.623097729860975,3.56,4.8508911650483935,2.269108834951606,0.03516206746974903,2.5303848981857295,0.07251014497070042,-0.0021860100312023623,2.582836126031384,2.477933670340075,20660224
3.78,4.547854152818099,3.012145847181901,3.9299999999999997,4.994001879697588,2.865998120302412,0.03816697789752648,2.5303997854391733,0.08225605370256231,-0.005922097907509347,2.5830779530327797,2.477721617845567,20824064
3.6700000000000004,4.806705766678432,2.533294233321569,3.69,4.839304137293519,2.540695862706481,0.04254666325662881,2.5240227699279787,0.10036928382257909,-0.015275957309321478,2.5741591123258036,2.4738864275301538,20987904
3.8600000000000003,4.792952303175248,2.927047696824752,3.900000000000001,4.952615789355262,2.84738421064474,0.032160902277701055,2.541366413235665,0.0708034313949634,-0.006481626839561286,2.596896639827574,2.4858361866437555,21151744
3.8299999999999996,4.718875694346515,2.941124305653484,3.5199999999999996,4.309683480895985,2.730316519104014,0.024707623880218868,2.5377294301986693,0.05318680348192546,-0.0037715557214877266,2.592522648630597,2.4829362117667415,21315584
3.8,4.765401470891773,2.8345985291082263,3.9,5.022497216032182,2.7775027839678175,0.019498531363630358,2.513438901305199,0.03611317389612308,0.002883888831137639,2.5845838075258807,2.4422939950845177,21479424
4.04,5.091855503384377,2.9881444966156234,3.7299999999999995,4.832769241500686,2.627230758499313,0.028216794536244018,2.531172552704811,0.059416633686964634,-0.0029830446144765987,2.586898089141545,2.475447016268077,21643264
3.6100000000000008,4.686522178127326,2.5334778218726757,3.9400000000000004,4.824533775499839,3.055466224500161,0.021275916733202328,2.523015507062276,0.0535833794575368,-0.011031545991132142,2.5675552666169357,2.4784757475076167,21807104
3.9400000000000004,4.9521264743104005,2.9278735256896007,3.9899999999999993,4.884930164873214,3.0950698351267842,0.034168088421999185,2.522359930475553,0.07447193651946944,-0.0061357596754710725,2.552842604731792,2.491877256219314,21970944
3.87,4.7689438247187645,2.971056175281236,3.8699999999999997,4.857977732542591,2.8820222674574083,0.04929757874917108,2.533480142553647,0.10383292179934558,-0.0052377643010034294,2.57624099642029,2.490719288687004,22134784
3.71,4.658103369891701,2.761896630108299,3.6100000000000003,4.620395961987181,2.59960403801282,0.03344543335620827,2.5148532330989837,0.07227139366911164,-0.005380526956695102,2.5688660492290087,2.4608404169689586,22298624
3.9400000000000004,4.722559901860555,3.157440098139446,3.6099999999999994,4.579999999999999,2.6399999999999997,0.04326498183662197,2.529836983482043,0.09562073461089471,-0.009090770937650781,2.5737763967813616,2.485897570182724,22462464
3.9800000000000004,4.900651942918713,3.059348057081288,3.5799999999999996,4.782331069215131,2.3776689307848686,0.015531298348560051,2.5119835853576657,0.03995148818661243,-0.008888891489492321,2.5542125584041067,2.469754612311225,22626304
3.94,5.037451593465516,2.842548406534484,3.8699999999999997,4.971862060332417,2.7681379396675823,0.023821252933491098,2.5131658921639124,0.04478683417271366,0.002855671694268532,2.5706447214556176,2.455687062872207,22790144
3.8500000000000005,4.880776406404415,2.8192235935955856,3.95,5.097388338793802,2.8026116612061984,0.023060931625877808,2.515415476759275,0.04445351722990469,0.0016683460218509284,2.550842238724875,2.4799887147936754,22953984
3.7700000000000005,5.06154945704762,2.4784505429523813,3.7199999999999998,4.563563868358526,2.876436131641474,0.034493043490336536,2.509276247024536,0.06381335487120614,0.005172732109466931,2.5458705406889606,2.472681953360112,23117824
4.029999999999999,4.848596359630312,3.211403640369687,3.660000000000001,4.960153837051601,2.3598461629484007,0.057109797792736505,2.5198692629734674,0.09481632393351559,0.01940327165195742,2.5530043605860135,2.486734165360921,23281664
3.5800000000000005,4.621921302210489,2.538078697789512,3.6399999999999997,4.795162326255491,2.484837673744508,0.027770694367063642,2.5267830272515615,0.05684465698195175,-0.0013032682478244621,2.5552802867293534,2.4982857677737695,23445504
3.65,4.721680922663085,2.578319077336915,3.95,5.030971785015687,2.8690282149843136,0.02133959899362399,2.51598365008831,0.057755646267292286,-0.015076448280044306,2.568574754703957,2.4633925454726633,23609344
3.84,4.859999999999999,2.82,3.5100000000000002,4.778424219257895,2.2415757807421053,0.02637438405715023,2.50160218278567,0.06012108080835627,-0.007372312694055812,2.5702648957306917,2.432939469840648,23773184
3.849999999999999,5.090362850137007,2.609637149862992,3.7300000000000004,4.769278595950095,2.6907214040499055,0.019921600215381318,2.481607885162036,0.046955137215735326,-0.007111936784972687,2.5598257972687377,2.4033899730553343,23937024
3.6400000000000006,5.054354976658972,2.2256450233410288,3.650000000000001,4.920629765116496,2.3793702348835053,0.02135667016185223,2.489949356516203,0.056082515578129585,-0.01336917525442512,2.5416640651172395,2.4382346479151664,24100864
3.6300000000000003,4.47504437753292,2.7849556224670806,3.66,4.694601372510205,2.625398627489795,0.024317896135486638,2.4974000086387,0.05788665804037803,-0.009250865769404756,2.5423850655143396,2.45241495176306,24264704
3.6700000000000004,4.731178590059185,2.6088214099408154,3.66,4.907557613900056,2.4124423860999444,0.025813166729706866,2.514209945996602,0.049072417520490574,0.002553915938923155,2.5485894480733142,2.47983044391989,24428544
3.69,4.739237818609299,2.640762181390701,3.4299999999999997,4.505220907534818,2.3547790924651806,0.027212216614104008,2.512292843063672,0.07273619095320294,-0.018311757724994923,2.5733619122606535,2.451223773866691,24592384
3.9,4.760232526704263,3.039767473295737,3.55,4.50524865872714,2.59475134127286,0.05255959024193539,2.502825404206912,0.11401188191939929,-0.008892701435528505,2.586234019005003,2.419416789408821,24756224
3.81,4.864940756630437,2.7550592433695624,3.5599999999999996,4.5287104830649865,2.5912895169350127,0.034199236827960944,2.529246798157692,0.07475530105961788,-0.006356827403695989,2.5857153556997288,2.4727782406156553,24920064


==> data/progress-leaper-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.8000000000000003,3.3813776741499457,2.218622325850055,2.58,2.942767142944341,2.217232857055659,1.1046171806752683,2.706763677795728,1.3116496357224507,0.8975847256280858,2.7071686687092114,2.7063586868822447,16384
2.9400000000000004,3.298329457343379,2.5816705426566218,2.8,3.182099463490856,2.4179005365091437,2.970018580555916,2.2262757087747262,3.912657591640179,2.0273795694716528,2.3433899769954465,2.109161440554006,180224
2.99,3.3653664875824694,2.614633512417531,2.9,3.2872983346207416,2.512701665379258,1.013439111225307,2.243094618618488,1.5062932470933796,0.5205849753572342,2.4192446495195847,2.0669445877173915,344064
3.35,3.714005494464026,2.9859945055359742,3.14,3.622078831727758,2.6579211682722423,1.8725528558095295,1.87645406772693,2.230293120179221,1.5148125914398378,2.2049210142046243,1.5479871212492355,507904
3.25,3.7109772228646443,2.7890227771353557,3.41,3.7180584360149873,3.101941563985013,1.7260384711126489,1.8094448914130528,2.1487823742533756,1.3032945679719223,1.9377912180095933,1.6810985648165122,671744
3.4800000000000004,3.8049615361854388,3.155038463814562,3.04,3.5580733538795446,2.5219266461204555,1.6033573348075152,1.7798950150609016,2.3203447967996818,0.8863698728153484,2.1288539484563,1.4309360816655032,835584
3.5,3.8687817782917153,3.1312182217082847,3.0,3.33466401061363,2.66533598938637,1.168885710214575,1.947446326414744,1.5401405440729516,0.7976308763561987,2.169563851438892,1.7253288013905959,999424
3.6300000000000003,3.9334798181098707,3.32652018189013,3.3600000000000008,3.673687742827163,3.0463122571728385,1.8172555508712929,1.7253866888582707,2.613919832842689,1.0205912688998966,2.113158367618248,1.3376150100982935,1163264
3.6100000000000003,4.186974869470067,3.033025130529934,3.0999999999999996,3.6916079783099613,2.508392021690038,1.0995092566435536,1.9550219044089314,1.8777503088015175,0.32126820448558957,2.2336126533421683,1.6764311554756945,1327104
3.7399999999999998,3.99377155080899,3.4862284491910094,3.46,3.991413210223457,2.928586789776543,1.0668328444007784,1.8922140359878536,1.7121998472596176,0.4214658415419392,2.190086306675354,1.5943417653003533,1490944
3.9,4.358257569495584,3.4417424305044158,3.17,3.8288626564011654,2.5111373435988344,1.1298024564981461,2.0399047320087753,1.510559471984405,0.7490454410118872,2.232333515171592,1.8474759488459587,1654784
3.75,3.9462141687034857,3.5537858312965143,3.56,4.1536328831862335,2.9663671168137666,1.0055373901501299,2.0399080246686934,1.4477274126673796,0.5633473676328802,2.3239666628275955,1.755849386509791,1818624
4.08,4.62735728733616,3.5326427126638396,3.4,3.9176871642217916,2.882312835778208,0.7818743260577322,2.167893618841966,1.2442906170184675,0.3194580350969969,2.4776072940721945,1.8581799436117374,1982464
3.78,4.492460525222275,3.0675394747777247,3.7099999999999995,4.128210473326529,3.29178952667347,0.9175609196846682,2.137625233829022,1.3643912399047196,0.4707305994646169,2.451852001069148,1.8233984665888954,2146304
4.110000000000001,4.6585435260761,3.561456473923902,3.8800000000000003,4.220000000000001,3.54,0.911734267324209,2.182246201733748,1.4390329608042112,0.3844355738442069,2.391684005939282,1.972808397528214,2310144
4.25,4.588378486313773,3.9116215136862276,4.05,4.4353569773599535,3.664643022640046,0.927842530980706,2.0872725571195287,1.3283124684731358,0.5273725934882763,2.3522709853150126,1.822274128924045,2473984
4.76,5.270294032886923,4.249705967113076,4.26,4.883217458035315,3.6367825419646844,0.8623517901326219,2.1497042323152225,1.2184337639032514,0.5062698163619923,2.3308475583105475,1.9685609063198977,2637824
4.9,5.504979338490167,4.295020661509834,4.21,4.93034713853808,3.48965286146192,0.7515452584562203,2.0543183689316113,1.2166397788951624,0.2864507380172783,2.239797944720863,1.8688387931423593,2801664
5.05,5.724166151627327,4.375833848372673,4.55,5.267286553617172,3.8327134463828276,0.8127340994775295,2.012826010088126,1.1715587086943153,0.4539094902607438,2.1915847853606496,1.834067234815602,2965504
5.09,5.84953933407033,4.33046066592967,4.71,5.184236228055175,4.235763771944825,0.7773823183650771,2.0884531686703363,1.097042672134584,0.4577219645955701,2.2945901382882687,1.8823161990524038,3129344
4.79,5.666869431557515,3.913130568442485,4.779999999999999,5.624748483277714,3.9352515167222846,0.5151265175081788,2.021414916217327,0.8558444418705405,0.17440859314581714,2.2438698346582653,1.7989599977763884,3293184
4.970000000000001,5.8520997676000155,4.087900232399986,5.18,5.67152822909778,4.688471770902219,0.680917585020264,2.0869249771038687,1.0354883491028344,0.3263468209376936,2.1976994289503073,1.97615052525743,3457024
6.040000000000001,6.8251114570556215,5.25488854294438,5.21,5.89330081223426,4.52669918776574,0.5402833908175427,2.011453628540039,0.9440910556631639,0.13647572597192154,2.3008460089494394,1.7220612481306388,3620864
5.609999999999999,6.533525852372309,4.68647414762769,5.38,6.285317623820502,4.474682376179498,0.3135846220655366,2.0369490971167883,0.5182013224610371,0.10896792167003616,2.236019798712096,1.8378783955214804,3784704
5.630000000000001,6.383724087448452,4.87627591255155,5.1899999999999995,6.0355175929571185,4.3444824070428805,0.48889565293987597,1.9886048207680382,0.8020544628049124,0.17573684307483944,2.191159102365662,1.7860505391704145,3948544
5.73,6.425772951471958,5.0342270485280425,5.26,5.917571288910944,4.602428711089056,0.47714587800825636,2.007777300973733,0.7974643247479618,0.15682743126855098,2.2386013183069466,1.776953283640519,4112384
5.74,6.653454979733539,4.826545020266462,5.7700000000000005,6.699569792968769,4.840430207031232,0.496931184094865,1.9465398972233134,0.862424096009258,0.131438272180472,2.1622340944916902,1.7308456999549366,4276224
6.42,7.36847245611035,5.47152754388965,5.76,6.697229961108798,4.822770038891202,0.41672120209404967,1.9901154244939483,0.7103737757297031,0.12306862845839622,2.1505234545705054,1.829707394417391,4440064
5.9,7.118195386627285,4.681804613372716,5.82,6.949424632279641,4.69057536772036,0.3450993561030676,1.9530568132797879,0.6224092095786425,0.06778950262749261,2.117582217849188,1.7885314087103878,4603904
6.35,7.546870920358582,5.153129079641417,6.07,6.965600357302296,5.174399642697704,0.29409897776786237,2.005389943222205,0.630844340532263,-0.04264638499653822,2.108878357641262,1.9019015288031478,4767744
6.23,7.030062497558785,5.4299375024412155,5.87,6.618398289682706,5.121601710317294,0.2775817478521882,1.9935971930623055,0.5107632104173112,0.044400285287065244,2.1578090414305375,1.8293853446940735,4931584
6.2299999999999995,7.021264810287933,5.438735189712066,6.470000000000001,7.189791636517125,5.7502083634828765,0.42670633179756506,2.079130921761195,0.7724916970391946,0.0809209665559355,2.164542094391154,1.9937197491312362,5095424
6.510000000000001,7.404930164873216,5.615069835126786,6.2,7.153939201416946,5.246060798583055,0.3348550887254532,2.0945074846347174,0.6202554845780177,0.049454692872888784,2.2105191311948458,1.9784958380745887,5259264
6.489999999999999,7.214499827467198,5.765500172532801,6.539999999999999,7.63471457467232,5.445285425327678,0.3840397458833952,2.1308412427703542,0.6710619749284266,0.09701751683836385,2.260841060439794,2.0008414251009143,5423104
6.43,7.401648084442098,5.458351915557901,5.96,6.84,5.08,0.20502252438260857,2.148680012921493,0.3338339674335583,0.07621108133165885,2.291484435774674,2.0058755900683116,5586944
6.51,7.38914731416299,5.630852685837009,6.25,7.28464969917359,5.21535030082641,0.29927510254395495,2.184446042776108,0.49337489031860243,0.10517531476930747,2.304051125269879,2.0648409602823365,5750784
6.489999999999999,7.788807145037322,5.191192854962677,6.3100000000000005,7.47486050667022,5.145139493329781,0.24020399699608483,2.0896704504887262,0.4284259214273367,0.05198207256483292,2.210111946024388,1.9692289549530646,5914624
6.11,7.240884609498246,4.979115390501755,6.22,7.467236946213509,4.97276305378649,0.2052665351676599,2.151292671759923,0.37385766650022856,0.03667540383509124,2.2635409892345746,2.0390443542852714,6078464
6.38,7.311450481775601,5.448549518224398,6.39,7.448725649070617,5.331274350929382,0.2961422277342838,2.1017073288559915,0.5210915548629845,0.07119290060558306,2.251182576262148,1.9522320814498353,6242304
6.36,7.392666451474048,5.327333548525953,6.25,7.193663075467087,5.306336924532913,0.26407085772953,2.1328354512651764,0.5686268121435933,-0.04048509668453343,2.2639969305823664,2.0016739719479864,6406144
6.56,7.5591996797437435,5.560800320256256,6.37,7.353920728514244,5.386079271485756,0.2195265989595403,2.1066723793745044,0.36449320152953524,0.07455999638954536,2.2022140110786905,2.011130747670318,6569984
6.660000000000001,7.804727041700335,5.515272958299667,6.5,7.560188662455886,5.439811337544114,0.3012901463531308,2.0601296881834665,0.5968042580314064,0.005776034674855213,2.18059284425399,1.939666532112943,6733824
6.87,7.9727692415006866,5.767230758499314,6.35,7.4520435563080065,5.247956443691993,0.22622011342852297,2.1434541881084446,0.4077582392155036,0.04468198764154235,2.3428595375828576,1.9440488386340316,6897664
6.67,7.826762724157379,5.513237275842621,6.51,7.45387499172295,5.56612500827705,0.2156523356413042,2.138811380664508,0.3893674223806926,0.0419372489019158,2.3712436441194633,1.9063791172095523,7061504
6.7700000000000005,7.853558950865158,5.686441049134843,6.3100000000000005,7.082593036468749,5.537406963531252,0.1555842537040007,2.106470294793447,0.284174233342113,0.02699427406588842,2.3153031724008057,1.8976374171860881,7225344
6.6800000000000015,7.585317623820504,5.774682376179499,6.710000000000001,7.691274681218262,5.7287253187817395,0.185246916784672,2.1080651015043257,0.322039876044405,0.04845395752493903,2.2360504374083146,1.9800797656003368,7389184
6.65,7.571140597303148,5.728859402696853,6.37,7.294175308044962,5.445824691955038,0.16991805849829686,2.1382102012634276,0.26419089996557654,0.0756452170310172,2.286758149297605,1.9896622532292505,7553024
6.75,7.522334124585985,5.977665875414015,6.410000000000001,7.437083248816766,5.382916751183236,0.4184671443809444,2.1011594876646997,0.8104023225830288,0.02653196617886,2.2191292050497067,1.9831897702796928,7716864
6.92,7.762377587546108,6.077622412453892,6.5,7.293725393319377,5.706274606680623,0.2633991738936553,2.177597008645535,0.4286183156310008,0.09818003215630983,2.289187673424835,2.066006343866235,7880704
6.82,7.761063228481488,5.878936771518513,6.6800000000000015,7.649329665284212,5.7106703347157906,0.6235557367637132,2.1502849047382675,1.5255024301402784,-0.27839095661285207,2.2735243248581525,2.0270454846183825,8044544
7.01,8.003428407083268,6.016571592916732,6.709999999999999,7.372495283002074,6.047504716997924,0.1994862582418136,2.166592129071554,0.3272388121350351,0.07173370434859211,2.2376605476861178,2.09552371045699,8208384
7.1,7.649545266561363,6.550454733438636,6.55,7.352807573457052,5.747192426542948,0.15798210290571046,2.164029036959012,0.2495684894165205,0.06639571639490044,2.2783899000649632,2.049668173853061,8372224
7.1,7.845654075292289,6.35434592470771,6.709999999999999,7.402026011071837,6.017973988928161,0.28365624249757576,2.1018114795287453,0.49868634238879295,0.06862614260635858,2.252154654328548,1.951468304728943,8536064
6.779999999999999,7.558203058333748,6.00179694166625,6.6899999999999995,7.612442410126507,5.767557589873492,0.17368213622830805,2.0953009655078256,0.28968821479830503,0.057676057658311075,2.2150676927786734,1.9755342382369776,8699904
7.1,7.660357029044876,6.539642970955123,6.840000000000001,7.630189850605538,6.049810149394464,0.18701218943751882,2.160323484738668,0.362172798506966,0.011851580368071657,2.281944835769256,2.0387021337080795,8863744
7.080000000000001,7.67126981996378,6.488730180036222,6.8199999999999985,7.442575296650934,6.197424703349063,0.2134152317012194,2.0390153527259827,0.40336850561680326,0.023461957785635534,2.143490333175169,1.934540372276796,9027584
7.07,7.807631344236402,6.332368655763599,6.720000000000001,7.352139225171165,6.087860774828837,0.18206028739611305,2.092473489046097,0.32963934132996187,0.034481233462264255,2.331538388587667,1.853408589504527,9191424
7.05,7.7714568594171105,6.328543140582889,6.75,7.378092349897688,6.121907650102312,0.17694054533106582,2.1649919768174493,0.27821136330076723,0.07566972736136439,2.2737170854653055,2.056266868169593,9355264
6.94,7.426209831245729,6.453790168754272,6.85,7.354479930225177,6.345520069774822,0.1710448378929868,2.0853663474321364,0.2726227913615048,0.06946688442446883,2.174446175742552,1.9962865191217207,9519104
7.32,7.75081318457076,6.88918681542924,6.9,7.458569601750758,6.341430398249242,0.1465107703950101,2.1036977231502534,0.24465889890398504,0.048362641886035146,2.2302250950119284,1.9771703512885783,9682944
7.149999999999999,7.47326459750489,6.826735402495107,6.93,7.541637147334921,6.318362852665079,0.1718775311640153,2.095610490441322,0.2491275726159635,0.09462748971206711,2.183125662667411,2.008095318215233,9846784
7.35,7.772492603485552,6.927507396514447,6.880000000000001,7.352863616701477,6.407136383298525,0.15780766481378422,2.0853921353816984,0.2922582933864606,0.023357036241107854,2.2224102532108274,1.9483740175525692,10010624
7.25,7.660487515035475,6.839512484964525,6.92,7.529590026165127,6.310409973834873,0.20371768058588105,2.0727812603116034,0.34158369339075934,0.06585166778100274,2.228128296538025,1.9174342240851816,10174464
7.05,7.39132096331752,6.708679036682479,7.01,7.471410879802373,6.548589120197627,0.2285536849095176,2.141718736787637,0.49728458831563305,-0.04017721849659783,2.250073204987351,2.033364268587923,10338304
7.19,7.633734154646676,6.746265845353324,6.93,7.298917334913934,6.561082665086065,0.08732921538952113,2.0883851130803426,0.14556665940481756,0.02909177137422469,2.1905913533404235,1.9861788728202614,10502144
7.409999999999999,7.803573373083088,7.01642662691691,6.88,7.350744091837592,6.409255908162407,0.15602211068229124,2.057481305797895,0.28909331468323757,0.022950906681344918,2.202081628223317,1.912880983372473,10665984
7.2,7.713809303146605,6.686190696853395,7.0699999999999985,7.26519221295943,6.874807787040567,0.12803073755543054,2.095773216088613,0.20748263502989994,0.04857884008096115,2.1896886121550905,2.0018578200221357,10829824
7.359999999999999,7.879999999999999,6.84,7.13,7.5496427051671455,6.710357294832854,0.10353277924975066,2.074517018099626,0.1590010482598021,0.04806451023969921,2.2327362315052395,1.9162978046940122,10993664
7.239999999999999,7.719999999999999,6.76,6.99,7.3680211634287165,6.611978836571284,0.11726926815075174,2.141974371174971,0.17974091426685515,0.05479762203464834,2.2774564537650646,2.0064922885848775,11157504
7.459999999999999,7.779999999999999,7.139999999999999,7.01,7.6844627491566895,6.33553725084331,0.2064821689331438,1.9910822232564294,0.4667282917152808,-0.053763953848993185,2.1488205297918026,1.833343916721056,11321344
7.3199999999999985,7.883560112144213,6.756439887855784,6.81,7.304873721266345,6.315126278733654,0.15380800173928336,2.157553907732169,0.2132569068937377,0.09435909658482902,2.255306415334931,2.059801400129407,11485184
7.18,7.794491659829488,6.565508340170512,7.339999999999999,7.732937654087769,6.947062345912229,0.14149534331324196,2.0869698474804563,0.23557588425942544,0.04741480236705847,2.1842337954004067,1.989705899560506,11649024
7.139999999999999,7.492703841770967,6.78729615822903,7.01,7.745459040327876,6.274540959672124,0.13598121627971216,2.092443107565244,0.24050266784809682,0.03145976471132751,2.196685078295892,1.9882011368345962,11812864
7.26,7.687083130081252,6.832916869918748,6.9799999999999995,7.403792402008341,6.556207597991658,0.138948269301909,2.0870438506205877,0.24910469252676895,0.02879184607704907,2.2238599705167665,1.950227730724409,11976704
7.220000000000001,7.677820925690384,6.762179074309617,6.909999999999999,7.2745545226711625,6.545445477328836,0.1533882718843718,2.0521349837382634,0.2611275679793549,0.045648975789388715,2.1588275196020694,1.9454424478744576,12140544
7.0200000000000005,7.443792402008342,6.596207597991659,7.029999999999999,7.511767578817835,6.548232421182163,0.2951364700410825,2.1140035713712373,0.6313539099408472,-0.041080969858682204,2.2330808692928654,1.9949262734496092,12304384
7.039999999999999,7.422622529394179,6.6573774706058195,7.07,7.829012516365838,6.310987483634163,0.24472438575079045,2.1307179152965547,0.5436133590606297,-0.054164587559048766,2.2329767702275642,2.0284590603655452,12468224
7.35,7.762916456441252,6.937083543558748,7.089999999999999,7.498533964316309,6.681466035683689,0.25411333176501405,2.142350338896116,0.517713293977279,-0.009486630447250899,2.2421948110946563,2.0425058666975757,12632064
7.12,7.67281099844341,6.56718900155659,6.94,7.473291665038936,6.406708334961065,0.11700323171098714,2.1250020022193588,0.20896283706423208,0.025043626357742224,2.239678481589283,2.0103255228494343,12795904
7.1,7.5,6.699999999999999,7.0200000000000005,7.637737808459221,6.40226219154078,0.29232183168254167,2.1363697762290634,0.7488163581233205,-0.1641726947582371,2.2597639888304277,2.012975563627699,12959744
7.1,7.519523539268061,6.6804764607319385,6.970000000000001,7.2309597670139985,6.709040232986003,0.11067828272449935,2.022965989510218,0.22327455666633056,-0.0019179912173318547,2.1647556951829143,1.8811762838375217,13123584
7.15,7.660392006206994,6.639607993793007,7.0699999999999985,7.557954915950233,6.582045084049764,0.10701076960734397,2.115981621543566,0.18551533731543468,0.028506201899253264,2.221361153614132,2.010602089473,13287424
7.26,7.592264954516723,6.927735045483277,6.9300000000000015,7.4630103188494585,6.3969896811505444,0.20425339799840003,2.0977360635995863,0.32322311780344687,0.0852836781933532,2.2042648302701213,1.9912072969290513,13451264
7.469999999999999,7.959999999999999,6.979999999999999,7.12,7.53904653679514,6.70095346320486,0.12200270121296242,2.1116067851583162,0.18583997672815128,0.05816542569777354,2.2838414484605365,1.9393721218560958,13615104
7.459999999999999,7.964380808516739,6.955619191483259,7.42,7.871220566907139,6.968779433092861,0.08422832029852236,2.1237054646015165,0.14009181205044033,0.02836482854660438,2.247311928237524,2.000099000965509,13778944
7.109999999999999,7.390891438103762,6.829108561896237,7.06,7.487083130081252,6.6329168699187475,0.14085428998417526,2.121353137989839,0.2870966350181993,-0.0053880550498487945,2.2142346277510527,2.0284716482286256,13942784
7.279999999999999,7.719999999999999,6.84,7.110000000000001,7.501024295920344,6.718975704079658,0.0999319094912304,2.1898621752858163,0.14974603759216393,0.05011778139029688,2.302654463761772,2.0770698868098605,14106624
7.410000000000001,7.782692903071686,7.037307096928316,6.949999999999998,7.335356977359952,6.564643022640045,0.08086600792012173,2.114058576524257,0.12791753100328165,0.03381448483696182,2.2554295363541446,1.9726876166943699,14270464
7.07,7.503704968844029,6.636295031155972,6.83,7.467259758654193,6.192740241345807,0.1391305299398178,2.143119989335537,0.2054214138510117,0.07283964602862393,2.26304404636929,2.023195932301784,14434304
7.4,7.907937003968012,6.892062996031989,7.01,7.346005952328229,6.673994047671771,0.10933923732760979,2.120044762889544,0.2204598567895938,-0.0017813821343741904,2.268674681673534,1.9714148441055541,14598144
7.33,7.801274866717927,6.858725133282073,6.95,7.470096144957834,6.429903855042166,0.08891211884329091,2.1391365845998127,0.1334253295816293,0.04439890810495251,2.2465747666357028,2.0316984025639226,14761984
7.4,7.871168759575591,6.92883124042441,7.05,7.427491721763538,6.672508278236462,0.11790133163255323,2.1220652202765145,0.20431069547937478,0.031491967785731684,2.299775755859087,1.9443546846939423,14925824
7.140000000000001,7.469241552663087,6.810758447336914,6.9799999999999995,7.481597448159378,6.478402551840621,0.15493578626774246,2.0825267573197683,0.2692262454283702,0.04064532710711473,2.1758247222165243,1.9892287924230123,15089664
7.220000000000001,7.788858506133116,6.651141493866885,7.05,7.564295634824951,6.535704365175048,0.13976372262404763,2.0724082772930466,0.2635345060139167,0.01599293923417855,2.213290490958819,1.9315260636272742,15253504
7.460000000000001,7.993291665038936,6.926708334961066,7.210000000000001,7.53078029864691,6.889219701353092,0.10078564883733629,2.161954699953397,0.18537892619176063,0.016192371482911944,2.2539830823481566,2.0699263175586378,15417344
7.380000000000001,7.885568986390583,6.874431013609419,6.95,7.348120584747888,6.551879415252112,0.21660372990493965,2.128934500118097,0.36947959631482524,0.06372786349505405,2.246522706097732,2.0113462941384617,15581184
7.15,7.555585995813465,6.7444140041865355,7.140000000000001,7.547921561087423,6.732078438912578,0.1832240084574247,2.156958982845148,0.33257925011520384,0.033868766799645594,2.2594399532445046,2.054478012445791,15745024
7.360000000000001,7.79174066289846,6.928259337101543,7.239999999999999,7.664735211631905,6.8152647883680935,0.13891531614353875,2.106684163212776,0.2436173588492292,0.034213273437848316,2.2351180652354543,1.978250261190098,15908864
7.24,7.724148737476408,6.755851262523592,7.210000000000001,7.79898217290509,6.621017827094912,0.16817387246216334,2.1502398173014328,0.30677747129209265,0.029570273632234023,2.2506279103064353,2.0498517242964303,16072704
7.19,7.603400532171888,6.776599467828113,7.17,7.714150714416512,6.625849285583488,0.1632626216781015,2.1428438345591228,0.30432326150222055,0.02220198185398245,2.209737248279147,2.0759504208390984,16236544
7.3,7.749444101084884,6.850555898915116,7.01,7.42097445176069,6.599025548239309,0.11636680558731309,2.1560734579960505,0.19595603101444373,0.036777580160182455,2.2881842762081908,2.0239626397839103,16400384
7.230000000000001,7.458254244210268,7.0017457557897345,6.8100000000000005,7.180000000000001,6.44,0.17385599462043802,2.1610842357079187,0.32884078630025615,0.01887120294061992,2.2585539837989006,2.063614487616937,16564224
7.410000000000001,7.714795013082565,7.105204986917437,7.109999999999999,7.590520551069358,6.629479448930641,0.1367919725327131,2.1541132926940922,0.2128477558098782,0.06073618925554802,2.2688235859580037,2.0394029994301808,16728064
7.42,7.774400902933387,7.065599097066613,6.970000000000001,7.336196668472012,6.603803331527989,0.10619241481957331,2.1512557685375215,0.17134186010304242,0.0410429695361042,2.265893735999183,2.03661780107586,16891904
7.1,7.542718872423572,6.657281127576427,6.969999999999999,7.354837628097876,6.585162371902122,0.14870037955309567,2.0974396040042245,0.31054139138309356,-0.013140632276902181,2.2116979462132194,1.9831812617952294,17055744
7.44,7.980740233383831,6.8992597666161695,7.029999999999999,7.486179789118281,6.573820210881718,0.10394355743192132,2.160169416169326,0.18856038147414214,0.019326733389700507,2.27411332772139,2.046225504617262,17219584
7.289999999999999,7.591496268633626,6.9885037313663725,7.0699999999999985,7.534865571966777,6.60513442803322,0.12682564329394758,2.097147437930107,0.2773293777595006,-0.023678091171605492,2.194011195686991,2.0002836801732227,17383424
7.150000000000001,7.586463056855905,6.713536943144097,7.109999999999999,7.4399999999999995,6.779999999999999,0.10755288339763255,2.0880540132522585,0.21092670849909298,0.004179058296172128,2.200261115664625,1.9758469108398924,17547264
7.160000000000001,7.6054211490264025,6.7145788509735995,7.0699999999999985,7.484849370253829,6.655150629746168,0.13805528626156344,2.109274119635423,0.217746091808723,0.058364480714403866,2.2009999945754637,2.0175482446953823,17711104
7.390000000000001,7.737706773014274,7.042293226985727,7.040000000000001,7.403868107973206,6.676131892026796,0.1326846742847313,2.1005606283744176,0.2389371013357029,0.026432247233759684,2.2256339005041044,1.975487356244731,17874944
7.3,7.987022561492706,6.6129774385072935,6.909999999999999,7.441883445878887,6.378116554121111,0.16069128624318785,2.150816146035989,0.29960257020958625,0.021780002276789445,2.2686140621330515,2.0330182299389263,18038784
7.32,7.73182520563948,6.90817479436052,7.2,7.744058820349418,6.655941179650583,0.15355721948435525,2.198011001944542,0.2389874304623174,0.06812700850639307,2.285393274154103,2.110628729734981,18202624
7.26,7.642622529394179,6.87737747060582,7.090000000000001,7.572597140480547,6.607402859519454,0.10624297657923305,2.159326781829198,0.15871931702855668,0.053766636129909416,2.293851079358988,2.024802484299408,18366464
7.409999999999999,7.941883445878887,6.878116554121111,6.959999999999999,7.362988833592197,6.5570111664078015,0.11579741669508314,2.1511113459865254,0.18260959816539246,0.04898523522477381,2.233446423993863,2.068776267979188,18530304
7.080000000000001,7.632810998443411,6.527189001556591,7.13,7.498917334913934,6.761082665086065,0.1029693189707662,2.1340584342678386,0.1551088838658448,0.05082975407568761,2.250033695283138,2.0180831732525393,18694144
7.42,7.866766158073774,6.973233841926226,7.0200000000000005,7.670845603810919,6.3691543961890815,0.09615318643433657,2.1047809779644013,0.15440305608677984,0.0379033167818933,2.1766225954855543,2.0329393604432484,18857984
7.42,7.853128156554154,6.986871843445845,7.109999999999999,7.64,6.579999999999999,0.0790114531477835,2.0879258761803308,0.1310259225655473,0.0269969837300197,2.1873347173024653,1.9885170350581962,19021824
7.279999999999999,7.703792402008341,6.8562075979916575,7.210000000000001,7.595875627631496,6.824124372368506,0.13926360473463617,2.1205720752477646,0.34949488741550294,-0.0709676779462306,2.176591044392757,2.064553106102772,19185664
7.409999999999999,7.888434948556227,6.931565051443772,7.269999999999999,7.672616442783947,6.86738355721605,0.0961232665926218,2.122646365066369,0.2071393986312156,-0.014892865445972,2.198017216626732,2.047275513506006,19349504
7.25,7.6531128874149275,6.8468871125850725,7.159999999999999,7.660399840127871,6.659600159872127,0.14822317817985697,2.1052205607295034,0.24222956287346453,0.054216793486249415,2.218930519327368,1.9915106021316384,19513344
7.410000000000001,7.751906419945576,7.068093580054426,7.3,7.63466401061363,6.96533598938637,0.13924633404045986,2.142890770733356,0.27077417782075996,0.007718490260159777,2.3052816360763355,1.9804999053903771,19677184
7.209999999999999,7.767584074378025,6.652415925621973,7.05,7.414005494464026,6.685994505535974,0.059970589911487536,2.1551638687650363,0.0935817729361667,0.02635940688680838,2.2619592850967347,2.048368452433338,19841024
6.959999999999999,7.3963484845854275,6.523651515414571,7.06,7.457994974842648,6.6620050251573515,0.14110517211180798,2.1232425197958946,0.30212489532960074,-0.01991455110598475,2.236865669623351,2.0096193699684384,20004864
7.38,7.796653333119993,6.963346666880007,7.19,7.631474801092883,6.748525198907118,0.11440056829984915,2.111474078396956,0.25796328960390724,-0.029162153004208907,2.2418042508164655,1.9811439059774463,20168704
7.35,7.892678542048605,6.807321457951394,7.029999999999999,7.56113086899558,6.498869131004419,0.1752251936210086,2.1526570066809656,0.40710547525501395,-0.056655088012996735,2.2266451169749617,2.0786688963869695,20332544
7.360000000000001,7.6800000000000015,7.040000000000001,7.090000000000001,7.423016516106935,6.756983483893067,0.1264017978372673,2.192074277500312,0.21249991892662412,0.04030367674791045,2.314744422099956,2.069404132900668,20496384
7.219999999999999,7.682168800331652,6.757831199668345,6.9799999999999995,7.376988664825584,6.583011335174415,0.10687178478498624,2.168739908436934,0.19577030098732578,0.01797326858264668,2.2888766133393017,2.0486032035345665,20660224
7.359999999999999,7.593238075793812,7.126761924206187,7.3,7.668781778291716,6.931218221708284,0.06584406488788466,2.1139227057496712,0.12487357276114813,0.006814557014621199,2.1956057237674993,2.032239687731843,20824064
7.489999999999999,8.021883445878887,6.958116554121111,7.209999999999999,7.6884349485562264,6.731565051443772,0.12242921018332702,2.217277509967486,0.20350562393031232,0.04135279643634171,2.266288623156588,2.1682663967783844,20987904
7.17,7.6370117771534245,6.702988222846575,6.889999999999999,7.273275357934735,6.5067246420652625,0.05805637099644321,2.1547579834858577,0.10729667441068722,0.008816067582199202,2.2983564013242392,2.011159565647476,21151744
7.33,7.7301249804748515,6.929875019525149,7.1,7.517133072292284,6.682866927707716,0.13614623274576537,2.1753905872503916,0.24195623746634393,0.03033622802518683,2.2568579936743234,2.09392318082646,21315584
7.340000000000001,7.907802782663136,6.772197217336865,6.840000000000001,7.22262252939418,6.457377470605821,0.09491875196060082,2.135025854905446,0.15597604472463295,0.03386145919656869,2.2486098142796695,2.0214418955312228,21479424
7.44,7.801109401705356,7.078890598294644,7.0600000000000005,7.409857113690719,6.710142886309282,0.16310138191911389,2.1515878617763518,0.3872182930146829,-0.06101552917645514,2.2609276443838655,2.042248079168838,21643264
7.090000000000001,7.5767237409455195,6.603276259054482,7.18,7.566781592116274,6.793218407883725,0.1042441714458012,2.1495169669389727,0.19052461689527714,0.017963725996325258,2.257302480900663,2.0417314529772823,21807104
7.369999999999999,7.796731765867037,6.943268234132962,7.110000000000001,7.394429253066559,6.825570746933443,0.06802342972562955,2.119021496673425,0.12548571322781452,0.010561146223444597,2.2304451893489476,2.0075978039979026,21970944
7.26,7.626606055596467,6.893393944403533,7.12,7.566766158073774,6.673233841926226,0.08296130378730593,2.1048952147364615,0.15228129655225267,0.013641311022359187,2.1807287226698064,2.0290617068031165,22134784
7.57,8.037011777153426,7.102988222846576,6.859999999999999,7.406260011349906,6.3137399886500924,0.06875197061841992,2.1724456469217936,0.12226162637798751,0.015242314858852336,2.257048843082817,2.0878424507607702,22298624
7.109999999999999,7.4519064199455745,6.768093580054424,7.1,7.549444101084884,6.6505558989151154,0.19439969078327216,2.181405521929264,0.5783949908830434,-0.18959560931649902,2.2834464102745273,2.079364633584001,22462464
7.260000000000001,7.615527776692624,6.904472223307377,6.95,7.391021541423999,6.508978458576001,0.13430280442698855,2.2218535234530767,0.19785551977202837,0.07075008908194873,2.337468983546624,2.1062380633595295,22626304
7.279999999999999,7.739999999999999,6.819999999999999,7.380000000000001,7.842168800331654,6.917831199668347,0.12262767749295259,2.206995337208112,0.21319552855254886,0.03205982643335631,2.2952796919438208,2.1187109824724035,22790144
7.45,7.855585995813465,7.044414004186535,7.07,7.392645316098034,6.747354683901967,0.12481706288526762,2.1359026054541266,0.24635114541839792,0.00328298035213731,2.2542788036184542,2.017526407289799,22953984
7.340000000000001,7.640665927567459,7.039334072432543,6.57,7.270071424927486,5.869928575072515,0.24011178565754862,2.160351413488388,0.6428956047636982,-0.162672033448601,2.249170965382758,2.0715318615940177,23117824
7.24,7.66,6.82,7.030000000000001,7.5477837386399855,6.512216261360017,0.1730521956613908,2.2213357637325926,0.2891190798557699,0.056985311467011704,2.322334031662053,2.120337495803132,23281664
7.08,7.575580467734555,6.5844195322654455,7.19,7.92,6.460000000000001,0.04534486383102674,2.117843287189802,0.06301114232719969,0.027678585334853786,2.197358783006575,2.0383277913730287,23445504
7.26,7.618329457343378,6.901670542656621,7.2700000000000005,7.739148164229596,6.800851835770405,0.12515633429332712,2.133401579161485,0.25502657271727447,-0.004713904130620256,2.2519094692942456,2.0148936890287246,23609344
7.340000000000001,7.669241552663087,7.010758447336914,7.15,7.579534631898291,6.72046536810171,0.13071663439235026,2.138090857863426,0.2867728522989552,-0.025339583514254665,2.250137500864397,2.026044214862455,23773184
7.230000000000001,7.533479818109871,6.926520181890131,7.0,7.6308724118235,6.3691275881765,0.0762880433913475,2.1278957466284436,0.1278700755197363,0.02470601126295869,2.2397537529083436,2.0160377403485437,23937024
7.12,7.36,6.88,7.359999999999999,7.850306026885249,6.8696939731147495,0.08611192846631938,2.1296921114126848,0.13833961530402789,0.033884241628610874,2.224622243014908,2.0347619798104617,24100864
7.38,7.781995024844836,6.978004975155164,7.109999999999999,7.539999999999999,6.68,0.16431469724435976,2.153176702062289,0.2919986303597014,0.03663076412901811,2.2525914544198873,2.0537619497046906,24264704
7.35,7.719459064038223,6.980540935961776,7.1899999999999995,7.588622628559895,6.791377371440104,0.14534727931992766,2.1537507290641464,0.3722604530369278,-0.08156589439707243,2.2494152452165417,2.058086212911751,24428544
7.219999999999999,7.856867333123625,6.583132666876373,6.95,7.428016736108685,6.471983263891316,0.18894913586166995,2.211784052848816,0.36420955939500144,0.013688712328338432,2.364406360617185,2.0591617450804476,24592384
7.220000000000001,7.74687759489278,6.693122405107221,6.970000000000001,7.506749476012787,6.433250523987215,0.13873470355417034,2.1812511960665377,0.24548513611452688,0.031984270993813804,2.2739458952910727,2.0885564968420027,24756224
7.380000000000001,7.957581163127747,6.8024188368722545,7.239999999999999,7.657612260356421,6.8223877396435775,0.2128960235160775,2.193249572813511,0.39676272149018643,0.029029325541968548,2.281769131601631,2.104730014025391,24920064


==> data/progress-leaper-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.52,3.061848687365763,1.9781513126342374,2.65,2.937228132326901,2.3627718676730987,1.0771482903510332,2.7041395127773287,1.318490902733094,0.8358056779689724,2.706226733982101,2.7020522915725564,16384,0.29982966772513464,2.246933472156525
2.77,3.2239823785126465,2.3160176214873536,2.8200000000000003,3.2414261501141097,2.398573849885891,0.2193576938007027,2.6301413625478745,0.3697385260367282,0.06897686156467717,2.705338288611483,2.554944436484266,180224,2.5470993757247924,2.6161373615264893
2.8400000000000003,3.1235489375751566,2.556451062424844,2.54,2.9623742416388574,2.1176257583611426,0.17146765985526144,2.621013355255127,0.26141586871898753,0.08151945099153533,2.662483052894228,2.579543657616026,344064,2.7195438385009765,2.7220427989959717
2.74,3.288087584241789,2.1919124157582113,2.8400000000000003,3.3282622246293485,2.351737775370652,0.25133727479260415,2.5551520973443984,0.4817977138693297,0.020876835715878617,2.7389429576107265,2.3713612370780703,507904,2.8604888200759886,2.607622969150543
3.0100000000000002,3.528555686498567,2.4914443135014332,2.65,3.192678542048605,2.107321457951395,0.36455811716441533,2.4209766417741774,0.7107414820105131,0.018374752318317533,2.6760375139677173,2.1659157695806375,671744,2.8080658674240113,2.9444889068603515
3.3899999999999997,4.07330081223426,2.7066991877657394,3.1,3.7115553940568264,2.4884446059431737,0.4390989024658666,2.2537361338734625,0.8026952875300855,0.07550251740164776,2.6062110829975698,1.9012611847493552,835584,3.209553933143616,3.3210651159286497
3.21,3.6648626166217664,2.7551373833782336,3.01,3.28367864366808,2.7363213563319198,0.35108074401891826,2.305450749397278,0.5883714883761004,0.11378999966173614,2.6260297366122294,1.9848717621823266,999424,3.20696017742157,3.1368899822235106
3.62,4.252139225171165,2.9878607748288357,2.9299999999999997,3.3590687590584984,2.500931240941501,0.21800411862441252,2.3281738981604576,0.4057033570951994,0.030304880153625646,2.623602040763964,2.032745755556951,1163264,3.424670600891113,3.509497332572937
3.689999999999999,4.425459040327875,2.9545409596721233,2.9000000000000004,3.4458937625582475,2.354106237441753,0.16091716123332842,2.39154914021492,0.29403349532937173,0.027800827137285128,2.5631274681468015,2.2199708122830386,1327104,3.4399779558181764,3.5595697164535522
3.54,4.434650769853802,2.6453492301461985,3.38,3.92735728733616,2.83264271266384,0.2200344731447103,2.396737429499626,0.3939871064749289,0.04608183981449171,2.566615557707247,2.226859301292005,1490944,3.328632986545563,3.4035906076431273
4.029999999999999,4.936697303403952,3.1233026965960464,3.63,4.433803458564343,2.8261965414356567,0.23126890079711301,2.418511003255844,0.38438650127390867,0.07815130032031736,2.598703696898365,2.2383183096133235,1654784,3.8446545362472535,3.888471984863281
4.430000000000001,5.545392307665783,3.314607692334218,4.09,4.9680091115700336,3.211990888429966,0.20068721207428553,2.40737099647522,0.3517898752662848,0.04958454888228628,2.572581445574573,2.242160547375867,1818624,4.0486020803451535,4.256422281265259
4.4399999999999995,5.276899038116307,3.603100961883692,4.180000000000001,5.385653349848123,2.974346650151878,0.19636161129586185,2.3758184611797333,0.3531915906317503,0.03953163195997339,2.5535578316032685,2.198079090756198,1982464,4.211569547653198,4.2471801280975345
4.38,5.798308852119312,2.961691147880688,3.8699999999999997,4.921712888577486,2.8182871114225136,0.19996136474677542,2.369329425692558,0.33887118925666115,0.06105154023688969,2.563671333647509,2.1749875177376072,2146304,4.104641401767731,4.204003369808197
4.72,6.1530387294138285,3.286961270586171,4.3100000000000005,5.3976120631916515,3.2223879368083495,0.20142849101768542,2.3288426250219345,0.3395505584985231,0.06330642353684776,2.4950122073021697,2.1626730427416994,2310144,4.212762093544006,4.479730606079102
4.859999999999999,6.470093165006299,3.2499068349937006,4.72,6.221199520383616,3.2188004796163834,0.18523404957384174,2.2919251322746277,0.31895604324576177,0.051512055901921705,2.4723403348355752,2.11150992971368,2473984,4.3093445062637326,4.576858448982239
4.680000000000001,6.2673247934811585,3.0926752065188428,4.8,6.273770674155243,3.3262293258447566,0.19342711748929203,2.2842031925916673,0.33908873875422263,0.04776549622436141,2.5021182631992422,2.0662881219840923,2637824,4.0000239610672,4.446326994895935
5.339999999999999,7.140666543255579,3.539333456744419,4.970000000000001,6.6397604618627195,3.3002395381372818,0.14285696040795132,2.2415862768888473,0.2653330985452216,0.020380822270681026,2.5141982317048783,1.9689743220728162,2801664,4.796321988105774,5.049778175354004
5.220000000000001,6.977156794369814,3.462843205630187,5.17,6.552063674365259,3.787936325634741,0.13675610038160074,2.2184594377875326,0.25726673360613894,0.016245467157062543,2.5338682982339567,1.9030505773411086,2965504,4.8999536514282225,4.952021789550781
5.27,7.279004728715191,3.2609952712848083,5.01,6.7623983565388315,3.2576016434611677,0.1274901643700531,2.2068058982491494,0.24026903947216138,0.014711289267944794,2.5267955172737517,1.886816279224547,3129344,4.924504542350769,4.90554096698761
5.23,7.036128456118225,3.423871543881776,5.24,7.03008379692125,3.44991620307875,0.10701830627474176,2.183219146728516,0.20816187997026436,0.00587473257921918,2.5119215455328727,1.854516747924159,3293184,4.806462192535401,4.910461950302124
5.790000000000001,7.777687098111773,3.8023129018882282,5.679999999999998,7.969454083400668,3.390545916599328,0.12058814926729722,2.1038835525512694,0.24710699066544095,-0.0059306921308465155,2.4166926022874105,1.7910745028151283,3457024,5.239160251617432,5.405720496177674
5.860000000000001,8.63387815161373,3.086121848386272,5.38,7.791140808828883,2.9688591911711164,0.12904309636048195,2.101617568731308,0.2331793500688319,0.024906842652131986,2.4681431526783713,1.7350919847842445,3620864,5.451167941093445,5.466404008865356
5.88,8.30313846075704,3.456861539242959,5.56,7.6842410409367385,3.4357589590632607,0.10647486687294072,2.1221369579434395,0.19375828992619915,0.01919144381968231,2.4850509917989783,1.7592229240879007,3784704,5.247650575637818,5.461149001121521
6.0699999999999985,8.1719276866724,3.9680723133275952,5.63,7.763565091577943,3.496434908422056,0.1541239065372963,2.095170925557613,0.27480998710331167,0.03343782597128091,2.4536891232962588,1.7366527278189676,3948544,5.634938216209411,5.650682973861694
5.819999999999999,8.433350340080716,3.2066496599192824,5.949999999999999,8.111596632121728,3.7884033678782707,0.172459456362823,2.0658439621329308,0.3017954514276624,0.04312346129798364,2.420164963841723,1.7115229604241382,4112384,5.372092819213867,5.402186548709869
6.28,8.687820591323199,3.8721794086768013,5.890000000000001,8.34701037848846,3.432989621511542,0.16514166182219012,2.0191860988736154,0.2819785465696671,0.04830477707471316,2.4306955582596474,1.6076766394875832,4276224,5.611590695381165,5.864590764045715
6.5200000000000005,9.164541548170495,3.875458451829505,6.080000000000001,8.416578695443405,3.743421304556597,0.16387450170671938,1.9692611783742904,0.28420678937135324,0.0435422140420855,2.382413093284593,1.556109263463988,4440064,5.701301693916321,6.048457789421081
6.720000000000001,9.343661563540543,4.096338436459459,6.45,8.976756814574763,3.9232431854252376,0.16286918018781904,2.0080546513199806,0.27456097476170777,0.0511773856139303,2.4020465821074675,1.6140627205324938,4603904,5.9089713335037235,6.188725590705872
6.55,9.240446059671147,3.859553940328853,6.13,8.55406683076189,3.705933169238109,0.15830621883682167,1.9771432176232338,0.2638039200777011,0.05280851759594225,2.3543306997376994,1.5999557355087684,4767744,5.885140776634216,6.054982781410217
6.790000000000001,9.64357670301676,3.936423296983241,6.57,8.982488341940744,4.157511658059256,0.1457219116270096,1.9517852351069451,0.25951671280189337,0.03192711045212583,2.360213088573145,1.5433573816407449,4931584,6.015158796310425,6.246333193778992
6.9,9.644448942866308,4.1555510571336916,6.38,8.945073098373612,3.8149269016263885,0.14030841595227625,1.9763249173760413,0.24431548043007392,0.03630135147447858,2.367067546849959,1.5855822879021237,5095424,6.1769451379776,6.324474763870239
6.710000000000001,9.463343422096125,3.956656577903876,6.730000000000001,9.159423799998676,4.300576200001327,0.13727494944704544,2.0334628939628603,0.24755051061684846,0.026999388277242395,2.4097849833151384,1.6571408046105822,5259264,6.030476856231689,6.189091467857361
7.040000000000001,9.707283262047735,4.372716737952267,6.489999999999999,9.171958239794199,3.8080417602058,0.10360981783310304,1.9548655450344086,0.2007352130857371,0.006484422580468968,2.3258780046618135,1.5838530854070036,5423104,6.343158459663391,6.513879776000977
7.3,9.990353136671839,4.6096468633281615,6.780000000000001,9.088159439900114,4.4718405600998885,0.12274211163589539,1.9718620255589485,0.2202367723286064,0.025247450943184396,2.361383579239193,1.582340471878704,5586944,6.626538228988648,6.701051044464111
7.19,10.004054015117692,4.375945984882309,6.92,9.190594635772753,4.649405364227247,0.10109171118767504,1.9455555394291877,0.19389859861079972,0.00828482376455035,2.315994677072524,1.5751164017858512,5750784,6.5674224376678465,6.609344458580017
7.279999999999999,10.072418306772823,4.487581693227176,6.85,9.37477721789468,4.325222782105319,0.09513989301397315,1.9489538371562958,0.19148641916484332,-0.0012066331368970201,2.342420355014586,1.5554873192980057,5914624,6.62294557094574,6.705018353462219
7.459999999999999,10.089144347501673,4.830855652498325,7.06,9.709981132008302,4.410018867991698,0.11991235587640288,1.948397946357727,0.22440147574632296,0.015423236006482807,2.3412794316361474,1.5555164610793066,6078464,6.7870134830474855,6.823575687408447
7.470000000000001,10.304801580357964,4.635198419642038,6.839999999999999,9.448524487138274,4.231475512861724,0.11038474743888285,1.923477190732956,0.2110111444518383,0.009758350425927403,2.323082890506198,1.523871490959714,6242304,6.816285347938537,6.869876027107239
7.37,10.365346390653341,4.374653609346659,7.0,9.546369965264278,4.453630034735722,0.09157033916442212,1.9100788325071334,0.1881320169007388,-0.004991338571894571,2.3257506024589367,1.49440706255533,6406144,6.6193367600440975,6.785659766197204
7.5,10.392403844555597,4.607596155444403,7.12,9.753932421304693,4.486067578695308,0.08906875558678133,1.8850778236985206,0.17088850965960395,0.007249001513958714,2.28313902490273,1.4870166224943113,6569984,6.866792511940003,6.895046591758728
7.35,10.356409819036653,4.343590180963346,6.9399999999999995,9.61589237451733,4.264107625482668,0.06355863333679249,1.8547066777944565,0.11583392856733585,0.011283338106249131,2.2644680801224695,1.4449452754664438,6733824,6.796188497543335,6.798576807975769
7.55,10.344727178098069,4.75527282190193,7.01,9.503371211833489,4.516628788166511,0.0924092582050505,1.8971665412187577,0.16038238444245995,0.024436131967641037,2.326210972816822,1.4681221096206936,6897664,6.860777115821838,6.927503180503845
7.369999999999999,10.295764857263823,4.444235142736176,6.92,9.52760426445425,4.312395735545748,0.09280391885179136,1.8923618763685226,0.16815349024711645,0.017454347456466277,2.293797145437299,1.4909266072997462,7061504,6.818082594871521,6.794941258430481
7.58,10.498492761683675,4.661507238316325,6.92,9.578495815306091,4.261504184693909,0.06930794174202998,1.9181834191083909,0.12294492624180481,0.015670957242255153,2.315557753778426,1.5208090844383557,7225344,6.956433558464051,6.997239565849304
7.459999999999999,10.291324778261934,4.628675221738064,7.0,9.693325082495614,4.306674917504386,0.07925627485772002,1.9224576115608216,0.1551995858255657,0.003312963889874357,2.3306344635236202,1.5142807595980232,7389184,6.879359865188599,6.872361850738526
7.35,10.394421127242419,4.3055788727575806,7.1,9.732489316217636,4.467510683782363,0.06713497222241568,1.9162985652685165,0.12408941347899473,0.01018053096583664,2.338902689148117,1.4936944413889162,7553024,6.79770679473877,6.778951954841614
7.610000000000001,10.481741631832502,4.738258368167499,7.1,9.749528259898353,4.450471740101646,0.05724031170741878,1.9261863440275193,0.10619499181543582,0.008285631599401731,2.332330771965698,1.5200419160893408,7716864,7.0372449398040775,7.034096026420594
7.660000000000001,10.606591250920292,4.7134087490797105,7.160000000000001,9.845218799278749,4.474781200721253,0.05902848592149181,1.9365238338708877,0.11233546641598424,0.005721505426999375,2.3273243441710245,1.5457233235707506,7880704,7.025595617294312,7.076799893379212
7.590000000000001,10.543794170215659,4.636205829784344,7.01,9.705347843971163,4.314652156028837,0.08547464067703811,1.9406402260065079,0.14179446292602121,0.029154818428055,2.323714499288647,1.5575659527243686,8044544,6.945456171035767,7.00020112991333
7.75,10.64179874818425,4.85820125181575,6.909999999999999,9.496677405475989,4.323322594524009,0.0647466068769425,1.930005857348442,0.12113734694177544,0.00835586681210957,2.3142936851193907,1.5457180295774933,8208384,7.092768383026123,7.149254846572876
7.849999999999999,10.459693468589748,5.2403065314102495,7.08,9.60618289124125,4.55381710875875,0.076920181343441,1.9294034957885742,0.15587196637837247,-0.002031603691490469,2.3195665880584633,1.5392404035186853,8372224,7.3121051549911495,7.267469835281372
7.51,10.481346496119226,4.538653503880774,7.2299999999999995,9.688475137153109,4.77152486284689,0.05382891526058982,1.925678825378418,0.11573706525033012,-0.008079234729150474,2.3153560203638124,1.5360016303930237,8536064,6.952861714363098,6.930810856819153
7.619999999999999,10.341690651047617,4.898309348952382,6.859999999999999,9.628104044287353,4.091895955712646,0.06886291484535288,1.9518412709236146,0.14652331377283612,-0.008797484082130352,2.3269150075011322,1.5767675343460972,8699904,6.988980650901794,7.014980340003968
7.67,10.554458354700238,4.785541645299762,7.040000000000001,9.873796040649363,4.206203959350639,0.04502011353281536,1.899551472067833,0.0887997841071181,0.0012404429585126248,2.3090952209041755,1.4900077232314903,8863744,7.0723267793655396,7.074957489967346
7.63,10.653921295272085,4.606078704727915,7.209999999999999,9.918671260969111,4.501328739030887,0.0576171501005369,1.8985131695866584,0.11383380383450503,0.0014004963665687625,2.304779246309071,1.4922470928642462,9027584,7.081341540813446,7.064382970333099
7.519999999999999,10.699245193438214,4.340754806561783,6.949999999999998,9.531569290179908,4.368430709820089,0.05893146456748925,1.9257387101650238,0.10432408269746096,0.013538846437517536,2.3253772912898723,1.5261001290401754,9191424,6.928377437591553,6.928385782241821
7.5200000000000005,10.479324247188876,4.560675752811125,7.220000000000001,9.832202136129592,4.60779786387041,0.049658718892775656,1.9206681326031685,0.10793747903451602,-0.008620041248964705,2.328004209172618,1.513332056033719,9355264,7.021764254570007,6.943113660812378
7.610000000000001,10.66432480263642,4.555675197363582,7.15,9.778402556687237,4.521597443312764,0.06252338779546594,1.9120826527476311,0.10554700026343582,0.01949977532749607,2.303833950233958,1.5203313552613038,9519104,6.994052076339722,7.025330996513366
7.640000000000001,10.56342265161916,4.716577348380841,7.209999999999999,9.936334535599034,4.483665464400965,0.0650025406509276,1.9248573735356331,0.13279837923154428,-0.002793297929689076,2.315209547870596,1.5345051992006702,9682944,7.1014281749725345,7.071603798866272
7.65,10.588451973403684,4.711548026596317,7.140000000000001,9.816639684380398,4.463360315619602,0.07505245064211949,1.9275144159793853,0.14333447263237326,0.006770428651865723,2.3089562912932013,1.5460725406655695,9846784,7.1357043266296385,7.084110999107361
7.779999999999999,10.594178388091272,4.965821611908726,7.140000000000001,9.816266055533344,4.463733944466657,0.0730107184467339,1.9277583986520768,0.1439363387984745,0.0020850980949932846,2.3116572405174143,1.5438595567867393,10010624,7.179955053329468,7.196281433105469
7.960000000000001,10.689908423372477,5.230091576627524,7.17,9.734390765854533,4.605609234145467,0.07287062287554631,1.9056315645575523,0.13648165786241037,0.009259587888682252,2.2787346733671683,1.5325284557479364,10174464,7.267417931556702,7.373742771148682
7.83,10.86085796433947,4.799142035660529,7.230000000000001,9.901722290957652,4.5582777090423505,0.07050302939176764,1.9144484534859658,0.15798515186450368,-0.0169790930809684,2.27684232704331,1.5520545799286216,10338304,7.199961876869201,7.233818483352661
7.88,10.71365488371467,5.04634511628533,7.109999999999999,9.697063972923747,4.522936027076253,0.09660350584413455,1.8851642474532126,0.18399036085102283,0.009216650837246251,2.243232999685571,1.5270954952208542,10502144,7.1993098020553585,7.278388023376465
7.82,10.869196615503828,4.770803384496173,7.470000000000001,10.156279955626369,4.7837200443736325,0.06872149118399161,1.8851057142019272,0.14395815955107205,-0.006515177183088833,2.2480013028753136,1.5222101255285407,10665984,7.150662541389465,7.2091313123703005
7.92,10.92725788717895,4.91274211282105,7.5,10.106530260710587,4.893469739289413,0.07788894142349957,1.8852872267365455,0.14966838147613273,0.00610950137086641,2.266983507554996,1.5035909459180947,10829824,7.289350152015686,7.307332122325898
7.840000000000002,10.782176065431845,4.897823934568159,7.45,10.27603963171078,4.62396036828922,0.06313153157548884,1.8680388450622558,0.12752529720146544,-0.00126223405048774,2.255256154327174,1.4808215357973378,10993664,7.240206623077393,7.2188541173934935
8.120000000000001,11.000208325798674,5.239791674201327,7.3,10.133019590472328,4.466980409527672,0.06178108516950649,1.8867294251918794,0.11758207805047621,0.005980092288536763,2.2591968723025895,1.514261978081169,11157504,7.393752908706665,7.447815370559693
7.9799999999999995,10.941688707477542,5.018311292522457,7.449999999999998,10.286635330810077,4.61336466918992,0.07135793524858654,1.8906630977988244,0.12834951859806198,0.014366351899111084,2.2673804135529814,1.5139457820446673,11321344,7.368870401382447,7.386841464042663
8.09,10.939017374464395,5.240982625535604,7.389999999999999,9.879759024484095,4.900240975515903,0.07793296786073182,1.8785944655537605,0.13005145294773007,0.025814482773733584,2.2544409639537384,1.5027479671537827,11485184,7.415067839622497,7.461693608760834
7.9799999999999995,11.002846340785453,4.957153659214546,7.2700000000000005,10.103037239430503,4.436962760569498,0.05349315654793859,1.8932140648365021,0.08490901720233762,0.022077295893539566,2.261087996100876,1.5253401335721284,11649024,7.2525253057479855,7.355280888080597
8.040000000000003,11.068597034932184,5.011402965067822,7.470000000000001,10.325888653291653,4.614111346708349,0.049443260489530835,1.8919986963272095,0.07946026498920225,0.01942625598985942,2.2641105179127634,1.5198868747416556,11812864,7.385821509361267,7.387243092060089
8.23,10.928166043815688,5.531833956184313,7.470000000000001,10.03828736709894,4.901712632901061,0.03398461852945255,1.8711137488484382,0.06997407731851528,-0.0020048402596101744,2.264229386890313,1.4779981108065634,11976704,7.659288334846496,7.652824926376343
8.139999999999999,10.93220343098421,5.347796569015788,7.530000000000001,10.178037008804825,4.881962991195177,0.04887778305663486,1.8860970884561539,0.09392014270034921,0.003835423412920501,2.2614619561104514,1.5107322208018563,12140544,7.465522289276123,7.4887936353683475
8.209999999999999,10.987930884669378,5.43206911533062,7.529999999999999,9.981550529766825,5.078449470233174,0.059118497273095684,1.8692153543233871,0.1142876466036632,0.003949347942528179,2.2525978251061907,1.4858328835405834,12304384,7.559735536575317,7.599767017364502
8.209999999999999,10.964795818205044,5.455204181794954,7.83,10.52,5.140000000000001,0.061861264643947644,1.860929697751999,0.10808426007343785,0.015638269214457434,2.2499810877319786,1.4718783077720192,12468224,7.586163353919983,7.590144348144531
8.0,10.954657340538832,5.045342659461168,7.13,9.81367285636681,4.446327143633189,0.03624017926460252,1.8679892480373383,0.06759437025721304,0.004885988271991992,2.2620260292619414,1.4739524668127353,12632064,7.427516198158264,7.394656562805176
8.06,10.810345432850209,5.309654567149792,7.769999999999999,10.095962166502282,5.444037833497715,0.04375595269431866,1.8632051840424537,0.07821838336594673,0.009293522022690584,2.2471566330330774,1.47925373505183,12795904,7.461627507209778,7.403964424133301
8.209999999999999,11.042119347767674,5.377880652232324,7.490000000000002,10.289446373838944,4.69055362616106,0.05445688413155005,1.8442048400640487,0.09325358968203168,0.01566017858106842,2.2395581300880156,1.448851550040082,12959744,7.550400519371033,7.558630180358887
8.17,10.893986049890858,5.446013950109142,7.220000000000001,9.923257294450531,4.51674270554947,0.035975311975399625,1.882415373623371,0.08080673990189347,-0.008856115951094222,2.259932378706791,1.5048983685399513,13123584,7.606139993667602,7.567435455322266
8.010000000000002,11.135523956075208,4.884476043924796,7.340000000000001,10.053374283065276,4.626625716934726,0.043602201116579635,1.873153392970562,0.07687061406120654,0.010333788171952733,2.257016376350766,1.489290409590358,13287424,7.466564393043518,7.404287552833557
8.149999999999999,10.833002049943307,5.466997950056689,7.470000000000001,10.066170256358394,4.873829743641608,0.04941986892574018,1.8822388336062432,0.08737389010197016,0.011465847749510184,2.2599654182927638,1.5045122489197227,13451264,7.529072999954224,7.515980243682861
8.1,11.234964114627152,4.965035885372847,7.45,10.105277763248132,4.794722236751868,0.06295026785584265,1.8924704283475875,0.1351436846306965,-0.009243148919011207,2.264364696536946,1.5205761601582293,13615104,7.473259854316711,7.467833793163299
8.26,10.908093653932957,5.611906346067043,7.269999999999999,10.109031525009893,4.430968474990105,0.04126434783960204,1.912815475463867,0.07731091670253887,0.005217778976665206,2.2724825512622786,1.5531483996654556,13778944,7.655306720733643,7.632319331169128
8.02,11.154262273645905,4.885737726354094,7.4399999999999995,10.146362872934818,4.733637127065181,0.03212398593431583,1.8821721270680427,0.05933697290933125,0.004910998959300406,2.256834133375687,1.5075101207603985,13942784,7.393252444267273,7.395583689212799
8.110000000000001,10.97441966199089,5.245580338009113,7.15,9.746632434519757,4.553367565480244,0.03789288764691886,1.888267894089222,0.07462343206540646,0.0011623432284312563,2.259603605955087,1.5169321822233568,14106624,7.472019481658935,7.488527488708496
8.120000000000001,10.939148807707745,5.3008511922922565,7.5,9.953976365004358,5.046023634995642,0.023953183238527458,1.8985454753041267,0.049832740578486384,-0.0019263741014314655,2.2659081183606444,1.5311828322476089,14270464,7.4897640466690065,7.513101625442505
8.14,11.088287638613302,5.191712361386699,7.459999999999999,10.05005791441041,4.86994208558959,0.045966954032297704,1.8901023507118224,0.08310301514725418,0.008830892917341224,2.2686973423492014,1.5115073590744434,14434304,7.526756596565247,7.52669665813446
8.26,10.969686328710392,5.550313671289608,7.51,9.68827913730082,5.33172086269918,0.041756569524861176,1.8932637825608254,0.07428986613994473,0.009223272909777619,2.260979100267355,1.5255484648542956,14598144,7.635496640205384,7.627299499511719
8.260000000000002,10.960444407870677,5.5595555921293265,7.590000000000001,10.095773333723544,5.084226666276457,0.037487475346924225,1.8848824441432952,0.07260921519663496,0.0023657354972134864,2.2554194648743384,1.5143454234122522,14761984,7.609263634681701,7.609468102455139
8.21,11.053747527471455,5.366252472528548,7.369999999999999,9.97155722597063,4.768442774029369,0.03216626746747546,1.871004731953144,0.0597261355820428,0.004606399352908113,2.248846122202131,1.493163341704157,14925824,7.543236660957336,7.562738919258118
8.21,11.07511779862539,5.344882201374611,7.459999999999999,10.119398428216424,4.800601571783573,0.04070246394587965,1.8473152711987495,0.0787669539638013,0.00263797392795799,2.243417197829648,1.4512133445678506,15089664,7.577161073684692,7.623911690711975
8.07,11.080332207581083,5.059667792418917,7.4799999999999995,10.074532713226025,4.885467286773974,0.05873490002699415,1.8772784352302552,0.10077782046430064,0.01669197958968765,2.248527338022796,1.506029532437714,15253504,7.442763245105743,7.449314785003662
8.1,11.034280150224241,5.1657198497757575,7.4,9.96865723676788,4.83134276323212,0.07721798846192625,1.8784173995256424,0.15626816460634274,-0.00183218768249023,2.2539965861768962,1.5028382128743885,15417344,7.501397037506104,7.491444945335388
8.180000000000001,11.066797533600168,5.293202466399835,7.57,10.04872951327893,5.09127048672107,0.038629847540833116,1.88694266974926,0.08164822566777949,-0.004388530586113264,2.2554869124173234,1.5183984270811963,15581184,7.5388723611831665,7.579012155532837
8.059999999999999,10.811799411294361,5.3082005887056365,7.709999999999999,10.07662206530743,5.34337793469257,0.0414165915284833,1.9085651844739915,0.08312923618587953,-0.0002960531289129195,2.2580059237107895,1.5591244452371937,15745024,7.4395740032196045,7.395787835121155
8.120000000000001,11.050460714631747,5.189539285368256,7.359999999999999,10.148978307552785,4.571021692447214,0.02719500766985337,1.8893331602215766,0.05026156908397572,0.004128446255731017,2.2552242974611203,1.523442022982033,15908864,7.493597602844238,7.498951530456543
8.22,11.047649200307564,5.392350799692437,7.45,10.167811619667559,4.732188380332442,0.03468368257236311,1.911070954799652,0.05886066662343531,0.010506698521290908,2.268042959801136,1.5540989497981683,16072704,7.603990125656128,7.611880755424499
8.129999999999999,10.873738325715482,5.386261674284516,7.279999999999999,9.839218630754317,4.720781369245683,0.04088787374152818,1.8940973699092865,0.07267883769672132,0.009096909786335039,2.260992606424207,1.527202133394366,16236544,7.570647454261779,7.53498604297638
8.11,11.018762623522242,5.201237376477756,7.389999999999999,9.838856876177127,4.9411431238228705,0.06056463689397159,1.8743941411376,0.10426854218850273,0.016860731599440446,2.2551889064646593,1.4935993758105406,16400384,7.529722785949707,7.489904999732971
8.309999999999999,10.931621635553077,5.688378364446921,7.4300000000000015,9.921605907843375,4.938394092156628,0.05055344658551987,1.8974912747740746,0.08708228124590257,0.014024611925137168,2.26563202369457,1.5293505258535793,16564224,7.6659231901168825,7.692646622657776
8.25,10.918801229016504,5.581198770983496,7.35,10.072957950464899,4.627042049535101,0.05089029960225253,1.864151182770729,0.10517111057248611,-0.0033905113679810472,2.2592750406989484,1.46902732484251,16728064,7.610648512840271,7.637235426902771
8.25,10.968547406244738,5.531452593755261,7.390000000000001,10.086089761117016,4.693910238882985,0.04034992488275148,1.8769522100687026,0.07496717918762942,0.005732670577873536,2.2511001136100908,1.5028043065273144,16891904,7.671248292922973,7.659199333190918
8.02,10.949095423505351,5.090904576494647,7.510000000000001,10.125511422265253,4.894488577734748,0.0387082121378199,1.8685828626155854,0.07795756738086232,-0.000541143105222526,2.244817791019555,1.4923479342116157,17055744,7.462125909328461,7.400046861171722
8.15,11.044563870430224,5.255436129569776,7.38,10.095069059895161,4.664930940104838,0.036150066455265376,1.8987514108419419,0.07461856368493586,-0.002318430774405099,2.26425931661866,1.5332435050652238,17219584,7.5551920413970945,7.560455083847046
8.24,11.192354992205376,5.287645007794625,7.330000000000001,9.976903851672743,4.683096148327259,0.0319205839676696,1.890723791718483,0.062495463863655856,0.001345704071683343,2.257526552506922,1.523921030930044,17383424,7.635228013992309,7.643188261985779
8.22,11.214595131232269,5.225404868767733,7.2700000000000005,9.870788342022472,4.669211657977528,0.028062660106287007,1.8924981117248536,0.05270963812636653,0.0034156820862074853,2.2631499822262637,1.5218462412234437,17547264,7.572272074222565,7.6071229696273805
8.25,11.0710813529567,5.428918647043301,7.470000000000001,10.166312296452324,4.773687703547678,0.03145589809364141,1.9041038200259208,0.0605939064234199,0.0023178897638629244,2.2679914692055663,1.5402161708462754,17711104,7.590882444381714,7.62278413772583
8.149999999999999,11.005608516586262,5.294391483413735,7.5699999999999985,9.972519510846894,5.167480489153104,0.037657233696496165,1.890315206348896,0.07501203777858174,0.0003024296144105848,2.269471056633195,1.5111593560645973,17874944,7.523097324371338,7.518124985694885
8.180000000000001,11.068875213642848,5.291124786357155,7.260000000000001,9.831069816243815,4.688930183756186,0.05114034230656546,1.8894122064113616,0.09313410703148964,0.00914657758164128,2.2694903173649195,1.509334095457804,18038784,7.5851281642913815,7.592370414733887
7.959999999999999,11.087043331967115,4.8329566680328835,7.7299999999999995,9.897971402025405,5.562028597974594,0.05396886847989317,1.8934899479150773,0.09976552940710294,0.0081722075526834,2.261312563353918,1.5256673324762366,18202624,7.384074425697326,7.357532405853272
8.190000000000001,11.06069677952932,5.319303220470683,7.5,10.06320112359526,4.93679887640474,0.054570956154813596,1.9138388991355897,0.1181987515390623,-0.009056839229435107,2.2701871120308916,1.5574906862402877,18366464,7.569822692871094,7.569791078567505
8.14,10.900869428277984,5.379130571722017,7.510000000000001,9.903094231324793,5.116905768675208,0.030308327644967586,1.8909491434693337,0.056151964148155806,0.004464691141779362,2.258741549372281,1.5231567375663864,18530304,7.57589316368103,7.529362964630127
8.280000000000001,10.965442235461415,5.594557764538587,7.43,9.882773939848514,4.9772260601514855,0.04561683734207942,1.9078806042671204,0.09928483658812504,-0.008051161903966195,2.2609325780787195,1.5548286304555212,18694144,7.649179697036743,7.667726540565491
8.31,10.997173235948885,5.622826764051116,7.510000000000001,10.041975513309715,4.978024486690285,0.03102193257863131,1.8969606429338455,0.06490595479587219,-0.002862089638609573,2.2532357185423875,1.5406855673253035,18857984,7.703692388534546,7.680869841575623
8.13,10.895881414666942,5.36411858533306,7.31,10.120498176480462,4.499501823519537,0.028813899574170194,1.9053602889180183,0.058427709294641576,-0.0007999101463011873,2.2637604178703916,1.5469601599656448,19021824,7.538046097755432,7.521573376655579
8.09,11.062355967915014,5.117644032084986,7.640000000000001,10.079754085968503,5.200245914031498,0.035593645862544446,1.9145406633615494,0.060835414384983674,0.010351877340105217,2.258186724781541,1.570894601941558,19185664,7.485631084442138,7.46372880935669
8.16,10.98177249260106,5.3382275073989405,7.4,9.999615356163293,4.800384643836708,0.03094835162685584,1.9189303159713744,0.05661532773207313,0.005281375521638553,2.259250889061096,1.5786097428816526,19349504,7.558941960334778,7.541290020942688
8.170000000000002,10.947066797900261,5.3929332020997425,7.530000000000001,9.895607744322799,5.164392255677202,0.028883416717281517,1.9226473450660706,0.05525806148979709,0.0025087719447659425,2.262204883043842,1.583089807088299,19513344,7.554536390304565,7.548782730102539
8.3,10.955183609470351,5.64481639052965,7.350000000000001,9.719071548096428,4.980928451903575,0.01477005693158263,1.8964751750230788,0.029501006215385095,3.910764778016808e-05,2.238879527785579,1.5540708222605786,19677184,7.657279682159424,7.648080062866211
8.260000000000002,11.04431320077322,5.475686799226784,7.32,9.843806648695578,4.796193351304423,0.013531822100224683,1.8918842002749443,0.025884649964024627,0.0011789942364247418,2.23906925164635,1.5446991489035384,19841024,7.682907557487487,7.657383680343628
8.32,10.905652722234755,5.734347277765245,7.409999999999999,9.754546864534808,5.065453135465191,0.03298745961427686,1.9078139424324037,0.058224456632574265,0.007750462595979463,2.2462666361119785,1.5693612487528288,20004864,7.726243925094605,7.671205019950866
8.28,11.101985116899094,5.458014883100904,7.37,9.978083587617544,4.761916412382456,0.029043678924373456,1.9251429259777069,0.05622910423270169,0.001858253616045219,2.26792579506849,1.5823600568869236,20168704,7.619616580009461,7.624879336357116
8.309999999999999,10.92551142226525,5.694488577734747,7.650000000000001,9.874072840533781,5.425927159466221,0.032089015996922085,1.9062837272882462,0.05740717196975946,0.0067708600240847135,2.2554337206885338,1.5571337338879587,20332544,7.685631108283997,7.677768278121948
8.21,11.01265945130692,5.407340548693082,7.480000000000001,9.825122598074566,5.134877401925436,0.021786946645902437,1.9157283127307891,0.04235655201842069,0.0012173412733841836,2.2563137164956273,1.5751429089659508,20496384,7.594877171516418,7.597003841400147
8.17,10.953181632592454,5.386818367407545,7.489999999999999,9.958380035569888,5.021619964430111,0.029068668994995002,1.9081225410103797,0.051177702852411876,0.006959635137578128,2.2472858389481845,1.568959243072575,20660224,7.596986198425293,7.5583703994750975
8.140000000000002,11.091338679311477,5.188661320688528,7.330000000000001,10.063148367725397,4.596851632274604,0.022276927077967874,1.9099737793207168,0.04399252341412953,0.0005613307418062229,2.2530923150057527,1.5668552436356808,20824064,7.579676985740662,7.523181033134461
8.22,11.02991103062001,5.410088969379991,7.4,9.746912865872954,5.053087134127047,0.03139493387931435,1.9024473696947097,0.06322861661244777,-0.00043874885381908063,2.2525801304618343,1.552314608927585,20987904,7.5633995771408085,7.571307849884033
8.14,10.982604439594086,5.297395560405915,7.289999999999999,9.727806390999907,4.852193609000091,0.03214368402083988,1.8818626254796982,0.06422804628515925,5.932175652050009e-05,2.241088063793002,1.5226371871663944,21151744,7.557828950881958,7.476117873191834
8.22,11.046588049221182,5.39341195077882,7.470000000000001,9.883731550939334,5.056268449060667,0.02761453134766465,1.8791175544261933,0.0499138534792121,0.005315209216117202,2.2297295977360445,1.5285055111163421,21315584,7.609934711456299,7.5972836971282955
8.360000000000001,10.925618833731933,5.794381166268069,7.539999999999999,9.949647277092645,5.130352722907354,0.03282646622204779,1.8933250993490218,0.06346872509915016,0.0021842073449454096,2.2437590171293698,1.5428911815686739,21479424,7.7453715085983275,7.726706767082215
8.290000000000001,11.008253115513714,5.571746884486289,7.2700000000000005,9.795885983175014,4.744114016824987,0.04064423395430263,1.9080266147851943,0.08863137557341935,-0.007342907664814088,2.2459914427554377,1.5700617868149507,21643264,7.6554605722427365,7.652820658683777
8.46,10.975233587561998,5.944766412438002,7.49,9.59449518887547,5.38550481112453,0.036770633984185376,1.907078431546688,0.08822966650326576,-0.014688398534895009,2.246941040459402,1.5672158226339739,21807104,7.809983730316162,7.81986768245697
8.309999999999999,10.88777035439544,5.732229645604557,7.360000000000001,9.71253055240522,5.007469447594783,0.03452389539037886,1.9027946934103965,0.07080552792599165,-0.0017577371452339383,2.2309241343903894,1.5746652524304037,21970944,7.705281066894531,7.679809141159057
8.290000000000001,11.056748994759012,5.523251005240989,7.51,9.984045270402301,5.035954729597698,0.019501533703443368,1.9008035123348237,0.04356937707153965,-0.004566309664652914,2.236838441142408,1.5647685835272394,22134784,7.645940685272217,7.622634172439575
8.330000000000002,11.025941394021764,5.63405860597824,7.2299999999999995,9.89535175914925,4.564648240850749,0.033064887471129345,1.9035244077444076,0.06201251455216886,0.0041172603900898296,2.234347979425181,1.572700836063634,22298624,7.682744359970092,7.675570702552795
8.09,11.118349385391323,5.061650614608677,7.4799999999999995,10.04,4.92,0.033001699763053706,1.9181156218051911,0.060067268736550467,0.005936130789556945,2.25889692350037,1.5773343201100125,22462464,7.38435959815979,7.440048718452454
8.250000000000002,11.079575939959911,5.420424060040093,7.43,10.003344127783922,4.856655872216077,0.035802726268114024,1.9251165702939033,0.06723964691823904,0.004365805617989008,2.2620530045473357,1.5881801360404708,22626304,7.583314347267151,7.613202524185181
8.31,10.897063972923748,5.722936027076253,7.399999999999999,9.91674392817386,4.883256071826137,0.03239242053761299,1.930311657488346,0.06133095719402433,0.0034538838812016477,2.2559103824698745,1.6047129325068177,22790144,7.6789978504180905,7.635357093811035
8.37,11.074829014928671,5.665170985071328,7.57,10.161158042266045,4.978841957733955,0.02203176995936712,1.9363016456365585,0.04121864958360097,0.0028448903351332676,2.2807687456052683,1.5918345456678484,22953984,7.654552102088928,7.675604677200317
8.219999999999999,11.08628679653659,5.353713203463407,7.340000000000001,9.710316434571554,4.969683565428447,0.048178343628505586,1.9244706645607947,0.08797013072512398,0.00838655653188719,2.269987859665621,1.5789534694559686,23117824,7.550824284553528,7.547286629676819
8.34,11.052637093309755,5.627362906690244,7.530000000000001,10.124629067901616,4.935370932098387,0.029137322810947767,1.938573694229126,0.04636785871129771,0.011906786910597818,2.2781967272340267,1.5989506612242255,23281664,7.676461243629456,7.6866532325744625
8.41,10.976885272075869,5.8431147279241324,7.42,9.83735392526622,5.00264607473378,0.014881909271964793,1.938669529557228,0.02962227307599978,0.00014154546792980414,2.2787754813164125,1.5985635777980434,23445504,7.74919741153717,7.747267365455627
8.27,11.078576151718162,5.461423848281838,7.3100000000000005,9.772295676802443,4.847704323197558,0.018226144374273136,1.9090423673391341,0.04330177474538222,-0.0068494859968359495,2.249320504696458,1.5687642299818105,23609344,7.579404497146607,7.582371664047241
8.33,11.043319000781146,5.616680999218854,7.590000000000001,9.946034804496742,5.233965195503259,0.023730236900682603,1.9423727065324783,0.04385513967563344,0.0036053341257317635,2.2652820925920345,1.6194633204729219,23773184,7.661711168289185,7.653853249549866
8.34,10.95809090751257,5.7219090924874285,7.4399999999999995,10.065338073467872,4.814661926532127,0.030779279834299393,1.8984136059880257,0.057263177481737405,0.004295382186861381,2.225506356617582,1.5713208553584694,23937024,7.641484236717224,7.650614976882935
8.28,10.969163438692412,5.590836561307587,7.55,10.244902595642372,4.855097404357627,0.02263435046750781,1.9343978494405747,0.04097826868616362,0.004290432248852005,2.270321608233115,1.5984740906480341,24100864,7.587763929367066,7.59636082649231
8.469999999999999,10.920734583752388,6.019265416247609,7.340000000000002,9.882911716910362,4.797088283089641,0.023520057774119564,1.9354461655020714,0.04829600096371919,-0.0012558854154800618,2.2640003969529587,1.606891934051184,24264704,7.788376140594482,7.781152987480164
8.34,10.989981132008301,5.690018867991698,7.69,9.937420743875077,5.442579256124924,0.018437530683950574,1.944767341017723,0.033178292470968776,0.00369676889693237,2.2715123983929804,1.618022283642466,24428544,7.665203166007996,7.628354907035828
8.309999999999999,11.020147597456639,5.599852402543359,7.410000000000001,9.77323930231367,5.046760697686332,0.015740068404454764,1.9185457915067672,0.029286171427294,0.0021939653816155282,2.2606479437690408,1.5764436392444938,24592384,7.664462232589722,7.637638545036316
8.14,11.092693685433693,5.1873063145663085,7.519999999999999,10.126837164074502,4.913162835925496,0.014578450181232905,1.9538104027509688,0.030351467999894396,-0.0011945676374285844,2.2837790525824357,1.6238417529195017,24756224,7.454198503494263,7.456063556671142
8.23,11.126221676598668,5.333778323401332,7.340000000000001,9.928513086696686,4.7514869133033155,0.024399342737419123,1.9477053627371788,0.04606177546206543,0.0027369100127728196,2.2706908532838583,1.6247198721904994,24920064,7.589811539649963,7.558310627937317


==> data/progress-leaper-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.5700000000000003,3.062036584005702,2.0779634159942986,2.46,2.85293765408777,2.06706234591223,1.1986511647701263,2.704966667294502,1.447862144930188,0.9494401846100645,2.7062341979536573,2.703699136635347,16384,0.388738501816988,2.304850769042969
2.9499999999999997,3.270156211871642,2.6298437881283574,2.68,3.181597448159378,2.1784025518406223,0.26127925869077445,2.625370517373085,0.3522498515605761,0.17030866582097282,2.709424860784409,2.541316173961761,180224,2.3292001128196715,2.8058014631271364
2.8899999999999997,3.237706773014274,2.5422932269857252,2.69,3.007647603485372,2.372352396514628,0.20252152550965546,2.605399852991104,0.3398814908616564,0.06516156015765454,2.6765257776760967,2.5342739283061118,344064,2.641286277770996,2.7942853689193727
2.69,3.09853396431631,2.2814660356836898,2.74,3.265737577123797,2.2142624228762036,0.2992539400496753,2.5215183556079865,0.5318819562308672,0.0666259238684834,2.646104415520996,2.396932295694977,507904,2.541584384441376,2.637717771530151
3.0900000000000003,3.62,2.5600000000000005,3.25,3.8732976816898965,2.6267023183101035,0.364021607651739,2.3348237365484237,0.5330429083875614,0.19500030691591663,2.4550548348382315,2.214592638258616,671744,2.7380987286567686,3.037259554862976
3.8599999999999994,4.698093073590278,3.021906926409721,3.41,3.956717477313466,2.8632825226865344,0.3536922066547049,2.2254825323820113,0.6044430481824576,0.10294136512695212,2.4125191150716807,2.038445949692342,835584,3.520901346206665,3.794451189041138
3.46,3.847814388593306,3.072185611406694,3.66,4.442559901860554,2.877440098139446,0.2493903342763133,2.2317036971449853,0.39434044591171663,0.10444022264090996,2.4101707155731376,2.053236678716833,999424,3.081349492073059,3.397939443588257
3.66,3.9704834939252005,3.3495165060748,3.3299999999999996,3.6495309061734087,3.0104690938265906,0.19566779588885766,2.2366558760404587,0.29040100348631254,0.10093458829140278,2.4023079297742007,2.0710038223067166,1163264,3.27133309841156,3.590935397148132
3.8899999999999997,4.663886296557834,3.1161137034421653,3.55,4.234470598345904,2.8655294016540958,0.24668900690594456,2.2466116666793825,0.38328873858068213,0.11008927523120698,2.4152185650131353,2.0780047683456297,1327104,3.404887843132019,3.80496324300766
4.12,4.643067873224881,3.596932126775119,3.66,4.178073353879545,3.1419266461204556,0.24999827942397132,2.2566052481532095,0.3496006986369408,0.15039586021100182,2.4290825780182836,2.0841279182881354,1490944,3.4793097019195556,4.015259099006653
4.26,5.234884608556315,3.285115391443685,3.8900000000000006,4.531014820421494,3.2489851795785065,0.28406932560362746,2.2226050049066544,0.39413926505723224,0.1739993861500227,2.388852735532816,2.0563572742804928,1654784,3.7037394046783447,4.144343018531799
4.720000000000001,5.582322445492404,3.8576775545075965,4.069999999999999,4.799451848993475,3.340548151006524,0.265425659686116,2.232398311793804,0.4056348949378257,0.12521642443440628,2.3930371972143543,2.0717594263732537,1818624,4.065115571022034,4.571935629844665
5.220000000000001,6.203666610188636,4.2363333898113655,4.48,5.42,3.5400000000000005,0.27918121639131643,2.2089621752500532,0.3830811079450322,0.17528132483760067,2.3754587143483175,2.042465636151789,1982464,4.1584552526474,5.000639939308167
5.53,6.746593605112242,4.313406394887759,4.85,5.897138959259944,3.802861040740055,0.25490726470698066,2.236076903343201,0.36372933971496346,0.14608518969899784,2.4264366110480817,2.04571719563832,2146304,4.386723971366882,5.29532208442688
5.8,7.1379088160259645,4.462091183974035,5.21,6.2893053321465615,4.130694667853438,0.2127615770935108,2.129525250196457,0.29195939559851003,0.13356375858851155,2.342231492576077,1.9168190078168368,2310144,4.5844756126403805,5.522640585899353
6.239999999999999,7.877192719260624,4.602807280739374,5.2,6.550555441290731,3.8494445587092696,0.22812285175564284,2.07792090177536,0.339797359157896,0.11644834435338966,2.3061891424410637,1.8496526611096562,2473984,4.664385437965393,5.879893553256989
6.339999999999999,7.620781011726828,5.0592189882731695,5.35,6.342219733728371,4.357780266271629,0.24187939523717433,2.0779311463236807,0.35482118701302173,0.12893760346132693,2.2947481585300156,1.861114134117346,2637824,4.613153171539307,5.999228405952453
6.62,8.101755715359317,5.138244284640683,5.96,7.221110621634756,4.698889378365244,0.17496114759620693,1.9961811274290084,0.27084755979052494,0.0790747354018889,2.2680787390136876,1.7242835158443293,2801664,5.072163343429565,6.260541009902954
6.55,8.048165544924858,5.051834455075141,5.930000000000001,7.330035713830187,4.529964286169815,0.18594241099549433,1.9800882443785668,0.27812022533554204,0.09376459665544659,2.237696522638616,1.7224799661185175,2965504,5.117350554466247,6.19333655834198
7.170000000000002,8.557840048420568,5.782159951579436,6.090000000000002,7.564075981759423,4.61592401824058,0.18077937803803365,1.8859296813607216,0.31216101443535493,0.04939774164071237,2.145044841929076,1.626814520792367,3129344,5.577162432670593,6.7789675235748295
6.760000000000001,8.355117550527234,5.164882449472768,6.180000000000001,7.642053350599766,4.717946649400235,0.18020012528805865,1.865322621166706,0.2883092995245653,0.07209095105155199,2.150868417162627,1.5797768251707849,3293184,5.308518886566162,6.402100205421448
7.139999999999999,8.897384420097094,5.382615579902905,6.44,7.9447923444781345,4.935207655521866,0.13880288673099128,1.8322621166706086,0.22451495299134083,0.05309082047064172,2.109309287744602,1.5552149455966149,3457024,5.428311991691589,6.733243823051453
7.1,8.807044229069652,5.392955770930349,6.119999999999999,7.63248140484437,4.607518595155629,0.14181616623066018,1.8018674671649932,0.23457952008604557,0.049052812375274785,2.082122721180882,1.521612213149104,3620864,5.473493862152099,6.686585402488708
7.2600000000000025,9.0405617091244,5.479438290875604,6.5600000000000005,8.209363513601534,4.910636486398466,0.15427493935425785,1.8088479951024055,0.2589149725569742,0.049634906151541466,2.0933752949646696,1.5243206952401414,3784704,5.513321781158448,6.835463047027588
7.37,8.936556733731658,5.803443266268342,6.67,8.473357978882728,4.866642021117271,0.1358873961959034,1.806287695467472,0.23408563497968612,0.03768915741212067,2.098868115916335,1.5137072750186087,3948544,5.7139711618423465,6.944285941123963
7.230000000000001,8.995814259767998,5.464185740232004,6.7,8.587855926706274,4.812144073293727,0.12840775206244925,1.779847179353237,0.21406920638042698,0.04274629774447154,2.094936879866905,1.4647574788395694,4112384,5.457398581504822,6.789857482910156
7.68,9.485990033195089,5.874009966804911,6.470000000000001,8.024380905698472,4.91561909430153,0.12402451913113735,1.760706427693367,0.2008012339462036,0.04724780431607109,2.0974180985799022,1.4239947568068319,4276224,5.730385208129883,7.225465106964111
7.609999999999999,9.413025235541642,5.806974764458356,6.570000000000002,8.150537883127136,4.989462116872868,0.1089274911791051,1.725116203725338,0.18339338702455582,0.034461595333654366,2.07076197645505,1.3794704309956263,4440064,5.770652556419373,7.14743926525116
7.42,9.40030300711785,5.4396969928821495,6.63,8.507791255704424,4.752208744295576,0.09220657013724458,1.6746228247880937,0.1572495936665189,0.027163546607970268,2.028619774113329,1.3206258754628586,4603904,5.751029300689697,6.989273047447204
7.660000000000001,9.415106834355107,5.9048931656448955,6.62,8.252666530556684,4.987333469443316,0.09142457000006057,1.7356264218688011,0.15287215550479666,0.029976984495324488,2.0589550201843734,1.4122978235532289,4767744,5.768996953964233,7.2026584386825565
7.76,9.713560851368598,5.806439148631402,6.9,8.495619002143055,5.304380997856945,0.10937509772031147,1.6912344738841056,0.1748721757225534,0.04387801971806954,2.0320651382097243,1.350403809558487,4931584,5.850205802917481,7.280501413345337
7.81,9.506142682677373,6.113857317322625,6.959999999999999,8.704820907715172,5.215179092284826,0.096186508630592,1.7280979752540588,0.15379460372519718,0.03857841353598682,2.0924859980413424,1.3637099524667755,5095424,5.9201127052307125,7.320789551734924
7.590000000000001,9.707758248714901,5.4722417512851,6.719999999999999,8.354502982560753,5.085497017439245,0.10627954316481687,1.6756259873509407,0.17967045272234639,0.03288863360728736,2.0330880796643487,1.3181638950375327,5259264,5.689364373683929,7.113419473171234
7.790000000000001,9.816055280588365,5.7639447194116356,6.590000000000001,8.593721537539587,4.586278462460416,0.07943535138631998,1.713109728693962,0.11523421184557978,0.04363649092706017,2.0900781475434114,1.3361413098445127,5423104,5.759630560874939,7.281508183479309
7.92,9.817261183917491,6.022738816082509,6.83,8.377287949930459,5.2827120500695415,0.07837754817741707,1.6758170560002328,0.14083160590531246,0.015923490449521696,2.037883256692039,1.3137508553084265,5586944,6.0505928754806515,7.430248951911926
7.839999999999999,9.63677488851553,6.0432251114844675,6.549999999999999,8.28795857257876,4.812041427421239,0.09497495163383002,1.66584519892931,0.16990259655511483,0.020047306712545204,2.040789002454563,1.2909013954040567,5750784,5.994010615348816,7.361720538139343
7.6899999999999995,9.712597340055602,5.667402659944397,6.7700000000000005,8.296466507985027,5.243533492014975,0.08652343073965761,1.6953615933656692,0.14622057405289887,0.026826287426416344,2.071785975770387,1.3189372109609514,5914624,5.869626450538635,7.195630192756653
7.81,9.914970308579196,5.705029691420803,6.369999999999999,8.002207094703364,4.737792905296634,0.07705836644398682,1.699759940803051,0.14165944027203264,0.012457292615940987,2.0822344346548145,1.3172854469512876,6078464,5.93901379108429,7.30888557434082
7.839999999999999,9.690513442264065,5.989486557735933,6.49,8.151595618675014,4.828404381324987,0.06772283198097849,1.644024781882763,0.1110581319649194,0.02438753199703759,2.0282267171899346,1.2598228465755912,6242304,5.929265475273132,7.327061820030212
7.880000000000001,9.932705531731234,5.827294468268768,6.55,8.277570548487095,4.822429451512906,0.07779129833593426,1.6880531758069992,0.14003130438234446,0.015551292289524073,2.039743068979557,1.3363632826344416,6406144,5.973612499237061,7.354216885566712
8.080000000000002,10.250161284328888,5.909838715671116,6.74,8.556149773559438,4.923850226440561,0.08534935014716888,1.648097226023674,0.1416643769633138,0.029034323331023945,2.027790131802921,1.2684043202444268,6569984,6.142259931564331,7.539835953712464
7.9,9.806829829848486,5.993170170151516,6.75,8.564524731162406,4.935475268837594,0.07958748228512313,1.6212549731135368,0.14475911967587726,0.014415844894369007,1.9825352601817001,1.2599746860453735,6733824,6.001858544349671,7.350456690788269
8.16,9.91795335546766,6.402046644532342,6.719999999999999,8.442672342611907,4.997327657388091,0.0766925006364573,1.6621398761868478,0.1270517407873028,0.02633326048561179,2.030116082493156,1.2941636698805394,6897664,6.169672989845276,7.58368947505951
8.31,10.343445352105633,6.276554647894368,6.9399999999999995,8.563699479583583,5.316300520416416,0.06055350385976223,1.6583483874797822,0.11584143524501211,0.005265572474512335,2.018899907541398,1.2977968674181668,7061504,6.1816153764724735,7.69462902545929
8.23,10.426838637679154,6.033161362320847,6.81,8.66819805187714,4.951801948122859,0.053444055621235206,1.6106596738100052,0.09357451214965157,0.013313599092818845,1.9901694264328071,1.2311499211872032,7225344,6.108441698551178,7.598559188842773
8.24,10.229572818471343,6.250427181528658,6.7,8.398823122046554,5.001176877953446,0.0633247889054118,1.5944449439644814,0.11589557755628567,0.010754000254537918,1.9837493042081988,1.205140583720764,7389184,6.126639699935913,7.611661839485168
8.09,10.408814352206747,5.771185647793252,6.69,8.358202625582397,5.021797374417604,0.04688155856322847,1.6192409545183182,0.08938939298907932,0.004373724137377619,2.006248535601298,1.2322333734353383,7553024,6.009601485729218,7.443389594554901
7.899999999999999,10.17332355814125,5.626676441858747,6.909999999999999,8.689016582272352,5.130983417727647,0.04993125003813287,1.5986420437693596,0.09033494056842406,0.009527559507841676,1.9754775242566907,1.2218065632820285,7716864,5.89124608039856,7.258464932441711
8.24,10.181751786403195,6.298248213596805,6.88,8.404335920983298,5.355664079016702,0.05640913132828298,1.5784663289785386,0.0946375631204844,0.018180699536081563,1.9652928320511434,1.1916398259059338,7880704,6.220857381820679,7.586143660545349
8.11,10.424065686189568,5.795934313810431,6.609999999999999,8.542071427251074,4.677928572748925,0.06281886544696529,1.6097265422344207,0.11013143435053746,0.015506296543393104,1.9970964854924251,1.2223565989764162,8044544,5.9046173095703125,7.392038357257843
8.170000000000002,10.367293790097266,5.9727062099027375,7.13,8.915525132839075,5.3444748671609235,0.07475346067044479,1.6037503898143768,0.12172370160917304,0.02778321973171654,1.9917990057724873,1.2157017738562663,8208384,5.975587773323059,7.4645650625228885
8.25,10.377087210247854,6.122912789752146,6.830000000000001,8.56323397151106,5.096766028488942,0.06526753355154821,1.627669258415699,0.11164824063403521,0.018886826469061216,2.0134615336482384,1.24187698318316,8372224,6.073092222213745,7.533393359184265
8.120000000000001,10.338467939817928,5.901532060182073,6.82,8.594711244118322,5.045288755881679,0.037113559097700456,1.6011368662118912,0.05673935118551175,0.017487767009889157,1.9816608021883197,1.2206129302354627,8536064,6.01460280418396,7.411426687240601
8.01,10.191490316274633,5.8285096837253665,6.7,8.848022346252478,4.551977653747522,0.04696320058867652,1.6062387511134149,0.0724910193498747,0.021435381827478332,1.989186043362833,1.2232914588639967,8699904,5.92732195854187,7.299023175239563
8.14,10.346445104687628,5.933554895312373,6.669999999999999,8.425021367391292,4.914978632608707,0.04153818909210111,1.5953293561935424,0.08813139524495422,-0.005055017060752003,1.9785457961442152,1.2121129162428697,8863744,6.076309776306152,7.421042132377624
8.04,10.196478611069443,5.883521388930555,6.640000000000001,8.275359287740772,5.0046407122592305,0.05467415108816591,1.6558738246560096,0.0841190077911623,0.02522929438516952,2.0198564779000456,1.2918911714119736,9027584,5.977982425689698,7.310776114463806
8.03,10.110408613710296,5.949591386289702,6.779999999999999,8.634076589572285,4.925923410427713,0.056059868695409375,1.6332797035574913,0.09028052661434055,0.021839210776478206,1.9904337516123694,1.2761256555026133,9191424,5.993160200119019,7.298187232017517
7.989999999999999,10.150300904966713,5.829699095033286,6.92,8.77245782678041,5.067542173219589,0.04264712750272248,1.5877943590283394,0.08329206735881149,0.0020021876466334715,1.9624106050626131,1.2131781129940657,9355264,5.991127133369446,7.261219692230225
8.35,10.438181026635382,6.261818973364617,6.779999999999999,8.732844079797463,4.827155920202536,0.04474043863690154,1.6240011230111122,0.07225093514173678,0.0172299421320663,1.9999992796225299,1.2480029663996945,9519104,6.139841055870056,7.559152579307556
8.28,10.335626425204735,6.224373574795264,6.790000000000001,8.827375763083483,4.752624236916519,0.03174803973145824,1.5880907684564591,0.06984448779881969,-0.006348408335903201,1.973579518146915,1.2026020187660034,9682944,6.127904105186462,7.502475428581238
8.28,10.33319263587224,6.226807364127758,6.82,8.555396208362804,5.084603791637195,0.04006541392546407,1.613481418788433,0.07074009720712456,0.009390730643803576,1.995471979387551,1.231490858189315,9846784,6.116179013252259,7.4849731683731076
8.18,10.363025423580769,5.99697457641923,7.090000000000001,8.661273368959076,5.518726631040926,0.03770374991818952,1.6183677271008492,0.07174655671715621,0.003660943119222833,1.9851068497841013,1.251628604417597,10010624,6.012350678443909,7.388498711585998
8.13,10.197389658482408,6.062610341517594,6.5600000000000005,8.30137876408322,4.8186212359167815,0.060737369869063654,1.6345418959856033,0.0926035844806932,0.028871155257434118,2.019874087282669,1.2492097046885378,10174464,6.016140270233154,7.335610127449035
7.990000000000002,10.346034804496744,5.63396519550326,6.640000000000001,8.31642476717567,4.96357523282433,0.04132839553688111,1.6354931592941284,0.06639957855044626,0.016257212523315967,2.029974759474105,1.2410115591141517,10338304,5.856566691398621,7.178610348701477
8.069999999999999,10.44783514987898,5.692164850121017,6.63,8.481512894905137,4.778487105094863,0.043611034733476065,1.6050993129611015,0.06605667381538233,0.021165395651569795,1.9947754773181967,1.2154231486040064,10502144,5.907104754447937,7.236377942562103
8.28,10.313125672456083,6.246874327543916,6.840000000000001,8.735890292184651,4.94410970781535,0.02613443857397183,1.6188514530658722,0.04753818317979905,0.004730693968144618,1.9974058362497782,1.2402970698819662,10665984,6.085617804527283,7.4427168607711796
7.87,10.742994953006358,4.9970050469936425,6.529999999999999,8.967232036552941,4.0927679634470575,0.04052090921031775,1.5879215568304061,0.06395721732097642,0.017084601099659074,1.9708977297525343,1.204945383908278,10829824,5.859759998321533,7.0299522399902346
8.239999999999998,10.432350336967154,6.047649663032843,6.94,8.770409790183608,5.109590209816393,0.05270569112617516,1.6036415562033652,0.0774362670039749,0.02797511524837542,1.9863915573741444,1.220891555032586,10993664,6.054537153244018,7.3858260869979855
8.22,10.415358740616213,6.024641259383788,7.01,8.441397918120604,5.578602081879396,0.061624508170643764,1.6516614630818367,0.13608561536534278,-0.012836599024055255,1.9969328451345174,1.306390081029156,11157504,5.997418093681335,7.359366416931152
8.219999999999999,10.317045540754897,6.122954459245101,7.0,8.393556600931587,5.606443399068413,0.10856505829724479,1.580504024028778,0.3060989160607555,-0.08896879946626594,1.8571050781905534,1.3039029698670026,11321344,6.115459394454956,7.36849455833435
8.24,10.10879640410613,6.371203595893871,6.890000000000001,8.492778836895472,5.28722116310453,0.07804331087972963,1.5960459113121033,0.237209676437608,-0.08112305467814876,1.8608424752326682,1.3312493473915383,11485184,6.051499676704407,7.363451409339905
8.46,10.157174121886143,6.7628258781138575,6.839999999999999,8.364598307751914,5.315401692248085,0.0837652695830911,1.5989319160580635,0.15445526254083297,0.013075276625349241,1.8693679717391933,1.3284958603769337,11649024,6.2369725704193115,7.565274286270141
8.360000000000001,10.205643519209493,6.514356480790509,6.92,8.390918080655752,5.449081919344248,0.07857397359039164,1.5933583125472068,0.18513967595149727,-0.027991728770713986,1.8954265726129682,1.2912900524814455,11812864,6.00479154586792,7.434108400344849
8.4,10.14183810958424,6.6581618904157605,6.869999999999999,8.346516169908071,5.393483830091928,0.0876195043616462,1.5609130412340164,0.20218862057022102,-0.026949611846928637,1.8570389136648233,1.2647871688032095,11976704,6.052881050109863,7.48014268875122
8.34,10.043056076587028,6.636943923412972,6.88,8.213266664999917,5.546733335000083,0.10128239974728784,1.549298031628132,0.2164184025371883,-0.013853603042612614,1.8033827590316098,1.295213304224654,12140544,6.07692289352417,7.432450246810913
8.389999999999999,10.225456346525299,6.554543653474699,7.030000000000001,8.251515452214994,5.808484547785008,0.08383245074073782,1.5832212060689925,0.17285010703111386,-0.005185205549638208,1.876185886505985,1.290256525632,12304384,5.963258624076843,7.4294445514678955
8.48,9.969160837518903,6.990839162481097,6.93,8.290183811107894,5.569816188892104,0.05688741552294228,1.5545814365148545,0.1264221423348515,-0.012647311288966942,1.8500444944175034,1.2591183786122055,12468224,6.194727802276612,7.552055788040161
8.370000000000001,10.019878783426226,6.720121216573776,6.7299999999999995,8.00988280713509,5.450117192864909,0.062034747545840166,1.5915632978081704,0.1321511707974073,-0.008081675705726946,1.878754054791048,1.3043725408252929,12632064,6.262379789352417,7.473244857788086
8.74,10.033213052826177,7.446786947173823,7.12,8.070578771065291,6.169421228934708,0.07311036835890257,1.5564394384622573,0.1416887629186187,0.004531973799186434,1.8172667566198863,1.2956121203046282,12795904,6.321106100082398,7.761626243591309
8.58,10.023468046061291,7.136531953938709,6.95,8.135116028074888,5.764883971925112,0.08480426948517558,1.5803199633955956,0.16315656997950248,0.006451968990848683,1.8042764742411215,1.3563634525500696,12959744,6.187027359008789,7.608941698074341
8.64,9.950877568653915,7.329122431346085,7.19,8.347108465097374,6.032891534902626,0.05941053703427309,1.5917108342051507,0.10187502010310037,0.016946053965445802,1.8419915964040607,1.3414300720062406,13123584,6.211345100402832,7.6574140071868895
8.83,9.984166365824269,7.675833634175731,7.32,8.239565114605812,6.400434885394189,0.06442636918800412,1.5669340819120408,0.14780907157340747,-0.018956333197399228,1.7993811667939004,1.3344869970301811,13287424,6.277994441986084,7.801934862136841
8.79,10.08957685421063,7.490423145789368,7.0200000000000005,8.225653349848123,5.814346650151878,0.06533960953820492,1.5359145537018777,0.13833161983774536,-0.007652400761335526,1.7276674843661268,1.3441616230376285,13451264,6.3675127029418945,7.792295122146607
8.71,10.020305307933995,7.3996946920660065,6.83,8.07422666745252,5.585773332547482,0.06160502154380078,1.5484860360622406,0.11071338385284177,0.012496659234759788,1.7710805786748165,1.3258914934496646,13615104,6.153958749771118,7.6678142070770265
8.77,10.063870163501733,7.4761298364982665,7.19,8.058849814409832,6.321150185590168,0.06243064002192109,1.5602827355265618,0.1239170110309024,0.0009442690129397857,1.7742622102948775,1.3463032607582461,13778944,6.31764063835144,7.7565467834472654
8.860000000000001,9.942774214691134,7.777225785308868,7.200000000000001,8.095544527089526,6.304455472910477,0.06119454910513009,1.5932793200016022,0.12436886326367375,-0.0019797650534135527,1.811073653003192,1.3754849870000125,13942784,6.355810832977295,7.825734424591064
8.779999999999998,10.101211565193097,7.458788434806898,7.07,8.035453261426984,6.104546738573016,0.06414174940437076,1.5366205289959907,0.11075286229508913,0.01753063651365238,1.7543571838773757,1.3188838741146056,14106624,6.174009370803833,7.714076328277588
8.790000000000001,10.127497663549363,7.45250233645064,7.399999999999999,8.401998003990027,6.39800199600997,0.060323133523343085,1.5694839358329773,0.1169918799450275,0.0036543871016586696,1.7550916752701766,1.383876196395778,14270464,6.211834239959717,7.719186067581177
9.0,9.996995486449162,8.003004513550838,7.239999999999999,8.0922910301065,6.387708969893499,0.06631798946764315,1.554832124710083,0.12635395266554192,0.006282026269744383,1.7264094835716288,1.383254765848537,14434304,6.377435255050659,7.9071179866790775
8.889999999999999,10.037562634456176,7.742437365543823,7.239999999999999,8.306020637698914,6.173979362301084,0.05888692681328389,1.5435540035367012,0.11012480518011127,0.007649048446456516,1.7416278395940457,1.3454801674793568,14598144,6.400966739654541,7.8353965282440186
8.750000000000002,10.040155029444138,7.459844970555865,7.239999999999999,8.058779579618347,6.42122042038165,0.04879151132190595,1.5066392168402671,0.10438371558473128,-0.006800692940919374,1.6745009680963918,1.3387774655841425,14761984,6.216560220718383,7.693835830688476
8.900000000000002,10.051520733638785,7.748479266361219,6.970000000000001,7.691179589284112,6.248820410715889,0.059516420320142024,1.5302985936403275,0.11733209442796053,0.0017007462123235229,1.7282548554511892,1.3323423318294658,14925824,6.268556833267212,7.802374076843262
8.830000000000002,10.075833054626504,7.5841669453735,7.470000000000001,8.525509355714103,6.414490644285898,0.061279048403957814,1.5080003246665001,0.11878032089941779,0.0037777759084978504,1.7026755240314153,1.313325125301585,15089664,6.367894029617309,7.770657205581665
9.03,10.143597772986277,7.91640222701372,6.959999999999999,8.093313725320574,5.826686274679424,0.042154616070911234,1.4912135288119317,0.08672510579214207,-0.0024158736503196027,1.6349599972116702,1.3474670604121932,15253504,6.486716079711914,7.9559385776519775
9.02,10.008736567544661,8.031263432455338,7.540000000000001,8.669778739399888,6.410221260600113,0.06450095361797134,1.5213675439357757,0.11535341161536919,0.013648495620573485,1.656236791207789,1.3864982966637622,15417344,6.387208557128906,7.895584154129028
8.889999999999999,10.057433081593972,7.7225669184060255,7.2,8.105538513813741,6.2944614861862584,0.05081310262321488,1.5096536308526993,0.09917992570652776,0.0024462795399020146,1.6514509933179184,1.3678562683874802,15581184,6.390175819396973,7.813068819046021
8.9,10.081524439019354,7.718475560980646,7.140000000000001,8.003944442658208,6.2760555573417935,0.04651850835944056,1.5167817994952202,0.08639386055713677,0.006643156161744351,1.7031051425128023,1.330458456477638,15745024,6.332004499435425,7.806884050369263
8.95,9.937167665596883,7.9628323344031156,7.33,8.24438503924769,6.41561496075231,0.05689741436508479,1.5332186982035636,0.11386798404679749,-7.315531662791669e-05,1.6782591346750484,1.3881782617320788,15908864,6.333737516403199,7.829825162887573
9.03,10.233370267207894,7.826629732792105,7.279999999999999,8.239999999999998,6.319999999999999,0.04481610037037167,1.5447015076875688,0.09510636247783505,-0.005474161737091719,1.7018872599505483,1.3875157554245892,16072704,6.345238208770752,7.889867973327637
9.07,10.067045635866283,8.072954364133718,7.37,8.255494212290515,6.484505787709485,0.05711231986933847,1.5382896453142165,0.1067928217679555,0.007431817970721441,1.6873307432678395,1.3892485473605936,16236544,6.2666511058807375,7.89833631515503
9.099999999999998,10.031665175908167,8.16833482409183,7.25,8.22082439194738,6.27917560805262,0.054967280087294,1.5286779701709747,0.11421156185349761,-0.004277001678909612,1.6896625640456506,1.3676933762962988,16400384,6.509904289245606,7.977712631225586
9.040000000000001,10.044191216850656,8.035808783149346,7.26,8.1613323471395,6.3586676528605,0.06998077714451933,1.5098772317171096,0.14286710623782556,-0.0029055519487869025,1.6631963747371576,1.3565580886970616,16564224,6.411244821548462,7.901523399353027
9.149999999999999,10.153244735844648,8.146755264155349,7.3,8.275704873412037,6.324295126587963,0.0657276530284434,1.497030682861805,0.12613518122627554,0.00532012483061127,1.6542588003795193,1.3398025653440906,16728064,6.444288110733032,7.977416133880615
9.110000000000001,10.1592378186093,8.060762181390702,7.38,8.245794432876535,6.514205567123465,0.08210129472427066,1.4972893089056014,0.1648730125527505,-0.0006704231042091585,1.6157463064857114,1.3788323113254914,16891904,6.436321640014649,7.949689817428589
9.3,10.179772697916912,8.42022730208309,7.429999999999998,8.326716231591687,6.533283768408309,0.08259135280386543,1.5095959156751633,0.15707807922838762,0.008104626379343213,1.7082638967223338,1.3109279346279927,17055744,6.415759944915772,8.089051485061646
9.18,10.196661202171107,8.163338797828892,7.56,8.41463442476886,6.70536557523114,0.057464169332524684,1.5042616069316863,0.10243441428380104,0.012493924381248321,1.6943101761938302,1.3142130376695424,17219584,6.344838809967041,7.966577005386353
9.34,10.20278618440492,8.47721381559508,7.4799999999999995,8.46974744253269,6.49025255746731,0.05733962382655587,1.4872124910354614,0.12316932991671906,-0.008490082263607313,1.6675488142673172,1.3068761678036056,17383424,6.5237462520599365,8.129475831985474
9.31,10.260210502993942,8.359789497006059,7.37,8.519826073804207,6.220173926195792,0.04983620134153166,1.499396063387394,0.08705549652819833,0.012616906154864993,1.702749295335016,1.2960428314397718,17547264,6.4286950588226315,8.076268482208253
9.250000000000002,10.12206651122492,8.377933488775083,7.42,8.232157620169877,6.607842379830122,0.056745329807745236,1.4933883234858514,0.1124215250047989,0.001069134610691573,1.691158600224181,1.2956180467475218,17711104,6.429056978225708,8.02595829963684
9.219999999999999,10.392006825918688,8.04799317408131,7.42,8.151846978541279,6.688153021458721,0.06890466647455465,1.4808858051896094,0.10457942497444339,0.03322990797466591,1.69083268732211,1.2709389230571089,17874944,6.345417594909668,7.980259561538697
9.41,10.191600921186765,8.628399078813235,7.389999999999999,8.755613415282669,6.024386584717329,0.06022551198839208,1.4741048485040664,0.10217853732458504,0.01827248665219912,1.671545299444029,1.2766643975641039,18038784,6.514426755905151,8.157438325881959
9.25,10.320747402518446,8.179252597481554,7.469999999999999,8.265047168412037,6.6749528315879605,0.051444840873591566,1.4754417106509208,0.0949748508687901,0.007914830878393044,1.6783091649361463,1.2725742563656952,18202624,6.446899366378784,8.0220636844635
9.41,10.297073841345803,8.522926158654197,7.56,8.436584280032445,6.683415719967555,0.04676207897718992,1.466951359808445,0.09393318870433953,-0.0004090307499596893,1.6772721367898935,1.2566305828269964,18366464,6.50778374671936,8.148539638519287
9.39,10.29160967164289,8.488390328357111,7.49,8.26,6.720000000000001,0.04221558152057692,1.487466076016426,0.07337818854652903,0.01105297449462481,1.7229754357474731,1.2519567162853789,18530304,6.517089557647705,8.135947513580323
9.309999999999999,10.273794583923358,8.34620541607664,7.220000000000001,8.238626526259749,6.2013734737402535,0.03958910597502833,1.4976106226444243,0.07431356361613306,0.004864648333923596,1.7193484400933325,1.2758728051955162,18694144,6.515853929519653,8.06472020149231
9.35,10.278708781050335,8.421291218949664,7.709999999999999,8.593685464404615,6.826314535595384,0.032952812161238354,1.4662658005952836,0.05809314536216298,0.007812478960313729,1.642374297127308,1.290157304063259,18857984,6.4612860679626465,8.072433423995971
9.260000000000002,10.394195750300629,8.125804249699375,7.44,8.356733330909268,6.5232666690907335,0.04506997322896491,1.4910848990082741,0.09302481971204177,-0.002884873254111943,1.6613420579036648,1.3208277401128834,19021824,6.424671983718872,8.000141286849976
9.34,10.396598315349783,8.283401684650217,7.229999999999999,8.04,6.419999999999998,0.04354916662559839,1.505801373720169,0.07880345035372613,0.008294882897470657,1.7244533465115928,1.2871494009287452,19185664,6.404360342025757,8.050711917877198
9.309999999999999,10.470560209553987,8.14943979044601,7.5,8.48893882520609,6.511061174793911,0.04458328931068531,1.5116694107651711,0.07657256988439165,0.01259400873697896,1.7246941811047305,1.2986446404256118,19349504,6.470846462249756,8.049358224868774
9.36,10.449219904335207,8.270780095664792,7.619999999999999,8.407146746166177,6.832853253833822,0.05146802815143013,1.4966678664088249,0.07468048489282525,0.028255571410035013,1.6948962895897246,1.2984394432279251,19513344,6.490330791473388,8.077265119552612
9.47,10.34068938204161,8.599310617958391,7.359999999999999,8.264654630231892,6.455345369768108,0.04556223022518675,1.4922737687826158,0.06844388813188242,0.02268057231849109,1.7125931582312233,1.2719543793340082,19677184,6.568925094604492,8.178824472427369
9.430000000000001,10.349836942071802,8.510163057928201,7.279999999999999,8.330523678933512,6.229476321066488,0.03974367874325249,1.5047220021486283,0.06309782824500274,0.01638952924150224,1.7325629743667632,1.2768810299304933,19841024,6.507029008865357,8.119967699050903
9.389999999999999,10.294930936591294,8.485069063408703,7.410000000000001,8.320439454329613,6.4995605456703895,0.04058040143572721,1.4926809802651406,0.07862535923397787,0.002535443637476549,1.7094238307979985,1.2759381297322827,20004864,6.477450132369995,8.091534233093261
9.28,10.549488085804668,8.01051191419533,7.44,8.482305137663632,6.39769486233637,0.04077556336997072,1.4870272740721702,0.06441052198872835,0.017140604751213092,1.701165453889724,1.2728890942546163,20168704,6.363055610656739,7.982482481002807
9.400000000000002,10.357078889120434,8.44292111087957,7.659999999999999,8.720377291344924,6.599622708655074,0.04932213866268279,1.5195757538080215,0.07561719738994852,0.02302707993541707,1.7381373798949253,1.3010141277211176,20332544,6.458942890167236,8.086026620864867
9.370000000000001,10.24641314458422,8.493586855415781,7.580000000000001,8.521063228481488,6.638936771518514,0.03784448834194332,1.4833116367459298,0.0648611862947836,0.010827790389103038,1.7009815184251447,1.265641755066715,20496384,6.581389236450195,8.088574171066284
9.4,10.412916580968048,8.387083419031953,7.540000000000001,8.637451593465517,6.442548406534485,0.035883238387759725,1.5063594534993172,0.052664558982412485,0.01910191779310697,1.6937564166065622,1.3189624903920723,20660224,6.458920812606811,8.078226089477539
9.48,10.300731381147328,8.659268618852673,7.459999999999999,8.478037327409952,6.441962672590046,0.02526227721245955,1.5227388828992843,0.045479039186360655,0.005045515238558444,1.7581450817316822,1.2873326840668864,20824064,6.473182344436646,8.133004522323608
9.3,10.407248842853313,8.192751157146688,7.499999999999998,8.343800924389157,6.6561990756108385,0.032793504670553336,1.4710233762860299,0.05827317682644905,0.007313832514657621,1.6873269504165689,1.2547198021554908,20987904,6.361575412750244,7.96781964302063
9.41,10.32043945432961,8.49956054567039,7.360000000000001,8.14,6.580000000000001,0.02971987583441657,1.484494721889496,0.0560407189087313,0.0033990327601018354,1.6915337981095895,1.2774556456694024,21151744,6.530729675292969,8.0941632270813
9.41,10.414440142566992,8.405559857433008,7.590000000000001,8.585439601382225,6.594560398617777,0.03675878625363106,1.4740202933549882,0.05781822354613691,0.015699348961125216,1.6786927916448595,1.2693477950651169,21315584,6.503888511657715,8.084395122528075
9.379999999999999,10.450327052820771,8.309672947179227,7.45,8.197328575661336,6.702671424338665,0.021776288957335004,1.5181601479649545,0.034480421427682685,0.009072156486987323,1.7668632038345489,1.26945709209536,21479424,6.433559370040894,8.048415231704713
9.32,10.436960160435456,8.203039839564545,7.210000000000001,8.409541579104285,6.010458420895716,0.02771626892790658,1.5086041763424873,0.04757599846430171,0.007856539391511451,1.7377960700288493,1.2794122826561254,21643264,6.372060537338257,7.982440328598022
9.390000000000002,10.562561299037284,8.21743870096272,7.4799999999999995,8.582542516187017,6.377457483812982,0.042458009248366534,1.5283507317304612,0.06771123714534308,0.017204781351389996,1.7560029170918883,1.3006985463690341,21807104,6.444256925582886,8.04991135597229
9.389999999999999,10.487679370308104,8.292320629691893,7.56,8.408763806956918,6.7112361930430815,0.03528467984069717,1.491522778570652,0.0581167554145452,0.012452604266849139,1.7069944427751593,1.2760511143661446,21970944,6.4591022491455075,8.054452323913575
9.33,10.366387958247296,8.293612041752704,7.5699999999999985,8.503862944976401,6.636137055023596,0.03419348644092673,1.4843143716454505,0.0515107672350775,0.016876205646775954,1.7100830877112618,1.2585456555796393,22134784,6.563167715072632,8.024335622787476
9.47,10.364483090952534,8.575516909047467,7.600000000000001,8.474070935336488,6.725929064663515,0.024486466182861433,1.4960670664906501,0.040405888229916996,0.00856704413580587,1.7200944965277307,1.2720396364535695,22298624,6.524221277236938,8.110114860534669
9.32,10.496265276202609,8.143734723797392,7.5200000000000005,8.521798382909456,6.518201617090545,0.028759433577943076,1.5065297856926918,0.053348322473393966,0.0041705446824921895,1.74031342503927,1.2727461463461136,22462464,6.526564407348633,8.011753416061401
9.47,10.33492774264675,8.605072257353251,7.590000000000001,8.665592859775483,6.5144071402245185,0.0436983892752323,1.4999660894274711,0.08092137663625357,0.006475401914211032,1.7294451177207675,1.2704870611341748,22626304,6.49621434211731,8.102026844024659
9.49,10.349592926913665,8.630407073086335,7.42,8.353595201358704,6.486404798641296,0.03221863216604102,1.4965776279568672,0.0643411949806253,9.606935145674289e-05,1.7096235678302385,1.283531688083496,22790144,6.583926010131836,8.131337213516236
9.459999999999999,10.345663593019381,8.574336406980617,7.380000000000001,8.24925255248403,6.510747447515971,0.030664395244093572,1.5074345096945763,0.05259068050942842,0.008738109978758724,1.7360612304775715,1.278807788911581,22953984,6.513497447967529,8.09961371421814
9.35,10.335139584018426,8.364860415981573,7.390000000000001,8.013618473106755,6.766381526893246,0.03961511588713614,1.5059189170598983,0.06502256592615793,0.014207665848114358,1.7233707093576758,1.2884671247621209,23117824,6.3833331108093265,7.974014663696289
9.360000000000001,10.346103442849685,8.373896557150317,7.26,8.162441133814278,6.357558866185721,0.037553768284851644,1.524211983382702,0.06559762280409084,0.009509913765612443,1.737172997710372,1.3112509690550318,23281664,6.517408275604248,8.013366937637329
9.360000000000003,10.32041657628344,8.399583423716566,7.400000000000001,8.445944549199432,6.354055450800571,0.029897551631438514,1.5450900882482528,0.04504362348044545,0.01475147978243158,1.7907771173999947,1.2994030590965109,23445504,6.407756233215332,7.980893993377686
9.569999999999999,10.282811335487867,8.85718866451213,7.519999999999999,8.397268487978451,6.642731512021546,0.03340589532890585,1.5437598943710327,0.05981855513799046,0.0069932355198212455,1.79428583374797,1.2932339549940954,23609344,6.631754732131958,8.19676170349121
9.45,10.431070843517428,8.46892915648257,7.55,8.391724420460758,6.708275579539241,0.02824822271941225,1.558794404566288,0.0598223993166323,-0.003325953877807805,1.7706058967254015,1.3469829124071746,23773184,6.452555131912232,8.066986274719238
9.35,10.57739561674303,8.12260438325697,7.500000000000002,8.502995513449589,6.497004486550415,0.029806543111044415,1.547820796072483,0.056844679143935546,0.002768407078153283,1.7675909405483565,1.3280506515966095,23937024,6.425923013687134,7.99305534362793
9.27,10.49396895385463,8.04603104614537,7.13,8.100618359603814,6.159381640396186,0.04353689318231768,1.564605103433132,0.07930937585543063,0.007764410509204726,1.803545824013932,1.3256643828523322,24100864,6.299159908294678,7.894410753250122
9.360000000000003,10.39266645147405,8.327333548525957,7.45,8.40524865872714,6.49475134127286,0.03641776560398279,1.5277296051383018,0.0688747350610476,0.003960796146917973,1.7548370452739581,1.3006221650026455,24264704,6.433386945724488,7.980397939682007
9.6,10.26332495807108,8.93667504192892,7.330000000000001,8.452541758688737,6.207458241311265,0.03348144179035438,1.530767311155796,0.05139533541163188,0.015567548169076881,1.7651835246504908,1.2963510976611012,24428544,6.562092685699463,8.177447509765624
9.309999999999999,10.424854250563723,8.195145749436275,7.33,8.36831594420966,6.291684055790339,0.024771608487935675,1.542645089328289,0.04390950023432501,0.005633716741546346,1.759225624097989,1.326064554558589,24592384,6.42214789390564,7.94326000213623
9.34,10.466232658024087,8.213767341975913,7.51,8.394816365128946,6.625183634871054,0.03548655240738294,1.5359769448637963,0.060334884480722786,0.010638220334043092,1.7220582011422851,1.3498956885853075,24756224,6.356117868423462,7.944942569732666
9.49,10.356544863235598,8.623455136764402,7.5200000000000005,8.414203556244326,6.625796443755674,0.039910089445766,1.553597766160965,0.06263338083365812,0.01718679805787389,1.7110996218816499,1.3960959104402801,24920064,6.537036561965943,8.09721131324768


==> data/progress-leaper-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.51,2.8772873534441388,2.142712646555861,2.5200000000000005,2.848024389337135,2.191975610662866,1.36175419613719,2.7050122946500776,1.9641018701436797,0.7594065221307004,2.7068516059805474,2.703172983319608,16384,0.48731703897938133,2.2288644194602965
2.95,3.3274917217635376,2.5725082782364628,2.5999999999999996,3.2557438524301996,1.9442561475697997,0.23105222773738204,2.6348738372325897,0.36383310645564815,0.09827134901911597,2.68281956264274,2.5869281118224396,180224,2.530656576156616,2.8023956060409545
2.6999999999999997,3.189897948556635,2.2101020514433642,2.9199999999999995,3.3366533331199926,2.5033466668800064,0.17556779690785332,2.599740806221962,0.2728601708930354,0.07827542292267124,2.6665044226896217,2.532977189754302,344064,2.4399709343910216,2.6221186876297
2.78,3.166781592116274,2.3932184078837255,2.67,3.1517675788178363,2.1882324211821635,0.16819336687331085,2.5880036145448684,0.3110341593286187,0.025352574418002982,2.63058290708328,2.5454243220064567,507904,2.5913065671920776,2.7156436920166014
3.2700000000000005,3.806749476012786,2.733250523987215,2.9,3.3898979485566354,2.4101020514433644,0.1797276641358621,2.4973537385463715,0.31496510108353015,0.044490227188194065,2.588195535253182,2.406511941839561,671744,2.8581084251403808,3.2145002603530886
3.0599999999999996,3.6896030495478875,2.4303969504521117,3.1399999999999997,3.6158150901348125,2.664184909865187,0.2708046251809719,2.393484491109848,0.5086707442778209,0.03293850608412291,2.5666105341171392,2.2203584481025564,835584,2.8238341093063353,3.0101123213768006
3.0999999999999996,3.758786763680024,2.4412132363199754,3.0300000000000002,3.3879106033634656,2.672089396636535,0.24752049425514996,2.292869505286217,0.49281333986247255,0.002227648647827346,2.6091049793422294,1.9766340312302044,999424,2.7489403605461122,3.043418252468109
3.5,4.121288982680363,2.8787110173196373,2.63,3.0590687590584986,2.200931240941501,0.12898425299645164,2.345768225193024,0.24484625097431875,0.013122255018584522,2.559804733515301,2.1317317168707466,1163264,3.1754220724105835,3.444143843650818
3.4599999999999995,3.9988877434122987,2.9211122565877004,3.0800000000000005,3.6558472019555195,2.5041527980444815,0.15446259644231758,2.308791494369507,0.31083834384867126,-0.0019131509640360755,2.5607239827106474,2.0568590060283665,1327104,2.9753244876861573,3.3889121770858766
3.779999999999999,4.600731381147327,2.959268618852671,3.38,4.192157620169878,2.5678423798301218,0.22900903749978166,2.318127007782459,0.3581920716690331,0.09982600333053024,2.54501183305096,2.0912421825139584,1490944,3.403784465789795,3.7092547178268434
3.72,4.256283507111677,3.1837164928883235,3.4299999999999997,4.082763356814703,2.7772366431852964,0.25494688462349585,2.2837120056152345,0.38045714240717415,0.12943662683981755,2.468232118044381,2.099191893186088,1654784,3.2653306484222413,3.635907220840454
4.38,5.2365045242145545,3.5234954757854458,3.69,4.533148859929254,2.8468511400707466,0.2718620850486332,2.2336212784051894,0.39762521818021246,0.1460989519170539,2.401106074629336,2.066136482181043,1818624,3.677702212333679,4.24546799659729
4.07,5.114078541106942,3.0259214588930585,3.6700000000000004,4.549829528942966,2.7901704710570354,0.28241871110440114,2.2219996348023416,0.44576711821998194,0.11907030398882035,2.4373807655247095,2.0066185040799738,1982464,3.3866453170776367,3.930116653442383
4.52,5.636960160435455,3.4030398395645434,3.9200000000000004,4.919799979995999,2.9202000200040015,0.2515496926207561,2.2207378149032593,0.3857273709661443,0.11737201427536792,2.401617225490185,2.0398584043163335,2146304,3.7107622623443604,4.369491648674011
4.959999999999999,6.306254062203712,3.6137459377962857,4.139999999999999,5.172666451474045,3.107333548525952,0.26364143819955643,2.1922303304076194,0.3927925822359249,0.13449029416318797,2.398325458316391,1.9861352024988477,2310144,4.024334287643432,4.785758852958679
4.859999999999999,6.07671689394041,3.643283106059589,4.880000000000001,6.0296086290559945,3.7303913709440075,0.3300657876301557,2.1053550630807876,0.504276537295563,0.15585503796474845,2.3585465295398387,1.8521635966217365,2473984,3.931474804878235,4.653253483772278
5.2,6.66696966567138,3.73303033432862,4.84,5.823056458195561,3.8569435418044393,0.3373871931340545,2.0870840668678285,0.4894904578289001,0.18528392843920896,2.337452385862488,1.836715747873169,2637824,4.003665232658387,4.957740044593811
5.459999999999999,6.690609605033211,4.229390394966787,5.01,5.9799999999999995,4.04,0.28589437361806624,2.04319231659174,0.37728631863083406,0.19450242860529843,2.3021794871510504,1.7842051460324295,2801664,4.335476875305176,5.1876414060592655
5.9399999999999995,7.263782459469833,4.616217540530166,5.22,6.240588065773846,4.199411934226154,0.29740813057869675,1.9829880952835084,0.3713104276351186,0.22350583352227488,2.2467633758080416,1.7192128147589754,2965504,4.794601559638977,5.679240942001343
5.87,7.145186260904657,4.594813739095343,5.3500000000000005,6.5129703349613015,4.1870296650386996,0.30950271170586346,1.9339140728116035,0.4190129961896508,0.1999924272220761,2.1443704989078345,1.7234576467153726,3129344,4.8057637214660645,5.595721697807312
6.12,7.669709650224841,4.570290349775159,5.4,6.575584960774848,4.2244150392251525,0.26446339236572386,1.870953193306923,0.3697261603757961,0.15920062435565163,2.108717135905204,1.6331892507086423,3293184,4.872174668312073,5.806663298606873
6.2299999999999995,7.491784450688785,4.968215549311214,5.81,7.275912684985023,4.344087315014976,0.21862218249589205,1.8715476468205452,0.30738225927703033,0.12986210571475373,2.153967362158519,1.5891279314825715,3457024,4.82720992565155,5.877353620529175
6.529999999999999,7.865702062587312,5.194297937412687,5.64,6.80978630527118,4.47021369472882,0.23738165190443392,1.8426892578601837,0.3172742474576432,0.15748905635122462,2.095259769154193,1.5901187465661741,3620864,5.167209482192993,6.1746910572052
6.49,7.661708154789409,5.318291845210592,6.0,7.272006289292627,4.727993710707373,0.25120869781821964,1.7346216097474099,0.3641268636425884,0.13829053199385088,2.000908551204581,1.4683346682902385,3784704,4.95036370754242,6.092678833007812
6.85,7.864149890302217,5.835850109697782,6.12,7.281722858516608,4.958277141483392,0.24818948889151216,1.7360077053308487,0.37635655757047926,0.12002242021254508,1.9965329511097907,1.4754824595519067,3948544,5.349716758728027,6.47216682434082
6.85,7.999130105775668,5.700869894224331,5.92,7.147028932014237,4.692971067985763,0.2549104070290923,1.6420155450701714,0.37923046559587476,0.13059034846230982,1.9346661818240807,1.3493649083162622,4112384,5.358376741409302,6.472584867477417
6.860000000000001,8.12427845034233,5.595721549657672,6.39,7.423876201486426,5.356123798513574,0.25457524992525576,1.6294359594583512,0.3628265471548987,0.14632395269561282,1.9693459942790095,1.2895259246376929,4276224,5.398782467842102,6.506078290939331
7.209999999999999,8.350570032922134,6.069429967077864,6.720000000000001,7.830675470153186,5.609324529846815,0.2529746741987765,1.5819105841219425,0.36194753978989297,0.14400180860766004,1.942283222946237,1.221537945297648,4440064,5.4736333131790165,6.7714928150177
7.109999999999999,8.346486959090146,5.873513040909852,6.5200000000000005,7.784752940300991,5.25524705969901,0.26696330355480313,1.5250607304275037,0.42061769993651776,0.11330890717308847,1.9077672497401799,1.1423542111148275,4603904,5.507115459442138,6.690581321716309
7.37,8.479098733206381,6.260901266793619,6.45,7.445238664843766,5.454761335156235,0.2559764297679067,1.5240515880286694,0.35752329591146864,0.15442956362434473,1.960076868157214,1.0880263079001247,4767744,5.682109546661377,6.963342666625977
7.5,8.726376777340471,6.273623222659529,6.65,7.5915412895885135,5.708458710411487,0.21122232470661398,1.5013884745538235,0.29287175547559263,0.12957289393763533,1.900492828428507,1.10228412067914,4931584,5.689481639862061,7.0312628746032715
7.529999999999999,8.805970219088204,6.254029780911795,6.82,7.975681617055494,5.664318382944507,0.24783678203821183,1.408374810218811,0.35550979548722383,0.14016376858919982,1.7586477294305696,1.0581018910070523,5095424,5.712944602966308,7.050097036361694
7.68,8.795168148756051,6.564831851243948,7.090000000000001,8.282853721124264,5.897146278875738,0.25689890813082455,1.4189117819070816,0.37250463618010127,0.14129318008154784,1.7536614431356337,1.0841621206785295,5259264,5.911584711074829,7.20350604057312
7.779999999999999,8.927867588182538,6.6321324118174605,7.17,8.181978260636068,6.1580217393639325,0.23071835022419687,1.3769119188189507,0.3283318903810294,0.13310481006736435,1.7322876197641321,1.0215362178737692,5423104,5.898775863647461,7.2586558818817135
7.83,8.93729399890002,6.722706001099979,6.959999999999999,8.232163511503138,5.687836488496859,0.21848688879981631,1.349011740088463,0.294941340929357,0.14203243667027565,1.701485122133339,0.9965383580435869,5586944,6.060152244567871,7.338132667541504
8.13,9.09648848932618,7.163511510673822,7.039999999999999,8.203786922078091,5.876213077921907,0.21575314514338967,1.3437346361577511,0.31283340352314043,0.1186728867636389,1.687269447621006,1.0001998246944963,5750784,6.113908100128174,7.587107706069946
8.040000000000001,9.14742945599257,6.93257054400743,7.039999999999999,7.92566359301938,6.154336406980618,0.19429366262629627,1.390104890614748,0.2561648158268935,0.13242250942569905,1.759431749291061,1.020778031938435,5914624,6.126533651351929,7.512654972076416
8.17,9.273675676999362,7.066324323000638,7.169999999999999,8.245220907534819,6.0947790924651795,0.20113333631306882,1.4025762215256692,0.2628911577265028,0.13937551489963484,1.6985964929623716,1.1065559500889668,6078464,6.205861139297485,7.611481380462647
8.35,9.357223907579641,7.342776092420359,7.6,8.586914383318026,6.613085616681974,0.2129011271521449,1.3544375754892826,0.2850720585938425,0.14073019571044731,1.614206007271244,1.094669143707321,6242304,6.434503698348999,7.806706476211548
8.360000000000001,9.446462148443286,7.273537851556716,7.570000000000002,8.51556861200021,6.6244313879997945,0.19612974403426048,1.3444026984274386,0.2792710001824284,0.11298848788609257,1.61771966399857,1.0710857328563073,6406144,6.358474540710449,7.778992557525635
8.309999999999999,9.406767979109528,7.213232020890469,7.42,8.378957767578948,6.461042232421052,0.20339690214022993,1.2967635676264764,0.28958205299918915,0.11721175128127073,1.5257027680019533,1.0678243672509995,6569984,6.232134437561035,7.6937456130981445
8.400000000000002,9.33594871654381,7.464051283456195,7.640000000000001,8.47090312311364,6.809096876886361,0.1861068689264357,1.2966319143772125,0.25098511723118067,0.12122862062169074,1.4964008663757247,1.0968629623787003,6733824,6.378764867782593,7.806822681427002
8.65,9.580859817588019,7.719140182411981,7.779999999999999,8.658407650239909,6.901592349760089,0.172556175943464,1.2821195363998412,0.24899097704107126,0.09612137484585676,1.4815959965349403,1.082643076264742,6897664,6.391007566452027,7.996848440170288
8.45,9.553856874780422,7.3461431252195775,7.709999999999999,8.746773842262622,6.6732261577373775,0.1992882391437888,1.2489396393299104,0.26292688859651137,0.13564958969106625,1.4378612411102967,1.060018037549524,7061504,6.206546354293823,7.788683605194092
8.89,9.825360892917809,7.954639107082192,7.87,8.55854919940408,7.18145080059592,0.19160204241052267,1.28391495347023,0.2538753664307953,0.12932871839025004,1.4336221526411248,1.1342077542993354,7225344,6.5898017406463625,8.20806393623352
8.9,9.592820323027551,8.20717967697245,7.75,8.517137536560426,6.982862463439574,0.20797822847962374,1.2331266418099402,0.2834937697623131,0.13246268719693438,1.4219965511928756,1.044256732427005,7389184,6.688921880722046,8.257910680770873
8.89,9.768009111570034,8.011990888429967,8.110000000000001,9.136109155986828,7.083890844013173,0.20149368094280362,1.23834645524621,0.25795107486639723,0.14503628701921,1.4522392120974326,1.0244536983949875,7553024,6.613821649551392,8.220518970489502
8.98,9.742627038597504,8.217372961402496,8.01,8.860235261559998,7.159764738440001,0.19430622039362785,1.2166968680918218,0.27081810399098144,0.11779433679627425,1.4270761082348455,1.006317627948798,7716864,6.781225776672363,8.319887399673462
9.129999999999999,9.887693869580584,8.372306130419414,8.000000000000002,8.940212741883455,7.059787258116549,0.20005301190540195,1.1875339552760125,0.2883130173283246,0.11179300648247928,1.3975378150873852,0.9775300954646398,7880704,6.670123195648193,8.406925821304322
8.95,9.664492827115849,8.23550717288415,8.29,9.072879301041992,7.507120698958006,0.18884360548108814,1.1593374289572238,0.23630214215546036,0.14138506880671592,1.3615538320900278,0.9571210258244198,8044544,6.538821029663086,8.218883895874024
9.209999999999999,9.93587877775838,8.484121222241619,7.919999999999999,8.746801064343774,7.093198935656224,0.18921750346198676,1.2375982366502285,0.2336250715535345,0.144809935370439,1.4589636644855803,1.0162328088148767,8208384,6.840852499008179,8.49161891937256
9.29,10.008957578720747,8.571042421279252,8.010000000000002,8.914930936591297,7.105069063408706,0.18529926557093856,1.2255978763103486,0.2283521642528067,0.14224636688907044,1.4278481010893216,1.0233476515313755,8372224,6.893795680999756,8.5669837474823
9.200000000000001,9.962889244910427,8.437110755089575,8.17,8.783269924258478,7.5567300757415214,0.19243216561153526,1.1730258405208587,0.2335610089847397,0.15130332223833082,1.36367848187083,0.9823731991708873,8536064,6.8810771942138675,8.483793258666992
9.350000000000001,9.966846820531647,8.733153179468356,8.11,8.848173421358423,7.371826578641576,0.1667987146414816,1.1155197627842426,0.22322656335247282,0.11037086593049039,1.3057546368088224,0.9252848887596629,8699904,6.804073858261108,8.579068899154663
9.330000000000002,10.055327512231546,8.604672487768458,8.280000000000001,9.160681554252161,7.399318445747841,0.163693998940289,1.1600537948310374,0.20742306057459867,0.11996493730597932,1.3514278365902515,0.9686797530718234,8863744,6.853686904907226,8.560996627807617
9.360000000000001,10.009923072370878,8.710076927629125,8.110000000000001,8.700677577024896,7.519322422975107,0.17937526823952793,1.1525784783065318,0.21003123733490062,0.14871929914415524,1.3293711403153712,0.9757858162976925,9027584,6.819394969940186,8.579909753799438
9.53,9.879428104193122,9.180571895806876,7.93,8.568827050147377,7.291172949852622,0.17205193648114797,1.166370927542448,0.22314665214810298,0.12095722081419298,1.3926389968451736,0.9401028582397226,9191424,7.1179955959320065,8.789229679107667
9.42,10.012958683214944,8.827041316785056,8.08,8.73084560381092,7.429154396189081,0.18672437760978935,1.1288198962807656,0.2472584044870038,0.1261903507325749,1.3375896997644727,0.9200500927970585,9355264,6.991649198532104,8.649936103820801
9.35,9.971691241694781,8.728308758305218,7.92,8.79954533709184,7.040454662908159,0.16946176216006276,1.1563516572117805,0.2299577042099001,0.1089658201102254,1.3464592302368639,0.9662440841866972,9519104,6.88747820854187,8.56403660774231
9.430000000000001,10.051369455316241,8.808630544683762,8.25,9.26316336293808,7.23683663706192,0.16660913620144127,1.1338397562503815,0.2023655686573943,0.13085270374548824,1.3913056232175587,0.8763738892832043,9682944,6.956351184844971,8.637866115570068
9.55,10.068169856321266,9.031830143678736,8.35,8.888980519128474,7.811019480871526,0.16337407687678931,1.1511000141501426,0.2090660228345052,0.11768213091907342,1.3571528771496992,0.9450471511505861,9846784,6.902456426620484,8.72337727546692
9.51,10.095576638878294,8.924423361121706,7.619999999999999,8.41473265945222,6.825267340547779,0.1776687982492149,1.1144646152853965,0.24046549368114833,0.11487210281728144,1.2935069921480091,0.9354222384227839,10010624,7.070994281768799,8.708296775817871
9.6,10.085798312059644,9.114201687940355,8.13,8.831498396291824,7.4285016037081775,0.14665606226772068,1.151278482377529,0.1978875184712532,0.09542460606418818,1.3446713730472004,0.9578855917078577,10174464,7.003313779830933,8.753282499313354
9.68,9.985941170815567,9.374058829184433,8.3,8.995701085237044,7.604298914762957,0.1628548334352672,1.1466295346617699,0.20959999650269967,0.1161096703678347,1.3397791721354178,0.953479897188122,10338304,7.181363964080811,8.884417915344239
9.540000000000001,10.032341345003648,9.047658654996354,8.309999999999999,8.834309069156731,7.785690930843265,0.1576673325151205,1.1289179287850857,0.2056790504635024,0.10965561456673859,1.3418290134229567,0.9160068441472147,10502144,7.099374580383301,8.74473524093628
9.64,9.940665927567458,9.339334072432543,8.320000000000002,8.936116872029977,7.703883127970028,0.1539070127531886,1.1524577863514422,0.19771057061075492,0.1101034548956223,1.3650676736378526,0.9398478990650319,10665984,7.124719429016113,8.797237300872803
9.629999999999999,9.830249843945007,9.429750156054991,8.38,8.701869538788623,8.058130461211379,0.17062740027904508,1.1219220846891402,0.21722076068531002,0.12403403987278014,1.3125202156487492,0.9313239537295311,10829824,7.040537118911743,8.752873706817628
9.74,10.075261092284805,9.404738907715195,8.129999999999999,8.77815121692395,7.481848783076047,0.1417981718666851,1.1227122686803341,0.1918607571044769,0.09173558662889333,1.3258290826086303,0.9195954547520379,10993664,7.1127357006073,8.879132080078126
9.719999999999999,9.913907194296652,9.526092805703346,8.34,8.928557558782487,7.751442441217513,0.14038218259811402,1.1034231930971146,0.16505713853696408,0.11570722665926399,1.3210007210180226,0.8858456651762066,11157504,7.089729261398316,8.842450141906738
9.740000000000002,9.989799919935939,9.490200080064065,8.169999999999998,8.725067563455115,7.614932436544882,0.13383506573736664,1.094878041744232,0.1694248078599059,0.09824532361482738,1.2891974573461886,0.9005586261422757,11321344,7.003793621063233,8.832661342620849
9.690000000000001,9.9243074902772,9.455692509722802,8.33,8.643209195267316,8.016790804732684,0.14279783219099043,1.0992921367287636,0.1784128510765563,0.10718281330542458,1.2922766105422139,0.9063076629153133,11485184,7.166180372238159,8.841613864898681
9.790000000000003,9.91206555615734,9.667934443842665,8.35,8.923149195236284,7.776850804763716,0.13059614133089775,1.0915825173258782,0.15445504999900972,0.10673723266278579,1.2805220275246239,0.9026430071271325,11649024,7.189561796188355,8.913619995117188
9.75,9.951246117974982,9.548753882025018,8.15,8.630104155366313,7.669895844633688,0.1460204363800585,1.1257523149251938,0.19387899724173446,0.09816187551838253,1.3357563206141276,0.9157483092362599,11812864,7.070048522949219,8.850619888305664
9.89,9.96,9.82,8.07,8.994175308044962,7.145824691955038,0.13441939139738676,1.1142349518835544,0.17465884879762522,0.0941799339971483,1.3070511466931845,0.9214187570739243,11976704,7.149900722503662,8.979475402832032
9.620000000000001,9.94496153618544,9.295038463814562,8.190000000000001,8.903372273080473,7.476627726919529,0.13186169080436227,1.092892761528492,0.15873635509923165,0.1049870265094929,1.2669013605009527,0.9188841625560313,12140544,7.151791524887085,8.754943370819092
9.84,9.96,9.719999999999999,8.35,9.001536645170477,7.6984633548295225,0.13095711376518007,1.0831506706774234,0.15528458348420487,0.10662964404615528,1.2687778458386192,0.8975234955162277,12304384,7.209366130828857,8.933053970336914
9.709999999999999,9.902093727122985,9.517906272877013,8.329999999999998,8.853545604508335,7.806454395491661,0.11776559874415396,1.0570980802178382,0.14460006074668014,0.09093113674162778,1.2885322179190513,0.8256639425166251,12468224,7.113788747787476,8.807096672058105
9.850000000000001,9.978452325786654,9.72154767421335,8.370000000000001,8.901130868995581,7.8388691310044205,0.1448936861939728,1.0997381567955018,0.18754211362537387,0.10224525876257173,1.2792361674716868,0.9202401461193168,12632064,7.171789836883545,8.923323345184325
9.780000000000001,9.933622914957374,9.626377085042629,8.22,8.655430821141545,7.784569178858456,0.13367142342030996,1.0789377979934216,0.15251666655064416,0.11482618028997578,1.274387672422171,0.8834879235646722,12795904,7.192591142654419,8.865463542938233
9.790000000000001,9.982093727122987,9.597906272877015,8.180000000000001,8.818435587980495,7.541564412019507,0.13447500830516215,1.0793275229632855,0.18050451478450222,0.08844550182582209,1.281352062711319,0.8773029832152519,12959744,7.1723733901977536,8.866614151000977
9.850000000000001,9.986014705087356,9.713985294912646,8.29,8.740444225182207,7.839555774817791,0.12926569050177927,1.1026338726282119,0.14699802733150022,0.11153335367205833,1.2995236597424662,0.9057440855139576,13123584,7.149102687835693,8.896519088745118
9.879999999999999,9.996619037896904,9.763380962103094,8.27,8.886522505671934,7.653477494328065,0.11335364915430543,1.0693568907678128,0.1385117837691628,0.08819551453944807,1.2547859997438477,0.8839277817917779,13287424,7.128390693664551,8.91701831817627
9.809999999999999,9.985783958312469,9.634216041687528,8.35,8.86234753829798,7.83765246170202,0.12304482040926809,1.0918560206890107,0.1543228447836758,0.09176679603486039,1.303224553609236,0.8804874877687855,13451264,7.16572527885437,8.85715217590332
9.879999999999999,10.004899959967966,9.755100040032032,8.469999999999999,8.79878564445547,8.141214355544527,0.1288844285532832,1.0946610525250435,0.16602470964558189,0.0917441474609845,1.2688794693022403,0.9204426357478467,13615104,7.062569808959961,8.882782459259033
9.870000000000001,10.004536240470738,9.735463759529264,8.120000000000001,8.658144961882948,7.581855038117053,0.12635412439703936,1.0751037567853927,0.16145292753675855,0.09125532125732017,1.2546720867620333,0.895535426808752,13778944,7.135910606384277,8.884245872497559
9.84,10.014355957741627,9.665644042258373,8.129999999999999,8.663010318849457,7.596989681150542,0.10259624663740392,1.0781069576740265,0.11636475561861108,0.08882773765619677,1.2513713487550604,0.9048425665929927,13942784,7.2132405757904055,8.877309322357178
9.86,10.009666295470957,9.710333704529042,8.229999999999999,8.719999999999999,7.739999999999998,0.11881035193800923,1.0840134888887405,0.1440769669552267,0.09354373692079178,1.224192769290618,0.9438342084868628,14106624,7.203761959075928,8.890329170227051
9.809999999999999,9.996815416922693,9.623184583077304,8.120000000000001,8.597074417675064,7.6429255823249385,0.11656768573448058,1.0903698794543744,0.1352405244434675,0.09789484702549364,1.2736382431920013,0.9071015157167475,14270464,7.163044023513794,8.83912010192871
9.84,9.996204993518132,9.683795006481867,8.209999999999999,8.72468436929831,7.695315630701688,0.114755265135318,1.1119667932391166,0.14119897156675215,0.08831155870388385,1.2888260594643506,0.9351075270138828,14434304,7.102190828323364,8.828495311737061
9.780000000000001,9.933622914957374,9.626377085042629,8.16,8.504093010681705,7.815906989318295,0.13207944715395564,1.0881389908492565,0.16168607108201125,0.10247282322590004,1.2652294324327142,0.9110485492657986,14598144,7.090722942352295,8.771328830718994
9.8,9.926491106406736,9.673508893593265,8.139999999999999,8.806633332499956,7.4733666675000405,0.11702610487118362,1.0991171643137931,0.15168366887372808,0.08236854086863915,1.2864333612532302,0.9118009673743561,14761984,7.038295745849609,8.770845413208008
9.86,10.016204993518132,9.703795006481867,8.33,8.679428104193123,7.980571895806877,0.11994231007993217,1.094634772837162,0.14603945535707324,0.09384516480279109,1.2862874616172137,0.9029820840571101,14925824,7.066848564147949,8.834528160095214
9.849999999999998,9.986014705087353,9.713985294912643,8.139999999999999,8.783739077577243,7.496260922422755,0.12608046447858212,1.0984615743160249,0.15348314241232502,0.09867778654483922,1.2940748460958054,0.9028483025362444,15089664,7.197922086715698,8.864752197265625
9.940000000000001,10.031651513899119,9.848348486100884,8.120000000000001,8.584327470649757,7.655672529350245,0.11513970168307419,1.105075540393591,0.13775871049106503,0.09252069287508335,1.286360552445134,0.923790528342048,15253504,7.073035097122192,8.875031566619873
9.84,9.96,9.719999999999999,8.24,8.88062469512188,7.599375304878121,0.12771057663485402,1.1095149643719195,0.15708490713278647,0.09833624613692157,1.2654064807037821,0.9536234480400569,15417344,7.157386064529419,8.829434967041015
9.849999999999998,9.993178210632761,9.706821789367234,8.23,8.788659108938537,7.6713408910614636,0.12387855248525734,1.0662246860563755,0.15432193515744333,0.09343516981307134,1.2525861984850932,0.8798631736276579,15581184,7.079620504379273,8.805227947235107
9.91,9.98,9.84,7.95,8.360487515035476,7.539512484964525,0.1298970095813274,1.0896355003118514,0.15995966610763174,0.09983435305502308,1.2723173850433491,0.9069536155803538,15745024,7.246601867675781,8.892825508117676
9.88,10.083960780543713,9.676039219456289,8.25,8.686463056855905,7.813536943144096,0.12221199348568912,1.1036151804029941,0.15012139860692034,0.0943025883644579,1.2889464562838784,0.91828390452211,15908864,7.164359092712402,8.84262170791626
9.84,10.02,9.66,8.09,8.462692903071684,7.717307096928316,0.12397464476525781,1.1075113117694855,0.15174725976205014,0.09620202976846547,1.3037726123513653,0.9112500111876056,16072704,7.1073808670043945,8.784872150421142
9.840000000000002,9.996204993518134,9.68379500648187,8.07,8.45742741255621,7.68257258744379,0.11558693898841735,1.0800160586833953,0.1263420157351627,0.10483186224167199,1.2274729794628063,0.9325591379039844,16236544,7.158642101287842,8.802934455871583
9.91,9.98,9.84,8.42,8.712574776766555,8.127425223233445,0.11306307660415763,1.0862639732658863,0.14205593013064804,0.0840702230776672,1.2469698415059072,0.9255581050258654,16400384,7.102599143981934,8.827652263641358
9.91,10.032065556157338,9.787934443842662,8.200000000000001,8.673286382647971,7.726713617352032,0.11470378795638678,1.078042285144329,0.14538297782025011,0.08402459809252343,1.2333531682416263,0.9227314020470316,16564224,7.136498928070068,8.83945140838623
9.860000000000001,10.002828568570859,9.717171431429144,8.44,8.733938769133982,8.146061230866017,0.10225900560617444,1.1093066051602363,0.11985806917978117,0.08465994203256771,1.2765622821524052,0.9420509281680675,16728064,7.039918422698975,8.753565788269043
9.870000000000001,10.011774468787578,9.728225531212424,8.069999999999999,8.37347981810987,7.766520181890129,0.11006376696750517,1.117387307435274,0.1341773597829873,0.08595017415202301,1.2704822639890967,0.9642923508814514,16891904,7.024972915649414,8.749614429473876
9.889999999999999,10.027477270848674,9.752522729151323,8.069999999999999,8.644543296888928,7.49545670311107,0.11998533923178908,1.082402565330267,0.14708915493538804,0.09288152352819012,1.2493476933562626,0.9154574373042712,17055744,7.1059730052948,8.782889652252198
9.78,10.051293199325011,9.508706800674988,8.32,8.701575680566778,7.938424319433222,0.11674066474661224,1.1089454367756844,0.1394056954400758,0.09407563405314867,1.2398724348457542,0.9780184387056146,17219584,7.0545799255371096,8.681172847747803
9.9,10.0,9.8,8.13,8.643906606301185,7.616093393698817,0.11908269133418795,1.0757484868168832,0.15199394688747836,0.08617143578089753,1.22456137768696,0.9269355959468064,17383424,7.117644214630127,8.776795387268066
9.870000000000001,10.025241746962601,9.7147582530374,8.149999999999999,8.613141447076375,7.686858552923622,0.10736072724685071,1.1040422201156617,0.11885704998395474,0.09586440450974668,1.2627935547910398,0.9452908854402835,17547264,7.040250825881958,8.73859977722168
9.809999999999999,9.967797338380594,9.652202661619404,8.26,8.58,7.9399999999999995,0.11101811509579418,1.1050616398453712,0.13264392044386156,0.0893923097477268,1.2591542203670594,0.950969059323683,17711104,7.056492757797241,8.695017623901368
9.879999999999999,9.987703296142689,9.77229670385731,8.23,8.775985347788748,7.6840146522112525,0.11556191090494392,1.1399444311857223,0.13601489209939058,0.09510892971049725,1.2997672114150753,0.9801216509563694,17874944,7.1010425090789795,8.741037368774414
9.879999999999999,9.996619037896904,9.763380962103094,8.17,8.53069377593743,7.8093062240625715,0.11723208110779519,1.105670005083084,0.14467422714390052,0.08978993507168985,1.2653259444978735,0.9460140656682947,18038784,7.1380548000335695,8.752978038787841
9.790000000000001,9.903578166916008,9.676421833083994,8.059999999999999,8.641721582889959,7.478278417110039,0.11002218350768087,1.1278793953359127,0.12554984400582714,0.0944945230095346,1.296557945616816,0.9592008450550096,18202624,7.025189447402954,8.64704065322876
9.9,10.0,9.8,8.02,8.404187454245971,7.635812545754029,0.11394484024494882,1.132618149369955,0.138870650291211,0.08901903019868662,1.3004985012592436,0.9647377974806663,18366464,7.085125970840454,8.739082622528077
9.81,9.914403065089106,9.705596934910895,8.25,8.706618002273235,7.793381997726765,0.1160525892861187,1.1303824700415135,0.14141415181580574,0.09069102675643165,1.2734559947893738,0.9873089452936532,18530304,6.987007427215576,8.632869243621826
9.870000000000001,9.98874342087038,9.751256579129622,8.09,8.584873721266344,7.595126278733654,0.12671250235289333,1.1427774004638196,0.1575214910878054,0.09590351361798127,1.2860083388374504,0.9995464620901888,18694144,7.076091051101685,8.721640396118165
9.84,9.968062484748657,9.711937515251343,8.120000000000001,8.555430821141545,7.684569178858456,0.10219214102253313,1.122212566435337,0.11935659335062936,0.0850276886944369,1.2846908502933487,0.9597342825773254,18857984,7.010062408447266,8.661291408538819
9.9,10.026491106406736,9.773508893593265,8.19,8.640444225182208,7.7395557748177914,0.09568245466798539,1.131829699128866,0.11365373969139214,0.07771116964457864,1.276262162329942,0.9873972359277902,19021824,6.970239639282227,8.686056518554688
9.89,9.973066238629182,9.80693376137082,8.23,8.72,7.74,0.10880766483023759,1.1025147162377835,0.13162141926626408,0.08599391039421109,1.2596783499989577,0.9453510824766095,19185664,6.921818971633911,8.660874176025391
9.84,10.002480768092719,9.677519231907281,8.270000000000001,8.819636243346453,7.7203637566535495,0.11406049290671941,1.1574036076664924,0.13246727482056286,0.09565371099287596,1.2911500433467225,1.0236571719862624,19349504,7.074432849884033,8.67151460647583
9.890000000000002,9.994403065089108,9.785596934910897,8.27,8.65742741255621,7.882572587443789,0.11219257963821287,1.137350533157587,0.13366964762807465,0.09071551164835108,1.292587109709289,0.9821139566058852,19513344,7.06671142578125,8.705141925811768
9.860000000000001,9.951651513899119,9.768348486100884,8.01,8.572938717801502,7.447061282198497,0.11971957134082911,1.1224091522395612,0.15508666211227615,0.08435248056938208,1.287395922373483,0.9574223821056395,19677184,7.04508409500122,8.664375305175781
9.89,9.994403065089106,9.785596934910895,8.190000000000001,8.481376045686671,7.898623954313332,0.11543102450668807,1.137320426851511,0.14205745645257203,0.08880459256080413,1.2911137401114794,0.9835271135915425,19841024,7.040664577484131,8.681574153900147
9.82,9.997763888346313,9.642236111653688,8.2,8.602492235949962,7.797507764050037,0.11714638862758871,1.1520695298910142,0.14944878130853104,0.08484399594664638,1.3114567521199723,0.992682307662056,20004864,7.105497741699219,8.634730052947997
9.860000000000001,9.980000000000002,9.74,8.239999999999998,8.625227205685164,7.854772794314834,0.10222212504595515,1.1490946561098099,0.12653408701226684,0.07791016307964346,1.308759025749955,0.9894302864696647,20168704,6.995590782165527,8.633857250213623
9.860000000000001,9.988062484748658,9.731937515251344,8.120000000000001,8.61759421218499,7.622405787815012,0.11649446282535789,1.1642665579915046,0.15277661552840643,0.08021231012230932,1.304310514308287,1.0242226016747222,20332544,7.021806955337524,8.642103481292725
9.93,10.02,9.84,8.11,8.645630469633682,7.574369530366316,0.10947165274992579,1.145039051026106,0.12906114527724294,0.08988216022260864,1.3118217993604044,0.9782563026918075,20496384,7.091435956954956,8.716653442382812
9.870000000000001,10.011774468787578,9.728225531212424,8.19,8.60821047332653,7.771789526673469,0.1312996411696076,1.1481810718774796,0.1687871831887997,0.0938120991504155,1.2866904633216598,1.0096716804332995,20660224,6.993535947799683,8.628146362304687
9.9,10.009544511501034,9.790455488498967,8.200000000000001,8.700000000000001,7.700000000000001,0.09793346673250194,1.1397043392062187,0.12297618440979807,0.07289074905520582,1.2901275064448485,0.9892811719675889,20824064,6.99643235206604,8.645598983764648
9.87,9.979999999999999,9.76,8.319999999999999,8.659999999999998,7.979999999999999,0.12170989792793988,1.1588083185255527,0.14493877069774855,0.0984810251581312,1.2784365354137106,1.0391801016373947,20987904,7.028783082962036,8.629302215576171
9.85,9.993178210632763,9.706821789367236,8.01,8.572938717801502,7.447061282198497,0.1156901362352073,1.145887415856123,0.17311288936441394,0.05826738310600066,1.3018387937426639,0.9899360379695822,21151744,6.935109043121338,8.591602230072022
9.89,10.071383571472172,9.70861642852783,8.23,8.743906606301184,7.7160933936988165,0.09809476183727378,1.186638967692852,0.11570004175533835,0.08048948191920921,1.3321861305438911,1.0410918048418127,21315584,7.011086940765381,8.642877006530762
9.83,10.003493515728975,9.656506484271025,7.889999999999999,8.34265881191025,7.437341188089748,0.11477996865287424,1.1335655942559242,0.14352325113540085,0.08603668617034763,1.2866702386360893,0.980460949875759,21479424,7.0770669937133786,8.607309055328368
9.87,9.996885775404495,9.743114224595503,8.030000000000001,8.530099990002,7.529900009998002,0.10430136406794188,1.1491156376898288,0.1407068672203121,0.06789586091557168,1.2983723385029764,0.9998589368766813,21643264,7.033738899230957,8.619672679901123
9.870000000000001,10.004536240470738,9.735463759529264,8.33,8.643209195267316,8.016790804732684,0.1043839199468493,1.1634781792759896,0.12442275846687573,0.08434508142682287,1.30716114198186,1.0197952165701192,21807104,6.97108793258667,8.59174280166626
9.91,10.014403065089105,9.805596934910895,7.989999999999999,8.54398555937858,7.436014440621418,0.10630267262458797,1.152176308631897,0.12389227731307827,0.08871306793609766,1.2823850178038696,1.0219675994599244,21970944,7.077156591415405,8.669165134429932
9.889999999999999,9.994403065089104,9.785596934910894,8.04,8.614804314527996,7.465195685472002,0.10858446629717947,1.1573527716100216,0.1543060774816847,0.06286285511267423,1.2985148968486415,1.0161906463714017,22134784,6.9783858299255375,8.612877368927002
9.930000000000001,10.020000000000001,9.840000000000002,8.14,8.650294032886924,7.629705967113077,0.11376931602135298,1.1618427127599715,0.14068278347076152,0.08685584857194445,1.3270917990257913,0.9965936264941517,22298624,6.9136574268341064,8.612808322906494
9.890000000000002,9.960000000000003,9.820000000000002,8.17,8.678035431835221,7.6619645681647786,0.10248194043524558,1.160584694892168,0.1251378558937665,0.07982602497672465,1.3224865329672384,0.9986828568170978,22462464,6.887636423110962,8.569577312469482
9.889999999999999,10.012065556157335,9.767934443842663,8.08,8.365657137141714,7.794342862858286,0.12654702458530662,1.1756629556417466,0.17443369382447452,0.07866035534613872,1.297757561743552,1.0535683495399413,22626304,6.966391468048096,8.595522022247314
9.9,10.0,9.8,8.03,8.454381903478458,7.605618096521541,0.1069293079897761,1.1706471964716911,0.13655099923633857,0.07730761674321361,1.317945693702568,1.0233486992408143,22790144,6.987442207336426,8.60584316253662
9.92,10.02770329614269,9.81229670385731,8.0,8.49799598391955,7.502004016080451,0.10467925835400818,1.1546316169202329,0.13803465551730945,0.07132386119070691,1.3037250716911044,1.0055381621493613,22953984,7.027421474456787,8.630190086364745
9.870000000000001,10.004536240470738,9.735463759529264,8.09,8.481024295920342,7.698975704079657,0.10492318877950306,1.1681043855845927,0.1250624544745455,0.08478392308446062,1.305682919922278,1.0305258512469075,23117824,6.902006149291992,8.534464836120605
9.929999999999998,10.019999999999998,9.839999999999998,8.18,8.52,7.84,0.09883047332987185,1.1827308230102063,0.11792395873475703,0.07973698792498668,1.3576539653289559,1.0078076806914567,23281664,7.069874572753906,8.647480869293213
9.88,9.977979589711328,9.782020410288673,8.400000000000002,8.78470768123343,8.015292318766575,0.12620077049359676,1.1664901286363603,0.1623905421672988,0.09001099881989472,1.3166556322904905,1.01632462498223,23445504,7.0219567775726315,8.600217151641846
9.94,10.006332495807108,9.873667504192891,8.19,8.615323406362734,7.764676593637264,0.1030083771795034,1.1830091573297978,0.14333926396332397,0.06267749039568282,1.3414006547849755,1.0246176598746202,23609344,6.933964395523072,8.594114685058594
9.9,10.009544511501034,9.790455488498967,8.180000000000001,8.548239052790441,7.811760947209562,0.107622452173382,1.177623237669468,0.13106996292255543,0.08417494142420856,1.3435759022708182,1.0116705730681177,23773184,6.986964178085327,8.589793491363526
9.91,10.004339811320566,9.815660188679434,8.2,8.66475800154489,7.735241998455109,0.10826804870739574,1.145340094715357,0.13731999857415902,0.07921609884063245,1.2966085467967,0.9940716426340139,23937024,6.927565383911133,8.571893215179443
9.850000000000001,9.952469507659597,9.747530492340406,8.030000000000001,8.42509492530277,7.634905074697233,0.09658811297267669,1.1741617418825627,0.11773800644096957,0.07543821950438381,1.3161266294653857,1.0321968542997397,24100864,7.0143561363220215,8.556683540344238
9.89,9.984339811320567,9.795660188679435,8.06,8.477612260356423,7.642387739643579,0.09675114993005986,1.160750463604927,0.11631306949831735,0.07718923036180236,1.3239521022070837,0.9975488250027704,24264704,6.900005722045899,8.536484336853027
9.940000000000001,10.020000000000001,9.860000000000001,8.16,8.594050688284215,7.725949311715786,0.10648073833435771,1.174231480807066,0.14523750637325264,0.06772397029546279,1.3051381538137297,1.0433248078004023,24428544,6.935562419891357,8.584689712524414
9.96,10.02633249580711,9.893667504192893,8.1,8.52190046219458,7.67809953780542,0.109838942438364,1.1563541352748872,0.12863925411616714,0.09103863076056089,1.3036275713137744,1.009080699236,24592384,6.987443923950195,8.62044267654419
9.900000000000002,9.96324555320337,9.836754446796634,8.110000000000001,8.584236228055175,7.635763771944826,0.11134640835225577,1.1964038625359534,0.14291132942224619,0.07978148728226536,1.3110826746256525,1.0817250504462543,24756224,6.820382022857666,8.504773616790771
9.91,10.004339811320566,9.815660188679434,8.06,8.301660919471892,7.8183390805281086,0.09069490395486349,1.2148248754441737,0.10436455241965992,0.07702525549006706,1.3725781728145279,1.0570715780738196,24920064,6.946659946441651,8.558337497711182


==> data/progress-leaper-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.71,3.071801050302511,2.348198949697489,2.7600000000000007,3.229467783772221,2.2905322162277804,1.0878089919686318,2.7042517751455306,1.3893462675715582,0.7862717163657054,2.7059820136134256,2.7025215366776356,16384,0.4306416580453515,2.4114282846450807
2.6900000000000004,3.105812457725836,2.2741875422741646,2.71,3.1884349485562273,2.2315650514437726,0.27982870163396,2.658832240104675,0.3530739906764468,0.20658341259147323,2.719938887718214,2.597725592491136,180224,1.8193432688713074,2.5349066972732546
2.98,3.444327470649756,2.515672529350244,2.7,3.03166247903554,2.3683375209644604,0.3696645464748144,2.530028036236763,0.6061723585766003,0.1331567343730285,2.659066671300097,2.400989401173429,344064,2.4111650228500365,2.900993490219116
3.07,3.3422131517763236,2.797786848223676,2.7800000000000002,3.0585677655436827,2.501432234456318,0.28598592840135095,2.5241033345460893,0.4331774812020379,0.138794375600664,2.616781829152131,2.4314248399400475,507904,2.712830662727356,3.0163509607315064
3.4900000000000007,3.8960788100849397,3.0839211899150616,3.21,3.649203825119955,2.770796174880045,0.2900480694137514,2.406958867609501,0.4326829416049533,0.14741319722254947,2.581286179110978,2.232631556108024,671744,2.744065523147583,3.4318535566329955
3.21,3.724684369298311,2.695315630701689,3.0100000000000002,3.3605709628591622,2.6594290371408382,0.20839636563323433,2.398435539007187,0.35970142785941084,0.05709130340705784,2.5311789489459398,2.265692129068434,835584,2.7013625264167787,3.1591485738754272
3.47,3.94549973711875,2.9945002628812505,3.1799999999999997,3.899444229944198,2.4605557700558016,0.11705129942856725,2.3924595415592194,0.20754952487326195,0.026553073983872535,2.530298674892398,2.2546204082260406,999424,2.8188831329345705,3.4144341945648193
3.6100000000000003,4.130480547186925,3.089519452813076,3.560000000000001,4.044148737476409,3.0758512625235928,0.12438989432994271,2.3549797385931015,0.2503424608241952,-0.001562672164309803,2.4708808262368884,2.2390786509493146,1163264,2.917914795875549,3.5474775075912475
3.79,4.3669748694700665,3.2130251305299335,3.41,3.96937465083788,2.85062534916212,0.20861341981217266,2.2709641218185426,0.333765295528704,0.08346154409564133,2.3624197480349496,2.1795084956021356,1327104,3.0314594507217407,3.718472146987915
3.8899999999999997,4.55850579653433,3.221494203465669,3.62,4.30381283989115,2.93618716010885,0.2226171842543408,2.189240296185017,0.3452010102413598,0.10003335826732178,2.330843388283697,2.0476372040863366,1490944,3.0929431200027464,3.796904420852661
3.8899999999999997,4.257287353444139,3.5227126465558602,3.5300000000000002,3.9883666654546337,3.071633334545367,0.2722470773383975,2.148200976848602,0.3853360166373111,0.15915813803948384,2.2975638908629072,1.998838062834297,1654784,3.017490601539612,3.7930346012115477
4.45,5.023149195236284,3.8768508047637162,3.65,4.125920161371631,3.1740798386283684,0.28023553313687444,2.030098541080952,0.3961283917820187,0.16434267449173018,2.252536784590408,1.8076602975714957,1818624,3.410377550125122,4.31584095954895
4.58,5.341314652426972,3.818685347573029,4.159999999999999,4.550384425918862,3.769615574081137,0.3268757060170174,1.9360420450568199,0.438949013524844,0.21480239850919075,2.1381911773873066,1.7338929127263334,1982464,3.4631483793258666,4.4184998035430905
4.7299999999999995,5.238035431835221,4.221964568164778,4.319999999999999,4.716988664825584,3.923011335174415,0.3274507876485586,1.9067291259765624,0.41423620284909474,0.2406653724480225,2.115977092909074,1.6974811590440508,2146304,3.5603593587875366,4.559115862846374
5.06,5.816571212775109,4.30342878722489,4.6000000000000005,5.234034699365894,3.9659653006341062,0.32242479575797917,1.8783199951052665,0.4318385349810769,0.21301105653488145,2.14039445892176,1.6162455312887731,2310144,3.7232013940811157,4.863549017906189
5.15,5.861688133946324,4.4383118660536764,4.540000000000001,5.227313611097585,3.852686388902417,0.3641502592712641,1.787470769882202,0.43700632625815916,0.29129419228436904,2.0725047805748913,1.5024367591895131,2473984,3.711715841293335,4.9284099578857425
5.3500000000000005,5.917890834580028,4.782109165419973,4.7700000000000005,5.617407812095216,3.922592187904785,0.4021967303007841,1.688941839337349,0.4695556931803272,0.33483776742124105,2.013404126639326,1.3644795520353719,2637824,3.7892421960830687,5.124265909194946
5.76,6.406838465151849,5.1131615348481505,4.96,5.721839878189636,4.198160121810364,0.3547328744083643,1.6962708592414857,0.39946717882324845,0.3099985699934802,1.9348321163508149,1.4577096021321565,2801664,4.109153604507446,5.4967413425445555
5.930000000000001,6.670337760755185,5.189662239244816,4.99,5.8759458222713175,4.104054177728683,0.3698049707338214,1.7546848595142364,0.4420560840290211,0.2975538574386217,1.9975590459371872,1.5118106730912855,2965504,4.281407880783081,5.6667149543762205
5.95,6.828919791562347,5.071080208437653,5.33,6.103369252039412,4.556630747960588,0.3594061451032758,1.77038132250309,0.43174521158473184,0.28706707862181974,1.9112796689431084,1.6294829760630716,3129344,4.138742589950562,5.676692628860474
6.14,7.043548559846121,5.236451440153878,5.3,5.865685424949238,4.734314575050762,0.38107226192951205,1.7146708250045777,0.4640166346546494,0.2981278892043747,1.884376574470486,1.5449650755386695,3293184,4.29176938533783,5.868427515029907
6.8,7.53348483283569,6.06651516716431,5.590000000000001,6.469147314162991,4.71085268583701,0.3596945473924279,1.6509034305810928,0.40994284091188454,0.30944625387297126,1.8488066958820626,1.453000165280123,3457024,4.722259092330932,6.4682777404785154
6.710000000000001,7.5387943049997395,5.881205695000262,5.42,6.036116872029974,4.803883127970026,0.3374526545405388,1.6093938291072845,0.39216659575493223,0.28273871332614536,1.8468688891492402,1.3719187690653287,3620864,4.6569946765899655,6.360320520401001
6.3900000000000015,7.296035319399858,5.4839646806001445,5.7700000000000005,6.553645327938603,4.986354672061398,0.3521929459646344,1.5855393439531327,0.41911816446396793,0.2852677274653009,1.8924186359600947,1.2786600519461706,3784704,4.452677202224732,6.052517604827881
6.7600000000000025,7.8556276739841895,5.664372326015815,5.619999999999999,6.463563868358525,4.776436131641473,0.34270335342735053,1.5997322499752045,0.4073272819035884,0.27807942495111265,1.8693142210944875,1.3301502788559214,3948544,4.617340064048767,6.4007142066955565
6.889999999999999,7.788276126811794,5.991723873188204,6.35,7.138986691902975,5.561013308097024,0.31831256337463854,1.5622425898909569,0.344832903592726,0.29179222315655107,1.8688028524591356,1.2556823273227782,4112384,4.591638135910034,6.501703929901123
6.989999999999999,8.313971298782567,5.6660287012174315,6.1,7.0154233993076645,5.184576600692335,0.3370437087491155,1.5039289340376853,0.390735724465561,0.28335169303267,1.860590767971051,1.1472671001043198,4276224,4.6432849884033205,6.588904142379761
7.090000000000001,7.768896162899748,6.411103837100254,6.18,6.891055553385247,5.468944446614753,0.3579069940373302,1.424201951175928,0.414057398970807,0.30175658910385333,1.739604845163338,1.1087990571885182,4440064,4.881040430068969,6.719933652877808
7.26,8.129712596206355,6.390287403793644,6.4,7.252056336165632,5.547943663834369,0.366443407535553,1.383244102448225,0.4229408454091038,0.30994596966200216,1.692846567854322,1.0736416370421278,4603904,5.0005827903747555,6.881836748123169
7.31,8.496128154964715,6.123871845035285,6.779999999999999,7.67196412483911,5.888035875160889,0.32709321193397045,1.3220556043088436,0.37830761651692457,0.27587880735101633,1.6611279863086843,0.9829832223090029,4767744,4.892787790298462,6.9048481464385985
7.360000000000001,8.040000000000001,6.6800000000000015,6.3999999999999995,7.0752777206453645,5.724722279354634,0.373087976872921,1.2832695990800858,0.43561496782455444,0.31056098592128756,1.582964845183295,0.9835743529768766,4931584,4.895910453796387,6.930909919738769
7.890000000000001,8.583469537903433,7.196530462096568,6.82,7.56538580614337,6.074614193856631,0.32977086026221514,1.306845086067915,0.4029083380948215,0.25663338242960876,1.6250957549116005,0.9885944172242296,5095424,5.278695297241211,7.427912044525146
7.889999999999999,8.85171721415393,6.928282785846067,6.510000000000001,7.063985559378582,5.956014440621419,0.3293362885713577,1.213253554701805,0.3734790316366753,0.28519354550604015,1.481380950049964,0.9451261593536462,5259264,5.166285610198974,7.407709169387817
8.129999999999999,8.97504437753292,7.284955622467079,6.9,7.616937933157397,6.183062066842604,0.32996455691754817,1.1503282472491265,0.3663946359813126,0.2935344778537837,1.3363391950635921,0.9643172994346609,5423104,5.403942584991455,7.641843032836914
8.08,8.908009661779378,7.251990338220622,6.81,7.56690157880665,6.053098421193349,0.29988338612020016,1.1414763644337653,0.3280222582035258,0.2717445140368745,1.3545690008270255,0.9283837280405051,5586944,5.332155227661133,7.564451074600219
7.970000000000001,8.940618359603816,6.999381640396186,6.869999999999999,7.596704891960965,6.143295108039033,0.3002722609788179,1.1776432819664477,0.3474731100358639,0.25307141192177185,1.4282686560602962,0.9270179078725993,5750784,5.277202987670899,7.46117148399353
7.9799999999999995,9.185653349848122,6.774346650151877,6.720000000000001,7.309576118919348,6.130423881080653,0.314259229414165,1.1595665380358695,0.35768355696389903,0.270834901864431,1.3538213397093875,0.9653117363623516,5914624,5.169966506958008,7.447359991073609
8.330000000000002,9.273451111610985,7.386548888389019,6.889999999999999,7.587782200976779,6.192217799023219,0.3276227282360196,1.1265437081456184,0.3789688876948315,0.27627656877720774,1.327606907449204,0.9254805088420328,6078464,5.4660765647888185,7.792748641967774
8.290000000000001,9.212442410126508,7.367557589873493,6.95,7.87439169187093,6.025608308129071,0.3089392563328147,1.0700013548135758,0.3518555812440699,0.2660229314215595,1.2567541878817896,0.8832485217453621,6242304,5.560212802886963,7.75711669921875
8.270000000000001,9.336817697640981,7.203182302359022,6.970000000000001,7.839540108333136,6.1004598916668655,0.317522088624537,1.0472364291548728,0.36838958642565767,0.26665459082341636,1.2568167235916277,0.837656134718118,6406144,5.533932018280029,7.745680570602417
8.220000000000002,9.266709128650364,7.173290871349641,6.9,7.747348806572595,6.052651193427406,0.3053662383928895,1.046263687312603,0.33825099381717927,0.27248148296859975,1.2999150486845128,0.7926123259406932,6569984,5.401906061172485,7.6645894050598145
8.49,9.471274681218262,7.508725318781739,7.18,7.79773780845922,6.562262191540779,0.3289325496181846,1.0892561718821525,0.3841587422399406,0.27370635699642853,1.321071429378157,0.857440914386148,6733824,5.5696611404418945,7.902565813064575
8.55,9.427781293945138,7.6722187060548634,7.13,7.725063021872473,6.534936978127527,0.30377670265734197,1.0614276386797428,0.3566883113012975,0.2508650940133864,1.293897417611214,0.8289578597482716,6897664,5.513229417800903,7.9405779361724855
8.690000000000001,9.557698104181403,7.822301895818599,7.12,8.053595201358705,6.186404798641296,0.291979780420661,1.0459947675466537,0.3342815162073269,0.2496780446339951,1.2674069564243715,0.8245825786689359,7061504,5.637822055816651,8.067962026596069
8.629999999999999,9.483287759199673,7.776712240800325,7.089999999999999,8.00591484320323,6.174085156796767,0.3068661022931337,1.0430046647787095,0.3475668452762571,0.26616535931001034,1.235220934805194,0.850788394752225,7225344,5.566136646270752,8.004983711242676
8.74,9.543990049689672,7.936009950310329,7.31,8.113056660516554,6.5069433394834455,0.32663602419197557,1.0499431930482388,0.38740039934351717,0.265871649040434,1.2657457326951596,0.834140653401318,7389184,5.768766403198242,8.133938121795655
8.58,9.717365376649035,7.4426346233509655,7.289999999999999,8.057398201717985,6.522601798282013,0.33166271820664406,1.057218749076128,0.39472232115384637,0.26860311525944175,1.2426473596699983,0.8717901384822578,7553024,5.550902605056763,7.958083009719848
8.65,9.665135458941318,7.634864541058683,7.4799999999999995,8.057581163127745,6.902418836872253,0.32787499632686373,1.0130442924797536,0.3834451693690697,0.27230482328465777,1.1809994660208467,0.8450891189386606,7716864,5.631990385055542,8.00150260925293
8.870000000000001,9.76112288714857,7.978877112851433,7.4799999999999995,8.24131465242697,6.718685347573028,0.30656741969287393,1.043377770483494,0.3652638058892618,0.2478710334964861,1.208960480135075,0.8777950608319127,7880704,5.578139019012451,8.15547490119934
8.91,9.657596147662627,8.162403852337373,7.619999999999999,8.273911308970872,6.966088691029126,0.33182319477200506,0.9917342647910118,0.3939592852948216,0.2696871042491885,1.1731106511118592,0.8103578784701645,8044544,5.704130554199219,8.206976413726807
9.07,10.0829659421718,8.0570340578282,7.519999999999999,8.229647799968406,6.810352200031592,0.3201215794309974,0.9822858661413193,0.3907289305564556,0.2495142283055392,1.1580285200586895,0.8065432122239492,8208384,5.814211082458496,8.350344228744508
9.290000000000001,9.980579466824782,8.59942053317522,7.590000000000001,8.244904573201318,6.935095426798683,0.3171553624793887,0.9635652385652065,0.37821353674960617,0.2560971882091712,1.1420417374684555,0.7850887396619575,8372224,5.829096269607544,8.51031665802002
9.0,9.887693640846885,8.112306359153115,7.7,8.41133676975115,6.988663230248851,0.29825704265385866,1.0322091139853,0.3511635437301276,0.24535054157758973,1.2561162118680775,0.8083020161025225,8536064,5.689513111114502,8.239386510848998
9.09,10.028562730988185,8.151437269011815,7.63,8.332922470831598,6.927077529168401,0.31346826292574403,0.9752057820558548,0.3816739885478167,0.24526253730367137,1.1556722979408105,0.7947392661708992,8699904,5.67789397239685,8.288737630844116
9.11,10.033525852372309,8.18647414762769,7.62,8.461189633792523,6.778810366207477,0.3067318877205253,0.983672721683979,0.34122933055298416,0.2722344448880664,1.1385091871472737,0.8288362562206844,8863744,5.748337459564209,8.32169213294983
9.35,9.998459713474938,8.701540286525061,7.67,8.471311425102625,6.868688574897375,0.2957731096073985,1.0138473682105542,0.3333194886284571,0.2582267305863399,1.207524969096777,0.8201697673243313,9027584,5.857974910736084,8.525886726379394
9.31,10.060266619276108,8.559733380723893,7.510000000000001,8.191835757349232,6.82816424265077,0.2878521364182234,0.9606232546269894,0.3313061302838072,0.24439814255263959,1.130589974539092,0.7906565347148868,9191424,5.890808200836181,8.47278733253479
9.33,10.209829528942965,8.450170471057035,7.44,8.155821206726932,6.724178793273069,0.2950991002842784,0.9683970026671886,0.3367185524400495,0.25347964812850726,1.1509072034736614,0.7858868018607159,9355264,5.774467658996582,8.468616914749145
9.25,9.86196405123177,8.63803594876823,7.720000000000001,8.327947366142828,7.112052633857174,0.3121922377496958,0.9877258561551571,0.3565778292629664,0.2678066462364252,1.1854599760400588,0.7899917362702553,9519104,5.904357814788819,8.402230644226075
9.35,10.210523096726636,8.489476903273363,7.870000000000002,8.74412813706001,6.995871862939994,0.2870388563722372,0.9331688120961189,0.31920412675677184,0.25487358598770254,1.1244341959931021,0.7419034281991358,9682944,5.818016910552979,8.466645097732544
9.23,10.228048095033502,8.231951904966499,7.55,8.042442890089806,7.057557109910195,0.3098662091419101,0.9476990520954132,0.3634864327642706,0.2562459855195496,1.1490265307558218,0.7463715734350045,9846784,5.717324161529541,8.326313400268555
9.3,10.021110255092799,8.578889744907203,7.4799999999999995,8.153498329619309,6.80650167038069,0.29287911783903836,0.945985022187233,0.33893381685220714,0.24682441882586956,1.1288244963001257,0.7631455480743403,10010624,5.7892005443573,8.38474760055542
9.319999999999999,10.055934779718962,8.584065220281035,7.739999999999999,8.671879820577738,6.80812017942226,0.31034572534263133,0.949606417119503,0.35163213283243294,0.2690593178528297,1.1597694670315901,0.7394433672074158,10174464,5.779088401794434,8.40045371055603
9.409999999999998,10.119154426059655,8.700845573940342,7.3,8.041619848709566,6.558380151290433,0.29262419119477273,0.9418162614107132,0.3279906073609203,0.2572577750286252,1.158311999764446,0.7253205230569805,10338304,5.9118226051330565,8.484168148040771
9.4,10.092820323027551,8.70717967697245,7.63,8.396876782801513,6.863123217198486,0.3055437428876758,0.9036076404154301,0.3435455760514227,0.26754190972392883,1.0920727806104926,0.7151425002203676,10502144,5.863833713531494,8.440202236175537
9.48,10.124670458451448,8.835329541548553,7.630000000000001,8.358079665970697,6.901920334029305,0.28972955215722324,0.9327012307941913,0.33785625602537583,0.24160284828907067,1.1853973086704346,0.6800051529179479,10665984,6.014319324493409,8.540856742858887
9.440000000000001,10.27210576250859,8.607894237491413,7.860000000000001,8.575821206726932,7.14417879327307,0.29931918662041423,0.9220536343753338,0.3448527060303606,0.25378566721046786,1.1530449998585208,0.6910622688921467,10829824,5.924222373962403,8.4795503616333
9.44,10.144556598152342,8.735443401847657,7.840000000000001,8.562772439983707,7.117227560016295,0.30478375423699616,0.9196722067892551,0.3579093306023876,0.2516581778716047,1.121532188445173,0.7178122251333372,10993664,5.854896116256714,8.44872145652771
9.52,10.176962708226274,8.863037291773725,7.720000000000001,8.481314652426972,6.95868534757303,0.3015133300796151,0.9542585700750351,0.34974316803315125,0.253283492126079,1.148588189438005,0.7599289507120652,11157504,5.772822904586792,8.489277839660645
9.6,10.095983870705489,9.10401612929451,7.62,8.18,7.0600000000000005,0.2854827780276537,0.9098458401858807,0.33235804386097895,0.23860751219432846,1.1152671513186276,0.7044245290531338,11321344,5.897854232788086,8.565733480453492
9.59,10.090899191454728,9.089100808545272,7.590000000000001,8.166974869470067,7.013025130529934,0.2849553067237139,0.9223049961030483,0.3490154507797699,0.22089516266765782,1.0818717277159695,0.762738264490127,11485184,5.811409997940063,8.51416563987732
9.510000000000002,10.1287891401762,8.891210859823802,7.8,8.606225774829856,6.993774225170145,0.30138180162757633,0.9252097591757774,0.35025279071627446,0.2525108125388782,1.1180806186697203,0.7323388996818345,11649024,5.820500707626342,8.459657382965087
9.36,10.050217357069496,8.669782642930503,7.68,8.276322060635023,7.083677939364977,0.28763818107545375,0.9144875340163707,0.34187537085276737,0.2334009912981401,1.0871068720721868,0.7418681959605545,11812864,5.74425892829895,8.296332216262817
9.620000000000001,10.029389789809176,9.210610210190826,7.8199999999999985,8.427947366142826,7.212052633857172,0.2782950850203633,0.8935854807496071,0.32717316474726454,0.2294170052934621,1.0294597035789077,0.7577112579203065,11976704,5.884724569320679,8.539615249633789
9.66,9.953938769133982,9.366061230866018,7.700000000000001,8.324499799839842,7.075500200160161,0.28479861225932834,0.9021713867783546,0.3530473850761575,0.2165498394424992,1.0819087154312508,0.7224340581254584,12140544,6.076017761230469,8.593319416046143
9.58,9.984474968323134,9.175525031676866,7.43,7.941957029446808,6.918042970553191,0.28291623350232836,0.8770179398357868,0.3195946979110443,0.24623776909361245,1.0290870978001938,0.7249487818713798,12304384,5.872402334213257,8.483537340164185
9.64,10.003868107973206,9.276131892026795,7.88,8.328998886412872,7.431001113587127,0.2777847165241837,0.8656885206699372,0.31438364632345683,0.24118578672491053,1.0278159526360322,0.703561088703842,12468224,5.896698999404907,8.5186279296875
9.57,9.784709105535839,9.355290894464162,7.959999999999999,8.22532998322843,7.694670016771568,0.30257934629917144,0.8887809999287128,0.3592177990606736,0.2459408935376693,1.0484147083474982,0.7291472915099275,12632064,5.940632915496826,8.463640213012695
9.67,10.049605057922046,9.290394942077954,7.93,8.29619666847201,7.563803331527989,0.2748059306293726,0.8810654893517494,0.3179351535786074,0.23167670768013773,1.0592621634989756,0.7028688152045233,12795904,5.76103196144104,8.488908720016479
9.74,9.985764114548891,9.49423588545111,7.5699999999999985,8.171747455333215,6.968252544666783,0.28914656937122346,0.8794450215995312,0.34200675400588687,0.23628638473656005,1.031539261826178,0.7273507813728842,12959744,5.813731002807617,8.54114990234375
9.739999999999998,10.00153393661244,9.478466063387557,7.74,8.396048778674269,7.083951221325731,0.2846105732023716,0.8628436923027039,0.34304034673760897,0.2261807996671342,1.028744886441636,0.6969424981637716,13123584,5.920544624328613,8.557232284545899
9.790000000000001,10.006564078277078,9.573435921722924,7.710000000000001,8.236212884676915,7.183787115323086,0.26911834329366685,0.8767093390226364,0.3031308890914002,0.23510579749593355,1.0482882808960423,0.7051303971492304,13287424,5.947911643981934,8.597297382354736
9.77,9.989317121994613,9.550682878005386,7.960000000000001,8.414312667664023,7.505687332335979,0.2796552188694477,0.8684402905404568,0.3236069443786307,0.23570349336026475,1.0426200299292367,0.6942605511516768,13451264,5.834556245803833,8.542447376251221
9.75,9.96095023109729,9.53904976890271,7.65,8.205427763079953,7.0945722369200475,0.26746383011341096,0.8833172909915448,0.31787425535279745,0.21705340487402447,1.056136645788282,0.7104979361948076,13615104,5.871485090255737,8.523844718933105
9.8,10.00976176963403,9.590238230365971,7.660000000000001,8.32663333249996,6.993366667500043,0.271814701706171,0.8764151126146317,0.3132090434773642,0.23042035993497778,1.0448069432117102,0.7080232820175532,13778944,5.88696551322937,8.550850582122802
9.830000000000002,10.00916472867169,9.650835271328313,7.779999999999999,8.33281099844341,7.22718900155659,0.27389146368950607,0.8905958734452725,0.320359900684666,0.22742302669434614,1.0548051386849657,0.7263866082055793,13942784,5.961506366729736,8.589049339294434
9.739999999999998,9.919999999999998,9.559999999999999,7.539999999999999,8.20362640092148,6.876373599078517,0.2513440320268273,0.8657135024666787,0.2698278267664621,0.23286023728719255,1.0440226588707247,0.6874043460626327,14106624,5.959814786911011,8.51516752243042
9.8,9.948323969741914,9.651676030258088,7.8,8.224264068711928,7.375735931288071,0.2678868168964982,0.8684336066246032,0.3023472418207398,0.23342639197225656,1.0280952803224002,0.7087719329268063,14270464,5.917341709136963,8.535300540924073
9.84,9.92,9.76,7.7700000000000005,8.182431812546026,7.357568187453975,0.26433371789753435,0.8622252061963082,0.29222449622495217,0.23644293957011653,0.9853283763435454,0.7391220360490709,14434304,5.850961637496948,8.549002552032471
9.790000000000001,9.96,9.620000000000001,7.68,8.221848687365762,7.138151312634237,0.27473352998495104,0.866438078135252,0.33109092343640856,0.21837613653349353,1.0188090240089147,0.7140671322615892,14598144,5.8206099510192875,8.490408229827882
9.850000000000001,9.986014705087356,9.713985294912646,7.9399999999999995,8.452249938994628,7.427750061005372,0.2670298334211111,0.8517748296260834,0.31330592372499944,0.22075374311722273,0.9832569723665362,0.7202926868856306,14761984,5.953179836273193,8.549659729003906
9.78,9.92696938456699,9.63303061543301,7.62,8.188858506133116,7.051141493866885,0.25272827297449113,0.843081459403038,0.28812474274158606,0.2173318032073962,0.9683848005846039,0.7177781182214722,14925824,5.919705486297607,8.47887282371521
9.760000000000002,9.965912602819742,9.554087397180261,7.9,8.222490309931942,7.577509690068059,0.2565562173724174,0.8548737727105618,0.2828151821531091,0.2302972525917257,0.9996911125113618,0.7100564329097617,15089664,5.917447471618653,8.454047536849975
9.770000000000001,9.904536240470739,9.635463759529264,7.8199999999999985,8.286476151587623,7.353523848412374,0.26841020192950965,0.8707486391067505,0.3097876230686109,0.2270327807904084,1.0087168127147441,0.7327804654987568,15253504,5.728374671936035,8.406642770767212
9.829999999999998,9.939999999999998,9.719999999999999,7.660000000000001,7.932763633939718,7.387236366060284,0.2545251725241542,0.8635201007127762,0.2895131941140099,0.2195371509342985,0.9957319678066064,0.7313082336189459,15417344,5.8696393966674805,8.497376823425293
9.79,9.976815416922694,9.603184583077304,7.7299999999999995,8.496876782801513,6.963123217198486,0.26228372491896146,0.8700057283043862,0.28898259553327943,0.23558485430464346,1.0193459099230993,0.7206655466856732,15581184,5.930908155441284,8.470480346679688
9.84,9.989666295470958,9.690333704529042,7.8,8.33103672189407,7.26896327810593,0.25602823179215195,0.8828728966414928,0.2876065466673525,0.2244499169169514,1.0154685439988413,0.7502772492841444,15745024,5.919293022155761,8.485211086273193
9.820000000000002,9.944899959967971,9.695100040032033,7.640000000000001,8.009323706252388,7.270676293747613,0.24849022477865218,0.8673472657799721,0.2773049099353148,0.21967553962198955,1.0054504013615575,0.7292441301983867,15908864,5.790096139907837,8.429185962677002
9.900000000000002,9.989442719099994,9.81055728090001,7.5,8.222495674727538,6.777504325272462,0.2581573139876127,0.8762513294816017,0.29511689452859724,0.22119773344662816,1.0180367930517056,0.7344658659114978,16072704,5.872201585769654,8.515279388427734
9.91,9.98,9.84,7.630000000000001,8.18145262715849,7.078547372841511,0.24449838269501925,0.8809664256870746,0.27794740672494783,0.2110493586650907,1.0314694943685467,0.7304633570056025,16236544,5.9356457710266115,8.526807117462159
9.79,9.884339811320565,9.695660188679433,7.779999999999999,8.226766158073772,7.3332338419262255,0.23470796849578618,0.8558053337037563,0.25872968333534724,0.21068625365622512,1.0191661525540585,0.6924445148534542,16400384,5.8223296165466305,8.381749248504638
9.860000000000001,9.980000000000002,9.74,7.7299999999999995,8.232095608425327,7.227904391574672,0.25538416523486374,0.8361022040247917,0.2753387481169719,0.23542958235275557,0.9831682310097103,0.6890361770398732,16564224,5.857389116287232,8.450537490844727
9.809999999999999,9.94,9.679999999999998,7.65,8.095533388198909,7.204466611801091,0.24892145153135056,0.8472332209348679,0.2793949053416713,0.21844799772102985,1.0278730481810936,0.6665933936886421,16728064,5.776656627655029,8.38930253982544
9.76,9.8713552872566,9.6486447127434,7.9399999999999995,8.23051678092668,7.64948321907332,0.2455298956483602,0.8580800861120224,0.2586971930572281,0.2323625982394923,1.0449903162876149,0.67116985593643,16891904,5.87774977684021,8.362395000457763
9.850000000000001,9.94219544457293,9.757804555427073,7.630000000000001,8.066004587131834,7.193995412868168,0.24477198533713812,0.8882999256253242,0.2748257891334127,0.21471818154086356,1.0441154805852488,0.7324843706653996,17055744,5.918873929977417,8.431149911880492
9.85,10.012788205960996,9.687211794039003,7.81,8.157706773014274,7.462293226985725,0.24545806329697367,0.8605909660458565,0.2705342017550443,0.22038192483890306,1.0343845246109666,0.6867974074807464,17219584,5.821620988845825,8.40034646987915
9.870000000000001,9.97049875621121,9.769501243788792,7.699999999999998,8.084707681233425,7.315292318766572,0.26192578170448544,0.8773481093347073,0.29950631408904704,0.22434524931992386,1.0579212884805613,0.6967749301888533,17383424,5.915582323074341,8.430661582946778
9.870000000000001,9.96,9.780000000000001,7.58,7.917045990927054,7.242954009072946,0.2401835799217224,0.874547966569662,0.2666511598828324,0.21371599996061239,1.0498237454751453,0.6992721876641788,17547264,5.817069435119629,8.406396484375
9.84,9.941980390271855,9.738019609728145,7.539999999999999,8.150245852095694,6.929754147904305,0.23769086506217718,0.861055352538824,0.2635542311971216,0.21182749892723277,1.0587522408908256,0.6633584641868225,17711104,5.796768999099731,8.366638278961181
9.82,9.973622914957373,9.666377085042628,7.540000000000001,7.8983294573433795,7.181670542656622,0.2386350709944963,0.8741682149469853,0.2713320671797487,0.20593807480924387,1.0733838345028086,0.6749525953911619,17874944,5.7459883213043215,8.322469568252563
9.81,9.914403065089106,9.705596934910895,7.63,8.151632054229799,7.108367945770201,0.2422969156876206,0.8727885201573372,0.27336102942311447,0.21123280195212674,1.0628017647851185,0.682775275529556,18038784,5.873953104019165,8.351557111740112
9.89,9.973066238629182,9.80693376137082,7.649999999999999,8.050624512480201,7.249375487519796,0.2603861873969436,0.8942116349935532,0.28384625103877487,0.2369261237551123,1.0490181660904603,0.7394051038966459,18202624,5.77971305847168,8.388557624816894
9.809999999999999,9.947477270848674,9.672522729151323,7.720000000000001,8.24687759489278,7.193122405107221,0.25198056455701584,0.8808294489979744,0.28855366779413405,0.2154074613198976,1.029664194655291,0.731994703340658,18366464,5.746951293945313,8.310968160629272
9.88,9.967177978870815,9.792822021129187,7.7200000000000015,8.276417109729744,7.163582890270259,0.23871999680995942,0.8836629442870617,0.25775992236176504,0.2196800712581538,1.0263444809544193,0.7409814076197042,18530304,5.790710210800171,8.368253755569459
9.8,9.99493588689618,9.605064113103822,7.340000000000001,7.943655530911464,6.736344469088538,0.23179096467792987,0.868601257354021,0.24924422634843132,0.2143377030074284,1.0231069840312987,0.7140955306767434,18694144,5.789493036270142,8.298083400726318
9.89,10.003578166916006,9.776421833083996,7.65,8.172015325445528,7.127984674554473,0.24353136345744128,0.9028090752661229,0.26819500435393034,0.21886772256095224,1.0782094997524048,0.727408650779841,18857984,5.766760540008545,8.35753574371338
9.860000000000001,9.908989794855664,9.811010205144338,7.7,8.2,7.2,0.23359076250344515,0.8942446105182171,0.24901114527802085,0.21817037972886946,1.0898063620476943,0.6986828589887398,19021824,5.71346960067749,8.315923643112182
9.860000000000001,9.940000000000001,9.780000000000001,7.6899999999999995,8.206623654123579,7.17337634587642,0.2333838351070881,0.8763642564415932,0.24769293974035245,0.21907473047382375,1.0726423368424933,0.6800861760406931,19185664,5.7127104759216305,8.309381818771362
9.850000000000001,9.961803398874991,9.738196601125011,7.860000000000001,8.509923072370878,7.2100769276291246,0.23700072709470982,0.8960088282823563,0.2593788118209913,0.21462264236842832,1.0813664150819857,0.710651241482727,19349504,5.751782178878784,8.313260173797607
9.879999999999999,9.996619037896906,9.763380962103092,7.619999999999999,8.165527267879433,7.074472732120565,0.23133610915392633,0.8839695990085602,0.24500298245108554,0.21766923585676712,1.0884232363904662,0.6795159616266541,19513344,5.792723655700684,8.334792041778565
9.81,9.914403065089106,9.705596934910895,7.789999999999999,8.321883445878887,7.258116554121111,0.2355513053014874,0.8782983213663101,0.25442082645651537,0.21668178414645942,1.0560280176734151,0.700568625059205,19677184,5.741593217849731,8.254139518737793
9.919999999999998,10.00717797887081,9.832822021129186,7.58,8.141782876207525,7.018217123792475,0.23437179233878846,0.8755840793251991,0.24294342716938755,0.22580015750818938,1.0503507081719001,0.7008174504784981,19841024,5.856696748733521,8.368865585327148
9.83,9.97177446878758,9.68822553121242,7.81,8.23059481689626,7.3894051831037375,0.23324703462421895,0.8813343487679959,0.2668371282969054,0.19965694095153247,1.0607716259606792,0.7018970715753126,20004864,5.8245189666748045,8.285466766357422
9.91,10.004339811320566,9.815660188679434,7.519999999999999,7.759999999999999,7.2799999999999985,0.2441857678815722,0.8588173650205135,0.27503318357668627,0.21333835218645816,1.0373886027534773,0.6802461272875497,20168704,5.687974739074707,8.30940055847168
9.85,9.96180339887499,9.73819660112501,7.74,8.16,7.32,0.23957444075495,0.8714641988277435,0.26757748302850864,0.21157139848139134,1.0233412833075193,0.7195871143479677,20332544,5.769087839126587,8.275114393234253
9.89,10.003578166916006,9.776421833083996,7.4799999999999995,7.946476151587624,7.013523848412375,0.2301569851115346,0.8886098727583885,0.24756290120490845,0.21275106901816074,1.0427101996656145,0.7345095458511626,20496384,5.71436448097229,8.2807936668396
9.84,9.982828568570858,9.697171431429142,7.589999999999999,8.178982172905087,7.00101782709491,0.23596574272960424,0.8625757433474064,0.2606878846547244,0.21124360080448407,1.0435501370723503,0.6816013496224623,20660224,5.736464023590088,8.24614725112915
9.9,10.026491106406736,9.773508893593265,7.539999999999999,7.898329457343378,7.1816705426566205,0.23098208699375392,0.8742845848202705,0.24758746454340486,0.21437670944410298,1.0444669214349418,0.7041022482055992,20824064,5.737997961044312,8.29364242553711
9.879999999999999,10.004899959967966,9.755100040032032,7.76,8.360333240792146,7.1596667592078544,0.23971482999622823,0.8873323261737823,0.2640054220030202,0.21542423798943625,1.0664998783062933,0.7081647740412713,20987904,5.710932922363281,8.259058046340943
9.87,10.018660687473185,9.721339312526814,7.55,7.955585995813465,7.144414004186535,0.23353470414876937,0.8695185676217079,0.25547581851388684,0.2115935897836519,1.0233650143107302,0.7156721209326855,21151744,5.762132787704468,8.270549821853638
9.870000000000001,9.96,9.780000000000001,7.899999999999999,8.246410161513774,7.553589838486223,0.2400581644847989,0.9148576356470585,0.27511707722333495,0.2049992517462629,1.0916925683899257,0.7380227029041911,21315584,5.791444969177246,8.269997787475585
9.860000000000001,10.028522995463529,9.691477004536473,7.74,8.207332857821918,7.272667142178083,0.22770222127437587,0.8787478737533092,0.2494087911806804,0.20599565136807133,1.0552424253773167,0.7022533221293017,21479424,5.785626411437988,8.249662637710571
9.870000000000001,9.98874342087038,9.751256579129622,7.9,8.314728827066554,7.485271172933446,0.23604515995830297,0.8877062879502773,0.26603684855783827,0.20605347135876767,1.0636629977412757,0.7117495781592789,21643264,5.778962707519531,8.255281257629395
9.870000000000001,9.996885775404497,9.743114224595505,7.58,7.961575680566779,7.198424319433221,0.2266353439539671,0.8793953560292721,0.24489701364864286,0.20837367425929132,1.061256223707506,0.6975344883510382,21807104,5.664036655426026,8.217976665496826
9.81,9.961327459504217,9.658672540495784,7.58,7.953630833845388,7.206369166154612,0.2232673492282629,0.9173157341778279,0.24344762136539144,0.20308707709113438,1.0844312229625592,0.7502002453930966,21970944,5.730883598327637,8.185116386413574
9.860000000000001,9.980000000000002,9.74,7.759999999999998,8.155474398665701,7.364525601334295,0.2363437250256538,0.8626736246049405,0.25849080943299,0.21419664061831756,1.0304632707511745,0.6948839784587065,22134784,5.787517547607422,8.242755222320557
9.84,9.92,9.76,7.709999999999999,8.230480547186923,7.189519452813075,0.2266458071768284,0.9132267393171787,0.24455482967973713,0.20873678467391965,1.0598313308480867,0.7666221477862707,22298624,5.742739295959472,8.210412311553956
9.83,9.956885775404496,9.703114224595504,7.600000000000001,8.218061485614498,6.9819385143855035,0.22756408695131536,0.8655846655368805,0.24019042065253784,0.21493775325009287,1.0255177216617142,0.7056516094120469,22462464,5.780421352386474,8.19988284111023
9.820000000000002,9.952664991614219,9.687335008385785,7.92,8.23559467676119,7.60440532323881,0.23402054645121098,0.8846624381840229,0.2683826065012449,0.19965848640117706,1.0667722468037855,0.7025526295642603,22626304,5.636728096008301,8.146932220458984
9.879999999999999,10.012664991614216,9.747335008385782,7.4,7.889897948556636,6.910102051443364,0.22874340657144782,0.8873322047293186,0.2429030142252541,0.21458379891764154,1.0636669791855904,0.710997430273047,22790144,5.795917558670044,8.233945512771607
9.86,9.9713552872566,9.748644712743399,7.679999999999998,8.304179461373087,7.055820538626908,0.237089217081666,0.906610569357872,0.25581246357379717,0.2183659705895348,1.071576907238335,0.7416442314774089,22953984,5.632546663284302,8.179058265686034
9.900000000000002,9.989442719099994,9.81055728090001,7.7200000000000015,8.136653333119995,7.303346666880008,0.23597417175769805,0.9110850028693676,0.26600399202098374,0.20594435149441237,1.0752385811555125,0.7469314245832226,23117824,5.734405422210694,8.224080324172974
9.810000000000002,9.93206555615734,9.687934443842664,7.639999999999999,8.055210789840533,7.224789210159464,0.2245913807302713,0.8890579044818878,0.24343158242552393,0.20575117903501866,1.045195720437606,0.7329200885261697,23281664,5.73778977394104,8.151707220077515
9.89,9.994403065089106,9.785596934910895,7.58,8.138211429478114,7.021788570521886,0.23143430706113577,0.8728545993566513,0.2522440288912621,0.21062458523100946,1.0290142809512162,0.7166949177620866,23445504,5.640544891357422,8.191984128952026
9.91,10.004339811320566,9.815660188679434,7.410000000000001,7.774554522671164,7.045445477328838,0.2324244467541575,0.9032006055116654,0.2646381771148245,0.20021071639349047,1.108566954132619,0.6978342568907117,23609344,5.6554113864898685,8.201403999328614
9.88,9.967177978870815,9.792822021129187,7.650000000000001,8.224891294072194,7.075108705927809,0.2231293570250273,0.9076827771961689,0.2437556398495941,0.20250307420046046,1.069816396634045,0.7455491577582927,23773184,5.6921093463897705,8.189584827423095
9.9,10.0,9.8,7.8,8.224264068711928,7.375735931288071,0.2289977783337235,0.9061129681766034,0.24430261511100165,0.21369294155644536,1.0681430082727237,0.744082928080483,23937024,5.744825983047486,8.210297870635987
9.9,9.989442719099992,9.810557280900008,7.709999999999999,8.192597140480546,7.227402859519453,0.22701299078762532,0.9206031747162342,0.245070860727617,0.20895512084763365,1.0860241719436055,0.7551821774888631,24100864,5.720520496368408,8.199360561370849
9.83,9.964536240470737,9.695463759529263,7.510000000000001,7.874554522671165,7.1454454773288365,0.2329663265496492,0.900360207259655,0.24960744542582652,0.21632520767347185,1.083836324889498,0.7168840896298121,24264704,5.752914905548096,8.14154314994812
9.84,9.941980390271855,9.738019609728145,7.780000000000001,8.295363949069007,7.264636050930996,0.21679736636579036,0.9129801124334336,0.23856993850100675,0.19502479423057398,1.1065321213160215,0.7194281035508455,24428544,5.704409503936768,8.145479106903077
9.85,9.942195444572928,9.757804555427072,7.739999999999999,8.355142259969186,7.124857740030812,0.22884465977549548,0.8896804966032505,0.24598770118907376,0.2117016183619172,1.0605817047897124,0.7187792884167886,24592384,5.701063823699951,8.1426766872406
9.85,10.012788205960996,9.687211794039003,7.55,7.972492603485552,7.1275073965144475,0.22574017066508528,0.9023275002837181,0.24771604031560368,0.20376430101456688,1.0657767090156987,0.7388782915517376,24756224,5.600645112991333,8.111904621124268
9.889999999999999,10.012065556157335,9.767934443842663,7.8100000000000005,8.29052055106936,7.329479448930642,0.22803435306996103,0.8638380698859691,0.2486266060413185,0.20744210009860356,1.0497820411762415,0.6778940985956968,24920064,5.725066184997559,8.171023893356324


==> data/progress-leaper-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.92,3.1799999999999997,2.66,2.5900000000000003,3.0292038251199553,2.1507961748800453,1.071201304346323,2.706889898578326,1.2602880094324935,0.8821145992601527,2.707458495980821,2.706321301175831,16384
3.1100000000000003,3.4147950130825637,2.805204986917437,2.7500000000000004,3.366846820531646,2.133153179468355,1.2325351419548194,2.5731203267971674,1.5998523548725443,0.8652179290370945,2.616275128622284,2.529965524972051,180224
3.3299999999999996,3.8886591089385365,2.7713408910614628,2.9699999999999998,3.223179778023443,2.7168202219765565,0.3595690050938477,2.49172208805879,0.46045146761781297,0.25868654256988244,2.5458867414422164,2.4375574346753632,344064
3.0800000000000005,3.4918252056394805,2.6681747943605205,2.9899999999999993,3.182093727122985,2.7979062728770137,0.2307754240464419,2.523081756631533,0.31585010493278437,0.14570074316009946,2.559609779194621,2.486553734068445,507904
3.2399999999999998,3.879061812346818,2.6009381876531816,2.9899999999999998,3.3732753579347357,2.606724642065264,0.1592949891462922,2.523358968893687,0.2498028657519019,0.06878711254068251,2.5746454353238306,2.4720725024635435,671744
3.4200000000000004,3.9215974481593783,2.9184025518406225,2.7699999999999996,3.3030103188494566,2.2369896811505425,0.10982322535710405,2.550910958647728,0.15780785223588692,0.061838598478321176,2.598890115842171,2.502931801453285,835584
3.4099999999999993,3.906890329952193,2.9131096700478056,2.8,3.26475800154489,2.3352419984551096,0.11173511071441071,2.5492622584104536,0.14976616772998214,0.0737040536988393,2.586627940053905,2.5118965767670023,999424
3.38,3.764187454245971,2.995812545754029,2.75,3.2981788029466297,2.2018211970533703,0.09274245869213091,2.542709203561147,0.13720801237087688,0.04827690501338495,2.599831672670505,2.485586734451789,1163264
3.6100000000000003,4.140000000000001,3.0800000000000005,2.8,3.3272570530585623,2.2727429469414373,0.11334890167927365,2.5435988475879032,0.16672717274756838,0.05997063061097893,2.5995535935908904,2.487644101584916,1327104
3.6399999999999997,3.9661901286060015,3.313809871393998,2.92,3.524648658313239,2.315351341686761,0.10623980201780794,2.5035989205042517,0.1383012465373049,0.07417835749831096,2.62129151884009,2.3859063221684136,1490944
3.5,3.9919349550499534,3.0080650449500466,2.8200000000000003,3.331468474101777,2.3085315258982235,0.09934190809726712,2.531190381447474,0.13502265143291567,0.06366116476161857,2.6183149054597017,2.4440658574352465,1654784
3.4299999999999997,3.8496427051671454,3.010357294832854,2.79,3.2968530358989674,2.2831469641010327,0.08854015960629716,2.5487729241450627,0.14209080392491122,0.0349895152876831,2.605258816313965,2.4922870319761605,1818624
3.1899999999999995,3.4636786436680795,2.9163213563319195,2.46,2.8098571136907182,2.1101428863092817,0.07923684289368488,2.5572932024796806,0.10600204543620324,0.05247164035116651,2.6200121549170508,2.4945742500423105,1982464
3.2299999999999995,3.6199999999999997,2.8399999999999994,2.63,3.149711458407451,2.1102885415925488,0.07327274107762298,2.548549870649974,0.10485638274905648,0.04168909940618948,2.622672039227121,2.4744277020728265,2146304
3.2699999999999996,3.7640647730814245,2.7759352269185746,2.6,3.364198926981712,1.835801073018288,0.053171872431024246,2.5681769837935766,0.09153936231000853,0.01480438255203996,2.6262755447055177,2.5100784228816355,2310144
3.2,3.574165738677394,2.825834261322606,2.78,3.416867333123626,2.1431326668763737,0.06156427885677351,2.55844853023688,0.08883733290532705,0.03429122480821997,2.6163619965306775,2.5005350639430826,2473984
3.29,3.8312023651093923,2.748797634890608,2.69,3.073275357934736,2.306724642065264,0.05046515965368594,2.568028928836187,0.10104386790437186,-0.00011354859699998915,2.6366863933094358,2.4993714643629383,2637824
2.91,3.325812457725836,2.4941875422741644,2.7500000000000004,3.2109772228646447,2.289022777135356,0.05590807276021219,2.56752060453097,0.12854535963468014,-0.016729214114255764,2.6335069183640782,2.501534290697862,2801664
2.82,3.2041874542459707,2.435812545754029,2.5300000000000002,2.963704968844029,2.0962950311559716,0.03318181422655467,2.5824233134587606,0.06068784227615877,0.005675786176950567,2.624343673043901,2.54050295387362,2965504
3.3299999999999996,3.8868662316930336,2.7731337683069657,2.5899999999999994,3.040444225182208,2.139555774817791,0.06811941322375784,2.5795841336250307,0.12021934370035536,0.0160194827471603,2.6315036823593494,2.527664584890712,3129344
3.2600000000000002,3.6986342439892264,2.821365756010774,2.7499999999999996,3.088378486313772,2.411621513686227,0.050797504303045506,2.590109355250994,0.0837234560116856,0.017871552594405406,2.628834360281638,2.5513843502203497,3293184
3.14,3.42,2.8600000000000003,2.44,2.76,2.12,0.059498238463614406,2.588809308409691,0.10679675108594747,0.012199725841281345,2.6166805433907165,2.5609380734286655,3457024
3.28,3.7378209256903836,2.822179074309616,2.64,2.897681974534503,2.3823180254654974,0.04867582839190916,2.5875065435965854,0.1006891724585785,-0.0033375156747601775,2.6261807679013667,2.548832319291804,3620864
2.65,2.8834523505985747,2.416547649401425,2.4,2.7405877273185277,2.059412272681472,0.07305239859269927,2.596849503119787,0.11548021008896159,0.03062458709643695,2.626117487935102,2.567581518304472,3784704
2.8099999999999996,3.4799999999999995,2.1399999999999997,2.87,3.3195553358597807,2.4204446641402195,0.0629233103788768,2.6026419808467227,0.10729045404139832,0.01855616671635528,2.624927117120883,2.5803568445725626,3948544
3.19,3.731202365109392,2.6487976348906077,2.7,2.986356421265527,2.413643578734473,0.05419991004358351,2.5944764773050943,0.10611152136036799,0.002288298726799032,2.626872392582893,2.5620805620272957,4112384
3.05,3.424833296279826,2.6751667037201736,2.71,3.142319326424346,2.277680673575654,0.08742632163969873,2.5862988710403445,0.1905051940857212,-0.01565255080632376,2.6173688897687044,2.5552288523119846,4276224
2.99,3.4948762224545735,2.485123777545427,2.65,3.043064880140671,2.256935119859329,0.07161337112969093,2.57615904211998,0.14389644563144788,-0.0006697033720660106,2.6016168224507195,2.5507012617892406,4440064
3.21,3.5958756276314947,2.824124372368505,2.79,3.3823681287847958,2.1976318712152043,0.0648081377628841,2.5727545738220217,0.11248364035116258,0.01713263517460563,2.6033372187036123,2.542171928940431,4603904
3.19,3.8022907805936654,2.5777092194063345,2.71,3.236212884676915,2.183787115323085,0.07392201254479001,2.577278150121371,0.13294607727688668,0.014897947812693366,2.597723113140042,2.5568331871027,4767744
3.22,3.8860330322138688,2.5539669677861316,2.7499999999999996,3.172492603485552,2.3275073965144473,0.07918723218026567,2.563445219397545,0.14556648441260578,0.012807979947925568,2.609217481420196,2.5176729573748946,4931584
3.3,3.762601340248815,2.8373986597511847,3.04,3.6403332407921454,2.4396667592078547,0.0781205934140113,2.5788569867610933,0.16730106249639592,-0.011059875668373312,2.620382482520833,2.537331491001354,5095424
3.6,4.127257053058563,3.0727429469414376,3.22,3.7782114294781146,2.6617885705218858,0.09279270831902972,2.5590902457634606,0.17105082989103865,0.014534586747020808,2.60162320192939,2.516557289597531,5259264
3.1999999999999997,3.6449719092257395,2.75502809077426,2.94,3.7489499366462673,2.1310500633537326,0.06909747550792716,2.550597109397253,0.13742734613666419,0.0007676048791901424,2.606969292461963,2.4942249263325427,5423104
3.5799999999999996,4.091468474101776,3.068531525898223,3.0300000000000002,3.6994027188471827,2.3605972811528178,0.06772591594114294,2.5497045814990997,0.12963871812668054,0.00581311375560533,2.601748435943777,2.4976607270544227,5586944
3.71,4.3431666447310695,3.0768333552689304,3.17,3.6858488150611572,2.6541511849388426,0.09380252553188859,2.539562177658081,0.1459719437172258,0.04163310734655138,2.5861989679627184,2.492925387353443,5750784
3.4699999999999998,4.073406993661823,2.866593006338176,2.8899999999999997,3.7307734534343955,2.049226546565604,0.08080187101926029,2.5339551707108816,0.12704825747299053,0.03455548456553005,2.5770538021370406,2.4908565392847226,5914624
3.37,4.034906008395172,2.705093991604828,3.4200000000000004,4.170732975164938,2.669267024835062,0.07552142319764236,2.5328711162010826,0.12813078647963166,0.02291205991565306,2.582790861652427,2.4829513707497384,6078464
3.8299999999999996,4.161813200460741,3.4981867995392584,3.45,3.9584289527554466,2.9415710472445538,0.0694400564495784,2.5254101196924843,0.135816275841335,0.0030638370578218027,2.5990402493298657,2.451779990055103,6242304
3.6599999999999993,4.397834669827868,2.9221653301721306,3.38,4.163326241102646,2.5966737588973543,0.06043145040991169,2.542597419023514,0.11082879995741414,0.010034100862409245,2.6089608285214703,2.4762340095255575,6406144
3.6100000000000003,4.396701976608678,2.823298023391323,3.3600000000000003,3.8988877434122995,2.821112256587701,0.07385215272806812,2.5312575330336884,0.12277181987596528,0.024932485580170978,2.595637003056768,2.4668780630106086,6569984
3.6199999999999997,4.362697785105086,2.8773022148949137,3.2299999999999995,4.0891274643497315,2.3708725356502676,0.0848215394178017,2.5084668020407355,0.13158166225280754,0.03806141658279586,2.5733171154506804,2.4436164886307905,6733824
3.6399999999999997,4.193534100123921,3.0864658998760777,3.54,4.412009174263666,2.6679908257363345,0.09480271745427062,2.5214380939801533,0.16884170413442673,0.020763730774114503,2.564560984550585,2.478315203409722,6897664
3.4299999999999997,3.9796362433464516,2.880363756653548,3.3200000000000003,4.229725233243533,2.4102747667564675,0.08965609023665208,2.507677376270294,0.15667539828456217,0.022636782188741975,2.5656615050064198,2.4496932475341686,7061504
3.72,4.703666610188635,2.7363333898113655,3.4599999999999995,4.5446197490364995,2.3753802509634996,0.08552009364721012,2.4897319654623664,0.1308316469742175,0.04020854032020275,2.5568958920327702,2.4225680388919626,7225344
3.8699999999999997,4.69103593100424,3.048964068995759,3.7400000000000007,4.460000000000001,3.0200000000000005,0.07220856738840661,2.5037629942099255,0.10773110162310573,0.03668603315370749,2.555926533552833,2.451599454867018,7389184
3.6700000000000004,4.275061980296234,3.0649380197037663,3.62,4.723449137930698,2.5165508620693022,0.07093051633867915,2.5011169244845712,0.1181678139945459,0.0236932186828124,2.589453497700966,2.4127803512681765,7553024
3.9199999999999995,4.709683480895984,3.130316519104014,3.55,4.38815273071201,2.7118472692879894,0.10367851404359192,2.4967594633499783,0.172569607379169,0.034787420708014855,2.553988438608805,2.4395304880911515,7716864
3.91,4.5679513659838396,3.2520486340161607,3.4899999999999998,4.382692556258872,2.597307443741127,0.07440938301412335,2.5055415232976275,0.11869674407958714,0.030122021948659566,2.558651715217764,2.452431331377491,7880704
4.000000000000001,4.726636084983399,3.2733639150166027,3.53,4.33876448982383,2.72123551017617,0.05331587705234895,2.4925442566474274,0.09524349583818303,0.011388258266514857,2.569345412472629,2.4157431008222257,8044544
4.07,4.882465383877984,3.2575346161220162,3.8900000000000006,5.054001718211791,2.7259982817882102,0.05353703404931966,2.4975455711285273,0.11484052945204327,-0.007766461353403961,2.545221690989845,2.4498694512672095,8208384
3.81,4.56690157880665,3.05309842119335,3.7700000000000005,4.699569792968769,2.8404302070312317,0.06558964595557576,2.5020554105440773,0.11908566603779766,0.012093625873353851,2.5380845822030924,2.4660262388850622,8372224
4.08,4.63281099844341,3.52718900155659,3.5100000000000002,4.58,2.4400000000000004,0.06999943895752946,2.5179084380467733,0.1063636760756857,0.033635201839373206,2.5621502838333665,2.47366659226018,8536064
3.8300000000000005,4.548401002226473,3.111598997773528,3.97,5.137946916601949,2.802053083398051,0.044928390618103206,2.512526379028956,0.0642150308949123,0.02564175034129411,2.564820752661432,2.46023200539648,8699904
3.9300000000000006,4.732558409089333,3.127441590910668,3.55,4.136941223633167,2.9630587763668323,0.05041055540932572,2.5095874110857643,0.0907026295347689,0.010118481283882548,2.5704781709718767,2.448696651199652,8863744
4.13,4.8329224708315985,3.427077529168401,3.7600000000000002,4.647918915216925,2.8720810847830758,0.0729096444265451,2.50811863442262,0.1059418493709664,0.0398774394821238,2.5520566396936877,2.464180629151552,9027584
4.029999999999999,4.747007670809733,3.312992329190265,3.8899999999999997,4.888448796884447,2.8915512031155526,0.11281902393093331,2.503174785772959,0.1833045544711868,0.04233349339067982,2.5481305218190626,2.4582190497268557,9191424
3.85,4.541736944220851,3.1582630557791496,3.79,4.600493676718085,2.979506323281915,0.04138346100468573,2.5150150130192435,0.08274845383473775,1.8468174633697043e-05,2.5713400352564952,2.4586899907819917,9355264
4.289999999999999,4.968896162899746,3.6111038371002517,3.69,4.880336086993921,2.4996639130060787,0.043688769205618844,2.507315883040428,0.0653922015894905,0.0219853368217472,2.5475794318125877,2.4670523342682684,9519104
3.95,4.670069441095787,3.2299305589042127,3.6300000000000003,4.318549199404081,2.94145080059592,0.05284019625056918,2.520099282264709,0.09330621756904117,0.012374174932097193,2.5605659440039648,2.4796326205254533,9682944
4.029999999999999,4.882115015710907,3.1778849842890917,4.21,4.961598296964542,3.4584017030354577,0.050920472905272574,2.497553192575773,0.08181952752335514,0.020021418287190014,2.5535263282930893,2.4415800568584567,9846784
3.7299999999999995,4.35777384462878,3.1022261553712194,3.8900000000000006,4.695543294925853,3.0844567050741474,0.06458492099894399,2.5057467291752493,0.11532023505726088,0.013849606940627097,2.5444465244645795,2.467046933885919,10010624
4.029999999999999,4.762188500319419,3.2978114996805803,4.03,4.753947511909531,3.3060524880904696,0.06940218408029368,2.501312114795049,0.1271404205041107,0.011663947656476652,2.544777633138095,2.457846596452003,10174464
3.88,4.544529909033446,3.215470090966554,3.85,4.885615758860399,2.814384241139601,0.07374319849089561,2.5130116989215217,0.14322852007938375,0.00425787690240749,2.556358641638561,2.4696647562044824,10338304
4.069999999999999,4.875046582503149,3.26495341749685,3.6100000000000003,4.668725649070618,2.5512743509293827,0.08545143030011479,2.4949042141437534,0.1337801198514363,0.03712274074879327,2.533290654497384,2.456517773790123,10502144
3.7400000000000007,4.361610810716803,3.1183891892831985,3.87,4.6650471684120385,3.0749528315879617,0.08103046587202692,2.5138227721055353,0.130840142367513,0.03122078937654084,2.5468645748895518,2.480780969321519,10665984
4.28,5.000832851637604,3.559167148362396,3.7300000000000004,4.695453261426984,2.7645467385730167,0.0667642613057978,2.5110194335381193,0.11922198360962319,0.014306539001972408,2.5445155156245107,2.477523351451728,10829824
3.8699999999999997,4.615721127500086,3.1242788724999135,3.9899999999999993,4.7429276193632415,3.2370723806367567,0.060581374436151206,2.507701974113782,0.09077853409838053,0.030384214773921878,2.544696573330864,2.4707073748967,10993664
4.0,4.953939201416945,3.0460607985830546,4.319999999999999,5.309747442532689,3.3302525574673094,0.1028472603373908,2.490161288777988,0.17506191410743155,0.030632606567350062,2.5352958508926,2.4450267266633756,11157504
4.459999999999999,5.445088828481979,3.474911171518019,3.8299999999999996,4.530071424927485,3.129928575072514,0.0942671618496509,2.4979546695947645,0.16105808274572475,0.027476240953577036,2.555244802084787,2.440664537104742,11321344
3.85,4.598665479369792,3.1013345206302083,4.14,5.034650769853801,3.245349230146198,0.08070194837976785,2.4970622469981514,0.1261884380072804,0.035215458752255305,2.540765095959899,2.4533593980364037,11485184
4.26,5.198296328459191,3.3217036715408077,4.289999999999999,5.1224061508662695,3.457593849133729,0.06104751818177946,2.493455069263776,0.09920293764834527,0.022892098715213652,2.5683821450153435,2.4185279935122086,11649024
4.17,4.662036584005702,3.677963415994298,3.79,4.4168173577685925,3.163182642231407,0.11491354805718097,2.492477525273959,0.18066356523584937,0.04916353087851258,2.547156416494492,2.437798634053426,11812864
4.06,4.747313611097583,3.3726863889024163,4.12,4.695847201955519,3.5441527980444816,0.07561564475375535,2.4944538484017054,0.12022034785277841,0.031010941654732276,2.5511366010953833,2.4377710957080274,11976704
4.3,4.821536192416212,3.7784638075837877,4.119999999999999,4.91473265945222,3.325267340547778,0.09199042224208819,2.493703773617744,0.13480499580618316,0.049175848677993204,2.5576351056975715,2.4297724415379167,12140544
4.069999999999999,4.900722577037604,3.2392774229623944,4.390000000000001,5.216377637645163,3.5636223623548378,0.07367790067413196,2.497270170847575,0.10650287061030576,0.04085293073795816,2.5514130882014068,2.4431272534937434,12304384
4.500000000000001,5.2375635565834315,3.7624364434165702,4.119999999999999,4.773911308970872,3.4660886910291264,0.09565032561270828,2.4800730119148886,0.1833807043911255,0.007919946834291064,2.548871493072814,2.4112745307569634,12468224
4.3,5.14380092438916,3.4561990756108405,4.17,4.7750619802962335,3.564938019703766,0.11073614739580077,2.5011285652716952,0.22537084765339538,-0.003898552861793844,2.58010101896662,2.4221561115767707,12632064
4.459999999999999,5.105290632196066,3.814709367803932,4.55,5.233008052661168,3.8669919473388323,0.09303452250508898,2.4807909607887266,0.2076143138350341,-0.02154526882485612,2.5777190433239796,2.3838628782534736,12795904
4.32,5.338626526259748,3.3013734737402527,4.5200000000000005,5.417552226892676,3.6224477731073255,0.10080831940237349,2.480445451537768,0.2141028045614562,-0.012486165756709203,2.596672764563694,2.364218138511842,12959744
3.9899999999999998,4.9253608929178085,3.054639107082191,4.15,4.8045991139621265,3.4954008860378747,0.09624396820290708,2.4989879926045737,0.20990460698101865,-0.017416670575204504,2.580850142793932,2.4171258424152153,13123584
4.55,5.669151464279969,3.4308485357200302,4.51,5.444291175169711,3.5757088248302886,0.06660561596412053,2.484314532081286,0.13700514201209382,-0.0037939100838527695,2.5746852251658328,2.3939438389967393,13287424
4.7,5.82605506082074,3.5739449391792606,4.31,5.1857282683572565,3.4342717316427427,0.07016414676521279,2.4881877342859906,0.12952251282760396,0.010805780702821614,2.5762953386718452,2.400080129900136,13451264
4.67,5.442075125878304,3.897924874121695,4.5200000000000005,5.369470423263812,3.6705295767361883,0.08939528183351889,2.4918347577253974,0.1679181473004816,0.010872416366556156,2.550934618971422,2.432734896479373,13615104
4.619999999999999,5.329647799968406,3.9103522000315927,4.35,5.512110149684616,3.1878898503153836,0.06840793283093563,2.478363986810048,0.11852450798315092,0.018291357678720338,2.585511777902387,2.3712161957177096,13778944
4.51,5.355517592957119,3.664482407042881,4.34,5.289947366963033,3.3900526330369667,0.06862936529796566,2.477694166700046,0.11591126165283933,0.021347468943091995,2.5683655661367153,2.3870227672633764,13942784
4.82,6.081586303032813,3.558413696967188,4.299999999999999,5.413552872566003,3.1864471274339947,0.06024433933780523,2.493145796656609,0.08836880852035549,0.03211987015525497,2.5766717045518193,2.4096198887613984,14106624
4.8,5.886278049120022,3.713721950879978,4.46,5.74778880256042,3.17221119743958,0.05980831385531923,2.492320827643076,0.10631648537299063,0.01330014233764782,2.568699609065318,2.4159420462208345,14270464
4.67,5.986092701902111,3.3539072980978886,4.539999999999999,5.595651457631731,3.4843485423682674,0.06363496092963028,2.4866453140974047,0.11107486458078122,0.016195057278479336,2.565051021262705,2.4082396069321046,14434304
4.500000000000001,5.7393546707863745,3.2606453292136273,4.4399999999999995,5.487091209016674,3.3929087909833253,0.07368672413673868,2.4888054013252257,0.10876742980900247,0.038606018464474895,2.554477753697924,2.4231330489525273,14598144
4.6899999999999995,5.784029250066011,3.595970749933988,4.569999999999999,5.429127464349731,3.7108725356502674,0.06703081281169333,2.4748153358697893,0.11898489156589763,0.015076734057489036,2.5708291526165548,2.378801519123024,14761984
4.460000000000001,5.256492310069596,3.6635076899304058,4.51,5.409388681271896,3.610611318728104,0.0768034319534005,2.498228597640991,0.16504619002452708,-0.011439326117726092,2.5714757429692603,2.4249814523127218,14925824
4.85,5.955667219374798,3.744332780625201,4.6,5.565401470891773,3.634598529108226,0.06612349622252314,2.475809505581856,0.11208535891484803,0.02016163353019825,2.5464650236223068,2.405153987541405,15089664
4.550000000000001,5.588508545944617,3.511491454055385,4.58,5.628618138313467,3.531381861686534,0.05370079280837666,2.4864795694748567,0.11081741672587693,-0.003415831109123607,2.5645758947979322,2.408383244151781,15253504
4.619999999999999,5.389155380921176,3.850844619078823,4.840000000000001,5.906020637698916,3.773979362301086,0.04862341978732722,2.4696061849594115,0.11400246345620847,-0.016755623881554035,2.5437560411627222,2.395456328756101,15417344
4.7,5.402851335632223,3.997148664367777,4.749999999999999,5.832820391385384,3.6671796086146133,0.05827202247625486,2.4775662273168564,0.10127463558012084,0.015269409372388874,2.5657847650289805,2.3893476896047323,15581184
4.550000000000001,5.6179419459877025,3.482058054012299,4.180000000000001,5.129526197637539,3.230473802362463,0.056021995365639024,2.4821154614289602,0.13280213836828725,-0.0207581476370092,2.56301171465388,2.4012192082040404,15745024
4.380000000000001,5.564736257569592,3.19526374243041,4.59,5.717342006668783,3.4626579933312165,0.05141279092543598,2.4587905655304594,0.10512519126830348,-0.002299609417431528,2.5426747534105654,2.3749063776503534,15908864
4.8100000000000005,5.83902866821095,3.7809713317890514,4.49,5.492447006080621,3.4875529939193797,0.07286337240754313,2.478463726242383,0.12991983333098045,0.015806911484105825,2.538079039324646,2.4188484131601204,16072704
4.55,5.449166280506559,3.650833719493441,4.5600000000000005,5.641850266903882,3.4781497330961186,0.06788169045782216,2.477328735589981,0.15041183325027385,-0.014648452334629511,2.548744081744889,2.4059133894350726,16236544
4.43,5.599658069693874,3.2603419303061254,4.52,5.530742301479462,3.5092576985205373,0.05585971979562597,2.489649724960327,0.10025703779075207,0.011462401800499865,2.570652591453812,2.4086468584668417,16400384
4.67,5.758163590642511,3.5818364093574897,4.62,5.666709128650362,3.573290871349638,0.04657058442420136,2.475280718008677,0.08474969171304557,0.00839147713535715,2.5659897627676544,2.3845716732496998,16564224
4.58,5.823221621433604,3.336778378566396,4.55,5.692147100858729,3.407852899141271,0.05699290572714135,2.478486660122871,0.11386512609514371,0.00012068535913899864,2.589383286923355,2.3675900333223874,16728064
4.6,5.6908712114635716,3.509128788536428,4.829999999999999,5.927314904665018,3.73268509533498,0.049842149272929674,2.4703762769699096,0.09486056864328027,0.004823729902579073,2.5769290369943785,2.3638235169454407,16891904
4.74,6.022341608152836,3.457658391847165,4.470000000000001,5.43648848932618,3.503511510673821,0.0585789110870488,2.4800745656092964,0.10261450599353955,0.014543316180558055,2.564842621954457,2.395306509264136,17055744
4.5600000000000005,5.6109043724335725,3.5090956275664285,4.54,5.52812954616285,3.55187045383715,0.0688567763708609,2.483280709385872,0.1493995854864761,-0.011686032744754299,2.565916298457813,2.4006451203139307,17219584
4.54,6.0381321704042,3.0418678295957995,4.7700000000000005,5.90758516164725,3.6324148383527506,0.07705576611382028,2.4609041978915536,0.15345471486642687,0.0006568173612137157,2.569690364184511,2.352118031598596,17383424
4.7,5.768644000591404,3.6313559994085964,4.709999999999999,5.951329931968129,3.46867006803187,0.06838937286205082,2.472780943910281,0.1724509985541768,-0.03567225283007516,2.576162259526681,2.3693996282938805,17547264
4.85,6.087133784196357,3.612866215803642,4.749999999999999,5.862879148874665,3.6371208511253337,0.06325430291265846,2.4554236243168512,0.15608941647119606,-0.029580810645879127,2.6002029939065587,2.3106442547271437,17711104
4.92,6.134742771124817,3.705257228875183,4.459999999999999,5.516598315349782,3.4034016846502158,0.06986763353694789,2.4396157443523405,0.14826657075765104,-0.008531303683755279,2.558399043797335,2.320832444907346,17874944
4.86,6.32982992213385,3.39017007786615,5.000000000000001,6.1747340124470735,3.825265987552928,0.06892121344911471,2.4401700675487517,0.16677795402121712,-0.028935527122987692,2.570586428322736,2.3097537067747673,18038784
4.63,5.757874106449829,3.502125893550171,4.74,5.803202708800161,3.676797291199839,0.0739996417323709,2.4612442036469777,0.1590959746990795,-0.01109669123433768,2.575683164969208,2.3468052423247476,18202624
4.56,5.773424904969401,3.3465750950305986,4.88,6.1159611644384295,3.64403883556157,0.047149515649289195,2.4732104818026226,0.09935466466480862,-0.0050556333662302305,2.597673513225093,2.348747450380152,18366464
5.08,6.45317151150175,3.7068284884982505,4.79,5.961708154789409,3.6182918452105914,0.07345263274795186,2.4580554127693177,0.15341235138092776,-0.00650708588502405,2.5677293267041423,2.348381498834493,18530304
4.47,5.693151666801791,3.2468483331982085,4.57,5.592790301088156,3.5472096989118445,0.09221444866792197,2.4421143780152,0.20590101663871668,-0.021472119302872725,2.549764454375052,2.3344643016553484,18694144
4.429999999999999,5.798977720782919,3.0610222792170783,4.92,5.983766891757776,3.8562331082422237,0.06870334004012567,2.4541386614243192,0.15504423603537226,-0.017637555955120912,2.5750369531188446,2.333240369729794,18857984
4.79,6.15194713553794,3.4280528644620603,4.8100000000000005,5.980854388897271,3.6391456111027303,0.05484390556912326,2.455121205250422,0.0945353021848874,0.01515250895335913,2.561220368028669,2.3490220424721753,19021824
4.74,6.0324395537122815,3.447560446287719,4.96,6.018489489791939,3.9015105102080607,0.0741728669423537,2.4627393513917926,0.13730659687968816,0.011039137005019226,2.5764968873351632,2.348981815448422,19185664
4.790000000000001,6.298940025315785,3.2810599746842164,4.609999999999999,5.635134137564445,3.584865862435554,0.08235262921753017,2.459262334307035,0.16570776320531594,-0.0010025047702555828,2.5634784574509535,2.355046211163116,19349504
4.83,6.115340421833842,3.544659578166158,4.71,5.883413822996815,3.5365861770031852,0.06495136452465425,2.4600337902704874,0.12707673705547154,0.002825991993836957,2.561090918459641,2.358976662081334,19513344
4.99,6.349006990416164,3.630993009583836,4.67,6.001202463940027,3.3387975360599724,0.06853441411140007,2.463636335730553,0.11604962127658468,0.021019206946215466,2.560092495739192,2.3671801757219137,19677184
4.73,6.143541651314173,3.3164583486858272,4.67,6.013167897174437,3.3268321028255627,0.0645272203973339,2.470073742667834,0.10162735511980463,0.02742708567486317,2.5663328004118493,2.373814684923819,19841024
4.62,5.936662447250623,3.303337552749377,4.610000000000001,5.812871564216231,3.407128435783771,0.0819266105475738,2.476892916361491,0.17643915892272172,-0.012585937827574112,2.5784466881575514,2.3753391445654306,20004864
4.69,6.028992158304148,3.3510078416958526,4.53,5.542965942171799,3.5170340578282016,0.06707458510876066,2.4712331215540564,0.1360196212615693,-0.0018704510440479827,2.589612555362794,2.3528536877453186,20168704
4.61,6.124892735476674,3.0951072645233264,4.869999999999999,6.320551619212497,3.419448380787501,0.07792643408756697,2.488012462854386,0.13321338248656325,0.022639485688570694,2.579752611472792,2.3962723142359796,20332544
4.65,6.019123807403846,3.2808761925961556,4.930000000000001,6.366697602141802,3.4933023978581996,0.06702093885178324,2.4741692662239076,0.1149535476461947,0.01908833005737178,2.5741758669486625,2.374162665499153,20496384
4.839999999999999,6.069796731171456,3.610203268828542,4.67,5.777293998900021,3.5627060010999787,0.07814924689567605,2.4676794568697615,0.14237521773575176,0.013923276055600342,2.5668009546966988,2.3685579590428243,20660224
5.01,6.367534529947581,3.6524654700524186,4.74,6.013734666247252,3.4662653337527476,0.05569161916670658,2.469374853372574,0.0929898023358875,0.018393435997525666,2.5833292221511637,2.3554204845939846,20824064
4.719999999999999,6.002809416865965,3.437190583134033,4.91,5.830271699010678,3.9897283009893223,0.07682304725700909,2.455592362085978,0.1444726093069843,0.009173485207033857,2.553836684390972,2.357348039780984,20987904
4.7,6.18054044186574,3.21945955813426,4.93,6.265702062587312,3.5942979374126875,0.06486668107221094,2.4696074346701304,0.14112711415026297,-0.011393752005841085,2.5745416057323594,2.3646732636079015,21151744
4.910000000000001,6.37863882557966,3.441361174420342,4.79,6.0600000000000005,3.52,0.1107674336414978,2.431410680214564,0.2358135714270277,-0.014278704144032095,2.533995846827469,2.3288255136016587,21315584
5.11,6.763148511174965,3.4568514888250363,4.87,5.937754653466797,3.802245346533203,0.13068630093112002,2.4489218046267824,0.2337508279130313,0.02762177394920874,2.57330788052157,2.3245357287319948,21479424
5.08,6.4705394636614955,3.6894605363385047,4.83,6.1619534526401445,3.498046547359856,0.12955425133404783,2.4163046598434454,0.25343281963792474,0.005675683030170908,2.545190956725831,2.28741836296106,21643264
4.99,6.525871088340425,3.4541289116595757,5.16,6.679341962824696,3.640658037175304,0.11110854205362553,2.399336364865303,0.24005530889809293,-0.017838224790841878,2.565151732615325,2.2335209971152814,21807104
5.360000000000001,6.9738153549895365,3.746184645010466,5.08,6.623243337908834,3.5367566620911663,0.10203985708042933,2.3738951300581297,0.2388810341878348,-0.034801320026976126,2.5694293264543733,2.178360933661886,21970944
5.369999999999999,6.816409347314929,3.9235906526850695,5.0600000000000005,6.735828153481139,3.384171846518863,0.14345006915623343,2.3759897708892823,0.26412202700786797,0.022778111304598905,2.5446585723558606,2.207320969422704,22134784
5.52,6.919142594591416,4.120857405408583,5.14,6.537283077976685,3.7427169220233143,0.10558932031466002,2.3705834488073982,0.21189133676818564,-0.0007126961388655983,2.5087781264162317,2.232388771198565,22298624
5.44,6.930771612286739,3.9492283877132626,5.0600000000000005,6.275072014326724,3.8449279856732774,0.13123822097071142,2.3417973011732096,0.2534744511426952,0.009001990798727683,2.5311686887113276,2.1524259136350916,22462464
5.34,6.850099334481014,3.829900665518986,5.18,6.501211565193099,3.8587884348069004,0.15636965723000076,2.3719051599502565,0.278663557393355,0.034075757066646506,2.5489970491676583,2.1948132707328547,22626304
5.33,6.887594298910984,3.772405701089016,5.24,6.743462669972221,3.736537330027779,0.12734016485222427,2.3837249179681144,0.24881668414988847,0.005863645554560065,2.534312348831071,2.2331374871051577,22790144
4.97,6.70034678605186,3.23965321394814,5.15,6.372497443760109,3.927502556239892,0.1239974187212283,2.3912169307470323,0.25586207237472247,-0.007867234932265904,2.5348262527657504,2.2476076087283143,22953984
5.47,7.146931721925493,3.7930682780745064,5.15,6.610308186651024,3.6896918133489764,0.13015555468336965,2.386197320620219,0.25826068919161693,0.002050420175122386,2.5390502126267487,2.233344428613689,23117824
5.699999999999999,7.158080930538493,4.241919069461505,5.0600000000000005,6.358614646459834,3.7613853535401662,0.11799633589665363,2.3968175133069356,0.2240536015002152,0.011939070293092088,2.5554931268070864,2.238141899806785,23281664
5.36,6.829149413776557,3.8908505862234435,5.5600000000000005,6.998193311067745,4.121806688932256,0.1113631912188187,2.3832332024971645,0.20976760520797738,0.012958777229660032,2.5265068998361357,2.2399595051581933,23445504
5.71,7.171129699924,4.248870300076,5.43,6.797515996250135,4.062484003749865,0.12741425840601245,2.3668159981568655,0.2456865248237341,0.009141991988290812,2.5250864412124128,2.2085455551013182,23609344
5.5600000000000005,6.991223253025188,4.128776746974813,5.22,6.837281669963522,3.6027183300364776,0.11877886513369344,2.3676430314779284,0.23459971007802088,0.002958020189365987,2.5288262790584457,2.206459783897411,23773184
5.65,7.084050208326055,4.215949791673946,5.530000000000001,7.0125990692024605,4.047400930797542,0.13374471635870572,2.3700209875901543,0.21307938743078353,0.05441004528662789,2.53151200615333,2.2085299690269786,23937024
5.67,6.978472391760713,4.361527608239287,5.34,6.651640194565568,4.028359805434432,0.13683548045125155,2.355858086546262,0.25241583730387857,0.021255123598624512,2.517465013545438,2.194251159547086,24100864
5.84,7.3750570021989414,4.304942997801058,5.279999999999999,6.713038729413828,3.8469612705861707,0.15295577789414283,2.355493210752805,0.2865396679808262,0.019371887807459465,2.500131670351132,2.210854751154478,24264704
5.56,7.301378764083219,3.8186212359167806,5.75,7.091081652995074,4.408918347004926,0.10770568853719545,2.3522355000178026,0.18395375847966478,0.03145761859472612,2.5293024076498507,2.1751685923857544,24428544
5.74,7.507031408888931,3.9729685911110693,5.550000000000001,6.995164350515194,4.104835649484808,0.10716125325804263,2.354455163081487,0.2034117364643236,0.01091077005176165,2.535862258803109,2.1730480673598653,24592384
5.709999999999999,7.6139170149982895,3.8060829850017086,5.86,7.37340675299141,4.346593247008591,0.10558571828490429,2.3366042494773867,0.2224919467280555,-0.011320510158246921,2.5156111543279938,2.1575973446267795,24756224
5.79,7.28829903557334,4.29170096442666,5.7,7.1683323874382125,4.231667612561788,0.10019199623699623,2.3468807270129526,0.17234531913402662,0.028038673339965833,2.515432245443139,2.1783292085827664,24920064


==> data/progress-leaper-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.87,3.347598157450382,2.392401842549618,2.4699999999999998,2.8416180835212406,2.098381916478759,0.0,2.7072204053401947,0.0,0.0,2.707928307114457,2.7065125035659325,16384
3.07,3.506004587131833,2.633995412868167,2.9799999999999995,3.5346169849544813,2.425383015045518,0.0,2.5275418549776076,0.0,0.0,2.6276167571327442,2.427466952822471,180224
3.2699999999999996,3.7391481642295954,2.8008518357704038,2.96,3.6068384651518492,2.3131615348481507,0.0,2.2965060025453568,0.0,0.0,2.4936303500020234,2.09938165508869,344064
3.46,3.8963484845854284,3.0236515154145716,3.0999999999999996,3.507430975749267,2.6925690242507323,0.0,2.1277156069874765,0.0,0.0,2.4181121561394265,1.8373190578355265,507904
3.3600000000000003,3.86438080851674,2.8556191914832607,3.16,3.58,2.74,0.9495311682130705,1.977383130788803,1.092741415819739,0.8063209206064018,2.3733504929356473,1.5814157686419588,671744
3.4900000000000007,3.7200000000000006,3.2600000000000007,3.31,3.7061060464067674,2.9138939535932327,0.9495311682130705,1.9659413278102875,1.092741415819739,0.8063209206064018,2.3926334561355964,1.5392491994849786,835584
3.4199999999999995,3.7744009029333863,3.0655990970666127,3.2600000000000002,3.675210789840534,2.8447892101594663,0.9495311682130705,1.9865820318460465,1.092741415819739,0.8063209206064018,2.427859651024475,1.545304412667618,999424
3.7900000000000005,4.460000000000001,3.1200000000000006,3.1099999999999994,3.518533964316309,2.7014660356836897,0.18676100659365075,1.9981340512633323,0.2833664852727393,0.09015552791456222,2.4105604402430014,1.5857076622836632,1163264
3.7399999999999998,4.23030602688525,3.2496939731147494,3.3599999999999994,4.0326068688320085,2.68739313116799,0.18676100659365075,2.0381729662418366,0.2833664852727393,0.09015552791456222,2.3757366570699405,1.7006092754137327,1327104
4.15,4.96516869419771,3.3348313058022905,3.5799999999999996,4.0815974481593775,3.0784025518406217,0.18676100659365075,2.0075729370117186,0.2833664852727393,0.09015552791456222,2.373620023011223,1.641525851012214,1490944
4.4,5.1823042886243185,3.6176957113756822,3.8300000000000005,4.32,3.3400000000000003,0.23553324804425815,1.9813584059476852,0.4026879918049141,0.06837850428360218,2.351739335904264,1.6109774759911062,1654784
4.49,5.387162192694276,3.5928378073057248,3.9799999999999995,4.386939798987515,3.5730602010124835,0.23553324804425815,2.0039224907755853,0.4026879918049141,0.06837850428360218,2.3585994860075714,1.6492454955435991,1818624
4.630000000000001,5.111767578817837,4.148232421182165,3.94,4.461919534027995,3.4180804659720043,0.23553324804425815,1.9851989418268203,0.4026879918049141,0.06837850428360218,2.375306450835483,1.5950914328181576,1982464
4.6,5.524121204171833,3.675878795828166,3.8899999999999992,4.674155596804613,3.105844403195386,0.27377382320274124,1.9670783460140229,0.43643267646522155,0.11111496994026093,2.3484488056825703,1.5857078863454754,2146304
4.87,5.68,4.0600000000000005,4.37,5.263364427319557,3.476635572680443,0.27377382320274124,1.9738950043916703,0.43643267646522155,0.11111496994026093,2.336201575484597,1.6115884332987438,2310144
4.970000000000001,5.9650376877284605,3.9749623122715407,4.83,5.731165911472466,3.9288340885275344,0.27377382320274124,1.9457906365394593,0.43643267646522155,0.11111496994026093,2.3117097641463156,1.579871508932603,2473984
5.17,6.342220115848555,3.997779884151445,4.4799999999999995,5.215934779718964,3.7440652202810356,0.2276326318573847,1.9103707686066627,0.35827419546178463,0.09699106825298476,2.291570978978723,1.5291705582346025,2637824
5.36,6.513429668423697,4.2065703315763034,4.96,5.667389567353095,4.252610432646905,0.2276326318573847,1.8748221650719643,0.35827419546178463,0.09699106825298476,2.3039630727425084,1.44568125740142,2801664
5.64,6.725541339608952,4.554458660391047,4.65,5.693312033861395,3.6066879661386055,0.2276326318573847,1.8821558490395547,0.35827419546178463,0.09699106825298476,2.2712155676218693,1.4930961304572399,2965504
5.64,6.91216351150314,4.3678364884968595,4.79,5.823876201486426,3.756123798513574,0.2276326318573847,1.8355292811989785,0.35827419546178463,0.09699106825298476,2.248634909383602,1.422423653014355,3129344
5.720000000000001,6.991849047646772,4.448150952353229,4.790000000000001,5.859065012054927,3.720934987945075,0.1934463447738726,1.7875928238034249,0.28548436456053194,0.10140832498721322,2.212716580907267,1.362469066699583,3293184
6.029999999999999,7.4715616532080755,4.588438346791923,5.15,6.064603739331958,4.235396260668042,0.1934463447738726,1.743196438252926,0.28548436456053194,0.10140832498721322,2.1659043167589327,1.3204885597469191,3457024
6.2,7.33754120804479,5.06245879195521,5.4,6.370566844684075,4.429433155315926,0.1934463447738726,1.764253666996956,0.28548436456053194,0.10140832498721322,2.200631256759083,1.3278760772348288,3620864
6.16,7.600277750991107,4.7197222490088935,5.4,6.714534138012398,4.085465861987602,0.17610269460089917,1.7373001947999,0.2416625587789551,0.11054283042284324,2.1814209431666063,1.2931794464331936,3784704
6.56,8.166984754128054,4.9530152458719465,5.659999999999999,7.042895513045002,4.277104486954997,0.17610269460089917,1.7370727837085724,0.2416625587789551,0.11054283042284324,2.1654124232551957,1.3087331441619492,3948544
6.94,8.383052320603795,5.496947679396205,6.009999999999999,7.469760254288353,4.550239745711645,0.17610269460089917,1.7223643943667413,0.2416625587789551,0.11054283042284324,2.160623683330503,1.2841051054029795,4112384
6.87,8.4473712308775,5.2926287691225,6.24,7.453424904969402,5.026575095030599,0.16586472405680436,1.7247033596038819,0.2256520930730344,0.1060773550405743,2.1735043003967696,1.2759024188109942,4276224
7.210000000000001,8.863753306875001,5.556246693125001,6.0,7.4028542333400145,4.5971457666599855,0.16586472405680436,1.660827325284481,0.2256520930730344,0.1060773550405743,2.10740069493347,1.2142539556354919,4440064
7.25,8.926454592286948,5.573545407713051,6.2299999999999995,7.792081944073357,4.667918055926642,0.16586472405680436,1.6554221764206887,0.2256520930730344,0.1060773550405743,2.119469429498772,1.1913749233426052,4603904
7.2,8.747255634987315,5.652744365012685,6.389999999999999,7.847017501610738,4.93298249838926,0.15235414996069394,1.646454820036888,0.2174384539007477,0.08726984602064017,2.0858017615238253,1.207107878549951,4767744
7.570000000000002,9.2811691909335,5.858830809066505,6.11,7.5393005282305054,4.680699471769495,0.15235414996069394,1.6021880149841308,0.2174384539007477,0.08726984602064017,2.068744417728925,1.1356316122393366,4931584
7.8,9.635211159512714,5.9647888404872855,6.3,7.589185789558666,5.010814210441334,0.15235414996069394,1.602440097928047,0.2174384539007477,0.08726984602064017,2.0711106560710855,1.1337695397850087,5095424
7.460000000000001,9.524073642097104,5.395926357902898,6.26,7.712033057474931,4.807966942525068,0.1340244365612849,1.6099025905132294,0.1928393674101684,0.0752095057124014,2.0601990570927735,1.1596061239336852,5259264
7.69,9.46451401797788,5.91548598202212,6.55,7.87155211777667,5.22844788222333,0.1340244365612849,1.584532083570957,0.1928393674101684,0.0752095057124014,2.076704987907922,1.092359179233992,5423104
7.899999999999999,9.831838502566919,5.968161497433078,6.289999999999999,8.065640729426985,4.514359270573013,0.1340244365612849,1.5759885653853416,0.1928393674101684,0.0752095057124014,2.074723500332542,1.077253630438141,5586944
7.950000000000001,9.959601950635998,5.9403980493640045,6.529999999999999,8.051216618368336,5.0087833816316625,0.1340244365612849,1.57961712628603,0.1928393674101684,0.0752095057124014,2.07548184706915,1.08375240550291,5750784
7.95,9.959104278030386,5.940895721969614,6.839999999999999,8.24726685458018,5.4327331454198164,0.12079033068206586,1.546755862981081,0.18888014993308605,0.05270051143104569,2.053612085577871,1.039899640384291,5914624
7.970000000000001,9.965519982360489,5.974480017639514,6.590000000000001,8.286732153287607,4.893267846712393,0.12079033068206586,1.496705523878336,0.18888014993308605,0.05270051143104569,1.9878146350340398,1.0055964127226322,6078464
8.14,10.05217154042204,6.22782845957796,6.840000000000001,8.435117550527234,5.244882449472767,0.12079033068206586,1.5392873466014863,0.18888014993308605,0.05270051143104569,2.0343551895827803,1.0442195036201922,6242304
8.26,10.305580602176311,6.214419397823688,6.76,8.45481562419043,5.065184375809569,0.10753400744200778,1.5532463431358337,0.1859256677545839,0.02914234712943163,2.0365245953366573,1.0699680909350098,6406144
8.08,10.23304435625465,5.92695564374535,6.75,8.143735986476635,5.356264013523365,0.10753400744200778,1.5205657236278056,0.1859256677545839,0.02914234712943163,1.992239845456417,1.0488916017991943,6569984
8.27,10.349447041883971,6.190552958116028,6.94,8.528206535687346,5.351793464312655,0.10753400744200778,1.5161326617002486,0.1859256677545839,0.02914234712943163,1.9753058968997979,1.0569594265006994,6733824
8.28,10.35306536317599,6.206934636824009,6.8199999999999985,8.301080686525887,5.3389193134741095,0.10151891537652484,1.5665452495217322,0.17292818094586873,0.03010964980718095,2.064623191345744,1.0684673076977205,6897664
8.510000000000002,10.411814922646261,6.608185077353742,6.859999999999999,8.247948125831797,5.472051874168201,0.10151891537652484,1.5609180226922035,0.17292818094586873,0.03010964980718095,2.039617444056921,1.0822186013274862,7061504
8.440000000000001,10.441099697666262,6.4389003023337406,6.81,8.206030085635692,5.413969914364307,0.10151891537652484,1.5534785747528077,0.17292818094586873,0.03010964980718095,1.9986412803231661,1.1083158691824493,7225344
8.23,10.359342621561876,6.100657378438125,6.970000000000001,8.230198397078809,5.709801602921192,0.0853368948057879,1.5474561050534248,0.15339624541803548,0.017277544193540342,2.0322217043775623,1.062690505729287,7389184
8.42,10.537451298141235,6.302548701858765,6.9799999999999995,8.38840335131666,5.5715966486833395,0.0853368948057879,1.5443497985601424,0.15339624541803548,0.017277544193540342,2.0257656467862866,1.0629339503339983,7553024
8.56,10.54302798769962,6.576972012300382,7.2,8.575499909123952,5.8245000908760485,0.0853368948057879,1.5249651208519936,0.15339624541803548,0.017277544193540342,1.994598966779327,1.0553312749246604,7716864
8.389999999999999,10.600180988064098,6.1798190119358996,6.899999999999999,8.377159436215331,5.422840563784666,0.07458009054493094,1.526542466878891,0.1341704512640951,0.014989729825766768,1.993079169900678,1.0600057638571039,7880704
8.610000000000001,10.660097558654222,6.55990244134578,6.93,8.415967698168435,5.444032301831564,0.07458009054493094,1.5360751777887345,0.1341704512640951,0.014989729825766768,2.0290028651266008,1.0431474904508684,8044544
8.52,10.634615804348392,6.405384195651607,7.15,8.743894601283284,5.556105398716716,0.07458009054493094,1.5324941217899322,0.1341704512640951,0.014989729825766768,2.014359060370617,1.0506291832092471,8208384
8.72,10.607749983445903,6.832250016554099,7.19,8.743351215919954,5.636648784080046,0.07458009054493094,1.5543997168540955,0.1341704512640951,0.014989729825766768,2.0084350669161504,1.1003643667920406,8372224
8.59,10.698293148497143,6.481706851502856,7.19,8.963386590678976,5.416613409321025,0.06565316894202052,1.525739961862564,0.12074285336535673,0.010563484518684309,1.9794175127625357,1.0720624109625922,8536064
8.540000000000001,10.802388118780684,6.277611881219318,7.0200000000000005,8.664262752725367,5.375737247274634,0.06565316894202052,1.5561469435691833,0.12074285336535673,0.010563484518684309,2.041143101710426,1.071150785427941,8699904
8.58,10.648235963327203,6.511764036672798,7.1899999999999995,8.775843624068905,5.604156375931094,0.06565316894202052,1.5558088071644307,0.12074285336535673,0.010563484518684309,2.03934487217668,1.0722727421521812,8863744
8.600000000000001,10.696187014557625,6.503812985442378,7.31,8.977003299336866,5.642996700663133,0.06045467712535378,1.559998507797718,0.10458056698685068,0.016328787263856878,2.0275137553602214,1.0924832602352148,9027584
8.68,10.69633330578057,6.66366669421943,7.24,8.696159331941391,5.783840668058609,0.06045467712535378,1.5530350178480148,0.10458056698685068,0.016328787263856878,2.0080689863468493,1.09800104934918,9191424
8.770000000000001,10.657882411592418,6.882117588407584,6.93,8.569542619147182,5.290457380852819,0.06045467712535378,1.567191592603922,0.10458056698685068,0.016328787263856878,2.0315333786482364,1.1028498065596075,9355264
8.7,10.739607805437114,6.660392194562885,6.959999999999999,8.566362350156401,5.353637649843597,0.05615299689235531,1.5837371915578842,0.10030979187550498,0.011996201909205646,2.0126503960676683,1.1548239870481,9519104
8.659999999999998,10.697253052519493,6.622746947480504,7.19,8.688966310495337,5.691033689504664,0.05615299689235531,1.574915525317192,0.10030979187550498,0.011996201909205646,2.0347257877358325,1.1151052628985516,9682944
8.82,10.687511713484016,6.952488286515986,7.12,8.790808187674456,5.4491918123255445,0.05615299689235531,1.5776258409023285,0.10030979187550498,0.011996201909205646,2.0062661762011986,1.1489855056034584,9846784
8.540000000000001,10.59970871727048,6.480291282729523,7.220000000000001,8.975448660599335,5.464551339400665,0.0557368357117045,1.585514323413372,0.09473483586320333,0.01673883556020566,1.99663955119569,1.1743890956310539,10010624
8.63,10.751343913654738,6.508656086345264,7.2299999999999995,8.647074451113983,5.812925548886016,0.0557368357117045,1.595593011379242,0.09473483586320333,0.01673883556020566,2.025528457055314,1.1656575657031698,10174464
8.8,10.883746625672133,6.716253374327868,7.109999999999999,8.575912684985022,5.644087315014977,0.0557368357117045,1.5894102349877357,0.09473483586320333,0.01673883556020566,2.030928437293868,1.1478920326816031,10338304
8.64,10.865398840657559,6.4146011593424435,7.15,8.739496775712364,5.560503224287637,0.05043459857608351,1.5879890397191048,0.08561622878960179,0.015252968362565233,2.0243914573024684,1.1515866221357411,10502144
8.790000000000001,10.796215342379776,6.783784657620226,7.230000000000001,8.836891408901051,5.623108591098951,0.05043459857608351,1.5907363876700402,0.08561622878960179,0.015252968362565233,2.0190166732267123,1.162456102113368,10665984
8.860000000000003,10.851080108885629,6.868919891114376,7.42,8.808380351344688,6.031619648655312,0.05043459857608351,1.5978917926549911,0.08561622878960179,0.015252968362565233,2.0505223540971347,1.1452612312128478,10829824
8.600000000000001,10.887356552879329,6.312643447120674,7.390000000000001,8.658424219257896,6.121575780742106,0.05043459857608351,1.6082965388894082,0.08561622878960179,0.015252968362565233,2.0703227981541463,1.1462702796246702,10993664
8.860000000000001,10.864594722132132,6.855405277867869,7.359999999999999,9.035231327309754,5.684768672690245,0.0491665590526616,1.613510686159134,0.08363611123155495,0.014697006873768258,2.0624970791001345,1.1645242932181337,11157504
8.690000000000001,10.923136807273572,6.45686319272643,7.470000000000001,8.838977720782921,6.10102227921708,0.0491665590526616,1.6169656977057456,0.08363611123155495,0.014697006873768258,2.048886416117476,1.1850449792940154,11321344
8.750000000000002,10.957826985975126,6.542173014024877,7.219999999999999,8.96401834852733,5.475981651472668,0.0491665590526616,1.6239060863852501,0.08363611123155495,0.014697006873768258,2.05828595814346,1.1895262146270404,11485184
8.680000000000001,10.987726153597954,6.372273846402049,7.449999999999998,8.856591625170573,6.043408374829423,0.04491828311855513,1.6279845148324967,0.07464337482560522,0.015193191411505037,2.0331248160437387,1.2228442136212547,11649024
8.71,10.899269284487406,6.520730715512594,7.359999999999999,8.899610340313417,5.8203896596865805,0.04491828311855513,1.6168922916054727,0.07464337482560522,0.015193191411505037,2.02488070612294,1.208903877088005,11812864
8.85,10.882363156524935,6.817636843475064,7.279999999999999,8.953798076232614,5.606201923767385,0.04491828311855513,1.6471267223358155,0.07464337482560522,0.015193191411505037,2.064827061886981,1.2294263827846497,11976704
8.790000000000001,10.890214274782458,6.689785725217544,7.37,9.205783211602068,5.534216788397933,0.04285777619712401,1.6318665847182274,0.07089300903465062,0.014822543359597408,2.027070262897831,1.2366629065386237,12140544
8.75,10.891144553737556,6.608855446262444,7.5600000000000005,9.099610340313419,6.0203896596865825,0.04285777619712401,1.6543502062559128,0.07089300903465062,0.014822543359597408,2.0565100246856955,1.25219038782613,12304384
8.7,10.958760722166028,6.44123927783397,7.230000000000001,8.954557914365303,5.5054420856347,0.04285777619712401,1.672260621190071,0.07089300903465062,0.014822543359597408,2.100978373101031,1.243542869279111,12468224
8.680000000000001,10.930244431167424,6.4297555688325785,7.4799999999999995,9.010882098660769,5.949117901339231,0.04146227992566899,1.6532885536551476,0.07043224537394724,0.01249231447739075,2.0219181908857538,1.2846589164245412,12632064
8.809999999999999,10.8678872661057,6.752112733894297,7.32,8.949601178202816,5.690398821797186,0.04146227992566899,1.6508262872695922,0.07043224537394724,0.01249231447739075,2.038240205463964,1.2634123690752204,12795904
8.739999999999998,10.792413213755943,6.687586786244054,7.389999999999999,9.093202865192517,5.686797134807482,0.04146227992566899,1.6694867044687272,0.07043224537394724,0.01249231447739075,2.1061295761597294,1.232843832777725,12959744
8.860000000000001,10.891846450891407,6.828153549108596,7.18,9.048582350339423,5.311417649660577,0.04039516831285912,1.6756280198693276,0.0644764765454758,0.016313860080242455,2.075460690578664,1.275795349159991,13123584
8.66,10.976117440891112,6.343882559108887,7.459999999999999,8.988528704342839,5.931471295657159,0.04039516831285912,1.694978055357933,0.0644764765454758,0.016313860080242455,2.099887594700188,1.290068516015678,13287424
8.870000000000001,10.898817389515381,6.841182610484621,7.25,8.585102992281868,5.914897007718131,0.04039516831285912,1.6820717021822928,0.0644764765454758,0.016313860080242455,2.034572389772995,1.3295710145915904,13451264
8.81,10.948901587263894,6.671098412736107,7.38,8.98984471300806,5.770155286991941,0.04039516831285912,1.685913573205471,0.0644764765454758,0.016313860080242455,2.04255874171632,1.3292684046946224,13615104
8.67,11.082488341940744,6.257511658059256,7.719999999999999,9.075581056226442,6.364418943773556,0.03915075619706624,1.6767427921295166,0.06462293459222207,0.013678577801910417,2.066678637275761,1.2868069469832721,13778944
8.89,10.940585282303568,6.8394147176964335,7.459999999999999,8.889125606795986,6.030874393204011,0.03915075619706624,1.6739539802074432,0.06462293459222207,0.013678577801910417,2.0399248718267353,1.3079830885881514,13942784
8.92,10.857937047481162,6.982062952518839,7.49,8.809431695844843,6.1705683041551564,0.03915075619706624,1.69036353379488,0.06462293459222207,0.013678577801910417,2.06822057817186,1.3125064894178997,14106624
8.84,10.812916622668075,6.867083377331926,7.279999999999999,8.795783625719713,5.764216374280286,0.035615692317983345,1.7027202278375626,0.06068677888111369,0.010544605754852995,2.0911615495996703,1.314278906075455,14270464
8.84,10.907462212472092,6.772537787527908,7.5,8.806904740216364,6.193095259783637,0.035615692317983345,1.6718426868319511,0.06068677888111369,0.010544605754852995,2.0479215543363334,1.2957638193275687,14434304
8.900000000000002,10.902498439450081,6.897501560549923,7.239999999999999,9.046211504780102,5.433788495219898,0.035615692317983345,1.6942230120301247,0.06068677888111369,0.010544605754852995,2.10184543961961,1.2866005844406394,14598144
8.73,10.998501708176567,6.461498291823434,7.210000000000001,8.603161871427725,5.816838128572276,0.03589787381015726,1.7023465767502786,0.05958654488630839,0.012209202734006119,2.0896299524011415,1.3150632010994154,14761984
8.76,11.042630062011801,6.477369937988199,7.340000000000001,9.020000000000001,5.660000000000001,0.03589787381015726,1.6756643787026406,0.05958654488630839,0.012209202734006119,2.082821751390561,1.2685070060147203,14925824
8.73,11.020873195966988,6.4391268040330125,7.459999999999999,9.085546062097286,5.834453937902711,0.03589787381015726,1.6930096462368964,0.05958654488630839,0.012209202734006119,2.0938402072334616,1.2921790852403312,15089664
8.790000000000001,10.962763217656265,6.617236782343737,7.05,8.650781059358213,5.449218940641788,0.03203588770416707,1.7251900643110276,0.0560270989525389,0.008044676455795242,2.117048497770338,1.3333316308517174,15253504
8.860000000000001,10.67118745578695,7.048812544213052,7.410000000000001,8.838600713985542,5.98139928601446,0.03203588770416707,1.7257471263408661,0.0560270989525389,0.008044676455795242,2.122667335532333,1.3288269171493992,15417344
8.799999999999999,10.986321110907543,6.613678889092454,7.310000000000002,8.869775624889686,5.75022437511032,0.03203588770416707,1.6881453946232796,0.0560270989525389,0.008044676455795242,2.0442977412389323,1.331993048007627,15581184
8.82,10.899807683416906,6.7401923165830935,7.279999999999999,9.111829686406463,5.448170313593536,0.034457549745005006,1.6699469417333603,0.05143081917980205,0.017484280310207965,2.001252894204877,1.3386409892618436,15745024
8.76,10.896445646394966,6.6235543536050345,7.340000000000001,8.961850794617064,5.718149205382938,0.034457549745005006,1.7155714273452758,0.05143081917980205,0.017484280310207965,2.0755372393100604,1.3556056153804912,15908864
8.66,11.047969849055889,6.272030150944112,7.37,8.733854830984589,6.0061451690154115,0.034457549745005006,1.6903893321752548,0.05143081917980205,0.017484280310207965,2.0352338610542446,1.345544803296265,16072704
8.690000000000001,11.037104599288238,6.342895400711764,7.33,8.815294583575932,5.844705416424068,0.034457549745005006,1.7092188432812692,0.05143081917980205,0.017484280310207965,2.038529831556547,1.3799078550059911,16236544
8.75,10.85440015206234,6.64559984793766,7.360000000000001,8.586539848516958,6.133460151483044,0.032403040940411354,1.695706568658352,0.04768955629052498,0.017116525590297728,1.9971105146056152,1.3943026227110886,16400384
8.68,11.079916665219857,6.280083334780143,7.33,8.899745202254175,5.760254797745825,0.032403040940411354,1.697715613245964,0.04768955629052498,0.017116525590297728,2.0239262510402165,1.3715049754517117,16564224
8.820000000000002,11.00668699177546,6.633313008224544,7.4,8.981771159175688,5.818228840824313,0.032403040940411354,1.6918076902627945,0.04768955629052498,0.017116525590297728,2.0226154484938164,1.3609999320317725,16728064
8.860000000000001,10.971965908815767,6.748034091184236,7.08,8.700370328042327,5.459629671957673,0.03236705675830573,1.7112548291683196,0.046927314347767625,0.017806799168843833,2.0396860508476635,1.382823607488976,16891904
8.860000000000001,11.002521878534735,6.717478121465268,7.24,8.835117550527233,5.644882449472767,0.03236705675830573,1.7329979956150054,0.046927314347767625,0.017806799168843833,2.085847474455219,1.380148516774792,17055744
8.82,11.058660313669764,6.581339686330237,7.260000000000001,8.948312767232423,5.571687232767578,0.03236705675830573,1.7155384749174118,0.046927314347767625,0.017806799168843833,2.057568531756755,1.373508418078069,17219584
8.92,10.957056700241797,6.882943299758202,7.31,8.73860071398554,5.881399286014458,0.034562926028299835,1.7165776774287225,0.05155779791949561,0.01756805413710406,2.0602802771421023,1.3728750777153427,17383424
8.85,10.908761763779383,6.791238236220616,7.510000000000001,9.207910480561328,5.812089519438673,0.034562926028299835,1.7190262615680694,0.05155779791949561,0.01756805413710406,2.0756022588411103,1.3624502642950287,17547264
8.74,10.837236276626932,6.642763723373068,7.290000000000001,9.043539278145774,5.536460721854228,0.034562926028299835,1.723686721920967,0.05155779791949561,0.01756805413710406,2.07729872265184,1.370074721190094,17711104
8.77,10.99083317698561,6.549166823014389,7.609999999999999,9.178725597419765,6.041274402580234,0.03013156145263482,1.7412260085344315,0.04581065507251276,0.014452467832756881,2.1023009478584154,1.3801510692104477,17874944
8.89,10.81896345221987,6.961036547780131,7.35,8.819183446680501,5.880816553319497,0.03013156145263482,1.7320927694439887,0.04581065507251276,0.014452467832756881,2.096157469726859,1.3680280691611186,18038784
8.9,11.00855400689667,6.791445993103331,7.409999999999998,9.11847885559055,5.701521144409448,0.03013156145263482,1.7440301910042764,0.04581065507251276,0.014452467832756881,2.1100867621045953,1.3779736199039576,18202624
8.8,10.990890230020664,6.609109769979336,7.38,9.044812301732541,5.715187698267459,0.027485272672238936,1.756979265809059,0.04120816120845586,0.013762384136022012,2.1109383452559882,1.40302018636213,18366464
8.93,10.90790292987295,6.952097070127049,7.390000000000001,8.731230778054247,6.048769221945754,0.027485272672238936,1.7702696815133094,0.04120816120845586,0.013762384136022012,2.139125336749808,1.4014140262768109,18530304
8.93,10.963740396412483,6.896259603587517,7.220000000000001,8.652340741583512,5.7876592584164905,0.027485272672238936,1.7442158967256547,0.04120816120845586,0.013762384136022012,2.1134256049764284,1.375006188474881,18694144
8.82,10.965600149142427,6.674399850857574,7.44,8.840856880626998,6.039143119373003,0.027485272672238936,1.734306874871254,0.04120816120845586,0.013762384136022012,2.088993131604118,1.3796206181383897,18857984
8.66,11.142820976228451,6.177179023771549,7.330000000000001,8.99376080011521,5.666239199884792,0.02613984252753781,1.7568641290068627,0.04024281759630462,0.012036867458770998,2.1306198665442606,1.3831083914694648,19021824
8.790000000000001,10.962763217656265,6.617236782343737,7.4,9.042558979154174,5.757441020845827,0.02613984252753781,1.7606531351804733,0.04024281759630462,0.012036867458770998,2.1233960739714526,1.3979101963894938,19185664
8.790000000000001,11.062641634750188,6.517358365249814,7.339999999999999,9.022973558912913,5.657026441087085,0.02613984252753781,1.7753552466630935,0.04024281759630462,0.012036867458770998,2.146382991482077,1.40432750184411,19349504
8.75,11.028266885156345,6.471733114843654,7.2,8.839512122553536,5.560487877446464,0.028603634705060284,1.7548272877931594,0.046112423901262946,0.011094845508857622,2.1277509141676707,1.3819036614186482,19513344
8.860000000000001,10.926978471102204,6.793021528897798,7.3,8.880506248010427,5.719493751989572,0.028603634705060284,1.7509219139814376,0.046112423901262946,0.011094845508857622,2.1223825978781083,1.3794612300847668,19677184
8.85,10.921352215341466,6.778647784658533,7.15,8.789664599849615,5.510335400150384,0.028603634705060284,1.7477490335702897,0.046112423901262946,0.011094845508857622,2.0906455771139294,1.40485249002665,19841024
8.78,10.824407004488098,6.735592995511901,7.159999999999999,8.871256848050578,5.4487431519494205,0.025524419154550965,1.7667509406805038,0.03897309963856111,0.012075738670540818,2.1425542003020723,1.3909476810589352,20004864
8.8,10.960555484129024,6.639444515870977,7.210000000000001,8.81838428243999,5.601615717560011,0.025524419154550965,1.7741444408893585,0.03897309963856111,0.012075738670540818,2.148439476314501,1.3998494054642163,20168704
8.86,11.016942280173485,6.703057719826513,7.57,8.95711931714615,6.182880682853851,0.025524419154550965,1.7527910962700843,0.03897309963856111,0.012075738670540818,2.1325108454151986,1.3730713471249698,20332544
9.010000000000002,10.803571855265355,7.216428144734649,7.42,8.989585932658674,5.850414067341326,0.026730540384756512,1.7483455762267113,0.04228872848589586,0.011172352283617161,2.132870235705872,1.3638209167475503,20496384
8.750000000000002,11.053150016824786,6.446849983175218,7.460000000000001,8.860856880626997,6.0591431193730045,0.026730540384756512,1.7755401283502579,0.04228872848589586,0.011172352283617161,2.146943963793037,1.4041362929074788,20660224
8.92,10.909874367893611,6.930125632106388,7.290000000000001,9.081898434621785,5.498101565378217,0.026730540384756512,1.7504274427890778,0.04228872848589586,0.011172352283617161,2.084682066306597,1.4161728192715586,20824064
8.89,10.887223072167954,6.892776927832047,7.2299999999999995,8.52,5.9399999999999995,0.02876624519606431,1.7444242015480995,0.04196391764094223,0.01556857275118639,2.0984464670136167,1.3904019360825826,20987904
8.930000000000001,11.003668247333696,6.856331752666306,7.51,9.178801965483023,5.841198034516977,0.02876624519606431,1.7803950920701026,0.04196391764094223,0.01556857275118639,2.158324058948318,1.402466125191887,21151744
8.750000000000002,11.076048150834374,6.42395184916563,6.960000000000001,8.524736399525493,5.395263600474509,0.02876624519606431,1.7586470186710357,0.04196391764094223,0.01556857275118639,2.131183630416809,1.3861104069252623,21315584
8.72,11.009017256378817,6.430982743621184,7.739999999999999,9.03475866477116,6.445241335228838,0.02876624519606431,1.768968716263771,0.04196391764094223,0.01556857275118639,2.158958523556232,1.3789789089713103,21479424
8.830000000000002,11.16068659411771,6.499313405882294,7.239999999999999,8.995676507788378,5.48432349221162,0.026271681903437698,1.7741319477558135,0.03968724631693443,0.012856117489940963,2.1617428534000993,1.386521042111528,21643264
8.750000000000002,11.1517701805127,6.348229819487303,7.359999999999999,9.015415355734023,5.704584644265977,0.026271681903437698,1.7760305911302567,0.03968724631693443,0.012856117489940963,2.1493185498393412,1.4027426324211725,21807104
8.86,11.090784615331565,6.629215384668434,7.270000000000001,8.683541651314174,5.856458348685829,0.026271681903437698,1.7829882353544235,0.03968724631693443,0.012856117489940963,2.150857355999265,1.4151191147095823,21970944
8.73,11.171331603858846,6.288668396141156,7.19,8.95377436198625,5.426225638013752,0.0256378806148899,1.7945270150899888,0.03849573179635856,0.012780029433421242,2.179118035780991,1.4099359943989864,22134784
8.92,10.991617725353787,6.848382274646212,7.359999999999999,8.733462777071152,5.986537222928848,0.0256378806148899,1.7748951345682145,0.03849573179635856,0.012780029433421242,2.1547620716224105,1.3950281975140184,22298624
8.88,11.070342438980719,6.689657561019283,7.32,8.809832205317095,5.830167794682905,0.0256378806148899,1.757078804075718,0.03849573179635856,0.012780029433421242,2.123967091859802,1.390190516291634,22462464
8.840000000000002,10.946751053162192,6.7332489468378105,7.550000000000002,9.060132444522667,6.039867555477336,0.02486861285996549,1.752766814827919,0.037409202462670765,0.012328023257260212,2.1035852277416813,1.4019484019141566,22626304
8.82,11.082211307548436,6.557788692451565,7.510000000000001,8.92311712182678,6.096882878173222,0.02486861285996549,1.764986053109169,0.037409202462670765,0.012328023257260212,2.138455910930297,1.391516195288041,22790144
8.780000000000001,10.996664160399586,6.563335839600415,7.489999999999999,8.802592853858346,6.177407146141652,0.02486861285996549,1.761852492392063,0.037409202462670765,0.012328023257260212,2.135928587586278,1.387776397197848,22953984
8.930000000000001,10.924517485508716,6.935482514491288,7.38,8.961012333917733,5.798987666082266,0.02325371824661715,1.7681616395711899,0.03591477236845848,0.010592664124775822,2.137051232431884,1.3992720467104955,23117824
8.92,10.949187029329726,6.890812970670273,7.38,9.036985214176639,5.723014785823362,0.02325371824661715,1.769252324104309,0.03591477236845848,0.010592664124775822,2.1369631901622044,1.4015414580464136,23281664
8.8,10.976694742034354,6.623305257965647,7.289999999999999,8.778254010577495,5.801745989422503,0.02325371824661715,1.7717292428016662,0.03591477236845848,0.010592664124775822,2.158623966554382,1.3848345190489508,23445504
8.83,10.89835683575151,6.76164316424849,7.26,8.785909564816997,5.734090435183002,0.02313720784663818,1.7658866718411446,0.0314459401479019,0.014828475545374462,2.1361855683932163,1.395587775289073,23609344
8.75,11.103826671613694,6.396173328386306,7.529999999999999,9.300338950596748,5.75966104940325,0.02313720784663818,1.7850860074162482,0.0314459401479019,0.014828475545374462,2.1440110703210626,1.426160944511434,23773184
8.84,10.965652840893828,6.714347159106172,7.31,9.121877479301512,5.498122520698488,0.02313720784663818,1.7872571438550948,0.0314459401479019,0.014828475545374462,2.15283972928338,1.4216745584268093,23937024
8.900000000000002,11.0123446688455,6.787655331154504,7.33,8.899108026873867,5.760891973126133,0.02313720784663818,1.780281099677086,0.0314459401479019,0.014828475545374462,2.1476305675641156,1.4129316317900562,24100864
8.920000000000002,11.069325475585307,6.770674524414696,7.119999999999999,9.034053290794171,5.205946709205827,0.02172199447929398,1.7865306839346886,0.03153152286116088,0.011912466097427084,2.1688776107303998,1.4041837571389775,24264704
8.86,10.919708717270478,6.800291282729521,7.460000000000001,9.05135162676261,5.868648373237392,0.02172199447929398,1.7810030102729797,0.03153152286116088,0.011912466097427084,2.1594152099156614,1.402590810630298,24428544
8.78,11.048391500601252,6.511608499398747,7.65,9.30846314399808,5.99153685600192,0.02172199447929398,1.7831749320030212,0.03153152286116088,0.011912466097427084,2.135354294145843,1.4309955698601995,24592384
8.73,11.123344939619027,6.336655060380974,7.45,8.893779761598008,6.006220238401992,0.02365571480313574,1.7791057884693147,0.0333237104586734,0.01398771914759808,2.136612768145551,1.4215988087930782,24756224
8.879999999999999,11.07262399877407,6.687376001225927,7.17,8.305825690852254,6.034174309147746,0.02365571480313574,1.787431927025318,0.0333237104586734,0.01398771914759808,2.1565304184193845,1.4183334356312514,24920064


==> data/progress-leaper-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.84,3.040997512422418,2.639002487577582,2.5200000000000005,2.783818119165459,2.256181880834542,0.0,2.7072993487119676,0.0,0.0,2.70786826440038,2.706730433023555,16384
3.1499999999999995,3.613141447076376,2.686858552923623,2.9,3.144948974278318,2.655051025721682,0.0,2.5418352246284486,0.0,0.0,2.601956588515726,2.4817138607411713,180224
3.4200000000000004,4.007877538267963,2.8321224617320375,3.0599999999999996,3.700624695121878,2.419375304878121,0.0,2.244766318798065,0.0,0.0,2.479377998007597,2.0101546395885332,344064
3.4400000000000004,4.053514466007119,2.826485533992882,3.12,3.6135585071701226,2.6264414928298776,0.0,2.1699533462524414,0.0,0.0,2.46251959190915,1.8773871005957328,507904
3.35,3.760487515035476,2.939512484964524,3.3,3.7604345773288532,2.8395654226711464,0.9243712398733654,2.106068639457226,1.0473264787500822,0.8014160009966486,2.5176819332628964,1.6944553456515554,671744
3.2599999999999993,3.8348043145279957,2.685195685472003,3.47,3.90139309220246,3.0386069077975404,0.9243712398733654,2.1068249493837357,1.0473264787500822,0.8014160009966486,2.5009322403269247,1.7127176584405466,835584
3.4299999999999997,4.026741149913427,2.833258850086572,3.4199999999999995,3.9175942121849885,2.9224057878150105,0.9243712398733654,2.0767557308077813,1.0473264787500822,0.8014160009966486,2.5129150908168927,1.64059637079867,999424
3.5599999999999996,4.118927544499284,3.001072455500715,3.3099999999999996,3.8048737212663446,2.8151262787336546,0.15526423616089838,2.0701061740517614,0.25754084497305485,0.05298762734874192,2.5150974200359832,1.6251149280675397,1163264
4.1,4.844311762637135,3.355688237362864,3.63,3.8791987158875423,3.3808012841124575,0.15526423616089838,2.0640490114688874,0.25754084497305485,0.05298762734874192,2.4677957437629554,1.6603022791748197,1327104
4.01,4.623921819126833,3.396078180873167,3.3199999999999994,3.992011904656457,2.6479880953435417,0.15526423616089838,2.014410690963268,0.25754084497305485,0.05298762734874192,2.4235867650141687,1.6052346169123677,1490944
4.109999999999999,4.948391316748927,3.2716086832510722,3.7299999999999995,4.507238702072922,2.952761297927078,0.2188050859057041,2.0256479293107987,0.3980664295384838,0.0395437422729244,2.434164158997675,1.6171316996239224,1654784
4.5600000000000005,5.459110671719562,3.66088932828044,3.62,4.194108003776293,3.045891996223707,0.2188050859057041,2.034805950522423,0.3980664295384838,0.0395437422729244,2.426797858601519,1.6428140424433273,1818624
4.590000000000001,5.539157521173383,3.6408424788266185,3.75,4.330086200490927,3.169913799509073,0.2188050859057041,2.033870208263397,0.3980664295384838,0.0395437422729244,2.4085876472474803,1.6591527692793138,1982464
4.529999999999999,5.609861102179349,3.4501388978206498,4.05,4.757460246232959,3.3425397537670403,0.19674308807735477,1.9982057094573975,0.3561416310323719,0.03734454512233765,2.3685662764423694,1.6278451424724256,2146304
4.609999999999999,5.486869431557515,3.7331305684424843,3.7099999999999995,4.521726554943227,2.8982734450567724,0.19674308807735477,2.037573276460171,0.3561416310323719,0.03734454512233765,2.4285475310851523,1.6465990218351896,2310144
4.58,5.888281315314103,3.2717186846858968,4.13,4.716600375042499,3.5433996249575013,0.19674308807735477,1.9629126191139221,0.3561416310323719,0.03734454512233765,2.4127701333115334,1.513055104916311,2473984
4.87,6.003181362359971,3.736818637640029,4.1899999999999995,5.050755482120213,3.3292445178797867,0.16436519462517327,1.9955580040812493,0.28709272705721395,0.04163766219313257,2.4362064894090807,1.5549095187534179,2637824
4.79,5.912898036332774,3.6671019636672257,4.090000000000001,5.051717214153933,3.1282827858460687,0.16436519462517327,1.9640065848827362,0.28709272705721395,0.04163766219313257,2.425979022650982,1.5020341471144905,2801664
5.22,6.42066648158429,4.019333518415709,4.1899999999999995,5.1189241088485105,3.2610758911514885,0.16436519462517327,1.9445141956210137,0.28709272705721395,0.04163766219313257,2.394440075481253,1.4945883157607742,2965504
4.93,6.293854830984588,3.566145169015411,4.39,5.378382517044893,3.401617482955106,0.16436519462517327,1.9290082544088363,0.28709272705721395,0.04163766219313257,2.3782020924802487,1.4798144163374238,3129344
5.38,6.69438198405182,4.065618015948179,4.380000000000001,5.636025477448607,3.123974522551394,0.1399854911995044,1.9538043022155762,0.23779329852603315,0.04217768387297566,2.421822456256138,1.4857861481750143,3293184
5.68,7.4234448657758,3.936555134224199,4.6899999999999995,5.959212354178764,3.4207876458212354,0.1399854911995044,1.9185904651880263,0.23779329852603315,0.04217768387297566,2.377017678731998,1.4601632516440546,3457024
5.529999999999999,7.171371377842321,3.888628622157678,4.9399999999999995,5.980384544291196,3.899615455708803,0.1399854911995044,1.947642208635807,0.23779329852603315,0.04217768387297566,2.3858779920554705,1.5094064252161434,3620864
5.9399999999999995,7.734547296674011,4.145452703325988,4.81,6.142253729587574,3.4777462704124256,0.1353171594474823,1.949411390721798,0.2292848125048712,0.041349506390093396,2.3998314790114654,1.4989913024321306,3784704
5.96,7.935955465085183,3.9840445349148172,5.119999999999999,6.6158609561052115,3.624139043894787,0.1353171594474823,1.923931646347046,0.2292848125048712,0.041349506390093396,2.3698956456306144,1.4779676470634773,3948544
6.17,8.201772625073977,4.138227374926023,5.069999999999999,6.26,3.8799999999999994,0.1353171594474823,1.9384666204452514,0.2292848125048712,0.041349506390093396,2.4264603291542852,1.4504729117362174,4112384
5.979999999999999,8.066048896838229,3.893951103161768,4.58,6.140640893991952,3.019359106008048,0.13602657886853367,1.936326728761196,0.22138658188878066,0.05066657584828668,2.402484854919283,1.4701686026031087,4276224
5.959999999999999,8.3654937123177,3.554506287682297,5.039999999999999,6.568528704342839,3.5114712956571594,0.13602657886853367,1.9038913771510124,0.22138658188878066,0.05066657584828668,2.3922926755810128,1.4154900787210118,4440064
6.23,8.475462090528362,3.984537909471639,4.84,6.5611623979160125,3.1188376020839867,0.13602657886853367,1.877566722035408,0.22138658188878066,0.05066657584828668,2.373960016200805,1.381173427870011,4603904
6.42,8.436333305780568,4.403666694219431,5.24,6.926534909214748,3.553465090785252,0.11727788420302021,1.8929268091917038,0.18765028329465971,0.04690548511138072,2.398636759383448,1.3872168589999596,4767744
6.469999999999999,8.894479325546001,4.045520674453996,5.390000000000001,7.2562529303392935,3.523747069660707,0.11727788420302021,1.9013600066304206,0.18765028329465971,0.04690548511138072,2.4142490712190905,1.3884709420417507,4931584
6.419999999999999,8.795626233227777,4.044373766772221,5.540000000000001,7.395909480551248,3.6840905194487537,0.11727788420302021,1.8866970628499984,0.18765028329465971,0.04690548511138072,2.4082638899288646,1.365130235771132,5095424
6.7299999999999995,8.87291857054812,4.58708142945188,5.370000000000001,6.960628806478747,3.7793711935212553,0.10096486998436756,1.9053678184747695,0.16095347434205226,0.04097626562668287,2.4195571424457705,1.3911784945037686,5259264
6.869999999999999,9.347115257714101,4.392884742285897,5.66,7.550079363413081,3.7699206365869187,0.10096486998436756,1.9166408121585845,0.16095347434205226,0.04097626562668287,2.440983092420754,1.3922985318964152,5423104
6.99,9.362530294853999,4.617469705146002,5.57,7.23736318779083,3.90263681220917,0.10096486998436756,1.901567067205906,0.16095347434205226,0.04097626562668287,2.435178447787139,1.367955686624673,5586944
6.890000000000001,9.3265754656895,4.453424534310502,5.77,7.418059464946577,4.121940535053422,0.10096486998436756,1.9018549188971519,0.16095347434205226,0.04097626562668287,2.411620771028587,1.3920890667657169,5750784
6.7299999999999995,9.139169981549662,4.320830018450337,5.9399999999999995,7.724488722295548,4.155511277704451,0.08747486578358532,1.8817551240324975,0.14237209386596905,0.03257763770120158,2.4136854694551535,1.3498247786098414,5914624
6.919999999999999,9.403062625066068,4.43693737493393,5.98,7.947129888949889,4.012870111050112,0.08747486578358532,1.8790364950895309,0.14237209386596905,0.03257763770120158,2.4128057111611123,1.3452672790179494,6078464
6.9799999999999995,9.552469630530164,4.407530369469836,5.970000000000001,7.866865836056943,4.073134163943059,0.08747486578358532,1.8449880912899972,0.14237209386596905,0.03257763770120158,2.3422552836249784,1.347720898955016,6242304
6.970000000000001,9.497864711569827,4.442135288430174,5.85,7.5466142755499845,4.153385724450015,0.07954977970665741,1.8563045740127564,0.12151963123500924,0.03757992817830559,2.3867089749709804,1.3259001730545323,6406144
6.99,9.711194590616408,4.268805409383592,6.05,8.002562418976662,4.097437581023336,0.07954977970665741,1.8382351398468018,0.12151963123500924,0.03757992817830559,2.385369728330722,1.2911005513628817,6569984
7.160000000000001,9.806960521050513,4.513039478949489,6.04,7.961041384249699,4.118958615750301,0.07954977970665741,1.8340439409017564,0.12151963123500924,0.03757992817830559,2.394013533249886,1.2740743485536266,6733824
7.279999999999999,9.72859143182361,4.831408568176389,6.0600000000000005,7.963260360539252,4.156739639460749,0.07009265207541396,1.8196639999747277,0.10064673668847132,0.039538567462356594,2.3972610448537415,1.242066955095714,6897664
7.26,9.859307600111999,4.660692399888001,6.07,8.222231400198408,3.9177685998015925,0.07009265207541396,1.8313014969229697,0.10064673668847132,0.039538567462356594,2.406170379916878,1.2564326139290614,7061504
7.350000000000001,9.892144763777234,4.807855236222769,5.99,7.822184488527288,4.1578155114727124,0.07009265207541396,1.818119579553604,0.10064673668847132,0.039538567462356594,2.406972786929027,1.2292663721781811,7225344
7.18,9.799465594353169,4.56053440564683,5.86,7.9197087172704785,3.800291282729522,0.06212043780932304,1.81947730332613,0.0893387678869887,0.034902107731657375,2.40866087416219,1.23029373249007,7389184
7.330000000000001,9.797002229427449,4.862997770572553,6.119999999999999,7.9944599222175965,4.245540077782402,0.06212043780932304,1.8265366584062577,0.0893387678869887,0.034902107731657375,2.4214202287750957,1.2316530880374197,7553024
7.079999999999998,9.868117644576712,4.291882355423285,6.069999999999999,8.112571908158927,4.027428091841073,0.06212043780932304,1.8151188984513282,0.0893387678869887,0.034902107731657375,2.3810003515449747,1.2492374453576818,7716864
7.040000000000001,9.755952871461506,4.324047128538496,5.96,8.024073642097104,3.895926357902897,0.059989541012579375,1.8064478486776352,0.09343442997843297,0.026544652046725778,2.3710676816603526,1.2418280156949177,7880704
7.410000000000001,10.057810416174089,4.762189583825912,6.0600000000000005,8.049572818471344,4.070427181528658,0.059989541012579375,1.8060979157686234,0.09343442997843297,0.026544652046725778,2.3766906599586015,1.2355051715786451,8044544
7.19,9.830624926035503,4.549375073964498,6.2299999999999995,8.121057904983346,4.3389420950166535,0.059989541012579375,1.8153132438659667,0.09343442997843297,0.026544652046725778,2.387461152946983,1.2431653347849503,8208384
7.390000000000001,9.970484450641003,4.809515549358998,6.33,8.362264746532794,4.297735253467207,0.059989541012579375,1.7994410544633865,0.09343442997843297,0.026544652046725778,2.3766360567746445,1.2222460521521286,8372224
7.19,10.10357169124084,4.2764283087591615,6.0,7.760681686165901,4.239318313834099,0.05555209434280585,1.7838062956929206,0.08667848989831006,0.024425698787301643,2.36403259688979,1.2035799944960512,8536064
7.619999999999999,10.130697114348921,5.109302885651077,6.239999999999999,8.32528175554288,4.1547182444571185,0.05555209434280585,1.7962796524167062,0.08667848989831006,0.024425698787301643,2.3781522673414526,1.2144070374919598,8699904
7.51,10.139239433752659,4.880760566247341,6.4,8.055898547616973,4.744101452383028,0.05555209434280585,1.8162795692682265,0.08667848989831006,0.024425698787301643,2.398364751927431,1.2341943866090221,8863744
7.289999999999999,10.081934812992595,4.498065187007404,6.24,8.246589145789441,4.233410854210559,0.04955307342260033,1.7946487560868263,0.07718834773081172,0.021917799114388944,2.3442059146104253,1.245091597563227,9027584
7.51,10.159320667642934,4.860679332357066,6.19,8.061069213043709,4.318930786956293,0.04955307342260033,1.7865532398223878,0.07718834773081172,0.021917799114388944,2.3442678663095,1.2288386133352756,9191424
7.609999999999999,10.190484450641003,5.029515549358996,6.33,8.356351400917422,4.303648599082578,0.04955307342260033,1.8008425951004028,0.07718834773081172,0.021917799114388944,2.381085280196643,1.2205999100041627,9355264
7.57,10.166940507597353,4.973059492402648,6.32,8.072027397046062,4.5679726029539385,0.048659363604960516,1.794145266711712,0.07582405019656524,0.021494677013355785,2.3617075842616844,1.2265829491617397,9519104
7.350000000000001,10.100363612324742,4.59963638767526,6.3199999999999985,8.19125626251457,4.448743737485428,0.048659363604960516,1.8010117024183274,0.07582405019656524,0.021494677013355785,2.368502082139534,1.2335213226971207,9682944
7.610000000000001,10.378916755700685,4.841083244299318,6.36,8.26903116789643,4.450968832103572,0.048659363604960516,1.7988288462162019,0.07582405019656524,0.021494677013355785,2.34324840086078,1.2544092915716236,9846784
7.530000000000001,9.952003303053075,5.107996696946927,6.279999999999999,8.451543230055528,4.108456769944471,0.04557076396595181,1.8021243616938591,0.07057008189980174,0.02057144603210189,2.3762094469364268,1.2280392764512917,10010624
7.7700000000000005,10.320705784679998,5.219294215320003,6.22,8.110925699227762,4.329074300772238,0.04557076396595181,1.7714915603399277,0.07057008189980174,0.02057144603210189,2.318496902380849,1.2244862182990064,10174464
7.640000000000001,10.32223787162884,4.957762128371162,6.069999999999999,7.743947430476835,4.396052569523164,0.04557076396595181,1.7827773347496987,0.07057008189980174,0.02057144603210189,2.3391563928325945,1.226398276666803,10338304
7.57,10.25218194759416,4.887818052405841,6.12,7.811035185914237,4.428964814085763,0.043778712313337506,1.800605371594429,0.06775761945101821,0.019799805175656795,2.3650429959215664,1.2361677472672916,10502144
7.500000000000002,10.331607317408261,4.668392682591742,6.340000000000001,8.346589145789443,4.333410854210559,0.043778712313337506,1.8099045738577844,0.06775761945101821,0.019799805175656795,2.3656021451112537,1.254207002604315,10665984
7.49,10.269370432310167,4.710629567689834,6.250000000000002,8.087525510027005,4.412474489972999,0.043778712313337506,1.774391670525074,0.06775761945101821,0.019799805175656795,2.3460828689885114,1.2027004720616368,10829824
7.820000000000002,10.330697114348924,5.30930288565108,6.24,7.981378764083219,4.498621235916781,0.043778712313337506,1.8093585595488548,0.06775761945101821,0.019799805175656795,2.3863964468220535,1.2323206722756561,10993664
7.5,10.207766607372209,4.792233392627791,6.5,8.645693361130617,4.354306638869383,0.04014157149109875,1.8105217531323432,0.0579309992950006,0.02235214368719691,2.3833167509438082,1.2377267553208782,11157504
7.590000000000001,10.244976459405997,4.935023540594004,6.409999999999999,8.602008211663449,4.2179917883365485,0.04014157149109875,1.8084635421633721,0.0579309992950006,0.02235214368719691,2.3671040430001113,1.249823041326633,11321344
7.790000000000001,10.302946477742811,5.27705352225719,6.33,8.144414506114853,4.5155854938851485,0.04014157149109875,1.8495590195059777,0.0579309992950006,0.02235214368719691,2.4135936380596625,1.2855244009522928,11485184
7.709999999999999,10.181618902662786,5.2383810973372125,6.31,8.285575865412412,4.334424134587588,0.03894238126963935,1.8352258950471878,0.05905997399659302,0.018824788542685687,2.3461872393354746,1.324264550758901,11649024
7.87,10.219489306211033,5.520510693788967,6.26,8.003100685560074,4.516899314439925,0.03894238126963935,1.8414615139365196,0.05905997399659302,0.018824788542685687,2.3909456334238115,1.2919773944492277,11812864
7.830000000000001,10.34755834093274,5.312441659067263,6.5,8.388385553852814,4.611614446147186,0.03894238126963935,1.8256739616394042,0.05905997399659302,0.018824788542685687,2.3739262599575772,1.2774216633212312,11976704
7.5600000000000005,10.3775166370405,4.742483362959502,6.45,8.374188140489386,4.525811859510615,0.0406333474344883,1.8084077939391137,0.06254831120133443,0.01871838366764217,2.3665774024212958,1.2502381854569313,12140544
7.720000000000001,10.305652722234756,5.1343472777652455,6.4,8.208867048735202,4.5911329512647985,0.0406333474344883,1.8058709174394607,0.06254831120133443,0.01871838366764217,2.3625694893111384,1.249172345567783,12304384
7.7299999999999995,10.379547131115052,5.080452868884947,6.39,8.413091693423706,4.366908306576294,0.0406333474344883,1.8155130073428154,0.06254831120133443,0.01871838366764217,2.356378066187173,1.2746479484984579,12468224
7.720000000000001,10.343661563540543,5.096338436459459,6.35,8.309209024070682,4.390790975929317,0.035960112938150615,1.83026931732893,0.05388916078597407,0.01803106509032716,2.3653478390035394,1.2951907956543205,12632064
7.739999999999999,10.289980392081477,5.190019607918522,6.640000000000001,8.58381069037085,4.696189309629151,0.035960112938150615,1.8234932184219361,0.05388916078597407,0.01803106509032716,2.345994674100963,1.300991762742909,12795904
7.8,10.31356320787841,5.28643679212159,6.480000000000001,8.452713866732832,4.50728613326717,0.035960112938150615,1.83420480042696,0.05388916078597407,0.01803106509032716,2.3844797493014243,1.2839298515524957,12959744
7.81,10.38854610197297,5.231453898027029,6.17,7.991016199818112,4.3489838001818875,0.0370945802403691,1.8680909022688865,0.05461006928045303,0.019579091200285167,2.411569888649555,1.3246119158882184,13123584
7.709999999999999,10.416824708029687,5.003175291970312,6.33,8.375996089927838,4.284003910072163,0.0370945802403691,1.832929889857769,0.05461006928045303,0.019579091200285167,2.3707364106971545,1.2951233690183839,13287424
7.790000000000001,10.352596339652425,5.227403660347577,6.709999999999999,8.719203822413245,4.700796177586753,0.0370945802403691,1.775059849023819,0.05461006928045303,0.019579091200285167,2.291653171254888,1.2584665267927497,13451264
7.880000000000001,10.412113741521104,5.347886258478898,6.450000000000001,8.636435455255885,4.263564544744118,0.0370945802403691,1.7705512583255767,0.05461006928045303,0.019579091200285167,2.2517979998548463,1.289304516796307,13615104
7.63,10.343319000781147,4.916680999218853,6.4799999999999995,8.439489729495921,4.520510270504078,0.03988228204790255,1.754663099348545,0.059441311383570006,0.020323252712235087,2.2510270813403515,1.2582991173567386,13778944
7.589999999999999,10.367210831031738,4.81278916896826,6.789999999999999,8.602429308966283,4.977570691033716,0.03988228204790255,1.7434328123927116,0.059441311383570006,0.020323252712235087,2.2573587631183467,1.2295068616670766,13942784
7.640000000000001,10.316266055533344,4.963733944466657,6.639999999999999,8.68899975597851,4.591000244021487,0.03988228204790255,1.6936536952853203,0.059441311383570006,0.020323252712235087,2.220463548503484,1.1668438420671565,14106624
7.820000000000002,10.378827856656248,5.261172143343756,6.5699999999999985,8.568524455692248,4.5714755443077495,0.03560128535770656,1.7051528632640838,0.05641813100043195,0.014784439714981175,2.2296128334614993,1.1806928930666682,14270464
7.68,10.360596948442641,4.999403051557358,6.51,8.504216638181518,4.515783361818481,0.03560128535770656,1.7053188532590866,0.05641813100043195,0.014784439714981175,2.2447994649288345,1.1658382415893387,14434304
7.75,10.309785147234042,5.190214852765959,6.58,8.411829686406463,4.748170313593537,0.03560128535770656,1.7192961692810058,0.05641813100043195,0.014784439714981175,2.197503958474169,1.2410883800878427,14598144
7.62,10.359269975741713,4.880730024258288,6.36,8.261157542130583,4.458842457869417,0.037408780686536566,1.7230512082576752,0.06480679043454096,0.010010770938532178,2.218560735627861,1.2275416808874897,14761984
7.840000000000001,10.310708400439033,5.3692915995609685,6.470000000000001,8.244852106514795,4.695147893485207,0.037408780686536566,1.7540710523724556,0.06480679043454096,0.010010770938532178,2.2459115462717465,1.2622305584731648,14925824
7.58,10.308662676110773,4.8513373238892274,6.410000000000001,8.326481150442135,4.493518849557868,0.037408780686536566,1.7476682677865027,0.06480679043454096,0.010010770938532178,2.2479365872257104,1.247399948347295,15089664
7.8199999999999985,10.29661058707258,5.343389412927417,6.549999999999999,8.44802528961023,4.651974710389768,0.03826069860479792,1.7516187131404877,0.06545641215120673,0.01106498505838912,2.2358877701071918,1.2673496561737836,15253504
7.769999999999999,10.371941582741625,5.168058417258372,6.56,8.450079363413082,4.669920636586918,0.03826069860479792,1.7716637015342713,0.06545641215120673,0.01106498505838912,2.2538397089240263,1.2894876941445161,15417344
7.95,10.381151990312413,5.518848009687588,6.590000000000001,8.419453470301992,4.760546529698009,0.03826069860479792,1.813534788787365,0.06545641215120673,0.01106498505838912,2.296876010418339,1.3301935671563905,15581184
7.76,10.392565288839005,5.127434711160994,6.529999999999999,8.507397279253716,4.5526027207462825,0.04323328510850598,1.7853611156344413,0.08102009972533014,0.005446470491681808,2.2508870486612054,1.319835182607677,15745024
7.909999999999999,10.324311496058451,5.4956885039415475,6.700000000000001,8.60945018264421,4.790549817355792,0.04323328510850598,1.8076120406389236,0.08102009972533014,0.005446470491681808,2.287978506340326,1.327245574937521,15908864
7.960000000000001,10.280000000000001,5.640000000000001,6.3100000000000005,8.269311103423854,4.3506888965761465,0.04323328510850598,1.786876705288887,0.08102009972533014,0.005446470491681808,2.2342487688527384,1.3395046417250354,16072704
7.709999999999999,10.265953833698878,5.15404616630112,6.609999999999999,8.551365498817777,4.668634501182222,0.04323328510850598,1.778685499727726,0.08102009972533014,0.005446470491681808,2.2421846096176496,1.3151863898378022,16236544
7.9,10.448725171531839,5.351274828468162,6.35,8.405845324921113,4.294154675078886,0.0503882512612665,1.8082552164793015,0.10201623165892977,-0.0012397291363967639,2.259002413462029,1.357508019496574,16400384
7.8,10.427926939623703,5.172073060376297,6.5699999999999985,8.395951806592933,4.744048193407065,0.0503882512612665,1.8063381791114808,0.10201623165892977,-0.0012397291363967639,2.282896665174905,1.3297796930480565,16564224
7.830000000000001,10.41420200448804,5.245797995511962,6.419999999999999,8.340833152566875,4.4991668474331235,0.0503882512612665,1.8024498045444488,0.10201623165892977,-0.0012397291363967639,2.2573557861865376,1.34754382290236,16728064
7.840000000000001,10.278934193454184,5.401065806545819,6.470000000000001,8.26724789609002,4.672752103909982,0.053970484610307165,1.7918831616640092,0.1272981149020441,-0.019357145681429766,2.2335792277970117,1.3501870955310067,16891904
7.82,10.37374235192198,5.266257648078021,6.530000000000001,8.62047841414352,4.4395215858564825,0.053970484610307165,1.8080315291881561,0.1272981149020441,-0.019357145681429766,2.2737248909730745,1.342338167403238,17055744
7.900000000000001,10.460468707092513,5.339531292907489,6.49,8.161795442032307,4.818204557967692,0.053970484610307165,1.7777144134044647,0.1272981149020441,-0.019357145681429766,2.253015052227797,1.3024137745811322,17219584
7.709999999999999,10.538939730711844,4.881060269288154,6.5600000000000005,8.354547296674012,4.765452703325989,0.05628686692984016,1.766492709517479,0.13996801278298104,-0.027394278923300715,2.240251209929451,1.2927342091055067,17383424
8.09,10.34674544421829,5.8332545557817115,6.650000000000001,8.673487089160691,4.6265129108393115,0.05628686692984016,1.7615159168839454,0.13996801278298104,-0.027394278923300715,2.2308347089817904,1.2921971247861004,17547264
7.909999999999999,10.54569725120318,5.274302748796819,6.82,8.649644774266307,4.990355225733695,0.05628686692984016,1.7656218975782394,0.13996801278298104,-0.027394278923300715,2.245283348418457,1.285960446738022,17711104
7.87,10.367218452598811,5.372781547401189,6.6,8.577877650412178,4.622122349587821,0.05925189054064025,1.7720105290412902,0.1433118104428848,-0.024808029361604304,2.2480005671058603,1.29602049097672,17874944
8.23,10.321434914119969,6.138565085880032,6.7,8.612066944434739,4.7879330555652615,0.05925189054064025,1.7616740241646767,0.1433118104428848,-0.024808029361604304,2.2364001930651347,1.2869478552642184,18038784
7.88,10.464879107424562,5.295120892575438,6.62,8.259390130505853,4.980609869494146,0.05925189054064025,1.764081598818302,0.1433118104428848,-0.024808029361604304,2.2391789959392394,1.2889842016973647,18202624
7.949999999999998,10.469622987670972,5.430377012329025,6.529999999999999,8.193760800115209,4.866239199884791,0.057737722696548574,1.7731209769845009,0.14627188735573987,-0.03079644196264271,2.2607155334732134,1.2855264204957881,18366464
8.040000000000001,10.400169485439553,5.679830514560448,6.739999999999999,8.391181395244022,5.088818604755976,0.057737722696548574,1.741906701028347,0.14627188735573987,-0.03079644196264271,2.2213555482375176,1.2624578538191764,18530304
7.959999999999999,10.483965134466004,5.436034865533994,6.320000000000001,8.129309260463785,4.510690739536218,0.057737722696548574,1.7322869628667832,0.14627188735573987,-0.03079644196264271,2.1992559166654466,1.2653180090681198,18694144
8.16,10.342292372712695,5.977707627287306,6.7,8.426267650163208,4.973732349836793,0.057737722696548574,1.732200562953949,0.14627188735573987,-0.03079644196264271,2.1892474046204087,1.2751537212874893,18857984
8.13,10.339547464980104,5.920452535019898,6.550000000000002,8.279884389200621,4.820115610799382,0.05906313305861073,1.7446765199303627,0.13602411868561975,-0.01789785256839828,2.188679149323241,1.3006738905374844,19021824
7.83,10.34199124202295,5.318008757977051,6.62,8.391891644542634,4.8481083554573665,0.05906313305861073,1.7274224758148193,0.13602411868561975,-0.01789785256839828,2.161639252357147,1.2932056992724918,19185664
8.1,10.451595203260968,5.74840479673903,6.55,8.447498353095465,4.652501646904535,0.05906313305861073,1.7087728917598723,0.13602411868561975,-0.01789785256839828,2.129841373643438,1.2877044098763066,19349504
8.129999999999999,10.47138847695123,5.788611523048769,6.4399999999999995,8.451566553708824,4.428433446291175,0.06312047835453954,1.6533895820379256,0.13897761368893274,-0.012736656979853656,2.041724752338604,1.265054411737247,19513344
8.17,10.463490789168336,5.876509210831664,6.5200000000000005,8.40509946687171,4.634900533128292,0.06312047835453954,1.704565630853176,0.13897761368893274,-0.012736656979853656,2.1307562750812066,1.2783749866251455,19677184
8.110000000000001,10.489684853084544,5.7303151469154585,6.539999999999999,8.43483508517232,4.645164914827678,0.06312047835453954,1.6680867746472359,0.13897761368893274,-0.012736656979853656,2.080697044304056,1.2554765049904155,19841024
8.140000000000002,10.495928691620357,5.784071308379647,6.609999999999999,8.460648534973618,4.759351465026381,0.05981549665533077,1.7250803351402282,0.13767172332113875,-0.018040730010477207,2.122250516402332,1.3279101538781242,20004864
7.92,10.503718250893467,5.336281749106532,6.719999999999999,8.540329640477239,4.899670359522759,0.05981549665533077,1.7117539793252945,0.13767172332113875,-0.018040730010477207,2.0992256702359637,1.3242822884146253,20168704
8.32,10.526717018559472,6.113282981440529,6.630000000000001,8.273198101264727,4.9868018987352745,0.05981549665533077,1.7235751643776893,0.13767172332113875,-0.018040730010477207,2.1479536557871954,1.299196672968183,20332544
8.010000000000002,10.462529306654664,5.557470693345339,6.55,8.174346022250186,4.925653977749814,0.05559639498286321,1.750137920677662,0.12718510384687323,-0.01599231388114681,2.175498436746746,1.3247774046085778,20496384
8.080000000000002,10.524094924506823,5.635905075493182,6.960000000000001,8.804017353497521,5.115982646502481,0.05559639498286321,1.7352052733302117,0.12718510384687323,-0.01599231388114681,2.1416123188418235,1.3287982278186,20660224
8.139999999999999,10.601381725779241,5.6786182742207565,6.94,8.712117377602286,5.167882622397715,0.05559639498286321,1.764219270646572,0.12718510384687323,-0.01599231388114681,2.1902766424006725,1.3381618988924715,20824064
8.02,10.515916665275505,5.524083334724494,6.7299999999999995,8.340620998248811,5.119379001751187,0.056877928448602996,1.77654025554657,0.1210796399889175,-0.007323783091711514,2.214743008096492,1.338337502996648,20987904
8.12,10.51783235444015,5.722167645559848,6.9,8.592335664104494,5.207664335895506,0.056877928448602996,1.7711247205734253,0.1210796399889175,-0.007323783091711514,2.230572065802087,1.311677375344764,21151744
8.29,10.577990384595179,6.002009615404819,6.51,8.206732153287607,4.813267846712392,0.056877928448602996,1.782142274081707,0.1210796399889175,-0.007323783091711514,2.2289621731887705,1.3353223749746435,21315584
8.330000000000002,10.525472614267827,6.134527385732176,6.700000000000001,8.419302184026998,4.980697815973005,0.056877928448602996,1.7525439858436584,0.1210796399889175,-0.007323783091711514,2.167341043492252,1.3377469281950651,21479424
8.39,10.590658992211196,6.189341007788804,6.5600000000000005,8.093753565603027,5.026246434396973,0.05814568921458191,1.7805845603346824,0.12422702065890918,-0.007935642229745368,2.2289348807608462,1.3322342399085187,21643264
8.04,10.556028616689403,5.523971383310594,7.029999999999999,8.670152431940396,5.3898475680596025,0.05814568921458191,1.7625139564275742,0.12422702065890918,-0.007935642229745368,2.185604154455568,1.3394237583995805,21807104
8.34,10.551877030940013,6.128122969059988,7.029999999999999,8.550559107696902,5.509440892303097,0.05814568921458191,1.77479128241539,0.12422702065890918,-0.007935642229745368,2.204948789204517,1.344633775626263,21970944
8.28,10.623416309578817,5.936583690421182,6.74,8.613072342436352,4.866927657563648,0.05537804247686469,1.7873453482985497,0.11127111928831673,-0.0005150343345873484,2.2228682736351306,1.3518224229619686,22134784
8.3,10.507713749560844,6.092286250439157,6.910000000000001,8.634789842270647,5.185210157729355,0.05537804247686469,1.797246053814888,0.11127111928831673,-0.0005150343345873484,2.232067484840252,1.3624246227895236,22298624
8.48,10.599811312357778,6.360188687642223,6.67,8.31502279619463,5.02497720380537,0.05537804247686469,1.7868500217795371,0.11127111928831673,-0.0005150343345873484,2.19657831416653,1.3771217293925444,22462464
8.29,10.52403222895284,6.0559677710471576,6.93,8.658612160086813,5.201387839913186,0.05696090903990033,1.811143384873867,0.1168467683032808,-0.0029249502234801536,2.215348431108886,1.4069383386388479,22626304
8.220000000000002,10.622831662851148,5.817168337148857,7.15,8.558012784032872,5.741987215967128,0.05696090903990033,1.8057760760188102,0.1168467683032808,-0.0029249502234801536,2.240503243686081,1.3710489083515394,22790144
8.57,10.548408451255707,6.591591548744295,6.92,8.488311193609228,5.351688806390772,0.05696090903990033,1.7908518597483636,0.1168467683032808,-0.0029249502234801536,2.1968051702422615,1.3848985492544656,22953984
8.46,10.464594722132134,6.455405277867868,6.74,8.561647605877711,4.918352394122288,0.06041146589072989,1.8033096700906754,0.12374732614957636,-0.0029243943681165757,2.1993973505701443,1.4072219896112066,23117824
8.48,10.695310362003482,6.2646896379965185,6.720000000000001,8.357559159236699,5.082440840763303,0.06041146589072989,1.8104204520583154,0.12374732614957636,-0.0029243943681165757,2.2213053164344134,1.3995355876822173,23281664
8.48,10.691696181666913,6.268303818333088,6.82,8.509260193102294,5.130739806897706,0.06041146589072989,1.7967143282294273,0.12374732614957636,-0.0029243943681165757,2.1950629027150645,1.3983657537437901,23445504
8.35,10.733379952923999,5.966620047076001,6.56,8.315676507788378,4.80432349221162,0.05575362883031423,1.8005993768572808,0.11139878934375869,0.00010846831686977393,2.208149223232684,1.3930495304818775,23609344
8.309999999999999,10.674508405567634,5.945491594432363,6.799999999999999,8.364608577248635,5.235391422751364,0.05575362883031423,1.797415778040886,0.11139878934375869,0.00010846831686977393,2.1864149918372053,1.4084165642445663,23773184
8.55,10.762803651479274,6.337196348520728,6.83,8.478666127510358,5.181333872489642,0.05575362883031423,1.811679980158806,0.11139878934375869,0.00010846831686977393,2.2143896076634952,1.4089703526541166,23937024
8.419999999999998,10.685303511673434,6.154696488326563,6.8,8.234573107234343,5.365426892765656,0.05575362883031423,1.78491218239069,0.11139878934375869,0.00010846831686977393,2.166893573809002,1.4029307909723776,24100864
8.260000000000002,10.710387724422404,5.809612275577599,6.869999999999999,8.77370691021491,4.966293089785089,0.05307869715084451,1.7955656930804254,0.10317794396105971,0.002979450340629311,2.1902172064719387,1.400914179688912,24264704
8.48,10.663483455398735,6.296516544601266,6.67,8.256221926465525,5.083778073534475,0.05307869715084451,1.787457750737667,0.10317794396105971,0.002979450340629311,2.1970302681783025,1.3778852332970315,24428544
8.43,10.66385317333078,6.196146826669219,6.65,8.33062488378579,4.96937511621421,0.05307869715084451,1.784793707728386,0.10317794396105971,0.002979450340629311,2.177130248790836,1.392457166665936,24592384
8.6,10.699047402990223,6.500952597009777,6.76,7.9684701072016635,5.551529892798336,0.05224636597598832,1.7912736922502517,0.10371753184580754,0.000775200106169105,2.1719342391166467,1.4106131453838568,24756224
8.559999999999999,10.641441807978305,6.478558192021692,6.26,7.727787450552702,4.792212549447298,0.05224636597598832,1.7969135239720344,0.10371753184580754,0.000775200106169105,2.1613428616441532,1.4324841862999156,24920064


==> data/progress-maze-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
4.65,4.973264597504892,4.326735402495109,4.59,4.983573373083089,4.196426626916911,0.0,2.7072812259197234,0.0,0.0,2.707885246535805,2.7066772053036416,16384,-0.16175323398201724,4.150143456459046
5.14,5.542988833592197,4.737011166407802,4.709999999999999,5.0369556544854355,4.383044345514563,0.0,2.656130516529083,0.0,0.0,2.67618363425344,2.6360773988047264,180224,-0.17238083421252667,4.721223402023315
4.97,5.6828113354878695,4.25718866451213,4.34,4.780908153700972,3.8990918462990276,0.0,2.5711585342884065,0.0,0.0,2.632157405061627,2.5101596635151857,344064,-0.17296340223401785,4.604836487770081
5.03,5.447252920900501,4.612747079099499,5.129999999999999,5.7010516614107685,4.5589483385892295,0.0,2.5930973798036576,0.0,0.0,2.64131570552214,2.5448790540851753,507904,-0.20179157741367817,4.612516403198242
4.970000000000001,5.357427412556211,4.58257258744379,5.04,5.864863625092051,4.215136374907949,0.5230406769560848,2.5833416491746903,0.5894294903957406,0.456651863516429,2.6378159124717238,2.528867385877657,671744,1.0169144332408906,4.578969097137451
5.319999999999999,5.888858506133115,4.751141493866884,5.000000000000001,5.475394572960189,4.524605427039813,0.5230406769560848,2.5577767699956895,0.5894294903957406,0.456651863516429,2.604494009361817,2.511059530629562,835584,1.2941215500235557,4.933872079849243
5.41,5.574012194668567,5.245987805331433,5.380000000000001,5.808485705712572,4.9515142942874295,0.5230406769560848,2.532124403119087,0.5894294903957406,0.456651863516429,2.57354777954072,2.490701026697454,999424,1.2297643899917603,5.012442016601563
5.7,5.9932575659723035,5.406742434027697,5.510000000000001,6.147887137352683,4.8721128626473185,0.36996553026128065,2.515098351240158,0.41667303128353006,0.32325802923903124,2.5800027342700873,2.4501939682102285,1163264,2.2832182884216308,5.293705177307129
5.76,6.351945943477949,5.168054056522051,5.479999999999999,5.993419906119736,4.966580093880261,0.36996553026128065,2.5227616131305695,0.41667303128353006,0.32325802923903124,2.568146433572782,2.4773767926883568,1327104,2.2783331632614137,5.386109209060669
5.84,6.32,5.359999999999999,5.5600000000000005,6.212993108692581,4.90700689130742,0.36996553026128065,2.486888882517815,0.41667303128353006,0.32325802923903124,2.5411309838896208,2.432646781146009,1490944,2.2647866010665894,5.461143255233765
6.09,6.46,5.72,5.640000000000001,5.992703841770969,5.287296158229032,0.33692469423703375,2.47840256690979,0.3724664037588899,0.3013829847151776,2.5522510067888184,2.404554127030762,1654784,3.1706714630126953,5.6641271114349365
6.3100000000000005,6.888705451849212,5.731294548150789,5.680000000000001,6.001869538788622,5.358130461211379,0.33692469423703375,2.4722435891628267,0.3724664037588899,0.3013829847151776,2.5255465244910713,2.418940653834582,1818624,2.996096158027649,5.896268320083618
6.529999999999999,7.088659108938536,5.9713408910614625,5.72,6.057045990927054,5.382954009072946,0.33692469423703375,2.4358387261629106,0.3724664037588899,0.3013829847151776,2.4859341743219523,2.385743278003869,1982464,3.2627329349517824,6.162600326538086
6.389999999999999,6.945787729263609,5.834212270736389,5.58,5.971918358845309,5.1880816411546915,0.32265370068417826,2.417590653896332,0.3625292556004711,0.2827781457678854,2.5137830678112203,2.3213982399814435,2146304,3.7072985887527468,6.0047530174255375
6.529999999999999,6.983982378512646,6.0760176214873525,5.54,6.26,4.82,0.32265370068417826,2.4172804981470106,0.3625292556004711,0.2827781457678854,2.460190907116556,2.3743700891774653,2310144,3.72814257144928,6.176118469238281
6.3,6.514476105895272,6.085523894104727,5.43,5.98145262715849,4.87854737284151,0.32265370068417826,2.3371187537908553,0.3625292556004711,0.2827781457678854,2.4425378462813003,2.2316996613004103,2473984,3.36624014377594,5.953036546707153
6.62,7.0041874542459714,6.235812545754029,5.47,5.928366665454633,5.011633334545366,0.2830896514430066,2.3148633152246476,0.3108180141963541,0.25536128868965907,2.4231315161908684,2.206595114258427,2637824,4.276058864593506,6.308150959014893
6.709999999999999,7.137668095606861,6.282331904393137,5.58,6.216867333123626,4.943132666876374,0.2830896514430066,2.332294201850891,0.3108180141963541,0.25536128868965907,2.4130750518086543,2.251513351893128,2801664,4.200262117385864,6.404324722290039
6.889999999999999,7.249026461420323,6.5309735385796746,5.2,5.414476105895273,4.985523894104728,0.2830896514430066,2.3343756198883057,0.3108180141963541,0.25536128868965907,2.391617346700931,2.27713389307568,2965504,4.338740015029908,6.631207704544067
6.99,7.412965719651132,6.567034280348868,5.390000000000001,6.0055485358604965,4.774451464139505,0.2830896514430066,2.2624928802251816,0.3108180141963541,0.25536128868965907,2.3423704982193247,2.1826152622310384,3129344,4.285641312599182,6.702815866470337
6.959999999999999,7.545149553533111,6.374850446466887,5.2700000000000005,5.880000000000001,4.66,0.2363400849126828,2.3098589152097704,0.27277114072588127,0.19990902909948433,2.3803460356343913,2.2393717947851495,3293184,4.7862835884094235,6.679430341720581
7.010000000000001,7.522737749731771,6.49726225026823,5.24,5.726209831245729,4.753790168754271,0.2363400849126828,2.3143321007490156,0.27277114072588127,0.19990902909948433,2.371240158156564,2.257424043341467,3457024,4.700632810592651,6.751549243927002
7.32,7.8314684741017775,6.808531525898223,5.01,5.446921045499069,4.5730789545009305,0.2363400849126828,2.3118913590908052,0.27277114072588127,0.19990902909948433,2.3717022266181087,2.2520804915635018,3620864,5.243122673034668,7.114191770553589
7.159999999999999,7.8516646586316226,6.468335341368376,4.95,5.436312656631514,4.463687343368487,0.20933464451783643,2.274620372056961,0.23396580655564203,0.18470348248003082,2.34828621347774,2.200954530636182,3784704,5.5488770484924315,6.920576381683349
7.57,8.117813836992093,7.022186163007906,5.140000000000001,5.5303844259188635,4.749615574081138,0.20933464451783643,2.248390334844589,0.23396580655564203,0.18470348248003082,2.3676604350181822,2.129120234670996,3948544,5.748390960693359,7.318811082839966
7.460000000000001,8.009909083394701,6.9100909166053,4.9,5.326614580154031,4.47338541984597,0.20933464451783643,2.295364698767662,0.23396580655564203,0.18470348248003082,2.3881500203654475,2.2025793771698767,4112384,5.62749981880188,7.228778266906739
7.44,7.677486841740759,7.202513158259242,5.17,5.599068759058499,4.740931240941501,0.20058336047882785,2.230733039975166,0.251812457544155,0.14935426341350075,2.3540928012589326,2.1073732786913997,4276224,6.023628282546997,7.168328142166137
7.74,8.282586398650022,7.197413601349979,5.279999999999999,5.708485705712571,4.851514294287428,0.20058336047882785,2.2382360875606535,0.251812457544155,0.14935426341350075,2.3351203635615376,2.1413518115597694,4440064,6.261665391921997,7.482179164886475
7.590000000000001,8.422406150866271,6.75759384913373,5.029999999999999,5.463704968844028,4.596295031155971,0.20058336047882785,2.2303734332323075,0.251812457544155,0.14935426341350075,2.3457473880289483,2.1149994784356667,4603904,6.202435541152954,7.367991971969604
7.88,8.14,7.62,5.129999999999999,5.605499737118749,4.654500262881249,0.20847454973896137,2.2172895699739454,0.286005580989423,0.13094351848849972,2.3124139634755263,2.1221651764723646,4767744,6.820042896270752,7.6180970668792725
7.85,8.267731971484109,7.432268028515891,5.109999999999999,5.743166644731069,4.47683335526893,0.20847454973896137,2.244529792666435,0.286005580989423,0.13094351848849972,2.297406098722939,2.191653486609931,4931584,6.775316143035889,7.596404600143432
7.920000000000002,8.319499687108765,7.520500312891238,4.9,5.385798312059645,4.414201687940356,0.20847454973896137,2.1926631778478622,0.286005580989423,0.13094351848849972,2.322540775342318,2.0627855803534065,5095424,6.746200037002564,7.698164176940918
7.58,8.12735728733616,7.03264271266384,5.029999999999999,5.42255572852781,4.637444271472189,0.20585156509473204,2.1195967599749563,0.2663270283573323,0.1453761018321318,2.2644320691877597,1.974761450762153,5259264,7.099229574203491,7.318536043167114
7.909999999999999,8.398773976393997,7.4212260236060015,4.89,5.384873721266344,4.395126278733655,0.20585156509473204,2.1435045182704924,0.2663270283573323,0.1453761018321318,2.2746041148380503,2.0124049217029345,5423104,7.185833358764649,7.677496719360351
8.03,8.449642705167145,7.610357294832854,5.1499999999999995,5.664295634824951,4.635704365175048,0.20585156509473204,2.154795752465725,0.2663270283573323,0.1453761018321318,2.2953290680130745,2.0142624369183753,5586944,7.306628751754761,7.8262065887451175
8.040000000000001,8.573291665038937,7.506708334961066,5.16,5.680000000000001,4.64,0.20585156509473204,2.1583700254559517,0.2663270283573323,0.1453761018321318,2.2776840746405784,2.039055976271325,5750784,7.3309215068817135,7.783790588378906
8.07,8.441618083521242,7.698381916478759,4.92,5.626823881882892,4.213176118117108,0.21473986489037405,2.1220342367887497,0.28031246379208324,0.14916726598866487,2.235327534426161,2.0087409391513384,5914624,7.449584484100342,7.7923308372497555
7.989999999999999,8.556480361530742,7.423519638469258,5.180000000000001,5.762752091373339,4.597247908626662,0.21473986489037405,2.1607732698321342,0.28031246379208324,0.14916726598866487,2.2960415409262493,2.025504998738019,6078464,7.5601049900054935,7.742113876342773
7.760000000000001,8.4311184694225,7.0888815305775,5.04,5.672771680782255,4.4072283192177455,0.21473986489037405,2.1209182485938074,0.28031246379208324,0.14916726598866487,2.274134671539443,1.9677018256481722,6242304,7.312826633453369,7.53619351387024
8.040000000000001,8.52826222462935,7.551737775370653,5.3,5.896657355607052,4.703342644392948,0.21329026800467427,2.1409508526325225,0.3001772018282043,0.12640333418114427,2.221848660272334,2.060053044992711,6406144,7.724173498153687,7.794979524612427
8.09,8.416955654485436,7.7630443455145635,5.369999999999999,5.914150714416511,4.825849285583487,0.21329026800467427,2.186478854715824,0.3001772018282043,0.12640333418114427,2.2727232299808926,2.1002344794507555,6569984,7.6365235328674315,7.850736284255982
8.440000000000001,9.000713830755048,7.879286169244954,5.08,5.4641874542459705,4.69581254575403,0.21329026800467427,2.1777625679969788,0.3001772018282043,0.12640333418114427,2.2809231605220686,2.074601975471889,6733824,7.9068585395812985,8.19404969215393
8.3,8.712310562561767,7.887689437438235,5.5,6.076194411635518,4.923805588364482,0.18429788448348977,2.1893648594617843,0.2595370349801869,0.10905873398679264,2.275602413522765,2.1031273054008035,6897664,7.972109413146972,8.068876647949219
8.330000000000002,8.73261644278395,7.927383557216054,5.12,5.681782876207526,4.558217123792474,0.18429788448348977,2.1856173634529115,0.2595370349801869,0.10905873398679264,2.2871877486036993,2.0840469783021236,7061504,7.923937654495239,8.10857434272766
8.47,8.98,7.960000000000001,5.44,5.871740662898459,5.008259337101542,0.18429788448348977,2.1829762682318687,0.2595370349801869,0.10905873398679264,2.2815201306584996,2.084432405805238,7225344,7.871653985977173,8.238971328735351
8.34,8.824148737476408,7.855851262523592,5.25,5.650624512480203,4.849375487519797,0.16160632222262186,2.123816230893135,0.2226479138876368,0.10056473055760692,2.2369399325900305,2.0106925291962394,7389184,7.942960214614868,8.101007795333862
8.359999999999998,8.760499687890013,7.959500312109982,5.459999999999999,6.255235814082841,4.664764185917157,0.16160632222262186,2.2113344073295593,0.2226479138876368,0.10056473055760692,2.2616922013569027,2.160976613302216,7553024,8.17604866027832,8.15715742111206
8.28,8.777594212184988,7.78240578781501,5.6,6.142217668469038,5.057782331530961,0.16160632222262186,2.1907906979322433,0.2226479138876368,0.10056473055760692,2.2582850298867987,2.123296365977688,7716864,7.892889213562012,8.05211124420166
8.370000000000001,8.851767578817837,7.888232421182165,5.409999999999999,5.760570962859162,5.059429037140837,0.1532441085291419,2.2019874542951583,0.2110783143544294,0.09540990270385438,2.269998825621496,2.133976082968821,7880704,8.26705460548401,8.168045663833619
8.18,8.82,7.539999999999999,5.48,5.999230199429887,4.960769800570114,0.1532441085291419,2.1931879043579103,0.2110783143544294,0.09540990270385438,2.2669192926133475,2.119456516102473,8044544,8.081049060821533,7.989770984649658
8.59,8.973275357934735,8.206724642065264,5.250000000000001,5.852079728939615,4.647920271060387,0.1532441085291419,2.175146308541298,0.2110783143544294,0.09540990270385438,2.277088497031546,2.07320412005105,8208384,8.301697921752929,8.373481130599975
8.430000000000001,8.758785644455473,8.10121435554453,5.140000000000001,5.5303844259188635,4.749615574081138,0.1532441085291419,2.1836937412619593,0.2110783143544294,0.09540990270385438,2.2908464837780214,2.076540998745897,8372224,8.28497610092163,8.222206544876098
8.22,8.519332590941916,7.920667409058085,5.389999999999999,5.9385435260760975,4.8414564739239,0.1487024237313238,2.2010803908109664,0.19752596464016278,0.09987888282248483,2.2899103650071027,2.11225041661483,8536064,8.066175508499146,8.023406600952148
8.55,9.02169905660283,8.07830094339717,5.319999999999999,5.850659966456863,4.7893400335431355,0.1487024237313238,2.2024691462516786,0.19752596464016278,0.09987888282248483,2.2651635900508524,2.1397747024525047,8699904,8.280464458465577,8.36525592803955
8.620000000000001,8.935594676761191,8.30440532323881,5.04,5.606038867923396,4.473961132076604,0.1487024237313238,2.2001283347606657,0.19752596464016278,0.09987888282248483,2.280972302574447,2.1192843669468844,8863744,8.429939126968383,8.419664335250854
8.510000000000002,8.932965719651133,8.08703428034887,5.2700000000000005,5.657427412556211,4.88257258744379,0.13966444601320158,2.188442423939705,0.17719684043948208,0.10213205158692107,2.2596214205691485,2.1172634273102613,9027584,8.229942989349365,8.29959053993225
8.459999999999999,9.011724568965349,7.90827543103465,5.42,6.0905221845696085,4.749477815430391,0.13966444601320158,2.192634204030037,0.17719684043948208,0.10213205158692107,2.2610714877689775,2.124196920291096,9191424,8.212302732467652,8.275438356399537
8.67,9.110567815438214,8.229432184561785,5.7,6.247722557505166,5.152277442494834,0.13966444601320158,2.226639527082443,0.17719684043948208,0.10213205158692107,2.301699427024127,2.1515796271407592,9355264,8.342258596420288,8.485890531539917
8.59,8.80189620100417,8.378103798995829,5.450000000000001,6.095368112010503,4.804631887989499,0.12435327100095958,2.2105942338705065,0.15427532527022564,0.09443121673169352,2.3111551671223136,2.1100333006186993,9519104,8.312941217422486,8.391332530975342
8.690000000000001,9.138218696620301,8.241781303379701,5.43,6.087343137181792,4.772656862818208,0.12435327100095958,2.19757743626833,0.15427532527022564,0.09443121673169352,2.281619437958471,2.1135354345781887,9682944,8.428198766708373,8.501565980911256
8.66,9.026606055596467,8.293393944403533,5.44,6.014804314527997,4.8651956854720035,0.12435327100095958,2.1700095027685165,0.15427532527022564,0.09443121673169352,2.254549811864284,2.0854691936727487,9846784,8.354958152770996,8.495574188232421
8.620000000000001,9.016988664825586,8.223011335174416,5.37,5.8877837386399845,4.852216261360016,0.12754174176041302,2.1842364192008974,0.1649387933335573,0.09014469018726876,2.252635228769447,2.1158376096323477,10010624,8.409464073181152,8.452011871337891
8.72,9.041869538788621,8.39813046121138,5.58,5.961575680566779,5.198424319433221,0.12754174176041302,2.2244256317615507,0.1649387933335573,0.09014469018726876,2.315915241396849,2.1329360221262523,10174464,8.561672401428222,8.564075946807861
8.74,9.078230690505755,8.401769309494245,5.7299999999999995,6.409779375974293,5.050220624025706,0.12754174176041302,2.2250164270401003,0.1649387933335573,0.09014469018726876,2.2758331172288178,2.174199736851383,10338304,8.498925352096558,8.572308492660522
8.51,8.895875627631494,8.124124372368506,5.669999999999999,6.0872529209005,5.252747079099498,0.11848956833494048,2.206676410138607,0.14822877932372527,0.08875035734615569,2.306451401803847,2.1069014184733668,10502144,8.436351013183593,8.332910776138306
8.770000000000001,9.184849370253833,8.35515062974617,5.21,5.841585306985525,4.578414693014475,0.11848956833494048,2.2320908546447753,0.14822877932372527,0.08875035734615569,2.2588000199193803,2.2053816893701703,10665984,8.563787317276,8.575366592407226
8.57,8.775182845286832,8.364817154713169,5.68,6.319999999999999,5.04,0.11848956833494048,2.230680850148201,0.14822877932372527,0.08875035734615569,2.324877639501719,2.1364840607946833,10829824,8.270078372955322,8.392842197418213
8.72,9.074400902933387,8.365599097066614,5.7299999999999995,6.2012748667179265,5.258725133282073,0.11848956833494048,2.2345688313245775,0.14822877932372527,0.08875035734615569,2.2915341106230662,2.177603552026089,10993664,8.451882076263427,8.533775424957275
8.73,9.049530906173409,8.410469093826592,5.58,6.147097875150313,5.0129021248496874,0.11083210270305921,2.202527701854706,0.13534098704672343,0.086323218359395,2.234427655631861,2.1706277480775507,11157504,8.478004932403564,8.566829681396484
8.85,9.2,8.5,5.279999999999999,5.8162835071116765,4.743716492888322,0.11083210270305921,2.2214451253414156,0.13534098704672343,0.086323218359395,2.3043475133889566,2.1385427372938746,11321344,8.567508983612061,8.691184806823731
8.940000000000001,9.332937654087772,8.54706234591223,5.53,6.009687398208459,5.050312601791542,0.11083210270305921,2.208457002043724,0.13534098704672343,0.086323218359395,2.3036668232977986,2.1132471807896493,11485184,8.568233108520507,8.766932773590089
8.91,9.330594816896262,8.489405183103738,5.36,5.647054001888146,5.072945998111854,0.09740627496566209,2.1625060439109802,0.12296447169735542,0.07184807823396877,2.238005742667176,2.0870063451547844,11649024,8.683867406845092,8.74764289855957
8.910000000000002,9.311123422402634,8.50887657759737,5.39,5.963498038357587,4.8165019616424125,0.09740627496566209,2.2134355932474135,0.12296447169735542,0.07184807823396877,2.309737379221721,2.117133807273106,11812864,8.700224447250367,8.757152938842774
8.860000000000001,9.289418211071679,8.430581788928324,5.619999999999999,6.0689988864128726,5.171001113587126,0.09740627496566209,2.1979926466941833,0.12296447169735542,0.07184807823396877,2.322989696924398,2.0729955964639686,11976704,8.623108100891113,8.712002325057984
9.02,9.351058907144937,8.688941092855062,5.499999999999999,6.067450438364443,4.932549561635555,0.08751109626927317,2.1726110905408857,0.12346028696526952,0.05156190557327682,2.2476378001659914,2.09758438091578,12140544,8.790648078918457,8.86761016845703
8.950000000000001,9.343064880140671,8.55693511985933,5.58,5.961575680566778,5.198424319433222,0.08751109626927317,2.2086202636361123,0.12346028696526952,0.05156190557327682,2.345788967252683,2.0714515600195416,12304384,8.70035400390625,8.784445571899415
8.93,9.23347981810987,8.626520181890129,5.31,5.666230262611137,4.953769737388862,0.08751109626927317,2.1816155806183817,0.12346028696526952,0.05156190557327682,2.275310669286955,2.0879204919498084,12468224,8.611623287200928,8.769799423217773
9.02,9.436653333119994,8.603346666880006,5.7,6.2157518783291055,5.184248121670895,0.07562414107497963,2.1530528143048286,0.11025070906081674,0.040997573089142515,2.2528549653839383,2.053250663225719,12632064,8.853213596343995,8.872157573699951
9.07,9.419428104193123,8.720571895806877,5.510000000000001,6.149452891149927,4.870547108850074,0.07562414107497963,2.1737546563148498,0.11025070906081674,0.040997573089142515,2.238573335944159,2.1089359766855407,12795904,8.892280864715577,8.921959781646729
9.07,9.275182845286832,8.864817154713169,5.609999999999999,6.299129886160801,4.9208701138391975,0.07562414107497963,2.182271511852741,0.11025070906081674,0.040997573089142515,2.2979720640441608,2.0665709596613215,12959744,8.870118522644043,8.923619747161865
9.069999999999999,9.404813380855662,8.735186619144335,5.11,5.643760245803301,4.5762397541967,0.06722442790854871,2.154023589193821,0.09961656007814124,0.03483229573895618,2.2809244995377638,2.027122678849878,13123584,8.853312397003174,8.924184417724609
9.02,9.431825205639479,8.60817479436052,5.36,6.073021738799036,4.646978261200965,0.06722442790854871,2.1605004131793977,0.09961656007814124,0.03483229573895618,2.2710570816989426,2.0499437446598527,13287424,8.78460760116577,8.872294521331787
9.089999999999998,9.247797338380593,8.932202661619403,5.48,6.050613704707485,4.909386295292516,0.06722442790854871,2.1819765686988832,0.09961656007814124,0.03483229573895618,2.2826368050987766,2.08131633229899,13451264,8.893300533294678,8.94427194595337
9.02,9.377211421989834,8.662788578010165,5.33,5.7948655719667785,4.865134428033222,0.06722442790854871,2.137936678528786,0.09961656007814124,0.03483229573895618,2.230097666847424,2.0457756902101476,13615104,8.740316486358642,8.881347274780273
9.12,9.429192496674805,8.810807503325194,5.66,6.25866518188383,5.06133481811617,0.06447994119097,2.1385291680693626,0.09223840832335743,0.03672147405858257,2.279139407772348,1.9979189283663767,13778944,8.938438415527344,8.96612548828125
9.12,9.355796522451032,8.884203477548967,5.4399999999999995,5.852795348811005,5.027204651188994,0.06447994119097,2.108729124069214,0.09223840832335743,0.03672147405858257,2.2442970435442167,1.9731612045942108,13942784,9.002601718902588,8.97388572692871
8.9,9.434789678284838,8.365210321715162,5.52,6.269399759807808,4.770600240192191,0.06447994119097,2.133735029399395,0.09223840832335743,0.03672147405858257,2.1955854223550957,2.0718846364436945,14106624,8.774848556518554,8.75699462890625
8.78,9.334616984954481,8.225383015045518,5.34,6.002117814289874,4.677882185710126,0.0742602546130509,2.1281594559550285,0.0994551639251253,0.049065345300976504,2.212581690881779,2.043737221028278,14270464,8.746503210067749,8.63551025390625
9.04,9.43293765408777,8.647062345912229,5.55,6.153738353924943,4.946261646075056,0.0742602546130509,2.1390955582261086,0.0994551639251253,0.049065345300976504,2.2595246498876227,2.0186664665645946,14434304,8.971546840667724,8.89831771850586
8.98,9.413128156554155,8.546871843445846,5.55,6.030104155366312,5.069895844633687,0.0742602546130509,2.161430498957634,0.0994551639251253,0.049065345300976504,2.2992606843861347,2.0236003135291334,14598144,8.864809608459472,8.837299060821532
9.09,9.381376045686668,8.798623954313332,5.4,5.9310367218940705,4.86896327810593,0.07354010741825838,2.0827130496501924,0.10292868334247796,0.044151531494038804,2.245985913324034,1.919440185976351,14761984,8.925974082946777,8.946870136260987
9.15,9.4,8.9,5.93,6.438035431835221,5.421964568164778,0.07354010741825838,2.1783837139606477,0.10292868334247796,0.044151531494038804,2.30967847395099,2.0470889539703054,14925824,8.92847204208374,9.005725383758545
9.25,9.526586333718786,8.973413666281214,5.5200000000000005,6.209637585982668,4.830362414017333,0.07354010741825838,2.0811085373163225,0.10292868334247796,0.044151531494038804,2.1926778366808226,1.9695392379518224,15089664,8.989366626739502,9.110611057281494
9.09,9.428969025133565,8.751030974866435,5.45,6.089140047250992,4.810859952749008,0.0647708299355708,2.0993897408246993,0.09207924849412696,0.03746241137701465,2.1960640695447626,2.002715412104636,15253504,8.950921535491943,8.952744102478027
9.169999999999998,9.489530906173407,8.85046909382659,5.46,6.199188744503053,4.720811255496947,0.0647708299355708,2.1263705030083657,0.09207924849412696,0.03746241137701465,2.210934919361276,2.0418060866554555,15417344,8.987468433380126,9.022519779205322
9.09,9.31561028345357,8.86438971654643,5.39,5.916212884676915,4.863787115323085,0.0647708299355708,2.086112402379513,0.09207924849412696,0.03746241137701465,2.221814719759556,1.9504100849994694,15581184,8.963435554504395,8.939461517333985
9.04,9.297681974534502,8.782318025465496,5.6,6.103984126734166,5.096015873265833,0.051464826873358994,2.0777137592434882,0.07618921956852304,0.02674043417819495,2.1944805094801754,1.9609470090068013,15745024,8.971663093566894,8.875505638122558
9.260000000000002,9.501660919471894,9.01833908052811,5.43,6.149791636517124,4.7102083634828755,0.051464826873358994,2.1381259337067604,0.07618921956852304,0.02674043417819495,2.2711908232300435,2.0050610441834773,15908864,9.110091686248781,9.070313453674316
9.08,9.362134719593318,8.797865280406683,5.480000000000001,5.864187454245973,5.09581254575403,0.051464826873358994,2.123934064805508,0.07618921956852304,0.02674043417819495,2.2440125531500565,2.003855576460959,16072704,8.922931957244874,8.899087238311768
9.330000000000002,9.643209195267318,9.016790804732686,5.55,6.1487486951969075,4.951251304803092,0.051464826873358994,2.1063800275325777,0.07618921956852304,0.02674043417819495,2.2113392591791565,2.001420795885999,16236544,9.156236553192139,9.125782918930053
9.229999999999999,9.42519221295943,9.034807787040567,5.42,5.990613704707484,4.849386295292516,0.054207103032079415,2.1200097128748894,0.07439962105205396,0.03401458501210487,2.203434521334212,2.036584904415567,16400384,9.018108654022218,9.03930082321167
9.129999999999999,9.44,8.819999999999999,5.380000000000001,5.974642749892741,4.7853572501072605,0.054207103032079415,2.1382777824997903,0.07439962105205396,0.03401458501210487,2.259567891083747,2.0169876739158337,16564224,9.006227588653564,8.94540777206421
9.16,9.470483493925201,8.8495165060748,5.28,5.959411510058521,4.6005884899414795,0.054207103032079415,2.0727686896920203,0.07439962105205396,0.03401458501210487,2.1229999892104723,2.0225373901735684,16728064,9.01459264755249,8.975389671325683
9.1,9.468781778291715,8.731218221708284,5.739999999999999,6.286260011349906,5.193739988650092,0.04999028275233093,2.1340869456529616,0.07527481128612556,0.024705754218536297,2.279799772012272,1.9883741192936513,16891904,8.936070919036865,8.91177053451538
9.270000000000001,9.538514431641953,9.00148556835805,5.180000000000001,5.747097875150313,4.612902124849688,0.04999028275233093,2.056552265584469,0.07527481128612556,0.024705754218536297,2.149060501717588,1.9640440294513501,17055744,9.030565929412841,9.070209789276124
9.3,9.544948974278318,9.055051025721683,5.529999999999999,6.123380147965872,4.936619852034127,0.04999028275233093,2.104218140244484,0.07527481128612556,0.024705754218536297,2.185700848315624,2.0227354321733437,17219584,9.071495819091798,9.113092041015625
9.239999999999998,9.640499687890014,8.839500312109983,5.470000000000001,6.084898365585729,4.855101634414273,0.05184797150496455,2.106269043684006,0.07318336060171281,0.030512582408216287,2.217708148035639,1.9948299393323727,17383424,9.104741859436036,9.03884391784668
9.26,9.46591260281974,9.05408739718026,5.58,6.108772162656091,5.051227837343909,0.05184797150496455,2.0663481280207634,0.07318336060171281,0.030512582408216287,2.189347224763209,1.9433490312783177,17547264,9.07987575531006,9.045594310760498
9.3,9.478885438199985,9.121114561800017,5.69,6.075875627631495,5.304124372368506,0.05184797150496455,2.0006625205278397,0.07318336060171281,0.030512582408216287,2.1060623715406046,1.895262669515075,17711104,9.123149299621582,9.057239532470703
9.290000000000001,9.57442925306656,9.005570746933442,5.5,6.170820393249937,4.829179606750063,0.05504127851395172,2.033085875213146,0.0741983769746726,0.03588418005323083,2.1740222627806762,1.8921494876456162,17874944,9.107075214385986,9.032599067687988
9.27,9.530959767013996,9.009040232986003,5.27,5.868414572015086,4.671585427984913,0.05504127851395172,2.030701008439064,0.0741983769746726,0.03588418005323083,2.155841789161115,1.9055602277170136,18038784,9.096086978912354,8.997765636444091
9.23,9.598917334913935,8.861082665086066,5.63,5.96778691508109,5.2922130849189095,0.05504127851395172,2.0437913805246355,0.0741983769746726,0.03588418005323083,2.1436719978919245,1.9439107631573465,18202624,9.05910234451294,8.934130764007568
9.34,9.56,9.12,5.5200000000000005,6.011528229097781,5.02847177090222,0.06657061041027232,2.038640370965004,0.07609809337795868,0.057043127442585946,2.164951094301765,1.9123296476282432,18366464,9.07232723236084,9.008421897888184
9.290000000000003,9.675875627631498,8.904124372368507,5.77,6.279999999999999,5.26,0.06657061041027232,2.0541243329644203,0.07609809337795868,0.057043127442585946,2.224188552936193,1.8840601129926475,18530304,9.019519424438476,8.957795333862304
9.4,9.716227766016837,9.083772233983163,5.64,6.11370877129308,5.166291228706919,0.06657061041027232,2.0315656915307043,0.07609809337795868,0.057043127442585946,2.1784906873376957,1.884640695723713,18694144,9.072330570220947,9.022825145721436
9.389999999999999,9.644754784057138,9.13524521594286,5.659999999999999,6.096348484585428,5.223651515414571,0.06657061041027232,1.9980168893933297,0.07609809337795868,0.057043127442585946,2.094478515224926,1.9015552635617334,18857984,9.0766131401062,8.991183185577393
9.31,9.556779253585061,9.06322074641494,5.74,6.363217458035315,5.116782541964685,0.05779709459635103,2.0138250038027765,0.08075313195191557,0.0348410572407865,2.1467397309730223,1.8809102766325307,19021824,9.030924797058105,8.90915288925171
9.280000000000001,9.483960780543713,9.07603921945629,5.68,6.329307323229917,5.030692676770083,0.05779709459635103,2.0104351535439493,0.08075313195191557,0.0348410572407865,2.1333062489832395,1.887564058104659,19185664,8.951190090179443,8.864567279815674
9.450000000000001,9.73017851452244,9.169821485477563,5.69,6.200783711564886,5.179216288435115,0.05779709459635103,2.0006774842739103,0.08075313195191557,0.0348410572407865,2.10944897925457,1.8919059892932506,19349504,9.060352897644043,8.996630096435547
9.290000000000003,9.588161030317513,8.991838969682492,5.33,5.914893152635591,4.74510684736441,0.048079988601971206,2.036790317296982,0.06951619801249671,0.026643779191445695,2.2305533042411176,1.8430273303528462,19513344,8.910980606079102,8.82953929901123
9.29,9.540798724079687,9.03920127592031,5.52,6.236658914686756,4.803341085313243,0.048079988601971206,2.0112408831715585,0.06951619801249671,0.026643779191445695,2.131414549240111,1.891067217103006,19677184,8.935496139526368,8.804041385650635
9.180000000000001,9.482654919008432,8.87734508099157,5.699999999999999,6.135889894354067,5.264110105645932,0.048079988601971206,2.064694269001484,0.06951619801249671,0.026643779191445695,2.168063251602335,1.961325286400633,19841024,8.802418899536132,8.671958923339844
9.309999999999999,9.651906419945574,8.968093580054424,5.72,6.197074417675062,5.242925582324937,0.04843005968064533,2.006905880570412,0.07037526627405043,0.02648485308724023,2.108699813490159,1.9051119476506646,20004864,8.847689533233643,8.777548599243165
9.39,9.684788059459674,9.095211940540327,5.92,6.612531587727231,5.227468412272769,0.04843005968064533,2.002053666114807,0.07037526627405043,0.02648485308724023,2.095821882353434,1.90828544987618,20168704,8.962145900726318,8.824621486663819
9.32,9.625941170815567,9.014058829184433,5.41,5.721287648325467,5.098712351674533,0.04843005968064533,1.9888292670249939,0.07037526627405043,0.02648485308724023,2.0772072105109602,1.9004513235390272,20332544,8.910596370697021,8.731078815460204
9.36,9.584499443206436,9.135500556793563,5.76,6.405290632196067,5.114709367803933,0.047813774016081195,1.966381883621216,0.05934951903397619,0.0362780289981862,2.081707592128935,1.851056175113497,20496384,8.868018341064452,8.737595272064208
9.35,9.615518360947036,9.084481639052964,5.84,6.585922247958861,5.094077752041139,0.047813774016081195,2.0331468746066093,0.05934951903397619,0.0362780289981862,2.1412775320510695,1.9250162171621492,20660224,8.893140316009521,8.715687274932861
9.27,9.570166620396073,8.969833379603926,5.859999999999999,6.275210789840533,5.444789210159466,0.047813774016081195,2.0159529492259027,0.05934951903397619,0.0362780289981862,2.148101475403027,1.8838044230487783,20824064,8.814642524719238,8.61246452331543
9.28,9.554954541697349,9.00504545830265,6.01,6.413608721412211,5.606391278587789,0.058524040470264126,2.0940794169902803,0.08453926524308718,0.032508815697441074,2.182800560670341,2.0053582733102195,20987904,8.821495151519775,8.599141502380371
9.379999999999999,9.546132477258361,9.213867522741637,6.11,6.647494186015068,5.572505813984932,0.058524040470264126,2.038358710706234,0.08453926524308718,0.032508815697441074,2.144539623573505,1.932177797838963,21151744,8.88680362701416,8.680996513366699
9.21,9.511496268633628,8.908503731366373,5.83,6.61873316146844,5.04126683853156,0.058524040470264126,2.070959021151066,0.08453926524308718,0.032508815697441074,2.1621911845724093,1.9797268577297227,21315584,8.716683769226075,8.49047269821167
9.330000000000002,9.54470910553584,9.115290894464163,5.709999999999999,6.204873721266344,5.2151262787336545,0.058524040470264126,2.079882708191872,0.08453926524308718,0.032508815697441074,2.1598379203312845,1.999927496052459,21479424,8.834250164031982,8.59087314605713
9.4,9.675680975041805,9.124319024958195,5.43,6.155327512231543,4.704672487768456,0.058555682311197385,2.104004067182541,0.07719682542866349,0.03991453919373128,2.2049430621874895,2.0030650721775927,21643264,8.846347045898437,8.640089988708496
9.55,9.712788205960997,9.387211794039004,5.65,6.088748219369607,5.211251780630394,0.058555682311197385,2.040290802717209,0.07719682542866349,0.03991453919373128,2.1343621873337546,1.9462194181006631,21807104,8.919441413879394,8.752595806121827
9.4,9.628035085019828,9.171964914980173,5.550000000000001,5.932753184180093,5.167246815819908,0.058555682311197385,2.0405449524521826,0.07719682542866349,0.03991453919373128,2.0837805938316794,1.9973093110726856,21970944,8.772021770477295,8.603156661987304
9.229999999999999,9.555729949498046,8.904270050501951,5.84,6.455142259969188,5.224857740030812,0.045701850216350585,2.0067353367805483,0.06259925786293308,0.028804442569768097,2.093857594725008,1.9196130788360886,22134784,8.58755931854248,8.41597867012024
9.459999999999999,9.743548937575156,9.176451062424842,5.82,6.39930993431841,5.240690065681591,0.045701850216350585,2.0210895210504534,0.06259925786293308,0.028804442569768097,2.2071590154082164,1.8350200266926904,22298624,8.71678581237793,8.595849323272706
9.41,9.727647603485371,9.09235239651463,5.720000000000001,6.290613704707485,5.1493862952925165,0.045701850216350585,2.063875748217106,0.06259925786293308,0.028804442569768097,2.154485508676594,1.9732659877576182,22462464,8.706074333190918,8.541830253601074
9.569999999999999,9.798254244210264,9.341745755789733,5.79,6.470367547726962,5.109632452273038,0.0406766273511514,2.031556175649166,0.051591316023663014,0.029761938678639785,2.1065390862029023,1.9565732650954297,22626304,8.775166320800782,8.674565696716309
9.459999999999999,9.684499443206436,9.235500556793562,5.9,6.317133072292284,5.482866927707716,0.0406766273511514,1.9932914450764656,0.051591316023663014,0.029761938678639785,2.116673311143753,1.8699095790091784,22790144,8.707782649993897,8.55518102645874
9.330000000000002,9.64638584039113,9.013614159608874,5.360000000000001,5.816508488420534,4.903491511579468,0.0406766273511514,2.0269961312413214,0.051591316023663014,0.029761938678639785,2.127605215137645,1.9263870473449978,22953984,8.57320556640625,8.403551721572876
9.36,9.660665927567457,9.059334072432542,5.63,6.331498396291823,4.928501603708177,0.036013596275883526,2.0123242855072023,0.05659749495541869,0.01542969759634837,2.109688494226804,1.9149600767876005,23117824,8.543113517761231,8.403671503067017
9.43,9.690959767013997,9.169040232986003,5.7,6.142718872423574,5.257281127576427,0.036013596275883526,2.0165873795747755,0.05659749495541869,0.01542969759634837,2.115124691886761,1.9180500672627898,23281664,8.648715591430664,8.458190202713013
9.379999999999999,9.533622914957371,9.226377085042627,5.95,6.322155881318568,5.5778441186814325,0.036013596275883526,2.0101688697934152,0.05659749495541869,0.01542969759634837,2.137542530305574,1.8827952092812563,23445504,8.571633958816529,8.401224279403687
9.62,9.79776388834631,9.442236111653688,5.970000000000001,6.581637147334922,5.3583628526650795,0.042265551250305775,2.0519883409142494,0.06575741947014627,0.018773683030465282,2.137863930897835,1.966112750930664,23609344,8.70486011505127,8.57861680984497
9.56,9.74,9.38,5.83,6.518549199404081,5.141450800595919,0.042265551250305775,2.0001896038651465,0.06575741947014627,0.018773683030465282,2.1175481047419487,1.8828311029883447,23773184,8.666074752807617,8.512477111816406
9.469999999999999,9.706854385646539,9.23314561435346,5.89,6.319999999999999,5.46,0.042265551250305775,1.9670761406421662,0.06575741947014627,0.018773683030465282,2.065712444225937,1.8684398370583957,23937024,8.587314558029174,8.407651090621949
9.44,9.697681974534502,9.182318025465497,5.62,6.194108003776293,5.045891996223707,0.042265551250305775,1.9908698409795762,0.06575741947014627,0.018773683030465282,2.066173148732704,1.9155665332264487,24100864,8.589857959747315,8.354207420349121
9.38,9.70496153618544,9.055038463814562,5.9399999999999995,6.314699879903904,5.565300120096095,0.03721756751352383,2.0114914789795875,0.054550575179222814,0.01988455984782484,2.1504872639987123,1.8724956939604627,24264704,8.399942588806152,8.282455015182496
9.530000000000001,9.730249843945009,9.329750156054994,5.950000000000001,6.721038261048051,5.178961738951951,0.03721756751352383,2.0124016597867014,0.054550575179222814,0.01988455984782484,2.136180041772824,1.8886232778005791,24428544,8.587049007415771,8.393280076980592
9.569999999999999,9.688743420870377,9.45125657912962,5.890000000000001,6.368434948556228,5.411565051443773,0.03721756751352383,2.0500175431370735,0.054550575179222814,0.01988455984782484,2.1906634121547692,1.9093716741193778,24592384,8.61451268196106,8.419435834884643
9.4,9.668328157299975,9.131671842700026,5.840000000000001,6.666075057122536,5.013924942877465,0.03563369308077753,2.03085528165102,0.05138455198804802,0.01988283417350704,2.191948156608677,1.8697624066933631,24756224,8.406278705596923,8.250351619720458
9.47,9.715153013442626,9.224846986557376,5.59,6.241843539509291,4.938156460490709,0.03563369308077753,2.03554303497076,0.05138455198804802,0.01988283417350704,2.158012019328836,1.9130740506126842,24920064,8.48338441848755,8.291435623168946


==> data/progress-maze-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
4.75,5.022946881279124,4.477053118720876,4.32,4.693630833845388,3.946369166154612,1.4367456205189229,2.70748048722744,2.534040965517395,0.33945027552045093,2.707668129148907,2.707292845305973,16384,0.682290205359459,4.257818746566772
4.579999999999999,4.984474968323133,4.175525031676865,4.94,5.292703841770968,4.587296158229033,0.3171137819066644,2.6861337274312973,0.40473926177609043,0.22948830203723833,2.7056490680847345,2.66661838677786,180224,2.7905293464660645,4.187541460990905
4.95,5.545399025864168,4.354600974135832,5.15,5.537943294825417,4.762056705174584,0.27847985494881866,2.668892207741737,0.3548992127309124,0.20206049716672494,2.689330757833215,2.6484536576502595,344064,3.576629710197449,4.524786400794983
4.86,5.360399840127872,4.359600159872128,5.070000000000001,5.4990687590585,4.6409312409415024,0.23369546737521887,2.6431464195251464,0.286058841355299,0.18133209339513873,2.6892833469710844,2.5970094920792084,507904,4.042454576492309,4.426225090026856
5.1899999999999995,5.889213844256533,4.490786155743466,4.800000000000001,5.2123105625617665,4.387689437438235,0.18994192676618693,2.632695069909096,0.23478876892618827,0.1450950846061856,2.69542142447607,2.569968715342122,671744,4.422515535354615,4.820857262611389
5.010000000000001,5.477867502611584,4.542132497388417,4.7700000000000005,5.20139309220246,4.338606907797541,0.185351915191859,2.6206496745347976,0.24580035167584993,0.12490347870786808,2.6673365643424285,2.5739627847271667,835584,4.542992472648621,4.6581778049469
5.29,5.764236228055175,4.815763771944825,5.08,5.62918120870984,4.5308187912901605,0.15580845186486839,2.6180795609951018,0.20785254756110377,0.10376435616863298,2.652020408991806,2.5841387129983975,999424,4.720562553405761,4.86664981842041
5.3,5.829150262212918,4.770849737787081,4.86,5.183109888428071,4.53689011157193,0.1471087203826755,2.6234643429517748,0.20090727766643193,0.09331016309891907,2.6529881537959707,2.593940532107579,1163264,4.763461589813232,4.8735593318939205
5.460000000000001,5.850384425918864,5.069615574081138,5.220000000000001,5.7506599664568645,4.689340033543137,0.18486452871002254,2.595195788145065,0.2401334658953934,0.1295955915246517,2.663203154495828,2.5271884217943024,1327104,5.040805196762085,5.084054851531983
5.180000000000001,5.796116872029975,4.563883127970026,5.39,5.743411940941446,5.036588059058554,0.13250181945040818,2.60961657166481,0.167486776599589,0.09751686230122737,2.6456093188717973,2.573623824457823,1490944,4.94364013671875,4.799324083328247
5.42,6.1667261881037785,4.673273811896221,5.320000000000001,5.8581449618829495,4.781855038117053,0.15185388582758602,2.5868213683366776,0.19837948649001086,0.10532828516516118,2.6263584343345148,2.5472843023388405,1654784,4.945418119430542,4.98489899635315
5.700000000000001,6.360302960768768,5.039697039231234,5.5600000000000005,6.2841546796092675,4.8358453203907334,0.1528137056622654,2.554934573173523,0.21180696775250568,0.09382044357202513,2.6069295671150226,2.5029395792320237,1818624,5.097041630744934,5.290004801750183
5.7,6.296657355607052,5.103342644392948,5.26,5.8099090833947,4.710090916605299,0.1348178663756698,2.5674858897924424,0.18516236020272134,0.08447337254861828,2.614434189849902,2.5205375897349827,1982464,5.265714883804321,5.275960040092468
5.75,6.264295634824951,5.235704365175049,5.35,5.87773099207835,4.8222690079216495,0.1749288530554622,2.54679556787014,0.21112263628136882,0.1387350698295556,2.6108769817460247,2.4827141539942557,2146304,5.286889553070068,5.314743375778198
6.15,6.505668384875575,5.794331615124426,5.47,5.870124980474851,5.069875019525148,0.15711019090376793,2.5280646324157714,0.19498004990760856,0.1192403318999273,2.5810979449832527,2.47503131984829,2310144,5.5981487274169925,5.729228734970093
6.069999999999999,6.508292140016222,5.631707859983777,5.369999999999999,5.895452186216786,4.844547813783213,0.13041832335293288,2.535121497511864,0.18277881745290078,0.07805782925296498,2.59115780530184,2.479085189721888,2473984,5.635062646865845,5.656582927703857
6.0200000000000005,6.411918358845309,5.628081641154692,5.42,5.956283507111677,4.883716492888323,0.1261990830302238,2.535740515589714,0.16684508730213693,0.08555307875831071,2.584118320694288,2.48736271048514,2637824,5.464701461791992,5.598624992370605
6.35,6.834252000512129,5.86574799948787,5.8100000000000005,6.201024295920344,5.418975704079657,0.1305449731647968,2.489977464079857,0.15226005598164621,0.10882989034794738,2.544759286393542,2.4351956417661715,2801664,5.950012588500977,5.9251820087432865
6.44,7.199210115844092,5.680789884155908,5.660000000000001,6.089418211071679,5.2305817889283235,0.14959523873403663,2.503478133678436,0.18138619628914943,0.11780428117892383,2.558626033289,2.4483302340678725,2965504,5.925229692459107,5.992613220214844
6.55,7.025920161371632,6.074079838628368,5.44,6.1345502141674135,4.745449785832587,0.12043771923054006,2.529436728358269,0.16120205414911054,0.07967338431196959,2.571341066493583,2.4875323902229547,3129344,6.216740226745605,6.162513589859008
6.609999999999999,7.202368128784795,6.017631871215204,5.670000000000001,6.164064773081426,5.175935226918575,0.11801734957844015,2.486661544442177,0.1416435862334523,0.094391112923428,2.537256042422279,2.4360670464620746,3293184,6.222889423370361,6.178378438949585
6.6,7.360263112349928,5.839736887650071,5.8100000000000005,6.4859437846448476,5.134056215355153,0.13018370955251155,2.487010982632637,0.15903795702851428,0.10132946207650881,2.538039373466717,2.4359825917985574,3457024,6.25504503250122,6.193207263946533
6.85,7.581095069057369,6.11890493094263,5.8100000000000005,6.386974869470067,5.233025130529934,0.1299434665590524,2.471923476457596,0.169272532040113,0.09061440107799179,2.522760073534358,2.421086879380834,3620864,6.298666000366211,6.4341881275177
7.2200000000000015,7.750659966456865,6.689340033543138,5.51,6.185943784644847,4.834056215355153,0.1255802771542221,2.453605741262436,0.154655551214611,0.0965050030938332,2.504466226205446,2.402745256319426,3784704,6.792968130111694,6.793600702285767
7.1899999999999995,7.7162128846769145,6.6637871153230845,5.39,5.985734840344259,4.79426515965574,0.1059553873259574,2.470678213238716,0.13762393134284534,0.07428684330906946,2.5127362403409705,2.4286201861364614,3948544,6.791061067581177,6.774397516250611
7.13,7.8797332859090625,6.380266714090937,5.67,6.019428104193123,5.320571895806877,0.10948810465633863,2.445046308636665,0.14064068411159053,0.07833552520108672,2.484767960579891,2.4053246566934394,4112384,6.676032304763794,6.7448278903961185
7.219999999999999,7.943602100605021,6.496397899394977,5.4799999999999995,6.116867333123626,4.8431326668763734,0.08258854635059829,2.4311290591955186,0.11291698065461198,0.05226011204658459,2.468547346898796,2.393710771492241,4276224,6.784612417221069,6.872792434692383
7.360000000000001,8.104580418759452,6.61541958124055,5.78,6.277594212184989,5.282405787815011,0.09837942214217035,2.436313506960869,0.12445671613165066,0.07230212815269005,2.4865726128194745,2.3860544011022635,4440064,7.005826425552368,6.975189161300659
7.56,8.387284715197858,6.732715284802142,5.63,6.086179789118281,5.173820210881718,0.09779669926501805,2.4179324090480803,0.12285475447434982,0.07273864405568628,2.4705910532238793,2.3652737648722812,4603904,7.222973251342774,7.160084247589111
7.35,7.813141447076376,6.8868585529236235,5.58,6.205779513886481,4.9542204861135195,0.09373005935922263,2.414123845100403,0.1180202483144116,0.06943987040403365,2.479236264838227,2.349011425362579,4767744,7.047514486312866,7.002494764328003
7.68,8.37108610172684,6.98891389827316,5.369999999999999,5.83270941205037,4.907290587949628,0.10510857282206412,2.3771341860294344,0.1431742027188035,0.06704294292532476,2.454283648952832,2.2999847231060366,4931584,7.380810022354126,7.298944473266602
7.970000000000001,8.59136945531624,7.348630544683761,5.720000000000001,6.116988664825585,5.323011335174416,0.09926246912218628,2.368933540582657,0.13583205218091238,0.06269288606346018,2.461109838331692,2.276757242833622,5095424,7.680877828598023,7.642993640899658
7.720000000000001,8.352139225171165,7.087860774828837,5.51,5.935323406362735,5.084676593637265,0.09508891971781847,2.405774414539337,0.12912709443867687,0.061050744996960046,2.4738904395730565,2.3376583895056178,5259264,7.427140235900879,7.369941902160645
8.09,8.470657326213486,7.709342673786514,5.569999999999999,6.183269924258478,4.956730075741521,0.07371298512443894,2.401127964258194,0.09901559961656901,0.048410370632308866,2.4665453153275174,2.3357106131888705,5423104,7.766518688201904,7.761694812774659
8.170000000000002,8.538917334913936,7.801082665086067,5.53,6.068609320379809,4.991390679620191,0.06479227390373124,2.4027619868516923,0.08844252830342586,0.04114201950403661,2.447428313882639,2.3580956598207456,5586944,7.854725313186646,7.850775957107544
8.22,8.776417109729742,7.663582890270258,5.469999999999999,5.9620365840057,4.977963415994298,0.043186241085641015,2.356916269659996,0.06860540260579923,0.017767079565482798,2.4544562384569706,2.2593763008630217,5750784,7.942567253112793,7.927237606048584
8.16,8.74172158288996,7.578278417110041,5.58,6.1678775382679625,4.992122461732038,0.09422817798331376,2.3339465469121934,0.12696203600941044,0.06149431995721708,2.3900351170592815,2.2778579767651053,5914624,7.998764228820801,7.857386302947998
8.42,8.806781592116275,8.033218407883725,5.29,5.84578772926361,4.73421227073639,0.0612292586127296,2.3713721185922623,0.09459914073937759,0.027859376486081604,2.4243357293468453,2.3184085078376793,6078464,8.091620206832886,8.10328550338745
8.16,8.808382603097893,7.511617396902107,5.08,5.481995024844836,4.678004975155164,0.05109593117376786,2.358142364025116,0.07267231042200832,0.029519551925527392,2.4385535122285322,2.2777312158216994,6242304,7.997878646850586,7.893352317810058
8.3,8.819615242270665,7.780384757729338,5.15,5.793816744112795,4.506183255887206,0.059487077186349754,2.3186576098203657,0.10543730891274802,0.013536845459951478,2.390450064830194,2.2468651548105374,6406144,8.042337036132812,8.033820152282715
8.679999999999998,9.09665333311999,8.263346666880006,5.27,5.5987856444554716,4.941214355544528,0.06036753322696311,2.3358624249696733,0.0943594092327501,0.026375657221176116,2.4133958776916224,2.258328972247724,6569984,8.513145971298218,8.413245820999146
8.68,9.034400902933386,8.325599097066613,5.49,6.1877822009767804,4.79221779902322,0.04568143158394374,2.3315461754798887,0.08421764066144326,0.0071452225064442265,2.4259294219779477,2.23716292898183,6733824,8.51896858215332,8.433499908447265
8.74,9.280740233383831,8.19925976661617,5.17,5.445862284482674,4.894137715517326,0.039865877336705983,2.3322116166353224,0.06856394787101572,0.011167806802396256,2.40333572974368,2.261087503526965,6897664,8.519369506835938,8.476948785781861
8.540000000000001,8.969418211071678,8.110581788928323,5.57,6.303552997403733,4.836447002596268,0.03183294375776308,2.3006007969379425,0.061910664063611634,0.00175522345191452,2.373825310891625,2.22737628298426,7061504,8.366834449768067,8.305209970474243
8.639999999999999,8.959999999999999,8.319999999999999,5.290000000000001,5.865239080730787,4.714760919269215,0.03783925092138811,2.3057822436094284,0.06030260895829696,0.015375892884479252,2.382936726544638,2.2286277606742186,7225344,8.471816110610963,8.426235008239747
8.610000000000001,8.995875627631495,8.224124372368507,5.24,5.76952809179495,4.710471908205051,0.04403162347734901,2.2752428472042086,0.08018726758347823,0.007875979371219796,2.3439985957493694,2.2064870986590477,7389184,8.32214584350586,8.406524324417115
8.59,9.08081564767232,8.09918435232768,5.2700000000000005,5.902534584034739,4.637465415965262,0.04477956995251583,2.2970773190259934,0.0758730323189458,0.013686107586085856,2.3969782277673657,2.197176410284621,7553024,8.441753149032593,8.402714252471924
8.6,8.992428337406972,8.207571662593027,5.079999999999999,5.524522215417856,4.635477784582142,0.040489091415656694,2.327594041824341,0.06631757921069781,0.014660603620615574,2.3770707287306783,2.2781173549180034,7716864,8.45749397277832,8.40098991394043
8.580000000000002,9.035631429995783,8.12436857000422,5.319999999999999,6.046360791893394,4.593639208106604,0.03761983697477257,2.2972339659929277,0.07409561452335119,0.001144059426193958,2.375257570593461,2.2192103613923946,7880704,8.438416290283204,8.386893510818481
8.860000000000001,9.163973683071415,8.556026316928588,5.109999999999999,5.579999999999999,4.64,0.03385557608562517,2.3178881257772446,0.062493091683313795,0.005218060487936549,2.3979228445507723,2.237853407003717,8044544,8.731049346923829,8.67559118270874
8.68,9.135631429995781,8.224368570004218,5.29,5.708210473326529,4.871789526673471,0.02798625722061838,2.2971056044101714,0.05106388146315152,0.004908632978085244,2.3709887284559183,2.2232224803644245,8208384,8.58984832763672,8.519629001617432
8.91,9.221287648325468,8.598712351674532,5.1,5.607937003968011,4.592062996031988,0.0351584010291844,2.273030748963356,0.057456102650357666,0.012860699408011125,2.3477482538353076,2.1983132440914046,8372224,8.741843318939209,8.72230043411255
8.84,9.217359245282264,8.462640754717736,5.059999999999999,5.689603049547887,4.430396950452111,0.03169203042634757,2.312334415316582,0.06251662417243498,0.0008674366802601599,2.412672914591155,2.211995916042009,8536064,8.69259262084961,8.671911382675171
8.83,9.315901224530254,8.344098775469746,5.2,5.832455532033676,4.567544467966324,0.039439466633484646,2.2579855769872665,0.06486440510018593,0.01401452816678337,2.346587947283827,2.169383206690706,8699904,8.672061204910278,8.660871028900146
8.98,9.279332590941916,8.680667409058085,4.99,5.646429737291053,4.333570262708948,0.026135926172719297,2.2615736395120623,0.04304600046472043,0.009225851880718169,2.334791048284724,2.1883562307394007,8863744,8.864951515197754,8.827780628204346
8.989999999999998,9.176815416922693,8.803184583077304,5.319999999999999,5.961560597293817,4.678439402706182,0.03377089704154054,2.257103908061981,0.06152761540431877,0.006014178678762323,2.3020453983389535,2.2121624177850086,9027584,8.81093978881836,8.822424507141113
8.95,9.37485291572496,8.525147084275039,4.82,5.500881781221969,4.139118218778032,0.01032397009403206,2.262282645702362,0.024777901440468663,-0.004129961252404543,2.3408977047103208,2.1836675866944035,9191424,8.818181610107422,8.79554042816162
9.08,9.408024389337134,8.751975610662866,4.9799999999999995,5.736042326857431,4.223957673142568,0.02169732737238514,2.2638833463191985,0.0383317964590649,0.005062858285705376,2.384302362297842,2.143464330340555,9355264,8.980370426177979,8.935820293426513
9.06,9.288910462845193,8.831089537154808,5.13,5.75617888817813,4.503821111821869,0.024787061565439184,2.2363061904907227,0.044918348801044894,0.0046557743298334744,2.291820365052437,2.180792015929008,9519104,8.92577953338623,8.909597587585449
9.04,9.319999999999999,8.76,5.1,5.440587727318528,4.759412272681471,0.02661007507704193,2.2388840854167937,0.055447390880653924,-0.00222724072657007,2.324867412392765,2.1529007584408224,9682944,8.869657611846923,8.889727020263672
8.9,9.25213633723318,8.54786366276682,5.0600000000000005,5.540000000000001,4.58,0.024777108282432837,2.22622007727623,0.055396155989139786,-0.005841939424274113,2.3238934108773024,2.1285467436751575,9846784,8.753707981109619,8.750989246368409
9.0,9.3,8.7,5.01,5.800506166958867,4.219493833041133,0.026050001895055123,2.199387454986572,0.04372372005075845,0.0083762837393518,2.2791367461983993,2.119638163774745,10010624,8.817218494415282,8.852496814727782
9.010000000000002,9.40357337308309,8.616426626916914,5.130000000000001,5.617954915950235,4.642045084049767,0.026670886213832935,2.2022899389266968,0.04587664724703859,0.0074651251806272835,2.2792673014189098,2.125312576434484,10174464,8.883931636810303,8.870609951019286
8.989999999999998,9.323016516106932,8.656983483893065,5.0200000000000005,5.627947366142827,4.412052633857174,0.01906846744386707,2.1838709488511086,0.04007046685748866,-0.001933531969754522,2.2691532291461134,2.0985886685561037,10338304,8.881770992279053,8.854023647308349
8.9,9.18982753492379,8.61017246507621,5.019999999999999,5.770732975164937,4.26926702483506,0.03243217933631962,2.1970447927713392,0.06118444813847665,0.003679910534162594,2.263243010226706,2.1308465753159727,10502144,8.735352611541748,8.762979984283447
8.95,9.340512483795331,8.559487516204667,5.01,5.532398315464359,4.48760168453564,0.02022373735380818,2.2076642990112303,0.037198357247611946,0.0032491174600044123,2.2788855953565137,2.136443002665947,10665984,8.838133716583252,8.82096037864685
9.03,9.319999999999999,8.74,5.07,5.5538388161361185,4.586161183863882,0.03281838280236111,2.1667146652936937,0.058323082569180125,0.0073136830355420915,2.2820544793182105,2.051374851269177,10829824,8.905950546264648,8.895476055145263
9.19,9.537706773014273,8.842293226985726,5.12,5.704465567848098,4.535534432151902,0.019332293600746155,2.1751773953437805,0.03400863557790208,0.004655951623590223,2.274151675987528,2.076203114700033,10993664,9.086975383758546,9.062629699707031
9.12,9.429192496674805,8.810807503325194,5.19,5.704684369298311,4.675315630701689,0.02839576033002226,2.1615621581673623,0.05200450752424786,0.004787013135796655,2.3139391070678093,2.0091852092669154,11157504,9.003634166717529,8.996076011657715
9.18,9.44,8.92,5.079999999999999,5.744529909033445,4.415470090966553,0.02806757110374743,2.145911765098572,0.048092328741020714,0.008042813466474147,2.2926854033510735,1.9991381268460706,11321344,8.986054039001464,9.044373035430908
9.01,9.403573373083088,8.616426626916912,5.1,5.751152823843988,4.448847176156011,0.018141552471206482,2.1510138764977453,0.03827863786752286,-0.0019955329251098997,2.321002496453863,1.9810252565416278,11485184,8.875446033477782,8.889092636108398
9.23,9.540000000000001,8.92,5.090000000000001,5.5382186966203,4.641781303379702,0.02463859653871619,2.141049809753895,0.04307263794316813,0.006204555134264246,2.2462508509307986,2.035848768576991,11649024,9.096060180664063,9.098720169067382
9.16,9.44,8.88,5.33,5.978151216923952,4.681848783076048,0.01904319428722368,2.128890310227871,0.03312500771162418,0.004961380862823174,2.2579138758154906,1.9998667446402516,11812864,9.022269344329834,9.015802478790283
9.149999999999999,9.407875939164551,8.892124060835446,5.14,5.525227205685164,4.754772794314835,0.01685927048092703,2.114199024438858,0.03463642846837108,-0.0009178875065170219,2.2460198551012827,1.9823781937764338,11976704,8.997115802764892,9.004166221618652
9.200000000000001,9.571483512420135,8.828516487579867,4.710000000000001,5.388896162899748,4.031103837100254,0.01758648858194642,2.1574760869145395,0.03961766299557383,-0.004444685831680995,2.2748276927124342,2.040124481116645,12140544,9.046798038482667,9.049209213256836
9.180000000000001,9.517045990927055,8.842954009072947,4.889999999999999,5.728391316748926,4.051608683251072,0.027790190773521267,2.1348723456263543,0.04134219763419188,0.014238183912850656,2.2247904676477446,2.044954223604964,12304384,8.99733371734619,9.007427215576172
9.290000000000001,9.591496268633628,8.988503731366373,5.109999999999999,5.816328535456412,4.403671464543587,0.02220329621704873,2.1337459176778792,0.037376934469569245,0.007029657964528219,2.303674635439839,1.9638171999159197,12468224,9.093338584899902,9.11506519317627
9.28,9.551293199325011,9.008706800674988,5.35,5.872015325445527,4.8279846745544726,0.029939553360600203,2.116305263340473,0.051125812023181116,0.00875329469801929,2.308915649746868,1.923694876934078,12632064,9.044919395446778,9.093788814544677
9.16,9.302828568570858,9.017171431429142,5.24,5.76952809179495,4.710471908205051,0.024855617364664743,2.1171675115823745,0.05502665477596584,-0.005315420046636352,2.2329959560735873,2.0013390670911617,12795904,9.01857271194458,8.976850700378417
9.099999999999998,9.463318042491697,8.7366819575083,5.180000000000001,5.859411510058521,4.50058848994148,0.0264847648224531,2.0734496861696243,0.05287452146294701,9.500818195919136e-05,2.2132296805605116,1.9336696917787373,12959744,8.924093532562257,8.89636526107788
9.4,9.54142135623731,9.258578643762691,4.6899999999999995,5.166340214552582,4.213659785447417,0.00949211720035232,2.104986160993576,0.019291094563249844,-0.0003068601625452038,2.2721386722821193,1.9378336497050328,13123584,9.170112800598144,9.184858131408692
9.27,9.502594066992259,9.03740593300774,5.2700000000000005,5.778035431835222,4.761964568164779,0.028914222620005557,2.0837172284722327,0.06350594071211184,-0.005677495472100724,2.243710541882186,1.9237239150622798,13287424,9.034863567352295,9.049268531799317
9.4,9.60976176963403,9.19023823036597,5.069999999999999,5.579999999999999,4.56,0.032557722553246946,2.084173043072224,0.055641148101788204,0.00947429700470569,2.2052810361397004,1.963065050004747,13451264,9.156760120391846,9.148009395599365
9.260000000000002,9.513771550808992,9.006228449191012,5.14,5.433938769133981,4.8460612308660185,0.00690295455897281,2.044323720037937,0.01394689140289697,-0.00014098228495135028,2.1962084118185397,1.8924390282573345,13615104,9.04003028869629,9.007551765441894
9.139999999999997,9.45368774282716,8.826312257172834,5.25,5.912193325245732,4.587806674754268,0.02059989008012047,2.069321347773075,0.03931349259016279,0.0018862875700781448,2.2487622272116226,1.8898804683345276,13778944,8.890070629119872,8.882163906097412
9.24,9.464499443206437,9.015500556793564,5.23,5.836712452484701,4.6232875475153,0.021232881262767435,2.0795634239912033,0.03818561605964366,0.004280146465891213,2.244580319817128,1.914546528165279,13942784,8.961223220825195,8.963476467132569
9.249999999999998,9.554138126514909,8.945861873485088,5.21,5.966901578806651,4.453098421193349,0.015589153473774727,2.038193751871586,0.04111118568474297,-0.009932878737193519,2.1599685054820505,1.9164189982611215,14106624,8.99349889755249,8.956905269622803
9.080000000000002,9.55916594202844,8.600834057971564,5.1,5.808519583356734,4.391480416643265,0.01617668742837846,2.0642869651317595,0.0303740276946143,0.0019793471621426164,2.2686365880795956,1.8599373421839234,14270464,8.776564693450927,8.773142051696777
9.36,9.625329983228431,9.094670016771568,5.28,5.932380257212004,4.627619742787997,0.017586152863805132,2.091370679438114,0.0299030383758822,0.005269267351728066,2.243533736234018,1.9392076226422101,14434304,9.014804649353028,9.008642768859863
9.23,9.509463772249642,8.950536227750359,5.26,5.991026675299882,4.528973324700117,0.01451550993733684,2.062151688337326,0.03512995315987936,-0.006098933285205679,2.2038982211741818,1.9204051555004702,14598144,8.927064800262452,8.879129123687743
9.09,9.446230262611138,8.733769737388862,5.04,5.62,4.46,0.02599583148185041,2.012792117893696,0.05278211049498921,-0.000790447531288388,2.2026915053369573,1.8228927304504345,14761984,8.710298156738281,8.717066860198974
9.11,9.372488094968134,8.847511905031865,5.15,5.863091859440283,4.4369081405597175,0.020864302342306414,2.020908845961094,0.05961082114407963,-0.017882216459466804,2.1362767959564377,1.9055408959657503,14925824,8.723465156555175,8.72251272201538
9.09,9.398058436014987,8.781941563985013,5.0600000000000005,5.771617874986289,4.348382125013712,0.01699464809535124,2.0242427229881286,0.03497595036539454,-0.000986654174692063,2.2182125073970655,1.8302729385791918,15089664,8.716249752044678,8.678133296966553
9.29,9.482093727122985,9.097906272877013,5.279999999999999,6.021350119714025,4.538649880285973,0.0149296238103488,2.087613806128502,0.030263109158772054,-0.00040386153807445667,2.278367561534172,1.896860050722832,15253504,8.812945079803466,8.845592403411866
9.360000000000001,9.57540659228538,9.144593407714622,5.07,5.711950153828162,4.428049846171839,0.01881974948555577,2.0068248927593233,0.03333326452977387,0.004306234441337669,2.237492869625499,1.7761569158931472,15417344,8.903377914428711,8.884634828567505
9.39,9.674429253066558,9.105570746933443,5.72,6.383023378170031,5.0569766218299685,0.01778032993352093,1.9915059968829154,0.04491446153230561,-0.009353801665263749,2.163501768881488,1.8195102248843429,15581184,8.892374229431152,8.880100631713868
9.36,9.77761226035642,8.942387739643578,5.319999999999999,5.831468474101777,4.808531525898222,0.02072515809704778,2.007415769994259,0.03945140464083248,0.0019989115532630802,2.131124951020892,1.8837065889676257,15745024,8.799743366241454,8.823043155670167
9.389999999999999,9.615610283453568,9.16438971654643,5.32,6.076042326857432,4.563957673142569,0.025895249357563405,2.0226461991667746,0.04601435532018923,0.005776143394937584,2.196940192286222,1.8483522060473272,15908864,8.870191383361817,8.834685802459717
9.39,9.601896201004172,9.17810379899583,5.459999999999999,6.065309838016861,4.854690161983137,0.02100202373694623,2.0396543234586715,0.03483865437689815,0.007165393096994313,2.1836287134639076,1.8956799334534353,16072704,8.818776988983155,8.8076810836792
9.35,9.74306488014067,8.95693511985933,4.970000000000001,5.539297813099612,4.400702186900389,0.01984446760907299,1.9930853173136711,0.041087455708362225,-0.0013985204902162394,2.1424930095025045,1.8436776251248377,16236544,8.77451229095459,8.741164684295654
9.38,9.552046505340853,9.207953494659149,5.0600000000000005,5.678384993349613,4.441615006650388,0.0225520353946194,1.9695485636591912,0.04463264806786842,0.0004714227213703792,2.1369787156815225,1.8021184116368596,16400384,8.774966287612916,8.753264236450196
9.290000000000001,9.640570962859163,8.939429037140838,4.870000000000001,5.4993647591023835,4.2406352408976185,0.029906323915929494,1.978204657137394,0.049607658242937946,0.010204989588921042,2.1475271245011163,1.8088821897736715,16564224,8.642915773391724,8.63476104736328
9.35,9.574722050542443,9.125277949457557,4.9799999999999995,5.672531587727231,4.287468412272768,0.01211168559530048,2.006091594696045,0.025511310190920435,-0.0012879390003194754,2.193455744535151,1.8187274448569388,16728064,8.691646242141724,8.669386148452759
9.309999999999999,9.597923600977758,9.02207639902224,5.28,5.8049761899362675,4.755023810063733,0.022649262113918617,1.9613423511385917,0.047415088142194306,-0.002116563914357071,2.1543877860367173,1.768296916240466,16891904,8.631937217712402,8.598912525177003
9.260000000000002,9.626606055596469,8.893393944403535,5.280000000000001,5.804976189936268,4.755023810063734,0.01835228088748403,1.9576139807701112,0.03697225844295294,-0.0002676966679848805,2.1496406618830584,1.7655872996571638,17055744,8.564456605911255,8.534924650192261
9.370000000000001,9.698785644455473,9.041214355544529,5.089999999999999,5.922406150866269,4.257593849133729,0.016601310844998756,1.9405808120965957,0.03301180885471937,0.00019081283527814033,2.121331118414125,1.7598305057790664,17219584,8.651516103744507,8.623463439941407
9.4,9.675680975041805,9.124319024958195,5.05,5.880963296421689,4.21903670357831,0.02282453449479358,2.0125332921743393,0.044452924970030026,0.0011961440195571368,2.17583073966657,1.8492358446821084,17383424,8.58138017654419,8.627134323120117
9.35,9.705668384875574,8.994331615124425,5.18,5.61081318457076,4.74918681542924,0.015956744409413602,1.9835296273231506,0.03190174956991331,1.1739248913893163e-05,2.160323543261357,1.8067357113849445,17547264,8.558954429626464,8.56580376625061
9.229999999999999,9.598917334913933,8.861082665086064,5.090000000000001,5.588898787330658,4.591101212669344,0.01137294063519216,2.004594038426876,0.02177425169417265,0.0009716295762116703,2.171179772109058,1.8380083047446938,17711104,8.411683130264283,8.414078760147095
9.320000000000002,9.709358446678637,8.930641553321367,5.19,5.82316664473107,4.556833355268931,0.01866442725295197,1.9405953213572502,0.038497723038440346,-0.0011688685325364073,2.169352058527585,1.7118385841869155,17874944,8.49440279006958,8.48391170501709
9.38,9.611516738055805,9.148483261944197,5.36,5.945149553533112,4.774850446466889,0.020755456656479453,1.998328085243702,0.040501996824495345,0.0010089164884635599,2.1781738614850146,1.8184823090023894,18038784,8.509714460372924,8.520712184906007
9.319999999999999,9.492046505340852,9.147953494659145,5.51,6.219154426059656,4.800845573940344,0.01190838861621154,1.9631586447358131,0.026141807007971835,-0.0023250297755487512,2.169497085656676,1.75682020381495,18202624,8.472325992584228,8.451584768295287
9.319999999999999,9.583818119165457,9.05618188083454,4.930000000000001,5.472309874518251,4.38769012548175,0.02431035960435106,2.010392352938652,0.04756565994241291,0.0010550592662892065,2.1468304093416792,1.8739542965356248,18366464,8.427062797546387,8.421963691711426
9.349999999999998,9.644108823397053,9.055891176602943,5.069999999999999,5.7273431371817916,4.412656862818207,0.01845337607155665,1.9752020239830017,0.04513116763986256,-0.008224415496749259,2.1540839486769743,1.7963200992890291,18530304,8.431800985336304,8.429312658309936
9.419999999999998,9.683818119165457,9.15618188083454,5.33,5.916600375042499,4.743399624957501,0.02988412655977295,2.001251997053623,0.051146718491263676,0.008621534628282228,2.1277505447143104,1.8747534493929359,18694144,8.454287242889404,8.462488031387329
9.310000000000002,9.60137604568667,9.018623954313334,5.1,5.512310562561765,4.687689437438234,0.012909991179185402,1.9760402709245681,0.025179563539428896,0.0006404188189419076,2.1850686952656924,1.767011846583444,18857984,8.31918911933899,8.328360795974731
9.39,9.674429253066558,9.105570746933443,5.37,5.91230987451825,4.82769012548175,0.01884551051152807,1.9318557798862457,0.03738802533386944,0.0003029956891867046,2.151035759251056,1.7126758005214353,19021824,8.379510593414306,8.365686750411987
9.360000000000001,9.528522995463529,9.191477004536473,5.319999999999999,5.927947366142826,4.712052633857173,0.01024623310622696,1.940254306793213,0.024509572487732056,-0.004017106275278138,2.117481804319931,1.7630268092664951,19185664,8.385272598266601,8.337451267242432
9.440000000000001,9.705329983228433,9.17467001677157,5.410000000000001,5.900815647672323,4.9191843523276795,0.023595432137153635,2.0267959758639336,0.05007239445716627,-0.0028815301828590024,2.2218479668629554,1.831743984864912,19349504,8.353122520446778,8.355345916748046
9.41,9.676270539113887,9.143729460886114,5.24,5.8567657578043715,4.623234242195629,0.0171656190510475,1.9194407507777214,0.034648929946537704,-0.0003176918444427017,2.159887993552267,1.678993508003176,19513344,8.380117893218994,8.324046945571899
9.33,9.549317121994614,9.110682878005386,5.470000000000001,6.006749476012787,4.933250523987215,0.023661994587382613,1.947190596163273,0.03863477351231792,0.008689215662447302,2.14911446952004,1.7452667228065057,19677184,8.21311264038086,8.227436971664428
9.47,9.715153013442626,9.224846986557376,5.199999999999999,5.843428317685816,4.556571682314183,0.00712666809376967,1.9150426715612412,0.015049470369501177,-0.0007961341819618366,2.073104017289539,1.7569813258329436,19841024,8.31991024017334,8.31174340248108
9.370000000000001,9.695729949498048,9.044270050501954,5.3100000000000005,5.808898787330658,4.811101212669343,0.0012911987852930401,1.9539125278592109,0.0025047879986464395,7.760957193964058e-05,2.166087909871824,1.7417371458465973,20004864,8.203709745407105,8.203613471984863
9.36,9.647054001888145,9.072945998111853,5.220000000000001,5.7255689863905825,4.714431013609419,0.012150403305895409,1.8918730020523071,0.026226998884492512,-0.0019261922727016947,2.119297122652742,1.664448881451872,20168704,8.203182649612426,8.174603986740113
9.1,9.52661458015403,8.67338541984597,5.18,5.885407683541936,4.474592316458064,0.0038010646007023293,1.9230537369847298,0.01027946787972944,-0.002677338678324782,2.076170392669795,1.7699370812996644,20332544,7.943849897384643,7.921848583221435
9.45,9.691867732448957,9.208132267551042,5.19,5.82316664473107,4.556833355268931,0.016587019305370578,1.912035198509693,0.04325575290099468,-0.010081714290253528,2.1147389687260834,1.709331428293303,20496384,8.219283246994019,8.210824775695801
9.41,9.708161030317513,9.111838969682488,5.4799999999999995,6.30194890352138,4.658051096478619,0.028023024211870452,1.9454480081796646,0.06152221484825976,-0.005476166424518855,2.1171762024045453,1.7737198139547838,20660224,8.149842500686646,8.146420431137084
9.430000000000001,9.675153013442626,9.184846986557377,5.28,5.720000000000001,4.84,0.0119718996007577,1.884810221195221,0.02603806220767465,-0.0020942630061592474,2.1193459873765264,1.6502744550139152,20824064,8.174962139129638,8.142261505126953
9.58,9.872574776766555,9.287425223233445,5.299999999999999,6.048331477354787,4.551668522645211,0.01651697306515412,1.9591215014457704,0.032881194531020314,0.00015275159928792095,2.173881473615218,1.7443615292763228,20987904,8.242722845077514,8.24341049194336
9.370000000000001,9.692645316098034,9.047354683901968,5.07,5.697773844628781,4.44222615537122,0.009370731557646587,1.9431381061673165,0.026152439255604995,-0.007410976140311823,2.1558436389046784,1.7304325734299544,21151744,8.031749773025513,8.04528741836548
9.45,9.722946881279123,9.177053118720876,5.270000000000001,6.039480344128426,4.500519655871576,0.014550854220578849,1.9047874704003334,0.027693552195938505,0.0014081562452191929,2.140462945273012,1.6691119955276545,21315584,8.081865787506104,8.091168117523193
9.629999999999999,9.830249843945007,9.429750156054991,5.24,5.816541412215983,4.663458587784017,0.006074428649844739,1.9382098764181137,0.014874551954870394,-0.0027256946551809163,2.1607995944343834,1.7156201584018442,21479424,8.235136461257934,8.229070377349853
9.47,9.76,9.180000000000001,5.15,5.733523778435806,4.566476221564194,0.01568847859953163,1.8954329550266267,0.03175634642481337,-0.0003793892257501069,2.100659203878479,1.6902067061747743,21643264,8.075469064712525,8.070841217041016
9.47,9.854837628097878,9.085162371902124,5.26,5.846856030044848,4.673143969955151,0.01017973920934306,1.9354249238967896,0.02147238611798699,-0.0011129076993008705,2.1556587104991487,1.7151911372944304,21807104,8.013664293289185,8.029785919189454
9.34,9.62,9.06,5.1,5.819722168617863,4.380277831382136,0.01001262952286191,1.9367695793509483,0.02487208986068106,-0.004846830814957242,2.14316302671089,1.7303761319910065,21970944,7.954405498504639,7.923200273513794
9.430000000000001,9.723428015022426,9.136571984977577,5.250000000000002,5.97006944109579,4.529930558904214,0.007338725128556637,1.8541030123829843,0.01708246916014259,-0.002405018903029318,2.0663375137289846,1.641868511036984,22134784,7.984602403640747,7.976683235168457
9.470000000000002,9.711039415863882,9.228960584136123,5.35,5.970080639917099,4.7299193600829,0.01356307202568128,1.8830206960439682,0.025672487259580712,0.0014536567917818478,2.095004628039541,1.6710367640483952,22298624,8.009180355072022,7.9921042919158936
9.330000000000002,9.727617907041424,8.93238209295858,5.21,5.783498038357587,4.636501961642413,0.0117604142205891,1.8712231010198592,0.02839023566538996,-0.004869407224211763,2.1252169955769746,1.6172292064627438,22462464,7.903801536560058,7.833672189712525
9.34,9.6504834939252,9.029516506074799,5.13,5.607598157450382,4.652401842549618,0.009227067760548331,1.9243810757994653,0.022596760601014888,-0.004142625079918225,2.1674748992921162,1.6812872523068143,22626304,7.847795391082764,7.832464551925659
9.29,9.515610283453569,9.06438971654643,5.27,5.95854919940408,4.58145080059592,0.013233555867191122,1.925395591557026,0.025443688274904785,0.0010234234594774586,2.1385829783724346,1.7122082047416172,22790144,7.76413516998291,7.773384141921997
9.48,9.754954541697352,9.20504545830265,5.08,5.571528229097781,4.58847177090222,0.01455301026198864,1.9474481895565987,0.03401905574166279,-0.004913035217685512,2.187844441502013,1.7070519376111846,22953984,7.912567520141602,7.912021541595459
9.500000000000002,9.775680975041807,9.224319024958197,5.1,5.5074309757492665,4.692569024250733,0.01733986554136203,1.8717374891042708,0.039279330575443944,-0.004599599492719882,2.0749565876640097,1.668518390544532,23117824,7.923824167251587,7.910779285430908
9.419999999999998,9.722654919008429,9.117345080991567,5.249999999999999,5.931542368455549,4.568457631544449,0.010888682105814906,1.8573545843362809,0.025701739840771426,-0.003924375629141616,2.115840186208903,1.5988689824636586,23281664,7.815568590164185,7.818823003768921
9.42,9.691293199325012,9.148706800674988,5.08,5.691228271597445,4.468771728402555,0.0006714718962029499,1.9453761667013167,0.0011535678856242299,0.00018937590678167002,2.128695107190201,1.7620572262124323,23445504,7.8205708980560305,7.8050202369689945
9.459999999999999,9.72532998322843,9.194670016771568,5.33,5.904543296888929,4.755456703111071,0.02568325393858682,1.8807274922728539,0.051775005040037056,-0.0004084971628634179,2.100263324185068,1.6611916603606394,23609344,7.8143377780914305,7.8211669921875
9.5,9.772029410174708,9.227970589825292,5.239999999999999,6.178296328459192,4.301703671540807,0.0006596030259969999,1.8797367438673973,0.0011079640122020852,0.0002112420397919146,2.1628719829395857,1.596601504795209,23773184,7.852920007705689,7.837567853927612
9.489999999999998,9.70189620100417,9.278103798995827,5.25,5.775832673005397,4.724167326994603,0.014015997079331963,1.9056839659810065,0.030790831124113235,-0.002758836965449308,2.1479406039653077,1.6634273279967053,23937024,7.805781364440918,7.8139485836029055
9.440000000000001,9.697681974534504,9.182318025465499,5.459999999999999,6.128131723539601,4.791868276460397,0.00978149943857711,1.878664058446884,0.02450203483943688,-0.004939035962282663,2.113701955297732,1.6436261615960366,24100864,7.765071392059326,7.7446705341339115
9.370000000000001,9.749605057922047,8.990394942077955,5.28,5.991055553385247,4.568944446614753,0.017546975880759368,1.8695346906781196,0.031009187627345856,0.004084764134172877,2.117532531323795,1.6215368500324443,24264704,7.665043878555298,7.666101121902466
9.559999999999999,9.8704834939252,9.249516506074798,5.15,5.747076209541127,4.552923790458873,0.013814062579694971,1.9025742277503013,0.033914725082646834,-0.006286599923256891,2.185983061931398,1.6191653935692045,24428544,7.835458421707154,7.811968994140625
9.4,9.636643191323985,9.163356808676015,5.1,5.632916503778969,4.567083496221031,0.015014134372177006,1.8868146300315858,0.032436317324262054,-0.0024080485799080377,2.148761446588747,1.6248678134744248,24592384,7.656207275390625,7.6672971725463865
9.42,9.834246303544159,9.005753696455841,5.529999999999999,6.413232698670061,4.6467673013299375,0.01517063417777531,1.889968578517437,0.03150238942241887,-0.0011611210668682481,2.098822261168968,1.681114895865906,24756224,7.63898983001709,7.651277208328247
9.379999999999999,9.639999999999999,9.12,5.35,6.06449282711585,4.635507172884149,0.013744457075335916,1.8921708390116692,0.0309402534528892,-0.003451339302217367,2.1599069923334904,1.6244346856898482,24920064,7.641061735153198,7.619855880737305


==> data/progress-maze-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
4.26,4.660499687890016,3.8595003121099842,4.5,4.902492235949962,4.097507764050038,0.8439159049342078,2.707758840918541,1.018040296424455,0.6697915134439606,2.707876435964706,2.7076412458723764,16384
4.51,4.923400532171888,4.096599467828112,4.61,5.190430874437259,4.029569125562742,0.4509243960595793,2.628347161412239,0.5612048452085459,0.3406439469106127,2.660432953445486,2.596261369378992,180224
4.75,5.079393381840012,4.420606618159988,5.0200000000000005,5.541152568831816,4.498847431168185,0.2922510659322142,2.648343342542648,0.36858609389790226,0.2159160379665262,2.671014570793281,2.625672114292015,344064
5.2,5.751361950083609,4.648638049916391,4.88,5.30142615011411,4.45857384988589,0.24886957112078859,2.6267955005168915,0.30674040695898375,0.19099873528259342,2.6783043393624144,2.5752866616713685,507904
5.1,5.476828873628335,4.723171126371664,5.180000000000001,5.498747549010186,4.861252450989816,0.21129299687325123,2.5977668851613998,0.27881535795027435,0.14377063579622812,2.6370415166445547,2.558492253678245,671744
5.050000000000001,5.581507290636734,4.518492709363268,5.09,5.503400532171888,4.676599467828112,0.17426283391089073,2.6184138715267182,0.2342097043584434,0.11431596346333806,2.6555179202352313,2.581309822818205,835584
5.180000000000001,5.650744091837593,4.709255908162408,4.86,5.3441487374764085,4.375851262523592,0.18379658045661115,2.580545663833618,0.262745939091943,0.10484722182127933,2.6461026161170613,2.514988711550175,999424
4.970000000000001,5.325105618091294,4.614894381908707,5.25,5.537228132326901,4.962771867673099,0.15089989186316313,2.56480373442173,0.19649493163980758,0.10530485208651869,2.644527579659755,2.485079889183705,1163264
5.27,5.844543296888928,4.695456703111071,5.28,5.857581163127746,4.702418836872255,0.18756672234481403,2.550787705183029,0.23370987263567425,0.1414235720539538,2.6190034407320786,2.4825719696339794,1327104
5.45,6.014358042380898,4.885641957619102,5.3100000000000005,5.812891638427207,4.807108361572794,0.1754728926552666,2.5415110141038895,0.22011622710770895,0.13082955820282427,2.6584346821442892,2.4245873460634897,1490944
5.72,6.352139225171165,5.087860774828835,5.29,5.84937465083788,4.73062534916212,0.17235892881742781,2.5955945193767547,0.22851359265132873,0.1162042649835269,2.656770284608637,2.5344187541448724,1654784
5.5600000000000005,6.076139516022558,5.043860483977443,5.17,5.68,4.66,0.21134199629434275,2.5621452778577805,0.25743951505242346,0.16524447753626204,2.6379441122045715,2.4863464435109894,1818624
5.29,5.7578675026115835,4.8221324973884165,5.0600000000000005,5.703739077577244,4.416260922422757,0.16861256904796593,2.584710583090782,0.22868453889366192,0.10854059920226992,2.635840687508518,2.5335804786730463,1982464
5.220000000000001,5.765527267879435,4.674472732120567,5.41,5.860444225182208,4.959555774817792,0.15294002020317646,2.580325171351433,0.2067343838048287,0.09914565660152422,2.6571775129270794,2.5034728297757862,2146304
5.59,5.828537208837531,5.351462791162469,5.41,5.81607881008494,5.003921189915061,0.1499191882399221,2.525538977980614,0.19854024081169291,0.10129813566815127,2.6616731043337416,2.389404851627486,2310144
5.27,5.881637147334921,4.658362852665078,5.1899999999999995,5.785734840344259,4.59426515965574,0.12827795158761238,2.560765042901039,0.16364471406901612,0.09291118910620863,2.650054627918735,2.471475457883343,2473984
5.2299999999999995,5.505862284482674,4.954137715517325,5.160000000000001,5.706260011349908,4.613739988650094,0.1481846547064682,2.566969099640846,0.1852553355025978,0.11111397391033859,2.6379857117090166,2.4959524875726755,2637824
5.369999999999999,5.759999999999999,4.9799999999999995,5.19,5.770430874437259,4.609569125562742,0.12419583151737842,2.5835751712322237,0.16524553642775894,0.08314612660699791,2.6798541934011504,2.487296149063297,2801664
5.02,5.611269819963779,4.42873018003622,5.050000000000001,5.455585995813466,4.644414004186536,0.1334096914519452,2.5737880796194075,0.18961590499179726,0.07720347791209313,2.640893686807081,2.506682472431734,2965504
5.3999999999999995,5.967450438364444,4.832549561635555,5.199999999999999,5.691934955049953,4.708065044950046,0.16591447504858176,2.594068157672882,0.22060536763683686,0.11122358246032665,2.6421814319777828,2.545954883367981,3129344
5.22,5.8409669878504005,4.599033012149599,5.2,5.707937003968012,4.692062996031988,0.12684998316949023,2.593977454304695,0.16859539059180925,0.0851045757471712,2.643836229549404,2.544118679059986,3293184
5.270000000000001,5.866741149913429,4.673258850086573,4.99,5.689213844256534,4.290786155743467,0.15113363609545755,2.5906661629676817,0.21018850328042654,0.09207876891048855,2.6613058417919486,2.520026484143415,3457024
5.38,5.711058907144937,5.048941092855062,5.25,5.946060342211794,4.553939657788206,0.15044355339681106,2.562345889210701,0.20086997984053798,0.10001712695308415,2.60724080471504,2.5174509737063624,3620864
5.5600000000000005,6.183217458035315,4.936782541964686,5.29,5.7448626166217664,4.835137383378234,0.1450755527656939,2.543035277724266,0.19676542946065176,0.09338567607073603,2.629461707499397,2.456608847949135,3784704
5.319999999999999,5.821597448159378,4.818402551840621,5.299999999999999,5.599999999999999,4.999999999999999,0.15527444437870547,2.588043135404587,0.205211860024,0.10533702873341094,2.6475359172487125,2.5285503535604614,3948544
5.46,6.0044263035526475,4.915573696447352,5.630000000000001,6.159244744895971,5.100755255104031,0.16049737841304804,2.5320881217718125,0.19970542351696377,0.1212893333091323,2.5891508435157933,2.475025400027832,4112384
5.33,5.866749476012786,4.793250523987214,5.23,5.701274866717927,4.7587251332820735,0.13948116797125995,2.556945788860321,0.1952598858359977,0.08370245010652219,2.6386768804075533,2.4752146973130884,4276224
5.4,6.21117199162693,4.588828008373071,5.47,6.039297813099611,4.900702186900388,0.14907926124417115,2.542983376979828,0.19504840350333258,0.10311011898500973,2.6195973667916976,2.466369387167958,4440064
5.35,6.030073525436772,4.669926474563227,5.18,5.667442304278158,4.692557695721842,0.14625997850671407,2.597181278467178,0.19167469461285977,0.10084526240056838,2.650931591721443,2.5434309652129135,4603904
5.519999999999999,5.8540658617698,5.1859341382301976,5.260000000000001,5.7315930449020644,4.788406955097937,0.12353705856949086,2.5496581912040712,0.16120458974445484,0.08586952739452688,2.6252268215715175,2.474089560836625,4767744
5.319999999999999,5.698945906429928,4.941054093570071,5.3100000000000005,5.782122865364515,4.837877134635486,0.1274271241389215,2.563070222735405,0.18138833043531427,0.0734659178425287,2.623755007354144,2.502385438116666,4931584
5.359999999999999,5.83370877129308,4.886291228706919,5.2,5.519374388453427,4.880625611546574,0.14128528019516828,2.5446537911891935,0.18348037689550697,0.09909018349482959,2.6088044614324373,2.48050312094595,5095424
5.66,6.164380808516739,5.155619191483261,5.33,5.879636243346452,4.780363756653548,0.12150488067935734,2.5481095641851423,0.16292110144065905,0.08008865991805564,2.609932010971828,2.4862871173984566,5259264
5.51,5.888021163428716,5.1319788365712835,5.270000000000001,5.868414572015089,4.671585427984914,0.13616544997267832,2.5648014456033708,0.1912332322906428,0.08109766765471385,2.6241060546875383,2.505496836519203,5423104
5.199999999999999,5.683735464897913,4.716264535102086,5.15,5.716127194188727,4.583872805811274,0.17568990726851752,2.5387117356061935,0.22894801319108515,0.12243180134594989,2.6037254172669244,2.4736980539454625,5586944
5.41,5.748969025133566,5.071030974866434,5.28,5.841782876207526,4.718217123792474,0.10749308166042378,2.518595689535141,0.15157913268873288,0.06340703063211467,2.611251614181971,2.425939764888311,5750784
5.6,6.2292853089020905,4.970714691097909,5.340000000000001,5.656859590355098,5.0231404096449035,0.13064657847603986,2.5382946610450743,0.1586046064935092,0.10268855045857052,2.5922449826217937,2.484344339468355,5914624
5.369999999999999,5.686385840391127,5.0536141596088715,5.36,5.823033476111609,4.896966523888391,0.14261698403085266,2.55505807697773,0.17377226174434218,0.11146170631736313,2.6073982381972987,2.502717915758161,6078464
5.169999999999999,5.715985347788747,4.624014652211251,5.220000000000001,5.565832329315812,4.874167670684189,0.12359950697152973,2.559114357829094,0.1564500713151879,0.09074894262787156,2.6258832625958815,2.4923454530623066,6242304
5.39,5.7230165161069335,5.056983483893066,5.18,5.644327470649755,4.715672529350244,0.09887925142991456,2.593586188554764,0.13900706310079575,0.058751439759033394,2.669450533185857,2.517721843923671,6406144
5.279999999999999,5.543818119165458,5.016181880834541,5.4399999999999995,5.850365690573663,5.029634309426336,0.14649739685830554,2.5817421078681946,0.2155919177547727,0.07740287596183835,2.618880800826757,2.5446034149096324,6569984
5.36,5.673687742827163,5.046312257172838,5.27,5.936408283261845,4.603591716738154,0.1399791238182741,2.5590089052915572,0.18655641459396666,0.09340183304258154,2.615262102859199,2.5027557077239155,6733824
5.409999999999999,5.914876222454573,4.905123777545426,5.33,5.54,5.12,0.12047187885166037,2.569080138206482,0.18290779699499377,0.058035960708326964,2.6133921585388644,2.5247681178740993,6897664
5.46,5.8069870314579495,5.1130129685420505,5.25,5.715295604965274,4.784704395034726,0.14456720118307403,2.562493145465851,0.16670957600040118,0.1224248263657469,2.612222136055106,2.5127641548765958,7061504
5.62,6.141152568831815,5.098847431168185,5.390000000000001,5.8382186966203005,4.941781303379701,0.14686122428004936,2.5488311767578127,0.18794729212852254,0.10577515643157617,2.623692866109967,2.4739694874056584,7225344
5.4,5.993295878967653,4.806704121032348,5.48,5.924522215417857,5.0354777845821435,0.1471815492492169,2.5738349676132204,0.1985128409844598,0.095850257513974,2.630700747159432,2.5169691880670086,7389184
5.35,5.953738353924943,4.746261646075056,5.180000000000001,5.67759421218499,4.682405787815012,0.12020295816732358,2.559893348813057,0.16680226824677774,0.07360364808786943,2.6316272245794217,2.488159473046692,7553024
5.1499999999999995,5.577200187265876,4.722799812734123,5.220000000000001,5.790613704707485,4.6493862952925165,0.13532981772182714,2.6061825513839723,0.16889835180682966,0.10176128363682463,2.6568017140749576,2.555563388692987,7716864
5.51,5.916078810084938,5.103921189915061,5.34,5.848330601085554,4.831669398914446,0.12803458852382996,2.560911175608635,0.17056452300103414,0.08550465404662579,2.6185395830185945,2.503282768198676,7880704
5.459999999999999,5.900908153700971,5.019091846299027,5.4,5.893963561409139,4.906036438590862,0.13511838900028825,2.5857688665390013,0.16654066777750426,0.10369611022307224,2.652539918121715,2.5189978149562875,8044544
5.58,6.0507440918375925,5.109255908162408,5.379999999999999,5.982992537267252,4.777007462732746,0.1553733246297472,2.54300899207592,0.1936048086458099,0.11714184061368452,2.6259715433997233,2.4600464407521168,8208384
5.260000000000001,5.6727953488110066,4.847204651188995,5.32,5.819599839871872,4.820400160128129,0.11120846977767843,2.5257062047719954,0.15415353190629136,0.0682634076490655,2.613466793724382,2.4379456158196087,8372224
5.4,5.75213633723318,5.0478636627668205,5.25,5.8369412236331675,4.6630587763668325,0.11531239097110095,2.525260215997696,0.14823797818891624,0.08238680375328566,2.6106729456362125,2.4398474863591795,8536064
5.2,5.7118593556827895,4.688140644317211,5.7,6.283095189484531,5.11690481051547,0.11176328508235096,2.5587678253650665,0.15165916835742482,0.0718674018072771,2.6268651996151475,2.4906704511149855,8699904
5.79,6.081376045686669,5.498623954313331,5.409999999999999,5.754818792991332,5.065181207008666,0.11237552187198563,2.5640689015388487,0.14995643426884417,0.07479460947512709,2.608921528428067,2.5192162746496303,8863744
5.58,6.079599839871872,5.080400160128129,5.29,5.821883445878888,4.758116554121112,0.13847728452334795,2.55875341296196,0.17218447055846492,0.10477009848823099,2.63541474167866,2.48209208424526,9027584
5.58,6.024522215417857,5.135477784582143,5.28,5.8162835071116765,4.743716492888324,0.10772693494541774,2.5685075402259825,0.1279512857366081,0.08750258415422739,2.6577244032184004,2.4792906772335646,9191424
5.34,5.712021504754765,4.967978495245235,5.52,6.074616984954481,4.965383015045518,0.14469914810938964,2.5667098104953765,0.1825680408756135,0.10683025534316577,2.6199588765340946,2.5134607444566583,9355264
5.65,6.295368112010503,5.004631887989498,5.18,5.693419906119737,4.666580093880262,0.14505824851803478,2.5580963104963304,0.18008991250029832,0.11002658453577124,2.6669932116452406,2.44919940934742,9519104
5.54,6.123438085832593,4.956561914167407,5.3100000000000005,5.621287648325468,4.998712351674533,0.13455490882818893,2.5249148070812226,0.17191882606097308,0.09719099159540479,2.620726883717552,2.4291027304448933,9682944
5.499999999999999,6.0440588203494165,4.955941179650582,5.4799999999999995,5.93563142999578,5.024368570004219,0.11324236068046752,2.581106513738632,0.14938688933801042,0.07709783202292463,2.6394133329156966,2.522799694561568,9846784
5.2,5.727257053058563,4.672742946941438,5.180000000000001,5.517045990927055,4.842954009072947,0.126229962401299,2.5889504343271255,0.18873115845089009,0.0637287663517079,2.6353435317279135,2.5425573369263375,10010624
5.3999999999999995,6.018061485614497,4.7819385143855015,5.500000000000001,5.975394572960189,5.024605427039813,0.13363900700997972,2.52427296936512,0.1683858527755584,0.09889216124440103,2.618876428154659,2.429669510575581,10174464
5.450000000000001,6.010802995712399,4.889197004287603,5.19,5.8120128616033595,4.567987138396641,0.13174353938860195,2.56442828476429,0.16860971753505527,0.09487736124214861,2.6316761605709935,2.497180408957586,10338304
5.520000000000001,6.078211429478116,4.961788570521887,5.6,6.140370243444251,5.059629756555748,0.1382374874937037,2.54446664750576,0.17426944150263785,0.10220553348476957,2.610670127928592,2.478263167082928,10502144
5.43,5.7165309756378875,5.143469024362112,5.41,5.906890329952194,4.913109670047806,0.11828880775202477,2.544246444106102,0.15020157036583634,0.0863760451382132,2.60867537690382,2.479817511308384,10665984
5.93,6.4399999999999995,5.42,5.749999999999999,6.376498204307082,5.123501795692916,0.10125657679099172,2.5300785899162292,0.1313287021261239,0.07118445145585951,2.5800103857315584,2.4801467941009,10829824
5.7299999999999995,6.2868662316930335,5.173133768306966,5.62,6.03424630354416,5.20575369645584,0.11503644554565344,2.5251516550779343,0.1480194748390313,0.08205341625227558,2.602527699661919,2.4477756104939496,10993664
5.22,5.76,4.68,5.49,5.9082104733265295,5.071789526673471,0.11174978989228188,2.565676027536392,0.15760645820812674,0.06589312157643702,2.61618536032188,2.515166694750904,11157504
5.6000000000000005,6.0171330722922844,5.182866927707717,5.3,5.771168759575589,4.82883124042441,0.1269840434297091,2.5499007433652876,0.18359888545892633,0.07036920140049187,2.624728303600708,2.4750731831298673,11321344
5.61,5.943016516106934,5.2769834838930665,5.58,6.0694895300208165,5.090510469979184,0.11474162134238408,2.5664936184883116,0.1540409061594452,0.07544233652532295,2.627654268328695,2.505332968647928,11485184
5.499999999999999,5.947213595499957,5.052786404500041,5.290000000000001,5.673275357934737,4.906724642065265,0.121992035737882,2.560275685787201,0.15546091797806263,0.08852315349770137,2.625331730020275,2.4952196415541272,11649024
5.529999999999999,6.101051661410769,4.95894833858923,5.7,6.12190046219458,5.278099537805421,0.12372068621528642,2.55436672270298,0.15873670025840503,0.08870467217216783,2.603954402341264,2.504779043064696,11812864
5.610000000000001,6.143760245803302,5.076239754196701,5.49,6.029351462406472,4.950648537593528,0.11457248806642986,2.5592677146196365,0.1440437200855594,0.08510125604730032,2.6083239885103513,2.5102114407289218,11976704
5.6899999999999995,6.093608721412211,5.286391278587788,5.56,5.918329457343378,5.201670542656621,0.13328302076293358,2.5725891560316088,0.16751233948525376,0.0990537020406134,2.620011639931507,2.5251666721317103,12140544
5.749999999999999,6.170119030751999,5.329880969247999,5.35,5.791021541423999,4.908978458576001,0.13479748780632178,2.5735240310430525,0.16169856542880245,0.10789641018384111,2.617029854595911,2.530018207490194,12304384
5.78,6.371269819963779,5.188730180036221,5.49,5.881024295920343,5.098975704079657,0.15089410315785137,2.553394290804863,0.17987278630243442,0.12191542001326834,2.5902885620848637,2.516500019524862,12468224
5.999999999999999,6.272029410174708,5.72797058982529,5.65,6.228359749636851,5.07164025036315,0.13511766700281033,2.550001084804535,0.1689963995170134,0.10123893448860725,2.597417344410711,2.5025848251983587,12632064
5.389999999999999,5.783573373083087,4.996426626916911,5.700000000000001,6.133589667773577,5.2664103322264255,0.1013937284238636,2.543414983153343,0.1312826812118101,0.07150477563591709,2.5773737905032115,2.5094561758034746,12795904
5.6,6.083735464897913,5.116264535102086,5.39,5.728969025133566,5.051030974866434,0.10290397329566374,2.5464834451675413,0.12213458734150792,0.08367335924981956,2.595360406219098,2.497606484115985,12959744
5.5600000000000005,6.102586398650022,5.017413601349979,5.47,5.985848815061157,4.954151184938842,0.13580433361542715,2.528091421723366,0.18573095071679194,0.08587771651406237,2.5827134421269475,2.473469401319784,13123584
5.83,6.341957029446808,5.318042970553192,5.55,5.888378486313773,5.211621513686227,0.1376561034781237,2.544511079788208,0.16136624232114805,0.11394596463509937,2.584205138172715,2.504817021403701,13287424
5.500000000000001,6.025357021462549,4.974642978537453,5.66,5.973687742827162,5.346312257172838,0.12109163574253516,2.544100618362427,0.17911418635572876,0.06306908512934156,2.6079311922596484,2.4802700444652053,13451264
5.76,6.501889479639656,5.018110520360343,5.510000000000001,6.074712316139821,4.9452876838601805,0.12041173456236716,2.5641026377677916,0.1607215507978964,0.0801019183268379,2.6192039186267904,2.509001356908793,13615104
5.62,6.092863616701475,5.147136383298525,5.590000000000001,6.068434948556228,5.111565051443773,0.1261382661656373,2.5640794426202773,0.15735513166172582,0.0949214006695488,2.6022332470715885,2.525925638168966,13778944
5.44,5.926209831245729,4.953790168754272,5.33,5.954579858785088,4.705420141214912,0.12646214460126226,2.5555311769247053,0.1640820623244593,0.08884222687806523,2.6149999628743843,2.4960623909750264,13942784
5.36,5.95194594347795,4.76805405652205,5.8,6.26475800154489,5.33524199845511,0.11580086784540775,2.5795400857925417,0.13652867086961282,0.09507306482120267,2.612495413782878,2.546584757802205,14106624
5.709999999999999,6.22468436929831,5.195315630701688,5.64,6.1899090833947,5.090090916605299,0.10665117095793694,2.5494165897369383,0.13235408169679597,0.08094826021907792,2.582681817416151,2.5161513620577254,14270464
5.58,6.257938050267132,4.902061949732868,5.25,5.783385414123783,4.716614585876217,0.1094562651020371,2.5718719989061354,0.14290879409660934,0.07600373610746484,2.600286212651651,2.5434577851606197,14434304
5.5200000000000005,5.86,5.180000000000001,5.7,6.457627876995033,4.942372123004968,0.14502271371893583,2.573828637599945,0.1885363644129098,0.10150906302496185,2.610407161062092,2.537250114137798,14598144
5.82,6.4146427498927405,5.22535725010726,5.58,5.851293199325011,5.308706800674989,0.11667524451493386,2.549586382508278,0.13974392820079026,0.09360656082907745,2.5928207256660225,2.5063520393505336,14761984
5.67,6.310390505863415,5.029609494136585,5.44,5.977028863283903,4.902971136716098,0.11036970523289502,2.5674308836460114,0.14977909461327021,0.07096031585251984,2.598722059798809,2.5361397074932137,14925824
5.75,6.57975900115636,4.92024099884364,5.4799999999999995,6.010659966456863,4.949340033543136,0.11770407794457338,2.5512650907039642,0.14788079304285628,0.08752736284629048,2.59794797897965,2.5045822024282787,15089664
5.9399999999999995,6.548604962188117,5.331395037811882,5.53,6.312368199762746,4.747631800237254,0.13158051672702029,2.540978890657425,0.1567794206802035,0.10638161277383708,2.5748682737936512,2.507089507521199,15253504
5.5600000000000005,5.94262252939418,5.177377470605821,5.779999999999999,6.191825205639479,5.368174794360519,0.11509684501733213,2.5483389854431153,0.1414205902627323,0.08877309977193196,2.573252723202159,2.5234252476840715,15417344
5.6800000000000015,6.3854076835419376,4.974592316458065,5.44,5.9788877434123,4.901112256587701,0.1449011065738482,2.5688263326883316,0.18476896434893741,0.10503324879875899,2.6013866081512838,2.5362660572253795,15581184
5.929999999999999,6.430099990001998,5.429900009998,5.6899999999999995,6.208555686498566,5.171444313501433,0.11019527256074875,2.551001399755478,0.1313990426515606,0.08899150246993691,2.5981735964329715,2.5038292030779843,15745024
5.990000000000001,6.375875627631496,5.604124372368506,5.9,6.32190046219458,5.478099537805421,0.11040149914204242,2.5476041406393053,0.1455838767156203,0.07521912156846457,2.5837937796827455,2.511414501595865,15908864
5.91,6.634499827467199,5.185500172532802,5.369999999999999,5.859999999999999,4.879999999999999,0.13582202702657212,2.548993244767189,0.1802956194896646,0.09134843456347963,2.5975499125634784,2.5004365769708996,16072704
5.659999999999999,6.268604962188117,5.051395037811882,5.32,5.883560112144215,4.756439887855786,0.12863026869793728,2.5455744475126267,0.15823760640116016,0.09902293099471439,2.585654164836764,2.5054947301884893,16236544
5.99,6.626317530797322,5.3536824692026785,5.41,5.8582186966203,4.9617813033797,0.12483821661832428,2.554801258444786,0.15920013363511293,0.09047629960153564,2.5808626646536927,2.528739852235879,16400384
5.680000000000001,6.236417109729743,5.123582890270258,5.5600000000000005,5.967921561087423,5.152078438912578,0.1097150535943607,2.5359069287776945,0.14638226629758538,0.07304784089113604,2.5913251315751378,2.4804887259802513,16564224
5.839999999999999,6.375163526410385,5.304836473589613,5.58,6.172958683214944,4.9870413167850565,0.09951979039340378,2.523395463824272,0.13042670440715606,0.0686128763796515,2.5808825905982418,2.4659083370503025,16728064
5.7,6.3099180272790765,5.090081972720924,5.4799999999999995,5.804961536185438,5.155038463814561,0.1315592054639839,2.5597279876470567,0.17104504108641722,0.09207336984155057,2.5999299232540656,2.5195260520400478,16891904
5.709999999999999,6.387421582177597,5.032578417822402,5.42,5.943067873224881,4.896932126775119,0.135796089309992,2.56157363653183,0.19177362431858266,0.07981855430140136,2.587736519456861,2.535410753606799,17055744
5.5600000000000005,6.000908153700973,5.119091846299028,5.4,6.118331399842719,4.681668600157281,0.12761633228510613,2.5161132723093034,0.1663172946548843,0.08891536991532797,2.5707818786615904,2.4614446659570164,17219584
5.75,6.240407993409569,5.259592006590431,5.43,6.135761999543755,4.7242380004562445,0.10495024022335804,2.537062817811966,0.14713700625191162,0.06276347419480448,2.5675431491848677,2.506582486439064,17383424
5.85,6.284165866921848,5.415834133078151,5.579999999999999,5.94276714294434,5.2172328570556585,0.13469927960799796,2.5446075767278673,0.17379537675904821,0.09560318245694772,2.5731405643037233,2.5160745891520113,17547264
5.529999999999999,6.22,4.839999999999999,5.92,6.561560597293817,5.278439402706183,0.128498921287246,2.528773695230484,0.17328222373486446,0.08371561883962753,2.5663006352357574,2.4912467552252107,17711104
5.7700000000000005,6.358302643203309,5.1816973567966915,5.6499999999999995,5.933725219182222,5.366274780817777,0.14580642033057903,2.554925712943077,0.17528711843926886,0.1163257222218892,2.6081511624811036,2.5017002634050503,17874944
5.8999999999999995,6.312310562561765,5.487689437438234,5.4399999999999995,5.8011094017053555,5.0788905982946435,0.10003700936213131,2.548934295773506,0.138994626656177,0.06107939206808561,2.584139317660318,2.5137292738866943,18038784
5.8100000000000005,6.3621775076911415,5.2578224923088595,5.64,5.859999999999999,5.42,0.09704907780720125,2.5578283458948134,0.11686623158369444,0.07723192403070805,2.5944198583406552,2.5212368334489716,18202624
6.01,6.504873721266344,5.515126278733655,5.62,6.094973683481517,5.145026316518483,0.11701552759235098,2.5560174554586412,0.14419519636976685,0.08983585881493512,2.599603290665354,2.5124316202519283,18366464
5.93,6.301618083521241,5.5583819164787585,5.6,6.095983870705489,5.10401612929451,0.09811522624351907,2.5553792387247087,0.12578488082883693,0.0704455716582012,2.589851295323517,2.5209071821259004,18530304
6.04,6.5423942674832185,5.537605732516782,5.54,6.0423942674832185,5.037605732516782,0.11693181347929767,2.5357691556215287,0.1571411212770486,0.07672250568154673,2.5933353196244835,2.478202991618574,18694144
5.99,6.584053869611166,5.395946130388834,5.61,6.044626276242015,5.1753737237579855,0.13059848446605932,2.5489459306001665,0.17791474135594892,0.0832822275761697,2.5763843534077235,2.5215075077926095,18857984
5.680000000000001,6.1177213725647865,5.242278627435215,5.85,6.685763124336076,5.014236875663923,0.13332140450365837,2.5628294110298158,0.16211413109196274,0.10452867791535399,2.5856663837428773,2.5399924383167543,19021824
5.63,6.163010318849457,5.096989681150543,5.58,6.200966987850401,4.959033012149599,0.1175568684107727,2.540597230195999,0.14055872316858864,0.09455501365295677,2.5707585443354115,2.510435916056587,19185664
5.77,6.540778826901725,4.999221173098274,5.629999999999999,6.179636243346451,5.080363756653547,0.1133372902973658,2.5685389220714567,0.13560916084469352,0.0910654197500381,2.595790175724395,2.5412876684185184,19349504
5.68,6.271269819963779,5.088730180036221,5.58,6.224670458451448,4.935329541548552,0.12714173629517767,2.5501982778310777,0.1624067744962147,0.09187669809414062,2.619457265842207,2.4809392898199483,19513344
5.779999999999999,6.244327470649755,5.315672529350244,5.67,6.228659108938537,5.111340891061463,0.12174453840642752,2.5379391700029372,0.17141517135927764,0.07207390545357739,2.576304186624489,2.4995741533813853,19677184
5.8100000000000005,6.211123422402632,5.408876577597369,5.79,6.314309069156733,5.265690930843267,0.12335036794344581,2.560060039162636,0.1608649872262952,0.08583574866059643,2.5902478033568612,2.5298722749684104,19841024
5.7700000000000005,6.24549973711875,5.294500262881251,5.6899999999999995,5.977923600977759,5.40207639902224,0.11902798001344002,2.543438932299614,0.1435002258511519,0.09455573417572813,2.575291481881136,2.511586382718092,20004864
5.75,6.368465843842649,5.131534156157351,5.43,5.911767578817836,4.948232421182164,0.1037782871500692,2.546719437837601,0.14165614161813414,0.06590043268200427,2.5796043983134567,2.513834477361745,20168704
5.69,6.122319326424346,5.2576806735756545,5.23,5.788659108938537,4.6713408910614636,0.11938053228788899,2.5666091054677964,0.1504329437018795,0.08832812087389845,2.593980400850507,2.5392378100850856,20332544
5.470000000000001,5.9239823785126475,5.016017621487354,5.88,6.499354502688081,5.260645497311919,0.10694660401075248,2.5584462702274324,0.1338920653532992,0.08000114266820575,2.5923973836129814,2.5244951568418834,20496384
5.9,6.429150262212918,5.370849737787083,5.629999999999999,6.08177427992306,5.178225720076938,0.10877498667687173,2.543501538038254,0.14654127098215852,0.07100870237158495,2.5756702256741852,2.5113328504023227,20660224
5.83,6.392227711874824,5.267772288125176,5.26,5.6293237062523875,4.890676293747612,0.1193290098622027,2.5396052628755568,0.1593024247372378,0.0793555949871676,2.568025055191628,2.5111854705594854,20824064
5.69,6.208555686498567,5.171444313501434,5.52,5.893630833845387,5.146369166154612,0.09908040259033433,2.5642944246530535,0.128450503974743,0.06971030120592565,2.595941154960903,2.532647694345204,20987904
5.590000000000001,6.261490878567983,4.9185091214320185,5.470000000000001,5.9391481642295965,5.000851835770405,0.13031985471025104,2.5493173629045485,0.17389937959367743,0.08674032982682464,2.573561722496066,2.525073003313031,21151744
5.700000000000001,6.094968353162631,5.305031646837371,5.48,5.908485705712572,5.051514294287429,0.12205715197035005,2.5454070180654527,0.17148904374391008,0.07262526019679003,2.598426363615027,2.4923876725158784,21315584
5.85,6.452079728939614,5.247920271060385,5.4,5.903984126734167,4.896015873265834,0.11348659620723786,2.5564071595668794,0.14996785080711825,0.07700534160735747,2.59478171712811,2.5180326020056487,21479424
5.72,6.16226688774992,5.27773311225008,5.680000000000001,6.086939798987517,5.273060201012484,0.1106919682351872,2.5644337594509126,0.15388955238657537,0.06749438408379904,2.597426998424001,2.5314405204778243,21643264
5.9399999999999995,6.4676362383309165,5.4123637616690825,5.75,6.181856457633784,5.318143542366216,0.11594100856325688,2.561552184820175,0.13988662408469626,0.0919953930418175,2.59019815390909,2.53290621573126,21807104
5.92,6.353128156554154,5.486871843445845,5.57,6.228862656401166,4.911137343598835,0.1156087929796841,2.549249053001404,0.14831544273769434,0.08290214322167386,2.5831907499332187,2.515307356069589,21970944
6.040000000000001,6.467083130081253,5.612916869918749,5.840000000000001,6.358073353879545,5.321926646120456,0.1322135971600396,2.553564468026161,0.1638714827831056,0.10055571153697362,2.590537646356359,2.5165912896959632,22134784
5.8100000000000005,6.2582186966203,5.361781303379701,5.54,5.955210789840534,5.124789210159466,0.12341320446899365,2.5527341663837433,0.14613956114073937,0.10068684779724793,2.5937298760479206,2.511738456719566,22298624
5.99,6.405812457725836,5.5741875422741645,5.33,5.792709412050371,4.867290587949629,0.1131501551355338,2.5599234342575072,0.1440853294086551,0.08221498086241248,2.602579686893793,2.5172671816212215,22462464
5.67,6.041618083521241,5.298381916478759,5.609999999999999,6.0714108798023725,5.148589120197626,0.1518861125119858,2.5681754142045974,0.18600374690490257,0.11776847811906904,2.598365050128539,2.537985778280656,22626304
5.82,6.248485705712572,5.391514294287429,5.529999999999999,6.095773806392625,4.964226193607374,0.10322945245231185,2.5594785481691362,0.13426098539857267,0.07219791950605103,2.585479434832722,2.5334776615055503,22790144
5.819999999999999,6.492011904656457,5.147988095343542,5.8100000000000005,6.064754784057141,5.55524521594286,0.1316637587371385,2.550107976794243,0.1710882265390252,0.09223929093525182,2.5869972561727743,2.5132186974157116,22953984
5.82,6.388858506133116,5.251141493866885,5.8999999999999995,6.427257053058562,5.372742946941437,0.10545089078239264,2.5539682418107987,0.12240291332058453,0.08849886824420075,2.5867020095223086,2.521234474099289,23117824
5.88,6.576850055607373,5.1831499443926266,5.489999999999999,5.917668095606861,5.062331904393138,0.11615042495541272,2.54837252497673,0.14489518506146523,0.08740566484936022,2.5851835900749442,2.511561459878516,23281664
5.75,6.358687111741328,5.141312888258672,5.3100000000000005,5.907411081249754,4.712588918750247,0.11874105134047563,2.5642065167427064,0.1700320183357392,0.06745008434521207,2.586369213322788,2.542043820162625,23445504
6.190000000000001,6.5138826948140345,5.866117305185968,5.64,6.103033476111609,5.176966523888391,0.11191223260118725,2.5411113053560257,0.150710633060842,0.0731138321415325,2.5725377611199405,2.509684849592111,23609344
5.9399999999999995,6.465737577123797,5.414262422876202,5.660000000000001,6.213534100123923,5.1064658998760795,0.11674383959422503,2.545086032152176,0.15479256445381914,0.07869511473463092,2.5712747396314324,2.5188973246729196,23773184
6.130000000000001,6.482278299076172,5.77772170092383,5.59,5.8708914381037625,5.309108561896237,0.12483860576628807,2.535396069288254,0.14646045398249896,0.10321675755007718,2.564901291897256,2.5058908466792515,23937024
5.790000000000001,6.2359820624195565,5.344017937580445,5.65,6.217890834580028,5.082109165419973,0.13219493855722245,2.5272262662649156,0.16444809746981712,0.09994177964462778,2.568582388942515,2.4858701435873165,24100864
5.829999999999999,6.237553677446296,5.422446322553703,5.720000000000001,6.17122056690714,5.2687794330928615,0.11754545789832864,2.559150609374046,0.159914666849248,0.07517624894740928,2.5841490491919474,2.534152169556145,24264704
5.8,6.251663591625449,5.348336408374551,5.53,5.959068759058499,5.1009312409415015,0.1360989847996582,2.5387077271938323,0.1686793910508622,0.10351857854845423,2.579370898678504,2.4980445557091606,24428544
6.01,6.70778220097678,5.3122177990232196,5.57,5.962555728527811,5.17744427147219,0.13739527718991867,2.543507581949234,0.1755214313207495,0.09926912305908785,2.5714429211714607,2.5155722427270075,24592384
6.0200000000000005,6.457721372564786,5.5822786274352145,5.48,5.9486149805543995,5.011385019445601,0.1342551270939616,2.5504746556282045,0.18110795841203,0.08740229577589317,2.584874584879897,2.516074726376512,24756224
6.17,6.623982378512647,5.716017621487353,5.52,6.003321838943783,5.036678161056217,0.1046418486576941,2.536177161335945,0.1343492194420073,0.07493447787338088,2.5681591229292806,2.5041951997426093,24920064


==> data/progress-maze-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
4.65,5.166236379965612,4.133763620034388,4.630000000000001,5.373034319530397,3.8869656804696042,1.0505875376363591,2.7072335928678513,1.3155701603969283,0.7856049148757899,2.7077201163788898,2.7067470693568128,16384
4.840000000000001,5.296508488420534,4.383491511579468,4.47,4.8750925820105815,4.064907417989418,0.4841639656573534,2.6159116119146346,0.5733935236956321,0.3949344076190748,2.6516855875096854,2.580137636319584,180224
5.04,5.469418211071678,4.6105817889283225,4.51,4.836955654485436,4.183044345514563,0.2928867749248941,2.611326277256012,0.34686044711404806,0.23891310273574018,2.642252561886294,2.58039999262573,344064
5.029999999999999,5.767631344236401,4.292368655763598,4.97,5.27347981810987,4.66652018189013,0.31200076639652247,2.600530548890432,0.36422150777913814,0.2597800250139068,2.6239218601142937,2.57713923766657,507904
5.3100000000000005,5.93201286160336,4.687987138396641,4.99,5.50662365412358,4.473376345876421,0.20017462270334357,2.605676144361496,0.25914009158544005,0.14120915382124713,2.631789718313947,2.579562570409045,671744
5.23,5.567786915081091,4.89221308491891,5.069999999999999,5.56,4.579999999999999,0.20660603558644652,2.5997038722038273,0.2386466487835873,0.17456542238930575,2.626048890882028,2.5733588535256264,835584
5.209999999999999,5.937255113423067,4.482744886576931,5.220000000000001,5.692863616701477,4.747136383298525,0.1544923705048859,2.5913569678862887,0.1971000761706127,0.1118846648391591,2.6203892516556495,2.562324684116928,999424
5.0600000000000005,5.6295612346359265,4.4904387653640745,5.17,5.730446250768082,4.609553749231918,0.15029568939935412,2.5827146639426553,0.20942083271519174,0.09117054608351649,2.603900710735232,2.5615286171500786,1163264
5.58,6.067442304278158,5.092557695721842,5.29,5.834885309033011,4.7451146909669895,0.167034960972766,2.58139217098554,0.2246540435328833,0.10941587841264869,2.60967173279908,2.553112609172,1327104
5.180000000000001,5.624522215417858,4.735477784582144,5.130000000000001,5.6360632371552,4.623936762844801,0.15774397058412426,2.5774666895469034,0.20087673204353965,0.11461120912470887,2.6037548690901606,2.551178510003646,1490944
5.42,6.03773780845922,4.8022621915407795,5.18,5.796116872029974,4.563883127970025,0.1836651333452512,2.584866088628769,0.2424362980173733,0.1248939686731291,2.625303398839946,2.544428778417592,1654784
5.390000000000001,5.916212884676915,4.8637871153230865,5.15,5.5248332962798266,4.775166703720174,0.14548757163186865,2.5913316229979193,0.19896699920892885,0.09200814405480845,2.6149076143188243,2.5677556316770143,1818624
5.39,6.14690157880665,4.633098421193349,5.3,5.6633180424916985,4.936681957508301,0.15051413796221214,2.5909095893303555,0.20775598240841703,0.09327229351600726,2.6081672490252865,2.5736519296354246,1982464
5.4799999999999995,5.9674423042781575,4.992557695721842,5.089999999999999,5.566340214552581,4.613659785447417,0.17108460813760754,2.600468251109123,0.2163902873037721,0.12577892897144297,2.623310985700572,2.5776255165176742,2146304
5.51,6.036212884676915,4.983787115323085,5.260000000000001,5.725188133984521,4.79481186601548,0.1439997271324197,2.598173619310061,0.17169813992813687,0.11630131433670256,2.6327063023220405,2.5636409362980817,2310144
5.820000000000001,6.3764171097297435,5.263582890270259,4.960000000000001,5.487636238330918,4.432363761669084,0.13945063905169566,2.594698512554168,0.19535298935074735,0.08354828875264397,2.6149160116826007,2.5744810134257357,2473984
5.56,6.0098888751680795,5.11011112483192,4.98,5.381995024844836,4.578004975155165,0.1352548207001139,2.602984886368116,0.18507348867847914,0.08543615272174868,2.6219529407567017,2.5840168319795302,2637824
5.359999999999999,5.747814388593306,4.972185611406693,5.3,5.679473319220206,4.920526680779794,0.13734943644764513,2.5979188273350404,0.18096606430312523,0.09373280859216503,2.6308204204231513,2.5650172342469295,2801664
5.860000000000001,6.255474398665705,5.464525601334297,4.86,5.262988833592198,4.457011166407803,0.1211728911614045,2.5998128702243166,0.16886259349990282,0.07348318882290619,2.6122679936922086,2.5873577467564246,2965504
5.59,6.184053869611166,4.995946130388834,4.79,5.173275357934736,4.406724642065264,0.12216824710679548,2.595368376374245,0.16189968405432414,0.08243681015926684,2.623014084598677,2.5677226681498126,3129344
5.979999999999999,6.636962708226272,5.323037291773725,5.51,5.977867502611583,5.042132497388416,0.10465576127171512,2.583780860900879,0.1386855752609762,0.07062594728245405,2.6040511161535886,2.5635106056481693,3293184
6.07,6.5173253849269015,5.622674615073099,5.36,6.0588562083862465,4.661143791613754,0.1232383832801133,2.5710620731115346,0.1549386701453704,0.09153809641485619,2.5953821166053355,2.5467420296177337,3457024
5.979999999999999,6.30186953878862,5.658130461211377,5.08,5.392409987036267,4.767590012963733,0.13109512845985588,2.5780998110771183,0.16999349808446648,0.09219675883524528,2.599933552650973,2.5562660695032635,3620864
5.77,6.208292140016222,5.331707859983777,5.09,5.723166644731069,4.45683335526893,0.08952127158797031,2.5919014096260073,0.12075195282920517,0.05829059034673545,2.618120027447105,2.56568279180491,3784704
6.349999999999999,6.6372281323269,6.0627718676730975,5.380000000000001,5.840000000000001,4.920000000000001,0.1355961144591371,2.5804294288158416,0.18102751990170465,0.09016470901656956,2.6067376146824093,2.554121242949274,3948544
6.35,6.907225268630201,5.792774731369798,4.890000000000001,5.368434948556228,4.411565051443773,0.1018496219340401,2.5813363095124564,0.15584227286362384,0.04785697100445635,2.601310253129311,2.5613623658956017,4112384
6.409999999999999,6.87357307945997,5.946426920540029,5.11,5.766429737291053,4.453570262708948,0.11139714525391656,2.569062881668409,0.14812294894718564,0.07467134156064748,2.586275236522524,2.5518505268142944,4276224
6.210000000000001,6.548969025133567,5.871030974866435,4.86,5.492771680782255,4.227228319217746,0.08949059324028587,2.569079534212748,0.13279889662695454,0.046182289853617206,2.5960099088546067,2.5421491595708896,4440064
6.5200000000000005,7.09930993431841,5.940690065681591,5.55,6.050499750249688,5.049500249750312,0.08805606920116886,2.5727416872978206,0.12641055042180172,0.04970158798053599,2.598245531076613,2.5472378435190284,4603904
6.43,7.021692487699481,5.838307512300519,5.04,5.5695280917949495,4.510471908205051,0.09840543554940566,2.586278366049131,0.13691552866516668,0.05989534243364464,2.6109844554166024,2.5615722766816598,4767744
6.4,6.797492138287036,6.002507861712965,5.49,6.0857348403442595,4.894265159655741,0.10404451368376606,2.582108661532402,0.1408717953034312,0.06721723206410095,2.614777687222327,2.549439635842477,4931584
6.709999999999999,7.12097445176069,6.2990255482393085,5.29,5.992068372738724,4.587931627261276,0.11308932351724552,2.573673894008001,0.14973002439363922,0.07644862264085181,2.6088936137029157,2.538454174313086,5095424
6.65,7.190832691319599,6.1091673086804015,5.02,5.722566722810011,4.317433277189988,0.07627695526462044,2.578566101193428,0.10327114603701268,0.049282764492228216,2.6159061750170522,2.541226027369804,5259264
6.600000000000001,7.1196152422706644,6.080384757729338,5.0600000000000005,5.636541412215983,4.483458587784018,0.07339244553586463,2.5811307658751805,0.10613151279907568,0.04065337827265358,2.60776826095713,2.554493270793231,5423104
6.51,7.237255113423068,5.782744886576932,5.2700000000000005,6.133770802933278,4.406229197066723,0.0929386418002347,2.560474315285682,0.1326675774569311,0.053209706143538295,2.6060560428986714,2.514892587672693,5586944
6.909999999999999,7.495576638878293,6.324423361121705,5.090000000000001,5.697371385562409,4.482628614437592,0.10301628467471644,2.5784806658824286,0.15783234489272388,0.048200224456709,2.611712066054332,2.5452492657105252,5750784
6.839999999999999,7.486838465151848,6.19316153484815,5.250000000000001,5.840338885725819,4.659661114274183,0.07465727853123096,2.572597362597784,0.11204521613579012,0.03726934092667179,2.6164729463581766,2.528721778837391,5914624
7.19,7.857008245826092,6.522991754173908,5.63,6.259364759102382,5.000635240897617,0.07209933947694172,2.5669524818658833,0.11357860712133341,0.03062007183255002,2.6116035963355655,2.522301367396201,6078464
6.860000000000001,7.550217357069497,6.169782642930506,5.1499999999999995,5.8286015030929414,4.4713984969070575,0.0875315582263283,2.5691073725620903,0.13730309487010617,0.03776002158255042,2.6075119639873217,2.530702781136859,6242304
7.140000000000001,7.803626400921483,6.476373599078518,5.42,6.017996655509042,4.822003344490958,0.08368258521271245,2.576080657045046,0.1211242477356608,0.0462409226897641,2.61721327743464,2.534948036655452,6406144
6.92,7.674718490564528,6.165281509435472,5.640000000000001,6.485221864364618,4.794778135635383,0.05712571068822091,2.5693722963333134,0.08338589161438326,0.030865529762058554,2.6087455492357026,2.5299990434309243,6569984
7.019999999999999,7.664670458451447,6.375329541548551,5.51,6.274787552199956,4.745212447800044,0.08453839463957892,2.5733628630638123,0.13501656383773653,0.0340602254414213,2.632496902270048,2.5142288238575765,6733824
6.980000000000001,7.765875308175541,6.194124691824461,5.18,5.794491659829488,4.565508340170512,0.08284335525628797,2.5693087836106616,0.132783559426111,0.03290315108646493,2.616583348564001,2.522034218657322,6897664
7.209999999999999,7.827170964968378,6.59282903503162,5.3500000000000005,5.830104155366313,4.869895844633688,0.07741415761411186,2.569093724091848,0.09931610038588394,0.05551221484233977,2.625529099535999,2.512658348647697,7061504
6.890000000000001,7.468705451849212,6.311294548150789,5.279999999999999,6.004982758415673,4.555017241584325,0.08076834208331998,2.5800954858462015,0.12026036222007583,0.04127632194656414,2.6342699384099637,2.5259210332824393,7225344
7.0200000000000005,7.601033561853359,6.438966438146642,5.1,5.699999999999999,4.5,0.0626795200669827,2.5702134251594546,0.09674524078899291,0.028613799344972483,2.6013881416880467,2.5390387086308626,7389184
7.35,7.976498204307084,6.723501795692916,5.36,6.070211236182589,4.649788763817412,0.08057136396140166,2.5654377291599912,0.10938949359123404,0.05175323433156929,2.62936850472323,2.5015069535967527,7553024
7.159999999999999,7.6076605857119874,6.712339414288011,5.46,6.347918915216924,4.5720810847830755,0.06074730344504733,2.570170609156291,0.10109331122331194,0.020401295666782712,2.6206347287311536,2.519706489581428,7716864
7.17,7.857095335452075,6.482904664547925,5.53,6.224334213473599,4.835665786526402,0.06481091838310624,2.568115876118342,0.08693947241765071,0.04268236434856176,2.6385660391656685,2.4976657130710156,7880704
7.44,7.9443808085167404,6.93561919148326,5.33,6.193770802933278,4.466229197066722,0.07416896993139134,2.5749300837516786,0.12891683763995426,0.019421102222828418,2.6228862533479784,2.526973914155379,8044544
7.26,7.845149553533112,6.674850446466888,5.39,5.9738664230798,4.8061335769202,0.08426223963809505,2.554570280512174,0.12584630294150484,0.042678176334685264,2.6027904182870296,2.5063501427373183,8208384
7.119999999999999,7.769307323229916,6.470692676770082,5.32,6.281041102138717,4.358958897861283,0.07092999628318158,2.569564311703046,0.10692917628105675,0.03493081628530642,2.60132164810687,2.5378069752992216,8372224
7.389999999999999,8.010403094769842,6.769596905230155,5.45,6.124166151627327,4.775833848372673,0.0625663673058928,2.567340479294459,0.09696587587235796,0.028166858739427633,2.6283848600479764,2.5062960985409415,8536064
7.410000000000001,8.02717096496838,6.792829035031622,5.4399999999999995,5.965737577123796,4.914262422876203,0.06773389059817414,2.5625042657057446,0.11583995213230948,0.0196278290640388,2.632800635140789,2.4922078962707004,8699904
7.44,7.980740233383831,6.8992597666161695,5.639999999999999,6.488763806956917,4.791236193043081,0.053270836339409725,2.5666903575261437,0.08820930101583324,0.018332371662986215,2.6223255276801503,2.511055187372137,8863744
7.5299999999999985,7.896196668472009,7.163803331527988,5.3100000000000005,6.009213844256534,4.610786155743467,0.06915955793034903,2.5634865264097852,0.11548555439654862,0.022833561464149436,2.621786847394303,2.5051862054252676,9027584
7.480000000000001,8.069576118919349,6.890423881080654,5.33,5.970390505863414,4.689609494136586,0.06206657242146315,2.564757338166237,0.10208277783003024,0.02205036701289606,2.61281684478102,2.516697831551454,9191424
7.710000000000001,8.26578772926361,7.154212270736391,5.17,5.79617888817813,4.543821111821869,0.0680016109370626,2.5553403963645303,0.10479239226663936,0.031210829607485828,2.61824787093556,2.4924329217935006,9355264
7.57,8.139297813099612,7.000702186900389,5.34,6.299374796416917,4.380625203583083,0.05526844223689594,2.5336795111497246,0.08599450597795354,0.024542378495838346,2.583262789816683,2.484096232482766,9519104
7.62,8.188858506133116,7.051141493866885,5.75,6.37489999199872,5.12510000800128,0.07618660697480659,2.5433644841114678,0.1105269920807392,0.041846221868873976,2.6122815055859245,2.474447462637011,9682944
7.769999999999999,8.215084261685357,7.324915738314641,5.26,6.209947366963033,4.310052633036967,0.06197896788362409,2.563692507147789,0.10319319076667388,0.0207647450005743,2.6015052821824405,2.525879732113138,9846784
7.7700000000000005,8.445351760196122,7.094648239803878,5.319999999999999,5.859999999999999,4.779999999999999,0.054477370443055353,2.549685109655063,0.0800130480056293,0.028941692880481405,2.6066477854048724,2.4927224339052536,10010624
7.93,8.4516320542298,7.408367945770201,5.66,6.6770545708072895,4.642945429192711,0.07384256752751142,2.519561522205671,0.11306677494559067,0.03461836010943217,2.5866052112065363,2.452517833204806,10174464
7.790000000000001,8.33304695929542,7.246953040704582,5.42,6.743480260525256,4.0965197394747435,0.051143730183442385,2.538493076960246,0.0873325175856747,0.01495494278121006,2.59720275894902,2.4797833949714723,10338304
7.7299999999999995,8.375058136914806,7.084941863085194,5.470000000000001,6.1771774883294865,4.762822511670515,0.0493778622767422,2.5503476639588674,0.0736459186844926,0.025109805868991794,2.5920713411519176,2.508623986765817,10502144
7.970000000000001,8.352230297072328,7.587769702927673,5.390000000000001,6.000655385630882,4.779344614369119,0.04827823675295798,2.5519043654203415,0.07416690794748397,0.022389565558431995,2.6224198788021624,2.4813888520385206,10665984
7.659999999999999,8.286418390534632,7.033581609465366,5.68,6.418647412504775,4.941352587495224,0.05838770941190883,2.5496762543916693,0.09390362284900709,0.022871795974810566,2.5931380829498196,2.506214425833519,10829824
7.760000000000001,8.465974503788912,7.054025496211089,5.66,6.256992462263972,5.063007537736028,0.06701297937543127,2.5542775442202883,0.11063249685265672,0.023393461898205813,2.600167081094927,2.5083880073456495,10993664
7.789999999999999,8.188622628559894,7.391377371440104,5.5200000000000005,6.498570385818006,4.541429614181995,0.037424934958107725,2.5485199669996903,0.07112311824766852,0.0037267516685469265,2.607118100229136,2.4899218337702447,11157504
7.910000000000001,8.311123422402632,7.50887657759737,5.37,6.1650471684120385,4.574952831587962,0.03560709365022674,2.543099702397982,0.062520604776679,0.008693582523774473,2.6082460782264194,2.477953326569545,11321344
7.780000000000001,8.30497618993627,7.255023810063734,5.459999999999999,6.316971411425142,4.6030285885748565,0.034937171601147024,2.508540471394857,0.06216697411068474,0.007707369091609306,2.590257706959571,2.4268232358301427,11485184
7.81,8.185366487582469,7.4346335124175305,5.409999999999998,6.291419309976811,4.528580690023186,0.04202247603874027,2.5479970574378963,0.06729679228877133,0.01674815978870921,2.600790077531734,2.4952040373440587,11649024
8.09,8.643985559378581,7.536014440621418,5.609999999999999,6.598382517044893,4.621617482955106,0.03572709906147788,2.539921240011851,0.06721805507067816,0.00423614305227759,2.5806044668243295,2.4992380131993723,11812864
8.139999999999999,8.62,7.659999999999999,5.659999999999999,6.579999999999999,4.739999999999999,0.03757100937267142,2.5459598074356715,0.051263196227346285,0.02387882251799655,2.607967950844005,2.4839516640273382,11976704
8.040000000000001,8.646959636219743,7.43304036378026,5.360000000000001,5.984819974072534,4.735180025927469,0.044118537800386506,2.5253231137990952,0.07344704699570818,0.014790028605064828,2.602654590890914,2.4479916367072763,12140544
7.839999999999999,8.373291665038934,7.306708334961064,5.63,6.498389313614579,4.761610686385421,0.027569339800781217,2.5268348236878717,0.04476241121252656,0.010376268389035874,2.582815636765633,2.4708540106101102,12304384
8.099999999999998,8.662138772902205,7.53786122709779,5.75,6.522334124585985,4.977665875414015,0.0403675825388442,2.5289841701587035,0.06667865175778975,0.014056513319898645,2.6053226641821174,2.4526456761352895,12468224
8.18,8.525832329315811,7.834167670684188,5.869999999999999,6.697103379270088,5.042896620729911,0.051820076582953276,2.519388050834338,0.08522143714707489,0.01841871601883166,2.5872032435169148,2.451572858151761,12632064
8.15,8.658428952755447,7.641571047244554,5.51,6.268221603490694,4.751778396509305,0.05862346921154915,2.527889102697373,0.08530412582351392,0.03194281259958438,2.5787552723663683,2.4770229330283775,12795904
8.100000000000001,8.558257569495586,7.641742430504417,5.72,6.972836781069266,4.467163218930733,0.05043306681230504,2.516886110107104,0.07791904260150337,0.02294709102310672,2.5803938136542772,2.4533784065599304,12959744
8.11,9.008276126811795,7.2117238731882045,5.48,6.62786758818254,4.332132411817461,0.04472963793377854,2.5304194192091627,0.07775935340294599,0.011699922464611108,2.591086120863534,2.4697527175547913,13123584
7.960000000000001,8.416508488420535,7.503491511579467,5.449999999999999,6.098459713474939,4.80154028652506,0.04185687305192305,2.512986080845197,0.07928550119592226,0.004428244907923852,2.589331548999875,2.436640612690519,13287424
8.07,8.42227829907617,7.717721700923829,5.41,6.072495283002075,4.747504716997925,0.05783124174922699,2.5094734966754917,0.09635285869674214,0.019309624801711847,2.5816396007440554,2.437307392606928,13451264
8.1,8.41304951684997,7.786950483150029,5.720000000000001,6.474718490564529,4.9652815094354725,0.033109271428353744,2.5111643433570867,0.059091068576055145,0.007127474280652343,2.5749987289492897,2.4473299577648837,13615104
8.200000000000001,8.5633180424917,7.8366819575083015,5.790000000000001,6.6782004278314675,4.901799572168534,0.055227354635523286,2.522316958506902,0.08782593076780307,0.022628778503243498,2.582352330599417,2.4622815864143868,13778944
8.23,8.635092582010582,7.824907417989419,5.67,6.533770802933278,4.806229197066722,0.03234624603404272,2.510581576824188,0.06485375895934814,-0.00016126689126268884,2.5795690307592576,2.4415941228891187,13942784
8.26,8.8099090833947,7.710090916605298,5.84,6.369528091794949,5.31047190820505,0.043536794417013844,2.51185024480025,0.08319333347499178,0.0038802553590359043,2.586640986403517,2.4370595031969833,14106624
8.05,8.66846584384265,7.431534156157352,5.51,6.59023145667954,4.42976854332046,0.04540407136519201,2.506527410944303,0.07492562879028695,0.01588251394009707,2.573029340942271,2.4400254809463355,14270464
8.24,8.645462698654265,7.834537301345734,5.71,6.630271699010678,4.789728300989322,0.04439398634034048,2.507855135202408,0.06818762975158986,0.0206003429290911,2.578538379959187,2.437171890445629,14434304
8.01,8.4582186966203,7.5617813033797,5.51,6.135219961293624,4.884780038706376,0.028370544616094118,2.5050163070360822,0.05153028099034484,0.005210808241843397,2.5735110140506587,2.4365216000215058,14598144
8.09,8.384788059459673,7.795211940540327,5.459999999999999,6.011724568965348,4.90827543103465,0.034892021754543104,2.50546062986056,0.06036039193688764,0.009423651572198564,2.5830758005637415,2.4278454591573784,14761984
8.23,8.614837628097877,7.8451623719021235,5.54,6.413155198117723,4.666844801882277,0.03891717810038239,2.4965575248003007,0.060438545970256705,0.017395810230508065,2.560042286979767,2.433072762620834,14925824
8.139999999999999,8.412763633939717,7.867236366060282,5.84,6.734650769853801,4.945349230146198,0.042322855443247376,2.4945207417011264,0.07482593959785322,0.00981977128864154,2.5872853873678805,2.4017560960343722,15089664
8.22,8.797581163127747,7.642418836872254,5.58,6.410421579681068,4.749578420318932,0.02880260975362029,2.505301547050476,0.04884165355480957,0.00876356595243101,2.571025184528114,2.439577909572838,15253504
8.28,8.771528229097779,7.788471770902219,5.79,6.51587877775838,5.06412122224162,0.02225058711386125,2.5128161658843355,0.04031016600015161,0.004191008227570889,2.576202407705311,2.44942992406336,15417344
8.379999999999999,8.717045990927053,8.042954009072945,5.6899999999999995,6.479240140895025,4.900759859104974,0.019628386692299157,2.4996509502331414,0.03523133343824774,0.004025439946350575,2.59263843340511,2.406663467061173,15581184
8.39,8.762692903071684,8.017307096928317,5.670000000000001,6.500722577037606,4.839277422962396,0.02705499376121826,2.4885365267594652,0.052545680369069626,0.0015643071533668965,2.579562423195162,2.3975106303237683,15745024
8.48,8.828711915483254,8.131288084516747,6.0200000000000005,7.138749301675761,4.90125069832424,0.0316284934674816,2.491458830237389,0.058030986928452155,0.005226000006511054,2.552991593675544,2.4299260667992337,15908864
8.3,8.821536192416213,7.778463807583789,5.76,6.688654941299512,4.831345058700488,0.01441992725303857,2.50587312579155,0.02688279845833734,0.001957056047739802,2.580158677956328,2.431587573626772,16072704
8.1,8.5,7.699999999999999,5.709999999999999,6.430347138538079,4.989652861461919,0.05136693077753681,2.453703505794207,0.08436150054230315,0.018372361012770462,2.545957425316257,2.361449586272157,16236544
8.249999999999998,8.567017349682946,7.932982650317051,5.619999999999999,6.434616474176651,4.8053835258233475,0.04180140198089546,2.501248834530512,0.0774913180670489,0.006111485894742023,2.584459760331841,2.4180379087291834,16400384
8.04,8.781889479639656,7.298110520360343,5.8,6.728439551074812,4.871560448925187,0.04514154082862655,2.4714965273936587,0.06618825458553483,0.024094827071718266,2.5423355063093505,2.400657548477967,16564224
8.53,8.813019433961697,8.246980566038301,5.720000000000001,6.548009661779378,4.891990338220623,0.026741702432627745,2.479063426454862,0.050288991608711434,0.0031944132565440535,2.5486724930986506,2.4094543598110736,16728064
8.35,8.870096144957834,7.829903855042166,5.6,6.475214259481642,4.7247857405183575,0.03828022451634748,2.4695658375819525,0.07090234992512728,0.005658099107567677,2.5672817688712257,2.371849906292679,16891904
8.239999999999998,8.584093010681704,7.895906989318293,5.860000000000001,6.69809307359028,5.021906926409723,0.02423764743119436,2.4538320859273273,0.06167171330325093,-0.01319641844086221,2.5563538996804342,2.3513102721742203,17055744
8.34,8.735474398665703,7.944525601334297,5.840000000000001,6.705101150155287,4.974898849844714,0.019736755554913492,2.488148045539856,0.04251956395760354,-0.0030460528477765578,2.54644900223769,2.4298470888420223,17219584
8.32,8.753128156554155,7.886871843445846,5.94,6.748949936646268,5.131050063353733,0.02450320544351897,2.4711287985245387,0.05162585113880999,-0.0026194402517720483,2.5478147793010386,2.394442817748039,17383424
8.36,8.750384425918861,7.9696155740811365,5.710000000000001,6.628095855561935,4.791904144438067,0.015460735056937316,2.479480695724487,0.03150827816561906,-0.0005868080517444328,2.57568283622557,2.383278555223404,17547264
8.22,8.657721372564787,7.782278627435215,5.85,6.709360227145753,4.990639772854246,0.03619127633719469,2.4752475738525392,0.07039069242137289,0.0019918602530164947,2.5413786043464155,2.409116543358663,17711104
8.459999999999999,8.889418211071677,8.030581788928322,5.6,6.509945053286186,4.690054946713813,0.02832569179639293,2.460009538133939,0.057234036203313805,-0.0005826526105279436,2.558084998939558,2.36193407732832,17874944
8.4,8.668328157299975,8.131671842700026,5.74,6.501839878189637,4.9781601218103635,0.027611243967354853,2.4573452254136403,0.041317855004303225,0.013904632930406481,2.541856399839733,2.3728340509875476,18038784
8.280000000000001,8.740000000000002,7.820000000000001,5.54,6.297891812859857,4.782108187140143,0.025000373142635562,2.479175451397896,0.04594171044390568,0.004059035841365445,2.572033126478085,2.386317776317707,18202624
8.4,8.842718872423573,7.957281127576427,5.739999999999999,6.6899473669630325,4.790052633036966,0.03367434917017813,2.4519501199324925,0.05619419226595139,0.01115450607440487,2.517411530686286,2.386488709178699,18366464
8.27,8.665094925302768,7.8749050746972316,5.86,6.807839648885823,4.912160351114178,0.025846103542911152,2.473440727591515,0.050010601412262705,0.0016816056735595997,2.575113367106449,2.3717680880765815,18530304
8.45,8.853112887414927,8.046887112585072,5.660000000000001,6.726020637698915,4.593979362301087,0.028817875701012415,2.4655882457892098,0.06176683696197288,-0.004131085559948053,2.5638580527665273,2.367318438811892,18694144
8.260000000000002,8.780000000000001,7.740000000000002,5.59,6.664662737792653,4.515337262207347,0.04412058689243466,2.4354611804087956,0.07454654906130416,0.013694624723565158,2.527943514273704,2.342978846543887,18857984
8.620000000000001,9.103321838943783,8.136678161056219,5.890000000000001,6.909264440662972,4.870735559337029,0.02046841112169198,2.479218996564547,0.04968731587109616,-0.008750493627712203,2.5580300852726614,2.400407907856432,19021824
8.53,8.790959767013996,8.269040232986002,5.659999999999998,6.709952379872533,4.610047620127464,0.023240380187053166,2.4676176061232886,0.043518891518752365,0.0029618688553539677,2.545980878394838,2.3892543338517394,19185664
8.48,8.876988664825586,8.083011335174415,5.62,6.536296895116425,4.703703104883576,0.018642520204108788,2.4524433503548306,0.038678921264604205,-0.0013938808563866284,2.5158713862641875,2.3890153144454738,19349504
8.55,8.840688837074973,8.259311162925028,5.730000000000001,6.910720119249267,4.549279880750736,0.01576146215714587,2.4562499831120173,0.035604505652638924,-0.004081581338347184,2.533274101449741,2.3792258647742934,19513344
8.620000000000001,8.935594676761191,8.30440532323881,5.85,6.857223907579639,4.84277609242036,0.03991409203348055,2.4432897468407946,0.06496524360596106,0.014862940461000031,2.5504489101405374,2.3361305835410517,19677184
8.459999999999999,8.870365690573664,8.049634309426335,5.820000000000001,6.887520491606603,4.7524795083933995,0.01368962575094576,2.464777650435766,0.028409466305249848,-0.0010302148033583258,2.5483604831900393,2.3811948176814925,19841024
8.35,8.765331193145904,7.934668806854096,5.57,6.265772951471958,4.874227048528042,0.031049287108665592,2.4405179431041084,0.055157791917907706,0.006940782299423479,2.5099492618068004,2.3710866244014164,20004864
8.559999999999999,8.96792156108742,8.152078438912577,5.880000000000001,6.689691299199887,5.070308700800115,0.03043522323932844,2.4594201048215227,0.05326310977896748,0.0076073366996893994,2.5472976152733113,2.371542594369734,20168704
8.489999999999998,8.857287353444137,8.12271264655586,5.9399999999999995,6.929141041510259,4.95085895848974,0.02527075660085145,2.464327724774679,0.055861539533536037,-0.005320026331833136,2.544879820278848,2.38377562927051,20332544
8.33,8.794865571966778,7.865134428033222,5.78,6.555628777186613,5.004371222813387,0.011316796587197992,2.4635110805432,0.02687063565044452,-0.004237042476048537,2.5609455710240923,2.366076590062308,20496384
8.370000000000001,9.008827050147378,7.731172949852624,5.8100000000000005,6.618022276920631,5.00197772307937,0.01998627996144927,2.485346579551697,0.032847210675224586,0.00712534924767395,2.555304347815763,2.4153888112876314,20660224
8.39,8.751801050302511,8.02819894969749,5.92,6.687854152818098,5.1521458471819015,0.01951640896004387,2.437051373720169,0.03595510492750736,0.0030777129925803823,2.5455575282647054,2.3285452191756324,20824064
8.620000000000001,8.985513337649943,8.25448666235006,5.65,6.744760247725502,4.555239752274499,0.013902766477500883,2.434882887204488,0.029138918618313105,-0.0013333856633113393,2.5260738890495253,2.343691885359451,20987904
8.549999999999999,8.870156211871642,8.229843788128356,5.99,6.96,5.0200000000000005,0.01966083270405455,2.4520677447319033,0.03745630643601407,0.0018653589720950374,2.533641076090188,2.3704944133736183,21151744
8.59,8.874429253066557,8.305570746933443,5.66,6.460249960949702,4.859750039050298,0.029338386504726515,2.4324584017197295,0.05871059851660786,-3.3825507154833234e-05,2.5620947426750327,2.3028220607644263,21315584
8.559999999999999,8.955474398665702,8.164525601334296,5.550000000000001,6.607591603597533,4.492408396402468,0.0209476306859869,2.4447324494520823,0.0420712685964789,-0.0001760072245050974,2.552438649240911,2.337026249663254,21479424
8.61,9.04,8.18,5.73,6.79306161627631,4.666938383723691,0.03081122476893745,2.439898782968521,0.07591042541936042,-0.014287975881485521,2.5381162732571556,2.3416812926798865,21643264
8.59,9.10273774973177,8.07726225026823,5.590000000000001,6.522148056909416,4.657851943090585,0.016910939439064,2.411943391958873,0.032702316667839404,0.0011195622102885966,2.5306669743996735,2.2932198095180722,21807104
8.35,8.84849774322458,7.851502256775419,5.86,6.738862901708794,4.981137098291207,0.02102091169872434,2.4543497194846475,0.042158868697567575,-0.0001170453001189016,2.5609156724343203,2.347783766534975,21970944
8.62,8.89129319932501,8.348706800674988,5.79,6.610304821392633,4.969695178607367,0.02318125703144075,2.468525057037671,0.04683042195860537,-0.0004679078957238736,2.5582480723744645,2.3788020417008777,22134784
8.49,8.823016516106934,8.156983483893066,5.779999999999999,6.904099639711712,4.655900360288287,0.02010317339615232,2.4262566268444066,0.04118163267649019,-0.000975285884185554,2.525159333445097,2.3273539202437163,22298624
8.33,8.92,7.74,6.069999999999999,6.802188500319419,5.33781149968058,0.02157600770806308,2.4469309071699774,0.04400786192935048,-0.0008558465132243176,2.5122438607152637,2.381617953624691,22462464
8.7,9.05213633723318,8.34786366276682,5.61,6.554933860119322,4.665066139880679,0.030089223063017267,2.425022580226263,0.07006972636729808,-0.009891280241263543,2.54966682032638,2.3003783401261457,22626304
8.53,8.97283179650969,8.08716820349031,5.85,6.865135458941317,4.834864541058682,0.023380675172908583,2.414248124758403,0.04402799090883919,0.002733359436977976,2.5151776669081674,2.3133185826086384,22790144
8.7,9.071483512420134,8.328516487579865,5.82,6.80772465798926,4.832275342010741,0.010525772295234919,2.4492256830135983,0.02213605622627035,-0.0010845116358005127,2.5501154549250935,2.348335911102103,22953984
8.5,8.834664010613631,8.165335989386369,5.700000000000001,6.6859006035093,4.7140993964907025,0.03910495972644028,2.4180786440769833,0.07328409622238266,0.004925823230497894,2.5125894242998603,2.323567863854106,23117824
8.34,8.762374241638858,7.917625758361142,5.71,6.900336086993921,4.519663913006079,0.017428134840883968,2.421396663784981,0.031992738577262154,0.0028635311045057815,2.534561183662203,2.308232143907759,23281664
8.74,9.092703841770968,8.387296158229033,5.8,6.934900876728888,4.665099123271111,0.02213474963791664,2.445186604062716,0.04268872341019026,0.0015807758656430151,2.5315390247516296,2.3588341833738022,23445504
8.66,9.094050688284215,8.225949311715786,5.85,6.902853266129711,4.797146733870289,0.01231032246262954,2.438189338644346,0.024371488834978618,0.0002491560902804623,2.536299845503842,2.3400788317848495,23609344
8.57,9.072095608425329,8.067904391574672,5.74,6.5600000000000005,4.92,0.024975543798306347,2.418287394444148,0.05523003462334483,-0.005278947026732133,2.515748298007617,2.3208264908806786,23773184
8.54,8.8504834939252,8.229516506074798,5.590000000000001,6.385550124127953,4.794449875872049,0.01067979062742469,2.423293082912763,0.02604792431614828,-0.004688343061298903,2.5369288755013204,2.3096572903242056,23937024
8.360000000000003,8.915337735076596,7.80466226492341,5.879999999999999,6.638683069535626,5.121316930464372,0.02876259118893354,2.461123168468475,0.049478057874976174,0.008047124502890905,2.511153281850839,2.411093055086111,24100864
8.470000000000002,9.012309874518252,7.927690125481753,5.95,6.890478601564118,5.009521398435882,0.017082608905305538,2.459006541967392,0.04132732359516912,-0.0071621057845580455,2.5663088799413334,2.3517042039934504,24264704
8.59,9.035982062419555,8.144017937580445,5.89,6.86718984849414,4.91281015150586,0.02103671722143185,2.421412168939909,0.03832833892134928,0.003745095521514419,2.5526961544410693,2.2901281834387484,24428544
8.579999999999998,9.172958683214942,7.987041316785055,5.720000000000001,6.620888450364418,4.819111549635584,0.013114744569853981,2.4285799433787667,0.028393431126626248,-0.0021639419869182858,2.5577242922501306,2.2994355945074028,24592384
8.61,9.12273774973177,8.097262250268228,5.83,6.7850392662084635,4.874960733791537,0.00824893560505488,2.4160103162129722,0.021672260559367273,-0.005174389349257513,2.5275649720641398,2.3044556603618047,24756224
8.580000000000002,8.937211421989836,8.222788578010167,6.2,7.277032961426901,5.122967038573099,0.012733361953299471,2.475551158189774,0.03208371205088579,-0.006616988144286849,2.5641734506545055,2.3869288657250425,24920064


==> data/progress-maze-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
4.6,5.165685424949237,4.034314575050762,4.59,4.962692903071685,4.217307096928315,1.0220507986843586,2.707122024893761,1.2433938879510595,0.8007077094176576,2.7075870859090156,2.706656963878506,16384
4.159999999999999,4.6932916650389345,3.626708334961064,4.28,4.69424630354416,3.8657536964558408,2.689993943522374,2.607350630561511,4.0636227083739485,1.316365178670799,2.636431840809463,2.5782694203135588,180224
4.65,5.166236379965612,4.133763620034388,4.6899999999999995,5.252938717801502,4.127061282198497,0.7103598430752754,2.5652283151944477,1.4861093008416095,-0.06538961469105864,2.611672383698479,2.5187842466904162,344064
4.97,5.6196922348312315,4.320307765168768,4.5600000000000005,5.126038867923397,3.9939611320766044,0.7889549876873693,2.6094644218683247,1.3190567451787036,0.2588532301960349,2.647515584201509,2.5714132595351407,507904
4.89,5.398822169328342,4.381177830671658,4.659999999999999,5.20074023338383,4.119259766616168,0.6725719139290353,2.582218650976817,1.1447626660037202,0.20038116185435034,2.645843556934386,2.518593745019248,671744
4.9799999999999995,5.539999999999999,4.42,4.75,5.3619640512317694,4.1380359487682306,1.1083851255166035,2.5790940095980965,1.7508415625722684,0.4659286884609386,2.618046609111356,2.540141410084837,835584
5.0600000000000005,5.467921561087423,4.652078438912578,4.470000000000001,5.017813836992094,3.922186163007907,0.9456598917332789,2.602294857303302,1.6436514305465444,0.24766835292001355,2.6588127422536685,2.545776972352935,999424
5.05,5.287697286480094,4.812302713519905,4.749999999999999,5.119459064038223,4.3805409359617755,0.6492437445558609,2.5874735315640764,1.2981421442417527,0.0003453448699689554,2.6109678124194815,2.5639792507086714,1163264
4.9399999999999995,5.564819974072532,4.315180025927467,4.92,5.118997487421324,4.721002512578676,1.0728584622964263,2.5293187707662588,1.458780977033004,0.6869359475598487,2.621669114575249,2.4369684269572685,1327104
5.2299999999999995,6.121122887148568,4.338877112851431,4.909999999999999,5.527170964968378,4.2928290350316205,0.7117255608007933,2.5537497540314993,1.1677937069475506,0.2556574146540361,2.619924486809505,2.4875750212534937,1490944
5.290000000000001,5.861751694356913,4.718248305643089,5.05,5.588980519128475,4.511019480871525,0.7183417385444045,2.570673553148905,1.4908463514780013,-0.054162874389192095,2.6061790858744653,2.535168020423345,1654784
5.299999999999999,5.762601340248814,4.837398659751184,4.65,5.037943294825417,4.262056705174584,0.3963260885948936,2.5353982369105017,0.5794994202895746,0.21315275690021265,2.5911056192174686,2.4796908546035348,1818624
4.95,5.2824154027718935,4.617584597228107,4.74,5.095527776692624,4.384472223307377,0.6725241878380379,2.5162352353334425,1.113328897055545,0.23171947862053077,2.5674067176612105,2.4650637530056745,1982464
5.0,5.316227766016838,4.683772233983162,4.710000000000001,5.210899191454729,4.209100808545273,0.29599762266346563,2.516774547100067,0.47835011734114785,0.11364512798578338,2.584969755326066,2.4485793388740675,2146304
5.160000000000001,5.521109401705357,4.798890598294645,4.74,5.155210789840535,4.324789210159466,0.5494194298672179,2.536500186721484,1.0042393346145042,0.0945995251199317,2.6033611562996586,2.469639217143309,2310144
5.260000000000001,5.615527776692624,4.904472223307377,4.430000000000001,4.868292140016223,3.9917078599837783,0.6338455370937786,2.413745191693306,1.227451616612893,0.04023945757466407,2.5396646743203144,2.287825709066298,2473984
5.22,5.666766158073774,4.773233841926226,4.97,5.539297813099611,4.400702186900388,0.6555924273716907,2.4569729944070184,1.3446414068290478,-0.03345655208566645,2.5149511221195673,2.3989948666944696,2637824
5.48,6.023691088762728,4.936308911237273,4.8,5.674070935336486,3.9259290646635137,0.45085858535021545,2.4950207273165383,0.8101758826771412,0.09154128802328965,2.613967437814446,2.3760740168186305,2801664
5.12,5.711269819963779,4.528730180036221,4.619999999999999,5.029389789809174,4.210610210190825,0.5013732511860629,2.4278184105952585,0.9204912721637548,0.08225523020837106,2.5316828261783173,2.3239539950121997,2965504
5.45,5.902216762183801,4.9977832378162,4.62,5.252139225171165,3.9878607748288357,0.7719595219319065,2.4218203504880274,1.1812629127980274,0.3626561310657857,2.505617057199347,2.3380236437767077,3129344
5.54,6.044380808516739,5.035619191483261,4.959999999999999,5.43791212581394,4.482087874186059,0.7052562646567819,2.439094473918279,1.1741889039303852,0.23632362538317858,2.563758246714639,2.3144307011219194,3293184
5.590000000000001,6.015323406362736,5.164676593637266,4.409999999999999,5.192879301041993,3.627120698958006,0.6184615555219352,2.3879557157556213,1.357150707040892,-0.1202275959970216,2.516076881953711,2.2598345495575316,3457024
5.510000000000001,6.000815647672321,5.01918435232768,4.8,5.283735464897913,4.3162645351020865,0.43443917681773503,2.4399972925583517,0.7459091322974818,0.12296922133798821,2.5255604743375484,2.354434110779155,3620864
5.52,6.083560112144214,4.956439887855785,4.76,5.278073353879544,4.241926646120455,0.4040554345585405,2.4509356667598086,0.8121282390141775,-0.0040173698970965566,2.531492523516764,2.3703788100028533,3784704
5.949999999999999,6.4131414470763755,5.486858552923623,5.43,5.798917334913934,5.061082665086065,0.5374716003891081,2.474211014310519,0.8297703759260137,0.2451728248522026,2.5602996670486102,2.3881223615724276,3948544
6.0200000000000005,6.578211429478115,5.461788570521886,4.920000000000001,5.282767142944342,4.557232857055659,0.6624985818440715,2.419598643978437,1.0632705606565596,0.26172660303158335,2.515641075802571,2.323556212154303,4112384
6.119999999999999,6.562266887749919,5.677733112250079,4.87,5.581407056473297,4.1585929435267035,0.36074094350139296,2.476437429587046,0.6262993609095775,0.09518252609320849,2.5384832077476163,2.414391651426476,4276224
6.2,6.705964425626941,5.69403557437306,4.85,5.366236379965612,4.333763620034388,0.32728972348074115,2.4604211697975793,0.46579196263613637,0.18878748432534592,2.545552482937526,2.375289856657633,4440064
6.15,6.63425200051213,5.665747999487871,5.199999999999999,5.721536192416211,4.678463807583787,0.5429577833041549,2.377631959319115,0.82684705660124,0.2590685100070697,2.5182079309717538,2.237055987666476,4603904
6.3100000000000005,6.74692104549907,5.873078954500931,5.029999999999999,5.6300833275471,4.429916672452899,0.5354457177842658,2.409159729878108,0.9665919219706991,0.1042995135978324,2.4789971684475582,2.3393222913086578,4767744
6.269999999999999,6.755901224530253,5.784098775469745,5.07,5.392645316098034,4.747354683901967,0.5533281135683259,2.418657070398331,0.9764556430170849,0.13020058411956692,2.5659378143890716,2.271376326407591,4931584
6.240000000000001,6.7844263035526495,5.695573696447353,5.0,5.453872228716408,4.546127771283592,0.4441952129360288,2.3737289041280745,0.702587339286451,0.18580308658560668,2.5049010932024958,2.242556715053653,5095424
6.18,6.932063827078526,5.4279361729214735,4.9,5.535609943282829,4.264390056717172,0.5076403584952155,2.3615168591340385,0.8832543256396019,0.132026391350829,2.468748443283003,2.254285274985074,5259264
6.35,7.0359300255857,5.664069974414299,4.87,5.552715167547931,4.187284832452069,0.460886145522818,2.4072666466236115,0.9489365606946649,-0.027164269649028905,2.485948099125886,2.3285851941213367,5423104
6.43,6.997538544946508,5.8624614550534915,5.0200000000000005,5.694981481227448,4.3450185187725525,0.39173047786268095,2.3579043428103126,0.6285616029286111,0.15489935279675085,2.4958931424986077,2.2199155431220174,5586944
6.459999999999999,6.9623942674832175,5.957605732516781,4.960000000000001,5.588012738724304,4.331987261275698,0.5118325542503347,2.3863560209671655,0.946799021062211,0.07686608743845835,2.5690253417397053,2.2036867001946256,5750784
6.470000000000001,6.951767578817837,5.988232421182165,5.170000000000001,5.723263047744923,4.616736952255079,0.3482372889916102,2.3807074209054315,0.549438371763951,0.14703620621926944,2.5243185179367416,2.2370963238741215,5914624
6.410000000000001,6.916853035898969,5.903146964101033,5.16,5.417681974534503,4.902318025465497,0.30968746569318073,2.4102045074105267,0.5744035648077843,0.04497136657857709,2.596459121296439,2.2239498935246145,6078464
6.83,7.146385840391128,6.513614159608872,5.02,5.588858506133115,4.451141493866884,0.40954723234754054,2.3913390586773557,0.7896455506428048,0.029448914052276176,2.51479346296951,2.2678846543852016,6242304
6.56,6.975210789840533,6.144789210159466,5.0600000000000005,5.423868107973205,4.696131892026796,0.39294684162984295,2.379796392718951,0.7204869901994904,0.06540669306019548,2.495471691065087,2.2641210943728147,6406144
6.979999999999999,7.473558507170122,6.486441492829876,5.02,5.6409669878504,4.399033012149599,0.28977552767998216,2.34743796090285,0.5023516542787057,0.0771994010812587,2.4733138398473393,2.2215620819583606,6569984
6.959999999999999,7.539999999999999,6.379999999999999,5.469999999999999,5.86761790704142,5.072382092958578,0.26138953425300615,2.3688766221205393,0.4746697499542972,0.04810931855171505,2.4778593681834744,2.259893876057604,6733824
6.87,7.306004587131833,6.433995412868168,5.080000000000001,5.7137191807101955,4.4462808192898065,0.45978127500663196,2.3330549746751785,0.8354992260955281,0.08406332391773591,2.4744446083961398,2.1916653409542173,6897664
6.8100000000000005,7.487421582177598,6.132578417822403,4.920000000000001,5.37122056690714,4.468779433092862,0.353250765792715,2.3834464818239214,0.5309014738737491,0.17560005771168097,2.50880182842455,2.258091135223293,7061504
6.7700000000000005,7.396178888178131,6.14382111182187,4.79,5.143411940941446,4.436588059058554,0.1828458625823259,2.3896530528863273,0.3122125825071399,0.05347914265751191,2.4935694335710092,2.2857366722016454,7225344
6.85,7.091867732448956,6.608132267551043,5.069999999999999,5.404813380855663,4.7351866191443355,0.44399646916814756,2.347760140895843,0.766128661160755,0.12186427717554021,2.484130637666577,2.2113896441251093,7389184
6.9799999999999995,7.448614980554399,6.5113850194456,4.93,5.370567815438213,4.489432184561786,0.3345301990086833,2.4026578038930895,0.6411133488705768,0.027947049146789804,2.491939609812536,2.313375997973643,7553024
7.160000000000001,7.473687742827163,6.846312257172839,4.86,5.500624695121879,4.219375304878121,0.3036229351224998,2.3372544964154565,0.5640316707173731,0.04321419952762656,2.4762170485454016,2.1982919442855113,7716864
7.229999999999999,7.666004587131831,6.793995412868166,5.389999999999999,5.815323406362733,4.9646765936372645,0.2502711462788284,2.3381265953183177,0.4707725645471582,0.029769728010498597,2.516361716589557,2.1598914740470785,7880704
7.339999999999999,7.759999999999999,6.919999999999999,5.45,5.983385414123783,4.916614585876217,0.3811716411573191,2.3497748653093975,0.754170861476267,0.008172420838371275,2.458460389775601,2.2410893408431938,8044544
7.4,7.991607978309962,6.808392021690039,5.090000000000002,5.515323406362737,4.6646765936372665,0.328597081794093,2.220646313826243,0.639236685352673,0.017957478235513136,2.2984184380317108,2.1428741896207755,8208384
7.520000000000001,7.819332590941917,7.220667409058086,5.290000000000001,5.66536648758247,4.914633512417532,0.21075423380049566,2.3508644034465154,0.3048926399679789,0.11661582763301244,2.4718712008674575,2.2298576060255733,8372224
7.5200000000000005,7.960000000000001,7.08,4.95,5.543717104351896,4.356282895648104,0.2697087857328976,2.4322338312864304,0.46991779089414004,0.06949978057165512,2.5035510288984493,2.3609166336744116,8536064
7.37,7.8538388161361175,6.886161183863883,5.33,5.886866231693034,4.773133768306966,0.2930540124575297,2.4344143559535345,0.4491715835039033,0.13693644141115616,2.5134844499196394,2.3553442619874296,8699904
7.49,8.146429737291053,6.833570262708948,5.14,5.6262098312457285,4.653790168754271,0.23515773273538798,2.370808822413286,0.5015279711343554,-0.031212505663579415,2.5020527282071106,2.2395649166194618,8863744
7.5,7.9427188724235736,7.0572811275764264,5.179999999999999,5.8262197768561395,4.533780223143858,0.38900226046098396,2.337583895524343,0.7860629189260279,-0.008058398004059941,2.4480461646599725,2.2271216263887137,9027584
7.4799999999999995,7.848239052790439,7.11176094720956,5.550000000000001,6.013141447076377,5.0868585529236245,0.1576847628302251,2.295143338044485,0.26748911043568363,0.04788041522476656,2.4345184348334197,2.15576824125555,9191424
7.43,7.949711458407451,6.910288541592548,5.4,5.794968353162631,5.00503164683737,0.24717660839669406,2.345817104478677,0.48550850608176155,0.008844710711626541,2.5419051743499748,2.1497290346073794,9355264
7.360000000000001,7.9603332407921465,6.759666759207856,5.339999999999999,5.950245852095693,4.729754147904305,0.27808493097933623,2.3381931925813353,0.5726163944900077,-0.016446532531335212,2.47404873120611,2.2023376539565604,9519104
7.589999999999999,8.114309069156732,7.065690930843266,5.119999999999999,5.803812839891149,4.436187160108849,0.35680678942396,2.2649199649691583,0.7117930413106848,0.0018205375372351562,2.4135878573363416,2.116252072601975,9682944
7.970000000000001,8.3990687590585,7.540931240941502,5.34,5.764735211631906,4.915264788368094,0.19520854377187785,2.3722219745318096,0.31850243290156377,0.07191465464219196,2.487168739220248,2.257275209843371,9846784
7.92,8.540966987850402,7.299033012149599,5.250000000000001,5.648120584747889,4.851879415252113,0.08791366355726492,2.3389453361431753,0.13449263329262595,0.041334693821903884,2.5026989241503377,2.175191748136013,10010624
7.770000000000001,8.138917334913936,7.401082665086067,5.24,5.617359245282264,4.862640754717736,0.13197549201237654,2.301283312837283,0.23917259088756623,0.024778393137186855,2.4481619669445354,2.1544046587300305,10174464
7.720000000000001,8.256283507111677,7.1837164928883235,5.17,5.530693775937428,4.8093062240625715,0.22026048650150182,2.3232778340578077,0.3783562163101507,0.06216475669285293,2.420134680831529,2.2264209872840866,10338304
7.51,8.127170964968379,6.892829035031621,5.3,5.869209978830308,4.730790021169692,0.20396526682501034,2.34457784195741,0.35726218951246985,0.050668344137550836,2.4778303553690395,2.211325328545781,10502144
7.959999999999998,8.46039984012787,7.459600159872126,5.3,5.7669047011971495,4.83309529880285,0.13557555129906776,2.336708625157674,0.2415322071759916,0.029618895422143895,2.4623931483736836,2.211024101941664,10665984
7.75,8.085410196624968,7.414589803375032,5.4,5.9848076606885385,4.815192339311462,0.14983985004946584,2.3233009214202562,0.2603431062006031,0.03933659389832861,2.5224719102067232,2.1241299326337892,10829824
7.899999999999999,8.375394572960188,7.42460542703981,5.069999999999999,5.678358446970204,4.461641553029795,0.1209866751839096,2.330894627173742,0.2244633657624197,0.017509984605399473,2.498362124361853,2.163427129985631,10993664
8.11,8.695576638878293,7.5244233611217055,5.26,5.8669596362197405,4.653040363780259,0.22861759252846237,2.3306073437134422,0.5796326219897532,-0.1223974369328284,2.504947219755229,2.1562674676716553,11157504
8.099999999999998,8.416227766016835,7.78377223398316,5.24,5.707332857821918,4.772667142178083,0.16785257914258783,2.318815991282463,0.2789182307178777,0.056786927567298,2.431233933455394,2.206398049109532,11321344
7.989999999999999,8.478773976393997,7.5012260236060015,5.32,5.794973683481517,4.845026316518483,0.22149445161533848,2.183489388724168,0.4501884386958446,-0.007199535465167606,2.3969876205561285,1.969991156892208,11485184
8.07,8.589711458407452,7.550288541592549,5.42,5.944976189936267,4.895023810063733,0.18386050534706247,2.346435045202573,0.3516796769151335,0.016041333778991418,2.505143309730292,2.1877267806748537,11649024
8.15,8.577200187265877,7.722799812734124,5.140000000000001,5.7632174580353155,4.516782541964686,0.39889931601161754,2.1736246625582374,0.7466252770498563,0.05117335497337877,2.3617481517985133,1.9855011733179615,11812864
8.1,8.463318042491698,7.7366819575083,5.2,5.762138772902208,4.637861227097792,0.15186341961380087,2.238524290422599,0.32726725746117075,-0.023540418233569005,2.4574161069688794,2.0196324738763183,11976704
8.260000000000002,8.621109401705358,7.898890598294646,5.41,5.922737749731771,4.89726225026823,0.15117212472638736,2.4048345466454824,0.2736567422736093,0.028687507179165406,2.5366593693825283,2.2730097239084364,12140544
8.129999999999999,8.552018956920183,7.7079810430798155,5.67,6.18,5.16,0.3018273290246725,2.0872294649481775,0.6036642925631001,-9.634513755019114e-06,2.3778190742391025,1.7966398556572523,12304384
8.209999999999999,8.50137604568667,7.91862395431333,4.869999999999999,5.488142378421023,4.251857621578975,0.2702618889433021,2.134049347539743,0.5038625158846383,0.036661262001965955,2.342012398887621,1.9260862961918648,12468224
8.120000000000001,8.519499687108764,7.720500312891238,5.529999999999999,6.066749476012785,4.993250523987213,0.19363922822910046,2.210324665904045,0.3332898831743688,0.05398857328383208,2.332122841148237,2.0885264906598535,12632064
8.3,8.82535702146255,7.774642978537453,5.54,6.034368283772331,5.045631716227669,0.35497528625613384,2.2387274250388147,0.8813740483390892,-0.1714234758268215,2.3787240422670837,2.0987308078105458,12795904
8.229999999999999,8.668292140016222,7.791707859983776,5.35,5.948748695196908,4.751251304803091,0.25078215546285115,2.1483629112442335,0.4951157495828242,0.006448561342878106,2.273764993504708,2.022960828983759,12959744
8.150000000000002,8.543064880140673,7.756935119859332,5.4,5.89598387070549,4.904016129294511,0.18497340937998763,2.2089070985714594,0.3708899363748718,-0.0009431176148965437,2.403860060499768,2.0139541366431506,13123584
8.41,8.664754784057141,8.155245215942859,5.05,5.588980519128475,4.511019480871525,0.243977660825476,2.1100258325537045,0.5359116938749644,-0.04795637222401239,2.241646211800464,1.9784054533069448,13287424
8.48,8.789192496674806,8.170807503325195,5.52,5.97563142999578,5.064368570004219,0.15670845531082397,2.2084372714161873,0.2694770144110097,0.04393989621063825,2.3564326240370024,2.060441918795372,13451264
8.559999999999999,9.05436828377233,8.065631716227667,5.6,6.1567764362830015,5.043223563716998,0.26109285382553926,2.208253119389216,0.6079042310132485,-0.08571852336216995,2.4279267187508844,1.9885795200275473,13615104
8.760000000000002,9.029072480941476,8.490927519058527,5.42,6.070845603810919,4.769154396189081,0.16862179188368218,2.1238749742507936,0.30879210894841097,0.02845147481895338,2.324598324659495,1.9231516238420927,13778944
8.529999999999998,8.802213151776321,8.257786848223674,5.5200000000000005,5.798567765543683,5.241432234456318,0.39746368002961385,2.1114812076091765,0.8305034249961007,-0.0355760649368731,2.4297740268323893,1.7931883883859636,13942784
8.52,9.044976189936268,7.995023810063731,5.4799999999999995,6.115295206970743,4.844704793029256,0.12341646874944365,2.192134603857994,0.29900974916176537,-0.052176811662878075,2.3699113564178855,2.0143578512981026,14106624
8.44,8.975163526410386,7.904836473589613,5.380000000000001,5.897300686255104,4.862699313744898,0.17099627363107478,2.162981955210368,0.39464021818658557,-0.05264767092443598,2.2998298648078572,2.0261340456128787,14270464
8.47,8.908292140016224,8.031707859983777,5.4,5.919615242270663,4.880384757729337,0.20561294321863288,2.110628423591455,0.37299219636106773,0.038233690076198035,2.375294785323377,1.8459620618595332,14434304
8.77,9.18,8.36,5.569999999999999,6.24089492470878,4.899105075291219,0.12311682526487852,2.2996689250071842,0.26180271740534067,-0.015569066875583598,2.527171728255121,2.0721661217592473,14598144
8.500000000000002,8.879473319220207,8.120526680779797,5.05,5.470119030752,4.629880969248,0.07565471952160194,2.1297113339106244,0.15013758613004946,0.0011718529131544142,2.362757217301077,1.8966654505201719,14761984
8.59,8.88137604568667,8.29862395431333,5.4799999999999995,6.150522184569608,4.809477815430391,0.22683682346250858,2.19091673096021,0.5405983263817612,-0.08692467945674401,2.3153542786831114,2.066479183237308,14925824
8.7,8.940831891575845,8.459168108424153,5.639999999999999,6.055210789840532,5.224789210159465,0.342455125763081,2.0966685215632124,0.7504331542678842,-0.06552290274172212,2.367127158544557,1.826209884581868,15089664
8.600000000000001,9.026614580154032,8.173385419845971,5.51,6.063985559378581,4.956014440621418,0.25002748344171166,2.0782786279916765,0.46879039334773703,0.03126457353568629,2.27250823306915,1.8840490229142028,15253504
8.64,9.067083130081253,8.212916869918748,5.47,6.188401002226472,4.751598997773527,0.08057866740273308,2.139639565845331,0.18639557894604664,-0.02523824414058047,2.3511037813690767,1.928175350321585,15417344
8.77,9.18,8.36,5.4,6.026099033699942,4.773900966300059,0.08229623716518589,2.090303156773249,0.17352098462123933,-0.008928510290867553,2.341145415347495,1.8394608981990033,15581184
8.690000000000001,9.040570962859164,8.339429037140839,5.5,5.843511280746354,5.156488719253646,0.14119584424770434,2.072756029168765,0.3121055710601639,-0.029713882564755184,2.2829541130966002,1.862557945240929,15745024
8.89,9.194795013082564,8.585204986917438,5.6899999999999995,6.2162128846769145,5.1637871153230845,0.08466483299077172,2.13126719892025,0.1630615223754811,0.006268143606062343,2.381352841931572,1.8811815559089278,15908864
8.87,9.210734500748016,8.529265499251983,5.5600000000000005,6.005421149026402,5.114578850973599,0.1299863763929655,2.1343402912219362,0.3001253828106041,-0.040152630024673064,2.3617386189501777,1.906941963493695,16072704
8.78,9.092409987036266,8.467590012963733,5.52,6.176962708226274,4.8630372917737255,0.169797152839601,2.0003157277901966,0.3712056380638734,-0.03161133238467137,2.268820409151299,1.7318110464290943,16236544
8.82,9.157045990927054,8.482954009072946,5.61,6.067055795281058,5.152944204718943,0.08316645919888589,2.029273329178492,0.1595508341637559,0.006782084234015884,2.367099978237334,1.6914466801196502,16400384
8.77,8.989317121994613,8.550682878005386,5.87,6.321774279923061,5.418225720076939,0.15765773098974017,1.9982899193962413,0.33583232598488677,-0.020516864005406393,2.31691290427813,1.6796669345143527,16564224
8.91,9.187308492477241,8.63269150752276,5.449999999999999,5.954479930225177,4.945520069774822,0.16661191553963967,2.081827529768149,0.4189767242918866,-0.08575289321260726,2.349745007748691,1.813910051787607,16728064
8.72,9.054065861769802,8.3859341382302,5.450000000000001,5.865331193145905,5.034668806854097,0.20174058768316167,2.1292467320958774,0.415005450886014,-0.011524275519690652,2.3592411161757325,1.8992523480160226,16891904
8.84,9.163109888428071,8.516890111571929,5.67,6.210462764674866,5.129537235325134,0.12166441575391214,2.024779445429643,0.2565933846889141,-0.013264553181089808,2.3420369087564223,1.7075219821028638,17055744
8.86,9.150516780926678,8.569483219073321,5.7299999999999995,6.073656805548791,5.386343194451208,0.20291292564070318,1.9619494189818703,0.48050817878426516,-0.0746823275028588,2.174150194958,1.7497486430057407,17219584
9.0,9.244948974278318,8.755051025721682,5.459999999999999,5.7704834939252,5.149516506074798,0.1086444609284323,2.0358991692463557,0.2177281467623716,-0.0004392249055069908,2.271714654127375,1.8000836843653363,17383424
8.83,9.158785644455472,8.501214355544528,5.279999999999999,5.818144961882948,4.741855038117051,0.04412521422103353,1.9485300208131473,0.08706851731693227,0.0011819111251347783,2.0819752525110586,1.815084789115236,17547264
8.79,9.181024295920343,8.398975704079655,5.4799999999999995,5.997300686255103,4.9626993137448965,0.13958824646688298,2.0847616478800775,0.3230503339340316,-0.04387384100026567,2.290184342744552,1.8793389530156028,17711104
9.169999999999998,9.552230297072326,8.78776970292767,5.61,6.1493514624064725,5.070648537593528,0.06648979351545369,2.0765891179442404,0.15830436147325394,-0.025324774442346584,2.3393555829241985,1.8138226529642822,17874944
8.98,9.516283507111677,8.443716492888324,5.37,5.7920189569201845,4.947981043079816,0.034528238271983924,2.014570238192876,0.06725506388330318,0.0018014126606646572,2.2223640684165096,1.8067764079692425,18038784
9.1,9.336643191323985,8.863356808676015,5.450000000000001,5.814005494464027,5.085994505535975,0.06197141580729896,1.929470457136631,0.16246630851456034,-0.03852347689996243,2.241508551736406,1.617432362536856,18202624
8.98,9.289192496674806,8.670807503325195,5.839999999999999,6.388087584241788,5.29191241575821,0.10374858131205349,2.0550393775105475,0.2262698644091486,-0.01877270178504163,2.28984247998183,1.820236275039265,18366464
8.9,9.203315017762062,8.596684982237939,5.51,5.967055795281057,5.052944204718942,0.1431318904050082,1.8891090249021847,0.4881120474516326,-0.20184826664161623,2.1295271613965556,1.648690888407814,18530304
9.02,9.426939798987515,8.613060201012484,5.51,6.004873721266344,5.015126278733655,0.2747439240386787,2.0964205210407574,0.6685581005086307,-0.11907025243127328,2.339091174684876,1.8537498673966388,18694144
9.079999999999998,9.533431361950184,8.626568638049813,5.75,6.376498204307083,5.123501795692917,0.020139213524816957,1.9993369311094285,0.03419925036753152,0.0060791766821023975,2.2225564921847965,1.7761173700340602,18857984
8.820000000000002,9.174400902933389,8.465599097066615,5.610000000000001,6.020974451760692,5.199025548239311,0.05812096645337679,1.8451437031229336,0.1628200667671859,-0.046578133860432344,1.9674985925763457,1.7227888136695215,19021824
9.08,9.486939798987516,8.673060201012484,5.739999999999999,6.211593044902063,5.2684069550979356,0.035854920312704,2.063147009412448,0.0758825034095822,-0.004172662784174205,2.3354028562758287,1.7908911625490673,19185664
8.83,9.256731765867038,8.403268234132963,5.559999999999999,6.0315930449020625,5.088406955097935,0.03561427902701926,1.8629537627100945,0.08443293261295715,-0.013204374558918631,2.092866109874628,1.633041415545561,19349504
9.03,9.287099202643649,8.77290079735635,5.63,5.909463772249643,5.350536227750357,0.05282143794465803,1.7288594529032708,0.15238957656579358,-0.046746700676477515,1.9900299921022873,1.4676889137042544,19513344
9.02,9.32265491900843,8.717345080991569,5.77,6.226179789118281,5.313820210881718,0.07735712772603918,1.7908953830599785,0.20452252199467807,-0.04980826654259969,2.0808945864085824,1.5008961797113747,19677184
9.059999999999999,9.336405499221703,8.783594500778294,5.5600000000000005,5.994050688284215,5.125949311715786,0.027838525378804907,1.8025912712017693,0.061227634551164284,-0.00555058379355447,2.143697813901601,1.4614847285019377,19841024
9.2,9.436643191323984,8.963356808676014,5.609999999999999,6.035323406362735,5.184676593637264,0.02883552992279869,1.8977502301335334,0.04941379214350268,0.008257267702094704,2.1927234130266955,1.6027770472403715,20004864
9.2,9.428035085019827,8.971964914980171,5.52,5.936653333119993,5.1033466668800065,0.030310881468176332,1.8660416568319005,0.05984692479324531,0.0007748381431073557,2.078370611058899,1.6537127026049017,20168704
9.24,9.556859590355097,8.923140409644903,5.5600000000000005,6.016508488420533,5.103491511579468,0.0454784222868814,1.8598224600156148,0.10845848518704346,-0.01750164061328066,2.0956231653317663,1.6240217546994635,20332544
9.24,9.575261092284805,8.904738907715195,5.74,6.261919534027996,5.218080465972005,0.023933300950739013,1.59568304369847,0.05538894099325708,-0.0075223390917790525,1.872419819218303,1.3189462681786368,20496384
8.94,9.335474398665703,8.544525601334296,5.76,6.187083130081252,5.332916869918748,0.040337114895616304,1.7894468441605569,0.08162101076090339,-0.0009467809696707755,2.054424730734125,1.5244689575869887,20660224
9.23,9.502213151776324,8.957786848223677,5.68,6.161248376620638,5.198751623379361,0.061608838060055814,1.95800524353981,0.16271099463936617,-0.039493318519254535,2.2015921438779285,1.7144183432016915,20824064
9.099999999999998,9.372029410174706,8.82797058982529,5.61,5.957706773014275,5.262293226985726,0.01573360385276216,1.889436116317908,0.035540621694626164,-0.004073413989101847,2.1783340601438477,1.6005381724919683,20987904
9.220000000000002,9.498567765543685,8.94143223445632,5.4,5.763318042491699,5.036681957508302,0.019884493776771657,1.6936880007386208,0.045603068600173935,-0.005834081046630621,1.865744123051207,1.5216318784260345,21151744
9.349999999999998,9.560950231097287,9.139049768902709,5.51,5.893275357934736,5.1267246420652635,0.07055118559219403,1.890595877667268,0.18654405038862232,-0.04544167920423425,2.122999097382711,1.6581926579518251,21315584
9.010000000000002,9.488434948556229,8.531565051443774,5.48,6.012541078227774,4.947458921772227,0.027259305116604023,1.6796501283844312,0.08287932141483877,-0.02836071118163072,1.9472153227562043,1.412084934012658,21479424
9.120000000000001,9.477211421989836,8.762788578010166,5.68,6.039999999999999,5.32,0.020170687243808022,1.767062276105086,0.03394834577104901,0.006393028716567037,2.020979541843291,1.5131450103668809,21643264
9.09,9.428969025133567,8.751030974866433,5.620000000000001,6.14687759489278,5.093122405107222,0.01186810920189596,1.7660292630394299,0.018190994341043595,0.005545224062748325,1.9277340699070844,1.6043244561717753,21807104
8.95,9.24748949561287,8.652510504387129,5.58,5.984474968323133,5.175525031676867,0.01756124557480986,1.7367135470112167,0.034724609814959825,0.0003978813346598928,2.0434993565122217,1.4299277375102117,21970944
9.069999999999999,9.457427412556209,8.682572587443788,5.81,6.326623654123579,5.29337634587642,0.01422894914188263,1.664927647511164,0.026262718718558408,0.002195179565206852,1.9031102975035012,1.4267449975188269,22134784
8.940000000000001,9.256859590355099,8.623140409644904,5.680000000000001,6.39805292284065,4.961947077159351,0.029326243458975377,1.7679797669251758,0.08801674564158869,-0.029364258723637942,1.9988929748635518,1.5370665589867998,22298624
9.059999999999999,9.401174442184638,8.718825557815359,5.6,6.226099033699941,4.973900966300058,0.03668424997207082,1.6171627809604008,0.0838358388345302,-0.010467338890388561,1.8286305398207299,1.4056950221000717,22462464
9.18,9.511058907144937,8.848941092855062,5.55,6.038364617882991,5.061635382117009,0.01296912234392944,1.7153258507450424,0.026421436882906067,-0.0004831921950471888,1.9054344942236319,1.525217207266453,22626304
9.320000000000002,9.542710574513203,9.097289425486801,5.569999999999999,6.128659108938536,5.0113408910614625,0.02094501135094707,1.6502919410665828,0.04330408629894088,-0.001414063597046735,1.909328771509795,1.3912551106233706,22790144
9.23,9.530166620396074,8.929833379603927,5.680000000000001,6.400832851637604,4.959167148362397,0.0412305233025108,1.727445431550344,0.10553785517209593,-0.023076808567074336,2.056441130315932,1.3984497327847563,22953984
9.159999999999998,9.38891046284519,8.931089537154806,5.8,6.22661458015403,5.373385419845969,0.0639042297295721,1.660916575789452,0.1459434777858401,-0.018135018326695895,1.9541252352536806,1.3677079163252233,23117824
9.190000000000001,9.540570962859164,8.839429037140839,5.75,6.079393381840012,5.420606618159988,0.0340334698223159,1.629908810555935,0.08881597424237092,-0.02074903459773912,1.9372390437971583,1.3225785773147116,23281664
9.11,9.36865034312755,8.851349656872449,5.5200000000000005,5.968998886412874,5.071001113587127,0.014949392149962132,1.654552869995435,0.03141407649708364,-0.001515292197159377,1.8556172860999967,1.4534884538908734,23445504
9.18,9.591825205639479,8.76817479436052,5.5200000000000005,5.9886149805544,5.051385019445601,0.038545865030998015,1.6375793968637784,0.11719419591234864,-0.040102465850352605,1.8727339344397989,1.402424859287758,23609344
9.129999999999999,9.379198715887542,8.880801284112456,5.520000000000001,6.013558507170124,5.026441492829878,0.02098471686040279,1.6844218765695889,0.03631553638152106,0.005653897339284519,1.7875874370469131,1.5812563160922646,23773184
9.190000000000001,9.420000000000002,8.96,5.47,5.923982378512647,5.016017621487353,0.017449214722000717,1.6227836822470028,0.032909173699007144,0.0019892557449942873,1.8431420830705942,1.4024252814234113,23937024
9.08,9.471918358845308,8.688081641154692,5.65,6.138364617882992,5.161635382117009,0.00594674215002058,1.7078544199466705,0.010192832644025814,0.0017006516560153445,1.8566438616078713,1.5590649782854697,24100864
9.349999999999998,9.611725046566047,9.088274953433949,5.750000000000002,6.279622507074616,5.220377492925388,0.01438708980519241,1.7246961062153183,0.026886422453757497,0.0018877571566273225,2.054195194259993,1.3951970181706435,24264704
9.249999999999998,9.491867732448954,9.008132267551042,5.65,6.166236379965612,5.133763620034388,0.011249497526053599,1.571181141336759,0.03145571395318818,-0.008956718901080978,1.764877798235046,1.3774844844384717,24428544
9.22,9.491293199325012,8.948706800674989,5.46,5.958397431775085,4.961602568224915,0.019716991283348712,1.6415422687927879,0.03502080171700667,0.004413180849690756,1.8456982257733419,1.4373863118122339,24592384
9.28,9.524131112314674,9.035868887685325,5.59,6.200655385630881,4.9793446143691185,0.00819233166694169,1.5985890741149582,0.014764710246683818,0.0016199530871995622,1.8029000091605112,1.3942781390694052,24756224
9.16,9.489241552663087,8.830758447336914,5.549999999999999,6.263091859440282,4.836908140559716,0.023442677793597436,1.6342720076441766,0.04145112779286095,0.005434227794333925,1.9460167595977997,1.3225272556905534,24920064


==> data/progress-maze-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
4.57,5.078035431835222,4.061964568164779,4.470000000000001,4.989711458407452,3.950288541592549,1.4573141686618327,2.705472472310066,2.696125769259554,0.2185025680641115,2.706967449225804,2.7039774953943283,16384,0.6153168678283691,4.08765172958374
4.839999999999999,5.271740662898457,4.408259337101541,4.66,5.060499687890016,4.259500312109984,0.31283487696200607,2.672382041811943,0.4216705123624045,0.20399924156160762,2.7326102823638165,2.6121538012600696,180224,2.6637086272239685,4.412371873855591
4.6499999999999995,5.293816744112794,4.006183255887205,4.62,5.261560597293817,3.9784394027061825,0.22062522852793337,2.6188684552907944,0.27998763868575005,0.16126281837011666,2.7178384854308684,2.5198984251507204,344064,3.53229843378067,4.254002904891967
4.5,5.070964096944808,3.9290359030551922,4.680000000000001,5.091825205639481,4.268174794360521,0.23259166153147817,2.63078293800354,0.30551577955615405,0.1596675435068023,2.7003027328536833,2.561263143153397,507904,3.720585250854492,4.054260492324829
5.000000000000001,5.483735464897914,4.516264535102088,4.74,5.0898571136907185,4.390142886309282,0.19613442160189148,2.6232978284358976,0.2397188422220859,0.15255000098169708,2.6480925473626686,2.5985031095091267,671744,4.237407565116882,4.582061815261841
5.12,5.8296477999684075,4.410352200031593,4.92,5.4012483766206385,4.438751623379361,0.18162837699055673,2.6246466100215913,0.22855479797982692,0.13470195600128654,2.6564034304133832,2.5928897896297993,835584,4.614291739463806,4.671728301048279
5.1499999999999995,5.812193325245731,4.4878066747542675,5.0,5.481663783151692,4.518336216848308,0.16743797957897183,2.609357792139053,0.20635859331351075,0.1285173658444329,2.644048057967235,2.574667526310871,999424,4.516232204437256,4.636583423614502
5.34,5.7038681079732045,4.976131892026795,5.420000000000001,5.748024389337135,5.091975610662867,0.13760928432457148,2.5616116255521773,0.17564927270176145,0.09956929594738151,2.597560996091235,2.5256622550131196,1163264,4.706471347808838,4.84952073097229
5.33,5.766004587131833,4.8939954128681675,5.49,6.00662365412358,4.973376345876421,0.17247661622241134,2.577761968970299,0.21735931587566165,0.12759391656916103,2.6228040891347413,2.5327198488058564,1327104,4.903367757797241,4.875686073303223
5.42,5.83424630354416,5.00575369645584,5.17,5.632709412050371,4.707290587949629,0.1648431369103491,2.5682721108198168,0.21119210990199414,0.11849416391870407,2.607961666966377,2.5285825546732563,1490944,4.928870344161988,4.969287633895874
5.62,5.98823905279044,5.2517609472095605,5.5699999999999985,6.125067563455115,5.014932436544882,0.15455495696514843,2.5505251348018647,0.19089704025671222,0.11821287367358463,2.5991843985038656,2.501865871099864,1654784,5.16119270324707,5.160831451416016
5.6,6.189915248150105,5.010084751849894,5.39,6.1992589202474075,4.580741079752592,0.14731133989989756,2.55593401491642,0.19575642149159284,0.09886625830820228,2.6055453372604185,2.506322692572421,1818624,5.190198802947998,5.157855033874512
5.85,6.348497743224581,5.351502256775419,5.67,6.228659108938537,5.111340891061463,0.1501534889452159,2.5343687683343887,0.20724243532209924,0.09306454256833258,2.573441996388773,2.4952955402800043,1982464,5.3681640625,5.363126039505005
5.67,6.030693775937428,5.3093062240625715,5.49,6.090749531835024,4.889250468164977,0.15410682130604977,2.5284321427345278,0.1837141097896582,0.12449953282244137,2.584428698514498,2.4724355869545573,2146304,5.194042158126831,5.210787153244018
5.42,5.8821688003316535,4.957831199668346,5.510000000000001,6.004873721266345,5.015126278733656,0.15366044566035267,2.532188427448273,0.1821644173432198,0.12515647397748553,2.597028325335961,2.4673485295605846,2310144,5.130039167404175,4.981675672531128
5.85,6.409016994374947,5.290983005625052,5.7299999999999995,6.3183026432033085,5.141697356796691,0.1558386561460793,2.550686275959015,0.20412059365145876,0.10755671864069985,2.5844714804894755,2.5169010714285545,2473984,5.520572996139526,5.394091653823852
5.549999999999999,5.981856457633783,5.118143542366215,5.680000000000001,5.985941170815567,5.374058829184434,0.14864669772796332,2.5317711889743806,0.1846847380161345,0.11260865743979216,2.575369340820497,2.488173037128264,2637824,5.024275064468384,5.112826490402222
6.119999999999999,6.772380257212003,5.467619742787996,5.83,6.263704968844029,5.396295031155971,0.16006886526010927,2.4706872403621674,0.21853549754229407,0.10160223297792449,2.5256074544437537,2.415767026280581,2801664,5.676956272125244,5.637034225463867
6.0,6.322490309931942,5.677509690068058,5.85,6.325920161371632,5.374079838628368,0.1438931135926395,2.478118506073952,0.18181012955994091,0.10597609762533812,2.549058826983135,2.407178185164769,2965504,5.628660011291504,5.5225053310394285
6.180000000000001,6.679599839871872,5.680400160128129,5.76,6.365309838016862,5.154690161983138,0.13789499001577493,2.4978331923484802,0.16720973146150372,0.10858024857004614,2.5463550466389333,2.449311338058027,3129344,5.750930070877075,5.698557806015015
5.96,6.452341345003647,5.467658654996353,5.67,6.087252920900501,5.252747079099499,0.14874001191928982,2.4999472200870514,0.1784292205041586,0.11905080333442104,2.5458064818956587,2.454087958278444,3293184,5.57890510559082,5.550226306915283
6.42,7.029590026165127,5.810409973834873,5.540000000000001,6.086260011349908,4.993739988650094,0.12305826591327784,2.4948594212532043,0.15149423952607127,0.09462229230048441,2.5555773406887328,2.4341415018176757,3457024,6.205031394958496,5.945668697357178
6.380000000000001,7.038483105326174,5.721516894673828,5.58,5.94,5.22,0.13382001155987377,2.484939530491829,0.17152138387424193,0.09611863924550562,2.5371984889649126,2.432680572018745,3620864,6.154096603393555,5.951450634002685
6.290000000000001,6.976221538571911,5.6037784614280906,5.89,6.410480547186924,5.369519452813075,0.1347199963405728,2.4836436063051224,0.15550486603673125,0.11393512664441435,2.5403169792188383,2.4269702333914065,3784704,5.936320161819458,5.821233129501342
6.5,7.08821764679411,5.91178235320589,5.86,6.381919534027996,5.338080465972005,0.13811646802350874,2.464362421631813,0.16062370093292078,0.11560923511409672,2.5349728171217247,2.393752026141901,3948544,6.275436019897461,6.066019773483276
6.85,7.597328575661335,6.102671424338665,5.950000000000001,6.240688837074973,5.659311162925029,0.12127840216271575,2.4408575147390366,0.17321705867912482,0.06933974564630668,2.5220568067242373,2.359658222753836,4112384,6.440487861633301,6.393008804321289
6.75,7.527495980697006,5.972504019302994,5.69,6.247584074378026,5.132415925621975,0.1328367267735302,2.4544960021972657,0.17191809705168357,0.09375535649537683,2.4916318920269624,2.417360112367569,4276224,6.3234031200408936,6.284967470169067
7.029999999999999,7.665688603012512,6.3943113969874865,5.86,6.215527776692624,5.504472223307377,0.12563006365671753,2.449837863445282,0.15527280834989599,0.09598731896353907,2.499958982500032,2.399716744390532,4440064,6.598620939254761,6.543162727355957
6.82,7.531055553385247,6.108944446614753,5.829999999999999,6.288366665454633,5.371633334545366,0.11459508705884217,2.439839944243431,0.15047251823611296,0.07871765588157137,2.5209862599684216,2.3586936285184406,4603904,6.554107284545898,6.383872938156128
7.139999999999999,7.684426303552646,6.595573696447351,6.0,6.483735464897913,5.516264535102087,0.12651958633214233,2.43334099650383,0.17838239198502243,0.07465678067926225,2.5108381845393493,2.3558438084683107,4767744,6.748066663742065,6.710080289840699
7.089999999999999,7.916377637645161,6.263622362354837,5.779999999999999,6.384648658313238,5.175351341686761,0.12021399689838286,2.4422223597764967,0.1446048998248371,0.09582309397192863,2.5203567943124154,2.364087925240578,4931584,6.834369087219239,6.637325382232666
7.339999999999999,7.963217458035314,6.716782541964684,5.639999999999999,5.956859590355096,5.3231404096449015,0.11033963251393286,2.4451598912477492,0.14533850307660895,0.07534076195125679,2.494626468297174,2.3956933141983243,5095424,6.992954874038697,6.877589559555053
7.18,7.990925397308532,6.369074602691468,5.970000000000001,6.578358446970205,5.361641553029796,0.11417949353344736,2.4360121101140977,0.15639249132324756,0.07196649574364718,2.483545569126624,2.3884786511015714,5259264,6.823433065414429,6.763229751586914
7.4399999999999995,8.28994117443503,6.590058825564968,5.8100000000000005,6.316853035898967,5.303146964101034,0.1196427071932703,2.401994746923447,0.16347026911481596,0.07581514527172464,2.459263757404742,2.3447257364421517,5423104,7.147984170913697,7.002595281600952
7.7,8.147213595499958,7.252786404500042,5.510000000000001,5.962658811910251,5.05734118808975,0.09992159758694467,2.4249681353569033,0.13754552989163638,0.062297665282252966,2.4949465466191403,2.3549897240946662,5586944,7.353366661071777,7.257584953308106
7.839999999999999,8.458384993349611,7.221615006650387,5.71,6.135323406362735,5.284676593637265,0.07532658160198476,2.4216576546430586,0.11465382356450703,0.03599933963946249,2.4626433691127376,2.3806719401733796,5750784,7.487403726577758,7.371569013595581
7.68,8.333911308970873,7.026088691029127,5.91,6.44,5.38,0.10461603244766586,2.3739144563674928,0.1439667420811554,0.06526532281417632,2.405838465138094,2.3419904475968916,5914624,7.272069501876831,7.2500800609588625
7.900000000000001,8.534034699365895,7.265965300634107,5.91,6.424684369298311,5.395315630701689,0.11020407890900963,2.384956681728363,0.15618829389331096,0.06421986392470828,2.4468791660886007,2.323034197368125,6078464,7.510313510894775,7.497681522369385
7.980000000000001,8.64603303221387,7.313966967786133,5.420000000000001,5.8886149805544,4.951385019445602,0.08743131444789466,2.3711728900671005,0.12613620255655678,0.04872642633923254,2.437082540617643,2.305263239516558,6242304,7.646632146835327,7.557299423217773
8.07,8.45742741255621,7.68257258744379,5.39,5.674429253066558,5.1055707469334415,0.09021101421676571,2.376183897256851,0.12763003914150708,0.052791989292024326,2.4628825538473462,2.289485240666356,6406144,7.6488871574401855,7.688604116439819
8.169999999999998,8.751463670404263,7.588536329595733,5.880000000000001,6.324522215417858,5.435477784582144,0.08767065054271365,2.3487258940935134,0.129543567058101,0.04579773402732631,2.428661333722066,2.268790454464961,6569984,7.701828098297119,7.7455158710479735
8.26,8.754368283772331,7.765631716227669,5.91,6.311123422402631,5.508876577597369,0.04946032364387061,2.373712322115898,0.07512385198570472,0.0237967953020365,2.4349808536529483,2.312443790578848,6733824,7.872453069686889,7.872263956069946
8.31,9.006347614342149,7.613652385657853,6.0,6.433589667773576,5.566410332226424,0.08197938570519905,2.358992201089859,0.11140004284696003,0.05255872856343807,2.4239072264635233,2.294077175716195,6897664,7.913519382476807,7.9519360065460205
8.3,8.697492138287037,7.902507861712965,5.7299999999999995,6.243906606301183,5.216093393698816,0.06101420770864928,2.3508704513311387,0.08567785778991728,0.03635055762738128,2.4281216970722648,2.2736192055900126,7061504,7.984832859039306,7.965671348571777
8.28,8.933911308970872,7.626088691029127,5.26,5.58310988842807,4.9368901115719295,0.06821264413883904,2.3571407049894333,0.10131408215795877,0.03511120611971931,2.4322256248567613,2.2820557851221053,7225344,8.117491006851196,7.915371656417847
8.41,8.86265881191025,7.957341188089749,5.61,6.0010242959203435,5.218975704079657,0.07580820685252543,2.3632253468036652,0.12409592454631783,0.027520489158733022,2.444281157146803,2.2821695364605277,7389184,8.002748060226441,8.05230655670166
8.52,9.07281099844341,7.967189001556589,5.3100000000000005,6.021969100453103,4.598030899546898,0.06003104772535147,2.332548585534096,0.09384265824315027,0.026219437207552668,2.4246035545575086,2.2404936165106832,7553024,8.213801956176757,8.19824275970459
8.37,9.136876782801513,7.603123217198485,5.71,6.17357307945997,5.24642692054003,0.05465107088675717,2.3275876104831696,0.08350897008457042,0.025793171688943916,2.4056464655635317,2.2495287554028076,7716864,8.143026876449586,8.059825706481934
8.350000000000001,8.750624512480204,7.949375487519799,5.41,5.869238500128201,4.950761499871799,0.061921543139032954,2.305733922123909,0.09328981578303758,0.030553270495028338,2.3988976951802714,2.2125701490675462,7880704,8.079154205322265,8.050424194335937
8.57,9.135773806392626,8.004226193607375,5.380000000000001,5.989590026165128,4.770409973834874,0.06885480258788446,2.2899176716804504,0.12514338370383465,0.012566221471934251,2.3826226052246358,2.197212738136265,8044544,8.329510021209718,8.282462167739869
8.28,8.70614551505325,7.853854484946749,5.470000000000001,6.054893152635591,4.88510684736441,0.04676288869522972,2.302115371823311,0.0800328799704938,0.013492897419965656,2.3893825974608207,2.214848146185801,8208384,8.160710716247559,8.009874057769775
8.66,9.10988887516808,8.21011112483192,5.609999999999999,6.230403094769843,4.989596905230155,0.05499280022922898,2.2631015926599503,0.08903252305742193,0.020953077401036017,2.3738379198403092,2.1523652654795913,8372224,8.408485794067383,8.422735452651978
8.739999999999998,9.284426303552646,8.195573696447351,5.609999999999999,6.098773976393997,5.121226023606002,0.061843248439254206,2.2603485494852067,0.09184765018703862,0.03183884669146979,2.3527014868987073,2.167995612071706,8536064,8.47314648628235,8.456030654907227
8.68,9.103792402008342,8.256207597991658,5.589999999999999,6.20065538563088,4.979344614369118,0.04260308423108648,2.28795964717865,0.08185025923526248,0.0033559092269104737,2.361810613855169,2.214108680502131,8699904,8.495038604736328,8.436593675613404
8.8,9.224264068711928,8.375735931288073,5.51,6.032398315464359,4.98760168453564,0.035455551433551544,2.2646503418684008,0.05816085803384371,0.012750244833259379,2.337701234777583,2.1915994489592183,8863744,8.633031702041626,8.564284229278565
8.69,9.133734154646675,8.246265845353324,5.249999999999999,5.9517834423809095,4.548216557619089,0.04386242043692615,2.2380797624588014,0.068779091177126,0.0189457496967263,2.303797761039958,2.1723617638776447,9027584,8.46587176322937,8.452910995483398
8.9,9.353872228716408,8.446127771283592,5.24,5.918527818147496,4.561472181852505,0.0513673594425199,2.240274542570114,0.08363584520187528,0.019098873683164513,2.3423919978646657,2.1381570872755624,9191424,8.703026866912841,8.687307167053223
8.98,9.40142615011411,8.55857384988589,5.14,5.663832034148351,4.616167965851648,0.0320102659752592,2.2615374863147735,0.0697605109220317,-0.005739978971513286,2.350681613769661,2.172393358859886,9355264,8.831113052368163,8.770860767364502
8.96,9.458397431775085,8.461602568224917,5.140000000000001,5.761610810716803,4.518389189283198,0.04361081973329416,2.2480010479688644,0.07411067841812645,0.01311096104846186,2.325115445081936,2.1708866508557927,9519104,8.748486232757568,8.763111352920532
8.860000000000001,9.229323706252389,8.490676293747613,5.050000000000001,5.630086200490928,4.469913799509073,0.038048692370648465,2.2034503012895583,0.06278551363348374,0.013311871107813195,2.304864774051183,2.1020358285279337,9682944,8.715220737457276,8.679737758636474
8.96,9.334699879903905,8.585300120096097,4.959999999999999,5.460399840127871,4.459600159872127,0.026535588601836867,2.2016068294644358,0.04354600303493853,0.009525174168735204,2.3219959154956356,2.081217743433236,9846784,8.814641189575195,8.781685733795166
8.94,9.223548937575156,8.656451062424843,5.25,5.619459064038224,4.880540935961776,0.0270539093202387,2.21018348634243,0.04913144768677841,0.004976370953698996,2.2814452424782248,2.1389217302066355,10010624,8.757188415527343,8.767788696289063
8.940000000000001,9.28698703145795,8.593012968542052,5.2700000000000005,5.70139309220246,4.838606907797541,0.02250682345475065,2.221668604016304,0.04602403783463767,-0.0010103909251363737,2.2769394530904905,2.166397754942117,10174464,8.797948932647705,8.771641063690186
8.99,9.518109837060436,8.461890162939564,5.16,5.800624695121879,4.519375304878121,0.02392311891017012,2.2146576672792433,0.04601982954819976,0.0018264082721404784,2.3310885388439475,2.098226795714539,10338304,8.851031684875489,8.834833669662476
8.97,9.18,8.760000000000002,5.16,5.518329457343379,4.8016705426566215,0.02339448265556706,2.190016070008278,0.04783430104210995,-0.0010453357309758333,2.267807902595436,2.1122242374211195,10502144,8.798542308807374,8.819921016693115
9.100000000000001,9.460555127546401,8.739444872453602,5.0,5.404969134626332,4.595030865373668,0.026081500445616225,2.2109641790390016,0.05008307754180604,0.002079923349426409,2.3224745214952214,2.0994538365827817,10665984,8.954361152648925,8.955765438079833
9.010000000000002,9.504873721266346,8.515126278733657,5.05,5.6812685640834655,4.418731435916534,0.020614724420011003,2.1556428253650664,0.03454195613556821,0.006687492704453794,2.239514022190714,2.0717716285394188,10829824,8.883022499084472,8.872814750671386
9.170000000000002,9.570124980474853,8.76987501952515,5.2700000000000005,5.684849370253831,4.85515062974617,0.02492331695248134,2.219764271378517,0.04501854726217369,0.0048280866427889944,2.306692118073314,2.13283642468372,10993664,9.043930339813233,9.023072433471679
9.120000000000001,9.511918358845309,8.728081641154693,5.09,5.4960788100849385,4.683921189915061,0.02042138262695511,2.139883653819561,0.03893318805829163,0.0019095771956185899,2.2685635536005626,2.011203754038559,11157504,8.939369487762452,8.954877853393555
9.090000000000002,9.488622628559897,8.691377371440106,4.959999999999999,5.429467783772219,4.490532216227779,0.02150283481350919,2.1949630439281465,0.03793936934710669,0.005066300279911687,2.284010013085381,2.105916074770912,11321344,8.96910457611084,8.952029132843018
9.040000000000001,9.356859590355098,8.723140409644904,5.01,5.393275357934736,4.6267246420652635,0.03117593384522475,2.1625510647892954,0.051713782073171094,0.010638085617278411,2.2686249706570583,2.0564771589215325,11485184,8.955698108673095,8.897339725494385
9.27,9.570166620396073,8.969833379603926,5.08,5.453630833845388,4.706369166154612,0.02304863218232636,2.1446543976664545,0.04491824655381314,0.001179017810839577,2.2548808168371353,2.0344279784957737,11649024,9.1398681640625,9.130246639251709
9.18,9.511058907144937,8.848941092855062,4.909999999999999,5.246005952328228,4.57399404767177,0.02476254278226401,2.1775217965245246,0.04031281342576044,0.009212272138767583,2.3068986932386935,2.0481448998103557,11812864,9.066187000274658,9.044693565368652
9.18,9.534400902933386,8.825599097066613,5.1,5.589897948556636,4.610102051443364,0.03203314749916893,2.195456491410732,0.06733168681115567,-0.0032653918128177986,2.295160947395096,2.0957520354263686,11976704,9.042913722991944,9.049623680114745
9.17,9.3252417469626,9.0147582530374,5.220000000000001,5.804465567848099,4.6355344321519025,0.0375657336589938,2.1465915888547897,0.07704213157227914,-0.0019106642542915386,2.2695830858373243,2.023600091872255,12140544,9.047846698760987,9.028080081939697
9.169999999999998,9.415153013442623,8.924846986557373,4.95,5.316742416417846,4.583257583582155,0.019186182667908662,2.142033393681049,0.03652535011766628,0.0018470152181510463,2.25364289968052,2.0304238876815783,12304384,9.017156791687011,9.029131317138672
9.280000000000001,9.547581763205194,9.012418236794808,5.180000000000001,5.640000000000001,4.720000000000001,0.013418614744296009,2.154798349738121,0.02538875147805303,0.0014484780105389911,2.249075603034009,2.0605210964422334,12468224,9.178225898742676,9.141694259643554
9.16,9.425329983228432,8.894670016771569,5.14,5.77118935352238,4.508810646477619,0.030607314639564665,2.144019417464733,0.056988548271727404,0.004226081007401922,2.25951979092075,2.0285190440087164,12632064,9.06251392364502,9.017711734771728
9.18,9.44,8.92,4.930000000000001,5.44,4.420000000000001,0.01526649121933584,2.155026064813137,0.030451087356028084,8.189508264359706e-05,2.264926175019796,2.045125954606478,12795904,9.060046291351318,9.0564715385437
9.049999999999999,9.3372281323269,8.762771867673099,5.3500000000000005,5.916127194188727,4.783872805811274,0.009354536732644128,2.11331102848053,0.026568583318225,-0.007859509852936748,2.2406381051961453,1.9859839517649145,12959744,8.951530933380127,8.929463577270507
9.290000000000001,9.57792360097776,9.002076399022242,5.29,5.9325729530566935,4.6474270469433066,0.02361365040778759,2.1193445935845374,0.04503257472655785,0.0021947260890173327,2.267594349583408,1.9710948375856672,13123584,9.124124526977539,9.165225601196289
9.25,9.632753184180093,8.867246815819907,5.090000000000001,5.68573484034426,4.4942651596557415,0.01605865526571501,2.1177001506090165,0.03442844062191305,-0.002311130090483029,2.204769438534146,2.030630862683887,13287424,9.10110158920288,9.115708255767823
9.22,9.433541565040628,9.006458434959374,5.1499999999999995,5.63836461788299,4.661635382117009,0.01748661458550483,2.1034160003066065,0.035920259971433194,-0.000947030800423531,2.241496359115816,1.965335641497397,13451264,9.110638618469238,9.078007411956786
9.27,9.515153013442625,9.024846986557375,4.9399999999999995,5.42,4.459999999999999,0.025016862365009683,2.049256680905819,0.04546180840938545,0.004571916320633914,2.1463007400485266,1.9522126217631115,13615104,9.142139339447022,9.129102039337159
9.16,9.453938769133982,8.866061230866018,4.889999999999999,5.374664832642104,4.405335167357894,0.028191098297247624,2.0378249660134315,0.05836168788721524,-0.001979491292719994,2.148434745752413,1.92721518627445,13778944,9.01394567489624,9.018188858032227
9.239999999999998,9.556859590355096,8.923140409644901,5.13,5.603392015141785,4.656607984858215,0.015248665183389631,2.1201076924800875,0.026050366019851137,0.004446964346928126,2.2687309382791234,1.9714844466810515,13942784,9.100769329071046,9.08773775100708
9.33,9.530249843945008,9.129750156054993,5.0600000000000005,5.412703841770968,4.707296158229033,0.00849490566652088,2.085479436814785,0.020167482609804957,-0.003177671276763194,2.244015748924797,1.9269431247047732,14106624,9.190660858154297,9.175432395935058
9.16,9.504093010681705,8.815906989318295,5.05,5.44560080889705,4.65439919110295,0.021865871401678262,2.0287278965115547,0.03855643982795803,0.005175302975398494,2.1886567954823892,1.8687989975407202,14270464,9.032312488555908,9.003846454620362
9.26,9.567245829914745,8.952754170085255,5.25,5.77392747589719,4.72607252410281,0.041857103721122196,2.0745436370372774,0.06740553186713832,0.016308675575106065,2.169534907851864,1.9795523662226908,14434304,9.125859832763672,9.101693916320801
9.3,9.528035085019829,9.071964914980173,5.22,5.601575680566778,4.838424319433222,0.015149898156232643,2.0498347103595735,0.03076244289153965,-0.00046264657907436023,2.1642741451880143,1.9353952755311326,14598144,9.10895071029663,9.128758335113526
9.3,9.454919333848297,9.145080666151705,4.97,5.2767572330035595,4.66324276699644,0.011892732991691388,2.0908665299415587,0.02156971103257347,0.002215754950809305,2.1834550190785897,1.9982780408045275,14761984,9.129546070098877,9.115331935882569
9.209999999999999,9.46865034312755,8.951349656872448,5.49,5.998822169328342,4.981177830671658,0.02598361572454446,2.087727551162243,0.05102571234509438,0.0009415191039945439,2.1642156129631807,2.0112394893613055,14925824,9.029175758361816,9.021969032287597
9.16,9.447054001888146,8.872945998111854,5.08,5.655847201955519,4.5041527980444815,0.02658884007614683,2.074389024078846,0.05636079868220453,-0.003183118529910871,2.1877265447414467,1.9610515034162457,15089664,8.956090641021728,8.959730529785157
9.319999999999999,9.444899959967966,9.195100040032031,5.16,5.618693797647189,4.701306202352812,0.020053730766448948,2.0448076993227007,0.04366081000887071,-0.0035533484759728146,2.135664668663981,1.9539507299814203,15253504,9.094446182250977,9.096345138549804
9.32,9.551516738055804,9.088483261944196,5.03,5.456731765867038,4.603268234132963,0.008675702889740892,2.058654148876667,0.018890048150003155,-0.0015386423705213686,2.1520913813813025,1.9652169163720319,15417344,9.061525630950928,9.084803104400635
9.290000000000001,9.598058436014988,8.981941563985014,5.0,5.3286335345030995,4.6713664654969005,0.03016287649916189,1.9954957038164138,0.046992409243488215,0.013333343754835567,2.091470884220342,1.899520523412486,15581184,9.088033485412598,9.04755277633667
9.36,9.643548937575156,9.076451062424843,5.069999999999999,5.658302643203308,4.4816973567966905,0.01722781452663181,2.0077306270599364,0.036943344060099276,-0.0024877150068356585,2.1159923588161975,1.8994688953036756,15745024,9.122490501403808,9.088954448699951
9.379999999999999,9.624131112314673,9.135868887685325,5.220000000000001,5.84417946137309,4.595820538626911,0.00838664500770387,2.0202729523181917,0.017584843188778954,-0.0008115531733712128,2.1366055267779287,1.9039403778584547,15908864,9.075768947601318,9.096320915222169
9.23,9.502213151776324,8.957786848223677,5.05,5.730073525436772,4.369926474563227,0.019525770560721807,2.0394519850611688,0.041294461345199096,-0.0022429202237554853,2.170688636436446,1.9082153336858916,16072704,8.958485507965088,8.933510971069335
9.39,9.636779253585061,9.14322074641494,5.1,5.642217668469038,4.557782331530961,0.01014735828211991,2.0481246039271355,0.023097987546903204,-0.002803270982663383,2.1347916775519042,1.9614575303023667,16236544,9.064431858062743,9.062142944335937
9.290000000000001,9.57792360097776,9.002076399022242,5.04,5.63866518188383,4.44133481811617,0.0430669464709353,1.9565731212496758,0.08338326627344145,0.0027506266684291583,2.105672152946443,1.8074740895529087,16400384,8.979223251342773,8.945436668395995
9.18,9.447581763205193,8.912418236794807,5.24,5.53732137494637,4.94267862505363,0.03516922551752938,2.003583714365959,0.07237035038390635,-0.0020318993488476003,2.146419651350843,1.8607477773810752,16564224,8.810452938079834,8.814938926696778
9.33,9.630166620396073,9.029833379603927,5.2,5.784807660688538,4.615192339311462,0.03166844936349656,1.978731395304203,0.06342481708847082,-8.791836147770127e-05,2.1839915539728674,1.7734712366355385,16728064,8.924858665466308,8.946856498718262
9.329999999999998,9.646385840391126,9.01361415960887,5.4399999999999995,6.064819974072532,4.815180025927467,0.0136244319572142,1.9939213275909424,0.028691457645072495,-0.0014425937306440963,2.124145439353853,1.863697215828032,16891904,8.944218254089355,8.9119704246521
9.39,9.694795013082564,9.085204986917438,5.029999999999999,5.326816441593116,4.733183558406883,0.017013484140807066,1.9955108776688575,0.03551633677236533,-0.0014893684907511945,2.1718369933978696,1.8191847619398454,17055744,8.931031417846679,8.94292688369751
9.43,9.603493515728974,9.256506484271025,5.239999999999999,5.736386945839634,4.743613054160365,0.02779752726382862,1.9569224759936332,0.057082501865522384,-0.001487447337865145,2.109967665404676,1.8038772865825905,17219584,8.972550773620606,8.953317070007325
9.280000000000001,9.706145515053251,8.853854484946751,5.250000000000001,5.896915759585435,4.603084240414566,0.034523818662273636,1.9776783600449561,0.058690283063187486,0.010357354261359787,2.105367310109762,1.84998940998015,17383424,8.784921979904174,8.787596702575684
9.319999999999999,9.564131112314673,9.075868887685324,4.979999999999999,5.529181208709838,4.430818791290159,0.03763588576621256,1.9749285563826562,0.08064823642843968,-0.0053764648960145656,2.1437805973146946,1.8060765154506178,17547264,8.823017120361328,8.79222264289856
9.29,9.556270539113886,9.023729460886113,5.34,5.96,4.72,0.00836198463766772,2.020369276404381,0.017511991871364735,-0.000788022596029293,2.149230440800411,1.8915081120083506,17711104,8.742391777038574,8.729994010925292
9.389999999999999,9.674429253066556,9.105570746933441,5.16,5.724269439186635,4.595730560813365,0.02325590037253273,2.018392711877823,0.04773736762485382,-0.0012255668797883576,2.183483136597306,1.8533022871583398,17874944,8.803163528442383,8.792755317687988
9.45,9.65124611797498,9.248753882025019,5.1,5.591934955049953,4.608065044950046,0.018121956710092434,1.9958719417452813,0.028629024552202523,0.007614888867982346,2.135456681644106,1.8562872018464565,18038784,8.841289043426514,8.820575141906739
9.429999999999998,9.649317121994612,9.210682878005384,5.41,5.825812457725836,4.994187542274164,0.02422798547631825,1.972415344417095,0.042229975304887625,0.006225995647748873,2.1150167676071945,1.8298139212269957,18202624,8.759639596939087,8.768421030044555
9.620000000000001,9.925941170815568,9.314058829184434,5.31,5.779999999999999,4.84,0.026612092134018845,2.0071824848651887,0.05141931819855683,0.0018048660694808573,2.1458094720282075,1.8685554977021699,18366464,8.901712608337402,8.907475185394286
9.329999999999998,9.602213151776322,9.057786848223675,5.11,5.766429737291053,4.453570262708948,0.02353395877144063,1.963828630745411,0.03951523547129794,0.007552682071583317,2.072027213182112,1.85563004830871,18530304,8.643032693862915,8.61241636276245
9.459999999999999,9.767245829914744,9.152754170085254,5.15,5.7700806399171,4.529919360082901,0.0185302509387838,2.0032113254070283,0.03450714184392923,0.0025533600336383674,2.105538745282136,1.9008839055319204,18694144,8.718668031692506,8.70988688468933
9.48,9.668679622641132,9.291320377358868,5.27,5.766084670192498,4.773915329807501,0.010869778560299841,1.9052806168794632,0.023063953207964772,-0.0013243960873650894,2.0596718764539896,1.7508893573049367,18857984,8.728012752532958,8.697239971160888
9.469999999999999,9.74946377224964,9.190536227750357,4.96,5.43370877129308,4.48629122870692,0.01709277451227533,1.9516464233398438,0.03580625806978183,-0.001620709045231164,2.139572528842254,1.7637203178374339,19021824,8.700225496292115,8.670108699798584
9.52,9.738174242292713,9.301825757707286,5.08,5.554973683481517,4.605026316518483,0.01780660892691225,1.9112353876233101,0.03366582554846728,0.0019473923053572179,2.0910063378080874,1.731464437438533,19185664,8.687995386123657,8.67679476737976
9.56,9.788910462845193,9.331089537154808,5.000000000000001,5.604979338490168,4.395020661509834,0.011467926369732538,1.9076751485466956,0.028502726952418803,-0.005566874212953729,2.055896831067689,1.7594534660257022,19349504,8.686164903640748,8.668513202667237
9.41,9.724483703870328,9.095516296129672,5.3,5.916441400296898,4.683558599703102,0.01367612545709557,1.9023635521531106,0.031625775994766264,-0.004273525080575127,2.0609827074945297,1.7437443968116915,19513344,8.549123191833496,8.504995632171632
9.370000000000001,9.623179778023443,9.116820221976559,5.47,6.168641538988343,4.771358461011657,0.00943653776157584,1.981873908638954,0.01898599098315977,-0.00011291546000809054,2.15431166727788,1.8094361500000282,19677184,8.438586235046387,8.43888454437256
9.49,9.71561028345357,9.26438971654643,5.22,5.701248376620638,4.738751623379361,0.015958080525160713,1.8730675652623177,0.033484609235049256,-0.0015684481847278303,2.0456045155739693,1.7005306149506663,19841024,8.522825622558594,8.514631986618042
9.46,9.721533936612442,9.19846606338756,5.21,5.77471231613982,4.64528768386018,0.014690666657224868,1.8959538608789444,0.0361854192003098,-0.006804085885860062,2.06115568583863,1.7307520359192585,20004864,8.484469842910766,8.452299165725709
9.28,9.622928563989644,8.937071436010354,5.08,5.610659966456864,4.549340033543136,0.014552787817956362,1.8985504701733589,0.03117391237593134,-0.0020683367400186146,2.0785834192094317,1.718517521137286,20168704,8.268067455291748,8.25508713722229
9.360000000000001,9.57540659228538,9.144593407714622,5.150000000000001,5.724891294072194,4.575108705927809,0.014140029422742334,1.9512969002127647,0.03180923042368571,-0.003529171578201042,2.1031348822271547,1.7994589181983747,20332544,8.308130359649658,8.296688461303711
9.499999999999998,9.689736659610102,9.310263340389895,4.96,5.4031703961232065,4.516829603876793,0.0212015022829291,1.9073125779628755,0.04024802424980488,0.0021549803160533267,2.061662341777035,1.7529628141487164,20496384,8.376170682907105,8.38395528793335
9.489999999999998,9.711133443874958,9.268866556125039,5.21,5.68,4.74,0.008458044882536288,1.9032317638397216,0.01889778470832118,-0.0019816949432486016,2.060720816519878,1.7457427111595656,20660224,8.357605791091919,8.353988122940063
9.430000000000001,9.675153013442626,9.184846986557377,5.34,5.996048778674269,4.683951221325731,0.01668645082863799,1.8485448628664016,0.027474698250314993,0.005898203406960987,2.0214346372940453,1.675655088438758,20824064,8.261917114257812,8.271939182281494
9.459999999999997,9.697486841740757,9.222513158259238,5.28,5.748614980554399,4.811385019445601,0.01186980008569657,1.8195642203092575,0.027422285787548413,-0.003682685616155274,1.9523002309735626,1.6868282096449523,20987904,8.290804386138916,8.265627670288087
9.49,9.7243074902772,9.2556925097228,5.209999999999999,5.795576638878293,4.624423361121705,0.00785338155474161,1.9393540099263191,0.020229846943529896,-0.004523083834046676,2.089185618123373,1.7895224017292655,21151744,8.253511714935303,8.255760383605956
9.47,9.780000000000001,9.16,4.819999999999999,5.2366533331199925,4.403346666880006,0.0070128154220582915,1.8101265341043473,0.017435937949046146,-0.0034103071049295646,1.990556843204233,1.6296962250044615,21315584,8.217814254760743,8.207406759262085
9.599999999999998,9.844948974278315,9.35505102572168,5.25,5.715295604965274,4.784704395034726,0.013029805114092538,1.8774126946926117,0.03136034215829774,-0.005300731930112669,2.0236832925663717,1.7311420968188518,21479424,8.308590841293334,8.303266286849976
9.39,9.6243074902772,9.155692509722801,5.26,5.756386945839634,4.763613054160365,0.014108931807822914,1.917062471807003,0.028684985007255068,-0.000467121391609239,2.0462856293936724,1.7878393142203337,21643264,8.116667699813842,8.090628337860107
9.57,9.80685438564654,9.33314561435346,5.360000000000001,5.825188133984521,4.894811866015481,0.013614352496369908,1.882905800640583,0.024051573423566945,0.00317713156917287,2.0748739508410816,1.6909376504400842,21807104,8.225613594055176,8.21679072380066
9.47,9.70685438564654,9.233145614353461,5.16,5.854550214167413,4.465449785832587,0.012227597311357351,1.8677591800689697,0.026769274228082424,-0.0023140796053677196,2.0064255611962802,1.729092798941659,21970944,8.119171142578125,8.095966720581055
9.409999999999998,9.639999999999999,9.179999999999998,5.33,6.032922470831599,4.627077529168401,0.0034218389052511596,1.823461301624775,0.008871259966943257,-0.0020275821564409375,1.9765808421129065,1.6703417611366433,22134784,8.017069911956787,8.01010971069336
9.469999999999999,9.816554469023268,9.12344553097673,5.45,5.964295634824952,4.935704365175049,0.00253985137042031,1.8247972413897515,0.007933751256469118,-0.002854048515628498,1.9674088076821095,1.6821856750973936,22298624,8.054405212402344,8.045071983337403
9.530000000000001,9.740000000000002,9.32,5.390000000000001,5.731906419945576,5.0480935800544255,0.0118789702690264,1.8535955891013145,0.02876935521850467,-0.005011414680451869,2.014374874725215,1.692816303477414,22462464,8.101775169372559,8.069093132019043
9.59,9.852488094968134,9.327511905031866,5.029999999999999,5.619999999999999,4.4399999999999995,0.006239220498900919,1.818809625506401,0.013841071226299576,-0.0013626302284977373,1.9829878582972822,1.6546313927155198,22626304,8.09218430519104,8.091498184204102
9.57,9.67049875621121,9.469501243788791,5.090000000000001,5.792068372738725,4.387931627261277,0.012431420721622937,1.8401812762022018,0.025381020907615966,-0.0005181794643700933,2.035928409385584,1.6444341430188198,22790144,8.069649934768677,8.05524764060974
9.540000000000001,9.833938769133983,9.246061230866019,5.119999999999999,5.465832329315811,4.774167670684188,0.013546157873861328,1.782183749973774,0.035938709146290625,-0.00884639339856797,1.9747084577615261,1.589659042186022,22953984,8.012331295013428,8.00153045654297
9.44,9.733938769133982,9.146061230866017,5.229999999999999,5.736063237155198,4.723936762844799,0.00959192227519447,1.8234093338251114,0.024726850544718383,-0.00554300599432944,1.9619065139238803,1.6849121537263425,23117824,7.894350624084472,7.897364950180053
9.599999999999998,9.699999999999998,9.499999999999998,5.08,5.428711915483254,4.731288084516746,0.004605393811107155,1.8479259192943573,0.012348885360453078,-0.003138097738238769,1.9499720028746694,1.7458798357140453,23281664,8.014065074920655,8.007353353500367
9.540000000000001,9.768910462845193,9.311089537154809,5.24,5.866418390534633,4.613581609465367,0.00689158884306375,1.7695311188697815,0.02475160495494938,-0.010968427268821879,1.9304829658079001,1.608579271931663,23445504,7.9466965675354,7.926322937011719
9.52,9.78,9.26,5.1899999999999995,5.6828488612140635,4.6971511387859355,0.010028871249687609,1.832425320148468,0.018422084522482514,0.0016356579768927043,1.986331673823518,1.678518966473418,23609344,7.906938314437866,7.883280897140503
9.51,9.790891438103763,9.229108561896236,5.1,5.677927331071995,4.522072668928004,0.01332754283921527,1.8560564294457436,0.03288800486668958,-0.006232919188259042,1.9916046097650646,1.7205082491264225,23773184,7.866911840438843,7.862490606307984
9.45,9.730178514522438,9.169821485477561,5.03,5.481774279923061,4.578225720076939,0.010389746306009284,1.8436761498451233,0.02336489451324727,-0.002585401901228704,2.0136496284647434,1.6737026712255034,23937024,7.790172719955445,7.7792774677276615
9.54,9.714355957741626,9.365644042258372,5.35,5.862347538297979,4.83765246170202,0.004709183863360486,1.8512388572096825,0.010486841890195931,-0.00106847416347496,1.9825528459575097,1.7199248684618553,24100864,7.849497222900391,7.838985776901245
9.61,9.767797338380594,9.452202661619404,5.3100000000000005,5.840000000000001,4.78,0.010094340621435499,1.8284044057130813,0.023889231843220553,-0.003700550600349555,1.9540519827138776,1.702756828712285,24264704,7.864178609848023,7.872622060775757
9.55,9.706524758424985,9.393475241575016,5.3100000000000005,5.701024295920344,4.918975704079657,0.00750759767906851,1.8334790855646133,0.015551341152892278,-0.0005361457947552573,1.970073893524969,1.6968842776042574,24428544,7.782083034515381,7.7982276439666744
9.64,9.850713075057055,9.429286924942947,5.390000000000001,5.824626276242015,4.955373723757986,0.00632725101986574,1.8139711514115333,0.014936345844634978,-0.0022818438049034984,1.9326212509325866,1.69532105189048,24592384,7.871553754806518,7.860396003723144
9.55,9.693178210632764,9.406821789367237,5.199999999999999,5.814817045957575,4.585182954042423,0.01440030039793776,1.7983763858675956,0.026862687996827856,0.0019379127990476648,1.9494247333776538,1.6473280383575375,24756224,7.773112630844116,7.761463928222656
9.58,9.8027105745132,9.3572894254868,5.33,5.8096873982084585,4.850312601791542,0.010043435681473001,1.7760716944932937,0.02360133135189567,-0.0035144599889496645,1.8942595201890042,1.6578838687975832,24920064,7.78116397857666,7.7608575344085695


==> data/progress-maze-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
4.750000000000001,5.3953681120105035,4.104631887989498,4.609999999999999,5.118822169328341,4.1011778306716575,1.025747911259532,2.7051210761070252,1.2697490735448387,0.7817467489742254,2.7071838618666493,2.703058290347401,16384,0.6764717601239681,4.2971505403518675
4.65,4.994238289561171,4.30576171043883,4.4799999999999995,4.903792402008341,4.056207597991658,0.39284950457513335,2.6808083057403564,0.5064636939617182,0.2792353151885485,2.7029450677390083,2.6586715437417046,180224,2.2113857507705688,4.1884972095489506
4.63,5.072831796509691,4.187168203490309,4.69,5.365943784644848,4.0140562153551524,0.25825507622212174,2.667600044608116,0.2973255551725635,0.21918459727168,2.69594874727738,2.639251341938852,344064,2.550362002849579,4.19562726020813
4.58,5.073558507170123,4.086441492829877,4.83,5.435061980296234,4.2249380197037665,0.2525572808459401,2.6396003007888793,0.3355451209932062,0.16956944069867397,2.673118477257187,2.6060821243205714,507904,2.765137052536011,4.149432754516601
5.0,5.517687164221791,4.482312835778209,4.91,5.384236228055175,4.435763771944825,0.24244757695123553,2.602738344669342,0.3203889019552286,0.16450625194724242,2.654548011135105,2.550928678203579,671744,3.514175271987915,4.61666157245636
5.44,5.677486841740759,5.202513158259242,5.34,5.695527776692623,4.984472223307376,0.21430835118517275,2.6192816644906998,0.3131537144414305,0.11546298792891502,2.6601706943804864,2.578392634600913,835584,3.956332063674927,4.962346410751342
5.299999999999999,5.821536192416211,4.778463807583787,5.45,6.290535543567314,4.609464456432686,0.21248090723529453,2.548461157083511,0.2692410127783431,0.15572080169224595,2.623311652129971,2.4736106620370513,999424,4.015155267715454,4.893662929534912
5.479999999999999,5.8315679166249375,5.12843208337506,5.290000000000001,6.095543294925854,4.484456705074148,0.18167189005762338,2.5450710862874986,0.23866506634628695,0.12467871376895981,2.592447170313956,2.497695002261041,1163264,3.995966601371765,5.021058225631714
5.66,6.087083130081252,5.232916869918748,5.66,6.067921561087423,5.252078438912577,0.16077609844505786,2.509245419502258,0.1950319727106756,0.12652022417944012,2.5744366460242527,2.4440541929802637,1327104,4.39793450832367,5.267778110504151
5.76,6.198634243989226,5.321365756010773,5.5600000000000005,6.305922247958861,4.81407775204114,0.18280523838475343,2.5126336753368377,0.22999986682712326,0.1356106099423836,2.562168192045708,2.4630991586279674,1490944,4.42619469165802,5.316855335235596
5.88,6.115796522451031,5.6442034775489685,5.630000000000001,6.099148164229597,5.160851835770405,0.1870561981573701,2.511871334910393,0.21543990389063988,0.1586724924241003,2.5692160000173816,2.4545266698034043,1654784,4.603603649139404,5.476063060760498
5.9,6.156904651573303,5.643095348426698,5.760000000000001,6.15293765408777,5.367062345912231,0.15544902822002765,2.4632444739341737,0.20285053854940083,0.10804751789065448,2.554117523796571,2.372371424071776,1818624,4.7319108009338375,5.474368619918823
6.139999999999999,6.791459898996092,5.488540101003905,5.86,6.645111457055621,5.07488854294438,0.14868785096332432,2.4625093072652815,0.1899191629331725,0.10745653899347615,2.525159851162619,2.399858763367944,1982464,4.874868106842041,5.66940655708313
6.220000000000001,6.974718490564529,5.4652815094354725,5.870000000000001,6.2361966684720125,5.5038033315279895,0.15230111284181475,2.448645883798599,0.1838574039454028,0.1207448217382267,2.503866141178335,2.393425626418863,2146304,4.900512838363648,5.818667459487915
6.39,6.849238500128201,5.930761499871799,5.78,6.079332590941916,5.480667409058085,0.1556032939814031,2.4450882107019423,0.18554572228664074,0.12566086567616547,2.5163859650318012,2.3737904563720833,2310144,5.361905574798584,6.025972032546997
6.49,7.043985559378582,5.936014440621419,5.77,6.136196668472011,5.403803331527988,0.145272362884134,2.4187530308961867,0.18016298237437595,0.11038174339389206,2.4835807108617294,2.353925350930644,2473984,5.520861482620239,6.137995386123658
6.539999999999999,7.261387551874857,5.818612448125141,5.620000000000001,6.0886149805544,5.151385019445602,0.16153954099863765,2.394731593132019,0.2008279760181973,0.12225110597907801,2.46717323260441,2.3222899536596286,2637824,5.250803804397583,6.191079235076904
6.93,7.495773806392625,6.364226193607374,5.700000000000001,6.140454310910906,5.259545689089096,0.14410554533824324,2.387602838873863,0.17283705688385848,0.11537403379262802,2.451292001388327,2.3239136763593993,2801664,5.855609798431397,6.5627960681915285
7.35,7.866236379965612,6.833763620034388,5.77,6.383269924258478,5.156730075741521,0.11769131449982521,2.396761101484299,0.150625194132325,0.08475743486732543,2.444149633618692,2.3493725693499057,2965504,6.159612131118775,6.982776641845703
7.38,7.891468474101777,6.868531525898223,5.660000000000001,6.125188133984522,5.19481186601548,0.1179704704787582,2.3869903057813646,0.1416191997378952,0.0943217412196212,2.4346640859353834,2.339316525627346,3129344,6.33463339805603,7.05802173614502
7.37,8.034906008395172,6.705093991604828,5.67,6.319692234831232,5.020307765168768,0.12430100743658838,2.364076128602028,0.1740121716023641,0.07458984327081265,2.441949634858177,2.286202622345879,3293184,6.394604015350342,7.059418153762818
7.590000000000001,8.168705451849211,7.011294548150789,5.59,6.240307619515564,4.939692380484436,0.10414248579181726,2.368224284052849,0.1243166680167723,0.08396830356686222,2.4254919040903027,2.310956664015395,3457024,6.6940216541290285,7.282435703277588
7.76,8.200908153700972,7.3190918462990275,5.6000000000000005,6.077493455452534,5.122506544547467,0.09680382828228173,2.361705446243286,0.12477016749713914,0.06883748906742433,2.4184167455106387,2.3049941469759334,3620864,6.939018774032593,7.451298761367798
7.549999999999999,8.0022167621838,7.0977832378161985,5.470000000000001,5.880000000000001,5.0600000000000005,0.12197064808569846,2.3167062908411027,0.16092311287733535,0.08301818329406159,2.38981695263872,2.2435956290434853,3784704,6.539431953430176,7.262120342254638
8.08,8.550744091837593,7.609255908162407,5.609999999999999,6.167584074378025,5.052415925621974,0.0949329843278974,2.329299348592758,0.14530998515558707,0.044555983500207716,2.4017709012475015,2.2568277959380145,3948544,7.248300170898437,7.835993337631225
8.08,8.479499687108763,7.680500312891237,5.44,6.10060578259655,4.779394217403451,0.07127318321727212,2.317524841427803,0.10575373776707031,0.03679262866747394,2.384217825521781,2.250831857333825,4112384,7.300780868530273,7.829473638534546
8.040000000000001,8.403868107973206,7.676131892026796,5.24,5.698693797647189,4.781306202352812,0.08759985691867767,2.278829425573349,0.11651973544805719,0.05867997838929814,2.371138997119657,2.186519854027041,4276224,7.250544643402099,7.83541841506958
8.32,8.835363949069006,7.804636050930995,5.579999999999999,5.869136645896019,5.29086335410398,0.06475318176671858,2.327369886636734,0.0880183672689074,0.04148799626452977,2.393833580429163,2.260906192844305,4440064,7.717164039611816,8.131047821044922
8.569999999999999,8.967617907041419,8.172382092958578,5.49,6.014309069156734,4.965690930843267,0.0576633002609014,2.317646545171738,0.0813866617419059,0.0339399387798969,2.407771700423073,2.2275213899204025,4603904,7.844274568557739,8.371398448944092
8.250000000000002,8.766236379965614,7.73376362003439,5.64,6.321469001496032,4.958530998503967,0.0801017865305766,2.264509901404381,0.11205106840327123,0.04815250465788199,2.3631787744502937,2.165841028358468,4767744,7.581574487686157,8.09008092880249
8.35,8.938642506110456,7.761357493889542,5.05,5.367017349682947,4.7329826503170525,0.05168743378017093,2.284600853919983,0.07649942457735569,0.02687544298298618,2.359834672919052,2.209367034920914,4931584,7.785288524627686,8.191403198242188
8.51,8.949203825119955,8.070796174880044,5.49,6.171835757349232,4.8081642426507685,0.04097386760404328,2.2775945365428925,0.06834802264715695,0.013599712560929605,2.3875078421562423,2.1676812309295426,5095424,8.016174936294556,8.371694564819336
8.530000000000001,8.970567815438216,8.089432184561787,5.230000000000001,5.753545604508338,4.706454395491664,0.0624102564528584,2.2303816989064216,0.09048771951103692,0.034332793394679886,2.342991945565567,2.1177714522472764,5259264,7.879390144348145,8.378518390655518
8.530000000000001,9.034083326445144,8.025916673554859,5.640000000000001,6.225149553533113,5.054850446466888,0.036115060746669723,2.2457596510648727,0.060206244426763963,0.012023877066575487,2.3422337721604425,2.149285529969303,5423104,7.969864559173584,8.388550329208375
8.680000000000001,8.992409987036268,8.367590012963735,5.26,5.73791212581394,4.782087874186059,0.03383539781207215,2.2180098935961725,0.05123213256886369,0.016438663055280606,2.3519011233003617,2.0841186638919833,5586944,8.13422384262085,8.549800872802734
8.64,8.972264954516724,8.307735045483277,5.2299999999999995,5.887343137181792,4.572656862818207,0.04122269391082221,2.2073721051216126,0.05950859310014246,0.02293679472150195,2.326430631402784,2.088313578840441,5750784,8.189331436157227,8.52129111289978
8.73,9.215901224530255,8.244098775469746,5.2700000000000005,5.755901224530254,4.784098775469747,0.0370536476373672,2.195455126464367,0.060357342799226846,0.013749952475507563,2.313734523367945,2.0771757295607887,5914624,8.249280738830567,8.614310932159423
8.51,9.203469537903432,7.816530462096567,5.0200000000000005,5.576417109729743,4.463582890270258,0.03468888492789114,2.203799198567867,0.05686530146515287,0.01251246839062942,2.352503794396152,2.055094602739582,6078464,8.060167360305787,8.39178671836853
8.93,9.236757233003559,8.62324276699644,5.209999999999999,5.835219961293623,4.584780038706375,0.030025120120262695,2.1766993045806884,0.0489781601276759,0.011072080112849492,2.3004017548155167,2.05299685434586,6242304,8.465669059753418,8.803731441497803
8.99,9.304483703870329,8.675516296129672,5.36,5.926038867923396,4.793961132076604,0.027701073529897202,2.1997164309024813,0.04496936260910705,0.010432784450687356,2.3342630631342076,2.065169798670755,6406144,8.511717414855957,8.862330627441406
8.9,9.257770876399967,8.542229123600034,5.390000000000001,5.994069532421559,4.785930467578442,0.02672283249557944,2.1621351093053818,0.03760447918667147,0.015841185804487408,2.3292175328440687,1.9950526857666948,6569984,8.362648582458496,8.776047611236573
9.000000000000002,9.397492138287038,8.602507861712965,5.14,5.667636238330917,4.612363761669083,0.024613463887362703,2.1390090480446817,0.0444790835313701,0.004747844243355302,2.259512543446748,2.0185055526426154,6733824,8.535355234146119,8.882886219024659
8.97,9.27675723300356,8.663242766996442,5.32,5.8906137047074845,4.749386295292516,0.03177278749644753,2.147056448459625,0.04852606720815697,0.015019507784738099,2.2729072341325023,2.021205662786748,6897664,8.473848247528077,8.854986000061036
9.07,9.46,8.68,5.4,5.967450438364445,4.832549561635556,0.032592686091084,2.149962304532528,0.05021255630025545,0.014972815881912547,2.2852939328326825,2.0146306762323736,7061504,8.58795518875122,8.957975578308105
9.139999999999999,9.355406592285378,8.92459340771462,5.11,5.430780298646909,4.789219701353091,0.01925622117269081,2.1108865052461625,0.030590537142639755,0.007921905202741865,2.2818094157303106,1.9399635947620144,7225344,8.671285438537598,9.027629947662353
9.25,9.563847096529503,8.936152903470497,4.96,5.292264954516723,4.627735045483277,0.027615073008928404,2.1450501680374146,0.04093429883248605,0.014295847185370752,2.2983998898769173,1.9917004461979118,7389184,8.781058406829834,9.135880279541016
9.25,9.662916456441252,8.837083543558748,5.029999999999999,5.6529767250869005,4.407023274913098,0.03085519193264185,2.1298616021871566,0.05312540043040799,0.008584983434875706,2.2833359948911482,1.9763872094831647,7553024,8.79421124458313,9.134324836730958
8.930000000000001,9.32509492530277,8.534905074697233,5.02,5.517594212184989,4.522405787815011,0.018695064497296673,2.1127462863922117,0.029265088334569197,0.00812504066002415,2.28436706609593,1.9411255066884934,7716864,8.496574306488037,8.821707248687744
9.059999999999999,9.467921561087422,8.652078438912575,5.4,5.8732863826479695,4.926713617352031,0.023897833930095598,2.1394768938422204,0.045452522698561426,0.00234314516162977,2.244066520655932,2.034887267028509,7880704,8.596937990188598,8.938059568405151
9.069999999999999,9.376757233003557,8.76324276699644,5.3500000000000005,5.821699056602831,4.8783009433971705,0.018319081500521812,2.0621147394180297,0.03152956598040287,0.005108597020640754,2.1646929483371817,1.9595365304988777,8044544,8.591196060180664,8.944676399230957
9.19,9.415610283453569,8.96438971654643,5.24,5.566190128606002,4.913809871393998,0.016610642809246148,2.1056908503174783,0.031414301902662846,0.0018069837158294494,2.254683578033587,1.9566981226013693,8208384,8.643209457397461,9.044456672668456
9.11,9.490657326213485,8.729342673786514,5.05,5.546487663492256,4.553512336507744,0.01690217627910893,2.1235981777310373,0.0317044027492186,0.0020999498089992533,2.246607327214698,2.0005890282473766,8372224,8.638116931915283,8.968254566192627
9.209999999999999,9.504788059459672,8.915211940540326,5.48,6.00687759489278,4.953122405107221,0.01573683238675578,2.0917659714818,0.030396160596358954,0.0010775041771526033,2.2278072648034435,1.9557246781601567,8536064,8.717760467529297,9.056694316864014
9.28,9.604961536185439,8.95503846381456,5.3100000000000005,5.993300812234261,4.62669918776574,0.01760824953835249,2.0267255008220673,0.03348289637329077,0.0017336027034142061,2.1814030161343645,1.87204798550977,8699904,8.752435684204102,9.118011474609375
9.14,9.373238075793813,8.906761924206188,5.099999999999999,5.487298334620741,4.712701665379257,0.01523223852273072,1.9842421248555184,0.027577281872706888,0.0028871951727545506,2.167626685548764,1.800857564162273,8863744,8.619524478912354,8.965105628967285
9.16,9.470483493925201,8.8495165060748,5.33,5.682278299076171,4.977721700923829,0.02269109546905379,1.9955474808812141,0.03499462477674358,0.010387566161363998,2.1479942752528056,1.8431006865096227,9027584,8.64168701171875,8.963728523254394
9.199999999999998,9.597492138287032,8.802507861712963,5.36,5.970245852095695,4.749754147904306,0.022711298394278802,2.025213800370693,0.04759020091451011,-0.002167604125952509,2.212388740200742,1.8380388605406444,9191424,8.653827619552612,8.989914417266846
9.309999999999999,9.485783958312469,9.134216041687528,5.42,5.86,4.9799999999999995,0.00919858670677053,2.028910551965237,0.014732214329009185,0.0036649590845318734,2.167444346733007,1.890376757197467,9355264,8.721293544769287,9.078511428833007
9.13,9.37103941586388,8.888960584136122,5.640000000000001,6.154198405287298,5.125801594712703,0.01497178704885295,2.0298708394169807,0.025931177497432862,0.0040123966002730375,2.164321085754191,1.89542059307977,9519104,8.56989860534668,8.893915271759033
9.18,9.558945906429928,8.801054093570071,5.2299999999999995,5.726084670192498,4.733915329807501,0.014498791229561861,2.036180979013443,0.025844701184737785,0.0031528812743859356,2.1691620894593027,1.9031998685675835,9682944,8.511937618255615,8.906351375579835
9.219999999999999,9.468193472919817,8.971806527080181,5.339999999999999,5.83030602688525,4.849693973114748,0.017590948395081737,2.0005511447787283,0.036704444108536204,-0.00152254731837273,2.1875567548044716,1.8135455347529852,9846784,8.584374523162841,8.930801677703858
9.21,9.43561028345357,8.984389716546431,5.6899999999999995,6.1828488612140635,5.1971511387859355,0.018866003301809493,2.023024615645409,0.03275626934229973,0.004975737261319257,2.2060661610011434,1.8399830702896742,10010624,8.513783740997315,8.89023494720459
9.19,9.440798724079688,8.939201275920311,5.26,5.89118935352238,4.6288106464776195,0.011625153382192312,2.027041733264923,0.031541536638214476,-0.00829122987382985,2.1953547374038678,1.8587287291259786,10174464,8.52317671775818,8.843501472473145
9.24,9.543973683071414,8.936026316928587,5.33,5.749642705167146,4.910357294832854,0.013124056661399621,1.9890914529561996,0.024370852526767114,0.0018772607960321278,2.105092417098439,1.8730904888139601,10338304,8.5512845993042,8.860064029693604
9.17,9.470166620396073,8.869833379603927,5.74,6.174050688284215,5.305949311715786,0.024971481946340603,2.0269194200634955,0.04578158440995163,0.004161379482729578,2.1624795468637212,1.8913592932632695,10502144,8.425136947631836,8.764566373825073
9.3,9.625576411921994,8.974423588078007,5.300000000000001,5.692428337406972,4.907571662593029,0.015235625252535042,1.958562856912613,0.029848411459279,0.0006228390457910862,2.153761442653773,1.763364271171453,10665984,8.55631628036499,8.84324951171875
9.150000000000002,9.407875939164555,8.89212406083545,5.43,5.72,5.14,0.02211748846602855,1.9886688068509102,0.03420290679881509,0.01003207013324201,2.046787828348503,1.9305497853533173,10829824,8.367093467712403,8.67195749282837
9.23,9.555729949498048,8.904270050501953,5.4,5.860434577328854,4.939565422671147,0.02070000679668734,1.9851530700922013,0.04039761738012478,0.0010023962132498995,2.1148899197804725,1.8554162204039302,10993664,8.371553087234497,8.710239171981812
9.3,9.717133072292285,8.882866927707717,5.32,5.797074417675063,4.842925582324938,0.00901309807522916,1.9799261108040809,0.01735702778113605,0.0006691683693222702,2.143111487856806,1.816740733751356,11157504,8.414074659347534,8.723679733276366
9.24,9.527054001888146,8.952945998111854,5.430000000000001,6.075058136914806,4.784941863085195,0.01323404950671824,1.9502345830202104,0.0219105846811651,0.004557514332271381,2.0781204949913668,1.822348671049054,11321344,8.322785425186158,8.640325260162353
9.139999999999999,9.40532998322843,8.874670016771567,5.39,5.90273774973177,4.877262250268229,0.01482127171475434,1.9503777846693993,0.031723280609601376,-0.0020807371800927003,2.0590709487513026,1.841684620587496,11485184,8.210694694519043,8.522320795059205
9.259999999999998,9.52532998322843,8.994670016771567,5.22,5.509136645896019,4.93086335410398,0.01613749449024902,1.9381282046437263,0.029634861713496045,0.0026401272670019977,2.0448274430537374,1.831428966233715,11649024,8.26497540473938,8.59335150718689
9.290000000000001,9.482093727122987,9.097906272877015,5.17,5.626179789118281,4.713820210881718,0.01169074560893928,1.979060174524784,0.024430496644451856,-0.0010490054265732945,2.103211610232856,1.8549087388167118,11812864,8.258722686767578,8.583285045623779
9.55,9.741049731745429,9.358950268254572,5.24,5.879061812346818,4.600938187653182,0.01010678606253346,1.975571481883526,0.01871196041570616,0.001501611709360761,2.0861653571412666,1.8649776066257853,11976704,8.475515985488892,8.792800855636596
9.320000000000002,9.587581763205195,9.052418236794809,5.41,5.8648626166217666,4.955137383378234,0.01802259302530726,1.9180446088314056,0.030096584160666844,0.005948601889947674,2.063778259441524,1.7723109582212873,12140544,8.233317422866822,8.54551396369934
9.469999999999999,9.693830292855992,9.246169707144006,5.1899999999999995,5.4018962010041705,4.9781037989958286,0.01792263961760906,1.955460850894451,0.03569467670906541,0.00015060252615270442,2.068247622217797,1.8426740795711054,12304384,8.28895354270935,8.628766441345215
9.31,9.467797338380596,9.152202661619405,5.35,5.834252000512129,4.86574799948787,0.0056027258975518196,1.9541012242436409,0.011063639007880242,0.00014181278722339655,2.0580935831074636,1.8501088653798181,12468224,8.121196079254151,8.453339099884033
9.45,9.646214168703485,9.253785831296513,5.3100000000000005,5.798773976393998,4.821226023606003,0.017732291757056318,1.9817785397171974,0.030574692169548424,0.004889891344564209,2.0791810529024124,1.8843760265319827,12632064,8.205430030822754,8.545274448394775
9.330000000000002,9.535182845286833,9.12481715471317,5.319999999999999,5.9112698199637785,4.72873018003622,0.01227204136375798,1.9319692581892014,0.024575701777864927,-3.161905034896814e-05,2.0664967274552057,1.7974417889231968,12795904,8.070381259918213,8.406916999816895
9.389999999999997,9.597123151772077,9.182876848227917,5.39,6.071835757349231,4.708164242650768,0.00782283950757113,1.9292881771922112,0.015104351924529576,0.0005413270906126843,2.022069956378759,1.8365063980056637,12959744,8.135320854187011,8.444335651397704
9.319999999999999,9.615972971738973,9.024027028261024,5.08,5.49904653679514,4.66095346320486,0.012087436289584691,1.9438978627324104,0.02419468200595721,-1.9809426787826406e-05,2.051373220832094,1.8364225046327272,13123584,8.053341436386109,8.338674306869507
9.43,9.658254244210266,9.201745755789734,5.59,6.207170964968379,4.972829035031621,0.017828979026307878,1.9095724910497665,0.03226431633671858,0.003393641715897176,2.086834116344849,1.732310865754684,13287424,8.075132751464844,8.399592733383178
9.379999999999999,9.65129319932501,9.108706800674987,5.19,5.684873721266345,4.695126278733656,0.00406375790662419,1.9254067152738572,0.006770010027843326,0.0013575057854050545,2.024211408316512,1.8266020222312023,13451264,8.005088186264038,8.312579107284545
9.3,9.668781778291716,8.931218221708285,5.24,5.765737577123797,4.714262422876203,0.008517383488288,1.961184561252594,0.015871470029723445,0.001163296946852555,2.0657523109573623,1.8566168115478254,13615104,7.892970228195191,8.205020570755005
9.329999999999998,9.655729949498046,9.004270050501951,5.220000000000001,5.650813184570761,4.7891868154292405,0.00880761268417695,1.95468562990427,0.015560481653657764,0.002054743714696136,2.0957033216418095,1.8136679381667309,13778944,7.88096981048584,8.204007625579834
9.39,9.728969025133566,9.051030974866435,5.179999999999999,5.769576118919346,4.5904238810806515,0.00567980030864415,1.8875390961766243,0.011107278551491531,0.0002523220657967675,1.9980130401970493,1.7770651521561993,13942784,7.939330577850342,8.222399282455445
9.22,9.557045990927055,8.882954009072947,5.449999999999999,5.9777309920783495,4.922269007921649,0.003344595056478247,1.9311181589961053,0.007303517815687336,-0.0006143277027308418,2.057404788638022,1.8048315293541888,14106624,7.708569955825806,8.031742048263549
9.41,9.652693221990232,9.167306778009769,5.32,5.94417946137309,4.6958205386269105,0.00533739824622894,1.8960853546857834,0.011160644765124588,-0.00048584827266670745,2.0751297640297244,1.7170409453418423,14270464,7.8678121089935305,8.172352361679078
9.41,9.721287648325468,9.098712351674532,5.16,5.733061951275777,4.586938048724224,0.00911884694251054,1.8695988580584526,0.02247287937293734,-0.004235185487916258,1.9956373556046811,1.743560360512224,14434304,7.8521191596984865,8.155646228790284
9.440000000000001,9.681660919471893,9.19833908052811,5.39,5.892891638427206,4.8871083615727935,0.012052396318540519,1.8768701896071434,0.025776391269923767,-0.0016715986328427277,1.9843170146582467,1.76942336455604,14598144,7.80337438583374,8.138105058670044
9.430000000000001,9.649317121994615,9.210682878005388,5.200000000000001,5.707937003968013,4.692062996031989,0.009141879272829053,1.8855125233530998,0.019245481733834176,-0.0009617231881760713,2.0313770885612294,1.7396479581449702,14761984,7.783796405792236,8.090269756317138
9.42,9.597763888346313,9.242236111653687,5.119999999999999,5.5169886648255835,4.723011335174415,0.011845719648954364,1.8249009490013122,0.02374577373293247,-5.433443502374409e-05,1.9647658606253042,1.68503603737732,14925824,7.7316607475280765,8.056284141540527
9.39,9.620000000000001,9.16,5.459999999999999,5.860499687890015,5.059500312109983,0.00613273735652905,1.909755563735962,0.01397842980926858,-0.0017129550962104792,2.089224097704027,1.7302870297678972,15089664,7.702599668502808,7.998119163513183
9.37,9.579999999999998,9.16,5.6,6.095983870705489,5.10401612929451,0.021393828737973276,1.8528365835547447,0.05563505386458086,-0.01284739638863431,2.002033536341616,1.7036396307678734,15253504,7.616028499603272,7.946094036102295
9.44,9.64591260281974,9.234087397180259,5.35,5.842442890089805,4.857557109910195,0.0035052471544076485,1.8356196582317352,0.006550051252906134,0.0004604430559091632,1.9572740633802426,1.713965253083228,15417344,7.660929155349732,7.968823099136353
9.46,9.725329983228432,9.19467001677157,5.1899999999999995,5.631474801092882,4.748525198907117,0.0068175862634233895,1.8107657521963119,0.014728959026535952,-0.001093786499689173,1.8910315903569632,1.7304999140356605,15581184,7.6795042037963865,7.9695850849151615
9.48,9.751293199325012,9.208706800674989,5.22,5.8409669878504005,4.599033012149599,0.0058894958303425905,1.925803293287754,0.014377017730256778,-0.0025980260695715957,2.0661033110074145,1.7855032755680933,15745024,7.629521989822388,7.937479066848755
9.52,9.68,9.36,5.3100000000000005,5.690657326213486,4.929342673786515,0.013182736131147937,1.8632169127464295,0.026618541116561055,-0.00025306885426518155,2.0096903660691496,1.7167434594237094,15908864,7.6115740776062015,7.9473566055297855
9.440000000000001,9.727054001888147,9.152945998111855,5.17,5.419198715887542,4.920801284112458,0.01777755049206458,1.773479627072811,0.035484988443600984,7.011254052817148e-05,1.866543689654365,1.680415564491257,16072704,7.5454792976379395,7.837234115600586
9.559999999999999,9.784499443206435,9.335500556793562,5.2299999999999995,5.552645316098033,4.907354683901966,0.006640778676410221,1.84505375623703,0.012323142577754,0.0009584147750664436,2.0148363313514412,1.6752711811226184,16236544,7.597851514816284,7.919948720932007
9.559999999999999,9.722480768092717,9.39751923190728,5.229999999999999,5.56181320046074,4.898186799539257,0.009389833189425153,1.8445031553506852,0.018260223013165704,0.0005194433656846038,1.9893720940950863,1.699634216606284,16400384,7.5901439666748045,7.880111265182495
9.390000000000002,9.648650343127553,9.131349656872452,5.16,5.771882341631135,4.548117658368866,0.007691460875139419,1.8252538740634918,0.017428297248446405,-0.0020453754981675674,2.0062752103328605,1.6442325377941232,16564224,7.440703296661377,7.710370588302612
9.47,9.71103941586388,9.228960584136122,5.5200000000000005,6.2449827584156745,4.795017241584326,0.009339412700137429,1.7961865365505219,0.025692014943265156,-0.007013189542990298,1.988471473593199,1.6039015995078447,16728064,7.417573118209839,7.738218927383423
9.47,9.72709920264365,9.212900797356351,5.5600000000000005,5.972795348811006,5.147204651188995,0.00599141786706236,1.7718200981616974,0.01302685732889871,-0.0010440215947739888,1.9643326075313845,1.5793075887920103,16891904,7.423468208312988,7.7163862705230715
9.580000000000002,9.773907194296655,9.386092805703349,5.4399999999999995,5.938397431775084,4.941602568224915,0.00588325851604162,1.790056622028351,0.013971184827873993,-0.002204667795790753,1.9234780083407315,1.6566352357159704,17055744,7.516669893264771,7.7784748554229735
9.45,9.687697286480093,9.212302713519906,5.33,5.86113086899558,4.7988691310044205,0.009282940319826549,1.8523062571883202,0.015632178895178584,0.002933701744474513,1.9732419008462279,1.7313706135304125,17219584,7.366601181030274,7.650564956665039
9.54,9.702480768092718,9.37751923190728,5.380000000000001,5.88950956811428,4.870490431885721,0.015516936930362083,1.826493814587593,0.02946932781845773,0.0015645460422664369,2.013515963471463,1.6394716657037234,17383424,7.390536117553711,7.689923715591431
9.33,9.544709105535839,9.115290894464161,5.299999999999999,5.862138772902207,4.737861227097791,0.007586957739840671,1.869767652451992,0.01720857590451458,-0.0020346604248332395,2.0083739975951755,1.7311613073088081,17547264,7.179366540908814,7.491183567047119
9.53,9.749317121994613,9.310682878005386,5.180000000000001,5.599046536795139,4.760953463204862,0.00373721983432911,1.8091929048299789,0.007383187890588497,9.125177806972289e-05,1.9840654949498555,1.6343203147101022,17711104,7.323034811019897,7.632086181640625
9.330000000000002,9.679428104193125,8.980571895806879,5.31,5.674554522671164,4.945445477328835,0.0048478479369804695,1.868474780023098,0.009645022218130605,5.067365583033383e-05,2.035196666804166,1.70175289324203,17874944,7.159544992446899,7.444176387786865
9.55,9.686014705087356,9.413985294912646,5.59,6.307565328036409,4.872434671963591,0.00545185189494073,1.7922748938202857,0.014605699914762718,-0.003701996124881259,1.9510499930789662,1.6334997945616052,18038784,7.308192396163941,7.5982036113739015
9.529999999999998,9.697630546142399,9.362369453857596,5.300000000000001,5.57202941017471,5.0279705898252915,0.006603324741627115,1.8234771996736527,0.015344212866971144,-0.0021375633837169145,1.9861932797486548,1.6607611195986507,18202624,7.256033611297608,7.553177785873413
9.520000000000001,9.794954541697352,9.24504545830265,5.18,5.91729234364667,4.442707656353329,0.00403221192900668,1.7379543229937553,0.008560657923522372,-0.0004962340655090122,1.9213121025090738,1.5545965434784368,18366464,7.250773859024048,7.528050518035888
9.42,9.592046505340852,9.247953494659148,5.2700000000000005,5.883269924258479,4.656730075741522,0.007874773935691281,1.7421186402440072,0.01636983565375056,-0.0006202877823679957,1.8636148803160768,1.6206224001719376,18530304,7.121363735198974,7.422982120513916
9.48,9.668679622641132,9.291320377358868,5.510000000000001,5.9446262762420155,5.075373723757986,0.01011106953646954,1.8232600390911102,0.021767746396887347,-0.0015456073239482667,1.9653119397365908,1.6812081384456297,18694144,7.141246366500854,7.446532583236694
9.540000000000001,9.70248076809272,9.377519231907282,5.139999999999999,5.545462698654265,4.734537301345733,0.0050076928620000705,1.7841070771217347,0.010343222588328592,-0.0003278368643284506,1.9507254766619733,1.617488677581496,18857984,7.185978507995605,7.477683687210083
9.459999999999999,9.709799919935936,9.210200080064062,5.21,5.822290780593665,4.597709219406335,0.005271106455006668,1.8013103485107422,0.013748995187178668,-0.0032067822771653333,1.9639012426666684,1.638719454354816,19021824,7.108193635940552,7.39083309173584
9.34,9.535959179422655,9.144040820577345,5.380000000000001,5.740000000000001,5.0200000000000005,0.0028062946870476974,1.8277077928185463,0.0058933761605319546,-0.00028078678643655985,2.0292301083252773,1.6261854773118154,19185664,7.021104335784912,7.282161569595337
9.530000000000001,9.714661853126195,9.345338146873807,5.49,5.915323406362735,5.064676593637265,0.00464085033308943,1.77829966545105,0.008246250081743784,0.001035450584435077,1.9321367995939844,1.6244625313081154,19349504,7.082885503768921,7.392270851135254
9.49,9.763678643668081,9.21632135633192,5.8,6.023606797749979,5.576393202250021,0.004517699616553669,1.7951245963573457,0.011950232665189324,-0.002914833432081985,1.9273694272024953,1.662879765512196,19513344,7.067882823944092,7.3514564514160154
9.559999999999999,9.775406592285378,9.344593407714619,5.33,5.571039415863879,5.088960584136121,0.0034378012046544803,1.789731429517269,0.006925855180756898,-5.025277144793741e-05,1.9602113995206663,1.6192514595138718,19677184,7.0924969673156735,7.3846330642700195
9.53,9.816530975637887,9.243469024362112,5.4,5.86690470119715,4.933095298802851,0.0020959614761522595,1.859234444797039,0.004047066001477248,0.00014485695082727093,2.0259907006290074,1.6924781889650706,19841024,7.0480170249938965,7.336038732528687
9.48,9.765657137141714,9.194342862858287,5.609999999999999,6.17471231613982,5.045287683860179,0.005248027509151095,1.8317448943853378,0.010108097708972991,0.0003879573093291981,1.9604135825131879,1.7030762062574878,20004864,7.005428838729858,7.285339784622193
9.52,9.673622914957372,9.366377085042627,5.2299999999999995,5.779636243346451,4.680363756653548,0.004287451909249237,1.802915206551552,0.009483619208854353,-0.0009087153903558796,2.0416844865524935,1.5641459265506104,20168704,7.022396469116211,7.302074289321899
9.55,9.787697286480094,9.312302713519907,5.58,6.0953639490690055,5.064636050930995,0.01121673173074663,1.8193415388464929,0.026964399204310794,-0.004530935742817533,1.905682785322248,1.7330002923707377,20332544,7.038920068740845,7.309223175048828
9.42,9.573622914957372,9.266377085042627,5.3,5.689871773792358,4.910128226207641,0.009120091744261979,1.7650980278849602,0.015322513812634329,0.0029176696758896285,1.9261276382211505,1.6040684175487698,20496384,6.90354962348938,7.188813829421997
9.45,9.570415945787921,9.329584054212077,5.569999999999999,6.0700999900019985,5.069900009998,0.00392906653305539,1.758167950809002,0.009367506039269283,-0.0015093729731585027,1.9270655727101085,1.5892703289078955,20660224,6.90197901725769,7.192346477508545
9.620000000000001,9.808679622641133,9.431320377358869,5.53,6.211248853210044,4.848751146789956,0.0034807751645530094,1.8091712132096291,0.008457282831260798,-0.0014957325021547792,2.00906519139256,1.6092772350266984,20824064,7.057697105407715,7.313621187210083
9.55,9.72464249196573,9.375357508034272,5.86,6.307660585711988,5.412339414288013,0.0038411405486839995,1.8186593994498252,0.009442342665215268,-0.0017600615678472682,1.9770062014138357,1.6603125974858148,20987904,6.976985883712769,7.243368291854859
9.48,9.693541565040627,9.266458434959373,5.389999999999999,6.032572953056692,4.747427046943305,0.0045900419567260105,1.8213160812854767,0.010392920465008015,-0.0012128365515559937,1.9890512327977756,1.6535809297731778,21151744,6.878914403915405,7.165862226486206
9.55,9.706524758424985,9.393475241575016,5.55,6.087121960079831,5.012878039920168,0.00401736159037679,1.7535442784428596,0.008134741660834166,-0.00010001848008058672,1.8546932606506052,1.652395296235114,21315584,6.904669857025146,7.202405738830566
9.440000000000001,9.716405499221706,9.163594500778297,5.4,6.021288982680363,4.778711017319638,0.00463223251717859,1.7812250584363938,0.010713734988289468,-0.0014492699539322886,1.9649946219690915,1.597455494903696,21479424,6.824117183685303,7.098101425170898
9.55,9.686014705087354,9.413985294912647,5.0,5.309838667696593,4.690161332303407,0.0068639613620689,1.8334732860326768,0.011415413694651988,0.002312509029485813,1.94671778456019,1.7202287875051636,21643264,6.87162036895752,7.170406150817871
9.56,9.75078784028339,9.36921215971661,5.579999999999999,5.898747549010183,5.261252450989815,0.00451774832908992,1.8116452232003213,0.009370924012953424,-0.00033542735477358476,1.9708322653627226,1.65245818103792,21807104,6.896194791793823,7.173128223419189
9.59,9.856270539113886,9.323729460886113,5.29,5.821883445878888,4.758116554121112,0.006366882373003979,1.6850490406155587,0.014198799805517331,-0.001465035059509373,1.879488637126197,1.4906094441049205,21970944,6.907739067077637,7.180828809738159
9.620000000000001,9.842710574513202,9.3972894254868,5.69,6.346429737291053,5.033570262708948,0.0053842013498524,1.758073815703392,0.010112913150785371,0.0006554895489194268,1.88145453369581,1.634693097710974,22134784,6.923169326782227,7.18663911819458
9.379999999999999,9.69559467676119,9.064405323238809,5.51,5.906106046406767,5.113893953593233,0.0032261967831799998,1.7467981353402138,0.006069724406890218,0.0003826691594697811,1.892618445367042,1.6009778253133855,22298624,6.722917222976685,6.984893465042115
9.58,9.773907194296653,9.386092805703347,5.49,6.016212884676915,4.963787115323085,0.00456465662609839,1.6806213289499283,0.011859554770832626,-0.0027302415186358456,1.8692717173073665,1.4919709405924901,22462464,6.865113401412964,7.124761152267456
9.489999999999998,9.682093727122984,9.297906272877013,5.5200000000000005,6.206731388535576,4.833268611464425,0.0043728796428694604,1.7060033157467842,0.007505056803643603,0.0012407024820953187,1.8573681412250882,1.5546384902684802,22626304,6.765553188323975,7.038963174819946
9.48,9.801869538788623,9.158130461211378,5.529999999999999,5.873656805548791,5.186343194451208,0.00519611108584281,1.6910870015621184,0.01098730453781931,-0.0005950823661336905,1.8242728047840553,1.5579011983401816,22790144,6.742124557495117,7.018409538269043
9.640000000000002,9.835959179422657,9.444040820577348,5.6,5.997492138287035,5.202507861712964,0.006407735145148699,1.7576373100280762,0.014566458071712196,-0.001750987781414799,1.9129690313302707,1.6023055887258817,22953984,6.85886025428772,7.125248670578003
9.57,9.765192212959432,9.374807787040568,5.409999999999999,5.739999999999999,5.079999999999999,0.0023587193148159238,1.7288587361574173,0.006522946832472578,-0.0018055082028407303,1.9090515099184813,1.5486659623963532,23117824,6.7842042446136475,7.055736446380616
9.48,9.663303027798234,9.296696972201767,5.45,5.891021541423999,5.008978458576001,0.0038767767082389997,1.76742275506258,0.008000331455427213,-0.0002467780389492132,1.9154693758486765,1.6193761342764836,23281664,6.684321022033691,6.969422626495361
9.579999999999998,9.839999999999998,9.319999999999999,5.63,5.998917334913934,5.261082665086065,0.00281831619267901,1.6943045258522034,0.006371322372055684,-0.0007346899866976639,1.8016195684854686,1.5869894832189382,23445504,6.741437387466431,7.029878616333008
9.59,9.8243074902772,9.3556925097228,5.33,5.853545604508337,4.806454395491663,0.0034690192377638,1.7077519655227662,0.007556280168268568,-0.0006182416927409686,1.842186267517979,1.5733176635275534,23609344,6.7338403224945065,7.02190465927124
9.629999999999999,9.866854385646539,9.39314561435346,5.290000000000001,5.691123422402632,4.88887657759737,0.0038934703525227896,1.6766791850328446,0.010371479535782529,-0.00258453883073695,1.8387211368078233,1.514637233257866,23773184,6.756727313995361,7.039891242980957
9.7,9.841421356237309,9.55857864376269,5.5,6.144980619863884,4.855019380136116,0.0047998777884458495,1.6693993762135506,0.010488365579513001,-0.0008886100026213022,1.8878370396786164,1.4509617127484848,23937024,6.7976593494415285,7.0805237770080565
9.639999999999999,9.782828568570856,9.497171431429141,5.52,6.001248376620638,5.038751623379361,0.00522222903255164,1.6754503861069678,0.013998673954156519,-0.0035542158890532385,1.8693559769712786,1.481544795242657,24100864,6.741353321075439,7.0205748081207275
9.610000000000001,9.774012194668568,9.445987805331434,5.429999999999999,5.749530906173408,5.110469093826589,0.007900428942730233,1.7177930980920793,0.012988422258746786,0.0028124356267136812,1.892616850152708,1.5429693460314504,24264704,6.736414766311645,6.989386510848999
9.62,9.78,9.459999999999999,5.52,5.859999999999999,5.18,0.004591467769114345,1.7092467337846755,0.008085496836433193,0.001097438701795498,1.8619387747008627,1.5565546928684884,24428544,6.712845516204834,6.982302522659301
9.66,9.84,9.48,5.6,6.073286382647969,5.1267136173520305,0.00177759441467054,1.6407428666949273,0.0030592488499890753,0.000495939979352005,1.797431430203888,1.4840543031859665,24592384,6.716311740875244,6.994717979431153
9.580000000000002,9.811516738055806,9.348483261944198,5.62,6.115580467734555,5.1244195322654456,0.00300584684928248,1.722396618127823,0.0067215934598864845,-0.0007098997613215249,1.8385290356366175,1.6062642006190284,24756224,6.645292043685913,6.921044874191284
9.690000000000001,9.847797338380596,9.532202661619406,5.470000000000001,5.947598157450383,4.992401842549619,0.00375642114468059,1.642320914566517,0.007435771800668792,7.707048869238673e-05,1.8121384820149078,1.4725033471181261,24920064,6.735935688018799,6.997920179367066


==> data/progress-maze-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
4.790000000000001,5.272597140480547,4.3074028595194545,4.4799999999999995,4.7987475490101845,4.1612524509898146,1.5461147747933865,2.7055280655622482,2.6488606411517175,0.44336890843505583,2.706814717723225,2.7042414134012716,16384,0.8580031499266625,4.2925945043563845
4.880000000000001,5.198747549010185,4.561252450989817,4.640000000000001,5.085421149026402,4.194578850973599,0.39872784782201054,2.6547921866178514,0.47066513871314286,0.3267905569308782,2.7005094221601604,2.6090749510755424,180224,2.338298797607422,4.409640693664551
4.85,5.144108823397055,4.555891176602945,5.000000000000001,5.689927532426415,4.310072467573587,0.2943160144612193,2.6412539333105087,0.36852624675828405,0.22010578216415455,2.711229451245504,2.5712784153755135,344064,2.756183123588562,4.404273867607117
4.9799999999999995,5.331567916624938,4.628432083375061,4.91,5.18367864366808,4.63632135633192,0.22246417235583063,2.5882025748491286,0.2807690739247269,0.1641592707869344,2.6772495019823688,2.4991556477158885,507904,3.1204076051712035,4.54455144405365
5.130000000000001,5.640000000000001,4.620000000000001,5.159999999999999,5.550384425918862,4.769615574081136,0.22261727284640073,2.6064229607582092,0.29554162454962585,0.14969292114317562,2.6496000172305836,2.563245904285835,671744,3.625321054458618,4.695499968528748
5.109999999999999,5.544626276242014,4.675373723757985,5.1,5.589897948556636,4.610102051443364,0.1790539286099374,2.577848306298256,0.2221287012132739,0.1359791560066009,2.647935070121727,2.507761542474785,835584,3.5347972393035887,4.687704253196716
5.200000000000001,5.8737952211169215,4.526204778883081,5.08,5.347581763205193,4.812418236794807,0.17992505487054586,2.559042790532112,0.21710702877992008,0.14274308096117164,2.627388991110778,2.490696589953446,999424,3.8868709564208985,4.786613583564758
5.3,5.702492235949962,4.8975077640500375,5.319999999999999,5.976962708226273,4.663037291773726,0.19575006002560258,2.5249419838190077,0.2377768113988033,0.15372330865240186,2.6087213259021746,2.4411626417358407,1163264,3.935595679283142,4.845394849777222
5.380000000000001,5.824522215417858,4.935477784582144,5.590000000000001,5.934818792991334,5.245181207008668,0.17880091434344644,2.5392966151237486,0.21034735713267042,0.14725447155422247,2.6276626272516,2.4509306029958973,1327104,4.277460145950317,4.957926321029663
5.97,6.588142378421024,5.351857621578976,5.7299999999999995,6.409779375974293,5.050220624025706,0.1907433879561722,2.487471488118172,0.21648953263458875,0.16499724327775567,2.574344363945422,2.4005986122909215,1490944,4.50974555015564,5.528088331222534
5.750000000000001,6.155585995813466,5.344414004186536,5.459999999999999,6.144397545290746,4.775602454709252,0.17179303299635645,2.502755695581436,0.19908479429200188,0.14450127170071103,2.586892213494714,2.418619177668158,1654784,4.566580700874328,5.339357995986939
5.54,6.073291665038935,5.006708334961065,5.66,6.193291665038935,5.126708334961065,0.2119866547174752,2.470576214790344,0.2654869067963513,0.1584864026385991,2.561425964758439,2.379726464822249,1818624,4.475714755058289,5.1329567432403564
5.959999999999999,6.464380808516739,5.455619191483259,5.16,5.745149553533112,4.574850446466888,0.15414597634226082,2.4449824005365373,0.17729839169529535,0.1309935609892263,2.5113168327170756,2.378647968355999,1982464,4.834336137771606,5.53086223602295
5.76,6.147814388593306,5.372185611406693,5.819999999999999,6.594338427304237,5.045661572695762,0.16192305926233527,2.451339903473854,0.1963139006197341,0.12753221790493643,2.509100929246974,2.3935788777007336,2146304,4.548399615287781,5.376519346237183
6.470000000000001,6.841618083521242,6.098381916478759,5.8100000000000005,6.334309069156734,5.285690930843267,0.17144933715462682,2.4334374606609344,0.214484379424308,0.12841429488494563,2.5329934027922585,2.3338815185296102,2310144,5.288590669631958,6.066818141937256
6.630000000000001,7.0590687590584995,6.200931240941502,5.85,6.2506245124802025,5.449375487519797,0.15615998655557628,2.4484477192163467,0.19413181337888613,0.11818815973226642,2.4907326386211275,2.406162799811566,2473984,5.331018781661987,6.2410948276519775
6.6899999999999995,7.303921819126833,6.076078180873166,5.380000000000001,5.833431361950186,4.926568638049815,0.1644598441198468,2.3984632790088654,0.20121941109585773,0.12770027714383586,2.4515132371620876,2.345413320855643,2637824,5.188106346130371,6.322736597061157
6.5200000000000005,7.131228271597445,5.908771728402556,5.620000000000001,6.183560112144216,5.056439887855786,0.14088102178648113,2.3882825434207917,0.18354213720734247,0.09821990636561977,2.4726826222698572,2.303882464571726,2801664,5.428562116622925,6.135954999923706
6.540000000000001,6.989888875168081,6.090111124831921,5.88,6.231567916624939,5.528432083375061,0.14527048231102524,2.3928766578435896,0.1805971909701128,0.10994377365193768,2.4619204048025862,2.323832910884593,2965504,5.534756803512574,6.19826374053955
7.139999999999999,7.583170396123205,6.696829603876792,5.82,6.348772162656092,5.291227837343909,0.13859075447544453,2.3887886464595796,0.18490370552721377,0.09227780342367528,2.452620047991879,2.32495724492728,3129344,5.9002728939056395,6.761671876907348
6.87,7.444543296888929,6.295456703111071,5.8,5.989736659610102,5.610263340389897,0.13471912490203972,2.3766041189432143,0.1615584579975354,0.10787979180654403,2.4412093345307078,2.311998903355721,3293184,5.863818693161011,6.528362655639649
7.130000000000001,7.858079665970696,6.401920334029305,5.640000000000001,6.241996677731697,5.038003322268304,0.13775072358548637,2.344171556830406,0.19012157966511478,0.08537986750585795,2.4059065096972714,2.2824366039635406,3457024,6.107679796218872,6.83406434059143
7.529999999999999,8.051632054229799,7.0083679457702,5.47,6.099364759102382,4.840635240897617,0.10701387939043339,2.3789546877145766,0.1320243149750857,0.08200344380578106,2.417277873339603,2.34063150208955,3620864,6.471028184890747,7.2197003841400145
7.65,8.247076209541127,7.052923790458873,5.45,5.687697286480095,5.212302713519906,0.11901997425593432,2.316888138651848,0.15227705898109373,0.0857628895307749,2.405845717533828,2.2279305597698675,3784704,6.5722602844238285,7.3254224300384525
7.609999999999999,8.128555686498567,7.091444313501432,5.45,5.928016736108685,4.971983263891316,0.10390920508652923,2.35540566444397,0.12826606018773376,0.0795523499853247,2.425626031432334,2.2851852974556057,3948544,6.646338701248169,7.335386943817139
7.7700000000000005,8.32145262715849,7.2185473728415115,5.489999999999999,6.085734840344259,4.89426515965574,0.08929728199727828,2.3120483815670014,0.11258913937068075,0.0660054246238758,2.3905747648983495,2.2335219982356533,4112384,6.833599472045899,7.502825975418091
7.7299999999999995,8.245848815061157,7.214151184938842,5.209999999999999,5.606106046406766,4.813893953593232,0.11269543692469594,2.3117586404085158,0.14675317104923005,0.07863770280016183,2.39274514758771,2.2307721332293213,4276224,6.555294847488403,7.4698258399963375
8.120000000000001,8.529389789809175,7.7106102101908265,5.51,5.960444225182208,5.059555774817792,0.09644110165536401,2.2814777463674547,0.12083726049366746,0.07204494281706057,2.3537463510390273,2.209209141695882,4440064,7.1163547992706295,7.860867691040039
7.980000000000001,8.523691088762728,7.4363089112372736,5.43,5.943906606301184,4.916093393698816,0.09290700759738678,2.3105753362178802,0.1209742095105783,0.06483980568419526,2.3776121781707444,2.243538494265016,4603904,7.122592306137085,7.753536891937256
8.15,8.426586333718788,7.8734136662812135,5.35,5.7274917217635375,4.972508278236462,0.12141885622404511,2.2705871164798737,0.17833216318179,0.06450554926630023,2.378593049994678,2.162581182965069,4767744,7.057151889801025,7.92263879776001
8.15,8.670096144957835,7.6299038550421665,5.209999999999999,5.675725240887799,4.744274759112199,0.08098900774493809,2.277003824710846,0.10266183120368633,0.05931618428618985,2.357791124592605,2.196216524829087,4931584,7.29938383102417,7.966000080108643
8.220000000000002,8.59363083384539,7.846369166154615,5.250000000000001,5.576343377441615,4.923656622558386,0.0727174878586083,2.267898839712143,0.09908105321216681,0.0463539225050498,2.3093597214056687,2.2264379580186175,5095424,7.294727945327759,7.989750480651855
8.349999999999998,8.724833296279824,7.975166703720172,5.4,5.983095189484531,4.81690481051547,0.0920186471426859,2.2251397013664245,0.12457281860521473,0.05946447568015707,2.3052439029803664,2.1450354997524825,5259264,7.32580246925354,8.178709936141967
8.52,8.88823905279044,8.15176094720956,5.14,5.663832034148351,4.616167965851648,0.07022113029379393,2.2037809655070304,0.0963694978995746,0.04407276268801326,2.31100410388138,2.096557827132681,5423104,7.673069620132447,8.340862703323364
8.350000000000001,8.755585995813465,7.9444140041865365,4.909999999999999,5.392597140480546,4.427402859519453,0.05991321408655489,2.2035861253738402,0.07874101874165859,0.04108540943145118,2.27296136129778,2.1342108894499003,5586944,7.567898607254028,8.18048529624939
8.57,9.049687398208459,8.090312601791542,4.869999999999999,5.349687398208458,4.390312601791541,0.058567953831516154,2.2179034277796745,0.0767033310705712,0.04043257659246111,2.3269213135919697,2.1088855419673793,5750784,7.747947359085083,8.407568979263306
8.700000000000001,9.169041575982344,8.230958424017658,5.03,5.492709412050371,4.567290587949629,0.05534705263562497,2.216927598416805,0.07609527139470088,0.034598833876549065,2.340051421426582,2.0938037754070282,5914624,7.872790908813476,8.544956731796265
8.86,9.206987031457949,8.51301296854205,5.26,5.860333240792145,4.6596667592078544,0.06337010995484883,2.189074356853962,0.08311538766763987,0.04362483224205779,2.275656978489353,2.102491735218571,6078464,8.067265510559082,8.713157176971436
8.96,9.334699879903905,8.585300120096097,5.059999999999999,5.7473136110975815,4.372686388902416,0.0537986794719472,2.1422365218400956,0.07807609248585809,0.02952126645803631,2.2687454720096003,2.015727571670591,6242304,8.221828031539918,8.83366117477417
8.749999999999998,9.070156211871641,8.429843788128355,5.14,5.682586398650021,4.597413601349978,0.06831900565885003,2.1360354736447333,0.08343336796967828,0.05320464334802179,2.255860507600542,2.016210439688925,6406144,7.936127805709839,8.614868450164796
8.83,9.206961536499415,8.453038463500585,5.140000000000001,5.650294032886924,4.629705967113077,0.05793916818220165,2.129069831967354,0.07888496249531488,0.03699337386908842,2.211398928782233,2.046740735152475,6569984,8.034066438674927,8.697240495681763
9.06,9.445227205685166,8.674772794314835,5.15,5.672015325445528,4.627984674554472,0.05155791682191189,2.10960493683815,0.0705928512941209,0.03252298234970287,2.2636450276094298,1.9555648460668704,6733824,8.262802696228027,8.923061656951905
8.870000000000001,9.238917334913936,8.501082665086066,5.28,5.927765389628066,4.632234610371935,0.056941907107829995,2.1244282513856887,0.07753090749924475,0.03635290671641524,2.2197050145804047,2.0291514881909727,6897664,8.174163246154786,8.75378704071045
9.19,9.452488094968134,8.927511905031865,5.130000000000001,5.663010318849458,4.596989681150544,0.052236584853380875,2.126753954589367,0.06825600349429828,0.03621716621246348,2.226884968997175,2.026622940181559,7061504,8.321225690841676,9.06296148300171
8.929999999999998,9.322555728527808,8.537444271472188,5.12,5.524474968323133,4.715525031676867,0.04806480370461937,2.0807859346270563,0.0633577493155463,0.03277185809369244,2.212406366791327,1.9491655024627852,7225344,8.191352128982544,8.816098594665528
9.11,9.372488094968134,8.847511905031865,5.160000000000001,5.7099090833947015,4.610090916605301,0.059126055531669365,2.1004476219415666,0.09119186488100647,0.027060246182332257,2.207527983755704,1.9933672601274295,7389184,8.323137617111206,8.993486595153808
9.05,9.330178514522439,8.769821485477562,5.3100000000000005,5.978505796534331,4.64149420346567,0.04921982388477768,2.081587214767933,0.06687466548400756,0.0315649822855478,2.21166285365512,1.951511575880746,7553024,8.24182062149048,8.93458137512207
9.180000000000001,9.398174242292717,8.961825757707286,5.17,5.758302643203309,4.581697356796691,0.04817078185733405,2.1070704624056815,0.08006309211440732,0.016278471600260767,2.2641020565301377,1.9500388682812253,7716864,8.402129936218262,9.063503837585449
9.09,9.276815416922695,8.903184583077305,4.999999999999999,5.588217646794108,4.41178235320589,0.05482006733072916,2.0479787096381186,0.08486464099339808,0.024775493668060238,2.1643245334010075,1.9316328858752294,7880704,8.356252241134644,8.979690265655517
9.08,9.515430821141544,8.644569178858456,5.02,5.612958683214943,4.427041316785056,0.04310407224111255,2.050385317206383,0.05724264841731502,0.02896549606491007,2.1659622450415457,1.9348083893712198,8044544,8.31873435974121,8.970181083679199
8.95,9.353112887414927,8.546887112585072,5.1,5.583735464897913,4.616264535102086,0.034349812031723506,2.0588928565382956,0.049752207014453306,0.018947417048993703,2.2124166845188693,1.9053690285577216,8208384,8.180561876296997,8.832609081268311
9.150000000000002,9.473264597504894,8.82673540249511,4.9399999999999995,5.314699879903904,4.565300120096095,0.048385139880701845,2.0603982165455816,0.0811844900606411,0.015585789700762596,2.1577153170490564,1.9630811160421067,8372224,8.383529949188233,9.03944787979126
9.01,9.360570962859162,8.659429037140837,4.91,5.18,4.640000000000001,0.04068596942815923,2.061543624103069,0.05254774945467227,0.028824189401646196,2.164104181151667,1.9589830670544714,8536064,8.294307422637939,8.907763481140137
9.040000000000001,9.494312667664023,8.58568733233598,5.4799999999999995,5.86418745424597,5.095812545754029,0.0453881261637434,1.9996373504400253,0.05771523639367064,0.03306101593381616,2.1473414726870197,1.851933228193031,8699904,8.282160472869872,8.93390998840332
9.02,9.251516738055804,8.788483261944195,5.319999999999999,5.753128156554154,4.886871843445845,0.03892627398017791,2.0506948098540305,0.05791743274981387,0.019935115210541948,2.191800254110862,1.9095893655971992,8863744,8.299200677871704,8.898134231567383
9.129999999999999,9.446385840391127,8.813614159608871,5.07,5.73340033162488,4.4065996683751205,0.0441466713091358,2.0726425498723984,0.06519986257206532,0.02309348004620627,2.202513741050453,1.9427713586943436,9027584,8.364325189590454,8.999365329742432
9.16,9.550384425918862,8.769615574081138,5.140000000000001,5.592106182218293,4.687893817781708,0.03957659313455221,2.043075993657112,0.049376562383588736,0.029776623885515684,2.173488141550499,1.9126638457637253,9191424,8.415625190734863,9.028601837158202
9.150000000000002,9.437228132326904,8.8627718676731,5.17,5.50778691508109,4.8322130849189096,0.035568651510402505,2.102518503367901,0.047635949475996316,0.023501353544808694,2.1921974092039376,2.0128395975318645,9355264,8.334936046600342,8.991092109680176
9.41,9.59138357147217,9.22861642852783,5.1899999999999995,5.516955654485436,4.863044345514563,0.04815888245357196,2.0834611475467684,0.07181430994578161,0.024503454961362303,2.190383103303789,1.976539191789748,9519104,8.53697910308838,9.237048721313476
9.26,9.583109888428071,8.936890111571929,5.3100000000000005,5.812891638427207,4.807108361572794,0.03441441464237863,2.0386267587542535,0.04641951385431907,0.02240931543043818,2.1984001561056323,1.8788533614028744,9682944,8.434913206100465,9.075294685363769
9.229999999999999,9.479198715887541,8.980801284112456,4.9,5.3626013402488155,4.437398659751185,0.03855848632520061,1.97469532340765,0.05723260454113405,0.019884368109267178,2.1227948163450616,1.8265958304702383,9846784,8.389332056045532,9.02259931564331
9.25,9.557408522978788,8.942591477021212,5.32,5.8449761899362676,4.795023810063733,0.04359010388143356,2.019928351044655,0.058258224264389806,0.02892198349847732,2.1297556760363654,1.9101010260529443,10010624,8.378630542755127,9.025723075866699
9.26,9.550516780926678,8.969483219073322,5.16,5.48,4.84,0.03651913774665441,1.994575023651123,0.04888416129243329,0.024154114200875536,2.0908709708480653,1.8982790764541808,10174464,8.387241506576538,9.021320152282716
9.22,9.601575680566778,8.838424319433223,5.2700000000000005,5.684849370253831,4.85515062974617,0.03790729411412026,2.0520436838269234,0.054224988513718556,0.021589599714521967,2.186380038134888,1.9177073295189586,10338304,8.363361072540282,8.958209896087647
9.370000000000001,9.565192212959433,9.174807787040569,5.1,5.627257053058562,4.572742946941437,0.03928003177279603,2.084963795542717,0.060759864149703954,0.017800199395888106,2.1990619667001536,1.9708656243852805,10502144,8.442739391326905,9.082822704315186
9.33,9.491554944214036,9.168445055785964,5.459999999999999,6.192393336944021,4.727606663055977,0.03291279328986998,1.9765840157866479,0.04200936432181147,0.02381622225792849,2.1094315866857576,1.843736444887538,10665984,8.404130744934083,9.028324508666993
9.17,9.419198715887543,8.920801284112457,5.140000000000001,5.632341345003647,4.647658654996354,0.04365588414948429,2.04859686344862,0.06408391858276868,0.0232278497161999,2.1576002180331266,1.9395935088641134,10829824,8.164628314971925,8.8410400390625
9.29,9.49712315177208,9.082876848227919,5.01,5.590430874437258,4.429569125562741,0.02984843683661888,2.0479671120643617,0.03977155282118858,0.019925320852049185,2.189371429405329,1.906562794723394,10993664,8.31879382133484,8.944048213958741
9.19,9.415610283453569,8.96438971654643,5.19,5.6129657196511324,4.767034280348868,0.03575535905547436,2.0352853327989577,0.05085649521530435,0.02065422289564437,2.139135798337551,1.9314348672603643,11157504,8.20079870223999,8.820743465423584
9.290000000000001,9.48723082923316,9.092769170766841,5.210000000000001,5.658218696620301,4.761781303379701,0.043605973245575975,2.00057003647089,0.06437301423353628,0.022838932257615668,2.1425986643965995,1.8585414085451808,11321344,8.255222988128661,8.893610572814941
9.31,9.540000000000001,9.08,5.130000000000001,5.594865571966779,4.665134428033222,0.037640149355865966,1.9513043344020844,0.047345750480841664,0.02793454823089027,2.0911592550272213,1.8114494137769475,11485184,8.259908199310303,8.891557312011718
9.34,9.609072480941474,9.070927519058525,5.369999999999999,5.864064773081424,4.875935226918575,0.03288071062415833,1.9916345089673997,0.04266184801674018,0.02309957323157648,2.147041147208069,1.8362278707267303,11649024,8.26849160194397,8.897742891311646
9.33,9.712230297072328,8.947769702927673,4.950000000000001,5.279393381840013,4.620606618159989,0.03272679207148027,1.9826558634638787,0.0430673016942552,0.02238628244870534,2.1475774160913708,1.8177343108363868,11812864,8.228609466552735,8.863029861450196
9.34,9.535959179422655,9.144040820577345,4.94,5.52172158288996,4.358278417110041,0.03329815738834435,1.95655946880579,0.04143688088376575,0.025159433892922953,2.12764049624059,1.78547844137099,11976704,8.223613595962524,8.846989059448243
9.32,9.665832329315812,8.974167670684189,5.05,5.727126280689208,4.372873719310792,0.042237853002734436,1.907704472541809,0.05904913662474584,0.02542656938072303,2.0809382349643437,1.7344707101192745,12140544,8.200753688812256,8.805265808105469
9.280000000000003,9.61105890714494,8.948941092855065,4.83,5.299148164229596,4.360851835770404,0.03169888709671792,1.981869149208069,0.04244320887263435,0.02095456532080149,2.16476698202709,1.7989713163890477,12304384,8.08224949836731,8.719918251037598
9.48,9.74,9.22,5.290000000000001,5.72692104549907,4.853078954500932,0.03459590072743588,1.9693341940641402,0.052993309013632056,0.01619849244123971,2.110365021779282,1.8283033663489985,12468224,8.23756775856018,8.868433570861816
9.41,9.60723082923316,9.21276917076684,5.15,5.854627561198113,4.445372438801888,0.03301319200545543,1.946769317984581,0.04500249776308243,0.021023886247828433,2.0908712898420836,1.8026673461270786,12632064,8.168265867233277,8.780626583099366
9.329999999999998,9.725094925302766,8.93490507469723,5.11,5.558218696620299,4.661781303379701,0.04220627525355662,1.9609638050198555,0.05466946434507966,0.02974308616203358,2.1258752366010727,1.7960523734386384,12795904,8.02963604927063,8.667029094696044
9.470000000000002,9.719198715887545,9.22080128411246,5.03,5.532095608425328,4.527904391574673,0.03922963764052835,1.9145220071077347,0.05659802708603674,0.021861248195019955,2.0543532676959653,1.774690746519504,12959744,8.181800842285156,8.772076940536499
9.400000000000002,9.600000000000001,9.200000000000003,5.04,5.343973683071413,4.736026316928587,0.04273217499721791,1.904406812787056,0.07064770921652168,0.014816640777914142,2.0500094376630478,1.758804187911064,13123584,8.069954538345337,8.684120082855225
9.240000000000002,9.614699879903906,8.865300120096098,5.33,5.770567815438214,4.8894321845617865,0.03839046515058721,1.934248538315296,0.058812794550087144,0.017968135751087275,2.0747390935249896,1.7937579831056025,13287424,7.895533800125122,8.503052616119385
9.23,9.530166620396074,8.929833379603927,5.26,5.942934843158555,4.577065156841445,0.03916549040004605,1.9172986701130867,0.05402489604853064,0.02430608475156146,2.0652308368324652,1.7693665033937083,13451264,7.824603796005249,8.443487977981567
9.309999999999999,9.560798724079687,9.05920127592031,5.02,5.570999092558236,4.469000907441763,0.03135448722168798,1.9597836315631867,0.04099673824952755,0.021712236193848412,2.1227656186644084,1.796801644461965,13615104,7.886149787902832,8.496792316436768
9.31,9.5443074902772,9.075692509722801,5.09,5.544862616621766,4.6351373833782334,0.04275415155570948,1.9063942670822143,0.060925818925351816,0.024582484186067153,2.0961956246884204,1.716592909476008,13778944,7.881972122192383,8.467811107635498
9.270000000000001,9.57675723300356,8.963242766996443,5.13,5.446385840391128,4.813614159608872,0.03900612602010367,1.9372332096099854,0.06082525907447629,0.01718699296573105,2.154356489748423,1.7201099294715474,13942784,7.77342963218689,8.378567266464234
9.360000000000001,9.653938769133983,9.06606123086602,4.97,5.621229606206597,4.318770393793402,0.039486186963040334,1.8392170071601868,0.05068959741902283,0.028282776507057836,2.0529986036407273,1.6254354106796465,14106624,7.797024393081665,8.41121072769165
9.419999999999998,9.638174242292713,9.201825757707283,4.949999999999999,5.481507290636732,4.418492709363266,0.041561933455523066,1.8495378568768501,0.05873137646424785,0.024392490446798285,2.0321561670603154,1.6669195466933848,14270464,7.8384698867797855,8.447259998321533
9.27,9.583209195267315,8.956790804732684,5.3100000000000005,5.818822169328342,4.801177830671659,0.038298200466670075,1.8746983796358108,0.05089068426188617,0.025705716671453976,2.0094122002416324,1.739984559029989,14434304,7.688017797470093,8.257831239700318
9.39,9.6243074902772,9.155692509722801,4.96,5.304093010681705,4.615906989318295,0.03257857125718142,1.884129311144352,0.04181661167086699,0.023340530843495855,2.0189251253229292,1.7493334969657746,14598144,7.7562933444976805,8.337774991989136
9.3,9.640587727318529,8.959412272681472,4.959999999999999,5.446209831245728,4.47379016875427,0.03142301475163546,1.8212433278560638,0.03719770238280733,0.025648327120463596,2.010594236815173,1.6318924188969546,14761984,7.609627819061279,8.201694345474243
9.38,9.725832329315812,9.03416767068419,5.66,6.112106182218293,5.207893817781708,0.034416728524956794,1.8624116793274879,0.04793595519183187,0.02089750185808172,2.0412192913951346,1.6836040672598411,14925824,7.667852401733398,8.234775018692016
9.459999999999999,9.798230690505754,9.121769309494244,5.26,5.675210789840533,4.844789210159466,0.03101115243043745,1.9123505041003228,0.03975945516829711,0.022262849692577788,2.09433607592623,1.730364932274416,15089664,7.643910217285156,8.259456825256347
9.360000000000001,9.605764114548892,9.11423588545111,5.55,6.2824616030891995,4.8175383969108,0.04459508752916005,1.8382508292794228,0.06581799772926741,0.02337217732905269,1.9656907768038034,1.7108108817550423,15253504,7.544517183303833,8.14642071723938
9.430000000000001,9.597630546142403,9.2623694538576,5.4399999999999995,5.948330601085553,4.931669398914446,0.03579500664491202,1.7999461889266968,0.04415590296925434,0.027434110320569693,1.9788796463297362,1.6210127315236573,15417344,7.591949844360352,8.16871600151062
9.290000000000001,9.447797338380596,9.132202661619406,4.98,5.39424630354416,4.5657536964558405,0.03613465084927152,1.8646059021353723,0.05439289088612262,0.017876410812420414,2.047010157053622,1.6822016472171224,15581184,7.434210395812988,8.014657354354858
9.44,9.689799919935936,9.190200080064063,5.09,5.842927619363243,4.337072380636757,0.03908845039550211,1.821041612327099,0.07297619679369186,0.005200703997312359,1.9098300690362742,1.7322531556179237,15745024,7.521556425094604,8.102366161346435
9.440000000000001,9.743973683071415,9.136026316928588,5.07,5.689758017293848,4.450241982706153,0.03017546194605525,1.812899175286293,0.037087595158982516,0.023263328733127985,1.9639895683693205,1.6618087822032657,15908864,7.539525413513184,8.076983308792114
9.52,9.62770329614269,9.41229670385731,5.34,5.6983294573433785,4.981670542656621,0.03467928187455977,1.8944009229540826,0.05032583171691528,0.019032732032204264,2.0736201726264243,1.7151816732817409,16072704,7.54418044090271,8.10833830833435
9.47,9.625241746962601,9.3147582530374,5.24,5.66,4.82,0.03854479771107432,1.7798881962895394,0.05254952029585401,0.02454007512629464,1.9666429759325932,1.5931334166464857,16236544,7.4534705638885494,8.029004621505738
9.48,9.668679622641132,9.291320377358868,5.340000000000001,5.620000000000001,5.0600000000000005,0.029732270701788317,1.8098339810967445,0.036117860897092874,0.023346680506483763,1.925365846273794,1.6943021159196952,16400384,7.435242605209351,8.006637573242188
9.400000000000002,9.68284271247462,9.117157287525384,5.079999999999999,5.786823881882891,4.373176118117107,0.03695776364766058,1.7269944116473197,0.052658106420642156,0.02125742087467901,1.857629060584026,1.5963597627106134,16564224,7.326222562789917,7.9024933815002445
9.5,9.70976176963403,9.29023823036597,4.93,5.615638388656878,4.2443616113431215,0.035270948219113,1.7776705846190453,0.04387034498305673,0.026671551455169272,1.937898954208077,1.6174422150300136,16728064,7.386580991744995,7.957907009124756
9.42,9.67219040425837,9.16780959574163,5.069999999999999,5.806274405367998,4.333725594632001,0.029043176246341267,1.8579363390803336,0.038317637765765925,0.01976871472691661,2.0128464309238185,1.7030262472368487,16891904,7.287698030471802,7.850174617767334
9.57,9.743493515728975,9.396506484271026,5.279999999999999,5.742168800331653,4.817831199668346,0.03090319797629485,1.8078230753540994,0.03969140620223696,0.02211498975035274,1.966017666100033,1.6496284846081657,17055744,7.352990531921387,7.954697322845459
9.540000000000001,9.75540659228538,9.324593407714621,5.219999999999999,5.611918358845307,4.82808164115469,0.027688344172202006,1.76673713773489,0.03491875622136378,0.020457932123040232,1.9584996171141675,1.5749746583556123,17219584,7.346913814544678,7.898187875747681
9.48,9.620000000000001,9.34,5.179999999999999,5.615430821141544,4.744569178858454,0.02895267007406796,1.8375568032264709,0.0389252089597222,0.01898013118841372,1.9429288736557018,1.73218473279724,17383424,7.2531108379364015,7.813745021820068
9.629999999999999,9.764536240470736,9.495463759529262,5.23,5.694865571966779,4.765134428033222,0.02923315828666086,1.7625667110085488,0.04023423629220482,0.018232080281116902,1.8911157051444247,1.6340177168726728,17547264,7.330070447921753,7.906666898727417
9.52,9.68,9.36,5.24,5.843655530911462,4.636344469088538,0.03708067697007205,1.7933955684304237,0.05573398156683936,0.01842737237330474,1.962868367294499,1.6239227695663483,17711104,7.249664974212647,7.7916230201721195
9.46,9.616204993518133,9.303795006481868,4.99,5.323016516106934,4.656983483893066,0.03519239488523447,1.771889466047287,0.04923423720032391,0.021150552570145035,1.8755312714736423,1.6682476606209318,17874944,7.158096408843994,7.716681957244873
9.4,9.59493588689618,9.205064113103822,5.34,5.928557558782487,4.751442441217513,0.032339491578750275,1.7642093792557716,0.04231301081709153,0.02236597234040902,1.8979118789309255,1.6305068795806177,18038784,7.075301790237427,7.634521245956421
9.55,9.791867732448956,9.308132267551045,5.040000000000001,5.540399840127873,4.539600159872129,0.029939025128260188,1.7742090359330178,0.04065465251346328,0.019223397743057098,1.9410699199128032,1.6073481519532324,18202624,7.185457324981689,7.735340166091919
9.540000000000001,9.631651513899117,9.448348486100885,5.159999999999999,5.518329457343378,4.801670542656621,0.029880093433894174,1.7802794471383094,0.037900833659012326,0.021859353208776022,1.9630567489201065,1.5975021453565124,18366464,7.133224678039551,7.694553375244141
9.639999999999999,9.759999999999998,9.52,5.180000000000001,5.866731388535577,4.4932686114644245,0.03946385246235873,1.7037320256233215,0.06165856584597944,0.01726913907873802,1.8829068618130398,1.5245571894336032,18530304,7.1814816951751705,7.7441794872283936
9.59,9.76,9.42,5.319999999999999,5.797074417675062,4.842925582324937,0.030563651456031904,1.7599028959870338,0.041395930548894955,0.019731372363168853,1.9071170243846503,1.6126887675894173,18694144,7.143532466888428,7.688955926895142
9.600000000000001,9.789736659610105,9.410263340389898,5.49,6.1184106937345994,4.861589306265401,0.031013157544657537,1.7060634359717368,0.038197110930091545,0.023829204159223533,1.8938314630314559,1.5182954089120178,18857984,7.131756734848023,7.665577697753906
9.459999999999999,9.697486841740758,9.22251315825924,5.510000000000001,5.969238500128202,5.0507614998718,0.030317927943542544,1.7703650936484336,0.040857292983987964,0.019778562903097124,1.913389719217879,1.6273404680789882,19021824,6.999619579315185,7.529406547546387
9.59,9.782093727122986,9.397906272877014,5.25,5.871691241694782,4.628308758305218,0.03170357658527787,1.7390106812119484,0.04014685354192273,0.023260299628633012,1.8844102336139121,1.5936111288099846,19185664,7.07030291557312,7.608005714416504
9.609999999999998,9.779999999999998,9.439999999999998,5.040000000000001,5.455210789840535,4.6247892101594665,0.030771685508079783,1.7413477778434754,0.037431541193995665,0.0241118298221639,1.8941569056923695,1.5885386499945813,19349504,7.075365877151489,7.602388191223144
9.65,9.806524758424986,9.493475241575014,4.9399999999999995,5.516541412215982,4.363458587784017,0.0274224490160122,1.7554834499955176,0.03397958195107632,0.020865316080948083,1.905234619233682,1.6057322807573533,19513344,7.069581699371338,7.607190275192261
9.530000000000001,9.64874342087038,9.411256579129622,5.37,5.749605057922047,4.990394942077954,0.030630944506265183,1.6516789630055428,0.040944047923409756,0.02031784108912061,1.8096380703527755,1.4937198556583102,19677184,6.949324131011963,7.482766962051391
9.529999999999998,9.735182845286829,9.324817154713166,5.3100000000000005,5.706106046406767,4.9138939535932336,0.030300183931831214,1.7126856565475463,0.03926220626035427,0.02133816160330816,1.875316628321396,1.5500546847736967,19841024,6.938740158081055,7.461576318740844
9.55,9.746214168703487,9.353785831296515,5.289999999999999,5.8237602458032995,4.756239754196699,0.030170239275321316,1.7068998381495475,0.043128318689386595,0.017212159861256036,1.8347200749492591,1.5790796013498358,20004864,6.901771068572998,7.450893878936768
9.52,9.69776388834631,9.342236111653689,5.12,5.869399759807808,4.370600240192192,0.023778010287787723,1.8071793004870416,0.026834082585325197,0.02072193799025025,1.9236414915015694,1.6907171094725137,20168704,6.871983861923217,7.404525709152222
9.49,9.66578395831247,9.31421604168753,5.449999999999999,5.782415402771893,5.117584597228106,0.026790210581384533,1.7438443779945374,0.03754670116636301,0.016033719996406057,1.9219473951494135,1.5657413608396613,20332544,6.841593885421753,7.36052713394165
9.579999999999998,9.75204650534085,9.407953494659147,5.2299999999999995,5.505862284482674,4.954137715517325,0.03490278907120223,1.7158066004514694,0.048495774700809846,0.021309803441594614,1.8123605625670192,1.6192526383359196,20496384,6.8891819477081295,7.406777620315552
9.569999999999997,9.84221315177632,9.297786848223673,5.49,6.0104805471869245,4.969519452813076,0.03013352814596142,1.6687397047877313,0.04151976677804686,0.018747289513875977,1.8141598558041805,1.523319553771282,20660224,6.853237152099609,7.3731731414794925
9.47,9.71103941586388,9.228960584136122,5.47,5.943392015141785,4.996607984858215,0.027498439303599225,1.6449443072080612,0.03199435895035413,0.02300251965684432,1.8154223989311389,1.4744662154849835,20824064,6.7649688720703125,7.279201650619507
9.45,9.687697286480093,9.212302713519906,5.41,6.072495283002076,4.747504716997924,0.029824406234547452,1.6907165572047234,0.03777495139694947,0.021873861072145437,1.8307371467530347,1.550695967656412,20987904,6.736513948440551,7.244837474822998
9.55,9.783452350598576,9.316547649401425,5.65,5.950832179129827,5.349167820870174,0.03202771897194901,1.6917627885937692,0.04148629284553213,0.02256914509836589,1.8779180530335124,1.5056075241540259,21151744,6.777942562103272,7.296540832519531
9.569999999999999,9.78,9.359999999999998,5.42,5.871220566907139,4.968779433092861,0.02427088608965274,1.7394905433058738,0.02926405976551547,0.019277712413790008,1.9215609984853415,1.5574200881264062,21315584,6.773534154891967,7.291840410232544
9.499999999999998,9.667332005306813,9.332667994693184,5.03,5.412230297072329,4.647769702927672,0.02430472945561628,1.7096399620175362,0.027824949414254476,0.020784509496978087,1.7735653087508545,1.645714615284218,21479424,6.708512496948242,7.2219922065734865
9.55,9.746214168703487,9.353785831296515,5.43,6.155327512231543,4.704672487768456,0.02990143273491408,1.6833819806575776,0.036890625011552186,0.022912240458275973,1.8084629640997525,1.5583009972154027,21643264,6.7388204574584964,7.2459159851074215
9.489999999999998,9.859999999999998,9.12,5.380000000000001,5.901152568831816,4.8588474311681855,0.02759023150429125,1.7807760328054427,0.03561943643468498,0.019561026573897522,1.9370768856698966,1.624475179940989,21807104,6.657016372680664,7.172275590896606
9.46,9.74,9.180000000000001,5.38,5.758945906429928,5.001054093570072,0.029007670818828,1.6480232819914817,0.03787464236677179,0.020140699270884216,1.775646957057371,1.5203996069255925,21970944,6.639317369461059,7.136044263839722
9.559999999999999,9.750787840283389,9.369212159716609,5.59,5.986106046406767,5.193893953593233,0.02666318023111669,1.7349017918109895,0.03430301590223356,0.01902334455999982,1.8426803818124666,1.6271232018095123,22134784,6.706502532958984,7.196544170379639
9.55,9.661803398874989,9.438196601125012,5.62,6.154415568635495,5.085584431364505,0.027016167505644218,1.6976455569267273,0.03369351629672109,0.020338818714567344,1.8029861599134192,1.5923049539400354,22298624,6.652342653274536,7.170610094070435
9.63,9.785241746962601,9.4747582530374,5.39,6.0991544260596555,4.680845573940344,0.028022726788185487,1.6280246153473854,0.03551059731059886,0.020534856265772117,1.754098963084413,1.5019502676103578,22462464,6.687945222854614,7.213304901123047
9.52,9.776124969497314,9.263875030502685,5.279999999999999,5.89935450268808,4.6606454973119185,0.02750239693559702,1.6586147978901864,0.0380564561686602,0.01694833770253384,1.8074306876453736,1.5097989081349992,22626304,6.5932948112487795,7.111346435546875
9.48,9.724131112314675,9.235868887685326,5.59,6.02,5.16,0.02452890388667577,1.728266690671444,0.030056549213744142,0.019001258559607395,1.8376154427256886,1.6189179386171992,22790144,6.55648775100708,7.06473217010498
9.610000000000003,9.791383571472174,9.428616428527832,5.41,5.846921045499069,4.973078954500931,0.02496350333094593,1.6832744911313058,0.03136772537084355,0.018559281291048307,1.788955520510155,1.5775934617524565,22953984,6.607871055603027,7.138378715515136
9.540000000000001,9.745912602819741,9.33408739718026,5.67,6.337907179179862,5.002092820820138,0.024159062816761383,1.7346070468425752,0.030581473438102958,0.017736652195419807,1.8634002481595324,1.605813845525618,23117824,6.559007263183593,7.074954271316528
9.629999999999999,9.830249843945007,9.429750156054991,5.1899999999999995,5.8920683727387235,4.4879316272612755,0.028890739800408426,1.6363881573081016,0.03795876974486587,0.019822709855950985,1.7602215692417833,1.51255474537442,23281664,6.610288906097412,7.1229454517364506
9.66,9.86591260281974,9.45408739718026,5.36,5.9783849933496125,4.741615006650388,0.0228927355143241,1.723006235063076,0.02833319850761642,0.01745227252103178,1.843113693291026,1.602898776835126,23445504,6.60895471572876,7.131958723068237
9.520000000000001,9.673622914957374,9.366377085042629,5.279999999999999,5.759165942028437,4.800834057971562,0.0238259398611262,1.7063974291086197,0.028758152625580645,0.018893727096671753,1.8280952458739623,1.584699612343277,23609344,6.539238786697387,7.014520502090454
9.61,9.856779253585062,9.363220746414937,5.2,5.827694193059009,4.572305806940991,0.026949930307455315,1.6692640781402588,0.034653176130117105,0.019246684484793525,1.8697863645049733,1.4687417917755443,23773184,6.566580009460449,7.063295555114746
9.629999999999999,9.825192212959431,9.434807787040567,5.470000000000001,5.947598157450383,4.992401842549619,0.026011061342433063,1.6815801173448564,0.033271193448912995,0.01875092923595313,1.8488326579280892,1.5143275767616236,23937024,6.56773271560669,7.0665069103240965
9.629999999999999,9.803493515728974,9.456506484271024,5.220000000000001,5.723587132480567,4.716412867519434,0.026608576229773424,1.6615858539938926,0.03298803323742434,0.02022911922212251,1.805489389726413,1.5176823182613721,24100864,6.547144889831543,7.050839042663574
9.41,9.612237484161566,9.207762515838434,5.209999999999999,5.798982172905088,4.62101782709491,0.025180171523243138,1.6977919533848762,0.03449268278486952,0.015867660261616755,1.8161625626480113,1.579421344121741,24264704,6.379915809631347,6.874551248550415
9.65,9.86095023109729,9.439049768902711,4.95,5.247489495612871,4.65251050438713,0.02662054917309429,1.6259186208248138,0.03264120833951971,0.02059989000666887,1.8458437128904868,1.4059935287591407,24428544,6.5447547912597654,7.036764621734619
9.66,9.828522995463528,9.491477004536472,5.52,5.8629285639896445,5.177071436010355,0.02526428780984128,1.6377446204423904,0.032880161361641375,0.017648414258041183,1.8295668779994463,1.4459223628853346,24592384,6.536333465576172,7.028016805648804
9.659999999999998,9.771355287256599,9.548644712743398,5.43,5.985067563455116,4.874932436544883,0.025704633351415353,1.673513624072075,0.03363909811650126,0.017770168586329443,1.8434516573307587,1.5035755908133912,24756224,6.514373540878296,7.014908647537231
9.629999999999999,9.771774468787576,9.488225531212422,5.3100000000000005,5.784236228055176,4.835763771944825,0.02509988013189281,1.6899312496185304,0.03014293209419464,0.020056828169590982,1.7930499071168353,1.5868125921202254,24920064,6.489254808425903,6.976153755187989


==> data/progress-maze-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
4.79,5.226921045499069,4.353078954500931,4.17,4.744543296888929,3.595456703111071,1.0787521567195655,2.7043076515197755,1.3058116476882247,0.8516926657509064,2.7063149183537396,2.7023003846858114,16384,0.42760707437992096,4.267964434623718
4.3,4.938748776906852,3.6612512230931475,4.6,5.1138093031466045,4.086190696853395,0.3813055887818336,2.6449631452560425,0.48624865410666396,0.2763625234570033,2.68451477622386,2.605411514288225,180224,1.7356607437133789,3.8984107255935667
4.92,5.51464274989274,4.32535725010726,4.749999999999999,5.392261628933255,4.107738371066743,0.35697904545813797,2.652225708961487,0.4280436711912212,0.2859144197250547,2.6934926472352148,2.610958770687759,344064,2.3362975001335142,4.4796370506286625
4.92,5.519666574022597,4.320333425977402,5.16,5.702586398650022,4.617413601349979,0.28204621803015467,2.6368607878684998,0.3388801935394634,0.22521224252084593,2.6700873708647914,2.603634204872208,507904,2.516915464401245,4.447021055221557
4.71,5.276480361530742,4.143519638469258,4.71,5.060570962859162,4.3594290371408375,0.21396015211939806,2.607703223824501,0.2578263512743544,0.17009395296444174,2.6741149677322325,2.5412914799167696,671744,3.086882305145264,4.320144391059875
5.16,5.460665927567458,4.859334072432542,5.3,5.829150262212918,4.770849737787081,0.2283892326056957,2.6045399785041807,0.2891975070149025,0.1675809581964889,2.6505025638918607,2.558577393116501,835584,3.2265785455703737,4.728978157043457
5.0,5.551361950083609,4.448638049916391,4.869999999999999,5.355901224530252,4.384098775469746,0.21240497315302492,2.5850993514060976,0.24839934804331232,0.17641059826273753,2.6520005049491973,2.518198197862998,999424,3.260163927078247,4.619546031951904
5.450000000000001,5.950499750249689,4.949500249750313,5.4399999999999995,5.73732137494637,5.142678625053629,0.20322838472202415,2.5626441687345505,0.2502774144411351,0.15617935500291316,2.6216430874310084,2.5036452500380926,1163264,3.6095394611358644,5.067716503143311
5.7,6.158257569495584,5.2417424305044165,5.42,5.86,4.9799999999999995,0.20151831442490215,2.54602127969265,0.26316246929138887,0.13987415955841545,2.594159334214484,2.497883225170816,1327104,3.998321199417114,5.273673677444458
5.609999999999999,5.946005952328228,5.273994047671771,5.869999999999999,6.48163714733492,5.258362852665078,0.21865929123014208,2.542031016945839,0.25288420066515094,0.18443438179513325,2.60968449882644,2.4743775350652384,1490944,3.997122311592102,5.177308416366577
5.44,5.909467783772221,4.97053221622778,5.44,5.78117444218464,5.098825557815361,0.23539964556694032,2.515035569667816,0.3042076403232635,0.16659165081061716,2.5751637862529626,2.4549073530826697,1654784,3.8368627786636353,5.066897535324097
5.93,6.541637147334921,5.318362852665079,5.680000000000001,6.1014261501141105,5.258573849885891,0.19483445910736916,2.485916370153427,0.2299857779751503,0.15968314023958802,2.5398047918780193,2.4320279484288347,1818624,4.132304096221924,5.512312602996826
6.180000000000001,6.571918358845309,5.788081641154692,5.880000000000001,6.379599839871873,5.380400160128128,0.18424026193097232,2.462777888774872,0.2275014464803618,0.14097907738158283,2.5302172314578475,2.3953385460918963,1982464,4.521381783485412,5.780365371704102
6.540000000000001,7.138665181883832,5.94133481811617,5.53,5.8301666203960725,5.229833379603928,0.23208901435136794,2.4355488657951354,0.26726021794511706,0.19691781075761883,2.496371017857781,2.37472671373249,2146304,4.412262439727783,6.132253360748291
6.369999999999999,7.1368767828015125,5.603123217198486,5.87,6.192645316098034,5.5473546839019665,0.19967225128784777,2.419530060887337,0.24855359254163842,0.15079091003405712,2.45633460876763,2.3827255130070437,2310144,4.606817650794983,6.018407392501831
6.75,7.21743983570081,6.28256016429919,5.62,6.1215974481593785,5.118402551840622,0.19416143139824268,2.387055364251137,0.22335597483870584,0.16496688795777953,2.455858821080842,2.318251907421432,2473984,4.992894315719605,6.385192489624023
6.580000000000001,7.073558507170124,6.086441492829878,5.640000000000001,6.132341345003647,5.147658654996354,0.1899403642863035,2.4071009397506713,0.2248671338811901,0.15501359469141693,2.4562985593891025,2.35790332011224,2637824,4.610818028450012,6.247134113311768
7.090000000000001,7.431906419945576,6.748093580054426,5.79,6.165366487582469,5.414633512417531,0.20635784175246955,2.405973416566849,0.24031028067087445,0.17240540283406464,2.440224943394683,2.371721889739015,2801664,5.32412896156311,6.748226690292358
7.089999999999999,7.526921045499068,6.65307895450093,5.65,5.960644491340181,5.3393555086598194,0.17282628873363137,2.3529744029045103,0.21215338583843074,0.133499191628832,2.406523172901895,2.2994256329071256,2965504,5.516941690444947,6.805139684677124
7.369999999999999,7.676757233003559,7.0632427669964395,5.64,6.083170396123206,5.196829603876793,0.16541877929121257,2.35274743437767,0.20622319954376991,0.12461435903865523,2.400621484719452,2.3048733840358886,3129344,5.911442041397095,7.101923561096191
7.38,7.758945906429928,7.001054093570072,5.54,5.793771550808991,5.286228449191009,0.16749075856059786,2.335482206940651,0.1935744423350382,0.14140707478615752,2.393362630935198,2.277601782946104,3293184,5.708910512924194,7.078615331649781
7.37,8.030378679243963,6.709621320756038,5.430000000000001,5.830124980474852,5.029875019525149,0.1566098295152187,2.297845873236656,0.17114132310090627,0.14207833592953115,2.3772089781129986,2.2184827683603134,3457024,5.833817052841186,7.109217977523803
7.5,8.054977477020465,6.945022522979536,5.31,5.798773976393997,4.821226023606002,0.15914508448913692,2.2953019559383394,0.1874609070232688,0.13082926195500502,2.3665450585425485,2.2240588533341303,3620864,5.983003568649292,7.238989591598511
7.62,8.154415568635496,7.085584431364505,5.12,5.468711915483254,4.771288084516746,0.17585655767470595,2.2786683678627013,0.22274011014332548,0.12897300520608643,2.3465350675522743,2.2108016681731284,3784704,6.005804824829101,7.393291234970093
7.9799999999999995,8.442168800331654,7.517831199668345,4.99,5.396078810084939,4.583921189915062,0.13914581201970572,2.2606014966964723,0.17726683822102057,0.10102478581839085,2.3562997096906835,2.164903283702261,3948544,6.460146903991699,7.73948392868042
8.29,8.66536648758247,7.91463351241753,4.750000000000001,5.137943294825417,4.362056705174584,0.1369023602455854,2.2619367212057115,0.17381031811345896,0.09999440237771187,2.344783171041552,2.179090271369871,4112384,6.653692293167114,8.042998838424683
8.330000000000002,8.797011777153427,7.862988222846577,5.2299999999999995,5.768609320379809,4.6913906796201905,0.15588688524439925,2.251436185836792,0.18731851480497705,0.12445525568382146,2.3249232400523856,2.1779491316211987,4276224,6.6743316650390625,8.119189548492432
8.309999999999999,8.86217750769114,7.757822492308858,5.21,5.84,4.58,0.1459713411517441,2.1791788905858995,0.18223145479628325,0.10971122750720494,2.2941756229633854,2.0641821582084137,4440064,6.721373081207275,8.117946147918701
8.66,8.960665927567458,8.359334072432542,5.0,5.5019960159204455,4.4980039840795545,0.12805419205687935,2.1907530188560487,0.17771479896640563,0.07839358514735305,2.2739397170871385,2.107566320624959,4603904,7.132086706161499,8.458514976501466
8.299999999999999,8.663318042491698,7.936681957508299,4.99,5.578982172905089,4.401017827094911,0.1556219729594886,2.1242425844073294,0.19117654242017465,0.12006740349880254,2.210628811873396,2.037856356941263,4767744,6.7351987838745115,8.11811933517456
8.489999999999998,8.89112342240263,8.088876577597366,4.909999999999999,5.367055795281057,4.452944204718942,0.12667402923107146,2.1376784548163412,0.14945138959555096,0.10389666886659198,2.2551504418430506,2.020206467789632,4931584,7.0785033226013185,8.350760984420777
8.620000000000001,8.968711915483254,8.271288084516748,5.180000000000001,5.701152568831816,4.658847431168185,0.10412881355732675,2.1436723098158836,0.12952797234642588,0.07872965476822763,2.2606340587088303,2.026710560922937,5095424,7.231806516647339,8.466547060012818
8.540000000000001,9.06,8.020000000000001,5.0,5.286356421265527,4.713643578734473,0.11868273816071447,2.125756961107254,0.14841081837294084,0.08895465794848809,2.2284866004116357,2.0230273218028727,5259264,7.106143426895142,8.383072423934937
8.709999999999999,9.060570962859162,8.359429037140837,5.0,5.39496835316263,4.60503164683737,0.0943270284682512,2.172564074397087,0.10631194161867767,0.08234211531782472,2.2425404903774058,2.1025876584167684,5423104,7.36524019241333,8.589835119247436
8.680000000000001,9.089389789809175,8.270610210190828,5.029999999999999,5.739999999999999,4.319999999999999,0.090162832243368,2.1878357574343683,0.12522720220258168,0.05509846228415433,2.331932422085407,2.0437390927833294,5586944,7.3623920440673825,8.550454044342041
8.74,9.098329457343379,8.381670542656622,4.970000000000001,5.685611626512594,4.254388373487407,0.09388002082705493,2.142329640686512,0.11613753458624126,0.0716225070678686,2.241485789857537,2.043173491515487,5750784,7.422196578979492,8.615800809860229
8.85,9.340407993409569,8.35959200659043,5.18,5.596653333119993,4.763346666880007,0.09364821612834928,2.2276688009500503,0.11738558451459073,0.06991084774210783,2.319812711237326,2.1355248906627744,5914624,7.49151644706726,8.731667947769164
8.8,9.260434577328855,8.339565422671146,5.33,5.9367124524847,4.7232875475153,0.10085800345987077,2.1528816714882852,0.1364959826508318,0.06522002426890974,2.277016463390217,2.0287468795863535,6078464,7.509944438934326,8.686760330200196
8.82,9.098567765543683,8.541432234456318,4.889999999999999,5.47728187440104,4.3027181255989575,0.09857348571531473,2.1777932405471803,0.12425372722929415,0.0728932442013353,2.271523763051237,2.0840627180431235,6242304,7.528614568710327,8.706636524200439
8.92,9.108679622641132,8.731320377358868,5.24,5.744380808516739,4.735619191483261,0.09184798835776743,2.1461538136005402,0.11498960858225242,0.06870636813328244,2.2642375551947374,2.028070072006343,6406144,7.621203899383545,8.80643835067749
8.780000000000001,9.108024389337135,8.451975610662867,5.18,5.6875431016179805,4.672456898382019,0.07981782373972235,2.172373265028,0.10119287135343881,0.05844277612600589,2.277624927289613,2.067121602766387,6569984,7.5297260761260985,8.67815465927124
9.0,9.325576411921995,8.674423588078005,5.01,5.451474801092882,4.568525198907118,0.08386293975636357,2.1366865053772925,0.11091768712745456,0.05680819238527258,2.3150710453759276,1.9583019653786575,6733824,7.702390670776367,8.887379169464111
8.87,9.127099202643649,8.61290079735635,4.999999999999999,5.471168759575589,4.5288312404244095,0.08907964136451478,2.131517705321312,0.10985798125812794,0.06830130147090162,2.2704987134483328,1.9925366971942915,6897664,7.585167646408081,8.766768741607667
9.01,9.435323406362734,8.584676593637266,4.85,5.270119030751999,4.429880969248,0.08131620814092451,2.1760552868247034,0.10510487407454014,0.05752754220730888,2.2929820771702594,2.0591284964791474,7061504,7.7240152835845945,8.898417091369629
8.959999999999999,9.243548937575156,8.676451062424842,5.05,5.388378486313773,4.711621513686227,0.09798225932754571,2.121367906033993,0.14096202387170595,0.055002494783385474,2.2356590356144674,2.0070767764535185,7225344,7.639640665054321,8.84551935195923
8.84,9.271740662898457,8.408259337101542,5.2700000000000005,5.66,4.880000000000001,0.10630194554105396,2.1311389714479447,0.12790230168443084,0.08470158939767708,2.2142457032225678,2.0480322396733217,7389184,7.554888534545898,8.738745403289794
9.040000000000003,9.293771550808993,8.786228449191013,4.92,5.427543101617981,4.412456898382019,0.09451195639558133,2.1276211947202683,0.11450995000685528,0.07451396278430737,2.2326673102573302,2.0225750791832064,7553024,7.690890073776245,8.929365825653075
8.860000000000001,9.189241552663088,8.530758447336915,4.99,5.462122865364515,4.517877134635485,0.08690840108320111,2.1092299073934555,0.11428526608740357,0.05953153607899865,2.2219930335002993,1.9964667812866115,7716864,7.572669267654419,8.755102825164794
8.91,9.349203825119956,8.470796174880045,4.98,5.607375485654325,4.352624514345676,0.11676216702908271,2.0970242455601693,0.13808212439794887,0.09544220966021653,2.203896593629123,1.9901518974912156,7880704,7.515676116943359,8.789285278320312
9.059999999999999,9.332763633939715,8.787236366060283,5.36,5.858397431775085,4.8616025682249155,0.10378883657976978,2.061629797518253,0.12206214774682997,0.0855155254127096,2.171875590939895,1.9513840040966113,8044544,7.797599172592163,8.95140037536621
9.14,9.466190128606002,8.813809871394,5.08,5.666174035590114,4.493825964409886,0.08935829019173977,2.087104706466198,0.11603507886202641,0.06268150152145313,2.2241827767558298,1.9500266361765664,8208384,7.802036952972412,9.024846172332763
9.110000000000001,9.317123151772082,8.90287684822792,5.070000000000001,5.4726164427839485,4.667383557216054,0.08609632081352168,2.0841184943914413,0.1057221622534212,0.06647047937362217,2.1986593991633994,1.969577589619483,8372224,7.826660442352295,9.000334072113038
9.2,9.509838667696593,8.890161332303405,4.86,5.438273291792039,4.2817267082079615,0.08858969830907876,2.0535216152668,0.10747195629659312,0.0697074403215644,2.19340767010069,1.91363556043291,8536064,7.833377647399902,9.078537368774414
9.15,9.335741756210068,8.964258243789933,4.91,5.38,4.44,0.10044329147785899,2.0739978834986688,0.12299667964489466,0.07788990331082332,2.200075198817503,1.9479205681798348,8699904,7.7966467380523685,9.014837169647217
9.12,9.415972971738974,8.824027028261025,5.24,5.76,4.720000000000001,0.09645873974077399,2.042463019490242,0.12516118512909982,0.06775629435244816,2.1831177784487554,1.9018082605317286,8863744,7.757279729843139,8.974969100952148
9.17,9.52227829907617,8.81772170092383,5.18,5.701152568831815,4.6588474311681844,0.107776837516576,2.0495276466012,0.14071955084402,0.07483412418913202,2.2037845599338906,1.8952707332685093,9027584,7.804847860336304,9.019413375854493
9.059999999999999,9.455474398665704,8.664525601334294,4.99,5.558242905807015,4.421757094192985,0.09018634408712381,2.0613855838775637,0.10185017996147692,0.0785225082127707,2.188623671643333,1.9341474961117942,9191424,7.714747762680053,8.90860013961792
9.05,9.256155281280884,8.843844718719117,5.069999999999999,5.53270941205037,4.607290587949628,0.09857042944058772,2.029754915833473,0.11554289456976888,0.08159796431140656,2.1788295141958,1.8806803174711464,9355264,7.747117376327514,8.88981876373291
8.98,9.251293199325012,8.708706800674989,4.86,5.5083826030978935,4.211617396902107,0.10857557021081443,2.0015626534819604,0.13210084990305906,0.0850502905185698,2.1113532393896954,1.8917720675742251,9519104,7.615384197235107,8.81980848312378
9.030000000000001,9.283179778023444,8.776820221976559,5.02,5.354065861769801,4.685934138230198,0.09826281508430834,2.021677535772324,0.12241092824816825,0.07411470192044843,2.154622969012814,1.888732102531834,9682944,7.712488889694214,8.865967941284179
9.130000000000003,9.490693775937432,8.769306224062573,4.880000000000001,5.286939798987516,4.473060201012485,0.09046921478584405,2.046066239476204,0.10907394175808335,0.07186448781360474,2.1382882771622804,1.9538442017901276,9846784,7.769306898117065,8.951379299163818
9.309999999999999,9.572488094968133,9.047511905031865,5.08,5.591468474101777,4.568531525898223,0.10100725134834643,2.008235681056976,0.12941977872319693,0.07259472397349591,2.1551304396064737,1.8613409225074786,10010624,7.851893329620362,9.109700584411621
9.260000000000002,9.416204993518134,9.10379500648187,5.33,5.815901224530254,4.844098775469746,0.09928652644157407,2.0016487181186675,0.12236941663267664,0.0762036362504715,2.1099412080627284,1.8933562281746064,10174464,7.836673259735107,9.043879795074464
9.389999999999999,9.59712315177208,9.182876848227918,5.04,5.437994974842648,4.642005025157352,0.08252263423055409,2.050088767707348,0.09638131693615395,0.06866395152495422,2.15508588225657,1.9450916531581257,10338304,7.92859148979187,9.149528694152831
9.260000000000002,9.580000000000002,8.940000000000001,5.49,6.0600000000000005,4.92,0.08565502306446426,2.068109801411629,0.10797033311922048,0.06333971300970805,2.1768486320647993,1.9593709707584586,10502144,7.782595825195313,9.001590347290039
9.129999999999999,9.430166620396072,8.829833379603926,5.12,5.546145515053251,4.693854484946749,0.09263458596542473,2.006987328827381,0.10826582088981115,0.07700335104103831,2.127606465562264,1.8863681920924982,10665984,7.659170913696289,8.844721698760987
9.25,9.487697286480094,9.012302713519906,5.11,5.571410879802373,4.648589120197627,0.09826572830788789,1.9723083183169365,0.11848626459176807,0.07804519202400771,2.0845235622261216,1.8600930744077517,10829824,7.750882720947265,8.937046337127686
9.2,9.428035085019827,8.971964914980171,5.049999999999999,5.504422710700069,4.5955772892999285,0.09361040745861823,2.012363600730896,0.11430292136269819,0.07291789355453827,2.167905799538478,1.8568214019233138,10993664,7.693713665008545,8.860107421875
9.280000000000001,9.562134719593319,8.997865280406684,5.29,5.851159513863928,4.728840486136072,0.0950792917516082,2.022140647470951,0.12037104292062312,0.06978754058259329,2.1501998036403873,1.8940814913015143,11157504,7.689655208587647,8.909554862976075
9.36,9.58,9.139999999999999,5.119999999999999,5.557721372564785,4.682278627435213,0.0966873342636972,2.0119872093200684,0.1253489023135715,0.06802576621382292,2.1578496464304306,1.8661247722097063,11321344,7.766051864624023,8.966723775863647
9.309999999999999,9.630780298646908,8.98921970135309,5.390000000000001,5.8988221693283425,4.881177830671659,0.08579032034613185,2.023968805372715,0.09841270879295515,0.07316793189930855,2.14456220009175,1.9033754106536804,11485184,7.718782138824463,8.885895538330079
9.37,9.623179778023442,9.116820221976557,5.27,5.825067563455116,4.714932436544883,0.08943954329006368,1.9628444358706474,0.10666794018094217,0.07221114639918519,2.0938479932631737,1.831840878478121,11649024,7.715440654754639,8.917116260528564
9.3,9.606594194335118,8.993405805664883,5.37,6.08,4.66,0.08299918174743648,2.0333455979824064,0.10552360070806201,0.06047476278681095,2.1864969352159616,1.8801942607488513,11812864,7.682873106002807,8.821036434173584
9.190000000000001,9.41561028345357,8.964389716546432,5.1899999999999995,5.721883445878888,4.658116554121111,0.09467181526124471,1.9462192147970199,0.11322873944844902,0.0761148910740404,2.0978044398350115,1.7946339897590282,11976704,7.505704545974732,8.674364233016968
9.379999999999999,9.632190404258369,9.12780959574163,5.2299999999999995,5.587910603363465,4.872089396636534,0.09150765049271281,1.9748317256569863,0.10644463917454865,0.07657066181087697,2.0936363501861956,1.856027101127777,12140544,7.65619683265686,8.822861194610596
9.28,9.463303027798233,9.096696972201766,5.08,5.5507440918375925,4.609255908162408,0.10237652705982325,1.9324320644140243,0.12603933558989702,0.07871371852974948,2.048377058373968,1.81648707045408,12304384,7.5414777278900145,8.699634075164795
9.360000000000001,9.621533936612442,9.09846606338756,5.1000000000000005,5.640370243444252,4.559629756555749,0.0846020674332976,2.0063736975193023,0.09808607307189987,0.07111806179469532,2.16464710809494,1.8481002869436645,12468224,7.57232403755188,8.733573532104492
9.190000000000001,9.612965719651132,8.76703428034887,5.04,5.5423942674832185,4.537605732516782,0.08917653998360035,1.9749226495623589,0.09978461471223696,0.07856846525496375,2.120967155138341,1.8288781439863764,12632064,7.3748640537261965,8.532612323760986
9.26,9.598230690505755,8.921769309494245,5.21,5.667055795281057,4.7529442047189425,0.09097252162173389,1.9592294931411742,0.10421321560105541,0.07773182764241236,2.0734660547637103,1.844992931518638,12795904,7.432574701309204,8.566519784927369
9.19,9.568021163428716,8.811978836571283,5.279999999999999,5.8644655678480975,4.695534432151901,0.08726252685301003,1.987873874604702,0.1005413755797708,0.07398367812624926,2.1522701177765913,1.823477631432813,12959744,7.339053964614868,8.46607518196106
9.37,9.565192212959431,9.174807787040567,5.41,5.801024295920343,5.018975704079657,0.08774918727576728,1.9938817903399468,0.10378892045776061,0.07170945409377394,2.1545159476441906,1.8332476330357033,13123584,7.445920181274414,8.609120988845826
9.24,9.481660919471892,8.998339080528108,5.14,5.74695963621974,4.533040363780259,0.07382372179999945,2.051851676404476,0.0852329675728632,0.0624144760271357,2.165464151910371,1.9382392008985811,13287424,7.357783603668213,8.461902952194214
9.410000000000002,9.504339811320568,9.315660188679436,4.92,5.34142615011411,4.49857384988589,0.0932580690365284,1.9443282201886176,0.11148228241217635,0.07503385566088046,2.1100372518770563,1.778619188500179,13451264,7.416723251342773,8.574203157424927
9.349999999999998,9.6372281323269,9.062771867673096,4.9799999999999995,5.461248376620638,4.498751623379361,0.08517603962682183,1.962047380208969,0.1005145704180951,0.06983750883554855,2.106418921640687,1.817675838777251,13615104,7.3981125831604,8.501851987838744
9.45,9.646214168703485,9.253785831296513,5.1899999999999995,5.832572953056694,4.547427046943305,0.08171017495915292,2.0177261129021646,0.09776320727026369,0.06565714264804215,2.141381332131408,1.894070893672921,13778944,7.442294979095459,8.553799390792847
9.360000000000001,9.64,9.080000000000002,5.069999999999999,5.940689382041609,4.19931061795839,0.09027774063870306,1.9505344182252884,0.11524716358676207,0.06530831769064405,2.144384787583907,1.7566840488666697,13942784,7.325648593902588,8.428673696517944
9.27,9.52709920264365,9.01290079735635,5.040000000000001,5.505188133984522,4.57481186601548,0.08473693626001473,1.9544568613171578,0.09550748145106647,0.073966391068963,2.1091462079304,1.7997675147039154,14106624,7.191582822799683,8.313340950012208
9.29,9.649026461420323,8.930973538579675,5.26,5.762394267483218,4.757605732516781,0.08114664964377874,1.9875409618020057,0.09289233927466542,0.06940096001289206,2.1394919733261166,1.835589950277895,14270464,7.19733190536499,8.299307775497436
9.489999999999998,9.736779253585059,9.243220746414938,4.910000000000001,5.456717477313466,4.363282522686536,0.07727737878449258,2.0070578545331954,0.09275993498497026,0.06179482258401489,2.178966611961496,1.8351490971048947,14434304,7.34082293510437,8.450905132293702
9.33,9.64,9.02,5.17,5.6370117771534245,4.702988222846575,0.08447715262882409,1.9446859672665595,0.10180814507767003,0.06714616017997815,2.0920411903240583,1.7973307442090607,14598144,7.182627391815186,8.270160675048828
9.249999999999998,9.483452350598574,9.016547649401423,5.04,5.3869870314579495,4.6930129685420505,0.08461573556996876,1.969361600279808,0.09770630050466098,0.07152517063527655,2.0856185007594235,1.8531046998001925,14761984,7.111889028549195,8.174201250076294
9.29,9.52853720883753,9.051462791162468,5.06,5.735573830162181,4.384426169837818,0.08422091151587663,1.954799823462963,0.10363564328968367,0.06480617974206959,2.1071853630588144,1.802414283867112,14925824,7.111469316482544,8.181337118148804
9.320000000000002,9.612574776766557,9.027425223233447,5.26,6.0309734106958555,4.489026589304144,0.08661025008186693,1.9436765313148499,0.1006527403111087,0.07256775985262516,2.1053078232036184,1.7820452394260813,15089664,7.082764053344727,8.167192649841308
9.309999999999999,9.535610283453568,9.08438971654643,4.980000000000001,5.633911308970874,4.3260886910291285,0.08619089885614807,1.9093255579471589,0.10316913864430811,0.06921265906798803,2.065585660638605,1.7530654552557126,15253504,7.0724320888519285,8.136723375320434
9.37,9.66,9.079999999999998,5.07,5.572095608425328,4.567904391574673,0.09372480497695498,1.8756265878677367,0.11620718379003067,0.0712424261638793,2.007963829882073,1.7432893458534002,15417344,7.094557476043701,8.157959365844727
9.29,9.454012194668566,9.125987805331432,5.299999999999999,5.872712842531053,4.727287157468945,0.08034143387340004,1.9386844515800477,0.09808297069004092,0.06259989705675915,2.1078025879742635,1.7695663151858319,15581184,6.976537036895752,8.054098415374757
9.370000000000001,9.645862284482675,9.094137715517327,5.32,5.936116872029975,4.703883127970026,0.08013690770603714,1.9865648806095124,0.09628993304147182,0.06398388237060246,2.1494445745022897,1.823685186716735,15745024,6.985768365859985,8.10032229423523
9.349999999999998,9.663847096529503,9.036152903470493,5.299999999999999,5.813809303146604,4.786190696853394,0.08082206314429634,1.9581207126379012,0.10380394958891336,0.05784017669967932,2.093504225186426,1.8227372000893762,15908864,6.992024707794189,8.056022262573242
9.38,9.66913664589602,9.090863354103982,5.0,5.603324125159935,4.396675874840065,0.0796369540970772,1.9533914357423783,0.09370222259179345,0.06557168560236096,2.1387680954155117,1.7680147760692448,16072704,7.001597166061401,8.051205444335938
9.280000000000001,9.642767142944342,8.91723285705566,4.970000000000001,5.349605057922047,4.590394942077954,0.08601049273274837,1.9227175191044807,0.10864072774972612,0.06338025771577062,2.083605414713214,1.7618296234957476,16236544,6.878437614440918,7.9512670040130615
9.38,9.615796522451033,9.144203477548968,5.0200000000000005,5.43424630354416,4.6057536964558405,0.07980086309835312,1.9139422282576561,0.09340194132913544,0.06619978486757079,2.064504057140418,1.763380399374894,16400384,6.945734357833862,8.007454872131348
9.27,9.63619666847201,8.903803331527989,5.1,5.834846922834953,4.365153077165046,0.08528823624365028,1.9418362528085709,0.09988089628671565,0.07069557620058492,2.0352773508284514,1.8483951547886903,16564224,6.855865859985352,7.884131002426147
9.329999999999998,9.605862284482672,9.054137715517324,5.08,5.726219776856141,4.4337802231438594,0.08635263661853966,1.8829869255423546,0.10791910073777097,0.06478617249930835,2.046986816350679,1.71898703473403,16728064,6.855843162536621,7.908070373535156
9.38,9.568679622641133,9.191320377358869,4.83,5.270567815438214,4.3894321845617865,0.07899949178099627,1.9307610228657723,0.09210000942583088,0.06589897413616166,2.0652267274736156,1.796295318257929,16891904,6.8882293701171875,7.936905145645142
9.420000000000002,9.642710574513202,9.197289425486801,5.3100000000000005,5.8108991914547286,4.809100808545272,0.08337380122393365,1.9189055636525154,0.09289629881206397,0.07385130363580332,2.034916270945114,1.8028948563599168,17055744,6.867519903182983,7.937534523010254
9.34,9.508522995463528,9.171477004536472,5.33,5.86113086899558,4.7988691310044205,0.08429603232070798,1.8345976293087005,0.09969741838708664,0.06889464625432933,1.9716499789192166,1.6975452796981845,17219584,6.8022651195526125,7.8580467224121096
9.35,9.565638586528477,9.134361413471522,5.31,5.753734154646676,4.866265845353324,0.0794651565607637,1.9097055986523628,0.09235314214925394,0.06657717097227345,2.0778308760547346,1.741580321249991,17383424,6.839425420761108,7.852103185653687
9.32,9.555796522451033,9.084203477548968,5.29,5.958505796534331,4.621494203465669,0.07318624644540245,1.9498557403683663,0.08848939455757757,0.05788309833322732,2.133388126579138,1.7663233541575947,17547264,6.761703777313232,7.795985126495362
9.360000000000001,9.588910462845194,9.131089537154809,5.069999999999999,5.699364759102382,4.440635240897617,0.08342465548776085,1.8617863923311233,0.09805453375018286,0.06879477722533883,2.0368403588663684,1.6867324257958782,17711104,6.782631778717041,7.8083618640899655
9.46,9.616204993518133,9.303795006481868,5.450000000000001,6.079682459657247,4.820317540342755,0.07713318751193579,1.936093834042549,0.08846500115793933,0.06580137386593225,2.073892269967956,1.7982953981171423,17874944,6.834632062911988,7.8758892059326175
9.469999999999999,9.719198715887542,9.220801284112456,5.0600000000000005,5.634804314527997,4.485195685472004,0.0754641411826014,1.93989128023386,0.08517746394816979,0.06575081841703302,2.0444423839466888,1.835340176521031,18038784,6.786481475830078,7.858401823043823
9.459999999999999,9.72532998322843,9.194670016771568,5.000000000000001,5.449444101084886,4.550555898915116,0.0804034112952649,1.876060499250889,0.08966820352890346,0.07113861906162634,2.0380800752814365,1.7140409232203413,18202624,6.82759051322937,7.837872695922852
9.35,9.565638586528477,9.134361413471522,4.879999999999999,5.481331855134915,4.278668144865083,0.07462839982472355,1.928389625251293,0.08907270654195493,0.06018409310749217,2.0793117157276977,1.7774675347748883,18366464,6.693945693969726,7.723607110977173
9.329999999999998,9.643209195267314,9.016790804732683,5.1899999999999995,5.761751694356912,4.618248305643087,0.0747755622025579,1.9604857951402663,0.08376305498516583,0.06578806941994998,2.0900446878338363,1.8309269024466965,18530304,6.641332721710205,7.675442457199097
9.43,9.69851443164195,9.16148556835805,5.2700000000000005,5.7475981574503825,4.792401842549618,0.06837768168188627,1.9956622138619422,0.07644134704329061,0.06031401632048191,2.105328847597023,1.8859955801268615,18694144,6.700105285644531,7.744237232208252
9.389999999999999,9.670891438103762,9.109108561896235,5.029999999999999,5.373656805548791,4.686343194451208,0.0679647566284984,1.9832584321498872,0.07791390632731529,0.058015606929681496,2.1117739392253854,1.854742925074389,18857984,6.686221361160278,7.7014404296875
9.57,9.789317121994614,9.350682878005387,5.2700000000000005,5.899364759102383,4.640635240897618,0.07202904266305264,1.9671865969896316,0.08577711038403113,0.05828097494207416,2.115613171884813,1.8187600220944504,19021824,6.789074039459228,7.834285116195678
9.440000000000001,9.620000000000001,9.260000000000002,5.26,5.703170396123207,4.816829603876792,0.07277046265080567,1.9700354367494584,0.08359160657092149,0.061949318730689845,2.076063183198543,1.8640076903003737,19185664,6.668740320205688,7.70571608543396
9.27,9.586385840391127,8.953614159608872,5.33,5.826084670192499,4.8339153298075015,0.07523530451580876,1.917448988556862,0.08606990039086407,0.06440070864075345,2.0520799649809964,1.7828180121327273,19349504,6.538868427276611,7.543664836883545
9.200000000000001,9.475680975041806,8.924319024958196,5.029999999999999,5.602800139664787,4.457199860335212,0.07771767959930001,1.9313900366425514,0.09588308047098261,0.05955227872761741,2.095229797607627,1.767550275677476,19513344,6.497693014144898,7.474890995025635
9.45,9.674722050542442,9.225277949457556,5.220000000000001,5.6015756805667785,4.838424319433223,0.06904480801895257,1.9994958713650703,0.08187825410192416,0.05621136193598099,2.1567504291167774,1.8422413136133635,19677184,6.634044122695923,7.661406373977661
9.46,9.725329983228432,9.19467001677157,5.26,5.712106182218292,4.807893817781707,0.07421482983045273,1.9195813566446305,0.08565204143627614,0.06277761822462932,2.0892728664237317,1.7498898468655293,19841024,6.63806185722351,7.652810335159302
9.52,9.764131112314674,9.275868887685325,5.24,6.000526133673262,4.479473866326739,0.07588060167618091,1.9224852710962295,0.09453886670562239,0.057222336646739425,2.095357438423623,1.7496131037688358,20004864,6.638891553878784,7.685876989364624
9.33,9.68227829907617,8.97772170092383,5.37,6.095327512231544,4.644672487768457,0.08481697663664811,1.8108657449483871,0.09987380516427014,0.06976014810902609,1.9932606934691743,1.6284707964276,20168704,6.507124519348144,7.513297176361084
9.309999999999999,9.526564078277076,9.093435921722921,5.220000000000001,5.802752091373339,4.637247908626662,0.07415406093932685,1.8997441038489342,0.09769931122617251,0.050608810652481184,2.146575881285968,1.6529123264119001,20332544,6.472360134124756,7.482216548919678
9.489999999999998,9.711133443874958,9.268866556125039,5.53,6.165688603012513,4.894311396987487,0.07639168747700745,1.9058171212673187,0.0833223493470872,0.0694610256069277,2.0588488257090907,1.7527854168255468,20496384,6.586765289306641,7.61256217956543
9.5,9.744948974278318,9.255051025721682,5.34,5.945309838016862,4.734690161983138,0.07769855889491732,1.8891468420624733,0.09162120678209519,0.06377591100773945,2.0654023812248976,1.7128913029000488,20660224,6.593979167938232,7.607463550567627
9.4,9.548323969741913,9.251676030258087,5.220000000000001,5.783560112144215,4.656439887855786,0.06910870987921948,1.9446828573942185,0.08140138643158462,0.05681603332685434,2.089092194773515,1.800273520014922,20824064,6.503429222106933,7.511113405227661
9.399999999999999,9.696647939483825,9.103352060516173,5.24,5.816541412215983,4.663458587784017,0.07959933974780138,1.8785874381661416,0.09999217779186156,0.05920650170374119,2.037740670276866,1.7194342060554173,20987904,6.486475896835327,7.488757514953614
9.370000000000001,9.670166620396074,9.069833379603928,5.430000000000001,6.073506021727847,4.786493978272154,0.07618432268500323,1.8955194443464278,0.09327026900867233,0.059098376361334144,2.111040522920144,1.6799983657727118,21151744,6.431778049468994,7.442378568649292
9.41,9.66475478405714,9.15524521594286,5.08,5.718435587980495,4.441564412019505,0.07792198453098532,1.871996994316578,0.09481537062913976,0.061028598432830886,2.0222241412764697,1.721769847356686,21315584,6.4895538806915285,7.478725957870483
9.29,9.487230829233159,9.09276917076684,5.41,6.099129886160802,4.720870113839198,0.0752605894580483,1.9060080096125602,0.08947901629614893,0.06104216261994766,2.069385989432104,1.7426300297930166,21479424,6.390925931930542,7.360253810882568
9.349999999999998,9.595967477524974,9.104032522475022,5.34,5.844380808516739,4.835619191483261,0.07929391879588361,1.8658245578408241,0.09427856464129679,0.06430927295047044,2.0098045539975047,1.7218445616841436,21643264,6.405362129211426,7.392021417617798
9.569999999999999,9.80259406699226,9.337405933007737,5.15,5.735234995535982,4.564765004464019,0.07163630239665504,1.9210473984479903,0.08906669685282761,0.05420590794048247,2.0989434038330153,1.7431513930629652,21807104,6.5524767398834225,7.56068172454834
9.309999999999999,9.502093727122984,9.117906272877013,5.26,5.7523413450036465,4.767658654996353,0.08080983920954163,1.8308152452111244,0.09796838877817896,0.0636512896409043,1.953104459202021,1.7085260312202277,21970944,6.346460962295533,7.338894844055176
9.459999999999999,9.602828568570857,9.317171431429141,5.2700000000000005,5.896178888178131,4.64382111182187,0.08476411285810169,1.7875384971499444,0.10197644236818278,0.0675517833480206,1.913366025945576,1.6617109683543128,22134784,6.441386413574219,7.437620544433594
9.48,9.693541565040627,9.266458434959373,5.470000000000001,6.0141507144165125,4.925849285583489,0.07426758459769185,1.872145389020443,0.08410115141673069,0.06443401777865301,2.004380842781484,1.739909935259402,22298624,6.466370582580566,7.439911413192749
9.420000000000003,9.765832329315815,9.074167670684192,5.6899999999999995,6.131474801092882,5.248525198907117,0.06749743171967562,1.909415416419506,0.07870126532173675,0.05629359811761449,2.0754677617069044,1.7433630711321078,22462464,6.408432292938232,7.378862047195435
9.450000000000001,9.700000000000001,9.200000000000001,5.34,5.752795348811006,4.927204651188994,0.07575413729064163,1.8238711312413216,0.08810691676716734,0.06340135781411593,1.9955622218459643,1.652180040636679,22626304,6.41554594039917,7.389602327346802
9.48,9.688806130178211,9.27119386982179,4.99,5.3886226285598955,4.591377371440105,0.0726947652176022,1.8508291587233543,0.08962493407733575,0.05576459635786864,2.0666449626270453,1.6350133548196633,22790144,6.428847885131836,7.396409511566162
9.44,9.596204993518132,9.283795006481867,5.069999999999999,5.628659108938536,4.5113408910614625,0.07512628259137269,1.8443427428603172,0.09110029264852226,0.059152272534223116,2.0538429583982794,1.634842527322355,22953984,6.39764928817749,7.357690668106079
9.45,9.687697286480093,9.212302713519906,5.1899999999999995,5.635982062419554,4.744017937580445,0.07639192338101565,1.8496594816446303,0.09404348294209913,0.05874036381993217,2.0147660338996363,1.6845529293896244,23117824,6.3588825225830075,7.348297119140625
9.559999999999999,9.76591260281974,9.354087397180258,5.09,5.5808156476723205,4.599184352327679,0.06769072120077901,1.898762285709381,0.07927162948472195,0.056109812916836074,2.079582423121854,1.7179421482969084,23281664,6.436936712265014,7.424468755722046
9.38,9.654954541697352,9.10504545830265,5.57,5.989642705167146,5.150357294832855,0.08144102590158576,1.7664732217788697,0.09657348268492567,0.06630856911824586,1.934571176343485,1.5983752672142544,23445504,6.311643314361572,7.269321012496948
9.47,9.637630546142402,9.3023694538576,5.03,5.599297813099612,4.460702186900389,0.07600349141284822,1.8125089585781098,0.08390769579668929,0.06809928702900715,1.8970126184535618,1.7280052987026577,23609344,6.34213080406189,7.325292682647705
9.44,9.681660919471891,9.198339080528108,5.15,5.430178514522439,4.869821485477562,0.07095635333098468,1.8472126007080079,0.08435832515534591,0.05755438150662345,2.001702423209132,1.6927227782068837,23773184,6.294457292556762,7.283914375305176
9.37,9.504536240470737,9.235463759529262,5.33,5.845848815061157,4.814151184938843,0.07552585424855346,1.8333949834108352,0.08859858550695723,0.06245312299014969,1.992830394035303,1.6739595727863674,23937024,6.2727100372314455,7.220510101318359
9.3,9.544948974278318,9.055051025721683,5.16,5.589418211071678,4.730581788928323,0.07475170539692041,1.8207545429468155,0.08569536875517025,0.06380804203867058,1.9517500934691077,1.6897589924245233,24100864,6.221780014038086,7.159683561325073
9.36,9.636405499221704,9.083594500778295,5.23,5.772309874518251,4.68769012548175,0.07410694621503351,1.8677269697189331,0.08700751984508118,0.06120637258498584,2.025637834815074,1.7098161046227922,24264704,6.253921127319336,7.185899353027343
9.46,9.58,9.340000000000002,5.43,5.970462764674866,4.889537235325133,0.07161696357652542,1.8800103038549423,0.09005111949767908,0.053182807655371755,2.0515329098234707,1.7084876978864139,24428544,6.250963115692139,7.253719329833984
9.47,9.801813200460742,9.138186799539259,5.5200000000000005,5.943792402008342,5.096207597991659,0.07673931368626649,1.8077573865652083,0.0905411117578703,0.06293751561466268,2.0078603018501746,1.6076544712802419,24592384,6.315949153900147,7.262557744979858
9.370000000000001,9.680000000000001,9.06,5.200000000000001,5.642718872423574,4.757281127576428,0.08104308973997826,1.7963512793183327,0.09853216948172497,0.06355400999823155,1.9188149035224844,1.673887655114181,24756224,6.1891576766967775,7.16093225479126
9.46,9.78310988842807,9.136890111571931,5.23,5.875058136914806,4.584941863085195,0.06928914617747065,1.8492284625768662,0.0837729443935869,0.05480534796135439,2.035087808722177,1.6633691164315554,24920064,6.235277080535889,7.211549711227417


==> data/progress-maze-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
4.54,5.0008687448721165,4.0791312551278835,4.75,5.324891294072192,4.175108705927808,0.925358250985543,2.707065233588219,1.1984753530204402,0.6522411489506459,2.7079910905694833,2.706139376606955,16384
4.68,5.3445299090334455,4.015470090966554,4.670000000000001,5.442075125878305,3.897924874121696,0.46208363647262257,2.622521243492762,0.5626670615178618,0.3615002114273833,2.652336192964244,2.5927062940212795,180224
5.009999999999999,5.615722708836311,4.4042772911636865,4.700000000000001,5.0924283374069725,4.30757166259303,0.34350567391763126,2.591358467936516,0.390020063725481,0.29699128410978154,2.620926823599742,2.5617901122732896,344064
5.01,5.524684369298311,4.495315630701689,4.86,5.370294032886923,4.349705967113078,0.21283077636423203,2.598084286848704,0.27891870386403833,0.14674284886442573,2.6191393335366677,2.57702924016074,507904
5.24,5.8486049621881175,4.631395037811883,5.21,5.7530469592954185,4.666953040704581,0.19288418235567706,2.5784884870052336,0.262958923083601,0.12280944162775309,2.5954999010726727,2.5614770729377945,671744
5.29,5.700974451760691,4.8790255482393095,5.159999999999999,5.652341345003646,4.667658654996353,0.19264610096191365,2.5736836761236193,0.24138470334991044,0.14390749857391685,2.593662624695223,2.5537047275520157,835584
5.37,5.67347981810987,5.06652018189013,4.929999999999999,5.4360632371551985,4.423936762844799,0.17553255798605577,2.5652675400177634,0.2273840461378031,0.12368106983430843,2.593613767578742,2.536921312456785,999424
5.46,5.786190128606002,5.133809871393998,5.380000000000001,5.769358446678637,4.990641553321365,0.15478512345192333,2.560229838887851,0.20989478868022807,0.09967545822361859,2.593901418662866,2.5265582591128357,1163264
5.4,6.035609943282829,4.764390056717172,5.470000000000001,5.738514431641952,5.201485568358049,0.1426476989484702,2.563027974963188,0.2032366689212307,0.08205872897570969,2.602413819356783,2.5236421305695926,1327104
5.43,6.091891229734916,4.7681087702650835,5.1899999999999995,5.712398315464358,4.667601684535641,0.17241922036434212,2.5669787178436914,0.21757043016781633,0.12726801056086792,2.612935590719724,2.5210218449676587,1490944
5.38,5.588806130178211,5.1711938698217885,5.21,5.714876222454573,4.705123777545427,0.16394013004998362,2.5693923274676003,0.21895051068645383,0.10892974941351341,2.6052001530398883,2.5335845018953123,1654784
5.67,5.945862284482675,5.394137715517325,5.23,5.609605057922047,4.850394942077954,0.15453703434516983,2.5643569032351174,0.1936507815126881,0.11542328717765153,2.596949901178727,2.5317639052915077,1818624
5.1499999999999995,5.752079728939615,4.547920271060384,5.42,5.732409987036266,5.107590012963734,0.122726916304479,2.5755374789237977,0.16256759796161635,0.08288623464734166,2.605209749009088,2.5458652088385074,1982464
5.35,5.795533388198909,4.90446661180109,5.22,5.609358446678636,4.830641553321364,0.1270722763224815,2.5812061885992685,0.1694302769629676,0.08471427568199538,2.609465803522441,2.552946573676096,2146304
5.37,5.7165544690232695,5.023445530976731,5.42,5.864522215417858,4.975477784582142,0.11451196966227142,2.5927524983882906,0.1594190660596708,0.06960487326487205,2.613668790500177,2.571836206276404,2310144
5.35,6.0616881339463236,4.638311866053676,4.85,5.219459064038223,4.480540935961776,0.13857120239796733,2.5841147840023035,0.17549959674612534,0.10164280804980932,2.6004949928765195,2.5677345751280876,2473984
5.43,5.928096376216491,4.9319036237835086,5.140000000000001,5.512021504754766,4.767978495245235,0.15504306623091296,2.576247337460518,0.18607041236624855,0.12401572009557738,2.605471019900776,2.5470236550202605,2637824
5.74,6.150365690573664,5.3296343094263365,5.34,5.783170396123206,4.896829603876793,0.16415846773112813,2.57443195382754,0.20561324642396636,0.1227036890382899,2.6136709998868293,2.535192907768251,2801664
5.71,6.249351462406472,5.170648537593528,5.029999999999999,5.483982378512646,4.5760176214873525,0.1291877007267127,2.5708889742692316,0.17292848033339625,0.08544692112002916,2.5881312728627184,2.5536466756757448,2965504
5.89,6.293608721412211,5.486391278587789,5.2,5.929383301152419,4.470616698847581,0.1647896712025006,2.5485160440206522,0.20607678721194264,0.12350255519305856,2.5821193873461135,2.514912700695191,3129344
5.9,6.407937003968012,5.392062996031989,5.429999999999999,6.119999999999999,4.739999999999998,0.11865559485740955,2.572391706705093,0.14463211791233105,0.09267907180248806,2.599483334804177,2.5453000786060094,3293184
6.040000000000001,6.600713830755049,5.479286169244953,5.18,5.584474968323134,4.775525031676866,0.1306216110630581,2.5651157269875204,0.16866064690744537,0.09258257521867086,2.596382525812018,2.5338489281630228,3457024
6.11,6.704053869611166,5.515946130388834,5.11,5.555982062419555,4.664017937580446,0.12849084897898133,2.5578025430440903,0.1671596652392568,0.08982203271870587,2.5976829503399252,2.5179221357482553,3620864
6.42,7.042575296650935,5.797424703349065,5.17,5.861447756522501,4.478552243477499,0.11419861192504559,2.556424190600713,0.14200806029650265,0.08638916355358853,2.593843231384627,2.5190051498167985,3784704
6.28,6.754973683481517,5.805026316518483,5.17,5.683906606301184,4.656093393698816,0.11728444839827712,2.5520923872788748,0.15307619808784054,0.0814926987087137,2.570830171492836,2.5333546030649137,3948544
6.380000000000001,7.052011904656458,5.707988095343543,4.739999999999999,5.189888875168079,4.2901111248319195,0.13865977029005686,2.5369368652502695,0.16564764147200894,0.11167189910810477,2.588609699401959,2.48526403109858,4112384
6.2299999999999995,6.878151216923952,5.5818487830760475,5.21,5.649203825119955,4.770796174880045,0.11823998071098071,2.554033056894938,0.1843862227796118,0.05209373864234963,2.591017534429403,2.5170485793604733,4276224
6.28,6.92,5.640000000000001,5.24,5.758073353879545,4.721926646120456,0.11246258022729305,2.5428081681330994,0.16272615005339075,0.06219901040119535,2.57194103537572,2.513675300890479,4440064
6.659999999999999,7.2653098380168615,6.054690161983137,4.889999999999999,5.326921045499068,4.4530789545009295,0.10780927687883371,2.533954487244288,0.1411703300095422,0.07444822374812521,2.557990432384374,2.5099185421042023,4603904
6.779999999999999,7.27152822909778,6.288471770902219,5.31,5.841883445878888,4.7781165541211115,0.08080749626581864,2.532402300834656,0.11849480945984994,0.043120183071787326,2.559092689120248,2.505711912549064,4767744
6.9300000000000015,7.422036584005704,6.437963415994299,4.9799999999999995,5.37446165846632,4.585538341533679,0.10011119819246228,2.5210188676913576,0.11935616642344657,0.08086622996147799,2.5492385425947317,2.4927991927879836,4931584
6.99,7.3784584919911005,6.6015415080089,5.33,5.77955533585978,4.88044466414022,0.10774554800397403,2.518367311358452,0.146374633455305,0.06911646255264306,2.564723985848933,2.472010636867971,5095424
6.94,7.635988505652213,6.244011494347788,5.220000000000001,5.554065861769802,4.8859341382301995,0.08655009555319942,2.5301057587067284,0.1330589733586673,0.04004121774773155,2.5641267760929467,2.49608474132051,5259264
6.94,7.413708771293081,6.46629122870692,5.2299999999999995,5.656731765867037,4.803268234132962,0.10655974947536981,2.4941620528697963,0.1433453663607389,0.0697741325900007,2.542376028643743,2.4459480770958497,5423104
6.82,7.519714227381437,6.120285772618564,5.15,5.716127194188727,4.583872805811274,0.0862845352462803,2.5053458819786707,0.11851968995873605,0.05404938053382455,2.55894940743277,2.4517423565245715,5586944
7.18,7.633431361950185,6.726568638049814,5.1899999999999995,5.549026461420325,4.830973538579674,0.10993251843222722,2.4992311427990592,0.1556881545858002,0.06417688227865424,2.5622438907782756,2.436218394819843,5750784
7.3100000000000005,7.755982062419555,6.864017937580446,5.11,5.51853396431631,4.701466035683691,0.10074177826754745,2.48937781949838,0.1311572334862514,0.0703263230488435,2.538839315151908,2.439916323844852,5914624
7.32,8.042218803410712,6.597781196589288,5.1,5.595983870705489,4.60401612929451,0.09812928688867636,2.4765442152818045,0.1395610786142083,0.05669749516314442,2.5268436421508524,2.4262447884127565,6078464
7.31,8.002026011071838,6.617973988928162,5.35,6.009166139907079,4.69083386009292,0.10405697110109027,2.485873654484749,0.1483396125307521,0.059774329671428456,2.5297001848599847,2.442047124109513,6242304
7.7700000000000005,8.230543157586778,7.309456842413222,5.08,5.496653333119993,4.663346666880007,0.09618369081290433,2.4588909606138865,0.14441528512722862,0.04795209649858004,2.5149257187540948,2.402856202473678,6406144
7.51,8.041883445878888,6.978116554121112,5.08,5.461575680566778,4.698424319433222,0.101415756822098,2.4763377626736958,0.1397484950456509,0.0630830185985451,2.507720275291847,2.4449552500555445,6569984
7.890000000000001,8.580579466824782,7.199420533175219,5.12,5.727947366142827,4.512052633857174,0.07633972624316808,2.471722657481829,0.10876534646991082,0.04391410601642535,2.5167948262329944,2.426650488730664,6733824
7.609999999999999,8.136212884676915,7.0837871153230845,5.2,5.656070170039655,4.743929829960345,0.09374703046244875,2.4584340035915373,0.1458579560939859,0.0416361048309116,2.487068748065979,2.4297992591170954,6897664
7.87,8.415985347788748,7.324014652211252,5.109999999999999,5.720655385630881,4.499344614369118,0.07675565717120961,2.470093973477682,0.12008767849111712,0.0334236358513021,2.5012772167623183,2.4389107301930455,7061504
7.93,8.459244744895969,7.40075525510403,5.14,5.550365690573663,4.729634309426336,0.06479014835009969,2.4664203206698097,0.08457910486630087,0.045001191833898516,2.5254756499216553,2.407364991417964,7225344
7.919999999999999,8.62256672281001,7.217433277189987,4.74,5.164735211631906,4.315264788368094,0.07862203211989248,2.4554042855898546,0.11244040151471527,0.0448036627250697,2.493795289703544,2.4170132814761653,7389184
7.9,8.385798312059645,7.414201687940356,4.9799999999999995,5.356297754444535,4.603702245555464,0.06542683624041573,2.434911718964577,0.08803358062585098,0.04282009185498048,2.4654779227216315,2.404345515207522,7553024
8.2,8.653872228716407,7.746127771283591,5.25,5.630131556174964,4.869868443825036,0.09349388167223269,2.4307645102341975,0.13575073248669672,0.051237030857768644,2.48196751981898,2.379561500649415,7716864
8.34,8.764735211631907,7.915264788368094,4.99,5.331906419945575,4.648093580054425,0.07075919351385282,2.4543349504470826,0.11696287117621101,0.02455551585149463,2.5083444568956113,2.400325443998554,7880704
8.12,8.519499687108762,7.720500312891235,5.2,5.607430975749267,4.792569024250733,0.053167965100146784,2.447439144055049,0.07458151858759728,0.03175441161269629,2.4994639824576277,2.39541430565247,8044544
8.34,8.695527776692623,7.984472223307376,4.87,5.186385840391128,4.553614159608872,0.04386635445601613,2.436151116093,0.06702996230574963,0.02070274660628263,2.4777387410973004,2.3945634910886993,8208384
8.18,8.465657137141713,7.894342862858285,5.28,5.735631429995781,4.82436857000422,0.08853908235517635,2.436463383833568,0.13194785262353537,0.04513031208681735,2.484484571956393,2.3884421957107427,8372224
8.459999999999999,8.829323706252387,8.090676293747611,4.97,5.3824318125460255,4.557568187453974,0.06436435894380939,2.421494831641515,0.0994892265772328,0.029239491310385973,2.474557196611087,2.3684324666719427,8536064
8.49,8.924626276242014,8.055373723757986,5.07,5.593545604508337,4.546454395491663,0.07242888066296774,2.4002661993106207,0.10427831020013786,0.04057945112579761,2.4655447219515403,2.334987676669701,8699904
8.399999999999999,8.716227766016836,8.083772233983161,4.96,5.474198405287297,4.4458015947127025,0.04180809658331172,2.430787174900373,0.0715443373105136,0.012071855856109849,2.4783283730035333,2.3832459767972125,8863744
8.35,8.850499750249687,7.849500249750312,5.08,5.616283507111677,4.543716492888323,0.055064224092833014,2.4264365981022515,0.07562508165508829,0.03450336653057774,2.466269296715785,2.386603899488718,9027584
8.51,8.772488094968134,8.247511905031866,5.06,5.512106182218292,4.607893817781707,0.052217630071875895,2.3995974004268645,0.07533433263735097,0.029100927506400826,2.4461574708418277,2.3530373300119014,9191424
8.41,8.694429253066557,8.125570746933443,5.2,5.456904651573303,4.943095348426698,0.062299857426357116,2.3883509566386545,0.09079702691063526,0.03380268794207897,2.424728060774447,2.351973852502862,9355264
8.59,9.166974869470065,8.013025130529934,5.109999999999999,5.730403094769843,4.489596905230155,0.0589676565859311,2.3667126834392547,0.09147883644519449,0.02645647672666772,2.431078328783305,2.3023470380952045,9519104
8.52,8.815972971738974,8.224027028261025,5.12,5.6581449618829485,4.581855038117052,0.05059098310885013,2.3959727734327316,0.08949794023846219,0.011684025979238073,2.435247918968381,2.3566976278970824,9682944
8.67,9.049605057922046,8.290394942077954,5.05,5.465331193145904,4.634668806854096,0.03483228991584227,2.387993931770325,0.06114591915066207,0.008518660681022475,2.438632095314686,2.3373557682259642,9846784
8.540000000000001,8.92262252939418,8.157377470605821,5.140000000000001,5.865534285888683,4.414465714111318,0.04997795299859712,2.3568402439355856,0.07443283829184116,0.02552306770535308,2.416974651770239,2.2967058361009323,10010624
8.62,8.979999999999999,8.26,5.41,5.941883445878888,4.878116554121112,0.04995296880564027,2.374443433682124,0.0830477155432214,0.016858222068059134,2.436912710079307,2.311974157284941,10174464
8.790000000000001,9.15728735344414,8.422712646555862,5.49,5.953573079459971,5.02642692054003,0.03973288108827541,2.354530707995097,0.056293686057510256,0.023172076119040572,2.42005890808269,2.2890025079075036,10338304
8.65,8.903968501984007,8.396031498015994,5.33,5.63675723300356,5.02324276699644,0.057086111045403676,2.35481605331103,0.09866939715707838,0.015502824933728968,2.4124409098743347,2.297191196747725,10502144
8.899999999999999,9.252136337233178,8.547863662766819,5.450000000000001,5.862916456441253,5.037083543558749,0.04958927481008378,2.3563386857509614,0.08525200007924241,0.013926549540925141,2.441522237107015,2.271155134394908,10665984
8.7,9.05213633723318,8.34786366276682,4.980000000000001,5.548858506133117,4.411141493866886,0.05451913139550011,2.331891755759716,0.0864345373169961,0.022603725474004112,2.455755905421722,2.2080276060977098,10829824
8.73,9.285067563455117,8.174932436544884,5.4,6.121110255092798,4.678889744907202,0.05016865224849117,2.361847277482351,0.09072242615356842,0.00961487834341393,2.4326566262561036,2.2910379287085982,10993664
8.790000000000001,9.181024295920345,8.398975704079657,5.11,5.4212876483254675,4.798712351674533,0.04576507884873229,2.3533694287141165,0.08214953910077835,0.009380618596686222,2.430082850761055,2.276656006667178,11157504
8.89,9.402737749731772,8.37726225026823,5.139999999999999,5.501109401705355,4.778890598294643,0.044449441685962134,2.3519641836484277,0.07242590943597357,0.016472973935950697,2.4266186170244834,2.277309750272372,11321344
8.8,9.174165738677395,8.425834261322606,5.13,5.430166620396072,4.829833379603928,0.04199426732763335,2.3340861211220427,0.07817089863264302,0.005817636022623682,2.3854295574595947,2.2827426847844907,11485184
8.85,9.065638586528477,8.634361413471522,5.319999999999999,5.579999999999999,5.06,0.05124146812498409,2.3396564255158103,0.09469426761353157,0.00778866863643661,2.433832011448261,2.24548083958336,11649024
8.760000000000002,9.121109401705358,8.398890598294646,5.370000000000001,5.989758017293847,4.750241982706155,0.03451693049864839,2.349467737476031,0.07075118613696726,-0.0017173251396704822,2.4000259424531505,2.2989095324989117,11812864
9.030000000000001,9.283179778023444,8.776820221976559,5.16,5.607660585711988,4.712339414288012,0.04390142940586272,2.3492816964785255,0.07697897582570568,0.010823882986019752,2.422035906786408,2.276527486170643,11976704
8.59,9.02,8.16,5.069999999999999,5.578035431835221,4.561964568164778,0.034884891312685753,2.3100953191518787,0.06101091740023098,0.008758865225140529,2.3998225341623196,2.220368104141438,12140544
8.940000000000001,9.383170396123209,8.496829603876794,5.210000000000001,5.814069532421559,4.6059304675784425,0.03190265837862773,2.3400612533092504,0.060862808982201144,0.0029425077750543094,2.418254939405705,2.261867567212796,12304384
8.98,9.269136645896019,8.690863354103982,5.17,5.746281181368956,4.593718818631044,0.03632499090648096,2.3228733976682028,0.06340801441022653,0.00924196740273539,2.4123718034944983,2.2333749918419072,12468224
8.930000000000001,9.401274866717928,8.458725133282075,5.07,5.51955533585978,4.62044466414022,0.03720755192916835,2.3040968616803488,0.06149726166106871,0.012917842197267992,2.404824629783416,2.2033690935772814,12632064
8.99,9.381024295920344,8.598975704079656,5.090000000000001,5.608555686498567,4.571444313501434,0.04025109599751881,2.327213146785895,0.06314361528488108,0.01735857671015654,2.4500365429156097,2.2043897506561803,12795904
9.04,9.268910462845191,8.811089537154807,5.28,5.7914684741017775,4.768531525898223,0.040767545371393946,2.270491936802864,0.06602080852237403,0.015514282220413862,2.3609121156282593,2.1800717579774687,12959744
8.82,9.243792402008342,8.396207597991658,5.24,5.66,4.82,0.025165076419943887,2.2969807734092074,0.036566787797019856,0.013763365042867917,2.4148501152545236,2.179111431563891,13123584
8.8,9.134664010613632,8.46533598938637,5.470000000000001,6.04105166141077,4.898948338589231,0.040581272169947565,2.269085807601611,0.057883333988589164,0.023279210351305965,2.3569034485368996,2.1812681666663223,13287424
9.07,9.526179789118283,8.613820210881718,5.220000000000001,5.596297754444536,4.843702245555465,0.03905046959407623,2.2646928131580353,0.055829585897842364,0.022271353290310096,2.3559443238583393,2.1734413024577313,13451264
8.85,9.24306488014067,8.45693511985933,5.579999999999999,6.1087721626560905,5.051227837343908,0.03615486026489326,2.254758942127228,0.057306440517556734,0.015003280012229777,2.3711413240628794,2.1383765601915767,13615104
9.159999999999998,9.521109401705354,8.798890598294642,5.049999999999999,5.663595958265697,4.436404041734301,0.02457914453552798,2.2751270612080896,0.048477670025440886,0.000680619045615078,2.363415695505078,2.1868384269111014,13778944
8.8,9.184707681233428,8.415292318766573,5.64,6.266418390534633,5.0135816094653665,0.030671447494144834,2.2801399379968648,0.05546963633011187,0.005873258658177796,2.3670099195659655,2.193269956427764,13942784
9.069999999999999,9.376757233003557,8.76324276699644,5.289999999999999,5.733734154646675,4.846265845353323,0.03563199145525379,2.289299478133519,0.06589353097605288,0.005370451934454696,2.4093462312695286,2.1692527249975098,14106624
9.030000000000001,9.414837628097878,8.645162371902124,5.34,5.953514466007118,4.726485533992881,0.03662593180973387,2.2423026760419207,0.0628832543293024,0.010368609290165334,2.3466993038056647,2.1379060482781767,14270464
8.95,9.297131099154196,8.602868900845802,5.3100000000000005,5.86937465083788,4.750625349162121,0.02811677569892097,2.2783690293629966,0.055773697191075174,0.00045985420676676603,2.3487987621871556,2.2079392965388376,14434304
9.09,9.36367864366808,8.816321356331919,5.57,5.987252920900501,5.152747079099499,0.0341855687341497,2.249496504664421,0.05518672225981666,0.013184415208482732,2.335044922058065,2.1639480872707773,14598144
9.17,9.56255572852781,8.77744427147219,4.98,5.6868238818828925,4.273176118117108,0.02647582728241099,2.23727305829525,0.056405542972914585,-0.003453888408092607,2.334914162640116,2.139631953950384,14761984
9.05,9.311725046566048,8.788274953433953,5.01,5.534309069156733,4.485690930843266,0.018341135261774322,2.2538982560237253,0.037445938939033564,-0.0007636684154849194,2.3628278377078904,2.14496867433956,14925824
9.16,9.40576411454889,8.91423588545111,5.08,5.554973683481517,4.605026316518483,0.029249694259487972,2.235238798459371,0.0594917153485405,-0.0009923268295645611,2.355827923301132,2.1146496736176097,15089664
8.98,9.322928563989645,8.637071436010356,5.380000000000001,5.992862137841783,4.7671378621582186,0.02552697673284755,2.2251102894544603,0.04381343868836999,0.0072405147773251105,2.3367422156269506,2.11347836328197,15253504
8.969999999999999,9.365094925302767,8.57490507469723,5.41,6.004053869611166,4.815946130388834,0.02491457247670037,2.2710197677214943,0.04530029004245645,0.0045288549109442945,2.3787339474250913,2.1633055880178973,15417344
9.14,9.364499443206437,8.915500556793564,5.26,5.645227205685164,4.874772794314835,0.02615093233519772,2.2567360401153564,0.051157673036395734,0.0011441916339997027,2.3830817003401874,2.1303903798905255,15581184
8.979999999999999,9.353630833845386,8.606369166154611,5.26,5.824269439186635,4.695730560813365,0.03254544087782653,2.2468482772509253,0.052258541887938034,0.012832339867715023,2.3587248523682716,2.134971702133579,15745024
9.05,9.307875939164553,8.792124060835448,5.220000000000001,5.903812839891151,4.536187160108851,0.019826456200098562,2.218476483225822,0.03213500003445977,0.007517912365737352,2.3194094867468324,2.1175434797048114,15908864
8.930000000000001,9.2130194339617,8.646980566038303,5.33,5.801274866717927,4.858725133282073,0.04753604586294383,2.2785604278246563,0.06522890020791744,0.02984319151797022,2.393651606342623,2.1634692493066896,16072704
9.070000000000002,9.293830292855995,8.846169707144009,5.549999999999999,6.023814309619285,5.076185690380713,0.026921478761263003,2.2583605617284777,0.05244256479216264,0.0014003927303633708,2.3338991886943132,2.182821934762642,16236544
8.970000000000002,9.304813380855666,8.635186619144338,5.21,5.7585435260760995,4.6614564739239,0.020381790428655185,2.2751123795906705,0.03722132932815686,0.0035422515291535124,2.3653996526240064,2.1848251065573345,16400384
9.23,9.564813380855664,8.895186619144337,5.3500000000000005,5.940338885725819,4.7596611142741825,0.0347762660851003,2.231184107065201,0.06687082045650419,0.0026817117136964178,2.330912893177354,2.131455320953048,16564224
9.04,9.316405499221704,8.763594500778295,5.470000000000001,6.2381796664843465,4.701820333515655,0.04420123796153343,2.2663314322630566,0.09384408212024745,-0.0054416061971806,2.3308324834393357,2.2018303810867774,16728064
9.280000000000001,9.55495454169735,9.005045458302652,5.34,5.852249938994628,4.827750061005371,0.03567848048502728,2.2391935735940933,0.07178607876332051,-0.0004291177932659457,2.3284115951883506,2.149975551999836,16891904
9.02,9.33559467676119,8.70440532323881,5.49,5.957867502611584,5.022132497388417,0.05121207948056199,2.2508080462614695,0.08944629579105826,0.01297786317006571,2.3395966276308484,2.1620194648920905,17055744
9.06,9.363973683071414,8.756026316928587,5.0600000000000005,5.558397431775085,4.561602568224916,0.045588074321858546,2.2081448008616764,0.07921531442812199,0.0119608342155951,2.3111739336115873,2.1051156681117655,17219584
9.32,9.56,9.08,5.4399999999999995,5.900868744872116,4.979131255127883,0.02146414980428134,2.223744038740794,0.042080283484589136,0.0008480161239735468,2.343897527604719,2.103590549876869,17383424
9.189999999999998,9.491496268633625,8.88850373136637,5.19,5.698822169328342,4.6811778306716585,0.04537386002387693,2.203021522363027,0.0960738194756354,-0.0053260994278815435,2.3035332391265575,2.102509805599497,17547264
9.129999999999999,9.426816441593116,8.833183558406882,5.470000000000001,6.210337760755184,4.729662239244817,0.058523414846664866,2.212836311260859,0.10138525060809221,0.01566157908523752,2.345873832550085,2.0797987899716333,17711104
9.03,9.404299345444256,8.655700654555742,5.42,5.8991659420284375,4.940834057971562,0.0331912304696743,2.187924055258433,0.059484895419476776,0.0068975655198718275,2.2696440282154287,2.1062040823014376,17874944
9.139999999999999,9.557612260356422,8.722387739643576,5.619999999999999,6.06,5.179999999999999,0.03729017205187114,2.218996261556943,0.06980562219503927,0.004774721908703018,2.3177054966014423,2.1202870265124436,18038784
9.309999999999999,9.660570962859161,8.959429037140836,5.26,5.884819974072532,4.635180025927467,0.03609594633938584,2.1936582446098325,0.06377959782640603,0.008412294852365654,2.277857335714811,2.109459153504854,18202624
9.249999999999998,9.63275318418009,8.867246815819906,5.4399999999999995,6.0024944444170085,4.8775055555829905,0.02196928727207701,2.153350763519605,0.03984031856931306,0.00409825597484096,2.320619612071479,1.986081914967731,18366464
9.190000000000001,9.440798724079691,8.939201275920311,5.2299999999999995,5.722036584005702,4.737963415994297,0.02118001647710718,2.1787045001983643,0.036455008109101246,0.0059050248451131115,2.322383950159032,2.0350250502376963,18530304
9.25,9.655585995813464,8.844414004186536,5.47,6.071747455333215,4.868252544666785,0.018414556240895708,2.231146068374316,0.03874229298130623,-0.0019131804995148154,2.356641345601109,2.105650791147523,18694144
9.32,9.622654919008431,9.01734508099157,5.0600000000000005,5.574198405287298,4.545801594712703,0.017999989973031864,2.1516666948795318,0.04182566469597093,-0.0058256847499072,2.289540950050008,2.0137924397090554,18857984
9.16,9.55293765408777,8.76706234591223,5.459999999999999,6.0135341001239215,4.906465899876077,0.0219785019876629,2.1504640887180964,0.04901869482533594,-0.005061690850010136,2.300907686243699,2.000020491192494,19021824
9.100000000000001,9.400000000000002,8.8,5.25,5.881268564083465,4.618731435916535,0.027151327837782402,2.1754613424340885,0.04546291017527009,0.008839745500294711,2.317270118503845,2.033652566364332,19185664
9.19,9.593608721412211,8.786391278587788,5.390000000000001,5.713882694814034,5.066117305185967,0.027576196916440136,2.1963953013221422,0.04616189302087259,0.008990500812007685,2.3286952987054597,2.064095303938825,19349504
9.110000000000001,9.42448370387033,8.795516296129673,5.48,6.10417946137309,4.855820538626911,0.020309739882941304,2.1724412729342775,0.05012957461768844,-0.009510094851805831,2.317785902874993,2.0270966429935617,19513344
9.34,9.695527776692623,8.984472223307376,5.6,6.040454310910905,5.159545689089095,0.02667261341460588,2.133918818831444,0.052483166993338895,0.0008620598358728658,2.251376636472043,2.016461001190845,19677184
9.08,9.328193472919818,8.831806527080182,5.170000000000001,5.492645316098034,4.847354683901967,0.023365344327369968,2.1810799002647405,0.041267055929873515,0.00546363272486642,2.317618785314529,2.044541015214952,19841024
9.12,9.308679622641131,8.931320377358867,5.36,5.881919534027996,4.838080465972005,0.038619094733439795,2.1939471413691836,0.08039407057921295,-0.003155881112333364,2.313287177033948,2.0746071057044193,20004864
9.37,9.686385840391127,9.053614159608872,5.34,5.771740662898458,4.9082593371015415,0.02630945036071348,2.101825598378976,0.049537731361499776,0.0030811693599271835,2.206621984191343,1.9970292125666094,20168704
9.33,9.67655446902327,8.98344553097673,5.33,5.883263047744922,4.776736952255078,0.015032877219588597,2.16994580278794,0.03204512026128303,-0.001979365822105842,2.3141597556485065,2.0257318499273733,20332544
9.3,9.609838667696595,8.990161332303407,5.61,6.090520551069359,5.129479448930642,0.025393597892252658,2.1110116347670553,0.051240469002203665,-0.00045327321769835296,2.308988845554459,1.9130344239796515,20496384
9.239999999999998,9.603868107973204,8.876131892026793,5.249999999999999,5.540688837074971,4.959311162925027,0.02285186378721841,2.1203277533253035,0.04790786701494883,-0.0022041394405120096,2.2542036442316733,1.9864518624189338,20660224
9.23,9.494764045897474,8.965235954102527,5.269999999999999,5.598785644455471,4.941214355544527,0.015676508768713827,2.1228993659218154,0.02786187799171356,0.003491139545714098,2.286452619462124,1.9593461123815068,20824064
9.419999999999998,9.806781592116273,9.033218407883723,5.23,5.502213151776324,4.957786848223677,0.026113165544423528,2.101979513466358,0.05769089733953107,-0.005464566250684012,2.241038750181794,1.962920276750922,20987904
9.2,9.53466401061363,8.865335989386368,5.299999999999999,5.9985699678629185,4.601430032137079,0.02476009095019735,2.0969903772075975,0.05168651640658396,-0.0021663345061892665,2.2143787418693126,1.9796020125458824,21151744
9.2,9.436643191323984,8.963356808676014,5.13,5.651632054229799,4.608367945770201,0.027453107768087577,2.0740824912985167,0.05516588888740377,-0.0002596733512286141,2.259831836485633,1.8883331461114006,21315584
9.25,9.681856457633783,8.818143542366217,5.619999999999999,6.1468775948927785,5.09312240510722,0.020828570058317043,2.0749255587657296,0.03279159204959613,0.008865548067037963,2.22898899013792,1.9208621273935393,21479424
9.309999999999999,9.646005952328228,8.97399404767177,5.1,5.634789678284837,4.5652103217151625,0.01970904011589781,2.0798740799228352,0.04525199210329546,-0.005833911871499842,2.2157240832192246,1.9440240766264458,21643264
9.250000000000002,9.533725219182225,8.966274780817779,5.130000000000001,5.770390505863415,4.4896094941365865,0.013226363484379023,2.0312866712609923,0.025237167646182782,0.0012155593225752631,2.193077707231673,1.8694956352903116,21807104
9.280000000000001,9.74,8.820000000000002,5.24,5.786260011349906,4.693739988650094,0.027384675270877727,2.0629839738210043,0.05028901644889054,0.004480334092864909,2.214630688666407,1.9113372589756015,21970944
9.43,9.767786915081091,9.092213084918908,5.25,5.90612498809297,4.59387501190703,0.02145342393875273,2.098960449298223,0.04517091393302307,-0.0022640660555176065,2.2725001120710644,1.9254207865253816,22134784
9.45,9.886463056855904,9.013536943144095,5.42,6.0129586832149435,4.827041316785056,0.01250607806553789,2.106740945080916,0.02736444387232871,-0.002352287741252932,2.241288062442856,1.9721938277189761,22298624
9.23,9.609605057922046,8.850394942077955,5.4,5.917687164221792,4.882312835778209,0.02412894238999187,2.112785009543101,0.047014941121157935,0.0012429436588258062,2.2511120676873864,1.9744579513988156,22462464
9.34,9.63393876913398,9.04606123086602,5.68,6.086939798987516,5.273060201012483,0.016520594464479125,2.1073054000735283,0.04786101789080928,-0.014819828961851026,2.246545149072501,1.9680656510745558,22626304
9.17,9.423179778023444,8.916820221976556,5.389999999999999,5.999015599143403,4.780984400856594,0.02415026543700751,2.113913913567861,0.06678165362842063,-0.01848112275440561,2.2975814767657488,1.9302463503699736,22790144
9.32,9.598567765543683,9.041432234456318,5.14,5.622078831727758,4.6579211682722415,0.02198191094115217,2.039237113296986,0.04612593141615614,-0.0021621095338517984,2.2423153383113306,1.8361588882826414,22953984
9.27,9.747598157450382,8.792401842549618,5.29,5.657287353444139,4.922712646555861,0.007626832809667821,2.0599416653315226,0.022420355808547242,-0.007166690189211601,2.213912787994438,1.905970542668607,23117824
9.389999999999999,9.62853720883753,9.151462791162468,5.4,5.851663591625449,4.948336408374551,0.01789342135840944,2.087213130791982,0.03914082685800312,-0.003353984141184232,2.250932405724756,1.9234938558592076,23281664
9.38,9.791825205639482,8.96817479436052,5.380000000000001,6.026219776856141,4.73378022314386,0.013527801046923998,2.060342888534069,0.029264725405669594,-0.0022091233118215967,2.196045233410003,1.9246405436581349,23445504
9.209999999999999,9.706890329952193,8.713109670047805,5.18,5.786300255648965,4.5736997443510345,0.02310265843164714,2.062521667778492,0.043819464312373144,0.002385852550921136,2.2531575442857408,1.8718857912712432,23609344
9.400000000000002,9.64494897427832,9.155051025721685,5.79,6.35471231613982,5.22528768386018,0.018655874350224578,2.0777813384930295,0.041311054062297785,-0.003999305361848629,2.2287092906778128,1.9268533863082462,23773184
9.34,9.653687742827163,9.026312257172837,5.1,5.683095189484529,4.51690481051547,0.00895453306414607,2.0727039009332655,0.022946902882956775,-0.005037836754664637,2.2437099279348183,1.9016978739317127,23937024
9.520000000000001,9.768193472919819,9.271806527080184,5.38,5.916283507111677,4.843716492888323,0.014760214091317381,2.066316562394301,0.025329877802025842,0.004190550380608919,2.257110387762304,1.875522737026298,24100864
9.370000000000001,9.713656805548792,9.02634319445121,5.28,5.85930993431841,4.700690065681591,0.01200694338743532,2.0066341474652285,0.029548691009832526,-0.005534804234961886,2.1895079153232984,1.8237603796071586,24264704
9.270000000000001,9.523179778023444,9.016820221976559,5.430000000000001,5.709463772249643,5.150536227750358,0.01727909583763293,2.092670420308908,0.031962675766299964,0.0025955159089658918,2.2389765370279155,1.946364303589901,24428544
9.290000000000001,9.620000000000001,8.96,5.2,5.7495452665613636,4.650454733438637,0.039590769163623876,2.100836811463038,0.08261373004789668,-0.0034321917206489236,2.2643692835737137,1.937304339352362,24592384
9.429999999999998,9.67919871588754,9.180801284112455,5.79,6.215323406362735,5.364676593637265,0.020612859895966968,2.035742132365704,0.05181018108497891,-0.01058446129304497,2.252795716401725,1.8186885483296835,24756224
9.24,9.612021504754765,8.867978495245236,5.44,6.266075057122536,4.613924942877465,0.014303703748252341,2.0614166950186097,0.03915612470559261,-0.010548717209087932,2.202686108881648,1.9201472811555713,24920064


==> data/progress-maze-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
4.58,5.12735728733616,4.03264271266384,4.35,4.784165866921848,3.9158341330781514,0.0,2.707396650314331,0.0,0.0,2.707933247206177,2.706860053422485,16384
5.0,5.72525857457875,4.27474142542125,4.66,5.306838465151849,4.013161534848151,0.0,2.6464665114879606,0.0,0.0,2.678623297727411,2.61430972524851,180224
4.630000000000001,5.141957029446809,4.1180429705531925,5.010000000000001,5.563985559378582,4.456014440621419,0.0,2.6030386865139006,0.0,0.0,2.636308828829645,2.569768544198156,344064
4.85,5.328016736108684,4.371983263891315,4.83,5.307598157450382,4.352401842549618,0.0,2.581843841075897,0.0,0.0,2.634774340256235,2.528913341895559,507904
5.2700000000000005,5.741274866717927,4.7987251332820735,5.47,6.1628924880528,4.777107511947199,0.5030473053629777,2.6115147918462753,0.5414089894918456,0.4646856212341099,2.6523458383764504,2.5706837453161,671744
5.379999999999999,5.867442304278157,4.892557695721841,5.239999999999999,5.789909083394701,4.690090916605298,0.5030473053629777,2.5808097630739213,0.5414089894918456,0.4646856212341099,2.6355279796804725,2.52609154646737,835584
5.7,6.19598387070549,5.20401612929451,5.499999999999999,6.029150262212918,4.970849737787081,0.5030473053629777,2.5307618916034698,0.5414089894918456,0.4646856212341099,2.6001721630296113,2.4613516201773282,999424
5.54,6.080740233383831,4.999259766616169,5.6,6.222896460095897,4.977103539904102,0.3371884764669554,2.5127443790435793,0.3904326396595607,0.28394431327435005,2.5747521060700955,2.450736652017063,1163264
5.95,6.3748529157249605,5.52514708427504,5.569999999999999,6.265772951471958,4.874227048528041,0.3371884764669554,2.457264167070389,0.3904326396595607,0.28394431327435005,2.5178017196370446,2.3967266145037334,1327104
6.31,6.828555686498566,5.791444313501433,5.279999999999999,5.804976189936267,4.755023810063732,0.3371884764669554,2.4191692531108857,0.3904326396595607,0.28394431327435005,2.507138773317342,2.3311997329044294,1490944
6.579999999999998,7.129181208709838,6.030818791290159,5.84,6.292106182218292,5.387893817781707,0.3352572777173321,2.3875458359718325,0.40562622710371304,0.26488832833095116,2.4751514117804527,2.299940260163212,1654784
6.530000000000001,7.121692487699482,5.93830751230052,5.4399999999999995,5.876348484585428,5.003651515414571,0.3352572777173321,2.405279302597046,0.40562622710371304,0.26488832833095116,2.4714326046315143,2.3391260005625774,1818624
6.590000000000001,7.180677577024895,5.999322422975107,5.61,6.130480547186925,5.089519452813076,0.3352572777173321,2.366507539153099,0.40562622710371304,0.26488832833095116,2.44904864075431,2.283966437551888,1982464
6.45,6.923814309619285,5.976185690380715,5.83,6.198917334913935,5.4610826650860655,0.3223846720894869,2.332133170962334,0.4022967961562549,0.2424725480227189,2.4382870655578626,2.225979276366805,2146304
6.860000000000001,7.221109401705357,6.498890598294645,5.51,6.123921819126833,4.896078180873166,0.3223846720894869,2.307230773568153,0.4022967961562549,0.2424725480227189,2.4473013224231916,2.1671602247131148,2310144
6.790000000000001,7.389082632030007,6.190917367969995,5.49,5.984873721266345,4.995126278733656,0.3223846720894869,2.2602140709757803,0.4022967961562549,0.2424725480227189,2.4169600966664055,2.103468045285155,2473984
6.85,7.65156097709407,6.04843902290593,5.47,6.229012516365836,4.710987483634163,0.29012396224457004,2.2546866491436957,0.3746033153593467,0.20564460912979338,2.4195455829043886,2.0898277153830027,2637824
7.0,7.748331477354788,6.251668522645212,5.140000000000001,5.517359245282265,4.7626407547177365,0.29012396224457004,2.2162566125392913,0.3746033153593467,0.20564460912979338,2.4048354336399647,2.027677791438618,2801664
6.94,7.746473806146239,6.133526193853762,5.24,5.864819974072533,4.615180025927468,0.29012396224457004,2.1896737560629846,0.3746033153593467,0.20564460912979338,2.3608600923018797,2.0184874198240896,2965504
7.019999999999999,8.028761617033478,6.0112383829665195,5.4399999999999995,6.06,4.819999999999999,0.29012396224457004,2.1676265716552736,0.3746033153593467,0.20564460912979338,2.2847313545184447,2.0505217887921026,3129344
7.17,8.075593727893475,6.264406272106526,5.3100000000000005,5.78,4.840000000000001,0.2734469665895815,2.1402712389826775,0.3995235331403926,0.14737040003877042,2.2917916778842993,1.9887508000810559,3293184
7.31,8.24429117516971,6.375708824830288,5.430000000000001,5.972309874518251,4.88769012548175,0.2734469665895815,2.195803615450859,0.3995235331403926,0.14737040003877042,2.382275717242318,2.0093315136594,3457024
7.24,8.095803715813387,6.384196284186613,5.1,5.743428317685816,4.456571682314183,0.2734469665895815,2.132195323705673,0.3995235331403926,0.14737040003877042,2.3806895370651757,1.8837011103461705,3620864
7.4399999999999995,8.137423830966508,6.742576169033492,5.529999999999999,6.4311659114724655,4.628834088527533,0.24104300010493107,2.1877390652894975,0.37934040975100924,0.10274559045885293,2.2747024699767104,2.1007756606022845,3784704
7.349999999999999,7.952079728939614,6.747920271060384,5.57,5.992018956920184,5.147981043079817,0.24104300010493107,2.141964828968048,0.37934040975100924,0.10274559045885293,2.2947542033615935,1.9891754545745028,3948544
7.589999999999999,8.439058301885094,6.740941698114905,5.419999999999999,5.9094895300208155,4.930510469979183,0.24104300010493107,2.139370508491993,0.37934040975100924,0.10274559045885293,2.246001472717739,2.032739544266247,4112384
7.520000000000001,8.18603303221387,6.853966967786133,5.41,6.110642562224134,4.709357437775866,0.24074628592082942,2.112991525232792,0.3645808866146734,0.11691168522698542,2.2742123688473064,1.9517706816182776,4276224
7.6800000000000015,8.463326241102648,6.8966737588973555,5.4,6.129383301152419,4.6706166988475815,0.24074628592082942,2.1925161093473435,0.3645808866146734,0.11691168522698542,2.3142220012104837,2.0708102174842034,4440064
7.480000000000001,8.446229786334495,6.5137702136655085,5.550000000000001,6.187573525171804,4.912426474828197,0.24074628592082942,2.1722531273961065,0.3645808866146734,0.11691168522698542,2.2988767209590675,2.0456295338331456,4603904
7.8100000000000005,8.544098086089319,7.075901913910682,5.3,6.278774744259373,4.321225255740627,0.22824447273930226,2.1702221244573594,0.3693307981842763,0.08715814729432825,2.2368846438940415,2.1035596050206773,4767744
7.890000000000001,8.571835757349232,7.208164242650769,5.549999999999999,6.201536645170476,4.898463354829522,0.22824447273930226,2.17578679472208,0.3693307981842763,0.08715814729432825,2.282960537537704,2.0686130519064565,4931584
7.859999999999999,8.60592224795886,7.114077752041139,5.62,6.276962708226273,4.963037291773727,0.22824447273930226,2.165914011001587,0.3693307981842763,0.08715814729432825,2.303303393142014,2.02852462886116,5095424
7.9700000000000015,8.561692487699482,7.378307512300521,5.67,6.1760632371552,5.1639367628448,0.19363471804700977,2.190989205241203,0.3012972264229474,0.08597220967107218,2.3049119412929007,2.0770664691895058,5259264
8.05,8.57773099207835,7.5222690079216505,5.87,6.246961536499415,5.493038463500585,0.19363471804700977,2.219661772251129,0.3012972264229474,0.08597220967107218,2.3298533415226084,2.10947020297965,5423104
8.239999999999998,8.850245852095693,7.629754147904304,5.609999999999999,6.333118247591637,4.886881752408362,0.19363471804700977,2.214920361340046,0.3012972264229474,0.08597220967107218,2.3304538199343945,2.0993869027456977,5586944
8.24,8.569241552663087,7.910758447336914,6.029999999999999,6.82881161734166,5.231188382658338,0.19363471804700977,2.1645041912794114,0.3012972264229474,0.08597220967107218,2.3345338294902254,1.9944745530685974,5750784
8.169999999999998,8.562555728527808,7.777444271472188,5.87,6.502534584034739,5.237465415965262,0.1695048809676104,2.2053346782922745,0.2411888146791027,0.09782094725611813,2.363757342101163,2.046912014483386,5914624
8.23,8.777813836992093,7.682186163007907,6.090000000000001,6.608555686498567,5.571444313501434,0.1695048809676104,2.212551999092102,0.2411888146791027,0.09782094725611813,2.3446620575389048,2.080441940645299,6078464
8.290000000000001,8.845787729263611,7.734212270736391,6.05,6.57773099207835,5.52226900792165,0.1695048809676104,2.150475963950157,0.2411888146791027,0.09782094725611813,2.3083319901802644,1.99261993772005,6242304
8.430000000000001,9.147007670809735,7.712992329190268,5.81,6.336212884676915,5.283787115323085,0.1519153179228856,2.1171787440776826,0.2172172646495148,0.08661337119625638,2.259500335202708,1.9748571529526575,6406144
8.41,8.871410879802372,7.948589120197627,5.98,6.587947366142827,5.372052633857174,0.1519153179228856,2.218907353281975,0.2172172646495148,0.08661337119625638,2.336962731816806,2.100851974747144,6569984
8.4,8.929150262212918,7.870849737787083,5.7299999999999995,6.22,5.239999999999999,0.1519153179228856,2.1578349441289904,0.2172172646495148,0.08661337119625638,2.3040561832487234,2.0116137050092573,6733824
8.52,8.890944739819828,8.149055260180171,5.820000000000001,6.508186021363412,5.131813978636591,0.13961469034413074,2.1291295289993286,0.18433013455190486,0.09489924613635661,2.270705695088585,1.9875533629100721,6897664
8.72,9.143792402008343,8.296207597991659,5.94,6.664154679609267,5.215845320390733,0.13961469034413074,2.18155717253685,0.18433013455190486,0.09489924613635661,2.2804094973136397,2.08270484776006,7061504
8.680000000000001,9.216283507111678,8.143716492888325,5.86,6.209857113690719,5.510142886309282,0.13961469034413074,2.104785144329071,0.18433013455190486,0.09489924613635661,2.203201024381379,2.006369264276763,7225344
8.74,9.21791212581394,8.26208787418606,6.14,6.492703841770967,5.787296158229032,0.13274885377774787,2.1428977251052856,0.18387552401988402,0.08162218353561171,2.2361626654959665,2.0496327847146047,7389184
9.03,9.435092582010581,8.624907417989418,5.959999999999999,6.283109888428069,5.636890111571929,0.13274885377774787,2.1455998554825784,0.18387552401988402,0.08162218353561171,2.236787457591839,2.0544122533733176,7553024
8.9,9.276828873628336,8.523171126371665,5.790000000000001,6.162692903071686,5.417307096928316,0.13274885377774787,2.1331759661436083,0.18387552401988402,0.08162218353561171,2.2842833559191105,1.9820685763681058,7716864
8.8,9.238178046004133,8.361821953995868,5.91,6.44,5.38,0.12072396756036925,2.1059248968958855,0.16282949377708614,0.07861844134365237,2.2570921459983837,1.954757647793387,7880704
8.959999999999999,9.145472369909912,8.774527630090086,6.2299999999999995,6.724064773081425,5.735935226918574,0.12072396756036925,2.0948071867227553,0.16282949377708614,0.07861844134365237,2.2228669101166183,1.9667474633288924,8044544
8.77,9.144299345444258,8.39570065455574,5.800000000000001,6.353172667437574,5.246827332562427,0.12072396756036925,2.1063981637358666,0.16282949377708614,0.07861844134365237,2.2337114705295074,1.9790848569422261,8208384
8.850000000000001,9.4143580423809,8.285641957619102,6.09,6.6564803615307415,5.523519638469258,0.12072396756036925,2.1049743801355363,0.16282949377708614,0.07861844134365237,2.233910503719758,1.9760382565513142,8372224
8.989999999999998,9.182093727122984,8.797906272877013,6.16,6.570365690573664,5.7496343094263365,0.12763451442678428,2.1579529508948325,0.19678346405546043,0.058485564798108125,2.2471028181879307,2.0688030836017344,8536064
8.65,8.954138126514911,8.34586187348509,6.199999999999999,6.656070170039655,5.743929829960344,0.12763451442678428,2.1445717796683312,0.19678346405546043,0.058485564798108125,2.2324537959448665,2.056689763391796,8699904
8.89,9.1243074902772,8.655692509722801,6.21,6.763985559378582,5.656014440621418,0.12763451442678428,2.1401347279548646,0.19678346405546043,0.058485564798108125,2.268720543577791,2.0115489123319383,8863744
9.010000000000002,9.33078029864691,8.689219701353093,6.220000000000001,6.538747549010185,5.9012524509898165,0.10448018265956904,2.1033921405673026,0.14153722583431497,0.06742313948482312,2.1941729814790847,2.0126112996555205,9027584
8.94,9.23393876913398,8.64606123086602,6.209999999999999,6.739999999999999,5.679999999999999,0.10448018265956904,2.0439382970333098,0.14153722583431497,0.06742313948482312,2.1612347919863697,1.9266418020802498,9191424
9.030000000000001,9.294764045897475,8.765235954102527,6.15,6.831542368455549,5.468457631544451,0.10448018265956904,2.081252484023571,0.14153722583431497,0.06742313948482312,2.1746957711238943,1.9878091969232479,9355264
9.190000000000001,9.467308492477242,8.91269150752276,6.36,6.755474398665704,5.964525601334296,0.08760642216899629,2.0772863179445267,0.1286689066486145,0.0465439376893781,2.155003536952206,1.999569098936847,9519104
9.09,9.332693221990231,8.847306778009768,6.390000000000001,6.800974451760691,5.97902554823931,0.08760642216899629,2.053905485570431,0.1286689066486145,0.0465439376893781,2.1426445774589813,1.9651663936818802,9682944
9.209999999999997,9.508161030317508,8.911838969682487,5.9,6.333589667773577,5.466410332226424,0.08760642216899629,2.0948919698596002,0.1286689066486145,0.0465439376893781,2.1802436900726097,2.009540249646591,9846784
9.000000000000002,9.256904651573304,8.7430953484267,6.08,6.425832329315812,5.734167670684188,0.0775833125107201,2.068940299749374,0.1152193193577582,0.03994730566368202,2.17430937797845,1.9635712215202985,10010624
9.120000000000001,9.444961536185438,8.795038463814564,6.050000000000001,6.572015325445529,5.527984674554473,0.0775833125107201,2.056920038163662,0.1152193193577582,0.03994730566368202,2.1564232603069455,1.9574168160203784,10174464
9.070000000000002,9.275182845286833,8.86481715471317,6.24,6.53732137494637,5.94267862505363,0.0775833125107201,2.041096793115139,0.1152193193577582,0.03994730566368202,2.1325881669770843,1.9496054192531935,10338304
9.17,9.456530975637888,8.883469024362112,6.130000000000001,6.544849370253831,5.71515062974617,0.07258268546493833,2.036854663491249,0.10429921545054277,0.040866155479333886,2.1856105556054097,1.8880987713770885,10502144
9.18,9.415796522451032,8.944203477548967,6.199999999999999,6.776194411635516,5.623805588364482,0.07258268546493833,2.0412894815206526,0.10429921545054277,0.040866155479333886,2.1635395206749948,1.9190394423663102,10665984
9.23,9.509463772249642,8.950536227750359,6.090000000000001,6.6181098370604365,5.561890162939565,0.07258268546493833,2.039818671345711,0.10429921545054277,0.040866155479333886,2.1549157348624197,1.9247216078290021,10829824
9.040000000000001,9.350483493925202,8.7295165060748,6.2,6.587298334620741,5.812701665379259,0.07258268546493833,2.053484584391117,0.10429921545054277,0.040866155479333886,2.1462368377145093,1.9607323310677245,10993664
9.209999999999999,9.479999999999999,8.94,6.069999999999999,6.404813380855663,5.7351866191443355,0.06751177832801167,2.068262864649296,0.08991783800376979,0.045105718652253546,2.2131457388345552,1.9233799904640365,11157504
9.139999999999999,9.38166091947189,8.898339080528107,6.23,6.74,5.720000000000001,0.06751177832801167,2.0624202996492387,0.08991783800376979,0.045105718652253546,2.1680962963947663,1.9567443029037113,11321344
9.17,9.393830292855993,8.946169707144007,6.33,6.803392015141785,5.856607984858215,0.06751177832801167,2.0684180587530134,0.08991783800376979,0.045105718652253546,2.1715909277315095,1.9652451897745171,11485184
9.139999999999999,9.419999999999998,8.86,6.33,6.875985347788748,5.784014652211252,0.06468324826926812,2.0653258591890333,0.1041417959825031,0.02522470055603314,2.1364440443861983,1.9942076739918686,11649024
9.22,9.604187454245972,8.83581254575403,6.09,6.50097445176069,5.679025548239309,0.06468324826926812,2.0235617443919183,0.1041417959825031,0.02522470055603314,2.158477984070334,1.8886455047135022,11812864
9.059999999999999,9.32532998322843,8.794670016771567,6.14,6.535474398665704,5.744525601334296,0.06468324826926812,1.9736253216862678,0.1041417959825031,0.02522470055603314,2.1375919027270647,1.809658740645471,11976704
9.129999999999999,9.330249843945007,8.929750156054991,6.07,6.515084261685358,5.624915738314643,0.060953510930942624,1.9971034318208694,0.10874452137871621,0.013162500483169033,2.1720139037819934,1.822192959859745,12140544
9.28,9.524131112314674,9.035868887685325,5.9399999999999995,6.516541412215982,5.363458587784017,0.060953510930942624,2.0067924842238427,0.10874452137871621,0.013162500483169033,2.1161098009471386,1.8974751675005466,12304384
9.3,9.523606797749979,9.076393202250022,6.5,7.072712842531054,5.927287157468946,0.060953510930942624,2.0360944524407385,0.10874452137871621,0.013162500483169033,2.1248959352308243,1.9472929696506527,12468224
9.329999999999998,9.652645316098033,9.007354683901964,6.159999999999999,6.429072480941473,5.8909275190585255,0.057881600965213734,2.019562666118145,0.0901826788953847,0.025580523035042768,2.1080528888612693,1.9310724433750213,12632064
9.34,9.589799919935935,9.090200080064065,6.27,6.58,5.959999999999999,0.057881600965213734,2.0593926459550858,0.0901826788953847,0.025580523035042768,2.1538270874495438,1.9649582044606277,12795904
9.4,9.6,9.200000000000001,6.32,6.602134719593318,6.037865280406683,0.057881600965213734,2.0321363121271134,0.0901826788953847,0.025580523035042768,2.1096650943984905,1.9546075298557362,12959744
9.31,9.576270539113887,9.043729460886114,6.220000000000001,6.848967407740656,5.591032592259345,0.054694984976740656,2.0014505311846733,0.10337941396421728,0.0060105559892640326,2.100477052121377,1.9024240102479693,13123584
9.31,9.718533964316311,8.90146603568369,6.290000000000001,6.873866423079801,5.706133576920201,0.054694984976740656,1.9769215494394303,0.10337941396421728,0.0060105559892640326,2.0839932958141265,1.8698498030647341,13287424
9.129999999999999,9.586179789118281,8.673820210881717,6.110000000000001,6.506106046406768,5.713893953593234,0.054694984976740656,2.0270704716444015,0.10337941396421728,0.0060105559892640326,2.1582724648288734,1.8958684784599296,13451264
9.269999999999998,9.803010318849456,8.73698968115054,5.97,6.546281181368956,5.393718818631044,0.054694984976740656,2.0298352897167207,0.10337941396421728,0.0060105559892640326,2.2139409617068964,1.8457296177265452,13615104
9.32,9.668711915483254,8.971288084516747,6.33,6.832095608425328,5.827904391574672,0.08142119770327216,2.0439391419291497,0.17151289738584496,-0.008670501979300638,2.190565958592393,1.8973123252659068,13778944
9.419999999999998,9.633541565040625,9.206458434959371,6.199999999999999,6.697995983919548,5.70200401608045,0.08142119770327216,2.0726456314325334,0.17151289738584496,-0.008670501979300638,2.214735560391148,1.930555702473919,13942784
9.23,9.42,9.040000000000001,6.16,6.572795348811006,5.747204651188994,0.08142119770327216,2.008748580515385,0.17151289738584496,-0.008670501979300638,2.1641906033876785,1.853306557643091,14106624
9.31,9.467797338380596,9.152202661619405,6.36,6.8441487374764085,5.875851262523592,0.07710395976095283,2.0015379697084428,0.13941102438207864,0.014796895139827008,2.136469078622745,1.8666068607941404,14270464
9.360000000000001,9.528522995463529,9.191477004536473,6.250000000000001,6.805427763079954,5.694572236920048,0.07710395976095283,2.0493158504366873,0.13941102438207864,0.014796895139827008,2.118620555628538,1.9800111452448368,14434304
9.41,9.612237484161566,9.207762515838434,6.0,6.343511280746354,5.656488719253646,0.07710395976095283,2.0167543202638627,0.13941102438207864,0.014796895139827008,2.127862677136153,1.9056459633915726,14598144
9.569999999999999,9.759999999999998,9.379999999999999,6.34,6.653687742827162,6.026312257172838,0.07357468282462273,2.0474799990653993,0.10199926389325205,0.04515010175599342,2.095129080088976,1.9998309180418228,14761984
9.470000000000002,9.625241746962603,9.314758253037402,6.589999999999999,7.244904573201317,5.935095426798681,0.07357468282462273,2.011493965983391,0.10199926389325205,0.04515010175599342,2.1511915351200304,1.8717963968467513,14925824
9.349999999999998,9.556155281280882,9.143844718719114,6.27,6.728366665454633,5.811633334545366,0.07357468282462273,1.9881864205002784,0.10199926389325205,0.04515010175599342,2.0987232937186553,1.8776495472819017,15089664
9.490000000000002,9.687230829233162,9.292769170766842,6.480000000000001,7.047097875150314,5.912902124849689,0.06253680588175979,2.006283089518547,0.09154147244654165,0.03353213931697793,2.0823494558314377,1.9302167232056564,15253504
9.499999999999998,9.71447610589527,9.285523894104726,6.56,6.809799919935935,6.310200080064064,0.06253680588175979,2.0168386876583098,0.09154147244654165,0.03353213931697793,2.1203313454350297,1.9133460298815896,15417344
9.299999999999999,9.582842712474617,9.01715728752538,6.1899999999999995,6.700783711564885,5.679216288435114,0.06253680588175979,2.039288228750229,0.09154147244654165,0.03353213931697793,2.148681135149414,1.9298953223510438,15581184
9.209999999999999,9.494429253066556,8.925570746933442,6.4399999999999995,6.862374241638857,6.017625758361142,0.07001186043987016,2.0566144451498984,0.10473925085502336,0.03528447002471697,2.129606311877841,1.9836225784219557,15745024
9.149999999999999,9.422946881279122,8.877053118720875,6.18,6.654973683481517,5.705026316518483,0.07001186043987016,2.1158423840999605,0.10473925085502336,0.03528447002471697,2.1940022690072385,2.0376824991926825,15908864
9.349999999999998,9.660644491340179,9.039355508659817,6.2,6.576828873628336,5.823171126371665,0.07001186043987016,2.140132224559784,0.10473925085502336,0.03528447002471697,2.2131076920679096,2.0671567570516585,16072704
9.28,9.661575680566777,8.898424319433222,6.55,7.046487663492256,6.053512336507744,0.07001186043987016,2.1449687466025353,0.10473925085502336,0.03528447002471697,2.2708533839017333,2.0190841093033374,16236544
9.250000000000002,9.446214168703488,9.053785831296516,6.6899999999999995,7.034818792991333,6.345181207008666,0.09228640868594193,2.1097918465733527,0.15768366646996773,0.02688915090191614,2.2320719839720553,1.98751170917465,16400384
9.219999999999999,9.433541565040626,9.006458434959372,6.44,7.148801805866775,5.731198194133226,0.09228640868594193,2.1534969568252564,0.15768366646996773,0.02688915090191614,2.2432254956773243,2.0637684179731886,16564224
9.32,9.564131112314675,9.075868887685326,6.540000000000001,6.914699879903905,6.165300120096097,0.09228640868594193,2.1088022127747537,0.15768366646996773,0.02688915090191614,2.2318616508922853,1.985742774657222,16728064
9.34,9.564499443206437,9.115500556793563,6.250000000000001,6.742442890089806,5.757557109910196,0.07884799151600078,2.1603926569223404,0.13332111429912413,0.02437486873287742,2.2996546377712517,2.021130676073429,16891904
9.360000000000001,9.609799919935938,9.110200080064065,6.409999999999999,6.90081564767232,5.919184352327679,0.07884799151600078,2.101671241223812,0.13332111429912413,0.02437486873287742,2.255097443896776,1.9482450385508483,17055744
9.23,9.543209195267316,8.916790804732685,6.39,6.849238500128201,5.930761499871799,0.07884799151600078,2.163675491511822,0.13332111429912413,0.02437486873287742,2.2989789510324687,2.028372031991175,17219584
9.379999999999999,9.624131112314673,9.135868887685325,6.630000000000001,7.0905431575867786,6.169456842413223,0.0732793534215114,2.138325586915016,0.12398673611121125,0.022571970731811553,2.250438392750681,2.0262127810793515,17383424
9.179999999999998,9.439999999999998,8.919999999999998,6.230000000000001,6.558785644455473,5.901214355544529,0.0732793534215114,2.1511230036616324,0.12398673611121125,0.022571970731811553,2.254355870813198,2.047890136510067,17547264
9.47,9.756530975637888,9.183469024362113,6.359999999999999,6.83791212581394,5.882087874186059,0.0732793534215114,2.1588125228881836,0.12398673611121125,0.022571970731811553,2.251127524561508,2.0664975212148593,17711104
9.47,9.693830292855994,9.246169707144007,6.43,6.909687398208458,5.950312601791541,0.06590432420020877,2.1192516058683397,0.10062956317556213,0.031179085224855414,2.2112231170617918,2.0272800946748877,17874944
9.320000000000002,9.665832329315814,8.97416767068419,6.579999999999998,7.143560112144213,6.016439887855784,0.06590432420020877,2.1013658747076986,0.10062956317556213,0.031179085224855414,2.207934608382272,1.9947971410331253,18038784
9.53,9.775153013442624,9.284846986557374,6.5200000000000005,7.056283507111678,5.983716492888323,0.06590432420020877,2.1008343145251276,0.10062956317556213,0.031179085224855414,2.190430975681369,2.011237653368886,18202624
9.45,9.660950231097289,9.23904976890271,6.67,7.130543157586779,6.209456842413221,0.05547988350190003,2.095564383268356,0.09042291852590342,0.02053684847789663,2.195592567761319,1.9955361987753937,18366464
9.479999999999999,9.743818119165457,9.21618188083454,6.540000000000001,6.88698703145795,6.193012968542051,0.05547988350190003,2.1015854999423027,0.09042291852590342,0.02053684847789663,2.2105327345930372,1.9926382652915682,18530304
9.350000000000001,9.583452350598577,9.116547649401426,6.139999999999999,6.702494444417008,5.57750555558299,0.05547988350190003,2.112780711054802,0.09042291852590342,0.02053684847789663,2.217045113674447,2.008516308435157,18694144
9.46,9.65078784028339,9.269212159716611,6.35,6.8464876634922565,5.853512336507743,0.05547988350190003,2.1157127767801285,0.09042291852590342,0.02053684847789663,2.187011498293026,2.044414055267231,18857984
9.559999999999999,9.80576411454889,9.314235885451108,6.519999999999999,7.056283507111676,5.9837164928883215,0.05792492325737758,2.125117835402489,0.0861552854265282,0.02969456108822697,2.2167807063727816,2.033454964432196,19021824
9.379999999999999,9.593541565040626,9.166458434959372,6.28,6.763321838943783,5.796678161056217,0.05792492325737758,2.122030624747276,0.0861552854265282,0.02969456108822697,2.2440629530843195,1.999998296410233,19185664
9.34,9.58576411454889,9.09423588545111,6.459999999999999,6.823868107973204,6.096131892026794,0.05792492325737758,2.107492406666279,0.0861552854265282,0.02969456108822697,2.226546206931329,1.9884386064012292,19349504
9.42,9.655796522451032,9.184203477548968,6.340000000000001,6.774050688284214,5.905949311715787,0.06453502488523567,2.131346234679222,0.09649603999632077,0.03257400977415058,2.2522338757486886,2.0104585936097554,19513344
9.59,9.782093727122986,9.397906272877014,6.090000000000001,6.540444225182209,5.639555774817793,0.06453502488523567,2.095159228146076,0.09649603999632077,0.03257400977415058,2.181533550221551,2.008784906070601,19677184
9.48,9.747581763205194,9.212418236794807,6.470000000000001,6.786385840391128,6.153614159608873,0.06453502488523567,2.0586185798048975,0.09649603999632077,0.03257400977415058,2.185905054666019,1.931332104943776,19841024
9.610000000000003,9.807230829233163,9.412769170766843,6.29,6.740444225182209,5.839555774817791,0.05843158182324515,2.0284471064805984,0.0888965348430398,0.027966628803450487,2.145075884992357,1.9118183279688399,20004864
9.45,9.670227155455452,9.229772844544547,6.6,7.232455532033676,5.967544467966324,0.05843158182324515,1.9681011259555816,0.0888965348430398,0.027966628803450487,2.0655696745363157,1.8706325773748476,20168704
9.440000000000001,9.689799919935936,9.190200080064066,6.459999999999999,6.8452272056851635,6.074772794314835,0.05843158182324515,1.9791320979595184,0.0888965348430398,0.027966628803450487,2.083919792272746,1.8743444036462908,20332544
9.6,9.754919333848296,9.445080666151703,6.609999999999999,7.197281874401041,6.022718125598958,0.048892371999220974,1.9823850721120835,0.07846093666252345,0.0193238073359185,2.042686044430191,1.922084099793976,20496384
9.530000000000001,9.77103941586388,9.288960584136122,6.5200000000000005,7.16,5.880000000000001,0.048892371999220974,1.994659124314785,0.07846093666252345,0.0193238073359185,2.062672261111834,1.9266459875177362,20660224
9.55,9.678452325786651,9.42154767421335,6.37,6.784849370253831,5.95515062974617,0.048892371999220974,1.9634856402873992,0.07846093666252345,0.0193238073359185,2.0513584626044006,1.875612817970398,20824064
9.55,9.746214168703487,9.353785831296515,6.529999999999999,7.070462764674866,5.989537235325133,0.04161405038609204,2.027562192082405,0.06691925222491031,0.016308848547273772,2.124561116847317,1.9305632673174933,20987904
9.5,9.70976176963403,9.29023823036597,6.389999999999999,6.999015599143403,5.780984400856594,0.04161405038609204,1.9902467653155327,0.06691925222491031,0.016308848547273772,2.0920239221631967,1.8884696084678687,21151744
9.5,9.764575131106458,9.235424868893542,6.32,6.815580467734555,5.824419532265446,0.04161405038609204,1.9993487283587457,0.06691925222491031,0.016308848547273772,2.09132272133879,1.9073747353787016,21315584
9.59,9.86367864366808,9.316321356331919,6.249999999999999,6.770096144957833,5.729903855042165,0.04161405038609204,2.016581140458584,0.06691925222491031,0.016308848547273772,2.1041156654156947,1.929046615501473,21479424
9.48,9.754954541697352,9.20504545830265,6.3500000000000005,6.917890834580028,5.782109165419973,0.041069966701255414,2.007648526132107,0.05805280275647086,0.024087130646039973,2.093915665846748,1.9213813864174658,21643264
9.52,9.644899959967967,9.395100040032032,6.5200000000000005,6.8387475490101854,6.2012524509898155,0.041069966701255414,2.0138920679688455,0.05805280275647086,0.024087130646039973,2.0913629012121535,1.9364212347255376,21807104
9.64,9.873238075793813,9.406761924206188,6.45,6.819459064038224,6.080540935961777,0.041069966701255414,2.0010870188474654,0.05805280275647086,0.024087130646039973,2.1125029563059403,1.8896710813889905,21970944
9.530000000000001,9.749317121994615,9.310682878005387,6.659999999999999,7.26695963621974,6.053040363780259,0.04446575087181498,1.9927748203277589,0.06320282443237235,0.02572867731125761,2.07499131744319,1.9105583232123275,22134784
9.55,9.700000000000001,9.4,6.590000000000001,6.991123422402632,6.1888765775973695,0.04446575087181498,1.9665376380085946,0.06320282443237235,0.02572867731125761,2.0627525644175524,1.8703227115996368,22298624
9.54,9.83051678092668,9.24948321907332,6.510000000000001,7.028555686498567,5.991444313501434,0.04446575087181498,1.9638034239411355,0.06320282443237235,0.02572867731125761,2.0658629157994084,1.8617439320828626,22462464
9.529999999999998,9.80946377224964,9.250536227750356,6.49,7.047584074378026,5.932415925621974,0.0397076692024486,1.9921121090650558,0.06257555714543825,0.016839781259458945,2.1112016006811434,1.873022617448968,22626304
9.569999999999999,9.77518284528683,9.364817154713167,6.659999999999999,7.037359245282263,6.282640754717735,0.0397076692024486,1.9535533234477043,0.06257555714543825,0.016839781259458945,2.1135977728479496,1.7935088740474592,22790144
9.579999999999998,9.793541565040625,9.366458434959371,6.199999999999999,6.732916503778968,5.66708349622103,0.0397076692024486,1.9475356802344321,0.06257555714543825,0.016839781259458945,2.0825726870854853,1.8124986733833792,22953984
9.729999999999999,9.84,9.619999999999997,6.39,6.749026461420325,6.0309735385796746,0.032284042970191065,1.9998934790492058,0.0460119730058618,0.01855611293452033,2.105788862037283,1.8939980960611285,23117824
9.57,9.76,9.38,6.33,6.72,5.94,0.032284042970191065,1.9475723206996918,0.0460119730058618,0.01855611293452033,2.0713012592145605,1.8238433821848232,23281664
9.530000000000001,9.802213151776325,9.257786848223677,6.35,6.79328320518603,5.90671679481397,0.032284042970191065,1.948185421526432,0.0460119730058618,0.01855611293452033,2.065314968505551,1.8310558745473127,23445504
9.55,9.756155281280883,9.343844718719119,6.44,6.845462698654266,6.034537301345734,0.030083396471045125,1.9560687333345412,0.049348666407314265,0.010818126534775981,2.135816966967397,1.7763204997016857,23609344
9.59,9.76,9.42,6.33,6.897538544946508,5.762461455053492,0.030083396471045125,1.9609445750713348,0.049348666407314265,0.010818126534775981,2.0734090575944086,1.8484800925482607,23773184
9.65,9.8,9.5,6.37,6.803704968844029,5.9362950311559715,0.030083396471045125,1.9406734153628349,0.049348666407314265,0.010818126534775981,2.0458038479023624,1.8355429828233074,23937024
9.41,9.58,9.24,6.62,7.006781592116274,6.233218407883726,0.030083396471045125,1.9841492742300033,0.049348666407314265,0.010818126534775981,2.082019458374757,1.8862790900852497,24100864
9.56,9.709666295470958,9.410333704529043,6.24,6.664735211631906,5.815264788368094,0.026188174310370033,1.9730996951460837,0.04091311423914051,0.011463234381599552,2.0614885632562197,1.8847108270359478,24264704
9.61,9.876270539113886,9.343729460886113,6.290000000000001,6.786890329952195,5.793109670047807,0.026188174310370033,1.879131093621254,0.04091311423914051,0.011463234381599552,2.0009630565204732,1.7572991307220347,24428544
9.530000000000001,9.783179778023445,9.276820221976557,6.25,6.624833296279826,5.875166703720174,0.026188174310370033,1.884304976463318,0.04091311423914051,0.011463234381599552,1.9890589172599331,1.7795510356667028,24592384
9.49,9.74865034312755,9.23134965687245,6.459999999999999,7.034804314527996,5.885195685472002,0.024895554845102273,1.8998993396759034,0.03451060784747732,0.01528050184272722,2.0341793809104574,1.7656192984413497,24756224
9.63,9.797630546142402,9.4623694538576,6.24,6.5536877428271625,5.926312257172838,0.024895554845102273,1.8582859471440316,0.03451060784747732,0.01528050184272722,1.975062753930267,1.7415091403577962,24920064


==> data/progress-maze-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
4.430000000000001,4.892709412050372,3.9672905879496296,4.17,4.715985347788748,3.624014652211252,0.0,2.7072757720947265,0.0,0.0,2.7080206735397243,2.7065308706497286,16384
4.9,5.554217089351845,4.245782910648155,4.55,5.02169905660283,4.07830094339717,0.0,2.6649171710014343,0.0,0.0,2.692960200016906,2.6368741419859627,180224
4.7,5.372309452558865,4.027690547441136,4.44,4.922078831727759,3.957921168272242,0.0,2.6367850452661514,0.0,0.0,2.6648913809367367,2.608678709595566,344064
4.89,5.44578772926361,4.33421227073639,4.93,5.392709412050371,4.467290587949629,0.0,2.5891774982213973,0.0,0.0,2.6435784271640608,2.534776569278734,507904
5.0,5.275680975041804,4.724319024958196,4.95,5.454479930225178,4.4455200697748225,0.5093380231467767,2.583063307404518,0.5489432006695464,0.46973284562400697,2.6255153699789298,2.540611244830106,671744
5.56,6.115337735076593,5.0046622649234065,5.180000000000001,5.915934779718965,4.444065220281036,0.5093380231467767,2.5413867056369783,0.5489432006695464,0.46973284562400697,2.614310838044661,2.4684625732292957,835584
5.6899999999999995,6.3791298861608015,5.0008701138391976,5.32,5.892363520850168,4.747636479149833,0.5093380231467767,2.4916006207466124,0.5489432006695464,0.46973284562400697,2.56213622720842,2.421065014284805,999424
5.6899999999999995,6.251159513863928,5.128840486136071,5.4,6.03718129288296,4.762818707117041,0.33832001328882294,2.501932355761528,0.38448152476276376,0.2921585018148821,2.5681502264273823,2.4357144850956733,1163264
6.279999999999999,6.70848570571257,5.851514294287429,5.799999999999999,6.1224903099319405,5.477509690068057,0.33832001328882294,2.4478839308023455,0.38448152476276376,0.2921585018148821,2.5188174029069192,2.3769504586977717,1327104
6.469999999999999,7.270062497558783,5.669937502441215,5.890000000000001,6.275875627631495,5.504124372368506,0.33832001328882294,2.4232780933380127,0.38448152476276376,0.2921585018148821,2.523838732161995,2.3227174545140303,1490944
6.65,7.238642506110458,6.061357493889543,5.909999999999999,6.367055795281057,5.452944204718942,0.3228978134378337,2.401154896616936,0.35518144249721767,0.2906141843784497,2.5023698983042126,2.299939894929659,1654784
6.5600000000000005,6.945227205685165,6.174772794314836,5.41,6.08446274915669,4.7355372508433105,0.3228978134378337,2.3708058148622513,0.35518144249721767,0.2906141843784497,2.4716615935621036,2.269950036162399,1818624
6.68,7.264465567848098,6.095534432151902,5.539999999999999,6.453454979733538,4.626545020266461,0.3228978134378337,2.364064857363701,0.35518144249721767,0.2906141843784497,2.449180573225969,2.2789491415014327,1982464
6.989999999999999,7.817586853448023,6.162413146551976,5.58,6.081597448159378,5.078402551840622,0.26830670372447496,2.361780285835266,0.3085795158269679,0.228033891621982,2.452202468280931,2.271358103389601,2146304
7.38,7.964465567848098,6.795534432151902,5.74,6.3403332407921456,5.139666759207855,0.26830670372447496,2.335153469443321,0.3085795158269679,0.228033891621982,2.4385847747622176,2.2317221641244247,2310144
7.4,7.944058820349418,6.855941179650583,5.54,6.0200000000000005,5.06,0.26830670372447496,2.269802138209343,0.3085795158269679,0.228033891621982,2.416298032490464,2.123306243928222,2473984
7.369999999999999,7.899244744895968,6.84075525510403,5.71,6.036955654485436,5.383044345514564,0.25323299060489,2.2464501798152923,0.3090699429019895,0.19739603830779054,2.3649047892184787,2.127995570412106,2637824
7.65,8.250416522091124,7.049583477908877,5.800000000000001,6.184707681233427,5.415292318766574,0.25323299060489,2.251667633652687,0.3090699429019895,0.19739603830779054,2.3342252498308422,2.169110017474532,2801664
7.76,8.67016482023862,6.84983517976138,5.78,6.347097875150313,5.212902124849688,0.25323299060489,2.248780557513237,0.3090699429019895,0.19739603830779054,2.33263337829705,2.1649277367294237,2965504
7.6899999999999995,8.581571646027395,6.798428353972604,5.5,6.069209978830308,4.930790021169692,0.25323299060489,2.1474008545279504,0.3090699429019895,0.19739603830779054,2.2310871047395486,2.063714604316352,3129344
7.68,8.473473376995095,6.8865266230049045,5.510000000000001,6.06937465083788,4.950625349162121,0.22284801703047297,2.155119951069355,0.29252116309978815,0.15317487096115778,2.257770839367975,2.0524690627707347,3293184
7.790000000000001,8.513118247591638,7.066881752408364,5.33,6.0228924880528005,4.6371075119472,0.22284801703047297,2.140018543601036,0.29252116309978815,0.15317487096115778,2.1842004270254143,2.095836660176658,3457024
7.839999999999999,8.781488183675185,6.898511816324813,5.81,6.419015599143404,5.200984400856595,0.22284801703047297,2.1407804697752,0.29252116309978815,0.15317487096115778,2.2480549645659598,2.03350597498444,3620864
8.129999999999999,8.832922470831598,7.4270775291684,5.51,6.024684369298311,4.995315630701689,0.2268782025340328,2.128902316093445,0.33596770128547354,0.11778870378259206,2.182481456937593,2.0753231752492964,3784704
8.290000000000001,9.158849814409834,7.421150185590169,5.6499999999999995,5.937228132326901,5.362771867673098,0.2268782025340328,2.112255999445915,0.33596770128547354,0.11778870378259206,2.2540323137219924,1.9704796851698376,3948544
8.46,9.099061812346818,7.820938187653183,5.73,6.2179549159502345,5.242045084049766,0.2268782025340328,2.129722785949707,0.33596770128547354,0.11778870378259206,2.2708765243980165,1.988569047501398,4112384
8.28,8.952011904656457,7.607988095343542,6.039999999999999,6.577028863283902,5.502971136716097,0.19399898258878492,2.0982086777687075,0.2844746654863763,0.10352329969119357,2.2239586594427294,1.9724586960946855,4276224
8.520000000000001,9.205273667960473,7.834726332039529,5.970000000000001,6.4391481642295965,5.500851835770405,0.19399898258878492,2.1234975665807725,0.2844746654863763,0.10352329969119357,2.2559284352078333,1.9910666979537115,4440064
8.400000000000002,9.000000000000002,7.8000000000000025,5.9799999999999995,6.483587132480566,5.476412867519433,0.19399898258878492,2.123512272536755,0.2844746654863763,0.10352329969119357,2.2647463637606413,1.982278181312868,4603904
8.58,9.276850055607374,7.883149944392626,6.15,6.660392006206994,5.639607993793007,0.15520138467707478,2.0853367507457734,0.22281965585422353,0.08758311349992602,2.232497282985521,1.9381762185060256,4767744
8.65,9.175832673005397,8.124167326994604,5.93,6.538358446970205,5.321641553029794,0.15520138467707478,2.11165396720171,0.22281965585422353,0.08758311349992602,2.2945101072348826,1.928797827168537,4931584
8.56,9.183217458035315,7.936782541964686,6.4,6.693257565972304,6.106742434027697,0.15520138467707478,2.1074767127633094,0.22281965585422353,0.08758311349992602,2.24756370773211,1.9673897177945088,5095424
8.79,9.21766809560686,8.362331904393137,5.970000000000001,6.389642705167146,5.550357294832855,0.1450825530743282,2.1492836833000184,0.20841010905981233,0.0817549970888441,2.2673558292135674,2.0312115373864694,5259264
8.559999999999999,8.989418211071676,8.130581788928321,6.08,6.546476151587624,5.613523848412376,0.1450825530743282,2.1211955815553667,0.20841010905981233,0.0817549970888441,2.2916945213217907,1.9506966417889426,5423104
8.690000000000001,9.151410879802373,8.22858912019763,6.160000000000001,6.631593044902065,5.688406955097937,0.1450825530743282,2.089898456633091,0.20841010905981233,0.0817549970888441,2.307712022185688,1.8720848910804944,5586944
8.98,9.30496153618544,8.655038463814561,5.81,6.225812457725835,5.394187542274164,0.1450825530743282,2.0392794102430343,0.20841010905981233,0.0817549970888441,2.174180562169779,1.9043782583162896,5750784
8.7,9.107430975749267,8.292569024250732,6.0,6.619677335393186,5.380322664606814,0.12712922838915305,2.09107648730278,0.1913574965501838,0.0629009602281223,2.2335752048304895,1.9485777697750708,5914624
9.030000000000001,9.352645316098034,8.707354683901968,6.25,6.79817880294663,5.70182119705337,0.12712922838915305,2.0950413390994074,0.1913574965501838,0.0629009602281223,2.2292489570598,1.960833721139015,6078464
8.84,9.18117444218464,8.49882555781536,6.24,6.696508488420534,5.7834915115794665,0.12712922838915305,2.0490809053182604,0.1913574965501838,0.0629009602281223,2.226214602295622,1.8719472083408986,6242304
8.94,9.33293765408777,8.547062345912229,6.4799999999999995,7.003067873224881,5.9569321267751185,0.12576367622247817,2.0891383230686187,0.1730141845213391,0.07851316792361722,2.260220831525413,1.9180558146118245,6406144
8.89,9.270657326213486,8.509342673786515,5.95,6.322155881318568,5.5778441186814325,0.12576367622247817,2.0753429010510445,0.1730141845213391,0.07851316792361722,2.1628606681936637,1.9878251339084252,6569984
8.99,9.431474801092882,8.548525198907118,6.380000000000001,6.698747549010186,6.061252450989816,0.12576367622247817,2.0703183680772783,0.1730141845213391,0.07851316792361722,2.172241092367562,1.9683956437869943,6733824
8.97,9.298785644455473,8.641214355544529,6.3,6.877927331071995,5.722072668928004,0.1311550517616969,2.1114613726735114,0.18673946950615833,0.07557063401723546,2.2057434977348094,2.0171792476122135,6897664
9.040000000000001,9.25540659228538,8.824593407714621,6.529999999999999,6.983982378512646,6.0760176214873525,0.1311550517616969,2.0853643625974656,0.18673946950615833,0.07557063401723546,2.1827871936853036,1.9879415315096278,7061504
8.690000000000001,9.091123422402633,8.28887657759737,6.21,6.716853035898968,5.703146964101032,0.1311550517616969,2.065139089524746,0.18673946950615833,0.07557063401723546,2.1949218738211873,1.935356305228305,7225344
9.099999999999998,9.344948974278315,8.85505102572168,6.410000000000001,6.936212884676916,5.883787115323086,0.12441049749335822,2.0861251264810563,0.17533289010156883,0.07348810488514763,2.2155383557347013,1.9567118972274111,7389184
9.150000000000002,9.41172504656605,8.888274953433955,6.459999999999999,6.981919534027995,5.9380804659720035,0.12441049749335822,2.1192480355501173,0.17533289010156883,0.07348810488514763,2.228919414063003,2.0095766570372318,7553024
8.96,9.15078784028339,8.769212159716611,6.589999999999999,7.0808156476723205,6.099184352327677,0.12441049749335822,2.054212225973606,0.17533289010156883,0.07348810488514763,2.202156830779252,1.9062676211679606,7716864
8.849999999999998,9.126586333718786,8.57341366628121,6.369999999999999,6.98163714733492,5.758362852665078,0.10560244845661604,2.0751602604985235,0.14451263617263393,0.06669226074059813,2.2257556945577557,1.9245648264392912,7880704
8.99,9.263678643668081,8.71632135633192,6.5200000000000005,6.943792402008342,6.096207597991659,0.10560244845661604,2.060887449979782,0.14451263617263393,0.06669226074059813,2.202981531264201,1.918793368695363,8044544
8.95,9.187697286480093,8.712302713519906,6.510000000000001,7.049351462406473,5.9706485375935285,0.10560244845661604,2.0888689786195753,0.14451263617263393,0.06669226074059813,2.205808839775598,1.9719291174635523,8208384
9.02,9.362928563989644,8.677071436010355,6.58,7.13281099844341,6.02718900155659,0.10560244845661604,2.091543959081173,0.14451263617263393,0.06669226074059813,2.181133804710343,2.001954113452003,8372224
8.930000000000001,9.135182845286833,8.72481715471317,6.27,6.641618083521241,5.898381916478758,0.09411735593314671,2.130171550810337,0.1423454047604381,0.0458893071058553,2.2269139645835896,2.0334291370370847,8536064
9.170000000000002,9.415153013442627,8.924846986557377,6.210000000000001,6.747494186015068,5.672505813984934,0.09411735593314671,2.1090223237872125,0.1423454047604381,0.0458893071058553,2.176454707176356,2.0415899403980693,8699904
9.239999999999998,9.46891046284519,9.011089537154806,6.24,6.746359556046887,5.733640443953114,0.09411735593314671,2.072462296485901,0.1423454047604381,0.0458893071058553,2.165151891268425,1.9797727017033768,8863744
9.02,9.47563142999578,8.56436857000422,6.1899999999999995,6.484788059459673,5.895211940540326,0.08644858892064157,2.0838491931557654,0.1411568786789376,0.03174029916234556,2.2277722941320284,1.9399260921795025,9027584
9.110000000000001,9.427647603485372,8.79235239651463,6.590000000000001,7.229452891149927,5.950547108850074,0.08644858892064157,2.067323315143585,0.1411568786789376,0.03174029916234556,2.179839794397289,1.9548068358898807,9191424
9.26,9.623868107973205,8.896131892026794,6.34,6.80946778377222,5.8705322162277795,0.08644858892064157,2.1150235414505003,0.1411568786789376,0.03174029916234556,2.1908403253608144,2.039206757540186,9355264
9.2,9.543511280746353,8.856488719253646,6.5200000000000005,7.074616984954482,5.965383015045519,0.08965436239776892,2.0832700178027155,0.1530133169714321,0.026295407824105707,2.134218614979034,2.032321420626397,9519104
9.18,9.42,8.94,6.249999999999999,6.648120584747887,5.851879415252111,0.08965436239776892,2.0420534789562224,0.1530133169714321,0.026295407824105707,2.1477303040243396,1.936376653888105,9682944
9.079999999999998,9.311516738055802,8.848483261944194,6.0699999999999985,6.646281181368955,5.493718818631042,0.08965436239776892,2.07079259455204,0.1530133169714321,0.026295407824105707,2.1497714221157334,1.9918137669883467,9846784
9.120000000000001,9.415972971738976,8.824027028261026,6.34,7.0006057825965495,5.67939421740345,0.08958369825690908,2.0832953676581383,0.14812718618531864,0.031040210328499518,2.189703842388736,1.9768868929275407,10010624
9.129999999999999,9.314661853126193,8.945338146873805,6.3100000000000005,7.049526875779374,5.570473124220627,0.08958369825690908,2.1119874864816666,0.14812718618531864,0.031040210328499518,2.1790759135501063,2.044899059413227,10174464
9.23,9.52,8.940000000000001,6.610000000000001,7.055982062419556,6.1640179375804465,0.08958369825690908,2.0557127445936203,0.14812718618531864,0.031040210328499518,2.1695400783319725,1.941885410855268,10338304
9.14,9.26,9.020000000000001,6.369999999999999,7.021229606206597,5.718770393793402,0.09244669211628956,2.105233687162399,0.1448593473681995,0.04003403686437961,2.2051752054940468,2.0052921688307515,10502144
9.27,9.498254244210266,9.041745755789734,6.3500000000000005,6.708468966578699,5.991531033421302,0.09244669211628956,2.1211804643273355,0.1448593473681995,0.04003403686437961,2.211210101676158,2.031150826978513,10665984
9.33,9.56685438564654,9.09314561435346,6.26,6.746209831245729,5.773790168754271,0.09244669211628956,2.0859552890062334,0.1448593473681995,0.04003403686437961,2.187829073397646,1.9840815046148206,10829824
9.059999999999999,9.373687742827162,8.746312257172836,6.4300000000000015,6.806961536499417,6.053038463500586,0.09244669211628956,2.0885215416550635,0.1448593473681995,0.04003403686437961,2.2078831510209023,1.9691599322892246,10993664
9.3,9.646410161513776,8.953589838486225,6.57,7.087783738639985,6.052216261360016,0.0902285868119089,2.123946286737919,0.13991975032679047,0.040537423297027336,2.221952227055579,2.0259403464202586,11157504
9.06,9.336405499221705,8.783594500778296,6.42,6.91152822909778,5.928471770902219,0.0902285868119089,2.13227131664753,0.13991975032679047,0.040537423297027336,2.214978490588245,2.0495641427068145,11321344
9.27,9.563428015022424,8.976571984977575,6.18,6.716283507111677,5.6437164928883226,0.0902285868119089,2.1342554837465286,0.13991975032679047,0.040537423297027336,2.238778668441606,2.0297322990514512,11485184
9.320000000000002,9.706781592116277,8.933218407883727,6.7700000000000005,7.370083327547101,6.1699166724529,0.09664463136763662,2.1750171527266504,0.13955292975118178,0.05373633298409149,2.2545859134200876,2.095448392033213,11649024
9.24,9.468910462845193,9.011089537154808,6.330000000000001,6.91830264320331,5.741697356796692,0.09664463136763662,2.172490268945694,0.13955292975118178,0.05373633298409149,2.293468129429434,2.051512408461954,11812864
9.330000000000002,9.583179778023444,9.07682022197656,6.580000000000001,7.099230199429888,6.060769800570114,0.09664463136763662,2.1280001401901245,0.13955292975118178,0.05373633298409149,2.2489345141833055,2.0070657661969435,11976704
9.370000000000001,9.692645316098035,9.047354683901967,6.720000000000001,7.082767142944341,6.35723285705566,0.07597639436638412,2.113566759228706,0.11336877726859482,0.03858401146417342,2.226872692388076,2.0002608260693364,12140544
9.2,9.546410161513775,8.853589838486224,6.58,7.087543101617981,6.072456898382019,0.07597639436638412,2.113944375514984,0.11336877726859482,0.03858401146417342,2.193029601340703,2.034859149689265,12304384
9.3,9.532379000772446,9.067620999227556,6.489999999999999,7.105548535860495,5.874451464139503,0.07597639436638412,2.1068184271454813,0.11336877726859482,0.03858401146417342,2.18449606716786,2.0291407871231026,12468224
9.270000000000001,9.622278299076171,8.917721700923831,6.540000000000001,6.917359245282265,6.162640754717737,0.0689792596575344,2.0838618695735933,0.10360372857991107,0.03435479073515774,2.1670661905707105,2.000657548576476,12632064
9.24,9.595527776692624,8.884472223307377,6.6,7.154977477020464,6.045022522979536,0.0689792596575344,2.0951208755373956,0.10360372857991107,0.03435479073515774,2.1955429285750516,1.9946988224997393,12795904
9.48,9.698174242292716,9.261825757707285,6.5,6.931277173056957,6.068722826943043,0.0689792596575344,2.081364569067955,0.10360372857991107,0.03435479073515774,2.1802628243374396,1.9824663137984708,12959744
9.389999999999999,9.663678643668078,9.11632135633192,6.529999999999999,7.119999999999999,5.9399999999999995,0.07947571099614018,2.1503465965390207,0.10374169362059386,0.05520972837168649,2.273991193166717,2.0267019999113245,13123584
9.400000000000002,9.640831891575848,9.159168108424156,6.55,6.953112887414927,6.146887112585072,0.07947571099614018,2.1439451336860658,0.10374169362059386,0.05520972837168649,2.2499465228571403,2.0379437445149913,13287424
9.37,9.634764045897473,9.105235954102525,6.609999999999999,7.212411819273161,6.007588180726838,0.07947571099614018,2.083705115318298,0.10374169362059386,0.05520972837168649,2.194165042844314,1.9732451877922825,13451264
9.36,9.660665927567457,9.059334072432542,6.540000000000001,7.135315042645489,5.944684957354513,0.07947571099614018,2.107872076332569,0.10374169362059386,0.05520972837168649,2.204494203586759,2.0112499490783793,13615104
9.4,9.67928480087538,9.120715199124621,6.529999999999999,6.961393092202459,6.0986069077975396,0.07907175469848104,2.1397498935461043,0.09736847441653841,0.06077503498042368,2.24502821100809,2.0344715760841185,13778944
9.299999999999999,9.478885438199983,9.121114561800015,6.600000000000001,7.062601340248817,6.137398659751186,0.07907175469848104,2.1141863748431207,0.09736847441653841,0.06077503498042368,2.2431035646614936,1.9852691850247475,13942784
9.35,9.619258240356725,9.080741759643274,6.340000000000001,6.863832034148352,5.816167965851649,0.07907175469848104,2.1243785187602042,0.09736847441653841,0.06077503498042368,2.227536273806772,2.0212207637136363,14106624
9.410000000000002,9.672488094968136,9.147511905031868,6.68,7.12226688774992,6.23773311225008,0.06937728236859561,2.101037773489952,0.0954968905625969,0.04325767417459432,2.2379145175451063,1.9641610294347975,14270464
9.309999999999999,9.502093727122984,9.117906272877013,6.69,7.287411081249754,6.092588918750247,0.06937728236859561,2.1024136781692504,0.0954968905625969,0.04325767417459432,2.2227498736326448,1.9820774827058563,14434304
9.570000000000002,9.725241746962602,9.414758253037402,6.2299999999999995,6.654381903478458,5.805618096521541,0.06937728236859561,2.084191782772541,0.0954968905625969,0.04325767417459432,2.2333353757238066,1.9350481898212757,14598144
9.35,9.637228132326902,9.062771867673098,6.540000000000001,6.9921061822182935,6.087893817781708,0.059786557050613906,2.109127376973629,0.08668809667183083,0.03288501742939697,2.2051187181099845,2.013136035837274,14761984
9.419999999999998,9.725941170815565,9.114058829184431,6.4799999999999995,6.9735585071701225,5.986441492829877,0.059786557050613906,2.121442806720734,0.08668809667183083,0.03288501742939697,2.2390565642639486,2.003829049177519,14925824
9.330000000000002,9.590959767013999,9.069040232986005,6.45,6.832753184180093,6.0672468158199075,0.059786557050613906,2.14876276999712,0.08668809667183083,0.03288501742939697,2.24768022158928,2.0498453184049596,15089664
9.42,9.751058907144937,9.088941092855062,6.22,6.824648658313238,5.615351341686761,0.06650405390347483,2.1391753271222114,0.08631658919977026,0.046691518607179405,2.2400794779915363,2.0382711762528865,15253504
9.28,9.62,8.94,6.94,7.28117444218464,6.598825557815361,0.06650405390347483,2.114795245230198,0.08631658919977026,0.046691518607179405,2.215679080546832,2.0139114099135638,15417344
9.47,9.70685438564654,9.233145614353461,6.720000000000001,7.33449165982949,6.105508340170512,0.06650405390347483,2.1427578926086426,0.08631658919977026,0.046691518607179405,2.233466944469674,2.052048840747611,15581184
9.52,9.636619037896905,9.403380962103094,6.49,7.135677938294317,5.844322061705683,0.060484645235387845,2.133818803727627,0.07697671994478168,0.04399257052599401,2.228923997270021,2.0387136101852326,15745024
9.559999999999999,9.750787840283389,9.369212159716609,6.83,7.5903288762108145,6.069671123789186,0.060484645235387845,2.0588921308517456,0.07697671994478168,0.04399257052599401,2.1490923603406995,1.9686919013627915,15908864
9.41,9.504339811320566,9.315660188679434,6.589999999999999,7.226317530797321,5.953682469202677,0.060484645235387845,2.0872368276119233,0.07697671994478168,0.04399257052599401,2.1453721293976122,2.0291015258262344,16072704
9.46,9.65078784028339,9.269212159716611,6.69,7.075875627631495,6.304124372368506,0.060484645235387845,2.0627729922533034,0.07697671994478168,0.04399257052599401,2.1439306999121914,1.981615284594415,16236544
9.39,9.667308492477241,9.11269150752276,6.510000000000001,6.808161030317512,6.211838969682489,0.04646998192784385,2.085412600636482,0.062204278168488884,0.030735685687198817,2.194762344790911,1.9760628564820535,16400384
9.52,9.72880613017821,9.311193869821789,6.919999999999999,7.446877594892779,6.393122405107219,0.04646998192784385,2.056330907344818,0.062204278168488884,0.030735685687198817,2.1229572274478725,1.9897045872417631,16564224
9.509999999999998,9.836955654485434,9.183044345514562,6.56,7.278609768928867,5.8413902310711325,0.04646998192784385,2.136233773827553,0.062204278168488884,0.030735685687198817,2.1851563941875085,2.0873111534675974,16728064
9.53,9.719999999999999,9.34,6.5,6.91952353926806,6.08047646073194,0.0499604414003299,2.1024468317627907,0.06480161232998448,0.035119270470675326,2.2039509076587342,2.000942755866847,16891904
9.669999999999998,9.906854385646538,9.433145614353458,6.4,6.875394572960189,5.924605427039812,0.0499604414003299,2.0831960514187813,0.06480161232998448,0.035119270470675326,2.167370298443364,1.999021804394199,17055744
9.55,9.867017349682948,9.232982650317053,6.7299999999999995,7.243906606301183,6.216093393698816,0.0499604414003299,2.0877150282263757,0.06480161232998448,0.035119270470675326,2.1777475104435338,1.9976825460092178,17219584
9.44,9.712763633939717,9.167236366060282,6.24,6.76952809179495,5.710471908205051,0.04859986608363888,2.0627264082431793,0.05681547588213643,0.04038425628514133,2.1481675922401116,1.977285224246247,17383424
9.489999999999998,9.828969025133564,9.151030974866433,6.5600000000000005,7.033708771293081,6.08629122870692,0.04859986608363888,2.048093432188034,0.05681547588213643,0.04038425628514133,2.1455155375509896,1.9506713268250786,17547264
9.499999999999998,9.799999999999999,9.199999999999998,6.33,6.74,5.92,0.04859986608363888,2.0533362835645677,0.05681547588213643,0.04038425628514133,2.1886872214937956,1.91798534563534,17711104
9.56,9.728522995463527,9.391477004536474,6.68,7.264465567848098,6.095534432151902,0.048950235570896394,2.0596839278936385,0.07225614447647144,0.02564432666532135,2.16904397279962,1.9503238829876575,17874944
9.489999999999998,9.706564078277076,9.273435921722921,6.58,7.093419906119737,6.066580093880263,0.048950235570896394,2.0896758630871775,0.07225614447647144,0.02564432666532135,2.156868974041838,2.022482752132517,18038784
9.46,9.753938769133983,9.166061230866019,6.33,6.696196668472012,5.963803331527989,0.048950235570896394,2.041020558774471,0.07225614447647144,0.02564432666532135,2.184028362738576,1.8980127548103662,18202624
9.48,9.765657137141714,9.194342862858287,6.789999999999999,7.2492385001282,6.330761499871798,0.04989687163345709,2.0821627929806708,0.0834863364936618,0.016307406773252375,2.187597591452645,1.9767279945086966,18366464
9.669999999999998,9.854661853126192,9.485338146873804,6.7,7.16475800154489,6.23524199845511,0.04989687163345709,2.0372423425316812,0.0834863364936618,0.016307406773252375,2.1499115401353244,1.924573144928038,18530304
9.62,9.752664991614216,9.487335008385783,6.540000000000001,7.126856030044849,5.9531439699551525,0.04989687163345709,2.0177139028906823,0.0834863364936618,0.016307406773252375,2.138508139442019,1.8969196663393457,18694144
9.459999999999999,9.743548937575156,9.176451062424842,6.410000000000001,7.0368173577685935,5.7831826422314085,0.04989687163345709,2.0373681247234345,0.0834863364936618,0.016307406773252375,2.1530649317479518,1.9216713176989175,18857984
9.6,9.789736659610103,9.410263340389896,6.45,6.968169856321265,5.931830143678735,0.04054781167024917,2.0177221208810807,0.06096190695467998,0.020133716385818366,2.093477647099714,1.9419665946624476,19021824
9.599999999999998,9.77888543819998,9.421114561800016,6.5,7.230753036257804,5.769246963742196,0.04054781167024917,2.014326350390911,0.06096190695467998,0.020133716385818366,2.113764104780887,1.9148885960009354,19185664
9.56,9.755959179422655,9.364040820577346,6.279999999999999,6.6080243893371335,5.951975610662865,0.04054781167024917,1.9854867428541183,0.06096190695467998,0.020133716385818366,2.0779932499808096,1.8929802357274268,19349504
9.45,9.726586333718785,9.173413666281213,6.290000000000001,6.866974869470067,5.713025130529934,0.03517872747744137,2.0230612754821777,0.05164230744524079,0.01871514750964196,2.1112926256414486,1.9348299253229069,19513344
9.510000000000002,9.818058436014988,9.201941563985015,6.45,7.201332150250474,5.698667849749526,0.03517872747744137,2.0241804748773573,0.05164230744524079,0.01871514750964196,2.1340645729881427,1.914296376766572,19677184
9.63,9.84470910553584,9.415290894464162,6.45,6.776343377441615,6.123656622558386,0.03517872747744137,1.9843081742525102,0.05164230744524079,0.01871514750964196,2.0748724338620113,1.893743914643009,19841024
9.54,9.725472369909912,9.354527630090086,6.659999999999999,7.148262224629347,6.1717377753706515,0.03578892951743379,1.9634534671902657,0.04938995266469148,0.02218790637017609,2.0605316295206886,1.8663753048598426,20004864
9.6,9.840831891575846,9.359168108424154,6.480000000000001,7.08464865831324,5.875351341686763,0.03578892951743379,2.016585946083069,0.04938995266469148,0.02218790637017609,2.0990547265962256,1.934117165569912,20168704
9.639999999999999,9.825472369909912,9.454527630090086,6.529999999999999,6.9773253849269,6.082674615073099,0.03578892951743379,1.9671126380562782,0.04938995266469148,0.02218790637017609,2.0772066910255367,1.8570185850870196,20332544
9.64,9.789666295470958,9.490333704529043,6.33,6.897538544946508,5.762461455053492,0.03453180372627508,1.9893434658646583,0.05185232219480529,0.017211285257744877,2.1198613642757245,1.8588255674535923,20496384
9.66,9.834355957741627,9.485644042258373,6.68,6.989192496674805,6.370807503325194,0.03453180372627508,1.9558746546506882,0.05185232219480529,0.017211285257744877,2.0883499665758776,1.8233993427254989,20660224
9.620000000000001,9.833541565040628,9.406458434959374,6.279999999999999,6.686939798987515,5.873060201012484,0.03453180372627508,1.92656629383564,0.05185232219480529,0.017211285257744877,2.06163145460979,1.79150113306149,20824064
9.59,9.76,9.42,6.44,6.86,6.0200000000000005,0.03797065115778991,1.9851479813456536,0.05608615565993065,0.019855146655649164,2.1315119643246994,1.8387839983666079,20987904
9.509999999999998,9.772488094968132,9.247511905031864,6.15,6.574852915724961,5.72514708427504,0.03797065115778991,1.9811136066913604,0.05608615565993065,0.019855146655649164,2.1143924458101546,1.8478347675725662,21151744
9.58,9.854954541697351,9.305045458302649,6.62,7.03904653679514,6.20095346320486,0.03797065115778991,1.9392506763339044,0.05608615565993065,0.019855146655649164,2.10864425664559,1.7698570960222184,21315584
9.65,9.85124611797498,9.44875388202502,6.45,6.970096144957834,5.929903855042166,0.03797065115778991,1.9531726688146591,0.05608615565993065,0.019855146655649164,2.1344226911403674,1.771922646488951,21479424
9.559999999999999,9.76591260281974,9.354087397180258,6.2,6.677493455452533,5.722506544547468,0.035467609679704235,1.9630528897047044,0.05847090459658358,0.012464314762824887,2.0874812799365436,1.838624499472865,21643264
9.55,9.7,9.400000000000002,6.45,6.925920161371632,5.974079838628368,0.035467609679704235,1.9316057309508323,0.05847090459658358,0.012464314762824887,2.042432953520475,1.8207785083811896,21807104
9.55,9.718819430161343,9.381180569838659,6.289999999999999,6.74265881191025,5.837341188089749,0.035467609679704235,1.9578841522336006,0.05847090459658358,0.012464314762824887,2.122432464689444,1.7933358397777572,21970944
9.69,9.87138357147217,9.508616428527828,6.539999999999999,7.230217357069495,5.849782642930503,0.02743240430282163,1.94296333193779,0.044291993557329296,0.010572815048313967,2.0852919099613243,1.8006347539142558,22134784
9.67,9.86,9.48,6.35,6.828016736108685,5.871983263891314,0.02743240430282163,1.931543131172657,0.044291993557329296,0.010572815048313967,2.0520885494539174,1.8109977128913965,22298624
9.639999999999999,9.864499443206435,9.415500556793562,6.45,7.137386354243376,5.762613645756624,0.02743240430282163,1.9049418926239015,0.044291993557329296,0.010572815048313967,2.024459068941841,1.7854247163059618,22462464
9.56,9.801660919471892,9.318339080528109,6.55,6.986463056855904,6.113536943144096,0.02762691001544388,1.935984417796135,0.03978595838946671,0.01546786164142105,2.023819010446109,1.848149825146161,22626304
9.559999999999999,9.739999999999998,9.379999999999999,6.459999999999999,6.862988833592197,6.0570111664078015,0.02762691001544388,1.946054270863533,0.03978595838946671,0.01546786164142105,2.0621696018644986,1.8299389398625674,22790144
9.56,9.760997512422419,9.359002487577582,6.400000000000001,7.029285308902092,5.77071469109791,0.02762691001544388,1.8915851593017579,0.03978595838946671,0.01546786164142105,2.001956115351461,1.7812142032520546,22953984
9.73,9.897630546142402,9.562369453857599,6.38,6.79424630354416,5.96575369645584,0.032785674518383476,1.9563513651490212,0.04789732002233851,0.017674029014428435,2.0794628972602163,1.8332398330378261,23117824
9.5,9.678885438199984,9.321114561800016,6.180000000000001,6.624522215417858,5.735477784582144,0.032785674518383476,1.9263860687613488,0.04789732002233851,0.017674029014428435,2.038520669636525,1.8142514678861728,23281664
9.629999999999999,9.879198715887542,9.380801284112456,6.640000000000001,7.525663593019382,5.754336406980619,0.032785674518383476,1.9478108569979669,0.04789732002233851,0.017674029014428435,2.040313660341083,1.855308053654851,23445504
9.65,9.846214168703487,9.453785831296514,6.57,6.944299345444258,6.1957006545557425,0.03579554255508188,1.957834069430828,0.04662896536259259,0.024962119747571176,2.0944273653883805,1.8212407734732756,23609344
9.55,9.746214168703487,9.353785831296515,6.44,7.08683846515185,5.793161534848151,0.03579554255508188,1.960693211853504,0.04662896536259259,0.024962119747571176,2.077452641438712,1.8439337822682962,23773184
9.64,9.808522995463528,9.471477004536473,6.639999999999999,7.062374241638857,6.217625758361141,0.03579554255508188,1.9749793902039527,0.04662896536259259,0.024962119747571176,2.1072282881878914,1.8427304922200143,23937024
9.57,9.749164728671689,9.390835271328312,6.519999999999999,7.109576118919346,5.930423881080651,0.03579554255508188,1.985258086025715,0.04662896536259259,0.024962119747571176,2.1222364441915937,1.8482797278598362,24100864
9.65,9.883452350598576,9.416547649401425,6.459999999999999,6.850384425918862,6.069615574081136,0.03876506400383257,1.969052967429161,0.05234549160382438,0.025184636403840756,2.08752572666482,1.8505802081935017,24264704
9.559999999999999,9.836405499221703,9.283594500778294,6.729999999999999,7.159068759058497,6.3009312409415,0.03876506400383257,1.9914039269089698,0.05234549160382438,0.025184636403840756,2.124868953016228,1.8579389008017118,24428544
9.629999999999999,9.844709105535838,9.41529089446416,6.640000000000001,7.226856030044849,6.053143969955152,0.03876506400383257,1.9885728046298028,0.05234549160382438,0.025184636403840756,2.0866009261443446,1.890544683115261,24592384
9.57,9.845862284482674,9.294137715517326,6.709999999999999,7.32065538563088,6.099344614369119,0.033202299827496604,1.9231331318616867,0.04675001624906957,0.019654583405923638,2.0367950682612923,1.809471195462081,24756224
9.65,9.883452350598576,9.416547649401425,6.42,6.816988664825584,6.023011335174416,0.033202299827496604,1.9394382283091545,0.04675001624906957,0.019654583405923638,2.0314504815030126,1.8474259751152964,24920064


==> data/progress-miner-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.2249999999999999,1.5057222826923433,0.9442777173076564,1.402,1.6050172406471923,1.1989827593528075,0.0,2.7072052538394926,0.0,0.0,2.7082611393754026,2.7061493683035827,16384,-0.19809345491230487,2.280899262428284
1.249,1.447466621878844,1.0505333781211563,1.4040000000000001,1.6021514572240134,1.2058485427759869,0.0,2.6670352935791017,0.0,0.0,2.712398836734722,2.6216717504234817,180224,-0.18065664917230606,2.5773977041244507
1.355,1.553103508298061,1.1568964917019389,1.113,1.2858033564488838,0.9401966435511162,0.0,2.5984806060791015,0.0,0.0,2.646424984486606,2.550536227671597,344064,-0.1833705764263868,2.679818034172058
1.259,1.4471727929324534,1.0708272070675464,1.242,1.4206504967807254,1.0633495032192746,0.0,2.493083879351616,0.0,0.0,2.6202422994674164,2.3659254592358154,507904,-0.23508817362599072,2.7268303871154784
1.4119999999999997,1.7896453362614184,1.034354663738581,1.3679999999999999,1.6909798755340648,1.045020124465935,0.1300380720703704,2.459197735786438,0.14679882157143417,0.11327732256930664,2.6151886821806625,2.3032067893922137,671744,0.1073765557259321,2.816682529449463
1.5560000000000003,1.9040574665195393,1.2079425334804612,1.5699999999999998,1.9114381349527318,1.2285618650472678,0.1300380720703704,2.420649853348732,0.14679882157143417,0.11327732256930664,2.545432097739798,2.2958676089576664,835584,0.07430819137953218,3.0228630185127257
1.9139999999999997,2.406467257794871,1.4215327422051287,1.8369999999999997,2.2513681937600905,1.422631806239909,0.1300380720703704,2.3462059646844864,0.14679882157143417,0.11327732256930664,2.4698762788424404,2.2225356505265323,999424,0.13041658308357,3.4153870582580566
2.412,3.0839791663437195,1.7400208336562806,2.588,3.1340915674133782,2.041908432586622,0.1824590397682167,2.2657480776309966,0.2025052608094271,0.1624128187270063,2.3663149066244333,2.16518124863756,1163264,0.7047768639400601,4.020462155342102
2.914,3.511966554248647,2.316033445751353,2.741,3.0518842228225807,2.4301157771774196,0.1824590397682167,2.2639202624559402,0.2025052608094271,0.1624128187270063,2.321626233989749,2.2062142909221314,1327104,0.649193960428238,4.637407827377319
3.1350000000000002,3.631210640756524,2.6387893592434764,2.9539999999999997,3.5234242706453593,2.38457572935464,0.1824590397682167,2.2431734293699264,0.2025052608094271,0.1624128187270063,2.332283142170575,2.1540637165692775,1490944,0.5490993276238442,4.913164567947388
3.8409999999999997,4.4659391970424,3.2160608029575997,3.793,4.36867438713217,3.2173256128678296,0.2651577026063193,2.2031771540641785,0.28701454116736735,0.24330086404527126,2.2763403202270944,2.1300139879012625,1654784,1.3055344820022583,5.590346717834473
3.781,4.224406134373443,3.337593865626557,4.093999999999999,4.686506540048293,3.501493459951706,0.2651577026063193,2.1716255635023116,0.28701454116736735,0.24330086404527126,2.2596017972096147,2.0836493297950085,1818624,1.304119536280632,5.509226560592651
4.93,6.068007029855264,3.7919929701447357,4.640000000000001,5.271442792341476,4.008557207658525,0.2651577026063193,2.093283694982529,0.28701454116736735,0.24330086404527126,2.243704740552613,1.9428626494124448,1982464,1.3068870931863785,6.585076141357422
5.478,6.496742361934556,4.459257638065443,5.365,6.059409821359116,4.670590178640884,0.32427791341140544,2.0954318702220918,0.37551251438840244,0.27304331243440844,2.242739020283286,1.9481247201608975,2146304,2.39368314743042,6.950383138656616
6.380999999999999,7.0165226195817105,5.745477380418288,5.796000000000001,6.265791443089379,5.326208556910624,0.32427791341140544,1.9798677682876586,0.37551251438840244,0.27304331243440844,2.0780283581930337,1.8817071783822836,2310144,2.435224974155426,7.7946696281433105
6.883,7.7963460461402345,5.9696539538597655,6.016,6.674668353574088,5.357331646425912,0.32427791341140544,1.9000943198800087,0.37551251438840244,0.27304331243440844,2.001100090129533,1.7990885496304843,2473984,2.554483103752136,8.110995864868164
6.8,7.745653213392732,5.854346786607268,6.255,7.000456236139989,5.509543763860011,0.4101681755363945,1.9151428297162056,0.46149772291538443,0.3588386281574046,2.02731571041771,1.8029699490147009,2637824,3.7853173494338987,7.981513118743896
7.353,7.9576990987259695,6.74830090127403,6.726999999999999,7.443492149294045,6.010507850705954,0.4101681755363945,1.87216510027647,0.46149772291538443,0.3588386281574046,1.9324735613069421,1.811856639245998,2801664,3.7088019609451295,8.419733428955078
7.923,8.636709324585297,7.209290675414704,6.654000000000001,7.283399714013282,6.02460028598672,0.4101681755363945,1.9062916919589044,0.46149772291538443,0.3588386281574046,2.0047964595418146,1.807786924375994,2965504,3.749428939819336,8.875313758850098
7.755,8.780019512009405,6.729980487990595,7.206,7.927126895906678,6.484873104093323,0.4101681755363945,1.8608204826712609,0.46149772291538443,0.3588386281574046,1.9470826074952663,1.7745583578472555,3129344,3.6675243616104125,8.624637269973755
8.461,8.823724413294721,8.09827558670528,7.441999999999998,8.130720552909521,6.753279447090475,0.4631213553046033,1.8455067828297615,0.5164674156428726,0.40977529496633397,1.8776989000272595,1.8133146656322636,3293184,5.0868042469024655,9.239076614379883
8.701,9.412329037787718,7.989670962212283,7.577,8.123736682508135,7.030263317491866,0.4631213553046033,1.8078308001160621,0.5164674156428726,0.40977529496633397,1.8682915374146105,1.7473700628175137,3457024,5.076768398284912,9.392702960968018
9.055000000000001,9.769104334113722,8.340895665886281,7.8100000000000005,8.34968509336464,7.2703149066353605,0.4631213553046033,1.8762503862380981,0.5164674156428726,0.40977529496633397,1.9677984261890133,1.784702346287183,3620864,4.996595048904419,9.648917484283448
9.043,9.724777823047948,8.361222176952051,7.383,8.050548500110667,6.715451499889334,0.48792415242446624,1.858354064822197,0.5309576902177602,0.4448906146311723,1.9546668117332064,1.7620413179111876,3784704,6.430136871337891,9.567915534973144
9.785,10.395954171767409,9.174045828232591,7.567,8.335843937350097,6.798156062649904,0.48792415242446624,1.793520000576973,0.5309576902177602,0.4448906146311723,1.8815360045926008,1.705503996561345,3948544,6.471175765991211,10.264627647399902
9.726,10.769994252857746,8.682005747142256,8.151,8.734959758887545,7.567040241112455,0.48792415242446624,1.7958458170294762,0.5309576902177602,0.4448906146311723,1.912080444586089,1.6796111894728634,4112384,6.262233829498291,10.041233253479003
10.029,10.96480393245594,9.09319606754406,7.479000000000001,8.0226441851064,6.935355814893603,0.4888391628601008,1.8414238676428796,0.5380694485566443,0.43960887716355734,1.9757463071432522,1.707101428142507,4276224,7.657716178894043,10.341467571258544
10.160999999999998,10.818091317854678,9.503908682145317,8.039,8.667592873010822,7.410407126989177,0.4888391628601008,1.724234540760517,0.5380694485566443,0.43960887716355734,1.8892283482111725,1.5592407333098617,4440064,7.41757378578186,10.417465782165527
10.407,11.296236189097137,9.517763810902863,8.139000000000001,8.597267389195435,7.680732610804566,0.4888391628601008,1.7137254819273948,0.5380694485566443,0.43960887716355734,1.8378479255932523,1.5896030382615374,4603904,7.431149482727051,10.571260166168212
10.404,11.05053228844351,9.75746771155649,8.117,8.710802155604037,7.523197844395964,0.46984202792100777,1.7296689569950103,0.502880382058729,0.4368036737832865,1.91341634079753,1.5459215731924907,4767744,8.634749221801759,10.502015018463135
10.602,11.297367528721324,9.906632471278677,8.042,8.657415306926955,7.4265846930730435,0.46984202792100777,1.7288204953074455,0.502880382058729,0.4368036737832865,1.89687271569867,1.560768274916221,4931584,8.776542806625367,10.645440483093262
10.878000000000002,11.642471058968226,10.113528941031777,8.093,8.930878869527094,7.255121130472906,0.46984202792100777,1.6822660744190217,0.502880382058729,0.4368036737832865,1.7506580494288857,1.6138740994091576,5095424,8.663480186462403,10.859533405303955
10.525,11.164800750234008,9.885199249765993,8.163,8.729640097416342,7.596359902583659,0.44343520016908544,1.6703855350613594,0.4881179533355904,0.3987524470025805,1.8267023557859052,1.5140687143368137,5259264,9.000873470306397,10.447294139862061
10.898,11.410109363319984,10.385890636680015,8.286999999999999,8.904884293375385,7.669115706624613,0.44343520016908544,1.5975273877382279,0.4881179533355904,0.3987524470025805,1.7627960730811254,1.4322587023953304,5423104,9.278204536437988,10.812024307250976
11.363,11.84333425861581,10.882665741384189,8.313,8.918954618762825,7.707045381237176,0.44343520016908544,1.5698936775326728,0.4881179533355904,0.3987524470025805,1.7466107658675791,1.3931765891977665,5586944,9.353135108947754,11.151087188720703
11.290000000000001,11.941352439160244,10.638647560839757,8.111999999999998,8.983639833876353,7.240360166123643,0.44343520016908544,1.5284634560346604,0.4881179533355904,0.3987524470025805,1.6348693757523505,1.4220575363169703,5750784,9.313379669189453,11.088960933685303
11.281,11.79778719024372,10.76421280975628,8.452,8.846380526902635,8.057619473097365,0.40234996039629695,1.524243538081646,0.4481281192854576,0.3565718015071363,1.6968554444647195,1.3516316316985724,5914624,10.236063480377197,10.973036098480225
11.335,11.771858100531512,10.89814189946849,8.453,9.075335118726237,7.830664881273762,0.40234996039629695,1.51326215416193,0.4481281192854576,0.3565718015071363,1.6671353977459271,1.3593889105779329,6078464,10.14538869857788,10.981988525390625
11.421000000000001,11.738157689485847,11.103842310514155,8.523,9.039082357768603,8.006917642231397,0.40234996039629695,1.4597487330436707,0.4481281192854576,0.3565718015071363,1.677417623871712,1.2420798422156294,6242304,10.185855960845947,10.983686923980713
11.658000000000001,12.10355134384266,11.212448656157342,8.309999999999999,8.91687725282795,7.703122747172048,0.350909071900935,1.4566128611564637,0.40615516773766636,0.29566297606420366,1.6067602104457095,1.306465511867218,6406144,10.717287635803222,11.114273071289062
11.320000000000002,12.009013787960736,10.630986212039268,8.318,8.95852790727649,7.67747209272351,0.350909071900935,1.4137696616351605,0.40615516773766636,0.29566297606420366,1.6091168918813366,1.2184224313889844,6569984,10.553327465057373,10.688942623138427
11.465,11.979514334105474,10.950485665894526,8.623000000000001,9.248684425249664,7.997315574750339,0.350909071900935,1.3748464420437814,0.40615516773766636,0.29566297606420366,1.5069952547661796,1.2426976293213832,6733824,10.523069190979005,10.837457466125489
11.525000000000002,12.074549815758319,10.975450184241685,8.603,9.292623810493808,7.913376189506192,0.3301469409754531,1.4165850043296815,0.365162515894217,0.2951313660566892,1.6028910218157937,1.2302789868435693,6897664,11.029466152191162,10.804500389099122
11.596,11.970625145979284,11.221374854020716,8.472999999999999,8.903721487738887,8.042278512261111,0.3301469409754531,1.330533930659294,0.365162515894217,0.2951313660566892,1.4798431312205533,1.1812247300980347,7061504,11.10029878616333,10.781858253479005
11.388,11.748466364588985,11.027533635411015,8.478,9.043893983003883,7.912106016996116,0.3301469409754531,1.3415517918765545,0.365162515894217,0.2951313660566892,1.6078233372667219,1.075280246486387,7225344,10.904618835449218,10.536176681518555
11.578,12.096513259232587,11.059486740767412,8.056000000000001,8.557481804256147,7.554518195743855,0.32062784388517673,1.3454666778445243,0.3549103335070879,0.2863453542632656,1.5245837461948406,1.166349609494208,7389184,11.120570755004882,10.656079483032226
11.322999999999999,11.776961452107994,10.869038547892004,8.361999999999998,9.00587576441422,7.718124235585775,0.32062784388517673,1.367040741443634,0.3549103335070879,0.2863453542632656,1.5220421169461142,1.212039365941154,7553024,11.131177806854248,10.433694458007812
11.422,12.034875191209434,10.809124808790568,8.219,8.803319262047726,7.634680737952273,0.32062784388517673,1.2381825625896454,0.3549103335070879,0.2863453542632656,1.5111860796412295,0.9651790455380613,7716864,11.207035636901855,10.541533374786377
11.406,11.881062101203621,10.93093789879638,8.195,8.714985576723047,7.675014423276953,0.3102194228805614,1.351050427556038,0.32915555088226944,0.2912832948788534,1.584529653459072,1.117571201653004,7880704,11.061841201782226,10.381724166870118
11.451000000000002,11.942984755861401,10.959015244138604,8.49,9.078863311813532,7.901136688186469,0.3102194228805614,1.3426659777760506,0.32915555088226944,0.2912832948788534,1.5274899492561587,1.1578420062959425,8044544,11.127373600006104,10.368587684631347
11.690999999999999,12.096621744979235,11.285378255020763,8.315,9.001429166047014,7.628570833952985,0.3102194228805614,1.2475112162530422,0.32915555088226944,0.2912832948788534,1.472056187533589,1.0229662449724954,8208384,11.210107135772706,10.621903419494629
11.469999999999999,12.13535704700559,10.804642952994408,8.148,8.5351898759007,7.760810124099299,0.3102194228805614,1.2934097044169903,0.32915555088226944,0.2912832948788534,1.5022901585341095,1.0845292502998711,8372224,11.02257833480835,10.443305110931396
11.626999999999999,12.201422318507907,11.05257768149209,8.706,9.267982206124001,8.144017793875998,0.29399531867396717,1.2872845366597176,0.3202536964873103,0.26773694086062405,1.4725626311886058,1.1020064421308295,8536064,11.139237594604491,10.438959121704102
11.411000000000001,11.878363883927717,10.943636116072286,8.166999999999998,8.829496037723999,7.504503962275998,0.29399531867396717,1.3212086528539657,0.3202536964873103,0.26773694086062405,1.5481587933214476,1.0942585123864839,8699904,11.129952430725098,10.35293369293213
11.388000000000002,11.825968035363314,10.95003196463669,8.411999999999999,9.137366114455313,7.686633885544685,0.29399531867396717,1.2465750835835934,0.3202536964873103,0.26773694086062405,1.4666789303128371,1.0264712368543496,8863744,11.064008712768555,10.267171859741211
11.495000000000001,12.076708689981507,10.913291310018495,8.278,8.923860666088283,7.632139333911718,0.2896930565229089,1.2789969161152839,0.3247085672258879,0.25467754581992985,1.4658598578007282,1.0921339744298395,9027584,11.211716842651366,10.32546615600586
11.410999999999998,11.830176573772913,10.991823426227082,8.052999999999999,8.599260926664172,7.506739073335827,0.2896930565229089,1.3122139684855938,0.3247085672258879,0.25467754581992985,1.503905715404489,1.1205222215666986,9191424,11.142569446563721,10.21427059173584
11.328,11.793635050227106,10.862364949772893,8.394,8.784363932760188,8.003636067239812,0.2896930565229089,1.2570136807858945,0.3247085672258879,0.25467754581992985,1.5164357649132802,0.9975915966585088,9355264,11.138362216949464,10.164263248443604
11.449,11.982150072681229,10.91584992731877,8.384,8.839964910930656,7.928035089069345,0.2778514098210091,1.2956783041357993,0.31323729929485317,0.242465520347165,1.5128077577901295,1.078548850481469,9519104,11.046714973449706,10.265804672241211
11.572999999999999,12.143877394893158,11.00212260510684,8.598,9.162637937088894,8.033362062911108,0.2778514098210091,1.2962064057588578,0.31323729929485317,0.242465520347165,1.5162867497195114,1.0761260617982042,9682944,11.150227928161621,10.36195993423462
11.597,12.189368972853913,11.004631027146086,8.197,8.791677223374158,7.602322776625839,0.2778514098210091,1.3230047255754471,0.31323729929485317,0.242465520347165,1.5852611964872856,1.0607482546636087,9846784,11.076415824890137,10.361578941345215
11.465,11.854826884655226,11.075173115344773,8.394,9.0418302246731,7.7461697753269,0.2687925486920221,1.384916438162327,0.30013126267781365,0.23745383470623063,1.673198891569759,1.0966339847548947,10010624,11.045472812652587,10.19340534210205
11.49,11.867147186122342,11.112852813877659,8.265,8.903909226729432,7.626090773270569,0.2687925486920221,1.3673588886857033,0.30013126267781365,0.23745383470623063,1.5566039015265394,1.1781138758448673,10174464,10.980922317504882,10.10980281829834
11.75,12.11254654873547,11.38745345126453,8.161,8.624237520069348,7.697762479930651,0.2687925486920221,1.3834049299359321,0.30013126267781365,0.23745383470623063,1.5852361782813698,1.1815736815904945,10338304,11.021113204956055,10.427640628814697
11.689,12.18952872045468,11.18847127954532,8.19,8.666298225904736,7.713701774095263,0.2515470984562208,1.3370654210448265,0.2913067769148123,0.2117874199976293,1.5713083372356762,1.1028225048539768,10502144,10.943520832061768,10.36479663848877
11.586,12.057151780215252,11.114848219784749,8.200999999999999,8.75943441871002,7.642565581289977,0.2515470984562208,1.3534191712737083,0.2913067769148123,0.2117874199976293,1.5630281549346385,1.143810187612778,10665984,10.930456161499023,10.299724292755126
11.548,12.106995527710195,10.989004472289805,8.366,8.936038595184572,7.7959614048154275,0.2515470984562208,1.3634521946310998,0.2913067769148123,0.2117874199976293,1.5554736841842611,1.1714307050779385,10829824,10.868375778198242,10.227506351470947
11.788999999999998,12.183447715166407,11.394552284833589,8.488,9.226414517733772,7.749585482266227,0.2515470984562208,1.3941760078072547,0.2913067769148123,0.2117874199976293,1.5369831144420467,1.2513689011724627,10993664,11.017292976379395,10.47018642425537
11.501999999999999,11.788872794109166,11.215127205890832,8.725,9.20010525149697,8.24989474850303,0.24709467187548925,1.4473100781440735,0.2747600639748603,0.2194292797761182,1.5678621182180874,1.3267580380700597,11157504,10.902076244354248,10.108973121643066
11.806999999999999,12.026683863767914,11.587316136232083,8.442000000000002,8.75376273029341,8.130237269706594,0.24709467187548925,1.395012655109167,0.2747600639748603,0.2194292797761182,1.6667351335941987,1.1232901766241354,11321344,10.948523712158202,10.403681182861328
11.637,11.936234022129838,11.337765977870163,8.337,8.679930022016155,7.9940699779838456,0.24709467187548925,1.3791659884154797,0.2747600639748603,0.2194292797761182,1.6018538795369717,1.1564780972939877,11485184,10.990485095977784,10.195025730133057
11.690000000000001,12.14146428430165,11.238535715698353,8.405,8.951356110975249,7.858643889024749,0.23848392768631657,1.348587442934513,0.2647945958309255,0.21217325954170763,1.4601714518657944,1.2370034340032316,11649024,10.980115127563476,10.268309497833252
11.789000000000001,12.021914147273197,11.556085852726806,8.414,9.28261038446475,7.54538961553525,0.23848392768631657,1.364475767314434,0.2647945958309255,0.21217325954170763,1.520330879446531,1.2086206551823373,11812864,11.057212924957275,10.318450450897217
11.876000000000001,12.40585280975003,11.346147190249972,8.803,9.290320223261872,8.31567977673813,0.23848392768631657,1.314795908331871,0.2647945958309255,0.21217325954170763,1.5487732033176596,1.0808186133460824,11976704,11.05770206451416,10.370163631439208
11.671000000000001,11.957092642338107,11.384907357661895,8.396,8.892169325936218,7.899830674063784,0.2240651787661382,1.3991656824946404,0.25457880990657644,0.19355154762569998,1.6180003827422582,1.1803309822470225,12140544,11.001174926757812,10.172945976257324
11.902000000000001,12.225783878536287,11.578216121463715,8.428,9.199476506447215,7.656523493552786,0.2240651787661382,1.4472891822457314,0.25457880990657644,0.19355154762569998,1.5747879436716188,1.319790420819844,12304384,10.977233982086181,10.345599174499512
11.921000000000003,12.297601911837955,11.544398088162051,8.655999999999999,9.560446792243743,7.7515532077562534,0.2240651787661382,1.3607557758688926,0.25457880990657644,0.19355154762569998,1.5736226974692107,1.1478888542685746,12468224,10.996957111358643,10.384316730499268
11.937999999999999,12.268599455534941,11.607400544465056,8.275,8.722196824675668,7.827803175324332,0.2134347778880889,1.3972016856074334,0.23826754057748306,0.18860201519869474,1.6460053173001252,1.1483980539147416,12632064,10.934074306488037,10.297331047058105
11.926,12.413610500297112,11.438389499702888,8.349,8.940023688188553,7.757976311811447,0.2134347778880889,1.4391067802906037,0.23826754057748306,0.18860201519869474,1.652263603359243,1.2259499572219643,12795904,10.946319675445556,10.285766983032227
11.857,12.229694244656393,11.484305755343605,8.655,9.530856723442824,7.779143276557175,0.2134347778880889,1.4194525957107544,0.23826754057748306,0.18860201519869474,1.5695973038512672,1.2693078875702417,12959744,10.911736488342285,10.214104270935058
11.966,12.29274760901956,11.639252390980438,8.785,9.426268274593403,8.143731725406598,0.19781725918977217,1.4130504913628101,0.22726345734808442,0.1683710610314599,1.6286878025240794,1.1974131802015409,13123584,10.899119758605957,10.246032619476319
11.994,12.30858544149404,11.67941455850596,8.455,9.22050963416537,7.689490365834629,0.19781725918977217,1.432350455224514,0.22726345734808442,0.1683710610314599,1.593514986585003,1.2711859238640253,13287424,10.915460681915283,10.269137954711914
12.156,12.545620328011772,11.76637967198823,8.58,9.162923665671586,7.997076334328413,0.19781725918977217,1.4732114493846893,0.22726345734808442,0.1683710610314599,1.6425350434472723,1.3038878553221063,13451264,10.857408809661866,10.401919555664062
12.052000000000001,12.468192263263028,11.635807736736975,8.616,9.293542618585724,7.938457381414276,0.19781725918977217,1.471490341424942,0.22726345734808442,0.1683710610314599,1.6408609763813715,1.3021197064685126,13615104,10.920419597625733,10.243317413330079
12.075,12.440656943049081,11.709343056950917,8.722,9.38325335537901,8.06074664462099,0.18354798021861518,1.506798543035984,0.2099613899703961,0.15713457046683427,1.681992397138859,1.331604688933109,13778944,10.788940334320069,10.23567008972168
12.068000000000001,12.429933695585257,11.706066304414746,8.663000000000002,9.408748617162649,7.917251382837355,0.18354798021861518,1.4814657986164093,0.2099613899703961,0.15713457046683427,1.7120445079473723,1.2508870892854462,13942784,10.783412075042724,10.224670600891113
12.293000000000001,12.662135476485261,11.923864523514741,8.834,9.542367136448325,8.125632863551674,0.18354798021861518,1.4249332770705223,0.2099613899703961,0.15713457046683427,1.6191810548924492,1.2306854992485954,14106624,10.86514835357666,10.378028297424317
12.100999999999999,12.308096595819437,11.893903404180561,8.593,9.237516097549161,7.948483902450839,0.1742425746596457,1.413231110572815,0.20251474308624287,0.14597040623304855,1.588495007842183,1.2379672133034472,14270464,10.772770500183105,10.225218963623046
12.105,12.319301189917368,11.890698810082633,8.254000000000001,8.917765018662479,7.590234981337523,0.1742425746596457,1.4402794331312179,0.20251474308624287,0.14597040623304855,1.6290345304655336,1.2515243357969021,14434304,10.688218688964843,10.182363986968994
12.170000000000002,12.406938810666384,11.93306118933362,8.514999999999999,9.040342745262556,7.989657254737442,0.1742425746596457,1.4747071266174316,0.20251474308624287,0.14597040623304855,1.6233043705189132,1.32610988271595,14598144,10.84790391921997,10.162803459167481
12.165000000000001,12.521938370030458,11.808061629969544,8.603,9.261817880753096,7.944182119246904,0.15817682330598845,1.4830332919955254,0.18424481313000635,0.13210883348197056,1.6520320813017866,1.3140345026892641,14761984,10.70749635696411,10.169468593597411
12.23,12.444848784031933,12.015151215968068,8.858,9.620217816637739,8.095782183362262,0.15817682330598845,1.5140272334218026,0.18424481313000635,0.13210883348197056,1.6302476398801293,1.3978068269634758,14925824,10.741747951507568,10.17184591293335
12.219,12.477242134439754,11.960757865560245,8.684000000000001,9.216056387989093,8.151943612010909,0.15817682330598845,1.4722241714596749,0.18424481313000635,0.13210883348197056,1.6553682884730374,1.2890800544463124,15089664,10.698818111419678,10.14514455795288
12.177999999999999,12.567738373784259,11.78826162621574,9.114999999999998,9.55466464492838,8.675335355071617,0.1509598335220933,1.4588901668787002,0.18210804021338525,0.11981162683080135,1.6117720908870623,1.3060082428703381,15253504,10.658434963226318,10.085083484649658
12.441999999999998,12.683114080882888,12.200885919117109,8.637000000000002,9.496523705315917,7.777476294684087,0.1509598335220933,1.4768741622567176,0.18210804021338525,0.11981162683080135,1.5974974784450717,1.3562508460683635,15417344,10.698419380187989,10.25298318862915
12.178,12.527393760676977,11.828606239323024,8.39,8.874499742001996,7.905500257998005,0.1509598335220933,1.5623352944850921,0.18210804021338525,0.11981162683080135,1.6876298551427338,1.4370407338274505,15581184,10.671789073944092,10.038138484954834
12.209999999999999,12.472982889177223,11.947017110822776,8.52,9.257631344236401,7.782368655763599,0.15015246420475797,1.4896890699863434,0.1834078146250865,0.11689711378442944,1.7142242124009852,1.2651539275717016,15745024,10.583864879608154,9.998182487487792
12.201,12.427647303094478,11.974352696905523,8.422,9.042399871050922,7.8016001289490795,0.15015246420475797,1.5185847342014314,0.1834078146250865,0.11689711378442944,1.7576839522457237,1.279485516157139,15908864,10.5607666015625,10.018325233459473
12.230999999999998,12.644290454765168,11.817709545234829,8.864999999999998,9.55252090877296,8.177479091227037,0.15015246420475797,1.5623693883419036,0.1834078146250865,0.11689711378442944,1.7369286983898766,1.3878100782939307,16072704,10.671245002746582,10.018854713439941
12.235000000000001,12.477909448148894,11.992090551851108,9.023,9.434607823054908,8.611392176945092,0.15015246420475797,1.5247635334730147,0.1834078146250865,0.11689711378442944,1.7251996707435386,1.3243273962024908,16236544,10.606530857086181,9.970016193389892
12.187000000000001,12.54320359346868,11.830796406531322,8.495,9.243588672102376,7.746411327897622,0.13911503768765093,1.5026899740099906,0.17248190551250794,0.10574816986279392,1.6728525959927099,1.3325273520272714,16400384,10.459362411499024,9.89583969116211
12.286,12.51144178849539,12.06055821150461,8.816,9.488208301049609,8.143791698950393,0.13911503768765093,1.4855597883462905,0.17248190551250794,0.10574816986279392,1.658892033580026,1.3122275431125552,16564224,10.472833347320556,9.954289531707763
12.338,12.609285827127035,12.066714172872963,8.793000000000001,9.532284113179772,8.05371588682023,0.13911503768765093,1.485906220972538,0.17248190551250794,0.10574816986279392,1.6418598881280349,1.3299525538170411,16728064,10.504502105712891,9.981645488739014
12.234,12.58286100383964,11.88513899616036,8.745000000000001,9.271217635584366,8.218782364415636,0.13787714397529194,1.5094227701425553,0.17185562663340206,0.10389866131718181,1.6794851241852788,1.3393604160998318,16891904,10.438218307495116,9.855141067504883
12.367999999999999,12.585430448649676,12.150569551350321,8.666999999999998,9.363333971596962,7.970666028403035,0.13787714397529194,1.564108270406723,0.17185562663340206,0.10389866131718181,1.713561829925578,1.4146547108878682,17055744,10.422108173370361,9.985956573486328
12.359,12.675115485226522,12.042884514773478,8.97,9.448372239997264,8.491627760002737,0.13787714397529194,1.5793731570243836,0.17185562663340206,0.10389866131718181,1.710721945091406,1.4480243689573613,17219584,10.392048931121826,9.93287181854248
12.325999999999997,12.644502747240896,12.007497252759098,9.097,9.807718650381428,8.38628134961857,0.12617144160113106,1.5858674839138984,0.15472321574600184,0.09761966745626027,1.7412720384547877,1.4304629293730091,17383424,10.374172973632813,9.884438133239746
12.251000000000001,12.683537859614624,11.818462140385378,8.687000000000001,9.029930022016154,8.344069977983848,0.12617144160113106,1.5476292565464973,0.15472321574600184,0.09761966745626027,1.6484921529476049,1.4467663601453897,17547264,10.35090675354004,9.776913833618163
12.38,12.70771939216348,12.052280607836522,9.032,9.66571602473032,8.39828397526968,0.12617144160113106,1.564939758181572,0.15472321574600184,0.09761966745626027,1.705236416444901,1.4246430999182431,17711104,10.36850290298462,9.86898889541626
12.166999999999998,12.41031255619059,11.923687443809406,8.672999999999998,9.084947812228684,8.261052187771313,0.11626287548201235,1.5195168644189834,0.14100201953348115,0.09152373143054354,1.6123963903789467,1.42663733845902,17874944,10.121860694885253,9.682190990447998
12.358,12.685499618320389,12.030500381679612,9.113999999999999,9.678060280466546,8.549939719533452,0.11626287548201235,1.4533831894397735,0.14100201953348115,0.09152373143054354,1.5943847810400067,1.3123815978395403,18038784,10.250760459899903,9.798429489135742
12.411,12.747495170842019,12.07450482915798,8.897000000000002,9.636148834809338,8.157851165190666,0.11626287548201235,1.4490269660949706,0.14100201953348115,0.09152373143054354,1.574193095021378,1.3238608371685632,18202624,10.224774265289307,9.839023208618164
12.343999999999998,12.651545118641149,12.036454881358846,9.224999999999998,9.601782430588262,8.848217569411734,0.10633532635563174,1.5066850453615188,0.13249977654852707,0.08017087616273641,1.6643782185394365,1.3489918721836012,18366464,10.16472110748291,9.743899822235107
12.238,12.552604513635771,11.923395486364228,8.844999999999999,9.590348911584366,8.099651088415632,0.10633532635563174,1.491599929332733,0.13249977654852707,0.08017087616273641,1.5972144872629985,1.3859853714024677,18530304,10.085185146331787,9.623004817962647
12.588000000000001,12.733725769855576,12.442274230144426,8.914,9.499426340370844,8.328573659629155,0.10633532635563174,1.4556149125099183,0.13249977654852707,0.08017087616273641,1.5445417385122007,1.3666880865076358,18694144,10.21966485977173,9.899969482421875
12.445,12.682539470404395,12.207460529595606,8.779,9.333390656486921,8.224609343513078,0.10633532635563174,1.4275824636220933,0.13249977654852707,0.08017087616273641,1.5831586814824443,1.2720062457617423,18857984,10.167127704620361,9.757197380065918
12.414,12.669311574355728,12.158688425644272,8.938999999999998,9.511353911491831,8.366646088508165,0.10270177832336218,1.450226229429245,0.12497322830264967,0.08043032834407468,1.5757445130081562,1.3247079458503337,19021824,10.121721172332764,9.699544334411621
12.578,12.727786514746821,12.428213485253178,8.963999999999999,9.359251818465138,8.56874818153486,0.10270177832336218,1.4338094778358936,0.12497322830264967,0.08043032834407468,1.621583625252627,1.2460353304191603,19185664,10.121818447113037,9.788423824310303
12.457,12.70664174330428,12.207358256695722,9.225999999999999,9.696131896386534,8.755868103613464,0.10270177832336218,1.4388807356357574,0.12497322830264967,0.08043032834407468,1.5675664721926943,1.3101949990788204,19349504,10.1691743850708,9.670236587524414
12.437999999999999,12.588319659392907,12.287680340607091,8.716,9.488932079810379,7.94306792018962,0.09770301602705536,1.5004851460456847,0.11727140269007832,0.0781346293640324,1.6429230193303281,1.3580472727610413,19513344,10.018362998962402,9.622265243530274
12.383,12.678433579675701,12.087566420324297,9.107,9.560741115615501,8.653258884384497,0.09770301602705536,1.4847639307379723,0.11727140269007832,0.0781346293640324,1.5856862466934114,1.3838416147825332,19677184,9.996855545043946,9.568850040435791
12.452000000000002,12.774484108135582,12.129515891864422,8.725999999999999,9.2758399767205,8.176160023279499,0.09770301602705536,1.4660087257623673,0.11727140269007832,0.0781346293640324,1.57821587622265,1.3538015753020847,19841024,10.035592746734618,9.557007598876954
12.443,12.692601682686636,12.193398317313363,8.853000000000002,9.516476450222616,8.189523549777388,0.10017527514241349,1.445779913663864,0.12690287591494462,0.07344767436988237,1.6753067222870732,1.2162531050406549,20004864,9.972245407104491,9.557583045959472
12.422999999999998,12.616651749282054,12.229348250717942,8.926,9.620596285622087,8.231403714377914,0.10017527514241349,1.446730101108551,0.12690287591494462,0.07344767436988237,1.6699121111420492,1.2235480910750527,20168704,9.991923618316651,9.500056838989257
12.426,12.57687743370034,12.275122566299661,9.037,9.521211730547703,8.552788269452298,0.10017527514241349,1.4234478682279588,0.12690287591494462,0.07344767436988237,1.5684309257401567,1.2784648107157608,20332544,9.916252136230469,9.484625053405761
12.466,12.695050212835525,12.236949787164473,8.897,9.571478316923532,8.222521683076469,0.09459298754266471,1.522717148065567,0.12011147661260772,0.0690744984727217,1.6869192121417083,1.3585150839894258,20496384,9.862909507751464,9.491456222534179
12.59,12.863130005674954,12.316869994325046,8.944999999999999,9.588603138587747,8.30139686141225,0.09459298754266471,1.4276847288012504,0.12011147661260772,0.0690744984727217,1.5745175028396179,1.280851954762883,20660224,9.872724151611328,9.577103233337402
12.55,12.80499019588996,12.295009804110041,9.163999999999998,9.773790127830877,8.55420987216912,0.09459298754266471,1.418931670486927,0.12011147661260772,0.0690744984727217,1.586108723646283,1.251754617327571,20824064,9.926031589508057,9.529409885406494
12.493,12.700896608918953,12.285103391081048,9.008,9.42520019175451,8.590799808245489,0.08830962580422573,1.460916455090046,0.11436989706255399,0.06224935454589748,1.61185552734425,1.3099773828358419,20987904,9.826167774200439,9.446517658233642
12.338000000000001,12.505797497001595,12.170202502998407,8.67,9.485205495565381,7.854794504434619,0.08830962580422573,1.4449399545788766,0.11436989706255399,0.06224935454589748,1.6069585889492857,1.2829213202084675,21151744,9.750970554351806,9.304574775695801
12.477,12.798373614349405,12.155626385650596,8.685,9.187379338747126,8.182620661252875,0.08830962580422573,1.4890556171536447,0.11436989706255399,0.06224935454589748,1.6228494210069313,1.355261813300358,21315584,9.823297119140625,9.383414173126221
12.465,12.72156383221335,12.20843616778665,8.838999999999999,9.358566165180141,8.319433834819856,0.08830962580422573,1.4777772799134254,0.11436989706255399,0.06224935454589748,1.6231539449971226,1.3324006148297283,21479424,9.848312854766846,9.339540481567383
12.576,12.686562199688682,12.465437800311319,8.986999999999998,9.525758758629499,8.448241241370498,0.08620344573349896,1.4637749031186105,0.11298866442821166,0.059418227038786256,1.564703989448074,1.3628458167891468,21643264,9.680193328857422,9.436656475067139
12.604000000000001,12.779054277297073,12.42894572270293,9.019,9.66025579919405,8.37774420080595,0.08620344573349896,1.4409756913781167,0.11298866442821166,0.059418227038786256,1.533850952250675,1.3481004305055584,21807104,9.682021617889404,9.417631912231446
12.651,12.794418966667592,12.507581033332407,8.731,9.375336092423822,8.086663907576177,0.08620344573349896,1.4455503985285758,0.11298866442821166,0.059418227038786256,1.5834827525875226,1.307618044469629,21970944,9.742092990875244,9.4362717628479
12.541,12.725956751701581,12.35604324829842,9.074000000000002,9.522290084655015,8.625709915344988,0.07933010556709512,1.4577614918351174,0.10723749565745885,0.051422715476731384,1.5956703757262456,1.3198526079439892,22134784,9.622848415374756,9.330086708068848
12.536,12.735459269025032,12.336540730974967,9.225999999999999,9.864470046282516,8.587529953717482,0.07933010556709512,1.4271866142749787,0.10723749565745885,0.051422715476731384,1.573147458723091,1.2812257698268665,22298624,9.649253368377686,9.305349349975586
12.575,12.765538709977788,12.38446129002221,9.167,9.890644249614407,8.443355750385592,0.07933010556709512,1.4142524391412734,0.10723749565745885,0.051422715476731384,1.5769173429367143,1.2515875353458326,22462464,9.593106174468994,9.322650623321532
12.501999999999999,12.793197527462029,12.210802472537969,8.909,9.519908340096942,8.29809165990306,0.06860745081219473,1.4500202387571335,0.09411918915257214,0.043095712471817316,1.5606343777102736,1.3394060998039934,22626304,9.524006557464599,9.238008880615235
12.657,12.825229010577843,12.488770989422157,8.877999999999998,9.419697332465278,8.336302667534719,0.06860745081219473,1.4460201472043992,0.09411918915257214,0.043095712471817316,1.5586533830203115,1.3333869113884869,22790144,9.600802421569824,9.336333751678467
12.587,12.797097596368925,12.376902403631075,8.986,9.515569636591827,8.456430363408174,0.06860745081219473,1.3704131096601486,0.09411918915257214,0.043095712471817316,1.5486532891454792,1.192172930174818,22953984,9.568696975708008,9.250195121765136
12.535,12.684147577922003,12.385852422077997,9.169,9.559447179526245,8.778552820473756,0.06904396195965315,1.422841614484787,0.09736338398250233,0.040724539936803965,1.5110279722011486,1.3346552567684256,23117824,9.47831039428711,9.184372615814208
12.593,12.773335797888272,12.412664202111728,9.068,9.928230201748345,8.207769798251654,0.06904396195965315,1.4277622640132903,0.09736338398250233,0.040724539936803965,1.575531047377188,1.2799934806493927,23281664,9.49549503326416,9.21633071899414
12.642,12.896118082788297,12.387881917211702,8.901,9.71376626406366,8.08823373593634,0.06904396195965315,1.4196315616369248,0.09736338398250233,0.040724539936803965,1.5089560723390887,1.330307050934761,23445504,9.500751113891601,9.224676418304444
12.588,12.729689802032468,12.44631019796753,9.168000000000003,9.63693069850459,8.699069301495415,0.06619631474550729,1.4527904093265533,0.09117654598494687,0.0412160835060677,1.5757559140908586,1.3298249045622481,23609344,9.426949882507325,9.161966800689697
12.636000000000001,12.817063524764102,12.4549364752359,8.986999999999998,9.592459329765425,8.381540670234571,0.06619631474550729,1.356815552711487,0.09117654598494687,0.0412160835060677,1.447149986063666,1.2664811193593077,23773184,9.460159015655517,9.160509777069091
12.59,12.730641387933993,12.449358612066007,8.977,9.894704200709576,8.059295799290425,0.06619631474550729,1.34690553098917,0.09117654598494687,0.0412160835060677,1.42210466507234,1.271706396906,23937024,9.459338665008545,9.121888637542725
12.606,12.780367428151017,12.431632571848983,8.966000000000001,9.414401605706313,8.517598394293689,0.06619631474550729,1.4027321279048919,0.09117654598494687,0.0412160835060677,1.4731464679268644,1.3323177878829193,24100864,9.394582653045655,9.093931579589844
12.543,12.753240338660305,12.332759661339693,8.947999999999999,9.633445840311252,8.262554159688746,0.06055787695786417,1.407102033495903,0.07912636812380597,0.041989385791922386,1.5617086629763515,1.2524954040154546,24264704,9.304956340789795,9.023696899414062
12.524999999999999,12.798943424816146,12.251056575183851,9.207999999999998,10.007134531853053,8.408865468146944,0.06055787695786417,1.3827103853225708,0.07912636812380597,0.041989385791922386,1.491378879369976,1.2740418912751656,24428544,9.294579982757568,8.986940670013428
12.642,12.751526252560744,12.532473747439255,8.696000000000002,9.47206958450902,7.919930415490983,0.06055787695786417,1.4005291387438774,0.07912636812380597,0.041989385791922386,1.5607061996299276,1.2403520778578272,24592384,9.385710334777832,9.061084461212157
12.663,12.81695129099816,12.50904870900184,9.182,9.680032127477736,8.683967872522265,0.06175893081384294,1.4020949557423592,0.07707751714934509,0.04644034447834079,1.5474644669794138,1.2567254445053047,24756224,9.279677677154542,9.053880882263183
12.678,12.85887564789103,12.49712435210897,9.081,9.802684834259388,8.359315165740611,0.06175893081384294,1.3529196754097939,0.07707751714934509,0.04644034447834079,1.4673629588109183,1.2384763920086694,24920064,9.314348030090333,9.028668403625488


==> data/progress-miner-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.262,1.4900701646423749,1.0339298353576252,1.4870000000000003,1.6883479575262688,1.2856520424737319,0.8352469185367226,2.7071538388729097,1.3529671265205188,0.31752671055292647,2.7075279505390597,2.7067797272067597,16384,0.3353070165961981,2.356648254394531
1.297,1.483764557665527,1.110235442334473,1.3419999999999999,1.5071544731455977,1.176845526854402,0.15044291699305173,2.6804320484399797,0.20255091117354745,0.09833492281255601,2.695478865214284,2.6653852316656756,180224,1.429548740386963,2.6783789873123167
1.209,1.479645524625847,0.9383544753741531,1.3199999999999998,1.5511276703469317,1.088872329653068,0.13490799404680726,2.6481565117835997,0.16549295411744389,0.10432303397617061,2.7021576211379523,2.594155402429247,344064,2.1616989016532897,2.655961775779724
1.26,1.3741928193889617,1.1458071806110384,1.2840000000000003,1.4188480626483009,1.1491519373516996,0.14619226455688475,2.6096598863601685,0.18390821732937018,0.10847631178439932,2.6669872186234387,2.5523325540968984,507904,2.0926040053367614,2.8634558439254763
1.3510000000000002,1.585454686453481,1.1165453135465193,1.4180000000000001,1.6485124725475828,1.1874875274524175,0.08783668940886853,2.5971709221601484,0.11901836318712904,0.05665501563060803,2.6548790515345044,2.5394627927857925,671744,2.1987369298934936,2.934078741073608
1.3739999999999999,1.5075814358359723,1.2404185641640275,1.3530000000000002,1.5839567058996125,1.122043294100388,0.08958973390981549,2.5873371839523314,0.12256919429389959,0.05661027352573139,2.65617591174046,2.5184984561642025,835584,2.43907368183136,3.1049939393997192
1.4819999999999998,1.7315115227800109,1.2324884772199887,1.3739999999999999,1.6119159515459187,1.136084048454081,0.08137154011055822,2.590701901912689,0.10461752924767632,0.05812555097344012,2.6772254984745505,2.5041783053508277,999424,2.655792164802551,3.2240101099014282
1.458,1.608452650358842,1.3075473496411578,1.4589999999999999,1.7324026334913398,1.1855973665086599,0.09046778106130655,2.6202087491750716,0.12038596562648031,0.0605495964961328,2.6504564438024674,2.589961054547676,1163264,2.926356816291809,3.348154830932617
1.6079999999999999,1.9524648022657756,1.2635351977342242,1.8519999999999999,2.1718687230724503,1.5321312769275495,0.11933769239112732,2.612171471118927,0.18089223366043916,0.05778315112181547,2.6429491349031897,2.5813938073346643,1327104,3.1705954551696776,3.4156203746795653
2.104,2.519769166725961,1.688230833274039,2.1140000000000003,2.768418826135068,1.4595811738649327,0.1426183924311772,2.577645483613014,0.20187853610879702,0.08335824875355735,2.6192306326351065,2.5360603345909216,1490944,3.437623691558838,4.138702416419983
2.4,2.929849035103396,1.8701509648966037,2.3600000000000003,2.9322412078835294,1.7877587921164715,0.18768753097392615,2.5478920310735704,0.25120403544741426,0.12417102650043804,2.607685832432637,2.488098229714504,1654784,3.5059550523757936,4.59000837802887
2.583,3.1585701521100624,2.007429847889938,2.629,3.2306884575924655,2.0273115424075345,0.16871228497475382,2.554086822271347,0.21930406392090063,0.11812050602860702,2.602529251558193,2.5056443929845007,1818624,4.522897863388062,4.900236058235168
2.98,3.59400325732035,2.3659967426796498,2.8229999999999995,3.442436033824316,2.203563966175683,0.19055056022480127,2.5265086710453035,0.23749681614440096,0.14360430430520157,2.587314406077164,2.465702936013443,1982464,4.935741829872131,5.259766435623169
3.214,3.817261137485252,2.610738862514748,3.322,3.8337772953150617,2.8102227046849384,0.18905187081545588,2.477496525645256,0.24325120218872986,0.1348525394421819,2.5570736962915,2.3979193549990123,2146304,4.679874324798584,5.559904909133911
3.5980000000000003,4.279686144790988,2.916313855209012,3.401,3.984497215074759,2.8175027849252405,0.1898661880753934,2.4716669797897337,0.2605366507717693,0.1191957253790175,2.5378721326741602,2.405461826905307,2310144,5.380311822891235,5.917363071441651
3.588,4.0501211962245405,3.1258788037754597,3.624,4.0705691435824916,3.1774308564175087,0.19941119123250245,2.434955418109894,0.2511775611291608,0.1476448213358441,2.505915781759657,2.3639950544601307,2473984,5.8304479122161865,5.9999631404876705
4.042,4.728466313812994,3.3555336861870058,4.066999999999999,4.596075608963407,3.5379243910365923,0.23042264264076945,2.4359292447566987,0.27189371538357326,0.1889515698979656,2.539599265669951,2.3322592238434465,2637824,5.602143716812134,6.452457284927368
4.388,4.986478069773655,3.7895219302263445,4.369999999999999,5.271199201064891,3.468800798935107,0.2212938203476369,2.4021247744560243,0.27575738456388776,0.16683025613138602,2.49916816235337,2.305081386558679,2801664,6.446008825302124,6.6340738296508786
4.768999999999999,5.7422055281388396,3.7957944718611585,4.446,5.381779888649034,3.5102201113509652,0.23539869254454965,2.373188814520836,0.31667791947547286,0.15411946561362644,2.4636472622461656,2.2827303667955063,2965504,7.046378517150879,7.10208740234375
5.013,5.852881539266104,4.173118460733896,4.709999999999999,5.450054052079981,3.969945947920017,0.21401537703350187,2.352053442597389,0.27836812572565545,0.1496626283413483,2.467064787338006,2.237042097856772,3129344,7.039105749130249,7.267649936676025
4.914,5.861050157066668,3.9669498429333316,4.715999999999999,5.266712266070041,4.165287733929958,0.20074764760211106,2.379258492588997,0.25478107527382027,0.14671421993040187,2.457064459817534,2.3014525253604594,3293184,7.142378044128418,6.936929225921631
5.484,6.371042276331855,4.596957723668145,5.543,6.195227720968681,4.890772279031319,0.22545549059286712,2.332159397006035,0.2776803687586531,0.17323061242708115,2.46013608323765,2.20418271077442,3457024,7.650642013549804,7.523137474060059
5.907000000000001,6.674216397113618,5.139783602886384,5.798,6.344274656194116,5.251725343805884,0.24988731723278762,2.283592301607132,0.2912089469235194,0.20856568754205584,2.3997794426502232,2.1674051605640403,3620864,7.7875378131866455,7.8642784595489506
6.037,6.821194491181875,5.252805508818125,5.702,6.4161400422886254,4.9878599577113745,0.24809522544965149,2.289466866850853,0.3082861774540403,0.18790427344526267,2.4104302579778447,2.168503475723861,3784704,7.915676832199097,7.883459138870239
6.381,7.26735715149143,5.494642848508571,6.008,6.863789693791646,5.152210306208354,0.2820719351992011,2.2361161440610884,0.3230834247631499,0.24106044563525234,2.363759961600206,2.1084723265219707,3948544,8.13469214439392,8.140821075439453
6.619,7.146,6.092,6.248,6.770796327454583,5.725203672545417,0.24388451082631946,2.214027816057205,0.31457101087538547,0.17319801077725344,2.273728857950584,2.154326774163826,4112384,8.12008204460144,8.31385350227356
6.611,7.346900129093616,5.875099870906384,6.179,6.6809252932459176,5.677074706754083,0.2781444236636162,2.220282244682312,0.34522530289641545,0.21106354443081693,2.2960614928235734,2.1445029965410503,4276224,8.451929521560668,8.220125007629395
6.599999999999999,7.359526168081126,5.840473831918872,6.425,7.130652180610249,5.719347819389751,0.25464016329497097,2.2072388589382173,0.30958784539212236,0.19969248119781957,2.292457390983979,2.1220203268924553,4440064,8.73960542678833,8.150056934356689
7.322,7.997866850792374,6.6461331492076265,6.393000000000001,6.785607946939438,6.000392053060564,0.21911172317340966,2.1922522127628326,0.27685185642850874,0.16137158991831055,2.281991729584829,2.102512695940836,4603904,8.63799958229065,8.77532000541687
7.111,7.809189802274425,6.412810197725575,6.732000000000001,7.448767744809992,6.015232255190011,0.25701050478965043,2.184688112139702,0.3107466262690942,0.2032743833102066,2.267638264669125,2.1017379596102788,4767744,8.837594413757325,8.571922206878662
7.487,8.070935784140689,6.903064215859312,6.8530000000000015,7.278794551397739,6.4272054486022645,0.279915302991867,2.1628581792116166,0.3324580515456855,0.22737255443804857,2.226053431377606,2.0996629270456273,4931584,9.229880142211915,8.938662719726562
7.744,8.476969303586447,7.011030696413553,6.806,7.099468908063529,6.512531091936471,0.2676910016685724,2.1754559189081193,0.3273282419573837,0.20805376137976112,2.262296960158488,2.0886148776577507,5095424,9.287586498260499,9.009736967086791
7.639999999999999,8.13598387070549,7.144016129294509,6.8469999999999995,7.486500586395352,6.207499413604647,0.2689882081001997,2.176527974009514,0.3401302475175324,0.19784616868286695,2.265890940646913,2.087165007372115,5259264,9.274584293365479,8.922431564331054
7.723000000000001,8.438025174381995,7.007974825618007,6.678,7.1382999022376605,6.217700097762339,0.23019269192591305,2.148058992624283,0.27794323121613856,0.18244215263568753,2.1987912142254626,2.0973267710231034,5423104,9.521623706817627,8.870988845825195
7.955,8.744040556625576,7.165959443374423,7.108000000000001,7.690474033756014,6.525525966243989,0.2851034145802259,2.158595767617226,0.3671443173185075,0.20306251184194435,2.221973515051327,2.0952180201831245,5586944,9.595388221740723,9.09457507133484
8.117,8.837361714696167,7.396638285303835,7.229000000000001,7.644221627567737,6.813778372432265,0.2417367565445602,2.152715194225311,0.29523617613650965,0.18823733695261072,2.22597698776538,2.0794534006852423,5750784,9.65266981124878,9.31534948348999
7.9879999999999995,8.820283605509564,7.155716394490435,7.208,7.889392691478269,6.526607308521731,0.2617151703685522,2.162642028927803,0.35068178094712965,0.1727485597899747,2.2748265639070313,2.050457493948575,5914624,9.691345119476319,9.097944259643555
8.193000000000001,8.775787268220576,7.610212731779427,6.944,7.6611359703710304,6.2268640296289695,0.26002997485920787,2.1288044273853304,0.3374844662867914,0.18257548343162436,2.2403394495043485,2.0172694052663123,6078464,9.573728847503663,9.240063381195068
8.437000000000001,9.131565331700338,7.742434668299664,7.116,8.035947824607462,6.196052175392539,0.25114296525716784,2.173124647140503,0.3148379560565097,0.18744797445782596,2.269162892430906,2.0770864018501,6242304,9.594355487823487,9.375322675704956
8.550999999999998,9.1315764376893,7.970423562310696,7.154999999999999,7.793486491634709,6.51651350836529,0.2629377476871014,2.1233266189694406,0.31190033416998336,0.2139751612042194,2.2316022044968467,2.0150510334420346,6406144,9.8841402053833,9.517967987060548
8.402,9.177884011950239,7.62611598804976,7.186000000000002,7.8132033163177645,6.558796683682239,0.25257936827838423,2.1081961393356323,0.30605611802223176,0.1991026185345367,2.188986794453219,2.0274054842180456,6569984,10.034847736358643,9.3137939453125
8.782,9.334010869458202,8.229989130541798,7.2170000000000005,7.733702041799721,6.70029795820028,0.24301207363605495,2.162072929739952,0.3309007669708273,0.1551233803012826,2.2328841728164326,2.0912616866634712,6733824,9.991810989379882,9.636734580993652
8.555000000000001,9.258437985894991,7.851562014105012,7.4140000000000015,8.052595333525074,6.775404666474928,0.22297825934365392,2.1588265150785446,0.285270991390911,0.16068552729639685,2.240217590015925,2.0774354401411643,6897664,10.100708389282227,9.448068523406983
8.419,9.227980222255155,7.610019777744846,6.987,7.648332745295438,6.3256672547045625,0.20977916773408647,2.1642197877168656,0.27663347915782055,0.1429248563103524,2.2264160450154056,2.1020235304183257,7061504,9.898102188110352,9.207580375671387
8.953,9.490867083952903,8.415132916047096,7.13,7.656383890331002,6.603616109668998,0.22256876528263086,2.115367141366005,0.25743844052550435,0.18769909003975738,2.185107108580763,2.0456271741512473,7225344,10.18510856628418,9.676137828826905
9.156,9.844101736663992,8.467898263336009,7.101000000000001,7.692074445395841,6.509925554604161,0.2508300847373902,2.097300034761429,0.30280377595679625,0.1988563935179842,2.1705607722125686,2.0240392973102894,7389184,10.0758807182312,9.827157115936279
9.026,9.48260048182191,8.56939951817809,7.482999999999999,8.168201430237852,6.797798569762145,0.2046829462051391,2.0934492737054824,0.24177702084900418,0.16758887156127403,2.194623528428717,1.9922750189822476,7553024,10.070574378967285,9.731458568572998
9.280000000000001,10.004347982671314,8.555652017328688,7.501,8.108526954134547,6.893473045865453,0.21728790020570155,2.0769981399178503,0.26500929735545786,0.16956650305594526,2.1535697305324994,2.000426549303201,7716864,10.072191905975341,9.977290439605714
9.053,9.611928439068903,8.494071560931099,7.590999999999999,8.468398997036125,6.713601002963873,0.22602540003135796,2.0624655947089194,0.29146180121291443,0.16058899884980152,2.149085768034998,1.9758454213828405,7880704,10.088469791412354,9.639619731903077
9.716000000000001,10.287317774972914,9.144682225027088,7.614,8.111155911158662,7.116844088841337,0.23357482049614187,2.01594507843256,0.27325227948254094,0.19389736150974282,2.1171796694417844,1.9147104874233354,8044544,10.48974962234497,10.326938247680664
9.54,10.030163238115628,9.04983676188437,7.568,8.334482876521061,6.801517123478939,0.22880446771159768,2.087099689245224,0.29095374430458415,0.16665519111861118,2.184593559058528,1.9896058194319197,8208384,10.654710960388183,10.14614200592041
9.491999999999999,10.043811562039071,8.940188437960927,7.519,8.061815806696895,6.976184193303106,0.19238211112096903,2.080483373999596,0.23630217392609174,0.14846204831584633,2.1639417596836292,1.9970249883155622,8372224,10.470756435394287,10.0962646484375
9.686,10.309140433610274,9.062859566389726,7.601000000000001,8.200724103234146,7.001275896765855,0.2440207911655307,2.0847199603915216,0.2983371397917303,0.18970444253933105,2.179093112028708,1.990346808754335,8536064,10.353633213043214,10.246506118774414
9.748,10.26899520151341,9.227004798486588,7.856,8.618603435607262,7.093396564392737,0.24302074853330852,2.04105304479599,0.3039522047366837,0.1820892923299333,2.1108107553190547,1.9712953342729251,8699904,10.673138046264649,10.247320365905761
9.902000000000001,10.239751387857993,9.56424861214201,7.816,8.423440532068778,7.208559467931222,0.22136981459334493,2.0472068682312967,0.2815783287819926,0.16116130040469726,2.12750839353975,1.9669053429228434,8863744,10.831955623626708,10.409117221832275
9.607000000000001,10.23491798827554,8.979082011724461,7.510000000000001,8.35416822967937,6.665831770320631,0.2197748514823615,2.045448288321495,0.2648018762753969,0.1747478266893261,2.149227824718699,1.941668751924291,9027584,10.259174633026124,10.055897045135499
9.842000000000002,10.611230784615387,9.072769215384618,7.497999999999999,7.871919777492445,7.124080222507554,0.24103310480713844,2.0543736562132837,0.30473630827568454,0.17732990133859233,2.1499967586646185,1.9587505537619492,9191424,10.59881658554077,10.356502056121826
9.927,10.413560376520735,9.440439623479264,7.765000000000001,8.316130656015432,7.213869343984569,0.24296038337051867,2.0529269099235536,0.30074165943145104,0.1851791073095863,2.171153603044692,1.9347002168024157,9355264,10.439091110229493,10.36354112625122
9.711,10.202048877404277,9.219951122595724,7.596000000000001,8.223091699833446,6.9689083001665555,0.26400625258684157,2.1081448972225187,0.3211561676038546,0.20685633756982855,2.1935165130780434,2.022773281366994,9519104,10.418296718597412,10.157584381103515
9.812,10.195191857951079,9.42880814204892,8.125000000000002,8.777767186675312,7.472232813324691,0.1995939290151,2.042231035232544,0.24676111645809862,0.1524267415721014,2.141479790913165,1.9429822795519234,9682944,10.465081214904785,10.15174903869629
10.225999999999999,10.745157009005945,9.706842990994053,7.848999999999999,8.34402424183064,7.3539757581693594,0.2290859250351786,2.034042589366436,0.2795701144837037,0.17860173558665346,2.083847813075473,1.9842373656573986,9846784,10.795645236968994,10.540667533874512
9.965,10.386052253289304,9.543947746710696,7.922999999999999,8.29039760478261,7.555602395217388,0.20646697841584682,2.0780521288514135,0.24998488966410065,0.162949067167593,2.1604959584190397,1.9956082992837876,10010624,10.419137763977051,10.26433219909668
10.111,10.774768785044914,9.447231214955087,7.7459999999999996,8.332944631119494,7.159055368880504,0.21776172360405327,2.005361334979534,0.2586007530217494,0.17692269418635714,2.0833066939292264,1.9274159760298415,10174464,10.862754344940186,10.446976947784425
10.349,10.95048898576782,9.747511014232181,8.058000000000002,8.739157837802665,7.376842162197338,0.21990641290321947,1.9900056689977645,0.27093068505027085,0.1688821407561681,2.0574451310597945,1.9225662069357345,10338304,10.966383743286134,10.635609245300293
10.469,10.938903181517214,9.999096818482785,7.786,8.263539527159795,7.308460472840205,0.26455678790807724,2.032200774550438,0.3330488220394512,0.1960647537767033,2.134532973070557,1.929868576030319,10502144,10.761630630493164,10.732918453216552
10.598,11.390373649233744,9.805626350766257,7.803,8.543662541242636,7.062337458757363,0.2210100851953029,2.026328468322754,0.2759926088641835,0.16602756152642234,2.127087420777227,1.9255695158682808,10665984,10.852775859832764,10.87583417892456
10.325999999999999,10.863981412318306,9.788018587681691,8.012,8.52968330087033,7.494316699129671,0.24011409888044,1.9878315880894661,0.2975605294731193,0.18266766828776074,2.0405655189744745,1.9350976572044578,10829824,10.894211769104004,10.604639148712158
10.460000000000003,11.106915759585437,9.813084240414568,8.049000000000001,8.719513981957126,7.378486018042876,0.18718132963404058,1.9766129389405251,0.23325544239458904,0.14110721687349212,2.0679620962970913,1.885263781583959,10993664,11.075282669067382,10.73626642227173
10.407,10.97397530810433,9.84002469189567,8.013000000000002,8.80417697135344,7.221823028646563,0.21242606434971095,1.993751160800457,0.27994878334677853,0.14490334535264338,2.064035358143355,1.923466963457559,11157504,10.997045135498047,10.680504703521729
10.561999999999998,11.274331383556836,9.849668616443159,7.898999999999999,8.50879422758829,7.289205772411709,0.23386084847152228,1.939519116282463,0.28138170612471136,0.1863399908183332,2.0729983938207077,1.806039838744218,11321344,11.217228126525878,10.796343898773193
10.736,11.381634571565062,10.09036542843494,8.053999999999998,8.621242452572089,7.486757547427908,0.225258523132652,1.9855962187051772,0.2694483834298197,0.1810686628354843,2.0791920552819962,1.8920003821283582,11485184,11.200892543792724,10.91589069366455
10.496,11.179084182220612,9.81291581777939,8.217,8.881741303064583,7.552258696935418,0.22604230837896466,1.958745512366295,0.28147904908305277,0.17060556767487656,2.039306540972175,1.878184483760415,11649024,11.084834098815918,10.681469631195068
10.785,11.44989472850971,10.12010527149029,8.282,9.03123694516488,7.5327630548351205,0.2228029950521886,2.008118098974228,0.2876065671559797,0.15799942294839747,2.1252840215519915,1.8909521763964643,11812864,11.185921573638916,10.921365356445312
10.91,11.328831708446245,10.491168291553755,8.358,9.144025444880763,7.571974555119239,0.18051825026050208,1.9460653334856033,0.22779593002764115,0.13324057049336302,2.1037425734487476,1.788388093522459,11976704,11.19505262374878,11.03338918685913
10.972999999999999,11.390445804865733,10.555554195134265,7.798,8.454533319794205,7.141466680205795,0.21108785662800073,1.98108099848032,0.2677736988363706,0.1544020144196309,2.1215289816603233,1.8406330153003165,12140544,11.21659746170044,11.06864423751831
11.049,11.667133480730497,10.430866519269502,7.988000000000001,8.493920942440615,7.482079057559386,0.19993391148746012,1.9071990057826043,0.2518375118144937,0.14803031116042653,2.0548489130967487,1.7595490984684599,12304384,11.262136459350586,11.112485790252686
10.852,11.340483367168218,10.363516632831782,8.500000000000002,9.015499757516919,7.984500242483085,0.21148921065032483,1.9568636864423752,0.26350300703964774,0.15947541426100192,2.0880833545491115,1.8256440183356388,12468224,11.275319862365723,10.935319328308106
10.775,11.442746209274153,10.107253790725848,8.231000000000002,8.790150248144451,7.671849751855552,0.22666247682645918,1.9749137952923774,0.26865617787759405,0.1846687757753243,2.0790212561032373,1.8708063344815176,12632064,11.030866050720215,10.842555046081543
11.046000000000003,11.770198867715218,10.321801132284788,8.235000000000001,8.947955117801957,7.5220448821980455,0.18844445915892719,1.937680608034134,0.24234520158079798,0.1345437167370564,2.045616345315667,1.829744870752601,12795904,11.37213077545166,11.100666618347168
11.254999999999999,11.602167106736799,10.9078328932632,7.906000000000001,8.434946122020003,7.377053877979997,0.20404693717136974,1.8999356523156166,0.2748331579110878,0.13326071643165166,2.0145076742879646,1.7853636303432685,12959744,11.414584350585937,11.269065761566162
10.837,11.382583174227358,10.291416825772641,7.9239999999999995,8.619143150725085,7.228856849274913,0.22170990332961082,1.9347806066274642,0.2797421620778417,0.16367764458137996,2.1053404343434075,1.764220778911521,13123584,11.268854331970214,10.899663829803467
11.245999999999999,11.694423906588396,10.797576093411601,7.877999999999998,8.205469082510088,7.550530917489908,0.20097424685955048,1.9405859649181365,0.25994585517620705,0.1420026385428939,2.0621004939567564,1.8190714358795166,13287424,11.434316825866699,11.262276935577393
11.217,11.771491659089657,10.662508340910344,8.493,8.930196752046491,8.05580324795351,0.22916529392823576,1.9210005059838295,0.28089469833909303,0.1774358895173785,2.021720990241732,1.8202800217259274,13451264,11.512893390655517,11.203165054321289
11.157999999999998,12.082097397464139,10.233902602535856,8.363,8.764672752374366,7.961327247625632,0.20704972604289645,1.8962312951683997,0.27816950465755497,0.13592994742823794,2.014554749301053,1.7779078410357465,13615104,11.365096378326417,11.106799411773682
11.423,11.841665737790901,11.004334262209099,8.297999999999998,8.854359595944922,7.741640404055074,0.18825946915894745,1.9100406661629676,0.2544708629225539,0.12204807539534103,2.0040720071412688,1.8160093251846663,13778944,11.49528751373291,11.36255760192871
11.232999999999999,11.780376470082519,10.685623529917478,8.066999999999998,8.75753674775496,7.376463252245037,0.2537626697681844,1.805524891614914,0.3113574586532765,0.19616788088309228,1.9163875993382724,1.6946621838915557,13942784,11.362817096710206,11.192378902435303
11.580000000000002,12.021995475089962,11.138004524910041,8.142,8.436339939525713,7.847660060474287,0.21714265812188388,1.8577013149857522,0.2687335716445883,0.16555174459917946,1.974950161208644,1.7404524687628604,14106624,11.673558521270753,11.509699726104737
11.440999999999999,12.003360204850946,10.878639795149052,8.562999999999999,9.05651899659486,8.069481003405137,0.23325122073292728,1.8492561712861062,0.2785615005907794,0.18794094087507518,1.9127427554153247,1.7857695871568877,14270464,11.500656986236573,11.351098251342773
11.451,11.813338239770522,11.08866176022948,8.312000000000001,8.781740353812616,7.842259646187387,0.20085027320310472,1.8624408796429635,0.25379417664195764,0.1479063697642518,1.9641558795851073,1.7607258797008196,14434304,11.59735631942749,11.324309635162354
11.604000000000001,12.014711577630825,11.193288422369177,8.187000000000001,8.726926846896875,7.647073153103127,0.17139641027897595,1.8100142374634742,0.23346941939055216,0.10932340116739975,1.9276785563827656,1.6923499185441828,14598144,11.540587615966796,11.487797260284424
11.441,12.167821160946763,10.714178839053238,8.445,9.112266813201437,7.777733186798565,0.18563630608841775,1.850316436588764,0.22384494765058166,0.14742766452625383,1.9378469440341126,1.7627859291434156,14761984,11.557703304290772,11.35417194366455
11.61,12.225207282141556,10.994792717858443,8.24,8.774041196912748,7.705958803087253,0.22426271857693791,1.8310629799962044,0.29133010444389007,0.15719533270998576,1.9602775413536275,1.7018484186387812,14925824,11.544648456573487,11.440278053283691
11.550999999999998,12.046912290632122,11.055087709367875,8.475,9.294710314684401,7.655289685315599,0.21635755803436035,1.791900873184204,0.27256728709856387,0.1601478289701568,1.9021259029838322,1.681675843384576,15089664,11.505264568328858,11.367752742767333
11.557,12.12672010671908,10.98727989328092,8.205,8.584637985454565,7.825362014545435,0.18856055466458202,1.7614617839455604,0.26184913900803064,0.11527197032113341,1.8912202246057552,1.6317033432853656,15253504,11.517626571655274,11.39617462158203
11.683,12.19266753869557,11.17333246130443,8.418999999999999,8.985964725534137,7.852035274465861,0.20530434362590314,1.7219430178403854,0.2679279596824195,0.14268072756938677,1.8864783491968027,1.557407686483968,15417344,11.633223056793213,11.502232646942138
11.859,12.321589450809245,11.396410549190755,8.567000000000002,9.165147975002844,7.968852024997161,0.1650952788069844,1.7378614112734794,0.2145719892400026,0.11561856837396622,1.9261525350500486,1.5495702874969102,15581184,11.702326107025147,11.618115901947021
11.774000000000001,12.289096107537226,11.258903892462776,8.169,8.797083593162567,7.540916406837434,0.22661095252260566,1.7048842266201973,0.27590152687996977,0.17732037816524154,1.8677445000196276,1.5420239532207671,15745024,11.734059619903565,11.51717758178711
11.871,12.376538326934764,11.365461673065237,8.369,8.830442304085787,7.907557695914213,0.1798140563536435,1.7101994767785071,0.2556709455087577,0.10395716719852933,1.8437569027462533,1.576642050810761,15908864,11.77806053161621,11.590350914001466
11.969999999999999,12.296772091831599,11.643227908168399,8.341999999999999,8.69523646470884,7.988763535291159,0.17281279377639291,1.7180947840213776,0.21503492005623734,0.1305906674965485,1.940388870777906,1.4958006972648492,16072704,11.716493606567383,11.663591957092285
11.866000000000001,12.382608168731391,11.349391831268612,8.446,9.133549270961725,7.758450729038274,0.17963048238307236,1.7112910702824593,0.23813293078555978,0.12112803398058494,1.9116875656642578,1.5108945749006608,16236544,11.672968101501464,11.547144031524658
11.858,12.382209881631395,11.333790118368606,8.347,9.135835217266571,7.558164782733428,0.1934524324722588,1.7065013378858567,0.25869100102993947,0.12821386391457812,1.8504757989588905,1.5625268768128229,16400384,11.683833503723145,11.545754718780518
12.084,12.48415496998038,11.683845030019619,8.704000000000002,9.334415735844216,8.07358426415579,0.206490102596581,1.6983798652887345,0.27932425665748395,0.13365594853567803,1.8768132495867638,1.5199464809907053,16564224,11.894913005828858,11.711684322357177
11.964000000000002,12.395304996493204,11.5326950035068,8.694999999999999,9.178657936976123,8.211342063023874,0.15932846390642222,1.6675396710634232,0.2299681627534848,0.08868876505935963,1.8553671931278821,1.4797121489989642,16728064,11.832121276855469,11.573882007598877
11.972999999999999,12.290050469168552,11.655949530831446,8.592999999999998,9.365645455561603,7.820354544438393,0.15923897735774514,1.6119674548506737,0.20859202067361532,0.10988593404187497,1.7671845989218775,1.45675031077947,16891904,11.680253219604491,11.554606628417968
11.873999999999999,12.502079612788059,11.245920387211939,8.645999999999999,9.147820685105746,8.144179314894252,0.14670196156948803,1.6483520790934563,0.19425396174599743,0.09914996139297863,1.8413830185013795,1.455321139685533,17055744,11.57178773880005,11.45261173248291
12.058000000000002,12.41374710118285,11.702252898817154,8.653,9.234602097657842,8.07139790234216,0.16358003551140424,1.6521214097738266,0.247927125083348,0.07923294593946048,1.7964215624063258,1.5078212571413274,17219584,11.624142837524413,11.608721160888672
12.065000000000001,12.46445587991667,11.665544120083332,8.164,8.66360384305968,7.664396156940321,0.16204998851753766,1.7078645408153534,0.21533136370299386,0.10876861333208146,1.8483475007423404,1.5673815808883664,17383424,11.722877788543702,11.557057285308838
12.190999999999999,12.506387063780364,11.875612936219634,8.507,8.922019276660736,8.091980723339264,0.1292561441194266,1.6163993954658509,0.17682562895156445,0.08168665928728876,1.8116201562330487,1.421178634698653,17547264,11.69012222290039,11.68211498260498
12.348,12.550573443471745,12.145426556528257,8.186,8.767088633514716,7.604911366485284,0.18045416260138153,1.6293047651648522,0.23524072763043574,0.12566759757232732,1.78955058036865,1.4690589499610545,17711104,11.717567539215088,11.725475120544434
12.081999999999999,12.3765097621472,11.787490237852799,8.297,8.76956851355121,7.824431486448791,0.16283730892464518,1.6117766514420508,0.23736437240977276,0.08831024543951758,1.780002092119361,1.4435512107647408,17874944,11.564074897766114,11.470987892150879
12.158,12.531277376758892,11.784722623241107,8.654,9.144697462801673,8.163302537198327,0.15451009026728565,1.5852506935596467,0.23624963644976246,0.07277054408480885,1.776330262593627,1.3941711245256663,18038784,11.600944137573242,11.524029541015626
12.168999999999999,12.664387726937193,11.673612273062805,8.247,9.138572206834645,7.3554277931653544,0.15341499345377083,1.5699091121554374,0.21401582658730672,0.09281416032023493,1.7290058340245653,1.4108123902863094,18202624,11.664539527893066,11.508360385894775
12.100999999999999,12.572899353676183,11.629100646323815,8.392,8.857463210146623,7.926536789853376,0.14387458539567885,1.555098307132721,0.20900283180995083,0.07874633898140686,1.73817481560197,1.3720217986634717,18366464,11.6344144821167,11.371984958648682
12.174000000000001,12.63106017109348,11.716939828906522,8.290000000000001,9.05512744036533,7.524872559634672,0.11192315393127497,1.5753001138567924,0.14741770664999468,0.07642860121255526,1.7692537054959523,1.3813465222176324,18530304,11.590952301025391,11.432678127288819
12.206000000000001,12.561308316817945,11.850691683182058,8.653,9.116466287878634,8.189533712121367,0.1630350272171199,1.4919349044561385,0.2228989380330184,0.1031711164012214,1.685433247082422,1.298436561829855,18694144,11.467518138885499,11.428572463989259
12.243000000000002,12.550962660074239,11.935037339925765,8.715,9.379142304028285,8.050857695971715,0.14103634590283035,1.5493139639496802,0.20575347375977635,0.07631921804588435,1.71482756047044,1.3838003674289205,18857984,11.588187122344971,11.410512924194336
12.216000000000001,12.65595908900715,11.776040910992853,8.469,9.28791940995436,7.650080590045637,0.11186258289963003,1.5613663822412491,0.16464624840521333,0.05907891739404673,1.742963687738527,1.3797690767439712,19021824,11.358222675323486,11.334883117675782
12.337,12.717290678297536,11.956709321702464,8.331,8.844233864821875,7.817766135178124,0.12364471508190031,1.4686337471008302,0.17767765836147512,0.0696117718023255,1.6421642302955968,1.2951032639060636,19185664,11.51221160888672,11.414634895324706
12.465,12.831940049599385,12.098059950400614,9.011,9.665728187876464,8.356271812123534,0.11230366952950133,1.5292158246040344,0.16622114173363162,0.058386197325371036,1.6914627959437156,1.3669688532643531,19349504,11.554774570465089,11.489962577819824
12.339,12.668649814196824,12.009350185803177,8.7,9.328442519248975,8.071557480751023,0.09691782454028722,1.5569048509001733,0.15969412961053786,0.03414151947003656,1.7533021260197312,1.3605075757806153,19513344,11.385305976867675,11.301448249816895
12.424000000000001,12.67272474746193,12.175275252538073,8.594999999999999,9.173934365882696,8.016065634117302,0.11850345355924216,1.481950645148754,0.16232124424862848,0.07468566286985583,1.6699236771813248,1.2939776131161833,19677184,11.48263692855835,11.37582607269287
12.514,12.796460616723818,12.23153938327618,8.406,8.920085595985727,7.8919144040142735,0.08654314877931027,1.5228136464953423,0.11750324845130773,0.05558304910731281,1.7096537703668835,1.3359735226238012,19841024,11.360750484466553,11.347325325012207
12.548,12.73194564414522,12.36405435585478,8.604,9.394685778296283,7.813314221703716,0.11670904911588872,1.4881536170840264,0.18800246096258624,0.045415637269191206,1.6683930704404386,1.3079141637276142,20004864,11.346403884887696,11.33891134262085
12.371,12.743382867489899,11.998617132510102,8.598,9.269845220270266,7.926154779729736,0.11305069415830074,1.4526351720094681,0.16234628482681918,0.0637551034897823,1.668065409774054,1.2372049342448823,20168704,11.31368179321289,11.170442962646485
12.487999999999998,12.738111974923232,12.237888025076764,8.61,9.2616440746297,7.958355925370298,0.10467543723061674,1.4022112265229225,0.1388340693965325,0.07051680506470098,1.5962644648499638,1.2081579881958813,20332544,11.321117877960205,11.207438278198243
12.535,12.787715254782928,12.282284745217073,8.878,9.37191902170295,8.38408097829705,0.10380803473526605,1.3885790586471558,0.16376520411632467,0.043850865354207416,1.6277281763242095,1.149429940970102,20496384,11.193078994750977,11.17256202697754
12.556000000000001,12.80071207571348,12.311287924286521,8.854000000000001,9.445509932291928,8.262490067708073,0.07866687744390213,1.3611044079065322,0.11089523513167598,0.046438519756128276,1.5486388506165023,1.173569965196562,20660224,11.153927040100097,11.128235244750977
12.409,12.573951508025845,12.244048491974157,8.616,9.181512157252167,8.050487842747833,0.08889583423733707,1.39267241358757,0.11454456638299834,0.0632471020916758,1.5543731640508398,1.2309716631243004,20824064,11.04414768218994,10.944629764556884
12.554,12.787846103238861,12.32015389676114,8.706999999999999,9.050425392188753,8.363574607811245,0.07029316732077855,1.381973148882389,0.10680733844134635,0.03377899620021074,1.5473984140592036,1.2165478837055743,20987904,11.133126163482666,10.998588466644287
12.574000000000002,12.699872951820478,12.448127048179526,8.514999999999999,9.247137282208739,7.782862717791259,0.09344020094722506,1.352337770164013,0.15832026360242682,0.028560138292023307,1.5013883777572716,1.2032871625707542,21151744,11.017814445495606,10.976218891143798
12.684999999999999,12.806922106281018,12.56307789371898,8.431000000000001,8.944876444293763,7.9171235557062385,0.07703442228958005,1.3791276156902312,0.11957284895714101,0.034495995622019084,1.5034387031459533,1.2548165282345092,21315584,11.009147357940673,11.010408782958985
12.575999999999999,12.794961183774657,12.35703881622534,8.611,9.030653428438278,8.191346571561724,0.09428560733795163,1.2761799648404122,0.13784058946915062,0.05073062520675263,1.4574960814720133,1.094863848208811,21479424,10.838485813140869,10.853578662872314
12.529,12.707518906561742,12.350481093438258,8.718999999999998,9.259933452468967,8.178066547531028,0.08886139707174148,1.2721907511353492,0.13706374570628013,0.040659048437202826,1.4177922376283052,1.1265892646423932,21643264,10.87231616973877,10.742341995239258
12.639,12.84001989951246,12.437980100487538,8.613999999999999,9.326294882755729,7.901705117244268,0.05736791609670031,1.3265873804688453,0.09535429084976177,0.019381541343638856,1.5102060380006976,1.142968722936993,21807104,10.827767848968506,10.77261962890625
12.599000000000002,12.769144056610862,12.428855943389141,8.255,8.76737193521894,7.742628064781062,0.09194675520993764,1.265750516951084,0.13335897694335447,0.0505345334765208,1.4203749563037251,1.111126077598443,21970944,10.721953296661377,10.691464710235596
12.564,12.898759615246522,12.229240384753478,8.864,9.654065820042863,8.073934179957138,0.05678224298171697,1.2867273092269897,0.08934904107025557,0.024215444893178374,1.4991680960865608,1.0742865223674187,22134784,10.644316005706788,10.587146091461182
12.629999999999999,12.815849401398014,12.444150598601984,8.758,9.538176903016232,7.977823096983767,0.06098177563399072,1.2455350168049335,0.10662619527180345,0.015337355996177991,1.417606104367883,1.073463929241984,22298624,10.676217937469483,10.612740612030029
12.583000000000002,12.852408611592134,12.31359138840787,8.280000000000001,8.825453939393604,7.734546060606398,0.07659892904339352,1.2665049575269223,0.10360705620870207,0.04959080187808497,1.476144733848885,1.0568651812049596,22462464,10.51781587600708,10.489123821258545
12.700999999999997,12.890549465839392,12.511450534160602,8.712,9.214708663143973,8.209291336856026,0.06302913872059429,1.2387442663311958,0.09004345180601522,0.03601482563517335,1.4599006828551484,1.0175878498072433,22626304,10.527549648284912,10.544949150085449
12.610000000000003,12.798944436276916,12.42105556372309,8.342,8.859432121152137,7.824567878847863,0.04924806662020269,1.278213758766651,0.07922185072318641,0.01927428251721897,1.4373667726594375,1.1190607448738648,22790144,10.395446968078613,10.416336059570312
12.675,12.789214710085874,12.560785289914127,8.443000000000001,9.117107558183411,7.7688924418165906,0.04611713094054716,1.2460839398205281,0.07829783640440945,0.013936425476684874,1.4050449105082874,1.0871229691327688,22953984,10.463208866119384,10.425766849517823
12.644,12.813127171087322,12.474872828912678,8.117,8.781425315592356,7.452574684407646,0.04969901476288211,1.2192612342536449,0.08274668896553351,0.01665134056023071,1.4044366430162318,1.0340858254910579,23117824,10.362254238128662,10.324611854553222
12.596,12.799233855447364,12.392766144552636,8.346,9.153455261918579,7.538544738081422,0.048133471957407845,1.2567966394126415,0.07097606325699465,0.02529088065782104,1.4620841961513371,1.051509082673946,23281664,10.345235538482665,10.255949592590332
12.666,12.853253838411927,12.478746161588074,8.718,9.180834743726095,8.255165256273905,0.06004222133196885,1.2753680929541589,0.0912144666499525,0.0288699760139852,1.4317699252628056,1.1189662606455122,23445504,10.30102767944336,10.252041149139405
12.572000000000001,12.742926884953773,12.401073115046229,8.716,9.214742418488742,8.217257581511257,0.06041859663673673,1.2096816323697568,0.10056549165921459,0.02027170161425887,1.3732681267992137,1.0460951379402998,23609344,10.197261238098145,10.104275989532471
12.653000000000002,12.827931415131761,12.478068584868243,8.553,9.294539614585762,7.811460385414239,0.03214071494294325,1.190259850770235,0.0481466542068915,0.016134775678995007,1.3885669397590208,0.9919527617814494,23773184,10.181921768188477,10.13261547088623
12.606000000000002,12.853677209286605,12.358322790713398,8.33,9.083246307657728,7.5767536923422725,0.05023647109046573,1.1641482084989547,0.08162762440071626,0.0188453177802152,1.3346998685049465,0.993596548492963,23937024,10.113014030456544,10.037404918670655
12.658999999999999,12.82689580101956,12.491104198980437,8.633,9.135216088949766,8.130783911050232,0.03767776119057085,1.2058559961616993,0.06693875499926344,0.008416767381878253,1.4353231500075925,0.9763888423158059,24100864,10.091137599945068,10.030771636962891
12.661999999999999,12.925545062560465,12.398454937439533,8.486,9.208775207101073,7.763224792898927,0.05105304487515235,1.1689352460205555,0.07173336442776555,0.030372725322539155,1.3489549817421487,0.9889155102989624,24264704,10.025472068786621,9.968052959442138
12.753,12.826491496106692,12.679508503893308,8.261999999999999,8.792203734426682,7.731796265573316,0.032467302138684276,1.1920928552746772,0.055034240972098344,0.009900363305270207,1.4028521360262654,0.9813335745230892,24428544,10.02174253463745,10.007345962524415
12.694999999999999,12.837776048411488,12.552223951588509,8.629,9.279683486804451,7.978316513195547,0.03282559718936678,1.1377322576940059,0.06097875912663629,0.004672435252097259,1.3151954607713894,0.9602690546166225,24592384,9.951587390899657,9.918136692047119
12.724999999999998,12.881028843487348,12.568971156512648,8.798,9.247194835232998,8.348805164767002,0.03750603838416277,1.1618831157684326,0.07979689411293947,-0.0047848173446139244,1.34022131833742,0.9835449131994451,24756224,9.884741401672363,9.872083187103271
12.739,12.882836712976903,12.595163287023098,8.588,9.322748936712397,7.853251063287601,0.04878818566212427,1.141309217363596,0.08256890840364757,0.01500746292060097,1.3410982708139867,0.9415201639132051,24920064,9.892624378204346,9.8390398979187


==> data/progress-miner-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.2209999999999999,1.3887766372293828,1.053223362770617,1.3699999999999999,1.5599999999999998,1.18,0.27074831861795645,2.7077481627464293,0.4448992768177499,0.09659736041816305,2.707946257081009,2.7075500684118494,16384
1.219,1.4201193675407717,1.0178806324592284,1.377,1.5727064127717842,1.1812935872282158,0.09233298664912577,2.672194716334343,0.11483388387210217,0.06983208942614938,2.6880127029779746,2.6563767296907117,180224
1.27,1.444355957741627,1.095644042258373,1.251,1.4056900126058562,1.0963099873941435,0.07588603666000476,2.6255046725273132,0.11397226864865502,0.037799804671354506,2.666039756252248,2.5849695888023785,344064
1.3519999999999999,1.6220296280040394,1.0819703719959604,1.4439999999999997,1.6952846990964627,1.1927153009035367,0.08357809986401758,2.6124737948179244,0.11386283192377136,0.053293367804263796,2.664347825005506,2.560599764630343,507904
1.373,1.6711962441078023,1.0748037558921977,1.653,1.9384137347781287,1.3675862652218713,0.093190953363147,2.5846077114343644,0.1294244430530224,0.05695746367327162,2.6565792126928534,2.5126362101758755,671744
1.433,1.6625234192843947,1.2034765807156054,1.4629999999999999,1.6670612653102002,1.2589387346897996,0.0941151979508706,2.5870424181222917,0.12880311930528382,0.0594272765964574,2.6746857970926015,2.499399039151982,835584
1.361,1.5257088340071654,1.1962911659928346,1.491,1.704796632340175,1.2772033676598251,0.07530392627231774,2.572970372438431,0.11253091642704256,0.03807693611759293,2.6329508256449774,2.5129899192318845,999424
1.81,2.016542973736702,1.603457026263298,1.659,1.871953046467995,1.446046953532005,0.08493955620409295,2.5451771050691603,0.11479155941134947,0.055087552996836424,2.6398588814970783,2.4504953286412423,1163264
1.5610000000000002,1.7890548179714696,1.3329451820285307,1.766,2.111056517109879,1.4209434828901213,0.1013052583102964,2.504056403040886,0.14616448883004002,0.05644602779055277,2.5957975467269656,2.412315259354806,1327104
1.7700000000000002,2.017709507286257,1.5222904927137437,1.8790000000000002,2.118058570229139,1.6399414297708617,0.09329785685986278,2.5307008177042007,0.12132253837667703,0.06527317534304852,2.616655153525132,2.4447464818832696,1490944
1.4440000000000002,1.7266729559048763,1.161327044095124,1.7429999999999999,2.1490554149374197,1.3369445850625803,0.08203820745305465,2.482851564884186,0.11741167965061655,0.046664735255492744,2.608253434107435,2.3574496956609368,1654784
1.778,2.1570197884016085,1.3989802115983916,1.6330000000000002,1.846450228390602,1.4195497716093985,0.09921556599179483,2.472591134905815,0.13953029479452234,0.05890083718906733,2.606477981294969,2.3387042885166607,1818624
1.871,2.175382982441529,1.5666170175584713,1.847,2.0736296538407983,1.6203703461592018,0.12815439855783345,2.4452384054660796,0.18550299650514385,0.07080580061052306,2.5644471253526957,2.3260296855794635,1982464
1.902,2.295568291405697,1.5084317085943024,2.029,2.516902654225205,1.5410973457747947,0.10897938087841283,2.4340077519416807,0.17460323627800317,0.04335552547882249,2.542495600369497,2.3255199035138645,2146304
2.038,2.4964495610206208,1.5795504389793789,1.982,2.5534682843343104,1.4105317156656898,0.124212778535568,2.4546695083379744,0.1808604855834841,0.0675650714876519,2.616330155161636,2.2930088615143127,2310144
2.077,2.4207164529084984,1.7332835470915016,1.8240000000000003,2.283395254655509,1.3646047453444914,0.11381609966823203,2.4604291915893555,0.16687936645638285,0.060752832880081195,2.5729121649659086,2.3479462182128024,2473984
2.0530000000000004,2.5700696278065465,1.5359303721934543,2.1020000000000003,2.679577700400561,1.5244222995994394,0.10214604805482337,2.4323991924524306,0.15684281778252734,0.04744927832711939,2.536991272795666,2.327807112109195,2637824
2.2269999999999994,2.867110146771631,1.5868898532283677,1.9469999999999998,2.515542874372725,1.3784571256272748,0.10678360696054164,2.4282616049051287,0.1464266018938296,0.06714061202725366,2.5243728878506566,2.3321503219596007,2801664
2.059,2.756516308053081,1.3614836919469195,2.0490000000000004,2.3978108369876145,1.7001891630123862,0.16553314283179738,2.4469296604394914,0.26923998266151694,0.06182630300207781,2.560727823923845,2.3331314969551378,2965504
1.957,2.685917690826612,1.2280823091733883,1.9600000000000002,2.5396205655426662,1.3803794344573341,0.10858081492026231,2.4690994054079054,0.1689702185389348,0.048191411301589826,2.5882689396286684,2.3499298711871424,3129344
2.2950000000000004,2.993015042817847,1.596984957182154,2.1719999999999997,2.8729251029888996,1.4710748970110998,0.11766858822666104,2.4417300760746,0.1719930437755273,0.06334413267779479,2.5860385900179104,2.29742156213129,3293184
2.336,2.9338996571332014,1.7381003428667983,2.3009999999999993,2.985067979078102,1.6169320209218963,0.11873150223659139,2.4206464171409605,0.16942065571021273,0.06804234876297005,2.5304617025076235,2.3108311317742976,3457024
2.5450000000000004,3.235626527147633,1.8543734728523675,2.4130000000000003,3.184427896825102,1.6415721031748984,0.1402166196507298,2.4248884677886964,0.21404072140346714,0.06639251789799243,2.566934402183465,2.2828425333939277,3620864
2.435,3.1006763477847175,1.7693236522152826,2.393,2.949615666326416,1.836384333673584,0.12297274199728332,2.4852894484996795,0.18840036564943258,0.05754511834513405,2.6260937259646684,2.3444851710346906,3784704
2.459,3.173457136572937,1.7445428634270632,2.6559999999999997,3.2556699092000527,2.0563300907999467,0.13605551864537924,2.4322821468114855,0.16398308967094635,0.10812794761981213,2.5485609914286425,2.3160033021943285,3948544
2.691,3.1803965672131342,2.2016034327868654,2.588,3.3362619862053666,1.8397380137946335,0.14401698697151405,2.435011887550354,0.21063664339546187,0.07739733054756623,2.551269710519375,2.318754064581333,4112384
2.559,3.2094990391999056,1.908500960800095,2.45,3.0821550442731596,1.8178449557268408,0.10883075752192069,2.42946994304657,0.1625233467651086,0.05513816827873277,2.549306777688738,2.3096331084044017,4276224
2.817,3.538138682917509,2.095861317082491,2.662,3.249227383557681,2.074772616442319,0.11261091564471519,2.3963014423847198,0.15814677438479663,0.06707505690463375,2.52872084478529,2.2638820399841495,4440064
2.629,3.2282403524463286,2.0297596475536714,2.592,3.204973082606406,1.979026917393594,0.1505918461312022,2.42593632042408,0.24131245237314272,0.05987123988926166,2.57159520774384,2.2802774331043194,4603904
2.58,2.880599401197008,2.279400598802992,2.4639999999999995,2.932725932715483,1.995274067284516,0.12909928768769732,2.4294791996479033,0.17518541874062252,0.08301315663477213,2.5915514692128485,2.267406930082958,4767744
2.835,3.5751114780896187,2.094888521910381,2.779,3.433926713457315,2.124073286542685,0.14430802200610432,2.411526757478714,0.21640112863929492,0.07221491537291372,2.562075764794918,2.2609777501625095,4931584
2.691,3.263807995754249,2.1181920042457505,2.732,3.416920433335143,2.0470795666648574,0.12824286927417333,2.4421715170145033,0.1988002555199791,0.05768548302836758,2.5870977302978386,2.297245303731168,5095424
2.6169999999999995,3.0946829492456263,2.139317050754373,2.563,3.159557625045561,1.9664423749544393,0.15195981218065646,2.447647449374199,0.18639238608876457,0.11752723827254834,2.581510250570934,2.313784648177464,5259264
2.667,2.967833841181473,2.3661661588185265,3.019,3.640392790431302,2.397607209568698,0.15166578287672663,2.452370348572731,0.1829818203211998,0.12034974543225346,2.582912590410128,2.3218281067353335,5423104
2.894,3.3780909005548443,2.409909099445156,2.9099999999999993,3.404752463359203,2.4152475366407957,0.14648106571079952,2.462366461753845,0.19676170299751386,0.09620042842408519,2.6015295741460407,2.3232033493616497,5586944
3.274,3.9122507344296595,2.6357492655703405,3.0379999999999994,3.548172519840102,2.5278274801598966,0.15069166268222028,2.4345148384571074,0.19632841276261537,0.10505491260182521,2.5528942685921807,2.316135408322034,5750784
3.165,3.541755889137781,2.788244110862219,3.1580000000000004,3.3801170862405687,2.935882913759432,0.16089436563456222,2.41176652610302,0.2185259025287319,0.10326282874039253,2.517203995359468,2.3063290568465717,5914624
2.9040000000000004,3.4151203380809654,2.3928796619190353,3.004,3.5452799645285236,2.4627200354714764,0.15537429787218565,2.4248344361782075,0.1968913007156133,0.113857295028758,2.524520122691152,2.325148749665263,6078464
2.995,3.5353008421240895,2.4546991578759108,2.984000000000001,3.4749623203464814,2.4930376796535203,0.19543195245787495,2.398758566379547,0.2301786531475768,0.1606852517681731,2.533956522069446,2.263560610689648,6242304
3.0949999999999998,3.4727366807711424,2.717263319228857,2.995,3.3355069749652717,2.6544930250347285,0.16106318767286004,2.4154811292886733,0.22627946163523385,0.09584691371048623,2.528587689616677,2.3023745689606696,6406144
3.1500000000000004,3.6700576891076606,2.62994231089234,3.107,3.4638767294178763,2.750123270582124,0.1290682455266101,2.409520110487938,0.18661624474539765,0.07152024630782253,2.5220353388750087,2.2970048821008673,6569984
3.096,3.531320571533209,2.660679428466791,2.914,3.463967271753511,2.3640327282464892,0.138660571962181,2.4078706800937653,0.17806779366609107,0.09925335025827095,2.526876849165229,2.2888645110223016,6733824
3.037,3.336033442945768,2.7379665570542318,2.786,3.3490666035204004,2.2229333964795996,0.1857485020377983,2.447754293680191,0.2724008392177817,0.09909616485781489,2.5326300936181423,2.36287849374224,6897664
3.2359999999999998,3.614132251996573,2.8578677480034265,2.9029999999999996,3.382709286964511,2.423290713035488,0.11493272396425405,2.4656509310007095,0.1558737114861936,0.07399173644231448,2.5479426646678163,2.383359197333603,7061504
3.007,3.33887497645951,2.6751250235404904,3.1189999999999998,3.4464278546489284,2.791572145351071,0.14196965791181554,2.458945295214653,0.1939487298685576,0.08999058595507348,2.5636076378994153,2.354282952529891,7225344
3.003,3.407550367692331,2.5984496323076693,2.969,3.4465866413542154,2.4914133586457843,0.17913362071332,2.4267720609903334,0.2142129991710362,0.14405424225560381,2.500470230950121,2.3530738910305455,7389184
3.009,3.2880860082483534,2.7299139917516464,3.0300000000000002,3.4955319537905,2.5644680462095004,0.1403917260261045,2.4441753745079042,0.19555650977846564,0.08522694227374336,2.519081424775455,2.3692693242403533,7553024
3.1479999999999997,3.639076368806319,2.6569236311936804,2.965,3.3506488039654734,2.5793511960345263,0.1363378243029324,2.445953518152237,0.17722720142170892,0.09544844718415588,2.5448070480970477,2.347099988207426,7716864
3.2600000000000002,3.6801190307520004,2.839880969248,2.922,3.3268901085479863,2.517109891452014,0.11825124502388965,2.429113379120827,0.15990731748648193,0.07659517256129736,2.5451770047150912,2.3130497535265624,7880704
3.079,3.562434587095297,2.5955654129047034,2.8820000000000006,3.516457248362725,2.247542751637276,0.14773625581680483,2.4550966769456863,0.20368286067184033,0.09178965096176933,2.5653241121708494,2.3448692417205232,8044544
3.127,3.5258495957124687,2.728150404287531,2.9720000000000004,3.5156874101908198,2.428312589809181,0.16158253139712742,2.4460472643375395,0.2233425337689109,0.09982252902534394,2.55102394142331,2.341070587251769,8208384
3.216,3.8015117419830284,2.630488258016972,3.1280000000000006,3.651025811982545,2.604974188017456,0.16705373717575428,2.4346533209085464,0.21510089161969015,0.1190065827318184,2.5416161147084817,2.327690527108611,8372224
3.224,3.8216487262598324,2.626351273740168,3.003,3.4451323331311565,2.5608676668688437,0.1399804728273819,2.4106443256139753,0.19080839390529236,0.08915255174947145,2.534755302387014,2.2865333488409365,8536064
2.995,3.491814854850376,2.498185145149624,3.029,3.5545368683546377,2.503463131645362,0.16784655282843025,2.438506630063057,0.2631579407965655,0.07253516486029499,2.544005045739787,2.3330082143863273,8699904
2.788,3.43077212136184,2.14522787863816,2.761,3.329919150670814,2.1920808493291863,0.14009109825775437,2.4725109368562697,0.19769158681068005,0.08249060970482867,2.5986852569643624,2.346336616748177,8863744
2.933,3.3905161199345875,2.475483880065412,2.82,3.3343539637253707,2.305646036274629,0.12865138949257213,2.483076474070549,0.19427640794695983,0.06302637103818441,2.584729290001009,2.3814236581400894,9027584
3.0519999999999996,3.669961163828278,2.4340388361717213,2.908,3.333718216664497,2.4822817833355026,0.160249013461483,2.4322892636060716,0.22553894590951828,0.09495908101344769,2.535274315345106,2.3293042118670373,9191424
3.1979999999999995,3.759316310114003,2.636683689885996,3.0390000000000006,3.3373102411919517,2.7406897588080494,0.15640268082109585,2.4389627069234847,0.21363117037284335,0.09917419126934833,2.5432113239069087,2.3347140899400607,9355264
3.088,3.486768103037342,2.6892318969626583,3.1849999999999996,3.5782238548206347,2.7917761451793646,0.12021285530127997,2.4648042052984236,0.15801787533806555,0.08240783526449438,2.5802607898180154,2.3493476207788317,9519104
3.114,3.5023349070068255,2.7256650929931743,3.2299999999999995,3.8580286617663235,2.6019713382336755,0.15789480433902803,2.4226031839847564,0.20464093961779353,0.11114866906026252,2.533200567231358,2.312005800738155,9682944
3.0749999999999997,3.508618495915476,2.6413815040845234,3.0869999999999997,3.4827789787242365,2.691221021275763,0.19376865342362884,2.4026182532310485,0.24776429493844876,0.13977301190880892,2.52440736778903,2.280829138673067,9846784
3.0310000000000006,3.490335389448713,2.5716646105512884,2.857,3.2611051843270515,2.452894815672949,0.14592693145904273,2.4376206427812575,0.20191344445240247,0.08994041846568299,2.5351722708419264,2.3400690147205885,10010624
3.2979999999999996,3.7812556259372463,2.814744374062753,3.2059999999999995,3.6233296059471454,2.7886703940528537,0.2007760750233299,2.418451690673828,0.2616634219649066,0.1398887280817532,2.507145341144282,2.329758040203374,10174464
3.064,3.544004166648582,2.583995833351418,3.004,3.5692468487307116,2.4387531512692884,0.1362000103625986,2.4450844407081602,0.19198206965380352,0.08041795107139368,2.546057942195852,2.3441109392204686,10338304
3.193,3.648588630235655,2.737411369764345,2.907,3.280284074131217,2.533715925868783,0.171289845302494,2.439864680171013,0.22322314049035075,0.11935655011463725,2.519618639243623,2.360110721098403,10502144
3.3620000000000005,3.895812701235181,2.8281872987648202,3.1670000000000007,3.6823843226175983,2.651615677382403,0.16242150046552217,2.4578554302453997,0.22753437654276412,0.09730862438828022,2.5317810638137175,2.383929796677082,10665984
3.272,3.6557916101219514,2.888208389878048,3.138,3.649523215504438,2.6264767844955617,0.1725148782289276,2.456700178980827,0.2247715305180427,0.12025822593981253,2.5194242801855795,2.393976077776075,10829824
3.039,3.290612797766727,2.787387202233273,3.435,3.9846044031846906,2.8853955968153095,0.15378854934436575,2.454509425163269,0.20635281763679664,0.10122428105193489,2.5230787105570527,2.385940139769485,10993664
3.2030000000000003,3.719004844938495,2.6869951550615054,3.2330000000000005,3.660575724287524,2.805424275712477,0.14229368200629117,2.4490365415811537,0.1864218629319513,0.09816550108063106,2.480401082719694,2.4176720004426135,11157504
3.1290000000000004,3.488901375379423,2.769098624620578,3.325,3.793278763131535,2.8567212368684656,0.1578961481366099,2.4371628940105436,0.2149433004325539,0.1008489958406659,2.4839011378165297,2.3904246502045576,11321344
3.194,3.6846363215254248,2.703363678474575,3.214,3.457441984875247,2.970558015124753,0.14999807973702745,2.4353560894727706,0.19797251637143232,0.10202364310262257,2.4934369368145015,2.3772752421310397,11485184
3.2359999999999998,3.6348032096159706,2.837196790384029,3.165,3.7211519576518635,2.6088480423481366,0.15847966422637302,2.4391391068696975,0.21024830196259586,0.10671102649015018,2.5126506334403835,2.3656275802990114,11649024
3.3809999999999993,3.824496335948787,2.9375036640512118,3.0160000000000005,3.5186569406662964,2.5133430593337045,0.164934226223785,2.4423864513635634,0.2086593247034988,0.12120912774407122,2.5334982572669684,2.3512746454601583,11812864
3.06,3.220312195418814,2.8996878045811862,2.9370000000000003,3.3807578168325603,2.4932421831674403,0.13486522295408776,2.4409750580787657,0.1772624299482351,0.0924680159599404,2.5175028967594546,2.364447219398077,11976704
3.1439999999999997,3.4643810231583636,2.8236189768416358,2.8819999999999997,3.320766452682973,2.443233547317026,0.1305321008432656,2.4632264405488966,0.17303117016484965,0.08803303152168156,2.5209130437114657,2.4055398373863275,12140544
3.117,3.3540675009359147,2.8799324990640853,2.931,3.4467412141762575,2.4152587858237426,0.17559607932861476,2.450997257232666,0.22732909478762545,0.12386306386960408,2.5133095899389613,2.3886849245263706,12304384
3.06,3.412817233139199,2.707182766860801,2.931,3.2837449503536513,2.5782550496463488,0.13934846586392569,2.443532419204712,0.19323716646556113,0.08545976526229024,2.53531367514364,2.351751163265784,12468224
3.181,3.652581382160068,2.709418617839932,3.2330000000000005,3.6024062804014036,2.8635937195985974,0.1542147586898257,2.454829439520836,0.20074180704009673,0.10768771033955468,2.5488333322238548,2.360825546817817,12632064
3.4799999999999995,3.8592097045171703,3.100790295482829,3.032,3.649248734304089,2.414751265695911,0.1355675163213163,2.460811969637871,0.1801549729248189,0.0909800597178137,2.5350005892021845,2.3866233500735574,12795904
3.158,3.645643312268301,2.6703566877316987,2.985,3.318504122913046,2.651495877086954,0.1453028672219564,2.4568565100431443,0.17748635853670564,0.11311937590720716,2.5138853653331736,2.399827654753115,12959744
3.1889999999999996,3.685073583251517,2.6929264167484823,3.007,3.4343417835877976,2.5796582164122026,0.16631348962481646,2.4656723499298097,0.21182629925707813,0.12080067999255478,2.5347772392550336,2.3965674606045857,13123584
3.177,3.535693462443909,2.818306537556091,3.0450000000000004,3.600054051422022,2.489945948577979,0.12549771353757624,2.4397742807865144,0.1610785179258134,0.08991690914933909,2.520255306356636,2.3592932552163925,13287424
3.214,3.642070087719289,2.785929912280711,3.248,3.819135710667789,2.6768642893322117,0.1965858386415574,2.4078499019145965,0.24223324099200752,0.1509384362911073,2.4676390038037326,2.3480608000254604,13451264
3.1080000000000005,3.621377054415174,2.594622945584827,3.008,3.382721229716172,2.633278770283828,0.14857061556281725,2.4431731194257735,0.19409728860881315,0.10304394251682136,2.5252289431469848,2.3611172957045623,13615104
3.243,3.8662022143734727,2.619797785626527,3.35,3.8026809030652826,2.8973190969347176,0.1324379142994682,2.4482164531946182,0.17532501733441255,0.08955081126452383,2.5100731696373666,2.38635973675187,13778944
3.154,3.5254619765198045,2.7825380234801953,3.0839999999999996,3.5564447057593087,2.6115552942406906,0.16647847305155455,2.4449223786592484,0.1988378580993059,0.1341190880038032,2.534283329724121,2.3555614275943757,13942784
3.1990000000000003,3.5759469458690445,2.822053054130956,3.343,3.758115646537203,2.927884353462797,0.1384609430769665,2.4527418702840804,0.1756323448620885,0.10128954129184448,2.526241507356885,2.3792422332112757,14106624
3.664,4.224235664698348,3.103764335301652,2.8600000000000003,3.2348866495355635,2.485113350464437,0.14540883079171177,2.4265983521938326,0.1867993228580062,0.10401833872541733,2.510065482091636,2.343131222296029,14270464
2.965,3.404437139987052,2.525562860012948,2.873,3.3327401439944095,2.413259856005591,0.16533844934828162,2.4281417965888976,0.2595619691055725,0.07111492959099074,2.493668618847444,2.3626149743303513,14434304
3.4219999999999997,3.8814518473137305,2.962548152686269,3.012,3.3049436805940693,2.7190563194059307,0.21364438290086882,2.45750353038311,0.28271367783610635,0.14457508796563132,2.5275054390408864,2.3875016217253333,14598144
3.077,3.42123974204034,2.7327602579596597,3.188,3.6172272125576383,2.758772787442362,0.1348751942420171,2.4706423044204713,0.16746607384696263,0.10228431463707158,2.548221952767307,2.3930626560736354,14761984
3.411,3.8228118502423163,2.9991881497576838,3.281,3.83882524145112,2.7231747585488804,0.1435263070174389,2.4674361795186996,0.17420028675135768,0.11285232728352011,2.543209004948317,2.3916633540890824,14925824
3.2310000000000003,3.6212678567343204,2.8407321432656802,3.1700000000000004,3.4714630989026687,2.868536901097332,0.18383225968314537,2.4676232516765593,0.2280315113913155,0.13963300797497524,2.5513282630369014,2.383918240316217,15089664
3.5149999999999997,4.157187667274917,2.8728123327250823,3.318,3.5766426105652354,3.0593573894347648,0.17018731405130688,2.423649376630783,0.23040827634199051,0.10996635176062323,2.5030957678575487,2.3442029854040176,15253504
3.321,3.8267756419599506,2.81522435804005,3.086,3.6526074478861004,2.5193925521138993,0.17395935271763138,2.4414077579975126,0.21086233395450707,0.1370563714807557,2.5317540356973574,2.351061480297668,15417344
3.0189999999999997,3.564810406643186,2.4731895933568135,3.121,3.6521769949837815,2.5898230050162185,0.1644333161232579,2.468202495574951,0.23237964770391673,0.09648698454259909,2.517262829350061,2.419142161799841,15581184
3.2269999999999994,3.6198371163726764,2.8341628836273225,2.8240000000000003,3.2109160115580644,2.437083988441936,0.1597284491639584,2.4569890320301058,0.19720626061693824,0.12225063771097854,2.521818706976607,2.3921593570836044,15745024
3.4509999999999996,3.9795347670683543,2.922465232931645,2.8459999999999996,3.1115258932759664,2.580474106724033,0.1678309129292352,2.442190447449684,0.21046898749087256,0.12519283836759781,2.5013154239479696,2.3830654709513985,15908864
3.4249999999999994,3.803265779578327,3.046734220421672,3.2640000000000002,4.007588595931917,2.520411404068083,0.1958443813672703,2.4409268319606783,0.24992365795142066,0.14176510478311996,2.5131175885330443,2.368736075388312,16072704
3.502,4.051778137069855,2.952221862930145,3.032,3.352181198698487,2.711818801301513,0.14998635699869028,2.4300795078277586,0.1977853489251607,0.10218736507221987,2.524463437172068,2.3356955784834494,16236544
3.5439999999999996,4.022104591067686,3.0658954089323127,3.046,3.5552190098572516,2.536780990142748,0.17717965172810685,2.446497082710266,0.2318303367966751,0.12252896665953858,2.51571813472865,2.377276030691882,16400384
3.5909999999999997,4.193369487939089,2.988630512060911,3.2,3.5493136126749145,2.850686387325086,0.14631589922743535,2.4528887450695036,0.18206948659718444,0.11056231185768625,2.5009690916672054,2.404808398471802,16564224
3.107,3.3270477220968218,2.8869522779031787,3.232,3.805668894049521,2.6583311059504795,0.16388554029270172,2.490150526165962,0.22110505488448443,0.10666602570091901,2.5236667314692167,2.4566343208627077,16728064
3.286,3.723565995022465,2.848434004977535,3.129,3.478755628975432,2.7792443710245682,0.17254584084989288,2.4725265234708784,0.2125413086836768,0.13255037301610897,2.5255406778565948,2.419512369085162,16891904
3.2670000000000003,3.7200132448394863,2.8139867551605144,3.2809999999999997,3.561978646875523,3.0000213531244766,0.15418970001240567,2.4760693073272706,0.22056269652391608,0.08781670350089528,2.526535117071991,2.42560349758255,17055744
3.2299999999999995,3.611994764362026,2.8480052356379733,3.4090000000000003,4.0174808953451215,2.8005191046548794,0.14423514274466367,2.468584841489792,0.18486123533905202,0.10360905015027533,2.5115733206042785,2.4255963623753054,17219584
3.717999999999999,4.308267735862294,3.127732264137704,3.4480000000000004,3.787375897788868,3.1086241022111327,0.16449252397028932,2.4424566984176637,0.21430052770795427,0.11468452023262438,2.4797332030646824,2.405180193770645,17383424
3.229,3.632793263935891,2.8252067360641093,3.131,3.459525493683519,2.8024745063164804,0.14497273706624075,2.442153298854828,0.1942997275880832,0.09564574654439831,2.514861100448613,2.3694454972610424,17547264
3.569,4.176921869980016,2.9610781300199838,3.4629999999999996,3.7504386891147394,3.17556131088526,0.1665001152341978,2.444641414284706,0.2108089559523666,0.12219127451602903,2.5430112322883414,2.3462715962810705,17711104
3.04,3.4435839441801424,2.6364160558198577,3.2449999999999997,3.559491653307365,2.9305083466926343,0.1609438885313769,2.440195530653,0.21534609456889348,0.10654168249386031,2.4803400841418166,2.400050977164183,17874944
3.407,3.824589511362534,2.989410488637466,3.217,3.4170024999843753,3.016997500015625,0.14655882505596507,2.454239970445633,0.18510934132342638,0.10800830878850376,2.496626417190729,2.411853523700537,18038784
3.2729999999999997,3.799688712618753,2.7463112873812463,3.1439999999999997,3.567891495550453,2.7201085044495463,0.1500120843088047,2.46625602543354,0.20281558975766364,0.09720857885994574,2.4980322931559,2.4344797577111805,18202624
3.3970000000000007,3.7481993735757517,3.0458006264242496,3.3049999999999997,3.813492871139802,2.7965071288601973,0.18936684368592163,2.453519105911255,0.2318542379980245,0.14687944937381878,2.4943935150883427,2.412644696734167,18366464
3.4559999999999995,3.7925471735136096,3.1194528264863894,3.084,3.6528796006186197,2.5151203993813804,0.1505688382312655,2.4500021040439606,0.1941533583132759,0.10698431814925508,2.5167308498271965,2.3832733582607246,18530304
3.593000000000001,4.096985118827928,3.0890148811720737,3.3689999999999998,3.9041719349891206,2.833828065010879,0.166015693390121,2.454363080859184,0.20329640730341084,0.12873497947683119,2.481647298741515,2.4270788629768534,18694144
3.271,3.6349079553953167,2.907092044604683,3.37,3.6597930295918104,3.08020697040819,0.16118570477184319,2.4672330886125566,0.21003524073133753,0.11233616881234884,2.5146628395866153,2.419803337638498,18857984
3.442,3.912293525364745,2.9717064746352553,3.5149999999999997,3.959077695904669,3.07092230409533,0.18858487896310783,2.4452270060777663,0.25423069141404175,0.12293906651217389,2.5274824733612173,2.3629715387943153,19021824
3.562,4.235034917370562,2.8889650826294373,3.2540000000000004,3.7380909005548446,2.7699090994451563,0.17120349380291167,2.4581367403268812,0.22750240044098355,0.11490458716483978,2.5270148683288376,2.389258612324925,19185664
3.565,4.1283870783040735,3.0016129216959264,3.1229999999999998,3.663944544292666,2.5820554557073336,0.1554536419972363,2.4540867298841476,0.20026698087739384,0.11064030311707876,2.5206087056649444,2.3875647541033507,19349504
3.8289999999999997,4.346464008410247,3.311535991589753,3.3970000000000007,3.90481984994681,2.8891801500531913,0.1571966553158644,2.4735041916370393,0.1993596842103323,0.11503362642139653,2.514798343511142,2.4322100397629365,19513344
3.822,4.320734398252216,3.323265601747784,3.2020000000000004,3.691281105296332,2.7127188947036687,0.1816543623908526,2.4390554934740067,0.22944743989686012,0.13386128488484506,2.5184152533125874,2.359695733635426,19677184
3.6100000000000003,4.051520101467646,3.168479898532355,3.4880000000000004,4.295970296483726,2.6800297035162743,0.1734246138741986,2.4414010763168337,0.2494427666192614,0.0974064611291358,2.495973418505464,2.3868287341282035,19841024
3.8290000000000006,4.242870752771926,3.4151292472280756,3.372,3.9976324799752647,2.746367520024735,0.20978783795403105,2.4225029021501543,0.26167177476997133,0.15790390113809075,2.459430861233803,2.3855749430665054,20004864
3.499,4.184002919701807,2.813997080298193,3.3440000000000003,3.8860922430730773,2.8019077569269233,0.15790743046026262,2.444147449731827,0.20842206899232285,0.10739279192820239,2.4961717354006847,2.392123164062969,20168704
3.425,4.007756381346442,2.8422436186535576,3.34,4.006693332800021,2.6733066671999786,0.16795095696838364,2.473193034529686,0.22084147680860997,0.1150604371281573,2.521273226368156,2.425112842691216,20332544
3.7659999999999996,4.2813096156680945,3.2506903843319046,3.345,4.03711631970356,2.6528836802964406,0.18926580913571844,2.466304561495781,0.23391121302690168,0.1446204052445352,2.5092478245745,2.423361298417062,20496384
3.6489999999999996,4.172191169650253,3.1258088303497464,3.373,3.718052169968543,3.0279478300314575,0.16924158905943232,2.461481362581253,0.20773025238821335,0.13075292573065128,2.5154945356235165,2.4074681895389896,20660224
3.7409999999999997,4.2507734791061615,3.231226520893838,3.372,3.8481470361138457,2.895852963886154,0.1867298267212593,2.4676879942417145,0.2209424025339405,0.15251725090857807,2.4998251951446933,2.4355507933387357,20824064
3.593,4.088218133755217,3.097781866244783,3.432,4.1856550935275365,2.6783449064724634,0.1435423733097397,2.46473408639431,0.1884313949540502,0.09865335166542921,2.499113590618707,2.4303545821699126,20987904
3.651,4.011900263230716,3.290099736769284,3.6390000000000002,4.200114070399238,3.0778859296007632,0.17124746215219294,2.473271256685257,0.22461764470630655,0.11787727959807934,2.5109085620539764,2.4356339513165377,21151744
3.5569999999999995,3.8849039493510253,3.2290960506489736,3.564,4.18864710036948,2.9393528996305194,0.1680165109845499,2.4676228553056716,0.22486145412308634,0.11117156784601345,2.516712607327059,2.4185331032842843,21315584
3.8329999999999997,4.509003698214736,3.1569963017852634,3.4769999999999994,4.276888117176395,2.677111882823603,0.1828200169735484,2.452649638056755,0.24483150976897416,0.12080852417812266,2.4885826973244733,2.416716578789037,21479424
3.6279999999999992,4.381071045785189,2.874928954214809,3.5490000000000004,4.1567573528966975,2.9412426471033037,0.21229437877320576,2.475409945845604,0.2620022567583298,0.1625865007880817,2.510102632741561,2.440717258949647,21643264
3.982999999999999,4.636621450076418,3.3293785499235806,3.594,4.279830882944185,2.9081691170558153,0.20726154523177276,2.4642899185419083,0.27599137450720324,0.13853171595634228,2.5119980565936344,2.416581780490182,21807104
3.8299999999999996,4.486338327389159,3.17366167261084,3.5729999999999995,4.220966820138191,2.9250331798618077,0.2147167304427259,2.4665715128183363,0.2970803443887445,0.13235311649670733,2.5287173769367577,2.404425648699915,21970944
3.873,4.415495161268744,3.330504838731257,3.528,4.198220859120335,2.857779140879665,0.15883607863862478,2.4650359719991686,0.20298266302309925,0.11468949425415033,2.5035879630540143,2.426483980944323,22134784
3.6420000000000003,4.235983164744591,3.0480168352554093,3.354,3.8857931928861067,2.8222068071138935,0.19970842113511425,2.4459171682596206,0.2708530892366744,0.12856375303355408,2.495652770656133,2.3961815658631083,22298624
4.096,4.839010094144084,3.3529899058559165,3.5229999999999997,4.2260512072388465,2.819948792761153,0.22550316339151721,2.4520384937524797,0.2938452245193707,0.15716110226366373,2.485317244548205,2.4187597429567544,22462464
3.851,4.518449623567202,3.1835503764327977,3.683,4.60378281912729,2.7622171808727094,0.17867433118323478,2.4652004063129427,0.2223860943297429,0.13496256803672665,2.4991031437515425,2.431297668874343,22626304
4.106,5.2679311511445075,2.9440688488554922,3.6839999999999997,4.305420952334245,3.062579047665755,0.20944812125526363,2.4535190224647523,0.27113063905462687,0.1477656034559004,2.489268822582911,2.4177692223465934,22790144
4.146000000000001,4.948,3.3440000000000007,3.8569999999999993,4.427544476793877,3.286455523206121,0.19790002623469463,2.4263259738683702,0.2634699846008791,0.13233006786851015,2.479475106495108,2.3731768412416323,22953984
4.3020000000000005,5.167202866384526,3.4367971336154746,3.901,4.70783889346015,3.094161106539849,0.21287385934135977,2.428885054588318,0.2877128871488259,0.13803483153389362,2.484180266775151,2.373589842401485,23117824
4.134,4.917788236706829,3.3502117632931716,3.6580000000000004,4.418668127372246,2.897331872627754,0.18627601325925852,2.4320180743932722,0.2643510820800635,0.1082009444384535,2.494866914915118,2.3691692338714265,23281664
3.9919999999999995,4.8654162810481605,3.1185837189518386,3.871,4.671917598757825,3.0700824012421752,0.19912131688454077,2.429478961229324,0.2375454736451101,0.16069716012397142,2.4866481771733584,2.37230974528529,23445504
4.182,5.022307086724847,3.3416929132751534,3.7730000000000006,4.603951863828466,2.9420481361715356,0.18000234036395943,2.4414724886417387,0.24500846838775658,0.11499621234016229,2.502076101628251,2.3808688756552265,23609344
4.138,4.743785440564562,3.532214559435438,3.9599999999999995,4.793426661440584,3.1265733385594143,0.22457278977251707,2.434976723790169,0.2850627537167605,0.16408282582827366,2.472367005136303,2.3975864424440347,23773184
4.218999999999999,5.321909334442319,3.11609066555768,4.037,4.872883365069553,3.2011166349304467,0.18083782414388322,2.4532328635454177,0.2375716973770574,0.12410395091070901,2.5009222335662935,2.405543493524542,23937024
4.1659999999999995,5.104223853885627,3.2277761461143717,3.8949999999999996,4.743590007011631,3.0464099929883686,0.1872729911572403,2.4426804393529893,0.23901504773267107,0.13553093458180954,2.495937468305179,2.3894234104007994,24100864
4.526,5.332798611798508,3.7192013882014914,4.081,5.002438549226155,3.159561450773846,0.20103459475665453,2.4384220123291014,0.27627854020187204,0.12579064931143702,2.509051361724577,2.367792662933626,24264704
4.126,5.178275629291109,3.073724370708891,4.371,5.207163261570371,3.5348367384296298,0.2008050935601608,2.424522426724434,0.2654844064247823,0.13612578069553927,2.504541474451739,2.3445033789971292,24428544
4.481,5.59150844211109,3.3704915578889096,4.110000000000001,5.135231681133588,3.0847683188664146,0.20690578359386155,2.417097103595734,0.2773501103972268,0.13646145679049632,2.4752232202898696,2.358970986901598,24592384
4.493,5.879708693273393,3.1062913067266074,3.753,4.563987669450036,2.942012330549965,0.19530643146588567,2.432215878367424,0.26993697030011865,0.12067589263165265,2.484054594859525,2.3803771618753227,24756224
4.668,5.7286111445765595,3.6073888554234403,4.430000000000001,5.475188978127879,3.384811021872122,0.22750715036462577,2.412230855226517,0.309150187864181,0.1458641128650705,2.484074314832703,2.3403873956203305,24920064


==> data/progress-miner-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.2959999999999998,1.5359666643515302,1.0560333356484695,1.1980000000000002,1.499688581156132,0.8963114188438683,0.3963075969368219,2.7073583056529364,0.5671680118123774,0.22544718206126632,2.70770066904476,2.707015942261113,16384
1.3119999999999998,1.5985937891860182,1.0254062108139814,1.2930000000000001,1.5342073796549354,1.051792620345065,0.09144101159957543,2.6109194030364353,0.13137050050758772,0.05151152269156315,2.642585542446361,2.5792532636265095,180224
1.6480000000000001,2.137281105296332,1.1587188947036684,1.8150000000000006,2.242767460193036,1.3872325398069654,0.15500278795758882,2.5911393324534098,0.18919514826498982,0.12081042765018782,2.625880564545767,2.5563981003610525,344064
1.9669999999999999,2.4381485965170646,1.495851403482935,1.9309999999999998,2.465274274132678,1.3967257258673218,0.1722693047486245,2.576633765300115,0.2306070474820755,0.11393156201517352,2.6160260433080444,2.5372414872921856,507904
2.388,2.8919801583395914,1.8840198416604081,2.372,2.984891507528045,1.7591084924719547,0.13855625181458886,2.552396066983541,0.2011687741348343,0.0759437294943434,2.6045124374900492,2.5002796964770324,671744
2.751,3.102153812452606,2.3998461875473938,2.57,2.969073927988286,2.1709260720117136,0.1735546246481438,2.545751098791758,0.23301774398173075,0.11409150531455685,2.5906853718766847,2.5008168257068313,835584
2.6699999999999995,3.1000465091126768,2.239953490887322,2.6730000000000005,3.1323484516138054,2.2136515483861956,0.16275434663208818,2.544374983509382,0.19811357249822242,0.12739512076595394,2.582588956183839,2.5061610108349246,999424
2.9040000000000004,3.29220613081197,2.515793869188031,3.0070000000000006,3.3894931371933366,2.6245068628066646,0.1392690702186276,2.5260684092839556,0.17450699024188254,0.10403115019537269,2.563248769610499,2.488888048957412,1163264
2.902,3.2390993918713,2.5649006081287005,2.7270000000000003,3.27441300678738,2.1795869932126206,0.16768143672185637,2.538924186428388,0.21519107195990048,0.12017180148381226,2.564964924930111,2.512883447926665,1327104
2.886,3.2309115828730604,2.54108841712694,2.9479999999999995,3.4437781762038338,2.4522218237961653,0.12372349941482141,2.553882255156835,0.16301500864260454,0.08443199018703829,2.5738029366772164,2.5339615736364536,1490944
3.258,3.6323741444063677,2.8836258555936323,2.9370000000000003,3.314334069492804,2.5596659305071965,0.16559558045119044,2.5377926280101137,0.21922215918813914,0.11196900171424173,2.5564189072388004,2.519166348781427,1654784
3.2399999999999998,3.497643164085523,2.9823568359144765,3.146,3.6306276921514082,2.6613723078485916,0.14855241589248175,2.5524034678936003,0.1801439755077054,0.11696085627725812,2.583553265787879,2.5212536699993215,1818624
3.2409999999999997,3.702853872994478,2.779146127005521,3.2,3.5833275361880492,2.816672463811951,0.1595292989630252,2.555818591515224,0.2080590748960183,0.1109995230300321,2.582333684709125,2.5293034983213225,1982464
3.5409999999999995,4.020300532025575,3.0616994679744236,2.979,3.465116241242771,2.492883758757229,0.1934001553803682,2.556803725163142,0.25486763107888377,0.13193267968185263,2.57833800423712,2.535269446089164,2146304
3.0290000000000004,3.537024605703307,2.520975394296694,2.9850000000000003,3.650045111251861,2.3199548887481396,0.15757117085158823,2.558220874269803,0.2141157668816558,0.10102657482152068,2.5752284787029693,2.541213269836637,2310144
3.715,4.096188929534948,3.3338110704650514,3.393,3.807344059930874,2.9786559400691255,0.17972950929154946,2.563101111849149,0.23132344763148813,0.1281355709516108,2.5772274727233606,2.5489747509749376,2473984
3.7880000000000003,4.237817740868454,3.3381822591315458,3.468,4.081413400570936,2.8545865994290636,0.22035598363727332,2.567632381121318,0.27790661809701095,0.16280534917753567,2.5905585878062816,2.544706174436355,2637824
3.7729999999999997,4.061341811050704,3.4846581889492954,3.6979999999999995,4.571519318618655,2.824480681381344,0.21583019429817796,2.561977830529213,0.26537818073334407,0.16628220786301184,2.5763204362715943,2.547635224786832,2801664
3.813999999999999,4.2640711054933425,3.363928894506656,3.5189999999999997,4.164406073724132,2.873593926275867,0.1670024432397137,2.5717195957899093,0.2379571306013632,0.0960477558780642,2.590188377790659,2.5532508137891594,2965504
3.9300000000000006,4.374499718785064,3.4855002812149376,3.761999999999999,4.4313847921786085,3.0926152078213898,0.22243929865459594,2.562716587384542,0.2921914898211387,0.1526871074880532,2.586262147543043,2.5391710272260406,3129344
4.08,4.9187013771301435,3.241298622869856,4.036,4.469040413818387,3.6029595861816124,0.22227333319994308,2.5474110225836433,0.2993884754835791,0.14515819091630705,2.581847036787524,2.5129750083797626,3293184
4.556,5.439110412122969,3.672889587877031,4.244000000000001,5.131098641640264,3.3569013583597376,0.23816294268084065,2.5448505173126854,0.3251856463867048,0.15114023897497653,2.564712929684595,2.5249881049407756,3457024
4.54,5.137126452269534,3.942873547730466,4.42,5.115384785568393,3.7246152144316067,0.23054724205285307,2.542948445677758,0.32356702108736135,0.13752746301834481,2.563114117577381,2.5227827737781348,3620864
4.768,5.657817958910697,3.878182041089302,4.432,5.274624471517414,3.589375528482587,0.22973196407159172,2.543351185321808,0.28998901116891934,0.1694749169742641,2.56043804664155,2.526264324002066,3784704
5.182999999999999,6.0107203634078346,4.355279636592163,4.275999999999999,5.24581647748427,3.3061835225157274,0.25194679154083127,2.521931614478429,0.3656756509594452,0.13821793212221734,2.5554415182998738,2.488421710656984,3948544
5.164,6.045149249559914,4.282850750440085,4.946000000000001,5.92801018324659,3.9639898167534113,0.2829542015989621,2.506703186035156,0.34569404419390043,0.2202143590040238,2.546737470271568,2.466668901798744,4112384
5.316000000000001,6.173906754839942,4.458093245160059,4.6930000000000005,5.597124438337999,3.7888755616620027,0.28660366336504617,2.5121982415517174,0.34560755938297955,0.22759976734711276,2.5432887715428327,2.481107711560602,4276224
5.3309999999999995,6.405685535400938,4.256314464599061,5.082,6.108107206874603,4.0558927931253965,0.2438216586442043,2.5221696406602856,0.3370948380283169,0.15054847926009168,2.5573235370104626,2.4870157443101086,4440064
5.667,6.522021052372396,4.811978947627604,5.109999999999999,6.095596266226693,4.124403733773306,0.30390367163345217,2.5067032883564635,0.4082990430774114,0.19950830018949295,2.548044662439704,2.465361914273223,4603904
5.842999999999999,6.650849614717986,5.035150385282012,5.149,5.9640147237933805,4.3339852762066196,0.2601041674924393,2.502351237336794,0.3413093410527417,0.17889899393213693,2.5407948739092716,2.463907600764317,4767744
6.1899999999999995,7.080831072650701,5.299168927349298,5.401,6.197121221925405,4.604878778074594,0.26913277444740136,2.4908532689015073,0.32050106532429673,0.21776448357050598,2.5476419980912937,2.434064539711721,4931584
6.087,6.793994342268734,5.380005657731266,5.577,6.273448849521628,4.880551150478372,0.28595485292995965,2.479328267772993,0.36967224516121605,0.20223746069870324,2.520743187852481,2.4379133476935047,5095424
6.929,7.831346385818661,6.026653614181339,5.371,5.978888970125302,4.763111029874699,0.24995710796987008,2.4448691159486775,0.3259944808064832,0.17391973513325698,2.5127512130017697,2.3769870188955853,5259264
6.771000000000001,7.750290048964045,5.791709951035957,5.792000000000001,6.763182784031925,4.820817215968076,0.28839324073245126,2.4229106952746706,0.36622448984588335,0.21056199161901917,2.4697088102065976,2.3761125803427436,5423104
7.138,8.084158549081495,6.1918414509185045,5.685999999999999,6.605001632207473,4.766998367792525,0.2532567294935385,2.4126191049814225,0.3149095729498924,0.1916038860371846,2.4766312029319173,2.3486070070309277,5586944
7.241000000000001,8.037146343331427,6.444853656668576,6.058,6.995803817437315,5.120196182562685,0.26135819827516865,2.4085351556539534,0.34130509175182794,0.18141130479850937,2.479311809937656,2.3377585013702507,5750784
7.079000000000001,7.899858696731661,6.25814130326834,6.054,6.932603437279869,5.175396562720132,0.28836415428668255,2.4093811988830565,0.3403046636544238,0.2364236449189413,2.459750368846264,2.359012028919849,5914624
6.976000000000001,7.938436491411252,6.013563508588749,6.199,7.1854324609419535,5.212567539058046,0.2850679169719418,2.4072798013687136,0.34853435691787077,0.2216014770260128,2.4796557664551577,2.3349038362822694,6078464
7.317,8.068106517079968,6.565893482920032,6.328,7.1958801760611895,5.460119823938811,0.2606820987227062,2.4020386129617695,0.33053582119772096,0.19082837624769144,2.4876627766648793,2.3164144492586596,6242304
7.523999999999999,8.41853004421316,6.629469955786838,6.144999999999999,7.119640959533303,5.170359040466694,0.26737274701396624,2.4058807174364727,0.3319672792598817,0.2027782147680508,2.508099929345184,2.3036615055277614,6406144
7.725,8.668220546849993,6.781779453150007,6.404999999999999,7.1998112983595535,5.610188701640445,0.2420415953422586,2.3989265819390617,0.2810143251883762,0.203068865496141,2.4909652838179706,2.306887880060153,6569984
7.788000000000001,8.488682524400318,7.087317475599685,6.649000000000001,7.454809530844605,5.843190469155397,0.2618359575979411,2.3819034794966383,0.321803800660698,0.20186811453518416,2.4473422918705756,2.316464667122701,6733824
7.717999999999999,8.3293558701771,7.106644129822898,6.401000000000001,7.473310123052096,5.328689876947905,0.2401088519953191,2.400300361712774,0.3088376668995229,0.17138003709111527,2.4726885377730743,2.327912185652474,6897664
8.182,8.801125189279196,7.562874810720805,6.540000000000001,7.26986300084331,5.810136999156692,0.2521983199131985,2.3872218360503514,0.2965667120966886,0.2078299277297084,2.467392338710122,2.307051333390581,7061504
8.041999999999998,8.815418386127455,7.268581613872541,6.590000000000001,7.132862781925599,6.047137218074402,0.3111192690208554,2.3717623482147854,0.3706936924967746,0.2515448455449362,2.451681610428152,2.291843086001419,7225344
8.102,8.786204647748026,7.417795352251974,6.704000000000001,7.6103685784491875,5.797631421550814,0.2529197684799631,2.344693661729495,0.29248249990659464,0.2133570370533316,2.4203063614153653,2.269080962043625,7389184
8.264000000000001,9.162133620348332,7.365866379651671,6.575999999999999,7.472484244144869,5.679515755855128,0.2484882035603125,2.3558021326859793,0.29881125540596193,0.19816515171466312,2.4358752183626287,2.27572904700933,7553024
8.588999999999999,9.139153614911326,8.038846385088672,6.827000000000001,7.86136985648268,5.7926301435173215,0.2713299511310955,2.347843337059021,0.3457600093265316,0.19689989293565935,2.4327544781134685,2.262932196004573,7716864
8.547999999999998,9.072228957612987,8.02377104238701,6.827,7.547750303503231,6.106249696496769,0.261500827781856,2.3514269789059954,0.3199617828407047,0.20303987272300733,2.4309507803854786,2.271903177426512,7880704
8.781,9.413715575910693,8.148284424089308,7.074000000000001,7.765739835487303,6.382260164512698,0.28126172159488,2.3392498324314754,0.3407208342868932,0.2218026089028668,2.405364122053497,2.2731355428094537,8044544
9.038,9.808867044307902,8.267132955692098,6.6819999999999995,7.371881149184408,5.992118850815591,0.2537085223942995,2.3206602106491725,0.2969220916410321,0.21049495314756683,2.416521406466824,2.224799014831521,8208384
8.641,9.245656100605956,8.036343899394044,6.764,7.458380299259707,6.069619700740294,0.2532977766046921,2.3087612052758537,0.3240748282932623,0.18252072491612192,2.4428766681184944,2.174645742433213,8372224
8.699,9.302513877222388,8.095486122777611,7.374,7.964240628896384,6.783759371103615,0.25277966313684974,2.327268378933271,0.31611577291846793,0.18944355335523153,2.416811536131188,2.2377252217353543,8536064
8.45,9.161856727157929,7.738143272842069,6.975999999999999,7.666741630423416,6.2852583695765825,0.23592757976924367,2.3302536259094873,0.31322635811643584,0.15862880142205152,2.408658220788183,2.2518490310307917,8699904
8.9,9.467591402330937,8.332408597669064,7.075,7.838652407840112,6.311347592159889,0.2532799965391556,2.3091278702020643,0.2912933553298124,0.21526663774849886,2.3954583799421862,2.2227973604619424,8863744
8.98,9.661028633759257,8.298971366240744,7.486999999999999,8.161330037889458,6.812669962110539,0.2278526621560255,2.329793162147204,0.2556334586420982,0.20007186566995283,2.393798517802324,2.265787806492084,9027584
9.275000000000002,9.786238691806481,8.763761308193523,7.391,8.083956708604513,6.6980432913954875,0.2693875594064593,2.327962695558866,0.3475891529487126,0.191185965864206,2.4103961130357523,2.2455292780819796,9191424
9.214,9.645606302085593,8.782393697914408,7.303999999999999,8.085923269892897,6.522076730107102,0.2817637662713726,2.308919834097227,0.3516104400600091,0.21191709248273613,2.4010905107226983,2.2167491574717553,9355264
9.383999999999999,9.974376151279841,8.793623848720156,7.425,8.349989189126013,6.500010810873986,0.24725004266947503,2.2772877722978597,0.3094369935694629,0.18506309176948715,2.3648496844753986,2.189725860120321,9519104
9.427,10.071888362431825,8.782111637568175,7.213000000000001,7.965981407472987,6.460018592527015,0.27302961690972244,2.295540169874827,0.33839939615469716,0.20765983766474772,2.358267976077865,2.232812363671789,9682944
9.325999999999999,9.739332795698573,8.912667204301425,7.1309999999999985,7.940042026102475,6.321957973897522,0.2835111699998379,2.273793308933576,0.35984230865030054,0.20718003134937524,2.3245832863439784,2.2230033315231736,9846784
9.404999999999998,10.17736325650564,8.632636743494356,7.833999999999999,8.540855006348544,7.127144993651455,0.25567290193090836,2.2879748125871022,0.30228024459883124,0.20906555926298548,2.3585759088621723,2.217373716312032,10010624
9.800999999999998,10.275540830698475,9.326459169301522,7.7700000000000005,8.379672042987048,7.160327957012953,0.24053916657964383,2.278973256548246,0.2865154671959238,0.19456286596336383,2.354860271091065,2.2030862420054267,10174464
9.722,10.194647860462734,9.249352139537265,7.833999999999999,8.387393169455496,7.280606830544502,0.2890305585538347,2.2710925425092383,0.3530175926083776,0.2250435244992918,2.3968029304612686,2.145382154557208,10338304
9.764,10.46149838709491,9.066501612905089,7.6049999999999995,8.357957502120803,6.852042497879196,0.23955398565158242,2.2803096373875933,0.3008828422978735,0.17822512900529136,2.353434682395178,2.2071845923800084,10502144
9.713000000000001,10.327280880379652,9.09871911962035,7.621,8.402440336814015,6.8395596631859865,0.24461333006620406,2.3028438339630766,0.26868911881157437,0.22053754132083375,2.3479906015231844,2.2576970664029687,10665984
9.765,10.339704271778103,9.190295728221898,7.933999999999999,8.733652424494542,7.134347575505457,0.25578577105576794,2.254523362716039,0.3213181592087248,0.19025338290281107,2.339405129659039,2.169641595773039,10829824
10.056000000000001,10.538248898391693,9.573751101608309,7.4959999999999996,8.233539151503159,6.75846084849684,0.24985226032634572,2.2999945491552354,0.3367080006981936,0.16299651995449782,2.3558455282668893,2.2441435700435814,10993664
10.100000000000001,10.60360698962584,9.596393010374163,8.076,8.989763645588946,7.162236354411055,0.2620095531145731,2.2688611169656117,0.33945463157096856,0.18456447465817757,2.3427636734668407,2.1949585604643826,11157504
9.815000000000001,10.489362662074349,9.140637337925654,8.026,8.53539572043746,7.5166042795625385,0.24613287001848222,2.286636785666148,0.28799438245963416,0.20427135757733025,2.3624199568906814,2.210853614441614,11321344
9.917000000000002,10.702124830839022,9.131875169160981,7.8790000000000004,8.439757523355684,7.3182424766443175,0.22122532511129972,2.284662905335426,0.2968087574123307,0.1456418928102687,2.3685559517674135,2.200769858903439,11485184
10.075999999999999,10.52660403904093,9.625395960959068,7.678,8.09644473948181,7.25955526051819,0.29730067948500316,2.2499253302812576,0.4028455310374116,0.19175582793259474,2.3546095428410836,2.1452411177214317,11649024
10.342,10.893376459417702,9.790623540582299,8.060999999999998,8.621525646157245,7.50047435384275,0.21274420858050386,2.292556982239087,0.273001650474778,0.15248676668622974,2.3668472485407364,2.218266715937438,11812864
10.166,10.654245839716019,9.677754160283982,7.992999999999999,9.060708293495933,6.925291706504066,0.25924346037209034,2.2743161211411156,0.33114237205678443,0.18734454868739628,2.337887834965167,2.210744407317064,11976704
10.148,10.550760474724122,9.745239525275878,7.739999999999999,8.309245114164364,7.170754885835635,0.27313417463252937,2.2454672416051227,0.3533388699942159,0.19292947927084286,2.327970503453821,2.1629639797564244,12140544
10.376,10.858601284706122,9.893398715293877,7.963999999999999,8.43018022266072,7.497819777339277,0.2902231893502175,2.2331227471431094,0.3984891679520457,0.1819572107483893,2.2806007331886526,2.1856447610975662,12304384
10.309999999999999,10.736497362242721,9.883502637757276,7.578,8.411628214493728,6.744371785506273,0.2239268535748124,2.2284813294808066,0.30493240967730956,0.14292129747231525,2.3290574168144325,2.1279052421471807,12468224
10.735000000000001,11.285676856241482,10.18432314375852,8.199000000000002,9.074859006918352,7.32314099308165,0.24707399814700085,2.264790032307307,0.2890009299426442,0.20514706635135752,2.338719642639278,2.1908604219753363,12632064
10.120999999999999,10.71544848389074,9.526551516109258,8.136,9.00895131593921,7.263048684060788,0.21850906709829965,2.271634188294411,0.27672389811955955,0.16029423607703971,2.3258882988185525,2.2173800777702692,12795904
10.764999999999999,11.213670257538872,10.316329742461125,7.795999999999999,8.38146050251063,7.210539497489369,0.22204072127739588,2.238296287258466,0.26856304982030954,0.17551839273448225,2.322458232802341,2.154134341714591,12959744
10.546,11.295295669278822,9.796704330721177,7.789999999999999,8.504800671516191,7.075199328483807,0.2490463404295345,2.2147001872460046,0.3191534863288595,0.1789391945302095,2.2965283089765394,2.13287206551547,13123584
10.697000000000001,11.266649892477828,10.127350107522174,8.085,8.91955676859037,7.250443231409631,0.21615992651010552,2.2296204268932347,0.25424757945772924,0.17807227356248176,2.286240914494588,2.1729999392918815,13287424
10.717,11.404605264668618,10.029394735331383,8.087,8.636473384250776,7.537526615749225,0.2602028287947178,2.2039143418272333,0.3210748564180458,0.1993308011713898,2.2829760192959867,2.12485266435848,13451264
10.743,11.422971322924726,10.063028677075275,8.254999999999999,9.09960937716793,7.410390622832068,0.25247558237363893,2.217344719171524,0.3343979816618089,0.17055318308546896,2.308557236701187,2.1261322016418607,13615104
10.672999999999998,11.157748388341826,10.18825161165817,8.182,8.739598421805514,7.624401578194487,0.24087468208745122,2.2084896594285963,0.30704025096762966,0.17470911320727278,2.282305885623755,2.134673433233438,13778944
10.761,11.468763378538336,10.053236621461663,8.313999999999998,9.030536112139504,7.597463887860491,0.2383186480651299,2.200342084964116,0.2827712763641414,0.1938660197661184,2.2786016227713324,2.1220825471569,13942784
10.837,11.393920999783631,10.280079000216368,8.28,9.247884290605029,7.312115709394971,0.2824321694361666,2.1835395763317744,0.36823762346707845,0.1966267154052548,2.248961085170847,2.118118067492702,14106624
10.904,11.260263947095408,10.547736052904591,8.033,9.048529910933203,7.017470089066796,0.24320066981017585,2.208151608705521,0.2831020334325782,0.20329930618777345,2.3046960730219817,2.1116071443890605,14270464
10.877,11.469959526443416,10.284040473556585,8.363000000000001,9.014936346586078,7.711063653413925,0.2484277949047585,2.2263745481769246,0.2876478716016663,0.20920771820785064,2.331527871103768,2.121221225250081,14434304
10.975,11.471311394187158,10.478688605812842,8.29,9.300465239382333,7.279534760617664,0.22524016362925367,2.228786568840345,0.291492726467787,0.15898760079072036,2.297240870911596,2.160332266769094,14598144
10.972999999999999,11.387054344259301,10.558945655740697,8.360000000000001,8.965970296301727,7.754029703698277,0.22283845879137512,2.2079748829205834,0.280827853338985,0.16484906424376522,2.2668262572686677,2.149123508572499,14761984
10.776,11.645001726120265,9.906998273879735,8.542,9.258809598150025,7.825190401849975,0.2450616454084714,2.217961510022481,0.30849014732822444,0.18163314348871837,2.333541927530949,2.102381092514013,14925824
11.030000000000001,11.649774152413604,10.410225847586398,8.648,9.154138321015115,8.141861678984885,0.22662742668762798,2.1680661767721174,0.2920683099811926,0.16118654339406335,2.2329305318632375,2.1032018216809973,15089664
11.078999999999999,11.589537951576569,10.568462048423429,8.203,8.845527042232465,7.5604729577675345,0.1933439783131082,2.213688835501671,0.2380330804307309,0.1486548761954855,2.275729073229808,2.1516485977735336,15253504
11.163,11.825314879796611,10.50068512020339,8.446,8.900559127067096,7.9914408729329045,0.23715585751148566,2.1924466172854107,0.3202466357063212,0.1540650793166501,2.274830437551398,2.1100627970194235,15417344
11.012,11.432922795771386,10.591077204228615,8.717000000000002,9.50051834694537,7.933481653054635,0.24246164231250683,2.1748095164696375,0.3125510127589496,0.17237227186606408,2.27932107061109,2.070297962328185,15581184
11.195999999999998,11.515036048119956,10.87696395188004,8.772000000000002,9.19830505509553,8.345694944904475,0.23704966831331448,2.1767809962232905,0.28761216494946046,0.1864871716771685,2.271457144449267,2.082104847997314,15745024
11.254999999999999,11.701032510025893,10.808967489974105,8.511,9.289208840864712,7.732791159135286,0.1943476638756692,2.1770357708136236,0.2737582147094042,0.11493711304193423,2.2437388138098706,2.1103327278173767,15908864
11.239,11.800826485669731,10.67717351433027,8.913,9.552328554031494,8.273671445968507,0.2160807707967857,2.162013066808383,0.2646475494472853,0.1675139921462861,2.247062689847581,2.0769634437691846,16072704
11.187000000000001,11.536972856090298,10.837027143909705,8.763,9.572926539878772,7.953073460121228,0.23616971289739008,2.1535846968491876,0.2681180402017912,0.20422138559298897,2.262235552570657,2.0449338411277185,16236544
11.430000000000001,11.949307230837393,10.91069276916261,8.55,9.306557995133222,7.793442004866779,0.22420819209267692,2.168178514142831,0.28484717767625506,0.16356920650909879,2.2959763254245535,2.0403807028611087,16400384
11.148,11.451736728105114,10.844263271894885,8.523,9.366090149390917,7.679909850609082,0.23561324107771114,2.165523089468479,0.3097939649994885,0.16143251715593376,2.265880918392418,2.0651652605445405,16564224
11.447,11.942480574795823,10.951519425204175,8.728,9.285562552544555,8.170437447455445,0.24640754265710713,2.1357671206196147,0.30792900972812004,0.1848860755860942,2.2528996227973264,2.018634618441903,16728064
11.286999999999999,11.898490801239069,10.67550919876093,9.048,9.581756498789476,8.514243501210524,0.2592161358955006,2.1176925152540207,0.3319007528518348,0.18653151893916636,2.2045350393161662,2.030849991191875,16891904
11.403000000000002,12.07618719536248,10.729812804637524,8.713999999999999,9.137891495550452,8.290108504449545,0.17854389641433954,2.166087328394254,0.25727996653373886,0.09980782629494021,2.307142808551881,2.0250318482366274,17055744
11.764999999999999,12.330548406416284,11.199451593583714,8.958,9.698686168360123,8.217313831639878,0.259419237387677,2.1247164284189544,0.3047578138118155,0.21408066096353853,2.2575922482723723,1.9918406085655367,17219584
11.488,12.047478328445347,10.928521671554652,8.802000000000001,9.63954164075585,7.964458359244152,0.24956778694565096,2.1325721035401033,0.3230120350434881,0.17612353884781384,2.237973132285412,2.0271710747947944,17383424
11.584999999999997,12.143914125783198,11.026085874216797,8.745999999999999,9.508852541452146,7.983147458547852,0.2033200518693774,2.107041152815024,0.27785136739290434,0.12878873634585047,2.2611376981771163,1.9529446074529315,17547264
11.314,11.735217283596008,10.892782716403993,8.536,8.99476355565803,8.077236444341969,0.2180440215393901,2.077143954237302,0.26671082888507297,0.16937721419370722,2.247508038304244,1.90677987017036,17711104
11.659,12.223507750168233,11.094492249831768,9.027999999999999,9.546879562133642,8.509120437866356,0.27280114131669203,2.0397437582413356,0.33953455151741185,0.2060677311159722,2.1905091189184436,1.8889783975642276,17874944
11.634999999999998,11.983919761549842,11.286080238450154,8.943999999999999,9.440572250533595,8.447427749466403,0.21470982544124123,2.0789377436041834,0.297404678151695,0.1320149727307874,2.2550254577060382,1.9028500295023285,18038784
11.677000000000001,12.170235237995017,11.183764762004985,8.834999999999999,9.426646009029048,8.24335399097095,0.20345617452015477,2.075459345181783,0.2802006955225652,0.12671165351774435,2.2061622055059766,1.9447564848575896,18202624
11.756000000000002,12.245023516816934,11.26697648318307,9.136,9.695110007064798,8.5768899929352,0.22991426627462105,2.0872439155975977,0.28783687993123314,0.17199165261800897,2.2377085825119973,1.936779248683198,18366464
11.782,12.342032141934729,11.221967858065272,8.459,9.00429716668987,7.913702833310129,0.2009134990163147,2.0403549586733183,0.25126967005400475,0.15055732797862464,2.2180614140059065,1.86264850334073,18530304
11.712,12.18095202313243,11.243047976867569,9.091000000000001,9.597151163191393,8.584848836808609,0.1833380525466054,2.0461211586991945,0.2574817137284515,0.10919439136475927,2.215637379575954,1.8766049378224354,18694144
11.943,12.257358076085218,11.628641923914781,8.715,9.513489198424123,7.916510801575876,0.2283069371245801,2.0618635033567747,0.2952670477429036,0.16134682650625665,2.228524991763872,1.8952020149496773,18857984
11.898,12.269181896110249,11.52681810388975,9.058,9.545212479314724,8.570787520685275,0.18992992220446464,2.0516998479763666,0.24624276701191533,0.13361707739701395,2.2025339638606907,1.9008657320920423,19021824
11.944999999999999,12.430082467215625,11.459917532784372,9.038999999999998,9.618162326122821,8.459837673877175,0.23595623296375073,2.0128200501203533,0.31256647699779605,0.15934598892970542,2.215267774839794,1.8103723254009128,19185664
11.881,12.394155921723602,11.367844078276399,8.725,9.35,8.1,0.20430871608356632,2.05275794416666,0.2591040296655649,0.14951340250156775,2.2097405130205785,1.8957753753127418,19349504
11.901,12.55083767203818,11.25116232796182,8.907,9.296102814176407,8.517897185823593,0.1897360748921831,2.024430091679096,0.26288557997164247,0.11658656981272376,2.2054575841422603,1.8434025992159315,19513344
11.886999999999999,12.28275371129024,11.491246288709757,9.053,10.043030807601461,8.06296919239854,0.20411790668343496,2.0472014144062998,0.2669753973723736,0.14126041599449635,2.217179717092875,1.8772231117197244,19677184
12.044999999999998,12.514409203147956,11.57559079685204,9.446,10.207251600983538,8.684748399016462,0.1732894920666391,2.0403271993001306,0.2483344492355004,0.0982445348977778,2.2464416641036156,1.834212734496646,19841024
11.937999999999999,12.420199128991332,11.455800871008666,9.312000000000001,9.843992481149876,8.780007518850127,0.20560175338760014,2.0265069559216498,0.29433867915855016,0.11686482761665015,2.2656341085655223,1.787379803277777,20004864
11.914,12.44203787742926,11.385962122570739,9.377,9.997339423219257,8.756660576780744,0.19387941538977121,1.9955752164125442,0.2546560876538868,0.13310274312565565,2.239267559375163,1.7518828734499254,20168704
11.998000000000001,12.40367967659226,11.592320323407742,9.100999999999999,9.61753557476712,8.584464425232879,0.17540212650783354,1.9931264628966652,0.24064689807645503,0.11015735493921205,2.267258616766058,1.7189943090272721,20332544
12.120999999999999,12.61371594250643,11.628284057493568,9.378,9.933586176933876,8.822413823066125,0.1823922917634869,1.9490052441755932,0.2936989535328804,0.07108562999409339,2.20709095580669,1.6909195325444966,20496384
12.056000000000001,12.453773805070169,11.658226194929833,9.66,10.394629158147156,8.925370841852844,0.1493521253345534,1.9092139710982639,0.20443108979991165,0.09427316086919513,2.1828088164464443,1.6356191257500834,20660224
11.988999999999999,12.485597422466125,11.492402577533873,9.291,9.761626178617382,8.820373821382619,0.13823641101674483,1.9262337565422054,0.18834297644127249,0.08812984559221718,2.2178992471970083,1.6345682658874026,20824064
11.985999999999999,12.531365932195987,11.44063406780401,9.163,9.937829658699252,8.388170341300748,0.181724160676822,1.9306115925312042,0.2707887612909217,0.0926595600627223,2.2062411252809997,1.6549820597814087,20987904
12.123,12.545304392589042,11.700695607410957,9.383,9.862813505437268,8.90318649456273,0.14497778326040128,1.9036074156562486,0.21159533372244776,0.0783602327983548,2.2056401460293404,1.601574685283157,21151744
12.103,12.711096209493201,11.494903790506799,9.398999999999997,10.0901649586025,8.707835041397495,0.16633319203586625,1.9159831528862319,0.23755313016335322,0.09511325390837927,2.187498803137208,1.6444675026352558,21315584
12.15,12.490411515668903,11.809588484331098,9.447,10.074344403019584,8.819655596980414,0.1646295695643251,1.8897771244247754,0.25185434973283116,0.07740478939581902,2.2160367692277894,1.5635174796217615,21479424
12.176,12.542120198841856,11.809879801158145,9.651,10.191211995424018,9.110788004575982,0.17591627038394408,1.9202077751358348,0.2786558387258621,0.07317670204202611,2.2157834804297263,1.6246320698419434,21643264
12.256000000000002,12.678875868311259,11.833124131688745,9.803,10.44731436426639,9.158685635733612,0.16181658663942164,1.906059063474337,0.22227804071427482,0.10135513256456846,2.244193478051392,1.5679246488972824,21807104
12.071,12.587941969663907,11.554058030336092,9.475000000000001,10.278308782474088,8.671691217525915,0.1259574093817112,1.9136191020409263,0.18698667102654187,0.06492814773688053,2.2633730104461116,1.563865193635741,21970944
12.212,12.688881536652447,11.735118463347552,9.429999999999998,9.896990363926278,8.963009636073718,0.14928967740852384,1.9090262472629551,0.21341071164907477,0.08516864316797289,2.2427528074241114,1.5752996871017988,22134784
12.229,12.581035509572542,11.876964490427456,9.433,9.867005760330436,8.998994239669564,0.16654648010153322,1.9000994836290677,0.2486199050615847,0.08447305514148173,2.2135592133509605,1.5866397539071746,22298624
12.288999999999998,12.605652806714229,11.972347193285767,9.488,9.994079045209343,8.981920954790656,0.1587835621864845,1.8468016793330508,0.2068255514473146,0.11074157292565442,2.243434618080261,1.4501687405858408,22462464
12.349,12.673636720042573,12.024363279957427,9.472,9.87466114786505,9.06933885213495,0.09052381733587628,1.8997546419501306,0.14380703990310287,0.03724059476864969,2.235461421188298,1.5640478627119632,22626304
12.179,12.551356012439708,11.806643987560292,9.354000000000001,10.169097540175407,8.538902459824595,0.11202741724749402,1.851915718863408,0.159723608434014,0.06433122606097402,2.261238105425547,1.442593332301269,22790144
12.294,12.735841600576496,11.852158399423505,9.766000000000002,10.631981524052334,8.90001847594767,0.12429089581904307,1.8542345801989235,0.1900998754886164,0.05848191614946972,2.1934094161124804,1.5150597442853664,22953984
12.246,12.659937193303525,11.832062806696475,9.689,10.382822023288394,8.995177976711606,0.14528495447981787,1.7998607610662778,0.23862715087556097,0.051942758084074794,2.1865889656477986,1.413132556484757,23117824
12.285,12.644144817587557,11.925855182412443,9.298,10.127816847262093,8.468183152737907,0.12455380475148554,1.7797552684942883,0.2062271335937157,0.04288047590925538,2.1398922526626296,1.4196182843259468,23281664
12.291999999999998,12.64503824155465,11.938961758445346,9.523999999999997,10.227749955595023,8.820250044404972,0.11210156655288299,1.7603814202050365,0.19414721838271415,0.030055914723051844,2.152378804168486,1.3683840362415867,23445504
12.217,12.490899616648145,11.943100383351856,9.438,10.096115491384301,8.7798845086157,0.1196351128746755,1.8026825015743573,0.19666936841639338,0.04260085733295761,2.1805605556272654,1.424804447521449,23609344
12.235999999999999,12.677954748814852,11.794045251185146,9.693,10.581617465504701,8.804382534495298,0.09822784567368212,1.7935680667559306,0.16247389184499236,0.03398179950237187,2.12514839773419,1.4619877357776714,23773184
12.359,12.754763818457423,11.963236181542577,9.706999999999999,10.2042735665607,9.209726433439299,0.1077014341562365,1.806298629442851,0.1685805825909726,0.04682228572150037,2.148018048995195,1.4645792098905068,23937024
12.297,12.608995192270651,11.98500480772935,9.432,10.279193012246914,8.584806987753087,0.11382957273550949,1.718931293239196,0.17751739823191076,0.050141747239108206,2.121891408729199,1.315971177749193,24100864
12.364,12.752,11.976,9.767999999999999,10.442059344568413,9.093940655431584,0.11886076991407504,1.782215769092242,0.19766840949519948,0.04005313033295059,2.1151786174306664,1.4492529207538176,24264704
12.413,12.759498196243502,12.066501803756498,9.901999999999997,10.441644327311979,9.362355672688016,0.1417323464450116,1.7660894051194191,0.229829471716234,0.05363522117378919,2.1415223698114247,1.3906564404274135,24428544
12.434999999999999,12.684849954972979,12.185150045027019,9.857999999999999,10.726202741299518,8.989797258700479,0.109649582610776,1.6994556146363418,0.14760077419534962,0.07169839102620239,2.109901993308139,1.2890092359645442,24592384
12.215,12.663558803280015,11.766441196719985,9.642,10.62758409078069,8.656415909219309,0.13458321994985448,1.7579124107956887,0.2357134463302974,0.03345299356941156,2.1172981007915297,1.3985267207998477,24756224
12.437999999999999,12.788108554594142,12.087891445405855,9.452,10.001377829913075,8.902622170086925,0.11367450849502343,1.7198535072306789,0.1783778105068552,0.04897120648319167,2.0658518025486168,1.373855211912741,24920064


==> data/progress-miner-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.2890000000000001,1.5293934275307877,1.0486065724692126,1.2559999999999998,1.4275342531391324,1.0844657468608672,0.3906419828534126,2.7073191255331035,0.5821988373807256,0.19908512832609956,2.707677258766321,2.706960992299886,16384
1.053,1.263335446370791,0.8426645536292087,1.089,1.2694688338744393,0.9085311661255606,0.20189681559180223,2.609490269422531,0.33884658834018355,0.06494704284342093,2.649592915339457,2.5693876235056052,180224
1.363,1.5875462090528363,1.1384537909471637,1.3479999999999999,1.5740442434568949,1.1219557565431049,0.14413734897971148,2.6148609141508734,0.22166069315027453,0.06661400480914843,2.6312292991297044,2.5984925291720424,344064
1.5150000000000001,1.834476133693896,1.1955238663061043,1.6000000000000003,2.0010236900732927,1.198976309926708,0.1773229145289709,2.6119777838389076,0.24979260652979557,0.10485322252814623,2.648342715969342,2.575612851708473,507904
1.7220000000000002,2.1035180205442465,1.3404819794557539,1.8510000000000002,2.283953808159716,1.4180461918402845,0.20218479661270972,2.6001093943913776,0.2858104002236206,0.11855919300179886,2.6318894718424315,2.5683293169403236,671744
2.046,2.381505588627075,1.7104944113729248,2.069,2.5142740729034196,1.6237259270965803,0.17311070254072544,2.590391770005226,0.25194638045188444,0.09427502462956645,2.6312784933872044,2.549505046623248,835584
2.211,2.6060303785786605,1.8159696214213392,2.354,2.7570930413688632,1.950906958631137,0.2044519397973393,2.588080820441246,0.3314384277605771,0.07746545183410153,2.6192859404382003,2.556875700444292,999424
2.2910000000000004,2.5741059872203347,2.007894012779666,2.2729999999999997,2.6123832641719384,1.933616735828061,0.1628032236515234,2.5756437530120215,0.25923294036229905,0.06637350694074776,2.6090878589879645,2.5421996470360786,1163264
2.5220000000000007,2.8236554325716683,2.220344567428333,2.3559999999999994,2.757003740630932,1.954996259369067,0.2638288765835265,2.5855023701985678,0.3792347107771138,0.1484230423899392,2.616167177435938,2.5548375629611977,1327104
2.54,3.0497646515795305,2.0302353484204696,2.5620000000000003,3.0405770575361926,2.083422942463808,0.2949833828645448,2.5642826964457828,0.3957117350828063,0.19425503064628324,2.6040219860737235,2.524543406817842,1490944
2.725,3.074463875100131,2.375536124899869,2.613,3.0489598605376416,2.1770401394623584,0.2627717905056973,2.5395571688810987,0.4241430836650726,0.10140049734632203,2.572114736281284,2.5069996014809135,1654784
2.689,3.1957040556380027,2.1822959443619974,2.751,3.0737212419410906,2.428278758058909,0.2829524585201094,2.549343836307526,0.5279213916803275,0.037983525359891385,2.5903211580500596,2.508366514564992,1818624
2.7950000000000004,3.4731924505625233,2.1168075494374774,2.735,3.2289483778695907,2.241051622130409,0.3533163588338842,2.518520733714104,0.568245564983394,0.13838715268437446,2.5742669662278135,2.462774501200394,1982464
3.3200000000000003,3.681828688746484,2.9581713112535164,3.251,3.57269706246716,2.9293029375328397,0.35686289605995014,2.4991424232721333,0.5279469311679387,0.18577886095196158,2.538414630902667,2.4598702156415997,2146304
3.318,3.8183558733541556,2.8176441266458445,2.934,3.2648232156303427,2.6031767843696576,0.27442161684545374,2.491246528426806,0.488033463214071,0.0608097704768365,2.532191399649674,2.4503016572039384,2310144
3.4850000000000003,4.154884318371463,2.815115681628537,3.251,3.9077259702493876,2.594274029750612,0.23533783289603885,2.477344081799189,0.37923288875659067,0.091442777035487,2.534843459949571,2.4198447036488075,2473984
3.4760000000000004,3.8724895963326156,3.0795104036673853,3.1439999999999997,3.766530320546718,2.5214696794532814,0.2828905356582254,2.4878649165232973,0.43767969374817006,0.1281013775682808,2.550446562605645,2.4252832704409495,2637824
3.371,3.7221822888472595,3.0198177111527404,3.495,3.9769180428247113,3.013081957175289,0.2793864913284778,2.4849848518768947,0.4145272851491626,0.14424569750779304,2.5220056521883563,2.447964051565433,2801664
3.5740000000000003,4.256410433683425,2.8915895663165756,3.4860000000000007,4.079703629768255,2.8922963702317466,0.3633320811980714,2.4910391638676326,0.5440355581709614,0.18262860422518146,2.535562324067863,2.4465160036674023,2965504
3.989,4.653265760068965,3.3247342399310345,3.4560000000000004,4.172898877108899,2.7391011228911015,0.4146526421730717,2.465657659371694,0.5992481419943874,0.230057142351756,2.551638214510072,2.379677104233316,3129344
3.8049999999999997,4.193464927631826,3.4165350723681733,3.586,4.068787738038157,3.103212261961843,0.3329127616404245,2.448035191496213,0.5392563328895009,0.1265691903913481,2.5145298254067177,2.3815405575857085,3293184
4.284999999999999,4.93560356592936,3.6343964340706387,3.803,4.259202805778307,3.3467971942216925,0.30194195269917445,2.4576993048191067,0.5149693799837083,0.08891452541464068,2.529482370853351,2.3859162387848625,3457024
4.348999999999999,5.039875531481611,3.658124468518387,4.114,4.855932611495141,3.372067388504859,0.3698532716371119,2.437012891968091,0.5605702379972588,0.17913630527696506,2.5146072386844778,2.3594185452517045,3620864
4.474000000000001,5.212027099773445,3.7359729002265576,4.147,4.913342612673992,3.3806573873260084,0.5443087670020759,2.424006990591685,0.9442951958590182,0.14432233814513346,2.506831999541713,2.341181981641657,3784704
4.743,5.566529598739475,3.9194704012605257,4.833,5.798971531671612,3.867028468328388,0.5136264187904696,2.4019412289063133,0.9589824031679756,0.06827043441296354,2.4751350598751216,2.328747397937505,3948544
4.703,5.522256370130865,3.883743629869136,4.369999999999999,4.8553246336216604,3.8846753663783375,0.4739054151500265,2.425846304496129,0.7482634052493047,0.19954742505074835,2.4922461081601583,2.3594465008321,4112384
4.992,5.75339083262146,4.23060916737854,4.671000000000001,5.240463782869465,4.101536217130537,0.3321558079837511,2.4094602167606354,0.520825346980754,0.14348626898674816,2.5040134556189484,2.3149069779023224,4276224
5.081999999999999,5.904347858269236,4.259652141730762,4.8420000000000005,5.782104249538316,3.901895750461685,0.4438790078895787,2.3657343268394473,0.6676910145061775,0.22006700127297982,2.466468542308185,2.2650001113707097,4440064
5.566000000000001,6.428197193222061,4.70380280677794,5.273000000000001,6.177268212423726,4.368731787576275,0.4354900034144521,2.4274394462505975,0.6439898698244817,0.22699013700442255,2.4901682578792093,2.3647106346219857,4603904
5.378,5.9748718455414025,4.781128154458598,5.072,5.809330319463401,4.334669680536599,0.5631190117448568,2.3547732849915826,0.9255011665192494,0.20073685697046417,2.413228831685318,2.296317738297847,4767744
5.513999999999999,6.4558938369052,4.572106163094799,4.983,5.720645578852066,4.245354421147933,0.2928839908602337,2.4255527247985205,0.5062368428375655,0.07953113888290186,2.4931991804965654,2.3579062691004755,4931584
5.712000000000001,6.553817082269065,4.870182917730936,5.325000000000001,6.212009019119875,4.4379909808801274,0.7196562119138739,2.3165857672691343,1.143050383970626,0.2962620398571215,2.444822727766786,2.1883488067714825,5095424
5.881,6.448123443352504,5.313876556647497,5.401999999999999,6.363538350769224,4.440461649230775,0.41043005681907135,2.386372801661491,0.6388327614751833,0.18202735216295937,2.4649800378771607,2.3077655654458216,5259264
6.305,6.851484217521421,5.758515782478579,5.79,6.412205753750317,5.167794246249683,0.47245695528884724,2.3298638204733533,0.7734913754736195,0.17142253510407496,2.496748765349619,2.1629788755970876,5423104
6.084,7.1024615849407375,5.065538415059262,5.898000000000001,6.618274947502689,5.177725052497312,0.47955232731377084,2.328947952389717,0.7000141983607027,0.2590904562668391,2.4174203293238863,2.240475575455548,5586944
5.909000000000001,6.6174271310445425,5.200572868955459,5.464,5.960934603343338,4.967065396656663,0.28714261495818694,2.3767172773679097,0.4272970703769461,0.1469881595394278,2.44758543611886,2.3058491186169596,5750784
6.135,6.633181693762426,5.636818306237574,5.903,6.332535795947206,5.473464204052793,0.437449840332071,2.2806853324174883,0.6134542475160596,0.2614454331480825,2.3776124291526015,2.183758235682375,5914624
6.521000000000001,7.07264209411538,5.969357905884622,5.818,6.467165618313231,5.168834381686768,0.42343350369483235,2.331334702173869,0.6339036518727714,0.21296335551689322,2.451781030804613,2.2108883735431246,6078464
6.39,6.968999136441497,5.811000863558502,6.092,6.685444184401532,5.4985558155984675,0.4136287977763762,2.3116798495252926,0.7146051286884885,0.11265246686426389,2.455178791079246,2.168180907971339,6242304
6.422,6.755490629553515,6.088509370446484,5.7170000000000005,6.289469213146,5.144530786854001,0.38494748721520106,2.370324693123499,0.5996190702589943,0.17027590417140775,2.4616191459537204,2.279030240293278,6406144
6.4030000000000005,7.139492362485858,5.666507637514143,5.878000000000001,6.305265725281119,5.450734274718883,0.3412789241255571,2.4082563867171602,0.5926203451715275,0.08993750307958664,2.477106251996167,2.3394065214381534,6569984
6.3580000000000005,6.95987706385939,5.756122936140611,6.108999999999999,6.879135702327842,5.338864297672156,0.5204495511017739,2.3016220192114516,0.9667419680206838,0.07415713418286407,2.496679017640279,2.1065650207826243,6733824
6.3950000000000005,6.896422975141746,5.893577024858255,5.947,6.604860927552321,5.2891390724476794,0.585140233983596,2.3149616519610086,1.031718169947612,0.1385622980195802,2.43750548872277,2.192417815199247,6897664
6.425,7.229900614982993,5.6200993850170065,5.946,6.572086256038255,5.319913743961744,0.34054354379574453,2.370119714736938,0.6165782842101678,0.06450880338132126,2.467106373449745,2.2731330560241307,7061504
6.216,6.592063824370279,5.839936175629721,5.932,6.304150507187616,5.5598494928123845,0.40952813252806664,2.29335591395696,0.5541527591189205,0.2649035059372128,2.40036334136276,2.18634848655116,7225344
6.776000000000001,7.402277893590378,6.149722106409623,6.441,7.132974710520551,5.749025289479449,0.34749941040451326,2.325065888961156,0.5142532176168225,0.180745603192204,2.440003063809108,2.210128714113204,7389184
7.175,7.756588342386605,6.5934116576133945,6.3469999999999995,7.05375384682363,5.640246153176369,0.4560495735146105,2.279525139927864,0.7463953650006148,0.16570378202860625,2.4398687555054317,2.1191815243502963,7553024
7.109,7.811302641316406,6.406697358683594,6.339,6.915722636975523,5.762277363024478,0.4975788956818481,2.296603284279505,0.8268073781802646,0.16835041318343158,2.40185985568974,2.19134671286927,7716864
7.112,7.576452365695342,6.647547634304658,6.365,7.26050265214571,5.469497347854291,0.4794959384637575,2.2590994512041407,0.904193484521366,0.05479839240614892,2.4062016808319453,2.111997221576336,7880704
7.144000000000001,7.709069907179635,6.578930092820367,6.35,6.902231835373514,5.797768164626485,0.44333857791498305,2.2717498421669005,0.7442277962521866,0.14244935957777954,2.381179886384276,2.162319797949525,8044544
7.133999999999999,7.629402866362316,6.638597133637681,6.593000000000001,7.252803758704057,5.933196241295945,0.4006508648395538,2.285622337460518,0.597485417978284,0.20381631170082365,2.4098578393253525,2.161386835595683,8208384
7.323,7.91084436715852,6.735155632841481,6.657999999999999,7.389912563083868,5.926087436916129,0.3086438844756534,2.3368097205956775,0.46620497668655286,0.1510827922647539,2.4785408745547923,2.1950785666365626,8372224
7.345000000000001,8.112649008336493,6.577350991663508,6.541000000000001,7.018628516736596,6.063371483263406,0.3117063056677579,2.2607424736022947,0.5648190102423565,0.05859360109315931,2.3791071076894017,2.142377839515188,8536064
7.2219999999999995,7.953748590705851,6.490251409294148,6.592999999999999,7.085951316054637,6.100048683945361,0.487420132694145,2.2978118687868117,0.8409301617582285,0.13391010363006145,2.4219487880478794,2.173674949525744,8699904
7.462999999999999,7.7745782405753,7.151421759424698,6.594000000000001,7.052043666040697,6.135956333959306,0.25644858209416266,2.3524830788373947,0.33794737599736613,0.17494978819095922,2.427514026175902,2.2774521314988876,8863744
7.567,8.05423813479653,7.079761865203472,6.650999999999999,7.338014555886554,5.963985444113444,0.3241618786007166,2.2376338049769404,0.4874639824282585,0.16085977477317467,2.4074776028368525,2.0677900071170283,9027584
7.462000000000001,8.248050888937861,6.675949111062141,6.704000000000001,7.2284463747610435,6.179553625238958,0.29917149330334114,2.331393320361773,0.5092501101900964,0.08909287641658598,2.440291247003094,2.2224953937204517,9191424
7.380000000000001,8.201437763923721,6.558562236076281,6.55,7.2677743377970545,5.832225662202945,0.32697668410837644,2.296052641669909,0.44067300344938815,0.21328036476736473,2.3483706412512375,2.243734642088581,9355264
7.844999999999999,8.293558803280014,7.396441196719983,6.962000000000001,7.798824951826845,6.125175048173157,0.22641417480384307,2.3376939405997597,0.30628140415999533,0.1465469454476908,2.418934239436659,2.2564536417628602,9519104
7.842999999999999,8.325390920312561,7.360609079687437,6.825,7.5322800011310935,6.117719998868907,0.41219015947232646,2.272173781196276,0.6391144202769766,0.18526589866767626,2.369139709087165,2.175207853305387,9682944
7.759,8.510843733763872,7.007156266236128,6.987,7.671369052485573,6.3026309475144275,0.3873042162197331,2.2059991295138994,0.6456862556192069,0.12892217682025925,2.3259632693709085,2.0860349896568904,9846784
7.85,8.479094587482678,7.220905412517323,6.686,7.397353639197832,5.974646360802168,0.2816472488765915,2.231262108683586,0.4106774855591105,0.15261701219407248,2.337100434388889,2.1254237829782836,10010624
7.8340000000000005,8.598790167300809,7.069209832699191,6.696000000000001,7.275106207875551,6.116893792124451,0.2910598534780243,2.2411822780966757,0.38198043352148436,0.20013927343456428,2.4360900254087694,2.046274530784582,10174464
7.704999999999998,8.541160869689557,6.868839130310439,6.420999999999999,7.15696806995956,5.685031930040439,0.24576759223515782,2.3269570857286452,0.38859965318956036,0.10293553128075525,2.4103522902446977,2.243561881212593,10338304
7.966999999999999,8.504346257081966,7.429653742918031,6.965999999999999,7.841239395822651,6.090760604177348,0.3420949495707949,2.2566652004917462,0.49904502741951107,0.18514487172207872,2.4420187658042787,2.071311635179214,10502144
7.677000000000001,8.345506544470584,7.008493455529418,6.691,7.4850837487318325,5.896916251268167,0.31352336645747225,2.273843565583229,0.4869099574666581,0.14013677544828637,2.422512612770674,2.125174518395784,10665984
7.996,8.501513600212695,7.490486399787306,6.9590000000000005,7.491305363489793,6.4266946365102084,0.46769359788546955,2.2533735012014704,0.8198298545106038,0.11555734126033529,2.427082509666827,2.079664492736114,10829824
8.281,8.97769864360425,7.584301356395752,6.894,7.822958556664397,5.965041443335603,0.3759211678057909,2.2169483760992685,0.5887464061186739,0.16309592949290788,2.3604956819818637,2.0734010702166734,10993664
8.209000000000001,8.686335311913965,7.731664688086039,6.866,7.559111823589816,6.172888176410184,0.27311940970830617,2.2445482949415845,0.4372277890301924,0.10901103038641996,2.377357944301286,2.111738645581883,11157504
8.073999999999998,8.824335924769697,7.323664075230299,7.003,7.435019675477865,6.570980324522135,0.2479544586812456,2.304364602267742,0.39328031412987663,0.10262860323261458,2.4435948467963873,2.1651343577390967,11321344
8.399,8.893862607195167,7.90413739280483,6.853,7.319884353989293,6.3861156460107065,0.3267609437306722,2.2619320030013723,0.5775801558416527,0.0759417316196917,2.433082608122689,2.090781397880056,11485184
8.470999999999998,8.875016088788552,8.066983911211445,6.886,7.434364842053172,6.337635157946829,0.34016696879019337,2.259494039416313,0.5120742058611669,0.1682597317192198,2.381237140331535,2.137750938501091,11649024
8.082,8.550226440944979,7.613773559055024,6.9159999999999995,7.456854878872327,6.375145121127672,0.2413961824029683,2.344635552167892,0.3449800064353017,0.13781235837063496,2.4584964046367346,2.2307746996990496,11812864
8.533,9.15727638110055,7.908723618899449,7.047,7.93471673409934,6.159283265900659,0.30168945238304634,2.2890465959906576,0.5325009492897135,0.07087795547637926,2.4425612044071117,2.1355319875742036,11976704
8.689999999999998,9.106004807664524,8.273995192335471,7.571,8.072387076020114,7.069612923979886,0.3331969159344832,2.221853801608086,0.49725401701221095,0.16913981485675547,2.355490899255159,2.088216703961013,12140544
8.636999999999999,9.125795458244038,8.148204541755959,7.7780000000000005,8.204117354727545,7.351882645272456,0.26325632163013013,2.290096848209699,0.36634354116851664,0.16016910209174365,2.398828521722112,2.181365174697286,12304384
8.711000000000002,9.165080389358538,8.256919610641466,7.1640000000000015,7.709072472245666,6.618927527754337,0.3608472468952338,2.26627379556497,0.5178504430226772,0.20384405076779036,2.384237823752663,2.1483097673772766,12468224
8.446000000000002,8.989988970476425,7.902011029523577,7.491,7.903466968374438,7.078533031625561,0.33628876154931886,2.279136660695076,0.5569779743419961,0.11559954875664155,2.407529930216889,2.1507433911732625,12632064
8.589,9.080578071113838,8.097421928886163,7.2620000000000005,7.953227892955717,6.5707721070442835,0.3403833679233988,2.2288758546113967,0.4576282300247683,0.22313850582202926,2.414271476177596,2.0434802330451975,12795904
8.857,9.499480349894064,8.214519650105935,7.548,8.373406566487086,6.722593433512914,0.3496542028461893,2.2489696105321246,0.501994317131925,0.19731408856045357,2.342121294165723,2.1558179268985262,12959744
8.417,9.022195009893505,7.811804990106495,7.516,7.939466645675902,7.092533354324098,0.3493277443262438,2.2465432594219843,0.525968622806819,0.17268686584566859,2.362058776070498,2.1310277427734707,13123584
8.959999999999997,9.526656862660285,8.39334313733971,7.395999999999999,7.870472338498251,6.921527661501747,0.31894114197542267,2.156278466681639,0.4237534486709307,0.2141288352799147,2.2664981334573406,2.0460587999059374,13287424
9.099,9.775024407843386,8.422975592156615,7.767,8.32555259376356,7.2084474062364405,0.3501532992348074,2.1558486829201384,0.5072173464304972,0.19308925203911761,2.3128635620531037,1.998833803787173,13451264
9.157,9.781244343186223,8.532755656813777,7.805,8.369946900159652,7.240053099840347,0.2928761997570594,2.2551229745149612,0.41741219472600166,0.1683402047881172,2.3760518411044007,2.1341941079255218,13615104
9.177000000000001,9.807762237297068,8.546237762702935,7.729000000000001,8.465945723917306,6.992054276082697,0.28253421612704793,2.2597074439128244,0.43156806602611275,0.13350036622798314,2.396798715139747,2.122616172685902,13778944
9.173,9.94446678476782,8.40153321523218,7.843999999999999,8.67471294681135,7.013287053188647,0.43131278144816554,2.1317509949207305,0.5760240532414365,0.28660150965489467,2.336053213723136,1.9274487761183252,13942784
8.995000000000001,9.612434207021284,8.377565792978718,7.6370000000000005,8.480694850049472,6.7933051499505295,0.3044432356332739,2.288677509625753,0.4229077618907385,0.18597870937580935,2.400735082280375,2.176619936971131,14106624
9.239999999999998,9.77933292130186,8.700667078698137,7.547999999999999,8.239676224833556,6.856323775166443,0.21014596307650205,2.2741955270369845,0.31702729437767263,0.10326463177533145,2.3860691973504706,2.1623218567234983,14270464
9.434999999999999,10.184936663992366,8.685063336007632,7.854000000000001,8.854021999758006,6.853978000241995,0.25444659919788437,2.284579382836818,0.36222975394901974,0.146663444446749,2.4473289134556335,2.121829852218003,14434304
9.507,10.182559767896223,8.831440232103777,7.920999999999999,8.538842212866683,7.303157787133316,0.36431182293842235,2.2223630477984746,0.5174624642689423,0.21116118160790248,2.334009956715224,2.1107161388817253,14598144
9.133999999999999,9.700395621452001,8.567604378547996,8.019000000000002,8.403042966346217,7.634957033653787,0.19565403678764898,2.296476959685485,0.2859714112834899,0.10533666229180805,2.41236658940605,2.18058732996492,14761984
9.509,10.109740376535488,8.908259623464513,7.813,8.558185211876886,7.067814788123114,0.245342859874169,2.3350502073764803,0.3813293494621646,0.1093563702861734,2.4596068481784092,2.2104935665745513,14925824
9.359,10.043681677862056,8.674318322137944,7.944,8.72404102456217,7.16395897543783,0.3496075582535317,2.2146664316455524,0.5767857940350186,0.12242932247204474,2.385078352933616,2.0442545103574887,15089664
9.482000000000003,10.057930551368829,8.906069448631177,8.097999999999999,8.824881008143699,7.3711189918563,0.2804599093738943,2.158509687582652,0.41271509948110885,0.14820471926667977,2.4084059719238335,1.9086134032414706,15253504
9.331999999999999,9.994039273759494,8.669960726240504,7.93,8.62439182022832,7.235608179771679,0.34131758132328593,2.250658304989338,0.5801000644406478,0.1025350982059241,2.423318479189687,2.0779981307889885,15417344
9.491999999999999,10.101750768757203,8.882249231242795,8.126999999999999,8.528672752374366,7.725327247625631,0.3384985492875178,2.1947984000047045,0.4687076840635944,0.20828941451144123,2.429269147304419,1.96032765270499,15581184
9.602,10.081120026715645,9.122879973284356,7.853,8.481888702394947,7.224111297605052,0.4188230025271575,2.271915629506111,0.541882166524728,0.295763838529587,2.369064371934805,2.1747668870774173,15745024
9.654,10.406611453540272,8.901388546459728,7.808999999999999,8.445198868279407,7.172801131720591,0.3360982181193928,2.2009514739116036,0.5938974335095599,0.07829900272922563,2.3956976533038663,2.006205294519341,15908864
10.1,10.652593883426155,9.547406116573844,8.131,8.656060948843084,7.605939051156916,0.28299805360535774,2.221204377214114,0.4060673978306122,0.1599287093801033,2.3242540370899034,2.1181547173383244,16072704
9.84,10.450704511199975,9.229295488800025,7.9879999999999995,8.484120952994328,7.491879047005672,0.21150919999927278,2.2512104426821073,0.29880985662057086,0.1242085433779747,2.4271853674742503,2.0752355178899644,16236544
10.259,10.810805219257665,9.707194780742336,8.139,8.75054640052902,7.52745359947098,0.3028738658564786,2.2181381717324262,0.4263052474735064,0.17944248423945072,2.381610379983696,2.0546659634811566,16400384
9.714,10.205735701368123,9.222264298631877,8.153,8.540686729202845,7.765313270797155,0.32843465302139513,2.281662476062775,0.5167550273846719,0.14011427865811832,2.371766288121485,2.1915586640040647,16564224
10.005,10.51347320480041,9.49652679519959,8.187000000000001,8.866220877182085,7.507779122817917,0.39911591857671735,2.113823989033699,0.5319673506710427,0.266264486482392,2.297964633540643,1.929683344526755,16728064
9.763000000000002,10.512026701793737,9.013973298206267,8.333000000000002,8.815328726077976,7.850671273922029,0.29380745006104314,2.248211355507374,0.41930085518886484,0.1683140449332214,2.4033522100148548,2.0930705009998936,16891904
9.956,10.597033540464148,9.314966459535851,7.978999999999999,8.675598162501165,7.282401837498834,0.34213320240378375,2.1389119356870654,0.49436207701399637,0.18990432779357114,2.3053427901533867,1.972481081220744,17055744
10.066000000000003,10.566063995904527,9.565936004095478,8.207999999999998,8.896647950697595,7.519352049302402,0.2757184656336903,2.283033257722855,0.5389788715600231,0.012458059707357472,2.382278393190239,2.1837881222554714,17219584
9.916,10.593144002410122,9.238855997589878,8.237,8.80397530810433,7.67002469189567,0.42089851771791775,2.0684217900037765,0.5762277843324419,0.26556925110339363,2.2875867677800676,1.8492568122274853,17383424
10.028,10.583640171333931,9.47235982866607,8.105,8.760503623178392,7.449496376821608,0.2944003691896796,2.220935286084811,0.46560655333561823,0.12319418504374097,2.393012885586003,2.0488576865836188,17547264
10.273,10.574796288910251,9.971203711089748,8.123,8.596139514308412,7.649860485691588,0.34767628166203696,2.2962358444929127,0.46315380713211085,0.23219875619196303,2.4116946624676183,2.180777026518207,17711104
10.181000000000001,10.817356032422103,9.5446439675779,8.562000000000001,9.251025398661037,7.8729746013389645,0.2499542295932769,2.2925144185622535,0.3956359089039131,0.10427255028264074,2.426264974392619,2.158763862731888,17874944
9.832,10.490419319279136,9.173580680720866,8.459,9.083571052803443,7.834428947196558,0.3330575380474329,2.167001547912757,0.5815200099233082,0.08459506617155754,2.4232682651686104,1.9107348306569034,18038784
10.251999999999999,10.758770164867663,9.745229835132335,8.313,8.8965417722837,7.729458227716302,0.28738952676455176,2.208076164126396,0.379498041372103,0.1952810121570005,2.3006712072739086,2.1154811209788837,18202624
10.235999999999999,11.019098972033547,9.452901027966451,8.602,9.49416366211587,7.709836337884131,0.3048587542027235,2.1302347411712015,0.4687314144943841,0.14098609391106293,2.338097084935693,1.9223723974067102,18366464
10.455,10.909648215656896,10.000351784343104,8.550999999999998,9.239976777547689,7.862023222452308,0.33746804685021436,2.169631403187911,0.5189577662295702,0.1559783274708585,2.3263405222994997,2.012922284076322,18530304
10.216000000000001,10.709522035982186,9.722477964017816,8.453,9.41586084145114,7.490139158548858,0.27935097602506476,2.2452187354365987,0.3957249267815539,0.1629770252685756,2.4460502915826337,2.0443871792905637,18694144
10.465,11.156321198864898,9.773678801135102,8.603000000000002,9.258820859686548,7.947179140313455,0.3379355734369407,2.284424422184626,0.5107528158072843,0.1651183310665971,2.420009286767747,2.1488395576015047,18857984
10.287,10.773025719484062,9.80097428051594,8.447999999999999,9.282731094425024,7.613268905574974,0.19402140875657398,2.1791581109166147,0.29248109291477775,0.09556172459837019,2.369826302548675,1.9884899192845542,19021824
10.55,11.102286157711744,9.997713842288258,8.777000000000001,9.329884255518278,8.224115744481724,0.3563569005578756,2.2141835540533066,0.5458744493128934,0.1668393518028578,2.3373050714594954,2.0910620366471178,19185664
10.382000000000001,10.876202387691523,9.88779761230848,8.630999999999998,9.094841567779342,8.167158432220655,0.2892603932957475,2.217980502545834,0.4558656256428581,0.12265516094863688,2.402873931609558,2.0330870734821103,19349504
10.562,11.26547423549125,9.858525764508748,8.537,9.050576673925132,8.02342332607487,0.3132484611434241,2.184240453441938,0.4548355303514815,0.1716613919353667,2.317665886900879,2.0508150199829975,19513344
10.459000000000001,10.964162350141024,9.95383764985898,8.972000000000001,9.554594198391987,8.389405801608016,0.24397195861674845,2.1924756581584615,0.3779657294712896,0.10997818776220727,2.331744615158907,2.053206701158016,19677184
10.757000000000001,11.250539258823451,10.263460741176551,9.03,9.825034590442453,8.234965409557546,0.24206050969660278,2.3097333103418354,0.3313927323689915,0.15272828702421404,2.4305894801440546,2.188877140539616,19841024
10.445000000000002,11.00723215845414,9.882767841545864,8.322,9.016432142113251,7.627567857886747,0.36418554310997325,2.160271200537682,0.5073635160048537,0.22100757021509282,2.3174861717639947,2.003056229311369,20004864
10.574000000000002,11.127953066604023,10.02004693339598,8.949000000000002,9.556181192067081,8.341818807932922,0.3014933543279767,2.22562534113725,0.3881285128597409,0.21485819579621246,2.4412037738635926,2.0100469084109074,20168704
10.702000000000002,11.177327255688123,10.22667274431188,9.062999999999999,9.984238839823853,8.141761160176145,0.27282511703670026,2.314803185065588,0.4152478944052511,0.13040233966814943,2.4318124777018753,2.197793892429301,20332544
10.572,10.998937934599397,10.145062065400602,8.597,9.165665982805372,8.028334017194627,0.37919240565970536,2.1251197387774785,0.6639634302731077,0.09442138104630299,2.3363192038218314,1.9139202737331256,20496384
10.652,11.194803831968787,10.109196168031211,8.703999999999999,9.245981549501456,8.162018450498541,0.24461620876876014,2.189976249138514,0.3611362482610453,0.12809616927647496,2.3386445202169246,2.0413079780601033,20660224
10.916,11.44856361122405,10.383436388775952,8.926999999999998,9.504183679602948,8.349816320397048,0.299247553680713,2.231019522746404,0.48651710033503137,0.1119780070263946,2.369125015418495,2.0929140300743128,20824064
10.796,11.132844177625204,10.459155822374795,9.056000000000001,9.519167356362686,8.592832643637315,0.24449146459810436,2.2856017182270683,0.3834078423911277,0.10557508680508104,2.4250768314794136,2.146126604974723,20987904
10.687999999999999,11.129424965311205,10.246575034688792,8.941,9.49472285486514,8.387277145134862,0.25061862909545496,2.217141656080882,0.37726954031227977,0.12396771787863012,2.4022494422101652,2.0320338699515985,21151744
10.975999999999999,11.360296760329826,10.591703239670172,8.801,9.540303050176313,8.061696949823688,0.30245346231386067,2.1140016118685407,0.3811100151029904,0.2237969095247309,2.239186619118322,1.9888166046187594,21315584
10.85,11.409392527658351,10.290607472341648,8.876999999999999,9.515686934264354,8.238313065735644,0.3214326770976185,2.1958877479036647,0.5198642091670936,0.12300114502814341,2.4004403119038606,1.991335183903469,21479424
10.766000000000002,11.06567315528756,10.466326844712444,8.961000000000002,9.68089513125177,8.241104868748234,0.20652513992972668,2.2346655716498693,0.27954186397028347,0.1335084158891699,2.3488955284316795,2.120435614868059,21643264
10.787000000000003,11.361805184388592,10.212194815611413,8.925999999999998,9.548674875035116,8.30332512496488,0.295343477341036,2.1990372533599536,0.39121308431095664,0.19947387037111536,2.3628129085606915,2.0352615981592157,21807104
10.834999999999999,11.533702368680684,10.136297631319314,9.329999999999998,10.06645094880786,8.593549051192136,0.3332807475390534,2.179376479486624,0.5723013215639542,0.09426017351415264,2.3748836720102497,1.9838692869629984,21970944
11.151999999999997,11.611669446450378,10.692330553549617,9.252,10.0065700762686,8.497429923731401,0.3322384443754951,2.0299695002535976,0.49121034716328915,0.17326654158770105,2.4862569600403757,1.5736820404668195,22134784
11.214000000000002,12.024199975314739,10.403800024685266,8.976000000000003,9.416231757146168,8.535768242853838,0.3447981405615185,2.103855323791504,0.5789695103090631,0.11062677081397385,2.281853399185279,1.9258572483977292,22298624
11.027000000000001,11.484756485481093,10.56924351451891,9.463,9.96204007855081,8.963959921449188,0.3017868653405457,2.105724603931109,0.4550004524831,0.14857327819799143,2.323022404011744,1.888426803850474,22462464
10.893,11.411633782162328,10.374366217837673,9.02,9.8231811750782,8.216818824921798,0.3401660823263228,2.164512682954471,0.504478157356679,0.1758540072959666,2.3122306184415855,2.0167947474673564,22626304
11.123000000000001,11.458113413637832,10.78788658636217,9.154000000000002,9.711175017386818,8.596824982613185,0.2821102550253272,2.19647601445516,0.4119132264746416,0.1523072835760128,2.4250822566880776,1.967869772222242,22790144
11.138,11.53936766187624,10.73663233812376,9.174000000000001,9.599563156299979,8.748436843700024,0.32839780642340577,2.2296208252509433,0.6200839665064877,0.03671164634032381,2.4583411705550855,2.000900479946801,22953984
10.999,11.41803341155569,10.57996658844431,9.302,9.820185295044157,8.783814704955843,0.4038497467525303,2.092811833818754,0.5865098591015424,0.22118963440351827,2.3059477034437923,1.8796759641937153,23117824
11.027999999999997,11.518220358614366,10.537779641385628,9.087,9.991456190204921,8.182543809795078,0.24509721336265403,2.230912617345651,0.427196759596604,0.06299766712870403,2.430566586513907,2.031258648177395,23281664
10.994,11.459278411276518,10.528721588723482,9.254999999999999,10.058283885061812,8.451716114938186,0.2741278691838185,2.1908307666579887,0.39476556098633087,0.15349017738130608,2.352788141547277,2.0288733917687005,23445504
11.29,11.741087574645988,10.83891242535401,9.133,9.995995364993346,8.270004635006652,0.2708456155533591,2.1819533253709475,0.38178696913882887,0.15990426196788937,2.3751483442696872,1.9887583064722079,23609344
11.099,11.726701362114182,10.471298637885818,9.544,10.266041550050964,8.821958449949037,0.28303203576554853,2.171998427808285,0.4667535267750007,0.09931054475609635,2.2731017564244063,2.070895099192164,23773184
11.212,11.603913255708454,10.820086744291546,9.568000000000001,10.20951071697985,8.926489283020153,0.3722916793078184,2.0977312594652178,0.794290937382677,-0.04970757876704013,2.3563365034797963,1.839126015450639,23937024
11.126,11.604982254368572,10.647017745631427,9.035,9.523820007773823,8.546179992226177,0.32740639137725036,2.0697813168168064,0.4989366484371841,0.15587613431731662,2.2805490175910315,1.8590136160425814,24100864
11.312999999999999,11.865649074911014,10.760350925088984,9.313,9.927280880379652,8.69871911962035,0.30087941669238105,2.0032230282823247,0.4442304443160474,0.15752838906871472,2.2243908199151035,1.782055236649546,24264704
11.460999999999999,11.891684339162685,11.030315660837312,9.114999999999998,10.021457390063095,8.208542609936902,0.2524668818029264,2.157377762099107,0.36816244447492963,0.13677131913092322,2.3162001103863443,1.998555413811869,24428544
11.282,11.765297010129382,10.798702989870618,9.178,9.790646717121703,8.565353282878299,0.3203312606240313,2.17542517632246,0.42964832498634586,0.2110141962617167,2.3098073217224075,2.0410430309225123,24592384
11.327000000000002,11.659717597971614,10.99428240202839,9.044,9.541517838876155,8.546482161123846,0.29982966923465326,2.1742876122395196,0.4827460311410733,0.11691330732823327,2.447287378882769,1.9012878455962705,24756224
11.413,11.919794830281447,10.906205169718554,9.165,10.256001833179027,8.07399816682097,0.3191349466641743,2.045168669025103,0.4751847819021475,0.1630851114262011,2.1525151033219356,1.9378222347282705,24920064


==> data/progress-miner-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.316,1.5401963425214604,1.0918036574785397,1.3539999999999999,1.5206853322881169,1.1873146677118829,0.684359185025096,2.704780489206314,1.0422212457081388,0.32649712434205325,2.706168909848655,2.703392068563973,16384,0.2966030463576317,2.301390838623047
1.3050000000000002,1.522543099178071,1.0874569008219293,1.198,1.4233353057112887,0.9726646942887112,0.1402510478161275,2.6686367452144624,0.17411716321027992,0.10638493242197505,2.7092734265772886,2.628000063851636,180224,1.5145526468753814,2.732196831703186
1.432,1.7012508124407426,1.1627491875592573,1.3780000000000001,1.6192384712271242,1.136761528772876,0.11865653980057685,2.616744837164879,0.16891817131546716,0.06839490828568655,2.6760075286490395,2.5574821456807184,344064,2.155957889556885,3.000226044654846
1.2109999999999999,1.4393177610261627,0.982682238973837,1.4290000000000003,1.691047705580492,1.1669522944195085,0.13018005713820455,2.635183572769165,0.1777385183059346,0.0826215959704745,2.6949323895053947,2.5754347560329354,507904,2.466045308113098,2.78954873085022
1.3050000000000002,1.4966898536699322,1.113310146330068,1.3959999999999997,1.510297856497836,1.2817021435021634,0.09158903262577947,2.622313469648361,0.11786616433786502,0.06531190091369392,2.6555124790005893,2.589114460296133,671744,2.505625879764557,2.9956488966941834
1.268,1.4499230606602693,1.0860769393397307,1.348,1.5723122823208753,1.123687717679125,0.08489263011142609,2.6019902408123015,0.10951034961106795,0.06027491061178422,2.650996093522981,2.552984388101622,835584,2.6164830327033997,3.023150658607483
1.253,1.5573369842789402,0.9486630157210596,1.366,1.689147025361522,1.0428529746384783,0.08389577914495015,2.582570093870163,0.11596804034388256,0.05182351794601774,2.6416880049973335,2.523452182742992,999424,3.006542754173279,2.9883247137069704
1.5779999999999998,2.036798430686069,1.1192015693139306,1.5990000000000002,2.045664303476336,1.1523356965236646,0.0972470405977219,2.6060596704483032,0.12200219982049935,0.07249188137494446,2.6520670879099164,2.56005225298669,1163264,2.8848441362380983,3.39690842628479
1.733,2.033401398132565,1.4325986018674348,1.799,2.3002274932602957,1.2977725067397041,0.12364956061355765,2.5527479231357573,0.17326187027784123,0.07403725094927407,2.625143435368915,2.4803524109025994,1327104,3.35361590385437,3.718450355529785
1.902,2.4095391610506525,1.3944608389493476,2.05,2.608909652806247,1.4910903471937524,0.1336216051597148,2.56104599237442,0.18427512347446118,0.08296808684496843,2.6460341177197235,2.4760578670291165,1490944,3.496512508392334,3.808872866630554
2.2779999999999996,2.8718821431900436,1.6841178568099555,2.2630000000000003,2.8253530919271275,1.7006469080728732,0.14962109941989182,2.5722431600093842,0.1851620794466085,0.11408011939317515,2.635407129867864,2.5090791901509046,1654784,3.4895001888275146,4.306115913391113
2.392,2.930159827560549,1.8538401724394507,2.3080000000000003,2.8306432817897886,1.785356718210212,0.16460440531373022,2.570395568013191,0.21858459081552994,0.11062421981193049,2.6219316082121056,2.5188595278142767,1818624,3.9779980897903444,4.43984272480011
2.731,3.338559873592718,2.1234401264072815,2.63,3.148189154653009,2.111810845346991,0.18569128150120376,2.5354761749506,0.22563758748589272,0.1457449755165148,2.591764115965212,2.4791882339359876,1982464,4.318719816207886,4.710055661201477
2.699,2.917103186588367,2.4808968134116327,2.7649999999999997,3.1064454568448667,2.4235545431551326,0.14224222619086502,2.5187496483325957,0.16963355374505992,0.11485089863667011,2.5564633919385127,2.481035904726679,2146304,4.140542435646057,4.75006422996521
2.6660000000000004,2.9542776439476364,2.3777223560523644,2.7,3.1216159389776434,2.278384061022357,0.17987264581024645,2.5101365238428115,0.222205179126332,0.1375401124941609,2.5770212720059487,2.4432517756796743,2310144,4.586200475692749,4.762754631042481
2.875,3.219622982402509,2.530377017597491,2.7540000000000004,3.084006060550409,2.4239939394495917,0.19633278008550403,2.481375676393509,0.25390100558457596,0.1387645545864321,2.5427116069824485,2.4200397458045697,2473984,4.8294144630432125,4.928408479690551
3.153,3.496367150438128,2.809632849561872,3.151,3.5421892125302024,2.7598107874697972,0.17729549733921884,2.523060619831085,0.23759418490591536,0.11699680977252233,2.5800955478186567,2.4660256918435137,2637824,4.466595029830932,5.086008977890015
3.001,3.2664599781511328,2.735540021848867,3.1689999999999996,3.720841462740885,2.6171585372591144,0.17931651757098735,2.51782782971859,0.24579971554984326,0.11283331959213146,2.5703598179930434,2.4652958414441364,2801664,4.819088459014893,4.949423933029175
3.0570000000000004,3.34727745348201,2.766722546517991,2.9140000000000006,3.3135046933391403,2.514495306660861,0.18211423382163044,2.4877898365259172,0.2156993743339261,0.14852909330933478,2.5492681403279613,2.426311532723873,2965504,4.9702247142791744,4.9398766040802
3.165,3.5167740752244256,2.8132259247755744,3.099,3.4788275924679515,2.719172407532049,0.1910005861893296,2.5032940953969955,0.2391578345290412,0.142843337849618,2.5561811190226686,2.4504070717713224,3129344,4.763280248641967,5.0309038162231445
3.1169999999999995,3.6195345759248805,2.6144654240751186,3.157,3.6118417307152018,2.7021582692847983,0.17842289619147775,2.504607892036438,0.24213621863573725,0.11470957374721823,2.5662297762967645,2.4429860077761116,3293184,4.775437307357788,4.953432512283325
3.1710000000000003,3.749592257120678,2.5924077428793226,2.959,3.5110588736720025,2.4069411263279976,0.1497315583750605,2.509070026874542,0.1935864749340587,0.1058766418160623,2.5611333980218096,2.4570066557272745,3457024,5.020555114746093,5.013267755508423
3.2319999999999993,3.794988454588546,2.6690115454114527,3.5460000000000003,4.012244571013969,3.079755428986031,0.146166890207678,2.4777861148118974,0.17787017500550917,0.11446360540984685,2.5327533863922156,2.422818843231579,3620864,4.962416124343872,5.073923492431641
3.2009999999999996,3.6645180686877263,2.737481931312273,3.2260000000000004,3.7224916917733877,2.729508308226613,0.16177544640377162,2.4888715535402297,0.19365743068319802,0.12989346212434522,2.5442802172833785,2.433462889797081,3784704,5.05296483039856,5.074072170257568
3.3370000000000006,3.8922485929743544,2.781751407025647,3.307,3.7722107049499183,2.8417892950500816,0.16200571674853562,2.484863093495369,0.1966478876342816,0.12736354586278964,2.541456099869257,2.428270087121481,3948544,5.272778654098511,5.318902254104614
3.691,4.124369357476968,3.257630642523032,3.2359999999999998,3.848212381449444,2.6237876185505553,0.18824176918715235,2.470442736148834,0.2289698195660822,0.1475137188082225,2.5234998151766277,2.4173856571210406,4112384,5.251444292068482,5.6902202606201175
3.4939999999999998,3.9905319727872515,2.997468027212748,3.313,3.797108458922172,2.8288915410778284,0.18512190002948045,2.5108313739299772,0.2235223020015091,0.1467214980574518,2.5461722858307363,2.475490462029218,4276224,5.219140863418579,5.36179838180542
3.7099999999999995,4.20152822909778,3.218471770902219,3.529,4.019254015791814,3.038745984208186,0.15798802683129903,2.4880110323429108,0.18178533407953443,0.13419071958306364,2.5327736392159785,2.443248425469843,4440064,5.543097352981567,5.494066905975342
3.899,4.545938173243781,3.2520618267562194,3.568,3.9296019911449607,3.2063980088550394,0.17597506958991285,2.4761966347694395,0.19987491997596468,0.15207521920386102,2.5169603618370693,2.4354329077018098,4603904,5.727886962890625,5.810089206695556
3.812,4.476993233048277,3.1470067669517228,3.8280000000000003,4.5855460382049404,3.0704539617950606,0.17483743634074925,2.464252272248268,0.21655200373784617,0.13312286894365233,2.528002020300108,2.400502524196428,4767744,5.762063312530517,5.716886758804321
3.867,4.458253752630798,3.2757462473692027,3.6740000000000004,4.3434505209498315,3.0045494790501692,0.15541455885395403,2.4481479197740557,0.1819212542650138,0.12890786344289426,2.510494432134918,2.3858014074131932,4931584,5.847080945968628,5.720057392120362
4.07,4.897103379270089,3.2428966207299115,3.9619999999999997,4.449356132617616,3.4746438673823827,0.15606629550457,2.452649661898613,0.19930702635024916,0.11282556465889082,2.5052982581469236,2.400001065650302,5095424,6.040864181518555,5.971254825592041
3.6340000000000003,4.4103143693118145,2.857685630688186,3.7359999999999998,4.273200148920306,3.1987998510796927,0.16649541128426787,2.4791195005178452,0.21347102492471792,0.11951979764381782,2.5329723978882344,2.425266603147456,5259264,5.914814186096192,5.373184108734131
4.118,4.753591063499166,3.482408936500835,4.153,4.9811068771601885,3.3248931228398106,0.18994326246902346,2.441910150647163,0.24179565280171478,0.13809087213633214,2.5059707124458046,2.377849588848522,5423104,6.043373394012451,5.88085970878601
4.1530000000000005,4.828308077842995,3.477691922157006,4.113,4.844560660506017,3.3814393394939835,0.1753495374228805,2.4286973863840102,0.23984439242364575,0.11085468242211528,2.5290463659286897,2.3283484068393308,5586944,6.147298288345337,5.94747896194458
4.32,5.0887392275667995,3.5512607724332006,4.396,5.258081202671767,3.533918797328233,0.18875667024403808,2.4164977610111236,0.2325930436620246,0.14492029682605156,2.4997883615484477,2.3332071604737994,5750784,6.446600294113159,6.247745609283447
4.503,4.835266459336479,4.170733540663521,3.9850000000000003,4.646562544284364,3.323437455715637,0.19882431617006657,2.426856404542923,0.2563780470708821,0.14127058526925107,2.477216941400292,2.3764958676855543,5914624,6.206070804595948,6.2331554889678955
4.646000000000001,5.710952581103967,3.581047418896034,4.53,5.381516294618018,3.678483705381982,0.22717305067926646,2.4381180495023727,0.2939772999512482,0.1603688014072847,2.488071899653191,2.388164199351554,6078464,6.612750291824341,6.43668303489685
5.308,6.423399480007051,4.192600519992949,4.622999999999999,5.343320067747664,3.902679932252335,0.2211543857119977,2.404384735226631,0.2820379069435582,0.1602708644804372,2.458749154908927,2.350020315544335,6242304,6.793903970718384,7.0827929973602295
5.0329999999999995,5.8912429725899305,4.1747570274100685,4.763000000000001,5.7397502239569755,3.786249776043026,0.21112177483737468,2.3251947581768038,0.2501007585420048,0.17214279113274453,2.420293933583804,2.2300955827698035,6406144,6.844699144363403,6.819048357009888
5.031999999999999,5.899753421197519,4.164246578802479,4.905,5.943645752891717,3.866354247108284,0.213379561342299,2.3343091696500777,0.26052352046291455,0.1662356022216834,2.4277195479402986,2.240898791359857,6569984,6.837925720214844,6.765666341781616
5.565,6.799400664290165,4.330599335709835,4.9350000000000005,5.9346124248927685,3.9353875751072325,0.22142757270485164,2.3603723257780076,0.2912164177092197,0.1516387277004836,2.436432167190673,2.2843124843653424,6733824,7.242795324325561,7.237671422958374
5.391,6.326718440557842,4.455281559442158,4.731999999999999,5.240484021381203,4.223515978618796,0.21387083120644093,2.332056555151939,0.2758930325778313,0.15184862983505054,2.453427639763519,2.2106854705403594,6897664,7.102531766891479,7.00605411529541
5.400999999999999,6.233411556863549,4.5685884431364485,4.959,5.925834525655761,3.992165474344239,0.2401641946285963,2.3120002865791323,0.3224154019254825,0.1579129873317101,2.4386196797751065,2.185380893383158,7061504,7.485709953308105,7.068213891983032
5.833,7.1755203909065965,4.490479609093404,5.151000000000001,5.911860696842727,4.390139303157274,0.2145927020348608,2.3578713834285736,0.28608876894397384,0.14309663512574775,2.434665595032025,2.2810771718251224,7225344,7.7148881435394285,7.521750974655151
5.909000000000001,6.782240516696289,5.035759483303712,5.248,5.897919995076317,4.598080004923683,0.2450021481141448,2.3121283888816833,0.35229687744265203,0.1377074187856376,2.438393362650241,2.1858634151131255,7389184,7.2720434188842775,7.537140893936157
5.89,6.702046796681078,5.077953203318922,5.397,6.300449500525625,4.493550499474376,0.22755120005458593,2.3050335943698883,0.29318618751276426,0.1619162125964076,2.3938815628297556,2.216185625910021,7553024,7.789909553527832,7.473443222045899
6.15,7.197482696754463,5.102517303245538,5.604000000000001,6.2334632634236895,4.9745367365763125,0.27380664087831974,2.3095356643199922,0.35541602843319126,0.19219725332344822,2.4023116119149135,2.216759716725071,7716864,7.974149131774903,7.707257652282715
6.337999999999999,7.470967784184528,5.2050322158154705,5.798,6.486633429336683,5.109366570663317,0.23977658245712513,2.2899103701114654,0.3050820336001558,0.17447113131409447,2.3897926437506527,2.190028096472278,7880704,7.77322096824646,7.891480016708374
6.293000000000001,7.005896205628843,5.580103794371159,6.162000000000001,6.411431353281821,5.912568646718181,0.22714932588860393,2.274505189061165,0.28796413032849,0.16633452144871788,2.3558628791771876,2.1931474989451423,8044544,7.9133631706237795,7.85134916305542
6.3950000000000005,7.4056161486934595,5.384383851306541,6.087000000000001,6.556873387201277,5.6171266127987245,0.27585788927972316,2.242406526207924,0.34087228418480775,0.2108434943746386,2.334781931962024,2.1500311204538236,8208384,8.246584939956666,7.911067247390747
6.561,7.179149658254374,5.9428503417456255,5.992,6.846070254721472,5.137929745278528,0.21094582350924607,2.2341988295316697,0.24594875732192636,0.17594288969656577,2.3266031829822436,2.141794476081096,8372224,8.253934383392334,8.062978649139405
6.409999999999999,7.172928568084849,5.647071431915149,5.799,6.214847327753828,5.383152672246172,0.2358994832262397,2.2591513961553575,0.2737344461297988,0.19806452032268057,2.3670486769453882,2.151254115365327,8536064,8.091879606246948,7.759979486465454
6.617,7.596755581765167,5.637244418234833,5.98,6.541159513863929,5.418840486136072,0.24023841023445125,2.2553743064403533,0.2619444297788084,0.2185323906900941,2.3544379237045465,2.15631068917616,8699904,8.410523891448975,7.971683216094971
6.879,7.618005412700069,6.13999458729993,6.231,6.808415794726815,5.653584205273185,0.21781792435795064,2.242614808678627,0.253016664313529,0.1826191844023723,2.3206399460177374,2.1645896713395163,8863744,8.498690557479858,8.312448024749756
6.641,7.269847358267489,6.012152641732511,6.0009999999999994,6.429752842556175,5.572247157443824,0.24726269273087378,2.278849905729294,0.30759906048031277,0.1869263249814348,2.3268162753874444,2.2308835360711434,9027584,8.314782571792602,7.951963472366333
6.8950000000000005,7.383615390670413,6.406384609329588,6.1259999999999994,6.835481500815912,5.416518499184087,0.23587441807612777,2.2426576375961305,0.2916939757477043,0.18005486040455126,2.304056102633806,2.181259172558455,9191424,8.375221967697144,8.280018711090088
7.1049999999999995,7.634306149595864,6.575693850404135,6.215000000000001,6.785285016461068,5.644714983538933,0.22707479912787676,2.2019512593746184,0.26796620400605786,0.18618339424969568,2.2801426199136583,2.1237598988355786,9355264,8.925153923034667,8.44410457611084
7.26,7.903335060446731,6.616664939553268,5.907,6.352422271558125,5.461577728441875,0.2169351490214467,2.255464915931225,0.2613840654988821,0.1724862325440113,2.375042306905052,2.135887524957398,9519104,8.519052982330322,8.50637435913086
6.900999999999999,7.746948579997625,6.055051420002373,6.078,6.63075310944399,5.52524689055601,0.2554694784805179,2.2444561928510667,0.31606964284313677,0.194869314117899,2.34195017642353,2.146962209278603,9682944,8.49543867111206,8.18818998336792
7.2989999999999995,8.074647471471415,6.5233525285285845,6.334999999999999,6.772841295448475,5.897158704551523,0.24301333650946613,2.1872924342751503,0.2821821696392403,0.20384450337969195,2.3022353254595274,2.0723495430907732,9846784,8.795172786712646,8.5457848072052
7.086999999999999,8.017258566206191,6.1567414337938065,6.413000000000001,6.907571531732267,5.918428468267735,0.26968489969149234,2.1807745188474654,0.3513024524334234,0.1880673469495613,2.2892251668060317,2.072323870888899,10010624,8.35228910446167,8.354603719711303
7.139,7.613941048973449,6.6640589510265515,6.340000000000002,6.998361602768571,5.681638397231432,0.26367686558514836,2.1537162214517593,0.35436596735851056,0.17298776381178615,2.251791231752941,2.0556412111505775,10174464,8.767743396759034,8.344228744506836
7.573000000000002,8.34918361229802,6.796816387701984,6.296000000000001,7.066963034133286,5.525036965866716,0.3100832073017955,2.1511251613497735,0.39504471985474776,0.22512169474884322,2.2561230723639385,2.0461272503356085,10338304,9.006841707229615,8.75147180557251
6.911999999999999,7.56870084513422,6.255299154865778,6.518000000000001,7.206531771234996,5.8294682287650055,0.2878423685207963,2.187986797094345,0.34574260327578005,0.2299421337658126,2.30386408098847,2.0721095132002203,10502144,8.607230234146119,8.122912454605103
7.568,8.216703322020166,6.919296677979833,6.725000000000001,7.3818751784015,6.068124821598503,0.2678606893867254,2.1248318046331405,0.3019748427857685,0.2337465359876823,2.2038524506182307,2.0458111586480503,10665984,8.950263261795044,8.771500873565675
7.430999999999999,8.170654649143774,6.691345350856224,6.158,6.761370532923179,5.554629467076822,0.2604659542441368,2.162888817489147,0.3278476975730371,0.19308421091523653,2.2496519568454834,2.076125678132811,10829824,8.945406532287597,8.607152462005615
7.894,8.706590917990104,7.0814090820098965,6.359999999999999,7.010568981738293,5.709431018261706,0.2417283938266337,2.0923044100403785,0.30390176202806907,0.17955502562519834,2.21405081663755,1.9705580034432073,10993664,9.26368522644043,9.014992046356202
7.85,8.638682445601523,7.061317554398476,6.446000000000001,7.202454889600167,5.689545110399834,0.22882429901510473,2.138318970799446,0.2709468816937716,0.18670171633643787,2.218835301875069,2.0578026397238234,11157504,9.136852979660034,8.99619655609131
7.85,8.652022443576238,7.047977556423762,6.459999999999999,7.114538005008112,5.805461994991886,0.2606026489287615,2.171981605887413,0.32081136595582205,0.20039393190170096,2.2615496830460726,2.082413528728753,11321344,9.257004737854004,8.951661491394043
7.921999999999999,8.65778257658088,7.186217423419118,6.489,7.216811101866411,5.761188898133589,0.261671058088541,2.169932320713997,0.31998253684140054,0.2033595793356815,2.246339866670567,2.0935247747574266,11485184,9.201857042312621,8.983668994903564
7.787999999999999,8.368324047407997,7.207675952592002,6.571000000000001,7.114846485692425,6.027153514307576,0.24227003883570428,2.1952861294150354,0.28161159384919776,0.20292848382221076,2.307155945103678,2.083416313726393,11649024,9.063433933258057,8.833752155303955
8.024,8.874801974609838,7.17319802539016,6.699,7.543398602556873,5.854601397443127,0.2641751125454902,2.1284947246313095,0.32538694991493355,0.20296327517604687,2.1970546466945753,2.0599348025680437,11812864,9.382918071746825,9.092177772521973
8.162,8.567728973577191,7.756271026422811,6.795999999999999,7.36368301013858,6.228316989861419,0.2747389622032642,2.152672776579857,0.37885021603159785,0.17062770837493058,2.2063804615582012,2.0989650916015123,11976704,9.680804538726807,9.218062400817871
8.243,8.795124080257327,7.690875919742672,6.803999999999999,7.432763866646294,6.175236133353705,0.24084450211375952,2.148909866809845,0.26549516914642785,0.2161938350810912,2.2158568629893685,2.0819628706303215,12140544,9.6959979057312,9.234722805023193
8.083,8.808176530232467,7.357823469767533,6.561,7.113348621796054,6.008651378203946,0.2758819411508739,2.138867923617363,0.36881982502865046,0.18294405727309732,2.223959665196923,2.0537761820378027,12304384,9.383200740814209,9.027071237564087
8.11,9.02570737684044,7.194292623159559,6.478999999999999,7.097861050640609,5.860138949359389,0.23778248690068718,2.176124058663845,0.29382575539219796,0.18173921840917637,2.2874993410941666,2.0647487762335235,12468224,9.404364490509034,9.116919374465942
8.155999999999999,8.797750730424204,7.514249269575794,6.785000000000001,7.468202019903338,6.101797980096664,0.25645618736743925,2.1610851347446443,0.3297140666430609,0.18319830809181759,2.252819122601072,2.0693511468882164,12632064,9.29970760345459,9.108829402923584
7.995,8.856362293114808,7.133637706885192,6.861,7.142263221911433,6.5797367780885665,0.25207231473177666,2.1453683406114576,0.3196529913941808,0.18449163806937255,2.2187860634454024,2.071950617777513,12795904,9.329879474639892,8.947040891647339
8.518,9.425665136490325,7.610334863509676,6.9990000000000006,7.355579584384749,6.642420415615252,0.23887446895241732,2.143248724937439,0.2870581611848736,0.19069077671996107,2.233118169391809,2.0533792804830684,12959744,9.71022300720215,9.40478310585022
8.478,9.274715758599012,7.681284241400987,6.843999999999999,7.560675658858314,6.1273243411416844,0.24707499835640193,2.183970499038696,0.3034292929772978,0.19072070373550606,2.2756149364947404,2.0923260615826518,13123584,9.394297027587891,9.3720299243927
8.403,9.24670670259279,7.55929329740721,6.864,7.587369891549268,6.140630108450732,0.2689777923747897,2.1236356809735297,0.3267981678918247,0.21115741685775466,2.2092157169457964,2.038055645001263,13287424,9.538571214675903,9.295588874816895
8.681999999999999,9.572840052983699,7.7911599470162995,6.956,7.582054310743086,6.329945689256915,0.24620298761874437,2.058500348031521,0.2903114865407756,0.20209448869671315,2.1496065719186164,1.9673941241444253,13451264,9.704784107208251,9.599244976043702
8.856000000000002,9.734296077641249,7.977703922358755,6.869,7.503703867957333,6.234296132042666,0.2402945000678301,2.097647513449192,0.29655600653031405,0.18403299360534614,2.171688187916365,2.0236068389820185,13615104,9.893423366546632,9.667211246490478
8.841,9.661420014382877,8.020579985617122,6.912000000000001,7.279690086893841,6.544309913106161,0.24985619764775033,2.0829565197229387,0.3274740961795531,0.17223829911594757,2.188429092024398,1.9774839474214791,13778944,9.67383623123169,9.616484832763671
8.802999999999999,9.46701882503435,8.138981174965648,7.098000000000001,7.457772150117266,6.738227849882736,0.24395211720839144,2.112602396309376,0.32561251376395484,0.16229172065282804,2.191536235885509,2.0336685567332426,13942784,9.963510417938233,9.626068115234375
8.83,9.535790337139861,8.124209662860139,7.395999999999999,7.965213492461308,6.82678650753869,0.24401991423219438,2.0735875338315966,0.3052557850863974,0.18278404337799134,2.1483286437278366,1.9988464239353565,14106624,9.698049068450928,9.552021694183349
8.983,9.981168823396123,7.984831176603878,6.921000000000001,7.57278907631227,6.269210923687733,0.2325536805205047,2.075553074479103,0.29272343874839196,0.17238392229261748,2.2011461245554904,1.9499600244027158,14270464,10.013200569152833,9.733779907226562
9.078999999999999,9.758035345177259,8.399964654822739,7.103,7.729546885715666,6.476453114284333,0.23122233431786293,2.058901159465313,0.3110679265517764,0.15137674208394947,2.140230746653247,1.977571572277379,14434304,9.89805202484131,9.852593421936035
9.062000000000001,10.102872710757662,8.02112728924234,7.361999999999999,7.841954164478233,6.882045835521765,0.24719061627984046,2.0347157418727875,0.29944383145866255,0.19493740110101837,2.1250730492221446,1.9443584345234304,14598144,10.05148630142212,9.814532136917114
9.308,10.182811979799087,8.433188020200912,7.034999999999999,7.5925526880932415,6.477447311906757,0.22042996203526855,2.064807651937008,0.26837418066607505,0.17248574340446204,2.171077923888248,1.9585373799857682,14761984,10.155188941955567,10.049607086181641
9.369,10.197932445980975,8.540067554019025,7.2,8.057857797073618,6.342142202926382,0.28464767038822175,2.030311371386051,0.3243883188144064,0.2449070219620371,2.143305938609165,1.9173168041629374,14925824,10.039987182617187,10.025994491577148
9.273,10.12224731380205,8.423752686197949,6.889,7.377578550491116,6.400421449508884,0.24571901559829712,2.0365002930164335,0.2988748587006553,0.19256317249593896,2.173666152429925,1.8993344336029419,15089664,10.157480144500733,9.968514823913575
9.136000000000001,9.615274451645401,8.6567255483546,7.286,7.740998901097574,6.8310010989024255,0.25179631998762486,2.0446799799799917,0.3201995315313343,0.18339310844391546,2.1644037147637056,1.924956245196278,15253504,10.04813232421875,9.791725158691406
9.384,10.30845876057291,8.459541239427091,7.312,8.033578824523005,6.590421175476997,0.26059558484703305,2.0205168649554253,0.28259573688814593,0.2385954328059202,2.1791943883445555,1.861839341566295,15417344,10.172194671630859,10.057085227966308
9.421000000000001,10.203054345937673,8.63894565406233,7.352000000000001,8.098884194504075,6.605115805495927,0.23757922034710646,1.9683263882994653,0.289696218905675,0.18546222178853797,2.0719403723363157,1.8647124042626146,15581184,10.244414901733398,10.098469066619874
9.223,10.078032747910862,8.367967252089139,7.005,7.559477231272845,6.450522768727155,0.2711457977071404,1.9395528316497803,0.3123860142956616,0.22990558111861922,2.074190602286173,1.8049150610133875,15745024,10.310687255859374,9.856789016723633
9.297,10.064945961640532,8.529054038359469,7.212000000000001,7.900371992457567,6.523628007542435,0.24218888636678454,2.025033336877823,0.31794006430000876,0.16643770843356034,2.0899619891876133,1.9601046845680328,15908864,10.169417381286621,9.945156574249268
9.907,10.618323414488797,9.195676585511203,7.569000000000001,8.180219273256334,6.9577807267436675,0.2849176885560155,2.0064814314246178,0.3411701770716221,0.2286652000404089,2.090941080751428,1.9220217820978072,16072704,10.438117027282715,10.499228763580323
9.512,10.133511061848461,8.89048893815154,7.172999999999999,7.894138682917508,6.45186131708249,0.2490553411655128,2.0492293134331705,0.3237099168379744,0.17440076549305122,2.102484732149546,1.995973894716795,16236544,10.363329887390137,10.129353713989257
9.600999999999999,10.318794538847989,8.88320546115201,7.481999999999999,8.133487528660371,6.830512471339627,0.24236498642712828,2.010699914395809,0.29676009472374265,0.18796987813051388,2.1324718534144136,1.8889279753772048,16400384,10.231338500976562,10.118416881561279
9.797999999999998,10.289686892239358,9.306313107760639,7.824000000000001,8.3735852982022,7.274414701797802,0.2634470396675169,1.9697733327746392,0.3418392347172027,0.18505484461783114,2.107053928825113,1.8324927367241657,16564224,10.415864276885987,10.287659549713135
9.756,10.153018891238188,9.358981108761812,7.35,7.761169064984222,6.938830935015777,0.24249136867001653,1.9669785335659982,0.31872962011800643,0.16625311722202663,2.066071734729519,1.8678853324024771,16728064,10.54676399230957,10.27315969467163
9.636,10.234919026246452,9.037080973753547,7.442,8.207699680031277,6.676300319968723,0.2501750223338604,1.9281219318509102,0.30539499218213617,0.19495505248558467,2.0123308785947254,1.843912985107095,16891904,10.265035247802734,10.13371925354004
9.899,10.663610358287146,9.134389641712852,7.332000000000001,7.933145573051986,6.7308544269480155,0.23839871771633625,1.932853664457798,0.3028775234481649,0.17391991198450762,2.02983005709895,1.8358772718166463,17055744,10.5116681098938,10.44146499633789
10.025000000000002,10.680976371525684,9.36902362847432,7.507,8.212167356022668,6.801832643977332,0.2493611497804522,1.9414221718907356,0.29597667471700106,0.20274562484390338,2.102578273284958,1.7802660704965132,17219584,10.71743040084839,10.531555366516113
9.565999999999999,10.312594937030783,8.819405062969215,7.458999999999999,7.971083001084784,6.9469169989152135,0.26747050881385803,1.9141665294766426,0.3382581927873031,0.19668282484041294,2.06481932695187,1.7635137320014151,17383424,10.267133808135986,10.085456371307373
9.799,10.350950178911104,9.247049821088895,7.453999999999999,7.981848463102811,6.926151536897187,0.29942602682858704,1.9154406160116195,0.3862364743999145,0.2126155792572596,2.0496235064152977,1.7812577256079414,17547264,10.45697603225708,10.319577503204346
9.999,10.707667058638965,9.290332941361036,7.464,8.133540140693595,6.7944598593064045,0.2890042936429381,1.9500170439481734,0.3535040137094203,0.22450457357645592,2.1234914028765726,1.7765426850197743,17711104,10.588273334503175,10.507899856567382
9.857,10.46341652352158,9.250583476478418,7.544,8.075341697968454,7.012658302031546,0.23929115962237119,1.975820781290531,0.2997879585110384,0.17879436073370397,2.1106804508707353,1.8409611117103268,17874944,10.378261184692382,10.238776874542236
9.863,10.71936499227841,9.00663500772159,7.654000000000001,8.235140258457458,7.072859741542544,0.2558369474485517,1.9713548585772513,0.30728795194294295,0.20438594295416043,2.077940772300205,1.8647689448542977,18038784,10.37511224746704,10.278518962860108
10.242,10.789664130649435,9.694335869350567,7.388,7.919654022838161,6.856345977161839,0.2384377379901707,1.981103001534939,0.29633454018495886,0.18054093579538255,2.125215054345327,1.8369909487245508,18202624,10.668283843994141,10.626056098937989
9.950999999999999,10.739472574031588,9.16252742596841,7.525,8.079387048910778,6.970612951089223,0.2772474680095911,1.9541137784719467,0.3381906532411517,0.2163042827780305,2.0736132238818885,1.8346143330620048,18366464,10.473049926757813,10.329547691345216
10.246,10.589138456020306,9.902861543979695,7.356,8.189309066313333,6.5226909336866665,0.2605719299055636,1.9558957278728486,0.3194111040120302,0.201732755799097,2.095428576341076,1.8163628794046214,18530304,10.575623607635498,10.539077091217042
10.332999999999998,10.939927508027111,9.726072491972886,7.608,8.169423191540925,7.046576808459073,0.24311241488903756,1.9589592143893242,0.3191454918828984,0.1670793378951767,2.1014350851445465,1.816483343634102,18694144,10.83885669708252,10.650329208374023
10.257000000000001,10.69144332196502,9.822556678034983,7.49,8.00347833449913,6.97652166550087,0.25420367121696474,1.9564668595790864,0.31664810139518007,0.19175924103874945,2.091975217005007,1.8209585021531656,18857984,10.644816017150879,10.552742290496827
10.147,10.545272519765048,9.748727480234953,7.33,8.129612406106858,6.530387593893141,0.24953844379633666,1.9329262629151345,0.31287074319289043,0.18620614439978286,2.085436022455561,1.780416503374708,19021824,10.745114421844482,10.4881160736084
10.174,10.91652542044027,9.43147457955973,7.94,8.34585711771509,7.534142882284911,0.2690774672664702,1.950636549293995,0.3519046409218794,0.186250293611061,2.0820307557294297,1.8192423428585602,19185664,10.91542329788208,10.484471988677978
10.486999999999998,11.208914814919321,9.765085185080675,7.563000000000001,7.9396178434434574,7.186382156556544,0.2558459438383579,1.9183512419462203,0.29651532815461434,0.21517655952210143,2.030757487714535,1.8059449961779057,19349504,10.984224033355712,10.774923133850098
10.117999999999999,10.817525553500369,9.418474446499628,7.8340000000000005,8.367220404710848,7.300779595289153,0.25413760961964726,1.9150271862745285,0.3102161249759072,0.19805909426338733,2.059959497949029,1.7700948746000276,19513344,10.658026599884034,10.379224300384521
10.539000000000001,11.116554326449037,9.961445673550966,7.514999999999999,8.012739891911426,7.017260108088571,0.26188060343265535,1.9013788878917695,0.318671860808599,0.2050893460567117,2.019765320816616,1.782992454966923,19677184,11.003424644470215,10.792655181884765
10.68,11.29475198251002,10.06524801748998,7.397,8.16412515276192,6.62987484723808,0.2993709549307823,1.9036086603999138,0.3950905237704927,0.2036513860910719,2.0270144287668193,1.7802028920330084,19841024,11.042306041717529,10.916894435882568
10.473999999999998,11.30175841886386,9.646241581136136,7.600999999999999,8.142210679865059,7.059789320134939,0.2455020420253277,1.9366893872618676,0.28920936656425933,0.20179471748639605,2.041392511147999,1.831986263375736,20004864,10.996284484863281,10.684701633453368
10.802000000000001,11.168382313983633,10.43561768601637,7.648000000000001,8.104438385765265,7.191561614234737,0.2502927728928625,1.8728287354111672,0.3003606836673993,0.20022486211832569,2.0158655410149535,1.7297919298073807,20168704,10.884281349182128,10.999094104766845
10.677,11.31026218898652,10.043737811013479,7.953,8.508500675067097,7.3974993249329035,0.24558432754129167,1.9104178860783576,0.28855184067456735,0.202616814408016,2.0432834993295494,1.7775522728271658,20332544,10.975109958648682,10.904606342315674
10.807,11.536548490506286,10.077451509493715,7.562,8.011372896378942,7.112627103621057,0.25390267400071026,1.8477042376995088,0.32964617476210795,0.17815917323931257,1.9650446237325248,1.7303638516664928,20496384,10.854104137420654,10.983494281768799
10.508,11.049309523285892,9.966690476714106,7.774000000000001,8.411466861883817,7.136533138116185,0.2805731661617755,1.834920272231102,0.3567813705976376,0.20436496172591345,1.9535169346842338,1.7163236097779702,20660224,10.960601234436036,10.700164222717286
10.656,10.97541195970095,10.336588040299052,7.734,8.10159216531368,7.36640783468632,0.2624162223190069,1.8417770922183991,0.3203567310269637,0.20447571361105008,1.9328852020424145,1.7506689823943837,20824064,11.190532302856445,10.825339794158936
10.678999999999998,11.386353518405047,9.97164648159495,7.611,7.994391444870644,7.227608555129356,0.3148926004767418,1.8441999554634094,0.4036480034557748,0.22613719749770878,1.9918983585024508,1.696501552424368,20987904,10.810384750366211,10.817554378509522
10.649,11.158125721212354,10.139874278787644,7.536,8.194668353574087,6.877331646425912,0.2809852991253138,1.8062274008989334,0.3162829951084711,0.24568760314215649,1.9280756085146815,1.6843791932831853,21151744,10.753262042999268,10.77104320526123
11.025,11.620789392319132,10.429210607680869,7.599000000000001,8.083013429565751,7.11498657043425,0.25963098816573615,1.8750780716538429,0.28100005715980136,0.23826191917167092,1.9514405214935397,1.798715621814146,21315584,11.189042282104491,11.136666011810302
10.791,11.53814724117807,10.04385275882193,7.865,8.298480103349624,7.431519896650377,0.25099479909986255,1.8603651478886605,0.3051539699865581,0.19683562821316705,1.9969454193722913,1.7237848764050296,21479424,11.181548118591309,10.944946670532227
10.940999999999999,11.566115189385123,10.315884810614875,7.708,8.338472838431601,7.077527161568399,0.3138815376907587,1.7909153237938882,0.3968819157036941,0.23088115967782336,1.9314859143749519,1.6503447332128245,21643264,11.094203662872314,11.068470478057861
10.935,11.444121792894393,10.425878207105608,7.9990000000000006,8.813118541737014,7.184881458262988,0.2507607340812683,1.8114864021539687,0.3296270537196362,0.17189441444290046,1.9499625268485943,1.6730102774593432,21807104,11.30661973953247,11.062888240814209
11.288,11.791980158339591,10.78401984166041,7.9799999999999995,8.388215629294127,7.571784370705872,0.2624749699607491,1.85225368142128,0.3159470800093725,0.2090028599121257,1.9724958080262667,1.7320115548162933,21970944,11.193581295013427,11.341253566741944
11.059999999999999,11.706544662030396,10.413455337969602,7.571,8.307606407791841,6.8343935922081585,0.23388116927817465,1.868202842772007,0.2937566586519117,0.17400567990443758,2.0111423852742303,1.725263300269784,22134784,11.220293045043945,11.11443395614624
11.09,11.614404424085075,10.565595575914925,7.927,8.517509102385391,7.336490897614609,0.24794275090098378,1.8839570462703705,0.290892012723677,0.20499348907829054,1.9990624637746093,1.7688516287661318,22298624,11.183348369598388,11.073073959350586
11.045,11.523252025609928,10.566747974390072,7.681,8.28065740218895,7.081342597811051,0.22800721433013676,1.835953015089035,0.2876332417030719,0.16838118695720164,1.990414473046206,1.6814915571318643,22462464,11.207404136657715,11.050308513641358
11.15,11.785720064179195,10.514279935820806,7.922,8.477748144396362,7.366251855603638,0.244263297971338,1.7967711955308914,0.3304816712150179,0.15804492472765808,1.8673832325890525,1.7261591584727303,22626304,11.278603744506835,11.182553958892822
11.247,11.845582492226427,10.648417507773573,8.076,8.505725493774806,7.646274506225196,0.2603611808270216,1.7965389326214791,0.28811417130646777,0.23260819034757543,1.9176038812509681,1.67547398399199,22790144,11.347319507598877,11.280133152008057
11.213999999999999,11.840772686067284,10.587227313932713,7.840999999999999,8.711131599242321,6.970868400757678,0.2764172574505209,1.7788602784276009,0.3405763569435732,0.21225815795746866,1.8772490981366714,1.6804714587185303,22953984,11.27824649810791,11.23174409866333
11.109,11.539591453700604,10.678408546299396,7.95,8.741151060164873,7.158848939835129,0.2514330977573991,1.7740230903029441,0.31100545333430063,0.1918607421804975,1.8862115133715318,1.6618346672343565,23117824,11.168145370483398,11.103852653503418
11.272999999999998,11.909648254533064,10.636351745466932,7.927999999999999,8.373012359378928,7.482987640621071,0.23889848161488772,1.767886969447136,0.29209405954892304,0.1857029036808524,1.8685797435861835,1.6671941953080884,23281664,11.280568599700928,11.231544399261475
11.568999999999999,11.96881120544577,11.169188794554229,7.883,8.38491732386918,7.381082676130819,0.228833716828376,1.8101274952292443,0.2835292621406847,0.1741381715160673,1.963414563276703,1.6568404271817856,23445504,11.509176445007324,11.513494873046875
11.190000000000001,11.670270756969442,10.70972924303056,7.808,8.467056901943982,7.148943098056018,0.23777905832976104,1.752936887741089,0.31851789952862164,0.15704021713090047,1.8702806398188692,1.6355931356633087,23609344,11.389917087554931,11.159736251831054
11.235000000000001,11.679977527522459,10.790022472477544,7.8,8.551265598839718,7.0487344011602815,0.25320383151993153,1.7566972509026528,0.33169878776339645,0.1747088752764666,1.9179514847886399,1.5954430170166658,23773184,11.498586940765382,11.209689235687256
11.530999999999999,12.1590039808791,10.902996019120897,7.970000000000001,8.435446022649245,7.504553977350757,0.22869665743783116,1.7162935853004455,0.2765078306004192,0.1808854842752431,1.830515629503396,1.602071541097495,23937024,11.563811016082763,11.436530780792236
11.341,11.814802701554138,10.867197298445861,8.361,9.011176129983253,7.710823870016747,0.20647882902994752,1.678116849064827,0.2895772638114419,0.12338039424845317,1.8565426002662644,1.4996910978633897,24100864,11.482882690429687,11.261699008941651
11.316999999999998,11.98079288938644,10.653207110613558,7.700000000000001,8.138314955254781,7.261685044745221,0.24423040831461548,1.7720807492733002,0.32320316635688817,0.1652576502723428,1.883149766326101,1.6610117322204994,24264704,11.348002433776855,11.213185119628907
11.563,12.100885675585436,11.025114324414565,7.822,8.523794841816324,7.120205158183675,0.22582904789596792,1.7544591203331947,0.3001483544554123,0.1515097413365235,1.9096677273312634,1.599250513335126,24428544,11.582894706726075,11.478839206695557
11.712,12.260940798265167,11.163059201734832,7.8370000000000015,8.288022172403975,7.385977827596028,0.2560635548084974,1.765616662800312,0.3506237883746346,0.16150332124236022,1.8663010901705337,1.6649322354300904,24592384,11.618383407592773,11.59913911819458
11.469,12.01067241022596,10.92732758977404,7.613000000000001,8.101693155262074,7.124306844737929,0.24196638232097029,1.7519466698169708,0.3030973143927444,0.18083545024919617,1.8925825342932996,1.611310805340642,24756224,11.476998901367187,11.350486850738525
11.527000000000001,11.879393246246293,11.174606753753709,7.956,8.33655748580208,7.5754425141979205,0.22377042379230255,1.7272503882646562,0.2969335051192271,0.15060734246537802,1.8523516574640628,1.6021491190652495,24920064,11.582226371765136,11.424432754516602


==> data/progress-miner-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.4449999999999998,1.637210821755696,1.2527891782443037,1.4920000000000002,1.731198662203617,1.2528013377963834,0.6798122973181308,2.7046901673078536,0.9885804227672117,0.37104417186904987,2.7063417329850203,2.703038601630687,16384,0.27853629514575007,2.526817786693573
1.3190000000000002,1.4626279917007825,1.1753720082992178,1.397,1.6630093983302094,1.1309906016697906,0.11467823502607641,2.6632018834352493,0.15166809507809473,0.07768837497405809,2.700392000136493,2.6260117667340057,180224,1.0220711946487426,2.7413803577423095
1.2810000000000001,1.4440000000000002,1.118,1.4049999999999998,1.6065564437074635,1.203443556292536,0.10266448291949923,2.6371119052171705,0.1437499331416426,0.06157903269735584,2.6808398013049537,2.5933840091293874,344064,1.3225597381591796,2.7708839416503905
1.405,1.6486903773233568,1.1613096226766433,1.419,1.7200465080348883,1.1179534919651117,0.11168457614257929,2.622146436572075,0.138753090996173,0.08461606128898558,2.688917054463148,2.5553758186810014,507904,1.4393643498420716,3.0039594173431396
1.381,1.6076473030944776,1.1543526969055224,1.4869999999999997,1.6632413118425982,1.3107586881574012,0.09876234969124194,2.5928589940071105,0.1404983187743023,0.05702638060818158,2.6571039736395874,2.5286140143746336,671744,1.6730439901351928,3.0197116136550903
1.577,1.8293509461048245,1.3246490538951754,1.666,1.9183172606065626,1.4136827393934372,0.09717558166012163,2.557741552591324,0.12714974642980695,0.06720141689043632,2.649436939016448,2.4660461661662,835584,2.108454978466034,3.2351919174194337
1.7850000000000001,2.118833790979883,1.4511662090201174,1.905,2.4741440942327344,1.3358559057672654,0.11667022975161667,2.5480872869491575,0.17581493514685703,0.057525524356376305,2.600186514660127,2.4959880592381882,999424,2.1092851877212526,3.526658296585083
2.218,2.790255187831443,1.645744812168557,2.051,2.556597666133854,1.5454023338661462,0.17888464778661725,2.4671283811330795,0.25233823836390135,0.10543105720933318,2.5532028368533135,2.3810539254128456,1163264,2.5282567143440247,4.134001612663269
2.6569999999999996,3.0843885819719565,2.2296114180280426,2.923,3.2269095260106204,2.6190904739893797,0.20532210012897845,2.431759166717529,0.2652040414166779,0.14544015884127898,2.500744757736607,2.3627735756984514,1327104,2.9693371534347532,4.669112968444824
2.717,2.9521616465327627,2.4818383534672375,2.774,3.0326194114910945,2.5153805885089056,0.1728560151532292,2.4156766891479493,0.21286747396447586,0.13284455634198256,2.504138332947607,2.3272150453482916,1490944,2.9203954696655274,4.576085376739502
3.2339999999999995,3.637762306313999,2.830237693686,2.881,3.167441966199089,2.5945580338009107,0.20302598914131517,2.4157940596342087,0.26484142425514773,0.14121055402748262,2.4704366234004986,2.3611514958679187,1654784,3.133317494392395,4.995598649978637
3.0519999999999996,3.5813165404557084,2.522683459544291,2.76,3.1101142670614834,2.409885732938516,0.2031058288179338,2.4083576261997224,0.23794568124852775,0.16826597638733984,2.495663899380507,2.321051353018938,1818624,3.206027960777283,4.7964640140533445
3.084,3.364364049050516,2.8036359509494844,3.1170000000000004,3.412332016550865,2.821667983449136,0.21054586051031948,2.38078311085701,0.2577086550929298,0.16338306592770918,2.474374778192083,2.287191443521937,1982464,3.332776594161987,4.786466598510742
3.249,3.63139900627486,2.8666009937251404,3.062,3.387262970533075,2.7367370294669247,0.17893311055377123,2.4029514133930205,0.23537424055501233,0.12249198055253015,2.4745486627632736,2.3313541640227675,2146304,3.2242303133010863,4.847042083740234
3.396,3.8682118168788238,2.923788183121176,3.0810000000000004,3.470678072259654,2.6913219277403466,0.20274363169446583,2.402535206079483,0.24318585917305766,0.162301404215874,2.4590542996904925,2.3460161124684737,2310144,3.5032349586486817,4.972896385192871
3.6060000000000003,4.077109329137091,3.134890670862909,3.286,3.734579981720094,2.837420018279906,0.21474947240203615,2.3935874730348585,0.2605888979398761,0.1689100468641962,2.4592895441490352,2.327885401920682,2473984,3.585750150680542,5.25760440826416
3.758,4.29869954688348,3.2173004531165206,3.4509999999999996,4.13775250272569,2.764247497274309,0.20754142077639698,2.401003357768059,0.256611946647364,0.15847089490542998,2.4598947680287457,2.342111947507372,2637824,3.5723659992218018,5.390931177139282
3.808,4.342056176820379,3.2739438231796205,3.633,4.19872166301106,3.0672783369889394,0.2155192011967301,2.394064024090767,0.2820843768341419,0.14895402555931833,2.4574777303292277,2.330650317852306,2801664,3.729845666885376,5.363883352279663
4.364,5.008239086054238,3.7197609139457617,3.9940000000000007,4.687890481272081,3.30010951872792,0.2323300650343299,2.3667998552322387,0.3021829798253906,0.1624771502432692,2.417395361218866,2.3162043492456115,2965504,4.077020835876465,5.961442184448242
4.3839999999999995,5.227293543198333,3.540706456801666,4.201,5.038394172418222,3.363605827581777,0.24524216894060374,2.330468255281448,0.31244100358219273,0.17804333429901475,2.4018791595166964,2.2590573510462,3129344,4.461538815498352,6.001240682601929
4.389,5.237627715785903,3.5403722842140968,4.3,5.175191407636067,3.424808592363933,0.22219469128176567,2.293257215619087,0.2667665039930088,0.17762287857052256,2.3603632472039155,2.2261511840342587,3293184,4.401781129837036,5.969325542449951
4.86,5.806498811409714,3.913501188590287,4.705,6.118741489806393,3.291258510193607,0.27397486492991446,2.1998721957206726,0.32981199795386124,0.21813773190596766,2.344631610304353,2.0551127811369923,3457024,4.850363540649414,6.401217651367188
5.299,6.2994044182229505,4.29859558177705,4.7090000000000005,5.909203732705411,3.5087962672945903,0.2556579694151878,2.193569004535675,0.35147006614190535,0.1598458726884703,2.329705917031862,2.057432092039488,3620864,5.266034412384033,6.877674245834351
5.481,6.859531465001796,4.102468534998204,5.221,6.374528933317236,4.0674710666827645,0.2770772042684257,2.20954665094614,0.3443829218122747,0.20977148672457668,2.3868816121289598,2.0322116897633205,3784704,5.075001049041748,6.933713006973266
6.000000000000001,7.467910078989855,4.532089921010146,5.825,7.263709491176034,4.386290508823967,0.25847820648923514,2.197887246310711,0.3209489839901474,0.1960074289883229,2.3700493402761866,2.0257251523452355,3948544,5.477196478843689,7.432941865921021
5.987,7.076624247160461,4.897375752839539,5.413,6.808643579141895,4.017356420858105,0.2898956878110766,2.115843503177166,0.37566988250644817,0.20412149311570504,2.2716230713803522,1.9600639349739801,4112384,5.8047847032546995,7.4449934482574465
5.968000000000001,7.417460589322801,4.5185394106772,5.558,6.612379438342763,4.503620561657237,0.2882997548207641,2.1173979729413985,0.34363840258922046,0.23296110705230771,2.258267286259217,1.9765286596235803,4276224,5.6507210493087765,7.359610843658447
6.228,7.537181423638451,4.918818576361549,5.898,7.040425489911705,4.7555745100882945,0.2734315834939479,2.0838659435510634,0.34426004466926163,0.20260312231863417,2.222921579554164,1.9448103075479628,4440064,5.8273731708526615,7.567151117324829
6.556,7.895449140505155,5.216550859494845,6.287,7.3663057954074,5.2076942045926,0.29576678667217493,2.1030482083559034,0.3787783312228188,0.21275524212153107,2.272777527644661,1.933318889067146,4603904,6.273554062843322,7.888055467605591
6.648000000000001,7.901816573506668,5.394183426493333,6.481,7.294098395029778,5.667901604970222,0.3018648950383067,2.0591284677386286,0.3457052974226217,0.25802449265399174,2.1928945647219797,1.9253623707552776,4767744,6.2335892677307125,7.8967101097106935
7.2090000000000005,8.191022912156331,6.22697708784367,6.425,7.3869069601577895,5.46309303984221,0.25103454375639556,2.0184912353754045,0.3106425054889219,0.1914265820238692,2.1481180803914395,1.8888643903593698,4931584,6.595533227920532,8.417198181152344
7.470000000000001,8.949804041081116,5.990195958918885,6.171000000000001,6.82606411899905,5.515935881000952,0.3148526577278971,2.0176996529102325,0.3903527464400426,0.2393525690157516,2.103274101331455,1.9321252044890098,5095424,6.795459842681884,8.67839331626892
7.197,8.126312111187625,6.267687888812375,6.442,7.245203585649367,5.638796414350633,0.31046232897788284,2.019764040410519,0.33997426094420036,0.2809503970115653,2.1372713103129093,1.9022567705081281,5259264,6.604702091217041,8.35656008720398
7.949,9.199283567835712,6.698716432164288,6.884,7.594397072066038,6.173602927933962,0.3223424836993217,2.0222080826759337,0.37434473091289544,0.270340236485748,2.104770730624225,1.9396454347276422,5423104,7.034014701843262,9.083050155639649
7.885999999999998,8.441395354679887,7.3306046453201095,6.889,7.59868232329684,6.17931767670316,0.33131962548941374,1.929542000591755,0.376938488405468,0.28570076257335947,2.0295235671794485,1.8295604340040614,5586944,7.303138351440429,8.970957279205322
8.463,9.3483140685655,7.577685931434498,6.992,7.637550927503012,6.346449072496988,0.3498303396627307,1.9548364832997323,0.4403810759816278,0.2592796033438336,2.023107724618649,1.8865652419808152,5750784,7.685149478912353,9.511105823516846
8.026,8.900827983091533,7.1511720169084665,6.766,7.6384012838138196,5.8935987161861805,0.2685573108494282,1.9690089002251625,0.3178777031339134,0.21923691856494296,2.0495941503250976,1.8884236501252274,5914624,7.164387798309326,8.937752294540406
8.227,9.281647334420374,7.172352665579626,7.029000000000001,7.63808866349654,6.4199113365034615,0.33287771716713904,2.013107196986675,0.42351450235332494,0.24224093198095314,2.0979616016465292,1.928252792326821,6078464,7.285190010070801,9.129580736160278
8.417999999999997,9.616046743662364,7.219953256337631,7.216999999999999,7.6508213918192585,6.783178608180739,0.34761183299124243,1.9237247556447983,0.3851121192510917,0.3101115467313932,2.00097480372721,1.8464747075623866,6242304,7.705935716629028,9.33191375732422
8.496,9.36503624780558,7.626963752194421,7.192,8.045426036631177,6.338573963368822,0.311681042984128,1.9381280556321143,0.3860092415524026,0.23735284441585341,2.057013630407549,1.81924248085668,6406144,7.5213315963745115,9.315227031707764
8.535,9.771715407844505,7.298284592155495,7.227000000000001,7.963777442651444,6.490222557348559,0.3334441002458334,1.9610996931791305,0.40080234824374267,0.2660858522479241,2.0555279768457146,1.8666714095125463,6569984,7.764888906478882,9.303772687911987
8.691,9.742764707527307,7.639235292472694,7.239999999999999,7.940528372016437,6.539471627983562,0.3293038854375482,1.9288393944501876,0.3830867314840326,0.27552103939106376,2.0151715422780323,1.8425072466223429,6733824,8.074614763259888,9.521652221679688
8.828,9.566983085056755,8.089016914943244,7.397000000000001,8.15353222006733,6.640467779932673,0.3620061777532101,1.9241007015109062,0.47281056426280316,0.251201791243617,2.0843915308285856,1.7638098721932267,6897664,8.093477916717529,9.586603832244872
9.007,10.16138338518882,7.85261661481118,7.466999999999999,8.198464968402451,6.735535031597546,0.34384683761745694,1.9301935002207755,0.3843111090838924,0.3033825661510215,1.9996721141411384,1.8607148863004126,7061504,8.012417364120484,9.692720651626587
8.977,9.942049739650761,8.01195026034924,7.526999999999999,8.08049887082089,6.973501129179109,0.3578077232465148,1.8905740842223167,0.4341630677998568,0.28145237869317274,2.0104107393078863,1.7707374291367468,7225344,8.242407751083373,9.649160194396973
9.138000000000002,10.075409195602434,8.200590804397569,7.401000000000001,7.911244059250081,6.89075594074992,0.32338080294430255,1.949771673977375,0.358557562093579,0.2882040437950261,2.032244071603694,1.867299276351056,7389184,8.10720100402832,9.711228942871093
9.464,10.674761743696918,8.253238256303083,7.624,8.309057661806653,6.938942338193346,0.3278212435543537,1.8387103125452995,0.3991800473134675,0.2564624397952399,1.9524675611058846,1.7249530639847144,7553024,8.435150623321533,10.032541847229004
9.88,10.604789624649802,9.1552103753502,7.672999999999999,8.4643033552311,6.881696644768897,0.3588339088484645,1.8344607040286065,0.42546100798631215,0.29220680971061685,1.9075798059419278,1.7613416021152852,7716864,8.65582709312439,10.390252590179443
9.703999999999999,10.705141348661616,8.702858651338381,7.739000000000002,8.435971305004735,7.042028694995269,0.39329817667603495,1.861597341299057,0.4718813758005661,0.3147149775515038,1.914317617594243,1.808877065003871,7880704,8.376670932769775,10.155720233917236
9.898,10.599666587490098,9.196333412509901,7.838000000000001,8.643751822833806,7.0322481771661955,0.3281582284718752,1.8627603143453597,0.4229425359599409,0.23337392098380952,1.9690914634593735,1.756429165231346,8044544,8.518465518951416,10.323362827301025
9.928,10.937294803315663,8.91870519668434,8.109,8.728394058738054,7.489605941261946,0.3425503185018897,1.866098988056183,0.4209874208361566,0.26411321616762284,1.943383682532327,1.7888142935800388,8208384,8.713634729385376,10.317635536193848
10.483,11.329770925339316,9.636229074660685,7.910000000000001,8.42708800024754,7.392911999752461,0.33204540237784386,1.8604588747024535,0.3882831145987118,0.2758076901569759,1.93458313477859,1.786334614626317,8372224,9.285041761398315,10.84063663482666
10.084,11.150894558988844,9.017105441011156,7.941,8.482358476427589,7.399641523572411,0.34296937063336375,1.8190559610724448,0.3795490115881349,0.30638972967859257,1.9071917484195295,1.7309201737253601,8536064,8.919408226013184,10.447802734375
10.509,11.283072993974082,9.734927006025918,7.6930000000000005,8.264490157395558,7.121509842604442,0.30739342961460353,1.7710700184106827,0.37433408124225,0.24045277798695708,1.9415295620889916,1.6006104747323737,8699904,9.088815879821777,10.784506225585938
10.885,11.834149619396225,9.935850380603775,8.129999999999999,8.81010293338582,7.449897066614177,0.3290125707164407,1.7800818100571631,0.3622157176441362,0.2958094237887452,1.8440780398054433,1.716085580308883,8863744,9.349536275863647,11.110531616210938
10.405999999999997,11.221980391921274,9.59001960807872,7.785000000000001,8.641320617525936,6.928679382474066,0.31766328662633897,1.7755877107381821,0.3953934820434978,0.23993309120918016,1.9070798164528804,1.6440956050234838,9027584,9.105867147445679,10.64253625869751
10.787,11.762315846277502,9.8116841537225,8.195000000000002,8.931562964043131,7.458437035956873,0.37982431668788197,1.7472946166992187,0.45946409039615477,0.30018454297960917,1.9122207960431234,1.582368437355314,9191424,9.172989749908448,10.976581382751466
10.786999999999999,11.61997118797711,9.954028812022887,8.244000000000002,8.839099991598053,7.6489000084019505,0.3646351480856538,1.6771407276391983,0.44114356884219563,0.28812672732911193,1.8478709973779652,1.5064104579004314,9355264,9.463307666778565,10.966245937347413
10.854000000000003,11.739022033624025,9.96897796637598,7.779000000000001,8.466101884730351,7.09189811526965,0.30698029696941376,1.7260663256049156,0.38610185032454114,0.22785874361428637,1.865714217848478,1.5864184333613531,9519104,9.533798933029175,10.982773685455323
11.227,11.94031690012224,10.513683099877762,8.269000000000002,8.716648299449469,7.821351700550535,0.35502880029380324,1.7016034126281738,0.4049803133864359,0.30507728720117055,1.864202655807888,1.5390041694484597,9682944,9.676221752166748,11.299279689788818
11.143,11.871945128250406,10.414054871749595,8.251000000000001,8.772602338951812,7.72939766104819,0.3527333764359355,1.6996794998645783,0.41558980759311037,0.2898769452787606,1.8568455148304464,1.5425134848987103,9846784,9.585298538208008,11.182473850250243
11.235000000000001,11.992644375680307,10.477355624319696,8.120999999999999,8.581400912249313,7.660599087750685,0.3162521807476878,1.7220678716897964,0.37147827374786596,0.2610260877475096,1.8839472897065415,1.5601884536730513,10010624,9.493075561523437,11.238011264801026
11.469000000000001,12.16335509647442,10.774644903525582,8.085,8.55158868396051,7.6184113160394915,0.3097938161343336,1.5693730488419533,0.36034674327335814,0.25924088899530906,1.7675245813848146,1.371221516299092,10174464,9.886149978637695,11.418630599975586
11.593,12.253667087117256,10.932332912882744,8.095,8.735488095127458,7.454511904872542,0.2945361316204071,1.6094849556684494,0.35630146974551863,0.23277079349529559,1.7777058827838756,1.4412640285530232,10338304,10.071146488189697,11.538608741760253
11.425,12.006966493880876,10.843033506119125,8.503999999999998,9.113051721941575,7.894948278058421,0.3022515969350934,1.593435163795948,0.3885104803225974,0.21599271354758942,1.711855419082755,1.475014908509141,10502144,9.909790992736816,11.293243980407714
11.815999999999999,12.414334354688078,11.21766564531192,7.961999999999999,8.52958787865845,7.394412121341548,0.29911414533853525,1.529039779305458,0.3812318325014504,0.21699645817562013,1.7136756577139762,1.3444039008969397,10665984,10.131826305389405,11.646804046630859
11.684999999999999,12.48751168215796,10.882488317842038,8.008,8.428185673244577,7.587814326755421,0.26166307367384434,1.5162061795592308,0.3375893346295517,0.18573681271813697,1.6857404309423833,1.3466719281760782,10829824,10.082103252410889,11.452299308776855
11.965,12.567316362055688,11.362683637944311,8.302000000000001,8.577528582909288,8.026471417090715,0.2705299546942115,1.4849279955029488,0.356967694858422,0.18409221453000096,1.6440689995018523,1.3257869915040454,10993664,10.217139530181885,11.689191532135009
11.667,12.353353407509571,10.980646592490428,8.126999999999999,8.72956203000189,7.524437969998107,0.2832395271398127,1.485743135213852,0.34438582635261455,0.22209322792701086,1.6559268604848782,1.3155594099428256,11157504,9.99119520187378,11.347719478607178
12.031000000000002,12.416861374071054,11.64513862592895,8.044,8.468575081699338,7.619424918300663,0.2511227165348828,1.4492395669221878,0.3347537499126223,0.16749168315714325,1.6084234656237235,1.290055668220652,11321344,10.169861698150635,11.636271095275879
11.886999999999999,12.434814749710155,11.339185250289843,7.986999999999999,8.506904798977658,7.467095201022341,0.24561293888837094,1.426837867498398,0.36262868067704535,0.12859719709969653,1.5806568155814502,1.2730189194153456,11485184,10.204481410980225,11.407509708404541
11.897999999999998,12.528203141851893,11.267796858148103,8.072999999999999,8.661592388669781,7.484407611330217,0.23587709325365722,1.4178438536822795,0.3196290484833205,0.1521251380239939,1.6073848984902266,1.2283028088743324,11649024,10.068316078186035,11.382517910003662
12.117,12.769687520947047,11.464312479052955,8.239999999999998,8.687235955620743,7.792764044379254,0.23371594278141855,1.3932054579257964,0.33448089790025515,0.13295098766258195,1.5346846409478039,1.251726274903789,11812864,10.246456527709961,11.506138706207276
12.073999999999998,12.601431512141621,11.546568487858375,7.947000000000001,8.6206623783469,7.273337621653102,0.22145509244874115,1.3674296721816064,0.32446970424290883,0.11844048065457348,1.5156300615245588,1.219229282838654,11976704,10.14500551223755,11.383407878875733
12.107000000000001,12.711351718786338,11.502648281213665,8.318,8.955429211756098,7.680570788243902,0.21097949482500553,1.387018585205078,0.3026171388388816,0.11934185081112947,1.4882554886609904,1.2857816817491656,12140544,10.17195405960083,11.367150211334229
12.18,12.550971697033614,11.809028302966386,7.895999999999999,8.645602561361684,7.146397438638314,0.22205192206893112,1.3951929718255998,0.33196565698670755,0.11213818715115467,1.5017213224835773,1.2886646211676223,12304384,10.08805809020996,11.342794227600098
12.380999999999998,12.696387063780364,12.065612936219633,7.837999999999999,8.505619652197266,7.170380347802732,0.15992141863098366,1.3924604460597039,0.22932428293908297,0.09051855432288437,1.5996971679993832,1.1852237241200245,12468224,10.172836208343506,11.425604438781738
12.228,12.746455398274529,11.70954460172547,7.9079999999999995,8.391565921049033,7.424434078950966,0.1718622951651923,1.2889103189110755,0.2789873545095732,0.06473723582081144,1.5150331984783134,1.0627874393438377,12632064,10.092861366271972,11.18853302001953
12.433,12.728974661077599,12.1370253389224,7.742,8.18060688549087,7.303393114509131,0.16318156109191476,1.3067193485796451,0.24891581104797406,0.07744731113585544,1.54722015258201,1.0662185445772803,12795904,10.028267002105713,11.233101177215577
12.366,12.709167597537995,12.022832402462004,7.849000000000001,8.477592873010824,7.220407126989179,0.1402268120436929,1.2370532684028148,0.2211427904212409,0.05931083366614488,1.4134111468236248,1.0606953899820049,12959744,9.97212905883789,11.080457592010498
12.297999999999998,12.665608487388416,11.93039151261158,8.042,8.568854818711948,7.515145181288052,0.13537448870483784,1.2373818054795265,0.22771174665987803,0.04303723074979765,1.4539505713238627,1.0208130396351902,13123584,9.816175937652588,10.915254402160645
12.427000000000001,13.01928455998785,11.834715440012152,7.957000000000001,8.344789891565007,7.569210108434993,0.1313461483106948,1.253899373114109,0.22652602854973664,0.03616626807165295,1.3849705106388506,1.1228282355893675,13287424,9.822356986999512,10.902983856201171
12.451,12.83916104905052,12.06283895094948,8.224,8.671799062080304,7.776200937919696,0.1278067533392459,1.1643746703863145,0.2410490255997176,0.0145644810787742,1.3641707333638895,0.9645786074087395,13451264,9.787617301940918,10.836167430877685
12.382,12.671509930745042,12.092490069254957,8.006,8.568177907783648,7.443822092216352,0.09441933152265844,1.2249928392469882,0.16940745654668382,0.019431206498633058,1.4120042194292082,1.0379814590647682,13615104,9.685273838043212,10.67099895477295
12.438999999999998,12.71382539911733,12.164174600882667,7.9879999999999995,8.608786597793475,7.367213402206523,0.10584163640160112,1.1376709565520287,0.1900910199331759,0.021592252870026335,1.3445099563738883,0.930831956730169,13778944,9.602155876159667,10.604939651489257
12.584999999999999,12.85766279540854,12.312337204591458,7.397,7.954764287132118,6.8392357128678825,0.09121121522039172,1.1321394540369512,0.15946537774751224,0.02295705269327121,1.4059750838537357,0.8583038242201666,13942784,9.639796543121339,10.63141918182373
12.547000000000002,12.79256261930514,12.301437380694864,7.876999999999998,8.512799496696873,7.241200503303123,0.08901502301450816,1.1520400509238242,0.152627391841623,0.02540265418739332,1.3273293131880914,0.976750788659557,14106624,9.54778070449829,10.492563056945801
12.499999999999998,12.78530685235374,12.214693147646257,7.2379999999999995,7.724678538667979,6.7513214613320205,0.09064138537505637,1.059041815251112,0.15525503470776536,0.02602773604234737,1.2958773551712985,0.8222062753309255,14270464,9.429855823516846,10.338358211517335
12.405000000000001,12.825672081317505,11.984327918682498,7.878,8.370743340898688,7.385256659101313,0.07217815344920377,1.1229794397950172,0.1373081388492215,0.007048168049186024,1.3533747575042054,0.892584122085829,14434304,9.281460189819336,10.143113994598389
12.610999999999999,12.801496719131851,12.420503280868147,7.6530000000000005,8.190420691823455,7.115579308176547,0.06794329005060712,1.0724753603339194,0.12379514996798469,0.012091430133229553,1.291995135028074,0.8529555856397649,14598144,9.29923448562622,10.229571342468262
12.477999999999998,12.749764604023406,12.20623539597659,7.522000000000001,8.15380376700365,6.890196232996352,0.06020916512934486,1.0568798914551736,0.10537882122056139,0.015039509038128333,1.2695361626355157,0.8442236202748313,14761984,9.162001609802246,10.02263422012329
12.541,12.765831047678029,12.316168952321972,7.508999999999999,8.02741006934665,6.990589930653347,0.060579960409086156,1.0268287692219018,0.10913975097894126,0.012020169839231057,1.2803503113590669,0.7733072270847369,14925824,9.093722057342529,9.993832206726074
12.57,12.788586367369971,12.35141363263003,7.896000000000001,8.422368692078091,7.36963130792191,0.06228812829358499,1.021879730373621,0.10689019451431261,0.01768606207285737,1.2240547398192507,0.8197047209279911,15089664,9.078920650482178,9.941714668273926
12.703,12.84625152704247,12.559748472957528,7.522,8.21227240999478,6.8317275900052215,0.04710984555422323,1.0297446619719266,0.1077140923176625,-0.01349440120921605,1.2386959382903011,0.8207933856535521,15253504,9.116855430603028,9.960460186004639
12.575999999999999,12.729896068825685,12.422103931174313,7.831,8.476266611564554,7.185733388435447,0.04941966462647536,1.0364558175206184,0.09911827808310505,-0.0002789488301543283,1.2698896477002988,0.8030219873409381,15417344,8.964678478240966,9.778186893463134
12.639,12.806478356810663,12.471521643189336,7.784000000000001,8.439594386797204,7.128405613202798,0.0506629977957345,0.961162480711937,0.10502037612257298,-0.0036943805311039704,1.1633357339686197,0.7589892274552544,15581184,8.88787317276001,9.74121026992798
12.646999999999998,12.870340547147174,12.423659452852823,7.886,8.356131896386536,7.415868103613465,0.06441086429404089,1.0085187576711179,0.14301883769871895,-0.01419710911063718,1.2730106279771511,0.7440268873650846,15745024,8.852954149246216,9.659965324401856
12.572,12.703969693490588,12.44003030650941,7.350999999999999,7.79586964382839,6.906130356171608,0.0551424735313048,1.0448517404496669,0.11751452596943462,-0.007229578906825011,1.2543842557986755,0.8353192251006584,15908864,8.71106219291687,9.531345176696778
12.645,12.813062488378579,12.47693751162142,7.445,7.943603048526581,6.946396951473419,0.03965778754936759,0.9622761592268944,0.08323583453355929,-0.003920259434824096,1.159164957170433,0.7653873612833558,16072704,8.755849695205688,9.516349792480469
12.683,12.997453494176803,12.368546505823197,6.920999999999999,7.524662985448006,6.317337014551993,0.03894829380442384,0.9627433001995087,0.09968392657418015,-0.021787338965332477,1.1293418046401076,0.7961447957589098,16236544,8.666199254989625,9.440312671661378
12.650999999999998,12.84280458805774,12.459195411942256,7.892999999999999,8.600234755933275,7.185765244066723,0.047647963790222965,0.9399745281785726,0.10588106838895307,-0.010585140808507143,1.1552175645215843,0.724731491835561,16400384,8.593176317214965,9.339819240570069
12.665000000000001,12.81474979131872,12.515250208681282,7.428,7.87743965112126,6.97856034887874,0.03037260017590591,0.862640056014061,0.05900442419875193,0.0017407761530598906,1.1393434650436562,0.5859366469844658,16564224,8.507782459259033,9.286472702026368
12.668000000000001,12.81488771221583,12.521112287784172,7.5120000000000005,8.098426465978472,6.925573534021528,0.02853429046808738,0.9634734816849232,0.05676535265203617,0.00030322828413859026,1.1925998445758696,0.7343471187939768,16728064,8.491372442245483,9.224355030059815
12.707999999999998,12.819964280018226,12.59603571998177,7.7010000000000005,8.234749941451987,7.167250058548014,0.02836025537399104,0.9912659369409085,0.06220843857306598,-0.005487927825083901,1.2179960443800184,0.7645358295017985,16891904,8.471869134902954,9.189091396331786
12.617,12.819635140091744,12.414364859908257,7.526000000000001,8.064204422129734,6.987795577870267,0.034360716407536476,0.9320552326738835,0.0690125012362882,-0.0002910684212152487,1.1877582675035323,0.6763521978442345,17055744,8.34344801902771,9.041387176513672
12.604,12.79688338445807,12.411116615541928,7.3180000000000005,7.948076185869614,6.687923814130387,0.02807838955195615,0.9646272748708725,0.04655063669049643,0.009606142413415873,1.1815819080162542,0.7476726417254909,17219584,8.236148023605347,8.964207458496094
12.751,12.884674978960163,12.617325021039836,7.914999999999999,8.420910071060064,7.409089928939935,0.02432934740791092,0.8299174789339304,0.04613331141795825,0.002525383397863592,1.0598649738208987,0.599969984046962,17383424,8.273946857452392,9.013103771209718
12.739,12.869648383074573,12.608351616925429,7.442,8.187396538763092,6.696603461236907,0.030993049028620538,0.9060007210820913,0.06344582814689403,-0.001459730089652958,1.0890944981611541,0.7229069440030286,17547264,8.15763692855835,8.949205112457275
12.683,12.796758516164726,12.569241483835274,7.458000000000001,8.175172224782862,6.740827775217139,0.024083213393896564,0.885422945022583,0.04651317098643874,0.001653255801354385,1.0352665648246417,0.7355793252205243,17711104,8.143740940093995,8.862017059326172
12.712,12.835353151560874,12.588646848439126,7.57,8.289708274233387,6.850291725766613,0.022224617155734403,0.8529584314674139,0.03776843228050302,0.006680802030965785,1.068711951371835,0.6372049115629927,17874944,8.09733452796936,8.808946895599366
12.651999999999997,12.755999999999997,12.547999999999998,7.533999999999999,7.990381419428967,7.0776185805710305,0.025238720749621253,0.846300533413887,0.043302604910477875,0.007174836588764631,1.035157452985412,0.657443613842362,18038784,7.989144515991211,8.719741249084473
12.73,12.855299640861418,12.604700359138583,7.631,8.034148855883283,7.227851144116717,0.01592093704966823,0.7685919653624296,0.029045502226882524,0.002796371872453938,0.9848695802106009,0.5523143505142583,18202624,8.026636409759522,8.718960762023926
12.712000000000002,12.856968962195364,12.56703103780464,7.4239999999999995,7.99549278210665,6.852507217893349,0.01773681915365153,0.8603882763534785,0.03077875074575373,0.004694887561549328,1.0769788440508778,0.6437977086560792,18366464,7.988238906860351,8.641543292999268
12.691,12.84281897114656,12.539181028853442,7.515000000000001,8.116336012558703,6.913663987441298,0.016653187604970237,0.8683948382735253,0.03536702290212827,-0.0020606476921878024,1.0095019569638342,0.7272877195832164,18530304,7.9191666603088375,8.58220977783203
12.751000000000001,12.834000000000001,12.668000000000001,7.692000000000002,8.207049512183055,7.17695048781695,0.023164640556205943,0.806596615165472,0.04982213633658884,-0.0034928552241769613,1.00736204498705,0.605831185343894,18694144,7.9090839385986325,8.576755666732788
12.684000000000001,12.825929559993682,12.54207044000632,7.205000000000001,7.973768495712462,6.43623150428754,0.02212674099282588,0.7702546425163745,0.03822551776450345,0.006027964221148315,0.9689535490352612,0.5715557359974879,18857984,7.806060314178467,8.480368185043336
12.7,12.863951212255353,12.536048787744646,7.494,8.142570736311777,6.8454292636882235,0.01177821538585699,0.7947593994438649,0.017108413326804253,0.0064480174449097274,0.9953454921563396,0.5941733067313901,19021824,7.772720766067505,8.433657169342041
12.786999999999999,12.916387016350173,12.657612983649825,7.409000000000001,8.107103860467769,6.710896139532234,0.01399096164968792,0.7533825919032097,0.02374273654851408,0.004239186750861761,0.896954831982844,0.6098103518235753,19185664,7.766594696044922,8.447470951080323
12.745999999999999,12.888632394637401,12.603367605362596,7.575999999999999,8.253527859205803,6.898472140794194,0.01070682049175952,0.7384259816259146,0.0162712846880089,0.0051423562955101405,0.9046913709642466,0.5721605922875825,19349504,7.711887359619141,8.37440185546875
12.768,12.892322162143362,12.64367783785664,7.567000000000002,8.203899521117737,6.930100478882267,0.01474063842615573,0.714855719730258,0.024692348878653826,0.004788927973657634,0.899200755722662,0.5305106837378539,19513344,7.679480648040771,8.341434097290039
12.681999999999999,12.8530438540258,12.510956145974196,7.571,8.187254006072171,6.954745993927828,0.01420315819850653,0.7487122651189566,0.0246606603110956,0.0037456560859174554,0.8825053036948189,0.6149192265430943,19677184,7.61120491027832,8.253468084335328
12.722,12.904745724984197,12.539254275015802,7.3740000000000006,8.01112165243382,6.736878347566182,0.01284392132074567,0.8322953183203936,0.021874749218865352,0.00381309342262599,1.030365084008882,0.6342255526319052,19841024,7.58932056427002,8.235073661804199
12.63,12.801580884716218,12.458419115283784,7.339,7.936770022667581,6.74122997733242,0.012051349431567318,0.7954553574323654,0.02569524205905525,-0.0015925431959206149,0.9533589336495516,0.6375517812151792,20004864,7.508355045318604,8.139939022064208
12.761999999999999,12.90997297050475,12.614027029495247,7.479000000000001,8.024847048173754,6.933152951826247,0.01941409706778353,0.7915367498993874,0.02936953774879692,0.009458656386770141,0.869313636434847,0.7137598633639277,20168704,7.528451013565063,8.18394718170166
12.806999999999999,12.908,12.705999999999998,7.042,7.91330706412837,6.17069293587163,0.013116932097909692,0.8305419623851776,0.0200796298802522,0.006154234315567185,1.0113045533871423,0.649779371383213,20332544,7.502605867385864,8.175639200210572
12.713999999999999,12.911342342136702,12.516657657863295,7.506,8.207073462627134,6.804926537372866,0.0160282952827401,0.7016373485326767,0.026213642554637012,0.00584294801084319,0.8499369680836582,0.5533377289816952,20496384,7.416765594482422,8.08000226020813
12.709999999999997,12.870996894379982,12.549003105620013,7.461,7.93900523009691,6.98299476990309,0.01259663654345781,0.7692166645079851,0.021110639378429302,0.004082633708486317,0.9136609279136649,0.6247724011023053,20660224,7.415260076522827,8.040632152557373
12.681999999999999,12.816447015586066,12.547552984413931,7.364,8.239650615257021,6.488349384742978,0.01577058133843816,0.7184350285679102,0.022363898324976882,0.009177264351899441,0.921778412173083,0.5150916449627374,20824064,7.3726119041442875,7.989963579177856
12.756,12.840994117443504,12.671005882556496,7.606,8.112778057930688,7.0992219420693115,0.01109950594691322,0.7037034090608358,0.01746233493471433,0.004736676959112111,0.8459651826158069,0.5614416355058648,20987904,7.395324230194092,8.006662082672118
12.681999999999999,12.788752049160658,12.575247950839339,7.562,8.215709415566275,6.9082905844337255,0.01231373588962008,0.6826947290450335,0.02300965064858087,0.0016178211306592909,0.8381121573390714,0.5272773007509955,21151744,7.304988956451416,7.928925561904907
12.784999999999998,12.863644770964125,12.706355229035871,7.185,7.8768417449099175,6.493158255090082,0.01009279603749741,0.7937607100233436,0.01563956322736177,0.00454602884763305,1.067868861142566,0.5196525589041213,21315584,7.319880151748658,7.950556898117066
12.756,12.878081939696255,12.633918060303746,7.547,8.372542851704258,6.721457148295741,0.0094672049148357,0.6958079099655151,0.015375600059355099,0.0035588097703163016,0.8564438597516532,0.5351719601793771,21479424,7.255435800552368,7.9074378490448
12.838,12.909665891468675,12.766334108531323,7.537000000000001,8.286120150576663,6.787879849423339,0.010221712927159352,0.742285304889083,0.018460042371203918,0.001983383483114786,0.948362166366463,0.5362084434117029,21643264,7.284723234176636,7.9249146461486815
12.78,12.903935467078638,12.656064532921361,7.351999999999999,8.25413967876377,6.449860321236228,0.011967356005334252,0.7123464778065681,0.01796294404875702,0.005971767961911486,0.9149366952460366,0.5097562603670996,21807104,7.258097982406616,7.861453628540039
12.768,12.936629771985851,12.59937022801415,7.379999999999998,7.9861352984276675,6.773864701572329,0.015260169596876899,0.6504201950505376,0.020639362405776875,0.009880976787976923,0.8545915653032765,0.4462488247977987,21970944,7.235134601593018,7.827198696136475
12.828,12.934376689175776,12.721623310824222,7.297999999999999,7.639344400862237,6.956655599137761,0.009899931690597379,0.7192323312163353,0.01866291897053613,0.001136944410658626,0.8901449525794882,0.5483197098531825,22134784,7.199187421798706,7.832531213760376
12.788999999999998,12.902176852757087,12.675823147242909,7.419,8.259766911813257,6.578233088186743,0.009714180565788369,0.6568465944379568,0.014792084919098617,0.00463627621247812,0.823857834939186,0.4898353539367276,22298624,7.166437721252441,7.780949926376342
12.687,12.853916146612603,12.520083853387396,7.341999999999999,7.874405860223193,6.809594139776804,0.009504191802989179,0.6919570799916983,0.015538145698599879,0.00347023790737848,0.8885211873858491,0.49539297259754755,22462464,7.07042384147644,7.691717100143433
12.716999999999999,12.873910802687385,12.560089197312612,7.773000000000001,8.408500590086273,7.137499409913729,0.012112234317464698,0.6668497662991285,0.020304741271128163,0.003919727363801232,0.8247919971221065,0.5089075354761505,22626304,7.107454586029053,7.6877366065979
12.76,12.860796825346833,12.659203174653166,7.526000000000001,8.212515841040831,6.839484158959169,0.00997690278454679,0.6170111425220967,0.01702009483877766,0.002933710730315918,0.7809359394825951,0.4530863455615982,22790144,7.063676404953003,7.687132883071899
12.703999999999999,12.850710599480745,12.557289400519252,7.441,8.141149269798948,6.740850730201052,0.00839468708145428,0.6798269528895616,0.012624986769302269,0.004164387393606291,0.9031385076983718,0.4565153980807515,22953984,7.039352893829346,7.62670202255249
12.741999999999999,12.903294761229247,12.58070523877075,7.662999999999999,8.5686936568178,6.757306343182199,0.00956621756631644,0.625471793860197,0.015369040750015796,0.0037633943826170836,0.8352174623871175,0.4157261253332766,23117824,7.000310564041138,7.622244262695313
12.763,12.902789126901915,12.623210873098085,7.728,8.480978087330568,6.9750219126694315,0.01328488422732329,0.6187541287392377,0.020169201263196136,0.006400567191450443,0.8393188954579828,0.3981893620204927,23281664,7.011646461486817,7.610516166687011
12.782,12.933907866814065,12.630092133185935,7.427000000000001,8.044511943204341,6.8094880567956615,0.010739475656009712,0.6593838155269622,0.016286158347288693,0.005192792964730731,0.8355931846429077,0.48317444641101676,23445504,6.9907032489776615,7.600552129745483
12.796,12.901375518978556,12.690624481021443,7.511,8.064469963051293,6.9575300369487065,0.01115964931377671,0.6456326570361852,0.017842875618088255,0.004476423009465164,0.813556850425182,0.47770846364718844,23609344,6.996367979049682,7.5836437225341795
12.807999999999998,12.891162491545165,12.724837508454831,8.17,9.036544863235598,7.303455136764402,0.011304084425501019,0.6703170329332352,0.01774095461092075,0.004867214240081286,0.8762640868055482,0.46436997906092214,23773184,6.978404474258423,7.569330453872681
12.814999999999998,12.895156097709405,12.73484390229059,7.352999999999999,7.990605677515499,6.7153943224844985,0.00847474579932163,0.616631081327796,0.015884668303777154,0.0010648232948661058,0.8126230354941226,0.42063912716146934,23937024,6.933542728424072,7.547427368164063
12.783999999999999,13.00913107293308,12.558868927066918,7.353,7.73244828369621,6.973551716303789,0.01173764832492448,0.5669904751703143,0.02046180213519365,0.003013494514655308,0.750522534883842,0.38345841545678666,24100864,6.9227088451385494,7.51121072769165
12.767,12.934752794313537,12.599247205686462,7.4990000000000006,8.246508528379444,6.751491471620557,0.00981639620513301,0.6360481943935156,0.016358567775793365,0.0032742246344726533,0.8415124448589995,0.43058394392803173,24264704,6.887314891815185,7.477155351638794
12.835999999999999,12.914128099938496,12.7578719000615,7.536000000000001,8.010198270768674,7.061801729231328,0.00881802935837182,0.6495105739682913,0.013526142918406484,0.0041099157983371555,0.8981582821624645,0.40086286577411806,24428544,6.8944844722747805,7.49684419631958
12.834,12.980095858941997,12.687904141058002,7.877,8.675799724586833,7.078200275413167,0.008901649118342871,0.6401976082473994,0.01535608605720322,0.002447212179482524,0.8145573578690553,0.46583785862574345,24592384,6.904678249359131,7.4776979923248295
12.814999999999998,12.899882271411641,12.730117728588354,7.763000000000001,8.239215287448861,7.286784712551142,0.011909584129898529,0.6792414614930748,0.021420572222975214,0.002398596036821842,0.9154128105099082,0.4430701124762415,24756224,6.852432012557983,7.4472777366638185
12.769000000000002,12.924463822158085,12.613536177841919,7.623,8.13772419799345,7.108275802006551,0.009922363474470291,0.5886778220534324,0.019099042452800984,0.0007456844961395981,0.7482805129661256,0.42907513114073925,24920064,6.822128677368164,7.400550508499146


==> data/progress-miner-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.3649999999999998,1.7158917211904547,1.0141082788095448,1.357,1.6449600666759197,1.0690399333240803,0.6186328694224358,2.7049068331718447,0.9044495583668571,0.3328161804780144,2.7066235972276607,2.7031900691160287,16384,0.27122656926512717,2.3690817832946776
1.3779999999999997,1.6542535067650723,1.101746493234927,1.296,1.4599634105524766,1.1320365894475235,0.12388968802988527,2.6845416516065597,0.15167734138449596,0.09610203467527459,2.704060131585676,2.6650231716274435,180224,0.9521450161933899,2.8539874076843263
1.2440000000000002,1.40500931650063,1.0829906834993703,1.319,1.525564759821224,1.1124352401787758,0.11699460404925047,2.6615273118019105,0.1531661015767841,0.08082310652171684,2.6947582298187434,2.6282963937850776,344064,1.3858738183975219,2.7491055965423583
1.2930000000000001,1.477935123759658,1.1080648762403422,1.333,1.5348935363006948,1.1311064636993051,0.11047009564936157,2.6080095887184145,0.14088054776059675,0.08005964353812638,2.6770398293985123,2.5389793480383167,507904,1.811351490020752,2.896545433998108
1.2709999999999997,1.4341226532398241,1.1078773467601752,1.3310000000000002,1.564385946449224,1.0976140535507763,0.07296093557961279,2.5960317701101303,0.08979523568601677,0.056126635473208814,2.6405948116765754,2.5514687285436852,671744,1.6366033911705018,2.890806484222412
1.373,1.559282044223269,1.186717955776731,1.4150000000000005,1.6240574083834396,1.2059425916165614,0.08705092095769937,2.5909968584775926,0.10933606550790069,0.06476577640749805,2.6346980464770433,2.547295670478142,835584,1.9150350451469422,3.13072190284729
1.6469999999999998,2.1359386464578147,1.1580613535421849,1.5270000000000004,1.8776294340183097,1.176370565981691,0.10079302522353824,2.5897621005773543,0.13824007990166629,0.06334597054541019,2.643327314953637,2.5361968862010715,999424,2.0884663462638855,3.3990779638290407
1.8799999999999997,2.3909011646101423,1.369098835389857,1.839,2.3477327392649308,1.3302672607350692,0.12514604255557057,2.5683324694633485,0.17596147699753745,0.07433060811360372,2.618676203155577,2.51798873577112,1163264,2.316453981399536,3.732286286354065
2.3869999999999996,2.8421933655052536,1.9318066344947453,2.4509999999999996,2.9839061831129374,1.9180938168870618,0.1997873619198799,2.524053639173508,0.278446576870013,0.12112814696974676,2.5871772122699856,2.46093006607703,1327104,2.8900217175483705,4.418834638595581
2.995,3.3950062499511726,2.5949937500488276,2.613,2.966667923340526,2.259332076659474,0.19647567756474016,2.4651418536901475,0.23699570096071473,0.15595565416876558,2.5292399715996545,2.4010437357806405,1490944,2.9731335401535035,5.024170684814453
3.0060000000000002,3.2912788109902316,2.720721189009769,2.893,3.2957170222376995,2.4902829777623,0.19520761044695972,2.4527875572443008,0.24566905382108378,0.14474616707283566,2.5311990717167725,2.374376042771829,1654784,3.0253192663192747,4.946686124801635
3.0800000000000005,3.487259131266569,2.672740868733432,2.822,3.160786068190532,2.483213931809468,0.2566824644804001,2.443515655398369,0.3024926351189453,0.21087229384185488,2.499696306767563,2.387335004029175,1818624,3.327646851539612,5.180200290679932
3.2020000000000004,3.628727079056392,2.7752729209436087,2.7949999999999995,3.1978709470785893,2.3921290529214096,0.18721993388608096,2.4033206015825272,0.2472718191397037,0.12716804863245823,2.488543453931251,2.3180977492338033,1982464,3.357088541984558,5.068913459777832
3.1060000000000003,3.4186083812056234,2.7933916187943773,3.021,3.347816462253663,2.694183537746337,0.1656736166216433,2.469459670782089,0.21729363930340317,0.1140535939398834,2.517863329830585,2.4210560117335933,2146304,3.5504328489303587,5.039384269714356
3.3200000000000003,3.883577856200898,2.7564221437991026,3.055,3.384704413073286,2.7252955869267144,0.21876953709870578,2.4370994955301284,0.2756270499601613,0.1619120242372503,2.510685920610774,2.363513070449483,2310144,3.8151602029800413,5.137738275527954
3.397,3.8101597753896184,2.9838402246103812,3.2600000000000002,3.468134571851963,3.0518654281480373,0.18983667511492966,2.420769226551056,0.23813674333183996,0.14153660689801936,2.46435899530237,2.377179457799742,2473984,3.8366533517837524,5.156887340545654
3.357,3.8139255956936537,2.9000744043063467,3.1129999999999995,3.601693155262072,2.624306844737927,0.22160976026207205,2.4112545639276504,0.26378499917921616,0.17943452134492793,2.4758572472319815,2.346651880623319,2637824,3.690938639640808,5.143049669265747
3.3489999999999993,3.686118673466777,3.0118813265332216,3.1460000000000004,3.5199572168042756,2.772042783195725,0.17363408068194983,2.424981302022934,0.21630699888770544,0.13096116247619422,2.488685719802901,2.361276884242967,2801664,3.8014851570129395,5.046101379394531
3.6849999999999996,4.253476032916076,3.116523967083923,3.5479999999999996,4.149893678318687,2.9461063216813117,0.22958311960101127,2.3927754342556,0.29372298029320343,0.1654432589088191,2.457684906283735,2.3278659622274644,2965504,4.119061303138733,5.430035972595215
3.836,4.332733328859661,3.339266671140339,3.6010000000000004,4.066627533550155,3.135372466449846,0.18985318467020984,2.3724632650613784,0.21935520601726907,0.1603511633231506,2.4374499170505795,2.3074766130721773,3129344,4.445324397087097,5.589122724533081
4.3,5.18969657749145,3.41030342250855,3.7739999999999996,4.772120233238461,2.7758797667615385,0.20138879306614393,2.347998967766762,0.22955449849854015,0.17322308763374772,2.4435208797260204,2.2524770558075033,3293184,4.267402958869934,6.061236810684204
3.8819999999999992,4.419695080877628,3.3443049191223704,4.011,4.59760804631372,3.4243919536862797,0.23897180631756781,2.325245830416679,0.3014990408203162,0.17644457181481943,2.368638912788262,2.2818527480450963,3457024,4.643618488311768,5.6154563426971436
4.504,5.261881257190069,3.74611874280993,4.3180000000000005,5.272984816633229,3.3630151833667727,0.24878221247345209,2.3153591394424438,0.3523344424787997,0.14522998246810448,2.387479310973959,2.2432389679109286,3620864,4.861900448799133,6.372056770324707
4.742,5.42262912074051,4.06137087925949,4.415000000000001,5.6270334153809465,3.2029665846190554,0.2442568276077509,2.321357211470604,0.2991895762978475,0.1893240789176543,2.3909094844868233,2.251804938454385,3784704,4.7076252698898315,6.442583894729614
4.748,5.5944608673766325,3.901539132623368,4.401,5.462446654335487,3.3395533456645126,0.21767243333160877,2.318551793694496,0.27895154124158195,0.15639332542163556,2.4218010159278824,2.21530257146111,3948544,5.161938905715942,6.501856660842895
4.908,5.919887345508382,3.8961126544916183,4.689,5.76918007757966,3.6088199224203406,0.24819222213700415,2.2660574555397033,0.322360303951023,0.17402414032298527,2.35806560415707,2.1740493069223366,4112384,5.419429087638855,6.57111291885376
4.883,5.824679881913169,3.941320118086831,4.757,5.6822464536543755,3.8317535463456234,0.2922579631209373,2.2816757053136825,0.40071818309846824,0.1837977431434064,2.376577867639943,2.1867735429874218,4276224,5.004857993125915,6.495517253875732
5.351999999999999,6.331436572729444,4.3725634272705545,4.922,5.740251794987337,4.103748205012662,0.2552582770586014,2.24940502345562,0.32797230920188486,0.1825442449153179,2.3313039201729873,2.1675061267382527,4440064,5.7604168176651,6.92314772605896
5.813,6.825946691588457,4.800053308411543,5.674000000000001,6.895607138158583,4.452392861841419,0.30602292362600564,2.194595064222813,0.42179375025455274,0.19025209699745854,2.337280377287886,2.0519097511577398,4603904,6.0868096351623535,7.35845947265625
5.867,6.913575845316526,4.820424154683474,5.507,6.425608186334086,4.588391813665913,0.27888671327382325,2.234824165701866,0.33308959916117065,0.22468382738647585,2.324872725593493,2.1447756058102394,4767744,5.608285593986511,7.39422755241394
6.121999999999998,7.428222033193436,4.81577796680656,5.601999999999999,6.367137896068414,4.836862103931585,0.29758918657898903,2.205513648688793,0.3537660546890062,0.24141231846897188,2.3477190839737814,2.063308213403805,4931584,6.030640888214111,7.5790853023529055
6.617999999999999,7.635583411814481,5.600416588185518,5.773000000000001,6.447226223162524,5.0987737768374775,0.3200532086193561,2.132795014977455,0.37316011036734026,0.26694630687137194,2.258578932253587,2.007011097701323,5095424,6.47032732963562,8.091037034988403
6.561999999999999,7.608124275600179,5.5158757243998195,5.853,6.550080339702677,5.1559196602973225,0.299147947691381,2.1842419385910032,0.3478911387131773,0.25040475666958467,2.2992763013083337,2.0692075758736728,5259264,6.23051815032959,7.94649567604065
6.5920000000000005,7.568594081489336,5.615405918510665,6.303000000000002,7.286890745967256,5.319109254032748,0.2940063340589404,2.133651705086231,0.35537462314470386,0.2326380449731769,2.224271675604363,2.0430317345680993,5423104,6.540326642990112,7.906983757019043
7.215999999999999,8.212676477097759,6.21932352290224,6.24,7.155761977808645,5.324238022191356,0.32807617709040643,2.1050141349434854,0.4192050129160421,0.23694734126477074,2.253095822873198,1.9569324470137726,5586944,6.7923417568206785,8.566659927368164
7.011000000000001,8.190181495784259,5.831818504215743,6.596000000000001,7.583007598754945,5.608992401245057,0.3281181959435343,2.122245667874813,0.39217436392579696,0.26406202796127165,2.2330533284289418,2.0114380073206846,5750784,6.995673322677613,8.294883823394775
7.282000000000001,8.434343698728814,6.129656301271188,6.17,6.639020255426138,5.7009797445738615,0.34496386274695395,2.1116752147674562,0.3902072343422366,0.2997204911516713,2.2182998507237923,2.00505057881112,5914624,6.669891119003296,8.478911018371582
7.840999999999999,8.99648647763615,6.685513522363848,6.652000000000001,7.463958126999171,5.840041873000831,0.3062108613550663,2.0764928102493285,0.37583909828058326,0.23658262442954936,2.1828703278035197,1.9701152926951373,6078464,7.2275289535522464,9.021309900283814
7.837999999999999,8.917164491632299,6.758835508367699,6.631,7.435480577764311,5.826519422235689,0.3111135307699442,2.020578955113888,0.3681931624442703,0.2540338990956181,2.131873760609616,1.90928414961816,6242304,7.398647356033325,9.036710596084594
7.824000000000001,8.845902147957426,6.802097852042575,6.610000000000002,7.22645762222557,5.9935423777744345,0.3304269952699542,1.992783436179161,0.38601597712953334,0.2748380134103751,2.0490322937766003,1.9365345785817216,6406144,7.379496145248413,8.905791521072388
8.232,8.936539565957796,7.527460434042203,6.458,7.288166248410522,5.6278337515894785,0.32576812878251077,2.0175478130578997,0.3771376542252347,0.27439860333978683,2.110029234994412,1.9250663911213872,6569984,7.526842069625855,9.336987113952636
8.009,8.83240087442266,7.18559912557734,6.925999999999999,7.438312404690731,6.413687595309267,0.3559136185795069,2.04327549636364,0.42309727857184787,0.2887299585871659,2.129309403490053,1.9572415892372268,6733824,7.8233414649963375,9.072439622879028
8.129000000000001,8.886858166149842,7.37114183385016,6.882000000000001,7.412411161270199,6.3515888387298025,0.3623002337291837,2.0454907387495043,0.4403272491700398,0.2842732182883276,2.1324421059689422,1.9585393715300663,6897664,7.569572067260742,9.105714035034179
8.369,9.099896025437271,7.638103974562728,7.119,7.693498912096445,6.544501087903554,0.3269859539344907,1.993941168487072,0.4004199435582859,0.2535519643106955,2.110591439668927,1.8772908973052171,7061504,7.779832983016968,9.318932247161865
8.536999999999997,9.382376247596296,7.6916237524036974,6.893000000000001,7.425542017121654,6.360457982878347,0.353139291703701,1.9815803349018097,0.4295521094805124,0.2767264739268896,2.085540506282454,1.8776201635211651,7225344,7.645459985733032,9.48223090171814
8.251000000000001,9.310371983771518,7.191628016228484,7.057,7.556,6.558000000000001,0.2920806070789695,2.0000057965517044,0.3788775314221542,0.2052836827357848,2.1317099785940847,1.868301614509324,7389184,7.744591569900512,9.1325026512146
8.797999999999998,9.558891582290142,8.037108417709854,7.055,7.728190166297756,6.381809833702244,0.3321249257773161,1.9631291911005975,0.39838066862108334,0.2658691829335489,2.046643607602852,1.8796147745983427,7553024,7.823591995239258,9.634581470489502
9.177,10.000055891176292,8.353944108823708,7.069,7.445920416003166,6.692079583996834,0.31152606159448626,1.933104868233204,0.3442155700574439,0.2788365531315286,2.0049674019039347,1.8612423345624731,7716864,8.047505378723145,9.996042823791504
8.495999999999999,9.543484606092136,7.448515393907861,7.025000000000001,7.589716743155364,6.4602832568446384,0.3240019058808684,1.9584247767925262,0.4137279838235494,0.2342758279381874,2.121677556680769,1.7951719969042834,7880704,7.647034978866577,9.255381107330322
9.385,10.335865395311028,8.434134604688971,7.449000000000001,7.896201296956975,7.001798703043026,0.3337781008332968,1.9160251557826995,0.438230513076607,0.22932568858998661,2.0191663863553257,1.8128839252100732,8044544,8.168520832061768,10.056913661956788
9.25,10.202879845520934,8.297120154479066,7.651999999999999,8.444764782265205,6.859235217734793,0.3403617713600397,1.921363002061844,0.39659200038910425,0.28413154233097515,2.0320349758244185,1.8106910282992694,8208384,8.242910623550415,9.954711055755615
9.485,10.36850721559023,8.60149278440977,7.626,8.030998765430217,7.221001234569783,0.3302967961877584,1.9763857260346414,0.38323415782325576,0.2773594345522611,2.103307883257617,1.849463568811666,8372224,8.43480405807495,10.191195678710937
9.315999999999999,10.307566437511879,8.32443356248812,7.5760000000000005,8.251695197555822,6.900304802444179,0.3545460820198059,1.9425638288259506,0.4380717760532857,0.27102038798632616,2.072217918726359,1.812909738925542,8536064,8.405065965652465,9.894903755187988
9.708,10.657808401731634,8.758191598268366,7.720000000000001,8.138974939584697,7.301025060415304,0.3542286382988095,1.9181950613856316,0.41289869895288595,0.2955585776447331,2.038019340846637,1.7983707819246264,8699904,8.641869831085206,10.3067946434021
9.738000000000001,10.55106580299506,8.924934197004943,7.611,8.20796649822247,7.014033501777528,0.38591396659612653,1.9428074672818183,0.44886418360621005,0.322963749586043,2.077281766929681,1.8083331676339558,8863744,8.73141951560974,10.378026294708253
9.495999999999999,10.459225830218436,8.532774169781561,7.692,8.493396281498736,6.890603718501265,0.3375342009589076,1.886960081756115,0.42269558237598087,0.2523728195418344,1.9848916776201606,1.7890284858920693,9027584,8.481866502761841,10.041499710083007
9.806,10.751348612946567,8.860651387053432,7.965999999999999,8.600951966687244,7.331048033312754,0.33667440842837093,1.9297945335507394,0.4038311241388395,0.2695176927179024,2.048798784644392,1.810790282457087,9191424,8.403488540649414,10.314844512939453
10.110999999999999,10.732328415574242,9.489671584425755,7.632,8.170085495065607,7.093914504934392,0.33710653372108934,1.845890721678734,0.39085351733545426,0.2833595501067244,1.934656890870778,1.7571245524866899,9355264,8.95807113647461,10.659667587280273
9.91,10.69993670632526,9.12006329367474,7.69,8.346231666410576,7.033768333589426,0.3536495227366686,1.89194807857275,0.4162667302058928,0.29103231526744444,1.948092150538639,1.835804006606861,9519104,8.68345537185669,10.374951553344726
10.142,10.902996714841791,9.381003285158208,7.720999999999999,8.404570771756662,7.037429228243337,0.34465850293636324,1.9218730926513672,0.39574613074047643,0.29357087513225005,2.0123093244346766,1.8314368608680576,9682944,8.93060359954834,10.585523128509521
10.389,10.880150689707344,9.897849310292655,7.465000000000001,8.233586364698205,6.696413635301798,0.39047994688153265,1.8485670536756516,0.4657826037303356,0.3151772900327297,1.978262745713375,1.718871361637928,9846784,9.098422622680664,10.776933479309083
10.175,10.802188169531282,9.547811830468719,7.556,8.07328522113047,7.0387147788695295,0.3155717527493834,1.873349103331566,0.3638975503751143,0.26724595512365257,1.9849531444201172,1.7617450622430146,10010624,8.827889251708985,10.523261260986327
10.396,11.271479297299486,9.520520702700516,7.939,8.424642872901478,7.453357127098523,0.36178023405373094,1.8640105739235877,0.428573607372438,0.2949868607350239,1.9642927867991238,1.7637283610480516,10174464,9.024114608764648,10.735790634155274
10.528999999999998,11.265117517791825,9.79288248220817,7.8549999999999995,8.30958222578539,7.400417774214609,0.36933956015855074,1.777911639213562,0.41677911504886456,0.3219000052682369,1.880069289827967,1.6757539885991573,10338304,9.173224067687988,10.824712371826172
10.601999999999999,11.35099666220885,9.853003337791147,7.845000000000001,8.382629054274414,7.307370945725587,0.3914744550362229,1.7481698751449586,0.43957647592394367,0.34337243414850216,1.9445277393996196,1.5518120108902975,10502144,9.233291244506836,10.901649856567383
10.7,11.467293946281345,9.932706053718654,7.797,8.453521896055264,7.140478103944735,0.3599513316527009,1.7487038359045983,0.4150298885387927,0.30487277476660907,1.8863090662860267,1.61109860552317,10665984,9.401022624969482,10.950816535949707
10.889999999999997,11.77590067163311,10.004099328366884,7.944,8.635667550200239,7.252332449799761,0.31704829540103674,1.745991225540638,0.3655906607482734,0.2685059300538001,1.9137855414570972,1.5781969096241788,10829824,9.478869342803955,11.100876903533935
10.825,11.28883725594221,10.361162744057788,7.890000000000001,8.668344396780757,7.111655603219244,0.32475367188453674,1.7339483723044395,0.3935805336760023,0.25592681009307117,1.865410492467077,1.6024862521418022,10993664,9.398961639404297,10.992985057830811
11.025000000000002,11.785858068236122,10.264141931763882,8.052,8.48399074064151,7.62000925935849,0.36309343166649344,1.7004936322569848,0.43093329046497125,0.2952535728680156,1.821517862039366,1.5794694024746037,11157504,9.532350063323975,11.132627582550048
11.077,11.777543360542372,10.376456639457627,7.960000000000001,8.693675677666912,7.226324322333091,0.33817696254700425,1.667972069978714,0.4060904860424476,0.2702634390515609,1.8188136170527889,1.517130522904639,11321344,9.751844692230225,11.227678394317627
11.190999999999999,11.938294453344863,10.443705546655135,8.121,8.702299406502364,7.539700593497637,0.39589203279465435,1.6587161973118782,0.4880784518019897,0.303705613787319,1.7996878649295907,1.5177445296941658,11485184,9.715183353424072,11.284711647033692
11.229,11.907136416954582,10.550863583045416,7.832999999999998,8.334957169487595,7.331042830512402,0.35439167097210883,1.7020546242594718,0.4015567997911161,0.3072265421531016,1.8917235537349335,1.5123856947840102,11649024,9.693826007843018,11.263128566741944
11.19,12.021288157018972,10.358711842981027,7.945,8.371409427663131,7.518590572336868,0.3493691381067038,1.606897348165512,0.4058683309614996,0.29286994525190796,1.7778705394391927,1.4359241568918313,11812864,9.595678615570069,11.218180942535401
11.733,12.328970636860577,11.137029363139424,8.357,8.956166921650386,7.757833078349613,0.3524417465552688,1.6134826079010964,0.4023605829594867,0.30252291015105087,1.8042014436007001,1.4227637722014927,11976704,9.925727558135986,11.747087001800537
11.375,12.086143445445432,10.663856554554568,7.997,8.495659202261423,7.498340797738575,0.3633462801575661,1.5921271428465844,0.40763069189839773,0.31906186841673445,1.810193575252372,1.374060710440797,12140544,9.765361118316651,11.325145626068116
11.623000000000001,12.348989669347988,10.897010330652014,7.852000000000001,8.354290752453199,7.349709247546803,0.3449736857786775,1.525638961791992,0.39658486900684925,0.2933625025505057,1.7057632787724322,1.345514644811552,12304384,9.738793849945068,11.513356113433838
11.697,12.30153370460215,11.092466295397848,8.177,8.718701947568956,7.635298052431043,0.31012664940208196,1.541572131216526,0.3665981198615617,0.2536551789426022,1.6853674933268321,1.39777676910622,12468224,10.050840473175048,11.629094314575195
11.532,12.499520542417576,10.564479457582424,8.100999999999999,8.580675932270944,7.621324067729054,0.3347996219992638,1.5597786247730254,0.3830670282105834,0.28653221578794413,1.76009288646593,1.3594643630801209,12632064,9.832316875457764,11.339981746673583
11.739999999999998,12.362382519034716,11.117617480965281,8.15,8.682409616742598,7.617590383257403,0.3461041191592812,1.4452771574258805,0.41627264385581747,0.2759355944627449,1.6148018036120493,1.2757525112397117,12795904,10.004246711730957,11.522149848937989
11.828,12.40264423776803,11.253355762231969,7.846000000000001,8.461925320148474,7.230074679851527,0.3162925817072392,1.4265823632478714,0.38890961151874814,0.2436755518957302,1.5887406537339777,1.264424072761765,12959744,10.075106525421143,11.568397426605225
11.82,12.459671790842773,11.180328209157228,8.029,8.287629078024882,7.770370921975118,0.3481408294290304,1.5094425946474075,0.41057799572683107,0.28570366313122975,1.7138352335320532,1.3050499557627617,13123584,9.964329814910888,11.542923736572266
11.929,12.437378795781257,11.420621204218744,8.374,8.943020210537377,7.8049797894626245,0.3180685151368379,1.448531273752451,0.3984751892458459,0.23766184102782995,1.6521713604343384,1.2448911870705635,13287424,10.030595111846925,11.60813570022583
12.126,12.525479661559885,11.726520338440114,8.299,8.6745915334509,7.923408466549097,0.31364695373922585,1.4379393883049487,0.3870775023061854,0.24021640517226633,1.6706304052108487,1.2052483713990487,13451264,10.24265193939209,11.760923480987548
12.064,12.662150482738248,11.465849517261752,8.308,8.649344400862237,7.966655599137762,0.27805580580607053,1.387237461656332,0.36237511642066084,0.19373649519148023,1.6233845678706524,1.1510903554420118,13615104,10.1607084274292,11.651254558563233
11.968,12.533257463462448,11.402742536537552,8.115,8.591135484919997,7.638864515080003,0.3097002238035202,1.3921554684638977,0.40175602766975094,0.21764441993728945,1.6011149276117635,1.1831960093160319,13778944,10.077363300323487,11.51880578994751
12.178999999999998,12.707364457548007,11.65063554245199,7.968999999999999,8.413059680673667,7.524940319326332,0.2934419160708785,1.3518477655947208,0.3710814869395596,0.21580234520219738,1.6287738009414947,1.0749217302479468,13942784,10.202354526519775,11.660363578796387
12.376999999999999,12.741638176827385,12.012361823172613,8.205,8.63818010111269,7.77181989888731,0.25687568709254266,1.295960672199726,0.32284880510362113,0.1909025690814642,1.5307627412628748,1.0611586031365774,14106624,10.316885375976563,11.764827823638916
12.074000000000002,12.419982658524964,11.72801734147504,8.314,9.038157441444884,7.589842558555117,0.2927297539077699,1.280747964978218,0.4010970963862478,0.184362411429292,1.500142474682646,1.0613534552737902,14270464,9.980287742614745,11.393494415283204
12.293000000000001,12.770662014399305,11.815337985600697,8.002999999999998,8.840186359181752,7.165813640818245,0.24970035385340453,1.2759562894701957,0.3085528447987235,0.19084786290808553,1.5479032766316572,1.0040093023087342,14434304,10.106979656219483,11.543038654327393
12.367999999999999,12.810556211118993,11.925443788881005,7.734,8.399675596668528,7.068324403331473,0.23754444913938638,1.2175806403160094,0.3094457451528333,0.16564315312593947,1.5198213900603053,0.9153398905717136,14598144,10.154470252990723,11.510303592681884
12.434999999999999,12.904579599216149,11.965420400783849,7.8100000000000005,8.325131051286952,7.294868948713049,0.24241672344505782,1.2357376649975778,0.31688107986397185,0.1679523670261438,1.5158363103399037,0.9556390196552518,14761984,10.069264888763428,11.468785572052003
12.328,12.607420829574318,12.04857917042568,8.176,9.000150471697978,7.351849528302022,0.22700770534574985,1.2145584762096404,0.31494537949377927,0.13907003119772043,1.5195211582653583,0.9095957941539227,14925824,9.933456516265869,11.310758972167969
12.459999999999997,12.870170696174164,12.049829303825831,7.9,8.419056836964893,7.380943163035107,0.2335172887891531,1.1605094660073518,0.32685617294822594,0.14017840463008024,1.4543599804653766,0.8666589515493269,15089664,9.93123197555542,11.359495258331298
12.428999999999998,12.895249932975865,11.962750067024132,8.033000000000001,8.784758604872602,7.2812413951274,0.19868951048702,1.1711968012154101,0.26828754504733965,0.12909147592670034,1.4803891376590674,0.8620044647717527,15253504,9.898661613464355,11.254961585998535
12.411000000000001,12.860008908597592,11.96199109140241,7.997,8.560525509626672,7.433474490373328,0.1961290411651134,1.088079046458006,0.29654384164637576,0.09571424068385102,1.427746193154963,0.7484118997610488,15417344,9.879793262481689,11.131632709503174
12.471,12.803819771047335,12.138180228952665,7.731,8.392278307522634,7.069721692477366,0.1879176481626928,1.0527004688978194,0.2716392738363326,0.10419602248905299,1.3249318928227543,0.7804690449728846,15581184,9.883259582519532,11.0861421585083
12.458,12.870766277692352,12.045233722307648,7.764000000000001,8.195096276949826,7.332903723050176,0.1867185152135789,1.1130355551838875,0.26868412272197634,0.10475290770518147,1.3774174268277168,0.8486536835400582,15745024,9.806617832183838,10.961769008636475
12.503,12.916740256682862,12.089259743317138,7.426,8.097955355659883,6.754044644340117,0.15391829423606393,1.0896657228469848,0.21799331526865037,0.08984327320347749,1.4091227417848384,0.7702087039091311,15908864,9.770061683654784,10.915094947814941
12.422,12.826098997771586,12.017901002228415,7.764,8.401608030062357,7.126391969937643,0.15701829046010968,0.9750625673681498,0.20165177557878178,0.11238480534143758,1.2884206476494788,0.6617044870868207,16072704,9.663661861419678,10.74711742401123
12.631,12.913752541986806,12.348247458013194,7.734,8.257052578619014,7.210947421380986,0.14625184973701832,0.9783692121505737,0.22588259739220018,0.06662110208183648,1.237413647856385,0.7193247764447624,16236544,9.61578369140625,10.811516666412354
12.626000000000001,12.846372412066485,12.405627587933518,7.529999999999999,8.094694607730585,6.965305392269413,0.15386444302275776,0.9832283459603787,0.22804750365497445,0.07968138239054107,1.2328693628760834,0.7335873290446739,16400384,9.552852439880372,10.718173694610595
12.621999999999998,12.896437606752425,12.347562393247571,7.534999999999999,8.186264155316412,6.883735844683587,0.14221371579915282,0.9313671082258225,0.200836757337653,0.08359067426065264,1.2187002416762067,0.6440339747754382,16564224,9.52107801437378,10.62780532836914
12.586000000000002,12.941702122568874,12.23029787743113,7.536,7.995417021887522,7.076582978112477,0.1294477456249296,0.9026678588241339,0.17446744641327333,0.08442804483658589,1.167144207273065,0.638191510375203,16728064,9.379461288452148,10.489726448059082
12.623999999999999,12.88269673364772,12.365303266352278,7.632,8.304707960410756,6.9592920395892435,0.11933080917224285,0.9124176256358624,0.171793876172526,0.0668677421719597,1.2649900024550198,0.5598452488167049,16891904,9.343885326385498,10.435127353668213
12.655999999999997,12.883780596188522,12.428219403811472,7.414999999999999,8.34019457413022,6.489805425869779,0.1293935286812484,0.8860040280967951,0.21510687263621497,0.04368018472628181,1.1409936594280377,0.6310143967655526,17055744,9.296188497543335,10.370876693725586
12.648,12.86078157814999,12.43521842185001,7.574,8.253164192224531,6.894835807775468,0.11791946180164811,0.956226646900177,0.17305774120964487,0.06278118239365135,1.2486766105882308,0.6637766832121234,17219584,9.195579957962035,10.27845287322998
12.474,12.843220801147497,12.104779198852503,7.259,8.002968413307984,6.515031586692015,0.11087077679112549,1.009352932870388,0.1581121244720996,0.06362942911015136,1.3145724875832348,0.7041333781575414,17383424,9.027046251296998,10.048119640350341
12.617999999999999,12.778486759578476,12.457513240421521,7.141,7.945082707188757,6.336917292811243,0.11598010594025254,0.8915349565446377,0.17968572946947992,0.05227448241102518,1.117816658357768,0.6652532547315073,17547264,9.039215469360352,10.07119016647339
12.690999999999999,12.846913437522234,12.535086562477764,7.090999999999999,7.689305106112257,6.492694893887742,0.10416555455885823,0.8939988188445568,0.148643093750785,0.05968801536693147,1.1421567533856387,0.645840884303475,17711104,9.029352188110352,10.06807804107666
12.714,12.959975608546864,12.468024391453136,7.172,7.64528215685783,6.69871784314217,0.10563971782103176,0.8953846607357263,0.15445640826711435,0.056823027374949174,1.1389949900838254,0.6517743313876271,17874944,8.923946285247803,9.982840633392334
12.661,12.782527774603174,12.539472225396825,7.289999999999999,8.244410813015023,6.335589186984975,0.09716334976255887,0.8551336154341698,0.14414455125867207,0.05018214826644569,1.0853280783671273,0.6249391525012122,18038784,8.846028041839599,9.888795375823975
12.693999999999999,12.889304889851738,12.49869511014826,7.425,8.149171940909063,6.700828059090936,0.09783707242459053,0.8241909123957157,0.14223521112748433,0.05343893372169671,1.0170355218670086,0.6313463029244228,18202624,8.831969928741454,9.839199924468994
12.626,12.878277624850083,12.373722375149915,7.305999999999999,7.998332290161306,6.613667709838692,0.09656801889650521,0.8697175934910775,0.16550507290273944,0.027630964890270976,1.0904280534805588,0.6490071335015962,18366464,8.710801696777343,9.700161743164063
12.674999999999999,12.825283066245001,12.524716933754997,7.177,7.976950623476224,6.377049376523775,0.09553901525214312,0.8360263548791409,0.14469739925376185,0.0463806312505244,1.1225246948896679,0.5495280148686138,18530304,8.707964563369751,9.66344394683838
12.653,12.857697337549858,12.448302662450143,7.204000000000001,7.8805086843492855,6.527491315650716,0.09501043288037178,0.8407140053808689,0.1494152944045264,0.04060557135621719,1.0537588486498355,0.6276691621119024,18694144,8.590611791610717,9.563463592529297
12.714999999999998,12.913859246704797,12.516140753295199,7.475,8.075936768720304,6.874063231279695,0.07844804958440357,0.8342136181890965,0.10348409849535128,0.05341200067345586,1.0811088219913472,0.5873184143868457,18857984,8.57210545539856,9.544200325012207
12.64,12.820941979650938,12.459058020349064,7.244,7.946498398574687,6.5415016014253125,0.0915854596532881,0.7805899992585182,0.11997872251367744,0.06319219679289875,1.0304581015777305,0.5307218969393059,19021824,8.480600261688233,9.415723419189453
12.687999999999999,12.891950974501226,12.484049025498772,7.252000000000001,8.079415252457919,6.424584747542083,0.08341885725967581,0.7620698682963848,0.11114632416095432,0.055691390358397284,0.9359767732246984,0.5881629633680712,19185664,8.399928331375122,9.379400634765625
12.714,12.890306551211236,12.537693448788765,6.835000000000001,7.636089882597453,6.033910117402549,0.07908097319304938,0.8069623317569494,0.11240083656473109,0.045761109821367676,1.0334874986760152,0.5804371648378837,19349504,8.401176071166992,9.328683519363404
12.658999999999999,12.834239835653882,12.483760164346116,7.230000000000001,7.676676616804597,6.783323383195405,0.08443215806037185,0.7729503508657217,0.10972225092607102,0.05914206519467269,1.0464297212443636,0.4994709804870798,19513344,8.295173454284669,9.234227848052978
12.686,12.878364237840612,12.493635762159387,7.126,7.94341299231172,6.30858700768828,0.07595944218337533,0.7972512282431126,0.10066460251793224,0.05125428184881841,1.104042770377294,0.49045968610893115,19677184,8.273610639572144,9.184853124618531
12.644000000000002,12.94609932141599,12.341900678584015,7.339000000000001,8.116720386771494,6.561279613228509,0.07001823117025192,0.7195713616907596,0.08578478804207286,0.05425167429843099,0.9156675765956231,0.5234751467858961,19841024,8.183616304397583,9.075579929351807
12.710999999999999,12.910672231419392,12.511327768580605,6.9239999999999995,7.569123244039462,6.278876755960537,0.080927932402119,0.6693806800991297,0.10768078889565223,0.054175075908585765,0.8508544861093688,0.4879068740888906,20004864,8.174445104598998,9.082245254516602
12.766,12.93898554852935,12.59301445147065,7.575999999999999,8.46103333270561,6.690966667294388,0.06973798722028726,0.7310614615678788,0.08933791904812219,0.050138055392452335,1.0017474300888665,0.46037549304689107,20168704,8.176697492599487,9.052740478515625
12.751,12.880495173655238,12.621504826344761,7.683000000000002,8.297947965278366,7.068052034721637,0.06721899039112025,0.6894528556615114,0.0825798929793833,0.0518580878028572,0.9438163871733098,0.4350893241497129,20332544,8.084936666488648,8.98596739768982
12.635000000000002,12.855510770712002,12.414489229288002,7.047,7.766681179412106,6.327318820587894,0.07266170005314047,0.6996360618621111,0.08934454416018886,0.05597885594609209,0.9267102249540342,0.47256189877018806,20496384,7.973525428771973,8.85752601623535
12.770999999999997,12.905643974985884,12.636356025014111,7.443999999999998,8.125398561783042,6.762601438216954,0.07172775906510645,0.7027187023311854,0.08177572449691493,0.061679793633297966,0.9703904135500878,0.4350469911122829,20660224,7.962094736099243,8.8929594039917
12.741,12.871111490653208,12.610888509346792,7.034000000000001,7.874204736954036,6.193795263045965,0.07173611675389108,0.6618349187076091,0.09087861941624002,0.05259361409154213,0.8764915240414193,0.44717831337379893,20824064,7.972195053100586,8.828901100158692
12.709999999999999,12.775726706900619,12.64427329309938,7.092999999999999,7.6468961996619935,6.539103800338005,0.06957861240953205,0.6284950215369463,0.0824139608082647,0.05674326401079939,0.8571015482147865,0.39988849485910605,20987904,7.888137292861939,8.751866769790649
12.682999999999998,12.95700912393568,12.408990876064316,7.062,7.6574628451885145,6.466537154811486,0.062087352387607084,0.6816475436091423,0.07335503090342703,0.05081967387178714,0.9745347071349675,0.3887603800833171,21151744,7.843221855163574,8.676891136169434
12.642999999999999,12.856871456721086,12.429128543278912,7.186,7.87836117742115,6.49363882257885,0.06329732798039908,0.6979738660156727,0.07210528428887096,0.054489371671927196,0.9644668956786493,0.43148083635269613,21315584,7.7545843601226805,8.60433259010315
12.701999999999998,12.869857082066856,12.53414291793314,7.303,8.35743871324985,6.248561286750149,0.0685987189877778,0.6419146597385407,0.083974929225696,0.05322250874985959,0.8615641397036539,0.4222651797734275,21479424,7.750767850875855,8.594102096557616
12.77,12.912828568570857,12.627171431429142,7.225,7.806777448858238,6.643222551141761,0.06566800554282956,0.6834029357880353,0.07493549560726052,0.0564005154783986,0.8730338357870004,0.4937720357890702,21643264,7.733025169372558,8.594433164596557
12.739999999999998,12.837672923576596,12.6423270764234,6.986,7.759707955238926,6.212292044761074,0.057462614495307165,0.6559440191835165,0.06253732168438633,0.052387907306228,0.9959879527294939,0.3159000856375391,21807104,7.667887878417969,8.527778148651123
12.744,12.972919199719026,12.515080800280973,7.134,7.904444027817726,6.363555972182275,0.07134634121321137,0.6650092573836446,0.09717555344734712,0.04551712897907563,0.8854252726845155,0.4445932420827737,21970944,7.684738731384277,8.490773248672486
12.761,12.908,12.613999999999999,7.218999999999999,7.874872701063247,6.5631272989367515,0.0615410845726728,0.6572930021211505,0.07165510484737425,0.051427064297971344,0.9187629786130967,0.39582302562920424,22134784,7.6376505374908445,8.459333324432373
12.724,12.920529895944613,12.527470104055388,7.278999999999999,8.13456355696114,6.423436443038858,0.06119684423319991,0.5740391151979566,0.07335470746471137,0.04903898100168846,0.8544875862262687,0.2935906441696444,22298624,7.553018474578858,8.401357460021973
12.758,12.911805071437842,12.604194928562157,7.1530000000000005,7.799653694027955,6.506346305972046,0.0555438806302845,0.6116326689720154,0.06435279725854319,0.046734964002025814,0.8027189913100066,0.42054634663402424,22462464,7.535716342926025,8.374940586090087
12.812999999999999,12.94746560898609,12.678534391013908,7.450999999999999,8.202497837654905,6.699502162345093,0.05594635498709971,0.5993085626512766,0.06161916452111595,0.05027354545308347,0.8757937606520114,0.32282336465054184,22626304,7.565371036529541,8.373081588745118
12.721,12.904654567054566,12.537345432945434,7.185,8.217494552043737,6.152505447956261,0.06417996417731044,0.5763730000704527,0.07781900912317694,0.05054091923144394,0.8070649812310442,0.34568101890986114,22790144,7.446914339065552,8.26342477798462
12.78,12.890905365064093,12.669094634935906,7.138,7.994408780898468,6.281591219101532,0.058465344831347424,0.674648729711771,0.07027726711741412,0.04665342254528072,0.9932914076800514,0.35600605174349065,22953984,7.477159833908081,8.278800964355469
12.780999999999999,12.923579802216162,12.638420197783836,7.113000000000001,8.119121762014917,6.106878237985085,0.061597403185442046,0.5848305188119411,0.07424666545471109,0.04894814091617299,0.907556085527014,0.26210495209686835,23117824,7.413013076782226,8.234934329986572
12.642,12.838254936243652,12.445745063756346,7.131,7.672099805950806,6.589900194049195,0.06653701597824688,0.5092266209423542,0.07720855394888439,0.05586547800760937,0.7267488835263645,0.2917043583583438,23281664,7.332528066635132,8.113327836990356
12.779,12.900610032480877,12.657389967519123,6.970000000000001,7.65575505831164,6.284244941688361,0.0647726842667907,0.5199265172705054,0.08123094859652813,0.04831441993705327,0.764655594506745,0.2751974400342658,23445504,7.379603099822998,8.16700177192688
12.768,12.896046866420074,12.639953133579928,7.564,8.325488016977287,6.802511983022714,0.06479990025982259,0.4992703078314662,0.08018237938388245,0.04941742113576273,0.7323260238828833,0.26621459178004914,23609344,7.369293642044068,8.121584510803222
12.752999999999998,12.966356509157793,12.539643490842204,7.148000000000001,7.968497410111697,6.327502589888304,0.060120623372495116,0.5177172072231769,0.07313215363057317,0.04710909311441707,0.7982062247888151,0.23722818965753878,23773184,7.2848772525787355,8.066598415374756
12.735999999999999,12.919259379023284,12.552740620976714,7.189000000000002,7.917854580832145,6.4601454191678584,0.05728656258434052,0.5209109295159579,0.06477268622823246,0.04980043894044858,0.801873469306068,0.23994838972584775,23937024,7.245114469528199,8.030466651916504
12.741,12.908657388742638,12.573342611257361,7.345000000000001,8.209514314514225,6.4804856854857755,0.05756574007682498,0.5023649208247661,0.07006433546246432,0.04506714469118564,0.7306694648129872,0.27406037683654505,24100864,7.203321743011474,7.998880529403687
12.765,12.880779963724299,12.649220036275702,7.2299999999999995,7.923902010373222,6.536097989626777,0.06097781253047284,0.4883960295468569,0.07548264008908742,0.046472984971858255,0.7036306117286883,0.27316144736502546,24264704,7.202702856063842,7.985157012939453
12.84,12.933059120993054,12.746940879006946,7.172999999999999,8.102839233416185,6.243160766583813,0.05929286228492853,0.4618839966133237,0.07057103085179611,0.04801469371806094,0.7165257675921133,0.2072422256345341,24428544,7.212805986404419,8.00042667388916
12.808999999999997,12.923319727081548,12.694680272918447,6.918000000000001,7.930569009993889,5.9054309900061135,0.05469404193572695,0.5154265090823174,0.0658642641854337,0.043523819686020204,0.786837185028417,0.24401583313621766,24592384,7.174288558959961,7.9473488330841064
12.788999999999998,12.916078715763103,12.661921284236893,6.829000000000001,7.764376394827238,5.893623605172763,0.059459000360220636,0.42805377654731275,0.07291791801764559,0.046000082702795674,0.6367931516466206,0.21931440144800485,24756224,7.151293563842773,7.911331510543823
12.824000000000002,12.918254973343586,12.729745026656417,7.037000000000001,7.765231419261763,6.3087685807382385,0.059815689595416145,0.49740790072828533,0.06919640593184676,0.050434973258985535,0.7359732626185995,0.2588425388379711,24920064,7.102038908004761,7.9023161888122555


==> data/progress-miner-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.1839999999999997,1.3587111902540874,1.009288809745912,1.289,1.407697093477473,1.1703029065225268,0.7530993331223726,2.705619528889656,1.1771739303181605,0.3290247359265849,2.707581919132391,2.7036571386469213,16384,0.28343681935220955,2.181148076057434
1.2970000000000002,1.5766801744850716,1.0173198255149287,1.2439999999999998,1.4786998082657927,1.0093001917342068,0.12416646312922235,2.6740645587444307,0.16442178192482446,0.08391114433362024,2.6899172350606344,2.658211882428227,180224,0.9419320046901702,2.733498454093933
1.2360000000000002,1.5710582038989647,0.9009417961010358,1.5310000000000001,1.7559199857727188,1.3060800142272815,0.11645148126408456,2.662986007332802,0.13898470979564626,0.09391825273252286,2.686568211832234,2.63940380283337,344064,1.1441053986549377,2.649853754043579
1.3190000000000002,1.5946972977742075,1.0433027022257928,1.512,1.7292003683238129,1.2947996316761872,0.137998480303213,2.62903950214386,0.17512408474693314,0.10087287585949285,2.668129735448965,2.589949268838755,507904,1.2044625103473663,2.7957854986190798
1.411,1.6184343269567503,1.2035656730432498,1.3050000000000002,1.514630627533288,1.0953693724667124,0.10014800480566914,2.5852752327919006,0.12606044627151014,0.07423556333982814,2.635795954147099,2.5347545114367023,671744,1.3767868518829345,2.957688546180725
1.6560000000000001,1.9759437450552833,1.336056254944717,1.6020000000000003,1.8267576472558835,1.377242352744117,0.1027317285072058,2.565144920349121,0.14179924773602945,0.06366420927838215,2.6426889211222107,2.4876009195760314,835584,1.6432294011116029,3.3812614917755126
1.9540000000000002,2.3080395458137413,1.599960454186259,1.7939999999999998,2.2548947819188236,1.3331052180811762,0.12414160477928815,2.5148728489875793,0.18733047068737035,0.06095273887120596,2.5742152869594084,2.4555304110157503,999424,1.6499420285224915,3.736415457725525
2.3120000000000003,2.8285810681780745,1.795418931821926,2.285,2.7321520994024295,1.8378479005975707,0.1986774455755949,2.4875271707773208,0.27414014304180945,0.12321474810938039,2.5632287502647726,2.411825591289869,1163264,2.189459812641144,4.148798823356628
2.5719999999999996,2.847201744180519,2.29679825581948,2.849,3.3203692819860033,2.377630718013997,0.2556224314495921,2.4496292561292647,0.31244088045405405,0.1988039824451302,2.5478096542708744,2.351448857987655,1327104,2.396085095405579,4.481332206726075
2.947,3.5441775280433783,2.349822471956622,2.7870000000000004,3.195290337872451,2.37870966212755,0.23890202045440673,2.388336071372032,0.30170757879592863,0.17609646211288482,2.462009451356245,2.314662691387819,1490944,2.4986992120742797,4.7562339305877686
3.083,3.4987415062271268,2.6672584937728736,3.049,3.409373417443629,2.688626582556371,0.21031340006738902,2.3941695243120193,0.25871358457156324,0.1619132155632148,2.4902138869911012,2.2981251616329375,1654784,2.73566415309906,4.853042507171631
3.2600000000000002,3.545482048472404,2.9745179515275963,3.1,3.3198181066245454,2.880181893375455,0.21783177852630614,2.369966372847557,0.26837656740010307,0.1672869896525092,2.455879936050937,2.284052809644177,1818624,2.978513407707214,4.949610996246338
3.3020000000000005,3.770802730367476,2.833197269632525,3.053,3.6116779036260516,2.4943220963739483,0.22184822196140885,2.349496078491211,0.2810706543776952,0.16262578954512252,2.430042402522653,2.2689497544597694,1982464,3.1180909633636475,4.918269658088684
3.169,3.5357001499863343,2.8022998500136658,3.3920000000000003,3.928447574325768,2.8555524256742326,0.23021761542186142,2.3624309808015824,0.2969329775034427,0.16350225334028012,2.4543975486558045,2.2704644129473603,2146304,2.8542558193206786,4.864494514465332
3.3240000000000003,3.933757328779245,2.7142426712207555,3.217999999999999,3.6224947465666264,2.8135052534333718,0.24093980174511667,2.366580206155777,0.30483415871339137,0.17704544477684198,2.441832015820436,2.2913283964911177,2310144,3.143854093551636,4.983808612823486
3.5159999999999996,4.1348893277476995,2.8971106722522997,3.4189999999999996,3.843839969871009,2.9941600301289903,0.23237496390938758,2.343158248066902,0.28179971897129114,0.18295020884748403,2.395701437459786,2.290615058674018,2473984,3.266530394554138,5.185112047195434
3.84,4.837777530314248,2.8422224696857517,3.682,4.37169268518667,2.9923073148133295,0.2478862138465047,2.3386750161647796,0.32447294159579926,0.17129948609721013,2.4025353831957714,2.2748146491337877,2637824,3.0964409589767454,5.516259002685547
3.7580000000000005,4.319031193428673,3.1969688065713284,3.81,4.697400698669997,2.9225993013300022,0.2963569151237607,2.305397391319275,0.3721362235332395,0.22057760671428195,2.4057275339448743,2.2050672486936755,2801664,3.579551672935486,5.408103942871094
4.428,5.335532919513116,3.520467080486884,4.363,5.336036998268822,3.389963001731178,0.3095758905634284,2.2838154196739198,0.3900866840595282,0.2290650970673286,2.3657233216652367,2.201907517682603,2965504,3.882290506362915,6.1022844314575195
4.756,5.78746691658046,3.7245330834195407,4.901999999999999,5.715385517451595,4.088614482548404,0.3257729237899184,2.242290809750557,0.41980112607785985,0.23174472150197695,2.354899866572749,2.1296817529283647,3129344,4.280278205871582,6.381152009963989
5.448999999999999,6.210858910822731,4.687141089177267,5.133000000000001,5.839400028312571,4.4265999716874305,0.31399863623082636,2.159422869980335,0.3733864097549588,0.2546108627066939,2.253276334002414,2.0655694059582563,3293184,4.268516707420349,7.073059368133545
5.571,6.311505908146586,4.830494091853414,5.301,6.246414723811725,4.355585276188275,0.36299052741378546,2.1422731563448907,0.45035424959798726,0.27562680522958366,2.3032218614135394,1.9813244512762418,3457024,4.849209022521973,7.042825078964233
5.961999999999999,6.992386335313118,4.931613664686879,5.550999999999999,6.402157447244632,4.699842552755366,0.34112944081425667,2.0973098456859587,0.4255072195780357,0.2567516620504776,2.257767499427777,1.9368521919441402,3620864,5.132473993301391,7.4937437057495115
6.2780000000000005,7.086860927477648,5.469139072522353,5.961,6.9487393380847,4.973260661915301,0.3347311814315617,2.097070448100567,0.4095796582917636,0.2598827045713598,2.2103087938545096,1.983832102346624,3784704,4.918641424179077,7.78253927230835
6.391,7.04465816754631,5.73734183245369,5.9940000000000015,6.423958137497131,5.564041862502872,0.34621214512735604,2.050076721608639,0.41619054566957087,0.2762337445851412,2.1608753960835045,1.9392780471337734,3948544,5.3639038562774655,7.730818414688111
6.348999999999999,7.157745324561446,5.540254675438552,6.42,7.1454515834981684,5.694548416501831,0.35172821739688515,2.053388524055481,0.45008828834000725,0.25336814645376304,2.1851895001666435,1.9215875479443183,4112384,5.651598930358887,7.720975303649903
6.88,7.631332150250473,6.128667849749527,6.4799999999999995,7.264971337056328,5.695028662943671,0.3626049280166626,2.030494301021099,0.46545934733213085,0.25975050870119437,2.134527685274688,1.9264609167675102,4276224,5.282060289382935,8.226928663253783
6.9449999999999985,7.786109386465278,6.103890613534719,6.879,7.593485129306411,6.164514870693588,0.38643500600010156,1.989094354212284,0.4873314813752245,0.28553853062497864,2.0565132673993185,1.9216754410252495,4440064,5.855986022949219,8.181966209411621
7.458000000000001,8.318416178369516,6.5975838216304865,6.460000000000001,7.186993810152467,5.733006189847535,0.3723887221887708,1.9847428441047668,0.43237473168646484,0.3124027126910767,2.1046220432426797,1.8648636449668536,4603904,6.254976844787597,8.644630861282348
7.359999999999999,7.769536323175368,6.950463676824631,6.428,7.040516122236795,5.815483877763205,0.36032376121729615,1.99045649766922,0.4527795693029147,0.2678679531316776,2.069698073577352,1.911214921761088,4767744,5.754594945907593,8.512928342819214
7.628,8.17312017023772,7.082879829762281,6.498,6.939538220316203,6.056461779683797,0.38245147224515674,1.957818052172661,0.4680741815285876,0.2968287629617259,2.0435822192377167,1.8720538851076054,4931584,6.02569088935852,8.694055891036987
8.190000000000001,8.907328376686717,7.472671623313285,7.359,7.937626822745023,6.780373177254977,0.44356928430497644,1.917635014653206,0.5028380853724288,0.38430048323752414,2.016879447324635,1.8183905819817767,5095424,6.2311173439025875,9.188218975067139
7.920999999999999,8.738868571348721,7.1031314286512774,6.965000000000001,7.565204131941793,6.364795868058208,0.3902906022965908,1.9780840903520585,0.45002832103219687,0.3305528835609847,2.052583703972678,1.9035844767314387,5259264,6.029080152511597,8.886827564239502
8.187,8.862278461081056,7.511721538918943,7.287000000000001,7.841040612229826,6.732959387770175,0.4162732932716608,1.971483540534973,0.5016112136620201,0.3309353728813015,2.0467389097452524,1.8962281713246938,5423104,6.513960361480713,9.094990015029907
8.297,9.033410890739674,7.560589109260326,7.428,8.167875665230314,6.688124334769686,0.4043547248467803,1.9472736328840257,0.49135565959594796,0.31735379009761266,1.9948309556467345,1.8997163101213168,5586944,6.711122322082519,9.162954092025757
8.52,9.01813652747013,8.02186347252987,7.692,8.351360296044582,7.032639703955417,0.43754218965768815,1.887411479651928,0.5158443010654816,0.3592400782498946,2.025754301711773,1.7490686575920829,5750784,6.811758995056152,9.32690134048462
9.039999999999997,9.737595871547414,8.34240412845258,7.275,7.857722060677301,6.692277939322699,0.4420289944857359,1.9086573466658592,0.5028279405945776,0.3812300483768942,2.003197019434551,1.8141176738971672,5914624,6.7528167247772215,9.779922771453858
8.894,9.419360828383693,8.368639171616307,7.132,7.662373453332649,6.60162654666735,0.43921249397099016,1.9146287143230438,0.526177122976475,0.3522478649655053,2.0279562000060705,1.8013012286400172,6078464,7.021310520172119,9.60798692703247
9.113000000000001,9.783314105475934,8.442685894524068,7.720000000000001,8.312790013411158,7.127209986588843,0.4553281169384718,1.8364815950393676,0.49453729480970654,0.41611893906723707,1.9449112023893382,1.728051987689397,6242304,7.169210147857666,9.810974979400635
9.382,9.967180314091307,8.796819685908693,7.62,8.13805405123404,7.1019459487659615,0.4719430670142174,1.8877731055021285,0.5537961763285514,0.3900899576998834,1.9918707755994327,1.7836754354048243,6406144,7.069266033172608,10.01008186340332
9.462,10.068181490974444,8.855818509025555,7.794,8.178686885661572,7.409313114338427,0.49805427677929404,1.8454991295933723,0.6118730671649601,0.384235486393628,2.004233959427924,1.6867642997588206,6569984,7.432410669326782,10.037449741363526
10.115,10.641407636722722,9.588592363277279,7.803,8.37016928689766,7.23583071310234,0.4599008269608021,1.8199157029390336,0.5252732353117517,0.39452841860985244,1.9524527865124564,1.6873786193656108,6733824,7.568856811523437,10.65694055557251
9.824000000000002,10.595001945522839,9.052998054477165,7.817,8.412433455559897,7.221566544440103,0.4499755699187517,1.8318510875105858,0.5294913107860079,0.37045982905149555,1.9379109501011706,1.725791224920001,6897664,7.410667943954468,10.255940532684326
9.727,10.55994717719673,8.894052822803271,7.920999999999999,8.703015984491365,7.138984015508633,0.4789331562817097,1.79885526150465,0.5533003918414916,0.40456592072192776,1.936452822000994,1.661257701008306,7061504,7.6273290634155275,10.211064434051513
10.059999999999999,10.816439025963096,9.303560974036902,7.683999999999999,7.967626514980528,7.400373485019471,0.48510798774659636,1.777358739078045,0.5598369305876195,0.4103790449055732,1.8782207316720005,1.6764967464840894,7225344,7.7482164859771725,10.452235412597656
10.079999999999998,10.820513335463986,9.339486664536011,7.397000000000001,8.030483227875846,6.763516772124156,0.48729102350771425,1.81081210821867,0.5681048063297474,0.4064772406856811,1.9175304324857922,1.7040937839515475,7389184,7.71126503944397,10.46003007888794
10.384000000000002,10.884403836915748,9.883596163084256,7.984999999999999,8.522405805699938,7.447594194300061,0.46263130009174347,1.7459682121872901,0.5325235089569336,0.39273909122655337,1.897439938780501,1.5944964855940793,7553024,7.909746694564819,10.672107028961182
10.654,11.262279541000682,10.045720458999318,7.626,8.383313673453742,6.868686326546259,0.5192860934883357,1.6750535279512406,0.6101356435950966,0.4284365433815746,1.8186805149736784,1.5314265409288028,7716864,8.052702283859253,10.912490081787109
10.404,11.155268261009342,9.652731738990658,7.6720000000000015,8.286602310441477,7.057397689558526,0.47163508720695974,1.7998426347970962,0.5402470274682525,0.40302314694566693,1.936276693873923,1.6634085757202692,7880704,7.76166615486145,10.615049648284913
10.586,11.445397463342777,9.726602536657223,8.149,8.785654537406275,7.512345462593722,0.526219018548727,1.693267637491226,0.6331308689715829,0.4193071681258711,1.8189793929308014,1.5675558820516509,8044544,8.087181568145752,10.791087627410889
11.028,11.636503081339775,10.419496918660226,7.734,8.168032256865777,7.299967743134223,0.5158668223768472,1.6818685695528983,0.6051611151568833,0.4265725295968112,1.8210513140293962,1.5426858250764004,8208384,8.314077234268188,11.178273582458496
11.178,11.811779141341841,10.54422085865816,8.126,8.514798148143736,7.737201851856262,0.46137012615799905,1.6755145967006684,0.5578593139289945,0.36488093838700364,1.835533770573413,1.5154954228279238,8372224,8.438396072387695,11.28696584701538
11.313,11.84820183108805,10.777798168911952,7.728,8.390794085670654,7.065205914329344,0.48489940762519834,1.6747038871049882,0.560800662344733,0.4089981529056636,1.8194168585966057,1.5299909156133706,8536064,8.53723340034485,11.362013816833496
11.335,11.901467121729056,10.768532878270946,8.283,8.927252279778658,7.63874772022134,0.4898582901805639,1.6248424634337426,0.5721545245765666,0.4075620557845613,1.8629796446880946,1.3867052821793906,8699904,8.65399465560913,11.406438636779786
11.439,12.019266318167787,10.858733681832213,7.802000000000001,8.418438155859938,7.185561844140064,0.47448741756379603,1.6630846813321114,0.5476903592018173,0.40128447592577476,1.8402556992507664,1.4859136634134564,8863744,8.641907548904419,11.44633903503418
11.217,11.934036261286694,10.499963738713307,8.113999999999999,8.46411997943562,7.763880020564378,0.4784026376903057,1.6191398337483407,0.5589747769242277,0.39783049845638374,1.8344943508837446,1.4037853166129368,9027584,8.564371633529664,11.146682834625244
11.456,12.103922834911689,10.80807716508831,7.843000000000001,8.405317525958422,7.280682474041579,0.4350902881473303,1.5987399339675903,0.48908004449177755,0.38110053180288306,1.8291238449706761,1.3683560229645044,9191424,8.76228084564209,11.3371750831604
11.688000000000002,12.316423424133763,11.059576575866242,7.936000000000002,8.72908511523039,7.1429148847696124,0.4714489128440619,1.5331941291689872,0.5531471217428185,0.3897507039453052,1.7742598154350375,1.292128442902937,9355264,8.862528944015503,11.511072444915772
11.638,12.260539958556878,11.015460041443122,8.081999999999999,8.604815455012568,7.5591845449874295,0.47980112545192244,1.5461213648319245,0.5431421998062501,0.4164600510975947,1.7768720214855889,1.3153707081782602,9519104,8.65719976425171,11.419454669952392
11.803,12.216861087806043,11.389138912193959,7.879,8.46754821382789,7.29045178617211,0.4599952794611454,1.4807159453630447,0.5634369937958642,0.3565535651264266,1.708326167607844,1.2531057231182454,9682944,8.9068097114563,11.501686668395996
11.814,12.397835593296605,11.230164406703395,8.049000000000001,8.625028645121057,7.472971354878945,0.49600875973701475,1.3950885519385339,0.5714382858420815,0.42057923363194805,1.5939196543436376,1.1962574495334302,9846784,8.918320083618164,11.448531913757325
11.808,12.486716435634206,11.129283564365794,7.909999999999999,8.468533794859361,7.351466205140637,0.46690845154225824,1.4395688690245152,0.5356381632222927,0.39817873986222374,1.673479246552734,1.2056584914962964,10010624,8.806006526947021,11.399603843688965
11.971,12.513244409837483,11.428755590162517,8.19,8.638263315474287,7.741736684525713,0.4220479913055897,1.3656545870006085,0.48542208925265357,0.3586738933585258,1.6146189234459232,1.1166902505552938,10174464,8.856006526947022,11.473627853393555
12.116,12.5886563233471,11.643343676652899,8.037,8.42212465514428,7.651875344855721,0.43231877237558364,1.4114152632653714,0.5381528173019361,0.3264847274492312,1.6633435206588068,1.159487005871936,10338304,9.025775051116943,11.519051361083985
12.074,12.434088877917661,11.713911122082338,7.716999999999999,8.288962411352353,7.145037588647645,0.4305370062589645,1.3577916249632835,0.5295358774864405,0.3315381350314886,1.5145046119229386,1.2010786380036285,10502144,8.995982265472412,11.412467861175537
12.312999999999999,12.682974323433395,11.943025676566602,7.8180000000000005,8.094687549412692,7.54131245058731,0.4152622474357486,1.369507049024105,0.5050873852941424,0.3254371095773547,1.5894868291978832,1.1495272688503269,10665984,8.986588191986083,11.513417148590088
12.165,12.473747469625257,11.856252530374741,7.640000000000001,8.214090585186694,7.065909414813307,0.41259764358401296,1.284996536374092,0.5132362693366385,0.31195901783138746,1.5344454726893013,1.0355476000588828,10829824,9.023626041412353,11.344265174865722
12.203,12.547210691292412,11.858789308707587,7.661000000000001,8.28605119790302,7.035948802096982,0.3937786042690277,1.2731128759682178,0.4916350105291616,0.29592219800889386,1.4879819999599662,1.0582437519764694,10993664,8.892367553710937,11.230432415008545
12.144000000000002,12.556897081607513,11.73110291839249,8.117,8.618418986477378,7.615581013522624,0.4146980196237564,1.2211988337337971,0.5240483597549332,0.30534767949257957,1.5009286019165131,0.9414690655510811,11157504,8.923295879364014,11.088074111938477
12.418,12.671013833613895,12.164986166386104,7.999999999999998,8.495903216363837,7.50409678363616,0.3715950405225158,1.1879817336797713,0.4639484606664504,0.2792416203785812,1.4378485512122974,0.9381149161472452,11321344,8.901142168045045,11.238922309875488
12.462,12.747615125649885,12.176384874350115,7.57,8.182862137841783,6.957137862158218,0.3383426178246737,1.1938671939074994,0.4342646600595893,0.24242057558975802,1.4432434155089577,0.9444909723060411,11485184,8.964194631576538,11.13921070098877
12.435999999999998,12.709064095039972,12.162935904960024,7.853999999999999,8.42430167455479,7.283698325445207,0.3729054231196642,1.0839178398251534,0.47568850593876405,0.2701223403005643,1.345947950248641,0.821887729401666,11649024,8.77697548866272,10.98866891860962
12.290000000000001,12.637936775865962,11.94206322413404,7.478,8.17871106741652,6.777288932583479,0.3344872374087572,1.1067840412259102,0.4345264811784842,0.23444799363903018,1.401010081281367,0.8125580011704534,11812864,8.688942146301269,10.729268646240234
12.483,12.718968218198977,12.247031781801024,7.957000000000001,8.613582820366176,7.300417179633826,0.3436405837535858,1.0404884688556195,0.44463630540953586,0.24264486209763575,1.3002689476530742,0.7807079900581649,11976704,8.730166578292847,10.787481212615967
12.595,12.774958328509687,12.415041671490314,7.340000000000001,8.18609692116211,6.493903078837891,0.3161862203851342,1.0372961796820164,0.40121078990080317,0.2311616508694653,1.282658701539571,0.7919336578244618,12140544,8.653877782821656,10.758628463745117
12.472,12.730835855321475,12.213164144678524,7.632000000000001,8.184807380558546,7.079192619441455,0.2923643086105585,1.0884559452533722,0.36521407089378477,0.21951454632733225,1.3304660981290377,0.8464457923777067,12304384,8.564144086837768,10.546868419647216
12.588,12.70588129622633,12.470118703773668,7.37,7.9269919209467945,6.813008079053206,0.27976534590125085,1.0010829649865627,0.346843959448778,0.2126867323537237,1.222610742070814,0.7795551879023112,12468224,8.512271499633789,10.523711776733398
12.517,12.718893536300694,12.315106463699305,7.503,8.106076280415671,6.89992371958433,0.2739692902192473,0.9827628426253796,0.33485021614686583,0.2130883642916288,1.2693328087462368,0.6961928765045224,12632064,8.383283662796021,10.327252864837646
12.515,12.798169560511013,12.231830439488988,7.237,7.85108549893317,6.62291450106683,0.2796606851741671,0.8652311820536852,0.3351946915646119,0.2241266787837223,1.121215353151165,0.6092470109562054,12795904,8.323993253707886,10.208226585388184
12.597000000000001,12.759791277407606,12.434208722592397,7.769000000000001,8.2453286680434,7.2926713319566,0.2714888699352741,0.9424247168004513,0.35687609172758905,0.18610164814295915,1.0473787932461043,0.8374706403547981,12959744,8.271412897109986,10.13658037185669
12.541999999999998,12.854211466797745,12.229788533202251,7.216999999999999,7.7614823229453815,6.672517677054616,0.24935427885502576,0.9074968881905079,0.30996329598105177,0.18874526172899977,1.1274030729716993,0.6875907034093165,13123584,8.129477882385254,9.966267490386963
12.631,12.783345003199974,12.478654996800026,7.289999999999999,8.047905007240352,6.532094992759646,0.249751496873796,0.8872700519859791,0.31467463685034214,0.18482835689724983,1.1287902790995599,0.6457498248723984,13287424,8.055375337600708,9.925657272338867
12.607,12.905799263720645,12.308200736279353,7.397,8.144021418702302,6.649978581297698,0.2528780933469534,0.8800316419452429,0.33178938869379637,0.1739667980001104,1.0840404496439155,0.6760228342465702,13451264,7.96326265335083,9.794818687438966
12.566,12.77992522057953,12.352074779420471,7.173,8.082527899517107,6.263472100482893,0.23529484998434777,0.8732756070792675,0.3070845216897059,0.16350517827898964,1.1184582324146697,0.6280929817438654,13615104,7.879500007629394,9.65131311416626
12.578,12.79031109250343,12.365688907496569,7.493,8.235604201442465,6.750395798557536,0.22422009278088803,0.8893434666097164,0.2731346469367561,0.17530553862501996,1.1063116588636477,0.6723752743557851,13778944,7.806105661392212,9.541015434265137
12.616,12.826390113836178,12.405609886163822,7.2509999999999994,7.967902364342592,6.534097635657407,0.22293012142181395,0.7971530050039292,0.27368244525261515,0.17217779759101276,0.9891992746829051,0.6051067353249532,13942784,7.720583581924439,9.484580993652344
12.593,12.78967485858645,12.39632514141355,7.0009999999999994,7.7410331073675005,6.260966892632498,0.2209285143762827,0.7828921433538198,0.25853442641555546,0.18332260233700992,0.9914874333202377,0.574296853387402,14106624,7.647579336166382,9.35576319694519
12.656,12.808131522045894,12.503868477954107,7.2280000000000015,8.041803416065576,6.414196583934427,0.20402073925361033,0.8087294369935989,0.24775206718346637,0.1602894113237543,1.029320695380146,0.588138178607052,14270464,7.612373399734497,9.298207187652588
12.623000000000001,12.763146352075251,12.48285364792475,7.123999999999998,7.628047616798253,6.619952383201743,0.21858375836163754,0.7071639280766249,0.2662496913339293,0.17091782538934583,0.9270946059570275,0.48723325019622216,14434304,7.553844738006592,9.190347671508789
12.594,12.854007692193903,12.333992307806096,7.218000000000001,8.034759450511594,6.401240549488407,0.21712108049541712,0.6767998438328504,0.2546389956373046,0.17960316535352966,0.828861004494758,0.5247386831709429,14598144,7.48645601272583,9.084958934783936
12.654,12.806590956481699,12.5014090435183,7.025,7.6053834939072615,6.444616506092739,0.2070463892072439,0.6688671991229057,0.2255394572407989,0.18855332117368892,0.8387286438029156,0.4990057544428959,14761984,7.421125698089599,9.027228355407715
12.581999999999999,12.786,12.377999999999998,7.315,7.880601449785978,6.749398550214023,0.2048054479062557,0.6671644940972328,0.2365972196710135,0.17301367614149793,0.8838868561944987,0.45044213199996685,14925824,7.337877225875855,8.890645074844361
12.638,12.942690006399948,12.333309993600052,6.947,7.761690738869665,6.132309261130335,0.20373177938163275,0.635250223428011,0.2331607847904045,0.174302773972861,0.8500337898200165,0.4204666570360054,15089664,7.2524388313293455,8.84812660217285
12.715,12.91744752406488,12.51255247593512,7.066,7.709990683162419,6.42200931683758,0.20143056232482195,0.650447367504239,0.23893564860937588,0.16392547604026803,0.9044279546729158,0.39646678033556226,15253504,7.221387052536011,8.821945095062256
12.709999999999999,12.892920747866391,12.527079252133607,7.041000000000001,7.804825241792913,6.27717475820709,0.19541786946356293,0.619643596559763,0.21706564069829543,0.17377009822883044,0.8530331902151658,0.38625400290436024,15417344,7.153684282302857,8.756680917739867
12.778,12.950151096424042,12.605848903575959,6.972000000000001,7.3569363583762915,6.587063641623711,0.1834878995083272,0.6377098321914673,0.20822823610117508,0.1587475629154793,0.882207054379524,0.3932126100034105,15581184,7.178969144821167,8.725902891159057
12.655000000000001,12.766915146427998,12.543084853572005,7.324000000000001,7.896297125626191,6.751702874373811,0.1818121651187539,0.6563262429088355,0.20368260176637035,0.15994172847113744,0.9015976143962154,0.4110548714214554,15745024,7.065211200714112,8.575573539733886
12.680000000000001,12.804739729036102,12.5552602709639,7.465000000000001,8.071518754862536,6.858481245137465,0.18310421835631127,0.6745336424559355,0.20992814398756704,0.1562802927250555,0.8546783701888268,0.49438891472304425,15908864,7.027335834503174,8.52794246673584
12.724,12.89973844200971,12.54826155799029,7.188,7.75449448364481,6.62150551635519,0.17736368020996449,0.686824106797576,0.20970250618379827,0.1450248542361307,0.9319558222374487,0.4416923913577033,16072704,6.96655306816101,8.493271780014037
12.705,12.837759180473517,12.572240819526483,7.095000000000001,7.920848048977535,6.269151951022466,0.1760250028222799,0.6370646107941866,0.19276135137526437,0.15928865426929542,0.8472655261271438,0.42686369546122943,16236544,6.947413110733033,8.432323265075684
12.744000000000002,12.886632394637406,12.601367605362597,7.1370000000000005,7.786985384451066,6.487014615548935,0.17975271474570034,0.5865882929414511,0.20218058864950417,0.15732484084189652,0.7665037292872685,0.40667285659563374,16400384,6.899609756469727,8.392768907546998
12.7,12.88242806801586,12.517571931984138,7.237,7.688354627759592,6.785645372240408,0.17822575606405736,0.591155082732439,0.2021761833429689,0.1542753287851458,0.766799600186254,0.4155105652786239,16564224,6.82130651473999,8.309752368927002
12.636,12.84089997559785,12.431100024402149,6.984,7.615794270312734,6.352205729687266,0.16885318541899322,0.6085717637091875,0.18912329338770556,0.14858307745028088,0.8757623556612523,0.3413811717571228,16728064,6.7717467784881595,8.216081666946412
12.713000000000001,12.918331439385206,12.507668560614796,7.602999999999999,8.179177923908924,7.026822076091073,0.17631665263324975,0.5822088103741407,0.1991399072168854,0.1534933980496141,0.8121685584240812,0.35224906232420033,16891904,6.748202657699585,8.21249098777771
12.79,12.898903627120495,12.681096372879503,7.566,8.166969217181713,6.965030782818287,0.1666579199954867,0.6119364924728871,0.18899927002702285,0.14431656996395056,0.8554065763656794,0.3684664085800947,17055744,6.715964460372925,8.208324813842774
12.778,12.89806664815843,12.65793335184157,7.125,8.0711950116123,6.1788049883877,0.16814943887293338,0.5734655486419797,0.19109069658339284,0.14520818116247391,0.8319248069710417,0.3150062903129178,17219584,6.700578498840332,8.154738807678223
12.779,12.900115647213727,12.657884352786272,7.226999999999999,8.215393140405173,6.238606859594826,0.1614831143990159,0.6356631085276604,0.18322805115782023,0.13973817764021154,0.9104085769705712,0.36091764008474964,17383424,6.625157356262207,8.108898162841797
12.744000000000003,12.886000000000003,12.602000000000004,7.156000000000001,7.861056026142604,6.450943973857397,0.16637544566765425,0.5072502026334405,0.18365169281488208,0.1490991985204264,0.721358475257626,0.2931419300092549,17547264,6.601875305175781,8.037168931961059
12.766,12.85613323471395,12.67586676528605,7.038000000000001,7.916348450217795,6.1596515497822075,0.1651030860841274,0.5063226385042071,0.1859708421625848,0.14423533000567001,0.7104363204234815,0.30220895658493274,17711104,6.596273183822632,8.002394533157348
12.723,12.867640934731494,12.578359065268508,7.088000000000001,7.785363606736114,6.390636393263888,0.16338513167574997,0.5003186535090208,0.18168926561181725,0.1450809977396827,0.7244132049091628,0.2762241021088788,17874944,6.517035341262817,7.938120746612549
12.818999999999999,12.961017604542535,12.676982395457463,7.556,8.195690550188136,6.916309449811864,0.16114954510703677,0.5243802979588509,0.1784236080361235,0.14387548217795004,0.7592770063963453,0.28948358952135644,18038784,6.528877878189087,7.954964351654053
12.733999999999998,12.87733178293735,12.590668217062646,7.112,7.604215400002885,6.619784599997115,0.1576770186424255,0.5020118828862905,0.17595615683442395,0.13939788045042706,0.7229270153688487,0.2810967504037322,18202624,6.44797945022583,7.859080362319946
12.749999999999998,12.931438694880667,12.56856130511933,7.712000000000001,8.620380977343759,6.8036190226562425,0.15743084121495482,0.5560481451451779,0.17714899710472404,0.1377126853251856,0.853628049422859,0.2584682408674967,18366464,6.447576379776001,7.831515741348267
12.669,12.822130663160584,12.515869336839417,7.603999999999999,8.599341147546909,6.608658852453089,0.16080494318157432,0.5162418281659484,0.1805291473298727,0.14108073903327592,0.7127628646242707,0.31972079170762613,18530304,6.355295419692993,7.752404451370239
12.756999999999998,12.926118301789012,12.587881698210984,7.393000000000001,8.209150108742259,6.576849891257742,0.15594500713050363,0.5243823550641536,0.17298788226130357,0.1389021319997037,0.737050147934138,0.3117145621941693,18694144,6.381322145462036,7.761556911468506
12.737000000000002,12.879551744991074,12.59444825500893,7.176,7.674842660565433,6.677157339434567,0.15777394995093347,0.4873579446226358,0.17035660546289544,0.1451912944389715,0.6806201949161986,0.294095694329073,18857984,6.365918970108032,7.717026138305664
12.745999999999999,12.911178691119646,12.58082130888035,7.7090000000000005,8.222214380157066,7.195785619842936,0.15292101753875612,0.5254855940118432,0.16921089493971114,0.1366311401378011,0.7619479215735361,0.28902326645015036,19021824,6.29753851890564,7.689861536026001
12.742999999999999,12.91470032032585,12.571299679674148,7.258,8.142497597509456,6.373502402490543,0.15095782130956648,0.5069090556353331,0.1655187843976368,0.13639685822149616,0.755547709866895,0.25827040140377105,19185664,6.304070615768433,7.655460166931152
12.668000000000001,12.842688293826463,12.49331170617354,7.306,8.198235394949114,6.413764605050886,0.15715339686721558,0.4797927850857377,0.1714300881701367,0.14287670556429447,0.6857386715447412,0.27384689862673417,19349504,6.238507652282715,7.582128524780273
12.742999999999999,12.938348406699413,12.547651593300584,7.559,8.115676746415728,7.002323253584273,0.15538675570860502,0.5049983855336905,0.17356031060761426,0.1372132008095958,0.7032116011412043,0.30678516992617666,19513344,6.229706144332885,7.59029107093811
12.7,12.821161049846888,12.578838950153111,7.185,8.130359719895024,6.239640280104974,0.14694397160783407,0.5424453362822532,0.16545096693826372,0.1284369762774044,0.7604557922174879,0.32443488034701856,19677184,6.201045370101928,7.5407360076904295
12.774000000000001,12.876878569196894,12.671121430803108,7.609,8.227634787253352,6.990365212746648,0.1526519111357629,0.5014912415295839,0.16950630470608097,0.13579751756544484,0.7121756713044043,0.2908068117547636,19841024,6.212440252304077,7.556039524078369
12.85,13.051692835767659,12.64830716423234,7.5569999999999995,8.39814267517467,6.715857324825329,0.1521252689883113,0.48978599198162553,0.17016451585879327,0.13408602211782933,0.657281036484699,0.322290947478552,20004864,6.224116325378418,7.567157459259033
12.774000000000001,12.913728307797669,12.634271692202333,7.254,7.8120537608510485,6.695946239148951,0.1505214974284172,0.5050091624259949,0.16420641975872696,0.13683657509810743,0.7008051152808747,0.30921320957111514,20168704,6.151006412506104,7.497984170913696
12.736999999999998,12.875206367436524,12.598793632563472,6.999,7.577609540190965,6.420390459809035,0.14596568485721942,0.4988860972225666,0.15826277896127605,0.13366859075316279,0.6414088268808287,0.3563633675643045,20332544,6.134245681762695,7.44449257850647
12.713,12.866430766145514,12.559569233854484,7.503,8.270490065082278,6.735509934917721,0.1454936211928725,0.5141573827713728,0.1581778849919045,0.13280935739384053,0.6837792089156414,0.3445355566271043,20496384,6.084851598739624,7.400368118286133
12.769,12.948635742545854,12.589364257454147,7.4510000000000005,8.068631767317711,6.833368232682289,0.14581060651689765,0.4880922041833401,0.16054012510259247,0.13108108793120282,0.6198712949710244,0.35631311339565575,20660224,6.087485408782959,7.415544891357422
12.726999999999999,12.829279030108815,12.624720969891182,7.322999999999999,7.9327056666950035,6.713294333304994,0.13969407295808195,0.5230486929416657,0.1550030079055398,0.1243851380106241,0.7609813712514997,0.2851160146318316,20824064,6.061863851547241,7.364270734786987
12.747,12.90473712308775,12.58926287691225,7.4799999999999995,8.05932719597823,6.900672804021768,0.13942138729616999,0.5209988513961434,0.14836797537464802,0.13047479921769195,0.7363591374995356,0.30563856529275124,20987904,6.075717878341675,7.3527998447418215
12.742,12.932724932822115,12.551275067177887,7.422999999999999,8.007962391953534,6.8380376080464655,0.13970554620027542,0.4710592510178685,0.15404118455716492,0.12536990784338592,0.5953254766159431,0.3467930254197939,21151744,6.034662199020386,7.323922204971313
12.766999999999998,12.890373416909801,12.643626583090194,7.064,7.817142748753515,6.310857251246485,0.13548548165708776,0.5172759471461177,0.14825660346562988,0.12271435984854566,0.6927501938267475,0.34180170046548786,21315584,6.033581924438477,7.317561531066895
12.767,12.906143810498346,12.627856189501653,7.351000000000001,8.019557402172769,6.682442597827233,0.13878905931487678,0.4640103459358215,0.1485101119258664,0.12906800670388716,0.6596089151242602,0.2684117767473828,21479424,5.981755113601684,7.294094038009644
12.811999999999998,12.898694867206771,12.725305132793224,7.453999999999999,8.068755235845941,6.839244764154056,0.1389035033993423,0.5098284617066383,0.15062459968935715,0.12718240710932743,0.7360751500372793,0.28358177337599727,21643264,5.9941162109375,7.294784450531006
12.767,12.911225517853117,12.622774482146882,7.268000000000001,7.867446411282945,6.668553588717057,0.13525006053969263,0.479993206076324,0.14529215998414288,0.12520796109524238,0.6699120344786299,0.2900743776740181,21807104,5.973408985137939,7.250882863998413
12.745999999999999,12.844508882848196,12.647491117151802,7.404999999999999,8.269676239988124,6.5403237600118755,0.13455075910314912,0.5107617547735572,0.1480050989929452,0.12109641921335304,0.7230047163259187,0.2985187932211958,21970944,5.947931528091431,7.218602180480957
12.739999999999998,12.83455157322858,12.645448426771416,7.575999999999999,8.066228518142303,7.0857714818576945,0.14111538575962182,0.4900515448302031,0.15928877201961056,0.12294199949963308,0.6919472703885446,0.2881558192718615,22134784,5.890511465072632,7.192224502563477
12.789999999999997,12.92674794331177,12.653252056688224,7.219999999999999,7.927742891168819,6.512257108831179,0.13121712887659664,0.5298424873501062,0.1400928897943731,0.12234136795882021,0.81187224709349,0.2478127276067223,22298624,5.920638608932495,7.201560831069946
12.683000000000002,12.835646650798504,12.5303533492015,7.449000000000001,8.1317217588447,6.766278241155301,0.13611263101920484,0.4912745662033558,0.15362355665406804,0.11860170538434163,0.6910156098216332,0.29153352258507836,22462464,5.876286268234253,7.127056217193603
12.804999999999998,12.912819293264237,12.69718070673576,7.541000000000001,8.17881580413157,6.903184195868432,0.13338425662368536,0.5253047330304981,0.1494827362695741,0.11728577697779663,0.7114236425594089,0.3391858235015872,22626304,5.888743925094604,7.1732015132904055
12.796000000000001,12.888108631517357,12.703891368482646,7.103999999999999,7.745984423487049,6.462015576512949,0.13002346027642486,0.5093920700252056,0.13995381052278863,0.1200931100300611,0.6838306799431274,0.3349534601072838,22790144,5.889100742340088,7.151801729202271
12.759,12.866,12.652000000000001,7.1049999999999995,7.858541637867477,6.351458362132522,0.12991304025053976,0.5032058883458376,0.14057339963005397,0.11925268087102556,0.6577999620750916,0.34861181461658347,22953984,5.846247816085816,7.110752916336059
12.806999999999999,12.943385483098458,12.670614516901539,7.484999999999999,8.211749613002992,6.758250386997006,0.12580325379967688,0.5461794883012772,0.13664168722464354,0.11496482037471023,0.7480073244279195,0.34435165217463476,23117824,5.855185604095459,7.117718267440796
12.841999999999999,12.917736384915045,12.766263615084952,7.103,7.982125133300146,6.223874866699854,0.13010397292673587,0.5380284450948238,0.1430696629618158,0.11713828289165593,0.7246986439223295,0.3513582462673181,23281664,5.855014705657959,7.123146438598633
12.854000000000003,13.018085343647751,12.689914656352254,7.236,7.9251763199646375,6.546823680035362,0.12682939795777198,0.5538349572569132,0.13774548853637866,0.1159133073791653,0.7856228404543671,0.3220470740594593,23445504,5.827888154983521,7.109767007827759
12.862,12.963173118959533,12.760826881040467,7.609,8.180339653796233,7.037660346203767,0.12776292152702806,0.51878403685987,0.13684577022818592,0.1186800728258702,0.654761491308356,0.3828065824113839,23609344,5.851553440093994,7.102215385437011
12.708000000000002,12.903897932607777,12.512102067392227,7.581,8.403428720315627,6.758571279684373,0.12909217961132521,0.5365677319467068,0.13981586099143026,0.11836849823122018,0.6920299287360918,0.3811055351573218,23773184,5.774077033996582,6.999930953979492
12.826000000000002,12.98183324420675,12.670166755793254,7.528999999999999,8.351185502183053,6.7068144978169455,0.1307503025978803,0.524304966814816,0.1473762451750994,0.11412436002066123,0.7607650382519766,0.2878448953776554,23937024,5.810946846008301,7.050348615646362
12.764,12.869090437243356,12.658909562756643,7.173,7.963810343887838,6.382189656112162,0.12740191360935565,0.47646828312426803,0.1396747122199044,0.11512911499880689,0.6448211353638383,0.3081154308846977,24100864,5.767959356307983,7.002109527587891
12.722999999999999,12.86833065746772,12.577669342532278,7.4,8.146980588770552,6.653019411229449,0.12793700192123647,0.4778562230989337,0.14145926231672637,0.11441474152574656,0.6543491741662338,0.3013632720316336,24264704,5.719898414611817,6.962796354293824
12.770999999999999,12.928635655865035,12.613364344134963,7.397000000000001,8.277091472518626,6.516908527481377,0.12796395868062968,0.4164398215711117,0.13855340999695268,0.11737450736430668,0.5653574959805368,0.2675221471616867,24428544,5.735646724700928,6.971211004257202
12.841,12.969331601719919,12.71266839828008,7.312,7.727157801323786,6.8968421986762145,0.12311936626210807,0.45105434134602546,0.13336983164179275,0.11286890088242338,0.6220823150643977,0.2800263676276532,24592384,5.76658992767334,6.9991312503814695
12.850999999999999,12.985420980505276,12.716579019494722,7.247,7.81080936494528,6.68319063505472,0.12700581941753622,0.4572488185018301,0.13672938245695485,0.1172822563781176,0.6260147846792783,0.28848285232438187,24756224,5.741360712051391,6.984794855117798
12.817999999999998,12.935115327775657,12.700884672224339,7.365,8.100625584111919,6.6293744158880825,0.1275890920311212,0.42481420561671257,0.14036947749993373,0.11480870656230868,0.5298459425382154,0.3197824686952098,24920064,5.716241025924683,6.95299334526062


==> data/progress-miner-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.323,1.5509495558232127,1.0950504441767872,1.3900000000000001,1.5910969915239908,1.1889030084760095,0.29049394875764845,2.707224291563034,0.4382447914916636,0.14274310602363324,2.7077602216615992,2.7066883614644683,16384
1.2049999999999998,1.3408859816169423,1.0691140183830574,1.2870000000000001,1.548994274746606,1.0250057252533944,0.11255531799979505,2.610271681348483,0.16380721379816268,0.06130342220142743,2.647807804652122,2.572735558044844,180224
1.871,2.261088451508116,1.4809115484918838,1.795,2.167538588605261,1.422461411394739,0.1350475497388591,2.5999368518590926,0.1845136444772627,0.08558145500045548,2.632929740113364,2.5669439636048215,344064
2.143,2.4212822308376873,1.8647177691623122,2.277,2.6871962944737557,1.8668037055262445,0.18849124206850926,2.56696768005689,0.25754940915047414,0.11943307498654436,2.6148683122730105,2.5190670478407693,507904
2.3470000000000004,2.621337383526198,2.072662616473803,2.6239999999999997,2.943255383666431,2.3047446163335685,0.1536827184259891,2.536985299984614,0.2135961045863034,0.09376933226567481,2.570150998626536,2.503819601342692,671744
2.6519999999999997,3.0439897957855533,2.260010204214446,2.519,2.9068517758113273,2.131148224188673,0.14354682248085734,2.526718150575956,0.18369968333714393,0.10339396162457075,2.566419087592772,2.48701721355914,835584
2.678,3.1104072154809628,2.245592784519037,2.6149999999999998,2.9439452842039233,2.286054715796076,0.14772146932470295,2.5280309418837232,0.1927708097586518,0.1026721288907541,2.5656462524030483,2.490415631364398,999424
2.833,3.172648347559649,2.493351652440351,2.58,3.002066345495587,2.157933654504413,0.1499529614423712,2.5229227026303613,0.2127694552463249,0.08713646763841747,2.547714608242691,2.4981307970180318,1163264
2.957,3.328080853723282,2.5859191462767175,2.3850000000000002,2.723946898495915,2.0460531015040853,0.16508910724272324,2.5259210954109825,0.22695984574449535,0.10321836874095115,2.546887474258942,2.5049547165630233,1327104
2.959,3.371345728727727,2.5466542712722733,2.839,3.354392083757599,2.323607916242401,0.12590311795938752,2.5200521290302276,0.1917542585295598,0.06005197738921525,2.5413054221188065,2.4987988359416486,1490944
2.9230000000000005,3.228190104688865,2.617809895311136,2.806,3.30666355968854,2.3053364403114602,0.1442883961523572,2.5153642495473223,0.21754048552379956,0.07103630678091484,2.5373569450535856,2.493371554041059,1654784
3.075,3.51982018839077,2.6301798116092305,2.9059999999999997,3.333392091644195,2.4786079083558046,0.167895292226846,2.5277806818485264,0.23710456139087355,0.09868602306281843,2.5528858250152293,2.5026755386818236,1818624
3.2630000000000003,3.6769335695495116,2.849066430450489,3.122,3.5695444112040726,2.674455588795927,0.13304141584473347,2.51875858604908,0.16757883449786337,0.09850399719160358,2.5470524526636504,2.4904647194345095,1982464
3.272,3.8662019858600267,2.677798014139973,3.2960000000000003,3.633289193423092,2.9587108065769083,0.1433698614981646,2.521249944965045,0.20497385813892505,0.08176586485740418,2.5470812890942964,2.4954186008357935,2146304
3.534,4.2618901015950135,2.8061098984049857,3.147,3.757869053071114,2.5361309469288855,0.14188423358524832,2.5097474217414857,0.19075784417871072,0.09301062299178592,2.540463957116733,2.4790308863662385,2310144
3.4479999999999995,3.9853229941106183,2.9106770058893807,3.429,3.955297444417128,2.902702555582872,0.18491307798152162,2.50098206003507,0.2489052171980236,0.12092093876501964,2.5265142565653886,2.475449863504751,2473984
3.946,4.58250923009804,3.30949076990196,3.688999999999999,4.417236912000483,2.9607630879995157,0.21336285658180715,2.498811878760656,0.27023872722010434,0.15648698594350993,2.5318502557759355,2.465773501745377,2637824
3.9010000000000007,4.620519978874806,3.1814800211251955,3.7290000000000005,4.388749194770256,3.0692508052297454,0.216400970891118,2.5003166327873867,0.2678680759706188,0.1649338658116172,2.5392088600169314,2.461424405557842,2801664
4.298,5.150065725164438,3.4459342748355617,3.9769999999999994,4.825481584950433,3.128518415049566,0.18661580908422665,2.500548373659451,0.2891945903579906,0.08403702781046268,2.5520568539962913,2.449039893322611,2965504
4.669,5.649290263136383,3.688709736863616,4.042,4.549243531254958,3.5347564687450417,0.22473018076270815,2.485560507575671,0.3121834745946866,0.1372768869307297,2.5253444592860945,2.445776555865247,3129344
4.8149999999999995,5.5403861040852656,4.0896138959147335,4.107,4.871892802946923,3.3421071970530773,0.2028289976374556,2.4640740503867464,0.2951381805565002,0.11051981471841102,2.52699598281185,2.401152117961643,3293184
4.784,5.745011966626847,3.8229880333731527,4.228,4.929039228574264,3.526960771425735,0.18398941205814479,2.4554993222157164,0.29755630154145235,0.07042252257483722,2.5152857926875583,2.3957128517438746,3457024
5.026999999999999,5.839896672400618,4.21410332759938,4.398000000000001,4.8939596757801995,3.9020403242198016,0.27941060227652387,2.427955521146456,0.34787671210680304,0.2109444924462447,2.537204070255555,2.318706972037357,3620864
5.202,6.2457317663078,4.1582682336922,4.609,5.529678554111043,3.688321445888957,0.24935092388962704,2.4209900101025896,0.3218119838899629,0.17688986388929118,2.5054934550574095,2.3364865651477698,3784704
5.538,6.383444261912044,4.692555738087957,4.8500000000000005,5.5734362445993435,4.126563755400658,0.2782605935198565,2.386939409375191,0.37521978004734224,0.18130140699237074,2.4848587112456615,2.2890201075047205,3948544
5.773999999999999,6.627793886134118,4.920206113865881,4.8500000000000005,5.637972080723677,4.062027919276324,0.2795888390392065,2.360924089948336,0.3319679830299773,0.22720969504843572,2.4662887015688226,2.2555594783278496,4112384
6.167,6.813112219355121,5.520887780644879,5.172,5.8092723122810215,4.534727687718978,0.24560786228006082,2.365014442801475,0.33748158058248345,0.1537341439776382,2.4888797488517875,2.2411491367511625,4276224
6.175000000000001,7.0724993036209005,5.277500696379101,5.224,5.953454590773134,4.494545409226866,0.2916831276689966,2.3286291480064394,0.3643719704659706,0.2189942848720227,2.4429400604941773,2.2143182355187014,4440064
6.554999999999998,7.700314367324533,5.409685632675463,5.473,6.277699322728682,4.668300677271318,0.25491266908744964,2.317412167787552,0.30650628683555997,0.20331905133933928,2.4354450953464846,2.199379240228619,4603904
6.537000000000001,7.332500471401495,5.741499528598506,5.319000000000001,6.025462313219892,4.61253768678011,0.3204558291162053,2.3026613205671307,0.4034939102104878,0.23741774802192278,2.3820408521535272,2.223281788980734,4767744
7.013,7.88478036224728,6.1412196377527195,5.526000000000001,6.32300941023303,4.728990589766972,0.21012208415195346,2.2981088101863865,0.2578007547794897,0.16244341352441719,2.398368596084999,2.1978490242877737,4931584
6.781999999999999,7.73380670306528,5.830193296934718,5.670999999999999,6.21154509525108,5.130454904748919,0.2638295070889095,2.265533999602,0.3454948960395241,0.18216411813829494,2.366558835448654,2.1645091637553455,5095424
7.267999999999999,8.07998275843764,6.456017241562359,5.76,6.254125490133832,5.265874509866167,0.26350972093641756,2.286453076203664,0.3116872749643953,0.21533216690843984,2.375294922525401,2.197611229881927,5259264
7.444,8.18263658181815,6.70536341818185,5.7250000000000005,6.243174680971582,5.206825319028419,0.28827184904366726,2.2554341653982797,0.3666477644693359,0.20989593361799863,2.3399047979696226,2.1709635328269368,5423104
7.4590000000000005,8.392171474060369,6.525828525939632,5.758000000000001,6.033274408545365,5.482725591454637,0.2698331554109851,2.2517740805943807,0.34411032303197675,0.1955559877899935,2.309864249048794,2.193683912139967,5586944
7.530000000000001,7.9577148582876225,7.10228514171238,6.661,7.25638978828999,6.065610211710009,0.20206521699825916,2.2431127190589906,0.24456754043955659,0.15956289355696174,2.2907644281655726,2.1954610099524086,5750784
7.839999999999999,8.197687014022035,7.482312985977964,6.286,7.033291107935856,5.538708892064143,0.2834011458481351,2.2096571515003838,0.359281246502208,0.20752104519406217,2.2700313499073275,2.14928295309344,5914624
7.945,8.679401116556885,7.210598883443115,5.861999999999999,6.587035171560662,5.1369648284393366,0.2395650166086852,2.2149336258570353,0.2812509795132441,0.19787905370412628,2.279339816223089,2.150527435490982,6078464
7.7639999999999985,8.502149036441827,7.02585096355817,5.839,6.60072764161477,5.077272358385231,0.2804857113709052,2.230239745974541,0.34746235258587616,0.2135090701559343,2.287759412230009,2.1727200797190727,6242304
7.947,8.621241054816451,7.27275894518355,6.309,7.0114734870441735,5.606526512955827,0.24480852276707687,2.2081155781944592,0.2945960862006638,0.19502095933348995,2.3067870045290273,2.109444151859891,6406144
7.922,8.514128364461625,7.329871635538374,6.273999999999999,6.770632661028248,5.77736733897175,0.21473516942933196,2.231461895505587,0.25437560696164313,0.17509473189702077,2.2856805498822093,2.1772432411289646,6569984
8.486,9.101031706499755,7.870968293500246,6.552,7.055324944742459,6.04867505525754,0.27102974535276486,2.221969681978226,0.3151411286393356,0.22691836206619417,2.2674134895313913,2.1765258744250606,6733824
8.482,9.305028553575147,7.658971446424851,6.638000000000001,7.103828294546393,6.172171705453609,0.24696903868267933,2.2028242339690527,0.2898297943061507,0.204108283059208,2.251247068391457,2.154401399546648,6897664
8.48,8.968241743401771,7.99175825659823,6.4719999999999995,7.181616797997341,5.762383202002658,0.24038469161217407,2.1585129181543987,0.3086550519710679,0.1721143312532802,2.2107819136883817,2.1062439226204157,7061504
8.493,9.040686954381789,7.945313045618211,6.664,7.189798440469349,6.138201559530651,0.24084876390794915,2.190830551584562,0.29964977006083326,0.18204775775506502,2.2405175035795315,2.1411435995895927,7225344
8.669999999999998,9.090214231077432,8.249785768922564,6.536999999999999,6.990498621828115,6.083501378171883,0.2562344690474371,2.200989791750908,0.31445104161392234,0.1980178964809518,2.2425872042326427,2.159392379269173,7389184
9.112,9.744468181017828,8.479531818982172,6.671000000000001,7.430808528512284,5.911191471487719,0.22061087743689614,2.199037128686905,0.28196920795251806,0.15925254692127422,2.285374359401147,2.1126998979726626,7553024
9.104999999999999,9.908856330447176,8.301143669552822,6.996,7.617404859974559,6.374595140025442,0.24112315469731885,2.1854630122582117,0.2812086736854082,0.2010376357092295,2.2607192773293936,2.11020674718703,7716864
9.078,10.040598566381645,8.115401433618354,6.214999999999999,6.564349395305043,5.865650604694955,0.22607021989921727,2.175320521990458,0.2579772031597998,0.19416323663863477,2.2748645982417774,2.0757764457391388,7880704
9.166,9.65696232034648,8.67503767965352,6.504999999999998,7.055186332073052,5.9548136679269446,0.25698974337428804,2.196013063192367,0.319758957167275,0.19422052958130107,2.236857003994932,2.155169122389802,8044544
9.182,9.644921159594158,8.719078840405842,7.023999999999999,7.734481526853442,6.313518473146556,0.22489363181715208,2.127734691401323,0.27071195619677013,0.17907530743753403,2.1921361140673414,2.0633332687353048,8208384
9.591999999999999,10.324131135794673,8.859868864205325,6.753,7.1532511711413225,6.352748828858678,0.2634552053175866,2.180910524725914,0.3338003759509063,0.1931100346842669,2.2515554486103566,2.1102656008414717,8372224
9.583,10.26169065118064,8.90430934881936,6.862,7.421531947255919,6.302468052744081,0.2674411137277881,2.1418349022666616,0.3373831395864182,0.19749908786915804,2.2229711908452265,2.0606986136880967,8536064
9.584,10.194216355074165,8.973783644925835,6.949000000000001,7.629241868749639,6.268758131250363,0.23705244281639654,2.1796202570199967,0.28268572908400363,0.19141915654878944,2.226860097429686,2.1323804166103075,8699904
9.335,9.981362901163116,8.688637098836885,6.789999999999999,7.131701624227921,6.448298375772077,0.22637372426688668,2.214327009518941,0.2826794909896305,0.1700679575441428,2.282480217135836,2.146173801902046,8863744
9.556000000000001,10.061572942313965,9.050427057686036,6.6370000000000005,7.251655187889926,6.022344812110075,0.2254556536364058,2.1612764497598014,0.3010130371330843,0.14989827013972729,2.230908016793406,2.0916448827261966,9027584
9.987,10.649692236260544,9.324307763739457,6.895999999999999,7.587667550200238,6.20433244979976,0.250189952738583,2.179020808637142,0.3115765677292074,0.18880333774795865,2.2491776869859117,2.1088639302883725,9191424
9.925999999999998,10.54930089042131,9.302699109578686,7.022,7.4463536261185945,6.597646373881406,0.2838475485332309,2.171147439877192,0.3599349120573339,0.2077601850091279,2.237657260672239,2.104637619082145,9355264
10.077,10.899338737990616,9.254661262009384,7.057,7.604778239801473,6.509221760198527,0.28319799490272995,2.1456054766972863,0.32875412870055387,0.23764186110490604,2.204136698215865,2.0870742551787074,9519104
9.75,10.492159012611179,9.007840987388821,7.2829999999999995,7.8822169890782465,6.683783010921752,0.2533548071359594,2.1757405896981554,0.3144845837836857,0.19222503048823317,2.2147546697681655,2.1367265096281454,9682944
9.757,10.397578644664337,9.116421355335662,7.5139999999999985,7.976735345527007,7.05126465447299,0.2221906298150619,2.1606135378281275,0.28227947973088163,0.16210177989924218,2.222023266632238,2.099203809024017,9846784
10.123999999999999,10.84685821569655,9.401141784303448,7.117999999999999,7.9563054335980405,6.279694566401958,0.294708803979059,2.163228965799014,0.3683273927393946,0.22109021521872346,2.2217636066773974,2.1046943249206302,10010624
10.197000000000001,10.648354627759593,9.745645372240409,7.408000000000001,8.178049349067969,6.637950650932034,0.27885913768162324,2.122678510348002,0.3292354175392524,0.22848285782399408,2.182895213122615,2.0624618075733894,10174464
10.267,10.74108965396853,9.79291034603147,7.614,8.409803995968856,6.818196004031143,0.27661311930666366,2.1546101262172064,0.31896893733788434,0.23425730127544298,2.211652387497668,2.0975678649367446,10338304
10.526999999999997,11.24808321295118,9.805916787048815,7.519000000000001,7.889552290507022,7.14844770949298,0.24255726896226407,2.12351204007864,0.31025252541823267,0.17486201250629546,2.197776905787438,2.0492471743698415,10502144
10.491,11.270364484692497,9.711635515307503,7.303,7.68178885939267,6.92421114060733,0.25969948020453254,2.1174367720882095,0.32845301953104217,0.1909459408780229,2.187301640783459,2.04757190339296,10665984
10.327000000000002,11.107615782571683,9.54638421742832,7.2440000000000015,8.025616274139685,6.4623837258603185,0.25970733370631927,2.131520986060301,0.32432624727559406,0.19508842013704447,2.185832346191489,2.0772096259291133,10829824
10.697,11.254010771888659,10.13998922811134,7.537000000000001,8.104874105766411,6.96912589423359,0.257873194043835,2.1289202620585757,0.3260130626772002,0.18973332541046983,2.19840545790841,2.0594350662087413,10993664
10.393,10.93792293033052,9.84807706966948,7.436000000000002,8.11122144515707,6.7607785548429336,0.2570694806054234,2.1374036272366843,0.308907261872209,0.20523169933863775,2.1893285358297705,2.085478718643598,11157504
10.685999999999998,11.195101168727787,10.17689883127221,7.574000000000001,8.085609225874594,7.062390774125408,0.29345366054524974,2.0859113544225694,0.37270600273485305,0.21420131835564643,2.161193430764752,2.010629278080387,11321344
10.581999999999999,11.184823357211712,9.979176642788286,7.468000000000001,7.8539740923948145,7.082025907605187,0.24094979092478752,2.088232823709647,0.3156629432433573,0.16623663860621773,2.1173953780950874,2.0590702693242062,11485184
10.806999999999999,11.431660707904697,10.1823392920953,7.244999999999999,8.091218057004221,6.398781942995778,0.23029291486988462,2.105387463668982,0.31713859350657897,0.14344723623319028,2.1569237532306365,2.053851174107328,11649024
10.687999999999999,11.42610297384579,9.949897026154208,7.627,8.272678712673725,6.981321287326274,0.2601979124980668,2.0976875290274615,0.3487012363815583,0.17169458861457526,2.171848037206879,2.023527020848044,11812864
10.843,11.780550531971477,9.905449468028523,7.527000000000001,7.901113619105214,7.152886380894788,0.24221626911312338,2.1009140585859614,0.30989363452775276,0.17453890369849404,2.1719438736292545,2.0298842435426683,11976704
11.065999999999999,11.620782840397933,10.511217159602065,7.969000000000001,8.382314650115383,7.5556853498846195,0.24542984024931985,2.1154887427886324,0.3136192259968927,0.17724045450174702,2.2067266317254406,2.0242508538518242,12140544
11.425,11.961623704284483,10.888376295715519,7.811,8.66032267130932,6.96167732869068,0.23315355960900583,2.0656229476133983,0.2790539527500215,0.18725316646799017,2.147922308682201,1.9833235865445957,12304384
11.113,11.3554479325546,10.870552067445399,7.885,8.486851310541066,7.283148689458932,0.2746344838912288,2.0861346860726675,0.3356751754364463,0.2135937923460113,2.176901689513633,1.9953676826317022,12468224
10.985000000000001,11.399662513376844,10.570337486623158,7.67,8.173507696068292,7.166492303931707,0.21723889250618708,2.076254199941953,0.3151000625776741,0.11937772243470006,2.140348234584756,2.0121601652991497,12632064
11.51,11.897814388593305,11.122185611406694,7.744,8.087720816943053,7.400279183056947,0.2542727404584487,2.0716114416718487,0.2862669482154945,0.22227853270140296,2.1542651393690684,1.988957743974629,12795904
11.116999999999999,11.670137415114905,10.563862584885094,7.933999999999999,8.625942194117398,7.242057805882601,0.20708301259825626,2.0550760408242548,0.2739659197981833,0.14020010539832922,2.180699349234322,1.9294527324141875,12959744
11.437000000000001,11.968846782447729,10.905153217552273,8.167,8.950607682453407,7.383392317546592,0.23468465038264785,2.093518676857154,0.2933421111217122,0.1760271896435835,2.196048299871179,1.9909890538431285,13123584
11.558,12.014547916433752,11.101452083566247,7.908000000000001,8.667207481522674,7.148792518477328,0.2090640446015944,2.0659830157955485,0.27261634213857466,0.1455117470646141,2.170783558024931,1.9611824735661663,13287424
11.378000000000002,12.00332871355792,10.752671286442084,7.895999999999999,8.495969999249962,7.2960300007500365,0.28816810706630347,2.037292252480984,0.4006307938345044,0.17570542029810254,2.103627329937626,1.9709571750243422,13451264
11.267,11.978787187296877,10.555212812703122,8.142999999999999,8.554802136954143,7.731197863045854,0.23534712009131903,2.0697907100121182,0.27704634450763665,0.19364789567500137,2.1546360768587767,1.9849453431654596,13615104
11.625000000000002,11.898322154242939,11.351677845757065,8.274000000000001,8.901410551393584,7.646589448606417,0.2371639162612457,2.0477516641219458,0.29082232927020485,0.18350550325228657,2.1210375316918335,1.974465796552058,13778944
11.522,12.152139667058027,10.891860332941974,7.731,8.370569386384307,7.0914306136156915,0.23705253582447763,2.0603420043985046,0.3022418972349426,0.17186317441401266,2.1584394943969794,1.9622445144000298,13942784
11.538,12.201337018415225,10.874662981584775,7.936000000000002,8.567810098051623,7.30418990194838,0.2755848528817296,2.0405353719989456,0.3498785989804568,0.20129110678300244,2.15592177317774,1.9251489708201515,14106624
11.572,12.167378870972088,10.97662112902791,7.993,8.83734649285705,7.14865350714295,0.21083407392725345,2.0331927811106043,0.28488909863851847,0.13677904921598844,2.124876348859385,1.9415092133618237,14270464
11.684999999999999,12.203271164546127,11.16672883545387,8.188999999999998,8.674889905225452,7.703110094774545,0.19435694254934788,2.003674759467443,0.2612483145764768,0.12746557052221896,2.0842284972990095,1.9231210216358763,14434304
11.56,11.943744706803885,11.176255293196116,8.324,8.967773252007257,7.680226747992742,0.2027732375854005,2.001511601607005,0.2561891025792484,0.14935737259155263,2.123473597173709,1.879549606040301,14598144
11.755,12.215635430682443,11.294364569317558,8.220000000000002,8.727503694567835,7.71249630543217,0.24061305283879236,1.9752067213257152,0.30055794175021966,0.18066816392736507,2.0529612121651315,1.897452230486299,14761984
11.712,12.11711233010117,11.30688766989883,7.993,8.58006132558703,7.405938674412972,0.27946429026002684,1.971148253480593,0.35189067235487914,0.20703790816517453,2.0699841512386463,1.8723123557225398,14925824
11.841000000000001,12.396867790036445,11.285132209963557,8.044999999999998,8.789301686146146,7.300698313853849,0.20938025312498207,1.9771436279018721,0.2511967450082205,0.16756376124174366,2.067084046524526,1.8872032092792186,15089664
11.693000000000001,12.15202178597535,11.233978214024653,8.3,8.69413195759796,7.905868042402041,0.20756004564464087,2.008974209427834,0.25826654481027583,0.1568535464790059,2.0572759738643316,1.9606724449913362,15253504
11.894,12.250712769606023,11.537287230393977,8.282,9.064608458937162,7.499391541062838,0.17391358202633753,1.9864060754577317,0.22605129758897002,0.12177586646370503,2.0834506352068423,1.8893615157086214,15417344
11.895999999999997,12.335527018509667,11.456472981490327,8.360999999999999,8.988302957110836,7.733697042889163,0.21419103899970646,1.9895801271001499,0.2692990669371698,0.15908301106224307,2.12896183934961,1.8501984148506896,15581184
11.882000000000001,12.391937251041735,11.372062748958268,8.053,8.7983193946222,7.3076806053778025,0.22932407778377334,1.9597739274303119,0.3091661745056808,0.1494819810618659,2.057175667719917,1.8623721871407066,15745024
12.022999999999998,12.37174202499842,11.674257975001575,8.465,9.135660122565818,7.79433987743418,0.26851922972127795,1.9311181843280796,0.3506773217838919,0.18636113765866402,2.061358041764426,1.8008783268917332,15908864
11.922,12.26713185885977,11.576868141140231,7.9,8.406102756364753,7.393897243635248,0.24193404791876674,1.938624996940295,0.30255148253304165,0.18131661330449184,2.030101527048388,1.847148466832202,16072704
12.002,12.242657432879186,11.761342567120815,8.454000000000002,9.253127023695235,7.6548729763047705,0.17912644234796365,1.976724728445212,0.234866363706406,0.12338652098952128,2.095643428064078,1.8578060288263465,16236544
12.063999999999998,12.434842284536161,11.693157715463835,8.425,8.87806180593822,7.971938194061782,0.175363528697441,1.9465821584065757,0.21887713443127133,0.1318499229636107,2.0256751826405046,1.867489134172647,16400384
12.067000000000002,12.529278054854437,11.604721945145567,8.344999999999999,8.763168626274137,7.926831373725861,0.19481544297498957,1.9727213457226758,0.27807492596250216,0.11155595998747699,2.0492490710086684,1.896193620436683,16564224
12.097999999999999,12.562344699549806,11.633655300450192,8.288,9.012124298722258,7.563875701277744,0.20764035101359085,1.9476468304793042,0.25153067605730217,0.1637500259698795,2.082045316477023,1.8132483444815852,16728064
12.09,12.52899886104636,11.65100113895364,8.212000000000002,9.217522749618329,7.206477250381675,0.17260838778068618,1.8772474919756252,0.23988884784263126,0.10532792771874112,1.9907242578882773,1.7637707260629731,16891904
12.195,12.488879226894316,11.901120773105685,8.428999999999998,9.090414393553692,7.767585606446305,0.18032555336443085,1.9167109270890552,0.23377029301637303,0.12688081371248866,2.023770916180353,1.809650937997757,17055744
12.224,12.591483332955388,11.856516667044612,8.533,8.980281790373809,8.08571820962619,0.15979970794481532,1.8742881710330643,0.2283121047077701,0.09128731118186054,2.0191341378361765,1.729442204229952,17219584
12.038,12.439317829157888,11.636682170842112,8.361,8.869182053992464,7.852817946007536,0.16975381365045902,1.901225986083349,0.23651054002660904,0.102997087274309,2.051122921372508,1.75132905079419,17383424
12.241000000000001,12.625745370342518,11.856254629657485,8.825999999999999,9.41321716596162,8.238782834038377,0.21763042452124254,1.8933671906590461,0.3055778685425654,0.1296829804999197,1.9970158551893262,1.789718526128766,17547264
12.234,12.45833011389468,12.00966988610532,8.53,9.168733121107712,7.891266878892287,0.19575829066646597,1.8576460013786948,0.2587896984406177,0.1327268828923142,1.9582937767666786,1.756998225990711,17711104
12.237,12.518142312717243,11.955857687282757,8.364,8.912346605715765,7.8156533942842366,0.15053164626782137,1.853245235979557,0.20108152048824934,0.09998177204739339,1.9917256725344195,1.7147647994246946,17874944
12.231,12.49036268043032,11.97163731956968,8.538,9.118151704298109,7.957848295701892,0.16577825900943327,1.869247241318226,0.2504188700286681,0.08113764799019844,1.9953910654913565,1.7431034171450954,18038784
12.081999999999999,12.547871226842782,11.616128773157216,8.628,9.364013586831113,7.891986413168888,0.14511777615795526,1.8559309815367064,0.21763188293610136,0.07260366937980918,1.9756558736024958,1.736206089470917,18202624
12.395999999999999,12.667742525196186,12.124257474803812,8.636999999999999,9.058949049056872,8.215050950943125,0.1812998399448891,1.8272696460286777,0.2651073671266901,0.09749231276308812,1.9612111692304048,1.6933281228269506,18366464
12.341,12.594907463458638,12.08709253654136,8.713999999999999,9.311882931684789,8.116117068315209,0.145688782314149,1.8345813021063802,0.21707714925493235,0.07430041537336565,1.9637927727798923,1.705369831432868,18530304
12.282999999999998,12.676777856157502,11.889222143842494,8.716,9.805102382698706,7.626897617301293,0.15614102097460997,1.7968587413430215,0.23404249829045454,0.0782395436587654,1.948533534800828,1.645183947885215,18694144
12.391,12.586471225503908,12.195528774496092,8.770999999999999,9.547137230133949,7.9948627698660495,0.15650882421371834,1.7540393794576326,0.2424733840651343,0.07054426436230236,1.9103487756073283,1.5977299833079368,18857984
12.425,12.732253966613941,12.11774603338606,8.924999999999999,9.558281138200089,8.29171886179991,0.12233785018324847,1.7548161735137302,0.18073917964601421,0.06393652072048274,1.917263409109545,1.5923689379179153,19021824
12.49,12.764663430401646,12.215336569598355,8.440999999999999,9.187825950272217,7.694174049727782,0.14887484381906685,1.7149783695737522,0.25500720431627366,0.04274248332186002,1.9044271892533335,1.5255295498941708,19185664
12.469000000000001,12.6516718369098,12.286328163090202,8.549000000000001,9.347003132825932,7.75099686717407,0.12668902436271307,1.706048894425233,0.18093603264986544,0.0724420160755607,1.9514379438262126,1.4606598450242534,19349504
12.305999999999997,12.778211816878821,11.833788183121174,8.713000000000001,9.365947930542704,8.060052069457297,0.12397992170493426,1.7961096361279487,0.2037319905206833,0.044227852889185224,1.981303028208994,1.6109162440469034,19513344
12.403,12.746279769284472,12.059720230715529,8.627,9.247049191596926,8.006950808403076,0.11800219872190303,1.770216517150402,0.1677476101131725,0.06825678733063356,1.9519431743933175,1.5884898599074866,19677184
12.405000000000001,12.724444830917642,12.08555516908236,8.712,9.184986257728488,8.239013742271512,0.1156073371414095,1.709567230939865,0.1717345390447108,0.0594801352381082,1.9199774749525311,1.499156986927199,19841024
12.492999999999999,12.85007282170448,12.135927178295518,8.902,9.474482314137301,8.329517685862697,0.12820619787865625,1.7802753309408825,0.1862677856397956,0.07014461011751691,1.9521856018171737,1.6083650600645913,20004864
12.448,12.672624130493588,12.223375869506413,8.758000000000001,9.454186756553154,8.061813243446847,0.1504958368799028,1.7061556870738666,0.23940888641784658,0.06158278734195903,1.8816399502927843,1.5306714238549488,20168704
12.561,12.887847059035261,12.234152940964739,8.556000000000001,9.239479333996282,7.87252066600372,0.11491838640843828,1.6523284286260604,0.18728782868629784,0.042548944130578734,1.8495513997806854,1.4551054574714355,20332544
12.553,12.857008223572983,12.248991776427019,8.978,9.409365274448465,8.546634725551534,0.08758269813843066,1.639585208396117,0.12414145465781953,0.051023941619041786,1.8362734640296643,1.44289695276257,20496384
12.533000000000001,12.7477580033433,12.318241996656702,8.785999999999998,9.306157668404492,8.265842331595504,0.09244644505282237,1.6290172268946965,0.15899931548647772,0.025893574619167026,1.884860487027562,1.373173966761831,20660224
12.440999999999999,12.701247958685558,12.18075204131444,8.950999999999999,9.591787796388163,8.310212203611835,0.1280933492118492,1.6257922773559887,0.2016117690543191,0.054574929369379285,1.8609527794135285,1.390631775298449,20824064
12.514,12.84672210626888,12.181277893731119,8.921000000000001,9.500041449293573,8.34195855070643,0.10810290635563428,1.5933450092871984,0.1894627431119214,0.02674306959934715,1.7936395670045586,1.393050451569838,20987904
12.766,12.89624592124132,12.63575407875868,8.84,9.567186358507914,8.112813641492085,0.07777640988157745,1.5957132975260415,0.1349510020493868,0.020601817713768122,1.801615294808071,1.389811300244012,21151744
12.533,12.848501188587301,12.217498811412698,8.983999999999998,9.525206060572124,8.442793939427872,0.0606609111205519,1.560183774928252,0.12053324168721812,0.0007885805538856844,1.7707746308031274,1.3495929190533769,21315584
12.542,12.91898275822642,12.16501724177358,9.037000000000003,9.616431618053419,8.457568381946587,0.07995511916621272,1.4994978412985804,0.1619792495997872,-0.002069011267361781,1.7225182896572662,1.2764773929398947,21479424
12.553999999999998,12.803567626105629,12.304432373894368,8.898,9.383650079789964,8.412349920210035,0.08733657640404996,1.5272372528910636,0.14193468080546767,0.032738472002632246,1.7173948184680805,1.3370796873140467,21643264
12.575,12.805835439220237,12.344164560779761,8.985000000000001,9.4831616203603,8.486838379639702,0.0766192713810596,1.541810101767381,0.12153020201740442,0.03170834074471479,1.740202311094111,1.3434178924406512,21807104
12.594999999999999,12.955950135060231,12.234049864939767,9.245999999999999,9.793689693165755,8.698310306834243,0.08854953063031033,1.4726870129505794,0.1548798786123484,0.022219182648272273,1.6954777392714067,1.249896286629752,21970944
12.533000000000001,12.777665077197382,12.28833492280262,8.895,9.509153889509786,8.280846110490213,0.09835277813641971,1.550497201581796,0.15963582145019709,0.037069734822642336,1.7738109326927693,1.3271834704708225,22134784
12.566999999999998,12.816401283076088,12.317598716923909,8.684000000000001,9.294232742484375,8.073767257515627,0.07083071739956108,1.5105258047580719,0.11312670695382657,0.028534727845295593,1.6934354744859201,1.3276161350302236,22298624
12.653000000000002,12.832557790140113,12.473442209859892,9.081,9.722349358774139,8.43965064122586,0.07084884434395154,1.4583026518424353,0.09552177980846639,0.04617590887943669,1.7244281538525192,1.1921771498323515,22462464
12.734,12.936741214359587,12.531258785640413,9.163,9.846813571084985,8.479186428915016,0.07612799553122987,1.4132178296645481,0.1314526834511039,0.020803307611355862,1.639115600535147,1.1873200587939492,22626304
12.708000000000002,12.863935884260169,12.552064115739835,8.902999999999999,9.672714882277846,8.133285117722151,0.058094152332826776,1.3821748211979867,0.08880552662172855,0.027382778043925003,1.6124240725809598,1.1519255698150137,22790144
12.719,12.944053327013844,12.493946672986155,8.902,9.549839486292708,8.25416051370729,0.06265551578253502,1.4909590736031535,0.10359005686668722,0.021720974698382814,1.6815916541785574,1.3003264930277496,22953984
12.733,12.908217008306842,12.55778299169316,8.93,9.364188898982919,8.49581110101708,0.060533081437461035,1.445560633391142,0.10631491665129689,0.01475124622362519,1.7152776424357734,1.1758436243465105,23117824
12.607000000000001,12.916969353323841,12.297030646676161,9.011,9.715619755612911,8.306380244387087,0.03955488745899246,1.4443098068237306,0.07345348280654082,0.005656292111444104,1.719815908108984,1.168803705538477,23281664
12.565,12.761888293202007,12.368111706797992,8.939,9.57447541258494,8.30352458741506,0.06758176591247315,1.442103741069635,0.1263752889769376,0.008788242848008727,1.6433925745220443,1.2408149076172255,23445504
12.613,12.777319810126473,12.448680189873526,9.048,9.686338468212593,8.409661531787407,0.062375614873599196,1.3460496194660663,0.11788884757635208,0.0068623821708463095,1.6080597387944628,1.0840395001376697,23609344
12.691999999999998,12.91438704998268,12.469612950017316,9.043000000000001,9.546746960288596,8.539253039711406,0.05531137860574133,1.3067495169738927,0.09376027457805466,0.016862482633428003,1.629480081564587,0.9840189523831986,23773184
12.713,12.882118301789014,12.543881698210985,8.902,9.484164925085667,8.319835074914332,0.06617927149248613,1.3713824190199375,0.10136827927418143,0.030990263710790826,1.6775631659381331,1.0652016721017419,23937024
12.801999999999998,12.92114696806885,12.682853031931145,8.946000000000002,9.40908098643758,8.482919013562423,0.06477866154358096,1.3978012271225453,0.09545450163190058,0.03410282145526133,1.670317967591904,1.1252844866531866,24100864
12.771,12.915045131816386,12.626954868183615,8.822999999999999,9.475365694990163,8.170634305009834,0.04216993103618729,1.3172614740828674,0.06873929465741246,0.015600567414962116,1.6157281792148235,1.0187947689509114,24264704
12.620999999999999,12.772224997933542,12.469775002066456,9.001000000000001,9.482859938156308,8.519140061843695,0.0538105451657126,1.2739722604552903,0.0926094119850601,0.01501167834636509,1.5437939948446107,1.00415052606597,24428544
12.762,12.882813906484312,12.641186093515689,9.209,9.82302687237612,8.594973127623879,0.04902560162396787,1.3039142496883869,0.09271581765737583,0.005335385590559925,1.5771610097743505,1.0306674896024233,24592384
12.8,12.914629839047258,12.685370160952743,9.007000000000001,9.381994666628742,8.63200533337126,0.03881927115532254,1.2240356643994648,0.06127105415152781,0.016367488159117278,1.479035870274675,0.9690354585242544,24756224
12.719,12.879838428243998,12.558161571756001,8.968,9.479835911205925,8.456164088794075,0.05900682306188776,1.2369792600472767,0.09895147689346692,0.01906216923030859,1.484705511600037,0.9892530084945165,24920064


==> data/progress-miner-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.254,1.5010303625063122,1.0069696374936878,1.331,1.5623201245028195,1.0996798754971804,0.0,2.70723742544651,0.0,0.0,2.707847395206601,2.7066274556864194,16384
1.1829999999999998,1.3930975963689254,0.9729024036310742,1.293,1.5306573163191068,1.055342683680893,0.0,2.664782738685608,0.0,0.0,2.7118853582431233,2.6176801191280927,180224
1.085,1.2741692363995796,0.8958307636004205,1.176,1.501029229454829,0.8509707705451708,0.0,2.5843257933855055,0.0,0.0,2.709534735453537,2.459116851317474,344064
1.1969999999999998,1.459984790434732,0.9340152095652676,1.363,1.6167735210773575,1.1092264789226425,0.0,2.4762538358569146,0.0,0.0,2.684064712384082,2.268442959329747,507904
1.316,1.5474821807396846,1.0845178192603155,1.505,2.0116606359290206,0.998339364070979,0.1385233631907307,2.415999177098274,0.15633389193270397,0.12071283444875741,2.613696839810744,2.218301514385804,671744
2.3009999999999997,3.0609138109022624,1.541086189097737,2.418,3.1074461545327527,1.7285538454672476,0.1385233631907307,2.360396087169647,0.15633389193270397,0.12071283444875741,2.5618896114441916,2.158902562895103,835584
3.017,3.944944502650886,2.089055497349114,3.239,4.249024257134451,2.228975742865549,0.1385233631907307,2.3039743170142173,0.15633389193270397,0.12071283444875741,2.501586888156536,2.1063617458718986,999424
4.218,5.034685986166042,3.401314013833958,4.125,4.969751442733305,3.2802485572666953,0.2358616154580469,2.170406958460808,0.2871703676627169,0.1845528632533769,2.374739349677806,1.9660745672438098,1163264
4.986,6.194430386906916,3.7775696130930836,4.859000000000001,5.946137985722144,3.771862014277857,0.2358616154580469,2.0639277413487433,0.2871703676627169,0.1845528632533769,2.199306656579039,1.9285488261184476,1327104
6.021,6.569059303360503,5.472940696639497,5.824000000000001,7.000241471807554,4.647758528192448,0.2358616154580469,1.9790115013718605,0.2871703676627169,0.1845528632533769,2.161426192174545,1.7965968105691763,1490944
6.739999999999999,7.544288505450624,5.935711494549374,6.428999999999999,7.184598438325542,5.673401561674456,0.43137787377783254,1.8522736892104148,0.5040705848002388,0.35868516275542633,1.9414197540641502,1.7631276243566794,1654784
7.550999999999999,8.302378067287034,6.799621932712964,7.081,7.844052422838693,6.317947577161307,0.43137787377783254,1.887945109605789,0.5040705848002388,0.35868516275542633,1.993775073222813,1.7821151459887652,1818624
7.869,8.261796384912081,7.476203615087918,7.236,7.797234353902182,6.674765646097818,0.43137787377783254,1.8891539499163628,0.5040705848002388,0.35868516275542633,1.9806987070511242,1.7976091927816014,1982464
8.029,8.886221674947619,7.171778325052382,7.298,7.813049512183052,6.782950487816948,0.5167552717255413,1.9164223328232766,0.5752673407697405,0.458243202681342,1.9974550473092738,1.8353896183372793,2146304
8.805000000000001,9.423308175588842,8.186691824411161,7.622,8.315322435811794,6.928677564188205,0.5167552717255413,1.929250244796276,0.5752673407697405,0.458243202681342,2.013218342754549,1.8452821468380032,2310144
9.217000000000002,10.05672674126766,8.377273258732345,8.209999999999999,8.80204729540806,7.6179527045919375,0.5167552717255413,1.8892276719212533,0.5752673407697405,0.458243202681342,1.9700764395690937,1.8083789042734129,2473984
9.247,9.697689471809582,8.796310528190418,8.043,8.577996261669181,7.508003738330817,0.5360717862172388,1.9275812298059463,0.5919013356367471,0.4802422367977306,2.018170640616759,1.8369918189951333,2637824
10.349,10.821005296580452,9.876994703419548,8.487,9.069873056505445,7.904126943494555,0.5360717862172388,1.8339913561940193,0.5919013356367471,0.4802422367977306,1.9503215154806104,1.7176611969074282,2801664
10.612000000000002,11.201691444740385,10.022308555259619,9.049,9.673555041609625,8.424444958390374,0.5360717862172388,1.7674629047513009,0.5919013356367471,0.4802422367977306,1.8376538337915684,1.6972719757110333,2965504
10.792,11.161345366831641,10.422654633168358,8.931000000000001,9.37573475240867,8.486265247591332,0.5360717862172388,1.8095472529530525,0.5919013356367471,0.4802422367977306,1.929475505264526,1.689619000641579,3129344
10.919999999999998,11.293255944359897,10.546744055640099,8.988000000000001,9.625601756584784,8.350398243415219,0.5299379451556339,1.8016217574477196,0.5702379575843326,0.4896379327269352,1.9206907171007386,1.6825527977947006,3293184
11.307,11.667916887939592,10.946083112060409,9.118,9.799774156154369,8.436225843845632,0.5299379451556339,1.7013626858592032,0.5702379575843326,0.4896379327269352,1.8782158591035392,1.5245095126148673,3457024
11.591999999999999,12.065598986485401,11.118401013514596,9.549000000000001,10.249691801008119,8.848308198991884,0.5299379451556339,1.6057430252432823,0.5702379575843326,0.4896379327269352,1.7138315600839071,1.4976544904026574,3620864
11.57,12.013891878727241,11.12610812127276,9.693000000000001,10.212365959608446,9.173634040391557,0.4790506256807892,1.5929042175412178,0.5120310653071164,0.446070186054462,1.7084208835651022,1.4773875515173334,3784704
11.841,12.209495590204279,11.47250440979572,10.022,10.498944441208828,9.545055558791173,0.4790506256807892,1.479419481754303,0.5120310653071164,0.446070186054462,1.6333742864923588,1.325464677016247,3948544
12.054,12.373443265698308,11.734556734301693,9.808,10.167966665123314,9.448033334876685,0.4790506256807892,1.4331587940454482,0.5120310653071164,0.446070186054462,1.559200811378511,1.3071167767123855,4112384
11.940000000000001,12.325175284773051,11.554824715226951,9.825,10.373073900126615,9.276926099873384,0.40047136978589226,1.4260817766189575,0.43610379364436697,0.36483894592741756,1.6147333614871855,1.2374301917507295,4276224
11.77,12.14477993542878,11.39522006457122,9.419,10.074323584193337,8.763676415806664,0.40047136978589226,1.4491110414266586,0.43610379364436697,0.36483894592741756,1.6788095903876852,1.219412492465632,4440064
11.873,12.382039291214342,11.363960708785656,9.260000000000002,9.752727104998296,8.767272895001707,0.40047136978589226,1.368562390655279,0.43610379364436697,0.36483894592741756,1.6553108411209316,1.0818139401896265,4603904
11.629999999999999,12.163422909144328,11.09657709085567,9.462000000000002,9.83129121300134,9.092708786998664,0.3269166898753989,1.458311267197132,0.3860127974237248,0.267820582327073,1.7492720097731227,1.1673505246211415,4767744
11.642000000000001,12.187945052180163,11.09605494781984,9.308,9.80524842885624,8.81075157114376,0.3269166898753989,1.463801172375679,0.3860127974237248,0.267820582327073,1.7700711732958814,1.1575311714554766,4931584
11.704,12.201638422953856,11.206361577046145,9.454,9.855203190416029,9.052796809583972,0.3269166898753989,1.4622265130281449,0.3860127974237248,0.267820582327073,1.845539485592197,1.0789135404640928,5095424
11.535,12.274503211622505,10.795496788377495,9.303999999999998,10.047104299543474,8.560895700456523,0.30565812372997236,1.466491362452507,0.3542152320201788,0.25710101543976593,1.9005606093071719,1.0324221155978424,5259264
11.392,11.973683762881516,10.810316237118483,9.023,9.668725173738798,8.377274826261202,0.30565812372997236,1.480727282911539,0.3542152320201788,0.25710101543976593,1.840883839792932,1.120570726030146,5423104
11.370000000000001,11.897579377913884,10.842420622086118,9.103,9.463861469264868,8.742138530735131,0.30565812372997236,1.4625750206410886,0.3542152320201788,0.25710101543976593,1.8445449304789356,1.0806051108032415,5586944
11.466000000000001,12.029208664706076,10.902791335293927,9.366999999999999,10.15598732562697,8.578012674373028,0.30565812372997236,1.3690386451780796,0.3542152320201788,0.25710101543976593,1.8067117546215132,0.9313655357346459,5750784
11.379999999999999,11.878537862152914,10.881462137847084,9.489999999999998,9.873223172577022,9.106776827422975,0.29829688776295216,1.4367190219461918,0.3462418920757943,0.25035188345011,1.7290838762677245,1.1443541676246591,5914624
11.52,12.08412764513007,10.955872354869928,9.184000000000001,9.79401967181395,8.573980328186051,0.29829688776295216,1.3767615139484406,0.3462418920757943,0.25035188345011,1.6588743135618045,1.0946487143350767,6078464
11.437000000000001,12.301754878563864,10.572245121436138,9.398000000000001,9.987301281179672,8.808698718820331,0.29829688776295216,1.3685108922421931,0.3462418920757943,0.25035188345011,1.644436015573082,1.0925857689113043,6242304
11.572999999999999,12.344207494776859,10.801792505223139,9.16,10.024395742701223,8.295604257298777,0.2762432962813818,1.3326150812208652,0.32746556525997467,0.22502102730278892,1.5998461656360785,1.065383996805652,6406144
11.372,12.150303282788913,10.593696717211087,9.05,10.055832988124768,8.044167011875233,0.2762432962813818,1.2957911260426045,0.32746556525997467,0.22502102730278892,1.5433345371203468,1.0482477149648621,6569984
11.144,12.744007499982422,9.543992500017579,8.769,10.125749424175297,7.412250575824703,0.2762432962813818,1.2682349517941476,0.32746556525997467,0.22502102730278892,1.5990796902516977,0.9373902133365974,6733824
11.153000000000002,12.788029357534601,9.517970642465404,8.736,9.999211779552423,7.472788220447577,0.26725885999025345,1.3492409132421017,0.31676509816759046,0.21775262181291644,1.6551220381969292,1.0433597882872743,6897664
11.286999999999999,12.781215847861345,9.792784152138653,9.057,10.541284676199279,7.572715323800721,0.26725885999025345,1.2896313466131688,0.31676509816759046,0.21775262181291644,1.621019522695421,0.9582431705309167,7061504
11.249999999999998,12.43797306366769,10.062026936332307,8.933,10.117964556431962,7.748035443568036,0.26725885999025345,1.2853436842560768,0.31676509816759046,0.21775262181291644,1.6859190018959649,0.8847683666161886,7225344
11.332999999999998,12.517137238667882,10.148862761332115,9.027999999999999,10.002892814621175,8.053107185378822,0.2638052224392349,1.3337745934724807,0.31691783032250126,0.2106926145559685,1.6694247105812603,0.9981244763637013,7389184
11.439,12.861458786749198,10.016541213250802,9.064000000000002,10.6090385108469,7.518961489153104,0.2638052224392349,1.326530109345913,0.31691783032250126,0.2106926145559685,1.7122592622176267,0.9408009564741993,7553024
11.338000000000001,12.681263190890007,9.994736809109995,8.951999999999998,10.555220508850855,7.348779491149141,0.2638052224392349,1.382073526829481,0.31691783032250126,0.2106926145559685,1.7324803819271521,1.03166667173181,7716864
11.462,12.948450806451394,9.975549193548606,8.958000000000002,10.498109087045462,7.417890912954542,0.23610955390680974,1.3995092794299127,0.2813178058032462,0.19090130201037325,1.709447822396866,1.0895707364629592,7880704
11.379999999999999,12.831433773893938,9.92856622610606,8.92,9.970314238692403,7.869685761307598,0.23610955390680974,1.429423987865448,0.2813178058032462,0.19090130201037325,1.7016575082842307,1.1571904674466653,8044544
11.482000000000003,12.356423238483519,10.607576761516487,9.373000000000001,10.194840008760831,8.551159991239171,0.23610955390680974,1.3699555531144143,0.2813178058032462,0.19090130201037325,1.579143638365035,1.1607674678637936,8208384
11.927999999999999,12.693373111625956,11.162626888374042,9.692,10.413925203881954,8.970074796118046,0.23610955390680974,1.3607123419642448,0.2813178058032462,0.19090130201037325,1.62454485872874,1.0968798251997496,8372224
11.658000000000001,12.487346730867134,10.828653269132868,9.392000000000001,10.352508198819772,8.431491801180231,0.2100195822985976,1.4292574770748616,0.2565533533416219,0.16348581125557332,1.641963772387383,1.2165511817623402,8536064
11.94,12.712450645672588,11.167549354327411,9.453,10.52585646756684,8.38014353243316,0.2100195822985976,1.4074389725923537,0.2565533533416219,0.16348581125557332,1.6556272434761377,1.1592507017085698,8699904
11.734,12.578739012950154,10.889260987049846,9.608,10.451407374878832,8.76459262512117,0.2100195822985976,1.393681211769581,0.2565533533416219,0.16348581125557332,1.5759444846776838,1.211417938861478,8863744
11.797999999999998,12.83882467303576,10.757175326964237,9.463999999999999,10.161426698657284,8.766573301342714,0.19071745339262514,1.4438256844878197,0.23537395869217673,0.14606094809307354,1.6854877657584049,1.2021636032172345,9027584
11.891,12.621170528027529,11.160829471972471,9.591,10.537514130903496,8.644485869096503,0.19071745339262514,1.4609395511448384,0.23537395869217673,0.14606094809307354,1.7045868735655796,1.2172922287240973,9191424
12.06,12.658080262172227,11.461919737827774,10.043000000000001,10.614280141436756,9.471719858563246,0.19071745339262514,1.443670841306448,0.23537395869217673,0.14606094809307354,1.6877125890580873,1.1996290935548088,9355264
11.979999999999999,12.62535261679178,11.334647383208218,9.943,10.592030815909382,9.293969184090617,0.17636003794414132,1.4396846286952496,0.2228834610197971,0.12983661486848552,1.694606564045051,1.1847626933454483,9519104
12.053999999999998,12.758417489845332,11.349582510154665,9.89,10.692359021884842,9.087640978115159,0.17636003794414132,1.4772570684552193,0.2228834610197971,0.12983661486848552,1.6619068547576787,1.2926072821527599,9682944
12.206,12.855156375613765,11.556843624386234,9.993,10.66640997913604,9.319590020863961,0.17636003794414132,1.452454723417759,0.2228834610197971,0.12983661486848552,1.6710924015862063,1.2338170452493116,9846784
12.156,12.733463418754816,11.578536581245185,9.855999999999998,10.526405847229869,9.185594152770127,0.16574001935644364,1.5056595757603646,0.21628620308011506,0.11519383563277222,1.7351921053145012,1.276127046206228,10010624
12.231,12.609006613698755,11.852993386301245,9.933000000000002,10.453000961537574,9.412999038462429,0.16574001935644364,1.511590737104416,0.21628620308011506,0.11519383563277222,1.7608940695906652,1.2622874046181667,10174464
12.26,12.629404926875644,11.890595073124356,10.063999999999998,10.568701892209647,9.55929810779035,0.16574001935644364,1.5393081292510034,0.21628620308011506,0.11519383563277222,1.7433005560430168,1.33531570245899,10338304
12.311,12.604852003566421,12.017147996433579,9.940999999999999,10.759504123386069,9.122495876613929,0.14584132997530327,1.5826456859707831,0.18988049434279575,0.10180216560781079,1.796313198588495,1.3689781733530713,10502144
12.456,12.703838657194554,12.208161342805445,9.934999999999999,10.448522151420947,9.42147784857905,0.14584132997530327,1.5230938971042634,0.18988049434279575,0.10180216560781079,1.709076881546187,1.3371109126623397,10665984
12.283,12.795563166838976,11.770436833161023,9.998999999999999,10.638913275374092,9.359086724625906,0.14584132997530327,1.4367762923240661,0.18988049434279575,0.10180216560781079,1.6297547724635044,1.2437978121846278,10829824
12.36,12.69027261466855,12.02972738533145,10.170999999999998,10.629812597908991,9.712187402091004,0.14584132997530327,1.4607703149318696,0.18988049434279575,0.10180216560781079,1.6585584167597176,1.2629822131040216,10993664
12.373000000000001,12.768273323157535,11.977726676842467,10.148,10.575312531995026,9.720687468004973,0.13216443199321093,1.4630129724740981,0.16685754262047597,0.09747132136594588,1.579739207734388,1.3462867372138083,11157504
12.363,12.8460331251581,11.8799668748419,10.084,10.73980789870205,9.428192101297949,0.13216443199321093,1.4431237190961839,0.16685754262047597,0.09747132136594588,1.5556774225732752,1.3305700156190925,11321344
12.409999999999998,12.743526610632493,12.076473389367504,9.934999999999999,10.627506317660712,9.242493682339285,0.13216443199321093,1.4760091662406922,0.16685754262047597,0.09747132136594588,1.5991912462060138,1.3528270862753706,11485184
12.260000000000002,12.630135110466437,11.889864889533566,10.166999999999998,10.764512342968743,9.569487657031253,0.13490930279880137,1.5731389611959457,0.16912924137382265,0.10068936422378008,1.7049150446629828,1.4413628777289085,11649024
12.464,12.744042853863476,12.183957146136525,10.310999999999998,10.906708821489154,9.715291178510842,0.13490930279880137,1.5859034672379493,0.16912924137382265,0.10068936422378008,1.748391440902757,1.4234154935731416,11812864
12.423999999999998,12.632384260442095,12.2156157395579,10.066999999999998,10.56330736444264,9.570692635557357,0.13490930279880137,1.572917788475752,0.16912924137382265,0.10068936422378008,1.8635454568756382,1.2822901200758656,11976704
12.385000000000002,12.714704413073287,12.055295586926716,10.149000000000001,10.68503078269816,9.612969217301842,0.12723251613541983,1.561541910469532,0.15840128709183088,0.09606374517900879,1.8331759480390761,1.289907872899988,12140544
12.446000000000002,12.740081621323062,12.15191837867694,10.144000000000002,10.508779385382455,9.779220614617548,0.12723251613541983,1.6156736478209495,0.15840128709183088,0.09606374517900879,1.824515077492581,1.406832218149318,12304384
12.426999999999998,12.677760842238175,12.17623915776182,9.956,10.56495320017223,9.347046799827769,0.12723251613541983,1.6010205432772637,0.15840128709183088,0.09606374517900879,1.8426962843947199,1.3593448021598076,12468224
12.381000000000002,12.652014759745667,12.109985240254337,10.053999999999998,10.628686001221535,9.479313998778462,0.12157997851961297,1.618965482711792,0.15152088505886493,0.091639071980361,1.9099038330540223,1.3280271323695618,12632064
12.414,12.728044582822248,12.099955417177751,9.852999999999998,10.38807102332307,9.317928976676926,0.12157997851961297,1.5907445475459099,0.15152088505886493,0.091639071980361,1.808178566153454,1.3733105289383658,12795904
12.561000000000002,12.792017315368353,12.32998268463165,10.194999999999999,10.807245865645493,9.582754134354504,0.12157997851961297,1.4642162188887595,0.15152088505886493,0.091639071980361,1.7252820490472107,1.2031503887303083,12959744
12.466999999999997,12.702798642913818,12.231201357086176,10.028,10.742532014678138,9.313467985321862,0.11947817982454198,1.445441158860922,0.15293402451206817,0.08602233513701579,1.7512385053661712,1.1396438123556727,13123584
12.566,12.743380945989134,12.388619054010867,10.094,10.632817223184263,9.555182776815736,0.11947817982454198,1.4439078152179718,0.15293402451206817,0.08602233513701579,1.619469407212829,1.2683462232231146,13287424
12.498,12.758875449209004,12.237124550790995,10.310999999999998,10.803878281120195,9.818121718879802,0.11947817982454198,1.4552011869847774,0.15293402451206817,0.08602233513701579,1.7528276731875176,1.1575747007820372,13451264
12.516000000000002,12.756424624362815,12.275575375637189,9.9,10.546993044784873,9.253006955215128,0.11947817982454198,1.4320307284593583,0.15293402451206817,0.08602233513701579,1.6715516213125539,1.1925098356061627,13615104
12.433,12.671329603700421,12.194670396299578,10.392999999999999,10.72457352125886,10.061426478741138,0.11485354407385173,1.3848534509539605,0.14904200082997043,0.08066508731773303,1.496197279447857,1.273509622460064,13778944
12.572999999999999,12.747588086649689,12.398411913350309,10.187000000000001,10.647153235346662,9.72684676465334,0.11485354407385173,1.4296437904238701,0.14904200082997043,0.08066508731773303,1.5981128425128008,1.2611747383349394,13942784
12.502,12.701288735256162,12.30271126474384,10.240999999999998,10.792315699032775,9.68968430096722,0.11485354407385173,1.4108294665813446,0.14904200082997043,0.08066508731773303,1.6019313666268347,1.2197275665358545,14106624
12.516,12.743473075329806,12.288526924670194,10.352,10.668000000000001,10.036,0.10424050575005872,1.5058076962828637,0.1285557618303029,0.07992524966981455,1.6773448446865327,1.3342705478791947,14270464
12.489999999999998,12.665385290147148,12.31461470985285,10.352,10.702878896487093,10.001121103512908,0.10424050575005872,1.4706523060798644,0.1285557618303029,0.07992524966981455,1.655366916804327,1.2859376953554018,14434304
12.512000000000002,12.721895211951109,12.302104788048895,10.136,10.453086738921701,9.818913261078297,0.10424050575005872,1.4573147773742676,0.1285557618303029,0.07992524966981455,1.6673126626002854,1.2473168921482498,14598144
12.586,12.75559952830123,12.41640047169877,10.206,10.63586509511706,9.77613490488294,0.09890502465007098,1.5193083494901658,0.12122973017835573,0.07658031912178623,1.6784032124958093,1.3602134864845223,14761984
12.587,12.756413694841946,12.417586305158054,10.105999999999998,10.735701516593375,9.476298483406621,0.09890502465007098,1.461061292886734,0.12122973017835573,0.07658031912178623,1.6300160968669206,1.2921064889065472,14925824
12.55,12.683790881602597,12.416209118397404,10.383000000000001,10.934453533853942,9.83154646614606,0.09890502465007098,1.4200457587838173,0.12122973017835573,0.07658031912178623,1.5684581839678262,1.2716333335998085,15089664
12.471,12.742714924139253,12.199285075860747,10.428999999999998,10.721248182201359,10.136751817798638,0.09089425304484655,1.4642668202519418,0.10752566020640182,0.07426284588329128,1.68967103770156,1.2388626028023235,15253504
12.615,12.813355741031108,12.416644258968892,10.228,10.589269982146316,9.866730017853683,0.09089425304484655,1.3651757687330246,0.10752566020640182,0.07426284588329128,1.5757717334940677,1.1545798039719815,15417344
12.613,12.929734904928395,12.296265095071604,10.404,10.951397478985792,9.856602521014208,0.09089425304484655,1.3934431180357933,0.10752566020640182,0.07426284588329128,1.6038017758196943,1.1830844602518924,15581184
12.548,12.742411933790084,12.353588066209916,10.445999999999998,10.785210848883107,10.106789151116889,0.08263579660007464,1.3300704874098301,0.10474491287250134,0.060526680327647936,1.5565220214648312,1.103618953354829,15745024
12.61,12.843323809329437,12.376676190670562,10.427,10.789658241323702,10.064341758676298,0.08263579660007464,1.3559980422258378,0.10474491287250134,0.060526680327647936,1.5913446557981892,1.1206514286534863,15908864
12.708000000000002,12.899457567100391,12.516542432899612,10.495000000000001,11.057605545653438,9.932394454346564,0.08263579660007464,1.2910496309399604,0.10474491287250134,0.060526680327647936,1.5685071405738658,1.013592121306055,16072704
12.574000000000002,12.813006276068226,12.334993723931778,10.743000000000002,11.176221652275139,10.309778347724865,0.08263579660007464,1.2873579315841197,0.10474491287250134,0.060526680327647936,1.550660373617063,1.0240554895511764,16236544
12.758,12.858079968025574,12.657920031974424,10.530999999999999,11.077597658245988,9.98440234175401,0.07728759494531416,1.292703539133072,0.10583472050872295,0.04874046938190537,1.5317179560945358,1.053689122171608,16400384
12.693999999999999,12.91819634252146,12.469803657478538,10.403,10.79338570670556,10.01261429329444,0.07728759494531416,1.3427114389836787,0.10583472050872295,0.04874046938190537,1.5531953254998052,1.1322275524675522,16564224
12.666,12.87992522057953,12.452074779420471,10.471,10.9383424868338,10.0036575131662,0.07728759494531416,1.3811408758163453,0.10583472050872295,0.04874046938190537,1.5540054993406363,1.2082762522920543,16728064
12.684,12.9162154172315,12.451784582768498,10.398000000000001,10.881710657314889,9.914289342685114,0.07121521512022086,1.356559905409813,0.10066890422979416,0.04176152601064756,1.5418919132920064,1.1712278975276196,16891904
12.67,12.86488458122694,12.47511541877306,10.452000000000002,10.912712491690861,9.991287508309142,0.07121521512022086,1.2611465260386467,0.10066890422979416,0.04176152601064756,1.4903673687544345,1.031925683322859,17055744
12.761999999999999,12.978739474946304,12.545260525053694,10.235000000000001,10.709473392299296,9.760526607700706,0.07121521512022086,1.3434545800089837,0.10066890422979416,0.04176152601064756,1.5712002194216117,1.1157089405963556,17219584
12.699,12.925514900172152,12.472485099827848,10.178,10.737424704495611,9.61857529550439,0.06412606700920612,1.2925975538790226,0.09434603702114108,0.03390609699727115,1.5490550948619943,1.036140012896051,17383424
12.662999999999998,12.82118027689949,12.504819723100507,10.260000000000002,10.916444971037178,9.603555028962825,0.06412606700920612,1.3360562294721603,0.09434603702114108,0.03390609699727115,1.5096847954120471,1.1624276635322734,17547264
12.701,12.896829007044412,12.50517099295559,10.259,10.598365584583942,9.91963441541606,0.06412606700920612,1.3696541324257852,0.09434603702114108,0.03390609699727115,1.5401896164446458,1.1991186484069245,17711104
12.724,12.946674650555469,12.501325349444532,10.311,10.6362829537495,9.9857170462505,0.06264611340509606,1.3733095794916153,0.08828185192648005,0.037010374883712054,1.6064701621649762,1.1401489968182543,17874944
12.758000000000001,12.96453329029481,12.551466709705192,10.451,11.004000000000001,9.898,0.06264611340509606,1.304426147043705,0.08828185192648005,0.037010374883712054,1.5149306329010792,1.093921661186331,18038784
12.652000000000001,12.855901937214927,12.448098062785075,10.625,11.143309752947019,10.106690247052981,0.06264611340509606,1.3764164716005325,0.08828185192648005,0.037010374883712054,1.611845020138046,1.1409879230630189,18202624
12.658,12.89212817002659,12.42387182997341,10.509,10.954341442041946,10.063658557958055,0.054676594310527994,1.3128854185342789,0.08212556528332693,0.02722762333772906,1.497440663936235,1.1283301731323228,18366464
12.706,12.920205508799377,12.491794491200622,10.386,10.804955844928793,9.967044155071205,0.054676594310527994,1.2527760803699493,0.08212556528332693,0.02722762333772906,1.4479481852349916,1.057603975504907,18530304
12.766000000000002,13.005674779649425,12.526325220350579,9.998000000000001,10.64249670286201,9.353503297137992,0.054676594310527994,1.324881885945797,0.08212556528332693,0.02722762333772906,1.521368499532571,1.128395272359023,18694144
12.713,12.935937210891318,12.49006278910868,10.14,10.73152345684681,9.54847654315319,0.054676594310527994,1.303123313188553,0.08212556528332693,0.02722762333772906,1.4996737587317635,1.1065728676453424,18857984
12.794,12.888466925428956,12.699533074571045,10.564,11.013670990836633,10.114329009163367,0.05038067516053193,1.2901494406163692,0.07878814234558748,0.02197320797547637,1.4921087615000066,1.0881901197327317,19021824
12.783999999999999,12.910585939187571,12.657414060812426,10.303,10.89735763644459,9.70864236355541,0.05038067516053193,1.2981009565293788,0.07878814234558748,0.02197320797547637,1.5332650454562802,1.0629368676024775,19185664
12.754,12.98379120957948,12.52420879042052,10.390000000000002,10.83539869779783,9.944601302202175,0.05038067516053193,1.2408167764544487,0.07878814234558748,0.02197320797547637,1.4504816938394212,1.0311518590694762,19349504
12.754,12.921284189330612,12.586715810669387,10.620999999999999,11.232055643947422,10.009944356052575,0.046797877651337624,1.2610882721841334,0.06569122356999077,0.027904531732684472,1.5026566311575769,1.01951991321069,19513344
12.813999999999998,12.895633326527832,12.732366673472164,10.236,10.770456733515447,9.701543266484554,0.046797877651337624,1.2456245504319667,0.06569122356999077,0.027904531732684472,1.5116626530603512,0.9795864478035823,19677184
12.788,12.914948808580467,12.661051191419533,10.459,10.996893112058519,9.92110688794148,0.046797877651337624,1.215752699971199,0.06569122356999077,0.027904531732684472,1.4713654358162056,0.9601399641261923,19841024
12.751999999999999,12.915266653055667,12.58873334694433,10.519,11.071674406861762,9.966325593138238,0.043830992096461754,1.2591523602604866,0.06273400338475409,0.02492798080816942,1.52509840050387,0.9932063200171033,20004864
12.834999999999999,12.944840793879141,12.725159206120857,10.648,11.319726134670969,9.97627386532903,0.043830992096461754,1.2227901294827461,0.06273400338475409,0.02492798080816942,1.3961079040959843,1.049472354869508,20168704
12.759000000000002,12.899744449268882,12.618255550731122,10.270999999999997,10.966721927209424,9.57527807279057,0.043830992096461754,1.3197017520666123,0.06273400338475409,0.02492798080816942,1.455276147446583,1.1841273566866417,20332544
12.815000000000001,12.961304477033345,12.668695522966658,10.234000000000002,10.716290368968739,9.751709631031265,0.043220038099307544,1.306641797721386,0.05981731826833862,0.026622757930276467,1.4437997524527055,1.1694838429900665,20496384
12.744,12.87914436725221,12.60885563274779,10.428,11.109656805144642,9.74634319485536,0.043220038099307544,1.263873165845871,0.05981731826833862,0.026622757930276467,1.462867754742174,1.0648785769495681,20660224
12.806999999999999,12.961599482534709,12.652400517465288,10.301,10.86655194279571,9.735448057204291,0.043220038099307544,1.2764921829104423,0.05981731826833862,0.026622757930276467,1.451346775245206,1.1016375905756786,20824064
12.639999999999999,12.77326664999166,12.506733350008338,10.052000000000001,10.586636324991112,9.517363675008891,0.041036806294974755,1.269171316921711,0.057677016568654635,0.024396596021294875,1.4630677316363474,1.0752749022070744,20987904
12.770999999999997,12.910603008563566,12.631396991436429,10.493,10.915517455260726,10.070482544739274,0.041036806294974755,1.242031578719616,0.057677016568654635,0.024396596021294875,1.5251093917375962,0.9589537657016356,21151744
12.884,12.952439754529076,12.815560245470925,10.273,10.742766963504247,9.803233036495753,0.041036806294974755,1.2466610111296177,0.057677016568654635,0.024396596021294875,1.428534262420653,1.0647877598385824,21315584
12.803999999999998,12.929155902777294,12.678844097222703,10.587,10.98797506156867,10.186024938431329,0.041036806294974755,1.2221038863062859,0.057677016568654635,0.024396596021294875,1.4193697271764798,1.024838045436092,21479424
12.794999999999998,12.988455421221529,12.601544578778467,10.196000000000002,10.7249083096341,9.667091690365902,0.036409238050212345,1.215544332563877,0.051947664053518514,0.020870812046906172,1.420798929426769,1.010289735700985,21643264
12.825,12.93,12.719999999999999,10.557999999999998,11.097792552745958,10.018207447254039,0.036409238050212345,1.2172024846076965,0.051947664053518514,0.020870812046906172,1.3607418953914028,1.0736630738239903,21807104
12.786,12.958696265159382,12.613303734840617,10.290000000000003,10.774086769081745,9.80591323091826,0.036409238050212345,1.2197406403720379,0.051947664053518514,0.020870812046906172,1.3841364615912146,1.0553448191528612,21970944
12.708000000000002,12.856512625725898,12.559487374274106,10.495,11.17874337291121,9.811256627088788,0.037268129687310095,1.211032060533762,0.05309343860850106,0.021442820766119124,1.3609765710309225,1.0610875500366013,22134784
12.801000000000002,12.934150291024844,12.66784970897516,10.215,10.726551561428561,9.703448438571439,0.037268129687310095,1.1874992705881595,0.05309343860850106,0.021442820766119124,1.368550918178302,1.006447622998017,22298624
12.84,13.019555005499708,12.660444994500292,10.504999999999999,10.868765034053576,10.141234965946422,0.037268129687310095,1.2079367712140083,0.05309343860850106,0.021442820766119124,1.356919913221948,1.0589536292060686,22462464
12.879,12.918357337308308,12.839642662691691,10.417000000000002,10.76976195940039,10.064238040599614,0.039649679864642885,1.157827503234148,0.057860843781019224,0.021438515948266547,1.3044936123389443,1.0111613941293518,22626304
12.822,12.924058806577383,12.719941193422615,10.36,10.886231888049364,9.833768111950635,0.039649679864642885,1.1657679848372937,0.057860843781019224,0.021438515948266547,1.3277628099593504,1.003773159715237,22790144
12.863,12.942881161734165,12.783118838265834,10.292,10.638548697876647,9.945451302123352,0.039649679864642885,1.1722412392497064,0.057860843781019224,0.021438515948266547,1.3562093173801055,0.9882731611193071,22953984
12.787,12.978575050567658,12.595424949432344,10.227999999999998,10.743709220394592,9.712290779605404,0.03519749750822708,1.1062200225889682,0.050207792217202014,0.020187202799252145,1.2972043679819938,0.9152356771959427,23117824
12.793000000000001,12.953190511579184,12.632809488420818,10.81,11.198046388979462,10.42195361102054,0.03519749750822708,1.146434136480093,0.050207792217202014,0.020187202799252145,1.3192870379769999,0.973581234983186,23281664
12.84,13.007451485511476,12.672548514488524,10.709999999999999,11.07761392791895,10.342386072081048,0.03519749750822708,1.161537303030491,0.050207792217202014,0.020187202799252145,1.358407900677201,0.964666705383781,23445504
12.764000000000001,12.895696621065236,12.632303378934767,10.297999999999998,10.698169963890344,9.897830036109653,0.03485874000140869,1.163182657212019,0.04884746715174038,0.020870012851077,1.403724617091771,0.9226406973322668,23609344
12.86,12.970544108843484,12.749455891156515,10.557999999999998,10.913437758264367,10.20256224173563,0.03485874000140869,1.1648895673453807,0.04884746715174038,0.020870012851077,1.3899488340414103,0.9398303006493511,23773184
12.821000000000002,12.988000000000001,12.654000000000002,10.666999999999998,11.05945509297243,10.274544907027567,0.03485874000140869,1.0922702923417091,0.04884746715174038,0.020870012851077,1.304066592337309,0.8804739923461093,23937024
12.91,12.999777502749854,12.820222497250146,10.475,11.056433573162058,9.89356642683794,0.03485874000140869,1.128403414040804,0.04884746715174038,0.020870012851077,1.3368450503118456,0.9199617777697622,24100864
12.814000000000002,12.925731821787709,12.702268178212295,10.710999999999999,11.344284296347224,10.077715703652773,0.03451389538211906,1.0249031744897366,0.048715713986292056,0.020312076777946067,1.1777415730450636,0.8720647759344096,24264704
12.91,12.9982043082848,12.8217956917152,10.415,10.817200198905967,10.012799801094031,0.03451389538211906,1.0142168685793878,0.048715713986292056,0.020312076777946067,1.1781630056044539,0.8502707315543216,24428544
12.823000000000002,13.052566983688859,12.593433016311145,10.671000000000001,11.078760959386749,10.263239040613254,0.03451389538211906,1.1167706295847892,0.048715713986292056,0.020312076777946067,1.3016813095157225,0.931859949653856,24592384
12.833000000000002,12.980108803271595,12.68589119672841,10.462000000000002,10.845009138272184,10.078990861727819,0.02683244603446246,1.118267824500799,0.038330658398664626,0.015334233670260296,1.29631477549059,0.9402208735110082,24756224
12.872,12.97483968105746,12.76916031894254,10.238,10.609181896110249,9.86681810388975,0.02683244603446246,1.0969798617064952,0.038330658398664626,0.015334233670260296,1.2212095350533498,0.9727501883596406,24920064


==> data/progress-miner-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.4120000000000001,1.6437671245021608,1.1802328754978395,1.446,1.6787316050733119,1.213268394926688,0.0,2.707357105612755,0.0,0.0,2.707850550123143,2.706863661102367,16384
1.216,1.3895626687971812,1.0424373312028188,1.1059999999999999,1.2962734873806647,0.9157265126193351,0.0,2.663710656762123,0.0,0.0,2.6887358909074894,2.6386854226167564,180224
1.241,1.466319772767505,1.0156802272324952,1.2999999999999998,1.4893145530591876,1.110685446940812,0.0,2.5923976808786393,0.0,0.0,2.6327210408467288,2.55207432091055,344064
1.256,1.5242610668732979,0.9877389331267021,1.078,1.2244786673888044,0.9315213326111956,0.0,2.5793681740760803,0.0,0.0,2.659120365732317,2.4996159824198436,507904
1.2360000000000002,1.5122317867299129,0.9597682132700875,1.145,1.4235767398761068,0.8664232601238933,0.14324891267534284,2.4852045446634294,0.1598189923328818,0.1266788330178039,2.61296037868978,2.3574487106370787,671744
1.605,2.1783280038511985,1.0316719961488015,1.42,1.9396152422706632,0.9003847577293367,0.14324891267534284,2.404102697968483,0.1598189923328818,0.1266788330178039,2.5355962839954413,2.2726091119415246,835584
1.9939999999999998,2.798378020584849,1.1896219794151506,2.0549999999999997,2.892200692785188,1.217799307214811,0.14324891267534284,2.3528488159179686,0.1598189923328818,0.1266788330178039,2.4990722169399593,2.206625414895978,999424
3.2939999999999996,4.04293524419672,2.54506475580328,3.2090000000000005,3.9806793375489598,2.4373206624510413,0.17708265616485427,2.2619000688195228,0.2256329988687762,0.12853231346093236,2.3994838472017745,2.124316290437271,1163264
4.2090000000000005,5.072150624167069,3.345849375832932,4.196,4.887971097662323,3.504028902337677,0.17708265616485427,2.170793841779232,0.2256329988687762,0.12853231346093236,2.292942531321838,2.0486451522366256,1327104
4.929,6.111298185738269,3.746701814261732,5.093999999999999,6.162205972647597,4.0257940273524015,0.17708265616485427,2.1019912511110306,0.2256329988687762,0.12853231346093236,2.2932883003351385,1.9106942018869226,1490944
5.796999999999999,6.738711739334281,4.855288260665716,5.807,6.5404446127690905,5.07355538723091,0.3847060530235126,2.136871001124382,0.4774806556168638,0.29193145043016133,2.2365642394650465,2.0371777627837178,1654784
6.866,7.647040331865134,6.084959668134865,6.697999999999999,7.524871211253601,5.871128788746396,0.3847060530235126,1.9808767929673194,0.4774806556168638,0.29193145043016133,2.0671742639225927,1.8945793220120464,1818624
7.916999999999999,8.726469579416051,7.107530420583947,7.356,8.11020421637644,6.60179578362356,0.3847060530235126,1.9989872559905053,0.4774806556168638,0.29193145043016133,2.0931188328096346,1.9048556791713762,1982464
8.133,9.097635164194214,7.168364835805784,7.782000000000001,8.517809758021734,7.046190241978269,0.5235120460779361,1.8914908036589622,0.6104476457254951,0.4365764464303771,2.0102212348456523,1.772760372472272,2146304
9.001,9.674519858653031,8.327480141346967,8.225999999999999,9.067085013539058,7.38491498646094,0.5235120460779361,1.9127205908298492,0.6104476457254951,0.4365764464303771,1.9914158843171597,1.8340252973425388,2310144
9.217000000000002,10.06954970529583,8.364450294704175,8.513000000000002,9.020307598996903,8.0056924010031,0.5235120460779361,1.8926163181662559,0.6104476457254951,0.4365764464303771,1.9968364507714298,1.788396185561082,2473984
9.513,10.427254340979577,8.598745659020423,8.506,9.054310131221374,7.957689868778626,0.5510669747112653,1.9567600280046462,0.6261827035200945,0.4759512459024361,2.0571019870856224,1.8564180689236702,2637824
10.588,11.116030302160775,10.059969697839223,9.078999999999999,9.782014224607154,8.375985775392843,0.5510669747112653,1.8905377447605134,0.6261827035200945,0.4759512459024361,2.013347707213868,1.767727782307159,2801664
10.979,11.472770189460643,10.485229810539355,9.459,10.101362047446765,8.816637952553235,0.5510669747112653,1.8468927025794983,0.6261827035200945,0.4759512459024361,1.940478826221214,1.7533065789377826,2965504
11.105,11.73086340362734,10.47913659637266,9.450999999999999,9.998164509082962,8.903835490917036,0.5510669747112653,1.7428952887654305,0.6261827035200945,0.4759512459024361,1.9136607683009281,1.572129809229933,3129344
11.363000000000001,11.97989626356463,10.746103736435373,9.754999999999999,10.332100511176344,9.177899488823654,0.5100880335309246,1.7215754047036171,0.5632032640868035,0.4569728029750456,1.9377281871950878,1.5054226222121465,3293184
11.757,12.250174411339437,11.263825588660563,9.636999999999999,10.094953054362561,9.179046945637436,0.5100880335309246,1.645526084303856,0.5632032640868035,0.4569728029750456,1.8197405003362064,1.4713116682715055,3457024
11.925,12.524503961621607,11.325496038378395,9.959999999999999,10.52188966888527,9.398110331114728,0.5100880335309246,1.5350596994161605,0.5632032640868035,0.4569728029750456,1.7282201906933072,1.3418992081390138,3620864
12.059,12.32648644825486,11.791513551745139,10.183000000000002,10.504124586414683,9.86187541358532,0.41356049409964724,1.5552683159708978,0.4524334562292297,0.37468753197006477,1.662940999556679,1.4475956323851165,3784704
12.233,12.482441375878182,11.98355862412182,9.977000000000002,10.329790305989269,9.624209694010736,0.41356049409964724,1.4625375151634217,0.4524334562292297,0.37468753197006477,1.6127551737944272,1.3123198565324161,3948544
12.419999999999998,12.649651910508053,12.190348089491943,10.275,10.755255140524286,9.794744859475715,0.41356049409964724,1.4817976087331772,0.4524334562292297,0.37468753197006477,1.6854733893911888,1.2781218280751656,4112384
11.995000000000001,12.477395066309763,11.51260493369024,9.895000000000001,10.551159279443644,9.23884072055636,0.31376574943349167,1.4155603542923927,0.36672539820882166,0.2608061006581617,1.6072944883283953,1.22382622025639,4276224
11.962,12.512723160943862,11.411276839056137,10.059999999999999,10.664814021001497,9.4551859789985,0.31376574943349167,1.4554600611329078,0.36672539820882166,0.2608061006581617,1.6572781114352784,1.2536420108305373,4440064
11.806,12.373524448812558,11.23847555118744,10.15,10.98208172675525,9.31791827324475,0.31376574943349167,1.4946504354476928,0.36672539820882166,0.2608061006581617,1.7828972793631515,1.2064035915322342,4603904
11.580000000000002,12.236262142744804,10.9237378572552,9.395999999999999,9.961883380211859,8.83011661978814,0.2782532460591236,1.6208066776394845,0.3368701670412268,0.2196363250770204,1.8800259696937758,1.3615873855851932,4767744
11.625000000000002,12.309328137664966,10.940671862335037,9.692000000000002,10.248718959619666,9.135281040380338,0.2782532460591236,1.6627969190478324,0.3368701670412268,0.2196363250770204,1.9401945320411498,1.3853993060545151,4931584
11.219,12.15341371993352,10.28458628006648,9.309,10.096482698222633,8.521517301777365,0.2782532460591236,1.6617729097604752,0.3368701670412268,0.2196363250770204,2.0187935474939334,1.304752272027017,5095424
11.050999999999998,11.699219870105814,10.402780129894182,9.517,10.09731112345017,8.936688876549828,0.27137194406176757,1.7729636147618293,0.3195229720453067,0.22322091607822842,2.0341204825611,1.5118067469625582,5259264
11.043000000000001,11.550406148957618,10.535593851042384,9.296,9.853103222033404,8.738896777966595,0.27137194406176757,1.770967997610569,0.3195229720453067,0.22322091607822842,2.0454232711636973,1.4965127240574407,5423104
11.051,11.747913911469702,10.354086088530298,9.136,10.187144138546184,8.084855861453814,0.27137194406176757,1.7155169531702996,0.3195229720453067,0.22322091607822842,1.9593782236149684,1.4716556827256309,5586944
10.998,11.913617824203962,10.082382175796036,9.08,9.971728658281206,8.188271341718794,0.27137194406176757,1.7089064478874207,0.3195229720453067,0.22322091607822842,2.004601484776837,1.4132114109980045,5750784
10.883,11.890641305227211,9.875358694772787,9.263,9.919323852987228,8.606676147012772,0.2804630761095192,1.761633214354515,0.3225341328661743,0.23839201935286414,1.9712919249556986,1.5519745037533315,5914624
11.190999999999999,11.924136412954642,10.457863587045356,9.158,9.867828148216171,8.448171851783828,0.2804630761095192,1.6941163286566734,0.3225341328661743,0.23839201935286414,1.9227186048286808,1.465514052484666,6078464
11.11,12.106554062758262,10.113445937241737,9.440999999999999,10.318193821227668,8.56380617877233,0.2804630761095192,1.616291069984436,0.3225341328661743,0.23839201935286414,1.8836142553721416,1.3489678845967303,6242304
11.345,12.09202409599691,10.597975904003091,9.502,10.04268105200756,8.961318947992442,0.26503867402570513,1.543340691924095,0.3102336346395497,0.21984371341186054,1.7626221850047925,1.3240591988433976,6406144
11.398,12.1234626110283,10.6725373889717,9.358,10.10148907187665,8.614510928123352,0.26503867402570513,1.4779447130858898,0.3102336346395497,0.21984371341186054,1.7598416167768534,1.1960478093949263,6569984
11.352,12.009081425700042,10.694918574299958,9.624999999999998,10.085939258471221,9.164060741528775,0.26503867402570513,1.552091133594513,0.3102336346395497,0.21984371341186054,1.7522125088141896,1.3519697583748362,6733824
11.344999999999999,11.988867222337028,10.70113277766297,9.474,10.186772053324203,8.761227946675797,0.24878180513455464,1.555258047580719,0.29470667605048545,0.2028569342186238,1.8315880019012898,1.2789280932601481,6897664
11.575,12.278665403441153,10.871334596558846,9.950999999999999,10.710281897584816,9.191718102415182,0.24878180513455464,1.5105841025710105,0.29470667605048545,0.2028569342186238,1.715151303500495,1.306016901641526,7061504
11.629999999999999,12.288133725013388,10.97186627498661,9.85,10.470934779183771,9.229065220816228,0.24878180513455464,1.5257533997297288,0.29470667605048545,0.2028569342186238,1.8397185239529814,1.2117882755064762,7225344
11.528,12.25176515528174,10.80423484471826,9.822999999999999,10.649341938909068,8.99665806109093,0.2263418198445038,1.5437637642025948,0.2762182950265472,0.1764653446624604,1.7730606570548184,1.314466871350371,7389184
11.762,12.489967032220553,11.034032967779448,9.945,10.823228330219425,9.066771669780575,0.2263418198445038,1.4882475927472114,0.2762182950265472,0.1764653446624604,1.7165701976820598,1.259924987812363,7553024
11.952000000000002,12.531082032185425,11.372917967814578,9.949,10.669533829878931,9.228466170121068,0.2263418198445038,1.395647469162941,0.2762182950265472,0.1764653446624604,1.6231122546243755,1.1681826837015066,7716864
11.848,12.36277762189124,11.333222378108761,9.916,10.700017856939496,9.131982143060505,0.20853804402867882,1.4336319461464881,0.255056285982845,0.1620198020745126,1.6319289030126147,1.2353349892803616,7880704
12.14,12.553400532171889,11.726599467828112,10.217,10.853852416184473,9.580147583815528,0.20853804402867882,1.4099324196577072,0.255056285982845,0.1620198020745126,1.5983588385404754,1.221506000774939,8044544
12.039,12.492860110606781,11.585139889393218,10.536999999999999,11.023046294091415,10.050953705908583,0.20853804402867882,1.3128287881612777,0.255056285982845,0.1620198020745126,1.5408369485696496,1.0848206277529058,8208384
12.163,12.557082478676737,11.768917521323264,10.006,10.495779542243243,9.516220457756758,0.20853804402867882,1.3129216626286506,0.255056285982845,0.1620198020745126,1.5813203551017545,1.0445229701555467,8372224
12.2,12.48248893783651,11.917511062163488,10.373999999999999,10.785999999999998,9.962,0.19463950804660135,1.3757327780127526,0.23754257352963176,0.15173644256357094,1.5827953022182493,1.168670253807256,8536064
12.265,12.549051051749505,11.980948948250496,10.386,10.754543077536399,10.0174569224636,0.19463950804660135,1.3032662078738213,0.23754257352963176,0.15173644256357094,1.4733537146670945,1.133178701080548,8699904
12.316999999999998,12.53763771209836,12.096362287901636,10.703,11.145358451936888,10.260641548063111,0.19463950804660135,1.3142181865870952,0.23754257352963176,0.15173644256357094,1.55865529119042,1.0697810819837705,8863744
12.353,12.703287025166505,12.002712974833495,10.178,10.599445132846496,9.756554867153506,0.1742168203590722,1.3407486170530318,0.2193967035543049,0.12903693716383952,1.4999161696287786,1.181581064477285,9027584
12.408000000000001,12.65839169315295,12.157608306847052,10.425,10.85737136815474,9.992628631845262,0.1742168203590722,1.3822047539055347,0.2193967035543049,0.12903693716383952,1.606704424106585,1.1577050837044842,9191424
12.475999999999999,12.691415876852194,12.260584123147805,10.186999999999998,10.862959318302511,9.511040681697484,0.1742168203590722,1.4460994437336923,0.2193967035543049,0.12903693716383952,1.6915148238511435,1.200684063616241,9355264
12.406,12.744797874845755,12.067202125154246,10.512,11.061541627176686,9.962458372823315,0.15121479258550033,1.4146195776760577,0.1872853092464155,0.11514427592458513,1.6623341319072635,1.166905023444852,9519104
12.486999999999998,12.684486708413502,12.289513291586495,10.42,10.838568990729128,10.001431009270872,0.15121479258550033,1.4928569778800012,0.1872853092464155,0.11514427592458513,1.7362894134347584,1.249424542325244,9682944
12.344000000000003,12.69781351019994,11.990186489800067,10.282,10.78367320040042,9.78032679959958,0.15121479258550033,1.5589820310473441,0.1872853092464155,0.11514427592458513,1.8310898067157224,1.2868742553789658,9846784
12.309000000000001,12.60056302920638,12.017436970793621,10.337,10.838379098088462,9.835620901911538,0.12978870679783455,1.6225305303931237,0.15450097048792835,0.10507644310774075,1.9628724566494942,1.2821886041367532,10010624
12.425,12.659446155865265,12.190553844134737,10.596,11.210071657056407,9.981928342943593,0.12978870679783455,1.515417928993702,0.15450097048792835,0.10507644310774075,1.7259485191138164,1.3048873388735875,10174464
12.418,12.710362788329842,12.125637211670156,10.522,11.141383564522018,9.902616435477983,0.12978870679783455,1.5624540328979493,0.15450097048792835,0.10507644310774075,1.8653232185178954,1.2595848472780031,10338304
12.27,12.433340135912763,12.106659864087236,10.215,10.738855896215744,9.691144103784255,0.12350661702399365,1.5963560163974762,0.1454855519439018,0.1015276821040855,1.925793622924794,1.2669184098701582,10502144
12.398,12.624839150060126,12.171160849939874,10.228000000000002,10.708786855061577,9.747213144938426,0.12350661702399365,1.551839780062437,0.1454855519439018,0.1015276821040855,1.7817548735385322,1.3219246865863419,10665984
12.422999999999998,12.731124974645027,12.11487502535497,10.368,10.899672831730191,9.83632716826981,0.12350661702399365,1.5642435386776925,0.1454855519439018,0.1015276821040855,1.7144815623898055,1.4140055149655795,10829824
12.43,12.666177899050695,12.193822100949305,10.404,10.98460657936334,9.823393420636659,0.12350661702399365,1.5651372015476226,0.1454855519439018,0.1015276821040855,1.764377414089478,1.3658969890057673,10993664
12.609,12.896104510588044,12.321895489411956,10.33,10.714109359427756,9.945890640572244,0.11995378213936378,1.5666544169187546,0.15576724994008878,0.08414031433863878,1.707152141725643,1.4261566921118662,11157504
12.531,12.834527593473807,12.227472406526195,10.583,11.14854487001475,10.017455129985251,0.11995378213936378,1.4405774034559726,0.15576724994008878,0.08414031433863878,1.75004614464229,1.1311086622696553,11321344
12.498000000000001,12.794236392092532,12.20176360790747,10.322,10.905400377099637,9.738599622900361,0.11995378213936378,1.4978599041700362,0.15576724994008878,0.08414031433863878,1.7347201877708933,1.2609996205691791,11485184
12.477,12.801192843844525,12.152807156155475,10.121,10.641623664464074,9.600376335535927,0.11779137991616148,1.529949863255024,0.15814571961248286,0.07743704021984009,1.7547126632000523,1.3051870633099956,11649024
12.524000000000001,12.865531843317722,12.18246815668228,10.367,10.917455266120692,9.81654473387931,0.11779137991616148,1.4998978406190873,0.15814571961248286,0.07743704021984009,1.6856452436284208,1.3141504376097537,11812864
12.329,12.67339657373441,11.984603426265592,10.163,10.79051972080565,9.535480279194351,0.11779137991616148,1.4652470007538796,0.15814571961248286,0.07743704021984009,1.6428627859734668,1.2876312155342924,11976704
12.548,12.935370623563532,12.160629376436468,10.062,10.489195505594335,9.634804494405664,0.10990312535110806,1.5386381655931474,0.14656889319278849,0.07323735750942764,1.730066156347722,1.3472101748385727,12140544
12.589,12.841762734595115,12.336237265404886,10.539,10.738572042130153,10.339427957869846,0.10990312535110806,1.4237243488430977,0.14656889319278849,0.07323735750942764,1.607175917204027,1.2402727804821685,12304384
12.613000000000001,12.822954757031129,12.403045242968874,10.316999999999998,11.024531624734893,9.609468375265104,0.10990312535110806,1.4122806660830975,0.14656889319278849,0.07323735750942764,1.5885275166989477,1.2360338154672474,12468224
12.607,12.870478651886636,12.343521348113363,10.685,11.204292788318883,10.165707211681118,0.10405128800820189,1.4977307707071303,0.14286333612151803,0.06523923989488575,1.7943827697798411,1.2010787716344196,12632064
12.680000000000001,12.871520233917987,12.488479766082015,10.536,11.001600687284716,10.070399312715283,0.10405128800820189,1.4393527269363404,0.14286333612151803,0.06523923989488575,1.668036529657289,1.2106689242153919,12795904
12.640999999999998,12.870845600349451,12.411154399650545,10.391,10.816051761553814,9.965948238446186,0.10405128800820189,1.455672951042652,0.14286333612151803,0.06523923989488575,1.6826158534187519,1.2287300486665522,12959744
12.577,12.867552921169278,12.286447078830722,10.463000000000001,10.901110716600268,10.024889283399734,0.09328615358983251,1.4611560858786106,0.12425274437583121,0.062319562803833814,1.756714364563818,1.1655978071934032,13123584
12.686,12.918473654421312,12.453526345578688,10.465,11.121022103286162,9.808977896713838,0.09328615358983251,1.438074131309986,0.12425274437583121,0.062319562803833814,1.7191543207437552,1.156993941876217,13287424
12.547999999999998,12.853934633541217,12.24206536645878,10.674,11.004339219591014,10.343660780408985,0.09328615358983251,1.3123534925282,0.12425274437583121,0.062319562803833814,1.5743188536189978,1.0503881314374024,13451264
12.723,12.84766354719805,12.598336452801952,10.450999999999999,10.685113220472488,10.21688677952751,0.09328615358983251,1.4345022648572923,0.12425274437583121,0.062319562803833814,1.6271190441908874,1.2418854855236972,13615104
12.556000000000001,12.791677746085625,12.320322253914377,10.922,11.384705089662953,10.459294910337048,0.08707041614336689,1.376973958313465,0.11501961065132843,0.05912122163540535,1.5300773229368656,1.2238705936900645,13778944
12.741000000000003,12.934155377869738,12.547844622130269,10.748000000000001,11.29222054352992,10.203779456470082,0.08707041614336689,1.3635003194212914,0.11501961065132843,0.05912122163540535,1.5237336000383626,1.2032670388042201,13942784
12.728,12.88935674761224,12.56664325238776,10.442,10.980754118313726,9.903245881686274,0.08707041614336689,1.375782734155655,0.11501961065132843,0.05912122163540535,1.5505992705689113,1.2009661977423987,14106624
12.65,12.911992366301005,12.388007633698995,10.589,11.081147335662807,10.096852664337193,0.07900665032988737,1.342835007607937,0.1077278887613552,0.05028541189841954,1.5070548497386813,1.1786151654771926,14270464
12.663999999999998,12.829782990683603,12.498217009316393,10.733,11.054529158864325,10.411470841135676,0.07900665032988737,1.286998000741005,0.1077278887613552,0.05028541189841954,1.3845080877217457,1.189487913760264,14434304
12.711,12.854279447235115,12.567720552764886,10.511000000000001,11.032084446131336,9.989915553868666,0.07900665032988737,1.3842348545789718,0.1077278887613552,0.05028541189841954,1.518679782650715,1.2497899265072285,14598144
12.692999999999998,12.88279199140111,12.503208008598886,10.556999999999999,10.898995614006962,10.215004385993035,0.07589530549460992,1.391231617331505,0.09906609774151179,0.05272451324770804,1.4851464930009555,1.2973167416620544,14761984
12.702,12.884087890865922,12.519912109134077,10.562,10.902728631024749,10.22127136897525,0.07589530549460992,1.4025220319628715,0.09906609774151179,0.05272451324770804,1.5493266508435848,1.2557174130821582,14925824
12.72,12.91606121493044,12.52393878506956,10.411000000000001,10.865124432287013,9.95687556771299,0.07589530549460992,1.4125025376677514,0.09906609774151179,0.05272451324770804,1.56303621856323,1.2619688567722727,15089664
12.715,12.888680741592152,12.541319258407848,10.645999999999999,11.058024271129746,10.233975728870252,0.06571409979527416,1.2940468825399876,0.0831767732131418,0.04825142637740652,1.468068261221976,1.1200255038579991,15253504
12.737,12.907355510624106,12.566644489375895,10.469,10.947945717174711,9.990054282825287,0.06571409979527416,1.4045184820890426,0.0831767732131418,0.04825142637740652,1.550097750368046,1.2589392138100393,15417344
12.772000000000002,12.918478667388806,12.625521332611198,10.369,10.833595523008993,9.904404476991006,0.06571409979527416,1.3493965789675713,0.0831767732131418,0.04825142637740652,1.5553045130125729,1.1434886449225696,15581184
12.766000000000002,12.890675579004071,12.641324420995932,10.562000000000001,10.954677985122672,10.16932201487733,0.061569055479221355,1.361116425693035,0.07502047823153418,0.04811763272690852,1.6194989120710017,1.1027339393150684,15745024
12.763,12.930991071191299,12.595008928808701,10.565,11.043126552285061,10.086873447714938,0.061569055479221355,1.336740430444479,0.07502047823153418,0.04811763272690852,1.5476549964382924,1.1258258644506656,15908864
12.756,12.978225111092334,12.533774888907667,10.765,11.326965301419937,10.203034698580064,0.061569055479221355,1.361230756342411,0.07502047823153418,0.04811763272690852,1.5674031925756564,1.1550583201091658,16072704
12.696000000000002,12.887060199937089,12.504939800062914,10.491000000000001,11.029691934225863,9.95230806577414,0.061569055479221355,1.4023374304175378,0.07502047823153418,0.04811763272690852,1.7034763319000992,1.1011985289349764,16236544
12.767,12.925306664420674,12.608693335579325,10.671,11.100195759531708,10.24180424046829,0.05458742974544175,1.383288785070181,0.07281934056130843,0.03635551892957507,1.6748294605003902,1.0917481096399717,16400384
12.708000000000002,12.895925517160391,12.520074482839613,10.693999999999999,11.155176755702191,10.232823244297807,0.05458742974544175,1.4125850945711136,0.07281934056130843,0.03635551892957507,1.6374999865634783,1.187670202578749,16564224
12.748000000000001,12.915200478468217,12.580799521531786,10.711000000000002,11.131605515893458,10.290394484106546,0.05458742974544175,1.5091327607631684,0.07281934056130843,0.03635551892957507,1.785934427341838,1.2323310941844987,16728064
12.754000000000001,12.907179633110934,12.600820366889069,10.623000000000001,11.02187466703214,10.224125332967862,0.05932327481974838,1.4465927630662918,0.07961811735722132,0.039028432282275434,1.7050478326586012,1.1881376934739825,16891904
12.762999999999998,12.876934191531777,12.649065808468219,10.481,11.094798826978352,9.867201173021648,0.05932327481974838,1.3843655958771706,0.07961811735722132,0.039028432282275434,1.5575668814185437,1.2111643103357974,17055744
12.691,12.894982842415729,12.487017157584273,10.864,11.36338362007579,10.364616379924211,0.05932327481974838,1.2949641659855842,0.07961811735722132,0.039028432282275434,1.4897981191114649,1.1001302128597035,17219584
12.703,12.955865576937628,12.450134423062371,10.591999999999999,11.047056040504902,10.136943959495095,0.05791803368831168,1.368811835348606,0.07572426025768669,0.04011180711893666,1.594244052997109,1.1433796177001032,17383424
12.671000000000001,12.878627069526111,12.463372930473891,10.357,10.835895604490164,9.878104395509835,0.05791803368831168,1.2965989872813224,0.07572426025768669,0.04011180711893666,1.5262695051178856,1.0669284694447592,17547264
12.830999999999998,12.994122653239822,12.667877346760173,10.915000000000001,11.168347587318294,10.661652412681708,0.05791803368831168,1.2551644653081895,0.07572426025768669,0.04011180711893666,1.4934184518001157,1.0169104788162633,17711104
12.76,12.958947229184023,12.561052770815976,10.623999999999999,11.014133310549099,10.233866689450899,0.05543544343849279,1.2459283731877804,0.0790361569163046,0.031834729960680985,1.42196288202618,1.0698938643493807,17874944
12.806000000000001,12.925096599447677,12.686903400552325,10.399,10.863896762733404,9.934103237266594,0.05543544343849279,1.1321920320391654,0.0790361569163046,0.031834729960680985,1.315795007039001,0.9485890570393298,18038784
12.772,12.943102308575893,12.600897691424107,10.588999999999997,10.97239144487064,10.205608555129354,0.05543544343849279,1.156841341406107,0.0790361569163046,0.031834729960680985,1.3209072749005566,0.9927754079116572,18202624
12.757000000000001,12.931588086649693,12.58241191335031,10.767,11.503016983499702,10.030983016500297,0.04847307647974232,1.1403042301535606,0.06892888086369046,0.028017272095794177,1.3066739650329775,0.9739344952741438,18366464
12.791,12.943672852858654,12.638327147141347,10.479,10.89393252463503,10.064067475364968,0.04847307647974232,1.2067699246108532,0.06892888086369046,0.028017272095794177,1.3829808297554353,1.030559019466271,18530304
12.776,12.964,12.588,10.608,11.03032215191723,10.18567784808277,0.04847307647974232,1.1635344371199607,0.06892888086369046,0.028017272095794177,1.356035326041435,0.9710335481984864,18694144
12.751,12.931468833874439,12.57053116612556,10.453999999999999,10.994429458856564,9.913570541143434,0.04847307647974232,1.1715569250285625,0.06892888086369046,0.028017272095794177,1.353403246725784,0.9897106033313411,18857984
12.830000000000002,12.941355287256602,12.718644712743401,10.684000000000001,11.216000000000001,10.152000000000001,0.04665391571811687,1.1926789425313473,0.06571051598542499,0.027597315450808742,1.37573685196672,1.0096210330959747,19021824
12.751,12.898,12.604,10.522,10.850170687295499,10.193829312704501,0.04665391571811687,1.122928297519684,0.06571051598542499,0.027597315450808742,1.2759167248545151,0.9699398701848528,19185664
12.785,12.90551970793194,12.66448029206806,10.562,10.9644127234569,10.159587276543098,0.04665391571811687,1.1143324866890907,0.06571051598542499,0.027597315450808742,1.2924466224948854,0.9362183508832959,19349504
12.779,12.927151949025316,12.630848050974684,10.632000000000001,10.918489092287999,10.345510907712004,0.03875104019423356,1.0805132880806922,0.048747993074507875,0.028754087313959245,1.3051557446073336,0.8558708315540509,19513344
12.831999999999999,12.935711137299712,12.728288862700285,10.558,11.007506395950047,10.108493604049952,0.03875104019423356,1.2242505595088005,0.048747993074507875,0.028754087313959245,1.3414370772219053,1.1070640417956956,19677184
12.858,13.002416065588285,12.713583934411716,10.495000000000001,10.994444691632618,9.995555308367384,0.03875104019423356,1.2299300149083137,0.048747993074507875,0.028754087313959245,1.2789236055724051,1.1809364242442222,19841024
12.798,12.969394282285029,12.626605717714972,10.708,11.045603317519245,10.370396682480756,0.04030048635832861,1.2177473463118076,0.053554541480320725,0.027046431236336505,1.348778423926988,1.0867162686966272,20004864
12.720999999999998,12.907678868648809,12.534321131351188,10.594999999999999,11.014362611590494,10.175637388409504,0.04030048635832861,1.154870430380106,0.053554541480320725,0.027046431236336505,1.308099078759209,1.001641782001003,20168704
12.810999999999998,12.904642938868873,12.717357061131123,10.912,11.321409330621568,10.502590669378433,0.04030048635832861,1.154388816654682,0.053554541480320725,0.027046431236336505,1.3831392490571313,0.9256383842522329,20332544
12.815000000000001,12.952568164921978,12.677431835078025,10.344,10.834880840938002,9.853119159061997,0.03707786398284342,1.132585743814707,0.045045687952421906,0.029110040013264938,1.3447689531616696,0.9204025344677442,20496384
12.758,12.881434192993675,12.634565807006323,10.833,11.10682658746002,10.55917341253998,0.03707786398284342,1.097261156141758,0.045045687952421906,0.029110040013264938,1.281626577815154,0.9128957344683619,20660224
12.806000000000001,12.90897572529485,12.703024274705152,10.755999999999998,11.225982978415175,10.286017021584822,0.03707786398284342,1.1215070597827435,0.045045687952421906,0.029110040013264938,1.2779412195468742,0.9650729000186126,20824064
12.860999999999999,12.979190524154857,12.74280947584514,10.684999999999999,11.115656475627615,10.254343524372382,0.03779169660143864,1.0997609615325927,0.05079602391172043,0.024787369291156852,1.303610947639356,0.8959109754258294,20987904
12.784,12.925929559993682,12.64207044000632,10.437000000000001,10.893290477656505,9.980709522343497,0.03779169660143864,1.0753269016742706,0.05079602391172043,0.024787369291156852,1.2413166814621974,0.9093371218863437,21151744
12.758999999999999,12.846686943155749,12.671313056844248,10.623999999999999,11.18430705867408,10.063692941325918,0.03779169660143864,1.0217027924954891,0.05079602391172043,0.024787369291156852,1.1613954535865982,0.88201013140438,21315584
12.801000000000002,12.939740765458463,12.66225923454154,10.444,10.855708634837795,10.032291365162207,0.03779169660143864,1.062448937445879,0.05079602391172043,0.024787369291156852,1.2427248969938034,0.8821729778979545,21479424
12.798,13.028902576858727,12.567097423141274,10.702000000000002,11.008359266221868,10.395640733778135,0.03318833282063448,1.0533448435366153,0.049417111555164484,0.016959554086104472,1.2556127174182958,0.8510769696549347,21643264
12.713999999999999,12.973198765429157,12.45480123457084,10.673,11.136379973671716,10.209620026328285,0.03318833282063448,1.0483645282685756,0.049417111555164484,0.016959554086104472,1.2515360876270285,0.8451929689101227,21807104
12.855,12.948193347402055,12.761806652597945,10.467000000000002,11.045360614150033,9.888639385849972,0.03318833282063448,1.1132302939891816,0.049417111555164484,0.016959554086104472,1.3211513348280128,0.9053092531503503,21970944
12.815000000000001,12.950148066948811,12.679851933051191,10.732,11.12212305750878,10.341876942491218,0.03189811612633372,1.0683569237589836,0.046414143253257975,0.017382088999409465,1.2144880790801957,0.9222257684377715,22134784
12.862,12.994348026052526,12.729651973947474,10.581,10.836830021694093,10.325169978305906,0.03189811612633372,1.0643964171409608,0.046414143253257975,0.017382088999409465,1.2365065952503422,0.8922862390315793,22298624
12.829000000000002,12.923493386011934,12.73450661398807,10.384,10.881779067458647,9.886220932541354,0.03189811612633372,1.0591442964971065,0.046414143253257975,0.017382088999409465,1.245641048064162,0.872647544930051,22462464
12.881,12.982237344888139,12.779762655111861,10.708000000000002,11.020819436736277,10.395180563263727,0.029356377791892374,1.0720335491001607,0.04373888398814698,0.014973871595637768,1.301722975616483,0.8423441225838384,22626304
12.888,13.028271165960792,12.747728834039208,10.704,11.144231757146166,10.263768242853835,0.029356377791892374,1.0279075503349304,0.04373888398814698,0.014973871595637768,1.2149237789748943,0.8408913216949665,22790144
12.812999999999999,12.912503768772845,12.713496231227152,10.622,10.966087198250676,10.277912801749324,0.029356377791892374,1.0233638875186444,0.04373888398814698,0.014973871595637768,1.2611469042287684,0.7855808708085203,22953984
12.838000000000003,12.92930169768411,12.746698302315895,10.404,10.971771080630212,9.836228919369788,0.03242177233665912,1.0050030007958413,0.04521950586116888,0.019624038812149358,1.1977022281697416,0.812303773421941,23117824
12.696000000000002,12.848262930485395,12.543737069514608,10.479000000000001,10.9464280693326,10.011571930667403,0.03242177233665912,1.024429601430893,0.04521950586116888,0.019624038812149358,1.166382627325513,0.882476575536273,23281664
12.809000000000001,12.984524927004687,12.633475072995315,10.635,11.175541395269594,10.094458604730406,0.03242177233665912,1.001118715107441,0.04521950586116888,0.019624038812149358,1.1883024100415398,0.8139350201733422,23445504
12.861,12.972216006042297,12.749783993957704,10.605999999999998,10.953223271109525,10.25877672889047,0.03672624771483009,0.9799358561635018,0.04932457008345579,0.024127925346204386,1.1904904836676413,0.7693812286593622,23609344
12.831,12.978610975201711,12.683389024798288,10.526,10.83697266760923,10.21502733239077,0.03672624771483009,1.0158791199326516,0.04932457008345579,0.024127925346204386,1.2190506846794888,0.8127075551858143,23773184
12.852,12.962797111875716,12.741202888124285,10.857000000000001,11.244557737634022,10.46944226236598,0.03672624771483009,0.9512374222278595,0.04932457008345579,0.024127925346204386,1.1359182433121406,0.7665566011435783,23937024
12.830000000000002,12.929699548644919,12.730300451355085,10.329000000000002,10.616626493911811,10.041373506088194,0.03672624771483009,0.9840685427188873,0.04932457008345579,0.024127925346204386,1.1467042474996147,0.8214328379381598,24100864
12.774000000000001,12.917540934927986,12.630459065072015,10.411,10.654328995395122,10.167671004604877,0.033786799502457596,1.0144684456288815,0.04689327889729289,0.0206803201076223,1.245239855868768,0.7836970353889949,24264704
12.738,12.928147311314149,12.54785268868585,10.4,10.713751494020348,10.086248505979652,0.033786799502457596,0.9961901009082794,0.04689327889729289,0.0206803201076223,1.1979014290606425,0.7944787727559164,24428544
12.854999999999999,12.978470644284378,12.731529355715619,10.598,11.033426227965197,10.162573772034804,0.033786799502457596,1.0294636167585849,0.04689327889729289,0.0206803201076223,1.2583644652616954,0.8005627682554743,24592384
12.763000000000002,12.920800506970037,12.605199493029966,10.719,11.155610810676968,10.28238918932303,0.03369608028668168,1.0052991926670074,0.04693766441413185,0.020454496159231512,1.2354271701804471,0.7751712151535677,24756224
12.815000000000001,12.957635900109336,12.672364099890666,10.642,11.001271485091706,10.282728514908293,0.03369608028668168,0.9569640435278416,0.04693766441413185,0.020454496159231512,1.1953641660119727,0.7185639210437104,24920064


==> data/progress-ninja-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.9,3.254964786985977,2.545035213014023,2.5999999999999996,3.075394572960188,2.1246054270398114,0.0,2.7073521256446837,0.0,0.0,2.707968732624302,2.7067355186650657,16384,-0.12272552028298378,2.1288201093673704
3.4800000000000004,4.092862137841783,2.867137862158218,3.62,3.876124969497314,3.3638750305026863,0.0,2.5392566591501238,0.0,0.0,2.6322277418829447,2.446285576417303,180224,-0.08128791619092224,3.244976806640625
3.8099999999999996,4.14,3.4799999999999995,3.8800000000000003,4.448858506133116,3.311141493866885,0.0,2.172505533695221,0.0,0.0,2.359086862413539,1.985924204976903,344064,-0.08338694176636637,3.6564573764801027
4.32,4.807442304278158,3.832557695721843,3.9799999999999995,4.386939798987515,3.5730602010124835,0.0,1.9340762570500374,0.0,0.0,2.1594895925301016,1.708662921569973,507904,-0.07169875735417008,4.166882777214051
4.42,4.732409987036267,4.107590012963733,4.37,4.8780354318352215,3.8619645681647787,0.8723170181173071,1.8148159950971603,0.9745916782812256,0.7700423579533886,1.9375347096736857,1.692097280520635,671744,0.2881582034751773,4.2880735158920285
4.4399999999999995,5.043655530911463,3.836344469088537,4.5,4.868781778291716,4.131218221708284,0.8723170181173071,1.6566795483231544,0.9745916782812256,0.7700423579533886,1.7671421262557865,1.5462169703905224,835584,0.2861529927700758,4.316178393363953
4.69,5.004483703870328,4.375516296129673,4.4399999999999995,5.061610810716802,3.8183891892831974,0.8723170181173071,1.653799469769001,0.9745916782812256,0.7700423579533886,1.792743405616598,1.514855533921404,999424,0.3401511814445257,4.5599477052688595
4.859999999999999,5.484819974072532,4.235180025927467,4.709999999999999,5.351014820421493,4.0689851795785055,0.8064488210720848,1.592587248980999,0.832816158778829,0.7800814833653407,1.7399460228901773,1.4452284750718205,1163264,1.8261987328529359,4.710255813598633
5.159999999999999,5.644148737476407,4.675851262523591,5.07,5.628659108938537,4.511340891061463,0.8064488210720848,1.6172170415520668,0.832816158778829,0.7800814833653407,1.7644610871154385,1.4699729959886951,1327104,1.774567151069641,4.911289882659912
5.67,6.242800139664787,5.097199860335213,5.029999999999999,5.5179549159502335,4.542045084049765,0.8064488210720848,1.5148275837302208,0.832816158778829,0.7800814833653407,1.6879552856692572,1.3416998817911843,1490944,1.7743767738342284,5.2897967338562015
6.109999999999999,6.715722708836312,5.504277291163687,5.27,5.937907179179861,4.602092820820138,0.7667479972802085,1.470747599005699,0.7958783846533264,0.7376176099070906,1.6438540084479445,1.2976411895634536,1654784,3.388501834869385,5.585906505584717
6.599999999999999,7.448528137423856,5.751471862576142,5.55,5.924833296279826,5.175166703720174,0.7667479972802085,1.384096898138523,0.7958783846533264,0.7376176099070906,1.555513459143017,1.2126803371340291,1818624,3.575491738319397,5.935550785064697
6.760000000000001,7.274198405287298,6.245801594712703,5.759999999999999,6.264380808516739,5.255619191483259,0.7667479972802085,1.311739119887352,0.7958783846533264,0.7376176099070906,1.4574259774752922,1.1660522622994118,1982464,3.3985280990600586,5.979432773590088
6.94,7.456139516022558,6.4238604839774425,6.009999999999999,6.66184353950929,5.358156460490708,0.6152455881387141,1.2762893065810204,0.7078170952468643,0.5226740810305639,1.412165556217241,1.1404130569447997,2146304,4.2688874959945675,6.047814559936524
7.220000000000001,7.919714227381436,6.520285772618565,5.74,6.142988833592198,5.337011166407803,0.6152455881387141,1.2084450967609883,0.7078170952468643,0.5226740810305639,1.3767801166243223,1.0401100768976543,2310144,4.312477874755859,6.213535213470459
7.69,8.297371385562409,7.082628614437592,5.800000000000001,6.347722557505167,5.252277442494835,0.6152455881387141,1.231967282295227,0.7078170952468643,0.5226740810305639,1.3512715600560978,1.1126630045343562,2473984,4.368023991584778,6.538188886642456
7.88,8.276988664825584,7.483011335174416,6.03,6.6367124524847005,5.4232875475153,0.43528480745668885,1.1958072923123837,0.5195900668248007,0.350979548088577,1.3348065139484218,1.0568080706763456,2637824,5.255166482925415,6.6259888172149655
8.08,8.431567916624939,7.728432083375061,5.999999999999999,6.577927331071995,5.422072668928004,0.43528480745668885,1.1859831295907497,0.5195900668248007,0.350979548088577,1.331246503223907,1.0407197559575925,2801664,5.416465711593628,6.751688051223755
8.260000000000002,8.501660919471894,8.01833908052811,6.1499999999999995,6.758687111741327,5.5413128882586715,0.43528480745668885,1.126565283536911,0.5195900668248007,0.350979548088577,1.2476306303031488,1.0054999367706734,2965504,5.451940441131592,6.849937868118286
8.27,8.556530975637887,7.983469024362112,6.089999999999999,6.8019691004531015,5.378030899546896,0.43528480745668885,1.15576845780015,0.5195900668248007,0.350979548088577,1.2971546342415767,1.014382281358723,3129344,5.401458311080932,6.806685209274292
8.43,8.743209195267315,8.116790804732684,5.85,6.436941223633167,5.263058776366832,0.296188599406067,1.1512972868978977,0.361537246263672,0.23083995254846204,1.3039257407335423,0.9986688330622531,3293184,5.931148672103882,6.904252052307129
8.23,8.688366665454634,7.771633334545367,6.08,6.565386443980464,5.594613556019536,0.296188599406067,1.0707084253430366,0.361537246263672,0.23083995254846204,1.2246025729270231,0.9168142777590501,3457024,5.546766328811645,6.693188333511353
8.51,8.869026461420324,8.150973538579676,5.99,6.486890329952194,5.493109670047806,0.296188599406067,1.0612252958118915,0.361537246263672,0.23083995254846204,1.2067609823315435,0.9156896092922395,3620864,5.70418496131897,6.8891102313995365
8.52,8.747156333832011,8.292843666167988,6.1,6.521900462194579,5.67809953780542,0.21648837704832427,1.0510974898934364,0.2670311348618706,0.165945619234778,1.182322387415331,0.9198725923715417,3784704,6.104497861862183,6.8677441596984865
8.69,9.046230262611138,8.333769737388861,6.14,6.697135531087365,5.582864468912635,0.21648837704832427,1.0480314306914806,0.2670311348618706,0.165945619234778,1.1935275955359541,0.9025352658470072,3948544,6.131689548492432,6.978850269317627
8.86,9.298634243989225,8.421365756010774,5.98,6.236124969497315,5.723875030502686,0.21648837704832427,1.00508429184556,0.2670311348618706,0.165945619234778,1.1853088359915251,0.8248597476995949,4112384,6.222138977050781,7.099401330947876
8.540000000000001,8.901109401705357,8.178890598294645,5.680000000000001,6.413212111192935,4.946787888807066,0.17445227483709302,1.0136250518262386,0.2180179414923462,0.13088660818183984,1.2090986007549516,0.8181515028975256,4276224,6.529674768447876,6.815878868103027
8.79,9.091496268633627,8.488503731366372,6.2299999999999995,6.763010318849457,5.6969896811505425,0.17445227483709302,1.0466307826340198,0.2180179414923462,0.13088660818183984,1.255459094808914,0.8378024704591256,4440064,6.5787585258483885,6.999726963043213
8.92,9.34142615011411,8.49857384988589,6.25,6.82835974963685,5.67164025036315,0.17445227483709302,1.0010604195296764,0.2180179414923462,0.13088660818183984,1.169566437632408,0.8325544014269448,4603904,6.631639194488526,7.081322860717774
8.979999999999999,9.279332590941914,8.680667409058083,6.45,6.860487515035476,6.039512484964525,0.14477036139138968,1.0456091061234474,0.17505713236508472,0.11448359041769465,1.2499728987041427,0.8412453135427519,4767744,6.742464399337768,7.111926651000976
8.92,9.19129319932501,8.64870680067499,6.17,6.608292140016222,5.731707859983778,0.14477036139138968,0.9768183633685112,0.17505713236508472,0.11448359041769465,1.197975149986439,0.7556615767505834,4931584,6.787625360488891,7.049317932128906
9.040000000000001,9.312763633939719,8.767236366060283,6.37,7.152368199762746,5.587631800237254,0.14477036139138968,1.003043682128191,0.17505713236508472,0.11448359041769465,1.2115849578148328,0.794502406441549,5095424,6.900698900222778,7.14344277381897
8.879999999999999,9.211058907144936,8.548941092855062,6.090000000000001,6.625630469633684,5.554369530366317,0.12979878334071673,0.9862877532839776,0.15361019773591195,0.10598736894552152,1.1552744179437537,0.8173010886242013,5259264,6.85942440032959,7.009198999404907
8.99,9.328969025133565,8.651030974866435,6.15,6.646487663492256,5.653512336507744,0.12979878334071673,0.9544935375452042,0.15361019773591195,0.10598736894552152,1.1521767213756582,0.7568103537147501,5423104,6.84743366241455,7.091691637039185
9.129999999999999,9.358254244210265,8.901745755789733,6.35,6.947076209541127,5.752923790458873,0.12979878334071673,1.0089137807488442,0.15361019773591195,0.10598736894552152,1.2345764800363335,0.7832510814613549,5586944,6.91026930809021,7.210409927368164
9.099999999999998,9.474165738677392,8.725834261322603,6.1899999999999995,6.65357307945997,5.726426920540029,0.12979878334071673,0.9586049087345601,0.15361019773591195,0.10598736894552152,1.1365209125182396,0.7806889049508805,5750784,6.916362619400024,7.178656578063965
8.97,9.273479818109871,8.66652018189013,6.1,6.623450093132096,5.576549906867903,0.116419015743539,0.9870376475155354,0.13488551694724127,0.09795251453983671,1.189352209599115,0.7847230854319558,5914624,6.815741634368896,7.06980152130127
9.0,9.414728827066554,8.585271172933446,6.33,6.987343137181792,5.672656862818208,0.116419015743539,0.9806720100343227,0.13488551694724127,0.09795251453983671,1.1410237288585874,0.8203202912100579,6078464,6.892910194396973,7.103003740310669
8.909999999999998,9.190891438103762,8.629108561896235,6.35,6.894518135602479,5.80548186439752,0.116419015743539,1.0309649154543876,0.13488551694724127,0.09795251453983671,1.207340177130837,0.8545896537779384,6242304,6.855385208129883,7.033580589294433
9.07,9.427910603363467,8.712089396636534,6.2,6.5633180424917,5.836681957508301,0.10867943939152835,1.0070119008421898,0.13077788733811735,0.08658099144493936,1.2181120703748893,0.7959117313094903,6406144,7.093781185150147,7.15308256149292
9.05,9.4,8.700000000000001,6.15,6.550624512480203,5.7493754875197975,0.10867943939152835,0.9965322114527225,0.13077788733811735,0.08658099144493936,1.1725293784301654,0.8205350444752797,6569984,7.026106500625611,7.140530920028686
9.14,9.492703841770968,8.787296158229033,6.460000000000001,7.002586398650022,5.917413601349979,0.10867943939152835,0.9634806886315346,0.13077788733811735,0.08658099144493936,1.2026864303144242,0.724274946948645,6733824,7.024832439422608,7.219402742385864
9.0,9.444971909225739,8.555028090774261,6.01,6.366230262611137,5.6537697373888625,0.09770256470218133,1.0201084353029728,0.11761846882643623,0.07778666057792644,1.2632913628243991,0.7769255077815463,6897664,7.1156069278717045,7.122137928009034
9.090000000000002,9.440570962859164,8.73942903714084,6.15,6.8015366451704775,5.498463354829523,0.09770256470218133,0.9625435076653958,0.11761846882643623,0.07778666057792644,1.157695837261278,0.7673911780695135,7061504,7.129512643814087,7.1858274936676025
8.999999999999998,9.352136337233178,8.647863662766818,6.26,6.691740662898458,5.828259337101541,0.09770256470218133,0.9235119685530663,0.11761846882643623,0.07778666057792644,1.1444735431432427,0.7025503939628899,7225344,7.0943351745605465,7.105304718017578
9.16,9.34,8.98,6.06,6.470365690573663,5.649634309426336,0.09907532032994004,1.0137794256210326,0.11646357266927262,0.08168706799060746,1.2114619634575756,0.8160968877844896,7389184,7.278378486633301,7.255891370773315
8.95,9.233725219182222,8.666274780817776,6.109999999999999,6.558218696620299,5.6617813033796995,0.09907532032994004,1.0186920449137689,0.11646357266927262,0.08168706799060746,1.2222919075269831,0.8150921823005545,7553024,7.097308874130249,7.088681077957153
8.93,9.171039415863879,8.68896058413612,6.119999999999999,6.509358446678635,5.730641553321363,0.09907532032994004,0.9924702644348145,0.11646357266927262,0.08168706799060746,1.2127562323067604,0.7721842965628685,7716864,7.0746537208557125,7.074639844894409
9.059999999999999,9.373687742827162,8.746312257172836,6.340000000000001,6.898927544499285,5.781072455500716,0.09869899969417206,1.005768645554781,0.1185245768342286,0.07887342255411553,1.225230987372832,0.7863063037367299,7880704,7.190919208526611,7.181609630584717
9.07,9.482431812546025,8.657568187453975,6.11,6.460570962859163,5.759429037140838,0.09869899969417206,1.0834172666072845,0.1185245768342286,0.07887342255411553,1.340308998941907,0.8265255342726621,8044544,7.2228821277618405,7.183520698547364
9.17,9.483209195267317,8.856790804732682,6.369999999999999,6.847598157450381,5.892401842549617,0.09869899969417206,1.0078313775360583,0.1185245768342286,0.07887342255411553,1.271825826641567,0.7438369284305497,8208384,7.164627027511597,7.26083550453186
9.17,9.393830292855995,8.946169707144005,6.37,6.92145262715849,5.81854737284151,0.09869899969417206,1.0729608304798604,0.1185245768342286,0.07887342255411553,1.29838771933042,0.8475339416293005,8372224,7.293178844451904,7.276189374923706
9.049999999999999,9.367017349682946,8.732982650317052,6.130000000000001,6.390959767013999,5.869040232986003,0.08746052434914868,1.0797170542180539,0.10556435204373057,0.06935669665456679,1.3858453571187697,0.7735887513173381,8536064,7.143913984298706,7.182505702972412
8.959999999999999,9.35293765408777,8.567062345912229,6.38,6.826766158073774,5.933233841926226,0.08746052434914868,1.0481882855296134,0.10556435204373057,0.06935669665456679,1.3003384201800758,0.796038150879151,8699904,7.133497428894043,7.114024019241333
9.15,9.341049731745429,8.958950268254572,6.17,6.498785644455472,5.841214355544528,0.08746052434914868,1.0687520131468773,0.10556435204373057,0.06935669665456679,1.3497072904520775,0.787796735841677,8863744,7.2382299423217775,7.269890213012696
9.139999999999999,9.38576411454889,8.894235885451108,6.31,6.892151183113115,5.727848816886884,0.08890131195915667,1.0835167229175569,0.1105054950960077,0.06729712882230564,1.3428278932828528,0.8242055525522609,9027584,7.323252153396607,7.2677671909332275
9.17,9.375182845286831,8.964817154713169,6.14,6.522622529394179,5.75737747060582,0.08890131195915667,1.03412781432271,0.1105054950960077,0.06729712882230564,1.3530290694593423,0.7152265591860776,9191424,7.334437608718872,7.298608827590942
9.15,9.450832179129828,8.849167820870173,6.33,6.822036584005701,5.837963415994299,0.08890131195915667,1.0048438541591167,0.1105054950960077,0.06729712882230564,1.2250732014509578,0.7846145068672757,9355264,7.25553560256958,7.275018835067749
9.219999999999999,9.403303027798232,9.036696972201765,6.43,6.977813836992093,5.882186163007907,0.09293763360014581,1.0384395375847817,0.1238458962018067,0.062029370998484934,1.2570362362957832,0.8198428388737803,9519104,7.323065328598022,7.338588714599609
9.260000000000002,9.480000000000002,9.040000000000001,5.959999999999999,6.321109401705355,5.598890598294643,0.09293763360014581,1.046858000010252,0.1238458962018067,0.062029370998484934,1.3161531788798688,0.7775628211406354,9682944,7.321657943725586,7.370548677444458
9.11,9.335610283453569,8.88438971654643,6.0,6.368781778291716,5.631218221708284,0.09293763360014581,1.0649610452353955,0.1238458962018067,0.062029370998484934,1.2784581720333132,0.8514639184374778,9846784,7.275944471359253,7.259210634231567
9.259999999999998,9.5176819745345,9.002318025465495,6.239999999999999,6.603868107973204,5.876131892026795,0.08412167892015245,1.071834971755743,0.1053297240126612,0.06291363382764369,1.2946532005390463,0.8490167429724395,10010624,7.332373428344726,7.3660054206848145
9.270000000000001,9.48,9.060000000000002,6.390000000000001,6.800974451760691,5.97902554823931,0.08412167892015245,1.0464433319866657,0.1053297240126612,0.06291363382764369,1.3270517974139233,0.7658348665594081,10174464,7.270169687271118,7.380619525909424
9.31,9.53561028345357,9.084389716546431,6.33,6.9300833275471,5.7299166724529,0.08412167892015245,1.0459745548665524,0.1053297240126612,0.06291363382764369,1.2561784454537206,0.8357706642793843,10338304,7.319121885299682,7.410295534133911
9.21,9.508161030317513,8.911838969682488,6.49,6.76,6.220000000000001,0.07852687862778865,1.0476491622626782,0.09525728638755379,0.061796470868023506,1.288935702119961,0.8063626224053955,10502144,7.313182687759399,7.325797080993652
9.21,9.548969025133566,8.871030974866436,6.529999999999999,6.966004587131833,6.093995412868166,0.07852687862778865,1.0663280330598355,0.09525728638755379,0.061796470868023506,1.35041598025613,0.782240085863541,10665984,7.298770999908447,7.3344334125518795
9.440000000000001,9.60248076809272,9.277519231907283,6.44,6.86,6.0200000000000005,0.07852687862778865,1.127921075373888,0.09525728638755379,0.061796470868023506,1.4078488154091355,0.8479933353386404,10829824,7.4731451034545895,7.512074613571167
9.190000000000001,9.452488094968135,8.927511905031867,6.090000000000001,6.64937465083788,5.530625349162121,0.07852687862778865,1.0452924162149428,0.09525728638755379,0.061796470868023506,1.243788970805172,0.8467958616247138,10993664,7.240427780151367,7.303516244888305
9.24,9.468910462845193,9.011089537154808,6.389999999999999,7.016817357768591,5.763182642231406,0.07797628699826281,1.0556775756180286,0.09706183332827786,0.05889074066824775,1.2640993104488103,0.8472558407872468,11157504,7.383331298828125,7.357082653045654
9.25,9.5,9.0,6.209999999999999,6.6757252408878,5.744274759112198,0.07797628699826281,1.0499887019395828,0.09706183332827786,0.05889074066824775,1.293724493468599,0.8062529104105667,11321344,7.32721095085144,7.3639514446258545
9.39,9.656270539113887,9.123729460886114,6.44,6.975163526410387,5.904836473589614,0.07797628699826281,1.1237034529447556,0.09706183332827786,0.05889074066824775,1.3795873540953603,0.8678195517941509,11485184,7.388925266265869,7.4585161209106445
9.39,9.554012194668568,9.225987805331433,6.55,7.203069674690227,5.896930325309772,0.07905145150053458,1.0494247056543826,0.09945258878382257,0.0586503142172466,1.3218961664443127,0.7769532448644524,11649024,7.35798716545105,7.460100412368774
9.260000000000002,9.621109401705358,8.898890598294646,6.340000000000001,6.703868107973206,5.976131892026795,0.07905145150053458,1.1142863161861896,0.09945258878382257,0.0586503142172466,1.3528939209968902,0.875678711375489,11812864,7.33976902961731,7.342408037185669
9.280000000000001,9.524131112314675,9.035868887685327,6.5600000000000005,7.106260011349907,6.013739988650094,0.07905145150053458,1.0414350524544715,0.09945258878382257,0.0586503142172466,1.2825385302094825,0.8003315746994606,11976704,7.401211929321289,7.3772656440734865
9.27,9.515153013442625,9.024846986557375,6.57,7.078035431835222,6.061964568164779,0.07375612136033563,1.0318159118294716,0.0884311049042272,0.05908113781644405,1.2292882852873306,0.8343435383716126,12140544,7.3630365371704105,7.355611133575439
9.27,9.563428015022424,8.976571984977575,6.3999999999999995,6.719374388453426,6.080625611546573,0.07375612136033563,1.0546605162322522,0.0884311049042272,0.05908113781644405,1.2523018961611212,0.8570191363033833,12304384,7.357596921920776,7.352661848068237
9.360000000000001,9.673687742827164,9.046312257172838,6.28,7.074732659452221,5.48526734054778,0.07375612136033563,1.1062038935720921,0.0884311049042272,0.05908113781644405,1.3198585355390144,0.8925492516051697,12468224,7.321497631072998,7.432948017120362
9.2,9.549284983931459,8.85071501606854,6.470000000000001,6.830693775937429,6.109306224062572,0.06997623339072347,1.0798940740525722,0.07872739598605177,0.06122507079539515,1.3228728563245153,0.8369152917806291,12632064,7.399285316467285,7.317182970046997
9.39,9.6243074902772,9.155692509722801,6.69,7.180815647672322,6.199184352327679,0.06997623339072347,1.0350838795304298,0.07872739598605177,0.06122507079539515,1.2561714481761224,0.8139963108847372,12795904,7.451181268692016,7.460222291946411
9.42,9.651516738055804,9.188483261944196,6.29,6.69853396431631,5.88146603568369,0.06997623339072347,1.0882148534059524,0.07872739598605177,0.06122507079539515,1.3089727369576325,0.8674569698542722,12959744,7.479690361022949,7.478239822387695
9.27,9.515153013442625,9.024846986557375,6.3199999999999985,6.721995024844834,5.918004975155163,0.06970651959310596,1.061035019904375,0.08649854922879435,0.05291448995741757,1.290951356119011,0.8311186836897391,13123584,7.419956636428833,7.358875417709351
9.309999999999999,9.579999999999998,9.04,6.410000000000001,6.980000000000001,5.840000000000001,0.06970651959310596,1.099802242219448,0.08649854922879435,0.05291448995741757,1.3064741020415098,0.8931303823973862,13287424,7.468897199630737,7.402733516693115
9.390000000000002,9.494403065089108,9.285596934910897,6.419999999999999,6.824474968323132,6.015525031676866,0.06970651959310596,1.0843827985227108,0.08649854922879435,0.05291448995741757,1.3060847786305054,0.8626808184149162,13451264,7.5174031257629395,7.457878589630127
9.27,9.538514431641952,9.001485568358047,6.489999999999999,6.828969025133565,6.151030974866433,0.06970651959310596,1.161114390194416,0.08649854922879435,0.05291448995741757,1.4387700002541437,0.8834587801346885,13615104,7.5034888744354244,7.369620418548584
9.360000000000001,9.593238075793813,9.126761924206189,6.37,7.010390505863414,5.729609494136586,0.066760285231489,1.1139088593423367,0.07952857506975304,0.053991995393224954,1.4158995495627984,0.8119181691218751,13778944,7.499336576461792,7.434019231796265
9.319999999999999,9.615972971738973,9.024027028261024,6.459999999999999,7.263990049689671,5.656009950310327,0.066760285231489,1.1160311587154865,0.07952857506975304,0.053991995393224954,1.4641140949267009,0.7679482225042722,13942784,7.501653861999512,7.412088537216187
9.389999999999999,9.63677925358506,9.143220746414938,6.39,7.003921819126833,5.776078180873166,0.066760285231489,1.0655924946069717,0.07952857506975304,0.053991995393224954,1.3543685977531466,0.776816391460797,14106624,7.482909059524536,7.453596544265747
9.219999999999999,9.535594676761189,8.904405323238809,6.37,6.845499737118749,5.894500262881251,0.06969374457898232,1.1483298793435097,0.08183398698624077,0.05755350217172388,1.3962952918393512,0.9003644668476682,14270464,7.345474195480347,7.324951839447022
9.51,9.76865034312755,9.25134965687245,6.22,6.756283507111677,5.683716492888323,0.06969374457898232,1.0518060460686685,0.08183398698624077,0.05755350217172388,1.3387534016349458,0.7648586905023911,14434304,7.576579523086548,7.546412801742553
9.38,9.578997487421324,9.181002512578678,6.57,6.904813380855664,6.235186619144336,0.06969374457898232,1.1035564228892327,0.08183398698624077,0.05755350217172388,1.3849829542070808,0.8221298915713845,14598144,7.453854608535766,7.4446197032928465
9.56,9.793238075793813,9.326761924206188,6.45,6.865331193145904,6.034668806854096,0.06420854751521758,1.0454229459166526,0.07816587454172777,0.0502512204887074,1.2476470685252443,0.8431988233080611,14761984,7.614172172546387,7.592194271087647
9.33,9.575153013442625,9.084846986557375,6.529999999999999,6.92255572852781,6.137444271472189,0.06420854751521758,1.057705920934677,0.07816587454172777,0.0502512204887074,1.2771182706739257,0.8382935711954284,14925824,7.464457988739014,7.399738311767578
9.5,9.689736659610103,9.310263340389897,6.56,7.000908153700972,6.119091846299027,0.06420854751521758,1.0778496608138084,0.07816587454172777,0.0502512204887074,1.378394688123746,0.7773046335038706,15089664,7.624866533279419,7.555515289306641
9.209999999999999,9.45677925358506,8.963220746414938,6.3100000000000005,6.796723740945518,5.823276259054483,0.06407525203603272,1.06082072108984,0.0761132933278071,0.05203721074425833,1.3453282450317412,0.7763131971479387,15253504,7.432356929779052,7.316068172454834
9.36,9.545472369909914,9.174527630090084,6.44,7.056765757804372,5.823234242195629,0.06407525203603272,1.0315430268645287,0.0761132933278071,0.05203721074425833,1.2996723286306846,0.7634137250983727,15417344,7.527375841140747,7.438941383361817
9.43,9.644709105535838,9.215290894464161,6.33,6.855452186216786,5.8045478137832145,0.06407525203603272,1.0483570106327533,0.0761132933278071,0.05203721074425833,1.2875776687731648,0.8091363524923418,15581184,7.567880487442016,7.481193971633911
9.32,9.619332590941916,9.020667409058085,6.600000000000001,6.997492138287037,6.202507861712966,0.06994297137373066,1.0591604553163052,0.08477569522228592,0.055110247525175404,1.279731239837444,0.8385896707951663,15745024,7.489872598648072,7.397298574447632
9.42,9.6427105745132,9.1972894254868,6.39,6.894876222454573,5.885123777545426,0.06994297137373066,1.0488974466919898,0.08477569522228592,0.055110247525175404,1.2734493901592363,0.8243455032247432,15908864,7.525861930847168,7.4767121315002445
9.33,9.655729949498047,9.004270050501953,6.57,7.026179789118282,6.113820210881719,0.06994297137373066,1.0395708747208119,0.08477569522228592,0.055110247525175404,1.2923905979269048,0.786751151514719,16072704,7.514166975021363,7.418282175064087
9.35,9.587697286480093,9.112302713519906,6.6899999999999995,7.037706773014274,6.342293226985725,0.06994297137373066,1.076512161642313,0.08477569522228592,0.055110247525175404,1.3281283480277197,0.8248959752569063,16236544,7.469106292724609,7.420799016952515
9.389999999999999,9.62,9.159999999999998,6.5699999999999985,7.010567815438212,6.129432184561785,0.06880690454088376,1.0324666291475295,0.07897853367510829,0.058635275406659214,1.2051994602729232,0.8597337980221358,16400384,7.511963558197022,7.4586258888244625
9.49,9.728537208837531,9.251462791162469,6.42,6.836653333119993,6.003346666880007,0.06880690454088376,1.1018329940736293,0.07897853367510829,0.058635275406659214,1.333711667541818,0.8699543206054406,16564224,7.549272346496582,7.527003192901612
9.5,9.782842712474618,9.217157287525382,6.55,6.870156211871643,6.229843788128357,0.06880690454088376,1.0569021172821522,0.07897853367510829,0.058635275406659214,1.312897985900893,0.8009062486634115,16728064,7.573961544036865,7.549893569946289
9.43,9.609164728671688,9.250835271328311,6.380000000000001,6.781995024844837,5.978004975155165,0.0634978284501708,1.1402602158486843,0.07575654255772746,0.05123911434261414,1.3844787908434433,0.8960416408539253,16891904,7.612555456161499,7.477319669723511
9.41,9.58,9.24,6.45,7.021401785086466,5.878598214913534,0.0634978284501708,1.1256299875676632,0.07575654255772746,0.05123911434261414,1.377860767407073,0.8733992077282532,17055744,7.539363098144531,7.466533184051514
9.500000000000002,9.654919333848298,9.345080666151706,6.2,6.5,5.9,0.0634978284501708,1.0545608796179295,0.07575654255772746,0.05123911434261414,1.2797307047843494,0.8293910544515097,17219584,7.609125328063965,7.543691682815552
9.430000000000001,9.679198715887544,9.180801284112459,6.540000000000001,6.971740662898459,6.108259337101543,0.06616211669748011,1.073003989458084,0.08147094823550499,0.050853285159455225,1.3076130569927107,0.8383949219234574,17383424,7.641718816757202,7.487633752822876
9.540000000000001,9.889857113690718,9.190142886309284,6.33,6.797011777153425,5.8629882228465755,0.06616211669748011,1.0865483954548836,0.08147094823550499,0.050853285159455225,1.3202957577989471,0.8528010331108201,17547264,7.6624609470367435,7.569039058685303
9.510000000000002,9.776270539113888,9.243729460886115,6.469999999999999,6.901393092202459,6.038606907797539,0.06616211669748011,1.0820495449006557,0.08147094823550499,0.050853285159455225,1.2784721331067364,0.8856269566945751,17711104,7.577586030960083,7.537485074996948
9.469999999999999,9.745862284482673,9.194137715517325,6.1,6.8549834435270744,5.345016556472925,0.063570126713058,1.091410045325756,0.07470862064438863,0.05243163278172739,1.3294047076504,0.8534153830011121,17874944,7.616258525848389,7.523304224014282
9.439999999999998,9.67323807579381,9.206761924206186,6.45,6.891021541423999,6.008978458576001,0.063570126713058,1.1227972231805325,0.07470862064438863,0.05243163278172739,1.3946849892610045,0.8509094571000607,18038784,7.603029823303222,7.495395612716675
9.4,9.589736659610104,9.210263340389897,6.36,6.926038867923396,5.793961132076604,0.063570126713058,1.1292807161808014,0.07470862064438863,0.05243163278172739,1.3585143865130858,0.900047045848517,18202624,7.52844123840332,7.446125650405884
9.45,9.660950231097289,9.23904976890271,6.44,7.038665181883831,5.84133481811617,0.07118575831160472,1.0730133906006813,0.08601013060684778,0.05636138601636165,1.3133368884522258,0.8326898927491369,18366464,7.641322088241577,7.5001520156860355
9.43,9.758785644455472,9.101214355544528,6.529999999999999,6.914837628097876,6.1451623719021224,0.07118575831160472,1.092117616534233,0.08601013060684778,0.05636138601636165,1.3676171724509918,0.8166180606174742,18530304,7.621072578430176,7.496077060699463
9.52,9.673622914957372,9.366377085042627,6.419999999999999,6.790944739819827,6.049055260180171,0.07118575831160472,1.0954010888934136,0.08601013060684778,0.05636138601636165,1.3438178841124704,0.8469842936743569,18694144,7.664164876937866,7.560671424865722
9.32,9.57219040425837,9.06780959574163,6.529999999999999,7.090446250768082,5.969553749231917,0.07118575831160472,1.1389696143567563,0.08601013060684778,0.05636138601636165,1.384142430909323,0.8937967978041893,18857984,7.562535190582276,7.394855594635009
9.37,9.716554469023269,9.02344553097673,6.38,6.859165942028437,5.900834057971562,0.06447283420450273,1.0855692923069,0.0795593338690053,0.04938633454000016,1.307057920682116,0.864080663931684,19021824,7.531435298919678,7.440480899810791
9.44,9.640997512422418,9.239002487577581,6.49,6.823016516106934,6.156983483893066,0.06447283420450273,1.0764060191810132,0.0795593338690053,0.04938633454000016,1.336616199786075,0.8161958385759512,19185664,7.558227014541626,7.494883918762207
9.420000000000002,9.66819347291982,9.171806527080184,6.409999999999999,6.718058436014987,6.101941563985012,0.06447283420450273,1.1134729743003846,0.0795593338690053,0.04938633454000016,1.38940039641935,0.8375455521814192,19349504,7.555562496185303,7.479030990600586
9.489999999999998,9.719999999999999,9.259999999999998,6.259999999999999,6.647814388593305,5.872185611406692,0.06827389382527253,1.106851441413164,0.07836347160066975,0.05818431604987531,1.3177599371142263,0.8959429457121016,19513344,7.613331270217896,7.537920236587524
9.59,9.771383571472171,9.408616428527829,6.45,6.944469412603045,5.9555305873969555,0.06827389382527253,1.1517499044537545,0.07836347160066975,0.05818431604987531,1.4015665512211661,0.9019332576863429,19677184,7.662737607955933,7.6103309154510494
9.579999999999998,9.75204650534085,9.407953494659147,6.42,6.972810998443411,5.867189001556589,0.06827389382527253,1.111915272474289,0.07836347160066975,0.05818431604987531,1.4139786190863533,0.8098519258622245,19841024,7.6524638652801515,7.606766700744629
9.529999999999998,9.72519221295943,9.334807787040566,6.74,7.302494444417009,6.177505555582991,0.06559014020437526,1.1406436383724212,0.07637278057690473,0.05480749983184578,1.4371807217065873,0.8441065550382552,20004864,7.620599603652954,7.5739173412323
9.54,9.83051678092668,9.24948321907332,6.369999999999999,6.738917334913934,6.001082665086065,0.06559014020437526,1.1507239632308484,0.07637278057690473,0.05480749983184578,1.41373813281418,0.8877097936475167,20168704,7.6005853652954105,7.571317672729492
9.499999999999998,9.796647939483824,9.203352060516172,5.98,6.523691088762728,5.436308911237273,0.06559014020437526,1.130004384368658,0.07637278057690473,0.05480749983184578,1.3088177580161644,0.9511910107211516,20332544,7.557179975509643,7.537604951858521
9.540000000000001,9.735959179422656,9.344040820577346,6.27,6.8159853477887475,5.724014652211252,0.06438630156290512,1.1183042585849763,0.07619907132003552,0.05257353180577472,1.3358478461152006,0.900760671054752,20496384,7.567788934707641,7.579292678833008
9.440000000000001,9.660000000000002,9.22,6.409999999999999,6.8757252408878005,5.944274759112198,0.06438630156290512,1.1103243380784988,0.07619907132003552,0.05257353180577472,1.3629379125026801,0.8577107636543175,20660224,7.517090702056885,7.496103429794312
9.48,9.754954541697352,9.20504545830265,6.35,6.781856457633784,5.918143542366216,0.06438630156290512,1.1492791645228864,0.07619907132003552,0.05257353180577472,1.4203829591757298,0.878175369870043,20824064,7.541318893432617,7.545832300186158
9.51,9.846005952328229,9.173994047671771,6.21,6.566230262611137,5.853769737388863,0.05942103348598802,1.0889205291867257,0.06813705606840542,0.050705010903570616,1.331119156435373,0.8467219019380784,20987904,7.567925453186035,7.546003198623657
9.479999999999999,9.663303027798232,9.296696972201765,6.1899999999999995,6.688898787330657,5.691101212669342,0.05942103348598802,1.0537010967731475,0.06813705606840542,0.050705010903570616,1.2811506455567292,0.8262515479895657,21151744,7.548739051818847,7.527238559722901
9.529999999999998,9.735182845286829,9.324817154713166,6.38,6.854973683481517,5.905026316518483,0.05942103348598802,1.1001360461115837,0.06813705606840542,0.050705010903570616,1.3230453391983734,0.8772267530247939,21315584,7.614956665039062,7.565298318862915
9.570000000000002,9.811039415863881,9.328960584136123,6.319999999999999,6.837300686255102,5.802699313744897,0.05942103348598802,1.095619723200798,0.06813705606840542,0.050705010903570616,1.3544164627902098,0.8368229836113863,21479424,7.629768419265747,7.601666450500488
9.54,9.714355957741626,9.365644042258372,6.45,6.827491721763538,6.072508278236462,0.06057081148389134,1.1110996320843696,0.07261029346650279,0.04853132950127989,1.384273169439805,0.8379260947289342,21643264,7.643238639831543,7.570157861709594
9.52,9.755796522451032,9.284203477548967,6.590000000000001,7.029203825119955,6.150796174880046,0.06057081148389134,1.1173119194805623,0.07261029346650279,0.04853132950127989,1.3933839217181903,0.8412399172429343,21807104,7.630494689941406,7.5526220321655275
9.620000000000001,9.828806130178211,9.41119386982179,6.330000000000001,6.952976725086902,5.7070232749131,0.06057081148389134,1.0911890305578709,0.07261029346650279,0.04853132950127989,1.3468992978224417,0.8354787632933001,21970944,7.708266544342041,7.632944774627686
9.49,9.66578395831247,9.31421604168753,6.65,7.216127194188727,6.083872805811274,0.05924559010162602,1.1373222954571247,0.06602889916686312,0.05246228103638892,1.4003018166023367,0.8743427743119128,22134784,7.6660503387451175,7.539085912704468
9.65,9.856155281280884,9.443844718719117,6.26,6.612703841770967,5.907296158229032,0.05924559010162602,1.0708099856972695,0.06602889916686312,0.05246228103638892,1.2776487454197232,0.8639712259748159,22298624,7.681069183349609,7.665540409088135
9.66,9.788062484748657,9.531937515251343,6.36,6.948557558782487,5.771442441217514,0.05924559010162602,1.032074151188135,0.06602889916686312,0.05246228103638892,1.2478081497471099,0.8163401526291604,22462464,7.706104421615601,7.664509057998657
9.499999999999998,9.70493901531919,9.295060984680806,6.26,6.731593044902064,5.788406955097936,0.058970802240462625,0.9809939451515675,0.0665193795973174,0.051422224883607856,1.218174349096534,0.7438135412066009,22626304,7.650457668304443,7.52833776473999
9.489999999999998,9.692237484161565,9.287762515838432,6.34,6.963217458035315,5.716782541964685,0.058970802240462625,1.0133273869752883,0.0665193795973174,0.051422224883607856,1.2336844418455732,0.7929703321050036,22790144,7.592767906188965,7.525610065460205
9.48,9.762134719593318,9.197865280406683,6.540000000000001,6.9831703961232074,6.096829603876794,0.058970802240462625,1.0611164398491382,0.0665193795973174,0.051422224883607856,1.3039695816685295,0.8182632980297468,22953984,7.590279006958008,7.5129091262817385
9.55,9.718819430161343,9.381180569838659,6.319999999999999,6.912958683214943,5.727041316785056,0.05957469027804663,1.0797551468014717,0.06826822846077718,0.05088115209531607,1.3202992350702263,0.8392110585327172,23117824,7.632951116561889,7.573901033401489
9.53,9.678660687473185,9.381339312526814,6.619999999999999,7.107442304278157,6.132557695721841,0.05957469027804663,1.0808100990951062,0.06826822846077718,0.05088115209531607,1.3405935218817242,0.821026676308488,23281664,7.606687736511231,7.547075700759888
9.540000000000001,9.735959179422656,9.344040820577346,6.37,6.935773806392626,5.8042261936073745,0.05957469027804663,1.0670747749507428,0.06826822846077718,0.05088115209531607,1.3106460004178768,0.8235035494836086,23445504,7.613264083862305,7.560331344604492
9.61,9.904788059459673,9.315211940540326,6.44,7.013061951275777,5.866938048724224,0.057853330813369706,1.0900431752204895,0.07133160004482568,0.04437506158191373,1.3392463039078768,0.8408400465331023,23609344,7.602840185165405,7.60694694519043
9.440000000000001,9.630787840283391,9.249212159716611,6.3100000000000005,6.83239831546436,5.787601684535641,0.057853330813369706,1.072679201513529,0.07133160004482568,0.04437506158191373,1.3128399414975045,0.8325184615295533,23773184,7.51381549835205,7.464963102340699
9.52,9.768193472919817,9.271806527080182,6.419999999999999,6.841426150114109,5.998573849885889,0.057853330813369706,1.0868065163493157,0.07133160004482568,0.04437506158191373,1.3520645433214018,0.8215484893772296,23937024,7.564143943786621,7.526009559631348
9.51,9.752693221990231,9.267306778009768,6.419999999999999,6.826939798987515,6.013060201012483,0.057853330813369706,1.0037802837789058,0.07133160004482568,0.04437506158191373,1.1881183826847812,0.8194421848730303,24100864,7.524581432342529,7.520901918411255
9.64,9.905329983228432,9.374670016771569,6.29,6.598058436014988,5.981941563985012,0.05369329204383694,1.0661973178386688,0.06452005937000933,0.04286652471766454,1.2578647348909446,0.8745299007863929,24264704,7.633568286895752,7.634642601013184
9.639999999999999,9.775646599662505,9.504353400337493,6.23,6.604299345444258,5.855700654555743,0.05369329204383694,1.0530882641673087,0.06452005937000933,0.04286652471766454,1.2391786894923713,0.8669978388422461,24428544,7.658802270889282,7.623578405380249
9.450000000000001,9.726586333718787,9.173413666281215,6.6,7.007430975749267,6.192569024250732,0.05369329204383694,1.0552930906414986,0.06452005937000933,0.04286652471766454,1.2417913209968419,0.8687948602861554,24592384,7.539415407180786,7.472234630584717
9.44,9.70153393661244,9.178466063387559,6.35,6.711247837363769,5.988752162636231,0.05503414488362538,1.0607101120054723,0.06414678362495639,0.04592150614229437,1.2558445077806069,0.8655757162303377,24756224,7.539032745361328,7.463526010513306
9.580000000000002,9.802710574513203,9.357289425486801,6.5,6.882099463490856,6.117900536509144,0.05503414488362538,1.0209207616746425,0.06414678362495639,0.04592150614229437,1.1928497854765228,0.8489917378727623,24920064,7.623597908020019,7.597043752670288


==> data/progress-ninja-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.8,3.2878524367060185,2.312147563293981,2.6100000000000003,3.01853396431631,2.2014660356836906,0.6519369790330529,2.7069967448711396,0.9014630374914866,0.40241092057461925,2.7077360907980075,2.7062573989442718,16384,0.30612830370664595,2.0635583996772766
3.2399999999999998,3.5811744421846394,2.89882555781536,3.21,3.754885309033011,2.665114690966989,1.3061111852526666,2.534133258461952,1.7718171011093637,0.8404052693959694,2.66487634193407,2.403390174989834,180224,1.907923984527588,3.0134238481521605
3.81,4.286340214552582,3.3336597854474177,4.09,4.600783711564885,3.5792162884351146,2.021809260547161,2.2364095866680147,2.4606321162147786,1.582986404879543,2.4969463042239983,1.975872869112031,344064,3.7010562419891357,3.628926706314087
3.7900000000000005,4.280815647672322,3.2991843523276794,3.7600000000000002,4.260399840127873,3.259600159872128,1.946188934147358,2.1170844346284867,2.4264363388245895,1.4659415294701266,2.4331258087408854,1.8010430605160883,507904,3.930895209312439,3.62341787815094
4.620000000000001,5.2312282715974465,4.0087717284025555,4.56,4.960499687890016,4.159500312109984,1.5497945860028266,1.9065680891275405,1.654191518352509,1.445397653653144,2.1679213597643012,1.6452148184907798,671744,4.184177756309509,4.460010766983032
4.24,4.780740233383831,3.6992597666161693,4.61,5.20573484034426,4.014265159655741,1.4586838349699973,1.8232666432857514,1.5934913764087462,1.3238762935312485,1.9771277808803385,1.6694055056911643,835584,4.372216963768006,4.106292724609375
4.43,4.951632054229799,3.9083679457702005,4.71,5.018058436014988,4.401941563985012,1.361423420906067,1.7609765768051147,1.4866187228864836,1.2362281189256503,1.8520269295551828,1.6699262240550465,999424,4.437027311325073,4.286104536056518
4.54,4.816405499221705,4.263594500778295,4.58,4.958945906429928,4.201054093570072,1.0302703619003295,1.6862902879714965,1.1047802700043496,0.9557604537963093,1.7894550940501381,1.5831254818928548,1163264,4.3965389966964725,4.385724997520446
4.77,5.21283179650969,4.327168203490309,4.62,5.016988664825584,4.223011335174416,1.0263643197715282,1.7170236751437187,1.0940849199602913,0.958643719582765,1.8060860459763106,1.6279613043111267,1327104,4.733609390258789,4.581317663192749
5.220000000000001,5.961350119714027,4.478649880285975,4.790000000000001,5.528173421358424,4.0518265786415775,1.0168149806559086,1.6948616236448288,1.086633057446408,0.9469969038654091,1.8185139029694182,1.5712093443202395,1490944,4.868750476837159,4.946225118637085
5.4399999999999995,5.8404996878900155,5.0395003121099835,5.0,5.282842712474619,4.717157287525381,0.9130820211023092,1.6751350939273835,1.0404125043416919,0.7857515378629264,1.745614849502239,1.604655338352528,1654784,4.972846221923828,5.106616449356079
6.1899999999999995,6.7457877292636095,5.6342122707363895,5.210000000000001,5.855677938294318,4.564322061705684,0.8964212395250797,1.5853596061468125,0.9783662158707432,0.8144762631794161,1.7502019096957697,1.4205173025978552,1818624,5.495664167404175,5.744342994689942
6.609999999999999,7.427863069223693,5.792136930776306,5.49,6.144904573201318,4.8350954267986825,0.842344855517149,1.5291262835264205,0.9997167655476867,0.6849729454866113,1.713337369579813,1.344915197473028,1982464,5.899880027770996,6.08023247718811
6.870000000000002,7.480000000000002,6.260000000000002,5.909999999999999,6.488705451849211,5.331294548150788,0.7336411107331514,1.4904396578669548,0.8585866766172108,0.608695544849092,1.580237211298413,1.4006421044354964,2146304,6.113249826431274,6.278069257736206
7.019999999999999,7.824735981549227,6.21526401845077,6.07,6.822396172239067,5.317603827760934,0.646410147473216,1.3657352313399316,0.7893630659142141,0.5034572290322179,1.5109853269137592,1.220485135766104,2310144,6.316352033615113,6.330763864517212
7.5,7.962601340248815,7.037398659751185,5.84,6.466418390534633,5.213581609465367,0.5131535094231368,1.338156335055828,0.6432252700905532,0.3830817487557203,1.4573854887335813,1.2189271813780749,2473984,6.754165124893189,6.694109296798706
7.58,8.336042326857433,6.823957673142568,6.01,6.453734154646676,5.566265845353324,0.5133558459579944,1.3107973366975785,0.6540160213263001,0.3726956705896888,1.4752344880976647,1.1463601852974923,2637824,6.580716323852539,6.6838951587677
7.85,8.401815186452856,7.298184813547144,6.29,6.574429253066558,6.005570746933442,0.41637403052300215,1.2793129041790963,0.4841327824164377,0.3486152786295666,1.3862553301139093,1.1723704782442832,2801664,6.96387677192688,6.8537133693695065
8.18,8.589389789809173,7.770610210190825,6.5600000000000005,6.994050688284214,6.125949311715787,0.37475688848644495,1.239187867939472,0.46417700425970465,0.28533677271318525,1.3897522358247596,1.0886235000541846,2965504,7.055361986160278,7.089987897872925
8.51,9.012891638427206,8.007108361572794,6.0,6.487852436706019,5.512147563293981,0.38481988068670037,1.1829278849065303,0.4786417389998699,0.29099802237353084,1.2885940497411843,1.0772617200718764,3129344,7.227924537658692,7.301888465881348
8.28,8.674461658466319,7.885538341533679,6.08,6.625527267879434,5.534472732120566,0.30280912127345794,1.1745217636227607,0.380842664972964,0.2247755775739519,1.2856329039730532,1.0634106232724683,3293184,7.165924835205078,7.058421802520752
8.540000000000003,8.797681974534505,8.2823180254655,6.15,6.543064880140672,5.756935119859329,0.26566975824534894,1.16865748539567,0.3121517811165064,0.2191877353741915,1.3119289684466369,1.025386002344703,3457024,7.211266374588012,7.23436336517334
8.540000000000001,8.903868107973206,8.176131892026795,6.279999999999999,6.628711915483254,5.931288084516745,0.22561208419501783,1.1237423576414585,0.2946023847648558,0.15662178362517987,1.2566609325799887,0.9908237827029283,3620864,7.251865577697754,7.19169340133667
8.66,9.213534100123923,8.106465899876078,6.2700000000000005,6.8848983655857285,5.655101634414272,0.2401404258795082,1.0996763855218887,0.32082029647358395,0.15946055528543246,1.2533277047922955,0.946025066251482,3784704,7.214684343338012,7.231271982192993
8.780000000000001,9.213128156554156,8.346871843445847,6.17,6.741051661410769,5.5989483385892305,0.21527378419414162,1.1450063593685627,0.27606680496677805,0.15448076342150519,1.3628881503807369,0.9271245683563885,3948544,7.258331394195556,7.309921407699585
8.91,9.13113344387496,8.68886655612504,6.410000000000001,7.002368128784797,5.817631871215205,0.1781940650194883,1.1551910601556301,0.22407678057588112,0.1323113494630955,1.3413077495510508,0.9690743707602093,4112384,7.398524379730224,7.393505239486695
8.92,9.183818119165458,8.656181880834541,6.35,6.938642506110457,5.761357493889542,0.18818740183487534,1.1547696217894554,0.24456466691283227,0.1318101367569184,1.3116065875994525,0.9979326559794583,4276224,7.432417249679565,7.369308662414551
8.86,9.262988833592196,8.457011166407803,6.5200000000000005,6.94142615011411,6.098573849885891,0.16983885215595365,1.120664691925049,0.22669727495694988,0.11298042935495742,1.296767722651149,0.9445616611989489,4440064,7.307701253890992,7.288338565826416
8.97,9.304813380855665,8.635186619144337,6.27,6.79924474489597,5.7407552551040295,0.1865182490088045,1.06184673756361,0.23314225644705772,0.1398942415705513,1.21627676273643,0.9074167123907901,4603904,7.342324829101562,7.344579362869263
9.05,9.357408522978789,8.742591477021213,6.49,6.938218696620299,6.041781303379701,0.17366822813637556,1.0935127601027488,0.22879437871520622,0.1185420775575449,1.2506280315850484,0.9363974886204491,4767744,7.360035610198975,7.40116868019104
8.98,9.25129319932501,8.70870680067499,6.2700000000000005,6.760000000000001,5.78,0.15322671416215597,1.0827351704239845,0.20021421847936405,0.1062392098449479,1.1884466900999373,0.9770236507480318,4931584,7.284859228134155,7.31075963973999
8.93,9.279428104193123,8.580571895806877,6.57,7.00139309220246,6.1386069077975405,0.1546484722755849,1.080836371332407,0.19844956330867347,0.11084738124249632,1.1919429367939063,0.9697298058709076,5095424,7.283374357223511,7.259617805480957
8.989999999999998,9.288161030317509,8.691838969682488,6.610000000000001,7.09052055106936,6.129479448930643,0.15976387485861776,1.1248440250754357,0.19736333613811133,0.12216441357912419,1.2336419560789846,1.0160460940718867,5259264,7.376610517501831,7.28822808265686
9.010000000000002,9.38536648758247,8.634633512417533,6.51,6.955982062419555,6.064017937580444,0.15482740346342322,1.0591272734105588,0.20462783959686362,0.10502696732998282,1.1922732296628185,0.9259813171582991,5423104,7.364587068557739,7.283032751083374
9.11,9.390891438103763,8.829108561896236,6.370000000000001,6.837011777153426,5.902988222846576,0.12644742201082404,1.078741868585348,0.17015710639632695,0.08273773762532113,1.214919607358476,0.94256412981222,5586944,7.364904451370239,7.343460512161255
9.260000000000002,9.470713075057056,9.049286924942948,6.480000000000001,7.221350119714026,5.738649880285976,0.14450033120810984,1.0584569588303565,0.18156268443557705,0.10743797798064264,1.2189216024671898,0.8979923151935233,5750784,7.357364845275879,7.436505937576294
9.110000000000001,9.368650343127552,8.85134965687245,6.470000000000001,6.841618083521242,6.098381916478759,0.14071484543383117,1.0927272647619248,0.1727051859022344,0.10872450496542793,1.2043017193734187,0.981152810150431,5914624,7.3611565113067625,7.319590425491333
9.069999999999999,9.302594066992258,8.837405933007739,6.3100000000000005,6.834309069156734,5.785690930843267,0.1317512312904,1.091248581558466,0.16829832518838309,0.09520413739241693,1.2273627882744995,0.9551343748424326,6078464,7.394257068634033,7.27648777961731
9.129999999999999,9.291554944214035,8.968445055785963,6.6,7.1385164807134505,6.061483519286549,0.12268995852209626,1.058619323372841,0.15944020636802025,0.08593971067617226,1.2034646364242558,0.913774010321426,6242304,7.298741865158081,7.286490964889526
9.120000000000001,9.448024389337135,8.791975610662867,6.4799999999999995,6.785941170815566,6.174058829184433,0.13393496503122146,1.0502672135829925,0.1757072609377347,0.09216266912470822,1.2056191904099327,0.8949152367560521,6406144,7.260651540756226,7.27183690071106
9.139999999999997,9.427054001888143,8.852945998111851,6.7700000000000005,7.172616442783949,6.367383557216052,0.11579317408613857,1.0017134539783001,0.15995014337196753,0.0716362048003096,1.1415210438790613,0.861905864077539,6569984,7.273361873626709,7.28019437789917
9.14,9.345912602819741,8.93408739718026,6.36,6.760499687890016,5.959500312109984,0.09906860305927692,0.9968829490244389,0.13351046877628747,0.06462673734226637,1.1438870014066609,0.8498788966422167,6733824,7.2788403034210205,7.256799697875977
9.280000000000001,9.468679622641133,9.091320377358869,6.590000000000001,6.916955654485437,6.263044345514564,0.11899933125823733,1.0174516439437866,0.15541781425168755,0.08258084826478712,1.151798778717437,0.8831045091701362,6897664,7.439469289779663,7.363160085678101
9.239999999999998,9.601109401705354,8.878890598294642,6.51,6.843016516106934,6.176983483893066,0.11263902194332329,1.0451694510877132,0.16134848670689722,0.06392955717974935,1.205653283627227,0.8846856185481996,7061504,7.404024744033814,7.309730052947998
9.290000000000001,9.56367864366808,9.016321356331922,6.540000000000001,7.017912125813941,6.06208787418606,0.11374784349463876,0.991994071751833,0.14113010616084648,0.08636558082843106,1.1504083315005549,0.833579812003111,7225344,7.305514764785767,7.333399486541748
9.16,9.397486841740758,8.922513158259243,6.609999999999999,6.901376045686669,6.31862395431333,0.10965464003384111,1.0349892854690552,0.15473862932338353,0.06457065074429869,1.1522240020937653,0.917754568844345,7389184,7.2510094165802,7.229691696166992
9.239999999999998,9.435959179422653,9.044040820577344,6.290000000000001,6.61078029864691,5.969219701353092,0.11850121109746392,1.0142421960830688,0.14641661482571558,0.09058580736921226,1.1502153270754198,0.8782690650907177,7553024,7.275277805328369,7.28245849609375
9.28,9.446132477258361,9.113867522741637,6.4,6.8816637831516925,5.918336216848308,0.09095187033526594,1.01494395211339,0.1268653732963395,0.05503836737419238,1.1533289091712617,0.8765589950555184,7716864,7.35293288230896,7.312104606628418
9.35,9.603968501984005,9.096031498015995,6.33,6.7375536774462965,5.922446322553704,0.11136992517858739,1.0097820103168487,0.1471919512904526,0.07554789906672217,1.114842508558653,0.9047215120750443,7880704,7.387509870529175,7.342055797576904
9.379999999999999,9.615796522451031,9.144203477548967,6.6,7.028952211790544,6.171047788209456,0.10782365129562091,1.0103927120566367,0.1502268591930094,0.06542044339823241,1.143988892990835,0.8767965311224383,8044544,7.363472414016724,7.365482807159424
9.32,9.591293199325012,9.048706800674989,6.7,7.303324125159935,6.096675874840066,0.11022860908415164,1.0032371990382671,0.13654900960756933,0.08390820856073394,1.1160878053656367,0.8903865927108976,8208384,7.3220611095428465,7.3041924953460695
9.239999999999998,9.601109401705354,8.878890598294642,6.640000000000001,7.348801805866775,5.931198194133226,0.09096559106837954,1.041482114046812,0.13320294182457681,0.048728240312182265,1.1746261492092118,0.9083380788844122,8372224,7.282587766647339,7.2242631912231445
9.42,9.651516738055804,9.188483261944196,6.659999999999999,7.1932916650389345,6.126708334961064,0.11601764420047397,0.996470782160759,0.1456988375154125,0.08633645088553546,1.1303666668987522,0.8625748974227658,8536064,7.378578853607178,7.375047254562378
9.23,9.483179778023445,8.976820221976556,6.2,6.697995983919549,5.702004016080451,0.0926118790870532,0.9726572483778,0.1400540311862834,0.045169726987823,1.1172367022264096,0.8280777945291904,8699904,7.2805980205535885,7.224645137786865
9.370000000000001,9.58,9.160000000000002,6.55,6.99328320518603,6.10671679481397,0.10153788039460776,1.0104718223214149,0.13046900977041165,0.07260675101880389,1.1210509715547665,0.8998926730880631,8863744,7.296539974212647,7.317432165145874
9.28,9.551293199325011,9.008706800674988,6.57,6.927910603363466,6.212089396636535,0.07234062225325029,1.0481335699558259,0.10318242078945258,0.041498823717047995,1.176721806885734,0.9195453330259178,9027584,7.2785624980926515,7.2225559711456295
9.43,9.658254244210266,9.201745755789734,6.6,7.040454310910905,6.159545689089095,0.0902543587842956,1.0235245943069458,0.13668935654078568,0.043819361027805495,1.129452311575919,0.9175968770379725,9191424,7.3510442733764645,7.350278711318969
9.389999999999999,9.615610283453568,9.16438971654643,6.640000000000001,7.191724568965349,6.088275431034652,0.07521555731073017,1.0511748529970646,0.10367596138525367,0.04675515323620666,1.1625897471069102,0.939759958887219,9355264,7.279355144500732,7.301599979400635
9.419999999999998,9.647156333832008,9.192843666167988,6.57,6.994381903478459,6.145618096521542,0.07359532017726447,1.0005277298390864,0.10305267453340264,0.04413796582112631,1.1283447065390526,0.8727107531391202,9519104,7.333336114883423,7.317697620391845
9.41,9.694429253066557,9.125570746933443,6.639999999999999,7.030384425918862,6.249615574081136,0.09588206214830272,1.050038606673479,0.14108752352607262,0.05067660077053281,1.2054528307872785,0.8946243825596796,9682944,7.347190427780151,7.302491235733032
9.400000000000002,9.567332005306817,9.232667994693188,6.76,7.155474398665704,6.364525601334296,0.05954650094499807,0.9771242290735245,0.07767764949036232,0.04141535239963381,1.0525660939086028,0.9016823642384462,9846784,7.396940279006958,7.283804845809937
9.399999999999999,9.660768096208106,9.139231903791892,6.57,7.176712452484701,5.9632875475153,0.09677991000935432,1.0024094700813293,0.13421371706939111,0.05934610294931754,1.1197701966766407,0.885048743486018,10010624,7.335224151611328,7.2883697032928465
9.510000000000002,9.76079872407969,9.259201275920313,6.44,6.958073353879545,5.921926646120456,0.0844720464199781,1.015403002500534,0.12028506318925467,0.04865902965070154,1.1855220197232752,0.845283985277793,10174464,7.37026081085205,7.359142303466797
9.430000000000001,9.679198715887544,9.180801284112459,6.529999999999999,7.001274866717926,6.058725133282072,0.08778086262755092,0.9872490495443345,0.1067752960464471,0.06878642920865473,1.1382808960424882,0.8362172030461807,10338304,7.345481538772583,7.2952561378479
9.29,9.577923600977758,9.00207639902224,6.489999999999999,6.938218696620298,6.0417813033797,0.08884970140643414,0.9985912635922432,0.1250473076558135,0.05265209515705478,1.1066902592142345,0.8904922679702517,10502144,7.24900975227356,7.17097315788269
9.34,9.612763633939718,9.067236366060282,6.55,7.212193325245732,5.887806674754268,0.07544253105297678,0.9906121239066124,0.11360331905124127,0.03728174305471229,1.1224480045508198,0.8587762432624049,10665984,7.176239442825318,7.198099040985108
9.469999999999999,9.659999999999998,9.28,6.410000000000001,6.880000000000001,5.940000000000001,0.06667583265807475,1.0118593633174897,0.10231948147139944,0.031032183844750073,1.1244787174162643,0.8992400092187152,10829824,7.2990381717681885,7.289534330368042
9.320000000000002,9.466969384566992,9.173030615433012,6.590000000000001,6.993608721412212,6.18639127858779,0.07098179890308523,0.9967668980360032,0.0992222651202554,0.042741332685915054,1.132515279774838,0.8610185162971685,10993664,7.224003791809082,7.1652895450592045
9.48,9.754954541697352,9.20504545830265,6.55,7.092678542048605,6.007321457951394,0.09184704152867194,1.0082336120307445,0.12736667331964277,0.05632740973770112,1.1303038712050848,0.886163352856404,11157504,7.289839792251587,7.285404253005981
9.320000000000002,9.547156333832014,9.09284366616799,6.8,7.171483512420134,6.4285164875798655,0.0748849417548626,1.01423324868083,0.08962781589595172,0.06014206761377348,1.1755718327396416,0.8528946646220186,11321344,7.246891164779663,7.1626544952392575
9.55,9.746214168703487,9.353785831296515,6.45,6.837943294825417,6.062056705174584,0.07300138787832108,0.9876646213233471,0.10251077608858246,0.04349199966805971,1.1515177597486308,0.8238114828980634,11485184,7.325928783416748,7.3453491687774655
9.459999999999999,9.786190128606,9.133809871393998,6.4799999999999995,6.866781592116274,6.093218407883725,0.08749212940456344,0.9794151380658149,0.11745597801085152,0.057528280798275364,1.1299554361111295,0.8288748400205004,11649024,7.218781232833862,7.2499748229980465
9.330000000000002,9.571039415863881,9.088960584136123,6.409999999999999,7.000677577024893,5.819322422975105,0.07397440349450328,1.0525559455156326,0.11054817161547013,0.037400635373536426,1.2112664281885677,0.8938454628426976,11812864,7.164568471908569,7.151533079147339
9.44,9.70153393661244,9.178466063387559,6.409999999999999,7.049452891149926,5.770547108850073,0.07330091082258144,1.0326107904314994,0.09792735453650289,0.04867446710866,1.1906319701045418,0.8745896107584569,11976704,7.256191682815552,7.231130790710449
9.44,9.719999999999999,9.16,6.5200000000000005,6.986476151587625,6.053523848412376,0.08606133011635386,0.9806377299129962,0.11770265921831567,0.05442000101439205,1.0893030918299758,0.8719723679960167,12140544,7.244704389572144,7.218761348724366
9.31,9.568650343127551,9.05134965687245,6.800000000000002,7.219523539268062,6.380476460731941,0.06645600053016092,1.0426423475146294,0.0898684395989692,0.04304356146135264,1.171289014891478,0.9139956801377807,12304384,7.167088747024536,7.123511219024659
9.610000000000001,9.826564078277078,9.393435921722924,6.49,6.9948762224545735,5.985123777545427,0.07337679794873106,1.0036600567400455,0.1232860088643435,0.023467587033118617,1.133081622825388,0.8742384906547032,12468224,7.306175804138183,7.354385232925415
9.47,9.70685438564654,9.233145614353461,6.669999999999999,7.0775536774462955,6.262446322553703,0.07479557793121781,1.0251318097114563,0.11928975404633535,0.030301401816100276,1.2029293445173943,0.8473342749055185,12632064,7.280911684036255,7.227442741394043
9.51,9.696815416922695,9.323184583077305,6.62,7.009358446678636,6.230641553321364,0.07194357598200436,1.0133112162351607,0.10831939002510221,0.03556776193890652,1.2285410568722335,0.7980813755980881,12795904,7.2629273414611815,7.2561683177948
9.559999999999999,9.836405499221703,9.283594500778294,6.85,7.313141447076376,6.3868585529236235,0.07591319110942998,1.022812918573618,0.1086978743408043,0.04312850787805566,1.1352293936720441,0.9103964434751917,12959744,7.2807752132415775,7.283364200592041
9.510000000000002,9.731133443874961,9.288866556125042,6.6899999999999995,7.249374650837879,6.13062534916212,0.07443033203016962,0.9820945896208286,0.10271875512814971,0.04614190893218953,1.087953202902804,0.8762359763388532,13123584,7.3292272090911865,7.256637334823608
9.48,9.769136645896019,9.190863354103982,6.529999999999999,7.026084670192498,6.033915329807501,0.04865545489592474,0.972405482828617,0.07346704985006891,0.023843859941780562,1.1185000838248107,0.8263108818324234,13287424,7.226261711120605,7.212932777404785
9.370000000000001,9.589317121994613,9.150682878005389,6.68,7.071918358845308,6.288081641154691,0.07084721411229106,1.0258613966405392,0.09552846897070572,0.0461659592538764,1.1872948251826516,0.8644279680984268,13451264,7.218830347061157,7.134738445281982
9.58,9.696619037896905,9.463380962103095,6.5600000000000005,6.934699879903905,6.185300120096096,0.05991628429619591,0.9467981398105622,0.08809774541427752,0.031734823178114296,1.0638986565917803,0.829697623029344,13615104,7.307397508621216,7.278732681274414
9.54,9.735959179422654,9.344040820577344,6.499999999999998,6.995983870705488,6.0040161292945085,0.058089233608916345,0.9714743316173553,0.087414463907541,0.028764003310291695,1.0886619985839834,0.8542866646507271,13778944,7.2937170505523685,7.2559984683990475
9.55,9.700000000000001,9.4,6.63,7.306830850360709,5.953169149639291,0.061533465620595904,0.9912869036197662,0.08774109657611155,0.035325834665080255,1.1038699545128685,0.878703852726664,13942784,7.268636035919189,7.253748083114624
9.54,9.725472369909914,9.354527630090084,6.470000000000001,6.675182845286832,6.264817154713169,0.06179529102519151,0.9604843825101852,0.0934133183674552,0.03017726368292782,1.0837112069912112,0.8372575580291592,14106624,7.230658149719238,7.241767501831054
9.41,9.766230262611138,9.053769737388862,6.85,7.470080639917099,6.2299193600829,0.08067783017177134,0.9537325419485569,0.12416817078731149,0.03718748955623119,1.1005976570342328,0.8068674268628812,14270464,7.160839366912842,7.128669548034668
9.5,9.760768096208107,9.239231903791893,6.580000000000001,7.001426150114111,6.158573849885891,0.0598589075962081,0.9672577381134033,0.08852454832956688,0.031193266862849317,1.0886094722440791,0.8459060039827276,14434304,7.180242204666138,7.200611591339111
9.43,9.653830292855993,9.206169707144007,6.68,6.989192496674806,6.370807503325193,0.05100579065037888,0.9666639477014541,0.07973924061093308,0.02227234068982467,1.087920854701351,0.8454070407015574,14598144,7.139815425872802,7.126809358596802
9.53,9.809463772249643,9.250536227750356,6.589999999999999,7.219999999999999,5.959999999999999,0.060491413052659405,0.9801320396363735,0.08660431702643591,0.0343785090788829,1.1716664302375022,0.7885976490352449,14761984,7.217064666748047,7.212812519073486
9.47,9.68470910553584,9.255290894464162,6.38,6.698747549010184,6.061252450989816,0.07187132847029712,0.9214048206806182,0.09596794874691171,0.04777470819368253,1.0520358863431458,0.7907737550180906,14925824,7.253613615036011,7.175082540512085
9.49,9.62,9.360000000000001,6.8,7.157770876399966,6.4422291236000335,0.06295308123226273,0.9541149407625198,0.0981250195895074,0.027781142875018067,1.0842348165695797,0.8239950649554599,15089664,7.154654693603516,7.174085521697998
9.57,9.780000000000001,9.36,6.56,7.23705243519243,5.882947564807569,0.05366590690100561,0.9633510395884514,0.08128229559158795,0.026049518210423273,1.0863151897134427,0.8403868894634601,15253504,7.262078428268433,7.238566637039185
9.52,9.68,9.36,6.840000000000001,7.166190128606003,6.513809871393999,0.07213030011625957,0.9505771547555923,0.11035830590145287,0.03390229433106626,1.0837996701969115,0.8173546393142732,15417344,7.2198410987854,7.194849634170533
9.55,9.822946881279124,9.277053118720877,6.720000000000001,7.243067873224882,6.19693212677512,0.06554492473951537,0.9715029388666153,0.09637163444195627,0.034718215037074465,1.1126320197680675,0.830373857965163,15581184,7.208007526397705,7.2106921672821045
9.6,9.734164078649988,9.465835921350012,6.57,7.008292140016223,6.131707859983778,0.055937388539314216,0.9931323654949665,0.08011882827852863,0.0317559488000998,1.1619008239895967,0.8243639070003363,15745024,7.25608868598938,7.234743261337281
9.499999999999998,9.689736659610102,9.310263340389895,6.68,7.193419906119737,6.166580093880262,0.043213851924519944,0.9838212393224239,0.0642854067214671,0.02214229712757279,1.1386723093417286,0.8289701693031193,15908864,7.226235628128052,7.1611847400665285
9.609999999999998,9.831133443874958,9.388866556125038,6.5699999999999985,6.889530906173408,6.250469093826589,0.058675749355461417,0.9788388669490814,0.08581256166152351,0.03153893704939932,1.1166015495258275,0.8410761843723353,16072704,7.180522775650024,7.242273664474487
9.620000000000001,9.766969384566991,9.47303061543301,6.57,6.987252920900501,6.152747079099499,0.061995427205692955,0.9790153741836548,0.09099276432309772,0.03299809008828819,1.1069627224165886,0.851068025950721,16236544,7.254033041000366,7.238679599761963
9.580000000000002,9.778997487421325,9.381002512578679,6.75,7.323149195236284,6.176850804763716,0.0961494247661903,0.9045241318643094,0.12321309867833855,0.06908575085404206,1.0545657665327082,0.7544824971959105,16400384,7.198617649078369,7.210849475860596
9.559999999999999,9.722480768092717,9.39751923190728,6.409999999999999,6.9567174773134655,5.863282522686533,0.06342672682367259,0.9893580958247185,0.09468157288917461,0.03217188075817056,1.1055499960214115,0.8731661956280256,16564224,7.1655158519744875,7.188922786712647
9.599999999999998,9.767332005306812,9.432667994693183,7.0200000000000005,7.38823905279044,6.651760947209561,0.06485098316334181,0.9756844148039818,0.08854280094547554,0.04115916538120809,1.1496900036907198,0.8016788259172437,16728064,7.2387255191802975,7.225990104675293
9.47,9.675182845286832,9.26481715471317,6.7700000000000005,7.223982378512647,6.316017621487354,0.06292494646331756,1.0400336325168609,0.09854253163101129,0.027307361295623833,1.1627519626829326,0.9173153023507892,16891904,7.139216423034668,7.123377990722656
9.55,9.718819430161343,9.381180569838659,6.68,7.22,6.14,0.062082082702545414,0.985784075409174,0.08429140612912908,0.03987275927596175,1.1489390318857349,0.822629118932613,17055744,7.196865892410278,7.17685751914978
9.5,9.786356421265527,9.213643578734473,6.409999999999999,6.860444225182207,5.959555774817791,0.04783373392419885,0.9824876897037029,0.06713726058446376,0.028530207263933943,1.1092665622729452,0.8557088171344607,17219584,7.149927616119385,7.134273386001587
9.41,9.63113344387496,9.18886655612504,6.460000000000001,6.889418211071678,6.030581788928323,0.06713897810550401,0.9809959173202515,0.09837079267463776,0.03590716353637026,1.1268744556603922,0.8351173789801107,17383424,7.115763473510742,7.0557619571685795
9.620000000000001,9.941869538788623,9.298130461211379,6.7299999999999995,7.188366665454633,6.271633334545366,0.07459710040129716,0.9873671248555184,0.10457165568741514,0.04462254511517919,1.1212880779821528,0.8534461717288839,17547264,7.2455206394195555,7.217266607284546
9.64,9.768062484748658,9.511937515251343,6.65,7.209016994374948,6.090983005625053,0.06348115750006394,0.9860011599957943,0.08673235900179119,0.0402299559983367,1.1313172714785567,0.8406850485130319,17711104,7.226260375976563,7.235310411453247
9.6,9.767332005306814,9.432667994693185,6.74,7.477834669827869,6.002165330172131,0.05113556461583352,0.9890757165849209,0.07156718191206833,0.030703947319598704,1.0815648729765108,0.8965865601933309,17874944,7.1583411693573,7.187083578109741
9.59,9.832693221990231,9.347306778009768,6.470000000000001,7.003010318849458,5.936989681150544,0.06518940933747212,1.0131544843316078,0.10232530524293892,0.02805351343200533,1.1657279666746845,0.8605810019885312,18038784,7.159506750106812,7.19669828414917
9.670000000000002,9.837630546142403,9.5023694538576,6.83,7.1736568055487915,6.486343194451209,0.055446111701894486,1.015594296902418,0.07593330006563168,0.0349589233381573,1.1610028649981317,0.8701857288067044,18202624,7.222749948501587,7.239329290390015
9.620000000000001,9.855796522451033,9.384203477548969,6.5200000000000005,6.865832329315812,6.174167670684189,0.06618257361114951,0.9277192130684853,0.10152213986019379,0.03084300736210524,1.0646656945987263,0.7907727315382442,18366464,7.227725887298584,7.202181148529053
9.73,9.891554944214036,9.568445055785965,6.590000000000001,7.156480361530742,6.023519638469259,0.05439025260275228,1.0171692058444024,0.08565859687910471,0.023121908326399855,1.1591848837546888,0.875153527934116,18530304,7.269947957992554,7.282199811935425
9.559999999999999,9.739999999999998,9.379999999999999,6.81,7.499129886160802,6.120870113839198,0.06028701933100815,0.9992410272359848,0.08845356173749183,0.03212047692452447,1.1481748113135581,0.8503072431584114,18694144,7.138965177536011,7.147839641571045
9.53,9.775153013442624,9.284846986557374,6.659999999999999,7.062988833592197,6.257011166407802,0.042625791445607276,0.9674007534980774,0.07241947759201528,0.01283210529919928,1.146565531404586,0.7882359755915689,18857984,7.109314250946045,7.108712959289551
9.66,9.822480768092719,9.497519231907281,6.82,7.416322060635023,6.223677939364977,0.06573614293010904,0.9864793628454208,0.10072919335631067,0.030743092503907415,1.125366197823679,0.8475925278671625,19021824,7.234348106384277,7.20683274269104
9.7,9.818321595661992,9.581678404338007,6.56,7.04,6.079999999999999,0.04998316623969,0.9589207589626312,0.070533987826242,0.029432344653137998,1.127828327348085,0.7900131905771774,19185664,7.24445595741272,7.238268613815308
9.530000000000001,9.671774468787579,9.388225531212424,6.62,6.941869538788621,6.298130461211379,0.06522722294321281,0.9398975871503353,0.10125317997000027,0.029201265916425363,1.1128660834830135,0.7669290908176571,19349504,7.1488627910614015,7.1101524353027346
9.639999999999997,9.79620499351813,9.483795006481865,6.85,7.297772263544762,6.402227736455237,0.04741342124179932,0.9537285014986991,0.06935149424498036,0.025475348238618283,1.064012740157499,0.8434442628398993,19513344,7.188069581985474,7.183361625671386
9.59,9.852488094968134,9.327511905031866,6.590000000000001,6.991123422402632,6.1888765775973695,0.04637597471883052,0.9689642697572708,0.0746157115129656,0.01813623792469544,1.109287520002479,0.8286410195120625,19677184,7.134593772888183,7.138870191574097
9.580000000000002,9.752046505340854,9.40795349465915,6.709999999999999,7.158218696620299,6.261781303379699,0.050351772399153526,0.9652962580323219,0.06913382013686709,0.03156972466143997,1.1323507428063366,0.7982417732583071,19841024,7.095140743255615,7.125809860229492
9.7,9.848323969741912,9.551676030258086,6.49,6.870657326213486,6.109342673786514,0.04431794542470009,0.9705418586730957,0.06512697150503519,0.023508919344365,1.1214881579065747,0.8195955594396167,20004864,7.2274925231933596,7.220887231826782
9.700000000000001,9.809544511501034,9.590455488498968,6.6800000000000015,7.210659966456865,6.149340033543138,0.04758834891836152,0.9731755942106247,0.059864731154899084,0.03531196668182396,1.1300941750930735,0.816257013328176,20168704,7.198896789550782,7.210622358322143
9.64,9.796204993518133,9.483795006481868,6.959999999999999,7.217681974534502,6.702318025465496,0.057255015312693947,0.9780184730887413,0.09004828921281602,0.024461741412571875,1.135845161792779,0.8201917843847037,20332544,7.183628034591675,7.175605249404907
9.619999999999997,9.744899959967965,9.49510004003203,6.639999999999999,6.893771550808989,6.386228449191009,0.05959592901635913,0.9802610762417316,0.08312241900953085,0.036069439023187405,1.1236328275182743,0.8368893249651889,20496384,7.2226396083831785,7.148564624786377
9.549999999999999,9.7,9.399999999999999,6.510000000000001,7.002848861214065,6.017151138785937,0.04785900015558577,0.9652423106133938,0.06826589381707873,0.027452106494092812,1.0548853628421926,0.8755992583845951,20660224,7.143802261352539,7.096223163604736
9.59,9.84475478405714,9.33524521594286,6.82,7.424648658313239,6.215351341686762,0.06034829617419744,0.9592654444277287,0.09164483418841027,0.029051758159984613,1.0902503972436581,0.8282804916117993,20824064,7.157055997848511,7.1219371318817135
9.510000000000002,9.760798724079692,9.259201275920312,6.8199999999999985,7.292863616701474,6.347136383298523,0.04603103063418525,0.9624139249324799,0.06465500650249392,0.027407054765876567,1.0893563275179035,0.8354715223470562,20987904,7.134435796737671,7.055288648605346
9.6,9.761245154965971,9.438754845034028,6.910000000000001,7.269026461420326,6.550973538579676,0.05859263696183912,0.9315553896129132,0.084681568338322,0.032503705585356236,1.0465469602005453,0.8165638190252812,21151744,7.15344123840332,7.133512926101685
9.66,9.816204993518133,9.503795006481868,6.7299999999999995,7.101618083521241,6.358381916478758,0.043695660977391484,0.9799955986440182,0.0646855914009126,0.022705730553870374,1.0965893444580614,0.8634018528299748,21315584,7.111150217056275,7.165533065795898
9.669999999999998,9.804536240470735,9.53546375952926,6.88,7.373558507170123,6.386441492829877,0.056018503720406385,0.9551849029958248,0.07407171207958943,0.03796529536122334,1.0912586361684344,0.8191111698232152,21479424,7.1350775241851805,7.166716861724853
9.620000000000001,9.786132477258363,9.453867522741639,6.830000000000001,7.1526453160980346,6.507354683901967,0.05751265246653925,0.9266291230916976,0.08249147682899122,0.032533828104087274,1.0356058736718639,0.8176523725115314,21643264,7.108458232879639,7.121017026901245
9.69,9.86578395831247,9.51421604168753,6.7299999999999995,7.098917334913934,6.361082665086065,0.04972808585152956,0.9188280627131462,0.08403220063107165,0.015423971071987466,1.0315345557714162,0.8061215696548762,21807104,7.147673416137695,7.171591520309448
9.639999999999999,9.819999999999999,9.459999999999999,6.69,7.1105948168962625,6.269405183103738,0.034284536517225156,0.9591024920344353,0.053814961300200984,0.014754111734249332,1.0977137462395763,0.8204912378292943,21970944,7.160979986190796,7.143272590637207
9.620000000000001,9.823960780543713,9.41603921945629,6.5200000000000005,7.095847201955519,5.944152798044482,0.05901136688189577,0.9524477049708366,0.08497004809921141,0.033052685664580125,1.05838789323472,0.8465075167069533,22134784,7.161320543289184,7.119593238830566
9.700000000000001,9.867332005306816,9.532667994693186,6.640000000000001,7.115815090134813,6.164184909865188,0.04460980992298569,0.9762923829257488,0.07355081178913278,0.0156688080568386,1.1040619899247757,0.8485227759267219,22298624,7.169035243988037,7.176868867874146
9.72,9.903303027798234,9.536696972201767,6.74,7.109323706252388,6.3706762937476125,0.033328549755969966,1.0073057413101196,0.05397307078787632,0.012684028724063618,1.122522433753097,0.8920890488671422,22462464,7.186756753921509,7.185052728652954
9.69,9.854012194668567,9.525987805331432,6.599999999999999,7.105964425626939,6.094035574373058,0.05569289200357158,0.9400580063462257,0.086655122195284,0.02473066181185916,1.0441646448889603,0.8359513678034912,22626304,7.153921031951905,7.153989791870117
9.640000000000002,9.80852299546353,9.471477004536474,6.590000000000001,7.166974869470067,6.013025130529934,0.05256187308114017,0.9519415840506553,0.07849102020928705,0.026632725952993284,1.0532435642215974,0.8506396038797133,22790144,7.135782051086426,7.122996377944946
9.66,9.855959179422655,9.464040820577345,6.529999999999999,6.975084261685357,6.084915738314642,0.050618900731205896,1.011239492148161,0.08972828555208853,0.011509515910323266,1.1293653611722987,0.8931136231240232,22953984,7.12164273262024,7.128615951538086
9.53,9.73518284528683,9.324817154713168,6.780000000000001,7.376322060635024,6.183677939364978,0.055520832387264796,0.9596654750406742,0.08075794153907978,0.030283723235449818,1.0858002964290416,0.8335306536523068,23117824,7.065062189102173,7.03227424621582
9.63,9.785241746962601,9.4747582530374,6.340000000000002,6.660000000000002,6.020000000000001,0.0638721424125833,0.9191718973219395,0.09907312365814477,0.028671161167021814,1.0270750102004647,0.8112687844434143,23281664,7.090454053878784,7.103194856643677
9.62,9.855796522451032,9.384203477548967,6.659999999999999,7.250254182534947,6.069745817465051,0.06310676719294858,0.910149335116148,0.10915051018132513,0.017063024204572036,1.0291293256863425,0.7911693445459536,23445504,7.102636051177979,7.0948597431182865
9.66,9.828522995463528,9.491477004536472,6.390000000000001,6.951159513863929,5.828840486136072,0.054030832886928656,0.9492777481675148,0.07446200707889969,0.033599658694957624,1.082761150985381,0.8157943453496487,23609344,7.124582242965698,7.1186830520629885
9.639999999999999,9.835959179422654,9.444040820577344,6.82,7.23182520563948,6.40817479436052,0.03888339069089848,0.9886834166944027,0.05712767687467349,0.020639104507123474,1.087572671618781,0.8897941617700245,23773184,7.064702892303467,7.095323896408081
9.63,9.898514431641951,9.36148556835805,6.5200000000000005,6.865832329315812,6.174167670684189,0.05639545255107801,0.9668348841369152,0.08462746887266825,0.02816343622948777,1.0725102315192678,0.8611595367545626,23937024,7.111608791351318,7.087935304641723
9.679999999999998,9.812664991614215,9.547335008385781,6.68,7.372531587727231,5.987468412272769,0.05159299943188665,0.9461885146796704,0.0912648449211094,0.011921153942663909,1.084714066702528,0.8076629626568127,24100864,7.131916141510009,7.113659048080445
9.64,9.808522995463527,9.471477004536474,6.7299999999999995,7.31489315263559,6.145106847364409,0.0508675212040543,0.9539520621299744,0.07823902340104628,0.023496019007062312,1.0646062412991313,0.8432978829608175,24264704,7.056900596618652,7.089518928527832
9.610000000000001,9.817123151772082,9.40287684822792,6.9399999999999995,7.430306026885249,6.44969397311475,0.04297855822369452,0.9566581137478352,0.07019841054317312,0.015758705904215922,1.0927996067894192,0.8205166207062511,24428544,7.136997509002685,7.07006721496582
9.680000000000001,9.932190404258371,9.427809595741632,6.55,7.058428952755446,6.041571047244553,0.04452996806940058,0.9687878578901291,0.06147405873920857,0.027585877399592593,1.1166471620619383,0.8209285537183199,24592384,7.122542953491211,7.123912239074707
9.7,9.834164078649987,9.565835921350011,6.840000000000001,7.262374241638859,6.417625758361143,0.025476169657485982,0.9221363507211209,0.04368905207663501,0.0072632872383369546,1.0507177488577608,0.793554952584481,24756224,7.1198290348052975,7.132122898101807
9.63,9.803493515728976,9.456506484271026,6.5600000000000005,6.95293765408777,6.167062345912231,0.044294480822281865,0.9213372483849526,0.06599553924375721,0.02259342240080652,1.0678337569491,0.774840739820805,24920064,7.068187999725342,7.075147438049316


==> data/progress-ninja-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.59,2.881376045686669,2.2986239543133307,2.55,2.870156211871642,2.2298437881283575,0.3093350125114537,2.7078017801046372,0.49278755279856246,0.12588247222434487,2.707895091250325,2.7077084689589497,16384
3.5200000000000005,4.088858506133116,2.951141493866885,3.7099999999999995,4.1626588119102506,3.2573411880897485,1.5737463687856992,2.4771763771772384,1.8210695338533123,1.326423203718086,2.515408371562783,2.4389443827916937,180224
4.250000000000001,4.557408522978789,3.942591477021213,4.22,4.748772162656091,3.6912278373439085,1.596668270892567,2.0517047867178917,1.778051558161346,1.415284983623788,2.165711043544692,1.9376985298910916,344064
3.9699999999999998,4.575061980296233,3.364938019703766,4.26,4.6011744421846394,3.91882555781536,1.2694569231735335,1.8262251600623132,1.3309651399012898,1.2079487064457772,1.990382581169964,1.6620677389546623,507904
4.8,5.509929573971954,4.090070426028046,4.319999999999999,4.748485705712571,3.8915142942874286,1.110542558464739,1.7464699044823646,1.2190538754053857,1.0020312415240924,1.9265330847454325,1.5664067242192967,671744
4.69,5.379129886160802,4.000870113839198,4.319999999999999,4.84306787322488,3.7969321267751184,1.0149154098497497,1.7352532744407654,1.1013399616259496,0.9284908580735498,1.9128469985677243,1.5576595503138064,835584
4.63,5.109687398208458,4.1503126017915415,4.27,4.6548376280978765,3.885162371902122,1.0074014099107849,1.7699686035513877,1.1258868016485115,0.8889160181730583,1.9570593960333231,1.5828778110694524,999424
4.359999999999999,4.752937654087769,3.9670623459122294,4.390000000000001,4.992411819273162,3.7875881807268392,0.9966810674303108,1.6699570327997209,1.0860856222795214,0.9072765125811002,1.8159644803815485,1.5239495852178933,1163264
4.85,5.340407993409569,4.359592006590431,4.55,4.988748219369606,4.111251780630393,0.8910029276377627,1.6735066905617715,0.968212505135302,0.8137933501402234,1.8501042676270043,1.4969091134965387,1327104
4.62,5.0864761515876245,4.153523848412376,4.380000000000001,4.875580467734555,3.8844195322654462,0.9031556868718729,1.740091896057129,1.0002236558544155,0.8060877178893301,1.8995575209662585,1.5806262711479995,1490944
4.68,5.195363949069005,4.164636050930994,4.41,5.119154426059656,3.7008455739403443,0.853957555608617,1.7089318990707398,0.9505833559583943,0.7573317552588397,1.896758619528976,1.5211051786125036,1654784
4.89,5.518410693734599,4.2615893062654004,4.630000000000001,5.1516320542297995,4.108367945770202,0.8363681396676433,1.6240888342261315,0.9319333081641825,0.7408029711711042,1.7870363105678813,1.4611413578843817,1818624
4.63,5.06139309220246,4.19860690779754,4.62,5.143067873224881,4.096932126775119,0.7657907400694157,1.6328764721751212,0.8753770247098418,0.6562044554289896,1.7955227544615762,1.4702301898886663,1982464
4.840000000000001,5.443655530911464,4.236344469088538,4.619999999999999,5.026939798987516,4.213060201012483,0.7065632088730732,1.651322527229786,0.7919469502687343,0.6211794674774122,1.8561621466508789,1.4464829078086932,2146304
5.16,6.03086164228309,4.289138357716911,4.8100000000000005,5.24,4.380000000000001,0.7080314348141353,1.6059923976659776,0.7812458453899873,0.6348170242382833,1.8492016447930786,1.3627831505388766,2310144
4.870000000000001,5.489758017293847,4.250241982706155,4.779999999999999,5.28754310161798,4.272456898382019,0.7063466102712684,1.645163582265377,0.7814493616523286,0.6312438588902083,1.8554097814307704,1.4349173830999835,2473984
5.210000000000001,5.795576638878295,4.624423361121707,5.13,5.509605057922046,4.750394942077953,0.6247365824878216,1.6170228451490403,0.7088193588769347,0.5406538060987085,1.847612401374931,1.3864332889231494,2637824
5.1899999999999995,5.904772691140336,4.475227308859663,4.880000000000001,5.337820925690385,4.422179074309617,0.6735988826801379,1.6103150680661202,0.8044151988226633,0.5427825665376125,1.8278295703766163,1.3928005657556242,2801664
5.569999999999999,6.221229606206597,4.918770393793402,4.92,5.34142615011411,4.49857384988589,0.6495959109730192,1.502043105661869,0.7561102968646786,0.5430815250813598,1.7074231149983454,1.2966630963253927,2965504
5.680000000000001,6.473473376995095,4.886526623004906,5.09,5.5176680956068616,4.662331904393138,0.5898916723827521,1.4655177779495716,0.722061432539511,0.4577219122259931,1.711120823404981,1.2199147324941622,3129344
5.760000000000001,6.414522726878143,5.105477273121858,5.300000000000001,5.793963561409139,4.806036438590862,0.581209009885788,1.4476028293371201,0.6639689865782092,0.4984490331933669,1.6615590189151899,1.2336466397590504,3293184
6.31,7.1460023923410745,5.473997607658925,5.49,6.00662365412358,4.973376345876421,0.5364038840350178,1.400230586528778,0.6232804159313797,0.44952735213865586,1.6749561051680457,1.1255050678895104,3457024
6.27,6.971498396291823,5.568501603708176,5.26,5.758397431775085,4.761602568224915,0.5097436218419009,1.3050939612090589,0.6404245899714598,0.37906265371234205,1.6826826838903466,0.9275052385277711,3620864
6.4399999999999995,7.390999474237499,5.4890005257625,5.69,6.051801050302512,5.328198949697489,0.4647130793374445,1.2976319171488284,0.6278292389675519,0.301596919707337,1.770800290741336,0.8244635435563208,3784704
6.6,7.189915248150104,6.010084751849895,5.74,6.023548937575157,5.4564510624248435,0.44120145506329,1.3331451386213302,0.5286831518231284,0.3537197583034516,1.6957513677541647,0.9705389094884957,3948544
6.93,7.356731765867037,6.503268234132962,5.6,5.99496835316263,5.205031646837369,0.47149863963325817,1.2984798394143582,0.6011484002878779,0.34184887897863847,1.5967628616496614,1.000196817179055,4112384
6.910000000000001,7.504053869611167,6.315946130388835,5.77,6.2839066063011835,5.256093393698816,0.43242270894762547,1.2558278165757657,0.5524712970590907,0.31237412083616023,1.6238983739069197,0.8877572592446118,4276224
6.99,7.780506166958867,6.199493833041133,5.880000000000001,6.502575296650936,5.2574247033490655,0.4989662588056591,1.2709718346595764,0.7054625103670565,0.29247000724426164,1.6331515737195197,0.9087920955996331,4440064
7.17,7.672095608425328,6.667904391574672,5.72,6.281782876207525,5.1582171237924745,0.4207910693561037,1.3454471856355668,0.5230652427593973,0.3185168959528102,1.6941434752598323,0.9967508960113012,4603904
7.340000000000001,8.128923316932642,6.55107668306736,5.779999999999999,6.312541078227773,5.247458921772226,0.41550676195571823,1.2221697725355625,0.5406530663015643,0.2903604576098721,1.5183536459842129,0.9259858990869121,4767744
7.140000000000001,7.840285656000464,6.439714343999537,5.709999999999999,6.364904573201317,5.055095426798681,0.3565200310096973,1.248155027627945,0.49639213363864315,0.21664792838075148,1.5340451903230565,0.9622648649328334,4931584
7.18,7.829307323229917,6.530692676770083,6.01,6.604053869611166,5.415946130388834,0.3989467053570681,1.2309144221246242,0.565247027906875,0.23264638280726124,1.5419044738811136,0.9199243703681348,5095424
7.390000000000001,7.943985559378582,6.836014440621419,5.99,6.453573079459971,5.52642692054003,0.36579999309033145,1.2724088430404663,0.4617046774451323,0.2698953087355306,1.53760799595796,1.0072096901229726,5259264
7.56,8.118927544499284,7.001072455500715,5.83,6.3380354318352214,5.321964568164779,0.300696310121566,1.2694473691284656,0.3945742275815974,0.20681839266153462,1.5343078624808402,1.004586875776091,5423104
7.31,7.784236228055175,6.8357637719448245,6.17,6.784898365585728,5.555101634414272,0.3292528275089959,1.1977135829627514,0.4402667592999425,0.21823889571804933,1.496959735209431,0.8984674307160719,5586944
7.5299999999999985,8.011767578817835,7.0482324211821625,5.83,6.454579858785088,5.205420141214912,0.36214963081810203,1.2057012006640435,0.4492868492683525,0.27501241236785157,1.45278651699998,0.958615884328107,5750784
7.279999999999999,7.907375485654324,6.652624514345675,6.029999999999999,6.398917334913934,5.661082665086065,0.315063119581383,1.1572689093649386,0.44609301063165374,0.18403322853111226,1.430441023818041,0.8840967949118363,5914624
7.659999999999999,8.148262224629347,7.1717377753706515,5.970000000000001,6.613506021727847,5.326493978272154,0.3062022403296497,1.1647980041801929,0.40485539766191614,0.20754908299738326,1.3905510178845946,0.9390449904757913,6078464
7.8100000000000005,8.548173421358424,7.071826578641577,6.05,6.517439835700809,5.58256016429919,0.2825384417445295,1.1946708649396895,0.4011089258180236,0.16396795767103545,1.4281441211903088,0.9611976086890703,6242304
7.8100000000000005,8.292597140480547,7.327402859519454,6.15,6.779682459657247,5.520317540342754,0.2684361287082234,1.1510652482509613,0.35516149396841457,0.18171076344803225,1.349764441036481,0.9523660554654417,6406144
8.040000000000001,8.509467783772221,7.570532216227781,6.13,6.762534584034738,5.497465415965261,0.30958020319748253,1.1469058983027935,0.4127720953523789,0.20638831104258615,1.3965653410970744,0.8972464555085127,6569984
8.07,8.568096376216491,7.571903623783509,6.14,6.503868107973204,5.776131892026795,0.24428207268938423,1.1632497414946557,0.3223238477672893,0.16624029761147918,1.3364817792553665,0.9900177037339448,6733824
7.93,8.42809637621649,7.4319036237835086,6.08,6.537820925690384,5.622179074309616,0.2724310685932222,1.1602524004876613,0.3536847725157916,0.19117736467065277,1.3891680928046928,0.9313367081706299,6897664
7.93,8.641407056473296,7.218592943526703,6.08,6.506145515053251,5.653854484946749,0.26857119007036084,1.1973421089351177,0.3802381166088711,0.1569042635318506,1.3733368146551361,1.0213474032150993,7061504
8.0,8.549545266561363,7.450454733438637,5.94,6.564819974072533,5.315180025927468,0.2718907216149899,1.1949411481618881,0.3700467891237324,0.1737346541062474,1.3251581525426768,1.0647241437810995,7225344
7.859999999999999,8.652716847304255,7.067283152695743,6.1,6.482099463490855,5.717900536509144,0.25457222924257317,1.1877974018454551,0.3426700261529714,0.16647443233217496,1.348441421554114,1.0271533821367962,7389184
8.059999999999999,8.455474398665702,7.664525601334295,6.1,6.83348483283569,5.36651516716431,0.22392154434281916,1.1913582287728786,0.3045765842531915,0.14326650443244682,1.3609424532485026,1.0217740042972545,7553024
8.11,8.717371385562409,7.502628614437591,5.83,6.553947511909531,5.106052488090469,0.24719899536834816,1.190739744156599,0.3101703886883526,0.1842276020483437,1.3671842186997591,1.0142952696134389,7716864
8.190000000000001,8.761751694356914,7.618248305643089,6.09,6.629351462406472,5.550648537593528,0.24989206814207132,1.2012258090078831,0.3341741929606018,0.16560994332354084,1.4033800567846695,0.9990715612310967,7880704
8.19,8.477923600977759,7.90207639902224,6.410000000000001,6.8670557952810585,5.952944204718944,0.21668409899704985,1.1893663369119167,0.3046651915844562,0.1287030064096435,1.3431351990242644,1.035597474799569,8044544
8.08,8.67464274989274,7.48535725010726,6.37,6.832709412050371,5.907290587949629,0.20594672782657045,1.1794023863971232,0.28365365553492633,0.12823980011821456,1.3603392079174097,0.9984655648768369,8208384
7.910000000000001,8.344626276242016,7.475373723757986,5.840000000000001,6.440333240792146,5.239666759207855,0.2573194664282103,1.199230356514454,0.3412159648227887,0.17342296803363189,1.3570679137421882,1.0413927992867198,8372224
8.220000000000002,8.648485705712574,7.791514294287431,6.08,6.559165942028438,5.6008340579715625,0.26868175413045614,1.2306514643132687,0.37541515210576254,0.16194835615514974,1.4217260121791062,1.039576916447431,8536064
8.21,8.601024295920343,7.818975704079658,6.26,6.900624695121879,5.619375304878121,0.23694305132246676,1.2273223258554935,0.29363540376553976,0.1802506988793938,1.4415342632623422,1.0131103884486448,8699904
8.219999999999999,8.636653333119993,7.803346666880006,5.87,6.461692487699481,5.278307512300519,0.30240164841007855,1.2429378837347032,0.49548049181087034,0.10932280500928676,1.4420249952862645,1.0438507721831418,8863744
8.510000000000002,8.90610604640677,8.113893953593234,6.13,6.65924474489597,5.60075525510403,0.2654385116572181,1.2420296885073185,0.3818623172226151,0.1490147060918211,1.4000754876532966,1.0839838893613405,9027584
8.389999999999999,8.765366487582469,8.014633512417529,6.12,6.516988664825584,5.723011335174416,0.23341724783078663,1.1741454310715198,0.31304626833525256,0.1537882273263207,1.3789963679407378,0.9692944942023018,9191424
8.28,8.744327470649756,7.815672529350244,6.109999999999999,6.766429737291052,5.453570262708947,0.20212191754124226,1.298855008929968,0.2717963016904265,0.132447533392058,1.4751273259117812,1.1225826919481547,9355264
8.45,8.7,8.2,6.220000000000001,6.515972971738975,5.924027028261026,0.20926565180222187,1.2792184799909592,0.25339368461159556,0.16513761899284818,1.4765321226465655,1.0819048373353528,9519104
8.39,8.58723082923316,8.19276917076684,5.909999999999999,6.794816365128945,5.025183634871054,0.22804034827277064,1.2013406582176684,0.3160172011281202,0.14006349541742108,1.392016952102765,1.010664364332572,9682944
8.419999999999998,9.105273667960471,7.734726332039526,5.82,6.204187454245971,5.43581254575403,0.17472514963915775,1.1450084254145623,0.24709533413247126,0.10235496514584425,1.3319253834884845,0.95809146734064,9846784
8.2,8.82609903369994,7.573900966300059,6.139999999999999,6.873757453113765,5.406242546886233,0.16902696157339953,1.194712433964014,0.2399595041426,0.09809441900419905,1.3567638490548808,1.0326610188731473,10010624
8.34,8.80518813398452,7.874811866015479,6.15,6.656458290484024,5.643541709515977,0.1776651834344698,1.194314033538103,0.27827075432405557,0.07705961254488401,1.365783818004907,1.0228442490712992,10174464
8.36,8.854368283772331,7.865631716227669,6.2,6.9169379331573975,5.483062066842603,0.17864325608437256,1.2274396933615208,0.2571029799441148,0.10018353222463033,1.4593738386191075,0.995505548103934,10338304
8.3,8.731277173056958,7.868722826943045,6.329999999999999,7.006830850360708,5.65316914963929,0.2381162505389915,1.2600653491914273,0.2897142915968842,0.18651820948109876,1.4351227224859482,1.0850079758969065,10502144
8.64,8.953687742827164,8.326312257172837,6.25,6.677200187265877,5.822799812734123,0.1787013987622534,1.1628655649721622,0.24398855691608382,0.113414240608423,1.3525565794474266,0.9731745504968978,10665984
8.489999999999998,8.903400532171887,8.07659946782811,5.869999999999999,6.49617888817813,5.243821111821869,0.1553315956611186,1.2508582100272179,0.2270696663218545,0.08359352500038268,1.4664082481208238,1.035308171933612,10829824
8.56,9.083832034148353,8.036167965851648,6.3,6.856776436283002,5.743223563716998,0.19849681676779352,1.2118468478322029,0.26685470743508977,0.13013892610049727,1.410069545647657,1.0136241500167487,10993664
8.48,9.02735728733616,7.93264271266384,6.43,6.97230987451825,5.8876901254817495,0.16873782806667598,1.2310653053224088,0.23815752201858748,0.09931813411476448,1.4057349681434592,1.0563956425013583,11157504
8.549999999999999,9.153738353924942,7.9462616460750555,6.190000000000001,6.655725240887802,5.724274759112201,0.17485842345825703,1.2486746311187744,0.2623415902502759,0.08737525666623815,1.4232809266654074,1.0740683355721414,11321344
8.41,8.896723740945518,7.923276259054481,6.16,6.733061951275776,5.586938048724225,0.20687883179117406,1.2387406691908835,0.3027168754994641,0.11104078808288403,1.4047100571567943,1.0727712812249728,11485184
8.389999999999999,8.723016516106933,8.056983483893065,6.04,6.515815090134812,5.564184909865188,0.164021724791059,1.231207948923111,0.22001010220416428,0.10803334737795373,1.4207889754332144,1.0416269224130075,11649024
8.54,9.21705243519243,7.862947564807569,6.06,6.761712191713952,5.358287808286047,0.1380344107954038,1.2313230350613593,0.17097551771043748,0.10509330388037011,1.435344013355651,1.0273020567670677,11812864
8.6,8.909838667696594,8.290161332303406,6.13,6.498917334913934,5.761082665086065,0.15065179208500515,1.2484694883227347,0.20834792961866658,0.09295565455134372,1.4197733452208667,1.0771656314246028,11976704
8.569999999999999,9.043392015141784,8.096607984858213,6.1899999999999995,6.749374650837879,5.63062534916212,0.1659948614891618,1.1950866341590882,0.22537905173088257,0.106610671247441,1.3614533191260538,1.0287199491921226,12140544
8.35,9.040289794216893,7.6597102057831075,6.109999999999999,6.6437602458033,5.576239754196699,0.1761993636170195,1.1917566895484923,0.24561741535722298,0.10678131187681601,1.3407051014672842,1.0428082776297005,12304384
8.559999999999999,8.98708313008125,8.132916869918747,6.3,6.83851648071345,5.76148351928655,0.16221208340850551,1.258452095091343,0.23865239218051437,0.08577177463649667,1.4257709470054594,1.0911332431772265,12468224
8.469999999999999,9.051463670404264,7.888536329595733,6.279999999999999,6.801152568831815,5.758847431168184,0.15767540373166808,1.2406058564782143,0.2598411198217535,0.055509687641582664,1.3930009849981755,1.0882107279582531,12632064
8.690000000000001,9.251159513863929,8.128840486136074,6.200000000000001,6.898569967862921,5.5014300321370815,0.17629195909636713,1.268578839302063,0.260096473672068,0.09248744452066625,1.454638172217411,1.0825195063867148,12795904
8.470000000000002,8.95383881613612,7.986161183863884,6.33,6.960951662173894,5.699048337826106,0.16981713359063075,1.27873455286026,0.2384822226267837,0.10115204455447781,1.437215548270947,1.1202535574495731,12959744
8.639999999999999,8.989857113690716,8.290142886309281,6.17,6.664064773081424,5.675935226918575,0.14405519029694708,1.2434315502643585,0.21109807322058644,0.0770123073733077,1.4176771781472783,1.0691859223814386,13123584
8.620000000000001,9.148772162656092,8.09122783734391,6.089999999999999,6.359999999999999,5.8199999999999985,0.12978629515920245,1.2495189853012563,0.1794964002699783,0.08007619004842662,1.451782097820857,1.0472558727816554,13287424
8.77,9.104813380855663,8.435186619144336,6.12,6.643067873224881,5.596932126775119,0.16346155438158244,1.2430791504681111,0.25977422839980757,0.0671488803633573,1.4826506526814682,1.003507648254754,13451264
8.709999999999999,9.048969025133566,8.371030974866432,5.91,6.549452891149927,5.2705471088500735,0.18173874654393224,1.2738068789243697,0.26608543094959647,0.09739206213826804,1.4743473319510905,1.073266425897649,13615104
8.53,9.04,8.02,6.369999999999999,6.935773806392625,5.804226193607374,0.136660404337777,1.2733427673578261,0.18987540209183434,0.08344540658371964,1.4624342796233292,1.0842512550923231,13778944
8.599999999999998,9.132916503778967,8.067083496221029,6.069999999999999,6.854920378127615,5.2850796218723834,0.13643119625954164,1.2789483487606048,0.18411094632578334,0.08875144619329996,1.4728694975073893,1.0850272000138204,13942784
8.56,9.19118935352238,7.92881064647762,6.2700000000000005,6.961447756522501,5.5785522434775,0.17572160151321436,1.3143834054470063,0.2863919828561996,0.06505122017022912,1.4777556085257821,1.1510112023682304,14106624
8.639999999999999,9.022622529394178,8.25737747060582,6.36,6.88952809179495,5.830471908205051,0.12692271663238186,1.300543726235628,0.18227748394978105,0.07156794931498266,1.4684679651690278,1.1326194873022284,14270464
8.74,9.228262224629349,8.251737775370652,6.5,7.121288982680363,5.878711017319637,0.1535148524705113,1.295054903626442,0.24535049520694935,0.06167920973407326,1.4737528208688306,1.1163569863840535,14434304
8.73,9.061813200460742,8.398186799539259,6.239999999999999,6.759999999999999,5.72,0.16619147320484945,1.3017648570239544,0.2516209915073606,0.08076195490233831,1.5063666197056849,1.097163094342224,14598144
8.679999999999998,9.199230199429884,8.160769800570112,6.250000000000001,6.710977222864646,5.789022777135356,0.13308657465192178,1.270261187106371,0.18163230007843792,0.08454084922540564,1.4611037922912233,1.0794185819215185,14761984
8.59,9.173866423079799,8.0061335769202,6.01,6.682978454335649,5.33702154566435,0.15869889966626133,1.3014097660779953,0.19842731248103765,0.11897048685148501,1.448556726454903,1.1542628057010875,14925824
8.500000000000002,9.00990195135928,7.990098048640723,6.43,7.162188500319418,5.697811499680581,0.1741266052704304,1.2656090885400773,0.2687097315913131,0.07954347894954766,1.4198712371692572,1.1113469399108973,15089664
8.79,9.389082632030005,8.190917367969993,6.06,6.432021504754765,5.687978495245234,0.16582702917771205,1.2984316304326058,0.24466302945380333,0.08699102890162078,1.4493720918109396,1.147491169054272,15253504
8.809999999999999,9.10816103031751,8.511838969682488,6.34,6.822078831727758,5.857921168272242,0.18088744375854732,1.2760315284132957,0.23480473422062065,0.126970153296474,1.483392282698232,1.0686707741283594,15417344
8.73,9.168292140016224,8.291707859983777,6.17,6.708609320379809,5.631390679620191,0.13106239800237945,1.3207540974020957,0.17982369329659234,0.08230110270816657,1.48510325171665,1.1564049430875414,15581184
8.669999999999998,9.059999999999999,8.279999999999998,6.370000000000001,7.036408283261847,5.703591716738155,0.17373910442305107,1.3266134172677995,0.23677222895445094,0.11070597989165122,1.488022475431209,1.16520435910439,15745024
8.7,9.057770876399966,8.342229123600033,6.35,6.8999999999999995,5.8,0.136805428406741,1.2912748903036118,0.20456573535117667,0.06904512146230535,1.4805153218939158,1.1020344587133077,15908864
8.700000000000001,8.956904651573304,8.443095348426699,6.21,6.772938717801503,5.647061282198497,0.14287978178714786,1.351852712035179,0.21511205333827427,0.07064751023602144,1.5612021478481968,1.1425032762221614,16072704
8.690000000000001,9.105812457725838,8.274187542274165,6.43,7.1068308503607085,5.753169149639291,0.14304556666562948,1.2613349281251431,0.19291104620216926,0.09318008712908969,1.4480956729461312,1.074574183304155,16236544
8.68,9.179599839871871,8.180400160128128,6.529999999999999,7.116600375042498,5.9433996249575,0.1711050998005602,1.3097796484827995,0.23725633454560788,0.10495386505551255,1.4684964348472227,1.1510628621183763,16400384
8.77,9.356600375042499,8.1833996249575,6.13,6.6360632371551995,5.6239367628448,0.1266214515134278,1.3169740200042725,0.16787744639208713,0.08536545663476845,1.4940213635183561,1.139926676490189,16564224
8.559999999999999,8.950384425918863,8.169615574081135,6.22,6.797581163127746,5.642418836872253,0.16596040446052532,1.289104948937893,0.24028138619415151,0.09163942272689914,1.4916617250994477,1.0865481727763382,16728064
8.72,9.07156791662494,8.368432083375062,6.519999999999999,7.081782876207525,5.958217123792473,0.17470043190341025,1.267452521622181,0.2502699684323981,0.09913089537442235,1.410092869175737,1.124812174068625,16891904
8.63,9.117954915950236,8.142045084049766,6.3199999999999985,6.835363949069004,5.804636050930993,0.15607793546902632,1.313600705564022,0.21846379610748334,0.09369207483056931,1.4198271524314992,1.2073742586965448,17055744
8.83,9.187910603363466,8.472089396636534,6.159999999999999,6.498230690505754,5.821769309494244,0.15718896179977387,1.3665209159255027,0.22783426018788422,0.08654366341166354,1.4966370181600588,1.2364048136909467,17219584
8.83,9.324064773081425,8.335935226918576,6.340000000000001,7.304572444143,5.3754275558570015,0.1402847203167362,1.3065036177635192,0.20876211371960177,0.07180732691387062,1.4726111631015093,1.140396072425529,17383424
8.82,9.14496153618544,8.495038463814561,6.31,7.0205631569396205,5.599436843060379,0.1556209097952685,1.3406169548630715,0.2260803122696715,0.08516150732086546,1.51722629225233,1.164007617473813,17547264
8.78,9.217721372564785,8.342278627435213,6.730000000000001,7.440000000000001,6.020000000000001,0.1579559310520481,1.315720196068287,0.21391936688979005,0.10199249521430617,1.548553978142009,1.0828864139945649,17711104
8.760000000000002,9.229467783772222,8.290532216227781,6.340000000000001,6.769418211071678,5.910581788928323,0.14618748094006956,1.308499777317047,0.19785781265610874,0.09451714922403037,1.515389481316532,1.101610073317562,17874944
8.809999999999999,9.244626276242013,8.375373723757985,6.5200000000000005,6.953128156554155,6.086871843445846,0.18188756713708343,1.3070689775049686,0.27052921880093744,0.09324591547322941,1.5537306249402918,1.0604073300696455,18038784
8.709999999999999,9.22468436929831,8.195315630701689,6.340000000000002,6.712021504754767,5.967978495245236,0.1123103973856713,1.295236636698246,0.16451952061765154,0.06010127415369107,1.494933976911927,1.095539296484565,18202624
8.739999999999998,9.132937654087769,8.347062345912228,6.460000000000001,7.157423830966509,5.762576169033493,0.17445316312368955,1.3199465923011302,0.25186208603141824,0.09704424021596089,1.5262619587609347,1.1136312258413257,18366464
8.769999999999998,8.97518284528683,8.564817154713166,6.229999999999999,7.016193360440037,5.44380663955996,0.13531785820507336,1.3014431864023208,0.2072170033331846,0.0634187130769621,1.4851663657218703,1.1177200070827713,18530304
8.86,9.272795348811005,8.447204651188994,6.44,7.276899038116308,5.603100961883693,0.13621653480869195,1.3308295592665673,0.20256470291451267,0.0698683667028712,1.5180264444172724,1.1436326741158622,18694144
8.78,9.231220566907139,8.32877943309286,6.42,6.853128156554154,5.986871843445845,0.13320295323824713,1.2903685621917247,0.1728652848346003,0.09354062164189395,1.4492912093901986,1.1314459149932508,18857984
8.9,9.21622776601684,8.583772233983161,6.68,7.201152568831815,6.1588474311681844,0.14153221656257906,1.3275047816336154,0.18785834818609062,0.09520608493906749,1.5298445720894218,1.125164991177809,19021824
8.73,9.290446250768083,8.169553749231918,6.359999999999999,6.9974950980203685,5.72250490197963,0.11287102978417854,1.3197387978434563,0.17065192210474128,0.05509013746361578,1.5175776465725175,1.121899949114395,19185664
8.95,9.302845575287547,8.597154424712452,6.15,6.623814309619286,5.676185690380715,0.15150819472037252,1.2895160928368568,0.1952097128458952,0.10780667659484985,1.4986969361305378,1.0803352495431757,19349504
8.9,9.24928498393146,8.55071501606854,6.3500000000000005,6.916127194188727,5.783872805811274,0.13457159826842444,1.338016963005066,0.1679498167816191,0.10119337975522977,1.5022332940199754,1.1738006319901566,19513344
8.84,9.307332857821917,8.372667142178082,6.81,7.835134137564445,5.784865862435554,0.1610906509579055,1.313475351780653,0.22000932912711985,0.10217197278869117,1.4965757479428499,1.1303749556184561,19677184
9.0,9.404969134626333,8.595030865373667,6.3500000000000005,6.650832179129827,6.049167820870174,0.11688724122294736,1.3396525770425796,0.16697382293538748,0.06680065951050725,1.5190125981394764,1.1602925559456827,19841024
8.779999999999998,9.171918358845307,8.388081641154688,6.33,6.88145262715849,5.77854737284151,0.12830211302369005,1.335351213812828,0.17209319421365873,0.08451103183372136,1.4976302472181342,1.173072180407522,20004864
8.820000000000002,9.125941170815569,8.514058829184435,6.18,6.752363520850167,5.607636479149832,0.1496149348845291,1.2887922264635563,0.20048217207513253,0.09874769769392566,1.4959186403267755,1.0816658126003371,20168704
9.12,9.432409987036266,8.807590012963733,6.340000000000001,6.794312667664022,5.885687332335979,0.1508395842535214,1.3645395576953887,0.19430822664222758,0.10737094186481523,1.5889794804036552,1.1400996349871222,20332544
8.870000000000001,9.284849370253832,8.45515062974617,6.57,7.106749476012786,6.033250523987214,0.12928235668465876,1.3945443511009217,0.18207383716862907,0.07649087620068845,1.5928782569182252,1.1962104452836182,20496384
8.969999999999999,9.242213151776323,8.697786848223675,6.589999999999999,7.026921045499068,6.15307895450093,0.12253615734063913,1.3984386578202248,0.16241392014496675,0.08265839453631152,1.573237702962581,1.2236396126778686,20660224
8.96,9.323868107973206,8.596131892026795,6.480000000000001,7.102575296650937,5.857424703349066,0.13044309775707202,1.3581987008452416,0.1909714448456835,0.06991475066846053,1.5190453809791093,1.197352020711374,20824064
8.940000000000001,9.380908153700974,8.499091846299029,6.5600000000000005,7.140000000000001,5.98,0.11839909530244763,1.362865872681141,0.160705417189209,0.07609277341568627,1.5223935006192766,1.2033382447430052,20987904
8.85,9.216742416417844,8.483257583582155,6.3100000000000005,7.0629276193632435,5.5570723806367575,0.1300234824419021,1.359232497215271,0.16101162884560694,0.09903533603819727,1.5372861308937085,1.1811788635368334,21151744
8.84,9.008522995463528,8.671477004536472,6.28,6.836417109729743,5.723582890270258,0.15870065839295014,1.3536769509315492,0.2211701927197194,0.09623112406618087,1.4881781877680489,1.2191757140950494,21315584
8.85,9.245600808897048,8.45439919110295,6.23,6.609605057922046,5.850394942077955,0.1303941101999953,1.3015712171792984,0.18305525652450552,0.07773296387548509,1.4753957158536828,1.127746718504914,21479424
9.01,9.369026461420324,8.650973538579676,6.329999999999999,6.926741149913427,5.733258850086571,0.13406355496392477,1.3235091000795365,0.19241964726920605,0.0757074626586435,1.477618652334722,1.169399547824351,21643264
8.99,9.267308492477241,8.71269150752276,6.489999999999999,7.118410693734599,5.8615893062654,0.14157202539629196,1.3043884195387363,0.19445055746729126,0.08869349332529267,1.4822013037712949,1.1265755353061777,21807104
8.86,9.296348484585428,8.423651515414571,6.709999999999999,7.027647603485371,6.392352396514627,0.14693319130844124,1.3454735025763511,0.19950049252841204,0.09436589008847043,1.5266736372378051,1.164273367914897,21970944
9.05,9.443064880140671,8.65693511985933,6.3100000000000005,6.7329657196511326,5.887034280348868,0.12773154664480693,1.3063567668199538,0.1792045538309027,0.07625853945871117,1.4964452153090022,1.1162683183309055,22134784
9.03,9.393455636907724,8.666544363092274,6.29,6.847584074378026,5.732415925621974,0.1636579832398436,1.3701927214860916,0.2363451520544954,0.0909708144251918,1.5125939947061537,1.2277914482660295,22298624
8.96,9.365462698654266,8.554537301345736,6.3100000000000005,6.856717477313467,5.763282522686534,0.1295677084061834,1.3320824831724167,0.17266535290167953,0.08647006391068726,1.5237042546717015,1.140460711673132,22462464
8.98,9.39904653679514,8.56095346320486,6.67,7.033455636907725,6.306544363092275,0.15339306811672737,1.3669517189264297,0.2609688207533192,0.045817315480135595,1.5621859401607117,1.1717174976921478,22626304
8.83,9.465688603012513,8.194311396987487,6.4799999999999995,7.061033561853358,5.898966438146641,0.18385058031934826,1.4358740791678428,0.2607255430200074,0.10697561761868912,1.6930704089228044,1.1786777494128813,22790144
8.88,9.162134719593318,8.597865280406683,6.369999999999999,6.819555335859779,5.920444664140219,0.1788876973609957,1.4225292325019836,0.28575874322965167,0.07201665149233968,1.657857728987344,1.1872007360166232,22953984
8.92,9.229192496674806,8.610807503325194,6.39,6.952938717801502,5.827061282198497,0.11898667074274268,1.372030869871378,0.19343293998019218,0.044540401505293176,1.5612790761296882,1.1827826636130676,23117824
8.87,9.210734500748016,8.529265499251983,6.290000000000001,6.968896162899748,5.611103837100254,0.14271665833786953,1.3626820370554924,0.19513598466423726,0.09029733201150181,1.5415963121980134,1.1837677619129714,23281664
8.979999999999999,9.34551333764994,8.614486662350057,6.28,6.949029147347109,5.610970852652891,0.13457180872404323,1.3730502903461457,0.19553122457751831,0.07361239287056814,1.500777898172852,1.2453226825194395,23445504
8.96,9.394050688284215,8.525949311715786,6.540000000000001,7.114804314527998,5.965195685472004,0.11846721784289302,1.3904101341962813,0.1663413588163574,0.07059307686942864,1.5757765870912244,1.2050436813013383,23609344
9.069999999999999,9.444299345444257,8.69570065455574,6.57,7.072095608425328,6.067904391574673,0.12345805646230772,1.367543998360634,0.17672434576545845,0.07019176715915698,1.5850920692230135,1.1499959274982543,23773184
9.15,9.391867732448956,8.908132267551045,6.6800000000000015,7.201152568831817,6.158847431168186,0.13337302026080172,1.3385821923613548,0.18189455147458305,0.08485148904702039,1.5039976673643607,1.1731667173583489,23937024
9.049999999999999,9.376343377441613,8.723656622558385,6.5,6.938178046004133,6.061821953995867,0.1367921793522934,1.331526128947735,0.1671724073161679,0.10641195138841891,1.514641956385213,1.148410301510257,24100864
8.92,9.355430821141544,8.484569178858456,6.200000000000001,6.740370243444253,5.659629756555749,0.11042560118302283,1.3549238547682763,0.15908612512375708,0.06176507724228858,1.507893055539557,1.2019546539969954,24264704
9.13,9.405862284482675,8.854137715517327,6.419999999999999,6.995847201955518,5.8441527980444805,0.12819076737958107,1.3825248271226882,0.19571022753340572,0.06067130722575641,1.5778275097911132,1.1872221444542632,24428544
9.040000000000001,9.297681974534504,8.782318025465498,6.74,7.267636238330917,6.212363761669083,0.09833603780328602,1.3463805258274077,0.1423845377477448,0.05428753785882725,1.5267775360494449,1.1659835156053706,24592384
9.19,9.562692903071683,8.817307096928316,6.5,7.201427116670007,5.798572883329993,0.14308424657210703,1.354434137791395,0.21780661216011965,0.0683618809840944,1.528036748245125,1.1808315273376653,24756224
8.959999999999999,9.22153393661244,8.698466063387558,6.44,6.8146998799039045,6.065300120096096,0.10283949134819619,1.3150375321507455,0.1364633058067231,0.06921567688966926,1.5213296629197972,1.1087454013816938,24920064


==> data/progress-ninja-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.6100000000000003,3.1343090691567337,2.085690930843267,2.79,3.280815647672321,2.299184352327679,0.4754390842902163,2.706858496864637,0.6620822234620042,0.28879594511842843,2.707765284850618,2.705951708878656,16384
3.5199999999999996,3.857045990927054,3.182954009072945,3.4299999999999997,3.894865571966778,2.9651344280332212,1.966597908735275,2.377406934897105,2.2346376444848715,1.6985581729856785,2.4525599677887655,2.302253902005445,180224
4.18,4.617721372564786,3.742278627435214,4.05,4.530104155366312,3.5698958446336877,2.108932366470496,2.0834630270799,2.4607521088598627,1.7571126240811294,2.1963217287823293,1.970604325377471,344064
4.36,4.629072480941475,4.090927519058526,4.340000000000001,5.0273136110975845,3.6526863889024175,1.7080317869782449,2.0460902522007625,1.9713253202754342,1.4447382536810556,2.204808576811942,1.8873719275895828,507904
4.3999999999999995,4.883735464897913,3.9162645351020866,4.3100000000000005,4.904053869611166,3.7159461303888346,1.312955389668544,2.137165159980456,1.537018946041041,1.0888918332960469,2.260624036518726,2.013706283442186,671744
4.4799999999999995,4.91081318457076,4.049186815429239,4.3100000000000005,4.788434948556228,3.831565051443773,0.9517221796015898,2.1934427320957184,1.2336007306546803,0.6698436285484993,2.3443345868255268,2.04255087736591,835584
4.58,5.334718490564528,3.8252815094354715,4.4,4.853872228716409,3.946127771283592,0.7002756462742885,2.2996832504868507,0.9976294396898644,0.4029218528587126,2.4964815804372322,2.1028849205364692,999424
4.52,4.929389789809174,4.110610210190825,4.3100000000000005,4.843760245803301,3.7762397541966997,0.6122865508000056,2.367555415630341,0.8401637076130901,0.3844093939869211,2.5246524793966003,2.210458351864082,1163264
4.64,5.094312667664021,4.185687332335978,4.33,4.749642705167146,3.9103572948328544,0.473896058773001,2.435877462228139,0.6211630837027446,0.3266290338432573,2.5704046104274116,2.3013503140288663,1327104
4.88,5.303792402008342,4.456207597991658,4.43,4.812230297072327,4.047769702927672,0.3914987236882249,2.4671126862366997,0.5325265340284346,0.25047091334801513,2.5639149437584012,2.370310428714998,1490944
4.569999999999999,5.083906606301183,4.0560933936988155,4.39,5.101969100453102,3.678030899546897,0.2768001080801089,2.5091694702704745,0.4134546024287462,0.14014561373147158,2.613590160416355,2.404748780124594,1654784
4.6000000000000005,5.312741187248219,3.8872588127517824,4.13,4.716600375042498,3.5433996249575013,0.2992073575345178,2.5332290977239613,0.4379693549343164,0.16044536013471927,2.623415612076356,2.4430425833715668,1818624
4.4399999999999995,5.177834669827868,3.702165330172131,4.42,4.765832329315812,4.074167670684188,0.2679670200993617,2.5573353936274845,0.31923057350749096,0.2167034666912324,2.6027885551571543,2.5118822320978147,1982464
4.74,5.238397431775085,4.241602568224915,4.07,4.736408283261846,3.4035917167381546,0.3216476676985621,2.546053789059321,0.43071805662666945,0.2125772787704548,2.6047695225885508,2.4873380555300915,2146304
4.450000000000001,4.985256947642906,3.9147430523570956,4.090000000000001,4.806170370791756,3.3738296292082457,0.2415651645511388,2.562928844491641,0.32449062558808345,0.15863970351419415,2.619508718688095,2.506348970295187,2310144
4.49,5.272879301041994,3.7071206989580068,4.029999999999999,4.5179549159502335,3.5420450840497653,0.2433556199384232,2.556254403789838,0.30739662973010184,0.17931461014674455,2.6184013883853794,2.4941074191942967,2473984
4.470000000000001,4.937011777153425,4.002988222846576,4.18,4.6875431016179805,3.672456898382019,0.2457668668900926,2.561421256264051,0.33600588713875534,0.15552784664142985,2.6038245752610516,2.5190179372670505,2637824
4.59,5.1738664230798,4.0061335769202,4.13,4.556731765867037,3.703268234132963,0.24550654049962758,2.5438441127538676,0.3468495745862603,0.14416350641299486,2.604151470850293,2.4835367546574423,2801664
4.73,5.485049667240507,3.9749503327594935,4.3100000000000005,4.841883445878889,3.7781165541211124,0.2503582975516716,2.5580539882183073,0.33411604282825563,0.16660055227508758,2.627081199414573,2.489026777022042,2965504
4.41,4.96578772926361,3.85421227073639,4.180000000000001,4.810555310817379,3.549444689182623,0.2422377724821369,2.550797596573829,0.321953626560416,0.16252191840385782,2.610487879015262,2.4911073141323965,3129344
4.74,5.552649986156402,3.9273500138435984,4.16,4.738273291792039,3.581726708207962,0.24442598552753525,2.5315709600845975,0.33761747905729694,0.15123449199777356,2.6123270288734894,2.4508148912957055,3293184
4.860000000000001,5.567389567353096,4.152610432646906,4.380000000000001,4.895363949069006,3.864636050930996,0.275828279616932,2.5305450777212783,0.3479831892523265,0.2036733699815375,2.6022643709101874,2.4588257845323693,3457024
4.57,5.1945798587850875,3.9454201412149126,4.8,5.226614580154031,4.3733854198459685,0.26161425057798626,2.5109770377477014,0.33588241324134804,0.1873460879146245,2.5741452172546646,2.4478088582407382,3620864
4.819999999999999,5.303321838943782,4.336678161056216,4.58,5.026766158073774,4.133233841926226,0.24929676319782929,2.50687755048275,0.3175338951837584,0.18105963121190016,2.575879857376386,2.437875243589114,3784704
5.26,5.6293237062523875,4.890676293747612,4.64,5.253514466007118,4.026485533992881,0.20947693955774102,2.518695699175199,0.26550922941463895,0.1534446497008431,2.5624711677124457,2.4749202306379527,3948544
4.909999999999999,5.5057348403442585,4.31426515965574,4.35,4.955392434706612,3.7446075652933875,0.2269666105819245,2.5180603206157683,0.2958129974128497,0.15812022375099927,2.591742164961569,2.444378476269968,4112384
5.15,5.758687111741328,4.541312888258672,4.51,5.024684369298311,3.995315630701689,0.26159119196236125,2.50865518450737,0.35514477285787815,0.16803761106684434,2.5972878116715017,2.420022557343238,4276224
4.97,5.253019433961698,4.686980566038302,4.619999999999999,5.1449761899362665,4.095023810063732,0.26289557820806897,2.499155537287394,0.34995057324670975,0.1758405831694282,2.58353763409321,2.414773440481578,4440064
4.98,5.4486149805543995,4.511385019445601,4.819999999999999,5.46621977685614,4.173780223143859,0.26945028662060694,2.4971003542343775,0.40175030839251824,0.13715026484869566,2.578439079444764,2.415761629023991,4603904
4.79,5.3123983154643595,4.267601684535641,4.35,5.091956872061981,3.608043127938018,0.24916512416675682,2.49424753288428,0.31641618652867887,0.1819140618048348,2.5664282147488082,2.4220668510197516,4767744
5.06,5.671882341631133,4.448117658368866,4.220000000000001,4.707442304278159,3.732557695721843,0.2319857829250395,2.493699209888776,0.32727597901374395,0.136695586836335,2.5937889107839665,2.3936095089935856,4931584
5.279999999999999,5.8610335618533576,4.698966438146641,4.55,5.461317727249942,3.6386822727500574,0.24969684155657887,2.486742953459422,0.3253721166434519,0.17402156646970585,2.582106796285558,2.3913791106332862,5095424
5.17,5.6760632371552,4.6639367628448,4.67,5.2929767250869,4.0470232749131,0.24846366454536714,2.483136598269145,0.34422429959399997,0.1527030294967343,2.5586855313857555,2.4075876651525343,5259264
5.16,5.789603049547888,4.530396950452112,4.8100000000000005,5.616783738061199,4.003216261938802,0.2652980678093929,2.4406262248754502,0.35125118773895936,0.17934494787982647,2.522396143104605,2.3588563066462953,5423104
5.28,5.991055553385247,4.568944446614753,4.47,4.947598157450382,3.9924018425496177,0.23622184578950206,2.468504253029823,0.3051627618651907,0.16728092971381342,2.5608084867939214,2.376200019265725,5586944
5.23,5.8267411499134285,4.633258850086572,4.829999999999999,5.317954915950233,4.342045084049765,0.23977562774283184,2.456516618529956,0.32972594279379924,0.14982531269186444,2.563347035008674,2.3496862020512377,5750784
5.33,5.994906008395172,4.665093991604828,4.5600000000000005,5.168604962188118,3.951395037811883,0.3342633184666435,2.4609003861745196,0.4097709993461378,0.25875563758714915,2.5461521250934958,2.3756486472555434,5914624
5.42,6.491260939267367,4.348739060732633,4.61,5.049203825119955,4.170796174880046,0.2777411842097839,2.462958220640818,0.3554748472693827,0.20000752115018505,2.5347284186045993,2.391188022677037,6078464
5.539999999999999,6.257216843081643,4.822783156918355,4.720000000000001,5.309576118919347,4.130423881080654,0.28654910984138643,2.4410063028335576,0.3553504174704906,0.21774780221228224,2.5181348151962895,2.3638777904708257,6242304
5.530000000000001,6.165688603012514,4.894311396987488,4.49,5.1733008122342605,3.80669918776574,0.2618897419422864,2.435920533537865,0.33167681753310196,0.19210266635147086,2.5231648240533104,2.3486762430224193,6406144
5.35,6.308384056628657,4.391615943371343,4.74,5.336992462263972,4.143007537736028,0.3291520110021035,2.4049366990725196,0.4089180110267916,0.24938601097741542,2.5326000570648843,2.277273341080155,6569984
5.69,6.260000000000001,5.12,4.749999999999999,5.099999999999999,4.3999999999999995,0.2646697678292791,2.427853054801623,0.32807805297090076,0.2012614826876574,2.5188594210632416,2.3368466885400045,6733824
5.64,6.4044605941446555,4.875539405855344,5.09,5.7310148204214935,4.448985179578506,0.2863620901480317,2.4160238017638527,0.3849081473800696,0.18781603291599377,2.524826531120925,2.3072210724067803,6897664
5.37,6.332340895940726,4.407659104059274,4.92,5.757615663654877,4.082384336345123,0.30616417350247505,2.421860973040263,0.3904247971506034,0.2219035498543467,2.532588744189997,2.3111332018905295,7061504
5.83,6.779789450352024,4.880210549647976,4.68,5.17152822909778,4.188471770902219,0.2732694777660071,2.4219546298185985,0.36739231866792105,0.1791466368640931,2.5427580583215166,2.3011512013156805,7225344
5.78,6.521350119714025,5.038649880285975,4.910000000000001,5.441883445878889,4.378116554121113,0.3011758983135223,2.3828562170267107,0.3980520986591526,0.20429969796789207,2.4832626312490054,2.282449802804416,7389184
5.840000000000001,6.57647810558088,5.103521894419122,4.93,5.682396172239067,4.177603827760932,0.2552013037105401,2.431369043389956,0.32882298402226584,0.18157962339881442,2.527360965436318,2.3353771213435945,7553024
5.66,6.529712596206356,4.790287403793644,4.880000000000001,5.629399759807809,4.130600240192193,0.22895656224961075,2.416979971528053,0.28458298316784475,0.17333014133137675,2.542326984365858,2.2916329586902484,7716864
6.07,6.737907179179862,5.402092820820139,4.739999999999999,5.340333240792145,4.139666759207854,0.26457431934153036,2.3846459656953813,0.35742090748236843,0.1717277312006923,2.53922992295585,2.2300620084349125,7880704
5.85,6.513701740241804,5.186298259758195,4.840000000000001,5.795196314900765,3.8848036850992367,0.28710310443614917,2.3956356396277743,0.3801413404459078,0.19406486842639054,2.5308511102006133,2.2604201690549353,8044544
5.65,6.414525996941896,4.885474003058104,5.210000000000001,5.762177507691142,4.65782249230886,0.27204602556303137,2.4047206779321035,0.3566232214779019,0.18746882964816086,2.518017109508891,2.2914242463553163,8208384
5.93,6.696876782801514,5.1631232171984855,5.02,5.650555310817378,4.389444689182621,0.24458917373170447,2.426057360569636,0.312212353212203,0.17696599425120596,2.539039695642322,2.3130750254969503,8372224
6.06,6.988654941299512,5.131345058700488,5.199999999999999,5.6626013402488145,4.737398659751184,0.2546656074002385,2.426305799682935,0.3136435732059207,0.19568764159455637,2.537250224342096,2.3153613750237745,8536064
6.15,6.946555082841106,5.353444917158895,5.02,5.786550715869471,4.253449284130528,0.21007336340844626,2.440876552462578,0.265967087911499,0.15417963890539355,2.5455466749360633,2.336206429989093,8699904
5.959999999999999,6.7139230729988295,5.206076927001169,5.279999999999999,5.83281099844341,4.727189001556589,0.24243549446885782,2.3886708090702693,0.3388737839596413,0.14599720497807434,2.5378935458318237,2.239448072308715,8863744
6.279999999999999,7.105590697622011,5.454409302377988,5.19,5.921368580129062,4.4586314198709385,0.24696324787413076,2.4059729869167015,0.3198352141318938,0.17409128161636772,2.5633296053699883,2.2486163684634146,9027584
6.05,7.039191589127202,5.060808410872798,5.0600000000000005,5.742934843158555,4.377065156841446,0.2461294047534465,2.4008606612682346,0.31451267168295904,0.17774613782393395,2.5050816581689275,2.2966396643675417,9191424
6.2,7.154986910905066,5.245013089094934,5.12,5.685331761004103,4.554668238995897,0.26300343119849756,2.3862185577551522,0.32584347355089566,0.20016338884609947,2.5115796164206388,2.2608574990896657,9355264
6.45,7.379784921366227,5.520215078633774,5.08,5.730845603810919,4.429154396189081,0.2603628554070989,2.3743821471929554,0.3095079717837868,0.21121773903041105,2.504154318171139,2.2446099762147718,9519104
6.17,7.174041831797859,5.165958168202141,5.15,5.834470598345905,4.465529401654096,0.26645838798334204,2.3814876029888787,0.3292750299532178,0.2036417460134663,2.4810540609158513,2.281921145061906,9682944
6.140000000000001,7.02453377549984,5.255466224500161,4.9399999999999995,5.614091981854108,4.265908018145891,0.2703773660274843,2.37635251780351,0.34501420231463453,0.19574052974033407,2.5079807184985743,2.244724317108446,9846784
6.340000000000001,7.088598690888517,5.591401309111484,5.040000000000001,5.5935341001239225,4.486465899876079,0.26276060709108906,2.377783441543579,0.3534362077340383,0.17208500644813984,2.5171067587458156,2.2384601243413424,10010624
6.119999999999999,6.982322445492403,5.2576775545075956,5.299999999999999,6.075886589650832,4.524113410349166,0.2467466528682659,2.39514662027359,0.3209839088022399,0.17250939693429185,2.5402959171518353,2.2499973233953443,10174464
6.3,7.2989994994993745,5.301000500500625,5.1,5.549444101084884,4.6505558989151154,0.2581148519180715,2.3775526846448587,0.3438763972652653,0.1723533065708777,2.527507463912495,2.2275979053772224,10338304
6.55,7.546242942258564,5.553757057741436,5.22,5.855295206970744,4.584704793029256,0.28676234403004247,2.363165308038394,0.39815847716325115,0.17536621089683377,2.499931104498043,2.226399511578745,10502144
6.25,7.268086440337951,5.231913559662049,5.220000000000001,5.90234888436928,4.537651115630721,0.256983686129873,2.3771983037392297,0.37630675062201197,0.13766062163773402,2.5373870004228425,2.217009607055617,10665984
6.33,7.314936546179499,5.345063453820501,5.45,6.0796824596572465,4.820317540342754,0.21820024847984315,2.3891194591919582,0.3120508951190288,0.1243496018406575,2.5252361409087416,2.253002777475175,10829824
6.38,7.355499871860576,5.404500128139424,5.29,5.949469483751902,4.630530516248098,0.2546518216530481,2.38273601035277,0.34210828777956614,0.1671953555265301,2.510054199197339,2.2554178215082015,10993664
6.28,7.170842298052804,5.389157701947196,5.1499999999999995,5.846060342211794,4.453939657788205,0.24016412158186234,2.373299752672513,0.30978100498090666,0.17054723818281803,2.515312889005115,2.231286616339911,11157504
6.65,7.539100669215809,5.760899330784191,5.429999999999999,6.2619254774317215,4.598074522568276,0.2360670305478076,2.3780884693066278,0.31037833740836906,0.1617557236872461,2.5129634692644522,2.2432134693488033,11321344
6.360000000000001,7.296162379077477,5.423837620922526,5.01,5.628789140176199,4.391210859823801,0.2877165589792033,2.3692057728767395,0.39293888210199346,0.18249423585641314,2.5204829390431067,2.2179286067103723,11485184
6.6,7.56850400102426,5.63149599897574,5.35,5.83425200051213,4.865747999487869,0.32451014580825965,2.327780146400134,0.41653464618904873,0.23248564542747058,2.4835451382833886,2.1720151545168793,11649024
6.43,7.346569691840179,5.513430308159821,5.33,6.194927742646748,4.465072257353252,0.30040910035992663,2.341993880271912,0.41418610974829934,0.18663209097155392,2.481224982685885,2.2027627778579384,11812864
6.4799999999999995,7.4178699270154675,5.5421300729845315,5.2700000000000005,6.061264810287934,4.478735189712067,0.2699095687208076,2.366140233476957,0.39345471700920864,0.1463644204324066,2.507253905702652,2.225026561251262,11976704
6.51,7.242734604068895,5.777265395931105,5.3500000000000005,5.984428877022476,4.715571122977525,0.21798466138231257,2.3852270513772966,0.28485102711514776,0.1511182956494774,2.5493523695062605,2.2211017332483327,12140544
6.709999999999999,7.454916102658546,5.965083897341452,5.25,6.05156097709407,4.44843902290593,0.24009521380066867,2.3848879794279734,0.3297977944209691,0.1503926331803682,2.5395621797644283,2.2302137790915184,12304384
6.24,7.223056458195561,5.256943541804439,5.319999999999999,6.210842298052803,4.4291577019471955,0.26340248252575593,2.359567259748777,0.33462413237714295,0.1921808326743689,2.5000161574973823,2.2191183620001715,12468224
6.44,7.42812954616285,5.4518704538371505,5.2700000000000005,5.787783738639986,4.752216261360015,0.2530642218266924,2.3697542577981947,0.32884272984550833,0.1772857138078765,2.5105142865604093,2.22899422903598,12632064
6.8100000000000005,7.893928041892082,5.726071958107919,5.08,5.789647799968407,4.3703522000315935,0.23140367111191149,2.376899347702662,0.32805695625439046,0.1347503859694325,2.5476159567436465,2.2061827386616777,12795904
6.4799999999999995,7.5044998779892556,5.4555001220107435,5.51,6.028555686498567,4.991444313501432,0.26869905305405456,2.367206311225891,0.36824954579882735,0.16914856030928177,2.5408685310762658,2.1935440913755166,12959744
6.55,7.661980215651339,5.43801978434866,5.380000000000001,6.153045923603509,4.606954076396493,0.242953710258007,2.3707787707448005,0.3432786704869177,0.1426287500290963,2.565296875861744,2.176260665627857,13123584
6.75,7.689414711402796,5.810585288597204,5.6000000000000005,6.358946638440411,4.84105336155959,0.24131807228550306,2.349081842104594,0.3400513194531622,0.14258482511784393,2.5204172517536274,2.1777464324555607,13287424
6.459999999999999,7.46618089824842,5.453819101751578,5.019999999999999,5.554415568635494,4.4855844313645035,0.22977332230657335,2.385172985990842,0.3218490639794723,0.13769758063367438,2.5578835283054024,2.212462443676282,13451264
6.29,7.271274681218261,5.308725318781739,5.48,6.206360791893395,4.7536392081066055,0.257673728838563,2.3770778199036915,0.35269484044460114,0.16265261723252483,2.5405689075725735,2.2135867322348095,13615104
6.529999999999999,7.3995401083331345,5.660459891666864,5.31,6.195945822271317,4.424054177728682,0.26655531221379836,2.3380233436822886,0.36590197821520637,0.16720864621239034,2.5028849871090446,2.1731617002555326,13778944
6.460000000000001,7.555627673984188,5.364372326015814,5.379999999999999,6.427664068296703,4.3323359317032955,0.26976431136329965,2.33656459103028,0.3662499822623208,0.1732786404642785,2.5213086000785654,2.1518205819819944,13942784
6.779999999999999,7.823839068055991,5.736160931944008,5.39,6.194300938703916,4.585699061296084,0.24111248043676214,2.316562933226426,0.3055675066471417,0.17665745422638257,2.490171302279987,2.1429545641728653,14106624
6.76,7.902103322821539,5.617896677178461,5.33,6.2267162315916895,4.433283768408311,0.2796517417455712,2.3130529244740803,0.3647028205486402,0.19460066294250222,2.489060744733832,2.1370451042143284,14270464
6.9799999999999995,7.861816307401943,6.098183692598056,5.67,6.3135060217278465,5.026493978272153,0.2815580494701862,2.3050609156489377,0.3767733679122177,0.1863427310281547,2.486938388631679,2.123183442666196,14434304
7.0,7.9219544457292885,6.0780455542707115,5.74,6.472393336944022,5.007606663055978,0.24614355231945706,2.3138081997632978,0.34152779660326826,0.15075930803564588,2.5191160955955025,2.108500303931093,14598144
6.88,7.7376712656956625,6.022328734304337,5.46,6.31463442476886,4.60536557523114,0.27254262135053675,2.335801641146342,0.36366527806487503,0.18141996463619844,2.487270041212972,2.184333241079712,14761984
7.050000000000002,7.7756031973468716,6.324396802653132,5.500000000000001,6.413236004546471,4.586763995453531,0.21216510847831765,2.349722370008627,0.2826055207964465,0.1417246961601888,2.5324083633262746,2.1670363766909797,14925824
6.769999999999999,7.549807668595275,5.990192331404723,5.62,6.2196665740225985,5.020333425977402,0.2681178156907359,2.3275196408232057,0.3665047391006433,0.1697308922808285,2.4949230418995856,2.160116239746826,15089664
6.760000000000001,7.922067123706716,5.597932876293285,5.43,6.1228924880528,4.737107511947199,0.24524377270912132,2.3289595926801363,0.3206089914245791,0.16987855399366356,2.5133211705939473,2.1445980147663253,15253504
7.030000000000001,7.998555625661223,6.061444374338779,5.47,6.088142378421024,4.851857621578976,0.25358324246481057,2.3398068611820544,0.33727691911397634,0.1698895658156448,2.490018643506114,2.189595078857995,15417344
6.970000000000001,8.042427153703226,5.897572846296775,5.3,5.96932802122726,4.63067197877274,0.27940841273715095,2.3263323639829956,0.35726101981583663,0.20155580565846526,2.492003453594035,2.160661274371956,15581184
6.889999999999999,7.8984145972763375,5.88158540272366,5.43,6.473120319042822,4.386879680957177,0.26898187796274814,2.323944156368573,0.34635150005929094,0.19161225586620534,2.5051693330135083,2.142718979723638,15745024
6.87,8.032798348812037,5.7072016511879635,5.58,6.336042326857432,4.823957673142568,0.22585335575665036,2.3386441816886263,0.29072580015417115,0.16098091135912956,2.5280476009805835,2.149240762396669,15908864
6.95,8.002853266129712,5.897146733870289,5.470000000000001,6.507352399139271,4.43264760086073,0.2726653980712096,2.3139037763079005,0.3484247710184788,0.19690602512394037,2.499278400562771,2.12852915205303,16072704
7.15,8.287760959077081,6.012239040922919,5.459999999999999,5.979999999999999,4.9399999999999995,0.25861240675052005,2.2791744227210677,0.342042488945422,0.17518232455561808,2.454984898109686,2.1033639473324497,16236544
7.139999999999999,8.143194896318755,6.136805103681243,5.55,6.540201999594022,4.559798000405977,0.24425649217640358,2.300266652305921,0.3290532517862996,0.15945973256650753,2.4617762582461347,2.1387570463657073,16400384
7.18,8.270687856354877,6.089312143645121,5.95,6.9542410069301095,4.945758993069891,0.2527530369348824,2.2946553563078242,0.33788431976765815,0.1676217541021066,2.470205641493986,2.1191050711216626,16564224
7.090000000000001,8.003728624920988,6.176271375079012,5.82,6.566726188103779,5.073273811896222,0.23910631503288937,2.307569677134355,0.29189074395111436,0.18632188611466438,2.505957315928186,2.1091820383405238,16728064
7.32,8.082627038597504,6.557372961402495,5.75,6.510591874792257,4.989408125207743,0.27256255826602377,2.3057024637858072,0.3265666866978158,0.21855842983423174,2.4609288851266466,2.150476042444968,16891904
6.8100000000000005,7.7538749917229515,5.8661250082770495,5.579999999999999,6.275413546028547,4.884586453971451,0.24858788736164567,2.3092910637458166,0.304896502387567,0.19227927233572434,2.4481437732955253,2.170438354196108,17055744
7.26,8.152412460692924,6.367587539307076,5.3,6.032120208708925,4.567879791291075,0.24156577779601013,2.318155068159103,0.3112966382183661,0.17183491737365414,2.5004557889361427,2.1358543473820637,17219584
7.05,8.001052049048841,6.098947950951158,5.53,6.316193360440039,4.743806639559962,0.26198081426943337,2.32525538901488,0.35104593710817544,0.1729156914306913,2.530162464887107,2.1203483131426535,17383424
7.090000000000001,8.020000000000001,6.160000000000001,5.5600000000000005,6.714296322440647,4.405703677559354,0.24650788889266545,2.3035637661814685,0.340586687468042,0.15242909031728893,2.4977753415714665,2.1093521907914705,17547264
7.19,8.477206277175497,5.902793722824504,5.55,6.443588272080604,4.656411727919395,0.27595691969618197,2.2878142868479094,0.3694854465103242,0.1824283928820397,2.4619557334053783,2.1136728402904406,17711104
6.960000000000001,8.069233969908964,5.850766030091037,5.679999999999999,6.44131465242697,4.918685347573027,0.2722183213879664,2.28373127480348,0.3208474765425045,0.2235891662334283,2.4567554700664678,2.110707079540492,17874944
6.9700000000000015,8.035879918189664,5.90412008181034,5.680000000000001,6.463326241102646,4.8966737588973555,0.227713617713501,2.3195294911662736,0.32193816657708346,0.1334890688499185,2.4927626723607945,2.1462963099717527,18038784
6.9799999999999995,7.951390755566471,6.008609244433528,5.700000000000001,6.670566844684076,4.729433155315927,0.2619595168779293,2.2949218173821766,0.36822978346277735,0.15568925029308123,2.4825531439137056,2.1072904908506476,18202624
7.4799999999999995,8.379777750336158,6.58022224966384,5.3100000000000005,6.12908485518901,4.490915144810991,0.24732028093809877,2.2972556923826533,0.3154432459634646,0.1791973159127329,2.4580181659832396,2.136493218782067,18366464
7.17,7.984923309275174,6.355076690724826,5.660000000000001,6.500476055578028,4.819523944421974,0.2592453663547833,2.32782611399889,0.3294524581903743,0.18903827451919228,2.5044356266718504,2.1512166013259293,18530304
7.18,8.091921049214239,6.26807895078576,5.8,6.438748776906852,5.1612512230931475,0.23048808529662584,2.3243294730782504,0.29818678598477455,0.16278938460847714,2.496167371987361,2.1524915741691397,18694144
7.15,8.42534309109353,5.87465690890647,5.77,6.589817052762383,4.950182947237616,0.2595513107875983,2.306736651062965,0.3889197145813537,0.13018290699384288,2.5035597082462897,2.1099135938796407,18857984
7.2,8.319821414333553,6.080178585666447,5.449999999999999,6.260246875958185,4.639753124041814,0.24760554625342285,2.309981548289458,0.3347863056729131,0.16042478683393255,2.501842763018811,2.1181203335601047,19021824
7.1,8.189036271204959,6.0109637287950415,5.71,6.524186710773395,4.895813289226605,0.2812636352454622,2.2931215728322663,0.3816451299927646,0.18088214049815982,2.465087191148639,2.1211559545158933,19185664
7.340000000000001,8.436540012949825,6.243459987050176,5.42,5.974616984954482,4.865383015045518,0.2548932679618398,2.320782380302747,0.33338326031455523,0.17640327560912436,2.486278793635079,2.155285966970415,19349504
7.390000000000001,8.476692228738202,6.303307771261799,5.55,6.302661942707348,4.797338057292651,0.23031186607355866,2.339745033780734,0.3024209919469327,0.1582027402001846,2.517260144207422,2.162229923354046,19513344
7.239999999999999,8.280384544291195,6.199615455708804,5.54,6.355107354892593,4.724892645107407,0.2494420732061068,2.305976247787476,0.3636358801355614,0.1352482662766522,2.4994960406540345,2.1124564549209177,19677184
7.139999999999999,8.219999999999999,6.059999999999999,5.82,6.771630180269626,4.868369819730375,0.2590572751437624,2.3141907836000124,0.32011272004188646,0.1980018302456384,2.510292522491932,2.1180890447080927,19841024
7.37,8.326085770211021,6.41391422978898,5.89,6.770284045067273,5.009715954932727,0.22380419497688608,2.3119058569272366,0.30177251714408265,0.14583587280968952,2.498596523609811,2.125215190244662,20004864
7.160000000000001,8.381638244326037,5.938361755673965,5.779999999999999,6.665211839053229,4.89478816094677,0.24613412604667245,2.3068917026122415,0.3327357778533964,0.15953247423994849,2.519568371044821,2.094215034179662,20168704
7.18,8.208396810574595,6.151603189425405,5.72,6.402348884369279,5.03765111563072,0.22912957289566593,2.316423616806666,0.3210859066205132,0.1371732391708187,2.5215232587046432,2.111323974908689,20332544
7.220000000000001,8.190360757656657,6.249639242343345,5.7299999999999995,6.663862944976402,4.796137055023597,0.21490460277224574,2.2889225477973616,0.27476277724821285,0.15504642829627863,2.4743529131694606,2.1034921824252626,20496384
7.33,8.351812115802117,6.308187884197883,5.9,6.755569985448298,5.044430014551703,0.20514797208209828,2.3079552044471106,0.24935971632096854,0.16093622784322803,2.479782170317558,2.136128238576663,20660224
7.209999999999999,8.168592718520227,6.251407281479771,5.83,6.806780425684299,4.853219574315701,0.23471225844696159,2.2934014091889066,0.3098955697328634,0.15952894716105975,2.4678965072030024,2.1189063111748108,20824064
7.3100000000000005,8.391156787889713,6.228843212110288,5.7299999999999995,6.788347768930421,4.6716522310695785,0.2579507242888212,2.321141980091731,0.34904839242244334,0.1668530561551991,2.474266358896427,2.1680176012870347,20987904
7.44,8.358912400612812,6.521087599387189,5.840000000000001,6.638999374217528,5.041000625782473,0.23324034887676434,2.287750513851643,0.28274105536781347,0.18373964238571525,2.4639309907669924,2.1115700369362935,21151744
7.610000000000001,8.317742891168821,6.902257108831181,5.79,6.738103369891701,4.841896630108299,0.23541739688565336,2.3052886635065084,0.3146790067802089,0.15615578699109783,2.462863881065375,2.147713445947642,21315584
7.260000000000001,8.365621996886821,6.15437800311318,5.910000000000001,6.716783738061199,5.103216261938803,0.27361493079612653,2.272973882655303,0.3343044430368091,0.21292541855544392,2.4164899912094384,2.1294577741011675,21479424
7.33,8.469341915317786,6.190658084682214,5.9399999999999995,6.745232885567895,5.134767114432104,0.2691912866818408,2.2740505620837217,0.36803791371482314,0.17034465964885842,2.445944434698399,2.1021566894690444,21643264
7.5699999999999985,8.670045453606349,6.469954546393649,5.840000000000001,6.508131723539603,5.1718682764603985,0.2829465600972374,2.2759191498160365,0.3606705588624122,0.20522256133206257,2.4435700377611163,2.1082682618709567,21807104
7.290000000000001,8.490374941424555,6.0896250585754474,5.8100000000000005,6.556257328272226,5.063742671727775,0.22936675349871316,2.283951670428117,0.30157138761063856,0.15716211938678776,2.4437006158853554,2.124202724970879,21970944
7.42,8.693420590378528,6.146579409621472,5.53,6.409829528942965,4.650170471057035,0.20551851514416436,2.2985855663816133,0.2810148726408965,0.13002215764743225,2.4527655319268002,2.1444056008364263,22134784
7.35,8.4,6.3,5.409999999999999,6.43122475488993,4.388775245110068,0.25755860364685457,2.278047033150991,0.3239489790716674,0.19116822822204171,2.4430373300712525,2.11305673623073,22298624
7.419999999999999,8.472425769353828,6.367574230646169,5.8100000000000005,6.685728268357257,4.934271731642744,0.22954616105804834,2.290758553644021,0.29319086003489986,0.16590146208119683,2.4843875325091647,2.0971295747788776,22462464
7.279999999999999,8.23582425162788,6.3241757483721175,5.470000000000001,6.322115015710908,4.617884984289093,0.1948795471495638,2.297424341241519,0.24612627693419342,0.14363281736493416,2.4590164859582657,2.135832196524772,22626304
7.360000000000001,8.504727041700336,6.215272958299666,5.72,6.654665715643834,4.785334284356166,0.19956232178956265,2.3092547213037813,0.2544188745794207,0.1447057689997046,2.4994620065928737,2.119047436014689,22790144
7.460000000000001,8.684091499847948,6.2359085001520524,5.930000000000001,6.760722577037606,5.099277422962396,0.19597250001194572,2.300744821131229,0.25041164627268453,0.14153335375120688,2.479394660429656,2.1220949818328023,22953984
7.159999999999999,8.325504182746677,5.994495817253322,5.56,6.2896574538781875,4.830342546121812,0.22992978456119695,2.3164947594205545,0.272776319995507,0.1870832491268869,2.5140398466093314,2.1189496722317775,23117824
7.290000000000001,8.37023145667954,6.209768543320461,5.869999999999999,6.459999999999999,5.279999999999999,0.2159205075042943,2.3175283178687094,0.26517837140670814,0.16666264360188052,2.5111296548275797,2.123926980909839,23281664
7.510000000000001,8.584662737792653,6.435337262207348,5.4,6.324121204171834,4.475878795828167,0.21386839977155128,2.284172636767229,0.2998537952267728,0.12788300431632976,2.4798485108072534,2.0884967627272046,23445504
7.58,8.42,6.74,5.790000000000001,6.739157521173383,4.840842478826619,0.21651610778644675,2.2937430654962854,0.30342641021323924,0.12960580535965427,2.5011234237988953,2.0863627071936754,23609344
7.409999999999999,8.393310734203588,6.426689265796411,5.779999999999999,6.793706071797935,4.766293928202064,0.21001907745376225,2.2673373808463415,0.27757500042833255,0.14246315447919194,2.4852012990682395,2.0494734626244435,23773184
7.340000000000001,8.421850266903881,6.258149733096119,5.49,6.6021600604229596,4.377839939577041,0.21772578683060906,2.3023740271727244,0.29759783821108077,0.13785373545013732,2.5018758930720586,2.1028721612733903,23937024
7.18,8.351153277756588,6.008846722243412,5.74,6.595803715813386,4.884196284186614,0.2202534601402779,2.309920209646225,0.27195410240885937,0.16855281787169646,2.5195614103180195,2.10027900897443,24100864
7.419999999999999,8.565251064177632,6.274748935822366,5.539999999999999,6.272393336944021,4.807606663055977,0.23054604958742853,2.294502878189087,0.3506829178955563,0.11040918127930076,2.5276118247499406,2.061393931628233,24264704
7.220000000000001,8.280942976789987,6.159057023210013,5.8,6.881665382639197,4.718334617360803,0.24911648398265238,2.2896873886386553,0.33768455075184706,0.1605484172134577,2.5085169585668234,2.070857818710487,24428544
7.5200000000000005,8.4872641831475,6.5527358168525005,5.9,6.56332495807108,5.236675041928921,0.22255758699029676,2.275077781577905,0.2876011685664113,0.1575140054141822,2.4735891600997855,2.0765664030560247,24592384
7.539999999999999,8.803487237766966,6.276512762233033,6.04,6.879285410334291,5.200714589665709,0.22143044954476254,2.2476913799842198,0.29291912070606774,0.14994177838345735,2.445475582101442,2.0499071778669977,24756224
7.5,8.480815986819138,6.519184013180862,5.85,6.699999999999999,5.0,0.19029823752741018,2.281152641773224,0.25110887856052994,0.12948759649429042,2.478567300819372,2.083737982727076,24920064


==> data/progress-ninja-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.7400000000000007,3.2807402333838316,2.1992597666161697,2.52,3.035363949069005,2.004636050930995,0.3784209603404936,2.7068129042784372,0.5952824237482824,0.16155949693270477,2.7078309130716134,2.705794895485261,16384
3.6099999999999994,4.1989821729050885,3.0210178270949104,3.6400000000000006,3.9406659275674585,3.3393340724325427,5.406012785434723,2.3195349007844923,7.405113946606534,3.4069116242629125,2.405161661574868,2.2339081399941167,180224
3.88,4.29904653679514,3.4609534632048606,4.130000000000001,4.6516320542298,3.6083679457702016,2.393944222231706,2.0850970725218456,3.1708466232377104,1.617041821225702,2.2662257255508536,1.9039684194928375,344064
4.35,4.917890834580027,3.782109165419972,4.36,4.667245829914744,4.052754170085256,1.9440027880171935,2.0268398250142736,2.5568457375791933,1.331159838455194,2.1359704393897454,1.9177092106388016,507904
4.340000000000001,4.780908153700973,3.8990918462990285,4.04,4.42262252939418,3.6573774706058204,1.7702891401946546,2.0594982489943505,2.57611629292308,0.9644619874662292,2.350687299194015,1.7683091987946857,671744
4.43,4.859068759058498,4.000931240941501,4.24,4.66,3.8200000000000003,1.3237003965768963,2.0505033696691197,2.033607107470321,0.6137936856834715,2.3558767100185807,1.7451300293196588,835584
4.5,5.1465291950097845,3.8534708049902155,4.479999999999999,4.899046536795138,4.060953463204859,1.232568856080373,2.044509761532148,1.9714913159149194,0.4936463962458263,2.4393579150283466,1.6496616080359499,999424
4.360000000000001,4.9603332407921465,3.759666759207856,4.35,4.896351535185909,3.8036484648140902,1.5362560493250688,2.0827750737468405,1.8829963119792406,1.189515786670897,2.3700930168250176,1.7954571306686633,1163264
4.74,5.185421149026402,4.294578850973599,4.36,4.971882341631135,3.7481176583688662,1.2733129039406774,2.0993063067396482,1.758797066869357,0.7878287410119977,2.4089389260713494,1.7896736874079469,1327104
4.63,5.306830850360709,3.953169149639291,4.38,5.012139225171165,3.7478607748288355,1.4591105225185552,2.070495602985223,2.020391033761129,0.8978300112759815,2.3294965238040652,1.8114946821663804,1490944
4.890000000000001,5.466974869470067,4.313025130529934,4.25,4.748497743224581,3.751502256775419,1.233365431924661,2.178736453751723,1.7117430055039,0.7549878583454219,2.40641447301562,1.9510584344878266,1654784
4.58,5.103067873224881,4.056932126775119,4.76,5.432606868832009,4.087393131167991,1.2454717242469389,2.046590537329515,1.623387498205871,0.8675559502880068,2.4097317575767585,1.683449317082271,1818624
4.85,5.310977222864644,4.389022777135355,4.5600000000000005,5.1536328831862335,3.9663671168137675,1.2998142305761575,2.1170391336083414,1.8564571286111402,0.7431713325411747,2.456604174568769,1.7774740926479138,1982464
4.9799999999999995,5.621560597293817,4.338439402706182,4.59,5.106623654123579,4.0733763458764205,1.0641908725723623,2.0846452534198763,1.4461490140481703,0.6822327310965545,2.434066723230754,1.7352237836089985,2146304
5.0,5.558569601750758,4.441430398249242,4.61,5.106890329952194,4.113109670047806,1.243270624304811,2.172485319773356,1.9998850562331096,0.4866561923765125,2.40796715648879,1.9370034830579217,2310144
5.01,5.777398201717987,4.242601798282013,4.499999999999999,4.989897948556635,4.010102051443363,1.1720135432978473,2.046633318066597,1.6316502361187295,0.7123768504769652,2.3596121102179723,1.7336545259152218,2473984
4.9,5.56332495807108,4.236675041928921,4.39,4.916212884676915,3.8637871153230847,0.8538885396129142,2.174374178051949,1.3464100640365226,0.36136701518930586,2.429235651692769,1.919512704411129,2637824
5.03,5.492709412050371,4.567290587949629,4.809999999999999,5.449452891149925,4.170547108850072,1.0492462345398963,2.049290870626767,1.579514669846489,0.5189777992333036,2.315115769749104,1.7834659715044303,2801664
5.11,5.763375848956786,4.456624151043215,4.709999999999999,5.182122865364514,4.237877134635484,0.9986565901276967,2.1790478145082792,1.5109336273620224,0.4863795528933711,2.4017889864391355,1.956306642577423,2965504
4.970000000000001,5.998639878674749,3.9413601213252525,4.700000000000001,5.567179335547153,3.832820664452849,1.0707039235780635,2.189958284795284,1.4644086253868758,0.6769992217692513,2.403974756138891,1.9759418134516775,3129344
4.9399999999999995,5.40518813398452,4.474811866015479,4.5600000000000005,5.371418511004032,3.7485814889959688,0.8741827920079231,2.219062368571758,1.3069449653648966,0.44142061865094984,2.485953362378421,1.9521713747650953,3293184
4.9399999999999995,5.359999999999999,4.52,4.46,5.217891812859857,3.7021081871401433,1.079357747733593,2.194308613240719,1.6410961863581945,0.5176193091089913,2.449570058276056,1.939047168205382,3457024
4.949999999999999,5.589140047250991,4.3108599527490075,4.84,5.445309838016862,4.234690161983138,1.0211854382728536,2.0542220920324326,1.401866051665235,0.6405048248804721,2.421127814182315,1.68731636988255,3620864
5.16,5.808382603097893,4.511617396902107,4.65,5.38109506905737,3.918904930942631,0.7701179417160651,2.1340591852863633,1.2905159338691035,0.24971994956302657,2.528211673154167,1.7399066974185595,3784704
5.11,5.9566994744299775,4.263300525570023,4.61,5.419258920247408,3.800741079752593,0.902020469866693,2.180624609192212,1.5133477464029461,0.29069319333043997,2.4710123838059164,1.8902368345785079,3948544
5.4399999999999995,6.287584804016683,4.592415195983316,5.130000000000001,5.845611626512595,4.414388373487407,1.1507848259061577,2.10982275257508,1.6453467025497146,0.6562229492626008,2.461511086553229,1.758134418596931,4112384
5.279999999999999,6.20714615891994,4.352853841080059,4.710000000000001,5.487753174214031,3.9322468257859704,1.3454210709780454,2.0870209291577337,1.9367737673838676,0.7540683745722231,2.4029946794292316,1.771047178886236,4276224
5.5600000000000005,6.250217357069497,4.869782642930504,5.0600000000000005,5.801889479639657,4.318110520360344,1.0196423569073283,2.171870576341947,1.4964867014931522,0.5427980123215044,2.4840646611285493,1.8596764915553443,4440064
5.35,6.244706655837543,4.455293344162456,4.9399999999999995,5.575924523823385,4.304075476176614,1.045027397821347,2.124064387877782,1.525022071545342,0.5650327240973518,2.32889933164857,1.9192294441069937,4603904
5.21,6.061410594249332,4.358589405750668,4.99,5.424626276242015,4.555373723757985,1.0704892984280985,2.0461285884181657,1.609261353108443,0.5317172437477541,2.2791191426095425,1.8131380342267889,4767744
5.470000000000001,6.171498396291824,4.768501603708177,5.29,6.01034713853808,4.56965286146192,1.0380703076720237,2.0905920664469404,1.4092958634370532,0.6668447519069942,2.3420470753865676,1.839137057507313,4931584
5.710000000000001,6.3384106937346,5.081589306265402,5.17,5.662036584005701,4.677963415994299,1.0449635896210867,2.2204826300342875,1.6290360978144118,0.4608910814277616,2.4157244388491255,2.0252408212194495,5095424
5.770000000000001,6.530328876210816,5.009671123789187,5.11,5.6585435260761,4.561456473923901,0.6608066206177076,2.197712487479051,1.035914571291351,0.2856986699440643,2.5036500046529713,1.8917749703051305,5259264
5.92,6.750421579681068,5.089578420318932,5.459999999999999,5.954368283772331,4.9656317162276675,0.6071929159263769,2.113373590012391,1.0159604026370406,0.19842542921571327,2.4639515215057948,1.7627956585189877,5423104
5.87,6.46,5.28,5.120000000000001,5.663691088762729,4.576308911237273,0.983044106637438,2.1636812915404633,1.7258654739581518,0.24022273931672422,2.441161356446281,1.8862012266346457,5586944
5.5200000000000005,6.216850055607375,4.823149944392626,5.05,5.581507290636733,4.518492709363267,0.9042837843919793,2.177741597096125,1.523315255646211,0.2852523131377477,2.3571334648197237,1.9983497293725265,5750784
5.5,6.141872261435249,4.858127738564751,5.159999999999999,5.90458041875945,4.415419581240548,0.9431570454811057,2.1683816139896708,1.3805593256352235,0.5057547653269878,2.329393000681611,2.0073702272977307,5914624
6.1499999999999995,6.685256947642905,5.614743052357094,5.139999999999999,5.873757453113765,4.406242546886233,0.8310267948855957,2.2003106534481045,1.535844822742602,0.1262087670285894,2.422304644745133,1.9783166621510764,6078464
5.99,6.523760245803301,5.4562397541967,5.290000000000001,5.916817357768593,4.663182642231408,0.9878796421612301,2.1828381990393,1.5948459003571123,0.3809133839653479,2.357862563056335,2.007813835022265,6242304
6.16,6.715337735076593,5.604662264923407,5.3100000000000005,5.876480361530742,4.743519638469259,0.9009182485441366,2.1521626303593315,1.3749405723548371,0.4268959247334361,2.314100994752804,1.990224265965859,6406144
5.79,6.67255311454892,4.90744688545108,5.4399999999999995,5.995337735076593,4.884662264923406,0.5970316797494888,2.273138924439748,1.0417465308804041,0.15231682861857343,2.4657843075269534,2.080493541352543,6569984
6.13,6.7350619802962335,5.524938019703766,5.32,5.966219776856141,4.67378022314386,0.738920149145027,2.1807824239134788,0.9964821120967826,0.4813581861932714,2.349708137297331,2.0118567105296266,6733824
5.999999999999999,6.534789678284836,5.465210321715162,5.54,6.065737577123796,5.014262422876204,0.8237443969274562,2.214984727402528,1.4841524385846911,0.16333635527022128,2.3937319969830257,2.03623745782203,6897664
6.05,6.74462219947249,5.35537780052751,5.51,5.801376045686669,5.218623954313331,0.740688245681425,2.2214344451824823,1.0714905327359834,0.40988595862686666,2.3350703341834924,2.1077985561814723,7061504
5.99,6.682026011071839,5.297973988928161,5.41,5.949351462406472,4.870648537593528,0.5753547788287202,2.2041777700185774,0.8432438342403372,0.30746572341710326,2.4513308458133096,1.9570246942238452,7225344
6.01,6.484236228055175,5.535763771944825,5.71,6.3206553856308805,5.0993446143691195,0.6746732909232378,2.155904125670592,0.9775798115789007,0.37176677026757493,2.373180458719611,1.9386277926215738,7389184
6.209999999999999,6.950877857679657,5.469122142320341,5.820000000000001,6.5878541528181,5.052145847181903,0.7142008711273471,2.140764415760835,1.0704306026078634,0.35797113964683075,2.370938611074455,1.9105902204472152,7553024
6.27,6.823263047744922,5.7167369522550775,5.470000000000001,5.919555335859781,5.0204446641402205,0.8903415827080607,2.162013214826584,1.517412344581712,0.26327082083440945,2.330189871330707,1.9938365583224609,7716864
6.0600000000000005,6.684819974072533,5.435180025927468,5.630000000000001,6.186866231693035,5.073133768306967,0.845926366498073,2.1806837479273478,1.3322593030150738,0.3595934299810722,2.3691111071797315,1.9922563886749642,7880704
6.35,7.163941029804985,5.536058970195015,5.61,6.069238500128201,5.150761499871799,0.7464969192127076,2.2635751883188884,1.4686103382667632,0.024383500158651872,2.453722060037579,2.073428316600198,8044544
6.1899999999999995,6.933572457800851,5.446427542199148,5.6,6.264830805543786,4.935169194456213,0.8247609309852123,2.155825398862362,1.2172388188845988,0.43228304308582577,2.335201391519208,1.976449406205516,8208384
6.459999999999999,7.175821206726931,5.7441787932730675,5.58,6.208967407740656,4.951032592259344,0.7971639549359679,2.185663955907027,1.3200442091301663,0.27428370074176966,2.370630478708932,2.0006974331051217,8372224
6.010000000000001,6.52662365412358,5.493376345876421,5.6,6.140370243444251,5.059629756555748,0.7634328987449408,2.210914052029451,1.4214436700900213,0.10542212739986045,2.3844283297708992,2.0373997742880023,8536064
6.049999999999999,6.5603920062069925,5.539607993793005,5.76,6.191740662898458,5.328259337101541,0.7928678550757469,2.2525613218545915,1.3885661115387036,0.19716959861279015,2.33889232425336,2.166230319455823,8699904
6.369999999999999,6.895452186216786,5.844547813783213,5.75,6.266236379965612,5.233763620034388,1.0818170374259353,2.068016023437182,1.8651530299977919,0.29848104485407867,2.2068952002455644,1.9291368466287997,8863744
6.23,6.5822782990761715,5.877721700923829,5.670000000000001,6.151767578817837,5.188232421182165,0.8482328319611648,2.163950524230798,1.5332237526086234,0.16324191131370613,2.3635957729010575,1.9643052755605388,9027584
6.31,6.771410879802373,5.848589120197627,5.58,6.289647799968407,4.8703522000315935,0.638465317711234,2.1770389323433244,1.020457329036556,0.2564733063859122,2.3603479346572556,1.9937299300293931,9191424
6.5699999999999985,7.030543157586776,6.109456842413221,5.63,5.982278299076171,5.277721700923829,0.6990116295715173,2.2670646687348683,1.382334897955176,0.015688361187858657,2.4464622555813498,2.087667081888387,9355264
6.339999999999999,6.819999999999999,5.8599999999999985,5.409999999999999,5.830594816896261,4.989405183103737,0.641506957449019,2.2014219969511037,1.1308633043945082,0.15215061050352968,2.3965208003800607,2.006323193522147,9519104
6.300000000000001,6.929285308902092,5.67071469109791,5.83,6.3477837386399845,5.312216261360016,0.8954471724107862,2.1485198512673382,1.5544887951445379,0.23640554967703464,2.3757439761339585,1.9212957264007178,9682944
6.63,7.317095335452075,5.942904664547925,5.37,5.8150842616853575,4.924915738314643,0.4726277160768707,2.2732529386878015,0.7612188404102752,0.1840365917434662,2.395323279517142,2.151182597858461,9846784
6.33,6.851632054229799,5.808367945770201,5.91,6.502368128784796,5.317631871215204,0.6362810082733631,2.251435010135174,1.2085540939833468,0.06400792256337928,2.4252008967745753,2.0776691234957725,10010624
6.62,7.439512049941915,5.800487950058085,6.0,6.627694193059009,5.372305806940991,0.6263294346630573,2.2130977655450503,1.0617699218673844,0.19088894745873036,2.347202162613795,2.0789933684763056,10174464
6.49,7.072151183113116,5.907848816886885,6.029999999999999,6.581452627158489,5.4785473728415095,0.5782436476554722,2.22679182390372,0.9426811791720823,0.21380611613886213,2.3388562805646393,2.1147273672428004,10338304
6.69,7.326317530797322,6.053682469202679,5.949999999999999,6.771279489577086,5.128720510422912,0.5071599155664445,2.2410784254471467,0.8433518281211849,0.17096800301170395,2.400315126737094,2.0818417241571994,10502144
6.469999999999999,6.964064773081424,5.9759352269185735,6.05,6.424833296279826,5.675166703720174,0.6304537397498886,2.2143399427334467,1.1229883676753976,0.1379191118243796,2.298535675014824,2.1301442104520696,10665984
6.5,7.1,5.9,6.1499999999999995,6.705427763079952,5.594572236920047,0.5731553638509164,2.2617676675319673,1.1135521270629014,0.03275860063893132,2.480125203554911,2.043410131509024,10829824
6.63,6.964813380855664,6.295186619144336,5.87,6.421452627158489,5.318547372841511,0.6296488191311558,2.258657631774743,1.2233396812577384,0.03595795700457327,2.3815077827957287,2.1358074807537575,10993664
6.67,7.20113086899558,6.138869131004419,5.87,6.391632054229799,5.348367945770201,0.46697899832700696,2.2200493559241297,0.7224677740445093,0.2114902226095045,2.368527430954518,2.071571280893741,11157504
6.909999999999999,7.486974869470066,6.333025130529933,5.880000000000001,6.379599839871872,5.380400160128129,0.7266539099626244,2.2251108571887017,1.35148775418037,0.10182006574487867,2.446453843858813,2.0037678705185904,11321344
6.69,7.0653664875824695,6.314633512417531,5.66,6.009857113690718,5.310142886309282,0.4081784675518671,2.3253075768550233,0.643467052472228,0.17288988263150618,2.4469605559859082,2.2036545977241384,11485184
6.279999999999999,6.661575680566777,5.8984243194332215,5.66,6.238273291792039,5.081726708207961,0.736028020704786,2.1995943730076157,1.2366469735456391,0.235409067863933,2.366572517540752,2.0326162284744793,11649024
6.739999999999999,7.267636238330916,6.212363761669082,5.999999999999999,6.640312423743284,5.359687576256714,0.5444919423510631,2.2260755797227225,0.831024190159962,0.2579596945421642,2.38191606637897,2.0702350930664752,11812864
6.640000000000001,7.264819974072533,6.015180025927468,6.29,6.7448626166217664,5.835137383378234,0.5303929124027491,2.1507516746719677,0.8888737365809696,0.17191208822452858,2.3109536596331344,1.9905496897108013,11976704
6.9300000000000015,7.9139207285142446,5.946079271485758,6.119999999999999,6.654415568635494,5.585584431364504,0.6943678131327033,2.1822308406233786,1.0180368320989117,0.37069879416649504,2.3111783462405575,2.0532833350061996,12140544
6.950000000000001,7.505427763079954,6.394572236920048,5.830000000000001,6.2970117771534255,5.362988222846576,0.6998600377080342,2.0877685099840164,1.0790060974946019,0.3207139779214666,2.324875785706975,1.8506612342610578,12304384
6.719999999999999,7.381513416341648,6.0584865836583495,5.83,6.351632054229799,5.308367945770201,0.37288500997237856,2.2439448113242784,0.6181852529365853,0.12758476700817176,2.426219250780528,2.0616703718680287,12468224
6.76,7.384819974072532,6.135180025927467,5.98,6.5255272678794345,5.434472732120566,0.5233804093363383,2.1576499953866004,0.8411981964354991,0.20556262223717758,2.3911821953874264,1.9241177953857744,12632064
6.7,7.066060104354462,6.333939895645538,5.97,6.58,5.359999999999999,0.48745189420878887,2.207933233678341,0.7149151976481726,0.25998859076940517,2.3642586517805215,2.05160781557616,12795904
7.089999999999999,7.478458491991099,6.701541508008899,6.17,6.603704968844029,5.736295031155971,0.5546164204056064,2.215436268349489,0.8813179974308433,0.2279148433803696,2.3974616005761185,2.033410936122859,12959744
7.06,7.329072480941473,6.790927519058526,6.05,6.630086200490927,5.469913799509072,0.4696770610714641,2.1856533805529277,0.8984149438406515,0.040939178302276835,2.4023451017418447,1.9689616593640107,13123584
7.18,7.5536308338453875,6.806369166154612,6.5,7.202851335632223,5.797148664367777,0.5008756471797825,2.2014867196480434,0.8407419835758689,0.16100931078369612,2.3698822754605406,2.0330911638355462,13287424
7.030000000000001,7.572309874518251,6.487690125481751,6.32,6.721995024844836,5.918004975155164,0.5179276541806759,2.2227010582884157,0.9046984041132247,0.13115690424812704,2.3673159488575664,2.078086167719265,13451264
6.88,7.315430821141545,6.444569178858455,5.959999999999999,6.4563869458396335,5.463613054160365,0.3683050817189117,2.11687048325936,0.5781155426474067,0.1584946207904166,2.3213350801854373,1.912405886333283,13615104
6.909999999999999,7.566429737291052,6.253570262708947,5.82,6.2712205669071395,5.368779433092861,0.5172081951983273,2.1785481592019402,0.7828225594521308,0.25159383094452387,2.373071284210341,1.9840250341935393,13778944
6.999999999999998,7.451663591625447,6.548336408374549,6.460000000000001,6.9523413450036475,5.967658654996354,0.6518690974762043,2.161431551973025,1.111834860512289,0.19190333444011953,2.3142463573404664,2.0086167466055835,13942784
7.1800000000000015,7.754108003776294,6.605891996223709,6.220000000000001,6.783560112144215,5.656439887855786,0.620987862193336,2.137447879215082,1.1122523116714353,0.12972341271523669,2.3181779916289518,1.956717766801212,14106624
6.779999999999999,7.203792402008341,6.3562075979916575,6.3,6.997137002317335,5.6028629976826645,0.4765099882303427,2.213594093422095,0.79650774014288,0.15651223631780548,2.3971906835583408,2.0299975032858493,14270464
7.0200000000000005,7.576417109729743,6.463582890270258,6.4,6.75213633723318,6.0478636627668205,0.4102386699756607,2.2326751872897153,0.6949802836854801,0.1254970562658413,2.396936151228373,2.0684142233510574,14434304
7.029999999999999,7.4795553358597795,6.580444664140219,6.22,6.750659966456864,5.689340033543136,0.5618025775377948,2.1563020780682565,0.7407800488964411,0.3828251061791485,2.364401600889292,1.948202555247221,14598144
7.18,7.537211421989834,6.822788578010165,6.380000000000001,6.8061455150532515,5.95385448494675,0.6441148331699272,2.2033573975165686,1.0376392092249906,0.25059045711486383,2.374875033838177,2.03183976119496,14761984
6.94,7.371740662898459,6.508259337101542,6.17,6.516554469023269,5.823445530976731,0.4285746566951275,2.180370953679085,0.7101871276181311,0.146962185772124,2.4544016216618707,1.9063402856962992,14925824
7.3199999999999985,7.888858506133114,6.751141493866883,6.4300000000000015,6.64470910553584,6.215290894464163,0.44436344165975844,2.2305895850062374,0.8202390403156242,0.06848784300389266,2.3932675086297586,2.067911661382716,15089664
7.06,7.558397431775084,6.561602568224915,6.14,6.5898888751680795,5.69011112483192,0.7911557173977297,2.071648128330707,1.3301479957955338,0.25216343899992577,2.271814612031758,1.871481644629656,15253504
7.230000000000001,7.888862656401167,6.571137343598836,6.360000000000001,7.099188744503055,5.620811255496948,0.7278140245005489,2.1359288627902666,1.373990490451893,0.08163755854920474,2.3235885919363635,1.94826913364417,15417344
7.1899999999999995,7.6746648326421045,6.7053351673578945,6.51,7.07471231613982,5.94528768386018,0.6309367969632149,2.1211830884218217,0.9994050662082092,0.2624685277182206,2.2786046064156147,1.963761570428029,15581184
7.08,7.533431361950186,6.6265686380498146,6.080000000000001,6.756461381011512,5.40353861898849,0.3393293608756115,2.2821838796138767,0.6219243553370271,0.056734366414195936,2.3989211484866035,2.16544661074115,15745024
7.25,7.730104155366312,6.769895844633688,6.67,7.328862656401165,6.0111373435988344,0.5218091443491478,2.204320157070955,0.8497632159974313,0.19385507270086427,2.391153624792895,2.017486689349015,15908864
7.1,7.6477225575051655,6.552277442494834,6.43,6.8424318125460255,6.017568187453974,0.6313369434947769,2.1455644374092424,0.8542926610048013,0.40838122598475246,2.213800901184596,2.077327973633889,16072704
7.040000000000001,7.485421149026402,6.594578850973599,6.11,6.582122865364515,5.6378771346354855,0.5706288455675046,2.0476786176363624,0.9248619070781889,0.2163957840568203,2.2942175585570896,1.8011396767156351,16236544
7.2299999999999995,7.7012748667179265,6.758725133282073,6.37,6.772616442783948,5.967383557216052,0.4801417721745868,2.1995766341686247,0.8460225624546907,0.11426098189448292,2.3817040798222715,2.017449188514978,16400384
7.390000000000001,7.768021163428717,7.011978836571284,6.49,6.986890329952194,5.993109670047806,0.5249417026837666,2.054246593018373,0.7850053853145571,0.26487802005297606,2.2781742633576547,1.8303189226790912,16564224
7.49,8.043985559378582,6.936014440621419,6.74,7.198693797647189,6.281306202352812,0.5177907452608148,2.159737489124139,0.8452938402643332,0.19028765025729644,2.339051475064275,1.9804235031840034,16728064
7.4799999999999995,8.264601809837322,6.6953981901626785,6.6899999999999995,7.225630469633683,6.154369530366316,0.3768382375283787,2.2696706632773083,0.8078979843923473,-0.054221509335589946,2.4358969117114397,2.103444414843177,16891904
7.1,7.714817045957576,6.485182954042424,6.43,7.01489315263559,5.845106847364409,0.44042392442934214,2.1277376527587575,0.7324534110566847,0.14839443780199962,2.3175403539523307,1.9379349515651842,17055744
7.51,7.992597140480546,7.027402859519453,6.340000000000001,6.832341345003647,5.847658654996354,0.7440724200336263,2.1214589913686117,1.2520568294737062,0.23608801059354634,2.326766829084197,1.9161511536530262,17219584
7.599999999999999,8.181377674149944,7.018622325850053,6.45,7.127126280689208,5.772873719310792,0.36662525821399566,2.243777859707673,0.6188659229740032,0.11438459345398816,2.3941427190676583,2.093413000347688,17383424
7.4,7.977927331071996,6.822072668928005,6.36,6.876139516022558,5.843860483977442,0.3246156930147359,2.2530709117650987,0.769681352172944,-0.1204499661434722,2.4483113585120053,2.057830465018192,17547264
7.5200000000000005,7.984327470649757,7.055672529350244,6.5,7.0813776741499455,5.9186223258500545,0.7050794005549202,2.1178334832191466,1.2433990087285842,0.16675979238125638,2.302255534005732,1.9334114324325615,17711104
7.359999999999999,7.924269439186635,6.795730560813364,6.51,6.78367864366808,6.23632135633192,0.4911028248180324,2.1830320015549662,0.8096533785513296,0.17255227108473525,2.3374443095958446,2.028619693514088,17874944
7.3199999999999985,7.899309934318408,6.740690065681589,6.459999999999999,7.2909031231136385,5.62909687688636,0.34225223894075796,2.2046998341878257,0.5602311736893303,0.12427330419218566,2.36886303737186,2.0405366310037913,18038784
7.19,7.763498038357588,6.616501961642413,6.319999999999999,6.771220566907139,5.86877943309286,0.33745566985259445,2.2443164562185607,0.556711731671486,0.11819960803370291,2.428057762234673,2.0605751502024483,18202624
7.639999999999999,8.231945943477948,7.048054056522049,6.4799999999999995,7.057581163127745,5.902418836872254,0.42655245917849244,2.184445216755072,0.6988083348104877,0.15429658354649722,2.3532377403016915,2.015652693208452,18366464
7.31,7.923921819126833,6.696078180873166,6.289999999999999,6.800783711564884,5.779216288435114,0.5539714632090181,2.1405279859900475,0.9889729207583757,0.1189700056596606,2.3248489780546024,1.9562069939254927,18530304
7.7299999999999995,8.149642705167146,7.310357294832854,6.460000000000001,6.940000000000001,5.98,0.6056361705375214,2.1069471249977747,1.0531695293672572,0.15810281170778556,2.3201667653082705,1.8937274846872787,18694144
7.6,7.957770876399966,7.242229123600033,6.6,7.201664358259652,5.998335641740347,0.44669148425261174,2.192707114915053,0.7537769919490471,0.1396059765561763,2.3583160681048216,2.0270981617252843,18857984
7.55,8.083385414123782,7.016614585876217,6.83,7.3380354318352214,6.321964568164779,0.3617645665382345,2.244393796225389,0.6476199466391487,0.07590918643732036,2.40218873318961,2.0865988592611675,19021824
7.75,8.076343377441614,7.4236566225583855,6.720000000000001,7.261848687365763,6.178151312634238,0.3517826177490254,2.214491515358289,0.590808461872786,0.11275677362526487,2.391014040387246,2.037968990329332,19185664
7.9,8.607106781186548,7.1928932188134524,6.660000000000001,7.438716893357272,5.88128310664273,0.607476602618893,2.143107356627782,1.0109904307067152,0.20396277453107092,2.3529136003813598,1.9333011128742046,19349504
7.7299999999999995,8.376606526413088,7.083393473586911,6.640000000000001,7.0200000000000005,6.260000000000001,0.4780436459928751,2.164823006590207,0.7234825157356066,0.23260477625014356,2.2587653421047618,2.0708806710756527,19513344
7.49,8.02,6.960000000000001,6.5,7.040370243444252,5.959629756555748,0.3697056618984788,2.253970735768477,0.7776057068379354,-0.03819438304097772,2.490706146744449,2.0172353247925052,19677184
7.7,8.23851648071345,7.161483519286549,6.8,7.275394572960188,6.3246054270398115,0.5766500665185352,2.1131046757102014,0.946613407876082,0.20668672516098846,2.3206070048342293,1.9056023465861736,19841024
7.55,7.948120584747888,7.151879415252112,6.5,6.956070170039655,6.043929829960345,0.40867101073575524,2.2470047488808635,0.7750333549469516,0.04230866652455889,2.4983080271464644,1.9957014706152627,20004864
7.7,8.128952211790544,7.271047788209456,6.919999999999999,7.392863616701475,6.447136383298523,0.2882886249882479,2.2764926860729853,0.38564336768555973,0.1909338822909361,2.3726511914768635,2.180334180669107,20168704
7.879999999999998,8.462752091373337,7.29724790862666,6.67,7.041618083521241,6.298381916478759,0.5526339347163836,2.1530904516577722,0.8518270982870692,0.25344077114569796,2.333065211176091,1.9731156921394537,20332544
7.85,8.235356977359954,7.464643022640046,6.57,7.1929767250869014,5.947023274913099,0.522332071668158,2.1868259077270826,0.8575176930726345,0.18714645026368143,2.3370423101708058,2.0366095052833595,20496384
7.75,8.413701740241805,7.086298259758195,6.43,7.049758017293846,5.810241982706153,0.30888083541455363,2.228705279032389,0.4784097796291156,0.1393518911999917,2.435487435598896,2.021923122465882,20660224
7.840000000000001,8.22262252939418,7.457377470605821,6.709999999999999,7.1735730794599695,6.246426920540029,0.4280061284701029,2.180476736028989,0.8109910047887199,0.045021252151485947,2.43335499142639,1.927598480631588,20824064
7.87,8.341274866717928,7.398725133282073,6.65,7.372841614740048,5.927158385259952,0.491675325234731,2.099211991826693,0.7451363606945354,0.2382142897749267,2.2587720336641186,1.939651949989268,20987904
7.88,8.253630833845389,7.506369166154612,6.7700000000000005,7.404113554499508,6.135886445500493,0.4548468466227254,2.189839950203895,0.9625833108161164,-0.052889617570665515,2.3691682378596424,2.010511662548148,21151744
7.840000000000001,8.292106182218292,7.387893817781708,6.7,7.179583152331272,6.220416847668728,0.41319858923476815,2.2326145733396214,0.7029697519675393,0.123427426501997,2.4232241066556055,2.0420050400236374,21315584
7.470000000000001,8.081637147334922,6.8583628526650795,6.6,7.056070170039654,6.143929829960345,0.5781723820293942,2.1731910735368727,1.0813366274652998,0.0750081365934887,2.384460726431401,1.9619214206423445,21479424
7.839999999999999,8.240499687890015,7.439500312109983,7.01,7.430594816896262,6.589405183103738,0.5138322362055381,2.099161798755328,0.7871557730025385,0.2405086994085377,2.2572469585057737,1.9410766390048824,21643264
7.94,8.233938769133982,7.646061230866019,6.69,7.200783711564886,6.179216288435115,0.40395778934859355,2.1663825159271557,0.7078324682436199,0.10008311045356727,2.4027292769739392,1.930035754880372,21807104
7.74,8.155210789840535,7.324789210159467,6.790000000000001,7.162692903071686,6.417307096928316,0.3268005630932749,2.224779703716437,0.47844689322525097,0.17515423296129878,2.3963580244903984,2.0532013829424756,21970944
7.68,8.113128156554154,7.246871843445845,6.5,6.953872228716409,6.046127771283591,0.3451853731957574,2.1172852605581287,0.5424538217159971,0.14791692467551767,2.3220824093871446,1.9124881117291128,22134784
7.93,8.472309874518249,7.38769012548175,6.87,7.270124980474852,6.469875019525149,0.4807732084145148,2.0701363508900004,0.8130190276213317,0.14852738920769792,2.2534041381310055,1.8868685636489952,22298624
7.969999999999999,8.423982378512646,7.516017621487352,7.230000000000001,7.644849370253832,6.815150629746171,0.5322589602942268,2.1327591891090076,0.9924941425404855,0.07202377804796811,2.344977118727776,1.9205412594902393,22462464
7.85,8.486003144646313,7.2139968553536855,6.62,7.011918358845309,6.2280816411546915,0.5210432310743879,2.153828232983748,0.8198611214596383,0.2222253406891374,2.367660859905206,1.9399956060622903,22626304
7.910000000000001,8.440000000000001,7.380000000000001,6.750000000000002,7.446060342211796,6.053939657788208,0.48602167085433995,2.188329405585925,0.8083578985666677,0.1636854431420121,2.301826851288286,2.074831959883564,22790144
7.94,8.32,7.5600000000000005,6.94,7.256859590355098,6.623140409644903,0.4058211786051591,2.1948528801401457,0.5903326715435329,0.2213096856667853,2.3042853265202177,2.0854204337600737,22953984
8.190000000000001,8.581024295920344,7.798975704079658,6.85,7.297772263544762,6.402227736455237,0.39164591214309136,2.155287987490495,0.5852165520726055,0.19807527221357726,2.352692525710821,1.9578834492701696,23117824
8.030000000000001,8.609741321625432,7.4502586783745715,6.970000000000001,7.392018956920184,6.547981043079817,0.53687465613087,2.042560456693173,0.8062380793705954,0.2675112328911447,2.1723714662486175,1.9127494471377284,23281664
7.8100000000000005,8.2582186966203,7.361781303379701,6.969999999999999,7.443392015141784,6.496607984858214,0.5698462438730834,2.107421056926251,0.9022959740399745,0.23739651370619225,2.3466551470791965,1.8681869667733049,23445504
7.929999999999998,8.239999999999998,7.619999999999997,6.890000000000001,7.5200000000000005,6.260000000000001,0.3898995839680235,2.2736605713764826,0.6813856958609434,0.09841347207510354,2.3917289562194837,2.1555921865334815,23609344
8.26,8.536405499221706,7.9835945007782945,6.960000000000001,7.491413210223458,6.428586789776544,0.3948746079035724,2.144553954402606,0.635297989024004,0.15445122678314088,2.3187085911719403,1.9703993176332717,23773184
8.110000000000001,8.710749531835024,7.509250468164978,6.869999999999999,7.4104627646748655,6.329537235325133,0.3678851128245393,2.183229654033979,0.5686116873212613,0.1671585383278172,2.3950795964926974,1.9713797115752605,23937024
8.209999999999999,8.838410693734598,7.5815893062654,6.92,7.2882390527904395,6.55176094720956,0.2834484736279895,2.2293126985430716,0.5018205249321089,0.06507642232387004,2.4433421089304335,2.0152832881557097,24100864
8.089999999999998,8.462692903071682,7.717307096928314,7.099999999999999,7.474165738677393,6.725834261322604,0.4180414750939234,2.1734151641527815,0.6173161312656515,0.2187668189221953,2.3431755411735273,2.0036547871320356,24264704
8.02,8.497074417675062,7.542925582324937,6.959999999999999,7.4399999999999995,6.479999999999999,0.306175985528777,2.1439916029572488,0.5048894327623645,0.10746253829518954,2.3756068878574412,1.9123763180570563,24428544
7.99,8.447055795281058,7.532944204718943,7.05,7.455585995813465,6.644414004186535,0.417978315676252,2.1143926545977587,0.6880933882465633,0.14786324310594068,2.3242666343059635,1.904518674889554,24592384
8.280000000000001,8.575972971738976,7.984027028261027,6.9399999999999995,7.569603049547887,6.310396950452112,0.47315596699093776,2.1630328903595606,0.9064501211251805,0.039861812856695045,2.323007920376931,2.00305786034219,24756224
8.180000000000001,8.55363083384539,7.806369166154614,7.039999999999999,7.406606055596466,6.673393944403532,0.35395284911307195,2.152517981827259,0.611793937941095,0.09611176028504892,2.386669873509565,1.9183660901449529,24920064


==> data/progress-ninja-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.8299999999999996,3.34,2.3199999999999994,2.89,3.278458491991101,2.5015415080088994,0.9075666492804885,2.7058426469564436,1.3550922606713436,0.46004103788963346,2.7070661722095846,2.7046191217033027,16384,0.40206310898065567,2.0930291414260864
3.25,3.7174398357008096,2.7825601642991904,3.37,3.6767572330035594,3.063242766996441,1.518251782655716,2.5093848437070845,1.754456870208791,1.282046695102641,2.579511458295686,2.439258229118483,180224,2.4163528800010683,3.0509769201278685
3.5,3.9074309757492673,3.0925690242507327,3.500000000000001,3.9959838707054907,3.004016129294511,1.359256248921156,2.543297728896141,1.7365902690517716,0.9819222287905403,2.62201161012884,2.4645838476634423,344064,3.274386191368103,3.2657429933547975
3.4200000000000004,3.927543101617981,2.9124568983820196,3.69,4.026005952328228,3.353994047671771,1.5099548354744912,2.429138708114624,1.7331713585745947,1.2867383123743876,2.5719894304044946,2.286287985824753,507904,3.313368225097656,3.238022875785828
4.07,4.539148164229596,3.6008518357704045,4.090000000000001,4.486106046406768,3.6938939535932334,1.392955844849348,2.2360427528619766,1.5955226991521498,1.1903889905465461,2.3694647759214518,2.1026207298025015,671744,3.7157549619674684,3.8969162940979003
4.99,5.527494186015068,4.452505813984932,4.46,4.872795348811006,4.047204651188994,1.272722101211548,2.109639923274517,1.4518200438309856,1.0936241585921103,2.2639053293157954,1.9553745172332384,835584,4.757201099395752,4.7931315183639525
5.1000000000000005,5.640370243444252,4.559629756555749,4.81,5.235323406362734,4.384676593637265,1.2099667944014072,1.9551309287548064,1.3503380328997903,1.0695955559030241,2.035267557561785,1.874994299947828,999424,4.811854124069214,4.904767894744873
5.090000000000001,5.67898217290509,4.501017827094912,5.15,5.604422710700071,4.69557728929993,0.9359897516667843,1.8981568023562432,1.0485926319329242,0.8233868714006445,2.051177242197477,1.7451363625150094,1163264,4.918842768669128,4.894709157943725
5.51,5.824483703870328,5.1955162961296715,5.24,5.662374241638858,4.817625758361142,0.9404322721064091,1.7952597469091416,1.060011049771515,0.8208534944413033,1.9080580084457055,1.6824614853725777,1327104,5.3508556365966795,5.303808212280273
5.4399999999999995,6.086838465151849,4.79316153484815,5.39,5.810594816896262,4.969405183103738,0.8954222880303859,1.7419264927506446,1.0155144040058368,0.775330172054935,1.8922203950007355,1.5916325905005537,1490944,5.359757900238037,5.243678140640259
5.86,6.535573830162182,5.184426169837819,5.3100000000000005,5.614795013082564,5.005204986917437,0.7947319112718105,1.7235835283994674,0.9695027467107469,0.6199610758328742,1.9687069834547477,1.478460073344187,1654784,5.612295484542846,5.629458093643189
5.880000000000001,6.777552226892675,4.982447773107326,5.700000000000001,6.322896460095899,5.077103539904103,0.7998299121856689,1.612759804725647,0.8985611825715405,0.7010986417997973,1.8794990309453388,1.3460205785059554,1818624,5.657905530929566,5.637092065811157
6.62,7.4358431221748456,5.804156877825155,5.820000000000001,6.360000000000001,5.280000000000001,0.7584771059453488,1.5695826828479766,0.8637562153062027,0.6531979965844948,1.8484518093864282,1.2907135563095251,1982464,6.093294715881347,6.285036230087281
6.55,7.529030132324843,5.5709698676751565,6.049999999999999,6.628359749636849,5.471640250363149,0.7163625087589025,1.505895259976387,0.8043001682724087,0.6284248492453963,1.7834268445995276,1.2283636753532465,2146304,6.102352046966553,6.203034353256226
7.210000000000001,7.949526875779374,6.470473124220628,6.249999999999999,6.8248912940721915,5.675108705927807,0.6668653670698405,1.4013880059123038,0.7696717805953276,0.5640589535443533,1.6951509814080004,1.1076250304166073,2310144,6.5082330226898195,6.781765460968018
7.470000000000001,7.953838816136119,6.986161183863882,6.0,6.41952353926806,5.58047646073194,0.652733602374792,1.3395112030208112,0.7453988138019318,0.5600683909476523,1.6956716851100067,0.9833507209316157,2473984,6.7818797588348385,6.978264665603637
7.519999999999999,8.106174035590113,6.933825964409885,5.9799999999999995,6.379499687108764,5.580500312891235,0.5309215307235717,1.3773946411907674,0.6281789147180316,0.4336641467291119,1.7215727262467617,1.033216556134773,2637824,6.666298961639404,6.979927206039429
7.639999999999999,8.089888875168079,7.190111124831919,5.78,6.345331761004103,5.214668238995897,0.524775942787528,1.2840732388198375,0.6379271903465807,0.41162469522847533,1.6510921060901966,0.9170543715494783,2801664,7.109991455078125,7.086199808120727
8.03,8.664113554499506,7.395886445500492,5.99,6.468434948556228,5.511565051443773,0.4544706592336297,1.2872972197830677,0.5803860407429233,0.32855527772433607,1.6156791311412537,0.9589153084248816,2965504,7.291786193847656,7.435499906539917
7.7,8.149444101084885,7.250555898915116,6.1,6.463318042491698,5.736681957508301,0.45589983444660903,1.2549401387572288,0.6027907379271488,0.3090089309660693,1.565019827484846,0.9448604500296117,3129344,7.194914102554321,7.116972255706787
7.83,8.545611626512594,7.114388373487406,6.38,7.018435587980495,5.741564412019505,0.39546233247965573,1.2520347870886326,0.5176733981266731,0.27325126683263834,1.5538094765436927,0.9502600976335723,3293184,7.134349727630616,7.169344711303711
7.76,8.23791212581394,7.282087874186059,6.22,6.71152822909778,5.728471770902219,0.3437022194266319,1.1829664304852485,0.42697806071223654,0.2604263781410273,1.5477572039807042,0.8181756569897928,3457024,7.1330235481262205,7.081641387939453
7.92,8.581513416341648,7.2584865836583505,6.180000000000001,6.87108610172684,5.488913898273161,0.3188475959002971,1.0844743307679892,0.41463641960167463,0.22305877219891956,1.4789641240436602,0.6899845374923183,3620864,7.350077152252197,7.194580364227295
8.09,8.566340214552582,7.6136597854474175,6.319999999999999,6.782168800331653,5.857831199668346,0.36119628027081485,0.9962904397398233,0.46082693390211127,0.26156562663951843,1.4334783959124484,0.5591024835671983,3784704,7.43512978553772,7.365848779678345
8.139999999999999,8.615815090134811,7.664184909865186,6.16,6.738273291792039,5.581726708207961,0.32186864223331213,1.0446682397276164,0.40822994184521494,0.23550734262140932,1.3678848293157229,0.7214516501395098,3948544,7.462176370620727,7.393326187133789
8.250000000000002,8.643064880140672,7.856935119859331,6.25,6.766236379965612,5.733763620034388,0.3034355822950602,1.0382806580513715,0.3940000977918034,0.21287106679831697,1.3882234761909187,0.6883378399118244,4112384,7.530828952789307,7.467162990570069
8.35,8.727491721763537,7.972508278236463,6.0600000000000005,6.491740662898459,5.628259337101542,0.2943001427687705,1.0011539243161678,0.38021734747787866,0.2083829380596623,1.2731008730630906,0.729206975569245,4276224,7.537856006622315,7.562027263641357
8.510000000000002,8.980000000000002,8.040000000000001,6.459999999999999,6.958397431775084,5.961602568224914,0.3112329328432679,1.0269440554082394,0.41672103223326773,0.20574483345326808,1.318568592058851,0.7353195187576278,4440064,7.639830493927002,7.692949914932251
8.33,8.704299345444259,7.955700654555742,6.5,6.983735464897913,6.016264535102087,0.2580161038786173,1.0393390946090222,0.3346428610866885,0.18138934667054607,1.361219090605841,0.7174590986122034,4603904,7.54799165725708,7.521119117736816
8.49,8.933734154646675,8.046265845353325,6.7299999999999995,7.11742741255621,6.342572587443789,0.2841163699515164,1.0937564820051193,0.3827606253645235,0.18547211453850931,1.4306578880525969,0.7568550759576418,4767744,7.693039035797119,7.671754598617554
8.450000000000001,8.904422710700072,7.995577289299931,6.45,7.016127194188726,5.883872805811274,0.2788872055709362,1.0771413326263428,0.3275626561349467,0.23021175500692576,1.410410714598508,0.7438719506541777,4931584,7.726475429534912,7.608962917327881
8.53,8.97955533585978,8.080444664140218,6.55,6.950624512480203,6.149375487519797,0.25066805211827153,1.0682138733565807,0.32553517354783074,0.17580093068871233,1.414485332359653,0.7219424143535085,5095424,7.676949548721313,7.648808431625366
8.620000000000001,9.161848687365763,8.078151312634239,6.7,7.3099180272790765,6.090081972720924,0.28148578517138956,1.0745813757181168,0.3486438677918481,0.21432770255093103,1.3824917219990902,0.7666710294371436,5259264,7.859490966796875,7.716357803344726
8.49,8.972597140480547,8.007402859519454,6.529999999999999,6.994865571966778,6.065134428033221,0.24356102813035246,1.047404434531927,0.3127226078208537,0.17439944843985122,1.3378007377223482,0.757008131341506,5423104,7.719990682601929,7.593189382553101
8.85,9.137228132326902,8.562771867673098,6.56,7.250217357069496,5.869782642930503,0.22666624011471867,1.032033907622099,0.29414415252155335,0.159188327707884,1.3633751152699913,0.7006926999742068,5586944,7.952492523193359,7.899432849884033
8.73,9.16370496884403,8.296295031155971,7.010000000000001,7.6947627326308,6.325237267369201,0.22696544760838147,1.0578595206141472,0.27694716345055104,0.17698373176621193,1.418648787081727,0.6970702541465674,5750784,7.853464984893799,7.7575719356536865
8.79,9.37728187440104,8.202718125598958,6.7299999999999995,7.14,6.319999999999999,0.20333155421540142,1.003911554068327,0.26052613749885695,0.14613697093194586,1.3013618338705648,0.7064612742660892,5914624,7.889561367034912,7.775769996643066
8.72,9.205386443980464,8.234613556019537,6.5200000000000005,7.176962708226274,5.863037291773727,0.23060234012082215,1.025854717195034,0.3032201834731582,0.15798449676848608,1.3110297204145664,0.7406797139755017,6078464,7.779051160812378,7.7175407886505125
8.89,9.262692903071684,8.517307096928317,6.6,6.916227766016838,6.283772233983162,0.20171318659558893,0.9804674211889506,0.25977750311524916,0.1436488700759287,1.260278024545176,0.7006568178327253,6242304,7.921666622161865,7.862683486938477
8.93,9.202213151776323,8.657786848223676,6.539999999999999,6.917359245282263,6.162640754717735,0.19635210400447248,0.9997823432087898,0.26220314607597706,0.1305010619329679,1.2254688846573192,0.7740958017602604,6406144,7.930837392807007,7.8834953784942625
9.080000000000002,9.375972971738976,8.784027028261027,6.510000000000001,7.196221538571911,5.82377846142809,0.19788166647776959,0.9441862218081951,0.27758792185313375,0.11817541110240541,1.2112336906941665,0.6771387529222237,6569984,7.965659093856812,8.001419401168823
8.98,9.364187454245972,8.595812545754029,6.659999999999999,7.348767014308902,5.971232985691096,0.19150291089899835,1.0196530543267728,0.25862369304228006,0.12438212875571666,1.2701199686039468,0.7691861400495987,6733824,7.86349048614502,7.888626670837402
8.749999999999998,9.199999999999998,8.299999999999999,6.530000000000001,6.961393092202461,6.098606907797541,0.17054383056238293,1.0045138038694859,0.23521561209563074,0.10587204902913509,1.3114601660565488,0.6975674416824229,6897664,7.834405994415283,7.663498878479004
9.17,9.53619666847201,8.80380333152799,6.830000000000001,7.247252920900502,6.4127470790995,0.2213257412891835,0.99820416867733,0.31193935027339836,0.13071213230496864,1.2726333277706514,0.7237750095840086,7061504,8.046892404556274,8.03730878829956
8.95,9.430104155366312,8.469895844633687,6.65,7.1796225070746145,6.120377492925386,0.16052073547616597,0.9967151701450347,0.21503617066167294,0.106005300290659,1.261567977224299,0.7318623630657706,7225344,7.760320663452148,7.815075254440307
9.13,9.455729949498048,8.804270050501954,6.540000000000001,6.985421149026402,6.094578850973599,0.17979729212820528,0.9931804932653904,0.24411176581967867,0.11548281843673189,1.2670597900554375,0.7193011964753433,7389184,7.901167917251587,7.954009246826172
9.280000000000001,9.551293199325011,9.008706800674991,6.529999999999999,7.111463670404264,5.9485363295957345,0.17483722628094253,0.9309942871332169,0.2417073000472287,0.10796715251465636,1.2296724790857292,0.6323160951807044,7553024,8.080729436874389,8.094525146484376
9.14,9.495527776692624,8.784472223307377,6.85,7.167017349682947,6.532982650317052,0.16762542263604702,0.9826227679848671,0.23289006552457464,0.1023607797475194,1.2464908577099625,0.7187546782597718,7716864,7.970650148391724,7.955298376083374
9.080000000000002,9.347581763205195,8.812418236794809,6.76,7.104093010681705,6.4159069893182945,0.160371748637408,0.9943453729152679,0.21511644980735725,0.10562704746745874,1.283176514597004,0.7055142312335319,7880704,7.914142894744873,7.879513835906982
9.01,9.449203825119955,8.570796174880044,6.5,6.806594194335118,6.193405805664882,0.12343474146910009,0.9621461756527424,0.17305381120983218,0.073815671728368,1.2373100936887338,0.686982257616751,8044544,7.906070804595947,7.817265558242798
9.18,9.569358446678635,8.790641553321365,6.4799999999999995,6.8918252056394795,6.0681747943605195,0.1540841755457222,0.9812604703009129,0.20408317351691074,0.10408517757453367,1.298336397880541,0.6641845427212849,8208384,7.925351667404175,7.958050346374511
9.260000000000002,9.509799919935936,9.010200080064067,6.590000000000001,6.943411940941447,6.236588059058555,0.12291725568938996,0.8900112070143222,0.17815304182981057,0.06768146954896936,1.1570156903134252,0.6230067237152193,8372224,8.048938465118407,8.000362300872803
9.17,9.415153013442625,8.924846986557375,6.5,6.868781778291716,6.131218221708284,0.1643309213686734,0.9024077024310827,0.21584893454843676,0.11281290818891002,1.1617508646594905,0.6430645402026749,8536064,7.929808521270752,7.939295148849487
9.129999999999999,9.476554469023268,8.78344553097673,6.619999999999999,7.131468474101776,6.108531525898222,0.15738957226276395,0.9267584353685379,0.22401636279199977,0.09076278173352816,1.1896832071060883,0.6638336636309873,8699904,7.892124891281128,7.854891300201416
9.209999999999999,9.563411940941444,8.856588059058554,6.75,7.088378486313773,6.411621513686227,0.15063874782063066,0.9304664187133312,0.23577953793387163,0.06549795770738971,1.1884346173295461,0.6724982200971164,8863744,7.88223295211792,7.920192289352417
9.38,9.598174242292714,9.161825757707287,6.43,7.12,5.739999999999999,0.13620341015048323,0.8947322476655245,0.195884339983359,0.07652248031760747,1.1057658487769189,0.68369864655413,9027584,8.068538808822632,8.05660276412964
9.36,9.609799919935936,9.110200080064063,6.539999999999999,7.058073353879544,6.021926646120455,0.14520969437435266,0.8807577326893806,0.20955196896061523,0.08086741978809009,1.0778014617716885,0.6837140036070728,9191424,8.040513753890991,8.025763463973998
9.23,9.60429934544426,8.855700654555742,6.720000000000001,7.019332590941916,6.420667409058085,0.12660609181039034,0.8687480762600899,0.1884024137904795,0.06480976983030116,1.0150901776265684,0.7224059748936112,9355264,7.94142336845398,7.900617980957032
9.33,9.56685438564654,9.09314561435346,6.75,7.463091859440283,6.036908140559717,0.14833890940062697,0.8744475945830346,0.19860262917601554,0.0980751896252384,1.1113652450882794,0.6375299440777897,9519104,8.01152195930481,7.982017517089844
9.4,9.623606797749979,9.176393202250022,6.779999999999999,7.166781592116274,6.393218407883725,0.15803799852728845,0.8734225954860448,0.21993665015431535,0.09613934690026155,1.0982980540732248,0.6485471368988648,9682944,7.999573230743408,8.00575680732727
9.360000000000001,9.555959179422656,9.164040820577346,6.840000000000001,7.1439736830714144,6.536026316928587,0.13631760207936167,0.8354764670133591,0.17466702748026464,0.09796817667845868,1.0604632906501854,0.6104896433765327,9846784,7.939003610610962,7.971721124649048
9.3,9.6286335345031,8.971366465496901,6.49,7.002737749731771,5.97726225026823,0.12708689710125326,0.8456943586468697,0.16773487410434448,0.08643892009816204,0.9957196955830596,0.6956690217106798,10010624,7.904358291625977,7.902567720413208
9.25,9.526586333718786,8.973413666281214,6.82,7.421331855134916,6.2186681448650845,0.1366660323925316,0.9152349911630153,0.19877762890186407,0.07455443588319917,1.1063285944821362,0.7241413878438945,10174464,7.926514053344727,7.852637863159179
9.35,9.663847096529505,9.036152903470494,6.709999999999999,7.132965719651131,6.287034280348867,0.12919053644873196,0.8591401971876621,0.17727119897999838,0.08110987391746555,1.0526180403495204,0.6656623540258038,10338304,7.924269533157348,7.905704402923584
9.379999999999999,9.639999999999999,9.12,6.83,7.204299345444258,6.455700654555742,0.14438254288397726,0.887520108371973,0.19131476555853616,0.09745032020941835,1.1298822516488936,0.6451579650950525,10502144,7.987910795211792,7.923773860931396
9.48,9.779332590941916,9.180667409058085,6.630000000000001,7.163010318849458,6.096989681150544,0.11892299163155258,0.8429288122802973,0.17386140350972623,0.06398457975337893,1.051915192357297,0.6339424322032976,10665984,7.872570991516113,7.982696151733398
9.27,9.493830292855993,9.046169707144006,6.75,7.1379432948254165,6.3620567051745835,0.12511920765973628,0.8594514135271311,0.16305120074266416,0.08718721457680839,1.0802048963646063,0.6386979306896559,10829824,7.882176876068115,7.817061185836792
9.530000000000001,9.72,9.340000000000002,6.660000000000001,7.178073353879546,6.1419266461204565,0.1444439498707652,0.8760241944342851,0.21200504350731408,0.07688285623421631,1.0969087953802283,0.6551395934883419,10993664,7.93688702583313,8.008275651931763
9.34,9.714699879903904,8.965300120096096,6.549999999999999,6.960487515035474,6.1395124849645235,0.11204176130704577,0.8808993935585022,0.18238875886375905,0.0416947637503325,1.0823061900753304,0.6794925970416741,11157504,7.882709550857544,7.83864197731018
9.38,9.573907194296654,9.186092805703348,6.82,7.307442304278158,6.332557695721842,0.10731792910955844,0.8953953623771668,0.14039317966880788,0.074242678550309,1.1241266861378032,0.6666640386165305,11321344,7.856544780731201,7.848947048187256
9.48,9.82,9.14,6.82,7.431228271597445,6.208771728402556,0.09902358420658855,0.8443510353565216,0.14404911240640053,0.05399805600677656,1.0258426044826692,0.662859466230374,11485184,7.892515563964844,7.920644855499267
9.18,9.43219040425837,8.92780959574163,6.88,7.357074417675062,6.402925582324937,0.1292147199157625,0.8827396355569362,0.1774911516732471,0.08093828815827789,1.0700656569132787,0.6954136142005938,11649024,7.706334447860717,7.662933301925659
9.42,9.719332590941915,9.120667409058084,6.960000000000003,7.645857127979292,6.274142872020713,0.14301360794343052,0.8346937969326973,0.1988357215032182,0.0871914943836428,0.9858083159594467,0.6835792779059479,11812864,7.825469827651977,7.836590671539307
9.53,9.809463772249641,9.250536227750358,6.730000000000001,7.412715167547932,6.04728483245207,0.09668204856570807,0.8688532546162605,0.13659640139766566,0.05676769573375048,1.0462332546108708,0.6914732546216502,11976704,7.8577367782592775,7.908783483505249
9.52,9.802134719593317,9.237865280406682,6.7700000000000005,7.330446250768082,6.209553749231919,0.11827223016880448,0.8674575522542,0.1383425429555033,0.09820191738210567,1.1003328616893064,0.6345822428190935,12140544,7.91937026977539,7.906326198577881
9.48,9.673907194296653,9.286092805703348,6.85,7.205668384875574,6.494331615124425,0.10819331053644414,0.911930724233389,0.14614845281887653,0.07023816825401175,1.1202852551888869,0.7035761932778909,12304384,7.846378231048584,7.884792327880859
9.559999999999999,9.809799919935935,9.310200080064062,6.889999999999999,7.265366487582468,6.51463351241753,0.09508142679696896,0.8606875408440828,0.1316302405114403,0.05853261308249762,1.087113376085252,0.6342617056029136,12468224,7.880434036254883,7.917364406585693
9.379999999999999,9.647581763205192,9.112418236794806,6.83,7.252018956920184,6.4079810430798165,0.09601234907750038,0.865416294708848,0.15648265429999977,0.03554204385500098,1.0747803503557432,0.6560522390619528,12632064,7.822778177261353,7.776704454421997
9.39,9.72,9.06,6.760000000000001,7.134699879903905,6.385300120096097,0.0991877960739657,0.8463660053908825,0.14102429588442805,0.05735129626350336,1.087116892203757,0.6056151185780079,12795904,7.7574506282806395,7.744385385513306
9.459999999999999,9.634355957741626,9.285644042258372,6.779999999999999,7.233431361950185,6.326568638049814,0.07855276700574901,0.8473188877105713,0.12126202781043492,0.035843506201063094,1.0379261382331384,0.6567116371880042,12959744,7.8431816577911375,7.8166539669036865
9.35,9.637228132326902,9.062771867673098,6.710000000000001,7.180000000000001,6.240000000000001,0.09883566386997694,0.8390773132443428,0.1289397747893858,0.06873155295056808,0.9989230914653813,0.6792315350233042,13123584,7.754941368103028,7.711890029907226
9.54,9.781660919471891,9.298339080528107,6.94,7.345462698654266,6.534537301345734,0.08576016195584088,0.8750849157571793,0.14481073646497042,0.02670958744671135,1.0340722872108057,0.716097544303553,13287424,7.8219551086425785,7.856020879745484
9.48,9.678997487421324,9.281002512578677,6.6899999999999995,7.083573373083088,6.296426626916911,0.08004208038328212,0.8330235071480274,0.11106973564027126,0.049014425126292976,1.0216204908715807,0.6444265234244743,13451264,7.748813629150391,7.793434143066406
9.41,9.63561028345357,9.18438971654643,6.75,6.991867732448957,6.508132267551043,0.09494454299565398,0.8669970639050006,0.13166233552075357,0.05822675047055438,1.0548586722778293,0.6791354555321721,13615104,7.74763708114624,7.745864582061768
9.48,9.657763888346313,9.302236111653688,6.56,7.220605782596549,5.89939421740345,0.0750150903360918,0.8372352167963981,0.10094873720048178,0.04908144347170182,1.0132311863949734,0.6612392471978229,13778944,7.787849092483521,7.786624479293823
9.500000000000002,9.68439088914586,9.315609110854144,6.65,7.427495980697007,5.872504019302994,0.08435120948124673,0.8432093001902103,0.14888261043634576,0.019819808526147717,0.9989281651182158,0.6874904352622049,13942784,7.834839582443237,7.800024461746216
9.52,9.751516738055804,9.288483261944195,6.709999999999999,7.033882694814032,6.386117305185966,0.10275659899925808,0.8370627343654633,0.14510302067194847,0.060410177326567706,1.0365254080126034,0.6376000607183231,14106624,7.779434680938721,7.778325510025025
9.469999999999999,9.631554944214034,9.308445055785963,6.910000000000001,7.404873721266346,6.4151262787336565,0.09676250515040005,0.8866191439330577,0.12888930784126057,0.06463570245953953,1.0557025242571199,0.7175357636089956,14270464,7.734661006927491,7.742451858520508
9.500000000000002,9.678885438199984,9.32111456180002,6.45,7.087573525171804,5.812426474828197,0.09060549673158672,0.8719060897827149,0.13747356508667968,0.043737428376493734,1.0651436269202332,0.6786685526451965,14434304,7.795602655410766,7.773699855804443
9.58,9.84,9.32,6.75,6.974722050542442,6.525277949457558,0.08653671001084143,0.9075058244168759,0.12424465238951529,0.04882876763216757,1.091876568383136,0.7231350804506158,14598144,7.833769607543945,7.830433750152588
9.470000000000002,9.798785644455474,9.14121435554453,6.469999999999999,7.11195015382816,5.8280498461718375,0.13189131985418495,0.8286021903157235,0.18210810259024374,0.08167453711812615,1.0137107786007151,0.6434936020307318,14761984,7.784397077560425,7.741289854049683
9.59,9.81113344387496,9.36886655612504,6.43,6.847252920900501,6.012747079099499,0.08325620247051115,0.9084734469652176,0.11423895779174952,0.052273447149272775,1.0453533974885907,0.7715934964418446,14925824,7.811521768569946,7.833084058761597
9.700000000000001,9.826491106406737,9.573508893593266,6.85,7.490702739185654,6.2092972608143455,0.08611760567873711,0.8407970681786537,0.10707876842648453,0.06515644293098968,1.0267330819311093,0.6548610544261982,15089664,7.877808141708374,7.903717994689941
9.49,9.74475478405714,9.23524521594286,6.890000000000001,7.648221603490695,6.131778396509306,0.09042972512543197,0.8524269226938486,0.13588862884417696,0.04497082140668699,1.0508070218994223,0.6540468234882748,15253504,7.704564905166626,7.707329893112183
9.499999999999998,9.728035085019826,9.27196491498017,6.82,7.180000000000001,6.46,0.07472528736107045,0.8477359570562839,0.10863844433397163,0.04081213038816927,1.0179688904210569,0.677503023691511,15417344,7.678181457519531,7.7128113269805905
9.5,9.70976176963403,9.29023823036597,6.590000000000001,7.301969100453103,5.878030899546898,0.08235723443794989,0.83326430991292,0.12323164585150995,0.04148282302438982,0.9846130710543101,0.6819155487715299,15581184,7.69791579246521,7.708347034454346
9.620000000000001,9.828806130178211,9.41119386982179,6.8,7.317687164221791,6.2823128357782085,0.07402636377082669,0.8499396495521069,0.1191261655994432,0.028926561942210195,1.0267056828251966,0.6731736162790172,15745024,7.865521478652954,7.795708322525025
9.57,9.80685438564654,9.33314561435346,6.840000000000001,7.156859590355098,6.5231404096449035,0.07115091421874235,0.8690721653401852,0.10911283735883134,0.03318899107865337,1.0414545195134637,0.6966898111669066,15908864,7.725224876403809,7.733469295501709
9.499999999999998,9.740831891575844,9.259168108424152,6.6899999999999995,7.155725240887801,6.224274759112198,0.08224009459372607,0.8663690388202667,0.12232052464870266,0.042159664538749475,1.0269769355201122,0.7057611421204214,16072704,7.7074789047241214,7.669281768798828
9.55,9.72464249196573,9.375357508034272,6.93,7.597907179179861,6.262092820820138,0.07160710322204973,0.8213697418570518,0.11449045068308294,0.028723755761016524,0.9594315370040909,0.6833079467100127,16236544,7.729626417160034,7.720687341690064
9.530000000000001,9.725192212959433,9.33480778704057,6.840000000000001,7.413061951275777,6.266938048724224,0.0762721247039735,0.8232442066073418,0.12682994029024125,0.025714309117705746,1.0066987327851136,0.63978968042957,16400384,7.711836194992065,7.675414896011352
9.6,9.840831891575846,9.359168108424154,6.85,7.308802789878178,6.391197210121821,0.0756692328257486,0.8688184648752213,0.12405601718242507,0.027282448469072122,1.0497455840635779,0.6878913456868647,16564224,7.720603275299072,7.735249328613281
9.600000000000001,9.82360679774998,9.376393202250023,6.630000000000001,7.107598157450383,6.152401842549619,0.08359228841727596,0.8811149366199971,0.11750408026457257,0.04968049656997936,1.0441785725065325,0.7180513007334617,16728064,7.6863445281982425,7.729971551895142
9.59,9.754012194668567,9.425987805331433,6.770000000000001,7.400951662173895,6.139048337826107,0.09295268761925393,0.8503049805760383,0.11000735881112203,0.07589801642738583,1.048224864247658,0.6523850969044187,16891904,7.701196527481079,7.710219478607177
9.52,9.692046505340851,9.347953494659148,6.890000000000001,7.312965719651133,6.4670342803488685,0.07773034865967923,0.8439724020659923,0.10397041311951148,0.05149028419984698,0.9832703310963422,0.7046744730356425,17055744,7.672547340393066,7.653559064865112
9.52,9.755796522451032,9.284203477548967,6.909999999999999,7.396723740945517,6.423276259054481,0.08041012043831867,0.846032603085041,0.12804081654672347,0.032779424329913875,0.9824939614191857,0.7095712447508964,17219584,7.669759511947632,7.636781930923462
9.569999999999999,9.765192212959429,9.374807787040568,7.06,7.518693797647188,6.601306202352811,0.06469679003348569,0.8625526145100594,0.09934943601224581,0.030044144054725566,0.9899175815080071,0.7351876475121116,17383424,7.733942651748658,7.679010677337646
9.610000000000001,9.826564078277078,9.393435921722924,6.57,7.074083326445143,6.065916673554858,0.0690966296126134,0.8568654458969831,0.10689815673599162,0.031295102489235165,1.062015302137023,0.6517155896569432,17547264,7.716088724136353,7.70549783706665
9.460000000000003,9.697486841740762,9.222513158259243,6.88,7.486300255648965,6.273699744351035,0.0721539750928059,0.841966050863266,0.11598248398069,0.028325466204921802,0.9716727710689949,0.7122593306575372,17711104,7.627914571762085,7.56440224647522
9.59,9.828537208837531,9.351462791162469,6.730000000000001,7.20968739820846,6.250312601791543,0.0822867698501795,0.8434973277151585,0.11664377435605429,0.04792976534430472,0.9871215114045165,0.6998731440258005,17874944,7.700445699691772,7.678596496582031
9.569999999999999,9.925105618091292,9.214894381908705,6.7700000000000005,7.243392015141786,6.296607984858215,0.07015825539128849,0.8162890926003457,0.0945381972065856,0.045778313575991374,0.9888264448488098,0.6437517403518815,18038784,7.619878911972046,7.641832447052002
9.55,9.807875939164553,9.292124060835448,6.769999999999999,7.116554469023268,6.423445530976729,0.0692431226256303,0.8096437864005566,0.11858147247479287,0.01990477277646774,0.954778556373514,0.6645090164275991,18202624,7.623867225646973,7.612752532958984
9.61,9.774012194668567,9.445987805331432,7.0200000000000005,7.450813184570761,6.58918681542924,0.08153265011496838,0.8397116854786872,0.1095858171097081,0.05347948312022865,0.9951815886429414,0.6842417823144331,18366464,7.673496294021606,7.661017799377442
9.620000000000001,9.838174242292714,9.401825757707288,6.55,6.962916456441252,6.137083543558748,0.0747870017541572,0.8065344363451004,0.12450242552200415,0.025071577986310253,0.9602978156748584,0.6527710570153423,18530304,7.6425580978393555,7.656566953659057
9.499999999999998,9.775680975041803,9.224319024958193,6.88,7.331220566907139,6.428779433092861,0.07946979079861188,0.8051788330078125,0.11601628740609454,0.04292329419112922,0.9266154538021188,0.6837422122135061,18694144,7.577800941467285,7.562409400939941
9.64,9.83078784028339,9.44921215971661,6.9399999999999995,7.26310988842807,6.616890111571929,0.07243803191813636,0.8286460608243942,0.110067094457415,0.03480896937885771,0.9658889319179826,0.6914031897308057,18857984,7.628575992584229,7.657371377944946
9.68,9.833622914957372,9.526377085042627,6.859999999999999,7.346209831245728,6.373790168754271,0.09139271310996262,0.8526271045207977,0.13503381315181975,0.04775161306810549,0.9485749200944475,0.7566792889471479,19021824,7.712002182006836,7.695876884460449
9.599999999999998,9.872029410174706,9.32797058982529,7.019999999999999,7.492863616701475,6.547136383298523,0.07217505946755404,0.8259339965879917,0.09860596137447941,0.04574415756062866,0.9658662449103488,0.6860017482656346,19185664,7.648976182937622,7.616349220275879
9.74,10.012763633939718,9.467236366060282,6.540000000000001,6.925227205685165,6.1547727943148365,0.06943417728180061,0.8436386108398437,0.10631391927114672,0.0325544352924545,0.9659424241188976,0.7213347975607898,19349504,7.710802268981934,7.733410167694092
9.66,9.822480768092719,9.497519231907281,6.730000000000001,7.1773253849269025,6.2826746150731,0.08803143943659955,0.8405776932835579,0.12434734528664962,0.05171553358654948,0.9618913758399052,0.7192640107272106,19513344,7.649305582046509,7.656819105148315
9.65,9.85124611797498,9.44875388202502,6.840000000000001,7.398927544499285,6.281072455500716,0.05260546419303859,0.8405972011387348,0.07723351921147026,0.02797740917460692,0.900061586039617,0.7811328162378527,19677184,7.675719451904297,7.63891863822937
9.68,9.84,9.52,6.63,7.164883164812653,6.095116835187347,0.06576842981157821,0.8540659867227077,0.09641240136858137,0.035124458254575046,0.9848548979813629,0.7232770754640525,19841024,7.647937870025634,7.64894814491272
9.719999999999999,9.88613247725836,9.553867522741637,6.94,7.432341345003647,6.447658654996354,0.07670996490633111,0.8256403602659702,0.10542499682195283,0.04799493299070939,0.95243977291781,0.6988409476141304,20004864,7.677398824691773,7.684922170639038
9.66,9.86591260281974,9.45408739718026,6.65,7.125920161371632,6.174079838628368,0.06649723335576704,0.8190360933542251,0.11248300227759785,0.02051146443393624,0.9338573452221199,0.7042148414863303,20168704,7.597700214385986,7.634363079071045
9.58,9.862134719593318,9.297865280406683,6.75,7.019258240356725,6.480741759643275,0.06692971796728667,0.8334787614643574,0.09688011582955822,0.036979320105015125,0.965363680875816,0.7015938420528988,20332544,7.542162847518921,7.549294567108154
9.7,9.878885438199983,9.521114561800015,6.75,7.060644491340181,6.439355508659819,0.06505891589913512,0.8436437651515007,0.09435125440247653,0.03576657739579371,0.971917181223992,0.7153703490790095,20496384,7.6313190937042235,7.643098783493042
9.59,9.9784584919911,9.2015415080089,7.06,7.367245829914744,6.752754170085256,0.07000113802496338,0.8215118944644928,0.11998441208587536,0.020017863964051405,0.9683169506820184,0.6747068382469672,20660224,7.608615779876709,7.5498209476470945
9.68,9.863303027798233,9.496696972201766,6.910000000000001,7.3670557952810585,6.452944204718944,0.06616923897527154,0.8114210844039917,0.09695146773850802,0.03538701021203505,0.930720765600975,0.6921214032070084,20824064,7.5874463558197025,7.611975765228271
9.690000000000001,9.906564078277079,9.473435921722924,6.960000000000001,7.48,6.440000000000001,0.07271332663949576,0.8552613124251366,0.10553153836032432,0.03989511491866719,0.9692042445317004,0.7413183803185728,20987904,7.558772850036621,7.61397271156311
9.64,9.825472369909916,9.454527630090086,6.720000000000001,7.21759421218499,6.222405787815012,0.05488874010043213,0.8338029392063617,0.08242841223680177,0.0273490679640625,0.9858971486315593,0.6817087297811641,21151744,7.604373550415039,7.579041624069214
9.709999999999999,9.902093727122985,9.517906272877013,6.7700000000000005,7.226179789118282,6.313820210881719,0.07715665674768385,0.8234282970428467,0.10415104933909154,0.05016226415627616,0.9652639881460371,0.6815926059396563,21315584,7.650942659378051,7.620740938186645
9.620000000000001,9.808679622641133,9.431320377358869,6.92,7.5129586832149435,6.327041316785056,0.050734168401686416,0.8143513113260269,0.08271253999813513,0.018755796805237694,0.9089664842504055,0.7197361384016483,21479424,7.584931564331055,7.563226413726807
9.739999999999998,9.89620499351813,9.583795006481866,6.93,7.445848815061157,6.414151184938842,0.05881277405424038,0.8302810035645962,0.09732248035752232,0.020303067750958442,0.9545235229517807,0.7060384841774118,21643264,7.639076995849609,7.642211532592773
9.690000000000001,9.865783958312472,9.514216041687531,6.94,7.546959636219741,6.33304036378026,0.05306774965720247,0.824382609128952,0.08752404083649845,0.018611458477906496,0.9384149493992966,0.7103502688586074,21807104,7.599532794952393,7.594377613067627
9.690000000000001,9.897123151772082,9.48287684822792,6.710000000000001,7.014795013082564,6.405204986917438,0.057819011394167286,0.7559552446007729,0.08922571365770941,0.02641230913062516,0.8627746489839634,0.6491358402175824,21970944,7.6028577327728275,7.579991865158081
9.7,9.904939015319192,9.495060984680807,6.63,7.094865571966778,6.165134428033221,0.06698648441233669,0.8102175779640675,0.10657063481229007,0.02740233401238331,0.9117821133591204,0.7086530425690145,22134784,7.6367120265960695,7.599993419647217
9.719999999999999,9.88613247725836,9.553867522741637,6.959999999999999,7.43791212581394,6.482087874186059,0.06315624333801675,0.8140320256352425,0.09341100023888968,0.03290148643714383,0.8975387369287141,0.7305253143417708,22298624,7.57157301902771,7.592375659942627
9.69,9.92,9.459999999999999,6.659999999999999,7.40592224795886,5.9140777520411385,0.05984753482043738,0.804763027280569,0.0887726163012449,0.030922453339629855,0.9064040622596333,0.7031219923015047,22462464,7.552169418334961,7.556604671478271
9.709999999999999,9.89138357147217,9.528616428527828,7.0200000000000005,7.28,6.760000000000001,0.06215220798621883,0.8568505302071572,0.09156942796757306,0.03273498800486461,0.9363695688730667,0.7773314915412477,22626304,7.574229335784912,7.5752028465271
9.66,9.816204993518133,9.503795006481868,7.029999999999999,7.461393092202459,6.5986069077975396,0.05917698377161283,0.8539518237113952,0.0892717053018984,0.02908226224132727,0.9352528209600246,0.7726508264627658,22790144,7.531520366668701,7.520233058929444
9.749999999999998,9.861803398874988,9.638196601125008,6.859999999999999,7.362394267483218,6.357605732516781,0.048946322366828075,0.8316422931849956,0.07753558860284662,0.02035705613080952,0.9589575496842787,0.7043270366857125,22953984,7.560525417327881,7.59647765159607
9.650000000000002,9.919258240356728,9.380741759643277,7.07,7.5433920151417855,6.596607984858215,0.062298823162564056,0.8630198381841183,0.10205802821327967,0.022539618111848438,0.986770096047179,0.7392695803210576,23117824,7.541213750839233,7.509770631790161
9.64,9.868910462845193,9.411089537154808,6.969999999999999,7.423982378512646,6.516017621487352,0.061847324878908636,0.8301546804606914,0.08465587626959432,0.03903877348822295,0.9215716788552935,0.7387376820660894,23281664,7.493229532241822,7.490822410583496
9.709999999999999,9.879999999999999,9.54,6.859999999999999,7.478384993349612,6.241615006650387,0.04487063041015058,0.8360557325184346,0.060797313030787475,0.02894394778951369,0.929438468549426,0.7426729964874431,23445504,7.5472393989562985,7.541862344741821
9.68,9.893541565040627,9.466458434959373,6.7,7.060555127546399,6.339444872453601,0.04314199985819863,0.8417898312211036,0.06702712202645594,0.019256877689941318,0.9521435556579261,0.7314361067842812,23609344,7.5613480567932125,7.53355770111084
9.680000000000001,9.852046505340855,9.507953494659148,6.69,7.295722708836313,6.084277291163688,0.054280567565001506,0.8532813608646392,0.07374514574098012,0.034815989389022896,0.9190292591477437,0.7875334625815348,23773184,7.512111520767212,7.513063144683838
9.64,9.82,9.46,6.83,7.332095608425328,6.327904391574672,0.07053232097532594,0.8587167672812939,0.10956114954072002,0.03150349240993187,0.9524396981647857,0.764993836397802,23937024,7.5022626399993895,7.474660634994507
9.66,9.87540659228538,9.44459340771462,6.75,7.17953463189829,6.32046536810171,0.06182148901280009,0.8134296141564846,0.08727389916489317,0.036369078860707,0.8888087867970903,0.738050441515879,24100864,7.5482689380645756,7.50421404838562
9.68,9.857763888346312,9.502236111653687,6.839999999999999,7.262374241638856,6.417625758361142,0.04758510515093796,0.8632526002824307,0.07372162631024223,0.021448583991633685,0.9746224502062149,0.7518827503586465,24264704,7.4678184509277346,7.48673939704895
9.72,9.938174242292716,9.501825757707286,6.859999999999999,7.309888875168079,6.41011112483192,0.047902581223752294,0.8264360420405865,0.0704265528668151,0.025378609580689496,0.9521984613834289,0.7006736226977441,24428544,7.5347902297973635,7.527000665664673
9.68,9.804899959967967,9.555100040032032,6.910000000000001,7.364862616621767,6.455137383378235,0.051193394383881194,0.8268369153141976,0.07579653759520512,0.02659025117255727,0.9556520117844706,0.6980218188439246,24592384,7.495912218093872,7.478832960128784
9.740000000000002,9.896204993518136,9.583795006481868,7.109999999999999,7.764904573201317,6.455095426798682,0.06123004569672043,0.8552011460065841,0.0919800695804156,0.03048002181302526,0.9751615359251252,0.7352407560880431,24756224,7.51048469543457,7.515392541885376
9.73,9.940000000000001,9.52,7.05,7.583385414123783,6.516614585876217,0.055536546296207176,0.882642837613821,0.08651469023572818,0.02455840235668617,0.9471566752828223,0.8181289999448197,24920064,7.4993846893310545,7.515220022201538


==> data/progress-ninja-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.7199999999999998,3.1437924020083416,2.296207597991658,2.88,3.2399999999999998,2.52,0.7344180976971983,2.704988810420036,1.1132479306204348,0.3555882647739618,2.707181821991842,2.7027957988482303,16384,0.255041291564703,2.057322371006012
3.22,3.565832329315812,2.8741676706841885,3.34,3.7717406628984578,2.908259337101542,1.1415224596858025,2.530296802520752,1.3711771460730955,0.9118677732985094,2.5945418212768288,2.466051783764675,180224,1.658838415145874,3.015173840522766
3.7399999999999998,4.3419966777316965,3.1380033222683035,3.6700000000000004,4.318151216923953,3.0218487830760483,1.6387738078832625,2.265191248059273,1.9255976517529585,1.3519499640135666,2.4200027605767915,2.110379735541754,344064,2.866386353969574,3.577150654792786
3.72,4.3393545026880815,3.1006454973119193,3.97,4.528659108938537,3.4113408910614633,1.926088497042656,2.0109675571322443,2.228952031272563,1.623224962812749,2.2294227356093366,1.7925123786551518,507904,3.162792456150055,3.5805445671081544
4.35,4.960327780786685,3.7396722192133147,4.319999999999999,4.76,3.8799999999999994,1.3025218084454537,1.8355864480137825,1.3760263852475012,1.2290172316434063,2.036193190195531,1.6349797058320341,671744,3.6593050003051757,4.210428071022034
4.470000000000001,4.857427412556211,4.08257258744379,4.640000000000001,5.171413210223458,4.108586789776544,1.1691270992159843,1.7362185776233674,1.2772856147139446,1.060968583718024,1.862272188952344,1.6101649662943909,835584,3.7984150886535644,4.334106683731079
5.01,5.3958756276314945,4.624124372368505,4.85,5.140688837074972,4.559311162925027,1.115089913457632,1.6878658816218377,1.2421414858733582,0.9880383410419059,1.8169001012697912,1.5588316619738842,999424,4.416401362419128,4.85747709274292
4.989999999999999,5.396078810084939,4.58392118991506,4.680000000000001,5.0819950248448365,4.278004975155165,0.8471001073718071,1.6422410666942597,0.9436820637928155,0.7505181509507987,1.7946244354422782,1.4898576979462412,1163264,4.241874885559082,4.816205596923828
5.49,6.0924118192731616,4.887588180726839,4.9799999999999995,5.499230199429887,4.460769800570112,0.8506089068949223,1.5219572387635707,0.9365303111386509,0.7646875026511937,1.7646121293613248,1.2793023481658166,1327104,4.6394847393035885,5.272228384017945
5.4399999999999995,5.950294032886923,4.929705967113076,5.48,6.189647799968408,4.770352200031593,0.7975991860032081,1.4607872530817985,0.8987153713017992,0.696483000704617,1.6848517209821816,1.2367227851814153,1490944,4.591644144058227,5.145651912689209
6.249999999999998,6.681856457633782,5.818143542366214,5.5200000000000005,6.001248376620639,5.038751623379362,0.7150323018431664,1.3351321443915367,0.8103680382126386,0.6196965654736941,1.5999385503864585,1.070325738396615,1654784,5.0720781803131105,5.8024054050445555
6.880000000000001,7.513719180710195,6.246280819289806,5.550000000000001,6.196915759585435,4.903084240414566,0.6052093867212534,1.223459004610777,0.7401120334172631,0.47030674002524364,1.5247790286511824,0.9221389805703715,1818624,5.512512969970703,6.25569896697998
7.13,7.7812296062065975,6.478770393793402,6.130000000000001,6.674150714416513,5.585849285583489,0.4718669218942523,1.1324563667178154,0.6081051927444381,0.3356286510440665,1.4147180973558289,0.8501946360798017,1982464,5.511709785461425,6.376202630996704
7.5,8.176756972627546,6.823243027372455,5.6,6.165685424949237,5.034314575050762,0.45347966589033606,1.0815561026334763,0.5909074903765357,0.31605184140413645,1.334296969724679,0.8288152355422738,2146304,5.678833246231079,6.608799648284912
7.45,8.226208734813001,6.673791265186999,6.25,7.019740215917032,5.480259784082968,0.41388318259268997,0.9478084683418274,0.5036791295184178,0.3240872356669621,1.1815821987903918,0.7140347378932629,2310144,5.650158452987671,6.463818693161011
7.7700000000000005,8.223982378512646,7.316017621487354,6.1,6.476828873628335,5.723171126371664,0.3129426704719663,0.9144507147371769,0.41204970470985747,0.2138356362340751,1.185502759584363,0.6433986698899907,2473984,5.682421493530273,6.675674772262573
7.94,8.396508488420533,7.483491511579468,6.25,6.6167424164178446,5.8832575835821554,0.2901967093348503,0.8696042381227016,0.3580016429635785,0.22239177570612215,1.119444048631832,0.6197644276135712,2637824,5.724694728851318,6.749742794036865
8.129999999999999,8.57955533585978,7.680444664140218,6.17,6.632709412050371,5.707290587949629,0.2370451315306127,0.8556754175573588,0.31885976169716784,0.15523050136405758,1.0899565659134167,0.6213942692013008,2801664,5.848009538650513,6.831754541397094
8.260000000000002,8.650384425918864,7.869615574081139,6.369999999999999,6.915985347788747,5.824014652211251,0.21265502106398343,0.8197181064635515,0.297112287925053,0.12819775420291385,1.0802790731332093,0.5591571397938937,2965504,5.920867490768432,6.889159727096557
8.23,8.6590687590585,7.800931240941502,6.1,6.704979338490166,5.495020661509833,0.19204319827258584,0.7680477600544691,0.2638099611274617,0.12027643541771,0.9849583242963125,0.5511371958126257,3129344,5.819539165496826,6.811773204803467
8.459999999999999,8.66591260281974,8.254087397180259,6.130000000000001,6.679636243346453,5.580363756653549,0.16351290624588727,0.7435604356229305,0.20142913633648019,0.12559667615529435,1.0134795914295185,0.47364127981634263,3293184,5.953434562683105,6.940734004974365
8.529999999999998,8.893455636907722,8.166544363092273,6.3,6.834789678284837,5.765210321715163,0.1603692492470145,0.7221068289130926,0.21324994336200884,0.10748855513202019,0.9714186540016865,0.47279500382449874,3457024,5.967433929443359,6.955475759506226
8.5,8.8286335345031,8.1713664654969,5.930000000000001,6.340000000000001,5.5200000000000005,0.14038042882457372,0.6958826642483473,0.17463844130639286,0.10612241634275457,0.8703946894144883,0.5213706390822064,3620864,5.891762351989746,6.894327592849732
8.760000000000002,8.997486841740761,8.522513158259242,6.139999999999999,6.4504834939252,5.829516506074798,0.12194447619840498,0.6775289464741945,0.16757606394707628,0.07631288844973369,0.8797338323117736,0.47532406063661536,3784704,6.086659145355225,7.062707948684692
8.739999999999998,9.112021504754763,8.367978495245234,6.340000000000001,6.865737577123797,5.8142624228762045,0.11443920927122234,0.6449118100106717,0.1501644187795711,0.07871399976287356,0.8664042584200295,0.4234193616013138,3948544,5.988165187835693,7.008447933197021
8.620000000000001,8.96,8.280000000000001,6.2700000000000005,6.826866231693034,5.7131337683069665,0.11343793780542906,0.6472345575690269,0.16198090022020184,0.06489497539065628,0.8252273118949577,0.46924180324309617,4112384,5.808398151397705,6.857804584503174
8.87,9.07518284528683,8.664817154713168,6.2700000000000005,6.538514431641952,6.001485568358049,0.11285260873846706,0.6869628489017486,0.1568528588946394,0.06885235858229473,0.8855379815746636,0.4883877162288337,4276224,5.930689668655395,7.025756072998047
8.83,9.170734500748017,8.489265499251983,6.3100000000000005,6.775725240887801,5.8442747591122,0.1313370067160576,0.6410100638866425,0.17398597376886168,0.08868803966325353,0.8504341366965658,0.43158599107671924,4440064,5.994741010665893,6.964846467971801
8.900000000000002,9.160768096208109,8.639231903791895,6.279999999999999,6.757074417675062,5.802925582324937,0.10585551918484266,0.6052948158234358,0.14721479802764992,0.06449624034203541,0.783534988473853,0.42705464317301867,4603904,6.0139076709747314,6.997690105438233
8.86,9.163973683071413,8.556026316928586,6.21,6.62821047332653,5.79178952667347,0.08156848677899683,0.7025926176458597,0.10434349573156959,0.05879347782642407,0.9034092715487112,0.5017759637430081,4767744,5.947050523757935,6.933021163940429
9.07,9.482431812546025,8.657568187453975,6.279999999999999,6.648239052790439,5.91176094720956,0.08741129422560331,0.6303117170929908,0.11388537410334418,0.06093721434786245,0.7881786056020728,0.4724448285839089,4931584,6.060391998291015,7.06176528930664
9.099999999999998,9.364575131106458,8.835424868893538,6.12,6.485513337649941,5.754486662350059,0.08474169562105086,0.6669062793254852,0.1256367702314695,0.04384662101063222,0.8654616185389704,0.46835094011199996,5095424,6.045861005783081,7.067331743240357
9.020000000000001,9.329192496674807,8.710807503325196,6.51,6.8958756276314945,6.124124372368505,0.09683450083248313,0.6623473178595305,0.13857869456173608,0.05509030710323017,0.8060370070017047,0.5186576287173563,5259264,6.070524978637695,6.98696117401123
8.98,9.328711915483254,8.631288084516747,6.290000000000001,6.688622628559896,5.891377371440106,0.08997878390364344,0.686460406333208,0.1269973119750387,0.0529602558322482,0.8435489377613761,0.52937187490504,5423104,5.822311735153198,6.910866355895996
8.849999999999998,9.157408522978786,8.54259147702121,6.369999999999999,6.70181320046074,6.038186799539258,0.08459696171339598,0.6236474620178342,0.12306161426305928,0.046132309163732683,0.794405538391021,0.4528893856446473,5586944,5.916327619552613,6.813168907165528
9.229999999999999,9.614837628097876,8.845162371902122,6.1,6.482099463490855,5.717900536509144,0.0809470645850524,0.6503837510943413,0.11428641511888014,0.047607714051224645,0.8413875983031229,0.4593799038855597,5750784,6.0690598487854,7.076597881317139
8.92,9.271567916624939,8.568432083375061,6.26,6.750306026885251,5.769693973114749,0.09009978019166734,0.6376531288027764,0.12255611211640102,0.057643448266933656,0.8200756290010096,0.4552306286045431,5914624,5.858237075805664,6.815137195587158
9.02,9.302134719593317,8.737865280406682,6.42,6.941152568831815,5.898847431168185,0.06965662584989327,0.6310885466635228,0.10729774068929918,0.03201551101048736,0.8247695539636702,0.4374075393633753,6078464,5.945385456085205,6.878086233139038
9.14,9.433938769133983,8.846061230866018,6.45,6.946487663492257,5.953512336507743,0.06522080209106203,0.6567196164280176,0.09300683605463414,0.037434768127489915,0.8313644704526406,0.4820747624033945,6242304,6.088366937637329,6.965012550354004
9.05,9.330178514522439,8.769821485477562,6.340000000000001,6.745462698654267,5.934537301345735,0.07785562692442904,0.6315782591700554,0.1218720977135568,0.03383915613530129,0.8583070404358825,0.4048494779042283,6406144,5.858627414703369,6.858941602706909
9.15,9.440688837074973,8.859311162925028,6.62,6.925941170815567,6.314058829184433,0.06802324065938588,0.6269665028899908,0.09498758749182333,0.041058893826948425,0.8185301671588596,0.43540283862112195,6569984,5.961828708648682,6.929245948791504
9.170000000000002,9.4530194339617,8.886980566038304,6.51,7.036212884676915,5.983787115323085,0.05967213227413589,0.6324496328830719,0.0780334507428384,0.041310813805433375,0.8208100627270108,0.4440892030391329,6733824,5.951656675338745,6.921843862533569
9.040000000000001,9.312763633939719,8.767236366060283,6.38,6.750944739819828,6.009055260180172,0.06815536324866112,0.628252861648798,0.08692031592206587,0.04939041057525636,0.7903565292594917,0.4661491940381043,6897664,5.877512979507446,6.815669584274292
9.080000000000002,9.283960780543714,8.87603921945629,6.620000000000002,6.912574776766558,6.327425223233446,0.05353777027921747,0.6354041203856469,0.0781339115451793,0.028941629013255626,0.7969735976055476,0.4738346431657461,7061504,5.898259019851684,6.8308672428131105
9.080000000000002,9.448239052790441,8.711760947209562,6.480000000000001,7.156461381011512,5.80353861898849,0.04518475891090924,0.6178616054356099,0.06723956422758741,0.023129953594231076,0.7839874580417608,0.4517357528294589,7225344,5.901556444168091,6.816120767593384
9.2,9.432379000772444,8.967620999227554,6.14,6.578634243989226,5.701365756010773,0.0584584867348894,0.6155831459909678,0.08359385301912346,0.033323120450655344,0.7990536877136507,0.4321126042682848,7389184,5.83575553894043,6.877039766311645
9.23,9.530166620396074,8.929833379603927,6.8,7.384807660688538,6.215192339311462,0.05784810895565893,0.6298376593738795,0.08935590028981444,0.026340317621503427,0.829845920397235,0.42982939835052386,7553024,5.9274321556091305,6.895118236541748
9.27,9.601813200460741,8.938186799539258,6.17,6.58484937025383,5.755150629746169,0.04335228386335071,0.6025787953287363,0.06444885518579441,0.022255712540907004,0.77165982699745,0.4334977636600226,7716864,5.9010029315948485,6.916475248336792
8.96,9.30117444218464,8.618825557815361,6.380000000000001,6.7455133376499425,6.014486662350059,0.04966616793535646,0.6353266287595034,0.07370345021241181,0.025628885658301105,0.8294459162970211,0.4412073412219857,7880704,5.769051551818848,6.6695592403411865
9.290000000000001,9.58137604568667,8.998623954313333,6.170000000000001,6.552230297072328,5.787769702927673,0.05169424685300324,0.6543015368282795,0.07397327713807748,0.029415216567928986,0.7915487104760681,0.5170543631804909,8044544,5.919069147109985,6.911263084411621
9.18,9.398174242292715,8.961825757707285,6.44,7.1682856582413255,5.711714341758675,0.04538033724529665,0.6135405603796243,0.07364468606614545,0.017115988424447847,0.7713803146319236,0.45570080612732505,8208384,5.890260553359985,6.820723581314087
9.4,9.73166247903554,9.06833752096446,6.35,6.842442890089805,5.857557109910195,0.03703333692392329,0.5884728202596307,0.05421386567809047,0.019852808169756108,0.7749915004406193,0.40195414007864205,8372224,5.968242120742798,6.971680974960327
9.14,9.427054001888147,8.852945998111855,6.23,6.814893152635591,5.64510684736441,0.04214708486106243,0.5993037275969982,0.05876570484226205,0.025528464879862815,0.7827942438805243,0.41581321131347215,8536064,5.8728807926177975,6.777943468093872
9.22,9.54496153618544,8.895038463814561,6.239999999999999,6.612021504754765,5.867978495245234,0.05690412345575165,0.5983388271182776,0.09332133213943258,0.02048691477207073,0.7584821208476104,0.4381955333889448,8699904,5.859430646896362,6.813236045837402
9.249999999999998,9.550832179129825,8.949167820870171,6.14,6.525227205685164,5.754772794314835,0.04937505886773575,0.5820187354460359,0.07087432589633627,0.027875791839135237,0.8113301077331325,0.3527073631589392,8863744,5.890597105026245,6.831203603744507
9.27,9.511039415863879,9.02896058413612,6.04,6.483170396123207,5.5968296038767935,0.03836198591161515,0.6000724583864212,0.056069598724235,0.02065437309899531,0.7758155451714752,0.4243293716013672,9027584,5.827172136306762,6.824360132217407
9.260000000000002,9.586190128606004,8.933809871393999,6.42,6.963691088762728,5.876308911237272,0.046433941647410354,0.6318798072636127,0.05847906408139427,0.03438881921342644,0.7863518731398296,0.47740774138739583,9191424,5.881265687942505,6.820747184753418
9.27,9.559999999999999,8.98,6.07,6.419428104193123,5.720571895806877,0.0453934172401204,0.5934678070247174,0.07324786602228209,0.017538968457958718,0.7330353807319815,0.4539002333174532,9355264,5.846691656112671,6.819548606872559
9.329999999999998,9.655729949498046,9.004270050501951,6.29,6.6518010503025105,5.92819894969749,0.04936825227341609,0.6216652415692806,0.08083633120987828,0.0179001733369539,0.8101971809167309,0.43313330222183033,9519104,5.9307639598846436,6.857964706420899
9.39,9.597123151772081,9.18287684822792,6.2,6.776194411635517,5.623805588364483,0.06206804418470705,0.6230975802987814,0.09053432944328635,0.03360175892612775,0.7721440921280274,0.4740510684695354,9682944,5.913540315628052,6.887803030014038
9.43,9.719999999999999,9.14,6.26,6.493238075793812,6.026761924206188,0.049765867181122254,0.6526478350162506,0.08299030043921413,0.016541433923030376,0.8534144920205742,0.4518811780119269,9846784,5.97324504852295,6.9117003917694095
9.370000000000001,9.683209195267317,9.056790804732685,6.409999999999999,6.754818792991332,6.065181207008666,0.04782846898306155,0.6167411357164383,0.0673731839407789,0.028283754025344193,0.8090693308142695,0.4244129406186071,10010624,5.851364660263061,6.844127988815307
9.349999999999998,9.57472205054244,9.125277949457555,6.25,6.86846584384265,5.63153415615735,0.034624101754161495,0.6442514333873988,0.05502245103353754,0.014225752474785448,0.8430842971667396,0.44541856960805787,10174464,5.880038642883301,6.825734329223633
9.4,9.644948974278318,9.155051025721683,6.2700000000000005,6.737011777153425,5.802988222846576,0.04319995950791049,0.6761147685348987,0.07142529732366028,0.0149746216921607,0.8704986653407596,0.48173087172903784,10338304,5.835983371734619,6.854982376098633
9.309999999999999,9.479999999999999,9.139999999999999,6.4799999999999995,7.052363520850167,5.907636479149832,0.03924666647799308,0.6296474251896143,0.05711396388789422,0.021379369068091944,0.8272257676982554,0.4320690826809731,10502144,5.839073228836059,6.788705205917358
9.309999999999999,9.564754784057138,9.05524521594286,6.28,6.38770329614269,6.17229670385731,0.04421713999472553,0.6423227835446597,0.07314681895792752,0.015287461031523543,0.8300873155690524,0.45455825152026696,10665984,5.794117641448975,6.781053304672241
9.469999999999999,9.727099202643647,9.212900797356351,6.45,6.687697286480095,6.212302713519906,0.03526832499192092,0.594388747215271,0.053944299870407095,0.016592350113434736,0.7441516736259268,0.44462582080461516,10829824,5.93324031829834,6.89244499206543
9.43,9.764813380855664,9.095186619144336,6.380000000000001,6.689192496674807,6.070807503325194,0.024602816859260152,0.669826616346836,0.038590038437987195,0.010615595280533113,0.8391023102554729,0.5005509224381992,10993664,5.8494915008544925,6.851226472854615
9.33,9.594764045897474,9.065235954102526,6.18,6.525832329315811,5.834167670684188,0.0469776972662657,0.6349812012165785,0.07292928359649775,0.021026110936033654,0.8444945048343162,0.42546789759884085,11157504,5.7892063617706295,6.781097555160523
9.41,9.602093727122986,9.217906272877014,6.249999999999999,6.6,5.899999999999999,0.03881898069521406,0.6342823356389999,0.055287036754825956,0.02235092463560217,0.8410791359434318,0.42748553533456807,11321344,5.920201969146729,6.842595767974854
9.41,9.574012194668567,9.245987805331433,6.21,6.692597140480546,5.7274028595194535,0.03285092475707637,0.6385354787111283,0.05439683722943073,0.011305012284722013,0.8538703957273978,0.42320056169485876,11485184,5.884537410736084,6.828973913192749
9.409999999999998,9.701376045686668,9.118623954313328,6.6,6.982099463490855,6.217900536509144,0.02627463240933134,0.6639485906809568,0.03856368297100333,0.013985581847659351,0.8663227829893247,0.46157439837258885,11649024,5.837172508239746,6.815943717956543
9.329999999999997,9.587099202643644,9.072900797356349,6.470000000000001,6.953838816136119,5.986161183863882,0.039910166594199804,0.6385591613128782,0.0593765652855472,0.020443767902852406,0.856228886917494,0.4208894357082623,11812864,5.800109815597534,6.755099153518676
9.33,9.544709105535839,9.115290894464161,6.609999999999999,6.9799999999999995,6.239999999999999,0.033503514708718214,0.6371157448738813,0.052789802669920644,0.014217226747515788,0.8054375537703811,0.4687939359773816,11976704,5.774374532699585,6.749970293045044
9.540000000000001,9.866190128606002,9.213809871394,6.45,6.968169856321265,5.931830143678735,0.040768466569716076,0.6037258386611939,0.06389320645330653,0.017643726686125624,0.7994591819216879,0.40799249540069993,12140544,5.927861022949219,6.897580909729004
9.35,9.670156211871642,9.029843788128357,5.959999999999999,6.561996677731695,5.358003322268303,0.02074733614572318,0.6511539928615093,0.038157994195471584,0.003336678095974783,0.8460074051819941,0.4563005805410245,12304384,5.822047233581543,6.764868450164795
9.53,9.671774468787577,9.388225531212422,6.220000000000001,6.593630833845388,5.846369166154613,0.03404836688423526,0.6490182222798466,0.05643217856714571,0.011664555201324804,0.9002285834329632,0.39780786112673006,12468224,5.955124807357788,6.889240980148315
9.320000000000002,9.605657137141716,9.034342862858288,6.26,6.817135531087365,5.702864468912635,0.0393912537489086,0.6579759486019612,0.05878199207871401,0.02000051541910319,0.8445835286183515,0.47136836858557085,12632064,5.782156991958618,6.723007249832153
9.500000000000002,9.828633534503101,9.171366465496902,6.19,6.642658811910252,5.737341188089749,0.03257224939297881,0.6100185628980398,0.05238181621408511,0.012762682571872509,0.8543967057553312,0.3656404200407483,12795904,5.843288469314575,6.849093675613403
9.37,9.584709105535838,9.15529089446416,6.23,6.609605057922047,5.850394942077954,0.02404621684399894,0.6374574139714241,0.03632033473800585,0.011772098949992031,0.8391267464815992,0.4357880814612489,12959744,5.7722080707550045,6.7453044891357425
9.33,9.605862284482674,9.054137715517326,6.58,7.063321838943783,6.096678161056217,0.024823456202284395,0.653565676510334,0.037429963049682116,0.012216949354886673,0.8993710980513693,0.4077602549692988,13123584,5.7940927028656,6.721940755844116
9.46,9.717681974534504,9.202318025465498,6.410000000000001,6.795875627631496,6.024124372368506,0.02494253184122494,0.6353337202221155,0.040283582420661726,0.009601481261788159,0.796038311285867,0.4746291291583641,13287424,5.826766538619995,6.812382507324219
9.38,9.66913664589602,9.090863354103982,6.2,6.649444101084884,5.750555898915116,0.03437453114020169,0.6382013190537691,0.06036313577850667,0.008385926501896714,0.8161748557495421,0.4602277823579961,13451264,5.7832118511199955,6.742053651809693
9.36,9.609799919935936,9.110200080064063,6.409999999999999,6.958543526076099,5.8614564739239,0.028059261865564577,0.6303644623607397,0.04870757163511215,0.007410952096017005,0.8228712829494989,0.43785764177198067,13615104,5.772389554977417,6.728861141204834
9.360000000000001,9.565912602819742,9.15408739718026,6.26,6.682374241638858,5.837625758361142,0.02447427202714604,0.647315002977848,0.03627834573187096,0.012670198322421118,0.8380248645607014,0.4566051413949948,13778944,5.802386951446533,6.72811918258667
9.38,9.64381811916546,9.116181880834542,6.369999999999999,6.819555335859779,5.920444664140219,0.04117586286447471,0.6300930384546518,0.061409613900522214,0.0209421118284272,0.8486727258509277,0.41151335105837594,13942784,5.755749034881592,6.727386856079102
9.26,9.525329983228431,8.994670016771568,6.2700000000000005,6.812309874518251,5.72769012548175,0.02124801350291814,0.6495854511857033,0.03838022884898698,0.004115798156849305,0.823233779951994,0.4759371224194127,14106624,5.701293897628784,6.645827436447144
9.38,9.557763888346312,9.20223611165369,6.279999999999999,6.783587132480566,5.776412867519433,0.02882691045524548,0.69995250813663,0.04144653005520764,0.016207290855283323,0.9288308467091776,0.47107416956408243,14270464,5.775751686096191,6.727611541748047
9.45,9.606524758424984,9.293475241575015,6.3,6.760434577328853,5.839565422671146,0.03072092270595018,0.6186581201851368,0.05255018146969971,0.008891663942200655,0.8129581311313789,0.4243581092388946,14434304,5.839195823669433,6.773102140426635
9.290000000000001,9.56,9.020000000000001,6.3500000000000005,6.793283205186031,5.9067167948139705,0.018738807982299422,0.6655301101505756,0.02704684765812885,0.010430768306469997,0.8509501563469736,0.48011006395417766,14598144,5.685521650314331,6.644125366210938
9.399999999999999,9.636643191323984,9.163356808676014,6.329999999999999,6.74484937025383,5.915150629746169,0.029856801754794958,0.5941981311887503,0.042560169818106286,0.01715343369148363,0.793592607218155,0.39480365515934557,14761984,5.726133918762207,6.719510078430176
9.39,9.576815416922695,9.203184583077306,6.32,6.955295206970744,5.6847047930292565,0.02977285174129061,0.6494658950716257,0.0536414016564559,0.005904301826125322,0.8272223475000497,0.4717094426432016,14925824,5.720701503753662,6.704198265075684
9.27,9.489317121994613,9.050682878005386,6.5200000000000005,6.943792402008342,6.096207597991659,0.023629596759565143,0.6628317173570395,0.03555142911703866,0.011707764402091626,0.8429421028135624,0.4827213319005165,15089664,5.687404918670654,6.620305681228638
9.620000000000001,9.808679622641133,9.431320377358869,6.33,6.8380354318352214,5.821964568164779,0.028348371450556416,0.6575626078993082,0.04466385398604039,0.01203288891507244,0.8496512075190696,0.46547400827954677,15253504,5.922510480880737,6.878919315338135
9.4,9.632379000772445,9.167620999227555,6.410000000000001,6.837668095606863,5.982331904393139,0.02385550097678784,0.7105352725833655,0.03994916859132491,0.00776183336225077,0.9290477203489618,0.49202282481776916,15417344,5.843403577804565,6.7265020370483395
9.52,9.904187454245971,9.135812545754028,6.43,6.814837628097877,6.045162371902123,0.02383211883134203,0.6591959580779075,0.04226118627354632,0.005403051389137738,0.8683419504836043,0.4500499656722108,15581184,5.814489221572876,6.791678953170776
9.43,9.653830292855993,9.206169707144007,6.6,6.949284983931459,6.25071501606854,0.020806352375075172,0.6663035463541747,0.03573618641480888,0.005876518335341467,0.8834253920240337,0.4491817006843156,15745024,5.726030111312866,6.717670631408692
9.45,9.674722050542442,9.225277949457556,6.340000000000001,6.698329457343379,5.981670542656622,0.02053488697565623,0.6386943370103836,0.030624306864793484,0.01044546708651898,0.8316273750928803,0.44576129892788685,15908864,5.773890113830566,6.7327018737792965
9.39,9.554012194668568,9.225987805331433,6.3100000000000005,6.723400532171889,5.896599467828112,0.0255987274664221,0.6827141623944044,0.043919863216042146,0.007277591716802052,0.8754300256353025,0.48999829915350634,16072704,5.737812900543213,6.693058109283447
9.359999999999998,9.565912602819738,9.154087397180257,6.63,6.9399999999999995,6.32,0.0277183034922927,0.7259799547493457,0.041106292082001165,0.014330314902584233,0.9167637423546651,0.5351961671440264,16236544,5.694360399246216,6.6618372917175295
9.419999999999998,9.60867962264113,9.231320377358866,6.33,6.921692487699481,5.738307512300519,0.03323174666147675,0.7145874932408333,0.04767090255731213,0.018792590765641364,0.8965451450792016,0.5326298414024649,16400384,5.741604900360107,6.704901790618896
9.509999999999998,9.735610283453568,9.284389716546428,6.01,6.290891438103762,5.729108561896237,0.03114892271696586,0.6909608785063028,0.048036719155279066,0.014261126278652655,0.9043336478285399,0.4775881091840658,16564224,5.775609111785888,6.7671229362487795
9.48,9.673907194296653,9.286092805703348,6.43,7.0300833275471,5.8299166724528995,0.024269035705947278,0.6940037403255701,0.03779264466476047,0.01074542674713409,0.8648010725135288,0.5232064081376114,16728064,5.83225040435791,6.750748109817505
9.33,9.602213151776324,9.057786848223676,6.2700000000000005,6.706004587131833,5.833995412868168,0.02414221686776721,0.7308971349149942,0.031108790614880297,0.017175643120654123,0.9357000366038436,0.5260942332261448,16891904,5.722322130203247,6.636382389068603
9.43,9.68709920264365,9.17290079735635,6.159999999999999,6.745149553533111,5.574850446466887,0.029344975453568577,0.7269087240099907,0.03987888669965301,0.018811064207484143,0.9583500747015969,0.4954673733183845,17055744,5.769203996658325,6.702632665634155
9.55,9.844108823397056,9.255891176602946,6.2299999999999995,6.868827050147377,5.591172949852622,0.025271805678494224,0.6965091716498136,0.040424831400992844,0.0101187799559956,0.8999638408390562,0.49305450246057103,17219584,5.810131072998047,6.783676338195801
9.44,9.589666295470957,9.290333704529042,6.25,6.785256947642906,5.714743052357094,0.02639912102895317,0.6459527544677257,0.042242350788640706,0.010555891269265639,0.815551250132717,0.4763542588027344,17383424,5.7384786128997805,6.7018036365509035
9.42,9.748024389337134,9.091975610662866,6.360000000000001,6.924269439186637,5.795730560813365,0.027238947575096928,0.7029482133686542,0.03751103475300127,0.016966860397192588,0.9168177375087507,0.48907868922855763,17547264,5.728361177444458,6.684661722183227
9.459999999999999,9.693238075793811,9.226761924206187,6.460000000000001,6.925188133984521,5.994811866015481,0.01507188293617214,0.6686665467917919,0.021907612011983518,0.008236153860360761,0.8659166849518241,0.4714164086317599,17711104,5.7552708148956295,6.707191705703735
9.22,9.392046505340854,9.047953494659147,6.5,6.91952353926806,6.08047646073194,0.03243513708439418,0.6401711154729128,0.05526521938902902,0.009605054779759346,0.8455368983684024,0.43480533257742326,17874944,5.639840698242187,6.537467765808105
9.469999999999999,9.734764045897473,9.205235954102525,6.32,6.583818119165459,6.056181880834542,0.029728268895996668,0.7087755214422942,0.0376117249853057,0.021844812806687642,0.9240981007472913,0.49345294213729707,18038784,5.7701328754425045,6.714051055908203
9.419999999999998,9.651516738055802,9.188483261944194,6.26,6.72518813398452,5.79481186601548,0.025007187310256952,0.7066360648721457,0.04279895198914198,0.007215422631371926,0.8750704810299497,0.5382016487143417,18202624,5.714928340911865,6.675525140762329
9.53,9.719999999999999,9.34,6.319999999999999,6.887097875150312,5.752902124849687,0.024716490134596786,0.6803099758923054,0.03999105062957439,0.009441929639619177,0.8570173503169128,0.5036026014676979,18366464,5.792770957946777,6.747424793243408
9.440000000000001,9.685764114548892,9.19423588545111,6.37,7.057095335452075,5.682904664547925,0.03588588956627058,0.6655658528208732,0.05210325432573269,0.019668524806808477,0.8919570183952994,0.43917468724644704,18530304,5.753200578689575,6.6841676235198975
9.32,9.523960780543712,9.116039219456288,6.35,6.838364617882991,5.861635382117008,0.03164128220523703,0.6909561343491077,0.05836353273144809,0.004919031679025961,0.8641356155868524,0.5177766531113631,18694144,5.707193851470947,6.59887056350708
9.45,9.593178210632763,9.306821789367236,6.410000000000001,6.795875627631496,6.024124372368506,0.02853529603162311,0.7218645039945841,0.0448748928784762,0.012195699184770016,0.9235034700603048,0.5202255379288635,18857984,5.730291843414307,6.685670566558838
9.54,9.730787840283389,9.34921215971661,6.260000000000001,6.687083130081253,5.832916869918749,0.02303360178484576,0.7063637513667345,0.03813658648282349,0.007930617086868031,0.8352444306800134,0.5774830720534555,19021824,5.756482791900635,6.748918533325195
9.440000000000001,9.664499443206438,9.215500556793565,6.42,6.990613704707484,5.849386295292516,0.02290316195576447,0.6690162423998117,0.031512591331985765,0.014293732579543172,0.8571485844613868,0.4808839003382367,19185664,5.72440996170044,6.67337737083435
9.379999999999999,9.624131112314673,9.135868887685325,6.409999999999999,6.842319326424345,5.977680673575653,0.029936294752405897,0.6870052449405193,0.045850222020535375,0.014022367484276422,0.9121082332758903,0.4619022566051483,19349504,5.737242126464844,6.634794092178344
9.440000000000001,9.60248076809272,9.277519231907283,6.21,6.741883445878888,5.678116554121112,0.025257069795043153,0.6580631226301193,0.04148019028180885,0.009033949308277459,0.8572419791455734,0.45888426611466526,19513344,5.812176942825317,6.686573886871338
9.510000000000002,9.674012194668569,9.345987805331434,6.4799999999999995,6.884474968323134,6.075525031676865,0.017791774752549783,0.688309101574123,0.03379804502883553,0.0017855044762640389,0.9254045112326059,0.4512136919156399,19677184,5.742898178100586,6.713545894622802
9.47,9.68470910553584,9.255290894464162,6.39,6.72,6.06,0.01324816026462935,0.6939294967800379,0.02098059534086395,0.005515725188394751,0.9624235063575101,0.42543548720256574,19841024,5.763254880905151,6.69144344329834
9.379999999999999,9.598174242292714,9.161825757707284,6.25,6.72169905660283,5.77830094339717,0.01637416026787828,0.7325135830789804,0.027823577776132313,0.00492474275962425,0.9378316630838412,0.5271955030741196,20004864,5.696288204193115,6.620121145248413
9.57,9.80685438564654,9.33314561435346,6.36,6.924269439186635,5.795730560813365,0.023839577141916334,0.6940244399011135,0.041090013307133154,0.006589140976699513,0.8716659509813266,0.5163829288209004,20168704,5.786565685272217,6.750714921951294
9.489999999999998,9.70189620100417,9.278103798995827,6.28,6.843560112144215,5.716439887855786,0.01831153771490785,0.67901228107512,0.02680528846761935,0.009817786962196352,0.8529140082012953,0.5051105539489448,20332544,5.720576810836792,6.690194177627563
9.5,9.714476105895272,9.285523894104728,6.69,7.075875627631495,6.304124372368506,0.02729506305186072,0.6747460681945086,0.039053757954860054,0.015536368148861383,0.8736473684163012,0.4758447679727159,20496384,5.745646858215332,6.70071587562561
9.499999999999998,9.760768096208103,9.239231903791893,6.459999999999999,6.8452272056851635,6.074772794314835,0.02624418292252807,0.6846868149936199,0.04145340133314661,0.01103496451190953,0.863410076443985,0.5059635535432548,20660224,5.782319355010986,6.699208498001099
9.38,9.628193472919818,9.131806527080183,6.28,6.631567916624939,5.9284320833750614,0.02481985548220105,0.699325367063284,0.037940672571868755,0.011699038392533351,0.915435809144708,0.4832149249818599,20824064,5.728767824172974,6.615375328063965
9.42,9.676124969497314,9.163875030502686,6.21,6.590657326213486,5.829342673786514,0.020832873198378312,0.7306185401976109,0.035497348713764455,0.006168397682992167,0.9008112849558152,0.5604257954394065,20987904,5.684547233581543,6.630269575119018
9.330000000000002,9.491554944214037,9.168445055785966,6.57,6.999068759058499,6.140931240941502,0.023624270633445077,0.7201122868806124,0.03996811297409159,0.007280428292798562,0.9029098549535077,0.537314718807717,21151744,5.645647716522217,6.569969844818115
9.49,9.641327459504216,9.338672540495784,6.489999999999999,7.110403094769843,5.869596905230155,0.019133006359334036,0.6953192181885243,0.03012998158814786,0.008136031130520211,0.9076957194514211,0.4829427169256274,21315584,5.776991367340088,6.6866401672363285
9.430000000000001,9.597630546142403,9.2623694538576,6.489999999999999,6.8490264614203245,6.130973538579674,0.021356140237185142,0.7390601269900798,0.039395682063202486,0.0033165984111678017,0.9196812393481426,0.5584390146320171,21479424,5.719817018508911,6.640455818176269
9.43,9.713019433961698,9.146980566038302,6.25,6.6167424164178446,5.8832575835821554,0.02634255435550581,0.6402256924659013,0.04087479217717864,0.011810316533832979,0.8227688810853938,0.45768250384640885,21643264,5.716034936904907,6.637783479690552
9.409999999999998,9.561327459504215,9.258672540495782,6.1899999999999995,6.481376045686669,5.89862395431333,0.02507180578832045,0.7032977506518364,0.036644893873474096,0.013498717703166806,0.9220561403493225,0.48453936095435035,21807104,5.664446783065796,6.616958379745483
9.59,9.747797338380595,9.432202661619405,6.319999999999999,6.861848687365762,5.778151312634237,0.02005401634087316,0.6811250641942024,0.033700036041364366,0.006407996640381957,0.8661482167311078,0.496101911657297,21970944,5.755489206314087,6.735318803787232
9.389999999999999,9.66367864366808,9.116321356331918,6.199999999999999,6.631277173056956,5.768722826943042,0.01999069871526439,0.7046583671122789,0.03267443734312192,0.007306960087406857,0.8656024148235798,0.543714319400978,22134784,5.701559019088745,6.60525484085083
9.319999999999999,9.503303027798232,9.136696972201765,6.3100000000000005,7.147197706638044,5.472802293361957,0.01854042746854242,0.7144366487860679,0.028881812324899402,0.008199042612185434,0.9294397363365385,0.49943356123559735,22298624,5.672642087936401,6.550998640060425
9.440000000000001,9.689799919935936,9.190200080064066,6.45,6.7638470965295046,6.136152903470496,0.02482987051480446,0.6971149619668722,0.04538824117033237,0.004271499859276551,0.8889695551688761,0.5052603687648682,22462464,5.729833698272705,6.634813690185547
9.57,9.819198715887543,9.320801284112457,6.409999999999999,6.9711595138639275,5.848840486136071,0.028266887059726253,0.736252699047327,0.05488758461326744,0.0016461895061850654,0.8649432103619271,0.607562187732727,22626304,5.70840482711792,6.712762022018433
9.39,9.64475478405714,9.135245215942861,6.249999999999999,6.624833296279825,5.875166703720173,0.025384593874332444,0.6857162814587354,0.050494279149480625,0.000274908599184262,0.9244694020464811,0.44696316087098975,22790144,5.65216383934021,6.5967964172363285
9.51,9.80816103031751,9.21183896968249,5.97,6.313656805548791,5.626343194451208,0.02030890428868585,0.689372380822897,0.0311306551505074,0.009487153426864297,0.8692254151946947,0.5095193464510993,22953984,5.701812314987182,6.669888830184936
9.469999999999999,9.6252417469626,9.314758253037398,6.35,6.844469412603044,5.855530587396955,0.02125935843505425,0.7066992204636335,0.037598123176662945,0.004920593693445548,0.8857374223293051,0.527661018597962,23117824,5.741640949249268,6.649971151351929
9.549999999999999,9.765638586528476,9.334361413471521,6.51,6.901024295920343,6.118975704079657,0.024103902824572254,0.7382996305823326,0.037528533993705156,0.010679271655439351,0.9318224350000734,0.5447768261645918,23281664,5.765779209136963,6.697508430480957
9.46,9.729072480941475,9.190927519058526,6.31,6.843760245803301,5.776239754196698,0.025449196519912183,0.7198822479695082,0.0377383415159145,0.013160051523909864,0.9383196033902802,0.5014448925487361,23445504,5.687690401077271,6.629970455169678
9.46,9.645472369909914,9.274527630090088,5.83,6.193455636907725,5.466544363092275,0.029510478864540314,0.7175122812390328,0.04841157031382114,0.010609387415259491,0.8671501923560849,0.5678743701219806,23609344,5.720862579345703,6.6393553733825685
9.470000000000002,9.75653097563789,9.183469024362115,6.35,6.8815072906367325,5.818492709363267,0.0220943344291299,0.6769229091703892,0.03669049614301733,0.007498172715242465,0.8712053961806011,0.48264042216017733,23773184,5.6727738857269285,6.634458351135254
9.530000000000001,9.749317121994615,9.310682878005387,6.4,6.75213633723318,6.0478636627668205,0.015291548898676349,0.6725811149924994,0.02199666887940928,0.00858642891794342,0.9180649585356798,0.42709727144931897,23937024,5.726643991470337,6.677219200134277
9.45,9.770156211871642,9.129843788128357,6.409999999999999,6.656779253585061,6.163220746414938,0.02278383829980154,0.6972604241222143,0.033044027149054064,0.01252364945054901,0.867531301309858,0.5269895469345707,24100864,5.658934783935547,6.617443466186524
9.430000000000001,9.564536240470739,9.295463759529264,6.6,7.222896460095897,5.977103539904102,0.03026125165051776,0.7323227692395449,0.04471794015739571,0.01580456314363981,0.9594014257363894,0.5052441127427003,24264704,5.7242638111114506,6.610891675949096
9.39,9.582093727122986,9.197906272877015,6.109999999999999,6.501024295920343,5.718975704079656,0.030353680974803805,0.6884298393502831,0.051274618238437195,0.009432743711170411,0.9180865345361793,0.45877314416438697,24428544,5.659388589859009,6.575965547561646
9.65,9.887697286480094,9.412302713519907,6.33,6.885067563455117,5.7749324365448835,0.022239591216202774,0.7130537532269955,0.027483952679000043,0.016995229753405505,0.9012394573736535,0.5248680490803375,24592384,5.7690185546875,6.758746385574341
9.399999999999999,9.752136337233178,9.047863662766819,6.460000000000001,6.940000000000001,5.98,0.0280412955442443,0.7041036255657673,0.03717667018424417,0.01890592090424443,0.9312702183937238,0.4769370327378109,24756224,5.638072872161866,6.580732679367065
9.400000000000002,9.600000000000001,9.200000000000003,6.4,6.826614580154032,5.973385419845969,0.02377395818184592,0.7131908662617207,0.03367675480280487,0.013871161560886979,0.9097763802566804,0.516605352266761,24920064,5.63327956199646,6.575547885894776


==> data/progress-ninja-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
3.04,3.3270540018881465,2.7529459981118536,2.6600000000000006,3.3414690014960335,1.9785309985039676,0.617997449170798,2.705470097064972,0.8783799179700389,0.3576149803715572,2.707282094347278,2.703658099782666,16384,0.32768584638834,2.2974218487739564
3.6,3.9521363372331804,3.24786366276682,3.4200000000000004,3.8821688003316543,2.9578311996683464,1.2815439231693744,2.556728681921959,1.5100521729548029,1.0530356733839459,2.6307727799448184,2.4826845838990996,180224,2.1587847471237183,3.3464627504348754
3.5799999999999996,4.216867333123626,2.9431326668763735,3.31,3.8028488612140645,2.8171511387859356,1.5296593189239502,2.4204190582036973,1.8606246506255524,1.198693987222348,2.6025081225331816,2.238329993874213,344064,2.417072868347168,3.378119206428528
4.19,4.870367547726962,3.5096324522730384,4.0,4.641872261435249,3.358127738564751,1.8945910394191743,2.145278736948967,2.183327678883439,1.6058543999549095,2.362690903430397,1.927866570467537,507904,3.4787689447402954,4.016521406173706
4.459999999999999,5.229675256195753,3.690324743804245,4.65,5.166236379965612,4.133763620034388,1.401580161601305,1.9956117153167725,1.566831736935054,1.2363285862675562,2.195142065003128,1.796081365630417,671744,3.577506589889526,4.2995418310165405
4.63,5.009605057922046,4.250394942077953,4.53,4.994865571966779,4.065134428033222,1.3706096276640891,1.8651971831917762,1.4773986667709016,1.2638205885572766,2.0110846959964563,1.7193096703870963,835584,3.792615866661072,4.472912263870239
4.76,5.2143126676640215,4.305687332335978,4.720000000000001,5.24687759489278,4.193122405107221,1.1524831548333168,1.8113900020718574,1.254586885623944,1.0503794240426896,1.9521348581165723,1.6706451460271425,999424,3.997153615951538,4.598285770416259
5.04,5.305329983228432,4.774670016771568,4.98,5.279332590941916,4.680667409058085,0.9795425862073899,1.7318327099084854,1.0535837796520529,0.9055013927627269,1.8437961968652707,1.6198692229517,1163264,4.20242395401001,4.8587220191955565
5.28,5.6794996871087635,4.880500312891237,4.909999999999999,5.248969025133565,4.571030974866433,0.9318890489637852,1.7178970113396645,1.0432343275703548,0.8205437703572156,1.8406354414471924,1.5951585812321367,1327104,4.377034115791321,5.087659454345703
5.71,6.226623654123579,5.193376345876421,5.01,5.506890329952194,4.513109670047806,0.9390465423464776,1.5531943395733834,1.0018925931465872,0.8762004915463679,1.6596246842976072,1.4467639948491595,1490944,4.646748781204224,5.483930683135986
5.9,6.707465169527454,5.092534830472546,5.53,6.211248853210044,4.848751146789956,0.8664902418851852,1.4911332786083222,0.933836312283779,0.7991441714865914,1.6352222082452126,1.3470443489714319,1654784,4.857475113868714,5.628412961959839
6.56,7.02518813398452,6.094811866015479,5.930000000000001,6.330124980474851,5.52987501952515,0.8740150846540928,1.3212100073695183,0.982604653067964,0.7654255162402217,1.5025501177230671,1.1398698970159695,1818624,5.314773225784302,6.184100103378296
6.9,7.335889894354068,6.464110105645933,5.76,6.41299310869258,5.107006891307419,0.6984360918402672,1.1978281982243062,0.8027219247112982,0.5941502589692362,1.4377315784183848,0.9579248180302276,1982464,5.578525686264038,6.404753971099853
7.4,7.743511280746354,7.056488719253647,5.97,6.4799999999999995,5.46,0.6614566758275032,1.0896428234875202,0.7645421617190888,0.5583711899359176,1.2873134602760987,0.8919721866989415,2146304,5.618177270889282,6.764363384246826
7.610000000000001,8.143760245803302,7.076239754196701,6.040000000000001,6.725857127979291,5.354142872020711,0.5330960363149643,1.0012109614908695,0.6426180350196941,0.42357403761023454,1.204722305193944,0.7976996177877951,2310144,5.975592088699341,6.847340536117554
7.62,8.00418745424597,7.23581254575403,6.04,6.427814388593307,5.6521856114066935,0.4640698704868555,0.9537450857460499,0.5599408876904923,0.3681988532832186,1.226513465204638,0.6809767062874615,2473984,5.86097559928894,6.770267009735107
8.059999999999999,8.646856030044848,7.47314396995515,6.170000000000001,6.630543157586779,5.709456842413223,0.42828867621719835,0.8929366819560528,0.5128531877527714,0.3437241646816253,1.2026786522871562,0.5831947116249494,2637824,5.850705862045288,7.0735126495361325
8.099999999999998,8.509878030638381,7.690121969361614,6.1000000000000005,6.434664010613631,5.7653359893863705,0.37136609833687545,0.7949404615908862,0.463147793367889,0.2795844033058619,1.0449816310202698,0.5448992921615026,2801664,5.980174827575683,7.013794755935669
8.23,8.632616442783949,7.827383557216052,6.5,6.85213633723318,6.14786366276682,0.3929289262741804,0.6951609622687102,0.4897176502495958,0.29614020229876503,0.9072819439174598,0.4830399806199605,2965504,6.159391784667969,7.06504111289978
8.33,8.553830292855995,8.106169707144005,6.01,6.620655385630881,5.399344614369118,0.3164071114733815,0.7351657550781965,0.3962097863519891,0.23660443659477395,0.950182419261465,0.520149090894928,3129344,6.097708129882813,7.081659841537475
8.559999999999999,9.15699246226397,7.9630075377360265,6.12,6.555430821141545,5.684569178858455,0.2795029353350401,0.6804184790700674,0.3575181591801577,0.2014877114899225,0.9138246225486173,0.4470123355915175,3293184,6.241856098175049,7.221077823638916
8.579999999999998,8.971918358845308,8.188081641154689,6.3,6.909918027279076,5.6900819727209235,0.28848537281155584,0.6466602560132741,0.3576892071868458,0.21928153843626585,0.85103086288485,0.4422896491416984,3457024,6.191105604171753,7.172946119308472
8.629999999999999,9.01742741255621,8.242572587443789,6.550000000000002,7.187573525171805,5.912426474828198,0.24475349597632884,0.6359888784587383,0.31435749115610906,0.17514950079654862,0.8392329895747505,0.43274476734272616,3620864,6.1800196170806885,7.158985567092896
8.580000000000002,9.020000000000001,8.140000000000002,6.34,6.785421149026401,5.894578850973598,0.22087786626070732,0.6552395258098841,0.27080970761718953,0.1709460249042251,0.8842285191468877,0.4262505324728804,3784704,6.136726713180542,7.068678283691407
8.95,9.237228132326901,8.662771867673097,6.609999999999999,6.943016516106933,6.276983483893066,0.24367332812398668,0.6348749469965697,0.31824589718809915,0.1691007590598742,0.8393017573579498,0.43044813663518955,3948544,6.262554454803467,7.3377326965332035
8.73,9.043209195267316,8.416790804732685,6.480000000000001,6.979599839871873,5.98040016012813,0.23170825140550733,0.6263610120862723,0.3035714709930109,0.15984503181800375,0.8481307569272115,0.404591267245333,4112384,6.10957932472229,7.110758304595947
8.8,9.014476105895273,8.585523894104728,6.470000000000001,6.786385840391128,6.153614159608873,0.21523112207651138,0.617078735306859,0.2701759092691939,0.16028633488382887,0.7766298500059723,0.4575276206077456,4276224,6.170672607421875,7.143700361251831
8.81,9.052693221990232,8.567306778009769,6.45,7.0018151864528555,5.898184813547145,0.17739023398607967,0.5684751149266958,0.21508903207388544,0.1396914358982739,0.6862566595312471,0.4506935703221444,4440064,6.085576581954956,7.0980610847473145
8.8,9.08982753492379,8.510172465076211,6.19,6.494795013082564,5.8852049869174365,0.19633385650813578,0.5439113441854715,0.23471951073471362,0.15794820228155795,0.6697426619299214,0.4180800264410216,4603904,6.097965669631958,7.06351900100708
8.81,9.040000000000001,8.58,6.5200000000000005,7.1163220606350235,5.923677939364977,0.1787808594293892,0.5213027451187372,0.2114044212169761,0.1461572976418023,0.6877781328691124,0.35482735736836196,4767744,6.054600572586059,7.044897556304932
9.120000000000001,9.46,8.780000000000001,6.549999999999999,6.979534631898289,6.1204653681017085,0.16796625507995483,0.5094530295580626,0.21106540758566447,0.12486710257424519,0.6441460209140721,0.37476003820205306,4931584,6.2535442352294925,7.260920476913452
9.16,9.473687742827163,8.846312257172837,6.580000000000001,7.0421688003316545,6.117831199668347,0.16638470496982333,0.5370575146749615,0.21193057463868237,0.12083883530096429,0.6969126556548665,0.3772023736950566,5095424,6.249668884277344,7.267508411407471
9.080000000000002,9.324131112314676,8.835868887685328,6.38,6.81081318457076,5.94918681542924,0.16945239696651693,0.536695496737957,0.22327139064828866,0.11563340328474521,0.6853405757208081,0.38805041775510596,5259264,6.230633783340454,7.1691672801971436
9.17,9.476757233003559,8.863242766996441,6.63,7.20974132162543,6.05025867837457,0.1610170810483396,0.5435082845389843,0.21118739812163792,0.11084676397504126,0.6856535569608421,0.40136301211712644,5423104,6.234380435943604,7.220514345169067
9.02,9.2427105745132,8.797289425486799,6.55,7.184428877022476,5.915571122977524,0.152938736975193,0.5060162872076035,0.19271190118739134,0.11316557276299466,0.6448624708782004,0.36717010353700663,5586944,6.057927989959717,7.068727111816406
9.15,9.479393381840012,8.820606618159989,6.470000000000001,7.035773806392626,5.904226193607375,0.14600607054308054,0.5135094702243805,0.17648867648267416,0.11552346460348692,0.6891177878435525,0.3379011526052086,5750784,6.215347480773926,7.157082033157349
9.25,9.430277563773199,9.069722436226801,6.45,6.722946881279124,6.177053118720877,0.12233387529850004,0.4977842830121517,0.15689084997841526,0.08777690061858481,0.6349723336758977,0.36059623234840577,5914624,6.18039231300354,7.208697175979614
9.190000000000001,9.531906419945576,8.848093580054426,6.460000000000001,6.958397431775086,5.961602568224916,0.12988685630261892,0.53143315538764,0.16167271850797252,0.09810099409726533,0.6510892235094446,0.4117770872658354,6078464,6.13893756866455,7.137010145187378
9.27,9.50685438564654,9.03314561435346,6.4300000000000015,6.959244744895971,5.900755255104032,0.14435575604438777,0.4684640850871801,0.17049697812208536,0.1182145339666902,0.6143651299235215,0.32256304025083876,6242304,6.231748485565186,7.178240013122559
9.2,9.384390889145857,9.015609110854141,6.530000000000001,7.040000000000001,6.020000000000001,0.13020965950563546,0.5085043141618371,0.15059154634017105,0.10982777267109985,0.6684553155059623,0.34855331281771185,6406144,6.076814889907837,7.099144697189331
9.3,9.57928480087538,9.020715199124622,6.539999999999999,7.022078831727757,6.057921168272241,0.1210221118293702,0.47780399993062017,0.15184760597219904,0.09019661768654136,0.6176259377102978,0.3379820621509425,6569984,6.231664657592773,7.165744972229004
9.21,9.472488094968135,8.947511905031867,6.460000000000001,6.815527776692624,6.104472223307377,0.1259445736184716,0.4357021814212203,0.15434044924542129,0.09754869799152195,0.5568176897813859,0.3145866730610547,6733824,6.094034957885742,7.0697253227233885
9.190000000000001,9.456270539113888,8.923729460886115,6.859999999999999,7.117681974534502,6.602318025465497,0.15124575635418291,0.47268824130296705,0.1843561152720515,0.11813539743631432,0.6325307898273969,0.31284569277853724,6897664,6.082450342178345,7.040437650680542
9.18,9.508024389337134,8.851975610662866,6.65,7.175832673005397,6.124167326994604,0.11307099265977735,0.4824404550716281,0.14366911849171204,0.08247286682784268,0.6471282040158927,0.3177527061273635,7061504,6.084569931030273,7.023549795150757
9.28,9.493541565040626,9.066458434959372,6.44,6.825227205685165,6.054772794314836,0.12558552706614134,0.4962959546595812,0.15432622183063677,0.09684483230164592,0.6184566309968353,0.37413527832232707,7225344,6.12839674949646,7.085611248016358
9.34,9.589799919935937,9.090200080064063,6.639999999999999,7.1051881339845195,6.174811866015478,0.10585898971185084,0.45171443093568087,0.13000207771743624,0.08171590170626543,0.6262358089899713,0.27719305288139046,7389184,6.093843603134156,7.110731983184815
9.28,9.532190404258369,9.02780959574163,6.37,6.736196668472012,6.003803331527989,0.09974654610268768,0.5068788900971413,0.1291184010805827,0.07037469112479265,0.6515094940297232,0.3622482861645593,7553024,6.016047811508178,7.0457535743713375
9.29,9.434568322948008,9.14543167705199,6.610000000000001,7.176480361530743,6.0435196384692595,0.10965017098933454,0.46461886912584305,0.1315995453929088,0.08770079658576027,0.6117643137807949,0.31747342447089116,7716864,6.027523374557495,7.045509338378906
9.23,9.48709920264365,8.97290079735635,6.4,6.807430975749267,5.9925690242507335,0.12205717707984147,0.4701223814859986,0.1573504342421647,0.08676391991751825,0.6123037831750785,0.3279409797969187,7880704,6.131972169876098,6.997624683380127
9.450000000000001,9.56180339887499,9.338196601125013,6.3,6.863914887194867,5.7360851128051324,0.09992723567411302,0.5042914055287838,0.12012968887317223,0.07972478247505381,0.629635851848829,0.37894695920873867,8044544,6.169131088256836,7.155049514770508
9.33,9.497630546142402,9.162369453857599,6.529999999999999,7.1062811813689555,5.953718818631043,0.10109007111750538,0.4834835594519973,0.12279757988871838,0.07938256234629239,0.6267546328391096,0.34021248606488497,8208384,6.079050493240357,7.0402837753295895
9.51,9.71712315177208,9.30287684822792,6.159999999999999,6.681919534027995,5.638080465972004,0.09180720304138956,0.5131725829094649,0.11199311520694451,0.07162129087583462,0.63551949654271,0.3908256692762198,8372224,6.156145906448364,7.166744709014893
9.48,9.73219040425837,9.22780959574163,6.3100000000000005,6.853046959295419,5.766953040704582,0.09272627839818595,0.5102742247283458,0.11200697827026623,0.07344557852610567,0.6896241278169785,0.3309243216397132,8536064,6.1212358474731445,7.12817349433899
9.429999999999998,9.698514431641948,9.161485568358048,6.540000000000001,6.987660585711989,6.092339414288013,0.0950527776032686,0.5311588190495968,0.11993014728255151,0.0701754079239857,0.6945257965579618,0.3677918415412319,8699904,6.07162914276123,7.0740461349487305
9.459999999999999,9.70576411454889,9.214235885451108,6.58,7.101152568831815,6.058847431168185,0.09994663493707771,0.4966105753555894,0.11919516996859426,0.08069809990556116,0.6383911904321832,0.3548299602789956,8863744,6.107793712615967,7.0892712593078615
9.37,9.619198715887542,9.120801284112456,6.339999999999999,6.6692415526630855,6.0107584473369124,0.11411851169541473,0.5365425240248441,0.14165289817778207,0.08658412521304738,0.6700217781262038,0.4030632699234845,9027584,6.013895797729492,7.01237735748291
9.559999999999999,9.709666295470956,9.410333704529041,6.409999999999999,6.951202365109392,5.868797634890607,0.09972940683364862,0.46005400754511355,0.11479180552774344,0.08466700813955379,0.6082713046688655,0.31183671042136163,9191424,6.121365165710449,7.147611665725708
9.43,9.635182845286831,9.224817154713168,6.470000000000001,6.889642705167146,6.050357294832855,0.09894020115025338,0.42374013271182775,0.12144576485124439,0.07643463744926238,0.5398615788003589,0.3076186866232966,9355264,6.088865518569946,7.034642457962036
9.39,9.592237484161567,9.187762515838434,6.5200000000000005,7.0673572873361605,5.97264271266384,0.09898896366357801,0.4673201097175479,0.1251936985324828,0.07278422879467322,0.6769536913182761,0.2576865281168197,9519104,6.028906726837159,6.991772079467774
9.25,9.637943294825416,8.862056705174584,6.5,6.917133072292284,6.082866927707716,0.09429049575701351,0.48328337613493205,0.12482051888370813,0.06376047263031889,0.6430488642630798,0.32351788800678427,9682944,5.960833644866943,6.88033652305603
9.43,9.644709105535838,9.215290894464161,6.639999999999999,7.0854211490264,6.194578850973597,0.08986549153923985,0.4859023902565241,0.12354607083573689,0.056184912242742815,0.6595031932078679,0.3123015873051804,9846784,6.018143081665039,6.997148084640503
9.32,9.518997487421323,9.121002512578677,6.6800000000000015,7.086939798987517,6.273060201012486,0.10126843792386346,0.46976811327040197,0.12555662562928663,0.07698025021844031,0.6011323572259901,0.3384038693148138,10010624,5.983763790130615,6.912603664398193
9.45,9.715518360947033,9.184481639052965,6.589999999999999,7.250984114786428,5.92901588521357,0.09504640386439855,0.4508000900968909,0.11818812388803211,0.071904683840765,0.6046254920937713,0.29697468810001054,10174464,6.036158561706543,7.006435346603394
9.35,9.679393381840011,9.020606618159988,6.62,7.143067873224881,6.096932126775119,0.08888999586924907,0.4756027521565557,0.11510149770092758,0.06267849403757057,0.6139799478970306,0.33722555641608076,10338304,5.933855485916138,6.918390226364136
9.42,9.618997487421323,9.221002512578677,6.7,7.293295878967653,6.106704121032347,0.0815680087078362,0.5088527426123619,0.10752581745115675,0.05561019996451566,0.6674342918254764,0.3502711933992474,10502144,6.019160795211792,6.964861869812012
9.39,9.606564078277078,9.173435921722923,6.379999999999999,6.815430821141543,5.944569178858455,0.0896951752249151,0.43958538472652436,0.10348235227069463,0.07590799817913557,0.5856331449710415,0.2935376244820072,10665984,6.009323453903198,6.940855503082275
9.499999999999998,9.748997991959772,9.251002008040224,6.589999999999999,7.197371385562407,5.982628614437591,0.09045294639654453,0.5105897501111031,0.11291184535984687,0.06799404743324218,0.6385367521553293,0.3826427480668768,10829824,6.002109241485596,7.000185251235962
9.46,9.634355957741628,9.285644042258374,6.56,7.081919534027995,6.038080465972004,0.07868466260842975,0.48401210494339464,0.10153940698549344,0.055829918231366064,0.6166435486468042,0.3513806612399851,10993664,6.049090194702148,6.976308441162109
9.51,9.821287648325468,9.198712351674532,6.220000000000001,6.6414261501141105,5.798573849885891,0.08814318487420675,0.4863421950489283,0.11723468150798759,0.059051688240425906,0.6464461742329769,0.32623821586487967,11157504,6.006067991256714,6.9969847202301025
9.4,9.79496835316263,9.00503164683737,6.17,6.792976725086901,5.547023274913099,0.09574818946421142,0.5299991678446532,0.11907443156029099,0.07242194736813184,0.6964124693449781,0.3635858663443282,11321344,5.965092325210572,6.917364931106567
9.46,9.688910462845193,9.231089537154809,6.5,6.902492235949962,6.097507764050038,0.08864726400934156,0.5066188698634505,0.10539833655181068,0.07189619146687244,0.6892472767253934,0.3239904630015076,11485184,6.047711372375488,6.9628736019134525
9.58,9.72,9.44,6.4300000000000015,6.730166620396075,6.129833379603928,0.08907458605244753,0.5029252346605062,0.10573268141307295,0.07241649069182211,0.7028339060071991,0.3030165633138133,11649024,6.010634899139404,7.026628160476685
9.56,9.68,9.440000000000001,6.639999999999999,7.236992462263971,6.043007537736027,0.0838220729026943,0.5671778574585915,0.11108613360864278,0.05655801219674583,0.691342018180724,0.44301369673645896,11812864,6.066480445861816,7.014522695541382
9.39,9.704483703870327,9.075516296129674,6.460000000000001,6.8183294573433795,6.101670542656622,0.10117750368081029,0.5069526426494122,0.13228324414593215,0.07007176321568843,0.6234175209864936,0.39048776431233073,11976704,5.9549665451049805,6.885570955276489
9.360000000000001,9.570713075057055,9.149286924942947,6.4799999999999995,6.93563142999578,6.024368570004219,0.09201549752615387,0.4675952881574631,0.11178578947829561,0.07224520557401214,0.6346299917416833,0.3005605845732429,12140544,5.931849718093872,6.859579229354859
9.4,9.644948974278318,9.155051025721683,6.5200000000000005,7.001248376620639,6.038751623379362,0.08999795964919026,0.47971803732216356,0.11265859202058416,0.06733732727779636,0.5996338691519912,0.3598022054923359,12304384,5.968840408325195,6.881242465972901
9.520000000000001,9.66,9.380000000000003,6.51,7.181490878567981,5.838509121432018,0.08325116508640344,0.47050261236727237,0.10323241882404667,0.06326991134876021,0.6061198678325032,0.3348853569020416,12468224,5.950344181060791,6.9586046695709225
9.46,9.750516780926679,9.169483219073323,6.529999999999999,6.88227829907617,6.177721700923828,0.0866947202477604,0.501151654869318,0.11349709027016364,0.05989235022535716,0.6707224701996912,0.33158083953894474,12632064,5.963439130783081,6.91570634841919
9.44,9.681660919471891,9.198339080528108,6.589999999999999,6.913882694814032,6.266117305185966,0.0888851577416062,0.5009493930265307,0.11495937518444134,0.06281094029877106,0.6518147412770539,0.35008404477600763,12795904,5.9067535400390625,6.88924732208252
9.399999999999999,9.713049516849969,9.086950483150028,6.39,6.886890329952194,5.893109670047806,0.0799063282553106,0.5124596621841192,0.09690766227177525,0.06290499423884596,0.623828342329761,0.4010909820384774,12959744,5.907917165756226,6.85540738105774
9.48,9.678997487421324,9.281002512578677,6.43,6.830124980474851,6.029875019525148,0.07554034087806936,0.47422187589108944,0.08490827768411026,0.06617240407202847,0.6512188754301235,0.2972248763520554,13123584,5.972460126876831,6.9133330345153805
9.54,9.682828568570857,9.397171431429141,6.11,6.7947627326308,5.425237267369201,0.07674399972893294,0.47660358250141144,0.09452624960020484,0.05896174985766103,0.6165092511584874,0.33669791384433545,13287424,6.002353191375732,6.950663375854492
9.41,9.676270539113887,9.143729460886114,6.45,7.122681202353686,5.7773187976463145,0.09537493125535544,0.46521242074668406,0.11676834020969111,0.07398152230101977,0.649909441397092,0.2805154000962762,13451264,5.90224986076355,6.847784185409546
9.43,9.635182845286831,9.224817154713168,6.409999999999999,6.766230262611137,6.053769737388862,0.0897409470751881,0.46787433270365,0.11513646620073474,0.06434542794964145,0.5861468571788605,0.34960180822843945,13615104,5.934784460067749,6.854135131835937
9.52,9.644899959967967,9.395100040032032,6.720000000000001,6.987581763205194,6.4524182367948075,0.0909679463598877,0.44555321875959636,0.11288413345191398,0.06905175926786142,0.6104930480395713,0.28061338947962144,13778944,5.931768131256104,6.911506414413452
9.540000000000001,9.74099751242242,9.339002487577583,6.3500000000000005,6.732753184180093,5.967246815819908,0.08601767085492608,0.4644150035455823,0.0995901699941029,0.07244517171574925,0.6096591523774024,0.3191708547137621,13942784,5.990161991119384,6.931149291992187
9.499999999999998,9.740831891575844,9.259168108424152,6.42,6.777211421989835,6.0627885780101645,0.08627986488863822,0.4924556603655219,0.11360812414924748,0.05895160562802895,0.6368379508249632,0.3480733699060806,14106624,5.9312509059906,6.892572927474975
9.49,9.71561028345357,9.26438971654643,6.44,6.766190128606002,6.113809871393999,0.07502083443105215,0.48057664893567564,0.0867104315500013,0.063331237312103,0.5635883133409706,0.3975649845303807,14270464,5.932656335830688,6.869438505172729
9.54,9.6513552872566,9.428644712743399,6.590000000000001,7.022319326424347,6.157680673575655,0.0869169623125344,0.5175233226269483,0.11324454344041071,0.060589381184658085,0.5979097236590777,0.437136921594819,14434304,5.97613034248352,6.905064105987549
9.469999999999999,9.693830292855992,9.246169707144006,6.68,7.241782876207525,6.1182171237924745,0.08347779843024905,0.4277819532901049,0.11057428688780402,0.05638130997269408,0.5706419590620804,0.2849219475181294,14598144,5.948692321777344,6.850362777709961
9.43,9.54,9.32,6.409999999999999,6.6979236009777585,6.12207639902224,0.07768004694953555,0.4869914291426539,0.09108506856293218,0.06427502533613892,0.6788091508446974,0.2951737074406104,14761984,5.872790336608887,6.817180490493774
9.45,9.635741756210066,9.264258243789932,6.459999999999999,6.891740662898457,6.028259337101541,0.09259520294144748,0.43987730517983437,0.11729664178831525,0.0678937640945797,0.574234042527926,0.3055205678317427,14925824,5.899862289428711,6.8349559783935545
9.58,9.763303027798234,9.396696972201767,6.65,7.19451813560248,6.105481864397521,0.08482404276728625,0.4583869704976678,0.10206277578669336,0.06758530974787914,0.5626261194859236,0.354147821509412,15089664,5.915569925308228,6.912053775787354
9.499999999999998,9.7569046515733,9.243095348426696,6.459999999999999,6.907660585711987,6.012339414288011,0.07085128049366173,0.482818497531116,0.08685550152977851,0.054847059457544936,0.6672478006709085,0.2983891943913235,15253504,5.902848196029663,6.8581804752349855
9.47,9.742213151776324,9.197786848223677,6.58,6.953630833845388,6.206369166154612,0.07915790989063676,0.4869225386530161,0.09525283452440536,0.06306298525686815,0.6296525404576573,0.3441925368483749,15417344,5.866678905487061,6.828752946853638
9.52,9.805657137141713,9.234342862858286,6.5699999999999985,7.006004587131831,6.133995412868166,0.08576036207377906,0.44332079496234655,0.11468638145148656,0.05683434269607156,0.5922560185175249,0.29438557140716826,15581184,5.934736871719361,6.866150569915772
9.620000000000001,9.797763888346314,9.442236111653688,6.3500000000000005,6.819574275274956,5.880425724725045,0.07782686594873663,0.4524295963346958,0.10089895131754378,0.054754780579929475,0.5697145160390517,0.33514467663034,15745024,5.984429502487183,6.930276823043823
9.549999999999999,9.712788205960996,9.387211794039002,6.390000000000001,6.82,5.960000000000001,0.07629289152100677,0.4564748270437121,0.09819400047391473,0.054391782568098804,0.578636035044344,0.33431361904308016,15908864,5.940490436553955,6.882262563705444
9.48,9.673907194296653,9.286092805703348,6.4799999999999995,6.979599839871872,5.980400160128127,0.07835882934741671,0.48159015355631707,0.1021210124257611,0.05459664626907232,0.672860726554687,0.29031958055794715,16072704,5.869550466537476,6.824611234664917
9.600000000000001,9.726491106406737,9.473508893593266,6.459999999999999,6.85293765408777,6.067062345912229,0.07602011375129217,0.4615783320739865,0.09143700225251315,0.06060322525007118,0.6148963030803993,0.30826036106757365,16236544,5.967875671386719,6.905162286758423
9.440000000000001,9.701533936612442,9.17846606338756,6.38,6.906877594892779,5.853122405107221,0.07659312444739041,0.4564316090196371,0.10015290519647572,0.053033343698305105,0.6258343492516867,0.2870288687875875,16400384,5.864499092102051,6.787904930114746
9.5,9.684390889145858,9.315609110854142,6.19,6.484788059459674,5.895211940540327,0.07698911176994437,0.4666256133466959,0.10095939730316303,0.053018826236725713,0.6308464358444932,0.3024047908488986,16564224,5.866232109069824,6.816343307495117
9.57,9.770249843945008,9.369750156054993,6.640000000000001,7.132341345003647,6.147658654996354,0.07440351336263115,0.48649125918745995,0.09030863487681007,0.05849839184845223,0.6222244677994415,0.3507580505754784,16728064,5.878651189804077,6.861577844619751
9.55,9.807875939164553,9.292124060835448,6.5,6.871483512420134,6.128516487579866,0.07132003568112845,0.5225628424435854,0.0824928099430463,0.06014726141921061,0.6748956827806768,0.37023000210649404,16891904,5.8915762424469,6.854335689544678
9.579999999999998,9.793541565040625,9.366458434959371,6.7700000000000005,7.138917334913935,6.401082665086066,0.06745712347328658,0.5072741519659758,0.07849401841527211,0.05642022853130107,0.6769941506660064,0.3375541532659452,17055744,5.909262180328369,6.873252725601196
9.540000000000001,9.777486841740759,9.302513158259243,6.42,7.052139225171164,5.787860774828836,0.08126039374619717,0.45449619349092246,0.10835419819838088,0.05416658929401347,0.6091403465436936,0.2998520404381513,17219584,5.863011264801026,6.840275049209595
9.58,9.746132477258362,9.413867522741638,6.58,7.063321838943783,6.096678161056217,0.06756376707926387,0.5115032583475113,0.0825940215541697,0.05253351260435803,0.6367861335175453,0.3862203831774773,17383424,5.88464617729187,6.858371734619141
9.530000000000001,9.83675723300356,9.223242766996442,6.45,6.832753184180093,6.0672468158199075,0.07533319815993306,0.5152905397117138,0.10254010237322428,0.048126293946641835,0.6744321695051756,0.356148909918252,17547264,5.840441656112671,6.8309534072875975
9.51,9.76865034312755,9.25134965687245,6.51,7.086974869470066,5.933025130529933,0.06808539857156569,0.5149121720343828,0.08640427469314053,0.049766522449990844,0.6361531352887827,0.3936712087799828,17711104,5.881663656234741,6.8185638904571535
9.629999999999999,9.825192212959431,9.434807787040567,6.909999999999999,7.713056660516553,6.106943339483445,0.08490041857585306,0.5140233110636473,0.10511177920305143,0.0646890579486547,0.668365778472845,0.35968084365444963,17874944,5.943770885467529,6.8955371379852295
9.579999999999998,9.719999999999999,9.439999999999998,6.7700000000000005,7.180000000000001,6.36,0.07551474203355604,0.46921021267771723,0.09393503169585993,0.05709445237125216,0.6221504674493324,0.316269957906102,18038784,5.863666677474976,6.846826887130737
9.690000000000001,9.876815416922696,9.503184583077307,6.55,7.0301041553663115,6.069895844633688,0.07088570185005659,0.4969643199816346,0.08707374025825614,0.054697663441857045,0.6583696829421279,0.3355589570211413,18202624,5.99175443649292,6.942374038696289
9.63,9.77177446878758,9.488225531212422,6.630000000000001,6.791554944214036,6.468445055785965,0.07705100700259201,0.4713833436369896,0.08970157723503784,0.06440043677014619,0.6015282334698157,0.3412384538041635,18366464,5.917317008972168,6.8806051254272464
9.64,9.83078784028339,9.44921215971661,6.45,7.016127194188726,5.883872805811274,0.08080691206268961,0.48618670348078014,0.11056988097616843,0.05104394314921079,0.6321582451278753,0.340215161833685,18530304,5.883367109298706,6.882974624633789
9.610000000000001,9.826564078277078,9.393435921722924,6.980000000000001,7.605779513886482,6.354220486113521,0.06694741821847851,0.5162120599299669,0.07367104896897829,0.06022378746797873,0.6465268307731472,0.38589728908678655,18694144,5.909966230392456,6.8678943634033205
9.540000000000001,9.73078784028339,9.349212159716611,6.45,6.837943294825417,6.062056705174584,0.07505883630365126,0.4511850468814373,0.09107341382764869,0.05904425877965384,0.604767649274418,0.29760244448845663,18857984,5.878322696685791,6.815569448471069
9.59,9.765783958312468,9.414216041687531,6.69,7.192891638427207,6.187108361572794,0.07995040877722198,0.44320071339607237,0.09651458468410884,0.06338623287033512,0.5706830575092067,0.31571836928293806,19021824,5.907892751693725,6.8482767105102536
9.719999999999999,9.88613247725836,9.553867522741637,6.55,6.960487515035475,6.139512484964524,0.07493584309704596,0.5248909268528223,0.09371562158832161,0.056156064605770294,0.6330219993054598,0.41675985440018487,19185664,5.923001670837403,6.932065963745117
9.52,9.764131112314674,9.275868887685325,6.3900000000000015,6.929351462406474,5.850648537593529,0.07224899278953668,0.4883941786363721,0.098790594366009,0.04570739121306437,0.6448163144269433,0.33197204284580084,19349504,5.893158721923828,6.794221305847168
9.599999999999998,9.754919333848294,9.445080666151702,6.489999999999999,6.875875627631494,6.104124372368505,0.08047307399101551,0.490022312104702,0.09440542868021809,0.06654071930181293,0.5866648097028179,0.3933798145065861,19513344,5.878613424301148,6.838357973098755
9.659999999999998,9.809666295470956,9.51033370452904,6.339999999999999,6.750365690573663,5.929634309426335,0.08442342341877519,0.49124707877635954,0.11230484218091105,0.05654200465663933,0.6020094253314168,0.3804847322213023,19677184,5.947216987609863,6.898599338531494
9.59,9.84475478405714,9.33524521594286,6.529999999999999,6.9472529209005005,6.112747079099498,0.07171490066684776,0.51286052018404,0.08632060521509809,0.057109196118597425,0.6378192463604268,0.38790179400765334,19841024,5.876664733886718,6.832583665847778
9.629999999999999,9.756885775404495,9.503114224595503,6.380000000000001,6.904976189936268,5.8550238100637335,0.07522049397230146,0.48814596571028235,0.09671133689352265,0.05372965105108027,0.5918453980742316,0.38444653334633305,20004864,5.910694742202759,6.859085607528686
9.7,9.818321595661992,9.581678404338007,6.63,6.976554469023269,6.2834455309767305,0.07533371001482006,0.5213958041742444,0.08712471750089927,0.06354270252874085,0.6674806099871573,0.3753109983613314,20168704,5.9503560066223145,6.912421178817749
9.709999999999999,9.879999999999999,9.54,6.63,7.04484937025383,6.215150629746169,0.06947402204386885,0.5515955984592438,0.08170616520423687,0.057241878883500824,0.7015800701347856,0.40161112678370187,20332544,5.938383960723877,6.914693307876587
9.610000000000001,9.86475478405714,9.355245215942862,6.5200000000000005,7.033419906119738,6.006580093880263,0.07682990417815741,0.5301509352400899,0.09272982948018514,0.06092997887612968,0.6538515568037165,0.40645031367646334,20496384,5.877424478530884,6.8427222728729244
9.69,9.98137604568667,9.39862395431333,6.5699999999999985,6.992018956920182,6.147981043079815,0.0805019088555127,0.5143827281892299,0.09778486935178837,0.06321894835923703,0.6241311075552565,0.40463434882320337,20660224,5.96054892539978,6.89948525428772
9.59,9.76,9.42,6.5200000000000005,7.0033218389437835,6.0366781610562175,0.07298855613917109,0.48800077587366103,0.10181356756055897,0.04416354471778321,0.6481599668554314,0.3278415848918907,20824064,5.868094253540039,6.8165302753448485
9.66,9.95051678092668,9.36948321907332,6.74,7.4081317235396025,6.071868276460398,0.072173918178305,0.5161864116787911,0.0930362501197731,0.051311586236836904,0.637002175339908,0.3953706480176742,20987904,5.939126491546631,6.880818319320679
9.690000000000001,9.827477270848677,9.552522729151326,6.51,7.062177507691141,5.957822492308859,0.07743804608471687,0.5015217162668705,0.10020375136123363,0.0546723408082001,0.6282085157984261,0.37483491673531494,21151744,5.882763624191284,6.879145717620849
9.67,9.811774468787577,9.528225531212422,6.9399999999999995,7.41791212581394,6.462087874186059,0.0741610028315335,0.5031926305964589,0.09122222653344275,0.05709977912962425,0.6631905142127614,0.34319474698015645,21315584,5.883604860305786,6.861600923538208
9.73,9.903493515728975,9.556506484271026,6.39,6.734818792991333,6.045181207008667,0.07110889381729062,0.49950968120247125,0.09195849126681113,0.0502592963677701,0.6444528229797826,0.35456653942516,21479424,5.947259902954102,6.915561771392822
9.680000000000001,9.846132477258363,9.51386752274164,6.42,6.946877594892779,5.893122405107221,0.07288346118293701,0.45696275532245634,0.0831193954657438,0.06264752690013022,0.5490579843439247,0.36486752630098795,21643264,5.948521518707276,6.883556079864502
9.649999999999999,9.870227155455451,9.429772844544546,6.550000000000002,7.248927750200264,5.851072249799739,0.07568718562833959,0.44131679367274046,0.0966036845056498,0.05477068675102939,0.5742950109110357,0.3083385764344452,21807104,5.883456516265869,6.849843597412109
9.709999999999999,9.907230829233159,9.51276917076684,6.29,6.668021163428716,5.911978836571284,0.07981827436015007,0.4676499729976058,0.09654024531827873,0.06309630340202141,0.5979486070314338,0.3373513389637778,21970944,5.92472128868103,6.892130041122437
9.8,10.0,9.600000000000001,6.24,6.853514466007119,5.626485533992882,0.0703675611875951,0.48935897145420315,0.08867821337108892,0.05205690900410128,0.6692116833885471,0.3095062595198593,22134784,5.997710037231445,6.958865642547607
9.709999999999999,9.84,9.579999999999998,6.3,6.865685424949238,5.734314575050762,0.07352268616668875,0.44052015580236914,0.09207133846400876,0.054974033869368735,0.612393260724125,0.26864705088061325,22298624,5.90883846282959,6.881976747512818
9.66,9.86591260281974,9.45408739718026,6.35,6.945399025864168,5.7546009741358315,0.06315057505853469,0.4652610246092081,0.07739244827785101,0.048908701839218374,0.6136624077591631,0.31685964145925305,22462464,5.905418491363525,6.850408411026001
9.67,9.854661853126194,9.485338146873806,6.57,7.101130868995581,6.03886913100442,0.0740926637779921,0.45099929310381415,0.09330011898387358,0.05488520857211063,0.605741796787617,0.2962567894200113,22626304,5.8975255489349365,6.849478673934937
9.680000000000001,9.868679622641134,9.49132037735887,6.470000000000001,6.930543157586778,6.009456842413223,0.0768672367557883,0.4682780779898167,0.1000088965545953,0.0537255769569813,0.6388559029542467,0.2977002530253868,22790144,5.833833885192871,6.852187061309815
9.61,9.732065556157336,9.487934443842663,6.459999999999999,6.960399840127871,5.959600159872127,0.07591012814082201,0.4543720012530684,0.09200691999132006,0.05981333629032397,0.561181551427196,0.3475624510789409,22953984,5.884822654724121,6.807589483261109
9.669999999999998,9.825241746962599,9.514758253037398,6.4,6.938516480713451,5.8614835192865495,0.07024974878877396,0.5008297547698021,0.08841416781153029,0.05208532976601764,0.6190297070233268,0.3826298025162774,23117824,5.917250251770019,6.8506410121917725
9.65,9.812788205960997,9.487211794039004,6.639999999999999,7.136386945839633,6.143613054160364,0.06612081355415281,0.4746383124962449,0.0852493357742383,0.04699229133406733,0.6179942015070208,0.331282423485469,23281664,5.880953168869018,6.829299879074097
9.709999999999997,9.854568322948007,9.565431677051988,6.6,7.142217668469038,6.057782331530961,0.06608317894861096,0.4811291124671698,0.0841914383486205,0.04797491954860141,0.650967387736253,0.3112908371980866,23445504,5.959643459320068,6.88141975402832
9.72,9.908679622641133,9.531320377358869,6.890000000000001,7.226005952328229,6.553994047671772,0.07323323832824821,0.48698214776813986,0.0865757148700513,0.05989076178644512,0.6153443350771358,0.3586199604591439,23609344,5.8913209438323975,6.869284343719483
9.709999999999999,9.84,9.579999999999998,6.619999999999999,7.04614551505325,6.1938544849467485,0.07292456906288858,0.4506241111084819,0.09043661945397127,0.05541251867180589,0.6222700408554619,0.2789781813615019,23773184,5.933931159973144,6.8730545997619625
9.69,9.92,9.459999999999999,6.589999999999999,7.151159513863927,6.028840486136071,0.08382009482011195,0.45741215646266936,0.10473649334263288,0.06290369629759102,0.6034528894006078,0.3113714235247309,23937024,5.874604177474976,6.845621347427368
9.61,9.876270539113886,9.343729460886113,6.3999999999999995,6.871168759575589,5.92883124042441,0.06453483221121128,0.5132005009800196,0.0743925290787531,0.05467713534366947,0.6706761798374077,0.35572482212263146,24100864,5.825523900985718,6.785984086990356
9.629999999999999,9.809164728671687,9.45083527132831,6.58,6.99904653679514,6.16095346320486,0.08171112756244833,0.4937790010124445,0.10672930668117302,0.05669294844372365,0.648844922617749,0.33871307940714,24264704,5.849712181091308,6.7999766826629635
9.67,9.86,9.48,6.730000000000001,7.096196668472013,6.36380333152799,0.06960076685063539,0.4579118605703115,0.09069868620160121,0.04850284749966957,0.5942771943635178,0.32154652677710527,24428544,5.903179073333741,6.831882381439209
9.580000000000002,9.820000000000002,9.340000000000002,6.199999999999999,6.602492235949962,5.797507764050037,0.06483129607513544,0.5010082200169563,0.07704554596017502,0.05261704619009586,0.7034644101323428,0.2985520299015698,24592384,5.812075853347778,6.759512853622437
9.720000000000002,9.886132477258364,9.55386752274164,6.49,6.970520551069359,6.009479448930642,0.06701188702136275,0.48532398901879786,0.07942833091891291,0.0545954431238126,0.6060096875290509,0.36463829050854485,24756224,5.904356575012207,6.860459518432617
9.639999999999997,9.840997512422415,9.439002487577579,6.470000000000001,6.8548376280978776,6.085162371902124,0.07363573554903266,0.4861922819167376,0.08709340300940632,0.060178068088659,0.6393908761788131,0.3329936876546621,24920064,5.815921688079834,6.7908851146698


==> data/progress-ninja-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
2.6900000000000004,2.9673084924772413,2.4126915075227595,2.7,2.986356421265527,2.413643578734473,0.566636405698955,2.7048494189977648,0.9130036571214855,0.22026915427642463,2.7078944516599712,2.7018043863355583,16384,0.30290981009602547,1.9392965674400329
3.5900000000000007,4.040444225182209,3.1395557748177922,3.14,3.60946778377222,2.6705322162277803,1.2975775130093097,2.521891114115715,1.6086388305631987,0.9865161954554208,2.631286198994692,2.4124960292367383,180224,1.578238582611084,3.3514991283416746
3.8899999999999997,4.500655385630881,3.2793446143691187,3.44,3.864735211631906,3.015264788368094,1.7990184381604195,2.3256821036338806,1.977807885045539,1.6202289912753,2.427491282370932,2.2238729248968294,344064,2.792966532707214,3.706901788711548
3.900000000000001,4.321900462194581,3.478099537805421,3.5799999999999996,4.24302337817003,2.916976621829969,1.9410654440522195,2.140914794802666,2.210585873252463,1.671545014851976,2.3085965919384117,1.97323299766692,507904,2.7041979789733888,3.7404651403427125
4.6,4.9316624790355394,4.26833752096446,4.050000000000001,4.598178802946631,3.5018211970533706,1.379873764514923,1.971304452419281,1.5426192165928017,1.2171283124370444,2.1444216848824977,1.7981872199560645,671744,3.34851713180542,4.44806444644928
4.69,5.2293514624064725,4.150648537593528,4.57,5.0433920151417855,4.096607984858215,1.256590810418129,1.8409831523895264,1.3357775473316078,1.17740407350465,1.9724949227234823,1.7094713820555705,835584,3.519377255439758,4.546004700660705
4.91,5.390520551069359,4.429479448930642,5.029999999999999,5.816193360440037,4.243806639559962,1.1706283882260322,1.6896100878715514,1.2914108620335918,1.0498459144184726,1.8680953111893952,1.5111248645537076,999424,3.6886539220809937,4.746872019767761
4.88,5.40687759489278,4.35312240510722,4.9799999999999995,5.384474968323134,4.575525031676865,0.9612524479627609,1.6426405042409897,1.0339736354217661,0.8885312605037557,1.864711568034136,1.4205694404478435,1163264,3.6427887439727784,4.714546799659729
5.299999999999999,5.787852436706018,4.81214756329398,5.42,6.0457795138864805,4.794220486113519,0.9441603668034076,1.5426315382122993,1.0299861144061413,0.858334619200674,1.827387452245077,1.2578756241795215,1327104,3.9055550575256346,5.102257585525512
5.590000000000001,6.035982062419556,5.144017937580445,5.38,5.879599839871871,4.880400160128128,0.9314398936927318,1.4716274589300156,1.0177110409248273,0.8451687464606363,1.6548992637407252,1.288355654119306,1490944,4.111982989311218,5.351726818084717
6.459999999999999,7.108382603097892,5.811617396902106,5.62,6.152541078227774,5.087458921772226,0.8862142056226731,1.2828639030456543,1.0102284216965272,0.7621999895488188,1.535445706525126,1.0302820995661828,1654784,4.560654544830323,6.114348459243774
6.9,7.289871773792359,6.510128226207642,5.5600000000000005,5.952937654087771,5.16706234591223,0.8108168378472328,1.1161330357193946,0.9087610107099515,0.7128726649845141,1.33660148048865,0.8956645909501392,1818624,4.890417671203613,6.420797872543335
7.230000000000001,7.84326992425848,6.616730075741523,5.63,6.175985347788748,5.084014652211252,0.7044274020940066,1.0157037489116192,0.8376091903089499,0.5712456138790633,1.206589732357917,0.8248177654653214,1982464,5.031119012832642,6.604318046569825
7.719999999999999,8.182168800331652,7.257831199668345,5.819999999999999,6.190944739819828,5.449055260180171,0.5765317864716053,0.9243850234895945,0.6804254164737047,0.47263815646950585,1.1327169670562949,0.7160530799228942,2146304,5.20523853302002,6.927836656570435
7.640000000000001,7.998329457343379,7.281670542656622,6.000000000000001,6.438178046004134,5.561821953995868,0.5684460181742906,0.7792807579040527,0.6595732789104741,0.47731875743810714,0.983589514477873,0.5749720013302324,2310144,5.147828817367554,6.749077081680298
8.16,8.447054001888146,7.872945998111854,6.1,6.43466401061363,5.76533598938637,0.4644305635243654,0.7456817887723446,0.515848176399472,0.4130129506492588,0.9103857194280844,0.5809778581166047,2473984,5.259362506866455,7.100491285324097
8.09,8.443411940941445,7.736588059058554,5.94,6.374050688284214,5.505949311715787,0.4675630904734135,0.6586641892790794,0.5260879760108838,0.40903820493594323,0.7853645907140894,0.5319637878440695,2637824,5.259571361541748,6.962318754196167
8.099999999999998,8.587852436706017,7.612147563293979,6.25,6.71743983570081,5.78256016429919,0.425335168838501,0.6277605842798948,0.4842209788231235,0.36644935885387847,0.7259401046599474,0.5295810638998422,2801664,5.271223402023315,6.88783893585205
8.23,8.722036584005702,7.737963415994299,6.420000000000002,6.841426150114112,5.998573849885892,0.4010521650314331,0.600580582022667,0.45520644977478725,0.34689788028807894,0.7144020923496699,0.486759071695664,2965504,5.278976058959961,6.915652799606323
8.66,9.10988887516808,8.21011112483192,6.539999999999999,7.063832034148351,6.016167965851647,0.3823713958263397,0.5912329539656639,0.4357372629166263,0.32900552873605315,0.7326326771563909,0.4498332307749369,3129344,5.455254936218262,7.21319260597229
8.540000000000003,8.82354893757516,8.256451062424846,6.04,6.3955277766926235,5.684472223307377,0.3551914218813181,0.5290985126048326,0.38203343351913577,0.3283494102435004,0.61558020333105,0.4426168218786153,3293184,5.253448915481568,7.044648122787476
8.84,9.068910462845192,8.611089537154808,6.200000000000001,6.756776436283003,5.643223563716999,0.34113170895725486,0.5577262166887522,0.3855968615151827,0.29666655639932704,0.6582367126794206,0.4572157206980838,3457024,5.510437059402466,7.247568607330322
8.8,8.99493588689618,8.605064113103822,6.600000000000001,7.333484832835691,5.866515167164311,0.320528562925756,0.5041175130754709,0.36776158868313236,0.2732955371683796,0.6585661247132248,0.34966890143771695,3620864,5.3925364971160885,7.163113784790039
8.780000000000001,9.137211421989836,8.422788578010167,6.470000000000001,6.827910603363466,6.112089396636535,0.31128986105322837,0.5132319968193769,0.3598531042771418,0.26272661782931495,0.6901385002386453,0.3363254934001086,3784704,5.400003051757812,7.108728408813477
8.77,9.14161808352124,8.398381916478758,6.21,6.815722708836312,5.604277291163688,0.280937728844583,0.5241219513118267,0.31116085278614897,0.25071460490301706,0.6264107177809619,0.42183318484269144,3948544,5.2813409805297855,7.050533056259155
9.01,9.301376045686668,8.718623954313331,6.3100000000000005,6.910749531835024,5.709250468164977,0.2953707123175263,0.5176637757569551,0.3461591726224924,0.2445822520125602,0.6334662885691325,0.4018612629447778,4112384,5.400789642333985,7.20992603302002
8.68,9.076988664825583,8.283011335174416,6.409999999999999,6.711496268633626,6.108503731366373,0.271739849075675,0.4526240430772305,0.2938738165528928,0.2496058815984572,0.5699931167286363,0.3352549694258246,4276224,5.25952935218811,6.915778589248657
8.57,8.93619666847201,8.20380333152799,6.6,7.201664358259652,5.998335641740347,0.28583678640425203,0.44936884976923464,0.32808719203522674,0.2435863807732773,0.5293935009570392,0.36934419858143,4440064,5.1675818920135494,6.790946197509766
8.989999999999998,9.365366487582468,8.614633512417528,6.35,6.546214168703486,6.1537858312965135,0.27859328854829074,0.4225651603192091,0.3092831855582543,0.24790339153832716,0.547190404140899,0.29793991649751916,4603904,5.2682665348052975,7.0760808944702145
9.06,9.288910462845193,8.831089537154808,6.36,6.95194594347795,5.76805405652205,0.25399279724806545,0.47568660192191603,0.2997435721490822,0.2082420223470487,0.6042678026744706,0.3471054011693615,4767744,5.386436796188354,7.114679861068725
8.77,9.125105618091293,8.414894381908706,6.519999999999999,7.136116872029973,5.903883127970024,0.2577470030635595,0.4531840022653341,0.28506142108266713,0.23043258504445194,0.5608343259216512,0.34553367860901707,4931584,5.2254087924957275,6.8517218112945555
8.98,9.282654919008431,8.67734508099157,6.6,6.946410161513775,6.253589838486224,0.24683926310390233,0.421870968490839,0.2608919650124981,0.23278656119530655,0.5181738154207542,0.3255681215609238,5095424,5.247388029098511,6.981737422943115
8.999999999999998,9.228035085019826,8.77196491498017,6.24,6.8419966777316965,5.638003322268304,0.27275337688624857,0.4122919384390116,0.32396515126221326,0.22154160251028387,0.5000362635130182,0.324547613365005,5259264,5.3237518787384035,6.981859350204468
9.15,9.32464249196573,8.975357508034271,6.22,6.721597448159377,5.718402551840622,0.23819188624620438,0.4391978867352009,0.2616321755304852,0.21475159696192359,0.5436375763560698,0.33475819711433197,5423104,5.371092844009399,7.078242683410645
9.1,9.476828873628335,8.723171126371664,6.3,6.72661458015403,5.873385419845969,0.2527306735515594,0.39773705396801234,0.29368767340507,0.2117736736980488,0.5040890948119049,0.29138501312411985,5586944,5.280133771896362,7.008965063095093
9.07,9.319198715887543,8.820801284112457,6.540000000000001,6.987660585711989,6.092339414288013,0.21716979388147592,0.44613404870033263,0.24690897237088466,0.18743061539206718,0.5318843536164131,0.3603837437842522,5750784,5.249049663543701,6.9673987865448
9.170000000000002,9.546961536499417,8.793038463500586,6.12,6.541426150114109,5.698573849885891,0.22656163293868298,0.442055294290185,0.2584053173047196,0.19471794857264635,0.5512595968145884,0.3328509917657816,5914624,5.350656986236572,7.0262187957763675
9.14,9.35540659228538,8.924593407714621,6.279999999999999,6.793419906119737,5.766580093880262,0.236360877007246,0.38656902611255645,0.2576333273667141,0.21508842664777786,0.4884675925222147,0.28467045970289817,6078464,5.264690828323364,6.980606269836426
9.260000000000002,9.525329983228433,8.99467001677157,6.24,6.543973683071414,5.9360263169285865,0.22411937490105624,0.43739156387746336,0.2582862324263894,0.18995251737572313,0.5086797006794818,0.3661034270754449,6242304,5.310750436782837,7.058244705200195
9.28,9.48880613017821,9.071193869821789,6.32,6.622654919008431,6.01734508099157,0.2460817579180002,0.38127054274082184,0.2894436260123568,0.20271988982364356,0.45345878307627047,0.3090823024053732,6406144,5.2871928215026855,7.043886184692383
9.239999999999998,9.50153393661244,8.978466063387557,6.540000000000001,6.881174442184641,6.198825557815361,0.23419075440615417,0.40762235447764394,0.2667182074723221,0.20166330133998625,0.456703115694377,0.3585415932609109,6569984,5.295910501480103,7.006801319122315
9.23,9.483179778023445,8.976820221976556,6.15,6.522155881318568,5.777844118681433,0.23094283491373058,0.3962376549839973,0.2603988437794802,0.20148682604798093,0.45562846578659166,0.336846844181403,6733824,5.23656997680664,6.979252481460572
9.39,9.601896201004172,9.17810379899583,6.299999999999999,6.832916503778968,5.76708349622103,0.22703707143664356,0.3889291178435087,0.2595160562617269,0.19455808661156024,0.47466740045180505,0.30319083523521234,6897664,5.3446613311767575,7.088450574874878
9.26,9.50576411454889,9.014235885451109,6.19,6.708555686498567,5.671444313501434,0.2167559565976262,0.3452368963509798,0.23198179814595615,0.20153011504929624,0.4237566721333672,0.2667171205685924,7061504,5.2737287998199465,6.970899295806885
9.19,9.456270539113886,8.923729460886113,6.4799999999999995,6.769136645896019,6.19086335410398,0.2215696981176734,0.37944229431450366,0.24741014420067897,0.19572925203466784,0.46574431085866086,0.29314027777034646,7225344,5.260672569274902,6.908839559555053
9.11,9.397923600977759,8.82207639902224,6.489999999999999,7.072151183113115,5.907848816886884,0.20768253393471242,0.38013620860874653,0.2268098156692859,0.18855525220013894,0.47614143817386484,0.2841309790436282,7389184,5.118940162658691,6.822363233566284
9.41,9.718058436014987,9.101941563985013,6.68,7.099046536795139,6.26095346320486,0.22933544591069221,0.37212866768240926,0.2587343134915189,0.19993657832986553,0.4737794650831796,0.27047787028163894,7553024,5.329899787902832,7.05444188117981
9.36,9.54,9.18,6.58,7.150613704707484,6.009386295292516,0.2175849225372076,0.3262618822976947,0.23406409254673116,0.20110575252768403,0.38828658252814835,0.26423718206724106,7716864,5.265983724594117,6.987285947799682
9.320000000000002,9.60213471959332,9.037865280406685,5.9,6.335889894354068,5.464110105645933,0.21887891069054605,0.36045981720089915,0.2509030609775029,0.1868547604035892,0.43451460288822497,0.2864050315135733,7880704,5.245968675613403,6.9475202560424805
9.47,9.786385840391128,9.153614159608873,6.470000000000001,6.887252920900502,6.0527470790994995,0.2042843012139201,0.46023627892136576,0.21580971074379057,0.19275889168404964,0.6198104161248429,0.30066214171788863,8044544,5.2809559345245365,7.043932819366455
9.370000000000001,9.589317121994613,9.150682878005389,6.44,6.753687742827163,6.126312257172838,0.1954644653946161,0.4291578121483326,0.211413912918531,0.17951501787070118,0.5331583190159115,0.32515730528075376,8208384,5.22275218963623,6.959991979598999
9.370000000000001,9.598254244210267,9.141745755789735,6.309999999999999,6.742319326424345,5.877680673575653,0.19844308495521543,0.3615114526823163,0.21668754643287522,0.18019862347755564,0.45674376225426205,0.2662791431103706,8372224,5.259304571151733,6.952748394012451
9.45,9.776343377441615,9.123656622558384,6.42,6.801575680566778,6.038424319433222,0.1960648188367486,0.3646434532478452,0.21355130097719324,0.17857833669630394,0.4516583041758454,0.277628602319845,8536064,5.2218608379364015,6.993189668655395
9.389999999999999,9.691496268633625,9.088503731366373,6.380000000000001,6.9328109984434105,5.827189001556591,0.20172727499157186,0.3991016376763582,0.21965999510650985,0.18379455487663388,0.47227541597229894,0.32592785938041746,8699904,5.189110898971558,6.937016487121582
9.43,9.726816441593117,9.133183558406882,6.279999999999999,6.7108131845707595,5.849186815429239,0.19676150083541868,0.4428569573909044,0.22105695366314615,0.17246604800769122,0.5619281708196695,0.3237857439621393,8863744,5.185152006149292,6.9574061870574955
9.379999999999999,9.65495454169735,9.105045458302648,6.58,6.969358446678636,6.190641553321364,0.19971072822809216,0.36401897929608823,0.22153307417060725,0.17788838228557707,0.49587946942724664,0.23215848916492982,9027584,5.180565261840821,6.912910318374633
9.370000000000001,9.704813380855665,9.035186619144337,6.11,6.569238500128201,5.650761499871799,0.18860526122152804,0.45610741544514893,0.2030600124854278,0.1741505099576283,0.5883889065594972,0.3238259243308007,9191424,5.222292566299439,6.893034267425537
9.32,9.492046505340852,9.147953494659149,6.220000000000001,6.634246303544161,5.805753696455841,0.19513747151941058,0.36342363245785236,0.2114252713250897,0.17884967171373145,0.44227543669724334,0.2845718282184614,9355264,5.187977504730225,6.854063177108765
9.61,9.754568322948009,9.46543167705199,6.57,7.026179789118282,6.113820210881719,0.19565036650747059,0.3791488170623779,0.2169831478029961,0.17431758521194507,0.42135488951966327,0.33694274460509255,9519104,5.271055555343628,7.0590394020080565
9.420000000000002,9.586132477258364,9.25386752274164,6.710000000000001,7.043016516106935,6.376983483893067,0.18799779955297707,0.35381161607801914,0.20500825230466724,0.1709873468012869,0.4448529963315777,0.2627702358244606,9682944,5.222980928421021,6.916040992736816
9.41,9.567797338380595,9.252202661619405,6.57,7.272922470831599,5.867077529168402,0.19962367117404936,0.3696866385638714,0.22340521049288825,0.17584213185521047,0.4513830177641796,0.2879902593635632,9846784,5.169548034667969,6.89231595993042
9.459999999999999,9.645472369909912,9.274527630090086,6.489999999999999,7.147951365983839,5.83204863401616,0.20616900250315667,0.3608843877911568,0.22729757290520267,0.18504043210111068,0.4249644183301244,0.2968043572521892,10010624,5.253363943099975,6.929124212265014
9.489999999999998,9.788161030317509,9.191838969682488,6.529999999999999,7.007598157450381,6.052401842549617,0.1983055604621768,0.32627530619502065,0.21488473790881918,0.1817263830155344,0.4243837539224531,0.22816685846758825,10174464,5.251726770401001,6.943255090713501
9.43,9.68709920264365,9.17290079735635,6.369999999999999,6.754837628097876,5.985162371902122,0.1897066654637456,0.37966040410101415,0.2082081725567125,0.17120515837077868,0.45722392139142976,0.30209688681059854,10338304,5.215527486801148,6.896373605728149
9.43,9.675153013442625,9.184846986557375,6.33,6.894003546088143,5.765996453911857,0.18715643081814046,0.37296527307480576,0.2032464382153399,0.17106642342094103,0.4835399218637807,0.2623906242858308,10502144,5.120394086837768,6.8694640636444095
9.489999999999998,9.759999999999998,9.219999999999999,6.390000000000001,6.942177507691142,5.8378224923088595,0.18729740604758258,0.38902312237769365,0.19804881001775806,0.1765460020774071,0.47159172003211886,0.30645452472326845,10665984,5.249806880950928,6.921928787231446
9.55,9.822946881279124,9.277053118720877,6.319999999999999,6.959999999999999,5.68,0.1827210497111082,0.3975736238062382,0.19544399157223677,0.16999810784997962,0.45258612840772344,0.3425611192047529,10829824,5.246498107910156,6.961033678054809
9.520000000000001,9.733541565040628,9.306458434959374,6.32,6.706781592116275,5.933218407883726,0.19625963158905504,0.35548913590610026,0.2209628903652681,0.171556372812842,0.4353500697753101,0.2756282020368904,10993664,5.226711750030518,6.924977111816406
9.5,9.744948974278318,9.255051025721682,6.5200000000000005,6.999165942028438,6.040834057971563,0.18396348990499972,0.3962449848651886,0.20101762824091582,0.16690935156908362,0.4787153547635902,0.31377461496678705,11157504,5.176055240631103,6.902506637573242
9.56,9.821533936612441,9.29846606338756,6.5200000000000005,7.041152568831816,5.998847431168185,0.19604716002941128,0.38763979356735945,0.22395423670479025,0.1681400833540323,0.5062672451513792,0.2690123419833397,11321344,5.217781496047974,6.942390489578247
9.459999999999999,9.72532998322843,9.194670016771568,6.34,6.589799919935936,6.090200080064064,0.193003261834383,0.3437595712020993,0.2048782668276343,0.18112825684113168,0.4246247582833639,0.26289438412083477,11485184,5.1592748165130615,6.85731348991394
9.530000000000001,9.9590687590585,9.100931240941502,6.270000000000001,6.657427412556212,5.882572587443791,0.18912090007215737,0.3839552553370595,0.20861387325033995,0.1696279268939748,0.4766354736758862,0.29127503699823276,11649024,5.201508951187134,6.911517190933227
9.46,9.628522995463529,9.291477004536473,6.25,6.744469412603045,5.755530587396955,0.18333486020565032,0.3574443472549319,0.19867276001723927,0.16799696039406137,0.44919113742130784,0.26569755708855597,11812864,5.1122941970825195,6.847742938995362
9.41,9.721287648325468,9.098712351674532,6.529999999999999,7.009687398208458,6.050312601791541,0.19025889057666062,0.3706328643485904,0.2119340566271335,0.16858372452618775,0.4705393129786924,0.2707264157184884,11976704,5.132597160339356,6.813129043579101
9.41,9.60723082923316,9.21276917076684,6.170000000000001,6.608292140016223,5.7317078599837785,0.17547370307147503,0.3842985287308693,0.19131079184912098,0.15963661429382908,0.5011409961105009,0.2674560613512376,12140544,5.111818075180054,6.807104587554932
9.459999999999999,9.739999999999998,9.18,6.25,6.648120584747888,5.851879415252112,0.18823376204818484,0.38043269943445923,0.2128752459319625,0.1635922781644072,0.4776212335831094,0.2832441652858091,12304384,5.163078784942627,6.841397333145141
9.529999999999998,9.819999999999997,9.239999999999998,6.659999999999999,6.929072480941473,6.3909275190585255,0.18235202860087157,0.4010667627677321,0.19722005604890652,0.16748400115283663,0.4920490776460944,0.31008444788936984,12468224,5.214599466323852,6.8927083015441895
9.559999999999999,9.76591260281974,9.354087397180258,6.4799999999999995,7.082992537267253,5.877007462732746,0.17695853076875206,0.39278447777032854,0.191054443158698,0.16286261837880614,0.5029193515185639,0.28264960402209316,12632064,5.199264621734619,6.9039288520812985
9.59,9.80189620100417,9.378103798995829,6.58,7.037820925690384,6.122179074309616,0.1725430704653263,0.4182276614010334,0.19013914534124146,0.15494699558941114,0.5018727122357408,0.33458261056632604,12795904,5.218926954269409,6.92419810295105
9.48,9.769136645896019,9.190863354103982,6.05,6.5,5.6,0.17082091867923735,0.39567580372095107,0.19481467864147334,0.14682715871700136,0.5133031893194918,0.2780484181224103,12959744,5.219356346130371,6.845240926742553
9.559999999999999,9.901174442184638,9.218825557815359,6.299999999999999,6.704969134626331,5.895030865373667,0.18176258858293295,0.35721061788499353,0.19608555462075344,0.16743962254511247,0.44813674681023175,0.2662844889597553,13123584,5.223356580734253,6.89529013633728
9.42,9.573622914957372,9.266377085042627,6.389999999999999,7.189312204335701,5.590687795664296,0.1771372906863689,0.4072789929807186,0.1901106833121526,0.1641638980605852,0.519778294464506,0.29477969149693123,13287424,5.157732057571411,6.79522385597229
9.59,9.81561028345357,9.36438971654643,6.319999999999999,6.68276714294434,5.957232857055659,0.179220107011497,0.3978472243994474,0.19904471754583022,0.15939549647716375,0.48512280202705993,0.3105716467718349,13451264,5.177996444702148,6.901003170013428
9.54,9.735959179422654,9.344040820577344,6.469999999999999,7.023263047744921,5.916736952255077,0.1826464520767331,0.3608096968382597,0.20165254410433187,0.16364036004913435,0.42574060456663415,0.29587878910988524,13615104,5.177396678924561,6.866501522064209
9.5,9.7,9.3,6.45,6.956458290484024,5.943541709515976,0.18761149626225232,0.4130914956331253,0.20289574658836168,0.17232724593614296,0.56936068805997,0.2568223032062807,13778944,5.1401132106781,6.83084807395935
9.55,9.72464249196573,9.375357508034272,6.3999999999999995,6.993295878967652,5.806704121032347,0.17532757893204684,0.43193701282143593,0.1939520292900832,0.15670312857401048,0.5765612604333751,0.2873127652094968,13942784,5.154894113540649,6.861745977401734
9.489999999999998,9.72853720883753,9.251462791162467,6.42,6.933419906119737,5.906580093880263,0.1728929841890931,0.3715135661885142,0.18603502163028127,0.15975094674790494,0.4833256105924877,0.25970152178454076,14106624,5.130838203430176,6.814714145660401
9.48,9.683960780543712,9.276039219456289,6.340000000000001,6.991459898996094,5.688540101003907,0.1788892116397619,0.3913756588473916,0.1978473300346316,0.15993109324489221,0.4911626614351604,0.2915886562596228,14270464,5.1144201278686525,6.805809450149536
9.65,9.8,9.5,6.580000000000001,7.017721372564787,6.142278627435215,0.17121670953929422,0.39651914313435555,0.18494575900576277,0.15748766007282566,0.5015100764264626,0.2915282098422484,14434304,5.203839874267578,6.925384187698365
9.57,9.68,9.46,6.380000000000001,6.728711915483254,6.031288084516747,0.17236984297633168,0.41005538683384657,0.1881323029394349,0.15660738301322846,0.5417562679496972,0.27835450571799597,14598144,5.188612985610962,6.869955110549927
9.430000000000001,9.635182845286833,9.22481715471317,6.4799999999999995,7.069576118919347,5.890423881080652,0.17678092550486324,0.35801171138882637,0.1896956952808289,0.16386615572889757,0.45503618686276714,0.2609872359148856,14761984,5.058536434173584,6.752147674560547
9.659999999999998,9.834355957741625,9.485644042258372,6.49,7.140307619515564,5.839692380484436,0.1834850326180458,0.4005038268864155,0.20573193227417147,0.16123813296192013,0.4962757228390553,0.3047319309337757,14925824,5.140801954269409,6.9113527774810795
9.69,9.77306623862918,9.606933761370819,6.580000000000001,7.104976189936268,6.055023810063734,0.18868878073990344,0.34617871027439834,0.2061734531366421,0.1712041083431648,0.41837588362678324,0.27398153692201344,15089664,5.242922306060791,6.943050479888916
9.500000000000002,9.68439088914586,9.315609110854144,6.44,6.705329983228433,6.174670016771568,0.16955174449831245,0.401523831859231,0.1828866362500236,0.1562168527466013,0.47626361118976945,0.3267840525286926,15253504,5.140523147583008,6.798230600357056
9.560000000000002,9.836405499221707,9.283594500778298,6.5200000000000005,7.1784831053261735,5.861516894673827,0.17953765802085397,0.36595185846090317,0.19852538221035268,0.16054993383135527,0.4557910613865722,0.2761126555352341,15417344,5.15318546295166,6.837239408493042
9.65,9.8,9.5,6.24,6.880624695121879,5.599375304878121,0.18070406336337325,0.37179035060107707,0.19807654960021653,0.16333157712652996,0.4491840872639864,0.29439661393816774,15581184,5.168208456039428,6.891021060943603
9.63,9.853830292855996,9.406169707144006,6.519999999999999,6.9622668877499185,6.077733112250079,0.1778557267040014,0.35395176243036985,0.19762024249276755,0.15809121091523526,0.4091068065544418,0.2987967183062979,15745024,5.19165072441101,6.881550025939942
9.58,9.80715633383201,9.35284366616799,6.49,6.881024295920343,6.098975704079657,0.18226301502436398,0.36023620292544367,0.19994800557055462,0.16457802447817335,0.4078624419531303,0.312609963897757,15908864,5.083253335952759,6.8265159130096436
9.54,9.74591260281974,9.334087397180259,6.209999999999999,6.72273774973177,5.697262250268228,0.185526018217206,0.32815485410392287,0.19673837996777968,0.1743136564666323,0.44630311810765816,0.21000659010018757,16072704,5.124733924865723,6.815582799911499
9.62,9.938747549010184,9.301252450989814,6.459999999999999,6.8752107898405335,6.044789210159465,0.17591844908893106,0.34204473327845336,0.19168536049309717,0.16015153768476495,0.44597849538988676,0.23811097116701999,16236544,5.177312278747559,6.865037870407105
9.580000000000002,9.824131112314676,9.335868887685328,6.5,6.919523539268061,6.080476460731939,0.17694287728518246,0.361348388902843,0.1964247346577573,0.1574610199126076,0.4503700780034185,0.2723266998022675,16400384,5.194209051132202,6.838121557235718
9.55,9.882415402771894,9.217584597228107,6.279999999999999,6.739999999999999,5.819999999999999,0.17973268609493967,0.40548178683966396,0.1959793913407091,0.16348598084917024,0.5163600871113166,0.2946034865680113,16564224,5.12237434387207,6.8069648265838625
9.69,9.854012194668567,9.525987805331432,6.3100000000000005,6.764862616621767,5.855137383378234,0.1702932436019182,0.3426308775320649,0.18111953709724665,0.15946695010658973,0.4103935623248643,0.2748681927392655,16728064,5.195119571685791,6.9071520328521725
9.540000000000001,9.750713075057055,9.329286924942947,6.37,6.874083326445143,5.865916673554858,0.18231455385684964,0.36712059900164606,0.2009686825621332,0.16366042515156606,0.4191039525520387,0.31513724545125343,16891904,5.111871814727783,6.792705869674682
9.65,9.895967477524978,9.404032522475022,6.26,6.660499687890016,5.859500312109984,0.17259770259261129,0.36486899182200433,0.18391720030361342,0.16127820488160916,0.4628144356553752,0.26692354798863344,17055744,5.185741519927978,6.8739338397979735
9.610000000000001,9.817123151772082,9.40287684822792,6.170000000000001,6.5750925820105826,5.764907417989419,0.16835200097411868,0.3285008823499084,0.18451906037420496,0.1521849415740324,0.4159117822980074,0.24108998240180934,17219584,5.160641670227051,6.839908933639526
9.599999999999998,9.836643191323983,9.363356808676013,6.35,6.737943294825416,5.962056705174583,0.17248381320387124,0.36114721950143575,0.18414672372930244,0.16082090267844004,0.45268273982052987,0.2696116991823416,17383424,5.139526653289795,6.827335071563721
9.63,9.955729949498048,9.304270050501954,6.32,6.82950956811428,5.810490431885721,0.17555016465485093,0.3665196180343628,0.19702480347449386,0.154075525835208,0.4529387766628611,0.2801004594058645,17547264,5.156152772903442,6.839614725112915
9.52,9.776124969497314,9.263875030502685,6.299999999999999,6.908276253029821,5.691723746970177,0.1813203839585185,0.3498644184321165,0.2002572766814197,0.16238349123561727,0.42763203789237264,0.2720967989718604,17711104,5.11996283531189,6.766692781448365
9.59,9.81561028345357,9.36438971654643,6.319999999999999,6.81152822909778,5.828471770902219,0.17974087074398992,0.3702647490426898,0.20003552531020977,0.15944621617777008,0.47067358041306817,0.26985591767231143,17874944,5.1341602325439455,6.8076744556427
9.62,9.82880613017821,9.411193869821789,6.0,6.379473319220206,5.620526680779794,0.17155206892639396,0.4160323891788721,0.18883383822601693,0.154270299626771,0.5122146793947105,0.3198500989630336,18038784,5.141255474090576,6.830445194244385
9.510000000000002,9.804788059459675,9.215211940540328,6.420000000000002,6.9728109984434115,5.867189001556592,0.1692788442596793,0.3827886274084449,0.1838695961505056,0.15468809236885298,0.4734186832513816,0.2921585715655082,18202624,5.071786260604858,6.747525596618653
9.59,9.981024295920342,9.198975704079658,6.44,6.83293765408777,6.047062345912231,0.1727010406553745,0.3625692056491971,0.18489788377289887,0.16050419753785014,0.44929726853834795,0.27584114276004623,18366464,5.138637113571167,6.8032060146331785
9.560000000000002,9.680000000000001,9.440000000000003,6.289999999999999,6.681024295920342,5.898975704079656,0.177414003200829,0.37814241237938406,0.19299436106670687,0.16183364533495115,0.4471178455626682,0.3091669791960999,18530304,5.1028650283813475,6.775540590286255
9.6,9.709544511501033,9.490455488498966,6.540000000000001,7.005188133984521,6.074811866015481,0.1813551153987646,0.35669803228229285,0.19830561951552708,0.1644046112820021,0.45565448232424843,0.2577415822403373,18694144,5.115285730361938,6.80256462097168
9.620000000000001,9.752664991614218,9.487335008385784,6.56,6.918329457343378,6.201670542656621,0.17042898479849095,0.37997006699442865,0.18116041054244153,0.15969755905454036,0.4544263391517792,0.3055137948370781,18857984,5.1459167957305905,6.820841598510742
9.559999999999999,9.695646599662505,9.424353400337493,6.300000000000001,6.613049516849971,5.98695048315003,0.17207510210573673,0.4065103191882372,0.1876521299266404,0.15649807428483306,0.514505436954548,0.29851520142192645,19021824,5.089756107330322,6.771315956115723
9.559999999999999,9.76591260281974,9.354087397180258,6.409999999999999,6.806106046406766,6.013893953593232,0.17814138587564227,0.3438856104388833,0.19064458918941635,0.16563818256186819,0.4010345265482023,0.28673669432956433,19185664,5.067266416549683,6.765307235717773
9.649999999999999,9.865638586528478,9.43436141347152,6.3100000000000005,6.688021163428717,5.931978836571284,0.16543822083622214,0.35076660439372065,0.17212330774548343,0.15875313392696086,0.4223237637242202,0.2792094450632211,19349504,5.129676485061646,6.823618698120117
9.54,9.730787840283389,9.34921215971661,6.45,7.024891294072193,5.875108705927808,0.17711562886834142,0.44384543430060147,0.19032916660666027,0.16390209113002258,0.5625413507720917,0.3251495178291113,19513344,5.045350837707519,6.739235258102417
9.67,9.879999999999999,9.46,6.859999999999999,7.460333240792145,6.259666759207854,0.1685456197708845,0.38222873099148275,0.1835225906335935,0.1535686489081755,0.454893922079776,0.30956353990318947,19677184,5.133006525039673,6.836488819122314
9.700000000000001,9.884390889145859,9.515609110854143,6.3100000000000005,6.820783711564886,5.799216288435115,0.16825441867113108,0.37373380064964296,0.18627659823419324,0.15023223910806893,0.4515503156017266,0.2959172856975593,19841024,5.127671241760254,6.849617338180542
9.59,9.776815416922695,9.403184583077305,6.25,6.72169905660283,5.77830094339717,0.16953163146972655,0.37081557866185905,0.1838698475316594,0.1551934154077937,0.4478300631012671,0.293801094222451,20004864,5.118169498443604,6.777739858627319
9.599999999999998,9.832379000772443,9.367620999227553,6.709999999999999,7.2548853090330105,6.165114690966988,0.17360289264470335,0.4048801498487592,0.1968818583504625,0.1503239269389442,0.503848755936998,0.3059115437605205,20168704,5.0535413265228275,6.773512887954712
9.669999999999998,9.854661853126192,9.485338146873804,6.319999999999999,6.682767142944341,5.957232857055658,0.16526983249932523,0.3852221367880702,0.1803200357898651,0.15021962920878534,0.5123890212365514,0.25805525233958904,20332544,5.128510808944702,6.830848979949951
9.68,9.907156333832011,9.452843666167988,6.42,6.9155804677345545,5.924419532265445,0.16501079369336363,0.37935986593365667,0.17851454346352258,0.1515070439232047,0.4477865440850272,0.3109331877822861,20496384,5.136026334762573,6.834075880050659
9.64,9.796204993518133,9.483795006481868,6.510000000000001,6.988434948556228,6.031565051443773,0.17131262943148612,0.3424498960375786,0.1822830101126477,0.16034224875032455,0.4184883277583264,0.26641146431683077,20660224,5.107306241989136,6.807532548904419
9.600000000000001,9.778885438199984,9.42111456180002,6.470000000000001,6.9013930922024604,6.038606907797541,0.16940506696701046,0.39508962314575913,0.1856451498655058,0.15316498406851514,0.5163765234689174,0.2738027228226009,20824064,5.08933744430542,6.7742815017700195
9.5,9.752982212813471,9.247017787186529,6.409999999999999,6.965787729263609,5.854212270736389,0.1668707212433219,0.3669413959607482,0.17830361012664994,0.15543783235999384,0.46287497856241666,0.27100781335907975,20987904,5.034299993515015,6.6999781131744385
9.599999999999998,9.893257565972302,9.306742434027694,6.389999999999999,6.9874110812497525,5.792588918750245,0.16769351605325936,0.39573297705501315,0.18092511822425647,0.15446191388226224,0.49205522675432894,0.29941072735569735,21151744,5.109076356887817,6.769636487960815
9.629999999999999,9.844709105535838,9.41529089446416,6.37,6.834865571966779,5.905134428033222,0.16668242160230873,0.41198687106370924,0.18795607452504365,0.1454087686795738,0.5244979583072753,0.2994757838201432,21315584,5.0813075542449955,6.78394923210144
9.57,9.770249843945008,9.369750156054993,6.44,6.827814388593307,6.052185611406694,0.16502629965543744,0.33166070766746997,0.17937163790222618,0.1506809614086487,0.39696206849800286,0.26635934683693707,21479424,5.079237747192383,6.746675443649292
9.67,9.8252417469626,9.5147582530374,6.51,7.047494186015067,5.972505813984933,0.16965986434370275,0.35723364166915417,0.18263084795841836,0.15668888072898715,0.3935123815412093,0.320954901797099,21643264,5.12172646522522,6.809566497802734
9.620000000000001,9.88381811916546,9.356181880834542,6.57,6.925105618091294,6.214894381908707,0.16809165235608814,0.3758253064006567,0.18405819430744827,0.152125110404728,0.4612129121680396,0.2904377006332738,21807104,5.067514133453369,6.770094919204712
9.719999999999999,9.86,9.579999999999998,6.3100000000000005,6.762658811910252,5.857341188089749,0.1632873985916376,0.36221595481038094,0.17499202724612828,0.15158276993714692,0.45635164949018303,0.26808026013057884,21970944,5.170855712890625,6.848367977142334
9.64,9.82,9.46,6.659999999999999,7.1076605857119874,6.212339414288011,0.1753236649557948,0.37257848810404537,0.19507027527553972,0.15557705463604987,0.45913006524551886,0.2860269109625719,22134784,5.100166273117066,6.7865711688995365
9.650000000000002,9.903968501984009,9.396031498015995,6.62,7.082168800331654,6.157831199668347,0.16191557962447403,0.42986517772078514,0.17634302864521134,0.14748813060373672,0.5055756845734708,0.35415467086809954,22298624,5.123925352096558,6.790595245361328
9.64,9.82,9.46,6.409999999999999,6.842319326424345,5.977680673575653,0.17139714099466796,0.36436765622347594,0.19231527523366504,0.15047900675567089,0.4407260100708318,0.2880093023761201,22462464,5.056284427642822,6.77357292175293
9.59,9.754012194668567,9.425987805331433,6.289999999999999,6.751410879802372,5.828589120197626,0.17318531293421982,0.36637926921248437,0.19003559631220987,0.15633502955622977,0.46131235081639627,0.2714461876085725,22626304,5.085140323638916,6.741504526138305
9.61,9.81712315177208,9.402876848227919,6.14,6.484093010681705,5.795906989318294,0.16099125184118745,0.36742234472185376,0.17228914413323917,0.14969335954913573,0.4384495460097346,0.2963951434339729,22790144,5.066511535644532,6.752643823623657
9.639999999999999,9.802480768092718,9.47751923190728,6.600000000000001,6.922490309931943,6.27750969006806,0.16239086892455815,0.36187261883169414,0.1770638010702905,0.1477179367788258,0.43795140555016365,0.2857938321132246,22953984,5.0804102420806885,6.765069913864136
9.73,9.949317121994614,9.510682878005387,6.360000000000001,6.8337087712930815,5.886291228706921,0.16813631076365707,0.34668619371950626,0.17955371947036847,0.15671890205694566,0.4141622997606549,0.27921008767835764,23117824,5.14304666519165,6.834427976608277
9.590000000000002,9.760000000000002,9.420000000000002,6.470000000000001,6.792645316098034,6.147354683901967,0.16359422262758017,0.4120707526803017,0.18204213368258712,0.1451463115725732,0.5161487517645365,0.3079927535960669,23281664,5.010384035110474,6.724319314956665
9.739999999999998,9.875646599662504,9.604353400337493,6.31,6.885239080730786,5.734760919269213,0.1732442224398255,0.3436909709125757,0.1951975668736668,0.15129087800598423,0.45875238352583425,0.2286295582993172,23445504,5.160988712310791,6.849265813827515
9.66,9.87540659228538,9.44459340771462,6.08,6.625527267879434,5.534472732120566,0.16613561715930697,0.37868463229388,0.1795662254109474,0.15270500890766653,0.45446941598236273,0.30289984860539726,23609344,5.073786067962646,6.775087976455689
9.69,9.91113344387496,9.46886655612504,6.3999999999999995,6.817133072292283,5.9828669277077156,0.17276566699147225,0.401929073035717,0.18857792360601275,0.15695341037693175,0.4924624959405878,0.31139565013084625,23773184,5.108645391464234,6.79759955406189
9.73,9.994764045897474,9.465235954102527,6.67,6.9926453160980335,6.347354683901966,0.161965324729681,0.3639153966680169,0.17520243184475254,0.14872821761460947,0.4635849988380733,0.26424579449796054,23937024,5.129271841049194,6.827207946777344
9.72,9.88,9.56,6.43,6.947783738639984,5.912216261360015,0.1684368511661887,0.3305216893553734,0.18368012697769553,0.15319357535468187,0.40453851433990223,0.2565048643708446,24100864,5.1271570205688475,6.81715612411499
9.709999999999999,9.823578166916004,9.596421833083994,6.4,6.8732863826479695,5.926713617352031,0.16841157022863623,0.3370825373567641,0.18311585602851357,0.1537072844287589,0.4636853804852533,0.21047969422827487,24264704,5.128663730621338,6.815419483184814
9.700000000000003,9.909761769634033,9.490238230365973,6.26,6.645227205685164,5.874772794314835,0.1738600932061672,0.35201786980032923,0.18815951797403374,0.15956066843830063,0.439467923192233,0.26456781640842547,24428544,5.159506130218506,6.809264993667602
9.63,9.84470910553584,9.415290894464162,6.44,6.896508488420533,5.983491511579468,0.16101284436881538,0.3607771709561348,0.17576004513669016,0.1462656436009406,0.4523484512459696,0.2692058906663,24592384,5.072150039672851,6.745920181274414
9.720000000000002,9.903303027798236,9.536696972201769,6.15,6.835930025585701,5.4640699744143,0.16346709802746767,0.33971741534769534,0.16979660750280012,0.15713758855213522,0.4558139927865894,0.22362083790880127,24756224,5.068507432937622,6.798213243484497
9.659999999999998,9.81620499351813,9.503795006481866,6.4300000000000015,6.820000000000001,6.040000000000002,0.1725161341950297,0.3222641874104738,0.18140192040409697,0.16363034798596243,0.38427522579987294,0.26025314902107466,24920064,5.0689520835876465,6.764416170120239


==> data/progress-ninja-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.82,3.2194996871087636,2.420500312891236,3.0900000000000003,3.52692104549907,2.6530789545009306,0.3327187365541855,2.7073494275410974,0.5136256853654958,0.15181178774287518,2.7077759801508483,2.7069228749313465,16384
4.0,4.540370243444252,3.4596297565557483,3.69,4.110594816896262,3.2694051831037383,1.8577933152516681,2.4299434711535772,2.093403654986293,1.6221829755170432,2.470724344664828,2.3891625976423265,180224
3.9,4.297492138287035,3.502507861712964,4.2,4.7495452665613636,3.650454733438637,2.068263678252697,2.191977055867513,2.311156569065948,1.825370787439446,2.2874214047778776,2.096532706957148,344064
4.87,5.294381903478459,4.4456180965215415,4.069999999999999,4.489642705167145,3.6503572948328538,1.7265390793482465,2.0896667634447414,1.9235559920147347,1.5295221666817582,2.2483394069838907,1.930994119905592,507904
4.73,5.2630103188494575,4.196989681150543,4.409999999999999,4.965787729263609,3.8542122707363893,1.339694254100323,2.127884217103322,1.5358371396135135,1.1435513685871324,2.243186100285538,2.0125823339211055,671744
4.91,5.325812457725836,4.494187542274164,4.569999999999999,4.977553677446296,4.162446322553703,1.0117863563199838,2.1820790315667784,1.1574692646217073,0.8661034480182603,2.3112443083432668,2.05291375479029,835584
4.91,5.211496268633627,4.6085037313663735,4.720000000000001,5.093630833845388,4.346369166154613,0.6987191881984472,2.2779668683807057,0.9163179249941216,0.4811204514027729,2.423883009963569,2.1320507267978424,999424
4.5200000000000005,5.070999092558237,3.969000907441764,5.01,5.460444225182208,4.559555774817792,0.4048875818029045,2.408198421200116,0.5860990141596444,0.22367614944616462,2.528853570088274,2.287543272311958,1163264
4.76,5.360333240792145,4.1596667592078544,4.359999999999999,4.971882341631134,3.7481176583688653,0.2895417332649231,2.4859451929728196,0.389275336244551,0.18980813028529517,2.563504535244537,2.408385850701102,1327104
4.6,5.093963561409138,4.106036438590861,4.249999999999999,4.922681202353685,3.5773187976463134,0.28550078620513275,2.5174882928530375,0.34882078122084553,0.22218079118941997,2.5545655133403393,2.4804110723657358,1490944
4.53,5.241407056473297,3.8185929435267036,4.139999999999999,4.605188133984519,3.6748118660154785,0.2310880558254818,2.530050321420034,0.31408940649074074,0.14808670516022288,2.5815486108695493,2.4785520319705183,1654784
4.430000000000001,4.9439066063011845,3.9160933936988167,4.49,5.149469483751902,3.830530516248098,0.26069809347391126,2.540677549441656,0.3128067518668842,0.2085894350809383,2.573252532416614,2.5081025664666976,1818624
4.459999999999999,4.9970288632839015,3.922971136716097,4.359999999999999,4.90074023338383,3.8192597666161685,0.2758181213090817,2.5176891505718233,0.4109065193710616,0.14072972324710173,2.5760408656557003,2.4593374354879463,1982464
4.67,5.499517932295619,3.8404820677043805,4.39,4.956480361530741,3.823519638469258,0.2369181385574241,2.5055295685927073,0.34280170639088603,0.13103457072396218,2.555738144020515,2.4553209931648996,2146304
4.36,4.960333240792146,3.759666759207855,4.33,4.890446250768083,3.7695537492319175,0.2550468733534217,2.5044288684924445,0.3349108574833969,0.1751828892234465,2.558010873161961,2.450846863822928,2310144
4.539999999999999,5.163217458035314,3.916782541964684,4.470000000000001,4.932709412050372,4.00729058794963,0.28995736048867304,2.477261212468147,0.3879332558498542,0.19198146512749187,2.538476318804084,2.41604610613221,2473984
4.7,5.313188388670236,4.086811611329765,4.590000000000001,4.8243074902772,4.355692509722801,0.2838375410375496,2.4665669073661176,0.39930064944567945,0.16837443262941976,2.546416546665558,2.3867172680666773,2637824
4.83,5.4497580172938465,4.210241982706154,4.540000000000001,5.1945227268781435,3.8854772731218583,0.28008701571573813,2.460271470745405,0.3968994815504331,0.16327454988104317,2.530444185101426,2.390098756389384,2801664
4.819999999999999,5.3673572873361595,4.272642712663839,4.7,5.303324125159935,4.096675874840066,0.25955678649867575,2.4670629441738128,0.40523410559926387,0.1138794673980876,2.55723704477758,2.3768888435700455,2965504
4.67,5.013656805548791,4.3263431944512085,4.2700000000000005,4.8030103188494575,3.7369896811505434,0.25300471746983627,2.465540365378062,0.33981899818717193,0.16619043675250061,2.5064669588621658,2.424613771893958,3129344
5.079999999999999,5.818647412504775,4.341352587495224,4.38,5.036962708226273,3.723037291773726,0.2542378662154078,2.4392509510119758,0.351011042125593,0.15746469030522256,2.5243614576975664,2.354140444326385,3293184
4.880000000000001,5.502575296650936,4.2574247033490655,4.569999999999999,5.114150714416511,4.0258492855834875,0.23284712660436827,2.4528950989246368,0.32287206413344066,0.14282218907529587,2.5188145398308226,2.386975658018451,3457024
4.93,5.570390505863414,4.289609494136585,4.449999999999999,5.001815186452855,3.8981848135471435,0.2444184028233091,2.414694449305535,0.34981109462556287,0.13902571102105532,2.5099863750220472,2.3194025235890225,3620864
5.260000000000001,5.90683846515185,4.613161534848151,4.69,5.2385435260761,4.141456473923901,0.2177839140407741,2.44244026641051,0.2994848745692551,0.1360829535122931,2.527120873839155,2.3577596589818652,3784704
5.220000000000001,5.77281099844341,4.667189001556591,4.630000000000001,5.081774279923062,4.17822572007694,0.25373571297774705,2.4506011237700784,0.3298994132312454,0.17757201272424872,2.5323826925105806,2.3688195550295763,3948544
4.83,5.263704968844029,4.396295031155971,4.59,5.192411819273161,3.9875881807268385,0.2562683254480361,2.423931908607483,0.33715964504862606,0.17537700584744623,2.5206419551090864,2.32722186210588,4112384
4.95,5.415295604965274,4.4847043950347265,4.680000000000001,5.269576118919348,4.090423881080653,0.24397047531480584,2.445051477352778,0.34278144062386773,0.14515951000574395,2.5134478357980123,2.3766551189075438,4276224
5.32,5.927947366142827,4.712052633857174,4.5,4.882099463490856,4.117900536509144,0.31438348724817233,2.4040019224087397,0.41512576925186884,0.2136412052444758,2.493556800043436,2.3144470447740435,4440064
5.6,6.209918027279076,4.990081972720923,4.64,5.358609768928867,3.9213902310711326,0.2914421254768968,2.402049303054809,0.35752923654538016,0.22535501440841343,2.477951866425186,2.3261467396844324,4603904
5.5600000000000005,6.161996677731697,4.958003322268304,5.24,5.868012738724303,4.611987261275697,0.281582969178756,2.390778648853302,0.32766533013012344,0.2355006082273886,2.451179161282178,2.3303781364244256,4767744
5.430000000000001,5.985067563455117,4.874932436544884,4.75,5.4824616030892,4.0175383969108,0.29050245725860196,2.3850230862696966,0.360917537885021,0.22008737663218292,2.478274800457261,2.2917713720821324,4931584
6.06,6.656992462263972,5.463007537736027,4.85,5.29328320518603,4.40671679481397,0.2545984733849763,2.407353800535202,0.2968122720091641,0.21238467476078854,2.4741222862590586,2.340585314811346,5095424
5.720000000000001,6.465385806143369,4.974614193856632,4.7700000000000005,5.16,4.380000000000001,0.24480559254686035,2.392035370071729,0.3091304550825844,0.1804807300111363,2.4814320355664563,2.302638704577002,5259264
5.55,6.213701740241804,4.886298259758195,4.8100000000000005,5.577398201717987,4.042601798282014,0.2646191880106926,2.400008002916972,0.3096733434210325,0.21956503260035276,2.465721999204397,2.3342940066295474,5423104
5.74,6.311314274283428,5.168685725716572,4.9799999999999995,5.6009669878504,4.359033012149599,0.2703769339248538,2.369632563988368,0.3481291726338588,0.19262469521584877,2.4613247860875496,2.277940341889187,5586944
5.749999999999999,6.360327780786684,5.139672219213314,4.880000000000001,5.162134719593318,4.597865280406683,0.26366702107091744,2.3451723446448645,0.321828741200561,0.2055053009412739,2.431784116563768,2.258560572725961,5750784
5.81,6.244626276242014,5.375373723757985,5.130000000000001,5.509605057922047,4.750394942077954,0.2569103244071205,2.352743917703628,0.3106384264274328,0.20318222238680825,2.4200429822326845,2.2854448531745715,5914624
5.6899999999999995,6.14265881191025,5.237341188089749,4.979999999999999,5.516283507111676,4.4437164928883215,0.2789188508565227,2.365100782116254,0.357012435121578,0.2008252665914674,2.4614778808704116,2.2687236833620963,6078464
5.929999999999999,6.538358446970204,5.321641553029794,5.050000000000001,5.523814309619286,4.576185690380715,0.2851440851887067,2.3488950550556185,0.3702727483267243,0.2000154220506891,2.430830228079682,2.266959882031555,6242304
5.92,6.6197142273814364,5.220285772618563,4.930000000000001,5.438035431835222,4.421964568164779,0.26362592301641896,2.3538299063841506,0.34231407238375233,0.18493777364908556,2.4498236628804997,2.2578361498878015,6406144
5.69,6.234885309033012,5.145114690966989,4.96,5.4722499389946275,4.447750061005372,0.24864017202829322,2.350892021258672,0.3339930445596399,0.16328729949694654,2.4512338633751702,2.250550179142174,6569984
5.92,6.232409987036267,5.607590012963733,4.889999999999999,5.552495283002075,4.227504716997923,0.26597412104407947,2.3490065932273865,0.3330726791584717,0.19887556292968722,2.4339510483263345,2.2640621381284385,6733824
6.35,7.136447709641271,5.563552290358729,5.12,5.53182520563948,4.70817479436052,0.2569461340395113,2.3331386188666032,0.3371909328448278,0.17670133523419473,2.448388272171094,2.2178889655621123,6897664
5.86,6.58691127381545,5.133088726184551,4.99,5.527494186015068,4.452505813984932,0.24116874405493335,2.3436512122551596,0.28788222822948406,0.19445525988038265,2.4535049508619777,2.2337974736483415,7061504
5.960000000000001,6.3940506882842145,5.525949311715787,5.15,5.505668384875575,4.794331615124426,0.2209310441588362,2.359009604652723,0.29100550589812924,0.15085658241954314,2.4454264470964535,2.2725927622089923,7225344
6.37,6.847598157450382,5.892401842549618,5.069999999999999,5.5217742799230605,4.618225720076938,0.24175858292728664,2.3475689619779585,0.26674096782669876,0.2167761980278745,2.4029330963774096,2.2922048275785074,7389184
6.14,6.865534285888682,5.4144657141113175,5.369999999999999,5.9650630218724725,4.774936978127526,0.2533421526973446,2.3251376887162527,0.340767110718652,0.16591719467603722,2.4068228878993,2.2434524895332055,7553024
6.18,6.883988636271921,5.4760113637280785,5.28,5.90417946137309,4.6558205386269105,0.21299760804201165,2.356940879424413,0.2591252290866201,0.16686998699740319,2.4264761237862236,2.2874056350626026,7716864
6.1,6.601996015920445,5.598003984079554,5.0600000000000005,5.771617874986288,4.348382125013713,0.23308826594923931,2.350207844376564,0.31120768685966915,0.15496884503880945,2.4681518609501345,2.2322638278029934,7880704
6.26,7.126256313108309,5.393743686891691,5.0600000000000005,5.503170396123207,4.616829603876794,0.254041629905502,2.334707896908124,0.30091996020187234,0.20716329960913166,2.420980965570198,2.24843482824605,8044544
6.119999999999999,6.928455317256309,5.31154468274369,5.159999999999999,5.828131723539602,4.491868276460396,0.2559873931109905,2.3181533058484396,0.3368512093045439,0.17512357691743713,2.4273222696933363,2.208984342003543,8208384
6.319999999999999,6.926300255648965,5.713699744351034,4.98,5.475580467734555,4.484419532265446,0.24770595785230393,2.304023345311483,0.28843163416440165,0.20698028154020623,2.4058803925426107,2.202166298080355,8372224
6.15,6.879725975966322,5.420274024033679,5.549999999999999,5.979534631898289,5.1204653681017085,0.23622884415090079,2.310154790679614,0.29344317790941254,0.17901451039238903,2.4046151853824593,2.2156943959767688,8536064
6.31,7.026170370791755,5.593829629208244,5.08,5.599230199429887,4.560769800570113,0.25144761912524694,2.3289278854926425,0.3314629424761222,0.17143229577437172,2.4256566472014254,2.2321991237838597,8699904
6.330000000000001,7.130062497558786,5.529937502441216,5.139999999999999,5.478230690505754,4.801769309494244,0.2594579925139745,2.307359543939431,0.3507243229513321,0.1681916620766169,2.4789060822913687,2.1358130055874938,8863744
6.33,7.216622805932714,5.443377194067286,5.41,6.104910066123668,4.715089933876333,0.21659850471963477,2.3283113201459247,0.26719160007882203,0.16600540936044753,2.417993309101029,2.2386293311908205,9027584
6.42,7.04417946137309,5.79582053862691,5.37,5.904883164812653,4.835116835187347,0.23735670316964383,2.3094584465026857,0.2801100266455343,0.19460337969375338,2.4301690670641274,2.188747825941244,9191424
6.470000000000001,7.339540108333136,5.6004598916668655,4.98,5.584648658313239,4.375351341686762,0.23060303954407568,2.330667912960053,0.2949624264057198,0.16624365268243158,2.3885883951183198,2.272747430801786,9355264
6.390000000000001,7.24023526156,5.5397647384400015,5.4799999999999995,6.048858506133115,4.911141493866884,0.23835590727006392,2.3398115853468573,0.27388865775449955,0.20282315678562832,2.414093749522469,2.265529421171246,9519104
6.480000000000001,7.156461381011512,5.80353861898849,5.540000000000001,5.9986937976471895,5.081306202352812,0.25216536782681936,2.3230996280908585,0.2935028826241382,0.21082785302950052,2.4087588458453535,2.2374404103363634,9682944
6.3999999999999995,7.095701085237043,5.704298914762956,5.37,5.968414572015087,4.771585427984913,0.23118636676420765,2.321593153476715,0.2905972172804734,0.1717755162479419,2.4095177842884694,2.2336685226649604,9846784
6.6,7.557078889120431,5.642921110879568,5.55,5.9327531841800925,5.167246815819907,0.19893491168816882,2.3539901504913967,0.2458428559124063,0.15202696746393135,2.4287640738435132,2.27921622713928,10010624
6.56,7.163655530911463,5.9563444690885365,5.0200000000000005,5.687532770731146,4.352467229268855,0.22754520637293657,2.319562913974126,0.28860783485023006,0.16648257789564308,2.394025712562291,2.245100115385961,10174464
6.63,7.493770802933279,5.766229197066721,5.36,6.0545502141674135,4.665449785832587,0.2775863975286484,2.3040931940078733,0.3484032942415,0.20676950081579676,2.3908996068421033,2.217286781173643,10338304
6.81,7.383498038357586,6.236501961642413,5.2,5.640454310910905,4.759545689089095,0.23629449047148224,2.294307758410772,0.27435285372074175,0.1982361272222227,2.360686071348836,2.2279294454727077,10502144
6.75,7.256458290484024,6.243541709515976,5.3100000000000005,5.9255485358604965,4.6944514641395045,0.22582780228306848,2.30100856423378,0.27807215781897365,0.1735834467471633,2.3953913285297213,2.206625799937839,10665984
7.010000000000001,7.77216796049165,6.247832039508351,5.11,5.503573373083089,4.7164266269169115,0.2375379703318079,2.286225003004074,0.30477031924649933,0.17030562141711647,2.355772284417336,2.216677721590812,10829824
6.83,7.2773253849269,6.3826746150731,5.35,5.854479930225177,4.845520069774822,0.21916586837420854,2.3021094342072805,0.2819070375869942,0.1564246991614229,2.3692570160581288,2.2349618523564323,10993664
6.55,7.1812685640834655,5.918731435916534,5.869999999999999,6.204813380855663,5.535186619144335,0.24354133748759824,2.29790110886097,0.31225995730791384,0.17482271766728263,2.3769839754588746,2.2188182422630653,11157504
6.65,7.134252000512131,6.16574799948787,5.209999999999999,5.61112342240263,4.808876577597368,0.24927441148708263,2.3059061338504154,0.3017930612458587,0.19675576172830656,2.35695927502762,2.254852992673211,11321344
6.55,7.028016736108684,6.071983263891315,5.040000000000001,5.316405499221706,4.763594500778296,0.20759556644285712,2.3125390350818633,0.26211705092109666,0.15307408196461758,2.3766021181952097,2.248475951968517,11485184
6.76,7.646791971095814,5.873208028904186,5.160000000000001,5.738273291792039,4.581726708207963,0.22574189597119884,2.3210188388824466,0.28523803717651597,0.1662457547658817,2.403371992905748,2.238665684859145,11649024
6.69,7.41034713853808,5.96965286146192,5.029999999999999,5.409605057922046,4.650394942077953,0.25126488363991173,2.295651631553968,0.31848324597445954,0.18404652130536392,2.3621581428355785,2.229145120272358,11812864
6.88,7.32,6.4399999999999995,5.17,6.048692210048547,4.2913077899514525,0.28112220677236716,2.2789046724637347,0.3433978904534938,0.2188465230912405,2.3383422834621412,2.2194670614653282,11976704
6.57,7.047598157450382,6.092401842549618,5.2700000000000005,5.998079665970696,4.541920334029305,0.25352432833363614,2.275007817149162,0.3306915430724938,0.17635711359477846,2.3561993560321546,2.1938162782661697,12140544
6.869999999999999,7.542383818960569,6.19761618103943,5.5,5.907430975749267,5.092569024250733,0.2627471109231313,2.2859995941321056,0.3239511875634393,0.20154303428282325,2.371102960485847,2.2008962277783644,12304384
6.909999999999999,7.295875627631494,6.5241243723685045,5.279999999999999,5.810659966456863,4.7493400335431355,0.25542537194366255,2.275465872883797,0.33077771540305445,0.18007302848427065,2.3318147902530972,2.2191169555144965,12468224
6.8100000000000005,7.33239831546436,6.287601684535641,5.2,5.769209978830308,4.630790021169692,0.24379380227377018,2.2895231564839684,0.31206534843004974,0.1755222561174906,2.367636077746642,2.2114102352212948,12632064
6.92,7.534491659829489,6.305508340170511,5.42,5.7772114219898345,5.062788578010165,0.2514202560142924,2.2587002952893576,0.33157423755164495,0.17126627447693984,2.351878514271739,2.165522076306976,12795904
6.81,7.320783711564885,6.299216288435114,5.1,5.509878030638384,4.690121969361615,0.2548732334127029,2.287668389081955,0.3348920925749945,0.17485437425041125,2.374940380991758,2.200396397172152,12959744
6.85,7.332182538049648,6.367817461950351,5.369999999999999,6.079999999999999,4.659999999999999,0.24789768736809487,2.288788768649101,0.3269091883796028,0.16888618635658692,2.35552373272761,2.222053804570592,13123584
7.019999999999999,7.85162491545167,6.188375084548327,5.62,6.272380257212004,4.9676197427879965,0.2540612012768785,2.2749761482079824,0.3053007745296088,0.20282162802414816,2.358191159031488,2.1917611373844768,13287424
6.88,7.242767142944341,6.517232857055658,5.33,5.822036584005701,4.837963415994299,0.24714851050327216,2.2814493527015047,0.2854351811759261,0.20886183983061823,2.334585593310751,2.2283131120922586,13451264
7.139999999999999,7.569418211071676,6.710581788928321,5.58,6.054973683481517,5.105026316518483,0.23412274870400623,2.2710025777419407,0.28247380294060753,0.18577169446740494,2.322780646563855,2.219224508920026,13615104
6.9300000000000015,7.5481423784210255,6.3118576215789775,5.34,5.840399840127872,4.839600159872128,0.22801575415457287,2.280582258105278,0.2863665460525227,0.16966496225662306,2.3345517944358933,2.2266127217746625,13778944
6.880000000000001,7.4661740355901145,6.293825964409887,5.76,6.317135531087365,5.202864468912635,0.23309487647687394,2.2671625395615895,0.28867352330072565,0.17751622965302222,2.329471581264552,2.204853497858627,13942784
7.050000000000002,7.488748219369607,6.611251780630396,5.49,5.891123422402631,5.088876577597369,0.2827438569317261,2.24817958176136,0.3600804721758866,0.20540724168756558,2.3245647053267118,2.171794458196008,14106624
6.880000000000001,7.4813318551349175,6.278668144865084,5.3,5.903324125159934,4.696675874840065,0.21702054813504215,2.304881132642428,0.28471670142849886,0.14932439484158544,2.380491140526425,2.2292711247584314,14270464
7.1,7.553872228716409,6.646127771283591,5.61,6.12662365412358,5.093376345876421,0.22889893709992362,2.2681388239065807,0.2837493920966888,0.17404848210315843,2.3252207931818907,2.2110568546312708,14434304
6.970000000000001,7.399068759058499,6.540931240941502,5.65,6.115295604965274,5.184704395034727,0.2532665889089306,2.2459315707286196,0.3175688083394885,0.18896436947837275,2.3051600817702576,2.1867030596869816,14598144
7.220000000000001,7.754415568635496,6.685584431364505,5.629999999999999,6.22169248769948,5.038307512300518,0.24634832553565503,2.256560003757477,0.29420626855448173,0.19849038251682835,2.3331726442989553,2.1799473632159985,14761984
7.120000000000002,7.548485705712573,6.691514294287431,5.489999999999999,6.092411819273161,4.887588180726838,0.2241755605364839,2.274092581868172,0.27889413508790717,0.16945698598506062,2.338715368364994,2.2094697953713496,14925824
7.330000000000001,7.727617907041422,6.93238209295858,5.7299999999999995,6.402383818960569,5.05761618103943,0.19698461197937525,2.268715027968089,0.2470731305561818,0.1468960934025687,2.3513418991708512,2.1860881567653268,15089664
7.15,7.514005494464026,6.7859945055359745,5.14,5.63436828377233,4.645631716227669,0.2061546409813066,2.275343045592308,0.2715699454613177,0.1407393365012955,2.3429718131342527,2.2077142780503634,15253504
7.2700000000000005,7.732709412050371,6.8072905879496295,5.37,5.851767578817836,4.888232421182164,0.2213610841582218,2.2711765259504317,0.28041665865898496,0.16230550965745866,2.3487504285246024,2.193602623376261,15417344
7.340000000000001,7.90249444441701,6.777505555582992,5.62,6.1353639490690055,5.104636050930995,0.2236102351608375,2.2354464898506796,0.2714087866180813,0.17581168370359368,2.3098924931435465,2.1610004865578127,15581184
7.249999999999998,7.655585995813463,6.844414004186533,5.28,5.864465567848098,4.695534432151902,0.28804425463701283,2.2239902198314665,0.38299028097825116,0.1930982282957745,2.332693174470774,2.115287265192159,15745024
7.42,8.08,6.76,5.47,5.819428104193123,5.120571895806877,0.25574234354620173,2.2068211962779363,0.323325956112044,0.18815873098035946,2.2717684731036467,2.141873919452226,15908864
7.290000000000001,7.8907495318350245,6.689250468164977,5.35,5.670156211871642,5.029843788128357,0.22384162166466312,2.23296134074529,0.30139525317509397,0.1462879901542323,2.321738698513796,2.1441839829767844,16072704
7.580000000000001,8.199354502688081,6.96064549731192,5.819999999999999,6.079999999999999,5.56,0.2653534716616074,2.1921676009893423,0.33029071611264793,0.20041622721056684,2.263420682223775,2.1209145197549097,16236544
7.33,7.849711458407452,6.8102885415925485,5.590000000000001,6.24795136598384,4.932048634016161,0.22820007080833116,2.223605947693189,0.27067394044033366,0.18572620117632868,2.281221600670122,2.1659902947162557,16400384
7.239999999999999,7.831945943477949,6.648054056522049,5.32,5.892363520850168,4.747636479149833,0.21138238646090027,2.2580070624748867,0.27023343468175004,0.15253133824005052,2.313153483609035,2.2028606413407386,16564224
7.390000000000001,8.035677938294318,6.744322061705684,5.43,6.102383818960569,4.75761618103943,0.25239699650555847,2.2343033562103907,0.29733889770843874,0.2074550953026782,2.300913699598748,2.1676930128220335,16728064
7.300000000000002,7.943428317685818,6.656571682314185,5.750000000000001,6.321401785086467,5.178598214913535,0.24314325212811422,2.2201314250628155,0.29997904572941964,0.1863074585268088,2.276656379853155,2.1636064702724758,16891904
7.51,8.002848861214064,7.017151138785935,5.53,6.148142378421024,4.911857621578976,0.2165280562825501,2.2034473876158396,0.2803533654280646,0.15270274713703558,2.2576612943150325,2.1492334809166467,17055744
7.82,8.204187454245972,7.435812545754029,5.75,6.04748949561287,5.45251050438713,0.2404631671806176,2.2378883202870687,0.31446516879844033,0.16646116556279492,2.2966574702875793,2.179119170286558,17219584
7.26,7.841721582889959,6.67827841711004,5.409999999999999,6.0090826320300055,4.810917367969993,0.24897765303030606,2.2273050596316653,0.32041984596588996,0.17753546009472215,2.2856050603127467,2.169005058950584,17383424
7.619999999999999,8.055430821141544,7.184569178858455,5.710000000000001,6.098458491991101,5.321541508008901,0.21709991699705516,2.225932131210963,0.29954603596042406,0.13465379803368627,2.3075171883444834,2.144347074077442,17547264
7.51,7.893275357934736,7.1267246420652635,5.949999999999999,6.24748949561287,5.652510504387129,0.2382074818015098,2.23412227332592,0.28600557582621317,0.1904093877768064,2.287278273670891,2.1809662729809487,17711104
7.469999999999999,7.999244744895969,6.940755255104029,5.85,6.2864630568559035,5.413536943144096,0.25481159699459865,2.2226563294728603,0.3703318887567087,0.13929130523248862,2.289821829663413,2.1554908292823076,17874944
7.479999999999999,8.057581163127745,6.902418836872252,5.65,6.0677319714841085,5.232268028515892,0.25313286983097594,2.2265235722064967,0.32801955596230525,0.17824618369964662,2.2857076975664032,2.16733944684659,18038784
7.49,8.042177507691141,6.937822492308859,6.000000000000001,6.62769419305901,5.372305806940992,0.22758524312327305,2.2389849851528805,0.31519559457012886,0.13997489167641725,2.2990099229009466,2.1789600474048143,18202624
7.760000000000001,8.205421149026403,7.314578850973599,5.550000000000001,5.9028455752875475,5.197154424712454,0.20382790708293513,2.239823829134305,0.24979395820787678,0.15786185595799349,2.3347350739491186,2.1449125843194916,18366464
7.339999999999999,7.8522499389946265,6.827750061005371,5.58,6.052863616701475,5.107136383298525,0.23152728397399186,2.2175235430399582,0.28564307599383,0.1774114919541537,2.2966424011591946,2.138404684920722,18530304
7.529999999999999,7.909605057922045,7.150394942077954,5.72,6.279999999999999,5.16,0.2000990523180614,2.2430182139078774,0.2723920580353162,0.12780604660080663,2.324567491088976,2.1614689367267785,18694144
7.470000000000001,8.014150714416512,6.925849285583489,5.36,5.856386945839635,4.863613054160366,0.19784616713101663,2.2499980588754016,0.2353621885491477,0.16033014571288556,2.3068708771499233,2.19312524060088,18857984
7.5,8.152686754883229,6.847313245116771,5.92,6.2291924966748065,5.610807503325193,0.2512841938063502,2.2411299049854283,0.2969466310005481,0.20562175661215232,2.3065525666644437,2.175707243306413,19021824
7.510000000000001,7.860570962859163,7.159429037140838,5.68,6.262752091373338,5.097247908626661,0.25117588496456544,2.2332473764816916,0.30238778812055717,0.19996398180857375,2.2943244634823503,2.172170289481033,19185664
7.399999999999999,7.965685424949236,6.834314575050761,5.82,6.513974062915899,5.126025937084101,0.23260752636318402,2.2494595239559807,0.2732223342775367,0.19199271844883128,2.3058482100967583,2.193070837815203,19349504
7.45,7.904422710700071,6.99557728929993,5.4,5.996657355607052,4.803342644392949,0.23812350916365776,2.2350470076004663,0.3046271834958434,0.17161983483147214,2.3219799594132247,2.148114055787708,19513344
7.62,8.01446165846632,7.22553834153368,5.5,6.0019960159204455,4.9980039840795545,0.22272666245698924,2.2720913648605348,0.2654424026646651,0.18001092224931334,2.3312491935874142,2.2129335361336553,19677184
7.63,8.12,7.14,5.91,6.346921045499069,5.473078954500931,0.24190245702241855,2.216879004240036,0.3097033428142744,0.1741015712305627,2.2743154804291157,2.159442528050956,19841024
7.49,8.038543526076099,6.941456473923901,5.880000000000001,6.284474968323135,5.475525031676867,0.2512266320486863,2.2172137081623076,0.2963728582111779,0.20608040588619464,2.276975276477664,2.157452139846951,20004864
7.760000000000001,8.165462698654267,7.354537301345735,5.51,6.147887137352682,4.872112862647318,0.2476858389253417,2.1942309598128,0.31736698670003505,0.17800469115064835,2.2410087157560925,2.1474532038695076,20168704
7.830000000000001,8.187910603363466,7.472089396636536,5.720000000000001,6.21759421218499,5.222405787815012,0.29422860679527113,2.1881254027287165,0.39628858150677093,0.19216863208377133,2.237793562215688,2.138457243241745,20332544
7.520000000000001,8.013558507170124,7.026441492829878,5.84,6.2429888335921975,5.437011166407802,0.26085108860085404,2.234777256846428,0.3081207114330749,0.21358146576863318,2.274969131964161,2.194585381728695,20496384
7.659999999999999,8.009857113690718,7.310142886309281,5.950000000000001,6.679725975966322,5.22027402403368,0.21964874525244035,2.2192801227172216,0.29216396272434136,0.14713352778053934,2.2827241920445447,2.1558360533898986,20660224
7.62,8.247375485654326,6.992624514345676,5.67,6.010734500748017,5.329265499251983,0.21323965027307468,2.237645627061526,0.26122352975558094,0.1652557707905684,2.3082713139672433,2.1670199401558086,20824064
7.69,8.324744042902335,7.055255957097666,5.880000000000001,6.399230199429888,5.360769800570114,0.2370970343550046,2.2435211141904197,0.3114639200203049,0.16273014868970428,2.323874386827168,2.1631678415536713,20987904
7.619999999999999,8.121597448159378,7.118402551840621,5.77,6.285848815061157,5.254151184938842,0.20601546388740338,2.2446428626775745,0.28330969453350485,0.1287212332413019,2.2820893359598466,2.2071963893953024,21151744
7.629999999999998,8.075084261685356,7.184915738314641,5.8500000000000005,6.3720153254455285,5.3279846745544726,0.2379928875093659,2.2209320992231367,0.303080156114914,0.17290561890381775,2.2893191710446015,2.152545027401672,21315584
7.780000000000001,8.217721372564787,7.342278627435215,5.76,6.26438080851674,5.25561919148326,0.24523574893052377,2.2188531880577402,0.3112167998882701,0.17925469797277743,2.299679062059079,2.1380273140564015,21479424
7.75,8.312583327161407,7.187416672838592,5.74,6.009072480941475,5.470927519058526,0.3076647682736317,2.2070287843545278,0.36283896213979405,0.25249057440746936,2.2818209502618276,2.132236618447228,21643264
7.85,8.255585995813465,7.444414004186535,5.6899999999999995,6.251159513863928,5.128840486136071,0.2188725547244151,2.2281440873940785,0.2757667903841379,0.16197831906469232,2.298854146859522,2.1574340279286353,21807104
7.529999999999999,8.059244744895969,7.000755255104029,5.819999999999999,6.531055553385246,5.108944446614752,0.21053344945733737,2.228754516442617,0.26387147142441625,0.1571954274902585,2.3190159192017656,2.1384931136834684,21970944
7.720000000000001,8.090944739819829,7.349055260180172,5.97,6.594579858785087,5.3454201412149125,0.2245448843265573,2.2274317681789397,0.29237507903087684,0.15671468962223778,2.288070282757789,2.1667932536000905,22134784
7.760000000000001,8.198634243989227,7.321365756010774,5.68,6.113128156554154,5.246871843445845,0.20475130705162883,2.2271427234013874,0.2689543688270528,0.14054824527620485,2.284121438328854,2.170164008473921,22298624
7.479999999999999,7.967442304278157,6.992557695721841,5.67,6.22145262715849,5.11854737284151,0.18838655141492677,2.233837560812632,0.24924176518601787,0.12753133764383567,2.3401879498350895,2.127487171790175,22462464
7.709999999999999,8.366429737291051,7.053570262708947,5.91,6.4343090691567335,5.385690930843267,0.23056031875312327,2.2554709633191425,0.2860443513693312,0.17507628613691534,2.3410296043814633,2.1699123222568217,22626304
7.7700000000000005,8.270099990002,7.2699000099980005,5.7,6.1195235392680605,5.28047646073194,0.20964926357070604,2.2212672720352806,0.2863388094422532,0.1329597176991589,2.325928391732876,2.116606152337685,22790144
7.779999999999999,8.128711915483253,7.431288084516745,5.78,6.295363949069006,5.264636050930995,0.23100568338607746,2.245721089839935,0.30957489330464877,0.15243647346750616,2.3420106277304753,2.149431551949395,22953984
7.88,8.369489530020816,7.3905104699791835,6.049999999999999,6.523814309619285,5.576185690380713,0.2359401050334175,2.2250709255536396,0.31431611824009925,0.15756409182673575,2.3145662188601226,2.1355756322471566,23117824
7.4,7.807430975749267,6.9925690242507335,5.87,6.771165911472465,4.968834088527535,0.21289898833880816,2.2362928445140526,0.26221802064565125,0.16357995603196507,2.3368399630079915,2.135745726020114,23281664
7.710000000000001,8.033882694814034,7.3861173051859685,5.96,6.485737577123797,5.434262422876203,0.22756544652705388,2.223703439037005,0.3155141269536918,0.13961676610041596,2.335030214283007,2.112376663791003,23445504
7.76,8.455988505652213,7.064011494347787,6.09,6.699015599143404,5.480984400856595,0.2624962899213036,2.183580940465132,0.30482368642779384,0.22016889341481333,2.29063339147133,2.076528489458934,23609344
7.75,8.305427763079953,7.194572236920047,5.989999999999999,6.5007837115648845,5.479216288435114,0.210748302967598,2.211899647116661,0.2895923073909883,0.13190429854420768,2.3036474546457573,2.1201518395875647,23773184
8.09,8.50097445176069,7.679025548239309,5.78,6.389590026165127,5.170409973834873,0.19382441022122898,2.219367025295893,0.23257347554911587,0.1550753448933421,2.2729704913709217,2.1657635592208644,23937024
7.980000000000001,8.408485705712572,7.55151429428743,5.920000000000001,6.3756314299957815,5.46436857000422,0.247048425860703,2.221900270382563,0.31431414994928036,0.17978270177212563,2.289851027484686,2.1539495132804403,24100864
7.970000000000001,8.341618083521242,7.598381916478759,5.709999999999999,6.510562302385017,4.909437697614981,0.2838367269684871,2.2036063502232235,0.36887955604178346,0.19879389789519072,2.293397550426023,2.113815150020424,24264704
7.910000000000001,8.57098411478643,7.249015885213572,5.96,6.603739077577243,5.316260922422757,0.2102978091376523,2.2323222935199736,0.25751580113328326,0.16307981714202138,2.29684758970054,2.167796997339407,24428544
7.82,8.182767142944341,7.45723285705566,5.72,6.329590026165127,5.110409973834873,0.2434045153670012,2.2299448370933534,0.30853303790603887,0.17827599282796353,2.3023248605893065,2.1575648135974004,24592384
7.81,8.425548535860495,7.194451464139504,5.720000000000001,6.431055553385248,5.008944446614754,0.2296640741328398,2.222985406716665,0.2925571359517757,0.1667710123139039,2.310689298119887,2.1352815153134426,24756224
7.76,8.244148737476408,7.275851262523592,5.84,6.350294032886922,5.329705967113077,0.25744740581139924,2.2376882394154864,0.33543933369220164,0.17945547793059685,2.3085713911475585,2.1668050876834144,24920064


==> data/progress-ninja-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.5100000000000002,3.0512023651093925,1.968797634890608,2.58,2.9170459909270545,2.2429540090729456,0.0,2.707230621576309,0.0,0.0,2.708223781562421,2.7062374615901974,16384
3.5799999999999996,3.981995024844835,3.1780049751551642,3.2299999999999995,3.453830292855993,3.006169707144006,0.0,2.5513834565877915,0.0,0.0,2.622588036483133,2.48017887669245,180224
3.7600000000000002,4.118329457343378,3.401670542656622,3.45,3.950499750249688,2.9495002497503124,0.0,2.2087103724479675,0.0,0.0,2.3318536315962093,2.0855671132997258,344064
4.08,4.51081318457076,3.64918681542924,4.08,4.54,3.62,0.0,1.9840059265494348,0.0,0.0,2.1887097121246577,1.7793021409742118,507904
4.659999999999999,5.112106182218292,4.207893817781707,4.34,4.880740233383831,3.799259766616169,0.8521883392404561,1.7711414694786072,0.951199442532768,0.7531772359481442,1.9180813579970426,1.6242015809601718,671744
4.51,4.946921045499069,4.0730789545009305,4.61,5.067055795281058,4.152944204718943,0.8521883392404561,1.7043550536036491,0.951199442532768,0.7531772359481442,1.812060126106991,1.5966499811003072,835584
4.719999999999999,5.009136645896018,4.4308633541039795,4.790000000000001,5.224626276242016,4.355373723757986,0.8521883392404561,1.6911538228392602,0.951199442532768,0.7531772359481442,1.7500353831573674,1.632272262521153,999424
5.24,5.645462698654266,4.834537301345734,4.85,5.423149195236284,4.276850804763716,0.8279866955248243,1.6860737442970275,0.8657022822623586,0.79027110878729,1.7622290543540282,1.6099184342400268,1163264
5.13,5.581774279923061,4.678225720076939,5.3,5.660555127546399,4.939444872453601,0.8279866955248243,1.644280943274498,0.8657022822623586,0.79027110878729,1.7132221226907633,1.5753397638582327,1327104
5.59,6.096853035898967,5.083146964101033,5.09,5.462692903071685,4.717307096928315,0.8279866955248243,1.620215280354023,0.8657022822623586,0.79027110878729,1.7178956214932328,1.5225349392148133,1490944
5.89,6.45471231613982,5.3252876838601795,5.200000000000001,5.6919349550499545,4.708065044950048,0.7487739146379567,1.5354836761951447,0.7887929929190657,0.7087548363568478,1.6255938960588472,1.4453734563314422,1654784
6.409999999999999,6.839999999999999,5.9799999999999995,5.43,5.773656805548791,5.086343194451208,0.7487739146379567,1.4502148032188416,0.7887929929190657,0.7087548363568478,1.5445817696474136,1.3558478367902695,1818624
6.580000000000001,7.121848687365763,6.0381513126342385,5.67,6.070124980474851,5.2698750195251485,0.7487739146379567,1.4141176134347915,0.7887929929190657,0.7087548363568478,1.5427150980771922,1.2855201287923907,1982464
7.139999999999999,7.459999999999999,6.8199999999999985,5.679999999999999,6.074461658466319,5.2855383415336785,0.6331086835070285,1.3709016740322113,0.6910369217807989,0.5751804452332582,1.4737470744443828,1.2680562736200398,2146304
7.289999999999999,7.7663402145525815,6.813659785447417,5.709999999999999,6.149203825119954,5.2707961748800445,0.6331086835070285,1.3263766914606094,0.6910369217807989,0.5751804452332582,1.4509273164159422,1.2018260665052767,2310144
7.869999999999999,8.145862284482673,7.594137715517325,6.0600000000000005,6.661996677731697,5.458003322268304,0.6331086835070285,1.321104633808136,0.6910369217807989,0.5751804452332582,1.4743786906993617,1.1678305769169104,2473984
7.8,8.2,7.4,6.0200000000000005,6.632862137841783,5.407137862158218,0.4488729950237104,1.3322109624743461,0.5045849981025364,0.3931609919448844,1.461689303769297,1.2027326211793952,2637824
8.049999999999999,8.422155881318567,7.677844118681431,6.15,6.787573525171804,5.512426474828197,0.4488729950237104,1.2751351788640022,0.5045849981025364,0.3931609919448844,1.3724621788292926,1.1778081788987118,2801664
8.36,8.570713075057053,8.149286924942945,6.289999999999999,6.916817357768592,5.663182642231407,0.4488729950237104,1.2636676400899887,0.5045849981025364,0.3931609919448844,1.3484718090120056,1.1788634711679717,2965504
8.239999999999998,8.464499443206435,8.015500556793562,5.92,6.366766158073774,5.473233841926226,0.4488729950237104,1.2618206776678562,0.5045849981025364,0.3931609919448844,1.4255695310793621,1.0980718242563503,3129344
8.4,8.584390889145858,8.215609110854142,6.1899999999999995,6.7738664230798,5.606133576920199,0.3057988758404008,1.217500378936529,0.3473283717761499,0.26426937990465166,1.3633010722153935,1.0716996856576646,3293184
8.48,8.747581763205194,8.212418236794807,6.180000000000001,6.6674423042781585,5.692557695721843,0.3057988758404008,1.208835406601429,0.3473283717761499,0.26426937990465166,1.3253992004976107,1.0922716127052474,3457024
8.63,8.879198715887544,8.380801284112458,6.17,6.552230297072327,5.7877697029276725,0.3057988758404008,1.2061062328517438,0.3473283717761499,0.26426937990465166,1.3632364335759266,1.048976032127561,3620864
8.620000000000001,8.919332590941917,8.320667409058085,5.75,6.210977222864645,5.289022777135355,0.21933135402183174,1.1935021989047527,0.2560987903806399,0.1825639176630236,1.382372799229441,1.0046315985800645,3784704
8.7,8.996647939483825,8.403352060516173,6.300000000000001,6.634664010613631,5.965335989386371,0.21933135402183174,1.1204607032239438,0.2560987903806399,0.1825639176630236,1.2696540111142625,0.9712673953336249,3948544
8.82,9.157045990927054,8.482954009072946,6.08,6.993016976841066,5.166983023158934,0.21933135402183174,1.1310241669416428,0.2560987903806399,0.1825639176630236,1.2897498884550602,0.9722984454282253,4112384
8.84,9.1504834939252,8.529516506074799,6.28,6.6509447398198285,5.909055260180172,0.18556468314074356,1.1731141671538352,0.22931820027566185,0.14181116600582527,1.3295151933296543,1.0167131409780161,4276224
8.75,9.011725046566049,8.488274953433951,6.3100000000000005,6.935219961293624,5.684780038706377,0.18556468314074356,1.1886376097798348,0.22931820027566185,0.14181116600582527,1.3724742188059709,1.0048010007536987,4440064
8.889999999999999,9.231906419945574,8.548093580054424,6.1899999999999995,6.554554522671163,5.825445477328836,0.18556468314074356,1.1791504167020321,0.22931820027566185,0.14181116600582527,1.3382821391499138,1.0200186942541505,4603904
8.85,9.137228132326902,8.562771867673098,6.2700000000000005,6.6650949253027685,5.874905074697232,0.15427554425270196,1.1304299086332321,0.19302103175227064,0.11553005675313327,1.2957365560935847,0.9651232611728794,4767744
8.870000000000001,9.10259406699226,8.637405933007742,6.18,6.8339113089708725,5.526088691029127,0.15427554425270196,1.1742138266563416,0.19302103175227064,0.11553005675313327,1.3876444167052302,0.960783236607453,4931584
8.81,9.148969025133567,8.471030974866434,5.95,6.406618002273235,5.4933819977267655,0.15427554425270196,1.1598060384392739,0.19302103175227064,0.11553005675313327,1.2634341318640474,1.0561779450145004,5095424
8.81,9.157706773014274,8.462293226985727,6.15,6.781268564083465,5.518731435916536,0.13953689906264982,1.182616199553013,0.16186694132378357,0.11720685680151606,1.3403410149195478,1.024891384186478,5259264
8.92,9.257045990927054,8.582954009072946,6.16,6.888285658241325,5.431714341758675,0.13953689906264982,1.165657065808773,0.16186694132378357,0.11720685680151606,1.306974334472248,1.024339797145298,5423104
8.8,9.07928480087538,8.520715199124622,6.29,6.827494186015068,5.752505813984932,0.13953689906264982,1.187237060815096,0.16186694132378357,0.11720685680151606,1.3634619015117984,1.0110122201183935,5586944
9.02,9.357045990927054,8.682954009072946,6.17,6.47675723300356,5.86324276699644,0.13953689906264982,1.1575388200581074,0.16186694132378357,0.11720685680151606,1.3293943323251627,0.9856833077910521,5750784
9.040000000000001,9.389857113690718,8.690142886309284,6.09,6.621883445878888,5.558116554121112,0.1285664046982788,1.1774503365159035,0.15056917987596988,0.1065636295205877,1.3466852788537016,1.0082153941781054,5914624
8.88,9.175972971738975,8.584027028261026,6.5699999999999985,6.8599999999999985,6.2799999999999985,0.1285664046982788,1.233767357468605,0.15056917987596988,0.1065636295205877,1.415181868661528,1.052352846275682,6078464
9.059999999999999,9.437359245282263,8.682640754717735,6.2700000000000005,6.795452186216787,5.744547813783214,0.1285664046982788,1.128055614233017,0.15056917987596988,0.1065636295205877,1.3113428108151717,0.9447684176508621,6242304
8.979999999999999,9.275972971738973,8.684027028261024,6.159999999999999,6.698887743412298,5.6211122565877005,0.11411517653921613,1.183541552722454,0.13207527185331522,0.09615508122511704,1.3759773132976094,0.9911057921472985,6406144
9.1,9.409838667696594,8.790161332303406,6.13,6.776606526413088,5.483393473586911,0.11411517653921613,1.158402217924595,0.13207527185331522,0.09615508122511704,1.3807644773069698,0.93603995854222,6569984
9.099999999999998,9.48729833462074,8.712701665379257,6.140000000000001,6.634368283772331,5.64563171622767,0.11411517653921613,1.1873005777597427,0.13207527185331522,0.09615508122511704,1.3816066381258862,0.9929945173935991,6733824
8.879999999999999,9.115796522451031,8.644203477548967,6.38,7.07108610172684,5.68891389827316,0.1167142167602397,1.209832526743412,0.14215407816218303,0.09127435535829637,1.4442377825541761,0.9754272709326479,6897664
9.020000000000001,9.421995024844836,8.618004975155166,6.0600000000000005,6.4211094017053565,5.6988905982946445,0.1167142167602397,1.1946155339479447,0.14215407816218303,0.09127435535829637,1.3975094864572601,0.9917215814386293,7061504
9.040000000000003,9.36924155266309,8.710758447336916,6.300000000000001,6.663318042491699,5.936681957508302,0.1167142167602397,1.1798195458948613,0.14215407816218303,0.09127435535829637,1.3632518711060846,0.9963872206836378,7225344
9.120000000000001,9.37219040425837,8.867809595741631,5.9,6.338178046004133,5.461821953995868,0.10759532366695335,1.2027204051613807,0.13054494388749652,0.08464570344641016,1.3602790819379016,1.0451617283848598,7389184
9.06,9.467921561087424,8.652078438912577,6.279999999999999,6.656297754444535,5.903702245555464,0.10759532366695335,1.2491783671081067,0.13054494388749652,0.08464570344641016,1.5193558560448865,0.9790008781713267,7553024
9.03,9.32,8.739999999999998,6.15,6.730086200490927,5.569913799509074,0.10759532366695335,1.184742047637701,0.13054494388749652,0.08464570344641016,1.3943374873045893,0.9751466079708129,7716864
9.270000000000001,9.598785644455473,8.94121435554453,6.33,6.590959767013998,6.069040232986002,0.09817590444146915,1.156496488302946,0.12025639866422101,0.07609541021871728,1.3565502655341308,0.9564427110717613,7880704
9.180000000000001,9.44381811916546,8.916181880834543,6.209999999999999,6.548969025133565,5.871030974866433,0.09817590444146915,1.2291656978428365,0.12025639866422101,0.07609541021871728,1.5131615582760145,0.9451698374096584,8044544
9.190000000000001,9.540570962859164,8.839429037140839,6.039999999999999,6.480908153700971,5.599091846299027,0.09817590444146915,1.220425134152174,0.12025639866422101,0.07609541021871728,1.5208135736777755,0.9200366946265723,8208384
9.120000000000001,9.438747549010186,8.801252450989816,6.09,6.50821047332653,5.67178952667347,0.09817590444146915,1.2680884920060636,0.12025639866422101,0.07609541021871728,1.4997644299957924,1.0364125540163347,8372224
9.09,9.374429253066557,8.805570746933443,6.2,6.4683281572999745,5.931671842700026,0.09266642502571847,1.2935795471072198,0.10792675541297742,0.07740609463845952,1.4823653785744941,1.1047937156399454,8536064
9.129999999999999,9.330249843945007,8.929750156054991,6.15,6.710802995712399,5.589197004287602,0.09266642502571847,1.2241759151220322,0.10792675541297742,0.07740609463845952,1.4159756702721205,1.0323761599719439,8699904
9.239999999999998,9.493771550808988,8.986228449191008,6.529999999999999,6.994865571966778,6.065134428033221,0.09266642502571847,1.203451319783926,0.10792675541297742,0.07740609463845952,1.4315125345319002,0.9753901050359519,8863744
9.08,9.28880613017821,8.87119386982179,6.069999999999999,6.551767578817835,5.5882324211821635,0.09542728939842197,1.205828531086445,0.10916764516023736,0.08168693363660659,1.4247794282465043,0.9868776339263857,9027584
9.01,9.272488094968134,8.747511905031866,6.35,6.676343377441614,6.023656622558385,0.09542728939842197,1.2527568936347961,0.10916764516023736,0.08168693363660659,1.4788664620021872,1.026647325267405,9191424
9.22,9.428806130178211,9.01119386982179,6.2700000000000005,6.7475981574503825,5.792401842549618,0.09542728939842197,1.2338530480861665,0.10916764516023736,0.08168693363660659,1.4337153163623766,1.0339907798099564,9355264
9.219999999999999,9.616988664825582,8.823011335174415,6.130000000000001,6.514837628097878,5.745162371902124,0.09250796565562111,1.205737940222025,0.11285392862115508,0.07216200269008714,1.4296786998665378,0.9817971805775121,9519104
9.2,9.537638860322682,8.862361139677317,6.24,6.630384425918863,5.849615574081137,0.09250796565562111,1.1976437419652939,0.11285392862115508,0.07216200269008714,1.375572445444325,1.0197150384862628,9682944
9.209999999999999,9.45269322199023,8.967306778009767,6.3,6.908276253029822,5.691723746970178,0.09250796565562111,1.2301439613103866,0.11285392862115508,0.07216200269008714,1.3673524541790276,1.0929354684417456,9846784
9.2,9.597492138287034,8.802507861712964,6.28,6.825527267879434,5.734472732120566,0.09147322231371312,1.2370820388197898,0.1124385827522966,0.07050786187512964,1.4451836806580964,1.0289803969814832,10010624
9.070000000000002,9.338514431641954,8.80148556835805,6.43,6.830124980474851,6.029875019525148,0.09147322231371312,1.1821760587394237,0.1124385827522966,0.07050786187512964,1.348537520042228,1.0158145974366193,10174464
9.059999999999999,9.392264954516722,8.727735045483275,6.67,7.248013840664737,6.091986159335263,0.09147322231371312,1.1567052707076073,0.1124385827522966,0.07050786187512964,1.2832601686866094,1.0301503727286052,10338304
9.249999999999998,9.557408522978786,8.94259147702121,6.4799999999999995,6.72,6.239999999999999,0.08918285743865031,1.2400192596018313,0.10396394386943204,0.07440177100786859,1.4576953356562012,1.0223431835474615,10502144
9.36,9.55078784028339,9.16921215971661,6.35,6.850499750249687,5.849500249750312,0.08918285743865031,1.2384966880083084,0.10396394386943204,0.07440177100786859,1.4100987152035276,1.0668946608130891,10665984
9.2,9.456904651573302,8.943095348426697,6.49,7.180579466824782,5.799420533175218,0.08918285743865031,1.2178093440830708,0.10396394386943204,0.07440177100786859,1.4505898057148314,0.9850288824513103,10829824
9.3,9.616227766016838,8.983772233983164,6.110000000000001,6.469026461420326,5.750973538579676,0.08918285743865031,1.2012079447507857,0.10396394386943204,0.07440177100786859,1.4046247203868703,0.9977911691147013,10993664
9.31,9.540000000000001,9.08,6.049999999999999,6.573927475897189,5.526072524102809,0.08395054702337455,1.2725855551660061,0.09819905871575212,0.06970203533099699,1.476757073190658,1.0684140371413542,11157504
9.250000000000002,9.515518360947036,8.984481639052968,6.18,6.72,5.64,0.08395054702337455,1.2115847192704678,0.09819905871575212,0.06970203533099699,1.385994675839347,1.0371747627015886,11321344
9.24,9.512763633939716,8.967236366060284,6.11,6.5353234063627355,5.684676593637265,0.08395054702337455,1.2431871458888053,0.09819905871575212,0.06970203533099699,1.4518651722968663,1.0345091194807443,11485184
9.29,9.591496268633625,8.988503731366373,6.370000000000001,6.934003546088144,5.805996453911858,0.08297053081465053,1.2061146542429924,0.09668735309947418,0.06925370852982687,1.4191363915075346,0.9930929169784501,11649024
9.260000000000002,9.493238075793814,9.02676192420619,6.5200000000000005,7.001248376620639,6.038751623379362,0.08297053081465053,1.206714863330126,0.09668735309947418,0.06925370852982687,1.3815171462684612,1.0319125803917906,11812864
9.28,9.5027105745132,9.057289425486799,6.539999999999999,6.983170396123206,6.096829603876793,0.08297053081465053,1.2297615230083465,0.09668735309947418,0.06925370852982687,1.3896523728820929,1.0698706731346002,11976704
9.15,9.365638586528478,8.934361413471523,6.33,6.914893152635591,5.74510684736441,0.07617770870618865,1.2634958036243915,0.09008397517864049,0.062271442233736804,1.4769600936912197,1.0500315135575633,12140544
9.459999999999999,9.655959179422654,9.264040820577344,6.279999999999999,6.9475327707311445,5.612467229268854,0.07617770870618865,1.272862620651722,0.09008397517864049,0.062271442233736804,1.4923808826704885,1.0533443586329554,12304384
9.17,9.43851443164195,8.90148556835805,6.35,6.788748219369606,5.911251780630393,0.07617770870618865,1.2426920413970948,0.09008397517864049,0.062271442233736804,1.3849529257789486,1.100431157015241,12468224
9.080000000000002,9.395594676761192,8.764405323238812,6.2299999999999995,6.830083327547099,5.6299166724529,0.07379007723936576,1.253765833377838,0.0863806612077983,0.06119949327093321,1.4351859976298036,1.0723456691258726,12632064
9.28,9.601869538788621,8.958130461211377,6.33,6.926741149913428,5.733258850086572,0.07379007723936576,1.2006858184933662,0.0863806612077983,0.06119949327093321,1.350735031206428,1.0506366057803045,12795904
9.299999999999999,9.62249030993194,8.977509690068057,6.5,7.067450438364444,5.932549561635556,0.07379007723936576,1.1912785694003105,0.0863806612077983,0.06119949327093321,1.293700141440011,1.08885699736061,12959744
9.290000000000001,9.528537208837532,9.05146279116247,6.23,6.637553677446297,5.822446322553704,0.07798724039094883,1.2190104961395263,0.0911363657907408,0.06483811499115685,1.401924988259262,1.0360960040197906,13123584
9.21,9.46475478405714,8.955245215942861,6.26,6.850254182534948,5.669745817465052,0.07798724039094883,1.221013255417347,0.0911363657907408,0.06483811499115685,1.4171907848032541,1.0248357260314398,13287424
9.35,9.579128784747791,9.120871215252208,6.17,6.643392015141785,5.696607984858215,0.07798724039094883,1.2675575822591783,0.0911363657907408,0.06483811499115685,1.477875990304132,1.0572391742142244,13451264
9.400000000000002,9.693257565972306,9.106742434027698,6.45,6.760644491340182,6.139355508659818,0.07798724039094883,1.2279870592057704,0.0911363657907408,0.06483811499115685,1.3877004090232008,1.06827370938834,13615104
9.139999999999999,9.364499443206435,8.915500556793562,6.56,7.018693797647188,6.101306202352811,0.08253951231639192,1.2272028602659701,0.09301851511223805,0.0720605095205458,1.3938792185655988,1.0605265019663415,13778944
9.25,9.544108823397055,8.955891176602945,6.29,6.7725971404805465,5.807402859519454,0.08253951231639192,1.2227445483207702,0.09301851511223805,0.0720605095205458,1.403087179391825,1.0424019172497154,13942784
9.41,9.55456832294801,9.265431677051991,6.34,6.811593044902064,5.868406955097936,0.08253951231639192,1.2681283608078957,0.09301851511223805,0.0720605095205458,1.428560346980367,1.1076963746354245,14106624
9.290000000000001,9.51561028345357,9.064389716546431,6.12,6.633419906119737,5.606580093880263,0.08034928078096087,1.2694218628108502,0.09718385686962162,0.06351470469230013,1.4094932932457744,1.129350432375926,14270464
9.34,9.62,9.06,6.470000000000001,6.884849370253831,6.05515062974617,0.08034928078096087,1.2828453361988068,0.09718385686962162,0.06351470469230013,1.4665972059393357,1.0990934664582779,14434304
9.370000000000001,9.60685438564654,9.133145614353461,6.609999999999999,7.145630469633683,6.074369530366316,0.08034928078096087,1.322965906560421,0.09718385686962162,0.06351470469230013,1.4716923637378863,1.1742394493829555,14598144
9.270000000000001,9.566816441593119,8.973183558406884,6.280000000000001,6.978283610003845,5.581716389996157,0.07618404750077536,1.2599326811730862,0.09234433265228612,0.06002376234926459,1.393823285671416,1.1260420766747565,14761984
9.34,9.55540659228538,9.12459340771462,6.4,7.027694193059009,5.772305806940992,0.07618404750077536,1.337061743438244,0.09234433265228612,0.06002376234926459,1.5077587923469595,1.1663646945295283,14925824
9.25,9.515518360947034,8.984481639052966,6.27,6.821452627158489,5.71854737284151,0.07618404750077536,1.279168789088726,0.09234433265228612,0.06002376234926459,1.438068823520245,1.120268754657207,15089664
9.190000000000001,9.47792360097776,8.902076399022242,6.45,7.036941223633168,5.863058776366833,0.07554085044978077,1.345048500597477,0.09919962724357345,0.0518820736559881,1.4806926396381228,1.2094043615568313,15253504
9.27,9.530959767013998,9.009040232986,6.57,6.930693775937429,6.209306224062572,0.07554085044978077,1.303972029685974,0.09919962724357345,0.0518820736559881,1.478866576549338,1.12907748282261,15417344
9.32,9.591293199325012,9.048706800674989,6.220000000000001,6.903812839891151,5.536187160108851,0.07554085044978077,1.2908935070037841,0.09919962724357345,0.0518820736559881,1.4659447885420145,1.1158422254655538,15581184
9.24,9.44591260281974,9.03408739718026,6.369999999999999,6.7416180835212405,5.998381916478758,0.07262639718704327,1.329296986758709,0.08859738654333116,0.05665540783075538,1.4743427784737735,1.1842511950436445,15745024
9.150000000000002,9.403968501984009,8.896031498015995,6.540000000000001,6.9786342439892275,6.101365756010774,0.07262639718704327,1.3762083008885384,0.08859738654333116,0.05665540783075538,1.5500612822881,1.202355319488977,15908864
9.459999999999999,9.670713075057053,9.249286924942945,6.3100000000000005,6.7582186966202995,5.8617813033797015,0.07262639718704327,1.28243458122015,0.08859738654333116,0.05665540783075538,1.411432588983966,1.153436573456334,16072704
9.45,9.670227155455452,9.229772844544547,6.4300000000000015,6.796196668472013,6.06380333152799,0.07262639718704327,1.3315864861011506,0.08859738654333116,0.05665540783075538,1.507231864004379,1.1559411081979223,16236544
9.32,9.555796522451033,9.084203477548968,6.319999999999999,6.813558507170122,5.8264414928298764,0.07059789714862835,1.292808508872986,0.08220306661438226,0.058992727682874446,1.4341957227165174,1.1514212950294545,16400384
9.370000000000001,9.58470910553584,9.155290894464162,6.389999999999999,6.803400532171887,5.976599467828111,0.07059789714862835,1.3142257064580918,0.08220306661438226,0.058992727682874446,1.4624439977589099,1.1660074151572737,16564224
9.359999999999998,9.570713075057052,9.149286924942944,6.32,6.888858506133116,5.751141493866885,0.07059789714862835,1.278033861517906,0.08220306661438226,0.058992727682874446,1.4092593186871567,1.1468084043486555,16728064
9.33,9.58709920264365,9.07290079735635,6.510000000000001,7.034309069156734,5.985690930843267,0.0725565207585456,1.2876468740403653,0.08552264069222187,0.05959040082486933,1.4066834978894387,1.1686102501912918,16891904
9.27,9.619428104193123,8.920571895806876,6.410000000000001,7.077008245826093,5.742991754173909,0.0725565207585456,1.162135337293148,0.08552264069222187,0.05959040082486933,1.325918341786004,0.9983523328002919,17055744
9.389999999999999,9.644754784057138,9.13524521594286,6.460000000000001,6.974198405287298,5.945801594712703,0.0725565207585456,1.227734026312828,0.08552264069222187,0.05959040082486933,1.3617433614071142,1.0937246912185419,17219584
9.23,9.46685438564654,8.99314561435346,6.29,6.631906419945575,5.948093580054425,0.07703703193894093,1.2516732573509217,0.08796448409618184,0.06610957978170003,1.3727989979385007,1.1305475167633428,17383424
9.38,9.563303027798234,9.196696972201767,6.130000000000001,6.675985347788749,5.584014652211253,0.07703703193894093,1.234122308343649,0.08796448409618184,0.06610957978170003,1.3524863279849992,1.1157582887022988,17547264
9.27,9.613656805548791,8.926343194451208,6.55,7.1570420084310475,5.942957991568952,0.07703703193894093,1.2707068204879761,0.08796448409618184,0.06610957978170003,1.39145097652947,1.1499626644464822,17711104
9.39,9.698058436014987,9.081941563985014,6.529999999999999,6.997011777153424,6.062988222846575,0.07161352269253689,1.2494307272136211,0.08533855850037413,0.05788848688469965,1.367037216382029,1.1318242380452133,17874944
9.31,9.491383571472172,9.12861642852783,6.049999999999999,6.630086200490926,5.469913799509072,0.07161352269253689,1.2999643877148628,0.08533855850037413,0.05788848688469965,1.4584981873707106,1.141430588059015,18038784
9.379999999999999,9.598174242292714,9.161825757707284,6.419999999999999,6.712574776766555,6.127425223233443,0.07161352269253689,1.2895455673336982,0.08533855850037413,0.05788848688469965,1.442743537273758,1.1363475973936383,18202624
9.22,9.447156333832012,8.992843666167989,6.470000000000001,6.867617907041422,6.07238209295858,0.07346570750510081,1.308127872645855,0.08791411388668693,0.05901730112351469,1.4370887213857095,1.1791670239060004,18366464
9.41,9.626564078277077,9.193435921722923,6.4799999999999995,6.9633218389437825,5.9966781610562165,0.07346570750510081,1.2381496228277684,0.08791411388668693,0.05901730112351469,1.4114755407122865,1.0648237049432503,18530304
9.54,9.750713075057053,9.329286924942945,6.09,6.457287353444139,5.722712646555861,0.07346570750510081,1.3243996560573579,0.08791411388668693,0.05901730112351469,1.4785682433031055,1.1702310688116102,18694144
9.49,9.791496268633628,9.188503731366373,6.5,6.887298334620742,6.112701665379258,0.07346570750510081,1.3021904587745667,0.08791411388668693,0.05901730112351469,1.4696823870372087,1.1346985305119248,18857984
9.34,9.605329983228431,9.074670016771568,6.4,6.9,5.9,0.0725496494198637,1.2567035183310509,0.08521273007021635,0.05988656876951103,1.449597266040133,1.0638097706219687,19021824
9.48,9.668679622641132,9.291320377358868,6.3599999999999985,6.7799999999999985,5.939999999999999,0.0725496494198637,1.2617624334990978,0.08521273007021635,0.05988656876951103,1.3964371097829584,1.1270877572152371,19185664
9.399999999999999,9.541421356237308,9.25857864376269,6.39,6.927494186015068,5.852505813984932,0.0725496494198637,1.2881989613175393,0.08521273007021635,0.05988656876951103,1.4064284040319588,1.1699695186031198,19349504
9.49,9.7243074902772,9.2556925097228,6.25,6.8537383539249435,5.6462616460750565,0.0724302712740249,1.2545868761837482,0.08317984938321886,0.06168069316483095,1.4333053085278937,1.0758684438396027,19513344
9.51,9.794429253066557,9.225570746933442,6.49,6.940444225182208,6.039555774817792,0.0724302712740249,1.2358838006854058,0.08317984938321886,0.06168069316483095,1.3545560754917871,1.1172115258790245,19677184
9.26,9.560665927567458,8.959334072432542,6.519999999999999,6.936653333119992,6.103346666880006,0.0724302712740249,1.29349325299263,0.08317984938321886,0.06168069316483095,1.4153986793414937,1.1715878266437663,19841024
9.23,9.479198715887543,8.980801284112458,6.28,6.864465567848098,5.695534432151902,0.06905534051571459,1.2055318139493465,0.08149293149152007,0.056617749539909105,1.4124683467011612,0.9985952811975318,20004864
9.48,9.646132477258362,9.313867522741639,6.2700000000000005,6.7475981574503825,5.792401842549618,0.06905534051571459,1.2595415256917477,0.08149293149152007,0.056617749539909105,1.380791923522474,1.1382911278610215,20168704
9.46,9.725329983228432,9.19467001677157,6.409999999999999,6.928555686498566,5.891444313501433,0.06905534051571459,1.237021454423666,0.08149293149152007,0.056617749539909105,1.3933375214525219,1.08070538739481,20332544
9.370000000000001,9.60685438564654,9.133145614353461,6.45,6.695967477524977,6.204032522475023,0.06809232384822314,1.298618420958519,0.07641617944500582,0.059768468251440464,1.4343162816849944,1.1629205602320436,20496384
9.49,9.594403065089105,9.385596934910895,6.37,6.736196668472012,6.003803331527989,0.06809232384822314,1.3087430953979493,0.07641617944500582,0.059768468251440464,1.4699543773152335,1.1475318134806651,20660224
9.349999999999998,9.565638586528475,9.13436141347152,6.45,7.096915759585435,5.803084240414566,0.06809232384822314,1.2856649160385132,0.07641617944500582,0.059768468251440464,1.4265866076551839,1.1447432244218425,20824064
9.4,9.740587727318529,9.059412272681472,6.33,7.04,5.62,0.07099587290825103,1.3198693230748177,0.08306033026988976,0.0589314155466123,1.495290709531211,1.1444479366184246,20987904
9.47,9.698254244210267,9.241745755789735,6.380000000000001,6.769358446678637,5.990641553321365,0.07099587290825103,1.278488813340664,0.08306033026988976,0.0589314155466123,1.4518257703706972,1.1051518563106308,21151744
9.32,9.52880613017821,9.11119386982179,6.4799999999999995,7.003067873224881,5.9569321267751185,0.07099587290825103,1.2941605970263481,0.08306033026988976,0.0589314155466123,1.44533343755628,1.1429877564964162,21315584
9.469999999999999,9.715153013442624,9.224846986557374,6.090000000000001,6.328537208837532,5.8514627911624695,0.07099587290825103,1.2921348638832568,0.08306033026988976,0.0589314155466123,1.507978015233204,1.0762917125333096,21479424
9.379999999999999,9.58396078054371,9.176039219456287,6.470000000000001,7.003010318849458,5.936989681150544,0.06409871963353068,1.3400969997048378,0.07796450034827725,0.05023293891878412,1.539109533527645,1.1410844658820305,21643264
9.45,9.635741756210066,9.264258243789932,6.609999999999999,7.3427346040688946,5.877265395931104,0.06409871963353068,1.238489754498005,0.07796450034827725,0.05023293891878412,1.428222613012014,1.048756895983996,21807104
9.41,9.694429253066557,9.125570746933443,6.58,7.101152568831815,6.058847431168185,0.06409871963353068,1.2713877335190773,0.07796450034827725,0.05023293891878412,1.405637999471332,1.1371374675668227,21970944
9.389999999999999,9.576815416922692,9.203184583077306,6.5699999999999985,6.946961536499414,6.193038463500583,0.06587601002207318,1.2921568512916566,0.0784583569223115,0.05329366312183485,1.4306007472046143,1.153712955378699,22134784
9.359999999999998,9.550787840283387,9.169212159716608,6.470000000000001,6.867617907041422,6.07238209295858,0.06587601002207318,1.2631841346621513,0.0784583569223115,0.05329366312183485,1.4112659006869683,1.1151023686373343,22298624
9.57,9.793830292855993,9.346169707144007,6.56,6.8922649545167225,6.227735045483277,0.06587601002207318,1.3015395835042,0.0784583569223115,0.05329366312183485,1.4400837651452425,1.1629954018631576,22462464
9.36,9.593238075793812,9.126761924206187,6.410000000000001,6.740000000000001,6.080000000000001,0.06744432095707675,1.2755756989121436,0.08169243333083151,0.053196208583322,1.4193422712899473,1.13180912653434,22626304
9.48,9.73219040425837,9.22780959574163,6.17,6.655901224530254,5.684098775469746,0.06744432095707675,1.2349559359252453,0.08169243333083151,0.053196208583322,1.40530086220201,1.0646110096484807,22790144
9.33,9.67655446902327,8.98344553097673,6.389999999999999,6.872597140480545,5.907402859519452,0.06744432095707675,1.2123792707920074,0.08169243333083151,0.053196208583322,1.3546571308310102,1.0701014107530045,22953984
9.48,9.693541565040627,9.266458434959373,6.21,6.763985559378582,5.656014440621418,0.06660451858752285,1.2430459149181843,0.07965705164633785,0.05355198552870785,1.3994205565758393,1.0866712732605293,23117824
9.499999999999998,9.66124515496597,9.338754845034027,6.720000000000001,7.283560112144215,6.156439887855786,0.06660451858752285,1.3025030672550202,0.07965705164633785,0.05355198552870785,1.4161552005924523,1.1888509339175881,23281664
9.620000000000001,9.813907194296654,9.426092805703348,6.4399999999999995,6.9899090833947,5.890090916605299,0.06660451858752285,1.2156835988163948,0.07965705164633785,0.05355198552870785,1.348760868518141,1.0826063291146486,23445504
9.459999999999999,9.684499443206436,9.235500556793562,6.529999999999999,7.051632054229798,6.008367945770201,0.0644208702045413,1.2558686822652816,0.07589365608577574,0.05294808432330688,1.361842852746572,1.1498945117839912,23609344
9.420000000000002,9.676124969497316,9.163875030502687,6.470000000000001,7.116606526413089,5.823393473586912,0.0644208702045413,1.2571672916412353,0.07589365608577574,0.05294808432330688,1.3831739196404755,1.131160663641995,23773184
9.430000000000001,9.556885775404497,9.303114224595506,6.28,6.818144961882949,5.741855038117052,0.0644208702045413,1.2590739496052266,0.07589365608577574,0.05294808432330688,1.4030907905427403,1.1150571086677128,23937024
9.47,9.719198715887543,9.220801284112458,6.38,6.904976189936267,5.855023810063733,0.0644208702045413,1.2926675707101822,0.07589365608577574,0.05294808432330688,1.4307068297588394,1.154628311661525,24100864
9.299999999999999,9.63466401061363,8.965335989386368,6.4799999999999995,6.864187454245971,6.095812545754028,0.0642339705401544,1.253621755540371,0.0773961222964828,0.05107181878382599,1.3666266654958044,1.1406168455849377,24264704
9.569999999999999,9.759999999999998,9.379999999999999,6.4300000000000015,6.913838816136119,5.946161183863884,0.0642339705401544,1.2890458658337594,0.0773961222964828,0.05107181878382599,1.427006744908439,1.1510849867590798,24428544
9.359999999999998,9.522480768092716,9.197519231907279,6.5600000000000005,7.247313611097584,5.872686388902417,0.0642339705401544,1.2994080394506455,0.0773961222964828,0.05107181878382599,1.4663422857996837,1.1324737931016073,24592384
9.499999999999998,9.789827534923788,9.210172465076209,6.87,7.222278299076171,6.517721700923829,0.06362116610581549,1.3050341054797172,0.07614725199271614,0.051095080218914825,1.4662126808043552,1.1438555301550792,24756224
9.56,9.817681974534503,9.302318025465498,6.37,6.656530975637888,6.083469024362112,0.06362116610581549,1.2697118058800698,0.07614725199271614,0.051095080218914825,1.4233788033346215,1.1160448084255181,24920064


==> data/progress-ninja-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
2.4899999999999998,2.8405709628591618,2.1394290371408378,2.79,3.126005952328229,2.453994047671771,0.0,2.7072245091199876,0.0,0.0,2.7081915853003853,2.70625743293959,16384
3.37,3.7896427051671457,2.9503572948328545,3.3300000000000005,3.605862284482675,3.054137715517326,0.0,2.5708060681819918,0.0,0.0,2.6131320426642146,2.528480093699769,180224
4.0600000000000005,4.627802782663136,3.492197217336865,3.7199999999999998,4.21152822909778,3.2284717709022197,0.0,2.2758837074041365,0.0,0.0,2.423548540070599,2.128218874737674,344064
3.9,4.297492138287036,3.502507861712964,3.8,4.279583152331272,3.320416847668728,0.0,2.0649332255125046,0.0,0.0,2.265657368234536,1.8642090827904734,507904
4.33,5.024334213473598,3.6356657865264017,4.3100000000000005,4.728210473326531,3.891789526673471,0.8224492930347728,1.8354172080755233,0.9537492859290208,0.6911493001405248,1.9417246406209918,1.7291097755300548,671744
4.779999999999999,5.267442304278157,4.292557695721841,4.66,5.261996677731696,4.058003322268304,0.8224492930347728,1.644980975985527,0.9537492859290208,0.6911493001405248,1.7576947398862401,1.5322672120848138,835584
4.5200000000000005,5.009489530020817,4.030510469979184,4.88,5.359165942028437,4.400834057971562,0.8224492930347728,1.6156277626752853,0.9537492859290208,0.6911493001405248,1.697606966834485,1.5336485585160855,999424
5.029999999999999,5.425094925302767,4.634905074697231,5.0200000000000005,5.552541078227774,4.487458921772227,0.8492953566360864,1.577270969748497,0.8893467448746006,0.8092439683975721,1.6898518018628506,1.4646901376341435,1163264
5.5600000000000005,6.442269800004511,4.67773019999549,5.0600000000000005,5.618927544499286,4.501072455500715,0.8492953566360864,1.5619390219449998,0.8893467448746006,0.8092439683975721,1.675161601714618,1.4487164421753815,1327104
5.6800000000000015,6.223691088762729,5.136308911237274,5.17,5.565094925302768,4.774905074697232,0.8492953566360864,1.458536183834076,0.8893467448746006,0.8092439683975721,1.555056535722728,1.362015831945424,1490944
6.3100000000000005,6.834309069156734,5.785690930843267,5.42,5.997581163127746,4.842418836872254,0.760484133551472,1.4309874534606934,0.8047927275409272,0.7161755395620168,1.529326353571269,1.332648553350118,1654784
6.540000000000001,7.044380808516741,6.035619191483261,5.74,6.232341345003647,5.2476586549963535,0.760484133551472,1.3809084475040436,0.8047927275409272,0.7161755395620168,1.4812214766536982,1.280595418354389,1818624
6.67,7.016554469023269,6.323445530976731,5.720000000000001,6.184327470649757,5.255672529350244,0.760484133551472,1.3125142440199853,0.8047927275409272,0.7161755395620168,1.360681475754072,1.2643470122858986,1982464
7.3100000000000005,7.725812457725836,6.894187542274165,6.029999999999999,6.393455636907724,5.6665443630922745,0.6236625951582179,1.3250510558485984,0.6741486950178847,0.5731764952985511,1.363478434520712,1.2866236771764847,2146304
7.63,7.961813200460741,7.298186799539259,5.76,6.2523413450036465,5.267658654996353,0.6236625951582179,1.2716938689351083,0.6741486950178847,0.5731764952985511,1.3603955945122257,1.1829921433579909,2310144
7.889999999999999,8.234818792991332,7.545181207008666,5.9799999999999995,6.576322060635023,5.3836779393649765,0.6236625951582179,1.2372663587331771,0.6741486950178847,0.5731764952985511,1.2927696025654465,1.1817631149009078,2473984
7.83,8.13347981810987,7.526520181890129,6.24,6.606606055596467,5.873393944403533,0.402995094213899,1.2154157564044,0.45628010884739445,0.34971007958040357,1.3047793457407586,1.1260521670680412,2637824
8.370000000000001,8.792018956920185,7.9479810430798175,6.209999999999999,6.739999999999999,5.679999999999999,0.402995094213899,1.2102896004915238,0.45628010884739445,0.34971007958040357,1.3041443624533793,1.1164348385296683,2801664
8.05,8.458044115262064,7.641955884737937,5.9799999999999995,6.37446165846632,5.585538341533679,0.402995094213899,1.1470053404569627,0.45628010884739445,0.34971007958040357,1.2039485425032097,1.0900621384107156,2965504
8.58,8.950944739819828,8.209055260180172,6.15,6.733523778435806,5.566476221564194,0.402995094213899,1.101977438479662,0.45628010884739445,0.34971007958040357,1.164794220519583,1.0391606564397409,3129344
8.379999999999999,8.698747549010184,8.061252450989814,6.0200000000000005,6.5175942121849895,5.5224057878150115,0.2747570825430481,1.1076676905155183,0.3178085132358658,0.2317056518502304,1.198250193201272,1.0170851878297646,3293184
8.709999999999999,9.043016516106933,8.376983483893065,6.470000000000001,7.04974132162543,5.890258678374571,0.2747570825430481,1.1035501673817634,0.3178085132358658,0.2317056518502304,1.1498073771057176,1.0572929576578092,3457024
8.549999999999999,8.850832179129826,8.249167820870172,6.08,6.5694895300208165,5.590510469979184,0.2747570825430481,1.0856224298477173,0.3178085132358658,0.2317056518502304,1.1552253471087655,1.0160195125866691,3620864
8.559999999999999,8.979999999999999,8.139999999999999,5.880000000000001,6.3875431016179816,5.37245689838202,0.19997383781190856,1.0215412318706512,0.22990687324122033,0.17004080238259678,1.1034272998337185,0.9396551639075839,3784704
8.709999999999999,9.021287648325467,8.398712351674531,5.88,6.550522184569608,5.209477815430391,0.19997383781190856,1.0767889238893986,0.22990687324122033,0.17004080238259678,1.1607106471577577,0.9928672006210396,3948544
8.69,9.091123422402632,8.288876577597367,6.23,6.609605057922046,5.850394942077955,0.19997383781190856,1.061422312259674,0.22990687324122033,0.17004080238259678,1.1491712019951466,0.9736734225242014,4112384
8.780000000000001,9.186939798987517,8.373060201012485,6.260000000000001,6.557321374946371,5.9626786250536306,0.16176664544532285,1.1163891158998012,0.1794300141969543,0.14410327669369138,1.2341391302053442,0.9986391015942582,4276224
9.03,9.1852417469626,8.874758253037399,6.02,6.548772162656091,5.491227837343908,0.16176664544532285,1.0977664411067962,0.1794300141969543,0.14410327669369138,1.179563023952838,1.0159698582607544,4440064
8.979999999999999,9.295594676761189,8.664405323238809,6.160000000000001,6.596348484585429,5.723651515414573,0.16176664544532285,1.0986977189779281,0.1794300141969543,0.14410327669369138,1.2206176660097456,0.9767777719461106,4603904
8.830000000000002,9.130166620396075,8.529833379603929,6.1,6.632916503778969,5.567083496221031,0.1285481773868317,1.0732037656009197,0.1477968716695516,0.10929948310411176,1.2371581040934108,0.9092494271084286,4767744
8.97,9.22709920264365,8.712900797356351,6.319999999999999,6.9112698199637785,5.72873018003622,0.1285481773868317,1.0611848175525664,0.1477968716695516,0.10929948310411176,1.2232496683851048,0.899119966720028,4931584
8.849999999999998,8.97845232578665,8.721547674213346,6.140000000000001,6.82585712797929,5.454142872020711,0.1285481773868317,1.0843704275786876,0.1477968716695516,0.10929948310411176,1.2279067421451868,0.9408341130121884,5095424
8.92,9.168193472919818,8.671806527080182,6.14,6.663832034148351,5.616167965851648,0.11866121238371452,1.0878025390207768,0.1386234025137887,0.09869902225364033,1.2561810644650144,0.9194240135765392,5259264
9.059999999999999,9.250787840283389,8.869212159716609,6.36,6.823033476111609,5.896966523888391,0.11866121238371452,1.0604103229939938,0.1386234025137887,0.09869902225364033,1.1964272534079463,0.9243933925800414,5423104
8.790000000000001,9.16,8.420000000000002,6.090000000000001,6.5600000000000005,5.620000000000001,0.11866121238371452,1.093826876580715,0.1386234025137887,0.09869902225364033,1.2549792359184244,0.9326745172430057,5586944
9.120000000000001,9.323960780543713,8.91603921945629,6.279999999999999,6.783587132480566,5.776412867519433,0.11866121238371452,1.0706980690360068,0.1386234025137887,0.09869902225364033,1.2535157333687763,0.8878804047032374,5750784
9.02,9.22880613017821,8.811193869821789,6.26,6.900624695121879,5.619375304878121,0.11174451859015255,1.1254831485450267,0.13115675931397855,0.09233227786632656,1.3240069014792426,0.926959395610811,5914624
8.98,9.168679622641132,8.791320377358868,6.06,6.467921561087422,5.652078438912577,0.11174451859015255,1.099169062077999,0.13115675931397855,0.09233227786632656,1.2110870992604552,0.987251024895543,6078464
9.08,9.293541565040627,8.866458434959373,6.11,6.6585435260761,5.561456473923901,0.11174451859015255,1.08958385810256,0.13115675931397855,0.09233227786632656,1.2356636783848498,0.9435040378202704,6242304
8.95,9.191867732448955,8.708132267551044,6.31,6.682692903071684,5.937307096928315,0.10833556081959914,1.1115989923477172,0.12728045686392256,0.08939066477527571,1.2118299819853622,1.0113680027100722,6406144
9.03,9.412230297072327,8.647769702927672,6.22,6.870845603810919,5.569154396189081,0.10833556081959914,1.1183592699468137,0.12728045686392256,0.08939066477527571,1.2521015931723265,0.984616946721301,6569984
9.03,9.437553677446296,8.622446322553703,6.090000000000001,6.431906419945576,5.748093580054426,0.10833556081959914,1.1005979187786579,0.12728045686392256,0.08939066477527571,1.2276013964960746,0.973594441061241,6733824
9.030000000000001,9.294764045897477,8.765235954102526,6.369999999999999,6.828366665454633,5.911633334545366,0.10261110258433818,1.116001009941101,0.11979258888099352,0.08542961628768285,1.2466026600131954,0.9853993598690067,6897664
9.180000000000003,9.373907194296656,8.98609280570335,6.390000000000001,6.968705451849212,5.811294548150789,0.10261110258433818,1.169402127712965,0.11979258888099352,0.08542961628768285,1.3119064663545104,1.0268977890714195,7061504
9.2,9.496647939483825,8.903352060516173,6.2,6.781377674149946,5.618622325850055,0.10261110258433818,1.0940079167485237,0.11979258888099352,0.08542961628768285,1.2653949556158568,0.9226208778811906,7225344
9.15,9.41172504656605,8.888274953433951,6.08,6.654108003776293,5.505891996223707,0.09776797952576047,1.1126965276896954,0.114743051220481,0.08079290783103994,1.262447367097585,0.9629456882818056,7389184
9.110000000000001,9.390891438103765,8.829108561896238,5.9399999999999995,6.497135531087364,5.382864468912635,0.09776797952576047,1.1367359779775144,0.114743051220481,0.08079290783103994,1.2859700716026636,0.9875018843523651,7553024
9.24,9.635474398665703,8.844525601334297,6.34,6.7329376540877695,5.94706234591223,0.09776797952576047,1.1242334067821502,0.114743051220481,0.08079290783103994,1.3240093367222832,0.9244574768420173,7716864
9.249999999999998,9.547489495612869,8.952510504387128,6.4300000000000015,6.9667494760127875,5.8932505239872155,0.1017262714523364,1.1330089397728442,0.11875443588182037,0.08469810702285242,1.3378002585045814,0.9282176210411069,7880704
9.24,9.547245829914743,8.932754170085257,6.24,6.738397431775085,5.741602568224915,0.1017262714523364,1.1760164737701415,0.11875443588182037,0.08469810702285242,1.3547757864008216,0.9972571611394614,8044544
9.23,9.509463772249642,8.950536227750359,6.1899999999999995,6.631474801092882,5.748525198907117,0.1017262714523364,1.150184700638056,0.11875443588182037,0.08469810702285242,1.3373202403489801,0.9630491609271317,8208384
9.129999999999999,9.413019433961697,8.846980566038301,6.290000000000001,6.634818792991334,5.945181207008668,0.1017262714523364,1.0759179890155792,0.11875443588182037,0.08469810702285242,1.2512603381103429,0.9005756399208156,8372224
9.25,9.370415945787924,9.129584054212076,6.4,6.776828873628336,6.023171126371665,0.09268154895443859,1.137287539988756,0.10855647962682573,0.07680661828205144,1.339848603209066,0.9347264767684463,8536064
9.13,9.36685438564654,8.893145614353461,6.18,6.619999999999999,5.74,0.09268154895443859,1.0898185022175313,0.10855647962682573,0.07680661828205144,1.2292750083343238,0.9503619961007387,8699904
9.32,9.594954541697351,9.04504545830265,6.25,6.758428952755446,5.741571047244554,0.09268154895443859,1.154649295657873,0.10855647962682573,0.07680661828205144,1.3409474503208885,0.9683511409948578,8863744
8.950000000000001,9.195967477524977,8.704032522475025,5.98,6.554108003776293,5.4058919962237075,0.09065475014098748,1.198241113126278,0.10392423507945367,0.07738526520252129,1.3986912174532975,0.9977910087992585,9027584
9.28,9.452046505340853,9.107953494659146,6.44,6.857612260356422,6.0223877396435785,0.09065475014098748,1.0537292785942554,0.10392423507945367,0.07738526520252129,1.187978193936954,0.9194803632515566,9191424
9.1,9.41304951684997,8.78695048315003,6.49,6.840570962859163,6.139429037140838,0.09065475014098748,1.1089733749628068,0.10392423507945367,0.07738526520252129,1.265481654415042,0.9524650955105717,9355264
9.129999999999999,9.498917334913934,8.761082665086064,6.3,6.777493455452533,5.822506544547466,0.08307587903029034,1.149222832173109,0.0982248988182443,0.0679268592423364,1.3915620384164678,0.9068836259297505,9519104
9.22,9.455796522451033,8.984203477548968,6.6,6.940587727318528,6.259412272681471,0.08307587903029034,1.074567923694849,0.0982248988182443,0.0679268592423364,1.246850569872604,0.9022852775170942,9682944
9.339999999999998,9.585764114548889,9.094235885451107,6.62,7.261560597293817,5.978439402706183,0.08307587903029034,1.0798886127769947,0.0982248988182443,0.0679268592423364,1.328349264846836,0.8314279607071533,9846784
9.2,9.516227766016836,8.883772233983162,6.519999999999999,7.009489530020815,6.030510469979182,0.0841646235438607,1.1387853756546975,0.10419880105534024,0.06413044603238116,1.3298541952703253,0.9477165560390696,10010624
9.16,9.577612260356423,8.742387739643577,6.11,6.628555686498567,5.591444313501434,0.0841646235438607,1.1359781958162785,0.10419880105534024,0.06413044603238116,1.2707490800027414,1.0012073116298155,10174464
9.2,9.537638860322682,8.862361139677317,6.21,6.682122865364515,5.737877134635485,0.0841646235438607,1.1781254447996616,0.10419880105534024,0.06413044603238116,1.3244397438875553,1.031811145711768,10338304
9.2,9.378885438199983,9.021114561800015,6.16,6.662394267483219,5.657605732516782,0.08502980911174893,1.1012177117168904,0.10011456130201285,0.069945056921485,1.2590125614281278,0.9434228620056531,10502144
9.15,9.387697286480094,8.912302713519907,6.37,6.81283179650969,5.92716820349031,0.08502980911174893,1.1086726173758508,0.10011456130201285,0.069945056921485,1.2207930540744194,0.9965521806772821,10665984
9.249999999999998,9.50787593916455,8.992124060835446,6.33,6.811767578817836,5.848232421182164,0.08502980911174893,1.161426444351673,0.10011456130201285,0.069945056921485,1.2786289633691716,1.0442239253341745,10829824
9.19,9.48816103031751,8.891838969682489,6.260000000000001,6.694050688284214,5.825949311715787,0.08502980911174893,1.1323418691754341,0.10011456130201285,0.069945056921485,1.2596784925517006,1.0050052457991676,10993664
9.149999999999999,9.4372281323269,8.862771867673096,6.32,6.9010335618533585,5.738966438146642,0.08532248480570762,1.1116952948272227,0.1088966345387839,0.06174833507263133,1.2149777154294226,1.008412874225023,11157504
9.31,9.56475478405714,9.055245215942861,6.56,7.143438085832592,5.976561914167407,0.08532248480570762,1.0825759030878543,0.1088966345387839,0.06174833507263133,1.2272115586218846,0.9379402475538241,11321344
9.260000000000002,9.557321374946373,8.96267862505363,6.62,7.119599839871872,6.120400160128129,0.08532248480570762,1.1201830483973025,0.1088966345387839,0.06174833507263133,1.22893707382684,1.0114290229677652,11485184
9.27,9.616554469023269,8.92344553097673,6.3500000000000005,6.797772263544763,5.902227736455238,0.08240277378039683,1.118559541553259,0.1008685076820049,0.06393703987878877,1.2345452427147374,1.0025738403917805,11649024
9.419999999999998,9.64715633383201,9.192843666167986,6.5,6.786356421265527,6.213643578734473,0.08240277378039683,1.0714693129062653,0.1008685076820049,0.06393703987878877,1.1548041702415879,0.9881344555709428,11812864
9.36,9.65393876913398,9.06606123086602,6.37,6.619198715887543,6.120801284112457,0.08240277378039683,1.1178277902305127,0.1008685076820049,0.06393703987878877,1.2514600410469694,0.984195539414056,11976704
9.200000000000001,9.414476105895274,8.985523894104729,6.42,6.886476151587624,5.953523848412376,0.07916440454740907,1.175474864989519,0.0971125325843818,0.061216276510436346,1.3281671042052134,1.0227826257738246,12140544
9.39,9.576815416922694,9.203184583077308,6.27,6.652230297072328,5.887769702927671,0.07916440454740907,1.1379976928234101,0.0971125325843818,0.061216276510436346,1.2607235732775766,1.0152718123692437,12304384
9.27,9.545862284482673,8.994137715517326,6.300000000000001,6.692428337406972,5.907571662593029,0.07916440454740907,1.1138250291347505,0.0971125325843818,0.061216276510436346,1.2388086978700423,0.9888413603994587,12468224
9.33,9.549317121994614,9.110682878005386,6.529999999999999,7.086866231693033,5.973133768306965,0.07781282207924198,1.1344272315502166,0.09728881530033952,0.05833682885814444,1.2473810806351577,1.0214733824652755,12632064
9.220000000000002,9.480000000000002,8.960000000000003,6.540000000000001,7.095337735076594,5.984662264923408,0.07781282207924198,1.11812988743186,0.09728881530033952,0.05833682885814444,1.2653293230924043,0.9709304517713154,12795904
9.22,9.48381811916546,8.956181880834542,6.459999999999999,6.9563869458396335,5.963613054160365,0.07781282207924198,1.1040425442159176,0.09728881530033952,0.05833682885814444,1.1567124557157515,1.0513726327160837,12959744
9.270000000000001,9.610734500748018,8.929265499251985,6.26,6.6293237062523875,5.890676293747612,0.07480860129654726,1.1258758530020714,0.09384789020427693,0.05576931238881759,1.2457448945185179,1.0060068114856249,13123584
9.260000000000002,9.61270384177097,8.907296158229034,6.390000000000001,6.783573373083089,5.996426626916912,0.07480860129654726,1.107394577562809,0.09384789020427693,0.05576931238881759,1.2220755144733955,0.9927136406522225,13287424
9.290000000000001,9.501896201004172,9.07810379899583,6.45,6.9,6.0,0.07480860129654726,1.1271228700876237,0.09384789020427693,0.05576931238881759,1.2512782456164564,1.002967494558791,13451264
9.240000000000002,9.47748684174076,9.002513158259244,6.4,6.925357021462548,5.8746429785374525,0.07480860129654726,1.1570230558514596,0.09384789020427693,0.05576931238881759,1.3554114125159824,0.9586346991869369,13615104
9.42,9.694954541697351,9.145045458302649,5.890000000000001,6.315323406362736,5.464676593637265,0.07640973828759641,1.1154738277196885,0.09035294400232055,0.06246653257287226,1.3001253089844493,0.9308223464549277,13778944
9.38,9.689192496674806,9.070807503325195,6.57,6.913656805548792,6.226343194451209,0.07640973828759641,1.1363569736480712,0.09035294400232055,0.06246653257287226,1.2814464036870603,0.9912675436090821,13942784
9.4,9.604939015319193,9.195060984680808,6.6,7.06475800154489,6.135241998455109,0.07640973828759641,1.1175288029015065,0.09035294400232055,0.06246653257287226,1.252433478030098,0.9826241277729147,14106624
9.379999999999999,9.598174242292714,9.161825757707284,6.51,7.206347614342147,5.813652385657853,0.07721333036853359,1.1499286629259586,0.09357209156472895,0.060854569172338224,1.2969976297663348,1.0028596960855825,14270464
9.3,9.556904651573303,9.043095348426698,6.2,6.6024922359499625,5.797507764050038,0.07721333036853359,1.1226995870471002,0.09357209156472895,0.060854569172338224,1.2939076560888134,0.9514915180053868,14434304
9.47,9.77675723300356,9.163242766996442,6.0699999999999985,6.654893152635589,5.485106847364408,0.07721333036853359,1.1332925483584404,0.09357209156472895,0.060854569172338224,1.2861261808834195,0.9804589158334612,14598144
9.350000000000001,9.56095023109729,9.139049768902712,6.67,7.117325384926901,6.222674615073099,0.07673260630735775,1.1447644807398318,0.09041947457082591,0.06304573804388958,1.2906439173223934,0.9988850441572702,14761984
9.370000000000001,9.707786915081092,9.03221308491891,6.220000000000001,6.723587132480567,5.716412867519434,0.07673260630735775,1.0902100868523121,0.09041947457082591,0.06304573804388958,1.191616597428254,0.9888035762763704,14925824
9.469999999999999,9.711039415863878,9.22896058413612,6.169999999999999,6.637011777153424,5.7029882228465745,0.07673260630735775,1.1254397563636303,0.09041947457082591,0.06304573804388958,1.2568349637097125,0.9940445490175479,15089664
9.5,9.81304951684997,9.18695048315003,6.409999999999999,6.835323406362734,5.984676593637264,0.07250171476977883,1.1018116645514966,0.0905196917936156,0.05448373774594206,1.2436939481676532,0.9599293809353399,15253504
9.459999999999999,9.628522995463527,9.291477004536471,6.4,6.893963561409139,5.906036438590862,0.07250171476977883,1.0828320860862732,0.0905196917936156,0.05448373774594206,1.2560342536333091,0.9096299185392372,15417344
9.46,9.763973683071415,9.156026316928587,6.43,6.767786915081091,6.0922130849189085,0.07250171476977883,1.0978929653763772,0.0905196917936156,0.05448373774594206,1.2006864503581043,0.9950994803946499,15581184
9.400000000000002,9.679284800875381,9.120715199124623,6.14,6.624148737476408,5.6558512625235915,0.07311969868042444,1.0936168782413005,0.09473682635896934,0.051502571001879535,1.2162582776650501,0.970975478817551,15745024
9.419999999999998,9.676124969497312,9.163875030502684,6.389999999999999,6.851410879802372,5.928589120197626,0.07311969868042444,1.1324352383613587,0.09473682635896934,0.051502571001879535,1.2999084578337887,0.9649620188889287,15908864
9.270000000000001,9.61655446902327,8.923445530976732,6.230000000000001,6.788659108938538,5.671340891061464,0.07311969868042444,1.1131481774151326,0.09473682635896934,0.051502571001879535,1.2257851165536688,1.0005112382765964,16072704
9.41,9.612237484161566,9.207762515838434,6.62,6.957045990927054,6.282954009072946,0.07311969868042444,1.0718827858567237,0.09473682635896934,0.051502571001879535,1.2057419068623316,0.9380236648511158,16236544
9.38,9.64,9.120000000000001,6.319999999999999,6.726939798987515,5.913060201012484,0.07476676679269753,1.068477639555931,0.09491886470704225,0.05461466887835281,1.2336852429388854,0.9032700361729765,16400384
9.459999999999999,9.70576411454889,9.214235885451108,6.369999999999999,6.857954915950233,5.882045084049765,0.07476676679269753,1.1230584740638734,0.09491886470704225,0.05461466887835281,1.292492388885172,0.9536245592425746,16564224
9.510000000000002,9.790891438103765,9.229108561896238,6.39,7.114499827467198,5.665500172532801,0.07476676679269753,1.0690535090863704,0.09491886470704225,0.05461466887835281,1.2365718332280857,0.9015351849446552,16728064
9.459999999999999,9.701660919471891,9.218339080528107,6.459999999999999,6.792264954516722,6.127735045483276,0.07473945968025832,0.9878897681832314,0.09247391005885851,0.057005009301658124,1.1127974449129292,0.8629820914535336,16891904
9.41,9.746005952328229,9.073994047671771,6.58,6.969358446678636,6.190641553321364,0.07473945968025832,1.114998397231102,0.09247391005885851,0.057005009301658124,1.31043572557911,0.919561068883094,17055744
9.55,9.741049731745429,9.358950268254572,6.4,6.879583152331272,5.920416847668728,0.07473945968025832,1.0635147020220757,0.09247391005885851,0.057005009301658124,1.2150233559232642,0.9120060481208871,17219584
9.45,9.763847096529505,9.136152903470494,6.609999999999999,6.918058436014986,6.301941563985013,0.07417453633237486,1.0712467193603517,0.09307123893950167,0.055277833725248054,1.2484002088412476,0.8940932298794556,17383424
9.41,9.64,9.18,6.36,6.732021504754766,5.987978495245235,0.07417453633237486,1.0665337860584259,0.09307123893950167,0.055277833725248054,1.1933133257524804,0.9397542463643713,17547264
9.429999999999998,9.705862284482672,9.154137715517324,6.34,6.80946778377222,5.8705322162277795,0.07417453633237486,1.0929589740931989,0.09307123893950167,0.055277833725248054,1.244878544733572,0.9410394034528259,17711104
9.49,9.78137604568667,9.19862395431333,6.119999999999999,6.717996655509041,5.522003344490957,0.07006804744579345,1.1096393264830113,0.08743101118232527,0.05270508370926163,1.1940769854249504,1.0252016675410722,17874944
9.37,9.531554944214035,9.208445055785964,6.24,6.858384993349612,5.621615006650388,0.07006804744579345,1.0612382650375367,0.08743101118232527,0.05270508370926163,1.1502416076035613,0.9722349224715122,18038784
9.360000000000001,9.715527776692625,9.004472223307378,6.2299999999999995,6.906830850360708,5.553169149639291,0.07006804744579345,1.1182552419602871,0.08743101118232527,0.05270508370926163,1.2198995979060194,1.0166108860145548,18202624
9.47,9.730959767014,9.209040232986002,6.2,6.607430975749267,5.792569024250733,0.07077514051296699,1.1468906700611115,0.0892658618971025,0.052284419128831465,1.2523694386846012,1.0414119014376217,18366464
9.39,9.760000000000002,9.02,6.390000000000001,6.894876222454574,5.885123777545427,0.07077514051296699,1.1421180970966816,0.0892658618971025,0.052284419128831465,1.2762223886661022,1.008013805527261,18530304
9.53,9.74,9.319999999999999,6.43,6.856731765867037,6.003268234132962,0.07077514051296699,1.1390124619007111,0.0892658618971025,0.052284419128831465,1.2869648460337422,0.9910600777676801,18694144
9.52,9.7427105745132,9.297289425486799,6.7700000000000005,7.3848983655857285,6.155101634414272,0.07077514051296699,1.1466790050268174,0.0892658618971025,0.052284419128831465,1.3037581488645251,0.9895998611891097,18857984
9.489999999999998,9.70189620100417,9.278103798995827,6.28,6.752863616701476,5.807136383298524,0.07350996293424329,1.122487735003233,0.09383213354559591,0.05318779232289067,1.2418330482830862,1.0031424217233798,19021824
9.5,9.700000000000001,9.299999999999999,6.640000000000001,7.0600000000000005,6.220000000000001,0.07350996293424329,1.1423966147005558,0.09383213354559591,0.05318779232289067,1.2806490983588477,1.0041441310422639,19185664
9.57,9.842213151776324,9.297786848223677,6.76,7.060665927567458,6.459334072432542,0.07350996293424329,1.1277576133608818,0.09383213354559591,0.05318779232289067,1.2944151696925068,0.9611000570292567,19349504
9.540000000000001,9.708522995463527,9.371477004536475,6.2700000000000005,6.715084261685358,5.824915738314643,0.0710797034453605,1.1208220720291138,0.08807699456306833,0.054082412327652686,1.3094396422924823,0.9322045017657453,19513344
9.45,9.630277563773198,9.2697224362268,6.580000000000001,6.9719183588453095,6.188081641154692,0.0710797034453605,1.1431422278285026,0.08807699456306833,0.054082412327652686,1.271727872286963,1.0145565833700423,19677184
9.430000000000001,9.798917334913936,9.061082665086067,6.49,6.915323406362735,6.064676593637265,0.0710797034453605,1.1223538741469383,0.08807699456306833,0.054082412327652686,1.3490308766355754,0.8956768716583012,19841024
9.539999999999997,9.682828568570855,9.39717143142914,6.459999999999999,6.9970288632839015,5.922971136716097,0.06406959903467183,1.0514796257019043,0.07871494118558242,0.049424256883761224,1.1896357138309543,0.9133235375728543,20004864
9.52,9.718997487421323,9.321002512578676,6.49,7.230877857679658,5.749122142320342,0.06406959903467183,1.112558612972498,0.07871494118558242,0.049424256883761224,1.2782289295698055,0.9468882963751907,20168704
9.45,9.715518360947035,9.184481639052963,6.590000000000001,7.140363516232681,6.03963648376732,0.06406959903467183,1.0558854356408118,0.07871494118558242,0.049424256883761224,1.2255937694558243,0.8861771018257993,20332544
9.49,9.732693221990232,9.247306778009769,6.42,6.855430821141545,5.984569178858455,0.061704664159392034,1.128806648403406,0.07694749681909986,0.046461831499684206,1.2722466249291988,0.9853666718776133,20496384
9.580000000000002,9.802710574513203,9.357289425486801,6.65,7.142442890089805,6.157557109910195,0.061704664159392034,1.078262374550104,0.07694749681909986,0.046461831499684206,1.180102820810633,0.9764219282895752,20660224
9.41,9.763411940941447,9.056588059058553,6.32,6.848772162656092,5.791227837343909,0.061704664159392034,1.0564795479178428,0.07694749681909986,0.046461831499684206,1.21214928765711,0.9008098081785757,20824064
9.46,9.773687742827164,9.146312257172838,6.26,6.860333240792145,5.6596667592078544,0.06235483300525567,1.1184373117983342,0.08201719200683619,0.042692474003675145,1.2529813359655526,0.9838932876311157,20987904
9.35,9.727491721763537,8.972508278236463,6.529999999999999,7.02,6.039999999999999,0.06235483300525567,1.1073009073734283,0.08201719200683619,0.042692474003675145,1.3015884613505428,0.9130133533963138,21151744
9.540000000000001,9.768910462845193,9.311089537154809,6.380000000000001,6.979666574022599,5.780333425977402,0.06235483300525567,1.1333734825253488,0.08201719200683619,0.042692474003675145,1.2493676639749334,1.0173793010757641,21315584
9.32,9.56,9.08,6.260000000000001,6.809909083394701,5.7100909166053,0.06235483300525567,1.1449325248599052,0.08201719200683619,0.042692474003675145,1.28446292080964,1.0054021289101702,21479424
9.26,9.5704834939252,8.949516506074799,6.540000000000001,6.889857113690719,6.190142886309283,0.06349487879452335,1.1580898106098174,0.08326695289587555,0.04372280469317116,1.313747951369865,1.0024316698497697,21643264
9.37,9.606854385646539,9.13314561435346,6.35,7.001536645170477,5.6984633548295225,0.06349487879452335,1.1928094148635864,0.08326695289587555,0.04372280469317116,1.2927178270323747,1.092901002694798,21807104
9.48,9.612664991614215,9.347335008385786,6.57,6.933455636907725,6.206544363092275,0.06349487879452335,1.1168127559125423,0.08326695289587555,0.04372280469317116,1.2458072083440648,0.9878183034810198,21970944
9.529999999999998,9.775153013442623,9.284846986557373,6.36,6.726606055596467,5.993393944403533,0.061817491863553155,1.1860858865082264,0.07584891432408335,0.04778606940302296,1.3696236663552175,1.0025481066612354,22134784
9.600000000000001,9.748323969741914,9.451676030258088,6.39,6.829203825119954,5.950796174880045,0.061817491863553155,1.164174286276102,0.07584891432408335,0.04778606940302296,1.2998085243217898,1.0285400482304141,22298624
9.459999999999999,9.650787840283387,9.269212159716611,6.25,6.956045324324154,5.543954675675846,0.061817491863553155,1.1076603025197982,0.07584891432408335,0.04778606940302296,1.2388062948840008,0.9765143101555955,22462464
9.54,9.696204993518132,9.383795006481867,6.27,6.892976725086901,5.647023274913098,0.06313919735559348,1.1801113769412042,0.07508255744489113,0.05119583726629583,1.3423579296787758,1.0178648242036326,22626304
9.48,9.837211421989835,9.122788578010166,6.3500000000000005,6.640688837074973,6.059311162925028,0.06313919735559348,1.1337777510285378,0.07508255744489113,0.05119583726629583,1.2806683869995221,0.9868871150575534,22790144
9.45,9.79423828956117,9.105761710438829,6.6,7.058257569495583,6.141742430504416,0.06313919735559348,1.1668178170919419,0.07508255744489113,0.05119583726629583,1.2908719577447245,1.0427636764391592,22953984
9.43,9.64,9.219999999999999,6.409999999999999,6.7880211634287155,6.031978836571283,0.062718151659313,1.2013688817620278,0.0699672123224553,0.055469090996170714,1.401499859449958,1.0012379040740977,23117824
9.43,9.60916472867169,9.25083527132831,6.25,6.686463056855904,5.813536943144096,0.062718151659313,1.1499784000217914,0.0699672123224553,0.055469090996170714,1.3162372067551642,0.9837195932884186,23281664
9.469999999999999,9.689317121994613,9.250682878005385,6.65,7.035356977359954,6.264643022640047,0.062718151659313,1.1330288358032703,0.0699672123224553,0.055469090996170714,1.283925378514665,0.9821322930918757,23445504
9.529999999999998,9.85878564445547,9.201214355544526,6.579999999999998,7.006145515053249,6.153854484946748,0.06767850951871039,1.14204478636384,0.08348333518790059,0.051873683849520194,1.3402503731813546,0.9438391995463256,23609344
9.489999999999998,9.752488094968133,9.227511905031864,6.21,6.7285556864985665,5.691444313501433,0.06767850951871039,1.1263290457427502,0.08348333518790059,0.051873683849520194,1.2538053158606435,0.998852775624857,23773184
9.62,9.797763888346312,9.442236111653687,6.339999999999999,6.886260011349905,5.793739988650093,0.06767850951871039,1.0648598946630954,0.08348333518790059,0.051873683849520194,1.2217150171518245,0.9080047721743661,23937024
9.57,9.765192212959432,9.374807787040568,6.49,6.990899191454728,5.989100808545272,0.06767850951871039,1.1375355519354344,0.08348333518790059,0.051873683849520194,1.3185415344995242,0.9565295693713447,24100864
9.44,9.640997512422418,9.239002487577581,6.469999999999999,6.80181320046074,6.138186799539258,0.06403880800316883,1.156615323573351,0.07641753314522526,0.05166008286111241,1.3031557516700172,1.0100748954766847,24264704
9.52,9.838747549010185,9.201252450989815,6.43,6.830124980474851,6.029875019525148,0.06403880800316883,1.0434630669653415,0.07641753314522526,0.05166008286111241,1.1771441104383749,0.9097820234923082,24428544
9.440000000000001,9.625472369909915,9.254527630090088,6.68,7.17152822909778,6.188471770902219,0.06403880800316883,1.1418591879308224,0.07641753314522526,0.05166008286111241,1.3030722296506574,0.9806461462109874,24592384
9.57,9.7252417469626,9.4147582530374,6.640000000000001,7.08988887516808,6.190111124831921,0.06287295897313541,1.1625598266720771,0.08745027944095643,0.03829563850531439,1.3093020824958184,1.015817570848336,24756224
9.49,9.78137604568667,9.19862395431333,6.489999999999999,6.959999999999999,6.02,0.06287295897313541,1.1424616798758507,0.08745027944095643,0.03829563850531439,1.269166778790399,1.0157565809613023,24920064


==> data/progress-plunder-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
4.4270000000000005,4.767824001502242,4.086175998497759,4.129,4.358627959970034,3.8993720400299647,0.0,2.7073009252548217,0.0,0.0,2.707524990621628,2.7070768598880153,16384,-0.1728292353451252,5.002175760269165
4.244999999999999,4.732570507721703,3.7574294922782956,4.265000000000001,4.749298461694853,3.7807015383051485,0.0,2.6241096913814546,0.0,0.0,2.70188396884891,2.546335413913999,180224,-0.10407999604940414,3.7934553623199463
3.8220000000000005,4.175123207960055,3.468876792039946,4.07,4.641436785655246,3.498563214344754,0.0,2.5564323008060454,0.0,0.0,2.6568478147434633,2.4560167868686276,344064,-0.12512142360210418,3.2998337507247926
3.935,4.550487611573133,3.319512388426867,3.774,4.237706803918165,3.3102931960818345,0.0,2.547313240170479,0.0,0.0,2.6745231880391747,2.4201032923017833,507904,-0.13624877110123632,3.3271363258361815
3.968,4.566561609193239,3.369438390806761,3.8690000000000007,4.479679130149378,3.2583208698506234,0.07651663141314198,2.541608089208603,0.08067841573864186,0.0723548470876421,2.715819702075251,2.3673964763419546,671744,-0.08352471590042114,3.3203449487686156
3.8569999999999993,4.313202805778307,3.400797194221692,4.07,4.4753393639902255,3.6646606360097755,0.07651663141314198,2.5170694291591644,0.08067841573864186,0.0723548470876421,2.65117840935139,2.382960448966939,835584,-0.09892328083515163,3.236921691894531
3.846000000000001,4.308562428219155,3.383437571780847,3.9169999999999994,4.446736727063548,3.387263272936451,0.07651663141314198,2.521584910154343,0.08067841573864186,0.0723548470876421,2.6724163696510543,2.3707534506576313,999424,-0.09485643953084946,3.203748035430908
3.992,4.706727920260571,3.2772720797394297,3.9240000000000004,4.495965033896304,3.3520349661036963,0.040478923299542606,2.482476960122585,0.0479811596457599,0.03297668695332531,2.7014587291190377,2.2634951911261325,1163264,0.04315482259262357,3.288791072368622
3.968,4.538627724527998,3.3973722754720024,4.04,4.621584043797627,3.458415956202373,0.040478923299542606,2.4680723756551743,0.0479811596457599,0.03297668695332531,2.6563754337232073,2.2797693175871414,1327104,0.025133095029741526,3.2943136215209963
3.8939999999999997,4.52547763222461,3.2625223677753894,3.9229999999999996,4.4365377298699675,3.4094622701300317,0.040478923299542606,2.44249814003706,0.0479811596457599,0.03297668695332531,2.623825591724021,2.2611706883500986,1490944,0.017594870179891604,3.241153836250305
3.912,4.466018050247463,3.357981949752537,4.086,4.660355290739104,3.5116447092608967,0.03795478887991517,2.4181749522686005,0.04491932542449933,0.030990252335331012,2.580188435658969,2.256161468878232,1654784,0.2839056760072708,3.272615647315979
4.011,4.6487060451336495,3.3732939548663508,4.0600000000000005,4.617548204194041,3.5024517958059596,0.03795478887991517,2.4169772982597353,0.04491932542449933,0.030990252335331012,2.592954237429772,2.2410003590896985,1818624,0.24947903864085674,3.3630332469940187
3.9199999999999995,4.352943414316466,3.4870565856835327,3.943,4.433388621401435,3.452611378598565,0.03795478887991517,2.385579925775528,0.04491932542449933,0.030990252335331012,2.5201273744150448,2.2510324771360115,1982464,0.23905109459301457,3.2994959592819213
4.023000000000001,4.547843786283119,3.498156213716882,3.8690000000000007,4.292991745202664,3.4450082547973375,0.03618555944628188,2.397709196805954,0.0420203602233344,0.03035075866922936,2.5511330891145154,2.2442853044973927,2146304,0.5585722118616104,3.3848908662796022
4.174,4.846773364514381,3.5012266354856196,4.061999999999999,4.48104176402836,3.6429582359716393,0.03618555944628188,2.417337565124035,0.0420203602233344,0.03035075866922936,2.571342370940074,2.263332759307996,2310144,0.5688454508781433,3.5007522821426393
4.378,5.026178987626103,3.729821012373897,4.306,4.750166635397122,3.861833364602878,0.03618555944628188,2.4503441244363784,0.0420203602233344,0.03035075866922936,2.5626315955481522,2.3380566533246046,2473984,0.5569469451904296,3.6603832244873047
4.371999999999999,4.980355159425807,3.7636448405741914,4.336,4.9021483904419405,3.7698516095580596,0.03714146972300413,2.4382335275411604,0.04281077153619091,0.031472167909817356,2.5297966463568953,2.3466704087254255,2637824,0.8828184276819229,3.672824668884277
4.4239999999999995,4.932747481566247,3.915252518433751,4.213,4.823115562823962,3.602884437176038,0.03714146972300413,2.4387278288602827,0.04281077153619091,0.031472167909817356,2.52283223833629,2.3546234193842754,2801664,0.8993079751729965,3.7249040603637695
4.3469999999999995,4.784722514842451,3.9092774851575482,4.323,4.8811048288628225,3.7648951711371783,0.03714146972300413,2.458256793022156,0.04281077153619091,0.031472167909817356,2.5325424470104743,2.3839711390338376,2965504,0.8627512723207473,3.6554798603057863
4.733,5.3170556480336435,4.148944351966356,4.433999999999999,4.968830814370301,3.8991691856296975,0.03714146972300413,2.4654908806085585,0.04281077153619091,0.031472167909817356,2.5633183834807527,2.3676633777363643,3129344,0.890158188343048,3.9446502208709715
4.721,5.316507346722104,4.125492653277896,4.514,5.014143979269971,4.01385602073003,0.03805837897971282,2.471495917439461,0.04292280393534219,0.033193954024083455,2.5297970340662537,2.413194800812668,3293184,1.190618359670043,3.9312441825866697
4.691,5.257276434261572,4.124723565738428,4.724,5.315881744945728,4.132118255054272,0.03805837897971282,2.4631410479545592,0.04292280393534219,0.033193954024083455,2.534784518363745,2.3914975775453735,3457024,1.2356743440032005,3.935314989089966
4.973999999999999,5.685803343627999,4.262196656372,4.773,5.316103120963229,4.229896879036771,0.03805837897971282,2.4484969288110734,0.04292280393534219,0.033193954024083455,2.5065976407639132,2.3903962168582336,3620864,1.2583304420113564,4.131316447257996
5.098000000000001,5.788706884285947,4.4072931157140545,4.817000000000001,5.361335374562412,4.27266462543759,0.03790617134970181,2.458466187119484,0.042546763700847354,0.03326557899855627,2.5030151646679446,2.4139172095710233,3784704,1.5060691297054292,4.210034680366516
5.239,5.812959057773288,4.665040942226712,4.904999999999999,5.527145481378752,4.282854518621247,0.03790617134970181,2.4678716331720354,0.042546763700847354,0.03326557899855627,2.5104423645087257,2.425300901835345,3948544,1.4788291335105896,4.313965916633606
5.3309999999999995,6.178047224185287,4.483952775814712,5.018,5.53863038712699,4.497369612873009,0.03790617134970181,2.472542589902878,0.042546763700847354,0.03326557899855627,2.503861909871826,2.44122326993393,4112384,1.4617212533950805,4.338342380523682
5.6,6.263083705123266,4.936916294876733,5.172999999999999,5.805487944549142,4.540512055450856,0.03972043474559537,2.4685085296630858,0.04384919591452903,0.03559167357666171,2.512193790821474,2.4248232685046975,4276224,1.787861943244934,4.571848130226135
5.528,6.419546970159172,4.636453029840827,5.430000000000001,6.202463591375024,4.657536408624977,0.03972043474559537,2.4649009823799135,0.04384919591452903,0.03559167357666171,2.513598134439726,2.416203830320101,4440064,1.7611931324005128,4.48671977519989
5.6770000000000005,6.535033216140262,4.818966783859739,5.289,6.01393379008017,4.5640662099198295,0.03972043474559537,2.4489812523126604,0.04384919591452903,0.03559167357666171,2.506252754844477,2.3917097497808437,4603904,1.8069811105728149,4.603266644477844
5.888,6.724179406586888,5.051820593413112,5.395,6.292599576648741,4.497400423351258,0.04098213422421391,2.458603376150131,0.04618704978993121,0.035777218658496604,2.5033936171718,2.4138131351284624,4767744,2.1262184143066407,4.735556864738465
6.174,7.1672693491697,5.1807306508303,5.630999999999999,6.5109028355449245,4.751097164455074,0.04098213422421391,2.4667554825544356,0.04618704978993121,0.035777218658496604,2.5007976947002235,2.4327132704086476,4931584,2.1465983271598814,4.915427541732788
5.941,6.76051754099592,5.1214824590040795,5.611,6.655054117371317,4.566945882628683,0.04098213422421391,2.4752149641513825,0.04618704978993121,0.035777218658496604,2.5101620345201052,2.44026789378266,5095424,2.076447296142578,4.764448022842407
5.881,6.680542994466214,5.081457005533786,5.412999999999999,6.298110727536391,4.527889272463608,0.04058062822508261,2.463424989581108,0.04455106101202076,0.03661019543814446,2.5095654239427803,2.4172845552194357,5259264,2.3162970185279845,4.70833387374878
6.339,7.401124757267244,5.276875242732757,5.901000000000001,6.961324950192157,4.840675049807844,0.04058062822508261,2.4671512126922606,0.04455106101202076,0.03661019543814446,2.499767944557968,2.434534480826553,5423104,2.3322124600410463,4.967721772193909
6.478,7.465884608646172,5.490115391353828,6.112,7.252910162983922,4.971089837016078,0.04058062822508261,2.4630888015031815,0.04455106101202076,0.03661019543814446,2.501630671764115,2.424546931242248,5586944,2.2903703451156616,5.058107829093933
6.831999999999999,8.253554079168287,5.410445920831711,6.085000000000001,7.010864460922873,5.159135539077129,0.04058062822508261,2.4642496675252916,0.04455106101202076,0.03661019543814446,2.514225511153139,2.414273823897444,5750784,2.3288864731788634,5.262918090820312
6.747,7.617540636616121,5.876459363383879,6.359,7.447369881979467,5.270630118020533,0.04362872740700059,2.4613134562969208,0.04872849000487921,0.03852896480912198,2.499884981496981,2.4227419310968608,5914624,2.5668334484100344,5.275132179260254
6.891000000000001,7.949021266326912,5.83297873367309,6.552000000000001,7.630534190464077,5.473465809535925,0.04362872740700059,2.457950159907341,0.04872849000487921,0.03852896480912198,2.4832058107950896,2.4326945090195924,6078464,2.554787254333496,5.324767780303955
7.191,8.447920442987542,5.934079557012457,6.372999999999999,7.649895062250613,5.096104937749385,0.04362872740700059,2.4632464230060576,0.04872849000487921,0.03852896480912198,2.496161476398897,2.430331369613218,6242304,2.46359703540802,5.451478719711304
7.475,9.012805254250354,5.937194745749644,6.946,8.318888924858818,5.573111075141182,0.044579079442913366,2.4488499581813814,0.0488899092795193,0.040268249606307434,2.4818461617154903,2.4158537546472725,6406144,2.7632812023162843,5.624753046035766
7.652000000000001,8.941820142500497,6.362179857499505,6.641,7.833044042810499,5.448955957189501,0.044579079442913366,2.4573575049638747,0.0488899092795193,0.040268249606307434,2.4902694734650006,2.424445536462749,6569984,2.721996784210205,5.705259990692139
7.5840000000000005,8.87627860773132,6.2917213922686805,6.6190000000000015,7.602467843907467,5.635532156092536,0.044579079442913366,2.445354813337326,0.0488899092795193,0.040268249606307434,2.4883880331255304,2.4023215935491216,6733824,2.729461598396301,5.658198666572571
7.693,8.843278661890238,6.54272133810976,6.747,8.254760259457717,5.239239740542283,0.04768415085618467,2.45442376434803,0.052718265232257144,0.0426500364801122,2.495430333083462,2.413417195612598,6897664,2.9444101810455323,5.711131381988525
7.938000000000001,9.374271562066172,6.50172843793383,7.200999999999999,8.502118365099808,5.89988163490019,0.04768415085618467,2.4470293164253234,0.052718265232257144,0.0426500364801122,2.484344639495887,2.4097139933547598,7061504,2.9106615781784058,5.849036931991577
8.466000000000001,9.964540623406654,6.967459376593348,7.641999999999999,9.124280675175925,6.1597193248240725,0.04768415085618467,2.4347974598407744,0.052718265232257144,0.0426500364801122,2.4711349651835075,2.3984599544980414,7225344,2.9368364810943604,6.132484674453735
8.030000000000001,9.206851732377533,6.853148267622468,6.731999999999999,7.89270495820428,5.571295041795719,0.049361765989275795,2.452503705024719,0.05581013561982108,0.04291339635873051,2.484987050945243,2.4200203591041953,7389184,3.1723100423812864,5.929539489746094
8.98,10.379949999107112,7.580050000892889,7.807,9.243127083513155,6.370872916486846,0.049361765989275795,2.4390145570039747,0.05581013561982108,0.04291339635873051,2.4677562624247154,2.410272851583234,7553024,3.172915887832642,6.42753529548645
8.719,10.160585585388532,7.277414414611466,7.420999999999999,8.556944100737356,6.285055899262643,0.049361765989275795,2.4446768313646317,0.05581013561982108,0.04291339635873051,2.4749148777095105,2.414438785019753,7716864,3.1423035144805906,6.242009830474854
8.562999999999999,9.880179182951203,7.245820817048795,7.889,9.35367368379445,6.424326316205551,0.0510703014329313,2.433377707004547,0.05768210829889865,0.04445849456696395,2.4773588348763056,2.3893965791327885,7880704,3.315960955619812,6.149933242797852
8.508,10.213712754246739,6.802287245753259,7.831999999999999,9.192704229434154,6.471295770565844,0.0510703014329313,2.432762712240219,0.05768210829889865,0.04445849456696395,2.486492677057996,2.379032747422442,8044544,3.320448613166809,6.130413269996643
9.433,11.229658286931603,7.636341713068397,8.008000000000001,9.525615234504452,6.49038476549555,0.0510703014329313,2.4331099897623063,0.05768210829889865,0.04445849456696395,2.4720815756552637,2.394138403869349,8208384,3.410638213157654,6.60880856513977
9.331,10.81277899836649,7.849221001633509,8.190000000000001,9.648800877433244,6.731199122566759,0.0510703014329313,2.430155634880066,0.05768210829889865,0.04445849456696395,2.480785110885938,2.379526158874194,8372224,3.356174039840698,6.537119722366333
9.93,11.5439082997494,8.316091700250599,8.438999999999998,10.017350087908254,6.860649912091742,0.05369322354342021,2.4280787616968156,0.05979752077568812,0.0475889263111523,2.4774721438857275,2.3786853795079037,8536064,3.549181652069092,6.900326156616211
9.38,11.175845204910491,7.5841547950895105,9.187,10.905406529317204,7.468593470682795,0.05369322354342021,2.4284135162830354,0.05979752077568812,0.0475889263111523,2.4714636628972895,2.3853633696687813,8699904,3.439279794692993,6.543592166900635
9.64,10.926942112140248,8.353057887859753,8.917,10.485432657145342,7.348567342854657,0.05369322354342021,2.4200042873620986,0.05979752077568812,0.0475889263111523,2.460559636379145,2.3794489383450523,8863744,3.494543170928955,6.726857662200928
10.252,11.973120565213257,8.530879434786744,9.366000000000001,11.221926722691391,7.510073277308613,0.05606034135204631,2.428706458210945,0.0618262823693795,0.050294400334713114,2.484783503360731,2.3726294130611594,9027584,3.6237733602523803,6.993160581588745
9.949000000000002,11.95200998499758,7.945990015002423,8.747,10.237181532565748,7.256818467434252,0.05606034135204631,2.4133336544036865,0.0618262823693795,0.050294400334713114,2.457518377550389,2.369148931256984,9191424,3.6192778587341308,6.81575379371643
10.495000000000001,12.264159404915228,8.725840595084774,8.824000000000002,10.251768888861221,7.396231111138783,0.05606034135204631,2.4197836041450502,0.0618262823693795,0.050294400334713114,2.4615412664934535,2.378025941796647,9355264,3.628752017021179,7.135063028335571
9.973,11.437978156833747,8.508021843166254,8.681000000000001,10.396805641673906,6.965194358326096,0.058296815449708994,2.4177425116300584,0.06575799963705718,0.050835631262360806,2.4695809935083424,2.3659040297517744,9519104,3.6789656400680544,6.810380220413208
10.479000000000001,12.279930037508398,8.678069962491604,8.428999999999998,10.26602721808905,6.591972781910947,0.058296815449708994,2.4151112735271454,0.06575799963705718,0.050835631262360806,2.482340974009891,2.3478815730443996,9682944,3.76840763092041,7.082323265075684
11.239,13.000280500090772,9.47771949990923,9.248999999999999,10.610612646827281,7.887387353172715,0.058296815449708994,2.414624920487404,0.06575799963705718,0.050835631262360806,2.475064006072272,2.3541858349025357,9846784,3.798254871368408,7.451197004318237
11.07,12.403611637621689,9.736388362378312,9.070000000000002,10.900879570042772,7.239120429957232,0.060476489349336235,2.412113752961159,0.06780798177915161,0.05314499691952087,2.457206854957428,2.3670206509648897,10010624,4.027737402915955,7.417470836639405
10.725,12.068169758444553,9.381830241555447,9.489,11.254363701903946,7.723636298096056,0.060476489349336235,2.4070089221000672,0.06780798177915161,0.05314499691952087,2.4700686742901685,2.343949169909966,10174464,3.8375813961029053,7.134845972061157
10.642,12.795591419002221,8.488408580997778,9.92,12.02647098247282,7.813529017527181,0.060476489349336235,2.4179678916931153,0.06780798177915161,0.05314499691952087,2.4683312003139353,2.3676045830722954,10338304,3.895110249519348,7.142614221572876
10.317,11.976120550171084,8.657879449828917,10.281,12.06434208720593,8.497657912794072,0.06259363376942317,2.4256467461585998,0.06685937431413416,0.058327893224712185,2.452318244962872,2.3989752473543273,10502144,4.05778284072876,6.919526195526123
11.410999999999998,13.369149381431352,9.452850618568643,10.115,12.143212266997713,8.086787733002287,0.06259363376942317,2.428700390458107,0.06685937431413416,0.058327893224712185,2.459515492576042,2.397885288340172,10665984,4.096958351135254,7.471253347396851
10.951,12.414259717206757,9.487740282793244,10.463999999999999,11.946296866353025,8.981703133646972,0.06259363376942317,2.4206932574510573,0.06685937431413416,0.058327893224712185,2.452423739979751,2.388962774922364,10829824,4.078184509277344,7.254952096939087
11.621999999999998,13.752843964254538,9.491156035745458,10.136,12.155654425885775,8.116345574114224,0.06259363376942317,2.410973608493805,0.06685937431413416,0.058327893224712185,2.4419724813954127,2.379974735592197,10993664,4.055505800247192,7.600442266464233
11.873,13.551225550991283,10.194774449008715,10.519,12.465008478912669,8.572991521087332,0.061964859972401067,2.410412061214447,0.06687176002030255,0.05705795992449958,2.4505461846828367,2.370277937746057,11157504,4.224478554725647,7.718680667877197
11.8,13.38591298626375,10.214087013736252,11.245999999999999,13.490291424926806,9.001708575073192,0.061964859972401067,2.412454459071159,0.06687176002030255,0.05705795992449958,2.4340198063812473,2.390889111761071,11321344,4.09023609161377,7.595321846008301
12.477,14.167704291116575,10.786295708883426,10.242,12.827288378498617,7.656711621501385,0.061964859972401067,2.4123474597930907,0.06687176002030255,0.05705795992449958,2.444207202367216,2.3804877172189656,11485184,4.190328001976013,8.006454706192017
12.596,14.765844234040776,10.426155765959225,10.764,12.352705133119422,9.175294866880577,0.06498663160291467,2.410096973180771,0.07072219949115624,0.0592510637146731,2.4405972689888373,2.3795966773727044,11649024,4.3756564378738405,8.052594232559205
12.08,13.465452994511182,10.694547005488818,10.473,12.628323873574457,8.317676126425544,0.06498663160291467,2.413547971844673,0.07072219949115624,0.0592510637146731,2.448085044292229,2.3790108993971173,11812864,4.275267124176025,7.730045509338379
11.821,14.045591872681369,9.59640812731863,10.377,12.465344080844918,8.288655919155083,0.06498663160291467,2.4166286259889604,0.07072219949115624,0.0592510637146731,2.451058818031931,2.38219843394599,11976704,4.257416677474976,7.637247848510742
11.867999999999999,13.170588192791566,10.56541180720843,10.596,12.646986104292274,8.545013895707726,0.0633041549215704,2.415568581223488,0.06787472950564238,0.05873358033749842,2.4490862496509487,2.382050912796027,12140544,4.450993895530701,7.685687685012818
12.075,13.915218736998403,10.234781263001596,10.879,12.728656454588256,9.029343545411743,0.0633041549215704,2.4022335678339006,0.06787472950564238,0.05873358033749842,2.433600716763893,2.3708664189039084,12304384,4.406158041954041,7.769435119628906
12.651,14.401859503215492,10.900140496784507,11.112,12.681871332307205,9.542128667692795,0.0633041549215704,2.407736787199974,0.06787472950564238,0.05873358033749842,2.4545147742955384,2.3609588001044095,12468224,4.392335844039917,7.999410581588745
13.059000000000001,15.54706933183141,10.570930668168591,11.479,13.307116243568771,9.650883756431227,0.06682287381645433,2.409179523587227,0.07195286831454534,0.061692879318363314,2.450684714925845,2.3676743322486087,12632064,4.6118439674377445,8.24776291847229
12.028,13.30456413861584,10.751435861384161,11.068000000000001,13.19037979636068,8.945620203639322,0.06682287381645433,2.406419613957405,0.07195286831454534,0.061692879318363314,2.4414749572891656,2.3713642706256444,12795904,4.547455883026123,7.749714946746826
12.66,14.384436139727999,10.935563860272001,10.92,11.99643857233007,9.843561427669929,0.06682287381645433,2.416550490260124,0.07195286831454534,0.061692879318363314,2.4614124569464892,2.371688523573759,12959744,4.5407164812088014,8.011892938613892
12.604,14.5359016538116,10.672098346188399,11.697999999999999,14.089525872743174,9.306474127256823,0.06797925098559666,2.4096403449773787,0.07198029212125251,0.06397820984994082,2.452071432357636,2.3672092575971213,13123584,4.653665351867676,7.99994421005249
12.550999999999998,14.145085631325994,10.956914368674003,11.251999999999999,13.076970136741968,9.42702986325803,0.06797925098559666,2.3987427353858948,0.07198029212125251,0.06397820984994082,2.4332441438421366,2.364241326929653,13287424,4.611035013198853,7.978061819076538
12.599,14.348082330823797,10.849917669176204,11.925,13.417100867904043,10.432899132095958,0.06797925098559666,2.408428651094437,0.07198029212125251,0.06397820984994082,2.4416696302783842,2.3751876719104894,13451264,4.6797315835952755,8.004641103744508
13.826000000000002,15.15621201317685,12.495787986823155,12.171000000000001,14.373355330095489,9.968644669904513,0.06797925098559666,2.405476588010788,0.07198029212125251,0.06397820984994082,2.439890410290092,2.371062765731484,13615104,4.667902898788452,8.54058222770691
12.789,14.662058728390543,10.915941271609457,12.056000000000001,13.853299084737987,10.258700915262015,0.06841587887429339,2.416107785701752,0.07447044964425832,0.062361308104328446,2.447063284879622,2.3851522865238817,13778944,4.740851211547851,8.029697895050049
13.679999999999998,15.889135577550638,11.470864422449358,11.415000000000001,13.010539093848848,9.819460906151154,0.06841587887429339,2.3977037966251373,0.07447044964425832,0.062361308104328446,2.4193177652554136,2.376089827994861,13942784,4.798563623428345,8.525026035308837
13.497,15.608880915203317,11.385119084796683,11.612,12.903857577289385,10.320142422710616,0.06841587887429339,2.399491673707962,0.07447044964425832,0.062361308104328446,2.4255050053701046,2.3734783420458196,14106624,4.69839084148407,8.412903594970704
13.451000000000002,14.985049868811313,11.916950131188692,11.486,13.45604669995409,9.515953300045911,0.06819044643364877,2.4121794044971465,0.07287773751725823,0.06350315535003931,2.4371299271035918,2.3872288818907013,14270464,4.896525144577026,8.354005384445191
13.882,15.829114788603897,11.934885211396102,12.221,14.055881195064138,10.386118804935862,0.06819044643364877,2.4021822839975355,0.07287773751725823,0.06350315535003931,2.434767759831072,2.369596808163999,14434304,4.956399774551391,8.59296703338623
13.576000000000002,15.496641559479542,11.655358440520462,12.535999999999998,14.97328619575133,10.098713804248666,0.06819044643364877,2.4063343197107314,0.07287773751725823,0.06350315535003931,2.431045044523779,2.381623594897684,14598144,5.026922559738159,8.476724433898926
12.940000000000001,14.245748827301792,11.63425117269821,12.266,13.935558025346827,10.596441974653173,0.06884397045141663,2.407478076219559,0.0742247510293069,0.06346318987352637,2.435063800115707,2.379892352323411,14761984,5.008718252182007,8.140591907501221
14.274999999999997,16.498691750220786,12.051308249779208,12.145999999999997,13.808986470179475,10.48301352982052,0.06884397045141663,2.3953079164028166,0.0742247510293069,0.06346318987352637,2.421159139984081,2.369456692821552,14925824,5.205545806884766,8.854156398773194
13.764000000000001,15.66035017863263,11.867649821367372,11.425,13.411037512233847,9.438962487766155,0.06884397045141663,2.411885824799538,0.0742247510293069,0.06346318987352637,2.443401091182973,2.380370558416103,15089664,5.132137155532837,8.53187608718872
13.094,14.927745892974269,11.26025410702573,11.783000000000001,13.683289714754043,9.88271028524596,0.07081389217246395,2.4201431423425674,0.07622335160807707,0.06540443273685083,2.4553724863999227,2.384913798285212,15253504,5.1171873092651365,8.202140140533448
14.139000000000001,15.961412960884553,12.316587039115449,12.775000000000002,14.619398275861265,10.93060172413874,0.07081389217246395,2.4092798441648484,0.07622335160807707,0.06540443273685083,2.439533805290404,2.3790258830392927,15417344,5.076764535903931,8.667189788818359
13.690999999999999,15.164651587044915,12.217348412955083,12.644,14.35923292878839,10.92876707121161,0.07081389217246395,2.40652240216732,0.07622335160807707,0.06540443273685083,2.436724498843718,2.3763203054909225,15581184,5.103276062011719,8.448628044128418
13.880999999999997,15.316440350554489,12.445559649445505,12.595,14.296224558957459,10.893775441042543,0.07064904900583614,2.41795893907547,0.0762883640215074,0.06500973399016488,2.443102682721176,2.3928151954297636,15745024,5.232815933227539,8.556660890579224
13.928999999999998,15.851271833014257,12.00672816698574,12.891,15.116796262015011,10.665203737984989,0.07064904900583614,2.417499843239784,0.0762883640215074,0.06500973399016488,2.442895629133733,2.392104057345835,15908864,5.228255939483643,8.576942443847656
13.357,15.454675141674706,11.259324858325293,11.83,13.542401822003235,10.117598177996765,0.07064904900583614,2.404461082816124,0.0762883640215074,0.06500973399016488,2.4319819171761963,2.376940248456052,16072704,5.199192380905151,8.338757133483886
13.950999999999999,16.122918276547253,11.779081723452745,12.397,14.171080325126233,10.622919674873767,0.07064904900583614,2.403580078482628,0.0762883640215074,0.06500973399016488,2.4291227527593198,2.378037404205936,16236544,5.186498546600342,8.547513580322265
13.99,16.34837232005466,11.63162767994534,12.176,13.76807537510006,10.58392462489994,0.07229763437399009,2.4037500858306884,0.08007792157439551,0.06451734717358466,2.432950650747699,2.374549520913678,16400384,5.331834316253662,8.581201362609864
13.902000000000001,16.30149077931131,11.50250922068869,12.699,14.531705377304274,10.866294622695726,0.07229763437399009,2.395369988679886,0.08007792157439551,0.06451734717358466,2.42369651637179,2.3670434609879822,16564224,5.293865537643432,8.536258172988891
14.372,16.1653421313291,12.5786578686709,12.936000000000002,14.67685151578186,11.195148484218143,0.07229763437399009,2.3937461137771607,0.08007792157439551,0.06451734717358466,2.4258040980818882,2.3616881294724332,16728064,5.344884967803955,8.784663248062134
15.092000000000002,17.100451144538997,13.083548855461007,12.385,14.97744768510379,9.79255231489621,0.07238209890053132,2.4091554522514342,0.07969553672154371,0.06506866107951893,2.4319959961865054,2.386314908316363,16891904,5.439820766448975,9.099850177764893
13.598000000000003,15.674313078512007,11.521686921487998,12.290000000000001,14.415836306021705,10.164163693978297,0.07238209890053132,2.4132541745901106,0.07969553672154371,0.06506866107951893,2.4419634595988597,2.3845448895813615,17055744,5.484282684326172,8.489137840270995
14.222,15.924056403295731,12.519943596704268,12.334,14.46565757099962,10.20234242900038,0.07238209890053132,2.4058980524539946,0.07969553672154371,0.06506866107951893,2.4281124718903553,2.383683633017634,17219584,5.4272308349609375,8.702298450469971
14.322999999999999,16.107892433733753,12.538107566266246,12.442999999999998,13.48033360111393,11.405666398886066,0.07368393675133114,2.4088421911001205,0.08028982812720181,0.06707804537546047,2.440374097631912,2.377310284568329,17383424,5.559099864959717,8.751965045928955
14.913999999999998,16.701043368248232,13.126956631751762,13.170000000000002,14.87425350227013,11.465746497729873,0.07368393675133114,2.4008100777864456,0.08028982812720181,0.06707804537546047,2.419976837949926,2.381643317622965,17547264,5.570233917236328,9.068899250030517
14.988999999999999,17.08496970397952,12.893030296020479,13.431000000000001,15.602121599542505,11.259878400457497,0.07368393675133114,2.4029023975133894,0.08028982812720181,0.06707804537546047,2.4188156793118685,2.3869891157149103,17711104,5.544723081588745,9.027556371688842
15.011000000000001,17.35861346903616,12.66338653096384,13.421999999999997,15.854853468665958,10.989146531334036,0.0735194440487551,2.3914524734020235,0.08034030725199877,0.06669858084551143,2.421022734845738,2.361882211958309,17874944,5.6706148147583,9.015407466888428
14.352,16.782414779415234,11.921585220584767,12.576,14.570022066076502,10.581977933923499,0.0735194440487551,2.398484852910042,0.08034030725199877,0.06669858084551143,2.4302530854315343,2.3667166203885497,18038784,5.675064325332642,8.818809032440186
15.11,16.786878051618544,13.433121948381457,13.232,14.98895645933529,11.475043540664709,0.0735194440487551,2.398252788186073,0.08034030725199877,0.06669858084551143,2.4263461308361065,2.3701594455360397,18202624,5.686091613769531,9.10386962890625
14.645000000000001,16.616553955640068,12.673446044359933,13.338,15.169915936935972,11.506084063064026,0.07395484802270096,2.397356152534485,0.08300614555847236,0.06490355048692956,2.4308095632388262,2.3639027418301435,18366464,5.709235525131225,8.865191173553466
14.486999999999998,16.434722002750906,12.539277997249092,13.291999999999998,15.5262282783995,11.057771721600496,0.07395484802270096,2.3832359999418258,0.08300614555847236,0.06490355048692956,2.4152407924536923,2.3512312074299593,18530304,5.733060455322265,8.873993349075317
15.177000000000001,16.614379908027104,13.739620091972899,14.256,15.692364856155983,12.819635143844017,0.07395484802270096,2.3761097460985185,0.08300614555847236,0.06490355048692956,2.4083200850233313,2.343899407173706,18694144,5.690373706817627,9.144432640075683
15.755,17.912170600578452,13.59782939942155,13.36,14.871919310016246,11.848080689983753,0.07395484802270096,2.3690013617277144,0.08300614555847236,0.06490355048692956,2.417959383663424,2.320043339792005,18857984,5.72440357208252,9.393089199066162
15.869,17.927273305467473,13.810726694532526,12.885,14.155143692658433,11.614856307341567,0.07213922266312991,2.3719389170408247,0.07721389124987156,0.06706455407638827,2.4145682541303577,2.3293095799512917,19021824,5.9063746452331545,9.48613166809082
15.545000000000002,17.614880431329308,13.475119568670696,13.311000000000002,15.00381097586234,11.618189024137664,0.07213922266312991,2.374297019839287,0.07721389124987156,0.06706455407638827,2.4084620013022544,2.3401320383763196,19185664,5.836467838287353,9.278031921386718
15.151999999999997,16.35518577119246,13.948814228807535,13.041,14.161012946353747,11.920987053646254,0.07213922266312991,2.3795703619718553,0.07721389124987156,0.06706455407638827,2.4191289239474534,2.3400117999962573,19349504,5.762389135360718,9.127308654785157
15.432999999999998,16.855631716221733,14.010368283778263,13.35,14.95309076474166,11.74690923525834,0.07617450321598271,2.3753847569227218,0.08409888383718159,0.06825012259478383,2.4190876573313735,2.33168185651407,19513344,5.993543863296509,9.249686241149902
15.530000000000001,16.982563251634847,14.077436748365153,13.220999999999998,14.634198146050297,11.8078018539497,0.07617450321598271,2.37855478823185,0.08409888383718159,0.06825012259478383,2.413553126541923,2.3435564499217767,19677184,6.078593015670776,9.348891735076904
15.526999999999997,17.585251928214813,13.468748071785184,13.065999999999999,14.822161723760086,11.309838276239912,0.07617450321598271,2.375634029507637,0.08409888383718159,0.06825012259478383,2.4130237451320666,2.3382443138832074,19841024,5.920443153381347,9.329143238067626
14.883000000000001,16.79858372304632,12.967416276953681,13.838999999999999,15.777501741036101,11.900498258963896,0.07561920926018496,2.380976805090904,0.08331746762163945,0.06792095089873047,2.4159950016152387,2.3459586085665696,20004864,6.021010828018189,9.065056991577148
14.65,15.893462906563762,13.406537093436238,13.317000000000002,14.756347421576878,11.877652578423126,0.07561920926018496,2.3847074449062347,0.08331746762163945,0.06792095089873047,2.406403466809345,2.3630114230031243,20168704,5.863558101654053,8.931539630889892
14.905000000000001,16.40973419579672,13.400265804203281,12.575,13.27280011464602,11.877199885353978,0.07561920926018496,2.3784423172473907,0.08331746762163945,0.06792095089873047,2.397568239531132,2.3593163949636495,20332544,5.888251209259034,9.046495246887208
15.253,16.6489086646339,13.8570913353661,13.598000000000003,15.004568874957783,12.191431125042222,0.07770708432041525,2.3782936573028564,0.08566751885093327,0.06974664978989722,2.40547920169977,2.351108112905943,20496384,6.1082793235778805,9.162863636016846
15.011000000000001,16.25969892287933,13.762301077120672,13.082999999999998,15.186706490934512,10.979293509065485,0.07770708432041525,2.3727979749441146,0.08566751885093327,0.06974664978989722,2.4047572766804355,2.3408386732077937,20660224,6.076198530197144,9.040811157226562
15.644,16.794479899867877,14.493520100132123,13.287,15.214745055758153,11.35925494424185,0.07770708432041525,2.376347342133522,0.08566751885093327,0.06974664978989722,2.4030869156932435,2.3496077685738004,20824064,6.129334306716919,9.33635950088501
15.14,17.216670411981642,13.063329588018359,13.739,15.324442840344616,12.153557159655385,0.07749782605496872,2.3754472970962524,0.08623622397274108,0.06875942813719635,2.41539743725571,2.335497156936795,20987904,6.167972898483276,9.187013912200928
15.931000000000001,17.73691500353699,14.125084996463013,13.598000000000003,15.323698699078147,11.872301300921858,0.07749782605496872,2.389158257842064,0.08623622397274108,0.06875942813719635,2.422821186251317,2.3554953294328107,21151744,6.282895040512085,9.522508907318116
15.780000000000001,17.684552440863733,13.87544755913627,14.248000000000001,16.156155129961924,12.339844870038078,0.07749782605496872,2.3748844772577287,0.08623622397274108,0.06875942813719635,2.4116852002514846,2.3380837542639727,21315584,6.287250614166259,9.479212951660156
15.645,16.941659168787233,14.348340831212766,13.432999999999998,15.357422250962609,11.508577749037388,0.07749782605496872,2.3837758243083953,0.08623622397274108,0.06875942813719635,2.417246794204268,2.3503048544125225,21479424,6.238807535171508,9.415059185028076
15.38,17.02604981698611,13.733950183013892,13.857999999999999,15.159989247267426,12.556010752732572,0.07692430969500488,2.3846783578395843,0.08226938126061571,0.07157923812939405,2.416612497470269,2.3527442182088993,21643264,6.239518880844116,9.220516967773438
16.198,17.75355006348237,14.642449936517632,13.128,14.716715204182298,11.539284795817702,0.07692430969500488,2.379822188615799,0.08226938126061571,0.07157923812939405,2.4107447384588387,2.348899638772759,21807104,6.391460990905761,9.665615272521972
15.701000000000002,17.569905829623316,13.83209417037669,14.35,15.863149034299001,12.836850965700998,0.07692430969500488,2.3709750682115556,0.08226938126061571,0.07157923812939405,2.415688219813075,2.326261916610036,21970944,6.248069381713867,9.325855541229249
15.287,16.838090261719156,13.735909738280844,13.744,14.985122072964622,12.502877927035378,0.077224122783294,2.362686997652054,0.0835413720016909,0.07090687356489711,2.3992320690482885,2.3261419262558194,22134784,6.2765778541564945,9.149237251281738
15.761,17.230724123772895,14.291275876227106,13.978,15.621750589353507,12.334249410646493,0.077224122783294,2.3699096351861955,0.0835413720016909,0.07090687356489711,2.408879664916516,2.330939605455875,22298624,6.355604076385498,9.411045932769776
15.565999999999999,17.053247121362148,14.07875287863785,13.613,15.015654982524213,12.210345017475786,0.077224122783294,2.3684081733226776,0.0835413720016909,0.07090687356489711,2.3996851266410215,2.3371312200043337,22462464,6.399180364608765,9.364163398742676
15.809999999999999,17.113257457296907,14.50674254270309,13.116999999999999,14.489931535073762,11.744068464926237,0.07996581720769119,2.372587275505066,0.08842202437785646,0.07150961003752593,2.401503917967655,2.343670633042477,22626304,6.514713764190674,9.430371189117432
15.407999999999998,16.94468344170164,13.871316558298357,14.157,15.296377461599096,13.017622538400904,0.07996581720769119,2.377474531531334,0.08842202437785646,0.07150961003752593,2.4171033481995776,2.3378457148630902,22790144,6.416417074203491,9.197082996368408
15.715000000000003,16.870588594613157,14.559411405386852,13.577000000000002,15.006013995732724,12.14798600426728,0.07996581720769119,2.37194077372551,0.08842202437785646,0.07150961003752593,2.4103680169859287,2.333513530465091,22953984,6.506675148010254,9.373843383789062
16.077,17.956627888705636,14.197372111294367,13.294,14.444193027278466,12.143806972721535,0.07886841380071319,2.3771488100290297,0.08489217646895111,0.07284465113247526,2.414934686277276,2.3393629337807833,23117824,6.618349409103393,9.56618537902832
15.912,17.29066457124277,14.533335428757235,13.789999999999997,14.967285012220913,12.612714987779082,0.07886841380071319,2.38067027926445,0.08489217646895111,0.07284465113247526,2.4082844286850245,2.3530561298438757,23281664,6.56414041519165,9.37005386352539
15.607999999999999,16.96745430228456,14.24854569771544,14.264999999999997,16.098217117528634,12.431782882471362,0.07886841380071319,2.381307929754257,0.08489217646895111,0.07284465113247526,2.404516173821128,2.3580996856873866,23445504,6.573144483566284,9.305729579925536
15.781,17.253198695828793,14.308801304171208,13.898,14.965265665146218,12.830734334853782,0.07903188551108538,2.383188697695732,0.08532298232182361,0.07274078870034714,2.4095506138938707,2.356826781497593,23609344,6.8367523670196535,9.48676929473877
15.261999999999997,16.56998929659229,13.954010703407704,13.004,14.578345578327706,11.429654421672293,0.07903188551108538,2.3872579634189606,0.08532298232182361,0.07274078870034714,2.4164914534050146,2.3580244734329066,23773184,6.686015892028808,9.208224296569824
15.015,15.908356032049934,14.121643967950067,12.938999999999998,13.687096918854769,12.190903081145228,0.07903188551108538,2.382313796877861,0.08532298232182361,0.07274078870034714,2.4034302427757117,2.36119735098001,23937024,6.573872852325439,9.0090802192688
15.713,16.82419800215803,14.601801997841967,13.517000000000001,14.501012703170037,12.532987296829965,0.07903188551108538,2.3903201460838317,0.08532298232182361,0.07274078870034714,2.4141317268296105,2.366508565338053,24100864,6.814146232604981,9.392900371551514
15.921000000000001,17.434892004074268,14.407107995925735,13.239999999999998,14.500142849045297,11.9798571509547,0.08203572130417641,2.3891613274812697,0.08943967096160782,0.074631771646745,2.4134934897963656,2.364829165166174,24264704,6.808624792098999,9.420690727233886
16.582,18.179459232656658,14.984540767343342,14.074000000000002,15.893512022493944,12.25448797750606,0.08203572130417641,2.3826985001564025,0.08943967096160782,0.074631771646745,2.411213470801304,2.354183529511501,24428544,6.903186273574829,9.778901958465577
15.788,17.613008493130923,13.962991506869077,14.037,15.542895414695192,12.53110458530481,0.08203572130417641,2.3887310475111008,0.08943967096160782,0.074631771646745,2.4149676847532437,2.362494410268958,24592384,6.74783034324646,9.374993419647216
15.348999999999998,16.913553930038844,13.784446069961152,13.623000000000001,15.152758477668943,12.09324152233106,0.08235014820781236,2.387117514014244,0.09032809722871958,0.07437219918690514,2.41377376499132,2.360461263037168,24756224,6.812598657608032,9.181187534332276
15.762,16.87149357816979,14.652506421830212,13.203,14.595982770891299,11.8100172291087,0.08235014820781236,2.3810845404863357,0.09032809722871958,0.07437219918690514,2.4110201171843664,2.351148963788305,24920064,6.876719951629639,9.413676643371582


==> data/progress-plunder-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
4.244999999999999,4.644581030580781,3.845418969419217,4.462999999999999,4.857716353854258,4.068283646145741,1.1753633439540863,2.7069602727890016,1.8211229446381432,0.5296037432700292,2.707745803715684,2.7061747418623194,16384,0.8328659906983376,4.931556510925293
4.4879999999999995,4.6339999999999995,4.342,4.4350000000000005,4.66931815977427,4.200681840225731,0.14470763998106118,2.689728316664696,0.17407244163273186,0.11534283832939049,2.7010278483400763,2.6784287849893156,180224,2.188541793823242,4.169323348999024
4.534000000000001,4.781879002741257,4.286120997258744,4.385,4.6862391076869,4.0837608923131,0.14077697414904827,2.702320486307144,0.16484465825320357,0.11670929004489297,2.7108430625379105,2.693797910076378,344064,3.50024950504303,4.024727749824524
4.472,4.884960046493605,4.059039953506396,4.406000000000001,4.751259322828509,4.060740677171492,0.12743661338463425,2.70322171151638,0.14985081911704382,0.10502240765222468,2.7126579189469675,2.6937855040857928,507904,3.741485118865967,4.0021826267242435
4.273,4.504562086706783,4.041437913293216,4.286,4.721596143233614,3.8504038567663845,0.11277101794257756,2.691414216160774,0.12374139605332642,0.1018006398318287,2.7276940102637033,2.655134422057845,671744,3.6452985525131227,3.8669978380203247
4.4239999999999995,4.8216480856234565,4.0263519143765425,4.478999999999999,4.785347841513531,4.172652158486468,0.11269146408885715,2.6916170924901963,0.1223215282740726,0.1030613999036417,2.709537098946452,2.6736970860339406,835584,3.9403896570205688,4.015921902656555
4.289000000000001,4.520967670161168,4.057032329838833,4.087999999999999,4.331096688582958,3.8449033114170406,0.09705053875222798,2.6947886854410172,0.11102235259753655,0.08307872490691941,2.7018685622026957,2.687708808679339,999424,3.937986373901367,3.9181682109832763
4.318999999999999,4.68114499858482,3.956855001415178,4.066000000000001,4.4413451744727785,3.690654825527223,0.08937928657978769,2.6867463052272798,0.10228614079695342,0.07647243236262197,2.698586845258908,2.6749057651956516,1163264,3.836901617050171,3.952960801124573
4.677,5.376128743508661,3.977871256491338,4.577,4.962825089904739,4.191174910095261,0.09424200290814039,2.674167799949646,0.10575124936289507,0.08273275645338571,2.707642273320626,2.6406933265786656,1327104,3.79539315700531,4.3079627513885494
4.518,4.893627475033443,4.142372524966556,4.418000000000001,4.869681303575874,3.966318696424128,0.08584693893790242,2.662033298611641,0.10097129191606156,0.07072258595974328,2.7003154004588823,2.6237511967643994,1490944,4.054780840873718,4.1826118469238285
4.851,5.323322982714159,4.378677017285841,4.9079999999999995,5.505708959277004,4.310291040722995,0.09354258822277184,2.6613713085651396,0.10998587677223783,0.07709929967330585,2.694452249804313,2.6282903673259663,1654784,3.9270009756088258,4.51830677986145
5.577,6.552643889951656,4.601356110048344,5.186999999999999,5.836616040442352,4.537383959557647,0.09830907583236692,2.639101853966713,0.10881395732795042,0.08780419433678342,2.682882429139995,2.595321278793431,1818624,4.223205709457398,5.022564792633057
6.0520000000000005,7.223219876880512,4.880780123119489,5.382,6.625461298151253,4.138538701848747,0.09643535539507861,2.617709583044052,0.11432660510107197,0.07854410568908525,2.6709391040954635,2.564480061992641,1982464,4.632161331176758,5.310597991943359
6.135999999999999,7.256189269721862,5.015810730278137,5.705,6.328109139717915,5.081890860282085,0.09368290929123756,2.6033225655555725,0.10707349950563028,0.08029231907684484,2.692247444215938,2.514397686895207,2146304,4.296624684333802,5.410085391998291
6.925,8.010138240041332,5.8398617599586675,6.1979999999999995,7.335934971780022,5.060065028219977,0.1086129333823919,2.588105487823486,0.13125368431497442,0.08597218244980938,2.647585470422645,2.528625505224327,2310144,4.623378610610962,5.894979000091553
7.662999999999999,8.746374819718456,6.579625180281543,6.636,7.22222862434378,6.049771375656221,0.10595241151750083,2.574880051612854,0.1223816427125621,0.08952318032243956,2.617751174557423,2.5320089286682848,2473984,5.366308736801147,6.33027753829956
7.884,8.991503498865805,6.776496501134195,7.382,8.794960013588494,5.969039986411505,0.1062424635048955,2.562133699655533,0.1260485539180537,0.0864363730917373,2.6258885783524075,2.498378820958658,2637824,4.939770317077636,6.395323181152344
8.370000000000001,9.683065116435587,7.056934883564415,7.563,8.351695758832262,6.774304241167736,0.12169384835287926,2.5410924673080446,0.14769235256530083,0.09569534414045767,2.6076356213453646,2.4745493132707246,2801664,5.170443534851074,6.678012084960938
9.314000000000002,10.399580029293098,8.228419970706906,8.219999999999999,9.32974771907853,7.110252280921468,0.12214809032157059,2.5319069266319274,0.1365908695024856,0.10770531114065555,2.582280994736458,2.481532858527397,2965504,5.658019638061523,7.222368431091309
9.622,11.053934356037315,8.190065643962685,8.154,9.318982403300582,6.9890175966994175,0.13285285783931608,2.5130331754684447,0.1487358451722982,0.11696987050633394,2.5740413458555778,2.4520250050813117,3129344,6.077786016464233,7.314041662216186
9.936000000000002,11.259889723504191,8.612110276495812,7.986,9.024866690196582,6.9471333098034185,0.12497221603989601,2.487705460190773,0.1405944251342628,0.10935000694552924,2.53294553169504,2.442465388686506,3293184,5.635829734802246,7.441821146011352
9.794,10.902965283496288,8.685034716503713,8.909,9.989504049043779,7.828495950956222,0.12200639024376866,2.501737204194069,0.1361864851281619,0.10782629535937542,2.5519105484059654,2.4515638599821727,3457024,6.023722791671753,7.2928835391998295
10.203999999999999,11.636802847568358,8.77119715243164,8.966000000000001,10.098432779461987,7.833567220538015,0.11713650701567528,2.498397019505501,0.12664647719111802,0.10762653684023255,2.545375634110818,2.451418404900184,3620864,6.418423318862915,7.518419647216797
10.037,11.106476974974216,8.967523025025786,9.575999999999999,10.380203954230517,8.77179604576948,0.12157447142526505,2.4759988874197005,0.1389342253109968,0.10421471753953329,2.5414038064723625,2.4105939683670385,3784704,6.110150241851807,7.376004934310913
10.690999999999999,11.820508300102304,9.561491699897694,8.866,9.563426698657285,8.168573301342715,0.10688539091497658,2.44875745177269,0.11572807835286113,0.09804270347709203,2.5170631784696864,2.3804517250756936,3948544,6.441680145263672,7.600611686706543
11.225,12.437907663427023,10.012092336572977,9.437999999999999,10.259094391650557,8.616905608349441,0.1026626370847225,2.4618935197591783,0.11585796360483319,0.0894673105646118,2.535357782703139,2.3884292568152174,4112384,6.6993248462677,7.970442771911621
11.463000000000003,12.72941264996841,10.196587350031596,9.708000000000002,10.68102415180714,8.734975848192864,0.10948404488153748,2.455060052871704,0.13232018641792861,0.08664790334514634,2.5234691743815643,2.3866509313618436,4276224,6.600293874740601,7.975614070892334
11.794,13.007723197438363,10.580276802561638,9.780000000000001,11.157403354141408,8.402596645858594,0.09877813011407849,2.4438590884208677,0.10735695040612488,0.0901993098220321,2.508591312250503,2.3791268645912327,4440064,6.913336563110351,8.193366527557373
11.461,12.570814849423092,10.351185150576908,9.415,10.80901757521202,8.020982424787979,0.10201459177769719,2.4464395552873612,0.12406894750555741,0.07996023604983696,2.512680584819057,2.3801985257556653,4603904,7.253933906555176,8.01020860671997
11.995000000000001,13.321305017708974,10.668694982291028,10.068000000000001,11.420588629258727,8.715411370741275,0.091544689098373,2.4689230769872665,0.10552246600522158,0.07756691219152442,2.531990996578216,2.405855157396317,4767744,6.9864442348480225,8.16042799949646
11.540000000000001,13.028778022406296,10.051221977593706,10.296,11.03460950440676,9.55739049559324,0.09825086221098897,2.441735088825226,0.11052202514474262,0.08597969927723532,2.5002617673292957,2.383208410321156,4931584,7.019359397888183,8.009570837020874
11.591,12.685873965349437,10.496126034650562,10.401,11.848145120573607,8.953854879426393,0.08992633153684433,2.465166002511978,0.10855515865945242,0.07129750441423624,2.51886587362496,2.4114661313989965,5095424,7.2237574577331545,7.966511535644531
12.169999999999998,13.537450181907918,10.802549818092078,10.701000000000002,12.621158587200549,8.780841412799456,0.09158758362755175,2.4491555780172347,0.10700821554676049,0.076166951708343,2.488726637144121,2.4095845188903486,5259264,7.359045553207397,8.230045080184937
12.149,13.992135643407721,10.305864356592277,10.882,12.59012645901877,9.17387354098123,0.09124998408369718,2.4398841857910156,0.10530940495507352,0.07719056321232085,2.506332412280806,2.3734359593012253,5423104,7.321670246124268,8.23051118850708
11.669,13.032777474517014,10.305222525482987,10.758000000000001,12.524430298653192,8.99156970134681,0.08207725342363115,2.4521678268909453,0.09446844138221454,0.06968606546504776,2.5280537519559942,2.3762819018258963,5586944,7.318984937667847,8.002104949951171
12.245999999999999,13.73193539563468,10.760064604365317,11.457000000000003,13.403278757012984,9.510721242987021,0.07991347825154657,2.443181923031807,0.0928050760068172,0.06702188049627594,2.5259590035594512,2.360404842504163,5750784,7.578081798553467,8.297690296173096
12.547,14.167382979421841,10.92661702057816,10.879999999999999,12.467016067971587,9.292983932028411,0.08253200710751112,2.42965706884861,0.10157600682274315,0.06348800739227908,2.5037945407911084,2.355519596906112,5914624,7.718466424942017,8.385743665695191
13.034,14.241254736996298,11.826745263003703,10.95,12.183928685135408,9.71607131486459,0.08998681330122048,2.4305741876363753,0.1020254287058108,0.07794819789663016,2.478043118862009,2.3831052564107416,6078464,8.160685205459595,8.746749877929688
12.711,14.15505297686754,11.266947023132461,10.784,12.59917602452214,8.96882397547786,0.08363677100278431,2.4389993846416473,0.10011786742488432,0.0671556745806843,2.4911133492340283,2.3868854200492664,6242304,8.098036098480225,8.493818998336792
12.373,13.256697346380534,11.489302653619465,11.001,12.477295702086813,9.524704297913186,0.08814351279288528,2.4409760415554045,0.09991956199504244,0.07636746359072812,2.5032674438410263,2.3786846392697827,6406144,7.818115186691284,8.326845264434814
12.400000000000002,13.614693376947452,11.185306623052552,11.373,13.000526036658092,9.745473963341906,0.07831105180084702,2.4385777831077577,0.08859717911057245,0.06802492449112159,2.5048323544999875,2.372323211715528,6569984,7.8082348823547365,8.397878074645996
12.379,13.555736589046163,11.202263410953837,11.436000000000002,13.106198790563568,9.765801209436436,0.08454130450263612,2.4579764157533646,0.09904498886518129,0.07003762014009096,2.503066274673927,2.412886556832802,6733824,8.115492248535157,8.377068138122558
12.632000000000001,14.054854876647653,11.20914512335235,11.243,12.438675959447208,10.047324040552793,0.08620658293366427,2.4570359766483305,0.10074158020461645,0.0716715856627121,2.5045801056718204,2.4094918476248406,6897664,8.0059805393219,8.404721355438232
13.294999999999998,14.557238091645152,12.032761908354844,11.613,13.270558747073538,9.95544125292646,0.08267603288404643,2.4568156480789183,0.09397535468479187,0.07137671108330099,2.5028033430755023,2.410827953082334,7061504,8.29428834915161,8.725981426239013
13.704000000000002,15.036968116647959,12.371031883352046,11.932,13.451577572880042,10.412422427119958,0.07584650744684038,2.4595451682806013,0.09326141361530592,0.05843160127837484,2.5112930719890443,2.4077972645721584,7225344,8.368695259094238,8.904747581481933
13.479,15.159883398692484,11.798116601307514,11.171000000000001,12.66127816195501,9.680721838044992,0.07492232332006091,2.4680420815944673,0.08673247339712542,0.0631121732429964,2.505784924646424,2.4302992385425104,7389184,8.193229913711548,8.81714973449707
13.022000000000002,14.258962408482976,11.785037591517028,11.338999999999997,13.00202405274247,9.675975947257523,0.09048730852082368,2.4556015491485597,0.11239611032719535,0.06857850671445201,2.4984176716216395,2.41278542667548,7553024,8.07806625366211,8.54508147239685
13.035,14.699429331632917,11.370570668367083,11.686000000000002,13.059777274524516,10.312222725475488,0.08552158991806205,2.4418018102645873,0.09892479262730783,0.07211838720881628,2.494013947427991,2.3895896731011836,7716864,8.223096084594726,8.681423568725586
13.135,14.387742990401463,11.882257009598536,11.395,13.354516522002301,9.435483477997698,0.08204349726438522,2.4491698324680327,0.09819474717589756,0.06589224735287287,2.491840734261332,2.4064989306747333,7880704,8.282524299621581,8.671520519256593
12.654,13.414265743013585,11.893734256986415,11.178999999999998,13.16003735451909,9.197962645480906,0.07769955219700929,2.4454303294420243,0.08774507612892302,0.06765402826509556,2.49573322456573,2.3951274343183186,8044544,7.977564859390259,8.34814944267273
13.713,14.915356436336578,12.51064356366342,11.355999999999998,12.613928455835225,10.098071544164771,0.09013186078518627,2.4398573994636537,0.10687629642052668,0.07338742514984586,2.48565119455819,2.3940636043691175,8208384,8.495434522628784,8.94634485244751
12.966,14.026454619491092,11.905545380508906,12.169,13.958181097597446,10.379818902402555,0.08653250643983479,2.443839278817177,0.1078577182164887,0.06520729466318088,2.4809088566350814,2.4067697009992726,8372224,8.229742050170898,8.51751799583435
13.344999999999999,14.650957503137064,12.039042496862933,12.087,14.132018581822669,10.04198141817733,0.08401414696127171,2.4604282945394518,0.10726089586058676,0.06076739806195666,2.495009659491559,2.4258469295873444,8536064,8.21569619178772,8.683352518081666
13.379,14.767037823692135,11.990962176307864,11.996,13.419117704197372,10.572882295802629,0.07673062779940659,2.4572476714849474,0.08654065849657558,0.0669205971022376,2.509981905419775,2.40451343755012,8699904,8.353449630737305,8.754509925842285
13.359,14.58360973375194,12.13439026624806,12.296,14.575592946119986,10.016407053880013,0.08331759399734436,2.4442475706338884,0.09217586073351687,0.07445932726117184,2.490551176446831,2.397943964820946,8863744,8.56012783050537,8.7316415309906
13.333000000000002,14.988065255511096,11.677934744488908,11.946000000000002,14.042998807820359,9.849001192179644,0.08096923325210806,2.451130786538124,0.09582275613577032,0.0661157103684458,2.487130525382486,2.415131047693762,9027584,8.370094108581544,8.700913095474244
13.959999999999999,16.415149689937458,11.50485031006254,11.534,13.195512563900738,9.872487436099263,0.08800575672648843,2.4457638919353486,0.10740775339705365,0.06860376005592321,2.4788975652179026,2.4126302186527946,9191424,8.596893548965454,8.999290037155152
12.978,14.862583773675238,11.093416226324761,12.58,14.732426537654653,10.427573462345347,0.08848846112377937,2.4423842668533324,0.10828843098580614,0.0686884912617526,2.4788903187065228,2.405878215000142,9355264,8.049472856521607,8.512232494354247
13.870999999999999,15.639063630076699,12.102936369923299,12.855,14.631661194488133,11.078338805511867,0.09063239218667146,2.4465670436620712,0.11302721592161731,0.06823756845172561,2.4898399629437185,2.403294124380424,9519104,8.57824969291687,9.02399435043335
13.409,15.072036078983256,11.745963921016745,12.352999999999998,15.07618214594617,9.629817854053826,0.0889885071199387,2.4593798547983168,0.10760043833715036,0.07037657590272706,2.4870551904871956,2.431704519109438,9682944,8.238850498199463,8.780861473083496
13.588,15.811042059881007,11.364957940118991,12.344,14.720224736846243,9.967775263153756,0.09413502882234748,2.458896017074585,0.12056377577339106,0.0677062818713039,2.4827524123162816,2.4350396218328885,9846784,8.365613746643067,8.818589448928833
14.022,15.678784838173021,12.36521516182698,12.212,14.226079442325947,10.197920557674053,0.09374884017743167,2.4597516506910324,0.12569843794451205,0.06179924241035129,2.4783841896351553,2.4411191117469095,10010624,8.486027812957763,9.033444499969482
14.023999999999997,16.05642810450948,11.991571895490516,11.818999999999999,13.694305041853191,9.943694958146807,0.09065768835134802,2.4487005531787873,0.10619499036149177,0.07512038634120427,2.4925136675188067,2.404887438838768,10174464,8.56418743133545,9.056663703918456
14.180000000000001,16.42144596187372,11.938554038126282,11.864,14.51252109676325,9.215478903236752,0.08406219761818642,2.450232285261154,0.09574763972343434,0.07237675551293851,2.4956602304719264,2.4048043400503816,10338304,8.61649556159973,9.010279369354247
13.308000000000002,15.070009080566841,11.545990919433162,11.850999999999999,13.992403511718424,9.709596488281575,0.07926451805979011,2.444127783179283,0.09454523107729058,0.06398380504228963,2.4894744807564955,2.398781085602071,10502144,8.319060468673706,8.682844257354736
13.794,15.974262369532621,11.61373763046738,12.089000000000002,14.531529221933692,9.646470778066313,0.08423124323599036,2.433920294046402,0.0915755494663269,0.07688693700565383,2.4886251633131145,2.3792154247796895,10665984,8.434221315383912,8.910323095321655
14.516,16.255851717819652,12.776148282180346,12.433,13.913297605213222,10.952702394786778,0.08557041808962819,2.440723383426666,0.10952164193505101,0.06161919424420537,2.4946378133978535,2.386808953455479,10829824,8.721854066848755,9.322412252426147
13.849,14.793282267121437,12.904717732878563,12.353,14.546125851381994,10.159874148618005,0.0805383296217769,2.444793590903282,0.09959673727310395,0.061479921970449845,2.4821790944896422,2.407408087316922,10993664,8.475558805465699,8.914719676971435
13.611,15.052321962644017,12.169678037355984,12.316,14.51746405830302,10.114535941696982,0.08820666619576509,2.4421629279851915,0.1091264121676363,0.06728692022389388,2.469561012981613,2.4147648429887703,11157504,8.495187759399414,8.825965118408202
13.802999999999997,15.665734817412288,11.940265182587707,12.480999999999998,14.936725758304455,10.025274241695541,0.08454003948718306,2.4453327298164367,0.10458429782216261,0.0644957811522035,2.47663432474464,2.4140311348882335,11321344,8.555525398254394,8.882089471817016
13.917000000000002,16.094007349551216,11.739992650448789,12.062,13.884831862789325,10.239168137210674,0.07523538940586144,2.450119835138321,0.0866129909621513,0.06385778784957158,2.476018386235546,2.424221284041096,11485184,8.713766384124757,8.953796768188477
13.690000000000001,15.446991747277147,11.933008252722855,12.128,13.788498720264489,10.467501279735512,0.07310325149446721,2.450066038966179,0.09343087997105892,0.0527756230178755,2.470717088803073,2.4294149891292847,11649024,8.399471235275268,8.848885297775269
14.174000000000001,15.194384241352248,13.153615758647755,12.798,15.11283822328905,10.48316177671095,0.08290887754410498,2.4331708401441574,0.09842989143039974,0.06738786365781022,2.4675612220877974,2.3987804582005174,11812864,8.81781644821167,9.179017734527587
13.558000000000002,15.269249835646452,11.846750164353551,12.534,14.79743632558992,10.27056367441008,0.07301327013410622,2.449022099375725,0.08320727298597821,0.06281926728223422,2.4756120342709,2.4224321644805498,11976704,8.45128083229065,8.754795837402344
14.282,15.492948388660722,13.071051611339279,11.652000000000001,13.978906959893326,9.325093040106676,0.08122744983993464,2.4526456594467163,0.09767144695994893,0.06478345271992035,2.4822935885075967,2.422997730385836,12140544,8.923667478561402,9.157956314086913
13.459,14.984964940619541,11.933035059380458,12.280000000000001,14.554093225881473,10.005906774118529,0.08166647101752456,2.4498947352170943,0.0938413364148731,0.069491605620176,2.480572585817354,2.4192168846168345,12304384,8.62502818107605,8.760097789764405
14.34,16.272045548117333,12.407954451882668,12.756,14.838067241949693,10.673932758050308,0.09491977193392809,2.444325339794159,0.11678425942295145,0.07305528444490472,2.4894962014371056,2.3991544781512126,12468224,8.66730523109436,9.137273359298707
13.436000000000002,15.07899847839248,11.793001521607524,12.462,14.744966491212693,10.179033508787306,0.07578938961960371,2.456232464313507,0.09050277449578488,0.06107600474342255,2.4980146908160306,2.414450237810984,12632064,8.558159255981446,8.703266286849976
14.725,16.461624599618467,12.988375400381534,12.270999999999997,14.63863785237523,9.903362147624765,0.08468273840844628,2.4501985162496567,0.10068247978668869,0.06868299703020388,2.504102143174891,2.3962948893244223,12795904,8.860223197937012,9.320285177230835
14.169,15.501519793474003,12.836480206525998,11.702000000000002,13.868549330156137,9.535450669843867,0.09496774021536107,2.452861875295639,0.12247554028908814,0.067459940141634,2.4941698019577085,2.4115539486335695,12959744,8.748415231704712,9.114202213287353
14.123,15.607756208944753,12.638243791055245,12.003,13.39391372845335,10.61208627154665,0.08336392566561696,2.4545185565948486,0.10303927044592427,0.06368858088530964,2.495253906187671,2.413783207002026,13123584,8.920879936218261,9.038812351226806
13.611,15.408984705162977,11.813015294837024,12.301000000000002,14.232768360854894,10.36923163914511,0.07368998271413144,2.4577380537986757,0.08963058230704439,0.05774938312121848,2.488629871562402,2.4268462360349496,13287424,8.48533878326416,8.758108139038086
14.203999999999999,16.275666961651893,12.132333038348103,12.745,14.932163688433034,10.557836311566964,0.08551096078008409,2.454727828502655,0.10310915536134135,0.06791276619882683,2.4826515278745225,2.4268041291307876,13451264,8.806802701950073,9.076655054092408
14.271999999999997,15.984908637376783,12.55909136262321,12.194000000000003,14.12872065167042,10.259279348329585,0.09223430580459532,2.451103907823563,0.1160221053549315,0.06844650625425915,2.4759889498874017,2.426218865759724,13615104,8.837758016586303,9.132925033569336
14.587,16.094833213588295,13.079166786411706,12.147,14.32749099975212,9.96650900024788,0.09252079254947596,2.4558851033449174,0.11047155897488115,0.07457002612407077,2.479718835369953,2.432051371319882,13778944,8.815128660202026,9.351556015014648
15.373,16.823703622384667,13.92229637761533,12.604,14.511103562998086,10.696896437001913,0.09089376302435992,2.4533368796110153,0.10991916104065519,0.07186836500806465,2.4746810498058207,2.43199270941621,13942784,8.770725584030151,9.611229515075683
14.332999999999998,16.547375984335087,12.118624015664908,12.871,15.055547779289801,10.6864522207102,0.08995364699512716,2.4491555780172347,0.10733857087573206,0.07256872311452225,2.4612625522068856,2.437048603827584,14106624,8.500349140167236,9.139823818206787
14.236,16.006616841668464,12.465383158331539,12.174,14.123918972675531,10.224081027324468,0.09092193637043235,2.458259391784668,0.10923785608455906,0.07260601665630563,2.480723846385082,2.4357949371842538,14270464,8.785722684860229,9.076042652130127
13.888,15.782179505749125,11.993820494250874,12.504999999999999,14.159625335234534,10.850374664765464,0.08437426066957411,2.457427629828453,0.09900202347619433,0.0697464978629539,2.4735979493806792,2.4412573102762267,14434304,8.456108665466308,8.941299343109131
14.49,16.23739234289269,12.742607657107312,12.877,14.471553542531577,11.282446457468424,0.09076014040037986,2.451497757434845,0.11531917622453133,0.06620110457622838,2.464441847170094,2.438553667699596,14598144,8.686129188537597,9.239322328567505
13.796000000000001,15.320868518922207,12.271131481077795,12.486,14.638487862915841,10.33351213708416,0.09210165408439933,2.4574183374643326,0.10676913353355762,0.07743417463524103,2.4729682638920885,2.4418684110365767,14761984,8.618150520324708,8.964053916931153
14.131999999999996,15.58162615870437,12.682373841295622,12.212,14.105572285390764,10.318427714609236,0.09038275452330705,2.457618221640587,0.10986765373457721,0.07089785531203688,2.4812523860887934,2.4339840571923803,14925824,8.852481698989868,9.173383903503417
14.504000000000001,16.050377702891502,12.957622297108498,12.982,14.85420084392674,11.109799156073258,0.08768415465019638,2.4631022840738295,0.10463172692460448,0.07073658237578828,2.478991578443894,2.447212989703765,15089664,8.734334087371826,9.274731063842774
15.267999999999997,16.865928659233568,13.670071340766425,12.61,14.750686805677093,10.469313194322906,0.0897476541344076,2.457234400510788,0.10985278708077947,0.06964252118803574,2.477772609146132,2.4366961918754435,15253504,8.772402143478393,9.613726091384887
14.98,16.14125793861657,13.818742061383432,12.738,14.43260791925448,11.04339208074552,0.09593789777718481,2.451202857494354,0.10890102372314872,0.0829747718312209,2.469574361310016,2.4328313536786923,15417344,8.778603458404541,9.508077049255371
14.177999999999997,15.460963756308022,12.895036243691973,12.376999999999999,14.228577975673721,10.525422024326277,0.10763893835246559,2.4512051343917847,0.13022724780967926,0.08505062889525192,2.4767999916954393,2.42561027708813,15581184,8.59555287361145,9.08060359954834
14.544,16.020043359796723,13.067956640203278,12.093,12.96374738012813,11.22225261987187,0.08934278758242722,2.4580805033445357,0.1163190567329411,0.062366518431913355,2.4833980045403243,2.432763002148747,15745024,8.70782265663147,9.306566047668458
14.544999999999998,15.952751753683863,13.137248246316133,12.632,14.133111588123947,11.130888411876052,0.08443092149682338,2.4476718991994857,0.10587287665272056,0.0629889663409262,2.4816296250701324,2.413714173328839,15908864,8.622445487976075,9.315739059448243
14.482000000000003,16.384229218574884,12.579770781425122,12.454,14.095939097530723,10.812060902469279,0.08588585387915368,2.453362211585045,0.10797357534225599,0.06379813241605137,2.4776417051638773,2.4290827180062124,16072704,8.533728408813477,9.268982076644898
14.318000000000001,16.12796022055735,12.508039779442655,12.579999999999998,14.05446939608796,11.105530603912037,0.08993433006107801,2.4544357895851134,0.11092293768574502,0.068945722436411,2.4824592284043105,2.4264123507659163,16236544,8.470901489257812,9.14604411125183
14.943999999999999,16.074267225040167,13.813732774959831,12.67,14.299625723901043,11.040374276098957,0.098331579985097,2.4643328696489335,0.11925101247959363,0.07741214749060038,2.4917506727958507,2.4369150665020163,16400384,8.593578052520751,9.458020401000976
15.181000000000001,17.211588338388655,13.150411661611345,12.44,13.796045721943031,11.083954278056968,0.09337802180089053,2.4468862444162367,0.11030203360826635,0.0764540099935147,2.479172865397277,2.4145996234351963,16564224,8.615444087982178,9.54916524887085
14.885,16.715400229458027,13.054599770541973,12.192,13.608155358708924,10.775844641291076,0.09538057385943827,2.442443272471428,0.11854316988040256,0.07221797783847397,2.477017637708191,2.407868907234665,16728064,8.784899854660035,9.412006282806397
14.710999999999999,16.399824739278767,13.02217526072123,12.206999999999999,14.04582054589348,10.368179454106517,0.09336506221443411,2.452863076329231,0.11411103508305893,0.07261908934580928,2.4755745624437395,2.430151590214723,16891904,8.724181890487671,9.397519493103028
14.981,16.438727340760266,13.523272659239733,12.988999999999999,14.98232611481413,10.995673885185868,0.1037426432128995,2.4457885414361953,0.1339654873634492,0.07351979906234977,2.477768931167502,2.4138081517048886,17055744,8.648794269561767,9.502930736541748
14.788000000000002,16.363079680524134,13.21292031947587,13.225,14.793975780565143,11.656024219434856,0.10766681670211253,2.4447724908590316,0.13913634532015093,0.07619728808407414,2.4788046857098065,2.4107402960082567,17219584,8.631341886520385,9.416007614135742
15.287,17.33880432790264,13.235195672097362,12.828,14.632426778785995,11.023573221214004,0.08638386363163587,2.4531831234693526,0.10064233079424172,0.07212539646903003,2.481822580033944,2.424543666904761,17383424,8.90075330734253,9.652120685577392
15.297999999999998,16.577951561583482,14.018048438416514,12.574000000000002,14.031066916788658,11.116933083211345,0.0960602632258087,2.438050094246864,0.11262417586819701,0.07949635058342039,2.4730275524593304,2.403072636034398,17547264,8.856517553329468,9.591340351104737
15.264,16.61208901783228,13.91591098216772,13.221,14.971648165680357,11.470351834319644,0.09905260489322243,2.441848173737526,0.12293311400929634,0.07517209577714852,2.472022491913429,2.411673855561623,17711104,8.71535701751709,9.648903942108154
14.241999999999999,15.890925710879662,12.593074289120336,12.684999999999999,14.497116166254248,10.87288383374575,0.08216451550833878,2.4513312965631484,0.09961962396825633,0.06470940704842124,2.47918732042013,2.423475272706167,17874944,8.680642414093018,9.134405040740967
15.05,16.604741136009466,13.495258863990536,12.639999999999999,14.1739035171744,11.106096482825597,0.08969498346559701,2.4347622811794283,0.1110358003169086,0.06835416661428542,2.4769179631151172,2.3926065992437393,18038784,8.847999334335327,9.492016410827636
14.434999999999999,16.160770842261506,12.70922915773849,13.052000000000001,14.468084743226903,11.6359152567731,0.08521999949589365,2.440504366159439,0.10382551069164395,0.06661448830014335,2.4642896679157906,2.4167190644030874,18202624,8.702969741821288,9.230857276916504
15.040000000000001,16.57169840373358,13.508301596266419,12.184999999999999,13.726364655102742,10.643635344897255,0.09662916576489801,2.4449939101934435,0.12632814712415885,0.06693018440563715,2.4725651432638784,2.4174226771230085,18366464,8.798096132278442,9.510216808319091
14.990000000000004,16.99928843126118,12.980711568738826,12.629999999999999,14.417014269668822,10.842985730331176,0.09204262671992179,2.455000585317612,0.1146442201677066,0.06944103327213698,2.4840297439314636,2.42597142670376,18530304,8.746487140655518,9.466927909851075
15.204000000000002,16.285491562611565,14.12250843738844,13.27,15.019765698600814,11.520234301399185,0.09298612349666653,2.4526012986898422,0.1023258740514583,0.08364637294187477,2.4745036742351423,2.430698923144542,18694144,8.705113220214844,9.548570823669433
14.725,16.31248385818565,13.137516141814348,13.729,15.598258944073827,11.859741055926172,0.09617764223366973,2.439279320836067,0.11280268669057962,0.07955259777675984,2.4731795950704423,2.4053790466016918,18857984,8.564867544174195,9.30526385307312
15.519000000000002,17.074933481868683,13.96306651813132,13.059999999999999,14.618884216354761,11.501115783645236,0.08833219953812654,2.4401071578264237,0.10179325811096818,0.07487114096528491,2.4687706085066763,2.411443707146171,19021824,8.787819290161133,9.675872802734375
15.489999999999998,16.98406827153246,13.995931728467536,13.172,14.621860682962332,11.72213931703767,0.09380848342552776,2.4427119106054307,0.11500254253301609,0.07261442431803944,2.4708632590688615,2.414560562142,19185664,8.721154832839966,9.565026092529298
14.997,16.44118177526238,13.552818224737619,13.435000000000002,14.57344850564266,12.296551494357345,0.08287053187377745,2.4491113632917405,0.10135131641126614,0.06438974733628876,2.4812207346882715,2.4170019918952095,19349504,8.705318021774293,9.388744449615478
15.001,16.972793346169926,13.029206653830071,13.115,14.385395607675026,11.844604392324975,0.10250184149481353,2.442989832162857,0.12508826476453502,0.07991541822509204,2.4694449149595967,2.4165347493661176,19513344,8.94353175163269,9.504024505615234
15.016,17.01138066543705,13.020619334562952,12.757,14.48706965177706,11.026930348222939,0.08947286908514794,2.4405171990394594,0.11630146939734767,0.06264426877294821,2.4692329010757206,2.4118014970031982,19677184,8.987705564498901,9.496575736999512
14.463,16.37605540954777,12.549944590452226,12.632,14.31751950448519,10.946480495514809,0.10051185414195059,2.437134850025177,0.12389219986938187,0.07713150841451931,2.4691997139685413,2.4050699860818123,19841024,8.618970584869384,9.067694807052613
15.61,17.617361452255174,13.602638547744826,13.3,14.76726957305057,11.832730426949432,0.07734927725978188,2.439915120601654,0.0959895311244431,0.05870902339512067,2.4730950601940753,2.406735181009233,20004864,9.046478652954102,9.731782913208008
15.056999999999999,16.569964308898264,13.544035691101735,13.056999999999999,14.408495837951415,11.705504162048582,0.09432688290253279,2.430498775839806,0.11339172506113468,0.07526204074393089,2.469640680867615,2.3913568708119968,20168704,9.056248378753661,9.47232141494751
15.420999999999998,17.09792844212268,13.744071557877318,13.866999999999999,15.670990299308729,12.06300970069127,0.09057971150614316,2.4322117060422896,0.10954774198827227,0.07161168102401405,2.468330869621259,2.3960925424633204,20332544,8.939291858673096,9.598088836669922
15.383999999999997,16.395367391208552,14.372632608791442,13.3,14.69889956751727,11.901100432482732,0.09792849943041797,2.4439572781324386,0.11735835274742992,0.07849864611340601,2.4713921061055975,2.4165224501592797,20496384,9.153433132171632,9.655963802337647
15.462,17.212067427272444,13.711932572727553,12.943000000000001,14.216083265148043,11.66991673485196,0.10282969325780864,2.437696897983551,0.14582520947214758,0.05983417704346968,2.469163351661757,2.406230444305345,20660224,9.089331197738648,9.666456937789917
14.935999999999998,16.60525252733072,13.266747472669277,13.303999999999998,14.723191319026435,11.884808680973562,0.09571880535222585,2.438658633828163,0.11480828647441585,0.07662932423003585,2.4720935011364062,2.40522376651992,20824064,8.902191257476806,9.40839262008667
15.344999999999999,17.085386451337747,13.60461354866225,12.584,13.884255359535196,11.283744640464803,0.08191283857449885,2.4415216773748396,0.09363934343247843,0.07018633371651928,2.4680226136964474,2.415020741053232,20987904,8.99389910697937,9.595595645904542
15.005,16.631685279948154,13.378314720051847,12.914000000000001,14.458818435933495,11.369181564066508,0.089348476473242,2.4439051181077955,0.10215607352128439,0.0765408794251996,2.4722168019892266,2.4155934342263645,21151744,9.043992614746093,9.495474529266357
15.213999999999999,16.31776809158446,14.110231908415539,13.148999999999997,14.673640613390576,11.624359386609418,0.10236384272575376,2.4394157260656355,0.14029309873689366,0.06443458671461387,2.4647751678600427,2.4140562842712283,21315584,8.895163249969482,9.515798473358155
15.65,17.292638122046363,14.007361877953638,13.373,15.10457182929268,11.641428170707318,0.0867127600591629,2.4491482436656953,0.11058979501940797,0.06283572509891783,2.474919607257286,2.4233768800741045,21479424,9.288334941864013,9.784629249572754
15.759000000000004,17.312585852149798,14.20541414785021,13.058000000000002,14.323115014534253,11.79288498546575,0.0864125656429678,2.4473800361156464,0.10084802461173134,0.07197710667420426,2.47632049088519,2.4184395813461026,21643264,9.153186702728272,9.852875804901123
15.604,17.38808071566283,13.819919284337168,13.26,15.055449804366582,11.464550195633418,0.08202128750272089,2.4464701026678086,0.10614866594653068,0.057893909058911106,2.46517193633436,2.427768269001257,21807104,8.94277400970459,9.701625728607178
15.568999999999999,17.97996847760397,13.15803152239603,13.209,14.64524823759683,11.77275176240317,0.09059571092948313,2.4346278250217437,0.10200543126476118,0.07918599059420507,2.459717048466046,2.409538601577441,21970944,8.965395736694337,9.666580629348754
15.294000000000002,17.10474680725937,13.483253192740634,13.318000000000001,14.98371185983651,11.652288140163492,0.08011315530166024,2.435231927037239,0.10352723040995693,0.05669908019336356,2.461832374078168,2.40863147999631,22134784,8.971138906478881,9.557219076156617
15.175,17.143208576345504,13.206791423654495,13.060000000000002,14.57820288499265,11.541797115007354,0.08113361299037927,2.425705024600029,0.0996243184844087,0.06264290749634985,2.451289673324674,2.400120375875384,22298624,9.253477525711059,9.491440963745116
15.586000000000002,17.576538620574844,13.595461379425158,13.313999999999998,14.921533514425125,11.706466485574872,0.09059112994000311,2.435950440168381,0.10531149248875106,0.07587076739125516,2.4595042546806924,2.4123966256560694,22462464,8.959075307846069,9.69033441543579
14.924000000000001,16.880349661998082,12.967650338001922,12.167999999999997,13.210667732309767,11.125332267690228,0.09610236999578768,2.4364900827407836,0.11291509824786068,0.07928964174371468,2.4654247840618697,2.4075553814196975,22626304,8.956988525390624,9.361344814300537
14.935000000000002,16.629882001792456,13.240117998207547,13.281,15.066639661297879,11.495360338702122,0.10993494088761502,2.440681779384613,0.1359034714138731,0.08396641036135694,2.4622058755523035,2.4191576832169224,22790144,9.092784118652343,9.386076259613038
15.748000000000001,17.233427884483124,14.26257211551688,13.017000000000001,14.131675289041613,11.90232471095839,0.10599461616948243,2.4339873462915422,0.13581616486244316,0.0761730674765217,2.4544375722462486,2.413537120336836,22953984,9.125300407409668,9.757764625549317
15.132000000000001,16.67403631604447,13.589963683955531,13.266000000000002,14.745028059233498,11.786971940766506,0.08672628980129952,2.4418937474489213,0.10413186553525594,0.06932071406734311,2.4630588170233962,2.4207286778744463,23117824,9.124676609039307,9.485960674285888
15.651,17.96014897743736,13.341851022562642,13.492999999999999,15.531249494051206,11.454750505948791,0.10777029599994419,2.4327293783426285,0.139441967151975,0.0760986248479134,2.4544794606129314,2.4109792960723255,23281664,8.979148387908936,9.664367866516113
15.482,17.90752179953098,13.05647820046902,13.741999999999999,15.269696304898325,12.214303695101673,0.10545796789228912,2.4395773351192473,0.12441849257959357,0.08649744320498466,2.458573988271876,2.420580681966619,23445504,9.154287719726563,9.670464611053466
15.444999999999999,16.630590570137937,14.25940942986206,12.774000000000001,13.9725841647544,11.575415835245602,0.08724520569667217,2.4255359709262847,0.11053387774029008,0.06395653365305426,2.4455627002840448,2.4055092415685246,23609344,9.062575244903565,9.67766170501709
15.463,16.560962203356745,14.365037796643254,13.241,14.638851565796598,11.843148434203401,0.09469803753308947,2.4241543799638747,0.12206391644059308,0.06733215862558586,2.4516881546647644,2.396620605262985,23773184,8.88087773323059,9.622359466552734
15.366,16.336888253096102,14.395111746903897,13.782,15.222928867085395,12.341071132914605,0.09029618622735139,2.4293443292379377,0.11215209141511849,0.06844028103958429,2.4527626156796667,2.405926042796209,23937024,8.866896152496338,9.596862411499023
15.441999999999998,16.903757845882826,13.980242154117173,13.422,14.476787182326369,12.367212817673632,0.10903701405040918,2.4179192632436752,0.139777913358635,0.07829611474218337,2.448826595389119,2.3870119310982316,24100864,8.98174695968628,9.674649047851563
15.796000000000001,17.455278156307738,14.136721843692266,13.223000000000003,14.910975414512905,11.5350245854871,0.09513276498764747,2.431659388542175,0.10783452790697676,0.08243100206831819,2.463925254444422,2.399393522639928,24264704,9.056936168670655,9.77961483001709
15.898,17.33301776992482,14.46298223007518,13.347,14.164423390905839,12.52957660909416,0.08545801900327202,2.4247800797224044,0.10895626883676994,0.061959769169774095,2.449343439223727,2.400216720221082,24428544,9.249837112426757,9.907851600646973
15.314999999999998,16.998004753409802,13.631995246590192,12.982,14.273013555312259,11.69098644468774,0.10628476673737167,2.4258509665727614,0.14525995706195033,0.06730957641279299,2.4489286297868884,2.4027733033586345,24592384,8.866087627410888,9.56382360458374
15.764,17.508277500858163,14.019722499141835,13.790999999999997,15.372483164627429,12.209516835372565,0.08893049606122073,2.4346435129642487,0.11224843295175405,0.06561255917068742,2.4617125978686984,2.407574428059799,24756224,8.998822021484376,9.751231288909912
15.877000000000004,17.62365423023563,14.13034576976438,13.016,14.310111278059194,11.721888721940806,0.09515825258567925,2.429899898171425,0.11296324410873937,0.07735326106261914,2.451523724538255,2.408276071804595,24920064,9.217995166778564,9.864215564727782


==> data/progress-plunder-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
4.212999999999999,4.43071770713472,3.9952822928652787,4.631,4.88706444501336,4.37493555498664,0.5739981900900603,2.707601287961006,0.661061836708969,0.4869345434711515,2.7078969365768537,2.7073056393451584,16384
4.391,4.697576254788267,4.084423745211733,4.27,4.514785620492708,4.025214379507291,0.062222626194771744,2.670018270611763,0.06916931679241756,0.05527593559712593,2.6779410505482164,2.6620954906753096,180224
4.454000000000001,4.749303233981615,4.1586967660183864,4.499,4.736926459226375,4.261073540773625,0.03432436200220961,2.6831800907850267,0.039295465500906075,0.029353258503513148,2.698189317653135,2.6681708639169184,344064
4.598999999999999,4.951177512058904,4.2468224879410945,4.603,4.977941328743578,4.228058671256422,0.027568784402683323,2.6824328750371933,0.031729233831113174,0.02340833497425347,2.693630542602699,2.6712352074716876,507904
4.426,4.655878228634205,4.196121771365795,4.281000000000001,4.585908182901018,3.9760918170989834,0.02508647783866353,2.6674385130405427,0.030528603630807415,0.019644352046519646,2.693514188816336,2.6413628372647495,671744
4.469999999999999,4.718515593072144,4.221484406927853,4.359999999999999,4.615851519440475,4.104148480559524,0.02351572845363985,2.6711407572031023,0.029220323288926698,0.017811133618353004,2.6924673521127716,2.649814162293433,835584
4.351000000000001,4.631622522260777,4.070377477739225,4.252999999999999,4.573594759782501,3.9324052402174976,0.02259903276701349,2.659648397564888,0.02681098851469279,0.01838707701933419,2.6943786628824515,2.6249181322473243,999424
4.16,4.4174101785089315,3.902589821491069,4.2250000000000005,4.443323154979036,4.006676845020965,0.02595698413076909,2.65983162522316,0.0351353739338332,0.01677859432770497,2.6947692588194414,2.6248939916268785,1163264
4.03,4.480533017657974,3.5794669823420264,4.177,4.6922678914894655,3.6617321085105337,0.01715307821610213,2.6497088223695755,0.02158578115674708,0.012720375275457186,2.7060802520813576,2.5933373926577934,1327104
4.098000000000001,4.400218464028922,3.79578153597108,4.133,4.5631871685673575,3.7028128314326425,0.019684442339671947,2.6513839662075043,0.02370229448656618,0.015666590192777715,2.690488392226187,2.6122795401888217,1490944
4.078999999999999,4.515839787565189,3.6421602124348094,4.180000000000001,4.655184174820669,3.704815825179332,0.018441906317861485,2.6548748314380646,0.0228792086120312,0.014004604023691766,2.685949990592754,2.623799672283375,1654784
4.289,4.656326829948481,3.9216731700515193,4.037,4.324055743715397,3.749944256284602,0.018861513522763988,2.6353821784257887,0.02273859529974528,0.014984431745782695,2.672073204551367,2.5986911523002103,1818624
4.178,4.53677012138694,3.8192298786130596,4.191999999999999,4.525880218042339,3.85811978195766,0.019802429398987402,2.62360919713974,0.024285267109825724,0.01531959168814908,2.65437784289064,2.59284055138884,1982464
3.9189999999999996,4.543090538303538,3.2949094616964616,4.0600000000000005,4.598052042092585,3.5219479579074164,0.016576683986931996,2.6144604057073595,0.02167955142673561,0.011473816547128382,2.656167766771667,2.572753044643052,2146304
4.286,4.604314310077319,3.96768568992268,4.007,4.448906098622773,3.5650939013772267,0.019261636874741923,2.6093214482069014,0.023247446761423367,0.01527582698806048,2.6778115015799013,2.5408313948339014,2310144
4.045,4.4167324306540925,3.673267569345907,4.039,4.372390161822451,3.7056098381775486,0.01743291993690132,2.616089183092117,0.021228011072466114,0.01363782880133652,2.6838610047869245,2.54831736139731,2473984
4.113000000000001,4.392286591156827,3.8337134088431757,4.036,4.328102721657981,3.7438972783420184,0.01839526958194454,2.603734847903252,0.021599999846082733,0.015190539317806345,2.6835474950181286,2.523922200788375,2637824
4.274,4.715320745036985,3.8326792549630144,4.132,4.522609779703478,3.7413902202965215,0.015624141002384257,2.6040223211050035,0.01777508773876381,0.013473194266004703,2.6701303668160543,2.5379142753939528,2801664
4.128,4.343953698741188,3.912046301258812,4.135,4.472735103298428,3.797264896701572,0.018811453025167138,2.5980981677770614,0.028858244191496032,0.008764661858838245,2.672326663388568,2.5238696721655547,2965504
4.270999999999999,4.750863522264403,3.7911364777355954,4.0009999999999994,4.244452254045839,3.75754774595416,0.02146950425942321,2.5725839644670487,0.03141715597015829,0.01152185254868813,2.6555402990563555,2.489627629877742,3129344
4.117,4.440945983151512,3.7930540168484876,4.315,4.670506680668592,3.9594933193314086,0.017910793153310352,2.5665312886238096,0.020651318989718153,0.015170267316902552,2.677333735709972,2.4557288415376473,3293184
4.103000000000001,4.394343439946741,3.81165656005326,4.188,4.521070563094368,3.854929436905631,0.015219220176287369,2.5655969262123106,0.018053668372969282,0.012384771979605457,2.656251763724468,2.4749420887001534,3457024
4.104,4.464727043621628,3.7432729563783718,4.179,4.58152825987749,3.7764717401225103,0.015328566158293807,2.5616294711828234,0.017526649204521412,0.0131304831120662,2.6689737227458976,2.454285219619749,3620864
4.079000000000001,4.5843206902552085,3.5736793097447923,4.1309999999999985,4.4207050223934665,3.8412949776065304,0.02036449618236572,2.556120532751083,0.033519630992823755,0.007209361371907683,2.681440452799393,2.4308006127027735,3784704
4.239,4.664122335334195,3.813877664665805,4.273999999999999,4.620358196091849,3.9276418039081498,0.014515071701801639,2.5388458162546157,0.017211167764572162,0.011818975639031113,2.6592486658263756,2.4184429666828557,3948544
4.167,4.616111344768755,3.7178886552312447,4.269,4.687603631135708,3.850396368864292,0.01671519515415028,2.5158393383026123,0.020100673819409436,0.013329716488891126,2.6619361849346506,2.369742491670574,4112384
4.266,4.589765347126588,3.942234652873412,4.009,4.465277327948694,3.5527226720513063,0.01372862851712849,2.4903573498129843,0.01620635080953478,0.0112509062247222,2.69508266043679,2.2856320391891787,4276224
4.079000000000001,4.341352815879686,3.816647184120315,3.918,4.2424009864349985,3.5935990135650018,0.015819940171463147,2.4992025405168534,0.018585973301793457,0.013053907041132837,2.662300412815703,2.3361046682180038,4440064
4.005,4.35118636599381,3.65881363400619,3.9559999999999995,4.230925444439033,3.6810745555609663,0.012901180082957953,2.4809451684355737,0.015339314959637439,0.010463045206278467,2.6594263708861945,2.302463965984953,4603904
4.223,4.429060670677352,4.016939329322648,4.144,4.745833864118662,3.542166135881338,0.01429159413867934,2.48394136428833,0.01802667281144766,0.01055651546591102,2.6546158998316027,2.313266828745057,4767744
4.224,4.555698658423576,3.8923013415764247,4.179,4.646941235626868,3.7110587643731323,0.01454738077009092,2.4976081281900404,0.01605086254014781,0.01304389900003403,2.6043675913291064,2.3908486650509744,4931584
3.775,4.409763735574111,3.140236264425889,3.9550000000000005,4.4109440755180405,3.4990559244819606,0.01374202516680165,2.485689976811409,0.016346099032913886,0.011137951300689414,2.58795861668514,2.383421336937678,5095424
3.9259999999999997,4.678837299819821,3.1731627001801783,4.010999999999999,4.697548614447658,3.3244513855523405,0.01477948121868794,2.4857740223407747,0.018306779433519722,0.011252183003856156,2.586712481911694,2.3848355627698554,5259264
4.0729999999999995,4.615071028556221,3.530928971443778,3.875,4.420641823910154,3.3293581760898454,0.013366185985634887,2.4951924204826357,0.016527473712962166,0.01020489825830761,2.6099469962165887,2.3804378447486827,5423104
4.133,4.46257700162481,3.80342299837519,4.062,4.345788653754868,3.7782113462451328,0.01438310449787722,2.51066475212574,0.017146196704514824,0.011620012291239615,2.59738316157338,2.4239463426781005,5586944
4.295999999999999,4.776899157828333,3.8151008421716663,4.2170000000000005,4.510395637322712,3.923604362677289,0.014557878030852057,2.5202505856752397,0.01890682244506115,0.010208933616642962,2.6020155310785396,2.43848564027194,5750784
4.17,4.56413195759796,3.77586804240204,4.311999999999999,4.578150333458367,4.045849666541632,0.01608878966977089,2.4827548295259474,0.01909542809269791,0.01308215124684387,2.5761303843470227,2.389379274704872,5914624
4.206,4.631798074208891,3.7802019257911095,4.253000000000001,4.483740113547689,4.022259886452313,0.01223206803745896,2.497262901067734,0.01379099741761103,0.01067313865730689,2.602520497247772,2.3920053048876957,6078464
4.357000000000001,4.759095759738897,3.954904240261105,4.115,4.5460278413281445,3.683972158671856,0.01567423293276479,2.497862955927849,0.020085805281649896,0.011262660583879681,2.586935696408027,2.408790215447671,6242304
4.193999999999999,4.464636287293481,3.923363712706517,4.040000000000001,4.455740303554997,3.624259696445005,0.01731579688170713,2.501659798622131,0.027524260600438805,0.007107333162975455,2.6010503727165104,2.402269224527752,6406144
4.210999999999999,4.497092642338107,3.9249073576618922,4.161,4.505889837484377,3.8161101625156224,0.01279357996795115,2.4986745685338976,0.01628913456667173,0.009298025369230568,2.6427248120744413,2.354624324993354,6569984
4.296,4.5503698095293545,4.041630190470646,4.148000000000001,4.369395573578155,3.926604426421846,0.013581956974748071,2.4796412140130997,0.014818959636627731,0.012344954312868412,2.6291489173240734,2.330133510702126,6733824
4.072999999999999,4.447273963828636,3.6987260361713616,3.9840000000000004,4.366862899743499,3.6011371002565022,0.01331529084709468,2.4510864078998567,0.015630875306148026,0.010999706388041335,2.595830892608394,2.306341923191319,6897664
4.151999999999999,4.473832254443211,3.8301677455567877,4.1129999999999995,4.4221294227342325,3.8038705772657666,0.01570677156560117,2.441392421722412,0.022188084042187736,0.009225459089014607,2.57056134990325,2.312223493541574,7061504
4.413000000000001,4.827633573170337,3.9983664268296657,4.122,4.4077901327897795,3.8362098672102203,0.012086276089151662,2.4653049290180205,0.014108564478113796,0.010063987700189528,2.589543016785421,2.34106684125062,7225344
4.335,4.704384623394098,3.9656153766059017,4.213,4.518517593601416,3.907482406398584,0.013242146462693541,2.471943309903145,0.01604456568877187,0.010439727236615213,2.562939108295028,2.3809475115112617,7389184
4.381,4.78439682695827,3.977603173041731,4.2860000000000005,4.587038203555629,3.984961796444372,0.01304252173285926,2.4340093076229095,0.016386084315960007,0.009698959149758515,2.541180468639765,2.326838146606054,7553024
4.181,4.631742720407107,3.7302572795928923,3.9219999999999997,4.162865107477193,3.6811348925228065,0.01140107274857447,2.437863436341286,0.013825754029567386,0.008976391467581554,2.574081247969849,2.3016456247127226,7716864
4.067,4.425581929271401,3.708418070728599,4.129,4.547627519401197,3.710372480598802,0.012944565377741381,2.4408345252275465,0.015971739968163288,0.009917390787319475,2.574524607586431,2.307144442868662,7880704
4.437,4.713371127290823,4.160628872709178,4.366999999999999,4.649065595207922,4.084934404792076,0.01697820696604639,2.450561061501503,0.0261190178413539,0.007837396090738882,2.5669897894492193,2.3341323335537867,8044544
4.291,4.592146143923511,3.9898538560764893,4.234,4.617228391432576,3.8507716085674235,0.011859296475045541,2.423484969139099,0.01417242828122286,0.009546164668868222,2.5364195110189707,2.310550427259227,8208384
4.458,4.986711641634644,3.9292883583653566,4.327,4.564109679262573,4.089890320737427,0.012681232767257172,2.436763274669647,0.014995095045849114,0.010367370488665229,2.598334248150117,2.2751923011891773,8372224
4.204,4.534581306186541,3.8734186938134583,4.283999999999999,4.8275292080468155,3.740470791953182,0.015168522025406708,2.4223714619874954,0.02353072559342633,0.006806318457387085,2.5446955143571093,2.3000474096178816,8536064
4.309,4.5994978485290385,4.018502151470962,4.03,4.368437586565086,3.6915624134349145,0.01503604822792107,2.4099183052778246,0.024166273888809472,0.005905822567032669,2.57509918993103,2.2447374206246193,8699904
4.290000000000001,4.705668136859202,3.8743318631407995,4.352,5.03209999264814,3.6719000073518604,0.01539881184839432,2.3962460935115812,0.022609880258898273,0.008187743437890367,2.5420077256058686,2.250484461417294,8863744
4.139,4.479160256349857,3.7988397436501438,4.109999999999999,4.424769757124155,3.7952302428758435,0.01454371500229976,2.365599037706852,0.01864816183713639,0.010439268167463128,2.554771346808533,2.1764267286051706,9027584
4.17,4.5034366506549635,3.8365633493450364,4.244,4.776807657602628,3.711192342397371,0.012174757711990258,2.378861699998379,0.015416762460593893,0.008932752963386623,2.5913590051336164,2.1663643948631415,9191424
4.465,4.9020183062527245,4.027981693747275,4.349,4.74953589102601,3.94846410897399,0.012814178832599641,2.3867425978183747,0.019606771657477123,0.0060215860077221595,2.537716493570391,2.2357687020663586,9355264
4.367999999999999,4.806059356708654,3.929940643291345,4.43,5.028715291269565,3.831284708730435,0.01457376528802943,2.362071323394775,0.02282843094167431,0.006319099634384548,2.513845874594443,2.2102967721951075,9519104
4.383,4.8591522865638686,3.906847713436132,4.3549999999999995,4.827424597158107,3.8825754028418924,0.01860742947060815,2.3478512823581696,0.02728320543998522,0.009931653501231081,2.4789486149785906,2.2167539497377486,9682944
4.416,4.7700112992546995,4.061988700745301,4.418,4.831347311591596,4.004652688408404,0.012171629197675582,2.3352218955755233,0.015468468920586554,0.00887478947476461,2.4740981804120037,2.196345610739043,9846784
4.473999999999999,4.982432886426517,3.965567113573482,4.225,4.8425637618902195,3.6074362381097798,0.01129314564491823,2.357822534441948,0.013451998759788635,0.009134292530047824,2.465825492423812,2.249819576460084,10010624
4.862,5.338797651000926,4.385202348999075,4.432,4.837285084847691,4.02671491515231,0.011110347186654958,2.3661118537187575,0.013636252555272078,0.008584441818037839,2.4760378133638588,2.2561858940736563,10174464
4.6579999999999995,5.002522858457896,4.313477141542103,4.2410000000000005,4.640335698379197,3.841664301620805,0.01193085597478779,2.382170644402504,0.013712255550313085,0.010149456399262494,2.4832891723384143,2.281052116466594,10338304
4.714,5.099154514448423,4.328845485551578,4.308000000000001,4.552818299969591,4.063181700030411,0.01052622888301908,2.3384108394384384,0.012947108600716035,0.008105349165322125,2.4335356254037435,2.2432860534731334,10502144
4.626,5.12271319692555,4.129286803074451,4.406000000000001,4.70423480682174,4.1077651931782615,0.013541853615444932,2.324112814664841,0.021670302487199734,0.0054134047436901304,2.416647421678478,2.2315782076512036,10665984
4.414,4.776827782839186,4.051172217160813,4.427,4.751408692855169,4.10259130714483,0.01178903354771638,2.3146852552890778,0.018971098706571952,0.004606968388860806,2.418507632072817,2.2108628785053384,10829824
4.793000000000001,5.351928439068904,4.234071560931098,4.39,4.7557868231634375,4.024213176836562,0.012590653279201188,2.3467731416225432,0.016611872281661277,0.008569434276741101,2.4470813970202143,2.246464886224872,10993664
4.8420000000000005,5.225374490544168,4.458625509455833,4.4719999999999995,4.88737452979209,4.056625470207909,0.015900957145236583,2.2906702905893326,0.02533465832955404,0.006467255960919129,2.4150118196302013,2.166328761548464,11157504
4.716,5.109120846559935,4.3228791534400655,4.349,4.659691164985424,4.038308835014576,0.021074960705461977,2.3347613245248793,0.03442816720163804,0.007721754209285914,2.4608756765064093,2.2086469725433493,11321344
4.813000000000001,5.615882930445031,4.01011706955497,4.38,4.684401051246542,4.075598948753457,0.01667344978713012,2.364086228609085,0.023377751337395607,0.009969148236864634,2.489940376084288,2.238232081133882,11485184
4.693,5.15034122928072,4.235658770719279,4.659,4.974387063780364,4.343612936219635,0.01710976129785797,2.3197233468294143,0.02359563705733695,0.010623885538378987,2.4619450634032645,2.177501630255564,11649024
4.683000000000001,5.047446155145037,4.318553844854964,4.628,4.826333053221091,4.42966694677891,0.01670176286974709,2.3122224897146224,0.02544747579610046,0.007956049943393717,2.4714416212304675,2.1530033581987773,11812864
4.659999999999999,5.032907495231726,4.287092504768273,4.639,4.944923192974969,4.333076807025032,0.016013730449291542,2.3703079491853716,0.023068722734684806,0.008958738163898278,2.480693708619914,2.2599221897508293,11976704
4.746,5.308853444512868,4.1831465554871325,4.432,4.861413553582092,4.002586446417909,0.01356938216874061,2.349327936768532,0.022004108068112795,0.005134656269368425,2.4795902535139116,2.219065620023152,12140544
4.912999999999999,5.27791231823549,4.548087681764509,4.601999999999999,5.119258156049762,4.084741843950237,0.01775286557191668,2.371424686908722,0.03222707224334809,0.003278658900485277,2.4825831548177497,2.2602662189996945,12304384
4.853,5.3450376001892534,4.360962399810746,4.571,5.022717832280285,4.119282167719715,0.01565075523815009,2.378489166498184,0.022027457994107397,0.00927405248219278,2.4883666954924446,2.268611637503924,12468224
4.850999999999999,5.19068956416116,4.511310435838838,4.4670000000000005,4.83651454639838,4.097485453601621,0.01230041705873893,2.3593191742897033,0.016822846790492924,0.007777987326984937,2.4859998385150095,2.232638510064397,12632064
4.937999999999999,5.410478570942639,4.465521429057358,4.4879999999999995,4.931819783245406,4.044180216754593,0.015655862564583158,2.3452580630779267,0.0247134990687785,0.006598226060387815,2.469985267499707,2.2205308586561463,12795904
4.807,5.289536009019017,4.324463990980984,4.507,5.022267891489466,3.9917321085105337,0.0174003327646965,2.365427142381668,0.026118841986683027,0.008681823542709976,2.4420530657656574,2.288801218997679,12959744
4.748,5.04659001992699,4.4494099800730105,4.4479999999999995,4.9113745784999425,3.9846254215000565,0.012103686306444473,2.360916641354561,0.014745005135937024,0.009462367476951922,2.4697301720484153,2.252103110660707,13123584
4.671,5.1773486940834355,4.164651305916565,4.808000000000001,5.376907725382598,4.239092274617404,0.011248166580399859,2.3690383046865464,0.014193323312821549,0.008303009847978169,2.460239353858765,2.277837255514328,13287424
5.241999999999999,5.768228087429775,4.715771912570223,4.833,5.2796329589271265,4.386367041072874,0.014583260689525712,2.3413748502731324,0.026265498058316544,0.0029010233207348787,2.44731866237309,2.235431038173175,13451264
4.967,5.429602421091805,4.504397578908194,4.643000000000001,5.204089119481033,4.0819108805189686,0.022243458458170648,2.3687514156103133,0.035826250453385375,0.008660666462955923,2.4531782462256246,2.284324584995002,13615104
4.898,5.2971941883344495,4.49880581166555,4.579,4.984276448859294,4.173723551140705,0.018691664474641122,2.3344128727912903,0.02969334526491351,0.007689983684368731,2.433589750569083,2.2352359950134977,13778944
5.272,6.149323201562572,4.394676798437429,4.703,5.115481514737327,4.290518485262673,0.014623433152317122,2.3222249388694762,0.020072651579530334,0.009174214725103911,2.412673204921279,2.2317766728176736,13942784
5.271,5.731509500444887,4.8104904995551125,4.588,5.051482470002912,4.124517529997088,0.02222580397339896,2.299748656153679,0.03664029351351657,0.0078113144332813585,2.408223629848854,2.191273682458504,14106624
4.970999999999999,5.514883259532778,4.427116740467221,4.843999999999999,5.364253784224584,4.323746215775415,0.01977192553652756,2.3517877787351607,0.029603844656990813,0.00994000641606431,2.4718701959724885,2.231705361497833,14270464
5.188,5.927835116765891,4.448164883234108,4.642,5.020306753838733,4.263693246161267,0.02067400598639825,2.3358469724655153,0.03436542554247943,0.006982586430317069,2.4708547947540276,2.200839150177003,14434304
5.149000000000001,5.622802701554139,4.6751972984458625,4.630000000000001,5.259237633966692,4.000762366033309,0.01440146073841278,2.3097054213285446,0.022199982269726082,0.006602939207099477,2.4131165841321742,2.206294258524915,14598144
4.957,5.511798161496593,4.402201838503407,4.7829999999999995,5.189498462481716,4.3765015375182825,0.02139883958087816,2.3282150834798814,0.03848245233215318,0.004315226829603145,2.4678806582730877,2.188549508686675,14761984
4.912,5.47807066696659,4.34592933303341,4.7909999999999995,5.206125282294393,4.375874717705606,0.01669673765233402,2.3612960398197176,0.025485001354669364,0.007908473949998674,2.4764026714240353,2.2461894082154,14925824
5.106,5.866988830404231,4.345011169595769,4.67,5.047888872553823,4.2921111274461765,0.01674782182801405,2.3351999133825303,0.02720697755424076,0.006288666101787337,2.4575173053947412,2.2128825213703194,15089664
5.287000000000001,5.970096625668727,4.603903374331274,4.787999999999999,5.289752927246069,4.2862470727539295,0.02155540444914041,2.3296935677528383,0.039026079281087214,0.0040847296171936005,2.4698251053110347,2.189562030194642,15253504
5.109,5.818344063202054,4.399655936797946,4.985,5.665518184914996,4.304481815085005,0.0182148057346542,2.363855612277985,0.028607017387688623,0.007822594081619776,2.46431455980172,2.2633966647542496,15417344
5.487,5.983991951645095,4.990008048354905,4.85,5.291225565895721,4.408774434104278,0.022258519134225475,2.399240165948868,0.0379959357960608,0.006521102472390149,2.4719081106779,2.3265722212198354,15581184
5.206999999999999,5.741117028374868,4.67288297162513,5.047999999999999,5.495007829909051,4.600992170090947,0.0142571176259985,2.368632289767265,0.020309411418315985,0.008204823833681013,2.4499415941649834,2.287322985369547,15745024
5.449,6.3881320460936255,4.509867953906374,5.103,5.969545440239576,4.236454559760424,0.014886909724575311,2.3728721141815186,0.02281055821970146,0.006963261229449161,2.4634668543237535,2.2822773740392837,15908864
5.436,5.835329437933143,5.036670562066857,4.901000000000001,5.3429377784258785,4.459062221574123,0.0235151503519672,2.3309897065162657,0.03860315675762907,0.00842714394630533,2.4585476184106914,2.20343179462184,16072704
5.145,5.553197256237716,4.736802743762283,4.727,5.064669957206738,4.389330042793262,0.020390928657596053,2.363257974386215,0.03028092917267084,0.010500928142521267,2.461721233935185,2.2647947148372456,16236544
5.197000000000001,5.669674306473285,4.724325693526717,4.82,5.219924992967432,4.420075007032569,0.02176944048325009,2.3700375109910965,0.03220233613539786,0.011336544831102323,2.458901192905363,2.28117382907683,16400384
5.417,5.947736281028535,4.886263718971465,4.897,5.213861168337176,4.580138831662825,0.022149182503603128,2.3573950201272966,0.033536317763619275,0.010762047243586979,2.486928256513238,2.2278617837413552,16564224
5.310999999999999,5.836060948843083,4.785939051156915,4.994999999999999,5.921393544882518,4.0686064551174805,0.021236720890738008,2.3429889619350432,0.032102229947386623,0.010371211834089391,2.4824731346267566,2.20350478924333,16728064
5.457,6.13072175265461,4.78327824734539,4.880000000000001,5.411206174662909,4.348793825337093,0.02549840937523788,2.308509239554405,0.04084336177693987,0.010153456973535887,2.445018586118233,2.171999892990577,16891904
5.309,5.978723077099781,4.639276922900219,4.986,5.31473089298087,4.65726910701913,0.02065397771463414,2.3379238575696943,0.03511464063279962,0.0061933147964686585,2.4744957666539995,2.201351948485389,17055744
5.4670000000000005,6.110366924857037,4.823633075142964,5.152,5.625218765477448,4.678781234522552,0.01659402219358723,2.337828043103218,0.023674478570444208,0.009513565816730251,2.48284478749161,2.1928112987148256,17219584
5.736,6.58720150375807,4.884798496241929,5.044,5.545042912333864,4.542957087666135,0.012978728228740133,2.3314523309469224,0.019368620357419597,0.00658883610006067,2.481273846878198,2.1816308150156467,17383424
5.51,6.201028219394837,4.818971780605162,4.6850000000000005,5.186263403810811,4.18373659618919,0.02688409697342038,2.2776704102754595,0.04443202143716017,0.009336172509680583,2.4301488651668026,2.1251919553841163,17547264
5.298,5.941456292221935,4.654543707778065,5.092,5.636826577912641,4.547173422087358,0.01457778440671969,2.315439987182617,0.02402991274101724,0.0051256560724221405,2.4588317743181096,2.1720482000471244,17711104
5.651,6.475966059907921,4.826033940092079,4.857999999999999,5.297039861516012,4.418960138483985,0.017147346424947748,2.3775597631931307,0.026880453038314305,0.007414239811581191,2.4795397855179617,2.2755797408682996,17874944
5.1339999999999995,5.743839323100765,4.524160676899234,4.944999999999999,5.5081562838147144,4.381843716185284,0.03268899626564231,2.375728797912598,0.0488857738903532,0.016492218640931425,2.458376132511864,2.2930814633133316,18038784
5.760999999999998,6.318861093821749,5.203138906178248,4.977000000000001,5.465836373442077,4.488163626557926,0.021011588643563662,2.3675015032291413,0.03220834430295865,0.009814832984168673,2.4581764772825396,2.276826529175743,18202624
6.1899999999999995,6.746147462459373,5.633852537540626,5.234,5.86156991642366,4.60643008357634,0.022031143336142887,2.375976487994194,0.03391026251735511,0.01015202415493067,2.460241815489003,2.291711160499385,18366464
5.614,6.231271415181361,4.996728584818639,5.104000000000001,5.825847629351237,4.382152370648765,0.019308210147492948,2.3643067121505736,0.03384981908156413,0.004766601213421767,2.453019731927854,2.275593692373293,18530304
5.797,6.743847928655916,4.850152071344083,5.054,5.551397225565242,4.556602774434759,0.02291071199934873,2.3544962823390962,0.03912404943340382,0.006697374565293637,2.440208374436813,2.2687841902413797,18694144
5.838,6.510693094954899,5.165306905045101,5.009,5.594071790466777,4.423928209533224,0.017124847917714008,2.377931907773018,0.024103766183941423,0.010145929651486592,2.4543670889067304,2.3014967266393054,18857984
5.601,6.228589834207025,4.973410165792975,5.0200000000000005,5.453866338864863,4.586133661135138,0.016116800030512263,2.3877733290195464,0.021772409779006144,0.010461190282018385,2.4519448321983246,2.3236018258407682,19021824
6.002000000000001,6.745919350467509,5.258080649532492,5.28,5.698998806680878,4.861001193319122,0.021513500619524423,2.366108959913254,0.034386466553150294,0.00864053468589855,2.436504673194681,2.2957132466318266,19185664
5.824,7.134467092299536,4.513532907700464,5.147,5.664398299185454,4.629601700814547,0.024696803510758147,2.376817947626114,0.04078999940579102,0.008603607615725272,2.4687780524317224,2.2848578428205055,19349504
5.918,6.768491622533697,5.067508377466304,5.2010000000000005,5.735498830681602,4.666501169318399,0.02056882305704571,2.3534204751253127,0.02824836928021209,0.012889276833879328,2.4170713338402248,2.2897696164104007,19513344
5.607,6.2557842476509435,4.958215752349057,5.141,5.798547716899694,4.483452283100306,0.020879350177710827,2.387864571809769,0.030486188660161482,0.011272511695260171,2.4720565846764457,2.303672558943092,19677184
5.688000000000001,6.128268100138995,5.247731899861006,4.942,5.411335700751605,4.472664299248395,0.021423959780562003,2.374486964941025,0.03321662734873075,0.009631292212393257,2.449434069499553,2.299539860382497,19841024
5.523999999999999,6.082215012338435,4.965784987661563,5.213,5.681637386472739,4.744362613527261,0.02144128810743693,2.3821321815252303,0.032224630108879194,0.010657946105994664,2.460723299215164,2.3035410638352967,20004864
5.484,6.210817721302941,4.757182278697059,4.956,5.7312057791322255,4.180794220867775,0.018232766467068916,2.3869490891695024,0.026050338863239916,0.010415194070897915,2.467189331701868,2.306708846637137,20168704
5.803000000000001,6.515657701845704,5.090342298154297,5.249,5.8003701116310165,4.697629888368983,0.02213387211797651,2.3660105377435685,0.036487121145895335,0.007780623090057684,2.4304905976197175,2.3015304778674195,20332544
5.432999999999999,5.979791550775978,4.88620844922402,5.175,5.829755679624087,4.520244320375912,0.03065054642954939,2.404270553588867,0.04665696622156355,0.014644126637535226,2.502659128527421,2.305881978650313,20496384
5.603,6.032977906409155,5.173022093590845,5.33,5.78,4.88,0.023648313159355852,2.410112124681473,0.03617840098980419,0.011118225328907516,2.4753193282822545,2.3449049210806914,20660224
5.7010000000000005,6.2186379043308175,5.1833620956691835,5.26,5.997455083377964,4.522544916622036,0.018753132588204168,2.392856368422508,0.027723843447591875,0.009782421728816462,2.4621901918753415,2.323522544969675,20824064
5.646,6.229407233414191,5.062592766585809,5.457,6.009649074911014,4.904350925088986,0.01739900868463636,2.399087542295456,0.025201892682377644,0.009596124686895071,2.4596031004577847,2.338571984133127,20987904
6.0600000000000005,6.793757453113766,5.326242546886235,5.305999999999999,5.93015062284676,4.681849377153238,0.024505225791492342,2.3864554554224013,0.03426515551639765,0.014745296066587033,2.4517588749951913,2.3211520358496114,21151744
5.525,6.235059856631819,4.814940143368181,5.073,5.615439858417503,4.530560141582498,0.027100450552663607,2.4090248912572862,0.038151702590421124,0.01604919851490609,2.471054869172574,2.3469949133419985,21315584
5.869,6.430007130079467,5.3079928699205325,5.242,5.945758481298805,4.538241518701195,0.019447278200984977,2.411627021431923,0.025904956858754064,0.01298959954321589,2.473844452419876,2.3494095904439702,21479424
5.884,6.377015212747031,5.39098478725297,5.473000000000001,6.125779442078257,4.820220557921744,0.022839630514176305,2.3867328256368636,0.03656968803277628,0.009109572995576333,2.4655389022110774,2.30792674906265,21643264
5.575000000000001,5.998939854224631,5.1510601457753715,5.166,5.742978335815133,4.589021664184868,0.02286119992818885,2.4138672053813934,0.03432109792210093,0.01140130193427677,2.451823649512139,2.375910761250648,21807104
5.941,6.657064941188995,5.224935058811004,5.329,6.0032321558632455,4.654767844136754,0.018203060762930812,2.3898940563201903,0.026919536092682363,0.009486585433179262,2.451385066052539,2.3284030465878414,21970944
5.772999999999999,6.541219369711541,5.004780630288456,5.257000000000001,5.839993138896163,4.674006861103838,0.021165914946727198,2.3841523617506026,0.03281188722111038,0.00951994267234402,2.4606123845327086,2.3076923389684967,22134784
5.860999999999999,6.470712227202308,5.251287772797689,5.5280000000000005,6.269940698438899,4.786059301561102,0.02427221965950186,2.4107442259788514,0.03297964665954199,0.01556479265946173,2.463032810294319,2.358455641663384,22298624
5.931,6.814101919372844,5.0478980806271565,5.389,5.8877674808966605,4.89023251910334,0.02309168248903002,2.404176712036133,0.03138744528705425,0.014795919691005794,2.4597122168068988,2.348641207265367,22462464
5.6930000000000005,6.415164108773069,4.970835891226932,5.412,6.123797724076159,4.700202275923841,0.01931332195591591,2.383957487344742,0.026625060323531045,0.012001583588300776,2.4575734474951245,2.3103415271943595,22626304
6.2299999999999995,7.193535157635671,5.266464842364328,5.321,5.948940283785011,4.6930597162149885,0.023346384421973954,2.416310876607895,0.03449763691719726,0.012195131926750646,2.4872509218363343,2.3453708313794555,22790144
6.242,7.100484711570334,5.383515288429666,5.181,5.669865012043202,4.692134987956798,0.019073367048339448,2.410956862568855,0.030081850376781002,0.008064883719897893,2.506948642597219,2.3149650825404913,22953984
6.17,7.061089221122105,5.278910778877895,5.287999999999999,5.749037959391631,4.826962040608367,0.01929881637980639,2.4203847885131835,0.03148439818329289,0.007113234576319892,2.5008624521468725,2.3399071248794945,23117824
5.943,6.4598761940735905,5.426123805926409,5.347999999999999,5.908906409305509,4.787093590694489,0.021371756481756942,2.420937404036522,0.030558186498950583,0.012185326464563303,2.477919600204615,2.363955207868429,23281664
6.176,7.284848050906886,5.067151949093114,5.335999999999999,6.192098125216963,4.479901874783036,0.022833791053077777,2.417605757713318,0.03365738253068322,0.012010199575472334,2.4855329391566547,2.349678576269981,23445504
5.656000000000001,6.50694300631711,4.805056993682891,5.429,5.9049926470020315,4.953007352997969,0.027946829211820477,2.412228065729141,0.04901343119322143,0.006880227230419526,2.440996282507102,2.3834598489511802,23609344
6.072,6.687951296775971,5.456048703224029,5.422000000000001,5.990239386174524,4.853760613825477,0.01907719474337576,2.422168481349945,0.02793356401201225,0.010220825474739268,2.4818481030868194,2.3624888596130704,23773184
5.9,6.528649345820069,5.2713506541799315,5.122000000000001,5.53706144123491,4.706938558765091,0.02139090999456428,2.4264065772295,0.03194085830103615,0.010840961688092414,2.4768452453400487,2.375967909118951,23937024
6.166,7.090015151390928,5.241984848609072,5.665000000000001,6.4404127932914195,4.889587206708582,0.027479078831189892,2.4303383737802506,0.04736384060932808,0.007594317053051709,2.488144142911302,2.3725326046491992,24100864
5.8340000000000005,6.4900975537220065,5.177902446277995,5.127,5.950323144336414,4.303676855663586,0.02380654762447289,2.442165917158127,0.037304131835278885,0.010308963413666895,2.5087984395378666,2.375533394778387,24264704
6.4030000000000005,7.266806112504421,5.53919388749558,5.566,6.316655713359993,4.8153442866400065,0.01945769011832045,2.4340940326452256,0.031322473377524945,0.007592906859115959,2.5068179512601563,2.361370114030295,24428544
5.476,6.197265554424998,4.754734445575002,5.3839999999999995,6.219322692137595,4.548677307862404,0.04470063232066522,2.438376769423485,0.06774960836167407,0.02165165627965637,2.505905393634775,2.370848145212195,24592384
5.532,6.149443114788723,4.914556885211277,5.325,5.881996409324154,4.768003590675846,0.0280676420396452,2.445707714557648,0.04353579992640268,0.012599484152887721,2.5158659901491416,2.375549438966154,24756224
6.229,6.807626822745023,5.650373177254977,5.757000000000001,6.3660000000000005,5.148000000000001,0.02272212639994294,2.4271574795246122,0.03873999874078392,0.006704254059101959,2.4924642374255197,2.361850721623705,24920064


==> data/progress-plunder-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
4.482,4.777695789621699,4.186304210378301,4.353999999999999,4.591073828163295,4.116926171836703,0.7345235570023456,2.7064955423275627,0.8837147263239331,0.5853323876807581,2.7071590032311,2.7058320814240253,16384
4.1129999999999995,4.4553463158849524,3.7706536841150466,4.2219999999999995,4.560106492099752,3.883893507900247,0.11140070840095476,2.6003649532794952,0.1278833765871237,0.09491804021478581,2.6238649684223896,2.576864938136601,180224
4.123,4.407747256352015,3.8382527436479856,4.179,4.480278940518583,3.877721059481417,0.08950028366719678,2.6136710246404014,0.10964282929196782,0.06935773804242575,2.653835589533932,2.573506459746871,344064
4.319999999999999,4.5425308967312175,4.097469103268781,4.5329999999999995,4.900832842470598,4.165167157529401,0.062369577260687904,2.5997545331716534,0.07245608170120428,0.05228307282017153,2.641662320626076,2.5578467457172307,507904
4.255000000000001,4.733565564996063,3.7764344350039387,4.263,4.55520027378495,3.9707997262150494,0.05272223229209577,2.5905178417762125,0.05940819575710852,0.046036268827083025,2.630620948374639,2.550414735177786,671744
4.359,4.800122431984591,3.917877568015409,4.1160000000000005,4.685037784334222,3.546962215665779,0.05099568526881433,2.573758741219838,0.061001015267378486,0.040990355270250176,2.612160583580604,2.5353568988590722,835584
4.439,4.863086076168506,4.014913923831494,4.1850000000000005,4.466682445317418,3.903317554682583,0.05560073062467073,2.5469452818234766,0.061572144160412776,0.04962931708892869,2.574384397513618,2.5195061661333353,999424
4.484,4.814308946291196,4.153691053708804,4.337,4.805253136668618,3.8687468633313813,0.04759381663364663,2.5117884536584216,0.05736456614924074,0.03782306711805253,2.5554772726530963,2.468099634663747,1163264
4.784999999999999,5.42645537646823,4.143544623531769,4.35,4.62560841786854,4.074391582131459,0.048487343584808155,2.4870934287707014,0.05953594481386368,0.03743874235575263,2.542461155778267,2.4317257017631357,1327104
4.501,5.002925293245918,3.999074706754083,4.4799999999999995,4.907434205463249,4.05256579453675,0.05038013830004876,2.482647293806076,0.05912780885550209,0.04163246774459543,2.540428325116759,2.4248662624953927,1490944
4.615,5.379424620220987,3.850575379779013,4.415000000000001,5.1422860510143185,3.687713948985684,0.046594789849283766,2.4583763589461642,0.052267432643512184,0.04092214705505535,2.5257298861421664,2.391022831750162,1654784
4.815,5.437129407760154,4.192870592239847,4.596,5.317515072607635,3.8744849273923654,0.055469186658350086,2.439290035764377,0.07424113600635902,0.03669723731034115,2.512176024378419,2.366404047150335,1818624
4.793,5.528282938738552,4.057717061261449,4.508,5.015125231082028,4.0008747689179724,0.05083605422017472,2.4283179084459943,0.061055801547765236,0.0406163068925842,2.50883742615103,2.3477983907409588,1982464
4.848,5.604119038247285,4.0918809617527145,4.683,5.318500590086272,4.047499409913728,0.05716040933815136,2.410669502615929,0.0749449234637093,0.03937589521259342,2.4868414255652023,2.3344975796666554,2146304
5.111,5.969212677603868,4.252787322396132,4.678,5.1961273974612805,4.159872602538719,0.0493611974176019,2.4063469469547276,0.060706114793082605,0.038016280042121195,2.4574992551758914,2.355194638733564,2310144
4.9510000000000005,5.688244192923892,4.213755807076109,4.5120000000000005,5.106572115054179,3.9174278849458215,0.04753557166550304,2.378766658902168,0.056801738253371155,0.038269405077634926,2.4217701960454514,2.335763121758885,2473984
4.836,5.4781868886858405,4.19381311131416,4.522999999999999,5.180708902174813,3.865291097825184,0.0493470780085772,2.3573712339003885,0.055894393791532195,0.0427997622256222,2.431931195180141,2.282811272620636,2637824
4.987,5.9794419378482555,3.994558062151745,4.811,5.469216529722552,4.1527834702774475,0.04815974698091542,2.352690074841182,0.052769345683923434,0.04355014827790741,2.3967825378477206,2.3085976118346436,2801664
5.0600000000000005,5.66944236807101,4.450557631928991,4.8549999999999995,5.309252132631207,4.400747867368792,0.048342463319810694,2.324815586209297,0.05553494699774574,0.041149979641875646,2.3795764809844697,2.2700546914341246,2965504
5.186999999999999,5.661637756610238,4.7123622433897605,4.818,5.597112315394899,4.0388876846051005,0.05743670215985423,2.311706319451332,0.0726082395136525,0.042265164806055966,2.388793831857062,2.234618807045602,3129344
5.179,5.982809056928323,4.3751909430716776,4.997999999999999,5.796132821026675,4.1998671789733235,0.051936038715454394,2.3187194764614105,0.06310917161519579,0.040762905815713,2.3795095009702774,2.2579294519525437,3293184
5.317000000000001,5.994865030813658,4.639134969186344,4.414000000000001,4.897346666482764,3.930653333517237,0.04823515006961918,2.3344073325395582,0.05677790265134614,0.039692397487892224,2.388163365468639,2.2806512996104775,3457024
5.369999999999999,6.171086761842934,4.568913238157064,4.6739999999999995,5.5662690177295175,3.781730982270481,0.04616921955409144,2.3240055829286574,0.0502046414480198,0.04213379766016307,2.3690827216445185,2.2789284442127964,3620864
5.509,6.321064652598547,4.696935347401453,4.88,5.440624651616391,4.319375348383609,0.05427233939990399,2.319940546154976,0.066021601233958,0.04252307756584997,2.3663051457933593,2.2735759465165923,3784704
5.649000000000001,6.372248919805624,4.925751080194378,5.144,5.831331070154697,4.4566689298453035,0.05781366992741819,2.2853556702534363,0.07390749846843914,0.04171984138639725,2.3193336041688863,2.2513777363379863,3948544
5.449,6.153946097230135,4.744053902769864,5.018000000000001,5.629731967449798,4.406268032550203,0.06124683013185852,2.269508072733879,0.07945805484217619,0.04303560542154084,2.338156972628351,2.200859172839407,4112384
5.8180000000000005,6.697713589755212,4.938286410244789,4.976,5.657016886721614,4.294983113278386,0.0551958883957316,2.280161682764689,0.06414148391563806,0.04625029287582513,2.338086381339088,2.22223698419029,4276224
5.623,6.38114312632906,4.8648568736709406,5.181,5.950239234568804,4.411760765431196,0.05534270388695097,2.2759428759415945,0.06091950082867683,0.04976590694522511,2.339362349819697,2.212523402063492,4440064
5.639000000000001,6.727461758630041,4.550538241369961,5.076,5.533300776294989,4.61869922370501,0.056748035790709105,2.2778775960206987,0.07075930574564365,0.042736765835774564,2.3206112441253133,2.235143947916084,4603904
5.842,6.623803044250916,5.060196955749083,5.3229999999999995,5.940754805727968,4.705245194272031,0.05467485028008615,2.285169811050097,0.06392992125556538,0.04541977930460692,2.3339185251801693,2.236421096920025,4767744
5.971,6.8680891817428185,5.073910818257182,5.414,6.313490967158648,4.514509032841351,0.05124954226581996,2.269570004940033,0.06153361983415585,0.040965464697484064,2.34524001104949,2.193899998830576,4931584
5.840000000000001,6.686262370662906,4.993737629337096,5.293,6.152919182249123,4.433080817750877,0.05315206179705754,2.269502064585686,0.061166906884284326,0.04513721670983075,2.327617644565681,2.2113864846056908,5095424
6.125000000000001,6.936668035590907,5.313331964409095,5.369999999999999,5.957349980846173,4.7826500191538255,0.05049200768892957,2.2527190923690794,0.058904064251921115,0.04207995112593803,2.306510045823008,2.198928138915151,5259264
5.776999999999999,6.450098061206537,5.103901938793461,5.4670000000000005,6.047069823383358,4.886930176616643,0.05785043210101619,2.2545934428771335,0.06805697460143882,0.04764388960059355,2.3214392771763563,2.1877476085779106,5423104
5.758,6.422075296935521,5.093924703064479,5.566000000000001,6.362620361276312,4.76937963872369,0.057931232902531785,2.257440173625946,0.07287928280736587,0.0429831829976977,2.320774701665505,2.194105645586387,5586944
6.082,7.079474811712055,5.0845251882879445,5.645999999999999,6.612024844401011,4.679975155598987,0.06315026528512434,2.2357941458622617,0.07549874107184576,0.05080178949840291,2.2934294622344575,2.178158829490066,5750784
6.154,6.87113597037103,5.436864029628969,5.425,6.195704223421671,4.654295776578329,0.05906233515900866,2.2254695743322372,0.0716150540047194,0.04650961631329791,2.292741552681551,2.1581975959829234,5914624
6.015,7.081323121760004,4.948676878239995,5.513,6.4180640861287115,4.607935913871288,0.06114940162127214,2.217392190297445,0.07668106303593973,0.04561774020660455,2.283171148097187,2.1516132324977035,6078464
6.317,7.02646529161052,5.607534708389481,5.398,6.360214113386412,4.435785886613587,0.06267914956745999,2.220330806573232,0.08516481838940361,0.04019348074551636,2.301647777374334,2.13901383577213,6242304
6.075,6.958993778258648,5.191006221741352,5.593999999999999,6.500037526816632,4.687962473183367,0.05427281142522886,2.23243752916654,0.06642842722978261,0.042117195620675126,2.3177688966169017,2.147106161716178,6406144
6.164,7.172832989151326,5.155167010848674,5.523999999999999,6.366154380146537,4.681845619853461,0.06262303763069207,2.222796992460887,0.0785095956980901,0.046736479563294055,2.3158861437372953,2.1297078411844788,6569984
6.505000000000001,7.693109843406746,5.316890156593256,5.607,6.396152076598675,4.817847923401326,0.0584525887233515,2.233076364795367,0.06929826817522002,0.04760690927148299,2.31299826528544,2.1531544643052936,6733824
6.157000000000001,6.915090364006826,5.398909635993176,5.5760000000000005,6.589431793462195,4.562568206537806,0.05710535690498845,2.21898992061615,0.07176590214151636,0.042444811668460536,2.2891617875585393,2.148818053673761,6897664
6.447,7.522379467908887,5.3716205320911135,5.426,6.080754915980018,4.7712450840199825,0.07274848101660605,2.2391350994507473,0.08740624187440213,0.058090720158809984,2.3267825105155997,2.151487688385895,7061504
6.586,7.714212745895029,5.4577872541049715,5.7090000000000005,6.784662121672043,4.633337878327958,0.05892885718494647,2.2061634744207064,0.06937290109417554,0.048484813275717395,2.322069051625133,2.0902578972162797,7225344
6.2250000000000005,7.1406336603686,5.309366339631401,5.671,6.427365652313747,4.9146343476862535,0.05703603886067865,2.211064224441846,0.06739981366830322,0.04667226405305408,2.2784453476402255,2.1436831012434663,7389184
6.125,7.02988949601595,5.22011050398405,5.863999999999999,6.707601801799877,5.020398198200121,0.055601236224174455,2.2090849488973623,0.06481399512258085,0.04638847732576806,2.2870101983416298,2.131159699453095,7553024
6.427,7.101285547820803,5.752714452179196,5.737,6.3502055120430665,5.123794487956934,0.05731500584321714,2.2074247673153877,0.06742035901513095,0.04720965267130332,2.2940850557473214,2.120764478883454,7716864
6.311,7.33915806177844,5.2828419382215595,5.84,6.701777233396195,4.978222766603805,0.060251214650149085,2.2118358820676804,0.0736859820376402,0.04681644726265798,2.2988139434973593,2.1248578206380015,7880704
6.711,7.669701726294472,5.752298273705528,5.857,6.722298214490242,4.9917017855097585,0.05581094752997155,2.2146098136901857,0.06199679530401484,0.04962509975592826,2.2977505388912283,2.131469088489143,8044544
6.3229999999999995,7.104166435530867,5.541833564469132,5.798,6.756861825290797,4.839138174709203,0.06000754885996377,2.2180105964342753,0.07630768341280485,0.04370741430712269,2.275485139527433,2.1605360533411178,8208384
6.6129999999999995,7.801882248164215,5.424117751835784,6.1930000000000005,7.36100727737459,5.024992722625411,0.06755741516438621,2.196136189500491,0.08808762533331396,0.047027204995458455,2.2602414471189447,2.132030931882037,8372224
6.684,7.451101036370047,5.916898963629953,6.2989999999999995,7.269643600916423,5.328356399083576,0.059595740245034244,2.1765624379118282,0.07207599261289839,0.0471154878771701,2.2631564187142206,2.089968457109436,8536064
6.796000000000001,7.752171532728308,5.839828467271694,5.779999999999999,6.762659656239126,4.797340343760872,0.07485876572318372,2.161694300671418,0.09776019679756248,0.05195733464880495,2.247739296478555,2.0756493048642812,8699904
6.5409999999999995,7.527331080317354,5.554668919682645,6.023999999999999,6.845050546556056,5.202949453443942,0.05016790279187257,2.171799056728681,0.054567267162674855,0.04576853842107028,2.2636075373326747,2.079990576124687,8863744
6.6819999999999995,7.158524920649487,6.205475079350512,5.821,6.7930745856157335,4.848925414384266,0.06550571379872655,2.1946613272031152,0.08032036827454368,0.05069105932290942,2.2635234853671564,2.125799169039074,9027584
6.704000000000001,7.73655217785834,5.671447822141661,6.165000000000001,7.006382790411119,5.323617209588883,0.056716030758495094,2.167476385335127,0.06688530136284251,0.046546760154147666,2.26017971310354,2.074773057566714,9191424
6.6949999999999985,7.499217010513951,5.890782989486046,5.716,6.505660686624325,4.926339313375675,0.06766877593472595,2.1789262523253763,0.08370574350783833,0.051631808361613574,2.270942756447567,2.0869097482031855,9355264
6.778999999999999,7.483761661840369,6.074238338159629,5.885,6.870994421890915,4.899005578109085,0.0534051026217639,2.1937637627124786,0.06363407992370138,0.043176125319826425,2.2791099822851004,2.108417543139857,9519104
6.514,7.458692542576684,5.569307457423316,6.0120000000000005,6.980347045227072,5.043652954772929,0.06103485704710082,2.1977284401655197,0.07378642802431003,0.048283286069891615,2.2724068849900494,2.12304999534099,9682944
6.6899999999999995,7.408178250854201,5.971821749145798,5.878,6.572590526857371,5.183409473142629,0.059454114618711106,2.1929506589969,0.07099333479115988,0.04791489444626233,2.25999822334162,2.12590309465218,9846784
6.645999999999999,7.1864849674135245,6.1055150325864735,5.921,6.799868021946413,5.042131978053588,0.06323188912744318,2.1740598221619925,0.0828326268776427,0.04363115137724365,2.2595757891085153,2.0885438552154696,10010624
7.01,7.775192786165682,6.244807213834317,6.264000000000001,7.445788475151117,5.082211524848885,0.06509676232623554,2.1807163576285045,0.08288754398872651,0.04730598066374457,2.2474192291748314,2.1140134860821775,10174464
6.936,7.719124511173032,6.152875488826968,6.106,6.975484904986855,5.236515095013145,0.058545123692601876,2.1707584048310915,0.06841215670548534,0.048678090679718414,2.2517538098679046,2.0897629997942784,10338304
6.918000000000001,7.870510367397648,5.965489632602354,6.005,7.028701616683299,4.981298383316701,0.05659405812621112,2.1819316491484644,0.06682780035714347,0.04636031589527877,2.263901286230275,2.0999620120666536,10502144
6.772000000000001,7.7686523967763295,5.775347603223673,5.8950000000000005,6.745320527801135,5.044679472198866,0.05842332774773233,2.1697139610846845,0.06936325733634319,0.047483398159121476,2.2635438549381037,2.0758840672312653,10665984
6.793000000000001,7.622349745282412,5.9636502547175905,6.226999999999999,7.149041756104353,5.304958243895646,0.05743717647468046,2.1611011996865273,0.06868926553768508,0.046185087411675846,2.2439032692593495,2.078299130113705,10829824
6.782000000000001,7.671548199930729,5.8924518000692725,6.208,7.131502030317205,5.284497969682795,0.06293995436280961,2.1516573627789812,0.07648496271155208,0.04939494601406714,2.2363773589543547,2.0669373666036077,10993664
7.140000000000001,8.206789576252037,6.073210423747964,6.262,7.188852739112314,5.335147260887685,0.059764793934300495,2.1574098845322927,0.07414115082392438,0.045388437044676606,2.2179389140189127,2.0968808550456726,11157504
7.0390000000000015,8.185546553786633,5.89245344621337,6.0009999999999994,6.857544803264838,5.144455196735161,0.059253461038072844,2.159909358620644,0.07276262403899526,0.045744298037150424,2.2174233870641213,2.102395330177167,11321344
6.967999999999999,8.08379388777677,5.852206112223229,6.14,7.071235738145825,5.208764261854174,0.05937673370353873,2.175097284217676,0.06729969348599055,0.051453773921086916,2.2411944627140756,2.1090001057212766,11485184
6.988000000000001,7.850041762329414,6.125958237670589,6.241000000000001,7.168603902535993,5.31339609746401,0.062153245120619684,2.181663153568904,0.0784725368758632,0.04583395336537617,2.250159320982615,2.113166986155193,11649024
7.1,7.8376313442364,6.362368655763599,6.180000000000001,7.0965696918401795,5.263430308159822,0.058898916638766674,2.190330298244953,0.07546106537173422,0.04233676790579913,2.2792570278657087,2.1014035686241974,11812864
7.406000000000001,8.495010560095723,6.316989439904278,6.522,7.594779567292368,5.449220432707633,0.057429665389160264,2.1741270825266836,0.06917073476722865,0.04568859601109187,2.2604373742457304,2.087816790807637,11976704
7.241,8.028228683420517,6.453771316579483,6.599000000000001,7.809301202180682,5.388698797819321,0.07137572296584642,2.1783514345685644,0.09047270705809657,0.05227873887359627,2.259962980900907,2.096739888236222,12140544
7.372,8.68284552865698,6.061154471343019,6.437,7.113107240014482,5.760892759985518,0.05621111209038639,2.1813073813915254,0.06867229749073389,0.043749926690038896,2.248750825540023,2.113863937243028,12304384
7.225,8.434902888665036,6.015097111334963,6.683,8.045975054797408,5.320024945202591,0.06918866971197221,2.17579457561175,0.08836206563160715,0.05001527379233728,2.227593153436264,2.1239959977872362,12468224
7.272999999999999,8.346760215318112,6.199239784681886,6.226999999999999,7.065010143136704,5.388989856863295,0.06578573469693459,2.1983626489837964,0.0845834523892246,0.04698801700464458,2.2759950748519437,2.120730223115649,12632064
7.517,8.613522229596828,6.4204777704031715,6.620000000000002,7.810420093916431,5.429579906083573,0.06122566953611867,2.1966835538546245,0.07288476308619185,0.04956657598604548,2.2674993344838485,2.1258677732254005,12795904
7.096000000000001,8.056710154000676,6.135289845999327,6.428,7.439699560146193,5.416300439853807,0.061696259956806866,2.1707204858462017,0.07698754652780881,0.04640497338580492,2.2523826287359068,2.0890583429564966,12959744
7.064,7.990997303124448,6.137002696875552,6.32,7.08212859807253,5.55787140192747,0.05797289036369566,2.1879186684886616,0.07234883337793171,0.04359694734945962,2.2905464915837594,2.0852908453935637,13123584
7.102999999999999,7.9044368346912925,6.301563165308705,6.537000000000001,7.516939283833444,5.557060716166558,0.06501063490286466,2.1927359630664194,0.08142204594696495,0.04859922385876436,2.2819431989297994,2.1035287272030394,13287424
7.447,8.264594642839592,6.629405357160408,6.371,7.280993956023885,5.461006043976115,0.06455263000292076,2.1801899448037148,0.07710310852862155,0.05200215147721997,2.275658161497675,2.0847217281097543,13451264
7.0920000000000005,8.183272651540394,6.000727348459607,6.514,7.3458196920006165,5.682180307999384,0.06972527433341986,2.1965845257043837,0.0867849558680468,0.05266559279879293,2.25818290078464,2.1349861506241274,13615104
7.427,8.353564083050923,6.500435916949075,6.311999999999999,7.177688165565407,5.446311834434592,0.06035014597388601,2.205162925521533,0.07527794989338413,0.045422342054387894,2.2906928843051806,2.119632966737885,13778944
7.619,8.494619209474072,6.7433807905259275,6.617,7.505009572020482,5.728990427979518,0.05925848172046237,2.206484218438466,0.06923751260828116,0.04927945083264359,2.2871745837347386,2.1257938531421936,13942784
7.663999999999999,8.768718968787988,6.559281031212009,6.873,8.22951059708356,5.516489402916439,0.06790180214059843,2.1877539505561194,0.08606462905746443,0.04973897522373244,2.283289026531137,2.0922188745811017,14106624
8.058,9.217541288613734,6.898458711386265,6.996999999999998,8.0964548649217,5.897545135078295,0.06326928503500913,2.1772611975669864,0.07408844752540947,0.05245012254460879,2.257152814201249,2.0973695809327237,14270464
7.175,8.176381545665787,6.173618454334213,6.993,8.062187074370057,5.923812925629944,0.06634179470129306,2.150705018142859,0.07938138437083365,0.05330220503175246,2.2382271327269034,2.0631829035588147,14434304
7.431,8.457659144994093,6.404340855005908,6.502,7.319897304066959,5.68410269593304,0.06388183323045568,2.1791988571484886,0.07669919942431155,0.05106446703659981,2.2625331484968028,2.0958645658001744,14598144
7.889999999999999,8.869060774415969,6.910939225584029,6.9030000000000005,7.830610370791531,5.97538962920847,0.06964028241733704,2.1668449684977533,0.08527317616283892,0.05400738867183516,2.260750017046064,2.0729399199494427,14761984
7.7989999999999995,9.02409142515977,6.573908574840228,6.6,7.4960915131837815,5.703908486816218,0.06643320346872009,2.1614784528811772,0.08434102957869688,0.0485253773587433,2.268847027317883,2.0541098784444713,14925824
8.112,9.167886357521489,7.05611364247851,6.95,7.8902021059325484,6.009797894067452,0.0618255282596995,2.1546717911958697,0.07502285325565614,0.04862820326374288,2.2714671454413855,2.037876436950354,15089664
8.260000000000002,9.561345457593795,6.958654542406208,6.9410000000000025,8.09458961507115,5.7874103849288545,0.0716690512374043,2.146029545366764,0.09831532691390278,0.04502277556090582,2.249263238656182,2.0427958520773464,15253504
8.017,9.281089000031248,6.752910999968751,6.6659999999999995,7.660496857712481,5.671503142287518,0.07614342536156372,2.1405431057016058,0.09994578062815429,0.05234107009497316,2.2417932147452047,2.039292996658007,15417344
7.705,8.38729392493265,7.022706075067351,7.177999999999999,8.717355709379738,5.63864429062026,0.07373004838203386,2.1428602034846937,0.09556324584883658,0.05189685091523114,2.2562740838465616,2.029446323122826,15581184
8.035,9.21778696306647,6.852213036933532,7.309,8.784150500796445,5.833849499203556,0.07707318393513558,2.130399269858996,0.10411476848384651,0.05003159938642465,2.237747965504866,2.0230505742131264,15745024
7.728999999999999,8.9312849079981,6.526715092001899,6.566,7.7188590546983615,5.413140945301638,0.07288708910346027,2.1616355473796527,0.09009677339211469,0.05567740481480585,2.2407570487063664,2.082514046052939,15908864
7.553999999999999,8.964958539433388,6.143041460566611,7.511,9.037095999601597,5.984904000398402,0.07038511917926366,2.144348832468192,0.09190759615812862,0.048862642200398695,2.265217012433792,2.023480652502592,16072704
8.013,8.754148433176512,7.271851566823487,7.111,8.432714416960033,5.789285583039966,0.06928938715718681,2.1382598092158633,0.07838317512092603,0.0601955991934476,2.252684466682244,2.023835151749483,16236544
8.166999999999998,9.217067140710533,7.116932859289462,7.2010000000000005,8.437207506853118,5.9647924931468825,0.07059573003401354,2.1201011260350544,0.09082583230110543,0.05036562776692165,2.241213415734773,1.9989888363353356,16400384
8.251999999999999,9.398985614556693,7.105014385443304,7.385,8.702947267533872,6.067052732466127,0.06349516037541122,2.142342199385166,0.07811425816510545,0.048876062585717,2.2236259595666117,2.06105843920372,16564224
8.401,9.64143097349268,7.160569026507319,7.175,8.62986940994716,5.72013059005284,0.06197440470568831,2.155471204717954,0.0744381662035028,0.04951064320787382,2.2401538130518395,2.0707885963840686,16728064
8.283000000000001,9.829092170603035,6.7369078293969675,7.308999999999999,8.575392119369036,6.042607880630962,0.0641410118900239,2.1516334861516957,0.07223147990288697,0.056050543877160824,2.2389505108213337,2.0643164614820577,16891904
8.242,9.544419287326475,6.939580712673527,7.007,8.227860761921686,5.786139238078313,0.07474737651646134,2.1341276009877523,0.090129109196008,0.05936564383691468,2.2529777057576528,2.015277496217852,17055744
8.167,9.39244726528725,6.941552734712749,7.401999999999999,8.795347049374275,6.008652950625724,0.08491470528145628,2.15438384860754,0.10449014486065145,0.06533926570226112,2.2559549860436094,2.0528127111714705,17219584
8.353,9.46599640610381,7.240003593896189,7.283999999999999,8.553284838009183,6.014715161990815,0.07120123542845244,2.1244782442847887,0.09029823555318225,0.05210423530372263,2.235988569884524,2.0129679186850535,17383424
8.735000000000001,9.934835405378589,7.535164594621413,7.092999999999999,8.665781294395376,5.520218705604622,0.08518358035944397,2.1314685568213467,0.10518173430420752,0.06518542641468042,2.2613059536580056,2.001631159984688,17547264
8.685999999999998,9.709300542362797,7.662699457637199,7.495000000000002,8.73746730339273,6.252532696607273,0.08578459505612648,2.1230195542176564,0.10033325938239215,0.07123593072986081,2.249962281889863,1.9960768265454496,17711104
8.735999999999999,10.064383980632105,7.407616019367892,7.677,9.20141496975069,6.152585030249308,0.07655879760471476,2.149900981783867,0.09967978101207173,0.053437814197357804,2.266654154176738,2.0331478093909956,17874944
8.783,10.157118262741601,7.408881737258397,7.8759999999999994,9.43598846149579,6.31601153850421,0.0783467462752014,2.136610469718774,0.10018358721181944,0.056509905338583355,2.2600106319463222,2.013210307491226,18038784
8.216,9.83446964753745,6.597530352462549,7.783999999999999,9.382694467370172,6.185305532629826,0.07821750572572148,2.128088280558586,0.10223519428840681,0.05419981716303614,2.2273303880722413,2.028846173044931,18202624
8.697,10.112874641343646,7.281125358656353,7.561,9.285983768039571,5.836016231960428,0.07810045230823252,2.128965500493844,0.09824391379335529,0.05795699082310976,2.233294874010524,2.0246361269771644,18366464
8.669,10.005453889964036,7.332546110035966,7.561,8.818516997897046,6.303483002102953,0.07976507453713563,2.1718402584393823,0.10597483099824181,0.053555318076029444,2.2440927609520096,2.099587755926755,18530304
8.218,9.626991128431971,6.809008871568029,7.461,8.530490065405004,6.391509934594996,0.08115947962117687,2.1431207448244094,0.10436029931065935,0.05795865993169438,2.247052881891828,2.0391886077569907,18694144
8.524000000000001,10.075645578087986,6.972354421912015,7.666000000000001,9.306208523328667,6.025791476671336,0.08277883497066793,2.134149733185768,0.11671006995883361,0.04884759998250225,2.193977329922514,2.074322136449022,18857984
8.321000000000002,9.741496040121199,6.900503959878805,7.718000000000001,9.234,6.202000000000001,0.08424324945857123,2.141412418584029,0.1146047555805429,0.053881743336599563,2.216037775560952,2.0667870616071062,19021824
8.71,10.142438480354393,7.277561519645609,7.523000000000001,9.027686346053557,6.0183136539464455,0.07842868877730017,2.132590827842553,0.1109837195924053,0.04587365796219502,2.2340412181329583,2.031140437552148,19185664
8.814,9.774002083331073,7.853997916668927,7.435,8.736086084776868,6.133913915223131,0.06622704495675857,2.1451249594489736,0.08168101196006167,0.05077307795345549,2.2315288769986177,2.0587210418993296,19349504
8.376,9.561311773332232,7.190688226667768,7.706,9.085233120251976,6.326766879748025,0.07797614438459273,2.1200143004457157,0.09844028399829202,0.05751200477089343,2.223292320260735,2.0167362806306963,19513344
8.119,9.354705871152193,6.8832941288478064,7.864,9.1971331516394,6.5308668483606,0.07638034042902285,2.1190493807196615,0.09598336295416034,0.05677731790388536,2.2236308212924403,2.014467940146883,19677184
8.97,10.418164355313305,7.521835644686695,8.092,9.727779936299502,6.456220063700499,0.08798672567742558,2.1399546528855957,0.11763263900544497,0.058340812349406176,2.2497463782837666,2.030162927487425,19841024
8.955,10.334015953497275,7.575984046502724,8.254,9.512810549685694,6.995189450314305,0.08983737306358908,2.1322765181461976,0.11667861193947901,0.06299613418769914,2.2357660068043197,2.0287870294880754,20004864
9.236,10.434575821548226,8.037424178451776,7.691,9.062994533516807,6.319005466483193,0.07095984777746098,2.1337015579144163,0.0888893799424514,0.053030315612470555,2.24297092771555,2.0244321881132827,20168704
8.851,9.797218262347542,7.90478173765246,7.726000000000001,9.29087827002614,6.161121729973862,0.07655782694928344,2.124681497116884,0.09194675282983751,0.061168901068729374,2.248920967431813,2.000442026801955,20332544
8.998,10.184269783818166,7.811730216181832,7.31,8.384039105433317,6.2359608945666825,0.07283683866262433,2.121074433128039,0.09293836535284923,0.05273531197239943,2.223041559944579,2.019107306311499,20496384
8.716999999999999,9.929971969997657,7.50402803000234,7.837999999999999,8.964497225917578,6.711502774082421,0.0776102622505277,2.0995742107431092,0.10076523059193869,0.0544552939091167,2.20328263894951,1.9958657825367088,20660224
8.815000000000001,10.132719621163776,7.497280378836227,7.975,9.513910328771628,6.4360896712283715,0.07779318888982134,2.1299905061721804,0.10295528143711476,0.052631096342527925,2.210767419287213,2.049213593057148,20824064
9.092,10.58397050909192,7.600029490908081,7.723999999999999,9.444431341262998,6.0035686587370005,0.0900296078684429,2.139313491682212,0.11782567086478817,0.06223354487209763,2.2258572882889,2.052769695075524,20987904
9.217000000000002,10.903131963993332,7.530868036006673,7.591999999999999,9.404643373639722,5.779356626360276,0.07445850367657839,2.1449568803111716,0.09859840616595066,0.050318601187206116,2.2338443907617687,2.0560693698605745,21151744
8.693999999999999,10.082907484319959,7.305092515680039,8.043000000000001,9.991394467247328,6.094605532752673,0.07356462324969466,2.137992793818315,0.09074630754696256,0.05638293895242678,2.210949977855227,2.0650356097814035,21315584
9.088999999999999,10.481468671101794,7.696531328898203,7.541000000000001,8.674017652113154,6.407982347886849,0.08337426694730914,2.1353302036722503,0.1133672457592125,0.053381288135405776,2.2188111690817887,2.051849238262712,21479424
9.417,10.901722533000695,7.932277466999305,7.773999999999999,9.224449585473414,6.323550414526585,0.07255521953726804,2.135462203125159,0.09821017471840399,0.046900264356132086,2.2246177391887754,2.0463066670615424,21643264
9.286000000000001,10.740896559896958,7.831103440103044,8.266,9.968892832799527,6.563107167200473,0.07581835736831025,2.132275382181009,0.1030064233498621,0.048630291386758395,2.2524467174510163,2.0121040469110016,21807104
9.038,10.456131164596561,7.619868835403439,7.830000000000001,8.792953789130092,6.86704621086991,0.07074028383940453,2.1391677871346477,0.09085735160332346,0.0506232160754856,2.2420293618053577,2.0363062124639377,21970944
9.146,10.610562733378124,7.681437266621877,8.312000000000001,9.829061633553497,6.794938366446505,0.09534305233197901,2.1222077955802283,0.12354390410999044,0.06714220055396758,2.2333982089157267,2.01101738224473,22134784
8.967,10.291160488762598,7.642839511237403,8.078999999999999,9.355138315387482,6.802861684612517,0.06346238749101754,2.1397807757059732,0.07735129440738993,0.049573480574645154,2.2614593238383796,2.018102227573567,22298624
9.203000000000001,10.808472204679983,7.597527795320019,7.908000000000001,9.410330190071411,6.4056698099285905,0.07069253859420613,2.1166645238796873,0.0875165544418182,0.05386852274659405,2.224797877439344,2.0085311703200306,22462464
9.254000000000001,10.543272663170985,7.964727336829018,7.947,9.215621693019633,6.678378306980367,0.0808376731506238,2.1027131403485932,0.09891609811939338,0.06275924818185423,2.2084815172886807,1.996944763408506,22626304
9.129000000000001,10.69762646923989,7.5603735307601125,8.167,9.596482773593301,6.737517226406697,0.08815549431989586,2.146308115621408,0.12054309802483898,0.055767890614952735,2.250734098584524,2.0418821326582917,22790144
9.131999999999998,10.973992399550006,7.290007600449989,7.9140000000000015,9.436643753476172,6.391356246523832,0.08189829954256611,2.135239464541276,0.09947691585535845,0.06431968322977377,2.2124372034284496,2.0580417256541024,22953984
9.435999999999998,10.928194357314085,7.943805642685911,8.219,9.78118724869972,6.656812751300279,0.07590928080802158,2.1284041206041975,0.09640551095359004,0.05541305066245311,2.2003982610565607,2.0564099801518343,23117824
8.832,9.970576303986695,7.693423696013307,8.052,9.616882104185487,6.487117895814512,0.07763261354217924,2.155410990615686,0.09845629127493705,0.056808935809421424,2.270255598755498,2.040566382475874,23281664
8.789000000000001,10.012408762433882,7.565591237566121,8.075,9.268467636762722,6.881532363237276,0.08464692537672812,2.134698788821697,0.11065917750586786,0.05863467324758838,2.2254147977194756,2.0439827799239185,23445504
8.716,9.825235772953613,7.606764227046385,8.196,9.64075049749083,6.75124950250917,0.09254030110314486,2.1153996070226033,0.11408679883686032,0.0709938033694294,2.2197236504099935,2.011075563635213,23609344
9.338,11.062458175775799,7.613541824224199,8.152,9.510431448399219,6.79356855160078,0.07296591481814774,2.13740702321132,0.09208074904248871,0.05385108059380676,2.2264006686385307,2.0484133777841094,23773184
9.877,11.671826175427583,8.082173824572418,8.261999999999999,9.958453948682367,6.5655460513176305,0.08311324813403186,2.1391890158255893,0.10405304578155865,0.062173450486505064,2.2447003841034934,2.033677647547685,23937024
9.562999999999999,10.728187109437792,8.397812890562205,8.057,9.423931234554248,6.690068765445752,0.07444275255935881,2.140062845249971,0.09259476967806293,0.05629073544065468,2.226887397133184,2.0532382933667574,24100864
8.891,9.937980897628988,7.844019102371012,7.808,9.248817823321186,6.367182176678814,0.08464899909061688,2.1306669513384504,0.09976423455977489,0.06953376362145887,2.256530280082829,2.0048036225940717,24264704
9.399999999999999,10.626906679417793,8.173093320582204,8.395,10.098979166539308,6.691020833460691,0.07960569639690215,2.146043829123179,0.10621463546371933,0.05299675733008498,2.2593163245131644,2.032771333733194,24428544
9.716999999999999,10.933034950155626,8.500965049844371,8.57,10.399294946147286,6.7407050538527145,0.08804325636786715,2.143236436446508,0.11850928844927319,0.057577224286461115,2.2412266166495476,2.045246256243469,24592384
8.82,10.440209862949859,7.199790137050142,8.003000000000002,9.543474277617126,6.462525722382878,0.09141503684222693,2.1340976148843764,0.11536745824149432,0.06746261544295955,2.2694996487004473,1.9986955810683056,24756224
8.997,10.202454686000266,7.791545313999734,8.108,9.46397787592571,6.752022124074291,0.08752683430599664,2.143822893500328,0.11727181282949749,0.0577818557824958,2.2546727173158945,2.0329730696847617,24920064


==> data/progress-plunder-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
4.455,4.771867480186907,4.138132519813093,4.409,4.725873791910912,4.092126208089088,0.7471221730113029,2.7064816027879717,0.875135155187432,0.6191091908351738,2.7071546111491918,2.7058085944267516,16384
4.234,4.473633052812002,3.9943669471879972,4.194,4.572132251996573,3.8158677480034267,0.09272853581545248,2.613496959209442,0.13626549382570133,0.04919157780520363,2.6371336523116047,2.5898602661072796,180224
4.145000000000001,4.464820262022282,3.825179737977721,4.034999999999999,4.353849494275904,3.716150505724095,0.07662483334230877,2.5928587247927983,0.11951855069700565,0.033731115987611894,2.62321071909003,2.5625067304955667,344064
4.042,4.437444054197304,3.6465559458026964,4.042,4.398589399730278,3.6854106002697216,0.04938023334058618,2.5851465831200278,0.0640157154316408,0.03474475124953157,2.627103850292153,2.5431893159479024,507904
4.061999999999999,4.426549036482061,3.697450963517937,4.117,4.5163256816184,3.7176743183816,0.06460335634959237,2.5844900270303093,0.09651648615624422,0.03269022654294051,2.6238124816533177,2.545167572407301,671744
4.2589999999999995,4.808498862601188,3.709501137398811,4.213,4.527007961682503,3.8989920383174974,0.06586627052165561,2.5821933348973594,0.09623952285925386,0.03549301818405737,2.6220639766256166,2.542322693169102,835584
4.554,4.861317425474053,4.2466825745259476,4.357000000000001,4.68569590809744,4.028304091902562,0.06542688426561649,2.567473891377449,0.0850714110619081,0.04578235746932487,2.6182575502387078,2.51669023251619,999424
4.225,4.50971915987513,3.9402808401248692,4.144,4.391030362506312,3.896969637493688,0.06256214349220192,2.5733225673437117,0.0803290602561711,0.04479522672823273,2.629643412554414,2.5170017221330094,1163264
4.216,4.590090898044847,3.8419091019551534,4.1129999999999995,4.515543165387266,3.7104568346127333,0.059628940187394584,2.588620385527611,0.07730397241990825,0.04195390795488092,2.633332856552214,2.543907914503008,1327104
4.044,4.341966441063419,3.7460335589365803,4.132,4.5378768286069056,3.7261231713930933,0.0658285256940871,2.559357977906863,0.08155246288565547,0.05010458850251874,2.5946576991626586,2.524058256651067,1490944
4.305,4.644565899347976,3.9654341006520233,4.197,4.665466647692234,3.7285333523077657,0.05961105224365983,2.545501012603442,0.07252447458154078,0.04669762990577889,2.6044064187503917,2.4865956064564925,1654784
4.333,4.796789823088002,3.8692101769119986,3.97,4.544717321820041,3.3952826781799597,0.08582652457213646,2.5187198807795843,0.1624429594606704,0.00921008968360254,2.593923411985642,2.443516349573527,1818624
4.184,4.534405479409212,3.8335945205907875,4.1160000000000005,4.496610036651689,3.735389963348312,0.0675135734956711,2.536239422361056,0.09143777953876896,0.04358936745257323,2.5830812054488153,2.489397639273297,1982464
4.346,4.888884886509102,3.8031151134908985,3.9259999999999997,4.517780364662431,3.3342196353375684,0.06610650736838573,2.495965333779653,0.09985164171629535,0.03236137302047613,2.5451397126446853,2.4467909549146203,2146304
4.507,5.044011173068121,3.969988826931878,4.337,4.7709596755460115,3.903040324453988,0.08890398708172138,2.4770562102397284,0.1350924587047256,0.042715515458717164,2.5403270596226233,2.4137853608568336,2310144
4.411999999999999,4.937961975811939,3.8860380241880588,3.9809999999999994,4.436114271364895,3.5258857286351035,0.10658166473731392,2.461847626169523,0.17665464627959,0.036508683195037875,2.5317800526447543,2.391915199694292,2473984
4.4350000000000005,4.922426917598937,3.9475730824010644,3.978,4.626502891281142,3.3294971087188587,0.09924265731436507,2.4474174847205483,0.1470772734088539,0.05140804121987623,2.5189654338284346,2.375869535612662,2637824
4.6659999999999995,5.473244696483042,3.8587553035169564,4.0,4.647209394245788,3.352790605754212,0.07099472158588464,2.443066481749217,0.09559612046196031,0.046393322709808976,2.5062996350286744,2.3798333284697595,2801664
4.489,5.163232155863246,3.814767844136754,4.0600000000000005,4.76315005510915,3.356849944890851,0.10435010846704243,2.4102829923232396,0.16105337074671772,0.04764684618736714,2.5018733716726804,2.318692612973799,2965504
4.865,5.981389269027609,3.748610730972391,4.406999999999999,5.15076138646746,3.663238613532538,0.10119564617052668,2.3775265812873836,0.16812187608390528,0.03426941625714809,2.446565577298888,2.3084875852758793,3129344
4.968999999999999,5.88198904703178,4.056010952968219,4.384,4.983519807846246,3.784480192153754,0.0971873358978579,2.350908078749975,0.1413425576208815,0.05303211417483432,2.4188257215111384,2.2829904359888116,3293184
5.109,5.830088760139832,4.387911239860168,4.554,5.098007352891485,4.009992647108516,0.1113263565426071,2.337365847826004,0.16291062925566105,0.05974208382955315,2.4431451739621037,2.2315865216899047,3457024
5.292999999999999,6.186667163993396,4.399332836006603,4.737,5.584101528743751,3.889898471256249,0.11249237035711604,2.362014838059743,0.1500452703450836,0.07493947036914847,2.41794049950531,2.3060891766141762,3620864
5.028,5.9088495898846745,4.147150410115325,4.769,5.496893536171328,4.0411064638286724,0.12172470314738644,2.3201658854881924,0.18677252634190242,0.05667687995287046,2.4109792117110818,2.229352559265303,3784704
5.220000000000001,6.051107694585967,4.388892305414034,4.449,5.218460200400255,3.679539799599745,0.10508820715670779,2.362897727886836,0.14402098014681758,0.066155434166598,2.4471707083116794,2.2786247474619925,3948544
5.5569999999999995,6.599248051089566,4.514751948910433,4.803000000000001,5.313216620662245,4.292783379337757,0.1395452300862719,2.335794249176979,0.19389717256836175,0.08519328760418204,2.409236689004905,2.262351809349053,4112384
5.279,6.465646114054228,4.092353885945772,4.761000000000001,5.402583198034364,4.119416801965638,0.08754851403646167,2.3559698532025024,0.10961919493710229,0.06547783313582106,2.408912506445822,2.3030271999591827,4276224
5.33,5.98018458917449,4.67981541082551,5.087000000000001,5.983828300177911,4.19017169982209,0.10451594996266064,2.358504655957222,0.15459709896924578,0.054434800956075516,2.431493627271574,2.2855156846428697,4440064
5.141000000000001,5.877144686865294,4.404855313134708,4.787999999999999,5.746966109932983,3.8290338900670156,0.11966829675560194,2.350127343336741,0.17668368165329157,0.06265291185791232,2.406003124458056,2.294251562215426,4603904
5.583,6.411710444003211,4.754289555996789,4.917,5.929067685483535,3.904932314516465,0.12014573374763127,2.3189161678155266,0.1551578551936253,0.08513361230163725,2.3814843729921242,2.256347962638929,4767744
5.867,7.166207835567505,4.567792164432495,5.154000000000001,5.958017412746765,4.349982587253237,0.1301144058971355,2.320613762736321,0.21483703448939673,0.04539177730487427,2.3798320897162717,2.2613954357563704,4931584
5.891,7.238282078853571,4.543717921146429,5.063999999999999,5.898520221444633,4.2294797785553655,0.1179211964830756,2.325020428498586,0.16815481641704239,0.0676875765491088,2.391610645203836,2.2584302117933355,5095424
5.8549999999999995,7.043244503458778,4.666755496541221,5.292,6.461921364878854,4.122078635121146,0.09747846482011173,2.321450620889664,0.1305983076810302,0.06435862195919326,2.3760892062647327,2.2668120355145955,5259264
6.116999999999999,7.481888640146146,4.752111359853852,5.397,6.7763915325243955,4.017608467475605,0.11029490659323829,2.314841346939405,0.1570858442800559,0.0635039689064207,2.3889382740027516,2.2407444198760587,5423104
6.237,7.739464974633353,4.734535025366648,5.1899999999999995,6.065179981489521,4.314820018510478,0.09831096798491971,2.317650493979454,0.13658245717746556,0.060039478792373875,2.3744810133920398,2.2608199745668687,5586944
6.026,6.953892235122161,5.098107764877839,5.383,6.454830676926164,4.311169323073836,0.1424231357562045,2.296089540918668,0.19339452219712622,0.09145174931528277,2.3615602476498974,2.2306188341874384,5750784
6.295,7.707757941050058,4.882242058949942,5.752000000000001,7.05066700889797,4.453332991102031,0.12062442097812887,2.3128044972817103,0.18539034320583014,0.05585849875042759,2.3866780735572615,2.238930921006159,5914624
6.707000000000001,8.156393321358975,5.257606678641026,5.719,6.786758867909792,4.651241132090209,0.11423278201060985,2.292023735245069,0.15902559287232115,0.06943997114889854,2.3775893468061122,2.206458123684026,6078464
6.272,7.548470132827243,4.995529867172757,5.494000000000001,6.490415575952123,4.497584424047878,0.09203765263470506,2.3059742579857514,0.11894646764680299,0.06512883762260714,2.393972909735821,2.2179756062356817,6242304
6.537999999999999,8.147166243742392,4.928833756257607,5.453,6.577100084512051,4.328899915487949,0.0991297834863265,2.31252039372921,0.1328164983477714,0.06544306862488161,2.380424451299541,2.2446163361588787,6406144
6.501,7.732433717258059,5.269566282741942,5.7379999999999995,6.963265685473971,4.512734314526028,0.09222337164295212,2.316860308249791,0.12167790712996973,0.06276883615593451,2.374632379511349,2.2590882369882332,6569984
6.736,8.202336932631788,5.269663067368212,6.304,7.643770129537153,4.964229870462847,0.11920462981797748,2.303612254063288,0.15137433046729526,0.08703492916865971,2.3450745411357574,2.2621499669908185,6733824
6.609999999999999,7.797998316497123,5.4220016835028755,6.1129999999999995,7.21189080440233,5.014109195597669,0.13557972935959695,2.2748781343301134,0.19057955975691648,0.08057989896227742,2.324454075082697,2.2253021935775297,6897664
7.042999999999999,8.570580112465464,5.515419887534535,5.942,7.0145278551161265,4.869472144883874,0.09538548435084519,2.267501935362816,0.12046685647084812,0.07030411223084226,2.3391519946093093,2.1958518761163224,7061504
7.103,8.640868980115016,5.5651310198849835,6.021,7.144,4.898,0.10334085471307237,2.2894665857156116,0.1313122987604987,0.07536941066564604,2.3849478121115713,2.193985359319652,7225344
6.665000000000001,8.192051079695766,5.137948920304237,6.122999999999999,7.411720683468687,4.834279316531312,0.09667500273014104,2.330465826392174,0.12430270918787784,0.06904729627240425,2.3781303078827007,2.2828013449016473,7389184
7.011,8.730252453829861,5.291747546170138,6.49,8.237918762414317,4.7420812375856825,0.09707539950807886,2.3199078351259237,0.13212642079017478,0.06202437822598294,2.3815115026966343,2.258304167555213,7553024
7.090000000000001,8.481064340711818,5.698935659288185,5.848999999999999,7.090551046071002,4.607448953928997,0.1060163863934576,2.2800634900728864,0.14310267462191345,0.06893009816500177,2.3655215833811325,2.1946053967646404,7716864
6.709999999999999,7.912131440400756,5.507868559599242,6.431,7.557955633554401,5.304044366445599,0.09126540225309623,2.299591134985288,0.1292824200475683,0.05324838445862416,2.3822687565891405,2.216913513381436,7880704
6.890000000000001,8.216921248605207,5.563078751394794,5.968,6.878711809520443,5.057288190479557,0.1366969358796874,2.2187294532855355,0.17419157396304236,0.09920229779633243,2.3485995054764985,2.0888594010945725,8044544
7.578,9.357656146563151,5.79834385343685,6.465999999999999,7.708080512688287,5.223919487311711,0.11253287487973765,2.288360882798831,0.13520603367840306,0.08985971608107224,2.3596474694218736,2.217074296175788,8208384
7.0,8.402711659607919,5.5972883403920815,6.5009999999999994,7.810117641772503,5.191882358227496,0.11223845374770458,2.2725314994653067,0.14280425678200903,0.08167265071340013,2.3859924407585322,2.1590705581720813,8372224
7.7620000000000005,9.207847848150006,6.3161521518499955,6.561,7.716668204979266,5.405331795020734,0.09875713288784024,2.293830526868503,0.13897244913233048,0.058541816643349995,2.3714157920213976,2.216245261715608,8536064
7.497,9.261341520227873,5.732658479772128,6.404999999999999,7.552059283559485,5.257940716440514,0.09673843653872605,2.2896713167428975,0.11921791615293073,0.07425895692452136,2.3472510653816365,2.2320915681041584,8699904
7.376,9.047904303481513,5.704095696518488,6.470000000000001,7.837647615433157,5.102352384566844,0.10872178693922854,2.276584568619728,0.15426539697894423,0.06317817689951286,2.337111134340563,2.216058002898893,8863744
7.195,9.029035168692246,5.360964831307753,6.185,7.107499322492976,5.262500677507023,0.08776986844216779,2.2810967276493708,0.10827743567760505,0.06726230120673053,2.3577140216330976,2.204479433665644,9027584
7.044,7.97757592085486,6.110424079145139,6.644999999999999,7.917550588385388,5.3724494116146095,0.10036970416549591,2.279792277018229,0.14688569172635926,0.05385371660463256,2.3684169174707104,2.1911676365657473,9191424
7.418000000000002,8.763457542994207,6.072542457005798,6.426,7.736680739158091,5.115319260841909,0.10688745447744921,2.279302536447843,0.15368111016884745,0.06009379878605097,2.3622008523217533,2.1964042205739327,9355264
7.397,8.742667492362061,6.051332507637938,6.384,7.688800367872419,5.079199632127581,0.08751193482118344,2.2719213883082072,0.1141348629738827,0.06088900666848418,2.375322987153556,2.1685197894628585,9519104
7.815,8.991088857187245,6.638911142812756,6.723000000000001,7.936202786017244,5.509797213982758,0.13663226882927113,2.328040404121081,0.21534074106983514,0.05792379658870711,2.4056121519072984,2.250468656334864,9682944
7.905000000000001,9.495309718262453,6.314690281737549,6.880000000000001,8.06939480409156,5.690605195908441,0.1033794756668309,2.279034233093262,0.13837871299084878,0.06838023834281301,2.3667373380327477,2.191331128153776,9846784
7.663000000000001,9.32189752546684,6.004102474533163,6.894999999999999,8.11618180464663,5.673818195353368,0.08810338489711281,2.294801965355873,0.13113139988436145,0.04507536990986417,2.3723553602688043,2.217248570442942,10010624
7.802,9.365283723448817,6.238716276551182,6.840999999999999,8.126320582578526,5.555679417421474,0.12600291396180785,2.244794221719106,0.18763844016571163,0.06436738775790407,2.333476793926276,2.156111649511936,10174464
7.892,9.562872825800934,6.221127174199066,6.816,8.03606721126338,5.59593278873662,0.0876143430670102,2.28349584043026,0.13108056241545168,0.04414812371856873,2.3669165556010148,2.200075125259505,10338304
8.067,9.405731115646454,6.728268884353546,7.153999999999999,8.351791300686392,5.956208699313606,0.08404046519814673,2.232466697196166,0.11087042885905402,0.05721050153723945,2.365619884742542,2.0993135096497904,10502144
7.781999999999999,9.42658991849032,6.137410081509678,6.5200000000000005,7.91677485658928,5.123225143410721,0.09467700667058424,2.250121371944745,0.1266501613565242,0.06270385198464426,2.340308235990242,2.159934507899248,10665984
7.763000000000001,9.001636750625462,6.52436324937454,7.015000000000001,8.412993204561452,5.617006795438548,0.1425667012420793,2.2181502252817156,0.21265966573001838,0.0724737367541402,2.2923461303039265,2.1439543202595046,10829824
8.163,9.733235969528147,6.592764030471853,6.907000000000001,7.764030337852751,6.049969662147251,0.1008700673623631,2.242010275522868,0.1436119583934618,0.05812817633126441,2.3469178195162392,2.137102731529497,10993664
8.326,9.744176293695533,6.907823706304467,6.911,7.982237135278645,5.839762864721354,0.1191073285726209,2.1900100886821745,0.15338413194607542,0.08483052519916637,2.2523826714090394,2.1276375059553096,11157504
7.916999999999999,9.25042453854727,6.583575461452729,7.129,8.09668228257006,6.161317717429941,0.12269685737167793,2.217944191396236,0.16501145511921933,0.08038225962413653,2.3153559184193813,2.1205324643730905,11321344
7.780000000000001,9.254381226142005,6.305618773857997,7.043999999999999,8.27929105881974,5.808708941180257,0.09782823164326443,2.2432813892761865,0.13350362862735643,0.062152834659172415,2.3483534182043826,2.1382093603479904,11485184
8.154,9.687533175382912,6.620466824617087,6.998,8.570277329226622,5.4257226707733786,0.09526816528911386,2.2471967647473017,0.12957726911655584,0.060959061461671876,2.337194117922142,2.1571994115724613,11649024
7.968000000000001,9.490693665843528,6.445306334156474,6.4799999999999995,7.800507478206768,5.159492521793231,0.11002728921982145,2.2935493419567745,0.16880857133427102,0.0512460071053719,2.35526549336665,2.231833190546899,11812864
8.409,9.516289031825025,7.301710968174977,6.274,7.349241368251799,5.198758631748201,0.11841636098300415,2.272387782732646,0.14763901535234106,0.08919370661366724,2.318440071783114,2.226335493682178,11976704
8.477,9.688668684088189,7.265331315911812,7.469000000000001,8.694605564608779,6.243394435391224,0.12614171877503394,2.2381594528754554,0.17386066551680002,0.07842277203326785,2.30556067345472,2.170758232296191,12140544
8.541,9.271909707145829,7.810090292854172,7.376,8.638007923905393,6.113992076094608,0.1120909196324646,2.2303090363740923,0.14632591318749552,0.07785592607743369,2.2997083638549505,2.160909708893234,12304384
8.293999999999999,9.787995983930344,6.8000040160696535,7.388,8.615646528932494,6.160353471067506,0.08152585218970969,2.2604384531577426,0.11468831615023482,0.048363388229184553,2.3171386636214053,2.20373824269408,12468224
8.537,10.009766444484665,7.064233555515337,7.053,7.974173707831482,6.131826292168518,0.07199626856017852,2.2796272923549017,0.09259573566878081,0.05139680145157623,2.367728972145993,2.1915256125638103,12632064
8.718,9.904800741489488,7.531199258510511,6.544000000000001,7.30387104169063,5.784128958309373,0.1150207688954348,2.2508152097463605,0.1677100975467155,0.062331440244154115,2.3141456997620615,2.1874847197306595,12795904
9.059000000000001,10.985538086828289,7.1324619131717135,6.728,7.906039048588798,5.549960951411202,0.10835122584054861,2.224145196874937,0.14041754278030083,0.0762849089007964,2.326501110588413,2.1217892831614606,12959744
8.551,9.895994052031458,7.206005947968542,6.853,7.80377915416778,5.902220845832219,0.10356096575657522,2.2396967828273775,0.1414560037035868,0.06566592780956365,2.315681041365082,2.163712524289673,13123584
8.572,10.489492112108938,6.654507887891061,7.184,8.6452337253157,5.7227662746843,0.10921158360627785,2.2316921919584276,0.15737781957367689,0.061045347638878804,2.3309603734673625,2.1324240104494927,13287424
8.603000000000002,9.436475254581683,7.76952474541832,7.0409999999999995,8.345648994940785,5.736351005059214,0.1211994418563942,2.211472480495771,0.1616916650360432,0.08070721867674518,2.323410976511086,2.0995339844804555,13451264
8.628,10.435942476961035,6.820057523038965,7.106,8.042089739287853,6.169910260712147,0.10847276550096766,2.230109942952792,0.15752022824766077,0.059425302754274545,2.314032200903193,2.146187685002391,13615104
8.870999999999999,10.097461984734952,7.644538015265045,7.063000000000001,8.553302318323366,5.572697681676635,0.11556985735272365,2.2513941506544746,0.15851309216325776,0.07262662254218955,2.285890458341935,2.2168978429670143,13778944
8.617999999999999,10.314583625996667,6.921416374003331,6.956,7.983630283711024,5.928369716288977,0.12231973844269906,2.2089313358068465,0.16108397321001477,0.08355550367538334,2.3070869316969933,2.1107757399166998,13942784
8.888,10.379561597789378,7.396438402210623,7.2909999999999995,8.456216288935234,6.125783711064765,0.11636142337229101,2.2187357882658643,0.15914443637622167,0.07357841036836037,2.300618521199079,2.1368530553326495,14106624
8.915000000000001,10.706135114948061,7.12386488505194,7.194,8.575609206686174,5.812390793313826,0.09998864708468314,2.231614655256272,0.12664706070530765,0.07333023346405862,2.2918288388484775,2.1714004716640662,14270464
8.710999999999999,10.614577946919956,6.807422053080042,7.647,9.182174582905802,6.111825417094199,0.11565217250026757,2.2195462276538214,0.16057328348344668,0.07073106151708847,2.294090743911175,2.1450017113964677,14434304
8.485,9.697231413551059,7.27276858644894,7.152000000000001,8.584129882377992,5.719870117622009,0.10965759788329396,2.2567220558722814,0.15799696578069258,0.06131822998589533,2.316193105511755,2.1972510062328077,14598144
9.261,11.34290994041529,7.179090059584708,7.478,8.782245375686646,6.173754624313354,0.11779622645117338,2.250604315598806,0.16460266576025923,0.07098978714208755,2.3354613393919914,2.16574729180562,14761984
8.651,10.108336268676519,7.193663731323481,7.261,8.3816288413208,6.1403711586792,0.12011987674050029,2.242724452912807,0.17515677351226316,0.06508297996873741,2.3377828670195613,2.147666038806053,14925824
8.861,9.98211061006486,7.739889389935142,7.505,8.986230907049944,6.023769092950056,0.11512908230846124,2.228145707647006,0.175704536817309,0.05455362779961349,2.3244083069558146,2.1318831083381973,15089664
8.761,10.547037233654438,6.974962766345561,7.343999999999999,8.653612156327208,6.034387843672791,0.13648879152412213,2.2130392531553906,0.2082061623344737,0.06477142071377058,2.3100656746391994,2.116012831671582,15253504
9.205,10.501636032200247,7.908363967799753,7.611,8.477538516166478,6.744461483833523,0.11354864371630047,2.2127908766269684,0.14104274096380431,0.08605454646879662,2.318949624925821,2.106632128328116,15417344
8.548999999999998,9.847371672519081,7.250628327480915,7.662000000000001,9.34826688279169,5.975733117208312,0.11320880524193241,2.2134263480703034,0.16416051406131124,0.06225709642255359,2.3591789945134978,2.067673701627109,15581184
8.967,10.72328044457598,7.210719555424021,7.231,8.550275937777991,5.911724062222008,0.12948489924892778,2.2375057995319367,0.16515847770763334,0.09381132079022222,2.3000144041083033,2.17499719495557,15745024
9.11,10.866792531860265,7.353207468139734,7.465999999999999,9.197659319843252,5.734340680156746,0.1065131356629232,2.2414180328448614,0.12944925774277274,0.08357701358307366,2.302134082335944,2.180701983353779,15908864
8.867999999999999,10.093812383686833,7.642187616313164,7.572000000000001,8.66710547437222,6.476894525627783,0.1429878130555152,2.2161423643430074,0.1883086886919854,0.097666937419045,2.2788211971790155,2.153463531506999,16072704
8.979,10.13847789974626,7.819522100253739,7.6110000000000015,8.74442357483864,6.477576425161363,0.10344209354370829,2.2205861727396647,0.14097597533095244,0.06590821175646414,2.3073089816392636,2.133863363840066,16236544
9.004000000000001,10.29525675216047,7.7127432478395335,8.068,9.027727044528808,7.108272955471192,0.09916831539788591,2.216422500709693,0.14115322730227067,0.05718340349350114,2.3238198497213296,2.1090251516980563,16400384
9.564,10.3105413585328,8.8174586414672,7.7299999999999995,8.628977196596221,6.831022803403779,0.10952706048265096,2.2466811567544935,0.1511715004138083,0.0678826205514936,2.3190975732435413,2.174264740265446,16564224
9.115999999999998,10.425612156327206,7.806387843672789,7.096000000000001,7.857238464608825,6.334761535391177,0.0944504465752591,2.2380025863647464,0.1361094865702613,0.05279140658025689,2.3004427053595182,2.1755624673699745,16728064
8.983,10.32281379303245,7.643186206967551,7.311,8.252938957682503,6.369061042317497,0.10044711798739925,2.207310727238655,0.1525824598281265,0.048311776146672,2.2881514608992037,2.1264699935781066,16891904
9.193,10.530146588822632,7.855853411177368,7.301,8.358208115746375,6.243791884253625,0.11565646960710481,2.159380958477656,0.14987561637457206,0.08143732283963756,2.242100356073929,2.0766615608813828,17055744
9.373000000000001,10.552313783519892,8.19368621648011,8.466,9.385676029914881,7.546323970085116,0.09743797401897604,2.222076996167501,0.13822297822447488,0.05665296981347721,2.291374965900323,2.1527790264346787,17219584
9.431999999999999,10.560572549728194,8.303427450271803,7.95,8.72651786843575,7.173482131564251,0.10598606070658809,2.1831533501545586,0.1432295737936638,0.06874254761951237,2.2538720725940893,2.112434627715028,17383424
9.315000000000001,10.26544463279036,8.364555367209643,7.718000000000001,8.34966130164828,7.08633869835172,0.1259127291074643,2.181883278489113,0.18474590641910849,0.0670795517958201,2.2606323478299357,2.1031342091482905,17547264
9.687999999999999,11.144226630713776,8.231773369286222,7.95,9.200199984002559,6.6998000159974405,0.1300690155786772,2.172837657729785,0.17160759494236227,0.08853043621499213,2.2356513710444244,2.110023944415146,17711104
9.096,10.275026717254534,7.9169732827454675,7.739,8.665892118857421,6.812107881142579,0.10156920733861623,2.181116039057573,0.12410895829649976,0.0790294563807327,2.2833607602468566,2.0788713178682894,17874944
9.948,10.93173573687246,8.964264263127541,7.572,8.314506565627537,6.829493434372463,0.14196575273138776,2.210013752182325,0.19274171734946843,0.09118978811330708,2.3006459969163373,2.1193815074483124,18038784
9.646,10.461011656358362,8.83098834364164,8.634,9.884697405450256,7.383302594549745,0.11499454244039949,2.210569494962692,0.1846467500163962,0.0453423348644028,2.260236351745908,2.1609026381794765,18202624
9.319,10.300177353998757,8.337822646001245,8.106,9.11399007931626,7.09800992068374,0.10924450481931365,2.236783797542254,0.1390786018438501,0.0794104077947772,2.2813793048876434,2.1921882901968646,18366464
9.402,10.366041492882957,8.437958507117042,7.7989999999999995,8.586660459842944,7.011339540157055,0.12438746388846385,2.196203943093618,0.17338082215240935,0.07539410562451834,2.2495476062694975,2.1428602799177385,18530304
9.491000000000001,10.284869636653275,8.697130363346728,7.833,8.805265910129528,6.860734089870472,0.12568420975779487,2.217962907751401,0.1820462906395855,0.06932212887600425,2.2694081967926576,2.1665176187101447,18694144
9.584,10.72724275637329,8.44075724362671,7.953,8.984436377097492,6.921563622902508,0.09215132854102796,2.244508622090022,0.14687133169784966,0.03743132538420628,2.3110349736202456,2.177982270559798,18857984
9.334999999999999,10.203035137537645,8.466964862462353,8.101,9.136494567827375,7.065505432172627,0.12072676288274424,2.20867031365633,0.1591004429425534,0.08235308282293508,2.298197819155185,2.119142808157475,19021824
9.017,9.924017640401772,8.109982359598227,8.1,8.87556431067965,7.32443568932035,0.13630246457954243,2.2141902794440584,0.19092956124374488,0.08167536791533996,2.266231166003976,2.162149392884141,19185664
9.712,10.613685089152526,8.810314910847474,8.471,9.396131882490275,7.545868117509725,0.1340118961719175,2.224437986811002,0.16592223627640723,0.10210155606742777,2.2796353684652693,2.1692406051567343,19349504
9.531,10.723924557547543,8.338075442452459,8.018999999999998,8.976543210513237,7.06145678948676,0.12472950572458404,2.2249443203210832,0.19366726107980625,0.05579175036936182,2.2757123953426706,2.174176245299496,19513344
9.940999999999999,11.32998128137135,8.552018718628648,8.172,9.053292233030566,7.290707766969435,0.1411286828729013,2.188297523061434,0.17643311477306467,0.10582425097273795,2.237520564006595,2.139074482116273,19677184
10.319999999999999,11.296227432517647,9.34377256748235,8.102,8.94065129821637,7.263348701783632,0.1282977683159212,2.229941886663437,0.17917317200163851,0.07742236463020392,2.3084822226013335,2.1514015507255406,19841024
9.530999999999999,10.32644264406681,8.735557355933187,7.805,8.799869338154513,6.810130661845486,0.12110357495645678,2.211108981569608,0.18092307003460442,0.06128407987830913,2.2810478245861114,2.141170138553105,20004864
9.572,10.80996445829434,8.334035541705658,7.889999999999999,8.886975425975985,6.893024574024012,0.11630398298924163,2.218684843182564,0.177173211944831,0.05543475403365229,2.2916263024251973,2.1457433839399305,20168704
10.477999999999998,11.962087598492756,8.99391240150724,8.244000000000002,9.028680826833435,7.459319173166569,0.12519722646102305,2.191633736093839,0.1479580756054616,0.10243637731658452,2.2376643921997608,2.1456030799879175,20332544
9.391,10.777314899292366,8.004685100707635,8.028000000000002,9.257673127298473,6.798326872701532,0.122355387887607,2.183081485827764,0.15519916690655838,0.08951160886865561,2.246041116062579,2.1201218555929486,20496384
9.145999999999999,10.29621041553274,7.995789584467259,8.186000000000002,9.109333092659417,7.262666907340586,0.10017092524406805,2.2024159014225004,0.130959513858526,0.0693823366296101,2.2939308903701434,2.1109009124748574,20660224
9.924,10.635142742352054,9.212857257647945,8.042,9.049400615445514,7.034599384554486,0.09001598717489584,2.2040952454010645,0.12577969249484716,0.054252281854944504,2.267487528349273,2.140702962452856,20824064
9.237,10.148010976882276,8.325989023117724,8.036,8.62608812901125,7.4459118709887475,0.11823133748645578,2.181399033466975,0.15657350379686857,0.079889171176043,2.24369553539573,2.1191025315382195,20987904
9.929999999999998,11.220232537180797,8.639767462819199,8.886,10.008873100577263,7.763126899422735,0.09970293769923347,2.1913909514745074,0.1534250172815966,0.045980858116870325,2.2643778237222723,2.1184040792267425,21151744
9.79,10.712453250847975,8.867546749152023,8.109,9.398530534729597,6.819469465270403,0.1011256409808993,2.1751395016908646,0.1458578216066008,0.05639346035519779,2.2448629256879853,2.105416077693744,21315584
10.134,11.170351291792509,9.097648708207492,8.122,9.269282005437198,6.974717994562801,0.09488441214586293,2.183291020492713,0.13694410146060043,0.05282472283112544,2.2833796265529585,2.0832024144324675,21479424
10.225,11.417822283494067,9.032177716505933,8.745999999999999,10.028389956292546,7.463610043707452,0.13350567365996535,2.178075235088666,0.20604026736116463,0.06097107995876608,2.2470228370626066,2.1091276331147255,21643264
9.452,10.587304364476768,8.316695635523232,7.7909999999999995,8.499525934599433,7.082474065400566,0.08318700129166243,2.1825534681479133,0.12095855482475915,0.04541544775856571,2.284269747834544,2.0808371884612824,21807104
10.009,11.698689024643292,8.319310975356709,8.112,9.266615087377607,6.957384912622393,0.10134058223726845,2.1824662943681084,0.13558631432914234,0.06709485014539457,2.2392510387273075,2.1256815500089092,21970944
10.331,11.432657387757192,9.229342612242807,8.343999999999998,9.603676148857314,7.084323851142681,0.09561882068713502,2.2094144602616628,0.1415933453354916,0.04964429603877845,2.2823847720162,2.1364441485071257,22134784
10.028,11.362771890624012,8.693228109375989,8.761,9.977580864554428,7.544419135445571,0.13605950060300526,2.160497366388639,0.17847259764219942,0.0936464035638111,2.2212943618789094,2.0997003708983684,22298624
10.169,11.44585120511358,8.89214879488642,9.189000000000002,10.005706189519831,8.372293810480173,0.11362193611760929,2.200668713450432,0.1613215433514582,0.06592232888376037,2.248529699154808,2.152807727746056,22462464
10.043999999999999,11.278205817519913,8.809794182480085,8.235,9.20426002703093,7.265739972969069,0.12566483262926337,2.175699340303739,0.20040974859061567,0.05091991666791107,2.2240397202834865,2.127358960323991,22626304
10.788,11.650366511409157,9.925633488590844,9.003,10.178508825998343,7.827491174001659,0.09619718150546151,2.1826593925555544,0.13407126922762322,0.0583230937832998,2.2637148098959567,2.101603975215152,22790144
9.632000000000001,10.60401646076597,8.659983539234032,8.406,9.598536791885266,7.213463208114735,0.11654229032186166,2.1598192373911536,0.16199147903837824,0.07109310160534507,2.2143669721017263,2.105271502680581,22953984
9.975,11.047140382599219,8.90285961740078,9.047,10.122853614577746,7.971146385422255,0.1060617514730741,2.203750121593475,0.1537045615832984,0.05841894136284981,2.2986813250297224,2.108818918157228,23117824
10.842,12.280289261588225,9.403710738411776,8.694999999999999,9.335675424844748,8.054324575155249,0.11831028588737047,2.1509497195482252,0.1617876446071659,0.07483292716757503,2.222316888994701,2.0795825501017493,23281664
10.088,11.141250207690462,9.034749792309537,8.982000000000001,9.983596725234264,7.980403274765738,0.14074749872088427,2.1301925356189413,0.18092174101664787,0.10057325642512066,2.2211523751862674,2.039232696051615,23445504
10.033,11.795158051935182,8.270841948064817,8.394,9.174284563476684,7.613715436523315,0.15750764119438823,2.141607434550921,0.22211281225020785,0.09290247013856862,2.2001339243483713,2.083080944753471,23609344
10.016999999999998,10.839387378307812,9.194612621692183,8.194999999999999,9.046871469178301,7.343128530821696,0.10519963148981329,2.164318977793058,0.1615309150020748,0.04886834797755177,2.229139265094271,2.0994986904918447,23773184
9.743,11.322892717876755,8.163107282123246,7.8260000000000005,8.949042296621103,6.702957703378898,0.1460938083939254,2.136806328594685,0.21955686505010027,0.07263075173775055,2.231549346412107,2.0420633107772628,23937024
10.541999999999998,12.03872175102789,9.045278248972107,8.216999999999999,9.448527912797756,6.9854720872022416,0.10680818835583823,2.0907891521851227,0.16003465114059232,0.05358172557108415,2.2533048155391655,1.92827348883108,24100864
10.206,11.340109342171203,9.071890657828796,8.19,9.104833318151453,7.275166681848545,0.12446892959997054,2.1403471594055494,0.19015577884714405,0.05878208035279703,2.283243530993294,1.9974507878178047,24264704
10.575,11.809927123355868,9.34007287664413,8.824,9.588881690197903,8.059118309802097,0.10922681822751953,2.1007277925809227,0.13790110537604244,0.08055253107899661,2.278576809722007,1.9228787754398384,24428544
10.806000000000001,12.025173490525447,9.586826509474555,9.085,10.37054463166395,7.7994553683360515,0.09028278120482956,2.179667113721371,0.11064816378607825,0.06991739862358087,2.279232559298758,2.0801016681439837,24592384
10.282,11.264392996717708,9.299607003282292,8.803999999999998,10.013174925310642,7.594825074689355,0.12739257508267957,2.1613669981559123,0.18774818211377572,0.0670369680515834,2.229852988462111,2.0928810078497135,24756224
10.337,11.411179221545455,9.262820778454545,8.629999999999999,9.685338808155938,7.57466119184406,0.09777088911893463,2.1332827980319657,0.13314893646005405,0.06239284177781519,2.2101568531226197,2.056408742941312,24920064


==> data/progress-plunder-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
4.520999999999999,4.784493832944909,4.257506167055089,4.470000000000001,4.763052896249125,4.1769471037508765,1.159149019792676,2.7050365924835207,1.790618841131383,0.5276791984539687,2.706783735037829,2.7032894499292124,16384,0.9034167662262916,5.162262582778931
4.445,4.848391869030599,4.041608130969402,4.473000000000001,4.812618904067486,4.133381095932515,0.14033965943381188,2.6895517647266387,0.1593701191317909,0.12130919973583287,2.704695528969617,2.6744080004836603,180224,2.2876121163368226,4.041131806373596
4.389,4.785823638408803,3.9921763615911976,4.349,4.899208142433388,3.798791857566612,0.12239578124135728,2.6924928069114684,0.13694631056770354,0.10784525191501101,2.7071719669883483,2.6778136468345886,344064,3.2305959463119507,3.9355621576309203
4.377,4.608302831802812,4.145697168197188,4.353,4.516036805660562,4.1899631943394375,0.11770653333514924,2.6999060243368147,0.1261949430497982,0.1092181236205003,2.7125051690547384,2.687306879618891,507904,3.5546679735183715,3.9745445251464844
4.522,4.781144747197392,4.262855252802608,4.464,4.781496456673142,4.146503543326859,0.11599982650950551,2.693679592013359,0.13233176376104067,0.09966788925797034,2.7077819844770525,2.679577199549666,671744,3.6002312183380125,4.08661162853241
4.085,4.457672778721494,3.7123272212785055,4.209,4.700537384132682,3.7174626158673174,0.10322084752842782,2.686455878615379,0.11255147379356792,0.09389022126328772,2.7181272917054033,2.654784465525355,835584,3.985708141326904,3.706493949890137
4.007000000000001,4.220964950400761,3.79303504959924,4.098999999999999,4.4389249917261155,3.759075008273883,0.09159118924289937,2.6824509114027024,0.101339500673033,0.08184287781276574,2.710921860935713,2.653979961869692,999424,3.81289689540863,3.7202453136444094
4.166,4.432503283281839,3.8994967167181613,4.078,4.503083521204951,3.652916478795049,0.10279009882360693,2.6789519131183623,0.11142114137508467,0.09415905627212919,2.6986388257728477,2.659265000463877,1163264,3.835988759994507,3.916735529899597
4.104,4.296416215532891,3.911583784467109,4.074,4.390075940242214,3.7579240597577854,0.09798253336921328,2.6795274168252945,0.11034023228802634,0.08562483445040023,2.70559165202689,2.653463181623699,1327104,3.8028350591659548,3.8913501501083374
4.172,4.6211057781859415,3.7228942218140584,3.9199999999999995,4.140408711261601,3.699591288738398,0.0862361202947795,2.6707596302032472,0.09622013032942858,0.07625211026013043,2.7092420215058186,2.632277238900676,1490944,3.9452099323272707,3.9812726974487305
4.34,4.746595622209585,3.9334043777904144,4.3260000000000005,4.753087812984638,3.898912187015364,0.0930082351900637,2.653183454275131,0.10784709002022683,0.07816938035990056,2.7116726070773405,2.594694301472922,1654784,3.805817985534668,4.171654891967774
4.575,4.968884500837492,4.181115499162509,4.63,5.036521832132052,4.223478167867948,0.09041675794869661,2.654233971238136,0.10313293069648706,0.07770058520090616,2.7052516622955336,2.603216280180739,1818624,4.085288262367248,4.398705792427063
4.495,5.141935081750867,3.8480649182491335,4.726,5.071230357877171,4.380769642122829,0.08193071424029764,2.6567745238542555,0.09298744981608527,0.07087397866451002,2.7033276713328704,2.6102213763756406,1982464,4.253859639167786,4.324528622627258
4.837000000000001,5.3815925082114155,4.292407491788586,4.546,4.944552380497219,4.147447619502781,0.08207220635376863,2.6486393570899964,0.08941113771908761,0.07473327498844966,2.6874797492482894,2.6097989649317035,2146304,4.014978766441345,4.580932664871216
4.729000000000001,5.353266769898896,4.104733230101106,4.816,5.450085167781111,4.181914832218888,0.07492265985347327,2.628235885500908,0.09254630600565641,0.05729901370129012,2.667063330344723,2.5894084406570927,2310144,4.201526045799255,4.450374150276184
5.225,6.016962751649343,4.433037248350656,4.59,5.151604843283959,4.028395156716041,0.07568955379538236,2.6264719873666764,0.09179045684284276,0.05958865074792196,2.684200399559061,2.5687435751742917,2473984,4.496048784255981,4.853921604156494
5.324,5.709076615753281,4.938923384246719,4.876,5.5468531881119745,4.205146811888026,0.0712434256449341,2.6028618901968,0.08951598910225421,0.052970862187614,2.66387166692873,2.5418521134648704,2637824,4.198939919471741,4.9247145652771
5.457,6.142566189364674,4.771433810635326,5.043000000000001,5.562750901875121,4.523249098124881,0.07791679664514954,2.600080731511116,0.08942888389682715,0.06640470939347193,2.6728365653442325,2.527324897677999,2801664,4.396925973892212,5.047689151763916
5.824000000000001,6.548254099056402,5.099745900943599,5.433999999999999,6.170833766870112,4.697166233129886,0.07996130925603208,2.5884685307741164,0.09311551714512012,0.06680710136694404,2.643995970827598,2.5329410907206347,2965504,4.640602016448975,5.2527422428131105
5.973999999999999,7.021236363005028,4.926763636994971,5.751,6.550517979785321,4.95148202021468,0.07427771724760526,2.5864696353673935,0.09253031864065901,0.05602511585455151,2.6352442198924066,2.5376950508423803,3129344,5.039535999298096,5.297608041763306
6.226000000000001,6.696450847591968,5.755549152408034,5.731999999999999,6.183105309212826,5.280894690787172,0.08032078226096924,2.5686009615659713,0.09847914860082523,0.062162415921113254,2.5972796791393136,2.539922243992629,3293184,4.625687170028686,5.486245727539062
6.438,7.615656995903306,5.260343004096693,5.970000000000001,6.683764667099739,5.256235332900262,0.07522519822232422,2.55933755338192,0.0918836760834919,0.058566720361156545,2.6027719761679635,2.5159031305958766,3457024,5.087067461013794,5.606684589385987
6.806,7.6853997953149635,5.926600204685037,5.822,6.171479613139308,5.472520386860692,0.07758541316725305,2.5757728844881056,0.09295028438238104,0.062220541952125064,2.614534491776327,2.537011277199884,3620864,5.583907985687256,5.813366079330445
7.151999999999999,8.186850713871328,6.11714928612867,6.302999999999999,6.998859899692459,5.607140100307539,0.08166135181672866,2.5554378896951677,0.09219701949930661,0.07112568413415071,2.605957257462396,2.5049185219279395,3784704,4.942416524887085,5.98295783996582
7.224000000000001,8.178266210236956,6.2697337897630465,7.196000000000001,8.138870086491242,6.25312991350876,0.07118773893453179,2.522481456398964,0.07862811257061092,0.06374736529845265,2.566961033908544,2.478001878889384,3948544,4.936736059188843,6.071590185165405
7.6209999999999996,8.83243262297166,6.409567377028338,6.759,7.740829414918906,5.777170585081095,0.0808385037351399,2.51457559466362,0.09732681423145442,0.06435019323882538,2.5865502244764182,2.4426009648508216,4112384,5.490988397598267,6.272011804580688
7.668000000000001,9.006198789418075,6.329801210581927,6.8950000000000005,7.9411285771835125,5.848871422816488,0.08156193373724813,2.503784143924713,0.09338473025846275,0.0697391372160335,2.569993174852245,2.437575112997181,4276224,5.098320722579956,6.2416102409362795
7.876,9.045086823123073,6.7069131768769275,7.010000000000001,7.629725745794058,6.390274254205943,0.07499045361764725,2.5283266991376876,0.08795415550287908,0.06202675173241543,2.5699050535468504,2.486748344728525,4440064,5.3110157489776615,6.379687881469726
8.715,9.787308257918403,7.642691742081597,7.636999999999999,8.496197881747854,6.777802118252144,0.08228297987952823,2.505392438173294,0.09782833817028877,0.0667376215887677,2.5679004684146336,2.4428844079319547,4603904,5.69613037109375,6.935580921173096
8.385000000000002,9.190422249506433,7.57957775049357,7.4300000000000015,8.231935159473634,6.628064840526369,0.07890219194814559,2.518168160319328,0.09099794049070263,0.06680644340558854,2.550550390509077,2.4857859301295795,4767744,5.434191513061523,6.746994066238403
8.572,9.532716399360393,7.611283600639605,7.116,7.966766713030076,6.265233286969924,0.08014104943722482,2.4998124808073046,0.09790007722276192,0.06238202165168772,2.5269223067989204,2.4727026548156887,4931584,5.489301586151123,6.740571689605713
8.36,9.345494799580393,7.374505200419606,7.835000000000003,8.636451807659078,7.033548192340927,0.08809806075878439,2.495332050323486,0.10779871039050672,0.06839741112706206,2.539487593383976,2.4511765072629963,5095424,5.722810316085815,6.616329956054687
8.858999999999998,9.971999999999998,7.745999999999999,7.346000000000001,8.570035947184559,6.121964052815442,0.07468024534173304,2.506450593471527,0.08725609842145572,0.06210439226201035,2.550129681058427,2.462771505884627,5259264,5.7607933521270756,6.878391361236572
8.325,9.37045922923852,7.279540770761479,7.9449999999999985,8.515372685180486,7.37462731481951,0.07961418516933916,2.497278022766113,0.09270339701621036,0.06652497332246796,2.560037173451119,2.434518872081107,5423104,5.523816633224487,6.48574275970459
9.267,10.060625226413576,8.473374773586423,7.892,8.813876347456644,6.970123652543358,0.07719306610524648,2.4925722658634184,0.08733049677511195,0.06705563543538101,2.533875472676077,2.4512690590507598,5586944,5.975604009628296,7.006688594818115
9.509,10.514618715020758,8.503381284979243,8.004999999999999,9.322423622074538,6.687576377925459,0.08785720281302926,2.5139124184846877,0.10919085893782934,0.06652354668822918,2.5602242935346546,2.467600543434721,5750784,6.28540825843811,7.125317764282227
8.686000000000002,9.852020583008724,7.51997941699128,7.741999999999999,8.734288264568315,6.749711735431683,0.07641525808721775,2.50291246175766,0.09018182312406937,0.06264869305036612,2.554739831998466,2.4510850915168536,5914624,5.764942264556884,6.680834150314331
9.178,10.219170495163977,8.136829504836024,7.913999999999999,9.222718457117494,6.605281542882502,0.0781432419084012,2.4942683607339857,0.09267330888824933,0.06361317492855308,2.546716331872488,2.4418203895954833,6078464,5.992625427246094,6.912249326705933
9.336000000000002,10.37473191921689,8.297268080783114,8.389,9.53255979292733,7.245440207072669,0.0791106322780251,2.4967584729194643,0.09436744710411163,0.06385381745193858,2.527246359447951,2.4662705863909777,6242304,6.136086511611938,7.02136082649231
9.373000000000001,10.746026219705946,7.999973780294056,8.004000000000001,8.878279131627881,7.129720868372122,0.07426731619052583,2.499404400587082,0.08094119051010967,0.06759344187094199,2.541634849097953,2.457173952076211,6406144,6.0134186267852785,6.965538835525512
9.606,11.237834550437022,7.974165449562977,8.568000000000001,9.929453634906457,7.206546365093546,0.08695724434219296,2.495017170906067,0.10924980418342257,0.06466468450096334,2.5506237439526465,2.4394105978594873,6569984,6.16931266784668,7.052420377731323
9.761999999999999,11.002006451596118,8.521993548403879,8.818999999999999,9.891878837520807,7.7461211624791915,0.07206362658180294,2.4731747984886168,0.08026990234985927,0.06385735081374662,2.5431910888551146,2.403158508122119,6733824,6.245178174972534,7.1132080078125
9.260000000000002,10.407580062566444,8.11241993743356,8.285,9.714687028688447,6.8553129713115535,0.08068676386028523,2.484563484787941,0.09950053909400666,0.06187298862656379,2.518443108933734,2.450683860642148,6897664,6.084854555130005,6.886479997634888
9.637,10.985933282264176,8.288066717735825,8.524000000000001,9.823616866618774,7.224383133381227,0.07604165961965914,2.476824331283569,0.08692584562662384,0.06515747361269444,2.5295971046637846,2.4240515579033537,7061504,6.228239870071411,7.055303478240967
9.749,11.267759032894949,8.230240967105052,8.649000000000001,9.799864457701254,7.498135542298748,0.07538539064116774,2.48988524377346,0.08813345042611685,0.06263733085621863,2.5265318961205376,2.453238591426383,7225344,6.325609922409058,6.970265579223633
9.938999999999998,11.60912843817474,8.268871561825257,8.427,9.738122038560865,7.115877961439134,0.06914954353123898,2.489061304926872,0.0851020501823069,0.05319703688017105,2.5333266587990773,2.444795951054667,7389184,6.240753602981568,7.124711370468139
9.626999999999999,10.921434625618458,8.33256537438154,9.023,10.62420610790741,7.421793892092588,0.07114048940129575,2.503049463033676,0.07947032033567067,0.06281065846692083,2.5469058877543045,2.459193038313048,7553024,6.1870890140533445,6.932860231399536
10.101,11.635036831370096,8.566963168629906,8.541999999999998,9.974820993704375,7.109179006295621,0.08114072242751713,2.5088400840759277,0.09382606726634861,0.06845537758868565,2.5513333732079833,2.466346794943872,7716864,6.56860580444336,7.225142526626587
10.587000000000002,12.284946112219114,8.88905388778089,9.123,10.43351173211078,7.8124882678892185,0.06889045317657289,2.500949129462242,0.08472168790247561,0.05305921845067016,2.529877880715171,2.4720203782093133,7880704,6.424152040481568,7.479229354858399
9.969000000000001,11.232150426513012,8.70584957348699,9.234000000000002,10.472500706499599,7.995499293500405,0.08228727546520528,2.489052250981331,0.11059125660087435,0.05398329432953622,2.522172796528176,2.4559317054344856,8044544,6.267642259597778,7.132400560379028
10.218,11.33953287958936,9.09646712041064,8.866000000000001,10.241486822910348,7.490513177089655,0.06996801639907058,2.486848217248917,0.08043481803673129,0.05950121476140986,2.544865665070196,2.4288307694276376,8208384,6.457609224319458,7.248629474639893
10.36,11.83471353150366,8.88528646849634,9.482999999999999,10.699643333109584,8.266356666890413,0.07985419677570457,2.4912691086530687,0.10022199057785755,0.059486402973551594,2.5272378942477634,2.455300323058374,8372224,6.443964195251465,7.3036011219024655
10.584999999999999,11.871594341663291,9.298405658336707,8.912,9.848993062941236,7.975006937058764,0.08022027509286997,2.4817371308803557,0.09755596013059203,0.0628845900551479,2.510885048243732,2.4525892135169793,8536064,6.468394422531128,7.4156732082366945
10.206,11.396455375056117,9.015544624943882,9.428,10.714225485675044,8.141774514324958,0.07449891017749902,2.4960821151733397,0.08826234541934509,0.06073547493565294,2.52499546731992,2.467168763026759,8699904,6.558345079421997,7.183899784088135
10.482,11.889101986353511,9.074898013646488,9.669,10.871010399289458,8.466989600710543,0.07633264027535912,2.4883174151182175,0.0906658964799132,0.06199938407080503,2.5081446497920243,2.4684901804444106,8863744,6.73339695930481,7.389458036422729
10.582,11.72613985159158,9.437860148408422,9.373000000000001,10.77313606481656,7.972863935183442,0.07677445248700676,2.4944021672010424,0.08719527023417759,0.06635363473983594,2.5106972286344207,2.478107105767664,9027584,6.535184860229492,7.356328535079956
10.456,11.188191231851352,9.723808768148647,9.529,10.798168625518295,8.259831374481704,0.07315895189531145,2.4824667155742643,0.09296830859918105,0.05334959519144185,2.5020917396328923,2.4628416915156364,9191424,6.650541687011719,7.259287309646607
10.849,12.4147359292039,9.2832640707961,9.514999999999999,10.957409442564765,8.072590557435232,0.0758728770073503,2.4890850692987443,0.09034114593601406,0.061404608078686564,2.5139276336652343,2.4642425049322543,9355264,6.851023530960083,7.43160490989685
10.472999999999999,12.02052092069865,8.925479079301349,9.424,10.983853839306747,7.864146160693252,0.07676130882464346,2.4813108861446382,0.09025549239072471,0.06326712525856222,2.5222433291177015,2.440378443171575,9519104,6.782148170471191,7.328238105773925
10.953,12.248592914460403,9.657407085539596,9.584999999999999,11.159174386781846,8.010825613218152,0.08691026773303745,2.467803418636322,0.10167511404765549,0.07214542141841941,2.5019626845825256,2.4336441526901185,9682944,6.7293517112731935,7.507134437561035
10.700999999999999,12.313944202382709,9.088055797617288,9.753000000000002,11.30207101192941,8.203928988070594,0.0671558017842471,2.4737262427806854,0.08021669327185642,0.05409491029663778,2.5161156589563096,2.4313368266050612,9846784,6.694894552230835,7.279934310913086
11.037,12.292643659642337,9.781356340357664,9.343,10.58288749489621,8.10311250510379,0.06587879182770841,2.4736851036548613,0.07778170225089799,0.053975881404518825,2.5023839886733965,2.444986218636326,10010624,6.797630023956299,7.526404285430909
10.919,12.045201136564868,9.792798863435133,9.463,10.637317248446942,8.288682751553056,0.07651185672730201,2.48078890144825,0.08882628269246381,0.06419743076214021,2.5145078856928578,2.447069917203642,10174464,6.797298765182495,7.556028985977173
10.681999999999999,12.315969399958272,9.048030600041725,9.619,11.310587715727447,7.927412284272553,0.07494516461156303,2.477355867624283,0.08386874314165031,0.06602158608147575,2.5103284770860097,2.444383258162556,10338304,6.7009045600891115,7.304423046112061
11.019,12.067717788539891,9.970282211460109,9.997999999999998,11.366998173848305,8.62900182615169,0.07799554611556228,2.4621266573667526,0.09660567734801051,0.05938541488311405,2.4975455021164605,2.4267078126170447,10502144,6.840906715393066,7.498410987854004
11.141,12.127503421180078,10.154496578819922,9.709,11.081344344543307,8.336655655456692,0.07371766152791676,2.4531773656606672,0.08883978641593956,0.05859553663989394,2.5135814463205985,2.392773285000736,10665984,6.872520112991333,7.528629112243652
10.979,12.32805485433321,9.629945145666788,10.196,10.98481176461815,9.407188235381849,0.07096594469621773,2.4633640348911285,0.08235050701857963,0.059581382373855823,2.5084287170074857,2.4182993527747714,10829824,6.791496324539184,7.427056550979614
11.348,12.286858881834752,10.40914111816525,9.773000000000001,11.272086721974418,8.273913278025585,0.06755359331145878,2.4578224539756777,0.08135971606849961,0.05374747055441796,2.498566669569187,2.4170782383821683,10993664,6.9718985080719,7.602577781677246
11.363000000000001,12.202309835519639,10.523690164480364,10.237000000000002,11.220697616140246,9.253302383859758,0.0773882636800408,2.4703849881887434,0.09585957318469694,0.05891695417538466,2.504735475920581,2.436034500456906,11157504,6.983806991577149,7.711140060424805
11.405999999999999,13.158005707753258,9.65399429224674,10.371,11.654280561685558,9.087719438314442,0.07253137929365035,2.4721701592206955,0.08156637509988385,0.06349638348741685,2.5107080363734595,2.4336322820679315,11321344,6.976724624633789,7.669126892089844
11.382000000000001,12.762621599135695,10.001378400864308,10.233,12.08615973407583,8.379840265924171,0.07726707477122542,2.47731214761734,0.09430667863882039,0.060227470903630446,2.5140557776009658,2.4405685176337144,11485184,7.166813230514526,7.6304689884185795
11.361,12.475526356799158,10.246473643200844,10.429,12.154488046901514,8.703511953098486,0.07623915937729175,2.483729663491249,0.08564046069191174,0.06683785806267177,2.5076665468956367,2.459792780086861,11649024,7.066293144226075,7.55545711517334
11.266000000000002,12.604373639907783,9.927626360092221,10.258999999999999,11.7271379362989,8.790862063701097,0.07840335303917521,2.4754966616630556,0.0981904183242209,0.05861628775412952,2.5039288874854373,2.447064435840674,11812864,7.1042718410491945,7.60744571685791
11.714000000000002,14.01124269505858,9.416757304941424,10.343,12.1869525481964,8.4990474518036,0.07127987151034172,2.478883284330368,0.08083172649112816,0.061728016529555285,2.4987996421354057,2.45896692652533,11976704,7.265420818328858,7.818992185592651
11.875,13.077632529079436,10.672367470920564,10.318000000000001,11.830162689660078,8.805837310339925,0.07743534636683759,2.4701389342546465,0.09964225438704064,0.05522843834663455,2.5104126652472627,2.4298652032620303,12140544,7.230728578567505,7.873531007766724
12.097,14.073284645490117,10.120715354509882,10.156,11.656461262412328,8.655538737587673,0.08243574402295048,2.4711947232484817,0.09795684303288192,0.06691464501301904,2.5009224239952057,2.4414670225017576,12304384,7.315595197677612,8.029319524765015
12.263,13.782730568225828,10.743269431774172,10.568999999999999,12.083301489136161,9.054698510863837,0.07209866782650347,2.4644509702920914,0.08354648920516752,0.06065084644783941,2.4999079117235823,2.4289940288606005,12468224,7.294944334030151,8.02921495437622
11.896,13.090798727819879,10.701201272180123,10.513,12.324154604113078,8.701845395886922,0.06648751329630607,2.4607980012893678,0.08147991352352557,0.05149511306908658,2.496938074282632,2.4246579282961034,12632064,7.288893365859986,7.91160364151001
11.351,12.997902850808147,9.704097149191854,10.019999999999998,11.980892653869658,8.059107346130338,0.08725402504205701,2.4483343720436097,0.11257031573433865,0.06193773434977537,2.482255015562766,2.4144137285244534,12795904,7.188835573196411,7.62982063293457
12.138000000000002,13.79324499697175,10.482755003028254,11.065,12.963184659088784,9.166815340911215,0.07884465935640035,2.4458717852830887,0.09368171039656586,0.06400760831623484,2.4814760081116978,2.4102675624544796,12959744,7.367262601852417,8.036006259918214
12.023,14.012125687330993,10.033874312669006,10.364,12.09735051273538,8.630649487264622,0.07466127891093488,2.46291127204895,0.09844699499105194,0.05087556283081781,2.488656689429369,2.4371658546685313,13123584,7.3288637638092045,7.899147462844849
11.852,13.263550920087548,10.440449079912453,11.033000000000001,12.56311796930825,9.502882030691753,0.07717702896334225,2.4632005602121354,0.09672687835951177,0.05762717956717273,2.5041747889697348,2.422226331454536,13287424,7.216187381744385,7.7675683975219725
11.756000000000002,13.623502074965382,9.888497925034622,10.77,12.077249019888713,9.462750980111286,0.08028045645914968,2.4575297594070435,0.10050741142660516,0.0600535014916942,2.49894790274105,2.416111616073037,13451264,7.34028468132019,7.749932146072387
11.898000000000001,13.498461183534298,10.297538816465705,10.911,12.33902275892228,9.48297724107772,0.07040863917209202,2.450800722837448,0.08268771153087869,0.05812956681330535,2.4859762937452987,2.4156251519295977,13615104,7.393346738815308,7.824207592010498
11.943999999999999,13.791972943524875,10.096027056475123,11.075,12.563416944273344,9.586583055726654,0.08189796130172904,2.4515898704528807,0.09463907101609023,0.06915685158736784,2.493727582368921,2.4094521585368405,13778944,7.484776782989502,7.859046888351441
12.129,14.125479150905413,10.132520849094586,10.677,12.985735801255743,8.368264198744257,0.0766494635958224,2.4590037286281587,0.09294261116696403,0.06035631602468078,2.504745906007801,2.4132615512485165,13942784,7.449444437026978,7.997718048095703
12.286,14.379810879711918,10.19218912028808,10.857000000000001,12.488490422895582,9.22550957710442,0.07521960027515885,2.462634652853012,0.08599019847963567,0.06444900207068203,2.501524260873726,2.423745044832298,14106624,7.5677351474761965,8.011597919464112
12.083,13.96477070866777,10.20122929133223,10.389000000000001,11.987846146444367,8.790153853555635,0.07248009592294688,2.4618046671152114,0.08921358362744437,0.05574660821844939,2.4979724279323556,2.425636906298067,14270464,7.544192552566528,7.997890758514404
12.021000000000003,13.922612210730676,10.119387789269329,10.988,12.948049999362262,9.027950000637738,0.08327756132930514,2.4733485907316206,0.1063423889203982,0.06021273373821208,2.5018231816636147,2.4448739997996265,14434304,7.3976240158081055,7.887144899368286
12.391000000000002,14.379579643866448,10.402420356133556,10.943999999999999,13.042943543785777,8.845056456214222,0.06870704800821834,2.4583355307579042,0.08658470880560454,0.05082938721083213,2.4939477355226525,2.422723325993156,14598144,7.44069766998291,8.094253540039062
11.835999999999999,13.85824231980245,9.813757680197547,10.888,12.74856335554584,9.02743664445416,0.07658399576321243,2.4643077909946443,0.09066491549200822,0.06250307603441663,2.504902840456737,2.4237127415325515,14761984,7.315000677108765,7.789016389846802
12.289000000000001,13.819473456156626,10.758526543843377,11.12,12.934993112934592,9.305006887065407,0.0751747070346027,2.4704774111509322,0.09462346085037986,0.05572595321882555,2.500274443813419,2.4406803784884454,14925824,7.54578652381897,7.991825246810913
13.082999999999998,15.147001211239953,11.018998788760044,11.016000000000002,12.804682196478739,9.227317803521265,0.0776487086899578,2.4512145817279816,0.10123298786924287,0.054064429510672724,2.4837425329705662,2.418686630485397,15089664,7.637578964233398,8.402027988433838
12.469000000000001,14.217716386381738,10.720283613618264,11.072999999999999,12.949486344208237,9.19651365579176,0.08098608702421184,2.4472223669290543,0.10270436221517396,0.05926781183324972,2.4733006596509624,2.421144074207146,15253504,7.244159173965454,8.005416631698608
11.879999999999999,13.785040681980307,9.97495931801969,10.906,13.17299889722073,8.639001102779272,0.08931134729646141,2.446240985393524,0.10824553289050058,0.07037716170242224,2.469254318319832,2.423227652467216,15417344,7.344297313690186,7.738388156890869
13.024000000000001,14.650518982366945,11.397481017633057,11.169,13.47361471834231,8.864385281657691,0.08343713986687358,2.444497674703598,0.10312788893897336,0.0637463907947738,2.4651923934657916,2.4238029559414045,15581184,7.595256233215332,8.315068674087524
12.348,14.245439327093228,10.450560672906773,11.267,13.26618008193359,9.267819918066408,0.07004703111015256,2.4547595739364625,0.08189445773185156,0.05819960448845357,2.4803020599271624,2.4292170879457626,15745024,7.388663482666016,8.050658941268921
12.22,14.37841608592968,10.06158391407032,11.494,13.348864954653033,9.639135045346967,0.07793049491010601,2.454611802101135,0.09127478622913882,0.0645862035910732,2.4900291051478667,2.4191944990544036,15908864,7.244965648651123,7.8807038307189945
12.909,14.611894300888931,11.20610569911107,11.74,13.349273127843748,10.130726872156252,0.07320384951308365,2.4330459356307985,0.09761764574087967,0.04879005328528762,2.470732816759145,2.395359054502452,16072704,7.569536828994751,8.264965534210205
13.286000000000001,15.447962996908135,11.124037003091868,11.450999999999999,13.515516650453563,9.386483349546435,0.080486215185374,2.4131207168102264,0.09655813919473086,0.06441429117601713,2.4413370032219928,2.38490443039846,16236544,7.483229780197144,8.382357931137085
13.276000000000002,15.69275898674237,10.859241013257634,11.476000000000003,13.450625027695136,9.50137497230487,0.08686505691148336,2.443200460076332,0.12036549771561865,0.053364616107348065,2.467122084504827,2.4192788356478374,16400384,7.584455776214599,8.414239740371704
13.447999999999999,15.526041385535908,11.369958614464089,11.940000000000001,14.017974975787727,9.862025024212276,0.09404865424148731,2.437580958008766,0.1159664586098985,0.07213084987307612,2.466286170167718,2.4088757458498145,16564224,7.812662792205811,8.49582371711731
13.473999999999998,15.043459779669423,11.904540220330574,11.912,13.878834004180323,9.945165995819679,0.08008556095883246,2.4248732000589373,0.09525965184520138,0.06491147007246353,2.4485272881664315,2.401219111951443,16728064,7.833412933349609,8.456271314620972
13.347999999999999,15.638514352716436,11.057485647283562,10.684000000000001,12.63364201842287,8.734357981577132,0.07574395076371726,2.458745765686035,0.09321232394731703,0.05827557758011749,2.4867431513808875,2.4307483799911824,16891904,7.90312967300415,8.412741041183471
13.483999999999998,16.026306826486525,10.941693173513471,11.230999999999998,12.887064310345464,9.574935689654533,0.0825015757698565,2.446708545088768,0.10342239111094666,0.061580760428766354,2.4753475262025497,2.4180695639749863,17055744,7.72040376663208,8.388871765136718
13.751,15.562973785682342,11.939026214317657,11.871999999999998,14.149625078892484,9.594374921107512,0.08075038706883783,2.449086919426918,0.09917351629133016,0.062327257846345505,2.4690960856543174,2.4290777531995187,17219584,7.917770767211914,8.643413496017455
12.924000000000001,15.302092512918707,10.545907487081296,11.762,13.412041211606548,10.111958788393453,0.08919479511678213,2.4562999427318575,0.10351318846087323,0.07487640177269103,2.4916348425697845,2.4209650428939304,17383424,7.765082311630249,8.19132595062256
12.920999999999998,14.70878885777935,11.133211142220645,11.827,13.578742275564531,10.075257724435469,0.08377102855592963,2.4509121894836428,0.10683511919044318,0.060706937921416085,2.4883268300845356,2.41349754888275,17547264,7.6417022228240965,8.206066226959228
13.348000000000003,14.980181362471711,11.715818637528294,12.501000000000001,14.187033510936246,10.814966489063757,0.07396656782366333,2.4491176187992094,0.09091766616037256,0.0570154694869541,2.4944544027483944,2.4037808348500245,17711104,7.67533278465271,8.311966753005981
13.404,15.314173814080803,11.493826185919197,12.261,14.13732859595541,10.384671404044589,0.07124709268100557,2.4357092678546906,0.08829185324493197,0.05420233211707917,2.478306368156473,2.393112167552908,17874944,7.723089122772217,8.402572393417358
13.432999999999998,14.776101262005213,12.089898737994783,11.939,14.042313813961197,9.835686186038803,0.08089834055863314,2.4455918222665787,0.09514540911895275,0.06665127199831353,2.4747796910968507,2.4164039534363067,18038784,7.693105888366699,8.458177089691162
14.055000000000001,15.725648077842848,12.384351922157155,12.588999999999999,14.244925421025957,10.93307457897404,0.08913076701574021,2.441353139281273,0.11384013765258151,0.06442139637889892,2.4731688575110353,2.409537421051511,18202624,7.832725191116333,8.685787010192872
13.488,15.795014520977274,11.180985479022725,12.75,14.640005290997886,10.859994709002114,0.0799223264213651,2.443638727068901,0.09878921058882692,0.061055442253903275,2.4762401005318244,2.4110373536059777,18366464,7.679178094863891,8.377665376663208
13.765,15.662099101259606,11.867900898740395,12.145,13.775338921819632,10.514661078180367,0.08232090175151821,2.441101685166359,0.09716269961319013,0.06747910388984629,2.467754649790547,2.414448720542171,18530304,7.854400587081909,8.554460954666137
13.716999999999999,15.52417486702311,11.909825132976888,12.684000000000001,14.891778068556711,10.476221931443291,0.09525979384779928,2.425299748778343,0.11774537005593527,0.0727742176396633,2.447426589494388,2.4031729080622983,18694144,7.804489326477051,8.599433326721192
14.337,16.015970220105167,12.65802977989483,12.595,14.965819478576975,10.224180521423026,0.07751053730025884,2.4398820102214813,0.09984477931018974,0.05517629529032793,2.4651042374198924,2.4146597830230703,18857984,7.975111722946167,8.805392503738403
13.477,15.211526160079462,11.742473839920539,12.793000000000001,14.739417478343226,10.846582521656776,0.08473966345190997,2.4534426003694536,0.09718195075966313,0.07229737614415682,2.49053057536054,2.4163546253783674,19021824,7.871131753921508,8.429304265975953
13.45,14.838452375848735,12.061547624151263,12.187000000000001,13.602747505736811,10.77125249426319,0.09389643184840675,2.4424329698085785,0.11618565731594649,0.07160720638086701,2.466806664371137,2.41805927524602,19185664,7.966631269454956,8.452111721038818
13.518,15.777600849707753,11.258399150292249,12.054,13.512322323767966,10.595677676232034,0.07611930943094189,2.4401955991983413,0.08944458944672469,0.06279402941515909,2.470887571570296,2.4095036268263867,19349504,7.887968635559082,8.476981782913208
14.056000000000001,15.419335615320014,12.692664384679988,12.463999999999999,14.39842601305917,10.529573986940827,0.09054219960235056,2.4420954912900923,0.11103673113611476,0.07004766806858637,2.4651113062294816,2.419079676350703,19513344,8.012640714645386,8.74378833770752
13.797,16.039101915614008,11.554898084385993,12.367999999999999,13.981417490917957,10.75458250908204,0.0836336536798626,2.4371976524591448,0.09676474112459735,0.07050256623512785,2.4582168609123727,2.416178444005917,19677184,8.122123908996581,8.562787103652955
14.019,16.330218077118644,11.707781922881356,12.676999999999998,14.842225392424536,10.51177460757546,0.08488076785579317,2.4427498638629914,0.09618955128048848,0.07357198443109786,2.477071299928785,2.408428427797198,19841024,8.103201341629028,8.641471099853515
13.805000000000001,15.918169420562394,11.691830579437609,12.397000000000002,14.897456158383907,9.896543841616097,0.08460548124276096,2.4411919146776198,0.10250753455380936,0.06670342793171256,2.469983955724788,2.4123998736304517,20004864,8.21859164237976,8.630276775360107
14.305999999999997,16.484780392788586,12.127219607211408,12.544,14.050387732292055,11.037612267707946,0.07854603999294334,2.4440934151411056,0.08869991400320573,0.06839216598268094,2.478931684304415,2.409255145977796,20168704,8.090313291549682,8.77371006011963
14.255,16.06635998630863,12.44364001369137,12.321000000000002,14.005971513112316,10.636028486887687,0.08999188048765061,2.429525652527809,0.10946552412059207,0.07051823685470915,2.453858207504421,2.405193097551197,20332544,8.146346759796142,8.761807632446288
14.023,16.18854404249833,11.85745595750167,12.748999999999999,15.106610866958327,10.39138913304167,0.0823883653618395,2.4370620399713516,0.10019062383743135,0.06458610688624764,2.468295334078362,2.405828745864341,20496384,7.945302104949951,8.627181386947631
14.225000000000003,15.71255672160762,12.737443278392387,12.265999999999998,14.137273363247603,10.394726636752393,0.08751500514335928,2.4359573304653166,0.10787232092372703,0.06715768936299152,2.4702141713374273,2.401700489593206,20660224,8.049920129776002,8.786340284347535
14.669999999999998,16.937981481405878,12.40201851859412,12.524,14.172412569716695,10.875587430283304,0.0950722587294876,2.4236144840717317,0.11649315585842551,0.07365136160054969,2.4611529273149957,2.386076040828468,20824064,8.018768882751464,8.908091402053833
14.301000000000002,16.568868823366998,12.033131176633006,12.386000000000001,14.028681953392075,10.743318046607927,0.08177916770800944,2.4210188925266265,0.09792921058699262,0.06562912482902626,2.4533069178210005,2.3887308672322525,20987904,8.085606718063355,8.822364139556885
14.354,16.61401415924768,12.093985840752318,12.382,14.267634110849716,10.496365889150283,0.08903604308143255,2.434414768218994,0.11396476662267901,0.06410731954018609,2.466940510036984,2.401889026401004,21151744,7.97421703338623,8.777189445495605
13.628,15.570950333899454,11.685049666100547,12.518999999999998,13.903214217525596,11.1347857824744,0.07682871674187479,2.435003712773323,0.09184809287177263,0.06180934061197695,2.4632485935300013,2.406758832016645,21315584,7.892968320846558,8.43857421875
14.471,16.177982425217085,12.764017574782915,13.091999999999999,15.105995034750581,11.078004965249416,0.08962222165428098,2.4233175963163376,0.11159193053652484,0.06765251277203711,2.4570661988343785,2.3895689937982967,21479424,8.051758241653442,8.872264671325684
14.354000000000003,15.985160323205543,12.722839676794463,13.419,15.557688616886526,11.280311383113474,0.09458596855401988,2.4389851927757262,0.12188720505141126,0.0672847320566285,2.462134259201767,2.4158361263496855,21643264,8.113297510147095,8.761998844146728
14.586999999999998,16.33951847351176,12.834481526488235,12.809999999999999,15.03720003591954,10.582799964080458,0.08073883401229975,2.4342001169919967,0.10189462793268918,0.05958304009191033,2.4600093440734567,2.4083908899105366,21807104,8.323283433914185,8.881179428100586
14.844,17.352665780848458,12.335334219151541,12.607999999999999,14.906759665558798,10.3092403344412,0.0940181680489331,2.4364106565713883,0.11355400813966246,0.07448232795820375,2.4651812081592377,2.407640104983539,21970944,8.256580638885499,9.001639986038208
14.761,15.97985561080876,13.542144389191238,12.546000000000001,14.322390722785954,10.769609277214048,0.09683675318956367,2.439868140220642,0.124687851235295,0.06898565514383234,2.4867968066793322,2.3929394737619516,22134784,8.433626794815064,8.958745670318603
15.256000000000004,17.65227293937899,12.859727060621019,13.222999999999999,14.70988970673685,11.736110293263147,0.08236328558996314,2.441574811935425,0.1001378205391373,0.06458875064078898,2.4805742884037723,2.4025753354670774,22298624,8.599438762664795,9.159322547912598
15.157999999999998,17.60419623088582,12.711803769114177,13.714000000000002,16.287885001316106,11.140114998683899,0.07612736746668812,2.431109404563904,0.08997002767341811,0.06228470725995813,2.4726794188994723,2.3895393902283355,22462464,8.336238622665405,9.073633480072022
15.077000000000002,17.324385369712992,12.82961463028701,13.058999999999997,14.942647790856876,11.175352209143119,0.08550402191467578,2.44675350189209,0.10682562250367486,0.0641824213256767,2.478502520772264,2.4150044830119155,22626304,8.544742107391357,9.123447608947753
13.759,15.31167800911844,12.20632199088156,12.580000000000002,13.966362146049871,11.193637853950133,0.08600608189590273,2.4471573144197465,0.10927904890771936,0.06273311488408609,2.4781970102784134,2.4161176185610795,22790144,8.039227867126465,8.462467575073243
14.453999999999999,16.497683928595613,12.410316071404385,12.690999999999997,14.885969020282516,10.496030979717478,0.08711118507198987,2.435831677913666,0.10860388240718746,0.06561848773679227,2.4593190708733053,2.4123442849540266,22953984,8.342748212814332,8.828688764572144
14.485000000000003,16.274342057852554,12.695657942147452,12.179000000000002,13.82076399034697,10.537236009653034,0.0753750673029571,2.421584185957909,0.09155703408064293,0.059193100525271256,2.4645961337459563,2.3785722381698613,23117824,8.253570222854615,8.78635540008545
14.745999999999999,16.719662585144683,12.772337414855313,12.217,13.888759851174804,10.545240148825197,0.08731880937702947,2.427285000681877,0.11030016320034564,0.06433745555371331,2.473534768329868,2.381035233033886,23281664,8.458586263656617,8.966234016418458
15.125,16.691711524180505,13.558288475819495,13.007,14.523364402114478,11.490635597885522,0.09480364443734285,2.4206102073192595,0.11100475988507434,0.07860252898961136,2.4561959844179513,2.3850244302205676,23445504,8.411520004272461,9.197576522827148
13.989999999999998,15.616302554877166,12.363697445122831,12.529,14.09364980107371,10.96435019892629,0.08585529956035312,2.430043825507164,0.1074580364147871,0.06425256270591914,2.4567354790870515,2.4033521719272763,23609344,8.204966974258422,8.610750293731689
14.749,16.498985428510764,12.999014571489237,12.598,14.64084507488943,10.555154925110571,0.0823040890973061,2.4356035858392717,0.09963577108094991,0.0649724071136623,2.4614667468853617,2.4097404247931817,23773184,8.568559455871583,8.983019828796387
14.574000000000002,15.81074734687405,13.337252653125953,13.383,14.968730431063236,11.797269568936763,0.07601751219481226,2.430645963549614,0.0948340705297478,0.05720095385987672,2.455254036975797,2.406037890123431,23937024,8.052044916152955,8.832930564880371
14.463,16.03709688393059,12.888903116069407,13.847999999999999,15.529379195779464,12.166620804220534,0.0868705734144896,2.4192946702241898,0.10417155288030208,0.06956959394867712,2.4465999918042227,2.391989348644157,24100864,8.263755273818969,8.853979682922363
14.332999999999998,15.957949537678015,12.708050462321982,12.899000000000001,14.94540880568864,10.852591194311362,0.08801616602577264,2.4178961873054505,0.11227780083487968,0.0637545312166656,2.4510791852593172,2.384713189351584,24264704,8.104068803787232,8.751732969284058
15.535,18.38343202481646,12.68656797518354,13.434000000000001,15.031662041859919,11.836337958140083,0.0744685953482985,2.422699573636055,0.09140399370924977,0.05753319698734723,2.445352459352632,2.4000466879194775,24428544,8.408382225036622,9.299807929992676
14.541,16.407142813398803,12.674857186601198,12.641000000000002,14.561283572808977,10.720716427191027,0.09564532251097259,2.4276217788457872,0.11353849805702015,0.07775214696492502,2.4543500182857736,2.400893539405801,24592384,8.265189409255981,8.806637334823609
14.477000000000004,16.154236119334428,12.79976388066558,13.103,14.97244403500078,11.23355596499922,0.07522826539352531,2.430428442358971,0.09337204091307885,0.05708448987397177,2.4522386971019268,2.408618187616015,24756224,8.271236181259155,8.84152398109436
14.561000000000002,16.66402853047694,12.457971469523061,12.915000000000001,14.672351700713321,11.15764829928668,0.0908506923355162,2.4410208374261857,0.11358092026440005,0.06812046440663234,2.45621143341819,2.4258302414341815,24920064,8.281882190704346,8.86508617401123


==> data/progress-plunder-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
4.444000000000001,4.770778212248002,4.117221787751999,4.601000000000001,4.869642885630721,4.332357114369281,0.8358633488416671,2.7035437524318695,1.1599378723970697,0.5117888252862646,2.705057241889099,2.70203026297464,16384,0.617298100888729,5.1603058815002445
4.452,4.695507700083591,4.208492299916409,4.468,4.890795458821402,4.045204541178598,0.10812028031796213,2.6604682385921476,0.12128776991337091,0.09495279072255335,2.6862624555461356,2.6346740216381597,180224,1.4862660229206086,4.064209342002869
4.2909999999999995,4.530852037723259,4.05114796227674,4.400999999999999,4.636391163810368,4.16560883618963,0.08758616736158724,2.6854635030031204,0.0951801544875514,0.07999218023562307,2.71344567533524,2.657481330671001,344064,1.9043125748634337,3.784747838973999
4.3420000000000005,4.623701970174155,4.060298029825846,4.503,4.775765467022495,4.230234532977505,0.09234168641269205,2.6904008030891418,0.101584866445207,0.0830985063801771,2.7046756911848258,2.6761259149934578,507904,1.9433429956436157,3.8608944177627564
4.572,4.901478375618188,4.242521624381812,4.545,4.940607128348315,4.149392871651685,0.0871072446927428,2.657310727238655,0.09422002749872635,0.07999446188675924,2.6929031168702804,2.6217183376070294,671744,1.941627311706543,4.078278493881226
4.4510000000000005,4.802410016931789,4.099589983068212,4.595999999999999,4.847324491444824,4.3446755085551745,0.07853415133431549,2.6707164108753205,0.08879551472016853,0.06827278794846245,2.6996973546822693,2.6417354670683717,835584,1.9830126404762267,3.93273811340332
4.536,4.934150725228524,4.137849274771475,4.264,4.476518234511771,4.051481765488229,0.07255111713893705,2.682425382733345,0.08001893370071377,0.06508330057716034,2.7057304024303916,2.659120363036298,999424,1.9431007266044618,3.9955944061279296
4.363000000000001,4.565388240765121,4.1606117592348815,4.398,4.701934203405934,4.094065796594065,0.06227167039178309,2.6723020493984224,0.06643269120806719,0.058110649575499,2.687934770193215,2.65666932860363,1163264,2.0075950503349302,3.8796382188796996
4.704,5.2095927214665965,4.198407278533403,4.486000000000001,4.717395764870493,4.254604235129508,0.0633810569532215,2.6675176471471786,0.07118380194543308,0.05557831196100992,2.6839077925239603,2.651127501770397,1327104,2.032406044006348,4.1611074924469
4.7139999999999995,4.954341423812043,4.473658576187956,4.848000000000001,5.260984261201321,4.435015738798681,0.052379833813756674,2.6542830407619475,0.05734369386207095,0.0474159737654424,2.6932386681431923,2.6153274133807027,1490944,2.049348568916321,4.167851853370666
4.6579999999999995,4.958559478306706,4.3574405216932925,4.51,5.058488833067729,3.96151116693227,0.05402764515019948,2.645521229505539,0.06094565496920138,0.04710963533119757,2.6934292663384958,2.5976131926725823,1654784,2.036406922340393,4.1049572944641115
4.803,5.3965831870934355,4.209416812906564,4.6370000000000005,5.039617684658785,4.234382315341216,0.049998339777812296,2.616145047545433,0.05762024929594604,0.042376430259678556,2.6590559771236957,2.57323411796717,1818624,2.162578582763672,4.216058135032654
5.132,5.696212725840175,4.567787274159825,4.779,5.260673125677569,4.29732687432243,0.04521063012070949,2.604907476902008,0.05162772805061142,0.03879353219080756,2.645166982279817,2.5646479715241988,1982464,2.2257750153541567,4.452080416679382
4.996,5.666062683634897,4.325937316365104,4.812,5.115374356200388,4.508625643799612,0.04251355682499704,2.59582000374794,0.04886575567792667,0.036161357972067404,2.6345392327843333,2.5571007747115466,2146304,2.149569809436798,4.343135929107666
5.083,5.5378417307152015,4.628158269284799,5.045,5.6332898945248,4.4567101054752,0.04219915571156885,2.580469846725464,0.048060220270814,0.0363380911523237,2.6299452073667577,2.53099448608417,2310144,2.26753032207489,4.381716990470887
5.138000000000001,5.6844759830038285,4.591524016996173,4.9510000000000005,5.439373832222818,4.4626261677771835,0.03836426266934717,2.5752546936273575,0.04435906488578196,0.032369460452912384,2.622658332853103,2.527851054401612,2473984,2.1999136209487915,4.3848148584365845
5.054,5.590231293380012,4.5177687066199885,4.719,5.224577887174667,4.2134221128253335,0.03752883314155038,2.559332159161568,0.04335753667011968,0.03170012961298108,2.6003748211882574,2.5182894971348784,2637824,2.1818822264671325,4.319639396667481
4.962999999999999,5.529922393277951,4.396077606722048,4.8740000000000006,5.354711971974903,4.393288028025098,0.03961770178284492,2.575537088513374,0.04543714614856749,0.03379825741712235,2.619685922607009,2.5313882544197392,2801664,2.1437549114227297,4.210091900825501
5.228,5.797733270925965,4.658266729074034,4.826,5.400546777904114,4.251453222095885,0.03498250697739419,2.5626061767339707,0.03814804777873293,0.03181696617605545,2.6080741577441686,2.517138195723773,2965504,2.2410391330718995,4.431439995765686
5.186999999999999,5.859473791310858,4.514526208689141,4.935999999999999,5.383329855922897,4.488670144077101,0.035409141983836843,2.5490935325622557,0.04034030101518155,0.030477982952492134,2.5980150848424715,2.50017198028204,3129344,2.270669722557068,4.36172456741333
5.1049999999999995,5.662588557988773,4.547411442011226,4.76,5.338601762873222,4.1813982371267775,0.03605759493075308,2.5370355904102326,0.04227006081845161,0.029845129043054544,2.561468913684877,2.512602267135588,3293184,2.1214649796485903,4.307975959777832
4.991999999999999,5.5021137128131326,4.481886287186866,4.986,5.543515919055231,4.428484080944768,0.037086005276069,2.5508224964141846,0.0456274336681523,0.0285445768839857,2.5816158413741648,2.5200291514542044,3457024,2.180553936958313,4.181174612045288
4.983,5.659329061921784,4.3066709380782155,4.8660000000000005,5.534134716954598,4.197865283045403,0.036059207073412786,2.518772491812706,0.042867866200065864,0.029250547946759707,2.5537062109150885,2.4838387727103233,3620864,2.127132499217987,4.162003660202027
5.547,6.197708075868126,4.896291924131873,4.872999999999999,5.407641001046496,4.3383589989535025,0.030741590773686718,2.505838194489479,0.03494792311595901,0.026535258431414424,2.530787133433764,2.480889255545194,3784704,2.1762706637382507,4.552832841873169
5.2780000000000005,5.909265395851856,4.646734604148145,5.433,5.857383081660897,5.0086169183391025,0.03514189287088807,2.4776299446821213,0.04236061947863692,0.027923166263139225,2.5220731151247815,2.433186774239461,3948544,2.0901755571365355,4.362596464157105
5.414,5.991861575119855,4.8361384248801444,5.061000000000001,5.67071222720231,4.451287772797691,0.03091807083692396,2.4737922072410585,0.035574003458442846,0.02626213821540507,2.5422776806273357,2.4053067338547813,4112384,2.189475893974304,4.447873616218567
5.656000000000001,6.3108007330478495,5.001199266952152,5.49,6.148574217533605,4.831425782466395,0.030783824203535853,2.4586449056863784,0.03473808604019909,0.026829562366872617,2.5110572143535452,2.4062325970192115,4276224,2.1546669006347656,4.564439868927002
5.658999999999999,6.382359523335387,4.935640476664611,5.391,5.908599265841828,4.873400734158172,0.03749338141642506,2.4549417346715927,0.04592089267810144,0.029065870154748683,2.500404919300428,2.4094785500427576,4440064,2.151281011104584,4.585856628417969
6.168,6.993915249889479,5.342084750110521,5.666,6.382954670812598,4.949045329187403,0.033660854818299356,2.458073228597641,0.03946442459245007,0.027857285044148635,2.4963884871610724,2.4197579700342096,4603904,2.188375639915466,4.9099822521209715
5.971000000000001,6.663018063348061,5.278981936651941,5.284999999999999,5.993212538719838,4.57678746128016,0.03336927292402829,2.438697898387909,0.03889747870103168,0.027841067147024896,2.4738473426550844,2.4035484541207333,4767744,2.1767908930778503,4.761103296279908
5.782000000000001,6.471243063077171,5.0927569369228305,5.691000000000001,6.495318966579802,4.886681033420199,0.036943121487274716,2.4577365458011626,0.04369852598171871,0.030187716992830727,2.4929588267411624,2.422514264861163,4931584,2.1707503318786623,4.605481910705566
5.956,6.4829952561456325,5.429004743854368,5.456999999999999,6.096187765840366,4.817812234159632,0.030466080037876913,2.4827209979295732,0.0330807015432537,0.027851458532500123,2.5141650368688166,2.45127695899033,5095424,2.2465863943099977,4.751525115966797
5.816,6.795787732113441,4.836212267886559,5.680000000000001,6.649288398775102,4.710711601224899,0.031020857603289136,2.433086684346199,0.03510804867863031,0.02693366652794796,2.4666497852255915,2.3995235834668067,5259264,2.131116199493408,4.581830596923828
5.905,6.481320223486909,5.328679776513091,5.728,6.549751787342139,4.906248212657861,0.031193819339387075,2.4643672525882723,0.038084846088640774,0.024302792590133376,2.4957652221955007,2.432969282981044,5423104,2.2385584354400634,4.711329698562622
6.624,7.630540610209046,5.6174593897909535,6.208,7.074323265299969,5.341676734700031,0.033138697594404166,2.4632753491401673,0.04207431100823068,0.02420308418057765,2.511378016061876,2.4151726822184587,5586944,2.2191978454589845,5.114319849014282
6.417999999999999,7.004170623624213,5.831829376375786,5.687,6.846629682269302,4.527370317730699,0.03333937865681942,2.432876116037369,0.037884050028185325,0.028794707285453518,2.47535542637856,2.3903968056961777,5750784,2.2821877717971804,5.0449042320251465
6.359999999999999,6.97096644752392,5.749033552476079,6.257,7.028440859690488,5.485559140309511,0.03222575138788665,2.4297407418489456,0.039923500810518736,0.024528001965254564,2.460525981028517,2.398955502669374,5914624,2.2275983929634093,4.927076578140259
6.892999999999999,7.977334358028001,5.808665641971997,6.119,6.852436432146645,5.385563567853355,0.03278477992862458,2.440613666176796,0.03688519359433001,0.028684366262919148,2.4885378317629674,2.3926895005906244,6078464,2.344667673110962,5.242677116394043
6.641,7.395472663520687,5.886527336479313,6.051,7.007351922672821,5.09464807732718,0.0355129320174455,2.4198552280664445,0.041703065841575224,0.029322798193315777,2.458846162716452,2.380864293416437,6242304,2.2170591711997987,5.088549518585205
6.933000000000002,7.976465859527758,5.889534140472245,6.388,7.186721478364016,5.5892785216359835,0.03452229015529152,2.419645753502846,0.03941550732395366,0.029629072986629385,2.460277771552366,2.379013735453326,6406144,2.3295504570007326,5.276286268234253
7.0840000000000005,8.236850380578504,5.931149619421497,6.6209999999999996,7.5293000605526785,5.712699939447321,0.03347509016748514,2.415121927857399,0.0432757804571737,0.023674399877796588,2.4486801050421136,2.3815637506726843,6569984,2.369786095619202,5.360822534561157
6.935,7.715938537914476,6.154061462085523,6.687,7.762546837659802,5.611453162340198,0.031866418197751004,2.420706018805504,0.036389067961873085,0.02734376843362892,2.4633091916898073,2.3781028459212004,6733824,2.293583536148071,5.217680358886719
6.906999999999999,7.903775300657073,5.910224699342925,6.319999999999999,7.172854032059414,5.467145967940585,0.03292142127174879,2.430910336971283,0.04112806293852031,0.02471477960497727,2.4583252223803655,2.4034954515622,6897664,2.317055082321167,5.20640869140625
6.999999999999998,8.07572301267566,5.924276987324338,6.62,7.57747584825937,5.66252415174063,0.034240053920075265,2.422145503759384,0.04017168175677494,0.02830842608337559,2.45147713761672,2.392813869902048,7061504,2.3444311380386353,5.246482229232788
7.397,8.462964821183139,6.331035178816862,6.891,8.00692517670317,5.77507482329683,0.03258860199712214,2.4173536568880083,0.03782438580626277,0.02735281818798151,2.4578455733540014,2.376861740422015,7225344,2.3771939992904665,5.511152362823486
7.0280000000000005,7.5706748566130555,6.485325143386945,6.697,7.702356155797537,5.6916438442024635,0.034365910314954784,2.4410923391580583,0.04117278450423872,0.02755903612567085,2.4702340194400056,2.411950658876111,7389184,2.33302960395813,5.285821723937988
7.58,8.604978048545432,6.5550219514545685,6.888000000000001,8.288012857083821,5.4879871429161815,0.03610976689960804,2.4256540566682814,0.044351215261304054,0.02786831853791203,2.4545499703321343,2.3967581430044285,7553024,2.45361123085022,5.623858690261841
7.542999999999999,8.677813200487199,6.408186799512801,6.842999999999999,8.122359605427652,5.563640394572346,0.033480298286303826,2.420517620444298,0.03924574659248566,0.02771484998012199,2.4475303814727583,2.3935048594158377,7716864,2.385414695739746,5.523924446105957
7.619999999999999,8.529252440194691,6.710747559805308,6.928,7.537439086373691,6.318560913626309,0.03168500680476423,2.4186365455389023,0.03896954533774804,0.02440046827178042,2.4621287851308455,2.375144305946959,7880704,2.367978835105896,5.559394359588623
7.723999999999999,9.199284379365551,6.248715620634448,7.263,8.87060722814996,5.655392771850039,0.031263968860730476,2.407204505801201,0.03745326551835097,0.025074672203109976,2.456662355475699,2.357746656126703,8044544,2.4225390911102296,5.654552888870239
7.572999999999999,8.666709742116252,6.479290257883746,6.836,7.682099284954195,5.989900715045805,0.03380751502700146,2.40348159968853,0.03807320922240545,0.029541820831597468,2.4546420756846143,2.352321123692446,8208384,2.3897512674331667,5.552244091033936
7.8,8.872949206626297,6.727050793373703,7.223999999999999,8.295813416598243,6.152186583401756,0.03345500489231193,2.418547809123993,0.03920336994707609,0.027706639837547762,2.484483875482532,2.352611742765454,8372224,2.4193902254104613,5.690381908416748
7.705,8.493241714196857,6.916758285803143,6.944000000000001,8.201165064738916,5.686834935261086,0.032691978313960084,2.398868036270142,0.038904665100710986,0.02647929152720918,2.4489480368478755,2.348788035692408,8536064,2.3308154106140138,5.590259265899658
8.432,9.737678367746055,7.126321632253946,7.299000000000001,8.29934444068031,6.298655559319692,0.031024579005315828,2.41422381401062,0.03619609280166799,0.025853065208963667,2.4661851698824635,2.3622624581387766,8699904,2.453855609893799,6.015298795700073
8.169999999999998,9.14998979586524,7.190010204134755,7.364999999999999,8.469900448004253,6.260099551995745,0.03611970957135777,2.3969018012285233,0.046824598686076364,0.025414820456639182,2.4620437780855657,2.3317598243714808,8863744,2.44293098449707,5.858489227294922
8.181999999999999,9.385144214132286,6.978855785867711,7.336000000000001,8.549154565585113,6.12284543441489,0.03795447745360429,2.412757557630539,0.04976745884409749,0.0261414960631111,2.4651491400529637,2.3603659752081145,9027584,2.4519054889678955,5.834961366653443
7.741,8.658174465409935,6.823825534590065,7.212999999999999,8.46036562402529,5.96563437597471,0.03497795488219704,2.389667472243309,0.04383328506027358,0.02612262470412051,2.451534143595116,2.3278008008915023,9191424,2.4526668548583985,5.619893598556518
8.229,9.352436246522249,7.1055637534777505,7.960000000000001,9.588674307527445,6.331325692472557,0.037141372798941974,2.412604829668999,0.044977346484026744,0.029305399113857204,2.4721724832918817,2.353037176046116,9355264,2.4319251775741577,5.841140031814575
8.325,9.707738225406384,6.942261774593614,7.452,8.506426858535004,6.397573141464995,0.03368261621799316,2.3871469676494597,0.040549602368555225,0.02681563006743109,2.4375001070754103,2.336793828223509,9519104,2.46297709941864,5.922234058380127
8.617,9.939535821821096,7.294464178178906,7.831,8.645413285746248,7.016586714253752,0.034962755162268835,2.3913175374269486,0.04198891669439855,0.027936593630139124,2.430506920918774,2.3521281539351233,9682944,2.4442193508148193,6.083129119873047
8.782000000000002,10.087532841409976,7.476467158590028,7.85,9.19498327127143,6.5050167287285685,0.03839586745016272,2.381043392419815,0.04606807668504304,0.0307236582152824,2.4283410264826717,2.333745758356958,9846784,2.4894161462783813,6.155091285705566
8.675,10.091313877641536,7.258686122358466,7.94,9.03489725545368,6.84510274454632,0.034544122242368705,2.3781637132167814,0.04310895229770122,0.025979292187036193,2.416339235934006,2.339988190499557,10010624,2.467344355583191,6.117168951034546
8.586,9.517441892980985,7.654558107019016,7.742,8.997147800061809,6.48685219993819,0.0364321867236867,2.3815704554319383,0.042433883232443424,0.030430490214929978,2.416012580413039,2.347128330450838,10174464,2.4824781894683836,6.036077785491943
8.713000000000001,10.282095599382014,7.143904400617988,8.147,9.397456316710024,6.896543683289976,0.03271208838559682,2.3896366477012636,0.038540931912850455,0.026883244858343185,2.4270264530743075,2.3522468423282197,10338304,2.533516192436218,6.12309627532959
8.794,10.11075510251527,7.47724489748473,7.979000000000001,9.128099212426848,6.829900787573154,0.0414127247408032,2.4033966451883315,0.05213372968179852,0.030691719799807886,2.4401321562466225,2.3666611341300405,10502144,2.4636397123336793,6.132748603820801
9.3,10.317801552366669,8.282198447633332,7.769,8.511057275417471,7.026942724582529,0.03704484165646132,2.3897793292999268,0.04750594005051101,0.026583743262411627,2.4255018467817178,2.3540568118181358,10665984,2.5652125120162963,6.4558789253234865
9.099,10.086020263216517,8.111979736783484,8.905000000000001,9.908805259998175,7.901194740001828,0.036407151562161705,2.392412468791008,0.043762960653367045,0.029051342470956365,2.4250913220344557,2.3597336155475603,10829824,2.503936529159546,6.27835602760315
9.479000000000001,10.532522187711299,8.425477812288703,8.173,9.240389806959014,7.105610193040986,0.0394806875614449,2.397168737649918,0.05107461347361377,0.027886761649276025,2.444571625144053,2.3497658501557828,10993664,2.558035969734192,6.497804307937622
9.328,10.402614349429598,8.2533856505704,8.097,9.069440743695985,7.124559256304015,0.03243491144385184,2.3994605869054793,0.037858745895486795,0.02701107699221689,2.4195975825491085,2.37932359126185,11157504,2.5928164958953857,6.432970190048218
9.614,11.268195877156028,7.959804122843973,8.242,9.511423491195906,6.972576508804096,0.04214414928574109,2.388745683431625,0.0514491686873247,0.03283912988415748,2.418028044081799,2.359463322781451,11321344,2.5492716073989867,6.5667328357696535
9.515,10.570018957175652,8.45998104282435,8.405999999999999,9.623351222942663,7.188648777057335,0.03365823647473002,2.3794722974300386,0.038897183914790655,0.028419289034669386,2.4095312125604726,2.3494133822996046,11485184,2.5363880157470704,6.500406885147095
9.234,10.571970104299794,7.896029895700206,8.485,9.452390820713118,7.5176091792868815,0.04138090319465841,2.388624683022499,0.0543051107762173,0.028456695613099523,2.4307552310844818,2.3464941349605164,11649024,2.5177251577377318,6.309326076507569
8.997000000000002,9.85574385005076,8.138256149949243,8.219,9.4306389726317,7.0073610273683,0.036334784142672966,2.390465185046196,0.04153515119174067,0.03113441709360526,2.425735251037364,2.3551951190550278,11812864,2.546314072608948,6.249115467071533
9.248999999999999,9.919871820842102,8.578128179157895,8.239,9.351316951232876,7.126683048767125,0.03808439916465427,2.386531803011894,0.04743591986829756,0.028732878461010976,2.4232752765628285,2.3497883294609596,11976704,2.5376757383346558,6.382774734497071
9.128000000000002,10.109761681876005,8.146238318123999,8.499999999999998,9.292767305077598,7.707232694922398,0.03924718310590828,2.400547155737877,0.04894169521145282,0.02955267100036374,2.4259851130774877,2.375109198398266,12140544,2.594888949394226,6.3065520286560055
9.419,10.592673293553194,8.245326706446807,7.856999999999999,8.89856660852775,6.815433391472249,0.04052833078894762,2.382161098718643,0.04802885530537626,0.03302780627251897,2.4319461625183734,2.3323760349189127,12304384,2.555131769180298,6.43879132270813
9.67,11.25816875677618,8.081831243223819,8.527000000000001,9.40352780902833,7.650472190971674,0.041589368483982925,2.3827423483133314,0.04970510075564126,0.03347363621232459,2.4233194262929243,2.3421652703337386,12468224,2.5225526094436646,6.552547740936279
9.786000000000001,11.139286370285316,8.432713629714687,8.504999999999999,9.415925353692606,7.5940746463073925,0.03605301543138917,2.39573834836483,0.042905140176074864,0.029200890686703472,2.4404732548833685,2.3510034418462915,12632064,2.5646356105804444,6.625797367095947
9.862999999999998,11.374860112576554,8.351139887423441,9.123999999999999,10.268938426291998,7.979061573707999,0.04481384691316627,2.4050566852092743,0.052971518068705065,0.036656175757627474,2.4503203274306533,2.3597930429878953,12795904,2.532590222358704,6.631189393997192
9.611,10.72388319243306,8.49811680756694,9.200000000000001,10.43565367316251,7.964346326837492,0.039528482244349974,2.4065279185771944,0.04768930955282298,0.03136765493587697,2.452570117822932,2.360485719331457,12959744,2.518462133407593,6.50247712135315
9.836000000000002,11.141528245577248,8.530471754422756,8.719,10.064781928842855,7.373218071157143,0.03426364643964913,2.3905635714530944,0.041799223521256604,0.026728069358041655,2.432776367202715,2.348350775703474,13123584,2.5670372009277345,6.666542863845825
9.908,11.413787501608377,8.402212498391622,8.658,9.687395939374156,7.628604060625844,0.03987903853412712,2.3847463756799696,0.04955716672618295,0.0302009103420713,2.4219672904252776,2.3475254609346616,13287424,2.598367118835449,6.709872436523438
9.695000000000002,11.044898144305712,8.345101855694292,8.942,10.103393989996505,7.7806060100034955,0.04067845074459907,2.377097097039223,0.04724314846824132,0.034113753020956816,2.421402682296409,2.3327915117820366,13451264,2.549284648895264,6.510377836227417
10.305,11.884083595000593,8.725916404999406,9.517999999999999,10.744032625993288,8.29196737400671,0.04700216252822424,2.397661569714546,0.05463911482855364,0.039365210227894847,2.4421032867281958,2.3532198527008963,13615104,2.5596006155014037,6.824778985977173
9.892,11.47545066231948,8.30854933768052,9.033999999999997,10.067239565638092,8.000760434361903,0.040828552213497404,2.3868295699357986,0.04560991107453567,0.036047193352459136,2.4287276955825727,2.3449314442890246,13778944,2.591780591011047,6.631988430023194
10.167,10.890340168938515,9.443659831061485,9.183,10.288278697885742,8.077721302114258,0.04037282080389555,2.3854333996772765,0.04929950359488181,0.03144613801290929,2.4327183827028303,2.338148416651723,13942784,2.6788758754730226,6.853476285934448
9.989000000000003,11.002177674448072,8.975822325551933,9.126000000000001,10.39925724030928,7.852742759690723,0.037645300664007626,2.3865962654352186,0.043252895423283595,0.03203770590473166,2.4266859528228957,2.3465065780475416,14106624,2.6222814083099366,6.703740644454956
10.207999999999998,11.553160213506182,8.862839786493815,9.041999999999998,9.922849589884674,8.161150410115322,0.03732063767965878,2.383193829655647,0.04404345139872558,0.03059782396059198,2.4251127541291284,2.341274905182166,14270464,2.5768953561782837,6.786205148696899
10.276,11.309181494220642,9.242818505779358,9.036,10.591353336062259,7.48064666393774,0.040328464633785144,2.37876478433609,0.05075700318228034,0.02989992608528995,2.415025893976013,2.342503674696167,14434304,2.6362659692764283,6.868280839920044
9.608999999999998,10.648177078269145,8.569822921730852,9.117999999999999,10.483992679336165,7.752007320663831,0.035311324964277406,2.3691143542528152,0.04414157167473478,0.026481078253820033,2.412297520267736,2.3259311882378944,14598144,2.6046300888061524,6.499677562713623
9.86,11.165817751449259,8.55418224855074,8.824000000000002,10.073241369792084,7.574758630207919,0.03808064849581565,2.3837711930274965,0.04912082011898516,0.027040476872646137,2.4154012067351416,2.3521411793198514,14761984,2.6312186241149904,6.636063766479492
9.588000000000001,10.814432223973263,8.361567776026739,9.260000000000002,10.064798111329793,8.45520188867021,0.03936196290887889,2.375751203298569,0.04734674078769693,0.03137718503006085,2.4166964962375332,2.3348059103596044,14925824,2.4749057292938232,6.418985319137573
9.804999999999998,10.813050097961405,8.796949902038591,8.73,9.517426187016916,7.942573812983084,0.0396561995381489,2.3595275193452836,0.04712601473045463,0.032186384345843165,2.3961430045017034,2.322912034188864,15089664,2.5886943101882935,6.622888374328613
10.146,11.393134315140115,8.898865684859887,9.075000000000001,10.361889661159807,7.7881103388401955,0.03484154345933342,2.3751739233732225,0.04540214072920311,0.024280946189463738,2.4083423925599687,2.3420054541864763,15253504,2.6238545894622805,6.754027080535889
9.780000000000001,10.96674344320919,8.593256556790813,9.184999999999999,10.368463138420456,8.001536861579542,0.03986570262350136,2.3809398978948595,0.051410456154563154,0.02832094909243956,2.4232891890425905,2.3385906067471285,15417344,2.6192792654037476,6.574338006973266
10.197999999999999,11.588034531945159,8.807965468054839,8.907,9.905118730412369,7.9088812695876305,0.03872271254658694,2.366002807021141,0.05035952510682743,0.027085899986346453,2.3951124448745453,2.3368931691677366,15581184,2.5918880224227907,6.794645023345947
10.383999999999999,11.503448078295728,9.26455192170427,9.020000000000001,10.1361630705233,7.903836929476702,0.034832678269594845,2.3811581403017046,0.04126652934934727,0.028398827189842418,2.4033783847309054,2.358937895872504,15745024,2.631886029243469,6.842163896560669
10.152000000000001,10.794523151333866,9.509476848666136,9.48,10.454104717163407,8.505895282836594,0.0362160697812214,2.37492735683918,0.04216567361085891,0.030266465951583877,2.4049839080267845,2.3448708056515755,15908864,2.578540062904358,6.7368871688842775
9.971,10.564387731588715,9.377612268411285,9.450999999999999,10.55206720957442,8.349932790425578,0.04253939620684827,2.379416587948799,0.0497972908169726,0.035281501596723934,2.4150030595138903,2.3438301163837076,16072704,2.558199381828308,6.655582332611084
10.876999999999999,11.985431775076842,9.768568224923156,9.91,11.510162491748885,8.309837508251116,0.0417028111638501,2.394338235259056,0.05032550899639693,0.03308011333130327,2.43225250552409,2.3564239649940224,16236544,2.6212389945983885,7.07945704460144
10.232,11.3760174823839,9.087982517616098,9.204,9.998345013202702,8.4096549867973,0.03717636042274529,2.3961118310689926,0.04036278512762909,0.033989935717861484,2.429001595463914,2.363222066674071,16400384,2.6692335844039916,6.812947416305542
9.946000000000002,10.823646853808524,9.068353146191479,9.035,9.797118757150091,8.272881242849909,0.03888352599460627,2.392203742265701,0.051865791926141096,0.02590126006307144,2.429838733501711,2.3545687510296913,16564224,2.6014622926712034,6.666282796859742
10.277,12.005566168823165,8.548433831176833,9.066999999999998,10.551783149150069,7.582216850849928,0.03459330645855511,2.3874391824007035,0.040170215000549604,0.02901639791656061,2.4321213576784766,2.3427570071229304,16728064,2.5703322649002076,6.787275695800782
10.196,11.43747654025358,8.954523459746419,9.668000000000001,10.578382337262758,8.757617662737244,0.03676868062466379,2.4000466018915176,0.04474341342700152,0.02879394782232606,2.43973640096964,2.360356802813395,16891904,2.581954526901245,6.726716566085815
10.206999999999999,11.369893374303938,9.04410662569606,9.019,9.924388866730755,8.113611133269245,0.035068462090566715,2.387242132425308,0.04410609228135576,0.026030831899777673,2.426701834229069,2.3477824306215473,17055744,2.613154888153076,6.750305938720703
10.718000000000002,11.97024438509422,9.465755614905783,9.345000000000002,10.348635890151407,8.341364109848598,0.03445564266294235,2.388553211092949,0.04487870729017189,0.024032578035712807,2.4326911571875347,2.344415264998363,17219584,2.594492268562317,7.009706306457519
10.757,12.223963189722223,9.290036810277776,9.455000000000002,10.26949677715753,8.640503222842474,0.0392933711642399,2.383518263697624,0.047539444404842396,0.031047297923637404,2.4348750975809876,2.332161429814261,17383424,2.6407883882522585,7.068973255157471
10.413,11.306499300503363,9.519500699496637,9.374,10.252011389447768,8.495988610552233,0.03214811985380943,2.3700140565633774,0.03961159619306821,0.024684643514550648,2.4257281330868716,2.314299980039883,17547264,2.647942137718201,6.899294853210449
10.870000000000001,11.83658160545295,9.903418394547051,9.356,10.328719898017923,8.383280101982077,0.0390626844251528,2.3661420792341232,0.05256292316992295,0.025562445680382653,2.4077073737399797,2.324576784728267,17711104,2.707954668998718,7.132434225082397
10.73,11.939305585863226,9.520694414136775,9.056999999999999,10.098518602810337,8.01548139718966,0.03786252241116013,2.388775813579559,0.04621400447499699,0.02951104034732327,2.429664277601015,2.3478873495581034,17874944,2.5988340616226195,7.002565336227417
10.857,12.02111382604967,9.69288617395033,9.109,10.137605366503598,8.080394633496402,0.03635911804158236,2.38586705327034,0.04460956396795666,0.02810867211520806,2.4270307416375103,2.3447033649031694,18038784,2.660220217704773,7.099199438095093
10.635000000000002,11.448501690225658,9.821498309774345,9.515,10.367985931888681,8.66201406811132,0.038143594656139555,2.3780626595020293,0.050365176622183636,0.025922012690095475,2.4213257903449423,2.3347995286591163,18202624,2.65170476436615,7.00531530380249
10.040000000000001,11.155912182924805,8.924087817075197,9.131,10.299139118427252,7.962860881572747,0.03947483981028195,2.368507707118988,0.051038520946337124,0.027911158674226774,2.4030286167902477,2.333986797447728,18366464,2.6107215166091917,6.700834846496582
10.681999999999999,11.710744866329838,9.653255133670159,9.084,9.75936952848052,8.40863047151948,0.034642102592624666,2.3741609394550323,0.038927098078214296,0.030357107107035035,2.4079958601881497,2.340326018721915,18530304,2.6593742847442625,6.987165260314941
10.790000000000001,11.92429273117657,9.655707268823432,9.534,10.772767129044036,8.295232870955966,0.0395053900312632,2.378031376004219,0.04542487549562738,0.03358590456689902,2.4137411889868585,2.3423215630215792,18694144,2.6530629634857177,7.050628423690796
11.154,12.10545362472377,10.20254637527623,9.713000000000001,11.069621170408306,8.356378829591696,0.03982123362366106,2.3641412377357485,0.049378419060519936,0.03026404818680218,2.4157394994997254,2.3125429759717715,18857984,2.61236834526062,7.196456623077393
10.849,11.846671789718442,9.851328210281558,9.806999999999999,10.610231597984042,9.003768402015956,0.04060879091266538,2.378551575541496,0.04975864695698971,0.031458934868341046,2.4098439312404447,2.3472592198425475,19021824,2.6178375482559204,7.043433475494385
10.361,11.274853927058368,9.447146072941633,9.809000000000001,10.78651163675938,8.831488363240622,0.04070863379165526,2.3717672377824783,0.04921094595626409,0.03220632162704644,2.4105228727876424,2.3330116027773142,19185664,2.620298147201538,6.850860691070556
11.018,12.02393041508844,10.012069584911561,9.423000000000002,10.440536731523734,8.40546326847627,0.04133544475771482,2.3686933130025865,0.053099208783662456,0.029571680731767185,2.4190565451874804,2.3183300808176925,19349504,2.6496912956237795,7.159172534942627
10.722999999999999,12.545311993046194,8.900688006953803,9.047999999999998,9.749310202406893,8.346689797593104,0.04188604224473233,2.3705359518527986,0.05445508985777731,0.029316994631687347,2.4062372663203355,2.3348346373852618,19513344,2.693320655822754,7.0335935115814205
10.414000000000001,11.187371838121871,9.640628161878132,9.607,10.728811481488757,8.485188518511242,0.04241673394571985,2.3871604412794114,0.059141357922754156,0.025692109968685543,2.420854921389145,2.353465961169678,19677184,2.6009702682495117,6.823077440261841
10.574,11.676861732040784,9.471138267959216,10.221999999999998,11.653089095758888,8.790910904241107,0.03961306447163219,2.3779961287975313,0.05156998034763283,0.02765614859563155,2.4315688196723033,2.3244234379227593,19841024,2.590189814567566,6.906884431838989
10.435,11.554984374891008,9.315015625108993,9.587999999999997,11.130969863607191,8.045030136392803,0.04140852512791747,2.3855837166309355,0.05531560344149588,0.02750144681433906,2.4368985163082764,2.3342689169535946,20004864,2.616593933105469,6.860291242599487
10.577,11.943880023996254,9.210119976003746,9.423,10.539486005286228,8.306513994713772,0.04222938138991589,2.3796968787908552,0.05239654401343431,0.03206221876639746,2.4253413154255847,2.3340524421561257,20168704,2.663697862625122,6.930853271484375
10.193999999999999,11.11074642077294,9.277253579227057,9.451000000000002,10.237758539832905,8.6642414601671,0.040705276653170516,2.3779592752456664,0.05025665364847166,0.031153899657869376,2.4171993002947274,2.3387192501966054,20332544,2.6392301082611085,6.740328693389893
10.546,11.684974977776069,9.40702502222393,9.247,10.100768704041089,8.39323129595891,0.038056749035604256,2.385155463218689,0.04598628296614887,0.030127215105059644,2.4201363627979453,2.3501745636394324,20496384,2.6993526935577394,6.970253992080688
10.33,11.571039886546762,9.088960113453238,9.371,10.385105024146908,8.356894975853093,0.04170238065998998,2.380138024687767,0.04922922284773792,0.034175538472242036,2.4193505025863757,2.3409255467891583,20660224,2.580098295211792,6.766988086700439
11.074000000000002,11.820541358532802,10.327458641467201,9.426999999999998,10.990976022834108,7.863023977165888,0.033239873731508815,2.379279825091362,0.04209738608827819,0.02438236137473944,2.417755623244093,2.3408040269386308,20824064,2.6875088214874268,7.209598112106323
10.300999999999998,11.084893487662704,9.517106512337293,9.717000000000002,10.48054502159336,8.953454978406645,0.043220599391497624,2.382885402441025,0.05487007124252438,0.03157112754047087,2.4087519568835085,2.3570188479985412,20987904,2.6096849918365477,6.7452898025512695
11.107,12.350688465814489,9.86331153418551,9.074,9.68753402513634,8.46046597486366,0.03462854188401248,2.377108645439148,0.03927285897397981,0.029984224794045153,2.4162958489737574,2.337921441904539,21151744,2.5894835948944093,7.128136014938354
11.014999999999999,12.048772218624585,9.981227781375413,9.553999999999998,10.251025107151815,8.856974892848182,0.03804351373109962,2.3750737458467484,0.04801879695402056,0.028068230508178676,2.411691232373838,2.3384562593196585,21315584,2.635192060470581,7.114529848098755
11.142999999999997,12.225109513866315,10.06089048613368,10.078,11.829826475425005,8.326173524574994,0.03955144742503758,2.374519091844559,0.04474440022599967,0.03435849462407549,2.40687813341088,2.342160050278238,21479424,2.711014246940613,7.2660643577575685
11.554,12.79052092582374,10.31747907417626,10.408000000000001,11.478904290774858,9.337095709225144,0.03731954251416023,2.3772056221961977,0.044068747104278515,0.03057033792404195,2.4133518167659034,2.341059427626492,21643264,2.703745222091675,7.432562255859375
11.609,12.278693213344738,10.939306786655262,10.501,11.922157626725479,9.07984237327452,0.03607939854264255,2.3796839147806166,0.0426948879286492,0.0294639091566359,2.407358610235028,2.352009219326205,21807104,2.697434401512146,7.474297761917114
10.919999999999998,11.83138356359987,10.008616436400127,9.757000000000001,10.913278945583636,8.600721054416367,0.0375326584791764,2.362092086672783,0.046195811332767865,0.02886950562558494,2.4008355103890033,2.3233486629565623,21970944,2.707426571846008,7.100852823257446
11.675,13.31218203019701,10.037817969802992,9.818999999999999,10.898235377477961,8.739764622522037,0.034769373363815206,2.3805420219898226,0.043828133012665825,0.025710613714964588,2.416922613314644,2.344161430665001,22134784,2.7353019952774047,7.475699329376221
10.657999999999998,12.128943914634407,9.187056085365588,9.822,10.810461430709362,8.833538569290637,0.03831454443279648,2.366889902949333,0.04638161755290858,0.030247471312684373,2.4124402521745036,2.3213395537241626,22298624,2.663069176673889,6.9522261142730715
10.783,11.567755375897482,9.998244624102517,9.848999999999998,10.587829479650074,9.110170520349923,0.038084355206228764,2.363305479288101,0.04538394490037069,0.030784765512086833,2.4147319852686207,2.3118789733075817,22462464,2.632621741294861,6.990865468978882
11.76,12.75734647941425,10.762653520585749,10.111,11.119865204078327,9.102134795921675,0.035942715802229894,2.37245289683342,0.04197664546091578,0.02990878614354401,2.4106906797594547,2.3342151139073852,22626304,2.7011670589447023,7.503881359100342
10.831,11.627974905502048,10.03402509449795,9.504000000000001,10.413947251218444,8.594052748781559,0.0335883866762742,2.3597311109304426,0.04015423855553912,0.027022534797009282,2.3966112087903775,2.322851013070508,22790144,2.652458071708679,7.015353870391846
11.03,12.35468864266287,9.705311357337129,9.991,11.247275845505277,8.734724154494723,0.03930615594144905,2.364360046386719,0.04774270573369939,0.030869606149198717,2.4017976231531817,2.326922469620256,22953984,2.6379398107528687,7.132279348373413
10.863,12.08008709630823,9.64591290369177,9.893,10.625011611929757,9.160988388070244,0.040337067912332665,2.3626932084560393,0.05287316673158016,0.027800969093085173,2.4098631100978407,2.315523306814238,23117824,2.6751192569732667,7.073081350326538
11.136,12.246416138211256,10.025583861788743,9.536000000000001,10.72700125944518,8.344998740554823,0.03606144119985397,2.3682144552469255,0.04580404912252371,0.026318833277184234,2.413772880741239,2.322656029752612,23281664,2.7499378442764284,7.250748014450073
11.232,12.699608939738376,9.764391060261623,10.329000000000002,11.287002609599789,9.370997390400216,0.0381793955340981,2.3645914286375045,0.0446352858122023,0.03172350525599389,2.4092759364947867,2.3199069207802223,23445504,2.673141074180603,7.247776508331299
11.187999999999999,12.249826727860999,10.126173272138999,10.41,11.811584817269365,9.008415182730635,0.032101568416692275,2.3717700719833372,0.03825732331495176,0.025945813518432788,2.419069623946746,2.3244705200199283,23609344,2.6935778617858888,7.193818855285644
11.312000000000001,12.449891031689766,10.174108968310236,9.761,11.086891775372333,8.435108224627665,0.04322174312546844,2.3605382680892943,0.05690349363876114,0.029539992612175738,2.4170604899690513,2.3040160462095374,23773184,2.71567759513855,7.298961162567139
10.897,11.741275428992221,10.05272457100778,9.422,10.752457064320378,8.091542935679623,0.036658648541197145,2.3637551844120024,0.04423789393901381,0.029079403143380478,2.4147359660455274,2.3127744027784773,23937024,2.697355318069458,7.099631071090698
11.165,12.649265811773619,9.68073418822638,9.847999999999999,10.614130537180184,9.081869462819814,0.041850729286670635,2.3658520728349686,0.05404539495354089,0.02965606361980038,2.424367699044844,2.307336446625093,24100864,2.740486717224121,7.242781782150269
11.085999999999999,12.249066636096142,9.922933363903855,9.870000000000001,10.684874223423469,9.055125776576533,0.036930987052619414,2.3709844768047335,0.04285667426070379,0.031005299844535043,2.4095570682655723,2.3324118853438947,24264704,2.659163498878479,7.168017244338989
11.605999999999998,12.847879221180545,10.364120778819451,9.772000000000002,10.868255444684314,8.67574455531569,0.031227888073772143,2.3636243522167204,0.038548252314887115,0.023907523832657176,2.4232610675401745,2.3039876368932664,24428544,2.702112340927124,7.448838949203491
11.395,12.673548004573938,10.116451995426061,9.883,10.743988385519804,9.022011614480194,0.04059471667278554,2.3582654863595964,0.04646865758143542,0.03472077576413566,2.412054478421405,2.304476494297788,24592384,2.7216306209564207,7.391823244094849
10.946000000000002,11.705199578503573,10.18680042149643,9.735,11.010972178380076,8.459027821619923,0.04180645209271454,2.3740869402885436,0.04912574499938191,0.03448715918604717,2.4381645698935586,2.3100093106835287,24756224,2.705743932723999,7.097287368774414
11.048999999999998,12.168539637529639,9.929460362470357,10.317999999999998,11.529377728043567,9.106622271956429,0.03422535501886154,2.382618251442909,0.04035043596900554,0.028100274068717547,2.451375037987418,2.3138614648984,24920064,2.6801243305206297,7.174520015716553


==> data/progress-plunder-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
4.383000000000001,4.646250830957854,4.119749169042148,4.529999999999999,4.760260721791624,4.299739278208374,1.2068615812808274,2.7050290197134017,2.034655512589161,0.37906764997249387,2.706259446013891,2.7037985934129125,16384,0.7763579752296209,5.069535255432129
4.575,4.865766229125736,4.284233770874264,4.549999999999999,4.929130584363751,4.170869415636247,0.12019859598949548,2.680352085828781,0.13097869620127753,0.10941849577771343,2.7111760724629774,2.6495280991945847,180224,1.692703014612198,4.192501521110534
4.498,4.89245658823247,4.1035434117675305,4.55,4.832913414316112,4.267086585683888,0.11335876435041425,2.676617842912674,0.13101721431978278,0.09570031438104575,2.7062588079942396,2.6469768778311087,344064,1.9269682049751282,4.031450819969177
4.514,4.815668692442554,4.212331307557447,4.3100000000000005,4.605567251230579,4.014432748769422,0.11823537414893504,2.6854840517044067,0.14877129137162703,0.08769945692624304,2.709761403388712,2.6612067000201014,507904,2.1671499609947205,4.01849410533905
4.4190000000000005,4.840436828006286,3.9975631719937144,4.499,4.773461290531105,4.224538709468894,0.10055276909843085,2.673891878128052,0.10894668309156737,0.09215885510529433,2.7063531910036236,2.64143056525248,671744,2.2298557281494142,3.9233381748199463
4.6049999999999995,4.995518885586856,4.214481114413143,4.429,4.673149544337073,4.184850455662928,0.09115843502804635,2.681084406375885,0.10097660289199814,0.08134026716409457,2.703189318843559,2.658979493908211,835584,2.3349721431732178,4.051481676101685
4.352999999999999,4.707261203069146,3.998738796930851,4.421999999999999,4.766232479583201,4.0777675204167965,0.08807001924142235,2.679726389050484,0.09904458418727635,0.07709545429556836,2.700769480186252,2.658683297914716,999424,2.3429853439331056,3.8811973094940186
4.543,5.08468348691833,4.001316513081671,4.417999999999999,4.712068019342464,4.1239319806575345,0.0807265029288828,2.667393958568573,0.09128026806498127,0.07017273779278432,2.6904516500224407,2.6443362671147055,1163264,2.385045599937439,4.0717308044433596
4.609,5.008110260454426,4.209889739545574,4.76,5.1600999875031235,4.359900012496876,0.07480969275347885,2.65833700299263,0.08331733922690497,0.06630204628005272,2.70263009820008,2.61404390778518,1327104,2.349233388900757,4.165650796890259
4.63,4.9340723598093055,4.325927640190694,4.586,4.874970586738512,4.297029413261488,0.07530903401784594,2.646982505917549,0.08408224676506934,0.06653582127062255,2.679947442795825,2.614017569039273,1490944,2.432507348060608,4.17443482875824
4.8149999999999995,5.22692839183528,4.403071608164719,4.499,4.763213928474635,4.234786071525364,0.06949569187127051,2.6429992854595183,0.07619442237585361,0.06279696136668741,2.7033201131675395,2.582678457751497,1654784,2.4341904640197756,4.316714453697204
4.728000000000001,4.955806935803106,4.500193064196895,4.855,5.343574456966388,4.366425543033613,0.06294748364016407,2.6415902465581893,0.06691628398147144,0.0589786832988567,2.6834646540168503,2.5997158390995283,1818624,2.5399107933044434,4.2230477809906
4.754,5.225809283503408,4.282190716496591,4.989999999999999,5.385272058208014,4.594727941791985,0.0626095837913453,2.632546415925026,0.06927674674174614,0.05594242084094448,2.6731616090708212,2.591931222779231,1982464,2.6062029361724854,4.2175251007080075
5.124,5.605107056693206,4.642892943306793,4.992,5.6190374789436435,4.3649625210563565,0.06051287697628136,2.6287876427173615,0.06692006480398247,0.054105689148580265,2.6549720806889385,2.6026032047457845,2146304,2.535967755317688,4.515498805046081
5.2829999999999995,6.208419364396487,4.357580635603512,4.867,5.5953412661658,4.1386587338342,0.060271085985004844,2.6096989303827285,0.0660547782073112,0.054487393762698476,2.644499652635905,2.574898208129552,2310144,2.6729876041412353,4.5755984544754025
5.222000000000001,5.690610712638968,4.753389287361035,4.855,5.358433213048166,4.351566786951834,0.0551309748087078,2.606883633136749,0.061111491880747326,0.04915045773666828,2.647615380324168,2.56615188594933,2473984,2.7130391359329225,4.537268257141113
5.311999999999999,6.034838847876896,4.589161152123102,4.9449999999999985,5.274765067889246,4.615234932110751,0.05446579460985954,2.588333082199097,0.06100352154751232,0.04792806767220677,2.628735844483018,2.5479303199151757,2637824,2.5325044870376585,4.590897583961487
5.209,5.794994027273316,4.623005972726683,5.267,6.101566354462005,4.432433645537996,0.05618994552642104,2.5904661238193514,0.06330709006470299,0.049072800988139084,2.633563120878948,2.547369126759755,2801664,2.526883673667908,4.477582716941834
5.5040000000000004,6.332736387520182,4.675263612479819,5.284000000000001,5.784623611109185,4.783376388890816,0.052737243333831375,2.5720777183771135,0.058719750135961125,0.046754736531701625,2.6004836149132013,2.5436718218410257,2965504,2.6937655210494995,4.6539945840835575
5.686999999999999,6.380830670985363,4.993169329014636,5.099000000000001,5.619623664464075,4.5783763355359275,0.054293556185439185,2.565709301829338,0.06426558329627473,0.04432152907460364,2.5965927874001182,2.5348258162585577,3129344,2.7567164659500123,4.757630252838135
5.9399999999999995,6.734329906273206,5.145670093726793,5.557,6.163828641380745,4.950171358619256,0.04801060911267992,2.539953762292862,0.05372991054315681,0.04229130768220302,2.5830645665117666,2.496842958073957,3293184,2.633559226989746,5.010851526260376
5.984,6.9217760926788445,5.0462239073211554,5.5840000000000005,6.4466262226480255,4.7213737773519755,0.05056935944594439,2.520973938703537,0.056291780944503385,0.04484693794738539,2.5674697739982375,2.474478103408836,3457024,2.5511424779891967,4.921498012542725
6.388,7.332423633757648,5.443576366242352,5.589,6.223026024702457,4.954973975297544,0.057138959551230016,2.5098982751369476,0.06546733321822477,0.04881058588423525,2.5463198267162577,2.4734767235576376,3620864,2.9298352718353273,5.246398687362671
6.122000000000001,6.906612006025909,5.337387993974093,5.698,6.415046720932465,4.980953279067536,0.05383351864293214,2.493957522511482,0.06214192955072009,0.04552510773514419,2.5602841540404713,2.427630890982493,3784704,2.641023588180542,5.040039539337158
6.536,7.491324028798606,5.580675971201393,5.585,6.324543778284964,4.845456221715036,0.05263200574554498,2.5049200654029846,0.06263802505150595,0.042625986439584006,2.5610727341017494,2.44876739670422,3948544,2.6982011795043945,5.298050117492676
6.515000000000001,7.669090551040083,5.3609094489599185,6.506,7.651401239740904,5.360598760259096,0.05449787792749698,2.496948003768921,0.06434235260128776,0.0446534032537062,2.536564067096852,2.45733194044099,4112384,2.7659124374389648,5.211164808273315
6.391,7.356830730511304,5.425169269488696,6.183999999999999,7.1546307227777195,5.213369277222279,0.05581292742863293,2.501976338028908,0.06622177691711106,0.045404077940154795,2.5497331060781905,2.4542195699796254,4276224,2.6952761888504027,5.146476364135742
6.9510000000000005,7.920313674720418,5.981686325279583,6.4159999999999995,7.524063175094272,5.307936824905727,0.052070788899436546,2.4998450607061384,0.06577606893575809,0.038365508863114996,2.5369915640369274,2.4626985573753495,4440064,2.7054142475128176,5.4676696300506595
6.543000000000001,7.570414716655355,5.515585283344647,6.014,6.842760520295218,5.185239479704783,0.05183038902468975,2.4712314933538435,0.05980816160865822,0.043852616440721276,2.519497653221476,2.422965333486211,4603904,2.681456971168518,5.210060691833496
6.9430000000000005,8.3081670227485,5.577832977251502,6.5600000000000005,7.659627209557858,5.460372790442143,0.05500103309750552,2.488213387131691,0.06719578578963013,0.04280628040538091,2.55031315295069,2.4261136213126924,4767744,2.790982699394226,5.4304131984710695
6.956999999999999,7.889180776459158,6.02481922354084,6.2,7.283817327781763,5.116182672218238,0.05628351741470391,2.4935014873743055,0.07676720118890516,0.035799833640502654,2.5464239522539494,2.4405790224946617,4931584,2.801917552947998,5.460338401794433
7.473999999999999,8.718565787734821,6.2294342122651765,6.373,7.226569563656062,5.519430436343939,0.05297842063009732,2.480106604099274,0.061631009495071366,0.04432583176512327,2.5302603658257716,2.429952842372776,5095424,2.9006684541702272,5.705422115325928
6.807,8.013366859624385,5.600633140375615,6.385,7.327838798522844,5.442161201477155,0.05709818499162787,2.479020494222641,0.07585903099381837,0.03833733898943738,2.510703762549942,2.4473372258953394,5259264,2.8181736707687377,5.31547474861145
7.169,8.241561886326378,6.096438113673621,6.680999999999999,7.738245950571577,5.623754049428421,0.047438189690001256,2.4985395640134813,0.053866434745512885,0.04100994463448963,2.5221577981458356,2.474921329881127,5423104,2.873434591293335,5.544256544113159
6.8,7.703603895520598,5.896396104479401,6.300000000000001,7.141344162635007,5.4586558373649945,0.052506713336333576,2.4779085546731947,0.06092690381248007,0.044086522860187084,2.521097468915448,2.4347196404309415,5586944,2.7613219738006594,5.294722175598144
7.006,8.049754760468186,5.962245239531814,6.424000000000001,7.392227246053324,5.455772753946679,0.05393221634440119,2.458313649892807,0.06214389119467677,0.04572054149412562,2.510552972626195,2.4060743271594194,5750784,2.808728241920471,5.399394845962524
7.568,8.727575784500521,6.408424215499478,6.601000000000001,7.658151360969659,5.543848639030343,0.05706012677401299,2.4682880729436874,0.07136216026934768,0.04275809327867829,2.5096800682728615,2.426896077614513,5914624,2.880241131782532,5.688793182373047
6.811000000000002,7.698338154256878,5.923661845743125,6.152,7.023077493682393,5.280922506317607,0.05688630784861739,2.472609296441078,0.06577737753608076,0.04799523816115402,2.5119455595145075,2.433273033367649,6078464,2.758924698829651,5.234558153152466
7.536,8.784336493097914,6.287663506902085,6.88,7.723172580199333,6.036827419800667,0.05192471188493068,2.457729455828667,0.05828913031153382,0.045560293458327544,2.5117320973353277,2.403726814322006,6242304,2.872879219055176,5.679825782775879
7.435,8.656517498851326,6.213482501148674,6.6659999999999995,7.796992484501996,5.535007515498003,0.05296042338013644,2.456422230601311,0.0599974380013316,0.045923408758941284,2.48954269060765,2.4233017705949718,6406144,2.852016282081604,5.621055746078492
7.828,9.1636855917468,6.4923144082532005,6.894,7.918160143727532,5.869839856272468,0.052733615646138744,2.463411697745323,0.05936857692250108,0.04609865436977641,2.498110824886152,2.4287125706044943,6569984,2.996658134460449,5.871980094909668
7.95,9.492303472083234,6.407696527916766,7.329000000000001,8.255082609706069,6.402917390293933,0.05452850759029383,2.4642404496669768,0.0625691841536942,0.04648783102689347,2.508451428436929,2.4200294708970245,6733824,2.9670782327651977,5.8888617038726805
7.525999999999999,8.563845845971354,6.488154154028643,7.053999999999999,7.732176968054799,6.3758230319452,0.06665076487697655,2.4703148931264876,0.07869369152474259,0.054607838229210504,2.4947228104024113,2.445906975850564,6897664,2.8490424156188965,5.633843421936035
7.892999999999999,8.61859010467343,7.167409895326569,6.958,7.886986544574247,6.029013455425753,0.053817293141037184,2.4678389966487884,0.06420088651239746,0.04343369976967691,2.5187605361794505,2.4169174571181262,7061504,3.0385303258895875,5.88048677444458
8.035,9.303363118353731,6.766636881646269,6.898000000000001,7.871938396409137,5.924061603590864,0.0531996716279536,2.4565204709768294,0.0649759237857965,0.0414234194701107,2.5108098045904437,2.402231137363215,7225344,2.997068977355957,5.920797634124756
7.7700000000000005,8.534460594144656,7.005539405855345,7.013,8.026114504880866,5.999885495119135,0.05280408961698411,2.4496145993471146,0.0616612397985575,0.04394693943541072,2.5013492678201206,2.3978799308741086,7389184,2.985568046569824,5.7862201690673825
8.186,9.238684188159013,7.133315811840987,7.13,8.389650745246476,5.870349254753525,0.05493501122109586,2.446810540556908,0.06269226257273422,0.04717775986945751,2.487553864632153,2.4060672164816626,7553024,3.0774954557418823,5.998542022705078
8.134,9.590922784501636,6.677077215498365,7.188,8.098525123211875,6.2774748767881245,0.05158568378537888,2.4370362997055053,0.0609075924574798,0.04226377511327796,2.466194377707076,2.4078782217039345,7716864,2.98659029006958,5.9410453796386715
8.477,9.773433955124595,7.180566044875405,7.475,8.840629891295588,6.109370108704411,0.05461168708279723,2.432609963417053,0.06668313905774176,0.042540235107852716,2.461294416333738,2.4039255105003683,7880704,3.0674606561660767,6.174037122726441
8.143,9.199134934560922,7.0868650654390795,7.895999999999999,9.026700667727757,6.765299332272241,0.05815161596983666,2.420897763967514,0.07121032688380668,0.045092905055866626,2.462481807585904,2.3793137203491246,8044544,3.022945833206177,5.958653545379638
8.389000000000001,9.582678767508245,7.195321232491757,7.783000000000001,8.92437680018476,6.641623199815242,0.059618354961276,2.4282968670129774,0.0691170991529905,0.050119610769561514,2.452441304500239,2.4041524295257157,8208384,3.035509443283081,6.087938547134399
8.465,10.098666122559932,6.831333877440069,7.853999999999999,9.054484902029175,6.653515097970823,0.05856816712766879,2.4372882723808287,0.06868959574564228,0.0484467385096953,2.465577589356144,2.4089989554055133,8372224,2.9947001695632935,6.086707353591919
8.627,9.732749067374693,7.521250932625309,7.9430000000000005,8.859352006600083,7.026647993399917,0.057911164779216005,2.4364389777183533,0.06729273713065392,0.04852959242777809,2.4814399112567385,2.391438044179968,8536064,3.0589879512786866,6.191135215759277
8.368999999999998,9.225976662459367,7.5120233375406285,8.327,9.16890320108668,7.485096798913319,0.056743587879463986,2.4392057955265045,0.0680846217942708,0.04540255396465717,2.4825548632198857,2.3958567278331233,8699904,3.0576821327209474,6.081862497329712
8.527,9.625599563080197,7.428400436919802,7.8050000000000015,8.751733859117758,6.858266140882245,0.06072622854262586,2.429023286700249,0.07327666520298837,0.048175791882263355,2.4696338506120186,2.388412722788479,8863744,3.1286184072494505,6.1459414005279545
8.600999999999999,10.080834112324755,7.121165887675243,8.027000000000001,9.424133136104073,6.629866863895929,0.0564894351176917,2.432622563838959,0.06402999392933588,0.04894887630604752,2.4838133425921707,2.381431785085747,9027584,3.0810261964797974,6.121652269363404
8.7,10.266033205267371,7.133966794732626,8.266,9.406361346240743,7.125638653759257,0.06711207646876564,2.4394653916358946,0.08325306982503133,0.050971083112499954,2.487844742111116,2.391086041160673,9191424,3.0795638084411623,6.162855434417724
9.113,10.26588377558191,7.96011622441809,7.969000000000001,9.247095849300827,6.6909041506991755,0.06244269530288872,2.435722491145134,0.0725224590306353,0.052362931575142144,2.479775506254761,2.3916694760355073,9355264,3.1289416790008544,6.400274038314819
8.982,10.571898109942897,7.392101890057101,8.187,9.727169146555013,6.646830853444985,0.05412634983658786,2.444102904200554,0.06346726836806564,0.04478543130511008,2.4813618536563626,2.4068439547447453,9519104,3.1176772356033324,6.261993741989135
8.826,10.272175646316864,7.379824353683136,7.749,9.211965823250837,6.286034176749162,0.0656074278755113,2.4438219219446182,0.08447732194754903,0.04673753380347356,2.4769630385825203,2.410680805306716,9682944,3.100274753570557,6.224574041366577
9.535,10.928142132016687,8.141857867983314,8.181999999999999,9.718917694608269,6.645082305391728,0.05846741488203403,2.439548298716545,0.06808429178018528,0.04885053798388278,2.4664073922250793,2.412689205208011,9846784,3.1778860807418825,6.6227922439575195
8.956,10.445893955957938,7.46610604404206,8.373000000000001,9.783206013318622,6.96279398668138,0.05663311886601145,2.4481310516595842,0.07018864059087089,0.04307759714115202,2.4731328333112303,2.423129270007938,10010624,3.1691949367523193,6.326570606231689
9.462,10.84339639495693,8.08060360504307,8.485,9.879842284991389,7.09015771500861,0.059347307030111505,2.442984914779663,0.06974432494135586,0.04895028911886715,2.4660307999813016,2.4199390295780248,10174464,3.1401052236557008,6.543917226791382
9.804999999999998,11.243834597860364,8.366165402139632,8.811,9.98341161713794,7.63858838286206,0.06714401855133469,2.4226696819067,0.08421273916553258,0.05007529793713679,2.444809183009639,2.400530180803761,10338304,3.2592494964599608,6.752512788772583
9.404,10.737223162115031,8.070776837884969,8.817,10.485826234213736,7.1481737657862645,0.058271640003658795,2.434050741791725,0.07338214163529572,0.04316113837202187,2.453572214870245,2.414529268713205,10502144,3.0803363800048826,6.453706121444702
9.711000000000002,11.059357890176049,8.362642109823955,8.224,9.661318336347241,6.786681663652759,0.06594263613224025,2.4157705277204515,0.08123007251934304,0.05065519974513745,2.4414555847979993,2.3900854706429038,10665984,3.2034714221954346,6.688418674468994
9.861,11.329791680259662,8.39220831974034,9.032,10.877105959016989,7.186894040983011,0.06517119710333641,2.42400561273098,0.07291475849612913,0.057427635710543684,2.448213375631522,2.399797849830438,10829824,3.2144543409347532,6.740914916992187
10.113000000000001,11.545005935741889,8.680994064258114,9.229,10.976457867875503,7.4815421321244955,0.06435992624610656,2.4141367107629774,0.07874612242928063,0.049973730062932493,2.4555328362808115,2.3727405852451433,10993664,3.222852897644043,6.872350120544434
10.208000000000002,11.544688445375364,8.87131155462464,8.698000000000002,10.162955972034657,7.233044027965347,0.06225383980199691,2.4137558043003082,0.06577544613725027,0.058732233466743555,2.443099656331651,2.3844119522689655,11157504,3.253343176841736,6.902294874191284
9.907,10.872919768924936,8.941080231075064,8.778,10.424400923226175,7.131599076773826,0.07095331619493662,2.425977921485901,0.08155344648707362,0.06035318590279963,2.4533017179614918,2.39865412501031,11321344,3.256697106361389,6.795082330703735
10.235000000000001,12.162637154653336,8.307362845346667,9.192999999999998,10.737992232990184,7.648007767009812,0.06823676386848088,2.4214620679616927,0.07460217062747405,0.061871357109487705,2.446689932433058,2.3962342034903275,11485184,3.2255712270736696,6.883510303497315
9.742,10.789833956311782,8.69416604368822,9.638,11.325565109855024,7.950434890144976,0.07232942557893689,2.4129011929035187,0.08439258978019473,0.06026626137767905,2.4373481129260357,2.3884542728810016,11649024,3.1813960552215574,6.6661123752594
10.488000000000001,12.121308299127879,8.854691700872124,9.667,11.180862939634892,8.153137060365108,0.06561812981963153,2.4118163853883745,0.07575562081937842,0.05548063881988463,2.4445338461838326,2.3790989245929164,11812864,3.2741963148117064,7.015708017349243
10.562000000000001,12.26058647115771,8.863413528842292,9.333000000000002,10.842450562290798,7.823549437709206,0.07344487286172804,2.402641850709915,0.08456638341200884,0.06232336231144725,2.433070408593742,2.372213292826088,11976704,3.3394474744796754,7.105771446228028
10.631000000000002,12.388091061954391,8.873908938045613,9.125,10.698017800280722,7.551982199719278,0.07214006697759026,2.385801139473915,0.08058694256215729,0.06369319139302324,2.4166239323230174,2.3549783466248124,12140544,3.3386947870254517,7.121779298782348
10.404,11.791870310944073,9.016129689055926,9.868,11.195228691672991,8.54077130832701,0.06776535222306843,2.4167589247226715,0.08119206913330575,0.0543386353128311,2.4573932521469932,2.37612459729835,12304384,3.26968629360199,6.946161270141602
11.404000000000002,12.630239780793302,10.177760219206702,9.290999999999999,10.541107595369294,8.040892404630704,0.07121859695762392,2.421343061327934,0.0891066581950788,0.053330535720169034,2.4692241129178862,2.373462009737982,12468224,3.3862346172332765,7.482556867599487
10.123000000000001,11.670708305850946,8.575291694149056,9.635,11.31628076180036,7.953719238199639,0.07260512714274223,2.425441274046898,0.08549346313100942,0.059716791154475035,2.4583556823324955,2.3925268657613,12632064,3.209594202041626,6.78417067527771
10.858,12.007859121805797,9.708140878194204,9.322999999999999,10.747254541856895,7.898745458143102,0.0732099954038858,2.437186712026596,0.08036376080458928,0.06605623000318232,2.4622297555267885,2.4121436685264035,12795904,3.3394356966018677,7.225541400909424
10.97,12.453987870570376,9.486012129429625,9.305,10.778310897265069,7.831689102734932,0.06862102597951887,2.419330731034279,0.07538966096243582,0.061852390996601926,2.4541688927696956,2.384492569298862,12959744,3.3336291551589965,7.180057239532471
11.043999999999999,12.237693427978892,9.850306572021106,10.069,11.573981395233842,8.56401860476616,0.06529227686114605,2.429500475525856,0.07110711238038606,0.05947744134190605,2.455521138028997,2.403479813022715,13123584,3.3069343328475953,7.2245721340179445
10.382,11.865218122866626,8.898781877133374,9.696,11.317562209722464,8.074437790277535,0.06520584677346045,2.4208244889974595,0.07709918888806842,0.05331250465885246,2.4486461038791876,2.3930028741157314,13287424,3.3431774139404298,6.960869979858399
11.016,12.187641583420458,9.844358416579542,10.066,11.150612373154576,8.981387626845425,0.06695689260959622,2.4224540829658507,0.07823622746468942,0.05567755775450303,2.449386045344474,2.3955221205872275,13451264,3.435066556930542,7.311335325241089
10.965,12.618772959024303,9.311227040975696,9.229,10.971678685242921,7.4863213147570775,0.06510427696630354,2.412948727607727,0.07616219170391604,0.05404636222869104,2.4406251828992223,2.385272272316232,13615104,3.3449034452438355,7.243953657150269
10.68,12.13661250852792,9.22338749147208,9.985,11.11951531501342,8.85048468498658,0.07194625642150639,2.4096387058496473,0.08153538609913669,0.06235712674387609,2.452392721562235,2.3668846901370597,13778944,3.3345725536346436,7.0828417301177975
11.123000000000001,12.503391611101721,9.742608388898281,9.539,10.919249615105905,8.158750384894095,0.06955418041907249,2.4216103583574293,0.07729704418809086,0.06181131665005413,2.4526510223380686,2.39056969437679,13942784,3.3603517532348635,7.296992921829224
11.511999999999999,12.946759910228884,10.077240089771113,10.033000000000001,11.69466211968619,8.371337880313812,0.07867794055491684,2.4104007571935653,0.09483527594792723,0.06252060516190644,2.442775856171448,2.3780256582156825,14106624,3.412854266166687,7.488015031814575
11.443,13.102807518961159,9.78319248103884,9.588,10.694361604539854,8.481638395460145,0.07451023356989023,2.4118326872587206,0.08354250955382114,0.06547795758595931,2.465377748374967,2.358287626142474,14270464,3.411174464225769,7.440190076828003
11.747,13.415436693434906,10.078563306565094,10.251000000000001,12.028343242032896,8.473656757967106,0.06852411050349469,2.4116561144590376,0.08202751142016348,0.05502070958682589,2.447511521367837,2.3758007075502383,14434304,3.4449729681015016,7.611040639877319
12.344000000000001,14.143206491762411,10.544793508237591,10.663,12.133496854807925,9.192503145192076,0.078082827758044,2.4082046687602996,0.09069764894043975,0.06546800657564825,2.4453808266948442,2.371028510825755,14598144,3.4479317665100098,7.86532769203186
11.942,13.504810289190598,10.379189710809403,9.889999999999999,11.152394550051605,8.627605449948392,0.07106389617547387,2.4122762203216555,0.08481928446590498,0.05730850788504276,2.446559683516853,2.377992757126458,14761984,3.4699349403381348,7.692210531234741
11.495999999999999,13.122814064360153,9.869185935639845,10.356,11.780346867866111,8.931653132133889,0.07146967733278868,2.4043803572654725,0.08367167203658438,0.059267682628992985,2.4408853883973256,2.3678753261336194,14925824,3.3880964040756227,7.454817008972168
11.449,13.135928866312982,9.762071133687018,10.018,10.954299097511047,9.081700902488954,0.06885764328762886,2.4067815601825715,0.07597728423037257,0.06173800234488515,2.446759016353174,2.366804104011969,15089664,3.4306975841522216,7.41595950126648
11.784,13.156364383099476,10.411635616900526,10.326,12.046175572434397,8.605824427565604,0.07231553494930262,2.417975422739983,0.08313899304388246,0.061492076854722785,2.4451284572128786,2.390822388267087,15253504,3.4154794454574584,7.55672025680542
11.789000000000001,13.184624949619346,10.393375050380657,10.520999999999999,11.593739017655272,9.448260982344726,0.07409264543093734,2.4208990722894668,0.09062082098570397,0.05756446987617071,2.4507466908001563,2.3910514537787773,15417344,3.4915237426757812,7.607150268554688
11.395,12.813127286247607,9.976872713752392,10.639999999999999,11.542806734578337,9.737193265421661,0.07518937354907387,2.4168367117643355,0.08984060376679351,0.06053814333135424,2.457556096235604,2.376117327293067,15581184,3.4686536312103273,7.374105739593506
12.003,13.54111605543925,10.46488394456075,9.934000000000001,11.016923820035371,8.85107617996463,0.06589882313273843,2.429333987832069,0.07430919466229102,0.05748845160318584,2.456999923361754,2.4016680523023846,15745024,3.4847803592681883,7.702793836593628
11.035,12.53592804624339,9.53407195375661,10.165000000000001,11.37932491533362,8.950675084666383,0.07600913313217458,2.4116176664829254,0.08787208940824537,0.0641461768561038,2.4331353521368997,2.390099980828951,15908864,3.3469088315963744,7.1662205219268795
11.834999999999999,13.001758329732425,10.668241670267573,10.489,11.46301694030443,9.514983059695572,0.07428834605962033,2.4102623790502546,0.08714595522630414,0.061430736892936516,2.4321142132980893,2.38841054480242,16072704,3.4711134910583494,7.628937911987305
11.807999999999998,13.073146631817828,10.542853368182168,10.302,11.772529156460353,8.831470843539647,0.06830834597349163,2.4052156031131746,0.07362354708134927,0.06299314486563398,2.43229542199681,2.3781357842295394,16236544,3.455318737030029,7.596697664260864
11.274000000000001,12.368442323743011,10.17955767625699,10.828999999999999,12.016387468352264,9.641612531647734,0.07403208622708912,2.4200556576251984,0.08348298054233355,0.0645811919118447,2.442048404632656,2.3980629106177407,16400384,3.444921040534973,7.34775333404541
11.669,13.213625844662714,10.124374155337287,10.030000000000001,11.089830175075235,8.970169824924767,0.0798022899776697,2.413652539253235,0.09552624883599457,0.06407833111934481,2.4460125472035776,2.381292531302892,16564224,3.455699896812439,7.529166412353516
11.745,13.060448592686159,10.42955140731384,10.501000000000001,11.382639949185608,9.619360050814395,0.06962365452200171,2.4069370150566103,0.0766003601220116,0.06264694892199182,2.434374632482153,2.3794993976310677,16728064,3.369852304458618,7.536820030212402
12.279,13.864556369228165,10.693443630771835,9.917,10.984352331706827,8.849647668293173,0.07495389236137266,2.4266427874565126,0.08950630345515152,0.060401481267593794,2.4394174644027644,2.413868110510261,16891904,3.4808940172195433,7.775291204452515
11.512,13.23693941922608,9.787060580773922,10.429,11.674740342125919,9.183259657874082,0.07508186711929736,2.422408676147461,0.08252636396659975,0.06763737027199497,2.444757958108771,2.400059394186151,17055744,3.432564353942871,7.431134653091431
11.262,12.628095165059888,9.895904834940113,10.868,12.258703419137237,9.477296580862763,0.07669859845191238,2.4278144240379333,0.09732770063396401,0.05606949626986074,2.4523517833485506,2.403277064727316,17219584,3.3471838235855103,7.288465595245361
11.4,12.657680404554354,10.142319595445647,10.580000000000002,11.728538201367288,9.431461798632716,0.07111810413189226,2.4196731984615325,0.0792926471086759,0.06294356115510863,2.447966196148755,2.39138020077431,17383424,3.3578188896179197,7.331740808486939
12.484000000000002,13.580870092581616,11.387129907418387,10.313,11.544560392347854,9.081439607652147,0.074135619495064,2.422479546070099,0.08817231646498071,0.06009892252514729,2.452840715041017,2.3921183770991807,17547264,3.4679203987121583,7.900502634048462
11.966,13.805104129732735,10.126895870267264,10.258,11.819562038473014,8.696437961526984,0.06715897819958622,2.4268414676189423,0.07631975767533333,0.0579981987238391,2.456119115553606,2.3975638196842786,17711104,3.4616135597229003,7.605825519561767
12.626000000000001,14.405562867672845,10.846437132327157,10.916,12.345280938094398,9.486719061905603,0.07455905359238381,2.410916104912758,0.0849539866309614,0.06416412055380621,2.441488411840118,2.3803437979853976,17874944,3.4594772338867186,7.959066343307495
12.453999999999999,14.16746549425426,10.740534505745737,10.753,12.484225288632302,9.021774711367698,0.07693458208814258,2.4161026179790497,0.0891086762562343,0.06476048792005086,2.4415418225833987,2.3906634133747007,18038784,3.429312801361084,7.830242776870728
12.730999999999998,14.095759685805525,11.36624031419447,10.965,12.649584518508941,9.280415481491058,0.07942103454843161,2.407988116145134,0.09234661577765119,0.06649545331921203,2.440484766313001,2.375491465977267,18202624,3.5198789119720457,8.005059099197387
12.453,14.605264156649922,10.300735843350077,10.667000000000002,11.790619597550704,9.5433804024493,0.07221369850449262,2.41022270321846,0.08401948360331993,0.06040791340566532,2.4285114873530538,2.391933919083866,18366464,3.4486687421798705,7.839163780212402
12.210999999999999,13.911373194331173,10.510626805668824,10.806000000000001,11.860478069947403,9.751521930052599,0.06874793423339721,2.4147082418203354,0.08049307178301683,0.0570027966837776,2.4307941055054787,2.398622378135192,18530304,3.4329673290252685,7.713090276718139
12.182,13.790426560337774,10.573573439662226,10.719000000000001,11.573440752773417,9.864559247226586,0.06900600302033122,2.396678641438484,0.07846216944980652,0.059549836590855915,2.4250917646780006,2.368265518198968,18694144,3.4925537586212156,7.7454008102417
12.123,13.815430500788732,10.430569499211266,10.215999999999998,11.899200522813604,8.53279947718639,0.07487014578655357,2.4049428313970567,0.08952754483906047,0.060212746734046675,2.421730989708543,2.3881546730855705,18857984,3.459818124771118,7.7156532287597654
12.127999999999998,13.377038029845368,10.878961970154629,11.327999999999998,12.242776475429926,10.41322352457007,0.07413473348133261,2.422906902432442,0.08269028894082556,0.06557917802183966,2.443372367819184,2.4024414370456997,19021824,3.459622693061829,7.676537418365479
12.331999999999999,14.366943733865877,10.29705626613412,10.653,12.352988529373066,8.953011470626935,0.07715851138345894,2.402608093619347,0.09124814176292834,0.06306888100398955,2.4284340084423284,2.376782178796365,19185664,3.4587494134902954,7.77073712348938
12.11,13.414101223065142,10.805898776934857,10.884,11.832611617048832,9.935388382951169,0.07339162817224856,2.4218783408403395,0.08456183137054124,0.062221424973955886,2.441121211511834,2.402635470168845,19349504,3.4738273859024047,7.698600959777832
11.52,13.386215421648851,9.653784578351148,10.361,11.466589887797461,9.25541011220254,0.07234384664334355,2.4126205891370773,0.0897209917057211,0.05496670158096599,2.448651592672791,2.3765895856013635,19513344,3.405022382736206,7.3870124340057375
11.777,12.638789417433284,10.915210582566715,10.73,12.21534844396862,9.24465155603138,0.07561272601597008,2.4094505190849302,0.08794476249550658,0.06328068953643358,2.4366106880928577,2.3822903500770027,19677184,3.373706078529358,7.4708047866821286
12.755,14.40284252888436,11.107157471115642,10.781,12.116772810024221,9.44522718997578,0.07020666222088034,2.4153249114751816,0.08055199163284682,0.05986133280891388,2.4423564108399156,2.3882934121104475,19841024,3.5366469621658325,8.036917591094971
12.204,13.326997773817919,11.081002226182083,10.638000000000002,11.799195935232294,9.476804064767709,0.0722406629007309,2.4241535753011703,0.08293754414338163,0.06154378165808018,2.444513665111648,2.4037934854906924,20004864,3.4524346351623536,7.6588664054870605
11.993,13.27546676370189,10.71053323629811,10.895999999999999,12.429859185192695,9.362140814807303,0.08463303423486647,2.4118116080760954,0.10428357093124771,0.06498249753848523,2.432692955394169,2.390930260758022,20168704,3.4423059463500976,7.615146636962891
12.014,13.028457490484445,10.999542509515553,10.482,11.62303286543377,9.34096713456623,0.08066529789939518,2.4121755033731462,0.09441926739462782,0.06691132840416254,2.445484572988835,2.3788664337574574,20332544,3.5122886896133423,7.656966495513916
12.956,14.351193176588819,11.56080682341118,10.643,12.09849338713716,9.187506612862842,0.0655351410619914,2.417243218421936,0.07424427651240194,0.05682600561158086,2.4429145329172552,2.391571903926617,20496384,3.4300045490264894,8.040850067138672
12.247000000000003,13.816395106402467,10.67760489359754,11.111,12.688006341141342,9.533993658858659,0.08025267119519407,2.4101513773202896,0.09004257739489707,0.07046276499549106,2.4436224368726474,2.376680317767932,20660224,3.4398942947387696,7.682070541381836
11.992,12.857064159470267,11.126935840529734,11.071,12.481293940992444,9.660706059007556,0.08067078860476608,2.415765258669853,0.09672535103008156,0.06461622617945059,2.450293283684922,2.381237233654784,20824064,3.4838098764419554,7.606742095947266
11.947000000000001,13.378118793112579,10.515881206887423,10.132,11.333597270303159,8.93040272969684,0.07836582167074078,2.419394847750664,0.08840825185490515,0.06832339148657642,2.4549290741134966,2.3838606213878313,20987904,3.443544125556946,7.536315298080444
12.568,13.540787746633354,11.595212253366645,11.568999999999999,12.267218447192567,10.870781552807431,0.07945936368778345,2.421991690993309,0.09314640426999142,0.06577232310557547,2.4575083304911147,2.3864750514955033,21151744,3.45425865650177,7.851965618133545
12.354000000000001,13.952225265724454,10.755774734275548,11.416999999999998,12.925774668398166,9.90822533160183,0.08156601181253789,2.413034129142761,0.09307229723845457,0.07005972638662121,2.4462716032036633,2.379796655081859,21315584,3.4798135995864867,7.81582088470459
12.683000000000002,13.885264945841808,11.480735054158195,11.349,12.621457857848345,10.076542142151656,0.07034250786527987,2.407715356349945,0.08196817725965229,0.05871683847090746,2.439430712967709,2.3759999997321812,21479424,3.453952670097351,7.88597526550293
12.855999999999998,14.48331189389127,11.228688106108725,11.268000000000002,12.61536631989968,9.920633680100325,0.08423831360414619,2.410543718934059,0.09600641951535384,0.07247020769293853,2.441376925747685,2.379710512120433,21643264,3.4788488388061523,7.95977258682251
12.617,13.684277377254855,11.549722622745147,11.384,13.0848186264267,9.683181373573301,0.08233073316514489,2.3975232511758806,0.09796430674583861,0.06669715958445116,2.4333332106657277,2.3617132916860335,21807104,3.5814842700958254,7.958947277069091
12.702000000000002,13.918123349007,11.485876650993003,11.370999999999999,12.596744263702668,10.14525573629733,0.07860481725074345,2.3866656959056853,0.09024934720635366,0.06696028729513323,2.426246915180236,2.3470844766311347,21970944,3.462473464012146,7.908766746520996
12.096,13.980585896158622,10.211414103841378,11.270999999999999,12.979440516962764,9.562559483037234,0.07646099571138616,2.391804736852646,0.0883485434106393,0.06457344801213302,2.426805875551863,2.356803598153429,22134784,3.464649772644043,7.629277467727661
13.209999999999999,14.83731066487011,11.582689335129889,10.929000000000002,12.620765054610127,9.237234945389877,0.07278107455931597,2.396162909269333,0.08444914585879292,0.061113003259839024,2.432804086576969,2.359521731961697,22298624,3.5906878232955934,8.220699024200439
12.198,13.79781748959061,10.59818251040939,10.963000000000001,12.340098761890374,9.585901238109628,0.07461846806108945,2.396071892976761,0.08555352349637074,0.06368341262580815,2.4238438935526605,2.3682998924008616,22462464,3.483767294883728,7.680280113220215
11.979,13.156042480117009,10.80195751988299,11.136000000000001,12.667915141252937,9.604084858747065,0.07821027170866723,2.3980359226465224,0.0890592544119678,0.06736128900536667,2.4276020785881887,2.368469766704856,22626304,3.384866642951965,7.553053712844848
12.644,14.851112140331796,10.436887859668204,10.692,12.241811601453545,9.142188398546455,0.07440753164701161,2.4080772578716276,0.08467266847158623,0.06414239482243698,2.444656218671818,2.371498297071437,22790144,3.5204512596130373,7.898232889175415
12.199,13.683496210840566,10.714503789159433,10.848000000000003,12.585134421972004,9.110865578028001,0.07431157603859898,2.405312070250511,0.08460257617667181,0.06402057590052614,2.4370115185753227,2.3736126219256994,22953984,3.493524122238159,7.686898899078369
12.451000000000002,13.435829426855232,11.466170573144773,11.212,12.730227914379128,9.693772085620871,0.08761499463580544,2.4041386634111404,0.104241427998044,0.07098856127356687,2.436648236270121,2.3716290905521595,23117824,3.456130623817444,7.80587420463562
12.576,13.648438343216057,11.503561656783944,10.965,12.227840053213392,9.702159946786608,0.07805944443680343,2.4088710069656374,0.08565368749949545,0.07046520137411141,2.435037677881558,2.382704336049717,23281664,3.512304735183716,7.825111293792725
12.865,14.91751187572691,10.81248812427309,10.875,12.058387087980936,9.691612912019064,0.08265288616530593,2.395352676510811,0.09642583300215066,0.0688799393284612,2.42954529991259,2.3611600531090318,23445504,3.4981732606887816,7.973992204666137
12.658000000000001,13.727885975232876,11.588114024767126,11.354,12.813405358356613,9.894594641643385,0.07124956552870568,2.3995178610086443,0.07974642044229793,0.06275271061511342,2.4455100557663796,2.353525666250909,23609344,3.455411410331726,7.896101331710815
12.963,14.079808398965552,11.846191601034446,11.246,12.776210443043702,9.715789556956299,0.07545145596377546,2.4009583234786986,0.08291224661191174,0.06799066531563919,2.4404127479558215,2.3615038990015758,23773184,3.582890033721924,8.092525577545166
12.48,13.732190081417354,11.227809918582647,11.54,13.357927391289321,9.722072608710677,0.07565969475544984,2.3997277349233626,0.09342670185393535,0.05789268765696433,2.4253406149775465,2.3741148548691786,23937024,3.5550708770751953,7.911597013473511
12.519000000000002,13.600845183009104,11.4371548169909,10.963,12.311688622329111,9.614311377670887,0.07347668814472849,2.3925136238336564,0.08288129829347059,0.0640720779959864,2.430314067703486,2.354713179963827,24100864,3.465846872329712,7.807278203964233
13.013,14.957099020111887,11.068900979888113,11.118999999999998,12.860651228001746,9.37734877199825,0.07597150853835044,2.3940260976552965,0.08641442725357512,0.06552858982312576,2.4165497742623754,2.3715024210482176,24264704,3.5187015771865844,8.011313104629517
12.181000000000001,13.621322533323701,10.740677466676301,10.944,12.03132883710495,9.856671162895053,0.0760344158392399,2.394236308336258,0.08415217532339088,0.06791665635508891,2.424720402704326,2.36375221396819,24428544,3.414381217956543,7.62850923538208
13.106,14.643811431873232,11.568188568126768,11.163999999999998,12.538723244875126,9.78927675512487,0.07544536166824398,2.401603043079376,0.08556216097998713,0.06532856235650082,2.4295639516930714,2.373642134465681,24592384,3.551163911819458,8.133076572418213
12.422999999999998,13.959275040479405,10.886724959520592,10.779,11.572579863655827,9.985420136344173,0.0748585483524948,2.4090107500553133,0.08857232056764412,0.061144776137345466,2.443214550029609,2.3748069500810174,24756224,3.4722398281097413,7.7875227451324465
11.889999999999999,13.900109449756405,9.879890550243593,10.976,12.598862902404267,9.353137097595734,0.07300131954252717,2.4065667510032656,0.0809255932760225,0.06507704580903184,2.437370160259192,2.375763341747339,24920064,3.393169331550598,7.497784948348999


==> data/progress-plunder-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
4.478,4.83774435367355,4.11825564632645,4.432,4.85790609293599,4.0060939070640105,1.2155596051365136,2.7046058773994446,1.8685237912074826,0.5625954190655447,2.7065512347495475,2.7026605200493417,16384,0.7452568836510182,5.166040849685669
4.363999999999999,4.782502090795254,3.945497909204744,4.326,4.593028088410189,4.05897191158981,0.11312710670754308,2.6843935579061506,0.12320735557492606,0.10304685784016011,2.7048013173914374,2.663985798420864,180224,1.3593388676643372,3.9786489009857178
4.377,4.648810595819957,4.1051894041800425,4.506,4.74425196746302,4.26774803253698,0.11320087900385253,2.677992305159569,0.12776559281097843,0.09863616519672662,2.69766645724333,2.6583181530758075,344064,1.7462520480155945,3.868563723564148
4.51,4.6560821686586005,4.363917831341399,4.461,4.8686628508951975,4.053337149104803,0.1092899763025343,2.69279223382473,0.12091318996825148,0.09766676263681712,2.7041461245510563,2.681438343098404,507904,1.8222681522369384,3.9699757575988768
4.423,4.7945656065892,4.0514343934108,4.517,4.83196190245806,4.202038097541941,0.10271887015551322,2.6730000972747803,0.11141957156936357,0.09401816874166287,2.686092811061029,2.6599073834885316,671744,1.588180708885193,3.9232404232025146
4.609,4.9777668640211585,4.240233135978841,4.404000000000001,4.767791148875286,4.040208851124715,0.09298039022833106,2.6766108751296995,0.1010747228840248,0.08488605757263731,2.69828935412554,2.654932396133859,835584,1.5500334262847901,4.0635939836502075
4.671,4.8409676439796705,4.50103235602033,4.447,4.859578477383394,4.034421522616606,0.09166566482745106,2.6705123126506805,0.10174565961772532,0.0815856700371768,2.6959694485208243,2.6450551767805366,999424,1.564645516872406,4.10512068271637
4.34,4.5753295561547676,4.104670443845232,4.4079999999999995,4.695916654606849,4.12008334539315,0.08406601492315527,2.6583839893341064,0.09469279159769485,0.07343923824861569,2.685989955014991,2.630778023653222,1163264,1.5761391043663024,3.8171234846115114
4.529,4.9674620850199025,4.090537914980097,4.643,5.001916424812239,4.28408357518776,0.07441592686809592,2.654858869314194,0.08387989968139521,0.06495195405479663,2.6802001972458447,2.629517541382543,1327104,1.6684425711631774,3.9531646728515626
4.5489999999999995,5.113029254560434,3.9849707454395644,4.486,4.694719908010712,4.2772800919892875,0.06357549298554654,2.6463196367025374,0.06824835492343333,0.05890263104765976,2.6776937821630193,2.6149454912420556,1490944,1.682579720020294,3.9343164443969725
4.683999999999999,5.305437044277213,4.062562955722785,4.7490000000000006,5.127085969059949,4.370914030940052,0.06586192082613701,2.624506139755249,0.06824731111013496,0.06347653054213906,2.66194304192278,2.587069237587718,1654784,1.651782178878784,4.0747737169265745
4.702,5.182412322906064,4.221587677093936,4.734,5.285147893037794,4.182852106962206,0.062077255034819215,2.6070541977882384,0.06938543251849501,0.05476907755114342,2.6420563691757835,2.5720520264006934,1818624,1.677036988735199,4.061426496505737
4.5840000000000005,4.920220165962722,4.247779834037279,4.659000000000001,5.1356854308661015,4.1823145691339,0.05642769080586726,2.601582983136177,0.06135885692109306,0.051496524690641456,2.6499238804659657,2.5532420858063882,1982464,1.6697529554367065,3.975816774368286
4.742,5.119300940894666,4.364699059105334,4.701,5.084704313241328,4.317295686758671,0.06075893230736249,2.588468682765961,0.07284962216379642,0.04866824245092856,2.6313021159450534,2.5456352495868684,2146304,1.6598888039588928,4.063217449188232
4.697000000000001,5.052022534496052,4.34197746550395,4.5569999999999995,4.929989275985248,4.184010724014751,0.05473725721240037,2.565478092432022,0.06026076406796994,0.04921375035683081,2.6203214613210895,2.510634723542955,2310144,1.7232466101646424,4.046245360374451
4.553,4.970757106462595,4.135242893537405,4.744,5.046033110767677,4.441966889232322,0.05540537233464414,2.5733918279409407,0.06378438474596236,0.04702635992332592,2.6159478438648662,2.530835812017015,2473984,1.7220522046089173,3.8904452085494996
4.917,5.628028128838796,4.2059718711612035,4.557,5.132657015939179,3.9813429840608214,0.05225063096731898,2.560335838794708,0.0593359003452026,0.04516536158943536,2.599896116784691,2.5207755608047253,2637824,1.7269208908081055,4.154173827171325
4.769000000000001,5.31492032385688,4.223079676143122,4.718999999999999,5.11758374276932,4.320416257230679,0.054906948981806605,2.54289473593235,0.06371262311954828,0.04610127484406493,2.5667390060461863,2.519050465818514,2801664,1.659080159664154,4.055218124389649
4.873,5.428914561780855,4.317085438219145,4.702,5.220474685978013,4.183525314021987,0.051535874418914274,2.5395982325077058,0.05870251685997204,0.044369231977856506,2.574527360829577,2.5046691041858344,2965504,1.7009936571121216,4.117629551887513
5.004,5.576751254909144,4.431248745090855,5.004,5.3918968935168206,4.616103106483179,0.050534009095281315,2.5175080090761184,0.05859116359898055,0.04247685459158208,2.5528066564900724,2.4822093616621643,3129344,1.7949258923530578,4.212107062339783
5.142,5.81697851817669,4.467021481823311,4.686999999999999,5.268068842737243,4.105931157262756,0.04786100024357433,2.528234934806824,0.05617799046246716,0.0395440100246815,2.5637673320238754,2.4927025375897722,3293184,1.7223973631858827,4.303753519058228
4.901999999999999,5.638774049488715,4.165225950511283,4.679,5.100982227113892,4.257017772886108,0.04949287143535907,2.49981527030468,0.054388557103352324,0.044597185767365814,2.5575939205147713,2.4420366200945884,3457024,1.6695099472999573,4.098645901679992
5.315,6.057903089238429,4.572096910761572,4.916,5.50647777265533,4.3255222273446705,0.05075220232829447,2.48765252828598,0.059931931807742936,0.04157247284884601,2.5433240793792007,2.4319809771927594,3620864,1.7128846645355225,4.341919183731079
5.063000000000001,5.904582438029692,4.221417561970309,4.906000000000001,5.69476105380527,4.117238946194731,0.05169660141691562,2.489159443974495,0.06085699983583465,0.04253620299799659,2.5239949347871042,2.4543239531618855,3784704,1.7054676175117494,4.171227741241455
5.313,6.11202503089703,4.51397496910297,5.0520000000000005,5.582901120737186,4.521098879262815,0.05255865999497469,2.490582767128944,0.06209907924991209,0.04301824074003728,2.5399974535557663,2.441168080702122,3948544,1.730254089832306,4.336502885818481
5.076,5.759771891788482,4.392228108211517,4.6850000000000005,5.159894725176012,4.210105274823989,0.047368286643177236,2.497181570529938,0.052179063417071916,0.042557509869282556,2.5361025430421464,2.4582605980177292,4112384,1.7178388953208923,4.160813236236573
5.281000000000001,5.765302591362054,4.7966974086379475,5.013,5.534863008844275,4.491136991155725,0.053292708517983525,2.490499863028526,0.06284416280857476,0.04374125422739229,2.5318641329160676,2.449135593140985,4276224,1.7284976840019226,4.325779008865356
5.851000000000001,6.566254500160608,5.135745499839394,5.3839999999999995,6.102737782504857,4.665262217495142,0.049749670037999696,2.474835234880447,0.05511383278938576,0.04438550728661363,2.531238949405018,2.4184315203558766,4440064,1.7692368984222413,4.641021990776062
5.639,6.714615637669889,4.563384362330112,5.2090000000000005,6.097363101439947,4.320636898560054,0.05013693664222951,2.473305809497833,0.057235493220958576,0.04303838006350045,2.542390704840557,2.404220914155109,4603904,1.7715288043022155,4.5085224390029905
5.694000000000001,6.524917565104988,4.863082434895014,5.464,6.476247005429011,4.45175299457099,0.048968644067645034,2.4752283692359924,0.053216568463393066,0.044720719671897,2.525853303986931,2.424603434485054,4767744,1.767897117137909,4.551365447044373
5.793,6.519017217426694,5.066982782573306,5.218,5.838512691248132,4.597487308751868,0.04979031016118818,2.4647917628288267,0.05568532031637866,0.043895300005997694,2.517296092971179,2.4122874326864743,4931584,1.7993213176727294,4.644141221046448
5.699,6.38648018153253,5.01151981846747,5.336999999999999,6.074320147561423,4.599679852438575,0.052574975835159396,2.482071566581726,0.06006560953962692,0.04508434213069187,2.526364212647093,2.437778920516359,5095424,1.8194842219352723,4.547976279258728
6.221000000000001,7.256185490624749,5.185814509375253,5.657,6.485565628058514,4.828434371941486,0.048985250806435905,2.475058299303055,0.05709306837379547,0.04087743323907634,2.5308195012686814,2.4192970973374286,5259264,1.8265584349632262,4.878630876541138
6.07,6.6671097051631305,5.47289029483687,5.713,6.32140857982116,5.10459142017884,0.05215121065266426,2.445023337006569,0.056427994998952076,0.04787442630637644,2.49382807571745,2.396218598295688,5423104,1.8150994777679443,4.777571535110473
6.558,7.5143137560445314,5.601686243955468,5.736,6.447564473537009,5.024435526462991,0.05436121523380275,2.4551034331321717,0.06588371960971375,0.04283871085789176,2.511622248250284,2.3985846180140595,5586944,1.8477035999298095,5.017216444015503
6.517,7.387586583861709,5.646413416138292,5.663,6.4194000264410365,4.906599973558964,0.05652319095097478,2.468503567576408,0.06642728120253696,0.04661910069941259,2.5173267776412027,2.4196803575116137,5750784,1.8760976195335388,5.030378675460815
6.476999999999999,7.626756930833643,5.3272430691663555,5.772,6.537320847749491,5.006679152250509,0.05069201881997283,2.472606950998306,0.05746173917921304,0.043922298460732624,2.5146284881999823,2.43058541379663,5914624,1.9083548545837403,4.967624282836914
6.412999999999999,7.4435052159014035,5.382494784098595,6.297000000000001,7.216587407482291,5.37741259251771,0.05395604283548888,2.4452571719884872,0.05983811848449423,0.04807396718648353,2.5010586930112564,2.389455650965718,6078464,1.8495877385139465,4.953437089920044
6.531000000000001,7.139102787364111,5.92289721263589,5.737,6.357661743625302,5.116338256374698,0.05202924949117001,2.4561603486537935,0.05877998956274024,0.04527850941959977,2.503690119581736,2.408630577725851,6242304,1.859590196609497,5.045989990234375
6.536999999999999,7.723018971180477,5.350981028819521,6.307,7.427812651605968,5.186187348394033,0.055629344331100526,2.4601362198591232,0.0657066145266631,0.04555207413553795,2.5016331547111137,2.4186392850071328,6406144,1.8599076867103577,4.9508582830429075
6.737,7.980519601775541,5.4934803982244595,6.0120000000000005,7.015402212475138,5.008597787524863,0.05406089946627611,2.4450737476348876,0.062115520234017535,0.046006278698534686,2.4924615255177516,2.3976859697520236,6569984,1.8866104483604431,5.112374901771545
6.7010000000000005,7.469823126603252,5.932176873396749,6.511,7.596950735530853,5.4250492644691475,0.05293503040447828,2.4378000855445863,0.06053503124321817,0.045335029565738386,2.4775512972097915,2.398048873879381,6733824,1.8799747109413147,5.044236660003662
6.607000000000001,7.412382517813741,5.801617482186261,6.075,6.7079020461335235,5.442097953866477,0.05605977340601381,2.430043652653694,0.06646287008685517,0.04565667672517245,2.5032762073554022,2.356811097951986,6897664,1.8396783113479613,4.990517711639404
7.0409999999999995,7.783232443376062,6.298767556623937,6.287999999999999,6.9731539972882,5.602846002711798,0.061695537436753475,2.440309026837349,0.07245484727731061,0.05093622759619634,2.485994277707194,2.3946237759675038,7061504,1.8696824193000794,5.254943943023681
7.183999999999999,8.40476369539727,5.963236304602729,6.734,7.77173985179331,5.69626014820669,0.058695575594902,2.4226119995117186,0.06879082957424584,0.048600321615558155,2.4853569714265373,2.3598670275969,7225344,1.9232014656066894,5.330901145935059
6.757,7.526870768376096,5.9871292316239035,6.513,7.551740102239246,5.474259897760754,0.055818389914929836,2.4296894133090974,0.06453970220479495,0.04709707762506472,2.4859906340244673,2.3733881925937275,7389184,1.8675272941589356,5.067732667922973
7.074000000000001,8.543919725699332,5.604080274300669,6.571000000000001,7.598720292686683,5.543279707313318,0.05249855630099768,2.4400883436203005,0.059515867631717956,0.045481244970277404,2.4835091709567663,2.3966675162838347,7553024,1.867592418193817,5.19070029258728
7.308999999999999,8.498247240904934,6.119752759095064,6.9,7.950951949424901,5.8490480505750995,0.05820124452002342,2.4300489336252213,0.0694287099842283,0.04697377905581854,2.484001727432002,2.376096139818441,7716864,1.9311498045921325,5.404905319213867
7.888,9.003910390667638,6.772089609332362,6.593999999999999,7.712849408991218,5.475150591008781,0.05608046338893469,2.4361144840717315,0.06418651379967855,0.04797441297819083,2.4940088062829724,2.3782201618604906,7880704,1.9368586659431457,5.688234281539917
7.447,8.359864173905407,6.534135826094594,6.863000000000001,8.269840787011809,5.456159212988195,0.06219507781788702,2.4154377967119216,0.07332404971325417,0.05106610592251988,2.479026668621405,2.351848924802438,8044544,1.91949462890625,5.437722253799438
7.551,8.770856139059028,6.331143860940972,6.645999999999999,7.834984440604669,5.457015559395329,0.06051275264471767,2.4279880702495573,0.06916657620892416,0.05185892908051117,2.4950860460600626,2.360890094439052,8208384,1.9386179804801942,5.507699918746948
7.694,8.805298339780997,6.582701660219003,7.461,8.831411981850714,6.090588018149287,0.06098556565120811,2.4302243649959565,0.07616548320675529,0.04580564809566093,2.489753597246435,2.370695132745478,8372224,1.9261757493019105,5.550420570373535
6.953,7.849638723232496,6.056361276767505,6.939,8.375631128717458,5.502368871282541,0.05890420596115285,2.433355078101158,0.0689086879641204,0.0488997239581853,2.4815974152039364,2.38511274099838,8536064,1.87183575630188,5.112122869491577
7.875000000000002,9.016755227708638,6.733244772291365,7.156999999999999,8.369609170343026,5.944390829656974,0.06576934894546863,2.421851250529289,0.0764410041646828,0.055097693726254456,2.4638425738994125,2.3798599271591656,8699904,1.9687034964561463,5.6839104175567625
8.009,8.8915242206308,7.1264757793692,7.458999999999999,8.395999999999999,6.5219999999999985,0.0628026745282113,2.4183903515338896,0.07842070595314403,0.047184643103278565,2.473985045700226,2.362795657367553,8863744,1.9691796064376832,5.753724002838135
7.8260000000000005,8.917377111726282,6.734622888273719,6.920999999999999,7.8647526158904135,5.977247384109585,0.06155148353427643,2.42893300652504,0.07800957272386796,0.045093394344684894,2.478304011463363,2.3795620015867165,9027584,1.9403369307518006,5.651213598251343
7.9990000000000006,9.006188661572399,6.991811338427602,7.3420000000000005,8.104689976333766,6.579310023666235,0.06505876947194333,2.425844061374664,0.07722379391581072,0.05289374502807595,2.474041769687057,2.3776463530622713,9191424,1.9633480787277222,5.722218799591064
8.172999999999998,9.652648944851444,6.693351055148551,7.493999999999998,8.709830580303027,6.278169419696969,0.0631434318143874,2.416413027048111,0.07158421844081406,0.054702645187960745,2.451954768197756,2.3808712858984658,9355264,1.9927626490592956,5.781856203079224
8.259,9.699273932278162,6.818726067721839,7.179,8.144395773763279,6.213604226236721,0.061537699447944724,2.4107068151235582,0.07276861963753635,0.0503067792583531,2.4533297053350918,2.3680839249120247,9519104,1.913523292541504,5.793707418441772
8.263,9.767440427534437,6.758559572465563,7.768000000000001,8.9446885739226,6.591311426077402,0.06331607881002124,2.4137839019298553,0.07409721058236772,0.05253494703767477,2.450231654495283,2.3773361493644276,9682944,1.9670644640922545,5.799665355682373
8.622,9.842244237847488,7.4017557621525105,7.261000000000001,8.425632560080647,6.096367439919355,0.060713508212938874,2.4048165559768675,0.06848479496318872,0.052942221462689024,2.455571003894712,2.354062108059023,9846784,2.003202736377716,6.024345874786377
7.815,8.949603454956842,6.680396545043159,7.383,8.462129741968036,6.303870258031964,0.06600697245448825,2.4088028579950334,0.08422374392616275,0.04779020098281375,2.4654644563459893,2.3521412596440774,10010624,1.9055142402648926,5.552629613876343
8.364999999999998,9.274837897649904,7.455162102350093,7.803,9.048801348530334,6.557198651469665,0.06690223049372429,2.3984235137701035,0.07899721266711357,0.05480724832033501,2.4492676229971155,2.3475794045430916,10174464,1.968188428878784,5.87029128074646
9.022000000000002,10.142167844566163,7.901832155433841,7.633,9.051175235998711,6.214824764001289,0.0662888918537646,2.402376139163971,0.07891569619812205,0.053662087509407146,2.455210361666038,2.3495419166619036,10338304,1.9958229184150695,6.229360771179199
8.360000000000001,9.631117618475963,7.088882381524039,8.501000000000001,9.884860180798626,7.117139819201378,0.06305481018498535,2.4054703205823897,0.07496635696530501,0.051143263404665684,2.460543530062283,2.3503971111024966,10502144,2.0011300921440123,5.895226907730103
8.448,9.686255224095582,7.209744775904419,7.374,8.254831425415782,6.4931685745842165,0.06766031445004038,2.4135044276714326,0.08245079899946242,0.052869829900618344,2.4553602822107914,2.371648573132074,10665984,1.985597801208496,5.9196680068969725
8.868,9.74715641384227,7.988843586157731,7.833000000000001,9.122147392659196,6.543852607340806,0.06383325541391967,2.4120304554700853,0.07537408747768451,0.052292423350154826,2.4610414959964033,2.3630194149437673,10829824,2.0258415222167967,6.166896390914917
8.66,9.623753080410122,7.6962469195898775,8.039,9.688911815825318,6.389088184174681,0.06769324224442239,2.3970910906791687,0.07843137424119494,0.05695511024764984,2.448859700403201,2.3453224809551365,10993664,1.9589559078216552,5.99201135635376
9.025,10.18951921409653,7.86048078590347,8.065000000000001,9.169791835596191,6.960208164403811,0.06813728632405394,2.4057803958654405,0.07841701847521078,0.057857554172897105,2.451904442304936,2.359656349425945,11157504,1.9903388977050782,6.19830060005188
8.575,9.488194940853266,7.661805059146733,8.581,10.184081095890036,6.977918904109963,0.0667819609865546,2.416535332798958,0.08026972892063813,0.05329419305247107,2.4562185350157577,2.376852130582158,11321344,1.9376546144485474,5.958714962005615
8.623999999999999,9.94761021452692,7.300389785473079,8.049,9.3221335358084,6.7758664641915995,0.06830829111859196,2.424183243513107,0.08041067127128342,0.05620591096590051,2.462774187946584,2.3855922990796303,11485184,1.9876476049423217,5.9773277759552
9.334,11.025261067960827,7.642738932039172,8.42,9.870317206682731,6.9696827933172685,0.06669802968390282,2.4161845088005065,0.07621132450535653,0.05718473486244909,2.4605075168960924,2.3718615007049206,11649024,2.0269694924354553,6.3473962306976315
8.780999999999999,9.874978518984719,7.68702148101528,8.298999999999998,9.46630844252922,7.131691557470775,0.06794714648276563,2.4099974185228348,0.08115545564303925,0.05473883732249202,2.45345421037589,2.3665406266697797,11812864,1.9864848375320434,6.099226236343384
9.213,10.513208060273431,7.912791939726567,8.348999999999998,9.810098559303922,6.8879014406960755,0.06368472622707484,2.401732882857323,0.072101177959416,0.05526827449473369,2.4620057853284987,2.341459980386147,11976704,1.9764973998069764,6.274993896484375
8.485000000000001,9.416216945722104,7.553783054277899,8.244000000000002,9.424399932226363,7.063600067773639,0.0716405787039548,2.407326766848564,0.09201720870644196,0.051263948701467624,2.45863627375715,2.356017259939978,12140544,1.9582451343536378,5.897488641738891
9.002,10.392300686901939,7.611699313098063,8.456,9.868552299916715,7.043447700083285,0.07160267801955338,2.4138830602169037,0.08779054755013316,0.0554148084889736,2.454211336956264,2.3735547834775432,12304384,2.021326518058777,6.185072755813598
9.172999999999998,10.079366923491804,8.266633076508192,8.652,10.080039215147819,7.22396078485218,0.07160693597979839,2.4164397388696672,0.08749158273260135,0.05572228922699543,2.4453507557410923,2.387528721998242,12468224,1.9879591941833497,6.267293882369995
9.528,10.664906328595281,8.39109367140472,8.746,9.838146510318099,7.653853489681902,0.06256012185476717,2.4126287281513212,0.07012674137428827,0.05499350233524607,2.445611161596981,2.3796462947056614,12632064,2.0165477991104126,6.453321409225464
9.135000000000002,10.160087801117545,8.109912198882459,9.139,9.946272568591302,8.331727431408696,0.0769979545846581,2.41339867413044,0.08972560393154316,0.06427030523777302,2.4449273926064983,2.3818699556543814,12795904,1.9858637928962708,6.22797737121582
9.725,11.00736695216307,8.44263304783693,8.316999999999998,9.549063715884856,7.084936284115142,0.06982376882806418,2.417403295636177,0.07952280042606098,0.06012473723006738,2.4613581553869426,2.3734484358854115,12959744,2.069561517238617,6.592377328872681
9.403000000000002,10.41664737458349,8.389352625416514,8.620999999999999,10.102293016253029,7.139706983746969,0.06908908844925458,2.407973164319992,0.08187859850533977,0.0562995783931694,2.4651765303408033,2.3507697982991806,13123584,2.031293976306915,6.426720476150512
9.546000000000001,11.011818542657993,8.08018145734201,9.083,11.074843618359635,7.091156381640366,0.06885309116914866,2.400150364637375,0.08288533686129666,0.054820845477000654,2.4535832277310687,2.346717501543681,13287424,1.962454652786255,6.386572599411011
8.842,10.14533265132122,7.538667348678781,8.324,9.38626362076464,7.261736379235361,0.07246188479475672,2.3990362018346785,0.08433570643470556,0.06058806315480789,2.436629044158735,2.361443359510622,13451264,1.9714976310729981,6.096957874298096
9.211000000000002,10.145670530186976,8.276329469813028,8.594000000000001,9.74275758974642,7.445242410253583,0.08177155158482487,2.403237959742546,0.09879569947960726,0.06474740369004248,2.44324265801301,2.3632332614720823,13615104,1.9920092582702638,6.2100176334381105
10.088,11.12437637950698,9.051623620493018,9.059999999999999,10.508516482474395,7.611483517525602,0.07185068689286703,2.3997272938489913,0.07995184067435489,0.06374953311137917,2.4468985708308075,2.352556016867175,13778944,2.019370400905609,6.716543197631836
9.931999999999999,11.050559788299221,8.813440211700776,8.878000000000002,9.821067335877986,7.934932664122017,0.07340683122165498,2.3729967176914215,0.08210815768991508,0.06470550475339487,2.414764079583937,2.331229355798906,13942784,2.0211644649505613,6.626245355606079
9.544,10.663251535625482,8.424748464374519,8.812,10.321124249357885,7.302875750642114,0.07870294535532588,2.3863531559705735,0.08864459264046413,0.06876129807018762,2.425050818528157,2.34765549341299,14106624,2.0188955903053283,6.436199283599853
10.123999999999999,11.418543935137002,8.829456064862995,8.716,10.063191151989946,7.368808848010052,0.07347133881412443,2.3979237139225007,0.08595529378275205,0.06098738384549682,2.433886563434789,2.3619608644102126,14270464,2.0795747876167296,6.752016353607178
10.043000000000001,11.511591502086269,8.574408497913733,9.036,10.77983600146344,7.292163998536559,0.06851884946227071,2.379120424389839,0.08067668631701184,0.056361012607529584,2.4423296085788033,2.315911240200875,14434304,2.0580034136772154,6.699822187423706
9.573000000000002,10.887062783888199,8.258937216111805,9.379999999999999,10.982148557406584,7.777851442593414,0.07438703221268948,2.3780783116817474,0.0813718408784069,0.06740222354697206,2.4250071900442793,2.3311494333192155,14598144,2.0768181443214417,6.444354820251465
9.812999999999999,10.815527306361277,8.81047269363872,9.223999999999998,10.655315478851534,7.7926845211484626,0.07039642436429855,2.399988442659378,0.08394384921959645,0.05684899950900064,2.4354749767903194,2.3645019085284367,14761984,1.9734793782234192,6.505593967437744
9.389,10.572447928723523,8.205552071276475,8.718,9.927568518108833,7.508431481891167,0.07954609137959776,2.3874142467975616,0.09360797582704018,0.06548420693215533,2.4194378687711593,2.355390624823964,14925824,1.9967346906661987,6.339638376235962
9.886,11.024860834342809,8.74713916565719,8.974,10.783669583100739,7.164330416899262,0.07555655268952247,2.3884310007095335,0.09253672493378341,0.05857638044526152,2.4255717260785166,2.3512902753405505,15089664,2.030304324626923,6.585576915740967
10.059000000000001,11.079690452585897,9.038309547414105,9.361,10.35590150266245,8.366098497337552,0.07085817046463484,2.3897969871759415,0.08320726814189311,0.05850907278737657,2.434071612454108,2.3455223618977747,15253504,2.041714668273926,6.693988847732544
10.153,11.140917506677557,9.165082493322444,9.134,10.303719624525467,7.964280375474533,0.06891754292882973,2.3947246462106704,0.07896325510193783,0.05887183075572164,2.4359126559969533,2.3535366364243875,15417344,2.027369976043701,6.7215108394622805
10.12,11.005641010793877,9.234358989206122,9.029,10.186751700495405,7.871248299504596,0.08043589731678362,2.383292469382286,0.1000722349950508,0.06079955963851644,2.418137296472825,2.3484476422917466,15581184,2.0622797131538393,6.694345092773437
9.654,11.032587683101804,8.275412316898196,9.286,10.465153933971303,8.106846066028696,0.07178850653581319,2.3907209783792496,0.087637161402296,0.055939851669330375,2.4277458271686867,2.3536961295898124,15745024,2.033572053909302,6.446082401275635
10.487,12.277430395184354,8.696569604815647,9.241000000000001,11.342144688021271,7.139855311978732,0.07280508084222673,2.3852298974990847,0.08883637489996016,0.0567737867844933,2.423413773514253,2.347046021483916,15908864,2.0416165947914124,6.857249784469604
10.401,11.806186464495015,8.995813535504984,9.073,11.09318340751527,7.0528165924847315,0.07348645357415075,2.3935768097639083,0.08464367324728117,0.062329233901020326,2.437884200304603,2.3492694192232135,16072704,2.0443684458732605,6.826391553878784
9.891000000000002,11.208288502948388,8.573711497051615,8.861,10.682683013040414,7.039316986959587,0.06844956912100311,2.380304166674614,0.08208464148114883,0.05481449676085739,2.4183218661651464,2.3422864671840813,16236544,1.9993612051010132,6.526326656341553
10.508999999999999,12.001437268363397,9.0165627316366,8.57,9.986488616262058,7.153511383737943,0.0754764053970575,2.3847224175930024,0.08864823629800947,0.06230457449610552,2.4257790753525996,2.343665759833405,16400384,2.024040472507477,6.879669713973999
9.661999999999999,10.50814183208254,8.815858167917458,8.871,10.177364803567519,7.564635196432482,0.07437652666121716,2.3889311105012894,0.09082640175009266,0.05792665157234166,2.4326992758424075,2.345162945160171,16564224,2.013899874687195,6.464382648468018
10.342,11.643074940193685,9.040925059806316,9.219,10.690811468904899,7.747188531095099,0.07930813976563508,2.3772982597351073,0.09627099332739102,0.06234528620387915,2.419407378980896,2.3351891404893186,16728064,2.0716869711875914,6.8533649921417235
9.754999999999999,11.045544458745997,8.464455541254,9.201,10.824338843248691,7.577661156751309,0.07218056721612809,2.3860426008701325,0.08718073309647674,0.05718040133577944,2.4407077459480195,2.3313774557922455,16891904,2.0400260210037233,6.499357557296753
10.201,11.323839703608668,9.078160296391333,8.847999999999999,10.333131643996584,7.362868356003414,0.07409870950505132,2.3828046202659605,0.08833787466125548,0.05985954434884716,2.433134490276667,2.332474750255254,17055744,1.9959537625312804,6.710929679870605
10.517,12.171744995460024,8.862255004539975,9.032,10.77788544870504,7.286114551294959,0.07438176269643001,2.3785818845033644,0.08881391102282139,0.05994961437003864,2.419616869038852,2.337546899967877,17219584,2.056792950630188,6.870730400085449
10.289,11.738547860541347,8.839452139458652,9.522,10.934067987031787,8.109932012968214,0.07529426100663836,2.3895477265119554,0.08895530751460623,0.061633214498670486,2.4411858375239834,2.3379096154999273,17383424,2.0359397649765016,6.714665031433105
10.319999999999999,11.47553450835533,9.164465491644666,8.950999999999999,10.325310372514155,7.576689627485843,0.07201478020288046,2.3798703074455263,0.08393136418432175,0.06009819622143918,2.433295981405043,2.3264446334860094,17547264,2.086323618888855,6.803113222122192
10.702000000000002,12.024934616676125,9.379065383323878,9.404,11.250652105839105,7.557347894160895,0.06925198063254354,2.389144429564476,0.08415074587503586,0.05435321539005121,2.442582431470771,2.335706427658181,17711104,2.0286756634712217,6.929453563690186
10.231,11.415925736069564,9.046074263930436,9.226,10.750947212201131,7.70105278779887,0.07347780331037936,2.383848762512207,0.08578727010740017,0.06116833651335854,2.4292858135964903,2.338411711427924,17874944,2.011285662651062,6.716395711898803
10.056,11.842511684820447,8.26948831517955,9.675,11.233295543213803,8.116704456786199,0.08101444537751372,2.380160453915596,0.09796784582970779,0.06406104492531965,2.429946862960059,2.3303740448711325,18038784,2.018954002857208,6.614485025405884
10.860000000000001,12.154496040936396,9.565503959063607,9.365,10.889232593799253,7.840767406200746,0.08040166627615686,2.3805772393941877,0.09384631408783688,0.06695701846447684,2.43358838068183,2.3275660981065456,18202624,2.041867125034332,7.00745210647583
10.584999999999999,12.434525614853712,8.735474385146286,9.241,11.071772787650067,7.410227212349932,0.07404654971323903,2.373806232213974,0.08760953308984429,0.060483566336633765,2.4257743978852844,2.3218380665426634,18366464,2.075607681274414,6.941482162475586
10.504000000000001,11.802146370791831,9.205853629208171,9.317000000000002,10.383921271697215,8.250078728302789,0.07247876175679265,2.3693615406751634,0.07964952007480151,0.06530800343878378,2.4094406791824388,2.329282402167888,18530304,2.046725344657898,6.895808267593384
10.466,11.917497158109516,9.014502841890483,9.247000000000002,10.634227811139903,7.859772188860101,0.07246792693622406,2.3732378989458085,0.08325823335173427,0.06167762052071385,2.4236918016366378,2.322783996254979,18694144,2.0516853094100953,6.8187682151794435
10.24,11.251563146817835,9.228436853182165,9.313999999999998,10.599170805768631,8.028829194231365,0.07240217626094814,2.3822844475507736,0.0837799252421864,0.06102442727970987,2.4148994046453094,2.349669490456238,18857984,1.9972116708755494,6.674011373519898
10.446000000000002,11.799522811037924,9.092477188962079,9.026,10.382098816458447,7.669901183541553,0.07943926043808455,2.3780570060014723,0.0920561206759823,0.0668224002001868,2.411476438528497,2.3446375734744476,19021824,2.0268451809883117,6.829800033569336
10.565999999999999,11.408154380146538,9.72384561985346,9.603000000000002,11.113463836045076,8.092536163954927,0.0747638485860079,2.3960637748241425,0.08971384103090388,0.059813856141111926,2.428454996799653,2.363672552848632,19185664,2.0845176696777346,6.926929235458374
10.527999999999999,11.90901991296288,9.146980087037118,9.690000000000001,11.107631828085136,8.272368171914867,0.07807650663889942,2.3822593450546266,0.0914296295276499,0.06472338375014895,2.4186712194215865,2.3458474706876666,19349504,2.048369014263153,6.866195106506348
10.652000000000001,11.55098609555432,9.753013904445682,9.569999999999999,10.84392307460066,8.296076925399337,0.07264824882149692,2.3840601652860642,0.08610785418136074,0.05918864346163311,2.4259195549904433,2.342200775581685,19513344,2.0240895628929136,6.931944799423218
10.879,12.536705944973352,9.221294055026647,9.488999999999999,10.650743947692433,8.327256052307565,0.07477870131842786,2.3835485756397246,0.08227656617810467,0.06728083645875105,2.4184868813660207,2.3486102699134284,19677184,2.0587342143058778,6.996873664855957
11.253999999999998,12.579806924103202,9.928193075896793,10.024999999999999,11.455672918594601,8.594327081405396,0.08280821470543738,2.3837906390428545,0.10298586022893311,0.06263056918194165,2.4215016235017512,2.3460796545839577,19841024,2.088067817687988,7.2390110969543455
10.991,12.627786180293565,9.354213819706434,10.328999999999999,11.86363643903043,8.794363560969568,0.07545507838949558,2.3861001312732695,0.08621101261717218,0.06469914416181899,2.4220925899753394,2.3501076725711996,20004864,2.085101079940796,7.102280902862549
11.193999999999999,12.451387768351513,9.936612231648486,10.077000000000002,11.510429802955137,8.643570197044866,0.08165359264239665,2.3958466321229936,0.0968851406232848,0.0664220446615085,2.4285783982958336,2.3631148659501537,20168704,2.1200888752937317,7.216318941116333
11.221,12.197518817023001,10.244481182977,10.05,11.180575074906573,8.919424925093429,0.07393262465484436,2.4032510846853254,0.086706051978982,0.061159197330706724,2.43752981022701,2.368972359143641,20332544,2.078608250617981,7.194303941726685
11.068999999999999,12.446007262144974,9.691992737855024,9.809,10.95296197489252,8.665038025107478,0.07563467961736017,2.4001169085502623,0.0888475334673742,0.062421825767346145,2.436895818723187,2.3633379983773377,20496384,2.100008797645569,7.146266651153565
10.834999999999999,12.323605051717882,9.346394948282116,9.947,11.890157482037932,8.003842517962067,0.07545903543941672,2.3930618494749067,0.08474665666084329,0.06617141421799015,2.435285769587297,2.3508379293625166,20660224,2.0962198853492735,7.031844758987427
10.404,11.695535520223892,9.112464479776108,9.491,10.592049045229139,8.38995095477086,0.0767221007496118,2.393881967663765,0.09110093915403775,0.06234326234518586,2.4390927911454217,2.3486711441821084,20824064,2.00115681886673,6.714557743072509
11.672999999999998,13.31393296633348,10.032067033666516,10.0,11.637125529701374,8.362874470298626,0.07187584815546866,2.4008185803890227,0.08518410984925845,0.05856758646167887,2.43842376757414,2.3632133932039054,20987904,2.1228221893310546,7.458421611785889
10.324,11.511545367554435,9.136454632445565,9.859,11.81733832623477,7.900661673765231,0.0796602285932749,2.383077695965767,0.09688193054714235,0.06243852663940745,2.428905329277276,2.337250062654258,21151744,2.0701825261116027,6.776993703842163
11.193999999999999,12.460413834415906,9.927586165584092,10.055,11.591992192563124,8.518007807436875,0.0763537456747144,2.3862661182880402,0.08691984619012616,0.06578764515930263,2.430211887022421,2.3423203495536593,21315584,2.0860421776771547,7.185579681396485
10.667000000000002,12.002170775593896,9.331829224406107,9.725,10.623846482999182,8.826153517000817,0.07873008972965177,2.399551823735237,0.0893855703752779,0.06807460908402564,2.4452117661650714,2.353891881305403,21479424,2.0245033621788027,6.889156818389893
10.745999999999999,12.078217699927455,9.413782300072542,9.703000000000001,11.097166776250246,8.308833223749756,0.07588544376194474,2.402656614780426,0.09121038859681496,0.06056049892707452,2.45781911453429,2.3474941150265622,21643264,2.044525957107544,6.9684230327606205
11.4,12.758889252293946,10.041110747706055,9.799,11.150469200536955,8.447530799463044,0.07681320323608813,2.3970927953720094,0.08861173631353414,0.06501467015864212,2.4469270232056712,2.3472585675383475,21807104,2.10160893201828,7.36167893409729
10.658000000000001,11.480773358829758,9.835226641170244,9.615,10.9327423875705,8.297257612429501,0.08699749028310177,2.3883603900671004,0.10352726611999616,0.07046771444620739,2.443039702872733,2.333681077261468,21970944,2.0263367772102354,6.924053764343261
10.895000000000001,12.076179495250406,9.713820504749597,10.398,11.742208317188968,9.053791682811031,0.0838013999164104,2.3953683495521547,0.09735215679018809,0.07025064304263272,2.44273600683778,2.3480006922665293,22134784,2.061915063858032,7.040713882446289
10.514999999999999,11.783757265989045,9.246242734010952,9.943999999999999,11.401581558610014,8.486418441389985,0.07579553839750586,2.3994467318058015,0.08931255264945065,0.062278524145561065,2.451090813226299,2.347802650385304,22298624,2.1091020464897157,6.927069282531738
10.480999999999998,12.296788809305749,8.665211190694247,10.034,11.669788494885571,8.39821150511443,0.07945929826237258,2.3895445466041565,0.0922604439797746,0.06665815254497055,2.4543791243840802,2.3247099688242328,22462464,2.028793823719025,6.806595420837402
11.423999999999998,13.134585864550504,9.713414135449492,9.272,10.36345590840858,8.18054409159142,0.08019599863328036,2.39375102519989,0.09075286666875666,0.06963913059780406,2.4396902438686014,2.347811806531179,22626304,2.106989026069641,7.337417411804199
11.587,13.23627287008548,9.937727129914519,10.207,11.409398020623787,9.004601979376215,0.08213171651586886,2.3858435213565827,0.09291543191431997,0.07134800111741774,2.449363487058928,2.3223235556542376,22790144,2.1284569263458253,7.4212957382202145
11.032,12.750666925265044,9.313333074734956,10.106,11.996789253195606,8.215210746804393,0.07128701684996479,2.4015821695327757,0.08144993963179895,0.06112409406813063,2.4429134504924757,2.3602508885730757,22953984,2.0989184379577637,7.13814787864685
10.966,12.041566827305491,9.890433172694507,9.493999999999998,10.808467192439581,8.179532807560415,0.07502427371218794,2.391730543971062,0.08786799970960456,0.062180547714771314,2.4316255184852476,2.351835569456876,23117824,2.080789935588837,7.124705457687378
11.164000000000001,12.49699062262268,9.831009377377322,10.253,11.726988127496284,8.779011872503716,0.08195243063382802,2.4003108710050585,0.09839195630839262,0.06551290495926343,2.435273652277769,2.365348089732348,23281664,2.053326630592346,7.144599390029907
10.91,12.062735876079165,9.757264123920836,9.266000000000002,10.15142870972202,8.380571290277983,0.0791556684300303,2.3965278923511506,0.09337391900694261,0.06493741785311799,2.4338601370876924,2.3591956476146088,23445504,2.040952205657959,7.043173122406006
10.674,11.61189338413276,9.73610661586724,10.126,11.029583975068173,9.222416024931826,0.07850195034407076,2.393708658218384,0.09088117824072758,0.06612272244741393,2.4367107130395835,2.3507066033971844,23609344,2.0627485632896425,6.929440498352051
10.795,11.813707514451522,9.776292485548478,9.962,11.240583591322835,8.683416408677164,0.08149335836060341,2.380699321627617,0.090597490300094,0.07238922642111283,2.437928828198449,2.323469815056785,23773184,2.0620393991470336,7.002413988113403
11.241,12.654764124597875,9.827235875402124,10.245,11.27141365930116,9.218586340698838,0.07884797807782884,2.382213518023491,0.09471275985975028,0.0629831962959074,2.438027538909909,2.3263994971370727,23937024,2.071647310256958,7.186856937408447
11.103,11.96431353176413,10.24168646823587,10.076000000000002,11.318056359429798,8.833943640570206,0.079937630938366,2.372354382276535,0.09091005366218494,0.06896520821454707,2.436068648762159,2.308640115790911,24100864,2.010109615325928,7.102107143402099
11.031,12.321894651007588,9.740105348992413,9.913999999999998,11.254046267857941,8.573953732142055,0.07622831356711679,2.371278738975525,0.08829535881437699,0.0641612683198566,2.428997087457333,2.313560390493717,24264704,2.1094408869743346,7.1430909633636475
10.825,11.593026692244482,10.056973307755516,9.958,10.748554235963606,9.167445764036394,0.08326320052146907,2.3747159034013747,0.09864617442415571,0.06788022661878243,2.431733176653597,2.3176986301491525,24428544,2.0783768773078917,6.994019651412964
11.120999999999999,11.953495645634257,10.28850435436574,10.131,11.310910589832975,8.951089410167025,0.07799621140584345,2.3693197429180146,0.0897346286427506,0.0662577941689363,2.427122839310837,2.311516646525192,24592384,2.0583759546279907,7.13510947227478
11.805,12.91398376904263,10.696016230957369,9.661999999999999,10.904230252408947,8.419769747591051,0.07531522777862842,2.3845575958490373,0.08346325943381452,0.06716719612344232,2.4511319467156407,2.317983244982434,24756224,2.1175552010536194,7.476706600189209
11.815000000000001,13.658460061948727,9.971539938051276,10.234,11.780856166552017,8.687143833447983,0.07922643055208023,2.3645254880189897,0.09161725328253724,0.06683560782162322,2.4090443669004955,2.320006609137484,24920064,2.1317383646965027,7.518020582199097


==> data/progress-plunder-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
4.32,4.590259134905742,4.049740865094258,4.437,4.821474966675336,4.052525033324665,0.6450077374776203,2.7071529835462567,0.8543212595950264,0.43569421536021424,2.7077005560530027,2.7066054110395106,16384
4.251,4.575605914918382,3.9263940850816184,4.068999999999999,4.359463422826351,3.7785365771736474,0.11094638863578435,2.6016144951184588,0.12490304658540757,0.09698973068616112,2.629267160868788,2.5739618293681295,180224
4.353,4.638518825999268,4.067481174000732,4.479000000000001,4.67721453024438,4.280785469755622,0.09667002117882166,2.603500994046529,0.10490474897375902,0.0884352933838843,2.642887096526968,2.56411489156609,344064
4.293,4.638515556813293,3.947484443186707,4.313,4.683244513801353,3.942755486198647,0.06353105488233264,2.587690220276515,0.07368932202167128,0.053372787742994005,2.6298201812398334,2.5455602593131967,507904
4.26,4.773926064721376,3.746073935278624,4.201,4.707881642989761,3.6941183570102383,0.05486682468714811,2.557948016126951,0.06612089664711482,0.04361275272718141,2.599709807992281,2.516186224261621,671744
4.273999999999999,5.24577363619312,3.302226363806878,4.08,4.883330567076841,3.2766694329231583,0.04913731052850681,2.560278504093488,0.05780936574199493,0.04046525531501869,2.603465173086733,2.5170918351002434,835584
4.066,5.085168288360661,3.0468317116393386,3.995,5.076297831311984,2.9137021686880162,0.04049052024492989,2.5369575728972755,0.050096375059364914,0.030884665430494868,2.587499766512043,2.486415379282508,999424
4.343,5.34035700729478,3.34564299270522,4.1339999999999995,5.164390217344866,3.103609782655133,0.044846780074294594,2.523059623440107,0.055981545628403545,0.03371201452018564,2.5652671931194106,2.4808520537608034,1163264
4.547,5.359108982834201,3.734891017165799,4.468999999999999,5.084035771317408,3.8539642286825906,0.04931712700054044,2.487439888715744,0.06280044213523203,0.03583381186584884,2.540518815720369,2.4343609617111186,1327104
4.805,5.39963013714409,4.210369862855909,4.569000000000001,4.989224939764409,4.148775060235593,0.045683439277733315,2.445939363042513,0.050850972319589585,0.040515906235877044,2.496721175963027,2.3951575501219993,1490944
4.862,5.347464725804048,4.376535274195952,4.494,5.0305855011086305,3.957414498891369,0.053621669540492155,2.4307812790075936,0.06578156276922675,0.04146177631175755,2.471689910191469,2.389872647823718,1654784
4.7540000000000004,5.168998795178974,4.3390012048210265,4.675,5.114596405808783,4.235403594191217,0.05260807080970452,2.4055621395508444,0.06689881130942335,0.03831733030998568,2.458418968574773,2.352705310526916,1818624
4.978,5.738023683841496,4.217976316158503,4.691,5.11003341155569,4.27196658844431,0.0454411359271034,2.3718358476956687,0.05673137391168738,0.03415089794251942,2.420903708239635,2.3227679871517024,1982464
4.785000000000001,5.364383292820911,4.205616707179091,4.61,5.058998886412873,4.161001113587128,0.04384059276587014,2.3330496579408644,0.04891619295609907,0.03876499257564121,2.3879035725204316,2.278195743361297,2146304
4.920999999999999,5.529825919290563,4.312174080709435,4.659999999999999,4.969741827979367,4.350258172020632,0.04559997816880538,2.300196119149526,0.05275069435085469,0.038449261986756064,2.356776620071092,2.24361561822796,2310144
4.8709999999999996,5.3639391443170235,4.378060855682976,4.654999999999999,5.1745430684745966,4.135456931525402,0.049691749239961246,2.271608946720759,0.06180926770804222,0.03757423077188027,2.354743282056416,2.1884746113851024,2473984
5.037999999999999,5.562133570762263,4.513866429237736,4.456,4.829207716962016,4.082792283037985,0.045077060007800616,2.2563980211814245,0.053520111862872144,0.03663400815272909,2.318594920002764,2.1942011223600852,2637824
4.988,5.5943629276266815,4.381637072373319,4.584,5.383177076748326,3.7848229232516735,0.045656464908582425,2.231254048148791,0.055620908723385716,0.035692021093779135,2.2860470760445244,2.1764610202530577,2801664
5.027,5.785354138908729,4.268645861091271,4.673,5.29398389673163,4.05201610326837,0.04947817608869321,2.221472345789274,0.0607370283570938,0.038219323820292625,2.3088856333733756,2.1340590582051724,2965504
5.069999999999999,5.519132497154236,4.620867502845763,4.7490000000000006,5.208357159517516,4.289642840482485,0.04522396305886403,2.2044508030017216,0.04874472018876976,0.0417032059289583,2.2666684387344898,2.1422331672689534,3129344
5.1290000000000004,5.6558861357067585,4.602113864293242,4.761,5.232814582224839,4.289185417775161,0.05032088516745712,2.199113446474075,0.06458252411951244,0.0360592462154018,2.273362296392726,2.1248645965554243,3293184
5.359,6.156351240044185,4.561648759955815,4.881,5.4392194908814995,4.322780509118501,0.047064614117455925,2.1937522421280544,0.05693142888281984,0.03719779935209201,2.252282578178398,2.1352219060777107,3457024
5.424,5.911569482227918,4.936430517772083,4.911,5.415587950708298,4.406412049291701,0.05447942119402185,2.1638094375530876,0.06996181592118053,0.03899702646686316,2.237194980179278,2.0904238949268974,3620864
5.392999999999999,6.0939001355400055,4.692099864459992,4.76,5.350660647072411,4.169339352927588,0.04871877206023778,2.171659321586291,0.06246403757871971,0.03497350654175585,2.2145406223331157,2.128778020839466,3784704
5.646000000000001,6.451285042702272,4.840714957297729,4.951999999999999,5.665859930238418,4.23814006976158,0.045380898285657105,2.1484664281209307,0.050647981220503,0.04011381535081121,2.201572555315125,2.0953603009267363,3948544
5.322000000000001,5.896330915065523,4.747669084934479,5.013000000000001,5.524391239659032,4.50160876034097,0.0446476441652824,2.1774941990772887,0.04862778547813055,0.04066750285243425,2.2525207230777258,2.1024676750768516,4112384
5.516,6.022481983884916,5.009518016115084,5.188999999999999,5.767298365897743,4.610701634102256,0.04918715554910396,2.1557576189438503,0.057623171264198365,0.040751139834009555,2.217227524603255,2.0942877132844457,4276224
5.609,6.3081487681459505,4.9098512318540495,4.933999999999999,5.502826862938099,4.365173137061899,0.045723472830528966,2.1456548159321147,0.049364700586446174,0.04208224507461176,2.2109117545717796,2.08039787729245,4440064
6.002000000000001,6.878433682602398,5.125566317397603,4.962,5.368344681274407,4.555655318725592,0.05447597553332643,2.13783619205157,0.06720555242395682,0.04174639864269604,2.190576918488963,2.0850954656141765,4603904
5.726,6.452170778811706,4.9998292211882935,4.997,5.452303195683931,4.541696804316069,0.05179184904942906,2.1414662465453147,0.06165411504498208,0.041929583053876035,2.223919541315128,2.0590129517755016,4767744
6.071,6.77483875994435,5.367161240055649,5.425,6.218174003608287,4.631825996391712,0.06082822430568431,2.1149904464681946,0.07250003828757376,0.04915641032379486,2.22151514050424,2.008465752432149,4931584
5.797000000000001,6.495083805857148,5.098916194142853,5.231000000000001,5.778803796993048,4.683196203006953,0.05238431388667468,2.136422184109688,0.06715361050095937,0.037615017272389986,2.219013325795524,2.053831042423852,5095424
5.867000000000001,6.541789596837415,5.192210403162587,5.119,5.697194603918092,4.5408053960819075,0.05317273170997694,2.119895651936531,0.062125385807709196,0.04422007761224468,2.2143821868935705,2.0254091169794917,5259264
5.938000000000001,6.5679015796138325,5.308098420386169,5.029,5.531084654216796,4.526915345783204,0.05576785660038388,2.1167301893234254,0.06753349439173634,0.04400221880903142,2.1696116479344627,2.063848730712388,5423104
5.766000000000001,6.25563659993918,5.276363400060822,4.898,5.5132690468404855,4.282730953159514,0.05376913561485702,2.128696734706561,0.06814389284328494,0.039394378386429105,2.1976420827906487,2.0597513866224735,5586944
5.789,6.383078277670544,5.194921722329456,4.803999999999999,5.243708994677161,4.364291005322838,0.04860654698374365,2.103507587313652,0.05772208666579873,0.03949100730168857,2.193838765181815,2.0131764094454887,5750784
5.843,6.448195009893505,5.237804990106495,5.0600000000000005,5.649185878988966,4.470814121011035,0.051064369346325536,2.1247235536575317,0.05848908316465126,0.04363965552799981,2.197043026856944,2.0524040804581194,5914624
5.775,6.536606853960756,5.0133931460392445,5.068999999999999,5.717852063262496,4.420147936737502,0.05280290387260411,2.0806957418719927,0.06512413188735779,0.04048167585785043,2.174226779549416,1.9871647041945693,6078464
5.905999999999999,6.597696465221558,5.214303534778439,4.941999999999998,5.758979803911943,4.1250201960880535,0.049117870007951994,2.1170067295432093,0.0558995335730557,0.04233620644284829,2.1733412839724107,2.060672175114008,6242304
5.869,6.577935116918326,5.160064883081674,5.411,6.286470730521586,4.535529269478413,0.05697734506490325,2.068515165646871,0.07610567990003662,0.03784901022976987,2.135152273156376,2.001878058137366,6406144
6.0,6.659969696274003,5.340030303725997,5.214,5.919084392112037,4.508915607887964,0.05031513715318089,2.089272809525331,0.05975812021417657,0.040872154092185205,2.150452302179888,2.028093316870774,6569984
6.004,6.510481983884915,5.497518016115084,5.325,5.8086992867474585,4.841300713252542,0.054414075527650554,2.063443246980508,0.06380037989540704,0.04502777115989407,2.1308322053527196,1.9960542886082964,6733824
6.1259999999999994,6.884013192497333,5.367986807502666,5.282,5.69379606603269,4.87020393396731,0.04996247456098592,2.057667204737663,0.06055453371689057,0.039370415405081266,2.144286922840329,1.9710474866349972,6897664
6.351,7.21372185552471,5.48827814447529,5.269999999999999,5.868347724989406,4.671652275010591,0.05001253870626286,2.0674125154813128,0.05605007494374433,0.043975002468781395,2.1224561172121614,2.012368913750464,7061504
6.442,7.042279934697138,5.841720065302862,5.268,5.692047167187802,4.843952832812198,0.05150925658332798,2.033321112891038,0.062113972601873305,0.040904540564782654,2.08638542628973,1.9802567994923455,7225344
6.351999999999999,6.978047921488443,5.725952078511556,5.456,6.015896418991942,4.896103581008059,0.052765419504915624,2.0520168597499526,0.06425631910736963,0.041274519902461615,2.1163496067458425,1.9876841127540628,7389184
6.170000000000001,6.753472364384125,5.586527635615877,5.285000000000001,5.919464340999556,4.650535659000446,0.049625030889486214,2.060580227772395,0.057291394705271975,0.041958667073700454,2.1133212503405203,2.0078392052042697,7553024
6.135,6.796910114743686,5.4730898852563135,5.354,6.217807849003469,4.490192150996531,0.0467631513252854,2.0369104887048404,0.054963575085645616,0.03856272756492518,2.0926532289262614,1.9811677484834191,7716864
6.0009999999999994,6.673271522526426,5.328728477473573,5.352,6.185448258741958,4.518551741258043,0.0460108515961716,2.052692149579525,0.05457366870896671,0.03744803448337648,2.1187362200620066,1.9866480790970438,7880704
5.6930000000000005,6.410928269397438,4.975071730602563,5.078,5.938660211697973,4.217339788302027,0.05078176162205631,2.021579901874065,0.05982692106332199,0.04173660218079063,2.053743609461164,1.9894161942869661,8044544
6.179,6.797618622416105,5.560381377583895,5.093000000000001,5.8665638305918915,4.31943616940811,0.05185406991125391,2.031060231725375,0.06512618873801479,0.03858195108449303,2.087587866044336,1.974532597406414,8208384
6.136000000000001,6.797879143046524,5.474120856953478,5.562,6.018065784728475,5.1059342152715255,0.05913194731498752,2.0232019335031515,0.07559046651410835,0.04267342811586669,2.0733307838390234,1.9730730831672794,8372224
6.356,7.158411365821796,5.553588634178204,5.3950000000000005,5.966301146506814,4.823698853493187,0.05067437202669676,2.0067392776409787,0.05722498110208129,0.04412376295131223,2.0841172334149287,1.9293613218670287,8536064
6.397,6.964151655203439,5.829848344796561,5.295999999999999,5.770219358525145,4.821780641474854,0.05613481629018979,2.00838103244702,0.06669179874898293,0.045577833831396665,2.092016880247116,1.9247451846469243,8699904
6.272,6.771275475063617,5.772724524936383,5.136,5.718498068666326,4.553501931333674,0.05320767556161926,2.0207641124725337,0.06807125815649502,0.03834409296674351,2.090207741200052,1.9513204837450155,8863744
5.731000000000001,6.247767839556605,5.214232160443396,5.018,5.4312263302356225,4.604773669764377,0.04981724916336433,2.002283450464408,0.05509628175224619,0.04453821657448247,2.0540142112574573,1.9505526896713583,9027584
6.106999999999999,6.837343070070497,5.376656929929502,5.3,6.074532116829251,4.525467883170749,0.05477802194654937,2.008668039739132,0.07011769147217282,0.039438352420925915,2.057710530790851,1.9596255486874135,9191424
5.884,6.442698487558361,5.32530151244164,5.181,5.5147798675774204,4.84722013242258,0.05553128963025903,2.0331842824816704,0.06847908391775527,0.04258349534276279,2.102483548354763,1.9638850166085782,9355264
6.035,6.622337211489278,5.447662788510723,5.199,5.783062496655965,4.614937503344034,0.05100258191426591,2.034179497261842,0.057426227447346254,0.04457893638118557,2.086536481357753,1.9818225131659306,9519104
6.1240000000000006,6.649132364266382,5.598867635733619,5.2909999999999995,5.985585487899077,4.596414512100922,0.05969992495762801,1.9643372337023415,0.06964392790245667,0.04975592201279935,2.0563540767225335,1.8723203906821495,9682944
6.162000000000001,6.716577316521331,5.607422683478671,5.228,5.564446132389718,4.891553867610281,0.058189096394926254,1.9799014051755268,0.06577041289835378,0.05060777989149872,2.0536736078926725,1.9061292024583811,9846784
6.0920000000000005,6.782677927836123,5.401322072163878,5.385000000000001,5.83863531608551,4.931364683914492,0.051251346128992695,1.9588999713460606,0.05944160269871742,0.04306108955926797,2.055347449512707,1.8624524931794144,10010624
6.333,6.832500750750187,5.8334992492498134,5.610999999999999,6.262681670756512,4.9593183292434855,0.04764864225871855,1.9771383792161945,0.05381672597243787,0.041480558544999234,2.068850090786636,1.8854266676457534,10174464
6.273,6.994124815825942,5.551875184174057,5.247,5.6529815266733205,4.841018473326679,0.04977124239473288,1.97637775739034,0.05806513849410845,0.041477346295357306,2.044930785205005,1.9078247295756752,10338304
6.11,6.637655190441637,5.582344809558363,5.465999999999999,5.996418702536024,4.935581297463974,0.05377361439168449,1.9667767281333604,0.06694749962046391,0.04059972916290507,2.022036652106598,1.9115168041601227,10502144
6.117,6.65167840801738,5.58232159198262,5.651000000000001,6.104749931129472,5.197250068870529,0.047271835338324256,1.956749717394511,0.051645448144075665,0.04289822253257285,2.0002210553478035,1.9132783794412187,10665984
6.342999999999999,7.029921392882765,5.656078607117233,5.648000000000001,6.1246088543029815,5.17139114569702,0.05051387720741327,1.970040871699651,0.061501894321352155,0.03952586009347439,2.019362314757963,1.920719428641339,10829824
6.372000000000001,6.8588634305428995,5.885136569457102,5.593999999999999,6.085104876782953,5.102895123217046,0.05805015717633063,2.003725918630759,0.0730128073641904,0.04308750698847086,2.0607982260871442,1.9466536111743742,10993664
6.287999999999999,6.996954159307919,5.579045840692079,5.593000000000001,6.167422318507908,5.0185776814920935,0.054102098491663676,1.9598210513591763,0.06238677458311316,0.04581742240021419,2.017528792367788,1.902113310350565,11157504
6.627,7.544181007217223,5.709818992782776,5.420000000000002,5.804915575159023,5.0350844248409805,0.0596054268845667,1.9694247265656792,0.07209931927097304,0.04711153449816036,2.0363376174632735,1.902511835668085,11321344
6.150999999999999,6.493970844241897,5.808029155758101,5.573,6.3539487819313125,4.792051218068688,0.05808567499431468,1.9636203149954479,0.07359367889643335,0.04257767109219601,2.004759585369068,1.922481044621828,11485184
6.478,7.0145780465132725,5.941421953486727,5.2059999999999995,5.8572787421680514,4.554721257831948,0.05719864461570974,1.9533076137304306,0.07572896516298082,0.03866832406843866,2.0051318872290658,1.9014833402317957,11649024
6.279999999999999,6.681820855606077,5.878179144393922,5.283000000000001,5.849498896733261,4.716501103266742,0.051854591956362085,1.9581996222337081,0.06557701392065263,0.038132169992071537,2.0189485325666365,1.8974507119007797,11812864
6.377,6.825866349819186,5.928133650180814,5.404,5.923445858583934,4.884554141416066,0.05197327020578081,1.9471892883380248,0.05880245941790375,0.045144080993657874,1.9957029358771226,1.8986756407989271,11976704
6.5760000000000005,7.258513003539127,5.893486996460874,5.452,6.09781421477078,4.80618578522922,0.052957047615200245,1.9255949690937997,0.06296854572103605,0.04294554950936444,2.004979063315141,1.846210874872458,12140544
6.165,6.723985688546675,5.606014311453325,5.4,5.918208452266074,4.881791547733926,0.049761676974594556,1.954864374299844,0.05592692598440729,0.043596427964781824,2.0090906169142793,1.9006381316854086,12304384
6.683999999999999,7.395381754053334,5.972618245946665,5.683999999999999,6.077680073155856,5.290319926844143,0.053549715612704496,1.928374566634496,0.06214143180477412,0.04495799942063487,1.9957400843323272,1.8610090489366649,12468224
6.252000000000001,6.890526428583814,5.613473571416187,5.4030000000000005,5.9524005824532775,4.853599417546723,0.0657926542141164,1.9142462690671285,0.08765405030015352,0.04393125812807927,1.9704715251413292,1.8580210129929278,12632064
6.398000000000001,7.0614726821806615,5.73452731781934,5.534999999999999,6.141848415998591,4.928151584001408,0.051884395256638495,1.9195695141951243,0.061201785849155324,0.042567004664121666,1.995003323240092,1.8441357051501566,12795904
6.293,7.28698239421028,5.299017605789721,5.539,5.931337864601417,5.146662135398582,0.05503660365939137,1.955867010851701,0.06599055786966909,0.04408264944911365,2.0382394292448955,1.8734945924585062,12959744
6.249999999999999,6.9889587268582725,5.511041273141726,5.153999999999999,5.722193628968153,4.585806371031845,0.057951271782318695,1.9338915084799133,0.07501884986628912,0.040883693698348274,1.9996273879647672,1.8681556289950594,13123584
5.948,6.579265395851856,5.316734604148145,5.294,5.7355019818755055,4.852498018124494,0.05121481795795259,1.964839638272921,0.060218565665137794,0.04221107025076738,2.039080002503527,1.890599274042315,13287424
6.590999999999999,7.1368470481737525,6.045152951826246,5.453,5.863732272898052,5.042267727101948,0.05606606231691933,1.898802686234315,0.06624222544497527,0.045889899188863395,1.9650688612331193,1.8325365112355108,13451264
6.276000000000001,7.281626173088192,5.2703738269118094,5.487,5.981045544459213,4.992954455540787,0.050540512117246736,1.8944804161787032,0.05880655671765688,0.04227446751683659,1.94828780781063,1.8406730245467764,13615104
6.044,6.667509422543075,5.420490577456924,5.324999999999999,5.754749927283298,4.895250072716701,0.06012226565120116,1.912684283653895,0.07759693265685556,0.04264759864554675,1.9747173158310796,1.8506512514767106,13778944
6.648000000000001,7.575758589289261,5.72024141071074,5.458,6.029555771556898,4.886444228443103,0.05460799939464772,1.9310531049966813,0.06456012494822382,0.044655873841071635,1.9931301377202613,1.8689760722731013,13942784
6.4670000000000005,7.274441019517835,5.659558980482166,5.6339999999999995,6.216360712960618,5.0516392870393805,0.050626070688789035,1.9256602476040523,0.05813200888074879,0.04312013249682928,1.998651839743425,1.8526686554646796,14106624
6.487,7.356839640393561,5.617160359606439,5.699,6.493071155501823,4.904928844498177,0.058299168804660385,1.8931519150733949,0.07697896349300529,0.039619374116315484,1.9364791262990253,1.8498247038477644,14270464
6.4990000000000006,7.076259906801088,5.921740093198913,5.579,6.2778197192409495,4.88018028075905,0.04958436987362798,1.9293765167395276,0.05861036683144107,0.040558372915814885,1.9965182774924612,1.862234755986594,14434304
6.387,7.261506146347754,5.512493853652245,5.712,6.313727513082125,5.110272486917874,0.061026719336708335,1.8404086142778393,0.07265150136813565,0.049401937305281016,1.867975013528794,1.8128422150268846,14598144
6.369000000000001,7.007912357056898,5.730087642943103,5.362,5.655897941469483,5.068102058530517,0.056014346765975095,1.8846960802872974,0.06884113415511978,0.043187559376830414,1.9626510379990847,1.8067411225755101,14761984
6.162000000000001,6.873488580372167,5.450511419627834,5.4799999999999995,5.8990226724176145,5.060977327582385,0.04889110986453789,1.899728065232436,0.06082969337525593,0.03695252635381985,1.9892711234006686,1.8101850070642034,14925824
6.254999999999999,6.989101491620878,5.52089850837912,5.297,5.986507795459921,4.607492204540079,0.05374939205745851,1.9071574414769805,0.06498401667742502,0.042514767437491996,1.9649919946625056,1.8493228882914554,15089664
6.3950000000000005,7.207579226906522,5.582420773093479,5.372000000000001,6.167974873975304,4.576025126024698,0.04804172688163813,1.9020428026715912,0.053336425534108,0.04274702822916826,1.9715402884656712,1.8325453168775112,15253504
6.27,6.911342342279067,5.628657657720932,5.233,5.865962084172503,4.600037915827496,0.04911571629345411,1.8971582586566604,0.057940430322703775,0.04029100226420445,1.955999836749456,1.8383166805638649,15417344
6.214,6.56222980917779,5.865770190822211,5.292,5.671810479055015,4.912189520944985,0.04991942737251516,1.9204116006692253,0.06026155900473528,0.03957729574029504,1.980537387453169,1.8602858138852816,15581184
6.744999999999999,7.468259980919724,6.021740019080275,5.3549999999999995,5.788433962674823,4.921566037325176,0.051822591759264416,1.9117793773611385,0.0612669460813147,0.04237823743721413,1.9736221923965018,1.849936562325775,15745024
6.49,7.227251653100893,5.752748346899107,5.3549999999999995,5.779505594780563,4.930494405219436,0.049411810321422875,1.9294710348049802,0.06258245241209713,0.03624116823074862,2.012056855317052,1.846885214292908,15908864
6.17,6.745378136532837,5.594621863467163,5.573999999999999,5.848160536912225,5.299839463087773,0.04613438489225999,1.9229365150133766,0.05272545209839868,0.0395433176861213,1.9826681098463408,1.8632049201804124,16072704
6.216,6.826019671813951,5.60598032818605,5.194,5.656886595182881,4.731113404817119,0.04982571469930307,1.8662074138720832,0.05533721886016054,0.04431421053844559,1.926494125014023,1.8059207027301434,16236544
6.482000000000001,7.3993091082072615,5.564690891792741,5.404999999999999,5.95864699945001,4.851353000549989,0.05486407711481049,1.898211997250716,0.06654547361645112,0.043182680613169856,1.983346288712439,1.8130777057889933,16400384
6.422,7.257461549085294,5.586538450914706,5.538000000000001,6.019638868863385,5.056361131136617,0.0573589897093673,1.8981057484944663,0.0681762925865058,0.04654168683222879,1.9803051207675364,1.8159063762213963,16564224
6.336,6.931788553095812,5.740211446904189,5.832000000000001,6.6851447708331815,4.97885522916682,0.059634710840570385,1.883360708753268,0.07382708512996138,0.045442336551179394,1.9451751174508867,1.8215463000556493,16728064
6.295,6.949083328024801,5.640916671975199,5.35,5.869210939792296,4.830789060207703,0.054485674419750704,1.912976039449374,0.06630642999498906,0.04266491884451234,1.9909004829703345,1.8350515959284135,16891904
6.17,6.892634070605586,5.447365929394413,5.334,5.868774718923772,4.799225281076227,0.04903454552404577,1.9089889491597813,0.05479589898701505,0.04327319206107649,1.9822114165323537,1.835766481787209,17055744
6.473000000000001,6.870115852113713,6.075884147886288,5.372,5.923467134106829,4.8205328658931705,0.058761765823389066,1.8675713136792182,0.07209751700887507,0.04542601463790307,1.9557591908676937,1.7793834364907428,17219584
6.343,7.082703318905627,5.603296681094373,5.470999999999999,5.985498785226942,4.9565012147730565,0.05443551534165934,1.8963426813483237,0.06468222728208751,0.04418880340123117,1.9594926757219768,1.8331926869746706,17383424
6.075,6.680330488245884,5.469669511754116,5.69,6.192354456534428,5.187645543465573,0.06580876883429781,1.8862042337656022,0.09476745615583493,0.0368500815127607,1.9576988839022431,1.8147095836289613,17547264
6.49,7.210610851986008,5.7693891480139925,5.523,6.028827045540272,5.017172954459728,0.06330663391078507,1.8718906854589779,0.08115447997720922,0.04545878784436093,1.9532902762148532,1.7904910947031025,17711104
6.441,7.015568533771211,5.866431466228788,5.173,5.563539370614539,4.7824606293854615,0.0456475340450803,1.936683474481106,0.05201524550071507,0.039279822589445526,1.980083608599543,1.8932833403626688,17874944
6.056,6.710159002078241,5.401840997921759,5.558,6.1543690132795295,4.96163098672047,0.055690224717060664,1.9265736709038417,0.06681650967395722,0.04456393976016411,1.987239785566877,1.8659075562408063,18038784
6.250000000000001,6.765519155803158,5.734480844196844,5.340000000000001,5.825757140966554,4.854242859033447,0.06081811090310411,1.8843156362573308,0.07316430253578615,0.04847191927042206,1.9346186133623935,1.834012659152268,18202624
6.292999999999999,6.917260362348915,5.6687396376510835,5.3580000000000005,5.838016666377325,4.877983333622676,0.05625304637166356,1.9056291605035462,0.06932715507516898,0.04317893766815815,1.9734666559447096,1.837791665062383,18366464
6.196,6.681040204519172,5.710959795480828,5.3549999999999995,5.86618000743378,4.843819992566219,0.056634337765475065,1.8710805932680767,0.07547499392965484,0.03779368160129528,1.9297187075554145,1.812442478980739,18530304
6.444,7.1923608755139465,5.695639124486053,5.1850000000000005,5.630628769268772,4.739371230731229,0.05152083275218801,1.8863992969195054,0.06323964648288648,0.03980201902148954,1.9445614681988552,1.8282371256401555,18694144
6.25,6.979342169355372,5.520657830644628,5.361,5.952852177490292,4.769147822509708,0.056440286959210974,1.8665412505467736,0.07082257728088634,0.04205799663753561,1.943575896106568,1.7895066049869792,18857984
6.345000000000001,6.900576277391323,5.789423722608678,5.404999999999999,5.997574889781873,4.8124251102181255,0.06104771229438479,1.8580615893006325,0.07633708358026928,0.0457583410085003,1.9227456736826662,1.7933775049185987,19021824
6.509,7.200338556714437,5.817661443285564,5.339,6.094307222261246,4.583692777738754,0.059762828812623944,1.8328276351094246,0.07303038161198125,0.04649527601326664,1.930370008962246,1.7352852612566032,19185664
6.519999999999999,7.279486668744092,5.760513331255906,5.331999999999999,5.797398753758537,4.866601246241461,0.052232578070834236,1.8935368006428082,0.061452478980426765,0.04301267716124171,1.9539625885700747,1.8331110127155417,19349504
6.159999999999999,6.961623352953242,5.358376647046756,5.302000000000001,5.959385731515373,4.64461426848463,0.05761978090740736,1.8770476579666138,0.07435229051573293,0.04088727129908179,1.9294242754034947,1.8246710405297328,19513344
6.140999999999999,7.01569366066069,5.266306339339308,5.328000000000001,5.980239219918583,4.675760780081419,0.05176364794994389,1.879513077934583,0.058619421904166226,0.044907873995721555,1.9497544249339287,1.8092717309352373,19677184
6.174000000000001,6.754537681808857,5.593462318191145,5.532000000000001,6.037208867697313,5.026791132302689,0.05081702293052023,1.8615176970760028,0.06346508487910288,0.03816896098193757,1.9207985084731638,1.8022368856788418,19841024
6.259,6.924198466624811,5.593801533375189,5.364,5.66483882728132,5.063161172718679,0.05117111645328496,1.8946373413006463,0.059821350473485545,0.04252088243308438,1.9527063237005846,1.836568358900708,20004864
6.203000000000001,6.882426964434001,5.5235730355660015,5.279000000000001,5.811023495721759,4.746976504278242,0.05690065879995619,1.9027889852722484,0.07072638906981873,0.04307492853009364,1.9473839947219174,1.8581939758225794,20168704
6.139,6.873798611865864,5.404201388134137,5.209,5.7500258773848065,4.667974122615193,0.051033341046422674,1.8803616459170975,0.05727200477184516,0.04479467732100019,1.957165875408845,1.80355741642535,20332544
6.1370000000000005,6.7337922586629295,5.540207741337071,5.52,6.023805518032503,5.016194481967496,0.05167194663857416,1.8847258225083352,0.06478472993001379,0.03855916334713454,1.9549626481946312,1.8144889968220392,20496384
6.011000000000001,6.459228736249697,5.562771263750305,5.499,5.9554088079781105,5.042591192021889,0.04711134858274207,1.8778024862209957,0.05656743128246634,0.03765526588301779,1.9273669305937793,1.828238041848212,20660224
6.297,6.632411687333641,5.9615883126663585,5.34,5.745931028624321,4.9340689713756785,0.058857180674870765,1.8584070791800815,0.06824965531628632,0.0494647060334552,1.9395435046634484,1.7772706536967147,20824064
6.272,6.798038021439516,5.7459619785604845,5.5729999999999995,5.953132871506792,5.192867128493207,0.05381622815815107,1.8575980320572854,0.06337193611473678,0.04426052020156535,1.9300007469949036,1.785195317119667,20987904
6.557,7.099568889635225,6.014431110364776,5.24,5.716634031516844,4.763365968483156,0.05132212778553363,1.8601369445522624,0.05777144101811585,0.04487281455295142,1.9597451651369528,1.760528723967572,21151744
6.853999999999999,7.807154761830417,5.900845238169581,5.3870000000000005,5.936655346558187,4.837344653441814,0.05009976869138575,1.849186508357525,0.05828980631174943,0.04190973107102207,1.896573189232045,1.801799827483005,21315584
6.636,7.068532079735133,6.203467920264867,5.122999999999999,5.6696635162510844,4.576336483748914,0.0636716163406769,1.8345523342490193,0.08382985328561789,0.04351337939573592,1.902296320779297,1.7668083477187417,21479424
6.372999999999999,7.023062304706248,5.7229376952937505,5.506,5.880838631947135,5.131161368052865,0.05917570159460106,1.8570818374554314,0.07076299712641528,0.04758840606278684,1.913087907744406,1.8010757671664568,21643264
6.309,6.886121304406622,5.7318786955933785,5.1899999999999995,5.604511760991168,4.775488239008831,0.05522745326161381,1.879924875497818,0.06606654135525855,0.04438836516796906,1.9523349156440963,1.8075148353515396,21807104
6.144,6.803138832113539,5.484861167886462,5.172,5.58462089137609,4.759379108623909,0.05864141617591179,1.8671282420555753,0.0709256175034744,0.046357214848349176,1.9389435268859343,1.7953129572252162,21970944
6.138,6.7726148438226135,5.503385156177386,5.214,5.790527536202739,4.637472463797262,0.053205538121983365,1.8897525543967884,0.06466504678004446,0.041746029463922266,1.9609114570046537,1.818593651788923,22134784
6.297999999999999,6.970306477731695,5.625693522268303,5.236,5.993762495772916,4.478237504227083,0.058600325308119205,1.868204911549886,0.07240902184460753,0.04479162877163088,1.9455344965765642,1.7908753265232078,22298624
6.032,6.773522757573899,5.290477242426101,5.11,5.65109148949138,4.568908510508621,0.04720159109371401,1.8681799506147705,0.05364094525532961,0.04076223693209841,1.9620828216481487,1.7742770795813922,22462464
6.367,6.945740874658081,5.788259125341919,5.036,5.509776318530168,4.562223681469831,0.050182706614335326,1.8810239518682164,0.05862275067154624,0.041742662557124416,1.932698516476312,1.8293493872601208,22626304
6.1530000000000005,6.858521792717986,5.447478207282015,5.488,6.0597656862736695,4.916234313726331,0.05201581890384351,1.857496479153633,0.06208307164098062,0.041948566166706405,1.9370978241432697,1.7778951341639964,22790144
6.391,7.0902631836440415,5.6917368163559585,5.304,5.702652731083083,4.905347268916918,0.05121966504181419,1.8794703319668773,0.06205800937830369,0.040381320705324686,1.9564331806625503,1.8025074832712042,22953984
5.922999999999999,6.647182987925013,5.1988170120749855,5.191,5.657850083003098,4.724149916996901,0.049173770425841166,1.871690046787262,0.05577622900012033,0.042571311851562,1.939347871449915,1.8040322221246088,23117824
6.401000000000001,7.25310856115873,5.548891438841271,5.209,5.751410361257968,4.666589638742031,0.05486264891612029,1.9179715265830357,0.06791334991599379,0.04181194791624679,1.978881481103958,1.8570615720621135,23281664
6.155,6.816169418530531,5.49383058146947,5.3180000000000005,5.784943251370015,4.851056748629986,0.0543186063257356,1.8869157294432324,0.06504017886215867,0.043597033789312525,1.934077685134211,1.8397537737522538,23445504
6.37,7.074244275802083,5.6657557241979175,5.16,5.604769603277922,4.715230396722078,0.0559099810974051,1.8636782536904017,0.06341570345625909,0.04840425873855112,1.929477811033744,1.7978786963470594,23609344
6.3740000000000006,7.277628242143859,5.470371757856142,5.051,5.642852177490292,4.459147822509708,0.04816553771185375,1.8889303013682366,0.05669574496972101,0.03963533045398649,1.9765690616208413,1.8012915411156318,23773184
6.184,6.835462969016659,5.532537030983342,5.232999999999999,5.633575835516821,4.832424164483177,0.05230761213848985,1.8645142306884128,0.06458473220104968,0.04003049207593001,1.9156718075095278,1.8133566538672978,23937024
6.243,6.9218379777236985,5.564162022276302,5.212000000000001,5.684986257728489,4.739013742271513,0.051100332352022285,1.8765886788566906,0.0637544104128577,0.038446254291186865,1.9126407408014803,1.8405366169119008,24100864
6.005,6.6606714116079795,5.34932858839202,5.304,5.890296853138408,4.717703146861592,0.04624266574004039,1.8753624896208447,0.05590580340445667,0.03657952807562411,1.9389791860869183,1.8117457931547711,24264704
6.045,6.829898082555945,5.260101917444055,5.107,5.518316180085345,4.695683819914655,0.053895980507756194,1.8544821018973987,0.06423211731659949,0.0435598436989129,1.923185486363499,1.7857787174312985,24428544
6.051,6.919475100391486,5.182524899608515,5.38,5.817469998971358,4.942530001028642,0.051500796480104284,1.8481300706664718,0.06564029196103993,0.03736130099916864,1.929861837638427,1.7663983036945168,24592384
6.055,6.738757998125068,5.371242001874932,5.029,5.666125576319143,4.391874423680857,0.0599830258172005,1.8467160334189732,0.07750211194829468,0.04246393968610631,1.8967662207788674,1.796665846059079,24756224
6.043999999999999,6.584873367804331,5.5031266321956664,5.226000000000001,5.865893741178956,4.5861062588210455,0.04991540232052401,1.8590375969807305,0.05628943886627348,0.043541365774774535,1.896102211416911,1.8219729825445499,24920064


==> data/progress-plunder-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
4.337000000000001,4.551291857054813,4.122708142945188,4.388,4.723225297374766,4.052774702625234,0.0,2.707256239652634,0.0,0.0,2.707597882101865,2.7069145972034026,16384
4.197,4.433983121761868,3.960016878238133,4.161,4.4852977027362355,3.8367022972637637,0.0,2.6274887323379517,0.0,0.0,2.6718337679267643,2.583143696749139,180224
3.7959999999999994,4.0857654223678175,3.5062345776321813,3.999999999999999,4.307115613409673,3.692884386590326,0.0,2.546235916018486,0.0,0.0,2.621076747189843,2.4713950848471296,344064
3.6449999999999996,4.1188617941974215,3.1711382058025777,3.707,4.172103214351395,3.2418967856486045,0.0,2.5141572773456575,0.0,0.0,2.601913182137464,2.426401372553851,507904
3.8890000000000002,4.198045304122227,3.579954695877773,3.97,4.3316075220456565,3.6083924779543435,0.07879815314087558,2.5248552829027178,0.08572123821472846,0.07187506806702271,2.6265083243665375,2.423202241438898,671744
3.8729999999999998,4.246765969558492,3.499234030441507,4.218,4.525759646477572,3.910240353522428,0.07879815314087558,2.53304500579834,0.08572123821472846,0.07187506806702271,2.60918970629116,2.45690030530552,835584
3.918,4.251820310945874,3.584179689054126,3.9520000000000004,4.2310627169652015,3.6729372830347993,0.07879815314087558,2.52625267803669,0.08572123821472846,0.07187506806702271,2.594587921178726,2.4579174348946538,999424
4.107,4.4913969302687,3.7226030697313,4.071,4.4441876203734525,3.6978123796265474,0.055280346922336285,2.513639345765114,0.06256952173031548,0.04799117211435709,2.5813482927968083,2.4459303987334193,1163264
4.149,4.43648739102785,3.86151260897215,4.046,4.255723627662694,3.836276372337307,0.055280346922336285,2.4920186042785644,0.06256952173031548,0.04799117211435709,2.5573335637079597,2.426703644849169,1327104
4.047,4.460304972145266,3.6336950278547326,3.946,4.284738837454461,3.6072611625455386,0.055280346922336285,2.4597220927476884,0.06256952173031548,0.04799117211435709,2.5229074314087976,2.396536754086579,1490944
4.074,4.488226990911988,3.659773009088012,3.979,4.291840214806217,3.6661597851937833,0.05399059948807307,2.4702946335077285,0.06013453857777,0.04784666039837614,2.537780659074178,2.402808607941279,1654784
4.292,4.725331282046427,3.858668717953573,4.084999999999999,4.59441633267888,3.5755836673211183,0.05399059948807307,2.475144535303116,0.06013453857777,0.04784666039837614,2.549971717719514,2.400317352886718,1818624
4.276,4.715208378790751,3.8367916212092488,4.295999999999999,4.592654681405839,3.99934531859416,0.05399059948807307,2.485483539104462,0.06013453857777,0.04784666039837614,2.600235886302733,2.3707311919061906,1982464
4.426,4.853228276217762,3.9987717237822387,4.571,4.989029903236599,4.152970096763401,0.054766015298446234,2.5067645102739333,0.05937646090593709,0.05015556969095538,2.576737707553692,2.4367913129941745,2146304
4.57,5.010885472657016,4.129114527342985,4.4719999999999995,5.092270908555285,3.8517290914447138,0.054766015298446234,2.4961700588464737,0.05937646090593709,0.05015556969095538,2.576927016624323,2.415413101068624,2310144
4.529000000000001,4.949486622854997,4.108513377145004,4.445,4.834493260532195,4.0555067394678055,0.054766015298446234,2.4888060808181764,0.05937646090593709,0.05015556969095538,2.5649799172115744,2.4126322444247785,2473984
4.503,4.860324782235994,4.145675217764007,4.4670000000000005,4.914728712503454,4.019271287496547,0.05295303640538498,2.5042135298252104,0.05756029213742344,0.048345780673346515,2.579969488793402,2.428457570857019,2637824
4.728,5.09937043501065,4.356629564989349,4.524000000000001,4.839125371876021,4.208874628123981,0.05295303640538498,2.490543043613434,0.05756029213742344,0.048345780673346515,2.5533971915131297,2.427688895713738,2801664
5.113999999999999,5.669809319821105,4.558190680178893,4.596,5.042860157096155,4.149139842903845,0.05295303640538498,2.4791843801736833,0.05756029213742344,0.048345780673346515,2.579497627809631,2.3788711325377356,2965504
4.8340000000000005,5.320912723185583,4.347087276814418,4.768,5.2855287431631215,4.250471256836878,0.05295303640538498,2.4721323639154433,0.05756029213742344,0.048345780673346515,2.5637671246179723,2.3804976032129144,3129344
4.8709999999999996,5.518741460769649,4.22325853923035,4.763,5.224238549993385,4.301761450006615,0.05236100164041389,2.4687298059463503,0.05696192475187458,0.047760078528953205,2.560733641798876,2.3767259700938244,3293184
4.889999999999999,5.598067793364447,4.18193220663555,4.607,5.269737504597408,3.9442624954025916,0.05236100164041389,2.481389397382736,0.05696192475187458,0.047760078528953205,2.5715557188929834,2.391223075872489,3457024
5.207000000000001,5.868423464960234,4.545576535039768,4.753,5.413470286992534,4.092529713007466,0.05236100164041389,2.49047289788723,0.05696192475187458,0.047760078528953205,2.556969744734395,2.4239760510400647,3620864
5.414999999999999,6.089599881411195,4.740400118588803,4.859,5.563250665601389,4.154749334398611,0.05234620406590691,2.483537897467613,0.05648513222601447,0.04820727590579935,2.5645882000298412,2.402487594905385,3784704
5.089999999999999,5.816305720754007,4.3636942792459905,4.796000000000001,5.377363913568774,4.214636086431228,0.05234620406590691,2.473442941904068,0.05648513222601447,0.04820727590579935,2.551294680008752,2.395591203799384,3948544
5.425,6.204079585151606,4.645920414848393,5.011000000000001,5.769491265605611,4.252508734394391,0.05234620406590691,2.4685202091932297,0.05648513222601447,0.04820727590579935,2.535546881753673,2.4014935366327865,4112384
5.4159999999999995,6.2995632405210165,4.5324367594789825,5.171,6.158030394668776,4.1839696053312245,0.054146754592905647,2.4744466602802277,0.059508814810514225,0.04878469437529707,2.532651302610406,2.4162420179500494,4276224
5.6610000000000005,6.332914429075608,4.989085570924393,5.007,5.792443186996997,4.221556813003002,0.054146754592905647,2.4704679220914842,0.059508814810514225,0.04878469437529707,2.550207425936917,2.3907284182460513,4440064
5.534000000000001,6.146734852933959,4.921265147066042,5.385,6.104044504881304,4.665955495118696,0.054146754592905647,2.47603654563427,0.059508814810514225,0.04878469437529707,2.541293739909192,2.4107793513593476,4603904
5.808999999999999,6.4908276908427815,5.127172309157217,5.248,5.810455331559761,4.685544668440239,0.0525545448997642,2.463650166988373,0.056774145903795425,0.04833494389573298,2.5222923632188348,2.405007970757911,4767744
5.779999999999999,6.786161020910669,4.77383897908933,5.447,6.598121626936094,4.295878373063906,0.0525545448997642,2.454646635055542,0.056774145903795425,0.04833494389573298,2.5305521094401286,2.378741160670955,4931584
6.066,7.27095809055751,4.8610419094424895,5.472,6.33321774250186,4.6107822574981405,0.0525545448997642,2.482361975312233,0.056774145903795425,0.04833494389573298,2.540734344687393,2.4239896059370727,5095424
6.061000000000001,6.898059735024927,5.223940264975075,5.505999999999999,6.485665248949863,4.526334751050135,0.05439082856576832,2.4660047590732574,0.05995979990328072,0.048821857228255924,2.525606341957884,2.406403176188631,5259264
6.131,7.35858665681898,4.90341334318102,5.25,5.982570815689514,4.517429184310486,0.05439082856576832,2.477421697974205,0.05995979990328072,0.048821857228255924,2.5370241043149804,2.41781929163343,5423104
6.237,7.545663822377619,4.9283361776223815,5.581999999999999,6.720655347328592,4.4433446526714055,0.05439082856576832,2.4433848202228545,0.05995979990328072,0.048821857228255924,2.527292568496484,2.359477071949225,5586944
6.232,7.798025542575855,4.665974457424145,5.401,6.61707113278788,4.184928867212119,0.05439082856576832,2.4462072640657424,0.05995979990328072,0.048821857228255924,2.5228172445114203,2.3695972836200645,5750784
6.118999999999999,7.68754359199864,4.550456408001358,5.542,6.956608072930449,4.12739192706955,0.055842794467177194,2.4588109970092775,0.06499653831229477,0.04668905062205962,2.5193372056729597,2.3982847883455953,5914624
6.401000000000001,8.14346635548581,4.658533644514192,5.6659999999999995,7.225501202307968,4.106498797692031,0.055842794467177194,2.4472238808870315,0.06499653831229477,0.04668905062205962,2.5232354087457742,2.3712123530282887,6078464
6.45,8.329553138381568,4.570446861618432,5.55,6.971738372556638,4.1282616274433614,0.055842794467177194,2.4483100444078447,0.06499653831229477,0.04668905062205962,2.5125932081697195,2.38402688064597,6242304
6.442,8.200014789471352,4.683985210528649,5.583,7.176493332273468,3.9895066677265323,0.05503212268101071,2.426277732849121,0.0665721145180213,0.043492130844000124,2.4864558046356593,2.366099661062583,6406144
6.575,8.603626382555447,4.546373617444553,5.755999999999999,7.289037507695098,4.222962492304901,0.05503212268101071,2.4376051843166353,0.0665721145180213,0.043492130844000124,2.4939132540812494,2.381297114552021,6569984
6.682,8.831524598603142,4.532475401396859,5.758999999999999,7.3105569599598965,4.207443040040101,0.05503212268101071,2.4279957681894304,0.0665721145180213,0.043492130844000124,2.4787925825890453,2.3771989537898155,6733824
6.565,8.478087818162042,4.651912181837959,5.812,7.501975147746262,4.122024852253738,0.05380804280977517,2.421274331212044,0.06613572628768045,0.04148035933186989,2.477959136167291,2.364589526256797,6897664
6.761999999999999,8.99209775570489,4.5319022442951065,5.954000000000001,7.876286138950183,4.031713861049818,0.05380804280977517,2.440352788567543,0.06613572628768045,0.04148035933186989,2.493538724693043,2.3871668524420433,7061504
6.661,8.756516404135267,4.565483595864732,6.01,7.948716069980336,4.071283930019663,0.05380804280977517,2.4192402452230453,0.06613572628768045,0.04148035933186989,2.4779313233695306,2.36054916707656,7225344
6.769,9.124743831574223,4.413256168425777,5.866999999999999,7.786677316634229,3.9473226833657686,0.056486715995629266,2.433218589425087,0.06986691991753703,0.04310651207372151,2.491721024061239,2.3747161547889353,7389184
7.003,9.472040501895423,4.533959498104577,6.217,8.064658247620484,4.369341752379515,0.056486715995629266,2.43910508453846,0.06986691991753703,0.04310651207372151,2.4772424292639297,2.40096773981299,7553024
7.234,9.475812659434325,4.992187340565675,5.933999999999999,7.718798027789139,4.14920197221086,0.056486715995629266,2.446979945898056,0.06986691991753703,0.04310651207372151,2.5027528984716683,2.391206993324444,7716864
7.742,10.338154078632469,5.145845921367531,6.379,8.458857927840263,4.299142072159736,0.05733067342754714,2.4591207653284073,0.07214602191776624,0.04251532493732804,2.5071014630718857,2.411140067584929,7880704
7.888,10.087485394359327,5.688514605640673,6.404000000000001,8.11773977021017,4.690260229789833,0.05733067342754714,2.4636742144823076,0.07214602191776624,0.04251532493732804,2.5120726260250756,2.4152758029395396,8044544
7.607000000000001,9.80723657818881,5.406763421811192,6.673,8.385892582738334,4.960107417261666,0.05733067342754714,2.455772045254707,0.07214602191776624,0.04251532493732804,2.5110412582205135,2.400502832288901,8208384
7.546000000000001,9.36491835990514,5.7270816400948625,7.1209999999999996,9.175689514257567,5.066310485742433,0.05733067342754714,2.429978770017624,0.07214602191776624,0.04251532493732804,2.489954273112522,2.3700032669227262,8372224
7.947999999999999,9.971995059282506,5.9240049407174915,6.768000000000001,8.242217080351466,5.293782919648535,0.061227294138961906,2.4461468040943144,0.07241339915768123,0.05004118912024258,2.502147612632942,2.3901459955556867,8536064
8.369,10.596857490954033,6.141142509045967,7.43,9.239707158630921,5.620292841369079,0.061227294138961906,2.4413400262594225,0.07241339915768123,0.05004118912024258,2.4856166248861027,2.3970634276327423,8699904
8.221,10.108005299409623,6.333994700590377,7.258000000000001,9.101414223662172,5.414585776337831,0.061227294138961906,2.4377713054418564,0.07241339915768123,0.05004118912024258,2.4832961792515644,2.3922464316321483,8863744
8.120000000000001,10.265684040114015,5.9743159598859865,6.647000000000001,8.27994856012062,5.014051439879383,0.0628563958831364,2.4380609929561614,0.0717638566183438,0.05394893514792903,2.4896820807647035,2.3864399051476193,9027584
8.703,10.98874736136783,6.417252638632169,7.450000000000001,9.03681441889088,5.863185581109121,0.0628563958831364,2.43955836892128,0.0717638566183438,0.05394893514792903,2.4894133620870886,2.3897033757554715,9191424
8.898,11.22496282737821,6.571037172621788,7.796000000000001,10.188142136245254,5.403857863754748,0.0628563958831364,2.441036340594292,0.0717638566183438,0.05394893514792903,2.515347460788587,2.3667252203999967,9355264
8.837,10.614768545114915,7.059231454885085,7.848000000000002,10.0015867755909,5.694413224409104,0.06534729745638584,2.4316585659980774,0.0763433707162215,0.05435122419655018,2.4948513154956244,2.3684658165005303,9519104
8.819,10.907034721933522,6.7309652780664795,8.061,9.96331674544488,6.15868325455512,0.06534729745638584,2.422580674290657,0.0763433707162215,0.05435122419655018,2.4911464304104456,2.3540149181708685,9682944
9.044,11.05752030036948,7.03047969963052,7.802,9.48810082735286,6.11589917264714,0.06534729745638584,2.4211948782205583,0.0763433707162215,0.05435122419655018,2.4973717262794985,2.345018030161618,9846784
9.419,11.490663341375717,7.347336658624284,7.686999999999999,9.16123234261089,6.212767657389107,0.06669091143409481,2.4272593915462495,0.0759101574666036,0.05747166540158601,2.498564051489129,2.35595473160337,10010624
9.361999999999998,11.202721597635012,7.521278402364984,7.917,9.488439149315047,6.345560850684953,0.06669091143409481,2.4213090598583222,0.0759101574666036,0.05747166540158601,2.480662593406416,2.3619555263102283,10174464
9.447,11.26879609177317,7.625203908226828,8.552999999999999,10.044965482174437,7.061034517825562,0.06669091143409481,2.4202601581811907,0.0759101574666036,0.05747166540158601,2.482212354916123,2.3583079614462585,10338304
10.049,12.06663946234207,8.031360537657928,8.380999999999998,9.788035536153936,6.97396446384606,0.06766371671286224,2.4228978931903837,0.07565031393019483,0.05967711949552965,2.468616260881999,2.3771795254987684,10502144
10.224,12.720846811480431,7.727153188519568,8.619,10.733769254552373,6.504230745447627,0.06766371671286224,2.413527715206146,0.07565031393019483,0.05967711949552965,2.461833429412056,2.365222001000236,10665984
10.283000000000001,11.516069746608036,9.049930253391967,8.776,10.302664337698369,7.249335662301631,0.06766371671286224,2.4111941784620283,0.07565031393019483,0.05967711949552965,2.461538060836381,2.360850296087676,10829824
9.92,11.338858696276693,8.501141303723307,8.510000000000002,9.942766554606857,7.077233445393146,0.06766371671286224,2.4179631978273393,0.07565031393019483,0.05967711949552965,2.4657238427646395,2.370202552890039,10993664
9.825,11.43379613375965,8.216203866240349,8.681000000000001,10.536690976428996,6.825309023571005,0.06936974879839297,2.4154482573270797,0.0782741863794169,0.06046531121736905,2.4658937521380864,2.365002762516073,11157504
10.062000000000001,12.349945803553922,7.77405419644608,8.510000000000002,9.828976876218839,7.191023123781164,0.06936974879839297,2.4066561073064805,0.0782741863794169,0.06046531121736905,2.470972931086175,2.342339283526786,11321344
10.407,12.006675279548947,8.807324720451053,8.553999999999998,10.233215292927024,6.874784707072972,0.06936974879839297,2.3944848269224166,0.0782741863794169,0.06046531121736905,2.475971545992457,2.3129981078523763,11485184
9.99,11.120610454577527,8.859389545422474,8.865,10.683737199267668,7.0462628007323325,0.07272466917414322,2.386613330245018,0.08096089308420636,0.06448844526408008,2.4521004767896355,2.3211261837004007,11649024
10.331,12.019812896682163,8.642187103317836,8.788,10.530829882690792,7.045170117309208,0.07272466917414322,2.3885714918375016,0.08096089308420636,0.06448844526408008,2.4746667114547463,2.302476272220257,11812864
10.288999999999998,12.68013132219876,7.897868677801236,8.884999999999998,10.198386843241547,7.571613156758449,0.07272466917414322,2.3952878564596176,0.08096089308420636,0.06448844526408008,2.4797942826075805,2.3107814303116547,11976704
10.225,12.106410375223863,8.343589624776136,8.495000000000001,10.381516631254547,6.608483368745455,0.07499935375456815,2.397487258911133,0.08207207622354655,0.06792663128558975,2.4730963230629093,2.3218781947593565,12140544
10.142999999999999,11.371104637235767,8.91489536276423,8.908999999999999,10.623744587394867,7.19425541260513,0.07499935375456815,2.399565947055817,0.08207207622354655,0.06792663128558975,2.4677878271067364,2.3313440670048973,12304384
10.321,12.32179709116142,8.32020290883858,8.552000000000001,10.80014946122361,6.303850538776393,0.07499935375456815,2.3899212002754213,0.08207207622354655,0.06792663128558975,2.454646091094295,2.3251963094565475,12468224
10.360999999999999,12.189520987027493,8.532479012972505,8.822,10.704406969812851,6.939593030187148,0.07446685057990782,2.390519252419472,0.08203751433157114,0.0668961868282445,2.454909707655524,2.3261287971834195,12632064
10.913,12.962473346984536,8.863526653015464,9.526,11.419748663365866,7.632251336634135,0.07446685057990782,2.40516582429409,0.08203751433157114,0.0668961868282445,2.4657171047366484,2.344614543851532,12795904
10.521999999999998,12.479093763722116,8.564906236277881,9.236,10.942688020699741,7.529311979300259,0.07446685057990782,2.3972934603691103,0.08203751433157114,0.0668961868282445,2.4510879835571493,2.3434989371810713,12959744
10.266,12.051464645407464,8.480535354592536,8.976,10.760624330216308,7.191375669783695,0.0766521352939283,2.4120587557554245,0.08415173667057736,0.06915253391727923,2.4601363772865525,2.3639811342242965,13123584
11.105,13.31781381955193,8.892186180448071,9.519,11.7506740353376,7.287325964662402,0.0766521352939283,2.4075878351926803,0.08415173667057736,0.06915253391727923,2.4801986336842266,2.334977036701134,13287424
11.485,13.857160407729628,9.11283959227037,9.407999999999998,11.47086111990119,7.345138880098806,0.0766521352939283,2.3938053220510485,0.08415173667057736,0.06915253391727923,2.4791904499154094,2.3084201941866875,13451264
11.279000000000002,13.66924873182688,8.888751268173124,9.613999999999999,11.540256473058559,7.687743526941439,0.0766521352939283,2.394993618130684,0.08415173667057736,0.06915253391727923,2.4682805962150467,2.321706640046321,13615104
11.283000000000003,13.6935561598934,8.872443840106605,9.444999999999999,11.577675549632431,7.312324450367566,0.0782684563728556,2.394483381509781,0.0868784743506872,0.06965843839502399,2.456982403855997,2.3319843591635645,13778944
11.675999999999998,13.296569035863635,10.055430964136361,9.757,11.579707052710337,7.934292947289663,0.0782684563728556,2.4061332821846007,0.0868784743506872,0.06965843839502399,2.4555383531503803,2.356728211218821,13942784
11.440999999999999,14.010301266881717,8.871698733118281,9.818999999999999,11.58611884150444,8.051881158495558,0.0782684563728556,2.385316303372383,0.0868784743506872,0.06965843839502399,2.4538169353662065,2.31681567137856,14106624
11.857,13.77750019526164,9.936499804738359,10.202000000000002,12.209245874326314,8.19475412567369,0.0766685770059363,2.3913142144680024,0.08466262098639234,0.06867453302548025,2.462238380341487,2.320390048594518,14270464
11.191,13.258720725823485,9.123279274176516,10.206,12.570187809798536,7.841812190201463,0.0766685770059363,2.3932977467775345,0.08466262098639234,0.06867453302548025,2.450426006299917,2.336169487255152,14434304
11.466000000000001,13.573701117331394,9.358298882668608,10.122,12.006260066975894,8.237739933024105,0.0766685770059363,2.395544770359993,0.08466262098639234,0.06867453302548025,2.434164512052645,2.3569250286673404,14598144
11.886,13.649253810431158,10.12274618956884,10.212,12.050938824431089,8.37306117556891,0.07820454998685208,2.412121170759201,0.08557351438607871,0.07083558558762545,2.4517997032227776,2.3724426382956243,14761984
12.1,13.838177206155919,10.36182279384408,10.0,12.122809459183749,7.877190540816251,0.07820454998685208,2.3955435037612913,0.08557351438607871,0.07083558558762545,2.456694545301317,2.3343924622212655,14925824
11.705000000000002,13.932021553555334,9.47797844644467,10.255999999999998,12.234227489446043,8.277772510553953,0.07820454998685208,2.391975060105324,0.08557351438607871,0.07083558558762545,2.44161865892788,2.3423314612827677,15089664
12.100999999999999,14.43421430648794,9.767785693512058,10.172,12.043105555547308,8.300894444452693,0.08063878075008682,2.3926159113645555,0.0871457254354332,0.07413183606474044,2.4410344225456932,2.344197400183418,15253504
12.443999999999999,14.587036163950575,10.300963836049423,9.464000000000002,11.112588487161064,7.81541151283894,0.08063878075008682,2.3907913327217103,0.0871457254354332,0.07413183606474044,2.4600417913748345,2.321540874068586,15417344
12.232,14.522038427625178,9.94196157237482,10.179000000000002,12.024846418313292,8.333153581686712,0.08063878075008682,2.390266165137291,0.0871457254354332,0.07413183606474044,2.4670723399395986,2.3134599903349833,15581184
12.325,14.678101145297413,9.971898854702586,10.096,12.360531739675999,7.831468260324002,0.07907903910563616,2.3884479224681856,0.08474365629698695,0.07341442191428536,2.4442686560432465,2.3326271888931247,15745024
12.642999999999999,14.721600731261296,10.564399268738702,10.678999999999998,12.890259595796024,8.467740404203973,0.07907903910563616,2.3987637639045714,0.08474365629698695,0.07341442191428536,2.446881815618165,2.350645712190978,15908864
12.738000000000001,15.348397670854004,10.127602329145999,10.517,13.118868751493817,7.9151312485061815,0.07907903910563616,2.3970664501190186,0.08474365629698695,0.07341442191428536,2.4470159238305675,2.3471169764074697,16072704
11.916999999999998,13.72966130316725,10.104338696832746,10.542,12.958161418448693,8.125838581551307,0.07907903910563616,2.406778860092163,0.08474365629698695,0.07341442191428536,2.4544766162864695,2.3590811038978563,16236544
12.314,14.696356816264096,9.931643183735904,10.107999999999999,12.069284273123097,8.1467157268769,0.08104691052340054,2.3948602229356766,0.08773709063141134,0.07435673041538975,2.456910735655554,2.332809710215799,16400384
12.361999999999998,14.20267813590535,10.521321864094647,10.549000000000001,12.540042189407348,8.557957810592654,0.08104691052340054,2.378478839993477,0.08773709063141134,0.07435673041538975,2.4391779516563044,2.3177797283306494,16564224
12.147000000000002,15.14629341679003,9.147706583209974,10.635000000000002,12.515623566799057,8.754376433200946,0.08104691052340054,2.3717655152082444,0.08773709063141134,0.07435673041538975,2.4113301645052516,2.332200865911237,16728064
12.517999999999999,14.873235869292074,10.162764130707924,10.408999999999999,12.382202726533691,8.435797273466306,0.08114510587723389,2.3758233308792116,0.0866694165771934,0.07562079517727438,2.4257338667499653,2.325912795008458,16891904
12.600999999999999,14.387138012584693,10.814861987415306,10.313999999999998,12.531152227520698,8.096847772479299,0.08114510587723389,2.3849336236715315,0.0866694165771934,0.07562079517727438,2.434729440422694,2.335137806920369,17055744
12.372,15.031292387083452,9.712707612916548,10.453999999999999,12.824502900230243,8.083497099769755,0.08114510587723389,2.391529303789139,0.0866694165771934,0.07562079517727438,2.4287189351686913,2.3543396724095866,17219584
12.998,15.2593350039302,10.736664996069798,10.537,12.191817512597689,8.882182487402313,0.08087839662118006,2.39166399538517,0.08641989914667098,0.07533689409568914,2.41651390861086,2.3668140821594803,17383424
12.151,14.390823430540898,9.911176569459101,10.41,12.84733050692761,7.97266949307239,0.08087839662118006,2.4032625168561936,0.08641989914667098,0.07533689409568914,2.4420860931569157,2.3644389405554715,17547264
12.476000000000003,14.73105742720668,10.220942572793325,10.564,12.469918151443025,8.658081848556975,0.08087839662118006,2.4056210815906525,0.08641989914667098,0.07533689409568914,2.433543623257584,2.377698539923721,17711104
12.615,14.052179529495184,11.177820470504816,10.892,12.439073366068978,9.34492663393102,0.08263862090070684,2.408617854118347,0.09006115664828981,0.07521608515312386,2.428529685170005,2.3887060230666894,17874944
13.096999999999998,15.001521199671979,11.192478800328017,10.797999999999998,12.667817103355297,8.9281828966447,0.08263862090070684,2.392282971739769,0.09006115664828981,0.07521608515312386,2.4226055654692775,2.3619603780102603,18038784
13.300999999999998,15.735454559033705,10.866545440966291,10.531,12.250095401657513,8.811904598342489,0.08263862090070684,2.3947913706302644,0.09006115664828981,0.07521608515312386,2.4333711668685036,2.356211574392025,18202624
12.930000000000001,15.081362359064602,10.7786376409354,10.221,12.060594792338792,8.381405207661208,0.08265541583702236,2.4011317163705828,0.0924619967365122,0.07284883493753253,2.4334392711606516,2.368824161580514,18366464
12.925,15.713061154279082,10.13693884572092,10.425,12.62968705262221,8.220312947377792,0.08265541583702236,2.3942097395658495,0.0924619967365122,0.07284883493753253,2.438729384344484,2.349690094787215,18530304
12.672999999999998,14.186446728497568,11.159553271502428,11.370999999999999,13.763824481653428,8.97817551834657,0.08265541583702236,2.3788312166929244,0.0924619967365122,0.07284883493753253,2.414035231285495,2.343627202100354,18694144
12.485,15.130941231395738,9.83905876860426,10.857,13.090611649324922,8.623388350675077,0.08265541583702236,2.376192218065262,0.0924619967365122,0.07284883493753253,2.428832705924559,2.3235517302059647,18857984
13.023,15.271453023747661,10.774546976252338,10.561000000000002,12.321150277675178,8.800849722324825,0.08251155781011518,2.3639688163995745,0.09218284082447852,0.07284027479575185,2.432140035275977,2.2957975975231717,19021824
13.288,15.803463376795616,10.772536623204385,11.407,13.43137669419503,9.38262330580497,0.08251155781011518,2.380884164571762,0.09218284082447852,0.07284027479575185,2.43036071113572,2.331407618007804,19185664
12.822,14.691640607175614,10.952359392824384,10.571,12.20782894646936,8.934171053530639,0.08251155781011518,2.389446425437927,0.09218284082447852,0.07284027479575185,2.4527599444484394,2.3261329064274148,19349504
13.172,15.678618439252373,10.665381560747628,11.012,13.031434574330152,8.992565425669849,0.08402879636648014,2.3889936774969103,0.09493013732723848,0.0731274554057218,2.4533435048789154,2.324643850114905,19513344
13.578,16.202034298556327,10.953965701443671,11.070000000000002,13.197552584544036,8.942447415455968,0.08402879636648014,2.37155721783638,0.09493013732723848,0.0731274554057218,2.4459623382110656,2.297152097461695,19677184
13.703999999999997,15.786773151353739,11.621226848646256,11.040000000000001,13.894074280743233,8.185925719256769,0.08402879636648014,2.37258640229702,0.09493013732723848,0.0731274554057218,2.4469113877438966,2.298261416850143,19841024
13.450999999999999,15.1538708113066,11.748129188693397,10.958,13.438684582932703,8.477315417067297,0.0870231229213762,2.381701174378395,0.0962725279046346,0.07777371793811781,2.4534064516223357,2.309995897134454,20004864
13.244000000000003,15.620788589673051,10.867211410326956,11.547,13.972015670052464,9.121984329947537,0.0870231229213762,2.3799645602703094,0.0962725279046346,0.07777371793811781,2.452307701585194,2.3076214189554247,20168704
13.588999999999999,15.980578767258146,11.197421232741851,11.582000000000003,14.226631543334538,8.937368456665467,0.0870231229213762,2.3866224616765974,0.0962725279046346,0.07777371793811781,2.4484507817684533,2.3247941415847415,20332544
13.966000000000003,16.59463158316262,11.337368416837387,11.060999999999998,13.596316351069426,8.52568364893057,0.0858825985990127,2.3956397265195846,0.0957325401551096,0.07603265704291581,2.4528005051860173,2.338478947853152,20496384
13.534,15.174726668278419,11.893273331721582,11.379999999999999,13.432354745164684,9.327645254835314,0.0858825985990127,2.3899691343307494,0.0957325401551096,0.07603265704291581,2.4306832181605653,2.3492550505009335,20660224
14.469000000000003,17.14299869109916,11.795001308900847,11.978000000000002,14.508011067169472,9.447988932830532,0.0858825985990127,2.3877500176429747,0.0957325401551096,0.07603265704291581,2.4285415968983695,2.34695843838758,20824064
13.275,15.7501212091532,10.799878790846801,11.372,13.105186660461014,9.638813339538986,0.0851880741741903,2.395350584387779,0.09366827485651157,0.07670787349186904,2.446192005407408,2.34450916336815,20987904
13.856,16.647960601441216,11.064039398558783,11.565000000000001,13.729320909661967,9.400679090338036,0.0851880741741903,2.4020046263933184,0.09366827485651157,0.07670787349186904,2.459968945342742,2.344040307443895,21151744
13.681000000000001,16.54381836657515,10.818181633424853,11.429999999999998,13.762020583099556,9.09797941690044,0.0851880741741903,2.4034401744604112,0.09366827485651157,0.07670787349186904,2.461590795447735,2.3452895534730875,21315584
13.649999999999997,16.123163965449923,11.176836034550071,12.0,14.67477849550201,9.32522150449799,0.0851880741741903,2.3848478585481643,0.09366827485651157,0.07670787349186904,2.448766493661325,2.3209292234350034,21479424
13.693000000000001,16.065884531535406,11.320115468464596,11.721,14.169752539559685,9.272247460440315,0.08431648483877624,2.3796386241912844,0.09356586974274926,0.07506709993480322,2.4351734801245897,2.324103768257979,21643264
14.821000000000002,17.413552603130746,12.228447396869257,12.698,15.55230131555868,9.843698684441321,0.08431648483877624,2.386776641011238,0.09356586974274926,0.07506709993480322,2.4466177701962546,2.3269355118262216,21807104
14.629999999999999,17.437351064615896,11.822648935384104,12.305000000000001,15.40108543163783,9.208914568362173,0.08431648483877624,2.3791822880506515,0.09356586974274926,0.07506709993480322,2.442420879938706,2.3159436961625968,21970944
14.460000000000003,17.146216670337672,11.773783329662333,11.493,13.838655771847183,9.147344228152818,0.081922173313463,2.3858999967575074,0.08976122635510222,0.07408312027182379,2.4381708886879556,2.333629104827059,22134784
13.758999999999997,16.10216217961967,11.415837820380327,12.077000000000002,14.683695417573755,9.470304582426248,0.081922173313463,2.3770892560482024,0.08976122635510222,0.07408312027182379,2.4428596726001905,2.3113188394962143,22298624
14.552999999999997,17.38673975516454,11.719260244835455,11.942000000000004,15.13497604125055,8.749023958749458,0.081922173313463,2.3493365198373795,0.08976122635510222,0.07408312027182379,2.417078922345277,2.281594117329482,22462464
14.209,17.013865237404463,11.404134762595536,12.224999999999998,14.471683110721223,9.978316889278773,0.08420288231836817,2.378214454650879,0.09313964171218148,0.07526612292455487,2.4407983422639314,2.3156305670378265,22626304
14.462,16.73200352422634,12.19199647577366,11.660999999999998,14.435878195524984,8.886121804475012,0.08420288231836817,2.371193054318428,0.09313964171218148,0.07526612292455487,2.417674161403722,2.324711947233134,22790144
14.790000000000001,17.02638100510624,12.55361899489376,12.297,14.336509990169208,10.257490009830793,0.08420288231836817,2.3664991348981856,0.09313964171218148,0.07526612292455487,2.41182048022029,2.3211777895760815,22953984
14.658999999999997,16.547943884820295,12.770056115179699,11.745000000000001,14.162913356594897,9.327086643405105,0.08480963832428941,2.37462974190712,0.09398475957898861,0.0756345170695902,2.432170633579287,2.3170888502349527,23117824
14.762,16.901587810771037,12.622412189228964,12.086000000000002,14.737973604695192,9.434026395304812,0.08480963832428941,2.3761118352413177,0.09398475957898861,0.0756345170695902,2.4271664691793697,2.3250572013032658,23281664
14.444999999999999,16.78145564905478,12.108544350945218,12.255999999999998,14.081383247430521,10.430616752569476,0.08480963832428941,2.359783485531807,0.09398475957898861,0.0756345170695902,2.421275221837826,2.298291749225788,23445504
14.169,16.980659474402973,11.357340525597028,11.934000000000001,14.893933107352261,8.974066892647741,0.08475480398580351,2.3707809299230576,0.09470634192573901,0.07480326604586801,2.4291774317531805,2.3123844280929347,23609344
14.265,17.116751216358118,11.413248783641883,12.255,14.352084881448532,10.15791511855147,0.08475480398580351,2.3674196362495423,0.09470634192573901,0.07480326604586801,2.4215612030704152,2.3132780694286694,23773184
15.296000000000001,17.617009263230116,12.974990736769886,12.068000000000001,14.370710576690003,9.76528942331,0.08475480398580351,2.347199711203575,0.09470634192573901,0.07480326604586801,2.408366754847571,2.286032667559579,23937024
15.120999999999999,17.349912066457534,12.892087933542463,12.431000000000001,15.125291929245977,9.736708070754025,0.08475480398580351,2.341929465532303,0.09470634192573901,0.07480326604586801,2.3999195221553418,2.283939408909264,24100864
14.795999999999998,17.228567368029093,12.363432631970902,12.023999999999997,14.811928263065603,9.236071736934392,0.08576142112603212,2.3633130490779877,0.0933095899754044,0.07821325227665984,2.4177788488089833,2.308847249346992,24264704
15.305000000000001,18.601289580725577,12.008710419274424,12.524000000000001,15.315828074935848,9.732171925064154,0.08576142112603212,2.3527953773736954,0.0933095899754044,0.07821325227665984,2.4095915643212398,2.295999190426151,24428544
15.062000000000001,17.887589496016716,12.236410503983285,12.417000000000002,14.780015234821818,10.053984765178186,0.08576142112603212,2.3553267776966096,0.0933095899754044,0.07821325227665984,2.409002766513121,2.301650788880098,24592384
14.978,17.725216045381217,12.230783954618785,12.413,14.403060551842582,10.422939448157418,0.08655351145644084,2.369142824411392,0.09453312613033218,0.0785738967825495,2.4075873947705233,2.330698254052261,24756224
15.410000000000002,17.633722104940276,13.186277895059728,13.119,15.551646501240985,10.686353498759015,0.08655351145644084,2.3735669255256653,0.09453312613033218,0.0785738967825495,2.4181173406187373,2.3290165104325933,24920064


==> data/progress-plunder-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
4.41,4.62918029108476,4.190819708915241,4.345,4.620617488559779,4.069382511440221,0.0,2.7072695821523665,0.0,0.0,2.707532636054602,2.707006528250131,16384
4.3100000000000005,4.577544388840432,4.042455611159569,4.247,4.656195552272993,3.837804447727007,0.0,2.6329142332077025,0.0,0.0,2.6640559613034682,2.6017725051119367,180224
3.6710000000000003,4.199307675507369,3.142692324492631,3.7739999999999996,4.115883020929673,3.4321169790703254,0.0,2.535206836462021,0.0,0.0,2.634367721700279,2.436045951223763,344064
3.4410000000000003,3.8740461869131284,3.007953813086872,3.6599999999999993,4.100295355414975,3.2197046445850233,0.0,2.472251957654953,0.0,0.0,2.5862836407974856,2.3582202745124206,507904
3.7980000000000005,4.409372227043395,3.186627772956606,3.7739999999999996,4.3495727582156745,3.1984272417843247,0.08377514085580814,2.474536916613579,0.08790645103300536,0.07964383067861093,2.694265533159318,2.2548083000678396,671744
3.593,4.262239120195465,2.923760879804535,3.8409999999999997,4.339847672140504,3.3421523278594956,0.08377514085580814,2.446755921840668,0.08790645103300536,0.07964383067861093,2.6529352805669846,2.240576563114351,835584
3.7,4.2353129925566915,3.164687007443309,3.9019999999999997,4.509845375074944,3.294154624925055,0.08377514085580814,2.4150359451770784,0.08790645103300536,0.07964383067861093,2.6940968314858473,2.1359750588683095,999424
3.8659999999999997,4.5019591181829215,3.2300408818170774,3.7909999999999995,4.254453341772394,3.3275466582276048,0.0580712621825417,2.3871134385466575,0.06680479913578978,0.049337725229293625,2.714379660577219,2.059847216516096,1163264
3.7930000000000006,4.455737504597409,3.130262495402592,3.907,4.487276658155401,3.326723341844599,0.0580712621825417,2.371710880100727,0.06680479913578978,0.049337725229293625,2.6751395079258065,2.068282252275648,1327104
3.899,4.517570125369792,3.280429874630208,3.998,4.514174389136075,3.4818256108639254,0.0580712621825417,2.3683998078107833,0.06680479913578978,0.049337725229293625,2.762160210356718,1.9746394052648486,1490944
4.005,4.669353068781954,3.3406469312180453,4.046,4.673426489718119,3.418573510281882,0.058876436410476615,2.3714839100837706,0.0651990265750959,0.052553846245857336,2.7192972911851125,2.0236705289824286,1654784
3.972,4.612715225353667,3.3312847746463334,4.092999999999999,4.844971409030954,3.341028590969044,0.058876436410476615,2.3646574229002,0.0651990265750959,0.052553846245857336,2.734707034482907,1.9946078113174932,1818624
4.070000000000001,4.723253396470314,3.4167466035296883,4.0680000000000005,4.668779493658032,3.4672205063419694,0.058876436410476615,2.3812657564878466,0.0651990265750959,0.052553846245857336,2.678565556065868,2.0839659569098252,1982464
4.245,5.008128429558223,3.481871570441777,3.995000000000001,4.522242828305896,3.4677571716941054,0.05903099995648514,2.3908973678946497,0.06524413804781425,0.05281786186515604,2.743888614507944,2.037906121281355,2146304
4.245,4.9240618528528906,3.56593814714711,4.0840000000000005,4.84754698611153,3.3204530138884714,0.05903099995648514,2.4164114966988564,0.06524413804781425,0.05281786186515604,2.702974903098823,2.1298480902988897,2310144
4.273,5.002534783269447,3.543465216730552,4.179,4.857490235744038,3.5005097642559626,0.05903099995648514,2.4143150091171264,0.06524413804781425,0.05281786186515604,2.7187053214359187,2.109924696798334,2473984
4.369,5.101986357308238,3.6360136426917617,4.5,5.250666370633453,3.7493336293665473,0.060280648519468114,2.4396431371569633,0.06631631424112087,0.054244982797815346,2.6652184682771978,2.214067806036729,2637824
4.318,5.102675729202835,3.533324270797165,4.507,5.275791909426731,3.738208090573268,0.060280648519468114,2.4368650019168854,0.06631631424112087,0.054244982797815346,2.625637208974095,2.2480927948596756,2801664
4.29,5.150557958536204,3.4294420414637954,4.292,4.913559329428816,3.670440670571183,0.060280648519468114,2.4650861501693724,0.06631631424112087,0.054244982797815346,2.61050304574257,2.3196692545961746,2965504
4.615,5.316516215065625,3.9134837849343755,4.662,5.439712028967021,3.884287971032979,0.060280648519468114,2.457042729854584,0.06631631424112087,0.054244982797815346,2.634120762864854,2.2799646968443135,3129344
4.839,5.702556020186299,3.975443979813701,4.45,4.988256444457472,3.911743555542528,0.06043245717113068,2.4670560270547868,0.0658569176825648,0.05500799665969657,2.6043845217016806,2.329727532407893,3293184
4.8229999999999995,5.849742908424499,3.7962570915755003,4.688,5.637682052057424,3.7383179479425754,0.06043245717113068,2.4899311512708664,0.0658569176825648,0.05500799665969657,2.61091649206572,2.3689458104760126,3457024
4.931,5.857579192514056,4.004420807485944,4.661,5.481298116540565,3.8407018834594338,0.06043245717113068,2.4790436267852782,0.0658569176825648,0.05500799665969657,2.599936281738396,2.3581509718321603,3620864
5.343000000000001,6.2799103478988805,4.406089652101121,4.961,5.812427624639934,4.109572375360067,0.062429884926253454,2.47858490049839,0.06765455524227156,0.05720521461023536,2.5847727720702687,2.3723970289265117,3784704
5.478,6.549735041883021,4.406264958116979,5.274,6.350691227790029,4.197308772209971,0.062429884926253454,2.49412462413311,0.06765455524227156,0.05720521461023536,2.5837403347880237,2.404508913478196,3948544
5.295,6.123012681062313,4.4669873189376865,5.0809999999999995,6.228427121868748,3.933572878131251,0.062429884926253454,2.496834883093834,0.06765455524227156,0.05720521461023536,2.55870513896597,2.4349646272216976,4112384
5.332000000000001,6.430406117972766,4.233593882027235,5.220000000000001,6.128262076715747,4.311737923284254,0.06369690524267445,2.4886270612478256,0.07069454453102658,0.05669926595432231,2.5603084330184434,2.416945689477208,4276224
5.558999999999999,6.3482331721360925,4.769766827863906,5.414000000000001,6.7014020351079155,4.126597964892086,0.06369690524267445,2.495766431093216,0.07069454453102658,0.05669926595432231,2.57647745355944,2.415055408626992,4440064
5.7219999999999995,6.772940531143413,4.671059468856586,5.524000000000001,6.372436208562554,4.6755637914374475,0.06369690524267445,2.504564791917801,0.07069454453102658,0.05669926595432231,2.579338021373597,2.429791562462005,4603904
5.976000000000001,7.30754196328918,4.644458036710822,5.772,7.017638791945723,4.526361208054277,0.06319212844391582,2.4920332700014116,0.07093158913726354,0.055452667750568105,2.567082421035082,2.4169841189677412,4767744
6.082,7.268370936933302,4.895629063066698,5.804,6.932859601544852,4.675140398455149,0.06319212844391582,2.4868607878685,0.07093158913726354,0.055452667750568105,2.5583259808785055,2.415395594858494,4931584
6.2010000000000005,7.616594927936661,4.78540507206334,6.016000000000001,7.215701629572954,4.816298370427048,0.06319212844391582,2.473678892850876,0.07093158913726354,0.055452667750568105,2.5271135103474367,2.420244275354315,5095424
6.289,7.573690235037224,5.004309764962775,5.99,7.37528697387942,4.604713026120581,0.0640152381020925,2.488559824228287,0.07219755975576131,0.0558329164484237,2.5416541082720006,2.4354655401845733,5259264
6.720999999999999,8.177800947281405,5.264199052718594,6.181,7.350875634415898,5.011124365584102,0.0640152381020925,2.4763319343328476,0.07219755975576131,0.0558329164484237,2.5297238421451773,2.422940026520518,5423104
6.986999999999999,9.197592906891723,4.776407093108276,6.197,7.485107526567561,4.908892473432439,0.0640152381020925,2.4576580703258513,0.07219755975576131,0.0558329164484237,2.5081188815866047,2.407197259065098,5586944
6.855000000000001,8.463143339382409,5.246856660617594,6.138,7.511672450040401,4.7643275499595985,0.0640152381020925,2.4522356539964676,0.07219755975576131,0.0558329164484237,2.5057962684105597,2.3986750395823755,5750784
7.115,9.188544067532687,5.041455932467313,6.581999999999999,8.357194637215873,4.806805362784125,0.06590279061216882,2.4629777878522874,0.07653076700210061,0.055274814222237026,2.516790450907144,2.409165124797431,5914624
6.803999999999999,8.724844605896061,4.883155394103937,6.714999999999999,8.846404466543127,4.58359553345687,0.06590279061216882,2.4596724808216095,0.07653076700210061,0.055274814222237026,2.5159183756839383,2.4034265859592807,6078464
7.01,9.169092401913359,4.850907598086641,6.795,8.975244252371738,4.614755747628261,0.06590279061216882,2.4552800089120863,0.07653076700210061,0.055274814222237026,2.5070390614434097,2.403520956380763,6242304
7.197999999999999,9.094822606360434,5.301177393639563,6.7109999999999985,8.300027690130035,5.121972309869962,0.06588029811355221,2.4689868956804277,0.07955916266727997,0.05220143355982445,2.512598841332176,2.4253749500286794,6406144
7.531999999999999,9.538024925069475,5.525975074930522,6.891,8.874458847569064,4.907541152430936,0.06588029811355221,2.443123108148575,0.07955916266727997,0.05220143355982445,2.496218425534392,2.390027790762758,6569984
7.614999999999999,9.955065170032663,5.274934829967336,6.908999999999999,8.935743447010498,4.8822565529894995,0.06588029811355221,2.4425638139247896,0.07955916266727997,0.05220143355982445,2.494791878430996,2.390335749418583,6733824
7.872,9.864956597620731,5.879043402379269,6.825,8.437719752467862,5.212280247532139,0.0684461186411984,2.4528576225042342,0.08435903191372235,0.05253320536867445,2.510579767070765,2.3951354779377034,6897664
8.033,9.916799617793782,6.149200382206217,7.1370000000000005,9.425161052024093,4.848838947975908,0.0684461186411984,2.424886682629585,0.08435903191372235,0.05253320536867445,2.481849469571356,2.3679238956878144,7061504
7.942,10.219348458185529,5.6646515418144725,7.056,9.508721753481222,4.603278246518778,0.0684461186411984,2.4379799723625184,0.08435903191372235,0.05253320536867445,2.499259683015933,2.3767002617091038,7225344
7.6819999999999995,9.725060449423854,5.638939550576145,7.359,9.525233828560527,5.192766171439473,0.06906968823968776,2.4142399430274963,0.08260542416976678,0.05553395230960874,2.4910302723411992,2.3374496137137935,7389184
8.197,10.952935594312756,5.441064405687244,7.4940000000000015,9.740927680189108,5.247072319810895,0.06906968823968776,2.405857229232788,0.08260542416976678,0.05553395230960874,2.484058706386646,2.32765575207893,7553024
8.668,11.064763651259756,6.271236348740243,7.904999999999999,10.508333440034141,5.301666559965858,0.06906968823968776,2.430280256271362,0.08260542416976678,0.05553395230960874,2.5140711655275507,2.3464893470151735,7716864
8.172999999999998,10.660231593559391,5.685768406440605,7.677,9.679019230676868,5.674980769323131,0.07082867244753284,2.4302870839834214,0.083931789914062,0.05772555498100367,2.4997667991435906,2.3608073688232523,7880704
8.719999999999999,11.043239118127962,6.396760881872035,7.895999999999999,10.32775738921464,5.464242610785359,0.07082867244753284,2.434242656826973,0.083931789914062,0.05772555498100367,2.5003063233912326,2.3681789902627135,8044544
9.145,12.23491019286969,6.05508980713031,7.733000000000001,10.49990097401407,4.966099025985933,0.07082867244753284,2.4256845355033874,0.083931789914062,0.05772555498100367,2.5017216838216627,2.349647387185112,8208384
9.246999999999998,11.982006581344912,6.511993418655083,7.3,9.110110493864946,5.489889506135054,0.07082867244753284,2.4252867877483366,0.083931789914062,0.05772555498100367,2.4852856851599223,2.365287890336751,8372224
8.89,11.343071544003559,6.436928455996442,7.855000000000001,9.85584607104095,5.854153928959053,0.07203778099495436,2.428921201825142,0.08784466744567172,0.056230894544237006,2.49042391468622,2.3674184889640637,8536064
9.082,11.78214740338375,6.381852596616252,7.647,9.469953921524073,5.824046078475927,0.07203778099495436,2.422704094648361,0.08784466744567172,0.056230894544237006,2.495950342540478,2.3494578467562444,8699904
9.288999999999998,11.747407818080635,6.830592181919361,7.811,10.099438113648695,5.522561886351305,0.07203778099495436,2.422470620274544,0.08784466744567172,0.056230894544237006,2.500096326323406,2.3448449142256815,8863744
8.602,11.192169106448457,6.011830893551543,8.014,10.754372967316673,5.273627032683325,0.0747275804236778,2.4123701006174088,0.08813848000686633,0.06131668084048928,2.4969841928635392,2.3277560083712783,9027584
8.642,11.250259189574532,6.033740810425467,7.981,10.86818703931699,5.093812960683011,0.0747275804236778,2.413115069270134,0.08813848000686633,0.06131668084048928,2.4811567719695504,2.3450733665707175,9191424
9.441999999999998,12.664479790471926,6.219520209528071,7.654000000000001,10.045652984862144,5.262347015137857,0.0747275804236778,2.4221526056528093,0.08813848000686633,0.06131668084048928,2.4807229680357694,2.3635822432698492,9355264
8.947999999999999,11.895221742590806,6.000778257409191,7.840999999999999,10.485630219898425,5.1963697801015725,0.07525217388544353,2.4328237742185594,0.08772025306710649,0.06278409470378057,2.4953550710332046,2.3702924774039142,9519104
9.061999999999998,12.262102498358448,5.861897501641547,7.815000000000002,10.469781535268018,5.160218464731987,0.07525217388544353,2.4239556789398193,0.08772025306710649,0.06278409470378057,2.47810938146957,2.3698019764100686,9682944
8.885,11.830431207820002,5.939568792179998,7.928,10.406071024002339,5.449928975997661,0.07525217388544353,2.4272905021905897,0.08772025306710649,0.06278409470378057,2.4842740943620574,2.370306910019122,9846784
8.974,11.954919992217167,5.993080007782832,8.011,10.347178289429126,5.674821710570873,0.07345942623072306,2.4178903818130495,0.08689010185308149,0.06002875060836463,2.4708846295850524,2.3648961340410466,10010624
9.362,12.180293100442181,6.543706899557819,8.046000000000001,10.858462266413543,5.233537733586459,0.07345942623072306,2.4027434051036836,0.08689010185308149,0.06002875060836463,2.4807560703732454,2.3247307398341217,10174464
9.541000000000002,12.041521745556317,7.040478254443688,8.407,11.11194750411168,5.702052495888321,0.07345942623072306,2.401178869605064,0.08689010185308149,0.06002875060836463,2.4793496057411644,2.323008133468964,10338304
9.986,12.52127197752036,7.450728022479641,8.264,10.408934497834373,6.1190655021656255,0.07438450383315283,2.4117457449436186,0.08690583999722394,0.06186316766908171,2.5014499726136927,2.3220415172735445,10502144
9.928999999999998,12.899425727063377,6.95857427293662,8.732,11.120998953536816,6.343001046463184,0.07438450383315283,2.4233184665441514,0.08690583999722394,0.06186316766908171,2.508906966235176,2.337729966853127,10665984
10.391,13.202485194696925,7.579514805303075,8.664,11.060477414873755,6.267522585126244,0.07438450383315283,2.407577392458916,0.08690583999722394,0.06186316766908171,2.4911027336228675,2.3240520512949643,10829824
9.940000000000001,13.015460941062333,6.8645390589376705,8.655999999999999,11.031631284522073,6.280368715477925,0.07438450383315283,2.3998442769050596,0.08690583999722394,0.06186316766908171,2.4907506239763664,2.308937929833753,10993664
10.349,12.912234089973056,7.785765910026944,8.930000000000001,11.45616705702533,6.403832942974675,0.07882268872842052,2.42225895524025,0.09011610011346038,0.06752927734338066,2.4958317524741402,2.3486861580063594,11157504
10.803,13.273040687923988,8.332959312076014,9.436000000000002,12.236439965434004,6.635560034566,0.07882268872842052,2.418356481194496,0.09011610011346038,0.06752927734338066,2.4937272361506486,2.3429857262383433,11321344
10.827,13.316558394575232,8.337441605424768,9.026000000000002,11.362896232184905,6.689103767815098,0.07882268872842052,2.414035749435425,0.09011610011346038,0.06752927734338066,2.496690801815923,2.331380697054927,11485184
11.047,13.448116615243833,8.645883384756168,9.396999999999998,11.567751252446948,7.226248747553049,0.08003597494450024,2.409435659646988,0.08830343051438866,0.07176851937461182,2.4953865659785386,2.3234847533154372,11649024
10.788,13.323617479037404,8.252382520962597,9.328,11.731463334440532,6.924536665559467,0.08003597494450024,2.4093279629945754,0.08830343051438866,0.07176851937461182,2.4836610838972075,2.3349948420919433,11812864
11.402000000000001,14.166549872944962,8.63745012705504,9.415000000000001,11.948287389934274,6.881712610065728,0.08003597494450024,2.417606458067894,0.08830343051438866,0.07176851937461182,2.5004148180063908,2.334798098129397,11976704
11.126,13.702156827524286,8.549843172475713,9.71,11.86900903194035,7.5509909680596525,0.08226549891035874,2.4118975430727003,0.0936978028377893,0.07083319498292817,2.481579534610994,2.3422155515344065,12140544
11.168000000000001,14.068582010562709,8.267417989437293,10.020999999999999,12.980879896212006,7.061120103787992,0.08226549891035874,2.400245633721352,0.0936978028377893,0.07083319498292817,2.4782284348912347,2.322262832551469,12304384
11.572999999999999,14.00482256754065,9.141177432459347,9.773,12.806954679951565,6.739045320048435,0.08226549891035874,2.394297832250595,0.0936978028377893,0.07083319498292817,2.4646587796345476,2.3239368848666424,12468224
11.94,13.83833611354786,10.041663886452138,9.277000000000001,11.39087818948964,7.1631218105103605,0.08475648139052885,2.4008630186319353,0.09736249056662873,0.07215047221442898,2.469315753292579,2.3324102839712917,12632064
11.255,13.445882242385474,9.064117757614527,9.325,11.518240752858654,7.1317592471413445,0.08475648139052885,2.3693967372179032,0.09736249056662873,0.07215047221442898,2.4303644726085,2.3084290018273066,12795904
11.774000000000001,14.2939293640894,9.254070635910601,9.425,11.791369582292674,7.058630417707327,0.08475648139052885,2.3530784487724303,0.09736249056662873,0.07215047221442898,2.4201341706751105,2.28602272686975,12959744
11.324000000000002,13.449860766842459,9.198139233157544,9.878,12.43009247481356,7.325907525186441,0.0859099233181041,2.3639616429805757,0.09810861355345694,0.07371123308275125,2.434150571546957,2.293772714414194,13123584
11.797,14.533505253055438,9.060494746944563,10.227,12.985807894725546,7.468192105274454,0.0859099233181041,2.3702533185482024,0.09810861355345694,0.07371123308275125,2.4419910785350014,2.2985155585614034,13287424
12.121,14.68890751391089,9.553092486089112,9.556000000000001,12.029488225158957,7.082511774841045,0.0859099233181041,2.3787955045700073,0.09810861355345694,0.07371123308275125,2.4492169841114095,2.308374025028605,13451264
12.366,14.683534034270046,10.048465965729953,10.241000000000001,13.084211036838456,7.397788963161547,0.0859099233181041,2.382665693759918,0.09810861355345694,0.07371123308275125,2.4400816564818153,2.325249731038021,13615104
12.284,14.589212354643276,9.978787645356725,10.766000000000002,13.892503478328468,7.639496521671536,0.08793747749502165,2.391740295290947,0.10115217830675569,0.07472277668328761,2.4473276379777014,2.336152952604192,13778944
12.235,14.914429976692803,9.555570023307196,10.625,13.67253096784922,7.5774690321507805,0.08793747749502165,2.408077484369278,0.10115217830675569,0.07472277668328761,2.471697036797632,2.3444579319409242,13942784
11.669,14.377407096431407,8.960592903568594,10.836,14.451636043630497,7.220363956369503,0.08793747749502165,2.3917202085256575,0.10115217830675569,0.07472277668328761,2.4649740516315286,2.3184663654197863,14106624
11.681999999999999,14.602143147176179,8.761856852823819,10.265,12.770710478088002,7.759289521911999,0.08856842533956899,2.407128146290779,0.10059541373612917,0.07654143694300881,2.463790910853086,2.350465381728472,14270464
12.238999999999997,15.2435513808221,9.234448619177895,10.514,13.21875950871792,7.80924049128208,0.08856842533956899,2.403255894780159,0.10059541373612917,0.07654143694300881,2.4662294391655646,2.3402823503947534,14434304
12.279,14.643772504914585,9.914227495085415,10.514,12.67974790776766,8.34825209223234,0.08856842533956899,2.382073277235031,0.10059541373612917,0.07654143694300881,2.444519663269851,2.319626891200211,14598144
11.946,14.40520800258945,9.486791997410549,10.237999999999998,12.009822790236086,8.46617720976391,0.09149215762251207,2.3873794347047808,0.10415590198586841,0.07882841325915574,2.4565928128579255,2.318166056551636,14761984
12.127999999999998,15.05449893217134,9.201501067828657,10.84,13.645170226563799,8.0348297734362,0.09149215762251207,2.3873833656311034,0.10415590198586841,0.07882841325915574,2.454960040479687,2.31980669078252,14925824
12.006,13.872752259942384,10.139247740057616,10.773,13.721840619633417,7.8241593803665825,0.09149215762251207,2.373654308915138,0.10415590198586841,0.07882841325915574,2.438006559965635,2.3093020578646413,15089664
12.244000000000002,15.040988380383446,9.447011619616557,10.592,13.114042029784596,8.069957970215405,0.09226839326674957,2.38427220582962,0.10428920357264315,0.08024758296085599,2.4431076606523066,2.325436751006934,15253504
12.848000000000003,15.17010163429597,10.525898365704036,10.834,13.514452200655702,8.153547799344297,0.09226839326674957,2.393126928806305,0.10428920357264315,0.08024758296085599,2.4576076238019375,2.328646233810672,15417344
12.653000000000002,14.835485051495201,10.470514948504803,10.748999999999999,13.40815193247772,8.089848067522277,0.09226839326674957,2.382058134675026,0.10428920357264315,0.08024758296085599,2.438277076513066,2.325839192836986,15581184
13.350999999999999,15.710319605309971,10.991680394690027,11.402,13.903818538583483,8.900181461416516,0.09004678045412215,2.3995792299509047,0.10222263585045886,0.07787092505778544,2.4605805939860397,2.3385778659157697,15745024
13.429999999999998,15.962405970613714,10.897594029386282,10.981,13.173835835168697,8.788164164831302,0.09004678045412215,2.3980320036411285,0.10222263585045886,0.07787092505778544,2.452351395782295,2.343712611499962,15908864
13.002,15.402878172669325,10.601121827330676,11.307,13.408385495333972,9.205614504666029,0.09004678045412215,2.3958561033010484,0.10222263585045886,0.07787092505778544,2.4629283159314204,2.3287838906706764,16072704
13.310000000000002,15.62219808839987,10.997801911600135,11.383,13.353233742478286,9.412766257521712,0.09004678045412215,2.385358616709709,0.10222263585045886,0.07787092505778544,2.430599319078161,2.340117914341257,16236544
12.540000000000001,14.93602587632104,10.143974123678962,11.229,13.484900928675724,8.973099071324274,0.0904672166613939,2.3809422463178636,0.10136186594514177,0.07957256737764604,2.425059555233853,2.336824937401874,16400384
13.318999999999999,15.531665587023939,11.106334412976059,11.279,13.24562884144416,9.31237115855584,0.0904672166613939,2.38539834022522,0.10136186594514177,0.07957256737764604,2.4328070177577215,2.3379896626927184,16564224
13.422,16.560502190536116,10.283497809463885,11.481,13.988430756770763,8.973569243229237,0.0904672166613939,2.3876990556716917,0.10136186594514177,0.07957256737764604,2.4265353472521034,2.34886276409128,16728064
13.475999999999999,15.46226886397587,11.489731136024128,11.440000000000001,14.400928908298882,8.47907109170112,0.0897227338468231,2.3787949651479723,0.09945056781545429,0.0799948998781919,2.4384908099402645,2.31909912035568,16891904
13.581999999999999,16.532036609942324,10.631963390057674,11.354000000000001,13.569564036537875,9.138435963462127,0.0897227338468231,2.386452686786652,0.09945056781545429,0.0799948998781919,2.4356306669364445,2.337274706636859,17055744
13.215,15.514501032832992,10.915498967167007,11.645,14.164564446486732,9.125435553513267,0.0897227338468231,2.3831286907196043,0.09945056781545429,0.0799948998781919,2.4486354344989474,2.3176219469402612,17219584
13.275,15.611468488980753,10.938531511019248,11.205000000000002,13.22498143555826,9.185018564441744,0.09234299755911098,2.3957972437143327,0.10271675865131105,0.0819692364669109,2.457699377651907,2.3338951097767584,17383424
13.416999999999998,15.84551415478683,10.988485845213166,11.674,14.423527959486863,8.924472040513136,0.09234299755911098,2.404805064201355,0.10271675865131105,0.0819692364669109,2.4687109705294406,2.3408991578732694,17547264
13.143,15.457044295168094,10.828955704831907,10.767999999999999,13.30312445453867,8.232875545461328,0.09234299755911098,2.3897444903850555,0.10271675865131105,0.0819692364669109,2.456914148669057,2.322574832101054,17711104
12.632000000000001,15.075525322152403,10.1884746778476,10.851,13.44499094061641,8.257009059383591,0.09466152080040044,2.3930679708719254,0.10596374315380977,0.08335929844699111,2.4378549023574347,2.348281039386416,17874944
12.501,14.729256942096221,10.272743057903778,10.474,12.641081908927303,8.306918091072697,0.09466152080040044,2.3959597021341326,0.10596374315380977,0.08335929844699111,2.4384603201431383,2.353459084125127,18038784
12.324999999999998,15.510357907676935,9.13964209232306,10.596,14.304547424531606,6.887452575468394,0.09466152080040044,2.3913721233606338,0.10596374315380977,0.08335929844699111,2.4343691593333947,2.348375087387873,18202624
13.143,15.283897241812415,11.002102758187586,11.024000000000001,13.211268616334081,8.83673138366592,0.09204230034423135,2.3823421508073808,0.10179226165418215,0.08229233903428054,2.4330394392379224,2.331644862376839,18366464
14.181000000000001,15.895721260146967,12.466278739853035,11.015,13.176773577412769,8.853226422587232,0.09204230034423135,2.3828015595674517,0.10179226165418215,0.08229233903428054,2.4395399290587116,2.3260631900761917,18530304
13.999,16.850134686401187,11.147865313598812,11.310999999999998,13.355507031046848,9.266492968953148,0.09204230034423135,2.3897105395793914,0.10179226165418215,0.08229233903428054,2.4457080975120524,2.3337129816467304,18694144
13.249,15.74757339295847,10.75042660704153,10.83,13.044786671442647,8.615213328557353,0.09204230034423135,2.3909756273031233,0.10179226165418215,0.08229233903428054,2.4361660180370737,2.345785236569173,18857984
13.440000000000001,15.766129833005888,11.113870166994115,11.382000000000001,13.754032040255781,9.009967959744221,0.09310336695819686,2.3812196791172027,0.10360087651209915,0.08260585740429457,2.437602291794626,2.3248370664397795,19021824
12.874,15.021413327703822,10.726586672296179,11.146,13.775388522071244,8.516611477928757,0.09310336695819686,2.3737899869680406,0.10360087651209915,0.08260585740429457,2.427071187473875,2.3205087864622063,19185664
12.547,15.56740742284878,9.526592577151222,11.16,13.032842759016358,9.287157240983642,0.09310336695819686,2.3828231930732726,0.10360087651209915,0.08260585740429457,2.42940334211892,2.336243044027625,19349504
13.770000000000001,15.08391019480024,12.456089805199763,10.959999999999999,12.98953689298815,8.930463107011848,0.09586966566706294,2.383461517095566,0.1091773171176318,0.08256201421649408,2.4418555650413305,2.3250674691498014,19513344
13.522,15.498131574566836,11.545868425433165,11.215,13.356131710100993,9.073868289899007,0.09586966566706294,2.3882301092147826,0.1091773171176318,0.08256201421649408,2.4356067902851586,2.3408534281444067,19677184
13.812000000000001,15.736379380475691,11.887620619524311,11.440999999999999,13.585026352449987,9.296973647550011,0.09586966566706294,2.3986655950546263,0.1091773171176318,0.08256201421649408,2.4407008406660795,2.356630349443173,19841024
14.351000000000003,16.483831216950843,12.218168783049162,11.445000000000002,13.770808461589219,9.119191538410785,0.09510967365119234,2.3745970129966736,0.11065701011710986,0.07956233718527482,2.422142919230917,2.32705110676243,20004864
14.258999999999997,16.30432369076388,12.213676309236112,12.385,14.415941899710575,10.354058100289425,0.09510967365119234,2.3755992114543916,0.11065701011710986,0.07956233718527482,2.441785613625264,2.3094128092835193,20168704
14.068000000000001,16.29620465846385,11.839795341536153,11.87,14.011751619586173,9.728248380413826,0.09510967365119234,2.3679494500160216,0.11065701011710986,0.07956233718527482,2.425572974219888,2.310325925812155,20332544
14.428000000000003,16.68211978386243,12.173880216137574,11.698999999999998,14.09988504514481,9.298114954855187,0.09747987191998009,2.387018543481827,0.11172575987164479,0.08323398396831538,2.43224031166543,2.341796775298224,20496384
14.725,17.193295970907865,12.256704029092134,12.373,15.576073680076686,9.169926319923313,0.09747987191998009,2.3675464302301408,0.11172575987164479,0.08323398396831538,2.4302697495570804,2.304823110903201,20660224
14.535999999999998,17.562784432363824,11.509215567636174,12.73,15.659873717415138,9.800126282584863,0.09747987191998009,2.374643748998642,0.11172575987164479,0.08323398396831538,2.4394481090557147,2.3098393889415694,20824064
14.209999999999999,16.91001851845501,11.509981481544987,12.535,15.234963888647401,9.835036111352599,0.09913076026195991,2.374667075276375,0.11185823519448347,0.08640328532943635,2.4222761886600073,2.3270579618927427,20987904
14.921000000000001,17.885123647893252,11.956876352106748,12.985,16.214771663755812,9.755228336244185,0.09913076026195991,2.379660725593567,0.11185823519448347,0.08640328532943635,2.4390317065748905,2.3202897446122432,21151744
14.399000000000001,16.790620580276062,12.007379419723941,11.989,14.878825081211666,9.099174918788336,0.09913076026195991,2.3788354367017748,0.11185823519448347,0.08640328532943635,2.4294872886630037,2.328183584740546,21315584
14.318999999999999,16.79306729900381,11.844932700996191,12.464,15.314526968825238,9.613473031174763,0.09913076026195991,2.36642372906208,0.11185823519448347,0.08640328532943635,2.4238805679933426,2.308966890130818,21479424
14.433999999999997,17.229003398924586,11.638996601075409,12.636,15.147454558617376,10.124545441382622,0.10085120860636983,2.387540328502655,0.11456534786752773,0.08713706934521193,2.4235931293006003,2.3514875277047094,21643264
14.947000000000003,18.072837647735405,11.821162352264599,12.196,15.47309383448201,8.91890616551799,0.10085120860636983,2.387631982564926,0.11456534786752773,0.08713706934521193,2.4426325861022007,2.3326313790276516,21807104
14.002,17.17509880085698,10.82890119914302,11.379,14.66260914239195,8.095390857608049,0.10085120860636983,2.3858823597431185,0.11456534786752773,0.08713706934521193,2.441078002527827,2.33068671695841,21970944
14.760000000000002,18.065973381623028,11.454026618376973,11.943000000000001,14.937982637679225,8.948017362320778,0.0994737106250492,2.3859929770231245,0.11015669008904855,0.08879073116104985,2.4269169853856134,2.3450689686606356,22134784
14.324000000000002,17.148645818505393,11.499354181494608,12.125999999999998,15.171902821824752,9.080097178175244,0.0994737106250492,2.384007328748703,0.11015669008904855,0.08879073116104985,2.4366810433260193,2.3313336141713865,22298624
14.304999999999998,18.233020493836555,10.37697950616344,11.888000000000002,14.923024876339568,8.852975123660435,0.0994737106250492,2.3677479922771454,0.11015669008904855,0.08879073116104985,2.422634296913338,2.312861687640953,22462464
15.136000000000001,17.576070490785053,12.69592950921495,11.795,14.477134411247878,9.112865588752122,0.10213511505171477,2.3835630834102632,0.113668737508763,0.09060149259466654,2.4358123185124123,2.331313848308114,22626304
14.426000000000002,16.93196967260181,11.920030327398196,12.408999999999999,14.99246066352867,9.825539336471328,0.10213511505171477,2.3705632269382475,0.113668737508763,0.09060149259466654,2.419752520185909,2.321373933690586,22790144
15.181999999999999,17.70028830756131,12.66371169243869,12.105,13.994847877475857,10.215152122524144,0.10213511505171477,2.3694997131824493,0.113668737508763,0.09060149259466654,2.427269222696666,2.311730203668233,22953984
13.985,15.771008118682554,12.198991881317445,12.494000000000002,14.878504980074482,10.109495019925522,0.10499908135079747,2.3930180221796036,0.11897874876597844,0.0910194139356165,2.43477026666265,2.351265777696557,23117824
15.459,17.596888911987712,13.321111088012287,12.39,15.098246665279955,9.681753334720046,0.10499908135079747,2.3795125484466553,0.11897874876597844,0.0910194139356165,2.4336303009636757,2.325394795929635,23281664
15.327000000000002,17.42818085846983,13.225819141530176,12.468999999999998,14.718024010543237,10.219975989456758,0.10499908135079747,2.394175186753273,0.11897874876597844,0.0910194139356165,2.4404546822632107,2.3478956912433353,23445504
15.072,17.489621972103993,12.654378027896007,12.427999999999999,15.289956673326833,9.566043326673165,0.09923069651255592,2.392650929093361,0.11129071094065707,0.08717068208445478,2.440714496833214,2.344587361353508,23609344
15.350000000000003,18.83854124241065,11.861458757589359,12.916,15.327257763077188,10.504742236922812,0.09923069651255592,2.389301174879074,0.11129071094065707,0.08717068208445478,2.4356877731023845,2.3429145766557635,23773184
15.892000000000001,18.466823489095905,13.317176510904098,13.312000000000001,16.70591160757024,9.918088392429762,0.09923069651255592,2.3820921689271928,0.11129071094065707,0.08717068208445478,2.4381660649406762,2.3260182729137093,23937024
15.373,17.973719323571846,12.772280676428153,13.615,16.745227627505706,10.484772372494295,0.09923069651255592,2.3564162135124205,0.11129071094065707,0.08717068208445478,2.413455745338466,2.299376681686375,24100864
15.905000000000001,18.695853812008075,13.114146187991928,12.970000000000002,15.271447370677855,10.66855262932215,0.10038881679168599,2.3582224279642103,0.11014347865562518,0.09063415492774679,2.419489891759627,2.2969549641687936,24264704
15.556999999999999,18.068390252429914,13.045609747570081,12.686,15.234620018755248,10.137379981244752,0.10038881679168599,2.3648007601499557,0.11014347865562518,0.09063415492774679,2.430458536579644,2.2991429837202673,24428544
15.151000000000002,17.723378082630934,12.578621917369068,12.838999999999999,15.71679585794406,9.961204142055937,0.10038881679168599,2.3603757977485658,0.11014347865562518,0.09063415492774679,2.4239610204618596,2.296790575035272,24592384
15.706999999999999,17.731080284968954,13.682919715031046,12.934999999999999,15.305427176691998,10.564572823308,0.10309495285221901,2.3609738498926163,0.11246686435748252,0.0937230413469555,2.408996698499109,2.3129510012861236,24756224
15.053,17.191551145051246,12.914448854948755,12.781,15.188930439194621,10.37306956080538,0.10309495285221901,2.375785309076309,0.11246686435748252,0.0937230413469555,2.4263752401262972,2.325195378026321,24920064


==> data/progress-starpilot-appg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.4620000000000002,1.5879206099095777,1.3360793900904226,1.5939999999999999,1.6904572444142998,1.4975427555857,0.0,2.707743465900421,0.0,0.0,2.707978933172245,2.7075079986285973,16384,-0.06902288831770417,1.4029682159423829
2.17,2.5315522092312532,1.8084477907687466,2.0490000000000004,2.2727610332475257,1.8252389667524753,0.0,2.6540037035942077,0.0,0.0,2.685473048176376,2.622534359012039,180224,-0.06950009725987912,1.7376062512397765
2.557,2.8109704707244525,2.3030295292755474,2.527,2.8652912945968314,2.188708705403169,0.0,2.568287006020546,0.0,0.0,2.6279485657025177,2.5086254463385744,344064,-0.0885089986026287,1.8475109577178954
2.6300000000000003,2.9441337294847534,2.3158662705152473,2.533,2.684528875136061,2.3814711248639386,0.0,2.5178045332431793,0.0,0.0,2.5831954659974024,2.4524136004889563,507904,-0.08612444177269936,1.8127411007881165
3.2800000000000002,3.9029285673333662,2.6570714326666343,3.107,3.40512916663755,2.8088708333624504,0.11718205062582757,2.4341513484716417,0.12343405358125928,0.11093004767039585,2.4622554347584886,2.406047262184795,671744,0.07569612236693503,2.149404263496399
4.191000000000001,4.7366454893060155,3.645354510693986,3.757,4.173966425506899,3.3400335744931016,0.11718205062582757,2.3257794231176376,0.12343405358125928,0.11093004767039585,2.3922641468374786,2.2592946993977967,835584,0.06996524725109336,2.607106399536133
5.1819999999999995,5.973085330416383,4.390914669583616,5.225999999999999,5.708331835980167,4.743668164019831,0.11718205062582757,2.2326668173074724,0.12343405358125928,0.11093004767039585,2.3435105396903433,2.1218230949246015,999424,0.08894602656364439,2.9670287370681763
7.678,8.777598108401428,6.578401891598571,6.899000000000001,7.885381771932146,5.912618228067855,0.10905023248087671,2.0975672408938406,0.11734449173415057,0.10075597322760285,2.1688522216321573,2.026282260155524,1163264,0.3850977793335914,3.8845707654953
9.23,10.370324515214858,8.089675484785143,8.788,10.22115595801713,7.35484404198287,0.10905023248087671,2.0245578438043594,0.11734449173415057,0.10075597322760285,2.107968056051401,1.941147631557318,1327104,0.40907432436943053,4.1149214744567875
10.565999999999999,11.786575274204749,9.34542472579525,9.572,10.927099996310234,8.216900003689764,0.10905023248087671,1.9795279175043106,0.11734449173415057,0.10075597322760285,2.0553347192216074,1.9037211157870138,1490944,0.41948304399847985,4.232590961456299
11.837,13.383952164742013,10.290047835257987,11.159000000000002,12.475559531506269,9.842440468493736,0.13100413245629167,1.954034724831581,0.13796463677027196,0.12404362814231137,2.001239801782996,1.9068296478801658,1654784,0.9206562101840973,4.34191210269928
13.772000000000002,15.354819004182097,12.189180995817907,12.385,13.904554210944776,10.865445789055224,0.13100413245629167,1.9034235790371894,0.13796463677027196,0.12404362814231137,1.963235078498982,1.8436120795753967,1818624,0.9149255096912384,4.679270553588867
15.007,16.643869267840287,13.370130732159712,13.797,16.431464082123725,11.162535917876276,0.13100413245629167,1.8792914301156998,0.13796463677027196,0.12404362814231137,1.9695110998645973,1.7890717603668023,1982464,0.9295068442821502,4.758679485321045
17.44,19.49701725807053,15.382982741929471,16.037,18.447141282165838,13.626858717834159,0.12748758882395725,1.8606791079044342,0.13920551653101038,0.11576966111690411,1.9370337526511936,1.784324463157675,2146304,1.5141362428665162,5.1605000495910645
19.570999999999998,21.939997467284417,17.20200253271558,17.228,20.074621857570833,14.381378142429172,0.12748758882395725,1.8281358391046525,0.13920551653101038,0.11576966111690411,1.9161228516007756,1.7401488266085294,2310144,1.4992864370346068,5.428691864013672
20.552,22.888586399001756,18.215413600998243,19.187,21.233392191150074,17.14060780884993,0.12748758882395725,1.813621237874031,0.13920551653101038,0.11576966111690411,1.912032247264233,1.715210228483829,2473984,1.5015047788619995,5.431119680404663
20.975,23.02444504683585,18.925554953164152,20.31,23.86613273093117,16.753867269068827,0.12505865241898084,1.8059631615877152,0.1330134810785302,0.11710382375943149,1.8909906127104268,1.7209357104650036,2637824,2.0418989658355713,5.351973962783814
22.795000000000005,25.463547357646107,20.126452642353904,21.717,24.668826722556727,18.76517327744327,0.12505865241898084,1.772640360891819,0.1330134810785302,0.11710382375943149,1.8769256233319447,1.6683550984516935,2801664,2.0232268929481507,5.582750368118286
23.568,26.433214826151787,20.702785173848216,22.953,26.05709101026371,19.848908989736287,0.12505865241898084,1.7554751947522163,0.1330134810785302,0.11710382375943149,1.843222991863313,1.6677273976411195,2965504,2.0400453567504884,5.565738296508789
24.465,26.973382945245802,21.956617054754197,24.421000000000003,27.617837343375484,21.22416265662452,0.12505865241898084,1.766880489885807,0.1330134810785302,0.11710382375943149,1.877924372418144,1.65583660735347,3129344,2.0411741852760317,5.628542947769165
26.591,30.507422985327302,22.6745770146727,23.731,26.698535846455776,20.763464153544227,0.1203911057125272,1.7619172155857086,0.12970978717390264,0.11107242425115177,1.8597125257475515,1.6641219054238656,3293184,2.463932967185974,5.948456716537476
27.431000000000004,30.497615235075966,24.364384764924043,26.249999999999993,29.793168073913506,22.70683192608648,0.1203911057125272,1.7493717908859252,0.12970978717390264,0.11107242425115177,1.8210221660873525,1.677721415684498,3457024,2.453616738319397,5.9778523445129395
28.006,31.045401914851013,24.966598085148988,26.922000000000004,31.25574849293311,22.588251507066897,0.1203911057125272,1.7506163865327835,0.12970978717390264,0.11107242425115177,1.81812189638691,1.683110876678657,3620864,2.4369215250015257,5.990048217773437
30.978,34.71628516836263,27.239714831637375,28.498,32.07955776164506,24.91644223835494,0.11789751434601688,1.732834842801094,0.12405935202673443,0.11173567666529932,1.7887049824659353,1.6769647031362527,3784704,2.7367207050323485,6.449096775054931
30.220000000000006,33.82972298106102,26.610277018938994,28.362000000000002,34.07794226702825,22.646057732971755,0.11789751434601688,1.7250440657138824,0.12405935202673443,0.11173567666529932,1.7895207508402975,1.6605673805874672,3948544,2.7469011783599853,6.23393988609314
31.623,36.733657589782354,26.512342410217645,30.006,33.75683777308483,26.255162226915168,0.11789751434601688,1.7216359660029412,0.12405935202673443,0.11173567666529932,1.7994009239213828,1.6438710080844996,4112384,2.7145426988601686,6.404037284851074
31.880000000000003,35.40512978484481,28.354870215155195,30.399,34.2964233796189,26.5015766203811,0.114419143240957,1.737670713663101,0.12112574614432775,0.10771254033758626,1.8069623434633995,1.6683790838628028,4276224,3.020572280883789,6.389573478698731
32.973,35.99062174567986,29.955378254320134,30.244,33.33527223000499,27.152727769995014,0.114419143240957,1.7259321734309196,0.12112574614432775,0.10771254033758626,1.7755192781485112,1.6763450687133281,4440064,3.0021512269973756,6.524638271331787
33.35,37.13371510555433,29.566284894445673,31.541999999999994,35.63463680284483,27.449363197155158,0.114419143240957,1.7288900136947631,0.12112574614432775,0.10771254033758626,1.773367495429979,1.6844125319595473,4603904,2.998453402519226,6.564076471328735
33.97,37.18187795534014,30.758122044659853,33.123,35.89772899577598,30.348271004224014,0.1122366669357385,1.7230762273073197,0.11828946792804723,0.10618386594342977,1.762668763384616,1.6834836912300233,4767744,3.24059898853302,6.611927080154419
35.202000000000005,40.09205071548344,30.311949284516576,33.288,35.768099997983946,30.807900002016044,0.1122366669357385,1.720351380109787,0.11828946792804723,0.10618386594342977,1.770228553063509,1.670474207156065,4931584,3.2552886486053465,6.764581918716431
35.613,38.12138214791925,33.10461785208075,33.576,37.84308143817294,29.308918561827063,0.1122366669357385,1.7199122816324235,0.11828946792804723,0.10618386594342977,1.7833360589053124,1.6564885043595345,5095424,3.2427441835403443,6.806032657623291
35.065,39.16832121579581,30.96167878420419,33.211,36.33010387771873,30.091896122281273,0.11488176818935847,1.7375468090176582,0.1234901418109506,0.10627339456776634,1.7901863588125733,1.6849072592227432,5259264,3.4784810066223146,6.688422775268554
35.537,39.11397651655697,31.960023483443035,33.584,37.370098783708634,29.79790121629137,0.11488176818935847,1.7341334357857705,0.1234901418109506,0.10627339456776634,1.78683328040984,1.681433591161701,5423104,3.4660037755966187,6.728337669372559
36.07899999999999,39.69818623450078,32.459813765499206,34.914,39.0601287968417,30.7678712031583,0.11488176818935847,1.7131507068872451,0.1234901418109506,0.10627339456776634,1.7582879564679978,1.6680134573064924,5586944,3.454518675804138,6.788305234909058
36.181,40.45981397118407,31.902186028815926,33.846,37.91539110924472,29.776608890755274,0.11488176818935847,1.7026682540774345,0.1234901418109506,0.10627339456776634,1.7638713491650646,1.6414651589898044,5750784,3.446775722503662,6.765416955947876
37.077,40.66796936773345,33.48603063226655,33.801,38.074009361094355,29.527990638905646,0.12085607129441386,1.7230886116623878,0.13406315009387498,0.10764899249495274,1.7869341515918127,1.659243071732963,5914624,3.6860226154327393,6.894314527511597
35.684999999999995,42.25171950063347,29.118280499366517,34.70799999999999,40.97458248170403,28.44141751829595,0.12085607129441386,1.7378363326191901,0.13406315009387498,0.10764899249495274,1.7784231972933457,1.6972494679450345,6078464,3.685242438316345,6.624317526817322
35.187,43.13029912567819,27.243700874321803,35.426,43.02914698003399,27.82285301996601,0.12085607129441386,1.7310134798288346,0.13406315009387498,0.10764899249495274,1.7728865101798892,1.68914044947778,6242304,3.674163556098938,6.5196736574172975
36.962,42.80196883553329,31.12203116446672,35.981,42.1050222893128,29.8569777106872,0.12811010442995513,1.7166527837514878,0.14939782984076877,0.10682237901914149,1.7762270814268801,1.6570784860760954,6406144,3.8916433572769167,6.817199230194092
37.82899999999999,44.48740288657873,31.17059711342126,35.908,41.87276118549603,29.94323881450397,0.12811010442995513,1.7487913876771928,0.14939782984076877,0.10682237901914149,1.783961605561242,1.7136211697931436,6569984,3.8808396816253663,6.941223382949829
38.199000000000005,43.61533169220645,32.78266830779356,35.422,40.596570127073356,30.247429872926638,0.12811010442995513,1.7276821836829186,0.14939782984076877,0.10682237901914149,1.7694995397527111,1.685864827613126,6733824,3.8836785554885864,7.000329208374024
38.961,43.180915757452986,34.74108424254701,36.19,40.88031342236316,31.49968657763684,0.12955366978003438,1.7356752723455429,0.14497617309881491,0.11413116646125386,1.7883107985003186,1.6830397461907671,6897664,4.05936713218689,7.11683464050293
38.90599999999999,43.519552210607344,34.29244778939264,36.163000000000004,39.90430739180838,32.42169260819163,0.12955366978003438,1.7423478052020074,0.14497617309881491,0.11413116646125386,1.7947054902898982,1.6899901201141165,7061504,4.054080700874328,7.090102624893189
40.55,45.04015812639154,36.059841873608455,38.052,42.5393350666069,33.5646649333931,0.12955366978003438,1.7430034577846527,0.14497617309881491,0.11413116646125386,1.8018132627234456,1.6841936528458599,7225344,4.0947106838226315,7.356740951538086
40.125,46.1130518534829,34.1369481465171,37.04299999999999,41.78368570989471,32.30231429010527,0.12754553485586556,1.7563850313425065,0.13727839793931193,0.11781267177241919,1.8141766218914477,1.6985934407935652,7389184,4.301343250274658,7.280291128158569
40.0,44.37921910847128,35.62078089152872,37.379999999999995,42.34590978572909,32.4140902142709,0.12754553485586556,1.7551073551177978,0.13727839793931193,0.11781267177241919,1.8242239884944147,1.685990721741181,7553024,4.309115934371948,7.245440578460693
41.102,46.120760404721466,36.08323959527853,38.295,43.33096912222464,33.259030877775366,0.12754553485586556,1.7539549976587296,0.13727839793931193,0.11781267177241919,1.8428282767027813,1.665081718614678,7716864,4.298052787780762,7.399469518661499
41.342999999999996,45.528890705692156,37.15710929430784,39.269,43.63725010730842,34.90074989269158,0.13193916164188216,1.7557861670851707,0.1394791597795316,0.12439916350423272,1.8212417751501466,1.6903305590201947,7880704,4.501679229736328,7.4325737953186035
42.20900000000001,45.2710661325321,39.14693386746792,38.257999999999996,42.072049816140314,34.44395018385968,0.13193916164188216,1.7486878588795662,0.1394791597795316,0.12439916350423272,1.804893053743662,1.6924826640154704,8044544,4.493103837966919,7.569842100143433
41.843,46.181469891563154,37.50453010843685,37.973,41.56381063271234,34.38218936728766,0.13193916164188216,1.7377094343304633,0.1394791597795316,0.12439916350423272,1.7851470271672076,1.690271841493719,8208384,4.506262016296387,7.509417200088501
40.428000000000004,44.17332989201219,36.68267010798782,38.166,41.593448613765055,34.73855138623494,0.13193916164188216,1.7297579884529113,0.1394791597795316,0.12439916350423272,1.7725113579768892,1.6870046189289334,8372224,4.470484447479248,7.293274593353272
41.80200000000001,45.5485658942557,38.05543410574431,37.754,42.070684375768046,33.43731562423195,0.13981908100983367,1.7396987840533256,0.14920438176578973,0.1304337802538776,1.782870154887565,1.6965274132190862,8536064,4.6554577350616455,7.487180471420288
41.397999999999996,44.1775747876249,38.618425212375094,40.011,43.90936491365291,36.1126350863471,0.13981908100983367,1.7372857451438903,0.14920438176578973,0.1304337802538776,1.797294654745919,1.6772768355418617,8699904,4.629349040985107,7.412465381622314
41.007999999999996,43.85209141906514,38.16390858093485,38.302,42.982181193073615,33.621818806926385,0.13981908100983367,1.7457518205046654,0.14920438176578973,0.1304337802538776,1.810245465771146,1.6812581752381848,8863744,4.629354095458984,7.351489639282226
41.989,44.80947673275281,39.16852326724718,39.09599999999999,42.01138059264994,36.18061940735004,0.14610478123395293,1.754592441022396,0.15474412019770076,0.1374654422702051,1.8221464019891855,1.6870384800556066,9027584,4.806740713119507,7.503484392166138
43.062,45.10317025257571,41.02082974742429,38.355999999999995,41.21460175610384,35.49739824389615,0.14610478123395293,1.7560825571417809,0.15474412019770076,0.1374654422702051,1.8041685580695852,1.7079965562139765,9191424,4.802964162826538,7.659825468063355
41.227000000000004,45.0386454452113,37.415354554788706,40.795,43.59063320197769,37.999366798022315,0.14610478123395293,1.7526864930987358,0.15474412019770076,0.1374654422702051,1.8230131839000694,1.6823598022974022,9355264,4.8014720439910885,7.376507329940796
44.195,47.82177887387693,40.56822112612307,39.936,42.98121000917835,36.89078999082165,0.15006221453919955,1.7541267171502113,0.1598450885214163,0.1402793405569828,1.8081828376903681,1.7000705966100544,9519104,4.994126796722412,7.837081956863403
43.531,46.34459005542741,40.71740994457259,39.096,41.40439424709039,36.787605752909606,0.15006221453919955,1.7434429064393044,0.1598450885214163,0.1402793405569828,1.8101771535088211,1.6767086593697877,9682944,5.01962628364563,7.7316468238830565
43.440999999999995,47.48962803922514,39.39237196077485,39.562999999999995,44.36203334016341,34.76396665983658,0.15006221453919955,1.7311336040496825,0.1598450885214163,0.1402793405569828,1.78885365053201,1.673413557567355,9846784,5.0008780002594,7.715646600723266
42.686,45.827013212324964,39.544986787675036,39.014,41.856003518646666,36.17199648135334,0.15188902841170296,1.7491458997130394,0.16302318948307426,0.14075486734033166,1.8132836118384614,1.6850081875876173,10010624,5.191845273971557,7.585605430603027
43.45,47.27768859757426,39.622311402425744,39.892999999999994,43.4633446612337,36.32265533876629,0.15188902841170296,1.7503714874386787,0.16302318948307426,0.14075486734033166,1.8202925265154926,1.6804504483618647,10174464,5.168859910964966,7.7311337947845455
43.555,47.544155925756726,39.56584407424327,40.126,43.59055826910156,36.66144173089844,0.15188902841170296,1.7480198979377746,0.16302318948307426,0.14075486734033166,1.8089325433577979,1.6871072525177513,10338304,5.16563081741333,7.748040103912354
44.375,48.08430249507909,40.66569750492091,39.87199999999999,42.7800605220662,36.963939477933785,0.15393385599751733,1.7512822821736336,0.1642298398310217,0.14363787216401294,1.8242334602400576,1.6783311041072095,10502144,5.350171947479248,7.867177534103393
44.206,46.63545343647497,41.77654656352504,41.541999999999994,45.50503116313762,37.578968836862366,0.15393385599751733,1.7512868121266365,0.1642298398310217,0.14363787216401294,1.8288459185254555,1.6737277057278175,10665984,5.35207462310791,7.827703857421875
45.21099999999999,48.665334812956026,41.75666518704396,41.281,46.17967624976381,36.38232375023619,0.15393385599751733,1.7587289571762086,0.1642298398310217,0.14363787216401294,1.84103172241466,1.6764261919377572,10829824,5.322836637496948,7.997137784957886
44.272000000000006,47.61272986037483,40.931270139625184,41.03599999999999,44.88846206989763,37.18353793010235,0.15393385599751733,1.7490398317575455,0.1642298398310217,0.14363787216401294,1.8162221771795741,1.681857486335517,10993664,5.310131406784057,7.846258544921875
44.872,49.19513266046741,40.54886733953259,39.137,42.58513007295259,35.68886992704741,0.1570718876114066,1.755840103328228,0.17079502763082152,0.1433487475919917,1.806755749227275,1.704924457429181,11157504,5.505768632888794,7.943018770217895
44.14200000000001,48.05437217043574,40.22962782956428,40.516000000000005,43.158261152876456,37.873738847123555,0.1570718876114066,1.7595533415675164,0.17079502763082152,0.1433487475919917,1.821105387841669,1.6980012952933639,11321344,5.515551567077637,7.825283050537109
43.36199999999999,47.75053688602476,38.973463113975214,40.05,44.95179354930417,35.148206450695824,0.1570718876114066,1.764773827791214,0.17079502763082152,0.1433487475919917,1.8169808562806609,1.712566799301767,11485184,5.477529668807984,7.6814359664917
44.007000000000005,46.84412195719536,41.16987804280465,40.525999999999996,43.017317723615356,38.034682276384636,0.16409309085878093,1.7811013147234918,0.17333898430196304,0.15484719741559883,1.8400616242537235,1.72214100519326,11649024,5.669807958602905,7.813163328170776
44.598,47.83966870608333,41.35633129391667,39.89300000000001,42.64300018181818,37.142999818181835,0.16409309085878093,1.7811262711882592,0.17333898430196304,0.15484719741559883,1.8367343401584366,1.7255182022180817,11812864,5.674647283554077,7.890808963775635
44.134,46.89635479256376,41.37164520743624,41.263000000000005,43.565828912446605,38.960171087553405,0.16409309085878093,1.7732793927192687,0.17333898430196304,0.15484719741559883,1.8173082723296967,1.7292505131088407,11976704,5.634676170349121,7.825360631942749
44.04199999999999,47.25283104507228,40.8311689549277,41.769999999999996,45.77354592829906,37.766454071700934,0.16916093840663957,1.7719645664095878,0.18221820691337728,0.15610366989990185,1.823394769645552,1.7205343631736236,12140544,5.803265190124511,7.807175636291504
45.884,49.38989560597574,42.37810439402426,41.992,44.66167713403699,39.322322865963,0.16916093840663957,1.7772675275802612,0.18221820691337728,0.15610366989990185,1.835239085716589,1.7192959694439334,12304384,5.8017744541168215,8.100593757629394
44.852,48.22948071793164,41.47451928206836,41.711,44.42998308196281,38.99201691803719,0.16916093840663957,1.768945288658142,0.18221820691337728,0.15610366989990185,1.8358378591965945,1.7020527181196896,12468224,5.793553066253662,7.956255626678467
45.843999999999994,50.103744593282556,41.58425540671743,40.434,43.30775781860615,37.560242181393846,0.17424854364871858,1.782469466328621,0.18498755773489609,0.16350952956254108,1.84093735127952,1.7240015813777219,12632064,5.9761412143707275,8.09607391357422
45.51899999999999,48.326402536153296,42.71159746384669,41.87799999999999,44.53266683408671,39.223333165913274,0.17424854364871858,1.7917218551039695,0.18498755773489609,0.16350952956254108,1.8768975006501971,1.706546209557742,12795904,5.9810709953308105,8.043461894989013
45.623000000000005,49.10751445685049,42.13848554314952,42.702999999999996,46.04441900994173,39.361580990058265,0.17424854364871858,1.7747461751103402,0.18498755773489609,0.16350952956254108,1.8291248889414065,1.7203674612792739,12959744,5.9843189239501955,8.06276569366455
46.477999999999994,49.40709815472271,43.54890184527728,41.691,44.436080873125604,38.9459191268744,0.17738921992798468,1.7842757984995843,0.1862151615679079,0.16856327828806145,1.8362388800186777,1.7323127169804908,13123584,6.084525728225708,8.176934337615966
47.105999999999995,48.916089500549624,45.295910499450365,42.49,45.948517023234096,39.03148297676591,0.17738921992798468,1.7683206751942635,0.1862151615679079,0.16856327828806145,1.825800494573598,1.710840855814929,13287424,6.073847770690918,8.28435697555542
46.377,48.80055544603378,43.95344455396622,43.245999999999995,44.74156143304111,41.75043856695888,0.17738921992798468,1.762238323688507,0.1862151615679079,0.16856327828806145,1.81935178867263,1.7051248587043841,13451264,6.085421514511109,8.1769455909729
45.52499999999999,49.579669530306994,41.47033046969299,41.847,46.64193701731316,37.05206298268684,0.17738921992798468,1.7471189603209496,0.1862151615679079,0.16856327828806145,1.7982219302061362,1.696015990435763,13615104,6.069150829315186,8.042417764663696
45.213,48.58238288118166,41.843617118818344,42.05,45.27497131770191,38.82502868229808,0.17651554191713026,1.7582362830638885,0.18981476705015277,0.16321631678410775,1.8198820754887262,1.6965904906390508,13778944,6.197317361831665,7.975280094146728
46.408,48.887337814820725,43.92866218517928,41.88099999999999,45.61332487867816,38.14867512132182,0.17651554191713026,1.7506471291184424,0.18981476705015277,0.16321631678410775,1.8024876765156717,1.6988065817212132,13942784,6.2020172595977785,8.195745754241944
45.295,47.97082977784462,42.61917022215538,42.937,46.09269976391925,39.781300236080746,0.17651554191713026,1.7563004568219185,0.18981476705015277,0.16321631678410775,1.8123862986061854,1.7002146150376516,14106624,6.18808913230896,8.004848623275757
45.035000000000004,48.76264604006336,41.30735395993665,42.381,46.43578347140757,38.32621652859243,0.18219724203408982,1.7792293101549148,0.1957275683773131,0.16866691569086656,1.8441176709298113,1.7143409493800184,14270464,6.316818380355835,7.977095746994019
46.485,50.521434689178065,42.448565310821934,43.120999999999995,47.91335735311965,38.32864264688034,0.18219724203408982,1.7537827044725418,0.1957275683773131,0.16866691569086656,1.8245209862141303,1.6830444227309533,14434304,6.3104846477508545,8.206839227676392
46.027,48.753199002274044,43.30080099772596,42.91799999999999,47.36002161183396,38.47597838816603,0.18219724203408982,1.7504625096917152,0.1957275683773131,0.16866691569086656,1.8111422467238598,1.6897827726595707,14598144,6.2913013935089115,8.119606351852417
46.007,49.59279433319871,42.421205666801285,42.03,45.36583572737028,38.69416427262972,0.18363079775044747,1.7661744311451912,0.19976255119321212,0.1674990443076828,1.834704027613805,1.6976448346765776,14761984,6.4184974193572994,8.110045099258423
46.940000000000005,49.941259735511075,43.938740264488935,42.265,45.20290146192823,39.32709853807177,0.18363079775044747,1.7582991108298303,0.19976255119321212,0.1674990443076828,1.8256490512223063,1.6909491704373543,14925824,6.429022789001465,8.267428016662597
46.682,50.22787591435459,43.13612408564541,42.70099999999999,46.77013123405967,38.63186876594032,0.18363079775044747,1.7661118671298026,0.19976255119321212,0.1674990443076828,1.8236781375570525,1.7085455967025527,15089664,6.420851850509644,8.226424551010131
45.746,50.130297435165645,41.36170256483436,44.559000000000005,49.41028323230051,39.7077167676995,0.18318712777909235,1.7760827541351318,0.19370821371719985,0.17266604184098486,1.8285485866111042,1.7236169216591595,15253504,6.554257535934449,8.096543788909912
47.122,50.539826209742095,43.704173790257904,44.25999999999999,48.01513248767603,40.504867512323955,0.18318712777909235,1.7677672743797301,0.19370821371719985,0.17266604184098486,1.8127912696973447,1.7227432790621156,15417344,6.517363977432251,8.301839828491211
47.351,50.60624638084431,44.09575361915569,44.399,49.49880480018599,39.299195199814015,0.18318712777909235,1.7536060377955436,0.19370821371719985,0.17266604184098486,1.799906662196832,1.7073054133942551,15581184,6.520905637741089,8.355824947357178
47.14399999999999,49.73438684369728,44.5536131563027,43.336,47.42102435733252,39.25097564266748,0.18592600196534473,1.7694873824715613,0.1974856463108073,0.17436635761988215,1.8296171165305761,1.7093576484125466,15745024,6.6922056674957275,8.309427785873414
46.258,49.38607224980498,43.12992775019502,43.055,47.71887660642946,38.39112339357054,0.18592600196534473,1.7882463291287423,0.1974856463108073,0.17436635761988215,1.8571132162440858,1.7193794420133988,15908864,6.662875318527222,8.17178807258606
46.05,49.21606696075746,42.883933039242535,41.555,45.175263111985096,37.9347368880149,0.18592600196534473,1.8057457581162453,0.1974856463108073,0.17436635761988215,1.8704466058897187,1.7410449103427719,16072704,6.675936031341553,8.154169082641602
47.53399999999999,50.550730680720434,44.51726931927955,43.396,47.112380497204235,39.67961950279577,0.18592600196534473,1.786467184126377,0.1974856463108073,0.17436635761988215,1.8555787599168547,1.7173556083358994,16236544,6.66055736541748,8.383327293395997
47.24400000000001,49.59966211499019,44.888337885009825,43.376999999999995,46.698836991786315,40.055163008213675,0.1964131282205926,1.7975660622119904,0.21106890556811278,0.1817573508730724,1.8618514066249776,1.7332807177990033,16400384,6.7786938667297365,8.339824104309082
47.34,50.23497841097304,44.445021589026965,44.766,48.952086955618576,40.57991304438142,0.1964131282205926,1.776884788274765,0.21106890556811278,0.1817573508730724,1.8343920214920282,1.7193775550575017,16564224,6.793556785583496,8.372863817214967
45.218,47.894702448909854,42.54129755109015,44.052,46.269127871819755,41.834872128180244,0.1964131282205926,1.8024595722556114,0.21106890556811278,0.1817573508730724,1.860104433730817,1.7448147107804057,16728064,6.742614603042602,8.023980808258056
47.785000000000004,50.283236377927444,45.28676362207256,43.857,47.149269885656395,40.564730114343604,0.1936109998378621,1.7979149222373962,0.21127556035810208,0.1759464393176221,1.858094471611825,1.7377353728629674,16891904,6.922658109664917,8.421331787109375
47.402,50.008007674585784,44.79599232541422,43.177,47.70478985819793,38.64921014180207,0.1936109998378621,1.7925497382879256,0.21127556035810208,0.1759464393176221,1.8536899254573669,1.7314095511184844,17055744,6.905215167999268,8.37397379875183
46.23199999999999,49.6683143046002,42.79568569539978,43.126999999999995,47.428709078959194,38.825290921040796,0.1936109998378621,1.7851286858320237,0.21127556035810208,0.1759464393176221,1.8296575119172103,1.740599859746837,17219584,6.900107192993164,8.183979320526124
47.103,50.31629441539365,43.889705584606354,44.270999999999994,48.053867827455775,40.48813217254421,0.20404394135415105,1.7877133518457413,0.22526539372749232,0.18282248898080977,1.840554578276712,1.7348721254147705,17383424,7.011060094833374,8.319091272354125
46.364,49.62793688664471,43.10006311335528,43.471,45.807225374402044,41.13477462559795,0.20404394135415105,1.8073129907250405,0.22526539372749232,0.18282248898080977,1.86381360443395,1.750812377016131,17547264,7.026429986953735,8.214956665039063
47.49699999999999,49.597776285090816,45.39622371490917,44.521,47.815936873446894,41.22606312655311,0.20404394135415105,1.8071296498179437,0.22526539372749232,0.18282248898080977,1.8674385591546334,1.746820740481254,17711104,7.055544662475586,8.387729024887085
47.919,50.485770149429044,45.35222985057095,44.783,48.2317042494247,41.3342957505753,0.20980532345541478,1.8061059162020683,0.22666736455867637,0.1929432823521532,1.8623723990251138,1.7498394333790228,17874944,7.154947662353516,8.452202653884887
46.803000000000004,49.2338231116229,44.37217688837711,44.00699999999999,47.21753593656884,40.796464063431145,0.20980532345541478,1.8094680950045585,0.22666736455867637,0.1929432823521532,1.849381887380363,1.7695543026287541,18038784,7.1444854736328125,8.282047462463378
47.849,51.398761822996015,44.29923817700398,43.659000000000006,47.64462780500137,39.67337219499864,0.20980532345541478,1.8017715319991112,0.22666736455867637,0.1929432823521532,1.8423923730541665,1.761150690944056,18202624,7.140926170349121,8.48067569732666
46.745999999999995,50.62649532920734,42.86550467079265,43.098,48.430066766273654,37.765933233726344,0.20758593787104473,1.813893085718155,0.2233599793915035,0.19181189635058596,1.8566227658665189,1.7711634055697911,18366464,7.251696825027466,8.264942979812622
48.188,51.687196479193474,44.68880352080653,44.410999999999994,47.429242700645524,41.392757299354464,0.20758593787104473,1.7994905441999436,0.2233599793915035,0.19181189635058596,1.8497272219951726,1.7492538664047146,18530304,7.253434944152832,8.511941480636597
47.971,51.80881304912055,44.13318695087944,43.826,48.50853179380557,39.143468206194434,0.20758593787104473,1.7850270733237266,0.2233599793915035,0.19181189635058596,1.8322495579690987,1.7378045886783544,18694144,7.244194507598877,8.47125506401062
47.465,50.952320604704994,43.97767939529501,46.114,50.39443502462074,41.833564975379254,0.20758593787104473,1.8066735684871673,0.2233599793915035,0.19181189635058596,1.8523256521935079,1.7610214847808268,18857984,7.238799333572388,8.413014316558838
48.33299999999999,52.44064178087621,44.22535821912377,44.80499999999999,49.41645367536094,40.193546324639044,0.2117218803940583,1.8010023161768913,0.22643651908506746,0.19700724170304912,1.8421780328210018,1.7598265995327809,19021824,7.337203788757324,8.53624439239502
48.116,50.49071766742912,45.74128233257088,43.701,48.597771283202846,38.804228716797155,0.2117218803940583,1.817182645201683,0.22643651908506746,0.19700724170304912,1.8452084584789759,1.7891568319243902,19185664,7.326898813247681,8.503090572357177
48.47700000000001,51.506785635981544,45.44721436401848,45.111000000000004,49.130578211703316,41.09142178829669,0.2117218803940583,1.7800188779830932,0.22643651908506746,0.19700724170304912,1.8206878656264378,1.7393498903397486,19349504,7.301964616775512,8.583895444869995
49.294000000000004,52.61907202929501,45.968927970704996,43.29800000000001,48.51254274121903,38.08345725878099,0.20830278840767275,1.8120594456791879,0.2277643028910263,0.18884127392431918,1.8498412741660064,1.7742776171923693,19513344,7.392173385620117,8.700454711914062
48.373999999999995,51.89645141911141,44.85154858088858,45.501000000000005,49.80443455858226,41.19756544141775,0.20830278840767275,1.8044675394892693,0.2277643028910263,0.18884127392431918,1.8568618361833031,1.7520732427952355,19677184,7.380868434906006,8.559874105453492
47.658,50.550078145555545,44.76592185444446,43.54,46.84326807873657,40.23673192126343,0.20830278840767275,1.7958175778388976,0.2277643028910263,0.18884127392431918,1.838344560829962,1.7532905948478332,19841024,7.418565464019776,8.460944747924804
47.93900000000001,51.64461857184466,44.233381428155354,44.228,48.23421467223113,40.22178532776887,0.2104908220991395,1.817588448524475,0.22450188529617932,0.19647975890209968,1.8687800013430118,1.7663968957059384,20004864,7.4868408203125,8.503111028671265
48.913,51.91097948625403,45.915020513745965,46.400999999999996,50.06626520186466,42.73573479813533,0.2104908220991395,1.8169159471988678,0.22450188529617932,0.19647975890209968,1.8584140065620152,1.7754178878357205,20168704,7.47214150428772,8.650243759155273
48.911,52.089903741858194,45.73209625814181,45.230999999999995,49.858447352482784,40.603552647517205,0.2104908220991395,1.8181025013327599,0.22450188529617932,0.19647975890209968,1.8460820588981148,1.7901229437674049,20332544,7.433162021636963,8.643318605422973
47.781000000000006,50.218344661716934,45.34365533828308,45.07299999999999,48.50879699633141,41.637203003668574,0.21245932008544816,1.832670298218727,0.22573986988833494,0.19917877028256137,1.8954481805857881,1.769892415851666,20496384,7.542217493057251,8.456033849716187
49.784,52.86157112021802,46.70642887978198,45.38099999999999,49.79997827557456,40.962021724425426,0.21245932008544816,1.8095476940274238,0.22573986988833494,0.19917877028256137,1.8877568375565583,1.7313385504982892,20660224,7.56959171295166,8.78967227935791
48.314,51.97337207728321,44.65462792271679,45.139,48.0768919313004,42.201108068699604,0.21245932008544816,1.8256002426147462,0.22573986988833494,0.19917877028256137,1.8904400830466401,1.7607604021828522,20824064,7.526171159744263,8.559253168106078
49.035000000000004,52.80377765329822,45.26622234670179,45.919,48.88078814232213,42.95721185767786,0.22002662972930306,1.8237590923905374,0.23701896722324006,0.20303429223536607,1.896364931611623,1.7511532531694518,20987904,7.556768989562988,8.687115955352784
48.995000000000005,52.33362920972066,45.65637079027935,44.98899999999999,47.690197697318716,42.287802302681264,0.22002662972930306,1.798437523841858,0.23701896722324006,0.20303429223536607,1.853113192972103,1.743761854711613,21151744,7.55517201423645,8.664212322235107
49.18100000000001,53.19576387848652,45.166236121513506,45.974999999999994,49.39406493064989,42.5559350693501,0.22002662972930306,1.8112699285149574,0.23701896722324006,0.20303429223536607,1.8749277136493552,1.7476121433805596,21315584,7.579769849777222,8.704110717773437
48.722,52.22502098195258,45.21897901804742,44.074999999999996,46.79619918418332,41.35380081581667,0.22002662972930306,1.8132715985178947,0.23701896722324006,0.20303429223536607,1.8567232588059686,1.7698199382298208,21479424,7.589122104644775,8.65225772857666
46.735,50.14712617000016,43.322873829999835,43.68,48.06067118145154,39.29932881854846,0.21328378183692007,1.813054157793522,0.2312119480154138,0.19535561565842632,1.863225502527138,1.762882813059906,21643264,7.631831932067871,8.303994703292847
48.489,51.80230786375187,45.175692136248124,44.04299999999999,47.21032079208911,40.87567920791088,0.21328378183692007,1.8053991422057152,0.2312119480154138,0.19535561565842632,1.8487177269165813,1.762080557494849,21807104,7.629384469985962,8.605284833908081
48.591,51.7517102050014,45.4302897949986,43.325,47.65266738555541,38.997332614444595,0.21328378183692007,1.825595161318779,0.2312119480154138,0.19535561565842632,1.8804999041048365,1.7706904185327217,21970944,7.6277995109558105,8.616593742370606
47.531,50.03842278046603,45.02357721953397,43.212999999999994,46.579615659679604,39.846384340320384,0.22775752533210225,1.822511513531208,0.252763941121457,0.2027511095427475,1.8842752367195448,1.7607477903428712,22134784,7.74685754776001,8.447091913223266
48.721,51.67360715300901,45.768392846990984,45.369,49.1296846451145,41.6083153548855,0.22775752533210225,1.814690777659416,0.252763941121457,0.2027511095427475,1.8720236604162022,1.75735789490263,22298624,7.722210693359375,8.625667667388916
48.455,49.83057442546741,47.079425574532586,44.835,48.335469254257205,41.334530745742796,0.22775752533210225,1.8061924412846566,0.252763941121457,0.2027511095427475,1.8702190634598737,1.7421658191094396,22462464,7.729356861114502,8.60321683883667
48.568,51.92458993622992,45.211410063770074,44.867999999999995,48.506834428769736,41.229165571230254,0.22164117489070728,1.8042230263352395,0.24034072948958884,0.20294162029182572,1.8664668392858337,1.7419792133846452,22626304,7.807794284820557,8.617845249176025
48.431,51.58402537255887,45.277974627441125,46.017,49.885452015987795,42.14854798401221,0.22164117489070728,1.8033974066376686,0.24034072948958884,0.20294162029182572,1.8617182433800752,1.745076569895262,22790144,7.756700944900513,8.60671682357788
49.270999999999994,52.250088619024275,46.29191138097571,44.934999999999995,47.72482167888917,42.14517832111082,0.22164117489070728,1.8184858426451682,0.24034072948958884,0.20294162029182572,1.887918871817687,1.7490528134726495,22953984,7.777953290939331,8.74815354347229
47.98500000000001,52.071010890832284,43.89898910916773,43.772000000000006,47.396998758620484,40.14700124137953,0.22500253701752318,1.8294873103499412,0.24836155714372965,0.2016435168913167,1.8970482822970554,1.761926338402827,23117824,7.873042440414428,8.525777816772461
48.532000000000004,50.964701379125685,46.09929862087432,44.621,49.725867187302725,39.51613281269728,0.22500253701752318,1.8187899082899093,0.24836155714372965,0.2016435168913167,1.864124644603153,1.7734551719766656,23281664,7.848026084899902,8.625790166854859
49.034000000000006,52.42557249664518,45.64242750335483,45.356,49.551798374564726,41.16020162543528,0.22500253701752318,1.8232280537486076,0.24836155714372965,0.2016435168913167,1.862665453450788,1.7837906540464272,23445504,7.850840139389038,8.715277290344238
48.473,51.15769383729318,45.78830616270682,44.805,47.83956504296744,41.770434957032556,0.22590802763103657,1.8426684841513634,0.24584821055170916,0.20596784471036397,1.8852799696173137,1.8000569986854131,23609344,7.878443813323974,8.618713617324829
47.897000000000006,51.47159382307977,44.32240617692024,43.751,47.99494262449435,39.507057375505646,0.22590802763103657,1.8291845127940178,0.24584821055170916,0.20596784471036397,1.8647966700047744,1.7935723555832612,23773184,7.868663740158081,8.514978647232056
48.325,50.89766884771438,45.75233115228563,45.678000000000004,49.3491654825137,42.00683451748631,0.22590802763103657,1.831112515926361,0.24584821055170916,0.20596784471036397,1.8743754110103004,1.7878496208424217,23937024,7.8432167053222654,8.592051267623901
48.598,52.32488556304054,44.87111443695946,45.248000000000005,49.57061217321194,40.92538782678807,0.22590802763103657,1.833597069978714,0.24584821055170916,0.20596784471036397,1.8723651141222803,1.7948290258351478,24100864,7.84726734161377,8.644503450393676
49.11299999999999,53.33651760976558,44.889482390234406,44.823,47.731831552359125,41.914168447640876,0.2282964516697878,1.8357838824391366,0.24735404299527736,0.20923886034429823,1.886558459690633,1.7850093051876401,24264704,7.899906587600708,8.714713335037231
50.38599999999999,53.971778018784754,46.80022198121522,45.42300000000001,50.21410853561053,40.63189146438949,0.2282964516697878,1.8251362457871436,0.24735404299527736,0.20923886034429823,1.8627092116348065,1.7875632799394807,24428544,7.953188753128051,8.91833438873291
48.223,50.908721690719275,45.53727830928072,46.82,49.59229147096765,44.04770852903235,0.2282964516697878,1.8177312284708023,0.24735404299527736,0.20923886034429823,1.8470776006001757,1.7883848563414289,24592384,7.915763235092163,8.607804250717162
48.894999999999996,50.78262946575857,47.007370534241424,46.198,49.20956703395425,43.18643296604575,0.22347543969311418,1.8186535730957984,0.24278045196194056,0.2041704274242878,1.8655234833734455,1.7717836628181514,24756224,7.990211009979248,8.701111316680908
50.452,52.93159996773673,47.972400032263266,45.89399999999999,47.66041557964143,44.12758442035855,0.22347543969311418,1.8141189426183701,0.24278045196194056,0.2041704274242878,1.8628378802551526,1.7654000049815877,24920064,8.009384107589721,8.960487651824952


==> data/progress-starpilot-appg_sep.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.5690000000000002,1.7622588937151407,1.3757411062848597,1.536,1.6829149413776556,1.3890850586223444,0.7714553900063038,2.707697996497154,0.934330711335282,0.6085800686773256,2.7078989356735215,2.707497057320787,16384,0.5596470654010772,1.532026767730713
2.5159999999999996,2.759277619192559,2.27272238080744,2.596,2.89876063152266,2.29323936847734,0.24627471901476383,2.61352524459362,0.2625484520859438,0.2300009859435839,2.6478277682384026,2.5792227209488376,180224,1.6044710397720336,2.007366108894348
2.9,3.207441051260237,2.5925589487397627,2.7319999999999998,2.984182473617815,2.4798175263821847,0.22217626255005593,2.5416739493608476,0.24579629176425616,0.1985562333358557,2.597788386530378,2.485559512191317,344064,1.9653648138046265,2.0423481464385986
3.0380000000000003,3.426710689330767,2.6492893106692335,3.034,3.2295095905575986,2.838490409442401,0.21158755607903004,2.449481710791588,0.24138678689615112,0.18178832526190897,2.512779618781945,2.3861838028012308,507904,1.8769269704818725,2.027796149253845
4.086,4.522765383243682,3.6492346167563188,3.717,4.035058170780126,3.398941829219874,0.21050194185227156,2.3263577222824097,0.23393522692430677,0.18706865678023635,2.374432931626549,2.2782825129382704,671744,2.287744736671448,2.574858570098877
6.317000000000001,7.2464519890774355,5.387548010922567,5.579,6.513563534490833,4.644436465509166,0.2879254909232259,2.241284969449043,0.3148514318627564,0.2609995499836954,2.334322894715139,2.148247044182947,835584,2.9578037738800047,3.5305390119552613
8.057,8.872218375651581,7.2417816243484205,7.5409999999999995,8.105667158598761,6.976332841401237,0.3193835809826851,2.1414966195821763,0.33820063503963754,0.30056652692573266,2.183650653443114,2.0993425857212387,999424,3.5470950841903686,3.8814512491226196
9.56,10.242612628069537,8.877387371930464,9.296,10.121253900324016,8.470746099675983,0.31089491248130796,1.9958491101861,0.33837757545993324,0.2834122495026827,2.061442650978371,1.9302555693938286,1163264,3.6050237655639648,4.063531923294067
11.275,12.269135302662571,10.28086469733743,11.046999999999999,12.101789552470064,9.992210447529933,0.34469402618706224,1.9477347925305366,0.36119789456659684,0.32819015780752764,2.006859745022182,1.888609840038891,1327104,4.00634663105011,4.280276274681091
12.734999999999998,13.713470745602542,11.756529254397453,11.595000000000002,12.888539717210108,10.301460282789897,0.34961057268083096,1.9147235736250878,0.3773730692382188,0.3218480761234431,1.973173683286137,1.8562734639640386,1490944,4.273826718330383,4.399657392501831
14.294,15.309797223859173,13.278202776140828,14.991,15.84593216105139,14.136067838948609,0.3136513262987137,1.9073099717497826,0.33454713474281367,0.2927555178546137,1.9798437154539896,1.8347762280455755,1654784,4.10597779750824,4.555853366851807
16.128999999999998,17.63853933370416,14.619460666295838,15.526999999999997,17.170551337804813,13.883448662195182,0.3312775459140539,1.8640584886074065,0.3583577116189004,0.3041973802092074,1.9061844681731885,1.8219325090416245,1818624,4.36882004737854,4.764511585235596
18.336000000000002,20.52643922536098,16.145560774639023,17.101,19.262890145220148,14.939109854779849,0.3309021675959229,1.860318547487259,0.35541625028971097,0.3063880849021348,1.907508694801695,1.813128400172823,1982464,4.580062055587769,5.091647529602051
20.301,23.07682582306599,17.525174176934005,18.653,21.23443777767352,16.071562222326477,0.3111548777669668,1.8449804827570915,0.33250503166316536,0.2898047238707683,1.9169607437751248,1.7730002217390581,2146304,4.554530477523803,5.298886251449585
22.834000000000003,24.65129029051498,21.016709709485028,21.445999999999998,24.311181320614804,18.580818679385192,0.33647615648806095,1.8171362414956094,0.35921823035972944,0.31373408261639246,1.8868470663824515,1.7474254166087673,2310144,4.861455726623535,5.670532703399658
23.226,25.810345952073753,20.641654047926245,20.687,23.00344145188261,18.370558548117394,0.3363384135067463,1.7963336080312728,0.3552243625034951,0.31745246450999753,1.8526121272252598,1.7400550888372859,2473984,5.007406902313233,5.571680164337158
23.863999999999997,27.360636097737363,20.367363902262632,22.619000000000007,25.805187219860134,19.43281278013988,0.30770210530608894,1.8119337946176528,0.3354441056010023,0.2799601050111756,1.894100827342344,1.7297667618929615,2637824,4.887708473205566,5.555023193359375
26.439,29.0526619903882,23.8253380096118,24.075,26.23497337946559,21.91502662053441,0.31414919830858706,1.7795122310519218,0.33993429887113374,0.2883640977460404,1.8419498009934157,1.717074661110428,2801664,5.176488637924194,5.921030950546265
26.413,29.816903788299545,23.009096211700456,25.22,28.54598256158988,21.894017438410117,0.3311728298664093,1.767264373600483,0.3568329744258144,0.30551268530700415,1.8159306632072372,1.7185980839937287,2965504,5.359071254730225,5.800348949432373
27.546000000000003,29.563494485742158,25.528505514257848,27.306999999999995,29.76473900160289,24.8492609983971,0.33988992050290107,1.7961411312222482,0.3589892938061935,0.32079054719960864,1.8370013112521844,1.755280951192312,3129344,5.418546390533447,5.930010509490967
28.865999999999996,32.164636688087974,25.567363311912022,26.851000000000006,30.42408955947091,23.2779104405291,0.3380230113863945,1.8051358416676522,0.3621243294404475,0.31392169333234154,1.842201957757208,1.7680697255780964,3293184,5.5030176639556885,6.0771897315979
29.147999999999996,32.452121063157335,25.843878936842653,27.266,30.57781279664174,23.954187203358256,0.34071621373295785,1.803520630300045,0.3698483514255709,0.3115840760403448,1.8502851448248445,1.7567561157752456,3457024,5.6236776351928714,6.050438165664673
31.065999999999995,33.45100817608661,28.68099182391338,28.066000000000003,30.71775489063375,25.414245109366256,0.3414590939879417,1.8061647981405258,0.3664700457911208,0.31644814218476264,1.8368404068129005,1.775489189468151,3620864,5.711628246307373,6.3605568408966064
30.415,32.179104588736166,28.650895411263832,29.2,31.552020408074725,26.847979591925274,0.3119715675711632,1.8039333000779152,0.33627934677144616,0.2876637883708802,1.8411097623785808,1.7667568377772496,3784704,5.559236288070679,6.154364347457886
31.702999999999996,33.97195151997569,29.434048480024305,29.465999999999998,31.920543542086794,27.0114564579132,0.3303996056318283,1.7818498864769936,0.3543567129782622,0.3064424982853944,1.8377709461304952,1.725928826823492,3948544,5.776552295684814,6.350388717651367
33.805,36.9973196895048,30.612680310495204,31.91700000000001,33.593228206420605,30.240771793579416,0.32691444922238583,1.7831584364175797,0.35893934380899806,0.2948895546357736,1.8308052757556348,1.7355115970795245,4112384,5.874988603591919,6.655180931091309
33.75699999999999,36.21082171316499,31.303178286834992,32.315,34.56118899471972,30.068811005280274,0.32034940626472236,1.7775795087218285,0.3490517197612883,0.2916470927681564,1.8321865246858058,1.7229724927578511,4276224,5.939206933975219,6.5925132751464846
35.147000000000006,38.05028451929879,32.24371548070122,32.441,34.89480704212862,29.987192957871383,0.3427373129874468,1.7837103202939033,0.3693052767520216,0.316169349222872,1.848472605185839,1.7189480354019677,4440064,6.201690196990967,6.789592504501343
34.013000000000005,36.37011709509732,31.655882904902693,32.337,35.190114263397106,29.4838857366029,0.348716488853097,1.7786738216876983,0.3805689888580544,0.31686398884813954,1.8570850592520312,1.7002625841233654,4603904,6.321481227874756,6.543884706497193
35.589,38.04239947827499,33.13560052172501,32.641000000000005,34.50701956045482,30.774980439545185,0.3302131036296487,1.775848712027073,0.3517689994184057,0.3086572078408916,1.825538002904772,1.7261594211493738,4767744,6.169811677932739,6.763676166534424
36.07000000000001,37.93876429760417,34.20123570239584,32.602,34.62872050367089,30.575279496329102,0.32049180530011656,1.789229853451252,0.3456584161778644,0.2953251944223687,1.85493342597072,1.7235262809317842,4931584,6.2401673793792725,6.84392409324646
35.656,38.35358855276338,32.95841144723662,33.521,36.42237019354649,30.61962980645351,0.3361256092786789,1.7704665616154671,0.36216087794319374,0.3100903406141641,1.8416616579246265,1.6992714653063077,5095424,6.3143823623657225,6.731228685379028
35.186,38.11189541850012,32.26010458149988,34.07299999999999,35.876347165689396,32.26965283431059,0.3318364430218935,1.764055673778057,0.38589969802773816,0.2777731880160489,1.8378203398838124,1.6902910076723017,5259264,6.332581853866577,6.631766986846924
37.271,38.95606646753177,35.58593353246823,34.765,36.78307457741283,32.74692542258717,0.33781504929065703,1.7703431487083434,0.36326013778594707,0.312369960795367,1.8226938342594965,1.7179924631571903,5423104,6.477992343902588,6.975029516220093
36.876000000000005,39.75004314511805,34.00195685488196,34.896,38.150628089352146,31.641371910647855,0.32961658854037523,1.7869575843214989,0.37720103861003845,0.282032138470712,1.844457055647052,1.7294581129959457,5586944,6.4890461444854735,6.864831066131591
37.260000000000005,39.54629831824284,34.97370168175717,34.95399999999999,37.32344381659493,32.584556183405056,0.32612814791500566,1.7914748519659043,0.3532347578277976,0.2990215380022137,1.8484058316616878,1.7345438722701207,5750784,6.49042501449585,6.902613258361816
37.504999999999995,41.82214315259524,33.18785684740475,35.504000000000005,38.41771309500439,32.59028690499562,0.310316994599998,1.7907045379281044,0.3315857587838766,0.28904823041611943,1.8270171285060657,1.754391947350143,5914624,6.579705286026001,6.937937784194946
39.057,41.123756153976565,36.99024384602344,35.964999999999996,38.834945121426536,33.09505487857346,0.3181925818324089,1.7980118811130523,0.34885865009581335,0.28752651356900444,1.8393942150490108,1.7566295471770939,6078464,6.589872074127197,7.191039800643921
39.26899999999999,41.70823123135138,36.829768768648606,34.443000000000005,37.805359439441304,31.080640560558706,0.3080672977492213,1.7872288152575493,0.3621364900401721,0.2539981054582705,1.8321291725296118,1.7423284579854867,6242304,6.627270889282227,7.194714832305908
38.17,39.64223639406177,36.697763605938235,36.857000000000006,39.44175550100972,34.27224449899029,0.3153751492500305,1.785162715613842,0.34560701683270595,0.2851432816673551,1.8401298109649573,1.7301956202627269,6406144,6.743679666519165,7.019333362579346
38.04700000000001,40.008540466062335,36.08545953393769,35.20100000000001,38.27678754142741,32.125212458572605,0.3177946019917727,1.8005417302250861,0.35147891751196025,0.2841102864715851,1.8604737368477136,1.7406097236024587,6569984,6.73764386177063,6.974013090133667
38.535,41.58690514269366,35.483094857306334,36.812,38.978770869289136,34.64522913071086,0.30643126759678124,1.7927146911621095,0.32788436065259907,0.2849781745409634,1.8433799351863278,1.7420494471378911,6733824,6.597845935821534,7.0260718822479244
38.819,41.138493263624625,36.49950673637538,36.465,39.53251772611016,33.39748227388985,0.32759511321783064,1.8000810980796813,0.36575018935651216,0.2894400370791491,1.8393517997492006,1.760810396410162,6897664,6.73163423538208,7.086389112472534
39.678,42.94858954930147,36.40741045069853,35.753,39.023382393543606,32.482617606456394,0.32546771969646215,1.8028875082731246,0.378118594263605,0.2728168451293193,1.8674687745428558,1.7383062420033935,7061504,6.685177993774414,7.203707695007324
40.239000000000004,43.59746229694484,36.88053770305517,36.913,39.68667283579011,34.13932716420988,0.3015805959701538,1.7946811139583587,0.3264613114872667,0.2766998804530409,1.853310058704123,1.7360521692125945,7225344,6.78598461151123,7.312477540969849
39.694,42.46962317327119,36.91837682672882,37.786,41.130548400008585,34.44145159999142,0.3118185875937342,1.8138778164982796,0.33853807106556477,0.28509910412190365,1.8695617274230443,1.758193905573515,7389184,6.896565198898315,7.206890439987182
39.425,42.907921905527026,35.94207809447297,37.25699999999999,41.29154842578447,33.22245157421551,0.3160248318687081,1.8140311151742936,0.35318402935857274,0.2788656343788435,1.8626209586173805,1.7654412717312067,7553024,6.856891202926636,7.140298700332641
40.247,42.60680952621181,37.88719047378819,37.309000000000005,40.320154097684146,34.29784590231586,0.2931660708039999,1.8097581520676613,0.32794252961794335,0.2583896119900565,1.8529569796254486,1.766559324509874,7716864,6.892582035064697,7.287836170196533
40.172,42.82027793103367,37.52372206896632,37.782,41.839792010441144,33.72420798955885,0.299309017136693,1.7997730106115342,0.3195447121587689,0.2790733221146171,1.8418171637298755,1.7577288574931929,7880704,6.91587462425232,7.279474925994873
40.06399999999999,43.74443801741042,36.38356198258957,37.03,40.57633895729103,33.483661042708974,0.30803708732128143,1.8009437665343284,0.33920092112266226,0.2768732535199006,1.8656840059338793,1.7362035271347775,8044544,6.960524940490723,7.2543378353118895
41.111000000000004,42.71752699946189,39.50447300053812,37.391000000000005,41.71854999971116,33.06345000028885,0.30639832727611066,1.8230304956436156,0.33745777813874056,0.27533887641348076,1.882907541441532,1.7631534498456993,8208384,6.885547494888305,7.428900527954101
39.846999999999994,42.23387682966675,37.46012317033324,38.272000000000006,41.488827008093544,35.05517299190647,0.31190734058618547,1.8248649850487708,0.3441692221532503,0.27964545901912063,1.8824299587478697,1.767300011349672,8372224,6.9621758460998535,7.204029560089111
42.052,44.66915417963864,39.43484582036136,38.199,42.11731711325155,34.280682886748444,0.292559147067368,1.8245845958590508,0.3261017528592126,0.2590165412755234,1.876478864326857,1.7726903273912444,8536064,6.957518529891968,7.55197286605835
40.267,43.45104789536841,37.082952104631595,37.53699999999999,40.592552486867135,34.48144751313285,0.29418072700500486,1.8216720223426819,0.3218110760365003,0.26655037797350944,1.8565237323652968,1.786820312320067,8699904,7.013131475448608,7.273001003265381
41.511,45.003453149292056,38.01854685070795,38.69699999999999,41.80681687563752,35.587183124362454,0.3071989385411143,1.8183713465929032,0.33810226398694326,0.27629561309528533,1.857210325512316,1.7795323676734904,8863744,6.949441766738891,7.479346370697021
41.96,44.99559219922571,38.92440780077429,38.037,42.0759653378062,33.998034662193795,0.32051618620753286,1.828809678554535,0.3577231971040324,0.28330917531103333,1.86958900511404,1.7880303519950298,9027584,7.065598011016846,7.544173049926758
41.67799999999999,45.86798758948042,37.48801241051956,37.778999999999996,42.144946518224884,33.41305348177511,0.32286840826272967,1.8177224203944207,0.3567358255335156,0.2890009909919437,1.8675310210283838,1.7679138197604576,9191424,7.103105354309082,7.4824361324310305
41.842,45.68728230433085,37.99671769566915,38.709999999999994,43.382485419987944,34.03751458001204,0.3138857077807188,1.810494090616703,0.34312490711143356,0.284646508450004,1.8535751084412815,1.7674130727921247,9355264,7.024255847930908,7.5144659042358395
41.357000000000006,44.810525879445535,37.90347412055448,40.398999999999994,45.27015273831564,35.52784726168435,0.3083685262128711,1.8221157655119895,0.3398808221928308,0.2768562302329114,1.8916588291155756,1.7525727019084034,9519104,7.137389278411865,7.430646467208862
41.519,43.758359060088395,39.2796409399116,38.919,41.84394256353864,35.994057436461354,0.31694207340478897,1.8323396638035774,0.3474749222523694,0.2864092245572085,1.8824275891777387,1.782251738429416,9682944,7.152383804321289,7.443100500106811
42.482,45.75571593147603,39.208284068523966,40.009,44.99658147803121,35.02141852196879,0.29710862841457125,1.814626994729042,0.3312885512974803,0.2629287055316622,1.8631147732792697,1.7661392161788145,9846784,7.241603708267212,7.610390520095825
42.562,45.50970351290627,39.614296487093725,38.467999999999996,41.308217597297784,35.62778240270221,0.2988716704770923,1.8095664441585542,0.3186829698071269,0.2790603711470577,1.8767597179805984,1.74237317033651,10010624,7.322135925292969,7.622326040267945
42.203,46.06686865718803,38.339131342811974,40.623999999999995,43.984524363845615,37.263475636154375,0.313352327235043,1.7892391964793206,0.3540986638591087,0.27260599061097734,1.8461613473180778,1.7323170456405634,10174464,7.261607074737549,7.575644874572754
43.00600000000001,44.935259961747,41.076740038253014,40.133,42.83858330124948,37.42741669875053,0.31402781456708906,1.7997823536396027,0.36090432261797933,0.2671513065161988,1.8625048199321128,1.7370598873470926,10338304,7.370091581344605,7.697333288192749
41.975,44.0707635839951,39.8792364160049,39.55800000000001,42.18736798489676,36.928632015103254,0.29171827957034113,1.8152748733758926,0.3247214604331437,0.25871509870753856,1.876056666470673,1.754493080281112,10502144,7.344257020950318,7.542595243453979
43.20899999999999,46.07920713538238,40.338792864617595,39.218999999999994,42.5952329599718,35.842767040028185,0.30397317502647636,1.8072801977396011,0.3344450235634368,0.2735013264895159,1.865414424786093,1.7491459706931092,10665984,7.3986763000488285,7.720088529586792
42.204,44.97642565274526,39.43157434725474,39.741,43.298461032815396,36.1835389671846,0.3072015425190329,1.8099197372794151,0.34043691737177384,0.273966167666292,1.8630691681564067,1.7567703064024236,10829824,7.300287199020386,7.559528017044068
42.968999999999994,46.36459552950583,39.57340447049416,40.875,44.596309581316774,37.153690418683226,0.27974698711186646,1.8068392381072045,0.32857078229258635,0.2309231919311466,1.8573124782371884,1.7563659979772206,10993664,7.282428312301636,7.686862277984619
43.626999999999995,47.26895565596287,39.98504434403712,39.386,42.30433582714533,36.467664172854676,0.2897587152197957,1.811933933198452,0.3081243426542743,0.27139308778531707,1.8735319651961309,1.7503359012007733,11157504,7.298088836669922,7.794378614425659
43.331,46.556772620629054,40.10522737937095,40.223,43.51742878205008,36.928571217949916,0.3000080896541476,1.8050232142210008,0.3335105181100644,0.2665056611982308,1.8585635847560664,1.751482843685935,11321344,7.401567029953003,7.732923889160157
43.754,45.844087079525636,41.66391292047436,39.178999999999995,42.50750251614746,35.85049748385253,0.2909036034718156,1.8039293110370636,0.3125408708606087,0.2692663360830225,1.8504815065510292,1.757377115523098,11485184,7.4262782573699955,7.803149652481079
42.561,45.7901901461512,39.3318098538488,41.08800000000001,43.088738863520184,39.08726113647983,0.2955528911203146,1.815091425180435,0.33413336171265207,0.2569724205279771,1.8855006974743664,1.7446821528865037,11649024,7.4114306449890135,7.627612924575805
43.842,46.42847172804962,41.255528271950375,39.915,42.99700016223231,36.83299983776769,0.31364829242229464,1.8214014306664468,0.34764969073448676,0.2796468941101025,1.8884876051159263,1.7543152562169673,11812864,7.484418678283691,7.8214866638183596
44.476,47.758271164910056,41.19372883508994,40.195,43.18393710204815,37.20606289795185,0.2991111077368259,1.797012957930565,0.3326342169705506,0.2655879985031012,1.8547559939898077,1.7392699218713221,11976704,7.527919101715088,7.923739719390869
44.620999999999995,46.59646678028257,42.64553321971742,41.04100000000001,43.74708000620825,38.33491999379177,0.3131416169926524,1.8138789236545563,0.3590540895257103,0.26722914445959456,1.8725690792295224,1.7551887680795901,12140544,7.478114986419678,7.95084776878357
43.730000000000004,48.2088547643343,39.25114523566571,41.81099999999999,44.67890672791148,38.943093272088504,0.2764097463339567,1.8039281874895097,0.3095289924948307,0.24329050017308274,1.8560259170540436,1.7518304579249757,12304384,7.403990650177002,7.803522729873658
45.486000000000004,48.458582042602025,42.513417957397984,41.256,45.1514953471927,37.3605046528073,0.290535412915051,1.8201269119977952,0.32374610528673714,0.2573247205433648,1.8730439780946415,1.7672098459009489,12468224,7.5868268489837645,8.090019845962525
43.32299999999999,46.09563791361223,40.55036208638776,41.027,45.908329839295845,36.14567016070416,0.28335098046809437,1.8265974640846252,0.3063553346641185,0.2603466262720702,1.8709876084455443,1.782207319723706,12632064,7.46258692741394,7.758321857452392
44.528000000000006,47.3213306284792,41.73466937152081,41.075,44.63640491941032,37.51359508058969,0.2757197557017207,1.8148123174905777,0.3047791502551522,0.24666036114828924,1.8674730865148417,1.7621515484663137,12795904,7.501285743713379,7.933495426177979
43.913,47.10060427280426,40.72539572719573,40.564,44.045612270198966,37.082387729801034,0.30633460488170383,1.811441135406494,0.3482850824756842,0.2643841272877235,1.8735932664839918,1.7492890043289964,12959744,7.420461893081665,7.849141025543213
46.696999999999996,50.11357738094719,43.2804226190528,42.528,46.003205893181004,39.05279410681899,0.31243337485939265,1.8233561724424363,0.35043577551315613,0.2744309742056292,1.8592296202996925,1.78748272458518,13123584,7.541913938522339,8.294332599639892
44.81,47.37919831854219,42.24080168145782,41.105000000000004,44.917301798126694,37.292698201873314,0.30223205480724574,1.8103291422128678,0.33681635239092766,0.2676477572235638,1.8543082844599161,1.7663499999658194,13287424,7.562324380874633,7.990613842010498
45.676,47.93273303693636,43.41926696306364,44.153,47.58175210535845,40.72424789464155,0.2979051435366273,1.8188714623451232,0.3136118942500286,0.28219839282322595,1.8714706057672807,1.7662723189229657,13451264,7.578539896011352,8.13603892326355
46.23700000000001,49.087358047684546,43.38664195231547,43.214999999999996,47.414883926967505,39.01511607303249,0.29593274369835854,1.808299420773983,0.34305173524893107,0.248813752147786,1.852389654106178,1.7642091874417882,13615104,7.715590143203736,8.231820058822631
45.658,48.07978364021231,43.23621635978769,42.109,45.70666160165183,38.51133839834817,0.29473789874464273,1.8294105112552643,0.34170125898755654,0.24777453850172895,1.8784467459640048,1.7803742765465238,13778944,7.680810260772705,8.122738933563232
46.783,48.47347360227837,45.092526397721635,41.289,45.01823169030834,37.55976830969166,0.2916659519076347,1.8249897241592408,0.3192301530441446,0.26410175077112485,1.8922268341597608,1.7577526141587207,13942784,7.738663530349731,8.29819588661194
46.967,50.39922682816856,43.53477317183144,40.69,44.1500635832308,37.22993641676919,0.3086918802931905,1.8203948259353637,0.337440859421004,0.279942901165377,1.8671154728327632,1.7736741790379642,14106624,7.711254644393921,8.345011520385743
46.345000000000006,50.23859538216287,42.45140461783714,41.974999999999994,45.5100056577041,38.43999434229589,0.3176390016451478,1.8169268906116485,0.35861721970358656,0.27666078358670904,1.8666040179372294,1.7672497632860675,14270464,7.650074768066406,8.228238296508788
43.258,45.765631551883175,40.75036844811683,42.232000000000006,45.650045640420856,38.81395435957916,0.3046203155070543,1.8129693761467933,0.3555624839911993,0.25367814702290936,1.8631029132752943,1.7628358390182923,14434304,7.726341819763183,7.748994922637939
45.59499999999999,47.27654244668399,43.91345755331599,40.510999999999996,43.69577142036913,37.326228579630865,0.31534458734095094,1.8240074396133423,0.35828652146140516,0.2724026532204967,1.8678958176964606,1.780119061530224,14598144,7.766599988937378,8.142019844055175
45.410999999999994,48.7173739957845,42.10462600421549,41.974000000000004,45.68120433750286,38.266795662497145,0.28539549112319945,1.8213983938097953,0.30564184147320045,0.26514914077319846,1.8595836121918647,1.7832131754277258,14761984,7.754704809188842,8.12083535194397
46.30499999999999,49.4211715292968,43.188828470703186,41.592999999999996,44.894430144649434,38.29156985535056,0.30140885449945926,1.80781282633543,0.31521557562093766,0.28760213337798085,1.8613918104036336,1.7542338422672266,14925824,7.767944240570069,8.248758506774902
45.509,48.5641905014254,42.4538094985746,41.789,45.61800104465904,37.959998955340964,0.2928984140977263,1.7970105856657028,0.3304239492663269,0.25537287892912575,1.8436977516373556,1.75032341969405,15089664,7.825251770019531,8.129171419143677
46.647000000000006,49.107146540350804,44.18685345964921,42.277,47.030647126154825,37.52335287384518,0.3053979631513357,1.8068090856075287,0.3590480178932142,0.2517479084094572,1.849523983170844,1.7640941880442134,15253504,7.817019128799439,8.308391904830932
47.059000000000005,50.37685005688925,43.741149943110756,42.47699999999999,45.40917683641351,39.54482316358647,0.2984288828447461,1.791066226363182,0.33678663569228035,0.2600711299972119,1.824158230866617,1.757974221859747,15417344,7.82188048362732,8.370399951934814
45.266000000000005,49.03560263157804,41.496397368421974,43.513999999999996,47.8429518361839,39.18504816381609,0.285461407341063,1.801982781291008,0.30852170578113036,0.26240110890099566,1.84619010669313,1.757775455888886,15581184,7.835033655166626,8.082899713516236
46.028000000000006,50.18795624976995,41.868043750230065,41.829,45.541068022006066,38.116931977993936,0.28736985716968777,1.8147576808929444,0.3123968550534614,0.26234285928591417,1.8631245296019892,1.7663908321838997,15745024,7.829030847549438,8.198699426651
45.638,50.42278379866844,40.853216201331556,41.532000000000004,45.47061092264774,37.59338907735227,0.2805960411205888,1.81336552798748,0.32396912146722184,0.23722296077395572,1.8661457977055826,1.7605852582693775,15908864,7.766913890838623,8.144917821884155
46.436,50.57483606826847,42.29716393173153,42.482,46.8329258784769,38.1310741215231,0.30384410414844754,1.7977852284908296,0.3244207566562693,0.2832674516406258,1.8534107613303248,1.7421596956513343,16072704,7.935750150680542,8.293596124649047
46.617,49.79067310856049,43.443326891439504,42.851,47.53235760223463,38.169642397765365,0.27613798566162584,1.8105244904756546,0.31322267811975607,0.2390532932034956,1.8978534201909725,1.7231955607603366,16236544,7.9185950756073,8.313129806518555
46.477000000000004,49.13910461853024,43.81489538146977,42.636,46.184946886049445,39.08705311395056,0.2874413276091218,1.813984528183937,0.33521756334662794,0.2396650918716156,1.8613783837471392,1.766590672620735,16400384,7.838686227798462,8.2786856174469
46.425,49.21695719881233,43.63304280118766,44.594,48.00071454630411,41.18728545369589,0.2717553170397878,1.806693036854267,0.3052529311901888,0.23825770288938675,1.8556655333395886,1.7577205403689455,16564224,7.993298053741455,8.289649295806885
46.31099999999999,49.8300039784007,42.79199602159929,43.15500000000001,47.53457360938255,38.77542639061747,0.28939682003110645,1.8156665295362473,0.32595633286644593,0.25283730719576697,1.8625997822622975,1.768733276810197,16728064,7.915732574462891,8.264101123809814
46.187,49.26995004824924,43.10404995175075,41.063,45.42241980084506,36.70358019915494,0.3044595612213016,1.826708121597767,0.3398981962722678,0.26902092617033535,1.855678881881777,1.7977373613137568,16891904,7.861509895324707,8.255299377441407
46.933,50.65537303342908,43.21062696657092,42.858,47.18892784516205,38.527072154837946,0.3037936218082905,1.797057144343853,0.35116941235987015,0.25641783125671086,1.8402177543063345,1.7538965343813715,17055744,7.856316089630127,8.364905643463135
46.364,50.38475913230325,42.34324086769674,41.844,45.750129030126885,37.93787096987312,0.3157060058787465,1.8191910624504088,0.3626766593367394,0.2687353524207535,1.8577987441863668,1.7805833807144509,17219584,7.861264371871949,8.29299454689026
44.495,47.91971093670692,41.070289063293075,42.784000000000006,46.47556660511497,39.09243339488504,0.29785054828971624,1.8338366061449052,0.3287807758789631,0.2669203207004694,1.8978792018497472,1.7697940104400631,17383424,7.951915502548218,8.0028235912323
45.258,49.47529012518703,41.040709874812975,43.599000000000004,48.222672674400734,38.975327325599274,0.29587385449558495,1.815392179787159,0.3279367732640944,0.2638109357270755,1.8657120283836741,1.765072331190644,17547264,7.805636596679688,8.119235467910766
46.801,49.37170204418949,44.230297955810514,42.581999999999994,47.20293020938425,37.96106979061574,0.3090614819899201,1.816687986254692,0.3520805799885963,0.2660423839912439,1.8580003056980676,1.7753756668113165,17711104,7.836050939559937,8.366559648513794
46.157,49.68691798771586,42.627082012284134,41.861,45.65812641348691,38.06387358651308,0.26574447341263296,1.8203038036823274,0.2995556906713617,0.23193325615390423,1.864354993749514,1.7762526136151406,17874944,7.9131382465362545,8.252873182296753
46.34,49.59101215008496,43.08898784991505,43.082,46.74278079103352,39.421219208966484,0.28764219116419554,1.8134439289569855,0.3245679262257483,0.25071645610264276,1.8655377240982252,1.7613501338157458,18038784,7.985246562957764,8.291829872131348
46.55499999999999,48.88382481092931,44.22617518907067,41.577999999999996,45.22225794915782,37.93374205084217,0.29114607740193604,1.827241525053978,0.31831785932208,0.2639742954817921,1.8754808767731044,1.7790021733348516,18202624,8.012830209732055,8.296760034561157
46.37400000000001,49.34000809169497,43.40799190830505,42.632000000000005,47.28330906304881,37.9806909369512,0.29555360656231644,1.8350331708788872,0.3421644351238575,0.24894277800077533,1.8828518875757005,1.7872144541820738,18366464,7.998906564712525,8.303804159164429
47.911,51.22078382979916,44.60121617020084,44.264,48.14235068037949,40.38564931962052,0.28145247157663106,1.834347739815712,0.31542509398193486,0.2474798491713273,1.8812168262006805,1.7874786534307434,18530304,8.017144918441772,8.556465435028077
45.892999999999994,48.539265481768595,43.24673451823139,42.642999999999994,45.472307512448936,39.81369248755105,0.277967331930995,1.8190244138240814,0.31222871998537094,0.243705943876619,1.8555991512467125,1.7824496764014504,18694144,8.12805609703064,8.218822956085205
46.992999999999995,49.52400395100442,44.46199604899557,43.332,46.453790511869755,40.210209488130246,0.3071849325671792,1.8079517483711243,0.3369450378532366,0.27742482728112183,1.8589808382654123,1.7569226584768363,18857984,8.022188091278077,8.403340244293213
46.205,49.96814828302048,42.441851716979514,42.696000000000005,46.527616369105864,38.864383630894146,0.2814666096121073,1.8131725549697877,0.32096809398431514,0.24196512523989944,1.8584815375169137,1.7678635724226617,19021824,8.012183570861817,8.266368913650513
46.86299999999999,49.901318778535256,43.82468122146473,43.848,48.60316519166264,39.09283480833736,0.2957775007933378,1.8230384930968284,0.3357754917665852,0.2557795098200904,1.8643021905553585,1.7817747956382983,19185664,8.01859645843506,8.377943897247315
48.652,50.90525897313203,46.398741026867974,44.379999999999995,48.13015999658681,40.62984000341318,0.2969703571870923,1.8056308940052985,0.33464809966340847,0.25929261471077614,1.848701454358506,1.762560333652091,19349504,8.1528329372406,8.658349609375
48.227999999999994,51.39021378151446,45.06578621848553,43.309000000000005,47.293849934439194,39.324150065560815,0.27439888305962085,1.8128580704331398,0.304261422460455,0.2445363436587867,1.8460766877082695,1.7796394531580102,19513344,8.0633873462677,8.595680236816406
47.101000000000006,50.47335955971484,43.728640440285176,43.306,46.85784233884332,39.754157661156675,0.29567917734384536,1.816623105108738,0.3508052149656457,0.240553139722045,1.859147186362472,1.774099023855004,19677184,8.118413162231445,8.403403520584106
45.622,48.313106835486096,42.930893164513904,43.892999999999994,47.39051926370677,40.395480736293216,0.2810726135969162,1.8164184346795083,0.32144609684808817,0.24069913034574425,1.8749073403589271,1.7579295290000894,19841024,8.081597948074341,8.18224220275879
47.114,50.2543891478605,43.973610852139494,41.557,45.665878314090115,37.44812168590989,0.28413484767079356,1.812412965297699,0.3028249639765864,0.2654447313650007,1.8487729803883133,1.7760529502070848,20004864,8.147312355041503,8.433487939834595
46.75,50.43219771332284,43.06780228667716,42.751,46.925820834479005,38.57617916552099,0.2913577238097787,1.812384667992592,0.3355575772256323,0.2471578703939251,1.8576907832142129,1.767078552770971,20168704,8.046432161331177,8.372681427001954
45.824000000000005,48.0136355861193,43.63436441388071,41.992000000000004,44.92588752340645,39.05811247659356,0.2729097669944167,1.8127316266298295,0.3093667885215325,0.23645274546730094,1.8692568859430787,1.7562063673165802,20332544,8.028202009201049,8.220039367675781
47.016000000000005,51.56372294670641,42.4682770532936,42.928000000000004,46.78018846890959,39.075811531090416,0.2709287166595459,1.8042536526918411,0.30162963930996445,0.24022779400912733,1.849591717761159,1.7589155876225233,20496384,8.099996662139892,8.426243543624878
46.427,50.24429236501476,42.60970763498524,41.834,46.67908039148991,36.988919608510095,0.3058869348838925,1.8149616137146949,0.34732384597269905,0.264450023795086,1.8638675822960933,1.7660556451332965,20660224,8.040553045272826,8.313755130767822
47.049,49.677856975949815,44.420143024050184,44.076,47.88746218661552,40.26453781338448,0.277788482233882,1.8013302117586136,0.3136759098833109,0.24190105458445305,1.8515232836207443,1.751137139896483,20824064,7.998895359039307,8.436748552322388
46.651,49.62709626860423,43.67490373139578,42.678999999999995,47.250073068766234,38.107926931233756,0.28052452448755505,1.8188953399658203,0.31941419639358826,0.24163485258152184,1.8710806292621684,1.7667100506694722,20987904,8.041866350173951,8.371522760391235
48.496,51.31433000196925,45.67766999803075,42.92999999999999,46.68375545287648,39.1762445471235,0.2802607910707593,1.7987093940377235,0.3241243098148487,0.2363972723266699,1.8590883937036649,1.738330394371782,21151744,8.073561525344848,8.675811815261842
45.907,49.74138143642491,42.072618563575084,42.726000000000006,47.010997549590904,38.44100245040911,0.2791802313178778,1.8250168696045876,0.3091741892530378,0.24918627338271776,1.8654524790186826,1.7845812601904927,21315584,8.02730917930603,8.250175666809081
46.94800000000001,50.283118588596224,43.61288141140379,44.012,48.38866265549448,39.63533734450552,0.28907694574445486,1.8196133643388748,0.32262825723016464,0.2555256342587451,1.8465478386901117,1.7926788899876378,21479424,8.099390077590943,8.417170524597168
46.87,52.65699749438342,41.08300250561658,43.689,49.26464247419075,38.11335752580925,0.31188256070017817,1.8209754317998885,0.34192125031879383,0.2818438710815625,1.8626999110593003,1.7792509525404767,21643264,8.051317691802979,8.418206024169923
48.297000000000004,50.51750016888088,46.07649983111913,45.413000000000004,51.317864181333896,39.50813581866611,0.30040465518832205,1.8115571454167365,0.3482530978783736,0.2525562124982705,1.8618033840373456,1.7613109067961275,21807104,8.090350484848022,8.630736780166625
47.641000000000005,51.524249798815426,43.757750201184585,43.992,48.88796936264924,39.09603063735076,0.26374251712113617,1.7963910654187203,0.3032249012504239,0.2242601329918484,1.8379174731544101,1.7548646576830305,21970944,8.121614837646485,8.550870656967163
46.471,50.480781664879025,42.46121833512097,44.099000000000004,49.55203484309426,38.645965156905746,0.28390613589435815,1.8147097185254097,0.3187347540328176,0.2490775177558987,1.8698357702072188,1.7595836668436007,22134784,8.062482643127442,8.366696166992188
47.674,51.84127776851987,43.506722231480126,44.617000000000004,48.356526841727444,40.877473158272565,0.2939163392409682,1.8017270937561989,0.3376887576155605,0.25014392086637594,1.8546222881982197,1.748831899314178,22298624,8.166884422302246,8.541958475112915
48.657999999999994,52.12363933495682,45.19236066504317,41.428,45.07946217288362,37.77653782711637,0.2723481446504593,1.7937139824032784,0.3090386844543721,0.23565760484654655,1.8472002074652267,1.74022775734133,22462464,8.225511169433593,8.710717296600341
48.538,50.8108211544246,46.26517884557539,43.842,48.80884769245041,38.875152307549584,0.27847932539880277,1.797039918601513,0.3080101538969799,0.24894849690062562,1.8497365447250878,1.744343292477938,22626304,8.262192916870116,8.679678058624267
47.558,51.57762386300012,43.53837613699988,43.894,47.7586893794974,40.0293106205026,0.2730751348659396,1.7997066751122475,0.3190602039293322,0.22709006580254695,1.8482482199789494,1.7511651302455455,22790144,8.279080820083617,8.545838356018066
49.705,52.98910185591129,46.42089814408871,44.798,49.610990338656414,39.98500966134359,0.27160307858139277,1.7730990514159202,0.29653375011354066,0.24667240704924487,1.8122548413273953,1.733943261504445,22953984,8.360538244247437,8.883279418945312
48.554,52.72835072795758,44.37964927204242,43.757,48.85826072652633,38.655739273473664,0.29499657824635506,1.7995304718613625,0.33924319532549185,0.25074996116721826,1.8375168232833756,1.7615441204393494,23117824,8.299423503875733,8.70260124206543
48.182,52.86964077121957,43.49435922878043,44.754000000000005,49.794696777232296,39.71330322276771,0.2852825144305825,1.7875946819782258,0.3172792720674307,0.25328575679373433,1.8479622712555914,1.7272270927008602,23281664,8.254485940933227,8.65597324371338
47.253,50.5667744340857,43.9392255659143,44.333999999999996,48.58788575304979,40.0801142469502,0.3125663613900542,1.774359855055809,0.3448963342183131,0.28023638856179534,1.820540094012314,1.7281796160993042,23445504,8.3164541721344,8.485912370681763
49.339999999999996,51.83392461794658,46.846075382053414,44.923,49.425346166167145,40.42065383383286,0.2557874366641045,1.7942305833101273,0.273615252948594,0.23795962037961496,1.8430891946733596,1.745371971946895,23609344,8.299543142318726,8.813369846343994
49.705,53.25653276769341,46.15346723230659,43.115,48.154984622992416,38.07501537700759,0.2814741229638457,1.7865928754210472,0.32487881259104684,0.2380694333366446,1.8341692838837735,1.7390164669583208,23773184,8.39969367980957,8.873766803741455
48.218,51.20444203024268,45.231557969757326,45.629,48.75000448573852,42.507995514261474,0.2793468343093991,1.7877279624342919,0.3204208707390628,0.23827279787973543,1.8283516769813208,1.747104247887263,23937024,8.35159192085266,8.641471481323242
48.74,51.697299443749316,45.78270055625069,44.30499999999999,48.891820794406506,39.71817920559348,0.29118551313877106,1.7983787477016449,0.3388800131884614,0.2434910130890807,1.851665823762007,1.7450916716412828,24100864,8.38079342842102,8.747972202301025
48.105000000000004,50.187288404616424,46.02271159538358,44.788,48.93914152974817,40.63685847025182,0.29595709443092344,1.7917288824915887,0.3346427378879797,0.25727145097386717,1.8417839647094878,1.7416738002736896,24264704,8.268564367294312,8.633661985397339
50.013999999999996,52.848445977611846,47.179554022388146,44.87,50.21078833132338,39.529211668676616,0.28898669574409724,1.7780169367790222,0.32152797223818264,0.25644541925001185,1.8279217523156925,1.7281121212423518,24428544,8.360488939285279,8.94275188446045
48.410999999999994,52.627103532884355,44.19489646711563,43.289,48.24921864437446,38.328781355625544,0.2714176358655095,1.784254015982151,0.31786546875203897,0.22496980297898,1.8106680341940276,1.7578399977702743,24592384,8.398841619491577,8.690739631652832
47.29900000000001,50.348480119626956,44.24951988037306,45.164,49.61127602021732,40.716723979782685,0.28363706208765505,1.8063480734825135,0.32346151874086726,0.24381260543444283,1.8349911762178832,1.7777049707471437,24756224,8.356121349334718,8.516592884063721
49.370999999999995,52.983618025753614,45.758381974246376,45.348000000000006,48.75037505281238,41.94562494718763,0.27982630021870136,1.804005242884159,0.3130257923371229,0.24662680810027982,1.834147366152943,1.7738631196153751,24920064,8.42400770187378,8.843613243103027


==> data/progress-starpilot-daac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.559,1.7495492062434268,1.368450793756573,1.6479999999999997,1.8083620902832085,1.4876379097167909,0.696846807665295,2.707952043414116,0.7821581165646151,0.611535498765975,2.7079902817241055,2.7079138051041265,16384
2.744,3.0887085725652907,2.3992914274347097,2.367,2.750302752403371,1.9836972475966288,0.14613614765306313,2.5980719178915024,0.16458843002562884,0.1276838652804974,2.637422998510293,2.5587208372727117,180224
2.75,3.1162239751845857,2.3837760248154143,2.9019999999999997,3.1691628716719444,2.634837128328055,0.12742085399933983,2.5180425316095354,0.14385433083285667,0.11098737716582298,2.5823959565336367,2.453689106685434,344064
3.069,3.2743022162569124,2.8636977837430875,2.9639999999999995,3.1958275220934733,2.7321724779065257,0.10871608469428282,2.4241189658641815,0.1185796061505856,0.09885256323798003,2.5215795591299237,2.3266583725984393,507904
2.988,3.3046954372895194,2.6713045627104806,3.332,3.576695729427385,3.0873042705726146,0.10042463525508835,2.3555653154850007,0.11185098944991721,0.08899828106025949,2.4408761898108713,2.27025444115913,671744
3.465,3.8196336137480484,3.1103663862519513,3.4799999999999995,3.7953410851760356,3.1646589148239634,0.10173959833983741,2.3416370123624803,0.1182530608040815,0.08522613587559331,2.4340150068012925,2.2492590179236682,835584
3.66,4.021275518129862,3.2987244818701384,3.2769999999999997,3.5683777616771737,2.9856222383228257,0.10310403992318443,2.301853322982788,0.11685589295238534,0.08935218689398351,2.4012160761459334,2.2024905698196426,999424
3.929,4.36602288269609,3.49197711730391,3.711,4.203472334248331,3.218527665751669,0.10173707480231915,2.2072891280055047,0.110598617010677,0.09287553259396131,2.3531906053868608,2.0613876506241486,1163264
4.274,4.873686584809098,3.674313415190902,3.8649999999999998,4.2009240985698995,3.5290759014300996,0.10605926143212448,2.1425011977553368,0.11570781446998105,0.09641070839426791,2.2691201899723192,2.0158822055383543,1327104
4.587,5.224480195770817,3.9495198042291824,4.101000000000001,4.485251219906978,3.716748780093024,0.10136362566198735,2.1470609605312347,0.11272193572930178,0.09000531559467292,2.3144565061438636,1.9796654149186057,1490944
4.718,5.3569804378852295,4.0790195621147705,4.3469999999999995,5.163076589542918,3.5309234104570817,0.11332061381803615,2.1024233520030977,0.13538411802963712,0.09125710960643518,2.2883884730822666,1.9164582309239286,1654784
5.216,6.075618520042466,4.356381479957534,4.83,5.597828105763263,4.062171894236737,0.12621374478977584,2.0731811583042146,0.1562819868927472,0.0961455026868045,2.2752314661546893,1.8711308504537398,1818624
5.724,6.655806846937712,4.792193153062288,5.072,5.990442159311081,4.1535578406889195,0.13066054287677004,2.0193310528993607,0.1534712042530985,0.10784988150044159,2.2431881442141037,1.7954739615846176,1982464
6.294,7.7071468430421515,4.880853156957848,5.663,6.502119181046411,4.823880818953589,0.14626447957836913,1.9701666742563249,0.1701917948820194,0.12233716427471884,2.1671158607239245,1.7732174877887252,2146304
6.095,7.124963591589528,5.065036408410472,5.968999999999999,6.79947516519159,5.1385248348084085,0.1495246415440407,1.945789684355259,0.17407191176207915,0.12497737132600223,2.137688266990337,1.7538911017201806,2310144
7.258,8.032994193526635,6.483005806473365,6.361999999999999,7.370482027603863,5.353517972396135,0.15777136391649638,1.9064447537064553,0.18693298562100819,0.12860974221198457,2.0882492749937476,1.724640232419163,2473984
6.841999999999999,7.3685700333289,6.315429966671098,6.357000000000001,7.140467293510075,5.573532706489927,0.15387370163160888,1.8810813590884208,0.18974356837891154,0.11800383488430623,2.0472943107165475,1.714868407460294,2637824
7.359999999999999,8.390048542545447,6.329951457454552,6.4510000000000005,7.301028823040725,5.600971176959276,0.1600478712158898,1.8617468386888505,0.18756613992283894,0.13252960250894064,2.0260676267413453,1.6974260506363557,2801664
7.728999999999999,8.505652431915331,6.952347568084667,7.057,7.848922344677811,6.26507765532219,0.1691685147169563,1.8704363018274308,0.2036367773046407,0.1347002521292719,2.0190845960823505,1.7217880075725114,2965504
8.031,9.280291399153937,6.7817086008460645,7.476000000000001,8.362523547346601,6.5894764526534,0.16682052139399778,1.8856696993112565,0.19656313577469461,0.13707790701330094,2.0245759845614506,1.7467634140610626,3129344
8.254999999999999,9.345378374693848,7.164621625306149,7.947,9.473230978587448,6.420769021412552,0.1868643118172056,1.8690822124481201,0.22528943806283935,0.14843918557157182,1.9919014043025949,1.7462630205936454,3293184
8.594,10.083195756104615,7.104804243895384,7.714999999999999,9.190637150521766,6.239362849478232,0.17389482970659928,1.8435667291283608,0.2087397557876442,0.13904990362555436,2.0213928045852843,1.6657406536714374,3457024
9.277,10.99829631382862,7.555703686171378,8.260000000000002,9.568762774531734,6.951237225468269,0.17720597293227908,1.8748274356126786,0.2169080440373873,0.13750390182717084,2.0215797069598533,1.7280751642655037,3620864
9.729,11.358984355753146,8.099015644246853,8.39,9.49627302235931,7.283726977640692,0.1882343783457246,1.858486832678318,0.23292546819983512,0.14354328849161407,1.9808199479753366,1.7361537173812993,3784704
10.248,11.831223294421857,8.664776705578142,9.399,10.852825642915958,7.94517435708404,0.19304211375614,1.843019573390484,0.24713874701962057,0.13894548049265942,1.9571039723941313,1.7289351743868366,3948544
10.079,12.268093191255229,7.889906808744772,9.145999999999997,10.810555195840616,7.481444804159379,0.19696808074497513,1.8276619374752046,0.2352444428850445,0.15869171860490575,1.970689933994291,1.6846339409561182,4112384
10.13,11.89440358195057,8.365596418049432,9.308,11.132438543771755,7.483561456228245,0.20186911329833995,1.820394404232502,0.2421404114708251,0.1615978151258548,1.9452040993145576,1.6955847091504463,4276224
10.998000000000001,13.334372401822964,8.661627598177038,9.765,11.407657907173615,8.122342092826386,0.20844919374212617,1.8578353703022004,0.2537617561254677,0.16313663135878465,1.9891712096350769,1.7264995309693238,4440064
11.880999999999998,14.26403357089236,9.497966429107636,10.361999999999998,12.286914543557712,8.437085456442285,0.2181048075875474,1.8527260094881057,0.26954123649728046,0.16666837867781434,1.984791295287666,1.7206607236885454,4603904
12.517,15.094999418153542,9.939000581846457,11.526999999999997,14.284723880304188,8.769276119695807,0.22562587604754497,1.8480953097343444,0.28010464030341853,0.1711471117916714,1.937820476292194,1.7583701431764949,4767744
12.795,15.074413301707262,10.515586698292738,11.507000000000001,14.510558056705415,8.503441943294588,0.25279648779994907,1.8500505611300468,0.3322077033627424,0.1733852722371557,1.9461715225637972,1.7539295996962965,4931584
13.172999999999998,15.75469730991067,10.591302690089327,13.139,15.821705537326077,10.456294462673922,0.23888317822582192,1.8269730508327484,0.3025155279952235,0.17525082845642032,1.9472536250081904,1.7066924766573064,5095424
13.131,15.77785643736112,10.48414356263888,12.104000000000001,14.65254154370691,9.555458456293092,0.26776348418659635,1.8139284685254098,0.3435341119065727,0.19199285646662,1.9306632289231733,1.6971937081276463,5259264
13.895000000000001,17.293044290470625,10.496955709529379,13.091999999999999,15.679785926231148,10.50421407376885,0.29882686223006905,1.7866712644696237,0.3800476890723026,0.21760603538783552,1.9016432875020008,1.6716992414372465,5423104
14.405000000000001,17.183392520865258,11.626607479134744,13.103,15.319533554900534,10.886466445099465,0.2808316556736827,1.7988591894507409,0.3472164071660061,0.21444690418135925,1.9140799920000988,1.683638386901383,5586944
14.088,16.05632314420168,12.119676855798316,13.257000000000001,16.36607076149772,10.147929238502282,0.3098824359166125,1.8182863548398018,0.39012750469728713,0.2296373671359379,1.9026848966460486,1.733887813033555,5750784
14.678,17.803456126711747,11.552543873288254,13.954999999999998,17.616571383982564,10.293428616017433,0.3035312329211996,1.810869899392128,0.39880194653854656,0.20826051930385264,1.9203035970697484,1.7014362017145075,5914624
14.781,18.202658808239068,11.359341191760933,13.351000000000003,16.68145477375088,10.020545226249126,0.28803655227853187,1.8268407866358758,0.381568606021389,0.19450449853567475,1.9254138902619307,1.728267683009821,6078464
15.634,18.763847280619295,12.504152719380704,13.970999999999998,16.77391080842755,11.168089191572445,0.296590616967943,1.8211111068725585,0.3925849328241877,0.20059630111169827,1.9015292332968428,1.7406929804482743,6242304
15.132,19.034121986816917,11.229878013183082,14.142,17.833443620048936,10.450556379951063,0.2816766828298568,1.8301508933305741,0.36336911060820964,0.19998425505150397,1.9028600897873815,1.7574416968737667,6406144
15.551000000000002,18.484170468963576,12.617829531036428,14.743,18.468079999140958,11.017920000859041,0.3093405367703073,1.8161942854523658,0.4021590317479117,0.21652204179270296,1.8768166185696535,1.7555719523350781,6569984
16.110000000000003,19.565771983218802,12.654228016781202,15.027000000000001,18.30603659631911,11.747963403680894,0.30585021548387076,1.8271240428090096,0.40420753037765467,0.20749290059008685,1.8948611666072548,1.7593869190107645,6733824
16.258999999999997,19.03054271119894,13.487457288801052,15.178000000000003,18.771045504860748,11.584954495139257,0.3311341187606255,1.824523001909256,0.42206195546516023,0.24020628205609074,1.8941933966651865,1.7548526071533255,6897664
17.915,21.178367126144405,14.651632873855593,16.813,20.474718312486637,13.151281687513361,0.2947690399570597,1.8118919447064399,0.36531475421273224,0.2242233257013872,1.8982971731607958,1.725486716252084,7061504
17.76,20.37787318256634,15.142126817433665,16.707,19.772276659618182,13.64172334038182,0.32602726138300364,1.8154315412044526,0.43406325498705695,0.21799126777895034,1.9022708295613204,1.7285922528475848,7225344
19.282,22.505162422218277,16.058837577781723,17.537,20.76944195616874,14.304558043831257,0.32022891413006516,1.7853623062372208,0.42531792634046117,0.21513990191966917,1.8650573015499126,1.705667310924529,7389184
20.610000000000003,24.79973030158267,16.420269698417336,18.937,23.531771049791274,14.342228950208728,0.30463457612527745,1.787461693584919,0.37182261316514,0.23744653908541488,1.8518315004222843,1.7230918867475538,7553024
18.958999999999996,21.709517951223003,16.20848204877699,17.248,20.649837150717243,13.84616284928276,0.3249798411503434,1.814718547463417,0.4027838192233808,0.247175863077306,1.8641700062794588,1.7652670886473754,7716864
19.269,22.734955712354097,15.8030442876459,17.891,21.43116510914392,14.350834890856076,0.34164650307761296,1.8270149871706962,0.4216541965612981,0.2616388095939278,1.895504079781484,1.7585258945599085,7880704
20.481,23.55823398525364,17.403766014746363,18.089999999999996,20.659719829086427,15.520280170913564,0.33574236786613865,1.8295840591192245,0.41787500989663917,0.2536097258356381,1.8896019704585414,1.7695661477799076,8044544
18.637,22.196741704112814,15.077258295887187,17.977999999999998,21.221192254554143,14.734807745445853,0.35530758456637457,1.8677562788128852,0.41679425938670256,0.2938209097460466,1.9226819287182824,1.812830628907488,8208384
21.06,25.113573731906204,17.006426268093794,19.442,23.578338477445964,15.305661522554036,0.3612375689256523,1.8320125430822372,0.44928341572036307,0.2731917221309415,1.8980158108233562,1.766009275341118,8372224
20.646,24.035658389867628,17.256341610132374,20.048000000000002,24.028805948548612,16.06719405145139,0.3452200832466284,1.8157577365636826,0.4022099913855571,0.2882301751076997,1.887500371025992,1.744015102101373,8536064
20.055,23.766798081792704,16.343201918207296,19.464,23.648780042009374,15.279219957990623,0.3691423123081525,1.8443118661642075,0.42932961819549426,0.3089550064208107,1.9140227442011857,1.7746009881272293,8699904
22.006000000000004,26.764859527239697,17.24714047276031,20.200000000000003,23.905482424732305,16.4945175752677,0.39514991293350854,1.8532505258917809,0.48117784783651546,0.3091219780305016,1.9175610556082539,1.7889399961753079,8863744
22.851,27.149012214966355,18.552987785033643,21.150000000000002,24.689757053810332,17.610242946189672,0.33344130729221627,1.843660418689251,0.4030779057997166,0.26380470878471596,1.927818056497334,1.7595027808811678,9027584
22.250999999999998,25.77893268076362,18.723067319236375,21.259,24.75377452777715,17.76422547222285,0.38797778677609224,1.8474139377474785,0.49256355499502336,0.2833920185571611,1.9244167375202406,1.7704111379747165,9191424
23.075,26.846541462055004,19.303458537944994,22.217999999999996,25.456156265531355,18.979843734468638,0.4022579574336608,1.873038075864315,0.4778453601361926,0.32667055473112894,1.9278348372706051,1.818241314458025,9355264
23.909,28.069349624731075,19.748650375268923,21.493000000000002,25.675638043149327,17.310361956850677,0.3627639752709203,1.8574291869997979,0.4228401689326209,0.3026877816092197,1.9150913257658453,1.7997670482337504,9519104
23.895999999999997,27.91123648120506,19.880763518794936,21.219,25.323113668016518,17.114886331983485,0.3916002835457523,1.8492493644356727,0.47601041369417346,0.3071901533973312,1.8878921276480118,1.8106066012233335,9682944
24.141,27.91414842008633,20.367851579913665,22.314,26.272181905875474,18.355818094124526,0.40761007058123744,1.8596693068742751,0.5074309657943774,0.30778917536809747,1.9164083118521558,1.8029303018963945,9846784
22.601000000000006,26.502590573086835,18.699409426913178,22.441999999999997,26.697788528580805,18.18621147141919,0.4257617407374911,1.8586340636014937,0.5538126056004545,0.2977108758745277,1.9088019581527884,1.808466169050199,10010624
25.008999999999997,29.39529330984602,20.622706690153972,23.269,27.526988844513333,19.011011155486663,0.4110627745795581,1.827559696137905,0.5352161481402689,0.2869094010188473,1.8868880841742024,1.7682313081016077,10174464
24.832,29.36187152135687,20.30212847864313,22.903000000000002,28.054949242762397,17.751050757237607,0.37898556043704346,1.833305399119854,0.4547839729892808,0.3031871478848061,1.882140203526085,1.784470594713623,10338304
25.431,29.797910692926983,21.06408930707302,22.538000000000004,25.977336563932067,19.09866343606794,0.4106660327356722,1.849525734782219,0.5184314730388095,0.30290059243253487,1.9086084293004095,1.7904430402640283,10502144
26.566999999999997,31.11817578214685,22.015824217853144,24.571,28.712954731766153,20.42904526823385,0.3938628555172019,1.8231692284345626,0.5060080990118638,0.28171761202254003,1.9006227074705513,1.745715749398574,10665984
25.104999999999997,28.859083776369406,21.350916223630588,23.910000000000004,27.40884552388356,20.411154476116447,0.40131496882273093,1.8237470164895058,0.4976234250835829,0.30500651256187894,1.8977385137744922,1.7497555192045193,10829824
25.933000000000003,29.524016708398893,22.341983291601114,25.165,29.1661479602734,21.1638520397266,0.41355612855404617,1.8311997815966605,0.49112642015116814,0.3359858369569242,1.8686733199758727,1.7937262432174483,10993664
25.007,29.482690002669983,20.53130999733002,24.464999999999996,28.38843790571483,20.541562094285162,0.4498431074122588,1.8530929177999496,0.58466179163293,0.31502442319158763,1.918994391354815,1.787191444245084,11157504
25.409,29.882793580396843,20.935206419603155,25.845,31.829826229724635,19.860173770275363,0.43816998209804303,1.8786618784070015,0.5514375254198471,0.32490243877623887,1.9311630907914603,1.8261606660225427,11321344
25.098000000000003,27.80574740328562,22.390252596714387,24.121000000000002,27.287589490287623,20.954410509712382,0.4424724054833253,1.8691761285066604,0.5673568079622942,0.3175880030043564,1.9157247435627358,1.822627513450585,11485184
26.880000000000003,31.70022821036515,22.059771789634855,24.042,27.639576406415856,20.444423593584148,0.44939304155608023,1.8921583026647568,0.5703907392963888,0.3283953438157716,1.945314667755842,1.8390019375736717,11649024
25.857,30.47536562000022,21.23863437999978,25.209,28.69550670442493,21.72249329557507,0.4404392230841848,1.8836875304579734,0.5514853079581994,0.32939313821017024,1.9239860724825644,1.8433889884333825,11812864
26.287000000000006,29.933639686067167,22.640360313932845,24.644,27.74586460052659,21.542135399473405,0.441171720975803,1.8871710419654846,0.5841033019162896,0.2982401400353164,1.939101309923847,1.8352407740071222,11976704
25.972,30.508224862151348,21.435775137848655,24.766000000000002,28.827354946320256,20.704645053679748,0.4553905898498165,1.8919021114706993,0.576593391669008,0.334187788030625,1.941791796589217,1.8420124263521815,12140544
26.528000000000002,30.20251983257677,22.853480167423236,25.186,28.260261537345187,22.111738462654813,0.4391122007535563,1.878146331012249,0.5281615909723085,0.350062810534804,1.9303697237052129,1.8259229383192852,12304384
26.883,30.978172890123197,22.7878271098768,26.064999999999998,28.680057360747558,23.449942639252438,0.4549907192173931,1.8852243676781655,0.5491517879296341,0.36082965050515203,1.9431505076777116,1.8272982276786194,12468224
28.25,32.15457167945474,24.34542832054526,25.684999999999995,28.872259794870818,22.497740205129173,0.45596859126041334,1.9015490412712097,0.6110256761683945,0.3009115063524322,1.9602016440524022,1.8428964384900173,12632064
28.334000000000003,32.00278235931215,24.665217640687857,26.130000000000003,29.677909243484116,22.58209075651589,0.4457371846255329,1.88880498111248,0.5407477515066079,0.3507266177444579,1.9389002462356792,1.838709715989281,12795904
27.657999999999998,31.429367921590252,23.886632078409743,26.012999999999998,28.38976271428176,23.636237285718238,0.44841945875022154,1.8953290656208992,0.5733509149657097,0.3234880025347334,1.9560590517854688,1.8345990794563296,12959744
28.373999999999995,32.033904916797695,24.71409508320229,27.381999999999998,30.829366531136483,23.934633468863513,0.4605695295871959,1.8898266345262527,0.5892320909211285,0.33190696825326327,1.951334303475393,1.8283189655771124,13123584
27.591,31.49853234151683,23.68346765848317,26.276999999999997,29.477609473209746,23.07639052679025,0.43091996825403633,1.8989820450544357,0.5084989129849296,0.3533410235231431,1.9489210325215949,1.8490430575872765,13287424
28.264,32.519361794254394,24.008638205745605,27.24,31.74267920243048,22.737320797569517,0.45987762500428486,1.896002857387066,0.5990352293873997,0.32072002062116994,1.9624888984570936,1.8295168163170383,13451264
29.314,33.12058429566455,25.507415704335447,26.833,30.607747806145465,23.058252193854532,0.47206641083790196,1.9009242832660675,0.5662399463228991,0.37789287535290483,1.9540181181781378,1.8478304483539973,13615104
28.006,31.740014461675262,24.27198553832474,26.018,28.99836172301283,23.03763827698717,0.452324627712369,1.9120567366480827,0.5173268011038521,0.3873224543208859,1.976396138077069,1.8477173352190965,13778944
29.302000000000003,32.37373501461308,26.230264985386928,26.837,29.635324677373948,24.03867532262605,0.44618102061665715,1.9127287343144417,0.6009804901498529,0.2913815510834614,1.9814555321215328,1.8440019365073506,13942784
29.331,32.07290608883674,26.589093911163257,26.838000000000005,29.99486173279731,23.681138267202698,0.46525629572570326,1.9134706392884255,0.6082881760509062,0.3222244154005003,1.981376222599105,1.8455650559777461,14106624
30.147999999999996,33.41559177376856,26.88040822623143,26.796999999999997,29.298479762060847,24.295520237939147,0.44256171174347403,1.9187415942549706,0.5294069510318966,0.3557164724550514,1.9910911879604005,1.8463920005495407,14270464
29.678000000000004,32.661688321524224,26.69431167847579,28.758,32.023160945497175,25.492839054502824,0.4662344261796937,1.9186402544379235,0.5866230462238364,0.34584580613555094,2.0091138660751615,1.8281666428006853,14434304
30.484,34.35060626389603,26.617393736103974,29.250000000000007,33.25541133967537,25.24458866032464,0.4305462197090188,1.9029099181294442,0.5326611899130421,0.32843124950499547,1.9639544650763117,1.8418653711825768,14598144
30.075,33.46834127373007,26.68165872626993,28.619,31.684320374773247,25.553679625226753,0.4951908620902232,1.8943440929055213,0.6297656408408221,0.36061608333962436,1.967101873063416,1.8215863127476266,14761984
30.411,34.00320948720979,26.818790512790216,28.089,31.440457742535326,24.73754225746467,0.449021768487162,1.920921966433525,0.5424559869496777,0.35558755002464637,1.9805930926622646,1.8612508402047856,14925824
30.786,34.100493023073064,27.47150697692694,28.656,31.249565885031647,26.06243411496835,0.4535618096590042,1.9186406910419465,0.5588088054891205,0.34831481382888796,1.9810051633306833,1.8562762187532096,15089664
31.212,34.62391383244067,27.80008616755933,28.966,32.494561179857875,25.437438820142127,0.4638039402663708,1.9117562785744666,0.5848514794132381,0.34275640111950345,1.9595449554363453,1.863967601712588,15253504
30.140000000000004,32.55225620529827,27.727743794701738,29.15,33.67116135522721,24.62883864477278,0.4301223299983475,1.9027048110961915,0.5168264516425268,0.34341820835416814,1.9667245021591453,1.8386851200332377,15417344
30.163999999999998,34.28403446587525,26.04396553412474,30.203000000000003,34.369223829800795,26.036776170199207,0.4827670082863835,1.9149599179625512,0.611586376728693,0.35394763984407407,1.978967178901042,1.8509526570240604,15581184
31.089999999999996,35.2115943517042,26.968405648295793,29.610000000000003,34.54711049096534,24.67288950903467,0.48056875227226153,1.9104422822594642,0.5739126142485207,0.3872248902960024,1.967550299934083,1.8533342645848454,15745024
30.782000000000004,34.18576203633568,27.378237963664326,28.578000000000003,32.595088000031865,24.560911999968138,0.48034939190579784,1.9141576156020164,0.6421379794092208,0.3185608044023749,1.9881842382192962,1.8401309929847365,15908864
31.514999999999997,35.2858122467182,27.744187753281793,28.535000000000004,31.873368613559627,25.19663138644038,0.4994574815448788,1.9242988988757133,0.6161422015350436,0.38277276155471396,1.979304889035399,1.8692929087160275,16072704
30.644,34.34945867606157,26.938541323938423,29.133,32.26244419985402,26.003555800145975,0.4436168785724375,1.9276149973273278,0.5341236915823061,0.35311006556256885,1.9975215457259239,1.8577084489287317,16236544
31.887999999999998,35.380952332912656,28.39504766708734,29.321999999999996,31.755876742976106,26.888123257023885,0.46698634092592534,1.9224884063005447,0.5756932650214882,0.35827941683036246,1.978857069610877,1.8661197429902125,16400384
32.187999999999995,35.47676511779117,28.89923488220882,31.305,34.06899439217955,28.541005607820452,0.4629387881813778,1.9105967074632644,0.593211304408486,0.33266627195426957,1.9989228273179902,1.8222705876085386,16564224
32.413999999999994,35.58321504477055,29.244784955229445,31.128000000000004,33.68655740603959,28.56944259396042,0.4567210709262225,1.9166235864162444,0.591707612349232,0.321734529503213,2.0080009909950745,1.8252461818374142,16728064
31.407,33.864205933575775,28.949794066424225,29.755000000000003,32.575986529567274,26.93401347043273,0.443777679424319,1.907954965531826,0.5792704538826321,0.3082849049660059,1.9917961128534332,1.8241138182102188,16891904
30.626000000000005,33.99610444941993,27.255895550580075,30.170000000000005,33.65401205508822,26.68598794491179,0.45371617472006215,1.921136499941349,0.5543968947865912,0.35303545465353314,1.9929302222947027,1.8493427775879951,17055744
31.839999999999996,34.946551142344184,28.733448857655805,29.633,31.82921060010191,27.43678939989809,0.4753025006916788,1.9111919656395913,0.6105114599055929,0.3400935414777647,1.9738239213563016,1.848560009922881,17219584
32.08200000000001,35.53644583109941,28.627554168900613,28.626000000000005,32.41340069176738,24.838599308232627,0.45633417541782056,1.9087763279676437,0.5786318550442994,0.33403649579134176,1.9682847338999836,1.8492679220353039,17383424
32.318,34.27915170244425,30.356848297555743,30.339999999999996,32.87957082988445,27.800429170115546,0.4678116297142373,1.9181777387857437,0.5790840352485607,0.35653922417991396,1.9923899222069732,1.8439655553645142,17547264
32.150999999999996,36.023300220799,28.278699779200995,31.181,35.80157236714241,26.560427632857593,0.45206507854163647,1.9177861511707306,0.5353567466875576,0.3687734103957153,1.970518502133074,1.8650538002083872,17711104
31.366000000000003,35.563161421723024,27.168838578276983,29.413,32.85247975717259,25.973520242827416,0.444256138925751,1.9183805584907532,0.5294062083808377,0.35910606947066426,1.9842877676779218,1.8524733493035845,17874944
32.46300000000001,36.35713161051345,28.568868389486568,31.038999999999998,33.75619138081954,28.32180861918046,0.43086614434917764,1.923533296585083,0.514801707394678,0.34693058130367727,2.003075438166212,1.8439911550039538,18038784
33.32,37.00514314511662,29.634856854883385,31.791000000000004,35.68953677679203,27.892463223207972,0.40562271552367346,1.90993981808424,0.5027136242133323,0.3085318068340146,1.9865993461887717,1.8332802899797083,18202624
32.30200000000001,36.572680976144206,28.031319023855804,31.333999999999996,34.91273776630811,27.75526223369188,0.41953274980187405,1.907625176012516,0.5123212570232004,0.32674424258054763,1.9974761719582463,1.8177741800667857,18366464
33.919,38.52864304474869,29.309356955251303,32.388,36.82893863952205,27.947061360477942,0.44168620780110357,1.9188531577587127,0.5301864582495597,0.35318595735264746,1.9995864799668672,1.8381198355505581,18530304
34.10600000000001,39.78471851741219,28.427281482587826,32.285,37.81766707836284,26.75233292163716,0.41346941360582895,1.9272337436676026,0.45877857277832146,0.36816025443333644,1.9705094182197185,1.8839580691154867,18694144
34.028000000000006,37.78121142490002,30.27478857509999,31.85300000000001,35.16986011161159,28.536139888388426,0.43628691169950695,1.928971041738987,0.5080855081187119,0.36448831528030196,1.9887723587645303,1.8691697247134436,18857984
33.065000000000005,36.771861880351096,29.358138119648917,30.726000000000006,34.26745224448955,27.184547755510465,0.4367723210818236,1.9467574909329415,0.5312572692560531,0.34228737290759415,2.0041847567828577,1.8893302250830253,19021824
34.480000000000004,38.21926998222916,30.74073001777085,31.651,35.78144174393006,27.52055825606994,0.4183155603706837,1.944067794084549,0.5032341677450495,0.33339695299631783,2.0210391767071045,1.8670964114619935,19185664
33.501999999999995,36.597667294784756,30.406332705215235,31.278000000000002,34.80800793200242,27.747992067997583,0.42799811350802575,1.9385539263486862,0.5421433061479524,0.31385292086809913,2.0148942816462516,1.862213571051121,19349504
33.80499999999999,36.95155764288531,30.658442357114676,30.915000000000003,34.55814218772751,27.27185781227249,0.47684363913204936,1.9513049140572547,0.6201736260113911,0.33351365225270757,2.0171374541329294,1.8854723739815802,19513344
33.859,36.28932693273971,31.42867306726029,31.26,35.20855923090942,27.31144076909058,0.45048696433918334,1.9318104103207587,0.5429487780813573,0.35802515059700935,2.006731591167729,1.8568892294737886,19677184
35.721000000000004,37.74303585527063,33.69896414472938,33.08,36.16766254632853,29.992337453671464,0.4471762007723251,1.8943925559520722,0.5589014398631589,0.3354509616814914,1.96630377083672,1.8224813410674245,19841024
32.787,34.58078398922501,30.993216010774987,32.727000000000004,35.773197793972024,29.680802206027984,0.42403461065971193,1.932574601471424,0.507685894424384,0.3403833268950398,1.9858804099880594,1.8792687929547887,20004864
35.016,39.18331856233718,30.848681437662822,34.158,37.173456184394,31.142543815606004,0.4369654166408711,1.913332736492157,0.544536855223252,0.32939397805849013,1.994030574055209,1.8326348989291052,20168704
34.509,39.31209577252005,29.705904227479948,32.756,35.618904818536585,29.893095181463416,0.4892409895029333,1.9330143600702285,0.5984288807609539,0.38005309824491273,1.9836325827320367,1.8823961374084204,20332544
33.922000000000004,37.47927086401921,30.36472913598079,33.073,36.903600605649196,29.2423993943508,0.4621587436646223,1.9333300709724426,0.572130713223337,0.3521867741059076,2.003404248672153,1.8632558932727321,20496384
33.864000000000004,37.3515727949392,30.376427205060807,32.009,36.363904017311974,27.654095982688023,0.4435311757648984,1.943814617395401,0.5496924624203092,0.3373698891094877,2.005806199058361,1.8818230357324408,20660224
34.653000000000006,37.04162324362802,32.264376756371995,32.742000000000004,37.8561622969945,27.62783770300551,0.46501676119450064,1.9663531944155692,0.5658306074925018,0.3642029148964995,2.0204699322853106,1.9122364565458276,20824064
34.272999999999996,37.85580909343492,30.69019090656507,32.107,35.68914195698607,28.52485804301393,0.4343947070961197,1.9521957606077194,0.5577304527600957,0.3110589614321437,2.00864798298571,1.8957435382297287,20987904
34.232,37.65130928697595,30.812690713024047,32.164,34.323084065060925,30.004915934939078,0.45444721273250044,1.9497805401682853,0.5380879948160426,0.3708064306489583,2.031231786004709,1.8683292943318617,21151744
35.674,38.31480745227667,33.03319254772333,33.111000000000004,34.88554473034635,31.336455269653655,0.4834474892665943,1.959438608586788,0.5875547390772533,0.37934023945593526,2.058997834092575,1.859879383081001,21315584
36.816,39.831696271178515,33.80030372882149,33.247,37.20117766419264,29.292822335807355,0.4208815925651127,1.932002253830433,0.4941337524267167,0.3476294327035087,2.015381792952023,1.848622714708843,21479424
35.25200000000001,37.90577391651965,32.59822608348037,34.29600000000001,37.77389649069664,30.818103509303366,0.4565043326053354,1.93026871830225,0.5202228496794723,0.39278581553119846,2.020162272267289,1.8403751643372108,21643264
33.90400000000001,36.597136461451605,31.21086353854842,33.774,35.375207044700964,32.17279295529904,0.49358030263748437,1.9560075268149375,0.6324830656262921,0.3546775396486766,2.029909830789698,1.8821052228401771,21807104
36.12,38.63581000872482,33.60418999127518,33.108000000000004,36.613087160114574,29.602912839885438,0.4450783931132819,1.945791020989418,0.5464239268984532,0.3437328593281106,2.033746408266319,1.8578356337125173,21970944
35.239000000000004,37.91857627247295,32.55942372752706,33.201,36.765004629626624,29.636995370373377,0.4380989179636042,1.9532852262258529,0.5218033134773838,0.35439452244982456,2.04275768683302,1.8638127656186856,22134784
35.458000000000006,39.16085241401815,31.75514758598186,33.587,36.662116420560366,30.511883579439637,0.46325414768523626,1.9717218682169915,0.5269191565746554,0.39958913879581714,2.07109961056256,1.8723441258714233,22298624
36.496,40.25965035570522,32.732349644294786,34.336,37.67007618389262,31.001923816107375,0.44508296387890967,1.9689847931265831,0.4969771126190367,0.3931888151387826,2.0575212942429624,1.880448292010204,22462464
36.279999999999994,39.50868394241368,33.051316057586305,33.655,36.74823859409519,30.56176140590481,0.4239254756106271,1.9507565468549728,0.516311703668966,0.3315392475522882,2.042392132691579,1.8591209610183665,22626304
35.39699999999999,40.330921462690696,30.463078537309286,35.092999999999996,39.36290409728368,30.82309590271631,0.4673721076713667,1.9574885800480843,0.5541184836480485,0.38062573169468494,2.036671275490638,1.8783058846055307,22790144
37.117999999999995,41.339281322063236,32.896718677936754,35.699,39.78341782877315,31.614582171226846,0.46890108839919165,1.9591365680098534,0.5532577019737316,0.3845444748246517,2.020697290350783,1.8975758456689236,22953984
36.67,40.581191634272095,32.75880836572791,34.126,39.16520668359614,29.086793316403856,0.45714266863134173,1.9566386014223098,0.523994224250598,0.39029111301208536,2.019059059049624,1.8942181437949956,23117824
36.095,38.94740337259652,33.24259662740348,33.79,37.96548081063726,29.61451918936274,0.4416436458213461,1.9766150906682014,0.5322303516525938,0.35105693999009835,2.0319686837625714,1.9212614975738314,23281664
35.23800000000001,38.7259185770313,31.750081422968716,34.326,37.644783512071854,31.007216487928144,0.5007675477614005,1.9806255295872688,0.596592001682676,0.4049430938401251,2.060520377412838,1.9007306817616996,23445504
37.69499999999999,41.09849012044988,34.291509879550105,35.491,38.79070135012246,32.19129864987754,0.4255843694425291,1.9405131757259368,0.5097997727321418,0.3413689661529164,1.983630563498495,1.8973957879533787,23609344
36.760999999999996,40.44097133141007,33.08102866858992,36.419000000000004,39.900271175878146,32.93772882412186,0.41181618993480995,1.9493536874651909,0.52372385810829,0.29990852176132987,2.0067509266803243,1.8919564482500573,23773184
38.567,41.56722015858836,35.56677984141164,36.423,39.37300355931989,33.47299644068011,0.47411906955142813,1.9593830093741418,0.5721706225315556,0.37606751657130066,2.0272393731087335,1.89152664563955,23937024
36.108999999999995,39.1205525896122,33.09744741038779,33.92399999999999,37.44599999999999,30.401999999999994,0.42824612441990106,1.9665845304727554,0.5134027477068683,0.3430895011329338,2.0265513733557343,1.9066176875897765,24100864
38.493,41.92275232341929,35.063247676580716,34.454,38.56117713277624,30.346822867223768,0.4400756109298931,1.9635570779442788,0.5141914688810947,0.36595975297869154,2.0305129116487524,1.8966012442398055,24264704
36.476,41.534083036091836,31.417916963908162,35.113,38.60575836553289,31.620241634467106,0.47191496296889246,1.990119245648384,0.6156546645981609,0.32817526133962405,2.0668757292720787,1.9133627620246891,24428544
37.687,41.006298269212934,34.36770173078706,36.013,39.31873153779916,32.70726846220084,0.45270985168301403,1.9789108499884605,0.5533176268091725,0.35210207655685555,2.0436623898448585,1.9141593101320624,24592384
38.507999999999996,41.439135616105126,35.576864383894865,36.102,40.453008618699805,31.75099138130019,0.4544078105439742,1.9539024248719215,0.5254805520241096,0.3833350690638388,2.0357617157207466,1.8720431340230963,24756224
37.691,41.80206664990973,33.57993335009027,34.577,37.83891370210801,31.315086297891987,0.4104960647722085,1.9781144082546234,0.4914324643718908,0.3295596651725262,2.0541309651673068,1.9020978513419398,24920064


==> data/progress-starpilot-drac.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.5469999999999997,1.7482486024796193,1.34575139752038,1.5070000000000001,1.6460719238379913,1.367928076162009,0.7213296206047138,2.707719154159228,0.7840143950115624,0.6586448461978652,2.7079128859012562,2.7075254224172,16384
2.992,3.2580375913287445,2.7259624086712555,3.0300000000000002,3.395950816367446,2.6640491836325544,0.18170878123491996,2.507627700765928,0.2001458110170536,0.16327175145278633,2.536951781455401,2.4783036200764545,180224
3.8830000000000005,4.426287216856793,3.3397127831432076,3.393,3.684377761677174,3.101622238322826,0.18738107793033118,2.4245555500189466,0.21053318897686452,0.16422896688379784,2.463687994161659,2.3854231058762343,344064
5.049,5.868432120434634,4.229567879565367,4.546,5.147252027023611,3.94474797297639,0.18541372778515017,2.357742269833883,0.21378540635869123,0.1570420492116091,2.4136894894740206,2.301795050193745,507904
5.879,6.809864651815719,4.94813534818428,5.273999999999999,6.207511649632718,4.340488350367281,0.19861525663485124,2.314298708240191,0.23676822103242315,0.16046229223727934,2.3731549908703213,2.2554424256100605,671744
6.87,7.698275316546376,6.041724683453624,6.142,7.256448742652617,5.027551257347383,0.20135672905792784,2.287265304724375,0.2281087487334732,0.17460470938238248,2.3459893129895515,2.228541296459199,835584
8.135000000000002,9.607557299394493,6.662442700605509,7.414999999999999,8.600329068233796,6.2296709317662025,0.22349248820294934,2.222282497088115,0.26664097930467734,0.18034399710122131,2.2837875157113157,2.1607774784649143,999424
8.537,9.23801426519009,7.8359857348099125,8.440000000000001,9.617132108134003,7.262867891866,0.22888275962322946,2.191333210468292,0.2520210601981077,0.2057444590483512,2.2580994712431135,2.1245669496934703,1163264
9.915,11.376760924364856,8.453239075635143,9.004000000000001,10.11449718594871,7.893502814051293,0.2448841734478871,2.1721421808004377,0.28863418625452547,0.20113416064124873,2.2343258181197596,2.109958543481116,1327104
10.879999999999999,12.39998684204831,9.360013157951688,10.191999999999998,11.173995926671795,9.210004073328202,0.24529565026362737,2.142602758606275,0.28304961267037626,0.20754168785687846,2.218731674994661,2.0664738422178885,1490944
12.396,13.678506920059304,11.113493079940698,10.97,12.243585489867092,9.69641451013291,0.28691073233882586,2.1097457731763525,0.3534742514053173,0.22034721327233445,2.1938762798898837,2.0256152664628213,1654784
12.889,15.013746808445655,10.764253191554344,12.099,13.755619751180095,10.442380248819905,0.2750286374241114,2.091448411345482,0.31053277745730334,0.23952449739091944,2.154653909109594,2.0282429135813698,1818624
13.775,15.458521606632953,12.091478393367048,13.372,14.619948716895049,12.12405128310495,0.3117059415827194,2.0528359204530715,0.3544077622240388,0.2690041209414,2.1034476159504187,2.0022242249557243,1982464
15.072999999999999,17.218423268261997,12.927576731738,13.668000000000001,15.549668408620393,11.786331591379609,0.33574596438556903,2.042910828193029,0.40505187350101346,0.2664400552701246,2.083039918677341,2.0027817377087165,2146304
15.584,18.460769716192104,12.707230283807895,15.481000000000003,17.06047744523308,13.90152255476693,0.36225357198466857,2.037391299009323,0.45072299711826674,0.2737841468510704,2.088944643304846,1.9858379547138003,2310144
17.666999999999998,19.052056316544565,16.28194368345543,16.291999999999998,19.442843696535896,13.1411563034641,0.3981071943417191,2.013251914580663,0.4972719725716359,0.2989424161118023,2.0518117521766084,1.974692076984718,2473984
18.568999999999996,20.50025580905275,16.63774419094724,17.341,19.419482379044865,15.262517620955137,0.4312309165174762,2.0003231222430866,0.5676942528565957,0.2947675801783567,2.0607136750151125,1.9399325694710605,2637824
18.608,20.87902972239467,16.33697027760533,17.778,19.77647842119949,15.77952157880051,0.46324626840651034,1.9838003451625508,0.6153281334509197,0.3111644033621009,2.054437843198262,1.9131628471268396,2801664
19.278,21.046478442051246,17.50952155794875,17.43,19.117524814632365,15.742475185367633,0.45365076052645836,1.9937461897730828,0.588025143974923,0.3192763770779937,2.062060910033158,1.9254314695130075,2965504
19.784,22.60590786525712,16.96209213474288,19.404999999999998,21.932062523959388,16.877937476040607,0.4853932167092959,1.975621084868908,0.6191679779811481,0.3516184554374438,2.034911033348146,1.91633113638967,3129344
21.007,23.08608657828384,18.927913421716163,18.794999999999998,20.29254632649544,17.297453673504556,0.5304514221847059,1.9783959090709686,0.7088211648707363,0.35208167949867536,2.0278457127278484,1.9289461054140888,3293184
20.101999999999997,20.858092586923053,19.34590741307694,19.393,20.868879737648026,17.917120262351975,0.599763194223245,1.9709505801399547,0.8102874995156597,0.38923888893083025,2.0529372607406926,1.8889638995392168,3457024
20.582,22.413724870170192,18.75027512982981,20.015,21.511477530736762,18.51852246926324,0.5794488552957773,1.969629323979219,0.7056805868483531,0.45321712374320144,2.04327302580869,1.8959856221497482,3620864
21.178,23.05353085818389,19.30246914181611,20.937,22.719487307107684,19.154512692892318,0.5637272355457148,1.9787515223026275,0.6736683540801791,0.45378611701125043,2.0617899216125615,1.8957131229926936,3784704
20.519,22.365301438010597,18.6726985619894,20.176000000000005,22.767413513895463,17.58458648610455,0.6063854196419318,1.9770825455586116,0.6863550322097831,0.5264158070740805,2.0470379275588138,1.9071271635584095,3948544
22.160999999999994,24.600239430642258,19.72176056935773,20.681999999999995,24.23208394266952,17.13191605733047,0.6005479558060567,1.9921037470300995,0.7040576954028496,0.4970382162092638,2.0487864604848918,1.935421033575307,4112384
22.268000000000004,25.416398958200823,19.119601041799186,20.171,22.812028019540875,17.529971980459123,0.6780736909558376,1.9748153537511821,0.8700896650144241,0.48605771689725114,2.034218026175059,1.9154126813273054,4276224
22.183,24.625351530799772,19.740648469200227,20.027000000000005,21.916550475642293,18.137449524357717,0.7265714434285958,1.967334759235382,0.8584344229824912,0.5947084638747004,2.0064879945626766,1.9281815239080873,4440064
22.425999999999995,25.711815576078482,19.140184423921507,20.095999999999997,21.852577353833297,18.339422646166696,0.6792225360870361,1.9682372803489367,0.8205830948404292,0.5378619773336429,2.018634387529583,1.9178401731682904,4603904
21.634999999999998,25.684180781343308,17.585819218656688,21.223,24.327799671476406,18.118200328523592,0.733940922965606,1.9671130498250324,0.8528132572517781,0.6150685886794338,2.0013051280554235,1.9329209715946414,4767744
21.639,24.61644672496419,18.661553275035807,21.268,23.599710959788972,18.93628904021103,0.7821333693961303,1.9722966949145,0.9747765226997045,0.5894902160925561,2.016738436262636,1.927854953566364,4931584
22.744999999999997,25.499270320792785,19.99072967920721,20.892000000000003,22.77028006431416,19.013719935685845,0.8191894895086685,1.9904713993271195,1.0032150420136108,0.6351639370037263,2.049102659724255,1.931840138929984,5095424
21.139999999999997,23.934165349438,18.345834650561994,19.671,21.9032699209549,17.438730079045097,0.8145639739930628,2.0067572275797527,0.9899006600102199,0.6392272879759057,2.058342971029806,1.9551714841296994,5259264
21.828000000000003,24.676827127082305,18.9791728729177,20.055,23.5066438112876,16.6033561887124,0.774707094579935,2.0066173424323397,0.9826155396140492,0.5667986495458208,2.0636783553453073,1.9495563295193719,5423104
22.231,24.49932294878838,19.962677051211625,21.462,24.08650681081227,18.83749318918773,0.7670620518426101,1.9713029349843663,0.9575258868829563,0.576598216802264,2.028817467912102,1.9137884020566307,5586944
23.031,25.160973943502594,20.901026056497404,21.198,23.944673624586656,18.451326375413345,0.7892352582265934,1.9961901714404422,1.037518925594566,0.5409515908586207,2.0604640717331666,1.931916271147718,5750784
24.255999999999997,27.262227536298603,21.24977246370139,22.772000000000002,24.735373627203952,20.808626372796052,0.7419456186393896,2.0002816523114837,0.9915660212917672,0.4923252159870119,2.056347686965327,1.9442156176576404,5914624
22.445999999999998,24.50236669881614,20.389633301183856,21.406,24.522726487839442,18.289273512160555,0.7738833876947562,2.0074443871776264,1.0134983902850536,0.5342683851044586,2.063048987234246,1.9518397871210065,6078464
22.254,24.710050488080405,19.797949511919597,20.694,22.647065283087073,18.740934716912925,0.7414589196443557,1.9978002235293388,0.8869450065172905,0.595972832771421,2.0622716000869827,1.933328846971695,6242304
22.747999999999998,24.726670260553785,20.76932973944621,21.844,24.75667643242431,18.931323567575692,0.7305844182769456,1.9903288821379346,0.9124191496376486,0.5487496869162427,2.0535611101162874,1.927096654159582,6406144
22.511000000000003,25.62283370378303,19.399166296216976,21.752000000000002,24.768924924488513,18.735075075511492,0.729941205183665,2.005102991561095,0.9506160504139732,0.5092663599533568,2.064137928205889,1.9460680549163007,6569984
23.436999999999998,25.42066857110758,21.453331428892415,21.625,24.36964660748884,18.88035339251116,0.6731343418359756,1.985573577880859,0.7750804322526244,0.5711882514193269,2.0533104897159085,1.9178366660458095,6733824
24.452,26.46412226268684,22.439877737313164,23.229000000000003,25.508808983226448,20.949191016773558,0.7210066784173251,1.9782902856667839,0.882936365017954,0.5590769918166962,2.02927148201343,1.9273090893201377,6897664
24.214999999999996,27.015108033630128,21.414891966369865,23.569,26.53878265197977,20.59921734802023,0.7215853795409204,1.990756306052208,0.8652863305673617,0.5778844285144791,2.031783643893982,1.949728968210434,7061504
23.874000000000002,25.9348163431029,21.813183656897106,23.35,25.362063617284505,21.337936382715498,0.7663628701120614,1.9845519264539082,0.8851823252953881,0.6475434149287347,2.0200151406858717,1.9490887122219445,7225344
26.107999999999997,29.163964005023615,23.05203599497638,22.823999999999998,24.02313468801465,21.624865311985346,0.7446252062916756,1.9976234927773475,0.8316618354376071,0.6575885771457441,2.035074695178298,1.960172290376397,7389184
24.386,26.525402720387163,22.246597279612836,21.536,23.077792463336102,19.9942075366639,0.7103890273720026,1.9671654934684433,0.8676864963329902,0.553091558411015,2.009664526606173,1.9246664603307138,7553024
22.906,24.77319147384514,21.038808526154856,23.291,25.628175432011897,20.953824567988104,0.8094451872011025,1.9803310041626294,0.9760275178954936,0.6428628565067114,2.0277313092649183,1.9329306990603403,7716864
24.034,26.0397427551907,22.028257244809296,22.182,24.536012744230582,19.827987255769415,0.7243789214640854,1.969609631597996,0.8511766925831694,0.5975811503450015,2.0254876348604394,1.9137316283355528,7880704
24.734,27.450943871337795,22.017056128662208,23.211000000000002,25.586337660207494,20.83566233979251,0.7440486655881007,1.979048067331314,0.8650108493081149,0.6230864818680865,2.0255188333873493,1.9325773012752785,8044544
24.11,25.974526749606987,22.24547325039301,22.11,24.66797576219948,19.55202423780052,0.8259490897258122,1.9904709006349246,1.0203077189271994,0.631590460524425,2.0358366576324527,1.9451051436373967,8208384
24.832,26.799047533741877,22.864952466258124,23.439999999999998,25.517175967509733,21.362824032490263,0.7253278060505788,1.9881443306803708,0.8717806877181858,0.5788749243829717,2.038142535993286,1.9381461253674555,8372224
24.455000000000002,27.58960763094841,21.320392369051593,23.004,26.08675590989621,19.921244090103794,0.7629604358226061,1.9871399094661075,0.8806575331184574,0.6452633385267548,2.028394697923609,1.945885121008606,8536064
25.066000000000003,27.378813005843753,22.753186994156252,23.073999999999998,25.31864785656904,20.829352143430956,0.7124474152922631,1.9950116048256556,0.8469334777458879,0.5779613528386383,2.034534560935086,1.9554886487162253,8699904
24.05,26.045424766810314,22.054575233189688,24.329,27.362876892690277,21.295123107309724,0.7015497107058764,1.9923362096150719,0.87464742092548,0.5284520004862727,2.04892366142248,1.9357487578076638,8863744
25.184,27.926977214633766,22.441022785366236,22.837000000000007,25.596036244778244,20.07796375522177,0.6846614951888721,2.0007314940293632,0.8384494755089517,0.5308735148687925,2.053201459578169,1.9482615284805576,9027584
26.287,29.071338521085394,23.502661478914604,21.421,24.20312311014448,18.638876889855517,0.7017254582295815,1.9928913484017052,0.8786790840519527,0.5247718324072104,2.036605164736058,1.9491775320673526,9191424
25.156000000000002,28.4324987410344,21.879501258965604,24.350999999999996,26.66822010175986,22.03377989824013,0.6918918509036303,1.9789879431327182,0.8632628941273416,0.5205208076799189,2.023899767781776,1.9340761184836606,9355264
24.584999999999997,26.79443544825369,22.375564551746304,23.068,25.303704810568696,20.832295189431306,0.7041563677291075,1.9960439314444858,0.8140506558616689,0.5942620795965461,2.0507605440906844,1.941327318798287,9519104
24.933999999999997,27.792395354040444,22.07560464595955,21.517,23.645426883874567,19.388573116125432,0.6881695394714674,2.0077191109458603,0.8157620670813384,0.5605770118615965,2.0511439571075356,1.964294264784185,9682944
26.512999999999998,28.39032815458566,24.635671845414336,24.761000000000003,26.613120136492235,22.90887986350777,0.669441417728861,1.999082631866137,0.7726867701895656,0.5661960652681565,2.042938941707984,1.95522632202429,9846784
25.480999999999998,27.464257169405922,23.497742830594074,24.528,26.133925278460985,22.922074721539012,0.7344514469305674,2.002176929016908,0.9307414347228145,0.5381614591383204,2.047947805531498,1.9564060525023175,10010624
25.359,27.87367075379661,22.844329246203394,23.987000000000002,25.742750836536896,22.231249163463108,0.6811476778239013,1.9997036596139275,0.8005307635604073,0.5617645920873953,2.0531724604726103,1.9462348587552447,10174464
25.976999999999997,27.891225953224954,24.06277404677504,22.957,26.029357563826192,19.88464243617381,0.6982103746384382,2.0085626900196076,0.8468129644814976,0.5496077847953788,2.066616877742478,1.950508502296737,10338304
26.004999999999995,29.561872924353633,22.448127075646358,25.052,27.430591179669175,22.673408820330824,0.6802580676972866,1.9703821311394372,0.7722095168131152,0.5883066185814579,2.03225723731825,1.9085070249606246,10502144
26.344000000000005,28.891674233492193,23.796325766507817,24.47,28.12732415845246,20.812675841547538,0.7123603008687496,1.9760245273510613,0.8998325806988092,0.5248880210386899,2.0378627672315495,1.9141862874705728,10665984
25.589000000000006,27.33260804081652,23.84539195918349,22.720999999999997,26.466884274774113,18.97511572522588,0.7235058943430583,1.982493623594443,0.8757863939665647,0.571225394719552,2.057532772682742,1.9074544745061441,10829824
25.872000000000003,28.55215969673451,23.191840303265497,24.285000000000004,27.456249753646034,21.113750246353973,0.7693630187461773,1.9875886897246045,1.0265739282086321,0.5121521092837225,2.0559699939024596,1.919207385546749,10993664
26.101,29.214928226533168,22.98707177346683,23.895,25.43437162504705,22.35562837495295,0.7115765954057375,1.9905379826823868,0.8880895610264173,0.5350636297850576,2.0539763498438033,1.9270996155209703,11157504
25.988,29.621603720825924,22.354396279174075,23.872000000000003,25.91461988632247,21.829380113677537,0.7369948964565992,2.00678738206625,0.8987296759794514,0.575260116933747,2.0815702935561746,1.9320044705763253,11321344
25.532,27.581911217589678,23.482088782410322,23.132000000000005,25.264481183973267,20.999518816026743,0.7803957508256039,2.011304108798504,0.9935818496794364,0.5672096519717713,2.095575925300128,1.9270322922968801,11485184
25.556,27.962957415493676,23.149042584506326,24.003,27.072094491865638,20.933905508134362,0.7349666293710471,2.002948679526647,0.9546703513134366,0.5152629074286575,2.051705410845627,1.9541919482076668,11649024
25.427,27.21563104076833,23.63836895923167,22.812,24.314463310700134,21.30953668929987,0.7283232091615596,2.011290216445923,0.8459415415901266,0.6107048767329926,2.059309723913285,1.9632707089785613,11812864
25.97,28.05659531294403,23.883404687055968,23.602,26.038016420305905,21.165983579694096,0.7451179881890615,2.0074441716074944,0.9296351028020496,0.5606008735760734,2.067694281581362,1.9471940616336267,11976704
26.598000000000003,29.611027713115167,23.584972286884838,24.113999999999997,27.86165846896432,20.366341531035676,0.7145537187655766,1.9943192626039188,0.8724287940092146,0.5566786435219386,2.042121979126244,1.9465165460815936,12140544
26.518,29.137598442509844,23.898401557490157,24.844,27.881986833414523,21.80601316658548,0.7503806038449208,1.9850439603130021,0.8742920639855346,0.626469143704307,2.0267114577927843,1.9433764628332197,12304384
26.174,28.13354178317279,24.214458216827207,24.740999999999996,27.85194342603654,21.63005657396345,0.7337956981112559,2.000836807489395,0.8951972592770485,0.5723941369454633,2.0510012251876217,1.950672389791168,12468224
28.004999999999995,30.07763720896832,25.93236279103167,24.692999999999998,27.485074676651752,21.900925323348243,0.6871279541403056,2.002063309649626,0.8100545714402876,0.5642013368403236,2.055081160736406,1.949045458562846,12632064
25.528,27.67233579459934,23.383664205400656,23.649,26.32925166728798,20.96874833271202,0.7940783583869537,2.0065052941441537,0.9762053777135108,0.6119513390603967,2.0800666102960577,1.9329439779922497,12795904
27.568,31.00125443275036,24.13474556724964,24.228,27.550928828608882,20.90507117139112,0.7180511546631655,2.01996461947759,0.8739882442956696,0.5621140650306614,2.0653426443303515,1.9745865946248282,12959744
26.122000000000003,27.90239770837867,24.34160229162134,24.417,26.621100950501134,22.21289904949887,0.7629662912338973,2.0047991002599397,0.8867391633523132,0.6391934191154813,2.080021933875497,1.9295762666443825,13123584
26.726999999999997,28.560832326032013,24.89316767396798,25.130999999999997,26.65830121456116,23.603698785438834,0.7714486425121625,1.986135954161485,0.9023689694790489,0.6405283155452761,2.066449076536642,1.905822831786328,13287424
27.238999999999994,29.12254161090218,25.35545838909781,25.45,28.165754038936516,22.734245961063483,0.7122024313857158,2.0005997533599533,0.819778507500895,0.6046263552705367,2.0559091854860947,1.945290321233812,13451264
28.212000000000007,30.829505682897373,25.59449431710264,25.422,28.357104086740367,22.486895913259634,0.6801356018831333,1.9943333819508553,0.7824715196125651,0.5777996841537014,2.050148339081699,1.9385184248200118,13615104
27.865000000000002,30.672088349161818,25.057911650838186,25.124000000000002,27.865234028681247,22.382765971318758,0.7089070837944745,2.007980364064376,0.8238114179070731,0.5940027496818759,2.0610533990627866,1.9549073290659653,13778944
27.367,29.669694291476837,25.064305708523165,25.266,27.54140413992767,22.990595860072325,0.611093849192063,1.9918240760763488,0.6831905168621127,0.5389971815220133,2.0531228470175202,1.9305253051351774,13942784
28.714999999999996,31.576965233890864,25.85303476610913,24.825000000000003,27.534081947819228,22.115918052180778,0.6430841996024051,2.000873072445393,0.8044617531323384,0.48170664607247193,2.051160415876104,1.9505857290146822,14106624
26.905,28.75975200498611,25.05024799501389,24.949999999999996,27.643432753940587,22.256567246059404,0.6124480317036312,2.007983929415544,0.7050087990556906,0.5198872643515717,2.0826767023844934,1.9332911564465944,14270464
26.721000000000004,28.56177945447031,24.880220545529696,24.074,26.977250592008897,21.170749407991106,0.6727211970835925,2.0073429718613625,0.7490485001391401,0.5963938940280448,2.071004050584716,1.9436818931380089,14434304
27.897999999999996,30.30573669656796,25.490263303432034,25.592000000000002,28.050401106410426,23.13359889358958,0.646658720076084,2.0144800662994387,0.7367784338743635,0.5565390062778046,2.0616093946201914,1.9673507379786859,14598144
27.315999999999995,30.649188263509874,23.982811736490117,26.558,29.250882470513705,23.865117529486295,0.6833278570324183,2.0077366530895233,0.7636625838147613,0.6029931302500753,2.0617335099789766,1.95373979620007,14761984
27.440000000000005,29.554492846996656,25.325507153003354,25.348,28.487231753152354,22.208768246847644,0.6058863560358684,2.0069308713078495,0.7206929471066468,0.49107976496509,2.0679598068523,1.9459019357633989,14925824
29.738999999999997,31.86568497902251,27.612315020977483,25.991000000000003,27.556857273189358,24.42514272681065,0.5665612865239381,2.00229341139396,0.6338737789201946,0.49924879412768164,2.058636171280827,1.945950651507093,15089664
28.175,30.383262891958292,25.96673710804171,25.823,27.488082880820052,24.15791711917995,0.6418272167444229,2.0108124653498334,0.7218037563584224,0.5618506771304234,2.066399818419307,1.9552251122803597,15253504
27.837,29.826080440806756,25.847919559193244,25.775,28.638823493164338,22.91117650683566,0.6902058009058237,2.0051824207107223,0.7773742045653359,0.6030373972463116,2.0694385969805937,1.940926244440851,15417344
29.238999999999997,31.383819106591506,27.09418089340849,25.903999999999996,27.706981974396857,24.101018025603135,0.6747499391436577,2.0176372388998667,0.8028344613459256,0.5466654169413897,2.062232431461293,1.9730420463384402,15581184
28.381999999999998,30.99836694674122,25.765633053258775,25.264999999999997,28.164135215887658,22.365864784112336,0.6298904007921615,2.009557193517685,0.7169727521028135,0.5428080494815095,2.0705972125529657,1.9485171744824044,15745024
29.344,32.307876515646356,26.380123484353643,26.743000000000002,29.49284017717394,23.993159822826065,0.6352138917893171,2.0220314989487327,0.728555828214681,0.5418719553639532,2.0810030546425797,1.9630599432548856,15908864
28.026,31.08170679221682,24.97029320778318,26.044,28.784445949111202,23.3035540508888,0.6246725305914879,2.0118734235564864,0.7311456629446799,0.5181993982382959,2.080107716456285,1.9436391306566876,16072704
27.741000000000003,29.896098373624746,25.58590162637526,26.796000000000003,28.786804862360952,24.805195137639053,0.6412936691194773,2.0296969667077063,0.7881011112917956,0.49448622694715894,2.0887971052436236,1.9705968281717887,16236544
27.889,30.988456242633536,24.789543757366463,25.932,29.01968780805314,22.84431219194686,0.6305015871922175,2.0274997676412263,0.7278323037828516,0.5331708706015834,2.0937947346077386,1.9612048006747143,16400384
28.552999999999997,32.883914568540916,24.222085431459075,26.142000000000003,28.513395369819214,23.77060463018079,0.6305308607717355,2.0251928786436713,0.7090187243316545,0.5520429972118165,2.0898963299204585,1.960489427366884,16564224
29.276,31.39515643594332,27.15684356405668,24.925,27.01450831536991,22.835491684630092,0.7068695968637864,2.0201405336459475,0.8321146262633141,0.5816245674642586,2.0897808495868553,1.9505002177050397,16728064
29.046000000000003,32.46405266196997,25.627947338030033,25.509000000000004,28.300173409159672,22.717826590840335,0.6508336334178846,2.0183430234591166,0.7312534556822448,0.5704138111535244,2.090266638914828,1.9464194080034056,16891904
26.803999999999995,29.980898487518914,23.627101512481076,24.520999999999997,26.998722542981756,22.043277457018238,0.6442574026683967,2.036321325600147,0.74422274116063,0.5442920641761634,2.1114919679346635,1.9611506832656302,17055744
28.304000000000002,30.585807178531965,26.02219282146804,25.184000000000005,27.65094223685923,22.71705776314078,0.57594518798093,2.0242438485225045,0.6576581861373055,0.49423218982455447,2.0986044770676306,1.9498832199773783,17219584
28.128000000000004,30.98683822557346,25.269161774426546,26.081,29.055909914602456,23.106090085397543,0.6324853236476581,2.0187582080562914,0.7442759848608821,0.5206946624344341,2.0701154426750312,1.9674009734375515,17383424
27.976999999999997,30.729678877021435,25.22432112297856,26.239000000000004,28.63795581451598,23.84004418548403,0.5696682594716548,2.031500048438708,0.6307091278095579,0.5086273911337517,2.099369022796628,1.9636310740807879,17547264
29.031000000000006,31.274494818358185,26.787505181641826,27.117,29.307936101304648,24.926063898695354,0.6180888686329127,2.0064644878109292,0.6992242517354831,0.5369534855303423,2.0766893390618697,1.9362396365599885,17711104
29.958,32.249614278189064,27.66638572181093,25.281,27.808656820060826,22.753343179939172,0.6595414714266856,2.005547138055166,0.7357167281406856,0.5833662147126857,2.088868940886318,1.9222253352240142,17874944
28.29,30.527073981789606,26.052926018210393,25.541,27.524433638920144,23.557566361079857,0.641507992024223,2.029415593544642,0.7186514693087092,0.5643645147397369,2.100092422410714,1.9587387646785699,18038784
29.574000000000005,32.38933727997198,26.75866272002803,27.219000000000005,29.28664334448667,25.15135665551334,0.5763611727704604,2.0204486841956775,0.6756714307405042,0.4770509148004166,2.083614383067742,1.9572829853236133,18202624
29.494999999999997,33.19838021272459,25.791619787275412,27.783000000000005,30.054682416184097,25.511317583815913,0.5863281390319268,2.0081041400631277,0.6815432427038043,0.49111303536004935,2.072222515546445,1.94398576457981,18366464
29.839000000000006,32.538427531903764,27.13957246809625,26.785999999999994,28.848567332234268,24.72343266776572,0.5804427303373814,2.009555977086226,0.6568211842568763,0.5040642764178864,2.0768468219143457,1.9422651322581062,18530304
29.117,31.858390340684814,26.375609659315188,25.377999999999997,27.534537966278357,23.221462033721636,0.6502400090297064,2.0303308938940363,0.7506644200586767,0.549815598000736,2.0932723782246585,1.9673894095634143,18694144
29.874000000000002,31.472037546492576,28.27596245350743,25.703000000000003,28.6727105919601,22.733289408039905,0.6419516020764907,2.014026041328907,0.7538427314325565,0.5300604727204249,2.099473979967846,1.9285781026899675,18857984
29.353999999999996,30.977263379738478,27.730736620261514,26.954999999999995,30.675382372821367,23.234617627178622,0.6528031023840108,1.9964569623271626,0.7323395689428467,0.573266635825175,2.0580772139243355,1.9348367107299895,19021824
29.405,32.032566364528215,26.77743363547179,25.880000000000003,28.54062398696246,23.219376013037547,0.625597532838583,2.0144382879137988,0.7422043732609179,0.5089906924162481,2.08689509474238,1.9419814810852174,19185664
29.898999999999994,33.23742313076098,26.560576869239004,25.302,28.227777845291744,22.376222154708255,0.6390696043769519,2.0228378658493362,0.757500515630871,0.5206386931230329,2.093803980664282,1.9518717510343906,19349504
29.720000000000006,32.7132223438963,26.726777656103717,24.93,28.23274734122972,21.627252658770278,0.6568900456031164,2.0242740506927173,0.753699892548176,0.5600801986580567,2.088292022790615,1.960256078594819,19513344
31.490999999999993,34.17491672747125,28.80708327252874,25.759000000000004,28.170329301443502,23.347670698556506,0.6362170290201903,2.037762796382109,0.7244698804398808,0.5479641776004998,2.08692895783671,1.988596634927508,19677184
28.847,31.434953052124403,26.2590469478756,26.141000000000002,29.402111620291464,22.87988837970854,0.666625419134895,2.0511260082324347,0.7732773342361493,0.5599735040336408,2.106167001086364,1.9960850153785055,19841024
29.035999999999994,30.670969112858092,27.401030887141896,25.726999999999997,27.960007165237045,23.49399283476295,0.5983113061636687,2.0393742119272553,0.7076843628872868,0.4889382494400506,2.112903247267716,1.965845176586795,20004864
28.949,30.89049143701434,27.007508562985663,26.692,28.64288082670367,24.74111917329633,0.5999941146622101,2.0369638582070673,0.6657693654473065,0.5342188638771137,2.098014665211767,1.9759130512023675,20168704
30.351999999999997,33.71773855193774,26.98626144806225,28.715000000000003,30.66883852966411,26.761161470335896,0.6182275895029306,2.0282517840464904,0.7134147483224824,0.5230404306833787,2.098641409354828,1.9578621587381528,20332544
29.625,31.75287805101702,27.49712194898298,26.363,27.99722183316709,24.72877816683291,0.6250714648514986,2.0269522354006764,0.6995777264037643,0.5505652032992329,2.0878226501554793,1.9660818206458734,20496384
29.814999999999998,32.56411349347385,27.065886506526148,27.216,29.538038759366433,24.89396124063357,0.62274081086119,2.027478233973185,0.7152964215920671,0.530185200130313,2.0705506220191428,1.9844058459272276,20660224
29.217999999999996,31.918517728140287,26.517482271859706,25.976999999999997,29.87861774139907,22.075382258600925,0.6520189369718233,2.0220922713478404,0.7399421295515778,0.5640957443920689,2.077207112354135,1.966977430341546,20824064
29.55,31.920172989467225,27.179827010532776,26.560000000000002,28.962078266834787,24.157921733165217,0.6304058469831945,2.0215419014294946,0.7224593679521929,0.538352326014196,2.0720000619407095,1.9710837409182798,20987904
30.193,32.70793558565622,27.67806441434378,25.990999999999996,28.045927979273237,23.936072020726755,0.622850468258063,2.013132693370183,0.7384002093362905,0.5073007271798355,2.06767556789138,1.958589818848986,21151744
30.825,32.360840160954254,29.28915983904574,27.436,30.305707999082834,24.566292000917166,0.5736114680767058,2.0270497649908066,0.6415320490654381,0.5056908870879735,2.077745038277476,1.976354491704137,21315584
30.734999999999996,33.48042255399783,27.98957744600216,28.276,31.63896060042338,24.91303939957662,0.5671816013753413,2.0185636654496193,0.6370788483396668,0.4972843544110159,2.0645390796348995,1.9725882512643391,21479424
30.588,32.908455989671,28.267544010329004,27.314999999999998,29.69071989089623,24.939280109103766,0.5588194879392783,2.028149500489235,0.62684426194867,0.49079471392988644,2.0754500740638453,1.9808489269146248,21643264
29.819999999999993,31.134275465798545,28.50572453420144,26.976,28.936827376389875,25.015172623610123,0.5603355957816045,2.0409259935220083,0.6528017523615657,0.46786943920164337,2.0901292067594905,1.9917227802845259,21807104
30.187,33.1215870237565,27.252412976243505,26.092000000000002,29.291061737447407,22.892938262552597,0.5722869485616684,2.0476231053471565,0.6381032783257099,0.5064706187976269,2.089610157652483,2.00563605304183,21970944
30.578000000000003,33.100010309257286,28.055989690742724,27.161,29.48577289213377,24.836227107866232,0.5303440795590479,2.0405124614636105,0.6124223582156166,0.4482658009024792,2.0907571431189207,1.9902677798083004,22134784
30.092999999999996,33.27574739808235,26.91025260191764,27.521000000000004,31.057123442415442,23.984876557584567,0.5837724177787701,2.0481445948282877,0.6484644000143664,0.5190804355431737,2.0855147342152835,2.010774455441292,22298624
31.014,33.607951425913754,28.420048574086245,27.178000000000004,30.397508658165098,23.95849134183491,0.5644858909149966,2.035789802670479,0.6491522912299688,0.4798194906000244,2.0744525480040408,1.9971270573369169,22462464
29.994,33.09357158329986,26.89442841670014,25.660000000000004,28.66774998961018,22.652250010389828,0.5787492188314596,2.0354845816890395,0.6527808232956771,0.504717614367242,2.0800087739859348,1.9909603893921441,22626304
30.895999999999997,34.60856299609851,27.18343700390148,27.638999999999992,31.266463163148586,24.0115368368514,0.593333434810241,2.036171233157317,0.6744146896347072,0.5122521799857749,2.076946582134955,1.9953958841796788,22790144
31.033000000000005,33.93961676180401,28.126383238196,27.799,30.603451639804117,24.994548360195882,0.5712641634047031,2.0286961202820146,0.6574299710260232,0.48509835578338306,2.098457869900431,1.9589343706635984,22953984
28.812,32.296843755464515,25.32715624453549,28.201,31.01741776020533,25.38458223979467,0.5797600651780764,2.0328262711564697,0.6707557330622418,0.4887643972939111,2.0969424852180505,1.9687100570948888,23117824
30.201,33.50188306366645,26.900116936333553,25.668,29.184534657869875,22.151465342130123,0.5842784648140271,2.035491240024567,0.6738876113046103,0.494669318323444,2.102323713230466,1.9686587668186677,23281664
29.777000000000005,31.51412434788072,28.03987565211929,26.73,29.721614948485183,23.73838505151482,0.5840803092966477,2.034795285264651,0.6611353298811161,0.5070252887121792,2.110131027807187,1.9594595427221146,23445504
31.22,34.628656626883966,27.81134337311603,26.554999999999996,28.593441806871116,24.516558193128876,0.5976626807202895,2.0454926431179046,0.6703199333755911,0.5250054280649878,2.1100358815916738,1.9809494046441352,23609344
31.578000000000003,35.17787999799994,27.97812000200007,27.28,29.556567591792522,25.00343240820748,0.593849091231823,2.029240893324216,0.6834913384925092,0.5042068439711367,2.1031154930491756,1.9553662935992566,23773184
29.708000000000006,32.97065474728787,26.445345252712148,26.633999999999997,30.096259955578144,23.17174004442185,0.5910279795527458,2.036525641878446,0.6954361372778446,0.48661982182764696,2.105761505090702,1.9672897786661903,23937024
30.836000000000002,33.38604784268845,28.285952157311556,26.942,29.049034883432164,24.834965116567837,0.5788477028409641,2.0392119581500694,0.6477481091854727,0.5099472964964555,2.107709254646908,1.970714661653231,24100864
31.399,35.181812313610074,27.616187686389928,28.865999999999996,31.44664798064362,26.285352019356374,0.644508207589388,2.042040506998698,0.7587100708798298,0.5303063442989462,2.098779545848769,1.9853014681486278,24264704
31.401,34.51425055207576,28.287749447924245,28.488999999999997,31.32387371852786,25.654126281472134,0.5755208907028039,2.0185907627145445,0.6957521551529001,0.4552896262527076,2.089852177312348,1.947329348116741,24428544
33.414,36.56862580982278,30.259374190177226,26.498,28.993166527508738,24.002833472491265,0.5909707449376583,2.042647825678189,0.6696925632251302,0.5122489266501865,2.0860608077928626,1.9992348435635154,24592384
31.25,33.39439268791889,29.10560731208111,28.895000000000003,31.282007540834343,26.507992459165663,0.6094500059882799,2.0284130329887073,0.731542322467861,0.48735768950869884,2.0888146261158105,1.9680114398616042,24756224
29.475,31.859580675926065,27.090419324073938,26.172000000000004,29.857394958481386,22.486605041518622,0.6643788843105236,2.0409758443633716,0.772586754386245,0.5561710142348022,2.1022764020125533,1.9796752867141902,24920064


==> data/progress-starpilot-plr.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.5589999999999997,1.7830736486068808,1.3349263513931187,1.653,1.8580877860819605,1.4479122139180396,0.723750818024079,2.70771673421065,0.8210875102710775,0.6264141257770806,2.707945160114448,2.707488308306852,16384
2.7329999999999997,3.0416438076488816,2.4243561923511177,2.6759999999999997,3.148677479895118,2.2033225201048814,0.21997834946960207,2.544514741500219,0.2818076006270316,0.15814909831217255,2.590267717625488,2.49876176537495,180224
3.1710000000000003,3.467865289314868,2.8741347106851327,2.895,3.1848016563099666,2.6051983436900334,0.15303561712304745,2.4270143260558448,0.18564771993937976,0.12042351430671513,2.5164087872399636,2.337619864871726,344064
3.649,3.9684510917182787,3.3295489082817213,3.489,3.805147117652526,3.172852882347474,0.1260785830207169,2.4198810289303463,0.16847777822864524,0.08367938781278855,2.4696646491089878,2.370097408751705,507904
3.7840000000000003,4.093231305012931,3.4747686949870698,3.4189999999999996,3.7438522741185594,3.09414772588144,0.17221515094861384,2.330962643027306,0.2277352187697021,0.11669508312752558,2.4333971754152444,2.2285281106393677,671744
4.387,5.046257916145115,3.727742083854884,4.061000000000001,4.621454280026481,3.500545719973521,0.17225183124343552,2.3532177895307536,0.24200371850990027,0.10249994397697075,2.4505932682696323,2.255842310791875,835584
4.574,5.356703008809855,3.7912969911901446,4.134,4.9814809732377485,3.2865190267622526,0.18406026389760272,2.3142964591582618,0.27834514200125593,0.08977538579394953,2.4379668120189333,2.1906261062975902,999424
5.232999999999999,6.070783384891344,4.395216615108653,4.871,5.818643920468021,3.92335607953198,0.18216991421456133,2.2683145438631374,0.25515228444912963,0.109187543979993,2.3615856384300145,2.1750434492962603,1163264
5.822,7.1056105328330705,4.53838946716693,5.563000000000001,7.13927440504501,3.986725594954991,0.15664804624393575,2.253903984030088,0.20510205450440125,0.10819403798347024,2.341560438565088,2.1662475294950876,1327104
6.889999999999999,8.496511749101137,5.28348825089886,6.340999999999999,7.520300216229947,5.161699783770052,0.1968364471880098,2.2030264139175415,0.2744715136055594,0.11920138077046023,2.2872541590756863,2.1187986687593967,1490944
7.1290000000000004,8.81720881409854,5.44079118590146,6.423,7.904330820579927,4.941669179420073,0.16750182497004665,2.1955834110577905,0.22497415841431556,0.11002949152577772,2.311757844801195,2.0794089773143862,1654784
7.802999999999999,9.380396906298474,6.225603093701524,7.866,10.025065538606922,5.706934461393077,0.20591829332212602,2.133008765180906,0.26788062176623595,0.1439559648780161,2.210983907469261,2.0550336228925508,1818624
8.889999999999997,11.110387353593959,6.669612646406035,8.526,10.73765187133961,6.31434812866039,0.2250735398381948,2.1225023433566093,0.27736826609499954,0.17277881358139008,2.225262623712616,2.0197420630006024,1982464
9.541999999999998,11.437662417204074,7.646337582795923,10.13,12.940270449618684,7.319729550381317,0.2475220027690132,2.1239009896914167,0.334471482221752,0.16057252331627442,2.234739987648875,2.0130619917339585,2146304
10.209,12.595425988795796,7.822574011204203,10.160999999999998,12.51483708017356,7.807162919826435,0.24598170698930813,2.105359591046969,0.3095503842326295,0.18241302974598678,2.1863379769571445,2.0243812051367938,2310144
11.140000000000002,13.327596854998657,8.952403145001348,11.948000000000002,14.25618456801011,9.639815431989895,0.2682409678896268,2.1055261661609017,0.32825650574610393,0.2082254300331497,2.1890068607500006,2.022045471571803,2473984
12.135000000000002,13.634794985989753,10.63520501401025,11.963000000000001,13.693907565411857,10.232092434588145,0.27319306644300617,2.0839216093222297,0.31366550204806687,0.23272063083794547,2.1277946670445824,2.040048551599877,2637824
13.354999999999999,15.809413371867093,10.900586628132904,12.51,14.823041288001578,10.196958711998422,0.24624649534622828,2.0819115122159326,0.29704826011144414,0.1954447305810124,2.1551254957379804,2.008697528693885,2801664
13.666,15.813841707389072,11.518158292610929,13.313999999999998,15.240111107906289,11.387888892093708,0.311730193781356,2.063311241567135,0.39218474184148594,0.2312756457212261,2.1085110887831564,2.0181113943511133,2965504
14.624,16.903557851865138,12.344442148134863,13.715999999999998,15.671710612539593,11.760289387460402,0.3101410136247674,2.0166034922003746,0.3797052571477838,0.24057677010175108,2.087830999034956,1.945375985365793,3129344
15.310000000000002,17.91142268768457,12.708577312315434,15.253,17.362853312436673,13.143146687563327,0.3083551760762929,2.034397140145302,0.3403553883362347,0.27635496381635116,2.1119217183158616,1.956872561974742,3293184
15.696000000000002,18.140774836257933,13.251225163742069,15.672000000000002,17.988535343999743,13.355464656000262,0.3201006572693586,2.050059220691522,0.3917287367914502,0.248472577747267,2.1356503385878836,1.9644681027951605,3457024
18.14,20.503404324274626,15.776595675725375,16.365,18.622898359094137,14.10710164090586,0.3297735044111808,2.043061111867428,0.40451552298442595,0.25503148583793567,2.1279063926413295,1.9582158310935263,3620864
16.857000000000003,19.182450709002453,14.531549290997553,16.987,19.841764613764152,14.132235386235845,0.35960076898336407,2.0170559599995608,0.4089728094185829,0.31022872854814526,2.1084439339184446,1.925667986080677,3784704
16.307000000000002,18.593560954796526,14.020439045203476,16.729,19.6498096480257,13.8081903519743,0.3445711242035031,2.047456616659959,0.42838321855893796,0.26075902984806826,2.117263200627432,1.9776500326924864,3948544
17.374000000000002,19.43221378870126,15.315786211298741,18.423000000000005,20.901217302820726,15.944782697179287,0.3848172179733712,1.974275695780913,0.4767271371135131,0.2929072988332293,2.0352722177652462,1.9132791737965797,4112384
17.008999999999997,18.468729084453685,15.549270915546309,18.098000000000003,20.58824416473566,15.607755835264344,0.37147417062272614,2.0146996244788173,0.4341090258190783,0.308839315426374,2.0585858539144395,1.9708133950431952,4276224
16.964,19.37937243505013,14.548627564949868,17.894,20.90623571454825,14.881764285451748,0.3632981158172091,2.0123328924179082,0.463787982207455,0.26280824942696324,2.089442476699365,1.9352233081364518,4440064
18.070999999999998,20.458247159386726,15.68375284061327,17.75,19.953601597385518,15.546398402614482,0.3321046474079291,2.0510944947600365,0.3872990936251346,0.2769102011907236,2.1003656760220015,2.0018233134980714,4603904
18.159999999999997,20.84425408633385,15.475745913666142,17.604999999999997,19.816249646693016,15.393750353306977,0.365399121803542,2.049822221696377,0.4628899287993889,0.2679083148076951,2.0928831075821868,2.0067613358105674,4767744
18.916,21.357836194342283,16.474163805657717,18.232000000000003,20.596905072090635,15.86709492790937,0.4210848743095994,2.008751154442628,0.520216789458604,0.3219529591605948,2.0617975216398303,1.9557047872454263,4931584
18.906,21.977853512132373,15.834146487867624,18.048,20.923408840495554,15.172591159504442,0.37761330548673866,2.042655045290788,0.4925336956096754,0.2626929153638019,2.1145644942739237,1.9707455963076523,5095424
18.649,21.047005212671564,16.250994787328437,18.546,21.63872113194837,15.453278868051632,0.4050712648779154,2.051858782768249,0.5073681445949907,0.30277438516084004,2.0999506387420666,2.0037669267944316,5259264
19.571999999999996,21.69848912529549,17.4455108747045,18.986,20.664572012157954,17.307427987842047,0.42323332478602727,2.040794259806474,0.5565817156794991,0.28988493389255543,2.0790985697859257,2.0024899498270226,5423104
19.411,20.968950255945295,17.853049744054708,18.657000000000004,20.710713952818164,16.603286047181843,0.41105595168968045,2.079386164744695,0.4911642225518442,0.3309476808275167,2.142673718914387,2.0160986105750034,5586944
18.84,21.12624145706441,16.55375854293559,19.537000000000003,20.871991011205697,18.202008988794308,0.47757598136862106,2.0722929279009508,0.5685541973139839,0.38659776542325813,2.138371587584579,2.0062142682173225,5750784
19.029,21.04744222112004,17.01055777887996,19.499,22.080772453180177,16.91722754681982,0.3976140631983677,2.051552142202854,0.5190842869699677,0.27614383942676773,2.1024750198176063,2.0006292645881016,5914624
20.596,23.337332522697675,17.854667477302325,19.69,23.379460665192138,16.000539334807865,0.46975065134465693,2.0168334836761157,0.5928106454317292,0.34669065725758463,2.088377442079707,1.9452895252725244,6078464
19.156,21.725055079207138,16.58694492079286,19.571999999999996,22.126058730726445,17.017941269273546,0.45121975007156534,2.034048800170422,0.5851215669446477,0.317317933198483,2.0870305926773733,1.9810670076634702,6242304
20.303999999999995,23.315342557730684,17.292657442269306,19.198,21.82031882119623,16.57568117880377,0.45034696248670414,2.037658103803794,0.5666591889587298,0.3340347360146785,2.078351805045674,1.996964402561914,6406144
20.891999999999996,23.717182471983,18.06681752801699,20.411,22.238103992661614,18.58389600733839,0.44857821067174275,2.044400588174661,0.5281738660894546,0.3689825552540309,2.0843791974884445,2.0044219788608775,6569984
19.394,21.72095165398854,17.067048346011457,20.113000000000003,22.954633509092968,17.271366490907038,0.4783852058152358,2.041307626167933,0.6243745768310466,0.332395834799425,2.1162690874385883,1.966346164897277,6733824
20.089999999999996,23.693165275143507,16.486834724856486,20.687999999999995,24.020839030016297,17.355160969983693,0.4259990403428674,2.0566343794266384,0.5406170823054087,0.311380998380326,2.104502547024155,2.008766211829122,6897664
19.884,22.557212299837033,17.210787700162967,20.799,22.624685898504996,18.973314101495003,0.4153451804692546,2.0346207072337466,0.518533981571542,0.3121563793669673,2.096519704074872,1.972721710392621,7061504
20.269,24.01671783889876,16.521282161101237,21.407,24.63851063745735,18.17548936254265,0.3938695887103676,2.054101190467675,0.4941772180920705,0.2935619593286647,2.1167737819381323,1.991428598997218,7225344
21.128,24.78077647824227,17.47522352175773,21.874000000000002,24.062214797500467,19.685785202499538,0.5072516420235236,2.007359418272972,0.6138908030216315,0.4006124810254157,2.0651816489078247,1.9495371876381191,7389184
21.273,23.540364328907025,19.005635671092975,21.406,23.972227581489996,18.83977241851,0.46199409055213136,2.033952754239241,0.5823932812838186,0.34159489982044405,2.1060566874239695,1.9618488210545126,7553024
21.188,24.442377974360078,17.93362202563992,22.076999999999998,26.016225939191607,18.13777406080839,0.4618262313306333,2.038880620896816,0.5770451569279895,0.346607305733277,2.106811740008023,1.9709495017856093,7716864
20.945999999999998,23.439452225329372,18.452547774670624,20.412,23.525704546035154,17.298295453964844,0.48083862538139027,2.0470560769240067,0.5868946243920007,0.37478262637077986,2.1147835728590714,1.979328580988942,7880704
20.948,22.927362523642397,18.968637476357603,20.754,22.8859155705609,18.622084429439102,0.4684513283272584,2.024642510712147,0.546977862267659,0.3899247943868578,2.10107724797706,1.9482077734472338,8044544
20.472,24.027505027418748,16.916494972581255,20.475,22.290600451641275,18.659399548358728,0.4852951033661763,2.0474244808157285,0.5723150687380688,0.39827513799428377,2.1046488120425866,1.9902001495888701,8208384
21.377999999999997,24.547942586230857,18.208057413769136,20.847,24.642650273668533,17.05134972633147,0.4965758548428615,2.0652280082305277,0.5993828441363603,0.3937688655493627,2.1171422413807974,2.013313775080258,8372224
21.076,25.54747447717193,16.60452552282807,21.985000000000003,25.563754671670026,18.40624532832998,0.5163817333678404,2.0914257893959682,0.5922966100191449,0.440466856716536,2.1479851014183513,2.034866477373585,8536064
21.543999999999997,24.720489257025747,18.367510742974247,21.389999999999997,24.123298373760168,18.656701626239826,0.4712246110041936,2.059716012577216,0.5593263876025958,0.3831228344057915,2.1246883244161516,1.9947437007382804,8699904
21.282999999999998,24.147576932114056,18.41842306788594,20.796,23.72178263034013,17.87021736965987,0.4840820466478665,2.0731061711907386,0.5677809875293834,0.4003831057663496,2.1352696963150257,2.0109426460664515,8863744
22.144,24.50797208105341,19.780027918946587,21.681999999999995,25.64762176713816,17.71637823286183,0.461839145111541,2.086905396481355,0.5784424205836041,0.345235869639478,2.1518867366700363,2.021924056292674,9027584
21.835,24.162433135452016,19.507566864547986,22.697,24.419080427854635,20.974919572145364,0.484586043159167,2.063702421387037,0.5743155371513804,0.39485654916695356,2.121951003555241,2.005453839218833,9191424
21.853,24.724926356994555,18.98107364300545,21.865000000000002,24.0761411081159,19.653858891884106,0.5310856270914276,2.074725344777107,0.7565388639187841,0.3056323902640711,2.142222171350431,2.0072285182037826,9355264
23.498,25.756033657853667,21.239966342146335,21.912999999999997,25.638474600638148,18.187525399361846,0.530280385290583,2.0519538243611652,0.6758178039665195,0.3847429666146465,2.1123020659796694,1.9916055827426613,9519104
22.086000000000006,23.52875569657514,20.643244303424872,23.005999999999997,24.83601748625525,21.175982513744742,0.49748716801404963,2.060620252788067,0.6450774884166228,0.34989684761147644,2.114906649850231,2.006333855725903,9682944
22.562,24.965350993924943,20.15864900607506,22.415,24.959331935892013,19.870668064107985,0.5107971834018826,2.09415758450826,0.7082404165503254,0.3133539502534398,2.1384296834386665,2.0498854855778537,9846784
23.389,25.27179287230433,21.506207127695667,21.557,23.567999999999998,19.546,0.5222790148109198,2.058515824874242,0.7013898461921071,0.3431681834297324,2.117036800976893,1.9999948487715915,10010624
23.249,25.484018791867307,21.01398120813269,22.162,24.452902878779454,19.871097121220544,0.602016967938592,2.050871136784554,0.7838744225216586,0.4201595133555255,2.0915791194875966,2.010163154081511,10174464
21.916,25.469609995483466,18.362390004516534,22.82,26.643370241030812,18.99662975896919,0.5604960060367982,2.052386916677157,0.6933816880312011,0.4276103240423952,2.0899465047054413,2.014827328648873,10338304
22.915000000000003,26.408752280857936,19.42124771914207,22.908,26.14710728442267,19.668892715577332,0.47017918440202866,2.096840277810891,0.6462784051975284,0.2940799636065289,2.1504105159149924,2.0432700397067896,10502144
22.092,24.18804770938068,19.995952290619318,22.134999999999998,26.474788589320912,17.795211410679084,0.5251156364878019,2.08101823280255,0.6427237213898405,0.40750755158576335,2.1294196879627623,2.0326167776423376,10665984
21.849,25.470280022312554,18.227719977687446,21.841,25.22692808547376,18.455071914526243,0.49799595437943933,2.1024719158808387,0.5906860795126716,0.40530582924620706,2.1317830159782583,2.073160815783419,10829824
21.505,24.85333466069328,18.156665339306716,22.2,25.12681396743968,19.273186032560318,0.5258822403227289,2.0702368661761286,0.6555957481353671,0.3961687325100906,2.1062082305152825,2.0342655018369746,10993664
23.535999999999998,27.018068925222472,20.053931074777523,22.826999999999998,25.94934543252344,19.704654567476556,0.4847531013190746,2.069199295838674,0.6042339661563508,0.3652722364817984,2.116409963691083,2.0219886279862647,11157504
25.415,29.051218502785552,21.778781497214446,24.022,27.09872163186727,20.945278368132726,0.520356015736858,2.076858611404896,0.6341654321235541,0.40654659935016185,2.1210687507339228,2.0326484720758695,11321344
22.974,26.486290420793814,19.461709579206186,23.581,26.623007396440713,20.538992603559286,0.4951226107776165,2.0737974613904955,0.6427582086636414,0.3474870128915916,2.1249339991502625,2.0226609236307285,11485184
23.063999999999997,26.654240103391412,19.47375989660858,23.307000000000002,25.76568684463882,20.848313155361183,0.4748712752014398,2.0708702603975935,0.5949741975545777,0.3547683528483018,2.1091345091387788,2.032606011656408,11649024
23.679000000000006,27.00771882261029,20.35028117738972,22.285999999999994,25.730883742595672,18.841116257404316,0.4626339462896188,2.0741341754794123,0.5594870599183905,0.36578083266084704,2.1310542658588716,2.017214085099953,11812864
23.559000000000005,27.927224925527533,19.190775074472477,25.124999999999996,28.88009853399348,21.369901466006514,0.46018217721333105,2.0623628934224447,0.5907277815979052,0.3296365728287569,2.110345320368771,2.0143804664761182,11976704
24.539999999999996,26.716736088734685,22.363263911265307,24.521,27.80170251623033,21.240297483769673,0.5191183965653181,2.0309220199783637,0.6653566415896484,0.3728801515409878,2.0715293905775285,1.990314649379199,12140544
24.066000000000003,26.87627116129387,21.255728838706133,24.063999999999997,27.079255213078984,21.04874478692101,0.5634046168377002,2.0544532909989357,0.6816658381735016,0.44514339550189874,2.1067249529523147,2.0021816290455567,12304384
25.494,29.10101316881433,21.88698683118567,25.078000000000003,28.62626380079047,21.529736199209538,0.540295283558468,2.0544003188610076,0.6637805882494568,0.41680997886747917,2.081164378102329,2.0276362596196864,12468224
24.579,26.69987929878152,22.45812070121848,24.840000000000003,27.869158298933883,21.810841701066124,0.4610807665934165,2.0677477419376373,0.5803796121661798,0.3417819210206532,2.1101263385678832,2.0253691453073914,12632064
23.625,27.530496767377997,19.719503232622003,23.895000000000003,26.919874377556862,20.870125622443144,0.5035311730578542,2.0595164274175963,0.6159717013071029,0.39109064480860556,2.125925005845267,1.9931078489899257,12795904
23.628999999999998,26.304288582564503,20.953711417435493,23.586000000000002,27.48711830120544,19.684881698794563,0.6222675416618586,2.069571452836196,0.7714095757633638,0.47312550756035343,2.1066174177904617,2.03252548788193,12959744
23.442,27.670344356837557,19.213655643162443,22.951999999999998,26.012845634787872,19.891154365212124,0.5720055258522432,2.062503807246685,0.6956778126616647,0.44833323904282163,2.1283761520351403,1.99663146245823,13123584
21.997999999999998,24.469864883038714,19.52613511696128,22.032,24.446559173016887,19.617440826983113,0.5785708365341027,2.0809938003619513,0.7005910582622762,0.4565506148059291,2.1254264766875424,2.03656112403636,13287424
24.429,26.36213967420877,22.495860325791227,24.110000000000003,25.823686085606116,22.39631391439389,0.4647307726865013,2.086275985340277,0.6000261183263673,0.3294354270466353,2.1416285319409814,2.0309234387395727,13451264
24.115000000000002,26.04648776853492,22.183512231465084,21.738000000000003,23.50501895858534,19.970981041414667,0.5197405313452086,2.0886390219132105,0.7479031178004116,0.2915779448900056,2.154471128494367,2.022806915332054,13615104
24.517,27.907758174803977,21.126241825196022,24.812,27.635341282948275,21.988658717051727,0.5128896749888856,2.069593118627866,0.6569344612991957,0.36884488867857546,2.1096193686401477,2.0295668686155843,13778944
23.645,27.172767707772152,20.117232292227847,25.039,28.203160078125002,21.874839921875,0.5051033923402428,2.082299080491066,0.6047120276312238,0.40549475704926186,2.1341359347258253,2.030462226256307,13942784
23.721000000000004,26.513606130480994,20.928393869519013,24.869,28.4400151217826,21.2979848782174,0.4914638031274081,2.085851506392161,0.6037039932932989,0.37922361296151735,2.1337399677052695,2.0379630450790525,14106624
24.293,26.984806270889493,21.601193729110506,23.085,26.893265353149648,19.276734646850354,0.5167678757881126,2.0803781539201736,0.646556505626791,0.3869792459494341,2.13377930127909,2.026977006561257,14270464
24.303,27.55673954089752,21.04926045910248,24.442999999999994,26.85109904281364,22.03490095718635,0.46546392285575466,2.0546840881307924,0.6027224279656106,0.32820541774589873,2.113574013493011,1.9957941627685736,14434304
25.166,28.953316200160742,21.37868379983926,23.557000000000002,25.771339856480935,21.34266014351907,0.5957684092223645,2.0377904370427133,0.7348123606583663,0.45672445778636267,2.099611763681128,1.9759691104042987,14598144
24.472999999999995,28.437585854789877,20.508414145210114,24.383000000000003,27.510925990173043,21.255074009826963,0.512854867366453,2.0597989191611608,0.6477203177319057,0.37798941700100025,2.1026903662244547,2.016907472097867,14761984
25.181,28.346199677745467,22.015800322254535,24.383000000000003,27.121959839063,21.644040160937006,0.524033543964227,2.0716111441453298,0.6370075464495045,0.4110595414789494,2.124744326085073,2.0184779622055866,14925824
23.753,26.255443006344002,21.250556993655998,24.922,28.05143701007066,21.79256298992934,0.5318010362486044,2.0606908077994985,0.6640995213121216,0.39950255118508726,2.100482981135971,2.020898634463026,15089664
24.751,28.94333455248982,20.558665447510183,24.77,29.037514499096634,20.502485500903365,0.5565009905646244,2.044830876092116,0.68344898984992,0.4295529912793289,2.085114132669472,2.0045476195147596,15253504
23.839000000000002,27.37072606525478,20.307273934745226,23.491999999999997,26.612855011050655,20.37114498894934,0.5161936249583959,2.0528195018569626,0.6187170215853942,0.41367022833139766,2.101331433528317,2.0043075701856083,15417344
25.549999999999997,31.247890837845173,19.85210916215482,24.741999999999997,29.15217641370501,20.331823586294984,0.5277806202570597,2.0804639587799705,0.6689916065148456,0.38656963399927385,2.129432017603173,2.031495899956768,15581184
25.872000000000003,28.940399582844456,22.80360041715555,24.958000000000002,28.762967279754193,21.15303272024581,0.5528539165233572,2.04908437281847,0.6985506794877222,0.4071571535589923,2.0839229466333844,2.0142457990035556,15745024
24.880000000000003,27.64423587994947,22.115764120050535,24.898000000000003,28.162873045004968,21.63312695499504,0.5375261920193831,2.078449733555317,0.7202632903201511,0.3547890937186151,2.1425237592951616,2.0143757078154723,15908864
26.134000000000004,29.650009670066343,22.617990329933665,24.855000000000004,27.502901999697123,22.207098000302885,0.4876370174189407,2.073944169282913,0.6339472520353915,0.3413267828024899,2.1131408813112613,2.0347474572545647,16072704
25.035,27.848518260114904,22.221481739885096,24.974000000000004,27.235155456840598,22.71284454315941,0.5217315414299567,2.0694019069274265,0.6334210385185537,0.4100420443413597,2.1388076820476902,1.9999961318071628,16236544
24.446,27.300912257846118,21.591087742153885,25.677,27.328242259633637,24.025757740366362,0.5661981332426269,2.0522156034906707,0.7454477438097211,0.38694852267553265,2.099566097901422,2.0048651090799194,16400384
25.78,29.313369496670283,22.24663050332972,24.765,27.27706389249955,22.25293610750045,0.48434747761736324,2.028118381400903,0.6064063458133098,0.3622886094214167,2.07469767376087,1.9815390890409357,16564224
24.532000000000004,27.732927365623908,21.3310726343761,24.128999999999998,27.607046721940346,20.65095327805965,0.5377537781993548,2.0627459501226744,0.6716927609379812,0.4038147954607283,2.1183374501847543,2.0071544500605945,16728064
23.744999999999997,26.98551307665931,20.504486923340686,24.549,27.906959052758086,21.191040947241913,0.5602788793543974,2.0824032410979267,0.7372059400657055,0.3833518186430892,2.1429034858454012,2.0219029963504522,16891904
25.598000000000003,28.18886780828355,23.007132191716455,24.276000000000003,26.925423333482215,21.626576666517792,0.5473945921907822,2.0780025030175846,0.6705789154759542,0.4242102689056103,2.1299156293441683,2.026089376691001,17055744
25.561,28.629375628895524,22.492624371104476,25.148,29.116006552413943,21.179993447586057,0.5358516496295731,2.069778240720431,0.7345041249811958,0.33719917427795043,2.128551010349761,2.011005471091101,17219584
25.335,28.11611578327836,22.55388421672164,25.932000000000006,29.552383405110575,22.311616594889436,0.4666148447121182,2.071535635987918,0.5658497128496239,0.3673799765746125,2.125181978638567,2.0178892933372685,17383424
24.8,29.182421704948077,20.417578295051925,24.648000000000003,27.7044188194683,21.591581180531705,0.48977717856566105,2.0787557060519855,0.5885724248047122,0.39098193232660994,2.1360582178018905,2.0214531943020804,17547264
26.433,30.000192313290665,22.865807686709335,25.018,28.767252725544118,21.268747274455883,0.5425590684016546,2.0586376284559567,0.666454479618908,0.41866365718440113,2.141734367163965,1.9755408897479483,17711104
26.270999999999997,29.456022605885238,23.085977394114757,25.355,29.36690540765856,21.34309459234144,0.5447801366448403,2.070260701576869,0.6272317846731974,0.4623284886164831,2.1176437609742007,2.022877642179537,17874944
25.755000000000003,29.591824859177187,21.918175140822818,25.266000000000002,28.913427038338124,21.61857296166188,0.5128744026025136,2.0684142033259074,0.6615396766233081,0.36420912858171905,2.134141064143572,2.002687342508243,18038784
24.471,27.996054467664294,20.945945532335706,25.329999999999995,28.28727915489897,22.372720845101018,0.5236506648361683,2.0694772447148955,0.6145669123672926,0.43273441730504403,2.1311173829008063,2.0078371065289846,18202624
25.98,29.383603972262343,22.57639602773766,25.759000000000004,30.950761647071257,20.56723835292875,0.5546864822506905,2.0685604418317474,0.6889011073958095,0.42047185710557156,2.1283701155377983,2.0087507681256964,18366464
24.012,25.979886175570122,22.04411382442988,24.742,26.988227058870052,22.49577294112995,0.43049494357158735,2.066486309468746,0.5641513118156638,0.2968385753275109,2.117413521583374,2.015559097354118,18530304
25.269999999999996,28.296341025066404,22.243658974933588,26.462,29.163991117676,23.760008882323998,0.5002594167987506,2.087557272116343,0.600203538023849,0.40031529557365225,2.134271578579611,2.0408429656530753,18694144
24.598,27.02292804016944,22.17307195983056,25.630000000000003,29.872032531699872,21.387967468300133,0.5414171821127335,2.0967377508680025,0.6603933086106035,0.42244105561486345,2.1373835647299897,2.0560919370060153,18857984
26.054000000000002,30.716246668720995,21.39175333127901,25.320999999999998,29.52887701816486,21.113122981835136,0.5205744419867794,2.0906466985742247,0.625208528954612,0.4159403550189468,2.153759506382187,2.0275338907662626,19021824
24.872000000000003,28.07337720364221,21.670622796357797,25.102,27.98467861545473,22.21932138454527,0.5500376890103021,2.0618508646885556,0.6911620752499728,0.4089133027706316,2.102531830757567,2.021169898619544,19185664
26.365,29.802848891385423,22.927151108614574,24.750000000000004,28.104349415311415,21.395650584688592,0.5602705670520662,2.0687462657690046,0.7117435929037487,0.4087975412003838,2.1101615994871796,2.0273309320508295,19349504
24.967000000000002,29.731800205674947,20.202199794325058,26.552,29.44986404097915,23.65413595902085,0.4885526077200969,2.0577521199981375,0.6006025378576347,0.37650267758255906,2.1264830044707685,1.9890212355255061,19513344
25.666999999999994,29.435493200206146,21.898506799793843,23.848000000000003,27.534507290105367,20.161492709894638,0.4835497508446376,2.0685065249602,0.6032934483398397,0.3638060533494355,2.0915058683987837,2.045507181521616,19677184
24.556,29.14334171389052,19.96865828610948,23.209,25.8799341062632,20.5380658937368,0.5294058030471206,2.097665480772654,0.7256517167470431,0.3331598893471981,2.1543496103151356,2.040981351230172,19841024
26.525,30.02130161742376,23.028698382576238,25.555999999999997,28.65079950885352,22.461200491146474,0.5768627378468711,2.070012744267782,0.7403237283879581,0.41340174730578416,2.1223178168739456,2.017707671661618,20004864
24.993000000000002,29.353733997849446,20.63226600215056,25.461000000000002,29.13951722844953,21.782482771550473,0.5584983802090089,2.0818606053789455,0.6638589634537095,0.4531377969643082,2.128762793276839,2.034958417481052,20168704
26.159999999999997,29.857934558642157,22.462065441357836,26.006,28.794713681968805,23.217286318031196,0.5605270874996979,2.0643445283174517,0.6908177737604853,0.4302364012389106,2.098302617714383,2.0303864389205204,20332544
25.607,29.35666411829113,21.85733588170887,25.57,30.07750929006253,21.06249070993747,0.4906285534302393,2.0802485441168153,0.6157249100889175,0.36553219677156107,2.11572355152323,2.0447735367104003,20496384
27.451,30.170442773804957,24.731557226195044,25.017000000000003,30.058384829588,19.975615170412006,0.5175069200495879,2.0610295052329697,0.6806797379211496,0.35433410217802613,2.1225193735215786,1.9995396369443608,20660224
25.473000000000003,28.664416770025504,22.2815832299745,25.352000000000004,28.67831567954697,22.02568432045304,0.5236769655098518,2.061828565100829,0.6340686600874169,0.4132852709322866,2.0903428948609695,2.0333142353406886,20824064
25.899,28.651658533127566,23.146341466872435,25.352999999999998,29.150259669814535,21.55574033018546,0.5648807243133585,2.0676783839861548,0.7786527487459554,0.35110869988076154,2.1190601327938787,2.016296635178431,20987904
27.090999999999998,31.4319940105925,22.750005989407494,25.238,28.89291395247549,21.58308604752451,0.5835337867339453,2.0793761710325875,0.747541274359592,0.41952629910829864,2.120349909610672,2.038402432454503,21151744
26.423000000000002,30.632403877035323,22.21359612296468,25.504,27.444619488720033,23.56338051127997,0.5456161499023438,2.0618822127580643,0.6363331185613222,0.4548991812433653,2.130427773287627,1.9933366522285016,21315584
24.546999999999997,26.76788293252931,22.326117067470683,24.917,27.622487201965665,22.211512798034338,0.4718344210957487,2.0596659794449805,0.6014406872828227,0.34222815490867464,2.117754284347556,2.001577674542405,21479424
25.810999999999996,30.17635554107566,21.44564445892433,24.427,27.490886584062796,21.363113415937203,0.5848848580072323,2.080561349292596,0.7245429489182095,0.4452267670962552,2.12440103176491,2.036721666820282,21643264
24.671,27.63445895871699,21.707541041283008,24.958999999999996,27.676393788172774,22.241606211827218,0.5133383832871914,2.0720222537716233,0.6785222657524628,0.34815450082192,2.1121331739799265,2.03191133356332,21807104
25.714,28.91081153651572,22.517188463484278,26.023999999999994,30.064797446049475,21.983202553950512,0.4867589041590691,2.082291390498479,0.6097119680261348,0.36380584029200336,2.1403285811357873,2.0242541998611707,21970944
23.332,27.202573084182756,19.461426915817245,24.634000000000004,27.775115088626972,21.492884911373036,0.4985588300973176,2.1067759017149608,0.6385210456453791,0.35859661454925607,2.1330361798670885,2.080515623562833,22134784
25.590999999999998,29.59895072324997,21.583049276750025,24.074999999999996,27.594020460298573,20.55597953970142,0.43949086125940084,2.108721853295962,0.5578277925393997,0.32115392997940195,2.1694894779114406,2.0479542286804833,22298624
26.708,28.940594006979325,24.475405993020672,24.993000000000002,28.522614851510006,21.463385148489998,0.5737287191053231,2.0900038088361423,0.7237677987113635,0.42368963949928257,2.158504292496394,2.0215033251758907,22462464
26.800999999999995,29.792589711173637,23.809410288826353,25.859,29.325665400640794,22.39233459935921,0.5444285792609056,2.0554813037316007,0.7352312091030286,0.35362594941878256,2.101807214502201,2.0091553929610004,22626304
26.305,28.539865767781144,24.070134232218855,25.391,27.50164658339571,23.280353416604285,0.48834196912745637,2.043301245073477,0.578601620453824,0.39808231780108866,2.075133368032889,2.011469122114065,22790144
25.47,28.48145811858641,22.458541881413588,25.747000000000003,29.03277555532937,22.461224444670638,0.5366473318388065,2.071842390795549,0.6630008674617691,0.41029379621584394,2.130642732795868,2.01304204879523,22953984
26.935999999999996,29.605274058615933,24.26672594138406,27.226999999999997,31.63686178921743,22.817138210782563,0.5339886696388324,2.0599679976701735,0.6642884392231334,0.4036889000545314,2.112162254833191,2.007773740507156,23117824
24.652,27.525363186233164,21.778636813766838,25.858999999999998,29.254919463120405,22.46308053687959,0.5893936802943547,2.0844604526956876,0.7581626481605905,0.42062471242811883,2.121752020693377,2.047168884697998,23281664
25.486,28.93677440583994,22.03522559416006,26.978,31.394994000448722,22.56100599955128,0.44912349941829843,2.114893819888433,0.5592295772036094,0.3390174216329874,2.147531850886152,2.082255788890714,23445504
25.617,29.70425592543457,21.529744074565432,25.011000000000003,28.65035282708341,21.371647172916596,0.46159753389656544,2.0919839441776276,0.5510606871742614,0.3721343806188695,2.134597189401299,2.049370698953956,23609344
26.145,29.136836392585664,23.153163607414335,26.075,29.198473227034288,22.95152677296571,0.47706721536815155,2.076487135887146,0.5985852619348045,0.35554916880149856,2.1321853252788463,2.020788946495446,23773184
26.496999999999996,29.38308402511084,23.610915974889153,25.153,27.449201428446553,22.856798571553444,0.5246212637672821,2.067388408879439,0.6393567686423015,0.4098857588922627,2.1456202857394575,1.9891565320194207,23937024
25.687,29.105613900398815,22.268386099601187,25.784,28.64362654904447,22.924373450955528,0.4865318917979796,2.0592951233188317,0.5730219988820894,0.40004178471386986,2.1253101321737793,1.993280114463884,24100864
25.718,29.23548717126303,22.20051282873697,26.061,28.580985912659038,23.54101408734096,0.511065200716257,2.0499251157045366,0.6658771085450179,0.35625329288749613,2.119172018233046,1.9806782131760272,24264704
25.207,27.801548322926365,22.612451677073636,26.035000000000004,29.19774010946205,22.872259890537958,0.42075651461879404,2.098029601573944,0.5348447960754805,0.30666823316210756,2.1509191852721723,2.0451400178757155,24428544
25.119,27.945140300834336,22.292859699165664,23.772999999999996,26.584377064714012,20.96162293528598,0.5221941674749055,2.0942483678460126,0.627707851463973,0.4166804834858381,2.159824544596397,2.0286721910956285,24592384
26.738999999999997,30.19477039167824,23.283229608321754,23.945999999999998,27.824861173076446,20.06713882692355,0.5385567748298248,2.0832351833581924,0.6922990491312666,0.384814500528383,2.1254902002353067,2.040980166481078,24756224
24.829,28.729111408665144,20.928888591334857,24.743999999999996,28.235856812642805,21.252143187357188,0.5471223540604114,2.093070845802625,0.7269758983467446,0.3672688097740783,2.13997963196721,2.0461620596380397,24920064


==> data/progress-starpilot-ppg.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.623,1.7962079674841778,1.4497920325158222,1.513,1.665908469353401,1.3600915306465988,0.9196337681263685,2.7070911169052123,1.452668560550861,0.38659897570187607,2.707855425218628,2.7063268085917964,16384,0.44752090722322463,1.643174684047699
2.566,2.98602857045682,2.1459714295431795,2.468,2.953958845994185,1.982041154005815,0.21936949919909235,2.638034152984619,0.23710324344362155,0.20163575495456315,2.6694259455751337,2.6066423603941042,180224,1.5449664354324342,1.9469984889030456
2.878,3.1956098235256585,2.5603901764743418,2.793,3.1830525605607534,2.402947439439247,0.21807086728513242,2.528717389702797,0.24012259533668245,0.19601913923358238,2.6095346595769655,2.4479001198286285,344064,2.055213987827301,2.006700563430786
3.184,3.507796232220204,2.8602037677797965,3.0599999999999996,3.2167163041932776,2.9032836958067216,0.21150938179343934,2.4557582914829252,0.24905791130384525,0.17396085228303343,2.5457099619234222,2.3658066210424282,507904,2.1566149592399597,2.1040371656417847
4.206,4.584423043695809,3.8275769563041915,3.657,3.931519580358123,3.382480419641877,0.20942074730992316,2.312481623888016,0.2352457707653302,0.1835957238545161,2.3903725931965902,2.2345906545794416,671744,2.377138876914978,2.5933533668518067
5.532000000000001,6.197504320046084,4.866495679953918,5.369,6.043350798917002,4.694649201082997,0.2589394470676779,2.2256347835063934,0.29244529561828253,0.22543359851707329,2.3063706495551566,2.1448989174576303,835584,3.02060489654541,3.0783524751663207
7.100999999999999,8.004,6.1979999999999995,6.638,7.278059372246044,5.997940627753956,0.2773669371381402,2.1478317782282828,0.3234942261119776,0.2312396481643028,2.232341885480904,2.0633216709756614,999424,3.3563539743423463,3.5264052867889406
9.533999999999999,10.493554063093892,8.574445936906105,8.599,9.485830874518925,7.712169125481076,0.28491813950240613,2.029395359754562,0.32608758983810215,0.2437486891667101,2.162631864361555,1.8961588551475697,1163264,3.485309433937073,4.228302550315857
10.841,11.975093911455307,9.706906088544692,10.681,11.67795987883164,9.684040121168358,0.2999054940417409,1.9406041830778122,0.3332712319859717,0.26653975609751007,2.0670332636592468,1.8141751024963777,1327104,3.9713149547576903,4.3032554388046265
13.066999999999998,13.85281231855959,12.281187681440407,13.265000000000004,14.34402038905667,12.185979610943338,0.32502001374959943,1.8753232508897781,0.36191468995298653,0.28812533754621233,2.0331866420830043,1.717459859696552,1490944,4.333102178573609,4.676469612121582
16.201,17.588778440530046,14.813221559469957,14.879,16.78593707289989,12.97206292710011,0.3104760343208909,1.8367022305727005,0.3417589706999562,0.27919309794182556,1.981613614597893,1.691790846547508,1654784,4.19366295337677,5.237845516204834
17.994999999999997,20.54905266194728,15.440947338052714,17.387999999999998,19.79594019859298,14.980059801407018,0.33446659687906505,1.7727342784404754,0.35465555426765155,0.31427763949047854,1.911049908449582,1.6344186484313687,1818624,4.6447803497314455,5.35534520149231
19.666000000000004,22.642327266951675,16.689672733048333,18.341,20.827947727637234,15.854052272362768,0.33525586538016794,1.7615544229745865,0.3717704713037327,0.2987412594566032,1.9047734857690117,1.6183353601801613,1982464,4.778516411781311,5.502233695983887
21.056,24.012951808873456,18.099048191126546,20.232,23.522886810572494,16.941113189427504,0.3004133218899369,1.750903894007206,0.330426609248079,0.27040003453179484,1.8950215799405252,1.6067862080738866,2146304,4.5566925525665285,5.570752334594727
22.259999999999998,26.369089923571885,18.15091007642811,21.516,24.736662043741937,18.29533795625806,0.326181991957128,1.7403913781046867,0.3484423508734963,0.3039216330407597,1.8821418500845943,1.598640906124779,2310144,4.98893780708313,5.647975921630859
24.983999999999998,28.896475431232762,21.071524568767234,24.934000000000005,28.45949627712185,21.40850372287816,0.32766873575747013,1.7105845183134079,0.3661572345716901,0.2891802369432502,1.8282543038140389,1.5929147328127768,2473984,5.147580337524414,6.058769369125367
25.820999999999998,29.13887416880146,22.503125831198535,24.439999999999998,27.619377297522266,21.26062270247773,0.29714073445647954,1.7237424030900002,0.3206822536265719,0.2735992152863872,1.847916078529302,1.5995687276506982,2637824,5.039316844940186,6.068223142623902
28.601999999999997,32.182588778399435,25.021411221600555,26.186,28.79314863404448,23.57885136595552,0.34004583563655616,1.7217593595385552,0.3694115487408794,0.3106801225322329,1.8251060554243421,1.6184126636527683,2801664,5.5452476978302006,6.49025411605835
29.504999999999995,33.98678145384176,25.02321854615823,26.726999999999997,30.515039202542653,22.93896079745734,0.3287294268608093,1.7050132662057877,0.3514828155654039,0.3059760381562147,1.7964399263911512,1.6135866060204243,2965504,5.76336784362793,6.5417078018188475
30.161,33.546975339543984,26.77502466045602,28.834999999999997,31.79143789043504,25.878562109564953,0.3394804857671261,1.6797420054674148,0.37515263131961285,0.3038083402146393,1.7905264354189216,1.568957575515908,3129344,5.77441668510437,6.548255157470703
31.377999999999997,34.27080763273329,28.485192367266702,29.854000000000006,32.65590363860002,27.052096361399993,0.32596412375569345,1.6779176577925683,0.3593511459878378,0.2925771015235491,1.790427312063866,1.5654080035212705,3293184,5.925778102874756,6.7116578102111815
31.898000000000003,35.18737015247601,28.608629847524,29.688,33.13384329301261,26.242156706987387,0.34342502877116204,1.679760827124119,0.37706096015253554,0.30978909738978855,1.7855812648904041,1.5739403893578336,3457024,5.986760234832763,6.7191197872161865
32.15,36.46241695572216,27.837583044277835,28.744999999999997,32.34101793655148,25.148982063448514,0.3619415320456028,1.6920668855309486,0.39647974704753985,0.32740331704366576,1.8121136464447267,1.5720201246171706,3620864,6.167026948928833,6.681845188140869
32.396,36.04792059059339,28.744079409406606,30.851999999999997,33.011049790996026,28.692950209003968,0.33464055582880975,1.7232306078076363,0.3665472125999896,0.3027338990576299,1.8232525332767056,1.623208682338567,3784704,6.129291677474976,6.697382688522339
32.678000000000004,36.60311604923982,28.752883950760186,32.88,36.79328506500613,28.966714934993878,0.3588984254747629,1.6992827504873276,0.3813652712026888,0.336431579746837,1.8019446914271102,1.596620809547545,3948544,6.261438226699829,6.688215637207032
34.463,38.27858920744883,30.64741079255117,32.55,36.21186291387321,28.888137086126786,0.3148084001615643,1.714943365752697,0.3473035582291387,0.2823132420939899,1.8223672396238568,1.607519491881537,4112384,6.296173906326294,6.950654220581055
34.342999999999996,37.68961933897478,30.996380661025217,32.578,35.41515279814112,29.74084720185888,0.321912457421422,1.7223000451922417,0.34018589610902544,0.30363901873381854,1.8361231610550701,1.6084769293294132,4276224,6.375031852722168,6.883157110214233
34.493,38.53904510602638,30.446954893973626,35.281,38.62207303122814,31.939926968771857,0.326773564517498,1.725778442621231,0.35343063742213604,0.30011649161285997,1.8585225627087962,1.5930343225336658,4440064,6.43366003036499,6.889566040039062
36.105000000000004,40.091608207486665,32.11839179251334,33.727,37.10663326412793,30.34736673587207,0.3306302174925804,1.7127246379852294,0.37706539017100504,0.2841950448141558,1.8125557006211328,1.612893575349326,4603904,6.3935707092285154,7.126379108428955
36.872,40.19429980585738,33.549700194142616,34.657000000000004,37.228427813491955,32.08557218650805,0.3107179876416922,1.7373528599739074,0.34156975205901735,0.279866223224367,1.8411792548537678,1.633526465094047,4767744,6.428775358200073,7.256941127777099
36.321,39.50696123642457,33.13503876357542,35.351,37.552292574829615,33.149707425170384,0.31918499916791915,1.7029783695936203,0.34408344444788364,0.29428655388795466,1.7996101867462893,1.6063465524409513,4931584,6.41459469795227,7.116129589080811
37.03500000000001,40.75223889466363,33.317761105336395,36.253,40.48751307708454,32.01848692291546,0.3255764964967966,1.6907489970326424,0.3570080716058626,0.2941449213877306,1.7929051024965457,1.588592891568739,5095424,6.600038051605225,7.214215803146362
36.816,41.035782458847855,32.59621754115215,34.943,38.472391023958664,31.41360897604133,0.3086894346401095,1.7138967379927634,0.3378237895008115,0.2795550797794075,1.8116349339004034,1.6161585420851234,5259264,6.640715074539185,7.183762550354004
37.068999999999996,39.83547230240969,34.3025276975903,33.892,35.96789884146603,31.816101158533975,0.3406922735273838,1.7337162509560584,0.37173369478936996,0.3096508522653976,1.836810002526595,1.6306224993855218,5423104,6.642230224609375,7.207218647003174
38.459999999999994,41.39064839242103,35.52935160757896,36.333000000000006,40.187145949493875,32.478854050506136,0.3266392396762967,1.7449689134955406,0.35382891870823546,0.29944956064435796,1.8268723740976096,1.6630654528934716,5586944,6.685544729232788,7.4043337345123295
38.12499999999999,42.630366244824046,33.61963375517594,36.35099999999999,40.0436208849542,32.65837911504578,0.31805256716907027,1.724098515510559,0.36254652065023163,0.2735586136879089,1.8106762316062521,1.637520799414866,5750784,6.666035461425781,7.337306165695191
37.991,41.97863451183781,34.00336548816219,36.154999999999994,38.56098524517503,33.749014754824955,0.31630656197667123,1.7379342570900917,0.33673197089180795,0.2958811530615345,1.828458669234006,1.6474098449461776,5914624,6.770244407653808,7.300654363632202
38.008,40.4685275857019,35.547472414298106,37.154999999999994,41.11152183110367,33.198478168896315,0.3192883042618632,1.7227254152297973,0.34757670052413336,0.2909999079995931,1.8126858957453156,1.632764934714279,6078464,6.765709924697876,7.3043571472167965
37.690000000000005,40.97760703247819,34.40239296752182,37.398,40.5936526719905,34.20234732800951,0.30269880667328836,1.739551778137684,0.3448634109633317,0.26053420238324504,1.8159051743726762,1.6631983819026916,6242304,6.878840827941895,7.2358927726745605
38.739000000000004,42.369009504119795,35.108990495880214,36.191,39.14819613823636,33.23380386176365,0.33273038230836394,1.7688757255673409,0.3915262064210342,0.2739345581956937,1.8624972521923495,1.6752541989423322,6406144,6.862400197982788,7.406736612319946
40.226,44.10848425624625,36.34351574375375,37.077,40.44190430770327,33.71209569229673,0.3179985545575619,1.7497482180595398,0.34386653102981907,0.2921305780853047,1.8246670134413885,1.6748294226776912,6569984,6.996323680877685,7.667720699310303
39.135,41.62409320837931,36.64590679162069,37.747,41.893183908125636,33.600816091874364,0.32610184140503407,1.7570416048169135,0.35390322217452497,0.29830046063554316,1.8450716018507543,1.6690116077830728,6733824,7.096171760559082,7.468539190292359
40.273,42.89494603300678,37.651053966993224,36.641000000000005,41.011314519574086,32.270685480425925,0.3141467584297061,1.7722908809781075,0.34900067051301775,0.2792928463463944,1.8476476785754867,1.6969340833807283,6897664,7.041015243530273,7.651443147659302
39.811,44.82973579699111,34.79226420300889,39.213,42.51156044358748,35.914439556412525,0.31870361641049383,1.7598429515957832,0.34965428148444977,0.2877529513365379,1.8254152587871353,1.694270644404431,7061504,7.034488916397095,7.564740991592407
39.621,42.122101557314295,37.11989844268571,38.665,43.49715738568189,33.83284261431811,0.3401608681306243,1.7523837879300117,0.37243670477545515,0.30788503148579344,1.8187959525105615,1.685971623349462,7225344,7.110522222518921,7.557494258880615
39.788999999999994,43.22338335076327,36.35461664923672,37.264,41.09128415459318,33.43671584540682,0.3156814409419894,1.7614976555109023,0.3665042996250663,0.2648585822589125,1.8341793657439323,1.6888159452778724,7389184,7.139891815185547,7.558123159408569
40.888999999999996,43.30984055650098,38.46815944349901,38.208999999999996,42.42868825862764,33.989311741372354,0.3296298449859023,1.7726250395178795,0.3567470271692345,0.3025126628025701,1.8347937596662702,1.7104563193694888,7553024,7.1324131965637205,7.749029159545898
42.25599999999999,45.29368727817726,39.21831272182273,38.2,41.55019103932896,34.84980896067105,0.3064930086955428,1.7701082959771157,0.34062438977652754,0.27236162761455807,1.8372779779036712,1.7029386140505602,7716864,7.153531837463379,7.956557559967041
41.20899999999999,44.09557045644134,38.32242954355864,37.693,40.56860098066473,34.81739901933526,0.3067762769758701,1.7800211042165757,0.33675275421279666,0.2767997997389436,1.8377617537628834,1.722280454670268,7880704,7.24768385887146,7.797481679916382
39.230999999999995,42.35538938034298,36.10661061965701,39.028,41.76661570871124,36.289384291288755,0.31518702059984205,1.7718454718589782,0.3605653757834046,0.2698086654162795,1.8517572879106512,1.6919336558073053,8044544,7.237934923171997,7.445229864120483
41.00900000000001,44.74560929185807,37.27239070814195,39.023,42.10883230263733,35.937167697362675,0.2953064812347293,1.7644542098045348,0.34367952393870244,0.24693343853075617,1.8558445498739269,1.6730638697351428,8208384,7.378946352005005,7.744723653793335
41.378,43.99140697175162,38.76459302824838,39.244,41.79645842277597,36.69154157722403,0.3124721180647611,1.7349283039569854,0.34962744573720206,0.27531679039232015,1.8094451478805076,1.6604114600334632,8372224,7.425178670883179,7.815620803833008
41.682,45.108712126806104,38.2552878731939,37.733,41.5863519174869,33.87964808251309,0.3000605933368206,1.7604800552129745,0.3408394666804695,0.25928171999317173,1.8243810191535539,1.696579091272395,8536064,7.304297971725464,7.8673327445983885
42.391,44.89840682778044,39.883593172219555,40.28099999999999,43.50432886935229,37.05767113064769,0.3126932105049491,1.7583100914955139,0.3534800276491943,0.2719063933607039,1.8309252928660498,1.685694890124978,8699904,7.386867046356201,7.980590915679931
42.414,46.278544475096645,38.54945552490336,40.024,42.589600124727156,37.458399875272846,0.3117294067516923,1.7630652338266373,0.350858313483477,0.2726005000199076,1.8283145366225286,1.697815931030746,8863744,7.52128119468689,7.997352170944214
41.721999999999994,45.05210149995461,38.39189850004538,38.831,42.24296849340671,35.4190315065933,0.31220091693103313,1.7871952027082443,0.3774386973774907,0.24696313648457557,1.8538748665372695,1.720515538879219,9027584,7.394517850875855,7.86529951095581
41.54800000000001,44.416124125626375,38.67987587437364,40.338,43.482349853308314,37.19365014669169,0.3151396941393614,1.7678112387657166,0.34369824763850265,0.2865811406402201,1.8265325359835185,1.7090899415479146,9191424,7.465347194671631,7.85110068321228
43.468999999999994,47.38794998692251,39.55005001307748,39.785999999999994,42.731074532163824,36.840925467836165,0.30556154400110247,1.7526618346571923,0.3344243585252756,0.27669872947692936,1.8367545657556659,1.6685691035587187,9355264,7.515337944030762,8.150605916976929
42.61,46.437699047730895,38.782300952269104,40.212,44.3369383025689,36.0870616974311,0.3003557875752449,1.7771481812000274,0.3409449299671262,0.25976664518336356,1.855248140703612,1.6990482216964427,9519104,7.392412853240967,8.009841680526733
42.349000000000004,46.471624043009506,38.2263759569905,40.971000000000004,43.275384733502634,38.666615266497374,0.31943111643195155,1.7653923600912094,0.3392215527378984,0.2996406801260047,1.8362540561849914,1.6945306639974274,9682944,7.588648271560669,7.964588689804077
42.836,46.35481570986603,39.317184290133966,41.403000000000006,45.112590408657006,37.693409591343006,0.3305551655590534,1.7663937747478484,0.3588171707610611,0.3022931603570457,1.8443799684811708,1.688407581014526,9846784,7.593333673477173,8.032029008865356
42.396,45.055026889672234,39.73697311032777,39.704,43.83128772924786,35.57671227075214,0.31283557470887896,1.7830245643854141,0.36621264936329884,0.2594585000544591,1.8454365880645345,1.7206125407062938,10010624,7.622562837600708,7.966278696060181
42.222,44.66205655672159,39.781943443278415,39.285000000000004,41.957995510658414,36.612004489341594,0.3255430318415165,1.7581586137413978,0.37461341046729335,0.27647265321573966,1.8205043204654356,1.69581290701736,10174464,7.573183631896972,7.936215162277222
42.726000000000006,45.969979654683435,39.48202034531658,42.163,46.40712311320018,37.918876886799815,0.2943132283166051,1.7657139480113984,0.33231598499217463,0.2563104716410356,1.8252145530686035,1.7062133429541932,10338304,7.5150093078613285,8.017518377304077
42.422,45.64075068932031,39.20324931067968,39.221000000000004,41.912291325739375,36.52970867426063,0.3028990335762501,1.7988164350390434,0.3512220983182778,0.2545759688342224,1.8781031126228651,1.7195297574552217,10502144,7.746294212341309,7.985834646224975
43.202999999999996,45.97749472877495,40.42850527122504,39.259,42.61291249140463,35.90508750859537,0.3269212108105421,1.7736618489027023,0.3679665428687586,0.2858758787523256,1.8608260944502955,1.6864976033551091,10665984,7.559787893295288,8.112437438964843
44.089999999999996,46.753242384763354,41.42675761523664,41.266999999999996,44.10124081545658,38.432759184543414,0.29994897991418834,1.7633307859301568,0.3319520660342475,0.2679458937941292,1.8499587242860838,1.6767028475742298,10829824,7.579853630065918,8.269115734100343
43.083999999999996,46.91737501426614,39.25062498573385,40.585,43.72977423672988,37.44022576327012,0.3013911606743932,1.7658710911870004,0.334389526130103,0.2683927952186834,1.857026440636698,1.6747157417373026,10993664,7.763517189025879,8.068508291244507
42.8,45.35470154812651,40.24529845187348,40.29500000000001,44.84600483409984,35.74399516590018,0.3193446902558207,1.788498018682003,0.36221933535976586,0.2764700451518755,1.8551723012131751,1.7218237361508308,11157504,7.681916236877441,8.029351186752319
43.375,46.29115586003218,40.45884413996782,40.269999999999996,43.342741446981826,37.197258553018166,0.3041741417720914,1.746336169540882,0.33451915559320794,0.27382912795097486,1.8323966578585507,1.6602756812232136,11321344,7.732405376434326,8.105554485321045
43.81699999999999,46.57338186759382,41.06061813240617,41.245,43.94776987551659,38.5422301244834,0.2984595142304897,1.7586264252662658,0.34578860068895756,0.2511304277720219,1.8407186611052773,1.6765341894272543,11485184,7.671766519546509,8.21309199333191
42.376999999999995,45.23798601884035,39.51601398115964,40.93399999999999,42.68703280060584,39.18096719939414,0.3167775087058544,1.7592179954051972,0.35740759523725246,0.27614742217445637,1.8370031684710564,1.681432822339338,11649024,7.616131591796875,7.973537015914917
44.204,46.95343703328518,41.454562966714825,40.30999999999999,43.79982234504852,36.82017765495146,0.3038614885881543,1.7819311395287514,0.33304574327097164,0.274677233905337,1.8392065168083436,1.7246557622491592,11812864,7.703614902496338,8.28441333770752
43.292,45.525091131145345,41.05890886885466,41.142,44.74791957758351,37.5360804224165,0.2988714314997196,1.7788029506802558,0.3265016310865558,0.27124123191288346,1.8529607482688688,1.7046451530916429,11976704,7.708639812469483,8.129716682434083
42.998000000000005,45.98087378211014,40.01512621788987,40.39999999999999,43.6295572451963,37.17044275480368,0.3217776969075203,1.7832237467169763,0.3456273252154168,0.2979280685996238,1.825205345986767,1.7412421474471855,12140544,7.79221625328064,8.077406215667725
45.891999999999996,49.305323307276936,42.478676692723056,41.415,45.17309326653823,37.65690673346177,0.3135488271713257,1.7644021227955817,0.3483767920680894,0.278720862274562,1.8098985876649416,1.7189056579262219,12304384,7.807250928878784,8.551119661331176
43.253,45.242779133471856,41.263220866528144,40.109,42.053301674123645,38.16469832587636,0.2981548534706235,1.7472173556685449,0.33105573599179,0.26525397094945696,1.795916723103896,1.6985179882331938,12468224,7.765284442901612,8.096461486816406
44.919,48.068728400989514,41.76927159901048,41.717,44.69772155693885,38.736278443061146,0.3016267783939838,1.7577824860811233,0.33828175480935146,0.2649718019786161,1.8303533213474625,1.685211650814784,12632064,7.81039252281189,8.392406797409057
43.89200000000001,47.028660007077605,40.755339992922416,41.245000000000005,44.643179659759035,37.846820340240974,0.3149952832609415,1.756089800596237,0.3497376158414147,0.2802529506804683,1.8164102125058137,1.6957693886866605,12795904,7.746181344985962,8.215258693695068
43.76200000000001,47.71089047708341,39.813109522916605,40.676,45.09221376294219,36.25978623705782,0.290881553478539,1.7348506823182106,0.350123810218861,0.23163929673821698,1.7914361612735468,1.6782652033628744,12959744,7.79139928817749,8.188703155517578
44.19500000000001,45.95183949181479,42.43816050818523,40.773,42.7775949715591,38.76840502844091,0.2911082783713937,1.7632579699158668,0.32173634155185366,0.26048021519093373,1.8355798491347641,1.6909360906969695,13123584,7.712806272506714,8.291954898834229
43.941,46.676980445836556,41.20501955416345,42.767,46.512787100196704,39.0212128998033,0.30364239532500503,1.7667836293578147,0.32810034253131126,0.2791844481186988,1.8560740811936476,1.677493177521982,13287424,7.853497123718261,8.234352350234985
43.55499999999999,45.82479404352024,41.28520595647974,40.455,43.30111753095335,37.60888246904665,0.3055178979411721,1.775602725148201,0.3301654965968791,0.28087029928546514,1.8626468887087233,1.6885585615876786,13451264,7.770979547500611,8.17474012374878
44.580999999999996,47.19595105116711,41.966048948832885,43.20199999999999,45.58512735706675,40.81887264293323,0.3071974916383624,1.7746045395731926,0.34915870905378643,0.2652362742229384,1.8339416354109002,1.7152674437354851,13615104,7.835082626342773,8.347995710372924
43.912,47.48082557713318,40.34317442286682,41.123000000000005,43.85797001811721,38.3880299818828,0.3087109513580799,1.7971064940094947,0.34847840304773553,0.2689434996684243,1.8582381653180722,1.7359748227009173,13778944,7.896344137191773,8.218810987472533
44.984,47.01529121496648,42.95270878503352,39.62,42.50815165806783,36.731848341932164,0.30500963758677246,1.7863073140382766,0.3431757998722632,0.2668434753012817,1.852294098527152,1.720320529549401,13942784,7.928413772583008,8.407816648483276
44.408,47.346179027901464,41.46982097209854,41.397,44.27288264711896,38.521117352881035,0.33186380602419374,1.7700983881950378,0.3638227026248368,0.2999049094235507,1.8381750618551795,1.7020217145348961,14106624,7.857486867904663,8.324592876434327
44.378,46.731681371808854,42.024318628191146,42.378,45.99239566179465,38.76360433820535,0.30285734627395866,1.7866534650325776,0.3349549613128996,0.27075973123501773,1.8428718143896827,1.7304351156754725,14270464,7.945043420791626,8.314778232574463
42.758,46.98717202298511,38.52882797701489,41.385,45.13399786609702,37.63600213390298,0.3111640319228172,1.7919819414615632,0.3511348518269865,0.27119321201864793,1.872949557959177,1.7110143249639493,14434304,7.920638179779052,8.023741722106934
44.692,47.463684686251305,41.920315313748695,42.568000000000005,45.2945685393916,39.84143146060841,0.2856315793469548,1.759734070301056,0.3254622769954014,0.24580088169850825,1.8296157026145012,1.6898524379876108,14598144,7.883796215057373,8.350839376449585
43.98499999999999,46.886338484217234,41.08366151578275,41.65,45.03844211991292,38.261557880087075,0.2805804952979088,1.789377199113369,0.3063756884849339,0.2547853021108837,1.8543716079997163,1.7243827902270215,14761984,8.007155275344848,8.223266744613648
45.028,47.730945800418496,42.3250541995815,42.221999999999994,45.73165468386848,38.71234531613151,0.2983853487297893,1.784490352869034,0.32549807480087,0.27127262265870855,1.8572931308566012,1.7116875748814666,14925824,8.009531116485595,8.422493124008179
44.214,47.24274297357831,41.18525702642169,41.592,44.672723291696286,38.51127670830371,0.3018360650166869,1.769435879588127,0.3347621458278248,0.268909984205549,1.8476570123580842,1.69121474681817,15089664,7.942477655410767,8.28005084991455
44.9,47.2046604956045,42.5953395043955,42.394999999999996,45.447285209478295,39.3427147905217,0.28671831991523505,1.7891422614455224,0.31961799362345344,0.25381864620701666,1.8597949038781179,1.7184896190129269,15253504,8.090465450286866,8.406573629379272
44.346,47.90498075296846,40.78701924703153,43.305,46.39115051479995,40.218849485200046,0.291716337017715,1.7778374254703522,0.3365023321600498,0.24693034187538018,1.8442839294894067,1.7113909214512977,15417344,8.037261962890625,8.303972005844116
44.916000000000004,46.91947797592088,42.91252202407913,42.818,46.565305165048606,39.07069483495139,0.2964440263807774,1.7823326602578162,0.3352277307626321,0.25766032199892264,1.837356688987768,1.7273086315278645,15581184,8.049924230575561,8.402252054214477
43.535999999999994,46.453890333785694,40.618109666214295,41.592,44.5692732491325,38.6147267508675,0.28761811330914494,1.7981944009661674,0.3185745143754217,0.25666171224286816,1.8553367823250193,1.7410520196073156,15745024,8.11533236503601,8.189415311813354
45.29899999999999,46.88980137037908,43.7081986296209,42.214,45.56431699992702,38.863683000072974,0.28910880759358404,1.795306970179081,0.327223711350232,0.2509939038369361,1.84895311653203,1.7416608238261317,15908864,8.073771142959595,8.478021478652954
45.101,47.28114884812941,42.920851151870586,41.54600000000001,44.20331518642408,38.888684813575935,0.29605381209403275,1.7980382651090623,0.3392877143302561,0.2528199098578094,1.882212997413388,1.7138635328047365,16072704,8.038006401062011,8.444975328445434
44.687,47.67869199617875,41.695308003821246,41.42999999999999,45.131307876953755,37.72869212304623,0.29009888116270305,1.7965772479772568,0.3227295669336075,0.2574681953917986,1.86980212457241,1.7233523713821037,16236544,8.070613145828247,8.360369443893433
44.602999999999994,47.19337468332285,42.01262531667714,42.871,44.929249013117705,40.8127509868823,0.3060805777087808,1.8021339133381844,0.3473115047376887,0.26484965067987287,1.8674604502305683,1.7368073764458005,16400384,8.131643342971802,8.352140378952026
45.875,48.59004788171406,43.15995211828594,41.695,44.00822394073725,39.38177605926275,0.3075395910069346,1.7908228263258934,0.3524795813226816,0.26259960069118765,1.8722879125633938,1.709357740088393,16564224,8.032620334625244,8.572573232650758
45.248000000000005,47.671801972109115,42.824198027890894,42.24,45.459558976008985,39.02044102399102,0.2834658330306411,1.7787755936384202,0.323346868155564,0.24358479790571821,1.8574238966585215,1.700127290618319,16728064,8.013092470169067,8.479575490951538
45.63699999999999,47.14313445614924,44.130865543850746,43.45,46.85762087093033,40.04237912906967,0.2796828269958496,1.8134918630123138,0.3158949812111232,0.24347067278057602,1.8827516227564232,1.7442321032682044,16891904,8.21907901763916,8.524390697479248
44.783,47.51838680994115,42.047613190058854,43.391,46.41082267691333,40.37117732308667,0.3270986080169678,1.8104977160692215,0.3536889708661166,0.30050824516781893,1.8846604516138734,1.7363349805245696,17055744,8.08770523071289,8.389525508880615
45.306000000000004,48.459728586926914,42.152271413073095,42.31,46.2606607042367,38.359339295763306,0.30228112172335386,1.806589636206627,0.3586762433110929,0.24588600013561485,1.8932424872701692,1.7199367851430847,17219584,8.17657699584961,8.481307458877563
45.438,49.236846667082,41.639153332918006,43.288,46.58831150044961,39.98768849955038,0.3212598584592342,1.817947456240654,0.3747380144328527,0.2677817024856157,1.893752404690446,1.7421425077908619,17383424,8.075944423675537,8.514397764205933
45.806999999999995,49.174212645497754,42.439787354502236,43.010000000000005,46.803984712673476,39.216015287326535,0.2684688430279493,1.808725580573082,0.30491780144460606,0.23201988461129258,1.8922503831834478,1.725200777962716,17547264,8.1387535572052,8.555034351348876
45.051,47.88137612341541,42.2206238765846,43.315,46.10259842875547,40.527401571244525,0.30033105295151474,1.806922009587288,0.32297656023769794,0.27768554566533155,1.8872990099986608,1.7265450091759151,17711104,8.05745906829834,8.437636423110963
46.492999999999995,49.21465776687665,43.77134223312334,42.77900000000001,45.55283651284643,40.00516348715359,0.29329739287495615,1.8281630381941796,0.32244030438412574,0.26415448136578656,1.9086345488122454,1.7476915275761138,17874944,8.171748161315918,8.68683819770813
44.907,48.26775006508963,41.546249934910364,42.315,44.471220072256074,40.15877992774392,0.3018342426046729,1.820176063477993,0.357703113319529,0.24596537188981682,1.9058896496045983,1.734462477351388,18038784,8.186020946502685,8.413787126541138
46.998000000000005,48.483697142758245,45.512302857241764,43.918,46.17101486901441,41.66498513098559,0.28443448804318905,1.7980132326483727,0.3089057939164468,0.2599631821699313,1.8663893686707949,1.7296370966259504,18202624,8.161231088638306,8.786741733551025
45.480999999999995,48.649347992250846,42.31265200774914,43.476,45.98555454214488,40.966445457855116,0.2755044300109148,1.827848856151104,0.3107472678743116,0.240261592147518,1.887546231425408,1.7681514808768,18366464,8.242003440856934,8.52816014289856
44.823,47.09390752783992,42.55209247216008,41.647000000000006,44.68091512735607,38.61308487264394,0.28605423886328935,1.821042512357235,0.3164352990548296,0.2556731786717491,1.8709811194411385,1.7711039052733313,18530304,8.222085523605347,8.42102780342102
46.46499999999999,50.14663075280506,42.78336924719492,42.32200000000001,46.0679252528581,38.57607474714192,0.2981866285204887,1.8261716470122338,0.3417633860063872,0.2546098710345902,1.8932628889998444,1.7590804050246232,18694144,8.13004264831543,8.672268772125244
46.179,49.04454863856819,43.31345136143182,41.723,44.86977310907539,38.57622689092461,0.30677361618727444,1.8300742298364638,0.3484156990850494,0.2651315332894995,1.898808639787258,1.7613398198856698,18857984,8.237505102157593,8.646481704711913
45.89300000000001,48.47859490253211,43.30740509746791,42.74699999999999,46.90599038229231,38.58800961770768,0.30258296225219966,1.832274155318737,0.3357170110311636,0.26944891347323574,1.89841991609899,1.7661283945384838,19021824,8.186116456985474,8.584596967697143
46.48499999999999,49.257873058760524,43.71212694123946,43.83,47.394819771040325,40.26518022895967,0.301112724095583,1.7997075766324997,0.3459405677111615,0.2562848804800045,1.847365357589129,1.7520497956758705,19185664,8.213848876953126,8.711912059783936
47.001,50.19958859498998,43.80241140501001,44.669000000000004,48.419769121127025,40.91823087887298,0.2767542304471135,1.8064977556467057,0.3043998260395812,0.2491086348546458,1.8775060641253318,1.7354894471680795,19349504,8.2938946723938,8.80645227432251
46.176,48.65729885342335,43.694701146576655,43.789,47.37656867530087,40.201431324699136,0.28936273213475944,1.7948526978492736,0.32174267484685537,0.2569827894226635,1.8467821383926766,1.7429232573058706,19513344,8.273565340042115,8.647848272323609
46.357,49.73831350217634,42.97568649782366,42.22,44.73416387691813,39.705836123081866,0.2646792829036712,1.7878514871001243,0.3023921893262295,0.2269663764811129,1.8585596959338884,1.7171432782663603,19677184,8.22304925918579,8.685484075546265
47.160999999999994,50.83528754998843,43.48671245001156,44.445,48.45940967017568,40.43059032982432,0.2962027158588171,1.7822104215621948,0.32456755216408534,0.2678378795535488,1.8555181895306359,1.7089026535937537,19841024,8.361297369003296,8.823666954040528
45.681000000000004,47.83538367056567,43.52661632943434,44.013,46.53525315937952,41.490746840620474,0.2856045672670007,1.8060190841555595,0.32736170903286677,0.24384742550113458,1.8819280864558308,1.7301100818552881,20004864,8.246001815795898,8.562307929992675
46.312,48.713390430563095,43.9106095694369,43.112,44.522984053772404,41.7010159462276,0.2721361765637994,1.7994464412331581,0.30383189461238524,0.24044045851521356,1.8910971512483548,1.7077957312179615,20168704,8.278108978271485,8.672069549560547
46.56400000000001,48.59881301352238,44.52918698647763,45.448,49.00856119172245,41.88743880827755,0.27677250280976295,1.7753020018339156,0.30193096738515174,0.25161403823437417,1.8550739692347333,1.695530034433098,20332544,8.30310869216919,8.72176489830017
46.918000000000006,50.726295681797836,43.109704318202176,43.289,46.60825428372097,39.969745716279036,0.2717069864273071,1.815441793203354,0.3074395598755862,0.23597441297902805,1.8788690104830397,1.7520145759236683,20496384,8.333501291275024,8.772948789596558
47.276,49.73077982719429,44.82122017280572,44.482,48.64832643944278,40.315673560557215,0.31283766124397516,1.8077518925070764,0.35855994981482264,0.2671153726731277,1.8753367988722587,1.740166986141894,20660224,8.361164379119874,8.828959321975708
47.598,50.04135752602848,45.15464247397152,46.017999999999994,49.145042692385246,42.89095730761474,0.25573704168200495,1.805920024216175,0.2948767138792839,0.21659736948472602,1.8834577705332995,1.7283822778990505,20824064,8.371019649505616,8.892141914367675
48.16100000000001,50.800494080311616,45.5215059196884,45.04,47.347327458337894,42.732672541662104,0.2611821169033647,1.80451200902462,0.29512546193597006,0.2272387718707593,1.8720810079381618,1.7369430101110783,20987904,8.354813861846925,8.990514659881592
47.283,50.150441542560195,44.41555845743981,44.728,47.802904226150794,41.65309577384921,0.2780984204262495,1.7933618560433389,0.32989600604444713,0.22630083480805185,1.8705244784105326,1.7161992336761451,21151744,8.430386304855347,8.821333742141723
48.562,52.0942480094127,45.02975199058729,43.353,46.89987764096818,39.806122359031825,0.2786663370206952,1.7949735045433044,0.3036580894840986,0.2536745845572918,1.8613136433287754,1.7286333657578334,21315584,8.36571283340454,9.069418382644653
47.627,50.70667546991562,44.54732453008438,45.958,50.29190309074857,41.62409690925143,0.28598334174603224,1.782842618227005,0.318653254541231,0.2533134289508335,1.8317728157635014,1.7339124206905085,21479424,8.427121639251709,8.909861135482789
47.303000000000004,49.97555327355696,44.63044672644305,44.202,47.667405603966145,40.73659439603385,0.2888232318684459,1.7954627752304078,0.3265969328409284,0.2510495308959634,1.83763044958438,1.7532951008764355,21643264,8.501922702789306,8.830701065063476
45.86299999999999,48.20749589464344,43.51850410535654,44.288000000000004,48.18585787324269,40.39014212675732,0.29731785152107476,1.8144759833812714,0.33659762712814867,0.25803807591400085,1.864199863414082,1.7647521033484608,21807104,8.498155784606933,8.586910343170166
47.64399999999999,49.50641348792366,45.78158651207632,44.553999999999995,47.52650803194877,41.58149196805122,0.27687659319490193,1.7925885230302812,0.3150037043421344,0.23874948204766944,1.838026975250271,1.7471500708102914,21970944,8.522502565383911,8.903371047973632
46.015,48.93379170205755,43.096208297942454,42.794000000000004,46.65385802847722,38.93414197152279,0.3150255136191845,1.8258165314793586,0.35513110759933525,0.2749199196390338,1.8733505666242012,1.778282496334516,22134784,8.483902835845948,8.616035509109498
46.788,50.01522109561771,43.56077890438228,46.428,48.809654047085765,44.04634595291423,0.2775782495737076,1.807904763519764,0.3135407367990532,0.24161576234836196,1.8617671248548866,1.7540424021846415,22298624,8.426865100860596,8.756739902496339
47.913000000000004,50.60323809355232,45.22276190644769,44.803999999999995,46.93527755114157,42.67272244885842,0.2953049471601844,1.7981430307030677,0.3318732406264707,0.2587366536938981,1.845247819856097,1.7510382415500383,22462464,8.537359285354615,8.969727754592896
48.071000000000005,51.27951507710343,44.86248492289658,45.685,48.45689556080311,42.91310443919689,0.2994019312784076,1.8213937729597092,0.329063509342253,0.2697403532145622,1.8769792363787983,1.76580830954062,22626304,8.4831618309021,8.970135259628297
47.49899999999999,50.27961665822528,44.7183833417747,44.039,48.598792648794465,39.47920735120554,0.2749782731756568,1.7978752613067628,0.3020666030892611,0.24788994326205255,1.8525499375297858,1.7432005850837398,22790144,8.481582117080688,8.870638275146485
47.60699999999999,51.12134787691827,44.09265212308171,45.17299999999999,49.43706859700919,40.90893140299079,0.2778779879212379,1.7982378751039505,0.3198012906002629,0.2359546852422129,1.8576414850820555,1.7388342651258455,22953984,8.351394081115723,8.88290195465088
45.65599999999999,48.625434963086406,42.68656503691358,42.684000000000005,46.36484283826409,39.00315716173592,0.3037885999307036,1.814319770038128,0.35273100555251374,0.2548461943088935,1.8820468828186177,1.7465926572576382,23117824,8.40455641746521,8.557112646102905
47.209,49.55331845106419,44.86468154893581,42.833999999999996,45.89162391408753,39.77637608591246,0.2872865187004208,1.8173417672514915,0.3356230654179252,0.23894997198291643,1.9063983701930811,1.728285164309902,23281664,8.438781690597533,8.83476619720459
46.836999999999996,49.78816604073712,43.885833959262875,44.321999999999996,46.688502905132374,41.95549709486762,0.2596631987020373,1.8105685740709305,0.2985422457697171,0.2207841516343575,1.9133892163484891,1.707747931793372,23445504,8.349868774414062,8.763319063186646
47.205,50.17517592071581,44.23482407928419,44.02900000000001,46.55556862166854,41.50243137833148,0.2655975854024291,1.8203966096043587,0.30202717015500125,0.22916800064985698,1.9003659186241664,1.740427300584551,23609344,8.462078666687011,8.834063291549683
46.349000000000004,49.333511517819964,43.36448848218004,44.114,47.91488463387143,40.313115366128564,0.2833201942965388,1.7946518883109093,0.31211862059622286,0.2545217679968548,1.8732618522436462,1.7160419243781724,23773184,8.349854564666748,8.68957805633545
46.791999999999994,49.15171947485288,44.43228052514711,45.041,48.16012631998128,41.92187368001871,0.28110563810914757,1.8056492507457733,0.31479606478706806,0.24741521143122708,1.8799702694869624,1.7313282320045842,23937024,8.423882961273193,8.75870394706726
47.545,51.15736833670101,43.93263166329899,44.235,46.478177433909316,41.99182256609068,0.27195183653384447,1.8024572551250457,0.3140321067630641,0.22987156630462485,1.8715743962037006,1.7333401140463909,24100864,8.42665786743164,8.884503316879272
48.017999999999994,49.79130087689596,46.24469912310403,43.647,47.054717858039304,40.23928214196069,0.2916495706886053,1.80134559571743,0.3288802183538071,0.2544189230234035,1.8720659029866775,1.7306252884481825,24264704,8.414834642410279,8.958609294891357
47.10300000000001,50.43284098719444,43.77315901280558,44.215999999999994,47.11915414678587,41.31284585321412,0.29977022409439086,1.8090132921934128,0.34162147321114156,0.25791897497764016,1.8727987262921841,1.7452278580946414,24428544,8.485584402084351,8.827271366119385
47.089,49.68519895231471,44.49280104768529,45.156,47.099019299955614,43.21298070004438,0.30863799080252646,1.8107886001467706,0.3505821976386929,0.26669378396636,1.887185662490169,1.734391537803372,24592384,8.562108087539674,8.809139728546143
46.841,50.37078030477819,43.311219695221816,43.738,46.89465582539497,40.58134417460503,0.2880986837670207,1.8266499936580658,0.3282774794597493,0.2479198880742921,1.897143398298256,1.7561565890178756,24756224,8.549958658218383,8.770869541168214
47.201,50.44738706872733,43.95461293127267,44.501,46.69444683090336,42.307553169096636,0.2861656514927745,1.8084402203559875,0.310452062374508,0.261879240611041,1.8703970538449264,1.7464833868670486,24920064,8.495474815368652,8.825507879257202


==> data/progress-starpilot-ppg_discount_0.995.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.528,1.8348810844610661,1.221118915538934,1.597,1.8042703548508565,1.3897296451491434,0.8542927488684654,2.707456848025322,1.2967082917947228,0.4118772059422081,2.7080205818554757,2.7068931141951684,16384,0.4972814628854394,1.5916977941989898
2.4970000000000003,2.7839163641202784,2.2100836358797222,2.5189999999999997,2.8563262515725687,2.1816737484274307,0.17883834037929772,2.628253382444382,0.1951624580268083,0.16251422273178714,2.671134342104916,2.585372422783848,180224,1.2918902158737182,1.879283106327057
2.792,3.0157319825147937,2.568268017485206,2.724,2.9960735194758947,2.4519264805241057,0.17706221584230658,2.5376047104597093,0.19643518965215628,0.15768924203245688,2.597089217476871,2.4781202034425474,344064,1.4910663723945619,1.9268832087516785
3.2090000000000005,3.5279811906680396,2.8900188093319614,3.0039999999999996,3.2634301447403518,2.7445698552596474,0.17635513339191672,2.4346568092703817,0.1975580334902759,0.15515223329355754,2.566989932346585,2.3023236861941787,507904,1.6461674451828003,2.096901059150696
4.288,4.698896580662336,3.8771034193376637,3.934,4.293226947764223,3.574773052235777,0.17116954289376735,2.3591205567121505,0.18623417297919848,0.15610491280833622,2.3968464949129977,2.3213946185113032,671744,1.7802862644195556,2.6375391483306885
6.0040000000000004,6.709878176458234,5.298121823541767,5.906,6.574344222687681,5.237655777312319,0.21537293586879963,2.235717013478279,0.2319465164585479,0.19879935527905135,2.3235632848774546,2.1478707420791037,835584,2.22895028591156,3.225579595565796
7.261,8.013415443754313,6.508584556245687,7.148999999999999,8.078273372049365,6.219726627950633,0.208506047539413,2.1617745414376257,0.2284686497153843,0.18854344536344167,2.262847850478245,2.0607012323970064,999424,2.486802577972412,3.4327276706695558
10.388,11.899011581689564,8.876988418310436,9.245999999999999,10.709497181411702,7.782502818588296,0.19355163741856812,2.046355514228344,0.20458189625605244,0.1825213785810838,2.138173921524687,1.9545371069320014,1163264,2.4800724029541015,4.314777040481568
12.255999999999997,13.842071877311993,10.669928122688,11.047999999999998,12.37998948944802,9.716010510551977,0.19353323243558404,1.988397255539894,0.20576100129776553,0.18130546357340255,2.082279339355611,1.894515171724177,1327104,2.6925891160964968,4.530612659454346
13.635,15.09953576262241,12.17046423737759,12.649999999999999,14.428645552098562,10.871354447901435,0.18191167563199995,1.9471820786595344,0.19731679944732117,0.16650655181667873,2.057835654346224,1.8365285029728444,1490944,2.7698728799819947,4.600396609306335
15.768,16.89240917819093,14.643590821809072,15.543000000000001,16.538530511837784,14.547469488162218,0.16796479020267724,1.9050314366817473,0.1789063612174514,0.15702321918790307,2.0043977239168185,1.8056651494466762,1654784,2.7105303525924684,4.89000973701477
19.301,20.99254633397965,17.609453666020347,18.296999999999997,19.963415614425163,16.63058438557483,0.16146491412073372,1.8444854229688645,0.1725809191909369,0.15034890905053053,1.9586598735924692,1.7303109723452599,1818624,2.832823705673218,5.483895254135132
20.666999999999998,22.99267431081826,18.341325689181737,20.029,22.389340865214173,17.668659134785827,0.16135124256834385,1.8289644137024879,0.1750090466309428,0.1476934385057449,1.8944182315593288,1.763510595845647,1982464,2.937725377082825,5.521749210357666
23.752,26.3854342596693,21.1185657403307,23.25,26.910095627166044,19.589904372833956,0.13842440135776993,1.8111158177256583,0.148563269181528,0.12828553353401184,1.8705764342272944,1.7516552012240223,2146304,2.8640769481658936,5.959182834625244
26.425,28.747383473933624,24.102616526066377,24.73,28.03863415928688,21.421365840713122,0.14205145305022596,1.745553308725357,0.15461701696483204,0.12948588913561987,1.825045807424017,1.666060810026697,2310144,2.9559808015823363,6.28127965927124
25.715000000000003,29.795863266516047,21.63413673348396,25.975,29.256107282610554,22.69389271738945,0.1356114501133561,1.7371384441852569,0.14805473945253975,0.12316816077417246,1.8153383679428114,1.6589385204277023,2473984,3.0411006450653075,5.945515155792236
27.426,31.11599783197768,23.736002168022317,24.586000000000002,26.500754292331006,22.671245707668998,0.12680105371400713,1.7452903598546983,0.14042263438683583,0.11317947304117844,1.8124647593040673,1.6781159604053293,2637824,2.9963287591934202,6.117722034454346
28.831,32.850391620631164,24.81160837936884,28.241000000000003,33.054920335859336,23.427079664140674,0.11433447934687135,1.6930469140410422,0.12234954563703046,0.10631941305671225,1.7597874134028575,1.626306414679227,2801664,3.0156959295272827,6.2635715961456295
29.494999999999997,33.456833540167985,25.53316645983201,28.713,32.25633190655349,25.16966809344651,0.11896445322781797,1.6834832385182381,0.1324012159225246,0.10552769053311134,1.7518970800402183,1.615069396996258,2965504,3.0349517822265626,6.279341983795166
31.527000000000005,35.52879722124948,27.525202778750533,29.708999999999996,33.29066008995828,26.12733991004171,0.11550466315820809,1.6764338225126267,0.12238354355451353,0.10862578276190266,1.7629651631739829,1.5899024818512706,3129344,3.0170588731765746,6.577748537063599
30.193,33.36624770542736,27.01975229457264,30.417,34.55068370826797,26.283316291732035,0.11163595141842957,1.6998053789138794,0.12172484635915146,0.10154705647770768,1.7780080242961633,1.6216027335315955,3293184,2.9634005308151243,6.2392150402069095
31.089999999999996,34.962035640331834,27.21796435966816,30.397000000000002,33.50065284785525,27.293347152144754,0.11064549498260019,1.6953075215220452,0.11719786477263744,0.10409312519256295,1.7512744427980114,1.639340600246079,3457024,2.957250738143921,6.339500284194946
32.370000000000005,36.112157131922714,28.627842868077295,31.842000000000002,34.7572454442122,28.926754555787802,0.11195267401635642,1.6907447531819344,0.12880318952033118,0.09510215851238166,1.7239598429103715,1.6575296634534973,3620864,2.9809260845184324,6.52208571434021
31.617,35.61470196487932,27.61929803512068,31.429000000000002,34.54292822653317,28.315071773466833,0.11120604909956451,1.708515140414238,0.12188812051357578,0.10052397768555324,1.7532527392594226,1.6637775415690534,3784704,2.9891206502914427,6.313846826553345
34.245000000000005,38.252862896856634,30.237137103143375,32.855000000000004,37.56749244031224,28.142507559687765,0.10365859428420658,1.7011970177292823,0.11240003543031252,0.09491715313810065,1.7704888390476605,1.6319051964109041,3948544,3.0195305824279783,6.774947309494019
36.385999999999996,41.766669475074636,31.005330524925355,32.95,38.69627357510935,27.203726424890654,0.09505029534921047,1.693470287322998,0.10392771798187407,0.08617287271654687,1.7621824069768635,1.6247581676691327,4112384,2.986905598640442,7.087627267837524
35.482000000000006,38.824716859083345,32.13928314091667,34.11,37.44859850835646,30.771401491643537,0.09479919187724586,1.6973621994256973,0.1043625417365848,0.08523584201790693,1.7509697843323258,1.643754614519069,4276224,3.057959699630737,6.890940380096436
39.315000000000005,42.87863929151086,35.75136070848915,35.624,38.850627341358155,32.39737265864185,0.10241590589284891,1.6961571842432022,0.11381574822118139,0.09101606356451643,1.7469655353828888,1.6453488331035155,4440064,3.105954670906067,7.495805978775024
36.844,39.81000134861736,33.87799865138264,35.442,38.84590599165136,32.038094008348644,0.09882462825626133,1.6826736390590669,0.11086044985526428,0.08678880665725838,1.752861776332315,1.6124855017858186,4603904,3.112114596366882,7.040726280212402
38.321000000000005,41.91026858844529,34.73173141155472,35.437,38.908599199216404,31.96540080078359,0.09740395676344628,1.6871887236833571,0.107763150986991,0.08704476253990155,1.7475736589573716,1.6268037884093427,4767744,3.0884325742721557,7.265507602691651
38.870999999999995,43.440731830206225,34.301268169793765,36.442,39.64707971819735,33.236920281802654,0.09052191833034154,1.7077274799346924,0.09635488848035917,0.08468894818032391,1.7618250530601542,1.6536299068092306,4931584,3.127409338951111,7.3189586162567135
40.297000000000004,43.648522191482556,36.94547780851745,36.412000000000006,40.00221949189741,32.821780508102606,0.09438792383298275,1.6953850820660592,0.10569602153741185,0.08307982612855365,1.7416113143853966,1.6491588497467218,5095424,3.150098371505737,7.541566610336304
39.916000000000004,43.953214881573686,35.87878511842632,37.932,41.510594137367356,34.35340586263265,0.09080585902556773,1.7131872743368148,0.09805995935288393,0.08355175869825153,1.7688947386217144,1.6574798100519152,5259264,3.1245249271392823,7.4638755321502686
39.084,42.244114554885634,35.92388544511437,39.028000000000006,42.23891824872575,35.81708175127426,0.09124681106768545,1.7142480462789536,0.10553026899030914,0.07696335314506177,1.7692246922569286,1.6592714003009785,5423104,3.172167205810547,7.318007087707519
39.669,43.47504637386356,35.86295362613643,38.23599999999999,42.554055580929905,33.917944419070075,0.09036229541525238,1.7175180479884147,0.10165083899168498,0.07907375183881979,1.7783989983040818,1.6566370976727476,5586944,3.158380627632141,7.384981632232666
40.825,44.54009151973408,37.10990848026593,37.923,40.346906145047704,35.4990938549523,0.09124369136989115,1.7096145108342171,0.0990414410570106,0.0834459416827717,1.750920477652272,1.6683085440161622,5750784,3.146925377845764,7.560250377655029
40.553000000000004,45.056412150803,36.04958784919701,39.474,44.40130189860536,34.54669810139463,0.08848704835399981,1.6992390751838684,0.10081768494209462,0.07615641176590501,1.7557015838736614,1.6427765664940754,5914624,3.21080904006958,7.479995965957642
40.876,43.7464675577334,38.00553244226659,39.324999999999996,43.349416106716596,35.300583893283395,0.08839910943061109,1.7130402982234956,0.09463760231788168,0.0821606165433405,1.7557867154947209,1.6702938809522703,6078464,3.1902036666870117,7.514980983734131
41.583999999999996,44.4121308314857,38.755869168514295,39.98299999999999,43.465102956547945,36.500897043452035,0.08427231381647282,1.7060495510697364,0.09410689503650328,0.07443773259644236,1.7433172487457236,1.6687818533937493,6242304,3.2169497489929197,7.631850004196167
42.763999999999996,45.76517043834568,39.762829561654314,38.959,42.02755813045802,35.89044186954199,0.08670076490379867,1.7292556330561637,0.09710525641746388,0.07629627339013346,1.7739330918916039,1.6845781742207235,6406144,3.2333659410476683,7.81623797416687
42.394,46.24436154146594,38.543638458534055,39.323,42.72217945981085,35.92382054018915,0.0820647625252604,1.7392436936497688,0.09189896625395166,0.07223055879656914,1.7987659018050544,1.6797214854944833,6569984,3.156189775466919,7.723927068710327
41.175000000000004,44.13667942221977,38.21332057778024,38.970000000000006,42.4051477406365,35.53485225936351,0.08402465013787147,1.7246073469519616,0.09574086599532759,0.07230843428041535,1.7804409753598236,1.6687737185440996,6733824,3.171843099594116,7.523373079299927
42.947,47.17193798771059,38.72206201228941,42.017,46.43923031964641,37.59476968035359,0.07978694522753352,1.7033180981874465,0.08958716342573772,0.06998672702932932,1.7588699355473696,1.6477662608275234,6897664,3.181786823272705,7.806860828399659
43.671,46.17455527200819,41.16744472799181,42.382000000000005,45.79719194189727,38.96680805810274,0.08449459653347727,1.700180348753929,0.0955188299109789,0.07347036315597563,1.7789032143275803,1.621457483180278,7061504,3.228073239326477,7.9042784690856935
45.068,47.43635301422739,42.6996469857726,44.122,47.431401154287585,40.812598845712415,0.07904508770443497,1.694612668454647,0.0851538676057571,0.07293630780311283,1.7700260564639174,1.6191992804453765,7225344,3.239005422592163,8.140687179565429
43.272,46.97717152099602,39.56682847900397,41.75,45.975981542789796,37.524018457210204,0.08461102098226544,1.7149241656064986,0.09585752034103308,0.07336452162349781,1.7794033498847983,1.650444981328199,7389184,3.229951763153076,7.840553331375122
44.136,49.13499629925849,39.137003700741516,41.815999999999995,46.18556336491416,37.44643663508583,0.08129458138719198,1.708373413980007,0.0889108631660278,0.07367829960835616,1.7640757974816255,1.6526710304783887,7553024,3.227116250991821,7.959839963912964
43.970000000000006,47.59726618819188,40.34273381180813,41.984,46.10556086937947,37.86243913062054,0.07966800783760843,1.6886757105588912,0.09008670782131199,0.06924930785390486,1.7545111655638705,1.6228402555539119,7716864,3.2332900047302244,7.942202711105347
43.355,49.66764326570098,37.04235673429901,41.498000000000005,44.7050135640499,38.29098643595011,0.0820746425539255,1.7033933967351913,0.09007175924511009,0.07407752586274093,1.765684647531326,1.6411021459390567,7880704,3.2686405420303344,7.828539943695068
44.414,47.8977973534636,40.9302026465364,41.102,45.42727409536089,36.7767259046391,0.0876903823111206,1.7082114920020104,0.1011657862683169,0.0742149783539243,1.7625562201405687,1.653866763863452,8044544,3.2754841804504395,7.990967893600464
44.41900000000001,47.643309073274466,41.194690926725556,41.78,44.9448285893552,38.615171410644805,0.08088055560365316,1.727800104022026,0.0920239188557964,0.06973719235150992,1.781223956730153,1.6743762513138991,8208384,3.270258140563965,7.9886551856994625
44.533,47.99991231501462,41.06608768498538,43.775,48.456933895304374,39.09306610469562,0.07656456222757693,1.7230412766337395,0.08906937653247299,0.06405974792268088,1.776182774358824,1.669899778908655,8372224,3.280251145362854,7.995418930053711
43.892,46.64322445467469,41.14077554532532,41.536,46.45702062584582,36.61497937415418,0.07423429866321382,1.7488960042595862,0.0840488820303384,0.06441971529608924,1.80897383190879,1.6888181766103825,8536064,3.2487842082977294,7.889234399795532
44.22899999999999,48.066930301607876,40.39106969839211,43.995,48.86358141556655,39.126418584433445,0.07784541812725361,1.737420754134655,0.08789271283084196,0.06779812342366526,1.7854971551731778,1.689344353096132,8699904,3.25986328125,7.94665002822876
43.627,47.56140986680341,39.692590133196596,42.598,46.84624858029753,38.34975141970247,0.08062332076951857,1.7359538406133652,0.09349828095919295,0.0677483605798442,1.800512119043269,1.6713955621834615,8863744,3.260815215110779,7.842857599258423
44.038,47.24143503133745,40.83456496866254,42.634,47.189039407074326,38.078960592925675,0.07449728255160148,1.7412140026688576,0.08455862607882825,0.06443593902437472,1.7966210235504045,1.6858069817873107,9027584,3.2696951627731323,7.912809371948242
44.586999999999996,48.15169928605485,41.02230071394514,42.949,45.70894003558048,40.18905996441951,0.08048868183977897,1.729409022629261,0.09217695121621272,0.06880041246334523,1.768652014027926,1.6901660312305962,9191424,3.31120502948761,7.9922655582427975
45.45100000000001,50.03211001832526,40.86988998167475,43.193,47.987897392019974,38.39810260798002,0.07948466110974547,1.7469162195920944,0.08929862828168324,0.06967069393780771,1.7866294262871927,1.7072030128969962,9355264,3.3212494373321535,8.114344120025635
45.248000000000005,47.09577596044543,43.40022403955458,42.938,46.30574345816305,39.570256541836955,0.07836183547042305,1.73856633156538,0.08654989377032937,0.07017377717051673,1.7926003612997343,1.6845323018310259,9519104,3.3568211793899536,8.102536964416505
44.335,47.357519644270326,41.312480355729676,44.504000000000005,49.41777899380915,39.59022100619086,0.07505065836012359,1.7325480237603188,0.08424839056920498,0.0658529261510422,1.7772181539517105,1.6878778935689271,9682944,3.3483503580093386,7.9663928031921385
46.589,50.54251603006741,42.63548396993259,44.33,47.08102526342453,41.57897473657547,0.07817054134793579,1.705613274872303,0.08539426877082218,0.0709468139250494,1.7765355081618177,1.6346910415827882,9846784,3.3487563371658324,8.31749529838562
45.473,48.553821481358504,42.392178518641494,43.94199999999999,46.720117348133435,41.16388265186655,0.07511104359291487,1.7070495784282684,0.08107182226273227,0.06915026492309748,1.7533270442413253,1.6607721126152115,10010624,3.370768117904663,8.129423093795776
46.69500000000001,51.39791664820886,41.99208335179115,44.511,46.706210468269504,42.3157895317305,0.07456652522087093,1.7194290831685066,0.08268310834999336,0.0664499420917485,1.763064935136454,1.6757932312005592,10174464,3.3950496912002563,8.332545185089112
46.717000000000006,50.85145292632533,42.58254707367468,42.879,46.68378238536713,39.074217614632865,0.07358247102238236,1.7136483013629913,0.08150058921357764,0.06566435283118707,1.7347207883435196,1.692575814382463,10338304,3.352560877799988,8.33678183555603
46.388999999999996,49.74535948610991,43.03264051389008,44.662,48.866696897518295,40.4573031024817,0.07698940159752961,1.722577691078186,0.08697011227924098,0.06700869091581824,1.779416894609546,1.665738487546826,10502144,3.3604952812194826,8.262602233886719
45.025999999999996,47.58473093544436,42.46726906455563,43.721000000000004,47.092899909546546,40.34910009045346,0.07680788473226127,1.7391144663095475,0.08789333462326614,0.06572243484125641,1.7904945485685642,1.6877343840505308,10665984,3.354602575302124,8.040761423110961
46.489,49.993110300775356,42.98488969922464,43.08299999999999,45.56788249219152,40.59811750780846,0.08185508060269056,1.735713218152523,0.0947667316592341,0.06894342954614702,1.7930490651191633,1.6783773711858827,10829824,3.3715354681015013,8.287509632110595
47.540000000000006,51.57996039584549,43.50003960415452,45.104,49.105235309251384,41.102764690748614,0.07333803405053908,1.7027717858552933,0.08113824807120693,0.06553782002987124,1.7510136954763862,1.6545298762342004,10993664,3.389289927482605,8.466343355178832
48.36900000000001,50.553813264331765,46.18418673566825,45.365,47.80011088043235,42.929889119567655,0.07663797447457904,1.6905678138136864,0.08323220606848532,0.07004374288067276,1.7223032140680816,1.6588324135592911,11157504,3.394080090522766,8.582620811462402
46.469,49.05776205936351,43.88023794063649,44.373000000000005,47.166753926171744,41.579246073828266,0.07831608611159022,1.7076247200369834,0.08571589112002359,0.07091628110315684,1.748182533997778,1.667066906076189,11321344,3.386559772491455,8.274638605117797
47.414,50.693363352847626,44.13463664715238,44.378,47.90039918237556,40.85560081762444,0.07375313555821772,1.7159476906061173,0.08132595054855536,0.06618032056788008,1.7660718535708744,1.6658235276413602,11485184,3.4395850896835327,8.423113536834716
46.397,50.64425099328966,42.14974900671034,45.59,50.65121922070167,40.52878077929834,0.07403372148983177,1.7277306601405145,0.08654289293249895,0.06152455004716459,1.770606671664043,1.684854648616986,11649024,3.3870781898498534,8.270690488815308
47.38699999999999,50.95166281715395,43.822337182846034,44.663,48.52700323498829,40.7989967650117,0.07130742226727305,1.7188969060778618,0.08052743168983148,0.06208741284471461,1.7790613614986348,1.6587324506570889,11812864,3.4271726846694945,8.424816799163818
47.571999999999996,51.63842299816435,43.50557700183564,44.627,48.01384823988321,41.240151760116795,0.0723217264283448,1.7134084582328797,0.08155805302596428,0.06308539983072534,1.7698111859766896,1.6570057304890697,11976704,3.4070440769195556,8.442249202728272
48.321000000000005,52.14308176260007,44.49891823739994,45.248000000000005,48.71765646714484,41.77834353285517,0.07427237546071405,1.723251612484455,0.08261067586160026,0.06593407505982785,1.7693065076283239,1.6771967173405862,12140544,3.392619276046753,8.559418487548829
48.435,52.483654714840476,44.38634528515953,46.538,51.07697962101616,41.999020378983836,0.07321887151338155,1.7119612246751785,0.080744764404794,0.0656929786219691,1.76237419438306,1.661548254967297,12304384,3.409956216812134,8.596483755111695
46.999,49.486277427228416,44.51172257277159,45.23699999999999,48.64127686888125,41.832723131118726,0.07518073106184597,1.7308418855071068,0.08367087140076605,0.0666905907229259,1.7958787627515362,1.6658050082626774,12468224,3.436589789390564,8.36859040260315
46.839000000000006,49.43901326919691,44.2389867308031,45.067,49.20384432871241,40.930155671287594,0.07387156202457842,1.7165069982409478,0.08627203011460358,0.06147109393455327,1.7850383786712614,1.6479756178106342,12632064,3.4158085346221925,8.336324691772461
48.756,54.12849513727095,43.38350486272905,46.184,51.1973366134741,41.170663386525895,0.07234457382000978,1.7289221376180648,0.07811070653035619,0.06657844110966336,1.7858207228872576,1.672023552348872,12795904,3.4224786520004273,8.621843957901001
47.936,51.3617530558988,44.5102469441012,44.836,49.3703449361512,40.3016550638488,0.06869454118423159,1.7242195770144462,0.078224710505754,0.05916437186270917,1.7950401177338702,1.6533990362950222,12959744,3.4021645545959474,8.508888006210327
47.36200000000001,51.07160860469134,43.652391395308676,45.22,47.659729493202065,42.78027050679793,0.07406857451423998,1.7541895821690558,0.08699739374384641,0.061139755284633564,1.817243166840636,1.6911359974974758,13123584,3.4428841352462767,8.431883716583252
47.902,50.698643702726535,45.10535629727347,45.971000000000004,48.6950170704311,43.24698292956891,0.07117956154979763,1.7347860351204871,0.0812442185497967,0.06111490454979855,1.807308440466988,1.6622636297739863,13287424,3.3959391117095947,8.487344551086426
47.547999999999995,51.83796223759603,43.25803776240396,45.830999999999996,50.036278706578194,41.6257212934218,0.07052359087392686,1.7360318914055823,0.08207623521553525,0.05897094653231847,1.7829243339182115,1.6891394488929532,13451264,3.422509288787842,8.431271123886109
47.334,51.49552423998708,43.17247576001293,46.825,51.261708802705,42.388291197295004,0.07580773336812849,1.7211994543671607,0.0906701924404078,0.06094527429584918,1.7753621420008376,1.6670367667334838,13615104,3.4149019002914427,8.396563863754272
48.45100000000001,52.53855538188782,44.3634446181122,45.774,51.32048573422848,40.227514265771525,0.06994263208471234,1.7247133880853653,0.0772868954083415,0.06259836876108318,1.7693750683080174,1.6800517078627133,13778944,3.455475330352783,8.587203884124756
49.188,54.09181239445393,44.28418760554607,44.702000000000005,49.96788416127815,39.43611583872186,0.06969678713940078,1.7217195272445678,0.07856573194831948,0.06082784233048208,1.7746509487080286,1.668788105781107,13942784,3.4733266830444336,8.711967468261719
47.65899999999999,51.054857623635,44.26314237636498,47.17,51.81702485467853,42.522975145321475,0.08151503722183404,1.7280391499400138,0.09075928041700261,0.07227079402666546,1.7717839741780392,1.6842943257019884,14106624,3.465827775001526,8.466766023635865
48.513999999999996,53.21744171857162,43.81055828142837,46.188,49.91657828132923,42.459421718670775,0.07484434572979803,1.7471996009349824,0.08618751815070953,0.06350117330888654,1.8028964377890477,1.691502764080917,14270464,3.4569663524627687,8.611191511154175
49.57299999999999,52.917628678941796,46.22837132105819,44.876999999999995,48.17956884863889,41.574431151361104,0.07060991683974857,1.7490746289491654,0.08261057218718859,0.058609261492308544,1.8121049631411723,1.6860442947571586,14434304,3.424606990814209,8.76711950302124
49.221999999999994,52.86055136008824,45.58344863991175,47.209999999999994,50.70592620059405,43.71407379940594,0.07085659382864828,1.7353503316640855,0.07606331909717326,0.06564986856012331,1.7775130891760713,1.6931875741520996,14598144,3.4208449840545656,8.71481146812439
49.4,53.94987472355009,44.85012527644991,46.196000000000005,51.45197983253361,40.9400201674664,0.06541618648916478,1.7303296133875847,0.07362200434468946,0.057210368633640096,1.794195332583836,1.6664638941913335,14761984,3.458397889137268,8.754395151138306
48.928,52.83743934599323,45.01856065400676,47.528000000000006,51.80583777158508,43.25016222841493,0.07291685082018369,1.7399312406778336,0.08139311685321701,0.06444058478715037,1.8098149397522734,1.6700475416033937,14925824,3.4634304523468016,8.664032888412475
49.56099999999999,52.28990252665792,46.83209747334207,46.647,49.38268291291224,43.91131708708776,0.06791880931705231,1.724558037519455,0.0778706239092632,0.05796699472484142,1.762641378808412,1.6864746962304977,15089664,3.4857964277267457,8.773667907714843
50.36399999999999,52.78046932527602,47.94753067472396,47.545,50.125717923369386,44.96428207663062,0.07578540812246495,1.735635881125927,0.08587482964141537,0.06569598660351454,1.7966462726085322,1.6746254896433217,15253504,3.4754488706588744,8.892400455474853
48.7,52.43590685108717,44.96409314891284,46.59199999999999,49.85410913367409,43.32989086632589,0.07252885950729246,1.7162184223532677,0.08074574584022344,0.06431197317436148,1.7841558273654505,1.648281017341085,15417344,3.4864848136901854,8.639407348632812
49.044,51.88957621581289,46.198423784187106,47.951,51.01859335636261,44.88340664363739,0.07267573690041895,1.7220456898212433,0.08253494068930578,0.06281653311153212,1.7872764376521482,1.6568149419903384,15581184,3.474588465690613,8.692370557785035
47.852,51.18854851605667,44.51545148394332,46.504,49.611375741683005,43.39662425831699,0.06719823791645464,1.7389365553855896,0.07691677999975677,0.057479695833152517,1.7940217732654629,1.6838513375057163,15745024,3.481508159637451,8.490855693817139
50.238,52.99931780134051,47.47668219865949,47.27499999999999,50.30751793069719,44.242482069302795,0.07174313599243756,1.7465014994144439,0.07893491723236058,0.06455135475251454,1.80077979285372,1.6922232059751678,15908864,3.495360016822815,8.881957721710204
48.725,53.04901722938288,44.40098277061712,45.877,51.419245122691706,40.3347548773083,0.07062798193655903,1.7508426859974862,0.0814644717820544,0.05979149209106366,1.7997790585710924,1.7019063134238799,16072704,3.4847408533096313,8.614086866378784
50.54099999999999,54.09876179641076,46.98323820358922,46.218999999999994,51.266612207767146,41.17138779223284,0.0702956449706107,1.7362357005476952,0.0788601024789942,0.06173118746222718,1.7898848828253031,1.6825865182700872,16236544,3.4723104000091554,8.90422501564026
50.269,53.05940660119632,47.478593398803675,47.150000000000006,51.19171250833109,43.10828749166892,0.07479004003107544,1.7391024261713028,0.08523199562738874,0.06434808443476213,1.78643765824146,1.6917671941011456,16400384,3.4906474590301513,8.887574386596679
50.226,53.194754621049036,47.25724537895096,48.119,53.22134740095184,43.01665259904816,0.06819899822585282,1.7448667481541633,0.07578416905080049,0.06061382740090515,1.8102171785420986,1.679516317766228,16564224,3.477015256881714,8.850450372695922
50.74100000000001,54.01586320324988,47.466136796750135,47.888000000000005,51.18566220222752,44.59033779777249,0.06349470596760506,1.7333540320396423,0.07274930841453074,0.054240103520679386,1.8002469592466193,1.6664611048326654,16728064,3.5182446479797362,8.957003402709962
50.928,53.6088013727242,48.24719862727579,45.79600000000001,49.613028163375276,41.97897183662474,0.06747092469595369,1.7193708777427674,0.07237624377307653,0.06256560561883084,1.790701305537165,1.6480404499483698,16891904,3.5272543907165526,9.002405548095703
51.222,53.984679134463505,48.4593208655365,46.784,50.31225225855522,43.25574774144478,0.0683648134116083,1.7289577305316925,0.07722527578009922,0.05950435104311738,1.7920880073727237,1.6658274536906614,17055744,3.5022077560424805,9.037997436523437
49.968,52.55735049771174,47.37864950228827,46.083999999999996,48.79360587539959,43.3743941246004,0.0756393787451088,1.7318755567073822,0.08274058119870074,0.06853817629151686,1.806447109598099,1.6573040038166655,17219584,3.5079135417938234,8.84575023651123
50.067,53.84621698239199,46.287783017608014,48.696999999999996,51.894808781024906,45.499191218975085,0.06933720121160147,1.7209621995687485,0.07934518557119156,0.05932921685201138,1.8012048802592793,1.6407195188782178,17383424,3.5331671476364135,8.854529190063477
49.906000000000006,52.51825649582885,47.29374350417116,47.457,49.95949895104873,44.95450104895127,0.06809489894658324,1.7201604843139648,0.07600158415379377,0.06018821373937271,1.7889702341161973,1.6513507345117324,17547264,3.553901219367981,8.821488857269287
49.391,52.828616761653336,45.95338323834666,47.852,52.05147806280733,43.65252193719267,0.07117517716251312,1.7208213374018668,0.07876296889549637,0.06358738542952987,1.7884724051416152,1.6531702696621184,17711104,3.558194661140442,8.753096437454223
49.899,52.634293220113705,47.1637067798863,48.137,51.854588062171494,44.41941193782851,0.0691117052920162,1.7308119341731072,0.08092272909134603,0.05730068149268637,1.7914142108992699,1.6702096574469445,17874944,3.521601939201355,8.814870166778565
50.303000000000004,53.212759612064204,47.393240387935805,49.346000000000004,55.23381147796022,43.45818852203979,0.06971751302480694,1.7130999475717545,0.08159041288228447,0.057844613167329424,1.7697178897387567,1.6564820054047524,18038784,3.5330363750457763,8.882955932617188
50.771,54.102259371468996,47.439740628531005,48.416000000000004,52.9977119071369,43.834288092863105,0.06745071234181518,1.7167445495724678,0.07486752019970283,0.06003390448392753,1.7711248730330942,1.6623642261118414,18202624,3.5612998485565184,8.963246059417724
50.003,52.71785192966394,47.288148070336064,47.221,51.01414500118305,43.42785499881694,0.0682845516595989,1.7184369951486587,0.07913470825076448,0.05743439506843333,1.7595552479449805,1.6773187423523368,18366464,3.5747641563415526,8.834981393814086
50.821999999999996,53.652596403587054,47.99140359641294,48.461,51.64274621866672,45.279253781333274,0.06921970518305892,1.7171153247356414,0.0769932258079286,0.061446184558189246,1.7624876273009604,1.6717430221703224,18530304,3.5656715631484985,8.97083396911621
50.781,53.473654638084874,48.088345361915124,49.31599999999999,54.003598958955415,44.62840104104456,0.07404999821446834,1.7092916756868362,0.0861545743271746,0.061945422101762064,1.7501480390435047,1.6684353123301676,18694144,3.590464639663696,8.971046733856202
51.154,53.9283258640614,48.37967413593861,48.624,52.71435010726466,44.53364989273535,0.06779957739636297,1.7305167689919472,0.07998703036638673,0.05561212442633921,1.7639749369244377,1.6970586010594566,18857984,3.564818501472473,9.033264541625977
51.791999999999994,54.37800773394048,49.20599226605951,49.149,53.534650350860176,44.763349649139826,0.07248882283456619,1.7190855145454407,0.07964040291829594,0.06533724275083644,1.7653556652982998,1.6728153637925816,19021824,3.548517107963562,9.11914701461792
51.923,55.64358073424029,48.202419265759715,48.413,52.00664452888707,44.81935547111292,0.0702818695455789,1.7116639316082,0.07703607362474232,0.06352766546641547,1.776793889351075,1.646533973865325,19185664,3.560927319526672,9.151233100891114
51.801,54.96414542820908,48.637854571790925,47.30199999999999,50.12272614764354,44.481273852356445,0.06675533568486568,1.7172972157597541,0.07519702247617104,0.05831364889356032,1.786466452006228,1.6481279795132804,19349504,3.541305136680603,9.124233627319336
49.940999999999995,53.299602239027415,46.582397760972576,48.431000000000004,53.45401592671176,43.40798407328825,0.07045633867382999,1.7396046414971351,0.07801054518998765,0.06290213215767232,1.8025325126934957,1.6766767703007746,19513344,3.5587178468704224,8.826841449737548
51.75599999999999,54.92965782654652,48.58234217345347,48.99499999999999,53.79096757703802,44.19903242296196,0.06428582887165243,1.7263045728206634,0.07419547628404591,0.05437618145925895,1.7886111855554465,1.6639979600858803,19677184,3.5832598924636843,9.11100368499756
51.403,54.53716033412459,48.268839665875404,47.767999999999994,52.17907424557782,43.356925754422164,0.06793762054294343,1.7000704184174538,0.07504144277419265,0.06083379831169421,1.7761262849570205,1.624014551877887,19841024,3.5526309967041017,9.053516101837157
51.482000000000006,54.7269708781436,48.237029121856416,50.007,54.26054452192521,45.753455478074784,0.06512825023382898,1.7208349049091338,0.07707369091710375,0.05318280955055421,1.7927664735464357,1.648903336271832,20004864,3.569600534439087,9.079959964752197
50.971,55.580078975240056,46.36192102475994,48.314,52.14420156127586,44.48379843872414,0.06823274441994723,1.713276317715645,0.07543796648206151,0.061027522357832945,1.7856073559415728,1.640945279489717,20168704,3.57192177772522,9.012823486328125
49.942,52.48748541539723,47.39651458460277,48.618,52.060260303928224,45.17573969607178,0.06525108939968047,1.7153386980295182,0.07469119430095134,0.0558109844984096,1.7939020574247007,1.6367753386343358,20332544,3.5668649673461914,8.847390794754029
49.331,52.80205877219041,45.85994122780959,47.463,51.45256651780616,43.47343348219384,0.0735888407565653,1.736274690926075,0.08163013879489595,0.06554754271823465,1.8194641527583855,1.6530852290937643,20496384,3.5729060411453246,8.739291906356812
50.43599999999999,53.72409123960999,47.147908760389996,48.116,52.13127134824037,44.10072865175963,0.06928083770908411,1.7410495236516,0.07983642477500534,0.05872525064316288,1.8032216463754165,1.6788774009277834,20660224,3.590323066711426,8.909735822677613
50.891,53.6473470391081,48.1346529608919,48.304,51.91153988196943,44.69646011803057,0.07110048686154183,1.7329376980662345,0.08224625443702106,0.059954719286062594,1.8022076285485236,1.6636677675839455,20824064,3.5915538549423216,8.998074722290038
52.126999999999995,55.07012096251581,49.18387903748418,47.31999999999999,51.71759252318811,42.92240747681188,0.0644687452819198,1.7380548149347306,0.07114229974401971,0.057795190819819896,1.7995707979717281,1.676538831897733,20987904,3.591699147224426,9.16209831237793
51.82199999999999,54.26378950771764,49.38021049228234,49.519000000000005,53.66597588611268,45.37202411388733,0.06679245177656408,1.7215754464268684,0.077065710507862,0.05651919304526616,1.7709332572847778,1.672217635568959,21151744,3.594032049179077,9.141296577453613
51.26800000000001,54.11442512636466,48.42157487363536,47.202999999999996,50.21126877123703,44.19473122876296,0.06768420380540188,1.7290019899606706,0.07730111200546162,0.05806729560534214,1.7862008754319454,1.6718031044893957,21315584,3.6028146743774414,9.045029163360596
50.215,52.39885553551512,48.03114446448489,47.268,50.467321178000105,44.068678821999896,0.07064899569377299,1.728850595653057,0.08314447580152146,0.05815351558602452,1.7981526921072148,1.6595484991988994,21479424,3.583211874961853,8.879229068756104
50.809000000000005,53.9691248393062,47.64887516069381,49.57299999999999,53.648188461899636,45.49781153810035,0.0736804448533803,1.7272383272647858,0.08021197061780819,0.0671489190889524,1.7832632220625315,1.67121343246704,21643264,3.5599218368530274,8.963420724868774
50.97500000000001,55.03276354658574,46.917236453414276,49.739999999999995,54.17842314341478,45.30157685658521,0.06788552170619364,1.71891208589077,0.07845583675291141,0.05731520665947586,1.7659886614478575,1.6718355103336826,21807104,3.5507982969284058,9.002157354354859
51.31500000000001,55.12066222883746,47.50933777116256,48.123000000000005,52.102429733014525,44.143570266985485,0.06992935095913703,1.7273775860667229,0.08139088399391041,0.05846781792436367,1.7796481280906575,1.6751070440427882,21970944,3.595885443687439,9.053011989593506
51.786,54.7025534454215,48.8694465545785,48.258,51.49597714630601,45.020022853693995,0.06571861035190518,1.7158145695924758,0.07690782895430046,0.054529391749509916,1.77001839403367,1.6616107451512816,22134784,3.5880641460418703,9.138105297088623
51.926,55.09862730241042,48.75337269758958,48.311,53.01067328651684,43.61132671348316,0.06524703991599376,1.7206032603979111,0.07800577019437913,0.05248830963760839,1.7682448922094567,1.6729616285863655,22298624,3.6064017534255983,9.150471115112305
51.939,55.893838681918645,47.984161318081355,49.68,52.539171208584754,46.820828791415245,0.06412050109356637,1.711658203601837,0.07488023600481114,0.05336076618232161,1.7713772352243737,1.6519391719793004,22462464,3.6133394718170164,9.146483278274536
51.238,54.301928197592105,48.174071802407894,48.125,52.834996284499596,43.415003715500404,0.06896716300398106,1.7270860984921454,0.08080444036323228,0.05712988564472985,1.7868194361813097,1.6673527608029812,22626304,3.615395712852478,9.048560953140258
51.884,54.14987819619679,49.61812180380321,48.260000000000005,52.72844044382378,43.79155955617623,0.06042349142953748,1.711622841656208,0.07474747734098364,0.04609950551809132,1.7849849401911735,1.6382607431212426,22790144,3.62213191986084,9.158417701721191
52.142999999999994,55.09991410088287,49.18608589911712,50.35,54.14639039088448,46.553609609115526,0.06465522125363346,1.705938984453678,0.07333541554184174,0.05597502696542518,1.7613467025610103,1.6505312663463458,22953984,3.6514948129653932,9.200588989257813
51.919,56.2743770215677,47.56362297843229,49.464,52.67839325534384,46.249606744656155,0.06538602011278269,1.723295120894909,0.0752710279540422,0.05550101227152318,1.786335705823227,1.660254535966591,23117824,3.6217377901077272,9.141895723342895
52.411,54.87849853090129,49.94350146909871,48.725,52.35350451288131,45.096495487118695,0.06380471820011731,1.7233594968914985,0.07137490608693904,0.05623453031329558,1.8064866706711957,1.6402323231118012,23281664,3.613577461242676,9.235864925384522
51.022000000000006,54.19936305763129,47.84463694236872,49.18300000000001,52.984384090038795,45.38161590996122,0.07143659917637701,1.7201018899679184,0.08005777618684996,0.06281542216590406,1.7920494516851262,1.6481543282507105,23445504,3.630447578430176,9.030679607391358
53.075,55.54419926291906,50.60580073708095,50.018,53.80865640753683,46.22734359246317,0.06749116913415489,1.709169977903366,0.07339674917390307,0.0615855890944067,1.7858712612942802,1.6324686945124518,23609344,3.638864612579346,9.34333324432373
53.476,56.82957182717174,50.12242817282826,49.836,54.10726960048181,45.56473039951819,0.06380954585038122,1.7007581934332847,0.07260017524852524,0.05501891645223719,1.7714530859932864,1.630063300873283,23773184,3.6601758003234863,9.409778308868407
52.997,57.87639965569536,48.11760034430464,50.813,55.26099291815983,46.365007081840176,0.069521994004026,1.6844264209270476,0.07968793123156426,0.05935605677648776,1.7480327299800702,1.620820111874025,23937024,3.6461614847183226,9.33248028755188
51.778,55.9407390021475,47.615260997852495,49.515,53.08768316535346,45.94231683464654,0.06304501551203426,1.7047701060771943,0.07406500385642723,0.05202502716764129,1.7716239023967655,1.637916309757623,24100864,3.6647756814956667,9.151469945907593
53.214,57.48736214238859,48.94063785761141,49.789,54.641291108332226,44.93670889166778,0.06579931043088434,1.7215276196599008,0.07656833083621392,0.05503029002555476,1.7792504942081366,1.6638047451116649,24264704,3.6443825006484984,9.386546421051026
51.727999999999994,55.5911613996829,47.864838600317086,49.491,53.28214613276777,45.69985386723223,0.06373447133228176,1.7012507513165473,0.0736647552391594,0.05380418742540412,1.7576749157456795,1.6448265868874152,24428544,3.6588661432266236,9.137880611419678
51.876999999999995,55.44493791986351,48.30906208013648,50.183,54.139091631901366,46.226908368098634,0.06826324122957879,1.716840772330761,0.07432740215260358,0.062199080306554,1.7746554144627362,1.6590261301987859,24592384,3.6478665351867674,9.168242263793946
53.55500000000001,55.73036318806769,51.37963681193232,50.21300000000001,55.01886318989628,45.40713681010374,0.06328561482951041,1.7183925420045854,0.07279010568440236,0.05378112397461845,1.7752836536522398,1.6615014303569309,24756224,3.656917762756348,9.442373943328857
52.815,58.036848810526784,47.59315118947321,49.25200000000001,53.76778077412977,44.73621922587025,0.06440623332746323,1.716292169690132,0.0711267107248058,0.05768575593012066,1.7766985816311391,1.655885757749125,24920064,3.6494900703430178,9.33276686668396


==> data/progress-starpilot-ppg_norm_0.05.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.5350000000000001,1.7292807247258464,1.340719275274154,1.541,1.8294597025582602,1.2525402974417397,0.8213852912187576,2.707040709257126,1.049449585145505,0.59332099729201,2.7075601430143736,2.7065212754998784,16384,0.5336621105670929,1.4944838643074037
2.5090000000000003,2.837220962158117,2.1807790378418836,2.4859999999999998,2.7489524671875127,2.223047532812487,0.21497226431965827,2.642056408524513,0.24020992012383746,0.18973460851547908,2.6743992693259644,2.6097135477230617,180224,1.4097024142742156,1.8909475803375244
2.803,3.0861624975168853,2.5198375024831146,2.8520000000000003,3.0648755504984075,2.639124449501593,0.20451908018440007,2.5379682004451753,0.23578193193564326,0.17325622843315688,2.6050080858971465,2.470928314993204,344064,1.5085572123527526,1.9398006081581116
3.3319999999999994,3.63421846402892,3.029781535971079,3.141,3.442676979565893,2.839323020434107,0.18295273687690494,2.5068285942077635,0.1948240675754179,0.171081406178392,2.576880297171218,2.436776891244309,507904,1.559199905395508,2.1940529108047486
4.8100000000000005,5.2200243895184775,4.3999756104815235,4.252,4.778418084795725,3.725581915204274,0.20093931369483467,2.3601436257362365,0.21757775221150064,0.1843008751781687,2.4316345160381774,2.2886527354342956,671744,1.9178560495376586,2.9517390966415404
6.154000000000001,6.927772576407307,5.380227423592695,6.075,6.904291866594627,5.2457081334053735,0.2439267789945006,2.260930234193802,0.2594696108530429,0.22838394713595833,2.339817711017599,2.1820427573700045,835584,2.3498978137969972,3.3427712678909303
7.273999999999999,7.805153461816826,6.742846538183172,6.751,7.9670135690032415,5.534986430996759,0.25074864868074653,2.170137479901314,0.2708879484950246,0.23060934886646842,2.2461831710021527,2.094091788800475,999424,2.5892610788345336,3.4833487272262573
9.440999999999999,10.506902903645543,8.375097096354455,8.306999999999999,9.322382194053056,7.291617805946942,0.23452384471893312,2.0629463315010073,0.2471363213430639,0.22191136809480233,2.1637944244071567,1.9620982385948575,1163264,2.590271019935608,4.016695094108582
11.400000000000002,13.013424928529371,9.786575071470633,10.422,11.676605914221673,9.167394085778328,0.23188874814659352,2.0175170943140985,0.2512399241747805,0.21253757211840651,2.117769033629595,1.9172651549986022,1327104,2.8205618858337402,4.334958696365357
13.128,15.08074575918116,11.175254240818841,12.418,13.944458646672093,10.891541353327906,0.23911954835057253,1.9877892062067986,0.2558458035066525,0.22239329319449255,2.083855705063746,1.8917227073498513,1490944,2.9018931150436402,4.5175378799438475
15.259999999999996,16.96540904184304,13.554590958156954,14.675,16.863242445434235,12.486757554565767,0.22624342720955606,1.9651007875800133,0.245200095283175,0.20728675913593714,2.0729576998054267,1.8572438753545997,1654784,2.8712891578674316,4.819255065917969
17.772000000000002,19.804982046157814,15.739017953842191,17.067,20.003133682242687,14.130866317757313,0.23813451305031771,1.8974903389811515,0.2514981676333283,0.22477085846730713,1.9997910853965912,1.7951895925657118,1818624,3.1863991260528564,5.176806211471558
21.344999999999995,25.047613266329602,17.64238673367039,19.494,23.286751507810656,15.701248492189345,0.22793575134128333,1.8715035155415536,0.2406533518551651,0.21521815082740156,1.9654084331864932,1.777598597896614,1982464,3.3108482360839844,5.740420484542847
23.083,26.771747890544972,19.394252109455024,21.705999999999996,25.60305067968072,17.80894932031927,0.20470559522509574,1.8515551283955574,0.2191923301435187,0.1902188603066728,1.9155132805635569,1.7875969762275579,2146304,3.1838502883911133,5.879241466522217
23.375999999999998,28.350823011927154,18.40117698807284,22.539999999999996,26.364889540888726,18.715110459111266,0.20730831548571582,1.8129833728075027,0.22352415675488332,0.19109247421654832,1.8888543365396042,1.737112409075401,2310144,3.3694236278533936,5.709149718284607
26.728,31.049888013357126,22.406111986642877,24.405,28.385774422144515,20.424225577855488,0.21052579265087842,1.7819894775748253,0.22628650382283808,0.19476508147891877,1.86139471409564,1.7025842410540106,2473984,3.413861799240112,6.269566249847412
26.974,31.229653181357712,22.71834681864229,26.044999999999998,29.519553928204306,22.57044607179569,0.1917388470843434,1.774168036878109,0.2054833322664521,0.17799436190223472,1.8461604287333857,1.7021756450228323,2637824,3.393311023712158,6.136563444137574
29.145,33.40608026209317,24.88391973790683,28.183,33.13483410465254,23.231165895347463,0.18786325957626104,1.7627526432275773,0.20167741844591458,0.1740491007066075,1.840744964688538,1.6847603217666165,2801664,3.4996597290039064,6.454771995544434
29.192999999999994,33.40454615313663,24.98145384686336,28.097999999999995,32.58060370766812,23.615396292331873,0.18955965135246514,1.7480103731155396,0.2033556091133996,0.17576369359153068,1.8148513376304292,1.6811694086006501,2965504,3.5005934953689577,6.303076267242432
30.089,36.056635126245574,24.121364873754427,26.941000000000003,31.510289769756348,22.371710230243657,0.1842226158827543,1.7504582062363625,0.19479328173417004,0.17365195003133854,1.8250206402137161,1.6758957722590089,3129344,3.5357831954956054,6.395442914962769
31.266,36.08503351306047,26.446966486939523,29.231,34.26326082392398,24.198739176076028,0.18214592039585115,1.7399995744228363,0.19991723265475148,0.16437460813695082,1.7952008687930272,1.6847982800526453,3293184,3.5248818159103394,6.550126075744629
31.204,36.50243599565004,25.905564004349962,31.828000000000003,36.71091879924293,26.945081200757073,0.17968343794345853,1.7406824320554732,0.1932820074461476,0.16608486844076947,1.8165764328246499,1.6647884312862966,3457024,3.5085415840148926,6.450276184082031
33.190999999999995,38.10529842398688,28.27670157601311,30.315000000000005,36.1023262392922,24.527673760707806,0.17833853857591747,1.7415110886096954,0.19314477422769402,0.16353230292414092,1.7819656935338968,1.701056483685494,3620864,3.5699367761611938,6.767650604248047
32.665000000000006,36.66087599907706,28.669124000922956,31.365,35.932172538890995,26.797827461109005,0.17241206541657444,1.7430171132087708,0.19195779949447084,0.15286633133867805,1.8144813114377083,1.6715529149798334,3784704,3.561964273452759,6.590825128555298
34.972,38.82884534302323,31.11515465697677,32.637,36.40536051884636,28.868639481153643,0.16775769889354702,1.7451682075858117,0.18548103276983766,0.1500343650172564,1.8048119311938862,1.6855244839777372,3948544,3.6984038829803465,6.983039379119873
34.547000000000004,39.1978774440959,29.896122555904107,32.566,35.965868232740796,29.16613176725921,0.16085923602804542,1.7543899327516557,0.17764275174862895,0.14407572030746188,1.811861095034593,1.6969187704687183,4112384,3.674056959152222,6.8463531017303465
34.904,37.94406973604225,31.86393026395775,34.982,40.123275717173705,29.840724282826294,0.16996800685301422,1.7567263469099998,0.1858099302910712,0.15412608341495723,1.8422492428733184,1.6712034509466813,4276224,3.6922404050827025,6.864633703231812
35.519,40.446,30.592,32.882,37.151800463721926,28.61219953627807,0.1658054457977414,1.7502493768930436,0.17664662907606488,0.15496426251941792,1.8165224270924936,1.6839763266935937,4440064,3.7313000440597532,6.930433702468872
36.02,41.06089476184536,30.97910523815464,33.54,38.997076140205486,28.082923859794516,0.1691648166626692,1.7549620777368546,0.1887434536960331,0.1495861796293053,1.821128545652336,1.6887956098213732,4603904,3.651536703109741,6.971171808242798
36.05499999999999,41.591607715921356,30.51839228407863,32.857000000000006,39.45030728845548,26.263692711544536,0.16078552436083554,1.7643052577972411,0.18073311082428725,0.14083793789738383,1.8491512432760038,1.6794592723184785,4767744,3.685265851020813,6.961353921890259
37.326,43.2848055850145,31.3671944149855,34.848,39.78646899352421,29.90953100647579,0.15412905244156716,1.7438025072216987,0.17337361386675865,0.13488449101637567,1.8125274549791597,1.6750775594642378,4931584,3.688285756111145,7.149587965011596
38.422999999999995,43.68659962383158,33.159400376168406,34.565,39.6238264449376,29.506173555062396,0.15268436493352056,1.7661155417561532,0.16845259080569291,0.1369161390613482,1.8142944314130747,1.7179366520992316,5095424,3.73040235042572,7.297760248184204
37.468,42.11981212002377,32.81618787997624,36.143,42.13447903275978,30.151520967240227,0.1613304163329303,1.7517207011580467,0.17542906298191566,0.14723176968394494,1.7916611389048847,1.7117802634112087,5259264,3.7351146936416626,7.131911420822144
37.836,42.22993946248694,33.44206053751306,36.367999999999995,40.71587718317801,32.02012281682198,0.16105439420789477,1.7380072161555291,0.1694103166341458,0.15269847178164375,1.8113572535696656,1.6646571787413926,5423104,3.7900465726852417,7.17213625907898
40.467999999999996,47.13087295391409,33.8051270460859,38.157,43.53487885694722,32.77912114305277,0.1484720407053828,1.7456119179725647,0.16315624490289438,0.13378783650787124,1.7936141496517266,1.6976096862934027,5586944,3.7582680225372314,7.612112808227539
39.108999999999995,41.96458557917636,36.25341442082363,37.547000000000004,42.15499533419903,32.93900466580098,0.1543558670207858,1.7590346217155457,0.17250598626204297,0.13620574777952862,1.8202106154601467,1.6978586279709447,5750784,3.789820408821106,7.368383264541626
38.658,43.02977950038654,34.286220499613464,36.233,40.994588075421895,31.4714119245781,0.14755027759820222,1.7478938937187194,0.1593147822919838,0.13578577290442065,1.802003876886377,1.6937839105510617,5914624,3.816912841796875,7.261277675628662
39.226000000000006,45.34248134142499,33.10951865857502,37.698,43.812251875740806,31.58374812425919,0.15166292581707236,1.749239094555378,0.16493459479712938,0.13839125683701534,1.8047417706499669,1.693736418460789,6078464,3.8182528734207155,7.326221895217896
39.767,44.1215907959302,35.4124092040698,37.199,42.173421473900255,32.22457852609974,0.14618069147691126,1.7549187079072,0.16606865430345108,0.12629272865037144,1.836523680593461,1.6733137352209388,6242304,3.8052746057510376,7.43657660484314
40.246,43.74845114170063,36.74354885829938,38.021,42.65827171944884,33.38372828055116,0.15375181967392562,1.7436887174844742,0.16515065363436074,0.1423529857134905,1.8193939199457558,1.6679835150231925,6406144,3.8592095375061035,7.494899940490723
41.56399999999999,45.02866794945778,38.09933205054221,39.044,42.7679688505679,35.3200311494321,0.1525549406185746,1.754999728500843,0.16553904345834472,0.1395708377788045,1.8172153715310213,1.6927840854706646,6569984,3.8777202129364015,7.710870456695557
42.202000000000005,45.23848085783527,39.16551914216474,38.71399999999999,42.17999538372456,35.24800461627542,0.14894310263916846,1.7524010583758354,0.16550852846673272,0.1323776768116042,1.801148534668015,1.7036535820836558,6733824,3.898527479171753,7.800357675552368
42.349,46.72803060048682,37.969969399513175,39.196,43.256926495271735,35.13507350472826,0.14393621273338794,1.7698538556694985,0.16061882888295034,0.12725359658382554,1.8250541940000966,1.7146535173389004,6897664,3.8849058151245117,7.825687551498413
43.275,46.96571876468527,39.58428123531473,39.013999999999996,43.18133535967529,34.846664640324704,0.1464512919075787,1.755420807003975,0.165470096281744,0.12743248753341338,1.8051619341819305,1.7056796798260194,7061504,3.9069538593292235,7.950792980194092
42.69199999999999,46.63553344096382,38.74846655903617,40.904,44.890389845461684,36.91761015453832,0.1542381742969155,1.7573589727282524,0.1713372672883746,0.1371390813054564,1.8066311129150838,1.708086832541421,7225344,3.991570067405701,7.858313465118409
41.14200000000001,44.699141549053124,37.584858450946896,39.788000000000004,42.611436912700555,36.96456308729945,0.14956205710768697,1.7623752012848855,0.17286840423926372,0.12625570997611021,1.8205069707713868,1.7042434317983841,7389184,3.938523769378662,7.592774724960327
43.096999999999994,46.8230275092919,39.37097249070809,41.25500000000001,44.69788033483594,37.812119665164076,0.15337702501565215,1.76000357568264,0.16764717566169676,0.13910687436960753,1.8115747402098341,1.7084324111554459,7553024,3.9923035860061646,7.911501741409301
42.672000000000004,45.46768167000465,39.87631832999536,39.56,43.20840787193538,35.911592128064626,0.1481096403673291,1.7669269070029259,0.17267329385337413,0.12354598688128407,1.8215829052018133,1.7122709088040384,7716864,3.9851473808288573,7.808324337005615
43.39200000000001,47.210245146660974,39.57375485333905,41.966,46.22530322940267,37.70669677059733,0.13853811006993053,1.772743934392929,0.15778734486265608,0.11928887527720498,1.8132765603404006,1.7322113084454573,7880704,3.951395869255066,7.937315654754639
43.20899999999999,47.63645400879556,38.78154599120442,41.832,45.87188316662747,37.79211683337253,0.14338003136217592,1.779967339336872,0.15462452732562704,0.1321355353987248,1.8209663332706267,1.7389683454031173,8044544,3.9857688903808595,7.884587287902832
44.342,47.78481512718879,40.899184872811205,40.825,44.72460318494075,36.92539681505926,0.14094035699963567,1.7573994368314743,0.15130107508729101,0.13057963891198032,1.7907273875816376,1.7240714860813109,8208384,3.9967928409576414,8.084919357299805
43.772,47.914812571188804,39.62918742881119,42.594,46.14395549267875,39.04404450732125,0.1366332422941923,1.762850883603096,0.15137525699285545,0.12189122759552914,1.8056195531770545,1.7200822140291376,8372224,3.9821990966796874,7.963887023925781
43.646,46.602853733277996,40.689146266722005,41.79299999999999,45.471377495581436,38.11462250441855,0.14372903322800995,1.7549987986683846,0.16152064398392835,0.12593742247209155,1.7914011974072062,1.718596399929563,8536064,4.027882623672485,7.951736736297607
45.491,48.93724854007949,42.04475145992051,42.44799999999999,46.728992408309075,38.16700759169091,0.1392844508402049,1.7440256178379059,0.15622464474390316,0.12234425693650666,1.8003770662828626,1.6876741693929491,8699904,4.07796847820282,8.268125104904176
44.848,48.05058270775323,41.64541729224677,42.604,46.1116465044243,39.0963534955757,0.14339110367000102,1.7447688817977904,0.1623460218757313,0.12443618546427074,1.8103387743197357,1.6791989892758452,8863744,4.139142537117005,8.151408433914185
45.86900000000001,47.6130495979186,44.12495040208142,42.38,44.45423238813784,40.305767611862166,0.1452314086258411,1.7581013441085815,0.15849037297642055,0.13197244427526167,1.8273649643929428,1.6888377238242203,9027584,4.06382520198822,8.310930204391479
45.559000000000005,48.83715329110767,42.28084670889234,41.29099999999999,46.22938323745737,36.35261676254261,0.15097829317674039,1.7493896037340164,0.16278118881431086,0.1391753975391699,1.8047922719685734,1.6939869354994594,9191424,4.079669046401977,8.248226261138916
46.096000000000004,48.814206026039976,43.37779397396003,42.581,45.16097848828242,40.00102151171759,0.14028537468984723,1.7268127530813218,0.15719866429769488,0.12337208508199957,1.7978896514677882,1.6557358546948553,9355264,4.068901014328003,8.34133801460266
45.486999999999995,49.13368630402999,41.840313695969996,42.184999999999995,45.68775962635177,38.68224037364822,0.14882871750742194,1.739954413473606,0.16563611945162887,0.132021315563215,1.7825702070699798,1.6973386198772322,9519104,4.078440189361572,8.239621019363403
46.192,49.62812514323911,42.75587485676089,42.245,45.62846641774379,38.86153358225621,0.1511290506459772,1.7732404544949532,0.17807595411765442,0.12418214717429998,1.8246400057790728,1.7218409032108335,9682944,4.067619132995605,8.344488716125488
45.583999999999996,49.80810747969319,41.3598925203068,42.565,46.201804228990056,38.92819577100994,0.1399771970696747,1.7690711677074433,0.150865996673216,0.1290883974661334,1.8110759520713227,1.727066383343564,9846784,4.084957933425903,8.261333322525024
44.975,47.259194606420394,42.69080539357961,42.841,46.04692716698305,39.63507283301695,0.13856488447636364,1.7685705915093421,0.15040772298742563,0.12672204596530165,1.814844011339002,1.7222971716796822,10010624,4.164374589920044,8.141839838027954
45.32299999999999,48.62148162038232,42.02451837961767,43.70799999999999,46.60623325493307,40.80976674506691,0.13688403200358149,1.745634277164936,0.15629836066346,0.11746970334370296,1.7837280636550494,1.7075404906748226,10174464,4.132572364807129,8.18846321105957
45.657000000000004,46.98647395611949,44.32752604388052,44.331,46.267411371584046,42.39458862841596,0.1408474288880825,1.7443336129188538,0.14907568155707362,0.13261917621909136,1.787706354050691,1.7009608717870166,10338304,4.1750267267227175,8.2523983001709
45.25,47.338497067271106,43.161502932728894,43.558,46.36883546298961,40.74716453701039,0.13772664479911323,1.7695675805211066,0.1491976363437314,0.12625565325449506,1.8261480243680186,1.7129871366741947,10502144,4.15332305431366,8.190762376785278
45.702000000000005,48.09599582288692,43.30800417711309,44.79600000000001,47.73124513456713,41.86075486543288,0.1423934812657535,1.7822513818740844,0.15480868633415795,0.12997827619734903,1.8283339653379955,1.7361687984101732,10665984,4.146351957321167,8.255372238159179
46.423,49.438924568022216,43.40707543197779,44.196999999999996,47.205062665570644,41.18893733442935,0.13700733985751865,1.7959076434373855,0.15496367451679932,0.11905100519823798,1.853845035260262,1.737970251614509,10829824,4.154037284851074,8.356266307830811
44.827999999999996,47.84471609535932,41.811283904640675,43.34599999999999,44.8095245129481,41.88247548705188,0.14362387359142298,1.7926371559500693,0.16775523672043055,0.1194925104624154,1.8354228164693906,1.749851495430748,10993664,4.104017353057861,8.112529611587524
47.423,48.68122136367175,46.16477863632825,42.717999999999996,45.77774116552364,39.65825883447635,0.14298755237832667,1.7839826926589013,0.15602009640090625,0.12995500835574708,1.8253371167869346,1.742628268530868,11157504,4.176517820358276,8.524700927734376
47.657000000000004,51.123514243443985,44.19048575655602,45.742000000000004,49.39721216894451,42.086787831055496,0.1320124916732311,1.772412446141243,0.14481541903998066,0.11920956430648152,1.8389750055437584,1.7058498867387275,11321344,4.141966605186463,8.527578592300415
47.419000000000004,50.5001798065027,44.33782019349731,44.443,47.516499796648766,41.36950020335123,0.13651476046070457,1.7785469383001327,0.14780883662069183,0.1252206843007173,1.8464035005080528,1.7106903760922125,11485184,4.167319679260254,8.523063516616821
46.763000000000005,48.52774389076716,44.99825610923285,43.823,46.05674595690736,41.58925404309264,0.1296796919777989,1.7937174081802367,0.1405581436123388,0.11880124034325903,1.8442609516519362,1.7431738647085373,11649024,4.174624800682068,8.414043855667114
48.51,50.92950821449318,46.09049178550681,45.013999999999996,48.70947885936315,41.31852114063684,0.13902087267488236,1.7851314499974251,0.14969791632086382,0.1283438290289009,1.8261833441944053,1.744079555800445,11812864,4.2041259765625,8.714332580566406
48.51400000000001,51.95909564453588,45.06890435546414,46.954,49.99230281571801,43.91569718428199,0.13120801672339438,1.795970517396927,0.14969546337871817,0.1127205700680706,1.8578160440387994,1.7341249907550544,11976704,4.184897565841675,8.70638952255249
47.189,50.640548782793026,43.737451217206974,45.131,47.579013276107794,42.682986723892206,0.13308403734117744,1.7823081851005553,0.14541989746322037,0.1207481772191345,1.8406845526316413,1.7239318175694693,12140544,4.217785406112671,8.487528991699218
47.632000000000005,49.68811186466107,45.57588813533894,44.302,47.05904842177282,41.54495157822718,0.1406656875275075,1.7841182798147202,0.1575496179519363,0.12378175710307866,1.8364925777732812,1.731743981856159,12304384,4.234127235412598,8.537046003341676
47.491,49.45445333532529,45.52754666467471,44.196,46.791720323917815,41.60027967608218,0.14084885828197,1.8023523971438409,0.1561516627678992,0.12554605379604078,1.874409477903422,1.7302953163842598,12468224,4.189922904968261,8.530930137634277
47.448,49.43000807263745,45.46599192736255,45.731,47.66867618553772,43.79332381446228,0.12509704194962973,1.7785032972693444,0.13625841724537435,0.11393566665388509,1.843607224262794,1.7133993702758947,12632064,4.207759380340576,8.52642593383789
47.836999999999996,49.92555476346683,45.748445236533165,44.747,46.81750259598968,42.67649740401032,0.1325495172291994,1.7847800329327583,0.1448324395449023,0.12026659491349648,1.850825457132604,1.7187346087329127,12795904,4.263266944885254,8.581626224517823
44.510999999999996,47.31703439038084,41.70496560961915,44.135,48.03320535631462,40.23679464368538,0.14767536204308268,1.7777347415685654,0.16190230819237786,0.1334484158937875,1.847322439100187,1.7081470440369437,12959744,4.2668462753295895,8.059640312194825
46.673,49.61927239066588,43.72672760933413,43.464999999999996,46.114925470650064,40.81507452934993,0.1358289973810315,1.7923956379294395,0.14843930374399592,0.12321869101806707,1.8668577125658878,1.717933563292991,13123584,4.248355340957642,8.412035942077637
47.770999999999994,49.96947424365171,45.57252575634828,45.059000000000005,47.90390228303188,42.214097716968126,0.13972291471436615,1.7859837889671326,0.15886034723874926,0.12058548218998304,1.8480738821122307,1.7238936958220346,13287424,4.226452922821045,8.579076766967773
47.82,49.93033646606412,45.70966353393588,46.202999999999996,49.216692253698106,43.189307746301886,0.13328826092183585,1.7787970706820488,0.1392972787687849,0.1272792430748868,1.836931578670797,1.7206625626933008,13451264,4.272362279891968,8.588079452514648
48.513999999999996,50.46348300838966,46.56451699161033,46.787,50.11841726596954,43.45558273403046,0.1304874490946531,1.7727823704481125,0.14874452482380224,0.11223037336550395,1.834677094066246,1.710887646829979,13615104,4.295092248916626,8.69639081954956
47.834,50.9128673241957,44.755132675804305,46.105000000000004,48.60880610271643,43.60119389728358,0.140532046277076,1.7823302924633027,0.1603460687094397,0.12071802384471228,1.832036036959076,1.7326245479675293,13778944,4.292950773239136,8.61016755104065
47.971999999999994,51.14907349615963,44.79492650384036,46.70399999999999,48.99612652355841,44.41187347644158,0.13697279915213584,1.777790220081806,0.15253864058330668,0.12140695772096499,1.830945151046365,1.7246352891172472,13942784,4.304998445510864,8.61889090538025
49.856,52.08673171851749,47.62526828148251,46.767,50.071512218164735,43.46248778183527,0.12953948946669694,1.7750278919935227,0.1430214319953494,0.11605754693804447,1.832555751426589,1.7175000325604564,14106624,4.3163786888122555,8.926860141754151
48.568999999999996,50.44531793681134,46.69268206318865,45.928000000000004,49.02522391828554,42.83077608171447,0.1384799157269299,1.7812891349196434,0.15199312267278328,0.12496670878107649,1.8342660620816955,1.7283122077575912,14270464,4.299003601074219,8.716312885284424
47.991,51.083783374243986,44.898216625756014,45.331,48.614773591464555,42.04722640853545,0.1323946852236986,1.7764542162418366,0.1487964952644362,0.11599287518296102,1.8364723829565763,1.716436049527097,14434304,4.268981981277466,8.60719804763794
47.861000000000004,49.7517799977787,45.97022000222131,47.344,49.356014910481534,45.33198508951847,0.1365508537739515,1.7714147016406059,0.1470525390814643,0.12604916846643874,1.840045156912632,1.7027842463685798,14598144,4.2659056186676025,8.596188354492188
48.491,49.689928271415766,47.29207172858423,47.566,48.760455524496415,46.37154447550359,0.13469347292557357,1.7766382917761803,0.15654153206888421,0.11284541378226293,1.829219324275395,1.7240572592769656,14761984,4.320393180847168,8.695330810546874
48.475,51.90167550258264,45.04832449741736,46.839,49.38049739327035,44.297502606729644,0.1332712071947753,1.7759611740708352,0.1469530525329905,0.1195893618565601,1.8355653960393885,1.716356952102282,14925824,4.330585718154907,8.696721982955932
47.745000000000005,49.548547892349966,45.94145210765004,46.288,48.27269544263093,44.30330455736906,0.13206867463886734,1.78289538025856,0.14812627602645267,0.116011073251282,1.8327241097227451,1.733066650794375,15089664,4.278875637054443,8.580015468597413
49.604,50.555768879508044,48.652231120491955,45.39300000000001,48.43904678230654,42.346953217693475,0.13128120014443992,1.791885183751583,0.14200197717262222,0.12056042311625761,1.8575772806300241,1.7261930868731419,15253504,4.297307872772217,8.878014183044433
50.096,52.38927364263404,47.802726357365955,46.337,48.85918972323654,43.81481027676347,0.13766505010426042,1.7659569770097732,0.15549586899719178,0.11983423121132905,1.819600835363167,1.7123131186563794,15417344,4.309298038482666,8.96127815246582
49.556,51.62571592253623,47.486284077463765,46.827,48.85149524573411,44.80250475426589,0.12244131658226247,1.7731582313776015,0.1329810768029871,0.11190155636153783,1.8316939647938393,1.7146224979613638,15581184,4.3635368824005125,8.884659385681152
49.003,50.624228238096045,47.381771761903956,46.394,48.70497035896179,44.08302964103821,0.13171974401921033,1.7885593459010125,0.1462427985862347,0.11719668945218593,1.832755025444731,1.7443636663572941,15745024,4.3402787208557125,8.78495168685913
48.482000000000006,50.93989259325952,46.02410740674049,47.121,50.39228247022479,43.84971752977521,0.14023621026426553,1.7988744288682939,0.15030714038631307,0.13016528014221798,1.8594673007709759,1.7382815569656118,15908864,4.372045278549194,8.738986778259278
49.165000000000006,51.29720191351571,47.032798086484306,47.636,50.285060965700865,44.98693903429914,0.13350268099457022,1.7857423096895217,0.1416034351104557,0.12540192687868473,1.8616405775516514,1.7098440418273921,16072704,4.369963502883911,8.839368915557861
49.0,51.58743888816721,46.41256111183279,46.324999999999996,49.29378847343491,43.35621152656508,0.13630419196560978,1.7783816665410996,0.1605089075312899,0.11209947639992966,1.8344260693370504,1.7223372637451488,16236544,4.391334009170532,8.782146835327149
48.208,50.66535141972002,45.75064858027998,46.931,50.17562463160224,43.686375368397755,0.1422704149968922,1.8032518342137336,0.15753492648087825,0.12700590351290614,1.8791094248561817,1.7273942435712855,16400384,4.335622406005859,8.663035583496093
48.511,52.180148266287425,44.84185173371258,47.220000000000006,49.99821165500399,44.44178834499602,0.13407951155677436,1.785922509431839,0.1462591456718174,0.12189987744173134,1.8516556367528607,1.7201893821108172,16564224,4.348731946945191,8.70927562713623
49.81099999999999,52.315505739662015,47.30649426033797,46.012,48.86298509291087,43.16101490708913,0.1379491521976888,1.8069399803876878,0.1518410410090081,0.1240572633863695,1.8534266434304936,1.760453317344882,16728064,4.323158073425293,8.931048965454101
49.44799999999999,52.03546130405847,46.860538695941514,47.30999999999999,49.7788134801965,44.84118651980348,0.13350620800629254,1.8063656345009804,0.15690459443651592,0.11010782157606916,1.869653687984011,1.7430775810179497,16891904,4.349311590194702,8.881887531280517
49.491,51.81910845967279,47.16289154032721,48.417,51.0512704872507,45.782729512749306,0.13182563325390217,1.775865411758423,0.1443721588554296,0.11927910765237476,1.815371349354554,1.7363594741622919,17055744,4.349983501434326,8.87378225326538
51.105,54.00715523361518,48.202844766384814,48.081,51.36190368648639,44.80009631351361,0.13029084261506793,1.77248115837574,0.14615730513069425,0.11442438009944161,1.8428369640858242,1.702125352665656,17219584,4.363085699081421,9.134868144989014
49.62299999999999,52.02564042253516,47.22035957746482,47.184,50.26651909969752,44.10148090030248,0.1315892772749066,1.785803386569023,0.14382900609993446,0.11934954844987875,1.843490062816577,1.7281167103214692,17383424,4.3695563793182375,8.888297080993652
49.327,52.35170841569894,46.30229158430106,46.547,49.22958848875484,43.86441151124515,0.12516837809234854,1.7958120703697205,0.1349435017453511,0.11539325443934598,1.8452460222967624,1.7463781184426785,17547264,4.42610387802124,8.864695119857789
49.955000000000005,51.69171097192366,48.21828902807635,48.59499999999999,51.24042718667514,45.94957281332484,0.12697116211056705,1.7526305451989175,0.14957482159222102,0.1043675026289131,1.7993418990340646,1.7059191913637703,17711104,4.405280828475952,8.948305606842041
50.839,53.62637672373147,48.05162327626853,47.07299999999999,50.878509295744784,43.2674907042552,0.13584605073556302,1.7753308087587356,0.15642525931796433,0.11526684215316171,1.8396291501110347,1.7110324674064366,17874944,4.462632513046264,9.099883937835694
50.428,52.59567525243058,48.26032474756941,48.214000000000006,52.09277093935695,44.33522906064306,0.12806513356044885,1.7690150901675223,0.13884062781131543,0.11728963930958226,1.8231286583984008,1.714901521936644,18038784,4.453759860992432,9.024725532531738
49.89,51.42496579766456,48.35503420233544,47.803999999999995,51.554141863983276,44.053858136016714,0.12898725531995292,1.7921011090278625,0.1447201254257358,0.11325438521417004,1.832958551786923,1.751243666268802,18202624,4.423103380203247,8.939800262451172
49.864000000000004,52.50018739849807,47.22781260150194,46.577999999999996,49.877693319082844,43.27830668091715,0.13899830849841233,1.7931751489639283,0.1541562358751732,0.12384038112165148,1.828409214642475,1.7579410832853815,18366464,4.453079509735107,8.935665607452393
50.04299999999999,54.35593183345157,45.73006816654841,49.057,51.72132749488497,46.39267250511504,0.1297203716821968,1.7942850425839425,0.14644504531759261,0.112995698046801,1.8286520326238702,1.7599180525440148,18530304,4.440028953552246,8.979253387451172
50.306,53.21543705895144,47.39656294104856,48.709,52.11872271599906,45.299277284000944,0.12920706011354918,1.7928299114108086,0.1472262324554034,0.11118788777169496,1.8492076529996413,1.736452169821976,18694144,4.408677482604981,9.021416854858398
49.79600000000001,52.285309944542874,47.30669005545714,49.402,52.00195307649965,46.80204692350035,0.12486796192824838,1.7706897541880608,0.13977197927612237,0.1099639445803744,1.8152690307316393,1.7261104776444824,18857984,4.466686630249024,8.927125310897827
50.472,52.57935284183736,48.36464715816264,47.501000000000005,50.26274383316049,44.73925616683952,0.1270507678389549,1.7832225307822227,0.14014593433775344,0.11395560134015632,1.8254085051370066,1.7410365564274388,19021824,4.480160856246949,9.04164400100708
50.626999999999995,52.708672644773905,48.545327355226085,47.559,49.67667537644465,45.441324623555346,0.12950149169191716,1.7748529881238937,0.1440989469251873,0.11490403645864701,1.8378243716819207,1.7118816045658667,19185664,4.428723001480103,9.076246356964111
50.065999999999995,52.93467286388671,47.19732713611328,49.866,52.383086410912426,47.34891358908757,0.12268285723403094,1.7694805696606637,0.13545213302114506,0.10991358144691683,1.8094618833643636,1.7294992559569637,19349504,4.404180526733398,8.975445795059205
51.359,54.88498199087857,47.83301800912143,47.28,51.43080233207991,43.129197667920096,0.13290546210482715,1.7790051251649857,0.1465336844709852,0.1192772397386691,1.8310901657815308,1.7269200845484405,19513344,4.464074945449829,9.185471868515014
51.003,53.956669074219384,48.049330925780616,48.85200000000001,50.77350357793058,46.93049642206944,0.12668046476319428,1.777101318538189,0.1438788450398076,0.10948208448658095,1.8192345828854515,1.7349680541909265,19677184,4.496117353439331,9.128919315338134
50.613,53.25254560483429,47.97345439516571,47.923,50.91100619142598,44.93499380857402,0.1320038769394159,1.7695112898945808,0.1497809302956989,0.11422682358313292,1.8196183417469476,1.719404238042214,19841024,4.44353084564209,9.069268894195556
49.405,52.27944690331897,46.53055309668103,49.26200000000001,53.48570642919226,45.03829357080775,0.13080434035509822,1.7787708789110184,0.14672118425397024,0.1148874964562262,1.81848026687678,1.7390614909452566,20004864,4.526410102844238,8.872971534729004
49.168,52.70721121155548,45.62878878844452,47.635000000000005,50.43110890345852,44.83889109654149,0.14248969862237573,1.786179782450199,0.170047206188706,0.11493219105604548,1.8302017781073399,1.7421577867930582,20168704,4.54058518409729,8.822565460205078
50.315000000000005,53.16355489678539,47.46644510321462,48.492000000000004,51.93416153020163,45.04983846979838,0.1389483847655356,1.7869958117604257,0.15347839740473096,0.12441837212634022,1.8261384740291708,1.7478531494916805,20332544,4.4764079570770265,9.01111011505127
50.923,53.133633619576074,48.71236638042393,47.652,50.46130525219315,44.84269474780685,0.13091797837987537,1.7721552550792694,0.1446549076837797,0.11718104907597104,1.8111877324579677,1.733122777700571,20496384,4.4491735935211185,9.11339807510376
50.434000000000005,53.24952552820962,47.61847447179039,47.245,48.99193016460303,45.49806983539696,0.13259400269016622,1.8015088587999344,0.15056394215151248,0.11462406322881995,1.8473443947141601,1.7556733228857087,20660224,4.438136386871338,9.03496437072754
50.081,52.54973024042725,47.612269759572754,48.025999999999996,50.50593628950423,45.546063710495766,0.13181126117706293,1.7985385730862617,0.14465363739945286,0.118968884954673,1.8425426836963017,1.7545344624762218,20824064,4.450459098815918,8.97911558151245
50.507999999999996,53.42577243800814,47.59022756199185,48.166,52.35238794188976,43.979612058110234,0.13313047373667358,1.8143101319670678,0.152158677338169,0.11410227013517815,1.8513781898232042,1.7772420741109314,20987904,4.456693458557129,9.043407011032105
52.35,54.04650228411282,50.653497715887184,48.462,51.19721041238147,45.72678958761853,0.13382954346016046,1.7862496748566628,0.1592966348833143,0.10836245203700663,1.8308239220725013,1.7416754276408242,21151744,4.487244319915772,9.361430549621582
51.64300000000001,53.07022142640868,50.21577857359134,48.13,50.16657555715471,46.0934244428453,0.13304327884688974,1.7809818252921104,0.14134642595856678,0.1247401317352127,1.8111411537322055,1.7508224968520152,21315584,4.493483352661133,9.228571319580078
51.14,54.06155780363833,48.21844219636167,48.291000000000004,51.48924467481774,45.09275532518227,0.12706902856007213,1.7636658385396005,0.13968458972583173,0.11445346739431253,1.805342808846069,1.721988868233132,21479424,4.532326745986938,9.15226240158081
51.748000000000005,53.94730807300842,49.54869192699159,48.279,50.11166718200551,46.446332817994495,0.13015377558767793,1.7864603668451309,0.14940361020988538,0.11090394096547049,1.8436492960458704,1.7292714376443914,21643264,4.475266456604004,9.262621593475341
50.296,52.38151768153617,48.21048231846383,49.663,52.10037994576143,47.22562005423856,0.13283636895939704,1.7724578604102135,0.14526314796270035,0.12040958995609374,1.824185545255922,1.720730175564505,21807104,4.517386341094971,9.026148891448974
51.638999999999996,53.99674235233623,49.281257647663764,49.720000000000006,51.67714588112384,47.76285411887617,0.12074693087488408,1.7591833755373956,0.1301947095029481,0.11129915224682006,1.8184580986168095,1.6999086524579816,21970944,4.51636757850647,9.254433536529541
51.701,53.28564159985783,50.11635840014217,50.525999999999996,53.373936797051506,47.678063202948486,0.13443823466077445,1.7604049682617187,0.15485893019246696,0.11401753912908195,1.8033824373984737,1.7174274991249636,22134784,4.527322721481323,9.267734146118164
50.962999999999994,53.28097346835549,48.6450265316445,49.327000000000005,52.07835257646126,46.57564742353875,0.12284733438864348,1.7644698306918145,0.12942174419072622,0.11627292458656073,1.8118143033348664,1.7171253580487627,22298624,4.543170595169068,9.138169097900391
51.799,53.157119655995004,50.440880344004995,49.153999999999996,51.71528171039423,46.59271828960576,0.13876616563647984,1.755770170688629,0.1539021802062074,0.12363015106675226,1.7866808029112164,1.7248595384660417,22462464,4.5292520999908445,9.282064151763915
51.672000000000004,54.67240930541152,48.67159069458849,49.82199999999999,53.561889837949764,46.08211016205021,0.12734323702752587,1.7900059655308724,0.14665009153965153,0.10803638251540022,1.8303553503534649,1.74965658070828,22626304,4.530814981460571,9.265055942535401
51.33100000000002,53.80055643790541,48.86144356209462,48.118,51.4779220229047,44.758077977095304,0.1318375190719962,1.7815507978200913,0.14403416232777402,0.11964087581621838,1.8115166965141765,1.7515848991260061,22790144,4.498388624191284,9.20173921585083
52.338,54.1857272525998,50.490272747400205,48.716,52.42023325399468,45.01176674600532,0.12379144001752136,1.781368002295494,0.1427637424106156,0.10481913762442713,1.81114959649057,1.7515864081004182,22953984,4.5263927459716795,9.349325942993165
51.931999999999995,54.287049044075296,49.576950955924694,50.38799999999999,52.6646413859016,48.111358614098386,0.12498346883803602,1.775818684697151,0.14043353868966596,0.10953339898640609,1.8324794298319362,1.719157939562366,23117824,4.534293365478516,9.28808946609497
52.383,53.67915624058213,51.086843759417874,49.44500000000001,51.849359582092504,47.04064041790751,0.12448791656643148,1.7784761846065522,0.13623505082754106,0.1127407823053219,1.8256941914966522,1.7312581777164522,23281664,4.535293197631836,9.381009101867676
51.60699999999999,54.95397490280401,48.26002509719597,49.879,52.573800363663324,47.18419963633667,0.1317236121743917,1.768462310731411,0.15314563826674119,0.11030158608204226,1.8116474736405548,1.7252771478222673,23445504,4.520744276046753,9.242580986022949
51.187,54.291313289602066,48.08268671039793,49.24100000000001,51.514756583278,46.96724341672201,0.12602836452424523,1.7615378394722938,0.13344804148490266,0.1186086875635878,1.8059384201604878,1.7171372587840998,23609344,4.54175591468811,9.147220516204834
52.185,53.90030901006204,50.469690989937966,50.743,53.24487549650257,48.24112450349743,0.1340869314037263,1.7908175081014632,0.15047021486148016,0.11770364794597243,1.8243738162902672,1.7572611999126593,23773184,4.531724977493286,9.339726543426513
52.75200000000001,55.01638865921909,50.48761134078093,49.788000000000004,51.71975464280535,47.85624535719466,0.1353953307494521,1.7681660398840904,0.15497569039496242,0.11581497110394176,1.8028197728164672,1.7335123069517135,23937024,4.587754583358764,9.428204441070557
52.464999999999996,55.25119543463842,49.678804565361574,49.765,51.2286546723869,48.3013453276131,0.13430783767253157,1.760850390791893,0.149863090301357,0.11875258504370614,1.7954505109225831,1.726250270661203,24100864,4.572774934768677,9.368850994110108
52.32899999999999,53.9302148512926,50.72778514870739,49.36200000000001,52.01072346612477,46.713276533875245,0.12574871154502032,1.7553933516144753,0.1367277328648555,0.11476969022518513,1.7940279853268546,1.716758717902096,24264704,4.5557861328125,9.362317085266113
52.663,54.64139354022398,50.68460645977601,49.19100000000001,52.2718130420394,46.11018695796062,0.13394570043310522,1.7596749097108841,0.14814530552559474,0.11974609534061571,1.8007072228481131,1.7186425965736551,24428544,4.56596417427063,9.414938926696777
52.741,54.50071276065158,50.98128723934842,50.135,52.04860523619685,48.22139476380315,0.13133661774918434,1.7564401492476462,0.13928480310624067,0.12338843239212802,1.7850605658317726,1.7278197326635198,24592384,4.690626430511474,9.432967281341552
53.306000000000004,55.26570507985258,51.34629492014743,50.166999999999994,51.79450145929273,48.53949854070726,0.12422533715143798,1.7687090322375298,0.1352829255962109,0.11316774870666504,1.8062735847647182,1.7311444797103415,24756224,4.57751579284668,9.512210845947266
51.662,54.357180142402356,48.96681985759764,50.032000000000004,51.27805617850882,48.78594382149119,0.12289571743458508,1.7796468555927276,0.1334974454497564,0.11229398941941378,1.821264346769146,1.7380293644163092,24920064,4.5576904773712155,9.261013317108155


==> data/progress-starpilot-ppg_norm_0.1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps,train_init_value_ests_mean,train_ret_n_disc_mean
1.567,1.7326532523073421,1.4013467476926578,1.6700000000000004,1.9152753554680946,1.4247246445319062,0.9349044758826495,2.7074266880750657,1.410226728236514,0.45958222352878486,2.7077470487757904,2.707106327374341,16384,0.4804653987288475,1.4877930879592896
2.479,2.7025821996492567,2.2554178003507435,2.572,2.9724447527437463,2.171555247256254,0.20257028397172688,2.6251100659370423,0.22847404010581315,0.1766665278376406,2.6578652493838346,2.59235488249025,180224,1.1347085535526276,1.870086658000946
3.0229999999999997,3.315918077284417,2.7300819227155824,2.9290000000000003,3.181960471220308,2.6760395287796928,0.18999362466856834,2.523877704143524,0.21690585384909403,0.16308139548804265,2.579544852867446,2.4682105554196023,344064,1.2155521094799042,2.0863430738449096
3.325,3.7521123973850443,2.897887602614956,3.225,3.6811633479358026,2.7688366520641976,0.18903512880206105,2.4341526091098786,0.21341291922942815,0.16465733837469396,2.5333167335331748,2.3349884846865825,507904,1.3053950428962708,2.1598343729972838
4.340999999999999,4.953379784120932,3.728620215879067,3.969,4.496758467482995,3.4412415325170045,0.18541327752172945,2.345769840478897,0.20851838447922447,0.16230817056423444,2.442485596688819,2.249054084268975,671744,1.5888505578041077,2.6496145963668822
6.072,7.059520126377179,5.084479873622821,5.398000000000001,6.086299353479284,4.709700646520717,0.2168725866824388,2.200141893327236,0.2366282764803743,0.19711689688450332,2.3011549834586194,2.099128803195853,835584,1.8959363937377929,3.2926899671554564
7.729000000000001,8.5383633300317,6.919636669968303,7.213000000000001,8.441340750769102,5.9846592492309,0.22116194795817137,2.0942659109830855,0.24388990704833738,0.19843398886800537,2.1856385393604922,2.0028932826056787,999424,2.1076424598693846,3.749717450141907
9.744000000000002,10.839118258454311,8.648881741545692,9.161,10.158912320797775,8.163087679202224,0.21440061125904322,1.9860924705863,0.2367113839846,0.19208983853348643,2.048215318477741,1.9239696226948588,1163264,2.061542534828186,4.187497997283936
11.508,13.184757585341423,9.831242414658576,11.418000000000001,13.029383256708348,9.806616743291654,0.21857722476124763,1.9417102754116058,0.23644343081077474,0.20071101871172053,2.0267295876300637,1.8566909631931476,1327104,2.2688668251037596,4.418574738502502
12.817999999999998,14.431132356627934,11.204867643372062,12.929999999999998,14.339609875107291,11.520390124892705,0.20824418105185027,1.8950029015541077,0.22430208509995936,0.1921862770037412,1.9979055788912763,1.792100224216939,1490944,2.307902526855469,4.4660398960113525
15.524000000000001,17.439756769529996,13.608243230470006,14.550999999999998,15.802019184505175,13.299980815494822,0.1927560985088348,1.8466202571988106,0.2134268529418259,0.1720853440758437,1.940193498667078,1.7530470157305433,1654784,2.300662469863892,4.939126586914062
17.919,19.854125060558104,15.983874939441899,16.365000000000002,18.1485540361873,14.581445963812705,0.1920898329466581,1.8464632257819176,0.21240903433052793,0.17177063156278827,1.935403846886479,1.7575226046773562,1818624,2.4327555179595945,5.247114515304565
19.337,20.596508237368855,18.077491762631144,17.666,19.487774958659823,15.844225041340177,0.18060429785400628,1.8386868208646774,0.19614055669555908,0.16506803901245348,1.918200339472521,1.7591733022568337,1982464,2.387082648277283,5.318681621551514
20.358000000000004,21.899303344575628,18.81669665542438,21.405,23.153063213959953,19.65693678604005,0.17267183866351843,1.7999558925628663,0.18448101125542116,0.1608626660716157,1.8690077824845117,1.7309040026412208,2146304,2.3666486501693726,5.304186487197876
23.534,26.994055490884502,20.073944509115496,22.830000000000002,25.443201102096815,20.21679889790319,0.16475759465247392,1.7655255511403083,0.17687884082782623,0.1526363484771216,1.8405430115522576,1.690508090728359,2310144,2.4496650457382203,5.792647647857666
24.839000000000002,27.444534302211355,22.23346569778865,24.711,27.5651319170634,21.856868082936597,0.15984226427972315,1.7427060559391976,0.17127398533650517,0.14841054322294112,1.801274567154747,1.6841375447236482,2473984,2.465287923812866,5.849029588699341
25.052,28.123363866428072,21.980636133571927,25.806,28.842860879263323,22.76913912073668,0.15175989354029296,1.7484379038214684,0.16077809160115222,0.1427416954794337,1.8208277794973355,1.6760480281456012,2637824,2.395249056816101,5.738048505783081
26.468,30.611420808945187,22.324579191054813,24.894,29.254894862296037,20.53310513770396,0.15330943726003168,1.7272057712078095,0.1673257683112986,0.13929310620876476,1.8070273201386597,1.6473842222769592,2801664,2.4284289598464968,5.858858919143676
28.068000000000005,32.28054032621648,23.855459673783532,27.954999999999995,31.289895050822434,24.620104949177556,0.14285858515650032,1.7209751933813096,0.15028498478805233,0.13543218552494832,1.8150311350530182,1.626919251709601,2965504,2.4211364507675173,6.049342393875122
27.895999999999997,31.294085343248454,24.49791465675154,26.357999999999997,29.628577319067688,23.087422680932306,0.14365325123071668,1.6917467162013053,0.15053259979670824,0.1367739026647251,1.7767963830355713,1.6066970493670394,3129344,2.4016705751419067,5.914056348800659
30.145,33.453514016896406,26.836485983103593,28.024,30.829933712688167,25.218066287311835,0.13631789479404685,1.6911234438419342,0.14722923000292376,0.12540655958516994,1.7661528952977366,1.616093992386132,3293184,2.352896213531494,6.260035276412964
30.491000000000003,34.25109959974467,26.730900400255337,28.758999999999997,33.405560986363994,24.112439013635996,0.13529951609671115,1.7037576764822007,0.14988858336529678,0.1207104488281255,1.7515079875475317,1.6560073654168697,3457024,2.384673833847046,6.281328535079956
31.946999999999996,35.79699753246674,28.097002467533255,31.287,35.42729238097987,27.146707619020123,0.13633710667490956,1.6876209437847138,0.14731904279846728,0.12535517055135184,1.7360222039785267,1.639219683590901,3620864,2.418584442138672,6.454985618591309
32.629000000000005,35.85310127012165,29.40489872987836,29.674000000000007,32.16495242828923,27.18304757171078,0.1291768679395318,1.6900509908795356,0.13951490612704248,0.11883882975202109,1.7466046639609174,1.6334973177981538,3784704,2.437000346183777,6.51453857421875
33.228,37.621745099570525,28.834254900429475,31.628000000000004,35.195743824884296,28.06025617511571,0.12762529840692874,1.6767475947737693,0.13701028444083818,0.11824031237301928,1.7525300867622866,1.600965102785252,3948544,2.4035348415374758,6.547411251068115
32.257000000000005,36.566248310320496,27.947751689679514,31.875000000000007,35.093133775963956,28.656866224036055,0.12945586675778029,1.7153000488877297,0.13938013793272838,0.11953159558283219,1.7833681338765504,1.647231963898909,4112384,2.351830530166626,6.333049345016479
34.382999999999996,37.754462738930975,31.011537261069012,33.35,35.76493685217647,30.93506314782353,0.12712532142177219,1.704117551445961,0.1358370041698861,0.11841363867365827,1.7741786402871818,1.6340564626047402,4276224,2.4314318895339966,6.661364889144897
34.652,38.3203287747965,30.9836712252035,33.401,37.82914735527173,28.972852644728277,0.12531665340065956,1.6932224854826927,0.13201954064302687,0.11861376615829226,1.7687634072413179,1.6176815637240676,4440064,2.418300008773804,6.673818731307984
35.876999999999995,39.694297604326906,32.059702395673085,34.117000000000004,38.60558786256881,29.628412137431198,0.1202230476774275,1.6850171342492104,0.1267521830278375,0.1136939123270175,1.7517700602350699,1.618264208263351,4603904,2.4155546188354493,6.845216608047485
35.975,39.51965583660812,32.43034416339188,32.885,36.46730163442444,29.30269836557556,0.12030821908265346,1.700206458568573,0.1277696715092664,0.11284676665604051,1.7615132276180732,1.6388996895190728,4767744,2.417802333831787,6.824786233901977
36.206,40.8559896774079,31.55601032259211,36.182,41.192490594742196,31.171509405257808,0.11927297301590438,1.6972970232367515,0.12662568606921956,0.11192025996258918,1.747523469728927,1.647070576744576,4931584,2.392664074897766,6.85335340499878
36.148,41.071874084498916,31.22412591550109,34.62599999999999,37.34931856381143,31.90268143618855,0.11435660701245065,1.6919782727956771,0.11937383862895318,0.10933937539594812,1.747359160801761,1.6365973847895934,5095424,2.393871808052063,6.805674314498901
37.408,40.11950806747832,34.69649193252168,34.552,39.15264734575472,29.951352654245273,0.11585637815296648,1.6857110902667045,0.12216698982378235,0.10954576648215061,1.7274145641064358,1.6440076164269732,5259264,2.4249219417572023,7.00652928352356
36.856,40.24458141410237,33.46741858589763,35.505,39.69193264813276,31.318067351867242,0.11967758405953641,1.6850366428494454,0.12858255307327382,0.11077261504579898,1.7410364982867657,1.6290367874121252,5423104,2.439991283416748,6.915215682983399
36.583999999999996,39.43070405908306,33.73729594091693,35.273999999999994,39.64298889904746,30.905011100952528,0.11649943841621276,1.700667867064476,0.1257150519825797,0.1072838248498458,1.7466527032697705,1.6546830308591813,5586944,2.449931287765503,6.83150200843811
38.05499999999999,41.3974998130142,34.712500186985785,35.79,39.15219868538431,32.427801314615685,0.11488445494323965,1.6908920362591744,0.12327574049226306,0.10649316939421624,1.7441254620574964,1.6376586104608524,5750784,2.4832725048065187,7.021428346633911
38.283,41.87822474958104,34.687775250418966,36.370999999999995,39.909645079687984,32.83235492031201,0.11608484629541631,1.6793272823095322,0.12459653765387826,0.10757315493695435,1.7497254568474019,1.6089291077716625,5914624,2.4706018924713136,7.083213758468628
38.384,41.98123004546554,34.78676995453446,37.489999999999995,39.693465452418074,35.286534547581915,0.11654165405780074,1.6860875576734542,0.12590265090353045,0.10718065721207103,1.7598559869555193,1.6123191283913891,6078464,2.478810358047485,7.068928670883179
39.75899999999999,42.945485367924974,36.57251463207501,37.108,40.193283779492575,34.02271622050742,0.115540949255228,1.6714908927679062,0.12368978135670093,0.10739211715375506,1.7593337222456453,1.583648063290167,6242304,2.4840420961380003,7.294876766204834
39.32899999999999,42.547330157084566,36.11066984291542,37.361000000000004,42.11097147359855,32.611028526401455,0.11624959660693998,1.6775543540716171,0.1288812718241672,0.10361792138971275,1.77745923754876,1.5776494705944744,6406144,2.491363763809204,7.203885555267334
40.559999999999995,45.00828056669091,36.111719433309084,38.721,43.435470171716005,34.00652982828399,0.11616022894158957,1.6626371160149573,0.12544542072930978,0.10687503715386937,1.761553317753607,1.5637209142763078,6569984,2.512636160850525,7.391621255874634
41.315000000000005,45.14716453195841,37.4828354680416,37.346000000000004,41.60729839368238,33.08470160631763,0.11061302237212653,1.6788096323609352,0.11847494759218312,0.10275109715206994,1.7657934068225143,1.591825857899356,6733824,2.5060712575912474,7.516926574707031
40.864999999999995,44.38587560132419,37.3441243986758,38.758,42.156449058026325,35.35955094197368,0.11629295060411093,1.6872676342725754,0.1259707511376494,0.10661515007057247,1.7379617617172791,1.6365735068278717,6897664,2.5225839614868164,7.431528234481812
39.915,44.96224132571447,34.867758674285525,39.292,42.695832545822434,35.88816745417757,0.11009320663288229,1.6841401308774948,0.11735508532549427,0.1028313279402703,1.741241601460085,1.6270386602949045,7061504,2.5149911642074585,7.259823989868164
41.253,44.66637970346107,37.83962029653893,38.047000000000004,41.1211341870517,34.97286581294831,0.11881934655830258,1.7015355691313743,0.12859895647016364,0.10903973664644151,1.7501639084636895,1.652907229799059,7225344,2.4806099414825438,7.467359256744385
40.144999999999996,44.420612821573066,35.869387178426926,38.891999999999996,42.95535526381831,34.82864473618168,0.11217023152858015,1.7171035677194595,0.1190990131916711,0.1052414498654892,1.769579002241354,1.664628133197565,7389184,2.4976752758026124,7.276131868362427
42.226,44.47677408906358,39.975225910936416,39.99000000000001,43.81397437229907,36.16602562770095,0.11069913199171419,1.6981674030423164,0.11847172535948021,0.10292653862394817,1.767535559244691,1.6287992468399417,7553024,2.5140907526016236,7.616398715972901
42.893,45.996359631109485,39.78964036889052,39.040000000000006,42.35253679224851,35.727463207751505,0.10906585445627566,1.6747414574027062,0.11656689411956644,0.10156481479298488,1.73515144321003,1.6143314715953825,7716864,2.54088089466095,7.721467590332031
42.919,45.9280245927875,39.90997540721249,39.802,43.59927217881468,36.00472782118532,0.1186903368681669,1.713861273229122,0.12634670905552875,0.11103396468080506,1.7806137182933635,1.6471088281648807,7880704,2.525337243080139,7.731745004653931
41.172,43.157999999999994,39.186,38.81400000000001,42.63772645465128,34.990273545348735,0.11260211663320656,1.6989188998937608,0.12143583965953171,0.1037683936068814,1.7665887197472763,1.6312490800402453,8044544,2.512039828300476,7.425510597229004
42.803000000000004,46.04017484853692,39.56582515146309,39.926,43.422258571673446,36.42974142832656,0.1084798117168247,1.6798114344477653,0.11330653341175666,0.10365309002189275,1.7219203748313487,1.6377024940641818,8208384,2.5389819622039793,7.692569971084595
43.411,47.344068649286456,39.47793135071355,40.315,45.112485278768446,35.51751472123155,0.11316413795575495,1.672252595424652,0.1235615878735311,0.1027666880379788,1.7105868852435577,1.6339183056057465,8372224,2.5551397085189818,7.791031837463379
42.99399999999999,47.32977028911818,38.658229710881805,42.126999999999995,45.779911304699304,38.474088695300686,0.10751535585150115,1.6780730307102203,0.11494402999704957,0.10008668170595274,1.7184263050794513,1.6377197563409893,8536064,2.5605303764343263,7.7014573097229
43.669,47.135376926994525,40.20262307300547,39.724000000000004,44.29266763947653,35.15533236052348,0.11244345186278222,1.685150846838951,0.12108334060969282,0.10380356311587162,1.7075313552530242,1.662770338424878,8699904,2.566663074493408,7.810501194000244
42.39600000000001,45.91627328484594,38.87572671515407,43.19999999999999,46.88198044535817,39.51801955464181,0.10360360052436586,1.6917621821165085,0.10965940835095861,0.09754779269777311,1.740057548877491,1.643466815355526,8863744,2.54997878074646,7.606196689605713
43.451,47.261673037666704,39.6403269623333,40.45,44.68657172723418,36.213428272765825,0.11068452931940553,1.6968774572014809,0.1185073331375645,0.10286172550124657,1.7464093448904818,1.64734556951248,9027584,2.5658316612243652,7.775764799118042
44.137,48.512918303624964,39.76108169637504,40.985,44.996556431112495,36.973443568887504,0.11065141092985861,1.6996082842350007,0.11814301766652355,0.10315980419319368,1.7491961270110807,1.6500204414589206,9191424,2.5824527978897094,7.8852873802185055
44.297000000000004,48.46533791816355,40.12866208183646,41.821,46.01872902889169,37.623270971108305,0.11417001392692325,1.7032210052013397,0.12395461400096144,0.10438541385288505,1.727973955032435,1.6784680553702445,9355264,2.5503939390182495,7.896253395080566
42.095,45.77065300320909,38.41934699679091,41.04600000000001,45.28307493443296,36.80892506556705,0.11027593351900573,1.7086387515068053,0.11827932971627284,0.10227253732173863,1.7499312910712126,1.667346211942398,9519104,2.548301911354065,7.516801357269287
43.416,45.76151998499266,41.070480015007334,42.37,45.30544545171597,39.43455454828403,0.11239885995164511,1.705861459672451,0.12093195977313721,0.10386576013015301,1.762059812726385,1.6496631066185172,9682944,2.5740440130233764,7.751660585403442
44.815999999999995,48.04374596274242,41.58825403725757,42.440000000000005,46.301041310320315,38.578958689679695,0.1088360170833766,1.680126504600048,0.11510372224464316,0.10256831192211005,1.7340402343953518,1.6262127748047441,9846784,2.613980507850647,7.9925957202911375
44.193,48.6362286684347,39.7497713315653,41.366,45.75847128618959,36.97352871381041,0.11138973655179138,1.6987062767148018,0.1196548116527607,0.10312466145082205,1.7512264988813475,1.646186054548256,10010624,2.5694819688796997,7.868174409866333
43.824,46.77323108623248,40.87476891376752,41.736000000000004,46.616817964235096,36.85518203576491,0.10912130530923603,1.6882260367274284,0.11529320966343706,0.10294940095503499,1.7266225872885954,1.6498294861662615,10174464,2.5982619762420653,7.805652809143067
44.510000000000005,48.014237434877955,41.005762565122055,40.516000000000005,44.066194924226,36.965805075774014,0.11325988629832859,1.696222646534443,0.12253280325570186,0.10398696934095532,1.7575629185323387,1.6348823745365473,10338304,2.6094027757644653,7.934171056747436
45.80200000000001,48.707638656130534,42.89636134386948,41.202,44.563977989220035,37.84002201077996,0.10882019679993386,1.7101381555199624,0.11739369429365755,0.10024669930621018,1.782362584095637,1.6379137269442878,10502144,2.610443949699402,8.120255088806152
46.071000000000005,49.991909205783784,42.150090794216226,43.30800000000001,46.63865398983444,39.977346010165576,0.10513966660946605,1.7136843919754028,0.11502486412502874,0.09525446909390337,1.782502406352078,1.6448663775987276,10665984,2.595789647102356,8.158799505233764
45.376999999999995,47.64362767123319,43.1103723287668,43.111000000000004,46.77780910329404,39.44419089670597,0.10892483172938223,1.697005134820938,0.1154971018359231,0.10235256162284137,1.7460388820750392,1.647971387566837,10829824,2.6071125507354735,8.043609571456908
45.271,48.75674654844554,41.78525345155446,43.120000000000005,46.45190936251274,39.78809063748727,0.11101688276976343,1.7032156392931939,0.11983971496180292,0.10219405057772395,1.7548359211094362,1.6515953574769515,10993664,2.6137137413024902,8.024907445907592
45.61999999999999,49.610463632211165,41.629536367788816,41.898,45.29341396592522,38.50258603407479,0.11160809574648733,1.7080980852246284,0.12050118957397743,0.10271500191899724,1.7582266783093403,1.6579694921399164,11157504,2.6228755712509155,8.087934446334838
44.646,48.11800864054224,41.17399135945776,42.888999999999996,46.69442888515867,39.08357111484132,0.10577746918424961,1.708566389977932,0.11258799778279975,0.09896694058569948,1.7627055219504724,1.6544272580053916,11321344,2.636481189727783,7.9144737243652346
45.827000000000005,49.55210684410529,42.10189315589472,41.595,46.63870746574383,36.55129253425617,0.11125042811036105,1.6911349639296531,0.11644918022165213,0.10605167599906998,1.7600907794444434,1.6221791484148629,11485184,2.6223977327346804,8.103579902648926
45.129000000000005,47.81377354724752,42.44422645275249,43.879000000000005,46.78845166655162,40.96954833344839,0.11057772068306801,1.718392725288868,0.11673789816323679,0.10441754320289923,1.7977197007387802,1.6390657498389558,11649024,2.6318279266357423,7.9922802448272705
45.285999999999994,49.07702413603501,41.49497586396498,41.757,45.25903098215878,38.25496901784122,0.1092159687541425,1.71528003513813,0.11562589074385322,0.10280604676443177,1.782158351542904,1.6484017187333562,11812864,2.597968864440918,8.021589708328246
44.713,48.67072421980107,40.75527578019893,43.169000000000004,47.372456791737015,38.96554320826299,0.11047801617532962,1.7219159394502639,0.1164755955788519,0.10448043677180735,1.7966743257133087,1.6471575531872191,11976704,2.593694233894348,7.920012140274048
45.717,49.86653985400791,41.56746014599209,43.044,46.43578183260657,39.65221816739342,0.10984949003905053,1.711025807261467,0.11786276496579626,0.10183621511230481,1.7809153435050888,1.6411362710178452,12140544,2.610955023765564,8.074472570419312
45.88399999999999,49.31181621444323,42.45618378555675,43.67999999999999,46.12504805678743,41.23495194321256,0.11182914841920136,1.7147308170795441,0.12014490079417224,0.10351339604423047,1.7789774319295597,1.6504842022295285,12304384,2.64234037399292,8.110301876068116
46.480000000000004,50.37057065223086,42.58942934776915,43.92199999999999,46.34076745471737,41.50323254528261,0.10680118566378946,1.7142563730478286,0.11374563231424886,0.09985673901333006,1.791040959081876,1.6374717870137812,12468224,2.662066602706909,8.220296716690063
46.65,49.905361731052324,43.39463826894767,43.699,46.768144669122,40.629855330877994,0.10993058830499644,1.7202150464057921,0.1169889533203429,0.10287222328964998,1.797460023523384,1.6429700692882003,12632064,2.6254596948623656,8.234339809417724
47.11,50.619076801667354,43.600923198332644,43.712999999999994,47.57842119309138,39.84757880690861,0.1121053284965455,1.7219481363892555,0.11691287128491895,0.10729778570817206,1.7995139362829047,1.6443823364956063,12795904,2.626919913291931,8.298635387420655
44.642,48.494191064835704,40.7898089351643,41.355,44.9821152449295,37.72788475507049,0.10419705975800746,1.7269973024725913,0.11124108102201286,0.09715303849400206,1.7896379240403915,1.6643566809047912,12959744,2.6389068603515624,7.903779792785644
44.948,48.22963313001316,41.66636686998684,43.245000000000005,46.74013733635748,39.74986266364253,0.10895308936014766,1.7321249470114708,0.11600138620911915,0.10190479251117618,1.7946250111526154,1.6696248828703262,13123584,2.621314454078674,7.934242248535156
45.163,49.05611456291746,41.269885437082536,42.068000000000005,46.181137002337756,37.954862997662254,0.11110319681465622,1.7505374610424043,0.11843625695382101,0.10377013667549143,1.8130301282570451,1.6880447938277634,13287424,2.621697497367859,7.973882579803467
46.451,51.235193662468106,41.666806337531895,42.28699999999999,46.35458908937468,38.21941091062531,0.10868599191308019,1.725532503426075,0.11631067276062866,0.10106131106553172,1.7883721844207163,1.6626928224314335,13451264,2.6267493963241577,8.210992527008056
46.63600000000001,50.81460550901854,42.45739449098148,44.118,47.63864425922302,40.59735574077698,0.1085048548877239,1.7090087085962296,0.11743455644387722,0.09957515333157059,1.758919979607832,1.659097437584627,13615104,2.6548980712890624,8.230753326416016
48.119,52.3064465966744,43.9315534033256,43.708999999999996,47.85121064167432,39.56678935832567,0.10469769462943071,1.7186114013195037,0.11486644601190926,0.09452894324695216,1.7677502500536162,1.6694725525853913,13778944,2.6501404285430907,8.457613277435303
47.904999999999994,51.989037830383054,43.820962169616934,45.001999999999995,50.286720995473644,39.71727900452635,0.10707646952942007,1.7063069120049477,0.11386033212811313,0.10029260693072702,1.7842578792739319,1.6283559447359635,13942784,2.6667980432510374,8.41456971168518
47.39,50.49204448710846,44.28795551289154,44.472,47.4325735930728,41.5114264069272,0.10690266918390985,1.714155076444149,0.11518657281047003,0.09861876555734968,1.7696411265108816,1.6586690263774166,14106624,2.6764446020126345,8.349712944030761
46.028,49.21367669420486,42.84232330579514,44.19500000000001,46.4175762079173,41.972423792082715,0.11160627901554103,1.7112932994961738,0.12261451436631712,0.10059804366476494,1.7764573203022545,1.6461292786900932,14270464,2.672367310523987,8.117018461227417
47.892,51.362569982005844,44.42143001799416,43.828,47.955398211949024,39.70060178805098,0.11387098757550118,1.7032797783613205,0.12519787535080262,0.10254409980019973,1.764988551215949,1.6415710055066919,14434304,2.6811644315719603,8.425104713439941
46.559999999999995,49.600763062127655,43.519236937872336,45.289,49.06502025947955,41.51297974052045,0.11048432877287266,1.7192255318164826,0.1187522422463052,0.10221641529944012,1.7771194627538989,1.6613316008790664,14598144,2.6834457397460936,8.218959426879882
47.074000000000005,49.62901545983582,44.51898454016419,43.303000000000004,46.24127517431571,40.3647248256843,0.1136576269753277,1.7397409841418265,0.12273110820254457,0.10458414574811084,1.7885359300616994,1.6909460382219537,14761984,2.6756762504577636,8.30816683769226
48.163,51.471555727201824,44.85444427279817,45.99400000000001,49.64196162260516,42.346038377394855,0.10839303834363814,1.7271763518452645,0.11715008945454813,0.09963598723272815,1.7733694184867885,1.6809832852037405,14925824,2.6584547996520995,8.467332458496093
47.414,50.59961516822105,44.22838483177895,44.372,48.04384912544075,40.70015087455925,0.10959938252344721,1.7138329029083252,0.11742107069055209,0.10177769435634233,1.771975174905663,1.6556906309109876,15089664,2.6643788814544678,8.36023588180542
47.098,49.73500511944896,44.46099488055104,44.403,47.171869986113464,41.634130013886534,0.10970282386988395,1.7151265382766723,0.11771042586168608,0.10169522187808182,1.754029477821709,1.6762235987316356,15253504,2.708378767967224,8.300986814498902
48.14200000000001,51.72094621362211,44.56305378637791,44.522000000000006,48.4848671438745,40.55913285612551,0.10824315492063756,1.7139959037303925,0.12034396865812819,0.09614234118314693,1.7469122564729382,1.6810795509878467,15417344,2.684122848510742,8.44862403869629
48.343,50.56762154084689,46.118378459153114,45.611999999999995,48.895610208292084,42.328389791707906,0.10359337227419016,1.713960838317871,0.11231208143816566,0.09487466311021465,1.7647885842016924,1.6631330924340497,15581184,2.6806997060775757,8.500252723693848
47.908,51.188929136692835,44.62707086330717,44.297999999999995,47.26088980557832,41.33511019442167,0.10969778858125209,1.7263358756899834,0.11695664995084303,0.10243892721166116,1.773055932119822,1.6796158192601447,15745024,2.7032329559326174,8.443710565567017
47.39699999999999,50.661984073468034,44.13201592653195,44.888,46.972076774017694,42.8039232259823,0.10677794786170118,1.7292886167764663,0.11480934992620961,0.09874654579719275,1.7613931284402777,1.6971841051126548,15908864,2.670236611366272,8.35266547203064
48.951,52.44856901290025,45.45343098709975,47.873999999999995,52.342279758475286,43.405720241524705,0.10413931468501683,1.7191808998584748,0.11110100208042745,0.09717762728960622,1.742578111442729,1.6957836882742205,16072704,2.662946176528931,8.599144887924194
47.81399999999999,51.69257499605202,43.93542500394796,45.791,50.40406286538564,41.17793713461435,0.10913476310670374,1.7186640352010727,0.11597827050901134,0.10229125570439614,1.7567800840774879,1.6805479863246575,16236544,2.7051658153533937,8.413166952133178
47.959,51.07307915763232,44.844920842367685,46.601,49.06619958624043,44.13580041375957,0.1083528920076787,1.7062842711806296,0.11511732180943901,0.10158846220591838,1.7321468626326784,1.680421679728581,16400384,2.7062230348587035,8.43169903755188
49.97099999999999,53.38306814117185,46.55893185882813,46.91099999999999,49.726515760921956,44.09548423907802,0.10809213258326049,1.6993530526757241,0.11666121616289303,0.09952304900362795,1.7257828731664324,1.6729232321850158,16564224,2.724643015861511,8.761542129516602
46.821000000000005,49.04505238247664,44.59694761752337,43.926,47.305367396422,40.546632603578004,0.10768973417580122,1.7031897559762001,0.11549603158509038,0.09988343676651205,1.7495348861951512,1.6568446257572491,16728064,2.7146373987197876,8.249021959304809
48.657,52.133509887804145,45.18049011219585,44.40899999999999,47.3288577020122,41.48914229798778,0.10881164362654086,1.7300023928284645,0.11653579909089079,0.10108748816219093,1.7741208174925378,1.6858839681643911,16891904,2.7095895767211915,8.541303825378417
47.938,50.87984227993277,44.99615772006724,44.187000000000005,46.023012254861065,42.350987745138944,0.11402393793687222,1.72196456938982,0.1252531754717346,0.10279470040200986,1.7815465973297167,1.6623825414499234,17055744,2.742934966087341,8.449827480316163
49.159000000000006,52.505148382842584,45.81285161715743,45.643,48.67937300080211,42.60662699919789,0.10745322043076153,1.7129083037376405,0.11740570918334226,0.0975007316781808,1.7761871321524585,1.6496294753228224,17219584,2.742045783996582,8.616113090515137
50.421,53.76006409043013,47.08193590956987,46.398,50.52428355787627,42.27171644212374,0.10777267776429651,1.7127116575837136,0.1169439994999886,0.09860135602860443,1.7657109301503584,1.6597123850170687,17383424,2.758354353904724,8.847361516952514
50.03000000000001,53.57983661595855,46.48016338404147,46.424,49.7963113735241,43.0516886264759,0.10218220474198456,1.7111234441399574,0.10678132785373308,0.09758308163023603,1.765344274350705,1.6569026139292098,17547264,2.7037086486816406,8.7526846408844
49.738,53.08721423620526,46.388785763794736,45.387,49.5462043710306,41.2277956289694,0.10837767729535694,1.6915680333971976,0.11934712553610394,0.09740822905460994,1.7412574762196509,1.6418785905747444,17711104,2.709967088699341,8.723558902740479
48.929,52.10326668696882,45.75473331303118,45.876,49.84224810116563,41.909751898834365,0.10852823648601766,1.7155563563108445,0.116832717357941,0.10022375561409431,1.77048690434971,1.660625808271979,17874944,2.7159062385559083,8.5864098072052
48.685,51.55781134082975,45.81218865917025,45.707,48.85418302613623,42.55981697386377,0.10902398452162736,1.7268504694104194,0.11969425689080741,0.0983537121524473,1.7801942279325684,1.6735067108882704,18038784,2.7180442333221437,8.56201868057251
49.861000000000004,53.212102654351256,46.50989734564875,45.686,48.580433277862866,42.791566722137134,0.109440653771162,1.6951425313949584,0.11525081435211443,0.10363049319020956,1.7679189803886934,1.6223660824012234,18202624,2.727540397644043,8.750203132629395
48.431000000000004,53.347497635512504,43.514502364487505,46.639,50.52864124309685,42.749358756903156,0.10723196417093273,1.7137490451335906,0.11790916575784938,0.09655476258401607,1.7749340693120303,1.6525640209551509,18366464,2.733138823509216,8.520542860031128
48.546,52.6769834180253,44.4150165819747,46.446,48.79018514627151,44.101814853728484,0.10807040194049475,1.7099769696593285,0.11445639582632401,0.10168440805466548,1.7579041083000073,1.6620498310186498,18530304,2.7171093225479126,8.557414245605468
48.835,52.888860505740176,44.781139494259826,46.091,50.1548613411385,42.0271386588615,0.10789680620655413,1.708646075427532,0.1166720874027347,0.09912152501037357,1.7760667632842309,1.6412253875708334,18694144,2.717641067504883,8.593509674072266
50.128,53.34534611131597,46.91065388868403,47.63800000000001,51.273312366221106,44.00268763377892,0.10643725283443924,1.702346807718277,0.11380797660450084,0.09906652906437763,1.7717300800546347,1.6329635353819194,18857984,2.754921722412109,8.79071569442749
48.98,52.545391984060096,45.4146080159399,45.69,49.58703733623377,41.792962663766225,0.10340142035856839,1.7078141197562218,0.1092101775127418,0.09759266320439498,1.7759990475009122,1.6396291920115313,19021824,2.737704873085022,8.613679695129395
48.79600000000001,51.67906156715392,45.91293843284609,44.89,49.24797659470539,40.53202340529461,0.10962798604741689,1.7082798227667808,0.11734954029660281,0.10190643179823096,1.7686622339108706,1.647897411622691,19185664,2.7469852209091186,8.569088029861451
49.071,52.31377489197138,45.82822510802862,45.702000000000005,48.54214717928491,42.8618528207151,0.10911888396367424,1.7273364424705506,0.11727213181816779,0.10096563610918069,1.7953856379913338,1.6592872469497675,19349504,2.784500312805176,8.642656612396241
48.943,52.48979869741715,45.396201302582845,47.483999999999995,50.929655815661214,44.038344184338776,0.10907191410660737,1.7027122259140015,0.11641865652909152,0.10172517168412322,1.776980297580616,1.628444154247387,19513344,2.746112585067749,8.607304000854493
49.129000000000005,52.86062551711718,45.39737448288283,45.339,47.08419597753375,43.593804022466244,0.1113684810698032,1.7169100627303124,0.11930398811901613,0.10343297402059026,1.7894321838034375,1.6443879416571874,19677184,2.740023303031921,8.637450742721558
48.71399999999999,52.06669801801474,45.36130198198524,47.260000000000005,51.43893048518398,43.08106951481603,0.10662331739440556,1.7036301657557487,0.11237315614776362,0.1008734786410475,1.7594455370463689,1.6478147944651285,19841024,2.7347429275512694,8.567445659637452
48.74999999999999,51.96196824392769,45.53803175607229,47.119,49.50289785855015,44.73510214144985,0.1075192500837147,1.7080752700567245,0.116522866007957,0.0985156341594724,1.7726390991325498,1.6435114409808993,20004864,2.7429033517837524,8.5863440990448
49.498,52.23051459282471,46.765485407175284,47.075,50.31002782059135,43.839972179408655,0.11358440760523078,1.7095202937722207,0.12597097584934264,0.10119783936111892,1.7710385876773584,1.648001999867083,20168704,2.7960335493087767,8.697647094726562
49.786,52.23332997366518,47.338670026334825,46.14,50.022136009982134,42.25786399001787,0.11074803965166206,1.706819123029709,0.11820100073205171,0.10329507857127242,1.7758935129436564,1.6377447331157615,20332544,2.7623764991760256,8.732770776748657
49.257999999999996,52.116086072881636,46.399913927118355,46.13,48.19163527327217,44.068364726727836,0.10673778671771286,1.719060491025448,0.11356288054396997,0.09991269289145575,1.7823288532072625,1.6557921288436332,20496384,2.7682895183563234,8.649825859069825
48.486000000000004,51.33238788642729,45.63961211357272,46.725,52.09113874214971,41.35886125785029,0.11155043309554455,1.7203620955348016,0.1222822764030047,0.1008185897880844,1.7646739808428833,1.6760502102267198,20660224,2.757039475440979,8.535226678848266
50.099000000000004,53.04942183424676,47.14857816575325,47.0,49.97877155888128,44.02122844111872,0.10811552507802842,1.7058574214577675,0.11864863805136962,0.09758241210468722,1.764310556422291,1.647404286493244,20824064,2.7589277982711793,8.77765188217163
50.146,52.986088731008245,47.30591126899176,45.89300000000001,49.118107905171556,42.66789209482846,0.108666883315891,1.7143654122948646,0.11625967627733558,0.10107409035444642,1.7607920097115304,1.6679388148781988,20987904,2.768465256690979,8.787455654144287
49.614999999999995,52.849097246528,46.38090275347199,47.708999999999996,51.39425833558517,44.02374166441482,0.10409491509199138,1.7175773546099662,0.11173946591266704,0.09645036427131573,1.7646444906639858,1.6705102185559466,21151744,2.7590130090713503,8.705665779113769
49.06099999999999,52.5234657399027,45.59853426009729,46.79800000000001,51.29940155951456,42.29659844048546,0.11059981128200884,1.711136332154274,0.11764586937322825,0.10355375319078942,1.7744521859717657,1.6478204783367825,21315584,2.776542806625366,8.626763582229614
51.874,54.76967677754269,48.97832322245731,48.275,51.18602816887779,45.36397183112221,0.10419996436685319,1.7035825923085213,0.11115288137824644,0.09724704735545994,1.7718870263688604,1.6352781582481821,21479424,2.768954706192017,9.079110050201416
50.132,52.69399843871927,47.570001561280726,47.65599999999999,51.25689766586055,44.055102334139434,0.11360460994765158,1.7147477209568023,0.1233908695794036,0.10381835031589956,1.7761074498635092,1.6533879920500953,21643264,2.7836407899856566,8.808043670654296
51.92500000000001,54.94747332494433,48.90252667505569,47.428,51.14289649923116,43.71310350076883,0.10747659420594569,1.702618795633316,0.118017394667579,0.09693579374431237,1.76897396780895,1.6362636234576822,21807104,2.7948286056518556,9.101902961730957
51.36900000000001,54.27299190770223,48.465008092297786,48.049,51.28828526067094,44.80971473932906,0.11023699743673201,1.7168607965111733,0.11631192780707465,0.10416206706638938,1.7948845572541836,1.638837035768163,21970944,2.797076869010925,8.996868228912353
50.586,54.18047687431704,46.99152312568296,48.648999999999994,52.38508739191148,44.912912608088504,0.1066179301589727,1.7198088079690934,0.11487437655971841,0.09836148375822698,1.7890126365047028,1.650604979433484,22134784,2.7869178295135497,8.863676977157592
50.065999999999995,53.34933123519391,46.78266876480608,48.51199999999999,53.38684317696477,43.63715682303522,0.10615942003205417,1.7035147070884704,0.11804340433129552,0.09427543573281282,1.7656935347626563,1.6413358794142845,22298624,2.767808699607849,8.785837364196777
50.325,53.42084964105172,47.22915035894829,48.2,52.29797999019029,44.10202000980971,0.11003468781709666,1.6953565940260886,0.11792843516084997,0.10214094047334335,1.7675952011138767,1.6231179869383006,22462464,2.7801079750061035,8.815996551513672
51.010999999999996,53.736408042844225,48.285591957155766,47.73299999999999,51.219009322993834,44.246990677006146,0.11278748931363222,1.7040728121995925,0.12052733567750214,0.10504764294976231,1.7805837521925758,1.6275618722066092,22626304,2.7879558563232423,8.941898250579834
50.925,54.51526809583908,47.33473190416091,49.353,53.053883813361345,45.65211618663866,0.1076087110675871,1.7162805259227754,0.11414016685105524,0.10107725528411896,1.8006609936229145,1.6319000582226362,22790144,2.806325173377991,8.928834772109985
50.861,54.54684169491854,47.17515830508145,47.535000000000004,51.09014908266869,43.97985091733132,0.1055291902273893,1.714863009750843,0.1122245324906727,0.0988338479641059,1.7895744024254923,1.6401516170761938,22953984,2.814614272117615,8.90887155532837
50.535,53.99317654263052,47.07682345736947,46.30499999999999,49.93005517199393,42.67994482800606,0.10701853455975648,1.7210056707262993,0.1182999731911771,0.09573709592833585,1.800489029287651,1.6415223121649476,23117824,2.8189221382141114,8.869027042388916
52.06699999999999,54.444974137790396,49.68902586220959,47.669000000000004,50.44866346883936,44.88933653116065,0.10731492117047306,1.7232524856925011,0.11317475727142812,0.101455085069518,1.8095720389753953,1.636932932409607,23281664,2.7906995534896852,9.09556884765625
51.57900000000001,54.31179874853602,48.846201251463995,48.697,52.946327123204334,44.44767287679567,0.10705163087695835,1.716320487856865,0.11902987771998387,0.09507338403393283,1.8011173133803986,1.6315236623333313,23445504,2.797150421142578,9.02281904220581
52.123000000000005,56.09896038712662,48.14703961287339,47.614000000000004,50.608352016714136,44.61964798328587,0.11197911817580457,1.7173153325915336,0.1209235602778495,0.10303467607375963,1.7769920698765393,1.6576385953065278,23609344,2.7848029851913454,9.12190613746643
50.889,53.01481490257266,48.763185097427346,48.074999999999996,51.68121754751429,44.468782452485705,0.11136299045756455,1.7043262735009193,0.11811531212297145,0.10461066879215765,1.7796684772998177,1.6289840697020208,23773184,2.797808384895325,8.926965045928956
50.666999999999994,53.098888360924484,48.235111639075505,48.556000000000004,52.5494000550909,44.56259994490911,0.1113271550275385,1.7049961313605309,0.12448942760585732,0.09816488244921967,1.7783467447324022,1.6316455179886595,23937024,2.786780095100403,8.879269695281982
50.42900000000001,53.016456086583894,47.841543913416125,46.652,50.08601456024869,43.21798543975131,0.10977507242932912,1.7047391638159752,0.11854941451067019,0.10100073034798804,1.761730420822487,1.6477479068094634,24100864,2.8117843151092528,8.84472198486328
51.593,54.01008109090283,49.17591890909718,49.642,52.68268018706342,46.60131981293659,0.10405326075851913,1.7011491164565087,0.11231191822197775,0.09579460329506051,1.7819606726759827,1.6203375602370347,24264704,2.808264446258545,9.02743902206421
51.153999999999996,53.894708667479996,48.41329133252,48.126999999999995,52.25530243562653,43.99869756437346,0.11034477045759554,1.6910780280828477,0.115642604178085,0.10504693673710608,1.772087302559341,1.6100687536063543,24428544,2.822623610496521,8.9545729637146
50.933,53.4150114826487,48.4509885173513,48.090999999999994,51.142807497205546,45.03919250279444,0.10638911491259928,1.6935334265232087,0.11583716545191922,0.09694106437327935,1.7506903546885584,1.636376498357859,24592384,2.7981061935424805,8.910400104522704
50.818999999999996,53.88600978152988,47.75199021847011,46.943999999999996,50.09398158724777,43.79401841275222,0.1146930902265012,1.698800277709961,0.12340960001904808,0.10597658043395433,1.7544346573767589,1.643165898043163,24756224,2.7994298934936523,8.90521469116211
51.742,55.22182700719446,48.26217299280553,47.744,51.92270362672444,43.56529637327556,0.10873113470152015,1.6981039270758629,0.11506064541092614,0.10240162399211417,1.7690445822188772,1.6271632719328486,24920064,2.8281850099563597,9.075552988052369


==> data/progress-starpilot-ppo.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.614,1.8267063703794506,1.4012936296205496,1.591,1.7398254010577496,1.4421745989422503,0.6940435856580736,2.7077177315950394,0.7883522854074209,0.5997348859087263,2.708074193502916,2.707361269687163,16384
3.015,3.307549141171189,2.7224508588288114,2.8460000000000005,3.1744874426823655,2.5175125573176356,0.18744700066745276,2.517392129699389,0.2081615118527472,0.16673248948215832,2.5603221620145336,2.4744620973842446,180224
3.912,4.234886977129769,3.589113022870231,3.5779999999999994,3.897993749938963,3.258006250061036,0.19090798708299794,2.3787696341673534,0.21874799201610653,0.16306798214988935,2.427701848250373,2.329837420084334,344064
4.909000000000001,5.292860651799582,4.525139348200419,4.006,4.418315413245733,3.593684586754267,0.18498907340690493,2.3293497105439505,0.21032908257213034,0.15964906424167952,2.380377416927286,2.2783220041606147,507904
6.077,6.838919287063925,5.315080712936075,5.095,5.771154568127732,4.418845431872268,0.18515512465188894,2.271051744620005,0.19929532275489326,0.17101492654888462,2.309423003936041,2.2326804853039692,671744
6.662999999999999,7.324997734135094,6.001002265864905,5.974,6.827547889693367,5.120452110306633,0.20830034104486303,2.2087107698122663,0.2392958180116151,0.17730486407811097,2.2452699316414475,2.172151607983085,835584
7.5569999999999995,8.603384728481833,6.510615271518166,6.542,7.094771200407546,5.989228799592453,0.20104146022349595,2.188242464264234,0.2235964878854021,0.1784864325615898,2.2197773430391585,2.1567075854893094,999424
8.024999999999999,8.517122952116642,7.532877047883355,7.237,7.813455549023513,6.660544450976487,0.2283508151148756,2.1398285448551175,0.252246488377202,0.2044551418525492,2.190179094235068,2.089477995475167,1163264
8.921000000000001,9.695550837582662,8.14644916241734,8.301,8.91131876916903,7.69068123083097,0.23872245227297145,2.119980056087176,0.26661643948129815,0.21082846506464475,2.1542062285911108,2.0857538835832417,1327104
9.610999999999999,10.68837133802603,8.533628661973967,8.768,9.8144110091164,7.7215889908836015,0.24570262239625054,2.078118909398715,0.2744020909930877,0.21700315379941337,2.1137231603607383,2.0425146584366916,1490944
10.183,11.243340039798554,9.122659960201446,9.4,10.744670963470247,8.055329036529754,0.24856904974828162,2.0515005772312485,0.2827665114733576,0.2143715880232057,2.085699784844393,2.017301369618104,1654784
11.306999999999999,12.182774514358576,10.431225485641422,10.275,11.364157931615063,9.185842068384938,0.2750037145490447,2.023085144162178,0.31580423601321383,0.23420319308487558,2.082942797316681,1.9632274910076755,1818624
11.914,13.361378319583377,10.466621680416623,10.858,12.016385082776882,9.69961491722312,0.27523180904487765,2.0274334688981375,0.3129827180535571,0.2374809000361982,2.069696588208366,1.9851703495879087,1982464
12.976999999999999,14.473295759534189,11.480704240465808,11.144,12.266953249249497,10.021046750750504,0.3026367127895354,2.008699855208397,0.3634246226585124,0.24184880292055846,2.0453851595753463,1.9720145508414475,2146304
13.153,14.942139737415722,11.363860262584279,12.328,14.444274084328399,10.2117259156716,0.3216793524101376,1.9807007218400634,0.3709514420124105,0.27240726280786476,2.028656141161059,1.9327453025190677,2310144
13.839000000000002,15.327559370666823,12.350440629333182,12.384,13.605697180155541,11.16230281984446,0.3717616633201638,1.965417825678984,0.4349460727572143,0.3085772538831133,2.0173351725981457,1.9135004787598224,2473984
14.102999999999998,15.971261491333586,12.23473850866641,13.131,15.137307304477556,11.124692695522445,0.3896781697248419,1.9731788684924443,0.47512016662183304,0.3042361728278508,2.0238915092767433,1.9224662277081452,2637824
15.001999999999999,17.15945590916709,12.844544090832908,13.13,15.297547000643817,10.962452999356184,0.4091792754208048,1.9623844121893246,0.4829434868473763,0.33541506399423326,2.0231610772660487,1.9016077471126005,2801664
15.758,17.833571246669216,13.682428753330784,14.079000000000002,16.00781025505362,12.150189744946385,0.4096027353778481,1.9506463328997294,0.4731843596285429,0.3460211111271533,1.9924411449444497,1.9088515208550092,2965504
16.616999999999997,18.39358126749102,14.840418732508976,14.364999999999998,15.894204041323457,12.83579595867654,0.44019010197371244,1.953478419284026,0.537602409463289,0.3427777944841359,1.9837789049229748,1.9231779336450772,3129344
15.695999999999998,17.168692771761982,14.223307228238012,14.708999999999998,16.5124547402139,12.905545259786095,0.48627099245786665,1.9553308859467506,0.5883681096080363,0.384173875307697,2.006220590740213,1.9044411811532882,3293184
18.273999999999994,20.579624427351508,15.96837557264848,15.137,17.5708490092855,12.703150990714501,0.4954009308169286,1.946677600840728,0.5964315164879815,0.39437034514587566,1.994403196798522,1.898952004882934,3457024
16.603,18.835483146632917,14.370516853367088,15.367,17.0364912398692,13.6975087601308,0.5069613281637431,1.9711508368452388,0.6258750786801093,0.38804757764737685,2.0235532803511114,1.9187483933393665,3620864
17.482,19.93684337585924,15.027156624140757,15.702000000000002,17.9247901385421,13.479209861457903,0.5285938675204913,1.9489039952556293,0.7071824878751469,0.35000524716583575,2.0315659464245495,1.866242044086709,3784704
18.249000000000002,20.772657861121434,15.72534213887857,16.911,19.362091389565066,14.459908610434937,0.5620457409570615,1.955697558323542,0.7365352073739975,0.38755627454012553,2.0257664868054093,1.8856286298416747,3948544
18.038999999999998,19.750236102938455,16.32776389706154,15.542000000000002,17.69006796912947,13.393932030870532,0.6091741316020489,1.9483871286114058,0.8397345923365156,0.37861367086758224,2.015279681918554,1.8814945753042578,4112384
19.747,21.843835949710897,17.650164050289103,16.517000000000003,19.165411033053594,13.86858896694641,0.5599400194982688,1.9422576427459712,0.7097725572692626,0.41010748172727496,2.01288114656888,1.8716341389230626,4276224
19.645000000000003,21.57016103222562,17.719838967774386,17.761000000000003,20.60344771279966,14.918552287200345,0.6294611817846697,1.9355081806580223,0.8206269571147464,0.43829540645459303,2.009383128410067,1.8616332329059777,4440064
19.186,21.47483463797628,16.89716536202372,17.153,19.567295135230985,14.738704864769014,0.6449441052973272,1.9290920361876485,0.7732029779036698,0.5166852326909845,1.9786695799814797,1.8795144923938172,4603904
19.296,21.971444635943715,16.620555364056283,17.876,19.87592599863095,15.876074001369052,0.7152887805054586,1.9345079933603604,0.957957984993736,0.4726195760171813,1.9881870682542182,1.8808289184665026,4767744
20.586999999999996,22.645329662614806,18.528670337385186,18.502,20.200780739236233,16.803219260763765,0.7474568155904611,1.931227106352647,0.9318263059555553,0.5630873252253669,1.9820126500684805,1.8804415626368134,4931584
20.347999999999995,22.27117861884953,18.424821381150462,18.078999999999997,19.196331195304236,16.96166880469576,0.7416097997377316,1.936273427804311,0.9241747170166125,0.5590448824588506,2.016740054297389,1.8558068013112334,5095424
20.329,21.93767927194951,18.720320728050492,18.150000000000002,20.159164005251938,16.140835994748066,0.8554796576499939,1.905112029612064,0.9923337402738056,0.7186255750261822,1.9601444876807348,1.8500795715433933,5259264
21.131,23.572435848020586,18.689564151979415,19.854,21.545113242807826,18.162886757192172,0.8257260769605637,1.9094180613756184,1.0361464741728301,0.6153056797482972,1.9582497957259781,1.8605863270252587,5423104
20.942999999999998,23.292821482581175,18.59317851741882,18.225,20.26446684209379,16.185533157906214,0.7933323708673318,1.9326617111762363,0.8976785059797896,0.6889862357548739,1.9775089504690517,1.8878144718834209,5586944
22.015,23.71583655887331,20.31416344112669,18.884,20.441865205979003,17.326134794020998,0.8489704879621666,1.9424272179603577,1.011630582229355,0.6863103936949781,1.978698529389974,1.9061559065307414,5750784
21.361000000000004,24.242285997605933,18.479714002394076,19.022,21.020418374615282,17.023581625384715,0.8560942210257053,1.9375899920860928,0.9831628379887131,0.7290256040626976,1.9764914646133982,1.8986885195587875,5914624
22.372999999999998,24.814278558460707,19.93172144153929,19.736,21.682012332951672,17.78998766704833,0.8093988202512264,1.9315839742620784,0.9112542726310762,0.7075433678713767,1.949716361320765,1.9134515872033917,6078464
21.232,22.966253729994545,19.497746270005454,19.72,22.28125750364933,17.15874249635067,0.8393789028127987,1.9499672805269561,0.9269507728209536,0.7518070328046438,1.9824808410713222,1.91745371998259,6242304
22.793,25.20457230868162,20.38142769131838,19.284,21.124919335549496,17.443080664450502,0.8258490122854708,1.9620860874652863,0.9483295113045767,0.703368513266365,2.0054416344676436,1.9187305404629293,6406144
20.52,22.58877258295831,18.45122741704169,18.332,20.289752793383272,16.37424720661673,0.8586296933392685,1.967654914657275,1.0538607105248026,0.6633986761537346,2.0033086371837774,1.9320011921307727,6569984
21.504,23.63450322693959,19.373496773060413,19.575,20.803431927295932,18.346568072704066,0.7678066633641719,1.9766203249494232,0.9306039554176039,0.60500937131074,2.0066789678241888,1.9465616820746574,6733824
21.619,23.485400010715814,19.752599989284185,19.040999999999997,20.123298018107764,17.95870198189223,0.7903721794486046,1.9680038467049603,0.941989571355721,0.6387547875414882,2.012357862355401,1.9236498310545198,6897664
22.335,23.639678121223774,21.030321878776228,19.332,21.494035152350673,17.16996484764933,0.7656567548712094,1.9727384795745215,0.9164990842301399,0.6148144255122789,2.026675003331247,1.9188019558177962,7061504
22.096,24.38922567576765,19.80277432423235,19.393,21.477696860457176,17.308303139542826,0.7905190404504536,1.9712304085493084,0.9849098969351633,0.596128183965744,2.024983235656059,1.9174775814425582,7225344
23.237000000000002,24.92823061703601,21.545769382963993,19.499,21.288410238039337,17.70958976196066,0.7440329905599355,1.953675694266955,0.9948472003780793,0.4932187807417918,2.0086009349219096,1.8987504536120006,7389184
23.329,25.157925640915998,21.500074359084003,19.625999999999998,21.88300332299268,17.368996677007317,0.7668654171129068,1.9700864012042678,1.0084830195587717,0.5252478146670418,2.0037894023263827,1.936383400082153,7553024
23.084,25.58347674524089,20.58452325475911,19.76,22.333946386388032,17.18605361361197,0.7693913150578738,1.9704657529791199,0.9798079462860515,0.5589746838296962,2.0038270159174028,1.9371044900408372,7716864
22.362000000000002,24.69036766856096,20.033632331439044,19.273000000000003,21.93621628862547,16.609783711374536,0.7645294717202584,1.9762552450100581,0.9515823437600737,0.5774765996804432,2.0175336257970815,1.9349768642230347,7880704
22.047,24.28704040142137,19.806959598578633,20.181,23.097739446711003,17.264260553289,0.7635111677149932,1.9638508369525272,0.9798663240141782,0.5471560114158082,1.994785977604824,1.9329156963002303,8044544
22.205000000000005,24.74983103564854,19.66016896435147,19.832,21.747232622946886,17.916767377053116,0.8672368573645752,1.9532736485203106,1.1976511635641711,0.5368225511649793,1.9963946602421114,1.9101526367985098,8208384
23.934999999999995,25.769242350399747,22.100757649600244,20.071,22.260029236899317,17.881970763100686,0.8071290240933496,1.9487138544519742,1.0269392866300435,0.5873187615566556,1.9934837542330401,1.9039439546709083,8372224
21.624000000000002,23.748289057543726,19.49971094245628,20.303,22.80815488543124,17.797845114568762,0.8910587094724178,1.9497630322972932,1.1886123811957778,0.5935050377490578,1.988455387841284,1.9110706767533023,8536064
23.981,26.28570583806264,21.676294161937363,19.78,21.403908864437906,18.156091135562097,0.8615032105396192,1.962604516247908,1.1429316599059574,0.5800747611732809,2.0254094442511605,1.8997995882446554,8699904
23.561,25.584766043790637,21.537233956209363,20.886000000000003,22.83645738225679,18.935542617743216,0.8303184825927017,1.966491866608461,1.1431999603602068,0.5174370048251966,1.9956156781517265,1.9373680550651955,8863744
22.999,26.150616886615502,19.847383113384495,20.126,22.871211102993723,17.38078889700628,0.7746225612858931,1.949219108124574,0.9928699283979389,0.5563751941738474,1.994182998317598,1.90425521793155,9027584
23.897,26.10645264715042,21.687547352849577,21.104,22.520871200921242,19.687128799078756,0.812552966674169,1.9581940814852714,1.0363066161762764,0.5887993171720615,1.9834867311920379,1.932901431778505,9191424
22.691,24.478246205759014,20.903753794240984,19.272,20.900304639801778,17.64369536019822,0.8583532437682153,1.9703502595424651,1.092940184757448,0.6237663027789826,2.0057200643877255,1.9349804546972047,9355264
23.411,24.423693932044625,22.398306067955378,20.109,22.120514106338806,18.097485893661197,0.8417129545162121,1.9675712863604224,1.2123243517194413,0.4711015573129829,2.015488567191931,1.9196540055289137,9519104
22.035,23.561494349809394,20.508505650190607,19.482999999999997,22.08523000520707,16.880769994792924,0.8565495057652394,1.9587842951218288,1.175203609913824,0.5378954016166546,2.0153008052905688,1.902267784953089,9682944
23.365000000000002,26.05467748996046,20.675322510039543,20.443000000000005,22.162366453086722,18.723633546913288,0.8281817459811768,1.949644535779953,1.1317035194546066,0.524659972507747,2.0060401188521872,1.8932489527077185,9846784
23.491,25.79338767369876,21.18861232630124,20.295,22.75132754330525,17.838672456694752,0.7889613822102546,1.954146306216717,1.0964139347403892,0.48150882968012,2.0105127344519236,1.8977798779815103,10010624
22.738999999999997,25.09236971171127,20.385630288288723,20.86,23.509116833965614,18.210883166034385,0.8612895898520948,1.9548537030816078,1.2649512646542875,0.4576279150499021,2.0155749886710126,1.894132417492203,10174464
23.493000000000002,25.182230890079865,21.80376910992014,20.488,22.68755813744488,18.288441862555118,0.8183395496259134,1.9663617466886838,1.1228779801219029,0.5138011191299239,2.014267197702,1.9184562956753677,10338304
24.526999999999997,28.160161295621208,20.893838704378787,20.577,22.95564688426004,18.198353115739963,0.7613361287862062,1.9577393397688863,1.0690359657263668,0.45363629184604554,2.0106094325204884,1.904869247017284,10502144
22.750999999999998,24.514998015871896,20.9870019841281,19.838,21.942731811894333,17.73326818810567,0.7786575845132272,1.968494715789954,1.1010435379151708,0.45627163111128355,2.0092034416980997,1.9277859898818082,10665984
23.562,25.444258218204933,21.67974178179507,20.294999999999998,22.45503819410676,18.134961805893237,0.8049430494507153,1.963865808149179,1.0563211697702353,0.5535649291311953,2.004499183983307,1.9232324323150511,10829824
23.674,25.725941519634514,21.622058480365485,21.044,23.827670957566646,18.260329042433355,0.7388720867534478,1.9556718260049823,0.9612818986324406,0.5164622748744551,1.9950527273665268,1.9162909246434379,10993664
24.154000000000003,27.19628926961261,21.111710730387397,19.902,22.336546364315126,17.467453635684876,0.6789741128683089,1.954465500017007,0.8613333338312099,0.49661489190540786,1.9881204112875739,1.9208105887464402,11157504
25.099,28.015674304751904,22.182325695248096,20.981,23.119431434486504,18.8425685655135,0.6198605235666037,1.9626836856206258,0.710905540405962,0.5288155067272454,1.9898166380594082,1.9355507331818433,11321344
24.9,26.750648534973617,23.04935146502638,21.672,23.98780137317517,19.35619862682483,0.613220887258649,1.9568212231000264,0.7298336606336397,0.4966081138836583,1.9900499253719577,1.923592520828095,11485184
24.025000000000006,26.058618695822798,21.991381304177214,21.702,23.369314007618243,20.03468599238176,0.6297392175843318,1.969506073494752,0.7551680760529009,0.5043103591157627,2.0073539736976063,1.9316581732918978,11649024
24.610999999999997,26.713728941161936,22.50827105883806,20.94,22.5842080160369,19.295791983963102,0.7408635499576728,1.9694982369740803,0.920218384910596,0.5615087150047495,2.0104802358288834,1.9285162381192773,11812864
24.787,26.519074190096948,23.05492580990305,21.286,23.57890732477351,18.993092675226492,0.6483460608869791,1.9681694795687992,0.7504829020712995,0.5462092197026587,1.9920377730802257,1.9443011860573727,11976704
24.820999999999998,27.34673335884847,22.295266641151525,22.228,23.499446420420462,20.95655357957954,0.6109823555996021,1.9619246731201805,0.7323574548256264,0.4896072563735778,2.0021758976199253,1.9216734486204359,12140544
24.105999999999998,26.380885491623697,21.8311145083763,22.386000000000003,23.954548373496976,20.81745162650303,0.661508462453882,1.9749674389759702,0.765930578253868,0.5570863466538959,2.0119248186332297,1.9380100593187106,12304384
24.881999999999998,26.952554515099756,22.81144548490024,21.964000000000002,23.757305328158036,20.170694671841968,0.6785889404515426,1.977354367574056,0.7870087011299384,0.5701691797731469,2.0122946755889193,1.9424140595591928,12468224
25.186999999999998,26.214940173356403,24.159059826643592,22.134,23.929244830099783,20.338755169900217,0.6441885448992253,1.9649330993493397,0.7829694152020389,0.5054076745964117,1.9890922110440266,1.9407739876546528,12632064
25.762999999999998,27.688471630536267,23.83752836946373,22.289,23.923774908053094,20.65422509194691,0.6098894668122132,1.960390429198742,0.6972551981902483,0.5225237354341782,1.9945795210490411,1.9262013373484428,12795904
24.990000000000002,27.200199086055374,22.77980091394463,21.927,24.00379103426416,19.85020896573584,0.6679072598616281,1.9529282833139103,0.7421336782387741,0.5936808414844822,1.992548120646351,1.9133084459814698,12959744
26.415,29.033141516419615,23.796858483580383,21.895000000000003,24.32641625395571,19.463583746044296,0.6902181662619115,1.9484498078624408,0.8128335418553994,0.5676027906684236,1.987458436586692,1.9094411791381896,13123584
25.202,27.108571792511366,23.295428207488637,22.411999999999995,24.51532974114854,20.30867025885145,0.666582088296612,1.967630872130394,0.7384465961716945,0.5947175804215296,2.006873772144901,1.9283879721158865,13287424
24.982,26.651591566821057,23.31240843317894,20.926,23.087537415822357,18.76446258417764,0.645230451474587,1.9686200340588886,0.7563843823270816,0.5340765206220924,2.011636162165777,1.9256039059520005,13451264
24.311,26.685642920525105,21.936357079474895,21.785000000000004,24.08678734899643,19.483212651003576,0.6347104381769896,1.9751370295882222,0.7215796157804706,0.5478412605735086,2.0038751727899577,1.9463988863864867,13615104
25.061,27.360280104728435,22.761719895271565,21.582,23.525444365038528,19.638555634961474,0.6274305277814467,1.9765887816747028,0.7266817686514316,0.5281792869114618,2.011873720994841,1.9413038423545643,13778944
24.145000000000003,26.549841990651366,21.74015800934864,20.6,22.845368566627762,18.35463143337224,0.6238920260220764,1.9706387137373287,0.7171989457688803,0.5305851062752724,2.0096964646880475,1.9315809627866096,13942784
25.939,27.42712264279528,24.45087735720472,21.984,23.116344470556555,20.85165552944345,0.6295630011707545,1.9709879279136657,0.7463328689390396,0.5127931334024693,2.0028819664183586,1.939093889408973,14106624
25.508,27.713011564595522,23.302988435404476,21.619,24.552794300901137,18.685205699098862,0.6355963166803121,1.9734732940793038,0.7456393846928604,0.5255532486677639,2.016878030389994,1.9300685577686139,14270464
25.560999999999996,28.11597338537997,23.006026614620023,21.991999999999997,23.604344876259418,20.379655123740577,0.6625391364097595,1.962331336736679,0.8056369281258224,0.5194413446936965,2.009352680201455,1.915309993271903,14434304
25.993000000000002,27.512710827756386,24.473289172243618,22.525999999999996,25.435608908427383,19.61639109157261,0.6089901347955068,1.9568845798571903,0.6837069344419304,0.5342733351490832,2.007894801175582,1.9058743585387985,14598144
26.680999999999994,28.032224999768722,25.329775000231265,22.586,24.772495826659632,20.399504173340365,0.6041554344197114,1.9573687165975575,0.7273178416639443,0.4809930271754786,1.999309788277844,1.9154276449172711,14761984
27.659000000000002,30.684251890339052,24.633748109660953,22.996000000000002,26.066398019801344,19.92560198019866,0.6464798736075561,1.9650572925806045,0.7826126516531124,0.5103470955619998,2.009783004781589,1.9203315803796202,14925824
27.660000000000004,29.49055729219274,25.829442707807267,21.898000000000003,23.654159446064057,20.14184055393595,0.6709486838430166,1.9690549229582153,0.8067046961360619,0.5351926715499714,2.007361636791914,1.9307482091245167,15089664
26.616000000000003,30.034652366064734,23.197347633935273,20.673,22.719529012743283,18.626470987256713,0.6638527984420459,1.962368178367615,0.768179015361867,0.5595265815222249,2.0116111703299224,1.9131251864053076,15253504
26.807000000000006,29.484416852116986,24.129583147883025,22.392999999999997,24.827465239020675,19.95853476097932,0.6750523619353771,1.9636183281739552,0.7767488698502394,0.5733558540205148,2.006101605579187,1.9211350507687235,15417344
26.804999999999996,30.03827156298384,23.57172843701615,23.741999999999997,26.355288349952982,21.128711650047013,0.6610169464101394,1.9534137278795243,0.7610226978391683,0.5610111949811105,1.99075735418754,1.9160701015715085,15581184
26.744,28.894354389397247,24.593645610602753,21.253,24.611053156220134,17.894946843779866,0.6373713067422311,1.9686008110642432,0.7255568203998765,0.5491857930845857,2.000454534644508,1.9367470874839783,15745024
28.042999999999996,30.341843404845136,25.744156595154855,23.332,25.682122549996066,20.981877450003935,0.5780086329827706,1.9699284483989081,0.6616044647958121,0.4944128011697291,2.0056372130210285,1.9342196837767878,15908864
28.075,31.26749823805746,24.88250176194254,22.768,25.88309486211897,19.65290513788103,0.5996578312168519,1.9670565575361256,0.6796053644150788,0.519710298018625,2.008253837367388,1.925859277704863,16072704
26.178000000000004,28.303788324363463,24.052211675636546,22.855,24.336494178186335,21.373505821813666,0.6241664105405411,1.9612783933679268,0.7234548317520564,0.5248779893290259,1.9942154548351005,1.928341331900753,16236544
27.224,28.437789108535746,26.010210891464254,23.68,27.11193531407572,20.24806468592428,0.5681030264745155,1.9534299661715824,0.6704407131632844,0.46576533978574663,1.9849318310660888,1.921928101277076,16400384
27.072000000000003,29.6771172718325,24.466882728167505,21.872999999999998,23.889174843608558,19.856825156391437,0.6174762344608704,1.9444112817446393,0.6951794687135247,0.5397730002082162,1.9728106122400457,1.9160119512492328,16564224
26.988000000000007,29.97624965489834,23.999750345101674,24.124999999999996,26.29338764984492,21.956612350155073,0.6460671445975701,1.9409166698654492,0.7749375989324735,0.5171966902626667,1.9733091798797122,1.9085241598511862,16728064
27.677000000000003,29.77418406440637,25.579815935593636,23.321,26.53520736729913,20.106792632700873,0.6311662382135789,1.9464899366100628,0.7361037337913443,0.5262287426358134,1.9774612268102274,1.915518646409898,16891904
27.528999999999996,29.28162346212756,25.776376537872434,23.635,24.970239678859194,22.29976032114081,0.5896661245574555,1.9319244826833408,0.7271967001510118,0.4521355489638992,1.9605259564381936,1.903323008928488,17055744
28.427,30.686504591719167,26.167495408280832,22.857999999999997,24.91832424632629,20.797675753673705,0.6317240614444016,1.9378698214888572,0.7271796353456262,0.536268487543177,1.9589113332536923,1.9168283097240222,17219584
28.041000000000004,29.949651094359577,26.13234890564043,23.848,25.27473613538033,22.421263864619668,0.6354461273799339,1.9375185405214626,0.7279546473316558,0.542937607428212,1.9584018950177877,1.9166351860251374,17383424
27.091,29.923491659299284,24.25850834070072,23.161,24.874595343130927,21.447404656869075,0.61062712756296,1.9360499590635303,0.6988551509173703,0.5223991042085497,1.9646150881220121,1.9074848300050484,17547264
26.755000000000003,29.482050604590977,24.027949395409028,23.791000000000004,25.86552862115711,21.716471378842897,0.6471837847183147,1.9494394173224765,0.7346657941042446,0.5597017753323849,1.9984763461262578,1.9004024885186952,17711104
27.855999999999995,31.90665969935762,23.80534030064237,22.711999999999996,25.877819956977966,19.546180043022026,0.6354940737287202,1.937415036559105,0.7495652795913393,0.5214228678661011,1.9827717595467578,1.8920583135714522,17874944
27.639999999999997,31.301212913775977,23.978787086224017,23.0,26.300315136468033,19.699684863531967,0.6473224451144536,1.9566454499959947,0.7290182629273543,0.5656266273015529,1.9990983472746255,1.9141925527173638,18038784
27.853999999999996,29.89612242532126,25.811877574678732,22.196,24.886509988831115,19.505490011168888,0.6161298551907143,1.96006859789292,0.6821968195601611,0.5500628908212675,2.0037933463471376,1.9163438494387022,18202624
28.195999999999998,30.393663304512316,25.99833669548768,23.746000000000002,26.932886254637907,20.559113745362097,0.6090730213870604,1.9497002050280572,0.7243773839383671,0.4937686588357537,1.9836643538751821,1.9157360561809322,18366464
28.603999999999996,30.5013992726888,26.70660072731119,22.621,24.17981653827511,21.06218346172489,0.6115428352107605,1.9517310167352355,0.685616648115296,0.537469022306225,1.9713384902981566,1.9321235431723145,18530304
27.776,29.260231787828303,26.291768212171696,23.274000000000004,25.846583137626464,20.701416862373545,0.6130003691961368,1.9496072043975197,0.6627436877609268,0.5632570506313467,1.9947971959595157,1.9044172128355237,18694144
28.555,30.490423726216044,26.619576273783956,23.989,26.003082669604204,21.974917330395797,0.610549691443642,1.9456886460383735,0.6962531412048162,0.5248462416824679,1.9760496908522447,1.9153276012245024,18857984
27.294,29.885996141972438,24.702003858027563,22.488000000000003,24.113495616727405,20.8625043832726,0.5746954038739204,1.9534018993377686,0.6697877391070806,0.47960306864076013,1.985632416517638,1.9211713821578993,19021824
27.493000000000002,29.44717527361289,25.538824726387116,23.801,25.820843805842422,21.781156194157575,0.6176769230514765,1.9557782143354419,0.7238922795075745,0.5114615665953784,1.9922539395124017,1.919302489158482,19185664
28.319,30.162840828271246,26.47515917172875,24.026,27.06945921608948,20.98254078391052,0.6237715439250072,1.9351138681173325,0.7189980396547649,0.5285450481952495,1.9840284731446023,1.8861992630900628,19349504
27.455000000000002,29.52565327855728,25.384346721442725,23.240000000000002,25.802046057353383,20.67795394264662,0.5947621624916792,1.944363572696845,0.6475426600031833,0.5419816649801752,1.9925850231452351,1.8961421222484547,19513344
28.414000000000005,31.26070405908307,25.56729594091694,24.25,26.49068739452874,22.00931260547126,0.6189929235726596,1.9358981018265087,0.7125433107669488,0.5254425363783704,1.967755928552952,1.9040402751000653,19677184
27.627999999999997,30.673336762986974,24.58266323701302,23.756,26.361886413487742,21.15011358651226,0.59424132630229,1.9336872801184657,0.6882352063194834,0.5002474462850965,1.9697192247644921,1.8976553354724393,19841024
29.630000000000003,31.456718369097988,27.803281630902017,24.826999999999998,26.886092275737052,22.767907724262944,0.630491120989124,1.9290422548850377,0.7202558626874992,0.5407263792907487,1.9610501195361387,1.8970343902339366,20004864
29.448,30.70923590180426,28.18676409819574,22.909000000000002,24.321299189265506,21.4967008107345,0.6162784655888875,1.9293216834465663,0.7189338248309788,0.5136231063467963,1.9650325700806763,1.8936107968124563,20168704
29.843,31.849574444170962,27.836425555829038,24.291,26.65362333011422,21.928376669885782,0.6057976499199866,1.9212000558773679,0.7043388374207376,0.5072564624192357,1.9569233940057824,1.8854767177489533,20332544
29.401,31.650344126628916,27.151655873371084,24.649,27.18234739031188,22.115652609688123,0.5727397497743368,1.9222604076067609,0.6606460994161435,0.48483340013253023,1.940420429476219,1.9041003857373027,20496384
28.830999999999996,31.59273297043722,26.069267029562774,23.366999999999997,25.561443209563645,21.17255679043635,0.620811273654302,1.9240008215109505,0.7042663087398009,0.5373562385688031,1.9479844465774259,1.9000171964444752,20660224
28.945000000000004,30.718196266632663,27.171803733367344,25.114000000000004,29.343522904536638,20.88447709546337,0.6432076518734297,1.9230078945557274,0.7350271917642045,0.5513881119826548,1.9592990831382375,1.8867167059732173,20824064
28.925000000000004,31.246806408811903,26.603193591188106,25.33,28.169038569656987,22.49096143034301,0.6070259227106968,1.9220215807358425,0.6605449424614526,0.553506902959941,1.9570703382755337,1.8869728231961513,20987904
28.7,31.802366838399355,25.597633161600644,23.573,25.62566193027493,21.52033806972507,0.6408788859844208,1.9239299719532332,0.7272430632959919,0.5545147086728497,1.9643726968789317,1.8834872470275348,21151744
29.289000000000005,31.925867270076374,26.652132729923636,22.917,24.996807923823738,20.837192076176265,0.657238403086861,1.924915573000908,0.7664151952133833,0.5480616109603387,1.9658139699692674,1.8840171760325486,21315584
29.452000000000005,32.50403800762704,26.399961992372972,24.494,27.581018626442024,21.406981373557976,0.6359563981493315,1.9206118871768314,0.7660948105387494,0.5058179857599135,1.963447602815668,1.8777761715379948,21479424
28.129,31.31399748822507,24.944002511774933,25.537,28.068762429613013,23.005237570386985,0.6151349235326052,1.9269987066586816,0.6990015478035314,0.5312682992616791,1.9643386990294802,1.889658714287883,21643264
28.412,30.005648643835897,26.8183513561641,23.958,25.801007324999006,22.11499267500099,0.6469034746289253,1.9305962145328521,0.7415870202136621,0.5522199290441885,1.976980609752909,1.8842118193127952,21807104
28.066000000000003,30.36837790121431,25.763622098785696,23.586000000000002,25.784927920601312,21.387072079398692,0.5682769535730282,1.9134475275874134,0.6446598005040667,0.49189410664198974,1.9355762874268774,1.8913187677479495,21970944
28.98,30.46216733198381,27.49783266801619,24.048,26.411365397055647,21.68463460294435,0.5791287456949552,1.9178284749388694,0.7015584083077823,0.45669908308212814,1.9462536279953373,1.8894033218824016,22134784
30.169,32.46314668232003,27.87485331767997,23.299,25.55423590783758,21.04376409216242,0.6077815363804498,1.9219540034731228,0.6626843783189778,0.552878694441922,1.9619267809506873,1.8819812259955584,22298624
28.96,31.51103116405896,26.408968835941042,23.725999999999996,25.935385434911705,21.516614565088286,0.6070345729589461,1.9115751897295314,0.6627063327672197,0.5513628131506726,1.9331289509940346,1.8900214284650283,22462464
29.488,32.64790759358561,26.328092406414388,23.511000000000003,25.437522514791876,21.58447748520813,0.5847141418606043,1.9147639825940135,0.6571236123051877,0.512304671416021,1.9317621974979136,1.8977657676901134,22626304
28.739000000000004,32.041754759288075,25.436245240711933,24.305,27.362032057404697,21.247967942595302,0.6240906834602356,1.90729784766833,0.710328007422296,0.5378533594981751,1.9363552460679225,1.8782404492687375,22790144
29.755000000000003,32.19318887701507,27.316811122984934,24.482999999999997,26.37549068689914,22.590509313100853,0.6138186012705167,1.9133993426958722,0.6849277920834349,0.5427094104575985,1.9414596319195523,1.885339053472192,22953984
29.884999999999998,33.558712699708565,26.21128730029143,24.663999999999998,26.58792411492761,22.740075885072386,0.5758223080386717,1.9078492641448974,0.6593195232783587,0.49232509279898473,1.9423104441193642,1.8733880841704307,23117824
30.575,32.945886964829825,28.20411303517017,26.288,27.39860163875262,25.17739836124738,0.6037094523509343,1.905958920220534,0.6708566923022659,0.5365622123996028,1.9308467251386379,1.8810711153024302,23281664
30.164000000000005,31.696058745609974,28.631941254390036,25.264,27.340339085987644,23.187660914012355,0.6126111687471469,1.9071299751599629,0.7032768215872611,0.5219455159070328,1.935133399175234,1.8791265511446917,23445504
31.053000000000004,32.973120048330316,29.13287995166969,24.739,26.34449961071313,23.133500389286873,0.6329571153968572,1.9106570074955624,0.7724930177112144,0.4934212130825,1.9328190365258362,1.8884949784652887,23609344
29.571000000000005,31.93723519541064,27.20476480458937,24.636000000000003,26.262076258974346,23.00992374102566,0.6496502365916967,1.8972152585784596,0.7426474014293412,0.5566530717540523,1.9205948022534525,1.8738357149034668,23773184
30.645,33.37812732963541,27.911872670364588,24.851000000000006,26.89252614482402,22.80947385517599,0.6234775437663,1.897342432538668,0.7704496724593962,0.4765054150732039,1.9240327244012851,1.870652140676051,23937024
31.532,34.10269173570072,28.961308264299277,26.226,28.212611184907605,24.239388815092394,0.6101529423147439,1.8940330649415649,0.6601044398513044,0.5602014447781835,1.9239653283970308,1.864100801486099,24100864
30.334999999999997,33.438489165439435,27.231510834560556,24.318999999999996,26.840037286515212,21.79796271348478,0.6085781479875246,1.9013583332300186,0.683876168499056,0.5332801274759933,1.9256592313592678,1.8770574351007694,24264704
29.740999999999996,32.01848304055156,27.46351695944843,24.239000000000004,26.08024658859155,22.39775341140846,0.6062923536946376,1.9174096703529355,0.6940690199209941,0.5185156874682811,1.9438745607385202,1.8909447799673509,24428544
30.745000000000005,32.5844958548472,28.90550414515281,25.028999999999996,27.514037021857014,22.54396297814298,0.6013683045903842,1.9297070140639943,0.7020339211215344,0.5007026880592339,1.955138084021272,1.9042759441067165,24592384
30.423000000000002,32.37635122289874,28.469648777101263,24.461,25.62114180167771,23.300858198322288,0.586496646453937,1.9142458458741505,0.7010481307646917,0.4719451621431822,1.940780005170525,1.8877116865777759,24756224
31.136000000000003,33.705934629518815,28.56606537048119,26.320999999999998,29.208481428511703,23.433518571488293,0.6017754189670087,1.9126034393906592,0.6836384705941269,0.5199123673398905,1.953020129224512,1.8721867495568065,24920064


==> data/progress-starpilot-ssl_new.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.563,1.6830041665943312,1.4429958334056687,1.581,1.8463846265328872,1.3156153734671128,0.0,2.7078248977661135,0.0,0.0,2.7079797253452007,2.707670070187026,16384
2.04,2.4751091817004096,1.6048908182995905,2.262,2.738713750588338,1.7852862494116621,0.0,2.656496948003769,0.0,0.0,2.6769852285592237,2.6360086674483143,180224
2.428,2.714174771774173,2.141825228225827,2.4219999999999997,2.8768802040098027,1.9671197959901967,0.0,2.607259640097618,0.0,0.0,2.654734168079729,2.559785112115507,344064
2.5860000000000003,3.0325691435824917,2.139430856417509,2.429,2.657186327373048,2.2008136726269516,0.0,2.554829105734825,0.0,0.0,2.612659764904927,2.4969984465647235,507904
3.6059999999999994,3.93268639396216,3.2793136060378387,3.3609999999999998,3.7441044244067143,2.977895575593285,0.12501427095776305,2.450537955760956,0.13114394838734442,0.11888459352818168,2.4939916196012746,2.407084291920637,671744
4.339,4.920299406502364,3.757700593497637,4.093,4.60945038483866,3.57654961516134,0.12501427095776305,2.3668208926916123,0.13114394838734442,0.11888459352818168,2.4187887885611237,2.314852996822101,835584
5.62,6.386772456469323,4.853227543530677,5.6659999999999995,6.713417777202583,4.618582222797416,0.12501427095776305,2.2573762029409408,0.13114394838734442,0.11888459352818168,2.3242279973165605,2.190524408565321,999424
8.578999999999999,10.058381289593726,7.099618710406271,7.787000000000001,9.163633938271174,6.410366061728828,0.11503011808496615,2.1208379164338114,0.12254498064300226,0.10751525552693003,2.2145972430664362,2.0270785898011865,1163264
10.606,11.879406455143053,9.332593544856946,10.232999999999999,11.651943621149197,8.8140563788508,0.11503011808496615,2.006006862223148,0.12254498064300226,0.10751525552693003,2.100107689478783,1.9119060349675134,1327104
11.854,13.115175642010263,10.592824357989736,11.045,12.423442962185959,9.66655703781404,0.11503011808496615,1.9578663632273674,0.12254498064300226,0.10751525552693003,2.0394931144945234,1.8762396119602116,1490944
14.025,15.614517222303679,12.435482777696322,12.803,13.714932563296212,11.89106743670379,0.13349292509446967,1.9068836092948913,0.1452128883848395,0.12177296180409983,1.9997710617689368,1.8139961568208458,1654784
15.644,17.748576917102344,13.539423082897658,15.478,17.61108133928362,13.344918660716381,0.13349292509446967,1.8440956309437753,0.1452128883848395,0.12177296180409983,1.9298142351619338,1.7583770267256167,1818624
16.647999999999996,17.926231590909875,15.369768409090117,15.418000000000001,17.190398375083888,13.645601624916115,0.13349292509446967,1.782859942317009,0.1452128883848395,0.12177296180409983,1.868073071789655,1.6976468128443631,1982464
18.75,20.90086029299906,16.59913970700094,17.366,19.000075885630775,15.731924114369225,0.12258925627696345,1.7575363636016845,0.13942578661461086,0.10575272593931603,1.840768051674948,1.674304675528421,2146304
18.712,20.84825279402977,16.57574720597023,18.127999999999997,19.853831973281288,16.402168026718705,0.12258925627696345,1.731617207825184,0.13942578661461086,0.10575272593931603,1.8022319971204792,1.6610024185298886,2310144
21.684000000000005,24.27425944646478,19.09374055353523,19.931,21.744341942381524,18.117658057618478,0.12258925627696345,1.73977592587471,0.13942578661461086,0.10575272593931603,1.8269646323229143,1.6525872194265059,2473984
21.231,22.85833186535507,19.603668134644934,20.129,22.200701957328807,18.057298042671196,0.11888785963868327,1.7449777156114579,0.13302264604043285,0.10475307323693371,1.8243443179517147,1.665611113271201,2637824
23.589999999999996,25.734966200199896,21.445033799800097,22.407,25.22529398750379,19.58870601249621,0.11888785963868327,1.7263436615467072,0.13302264604043285,0.10475307323693371,1.784569247549927,1.6681180755434872,2801664
24.16,26.598343700137452,21.72165629986255,22.299999999999997,24.19472425434415,20.405275745655846,0.11888785963868327,1.7234884455800057,0.13302264604043285,0.10475307323693371,1.7901916831984606,1.6567852079615508,2965504
26.294,28.367968177190768,24.220031822809233,22.944,25.395861333762575,20.492138666237423,0.11888785963868327,1.7222979277372361,0.13302264604043285,0.10475307323693371,1.793765297563387,1.6508305579110851,3129344
27.570000000000004,30.54685404412108,24.593145955878928,24.216,27.691578225274178,20.740421774725824,0.11417505624249313,1.716052696108818,0.1308620409318875,0.09748807155309877,1.7895461769393204,1.6425592152783157,3293184
27.647999999999996,31.68590490229772,23.61009509770227,25.640000000000004,28.98982686119746,22.290173138802547,0.11417505624249313,1.7151848748326302,0.1308620409318875,0.09748807155309877,1.8026885045356347,1.6276812451296256,3457024
30.323,33.638204518578,27.007795481422,28.491000000000003,30.768908909504507,26.2130910904955,0.11417505624249313,1.7209649160504341,0.1308620409318875,0.09748807155309877,1.809186401932541,1.6327434301683272,3620864
31.148000000000003,33.45652247119234,28.83947752880766,28.639000000000003,31.42884031801105,25.849159681988954,0.10708741179641942,1.724318189918995,0.12222772271464188,0.09194710087819696,1.8089233670193212,1.6397130128186688,3784704
33.687,37.23261715361374,30.141382846386257,30.894,34.60142282455077,27.18657717544923,0.10708741179641942,1.7303776890039444,0.12222772271464188,0.09194710087819696,1.8095880092904522,1.6511673687174366,3948544
32.854,36.00845145786078,29.69954854213922,28.697999999999997,33.10802222216623,24.287977777833763,0.10708741179641942,1.7267560958862305,0.12222772271464188,0.09194710087819696,1.7927563284236585,1.6607558633488024,4112384
33.760000000000005,35.56825883103056,31.951741168969445,30.946999999999996,34.49448093722855,27.39951906277144,0.10357261417818027,1.752028578519821,0.11884282963077349,0.08830239872558705,1.8231883183628395,1.6808688386768027,4276224
33.649,36.569090580786835,30.728909419213164,32.333999999999996,35.43969863315808,29.22830136684191,0.10357261417818027,1.7326576367020607,0.11884282963077349,0.08830239872558705,1.779194596251839,1.6861206771522825,4440064
33.291000000000004,37.09428660502992,29.487713394970086,31.647,34.89163264484595,28.402367355154052,0.10357261417818027,1.746481791138649,0.11884282963077349,0.08830239872558705,1.78976533011446,1.703198252162838,4603904
35.791,39.74538098822053,31.83661901177946,33.239000000000004,37.45546166827116,29.022538331728846,0.103925657010465,1.761316677927971,0.11964481941962431,0.08820649460130568,1.7955319615373093,1.7271013943186326,4767744
37.699,42.190651032749535,33.20734896725046,34.791000000000004,40.61111245595822,28.970887544041787,0.103925657010465,1.7611029475927353,0.11964481941962431,0.08820649460130568,1.8193030060767206,1.70290288910875,4931584
36.158,41.123208555539236,31.192791444460767,33.966,39.389884585792736,28.54211541420727,0.103925657010465,1.761094905436039,0.11964481941962431,0.08820649460130568,1.814667186837619,1.707522624034459,5095424
36.616,41.425896464582166,31.806103535417837,35.474000000000004,41.13476178619098,29.813238213809033,0.10520148767154747,1.7685329049825669,0.12090885979014156,0.08949411555295338,1.8201048295794227,1.716960980385711,5259264
37.217,43.1909937227955,31.2430062772045,35.00600000000001,40.649649882832925,29.36235011716709,0.10520148767154747,1.7617222383618354,0.12090885979014156,0.08949411555295338,1.8239113775460634,1.6995330991776074,5423104
36.619,43.27964478860718,29.95835521139282,34.69699999999999,40.4996580978031,28.894341902196878,0.10520148767154747,1.764074409008026,0.12090885979014156,0.08949411555295338,1.8219923438769554,1.7061564741390967,5586944
39.416999999999994,46.14124278264846,32.69275721735153,35.081999999999994,40.263281308711186,29.900718691288798,0.10520148767154747,1.7711509361863136,0.12090885979014156,0.08949411555295338,1.8304857272692165,1.7118161451034106,5750784
37.716,45.136365489650764,30.295634510349238,35.812,42.73197080918698,28.892029190813012,0.10683162216300839,1.7740266740322113,0.11855171085747257,0.0951115334685442,1.8346612546379195,1.713392093426503,5914624
39.318,46.72327622712346,31.91272377287653,37.033,44.80854377519669,29.257456224803313,0.10683162216300839,1.7784883707761765,0.11855171085747257,0.0951115334685442,1.8455610073016655,1.7114157342506875,6078464
39.205,46.522445250905534,31.887554749094463,37.199,44.01830267696045,30.379697323039544,0.10683162216300839,1.7712436303496362,0.11855171085747257,0.0951115334685442,1.8355396475195818,1.7069476131796906,6242304
40.848,47.05806408984642,34.63793591015358,37.49399999999999,43.58159427031729,31.406405729682696,0.10886279335172726,1.7767836973071098,0.12175228600552243,0.09597330069793208,1.8600763601116315,1.6934910345025882,6406144
40.034000000000006,46.22125981352004,33.84674018647997,38.493,44.31971957451189,32.66628042548811,0.10886279335172726,1.761134797334671,0.12175228600552243,0.09597330069793208,1.840049951342428,1.6822196433269139,6569984
39.886,44.95595897419299,34.81604102580702,37.459999999999994,42.928407446414354,31.991592553585633,0.10886279335172726,1.757077507674694,0.12175228600552243,0.09597330069793208,1.8261807574630595,1.6879742578863286,6733824
39.13099999999999,45.43323999860367,32.82876000139632,39.044,46.5866045899278,31.501395410072192,0.11264659629171843,1.7620155587792397,0.12582103274856601,0.09947215983487086,1.842825583931914,1.6812055336265652,6897664
40.165000000000006,48.47921463518955,31.850785364810463,38.569,47.182916008413365,29.95508399158664,0.11264659629171843,1.7571684315800666,0.12582103274856601,0.09947215983487086,1.8390773127099675,1.6752595504501657,7061504
41.147,48.16957082555954,34.12442917444046,38.894,46.791849327506824,30.996150672493172,0.11264659629171843,1.7573922842741012,0.12582103274856601,0.09947215983487086,1.8395092498243324,1.67527531872387,7225344
41.853,49.27732495247884,34.42867504752116,39.886,47.96259977961023,31.809400220389776,0.11614550282890071,1.7544315055012702,0.1328192805794491,0.09947172507835231,1.838574393723237,1.6702886172793034,7389184
41.975,49.091691998393635,34.85830800160637,40.378,46.95413381858977,33.80186618141023,0.11614550282890071,1.734647536277771,0.1328192805794491,0.09947172507835231,1.7964072363419843,1.6728878362135575,7553024
42.275,47.65729737194072,36.892702628059276,40.133,45.35732014715791,34.9086798528421,0.11614550282890071,1.7514484450221062,0.1328192805794491,0.09947172507835231,1.8076228567929602,1.6952740332512521,7716864
43.340999999999994,48.37051379359873,38.311486206401256,40.702,46.86248504583852,34.54151495416148,0.11826826341111878,1.7639125108718872,0.13267192576810644,0.10386460105413112,1.8228168727498515,1.7050081489939228,7880704
42.103,46.61637800322552,37.58962199677448,40.18599999999999,46.504971751796326,33.86702824820366,0.11826826341111878,1.7695851251482964,0.13267192576810644,0.10386460105413112,1.8309097251366477,1.708260525159945,8044544
46.501000000000005,51.43866432637943,41.56333567362058,40.543,45.41883849199294,35.667161508007055,0.11826826341111878,1.774337087571621,0.13267192576810644,0.10386460105413112,1.8263540255248705,1.7223201496183713,8208384
43.33,48.772657439155985,37.88734256084401,41.263999999999996,46.913602109883485,35.61439789011651,0.11826826341111878,1.7611378461122513,0.13267192576810644,0.10386460105413112,1.8163869577814375,1.705888734443065,8372224
43.724000000000004,47.95073443689097,39.49726556310904,42.139,46.07497116351225,38.20302883648775,0.12508614049499248,1.7845626667141914,0.14066407571896952,0.10950820527101542,1.8469230525171922,1.7222022809111905,8536064
44.824999999999996,49.62445882365918,40.02554117634081,41.239000000000004,46.1192017376334,36.35879826236661,0.12508614049499248,1.78997495919466,0.14066407571896952,0.10950820527101542,1.848011057664891,1.7319388607244293,8699904
44.434000000000005,49.299561015956954,39.568438984043055,41.943999999999996,46.26495406131562,37.62304593868437,0.12508614049499248,1.796951624751091,0.14066407571896952,0.10950820527101542,1.8488030268624562,1.7451002226397259,8863744
44.08,48.08628755832628,40.07371244167371,42.010000000000005,47.796090217063686,36.223909782936325,0.12882102777372587,1.8087866768240928,0.14373835637661908,0.11390369917083264,1.8513824674150543,1.7661908862331313,9027584
44.757,49.74177893190861,39.77222106809138,42.7,46.80900717935611,38.5909928206439,0.12882102777372587,1.7990355253219605,0.14373835637661908,0.11390369917083264,1.8454580312221656,1.7526130194217555,9191424
45.537,50.92674962312722,40.147250376872776,42.751999999999995,47.71657410056491,37.78742589943508,0.12882102777372587,1.8091061681509018,0.14373835637661908,0.11390369917083264,1.8537155668959637,1.7644967694058398,9355264
45.351,49.81594445654142,40.886055543458575,41.902,46.191966899639205,37.6120331003608,0.13677589463980738,1.8117570668458938,0.15348485569595022,0.12006693358366455,1.8749725931941335,1.748541540497654,9519104
45.527,48.80282371320558,42.25117628679442,42.096999999999994,47.56453518507197,36.62946481492802,0.13677589463980738,1.822317159175873,0.15348485569595022,0.12006693358366455,1.8620777258831143,1.7825565924686315,9682944
46.43299999999999,51.3342999296105,41.53170007038948,43.48,47.4260461223863,39.53395387761369,0.13677589463980738,1.8242409542202949,0.15348485569595022,0.12006693358366455,1.8761191890054125,1.7723627194351772,9846784
45.833999999999996,50.937277770217875,40.73072222978212,43.462,47.66850163437506,39.255498365624945,0.14300253008993116,1.817714273929596,0.16120964638966162,0.1247954137902007,1.8572671351754855,1.7781614126837064,10010624
45.468,49.06168279067589,41.87431720932412,43.194,46.96155411374542,39.426445886254584,0.14300253008993116,1.8241277471184731,0.16120964638966162,0.1247954137902007,1.8727436418031735,1.7755118524337727,10174464
46.52499999999999,49.73893606034718,43.311063939652804,43.516000000000005,48.014275669631644,39.01772433036837,0.14300253008993116,1.821006152033806,0.16120964638966162,0.1247954137902007,1.8770714922643001,1.7649408118033116,10338304
46.896,50.278966745328724,43.51303325467128,43.474000000000004,47.72970957655713,39.21829042344288,0.14832658158150774,1.8047354236245154,0.16820381124171466,0.12844935192130083,1.8575290588050526,1.7519417884439783,10502144
46.81400000000001,50.49607061311975,43.131929386880266,43.99300000000001,47.41643117354506,40.56956882645496,0.14832658158150774,1.791695922613144,0.16820381124171466,0.12844935192130083,1.8378868432689563,1.7455050019573315,10665984
46.315999999999995,49.35984690810822,43.272153091891774,42.233,45.777618597254154,38.68838140274584,0.14832658158150774,1.786592896282673,0.16820381124171466,0.12844935192130083,1.8374935509964754,1.7356922415688705,10829824
44.544,48.83083146391364,40.257168536086354,43.209999999999994,46.23600066093846,40.18399933906153,0.14832658158150774,1.8016626611351967,0.16820381124171466,0.12844935192130083,1.8463323790405508,1.7569929432298426,10993664
45.971,50.238,41.70399999999999,42.785000000000004,47.27478451598738,38.29521548401263,0.15716987508585584,1.817631459236145,0.17836733454407283,0.13597241562763884,1.8770727067106165,1.7581902117616737,11157504
47.316,50.211030915206265,44.42096908479374,45.195,48.739449886794844,41.650550113205156,0.15716987508585584,1.8227243602275849,0.17836733454407283,0.13597241562763884,1.8886616418957478,1.756787078559422,11321344
46.488,50.01084771172414,42.96515228827586,44.668,49.20897082131123,40.127029178688765,0.15716987508585584,1.8152124106884002,0.17836733454407283,0.13597241562763884,1.8807002640884254,1.749724557288375,11485184
46.757999999999996,51.44235865407421,42.07364134592578,44.666,49.62951327186701,39.70248672813298,0.1636448948340936,1.8034702256321906,0.1866711021218822,0.14061868754630502,1.881804764410419,1.7251356868539622,11649024
46.79,51.54295276643899,42.03704723356101,42.846000000000004,48.779677106145904,36.9123228938541,0.1636448948340936,1.8225990504026413,0.1866711021218822,0.14061868754630502,1.8856101106168655,1.759587990188417,11812864
45.992000000000004,51.053993283282786,40.93000671671722,43.592,46.60742302173343,40.576576978266566,0.1636448948340936,1.8171620517969131,0.1866711021218822,0.14061868754630502,1.8727102930655153,1.761613810528311,11976704
45.767999999999994,50.57253285970654,40.963467140293446,42.857,46.49312994817292,39.22087005182708,0.17153157496250054,1.8350352510809897,0.1933380343385232,0.14972511558647789,1.888808470886445,1.7812620312755345,12140544
46.425,50.689484142308416,42.16051585769158,43.672999999999995,47.72883296007121,39.61716703992878,0.17153157496250054,1.8385867387056352,0.1933380343385232,0.14972511558647789,1.9065697964214585,1.7706036809898118,12304384
47.787,51.398614735821084,44.175385264178914,44.904,49.987044756836205,39.8209552431638,0.17153157496250054,1.83403137922287,0.1933380343385232,0.14972511558647789,1.888561536923466,1.7795012215222739,12468224
45.87799999999999,48.52409070139328,43.23190929860671,44.489000000000004,48.26043858494342,40.717561415056586,0.17764118329626694,1.8415302097797395,0.19602413632788915,0.15925823026464472,1.9150318319199393,1.7680285876395396,12632064
46.982,50.707640347644954,43.256359652355044,44.176,48.965432534236186,39.38656746576382,0.17764118329626694,1.8356049314141274,0.19602413632788915,0.15925823026464472,1.9147888023299495,1.7564210604983053,12795904
48.06,52.42089211056637,43.699107889433634,44.973,50.142433334515495,39.8035666654845,0.17764118329626694,1.8325532108545304,0.19602413632788915,0.15925823026464472,1.9052918093863054,1.7598146123227554,12959744
47.001000000000005,51.4557714868442,42.54622851315581,45.290000000000006,49.57565280908289,41.00434719091712,0.1796223860590544,1.8322048515081406,0.19813640373508332,0.16110836838302547,1.8950478453458206,1.7693618576704606,13123584
45.49900000000001,49.18615730610996,41.81184269389006,45.68900000000001,51.09618864105924,40.28181135894077,0.1796223860590544,1.8313626483082772,0.19813640373508332,0.16110836838302547,1.894354050618863,1.7683712459976915,13287424
47.224999999999994,50.59919101415435,43.85080898584564,45.42700000000001,48.85319920611748,42.00080079388253,0.1796223860590544,1.8161472767591476,0.19813640373508332,0.16110836838302547,1.8883099232501337,1.7439846302681614,13451264
48.522999999999996,51.573809892471175,45.47219010752882,45.484,47.994658081061615,42.97334191893839,0.1796223860590544,1.8162204265594482,0.19813640373508332,0.16110836838302547,1.8892247282875525,1.7432161248313438,13615104
48.257999999999996,51.84348685676018,44.67251314323981,45.963,49.147142113662646,42.778857886337356,0.1848414320442922,1.8233858793973923,0.2049912391480216,0.16469162494056283,1.895139792387604,1.7516319664071804,13778944
47.565000000000005,50.789931782224244,44.340068217775766,44.556000000000004,48.38464780307618,40.72735219692383,0.1848414320442922,1.8096197813749313,0.2049912391480216,0.16469162494056283,1.8750090713601144,1.7442304913897482,13942784
47.257999999999996,51.89907703017306,42.61692296982693,45.714000000000006,50.798641973630005,40.62935802637001,0.1848414320442922,1.8169576540589332,0.2049912391480216,0.16469162494056283,1.8681013558560107,1.7658139522618557,14106624
48.614999999999995,52.60707777980339,44.6229222201966,47.21099999999999,50.552441156148035,43.86955884385195,0.1830183280590669,1.825248371064663,0.20133290965498582,0.16470374646314798,1.8927263874599582,1.7577703546693677,14270464
47.925,50.872484520739675,44.97751547926032,46.934000000000005,50.10634046092156,43.76165953907845,0.1830183280590669,1.815568046271801,0.20133290965498582,0.16470374646314798,1.8982971596365514,1.7328389329070504,14434304
48.082,51.392316601172766,44.771683398827236,45.017999999999994,48.344553171076626,41.69144682892336,0.1830183280590669,1.8135629400610924,0.20133290965498582,0.16470374646314798,1.887168863630641,1.7399570164915439,14598144
48.627,53.08854468766144,44.165455312338565,46.33200000000001,51.05994839227334,41.604051607726674,0.18623051519340753,1.8278832018375397,0.20405770895871575,0.1684033214280993,1.8958521052351491,1.7599142984399303,14761984
47.594,50.560527262642296,44.62747273735771,44.227000000000004,48.83862238263282,39.61537761736719,0.18623051519340753,1.8247618541121482,0.20405770895871575,0.1684033214280993,1.8910970645274008,1.7584266436968956,14925824
47.482,50.518596120658785,44.445403879341214,43.984,47.71254180612207,40.255458193877935,0.18623051519340753,1.8305174320936204,0.20405770895871575,0.1684033214280993,1.8866206424934904,1.7744142216937504,15089664
48.146,51.04338571819494,45.24861428180506,45.767,49.04725928853193,42.48674071146807,0.19928407772495116,1.8313271135091782,0.21419899167197226,0.18436916377793006,1.8901505123797593,1.7725037146385971,15253504
48.22,50.554660574901625,45.88533942509837,46.68000000000001,50.324535635715485,43.03546436428453,0.19928407772495116,1.8277658313512801,0.21419899167197226,0.18436916377793006,1.878685801641911,1.7768458610606492,15417344
49.20700000000001,52.6623148915837,45.75168510841632,46.25899999999999,50.01654826981636,42.501451730183625,0.19928407772495116,1.8364061385393142,0.21419899167197226,0.18436916377793006,1.883738381850684,1.7890738952279444,15581184
47.493,51.778984251021,43.207015748979,46.575,51.054379979416794,42.09562002058321,0.20194228052884372,1.8412072286009789,0.21435029060448302,0.18953427045320442,1.9100523301503738,1.772362127051584,15745024
48.872,51.56942395629608,46.17457604370392,45.316,48.96647448970678,41.66552551029322,0.20194228052884372,1.8229940399527549,0.21435029060448302,0.18953427045320442,1.8673231430404178,1.778664936865092,15908864
47.742000000000004,51.57701707949261,43.906982920507396,45.760000000000005,49.69414793824534,41.825852061754674,0.20194228052884372,1.8242093548178673,0.21435029060448302,0.18953427045320442,1.8718685310063177,1.7765501786294169,16072704
48.659000000000006,52.8618548630663,44.45614513693371,44.925000000000004,48.83385724988775,41.01614275011226,0.20194228052884372,1.8422879740595817,0.21435029060448302,0.18953427045320442,1.8918359517161638,1.7927399964029995,16236544
48.795,52.22251586429589,45.36748413570411,44.822,47.86291038999837,41.78108961000164,0.20919149440172377,1.8421276837587357,0.22444580727144692,0.19393718153200062,1.9082835218177918,1.7759718456996796,16400384
48.646,51.152927202772354,46.13907279722765,46.583,49.50988930436393,43.656110695636066,0.20919149440172377,1.8446689665317535,0.22444580727144692,0.19393718153200062,1.8767223662317962,1.8126155668317108,16564224
48.903,52.30809045401146,45.497909545988534,48.908,52.53441365539013,45.28158634460987,0.20919149440172377,1.8432539612054826,0.22444580727144692,0.19393718153200062,1.883594191850871,1.8029137305600942,16728064
49.284,53.59670727038133,44.97129272961867,46.06099999999999,50.09676374432398,42.025236255676006,0.20769447317191703,1.852687269449234,0.22437856561216066,0.1910103807316734,1.8831231249665434,1.8222514139319246,16891904
49.02199999999999,52.23292759183385,45.81107240816613,46.053999999999995,49.48940448855735,42.61859551144264,0.20769447317191703,1.8506177559494972,0.22437856561216066,0.1910103807316734,1.8889718747859912,1.8122636371130032,17055744
50.85799999999999,53.65066109651708,48.0653389034829,46.758,49.58888608036424,43.927113919635765,0.20769447317191703,1.849973100423813,0.22437856561216066,0.1910103807316734,1.9094308131826734,1.7905153876649524,17219584
49.06700000000001,52.411763220319195,45.72223677968082,46.616,49.41113219723147,43.82086780276853,0.20992161671274512,1.8481828778982163,0.22594542122225805,0.19389781220323218,1.9105106285165747,1.785855127279858,17383424
49.233000000000004,51.96236640999336,46.50363359000665,47.041000000000004,51.72846509320337,42.35353490679664,0.20992161671274512,1.8373086512088777,0.22594542122225805,0.19389781220323218,1.897943507371211,1.7766737950465443,17547264
48.733,51.132312609894754,46.33368739010524,47.505999999999986,50.592211917545505,44.41978808245447,0.20992161671274512,1.82531418800354,0.22594542122225805,0.19389781220323218,1.8762092419952017,1.7744191340118782,17711104
49.487,52.499394562470194,46.47460543752981,46.685,49.94820164868799,43.42179835131201,0.21004435188272805,1.8519720405340194,0.22548811945371552,0.19460058431174057,1.9181217806550819,1.785822300412957,17874944
49.281,52.117312570927254,46.444687429072744,46.444,48.93161411798535,43.95638588201466,0.21004435188272805,1.8461746260523797,0.22548811945371552,0.19460058431174057,1.912039115444794,1.7803101366599654,18038784
50.467000000000006,53.535296106962306,47.398703893037705,47.325,50.38205168422125,44.26794831577875,0.21004435188272805,1.8402891084551811,0.22548811945371552,0.19460058431174057,1.8938095207740477,1.7867686961363145,18202624
48.797,52.29004752329538,45.303952476704616,46.943999999999996,50.58726556814075,43.30073443185924,0.21779887069472653,1.8332350686192513,0.2387460671431332,0.19685167424631986,1.893825716827366,1.7726444204111367,18366464
48.952999999999996,51.951986662191075,45.95401333780892,45.835,49.46974139382708,42.20025860617292,0.21779887069472653,1.835205900669098,0.2387460671431332,0.19685167424631986,1.8845854394263268,1.785826361911869,18530304
49.178999999999995,52.35098187258376,46.00701812741623,47.562999999999995,50.672321630195235,44.453678369804756,0.21779887069472653,1.8237451389431953,0.2387460671431332,0.19685167424631986,1.8792981328451301,1.7681921450412605,18694144
49.644999999999996,52.37031557805697,46.919684421943025,48.471,52.95846799431483,43.98353200568516,0.21779887069472653,1.8201903209090233,0.2387460671431332,0.19685167424631986,1.8807717075277899,1.7596089342902568,18857984
50.008,52.40255549110895,47.61344450889106,47.393,51.27976227726884,43.506237722731164,0.2207915978484379,1.8413304805755615,0.23984458429764455,0.20173861139923127,1.8884990908570871,1.7941618702940358,19021824
49.60100000000001,51.543176356564985,47.65882364343504,47.133,50.94296076095279,43.32303923904721,0.2207915978484379,1.848557111620903,0.23984458429764455,0.20173861139923127,1.8850141859379714,1.8121000373038345,19185664
48.23,52.8620297926503,43.5979702073497,47.535000000000004,51.626372019262,43.44362798073801,0.2207915978484379,1.8475892812013626,0.23984458429764455,0.20173861139923127,1.8951031726560092,1.8000753897467159,19349504
49.95399999999999,53.26176722276522,46.646232777234765,46.585,50.947307302334394,42.22269269766561,0.22561239848655523,1.8381584137678146,0.24070244243726457,0.2105223545358459,1.887421898564701,1.7888949289709282,19513344
50.13099999999999,51.925293454259915,48.33670654574007,47.748000000000005,51.18007459126401,44.315925408736,0.22561239848655523,1.8322194650769235,0.24070244243726457,0.2105223545358459,1.8881600228002753,1.7762789073535716,19677184
48.742000000000004,52.146443566869635,45.33755643313037,47.503,51.225042584388305,43.780957415611695,0.22561239848655523,1.822933518886566,0.24070244243726457,0.2105223545358459,1.8803823094071452,1.765484728365987,19841024
49.226,52.6492066837981,45.8027933162019,47.64,50.723653677052596,44.556346322947405,0.23430800997545392,1.8287107616662979,0.25298401796589787,0.21563200198500998,1.897983063200349,1.7594384601322468,20004864
49.382,53.07323502367432,45.690764976325674,46.376,51.05160306270752,41.700396937292474,0.23430800997545392,1.820704884827137,0.25298401796589787,0.21563200198500998,1.8849680373742337,1.7564417322800403,20168704
49.341,52.68219873698049,45.99980126301951,48.142,51.10028599023151,45.183714009768494,0.23430800997545392,1.830689162015915,0.25298401796589787,0.21563200198500998,1.880042614667833,1.7813357093639968,20332544
49.038,52.28988191667533,45.786118083324666,45.751,48.918088410512084,42.58391158948791,0.23720522297941593,1.8437415152788161,0.2574755405994097,0.21693490535942217,1.899677937797267,1.7878050927603653,20496384
49.013,50.72492318752916,47.30107681247084,45.611000000000004,49.05333772311783,42.16866227688218,0.23720522297941593,1.839908094704151,0.2574755405994097,0.21693490535942217,1.9067484223005162,1.773067767107786,20660224
51.51899999999999,54.96577951136999,48.072220488629995,48.217,51.4221460185146,45.011853981485395,0.23720522297941593,1.839968205988407,0.2574755405994097,0.21693490535942217,1.8984534216574291,1.781482990319385,20824064
50.69799999999999,53.36403750911347,48.031962490886514,47.266000000000005,50.775715657998525,43.756284342001486,0.24137034000135218,1.8505481779575348,0.25819905095140205,0.22454162905130232,1.9067098022825568,1.7943865536325128,20987904
50.90400000000001,53.45915635529414,48.34884364470588,47.877,51.32756241792552,44.426437582074485,0.24137034000135218,1.8516152232885361,0.25819905095140205,0.22454162905130232,1.9096722907936126,1.7935581557834597,21151744
49.936,52.79031673084821,47.08168326915179,48.427,52.576308496605186,44.27769150339481,0.24137034000135218,1.8438554391264916,0.25819905095140205,0.22454162905130232,1.9089897284274815,1.7787211498255018,21315584
50.34400000000001,53.96330711600992,46.724692883990095,47.598,51.35549065201764,43.840509347982355,0.24137034000135218,1.8415039658546448,0.25819905095140205,0.22454162905130232,1.9022186643553145,1.7807892673539751,21479424
49.30499999999999,52.7938859253349,45.81611407466509,46.989999999999995,51.0991775332784,42.88082246672159,0.2362292780394152,1.851400901377201,0.25533134653590195,0.2171272095429285,1.9314946576081993,1.7713071451462028,21643264
49.53099999999999,51.850493263624614,47.21150673637537,47.412,51.53290232837421,43.291097671625785,0.2362292780394152,1.8575676098465919,0.25533134653590195,0.2171272095429285,1.9186186500565379,1.7965165696366459,21807104
50.15,53.32406364145397,46.97593635854603,48.129999999999995,52.27611384310657,43.98388615689342,0.2362292780394152,1.8503098130226134,0.25533134653590195,0.2171272095429285,1.9151259755687708,1.785493650476456,21970944
49.264,51.95328317586676,46.57471682413325,47.766000000000005,49.8479279526439,45.68407204735611,0.23809685375890685,1.8513669803738595,0.25274650360529105,0.22344720391252265,1.9167910657775908,1.7859428949701281,22134784
50.099000000000004,54.22123834827634,45.97676165172367,48.065,52.03201462059317,44.09798537940682,0.23809685375890685,1.8564710706472396,0.25274650360529105,0.22344720391252265,1.9170503715402623,1.795891769754217,22298624
50.462,53.176917309974655,47.74708269002535,47.07,50.08421963366972,44.05578036633028,0.23809685375890685,1.859065255522728,0.25274650360529105,0.22344720391252265,1.9216331490778145,1.7964973619676416,22462464
50.307,53.61051948685035,47.003480513149654,46.752,49.36516972276965,44.138830277230355,0.2417244162907688,1.869333253800869,0.26279837064194467,0.22065046193959295,1.9266168724600852,1.8120496351416526,22626304
50.068,54.35044509597029,45.78555490402971,46.107,48.47982131649225,43.73417868350775,0.2417244162907688,1.8702000737190247,0.26279837064194467,0.22065046193959295,1.915666229296722,1.8247339181413276,22790144
49.721000000000004,52.31851207889396,47.12348792110605,46.70399999999999,50.341090045627126,43.06690995437286,0.2417244162907688,1.848005363345146,0.26279837064194467,0.22065046193959295,1.89870951711262,1.7973012095776721,22953984
50.492,53.48087871952008,47.50312128047992,48.004999999999995,50.85600771658022,45.15399228341977,0.24756369632656666,1.8469031378626823,0.2771781925272509,0.2179492001258824,1.8983898475589926,1.795416428166372,23117824
51.484,55.23166380562611,47.73633619437389,48.411,52.23892750715058,44.583072492849425,0.24756369632656666,1.8443929895758628,0.2771781925272509,0.2179492001258824,1.911362379471877,1.7774235996798486,23281664
51.07600000000001,53.48385049369765,48.66814950630236,48.977,52.74840570609952,45.205594293900475,0.24756369632656666,1.8345198810100556,0.2771781925272509,0.2179492001258824,1.8945186514055279,1.7745211106145833,23445504
49.382,51.86440931355004,46.899590686449955,47.367000000000004,49.633482075817064,45.100517924182945,0.24591130488527896,1.840901319682598,0.27274465768014766,0.21907795209041028,1.891817578229145,1.789985061136051,23609344
50.265,51.58358446828407,48.94641553171593,47.872,51.504519236012385,44.239480763987615,0.24591130488527896,1.851240611076355,0.27274465768014766,0.21907795209041028,1.9038624160209017,1.7986188061318085,23773184
50.077,53.03701706076164,47.116982939238355,48.612,52.02770431975603,45.19629568024397,0.24591130488527896,1.8398403733968736,0.27274465768014766,0.21907795209041028,1.8949487436543264,1.7847320031394207,23937024
50.593,53.87412495952227,47.31187504047774,48.361,51.96001222559746,44.761987774402535,0.24591130488527896,1.8333545595407486,0.27274465768014766,0.21907795209041028,1.8916105477232001,1.775098571358297,24100864
50.775,53.87988405580627,47.670115944193725,47.433,50.09858830279546,44.76741169720454,0.2492657644248538,1.8580982685089111,0.27484199466991444,0.22368953417979312,1.9282020704310217,1.7879944665868006,24264704
51.056999999999995,54.44367993763804,47.67032006236195,47.016000000000005,48.51909813385554,45.51290186614447,0.2492657644248538,1.826005794107914,0.27484199466991444,0.22368953417979312,1.8727758620985713,1.7792357261172567,24428544
50.107000000000006,53.190747882042245,47.02325211795777,46.376000000000005,50.191600083866234,42.560399916133775,0.2492657644248538,1.840657351911068,0.27484199466991444,0.22368953417979312,1.9046520665842124,1.7766626372379237,24592384
49.651999999999994,52.93674291231444,46.367257087685545,49.128,52.67793746423793,45.57806253576207,0.24611379245337348,1.8471375390887261,0.26627572029065494,0.225951864616092,1.889629979595892,1.8046450985815603,24756224
48.717000000000006,51.90478308546865,45.52921691453136,48.217999999999996,52.47059168037563,43.965408319624366,0.24611379245337348,1.8454627379775048,0.26627572029065494,0.225951864616092,1.895815029191077,1.7951104467639327,24920064


==> data/progress-starpilot-ssl_v1.csv <==
train_episode_rewards_mean,train_episode_rewards_mean_plus_std,train_episode_rewards_mean_minus_std,test_episode_rewards_mean,test_episode_rewards_mean_plus_std,test_episode_rewards_mean_minus_std,train_value_loss,train_dist_entropy,train_value_loss_mean_plus_std,train_value_loss_mean_minus_std,train_dist_entropy_mean_plus_std,train_dist_entropy_mean_minus_std,num_steps
1.584,1.8197625924526621,1.348237407547338,1.5090000000000001,1.6843539278145774,1.3336460721854229,0.0,2.7078428894281386,0.0,0.0,2.7079512389880276,2.7077345398682495,16384
2.057,2.3609753279462002,1.7530246720537996,2.114,2.4973066657390657,1.730693334260934,0.0,2.647538775205612,0.0,0.0,2.6795591763431603,2.615518374068064,180224
2.4890000000000003,2.745103494704778,2.2328965052952228,2.292,2.683121464509428,1.9008785354905715,0.0,2.596441587805748,0.0,0.0,2.6430202518592902,2.549862923752206,344064
2.639,3.128376133459734,2.1496238665402654,2.62,3.0449235225308198,2.1950764774691804,0.0,2.5142039865255357,0.0,0.0,2.5768557829468643,2.451552190104207,507904
3.688,3.9326548589339687,3.4433451410660316,3.5100000000000002,3.8011013569188576,3.218898643081143,0.13072277889314135,2.4279600918293,0.1365849842434999,0.12486057354278278,2.507526920613046,2.3483932630455535,671744
4.165,4.500983630553633,3.8290163694463675,3.929,4.28881800955483,3.5691819904451694,0.13072277889314135,2.360236111283302,0.1365849842434999,0.12486057354278278,2.4471050877112956,2.2733671348553086,835584
4.989,5.646152189374729,4.331847810625271,4.676,5.077676486740263,4.274323513259738,0.13072277889314135,2.2839311093091963,0.1365849842434999,0.12486057354278278,2.369928944450104,2.1979332741682884,999424
7.080000000000001,8.052275681069933,6.107724318930069,6.754,7.717547611693371,5.790452388306628,0.1218438269325512,2.1732224225997925,0.1345899796428946,0.10909767422220781,2.2545665090610236,2.0918783361385613,1163264
8.790000000000001,10.019804862569668,7.560195137430333,8.379999999999999,9.174845897014006,7.585154102985993,0.1218438269325512,2.080291460454464,0.1345899796428946,0.10909767422220781,2.1824923113013437,1.9780906096075839,1327104
10.98,12.419041347564413,9.540958652435588,10.707,12.080987263405307,9.333012736594695,0.1218438269325512,1.9980072423815727,0.1345899796428946,0.10909767422220781,2.0905937610987637,1.9054207236643816,1490944
11.874,13.112718692843536,10.635281307156465,12.54,13.731402534830272,11.348597465169727,0.1285138714954276,1.9191665202379227,0.1367618896657154,0.1202658533251398,2.020037074387891,1.8182959660879543,1654784
13.928999999999998,15.269316753607145,12.588683246392852,13.663999999999998,14.935402375332057,12.392597624667939,0.1285138714954276,1.8561138853430748,0.1367618896657154,0.1202658533251398,1.9657569906770596,1.74647078000909,1818624
16.303,18.112983701584078,14.493016298415924,15.403,16.652192138944205,14.153807861055794,0.1285138714954276,1.8104288831353188,0.1367618896657154,0.1202658533251398,1.9118530495217796,1.709004716748858,1982464
16.856,18.417430113709866,15.294569886290137,16.074999999999996,17.863386143985686,14.286613856014307,0.11927563791468851,1.803358194231987,0.1267075626077689,0.11184371322160812,1.9127401424628634,1.6939762460011105,2146304
18.691999999999997,21.184520009949765,16.19947999005023,17.585,19.07933764591541,16.090662354084593,0.11927563791468851,1.7685274854302406,0.1267075626077689,0.11184371322160812,1.836790862220108,1.7002641086403734,2310144
19.800000000000004,21.941037131859236,17.658962868140772,18.364,20.416799064691915,16.311200935308086,0.11927563791468851,1.7680177003145219,0.1267075626077689,0.11184371322160812,1.8411175717748811,1.6949178288541626,2473984
21.340999999999998,23.89805866182221,18.783941338177787,19.900000000000002,22.650549036101705,17.1494509638983,0.11908893385128368,1.7401683136820794,0.12828623727677554,0.1098916304257918,1.8223611840314413,1.6579754433327174,2637824
23.261000000000003,26.3979617466587,20.124038253341304,22.687000000000005,25.89077293202874,19.48322706797127,0.11908893385128368,1.7044659003615379,0.12828623727677554,0.1098916304257918,1.789949436292901,1.6189823644301748,2801664
24.96,27.32659671258117,22.59340328741883,23.567,26.94636103427852,20.18763896572148,0.11908893385128368,1.6764524176716804,0.12828623727677554,0.1098916304257918,1.7635758277195017,1.589329007623859,2965504
26.044999999999998,29.584915959454403,22.505084040545594,25.234999999999996,27.67114141625645,22.79885858374354,0.11908893385128368,1.6727239206433295,0.12828623727677554,0.1098916304257918,1.7596278733139896,1.5858199679726694,3129344
28.354000000000003,30.89778536830449,25.810214631695516,26.996000000000002,29.07405774703207,24.917942252967933,0.11734324269321703,1.6782686039805412,0.12598527641996687,0.10870120896646718,1.7659060299537161,1.5906311780073663,3293184
28.904000000000007,31.90372398730284,25.904276012697174,26.361,30.53487218299746,22.18712781700254,0.11734324269321703,1.6823716342449189,0.12598527641996687,0.10870120896646718,1.7717440468207626,1.5929992216690751,3457024
29.840999999999998,32.439924585285226,27.24207541471477,28.112000000000002,31.449246769419368,24.774753230580636,0.11734324269321703,1.678503394126892,0.12598527641996687,0.10870120896646718,1.7900451124021406,1.5669616758516436,3620864
31.770999999999997,34.809872981879955,28.73212701812004,29.184000000000005,31.337871862483937,27.030128137516073,0.11105154179925494,1.688629712164402,0.125879901685626,0.0962231819128839,1.7892769500794894,1.5879824742493147,3784704
33.022000000000006,35.75013782643033,30.29386217356968,31.648000000000003,35.52528977508775,27.770710224912257,0.11105154179925494,1.6685137555003167,0.125879901685626,0.0962231819128839,1.7700748503675467,1.5669526606330866,3948544
33.54,37.0897408356104,29.990259164389602,30.881000000000007,33.60618421395693,28.155815786043085,0.11105154179925494,1.6699057146906853,0.125879901685626,0.0962231819128839,1.7558315425991957,1.5839798867821748,4112384
33.907,37.75093821490408,30.06306178509591,30.948999999999995,35.61643494866291,26.281565051337076,0.10471908761974187,1.702171739935875,0.11460556003304916,0.09483261520643459,1.796449812014019,1.6078936678577307,4276224
35.025999999999996,38.617329001915586,31.43467099808441,32.718,36.80123107354948,28.63476892645053,0.10471908761974187,1.698952865600586,0.11460556003304916,0.09483261520643459,1.7903646339195498,1.607541097281622,4440064
34.51899999999999,38.124225235682225,30.91377476431776,32.742999999999995,36.245199451773125,29.240800548226865,0.10471908761974187,1.701772329211235,0.11460556003304916,0.09483261520643459,1.7900586843232533,1.6134859740992167,4603904
35.369,39.95718798655853,30.78081201344147,34.565000000000005,37.86922229881708,31.26077770118293,0.10482306972917281,1.7060076996684075,0.11505101872572257,0.09459512073262305,1.7861184283917098,1.6258969709451052,4767744
35.274,38.585142401045296,31.962857598954706,33.868,36.9671089041852,30.7688910958148,0.10482306972917281,1.7160237044095994,0.11505101872572257,0.09459512073262305,1.7945708956253748,1.637476513193824,4931584
37.24099999999999,40.66468062178702,33.817319378212964,34.571999999999996,37.60184422041794,31.542155779582053,0.10482306972917281,1.7178073614835738,0.11505101872572257,0.09459512073262305,1.791619476014523,1.6439952469526247,5095424
38.676,42.376843687593414,34.97515631240659,34.836,38.62460449242198,31.04739550757802,0.10634596624058756,1.712372550368309,0.11715696993528382,0.0955349625458913,1.7952922149293968,1.629452885807221,5259264
38.608999999999995,42.99616867694871,34.221831323051276,35.33299999999999,40.37258738390356,30.293412616096425,0.10634596624058756,1.7247101455926894,0.11715696993528382,0.0955349625458913,1.7961506723815974,1.6532696188037814,5423104
37.843,40.91334216334271,34.772657836657295,35.616,39.77266500935546,31.459334990644543,0.10634596624058756,1.723727923631668,0.11715696993528382,0.0955349625458913,1.8122207696517703,1.6352350776115658,5586944
38.40299999999999,44.60540122855656,32.200598771443424,37.317,41.93543057758802,32.69856942241198,0.10634596624058756,1.7090365320444107,0.11715696993528382,0.0955349625458913,1.79884402096116,1.6192290431276615,5750784
38.547999999999995,43.21414787592506,33.88185212407493,36.375,41.54130283665214,31.208697163347857,0.10972909383951139,1.7036871314048767,0.12192939559894375,0.09752879208007903,1.7801013349237917,1.6272729278859617,5914624
40.182,45.16986286900512,35.19413713099488,37.32899999999999,43.35672502690691,31.301274973093076,0.10972909383951139,1.7047320306301117,0.12192939559894375,0.09752879208007903,1.7750649861547712,1.6343990751054522,6078464
39.627,44.23989291009449,35.014107089905515,37.278,42.86089315677812,31.695106843221875,0.10972909383951139,1.7164320811629294,0.12192939559894375,0.09752879208007903,1.792803661223125,1.6400605011027338,6242304
39.728,44.96490328343001,34.49109671656999,36.798,42.5817925273993,31.014207472600702,0.11417224186122132,1.7198071733117104,0.12811814583169778,0.10022633789074488,1.7956277673930894,1.6439865792303314,6406144
40.32,44.255268732882165,36.384731267117836,37.253,41.87798227023629,32.62801772976371,0.11417224186122132,1.7209316357970237,0.12811814583169778,0.10022633789074488,1.7864428493072528,1.6554204222867945,6569984
41.105,45.28373724945706,36.92626275054293,39.6,44.67848599486107,34.52151400513893,0.11417224186122132,1.7035675793886185,0.12811814583169778,0.10022633789074488,1.772396517303063,1.634738641474174,6733824
41.306999999999995,46.47539443154254,36.13860556845745,39.375,44.30693116334768,34.44306883665232,0.11393465049325942,1.7127764344215393,0.12513250002683074,0.10273680095968808,1.7817679341072374,1.643784934735841,6897664
41.73100000000001,46.06691385984548,37.39508614015454,39.730000000000004,44.11064378830327,35.34935621169674,0.11393465049325942,1.7104191824793815,0.12513250002683074,0.10273680095968808,1.787128942038965,1.633709422919798,7061504
42.02,45.93295540480594,38.10704459519407,38.403,44.04306746413551,32.762932535864486,0.11393465049325942,1.7178798452019692,0.12513250002683074,0.10273680095968808,1.7929847802788073,1.6427749101251312,7225344
42.349000000000004,46.97587032452824,37.72212967547177,37.58500000000001,43.711160706347826,31.45883929365219,0.11788577283987249,1.7349807053804398,0.13004195383598838,0.10572959184375662,1.7936058773386598,1.6763555334222198,7389184
42.669,47.789557489180254,37.54844251081974,39.713,44.56078310158365,34.86521689841635,0.11788577283987249,1.7284292504191399,0.13004195383598838,0.10572959184375662,1.7951739511781615,1.6616845496601182,7553024
42.516000000000005,46.63994519847198,38.39205480152803,40.184000000000005,44.65472298403737,35.71327701596264,0.11788577283987249,1.7183803781867026,0.13004195383598838,0.10572959184375662,1.79282789738022,1.6439328589931852,7716864
42.45700000000001,47.75234899699728,37.16165100300274,40.443,45.57026252497373,35.31573747502627,0.1235777560186155,1.7278258562088014,0.1376035919538033,0.10955192008342768,1.7974606107311026,1.6581911016865,7880704
44.172000000000004,47.378969909431646,40.96503009056836,38.550000000000004,42.76770553737456,34.33229446262545,0.1235777560186155,1.7387831687927247,0.1376035919538033,0.10955192008342768,1.8066841106384182,1.6708822269470311,8044544
43.925,48.14185487063522,39.70814512936477,40.55200000000001,43.85374135873785,37.250258641262164,0.1235777560186155,1.72429428845644,0.1376035919538033,0.10955192008342768,1.8014262624527873,1.6471623144600929,8208384
43.314,47.63686525350953,38.991134746490474,40.156,44.519971127310534,35.792028872689464,0.1235777560186155,1.733556167781353,0.1376035919538033,0.10955192008342768,1.8142805122517016,1.6528318233110042,8372224
43.793,47.082376992684175,40.503623007315824,41.153000000000006,45.40380945232788,36.902190547672134,0.12777361518061897,1.7480250045657157,0.14255290134187806,0.1129943290193599,1.8281618653601293,1.6678881437713022,8536064
44.56399999999999,48.7385830929567,40.389416907043284,41.731,45.9028016491679,37.559198350832105,0.12777361518061897,1.7507359564304352,0.14255290134187806,0.1129943290193599,1.8234440571423516,1.6780278557185189,8699904
43.397,47.84451177626322,38.94948822373678,41.734,46.74826405367727,36.719735946322736,0.12777361518061897,1.7616674676537514,0.14255290134187806,0.1129943290193599,1.8436045696399548,1.679730365667548,8863744
43.871,48.44515445738335,39.29684554261665,40.024,44.36476997778044,35.68323002221956,0.13581761698994035,1.7642761290073394,0.14999262126241972,0.12164261271746099,1.8430854568625776,1.6854668011521012,9027584
46.208,49.82599336649474,42.590006633505254,43.277,46.80514412970899,39.74885587029101,0.13581761698994035,1.7691551491618156,0.14999262126241972,0.12164261271746099,1.8590558738229799,1.6792544245006513,9191424
45.538,49.64852746007127,41.42747253992872,42.586,47.482450142705424,37.68954985729457,0.13581761698994035,1.7531461387872695,0.14999262126241972,0.12164261271746099,1.83807376700805,1.668218510566489,9355264
45.07,49.00990609025139,41.13009390974861,42.732,47.25808837739609,38.20591162260391,0.1396550080377589,1.7409625500440598,0.15558539615939387,0.12372461991612392,1.8393486357917181,1.6425764642964014,9519104
46.071,49.71825499519844,42.42374500480155,43.296,47.26336990965047,39.32863009034953,0.1396550080377589,1.7512017726898192,0.15558539615939387,0.12372461991612392,1.833007294520925,1.6693962508587135,9682944
46.527,50.46795686350409,42.58604313649591,42.35600000000001,47.15657329909669,37.555426700903325,0.1396550080377589,1.7615885227918624,0.15558539615939387,0.12372461991612392,1.8493693579545731,1.6738076876291517,9846784
46.092,50.403008698669026,41.78099130133097,43.340999999999994,47.36456173060635,39.31743826939364,0.14121026309639997,1.7734762221574782,0.1564979074993536,0.12592261869344634,1.8499518177187664,1.69700062659619,10010624
45.37,50.45278073499142,40.287219265008574,41.903,46.350451067746555,37.45554893225344,0.14121026309639997,1.778082698583603,0.1564979074993536,0.12592261869344634,1.837043062171817,1.7191223349953888,10174464
44.354,48.37668865312741,40.33131134687259,42.790000000000006,45.974883043378526,39.60511695662149,0.14121026309639997,1.8007475659251213,0.1564979074993536,0.12592261869344634,1.866599173037825,1.7348959588124175,10338304
45.469,49.53695636653099,41.401043633469016,40.85000000000001,45.02960285194659,36.670397148053425,0.1517843938903145,1.8044243782758713,0.1655845273304329,0.1379842604501961,1.8694434574784378,1.7394052990733049,10502144
46.682,51.53697847575044,41.82702152424957,42.996,46.86937888670861,39.122621113291395,0.1517843938903145,1.8065310940146446,0.1655845273304329,0.1379842604501961,1.8618716454631463,1.751190542566143,10665984
46.29600000000001,50.96141359366992,41.630586406330096,44.458,48.78190517934887,40.13409482065113,0.1517843938903145,1.800547032058239,0.1655845273304329,0.1379842604501961,1.8465974207707407,1.7544966433457374,10829824
46.105000000000004,50.16020221444012,42.04979778555989,43.346999999999994,47.54628577260466,39.147714227395326,0.1517843938903145,1.7910455122590065,0.1655845273304329,0.1379842604501961,1.8272339217678133,1.7548571027501998,10993664
45.620999999999995,48.69554858475191,42.54645141524808,42.573,47.256774225984856,37.889225774015145,0.1575861480058544,1.7929574027657509,0.17622360477371468,0.13894869123799414,1.8282193825077768,1.757695423023725,11157504
45.534000000000006,50.10565877991786,40.96234122008215,42.864000000000004,47.16707378509828,38.56092621490173,0.1575861480058544,1.789979375898838,0.17622360477371468,0.13894869123799414,1.8402644833904829,1.7396942684071932,11321344
45.737,48.726873074229076,42.74712692577093,44.507000000000005,47.946895492598586,41.067104507401424,0.1575861480058544,1.7854019030928612,0.17622360477371468,0.13894869123799414,1.8275840433083679,1.7432197628773545,11485184
47.371,50.92424766938642,43.81775233061359,45.087,50.68743578661518,39.486564213384824,0.16053184076014676,1.7908324137330056,0.1762183466398783,0.14484533488041523,1.8487018845737857,1.7329629428922255,11649024
47.39399999999999,52.37881534261801,42.40918465738197,44.577999999999996,48.791136124076694,40.3648638759233,0.16053184076014676,1.8093025520443917,0.1762183466398783,0.14484533488041523,1.8657530497814963,1.7528520543072872,11812864
46.68899999999999,50.34752278932358,43.03047721067641,43.803,48.062246529610604,39.54375347038939,0.16053184076014676,1.7980514481663703,0.1762183466398783,0.14484533488041523,1.8504839921188736,1.745618904213867,11976704
45.711,50.16365415230062,41.258345847699374,42.95300000000001,46.89820227618307,39.00779772381695,0.17011809873026018,1.8125775068998338,0.18919131395910985,0.15104488350141052,1.8714796919966514,1.753675321803016,12140544
48.153000000000006,51.23364295237212,45.07235704762789,44.90599999999999,49.179467444593435,40.63253255540655,0.17011809873026018,1.7971324652433396,0.18919131395910985,0.15104488350141052,1.8605669054022203,1.733698025084459,12304384
47.928,51.347125034274114,44.50887496572588,44.334,48.648520135542306,40.0194798644577,0.17011809873026018,1.8031504124403,0.18919131395910985,0.15104488350141052,1.8624688550481352,1.7438319698324647,12468224
46.914,50.93677814451655,42.89122185548345,44.165000000000006,47.70184110471478,40.62815889528523,0.18021084182431266,1.8214121237397194,0.20003220986685516,0.16038947378177015,1.8781005400617823,1.7647237074176565,12632064
47.266,51.3278941394379,43.204105860562095,44.605,47.77728072528268,41.432719274717314,0.18021084182431266,1.8206471905112267,0.20003220986685516,0.16038947378177015,1.869612027694854,1.7716823533275994,12795904
47.206999999999994,50.571981574986694,43.84201842501329,45.32900000000001,48.88258818660802,41.775411813392,0.18021084182431266,1.7819915249943734,0.20003220986685516,0.16038947378177015,1.835555017147002,1.7284280328417447,12959744
47.94699999999999,50.38969953125634,45.50430046874364,45.931,49.648384698951666,42.21361530104833,0.18071973972400884,1.8028373569250107,0.19481644737601508,0.1666230320720026,1.8690088979661383,1.736665815883883,13123584
47.812,50.553757830297926,45.07024216970207,44.836,47.802523891695465,41.86947610830453,0.18071973972400884,1.7831626370549203,0.19481644737601508,0.1666230320720026,1.8287869127604233,1.7375383613494173,13287424
47.729000000000006,50.82889822413576,44.62910177586425,44.88599999999999,49.43647733759876,40.33552266240122,0.18071973972400884,1.7773301929235459,0.19481644737601508,0.1666230320720026,1.826256884901222,1.7284035009458698,13451264
48.004000000000005,50.12088544801083,45.88711455198918,44.508,48.02208252606566,40.993917473934346,0.18071973972400884,1.7875716894865037,0.19481644737601508,0.1666230320720026,1.8451506340962343,1.7299927448767731,13615104
48.99500000000001,52.190794893293386,45.79920510670664,46.063,50.64669076182066,41.47930923817935,0.18321970243426522,1.7849002867937087,0.19823324812010845,0.168206156748422,1.8174621029798723,1.752338470607545,13778944
49.00699999999999,53.29842179236671,44.71557820763327,45.875,48.80280549217328,42.94719450782672,0.18321970243426522,1.792073379456997,0.19823324812010845,0.168206156748422,1.8277546130031863,1.7563921459108076,13942784
48.217,52.299229905333604,44.13477009466639,44.11800000000001,48.635582982082354,39.600417017917664,0.18321970243426522,1.794160996377468,0.19823324812010845,0.168206156748422,1.8520208067398578,1.7363011860150783,14106624
48.612,51.55378789174203,45.67021210825797,45.88800000000001,49.70945731364359,42.066542686356435,0.18371610024648052,1.8071704998612403,0.19459641731839966,0.17283578317456139,1.874397245004233,1.7399437547182477,14270464
48.67100000000001,51.89434438122892,45.447655618771094,44.445,48.35524615593443,40.53475384406557,0.18371610024648052,1.794779871404171,0.19459641731839966,0.17283578317456139,1.8591081830578706,1.7304515597504713,14434304
47.742000000000004,53.024372194383886,42.45962780561612,44.94099999999999,50.46375013014348,39.418249869856496,0.18371610024648052,1.8058606073260308,0.19459641731839966,0.17283578317456139,1.855572141608777,1.7561490730432847,14598144
47.668,51.53626265912748,43.79973734087252,46.021,49.707226932786426,42.334773067213575,0.19129572641322737,1.8057643637061118,0.20474729681009185,0.1778441560163629,1.870498623329146,1.7410301040830776,14761984
48.95100000000001,52.87867221137407,45.02332778862595,44.519,48.60221062400655,40.435789375993444,0.19129572641322737,1.80819943100214,0.20474729681009185,0.1778441560163629,1.8678942802760166,1.7485045817282636,14925824
47.78099999999999,51.07205894811988,44.4899410518801,45.02,49.50819785660125,40.53180214339876,0.19129572641322737,1.8283843487501144,0.20474729681009185,0.1778441560163629,1.89778181990716,1.7589868775930686,15089664
48.78600000000001,52.48819718545624,45.08380281454378,44.851,48.550912025981155,41.15108797401884,0.19362230286484794,1.8365158393979073,0.20751187996161136,0.17973272576808452,1.8782580034214258,1.7947736753743888,15253504
47.283,51.72472275136574,42.84127724863426,45.014,48.534296010280954,41.49370398971905,0.19362230286484794,1.8298602193593978,0.20751187996161136,0.17973272576808452,1.8760174804331466,1.783702958285649,15417344
49.027,52.451021173999955,45.60297882600005,45.807,49.77880827835383,41.835191721646176,0.19362230286484794,1.813942578434944,0.20751187996161136,0.17973272576808452,1.8570478778081356,1.7708372790617526,15581184
48.336,51.27469767073784,45.39730232926216,45.104,48.15408590042969,42.05391409957031,0.20115883416389496,1.844195681810379,0.2171768263259764,0.18514084200181352,1.9063650550073572,1.782026308613401,15745024
50.174,53.931984034026755,46.416015965973244,46.842,50.75963397984038,42.92436602015962,0.20115883416389496,1.8291303291916847,0.2171768263259764,0.18514084200181352,1.8838599249711332,1.7744007334122363,15908864
49.245999999999995,52.09477236717853,46.39722763282146,45.30899999999999,49.56381245180089,41.05418754819909,0.20115883416389496,1.8233021318912506,0.2171768263259764,0.18514084200181352,1.8848081220570405,1.7617961417254606,16072704
49.159000000000006,51.64017089294551,46.6778291070545,46.239,51.53358298641167,40.94441701358832,0.20115883416389496,1.8330123633146287,0.2171768263259764,0.18514084200181352,1.8958892931122684,1.770135433516989,16236544
48.851000000000006,52.28356886311113,45.418431136888884,45.724000000000004,49.10907666087491,42.338923339125095,0.20145371184953542,1.8111651137471199,0.21265230094387463,0.1902551227551962,1.8632846822445315,1.7590455452497082,16400384
48.375,51.40488531136081,45.34511468863919,46.44799999999999,49.5122317144759,43.383768285524084,0.20145371184953542,1.8168032079935075,0.21265230094387463,0.1902551227551962,1.8770689079409564,1.7565375080460586,16564224
48.253,51.86302783922784,44.64297216077216,45.094,48.873942327602364,41.31405767239764,0.20145371184953542,1.819958746433258,0.21265230094387463,0.1902551227551962,1.8790285406780114,1.7608889521885047,16728064
48.34,51.157736680387295,45.52226331961271,46.658,49.87499176250111,43.44100823749889,0.21232969730590412,1.8472330763936042,0.2268223197757426,0.19783707483606564,1.9123876391041832,1.7820785136830253,16891904
49.68900000000001,52.18254546780283,47.19545453219718,46.93000000000001,50.253194246504414,43.6068057534956,0.21232969730590412,1.8436088383197784,0.2268223197757426,0.19783707483606564,1.8949306469270972,1.7922870297124596,17055744
48.759,52.15625609867728,45.36174390132272,46.063,49.980744376551385,42.14525562344862,0.21232969730590412,1.8271122306585312,0.2268223197757426,0.19783707483606564,1.8826924481576133,1.7715320131594492,17219584
49.606,52.616588646759965,46.59541135324004,46.88000000000001,50.31956101850223,43.44043898149779,0.21599440055336644,1.8543817922472954,0.231434240984553,0.20055456012217987,1.9051355194741988,1.803628065020392,17383424
49.844,53.35264133248185,46.33535866751815,47.06700000000001,51.83421522484564,42.29978477515437,0.21599440055336644,1.8496239274740218,0.231434240984553,0.20055456012217987,1.8954242376935537,1.80382361725449,17547264
48.376,51.74227449861119,45.00972550138881,48.787,52.564139261398765,45.00986073860123,0.21599440055336644,1.8435777351260185,0.231434240984553,0.20055456012217987,1.8906166022157058,1.7965388680363312,17711104
50.03799999999999,53.908035658750435,46.167964341249544,47.78699999999999,51.6546635065631,43.91933649343689,0.21259488801078982,1.8396316453814507,0.22539491453995997,0.19979486148161968,1.8968237489688002,1.7824395417941012,17874944
50.233,53.52832714612677,46.937672853873224,46.919999999999995,53.38555334058887,40.45444665941112,0.21259488801078982,1.841612884402275,0.22539491453995997,0.19979486148161968,1.8781079451271445,1.8051178236774055,18038784
49.63,52.192100700597074,47.06789929940293,46.586,51.44683778787155,41.725162212128446,0.21259488801078982,1.8342383623123169,0.22539491453995997,0.19979486148161968,1.8678256983301467,1.800651026294487,18202624
50.088,53.398147428740906,46.777852571259096,45.6,49.409863514615715,41.79013648538429,0.21141076824072416,1.8395973831415176,0.22371446853777308,0.19910706794367525,1.877282147958015,1.80191261832502,18366464
50.96,54.24779257253252,47.672207427467484,46.343,50.329356858084836,42.35664314191517,0.21141076824072416,1.8407340854406358,0.22371446853777308,0.19910706794367525,1.8845158442633887,1.7969523266178828,18530304
49.285,53.36572848888528,45.20427151111471,47.252,50.708497649355486,43.79550235064452,0.21141076824072416,1.8261882200837136,0.22371446853777308,0.19910706794367525,1.8775636152434718,1.7748128249239554,18694144
49.024,51.7283047165584,46.319695283441604,45.257999999999996,48.736404231828146,41.779595768171845,0.21141076824072416,1.8168926239013672,0.22371446853777308,0.19910706794367525,1.8715129220668352,1.7622723257358992,18857984
50.485,53.1583920400869,47.8116079599131,46.28099999999999,49.642075571896584,42.9199244281034,0.2243225126551503,1.818449780344963,0.23285999277377434,0.21578503253652626,1.8549025849293808,1.7819969757605454,19021824
50.324999999999996,52.31222042058751,48.337779579412484,47.440999999999995,51.18789858416263,43.69410141583736,0.2243225126551503,1.8084164410829544,0.23285999277377434,0.21578503253652626,1.8635471051415087,1.7532857770244001,19185664
50.149,52.99101143558572,47.30698856441428,47.19499999999999,50.96193575734973,43.42806424265026,0.2243225126551503,1.8119966596364976,0.23285999277377434,0.21578503253652626,1.8552828302322637,1.7687104890407315,19349504
50.318,52.85740071670463,47.778599283295364,47.804,53.73404924094227,41.873950759057735,0.22101272763866292,1.843061326444149,0.23106896194114654,0.2109564933361793,1.9064207559056185,1.7797018969826797,19513344
50.94200000000001,53.71973936862335,48.16426063137666,47.388999999999996,51.51864514213994,43.25935485786005,0.22101272763866292,1.8257206857204438,0.23106896194114654,0.2109564933361793,1.877859939603428,1.7735814318374596,19677184
49.89900000000001,52.80623390871805,46.99176609128197,48.119,51.70725431094286,44.53074568905714,0.22101272763866292,1.8198636591434478,0.23106896194114654,0.2109564933361793,1.8853996000846112,1.7543277182022845,19841024
50.712,53.27293654743729,48.15106345256272,47.938,50.766263778362976,45.10973622163703,0.22235797876880187,1.8293257609009743,0.23433645697744906,0.21037950056015467,1.8853874092507215,1.7732641125512272,20004864
48.517,51.79724709435128,45.23675290564873,47.535,52.292672224943615,42.77732777505638,0.22235797876880187,1.8405825838446617,0.23433645697744906,0.21037950056015467,1.8873887613806182,1.7937764063087052,20168704
50.898,54.34464996772228,47.45135003227772,49.23800000000001,52.629190941247636,45.84680905875238,0.22235797876880187,1.843532308936119,0.23433645697744906,0.21037950056015467,1.890164657556238,1.796899960316,20332544
49.194,51.80366741175959,46.584332588240414,47.340999999999994,51.58461979918088,43.09738020081911,0.22127720745253704,1.8404531598091125,0.23186862927658433,0.21068578562848975,1.8837106253316844,1.7971956942865406,20496384
50.133,53.554265993751436,46.71173400624857,47.395,51.43480011881776,43.355199881182244,0.22127720745253704,1.8304042935371398,0.23186862927658433,0.21068578562848975,1.8886354936976024,1.7721730933766773,20660224
50.041999999999994,53.685961580478036,46.39803841952195,47.522999999999996,52.81609370784232,42.22990629215767,0.22127720745253704,1.8500380471348763,0.23186862927658433,0.21068578562848975,1.8957512195326385,1.8043248747371141,20824064
49.577,52.80331694041363,46.350683059586366,47.68,52.01578597257752,43.34421402742248,0.22819106867985584,1.8399700850248337,0.2501589407521558,0.2062231966075559,1.8844177533573279,1.7955224166923396,20987904
50.272000000000006,54.29239749278601,46.251602507214,46.486000000000004,51.239178305092295,41.73282169490771,0.22819106867985584,1.8384262174367905,0.2501589407521558,0.2062231966075559,1.892936967037786,1.783915467835795,21151744
50.321999999999996,52.97984047677809,47.664159523221905,48.565,52.20358282851991,44.92641717148008,0.22819106867985584,1.8391815081238747,0.2501589407521558,0.2062231966075559,1.8878050746309047,1.7905579416168447,21315584
50.727,53.475603463579276,47.97839653642072,47.278999999999996,50.6544064940389,43.90359350596109,0.22819106867985584,1.8365123704075814,0.2501589407521558,0.2062231966075559,1.8909715628383659,1.782053177976797,21479424
49.835,52.45624874821143,47.21375125178857,48.686,52.324426033328145,45.047573966671855,0.24053800895477853,1.8300346553325653,0.26903873082783486,0.2120372870817222,1.8718540515929434,1.7882152590721871,21643264
49.953,53.52687758604013,46.37912241395988,46.287000000000006,49.784064626225835,42.78993537377418,0.24053800895477853,1.8483493715524673,0.26903873082783486,0.2120372870817222,1.8900475119669624,1.806651231137972,21807104
48.547000000000004,50.97010565184435,46.12389434815566,47.327999999999996,51.11188636193002,43.54411363806997,0.24053800895477853,1.8271125614643098,0.26903873082783486,0.2120372870817222,1.8721299342442703,1.7820951886843492,21970944
50.385000000000005,52.82247923068075,47.94752076931926,46.441,49.50176934772943,43.380230652270576,0.24020915902413736,1.8246462658047675,0.2595081256898988,0.22091019235837592,1.888115621843782,1.761176909765753,22134784
50.49000000000001,52.6014355306284,48.37856446937162,46.565000000000005,49.459689102477164,43.670310897522846,0.24020915902413736,1.833901861310005,0.2595081256898988,0.22091019235837592,1.9055213215666627,1.7622824010533475,22298624
51.737,53.44820454651102,50.02579545348898,48.463,52.12188521273899,44.804114787261014,0.24020915902413736,1.8131691843271256,0.2595081256898988,0.22091019235837592,1.8784725787911434,1.7478657898631078,22462464
50.313999999999986,54.32022815126646,46.30777184873351,47.465999999999994,52.458556859966635,42.47344314003335,0.2395304480822233,1.843155561387539,0.2562986169737185,0.2227622791907281,1.9130832568907807,1.7732278658842973,22626304
50.400999999999996,52.734904239680795,48.0670957603192,47.382999999999996,50.21618919241197,44.549810807588024,0.2395304480822233,1.8387036174535751,0.2562986169737185,0.2227622791907281,1.890855295723618,1.7865519391835323,22790144
49.861,52.787972668133406,46.93402733186659,48.188,51.431858196654105,44.9441418033459,0.2395304480822233,1.8408228427171707,0.2562986169737185,0.2227622791907281,1.8889772716708222,1.7926684137635192,22953984
49.729000000000006,52.210235377790674,47.24776462220934,47.248000000000005,51.2459514754434,43.25004852455661,0.24185323570770073,1.849799218773842,0.26358694493398815,0.22011952648141334,1.8979952543396148,1.801603183208069,23117824
50.116,52.86964558358551,47.36235441641449,47.977000000000004,50.63265453325541,45.321345466744596,0.24185323570770073,1.8554777532815934,0.26358694493398815,0.22011952648141334,1.8962743796967225,1.8146811268664642,23281664
51.717999999999996,54.82295668246756,48.61304331753243,47.871,51.181910599819936,44.56008940018007,0.24185323570770073,1.8315539076924323,0.26358694493398815,0.22011952648141334,1.8836184820350452,1.7794893333498194,23445504
49.167,52.73772555652209,45.59627444347791,47.986000000000004,49.96178440119362,46.01021559880639,0.2510162691185541,1.8442002147436143,0.27724384849828015,0.2247886897388281,1.891521318998218,1.7968791104890105,23609344
50.78,54.2236695544143,47.3363304455857,48.994,53.564050765582365,44.423949234417634,0.2510162691185541,1.8485799700021743,0.27724384849828015,0.2247886897388281,1.897442819659831,1.7997171203445177,23773184
50.788,52.49892255815393,49.077077441846065,47.734,50.90336965341691,44.564630346583094,0.2510162691185541,1.830097009241581,0.27724384849828015,0.2247886897388281,1.8811123290261713,1.7790816894569905,23937024
51.081,53.48751386864901,48.674486131350996,48.82200000000001,52.832822359566684,44.811177640433336,0.2510162691185541,1.836958046257496,0.27724384849828015,0.2247886897388281,1.8887867702438805,1.7851293222711113,24100864
50.556,52.36399446901809,48.74800553098191,47.694,50.15663354967807,45.231366450321936,0.25122425247148683,1.8532761245965959,0.2698062889140006,0.23264221602897303,1.902141201948274,1.8044110472449177,24264704
50.138999999999996,52.1031255051549,48.17487449484509,48.067,51.13987178385301,44.99412821614699,0.25122425247148683,1.849794191122055,0.2698062889140006,0.23264221602897303,1.8916579274685705,1.8079304547755395,24428544
49.789,52.647224798716856,46.93077520128315,47.57000000000001,51.7528578747072,43.38714212529281,0.25122425247148683,1.8334336444735526,0.2698062889140006,0.23264221602897303,1.8852322878051118,1.7816350011419935,24592384
49.69599999999999,52.47823363504936,46.913766364950625,47.11999999999999,50.35764420528259,43.88235579471739,0.2466385306134422,1.8560759827494622,0.2673671979385382,0.22590986328834622,1.9027889731088963,1.809362992390028,24756224
48.945,52.56466642109463,45.32533357890537,46.93899999999999,51.643619963397676,42.23438003660231,0.2466385306134422,1.8656851664185523,0.2673671979385382,0.22590986328834622,1.9015502729861944,1.8298200598509102,24920064

